Characteristic boundary conditions for Hybridizable Discontinuous Galerkin methods

In this work we introduce the concept of characteristic boundary conditions (CBCs) within the framework of Hybridizable Discontinuous Galerkin (HDG) methods, including both the Navier-Stokes characteristic boundary conditions (NSCBCs) and a novel approach to generalized characteristic relaxation boundary conditions (GRCBCs). CBCs are based on the characteristic decomposition of the compressible Euler equations and are designed to prevent the reflection of waves at the domain boundaries. We show the effectiveness of the proposed method for weakly compressible flows through a series of numerical experiments by comparing the results with common boundary conditions in the HDG setting and reference solutions available in the literature. In particular, HDG with CBCs show superior performance minimizing the reflection of vortices at artificial boundaries, for both inviscid and viscous flows.

==> figures/flow_around_a_cylinder/data/farfield_inflow_and_outflow_R4.dat <==
theta p_rms
-179.63963963963965 7.319949771270613e-05
-179.27927927927928 7.36041848059928e-05
-178.91891891891893 7.424628386052521e-05
-178.55855855855853 7.512141501959618e-05
-178.1981981981982 7.622367783595561e-05
-177.83783783783784 7.75456579205968e-05
-177.47747747747746 7.906985030955046e-05
-177.11711711711715 8.066767394869566e-05
-176.75675675675674 8.245315829123338e-05
-176.3963963963964 8.441784227646322e-05
-176.03603603603602 8.65522976804927e-05
-175.67567567567568 8.948773234335761e-05
-175.3153153153153 9.201477397513588e-05
-174.95495495495496 9.464881280395921e-05
-174.5945945945946 9.736925789097744e-05
-174.23423423423424 0.00010015412087523039
-173.8738738738739 0.00010298003268820173
-173.51351351351352 0.00010582226120435706
-173.15315315315314 0.00010865472983261777
-172.7927927927928 0.00011145003705401609
-172.43243243243245 0.0001141794769110565
-172.07207207207207 0.00011681306045456291
-171.7117117117117 0.0001193195381540449
-171.35135135135135 0.0001239309923582805
-170.99099099099098 0.00012725393432165265
-170.63063063063063 0.00013057253822602998
-170.27027027027026 0.00013396891185856643
-169.9099099099099 0.00013738883629673448
-169.54954954954957 0.00014083038817999657
-169.1891891891892 0.000144291694839759
-168.82882882882882 0.00014777093423802763
-168.46846846846844 0.00015126633487763964
-168.10810810810813 0.00015477617568410883
-167.74774774774775 0.0001582987858591036
-167.38738738738738 0.00016183254470557285
-167.02702702702703 0.00016537588142453698
-166.66666666666666 0.00016892727488353749
-166.3063063063063 0.00017248525335674802
-165.94594594594594 0.00017604839423673586
-165.5855855855856 0.00017961532371786257
-165.22522522522522 0.0001831847164513052
-164.86486486486487 0.00018675529517167745
-164.5045045045045 0.00019032583029523356
-164.14414414414412 0.00019389513948961888
-163.7837837837838 0.0001974620872151551
-163.4234234234234 0.00020102558423762483
-163.06306306306305 0.00020458458711253126
-162.7027027027027 0.00020813809764081475
-162.34234234234233 0.00021168516229599745
-161.981981981982 0.000215224871622742
-161.6216216216216 0.0002187563596068075
-161.26126126126127 0.0002222788030163947
-160.9009009009009 0.00022579142071487486
-160.54054054054055 0.00022929347294490447
-160.1801801801802 0.000232784260583943
-159.8198198198198 0.00023626312437118247
-159.45945945945948 0.0002397294441059252
-159.09909909909908 0.00024318263781745284
-158.73873873873873 0.00024662216090642436
-158.3783783783784 0.0002500475052578865
-158.018018018018 0.0002534581983259597
-157.65765765765767 0.0002568538021902979
-157.2972972972973 0.0002602339125844369
-156.93693693693695 0.00026359815789614785
-156.57657657657657 0.00026694619813994857
-156.21621621621622 0.00027027404630350176
-155.85585585585585 0.0002735860039926984
-155.49549549549548 0.00027687891876753193
-155.13513513513516 0.0002801524485559753
-154.77477477477478 0.0002834062520907379
-154.4144144144144 0.00028663998882694686
-154.05405405405406 0.0002898533188434319
-153.6936936936937 0.00029304590272765226
-153.33333333333334 0.0002962174014443236
-152.97297297297297 0.0002993674761878119
-152.61261261261262 0.00030249578821837014
-152.25225225225225 0.0003056004963504153
-151.8918918918919 0.00030868274064753317
-151.53153153153153 0.0003117417111484666
-151.17117117117118 0.00031477694467294085
-150.8108108108108 0.00031778799071674295
-150.45045045045046 0.0003207744111773563
-150.0900900900901 0.000323735780039832
-149.7297297297297 0.0003266716830224707
-149.3693693693694 0.00032958171718189993
-149.009009009009 0.00033246549047714777
-148.64864864864865 0.00033532262129232947
-148.2882882882883 0.00033815273791759214
-147.92792792792793 0.0003409554779879693
-147.56756756756758 0.00034373048787982946
-147.2072072072072 0.000346477422064624
-146.84684684684683 0.00034919594241966087
-146.48648648648646 0.00035188571749566187
-146.12612612612614 0.0003545464217408884
-145.7657657657658 0.00035717773468164573
-145.4054054054054 0.0003597793400590129
-145.04504504504504 0.00036235092492167565
-144.68468468468467 0.0003648921786747741
-144.32432432432432 0.00036740279208471256
-143.96396396396398 0.000369882456239916
-143.6036036036036 0.0003723308614675629
-143.24324324324326 0.0003747420433553578
-142.88288288288288 0.0003771262578302897
-142.52252252252254 0.0003794776240368078
-142.16216216216213 0.00038179589946349445
-141.80180180180182 0.0003840808377227569
-141.44144144144144 0.0003863321884284474
-141.08108108108107 0.0003885496970435126
-140.72072072072075 0.0003907331046973258
-140.36036036036035 0.00039288214797235854
-140.0 0.00039499655865987975
-139.63963963963963 0.00039707606348439174
-139.27927927927928 0.0003991203837965309
-138.9189189189189 0.0004011292352341943
-138.55855855855856 0.0004031023273516735
-138.1981981981982 0.00040503936321660707
-137.8378378378378 0.00040694003897459477
-137.4774774774775 0.0004088040433813441
-137.11711711711712 0.00041063105730225485
-136.75675675675674 0.00041241893168324873
-136.3963963963964 0.00041417134386222034
-136.03603603603602 0.0004158861057453091
-135.67567567567568 0.0004175628748677475
-135.31531531531533 0.0004192013324195274
-134.95495495495496 0.0004208011832863371
-134.59459459459458 0.00042236215602498153
-134.23423423423424 0.0004238840027718473
-133.8738738738739 0.000425366499082982
-133.51351351351352 0.00042680944370440536
-133.15315315315317 0.00042821265827129465
-132.7927927927928 0.0004295759869347235
-132.43243243243242 0.00043089929591467834
-132.07207207207207 0.0004321824729781088
-131.71171171171173 0.0004334254268408277
-131.35135135135135 0.00043462808649211024
-130.99099099099098 0.00043579040044090426
-130.63063063063063 0.00043691233588261336
-130.27027027027026 0.0004379862320486359
-129.9099099099099 0.00043902563012494284
-129.54954954954954 0.00044002288488992895
-129.18918918918916 0.000440977919958161
-128.82882882882885 0.0004418906575989756
-128.46846846846847 0.0004427610190133321
-128.10810810810813 0.0004435889245702129
-127.74774774774774 0.00044437429400127665
-127.38738738738738 0.0004451170465524743
-127.02702702702702 0.00044581710109137186
-126.66666666666666 0.00044647437616892975
-126.30630630630633 0.00044708879003452234
-125.94594594594594 0.00044766026060300473
-125.58558558558558 0.0004481887053726561
-125.22522522522523 0.000448674041292874
-124.86486486486487 0.0004491161845805115
-124.50450450450451 0.00044951505048379504
-124.14414414414415 0.00044987055299279663
-123.78378378378376 0.00045018260449548376
-123.42342342342342 0.0004504511153783914
-123.06306306306307 0.0004506759935710443
-122.70270270270272 0.00045085714403326967
-122.34234234234233 0.0004509944681846215
-121.98198198198197 0.00045108786327517923
-121.62162162162161 0.00045113722169704316
-121.26126126126125 0.000451142430235918
-120.90090090090092 0.0004511033692622289
-120.54054054054055 0.0004510277949210539
-120.18018018018016 0.0004509071132392087
-119.81981981981983 0.00045074247338674985
-119.45945945945947 0.00045053388608310124
-119.0990990990991 0.0004502814162909298
-118.73873873873875 0.0004499851839368339
-118.37837837837837 0.00044964536451505555
-118.01801801801801 0.00044926218957053556
-117.65765765765768 0.0004488359470576749
-117.29729729729732 0.0004483669815712264
-116.93693693693693 0.0004478556944458088
-116.57657657657657 0.0004473025437205946
-116.21621621621621 0.0004467199408611039
-115.85585585585585 0.00044608319910774305
-115.4954954954955 0.00044540521988882997
-115.13513513513514 0.0004446862463245655
-114.77477477477476 0.00044392653823551484
-114.41441441441441 0.00044312637367432695
-114.05405405405406 0.0004422860504020578
-113.69369369369369 0.0004414058873053927
-113.33333333333334 0.00044048622575103714
-112.97297297297297 0.0004395274308735558
-112.61261261261261 0.00043852989279293155
-112.25225225225226 0.00043749402775811414
-111.89189189189189 0.0004364202792128586
-111.53153153153153 0.0004353091187801401
-111.17117117117117 0.00043416104716148383
-110.81081081081082 0.000432976594947548
-110.45045045045046 0.00043175632333634684
-110.09009009009009 0.00043050082475553313
-109.72972972972974 0.00042921072338520175
-109.36936936936935 0.0004278866755777282
-109.009009009009 0.00042652937017121414
-108.64864864864865 0.0004251395286931654
-108.28828828828829 0.00042371790545110976
-107.92792792792794 0.0004222652875069228
-107.56756756756756 0.00042078249453172094
-107.2072072072072 0.00041927037853826786
-106.84684684684686 0.0004177298234879249
-106.48648648648648 0.00041616174476929226
-106.12612612612611 0.0004145670885457813
-105.76576576576576 0.00041294683096948325
-105.4054054054054 0.0004113019772588093
-105.04504504504506 0.0004096335606375159
-104.68468468468468 0.0004079426411328539
-104.32432432432431 0.0004062303042307264
-103.96396396396396 0.0004044976593858852
-103.60360360360362 0.0004027450769685616
-103.24324324324326 0.0004009776649714283
-102.88288288288288 0.00039919226124379145
-102.52252252252251 0.000397389860648406
-102.16216216216215 0.0003955714664369308
-101.8018018018018 0.00039372700006778597
-101.44144144144144 0.00039191716717323243
-101.08108108108108 0.000390080399393912
-100.7207207207207 0.00038824327678774293
-100.36036036036036 0.00038639723226507113
-100.0 0.0003845448918683281
-99.63963963963965 0.00038268884991988654
-99.27927927927928 0.00038083167317915927
-98.91891891891892 0.0003789759050228011
-98.55855855855856 0.0003771240696411018
-98.1981981981982 0.0003752786762435018
-97.83783783783785 0.000373442223266035
-97.47747747747748 0.00037161720257335564
-97.1171171171171 0.00036980610364788767
-96.75675675675674 0.00036801141775851524
-96.39639639639641 0.0003662356421011174
-96.03603603603605 0.0003644812839031525
-95.67567567567568 0.0003627508644844017
-95.3153153153153 0.0003610469232658926
-94.95495495495496 0.0003593720217189527
-94.5945945945946 0.0003577287472462719
-94.23423423423424 0.000356119716986799
-93.87387387387388 0.0003545475815362467
-93.5135135135135 0.0003530150285749461
-93.15315315315316 0.0003515247863947636
-92.7927927927928 0.00035007962731677827
-92.43243243243245 0.00034868237099141294
-92.07207207207207 0.00034733588757271947
-91.71171171171171 0.0003460431007585371
-91.35135135135135 0.0003448069906882701
-90.99099099099101 0.00034363059669007906
-90.63063063063062 0.00034251701986932355
-90.27027027027027 0.0003414694255301733
-89.9099099099099 0.00034049104542236916
-89.54954954954954 0.0003395851798052176
-89.1891891891892 0.0003387551993209985
-88.82882882882883 0.00033800454667008494
-88.46846846846847 0.0003373155542900533
-88.1081081081081 0.0003367311806164428
-87.74774774774775 0.00033622748830904563
-87.38738738738739 0.0003358082393024032
-87.02702702702702 0.0003354768735751827
-86.66666666666667 0.0003352365174985686
-86.3063063063063 0.0003350899924994806
-85.94594594594595 0.00033503982402795153
-85.58558558558559 0.00033508825081753535
-85.22522522522522 0.0003352372344271576
-84.86486486486487 0.000335488469052367
-84.50450450450451 0.00033584339159351413
-84.14414414414415 0.00033630319196795134
-83.7837837837838 0.00033686882365293523
-83.42342342342342 0.0003375410144455045
-83.06306306306307 0.00033832027742522074
-82.7027027027027 0.0003392069221052764
-82.34234234234233 0.00034020106575711833
-81.98198198198199 0.00034130264489337826
-81.62162162162163 0.0003425114268935774
-81.26126126126127 0.0003438270217567521
-80.9009009009009 0.0003452488939648482
-80.54054054054055 0.00034677637444045144
-80.18018018018017 0.0003484086725821574
-79.81981981981981 0.0003501615168984174
-79.45945945945947 0.00035200988196860993
-79.09909909909909 0.00035396124762249415
-78.73873873873875 0.0003560134193190114
-78.37837837837837 0.00035816421417284044
-78.01801801801801 0.0003604114609628838
-77.65765765765767 0.00036275300028818603
-77.29729729729729 0.0003651866848711505
-76.93693693693695 0.00036771038000765136
-76.57657657657657 0.0003703219641633586
-76.21621621621622 0.0003729921174373091
-75.85585585585586 0.0003757790368281487
-75.49549549549549 0.00037864414874805096
-75.13513513513513 0.00038158457307103374
-74.77477477477477 0.0003845973992889897
-74.41441441441442 0.00038767967955295144
-74.05405405405406 0.0003908284219207034
-73.69369369369369 0.00039404058382283905
-73.33333333333334 0.00039731306575916845
-72.97297297297297 0.0004006427052371615
-72.61261261261261 0.00040402627096387665
-72.25225225225226 0.00040746045730258106
-71.89189189189189 0.0004109418790049863
-71.53153153153154 0.0004144670662297492
-71.17117117117117 0.00041803245985757616
-70.8108108108108 0.00042163440711294535
-70.45045045045043 0.00042526915750213436
-70.09009009009009 0.0004289328590768711
-69.72972972972974 0.0004326215550325693
-69.36936936936937 0.00043633118064970606
-69.00900900900902 0.00044005756058651584
-68.64864864864863 0.00044379640653074054
-68.28828828828829 0.0004475433152177451
-67.92792792792793 0.0004512937668218753
-67.56756756756756 0.00045504312372744417
-67.20720720720722 0.0004587866296852907
-66.84684684684684 0.00046251851092613856
-66.48648648648648 0.0004662566896899865
-66.12612612612614 0.0004699788868270939
-65.76576576576576 0.00047368159476300517
-65.4054054054054 0.0004773613337081873
-65.04504504504504 0.00048101464860191646
-64.68468468468468 0.000484638106102106
-64.32432432432434 0.0004882282916291644
-63.96396396396396 0.0004917818064719846
-63.6036036036036 0.0004952952649641685
-63.243243243243235 0.0004987259801800847
-62.88288288288289 0.0005021378306283101
-62.52252252252253 0.0005054946230377234
-62.16216216216216 0.0005087922601434347
-61.801801801801815 0.000512026693552519
-61.44144144144144 0.0005151939116016098
-61.08108108108108 0.000518289927098897
-60.72072072072073 0.0005213107649743661
-60.36036036036035 0.0005242524498626082
-60.00000000000001 0.0005271109936429536
-59.63963963963964 0.0005298823829621152
-59.27927927927928 0.0005325625667648916
-58.91891891891893 0.0005351474438588569
-58.55855855855856 0.0005376328505392534
-58.198198198198206 0.0005400145483006218
-57.83783783783783 0.0005422882116619316
-57.477477477477485 0.000544449416132209
-57.11711711711711 0.0005464936263438264
-56.75675675675676 0.0005484161843807852
-56.396396396396405 0.0005502033248327489
-56.03603603603604 0.0005518725972475691
-55.675675675675684 0.0005534063814275206
-55.3153153153153 0.0005548006661603395
-54.95495495495496 0.0005560514725045586
-54.594594594594604 0.000557154847027743
-54.23423423423423 0.0005581068547943208
-53.873873873873876 0.0005589035721221462
-53.51351351351351 0.0005595410791276503
-53.153153153153156 0.0005600154520801344
-52.7927927927928 0.0005603166430348849
-52.432432432432435 0.0005604422539743442
-52.07207207207208 0.0005603903719471428
-51.7117117117117 0.0005601566187835936
-51.35135135135135 0.0005597365313683929
-50.990990990991 0.0005591255404729967
-50.63063063063063 0.0005583189496760602
-50.270270270270274 0.0005573119144369493
-49.909909909909906 0.0005560994213882261
-49.54954954954955 0.0005546762679138008
-49.1891891891892 0.0005530370420801377
-48.82882882882883 0.0005511761029885093
-48.46846846846848 0.0005490875616167907
-48.1081081081081 0.0005467945042200602
-47.747747747747745 0.0005442398353838893
-47.38738738738738 0.00054145298793717
-47.027027027027025 0.0005384274138060279
-46.66666666666667 0.0005351570521987712
-46.306306306306304 0.0005316362962557128
-45.94594594594595 0.0005278599583519981
-45.58558558558558 0.0005238232341475226
-45.22522522522523 0.0005195216654812388
-44.86486486486488 0.0005149511022102338
-44.504504504504496 0.0005101076630969326
-44.14414414414414 0.0005049876958505805
-43.783783783783775 0.0004995877364318443
-43.42342342342342 0.000493904467731888
-43.06306306306307 0.0004879346777396516
-42.7027027027027 0.00048167521731326047
-42.34234234234235 0.0004750679114397187
-41.981981981981974 0.0004682144342246342
-41.62162162162162 0.0004610843347863293
-41.261261261261275 0.0004536619530852953
-40.9009009009009 0.000445753023055751
-40.54054054054054 0.00043774101873701434
-40.18018018018017 0.00042941022805409576
-39.81981981981982 0.0004207494680613288
-39.45945945945947 0.00041175549786488
-39.0990990990991 0.00040243239243431474
-38.738738738738746 0.00039279091955481837
-38.37837837837837 0.00038284792136374785
-38.01801801801802 0.0003726257019101344
-37.65765765765767 0.00036215142216839747
-37.2972972972973 0.00035152668188338375
-36.936936936936945 0.0003405204712388439
-36.57657657657657 0.00032930730952393365
-36.21621621621622 0.00031791775077449176
-35.855855855855864 0.0003063856372896424
-35.4954954954955 0.0002947480592348387
-35.135135135135144 0.0002830453022405589
-34.77477477477477 0.0002713207829983083
-34.414414414414416 0.0002596209728771121
-34.05405405405405 0.0002479953096053094
-33.693693693693696 0.00023694451191450986
-33.33333333333334 0.00022628336524959378
-32.97297297297297 0.00021645825748095934
-32.612612612612615 0.0002072249713781581
-32.25225225225224 0.00019982734873852598
-31.89189189189189 0.00019365965520845972
-31.531531531531538 0.0001892100629487153
-31.171171171171167 0.0001868896505827408
-30.810810810810818 0.00018702823539221782
-30.450450450450447 0.0001898702774986832
-30.090090090090094 0.00019557086243445545
-29.72972972972974 0.00020419176847426648
-29.369369369369366 0.00021569762505899324
-29.009009009009013 0.000229952168594712
-28.648648648648642 0.00024671460185396346
-28.28828828828829 0.0002656360631415449
-27.927927927927936 0.0002862562113144796
-27.567567567567565 0.0003079999326649235
-27.207207207207215 0.00033017417558582217
-26.84684684684684 0.00035651627316180006
-26.486486486486488 0.0003830369475019375
-26.126126126126135 0.00041103543508236187
-25.765765765765764 0.00044045967782497836
-25.405405405405414 0.00047125521990561397
-25.04504504504504 0.0005033647941067715
-24.684684684684687 0.0005363580735820518
-24.324324324324316 0.0005707505320670882
-23.963963963963963 0.0006064799942365387
-23.603603603603613 0.0006435590019883452
-23.24324324324324 0.0006820158550315611
-22.882882882882885 0.0007218956253936226
-22.522522522522515 0.0007632611589030552
-22.16216216216216 0.0008061940616998271
-21.801801801801812 0.0008507956698307831
-21.44144144144144 0.0008971879999953773
-21.081081081081084 0.0009455146795176246
-20.720720720720713 0.0009961260012248967
-20.36036036036036 0.0010492569937395292
-20.00000000000001 0.0011047424428021972
-19.63963963963964 0.0011626640642668211
-19.279279279279283 0.0012230872524278227
-18.918918918918912 0.0012867434014349288
-18.55855855855856 0.0013533522644802963
-18.19819819819821 0.0014229391260594906
-17.837837837837835 0.0014955816213621201
-17.477477477477485 0.0015713331360253378
-17.11711711711711 0.0016502216861826074
-16.756756756756758 0.0017322488018676186
-16.396396396396405 0.0018173884154197948
-16.036036036036034 0.001905585756554883
-15.675675675675684 0.0019967562557795977
-15.31531531531531 0.0020907844578424463
-14.954954954954957 0.0021875229469239033
-14.594594594594605 0.002286791285278276
-14.234234234234233 0.0023883749670461506
-13.873873873873881 0.002491640255392267
-13.513513513513509 0.002595914899119492
-13.153153153153156 0.002702915390068103
-12.792792792792804 0.0028096284074250514
-12.432432432432432 0.002916706153214949
-12.07207207207208 0.0030234970608223714
-11.711711711711708 0.0031293275662358194
-11.351351351351354 0.0032335019895097625
-10.990990990990984 0.003335302445878411
-10.63063063063063 0.003434231258911939
-10.270270270270277 0.0035289003828382847
-9.909909909909906 0.0036188907977653395
-9.549549549549553 0.003703412336284846
-9.189189189189182 0.0037816717343973215
-8.828828828828831 0.0038528733403496145
-8.468468468468476 0.003916219832066232
-8.108108108108105 0.003970912942553652
-7.747747747747752 0.0040166347712655755
-7.387387387387381 0.0040513533506476174
-7.027027027027028 0.004075687455981619
-6.666666666666677 0.004090189377868828
-6.306306306306304 0.0040934352449491845
-5.945945945945952 0.004085676627344885
-5.58558558558558 0.004067056225839944
-5.225225225225227 0.004037957816580734
-4.864864864864875 0.00399900826153946
-4.504504504504503 0.003951079246680356
-4.144144144144151 0.003895288744630956
-3.7837837837837784 0.003833002198945783
-3.423423423423426 0.0037658334273391824
-3.063063063063074 0.003695645241556867
-2.7027027027027017 0.0036245497818524867
-2.3423423423423495 0.0035549116038686396
-1.9819819819819773 0.0034891709962675465
-1.621621621621625 0.0034293075017065907
-1.2612612612612528 0.003378109674175161
-0.9009009009009007 0.0033378133443353335
-0.5405405405405483 0.0033100977550258436
-0.18018018018017612 0.0032960823501804854
0.1801801801801961 0.0032963242211813825
0.5405405405405483 0.003310816213949326
0.9009009009009007 0.0033389856993509726
1.2612612612612528 0.0033796940087771525
1.621621621621605 0.0034312365360185666
1.981981981981997 0.003491343505835687
2.3423423423423495 0.0035559381499193975
2.7027027027027017 0.0036259822517168013
3.063063063063054 0.003696770335058328
3.423423423423406 0.0037672470438517153
3.7837837837837984 0.003834396965929029
4.144144144144151 0.0038964671187885244
4.504504504504503 0.003951927853653466
4.864864864864855 0.003999479453915874
5.225225225225207 0.0040380506196089246
5.5855855855856 0.004066796689176937
5.945945945945952 0.004085097601553464
6.306306306306304 0.0040925556018289394
6.666666666666656 0.004088992694055621
7.0270270270270085 0.004074447844999706
7.3873873873874 0.004049173942907461
7.747747747747752 0.004013634515604425
8.108108108108105 0.003968802099367952
8.468468468468458 0.003914194347378644
8.82882882882881 0.003850805809351719
9.189189189189202 0.00377949075545576
9.549549549549553 0.003701088502189481
9.909909909909906 0.0036164227466900073
10.27027027027026 0.003526300925779185
10.63063063063061 0.00343151360018938
10.990990990991003 0.0033328338643835013
11.351351351351354 0.003231016782357137
11.711711711711708 0.003126798849783085
12.07207207207206 0.003020897482831507
12.432432432432412 0.0029142739053621175
12.792792792792804 0.0028071807290174578
13.153153153153156 0.002700551234362508
13.513513513513509 0.0025945132831338537
13.873873873873862 0.0024894218092261964
14.234234234234213 0.002386016717246268
14.594594594594605 0.0022846412615689735
14.954954954954957 0.0021855814391964837
15.31531531531531 0.002089068876086845
15.675675675675661 0.0019952837386457917
16.036036036036013 0.001904357666319223
16.396396396396405 0.001815833209812916
16.756756756756758 0.001730660505827179
17.11711711711711 0.0016486501714676836
17.477477477477464 0.00156981888949483
17.837837837837856 0.001494149334034076
18.19819819819821 0.0014215908251752622
18.55855855855856 0.001352059998872887
18.918918918918912 0.0012854414910387186
19.279279279279265 0.001221805056724094
19.639639639639658 0.0011612720034932904
20.00000000000001 0.0011030963110002661
20.36036036036036 0.0010476986471398251
20.720720720720713 0.0009948039794968513
21.081081081081066 0.0009442216507142227
21.44144144144146 0.0008957782754194143
21.801801801801812 0.0008493171478569381
22.16216216216216 0.0008046976263640941
22.522522522522515 0.0007617944961069593
22.882882882882868 0.0007204973115139785
23.24324324324326 0.0006807097198631253
23.603603603603613 0.0006423487674948958
23.963963963963963 0.0006053441901373351
24.324324324324316 0.0005696376888413488
24.68468468468467 0.000535182193034011
25.04504504504506 0.0005022341477589847
25.405405405405414 0.0004701958079943121
25.765765765765764 0.0004394908631049813
26.126126126126117 0.00041017013797692384
26.48648648648647 0.0003822826635631365
26.846846846846862 0.0003556495386713317
27.207207207207215 0.00033055334320522664
27.567567567567565 0.00030683037165244164
27.927927927927918 0.000284721079207414
28.28828828828827 0.0002644378711187822
28.64864864864866 0.0002461687614585258
29.009009009009013 0.00023008101930460632
29.369369369369366 0.00021632479663102024
29.729729729729716 0.000205036732281307
30.09009009009007 0.00019634352649031462
30.450450450450465 0.00019036548051458625
30.810810810810818 0.00018721999603359878
31.171171171171167 0.00018702502909226896
31.53153153153152 0.00018990249346941167
31.891891891891873 0.00019409590794592355
32.25225225225226 0.0002002871439084814
32.612612612612615 0.0002079845747988042
32.97297297297297 0.00021723941477332854
33.33333333333332 0.0002272303054067632
33.69369369369367 0.00023781777915021077
34.05405405405407 0.0002488728834968535
34.414414414414416 0.00026027695367677
34.77477477477477 0.0002721784008173324
35.13513513513512 0.00028378995206207355
35.495495495495476 0.0002955288409041932
35.855855855855864 0.0003072661124574322
36.21621621621622 0.0003188943298082358
36.57657657657657 0.00033032897855676336
36.936936936936924 0.00034150986140694305
37.29729729729727 0.0003524024797119018
37.65765765765767 0.0003629993989022779
38.01801801801802 0.00037332159475072694
38.37837837837837 0.0003836117999116675
38.738738738738725 0.0003935102543408758
39.099099099099114 0.00040308180931541976
39.45945945945947 0.00041234089500425585
39.81981981981982 0.00042130149926482215
40.18018018018017 0.00042997712402467335
40.540540540540526 0.0004383633986089478
40.90090090090092 0.00044642575623685284
41.261261261261275 0.00045418398316381716
41.62162162162162 0.00046163780438619604
41.981981981981974 0.00046878775816113275
42.34234234234233 0.000475635255688927
42.702702702702716 0.0004821826378534029
43.06306306306307 0.0004884332288897789
43.42342342342342 0.0004943913868560206
43.783783783783775 0.0005000625507902037
44.14414414414413 0.000505453284443169
44.504504504504524 0.0005105713164825881
44.86486486486488 0.0005153811077600178
45.22522522522523 0.0005199503277325339
45.58558558558558 0.0005242471818501514
45.94594594594593 0.0005282771746882362
46.30630630630632 0.0005320456129811678
46.66666666666667 0.0005355576258961405
47.027027027027025 0.0005388181854293883
47.38738738738738 0.0005418321268482723
47.74774774774773 0.0005446041691041043
48.10810810810813 0.0005471389351420647
48.46846846846848 0.0005494409720361969
48.82882882882883 0.0005515147708791689
49.18918918918918 0.0005533647863582788
49.54954954954953 0.000554995455951098
49.90990990990992 0.0005564112186761077
50.270270270270274 0.0005576165333357476
50.63063063063063 0.0005586158961914441
50.99099099099098 0.0005594138580123877
51.35135135135133 0.0005600150404421083
51.71171171171173 0.0005604426451562105
52.07207207207208 0.0005606687186461942
52.432432432432435 0.0005607083826063114
52.79279279279278 0.0005605835829814919
53.153153153153134 0.0005602713188902308
53.51351351351352 0.000559790746007652
53.873873873873876 0.0005591463711506425
54.23423423423423 0.0005583426190363525
54.59459459459458 0.0005573838440636229
54.954954954954935 0.00055627434232207
55.315315315315324 0.0005550183637958001
55.675675675675684 0.0005536201247288359
56.03603603603604 0.0005520838201195709
56.39639639639638 0.0005504136363117777
56.75675675675674 0.0005486137636500164
57.117117117117125 0.0005466884091675852
57.477477477477485 0.000544641809275571
57.83783783783783 0.0005424782424219408
58.19819819819819 0.0005402020416900993
58.55855855855854 0.0005378176073068291
58.91891891891893 0.0005353294190300614
59.27927927927928 0.0005327420483875181
59.63963963963964 0.0005300601707378629
59.999999999999986 0.0005272885771266609
60.36036036036034 0.0005244321859101144
60.72072072072073 0.0005214825950270447
61.08108108108108 0.0005184578947238106
61.44144144144144 0.0005153571268076515
61.80180180180179 0.0005121851528963485
62.16216216216215 0.000508946628448421
62.52252252252253 0.0005056460145897574
62.88288288288289 0.0005022875904219806
63.243243243243235 0.0004988754657809694
63.603603603603595 0.0004954135944137376
63.96396396396398 0.0004919057875417311
64.32432432432434 0.0004883557277784805
64.68468468468468 0.00048476698336949404
65.04504504504504 0.0004811449062085503
65.40540540540539 0.0004774881638009534
65.76576576576578 0.0004738063055003382
66.12612612612614 0.0004701030103715996
66.48648648648648 0.0004663819801646856
66.84684684684684 0.0004626469437481816
67.20720720720719 0.0004589016616534992
67.56756756756758 0.0004551499307199207
67.92792792792793 0.0004513955888306972
68.28828828828829 0.0004476425197303192
68.64864864864863 0.0004438946579130629
69.00900900900899 0.00044015599357286284
69.3693693693694 0.00043643057760457145
69.72972972972974 0.0004327225266466509
70.09009009009009 0.00042902860418428255
70.45045045045043 0.00042537094090476144
70.81081081081079 0.00042173840972506465
71.17117117117118 0.000418135727286986
71.53153153153154 0.00041456744931749095
71.89189189189189 0.00041103796889076856
72.25225225225225 0.00040755151515319243
72.6126126126126 0.0004041121525078442
72.97297297297298 0.00040072378025464607
73.33333333333334 0.0003973901326815788
73.69369369369369 0.0003941147796018704
74.05405405405405 0.0003909011273315006
74.4144144144144 0.00038775242010081004
74.77477477477478 0.0003846717418934737
75.13513513513513 0.00038166201870559264
75.49549549549549 0.00037872602121714714
75.85585585585584 0.0003758663678675838
76.2162162162162 0.000373085528326834
76.5765765765766 0.00037038582735262
76.93693693693695 0.0003677694490244675
77.29729729729729 0.000365238441344433
77.65765765765764 0.00036279472119416314
78.018018018018 0.0003604737097628507
78.37837837837839 0.0003582238533651489
78.73873873873875 0.0003560702776774409
79.09909909909909 0.0003540156008659777
79.45945945945945 0.0003520624596050742
79.8198198198198 0.0003502135102075856
80.18018018018019 0.00034847142986485535
80.54054054054055 0.0003468389179944064
80.9009009009009 0.00034531179901062844
81.26126126126125 0.00034387604839814634
81.6216216216216 0.00034255115587032454
81.98198198198199 0.0003413365727164584
82.34234234234233 0.0003402317087527678
82.7027027027027 0.00033923592404296607
83.06306306306304 0.00033834852063782775
83.4234234234234 0.00033756873434648987
83.7837837837838 0.0003368957265520551
84.14414414414415 0.0003363285760838549
84.50450450450451 0.00033586627115853154
84.86486486486484 0.00033550770140186733
85.22522522522524 0.0003352516499630579
85.58558558558559 0.00033509678573287287
85.94594594594595 0.00033504165567689554
86.3063063063063 0.00033508467729475227
86.66666666666666 0.00033522413121596904
87.02702702702705 0.00033545815394279586
87.38738738738739 0.0003357847307500402
87.74774774774775 0.0003362016887516391
88.1081081081081 0.00033670669014338193
88.46846846846846 0.0003372972256308669
88.82882882882885 0.00033797060805144344
89.1891891891892 0.00033872396619854557
89.54954954954954 0.0003395542388564789
89.9099099099099 0.0003404581690533707
90.27027027027025 0.0003414322985396257
90.63063063063065 0.00034247296249888086
90.99099099099101 0.0003435762844980689
91.35135135135135 0.00034473817168284294
91.71171171171171 0.00034598905540964096
92.07207207207206 0.00034726805149270547
92.43243243243245 0.0003486128973641635
92.7927927927928 0.00035000798941621785
93.15315315315316 0.00035145044633559826
93.5135135135135 0.00035293742951412435
93.87387387387386 0.00035446614378144335
94.23423423423424 0.00035603383799583707
94.5945945945946 0.0003576378054960966
94.95495495495496 0.0003592753844175759
95.3153153153153 0.000360943957875659
95.67567567567566 0.0003626409540199725
96.03603603603605 0.0003643638459627852
96.39639639639641 0.00036611015158512504
96.75675675675674 0.0003678927937201101
97.1171171171171 0.00036967970897660294
97.47747747747745 0.0003714823819514884
97.83783783783785 0.00037329847179838307
98.1981981981982 0.00037512570707094034
98.55855855855856 0.0003769618847616492
98.91891891891892 0.0003788048691845773
99.27927927927927 0.0003806525907082601
99.63963963963965 0.00038250304434500956
100.0 0.0003843542882029645
100.36036036036036 0.000386204441807264
100.7207207207207 0.00038805168429674914
101.08108108108107 0.0003898942525026357
101.44144144144144 0.00039173043891561394
101.8018018018018 0.000393558589547842
102.16216216216215 0.0003953771016963021
102.52252252252251 0.00039718442161397645
102.88288288288287 0.00039897904209528065
103.24324324324326 0.00040075949998217864
103.60360360360362 0.00040252437359735316
103.96396396396396 0.0004042722801107792
104.32432432432431 0.00040599092605642675
104.68468468468465 0.00040770278850975534
105.04504504504506 0.00040939159324536114
105.4054054054054 0.0004110561114808966
105.76576576576576 0.00041269523370480386
106.12612612612611 0.0004142989811938843
106.48648648648647 0.00041589367615489853
106.84684684684686 0.0004174606021844047
107.2072072072072 0.00041899901466166335
107.56756756756756 0.00042050818005760586
107.92792792792791 0.0004219873772884507
108.28828828828827 0.0004234358989532771
108.64864864864865 0.00042485305245706267
109.009009009009 0.00042623816102081957
109.36936936936935 0.000427590564580572
109.72972972972971 0.000428909620577029
110.09009009009011 0.00043019470463790766
110.45045045045046 0.00043144521115496
110.81081081081082 0.00043266055375785123
111.17117117117117 0.0004338401656871172
111.53153153153151 0.0004349835000685172
111.8918918918919 0.00043609003009117297
112.25225225225226 0.0004371592490919483
112.61261261261261 0.000438190670548603
112.97297297297297 0.00043918382798429945
113.33333333333331 0.00044013827478610963
113.6936936936937 0.0004410535839402081
114.05405405405406 0.0004419293476864919
114.41441441441441 0.00044276517709540347
114.77477477477476 0.00044356070156976784
115.13513513513512 0.00044431556827448756
115.4954954954955 0.0004450294414969649
115.85585585585585 0.0004457020019411427
116.21621621621621 0.00044633294595806955
116.57657657657657 0.0004469219847159125
116.9369369369369 0.00044746884331234294
117.29729729729732 0.0004479732598322296
117.65765765765768 0.00044843281863029096
118.01801801801801 0.0004488550560459475
118.37837837837837 0.0004492346543526383
118.73873873873872 0.0004495712849904796
119.0990990990991 0.0004498646744154886
119.45945945945947 0.0004501146039160317
119.81981981981983 0.0004503209093042711
120.18018018018016 0.0004504834804859792
120.54054054054052 0.00045060226091216485
120.90090090090092 0.0004506772469159953
121.26126126126125 0.0004507084869385546
121.62162162162161 0.00045069078038814165
121.98198198198197 0.0004506401487500043
122.34234234234233 0.000450545109730654
122.70270270270272 0.0004504058167752362
123.06306306306307 0.00045022241569690107
123.42342342342342 0.0004499950456025977
123.78378378378376 0.0004497238397560464
124.14414414414412 0.00044940892637839033
124.50450450450451 0.00044905042938710686
124.86486486486487 0.000448648469073803
125.22522522522523 0.00044820316272160577
125.58558558558558 0.00044771462516289545
125.94594594594592 0.00044718296927819993
126.30630630630633 0.00044660830643711394
126.66666666666666 0.0004459907468821591
127.02702702702702 0.0004453304000565467
127.38738738738738 0.0004446273748768521
127.74774774774774 0.0004438817799516491
128.10810810810813 0.00044309372374719
128.46846846846847 0.00044226331470125863
128.82882882882885 0.00044139066128635185
129.18918918918916 0.000440475872023374
129.54954954954954 0.0004395190554470693
129.9099099099099 0.00043852032002442365
130.27027027027026 0.00043747977402731084
130.63063063063063 0.00043639752536066127
130.99099099099098 0.0004352736813474619
131.35135135135135 0.0004341083484719071
131.71171171171173 0.0004329016320820328
132.07207207207207 0.00043166066561073086
132.43243243243242 0.0004303754561519851
132.79279279279277 0.00042905006435271776
133.15315315315317 0.0004276845989253605
133.51351351351352 0.0004262792000371578
133.8738738738739 0.0004248340396772426
134.23423423423424 0.00042334932194015504
134.59459459459455 0.00042182528322731196
134.95495495495499 0.0004202621923679821
135.31531531531533 0.0004186603506613561
135.67567567567568 0.0004170200918413456
136.03603603603602 0.00041534178196576873
136.3963963963964 0.0004136232374438332
136.75675675675677 0.00041187136219213106
137.11711711711712 0.0004100814157025772
137.4774774774775 0.0004082537946331961
137.8378378378378 0.0004063888817218237
138.19819819819818 0.0004044870471692592
138.55855855855856 0.0004025486499672811
138.9189189189189 0.0004005740391714533
139.27927927927928 0.00039856355511870876
139.63963963963963 0.0003965175305897605
140.0 0.0003944362919164372
140.36036036036037 0.00039232016003410054
140.72072072072075 0.0003901694514793471
141.08108108108107 0.0003879844793332513
141.44144144144144 0.0003857655541104487
141.8018018018018 0.0003835129845944054
142.16216216216216 0.0003812270786192602
142.52252252252254 0.0003789081437986674
142.88288288288288 0.0003765564882021043
143.24324324324326 0.00037417242097914844
143.60360360360357 0.0003717562529322553
143.96396396396398 0.00036930829703860513
144.32432432432432 0.0003668288689216214
144.68468468468467 0.00036431828727277315
145.04504504504504 0.000361776874224329
145.4054054054054 0.0003592049556737238
145.7657657657658 0.00035660286156024304
146.12612612612614 0.00035397092609474397
146.48648648648646 0.00035130948794314434
146.84684684684683 0.0003486188903644397
147.20720720720718 0.00034589948130401627
147.56756756756758 0.00034315161344304087
147.92792792792793 0.00034037564420472734
148.2882882882883 0.00033757193571828286
148.64864864864865 0.0003347408547413513
149.009009009009 0.000331882772541777
149.3693693693694 0.00032899806473951794
149.7297297297297 0.0003260871111095454
150.0900900900901 0.000323150295346563
150.45045045045043 0.0003201880047923944
150.8108108108108 0.00031720063012687674
151.17117117117118 0.0003141885650231011
151.53153153153153 0.0003111519235382363
151.8918918918919 0.0003080906694739189
152.25225225225222 0.0003050345702591612
152.6126126126126 0.0003019185439095338
152.97297297297297 0.00029878216772128135
153.33333333333334 0.0002956256429453914
153.6936936936937 0.00029244918091115066
154.05405405405403 0.0002892530046407528
154.41441441441438 0.0002860373504341588
154.77477477477478 0.0002828024694233421
155.13513513513516 0.00027954862909510415
155.49549549549548 0.0002762801290642958
155.85585585585585 0.0002729878441912363
156.21621621621622 0.00026967728780332285
156.57657657657657 0.0002663488731962845
156.93693693693695 0.0002630030348821604
157.2972972972973 0.00025964022951438656
157.65765765765764 0.00025626093679410867
158.01801801801804 0.0002528656603574551
158.3783783783784 0.00024945492864351666
158.73873873873873 0.000246029295742793
159.09909909909908 0.00024258934222589436
159.45945945945945 0.00023913567595229638
159.81981981981983 0.0002356689328589569
160.1801801801802 0.0002321897777286289
160.54054054054055 0.00022869890493770555
160.9009009009009 0.00022519703918345762
161.26126126126124 0.00022168493619052513
161.62162162162164 0.0002181633833965437
161.981981981982 0.00021464546935238838
162.34234234234233 0.0002111058326566356
162.7027027027027 0.000207558960801617
163.06306306306305 0.0002040057950459523
163.42342342342343 0.00020044731805575496
163.7837837837838 0.00019688455452408716
164.14414414414412 0.00019331857174948475
164.5045045045045 0.00018975048017343897
164.86486486486484 0.00018618143387673036
165.22522522522524 0.00018261263103450906
165.5855855855856 0.0001790453143300333
165.94594594594594 0.0001754807713269678
166.3063063063063 0.00017192033480016466
166.66666666666663 0.00016836538302483322
167.02702702702706 0.00016481734002401905
167.38738738738738 0.00016127767577431092
167.74774774774775 0.000157747906369682
168.1081081081081 0.0001542295941433905
168.46846846846844 0.00015072434774784127
168.82882882882885 0.0001472338221923187
169.1891891891892 0.0001437597188384955
169.54954954954957 0.00014030378535360752
169.90990990990989 0.00013686781562119438
170.27027027027026 0.00013345364960928142
170.63063063063063 0.0001301303581651216
170.99099099099098 0.00012675911324085593
171.35135135135135 0.00012344304031822873
171.7117117117117 0.00011918947124885865
172.07207207207205 0.00011656323098389605
172.43243243243245 0.0001138220373155149
172.7927927927928 0.00011099762242932018
173.15315315315314 0.0001081203146844102
173.5135135135135 0.00010521902273756052
173.87387387387386 0.00010232122067490574
174.23423423423424 9.945293414238593e-05
174.5945945945946 9.663872746655048e-05
174.95495495495496 9.390169175763873e-05
175.3153153153153 9.126343398720954e-05
175.67567567567565 8.874406703294426e-05
176.03603603603602 8.636220068362107e-05
176.3963963963964 8.41349335976332e-05
176.75675675675674 8.207784620881326e-05
177.11711711711712 8.020499457372385e-05
177.4774774774775 7.852890515497428e-05
177.83783783783784 7.70605705355369e-05
178.1981981981982 7.580944605944842e-05
178.55855855855853 7.478344739470881e-05
178.9189189189189 7.398894901460748e-05
179.27927927927928 7.343078359414197e-05
179.63963963963965 7.311224231861925e-05
180.0 7.303507610196624e-05


==> figures/flow_around_a_cylinder/data/farfield_inflow_and_outflow_R7.5.dat <==
theta p_rms
-179.63963963963965 7.225124263317443e-05
-179.27927927927928 7.232058721880066e-05
-178.91891891891893 7.243435371512931e-05
-178.55855855855853 7.259209543869242e-05
-178.1981981981982 7.279305454891995e-05
-177.83783783783784 7.303616166944606e-05
-177.47747747747746 7.332297390066163e-05
-177.11711711711715 7.364867925984425e-05
-176.75675675675674 7.401597309597534e-05
-176.3963963963964 7.442349390764646e-05
-176.03603603603602 7.486989295272778e-05
-175.67567567567568 7.535383232060329e-05
-175.3153153153153 7.587398301054217e-05
-174.95495495495496 7.642902301686918e-05
-174.5945945945946 7.701763542160464e-05
-174.23423423423424 7.763850649525152e-05
-173.8738738738739 7.829032380641848e-05
-173.51351351351352 7.897177434097487e-05
-173.15315315315314 7.968154263144901e-05
-172.7927927927928 8.041830889738913e-05
-172.43243243243245 8.118074719742412e-05
-172.07207207207207 8.196752359377108e-05
-171.7117117117117 8.277729432995641e-05
-171.35135135135135 8.360870402253057e-05
-170.99099099099098 8.446038386757481e-05
-170.63063063063063 8.533094986281713e-05
-170.27027027027026 8.621900104619263e-05
-169.9099099099099 8.712311775170461e-05
-169.54954954954957 8.804185988346293e-05
-169.1891891891892 8.89737652087982e-05
-168.82882882882882 8.991734767137312e-05
-168.46846846846844 9.087109572523475e-05
-168.10810810810813 9.183347069077741e-05
-167.74774774774775 9.280830919577154e-05
-167.38738738738738 9.378869877953301e-05
-167.02702702702703 9.47756997635926e-05
-166.66666666666666 9.576812485914811e-05
-166.3063063063063 9.676485538997983e-05
-165.94594594594594 9.776483992619777e-05
-165.5855855855856 9.876709288515699e-05
-165.22522522522522 9.97706930996529e-05
-164.86486486486487 0.00010077478235350875
-164.5045045045045 0.00010177856388468034
-164.14414414414412 0.00010278130085600106
-163.7837837837838 0.00010378231479371097
-163.4234234234234 0.00010478098399391307
-163.06306306306305 0.00010577674189711762
-162.7027027027027 0.00010676532596560227
-162.34234234234233 0.00010775278279577786
-161.981981981982 0.00010873391078010688
-161.6216216216216 0.00010970815385546498
-161.26126126126127 0.00011067497333949981
-160.9009009009009 0.00011163384777837331
-160.54054054054055 0.00011258427277425592
-160.1801801801802 0.00011352576079257427
-159.8198198198198 0.00011445784094901543
-159.45945945945948 0.00011538005877629915
-159.09909909909908 0.00011629197597073571
-158.73873873873873 0.00011719317011858929
-158.3783783783784 0.00011808323440228205
-158.018018018018 0.0001189617772864748
-157.65765765765767 0.0001198284221840728
-157.2972972972973 0.00012068280710221563
-156.93693693693695 0.000121524584268316
-156.57657657657657 0.00012235341973622913
-156.21621621621622 0.0001231689929726405
-155.85585585585585 0.00012397099642377627
-155.49549549549548 0.00012475913506255178
-155.13513513513516 0.00012553312591628805
-154.77477477477478 0.00012629106381596515
-154.4144144144144 0.0001270323642439631
-154.05405405405406 0.00012775903276676805
-153.6936936936937 0.00012847069926698215
-153.33333333333334 0.00012916701688922016
-152.97297297297297 0.00012984766210105933
-152.61261261261262 0.00013051233472726273
-152.25225225225225 0.0001311607579569461
-151.8918918918919 0.00013179267832336548
-151.53153153153153 0.00013240786565600485
-151.17117117117118 0.00013300611300465505
-150.8108108108108 0.0001335872365351784
-150.45045045045046 0.00013415107539666444
-150.0900900900901 0.00013469749155969334
-149.7297297297297 0.0001352263696254295
-149.3693693693694 0.00013573761660528504
-149.009009009009 0.00013623116167090085
-148.64864864864865 0.00013670695587420854
-148.2882882882883 0.00013716497183735238
-147.92792792792793 0.00013760520341226222
-147.56756756756758 0.00013802766530968894
-147.2072072072072 0.00013843239269752897
-146.84684684684683 0.00013881944076828538
-146.48648648648646 0.00013918888427553067
-146.12612612612614 0.00013954081703925907
-145.7657657657658 0.00013987535142003773
-145.4054054054054 0.00014019261776188985
-145.04504504504504 0.00014049276380386478
-144.68468468468467 0.00014077548719357598
-144.32432432432432 0.00014103966666878902
-143.96396396396398 0.0001412874854770832
-143.6036036036036 0.00014151915405141642
-143.24324324324326 0.0001417348956791407
-142.88288288288288 0.00014193494633451623
-142.52252252252254 0.00014211955448997475
-142.16216216216213 0.00014228898090588057
-141.80180180180182 0.0001424434983985513
-141.44144144144144 0.00014256950882337379
-141.08108108108107 0.00014268824243886954
-140.72072072072075 0.00014279164171773824
-140.36036036036035 0.00014288020562649726
-140.0 0.00014295443710203614
-139.63963963963963 0.00014301484337604544
-139.27927927927928 0.0001430587789974542
-138.9189189189189 0.0001430897923243248
-138.55855855855856 0.00014310795900144126
-138.1981981981982 0.000143113645000056
-137.8378378378378 0.00014310724223704218
-137.4774774774775 0.00014308916952926698
-137.11711711711712 0.00014305987352041912
-136.75675675675674 0.0001430198295788908
-136.3963963963964 0.0001429695426652983
-136.03603603603602 0.000142909548168219
-135.67567567567568 0.00014284041270670592
-135.31531531531533 0.0001427627348981381
-134.95495495495496 0.000142677146089952
-134.59459459459458 0.00014258431105379897
-134.23423423423424 0.000142484928640663
-133.8738738738739 0.0001423797323954767
-133.51351351351352 0.00014226949112976697
-133.15315315315317 0.00014215500945086634
-132.7927927927928 0.00014203712824622578
-132.43243243243242 0.00014191672512137155
-132.07207207207207 0.00014179471479005187
-131.71171171171173 0.0001416720494151309
-131.35135135135135 0.00014154971889879573
-130.99099099099098 0.00014142875112065317
-130.63063063063063 0.00014131021212231135
-130.27027027027026 0.00014119520623705426
-129.9099099099099 0.0001410848761632377
-129.54954954954954 0.00014098040298005617
-129.18918918918916 0.00014088300610435336
-128.82882882882885 0.00014079394318717466
-128.46846846846847 0.0001407145099487892
-128.10810810810813 0.00014064800574691572
-127.74774774774774 0.00014058824417283297
-127.38738738738738 0.0001405418044751566
-127.02702702702702 0.00014050991152270858
-126.66666666666666 0.00014049377590873323
-126.30630630630633 0.00014049459469858791
-125.94594594594594 0.00014051718720865797
-125.58558558558558 0.0001405625052220307
-125.22522522522523 0.0001406283487813144
-124.86486486486487 0.00014071666343132047
-124.50450450450451 0.00014082934881128035
-124.14414414414415 0.0001409682610852317
-123.78378378378376 0.00014113521541912023
-123.42342342342342 0.00014133198850249597
-123.06306306306307 0.00014156032111259316
-122.70270270270272 0.00014182192071847668
-122.34234234234233 0.00014211846412284844
-121.98198198198197 0.0001424516001390025
-121.62162162162161 0.00014282295230032773
-121.26126126126125 0.0001432341215996572
-120.90090090090092 0.00014368668925567022
-120.54054054054055 0.00014418221950345924
-120.18018018018016 0.00014472226240628094
-119.81981981981983 0.00014530835668542168
-119.45945945945947 0.00014594203256501525
-119.0990990990991 0.00014662481462856535
-118.73873873873875 0.00014735822468383848
-118.37837837837837 0.00014814378463270987
-118.01801801801801 0.00014898301934246266
-117.65765765765768 0.0001498774595149616
-117.29729729729732 0.00015082864455004773
-116.93693693693693 0.00015183812539942205
-116.57657657657657 0.00015290746740722198
-116.21621621621621 0.0001540382531334191
-115.85585585585585 0.00015523208515610888
-115.4954954954955 0.00015646753896047594
-115.13513513513514 0.000157812313476214
-114.77477477477476 0.0001591886981638263
-114.41441441441441 0.00016063219829982197
-114.05405405405406 0.0001621433632851359
-113.69369369369369 0.00016372271562201612
-113.33333333333334 0.00016537075011315824
-112.97297297297297 0.0001670879331597498
-112.61261261261261 0.00016887470216022608
-112.25225225225226 0.0001707314650114447
-111.89189189189189 0.0001726585997138856
-111.53153153153153 0.00017465645408237294
-111.17117117117117 0.00017672534556371366
-110.81081081081082 0.00017886556116252284
-110.45045045045046 0.00018107735747639893
-110.09009009009009 0.00018336096084147676
-109.72972972972974 0.00018571656758927034
-109.36936936936935 0.00018814434441557978
-109.009009009009 0.0001906444288621007
-108.64864864864865 0.00019321692991124362
-108.28828828828829 0.0001958619286945149
-107.92792792792794 0.00019857947931467814
-107.56756756756756 0.00020136960978175486
-107.2072072072072 0.00020423232306277227
-106.84684684684686 0.00020716759824501455
-106.48648648648648 0.00021017539181236418
-106.12612612612611 0.00021325563903416492
-105.76576576576576 0.00021640825546586932
-105.4054054054054 0.00021963119990013727
-105.04504504504506 0.00022292616546646044
-104.68468468468468 0.00022629319986715922
-104.32432432432431 0.00022973197059130828
-103.96396396396396 0.00023324216367347198
-103.60360360360362 0.0002368234811714076
-103.24324324324326 0.00024047563869208276
-102.88288288288288 0.0002441983629690238
-102.52252252252251 0.0002479913894939589
-102.16216216216215 0.0002518544602056931
-101.8018018018018 0.000255787321239093
-101.44144144144144 0.00025978972073701447
-101.08108108108108 0.0002638614067279413
-100.7207207207207 0.00026800212507205697
-100.36036036036036 0.00027221161747838674
-100.0 0.00027648961959559465
-99.63963963963965 0.00028083585917892983
-99.27927927927928 0.00028525005433575277
-98.91891891891892 0.0002897319118519715
-98.55855855855856 0.000294281125601645
-98.1981981981982 0.0002988973750419093
-97.83783783783785 0.00030358032379528574
-97.47747747747748 0.00030832961832133265
-97.1171171171171 0.0003131448866794939
-96.75675675675674 0.00031802573738489066
-96.39639639639641 0.0003229717583586871
-96.03603603603605 0.0003279927767390517
-95.67567567567568 0.00033307926890469285
-95.3153153153153 0.0003382118486893038
-94.95495495495496 0.00034341553936358414
-94.5945945945946 0.00034870682032941757
-94.23423423423424 0.0003540340052992022
-93.87387387387388 0.00035942515457349416
-93.5135135135135 0.00036487976472472975
-93.15315315315316 0.0003703973415047891
-92.7927927927928 0.00037597739751688166
-92.43243243243245 0.0003816194499066412
-92.07207207207207 0.0003873230180737412
-91.71171171171171 0.0003930876214052977
-91.35135135135135 0.0003989127770323361
-90.99099099099101 0.0004047979976105581
-90.63063063063062 0.00041074278912663884
-90.27027027027027 0.00041674664873125606
-89.9099099099099 0.00042280906260005037
-89.54954954954954 0.00042892950382366734
-89.1891891891892 0.00043510743032804333
-88.82882882882883 0.0004413422828260553
-88.46846846846847 0.00044763348280163864
-88.1081081081081 0.00045398043052746723
-87.74774774774775 0.0004603825031172511
-87.38738738738739 0.00046683905261370867
-87.02702702702702 0.00047334940411322414
-86.66666666666667 0.0004799128539282082
-86.3063063063063 0.0004865286677881384
-85.94594594594595 0.0004931960790802469
-85.58558558558559 0.0004999142871308037
-85.22522522522522 0.0005066903174072438
-84.86486486486487 0.0005134936500334265
-84.50450450450451 0.0005203465632841202
-84.14414414414415 0.0005272510110134512
-83.7837837837838 0.0005342094519331313
-83.42342342342342 0.0005412248622688042
-83.06306306306307 0.0005483007481120105
-82.7027027027027 0.0005554411574499698
-82.34234234234233 0.0005625466365759879
-81.98198198198199 0.0005697337846538003
-81.62162162162163 0.0005769634581595715
-81.26126126126127 0.0005842348569784183
-80.9009009009009 0.0005915471772657254
-80.54054054054055 0.000598899610956764
-80.18018018018017 0.0006062913452436713
-79.81981981981981 0.0006137215620186455
-79.45945945945947 0.0006211894372823524
-79.09909909909909 0.0006286941405165945
-78.73873873873875 0.0006362348340204144
-78.37837837837837 0.0006438106722089075
-78.01801801801801 0.000651420800874117
-77.65765765765767 0.0006590643564075207
-77.29729729729729 0.0006667404649837128
-76.93693693693695 0.0006744482417050284
-76.57657657657657 0.0006821867897069796
-76.21621621621622 0.0006899551992244989
-75.85585585585586 0.0006977525466191364
-75.49549549549549 0.0007055778933674834
-75.13513513513513 0.0007134302850112518
-74.77477477477477 0.0007213087500695829
-74.41441441441442 0.000729212298914312
-74.05405405405406 0.0007371399226090722
-73.69369369369369 0.0007451063026680819
-73.33333333333334 0.0007530612217410682
-72.97297297297297 0.0007610374118075552
-72.61261261261261 0.0007690372590788905
-72.25225225225226 0.000777063808341915
-71.89189189189189 0.0007851207686004236
-71.53153153153154 0.00079321251800433
-71.17117117117117 0.0008013441080522921
-70.8108108108108 0.0008094086803055552
-70.45045045045043 0.000817527649834831
-70.09009009009009 0.0008256609455811433
-69.72972972972974 0.0008338079538644178
-69.36936936936937 0.000841968068310905
-69.00900900900902 0.0008501406905732715
-68.64864864864863 0.0008583252310437136
-68.28828828828829 0.0008665211095594659
-67.92792792792793 0.0008747277561001441
-67.56756756756756 0.0008829446114763553
-67.20720720720722 0.0008911711280091108
-66.84684684684684 0.0008994067701996089
-66.48648648648648 0.0009076510153889829
-66.12612612612614 0.000915903354407706
-65.76576576576576 0.0009241632922143678
-65.4054054054054 0.0009324303485236059
-65.04504504504504 0.0009407040584230341
-64.68468468468468 0.0009489839729790671
-64.32432432432434 0.0009572696598316001
-63.96396396396396 0.0009655348082853928
-63.6036036036036 0.0009738204865377562
-63.243243243243235 0.0009821103374007354
-62.88288288288289 0.0009904042169453476
-62.52252252252253 0.0009987020366263495
-62.16216216216216 0.001007003763720867
-61.801801801801815 0.0010153094216196349
-61.44144144144144 0.0010236190899667928
-61.08108108108108 0.0010319329046443006
-60.72072072072073 0.0010402510575972404
-60.36036036036035 0.0010485933619078253
-60.00000000000001 0.0010569065866344331
-59.63963963963964 0.0010652234816249011
-59.27927927927928 0.0010735444787134218
-58.91891891891893 0.0010818699766588066
-58.55855855855856 0.0010902003445802352
-58.198198198198206 0.0010985656061019062
-57.83783783783783 0.001106906667320051
-57.477477477477485 0.0011152522589716223
-57.11711711711711 0.0011236027305736329
-56.75675675675676 0.0011319584844907099
-56.396396396396405 0.0011403199768043818
-56.03603603603604 0.0011486877180572684
-55.675675675675684 0.0011570622738675785
-55.3153153153153 0.001165444265409475
-54.95495495495496 0.001173834369754971
-54.594594594594604 0.0011822333200732244
-54.23423423423423 0.0011906419056831963
-53.873873873873876 0.001199060971955857
-53.51351351351351 0.001207491420062276
-53.153153153153156 0.0012159342065641101
-52.7927927927928 0.001224390342843217
-52.432432432432435 0.0012328608943672976
-52.07207207207208 0.0012413469797886983
-51.7117117117117 0.001249849769873709
-51.35135135135135 0.0012583704862599067
-50.990990990991 0.0012669104000393482
-50.63063063063063 0.001275470830165627
-50.270270270270274 0.0012840531416830618
-49.909909909909906 0.001292632761144453
-49.54954954954955 0.0013012515699909275
-49.1891891891892 0.0013098916461338089
-48.82882882882883 0.0013185541544994768
-48.46846846846848 0.0013272404377247013
-48.1081081081081 0.0013359520197287957
-47.747747747747745 0.0013446906089713366
-47.38738738738738 0.0013534581013871115
-47.027027027027025 0.0013622565829903136
-46.66666666666667 0.0013710883321404182
-46.306306306306304 0.001379955821462516
-45.94594594594595 0.0013888617194153267
-45.58558558558558 0.0013978088915005279
-45.22522522522523 0.0014067901756089154
-44.86486486486488 0.0014157826243631504
-44.504504504504496 0.0014248135120583094
-44.14414414414414 0.0014338833595181639
-43.783783783783775 0.0014429925279516745
-43.42342342342342 0.0014521412056477446
-43.06306306306307 0.0014613293946379377
-42.7027027027027 0.0014705568973477077
-42.34234234234235 0.0014798233032570238
-41.981981981981974 0.0014891279755915574
-41.62162162162162 0.0014984700380658348
-41.261261261261275 0.0015078483617000076
-40.9009009009009 0.0015172615517320964
-40.54054054054054 0.0015267079346477372
-40.18018018018017 0.0015361855453496134
-39.81981981981982 0.00154569211448888
-39.45945945945947 0.0015552250559809878
-39.0990990990991 0.0015649236783521418
-38.738738738738746 0.0015745414892267004
-38.37837837837837 0.0015841871053101694
-38.01801801801802 0.0015938590660875688
-37.65765765765767 0.001603555746542645
-37.2972972972973 0.001613275340718855
-36.936936936936945 0.0016230158447748922
-36.57657657657657 0.001632775039566071
-36.21621621621622 0.0016425504727841866
-35.855855855855864 0.0016523394406896886
-35.4954954954955 0.0016621389694711662
-35.135135135135144 0.0016719457962683039
-34.77477477477477 0.0016817563498955459
-34.414414414414416 0.001691513546179868
-34.05405405405405 0.0017012783661325497
-33.693693693693696 0.0017110233398256501
-33.33333333333334 0.0017207430732831194
-32.97297297297297 0.0017304317528638532
-32.612612612612615 0.0017400830823578357
-32.25225225225224 0.0017496902194957082
-31.89189189189189 0.0017592457119874076
-31.531531531531538 0.0017687414332074913
-31.171171171171167 0.0017781685176465596
-30.810810810810818 0.0017875172962498534
-30.450450450450447 0.0017967772317655996
-30.090090090090094 0.0018059923280673346
-29.72972972972974 0.0018150394429980645
-29.369369369369366 0.0018239625214030674
-29.009009009009013 0.0018327514557760665
-28.648648648648642 0.0018413961978835996
-28.28828828828829 0.0018498867312332615
-27.927927927927936 0.0018582130416958625
-27.567567567567565 0.0018663650863426106
-27.207207207207215 0.0018743327605621292
-26.84684684684684 0.00188210586352584
-26.486486486486488 0.0018896649134047567
-26.126126126126135 0.0018969800026407747
-25.765765765765764 0.0019040486486716203
-25.405405405405414 0.0019108566022729592
-25.04504504504504 0.001917388856830593
-24.684684684684687 0.0019236295434085142
-24.324324324324316 0.0019296013343324614
-23.963963963963963 0.0019352388358743389
-23.603603603603613 0.0019405509916935928
-23.24324324324324 0.001945524683358439
-22.882882882882885 0.0019501496202750889
-22.522522522522515 0.0019544137474692917
-22.16216216216216 0.001958313545194601
-21.801801801801812 0.0019618453915778546
-21.44144144144144 0.0019650000954454616
-21.081081081081084 0.00196777342833923
-20.720720720720713 0.001970173900781584
-20.36036036036036 0.001972205556762779
-20.00000000000001 0.001973879820697823
-19.63963963963964 0.001975215553256528
-19.279279279279283 0.0019762354224202154
-18.918918918918912 0.0019769747243116986
-18.55855855855856 0.001977469634490121
-18.19819819819821 0.001977789892076822
-17.837837837837835 0.0019780064894485585
-17.477477477477485 0.0019781926658840225
-17.11711711711711 0.0019784448314426927
-16.756756756756758 0.001978882933818753
-16.396396396396405 0.0019796507817577158
-16.036036036036034 0.001980916324120002
-15.675675675675684 0.001982453851942034
-15.31531531531531 0.001984953397118596
-14.954954954954957 0.0019883315201741423
-14.594594594594605 0.0019922571476288435
-14.234234234234233 0.001997297518112475
-13.873873873873881 0.002003690210096464
-13.513513513513509 0.0020116468500635553
-13.153153153153156 0.0020213538215276055
-12.792792792792804 0.00203344771519746
-12.432432432432432 0.0020486879814951733
-12.07207207207208 0.0020676159435071492
-11.711711711711708 0.0020912319801217613
-11.351351351351354 0.0021204521357749404
-10.990990990990984 0.0021563682585919496
-10.63063063063063 0.002200224674709834
-10.270270270270277 0.002253423225393654
-9.909909909909906 0.0023173485733808162
-9.549549549549553 0.0023940982940633387
-9.189189189189182 0.002484445047103443
-8.828828828828831 0.002589985080067106
-8.468468468468476 0.00271154509629494
-8.108108108108105 0.002849288064633532
-7.747747747747752 0.0030024906079935383
-7.387387387387381 0.0031694232679567707
-7.027027027027028 0.0033476289938558666
-6.666666666666677 0.003532346498288741
-6.306306306306304 0.0037189980719381194
-5.945945945945952 0.0039008159356699493
-5.58558558558558 0.004070606067796137
-5.225225225225227 0.004220931522496016
-4.864864864864875 0.004344111656892558
-4.504504504504503 0.0044319610913793
-4.144144144144151 0.004476922713712166
-3.7837837837837784 0.004473808914714168
-3.423423423423426 0.004417917836398546
-3.063063063063074 0.004306841139095125
-2.7027027027027017 0.004139468012419468
-2.3423423423423495 0.003919514281043006
-1.9819819819819773 0.0036555811159956295
-1.621621621621625 0.0033611694245892156
-1.2612612612612528 0.003054688523480518
-0.9009009009009007 0.002768839555772561
-0.5405405405405483 0.0025383659359057157
-0.18018018018017612 0.0024102318795366675
0.1801801801801961 0.002409237093887865
0.5405405405405483 0.0025361261744208906
0.9009009009009007 0.002767557261560562
1.2612612612612528 0.003054896472501344
1.621621621621605 0.0033556677587897525
1.981981981981997 0.0036504986661051353
2.3423423423423495 0.003913388785213511
2.7027027027027017 0.004131720029143606
3.063063063063054 0.004298377303316232
3.423423423423406 0.0044095964702671655
3.7837837837837984 0.0044649522282531676
4.144144144144151 0.004467342055940595
4.504504504504503 0.00442189759376286
4.864864864864855 0.0043341835737025595
5.225225225225207 0.004211208883360009
5.5855855855856 0.004061111678973286
5.945945945945952 0.003891693963707351
6.306306306306304 0.0037104236760779597
6.666666666666656 0.0035244371115659852
7.0270270270270085 0.0033405416702480353
7.3873873873874 0.003163206793079871
7.747747747747752 0.0029967068641692544
8.108108108108105 0.0028443378676084124
8.468468468468458 0.002707383915116441
8.82882882882881 0.0025864455402860036
9.189189189189202 0.0024814460739173965
9.549549549549553 0.0023916388660563024
9.909909909909906 0.0023156153415741557
10.27027027027026 0.002251966922757562
10.63063063063061 0.0021991165458341063
10.990990990991003 0.002155546605509844
11.351351351351354 0.0021198704761021996
11.711711711711708 0.002090879534623411
12.07207207207206 0.002067427917361694
12.432432432432412 0.0020485807883797212
12.792792792792804 0.002033473609232966
13.153153153153156 0.002021462642142556
13.513513513513509 0.002011798085782255
13.873873873873862 0.002003815519383233
14.234234234234213 0.001997395898506205
14.594594594594605 0.0019923637393792996
14.954954954954957 0.0019884874769176965
15.31531531531531 0.0019854798651116803
15.675675675675661 0.0019829984193368896
16.036036036036013 0.0019810542748475188
16.396396396396405 0.001979979548183844
16.756756756756758 0.0019791582713727116
17.11711711711711 0.0019787236710824625
17.477477477477464 0.0019784838084467063
17.837837837837856 0.0019783080536149573
18.19819819819821 0.001978089088452319
18.55855855855856 0.0019777428602393734
18.918918918918912 0.0019772084972711585
19.279279279279265 0.0019764481870531035
19.639639639639658 0.0019754406906922744
20.00000000000001 0.0019741221399400604
20.36036036036036 0.0019724464508576087
20.720720720720713 0.0019704051351775655
21.081081081081066 0.001967992219221343
21.44144144144146 0.0019652042274493366
21.801801801801812 0.001962040157926496
22.16216216216216 0.0019585014498097316
22.522522522522515 0.0019545919429760535
22.882882882882868 0.0019503178299223958
23.24324324324326 0.0019456876000800395
23.603603603603613 0.0019407119766980565
23.963963963963963 0.0019354038464615626
24.324324324324316 0.001929770681379076
24.68468468468467 0.0019238410775240552
25.04504504504506 0.0019175730062482644
25.405405405405414 0.0019110202899504266
25.765765765765764 0.001904204372828308
26.126126126126117 0.0018971311182671934
26.48648648648647 0.0018898164723043318
26.846846846846862 0.001882273025001968
27.207207207207215 0.0018745131341450858
27.567567567567565 0.0018665489949579854
27.927927927927918 0.0018583927083354432
28.28828828828827 0.001850056347448048
28.64864864864866 0.0018415520225851924
29.009009009009013 0.0018328919441031911
29.369369369369366 0.0018240884833501602
29.729729729729716 0.0018151542314436611
30.09009009009007 0.0018061159595039137
30.450450450450465 0.0017969606759788623
30.810810810810818 0.0017877048832007415
31.171171171171167 0.0017783596938117435
31.53153153153152 0.0017689352708002892
31.891891891891873 0.0017594408950689952
32.25225225225226 0.0017499033623869216
32.612612612612615 0.0017402908156805054
32.97297297297297 0.001730634827121904
33.33333333333332 0.0017209417377542055
33.69369369369367 0.0017112176277573696
34.05405405405407 0.0017014683526136033
34.414414414414416 0.0016916995787571872
34.77477477477477 0.0016819168186411452
35.13513513513512 0.0016721254651548517
35.495495495495476 0.0016623308253283665
35.855855855855864 0.0016525381532611395
36.21621621621622 0.0016427218233042568
36.57657657657657 0.001632956424660604
36.936936936936924 0.0016232002192911844
37.29729729729727 0.0016134575106241601
37.65765765765767 0.001603732172468241
38.01801801801802 0.0015940276733447322
38.37837837837837 0.0015843471010161484
38.738738738738725 0.00157469318716452
39.099099099099114 0.0015650683321728474
39.45945945945947 0.0015554746299635887
39.81981981981982 0.001545913892848543
40.18018018018017 0.0015363876763450869
40.540540540540526 0.0015268891285455154
40.90090090090092 0.00151743603724174
41.261261261261275 0.0015080207105241201
41.62162162162162 0.0014986432151608317
41.981981981981974 0.0014893035730306362
42.34234234234233 0.001480001772782124
42.702702702702716 0.0014707377811757699
43.06306306306307 0.0014615115540933398
43.42342342342342 0.0014523230471998624
43.783783783783775 0.001443172226244176
44.14414414414413 0.0014340471121610506
44.504504504504524 0.0014249737591801761
44.86486486486488 0.0014159368237653012
45.22522522522523 0.0014069355037091757
45.58558558558558 0.0013979689558195896
45.94594594594593 0.0013890363008232215
46.30630630630632 0.0013801366281699914
46.66666666666667 0.0013712690007328867
47.027027027027025 0.0013624324593984201
47.38738738738738 0.0013536260275431751
47.74774774774773 0.0013448487153921004
48.10810810810813 0.0013360995242544848
48.46846846846848 0.0013273774506337866
48.82882882882883 0.0013186814902077357
49.18918918918918 0.0013100106416754022
49.54954954954953 0.0013013639104681564
49.90990990990992 0.0012927403123216975
50.270270270270274 0.0012841388767066161
50.63063063063063 0.0012755586501151499
50.99099099099098 0.0012669986992021132
51.35135135135133 0.0012584581137781775
51.71171171171173 0.001249936009653959
52.07207207207208 0.0012414315313336172
52.432432432432435 0.0012329438545568955
52.79279279279278 0.001224458496656741
53.153153153153134 0.0012160101332598376
53.51351351351352 0.0012075715258774043
53.873873873873876 0.0011991423335118922
54.23423423423423 0.001190685727468754
54.59459459459458 0.0011822737079594
54.954954954954935 0.0011738673689915388
55.315315315315324 0.0011654730159539408
55.675675675675684 0.0011570835266308628
56.03603603603604 0.0011487016258191535
56.39639639639638 0.0011403266150740716
56.75675675675674 0.0011319578510276538
57.117117117117125 0.0011235947456133355
57.477477477477485 0.0011152367661503015
57.83783783783783 0.001106883435291234
58.19819819819819 0.0010985343308372686
58.55855855855854 0.0010901890854240568
58.91891891891893 0.0010818473860829674
59.27927927927928 0.001073508973681543
59.63963963963964 0.0010651736422474221
59.999999999999986 0.0010568412381800497
60.36036036036034 0.001048511659354533
60.72072072072073 0.0010401848541221135
61.08108108108108 0.0010318608202117656
61.44144144144144 0.0010235396035374819
61.80180180180179 0.001015221296915898
62.16216216216215 0.001006906038698889
62.52252252252253 0.0009985940113258582
62.88288288288289 0.0009902854398004333
63.243243243243235 0.0009819805900963148
63.603603603603595 0.0009736797674970486
63.96396396396398 0.0009653833148744774
64.32432432432434 0.000957091610910642
64.68468468468468 0.0009488050682678839
65.04504504504504 0.0009405272598261642
65.40540540540539 0.0009322359187410768
65.76576576576578 0.0009239582302437406
66.12612612612614 0.0009156925935416294
66.48648648648648 0.000907437672353177
66.84684684684684 0.0008991923893545284
67.20720720720719 0.0008909559203981824
67.56756756756758 0.0008827276885144466
67.92792792792793 0.0008745073577067064
68.28828828828829 0.0008662948265515476
68.64864864864863 0.0008580809139270712
69.00900900900899 0.0008498872777899381
69.3693693693694 0.0008417062911612298
69.72972972972974 0.000833538499978013
70.09009009009009 0.0008253844878489233
70.45045045045043 0.0008172448763933504
70.81081081081079 0.0008091203254799858
71.17117117117118 0.0008010115333665891
71.53153153153154 0.0007929192367429138
71.89189189189189 0.0007848442106788755
72.25225225225225 0.0007767872684801609
72.6126126126126 0.0007687492614535895
72.97297297297298 0.0007607310785846304
73.33333333333334 0.0007527336461296095
73.69369369369369 0.0007447579271251955
74.05405405405405 0.0007368049208178877
74.4144144144144 0.0007288756620162735
74.77477477477478 0.0007209712203689264
75.13513513513513 0.0007130926995708821
75.49549549549549 0.000705266711826553
75.85585585585584 0.0006973903959167939
76.2162162162162 0.0006895678018092008
76.5765765765766 0.0006817930162738288
76.93693693693695 0.0006740609704675282
77.29729729729729 0.0006663674151326809
77.65765765765764 0.0006587088954679338
78.018018018018 0.000651082725704297
78.37837837837839 0.0006434869634197171
78.73873873873875 0.0006359203836248735
79.09909909909909 0.0006283824526526011
79.45945945945945 0.0006208500019187208
79.8198198198198 0.000613382634919901
80.18018018018019 0.0006059539842731891
80.54054054054055 0.0005985648280553409
80.9009009009009 0.0005912159311706911
81.26126126126125 0.0005839080468416078
81.6216216216216 0.0005766419180715563
81.98198198198199 0.0005694182790817514
82.34234234234233 0.000562237856722431
82.7027027027027 0.0005551013718597945
83.06306306306304 0.0005480095407397157
83.4234234234234 0.0005409630763293368
83.7837837837838 0.000533962689637691
84.14414414414415 0.0005270090910165249
84.50450450450451 0.000520102991442482
84.86486486486484 0.000513245103781866
85.22522522522524 0.0005064361440391622
85.58558558558559 0.0004996768325905375
85.94594594594595 0.0004929678954035142
86.3063063063063 0.000486310065244036
86.66666666666666 0.0004797183929494875
87.02702702702705 0.00047314211449932416
87.38738738738739 0.00046663263901447233
87.74774774774775 0.00046018669526354743
88.1081081081081 0.0004538015005539791
88.46846846846846 0.00044747474203030743
88.82882882882885 0.00044120455803408503
89.1891891891892 0.00043498951954270925
89.54954954954954 0.0004288132718331494
89.9099099099099 0.00042270012573400136
90.27027027027025 0.0004166455349756569
90.63063063063065 0.00041064989479151965
90.99099099099101 0.00040471359009323606
91.35135135135135 0.00039883699723233036
91.71171171171171 0.00039302048579224356
92.07207207207206 0.0003872644204097642
92.43243243243245 0.0003815691626248077
92.7927927927928 0.00037593507275747684
93.15315315315316 0.0003703625118112782
93.5135135135135 0.0003648518434013686
93.87387387387386 0.00035940343570663776
94.23423423423424 0.0003540176634444322
94.5945945945946 0.00034869490986667715
94.95495495495496 0.0003434355687761282
95.3153153153153 0.0003382400465614675
95.67567567567566 0.0003331087642499146
96.03603603603605 0.0003280421595760168
96.39639639639641 0.00032304068906524716
96.75675675675674 0.0003181048301310184
97.1171171171171 0.0003132350831837095
97.47747747747745 0.0003084319737502755
97.83783783783785 0.0003036960546029896
98.1981981981982 0.00029901345540370074
98.55855855855856 0.0002944080312909605
98.91891891891892 0.0002898704421373007
99.27927927927927 0.00028539344885101993
99.63963963963965 0.00028097830728660543
100.0 0.0002766383371636174
100.36036036036036 0.0002723663455451902
100.7207207207207 0.00026816261703634385
101.08108108108107 0.0002640274254151425
101.44144144144144 0.00025996103354017754
101.8018018018018 0.0002559636933531043
102.16216216216215 0.00025203564597623085
102.52252252252251 0.0002481771219050265
102.88288288288287 0.0002443883412952645
103.24324324324326 0.00024066951434438153
103.60360360360362 0.0002370208417665011
103.96396396396396 0.00023344251536043284
104.32432432432431 0.00022993471866983713
104.68468468468465 0.0002264976277346125
105.04504504504506 0.00022313141193244416
105.4054054054054 0.00021983623490933886
105.76576576576576 0.00021661225559784392
106.12612612612611 0.00021345962932155566
106.48648648648647 0.00021037850898439833
106.84684684684686 0.00020736904634306526
107.2072072072072 0.00020443139336090798
107.56756756756756 0.0002015657036414633
107.92792792792791 0.00019877213393972945
108.28828828828827 0.0001960508457492001
108.64864864864865 0.00019340200696259734
109.009009009009 0.0001908257936041589
109.36936936936935 0.00018832386279299087
109.72972972972971 0.00018589067581459788
110.09009009009011 0.00018352918439007099
110.45045045045046 0.0001812392599947711
110.81081081081082 0.00017902074847995188
111.17117117117117 0.00017687346518112149
111.53153153153151 0.0001747971901432395
111.8918918918919 0.00017279166346737554
112.25225225225226 0.00017085658078320977
112.61261261261261 0.0001689915888515113
112.97297297297297 0.00016719628130049658
113.33333333333331 0.00016547019449972047
113.6936936936937 0.00016381280357491735
114.05405405405406 0.0001622235185669717
114.41441441441441 0.00016070168073795366
114.77477477477476 0.0001592465590269296
115.13513513513512 0.00015785734665801443
115.4954954954955 0.00015652682269077438
115.85585585585585 0.00015526224108587756
116.21621621621621 0.00015405963299964005
116.57657657657657 0.00015291798547981884
116.9369369369369 0.00015183626068161453
117.29729729729732 0.00015081339435897087
117.65765765765768 0.00014984829441507073
118.01801801801801 0.00014893983951327257
118.37837837837837 0.0001480868777496407
118.73873873873872 0.00014728822538811995
119.0990990990991 0.00014654266565931255
119.45945945945947 0.00014584894762371863
119.81981981981983 0.00014520578510020924
120.18018018018016 0.0001446118556604095
120.54054054054052 0.0001440542692099377
120.90090090090092 0.00014354775822661938
121.26126126126125 0.00014308423568730079
121.62162162162161 0.0001426620153771535
121.98198198198197 0.00014227944126996898
122.34234234234233 0.0001419348860550537
122.70270270270272 0.0001416267496330059
123.06306306306307 0.00014135345758319186
123.42342342342342 0.0001411134596057016
123.78378378378376 0.0001409052279405181
124.14414414414412 0.00014072725576659526
124.50450450450451 0.00014057805558348756
124.86486486486487 0.00014045615757813043
125.22522522522523 0.00014036010797931816
125.58558558558558 0.0001402884674023741
125.94594594594592 0.0001402398091864551
126.30630630630633 0.0001402127177268772
126.66666666666666 0.00014020578680479218
127.02702702702702 0.0001402103182064053
127.38738738738738 0.0001402342097342244
127.74774774774774 0.00014027254532042986
128.10810810810813 0.00014032394772167043
128.46846846846847 0.00014038710251343354
128.82882882882885 0.0001404607562532974
129.18918918918916 0.0001405437145792512
129.54954954954954 0.00014063484024635957
129.9099099099099 0.0001407330511050203
130.27027027027026 0.00014083731802404142
130.63063063063063 0.00014094666276173563
130.99099099099098 0.0001410601557881977
131.35135135135135 0.00014117691406189596
131.71171171171173 0.00014129609876367534
132.07207207207207 0.0001414169129912259
132.43243243243242 0.00014154042733998897
132.79279279279277 0.00014165498543290326
133.15315315315317 0.00014176801212976354
133.51351351351352 0.00014187855627699044
133.8738738738739 0.0001419856958264661
134.23423423423424 0.00014208853866584618
134.59459459459455 0.0001421862233690893
134.95495495495499 0.00014227791986845233
135.31531531531533 0.0001423628300492428
135.67567567567568 0.0001424401882686575
136.03603603603602 0.00014250926180007348
136.3963963963964 0.00014256935120418858
136.75675675675677 0.00014261979062844132
137.11711711711712 0.00014265994803616623
137.4774774774775 0.0001426892253669663
137.8378378378378 0.00014270705862980663
138.19819819819818 0.00014271291793035293
138.55855855855856 0.00014270603609535862
138.9189189189189 0.00014268771444861432
139.27927927927928 0.00014265672187393455
139.63963963963963 0.00014261260789488457
140.0 0.00014255494230474484
140.36036036036037 0.00014248331480500463
140.72072072072075 0.00014239733462145598
141.08108108108107 0.000142296630098527
141.44144144144144 0.0001421808482724951
141.8018018018018 0.0001420496544242237
142.16216216216216 0.00014190273161206443
142.52252252252254 0.00014173978018556803
142.88288288288288 0.00014156051728064472
143.24324324324326 0.0001413646762968133
143.60360360360357 0.00014115200635717698
143.96396396396398 0.0001409222717517567
144.32432432432432 0.00014067525136481486
144.68468468468467 0.0001404168532117756
145.04504504504504 0.00014013269615826895
145.4054054054054 0.00013983217507242707
145.7657657657658 0.0001395151093218666
146.12612612612614 0.00013918132827414714
146.48648648648646 0.00013883067137980646
146.84684684684683 0.00013846298823787356
147.20720720720718 0.0001380781386440111
147.56756756756758 0.00013767599262144858
147.92792792792793 0.00013725643043488027
148.2882882882883 0.0001368205236180982
148.64864864864865 0.00013636510207771615
149.009009009009 0.00013589228021929092
149.3693693693694 0.00013540203073573152
149.7297297297297 0.00013489434620610858
150.0900900900901 0.00013436923967128275
150.45045045045043 0.0001338267451785005
150.8108108108108 0.0001332669182950343
151.17117117117118 0.00013268983659096904
151.53153153153153 0.00013209560009125158
151.8918918918919 0.0001314843316971407
152.25225225225222 0.00013085617757721248
152.6126126126126 0.00013021130752809138
152.97297297297297 0.000129549915305091
153.33333333333334 0.00012887221892296652
153.6936936936937 0.00012817846092698943
154.05405405405403 0.00012746890863456968
154.41441441441438 0.0001267438543476623
154.77477477477478 0.00012600361553620216
155.13513513513516 0.00012524853499282514
155.49549549549548 0.0001244789809591354
155.85585585585585 0.0001236953472237922
156.21621621621622 0.00012289805319269385
156.57657657657657 0.00012208754393153978
156.93693693693695 0.00012126051246167493
157.2972972972973 0.00012042088068814977
157.65765765765764 0.00011956863117686592
158.01801801801804 0.00011870414773861216
158.3783783783784 0.00011782782679572646
158.73873873873873 0.00011694007790068491
159.09909909909908 0.00011604132423631139
159.45945945945945 0.0001151320030974475
159.81981981981983 0.00011421256635393595
160.1801801801802 0.00011328348089478544
160.54054054054055 0.0001123452290533921
160.9009009009009 0.00011139830901370854
161.26126126126124 0.00011044323519725737
161.62162162162164 0.00010948053863089911
161.981981981982 0.00010851076729527112
162.34234234234233 0.00010753448645382068
162.7027027027027 0.00010655227896236863
163.06306306306305 0.00010556474555914004
163.42342342342343 0.00010457250513520821
163.7837837837838 0.00010357619498530438
164.14414414414412 0.00010257647103894624
164.5045045045045 0.00010157955091456017
164.86486486486484 0.00010057743679353442
165.22522522522524 9.957578432276468e-05
165.5855855855856 9.857523713038649e-05
165.94594594594594 9.75764989151927e-05
166.3063063063063 9.658033537826512e-05
166.66666666666663 9.558757612475991e-05
167.02702702702706 9.459911653562146e-05
167.38738738738738 9.361591960901588e-05
167.74774774774775 9.263901777127708e-05
168.1081081081081 9.166951465717624e-05
168.46846846846844 9.070858685932432e-05
168.82882882882885 8.975748564652717e-05
169.1891891891892 8.881754580327175e-05
169.54954954954957 8.78909255861946e-05
169.90990990990989 8.697696400378366e-05
170.27027027027026 8.60772552693115e-05
170.63063063063063 8.519335860663744e-05
170.99099099099098 8.432679983987084e-05
171.35135135135135 8.347907301589871e-05
171.7117117117117 8.265164205877055e-05
172.07207207207205 8.184594245495738e-05
172.43243243243245 8.106338296852761e-05
172.7927927927928 8.030534738530558e-05
173.15315315315314 7.957319628510019e-05
173.5135135135135 7.886826884111548e-05
173.87387387387386 7.819188464567513e-05
174.23423423423424 7.754534556141152e-05
174.5945945945946 7.69299375970942e-05
174.95495495495496 7.634693280728507e-05
175.3153153153153 7.579759121503169e-05
175.67567567567565 7.52831627568217e-05
176.03603603603602 7.480488924904126e-05
176.3963963963964 7.436400637519157e-05
176.75675675675674 7.396174569313385e-05
177.11711711711712 7.359933666164595e-05
177.4774774774775 7.32780086855831e-05
177.83783783783784 7.299899317894881e-05
178.1981981981982 7.276352564518888e-05
178.55855855855853 7.257284777403157e-05
178.9189189189189 7.241615811487848e-05
179.27927927927928 7.230955121855393e-05
179.63963963963965 7.224605327660722e-05
180.0 7.222645598649548e-05


==> figures/flow_around_a_cylinder/data/farfield_inflow_and_pressure_outflow_R4.dat <==
theta p_rms
-179.63963963963965 0.00021847194703153913
-179.27927927927928 0.00021868620170578153
-178.91891891891893 0.00021903635378364055
-178.55855855855853 0.00021952159005919264
-178.1981981981982 0.00022014080682950478
-177.83783783783784 0.00022089261144793816
-177.47747747747746 0.00022178689307180942
-177.11711711711715 0.00022277233299952814
-176.75675675675674 0.00022388397244768973
-176.3963963963964 0.00022512021783009203
-176.03603603603602 0.00022647929310873894
-175.67567567567568 0.00022807389978127558
-175.3153153153153 0.00022969099969692952
-174.95495495495496 0.00023141941614989315
-174.5945945945946 0.0002332552686619951
-174.23423423423424 0.00023519441762706318
-173.8738738738739 0.00023723246873446773
-173.51351351351352 0.00023936477765837473
-173.15315315315314 0.0002415864550138242
-172.7927927927928 0.0002438923715808085
-172.43243243243245 0.0002462771637975925
-172.07207207207207 0.0002487352395245561
-171.7117117117117 0.00025126078407990344
-171.35135135135135 0.0002541190202981221
-170.99099099099098 0.0002568746635632549
-170.63063063063063 0.00025967754826953284
-170.27027027027026 0.00026260538441012527
-169.9099099099099 0.0002656016144067892
-169.54954954954957 0.00026866341228518845
-169.1891891891892 0.0002717880200775368
-168.82882882882882 0.0002749727470430178
-168.46846846846844 0.00027821496885363256
-168.10810810810813 0.00028151212674561957
-167.74774774774775 0.0002848617266365746
-167.38738738738738 0.00028826133820839976
-167.02702702702703 0.00029170859395620974
-166.66666666666666 0.000295201188203311
-166.3063063063063 0.0002987368760823749
-165.94594594594594 0.00030231347248292157
-165.5855855855856 0.00030592885096523276
-165.22522522522522 0.00030958094264081014
-164.86486486486487 0.0003132677350194994
-164.5045045045045 0.0003169872708234089
-164.14414414414412 0.0003207376467677386
-163.7837837837838 0.00032451701230866697
-163.4234234234234 0.0003283235683584263
-163.06306306306305 0.00033215556596771404
-162.7027027027027 0.00033601130497560406
-162.34234234234233 0.0003398891326271179
-161.981981981982 0.00034378744215863725
-161.6216216216216 0.00034770467135135076
-161.26126126126127 0.0003516393010529384
-160.9009009009009 0.0003555898536677154
-160.54054054054055 0.0003595548916154744
-160.1801801801802 0.0003635330157592827
-159.8198198198198 0.00036752286380250566
-159.45945945945948 0.00037152310865535567
-159.09909909909908 0.0003755324567712902
-158.73873873873873 0.0003795496464535849
-158.3783783783784 0.00038357344613246876
-158.018018018018 0.0003876026526131982
-157.65765765765767 0.0003916360892954951
-157.2972972972973 0.0003956726043648041
-156.93693693693695 0.0003997110689558372
-156.57657657657657 0.0004037503752889293
-156.21621621621622 0.0004077946897773368
-155.85585585585585 0.00041183807072098276
-155.49549549549548 0.000415879426000758
-155.13513513513516 0.00041991806653094354
-154.77477477477478 0.0004239533105528344
-154.4144144144144 0.0004279844834275187
-154.05405405405406 0.0004320109174086411
-153.6936936936937 0.0004360319513952011
-153.33333333333334 0.00044004693066444593
-152.97297297297297 0.00044405520658494783
-152.61261261261262 0.0004480561363099521
-152.25225225225225 0.0004520467302560968
-151.8918918918919 0.0004560288332842446
-151.53153153153153 0.0004600011426111048
-151.17117117117118 0.00046396290799917005
-150.8108108108108 0.00046791340044187034
-150.45045045045046 0.00047185191184898696
-150.0900900900901 0.00047577775468784063
-149.7297297297297 0.000479690261579755
-149.3693693693694 0.00048358878485131005
-149.009009009009 0.00048747269603992375
-148.64864864864865 0.0004913413853533093
-148.2882882882883 0.0004951942610823879
-147.92792792792793 0.0004990307489672434
-147.56756756756758 0.0005028502915157452
-147.2072072072072 0.0005066523472744738
-146.84684684684683 0.000510436390051626
-146.48648648648646 0.000514201908091592
-146.12612612612614 0.0005179484032009358
-145.7657657657658 0.0005216753898255375
-145.4054054054054 0.0005253823940786872
-145.04504504504504 0.0005290689527199625
-144.68468468468467 0.0005327346120847567
-144.32432432432432 0.0005363789269643559
-143.96396396396398 0.000540001459436512
-143.6036036036036 0.0005436017776465058
-143.24324324324326 0.0005471731341218652
-142.88288288288288 0.0005507264339157389
-142.52252252252254 0.0005542553484919307
-142.16216216216213 0.0005577595068841185
-141.80180180180182 0.0005612385347327634
-141.44144144144144 0.0005646920541340341
-141.08108108108107 0.0005681196834573496
-140.72072072072075 0.0005715210371311872
-140.36036036036035 0.0005748957253968015
-140.0 0.0005782433540295294
-139.63963963963963 0.0005815635240273933
-139.27927927927928 0.0005848558312667112
-138.9189189189189 0.0005881198661244826
-138.55855855855856 0.0005913552130673129
-138.1981981981982 0.000594561450206701
-137.8378378378378 0.0005977381488205146
-137.4774774774775 0.0006008848728405339
-137.11711711711712 0.0006040011783059696
-136.75675675675674 0.0006070848186022048
-136.3963963963964 0.0006101393597765408
-136.03603603603602 0.0006131624852355446
-135.67567567567568 0.0006161537299829512
-135.31531531531533 0.0006191126522947767
-134.95495495495496 0.0006220388337478239
-134.59459459459458 0.0006249318791820794
-134.23423423423424 0.0006277914165955522
-133.8738738738739 0.0006306170969701149
-133.51351351351352 0.0006334085940269654
-133.15315315315317 0.0006361656039103321
-132.7927927927928 0.0006388878447981106
-132.43243243243242 0.0006415750564381388
-132.07207207207207 0.0006442269996088665
-131.71171171171173 0.0006468434555032318
-131.35135135135135 0.0006494242250345831
-130.99099099099098 0.0006519691280635638
-130.63063063063063 0.0006544780025449116
-130.27027027027026 0.0006569425447268842
-129.9099099099099 0.000659377236036756
-129.54954954954954 0.0006617736147325128
-129.18918918918916 0.0006641314745554856
-128.82882882882885 0.0006664506023528714
-128.46846846846847 0.0006687307783277677
-128.10810810810813 0.0006709717762512844
-127.74774774774774 0.0006731733636355141
-127.38738738738738 0.0006753353018661193
-127.02702702702702 0.0006774573462933574
-126.66666666666666 0.0006795392462803451
-126.30630630630633 0.0006815807452074094
-125.94594594594594 0.0006835815804313941
-125.58558558558558 0.0006855414831988072
-125.22522522522523 0.0006874601785117416
-124.86486486486487 0.0006893373849455177
-124.50450450450451 0.0006911728144170398
-124.14414414414415 0.0006929661719028956
-123.78378378378376 0.0006947171551062704
-123.42342342342342 0.0006964254540717746
-123.06306306306307 0.0006980907507473606
-122.70270270270272 0.0006997127184925116
-122.34234234234233 0.0007012910215319773
-121.98198198198197 0.000702825314354353
-121.62162162162161 0.0007043152410548748
-121.26126126126125 0.0007057604346218534
-120.90090090090092 0.0007071605161662328
-120.54054054054055 0.0007085231754769886
-120.18018018018016 0.0007098392129439604
-119.81981981981983 0.0007111095790554119
-119.45945945945947 0.0007123339886067549
-119.0990990990991 0.0007135122004386129
-118.73873873873875 0.0007146440181177423
-118.37837837837837 0.0007157292905069562
-118.01801801801801 0.0007167679122205012
-117.65765765765768 0.0007177598239614075
-117.29729729729732 0.000718705012737376
-116.93693693693693 0.0007196035119518281
-116.57657657657657 0.0007204554013668167
-116.21621621621621 0.0007212710210135839
-115.85585585585585 0.0007220293316672878
-115.4954954954955 0.0007227400014343814
-115.13513513513514 0.0007234029249007602
-114.77477477477476 0.000724017986292139
-114.41441441441441 0.0007245850608707867
-114.05405405405406 0.0007251040162942647
-113.69369369369369 0.0007255747139328701
-113.33333333333334 0.0007259970101424592
-112.97297297297297 0.0007263707574893238
-112.61261261261261 0.0007266958059237745
-112.25225225225226 0.0007269720038990855
-111.89189189189189 0.0007271991994324561
-111.53153153153153 0.00072737724110465
-111.17117117117117 0.0007275059789949792
-110.81081081081082 0.0007275852655483181
-110.45045045045046 0.0007276149563708583
-110.09009009009009 0.0007275949109513249
-109.72972972972974 0.0007275249933044279
-109.36936936936935 0.0007274050725333378
-109.009009009009 0.000727235023308032
-108.64864864864865 0.0007270147262563974
-108.28828828828829 0.0007267440682650303
-107.92792792792794 0.0007264229426867377
-107.56756756756756 0.0007260512494518037
-107.2072072072072 0.0007256288950801566
-106.84684684684686 0.0007251557925916565
-106.48648648648648 0.0007246318613117943
-106.12612612612611 0.0007240570265701963
-105.76576576576576 0.0007234312192894079
-105.4054054054054 0.00072275437546155
-105.04504504504506 0.0007220264355105319
-104.68468468468468 0.0007212473435376314
-104.32432432432431 0.0007204170464483675
-103.96396396396396 0.0007195354929587147
-103.60360360360362 0.0007185996805441491
-103.24324324324326 0.0007176184548407579
-102.88288288288288 0.0007165847732849727
-102.52252252252251 0.0007154984007498317
-102.16216216216215 0.0007143590914159734
-101.8018018018018 0.0007131707566634377
-101.44144144144144 0.0007119362121272764
-101.08108108108108 0.0007106397165709204
-100.7207207207207 0.0007092972964254114
-100.36036036036036 0.0007079033112109397
-100.0 0.0007064578747592811
-99.63963963963965 0.0007049610902601947
-99.27927927927928 0.0007034130519570744
-98.91891891891892 0.0007018138468425512
-98.55855855855856 0.0007001635563500001
-98.1981981981982 0.00069846225803684
-97.83783783783785 0.0006967100272554269
-97.47747747747748 0.0006949069388072709
-97.1171171171171 0.0006930530685762316
-96.75675675675674 0.000691148495136298
-96.39639639639641 0.000689193301329478
-96.03603603603605 0.0006871875758092873
-95.67567567567568 0.0006851314145452671
-95.3153153153153 0.0006830249222839237
-94.95495495495496 0.0006808682139614431
-94.5945945945946 0.0006786614160634945
-94.23423423423424 0.0006764046679274376
-93.87387387387388 0.0006740981229821895
-93.5135135135135 0.0006717419499210327
-93.15315315315316 0.000669336333802621
-92.7927927927928 0.0006668814770754367
-92.43243243243245 0.0006643776005209841
-92.07207207207207 0.0006618249441109883
-91.71171171171171 0.0006592237677739199
-91.35135135135135 0.0006565743520661788
-90.99099099099101 0.0006538769987433096
-90.63063063063062 0.0006511320312266804
-90.27027027027027 0.0006483397949610892
-89.9099099099099 0.0006455006576588381
-89.54954954954954 0.0006426150094258838
-89.1891891891892 0.0006396832627657402
-88.82882882882883 0.0006367058524569028
-88.46846846846847 0.0006336713962813242
-88.1081081081081 0.0006305996254795956
-87.74774774774775 0.0006274818484213236
-87.38738738738739 0.0006243185762415107
-87.02702702702702 0.0006211103093551824
-86.66666666666667 0.0006178575403283134
-86.3063063063063 0.0006145607567367583
-85.94594594594595 0.0006112204440067261
-85.58558558558559 0.0006078370882302488
-85.22522522522522 0.0006044111789490483
-84.86486486486487 0.0006009432119001138
-84.50450450450451 0.000597433691716278
-84.14414414414415 0.0005938831345750203
-83.7837837837838 0.0005902920707886946
-83.42342342342342 0.0005866610473293578
-83.06306306306307 0.0005829906302813576
-82.7027027027027 0.0005792814072148353
-82.34234234234233 0.0005755339894732979
-81.98198198198199 0.0005717490143684443
-81.62162162162163 0.0005679271472754298
-81.26126126126127 0.0005640690836218244
-80.9009009009009 0.000560175550763535
-80.54054054054055 0.000556247309741038
-80.18018018018017 0.0005522851569093309
-79.81981981981981 0.000548302916824087
-79.45945945945947 0.0005442760397768221
-79.09909909909909 0.0005402175078061337
-78.73873873873875 0.0005361278119403094
-78.37837837837837 0.0005320074462679658
-78.01801801801801 0.0005278569082416719
-77.65765765765767 0.0005236766989273116
-77.29729729729729 0.0005194673231951922
-76.93693693693695 0.000515229289848915
-76.57657657657657 0.0005109631116880394
-76.21621621621622 0.000506691888947018
-75.85585585585586 0.0005023885993225062
-75.49549549549549 0.0004980628254965255
-75.13513513513513 0.000493715712036141
-74.77477477477477 0.00048934841272067
-74.41441441441442 0.00048496209553490103
-74.05405405405406 0.0004805579477307531
-73.69369369369369 0.0004761371809482883
-73.33333333333334 0.0004717010363867426
-72.97297297297297 0.00046725079001601864
-72.61261261261261 0.0004627877578188687
-72.25225225225226 0.00045831330105377334
-71.89189189189189 0.00045382883152834713
-71.53153153153154 0.00044933581687289797
-71.17117117117117 0.00044483578580359735
-70.8108108108108 0.0004403303333645763
-70.45045045045043 0.000435821126138082
-70.09009009009009 0.0004313099074117278
-69.72972972972974 0.0004267985022917197
-69.36936936936937 0.0004222888227508629
-69.00900900900902 0.0004177828726000358
-68.64864864864863 0.00041328275237175393
-68.28828828828829 0.000408790664104384
-67.92792792792793 0.00040430891601551006
-67.56756756756756 0.0003998399270529387
-67.20720720720722 0.0003953862313117988
-66.84684684684684 0.0003909292284514278
-66.48648648648648 0.00038650526675805297
-66.12612612612614 0.0003821025821506898
-65.76576576576576 0.00037772298809006006
-65.4054054054054 0.00037336832684378235
-65.04504504504504 0.00036904047210833897
-64.68468468468468 0.00036474133167945844
-64.32432432432434 0.00036047285016350484
-63.96396396396396 0.0003562370117222607
-63.6036036036036 0.00035203584284328697
-63.243243243243235 0.00034787646975676035
-62.88288288288289 0.0003437730011640692
-62.52252252252253 0.0003397158082617247
-62.16216216216216 0.0003357086135369754
-61.801801801801815 0.0003317551162942521
-61.44144144144144 0.00032785900654306856
-61.08108108108108 0.0003240239795301334
-60.72072072072073 0.0003202537509029978
-60.36036036036035 0.00031655207249148254
-60.00000000000001 0.0003129227486920013
-59.63963963963964 0.00030936965343880473
-59.27927927927928 0.0003058967477450808
-58.91891891891893 0.00030250809779574286
-58.55855855855856 0.0002992078935726758
-58.198198198198206 0.0002960004679921315
-57.83783783783783 0.000292890316532908
-57.477477477477485 0.00028988211733290927
-57.11711711711711 0.00028698075173064897
-56.75675675675676 0.00028419132522725354
-56.396396396396405 0.00028150681666014326
-56.03603603603604 0.0002789509844641759
-55.675675675675684 0.0002765204058662081
-55.3153153153153 0.00027421819329530984
-54.95495495495496 0.00027204748397098393
-54.594594594594604 0.00027001144576084427
-54.23423423423423 0.0002681132837138786
-53.873873873873876 0.00026635624727032963
-53.51351351351351 0.00026474363814812653
-53.153153153153156 0.0002632788189046767
-52.7927927927928 0.00026198466604103845
-52.432432432432435 0.0002608522927358535
-52.07207207207208 0.0002598763523034954
-51.7117117117117 0.00025906171791826763
-51.35135135135135 0.00025841262139656644
-50.990990990991 0.00025793263103375503
-50.63063063063063 0.0002576246310373687
-50.270270270270274 0.00025749080262394704
-49.909909909909906 0.0002575326068454035
-49.54954954954955 0.00025775076920935024
-49.1891891891892 0.00025814526615618025
-48.82882882882883 0.00025871531345399694
-48.46846846846848 0.00025945935657065817
-48.1081081081081 0.0002603791764312712
-47.747747747747745 0.00026148023723341534
-47.38738738738738 0.0002627593355335899
-47.027027027027025 0.0002642147779177483
-46.66666666666667 0.0002658449894093215
-46.306306306306304 0.00026764850042178197
-45.94594594594595 0.0002696239340467126
-45.58558558558558 0.00027176999372599
-45.22522522522523 0.00027408545135677143
-44.86486486486488 0.00027656913587799657
-44.504504504504496 0.00027921992238703344
-44.14414414414414 0.0002820367218349646
-43.783783783783775 0.0002850184713487754
-43.42342342342342 0.0002881641252284013
-43.06306306306307 0.00029147264666621
-42.7027027027027 0.00029494300023601974
-42.34234234234235 0.00029859506401972563
-41.981981981981974 0.0003023824066711771
-41.62162162162162 0.0003063261799093624
-41.261261261261275 0.00031042775801530824
-40.9009009009009 0.0003147212395149953
-40.54054054054054 0.0003191475819090391
-40.18018018018017 0.00032373545656187567
-39.81981981981982 0.00032848591598937094
-39.45945945945947 0.00033340038689974675
-39.0990990990991 0.0003384806741283721
-38.738738738738746 0.00034372896449663513
-38.37837837837837 0.00034914783059781786
-38.01801801801802 0.00035474023451305344
-37.65765765765767 0.00036050953146061
-37.2972972972973 0.0003664662709926381
-36.936936936936945 0.00037259624509437583
-36.57657657657657 0.0003789147481997819
-36.21621621621622 0.00038542716130497343
-35.855855855855864 0.0003921393972998843
-35.4954954954955 0.00039905790107990446
-35.135135135135144 0.00040618964959538676
-34.77477477477477 0.00041354215185248103
-34.414414414414416 0.0004211234488787132
-34.05405405405405 0.0004289421136666949
-33.693693693693696 0.00043697395399806637
-33.33333333333334 0.00044526886447059045
-32.97297297297297 0.0004538240590003247
-32.612612612612615 0.00046263918056072017
-32.25225225225224 0.00047173486236396346
-31.89189189189189 0.00048113035001208715
-31.531531531531538 0.0004908333142300608
-31.171171171171167 0.0005008527081658997
-30.810810810810818 0.0005111987571969312
-30.450450450450447 0.0005218829479062657
-30.090090090090094 0.0005329180162527798
-29.72972972972974 0.0005443179349585793
-29.369369369369366 0.0005560979001385137
-29.009009009009013 0.000568274317196897
-28.648648648648642 0.0005808647860171385
-28.28828828828829 0.0005938880854704485
-27.927927927927936 0.0006073641572703064
-27.567567567567565 0.0006213140891997194
-27.207207207207215 0.0006357600977387468
-26.84684684684684 0.0006506067422265429
-26.486486486486488 0.0006660423458802524
-26.126126126126135 0.0006820487811880579
-25.765765765765764 0.0006986547524002649
-25.405405405405414 0.0007158915904482696
-25.04504504504504 0.0007337932182700351
-24.684684684684687 0.0007523088726838391
-24.324324324324316 0.0007719080861988021
-23.963963963963963 0.0007921059772225563
-23.603603603603613 0.0008130102111474071
-23.24324324324324 0.0008347510363461594
-22.882882882882885 0.000857481322291187
-22.522522522522515 0.0008813765743850336
-22.16216216216216 0.0009066349252349812
-21.801801801801812 0.0009334771021228197
-21.44144144144144 0.0009621463704401517
-21.081081081081084 0.0009929084528792435
-20.720720720720713 0.0010255206908610884
-20.36036036036036 0.0010609286232335859
-20.00000000000001 0.0010989289854061524
-19.63963963963964 0.0011397011517487482
-19.279279279279283 0.0011833846820386087
-18.918918918918912 0.00123120754074386
-18.55855855855856 0.0012828095773517057
-18.19819819819821 0.0013380738873850133
-17.837837837837835 0.0013971518968859038
-17.477477477477485 0.0014601544759407432
-17.11711711711711 0.001527150685485721
-16.756756756756758 0.0015981665507781644
-16.396396396396405 0.0016731838635736637
-16.036036036036034 0.0017521390150382788
-15.675675675675684 0.001834921861411809
-15.31531531531531 0.0019213746244220416
-14.954954954954957 0.0020112908284309113
-14.594594594594605 0.002104414276272255
-14.234234234234233 0.002200438065716271
-13.873873873873881 0.002299011965677482
-13.513513513513509 0.0023992505865969944
-13.153153153153156 0.0025021269769806634
-12.792792792792804 0.0026054097413501644
-12.432432432432432 0.002709402624130559
-12.07207207207208 0.00281339361869864
-11.711711711711708 0.002916648933443808
-11.351351351351354 0.0030184130094369527
-10.990990990990984 0.003117908560919084
-10.63063063063063 0.003214599696950855
-10.270270270270277 0.003307021025958224
-9.909909909909906 0.003394694450561061
-9.549549549549553 0.003476770273196477
-9.189189189189182 0.0035523955740628613
-8.828828828828831 0.0036207150110025826
-8.468468468468476 0.003680871631202014
-8.108108108108105 0.003732007694114412
-7.747747747747752 0.0037738540533080026
-7.387387387387381 0.003804316526119304
-7.027027027027028 0.003823999986836018
-6.666666666666677 0.0038331912568592974
-6.306306306306304 0.003830742061397885
-5.945945945945952 0.0038167151028434686
-5.58558558558558 0.003791230833389119
-5.225225225225227 0.0037546652427942018
-4.864864864864875 0.003707652086985216
-4.504504504504503 0.003651084833842458
-4.144144144144151 0.0035861183229792624
-3.7837837837837784 0.0035141701366031893
-3.423423423423426 0.003436921678835454
-3.063063063063074 0.0033563189611548897
-2.7027027027027017 0.0032745730919265005
-2.3423423423423495 0.003194559203866394
-1.9819819819819773 0.0031188193339620114
-1.621621621621625 0.003049601480328345
-1.2612612612612528 0.0029902795212200795
-0.9009009009009007 0.002943556125433101
-0.5405405405405483 0.0029114584999042252
-0.18018018018017612 0.002895334900097025
0.1801801801801961 0.0028958519075925455
0.5405405405405483 0.0029129924784770302
0.9009009009009007 0.0029460547652874745
1.2612612612612528 0.0029936517144410007
1.621621621621605 0.0030537114402366798
1.981981981981997 0.0031234783756794392
2.3423423423423495 0.003198639553961392
2.7027027027027017 0.0032790894753920896
3.063063063063054 0.00336096503982156
3.423423423423406 0.0034418332452027063
3.7837837837837984 0.003519205055974809
4.144144144144151 0.003590995095968914
4.504504504504503 0.0036556335489992763
4.864864864864855 0.0037117906505594604
5.225225225225207 0.0037583751908906206
5.5855855855856 0.0037945327547118128
5.945945945945952 0.003819643700324964
6.306306306306304 0.0038333208810659757
6.666666666666656 0.0038354071123286003
7.0270270270270085 0.0038259723876391863
7.3873873873874 0.003805310847507645
7.747747747747752 0.0037739375050226498
8.108108108108105 0.0037328260649641
8.468468468468458 0.0036815979449199947
8.82882882882881 0.003621240965048457
9.189189189189202 0.0035526639644155268
9.549549549549553 0.0034767615525121694
9.909909909909906 0.0033944133997342594
10.27027027027026 0.0033064835517498583
10.63063063063061 0.003213819768028175
10.990990990991003 0.0031172528847743597
11.351351351351354 0.0030175962024841063
11.711711711711708 0.002915644898301753
12.07207207207206 0.0028121754633360363
12.432432432432412 0.0027081831328488446
12.792792792792804 0.002604085953345627
13.153153153153156 0.002500796245647652
13.513513513513509 0.0023984434627795335
13.873873873873862 0.002297765533380375
14.234234234234213 0.0021991833521470524
14.594594594594605 0.002103151126333893
14.954954954954957 0.0020100523529453553
15.31531531531531 0.0019202026541568296
15.675675675675661 0.00183385264733269
16.036036036036013 0.0017511908456222997
16.396396396396405 0.0016720500211536012
16.756756756756758 0.001596942265341684
17.11711711711711 0.001525886888533604
17.477477477477464 0.0014588961650835815
17.837837837837856 0.0013959382332442518
18.19819819819821 0.0013369377973029611
18.55855855855856 0.0012817768613173413
18.918918918918912 0.0012302954929974922
19.279279279279265 0.0011825775025191233
19.639639639639658 0.0011388696304717124
20.00000000000001 0.0010985196038801792
20.36036036036036 0.0010600170639055457
20.720720720720713 0.0010244616365377008
21.081081081081066 0.0009915375622846008
21.44144144144146 0.0009609470307762747
21.801801801801812 0.0009324106949964978
22.16216216216216 0.0009056681614978125
22.522522522522515 0.000880478456317054
22.882882882882868 0.0008566204663313176
23.24324324324326 0.0008338933558173189
23.603603603603613 0.0008121169580000593
23.963963963963963 0.0007911321413996876
24.324324324324316 0.0007708011508085497
24.68468468468467 0.0007510079227532929
25.04504504504506 0.0007325643430286002
25.405405405405414 0.000714735969229902
25.765765765765764 0.0006975909997583655
26.126126126126117 0.0006810937687423598
26.48648648648647 0.0006652118267791572
26.846846846846862 0.000649761590611273
27.207207207207215 0.0006348222164314746
27.567567567567565 0.000620405803308718
27.927927927927918 0.000606484736326994
28.28828828828827 0.0005930338835610313
28.64864864864866 0.000580030555041112
29.009009009009013 0.0005674544607526619
29.369369369369366 0.0005552876677295723
29.729729729729716 0.0005435145562997469
30.09009009009007 0.0005321217755407707
30.450450450450465 0.0005210981980030064
30.810810810810818 0.0005104348737567529
31.171171171171167 0.0005001249838193664
31.53153153153152 0.0004901637930175023
31.891891891891873 0.0004804731560657258
32.25225225225226 0.0004710973246145528
32.612612612612615 0.00046201846958724926
32.97297297297297 0.0004532012063697266
33.33333333333332 0.0004446567872975002
33.69369369369367 0.00043637447229568385
34.05405405405407 0.00042834411326028916
34.414414414414416 0.00042055615504613873
34.77477477477477 0.00041301286870778597
35.13513513513512 0.0004056777142153594
35.495495495495476 0.0003985610229621523
35.855855855855864 0.0003916562305208075
36.21621621621622 0.0003849571305525306
36.57657657657657 0.0003784578680440426
36.936936936936924 0.0003721529327762804
37.29729729729727 0.00036603715302374026
37.65765765765767 0.0003601056894829675
38.01801801801802 0.00035435402942831284
38.37837837837837 0.00034874794659899694
38.738738738738725 0.0003433431631063251
39.099099099099114 0.00033810991326379365
39.45945945945947 0.00033304421483748944
39.81981981981982 0.0003281426790789992
40.18018018018017 0.0003234025148262988
40.540540540540526 0.0003188040447626952
40.90090090090092 0.0003143817496081388
41.261261261261275 0.000310119886874018
41.62162162162162 0.000306018095993638
41.981981981981974 0.00030207618238159954
42.34234234234233 0.0002982941201606079
42.702702702702716 0.0002946720552428968
43.06306306306307 0.0002912103087368991
43.42342342342342 0.00028790938064966336
43.783783783783775 0.0002847699538554597
44.14414414414413 0.0002817928983009764
44.504504504504524 0.00027897927541755324
44.86486486486488 0.0002763476804509299
45.22522522522523 0.00027387147966160896
45.58558558558558 0.0002715621710978654
45.94594594594593 0.00026942214827141474
46.30630630630632 0.0002674534722506672
46.66666666666667 0.00026565788004258127
47.027027027027025 0.0002640367940991769
47.38738738738738 0.00026259133290177413
47.74774774774773 0.00026132232257512517
48.10810810810813 0.0002602303094828251
48.46846846846848 0.00025931557375465363
48.82882882882883 0.0002585781436958737
49.18918918918918 0.0002580178110279517
49.54954954954953 0.00025763414690969293
49.90990990990992 0.00025742651868738937
50.270270270270274 0.00025739410732226515
50.63063063063063 0.0002575359254432694
50.99099099099098 0.0002578508359731132
51.35135135135133 0.00025833757127536694
51.71171171171173 0.00025899576146485675
52.07207207207208 0.00025978891301898675
52.432432432432435 0.00026080187798433656
52.79279279279278 0.00026194725345789915
53.153153153153134 0.00026325277625449775
53.51351351351352 0.00026471497217619636
53.873873873873876 0.0002663293861210826
54.23423423423423 0.00026809168814402313
54.59459459459458 0.00026999764975122
54.954954954954935 0.0002720431209748836
55.315315315315324 0.0002742240082526622
55.675675675675684 0.0002765362531349319
56.03603603603604 0.0002789758118415229
56.39639639639638 0.00028153863568790066
56.75675675675674 0.0002842206523992604
57.117117117117125 0.0002870177483294503
57.477477477477485 0.0002899257516000485
57.83783783783783 0.0002929404161733805
58.19819819819819 0.00029605740687167975
58.55855855855854 0.0002992722853530492
58.91891891891893 0.0003025804970533189
59.27927927927928 0.0003059773591013463
59.63963963963964 0.0003094580492137848
59.999999999999986 0.0003130175955737941
60.36036036036034 0.0003166508676966787
60.72072072072073 0.00032035046680996585
61.08108108108108 0.00032412784601954105
61.44144144144144 0.0003279694728111076
61.80180180180179 0.00033187143190573743
62.16216216216215 0.0003358301266848417
62.52252252252253 0.0003398422545973099
62.88288288288289 0.0003439047828720507
63.243243243243235 0.00034801492456577074
63.603603603603595 0.0003521701149748964
63.96396396396398 0.0003563679884396017
64.32432432432434 0.00036060635556693936
64.68468468468468 0.0003648831808990776
65.04504504504504 0.00036918452530130456
65.40540540540539 0.00037352016423591313
65.76576576576578 0.000377881664615405
66.12612612612614 0.0003822669167642289
66.48648648648648 0.00038667384312639593
66.84684684684684 0.00039110039431099295
67.20720720720719 0.0003955445451636384
67.56756756756758 0.000400004290873532
67.92792792792793 0.00040447764312551826
68.28828828828829 0.00040896262630639544
68.64864864864863 0.00041345727377443254
69.00900900900899 0.00041795962420084994
69.3693693693694 0.00042246771799174374
69.72972972972974 0.0004269795937986842
70.09009009009009 0.00043150423314079793
70.45045045045043 0.0004360109995584369
70.81081081081079 0.0004405173791032716
71.17117117117118 0.0004450213316336655
71.53153153153154 0.00044952091822997916
71.89189189189189 0.0004540142970412191
72.25225225225225 0.000458499719004734
72.6126126126126 0.0004629755234502602
72.97297297297298 0.0004674401335996007
73.33333333333334 0.000471892051973162
73.69369369369369 0.00047632985571453753
74.05405405405405 0.00048075219184423113
74.4144144144144 0.0004851577724535379
74.77477477477478 0.0004895453698494946
75.13513513513513 0.0004939138116616895
75.49549549549549 0.0004982619759216086
75.85585585585584 0.0005025887861250223
76.2162162162162 0.000506893206287796
76.5765765765766 0.0005111742360053114
76.93693693693695 0.0005154309055255173
77.29729729729729 0.0005196622708454465
77.65765765765764 0.0005238674088408093
78.018018018018 0.0005280629006774601
78.37837837837839 0.0005322082578333268
78.73873873873875 0.0005363247929745365
79.09909909909909 0.000540411870461373
79.45945945945945 0.0005444688504777275
79.8198198198198 0.0005484950883188703
80.18018018018019 0.0005524899336599552
80.54054054054055 0.0005564527298091075
80.9009009009009 0.0005603884088527743
81.26126126126125 0.0005642788860797354
81.6216216216216 0.0005681344177985436
81.98198198198199 0.0005719541796790051
82.34234234234233 0.0005757373834802288
82.7027027027027 0.0005794832763887164
83.06306306306304 0.0005831911402407246
83.4234234234234 0.0005868602906339457
83.7837837837838 0.0005904900759336005
84.14414414414415 0.0005940798761781106
84.50450450450451 0.0005976291018895491
84.86486486486484 0.000601137192794117
85.22522522522524 0.0006046036164579189
85.58558558558559 0.000608027866843331
85.94594594594595 0.0006114094627912801
86.3063063063063 0.0006147479464347345
86.66666666666666 0.0006180428815487369
87.02702702702705 0.0006212938518422711
87.38738738738739 0.000624500459197251
87.74774774774775 0.0006276623218599024
88.1081081081081 0.0006307790725897533
88.46846846846846 0.0006338503567714363
88.82882882882885 0.0006368758304944417
89.1891891891892 0.0006398551586059178
89.54954954954954 0.0006427880127415512
89.9099099099099 0.0006456740693394984
90.27027027027025 0.0006485130076422671
90.63063063063065 0.0006513045076913718
90.99099099099101 0.0006540482483194999
91.35135135135135 0.0006567439051448469
91.71171171171171 0.0006593915838043694
92.07207207207206 0.0006619883926563265
92.43243243243245 0.0006645395458005104
92.7927927927928 0.0006670413422934367
93.15315315315316 0.0006694936536311022
93.5135135135135 0.0006718963555502676
93.87387387387386 0.0006742493285697656
94.23423423423424 0.000676552458449415
94.5945945945946 0.0006788056365684837
94.95495495495496 0.0006810087602257007
95.3153153153153 0.0006831617328629016
95.67567567567566 0.0006852644642144476
96.03603603603605 0.0006873168703846324
96.39639639639641 0.0006893188738553411
96.75675675675674 0.0006912842944156357
97.1171171171171 0.0006931857579059973
97.47747747747745 0.0006950362794917954
97.83783783783785 0.0006968357929956367
98.1981981981982 0.0006985842467224161
98.55855855855856 0.0007002816023280069
98.91891891891892 0.0007019278335835164
99.27927927927927 0.0007035229250403724
99.63963963963965 0.0007050668706015253
100.0 0.0007065596720040965
100.36036036036036 0.0007080013372188201
100.7207207207207 0.000709391878771633
101.08108108108107 0.0007107313119927792
101.44144144144144 0.0007120196531987978
101.8018018018018 0.0007132569178127345
102.16216216216215 0.0007144431184279247
102.52252252252251 0.0007155782628206508
102.88288288288287 0.0007166623519169482
103.24324324324326 0.000717695377718813
103.60360360360362 0.0007186773211949913
103.96396396396396 0.0007196081501414999
104.32432432432431 0.0007204776436604909
104.68468468468465 0.0007213087276525884
105.04504504504506 0.0007220867876094579
105.4054054054054 0.0007228117779590159
105.76576576576576 0.0007234837344594561
106.12612612612611 0.0007240951104582653
106.48648648648647 0.0007246700955562457
106.84684684684686 0.000725193433768611
107.2072072072072 0.0007256653173699266
107.56756756756756 0.0007260859316291904
107.92792792792791 0.0007264554557813325
108.28828828828827 0.0007267740639018253
108.64864864864865 0.000727041925685889
109.009009009009 0.0007272592071338718
109.36936936936935 0.0007274260711444896
109.72972972972971 0.0007275426780177026
110.09009009009011 0.0007276091858690855
110.45045045045046 0.0007276257509576446
110.81081081081082 0.0007275925279290969
111.17117117117117 0.0007275096699767193
111.53153153153151 0.0007273773289219163
111.8918918918919 0.0007271956552167492
112.25225225225226 0.0007269647978707017
112.61261261261261 0.0007266849043040236
112.97297297297297 0.000726356120130041
113.33333333333331 0.000725978588868862
113.6936936936937 0.0007255524515949474
114.05405405405406 0.0007250778465210542
114.41441441441441 0.0007245549085210846
114.77477477477476 0.0007239837685943992
115.13513513513512 0.0007233645532741812
115.4954954954955 0.0007226973839824504
115.85585585585585 0.0007219823763343321
116.21621621621621 0.0007212196393942119
116.57657657657657 0.0007204092748864022
116.9369369369369 0.0007195513763629385
117.29729729729732 0.0007186460283311451
117.65765765765768 0.0007176926572409205
118.01801801801801 0.0007166970186668454
118.37837837837837 0.000715655077461811
118.73873873873872 0.000714566851617946
119.0990990990991 0.0007134324042579662
119.45945945945947 0.0007122518434623093
119.81981981981983 0.0007110253219775147
120.18018018018016 0.000709753036809104
120.54054054054052 0.0007084352287022469
120.90090090090092 0.0007070721815135736
121.26126126126125 0.000705664221477522
121.62162162162161 0.0007042063937204118
121.98198198198197 0.0007027150921434985
122.34234234234233 0.0007011790470750972
122.70270270270272 0.0006995986528243532
123.06306306306307 0.0006979742914598001
123.42342342342342 0.0006963063337029278
123.78378378378376 0.0006945951397617573
124.14414414414412 0.0006928410601048941
124.50450450450451 0.0006910444361766063
124.86486486486487 0.0006892056010535381
125.22522522522523 0.0006873248800437172
125.58558558558558 0.0006854025912285887
125.94594594594592 0.0006834390459488488
126.30630630630633 0.0006814345492349098
126.66666666666666 0.0006793894001828745
127.02702702702702 0.0006773038922769412
127.38738738738738 0.0006751783136592135
127.74774774774774 0.0006730129473479134
128.10810810810813 0.0006708080714050536
128.46846846846847 0.000668563959054639
128.82882882882885 0.0006662808787525174
129.18918918918916 0.0006639590942090197
129.54954954954954 0.0006615988643655613
129.9099099099099 0.0006592004433263967
130.27027027027026 0.0006567640802467498
130.63063063063063 0.0006542900191785511
130.99099099099098 0.0006517784988750459
131.35135135135135 0.0006492297525555341
131.71171171171173 0.0006466440076315367
132.07207207207207 0.0006440290664504332
132.43243243243242 0.0006413742616899466
132.79279279279277 0.000638684122037422
133.15315315315317 0.0006359588844807151
133.51351351351352 0.0006331988167310387
133.8738738738739 0.0006304042176048024
134.23423423423424 0.000627575417321392
134.59459459459455 0.0006247127777184012
134.95495495495499 0.0006218166923858738
135.31531531531533 0.0006188875867211623
135.67567567567568 0.0006159259179060242
136.03603603603602 0.0006129321748076463
136.3963963963964 0.000609904198364389
136.75675675675677 0.000606849227729275
137.11711711711712 0.0006037625502306286
137.4774774774775 0.000600644672628022
137.8378378378378 0.0005974960894075862
138.19819819819818 0.000594317284244308
138.55855855855856 0.0005911087314057385
138.9189189189189 0.0005878708970970554
139.27927927927928 0.0005846042407475065
139.63963963963963 0.0005813092162383027
140.0 0.0005779862730720999
140.36036036036037 0.0005746358574842577
140.72072072072075 0.000571258413496112
141.08108108108107 0.0005678543839105596
141.44144144144144 0.0005644242112502936
141.8018018018018 0.0005609683386390714
142.16216216216216 0.0005574872106264496
142.52252252252254 0.000553981273956459
142.88288288288288 0.000550450978280718
143.24324324324326 0.00054689677681655
143.60360360360357 0.0005433191269506704
143.96396396396398 0.0005397184907890653
144.32432432432432 0.0005360953356537155
144.68468468468467 0.0005324501345268184
145.04504504504504 0.0005287833664432343
145.4054054054054 0.0005250955168318652
145.7657657657658 0.0005213870778067224
146.12612612612614 0.0005176585484084511
146.48648648648646 0.0005139104347970975
146.84684684684683 0.0005101432503969297
147.20720720720718 0.0005063575159941307
147.56756756756758 0.0005025537597881983
147.92792792792793 0.0004987325173979016
148.2882882882883 0.0004948943318226493
148.64864864864865 0.0004910397533601395
149.009009009009 0.00048716933948116586
149.3693693693694 0.0004832836546624583
149.7297297297297 0.0004793832701784478
150.0900900900901 0.000475468763852836
150.45045045045043 0.0004715407197708721
150.8108108108108 0.0004675997279532195
151.17117117117118 0.00046364638399230465
151.53153153153153 0.0004596849696907707
151.8918918918919 0.00045571111787509155
152.25225225225222 0.00045176342889087647
152.6126126126126 0.00044776101429092177
152.97297297297297 0.00044375110149099496
153.33333333333334 0.0004397344745807102
153.6936936936937 0.00043571191071895
154.05405405405403 0.00043168418341695886
154.41441441441438 0.0004276520657795468
154.77477477477478 0.00042361633370293516
155.13513513513516 0.0004195777690278489
155.49549549549548 0.0004155581736006117
155.85585585585585 0.0004115145135359156
156.21621621621622 0.0004074696537443635
156.57657657657657 0.00040342457596853794
156.93693693693695 0.0003993802824972465
157.2972972972973 0.0003953377976662179
157.65765765765764 0.0003912981693413842
158.01801801801804 0.00038726247038422184
158.3783783783784 0.00038323180009865675
158.73873873873873 0.0003792072856590472
159.09909909909908 0.00037519008351880663
159.45945945945945 0.0003711813807992388
159.81981981981983 0.0003671823966581799
160.1801801801802 0.0003631943836380773
160.54054054054055 0.00035921862899313954
160.9009009009009 0.0003552564559952286
161.26126126126124 0.0003513092252181715
161.62162162162164 0.0003473783358001947
161.981981981982 0.0003434896926158814
162.34234234234233 0.0003395936342263922
162.7027027027027 0.0003357175853534181
163.06306306306305 0.0003318631525557818
163.42342342342343 0.0003280320062765424
163.7837837837838 0.0003242258826659851
164.14414414414412 0.0003204465853436278
164.5045045045045 0.0003166959870990792
164.86486486486484 0.0003129760315315927
165.22522522522524 0.00030928873462817476
165.5855855855856 0.0003056361862801251
165.94594594594594 0.0003020205517378885
166.3063063063063 0.00029844407300411727
166.66666666666663 0.00029490907016484116
167.02702702702706 0.00029141794265864985
167.38738738738738 0.0002879731704838033
167.74774774774775 0.00028457731534316905
168.1081081081081 0.00028123302172691284
168.46846846846844 0.00027794301793283757
168.82882882882885 0.0002747101170242858
169.1891891891892 0.00027153721772550524
169.54954954954957 0.0002684273052543668
169.90990990990989 0.0002653834520923321
170.27027027027026 0.0002624088186915389
170.63063063063063 0.000259501308841887
170.99099099099098 0.00025665067803760857
171.35135135135135 0.0002538829802651998
171.7117117117117 0.00025108556508331235
172.07207207207205 0.00024855138717400484
172.43243243243245 0.00024608599450156633
172.7927927927928 0.00024369533446439942
173.15315315315314 0.00024138510529271402
173.5135135135135 0.00023916075122198924
173.87387387387386 0.00023702745794728367
174.23423423423424 0.00023499014835650758
174.5945945945946 0.00023305347854084323
174.95495495495496 0.0002312218340805543
175.3153153153153 0.00022949932660450977
175.67567567567565 0.00022788979062180901
176.03603603603602 0.0002263967806239823
176.3963963963964 0.00022502356845631425
176.75675675675674 0.00022377314095692438
177.11711711711712 0.00022264819786232314
177.4774774774775 0.00022165114997824956
177.83783783783784 0.00022078411761468586
178.1981981981982 0.00022004892928403493
178.55855855855853 0.00021944712066154358
178.9189189189189 0.00021897993380714037
179.27927927927928 0.00021864831664796213
179.63963963963965 0.00021845292272093091
180.0 0.0002183941111748443


==> figures/flow_around_a_cylinder/data/farfield_inflow_and_pressure_outflow_R7.5.dat <==
theta p_rms
-179.63963963963965 0.00021454385533827182
-179.27927927927928 0.00021461767017141823
-178.91891891891893 0.000214737705782051
-178.55855855855853 0.00021490377470052705
-178.1981981981982 0.00021511556340255463
-177.83783783783784 0.00021537263222905147
-177.47747747747746 0.00021567463391224952
-177.11711711711715 0.00021601966171783577
-176.75675675675674 0.00021640968630312678
-176.3963963963964 0.00021684405991376153
-176.03603603603602 0.00021732212467454357
-175.67567567567568 0.00021784321157925204
-175.3153153153153 0.00021840663950126003
-174.95495495495496 0.0002190117142254678
-174.5945945945946 0.0002196577275020633
-174.23423423423424 0.00022034395612264047
-173.8738738738739 0.00022106966101920634
-173.51351351351352 0.00022183408638662872
-173.15315315315314 0.00022263645882908355
-172.7927927927928 0.0002234759865310711
-172.43243243243245 0.0002243518584535888
-172.07207207207207 0.0002252632435560547
-171.7117117117117 0.00022620929004459476
-171.35135135135135 0.00022718912464731592
-170.99099099099098 0.0002282018519172045
-170.63063063063063 0.00022924655356330322
-170.27027027027026 0.0002303222878108305
-169.9099099099099 0.00023142808879092757
-169.54954954954957 0.0002325629659607281
-169.1891891891892 0.00023372590355446142
-168.82882882882882 0.00023491586006631855
-168.46846846846844 0.00023613176776582058
-168.10810810810813 0.00023737253224645008
-167.74774774774775 0.00023863541129544045
-167.38738738738738 0.00023992409462432324
-167.02702702702703 0.00024123461030997544
-166.66666666666666 0.00024256597630900527
-166.3063063063063 0.00024391724572045187
-165.94594594594594 0.0002452875050817375
-165.5855855855856 0.0002466758726512974
-165.22522522522522 0.00024808149667833733
-164.86486486486487 0.00024950355366017666
-164.5045045045045 0.00025094124658765434
-164.14414414414412 0.0002523938031790929
-163.7837837837838 0.000253860474103332
-163.4234234234234 0.00025534053119236397
-163.06306306306305 0.0002568332656441204
-162.7027027027027 0.00025832978290256056
-162.34234234234233 0.00025984550917477697
-161.981981981982 0.0002613699390370227
-161.6216216216216 0.0002629023687505754
-161.26126126126127 0.0002644421090940564
-160.9009009009009 0.00026598848511158587
-160.54054054054055 0.000267540835844925
-160.1801801801802 0.0002690985140497887
-159.8198198198198 0.0002706608858965135
-159.45945945945948 0.0002722273306552767
-159.09909909909908 0.00027379724036607773
-158.73873873873873 0.0002753700194936843
-158.3783783783784 0.000276945084567782
-158.018018018018 0.000278521863808549
-157.65765765765767 0.00028009979673791047
-157.2972972972973 0.0002816783337767277
-156.93693693693695 0.0002832569358281917
-156.57657657657657 0.00028483507384770713
-156.21621621621622 0.00028641222839956054
-155.85585585585585 0.00028798788920068923
-155.49549549549548 0.0002895615546518716
-155.13513513513516 0.0002911327313566882
-154.77477477477478 0.00029270207022348636
-154.4144144144144 0.00029426365345024553
-154.05405405405406 0.000295821975297607
-153.6936936936937 0.0002973764305496369
-153.33333333333334 0.00029892643925557823
-152.97297297297297 0.0003004714465804389
-152.61261261261262 0.0003020109226295158
-152.25225225225225 0.000303544362246659
-151.8918918918919 0.00030507128478608406
-151.53153153153153 0.0003065912338575585
-151.17117117117118 0.0003081037770447891
-150.8108108108108 0.0003096085055968543
-150.45045045045046 0.00031110503409253625
-150.0900900900901 0.0003125930000774157
-149.7297297297297 0.0003140720636736172
-149.3693693693694 0.00031554190716209286
-149.009009009009 0.00031700223453736174
-148.64864864864865 0.00031845277103462806
-148.2882882882883 0.0003198932626292271
-147.92792792792793 0.00032132347550836276
-147.56756756756758 0.00032274319551511675
-147.2072072072072 0.0003241522275647379
-146.84684684684683 0.0003255503950332358
-146.48648648648646 0.00032693753911832585
-146.12612612612614 0.00032831351817279954
-145.7657657657658 0.00032967820701041437
-145.4054054054054 0.0003310314961844282
-145.04504504504504 0.0003323732912389214
-144.68468468468467 0.00033369502151766385
-144.32432432432432 0.00033501383069678203
-143.96396396396398 0.0003363207993348342
-143.6036036036036 0.00033761590125085155
-143.24324324324326 0.00033889911961609647
-142.88288288288288 0.0003401704467003835
-142.52252252252254 0.00034142988359992074
-142.16216216216213 0.0003426774399466306
-141.80180180180182 0.00034391313359892
-141.44144144144144 0.00034511456054890107
-141.08108108108107 0.0003463141513442496
-140.72072072072075 0.0003475003195538175
-140.36036036036035 0.0003486730675639964
-140.0 0.0003498324021267652
-139.63963963963963 0.0003509783344328454
-139.27927927927928 0.00035210930561367914
-138.9189189189189 0.00035322706494972806
-138.55855855855856 0.00035433003662032123
-138.1981981981982 0.0003554181764927054
-137.8378378378378 0.00035649143790723273
-137.4774774774775 0.0003575497717554998
-137.11711711711712 0.00035859312653968025
-136.75675675675674 0.0003596214484125202
-136.3963963963964 0.00036063468119748674
-136.03603603603602 0.0003616327663885547
-135.67567567567568 0.00036261564312912645
-135.31531531531533 0.00036358324816958954
-134.95495495495496 0.00036453551580302093
-134.59459459459458 0.00036547237777855956
-134.23423423423424 0.000366393763191979
-133.8738738738739 0.0003672995983530005
-133.51351351351352 0.00036818980662890234
-133.15315315315317 0.00036906430826399555
-132.7927927927928 0.00036992302017454414
-132.43243243243242 0.00037076585571873524
-132.07207207207207 0.0003715927244413075
-131.71171171171173 0.00037240353179247826
-131.35135135135135 0.000373198178820815
-130.99099099099098 0.00037397656183972946
-130.63063063063063 0.0003747385720672858
-130.27027027027026 0.0003754840952390404
-129.9099099099099 0.00037621301119365416
-129.54954954954954 0.0003769251934310428
-129.18918918918916 0.0003776205086428559
-128.82882882882885 0.0003782988162151082
-128.46846846846847 0.00037895996770280683
-128.10810810810813 0.00037961219439657423
-127.74774774774774 0.0003802412412572393
-127.38738738738738 0.00038085328485311994
-127.02702702702702 0.000381448159539396
-126.66666666666666 0.00038202568331007343
-126.30630630630633 0.00038258565730359904
-125.94594594594594 0.0003831337378726487
-125.58558558558558 0.00038366046892178093
-125.22522522522523 0.00038417023286277434
-124.86486486486487 0.0003846629544289102
-124.50450450450451 0.0003851385617945961
-124.14414414414415 0.0003855969869026314
-123.78378378378376 0.00038603816577807124
-123.42342342342342 0.0003864620388278903
-123.06306306306307 0.00038686855112564616
-122.70270270270272 0.00038725765268033817
-122.34234234234233 0.00038762929868865563
-121.98198198198197 0.00038798344976981043
-121.62162162162161 0.00038832007218214426
-121.26126126126125 0.00038863913802071224
-120.90090090090092 0.000388940625395031
-120.54054054054055 0.00038922451858620363
-120.18018018018016 0.00038949080818261684
-119.81981981981983 0.000389739491193431
-119.45945945945947 0.00038997057113907577
-119.0990990990991 0.0003901840581179846
-118.73873873873875 0.00039037996884880034
-118.37837837837837 0.0003905583266873058
-118.01801801801801 0.0003907191616173352
-117.65765765765768 0.0003908625102149468
-117.29729729729732 0.00039098841558514154
-116.93693693693693 0.0003910969272704379
-116.57657657657657 0.00039118810113062644
-116.21621621621621 0.0003912619991930487
-115.85585585585585 0.000391318689472764
-115.4954954954955 0.0003913632473044553
-115.13513513513514 0.0003913717806943945
-114.77477477477476 0.00039137865306412394
-114.41441441441441 0.0003913670635739651
-114.05405405405406 0.00039133721236931106
-113.69369369369369 0.000391289285547329
-113.33333333333334 0.0003912234553887889
-112.97297297297297 0.0003911398805903455
-112.61261261261261 0.0003910387064963159
-112.25225225225226 0.00039092006532897265
-111.89189189189189 0.00039078407641634876
-111.53153153153153 0.0003906308464165267
-111.17117117117117 0.0003904604695373674
-110.81081081081082 0.0003902730277506085
-110.45045045045046 0.00039006859099924957
-110.09009009009009 0.0003898472173971172
-109.72972972972974 0.0003896089534194906
-109.36936936936935 0.00038935383408365257
-109.009009009009 0.00038908188311821343
-108.64864864864865 0.0003887931131200485
-108.28828828828829 0.00038848752569767064
-107.92792792792794 0.00038816511159986015
-107.56756756756756 0.000387825850828355
-107.2072072072072 0.0003874697127334046
-106.84684684684686 0.0003870966560909868
-106.48648648648648 0.00038670662916047687
-106.12612612612611 0.00038629956972156414
-105.76576576576576 0.0003858754050892092
-105.4054054054054 0.0003854340312926348
-105.04504504504506 0.0003849761907257999
-104.68468468468468 0.00038450134899730185
-104.32432432432431 0.0003840095722585783
-103.96396396396396 0.0003835009173599669
-103.60360360360362 0.00038297543259052826
-103.24324324324326 0.0003824331584235881
-102.88288288288288 0.00038187412826639255
-102.52252252252251 0.0003812983692122415
-102.16216216216215 0.0003807059027934214
-101.8018018018018 0.0003800967457332242
-101.44144144144144 0.00037947091069530337
-101.08108108108108 0.0003788284070285902
-100.7207207207207 0.00037816924150595307
-100.36036036036036 0.0003774934190547658
-100.0 0.00037680094347751394
-99.63963963963965 0.000376091818160549
-99.27927927927928 0.0003753660467690763
-98.91891891891892 0.0003746236339264438
-98.55855855855856 0.00037386458587577754
-98.1981981981982 0.0003730889111219989
-97.83783783783785 0.00037229662105224353
-97.47747747747748 0.0003714877305326924
-97.1171171171171 0.0003706622584798175
-96.75675675675674 0.0003698202284040431
-96.39639639639641 0.0003689616689238147
-96.03603603603605 0.0003680988774520824
-95.67567567567568 0.0003672075065325265
-95.3153153153153 0.00036628330795312656
-94.95495495495496 0.0003653600410531577
-94.5945945945946 0.00036442624989522257
-94.23423423423424 0.00036346934073953224
-93.87387387387388 0.00036249500953097394
-93.5135135135135 0.000361503587781358
-93.15315315315316 0.00036049537788309
-92.7927927927928 0.0003594706539987246
-92.43243243243245 0.0003584296629983995
-92.07207207207207 0.0003573726254438762
-91.71171171171171 0.00035629973661782693
-91.35135135135135 0.000355211167596922
-90.99099099099101 0.00035410706636719667
-90.63063063063062 0.00035298755898008816
-90.27027027027027 0.0003518527507474547
-89.9099099099099 0.0003507027274738085
-89.54954954954954 0.0003495375567239176
-89.1891891891892 0.0003483572891238538
-88.82882882882883 0.00034716195969348166
-88.46846846846847 0.00034595158920832183
-88.1081081081081 0.000344726185588636
-87.74774774774775 0.00034348574531351916
-87.38738738738739 0.00034223025485771036
-87.02702702702702 0.0003409596921487715
-86.66666666666667 0.00033967402804221144
-86.3063063063063 0.00033837322781207963
-85.94594594594595 0.0003370572526544862
-85.58558558558559 0.0003357260612014509
-85.22522522522522 0.00033439011714660313
-84.86486486486487 0.00033304032538854054
-84.50450450450451 0.00033167871069728224
-84.14414414414415 0.00033030575166908546
-83.7837837837838 0.00032892194465733936
-83.42342342342342 0.00032752780459742
-83.06306306306307 0.00032612386582517956
-82.7027027027027 0.0003247106828871541
-82.34234234234233 0.0003232713001634205
-81.98198198198199 0.00032183711945787377
-81.62162162162163 0.00032039454536632864
-81.26126126126127 0.00031894399797084027
-80.9009009009009 0.00031748591994546686
-80.54054054054055 0.00031602077666217
-80.18018018018017 0.0003145490562968341
-79.81981981981981 0.0003130712699347072
-79.45945945945947 0.00031158795167453106
-79.09909909909909 0.00031009965873060006
-78.73873873873875 0.00030860697153195027
-78.37837837837837 0.0003071104938178522
-78.01801801801801 0.0003056108527287472
-77.65765765765767 0.000304108698891738
-77.29729729729729 0.0003026047064997137
-76.93693693693695 0.0003010995733831604
-76.57657657657657 0.0002995940210736787
-76.21621621621622 0.0002980887948582073
-75.85585585585586 0.00029658466382291815
-75.49549549549549 0.00029508242088573057
-75.13513513513513 0.00029358288281636295
-74.77477477477477 0.00029208689024281983
-74.41441441441442 0.00029059530764319135
-74.05405405405406 0.0002891090233216186
-73.69369369369369 0.0002876232624990309
-73.33333333333334 0.00028614558138944263
-72.97297297297297 0.00028467418451376685
-72.61261261261261 0.00028320983890534805
-72.25225225225226 0.0002817533045843083
-71.89189189189189 0.0002803053347967142
-71.53153153153154 0.0002788666762593215
-71.17117117117117 0.00027743806940875584
-70.8108108108108 0.000276018307182445
-70.45045045045043 0.000274614095252552
-70.09009009009009 0.0002732231124244624
-69.72972972972974 0.0002718460799964092
-69.36936936936937 0.00027048373033555854
-69.00900900900902 0.0002691368056432154
-68.64864864864863 0.00026780605672724653
-68.28828828828829 0.00026649224178237896
-67.92792792792793 0.00026519612517898744
-67.56756756756756 0.00026391847626095686
-67.20720720720722 0.00026266006815314785
-66.84684684684684 0.00026142167657896453
-66.48648648648648 0.0002602040786884709
-66.12612612612614 0.000259008051897464
-65.76576576576576 0.00025783437273786263
-65.4054054054054 0.00025668381571973027
-65.04504504504504 0.00025555715220519735
-64.68468468468468 0.0002544551492945103
-64.32432432432434 0.0002533785687243818
-63.96396396396396 0.0002523446599264064
-63.6036036036036 0.00025132528483607703
-63.243243243243235 0.00025033436193842975
-62.88288288288289 0.0002493726201741643
-62.52252252252253 0.00024844075883995767
-62.16216216216216 0.0002475394472175863
-61.801801801801815 0.0002466693242957286
-61.44144144144144 0.00024583099858531534
-61.08108108108108 0.00024502504802915786
-60.72072072072073 0.0002442520200064423
-60.36036036036035 0.0002435415802288469
-60.00000000000001 0.000242831128762881
-59.63963963963964 0.00024215531192911185
-59.27927927927928 0.0002415149038514121
-58.91891891891893 0.0002409106309263847
-58.55855855855856 0.00024034317177910544
-58.198198198198206 0.00023982804039328706
-57.83783783783783 0.000239346476642351
-57.477477477477485 0.0002389019377988493
-57.11711711711711 0.00023849487567791759
-56.75675675675676 0.0002381257285173787
-56.396396396396405 0.0002377949221468646
-56.03603603603604 0.00023750287116419794
-55.675675675675684 0.0002372499801173716
-55.3153153153153 0.0002370366446904605
-54.95495495495496 0.00023686325289179236
-54.594594594594604 0.00023673018624269956
-54.23423423423423 0.0002366378209651721
-53.873873873873876 0.0002365865291667353
-53.51351351351351 0.0002365766800208727
-53.153153153153156 0.00023660864094132182
-52.7927927927928 0.00023668277874858064
-52.432432432432435 0.0002367994608269653
-52.07207207207208 0.0002369590562705744
-51.7117117117117 0.00023716193701652866
-51.35135135135135 0.00023740847896386855
-50.990990990991 0.00023769906307651253
-50.63063063063063 0.00023803407646869358
-50.270270270270274 0.00023841391347132046
-49.909909909909906 0.00023882255776262715
-49.54954954954955 0.00023928066553584348
-49.1891891891892 0.00023978122125035812
-48.82882882882883 0.0002403240430070863
-48.46846846846848 0.0002409089419507574
-48.1081081081081 0.00024153572287347253
-47.747747747747745 0.0002422041848387391
-47.38738738738738 0.00024291412182507013
-47.027027027027025 0.00024366532338821346
-46.66666666666667 0.0002444575753410463
-46.306306306306304 0.0002452906604501566
-45.94594594594595 0.0002461643591481037
-45.58558558558558 0.00024707845026033685
-45.22522522522523 0.00024805468297505015
-44.86486486486488 0.0002490379917002323
-44.504504504504496 0.00025006318992947625
-44.14414414414414 0.00025112952005392283
-43.783783783783775 0.0002522361410528358
-43.42342342342342 0.00025338213024869667
-43.06306306306307 0.00025456648519815896
-42.7027027027027 0.000255788125716994
-42.34234234234235 0.0002570458960369764
-41.981981981981974 0.0002583385670924946
-41.62162162162162 0.0002596648389344857
-41.261261261261275 0.0002610233432691346
-40.9009009009009 0.0002624126461185995
-40.54054054054054 0.00026383125060086413
-40.18018018018017 0.00026527759982565417
-39.81981981981982 0.00026675007990318894
-39.45945945945947 0.0002682470230623883
-39.0990990990991 0.00026985799762213196
-38.738738738738746 0.00027142595187907887
-38.37837837837837 0.0002730218459123913
-38.01801801801802 0.00027464446990094427
-37.65765765765767 0.0002762926750491554
-37.2972972972973 0.0002779653683139284
-36.936936936936945 0.00027966150696017827
-36.57657657657657 0.0002813800929560335
-36.21621621621622 0.0002831201672191313
-35.855855855855864 0.00028488080372573174
-35.4954954954955 0.0002866611034946592
-35.135135135135144 0.0002884601884583597
-34.77477477477477 0.0002902771952336153
-34.414414414414416 0.0002921089361463199
-34.05405405405405 0.0002939483790254482
-33.693693693693696 0.000295798209131904
-33.33333333333334 0.0002976574135590511
-32.97297297297297 0.00029952473230757175
-32.612612612612615 0.0003013986388088825
-32.25225225225224 0.00030327732095689395
-31.89189189189189 0.0003051586626901242
-31.531531531531538 0.00030704022616568195
-31.171171171171167 0.0003089192345660662
-30.810810810810818 0.000310792555579106
-30.450450450450447 0.00031265668559067226
-30.090090090090094 0.00031453342866979766
-29.72972972972974 0.0003163915541776721
-29.369369369369366 0.00031823528608554245
-29.009009009009013 0.0003200610163613317
-28.648648648648642 0.00032186585558463803
-28.28828828828829 0.0003236475975500813
-27.927927927927936 0.0003254046827586084
-27.567567567567565 0.000327136160873754
-27.207207207207215 0.0003288416522215983
-26.84684684684684 0.00033052130841478716
-26.486486486486488 0.00033221146495036327
-26.126126126126135 0.00033383382553962685
-25.765765765765764 0.0003354244205506831
-25.405405405405414 0.00033698285686072045
-25.04504504504504 0.00033850900479210917
-24.684684684684687 0.0003400029556187388
-24.324324324324316 0.0003414814101802908
-23.963963963963963 0.000342930294805857
-23.603603603603613 0.00034435870565089743
-23.24324324324324 0.000345776822488271
-22.882882882882885 0.0003471966673278918
-22.522522522522515 0.00034862793048217623
-22.16216216216216 0.0003500843083256442
-21.801801801801812 0.0003515909791588577
-21.44144144144144 0.0003531775975223126
-21.081081081081084 0.0003548719015471301
-20.720720720720713 0.0003567130993417548
-20.36036036036036 0.0003587489430942227
-20.00000000000001 0.00036103938434979424
-19.63963963963964 0.000363656624980958
-19.279279279279283 0.0003666904375678074
-18.918918918918912 0.00037023074778085415
-18.55855855855856 0.0003744129597602489
-18.19819819819821 0.00037935758157702984
-17.837837837837835 0.00038525658811674855
-17.477477477477485 0.00039229530020026723
-17.11711711711711 0.00040068277262739015
-16.756756756756758 0.00041065293726425195
-16.396396396396405 0.0004224657330781595
-16.036036036036034 0.00043640822210697447
-15.675675675675684 0.00045240336522389376
-15.31531531531531 0.00047114014525126316
-14.954954954954957 0.000492835966706358
-14.594594594594605 0.0005170946250570757
-14.234234234234233 0.0005446035675789393
-13.873873873873881 0.0005757257532819684
-13.513513513513509 0.0006107806759083695
-13.153153153153156 0.0006500410442656243
-12.792792792792804 0.0006940397659102994
-12.432432432432432 0.0007437202327594101
-12.07207207207208 0.0007994057147621349
-11.711711711711708 0.000862061648436602
-11.351351351351354 0.0009326904206594646
-10.990990990990984 0.00101239863500893
-10.63063063063063 0.0011023486745348659
-10.270270270270277 0.001203758577103129
-9.909909909909906 0.0013178749350958182
-9.549549549549553 0.0014465426350363283
-9.189189189189182 0.0015904064510741608
-8.828828828828831 0.0017504611193403744
-8.468468468468476 0.0019269025012762198
-8.108108108108105 0.002119237231395806
-7.747747747747752 0.002326005197177176
-7.387387387387381 0.00254468963491372
-7.027027027027028 0.0027719187698743318
-6.666666666666677 0.0030023175566340817
-6.306306306306304 0.0032306594969969795
-5.945945945945952 0.003449787250443794
-5.58558558558558 0.003652249865551632
-5.225225225225227 0.003830542677652152
-4.864864864864875 0.003977110100648669
-4.504504504504503 0.004084133304981586
-4.144144144144151 0.004144346790441071
-3.7837837837837784 0.004152909524530098
-3.423423423423426 0.004105767557026043
-3.063063063063074 0.004000803076853678
-2.7027027027027017 0.003837169815865603
-2.3423423423423495 0.0036186648148680387
-1.9819819819819773 0.0033536872697637623
-1.621621621621625 0.0030552429814757922
-1.2612612612612528 0.002740943207788338
-0.9009009009009007 0.0024443441874640063
-0.5405405405405483 0.0022006656190433262
-0.18018018018017612 0.002065200659844315
0.1801801801801961 0.0020670154124783234
0.5405405405405483 0.002205940745581835
0.9009009009009007 0.002452633198403131
1.2612612612612528 0.002751814960554061
1.621621621621605 0.003061992464005524
1.981981981981997 0.0033612352295587606
2.3423423423423495 0.0036253136096901784
2.7027027027027017 0.003841989550482108
3.063063063063054 0.004004444626412313
3.423423423423406 0.0041089647579838386
3.7837837837837984 0.004154938158069266
4.144144144144151 0.004144849567709278
4.504504504504503 0.00408333081818503
4.864864864864855 0.003975637353243971
5.225225225225207 0.0038283565983051903
5.5855855855856 0.003649374157764627
5.945945945945952 0.0034464042043266204
6.306306306306304 0.0032269895350933385
6.666666666666656 0.002998501800002854
7.0270270270270085 0.002768141896941511
7.3873873873874 0.002541177193701365
7.747747747747752 0.0023223760258523456
8.108108108108105 0.002115919202825653
8.468468468468458 0.0019239274049920845
8.82882882882881 0.0017477538943516983
9.189189189189202 0.0015879904048197863
9.549549549549553 0.0014444738107646873
9.909909909909906 0.0013162935614124034
10.27027027027026 0.0012023454006733676
10.63063063063061 0.0011012464220325308
10.990990990991003 0.0010115411720777719
11.351351351351354 0.0009320348666673291
11.711711711711708 0.0008615655163747814
12.07207207207206 0.0007990092931874005
12.432432432432412 0.000743424614942018
12.792792792792804 0.0006939142782063446
13.153153153153156 0.0006499525718925198
13.513513513513509 0.0006107744870142476
13.873873873873862 0.0005757304687768366
14.234234234234213 0.0005445951864003472
14.594594594594605 0.0005170861264109233
14.954954954954957 0.0004928672856119087
15.31531531531531 0.00047155289140017066
15.675675675675661 0.0004527111436730779
16.036036036036013 0.0004365124070450882
16.396396396396405 0.0004226968026507713
16.756756756756758 0.0004107798983140124
17.11711711711711 0.00040080946753085097
17.477477477477464 0.0003924275101637425
17.837837837837856 0.00038539107357889874
18.19819819819821 0.00037948345823288606
18.55855855855856 0.0003745131382037974
18.918918918918912 0.000370312682361171
19.279279279279265 0.00036673767700780914
19.639639639639658 0.00036374538620854345
20.00000000000001 0.00036112593146773547
20.36036036036036 0.00035882108931482295
20.720720720720713 0.000356770050333331
21.081081081081066 0.00035491863160830924
21.44144144144146 0.00035321928344856133
21.801801801801812 0.0003516310896710092
22.16216216216216 0.00035011976130140405
22.522522522522515 0.00034865762355401625
22.882882882882868 0.0003472235959615995
23.24324324324326 0.00034580316553588616
23.603603603603613 0.00034438835284803074
23.963963963963963 0.00034297767092786644
24.324324324324316 0.0003415490195316239
24.68468468468467 0.0003400517125123318
25.04504504504506 0.00033854351536038914
25.405405405405414 0.0003370102874984877
25.765765765765764 0.0003354673856605807
26.126126126126117 0.0003338749368992767
26.48648648648647 0.0003322504086865761
26.846846846846862 0.00033059519145671635
27.207207207207215 0.0003289107126603993
27.567567567567565 0.0003271984847632315
27.927927927927918 0.0003254601540315904
28.28828828828827 0.00032369755000373577
28.64864864864866 0.0003219127355430355
29.009009009009013 0.0003201080573693773
29.369369369369366 0.0003182861969641933
29.729729729729716 0.0003164502217440494
30.09009009009007 0.00031459592705108627
30.450450450450465 0.00031273844278475413
30.810810810810818 0.00031087046155944484
31.171171171171167 0.0003089953761818471
31.53153153153152 0.00030711625418130954
31.891891891891873 0.0003052358536732176
32.25225225225226 0.00030335794298408104
32.612612612612615 0.0003014797734772761
32.97297297297297 0.0002996064587519567
33.33333333333332 0.0002977393639584251
33.69369369369367 0.00029587989532130486
34.05405405405407 0.000294029515955003
34.414414414414416 0.00029218976161997275
34.77477477477477 0.00029036225639064034
35.13513513513512 0.00028854872820612167
35.495495495495476 0.00028675102427514794
35.855855855855864 0.000284971126306957
36.21621621621622 0.0002831977819536631
36.57657657657657 0.0002814598304913739
36.936936936936924 0.00027974128431156904
37.29729729729727 0.000278043551417966
37.65765765765767 0.00027636798974795955
38.01801801801802 0.0002747159095178888
38.37837837837837 0.0002730885757200835
38.738738738738725 0.0002714872107646495
39.099099099099114 0.00026991299725878453
39.45945945945947 0.000268367080916258
39.81981981981982 0.0002668505735895427
40.18018018018017 0.00026536455641695914
40.540540540540526 0.000263902429721347
40.90090090090092 0.0002624776283655294
41.261261261261275 0.00026108569248530525
41.62162162162162 0.00025972712649606684
41.981981981981974 0.0002584024784483013
42.34234234234233 0.0002571123410356991
42.702702702702716 0.00025585735257007303
43.06306306306307 0.00025463819792071005
43.42342342342342 0.0002534556094158385
43.783783783783775 0.0002523103677039548
44.14414414414413 0.0002511812108713925
44.504504504504524 0.0002501184621831322
44.86486486486488 0.00024909142849497583
45.22522522522523 0.00024810093122893154
45.58558558558558 0.00024714775687555173
45.94594594594593 0.0002462326545263736
46.30630630630632 0.000245356333484111
46.66666666666667 0.000244519460953899
47.027027027027025 0.00024372265981877694
47.38738738738738 0.00024296650650247064
47.74774774774773 0.00024225152892241384
48.10810810810813 0.00024157820453581087
48.46846846846848 0.00024094695848142083
48.82882882882883 0.00024035816181959953
49.18918918918918 0.00023981212987300506
49.54954954954953 0.00023930912067022573
49.90990990990992 0.00023884933349445407
50.270270270270274 0.00023843290753917693
50.63063063063063 0.0002380599206727164
50.99099099099098 0.00023773038831329636
51.35135135135133 0.00023744426241616867
51.71171171171173 0.00023720143057417702
52.07207207207208 0.0002370017152329879
52.432432432432435 0.00023684487302206048
52.79279279279278 0.00023671566911450564
53.153153153153134 0.0002366443396256536
53.51351351351352 0.00023661707371532307
53.873873873873876 0.00023663410837316477
54.23423423423423 0.00023667555633557005
54.59459459459458 0.00023676498344206285
54.954954954954935 0.00023689611512101347
55.315315315315324 0.00023706720023971122
55.675675675675684 0.0002372843304591921
56.03603603603604 0.00023754076791516782
56.39639639639638 0.0002378363520293263
56.75675675675674 0.00023817089237196178
57.117117117117125 0.00023854416747999795
57.477477477477485 0.000238955923740991
57.83783783783783 0.0002394058743448257
58.19819819819819 0.0002398936983046933
58.55855855855854 0.00024041903954884048
58.91891891891893 0.0002409815060844569
59.27927927927928 0.00024158066923495367
59.63963963963964 0.00024221606295177765
59.999999999999986 0.0002428871832017799
60.36036036036034 0.00024359348743104668
60.72072072072073 0.0002443343941059853
61.08108108108108 0.0002451092823323334
61.44144144144144 0.00024591749155265336
61.80180180180179 0.00024675832132274643
62.16216216216215 0.0002476310311673146
62.52252252252253 0.00024853484051507417
62.88288288288289 0.00024946892871341556
63.243243243243235 0.0002504324351225885
63.603603603603595 0.0002514244592892741
63.96396396396398 0.00025244406119930197
64.32432432432434 0.0002534902616091488
64.68468468468468 0.00025456204245575436
65.04504504504504 0.00025566140072504507
65.40540540540539 0.0002567894426006136
65.76576576576578 0.0002579418005666646
66.12612612612614 0.00025911773415319923
66.48648648648648 0.0002603164919184517
66.84684684684684 0.0002615373110523786
67.20720720720719 0.00026277941701505756
67.56756756756758 0.00026404202321074477
67.92792792792793 0.0002653243306982751
68.28828828828829 0.00026662552793842886
68.64864864864863 0.0002679336567872002
69.00900900900899 0.00026927248045915714
69.3693693693694 0.0002706264322244175
69.72972972972974 0.0002719947401718625
70.09009009009009 0.00027337665291705065
70.45045045045043 0.0002747714381532877
70.81081081081079 0.0002761783812179092
71.17117117117118 0.0002775967836763216
71.53153153153154 0.0002790259619262745
71.89189189189189 0.0002804652458247638
72.25225225225225 0.00028191397733987885
72.6126126126126 0.00028337150922983065
72.97297297297298 0.0002848372037513159
73.33333333333334 0.00028631043139928144
73.69369369369369 0.000287790569680073
74.05405405405405 0.00028927700191985994
74.4144144144144 0.00029076911611014284
74.77477477477478 0.00029226630379205576
75.13513513513513 0.00029376795898108715
75.49549549549549 0.00029525830785063735
75.85585585585584 0.0002967659753402225
76.2162162162162 0.00029827332392262987
76.5765765765766 0.0002997801130259217
76.93693693693695 0.0003012860722503441
77.29729729729729 0.00030279090267814793
77.65765765765764 0.00030429427818282604
78.018018018018 0.00030579584673713455
78.37837837837839 0.00030729523171926115
78.73873873873875 0.00030879203321651906
79.09909909909909 0.00031028582932594303
79.45945945945945 0.0003117757825846331
79.8198198198198 0.0003132589256937783
80.18018018018019 0.00031473729307440886
80.54054054054055 0.000316210132040044
80.9009009009009 0.00031767672918744634
81.26126126126125 0.0003191364091824177
81.6216216216216 0.0003205885335146293
81.98198198198199 0.0003220324992243377
82.34234234234233 0.00032346773760381155
82.7027027027027 0.000324893712876272
83.06306306306304 0.00032630992085511
83.4234234234234 0.0003277158875861223
83.7837837837838 0.00032911116797545797
84.14414414414415 0.00033049534440593973
84.50450450450451 0.0003318680253443751
84.86486486486484 0.00033322884394242883
85.22522522522524 0.0003345774566335829
85.58558558558559 0.000335913541728657
85.94594594594595 0.000337236798012316
86.3063063063063 0.00033854694334292906
86.66666666666666 0.00033984852517766504
87.02702702702705 0.0003411310441167448
87.38738738738739 0.00034239918753900094
87.74774774774775 0.0003436527577291785
88.1081081081081 0.0003448915641099015
88.46846846846846 0.00034611542294839563
88.82882882882885 0.0003473241570493534
89.1891891891892 0.0003485175954354212
89.54954954954954 0.000349698982978135
89.9099099099099 0.00035086237156235767
90.27027027027025 0.0003520102462580305
90.63063063063065 0.00035314244396186383
90.99099099099101 0.00035425881807800175
91.35135135135135 0.0003553592378558292
91.71171171171171 0.00035644358770575723
92.07207207207206 0.0003575117664949257
92.43243243243245 0.0003585636868247339
92.7927927927928 0.00035959927429210574
93.15315315315316 0.00036061846673636537
93.5135135135135 0.0003616212134735815
93.87387387387386 0.00036260747452021634
94.23423423423424 0.00036357721980788394
94.5945945945946 0.0003645304283910002
94.95495495495496 0.0003654670876490726
95.3153153153153 0.0003663871924853467
95.67567567567566 0.00036729074452349715
96.03603603603605 0.00036817775130400737
96.39639639639641 0.000369048225481856
96.75675675675674 0.0003699021840270809
97.1171171171171 0.00037073964742975876
97.47747747747745 0.00037156063891089175
97.83783783783785 0.00037236518364065844
98.1981981981982 0.0003731516633067242
98.55855855855856 0.0003739239959089777
98.91891891891892 0.00037467992786863397
99.27927927927927 0.0003754128889624032
99.63963963963965 0.0003761331837928684
100.0 0.00037683892099947753
100.36036036036036 0.00037752735730894464
100.7207207207207 0.00037819859312494635
101.08108108108107 0.0003788527222255358
101.44144144144144 0.0003794898312963528
101.8018018018018 0.00038010999944655444
102.16216216216215 0.00038071329770903583
102.52252252252251 0.0003812997885265078
102.88288288288287 0.00038186952522499074
103.24324324324326 0.00038242255147627295
103.60360360360362 0.00038295890075087263
103.96396396396396 0.0003834785957630244
104.32432432432431 0.00038398164790919926
104.68468468468465 0.00038446805670165005
105.04504504504506 0.00038493780919844785
105.4054054054054 0.0003853908794314627
105.76576576576576 0.0003858272278337123
106.12612612612611 0.0003862468006674815
106.48648648648647 0.00038664952945458405
106.84684684684686 0.0003870353304101182
107.2072072072072 0.000387404103881031
107.56756756756756 0.0003877557337907808
107.92792792792791 0.0003880900870913514
108.28828828828827 0.0003884070132238444
108.64864864864865 0.0003887063435888346
109.009009009009 0.0003889878910276454
109.36936936936935 0.0003892524143756642
109.72972972972971 0.00038950102647670456
110.09009009009011 0.000389732758522887
110.45045045045046 0.0003899475544845643
110.81081081081082 0.00039014536117598034
111.17117117117117 0.00039032612812175846
111.53153153153151 0.00039048980738224027
111.8918918918919 0.00039063635333940974
112.25225225225226 0.00039076572244513925
112.61261261261261 0.00039087787293350795
112.97297297297297 0.00039097276449894116
113.33333333333331 0.000391050357941921
113.6936936936937 0.00039111061478401966
114.05405405405406 0.000391153496854002
114.41441441441441 0.00039117896584673614
114.77477477477476 0.00039118698285664456
115.13513513513512 0.0003911775078874205
115.4954954954955 0.0003911445215142819
115.85585585585585 0.00039110212839247764
116.21621621621621 0.00039104219322285615
116.57657657657657 0.0003909646815105691
116.9369369369369 0.00039086956206956007
117.29729729729732 0.0003907568066381112
117.65765765765768 0.00039062638947931966
118.01801801801801 0.00039047828696751235
118.37837837837837 0.00039031247716160214
118.73873873873872 0.0003901289393663829
119.0990990990991 0.00038992765368275016
119.45945945945947 0.0003897086005478256
119.81981981981983 0.0003894717602659533
120.18018018018016 0.0003892171125315233
120.54054054054052 0.00038894193647694895
120.90090090090092 0.0003886565478756498
121.26126126126125 0.00038835233077370157
121.62162162162161 0.00038802953831947127
121.98198198198197 0.0003876884068271603
122.34234234234233 0.0003873291562920103
122.70270270270272 0.00038695199088556166
123.06306306306307 0.0003865570994311415
123.42342342342342 0.00038614465585978027
123.78378378378376 0.00038571481964677325
124.14414414414412 0.00038526773622912227
124.50450450450451 0.00038480353740411185
124.86486486486487 0.00038432234170928493
125.22522522522523 0.0003838242547841044
125.58558558558558 0.0003833093697135995
125.94594594594592 0.00038277776735430466
126.30630630630633 0.00038222951664281825
126.66666666666666 0.0003816646748873166
127.02702702702702 0.0003810855128855354
127.38738738738738 0.00038048745272398676
127.74774774774774 0.0003798721560127951
128.10810810810813 0.00037923969725654663
128.46846846846847 0.0003785901600465508
128.82882882882885 0.00037792363670754076
129.18918918918916 0.00037724022790373797
129.54954954954954 0.00037654004220566634
129.9099099099099 0.0003758231956191073
130.27027027027026 0.00037508981107759506
130.63063063063063 0.0003743400178998571
130.99099099099098 0.0003735739512136048
131.35135135135135 0.00037279175134708153
131.71171171171173 0.0003719935631897736
132.07207207207207 0.00037117953552368694
132.43243243243242 0.0003703532845315109
132.79279279279277 0.00036950589458783773
133.15315315315317 0.00036864302458107577
133.51351351351352 0.00036776475726034766
133.8738738738739 0.00036687116442269053
134.23423423423424 0.0003659623083615811
134.59459459459455 0.0003650382432562529
134.95495495495499 0.0003640990165020572
135.31531531531533 0.0003631446699821855
135.67567567567568 0.000362175241281112
136.03603603603602 0.0003611907648401703
136.3963963963964 0.0003601912730557218
136.75675675675677 0.0003591767973204201
137.11711711711712 0.0003581473690081132
137.4774774774775 0.00035710302040297445
137.8378378378378 0.00035604378557348046
138.19819819819818 0.00035496970119189926
138.55855855855856 0.00035387257963445754
138.9189189189189 0.00035276964078668354
139.27927927927928 0.0003516525450139326
139.63963963963963 0.0003505213447933058
140.0 0.0003493761011010128
140.36036036036037 0.00034821688335458836
140.72072072072075 0.0003470437693381297
141.08108108108107 0.0003458568451108419
141.44144144144144 0.00034465620489919325
141.8018018018018 0.0003434419509729854
142.16216216216216 0.0003422141935056471
142.52252252252254 0.00034097305041906763
142.88288288288288 0.00033971864721328717
143.24324324324326 0.0003384511167813704
143.60360360360357 0.00033717059920978555
143.96396396396398 0.0003358772415646186
144.32432432432432 0.0003345711976639543
144.68468468468467 0.00033325709497499103
145.04504504504504 0.00033192275463419726
145.4054054054054 0.0003305774416957991
145.7657657657658 0.00032922119744853656
146.12612612612614 0.0003278540701841098
146.48648648648646 0.000326476115356452
146.84684684684683 0.0003250873957259051
147.20720720720718 0.0003236879814882735
147.56756756756758 0.00032227795038875244
147.92792792792793 0.0003208573878207346
148.2882882882883 0.00031943112625302053
148.64864864864865 0.00031799102437340287
149.009009009009 0.0003165414234332787
149.3693693693694 0.00031508250590960035
149.7297297297297 0.0003136144731304762
150.0900900900901 0.00031213754605954267
150.45045045045043 0.00031065196605302724
150.8108108108108 0.0003091579955893616
151.17117117117118 0.00030765591897124697
151.53153153153153 0.0003061460430000846
151.8918918918919 0.00030462869762270904
152.25225225225222 0.00030310423655038616
152.6126126126126 0.000301573037850054
152.97297297297297 0.0003000355045078069
153.33333333333334 0.0002984920649646386
153.6936936936937 0.0002969431736244787
154.05405405405403 0.00029538931133457283
154.41441441441438 0.00029383098583827177
154.77477477477478 0.00029226873220030894
155.13513513513516 0.00029070311320466056
155.49549549549548 0.00028913471972508864
155.85585585585585 0.00028756417106848937
156.21621621621622 0.00028599211529117087
156.57657657657657 0.0002844192294881942
156.93693693693695 0.0002828407157284131
157.2972972972973 0.00028126384016028273
157.65765765765764 0.00027968720230602424
158.01801801801804 0.0002781113719219763
158.3783783783784 0.000276536928106195
158.73873873873873 0.00027496445978288396
159.09909909909908 0.0002733945661773615
159.45945945945945 0.00027182785728119664
159.81981981981983 0.00027026495430715125
160.1801801801802 0.00026870649013358754
160.54054054054055 0.00026715310973800434
160.9009009009009 0.00026560547061939234
161.26126126126124 0.00026406424320908845
161.62162162162164 0.00026253011126984807
161.981981981982 0.00026100377228283837
162.34234234234233 0.00025948593782228364
162.7027027027027 0.0002579773339174969
163.06306306306305 0.0002564787014020413
163.42342342342343 0.0002549907962497724
163.7837837837838 0.00025351438989752305
164.14414414414412 0.0002520502695541978
164.5045045045045 0.0002506089797597011
164.86486486486484 0.00024917486826641624
165.22522522522524 0.0002477570453778331
165.5855855855856 0.00024635628629926575
165.94594594594594 0.00024497337653193866
166.3063063063063 0.00024360911375464664
166.66666666666663 0.0002422643097023674
167.02702702702706 0.00024093979204119743
167.38738738738738 0.0002396364062390031
167.74774774774775 0.00023835501743119195
168.1081081081081 0.00023709651228103528
168.46846846846844 0.00023586180083398902
168.82882882882885 0.0002346518183654718
169.1891891891892 0.00023347126574027117
169.54954954954957 0.0002323150385885028
169.90990990990989 0.00023118694460520282
170.27027027027026 0.0002300880287243751
170.63063063063063 0.00022901930698847103
170.99099099099098 0.00022798176690211336
171.35135135135135 0.00022697636782302992
171.7117117117117 0.00022600404138949803
172.07207207207205 0.00022506569198360222
172.43243243243245 0.00022416219722963697
172.7927927927928 0.00022329440852699082
173.15315315315314 0.00022246315161686728
173.5135135135135 0.0002216692271822133
173.87387387387386 0.00022091341148023779
174.23423423423424 0.00022019645700691913
174.5945945945946 0.00021951909319291456
174.95495495495496 0.0002188820271302964
175.3153153153153 0.00021828594432955685
175.67567567567565 0.000217731509506333
176.03603603603602 0.00021721936739732052
176.3963963963964 0.0002167501436048516
176.75675675675674 0.0002163244454696318
177.11711711711712 0.00021594286297113712
177.4774774774775 0.00021560596965518474
177.83783783783784 0.00021531432358820566
178.1981981981982 0.0002150684683377519
178.55855855855853 0.00021486893397878578
178.9189189189189 0.00021471015182608587
179.27927927927928 0.0002145997230896444
179.63963963963965 0.0002145350085972813
180.0 0.00021451632285014545


==> figures/flow_around_a_cylinder/data/grcbc_farfield_inflow_and_outflow_R4.dat <==
theta p_rms
-179.63963963963965 2.7020383683064187e-05
-179.27927927927928 2.854851255718488e-05
-178.91891891891893 3.085603190306376e-05
-178.55855855855853 3.391321173627279e-05
-178.1981981981982 3.768015849160015e-05
-177.83783783783784 4.2106843281546615e-05
-177.47747747747746 4.67356410918448e-05
-177.11711711711715 5.1375826748794576e-05
-176.75675675675674 5.647115344979767e-05
-176.3963963963964 6.196264844461739e-05
-176.03603603603602 6.778468951866111e-05
-175.67567567567568 7.845220295819826e-05
-175.3153153153153 8.52531128721766e-05
-174.95495495495496 9.195369366203648e-05
-174.5945945945946 9.841479355759635e-05
-174.23423423423424 0.00010448768325376217
-173.8738738738739 0.00011001413957411237
-173.51351351351352 0.00011482653430082858
-173.15315315315314 0.00011874792820202537
-172.7927927927928 0.00012159217028946829
-172.43243243243245 0.0001231640023415285
-172.07207207207207 0.00012325916872797597
-171.7117117117117 0.00012166453157489914
-171.35135135135135 0.00013996704414145035
-170.99099099099098 0.00014544235240125403
-170.63063063063063 0.00015091037859146236
-170.27027027027026 0.000156387322132171
-169.9099099099099 0.00016186192224758967
-169.54954954954957 0.0001673335592139218
-169.1891891891892 0.00017280162670953167
-168.82882882882882 0.0001782655316571772
-168.46846846846844 0.00018372469404578728
-168.10810810810813 0.00018917854673187643
-167.74774774774775 0.00019462653522067877
-167.38738738738738 0.00020006811742708883
-167.02702702702703 0.00020550276341650624
-166.66666666666666 0.00021092995512566375
-166.3063063063063 0.00021634918606353615
-165.94594594594594 0.0002217599609924222
-165.5855855855856 0.0002271617955892958
-165.22522522522522 0.00023255421608752555
-164.86486486486487 0.0002379367588990642
-164.5045045045045 0.00024330897021722313
-164.14414414414412 0.00024867040560012845
-163.7837837837838 0.0002540206295349945
-163.4234234234234 0.00025935921498332495
-163.06306306306305 0.000264685742907175
-162.7027027027027 0.0002699998017766155
-162.34234234234233 0.00027530098705853985
-161.981981981982 0.0002805889006869678
-161.6216216216216 0.000285863150515009
-161.26126126126127 0.0002911233497486599
-160.9009009009009 0.0002963691163626136
-160.54054054054055 0.00030160007249827655
-160.1801801801802 0.000306815843844205
-159.8198198198198 0.0003120160589991636
-159.45945945945948 0.00031720034881805117
-159.09909909909908 0.0003223683457409365
-158.73873873873873 0.000327519683105451
-158.3783783783784 0.0003326539944428327
-158.018018018018 0.00033777091275789475
-157.65765765765767 0.00034287006979323196
-157.2972972972973 0.0003479510952779966
-156.93693693693695 0.00035301361616157316
-156.57657657657657 0.0003580572558325256
-156.21621621621622 0.0003630833979083092
-155.85585585585585 0.00036809015580337927
-155.49549549549548 0.0003730767326142651
-155.13513513513516 0.00037804291728202495
-154.77477477477478 0.000382988495642935
-154.4144144144144 0.00038791325032127465
-154.05405405405406 0.0003928169606067998
-153.6936936936937 0.00039769940231697455
-153.33333333333334 0.00040256034764404473
-152.97297297297297 0.0004073995649870648
-152.61261261261262 0.00041221681876897707
-152.25225225225225 0.00041701044458663876
-151.8918918918919 0.00042178158303414763
-151.53153153153153 0.00042652951506263185
-151.17117117117118 0.00043125385831948736
-150.8108108108108 0.00043595423935628507
-150.45045045045046 0.00044063029332187077
-150.0900900900901 0.00044528166361639025
-149.7297297297297 0.0004499080015058395
-149.3693693693694 0.00045450896569675363
-149.009009009009 0.00045908422187066107
-148.64864864864865 0.00046363344217795666
-148.2882882882883 0.00046815630469085757
-147.92792792792793 0.00047265249281513565
-147.56756756756758 0.00047712169466033105
-147.2072072072072 0.0004815636023681893
-146.84684684684683 0.00048597791139907715
-146.48648648648646 0.0004903643197761676
-146.12612612612614 0.0004947225272872089
-145.7657657657658 0.0004990522346437241
-145.4054054054054 0.0005033531425975126
-145.04504504504504 0.0005076249510143734
-144.68468468468467 0.000511867357904986
-144.32432432432432 0.0005160800584129351
-143.96396396396398 0.0005202627437598917
-143.6036036036036 0.0005244151001480163
-143.24324324324326 0.0005285313643365499
-142.88288288288288 0.0005326215283922062
-142.52252252252254 0.0005366798193667115
-142.16216216216213 0.0005407059864208209
-141.80180180180182 0.0005446997721670656
-141.44144144144144 0.0005486609125164864
-141.08108108108107 0.0005525891364959549
-140.72072072072075 0.0005564841660357604
-140.36036036036035 0.0005603457157271497
-140.0 0.0005641734925495327
-139.63963963963963 0.0005679671955670959
-139.27927927927928 0.0005717265155945727
-138.9189189189189 0.0005754511348319709
-138.55855855855856 0.0005791407264680572
-138.1981981981982 0.0005827949542524474
-137.8378378378378 0.0005864134720361696
-137.4774774774775 0.0005899959232806018
-137.11711711711712 0.0005935419405347248
-136.75675675675674 0.0005970493705829802
-136.3963963963964 0.0006005217881731706
-136.03603603603602 0.0006039569438125684
-135.67567567567568 0.000607354435636063
-135.31531531531533 0.0006107138816918146
-134.95495495495496 0.0006140349199479727
-134.59459459459458 0.000617317208234956
-134.23423423423424 0.0006205604241218951
-133.8738738738739 0.0006237642647258362
-133.51351351351352 0.0006269284464523805
-133.15315315315317 0.0006300527046664249
-132.7927927927928 0.0006331367932917337
-132.43243243243242 0.0006361804843381012
-132.07207207207207 0.0006391835673549012
-131.71171171171173 0.0006421458488098833
-131.35135135135135 0.0006450671513920959
-130.99099099099098 0.0006479473132378967
-130.63063063063063 0.0006507861870790484
-130.27027027027026 0.0006535758802881024
-129.9099099099099 0.0006563301422162839
-129.54954954954954 0.0006590409437879758
-129.18918918918916 0.0006617080845055187
-128.82882882882885 0.0006643313559866287
-128.46846846846847 0.000666910542198968
-128.10810810810813 0.0006694454196571454
-127.74774774774774 0.0006719357575809434
-127.38738738738738 0.0006743813180135701
-127.02702702702702 0.0006767818558987555
-126.66666666666666 0.0006791371191155365
-126.30630630630633 0.0006814468484695885
-125.94594594594594 0.000683710777640003
-125.58558558558558 0.0006859286330804147
-125.22522522522523 0.0006881001338734392
-124.86486486486487 0.0006902249915373876
-124.50450450450451 0.000692302909784283
-124.14414414414415 0.0006943335842282244
-123.78378378378376 0.0006963167020431978
-123.42342342342342 0.0006982519415694589
-123.06306306306307 0.000700138971867684
-122.70270270270272 0.0007019774522201045
-122.34234234234233 0.0007037670315779161
-121.98198198198197 0.0007055073479542908
-121.62162162162161 0.0007071980277623869
-121.26126126126125 0.0007088386850978068
-120.90090090090092 0.0007104289209650099
-120.54054054054055 0.0007119759697430587
-120.18018018018016 0.0007134713183833934
-119.81981981981983 0.0007149155302696877
-119.45945945945947 0.0007163082938281409
-119.0990990990991 0.0007176493394603262
-118.73873873873875 0.0007189384401500393
-118.37837837837837 0.0007201754119582337
-118.01801801801801 0.0007213601144025572
-117.65765765765768 0.0007224924507180499
-117.29729729729732 0.0007235723679956253
-116.93693693693693 0.0007245998571950143
-116.57657657657657 0.0007255749530289318
-116.21621621621621 0.000726508626389051
-115.85585585585585 0.0007273782756012115
-115.4954954954955 0.0007281943797132578
-115.13513513513514 0.0007289567746346892
-114.77477477477476 0.0007296652850895888
-114.41441441441441 0.0007303197259661966
-114.05405405405406 0.0007309199036265037
-113.69369369369369 0.0007314656171725771
-113.33333333333334 0.0007319566596663089
-112.97297297297297 0.0007323928192992804
-112.61261261261261 0.0007327738805094181
-112.25225225225226 0.000733099625041119
-111.89189189189189 0.0007333698329455356
-111.53153153153153 0.0007335842835177042
-111.17117117117117 0.0007337427561672316
-110.81081081081082 0.0007338450312192545
-110.45045045045046 0.0007338908906424325
-110.09009009009009 0.0007338801187007403
-109.72972972972974 0.0007338125025258853
-109.36936936936935 0.0007336878326071903
-109.009009009009 0.000733505903195855
-108.64864864864865 0.0007332665126205344
-108.28828828828829 0.0007329694635112516
-107.92792792792794 0.0007326145629287143
-107.56756756756756 0.0007322016223961737
-107.2072072072072 0.0007317304578310472
-106.84684684684686 0.0007312008893735936
-106.48648648648648 0.0007306127411100405
-106.12612612612611 0.000729965840687624
-105.76576576576576 0.0007292600188191365
-105.4054054054054 0.0007284951086746533
-105.04504504504506 0.000727670945158238
-104.68468468468468 0.0007267873640675461
-104.32432432432431 0.000725844201134355
-103.96396396396396 0.0007248412909441987
-103.60360360360362 0.0007237825297583416
-103.24324324324326 0.0007226627087445304
-102.88288288288288 0.0007214816379119256
-102.52252252252251 0.0007202389583961919
-102.16216216216215 0.0007189342976794657
-101.8018018018018 0.0007175719088838038
-101.44144144144144 0.0007161562381147654
-101.08108108108108 0.0007146606219906491
-100.7207207207207 0.0007131161973756151
-100.36036036036036 0.0007115107553884737
-100.0 0.0007098442805196039
-99.63963963963965 0.0007081167470352492
-99.27927927927928 0.0007063281206386768
-98.91891891891892 0.0007044783601233533
-98.55855855855856 0.0007025674190139289
-98.1981981981982 0.000700595247190743
-97.83783783783785 0.0006985617924935001
-97.47747747747748 0.0006964670022996895
-97.1171171171171 0.0006943108250732721
-96.75675675675674 0.0006920932118790936
-96.39639639639641 0.0006898141178584368
-96.03603603603605 0.0006874735036610824
-95.67567567567568 0.0006850713368292089
-95.3153153153153 0.0006826075931284233
-94.95495495495496 0.0006800822578211965
-94.5945945945946 0.0006774953268779537
-94.23423423423424 0.0006748468081210562
-93.87387387387388 0.0006721367222969003
-93.5135135135135 0.0006693651040713708
-93.15315315315316 0.0006665320029438773
-92.7927927927928 0.0006636374840752317
-92.43243243243245 0.000660681629024637
-92.07207207207207 0.0006576645363910886
-91.71171171171171 0.0006545863223545302
-91.35135135135135 0.0006514471211121447
-90.99099099099101 0.0006482470852052168
-90.63063063063062 0.0006449863857320666
-90.27027027027027 0.0006416652124426154
-89.9099099099099 0.0006382837737102257
-89.54954954954954 0.0006348422963765429
-89.1891891891892 0.0006313410254651594
-88.82882882882883 0.0006277802237600142
-88.46846846846847 0.0006241484880201984
-88.1081081081081 0.0006204645745366175
-87.74774774774775 0.0006167205482711162
-87.38738738738739 0.0006129167136118389
-87.02702702702702 0.0006090533677113151
-86.66666666666667 0.0006051308031955723
-86.3063063063063 0.0006011493108391924
-85.94594594594595 0.0005971091821996412
-85.58558558558559 0.0005930107122041577
-85.22522522522522 0.000588854201682453
-84.86486486486487 0.0005846399598384228
-84.50450450450451 0.0005803683066540669
-84.14414414414415 0.0005760395752188027
-83.7837837837838 0.0005716541139773373
-83.42342342342342 0.0005672122888892912
-83.06306306306307 0.0005627144854937769
-82.7027027027027 0.0005581611108721598
-82.34234234234233 0.0005535525955022792
-81.98198198198199 0.0005488893949974497
-81.62162162162163 0.0005441719917236226
-81.26126126126127 0.0005394008962881754
-80.9009009009009 0.000534576648893855
-80.54054054054055 0.000529699820551522
-80.18018018018017 0.0005247710141454279
-79.81981981981981 0.0005198056731780218
-79.45945945945947 0.0005147746317560425
-79.09909909909909 0.0005096932569424711
-78.73873873873875 0.0005045618761018972
-78.37837837837837 0.0004993808146473188
-78.01801801801801 0.000494150396040007
-77.65765765765767 0.0004888709417143787
-77.29729729729729 0.00048354277092374325
-76.93693693693695 0.00047816620050284927
-76.57657657657657 0.0004727415445431626
-76.21621621621622 0.00046729907079338023
-75.85585585585586 0.00046179372644755944
-75.49549549549549 0.00045624629567030404
-75.13513513513513 0.00045065751688069924
-74.77477477477477 0.00044502816835661395
-74.41441441441442 0.0004393590733629931
-74.05405405405406 0.00043365110524342423
-73.69369369369369 0.0004279051924633492
-73.33333333333334 0.000422122323593166
-72.97297297297297 0.0004163035522193453
-72.61261261261261 0.0004104500017715996
-72.25225225225226 0.00040456287025403335
-71.89189189189189 0.0003986434348681586
-71.53153153153154 0.0003926930565155954
-71.17117117117117 0.0003867131841682359
-70.8108108108108 0.00038070535909365445
-70.45045045045043 0.00037467121892351634
-70.09009009009009 0.000368612501552784
-69.72972972972974 0.000362531048857528
-69.36936936936937 0.0003564288102192324
-69.00900900900902 0.00035030784584352804
-68.64864864864863 0.00034417032986139875
-68.28828828828829 0.00033801855320101396
-67.92792792792793 0.0003318549262184513
-67.56756756756756 0.00032568198107575446
-67.20720720720722 0.0003195023738549083
-66.84684684684684 0.00031330601365724467
-66.48648648648648 0.0003071123634062071
-66.12612612612614 0.00030092029392827477
-65.76576576576576 0.0002947324480241364
-65.4054054054054 0.00028855152117013
-65.04504504504504 0.00028238026478938003
-64.68468468468468 0.0002762214894482195
-64.32432432432434 0.0002700780679653701
-63.96396396396396 0.0002639529384212707
-63.6036036036036 0.00025784910705486773
-63.243243243243235 0.0002517946770568949
-62.88288288288289 0.0002457479687021163
-62.52252252252253 0.00023975174833018408
-62.16216216216216 0.00023380914937895368
-61.801801801801815 0.00022792409909674617
-61.44144144144144 0.00022210138586534285
-61.08108108108108 0.00021634672714421658
-60.72072072072073 0.00021066683794866687
-60.36036036036035 0.00020506949977233747
-60.00000000000001 0.0001995636298624573
-59.63963963963964 0.00019415935075411315
-59.27927927927928 0.0001888680599679228
-58.91891891891893 0.0001837024997736045
-58.55855855855856 0.0001786768269201973
-58.198198198198206 0.00017380668223202333
-57.83783783783783 0.00016910925996792219
-57.477477477477485 0.00016460337683985515
-57.11711711711711 0.00016030954058562916
-56.75675675675676 0.00015625001798927967
-56.396396396396405 0.00015238778002721023
-56.03603603603604 0.0001487994240917203
-55.675675675675684 0.0001455056097702218
-55.3153153153153 0.0001425182536893831
-54.95495495495496 0.00013984911516885183
-54.594594594594604 0.000137509815199485
-54.23423423423423 0.00013551185809637079
-53.873873873873876 0.000133866655826676
-53.51351351351351 0.00013258555500784286
-53.153153153153156 0.00013167986656709778
-52.7927927927928 0.0001312717343407763
-52.432432432432435 0.00013124307311624458
-52.07207207207208 0.00013160449637155495
-51.7117117117117 0.00013235076262899266
-51.35135135135135 0.0001334749797268098
-50.990990990991 0.00013496840744386227
-50.63063063063063 0.00013682025927606146
-50.270270270270274 0.00013901750365394766
-49.909909909909906 0.00014154466489529088
-49.54954954954955 0.0001443836241908967
-49.1891891891892 0.00014751342092573063
-48.82882882882883 0.0001509100546410673
-48.46846846846848 0.00015454628794661055
-48.1081081081081 0.00015839558323336924
-47.747747747747745 0.0001624790919144332
-47.38738738738738 0.00016674815660259356
-47.027027027027025 0.0001711892017796231
-46.66666666666667 0.00017578941615782728
-46.306306306306304 0.0001805367482795598
-45.94594594594595 0.00018541990026714437
-45.58558558558558 0.000190428319731386
-45.22522522522523 0.0001955521898498318
-44.86486486486488 0.00020078241762894433
-44.504504504504496 0.00020611062036733597
-44.14414414414414 0.00021152911034021417
-43.783783783783775 0.00021703087772817833
-43.42342342342342 0.00022260957181647893
-43.06306306306307 0.00022825948049383374
-42.7027027027027 0.00023397550808282807
-42.34234234234235 0.00023980035840644612
-41.981981981981974 0.0002456633473056017
-41.62162162162162 0.000251591884007187
-41.261261261261275 0.00025758607692005547
-40.9009009009009 0.0002636616234154572
-40.54054054054054 0.00026980060670699925
-40.18018018018017 0.00027600849683777346
-39.81981981981982 0.0002822881004346128
-39.45945945945947 0.00028864282246217056
-39.0990990990991 0.0002950766728710006
-38.738738738738746 0.00030159427290790024
-38.37837837837837 0.00030820086109501946
-38.01801801801802 0.00031490229888476924
-37.65765765765767 0.0003217050759980659
-37.2972972972973 0.00032862693055923453
-36.936936936936945 0.0003356522624171108
-36.57657657657657 0.0003428009442905503
-36.21621621621622 0.00035008215939263607
-35.855855855855864 0.0003575058772909403
-35.4954954954955 0.00036508285861269545
-35.135135135135144 0.0003728246591714454
-34.77477477477477 0.00038074363351935347
-34.414414414414416 0.0003888529379300356
-34.05405405405405 0.00039716653281750026
-33.693693693693696 0.00040566746683604423
-33.33333333333334 0.00041440806339727035
-32.97297297297297 0.0004233897470811652
-32.612612612612615 0.00043262153524710695
-32.25225225225224 0.00044212828428118195
-31.89189189189189 0.0004519309213197131
-31.531531531531538 0.0004620444723973333
-31.171171171171167 0.00047248493970975333
-30.810810810810818 0.00048326929550779904
-30.450450450450447 0.0004944154749577793
-30.090090090090094 0.0005059423679856558
-29.72972972972974 0.0005178698101239646
-29.369369369369366 0.0005302185723818336
-29.009009009009013 0.000543010350159848
-28.648648648648642 0.000556267751232888
-28.28828828828829 0.0005700142828253621
-27.927927927927936 0.0005842743378046072
-27.567567567567565 0.0005990731800194281
-27.207207207207215 0.0006144369288120232
-26.84684684684684 0.0006302886548642867
-26.486486486486488 0.0006468088444862002
-26.126126126126135 0.0006639845791623437
-25.765765765765764 0.0006818470905508347
-25.405405405405414 0.0007004288381385693
-25.04504504504504 0.0007197635341396023
-24.684684684684687 0.0007397317404824115
-24.324324324324316 0.0007608247938157237
-23.963963963963963 0.0007826445247893494
-23.603603603603613 0.0008052861864988987
-23.24324324324324 0.0008288640904098569
-22.882882882882885 0.0008535118013382114
-22.522522522522515 0.0008793823062044241
-22.16216216216216 0.000906648155933074
-21.801801801801812 0.0009355015798947891
-21.44144144144144 0.0009661545723122552
-21.081081081081084 0.0009988389500783749
-20.720720720720713 0.0010335307502142596
-20.36036036036036 0.0010710119158918489
-20.00000000000001 0.0011110302989447486
-19.63963963963964 0.001153703010905806
-19.279279279279283 0.001199097334180116
-18.918918918918912 0.0012487698137745723
-18.55855855855856 0.0013022918803392877
-18.19819819819821 0.0013593920209194945
-17.837837837837835 0.0014202428304984599
-17.477477477477485 0.0014849800751915833
-17.11711711711711 0.0015537011491538375
-16.756756756756758 0.0016264635484065115
-16.396396396396405 0.0017032833638108737
-16.036036036036034 0.0017841337954195716
-15.675675675675684 0.001868943690437305
-15.31531531531531 0.001957596107020124
-14.954954954954957 0.002049926906137576
-14.594594594594605 0.002145723373714411
-14.234234234234233 0.002244722875257614
-13.873873873873881 0.002345706473401219
-13.513513513513509 0.002448584888901
-13.153153153153156 0.002555281193664564
-12.792792792792804 0.002662159864481005
-12.432432432432432 0.0027700047647765936
-12.07207207207208 0.0028781099918005304
-11.711711711711708 0.002985748472387774
-11.351351351351354 0.0030921719353753496
-10.990990990990984 0.0031966109085524285
-10.63063063063063 0.003298519197754594
-10.270270270270277 0.003396461456307692
-9.909909909909906 0.003489966923037331
-9.549549549549553 0.0035781956162687354
-9.189189189189182 0.0036603052922727533
-8.828828828828831 0.0037354522122502415
-8.468468468468476 0.003802791916107623
-8.108108108108105 0.003861480002470243
-7.747747747747752 0.003911209849719449
-7.387387387387381 0.003949867914704755
-7.027027027027028 0.00397808404569538
-6.666666666666677 0.003996342182855315
-6.306306306306304 0.004003230428967978
-5.945945945945952 0.003998953094253761
-5.58558558558558 0.003983640376637229
-5.225225225225227 0.003957664514786298
-4.864864864864875 0.003921641883982162
-4.504504504504503 0.00387643482168619
-4.144144144144151 0.003823153179643374
-3.7837837837837784 0.0037631555996430945
-3.423423423423426 0.0036980505103427304
-3.063063063063074 0.0036296968428483605
-2.7027027027027017 0.00356020446303884
-2.3423423423423495 0.003491953707449905
-1.9819819819819773 0.0034273930381015253
-1.621621621621625 0.0033685039162423807
-1.2612612612612528 0.003318097445480482
-0.9009009009009007 0.0032784250922333856
-0.5405405405405483 0.00325117524578992
-0.18018018018017612 0.003237470440271341
0.1801801801801961 0.003237865242054434
0.5405405405405483 0.003252344805491381
0.9009009009009007 0.0032803240990298345
1.2612612612612528 0.0033206478031025275
1.621621621621605 0.003371590880419702
1.981981981981997 0.003430859818560623
2.3423423423423495 0.003494612188471962
2.7027027027027017 0.00356340032183676
3.063063063063054 0.003632816578851209
3.423423423423406 0.0037015556503490286
3.7837837837837984 0.003766749664032104
4.144144144144151 0.003826621241751159
4.504504504504503 0.0038796455590425715
4.864864864864855 0.003924529934144021
5.225225225225207 0.003960212379867473
5.5855855855856 0.003985859890095469
5.945945945945952 0.004000866463633251
6.306306306306304 0.004004850868422689
6.666666666666656 0.003997654149393651
7.0270270270270085 0.003979336883494206
7.3873873873874 0.003950176185702298
7.747747747747752 0.003910662470078248
8.108108108108105 0.0038618033353309566
8.468468468468458 0.003803149866068093
8.82882882882881 0.003735720902241966
9.189189189189202 0.0036604149295671735
9.549549549549553 0.0035781165557189987
9.909909909909906 0.0034896958410592267
10.27027027027026 0.003396007650304447
10.63063063063061 0.0032978910254764134
10.990990990991003 0.0031961685804530473
11.351351351351354 0.003091645917417208
11.711711711711708 0.00298511106547873
12.07207207207206 0.0028773339417240812
12.432432432432412 0.0027692872902738497
12.792792792792804 0.0026613991058591605
13.153153153153156 0.0025545691759344988
13.513513513513509 0.0024487915664144176
13.873873873873862 0.002345015575363182
14.234234234234213 0.0022435569377282256
14.594594594594605 0.002144851753899889
14.954954954954957 0.002049264076797532
15.31531531531531 0.0019570889057952665
15.675675675675661 0.0018685552186538284
16.036036036036013 0.0017838290371423818
16.396396396396405 0.0017027403024591262
16.756756756756758 0.0016257377645194262
17.11711711711711 0.0015528188739439262
17.477477477477464 0.0014839733284561865
17.837837837837856 0.0014191441795681577
18.19819819819821 0.0013582289677327483
18.55855855855856 0.0013010808882822557
18.918918918918912 0.0012475099863958558
19.279279279279265 0.0011979181686222753
19.639639639639658 0.0011525938916600897
20.00000000000001 0.0011100756121378563
20.36036036036036 0.0010695531408962996
20.720720720720713 0.0010318796150521556
21.081081081081066 0.0009967784441010546
21.44144144144146 0.0009639861532711238
21.801801801801812 0.0009332529446956225
22.16216216216216 0.0009043432292516112
22.522522522522515 0.0008770361289647587
22.882882882882868 0.0008511259499121905
23.24324324324326 0.0008264226255870126
23.603603603603613 0.0008027521307192473
23.963963963963963 0.0007799568655786398
24.324324324324316 0.0007578960108151504
24.68468468468467 0.0007364458529225793
25.04504504504506 0.0007164003337505132
25.405405405405414 0.0006970456355303909
25.765765765765764 0.0006784757230075638
26.126126126126117 0.0006606548041551828
26.48648648648647 0.0006435488613306463
26.846846846846862 0.0006269618449603145
27.207207207207215 0.0006109710669017066
27.567567567567565 0.0005955791024563399
27.927927927927918 0.0005807557212573964
28.28828828828827 0.0005664726046903483
28.64864864864866 0.0005527033072341344
29.009009009009013 0.0005394232165833088
29.369369369369366 0.0005266095126083053
29.729729729729716 0.0005142411252116511
30.09009009009007 0.0005022986911384592
30.450450450450465 0.0004907645098000858
30.810810810810818 0.0004796224981702354
31.171171171171167 0.0004688581448131718
31.53153153153152 0.0004584584631040075
31.891891891891873 0.0004483510291058059
32.25225225225226 0.00043856256144587724
32.612612612612615 0.00042907345200795556
32.97297297297297 0.00041984599448969477
33.33333333333332 0.0004108819918732665
33.69369369369367 0.0004021648257533967
34.05405405405407 0.0003936786623851708
34.414414414414416 0.00038540845171314617
34.77477477477477 0.0003773443285750692
35.13513513513512 0.0003694600079095405
35.495495495495476 0.0003617524225332604
35.855855855855864 0.00035420989563777187
36.21621621621622 0.0003468213561111779
36.57657657657657 0.00033957633597487386
36.936936936936924 0.0003324649676174204
37.29729729729727 0.00032547798081246116
37.65765765765767 0.00031860669950792156
38.01801801801802 0.00031184303837407363
38.37837837837837 0.00030515744024402246
38.738738738738725 0.00029859127009976565
39.099099099099114 0.0002921147619982704
39.45945945945947 0.00028572172938465197
39.81981981981982 0.0002794068168714634
40.18018018018017 0.00027316549101851547
40.540540540540526 0.00026697273476876827
40.90090090090092 0.000260873085557546
41.261261261261275 0.00025483901257626943
41.62162162162162 0.00024886996974117064
41.981981981981974 0.0002429659773924419
42.34234234234233 0.00023712761884298945
42.702702702702716 0.00023135603622038612
43.06306306306307 0.0002256529255989088
43.42342342342342 0.00022002053141964627
43.783783783783775 0.00021446164019778196
44.14414414414413 0.00020897957351724436
44.504504504504524 0.0002035781803140296
44.86486486486488 0.0001982836276093382
45.22522522522523 0.00019307860952553718
45.58558558558558 0.0001879677881996271
45.94594594594593 0.00018296423478818223
46.30630630630632 0.00017808128851146506
46.66666666666667 0.00017333261184144738
47.027027027027025 0.00016873224412772747
47.38738738738738 0.0001642946535792106
47.74774774774773 0.00016003478752267886
48.10810810810813 0.00015596812086274633
48.46846846846848 0.00015211070267112336
48.82882882882883 0.00014847920083659657
49.18918918918918 0.0001450909447107095
49.54954954954953 0.00014196396568771975
49.90990990990992 0.00013911703566108372
50.270270270270274 0.00013656970330242618
50.63063063063063 0.00013434232811269345
50.99099099099098 0.000132456112198981
51.35135135135133 0.000130933129734326
51.71171171171173 0.00012982460064623065
52.07207207207208 0.00012922620156896928
52.432432432432435 0.00012881440333477003
52.79279279279278 0.00012892840375227475
53.153153153153134 0.00012936114188402594
53.51351351351352 0.00013022279482206303
53.873873873873876 0.0001314925349308053
54.23423423423423 0.00013315035398079258
54.59459459459458 0.0001351769496738061
54.954954954954935 0.00013755361366831284
55.315315315315324 0.00014026212127526332
55.675675675675684 0.00014328462298964236
56.03603603603604 0.00014660353801837603
56.39639639639638 0.0001502014499602328
56.75675675675674 0.0001540610047882493
57.117117117117125 0.00015816481127995137
57.477477477477485 0.00016249534403524695
57.83783783783783 0.0001670348492163573
58.19819819819819 0.0001717652531385018
58.55855855855854 0.00017666807383432103
58.91891891891893 0.0001817243357091681
59.27927927927928 0.0001869144873984618
59.63963963963964 0.00019221832293229096
59.999999999999986 0.00019761490630634048
60.36036036036034 0.00020308249955208703
60.72072072072073 0.00020874049472581713
61.08108108108108 0.00021443643095336507
61.44144144144144 0.0002202108559425078
61.80180180180179 0.00022605373117548053
62.16216216216215 0.0002319560714471744
62.52252252252253 0.0002379099132748778
62.88288288288289 0.0002439082823621459
63.243243243243235 0.0002499451601823683
63.603603603603595 0.00025601544974771824
63.96396396396398 0.0002621149406292134
64.32432432432434 0.00026824027329356057
64.68468468468468 0.00027438890282232924
65.04504504504504 0.0002805579138112087
65.40540540540539 0.00028673383505107474
65.76576576576578 0.0002929174807896349
66.12612612612614 0.00029910607753570295
66.48648648648648 0.0003052969186737585
66.84684684684684 0.0003114873606129415
67.20720720720719 0.0003176748188089811
67.56756756756758 0.00032385676367256195
67.92792792792793 0.0003300307163775675
68.28828828828829 0.00033619424458260216
68.64864864864863 0.00034234495807907225
69.00900900900899 0.00034848050437903856
69.3693693693694 0.00035459856425589675
69.72972972972974 0.00036069684725082405
70.09009009009009 0.00036678954246653015
70.45045045045043 0.0003728392072070231
70.81081081081079 0.0003788657451501496
71.17117117117118 0.0003848672512369664
71.53153153153154 0.00039084191524186505
71.89189189189189 0.00039678801975287715
72.25225225225225 0.0004027039379221613
72.6126126126126 0.0004085881309977184
72.97297297297298 0.00041443914564751977
73.33333333333334 0.00042025561108730903
73.69369369369369 0.00042603623602345693
74.05405405405405 0.00043177980542228385
74.4144144144144 0.0004374851771173354
74.77477477477478 0.0004431512782661223
75.13513513513513 0.00044877710166784117
75.49549549549549 0.00045436170195361245
75.85585585585584 0.0004599041916607213
76.2162162162162 0.00046540373720233924
76.5765765765766 0.0004708595547441384
76.93693693693695 0.00047627090599913795
77.29729729729729 0.00048163709395206286
77.65765765765764 0.0004869574585243571
78.018018018018 0.00049224968820976
78.37837837837839 0.0004974704105788855
78.73873873873875 0.0005026433950682707
79.09909909909909 0.0005077681446230789
79.45945945945945 0.000512844157027667
79.8198198198198 0.0005178709243511826
80.18018018018019 0.0005228479323543514
80.54054054054055 0.0005277746598616298
80.9009009009009 0.000532656386176579
81.26126126126125 0.0005374753205904097
81.6216216216216 0.0005422416289763625
81.98198198198199 0.0005469547026851834
82.34234234234233 0.0005516139631558167
82.7027027027027 0.0005562188617252174
83.06306306306304 0.000560768879306463
83.4234234234234 0.0005652635259400065
83.7837837837838 0.0005697023402229783
84.14414414414415 0.0005740848886215457
84.50450450450451 0.0005784107646714095
84.86486486486484 0.0005826795880715727
85.22522522522524 0.0005868910036765875
85.58558558558559 0.0005910446803925215
85.94594594594595 0.0005951403099819351
86.3063063063063 0.0005991776057831744
86.66666666666666 0.000603156301349337
87.02702702702705 0.0006070761490122388
87.38738738738739 0.0006109369183767572
87.74774774774775 0.0006147383947509026
88.1081081081081 0.0006184803775169532
88.46846846846846 0.0006221626784489915
88.82882882882885 0.0006257851199821428
89.1891891891892 0.0006293475334387757
89.54954954954954 0.0006328497572169094
89.9099099099099 0.0006362916349459972
90.27027027027025 0.000639673013615225
90.63063063063065 0.0006429937416793936
90.99099099099101 0.0006462536671473841
91.35135135135135 0.0006494526356581502
91.71171171171171 0.0006525903273877272
92.07207207207206 0.0006556647361618228
92.43243243243245 0.0006586806306261232
92.7927927927928 0.0006616347621503885
93.15315315315316 0.000664527150459006
93.5135135135135 0.0006673578168453987
93.87387387387386 0.000670126784839284
94.23423423423424 0.0006728340807884993
94.5945945945946 0.0006754797343572466
94.95495495495496 0.0006780637789426731
95.3153153153153 0.0006805862520117908
95.67567567567566 0.0006830471953608077
96.03603603603605 0.0006854466552990179
96.39639639639641 0.000687784682759458
96.75675675675674 0.0006900756782910365
97.1171171171171 0.000692291454418371
97.47747747747745 0.0006944456263008982
97.83783783783785 0.0006965382492855487
98.1981981981982 0.0006985693921216254
98.55855855855856 0.0007005391359865356
98.91891891891892 0.0007024475734003675
99.27927927927927 0.0007042948070345105
99.63963963963965 0.0007060809484195637
100.0 0.0007078061165578151
100.36036036036036 0.000709470436445612
100.7207207207207 0.0007110740375109595
101.08108108108107 0.0007126170519717091
101.44144144144144 0.0007140996131196954
101.8018018018018 0.0007155218535361884
102.16216216216215 0.0007168839032440173
102.52252252252251 0.000718185887801701
102.88288288288287 0.0007194279263449074
103.24324324324326 0.0007206101295805248
103.60360360360362 0.0007217325977385962
103.96396396396396 0.000722795418487323
104.32432432432431 0.0007237878682628434
104.68468468468465 0.0007247339727959267
105.04504504504506 0.000725618742774463
105.4054054054054 0.0007264422169277646
105.76576576576576 0.000727204513419946
106.12612612612611 0.0007278976218825995
106.48648648648647 0.0007285471989442514
106.84684684684686 0.0007291372798765649
107.2072072072072 0.0007296681558531381
107.56756756756756 0.0007301401085515949
107.92792792792791 0.0007305534111932761
108.28828828828827 0.0007309083294858264
108.64864864864865 0.0007312051224700717
109.009009009009 0.0007314440432726868
109.36936936936935 0.0007316253397662534
109.72972972972971 0.0007317492551384103
110.09009009009011 0.0007318160283718782
110.45045045045046 0.0007318258946372398
110.81081081081082 0.0007317790856004266
111.17117117117117 0.0007316758296469472
111.53153153153151 0.000731516352024957
111.8918918918919 0.0007313008749093411
112.25225225225226 0.0007310296173890361
112.61261261261261 0.0007307027953798827
112.97297297297297 0.000730320621465343
113.33333333333331 0.0007298833046674686
113.6936936936937 0.0007293910501505472
114.05405405405406 0.0007288440588598918
114.41441441441441 0.0007282425270982696
114.77477477477476 0.0007275866460424992
115.13513513513512 0.0007268766012027657
115.4954954954955 0.0007261125718272232
115.85585585585585 0.0007252947302544733
116.21621621621621 0.0007244232412165183
116.57657657657657 0.0007234982610947936
116.9369369369369 0.00072251993713189
117.29729729729732 0.0007214884066015777
117.65765765765768 0.0007204027821808506
118.01801801801801 0.0007192694182854262
118.37837837837837 0.0007180841014880377
118.73873873873872 0.0007168468890487244
119.0990990990991 0.0007155578809354891
119.45945945945947 0.0007142172197215157
119.81981981981983 0.0007128250903631712
120.18018018018016 0.0007113817198619758
120.54054054054052 0.000709887376813791
120.90090090090092 0.0007083423708485255
121.26126126126125 0.000706747051963704
121.62162162162161 0.0007050968458921079
121.98198198198197 0.0007034074099167684
122.34234234234233 0.0007016679689870453
122.70270270270272 0.0006998789347843058
123.06306306306307 0.0006980407053841448
123.42342342342342 0.0006961536661476004
123.78378378378376 0.0006942181905534858
124.14414414414412 0.0006922346409722994
124.50450450450451 0.0006902033693822239
124.86486486486487 0.0006881247180277965
125.22522522522523 0.0006859990200218887
125.58558558558558 0.000683826599891692
125.94594594594592 0.0006816077740694657
126.30630630630633 0.0006793428513288381
126.66666666666666 0.0006770321331675263
127.02702702702702 0.0006746759141373529
127.38738738738738 0.0006722744821225181
127.74774774774774 0.0006698281185670951
128.10810810810813 0.0006673370986527691
128.46846846846847 0.0006648016914278781
128.82882882882885 0.0006622221598888333
129.18918918918916 0.0006595987610150407
129.54954954954954 0.0006569317457584651
129.9099099099099 0.0006542213589890055
130.27027027027026 0.0006514678393968723
130.63063063063063 0.0006486714193531747
130.99099099099098 0.0006458323247299577
131.35135135135135 0.0006429507746809193
131.71171171171173 0.000640026981384079
132.07207207207207 0.0006370684251579149
132.43243243243242 0.0006340648992778464
132.79279279279277 0.0006310206824365033
133.15315315315317 0.0006279359821482029
133.51351351351352 0.0006248110331411091
133.8738738738739 0.0006216460977508991
134.23423423423424 0.0006184414662323483
134.59459459459455 0.0006151974569903007
134.95495495495499 0.0006119144167315282
135.31531531531533 0.0006085927205390366
135.67567567567568 0.0006052327718703971
136.03603603603602 0.0006018350024817268
136.3963963963964 0.0005983971701263191
136.75675675675677 0.0005949266205303795
137.11711711711712 0.0005914183911769967
137.4774774774775 0.0005878729395257188
137.8378378378378 0.0005842907054479957
138.19819819819818 0.0005806721126355163
138.55855855855856 0.0005770175699544596
138.9189189189189 0.0005733274727455488
139.27927927927928 0.000569602204069872
139.63963963963963 0.0005658421359004791
140.0 0.0005620476302598215
140.36036036036037 0.0005582190403031599
140.72072072072075 0.0005543567113481145
141.08108108108107 0.0005504609818505711
141.44144144144144 0.000546532184327222
141.8018018018018 0.0005425706462250516
142.16216216216216 0.0005385766907381206
142.52252252252254 0.0005345506375720464
142.88288288288288 0.0005304928036566146
143.24324324324326 0.0005264035038069937
143.60360360360357 0.0005222830513340582
143.96396396396398 0.000518131758604352
144.32432432432432 0.0005139499375502743
144.68468468468467 0.0005097379001310619
145.04504504504504 0.0005054959587452179
145.4054054054054 0.000501224426595006
145.7657657657658 0.0004969236180037086
146.12612612612614 0.0004925938486863142
146.48648648648646 0.0004882354359743657
146.84684684684683 0.00048384869899568414
147.20720720720718 0.00047943395880971877
147.56756756756758 0.0004749915384992819
147.92792792792793 0.0004705217632194377
148.2882882882883 0.000466024960204327
148.64864864864865 0.0004615014587327244
149.009009009009 0.00045695159005312765
149.3693693693694 0.00045237568726918154
149.7297297297297 0.00044777408518626344
150.0900900900901 0.00044314712012002516
150.45045045045043 0.00043849512966774107
150.8108108108108 0.0004338184524432615
151.17117117117118 0.0004291174277764077
151.53153153153153 0.0004243918038639981
151.8918918918919 0.0004196413643461108
152.25225225225222 0.0004148774445754364
152.6126126126126 0.0004100838414713281
152.97297297297297 0.0004052669893490214
153.33333333333334 0.0004004273703520282
153.6936936936937 0.00039556544635465984
154.05405405405403 0.00039068166043004494
154.41441441441438 0.0003857764383036706
154.77477477477478 0.0003808501897912823
155.13513513513516 0.000375903310220037
155.49549549549548 0.00037093190217099114
155.85585585585585 0.0003659440348298645
156.21621621621622 0.0003609367505309857
156.57657657657657 0.00035591038475543094
156.93693693693695 0.0003508652709697766
157.2972972972973 0.0003458017412603033
157.65765765765764 0.0003407201269568646
158.01801801801804 0.00033562075924605396
158.3783783783784 0.0003305039697733293
158.73873873873873 0.0003253700912337471
159.09909909909908 0.00032021945795100465
159.45945945945945 0.00031505240644448085
159.81981981981983 0.00030986927598398875
160.1801801801802 0.00030467040913196983
160.54054054054055 0.00029945615227286644
160.9009009009009 0.00029422685612942926
161.26126126126124 0.0002889828762657236
161.62162162162164 0.00028372457357661455
161.981981981982 0.00027845759604582014
162.34234234234233 0.00027317050487371894
162.7027027027027 0.00026787002712737345
163.06306306306305 0.00026255655369909303
163.42342342342343 0.00025723048710609656
163.7837837837838 0.00025189224227793256
164.14414414414412 0.00024654224731122953
164.5045045045045 0.00024118094419148372
164.86486486486484 0.00023580878948159875
165.22522522522524 0.00023042625497689566
165.5855855855856 0.00022503382832634032
165.94594594594594 0.00021963201361973619
166.3063063063063 0.000214221331940647
166.66666666666663 0.00020880232188481759
167.02702702702706 0.00020337554004387482
167.38738738738738 0.00019794156145410064
167.74774774774775 0.00019250098001005574
168.1081081081081 0.0001870544088428769
168.46846846846844 0.00018160248066303243
168.82882882882885 0.0001761458480673538
169.1891891891892 0.00017068518381015474
169.54954954954957 0.0001652211810382462
169.90990990990989 0.0001597545534896684
170.27027027027026 0.00015428603565595058
170.63063063063063 0.00014884286432746417
170.99099099099098 0.00014334954170075692
171.35135135135135 0.00013787362939481814
171.7117117117117 0.0001226838049441035
172.07207207207205 0.00012301738776691935
172.43243243243245 0.00012180930937489297
172.7927927927928 0.00011926915282144967
173.15315315315314 0.00011559718296383462
173.5135135135135 0.00011098425021925883
173.87387387387386 0.00010561169993864097
174.23423423423424 9.965128734370708e-05
174.5945945945946 9.326509797520263e-05
174.95495495495496 8.660547360202145e-05
175.3153153153153 7.981494354320944e-05
175.67567567567565 7.302616135698631e-05
176.03603603603602 6.636184685321922e-05
176.3963963963964 5.9934733388092727e-05
176.75675675675674 5.384752040211373e-05
177.11711711711712 4.819283116502735e-05
177.4774774774775 4.305317569368961e-05
177.83783783783784 3.85009188114725e-05
178.1981981981982 3.459825332032283e-05
178.55855855855853 3.1397178259197616e-05
178.9189189189189 2.89394822251973e-05
179.27927927927928 2.7256731736366572e-05
179.63963963963965 2.6370264617774002e-05
180.0 2.629118839515403e-05


==> figures/flow_around_a_cylinder/data/grcbc_farfield_inflow_and_outflow_R7.5.dat <==
theta p_rms
-179.63963963963965 3.9286938928346425e-05
-179.27927927927928 3.985868796359714e-05
-178.91891891891893 4.073871166486713e-05
-178.55855855855853 4.19081819276119e-05
-178.1981981981982 4.33425692438355e-05
-177.83783783783784 4.501166314911982e-05
-177.47747747747746 4.6843245131653574e-05
-177.11711711711715 4.894324865147152e-05
-176.75675675675674 5.1182438418390674e-05
-176.3963963963964 5.354788056825062e-05
-176.03603603603602 5.6027272109973406e-05
-175.67567567567568 5.8608944859987165e-05
-175.3153153153153 6.128186922855564e-05
-174.95495495495496 6.403565785809509e-05
-174.5945945945946 6.686056911341404e-05
-174.23423423423424 6.974751042366367e-05
-173.8738738738739 7.268804147563738e-05
-173.51351351351352 7.567437725790911e-05
-173.15315315315314 7.869939095515112e-05
-172.7927927927928 8.17566166918218e-05
-172.43243243243245 8.484025212426941e-05
-172.07207207207207 8.79451608801379e-05
-171.7117117117117 9.106687484382733e-05
-171.35135135135135 9.420159628660337e-05
-170.99099099099098 9.734619983980493e-05
-170.63063063063063 0.00010049823430945712
-170.27027027027026 0.00010365592433044817
-169.9099099099099 0.00010681817185828679
-169.54954954954957 0.00010998455749631509
-169.1891891891892 0.00011315534165611026
-168.82882882882882 0.00011633146554867265
-168.46846846846844 0.00011951455200385626
-168.10810810810813 0.00012270690611537177
-167.74774774774775 0.00012586439844000617
-167.38738738738738 0.000129030488053343
-167.02702702702703 0.00013219116050160645
-166.66666666666666 0.0001353454786110133
-166.3063063063063 0.00013849256645945943
-165.94594594594594 0.00014163160861280655
-165.5855855855856 0.00014476184932752577
-165.22522522522522 0.00014788259171967492
-164.86486486486487 0.00015099319690018228
-164.5045045045045 0.00015409308307641617
-164.14414414414412 0.0001571817246200071
-163.7837837837838 0.00016025865110091367
-163.4234234234234 0.00016332344628770384
-163.06306306306305 0.00016637574711404082
-162.7027027027027 0.0001694133688587142
-162.34234234234233 0.00017243893991847125
-161.981981981982 0.00017544978942237425
-161.6216216216216 0.00017844556937758114
-161.26126126126127 0.00018142594457311236
-160.9009009009009 0.0001843905924875965
-160.54054054054055 0.00018733920317765484
-160.1801801801802 0.00019027147914689737
-159.8198198198198 0.00019318713519549192
-159.45945945945948 0.0001960858982502882
-159.09909909909908 0.00019896750717547635
-158.73873873873873 0.00020183171256375594
-158.3783783783784 0.00020467827650801814
-158.018018018018 0.0002075069723535294
-157.65765765765767 0.0002103175844306218
-157.2972972972973 0.0002131099077679076
-156.93693693693695 0.00021588374778603036
-156.57657657657657 0.00021863891997198794
-156.21621621621622 0.0002213752495340629
-155.85585585585585 0.00022409257103741127
-155.49549549549548 0.00022679072802036883
-155.13513513513516 0.00022946957259154804
-154.77477477477478 0.00023212839428162423
-154.4144144144144 0.00023476527723021533
-154.05405405405406 0.00023738260734412753
-153.6936936936937 0.00023998013917358576
-153.33333333333334 0.0002425576411057445
-152.97297297297297 0.000245114895242246
-152.61261261261262 0.0002476516972499216
-152.25225225225225 0.0002501678561843575
-151.8918918918919 0.0002526631942860515
-151.53153153153153 0.00025513754674889443
-151.17117117117118 0.0002575907614607188
-150.8108108108108 0.00026002269871566866
-150.45045045045046 0.00026243323089815304
-150.0900900900901 0.0002648222421381581
-149.7297297297297 0.000267189627937706
-149.3693693693694 0.00026953529476825993
-149.009009009009 0.000271859159638894
-148.64864864864865 0.0002741611496350503
-148.2882882882883 0.0002764412014277412
-147.92792792792793 0.0002786992607530508
-147.56756756756758 0.00028093528186182403
-147.2072072072072 0.0002831492269394409
-146.84684684684683 0.00028534106549560096
-146.48648648648646 0.00028751077372405904
-146.12612612612614 0.0002896583338322802
-145.7657657657658 0.0002917837333410005
-145.4054054054054 0.0002938869643537084
-145.04504504504504 0.0002959680227960865
-144.68468468468467 0.00029802541686964063
-144.32432432432432 0.000300060303153005
-143.96396396396398 0.00030207300747045056
-143.6036036036036 0.0003040634980311214
-143.24324324324326 0.00030603173940865595
-142.88288288288288 0.00030797769206560764
-142.52252252252254 0.00030990131185916296
-142.16216216216213 0.0003118025495281721
-141.80180180180182 0.00031368135016150955
-141.44144144144144 0.0003155308987494597
-141.08108108108107 0.0003173609855452295
-140.72072072072075 0.00031916789668493163
-140.36036036036035 0.00032095166209014387
-140.0 0.0003227123064700992
-139.63963963963963 0.0003244498491726818
-139.27927927927928 0.00032616910073552264
-138.9189189189189 0.00032786080760263995
-138.55855855855856 0.00032952919952401326
-138.1981981981982 0.0003311742365157413
-137.8378378378378 0.0003327958767340884
-137.4774774774775 0.0003343940766120104
-137.11711711711712 0.0003359687909771173
-136.75675675675674 0.00033751997315047935
-136.3963963963964 0.00033904757502569815
-136.03603603603602 0.0003405515471276584
-135.67567567567568 0.00034203183865037947
-135.31531531531533 0.00034348839747339906
-134.95495495495496 0.00034492117015611423
-134.59459459459458 0.00034633010190952113
-134.23423423423424 0.000347715136544799
-133.8738738738739 0.00034907621639818846
-133.51351351351352 0.0003504132822316322
-133.15315315315317 0.00035172627310864455
-132.7927927927928 0.0003530151262449008
-132.43243243243242 0.00035427977683303907
-132.07207207207207 0.0003555201578411865
-131.71171171171173 0.0003567361997847351
-131.35135135135135 0.00035792783047091
-130.99099099099098 0.00035909497471568334
-130.63063063063063 0.00036023755403261743
-130.27027027027026 0.000361355486293227
-129.9099099099099 0.0003624486853584792
-129.54954954954954 0.00036351706068107214
-129.18918918918916 0.00036456051687814884
-128.82882882882885 0.0003655789532741362
-128.46846846846847 0.0003665722634134205
-128.10810810810813 0.00036754212441436797
-127.74774774774774 0.00036848615715618716
-127.38738738738738 0.00036940531710619255
-127.02702702702702 0.0003702995104832233
-126.66666666666666 0.0003711686305579747
-126.30630630630633 0.00037201255739704265
-125.94594594594594 0.00037283071794634
-125.58558558558558 0.00037362373637895126
-125.22522522522523 0.0003743912181137747
-124.86486486486487 0.00037513312503148217
-124.50450450450451 0.0003758494165865711
-124.14414414414415 0.00037654005022472496
-123.78378378378376 0.00037720498178758663
-123.42342342342342 0.0003778441659040434
-123.06306306306307 0.0003784575563671177
-122.70270270270272 0.00037904510649555164
-122.34234234234233 0.0003796067694791657
-121.98198198198197 0.00038014249870707697
-121.62162162162161 0.00038065224807784715
-121.26126126126125 0.0003811359722906439
-120.90090090090092 0.0003815936271164869
-120.54054054054055 0.0003820251696486605
-120.18018018018016 0.0003824305585313719
-119.81981981981983 0.00038280975416574045
-119.45945945945947 0.00038316271889220904
-119.0990990990991 0.00038348941714847536
-118.73873873873875 0.0003837898156020472
-118.37837837837837 0.00038406388325653895
-118.01801801801801 0.000384311591530836
-117.65765765765768 0.00038453291431026605
-117.29729729729732 0.00038472782796893253
-116.93693693693693 0.0003848963113623791
-116.57657657657657 0.0003850383457897728
-116.21621621621621 0.0003851539149248153
-115.85585585585585 0.00038524300471460654
-115.4954954954955 0.00038529910508586386
-115.13513513513514 0.0003853334639743153
-114.77477477477476 0.0003853433181089836
-114.41441441441441 0.00038532643894077095
-114.05405405405406 0.0003852827918988034
-113.69369369369369 0.00038521233999673786
-113.33333333333334 0.00038511504453945253
-112.97297297297297 0.00038499086582172024
-112.61261261261261 0.0003848397638172441
-112.25225225225226 0.00038466169885639903
-111.89189189189189 0.00038445663229099856
-111.53153153153153 0.00038422452714438214
-111.17117117117117 0.0003839653487450864
-110.81081081081082 0.0003836790653423455
-110.45045045045046 0.0003833656487016489
-110.09009009009009 0.0003830250746785512
-109.72972972972974 0.0003826573237689276
-109.36936936936935 0.0003822623816338421
-109.009009009009 0.00038184023959718545
-108.64864864864865 0.0003813908951142319
-108.28828828828829 0.00038091435220924657
-107.92792792792794 0.0003804106218802802
-107.56756756756756 0.0003798797224692715
-107.2072072072072 0.00037932167999558573
-106.84684684684686 0.0003787365284511144
-106.48648648648648 0.0003781243100550624
-106.12612612612611 0.0003774850754665594
-105.76576576576576 0.00037681888395324075
-105.4054054054054 0.0003761216492645395
-105.04504504504506 0.0003753985444681114
-104.68468468468468 0.0003746473359552608
-104.32432432432431 0.00037386801095467425
-103.96396396396396 0.00037306054182599795
-103.60360360360362 0.0003722248868163794
-103.24324324324326 0.00037136099082208936
-102.88288288288288 0.0003704687861535174
-102.52252252252251 0.0003695481933017972
-102.16216216216215 0.000368599121705281
-101.8018018018018 0.0003676214705140402
-101.44144144144144 0.0003666151293505437
-101.08108108108108 0.00036557997906462364
-100.7207207207207 0.0003645158924808144
-100.36036036036036 0.00036342273513611763
-100.0 0.0003623003660062235
-99.63963963963965 0.0003611486382181932
-99.27927927927928 0.0003599673997475834
-98.91891891891892 0.00035875649409797966
-98.55855855855856 0.0003575157609608862
-98.1981981981982 0.0003562450368539043
-97.83783783783785 0.00035494415573512406
-97.47747747747748 0.00035361294959164653
-97.1171171171171 0.0003522512490001411
-96.75675675675674 0.000350858883657352
-96.39639639639641 0.0003494356828784573
-96.03603603603605 0.00034798938056432446
-95.67567567567568 0.0003465069614594727
-95.3153153153153 0.0003449901534511691
-94.95495495495496 0.00034344234315976564
-94.5945945945946 0.00034186527568090276
-94.23423423423424 0.00034025715013625993
-93.87387387387388 0.00033861751386383786
-93.5135135135135 0.00033694633958246417
-93.15315315315316 0.0003352435943881086
-92.7927927927928 0.0003335092411198784
-92.43243243243245 0.00033174323974277247
-92.07207207207207 0.00032994554874510177
-91.71171171171171 0.00032811612654842597
-91.35135135135135 0.0003262549329277932
-90.99099099099101 0.000324361930440016
-90.63063063063062 0.0003224370858576598
-90.27027027027027 0.0003204803716063681
-89.9099099099099 0.0003184917672030933
-89.54954954954954 0.00031647126069276254
-89.1891891891892 0.00031441885008084974
-88.82882882882883 0.00031233454475929144
-88.46846846846847 0.0003102183669231379
-88.1081081081081 0.00030807035297529035
-87.74774774774775 0.00030589055491664764
-87.38738738738739 0.00030367904171894124
-87.02702702702702 0.00030143590067752086
-86.66666666666667 0.00029916123874131366
-86.3063063063063 0.00029685518381716765
-85.94594594594595 0.0002945178860457608
-85.58558558558559 0.0002921495190462482
-85.22522522522522 0.00028975474113806165
-84.86486486486487 0.0002873274293640976
-84.50450450450451 0.0002848703964483636
-84.14414414414415 0.00028238350089448814
-83.7837837837838 0.00027986660380816545
-83.42342342342342 0.000277319567796693
-83.06306306306307 0.0002747422558312774
-82.7027027027027 0.00027213453007250785
-82.34234234234233 0.00026950409157649465
-81.98198198198199 0.0002668429082277344
-81.62162162162163 0.00026415433169761865
-81.26126126126127 0.00026143873191231126
-80.9009009009009 0.000258696497048978
-80.54054054054055 0.00025592803471254945
-80.18018018018017 0.0002531337731227753
-79.81981981981981 0.0002503141623093293
-79.45945945945947 0.0002474696753126714
-79.09909909909909 0.00024460080938832864
-78.73873873873875 0.00024170808721220963
-78.37837837837837 0.0002387920580845169
-78.01801801801801 0.00023585329912979085
-77.65765765765767 0.00023289241649057188
-77.29729729729729 0.0002299100465121358
-76.93693693693695 0.0002269068569157296
-76.57657657657657 0.00022388354795769733
-76.21621621621622 0.00022084085357187066
-75.85585585585586 0.0002177795424925667
-75.49549549549549 0.00021470041935553013
-75.13513513513513 0.00021160432577412754
-74.77477477477477 0.00020849214138810392
-74.41441441441442 0.0002053647848821967
-74.05405405405406 0.00020222321497190125
-73.69369369369369 0.00019907167175150326
-73.33333333333334 0.00019589793656982945
-72.97297297297297 0.00019271181876222656
-72.61261261261261 0.00018951545334738835
-72.25225225225226 0.00018631122868778614
-71.89189189189189 0.00018310178905554903
-71.53153153153154 0.0001798900369182591
-71.17117117117117 0.00017667913493767397
-70.8108108108108 0.00017344768095268415
-70.45045045045043 0.00017021338183206462
-70.09009009009009 0.00016698072624876686
-69.72972972972974 0.00016375034216441128
-69.36936936936937 0.0001605231115787978
-69.00900900900902 0.0001573001719749347
-68.64864864864863 0.00015408291753832
-68.28828828828829 0.00015087300014700488
-67.92792792792793 0.00014767233012913475
-67.56756756756756 0.00014448307678486497
-67.20720720720722 0.00014130766866971969
-66.84684684684684 0.00013814879363666677
-66.48648648648648 0.00013500939863437622
-66.12612612612614 0.0001318926892593336
-65.76576576576576 0.00012880212905968632
-65.4054054054054 0.00012574143858891653
-65.04504504504504 0.0001227145942076451
-64.68468468468468 0.00011972582663209782
-64.32432432432434 0.00011677961922798314
-63.96396396396396 0.0001138843751455444
-63.6036036036036 0.00011103363326370012
-63.243243243243235 0.00010824007727708987
-62.88288288288289 0.00010550914872239946
-62.52252252252253 0.00010284650078617345
-62.16216216216216 0.00010025799279132631
-61.801801801801815 9.774968451020176e-05
-61.44144144144144 9.532783030972483e-05
-61.08108108108108 9.299887313435797e-05
-60.72072072072073 9.076943833272778e-05
-60.36036036036035 8.867748312267528e-05
-60.00000000000001 8.670005083213152e-05
-59.63963963963964 8.484664359161814e-05
-59.27927927927928 8.31300475861051e-05
-58.91891891891893 8.156193885178679e-05
-58.55855855855856 8.015288320964256e-05
-58.198198198198206 7.893362584974972e-05
-57.83783783783783 7.786552153514936e-05
-57.477477477477485 7.698819592581273e-05
-57.11711711711711 7.630545263045889e-05
-56.75675675675676 7.582000946185395e-05
-56.396396396396405 7.553350989197913e-05
-56.03603603603604 7.544653564279243e-05
-55.675675675675684 7.555862039845254e-05
-55.3153153153153 7.586826462361611e-05
-54.95495495495496 7.637295147117766e-05
-54.594594594594604 7.70691637615885e-05
-54.23423423423423 7.795240201467776e-05
-53.873873873873876 7.901720351370126e-05
-53.51351351351351 8.025716238016411e-05
-53.153153153153156 8.166495063680495e-05
-52.7927927927928 8.323234023499205e-05
-52.432432432432435 8.495022602166763e-05
-52.07207207207208 8.680864961988706e-05
-51.7117117117117 8.879682419593723e-05
-51.35135135135135 9.090316008497894e-05
-50.990990990991 9.311529124615753e-05
-50.63063063063063 9.54201025171392e-05
-50.270270270270274 9.780375763709507e-05
-49.909909909909906 0.00010029090647648673
-49.54954954954955 0.00010287563175037824
-49.1891891891892 0.00010553203760560982
-48.82882882882883 0.00010825510727769946
-48.46846846846848 0.00011104009732958445
-48.1081081081081 0.00011388253448678483
-47.747747747747745 0.00011677821231330993
-47.38738738738738 0.00011972318773170879
-47.027027027027025 0.000122713777390731
-46.66666666666667 0.000125746553884158
-46.306306306306304 0.00012881834182442627
-45.94594594594595 0.00013192621377474314
-45.58558558558558 0.00013506748604346432
-45.22522522522523 0.0001382335092337627
-44.86486486486488 0.0001414380298276449
-44.504504504504496 0.00014466889232060877
-44.14414414414414 0.00014792356944691955
-43.783783783783775 0.00015119963105598853
-43.42342342342342 0.00015449474131878536
-43.06306306306307 0.00015780665611880398
-42.7027027027027 0.00016113322063227898
-42.34234234234235 0.0001644723671019869
-41.981981981981974 0.0001678221128085868
-41.62162162162162 0.00017118055824305985
-41.261261261261275 0.00017454588548342475
-40.9009009009009 0.00017791635677849541
-40.54054054054054 0.00018129031334104576
-40.18018018018017 0.00018466617435233416
-39.81981981981982 0.0001880424361795216
-39.45945945945947 0.00019141767180709803
-39.0990990990991 0.00019490128227594032
-38.738738738738746 0.0001982934515263313
-38.37837837837837 0.00020168114300241248
-38.01801801801802 0.00020506182236565784
-37.65765765765767 0.00020843301207147265
-37.2972972972973 0.00021179228327020602
-36.936936936936945 0.00021513724773330963
-36.57657657657657 0.0002184655498246125
-36.21621621621622 0.00022177485853670586
-35.855855855855864 0.00022506285961242618
-35.4954954954955 0.00022832724777138195
-35.135135135135144 0.00023156571906139746
-34.77477477477477 0.00023477596335464858
-34.414414414414416 0.00023801115194415387
-34.05405405405405 0.00024115406271534812
-33.693693693693696 0.0002442514096496211
-33.33333333333334 0.00024729935890934786
-32.97297297297297 0.0002502933108650276
-32.612612612612615 0.00025322788020902683
-32.25225225225224 0.0002560968779945185
-31.89189189189189 0.0002588932956564281
-31.531531531531538 0.0002616092910686818
-31.171171171171167 0.00026423617668941873
-30.810810810810818 0.00026676440984311703
-30.450450450450447 0.0002691835851857625
-30.090090090090094 0.0002715412806957474
-29.72972972972974 0.00027378023045375856
-29.369369369369366 0.0002758889008862415
-29.009009009009013 0.0002778551905492557
-28.648648648648642 0.00027966723784795015
-28.28828828828829 0.0002813133725144798
-27.927927927927936 0.0002827820669820343
-27.567567567567565 0.0002840618877717631
-27.207207207207215 0.00028514144700993513
-26.84684684684684 0.00028600935419303877
-26.486486486486488 0.00028673479890132256
-26.126126126126135 0.00028714472670933217
-25.765765765765764 0.0002872924895720587
-25.405405405405414 0.0002871604961324328
-25.04504504504504 0.0002867301359586461
-24.684684684684687 0.0002859817158987401
-24.324324324324316 0.00028492014898281976
-23.963963963963963 0.0002834865385639222
-23.603603603603613 0.000281668326455319
-23.24324324324324 0.00027944770255368086
-22.882882882882885 0.0002768046660548548
-22.522522522522515 0.0002737072905813973
-22.16216216216216 0.0002701325584065525
-21.801801801801812 0.00026606113608166286
-21.44144144144144 0.00026148039385401437
-21.081081081081084 0.00025635494258594265
-20.720720720720713 0.0002506810936131407
-20.36036036036036 0.00024444660005802253
-20.00000000000001 0.00023765337587517592
-19.63963963963964 0.00023031688270646716
-19.279279279279283 0.0002224828078263527
-18.918918918918912 0.00021420274591587142
-18.55855855855856 0.00020561241755185885
-18.19819819819821 0.0001969133696258346
-17.837837837837835 0.00018834429987509444
-17.477477477477485 0.000180352136294739
-17.11711711711711 0.00017355772235666273
-16.756756756756758 0.00016876238888256226
-16.396396396396405 0.00016695433533179684
-16.036036036036034 0.000169314811191416
-15.675675675675684 0.00017630885849094624
-15.31531531531531 0.0001891050369517788
-14.954954954954957 0.00020797563956475
-14.594594594594605 0.00023221944665516647
-14.234234234234233 0.00026199519649018095
-13.873873873873881 0.00029712588000925093
-13.513513513513509 0.0003374833963639367
-13.153153153153156 0.0003829836659174508
-12.792792792792804 0.00043390827624597807
-12.432432432432432 0.0004910499062645814
-12.07207207207208 0.0005544880159544964
-11.711711711711708 0.0006251529235197997
-11.351351351351354 0.000703872435638723
-10.990990990990984 0.0007916348008001077
-10.63063063063063 0.000889509564926811
-10.270270270270277 0.0009986492330610857
-9.909909909909906 0.0011201745792819278
-9.549549549549553 0.001255954886379104
-9.189189189189182 0.001406465345606381
-8.828828828828831 0.0015727912067945444
-8.468468468468476 0.00175529753583727
-8.108108108108105 0.00195381030040582
-7.747747747747752 0.0021671550872682573
-7.387387387387381 0.0023931965341320847
-7.027027027027028 0.002629009334353087
-6.666666666666677 0.002869752470695479
-6.306306306306304 0.0031104840867426033
-5.945945945945952 0.003344358321298904
-5.58558558558558 0.003564121752869937
-5.225225225225227 0.003762345275830525
-4.864864864864875 0.003931427568113118
-4.504504504504503 0.004063338432926584
-4.144144144144151 0.004150649097406276
-3.7837837837837784 0.004188422769499935
-3.423423423423426 0.004172323035793891
-3.063063063063074 0.0041000756756773525
-2.7027027027027017 0.003971040030763236
-2.3423423423423495 0.0037893187596715985
-1.9819819819819773 0.003563731017030624
-1.621621621621625 0.003307828127169609
-1.2612612612612528 0.0030399035868774295
-0.9009009009009007 0.0027906997379994725
-0.5405405405405483 0.002591935062170033
-0.18018018018017612 0.002483438319286354
0.1801801801801961 0.0024858787362824035
0.5405405405405483 0.0025993075015199535
0.9009009009009007 0.002803155672653201
1.2612612612612528 0.0030563675128262406
1.621621621621605 0.0033221507965405244
1.981981981981997 0.0035797039679278117
2.3423423423423495 0.003805111434241648
2.7027027027027017 0.003985638598524823
3.063063063063054 0.004113943724370346
3.423423423423406 0.0041860138051006655
3.7837837837837984 0.004201153800396374
4.144144144144151 0.004161971923621617
4.504504504504503 0.004073327766924947
4.864864864864855 0.003940626780242453
5.225225225225207 0.0037706663811217134
5.5855855855856 0.00357150162244767
5.945945945945952 0.0033509040014198257
6.306306306306304 0.0031163602515613784
6.666666666666656 0.0028750714661364505
7.0270270270270085 0.0026339525498064566
7.3873873873874 0.0023978256169438173
7.747747747747752 0.0021712150192915313
8.108108108108105 0.0019577373348861307
8.468468468468458 0.0017591164279124097
8.82882882882881 0.0015763925657993028
9.189189189189202 0.0014099291607351386
9.549549549549553 0.0012594202057790527
9.909909909909906 0.0011238983935670487
10.27027027027026 0.0010022735907299042
10.63063063063061 0.0008932210259880591
10.990990990991003 0.0007954181657917074
11.351351351351354 0.0007077119787360483
11.711711711711708 0.0006290594708519508
12.07207207207206 0.0005583696183579077
12.432432432432412 0.0004949542016954481
12.792792792792804 0.00043791598554549557
13.153153153153156 0.0003869496264735682
13.513513513513509 0.0003414158512038886
13.873873873873862 0.0003009489089181851
14.234234234234213 0.0002657149204413115
14.594594594594605 0.00023584151588653093
14.954954954954957 0.0002114256510478369
15.31531531531531 0.0001925412031621077
15.675675675675661 0.00017924634028489392
16.036036036036013 0.00017141285465414524
16.396396396396405 0.00016845641845654688
16.756756756756758 0.00017019014436189456
17.11711711711711 0.00017456346293463743
17.477477477477464 0.00018097390669017603
17.837837837837856 0.00018865938679655893
18.19819819819821 0.0001970083235926464
18.55855855855856 0.00020555466324704685
18.918918918918912 0.00021397276462013415
19.279279279279265 0.00022207216373533423
19.639639639639658 0.0002299060057099727
20.00000000000001 0.00023719961591396648
20.36036036036036 0.00024394202233697917
20.720720720720713 0.00025013559213710364
21.081081081081066 0.000255785142177195
21.44144144144146 0.0002608982850395536
21.801801801801812 0.00026548576740692445
22.16216216216216 0.0002695618000593952
22.522522522522515 0.00027314437875433363
22.882882882882868 0.00027625559527515663
23.24324324324326 0.0002789219379543692
23.603603603603613 0.0002811745809969254
23.963963963963963 0.00028304966195157386
24.324324324324316 0.0002845403403408781
24.68468468468467 0.0002856112474518685
25.04504504504506 0.0002863564702974984
25.405405405405414 0.0002868024714546977
25.765765765765764 0.0002870099327885927
26.126126126126117 0.0002868926330371669
26.48648648648647 0.00028651300230472424
26.846846846846862 0.00028588910628570257
27.207207207207215 0.00028503783960366147
27.567567567567565 0.0002839749807857641
27.927927927927918 0.00028271525045372455
28.28828828828827 0.00028127237258279014
28.64864864864866 0.000279659138676329
29.009009009009013 0.00027788747469985255
29.369369369369366 0.00027596851061478496
29.729729729729716 0.000273912652349064
30.09009009009007 0.0002717114724373181
30.450450450450465 0.0002694128590389301
30.810810810810818 0.0002670039592125197
31.171171171171167 0.00026449378883071595
31.53153153153152 0.00026189074960206724
31.891891891891873 0.0002592026437942559
32.25225225225226 0.00025642674458825957
32.612612612612615 0.0002535898915120114
32.97297297297297 0.0002506882105669783
33.33333333333332 0.0002477266614785167
33.69369369369367 0.0002447100599740242
34.05405405405407 0.00024164309380129417
34.414414414414416 0.00023853033932280535
34.77477477477477 0.0002353762786473784
35.13513513513512 0.00023218531725998574
35.495495495495476 0.00022896180210989965
35.855855855855864 0.00022571004011683954
36.21621621621622 0.00022243137514349972
36.57657657657657 0.00021914016051456612
36.936936936936924 0.00021582937364934382
37.29729729729727 0.00021250151244557854
37.65765765765767 0.00020915900241536478
38.01801801801802 0.00020580419739079685
38.37837837837837 0.00020243938074176446
38.738738738738725 0.00019906676709722135
39.099099099099114 0.0001956885045604962
39.45945945945947 0.00019230667740848835
39.81981981981982 0.00018892330926387608
40.18018018018017 0.00018554036672878773
40.540540540540526 0.0001821608911205916
40.90090090090092 0.0001787900260774234
41.261261261261275 0.00017542425004206787
41.62162162162162 0.0001720651222876762
41.981981981981974 0.00016871424592640707
42.34234234234233 0.00016537327249716214
42.702702702702716 0.00016204390662362362
43.06306306306307 0.00015872791073461264
43.42342342342342 0.0001554271098386827
43.783783783783775 0.00015214339634480627
44.14414414414413 0.00014890248354768967
44.504504504504524 0.0001456522766062374
44.86486486486488 0.00014242775579465368
45.22522522522523 0.00013923006042149542
45.58558558558558 0.000136060642128977
45.94594594594593 0.0001329212739856553
46.30630630630632 0.00012981405939078923
46.66666666666667 0.0001267414407801436
47.027027027027025 0.00012370620812314907
47.38738738738738 0.0001207115072014951
47.74774774774773 0.00011776084765938807
48.10810810810813 0.00011485811081589406
48.46846846846848 0.00011200755722996817
48.82882882882883 0.00010921383400897045
49.18918918918918 0.0001064819818516841
49.54954954954953 0.00010381744181705915
49.90990990990992 0.00010122606181014005
50.270270270270274 9.871410277687286e-05
50.63063063063063 9.628824459972602e-05
50.99099099099098 9.395559168632695e-05
51.35135135135133 9.172367824356697e-05
51.71171171171173 8.960047322990923e-05
52.07207207207208 8.75943849789082e-05
52.432432432432435 8.571426548723842e-05
52.79279279279278 8.396811773880062e-05
53.153153153153134 8.236877337970481e-05
53.51351351351352 8.092248158416535e-05
53.873873873873876 7.963969635265765e-05
54.23423423423423 7.851363926242309e-05
54.59459459459458 7.758414011844583e-05
54.954954954954935 7.683282467662385e-05
55.315315315315324 7.632304749037264e-05
55.675675675675684 7.590349640780369e-05
56.03603603603604 7.570946141045142e-05
56.39639639639638 7.57339867681067e-05
56.75675675675674 7.596995376898587e-05
57.117117117117125 7.641009210508454e-05
57.477477477477485 7.704699136595109e-05
57.83783783783783 7.787311262765845e-05
58.19819819819819 7.888080012371871e-05
58.55855855855854 8.006229298466986e-05
58.91891891891893 8.140973703306104e-05
59.27927927927928 8.291519662057663e-05
59.63963963963964 8.457066649407012e-05
59.999999999999986 8.636808367731941e-05
60.36036036036034 8.829933935537876e-05
60.72072072072073 9.035629074847189e-05
61.08108108108108 9.253077296246215e-05
61.44144144144144 9.48146108030397e-05
61.80180180180179 9.719963054087476e-05
62.16216216216215 9.967767161512861e-05
62.52252252252253 0.00010224059826284592
62.88288288288289 0.00010488031106191882
63.243243243243235 0.00010758875837547911
63.603603603603595 0.00011035794768575786
63.96396396396398 0.00011317995680564911
64.32432432432434 0.00011604694495642038
64.68468468468468 0.00011895116370023497
65.04504504504504 0.00012192286200244051
65.40540540540539 0.0001249466193732092
65.76576576576578 0.0001279954890470655
66.12612612612614 0.00013106828833984747
66.48648648648648 0.00013416371170989704
66.84684684684684 0.0001372803372273705
67.20720720720719 0.00014041663312619574
67.56756756756758 0.0001435709644298831
67.92792792792793 0.00014674159964240353
68.28828828828829 0.0001499267174953867
68.64864864864863 0.0001531330379078711
69.00900900900899 0.00015634024022646823
69.3693693693694 0.00015955308550667696
69.72972972972974 0.0001627697867297956
70.09009009009009 0.00016598863024855592
70.45045045045043 0.0001692079742629783
70.81081081081079 0.00017242624728681675
71.17117117117118 0.00017564194660750154
71.53153153153154 0.00017885363674240696
71.89189189189189 0.00018205994789417557
72.25225225225225 0.0001852595744077335
72.6126126126126 0.00018845127323153764
72.97297297297298 0.0001916338623855044
73.33333333333334 0.0001948062194379575
73.69369369369369 0.00019796727999385269
74.05405405405405 0.0002011160361964166
74.4144144144144 0.00020425153524425272
74.77477477477478 0.0002073728779258594
75.13513513513513 0.00021047921717340175
75.49549549549549 0.00021358567302438356
75.85585585585584 0.00021663591406689343
76.2162162162162 0.0002196797523479233
76.5765765765766 0.000222713433211655
76.93693693693695 0.00022573358746175493
77.29729729729729 0.00022873721880054947
77.65765765765764 0.00023172169114551712
78.018018018018 0.00023468471584066577
78.37837837837839 0.0002376243387801265
78.73873873873875 0.00024053892746106608
79.09909909909909 0.0002434271579827617
79.45945945945945 0.0002462731791735597
79.8198198198198 0.0002491127951838753
80.18018018018019 0.0002519277826054918
80.54054054054055 0.00025471753472024416
80.9009009009009 0.00025748148718677226
81.26126126126125 0.00026021911627652433
81.6216216216216 0.00026292993707555557
81.98198198198199 0.0002656135016566042
82.34234234234233 0.00026826939722588436
82.7027027027027 0.00027089724424901135
83.06306306306304 0.00027349669456040493
83.4234234234234 0.0002760674294604872
83.7837837837838 0.0002786091578049171
84.14414414414415 0.0002811216140900509
84.50450450450451 0.00028360455653874756
84.86486486486484 0.0002860577651905592
85.22522522522524 0.000288481040000281
85.58558558558559 0.00029087419894874116
85.94594594594595 0.0002932370761696354
86.3063063063063 0.00029556952009611074
86.66666666666666 0.00029786438426728776
87.02702702702705 0.00030014089909308125
87.38738738738739 0.00030238248730521524
87.74774774774775 0.00030458996757934647
88.1081081081081 0.00030676410959000266
88.46846846846846 0.0003089056375465363
88.82882882882885 0.00031101523362271134
89.1891891891892 0.00031309354127894725
89.54954954954954 0.0003151423496908795
89.9099099099099 0.00031715954138708286
90.27027027027025 0.0003191447260698627
90.63063063063065 0.0003210978679015699
90.99099099099101 0.0003230189501095519
91.35135135135135 0.0003249079738771319
91.71171171171171 0.00032676495720708644
92.07207207207206 0.0003285899337599307
92.43243243243245 0.00033038295166929713
92.7927927927928 0.00033214407233668307
93.15315315315316 0.0003338733692078235
93.5135135135135 0.0003355709265329147
93.87387387387386 0.00033723683811290566
94.23423423423424 0.000338871206034031
94.5945945945946 0.0003404741393927455
94.95495495495496 0.0003420457530131784
95.3153153153153 0.0003435861661592007
95.67567567567566 0.00034509550124315594
96.03603603603605 0.00034657388253328113
96.39639639639641 0.0003480214348617875
96.75675675675674 0.0003494382823355513
97.1171171171171 0.00035082454705130634
97.47747747747745 0.0003521803478171956
97.83783783783785 0.0003535057988824915
98.1981981981982 0.00035480222001568664
98.55855855855856 0.00035606995079022166
98.91891891891892 0.00035730827217077645
99.27927927927927 0.0003585160004549402
99.63963963963965 0.0003596854002553146
100.0 0.00036083498095860366
100.36036036036036 0.0003619546701981869
100.7207207207207 0.0003630446653812246
101.08108108108107 0.0003641051583706754
101.44144144144144 0.00036513633526931856
101.8018018018018 0.0003661383761684345
102.16216216216215 0.00036711145486291127
102.52252252252251 0.0003680557385345589
102.88288288288287 0.00036897138740542247
103.24324324324326 0.00036985855436288885
103.60360360360362 0.00037071738455838596
103.96396396396396 0.0003715480149814739
104.32432432432431 0.0003723505740111208
104.68468468468465 0.0003731251809459582
105.04504504504506 0.0003738719455152952
105.4054054054054 0.000374590967372666
105.76576576576576 0.0003752823355736719
106.12612612612611 0.0003759461280398604
106.48648648648647 0.0003765824110103732
106.84684684684686 0.0003771912384830696
107.2072072072072 0.0003777726516468145
107.56756756756756 0.0003783266783065974
107.92792792792791 0.00037885333230311874
108.28828828828827 0.00037935261292845946
108.64864864864865 0.0003798245043394184
109.009009009009 0.0003802689749700671
109.36936936936935 0.0003806861197096702
109.72972972972971 0.0003810751347407513
110.09009009009011 0.00038143768619658413
110.45045045045046 0.000381773657374169
110.81081081081082 0.0003820829486537373
111.17117117117117 0.00038236547711182896
111.53153153153151 0.0003826211760833189
111.8918918918919 0.00038284999467458786
112.25225225225226 0.0003830518972300334
112.61261261261261 0.00038322686275413004
112.97297297297297 0.0003833748842912372
113.33333333333331 0.00038349596826536223
113.6936936936937 0.0003835901337820741
114.05405405405406 0.0003836574118947608
114.41441441441441 0.0003836978448374106
114.77477477477476 0.00038371148522608415
115.13513513513512 0.0003836983952312357
115.4954954954955 0.00038366377063092194
115.85585585585585 0.00038359684538799365
116.21621621621621 0.00038350366383350606
116.57657657657657 0.0003833842331710396
116.9369369369369 0.00038323855597176796
117.29729729729732 0.00038306662994662285
117.65765765765768 0.00038286844770630835
118.01801801801801 0.0003826439965099582
118.37837837837837 0.00038239325800323425
118.73873873873872 0.00038211620794664753
119.0990990990991 0.00038181281593489293
119.45945945945947 0.00038148304510796815
119.81981981981983 0.0003811268518548503
120.18018018018016 0.0003807441855104907
120.54054054054052 0.0003803323887107548
120.90090090090092 0.0003799002695869584
121.26126126126125 0.0003794412384903518
121.62162162162161 0.0003789554764716475
121.98198198198197 0.0003784431551542159
122.34234234234233 0.00037790443712229467
122.70270270270272 0.0003773394762841655
123.06306306306307 0.00037674841821070656
123.42342342342342 0.0003761314004497523
123.78378378378376 0.00037548855281670853
124.14414414414412 0.00037481999766188716
124.50450450450451 0.00037412585011504113
124.86486486486487 0.0003734062183075906
125.22522522522523 0.0003726612035730515
125.58558558558558 0.0003718909006261827
125.94594594594592 0.0003710953977213817
126.30630630630633 0.00037027477679086956
126.66666666666666 0.0003694291135632136
127.02702702702702 0.00036856034105752427
127.38738738738738 0.00036766483042000123
127.74774774774774 0.00036674379755348744
128.10810810810813 0.0003657973428736073
128.46846846846847 0.0003648255755482071
128.82882882882885 0.00036382861303635433
129.18918918918916 0.00036280658058828136
129.54954954954954 0.0003617596107077413
129.9099099099099 0.00036068784257824144
130.27027027027026 0.00035959142145462736
130.63063063063063 0.00035847049802148565
130.99099099099098 0.00035732522771984106
131.35135135135135 0.00035615577004360736
131.71171171171173 0.0003549622878072591
132.07207207207207 0.00035374494638617615
132.43243243243242 0.00035250798216504136
132.79279279279277 0.00035123919943693066
133.15315315315317 0.00034994679105785693
133.51351351351352 0.0003486307658519613
133.8738738738739 0.00034729112770692745
134.23423423423424 0.00034592787669095236
134.59459459459455 0.00034454101011231503
134.95495495495499 0.0003431305235220112
135.31531531531533 0.0003416964116599792
135.67567567567568 0.00034023866934547437
136.03603603603602 0.0003387572923121985
136.3963963963964 0.0003372522779888274
136.75675675675677 0.00033572362622561006
137.11711711711712 0.0003341713399677574
137.4774774774775 0.00033259542587636107
137.8378378378378 0.00033099589489762036
138.19819819819818 0.0003293727627811796
138.55855855855856 0.00032772217463474803
138.9189189189189 0.000326052041541847
139.27927927927928 0.0003243587743777924
139.63963963963963 0.00032264240633178836
140.0 0.0003209029670002261
140.36036036036037 0.0003191404826336873
140.72072072072075 0.00031735497636384546
141.08108108108107 0.00031554646841047864
141.44144144144144 0.000313714976268832
141.8018018018018 0.0003118605148775692
142.16216216216216 0.0003099830967675711
142.52252252252254 0.00030808273219184345
142.88288288288288 0.00030615942923680926
143.24324324324326 0.0003042131939152691
143.60360360360357 0.00030224403024131777
143.96396396396398 0.00030025194028751557
144.32432432432432 0.0002982369242246229
144.68468468468467 0.0002962025659875733
145.04504504504504 0.00029414161530657624
145.4054054054054 0.0002920586605174238
145.7657657657658 0.0002899537428415184
146.12612612612614 0.00028782689941848834
146.48648648648646 0.00028567816373831364
146.84684684684683 0.0002835075660559829
147.20720720720718 0.0002813151337886692
147.56756756756758 0.0002791008918954326
147.92792792792793 0.0002768648632394729
148.2882882882883 0.0002746060044539414
148.64864864864865 0.0002723244882577308
149.009009009009 0.0002700213740233028
149.3693693693694 0.0002676966873986623
149.7297297297297 0.0002653504612015644
150.0900900900901 0.0002629827361625738
150.45045045045043 0.0002605935616376056
150.8108108108108 0.0002581829962899543
151.17117117117118 0.0002557511087418485
151.53153153153153 0.00025329797819558935
151.8918918918919 0.0002508236950243462
152.25225225225222 0.000248328361332709
152.6126126126126 0.00024581209148710645
152.97297297297297 0.00024327501261622273
153.33333333333334 0.00024071726508155755
153.6936936936937 0.00023813900291828785
154.05405405405403 0.00023554039424661047
154.41441441441438 0.0002329216216537471
154.77477477477478 0.0002302828825468141
155.13513513513516 0.00022762438947676944
155.49549549549548 0.0002249463704336486
155.85585585585585 0.0002222490691133282
156.21621621621622 0.0002195327451560505
156.57657657657657 0.00021679767435695484
156.93693693693695 0.0002140411324408262
157.2972972972973 0.0002112666779961151
157.65765765765764 0.0002084738801441945
158.01801801801804 0.00020566293705915538
158.3783783783784 0.00020283405877465362
158.73873873873873 0.00019998746753629044
159.09909909909908 0.00019712339813544394
159.45945945945945 0.00019424209822447902
159.81981981981983 0.00019134382861327878
160.1801801801802 0.00018842886354705012
160.54054054054055 0.00018549749096535888
160.9009009009009 0.00018255001274236694
161.26126126126124 0.00017958674490823918
161.62162162162164 0.00017660801785170552
161.981981981982 0.00017361417650376182
162.34234234234233 0.00017060558050249614
162.7027027027027 0.00016758260433904636
163.06306306306305 0.0001645456374846789
163.42342342342343 0.00016149508449899607
163.7837837837838 0.00015843136511928051
164.14414414414412 0.00015535491433097786
164.5045045045045 0.00015226990418201741
164.86486486486484 0.00014917079633125935
165.22522522522524 0.0001460618463894433
165.5855855855856 0.00014294347321052228
165.94594594594594 0.00013981617963651626
166.3063063063063 0.00013668055378828872
166.66666666666663 0.00013353727031654373
167.02702702702706 0.0001303870916131262
167.38738738738738 0.00012723086898271598
167.74774774774775 0.00012406954377498685
168.1081081081081 0.0001209041484773243
168.46846846846844 0.00011773580776816622
168.82882882882885 0.00011456573953104412
169.1891891891892 0.00011139651094867217
169.54954954954957 0.00010821903971837966
169.90990990990989 0.00010505303133154188
170.27027027027026 0.00010189660616888614
170.63063063063063 9.874878732195912e-05
170.99099099099098 9.560950200591305e-05
171.35135135135135 9.247958270887489e-05
171.7117117117117 8.936076808115281e-05
172.07207207207205 8.625570356735128e-05
172.43243243243245 8.316794178429168e-05
172.7927927927928 8.010194264745544e-05
173.15315315315314 7.706307324846875e-05
173.5135135135135 7.405760748597622e-05
173.87387387387386 7.109272545204768e-05
174.23423423423424 6.817651257606854e-05
174.5945945945946 6.53179585278756e-05
174.95495495495496 6.252695588169276e-05
175.3153153153153 5.98142985422301e-05
175.67567567567565 5.719167993410082e-05
176.03603603603602 5.467169095551471e-05
176.3963963963964 5.226781769699804e-05
176.75675675675674 4.999443892568746e-05
177.11711711711712 4.7866823335544475e-05
177.4774774774775 4.5901126563625696e-05
177.83783783783784 4.411438797234537e-05
178.1981981981982 4.2524527197456495e-05
178.55855855855853 4.115034046127939e-05
178.9189189189189 4.025867206601145e-05
179.27927927927928 3.952370865771593e-05
179.63963963963965 3.911495713460036e-05
180.0 3.903657217917613e-05


==> figures/flow_around_a_cylinder/data/grcbc_farfield_inflow_and_pressure_outflow_R4.dat <==
theta p_rms
-179.63963963963965 5.4902189523707584e-05
-179.27927927927928 5.590621109873672e-05
-178.91891891891893 5.7434539974909166e-05
-178.55855855855853 5.947182488351793e-05
-178.1981981981982 6.199748714240779e-05
-177.83783783783784 6.49857365636323e-05
-177.47747747747746 6.826149495449425e-05
-177.11711711711715 7.16448254889877e-05
-176.75675675675674 7.538313916179367e-05
-176.3963963963964 7.944526474912568e-05
-176.03603603603602 8.379651799712437e-05
-175.67567567567568 9.05338577108466e-05
-175.3153153153153 9.560485256059644e-05
-174.95495495495496 0.0001007472560083465
-174.5945945945946 0.00010588951493412697
-174.23423423423424 0.00011095516580817829
-173.8738738738739 0.00011586287920898107
-173.51351351351352 0.00012052650701414167
-173.15315315315314 0.00012485513228103036
-172.7927927927928 0.00012875312183507272
-172.43243243243245 0.0001321201815845653
-172.07207207207207 0.00013485141458178913
-171.7117117117117 0.0001368373818510816
-171.35135135135135 0.00014781263664338605
-170.99099099099098 0.0001530153816987882
-170.63063063063063 0.0001582100572338267
-170.27027027027026 0.00016344958924614718
-169.9099099099099 0.00016869952344035727
-169.54954954954957 0.00017395862365134163
-169.1891891891892 0.00017922568631280396
-168.82882882882882 0.0001844995403828123
-168.46846846846844 0.0001897790472449349
-168.10810810810813 0.00019506310058502464
-167.74774774774775 0.0002003506262436946
-167.38738738738738 0.00020564058204452612
-167.02702702702703 0.00021093195759805966
-166.66666666666666 0.00021622377408159462
-166.3063063063063 0.00022151508399483798
-165.94594594594594 0.00022680497089143313
-165.5855855855856 0.0002320925490864019
-165.22522522522522 0.00023737696333952474
-164.86486486486487 0.00024265738851469458
-164.5045045045045 0.0002479330292152748
-164.14414414414412 0.00025320311939548365
-163.7837837837838 0.0002584669219478509
-163.4234234234234 0.00026372372826677576
-163.06306306306305 0.0002689728577882175
-162.7027027027027 0.0002742136575055757
-162.34234234234233 0.0002794455014617952
-161.981981981982 0.0002846677902177501
-161.6216216216216 0.0002898799502969671
-161.26126126126127 0.00029508143360674913
-160.9009009009009 0.00030027171683577435
-160.54054054054055 0.00030545030082824634
-160.1801801801802 0.0003106167099346939
-159.8198198198198 0.0003157704913395062
-159.45945945945948 0.00032091121436532416
-159.09909909909908 0.00032603846975441154
-158.73873873873873 0.00033115186892712504
-158.3783783783784 0.00033625104321765236
-158.018018018018 0.0003413356430871641
-157.65765765765767 0.0003464053373145596
-157.2972972972973 0.0003514598121650108
-156.93693693693695 0.00035649877053649834
-156.57657657657657 0.00036152193108458217
-156.21621621621622 0.00036652716689395353
-155.85585585585585 0.00037151668636173146
-155.49549549549548 0.00037648830999703273
-155.13513513513516 0.0003814417997066341
-154.77477477477478 0.0003863769155914471
-154.4144144144144 0.0003912934158478154
-154.05405405405406 0.0003961910566531313
-153.6936936936937 0.00040106959203583403
-153.33333333333334 0.00040592877372985764
-152.97297297297297 0.00041076835101362875
-152.61261261261262 0.0004155880705337029
-152.25225225225225 0.00042038616942239416
-151.8918918918919 0.0004251638935042856
-151.53153153153153 0.000429920478406746
-151.17117117117118 0.00043465553252282336
-150.8108108108108 0.00043936867420580803
-150.45045045045046 0.00044405953147528144
-150.0900900900901 0.000448727741684021
-149.7297297297297 0.0004533729511453503
-149.3693693693694 0.0004579948147205403
-149.009009009009 0.0004625929953658775
-148.64864864864865 0.0004671671636390382
-148.2882882882883 0.0004717169971644326
-147.92792792792793 0.00047624218005718594
-147.56756756756758 0.00048074240230546643
-147.2072072072072 0.00048521735911087355
-146.84684684684683 0.0004896667501866478
-146.48648648648646 0.0004940902790134609
-146.12612612612614 0.0004984876520526074
-145.7657657657658 0.0005028585779164136
-145.4054054054054 0.0005072027664957368
-145.04504504504504 0.0005115199280444475
-144.68468468468467 0.0005158097722208274
-144.32432432432432 0.000520072007085849
-143.96396396396398 0.0005243063380583337
-143.6036036036036 0.0005285124668270447
-143.24324324324326 0.0005326845477865286
-142.88288288288288 0.0005368326945630787
-142.52252252252254 0.0005409511166340215
-142.16216216216213 0.000545039576683094
-141.80180180180182 0.0005490978312095575
-141.44144144144144 0.000553125630382482
-141.08108108108107 0.000557122717865749
-140.72072072072075 0.0005610888306134598
-140.36036036036035 0.000565023698635419
-140.0 0.0005689270447324107
-139.63963963963963 0.000572798584201
-139.27927927927928 0.0005766380245076056
-138.9189189189189 0.0005804450649316326
-138.55855855855856 0.0005842193961774653
-138.1981981981982 0.0005879606999551576
-137.8378378378378 0.0005916686485296847
-137.4774774774775 0.0005953429042386457
-137.11711711711712 0.0005989831189783526
-136.75675675675674 0.0006025872189064805
-136.3963963963964 0.0006061586908624158
-136.03603603603602 0.0006096953631766832
-135.67567567567568 0.0006131968551632617
-135.31531531531533 0.0006166628062416655
-134.95495495495496 0.0006200928759585764
-134.59459459459458 0.000623486743945684
-134.23423423423424 0.0006268441098123336
-133.8738738738739 0.0006301646929716012
-133.51351351351352 0.0006334482323984443
-133.15315315315317 0.0006366944863186184
-132.7927927927928 0.0006399032318270695
-132.43243243243242 0.0006430742644345757
-132.07207207207207 0.0006462073975414189
-131.71171171171173 0.0006493024618369533
-131.35135135135135 0.0006523593046239406
-130.99099099099098 0.0006553777890666108
-130.63063063063063 0.0006583577933614391
-130.27027027027026 0.0006612915221776949
-129.9099099099099 0.0006641926010455337
-129.54954954954954 0.0006670531161408861
-129.18918918918916 0.0006698728936039794
-128.82882882882885 0.00067265175186653
-128.46846846846847 0.0006753895018923838
-128.10810810810813 0.0006780859473811674
-127.74774774774774 0.00068074088493375
-127.38738738738738 0.0006833541041783196
-127.02702702702702 0.0006859253878559025
-126.66666666666666 0.0006884545118641689
-126.30630630630633 0.0006909412452583911
-125.94594594594594 0.000693385350208455
-125.58558558558558 0.0006957865819108318
-125.22522522522523 0.0006981446884544688
-124.86486486486487 0.0007004594106395747
-124.50450450450451 0.0007027304817483124
-124.14414414414415 0.0007049576272664579
-123.78378378378376 0.0007071405645551093
-123.42342342342342 0.000709279002471579
-123.06306306306307 0.0007113726409386553
-122.70270270270272 0.0007134211704614456
-122.34234234234233 0.0007154242715910893
-121.98198198198197 0.0007173816143346565
-121.62162162162161 0.0007192928575106262
-121.26126126126125 0.0007211576480493784
-120.90090090090092 0.0007229756202382045
-120.54054054054055 0.0007247541286247741
-120.18018018018016 0.0007264844581626808
-119.81981981981983 0.0007281673590730413
-119.45945945945947 0.0007298025505385742
-119.0990990990991 0.000731389793325016
-118.73873873873875 0.0007329288904054123
-118.37837837837837 0.0007344196874743331
-118.01801801801801 0.0007358620733485513
-117.65765765765768 0.0007372559802507614
-117.29729729729732 0.0007386013839729824
-116.93693693693693 0.0007398983039163401
-116.57657657657657 0.0007411468030040047
-116.21621621621621 0.0007423578890844187
-115.85585585585585 0.000743509032761238
-115.4954954954955 0.0007446107017309345
-115.13513513513514 0.000745662766883796
-114.77477477477476 0.0007466650875571314
-114.41441441441441 0.0007476175128664157
-114.05405405405406 0.000748519882997847
-113.69369369369369 0.000749372030459079
-113.33333333333334 0.0007501737812848736
-112.97297297297297 0.0007509249561944138
-112.61261261261261 0.0007516253716969998
-112.25225225225226 0.000752274841142859
-111.89189189189189 0.0007528731757158018
-111.53153153153153 0.0007534201853644527
-111.17117117117117 0.0007539156796688186
-110.81081081081082 0.0007543594686389521
-110.45045045045046 0.000754751363442502
-110.09009009009009 0.0007550911770579707
-109.72972972972974 0.0007553787248505276
-109.36936936936935 0.0007556138250672693
-109.009009009009 0.0007557962992488568
-108.64864864864865 0.0007559259725545147
-108.28828828828829 0.0007560026739974335
-107.92792792792794 0.000756026236587667
-107.56756756756756 0.0007559964973796994
-107.2072072072072 0.0007559132974219152
-106.84684684684686 0.0007557764816052931
-106.48648648648648 0.0007555858984087224
-106.12612612612611 0.0007553413995384434
-105.76576576576576 0.0007550428394591912
-105.4054054054054 0.0007546900748147451
-105.04504504504506 0.0007542829637356786
-104.68468468468468 0.0007538213650322357
-104.32432432432431 0.0007533051372703595
-103.96396396396396 0.0007527341377290553
-103.60360360360362 0.000752110958618372
-103.24324324324326 0.000751433060661396
-102.88288288288288 0.000750698982390215
-102.52252252252251 0.0007499083910952951
-102.16216216216215 0.0007490609404591645
-101.8018018018018 0.0007481606352358445
-101.44144144144144 0.0007472117206794981
-101.08108108108108 0.0007461896558006869
-100.7207207207207 0.0007451227794170018
-100.36036036036036 0.0007439999569263652
-100.0 0.0007428211832399711
-99.63963963963965 0.0007415864415944582
-99.27927927927928 0.0007402957051291324
-98.91891891891892 0.0007389489384566754
-98.55855855855856 0.0007375460992232885
-98.1981981981982 0.0007360871396541506
-97.83783783783785 0.0007345720080800037
-97.47747747747748 0.000733000650440605
-97.1171171171171 0.0007313730117607367
-96.75675675675674 0.000729689037594397
-96.39639639639641 0.0007279486754327619
-96.03603603603605 0.0007261518760714417
-95.67567567567568 0.0007242985949325419
-95.3153153153153 0.0007223887933369843
-94.95495495495496 0.0007204224397225315
-94.5945945945946 0.0007183995108029254
-94.23423423423424 0.0007163199926635506
-93.87387387387388 0.0007141838817890104
-93.5135135135135 0.0007119911860180089
-93.15315315315316 0.0007097419254209447
-92.7927927927928 0.0007074361330956156
-92.43243243243245 0.0007050738558764779
-92.07207207207207 0.0007026551549529064
-91.71171171171171 0.0007001801063919556
-91.35135135135135 0.000697648801561149
-90.99099099099101 0.0006950613474468809
-90.63063063063062 0.0006924178668640721
-90.27027027027027 0.0006897184985527814
-89.9099099099099 0.0006869633971575487
-89.54954954954954 0.000684152733085329
-89.1891891891892 0.0006812866922379627
-88.82882882882883 0.000678365475615221
-88.46846846846847 0.0006753779188195283
-88.1081081081081 0.0006723422889520094
-87.74774774774775 0.0006692506519908327
-87.38738738738739 0.0006661032393455466
-87.02702702702702 0.0006629002708875275
-86.66666666666667 0.0006596419574775442
-86.3063063063063 0.0006563285034643693
-85.94594594594595 0.0006529601091481497
-85.58558558558559 0.0006495369732022025
-85.22522522522522 0.0006460592950468597
-84.86486486486487 0.0006425272771689507
-84.50450450450451 0.0006389411273804883
-84.14414414414415 0.0006353010610101145
-83.7837837837838 0.0006316073030208478
-83.42342342342342 0.0006278600900476894
-83.06306306306307 0.0006240596723486511
-82.7027027027027 0.0006202063156627936
-82.34234234234233 0.0006163003029689099
-81.98198198198199 0.0006123419361385124
-81.62162162162163 0.0006083315374768546
-81.26126126126127 0.0006042694511457815
-80.9009009009009 0.0006001560444622687
-80.54054054054055 0.0005959917090666124
-80.18018018018017 0.0005917768619543125
-79.81981981981981 0.0005875267129192155
-79.45945945945947 0.0005832124724025771
-79.09909909909909 0.0005788488099449682
-78.73873873873875 0.0005744358566125498
-78.37837837837837 0.0005699737376965852
-78.01801801801801 0.00056546257263978
-77.65765765765767 0.0005609024748937586
-77.29729729729729 0.000556293551703909
-76.93693693693695 0.000551635903817862
-76.57657657657657 0.0005469296251139146
-76.21621621621622 0.0005421984069700759
-75.85585585585586 0.0005374098394636701
-75.49549549549549 0.0005325770405037463
-75.13513513513513 0.0005277005473009549
-74.77477477477477 0.0005227809158208054
-74.41441441441442 0.0005178187247329151
-74.05405405405406 0.0005128145793296757
-73.69369369369369 0.0005077691154045683
-73.33333333333334 0.00050268300308025
-72.97297297297297 0.000497556950576435
-72.61261261261261 0.0004923917079075277
-72.25225225225226 0.000487188070499878
-71.89189189189189 0.0004819468827184931
-71.53153153153154 0.0004766690412929948
-71.17117117117117 0.0004713554986325787
-70.8108108108108 0.0004660072660197483
-70.45045045045043 0.0004606254166725647
-70.09009009009009 0.00045521108866521565
-69.72972972972974 0.0004497654876967063
-69.36936936936937 0.00044428988969756475
-69.00900900900902 0.00043878564326448494
-68.64864864864863 0.0004332541719129508
-68.28828828828829 0.0004276969761379648
-67.92792792792793 0.0004221156352731266
-67.56756756756756 0.0004165118091384502
-67.20720720720722 0.0004108872394674512
-66.84684684684684 0.0004052295284750213
-66.48648648648648 0.0003995617443893061
-66.12612612612614 0.00039387816964105556
-65.76576576576576 0.00038818033190596984
-65.4054054054054 0.0003824697792651262
-65.04504504504504 0.00037674808202643414
-64.68468468468468 0.00037101683447868217
-64.32432432432434 0.0003652776565687807
-63.96396396396396 0.0003595321954927774
-63.6036036036036 0.00035378212719117537
-63.243243243243235 0.0003480317595054373
-62.88288288288289 0.00034228308494600203
-62.52252252252253 0.0003365445782882754
-62.16216216216216 0.0003308182544120408
-61.801801801801815 0.00032510646194671024
-61.44144144144144 0.0003194119096239567
-61.08108108108108 0.0003137376926462737
-60.72072072072073 0.0003080873190275576
-60.36036036036035 0.00030246473586115815
-60.00000000000001 0.0002968743554702165
-59.63963963963964 0.0002913210813945392
-59.27927927927928 0.0002858103341677677
-58.91891891891893 0.00028034807683811967
-58.55855855855856 0.00027494084018560137
-58.198198198198206 0.00026959574758824784
-57.83783783783783 0.0002643205394896494
-57.477477477477485 0.0002591235974198286
-57.11711711711711 0.00025401396752135495
-56.75675675675676 0.0002490013835324966
-56.396396396396405 0.00024407412352154745
-56.03603603603604 0.00023925955598386764
-55.675675675675684 0.00023457226232464682
-55.3153153153153 0.00023002160521657153
-54.95495495495496 0.00022561703069891228
-54.594594594594604 0.00022136809033219512
-54.23423423423423 0.00021728446418866994
-53.873873873873876 0.0002133759846404962
-53.51351351351351 0.0002096526609056591
-53.153153153153156 0.00020612470430977445
-52.7927927927928 0.0002028502561904644
-52.432432432432435 0.00019983315431834105
-52.07207207207208 0.00019704630469213105
-51.7117117117117 0.00019451559830648644
-51.35135135135135 0.00019226360523552448
-50.990990990991 0.00019030953581501508
-50.63063063063063 0.00018866920956250356
-50.270270270270274 0.00018735503200923567
-49.909909909909906 0.00018637597960908376
-49.54954954954955 0.00018573759288067525
-49.1891891891892 0.00018544197792959378
-48.82882882882883 0.00018548781648788538
-48.46846846846848 0.00018587038459815596
-48.1081081081081 0.00018663419177463348
-47.747747747747745 0.0001877662790709452
-47.38738738738738 0.00018926223980817616
-47.027027027027025 0.00019111342284404645
-46.66666666666667 0.00019331133294799737
-46.306306306306304 0.0001958475633307664
-45.94594594594595 0.00019871372763105905
-45.58558558558558 0.00020190139152228943
-45.22522522522523 0.00020540200410523979
-44.86486486486488 0.00020920682925516286
-44.504504504504496 0.00021330687709428153
-44.14414414414414 0.00021769283576283957
-43.783783783783775 0.00022235500366382926
-43.42342342342342 0.00022728322235821783
-43.06306306306307 0.00023246681028897895
-42.7027027027027 0.00023789449751342263
-42.34234234234235 0.00024357872602062068
-41.981981981981974 0.0002494599358769704
-41.62162162162162 0.0002555598261840166
-41.261261261261275 0.00026187063251735385
-40.9009009009009 0.00026841085525966947
-40.54054054054054 0.00027513691628327483
-40.18018018018017 0.00028205768047029155
-39.81981981981982 0.00028917034309688716
-39.45945945945947 0.00029647259657848745
-39.0990990990991 0.0003039626495743989
-38.738738738738746 0.00031163924549009614
-38.37837837837837 0.0003195016803525447
-38.01801801801802 0.0003275498200347634
-37.65765765765767 0.0003357841168067124
-37.2972972972973 0.0003442096860860981
-36.936936936936945 0.00035281524395503177
-36.57657657657657 0.00036161158941955143
-36.21621621621622 0.0003706019671098509
-35.855855855855864 0.00037979034160513667
-35.4954954954955 0.0003891813996172472
-35.135135135135144 0.0003987805514023664
-34.77477477477477 0.0004085939314099023
-34.414414414414416 0.00041862839817877136
-34.05405405405405 0.00042889153349254575
-33.693693693693696 0.00043936433057112546
-33.33333333333334 0.0004500912273211024
-32.97297297297297 0.00046106588566899905
-32.612612612612615 0.000472278587088345
-32.25225225225224 0.000483772508777005
-31.89189189189189 0.0004955493006002268
-31.531531531531538 0.0005076176310571385
-31.171171171171167 0.0005199871763283025
-30.810810810810818 0.0005326686255950717
-30.450450450450447 0.0005456736854330576
-30.090090090090094 0.0005590150832823586
-29.72972972972974 0.000572706569998442
-29.369369369369366 0.0005867629214887636
-29.009009009009013 0.0006011999394414143
-28.648648648648642 0.0006160344511532948
-28.28828828828829 0.0006312843084664469
-27.927927927927936 0.0006469683858223964
-27.567567567567565 0.0006631065774454385
-27.207207207207215 0.000679719793666975
-26.84684684684684 0.0006967161254410476
-26.486486486486488 0.000714285967898713
-26.126126126126135 0.0007324068449446166
-25.765765765765764 0.0007511053819821029
-25.405405405405414 0.0007704099326985748
-25.04504504504504 0.0007903505939587089
-24.684684684684687 0.0008108117443594883
-24.324324324324316 0.0008322918936533367
-23.963963963963963 0.0008543555802354825
-23.603603603603613 0.0008770990681523485
-23.24324324324324 0.0009006381313018411
-22.882882882882885 0.000925108159445445
-22.522522522522515 0.0009506642383822083
-22.16216216216216 0.000977481203799745
-21.801801801801812 0.001005753668341266
-21.44144144144144 0.0010356960214522204
-21.081081081081084 0.0010675424015956145
-20.720720720720713 0.0011011917068622647
-20.36036036036036 0.0011374831356572653
-20.00000000000001 0.0011761634574619802
-19.63963963963964 0.0012173613586187815
-19.279279279279283 0.00126115695050986
-18.918918918918912 0.0013090617632353424
-18.55855855855856 0.00136069454000272
-18.19819819819821 0.0014157743844858779
-17.837837837837835 0.0014744921392152673
-17.477477477477485 0.0015369999064873572
-17.11711711711711 0.0016034094602012778
-16.756756756756758 0.0016737906787816967
-16.396396396396405 0.0017481700014786725
-16.036036036036034 0.001826528910332567
-15.675675675675684 0.001908802440086962
-15.31531531531531 0.001994877718324337
-14.954954954954957 0.0020845925380880985
-14.594594594594605 0.002177733965240922
-14.234234234234233 0.0022740369827922513
-13.873873873873881 0.0023723677624012153
-13.513513513513509 0.002472634857813582
-13.153153153153156 0.0025764986971605454
-12.792792792792804 0.0026806242187039464
-12.432432432432432 0.0027856929603665525
-12.07207207207208 0.0028909991239365455
-11.711711711711708 0.00299581529834028
-11.351351351351354 0.0030993924845251126
-10.990990990990984 0.003200960144673946
-10.63063063063063 0.003299970660466313
-10.270270270270277 0.0033949920986336064
-9.909909909909906 0.003485548008299533
-9.549549549549553 0.0035707965388166504
-9.189189189189182 0.0036498930354860793
-8.828828828828831 0.0037219908412142876
-8.468468468468476 0.003786242106432713
-8.108108108108105 0.0038417986066788664
-7.747747747747752 0.0038883738118561852
-7.387387387387381 0.003923857009323694
-7.027027027027028 0.00394887211201442
-6.666666666666677 0.003963866156985519
-6.306306306306304 0.003967484226834422
-5.945945945945952 0.003959903787075581
-5.58558558558558 0.003941255808805967
-5.225225225225227 0.003911915849466188
-4.864864864864875 0.003872506191331007
-4.504504504504503 0.0038238977068675716
-4.144144144144151 0.0037672114477618067
-3.7837837837837784 0.003703819954696294
-3.423423423423426 0.003635348285249881
-3.063063063063074 0.0035636747575796325
-2.7027027027027017 0.0034909314078398735
-2.3423423423423495 0.0034196154836037182
-1.9819819819819773 0.003352179564794573
-1.621621621621625 0.0032906679644050334
-1.2612612612612528 0.003238007870231693
-0.9009009009009007 0.003196544052505112
-0.5405405405405483 0.0031680352157630754
-0.18018018018017612 0.0031536510332988224
0.1801801801801961 0.003153969867967147
0.5405405405405483 0.003168977182384071
0.9009009009009007 0.0031980646408049465
1.2612612612612528 0.0032400299042118635
1.621621621621605 0.0032930771193852306
1.981981981981997 0.003354818101977232
2.3423423423423495 0.0034213140649625227
2.7027027027027017 0.003493007429759123
3.063063063063054 0.003565546383024217
3.423423423423406 0.003637461238545566
3.7837837837837984 0.0037059011828527904
4.144144144144151 0.003769040929476627
4.504504504504503 0.003825344293742099
4.864864864864855 0.00387350876609607
5.225225225225207 0.003912464067547189
5.5855855855856 0.003941370439833557
5.945945945945952 0.0039596166730405565
6.306306306306304 0.003966817873663377
6.666666666666656 0.0039628129763768765
7.0270270270270085 0.00394766200303973
7.3873873873874 0.003921643072719645
7.747747747747752 0.003885249166781771
8.108108108108105 0.0038394697886692366
8.468468468468458 0.0037838850396985416
8.82882882882881 0.0037194960751334317
9.189189189189202 0.003647201875078283
9.549549549549553 0.0035678877912610645
9.909909909909906 0.003482424843536395
10.27027027027026 0.00339166903794051
10.63063063063061 0.0032964607066693036
10.990990990991003 0.003197623870328109
11.351351351351354 0.0030959656227790063
11.711711711711708 0.0029922755388883285
12.07207207207206 0.0028873251054544456
12.432432432432412 0.0027820822788247254
12.792792792792804 0.0026769959459693802
13.153153153153156 0.002572944366052156
13.513513513513509 0.002469919566384112
13.873873873873862 0.0023689244306466656
14.234234234234213 0.002270206510179638
14.594594594594605 0.0021742064268590456
14.954954954954957 0.0020812913864532447
15.31531531531531 0.0019917580817778962
15.675675675675661 0.0019058356357401752
16.036036036036013 0.0018236885800932876
16.396396396396405 0.0017451750774860242
16.756756756756758 0.0016706804673899875
17.11711711711711 0.0016002168809487612
17.477477477477464 0.0015337634720565716
17.837837837837856 0.0014712511831240312
18.19819819819821 0.0014125639083649908
18.55855855855856 0.0013575396906808108
18.918918918918912 0.0013059719503455674
19.279279279279265 0.0012582277501806873
19.639639639639658 0.0012145753238704954
20.00000000000001 0.0011736732205939269
20.36036036036036 0.0011345425141952698
20.720720720720713 0.0010981145804913523
21.081081081081066 0.0010641127640481094
21.44144144144146 0.001032273612297574
21.801801801801812 0.0010023474882410802
22.16216216216216 0.0009740991553672366
22.522522522522515 0.000947308334568832
22.882882882882868 0.0009217702328730159
23.24324324324326 0.0008972960438292363
23.603603603603613 0.0008737134194292544
23.963963963963963 0.000850866913463093
24.324324324324316 0.0008286183962441471
24.68468468468467 0.0008068474406655553
25.04504504504506 0.0007863697965372097
25.405405405405414 0.0007664584420455041
25.765765765765764 0.0007472109130571748
26.126126126126117 0.0007285951033457579
26.48648648648647 0.0007105811744833084
26.846846846846862 0.0006929785493368494
27.207207207207215 0.0006758676203554337
27.567567567567565 0.0006592579983709662
27.927927927927918 0.0006431244046327739
28.28828828828827 0.0006274436595343029
28.64864864864866 0.0006121946339969609
29.009009009009013 0.0005973581995891667
29.369369369369366 0.0005829171774508717
29.729729729729716 0.0005688562860944078
30.09009009009007 0.0005551620881529424
30.450450450450465 0.0005418229361482166
30.810810810810818 0.0005288289173495725
31.171171171171167 0.0005161717977964447
31.53153153153152 0.0005038449655567017
31.891891891891873 0.0004917881473376416
32.25225225225226 0.00048002522652163074
32.612612612612615 0.00046854754975136616
32.97297297297297 0.0004573268287988185
33.33333333333332 0.0004463670467860612
33.69369369369367 0.00043565839198712696
34.05405405405407 0.0004251917419742327
34.414414414414416 0.0004149586579353056
34.77477477477477 0.00040496094011965085
35.13513513513512 0.0003951678515649925
35.495495495495476 0.0003855877546132115
35.855855855855864 0.00037621529312396586
36.21621621621622 0.00036704562452862297
36.57657657657657 0.0003580744038752356
36.936936936936924 0.0003492977675715159
37.29729729729727 0.000340712316840298
37.65765765765767 0.0003323151009023667
38.01801801801802 0.0003241035999018792
38.37837837837837 0.0003160537169836357
38.738738738738725 0.00030821128173793633
39.099099099099114 0.00030055562992601346
39.45945945945947 0.0002930856676422471
39.81981981981982 0.0002858018989608063
40.18018018018017 0.00027870640312007187
40.540540540540526 0.00027179101901490804
40.90090090090092 0.00026507491563909673
41.261261261261275 0.0002585606893233713
41.62162162162162 0.0002522545470940738
41.981981981981974 0.00024616294680460284
42.34234234234233 0.00024029262397540563
42.702702702702716 0.00023465061771093154
43.06306306306307 0.0002292442956292887
43.42342342342342 0.00022408137774285376
43.783783783783775 0.00021916995923069364
44.14414414414413 0.0002145185320462954
44.504504504504524 0.00021013600530683384
44.86486486486488 0.00020604942119981548
45.22522522522523 0.00020227905887863732
45.58558558558558 0.00019879977703272114
45.94594594594593 0.00019562885835396168
46.30630630630632 0.0001927810785830823
46.66666666666667 0.0001902687759699028
47.027027027027025 0.00018810192433419662
47.38738738738738 0.00018628820954222036
47.74774774774773 0.00018483310921189349
48.10810810810813 0.0001837399754577841
48.46846846846848 0.00018301012048551308
48.82882882882883 0.00018264290484391855
49.18918918918918 0.000182635828142333
49.54954954954953 0.00018298462203960043
49.90990990990992 0.00018368334531101437
50.270270270270274 0.00018472448079917596
50.63063063063063 0.00018609903405485207
50.99099099099098 0.00018779663347426247
51.35135135135133 0.00018980563173982455
51.71171171171173 0.00019215337113102901
52.07207207207208 0.00019442459426776725
52.432432432432435 0.00019750587707026133
52.79279279279278 0.00020052631581288368
53.153153153153134 0.00020387042840340304
53.51351351351352 0.0002074288907664109
53.873873873873876 0.0002111879074239113
54.23423423423423 0.0002151343519285515
54.59459459459458 0.00021925572830215525
54.954954954954935 0.00022354013194909566
55.315315315315324 0.0002279762101243226
55.675675675675684 0.00023255312203547006
56.03603603603604 0.00023726049865799526
56.39639639639638 0.0002420884023416892
56.75675675675674 0.00024702728628621845
57.117117117117125 0.00025206795396255736
57.477477477477485 0.00025720151855627055
57.83783783783783 0.00026241936250763205
58.19819819819819 0.0002677130972224668
58.55855855855854 0.00027307452302643997
58.91891891891893 0.00027849558943426146
59.27927927927928 0.0002839683558039106
59.63963963963964 0.0002894849524445875
59.999999999999986 0.00029503754224555526
60.36036036036034 0.00030061828289148373
60.72072072072073 0.00030626158341691374
61.08108108108108 0.0003119170133547249
61.44144144144144 0.0003175979123198929
61.80180180180179 0.000323299341025781
62.16216216216215 0.0003290167703791048
62.52252252252253 0.00033474607079371174
62.88288288288289 0.00034048350089162753
63.243243243243235 0.00034622569562398005
63.603603603603595 0.0003519696538447088
63.96396396396398 0.00035771272537023663
64.32432432432434 0.00036345259755848485
64.68468468468468 0.000369187281440774
65.04504504504504 0.00037492535089877875
65.40540540540539 0.00038064339379351706
65.76576576576578 0.00038634896032044866
66.12612612612614 0.0003920404158800702
66.48648648648648 0.00039771615361244476
66.84684684684684 0.0004033745919049055
67.20720720720719 0.0004090141717995579
67.56756756756758 0.0004146333543110712
67.92792792792793 0.00042023061766520035
68.28828828828829 0.00042580445446847626
68.64864864864863 0.00043135336881939716
69.00900900900899 0.000436875873371428
69.3693693693694 0.0004423704863579923
69.72972972972974 0.00044783572858955744
70.09009009009009 0.00045328555376924703
70.45045045045043 0.000458684288468857
70.81081081081079 0.0004640518300967091
71.17117117117118 0.00046938686641161327
71.53153153153154 0.0004746881541852909
71.89189189189189 0.00047995451761513797
72.25225225225225 0.00048518484653609534
72.6126126126126 0.0004903780944413199
72.97297297297298 0.0004955332763214664
73.33333333333334 0.0005006494663324683
73.69369369369369 0.0005057257953018097
74.05405405405405 0.0005107614480833201
74.4144144144144 0.0005157556607705875
74.77477477477478 0.0005207077177791072
75.13513513513513 0.0005256169488073065
75.49549549549549 0.0005304827256865794
75.85585585585584 0.0005353044591304519
76.2162162162162 0.0005400815953929797
76.5765765765766 0.0005448136128464149
76.93693693693695 0.0005495000184881423
77.29729729729729 0.000554140344386806
77.65765765765764 0.0005587341440774503
78.018018018018 0.0005633008420787507
78.37837837837839 0.000567795342235799
78.73873873873875 0.0005722423715518823
79.09909909909909 0.0005766416484787174
79.45945945945945 0.0005809928821427164
79.8198198198198 0.0005852957718966006
80.18018018018019 0.0005895500068359231
80.54054054054055 0.0005937552652843461
80.9009009009009 0.0005979176997607232
81.26126126126125 0.0006020185102815213
81.6216216216216 0.0006060685677772457
81.98198198198199 0.0006100674381212185
82.34234234234233 0.0006140147111017152
82.7027027027027 0.0006179100002692432
83.06306306306304 0.000621752942660541
83.4234234234234 0.0006255431984038676
83.7837837837838 0.0006292804502102187
84.14414414414415 0.0006329644027552001
84.50450450450451 0.0006365947819563552
84.86486486486484 0.0006401713341507928
85.22522522522524 0.0006436938251780417
85.58558558558559 0.0006471620393730702
85.94594594594595 0.0006505757784744805
86.3063063063063 0.0006539348604528783
86.66666666666666 0.0006572391182644769
87.02702702702705 0.0006604883985349774
87.38738738738739 0.0006636825601787904
87.74774774774775 0.0006668214729586523
88.1081081081081 0.0006699050159906858
88.46846846846846 0.0006729330761999256
88.82882882882885 0.0006759055467313273
89.1891891891892 0.000678822325321217
89.54954954954954 0.0006816833126341315
89.9099099099099 0.0006844884105699314
90.27027027027025 0.000687237520546027
90.63063063063065 0.0006899305417595054
90.99099099099101 0.0006925673694338729
91.35135135135135 0.0006951478930550699
91.71171171171171 0.0006976720707976444
92.07207207207206 0.000700137955480108
92.43243243243245 0.0007025500475314123
92.7927927927928 0.0007049052929638065
93.15315315315316 0.000707203742274105
93.5135135135135 0.0007094454457885448
93.87387387387386 0.0007116304543142145
94.23423423423424 0.0007137588197081861
94.5945945945946 0.0007158305953661355
94.95495495495496 0.0007178458366323228
95.3153153153153 0.0007198046011328825
95.67567567567566 0.000721706949034439
96.03603603603605 0.0007235529432301296
96.39639639639641 0.000725342649455186
96.75675675675674 0.0007270904360199208
97.1171171171171 0.000728768157896317
97.47747747747745 0.0007303894588281026
97.83783783783785 0.0007319544035479597
98.1981981981982 0.0007334630681788639
98.55855855855856 0.0007349155392686414
98.91891891891892 0.0007363119127177532
99.27927927927927 0.0007376522926053862
99.63963963963965 0.000738936789918985
100.0 0.0007401655211923897
100.36036036036036 0.0007413386070577742
100.7207207207207 0.0007424561707166025
101.08108108108107 0.0007435183363348353
101.44144144144144 0.0007445252273676167
101.8018018018018 0.0007454769648186794
102.16216216216215 0.0007463736654396879
102.52252252252251 0.0007472154398747234
102.88288288288287 0.0007480023907550973
103.24324324324326 0.0007487346107496342
103.60360360360362 0.0007494121805755429
103.96396396396396 0.0007500351669749402
104.32432432432431 0.0007505929814230092
104.68468468468465 0.0007511093985418675
105.04504504504506 0.0007515695238871454
105.4054054054054 0.0007519733833121871
105.76576576576576 0.0007523210798936241
106.12612612612611 0.000752604690516608
106.48648648648647 0.0007528494354297222
106.84684684684686 0.0007530396336741658
107.2072072072072 0.000753175545744893
107.56756756756756 0.0007532574227975381
107.92792792792791 0.0007532855076571256
108.28828828828827 0.0007532600357313128
108.64864864864865 0.000753181235829561
109.009009009009 0.000753049330889734
109.36936936936935 0.0007528645386137346
109.72972972972971 0.0007526270720138652
110.09009009009011 0.0007523371398717018
110.45045045045046 0.0007519949471113473
110.81081081081082 0.000751600695089011
111.17117117117117 0.0007511545818009324
111.53153153153151 0.0007506568020117427
111.8918918918919 0.0007501075473054158
112.25225225225226 0.0007495070060610182
112.61261261261261 0.0007488553633555322
112.97297297297297 0.0007481528007960622
113.33333333333331 0.0007473994962837925
113.6936936936937 0.0007465956237120984
114.05405405405406 0.000745741352601244
114.41441441441441 0.0007448368476721491
114.77477477477476 0.0007438822683617128
115.13513513513512 0.0007428777682822201
115.4954954954955 0.000741823494627372
115.85585585585585 0.0007407195875274918
116.21621621621621 0.0007395661793564735
116.57657657657657 0.000738363393993049
116.9369369369369 0.0007371113460389424
117.29729729729732 0.00073581013999649
117.65765765765768 0.0007344586885308651
118.01801801801801 0.0007330636015905501
118.37837837837837 0.0007316204938277482
118.73873873873872 0.0007301293929206702
119.0990990990991 0.0007285903689822653
119.45945945945947 0.0007270035344326935
119.81981981981983 0.0007253690437543902
120.18018018018016 0.0007236870931328967
120.54054054054052 0.0007219579199866875
120.90090090090092 0.0007201818023892701
121.26126126126125 0.0007183590583868914
121.62162162162161 0.0007164849993428269
121.98198198198197 0.0007145753438350513
122.34234234234233 0.0007126192737625707
122.70270270270272 0.0007106171661396826
123.06306306306307 0.0007085693849021295
123.42342342342342 0.0007064762817780701
123.78378378378376 0.0007043381971007033
124.14414414414412 0.0007021554605630141
124.50450450450451 0.000699928391915165
124.86486486486487 0.0006976573016051257
125.22522522522523 0.0006953424913631828
125.58558558558558 0.0006929842547310433
125.94594594594592 0.0006905828775362785
126.30630630630633 0.0006881386383129216
126.66666666666666 0.0006856518086690762
127.02702702702702 0.0006831226536024254
127.38738738738738 0.0006805514317645962
127.74774774774774 0.0006779383956753519
128.10810810810813 0.0006752837918876332
128.46846846846847 0.0006725878611045054
128.82882882882885 0.0006698508382490879
129.18918918918916 0.0006670729524885888
129.54954954954954 0.0006642544272135776
129.9099099099099 0.000661395479973668
130.27027027027026 0.0006584963223707935
130.63063063063063 0.0006555571599112807
130.99099099099098 0.0006525781918179534
131.35135135135135 0.0006495596108034952
131.71171171171173 0.0006465016028063318
132.07207207207207 0.0006434115152912772
132.43243243243242 0.0006402792927452369
132.79279279279277 0.0006371091087172091
133.15315315315317 0.0006339011468071396
133.51351351351352 0.0006306556180572407
133.8738738738739 0.0006273727613250276
134.23423423423424 0.0006240528435750538
134.59459459459455 0.0006206961600908121
134.95495495495499 0.0006173030346083027
135.31531531531533 0.0006138738193728321
135.67567567567568 0.0006104088951206082
136.03603603603602 0.0006069086709867611
136.3963963963964 0.0006033709248568737
136.75675675675677 0.0005998028165441975
137.11711711711712 0.0005961995046067787
137.4774774774775 0.000592561420562281
137.8378378378378 0.0005888889792792148
138.19819819819818 0.0005851825803681907
138.55855855855856 0.0005814426095190608
138.9189189189189 0.0005776694397838498
139.27927927927928 0.0005738634328054506
139.63963963963963 0.0005700249399921174
140.0 0.000566154303637834
140.36036036036037 0.0005622518579886988
140.72072072072075 0.0005583179302555101
141.08108108108107 0.0005543528415727877
141.44144144144144 0.0005503569079045152
141.8018018018018 0.000546330440896924
142.16216216216216 0.0005422737486786921
142.52252252252254 0.00053818713660896
142.88288288288288 0.0005340709079736112
143.24324324324326 0.0005299253646303019
143.60360360360357 0.0005257508076027478
143.96396396396398 0.000521547537624819
144.32432432432432 0.0005173158556350251
144.68468468468467 0.0005130560632219752
145.04504504504504 0.0005087684630214739
145.4054054054054 0.0005044533590658743
145.7657657657658 0.0005001110570863961
146.12612612612614 0.0004957418647690799
146.48648648648646 0.0004913460919651151
146.84684684684683 0.0004869240508562585
147.20720720720718 0.0004824760560761088
147.56756756756758 0.0004780024247879844
147.92792792792793 0.000473503476720194
148.2882882882883 0.00046897953415947475
148.64864864864865 0.00046443092190340414
149.009009009009 0.0004598579671725816
149.3693693693694 0.00045526099948339587
149.7297297297297 0.0004506403504821928
150.0900900900901 0.0004459963537416569
150.45045045045043 0.0004413293445202426
150.8108108108108 0.00043663965948546787
151.17117117117118 0.00043192763640189855
151.53153153153153 0.0004271932888750549
151.8918918918919 0.00042243605713093675
152.25225225225222 0.00041767747735227997
152.6126126126126 0.0004128751241099141
152.97297297297297 0.00040805320136981044
153.33333333333334 0.0004032119844008245
153.6936936936937 0.0003983517453374317
154.05405405405403 0.0003934727546314678
154.41441441441438 0.00038857528248231185
154.77477477477478 0.00038365960024454147
155.13513513513516 0.0003787259818121278
155.49549549549548 0.00037377374245333876
155.85585585585585 0.0003688040095742621
156.21621621621622 0.0003638171630074275
156.57657657657657 0.0003588135196025706
156.93693693693695 0.0003537934068319072
157.2972972972973 0.0003487571635643693
157.65765765765764 0.0003437051408248633
158.01801801801804 0.0003386377025382409
158.3783783783784 0.0003335552262577046
158.73873873873873 0.00032845810387736396
159.09909909909908 0.00032334674232869815
159.45945945945945 0.0003182215642606837
159.81981981981983 0.00031308300870335913
160.1801801801802 0.0003079315317146207
160.54054054054055 0.0003027676070100461
160.9009009009009 0.0002975917265755702
161.26126126126124 0.0002924044012628315
161.62162162162164 0.000287206161367033
161.981981981982 0.00028200524475997996
162.34234234234233 0.0002767854525627492
162.7027027027027 0.00027155622444463063
163.06306306306305 0.0002663181837017417
163.42342342342343 0.0002610719799635115
163.7837837837838 0.0002558182898299214
164.14414414414412 0.0002505578174729879
164.5045045045045 0.00024529129520228804
164.86486486486484 0.00024001948399433244
165.22522522522524 0.00023474317398559707
165.5855855855856 0.00022946318492904553
165.94594594594594 0.0002241803666139652
166.3063063063063 0.00021889559924896415
166.66666666666663 0.00021360979380796632
167.02702702702706 0.0002083238923390541
167.38738738738738 0.00020303886823601764
167.74774774774775 0.0001977557264724471
168.1081081081081 0.00019247550379824664
168.46846846846844 0.00018719926889840908
168.82882882882885 0.00018192812251391436
169.1891891891892 0.00017666319752460995
169.54954954954957 0.00017140565899391975
169.90990990990989 0.00016615670417524067
170.27027027027026 0.00016091756247986878
170.63063063063063 0.00015576974585106263
170.99099099099098 0.0001505241955162946
171.35135135135135 0.00014532856865868187
171.7117117117117 0.00013592770794197364
172.07207207207205 0.00013336043872920158
172.43243243243245 0.00013012160350813712
172.7927927927928 0.00012631934582362433
173.15315315315314 0.0001220569835474068
173.5135135135135 0.00011743296082072494
173.87387387387386 0.00011254080287606747
174.23423423423424 0.00010746907371070862
174.5945945945946 0.00010230133658570642
174.95495495495496 9.711611732510118e-05
175.3153153153153 9.198687039118002e-05
175.67567567567565 8.698194771280733e-05
176.03603603603602 8.216457024501692e-05
176.3963963963964 7.75928022392588e-05
176.75675675675674 7.331952820494198e-05
177.11711711711712 6.939243254417955e-05
177.4774774774775 6.585398184292441e-05
177.83783783783784 6.274140980299884e-05
178.1981981981982 6.008670480084104e-05
178.55855855855853 5.791660006014282e-05
178.9189189189189 5.625256642689991e-05
179.27927927927928 5.5110807736769986e-05
179.63963963963965 5.450225876600342e-05
180.0 5.443258575859747e-05


==> figures/flow_around_a_cylinder/data/grcbc_farfield_inflow_and_pressure_outflow_R7.5.dat <==
theta p_rms
-179.63963963963965 5.68200451414455e-05
-179.27927927927928 5.7225483056072554e-05
-178.91891891891893 5.784890528943416e-05
-178.55855855855853 5.868212262289324e-05
-178.1981981981982 5.9714110876551157e-05
-177.83783783783784 6.093101668488261e-05
-177.47747747747746 6.231171463479416e-05
-177.11711711711715 6.390371545101411e-05
-176.75675675675674 6.564000160503135e-05
-176.3963963963964 6.750995114234668e-05
-176.03603603603602 6.950338147758806e-05
-175.67567567567568 7.161054919924113e-05
-175.3153153153153 7.38221497607784e-05
-174.95495495495496 7.612931705875405e-05
-174.5945945945946 7.852362289833679e-05
-174.23423423423424 8.09970763466603e-05
-173.8738738738739 8.354212297427816e-05
-173.51351351351352 8.615164398491828e-05
-173.15315315315314 8.881895523364362e-05
-172.7927927927928 9.153780613343456e-05
-172.43243243243245 9.430237845012751e-05
-172.07207207207207 9.710728498554863e-05
-171.7117117117117 9.994756814861016e-05
-171.35135135135135 0.0001028186984140482
-170.99099099099098 0.00010571657266840106
-170.63063063063063 0.00010863751244275317
-170.27027027027026 0.00011157826203169304
-169.9099099099099 0.00011453598649785994
-169.54954954954957 0.00011750826956138466
-169.1891891891892 0.0001204931113734618
-168.82882882882882 0.0001234889261732252
-168.46846846846844 0.0001264945398270356
-168.10810810810813 0.0001295091872492318
-167.74774774774775 0.00013253362339677363
-167.38738738738738 0.00013555838719574701
-167.02702702702703 0.00013858564351298995
-166.66666666666666 0.00014161405206896552
-166.3063063063063 0.00014464236452330952
-165.94594594594594 0.00014766942343463597
-165.5855855855856 0.00015069416118055945
-165.22522522522522 0.00015371559883785798
-164.86486486486487 0.0001567328450226906
-164.5045045045045 0.00015974509469079024
-164.14414414414412 0.0001627516278975372
-163.7837837837838 0.00016575180851784098
-163.4234234234234 0.0001687450829257388
-163.06306306306305 0.00017173097863363491
-162.7027027027027 0.0001747053830105906
-162.34234234234233 0.0001776735314684754
-161.981981981982 0.0001806312916365752
-161.6216216216216 0.00018357820642459142
-161.26126126126127 0.00018651383668918535
-160.9009009009009 0.00018943776117309643
-160.54054054054055 0.00019234957642396368
-160.1801801801802 0.00019524889669280922
-159.8198198198198 0.00019813535381212708
-159.45945945945948 0.000201008597053543
-159.09909909909908 0.00020386829296500477
-158.73873873873873 0.00020671412518746257
-158.3783783783784 0.000209545794251019
-158.018018018018 0.0002123630173505186
-157.65765765765767 0.00021516552810055929
-157.2972972972973 0.00021795307626992208
-156.93693693693695 0.00022072542749540744
-156.57657657657657 0.00022348236297509104
-156.21621621621622 0.00022622367914100933
-155.85585585585585 0.00022894918731130226
-155.49549549549548 0.0002316587133218455
-155.13513513513516 0.00023435209713741975
-154.77477477477478 0.00023702858221266295
-154.4144144144144 0.00023968606316526108
-154.05405405405406 0.0002423270922408938
-153.6936936936937 0.00024495140867700075
-153.33333333333334 0.0002475587671245039
-152.97297297297297 0.0002501489375449615
-152.61261261261262 0.0002527217050811468
-152.25225225225225 0.0002552768699007706
-151.8918918918919 0.0002578142470130741
-151.53153153153153 0.00026033366605802586
-151.17117117117118 0.00026283497106786483
-150.8108108108108 0.00026531802020073834
-150.45045045045046 0.0002677826854462003
-150.0900900900901 0.00027022885230233875
-149.7297297297297 0.00027265641942431985
-149.3693693693694 0.00027506529824414386
-149.009009009009 0.0002774554125614267
-148.64864864864865 0.00027982669810502854
-148.2882882882883 0.00028217910206537955
-147.92792792792793 0.0002845125825973531
-147.56756756756758 0.0002868271082935683
-147.2072072072072 0.00028912265762801547
-146.84684684684683 0.0002913992183699191
-146.48648648648646 0.000293656786967776
-146.12612612612614 0.00029589536790352574
-145.7657657657658 0.0002981149730168334
-145.4054054054054 0.0003003156207994896
-145.04504504504504 0.00030249733565995885
-144.68468468468467 0.00030465789163288163
-144.32432432432432 0.00030680012833664104
-143.96396396396398 0.0003089235064644604
-143.6036036036036 0.00031102803563186896
-143.24324324324326 0.00031311372414033007
-142.88288288288288 0.00031518057854450427
-142.52252252252254 0.00031722860320072626
-142.16216216216213 0.00031925779979667505
-141.80180180180182 0.00032126816686223533
-141.44144144144144 0.00032325073711909436
-141.08108108108107 0.0003252185743189611
-140.72072072072075 0.0003271667932110284
-140.36036036036035 0.0003290954517818434
-140.0 0.0003310046042248818
-139.63963963963963 0.0003328943008193976
-139.27927927927928 0.0003347694478216479
-138.9189189189189 0.0003366207772238332
-138.55855855855856 0.0003384524621912231
-138.1981981981982 0.0003402645042380419
-137.8378378378378 0.0003420569027876081
-137.4774774774775 0.00034382965530610656
-137.11711711711712 0.0003455827574185342
-136.75675675675674 0.00034731620300625126
-136.3963963963964 0.00034902998428557844
-136.03603603603602 0.00035072409186688184
-135.67567567567568 0.00035239851479358593
-135.31531531531533 0.00035405324056056675
-134.95495495495496 0.000355688255111378
-134.59459459459458 0.00035730354281376887
-134.23423423423424 0.000358899086412963
-133.8738738738739 0.0003604748669621715
-133.51351351351352 0.00036203086372982557
-133.15315315315317 0.0003635670540830229
-132.7927927927928 0.00036508341334669226
-132.43243243243242 0.000366579914637995
-132.07207207207207 0.00036805652867549326
-131.71171171171173 0.000369513223562631
-131.35135135135135 0.0003709499645450864
-130.99099099099098 0.0003723667137415745
-130.63063063063063 0.000373763429847693
-130.27027027027026 0.00037514006781242765
-129.9099099099099 0.00037649657848694604
-129.54954954954954 0.00037783290824534003
-129.18918918918916 0.0003791489985769892
-128.82882882882885 0.0003804447856502498
-128.46846846846847 0.00038172019984719305
-128.10810810810813 0.0003829776074016872
-127.74774774774774 0.00038421366020130265
-127.38738738738738 0.0003854297703424607
-127.02702702702702 0.0003866258843785252
-126.66666666666666 0.0003878019361171894
-126.30630630630633 0.0003889578463565304
-125.94594594594594 0.00039009331226337265
-125.58558558558558 0.00039120868732513066
-125.22522522522523 0.00039230373391070346
-124.86486486486487 0.00039337846609632224
-124.50450450450451 0.0003944328955962649
-124.14414414414415 0.00039546703217966446
-123.78378378378376 0.0003964808840756962
-123.42342342342342 0.00039747445836626225
-123.06306306306307 0.0003984477613653018
-122.70270270270272 0.0003994007989838297
-122.34234234234233 0.0004003335770798176
-121.98198198198197 0.0004012461017920168
-121.62162162162161 0.00040213837985682624
-121.26126126126125 0.00040301041890730254
-120.90090090090092 0.00040386222775340864
-120.54054054054055 0.00040469381664260377
-120.18018018018016 0.0004055051974998711
-119.81981981981983 0.0004062963841462882
-119.45945945945947 0.00040706739249524984
-119.0990990990991 0.00040781824072545384
-118.73873873873875 0.0004085489494297736
-118.37837837837837 0.00040925954173914566
-118.01801801801801 0.0004099500434206114
-117.65765765765768 0.0004106204829486673
-117.29729729729732 0.0004112708915490825
-116.93693693693693 0.000411901303214368
-116.57657657657657 0.0004125117546900872
-116.21621621621621 0.000413102285431226
-115.85585585585585 0.00041367293752784867
-115.4954954954955 0.00041421745889677923
-115.13513513513514 0.0004147470702670535
-114.77477477477476 0.0004152587930125662
-114.41441441441441 0.00041575060129318684
-114.05405405405406 0.00041622252528217946
-113.69369369369369 0.00041667459212677623
-113.33333333333334 0.00041710682662443577
-112.97297297297297 0.0004175192518920482
-112.61261261261261 0.0004179118900265236
-112.25225225225226 0.00041828476275517477
-111.89189189189189 0.0004186378920742733
-111.53153153153153 0.0004189713008741363
-111.17117117117117 0.00041928501354907244
-110.81081081081082 0.0004195790565904953
-110.45045045045046 0.00041985345916148925
-110.09009009009009 0.0004201082536510924
-109.72972972972974 0.0004203434762065457
-109.36936936936935 0.00042055916724174
-109.009009009009 0.0004207553719200766
-108.64864864864865 0.00042093214060995093
-108.28828828828829 0.00042108952931105314
-107.92792792792794 0.00042122760004967427
-107.56756756756756 0.0004213464212412038
-107.2072072072072 0.0004214460680179965
-106.84684684684686 0.0004215266225207932
-106.48648648648648 0.00042158817415187345
-106.12612612612611 0.00042163081978813076
-105.76576576576576 0.0004216546639522664
-105.4054054054054 0.000421656000814703
-105.04504504504506 0.00042163920978170353
-104.68468468468468 0.00042160269638152263
-104.32432432432431 0.0004215464847033961
-103.96396396396396 0.0004214705830418307
-103.60360360360362 0.00042137498451997175
-103.24324324324326 0.00042125966771651744
-102.88288288288288 0.0004211245972945903
-102.52252252252251 0.0004209697246309512
-102.16216216216215 0.0004207949884439011
-101.8018018018018 0.0004206003154181831
-101.44144144144144 0.0004203856208251708
-101.08108108108108 0.00042015080913659333
-100.7207207207207 0.00041989577463002765
-100.36036036036036 0.0004196204019843575
-100.0 0.0004193245668633797
-99.63963963963965 0.00041900813648571516
-99.27927927927928 0.00041867097017916644
-98.91891891891892 0.0004183129199176432
-98.55855855855856 0.00041793383083877034
-98.1981981981982 0.00041753354174027443
-97.83783783783785 0.0004171118855532425
-97.47747747747748 0.00041666868979033794
-97.1171171171171 0.0004162037769670571
-96.75675675675674 0.00041571696499410746
-96.39639639639641 0.0004152080675389965
-96.03603603603605 0.00041468682838645334
-95.67567567567568 0.00041413670554904026
-95.3153153153153 0.0004135594468189364
-94.95495495495496 0.00041296121567631214
-94.5945945945946 0.0004123464842662268
-94.23423423423424 0.0004117047063898902
-93.87387387387388 0.00041104020003466564
-93.5135135135135 0.00041035288141882454
-93.15315315315316 0.0004096426577590792
-92.7927927927928 0.000408909428426594
-92.43243243243245 0.00040815308612709197
-92.07207207207207 0.00040737351810315087
-91.71171171171171 0.00040657060735671796
-91.35135135135135 0.0004057442338898071
-90.99099099099101 0.00040489427596127184
-90.63063063063062 0.00040402061135748975
-90.27027027027027 0.0004031231186747288
-89.9099099099099 0.0004022016786109029
-89.54954954954954 0.00040125617526437534
-89.1891891891892 0.0004002864974374013
-88.82882882882883 0.0003992925399417583
-88.46846846846847 0.0003982742049040541
-88.1081081081081 0.00039723140306815834
-87.74774774774775 0.0003961640550921548
-87.38738738738739 0.000395072092837174
-87.02702702702702 0.00039395546064541643
-86.66666666666667 0.00039281411660465194
-86.3063063063063 0.0003916480337964341
-85.94594594594595 0.0003904572015252491
-85.58558558558559 0.00038924162652578413
-85.22522522522522 0.00038800445485553747
-84.86486486486487 0.00038674175176546565
-84.50450450450451 0.0003854547986650454
-84.14414414414415 0.00038414363887445246
-83.7837837837838 0.00038280833119660367
-83.42342342342342 0.00038144895051494534
-83.06306306306307 0.00038006558837363607
-82.7027027027027 0.00037865835353829546
-82.34234234234233 0.0003772271004825727
-81.98198198198199 0.00037577179149276044
-81.62162162162163 0.0003742933206517544
-81.26126126126127 0.0003727918592049054
-80.9009009009009 0.0003712675834163673
-80.54054054054055 0.000369720675527912
-80.18018018018017 0.00036815132473686413
-79.81981981981981 0.0003665597281914683
-79.45945945945947 0.00036494609200192826
-79.09909909909909 0.00036331063226529805
-78.73873873873875 0.00036165357610233714
-78.37837837837837 0.0003599751627043773
-78.01801801801801 0.0003582756443881921
-77.65765765765767 0.0003565552876567914
-77.29729729729729 0.00035481437426401687
-76.93693693693695 0.0003530532022807456
-76.57657657657657 0.0003512720871604655
-76.21621621621622 0.0003494713628019259
-75.85585585585586 0.00034765138260652267
-75.49549549549549 0.0003458125205280278
-75.13513513513513 0.00034395517211222574
-74.77477477477477 0.0003420797555239827
-74.41441441441442 0.00034018671255922823
-74.05405405405406 0.000338276509639299
-73.69369369369369 0.0003363508421517623
-73.33333333333334 0.0003344071398542745
-72.97297297297297 0.00033244709441553695
-72.61261261261261 0.00033047093562904123
-72.25225225225226 0.0003284788826005417
-71.89189189189189 0.000326471143717379
-71.53153153153154 0.00032444791663736926
-71.17117117117117 0.00032240938829665704
-70.8108108108108 0.00032036150150872893
-70.45045045045043 0.0003183015365537216
-70.09009009009009 0.0003162281715806089
-69.72972972972974 0.00031414195933633003
-69.36936936936937 0.00031204344670366155
-69.00900900900902 0.0003099331746671243
-68.64864864864863 0.00030781167832882276
-68.28828828828829 0.0003056794869739782
-67.92792792792793 0.0003035371241858213
-67.56756756756756 0.00030138510800940756
-67.20720720720722 0.00029922395116381903
-66.84684684684684 0.00029705416130211044
-66.48648648648648 0.00029487624131826226
-66.12612612612614 0.00029269068970029413
-65.76576576576576 0.0002904980009285927
-65.4054054054054 0.0002882986659184094
-65.04504504504504 0.00028609317250537274
-64.68468468468468 0.0002838820059727694
-64.32432432432434 0.0002816656496192353
-63.96396396396396 0.00027945853080697645
-63.6036036036036 0.00027723462787613336
-63.243243243243235 0.00027500694798234595
-62.88288288288289 0.0002727759544174161
-62.52252252252253 0.0002705421114079424
-62.16216216216216 0.000268305886031704
-61.801801801801815 0.0002660677502373678
-61.44144144144144 0.0002638281829654169
-61.08108108108108 0.0002615876723679989
-60.72072072072073 0.0002593467181251867
-60.36036036036035 0.0002571327244340311
-60.00000000000001 0.00025489724975053673
-59.63963963963964 0.00025266157380335834
-59.27927927927928 0.0002504268697132254
-58.91891891891893 0.0002481942776093155
-58.55855855855856 0.0002459649017420717
-58.198198198198206 0.00024375257671808474
-57.83783783783783 0.00024154055376609976
-57.477477477477485 0.00023933406779835773
-57.11711711711711 0.00023713360051036902
-56.75675675675676 0.00023493964707817995
-56.396396396396405 0.00023275271583875928
-56.03603603603604 0.00023057332797345704
-55.675675675675684 0.00022840201719496797
-55.3153153153153 0.00022623932943820552
-54.95495495495496 0.00022408582255549389
-54.594594594594604 0.0002219420660164428
-54.23423423423423 0.00021980864061287172
-53.873873873873876 0.00021768613816911493
-53.51351351351351 0.00021557516125802516
-53.153153153153156 0.00021347632292296906
-52.7927927927928 0.00021139024640608498
-52.432432432432435 0.0002093175648830535
-52.07207207207208 0.00020725892120460133
-51.7117117117117 0.0002052149676449411
-51.35135135135135 0.00020318636565732094
-50.990990990991 0.00020117378563683192
-50.63063063063063 0.00019917790669059883
-50.270270270270274 0.0001971994164154498
-49.909909909909906 0.00019527472769039817
-49.54954954954955 0.00019333214394330346
-49.1891891891892 0.00019140809829144622
-48.82882882882883 0.00018950337943229238
-48.46846846846848 0.000187618816520571
-48.1081081081081 0.00018575527955610034
-47.747747747747745 0.0001839136796924056
-47.38738738738738 0.00018209496946526444
-47.027027027027025 0.00018030014294042481
-46.66666666666667 0.0001785302357798393
-46.306306306306304 0.00017678632522587502
-45.94594594594595 0.0001750695300030584
-45.58558558558558 0.0001733810101370267
-45.22522522522523 0.00017174615434693692
-44.86486486486488 0.0001700988589535844
-44.504504504504496 0.00016848202377398676
-44.14414414414414 0.0001668965408228521
-43.783783783783775 0.0001653433985325753
-43.42342342342342 0.00016382367879206496
-43.06306306306307 0.00016233855370883225
-42.7027027027027 0.00016088928209604612
-42.34234234234235 0.00015947720568667463
-41.981981981981974 0.00015810374507724343
-41.62162162162162 0.0001567703954041684
-41.261261261261275 0.00015547872175602763
-40.9009009009009 0.00015423035432556405
-40.54054054054054 0.00015302698330561917
-40.18018018018017 0.00015187035353361942
-39.81981981981982 0.00015076225888964573
-39.45945945945947 0.00014970453645353076
-39.0990990990991 0.0001485975027283903
-38.738738738738746 0.00014761482128258788
-38.37837837837837 0.00014668682720158434
-38.01801801801802 0.00014581519081108678
-37.65765765765767 0.00014500143328627583
-37.2972972972973 0.00014424692939581237
-36.936936936936945 0.00014355291047275608
-36.57657657657657 0.00014292046760171187
-36.21621621621622 0.00014235055501116573
-35.855855855855864 0.00014184399365962835
-35.4954954954955 0.00014140147500388818
-35.135135135135144 0.00014102356493736636
-34.77477477477477 0.00014071070788628626
-34.414414414414416 0.0001404435658137175
-34.05405405405405 0.0001402749029749887
-33.693693693693696 0.00014018313567163348
-33.33333333333334 0.00014016857621165944
-32.97297297297297 0.00014023148793018602
-32.612612612612615 0.00014037212974513861
-32.25225225225224 0.00014059080080730435
-31.89189189189189 0.00014088788516119138
-31.531531531531538 0.00014126389633267405
-31.171171171171167 0.00014171952175905317
-30.810810810810818 0.00014225566697693385
-30.450450450450447 0.00014287349948321446
-30.090090090090094 0.00014351659906945013
-29.72972972972974 0.00014427084831270619
-29.369369369369366 0.0001451056821696523
-29.009009009009013 0.00014601906102946187
-28.648648648648642 0.00014700853254842825
-28.28828828828829 0.0001480712480443277
-27.927927927927936 0.00014920398094736326
-27.567567567567565 0.0001504031472657796
-27.207207207207215 0.00015166482802058109
-26.84684684684684 0.00015298479360018394
-26.486486486486488 0.00015435186416492267
-26.126126126126135 0.00015580237573550924
-25.765765765765764 0.00015731803955125432
-25.405405405405414 0.00015889938393602376
-25.04504504504504 0.00016054782255401555
-24.684684684684687 0.000162265751577435
-24.324324324324316 0.00016403090638112184
-23.963963963963963 0.0001658893888757395
-23.603603603603613 0.00016783435051524005
-23.24324324324324 0.00016987624447313101
-22.882882882882885 0.00017202883057151934
-22.522522522522515 0.00017431242561319116
-22.16216216216216 0.00017674663558632332
-21.801801801801812 0.00017935884734770094
-21.44144144144144 0.0001821855634798566
-21.081081081081084 0.00018527436786976617
-20.720720720720713 0.0001886712177759841
-20.36036036036036 0.00019243919219206123
-20.00000000000001 0.00019665355776769046
-19.63963963963964 0.00020140182333214316
-19.279279279279283 0.00020678482921022834
-18.918918918918912 0.00021292233400815793
-18.55855855855856 0.00021994771635942595
-18.19819819819821 0.0002279982444778707
-17.837837837837835 0.0002372876415072206
-17.477477477477485 0.0002479931935904053
-17.11711711711711 0.0002603151333527388
-16.756756756756758 0.00027447673051269434
-16.396396396396405 0.0002907243596680348
-16.036036036036034 0.00030932754511181905
-15.675675675675684 0.00033030209079353267
-15.31531531531531 0.00035399645412882637
-14.954954954954957 0.0003809391561930465
-14.594594594594605 0.00041045660633392964
-14.234234234234233 0.0004431968852549436
-13.873873873873881 0.0004794350448571458
-13.513513513513509 0.0005194303379401304
-13.153153153153156 0.0005634250690460181
-12.792792792792804 0.0006118701486089021
-12.432432432432432 0.000665687498172702
-12.07207207207208 0.0007251676847626787
-11.711711711711708 0.0007913369011664616
-11.351351351351354 0.0008651503919490026
-10.990990990990984 0.0009476988103607609
-10.63063063063063 0.001040130148282645
-10.270270270270277 0.001143650334377917
-9.909909909909906 0.0012594177214170755
-9.549549549549553 0.0013892954759749017
-9.189189189189182 0.0015338088814616825
-8.828828828828831 0.0016940190515136462
-8.468468468468476 0.001870253647529803
-8.108108108108105 0.0020622782118154648
-7.747747747747752 0.002268851981297773
-7.387387387387381 0.0024877777458640047
-7.027027027027028 0.002716045692770881
-6.666666666666677 0.0029487340814309962
-6.306306306306304 0.0031808574664723755
-5.945945945945952 0.003405541313039855
-5.58558558558558 0.0036155361342178
-5.225225225225227 0.0038034465815016336
-4.864864864864875 0.003961735035814152
-4.504504504504503 0.004082467682802308
-4.144144144144151 0.00415831058271058
-3.7837837837837784 0.004184419401993573
-3.423423423423426 0.004156524570183588
-3.063063063063074 0.004072476523826314
-2.7027027027027017 0.003931575193176082
-2.3423423423423495 0.003737874930043776
-1.9819819819819773 0.0035001292803446067
-1.621621621621625 0.003231805433497484
-1.2612612612612528 0.0029510930270835044
-0.9009009009009007 0.002689540579394615
-0.5405405405405483 0.0024800215591654503
-0.18018018018017612 0.002365656689666408
0.1801801801801961 0.00236879271263976
0.5405405405405483 0.0024893324328807923
0.9009009009009007 0.0027047407116690186
1.2612612612612528 0.002970624822603301
1.621621621621605 0.003248852275872074
1.981981981981997 0.003518565209436021
2.3423423423423495 0.003755655001942148
2.7027027027027017 0.003947574659266586
3.063063063063054 0.0040871360997219875
3.423423423423406 0.004170413320579323
3.7837837837837984 0.004196733246868621
4.144144144144151 0.004168662706557985
4.504504504504503 0.00409098222960521
4.864864864864855 0.003969025366797197
5.225225225225207 0.0038094954306844902
5.5855855855856 0.003620359653531817
5.945945945945952 0.003409326121591421
6.306306306306304 0.0031838426867931216
6.666666666666656 0.0029510961709189303
7.0270270270270085 0.002718011858558257
7.3873873873874 0.0024894776923311793
7.747747747747752 0.002270050022604571
8.108108108108105 0.0020634164766660666
8.468468468468458 0.0018713718164183315
8.82882882882881 0.0016950123433068622
9.189189189189202 0.0015347423711824487
9.549549549549553 0.001390281411690097
9.909909909909906 0.0012606720595984442
10.27027027027026 0.0011448143625418727
10.63063063063061 0.0010413706305773135
10.990990990991003 0.0009489746404401191
11.351351351351354 0.000866424788247475
11.711711711711708 0.0007925833524556628
12.07207207207206 0.000726308983159736
12.432432432432412 0.0006667599534850983
12.792792792792804 0.0006129708054554451
13.153153153153156 0.0005643798408781666
13.513513513513509 0.0005202660657929308
13.873873873873862 0.000480098017909894
14.234234234234213 0.00044366850721673176
14.594594594594605 0.00041074096278846016
14.954954954954957 0.0003810510134543659
15.31531531531531 0.0003543080857272147
15.675675675675661 0.0003301970161206291
16.036036036036013 0.0003090700050606356
16.396396396396405 0.0002903364232138843
16.756756756756758 0.0002737874092592907
17.11711711711711 0.00025945419932009515
17.477477477477464 0.00024697347859674323
17.837837837837856 0.00023611061678256034
18.19819819819821 0.00022665769098230228
18.55855855855856 0.00021843332682001943
18.918918918918912 0.00021128251377815674
19.279279279279265 0.00020507639506159677
19.639639639639658 0.00019954531616483878
20.00000000000001 0.00019471096800552666
20.36036036036036 0.0001904128031671389
20.720720720720713 0.00018657184757282728
21.081081081081066 0.00018311745697041445
21.44144144144146 0.00017998722971455025
21.801801801801812 0.00017712691070756884
22.16216216216216 0.0001744902867810503
22.522522522522515 0.00017203907380820187
22.882882882882868 0.00016974279584479758
23.24324324324326 0.0001675786566035737
23.603603603603613 0.00016553140357366687
23.963963963963963 0.00016359318510285952
24.324324324324316 0.0001617279206056854
24.68468468468467 0.00015995038770554298
25.04504504504506 0.00015827211311562097
25.405405405405414 0.00015665429513523948
25.765765765765764 0.00015509133939307405
26.126126126126117 0.00015360061999000274
26.48648648648647 0.00015217352252766748
26.846846846846862 0.0001508107250329859
27.207207207207215 0.0001495132037943192
27.567567567567565 0.00014828217430667113
27.927927927927918 0.00014711903302290215
28.28828828828827 0.0001460253000283754
28.64864864864866 0.00014500256275416074
29.009009009009013 0.00014405242084146566
29.369369369369366 0.00014317643226734647
29.729729729729716 0.00014237606083899996
30.09009009009007 0.00014164767419999627
30.450450450450465 0.00014099535340534686
30.810810810810818 0.00014042027020892418
31.171171171171167 0.00013992271822725006
31.53153153153152 0.00013950313526417009
31.891891891891873 0.00013916204927285939
32.25225225225226 0.00013889776396829617
32.612612612612615 0.00013871496613168782
32.97297297297297 0.00013860784957095065
33.33333333333332 0.00013857647694435856
33.69369369369367 0.00013862063550216846
34.05405405405407 0.00013873981886945765
34.414414414414416 0.00013893320920732138
34.77477477477477 0.00013919965978790116
35.13513513513512 0.00013953767801803377
35.495495495495476 0.0001399454089455847
35.855855855855864 0.00014042061928175992
36.21621621621622 0.0001409669434403418
36.57657657657657 0.00014156331765324747
36.936936936936924 0.00014222351655040553
37.29729729729727 0.0001429453975984376
37.65765765765767 0.0001437268948278806
38.01801801801802 0.00014456601798908678
38.37837837837837 0.00014546085129445144
38.738738738738725 0.00014640955175564038
39.099099099099114 0.00014741034712507584
39.45945945945947 0.00014846153345150588
39.81981981981982 0.00014956147226003068
40.18018018018017 0.00015070858736748348
40.540540540540526 0.00015189650914835913
40.90090090090092 0.00015312577088128366
41.261261261261275 0.00015439742005957175
41.62162162162162 0.00015571009545425015
41.981981981981974 0.0001570624154002783
42.34234234234233 0.00015845297785360026
42.702702702702716 0.0001598803603754537
43.06306306306307 0.00016134312004581592
43.42342342342342 0.0001628397933079837
43.783783783783775 0.00016436889574639066
44.14414414414413 0.0001658958709604578
44.504504504504524 0.00016749431956892733
44.86486486486488 0.0001691198661274721
45.22522522522523 0.00017077202145967182
45.58558558558558 0.0001724502759271088
45.94594594594593 0.0001741541017361604
46.30630630630632 0.00017588295525981356
46.66666666666667 0.0001776362793710577
47.027027027027025 0.0001794135057844216
47.38738738738738 0.00018121405740223443
47.74774774774773 0.00018303735066220605
48.10810810810813 0.00018488279788294652
48.46846846846848 0.00018674980960407087
48.82882882882883 0.0001886377969175637
49.18918918918918 0.00019054617378711246
49.54954954954953 0.00019247435935215848
49.90990990990992 0.0001944217802134558
50.270270270270274 0.00019638787269697075
50.63063063063063 0.00019837208509301292
50.99099099099098 0.00020037387986752937
51.35135135135133 0.0002023927358425615
51.71171171171173 0.0002044281503429172
52.07207207207208 0.00020647964130617686
52.432432432432435 0.0002085467493532184
52.79279279279278 0.00021060418297449756
53.153153153153134 0.0002126959381930572
53.51351351351352 0.000214800533112597
53.873873873873876 0.00021691755286542275
54.23423423423423 0.0002190301164678463
54.59459459459458 0.00022116278891220494
54.954954954954935 0.00022330560284767418
55.315315315315324 0.00022546361587229982
55.675675675675684 0.0002276309784353364
56.03603603603604 0.0002298054818539173
56.39639639639638 0.00023198677828202723
56.75675675675674 0.0002341745086612635
57.117117117117125 0.00023636830149696513
57.477477477477485 0.00023856777170001373
57.83783783783783 0.0002407725194962347
58.19819819819819 0.00024298212940517306
58.55855855855854 0.00024519616928990126
58.91891891891893 0.0002474141894793745
59.27927927927928 0.00024963572196470645
59.63963963963964 0.000251860279670617
59.999999999999986 0.0002540873558031483
60.36036036036034 0.0002563164232746238
60.72072072072073 0.000258546934206677
61.08108108108108 0.0002607783195120453
61.44144144144144 0.0002630099885556883
61.80180180180179 0.00026524132889564676
62.16216216216215 0.0002674717061039351
62.52252252252253 0.0002697004636676127
62.88288288288289 0.0002719269229700591
63.243243243243235 0.0002741503833523379
63.603603603603595 0.00027637012225440686
63.96396396396398 0.00027858539543580176
64.32432432432434 0.00028079543727530106
64.68468468468468 0.000282999461148944
65.04504504504504 0.00028520583560826863
65.40540540540539 0.00028740125225544863
65.76576576576578 0.0002895911153055905
66.12612612612614 0.0002917747033258657
66.48648648648648 0.00029395132875272494
66.84684684684684 0.0002961203366932789
67.20720720720719 0.0002982811037346232
67.56756756756758 0.0003004330367632378
67.92792792792793 0.00030257557179651847
68.28828828828829 0.00030470817282844117
68.64864864864863 0.00030682687221368345
69.00900900900899 0.0003089387687154559
69.3693693693694 0.00031103944768289823
69.72972972972974 0.00031312846677047993
70.09009009009009 0.00031520539306857285
70.45045045045043 0.00031726980169424724
70.81081081081079 0.00031932127442008324
71.17117117117118 0.00032135939834331006
71.53153153153154 0.00032338376459749237
71.89189189189189 0.00032539396710886575
72.25225225225225 0.00032738960139931813
72.6126126126126 0.0003293702634379033
72.97297297297298 0.0003313355485426616
73.33333333333334 0.0003332850503344061
73.69369369369369 0.0003352183597440306
74.05405405405405 0.0003371350640747662
74.4144144144144 0.00033903474612071165
74.77477477477478 0.00034091698334284674
75.13513513513513 0.0003427813471036158
75.49549549549549 0.0003446184775256442
75.85585585585584 0.00034644752993069443
76.2162162162162 0.0003482570073731016
76.5765765765766 0.0003500467229847325
76.93693693693695 0.00035181649138324103
77.29729729729729 0.00035356612892978133
77.65765765765764 0.00035529545397208886
78.018018018018 0.00035700428707380056
78.37837837837839 0.0003586924512308688
78.73873873873875 0.00036035977207592455
79.09909909909909 0.0003620060780714256
79.45945945945945 0.0003636269398637796
79.8198198198198 0.0003652297739450256
80.18018018018019 0.00036681045643319627
80.54054054054055 0.00036836868078706105
80.9009009009009 0.000369904173953686
81.26126126126125 0.0003714166946389564
81.6216216216216 0.00037290603155564254
81.98198198198199 0.00037437200165240335
82.34234234234233 0.0003758144483270794
82.7027027027027 0.00037723323962758843
83.06306306306304 0.0003786282664436792
83.4234234234234 0.0003799994406927562
83.7837837837838 0.0003813466935029263
84.14414414414415 0.000382669973396365
84.50450450450451 0.00038396924447603567
84.86486486486484 0.0003852444846187318
85.22522522522524 0.00038649568367734466
85.58558558558559 0.00038772284169519245
85.94594594594595 0.0003889259671351721
86.3063063063063 0.00039010507512641856
86.66666666666666 0.000391257531174207
87.02702702702705 0.00039238809128267795
87.38738738738739 0.00039349311999261125
87.74774774774775 0.00039457292364557624
88.1081081081081 0.00039562779325335586
88.46846846846846 0.0003966580049934282
88.82882882882885 0.00039766382068396786
89.1891891891892 0.0003986454882391244
89.54954954954954 0.00039960443743094603
89.9099099099099 0.00040053908813898504
90.27027027027025 0.0004014496185065564
90.63063063063065 0.0004023360999333277
90.99099099099101 0.00040319861708070697
91.35135135135135 0.00040403726691904085
91.71171171171171 0.00040485215775746554
92.07207207207206 0.00040564340825862604
92.43243243243245 0.0004064111464404505
92.7927927927928 0.00040715550866714023
93.15315315315316 0.00040787663863150184
93.5135135135135 0.00040857468633072064
93.87387387387386 0.00040924980703763343
94.23423423423424 0.0004099021602695257
94.5945945945946 0.00041053190875643816
94.95495495495496 0.000411139217410926
95.3153153153153 0.00041172425230117206
95.67567567567566 0.000412287179629309
96.03603603603605 0.0004128281647167631
96.39639639639641 0.0004133473709983806
96.75675675675674 0.00041384495902704936
97.1171171171171 0.0004143210854904822
97.47747747747745 0.00041477590224176956
97.83783783783785 0.00041520955534526304
98.1981981981982 0.0004156168207658764
98.55855855855856 0.0004160091816695578
98.91891891891892 0.00041638110497967324
99.27927927927927 0.0004167317612416418
99.63963963963965 0.0004170512535719917
100.0 0.00041736136430726875
100.36036036036036 0.00041765040925963414
100.7207207207207 0.00041791857207024256
101.08108108108107 0.0004181660281680022
101.44144144144144 0.0004183929446363571
101.8018018018018 0.00041859948004622957
102.16216216216215 0.0004187857842567759
102.52252252252251 0.0004189519981856288
102.88288288288287 0.0004190982535502975
103.24324324324326 0.00041922467258241543
103.60360360360362 0.00041933136771651826
103.96396396396396 0.00041941844125504196
104.32432432432431 0.00041948598501122703
104.68468468468465 0.00041953407993161243
105.04504504504506 0.00041956279569979274
105.4054054054054 0.00041957219032310683
105.76576576576576 0.0004195623097039142
106.12612612612611 0.0004195331871971022
106.48648648648647 0.0004194848431554477
106.84684684684686 0.0004194172844644491
107.2072072072072 0.00041933050406821196
107.56756756756756 0.000419224480487963
107.92792792792791 0.00041909917733473433
108.28828828828827 0.0004189545428177421
108.64864864864865 0.00041879050924995025
109.009009009009 0.0004186069925522878
109.36936936936935 0.0004184035738902904
109.72972972972971 0.0004181802120466501
110.09009009009011 0.0004179380756057408
110.45045045045046 0.00041767700277107035
110.81081081081082 0.00041739684755355924
111.17117117117117 0.0004170974793846884
111.53153153153151 0.0004167787826814428
111.8918918918919 0.0004164406563651777
112.25225225225226 0.00041608301333653086
112.61261261261261 0.00041570577990851856
112.97297297297297 0.00041530889519993976
113.33333333333331 0.00041489231049121963
113.6936936936937 0.00041445598854481376
114.05405405405406 0.0004139999028922847
114.41441441441441 0.00041352403709015595
114.77477477477476 0.0004130283839466276
115.13513513513512 0.0004125129447212344
115.4954954954955 0.0004119825603760169
115.85585585585585 0.0004114269400815596
116.21621621621621 0.0004108518103310407
116.57657657657657 0.000410257119752244
116.9369369369369 0.0004096428127381923
117.29729729729732 0.0004090088292107647
117.65765765765768 0.0004083551043733081
118.01801801801801 0.0004076815684530111
118.37837837837837 0.00040698814643381885
118.73873873873872 0.0004062747577806501
119.0990990990991 0.0004055413161556778
119.45945945945947 0.00040478772912742395
119.81981981981983 0.00040401389787341575
120.18018018018016 0.0004032197168771351
120.54054054054052 0.0004024021448946331
120.90090090090092 0.00040157076854540247
121.26126126126125 0.0004007184015898968
121.62162162162161 0.00039984517650020797
121.98198198198197 0.0003989512163963796
122.34234234234233 0.000398036635421461
122.70270270270272 0.00039710153909295844
123.06306306306307 0.00039614602463106894
123.42342342342342 0.00039517018126410575
123.78378378378376 0.0003941740905115373
124.14414414414412 0.00039315782644507496
124.50450450450451 0.0003921214559282666
124.86486486486487 0.00039106503883505866
125.22522522522523 0.00038998862824780563
125.58558558558558 0.0003888922706352177
125.94594594594592 0.0003877760060107455
126.30630630630633 0.0003866398680719103
126.66666666666666 0.00038548388432110007
127.02702702702702 0.0003843099035265387
127.38738738738738 0.00038311423926655404
127.74774774774774 0.00038189809103329866
128.10810810810813 0.00038066151173634353
128.46846846846847 0.0003794045631722825
128.82882882882885 0.00037812731555738114
129.18918918918916 0.0003768298470223858
129.54954954954954 0.0003755122430709233
129.9099099099099 0.00037417459600293994
130.27027027027026 0.0003728170043046142
130.63063063063063 0.000371439572006193
130.99099099099098 0.00037004240800918834
131.35135135135135 0.0003686256253843708
131.71171171171173 0.00036718934064199586
132.07207207207207 0.00036573367297568123
132.43243243243242 0.0003642629029721925
132.79279279279277 0.00036276484003642737
133.15315315315317 0.0003612475017523754
133.51351351351352 0.00035971086175335174
133.8738738738739 0.00035815488867195033
134.23423423423424 0.00035657954725238196
134.59459459459455 0.0003549847994064407
134.95495495495499 0.0003533706052135489
135.31531531531533 0.0003517369238653809
135.67567567567568 0.000350083714555605
136.03603603603602 0.00034841093731532367
136.3963963963964 0.000346718553794834
136.75675675675677 0.00034500652799235716
137.11711711711712 0.00034327482693043376
137.4774774774775 0.00034152342128070063
137.8378378378378 0.00033975228593780183
138.19819819819818 0.00033796140054321433
138.55855855855856 0.00033614647803748596
138.9189189189189 0.0003343162116399249
139.27927927927928 0.0003324665396521192
139.63963963963963 0.00033059746084447187
140.0 0.0003287089715454764
140.36036036036037 0.0003268010658612827
140.72072072072075 0.0003248737358755486
141.08108108108107 0.0003229269718298032
141.44144144144144 0.00032096076228456253
141.8018018018018 0.0003189750942614496
142.16216216216216 0.0003169699533665767
142.52252252252254 0.00031494532389546396
142.88288288288288 0.00031290118891976804
143.24324324324326 0.00031083753035611325
143.60360360360357 0.0003087543290173154
143.96396396396398 0.0003066515646462996
144.32432432432432 0.0003045292159330233
144.68468468468467 0.0003023911799475018
145.04504504504504 0.0003002291067124087
145.4054054054054 0.00029804836963397016
145.7657657657658 0.0002958489702577475
146.12612612612614 0.00029363090817445726
146.48648648648646 0.0002913941814030596
146.84684684684683 0.0002891387867566581
147.20720720720718 0.0002868647201912183
147.56756756756758 0.0002845719771371303
147.92792792792793 0.00028226055281365417
148.2882882882883 0.0002799299354439434
148.64864864864865 0.00027757934282811124
149.009009009009 0.0002752102401869511
149.3693693693694 0.0002728226339380204
149.7297297297297 0.0002704165403585754
150.0900900900901 0.00026799198631091524
150.45045045045043 0.0002655490099371747
150.8108108108108 0.00026308766132357496
151.17117117117118 0.0002606080031341822
151.53153153153153 0.00025811011121423756
151.8918918918919 0.0002555940751631403
152.25225225225222 0.0002530599988771863
152.6126126126126 0.0002505080010621842
152.97297297297297 0.0002479382157160795
153.33333333333334 0.0002453507925817449
153.6936936936937 0.0002427458975700941
154.05405405405403 0.00024012371315370687
154.41441441441438 0.00023748443873115106
154.77477477477478 0.000234828290962206
155.13513513513516 0.00023215550407420594
155.49549549549548 0.00022946633013971765
155.85585585585585 0.00022676103932579427
156.21621621621622 0.0002240399201150422
156.57657657657657 0.00022130327949874707
156.93693693693695 0.00021854814879926956
157.2972972972973 0.00021577853347452459
157.65765765765764 0.00021299390346347498
158.01801801801804 0.0002101944932775805
158.3783783783784 0.00020738055635618235
158.73873873873873 0.00020455236540932917
159.09909909909908 0.00020171021274045908
159.45945945945945 0.00019885441054889576
159.81981981981983 0.0001959852912121297
160.1801801801802 0.0001931032075478701
160.54054054054055 0.00019020853305584914
160.9009009009009 0.0001873016621393793
161.26126126126124 0.0001843830103066594
161.62162162162164 0.00018145301435183945
161.981981981982 0.00017851213251585414
162.34234234234233 0.00017556084462703577
162.7027027027027 0.00017259965222153387
163.06306306306305 0.00016962907864355597
163.42342342342343 0.00016664966912545618
163.7837837837838 0.00016366199084769947
164.14414414414412 0.00016066663297872432
164.5045045045045 0.00015766962184533497
164.86486486486484 0.00015466223328273234
165.22522522522524 0.00015165122846667138
165.5855855855856 0.00014863717139547279
165.94594594594594 0.00014562075261671686
166.3063063063063 0.0001426027910323489
166.66666666666663 0.000139584235654302
167.02702702702706 0.00013656616731081575
167.38738738738738 0.00013354980030363446
167.74774774774775 0.00013053648401624595
168.1081081081081 0.00012752770447334235
168.46846846846844 0.00012452508585165104
168.82882882882885 0.00012153039194229205
169.1891891891892 0.000118529967566311
169.54954954954957 0.00011557105927389704
169.90990990990989 0.00011262293724862858
170.27027027027026 0.0001096881303914311
170.63063063063063 0.0001067695753889499
170.99099099099098 0.00010387062225808136
171.35135135135135 0.0001009950397553407
171.7117117117117 9.814702065144698e-05
172.07207207207205 9.533118687145344e-05
172.43243243243245 9.255259450070136e-05
172.7927927927928 8.9816738656826e-05
173.15315315315314 8.712955822796782e-05
173.5135135135135 8.44974404772984e-05
173.87387387387386 8.192722551388895e-05
174.23423423423424 7.94262106298809e-05
174.5945945945946 7.700215450384909e-05
174.95495495495496 7.466328127016268e-05
175.3153153153153 7.241828445407406e-05
175.67567567567565 7.027633077217722e-05
176.03603603603602 6.824706379779306e-05
176.3963963963964 6.634060749074622e-05
176.75675675675674 6.456756959090514e-05
177.11711711711712 6.293904487476561e-05
177.4774774774775 6.14666182742531e-05
177.83783783783784 6.016236785682511e-05
178.1981981981982 5.9038867665846364e-05
178.55855855855853 5.8109190420110204e-05
178.9189189189189 5.744243144547048e-05
179.27927927927928 5.695090295389725e-05
179.63963963963965 5.6681674475208996e-05
180.0 5.663794071211074e-05


==> figures/flow_around_a_cylinder/data/mesh.csv <==
x0,y0,x1,y1,x2,y2
0.0,2.0,-0.5609609308283443,1.91971946754837,-0.23532786489922983,1.469421920764994
-0.5609609308283443,1.91971946754837,-1.0525724712266775,1.7006149454875918,-0.6903985742053826,1.3448361116932483
-0.5609609308283443,1.91971946754837,-0.6903985742053826,1.3448361116932483,-0.23532786489922983,1.469421920764994
-1.0525724712266775,1.7006149454875918,-1.4873112034103317,1.337125792216316,-1.1607622172208734,1.0108441964197374
-1.0525724712266775,1.7006149454875918,-1.1607622172208734,1.0108441964197374,-0.6903985742053826,1.3448361116932483
-1.4873112034103317,1.337125792216316,-1.8026478002629296,0.8662914683911075,-1.1607622172208734,1.0108441964197374
-1.8026478002629296,0.8662914683911075,-1.9748308720251084,0.3162957901973246,-1.4418159266471664,0.45265457404521803
-1.8026478002629296,0.8662914683911075,-1.4418159266471664,0.45265457404521803,-1.1607622172208734,1.0108441964197374
-1.9748308720251084,0.3162957901973246,-1.9854710283680874,-0.2406341528357306,-1.506509812698723,-0.16599098867353126
-1.9748308720251084,0.3162957901973246,-1.506509812698723,-0.16599098867353126,-1.4418159266471664,0.45265457404521803
-1.9854710283680874,-0.2406341528357306,-1.8382805135238391,-0.7878608719809165,-1.506509812698723,-0.16599098867353126
-1.525086932332928,-1.2938739694527204,-1.11028986878396,-1.6635072609627217,-0.9003034338575034,-1.1268986221292068
-1.11028986878396,-1.6635072609627217,-0.5884534860990104,-1.9114712905764297,-0.3871963554011915,-1.4648868600434377
-1.11028986878396,-1.6635072609627217,-0.3871963554011915,-1.4648868600434377,-0.9003034338575034,-1.1268986221292068
0.0,-2.0,-0.3871963554011915,-1.4648868600434377,-0.5884534860990104,-1.9114712905764297
12.5,2.0,11.99477671577503,2.0,12.5,1.4667469833377305
11.99477671577503,2.0,11.481860141239473,2.0,11.88112588777293,1.3614381970068263
11.481860141239473,2.0,10.966610560241206,2.0,11.236290213197465,1.4890868698614406
11.481860141239473,2.0,11.236290213197465,1.4890868698614406,11.88112588777293,1.3614381970068263
10.966610560241206,2.0,10.45136097924294,2.0,10.700313983027065,1.5396357699990835
10.966610560241206,2.0,10.700313983027065,1.5396357699990835,11.236290213197465,1.4890868698614406
10.45136097924294,2.0,9.936111398244671,2.0,10.188136861834488,1.5600326198005618
10.45136097924294,2.0,10.188136861834488,1.5600326198005618,10.700313983027065,1.5396357699990835
9.936111398244671,2.0,9.417056275904178,2.0,9.677988640804053,1.5663194801128908
9.936111398244671,2.0,9.677988640804053,1.5663194801128908,10.188136861834488,1.5600326198005618
9.417056275904178,2.0,8.896388888110717,2.0,9.163336748690341,1.5650487861725806
9.417056275904178,2.0,9.163336748690341,1.5650487861725806,9.677988640804053,1.5663194801128908
8.896388888110717,2.0,8.361661355820932,2.0,8.640550354548129,1.5624071808736493
8.896388888110717,2.0,8.640550354548129,1.5624071808736493,9.163336748690341,1.5650487861725806
8.361661355820932,2.0,7.817710475393723,2.0,8.109698342197776,1.5600729424776023
8.361661355820932,2.0,8.109698342197776,1.5600729424776023,8.640550354548129,1.5624071808736493
7.817710475393723,2.0,7.273759594966516,2.0,7.575808677697541,1.558349266803239
7.817710475393723,2.0,7.575808677697541,1.558349266803239,8.109698342197776,1.5600729424776023
7.273759594966516,2.0,6.756316738078991,2.0,7.046787830553748,1.5572262213556205
7.273759594966516,2.0,7.046787830553748,1.5572262213556205,7.575808677697541,1.558349266803239
6.756316738078991,2.0,6.23564935028553,2.0,6.523996775372606,1.5565468496098553
6.756316738078991,2.0,6.523996775372606,1.5565468496098553,7.046787830553748,1.5572262213556205
6.23564935028553,2.0,5.714981962492067,2.0,6.002118788023198,1.5561754287794753
6.23564935028553,2.0,6.002118788023198,1.5561754287794753,6.523996775372606,1.5565468496098553
5.714981962492067,2.0,5.194314574698606,2.0,5.480605755351005,1.5560183204070048
5.714981962492067,2.0,5.480605755351005,1.5560183204070048,6.002118788023198,1.5561754287794753
5.194314574698606,2.0,4.673647186905147,2.0,4.959134447691758,1.5560658976620108
5.194314574698606,2.0,4.959134447691758,1.5560658976620108,5.480605755351005,1.5560183204070048
4.673647186905147,2.0,4.1529797991116855,2.0,4.437432142358136,1.5563128674828826
4.673647186905147,2.0,4.437432142358136,1.5563128674828826,4.959134447691758,1.5560658976620108
4.1529797991116855,2.0,3.6323124113182246,2.0,3.9153577674614213,1.556823529733428
4.1529797991116855,2.0,3.9153577674614213,1.556823529733428,4.437432142358136,1.5563128674828826
3.6323124113182246,2.0,3.111645023524762,2.0,3.3923720430884083,1.5577302250255471
3.6323124113182246,2.0,3.3923720430884083,1.5577302250255471,3.9153577674614213,1.556823529733428
3.111645023524762,2.0,2.5909776357312992,2.0,2.8683028674911024,1.5594146239336397
3.111645023524762,2.0,2.8683028674911024,1.5594146239336397,3.3923720430884083,1.5577302250255471
2.5909776357312992,2.0,2.0703102479378384,2.0,2.3433553107425937,1.5621569716168109
2.5909776357312992,2.0,2.3433553107425937,1.5621569716168109,2.8683028674911024,1.5594146239336397
2.0703102479378384,2.0,1.5496428601443775,2.0,1.8199907554374948,1.5660281335654322
2.0703102479378384,2.0,1.8199907554374948,1.5660281335654322,2.3433553107425937,1.5621569716168109
1.5496428601443775,2.0,1.0333620241294312,2.0,1.3038835802758468,1.5651563143409601
1.5496428601443775,2.0,1.3038835802758468,1.5651563143409601,1.8199907554374948,1.5660281335654322
1.0333620241294312,2.0,0.5181124431311606,2.0,0.7971078774249918,1.5425712798041942
1.0333620241294312,2.0,0.7971078774249918,1.5425712798041942,1.3038835802758468,1.5651563143409601
0.0,2.0,0.26717573115009274,1.4377685759969308,0.5181124431311606,2.0
0.5181124431311606,2.0,0.26717573115009274,1.4377685759969308,0.7971078774249918,1.5425712798041942
0.0,2.0,-0.23532786489922983,1.469421920764994,0.26717573115009274,1.4377685759969308
0.0,-2.0,0.504478781802748,-2.0,0.232417326515745,-1.5523601038410666
0.504478781802748,-2.0,1.0165546750177823,-2.0,0.7431362383592912,-1.5565050242069747
0.504478781802748,-2.0,0.7431362383592912,-1.5565050242069747,0.232417326515745,-1.5523601038410666
1.0165546750177823,-2.0,1.5310116641446774,-2.0,1.2473275366938383,-1.5594939165977708
1.0165546750177823,-2.0,1.2473275366938383,-1.5594939165977708,0.7431362383592912,-1.5565050242069747
1.5310116641446774,-2.0,2.045468653271572,-2.0,1.7565202454857243,-1.557300655933169
1.5310116641446774,-2.0,1.7565202454857243,-1.557300655933169,1.2473275366938383,-1.5594939165977708
2.045468653271572,-2.0,2.559925642398467,-2.0,2.271857972575908,-1.5560831758166378
2.045468653271572,-2.0,2.271857972575908,-1.5560831758166378,1.7565202454857243,-1.557300655933169
2.559925642398467,-2.0,3.078858225047588,-2.0,2.7903900201431093,-1.555413045476268
2.559925642398467,-2.0,2.7903900201431093,-1.555413045476268,2.271857972575908,-1.5560831758166378
3.078858225047588,-2.0,3.5988446963330105,-2.0,3.3111199903680224,-1.5551932670721378
3.078858225047588,-2.0,3.3111199903680224,-1.5551932670721378,2.7903900201431093,-1.555413045476268
3.5988446963330105,-2.0,4.118831167618433,-2.0,3.8322232021014866,-1.5551722816737505
3.5988446963330105,-2.0,3.8322232021014866,-1.5551722816737505,3.3111199903680224,-1.5551932670721378
4.118831167618433,-2.0,4.638817638903856,-2.0,4.353393935794758,-1.5552623701190695
4.118831167618433,-2.0,4.353393935794758,-1.5552623701190695,3.8322232021014866,-1.5551722816737505
4.638817638903856,-2.0,5.158804110189279,-2.0,4.874196011338491,-1.5552934050814662
4.638817638903856,-2.0,4.874196011338491,-1.5552934050814662,4.353393935794758,-1.5552623701190695
5.158804110189279,-2.0,5.6787905814747015,-2.0,5.394998685798172,-1.5552884119398938
5.158804110189279,-2.0,5.394998685798172,-1.5552884119398938,4.874196011338491,-1.5552934050814662
5.6787905814747015,-2.0,6.198777052760124,-2.0,5.915817034783144,-1.55517987255491
5.6787905814747015,-2.0,5.915817034783144,-1.55517987255491,5.394998685798172,-1.5552884119398938
6.198777052760124,-2.0,6.718763524045546,-2.0,6.436670796489984,-1.554836268275997
6.198777052760124,-2.0,6.436670796489984,-1.554836268275997,5.915817034783144,-1.55517987255491
6.718763524045546,-2.0,7.238749995330967,-2.0,6.957868444087333,-1.5542772792917687
6.718763524045546,-2.0,6.957868444087333,-1.5542772792917687,6.436670796489984,-1.554836268275997
7.238749995330967,-2.0,7.758736466616391,-2.0,7.479581110534193,-1.5533011907576293
7.238749995330967,-2.0,7.479581110534193,-1.5533011907576293,6.957868444087333,-1.5542772792917687
7.758736466616391,-2.0,8.27635512165219,-2.0,8.002831336424,-1.5520299380679958
7.758736466616391,-2.0,8.002831336424,-1.5520299380679958,7.479581110534193,-1.5533011907576293
8.27635512165219,-2.0,8.819513410208026,-2.0,8.532208523998758,-1.5502802612823978
8.27635512165219,-2.0,8.532208523998758,-1.5502802612823978,8.002831336424,-1.5520299380679958
8.819513410208026,-2.0,9.362671698763862,-2.0,9.068766251306124,-1.5485822329683139
8.819513410208026,-2.0,9.068766251306124,-1.5485822329683139,8.532208523998758,-1.5502802612823978
9.362671698763862,-2.0,9.896084950615963,-2.0,9.605920378875922,-1.548250701729034
9.362671698763862,-2.0,9.605920378875922,-1.548250701729034,9.068766251306124,-1.5485822329683139
9.896084950615963,-2.0,10.416071421901387,-2.0,10.13956002189687,-1.5534717883910598
9.896084950615963,-2.0,10.13956002189687,-1.5534717883910598,9.605920378875922,-1.548250701729034
10.416071421901387,-2.0,10.934743965573487,-2.0,10.667022258627856,-1.5686708418948003
10.416071421901387,-2.0,10.667022258627856,-1.5686708418948003,10.13956002189687,-1.5534717883910598
10.934743965573487,-2.0,11.449200954700386,-2.0,11.17709708657046,-1.5995468724501931
10.934743965573487,-2.0,11.17709708657046,-1.5995468724501931,10.667022258627856,-1.5686708418948003
11.449200954700386,-2.0,11.963657943827279,-2.0,11.64448078767266,-1.6332899566271137
11.449200954700386,-2.0,11.64448078767266,-1.6332899566271137,11.17709708657046,-1.5995468724501931
12.5,-2.0,12.079020404761371,-1.604076787478838,11.963657943827279,-2.0
11.963657943827279,-2.0,12.079020404761371,-1.604076787478838,11.64448078767266,-1.6332899566271137
12.5,-2.0,12.5,-1.5196075901073784,12.079020404761371,-1.604076787478838
12.5,-1.5196075901073784,12.5,-1.0347296781743338,12.12816549810304,-1.1909914648001318
12.5,-1.5196075901073784,12.12816549810304,-1.1909914648001318,12.079020404761371,-1.604076787478838
12.5,-1.0347296781743338,12.5,-0.5459148656434969,12.116843382954745,-0.7508619068368956
12.5,-1.0347296781743338,12.116843382954745,-0.7508619068368956,12.12816549810304,-1.1909914648001318
12.5,-0.5459148656434969,12.5,-0.04923160076141353,12.0994267919541,-0.28321521710665626
12.5,-0.5459148656434969,12.0994267919541,-0.28321521710665626,12.116843382954745,-0.7508619068368956
12.5,-0.04923160076141353,12.5,0.44872564971447026,12.06823469609774,0.20171176830696108
12.5,-0.04923160076141353,12.06823469609774,0.20171176830696108,12.0994267919541,-0.28321521710665626
12.5,0.44872564971447026,12.5,0.9466829001903534,12.008546429640283,0.7178893900087485
12.5,0.44872564971447026,12.008546429640283,0.7178893900087485,12.06823469609774,0.20171176830696108
12.5,0.9466829001903534,12.5,1.4667469833377305,11.88112588777293,1.3614381970068263
0.5,0.0,0.532710195645596,0.019191691576335077,0.498768690273304,0.03506841318127933
0.498768690273304,0.03506841318127933,0.5297925115054705,0.0563373977384065,0.4950808255877883,0.06996410604955905
0.498768690273304,0.03506841318127933,0.532710195645596,0.019191691576335077,0.5297925115054705,0.0563373977384065
0.4950808255877883,0.06996410604955905,0.5247243451596535,0.09329484665548148,0.4889545695580849,0.1045152089806451
0.4889545695580849,0.1045152089806451,0.5170157932085804,0.13013584969839348,0.4804200954587442,0.13855154953810905
0.4889545695580849,0.1045152089806451,0.5247243451596535,0.09329484665548148,0.5170157932085804,0.13013584969839348
0.4804200954587442,0.13855154953810905,0.5063049527506759,0.16637037303776445,0.4695194376136493,0.17190549061319269
0.4695194376136493,0.17190549061319269,0.49280420715714024,0.20128620891198298,0.4563062843669283,0.20441275607761847
0.4695194376136493,0.17190549061319269,0.5063049527506759,0.16637037303776445,0.49280420715714024,0.20128620891198298
0.4563062843669283,0.20441275607761847,0.4772911454741971,0.23499119717257322,0.44084571365503333,0.23591323988276786
0.44084571365503333,0.23591323988276786,0.4598910119384063,0.26778794110958415,0.42321387248235565,0.2662517946202211
0.44084571365503333,0.23591323988276786,0.4772911454741971,0.23499119717257322,0.4598910119384063,0.26778794110958415
0.42321387248235565,0.2662517946202211,0.43999760734778914,0.299416007230014,0.40349760187903716,0.2952789956598099
0.40349760187903716,0.2952789956598099,0.41785010399280154,0.3292397472620676,0.38179400918815004,0.32285187710161883
0.40349760187903716,0.2952789956598099,0.43999760734778914,0.299416007230014,0.41785010399280154,0.3292397472620676
0.38179400918815004,0.32285187710161883,0.39416396656707714,0.3578199941492549,0.3582099897888324,0.3488346359171987
0.3582099897888324,0.3488346359171987,0.36839054001853133,0.3853397386899941,0.3328617006110081,0.3730993008119254
0.3582099897888324,0.3488346359171987,0.39416396656707714,0.3578199941492549,0.36839054001853133,0.3853397386899941
0.3328617006110081,0.3730993008119254,0.3398889611408701,0.41107103942694645,0.30587398803475635,0.3955263625141992
0.30587398803475635,0.3955263625141992,0.30851927848692834,0.43469042066768554,0.2743875125396226,0.41798503916087526
0.2743875125396226,0.41798503916087526,0.2756709573534968,0.4549136239473705,0.2443956563997012,0.4362003703952568
0.2743875125396226,0.41798503916087526,0.30851927848692834,0.43469042066768554,0.2756709573534968,0.4549136239473705
0.2443956563997012,0.4362003703952568,0.24300241587185903,0.47219340142892186,0.21320009326423087,0.45226731059421404
0.21320009326423087,0.45226731059421404,0.21015673483661043,0.4877761184799422,0.1809544687344856,0.46610672623876614
0.21320009326423087,0.45226731059421404,0.24300241587185903,0.47219340142892186,0.21015673483661043,0.4877761184799422
0.1809544687344856,0.46610672623876614,0.17627184791202172,0.5019227548065709,0.147817600214973,0.4776504549005333
0.147817600214973,0.4776504549005333,0.1409202264318068,0.5140632107460336,0.11395269469977412,0.4868416409579814
0.147817600214973,0.4776504549005333,0.17627184791202172,0.5019227548065709,0.1409202264318068,0.5140632107460336
0.11395269469977412,0.4868416409579814,0.10398591323189686,0.5238305836166504,0.07952654493910703,0.4936350156239407
0.07952654493910703,0.4936350156239407,0.06576288499103819,0.5300170817125571,0.04470870794518364,0.4979971199051981
0.07952654493910703,0.4936350156239407,0.10398591323189686,0.5238305836166504,0.06576288499103819,0.5300170817125571
0.04470870794518364,0.4979971199051981,0.02761247877780442,0.5321097800611773,0.009670669883416593,0.4999064693960321
0.009670669883416593,0.4999064693960321,-0.00920629150853463,0.5313469851705774,-0.0254149985379147,0.49935366009404375
0.009670669883416593,0.4999064693960321,0.02761247877780442,0.5321097800611773,-0.00920629150853463,0.5313469851705774
-0.0254149985379147,0.49935366009404375,-0.04555604760548301,0.5296861424478536,-0.06037549201963164,0.49634141471711524
-0.06037549201963164,0.49634141471711524,-0.08270070761820808,0.526500504164082,-0.09503862177903716,0.4908845692933738
-0.06037549201963164,0.49634141471711524,-0.04555604760548301,0.5296861424478536,-0.08270070761820808,0.526500504164082
-0.09503862177903716,0.4908845692933738,-0.12020586021993211,0.5194417534881008,-0.1292336636208092,0.48301000009020884
-0.1292336636208092,0.48301000009020884,-0.15650863077369687,0.5086958577001016,-0.16279219879445006,0.4727564912422338
-0.1292336636208092,0.48301000009020884,-0.12020586021993211,0.5194417534881008,-0.15650863077369687,0.5086958577001016
-0.16279219879445006,0.4727564912422338,-0.19134414394905896,0.49579064765724806,-0.19554894349686744,0.4601745437301578
-0.19554894349686744,0.4601745437301578,-0.224828487799777,0.48063988978981403,-0.22734256293459337,0.44532612665139065
-0.19554894349686744,0.4601745437301578,-0.19134414394905896,0.49579064765724806,-0.224828487799777,0.48063988978981403
-0.22734256293459337,0.44532612665139065,-0.25685177327247766,0.4640420751821487,-0.25801646593618627,0.42828437200743247
-0.25801646593618627,0.42828437200743247,-0.2883393208507972,0.44612800693623783,-0.28741957620115915,0.40913321451129586
-0.25801646593618627,0.42828437200743247,-0.25685177327247766,0.4640420751821487,-0.2883393208507972,0.44612800693623783
-0.28741957620115915,0.40913321451129586,-0.31958957115070685,0.4261153751954181,-0.3154070763868546,0.3879669781889908
-0.3154070763868546,0.3879669781889908,-0.34980212321787035,0.4029500076592388,-0.34184112136845485,0.36488991181116165
-0.3154070763868546,0.3879669781889908,-0.31958957115070685,0.4261153751954181,-0.34980212321787035,0.4029500076592388
-0.34184112136845485,0.36488991181116165,-0.3783073777382122,0.3771048862595254,-0.3665915171591527,0.34001567544298694
-0.3665915171591527,0.34001567544298694,-0.4044956352695,0.34853856283261286,-0.3895363621466407,0.31346678064120476
-0.3665915171591527,0.34001567544298694,-0.3783073777382122,0.3771048862595254,-0.4044956352695,0.34853856283261286
-0.3895363621466407,0.31346678064120476,-0.42753229422771516,0.3180001258089867,-0.41056264748767746,0.28537398705542366
-0.41056264748767746,0.28537398705542366,-0.4474516875788088,0.28651424987017154,-0.42956681370363564,0.2558756584056131
-0.41056264748767746,0.28537398705542366,-0.42753229422771516,0.3180001258089867,-0.4474516875788088,0.28651424987017154
-0.42956681370363564,0.2558756584056131,-0.4654309765298579,0.2549047883191601,-0.44645526073567743,0.22511708100772426
-0.44645526073567743,0.22511708100772426,-0.4817695422928057,0.22261857534876586,-0.4611448089474054,0.19324974820387472
-0.44645526073567743,0.22511708100772426,-0.4654309765298579,0.2549047883191601,-0.4817695422928057,0.22261857534876586
-0.4611448089474054,0.19324974820387472,-0.4967200137679745,0.18918504987643822,-0.47356310880444413,0.16043061422144528
-0.47356310880444413,0.16043061422144528,-0.5097176705909137,0.15412500367475584,-0.48364899721318166,0.12682132113601313
-0.47356310880444413,0.16043061422144528,-0.4967200137679745,0.18918504987643822,-0.5097176705909137,0.15412500367475584
-0.48364899721318166,0.12682132113601313,-0.5198908797553229,0.11753277374141577,-0.4913527987636179,0.0925874027455117
-0.4913527987636179,0.0925874027455117,-0.5268583252243337,0.08016263620756586,-0.4966365703926263,0.057897469276730215
-0.4913527987636179,0.0925874027455117,-0.5198908797553229,0.11753277374141577,-0.5268583252243337,0.08016263620756586
-0.4966365703926263,0.057897469276730215,-0.5311276821393129,0.0423959415584636,-0.4994742882626052,0.02292237693966287
-0.4994742882626052,0.02292237693966287,-0.5320124317924991,0.0046366345316924745,-0.49985197593509484,-0.012165613580143892
-0.4994742882626052,0.02292237693966287,-0.5311276821393129,0.0423959415584636,-0.5320124317924991,0.0046366345316924745
-0.49985197593509484,-0.012165613580143892,-0.5301028394965472,-0.032278505148552496,-0.49776777320807614,-0.04719368554662061
-0.49776777320807614,-0.04719368554662061,-0.5268887316873547,-0.06890453049063248,-0.49323194527790976,-0.0819893173368888
-0.49776777320807614,-0.04719368554662061,-0.5301028394965472,-0.032278505148552496,-0.5268887316873547,-0.06890453049063248
-0.49323194527790976,-0.0819893173368888,-0.5217045856721054,-0.1067390321693807,-0.4858259123931279,-0.11820821818885875
-0.4858259123931279,-0.11820821818885875,-0.5121954489363593,-0.14476214330591794,-0.4758166760701949,-0.15361800276501195
-0.4758166760701949,-0.15361800276501195,-0.499441570541284,-0.18045000229150526,-0.46387064148136353,-0.1866119716729565
-0.4758166760701949,-0.15361800276501195,-0.5121954489363593,-0.14476214330591794,-0.499441570541284,-0.18045000229150526
-0.46387064148136353,-0.1866119716729565,-0.48520704904640666,-0.21410232011772623,-0.449639933161393,-0.21868683203754638
-0.449639933161393,-0.21868683203754638,-0.46984202317337687,-0.24682525686142345,-0.43319464074857233,-0.24968460750858337
-0.449639933161393,-0.21868683203754638,-0.48520704904640666,-0.21410232011772623,-0.46984202317337687,-0.24682525686142345
-0.43319464074857233,-0.24968460750858337,-0.45287047997300334,-0.27936675939552896,-0.4146157612369268,-0.27945262663629367
-0.4146157612369268,-0.27945262663629367,-0.43336901163361813,-0.31163733905789437,-0.393994800046671,-0.30784427481469223
-0.4146157612369268,-0.27945262663629367,-0.45287047997300334,-0.27936675939552896,-0.43336901163361813,-0.31163733905789437
-0.393994800046671,-0.30784427481469223,-0.4104033427520565,-0.3432791069778302,-0.37143332033815457,-0.334719716393543
-0.37143332033815457,-0.334719716393543,-0.3834579362686203,-0.37271157939825994,-0.34589255418989345,-0.3610517150713892
-0.37143332033815457,-0.334719716393543,-0.4104033427520565,-0.3432791069778302,-0.3834579362686203,-0.37271157939825994
-0.34589255418989345,-0.3610517150713892,-0.3540236596144597,-0.3992183300145656,-0.3181828772805411,-0.38569373420562086
-0.3181828772805411,-0.38569373420562086,-0.32331152890594517,-0.4233822416251813,-0.28741957233151294,-0.4091332172297554
-0.28741957233151294,-0.4091332172297554,-0.29206533863190987,-0.44568828995637305,-0.25801646188540517,-0.4282843744477929
-0.25801646188540517,-0.4282843744477929,-0.2598738968475286,-0.4661353415571983,-0.2273425587226287,-0.4453261288016324
-0.25801646188540517,-0.4282843744477929,-0.29206533863190987,-0.44568828995637305,-0.2598738968475286,-0.4661353415571983
-0.2273425587226287,-0.4453261288016324,-0.22579497597129525,-0.4839475971403734,-0.19554893914446408,-0.4601745455796905
-0.19554893914446408,-0.4601745455796905,-0.1900545602614355,-0.4980224989742671,-0.16279219432304445,-0.4727564927819481
-0.19554893914446408,-0.4601745455796905,-0.22579497597129525,-0.4839475971403734,-0.1900545602614355,-0.4980224989742671
-0.16279219432304445,-0.4727564927819481,-0.15449439109476085,-0.5088603688479735,-0.12923365905242376,-0.48301000131252136
-0.12923365905242376,-0.48301000131252136,-0.11904458868072801,-0.5178668821379836,-0.09503861713617333,-0.4908845701922641
-0.12923365905242376,-0.48301000131252136,-0.15449439109476085,-0.5088603688479735,-0.11904458868072801,-0.5178668821379836
-0.09503861713617333,-0.4908845701922641,-0.08300740501815722,-0.5250388719624093,-0.06037548732515688,-0.49634141528815606
-0.09503861713617333,-0.4908845701922641,-0.11904458868072801,-0.5178668821379836,-0.08300740501815722,-0.5250388719624093
-0.06037548732515688,-0.49634141528815606,-0.04621934112863536,-0.5300441734623237,-0.025414993814950097,-0.49935366033442274
-0.025414993814950097,-0.49935366033442274,-0.008703746907435025,-0.5321819034983203,0.009670674611609307,-0.4999064693045654
-0.025414993814950097,-0.49935366033442274,-0.04621934112863536,-0.5300441734623237,-0.008703746907435025,-0.5321819034983203
0.009670674611609307,-0.4999064693045654,0.029014891950524948,-0.5312839327898107,0.044708712655316764,-0.49799711948233627
0.044708712655316764,-0.49799711948233627,0.06603616654923859,-0.5271102084334328,0.07952654960798204,-0.49363501487176653
0.044708712655316764,-0.49799711948233627,0.029014891950524948,-0.5312839327898107,0.06603616654923859,-0.5271102084334328
0.07952654960798204,-0.49363501487176653,0.10200514646427242,-0.5207447263770306,0.11395269930439582,-0.4868416398801996
0.11395269930439582,-0.4868416398801996,0.1374227662249603,-0.5128189525215467,0.14781760473266298,-0.47765045350245217
0.11395269930439582,-0.4868416398801996,0.10200514646427242,-0.5207447263770306,0.1374227662249603,-0.5128189525215467
0.14781760473266298,-0.47765045350245217,0.17285377505264035,-0.5029964370667523,0.1809544731429924,-0.4661067245272718
0.1809544731429924,-0.4661067245272718,0.20799268593724876,-0.4903909168942669,0.21320009754184222,-0.4522673085777359
0.1809544731429924,-0.4661067245272718,0.17285377505264035,-0.5029964370667523,0.20799268593724876,-0.4903909168942669
0.21320009754184222,-0.4522673085777359,0.24242514446767122,-0.4751167325374897,0.24439566052534809,-0.43620036808372686
0.24439566052534809,-0.43620036808372686,0.27583511346949385,-0.45708295813338046,0.27438751649298615,-0.4179850365656781
0.24439566052534809,-0.43620036808372686,0.24242514446767122,-0.4751167325374897,0.27583511346949385,-0.45708295813338046
0.27438751649298615,-0.4179850365656781,0.30778473073017254,-0.43638253024898016,0.3030279483888568,-0.3977110288830828
0.3030279483888568,-0.3977110288830828,0.33785556732963284,-0.4132749514344363,0.3301758952434801,-0.3754781993673753
0.3030279483888568,-0.3977110288830828,0.30778473073017254,-0.43638253024898016,0.33785556732963284,-0.4132749514344363
0.3301758952434801,-0.3754781993673753,0.3660975425384115,-0.3883394508293983,0.35569764693276806,-0.3513960500154944
0.35569764693276806,-0.3513960500154944,0.3925628168785231,-0.3615669404743394,0.379467502732331,-0.3255831911663874
0.35569764693276806,-0.3513960500154944,0.3660975425384115,-0.3883394508293983,0.3925628168785231,-0.3615669404743394
0.379467502732331,-0.3255831911663874,0.41702267621262573,-0.33312257129990364,0.4013683904235763,-0.29816675731675324
0.4013683904235763,-0.29816675731675324,0.4396111040908991,-0.30312573896730366,0.421292442902355,-0.26928178095327193
0.4013683904235763,-0.29816675731675324,0.41702267621262573,-0.33312257129990364,0.4396111040908991,-0.30312573896730366
0.421292442902355,-0.26928178095327193,0.4604812289070741,-0.2714255201592367,0.4391415294502167,-0.23907052748535193
0.4391415294502167,-0.23907052748535193,0.4785616411746018,-0.237602364265643,0.4548277390516457,-0.2076817945539957
0.4391415294502167,-0.23907052748535193,0.4604812289070741,-0.2714255201592367,0.4785616411746018,-0.237602364265643
0.4548277390516457,-0.2076817945539957,0.4938880425145155,-0.20224293999778395,0.4691070626443058,-0.17302763876684946
0.4691070626443058,-0.17302763876684946,0.5063832392200515,-0.16632664185847937,0.48042009676918396,-0.1385515449942292
0.48042009676918396,-0.1385515449942292,0.517034125793387,-0.13039466203436548,0.48895457054660396,-0.10451520435604605
0.48042009676918396,-0.1385515449942292,0.5063832392200515,-0.16632664185847937,0.517034125793387,-0.13039466203436548
0.48895457054660396,-0.10451520435604605,0.5255750779491629,-0.09369204407196273,0.49508082624951827,-0.06996410136701764
0.49508082624951827,-0.06996410136701764,0.530875104987117,-0.0561421068551475,0.4987686906049858,-0.035068408463857795
0.49508082624951827,-0.06996410136701764,0.5255750779491629,-0.09369204407196273,0.530875104987117,-0.0561421068551475
0.5,0.0,0.4987686906049858,-0.035068408463857795,0.533319377731122,-0.018365690367187507
0.5,0.0,0.533319377731122,-0.018365690367187507,0.532710195645596,0.019191691576335077
11.99477671577503,2.0,11.88112588777293,1.3614381970068263,12.5,1.4667469833377305
-1.8382805135238391,-0.7878608719809165,-1.250557300201479,-0.7266193206572281,-1.506509812698723,-0.16599098867353126
-1.525086932332928,-1.2938739694527204,-0.9003034338575034,-1.1268986221292068,-1.250557300201479,-0.7266193206572281
-1.8382805135238391,-0.7878608719809165,-1.525086932332928,-1.2938739694527204,-1.250557300201479,-0.7266193206572281
0.0,-2.0,0.232417326515745,-1.5523601038410666,-0.3871963554011915,-1.4648868600434377
12.5,0.9466829001903534,11.88112588777293,1.3614381970068263,12.008546429640283,0.7178893900087485
0.30587398803475635,0.3955263625141992,0.3398889611408701,0.41107103942694645,0.30851927848692834,0.43469042066768554
0.4950808255877883,0.06996410604955905,0.5297925115054705,0.0563373977384065,0.5247243451596535,0.09329484665548148
0.4804200954587442,0.13855154953810905,0.5170157932085804,0.13013584969839348,0.5063049527506759,0.16637037303776445
0.4563062843669283,0.20441275607761847,0.49280420715714024,0.20128620891198298,0.4772911454741971,0.23499119717257322
0.42321387248235565,0.2662517946202211,0.4598910119384063,0.26778794110958415,0.43999760734778914,0.299416007230014
0.38179400918815004,0.32285187710161883,0.41785010399280154,0.3292397472620676,0.39416396656707714,0.3578199941492549
0.3328617006110081,0.3730993008119254,0.36839054001853133,0.3853397386899941,0.3398889611408701,0.41107103942694645
-0.4858259123931279,-0.11820821818885875,-0.5217045856721054,-0.1067390321693807,-0.5121954489363593,-0.14476214330591794
0.2443956563997012,0.4362003703952568,0.2756709573534968,0.4549136239473705,0.24300241587185903,0.47219340142892186
0.1809544687344856,0.46610672623876614,0.21015673483661043,0.4877761184799422,0.17627184791202172,0.5019227548065709
0.11395269469977412,0.4868416409579814,0.1409202264318068,0.5140632107460336,0.10398591323189686,0.5238305836166504
0.04470870794518364,0.4979971199051981,0.06576288499103819,0.5300170817125571,0.02761247877780442,0.5321097800611773
-0.0254149985379147,0.49935366009404375,-0.00920629150853463,0.5313469851705774,-0.04555604760548301,0.5296861424478536
-0.09503862177903716,0.4908845692933738,-0.08270070761820808,0.526500504164082,-0.12020586021993211,0.5194417534881008
-0.16279219879445006,0.4727564912422338,-0.15650863077369687,0.5086958577001016,-0.19134414394905896,0.49579064765724806
-0.22734256293459337,0.44532612665139065,-0.224828487799777,0.48063988978981403,-0.25685177327247766,0.4640420751821487
-0.28741957620115915,0.40913321451129586,-0.2883393208507972,0.44612800693623783,-0.31958957115070685,0.4261153751954181
-0.34184112136845485,0.36488991181116165,-0.34980212321787035,0.4029500076592388,-0.3783073777382122,0.3771048862595254
-0.3895363621466407,0.31346678064120476,-0.4044956352695,0.34853856283261286,-0.42753229422771516,0.3180001258089867
-0.42956681370363564,0.2558756584056131,-0.4474516875788088,0.28651424987017154,-0.4654309765298579,0.2549047883191601
-0.4611448089474054,0.19324974820387472,-0.4817695422928057,0.22261857534876586,-0.4967200137679745,0.18918504987643822
-0.48364899721318166,0.12682132113601313,-0.5097176705909137,0.15412500367475584,-0.5198908797553229,0.11753277374141577
-0.4966365703926263,0.057897469276730215,-0.5268583252243337,0.08016263620756586,-0.5311276821393129,0.0423959415584636
-0.49985197593509484,-0.012165613580143892,-0.5320124317924991,0.0046366345316924745,-0.5301028394965472,-0.032278505148552496
-0.49323194527790976,-0.0819893173368888,-0.5268887316873547,-0.06890453049063248,-0.5217045856721054,-0.1067390321693807
-0.3181828772805411,-0.38569373420562086,-0.3540236596144597,-0.3992183300145656,-0.32331152890594517,-0.4233822416251813
-0.46387064148136353,-0.1866119716729565,-0.499441570541284,-0.18045000229150526,-0.48520704904640666,-0.21410232011772623
-0.43319464074857233,-0.24968460750858337,-0.46984202317337687,-0.24682525686142345,-0.45287047997300334,-0.27936675939552896
-0.393994800046671,-0.30784427481469223,-0.43336901163361813,-0.31163733905789437,-0.4104033427520565,-0.3432791069778302
-0.34589255418989345,-0.3610517150713892,-0.3834579362686203,-0.37271157939825994,-0.3540236596144597,-0.3992183300145656
-0.28741957233151294,-0.4091332172297554,-0.32331152890594517,-0.4233822416251813,-0.29206533863190987,-0.44568828995637305
-0.06037548732515688,-0.49634141528815606,-0.08300740501815722,-0.5250388719624093,-0.04621934112863536,-0.5300441734623237
-0.2273425587226287,-0.4453261288016324,-0.2598738968475286,-0.4661353415571983,-0.22579497597129525,-0.4839475971403734
-0.16279219432304445,-0.4727564927819481,-0.1900545602614355,-0.4980224989742671,-0.15449439109476085,-0.5088603688479735
0.4691070626443058,-0.17302763876684946,0.4938880425145155,-0.20224293999778395,0.5063832392200515,-0.16632664185847937
0.009670674611609307,-0.4999064693045654,-0.008703746907435025,-0.5321819034983203,0.029014891950524948,-0.5312839327898107
0.07952654960798204,-0.49363501487176653,0.06603616654923859,-0.5271102084334328,0.10200514646427242,-0.5207447263770306
0.14781760473266298,-0.47765045350245217,0.1374227662249603,-0.5128189525215467,0.17285377505264035,-0.5029964370667523
0.21320009754184222,-0.4522673085777359,0.20799268593724876,-0.4903909168942669,0.24242514446767122,-0.4751167325374897
0.27438751649298615,-0.4179850365656781,0.27583511346949385,-0.45708295813338046,0.30778473073017254,-0.43638253024898016
0.3301758952434801,-0.3754781993673753,0.33785556732963284,-0.4132749514344363,0.3660975425384115,-0.3883394508293983
0.379467502732331,-0.3255831911663874,0.3925628168785231,-0.3615669404743394,0.41702267621262573,-0.33312257129990364
0.421292442902355,-0.26928178095327193,0.4396111040908991,-0.30312573896730366,0.4604812289070741,-0.2714255201592367
0.4548277390516457,-0.2076817945539957,0.4785616411746018,-0.237602364265643,0.4938880425145155,-0.20224293999778395
0.48895457054660396,-0.10451520435604605,0.517034125793387,-0.13039466203436548,0.5255750779491629,-0.09369204407196273
0.4987686906049858,-0.035068408463857795,0.530875104987117,-0.0561421068551475,0.533319377731122,-0.018365690367187507
-0.23532786489922983,1.469421920764994,-0.6903985742053826,1.3448361116932483,-0.38301963772165587,1.0614536075258092
0.4772911454741971,0.23499119717257322,0.4984257573992941,0.26747006295190057,0.4598910119384063,0.26778794110958415
-0.3871963554011915,-1.4648868600434377,0.232417326515745,-1.5523601038410666,0.008436735368547218,-1.1471879275985934
0.5063049527506759,0.16637037303776445,0.5321576401050458,0.19733089297658668,0.49280420715714024,0.20128620891198298
10.700313983027065,1.5396357699990835,10.188136861834488,1.5600326198005618,10.429016618808607,1.1180582370807381
11.236290213197465,1.4890868698614406,10.700313983027065,1.5396357699990835,10.932109461485798,1.0600090987472417
10.700313983027065,1.5396357699990835,10.429016618808607,1.1180582370807381,10.932109461485798,1.0600090987472417
11.88112588777293,1.3614381970068263,11.236290213197465,1.4890868698614406,11.464956068482357,0.9424044302729191
11.88112588777293,1.3614381970068263,11.464956068482357,0.9424044302729191,12.008546429640283,0.7178893900087485
11.236290213197465,1.4890868698614406,10.932109461485798,1.0600090987472417,11.464956068482357,0.9424044302729191
10.188136861834488,1.5600326198005618,9.677988640804053,1.5663194801128908,9.933579653620509,1.1355870366379548
10.188136861834488,1.5600326198005618,9.933579653620509,1.1355870366379548,10.429016618808607,1.1180582370807381
9.677988640804053,1.5663194801128908,9.163336748690341,1.5650487861725806,9.430853238282678,1.1331448781659623
9.677988640804053,1.5663194801128908,9.430853238282678,1.1331448781659623,9.933579653620509,1.1355870366379548
9.163336748690341,1.5650487861725806,8.640550354548129,1.5624071808736493,8.91663019542047,1.1275634837154827
9.163336748690341,1.5650487861725806,8.91663019542047,1.1275634837154827,9.430853238282678,1.1331448781659623
8.640550354548129,1.5624071808736493,8.109698342197776,1.5600729424776023,8.394124714207981,1.1220077764565477
8.640550354548129,1.5624071808736493,8.394124714207981,1.1220077764565477,8.91663019542047,1.1275634837154827
8.109698342197776,1.5600729424776023,7.575808677697541,1.558349266803239,7.866761773865853,1.1179893030404129
8.109698342197776,1.5600729424776023,7.866761773865853,1.1179893030404129,8.394124714207981,1.1220077764565477
7.575808677697541,1.558349266803239,7.046787830553748,1.5572262213556205,7.338838099807641,1.1153084905509336
7.575808677697541,1.558349266803239,7.338838099807641,1.1153084905509336,7.866761773865853,1.1179893030404129
7.046787830553748,1.5572262213556205,6.523996775372606,1.5565468496098553,6.8133636335251495,1.1135092548469971
7.046787830553748,1.5572262213556205,6.8133636335251495,1.1135092548469971,7.338838099807641,1.1153084905509336
6.523996775372606,1.5565468496098553,6.002118788023198,1.5561754287794753,6.290035671677923,1.1125307196929692
6.523996775372606,1.5565468496098553,6.290035671677923,1.1125307196929692,6.8133636335251495,1.1135092548469971
6.002118788023198,1.5561754287794753,5.480605755351005,1.5560183204070048,5.767637655754847,1.1120193714102165
6.002118788023198,1.5561754287794753,5.767637655754847,1.1120193714102165,6.290035671677923,1.1125307196929692
5.480605755351005,1.5560183204070048,4.959134447691758,1.5560658976620108,5.245439040935439,1.1119612168702036
5.480605755351005,1.5560183204070048,5.245439040935439,1.1119612168702036,5.767637655754847,1.1120193714102165
4.959134447691758,1.5560658976620108,4.437432142358136,1.5563128674828826,4.723278287541964,1.112164904904524
4.959134447691758,1.5560658976620108,4.723278287541964,1.112164904904524,5.245439040935439,1.1119612168702036
4.437432142358136,1.5563128674828826,3.9153577674614213,1.556823529733428,4.2003860107478515,1.1127782996319495
4.437432142358136,1.5563128674828826,4.2003860107478515,1.1127782996319495,4.723278287541964,1.112164904904524
3.9153577674614213,1.556823529733428,3.3923720430884083,1.5577302250255471,3.6762960068818287,1.1139041042663111
3.9153577674614213,1.556823529733428,3.6762960068818287,1.1139041042663111,4.2003860107478515,1.1127782996319495
3.3923720430884083,1.5577302250255471,2.8683028674911024,1.5594146239336397,3.1502377013914726,1.1159046781491295
3.3923720430884083,1.5577302250255471,3.1502377013914726,1.1159046781491295,3.6762960068818287,1.1139041042663111
2.8683028674911024,1.5594146239336397,2.3433553107425937,1.5621569716168109,2.621375149197788,1.1196791935119708
2.8683028674911024,1.5594146239336397,2.621375149197788,1.1196791935119708,3.1502377013914726,1.1159046781491295
2.3433553107425937,1.5621569716168109,1.8199907554374948,1.5660281335654322,2.0899117459294865,1.1266690450039025
2.3433553107425937,1.5621569716168109,2.0899117459294865,1.1266690450039025,2.621375149197788,1.1196791935119708
1.8199907554374948,1.5660281335654322,1.3038835802758468,1.5651563143409601,1.5644978084934507,1.1391066408312118
1.8199907554374948,1.5660281335654322,1.5644978084934507,1.1391066408312118,2.0899117459294865,1.1266690450039025
1.3038835802758468,1.5651563143409601,0.7971078774249918,1.5425712798041942,1.060087609714796,1.1405992908657705
1.3038835802758468,1.5651563143409601,1.060087609714796,1.1405992908657705,1.5644978084934507,1.1391066408312118
0.7431362383592912,-1.5565050242069747,1.2473275366938383,-1.5594939165977708,0.9744109462567598,-1.1288920879723394
1.2473275366938383,-1.5594939165977708,1.7565202454857243,-1.557300655933169,1.4645495116981935,-1.1156427942718543
1.2473275366938383,-1.5594939165977708,1.4645495116981935,-1.1156427942718543,0.9744109462567598,-1.1288920879723394
0.232417326515745,-1.5523601038410666,0.7431362383592912,-1.5565050242069747,0.48666172618785325,-1.094541746561386
0.7431362383592912,-1.5565050242069747,0.9744109462567598,-1.1288920879723394,0.48666172618785325,-1.094541746561386
1.7565202454857243,-1.557300655933169,2.271857972575908,-1.5560831758166378,1.9786826505836117,-1.1128466350440696
1.7565202454857243,-1.557300655933169,1.9786826505836117,-1.1128466350440696,1.4645495116981935,-1.1156427942718543
2.271857972575908,-1.5560831758166378,2.7903900201431093,-1.555413045476268,2.4989494259512446,-1.1110306282936278
2.271857972575908,-1.5560831758166378,2.4989494259512446,-1.1110306282936278,1.9786826505836117,-1.1128466350440696
2.7903900201431093,-1.555413045476268,3.3111199903680224,-1.5551932670721378,3.021304325633414,-1.1102733611224913
2.7903900201431093,-1.555413045476268,3.021304325633414,-1.1102733611224913,2.4989494259512446,-1.1110306282936278
3.3111199903680224,-1.5551932670721378,3.8322232021014866,-1.5551722816737505,3.544300851696563,-1.110217363609961
3.3111199903680224,-1.5551932670721378,3.544300851696563,-1.110217363609961,3.021304325633414,-1.1102733611224913
3.8322232021014866,-1.5551722816737505,4.353393935794758,-1.5552623701190695,4.066612490919679,-1.1103511113417364
3.8322232021014866,-1.5551722816737505,4.066612490919679,-1.1103511113417364,3.544300851696563,-1.110217363609961
4.353393935794758,-1.5552623701190695,4.874196011338491,-1.5552934050814662,4.588765372332343,-1.110577335676933
4.353393935794758,-1.5552623701190695,4.588765372332343,-1.110577335676933,4.066612490919679,-1.1103511113417364
4.874196011338491,-1.5552934050814662,5.394998685798172,-1.5552884119398938,5.11025405613932,-1.1106261588258548
4.874196011338491,-1.5552934050814662,5.11025405613932,-1.1106261588258548,4.588765372332343,-1.110577335676933
5.394998685798172,-1.5552884119398938,5.915817034783144,-1.55517987255491,5.631608668559448,-1.110455540059819
5.394998685798172,-1.5552884119398938,5.631608668559448,-1.110455540059819,5.11025405613932,-1.1106261588258548
5.915817034783144,-1.55517987255491,6.436670796489984,-1.554836268275997,6.153209051664207,-1.110078998325102
5.915817034783144,-1.55517987255491,6.153209051664207,-1.110078998325102,5.631608668559448,-1.110455540059819
6.436670796489984,-1.554836268275997,6.957868444087333,-1.5542772792917687,6.6750272632640035,-1.109217068612708
6.436670796489984,-1.554836268275997,6.6750272632640035,-1.109217068612708,6.153209051664207,-1.110078998325102
6.957868444087333,-1.5542772792917687,7.479581110534193,-1.5533011907576293,7.197607525264708,-1.107871188608952
6.957868444087333,-1.5542772792917687,7.197607525264708,-1.107871188608952,6.6750272632640035,-1.109217068612708
7.479581110534193,-1.5533011907576293,8.002831336424,-1.5520299380679958,7.721469674139252,-1.105766131855504
7.479581110534193,-1.5533011907576293,7.721469674139252,-1.105766131855504,7.197607525264708,-1.107871188608952
8.002831336424,-1.5520299380679958,8.532208523998758,-1.5502802612823978,8.247955344042134,-1.1026460477129651
8.002831336424,-1.5520299380679958,8.247955344042134,-1.1026460477129651,7.721469674139252,-1.105766131855504
8.532208523998758,-1.5502802612823978,9.068766251306124,-1.5485822329683139,8.77889743741151,-1.0986618305549827
8.532208523998758,-1.5502802612823978,8.77889743741151,-1.0986618305549827,8.247955344042134,-1.1026460477129651
9.068766251306124,-1.5485822329683139,9.605920378875922,-1.548250701729034,9.314069408140075,-1.0946982355366648
9.068766251306124,-1.5485822329683139,9.314069408140075,-1.0946982355366648,8.77889743741151,-1.0986618305549827
9.605920378875922,-1.548250701729034,10.13956002189687,-1.5534717883910598,9.85372416517602,-1.0945559437170904
9.605920378875922,-1.548250701729034,9.85372416517602,-1.0945559437170904,9.314069408140075,-1.0946982355366648
10.13956002189687,-1.5534717883910598,10.667022258627856,-1.5686708418948003,10.396155419068847,-1.1087965706344094
10.13956002189687,-1.5534717883910598,10.396155419068847,-1.1087965706344094,9.85372416517602,-1.0945559437170904
10.667022258627856,-1.5686708418948003,11.17709708657046,-1.5995468724501931,10.934924778210458,-1.1497948049089806
10.667022258627856,-1.5686708418948003,10.934924778210458,-1.1497948049089806,10.396155419068847,-1.1087965706344094
11.17709708657046,-1.5995468724501931,11.64448078767266,-1.6332899566271137,11.428834818955076,-1.235579185268562
11.17709708657046,-1.5995468724501931,11.428834818955076,-1.235579185268562,10.934924778210458,-1.1497948049089806
11.64448078767266,-1.6332899566271137,12.079020404761371,-1.604076787478838,11.805110667380996,-1.322941644410778
11.64448078767266,-1.6332899566271137,11.805110667380996,-1.322941644410778,11.428834818955076,-1.235579185268562
12.079020404761371,-1.604076787478838,12.12816549810304,-1.1909914648001318,11.805110667380996,-1.322941644410778
12.116843382954745,-0.7508619068368956,12.0994267919541,-0.28321521710665626,11.71798499289457,-0.5063690939092337
12.12816549810304,-1.1909914648001318,12.116843382954745,-0.7508619068368956,11.749172604616623,-0.9548348220637586
12.12816549810304,-1.1909914648001318,11.749172604616623,-0.9548348220637586,11.805110667380996,-1.322941644410778
12.116843382954745,-0.7508619068368956,11.71798499289457,-0.5063690939092337,11.749172604616623,-0.9548348220637586
0.5247243451596535,0.09329484665548148,0.5559408848112501,0.11912560930213192,0.5170157932085804,0.13013584969839348
12.0994267919541,-0.28321521710665626,12.06823469609774,0.20171176830696108,11.689187841958322,-0.054023081191791035
12.0994267919541,-0.28321521710665626,11.689187841958322,-0.054023081191791035,11.71798499289457,-0.5063690939092337
12.06823469609774,0.20171176830696108,12.008546429640283,0.7178893900087485,11.602248123421823,0.41753128852893495
12.06823469609774,0.20171176830696108,11.602248123421823,0.41753128852893495,11.689187841958322,-0.054023081191791035
12.008546429640283,0.7178893900087485,11.464956068482357,0.9424044302729191,11.602248123421823,0.41753128852893495
0.532710195645596,0.019191691576335077,0.565569909799594,0.04082064209222714,0.5297925115054705,0.0563373977384065
0.3398889611408701,0.41107103942694645,0.3454530039916349,0.4528045951893427,0.30851927848692834,0.43469042066768554
0.5170157932085804,0.13013584969839348,0.5459778963997837,0.15903545761804175,0.5063049527506759,0.16637037303776445
0.5170157932085804,0.13013584969839348,0.5559408848112501,0.11912560930213192,0.5459778963997837,0.15903545761804175
0.49280420715714024,0.20128620891198298,0.5153848054077245,0.23290249749731506,0.4772911454741971,0.23499119717257322
0.49280420715714024,0.20128620891198298,0.5321576401050458,0.19733089297658668,0.5153848054077245,0.23290249749731506
0.4598910119384063,0.26778794110958415,0.47970929941513407,0.3028822554521998,0.43999760734778914,0.299416007230014
0.4598910119384063,0.26778794110958415,0.4984257573992941,0.26747006295190057,0.47970929941513407,0.3028822554521998
0.41785010399280154,0.3292397472620676,0.4318069381426776,0.36507939182613647,0.39416396656707714,0.3578199941492549
0.36839054001853133,0.3853397386899941,0.3781712038492588,0.4254630321011084,0.3398889611408701,0.41107103942694645
-0.5217045856721054,-0.1067390321693807,-0.5532336330034905,-0.13488104600894424,-0.5121954489363593,-0.14476214330591794
0.21015673483661043,0.4877761184799422,0.20699819201149955,0.5254274370105346,0.17627184791202172,0.5019227548065709
0.1409202264318068,0.5140632107460336,0.13281588883456494,0.5539420704246637,0.10398591323189686,0.5238305836166504
0.06576288499103819,0.5300170817125571,0.047481098912436036,0.5684414304444301,0.02761247877780442,0.5321097800611773
-0.00920629150853463,0.5313469851705774,-0.028869918260194437,0.5620204787502407,-0.04555604760548301,0.5296861424478536
-0.08270070761820808,0.526500504164082,-0.10876549761574913,0.5604471694088506,-0.12020586021993211,0.5194417534881008
-0.15650863077369687,0.5086958577001016,-0.18636935434264776,0.5335785948819646,-0.19134414394905896,0.49579064765724806
-0.224828487799777,0.48063988978981403,-0.25539795043351465,0.5001004314490787,-0.25685177327247766,0.4640420751821487
-0.2883393208507972,0.44612800693623783,-0.3207205557447756,0.46580836484203253,-0.31958957115070685,0.4261153751954181
-0.34980212321787035,0.4029500076592388,-0.3881365104096226,0.417781683344864,-0.3783073777382122,0.3771048862595254
-0.4044956352695,0.34853856283261286,-0.44624234815438735,0.3544080674974008,-0.42753229422771516,0.3180001258089867
-0.4474516875788088,0.28651424987017154,-0.48477307418606774,0.2857197990372877,-0.4654309765298579,0.2549047883191601
-0.4817695422928057,0.22261857534876586,-0.5186113917496246,0.22003136314405036,-0.4967200137679745,0.18918504987643822
-0.5097176705909137,0.15412500367475584,-0.5496263121989842,0.14625176473143633,-0.5198908797553229,0.11753277374141577
-0.5268583252243337,0.08016263620756586,-0.5640913554363793,0.0650825194249433,-0.5311276821393129,0.0423959415584636
-0.5320124317924991,0.0046366345316924745,-0.5639327765281721,-0.016543722761279505,-0.5301028394965472,-0.032278505148552496
-0.5268887316873547,-0.06890453049063248,-0.55881669316578,-0.09194440425543547,-0.5217045856721054,-0.1067390321693807
-0.3540236596144597,-0.3992183300145656,-0.3602932942632829,-0.4390393288926394,-0.32331152890594517,-0.4233822416251813
-0.46984202317337687,-0.24682525686142345,-0.4913296236390796,-0.27610384538592214,-0.45287047997300334,-0.27936675939552896
-0.43336901163361813,-0.31163733905789437,-0.4541986842347882,-0.3481200646031935,-0.4104033427520565,-0.3432791069778302
-0.3834579362686203,-0.37271157939825994,-0.3932877977467422,-0.41384692620442554,-0.3540236596144597,-0.3992183300145656
-0.3540236596144597,-0.3992183300145656,-0.3932877977467422,-0.41384692620442554,-0.3602932942632829,-0.4390393288926394
-0.32331152890594517,-0.4233822416251813,-0.32810985191581465,-0.4623443421955883,-0.29206533863190987,-0.44568828995637305
-0.32331152890594517,-0.4233822416251813,-0.3602932942632829,-0.4390393288926394,-0.32810985191581465,-0.4623443421955883
-0.1900545602614355,-0.4980224989742671,-0.1811138738178134,-0.5364829305975047,-0.15449439109476085,-0.5088603688479735
0.4938880425145155,-0.20224293999778395,0.5327191350167547,-0.1951000299284268,0.5063832392200515,-0.16632664185847937
-0.11904458868072801,-0.5178668821379836,-0.10751602810340911,-0.5537688542410725,-0.08300740501815722,-0.5250388719624093
-0.2598738968475286,-0.4661353415571983,-0.2605216524949987,-0.5087856350002966,-0.22579497597129525,-0.4839475971403734
0.06603616654923859,-0.5271102084334328,0.0894949750687253,-0.5558432430763909,0.10200514646427242,-0.5207447263770306
0.1374227662249603,-0.5128189525215467,0.1622400572023813,-0.5407494574141255,0.17285377505264035,-0.5029964370667523
0.20799268593724876,-0.4903909168942669,0.23771232874306303,-0.5157082357387913,0.24242514446767122,-0.4751167325374897
0.27583511346949385,-0.45708295813338046,0.31095016378848345,-0.4783399622818927,0.30778473073017254,-0.43638253024898016
0.33785556732963284,-0.4132749514344363,0.3755196914637372,-0.42773962276044836,0.3660975425384115,-0.3883394508293983
0.3925628168785231,-0.3615669404743394,0.43221393254346774,-0.37047253861881324,0.41702267621262573,-0.33312257129990364
0.4396111040908991,-0.30312573896730366,0.48079570357633417,-0.30732799295611585,0.4604812289070741,-0.2714255201592367
0.4785616411746018,-0.237602364265643,0.5207131575071177,-0.23341235016919545,0.4938880425145155,-0.20224293999778395
0.517034125793387,-0.13039466203436548,0.5565264860456568,-0.1209003665758526,0.5255750779491629,-0.09369204407196273
0.532710195645596,0.019191691576335077,0.533319377731122,-0.018365690367187507,0.5689433718912732,0.0013166696330642502
0.532710195645596,0.019191691576335077,0.5689433718912732,0.0013166696330642502,0.565569909799594,0.04082064209222714
0.530875104987117,-0.0561421068551475,0.5684173390192081,-0.039419159874294236,0.533319377731122,-0.018365690367187507
0.533319377731122,-0.018365690367187507,0.5684173390192081,-0.039419159874294236,0.5689433718912732,0.0013166696330642502
-0.9003034338575034,-1.1268986221292068,-0.7390072228697423,-0.6646974747585358,-1.250557300201479,-0.7266193206572281
-1.4418159266471664,0.45265457404521803,-1.506509812698723,-0.16599098867353126,-1.1295529427463333,0.12203244373060514
0.43999760734778914,0.299416007230014,0.455790721048643,0.3349479690420404,0.41785010399280154,0.3292397472620676
0.43999760734778914,0.299416007230014,0.47970929941513407,0.3028822554521998,0.455790721048643,0.3349479690420404
0.39416396656707714,0.3578199941492549,0.4070341297778049,0.39567750195680434,0.36839054001853133,0.3853397386899941
0.36839054001853133,0.3853397386899941,0.4070341297778049,0.39567750195680434,0.3781712038492588,0.4254630321011084
0.5297925115054705,0.0563373977384065,0.5614704565358998,0.07953181015576348,0.5247243451596535,0.09329484665548148
0.5247243451596535,0.09329484665548148,0.5614704565358998,0.07953181015576348,0.5559408848112501,0.11912560930213192
0.5297925115054705,0.0563373977384065,0.565569909799594,0.04082064209222714,0.5614704565358998,0.07953181015576348
0.30851927848692834,0.43469042066768554,0.30973091427848576,0.4755887238372243,0.2756709573534968,0.4549136239473705
0.30851927848692834,0.43469042066768554,0.3454530039916349,0.4528045951893427,0.30973091427848576,0.4755887238372243
0.24300241587185903,0.47219340142892186,0.24058588500632697,0.5087524919037286,0.21015673483661043,0.4877761184799422
0.21015673483661043,0.4877761184799422,0.24058588500632697,0.5087524919037286,0.20699819201149955,0.5254274370105346
0.17627184791202172,0.5019227548065709,0.17101188208451273,0.5403995575480657,0.1409202264318068,0.5140632107460336
0.1409202264318068,0.5140632107460336,0.17101188208451273,0.5403995575480657,0.13281588883456494,0.5539420704246637
0.17627184791202172,0.5019227548065709,0.20699819201149955,0.5254274370105346,0.17101188208451273,0.5403995575480657
0.10398591323189686,0.5238305836166504,0.09119358724606534,0.5648244417837983,0.06576288499103819,0.5300170817125571
0.06576288499103819,0.5300170817125571,0.09119358724606534,0.5648244417837983,0.047481098912436036,0.5684414304444301
0.02761247877780442,0.5321097800611773,0.0073517135169611164,0.5650081186677295,-0.00920629150853463,0.5313469851705774
-0.00920629150853463,0.5313469851705774,0.0073517135169611164,0.5650081186677295,-0.028869918260194437,0.5620204787502407
-0.04555604760548301,0.5296861424478536,-0.06654768835233191,0.5628914309073477,-0.08270070761820808,0.526500504164082
-0.08270070761820808,0.526500504164082,-0.06654768835233191,0.5628914309073477,-0.10876549761574913,0.5604471694088506
-0.04555604760548301,0.5296861424478536,-0.028869918260194437,0.5620204787502407,-0.06654768835233191,0.5628914309073477
-0.12020586021993211,0.5194417534881008,-0.14954052935055903,0.5476539128090321,-0.15650863077369687,0.5086958577001016
-0.15650863077369687,0.5086958577001016,-0.14954052935055903,0.5476539128090321,-0.18636935434264776,0.5335785948819646
-0.12020586021993211,0.5194417534881008,-0.10876549761574913,0.5604471694088506,-0.14954052935055903,0.5476539128090321
-0.19134414394905896,0.49579064765724806,-0.22248749156138017,0.5184538394031555,-0.224828487799777,0.48063988978981403
-0.224828487799777,0.48063988978981403,-0.22248749156138017,0.5184538394031555,-0.25539795043351465,0.5001004314490787
-0.19134414394905896,0.49579064765724806,-0.18636935434264776,0.5335785948819646,-0.22248749156138017,0.5184538394031555
-0.25685177327247766,0.4640420751821487,-0.2871240415410768,0.48292221884273767,-0.2883393208507972,0.44612800693623783
-0.2883393208507972,0.44612800693623783,-0.2871240415410768,0.48292221884273767,-0.3207205557447756,0.46580836484203253
-0.25685177327247766,0.4640420751821487,-0.25539795043351465,0.5001004314490787,-0.2871240415410768,0.48292221884273767
-0.31958957115070685,0.4261153751954181,-0.35545511743608726,0.44442645410475756,-0.34980212321787035,0.4029500076592388
-0.34980212321787035,0.4029500076592388,-0.35545511743608726,0.44442645410475756,-0.3881365104096226,0.417781683344864
-0.31958957115070685,0.4261153751954181,-0.3207205557447756,0.46580836484203253,-0.35545511743608726,0.44442645410475756
-0.3783073777382122,0.3771048862595254,-0.4193073626852506,0.38818467629704356,-0.4044956352695,0.34853856283261286
-0.4044956352695,0.34853856283261286,-0.4193073626852506,0.38818467629704356,-0.44624234815438735,0.3544080674974008
-0.3783073777382122,0.3771048862595254,-0.3881365104096226,0.417781683344864,-0.4193073626852506,0.38818467629704356
-0.42753229422771516,0.3180001258089867,-0.4668839217442352,0.3190743301604238,-0.4474516875788088,0.28651424987017154
-0.4474516875788088,0.28651424987017154,-0.4668839217442352,0.3190743301604238,-0.48477307418606774,0.2857197990372877
-0.42753229422771516,0.3180001258089867,-0.44624234815438735,0.3544080674974008,-0.4668839217442352,0.3190743301604238
-0.4654309765298579,0.2549047883191601,-0.5017117379586337,0.25316039991667527,-0.4817695422928057,0.22261857534876586
-0.4817695422928057,0.22261857534876586,-0.5017117379586337,0.25316039991667527,-0.5186113917496246,0.22003136314405036
-0.4967200137679745,0.18918504987643822,-0.5350312935587584,0.18475910167516377,-0.5097176705909137,0.15412500367475584
-0.5097176705909137,0.15412500367475584,-0.5350312935587584,0.18475910167516377,-0.5496263121989842,0.14625176473143633
-0.4967200137679745,0.18918504987643822,-0.5186113917496246,0.22003136314405036,-0.5350312935587584,0.18475910167516377
-0.5198908797553229,0.11753277374141577,-0.558143627093896,0.10549134386993328,-0.5268583252243337,0.08016263620756586
-0.5268583252243337,0.08016263620756586,-0.558143627093896,0.10549134386993328,-0.5640913554363793,0.0650825194249433
-0.5198908797553229,0.11753277374141577,-0.5496263121989842,0.14625176473143633,-0.558143627093896,0.10549134386993328
-0.5311276821393129,0.0423959415584636,-0.5676472652938257,0.023478460306577433,-0.5320124317924991,0.0046366345316924745
-0.5320124317924991,0.0046366345316924745,-0.5676472652938257,0.023478460306577433,-0.5639327765281721,-0.016543722761279505
-0.5311276821393129,0.0423959415584636,-0.5640913554363793,0.0650825194249433,-0.5676472652938257,0.023478460306577433
-0.5301028394965472,-0.032278505148552496,-0.5599019512856448,-0.05342496400106033,-0.5268887316873547,-0.06890453049063248
-0.5268887316873547,-0.06890453049063248,-0.5599019512856448,-0.05342496400106033,-0.55881669316578,-0.09194440425543547
0.2756709573534968,0.4549136239473705,0.27403289581171114,0.4927893435721365,0.24300241587185903,0.47219340142892186
-0.5121954489363593,-0.14476214330591794,-0.537437649678346,-0.1744849798441351,-0.499441570541284,-0.18045000229150526
-0.5121954489363593,-0.14476214330591794,-0.5532336330034905,-0.13488104600894424,-0.537437649678346,-0.1744849798441351
-0.48520704904640666,-0.21410232011772623,-0.50653691589305,-0.24256508528968668,-0.46984202317337687,-0.24682525686142345
-0.46984202317337687,-0.24682525686142345,-0.50653691589305,-0.24256508528968668,-0.4913296236390796,-0.27610384538592214
-0.45287047997300334,-0.27936675939552896,-0.47472112300553987,-0.3113043193992386,-0.43336901163361813,-0.31163733905789437
-0.43336901163361813,-0.31163733905789437,-0.47472112300553987,-0.3113043193992386,-0.4541986842347882,-0.3481200646031935
-0.45287047997300334,-0.27936675939552896,-0.4913296236390796,-0.27610384538592214,-0.47472112300553987,-0.3113043193992386
-0.4104033427520565,-0.3432791069778302,-0.4269975337556458,-0.3846706674809594,-0.3834579362686203,-0.37271157939825994
-0.3834579362686203,-0.37271157939825994,-0.4269975337556458,-0.3846706674809594,-0.3932877977467422,-0.41384692620442554
-0.4104033427520565,-0.3432791069778302,-0.4541986842347882,-0.3481200646031935,-0.4269975337556458,-0.3846706674809594
-0.499441570541284,-0.18045000229150526,-0.521498621172035,-0.20938318083619467,-0.48520704904640666,-0.21410232011772623
-0.48520704904640666,-0.21410232011772623,-0.521498621172035,-0.20938318083619467,-0.50653691589305,-0.24256508528968668
-0.499441570541284,-0.18045000229150526,-0.537437649678346,-0.1744849798441351,-0.521498621172035,-0.20938318083619467
-0.08300740501815722,-0.5250388719624093,-0.06957848752974735,-0.5607245908717353,-0.04621934112863536,-0.5300441734623237
-0.08300740501815722,-0.5250388719624093,-0.10751602810340911,-0.5537688542410725,-0.06957848752974735,-0.5607245908717353
-0.29206533863190987,-0.44568828995637305,-0.29579245262365716,-0.4852673595569136,-0.2598738968475286,-0.4661353415571983
-0.2598738968475286,-0.4661353415571983,-0.29579245262365716,-0.4852673595569136,-0.2605216524949987,-0.5087856350002966
-0.29206533863190987,-0.44568828995637305,-0.32810985191581465,-0.4623443421955883,-0.29579245262365716,-0.4852673595569136
-0.22579497597129525,-0.4839475971403734,-0.22053467299060867,-0.5264136475046071,-0.1900545602614355,-0.4980224989742671
-0.1900545602614355,-0.4980224989742671,-0.22053467299060867,-0.5264136475046071,-0.1811138738178134,-0.5364829305975047
-0.22579497597129525,-0.4839475971403734,-0.2605216524949987,-0.5087856350002966,-0.22053467299060867,-0.5264136475046071
-0.15449439109476085,-0.5088603688479735,-0.14406966309571936,-0.5449253398153087,-0.11904458868072801,-0.5178668821379836
-0.11904458868072801,-0.5178668821379836,-0.14406966309571936,-0.5449253398153087,-0.10751602810340911,-0.5537688542410725
-0.15449439109476085,-0.5088603688479735,-0.1811138738178134,-0.5364829305975047,-0.14406966309571936,-0.5449253398153087
-0.04621934112863536,-0.5300441734623237,-0.03017983629819207,-0.5657489253994632,-0.008703746907435025,-0.5321819034983203
-0.04621934112863536,-0.5300441734623237,-0.06957848752974735,-0.5607245908717353,-0.03017983629819207,-0.5657489253994632
0.029014891950524948,-0.5312839327898107,0.05136975257883086,-0.5630964785006651,0.06603616654923859,-0.5271102084334328
0.06603616654923859,-0.5271102084334328,0.05136975257883086,-0.5630964785006651,0.0894949750687253,-0.5558432430763909
0.10200514646427242,-0.5207447263770306,0.12548620888154874,-0.5478756723388403,0.1374227662249603,-0.5128189525215467
0.1374227662249603,-0.5128189525215467,0.12548620888154874,-0.5478756723388403,0.1622400572023813,-0.5407494574141255
0.10200514646427242,-0.5207447263770306,0.0894949750687253,-0.5558432430763909,0.12548620888154874,-0.5478756723388403
0.17285377505264035,-0.5029964370667523,0.2003049495515591,-0.5302729017082598,0.20799268593724876,-0.4903909168942669
0.20799268593724876,-0.4903909168942669,0.2003049495515591,-0.5302729017082598,0.23771232874306303,-0.5157082357387913
0.17285377505264035,-0.5029964370667523,0.1622400572023813,-0.5407494574141255,0.2003049495515591,-0.5302729017082598
0.24242514446767122,-0.4751167325374897,0.2749545250909884,-0.49917252134610623,0.27583511346949385,-0.45708295813338046
0.27583511346949385,-0.45708295813338046,0.2749545250909884,-0.49917252134610623,0.31095016378848345,-0.4783399622818927
0.24242514446767122,-0.4751167325374897,0.23771232874306303,-0.5157082357387913,0.2749545250909884,-0.49917252134610623
0.30778473073017254,-0.43638253024898016,0.3448136740737272,-0.4543833424250559,0.33785556732963284,-0.4132749514344363
0.33785556732963284,-0.4132749514344363,0.3448136740737272,-0.4543833424250559,0.3755196914637372,-0.42773962276044836
0.30778473073017254,-0.43638253024898016,0.31095016378848345,-0.4783399622818927,0.3448136740737272,-0.4543833424250559
0.3660975425384115,-0.3883394508293983,0.405119669007024,-0.4005745489892581,0.3925628168785231,-0.3615669404743394
0.3925628168785231,-0.3615669404743394,0.405119669007024,-0.4005745489892581,0.43221393254346774,-0.37047253861881324
0.3660975425384115,-0.3883394508293983,0.3755196914637372,-0.42773962276044836,0.405119669007024,-0.4005745489892581
0.41702267621262573,-0.33312257129990364,0.4565481636518461,-0.3392550807445528,0.4396111040908991,-0.30312573896730366
0.4396111040908991,-0.30312573896730366,0.4565481636518461,-0.3392550807445528,0.48079570357633417,-0.30732799295611585
0.41702267621262573,-0.33312257129990364,0.43221393254346774,-0.37047253861881324,0.4565481636518461,-0.3392550807445528
0.4604812289070741,-0.2714255201592367,0.5029931538952821,-0.271774820396456,0.4785616411746018,-0.237602364265643
0.4785616411746018,-0.237602364265643,0.5029931538952821,-0.271774820396456,0.5207131575071177,-0.23341235016919545
0.4604812289070741,-0.2714255201592367,0.48079570357633417,-0.30732799295611585,0.5029931538952821,-0.271774820396456
-0.008703746907435025,-0.5321819034983203,0.01080810071003194,-0.5669316117087659,0.029014891950524948,-0.5312839327898107
-0.008703746907435025,-0.5321819034983203,-0.03017983629819207,-0.5657489253994632,0.01080810071003194,-0.5669316117087659
0.5063832392200515,-0.16632664185847937,0.5446996571508548,-0.1585676051610685,0.517034125793387,-0.13039466203436548
0.517034125793387,-0.13039466203436548,0.5446996571508548,-0.1585676051610685,0.5565264860456568,-0.1209003665758526
0.5063832392200515,-0.16632664185847937,0.5327191350167547,-0.1951000299284268,0.5446996571508548,-0.1585676051610685
0.5255750779491629,-0.09369204407196273,0.5646642103120078,-0.08045369414545822,0.530875104987117,-0.0561421068551475
0.530875104987117,-0.0561421068551475,0.5646642103120078,-0.08045369414545822,0.5684173390192081,-0.039419159874294236
0.5255750779491629,-0.09369204407196273,0.5565264860456568,-0.1209003665758526,0.5646642103120078,-0.08045369414545822
0.39416396656707714,0.3578199941492549,0.4318069381426776,0.36507939182613647,0.4070341297778049,0.39567750195680434
-1.1607622172208734,1.0108441964197374,-1.4418159266471664,0.45265457404521803,-0.9706404228311829,0.5398862786423109
0.2756709573534968,0.4549136239473705,0.30973091427848576,0.4755887238372243,0.27403289581171114,0.4927893435721365
0.7971078774249918,1.5425712798041942,0.6048338637632991,1.1041547140288832,1.060087609714796,1.1405992908657705
0.7971078774249918,1.5425712798041942,0.26717573115009274,1.4377685759969308,0.6048338637632991,1.1041547140288832
0.232417326515745,-1.5523601038410666,0.48666172618785325,-1.094541746561386,0.008436735368547218,-1.1471879275985934
-0.23532786489922983,1.469421920764994,-0.042012397049685575,1.0897624864059199,0.26717573115009274,1.4377685759969308
0.26717573115009274,1.4377685759969308,-0.042012397049685575,1.0897624864059199,0.2561334723802521,0.9900063472724826
-0.23532786489922983,1.469421920764994,-0.38301963772165587,1.0614536075258092,-0.042012397049685575,1.0897624864059199
0.4772911454741971,0.23499119717257322,0.5153848054077245,0.23290249749731506,0.4984257573992941,0.26747006295190057
0.3398889611408701,0.41107103942694645,0.3781712038492588,0.4254630321011084,0.3454530039916349,0.4528045951893427
0.5063049527506759,0.16637037303776445,0.5459778963997837,0.15903545761804175,0.5321576401050458,0.19733089297658668
-1.506509812698723,-0.16599098867353126,-1.250557300201479,-0.7266193206572281,-0.9963517605846622,-0.31393057222629694
-1.506509812698723,-0.16599098867353126,-0.9963517605846622,-0.31393057222629694,-1.1295529427463333,0.12203244373060514
-1.250557300201479,-0.7266193206572281,-0.7390072228697423,-0.6646974747585358,-0.9963517605846622,-0.31393057222629694
0.41785010399280154,0.3292397472620676,0.455790721048643,0.3349479690420404,0.4318069381426776,0.36507939182613647
0.10398591323189686,0.5238305836166504,0.13281588883456494,0.5539420704246637,0.09119358724606534,0.5648244417837983
0.02761247877780442,0.5321097800611773,0.047481098912436036,0.5684414304444301,0.0073517135169611164,0.5650081186677295
0.4938880425145155,-0.20224293999778395,0.5207131575071177,-0.23341235016919545,0.5327191350167547,-0.1951000299284268
-0.4654309765298579,0.2549047883191601,-0.48477307418606774,0.2857197990372877,-0.5017117379586337,0.25316039991667527
0.24300241587185903,0.47219340142892186,0.27403289581171114,0.4927893435721365,0.24058588500632697,0.5087524919037286
-0.5301028394965472,-0.032278505148552496,-0.5639327765281721,-0.016543722761279505,-0.5599019512856448,-0.05342496400106033
-0.5217045856721054,-0.1067390321693807,-0.55881669316578,-0.09194440425543547,-0.5532336330034905,-0.13488104600894424
0.029014891950524948,-0.5312839327898107,0.01080810071003194,-0.5669316117087659,0.05136975257883086,-0.5630964785006651
-0.6903985742053826,1.3448361116932483,-0.7232336705623897,0.9003948042374266,-0.38301963772165587,1.0614536075258092
-0.6903985742053826,1.3448361116932483,-1.1607622172208734,1.0108441964197374,-0.7232336705623897,0.9003948042374266
0.30973091427848576,0.4755887238372243,0.30588483862608523,0.5192603642289162,0.27403289581171114,0.4927893435721365
-0.3871963554011915,-1.4648868600434377,0.008436735368547218,-1.1471879275985934,-0.41587063350866293,-0.9461133138369274
0.3781712038492588,0.4254630321011084,0.4070341297778049,0.39567750195680434,0.42086917185626876,0.43772105150584584
-0.9003034338575034,-1.1268986221292068,-0.3871963554011915,-1.4648868600434377,-0.41587063350866293,-0.9461133138369274
10.429016618808607,1.1180582370807381,9.933579653620509,1.1355870366379548,10.178675670954918,0.7198089539065861
10.932109461485798,1.0600090987472417,11.115321655326214,0.5771916640353045,11.464956068482357,0.9424044302729191
11.464956068482357,0.9424044302729191,11.115321655326214,0.5771916640353045,11.602248123421823,0.41753128852893495
1.9786826505836117,-1.1128466350440696,2.4989494259512446,-1.1110306282936278,2.2002882294804165,-0.6663792254953794
8.91663019542047,1.1275634837154827,8.394124714207981,1.1220077764565477,8.676755935818772,0.6855059978468503
8.394124714207981,1.1220077764565477,7.866761773865853,1.1179893030404129,8.153470541561283,0.678647001628173
8.394124714207981,1.1220077764565477,8.153470541561283,0.678647001628173,8.676755935818772,0.6855059978468503
7.866761773865853,1.1179893030404129,7.338838099807641,1.1153084905509336,7.627841108561307,0.6739910598329155
7.866761773865853,1.1179893030404129,7.627841108561307,0.6739910598329155,8.153470541561283,0.678647001628173
7.338838099807641,1.1153084905509336,6.8133636335251495,1.1135092548469971,7.102327396533321,0.6710335142928351
7.338838099807641,1.1153084905509336,7.102327396533321,0.6710335142928351,7.627841108561307,0.6739910598329155
6.8133636335251495,1.1135092548469971,6.290035671677923,1.1125307196929692,6.578036998798885,0.6692384817564118
6.8133636335251495,1.1135092548469971,6.578036998798885,0.6692384817564118,7.102327396533321,0.6710335142928351
6.290035671677923,1.1125307196929692,5.767637655754847,1.1120193714102165,6.054883364281407,0.6681936894443331
6.290035671677923,1.1125307196929692,6.054883364281407,0.6681936894443331,6.578036998798885,0.6692384817564118
5.767637655754847,1.1120193714102165,5.245439040935439,1.1119612168702036,5.5322878104395175,0.6677491181001842
5.767637655754847,1.1120193714102165,5.5322878104395175,0.6677491181001842,6.054883364281407,0.6681936894443331
5.245439040935439,1.1119612168702036,4.723278287541964,1.112164904904524,5.0097928832530645,0.6677658153374963
5.245439040935439,1.1119612168702036,5.0097928832530645,0.6677658153374963,5.5322878104395175,0.6677491181001842
4.723278287541964,1.112164904904524,4.2003860107478515,1.1127782996319495,4.486682566127528,0.6682431786876797
4.723278287541964,1.112164904904524,4.486682566127528,0.6682431786876797,5.0097928832530645,0.6677658153374963
4.2003860107478515,1.1127782996319495,3.6762960068818287,1.1139041042663111,3.9628169506404487,0.6691802001869386
4.2003860107478515,1.1127782996319495,3.9628169506404487,0.6691802001869386,4.486682566127528,0.6682431786876797
3.6762960068818287,1.1139041042663111,3.1502377013914726,1.1159046781491295,3.4365673481505445,0.6708534119749784
3.6762960068818287,1.1139041042663111,3.4365673481505445,0.6708534119749784,3.9628169506404487,0.6691802001869386
3.1502377013914726,1.1159046781491295,2.621375149197788,1.1196791935119708,2.906766191536693,0.6738858005144327
3.1502377013914726,1.1159046781491295,2.906766191536693,0.6738858005144327,3.4365673481505445,0.6708534119749784
2.621375149197788,1.1196791935119708,2.0899117459294865,1.1266690450039025,2.37012781675874,0.679581946346012
2.621375149197788,1.1196791935119708,2.37012781675874,0.679581946346012,2.906766191536693,0.6738858005144327
2.0899117459294865,1.1266690450039025,1.5644978084934507,1.1391066408312118,1.8223154360102434,0.6936890560061126
2.0899117459294865,1.1266690450039025,1.8223154360102434,0.6936890560061126,2.37012781675874,0.679581946346012
1.5644978084934507,1.1391066408312118,1.060087609714796,1.1405992908657705,1.2950558050978644,0.7386982595331092
1.5644978084934507,1.1391066408312118,1.2950558050978644,0.7386982595331092,1.8223154360102434,0.6936890560061126
1.4645495116981935,-1.1156427942718543,1.9786826505836117,-1.1128466350440696,1.6768154250888287,-0.6706917940175784
1.9786826505836117,-1.1128466350440696,2.2002882294804165,-0.6663792254953794,1.6768154250888287,-0.6706917940175784
0.008436735368547218,-1.1471879275985934,0.48666172618785325,-1.094541746561386,0.21915594361318677,-0.8420109940286779
0.9744109462567598,-1.1288920879723394,1.4645495116981935,-1.1156427942718543,1.1423941638593982,-0.6594882631591749
1.4645495116981935,-1.1156427942718543,1.6768154250888287,-0.6706917940175784,1.1423941638593982,-0.6594882631591749
2.4989494259512446,-1.1110306282936278,3.021304325633414,-1.1102733611224913,2.7270835166462892,-0.6648030632085623
2.4989494259512446,-1.1110306282936278,2.7270835166462892,-0.6648030632085623,2.2002882294804165,-0.6663792254953794
3.021304325633414,-1.1102733611224913,3.544300851696563,-1.110217363609961,3.253520760238271,-0.6647592763305726
3.021304325633414,-1.1102733611224913,3.253520760238271,-0.6647592763305726,2.7270835166462892,-0.6648030632085623
3.544300851696563,-1.110217363609961,4.066612490919679,-1.1103511113417364,3.778153144775538,-0.6651373188850304
3.544300851696563,-1.110217363609961,3.778153144775538,-0.6651373188850304,3.253520760238271,-0.6647592763305726
4.066612490919679,-1.1103511113417364,4.588765372332343,-1.110577335676933,4.301883663749156,-0.6655993506492712
4.066612490919679,-1.1103511113417364,4.301883663749156,-0.6655993506492712,3.778153144775538,-0.6651373188850304
4.588765372332343,-1.110577335676933,5.11025405613932,-1.1106261588258548,4.82432252481129,-0.6658375667595615
4.588765372332343,-1.110577335676933,4.82432252481129,-0.6658375667595615,4.301883663749156,-0.6655993506492712
5.11025405613932,-1.1106261588258548,5.631608668559448,-1.110455540059819,5.346654125020451,-0.6659508529838427
5.11025405613932,-1.1106261588258548,5.346654125020451,-0.6659508529838427,4.82432252481129,-0.6658375667595615
5.631608668559448,-1.110455540059819,6.153209051664207,-1.110078998325102,5.868624880825506,-0.6656197388469697
5.631608668559448,-1.110455540059819,5.868624880825506,-0.6656197388469697,5.346654125020451,-0.6659508529838427
6.153209051664207,-1.110078998325102,6.6750272632640035,-1.109217068612708,6.390972893748932,-0.6648955202382116
6.153209051664207,-1.110078998325102,6.390972893748932,-0.6648955202382116,5.868624880825506,-0.6656197388469697
6.6750272632640035,-1.109217068612708,7.197607525264708,-1.107871188608952,6.913737306275951,-0.6633997744434261
6.6750272632640035,-1.109217068612708,6.913737306275951,-0.6633997744434261,6.390972893748932,-0.6648955202382116
7.197607525264708,-1.107871188608952,7.721469674139252,-1.105766131855504,7.437565634863308,-0.6610909077481444
7.197607525264708,-1.107871188608952,7.437565634863308,-0.6610909077481444,6.913737306275951,-0.6633997744434261
7.721469674139252,-1.105766131855504,8.247955344042134,-1.1026460477129651,7.962636350517784,-0.6573128603208253
7.721469674139252,-1.105766131855504,7.962636350517784,-0.6573128603208253,7.437565634863308,-0.6610909077481444
8.247955344042134,-1.1026460477129651,8.77889743741151,-1.0986618305549827,8.49008238576042,-0.6520095062463621
8.247955344042134,-1.1026460477129651,8.49008238576042,-0.6520095062463621,7.962636350517784,-0.6573128603208253
8.77889743741151,-1.0986618305549827,9.314069408140075,-1.0946982355366648,9.020556016052131,-0.6448097408845844
8.77889743741151,-1.0986618305549827,9.020556016052131,-0.6448097408845844,8.49008238576042,-0.6520095062463621
9.314069408140075,-1.0946982355366648,9.85372416517602,-1.0945559437170904,9.556910359875324,-0.6353200196860667
9.314069408140075,-1.0946982355366648,9.556910359875324,-0.6353200196860667,9.020556016052131,-0.6448097408845844
9.85372416517602,-1.0945559437170904,10.396155419068847,-1.1087965706344094,10.108377375454834,-0.6289087576043246
9.85372416517602,-1.0945559437170904,10.108377375454834,-0.6289087576043246,9.556910359875324,-0.6353200196860667
10.396155419068847,-1.1087965706344094,10.934924778210458,-1.1497948049089806,10.670560152341189,-0.6632476453089237
10.396155419068847,-1.1087965706344094,10.670560152341189,-0.6632476453089237,10.108377375454834,-0.6289087576043246
10.934924778210458,-1.1497948049089806,11.428834818955076,-1.235579185268562,11.260953725512858,-0.7209666215824228
10.934924778210458,-1.1497948049089806,11.260953725512858,-0.7209666215824228,10.670560152341189,-0.6632476453089237
11.428834818955076,-1.235579185268562,11.805110667380996,-1.322941644410778,11.749172604616623,-0.9548348220637586
0.3454530039916349,0.4528045951893427,0.34876838204633553,0.4994254782815142,0.30973091427848576,0.4755887238372243
0.30973091427848576,0.4755887238372243,0.34876838204633553,0.4994254782815142,0.30588483862608523,0.5192603642289162
0.5689433718912732,0.0013166696330642502,0.5684173390192081,-0.039419159874294236,0.607058305385651,-0.01932186888928795
11.71798499289457,-0.5063690939092337,11.689187841958322,-0.054023081191791035,11.372607619655634,-0.2819631272198336
0.20699819201149955,0.5254274370105346,0.24058588500632697,0.5087524919037286,0.24071931045129463,0.5478328857632065
0.5321576401050458,0.19733089297658668,0.5573982188561615,0.2328029647195912,0.5153848054077245,0.23290249749731506
0.47970929941513407,0.3028822554521998,0.4989034507721757,0.34473656430799665,0.455790721048643,0.3349479690420404
0.4984257573992941,0.26747006295190057,0.5254633610938807,0.30312113275025926,0.47970929941513407,0.3028822554521998
0.47970929941513407,0.3028822554521998,0.5254633610938807,0.30312113275025926,0.4989034507721757,0.34473656430799665
0.4318069381426776,0.36507939182613647,0.455790721048643,0.3349479690420404,0.46737106928800076,0.36951290989101515
0.455790721048643,0.3349479690420404,0.4989034507721757,0.34473656430799665,0.46737106928800076,0.36951290989101515
0.5321576401050458,0.19733089297658668,0.5459778963997837,0.15903545761804175,0.5751188600112409,0.19176317155097056
0.5321576401050458,0.19733089297658668,0.5751188600112409,0.19176317155097056,0.5573982188561615,0.2328029647195912
-0.4913296236390796,-0.27610384538592214,-0.50653691589305,-0.24256508528968668,-0.5256255252659127,-0.2696267186403411
-0.03017983629819207,-0.5657489253994632,-0.012110535508319507,-0.6051890188715003,0.01080810071003194,-0.5669316117087659
0.047481098912436036,0.5684414304444301,0.09119358724606534,0.5648244417837983,0.07255047224252144,0.6134842362043839
-0.06957848752974735,-0.5607245908717353,-0.05538337181428622,-0.5984383504531358,-0.03017983629819207,-0.5657489253994632
-0.03017983629819207,-0.5657489253994632,-0.05538337181428622,-0.5984383504531358,-0.012110535508319507,-0.6051890188715003
-0.5186113917496246,0.22003136314405036,-0.5017117379586337,0.25316039991667527,-0.5414985283125555,0.2537494102746127
-0.55881669316578,-0.09194440425543547,-0.5599019512856448,-0.05342496400106033,-0.5895246370112525,-0.0713099513071438
-0.5532336330034905,-0.13488104600894424,-0.55881669316578,-0.09194440425543547,-0.6078648576016187,-0.11570454699010102
-0.55881669316578,-0.09194440425543547,-0.5895246370112525,-0.0713099513071438,-0.6078648576016187,-0.11570454699010102
0.24058588500632697,0.5087524919037286,0.27403289581171114,0.4927893435721365,0.2693833823175439,0.5268099479040949
0.24058588500632697,0.5087524919037286,0.2693833823175439,0.5268099479040949,0.24071931045129463,0.5478328857632065
0.27403289581171114,0.4927893435721365,0.30588483862608523,0.5192603642289162,0.2693833823175439,0.5268099479040949
-0.3602932942632829,-0.4390393288926394,-0.3932877977467422,-0.41384692620442554,-0.39675053513474534,-0.45397449780985766
-0.3602932942632829,-0.4390393288926394,-0.3666527115464045,-0.48195992385046893,-0.32810985191581465,-0.4623443421955883
-0.3602932942632829,-0.4390393288926394,-0.39675053513474534,-0.45397449780985766,-0.3666527115464045,-0.48195992385046893
-0.028869918260194437,0.5620204787502407,0.0073517135169611164,0.5650081186677295,-0.01402124068326372,0.5912323544950561
0.047481098912436036,0.5684414304444301,0.020217685198965298,0.6065332242248649,0.0073517135169611164,0.5650081186677295
0.0073517135169611164,0.5650081186677295,0.020217685198965298,0.6065332242248649,-0.01402124068326372,0.5912323544950561
0.047481098912436036,0.5684414304444301,0.07255047224252144,0.6134842362043839,0.020217685198965298,0.6065332242248649
0.05136975257883086,-0.5630964785006651,0.01080810071003194,-0.5669316117087659,0.0351469233958202,-0.6037860395106235
0.01080810071003194,-0.5669316117087659,-0.012110535508319507,-0.6051890188715003,0.0351469233958202,-0.6037860395106235
0.5559408848112501,0.11912560930213192,0.5888873909924849,0.1488505882096099,0.5459778963997837,0.15903545761804175
0.5459778963997837,0.15903545761804175,0.5888873909924849,0.1488505882096099,0.5751188600112409,0.19176317155097056
10.429016618808607,1.1180582370807381,10.641514918495341,0.6845836479755053,10.932109461485798,1.0600090987472417
10.932109461485798,1.0600090987472417,10.641514918495341,0.6845836479755053,11.115321655326214,0.5771916640353045
10.429016618808607,1.1180582370807381,10.178675670954918,0.7198089539065861,10.641514918495341,0.6845836479755053
9.933579653620509,1.1355870366379548,9.430853238282678,1.1331448781659623,9.698578294497569,0.709113046608849
9.933579653620509,1.1355870366379548,9.698578294497569,0.709113046608849,10.178675670954918,0.7198089539065861
-0.48477307418606774,0.2857197990372877,-0.5189065457419625,0.28261006427270424,-0.5017117379586337,0.25316039991667527
-0.5017117379586337,0.25316039991667527,-0.5189065457419625,0.28261006427270424,-0.5414985283125555,0.2537494102746127
0.4318069381426776,0.36507939182613647,0.44910450574438143,0.4028795628561331,0.4070341297778049,0.39567750195680434
0.4070341297778049,0.39567750195680434,0.44910450574438143,0.4028795628561331,0.42086917185626876,0.43772105150584584
0.4318069381426776,0.36507939182613647,0.46737106928800076,0.36951290989101515,0.44910450574438143,0.4028795628561331
0.565569909799594,0.04082064209222714,0.5689433718912732,0.0013166696330642502,0.606128079203573,0.02526930935824669
0.5689433718912732,0.0013166696330642502,0.607058305385651,-0.01932186888928795,0.606128079203573,0.02526930935824669
0.3454530039916349,0.4528045951893427,0.3781712038492588,0.4254630321011084,0.38737258476762604,0.4700619583727211
0.3781712038492588,0.4254630321011084,0.42086917185626876,0.43772105150584584,0.38737258476762604,0.4700619583727211
-0.9003034338575034,-1.1268986221292068,-0.41587063350866293,-0.9461133138369274,-0.7390072228697423,-0.6646974747585358
0.4984257573992941,0.26747006295190057,0.5153848054077245,0.23290249749731506,0.5346021293392963,0.2637181378154524
0.4984257573992941,0.26747006295190057,0.5346021293392963,0.2637181378154524,0.5254633610938807,0.30312113275025926
9.430853238282678,1.1331448781659623,8.91663019542047,1.1275634837154827,9.194020500069922,0.6955082592931559
9.430853238282678,1.1331448781659623,9.194020500069922,0.6955082592931559,9.698578294497569,0.709113046608849
8.91663019542047,1.1275634837154827,8.676755935818772,0.6855059978468503,9.194020500069922,0.6955082592931559
0.13281588883456494,0.5539420704246637,0.12445887914233879,0.5998607167498505,0.09119358724606534,0.5648244417837983
0.09119358724606534,0.5648244417837983,0.12445887914233879,0.5998607167498505,0.07255047224252144,0.6134842362043839
-0.5639327765281721,-0.016543722761279505,-0.5900005357309086,-0.03917701379072331,-0.5599019512856448,-0.05342496400106033
-0.5599019512856448,-0.05342496400106033,-0.5900005357309086,-0.03917701379072331,-0.5895246370112525,-0.0713099513071438
0.5327191350167547,-0.1951000299284268,0.5207131575071177,-0.23341235016919545,0.5643611889520208,-0.22385290572693453
-0.5532336330034905,-0.13488104600894424,-0.5831088460313189,-0.17413846154595616,-0.537437649678346,-0.1744849798441351
-0.5532336330034905,-0.13488104600894424,-0.6078648576016187,-0.11570454699010102,-0.5831088460313189,-0.17413846154595616
0.0894949750687253,-0.5558432430763909,0.05136975257883086,-0.5630964785006651,0.07740773551738295,-0.5932885642685122
0.05136975257883086,-0.5630964785006651,0.0351469233958202,-0.6037860395106235,0.07740773551738295,-0.5932885642685122
-0.10751602810340911,-0.5537688542410725,-0.09497108268493407,-0.5910009086860025,-0.06957848752974735,-0.5607245908717353
-0.06957848752974735,-0.5607245908717353,-0.09497108268493407,-0.5910009086860025,-0.05538337181428622,-0.5984383504531358
-0.38301963772165587,1.0614536075258092,-0.7232336705623897,0.9003948042374266,-0.42883546327342337,0.7546157986760398
-0.41587063350866293,-0.9461133138369274,-0.2843271234956463,-0.7300106415113073,-0.4405668941870163,-0.6253589116117562
-1.4418159266471664,0.45265457404521803,-1.1295529427463333,0.12203244373060514,-0.9706404228311829,0.5398862786423109
0.48666172618785325,-1.094541746561386,0.46348440981919176,-0.721410300623327,0.21915594361318677,-0.8420109940286779
0.5327191350167547,-0.1951000299284268,0.5643611889520208,-0.22385290572693453,0.5675272934111221,-0.1859701578740882
0.5327191350167547,-0.1951000299284268,0.5675272934111221,-0.1859701578740882,0.5446996571508548,-0.1585676051610685
0.9744109462567598,-1.1288920879723394,0.7495794451338758,-0.7748317974178336,0.48666172618785325,-1.094541746561386
11.428834818955076,-1.235579185268562,11.749172604616623,-0.9548348220637586,11.260953725512858,-0.7209666215824228
0.3454530039916349,0.4528045951893427,0.38737258476762604,0.4700619583727211,0.34876838204633553,0.4994254782815142
11.689187841958322,-0.054023081191791035,11.602248123421823,0.41753128852893495,11.25394274709538,0.11332601025859405
11.689187841958322,-0.054023081191791035,11.25394274709538,0.11332601025859405,11.372607619655634,-0.2819631272198336
11.602248123421823,0.41753128852893495,11.115321655326214,0.5771916640353045,11.25394274709538,0.11332601025859405
0.5684173390192081,-0.039419159874294236,0.6056347857360949,-0.06351356130095094,0.607058305385651,-0.01932186888928795
0.5684173390192081,-0.039419159874294236,0.5646642103120078,-0.08045369414545822,0.6056347857360949,-0.06351356130095094
11.71798499289457,-0.5063690939092337,11.260953725512858,-0.7209666215824228,11.749172604616623,-0.9548348220637586
11.71798499289457,-0.5063690939092337,11.372607619655634,-0.2819631272198336,11.260953725512858,-0.7209666215824228
0.20699819201149955,0.5254274370105346,0.24071931045129463,0.5478328857632065,0.2036313599105974,0.5652752245245029
0.20699819201149955,0.5254274370105346,0.2036313599105974,0.5652752245245029,0.17101188208451273,0.5403995575480657
0.008436735368547218,-1.1471879275985934,0.21915594361318677,-0.8420109940286779,-0.08257749757389644,-0.8476066235956529
-0.5186113917496246,0.22003136314405036,-0.5414985283125555,0.2537494102746127,-0.5551031112942176,0.2169985165104775
-0.5186113917496246,0.22003136314405036,-0.5551031112942176,0.2169985165104775,-0.5350312935587584,0.18475910167516377
0.5153848054077245,0.23290249749731506,0.5573982188561615,0.2328029647195912,0.5346021293392963,0.2637181378154524
0.565569909799594,0.04082064209222714,0.606128079203573,0.02526930935824669,0.5953704089045124,0.06357835177279741
0.565569909799594,0.04082064209222714,0.5953704089045124,0.06357835177279741,0.5614704565358998,0.07953181015576348
-0.4913296236390796,-0.27610384538592214,-0.5256255252659127,-0.2696267186403411,-0.5193693307853389,-0.3068454607289691
-0.4913296236390796,-0.27610384538592214,-0.5193693307853389,-0.3068454607289691,-0.47472112300553987,-0.3113043193992386
-0.50653691589305,-0.24256508528968668,-0.5446818652869286,-0.23956544572153435,-0.5256255252659127,-0.2696267186403411
-0.50653691589305,-0.24256508528968668,-0.521498621172035,-0.20938318083619467,-0.5446818652869286,-0.23956544572153435
0.5565264860456568,-0.1209003665758526,0.6005367393315435,-0.10936475578226372,0.5646642103120078,-0.08045369414545822
0.5646642103120078,-0.08045369414545822,0.6005367393315435,-0.10936475578226372,0.6056347857360949,-0.06351356130095094
0.48079570357633417,-0.30732799295611585,0.5268681545621315,-0.31146921156868596,0.5029931538952821,-0.271774820396456
0.43221393254346774,-0.37047253861881324,0.47066344882278977,-0.3742944311668312,0.4565481636518461,-0.3392550807445528
-0.3932877977467422,-0.41384692620442554,-0.4404242660362518,-0.4366344738212495,-0.39675053513474534,-0.45397449780985766
-0.3932877977467422,-0.41384692620442554,-0.4269975337556458,-0.3846706674809594,-0.4404242660362518,-0.4366344738212495
0.3755196914637372,-0.42773962276044836,0.41308652876977014,-0.43942350874702996,0.405119669007024,-0.4005745489892581
0.31095016378848345,-0.4783399622818927,0.35052253320544663,-0.4994427738471764,0.3448136740737272,-0.4543833424250559
-0.18636935434264776,0.5335785948819646,-0.14954052935055903,0.5476539128090321,-0.1807210255747382,0.5699865067909274
0.23771232874306303,-0.5157082357387913,0.27039827096614055,-0.5451503720187175,0.2749545250909884,-0.49917252134610623
-0.25539795043351465,0.5001004314490787,-0.22248749156138017,0.5184538394031555,-0.2580117989012158,0.539616308362808
0.1622400572023813,-0.5407494574141255,0.19000026894533925,-0.5806963580842671,0.2003049495515591,-0.5302729017082598
-0.3207205557447756,0.46580836484203253,-0.2871240415410768,0.48292221884273767,-0.3170886016760256,0.5060832435083927
0.1622400572023813,-0.5407494574141255,0.12548620888154874,-0.5478756723388403,0.1474673095746438,-0.5731971812760621
0.1622400572023813,-0.5407494574141255,0.1474673095746438,-0.5731971812760621,0.19000026894533925,-0.5806963580842671
-0.3881365104096226,0.417781683344864,-0.35545511743608726,0.44442645410475756,-0.39784464176840395,0.4642497839571563
-0.2605216524949987,-0.5087856350002966,-0.2571325489255076,-0.560944053889464,-0.22053467299060867,-0.5264136475046071
-0.44624234815438735,0.3544080674974008,-0.4193073626852506,0.38818467629704356,-0.47562173954719417,0.40241377070213147
-0.48477307418606774,0.2857197990372877,-0.4668839217442352,0.3190743301604238,-0.5084850814720485,0.31772002178105324
-0.48477307418606774,0.2857197990372877,-0.5084850814720485,0.31772002178105324,-0.5189065457419625,0.28261006427270424
-0.537437649678346,-0.1744849798441351,-0.5562228880015706,-0.20506549234750637,-0.521498621172035,-0.20938318083619467
-0.521498621172035,-0.20938318083619467,-0.5562228880015706,-0.20506549234750637,-0.5446818652869286,-0.23956544572153435
-0.4541986842347882,-0.3481200646031935,-0.48499036908971516,-0.3932326727037419,-0.4269975337556458,-0.3846706674809594
-0.4269975337556458,-0.3846706674809594,-0.48499036908971516,-0.3932326727037419,-0.4404242660362518,-0.4366344738212495
-0.5640913554363793,0.0650825194249433,-0.558143627093896,0.10549134386993328,-0.5940719566411232,0.09040816124388927
-0.4541986842347882,-0.3481200646031935,-0.47472112300553987,-0.3113043193992386,-0.49789467687906586,-0.34470059739640674
-0.47472112300553987,-0.3113043193992386,-0.5193693307853389,-0.3068454607289691,-0.49789467687906586,-0.34470059739640674
-0.5639327765281721,-0.016543722761279505,-0.5676472652938257,0.023478460306577433,-0.6059711363944154,-0.0034394094211402083
-0.5639327765281721,-0.016543722761279505,-0.6059711363944154,-0.0034394094211402083,-0.5900005357309086,-0.03917701379072331
-0.1811138738178134,-0.5364829305975047,-0.22053467299060867,-0.5264136475046071,-0.20635631710069413,-0.5719860398031876
-0.22053467299060867,-0.5264136475046071,-0.2571325489255076,-0.560944053889464,-0.20635631710069413,-0.5719860398031876
0.0894949750687253,-0.5558432430763909,0.07740773551738295,-0.5932885642685122,0.1146191079989112,-0.5831081311723733
0.0894949750687253,-0.5558432430763909,0.1146191079989112,-0.5831081311723733,0.12548620888154874,-0.5478756723388403
0.13281588883456494,0.5539420704246637,0.16568855588733844,0.5810195066100187,0.12445887914233879,0.5998607167498505
0.13281588883456494,0.5539420704246637,0.17101188208451273,0.5403995575480657,0.16568855588733844,0.5810195066100187
0.008436735368547218,-1.1471879275985934,-0.08257749757389644,-0.8476066235956529,-0.41587063350866293,-0.9461133138369274
-0.5640913554363793,0.0650825194249433,-0.608336648403902,0.048669667663237014,-0.5676472652938257,0.023478460306577433
-0.5676472652938257,0.023478460306577433,-0.608336648403902,0.048669667663237014,-0.6059711363944154,-0.0034394094211402083
-0.5640913554363793,0.0650825194249433,-0.5940719566411232,0.09040816124388927,-0.608336648403902,0.048669667663237014
0.5565264860456568,-0.1209003665758526,0.5446996571508548,-0.1585676051610685,0.5866589662116136,-0.15339043855633458
0.5565264860456568,-0.1209003665758526,0.5866589662116136,-0.15339043855633458,0.6005367393315435,-0.10936475578226372
0.5446996571508548,-0.1585676051610685,0.5675272934111221,-0.1859701578740882,0.5866589662116136,-0.15339043855633458
-0.5496263121989842,0.14625176473143633,-0.5946638763292454,0.13349881130099836,-0.558143627093896,0.10549134386993328
-0.558143627093896,0.10549134386993328,-0.5946638763292454,0.13349881130099836,-0.5940719566411232,0.09040816124388927
-0.5496263121989842,0.14625176473143633,-0.5350312935587584,0.18475910167516377,-0.5805452393842475,0.18263469637520924
-0.5496263121989842,0.14625176473143633,-0.5805452393842475,0.18263469637520924,-0.5946638763292454,0.13349881130099836
-0.5350312935587584,0.18475910167516377,-0.5551031112942176,0.2169985165104775,-0.5805452393842475,0.18263469637520924
-0.44624234815438735,0.3544080674974008,-0.48707816334250537,0.35195708431532324,-0.4668839217442352,0.3190743301604238
-0.4668839217442352,0.3190743301604238,-0.48707816334250537,0.35195708431532324,-0.5084850814720485,0.31772002178105324
-0.32810985191581465,-0.4623443421955883,-0.3666527115464045,-0.48195992385046893,-0.33109573192809827,-0.49982910652142654
-0.32810985191581465,-0.4623443421955883,-0.33109573192809827,-0.49982910652142654,-0.29579245262365716,-0.4852673595569136
-0.3881365104096226,0.417781683344864,-0.4284153658312958,0.4303907126750681,-0.4193073626852506,0.38818467629704356
-0.4193073626852506,0.38818467629704356,-0.4284153658312958,0.4303907126750681,-0.47562173954719417,0.40241377070213147
-0.3881365104096226,0.417781683344864,-0.39784464176840395,0.4642497839571563,-0.4284153658312958,0.4303907126750681
-0.3207205557447756,0.46580836484203253,-0.35650780909627866,0.48940636106397184,-0.35545511743608726,0.44442645410475756
-0.3207205557447756,0.46580836484203253,-0.3170886016760256,0.5060832435083927,-0.35650780909627866,0.48940636106397184
-0.1811138738178134,-0.5364829305975047,-0.16802081598245489,-0.5697862632666335,-0.14406966309571936,-0.5449253398153087
-0.1811138738178134,-0.5364829305975047,-0.20635631710069413,-0.5719860398031876,-0.16802081598245489,-0.5697862632666335
-0.25539795043351465,0.5001004314490787,-0.28424650899838444,0.5156754342929903,-0.2871240415410768,0.48292221884273767
-0.25539795043351465,0.5001004314490787,-0.2580117989012158,0.539616308362808,-0.28424650899838444,0.5156754342929903
-0.18636935434264776,0.5335785948819646,-0.2193329307052321,0.5606915834498625,-0.22248749156138017,0.5184538394031555
-0.18636935434264776,0.5335785948819646,-0.1807210255747382,0.5699865067909274,-0.2193329307052321,0.5606915834498625
-0.10876549761574913,0.5604471694088506,-0.146001169305403,0.5955207534542051,-0.14954052935055903,0.5476539128090321
-0.14954052935055903,0.5476539128090321,-0.146001169305403,0.5955207534542051,-0.1807210255747382,0.5699865067909274
-0.10876549761574913,0.5604471694088506,-0.06654768835233191,0.5628914309073477,-0.08645009052551723,0.6139097109453681
-0.10876549761574913,0.5604471694088506,-0.08645009052551723,0.6139097109453681,-0.146001169305403,0.5955207534542051
-0.2605216524949987,-0.5087856350002966,-0.29579245262365716,-0.4852673595569136,-0.30347663386493645,-0.5318341146036842
-0.2605216524949987,-0.5087856350002966,-0.30347663386493645,-0.5318341146036842,-0.2571325489255076,-0.560944053889464
-0.29579245262365716,-0.4852673595569136,-0.33109573192809827,-0.49982910652142654,-0.30347663386493645,-0.5318341146036842
-0.10751602810340911,-0.5537688542410725,-0.14406966309571936,-0.5449253398153087,-0.13451004934976987,-0.5831473515149618
-0.10751602810340911,-0.5537688542410725,-0.13451004934976987,-0.5831473515149618,-0.09497108268493407,-0.5910009086860025
-0.14406966309571936,-0.5449253398153087,-0.16802081598245489,-0.5697862632666335,-0.13451004934976987,-0.5831473515149618
0.23771232874306303,-0.5157082357387913,0.2003049495515591,-0.5302729017082598,0.230066219192402,-0.554718853662145
0.23771232874306303,-0.5157082357387913,0.230066219192402,-0.554718853662145,0.27039827096614055,-0.5451503720187175
0.2003049495515591,-0.5302729017082598,0.19000026894533925,-0.5806963580842671,0.230066219192402,-0.554718853662145
0.31095016378848345,-0.4783399622818927,0.2749545250909884,-0.49917252134610623,0.3118078061259379,-0.5241446320746451
0.31095016378848345,-0.4783399622818927,0.3118078061259379,-0.5241446320746451,0.35052253320544663,-0.4994427738471764
0.2749545250909884,-0.49917252134610623,0.27039827096614055,-0.5451503720187175,0.3118078061259379,-0.5241446320746451
0.3755196914637372,-0.42773962276044836,0.3448136740737272,-0.4543833424250559,0.38684982147029684,-0.4711035447724484
0.3755196914637372,-0.42773962276044836,0.38684982147029684,-0.4711035447724484,0.41308652876977014,-0.43942350874702996
0.3448136740737272,-0.4543833424250559,0.35052253320544663,-0.4994427738471764,0.38684982147029684,-0.4711035447724484
0.5559408848112501,0.11912560930213192,0.5982092020442665,0.10381804668530556,0.5888873909924849,0.1488505882096099
0.5559408848112501,0.11912560930213192,0.5614704565358998,0.07953181015576348,0.5982092020442665,0.10381804668530556
0.43221393254346774,-0.37047253861881324,0.405119669007024,-0.4005745489892581,0.4547726453669456,-0.4169776174633498
0.43221393254346774,-0.37047253861881324,0.4547726453669456,-0.4169776174633498,0.47066344882278977,-0.3742944311668312
0.405119669007024,-0.4005745489892581,0.41308652876977014,-0.43942350874702996,0.4547726453669456,-0.4169776174633498
0.48079570357633417,-0.30732799295611585,0.4565481636518461,-0.3392550807445528,0.4988923241446077,-0.34742613497322017
0.48079570357633417,-0.30732799295611585,0.4988923241446077,-0.34742613497322017,0.5268681545621315,-0.31146921156868596
0.4565481636518461,-0.3392550807445528,0.47066344882278977,-0.3742944311668312,0.4988923241446077,-0.34742613497322017
0.5207131575071177,-0.23341235016919545,0.5029931538952821,-0.271774820396456,0.5508575725655638,-0.26925504665701044
0.5029931538952821,-0.271774820396456,0.5268681545621315,-0.31146921156868596,0.5508575725655638,-0.26925504665701044
-0.028869918260194437,0.5620204787502407,-0.01402124068326372,0.5912323544950561,-0.04513487164717141,0.5922528831523731
-0.028869918260194437,0.5620204787502407,-0.04513487164717141,0.5922528831523731,-0.06654768835233191,0.5628914309073477
-1.1607622172208734,1.0108441964197374,-0.9706404228311829,0.5398862786423109,-0.7232336705623897,0.9003948042374266
0.5207131575071177,-0.23341235016919545,0.5508575725655638,-0.26925504665701044,0.5643611889520208,-0.22385290572693453
-0.537437649678346,-0.1744849798441351,-0.5831088460313189,-0.17413846154595616,-0.5562228880015706,-0.20506549234750637
0.9744109462567598,-1.1288920879723394,1.1423941638593982,-0.6594882631591749,0.7495794451338758,-0.7748317974178336
-0.44624234815438735,0.3544080674974008,-0.47562173954719417,0.40241377070213147,-0.48707816334250537,0.35195708431532324
-0.4541986842347882,-0.3481200646031935,-0.49789467687906586,-0.34470059739640674,-0.48499036908971516,-0.3932326727037419
0.48666172618785325,-1.094541746561386,0.7495794451338758,-0.7748317974178336,0.46348440981919176,-0.721410300623327
10.178675670954918,0.7198089539065861,9.698578294497569,0.709113046608849,9.977757807477435,0.2972896153932517
0.5254633610938807,0.30312113275025926,0.5346021293392963,0.2637181378154524,0.5757805238842727,0.28158570105180697
-0.5414985283125555,0.2537494102746127,-0.5189065457419625,0.28261006427270424,-0.5554082986291029,0.3015533344520249
-0.38301963772165587,1.0614536075258092,-0.42883546327342337,0.7546157986760398,-0.176707056047705,0.818958508400768
2.7270835166462892,-0.6648030632085623,3.253520760238271,-0.6647592763305726,2.9599690170705713,-0.2184314091693226
0.07255047224252144,0.6134842362043839,0.12445887914233879,0.5998607167498505,0.12664430603672308,0.6730011524031496
8.676755935818772,0.6855059978468503,8.153470541561283,0.678647001628173,8.439671592534522,0.23970186430209597
7.102327396533321,0.6710335142928351,6.578036998798885,0.6692384817564118,6.865599782898959,0.2259628049485216
6.578036998798885,0.6692384817564118,6.054883364281407,0.6681936894443331,6.342095665747434,0.22430916556637473
6.578036998798885,0.6692384817564118,6.342095665747434,0.22430916556637473,6.865599782898959,0.2259628049485216
6.054883364281407,0.6681936894443331,5.5322878104395175,0.6677491181001842,5.819158845435485,0.2235297018039635
6.054883364281407,0.6681936894443331,5.819158845435485,0.2235297018039635,6.342095665747434,0.22430916556637473
5.5322878104395175,0.6677491181001842,5.0097928832530645,0.6677658153374963,5.29661318113712,0.22324800336226372
5.5322878104395175,0.6677491181001842,5.29661318113712,0.22324800336226372,5.819158845435485,0.2235297018039635
5.0097928832530645,0.6677658153374963,4.486682566127528,0.6682431786876797,4.773640407909959,0.22350640304019811
5.0097928832530645,0.6677658153374963,4.773640407909959,0.22350640304019811,5.29661318113712,0.22324800336226372
4.486682566127528,0.6682431786876797,3.9628169506404487,0.6691802001869386,4.250193562495262,0.2240916666154208
4.486682566127528,0.6682431786876797,4.250193562495262,0.2240916666154208,4.773640407909959,0.22350640304019811
3.9628169506404487,0.6691802001869386,3.4365673481505445,0.6708534119749784,3.724830590685234,0.22518121522621865
3.9628169506404487,0.6691802001869386,3.724830590685234,0.22518121522621865,4.250193562495262,0.2240916666154208
3.4365673481505445,0.6708534119749784,2.906766191536693,0.6738858005144327,3.196886256716704,0.22691006774562858
3.4365673481505445,0.6708534119749784,3.196886256716704,0.22691006774562858,3.724830590685234,0.22518121522621865
2.906766191536693,0.6738858005144327,2.37012781675874,0.679581946346012,2.6631496663603897,0.2295676835735212
2.906766191536693,0.6738858005144327,2.6631496663603897,0.2295676835735212,3.196886256716704,0.22691006774562858
2.37012781675874,0.679581946346012,1.8223154360102434,0.6936890560061126,2.115840071713271,0.2341694472853711
2.37012781675874,0.679581946346012,2.115840071713271,0.2341694472853711,2.6631496663603897,0.2295676835735212
1.8223154360102434,0.6936890560061126,1.2950558050978644,0.7386982595331092,1.5016607334643097,0.2450703699158474
1.8223154360102434,0.6936890560061126,1.5016607334643097,0.2450703699158474,2.115840071713271,0.2341694472853711
2.2002882294804165,-0.6663792254953794,2.7270835166462892,-0.6648030632085623,2.427137050995477,-0.21787337921250977
2.7270835166462892,-0.6648030632085623,2.9599690170705713,-0.2184314091693226,2.427137050995477,-0.21787337921250977
1.060087609714796,1.1405992908657705,0.8016005890783915,0.7506517557964414,1.2950558050978644,0.7386982595331092
2.2002882294804165,-0.6663792254953794,1.8893069361613162,-0.22121676868300202,1.6768154250888287,-0.6706917940175784
2.2002882294804165,-0.6663792254953794,2.427137050995477,-0.21787337921250977,1.8893069361613162,-0.22121676868300202
-0.5940719566411232,0.09040816124388927,-0.5946638763292454,0.13349881130099836,-0.6431702381274463,0.09918452347665391
-0.5895246370112525,-0.0713099513071438,-0.6301613497021555,-0.053288016524806935,-0.6078648576016187,-0.11570454699010102
-0.38301963772165587,1.0614536075258092,-0.176707056047705,0.818958508400768,-0.042012397049685575,1.0897624864059199
-0.47562173954719417,0.40241377070213147,-0.5651137189954248,0.45632762838826196,-0.5367254009838461,0.36342627355369156
3.253520760238271,-0.6647592763305726,3.778153144775538,-0.6651373188850304,3.4884861898754242,-0.21947480449648907
3.253520760238271,-0.6647592763305726,3.4884861898754242,-0.21947480449648907,2.9599690170705713,-0.2184314091693226
-0.42883546327342337,0.7546157986760398,-0.2620637174193235,0.6770957856873846,-0.176707056047705,0.818958508400768
11.260953725512858,-0.7209666215824228,11.372607619655634,-0.2819631272198336,10.948680256935024,-0.2396696350876468
10.670560152341189,-0.6632476453089237,11.260953725512858,-0.7209666215824228,10.948680256935024,-0.2396696350876468
3.778153144775538,-0.6651373188850304,4.301883663749156,-0.6655993506492712,4.013756661686772,-0.22034701665051112
3.778153144775538,-0.6651373188850304,4.013756661686772,-0.22034701665051112,3.4884861898754242,-0.21947480449648907
4.301883663749156,-0.6655993506492712,4.82432252481129,-0.6658375667595615,4.537783071549709,-0.22099497235221713
4.301883663749156,-0.6655993506492712,4.537783071549709,-0.22099497235221713,4.013756661686772,-0.22034701665051112
4.82432252481129,-0.6658375667595615,5.346654125020451,-0.6659508529838427,5.06047351930271,-0.22125043115703213
4.82432252481129,-0.6658375667595615,5.06047351930271,-0.22125043115703213,4.537783071549709,-0.22099497235221713
5.346654125020451,-0.6659508529838427,5.868624880825506,-0.6656197388469697,5.58283129028949,-0.2211080808412935
5.346654125020451,-0.6659508529838427,5.58283129028949,-0.2211080808412935,5.06047351930271,-0.22125043115703213
5.868624880825506,-0.6656197388469697,6.390972893748932,-0.6648955202382116,6.1054204641041006,-0.22058141198618686
5.868624880825506,-0.6656197388469697,6.1054204641041006,-0.22058141198618686,5.58283129028949,-0.2211080808412935
6.390972893748932,-0.6648955202382116,6.913737306275951,-0.6633997744434261,6.6283129660158435,-0.21930876746689346
6.390972893748932,-0.6648955202382116,6.6283129660158435,-0.21930876746689346,6.1054204641041006,-0.22058141198618686
6.913737306275951,-0.6633997744434261,7.437565634863308,-0.6610909077481444,7.1520296342291605,-0.21721887641957494
6.913737306275951,-0.6633997744434261,7.1520296342291605,-0.21721887641957494,6.6283129660158435,-0.21930876746689346
7.437565634863308,-0.6610909077481444,7.962636350517784,-0.6573128603208253,7.676656169661838,-0.2138389695584622
7.437565634863308,-0.6610909077481444,7.676656169661838,-0.2138389695584622,7.1520296342291605,-0.21721887641957494
7.962636350517784,-0.6573128603208253,8.49008238576042,-0.6520095062463621,8.20216269115026,-0.20854457250964492
7.962636350517784,-0.6573128603208253,8.20216269115026,-0.20854457250964492,7.676656169661838,-0.2138389695584622
8.49008238576042,-0.6520095062463621,9.020556016052131,-0.6448097408845844,8.728342240576275,-0.20056617164222737
8.49008238576042,-0.6520095062463621,8.728342240576275,-0.20056617164222737,8.20216269115026,-0.20854457250964492
9.020556016052131,-0.6448097408845844,9.556910359875324,-0.6353200196860667,9.255966467869646,-0.1881086962088007
9.020556016052131,-0.6448097408845844,9.255966467869646,-0.1881086962088007,8.728342240576275,-0.20056617164222737
9.556910359875324,-0.6353200196860667,10.108377375454834,-0.6289087576043246,9.790658125370236,-0.16736605463263252
9.556910359875324,-0.6353200196860667,9.790658125370236,-0.16736605463263252,9.255966467869646,-0.1881086962088007
10.108377375454834,-0.6289087576043246,10.670560152341189,-0.6632476453089237,10.380177619127412,-0.11112154012641207
10.108377375454834,-0.6289087576043246,10.380177619127412,-0.11112154012641207,9.790658125370236,-0.16736605463263252
10.670560152341189,-0.6632476453089237,10.948680256935024,-0.2396696350876468,10.380177619127412,-0.11112154012641207
0.34876838204633553,0.4994254782815142,0.38737258476762604,0.4700619583727211,0.3973177105012371,0.5220486943736576
-0.5895246370112525,-0.0713099513071438,-0.5900005357309086,-0.03917701379072331,-0.6301613497021555,-0.053288016524806935
5.270835067777892,-5.8065957435632995,5.483066048157347,-4.327517655525937,4.435698768363489,-4.4214894304009045
0.5573982188561615,0.2328029647195912,0.5751188600112409,0.19176317155097056,0.6094752420606566,0.23146290540478168
0.4989034507721757,0.34473656430799665,0.5254633610938807,0.30312113275025926,0.5683664846076657,0.3607121210397854
0.5254633610938807,0.30312113275025926,0.5757805238842727,0.28158570105180697,0.5683664846076657,0.3607121210397854
0.4989034507721757,0.34473656430799665,0.5683664846076657,0.3607121210397854,0.5000547092831632,0.39934415372201804
2.3984741757977184,-4.302952816463037,1.7778461382645117,-3.735718205473409,1.3283033923872272,-4.736053416436068
0.5268681545621315,-0.31146921156868596,0.5809148845066029,-0.3149787119592634,0.5508575725655638,-0.26925504665701044
0.5751188600112409,0.19176317155097056,0.5888873909924849,0.1488505882096099,0.6183596999605462,0.18230078341926828
0.5751188600112409,0.19176317155097056,0.6183596999605462,0.18230078341926828,0.6094752420606566,0.23146290540478168
-0.05538337181428622,-0.5984383504531358,-0.09497108268493407,-0.5910009086860025,-0.08118874388560982,-0.6239066812947449
-0.012110535508319507,-0.6051890188715003,-0.05538337181428622,-0.5984383504531358,-0.045122269242835196,-0.6423165689472567
-0.05538337181428622,-0.5984383504531358,-0.08118874388560982,-0.6239066812947449,-0.045122269242835196,-0.6423165689472567
-0.5831088460313189,-0.17413846154595616,-0.5910481146448472,-0.2287636892248987,-0.5562228880015706,-0.20506549234750637
1.6768154250888287,-0.6706917940175784,1.3850875516277916,-0.24916535013912755,1.1423941638593982,-0.6594882631591749
1.6768154250888287,-0.6706917940175784,1.8893069361613162,-0.22121676868300202,1.3850875516277916,-0.24916535013912755
-0.1807210255747382,0.5699865067909274,-0.146001169305403,0.5955207534542051,-0.20314446935881095,0.6111555927141206
-0.35545511743608726,0.44442645410475756,-0.35650780909627866,0.48940636106397184,-0.39784464176840395,0.4642497839571563
-0.48499036908971516,-0.3932326727037419,-0.49789467687906586,-0.34470059739640674,-0.5611682127192368,-0.35814905158877125
1.1423941638593982,-0.6594882631591749,0.7928319129192889,-0.4671483398809847,0.7495794451338758,-0.7748317974178336
7.627841108561307,0.6739910598329155,7.102327396533321,0.6710335142928351,7.390077426940261,0.2286207075182914
7.102327396533321,0.6710335142928351,6.865599782898959,0.2259628049485216,7.390077426940261,0.2286207075182914
8.153470541561283,0.678647001628173,7.627841108561307,0.6739910598329155,7.914984589130466,0.2330640710070576
7.627841108561307,0.6739910598329155,7.390077426940261,0.2286207075182914,7.914984589130466,0.2330640710070576
-0.2571325489255076,-0.560944053889464,-0.23443145223774983,-0.6281880273321521,-0.20635631710069413,-0.5719860398031876
-0.39675053513474534,-0.45397449780985766,-0.42325902780072017,-0.5011749530187418,-0.3666527115464045,-0.48195992385046893
-0.012110535508319507,-0.6051890188715003,0.012082732233275384,-0.6544100101848181,0.0351469233958202,-0.6037860395106235
-0.012110535508319507,-0.6051890188715003,-0.045122269242835196,-0.6423165689472567,0.012082732233275384,-0.6544100101848181
-0.22248749156138017,0.5184538394031555,-0.2193329307052321,0.5606915834498625,-0.2580117989012158,0.539616308362808
0.26717573115009274,1.4377685759969308,0.2561334723802521,0.9900063472724826,0.6048338637632991,1.1041547140288832
0.42086917185626876,0.43772105150584584,0.43374979347225423,0.4835655764239472,0.38737258476762604,0.4700619583727211
0.38737258476762604,0.4700619583727211,0.43374979347225423,0.4835655764239472,0.3973177105012371,0.5220486943736576
0.5643611889520208,-0.22385290572693453,0.5508575725655638,-0.26925504665701044,0.6075714160055502,-0.2581958861544559
0.5508575725655638,-0.26925504665701044,0.5809148845066029,-0.3149787119592634,0.6075714160055502,-0.2581958861544559
0.5573982188561615,0.2328029647195912,0.5757805238842727,0.28158570105180697,0.5346021293392963,0.2637181378154524
6.560296846153904,-4.7784376046631944,6.132848373539842,-3.8857621908018882,5.483066048157347,-4.327517655525937
0.5573982188561615,0.2328029647195912,0.6094752420606566,0.23146290540478168,0.5757805238842727,0.28158570105180697
-0.7232336705623897,0.9003948042374266,-0.6531716886477382,0.6188553921510608,-0.42883546327342337,0.7546157986760398
-0.2871240415410768,0.48292221884273767,-0.28424650899838444,0.5156754342929903,-0.3170886016760256,0.5060832435083927
1.2950558050978644,0.7386982595331092,0.8016005890783915,0.7506517557964414,1.0227098954270752,0.4231188941537098
9.698578294497569,0.709113046608849,9.479378157626174,0.2662207807819269,9.977757807477435,0.2972896153932517
9.698578294497569,0.709113046608849,9.194020500069922,0.6955082592931559,9.479378157626174,0.2662207807819269
0.4989034507721757,0.34473656430799665,0.5000547092831632,0.39934415372201804,0.46737106928800076,0.36951290989101515
0.46737106928800076,0.36951290989101515,0.5000547092831632,0.39934415372201804,0.44910450574438143,0.4028795628561331
-0.5414985283125555,0.2537494102746127,-0.5554082986291029,0.3015533344520249,-0.5994174927524911,0.24562372022023762
-0.5414985283125555,0.2537494102746127,-0.5994174927524911,0.24562372022023762,-0.5551031112942176,0.2169985165104775
0.07255047224252144,0.6134842362043839,0.12664430603672308,0.6730011524031496,0.03060802470432964,0.6701548506114098
0.07255047224252144,0.6134842362043839,0.03060802470432964,0.6701548506114098,0.020217685198965298,0.6065332242248649
8.153470541561283,0.678647001628173,7.914984589130466,0.2330640710070576,8.439671592534522,0.23970186430209597
8.027767818355724,3.6459111811073575,7.306296005411778,4.010378624051235,7.297113143042759,3.3497024439059673
-0.5940719566411232,0.09040816124388927,-0.6431702381274463,0.09918452347665391,-0.608336648403902,0.048669667663237014
1.060087609714796,1.1405992908657705,0.6048338637632991,1.1041547140288832,0.8016005890783915,0.7506517557964414
7.82534978088632,4.6554562849045364,6.804425044748459,4.662599975323533,7.306296005411778,4.010378624051235
-0.1807210255747382,0.5699865067909274,-0.20314446935881095,0.6111555927141206,-0.2193329307052321,0.5606915834498625
-0.5946638763292454,0.13349881130099836,-0.6427976002345708,0.17471537783166174,-0.6431702381274463,0.09918452347665391
-0.5946638763292454,0.13349881130099836,-0.5805452393842475,0.18263469637520924,-0.6427976002345708,0.17471537783166174
-0.042012397049685575,1.0897624864059199,-0.176707056047705,0.818958508400768,0.05036248352569158,0.8063490326368828
-0.47562173954719417,0.40241377070213147,-0.4591217046950167,0.47652723314567763,-0.5651137189954248,0.45632762838826196
0.5643611889520208,-0.22385290572693453,0.6075714160055502,-0.2581958861544559,0.6075660253637742,-0.1985025045020807
0.5643611889520208,-0.22385290572693453,0.6075660253637742,-0.1985025045020807,0.5675272934111221,-0.1859701578740882
-0.146001169305403,0.5955207534542051,-0.08645009052551723,0.6139097109453681,-0.15377157011534126,0.6677465301805477
-0.146001169305403,0.5955207534542051,-0.15377157011534126,0.6677465301805477,-0.20314446935881095,0.6111555927141206
-0.06654768835233191,0.5628914309073477,-0.04513487164717141,0.5922528831523731,-0.08645009052551723,0.6139097109453681
0.35052253320544663,-0.4994427738471764,0.3984824237796774,-0.5248280444126097,0.38684982147029684,-0.4711035447724484
0.6005367393315435,-0.10936475578226372,0.5866589662116136,-0.15339043855633458,0.6403931517988206,-0.14977861473354673
0.30588483862608523,0.5192603642289162,0.34876838204633553,0.4994254782815142,0.34599759365619903,0.5579265062988006
0.24071931045129463,0.5478328857632065,0.2409507112279206,0.5955476705049573,0.2036313599105974,0.5652752245245029
3.6799557896873045,-5.852985571936512,4.435698768363489,-4.4214894304009045,3.3212036572545878,-4.594230124070414
-0.5446818652869286,-0.23956544572153435,-0.5562228880015706,-0.20506549234750637,-0.5910481146448472,-0.2287636892248987
-0.5084850814720485,0.31772002178105324,-0.48707816334250537,0.35195708431532324,-0.5367254009838461,0.36342627355369156
-0.47562173954719417,0.40241377070213147,-0.5367254009838461,0.36342627355369156,-0.48707816334250537,0.35195708431532324
0.47066344882278977,-0.3742944311668312,0.5090221353179338,-0.3948752493443261,0.4988923241446077,-0.34742613497322017
0.5268681545621315,-0.31146921156868596,0.5457278432819626,-0.3575577386361449,0.5809148845066029,-0.3149787119592634
0.5268681545621315,-0.31146921156868596,0.4988923241446077,-0.34742613497322017,0.5457278432819626,-0.3575577386361449
-0.5256255252659127,-0.2696267186403411,-0.5656543735850835,-0.2818195292325596,-0.5193693307853389,-0.3068454607289691
-0.4404242660362518,-0.4366344738212495,-0.48499036908971516,-0.3932326727037419,-0.530630633765427,-0.4791067715964476
-0.48499036908971516,-0.3932326727037419,-0.5611682127192368,-0.35814905158877125,-0.530630633765427,-0.4791067715964476
-0.09497108268493407,-0.5910009086860025,-0.1205927697682713,-0.6254435842822531,-0.08118874388560982,-0.6239066812947449
-0.09497108268493407,-0.5910009086860025,-0.13451004934976987,-0.5831473515149618,-0.1205927697682713,-0.6254435842822531
-0.2580117989012158,0.539616308362808,-0.2193329307052321,0.5606915834498625,-0.26572832658871054,0.5910976778993803
-0.2193329307052321,0.5606915834498625,-0.20314446935881095,0.6111555927141206,-0.26572832658871054,0.5910976778993803
-0.39675053513474534,-0.45397449780985766,-0.4404242660362518,-0.4366344738212495,-0.42325902780072017,-0.5011749530187418
2.1550377442926436,-5.681736436035253,3.3212036572545878,-4.594230124070414,2.3984741757977184,-4.302952816463037
-0.4404242660362518,-0.4366344738212495,-0.530630633765427,-0.4791067715964476,-0.42325902780072017,-0.5011749530187418
0.5614704565358998,0.07953181015576348,0.5953704089045124,0.06357835177279741,0.5982092020442665,0.10381804668530556
-0.39784464176840395,0.4642497839571563,-0.35650780909627866,0.48940636106397184,-0.4017444883242412,0.5242044033963366
0.41308652876977014,-0.43942350874702996,0.38684982147029684,-0.4711035447724484,0.4417868843228243,-0.4795426439032702
0.38684982147029684,-0.4711035447724484,0.3984824237796774,-0.5248280444126097,0.4417868843228243,-0.4795426439032702
0.35052253320544663,-0.4994427738471764,0.3118078061259379,-0.5241446320746451,0.35160082021848543,-0.5453684493328896
0.35052253320544663,-0.4994427738471764,0.35160082021848543,-0.5453684493328896,0.3984824237796774,-0.5248280444126097
0.27039827096614055,-0.5451503720187175,0.230066219192402,-0.554718853662145,0.25089096279365586,-0.5996725975677093
0.19000026894533925,-0.5806963580842671,0.1474673095746438,-0.5731971812760621,0.14420623308468752,-0.6125664841441606
0.12548620888154874,-0.5478756723388403,0.1146191079989112,-0.5831081311723733,0.1474673095746438,-0.5731971812760621
-0.5189065457419625,0.28261006427270424,-0.5084850814720485,0.31772002178105324,-0.5554082986291029,0.3015533344520249
8.825586967183218,3.4028427752079757,9.538960940626698,3.662179205487756,8.803741495873108,4.279203707583636
-0.5084850814720485,0.31772002178105324,-0.5367254009838461,0.36342627355369156,-0.5554082986291029,0.3015533344520249
0.42086917185626876,0.43772105150584584,0.44910450574438143,0.4028795628561331,0.4697118110704819,0.44727739922087045
0.42086917185626876,0.43772105150584584,0.4697118110704819,0.44727739922087045,0.43374979347225423,0.4835655764239472
0.44910450574438143,0.4028795628561331,0.5000547092831632,0.39934415372201804,0.4697118110704819,0.44727739922087045
0.24071931045129463,0.5478328857632065,0.2693833823175439,0.5268099479040949,0.28529249156727116,0.5639458689352376
0.24071931045129463,0.5478328857632065,0.28529249156727116,0.5639458689352376,0.2409507112279206,0.5955476705049573
-0.9706404228311829,0.5398862786423109,-0.6531716886477382,0.6188553921510608,-0.7232336705623897,0.9003948042374266
-0.2571325489255076,-0.560944053889464,-0.31511638614225024,-0.6016592398555567,-0.23443145223774983,-0.6281880273321521
-0.2571325489255076,-0.560944053889464,-0.30347663386493645,-0.5318341146036842,-0.31511638614225024,-0.6016592398555567
-0.042012397049685575,1.0897624864059199,0.05036248352569158,0.8063490326368828,0.2561334723802521,0.9900063472724826
0.46348440981919176,-0.721410300623327,0.7495794451338758,-0.7748317974178336,0.6080870654251925,-0.5760661794442263
-0.3666527115464045,-0.48195992385046893,-0.42325902780072017,-0.5011749530187418,-0.3617841371155505,-0.5375101299485019
-0.3666527115464045,-0.48195992385046893,-0.3617841371155505,-0.5375101299485019,-0.33109573192809827,-0.49982910652142654
0.07740773551738295,-0.5932885642685122,0.10488907382460654,-0.616470439908717,0.1146191079989112,-0.5831081311723733
0.17101188208451273,0.5403995575480657,0.2036313599105974,0.5652752245245029,0.16568855588733844,0.5810195066100187
0.30588483862608523,0.5192603642289162,0.28529249156727116,0.5639458689352376,0.2693833823175439,0.5268099479040949
0.30588483862608523,0.5192603642289162,0.34599759365619903,0.5579265062988006,0.28529249156727116,0.5639458689352376
-0.9706404228311829,0.5398862786423109,-0.734285210409875,0.4116275111453894,-0.6531716886477382,0.6188553921510608
-0.5651137189954248,0.45632762838826196,-0.6531716886477382,0.6188553921510608,-0.734285210409875,0.4116275111453894
0.27039827096614055,-0.5451503720187175,0.25089096279365586,-0.5996725975677093,0.31253558835277884,-0.5797033460299897
0.27039827096614055,-0.5451503720187175,0.31253558835277884,-0.5797033460299897,0.3118078061259379,-0.5241446320746451
0.6005367393315435,-0.10936475578226372,0.6403931517988206,-0.14977861473354673,0.6504862722850673,-0.08937771112185686
0.6056347857360949,-0.06351356130095094,0.6005367393315435,-0.10936475578226372,0.6504862722850673,-0.08937771112185686
0.47066344882278977,-0.3742944311668312,0.4547726453669456,-0.4169776174633498,0.5090221353179338,-0.3948752493443261
0.4547726453669456,-0.4169776174633498,0.5232655166360545,-0.4669149289097637,0.5090221353179338,-0.3948752493443261
6.560296846153904,-4.7784376046631944,7.429351168531621,-4.121944674111212,6.747687942873189,-3.9355215232049012
-0.5256255252659127,-0.2696267186403411,-0.5446818652869286,-0.23956544572153435,-0.5656543735850835,-0.2818195292325596
6.560296846153904,-4.7784376046631944,6.747687942873189,-3.9355215232049012,6.132848373539842,-3.8857621908018882
0.41308652876977014,-0.43942350874702996,0.4417868843228243,-0.4795426439032702,0.4547726453669456,-0.4169776174633498
0.19000026894533925,-0.5806963580842671,0.18890861582115986,-0.6686486407752362,0.25089096279365586,-0.5996725975677093
0.19000026894533925,-0.5806963580842671,0.25089096279365586,-0.5996725975677093,0.230066219192402,-0.554718853662145
0.7495794451338758,-0.7748317974178336,0.7928319129192889,-0.4671483398809847,0.6080870654251925,-0.5760661794442263
0.07740773551738295,-0.5932885642685122,0.06994119478617893,-0.6389738118005774,0.10488907382460654,-0.616470439908717
0.0351469233958202,-0.6037860395106235,0.06994119478617893,-0.6389738118005774,0.07740773551738295,-0.5932885642685122
7.675379710894093,-3.4329752971135754,8.350452411563232,-3.8575813457021275,8.146285850162084,-3.256132148788391
0.0351469233958202,-0.6037860395106235,0.012082732233275384,-0.6544100101848181,0.06994119478617893,-0.6389738118005774
3.7394438804128516,5.412197348292165,3.1061530992963733,4.392307318654897,4.06237364741336,4.2443075160809265
6.040713789446283,5.531106772876933,4.9127086619568,4.9541575611194695,5.831183457154685,4.333340386779533
-0.20635631710069413,-0.5719860398031876,-0.1712617313192341,-0.6110237217438965,-0.16802081598245489,-0.5697862632666335
-0.20635631710069413,-0.5719860398031876,-0.23443145223774983,-0.6281880273321521,-0.1712617313192341,-0.6110237217438965
-0.2580117989012158,0.539616308362808,-0.3033077636082658,0.547812313633061,-0.28424650899838444,0.5156754342929903
-0.2580117989012158,0.539616308362808,-0.26572832658871054,0.5910976778993803,-0.3033077636082658,0.547812313633061
-0.01402124068326372,0.5912323544950561,0.020217685198965298,0.6065332242248649,-0.025956870250160774,0.6303222857966092
0.020217685198965298,0.6065332242248649,0.03060802470432964,0.6701548506114098,-0.025956870250160774,0.6303222857966092
11.372607619655634,-0.2819631272198336,11.25394274709538,0.11332601025859405,10.948680256935024,-0.2396696350876468
-0.01402124068326372,0.5912323544950561,-0.025956870250160774,0.6303222857966092,-0.04513487164717141,0.5922528831523731
2.331951915549028,5.444637368623007,1.3451324893762537,4.641433132209692,2.199593767620106,4.168827851673187
-0.7390072228697423,-0.6646974747585358,-0.41587063350866293,-0.9461133138369274,-0.4405668941870163,-0.6253589116117562
8.676755935818772,0.6855059978468503,8.96221798846258,0.2501074907261918,9.194020500069922,0.6955082592931559
9.194020500069922,0.6955082592931559,8.96221798846258,0.2501074907261918,9.479378157626174,0.2662207807819269
8.676755935818772,0.6855059978468503,8.439671592534522,0.23970186430209597,8.96221798846258,0.2501074907261918
-0.6078648576016187,-0.11570454699010102,-0.6488589159044738,-0.1866015455629575,-0.5831088460313189,-0.17413846154595616
-0.5831088460313189,-0.17413846154595616,-0.6488589159044738,-0.1866015455629575,-0.5910481146448472,-0.2287636892248987
-0.6078648576016187,-0.11570454699010102,-0.6301613497021555,-0.053288016524806935,-0.6965949012552122,-0.09739876019213865
-0.5900005357309086,-0.03917701379072331,-0.6059711363944154,-0.0034394094211402083,-0.6301613497021555,-0.053288016524806935
6.040713789446283,5.531106772876933,5.831183457154685,4.333340386779533,6.804425044748459,4.662599975323533
8.519420558831243,-8.569741832200139,8.33430883348085,-7.017117761298322,7.229869408438348,-8.283372564266385
-0.5994174927524911,0.24562372022023762,-0.6197268681187407,0.3403838268952334,-0.7011428513506889,0.25601031575237976
-0.3170886016760256,0.5060832435083927,-0.28424650899838444,0.5156754342929903,-0.3033077636082658,0.547812313633061
0.9522430461591725,5.8599965810568255,0.30747177833543804,4.8419622092201715,1.3451324893762537,4.641433132209692
0.34876838204633553,0.4994254782815142,0.3973177105012371,0.5220486943736576,0.34599759365619903,0.5579265062988006
-0.23443145223774983,-0.6281880273321521,-0.31511638614225024,-0.6016592398555567,-0.2843271234956463,-0.7300106415113073
-0.3170886016760256,0.5060832435083927,-0.34744288955722386,0.5335618298204262,-0.35650780909627866,0.48940636106397184
-0.35650780909627866,0.48940636106397184,-0.34744288955722386,0.5335618298204262,-0.4017444883242412,0.5242044033963366
-0.3170886016760256,0.5060832435083927,-0.3033077636082658,0.547812313633061,-0.34744288955722386,0.5335618298204262
0.8016005890783915,0.7506517557964414,0.7068851986461933,0.4472279747229172,1.0227098954270752,0.4231188941537098
0.8016005890783915,0.7506517557964414,0.5762420912722124,0.6062311368751274,0.7068851986461933,0.4472279747229172
0.4988923241446077,-0.34742613497322017,0.5090221353179338,-0.3948752493443261,0.5457278432819626,-0.3575577386361449
0.607058305385651,-0.01932186888928795,0.6056347857360949,-0.06351356130095094,0.642513814491298,-0.0426518972553836
0.6056347857360949,-0.06351356130095094,0.6504862722850673,-0.08937771112185686,0.642513814491298,-0.0426518972553836
6.865599782898959,0.2259628049485216,6.342095665747434,0.22430916556637473,6.6283129660158435,-0.21930876746689346
5.29661318113712,0.22324800336226372,4.773640407909959,0.22350640304019811,5.06047351930271,-0.22125043115703213
4.773640407909959,0.22350640304019811,4.250193562495262,0.2240916666154208,4.537783071549709,-0.22099497235221713
4.250193562495262,0.2240916666154208,3.724830590685234,0.22518121522621865,4.013756661686772,-0.22034701665051112
3.724830590685234,0.22518121522621865,3.196886256716704,0.22691006774562858,3.4884861898754242,-0.21947480449648907
2.9599690170705713,-0.2184314091693226,3.196886256716704,0.22691006774562858,2.6631496663603897,0.2295676835735212
2.6631496663603897,0.2295676835735212,2.115840071713271,0.2341694472853711,2.427137050995477,-0.21787337921250977
2.115840071713271,0.2341694472853711,1.5016607334643097,0.2450703699158474,1.8893069361613162,-0.22121676868300202
-0.47562173954719417,0.40241377070213147,-0.4284153658312958,0.4303907126750681,-0.4591217046950167,0.47652723314567763
2.9599690170705713,-0.2184314091693226,2.6631496663603897,0.2295676835735212,2.427137050995477,-0.21787337921250977
-0.176707056047705,0.818958508400768,-0.05942932623362302,0.7010477476644837,0.05036248352569158,0.8063490326368828
-0.34075301212497044,5.9557425608174785,-1.6723680742319242,5.849032386563973,-0.7947730566039468,4.80752694418635
2.9599690170705713,-0.2184314091693226,3.4884861898754242,-0.21947480449648907,3.196886256716704,0.22691006774562858
4.773640407909959,0.22350640304019811,4.537783071549709,-0.22099497235221713,5.06047351930271,-0.22125043115703213
5.29661318113712,0.22324800336226372,5.06047351930271,-0.22125043115703213,5.58283129028949,-0.2211080808412935
5.819158845435485,0.2235297018039635,5.58283129028949,-0.2211080808412935,6.1054204641041006,-0.22058141198618686
6.342095665747434,0.22430916556637473,6.1054204641041006,-0.22058141198618686,6.6283129660158435,-0.21930876746689346
6.865599782898959,0.2259628049485216,6.6283129660158435,-0.21930876746689346,7.1520296342291605,-0.21721887641957494
7.1520296342291605,-0.21721887641957494,7.676656169661838,-0.2138389695584622,7.390077426940261,0.2286207075182914
7.676656169661838,-0.2138389695584622,8.20216269115026,-0.20854457250964492,7.914984589130466,0.2330640710070576
8.439671592534522,0.23970186430209597,8.728342240576275,-0.20056617164222737,8.96221798846258,0.2501074907261918
8.728342240576275,-0.20056617164222737,9.255966467869646,-0.1881086962088007,8.96221798846258,0.2501074907261918
9.255966467869646,-0.1881086962088007,9.790658125370236,-0.16736605463263252,9.479378157626174,0.2662207807819269
1.0227098954270752,0.4231188941537098,0.80498366078526,0.23678595612267117,1.051906865664024,0.057000281102317925
3.724830590685234,0.22518121522621865,3.4884861898754242,-0.21947480449648907,4.013756661686772,-0.22034701665051112
7.310875758727919,5.716969733867481,6.804425044748459,4.662599975323533,7.82534978088632,4.6554562849045364
0.5675272934111221,-0.1859701578740882,0.6075660253637742,-0.1985025045020807,0.5866589662116136,-0.15339043855633458
11.115321655326214,0.5771916640353045,10.79361762074886,0.23145843310906217,11.25394274709538,0.11332601025859405
11.25394274709538,0.11332601025859405,10.79361762074886,0.23145843310906217,10.948680256935024,-0.2396696350876468
0.2036313599105974,0.5652752245245029,0.2409507112279206,0.5955476705049573,0.19764030577688949,0.6033596274020497
0.2036313599105974,0.5652752245245029,0.19764030577688949,0.6033596274020497,0.16568855588733844,0.5810195066100187
0.5953704089045124,0.06357835177279741,0.6452806462437823,0.06801613981789587,0.5982092020442665,0.10381804668530556
11.115321655326214,0.5771916640353045,10.641514918495341,0.6845836479755053,10.79361762074886,0.23145843310906217
0.5888873909924849,0.1488505882096099,0.5982092020442665,0.10381804668530556,0.6412743233774288,0.13658965981735463
0.5888873909924849,0.1488505882096099,0.6412743233774288,0.13658965981735463,0.6183596999605462,0.18230078341926828
0.5982092020442665,0.10381804668530556,0.6452806462437823,0.06801613981789587,0.6412743233774288,0.13658965981735463
-0.08645009052551723,0.6139097109453681,-0.04513487164717141,0.5922528831523731,-0.025956870250160774,0.6303222857966092
-0.08645009052551723,0.6139097109453681,-0.025956870250160774,0.6303222857966092,-0.05942932623362302,0.7010477476644837
-0.34075301212497044,5.9557425608174785,-0.7947730566039468,4.80752694418635,0.30747177833543804,4.8419622092201715
0.1474673095746438,-0.5731971812760621,0.1146191079989112,-0.5831081311723733,0.14420623308468752,-0.6125664841441606
0.19000026894533925,-0.5806963580842671,0.14420623308468752,-0.6125664841441606,0.18890861582115986,-0.6686486407752362
0.1146191079989112,-0.5831081311723733,0.10488907382460654,-0.616470439908717,0.14420623308468752,-0.6125664841441606
-3.774205834833281,-2.6712611867041716,-3.109075442820468,-2.031437122051536,-3.87931584418937,-1.3656257573496753
-0.5193693307853389,-0.3068454607289691,-0.5611682127192368,-0.35814905158877125,-0.49789467687906586,-0.34470059739640674
4.250193562495262,0.2240916666154208,4.013756661686772,-0.22034701665051112,4.537783071549709,-0.22099497235221713
0.3973177105012371,0.5220486943736576,0.43141822120897044,0.598194423017002,0.34599759365619903,0.5579265062988006
7.676656169661838,-0.2138389695584622,7.914984589130466,0.2330640710070576,7.390077426940261,0.2286207075182914
3.7394438804128516,5.412197348292165,4.06237364741336,4.2443075160809265,4.9127086619568,4.9541575611194695
0.607058305385651,-0.01932186888928795,0.6524765859139889,0.003026432430877441,0.606128079203573,0.02526930935824669
0.607058305385651,-0.01932186888928795,0.642513814491298,-0.0426518972553836,0.6524765859139889,0.003026432430877441
0.012082732233275384,-0.6544100101848181,0.07732158403940005,-0.7216153720417815,0.06994119478617893,-0.6389738118005774
0.6048338637632991,1.1041547140288832,0.4484186480799836,0.7782293253664747,0.8016005890783915,0.7506517557964414
6.865599782898959,0.2259628049485216,7.1520296342291605,-0.21721887641957494,7.390077426940261,0.2286207075182914
-0.5551031112942176,0.2169985165104775,-0.5994174927524911,0.24562372022023762,-0.5805452393842475,0.18263469637520924
-0.5805452393842475,0.18263469637520924,-0.5994174927524911,0.24562372022023762,-0.6427976002345708,0.17471537783166174
-0.5193693307853389,-0.3068454607289691,-0.5656543735850835,-0.2818195292325596,-0.5611682127192368,-0.35814905158877125
1.5016607334643097,0.2450703699158474,1.3850875516277916,-0.24916535013912755,1.8893069361613162,-0.22121676868300202
-0.33109573192809827,-0.49982910652142654,-0.3617841371155505,-0.5375101299485019,-0.30347663386493645,-0.5318341146036842
-0.30347663386493645,-0.5318341146036842,-0.3617841371155505,-0.5375101299485019,-0.31511638614225024,-0.6016592398555567
2.331951915549028,5.444637368623007,2.199593767620106,4.168827851673187,3.1061530992963733,4.392307318654897
2.115840071713271,0.2341694472853711,1.8893069361613162,-0.22121676868300202,2.427137050995477,-0.21787337921250977
5.819158845435485,0.2235297018039635,5.29661318113712,0.22324800336226372,5.58283129028949,-0.2211080808412935
10.178675670954918,0.7198089539065861,10.393256528327443,0.36563759432710397,10.641514918495341,0.6845836479755053
6.342095665747434,0.22430916556637473,5.819158845435485,0.2235297018039635,6.1054204641041006,-0.22058141198618686
1.3283033923872272,-4.736053416436068,1.7778461382645117,-3.735718205473409,0.9243586779516538,-3.925164636617866
0.5809148845066029,-0.3149787119592634,0.6668160466213422,-0.32900849967467544,0.6075714160055502,-0.2581958861544559
-0.734285210409875,0.4116275111453894,-0.8642605574047003,0.23647762012945348,-0.7011428513506889,0.25601031575237976
0.12445887914233879,0.5998607167498505,0.16455449267586583,0.6227509095857454,0.12664430603672308,0.6730011524031496
0.12445887914233879,0.5998607167498505,0.16568855588733844,0.5810195066100187,0.16455449267586583,0.6227509095857454
-0.6059711363944154,-0.0034394094211402083,-0.608336648403902,0.048669667663237014,-0.6767500988972748,0.01539267176004081
-0.608336648403902,0.048669667663237014,-0.6431702381274463,0.09918452347665391,-0.6767500988972748,0.01539267176004081
-0.176707056047705,0.818958508400768,-0.2620637174193235,0.6770957856873846,-0.15377157011534126,0.6677465301805477
-0.7390072228697423,-0.6646974747585358,-0.4405668941870163,-0.6253589116117562,-0.530630633765427,-0.4791067715964476
-0.23443145223774983,-0.6281880273321521,-0.2843271234956463,-0.7300106415113073,-0.15173386288215443,-0.6896338437855497
-0.16802081598245489,-0.5697862632666335,-0.1712617313192341,-0.6110237217438965,-0.13451004934976987,-0.5831473515149618
-0.13451004934976987,-0.5831473515149618,-0.1712617313192341,-0.6110237217438965,-0.1205927697682713,-0.6254435842822531
9.906594810189755,-2.8195105797972917,9.881895977160223,-3.3814829705204357,10.45344741137374,-2.9231696097447952
10.178675670954918,0.7198089539065861,9.977757807477435,0.2972896153932517,10.393256528327443,0.36563759432710397
0.7068851986461933,0.4472279747229172,0.5762420912722124,0.6062311368751274,0.5428740615843402,0.4709974162814091
-0.7390072228697423,-0.6646974747585358,-0.530630633765427,-0.4791067715964476,-0.7044876664421207,-0.3998326726142623
-0.7390072228697423,-0.6646974747585358,-0.7044876664421207,-0.3998326726142623,-0.9963517605846622,-0.31393057222629694
-0.7044876664421207,-0.3998326726142623,-0.6418276961108476,-0.28338006033364804,-0.761697387080501,-0.2208480165688788
-0.39784464176840395,0.4642497839571563,-0.4591217046950167,0.47652723314567763,-0.4284153658312958,0.4303907126750681
0.6048338637632991,1.1041547140288832,0.2561334723802521,0.9900063472724826,0.4484186480799836,0.7782293253664747
10.948680256935024,-0.2396696350876468,10.79361762074886,0.23145843310906217,10.380177619127412,-0.11112154012641207
-0.9963517605846622,-0.31393057222629694,-0.7044876664421207,-0.3998326726142623,-0.761697387080501,-0.2208480165688788
0.2561334723802521,0.9900063472724826,0.23086724694020005,0.7604537582650315,0.4484186480799836,0.7782293253664747
-0.176707056047705,0.818958508400768,-0.15377157011534126,0.6677465301805477,-0.05942932623362302,0.7010477476644837
-0.5611682127192368,-0.35814905158877125,-0.6418276961108476,-0.28338006033364804,-0.7044876664421207,-0.3998326726142623
-1.1295529427463333,0.12203244373060514,-0.8642605574047003,0.23647762012945348,-0.9706404228311829,0.5398862786423109
9.977757807477435,0.2972896153932517,9.479378157626174,0.2662207807819269,9.790658125370236,-0.16736605463263252
10.641514918495341,0.6845836479755053,10.393256528327443,0.36563759432710397,10.79361762074886,0.23145843310906217
1.3283033923872272,-4.736053416436068,0.9243586779516538,-3.925164636617866,-0.06127475595055511,-4.668619708818607
0.19220439569801237,-3.6113720102123166,-0.06127475595055511,-4.668619708818607,0.9243586779516538,-3.925164636617866
0.03060802470432964,0.6701548506114098,0.05036248352569158,0.8063490326368828,-0.05942932623362302,0.7010477476644837
-1.1295529427463333,0.12203244373060514,-0.8411975143689924,-0.01692612417462358,-0.8642605574047003,0.23647762012945348
-0.8642605574047003,0.23647762012945348,-0.8411975143689924,-0.01692612417462358,-0.7317132563012402,0.12828248441336695
-0.7011428513506889,0.25601031575237976,-0.8642605574047003,0.23647762012945348,-0.7317132563012402,0.12828248441336695
9.977757807477435,0.2972896153932517,9.790658125370236,-0.16736605463263252,10.380177619127412,-0.11112154012641207
-0.6767500988972748,0.01539267176004081,-0.8411975143689924,-0.01692612417462358,-0.6965949012552122,-0.09739876019213865
-1.1295529427463333,0.12203244373060514,-0.9963517605846622,-0.31393057222629694,-0.8411975143689924,-0.01692612417462358
-0.6767500988972748,0.01539267176004081,-0.7317132563012402,0.12828248441336695,-0.8411975143689924,-0.01692612417462358
-0.761697387080501,-0.2208480165688788,-0.6965949012552122,-0.09739876019213865,-0.8411975143689924,-0.01692612417462358
8.092645785087171,-5.202542297521588,7.429351168531621,-4.121944674111212,6.560296846153904,-4.7784376046631944
0.6504862722850673,-0.08937771112185686,0.6403931517988206,-0.14977861473354673,0.7240901279375825,-0.12694034170748356
0.12664430603672308,0.6730011524031496,0.23086724694020005,0.7604537582650315,0.05036248352569158,0.8063490326368828
-0.6427976002345708,0.17471537783166174,-0.7011428513506889,0.25601031575237976,-0.7317132563012402,0.12828248441336695
1.2950558050978644,0.7386982595331092,1.0227098954270752,0.4231188941537098,1.5016607334643097,0.2450703699158474
-0.5651137189954248,0.45632762838826196,-0.4591217046950167,0.47652723314567763,-0.4810136747883603,0.5756670346862796
0.606128079203573,0.02526930935824669,0.6524765859139889,0.003026432430877441,0.6452806462437823,0.06801613981789587
0.5866589662116136,-0.15339043855633458,0.6075660253637742,-0.1985025045020807,0.6403931517988206,-0.14977861473354673
-0.42883546327342337,0.7546157986760398,-0.35479742360670746,0.6000104889972835,-0.2620637174193235,0.6770957856873846
8.439671592534522,0.23970186430209597,7.914984589130466,0.2330640710070576,8.20216269115026,-0.20854457250964492
8.439671592534522,0.23970186430209597,8.20216269115026,-0.20854457250964492,8.728342240576275,-0.20056617164222737
9.255966467869646,-0.1881086962088007,9.479378157626174,0.2662207807819269,8.96221798846258,0.2501074907261918
1.0227098954270752,0.4231188941537098,0.7068851986461933,0.4472279747229172,0.80498366078526,0.23678595612267117
0.6452806462437823,0.06801613981789587,0.6524765859139889,0.003026432430877441,0.7167180145222339,0.027291155433328135
-0.42883546327342337,0.7546157986760398,-0.4810136747883603,0.5756670346862796,-0.35479742360670746,0.6000104889972835
-0.42883546327342337,0.7546157986760398,-0.6531716886477382,0.6188553921510608,-0.4810136747883603,0.5756670346862796
-0.5651137189954248,0.45632762838826196,-0.4810136747883603,0.5756670346862796,-0.6531716886477382,0.6188553921510608
1.5016607334643097,0.2450703699158474,1.0227098954270752,0.4231188941537098,1.051906865664024,0.057000281102317925
-0.4591217046950167,0.47652723314567763,-0.4017444883242412,0.5242044033963366,-0.4810136747883603,0.5756670346862796
-0.6488589159044738,-0.1866015455629575,-0.761697387080501,-0.2208480165688788,-0.6418276961108476,-0.28338006033364804
-3.774205834833281,-2.6712611867041716,-2.6629594096748694,-2.7479464313721067,-3.109075442820468,-2.031437122051536
0.6183596999605462,0.18230078341926828,0.6412743233774288,0.13658965981735463,0.6741801233252325,0.20091790464683332
0.4547726453669456,-0.4169776174633498,0.4417868843228243,-0.4795426439032702,0.5232655166360545,-0.4669149289097637
0.3118078061259379,-0.5241446320746451,0.31253558835277884,-0.5797033460299897,0.35160082021848543,-0.5453684493328896
0.2409507112279206,0.5955476705049573,0.21189236644616116,0.6527315693802855,0.19764030577688949,0.6033596274020497
-0.5446818652869286,-0.23956544572153435,-0.5910481146448472,-0.2287636892248987,-0.5656543735850835,-0.2818195292325596
0.21915594361318677,-0.8420109940286779,0.18890861582115986,-0.6686486407752362,0.07732158403940005,-0.7216153720417815
0.6094752420606566,0.23146290540478168,0.6741801233252325,0.20091790464683332,0.656836125858816,0.29668334261696855
0.2409507112279206,0.5955476705049573,0.309004460250802,0.6409864398103919,0.21189236644616116,0.6527315693802855
0.21915594361318677,-0.8420109940286779,0.30677776750468816,-0.6677452706644558,0.18890861582115986,-0.6686486407752362
0.43141822120897044,0.598194423017002,0.4484186480799836,0.7782293253664747,0.309004460250802,0.6409864398103919
0.6452806462437823,0.06801613981789587,0.7186415502974772,0.11899343956719684,0.6412743233774288,0.13658965981735463
0.6412743233774288,0.13658965981735463,0.7186415502974772,0.11899343956719684,0.6741801233252325,0.20091790464683332
1.1423941638593982,-0.6594882631591749,1.3850875516277916,-0.24916535013912755,1.0135059746563597,-0.27657343905944526
1.5016607334643097,0.2450703699158474,1.051906865664024,0.057000281102317925,1.3850875516277916,-0.24916535013912755
0.5090221353179338,-0.3948752493443261,0.5609405799109592,-0.40680052402697536,0.5457278432819626,-0.3575577386361449
0.16568855588733844,0.5810195066100187,0.19764030577688949,0.6033596274020497,0.16455449267586583,0.6227509095857454
0.3984824237796774,-0.5248280444126097,0.47239247375181115,-0.5583269175576339,0.4417868843228243,-0.4795426439032702
0.8016005890783915,0.7506517557964414,0.4484186480799836,0.7782293253664747,0.5762420912722124,0.6062311368751274
1.1423941638593982,-0.6594882631591749,1.0135059746563597,-0.27657343905944526,0.7928319129192889,-0.4671483398809847
-0.08118874388560982,-0.6239066812947449,-0.08944435144936425,-0.6607788087239488,-0.045122269242835196,-0.6423165689472567
5.270835067777892,-5.8065957435632995,6.560296846153904,-4.7784376046631944,5.483066048157347,-4.327517655525937
0.2561334723802521,0.9900063472724826,0.05036248352569158,0.8063490326368828,0.23086724694020005,0.7604537582650315
-3.1210597323691784,5.53987743640187,-1.9619543550560876,4.526624640903051,-1.6723680742319242,5.849032386563973
0.6452806462437823,0.06801613981789587,0.7167180145222339,0.027291155433328135,0.7186415502974772,0.11899343956719684
0.34599759365619903,0.5579265062988006,0.43141822120897044,0.598194423017002,0.309004460250802,0.6409864398103919
1.3850875516277916,-0.24916535013912755,1.051906865664024,0.057000281102317925,1.0135059746563597,-0.27657343905944526
0.21915594361318677,-0.8420109940286779,0.46348440981919176,-0.721410300623327,0.30677776750468816,-0.6677452706644558
0.7928319129192889,-0.4671483398809847,1.0135059746563597,-0.27657343905944526,0.792095996744533,-0.25232507713205515
0.31253558835277884,-0.5797033460299897,0.30677776750468816,-0.6677452706644558,0.38391600906327106,-0.5979389538521179
0.46348440981919176,-0.721410300623327,0.38391600906327106,-0.5979389538521179,0.30677776750468816,-0.6677452706644558
0.3984824237796774,-0.5248280444126097,0.38391600906327106,-0.5979389538521179,0.47239247375181115,-0.5583269175576339
0.5762420912722124,0.6062311368751274,0.4484186480799836,0.7782293253664747,0.43141822120897044,0.598194423017002
-0.08118874388560982,-0.6239066812947449,-0.1205927697682713,-0.6254435842822531,-0.08944435144936425,-0.6607788087239488
1.0135059746563597,-0.27657343905944526,0.8660223462520744,-0.09999817822287022,0.792095996744533,-0.25232507713205515
0.43374979347225423,0.4835655764239472,0.4697118110704819,0.44727739922087045,0.47877544301929714,0.4954409361024797
0.3973177105012371,0.5220486943736576,0.43374979347225423,0.4835655764239472,0.44840210526723207,0.5288421196319306
-0.08257749757389644,-0.8476066235956529,-0.15173386288215443,-0.6896338437855497,-0.2843271234956463,-0.7300106415113073
-0.2620637174193235,0.6770957856873846,-0.35479742360670746,0.6000104889972835,-0.26572832658871054,0.5910976778993803
-0.045122269242835196,-0.6423165689472567,-0.04855990127369646,-0.7104395168095005,0.012082732233275384,-0.6544100101848181
0.012082732233275384,-0.6544100101848181,-0.04855990127369646,-0.7104395168095005,0.07732158403940005,-0.7216153720417815
-0.045122269242835196,-0.6423165689472567,-0.08944435144936425,-0.6607788087239488,-0.04855990127369646,-0.7104395168095005
0.46348440981919176,-0.721410300623327,0.47239247375181115,-0.5583269175576339,0.38391600906327106,-0.5979389538521179
0.46348440981919176,-0.721410300623327,0.6080870654251925,-0.5760661794442263,0.47239247375181115,-0.5583269175576339
0.6080870654251925,-0.5760661794442263,0.5232655166360545,-0.4669149289097637,0.47239247375181115,-0.5583269175576339
0.43374979347225423,0.4835655764239472,0.47877544301929714,0.4954409361024797,0.44840210526723207,0.5288421196319306
0.6504862722850673,-0.08937771112185686,0.6938784633633952,-0.04372599815173832,0.642513814491298,-0.0426518972553836
0.6504862722850673,-0.08937771112185686,0.7240901279375825,-0.12694034170748356,0.6938784633633952,-0.04372599815173832
0.6403931517988206,-0.14977861473354673,0.6745012507090303,-0.21908533987671816,0.7240901279375825,-0.12694034170748356
0.6075660253637742,-0.1985025045020807,0.6745012507090303,-0.21908533987671816,0.6403931517988206,-0.14977861473354673
0.6075714160055502,-0.2581958861544559,0.6745012507090303,-0.21908533987671816,0.6075660253637742,-0.1985025045020807
-1.6723680742319242,5.849032386563973,-1.9619543550560876,4.526624640903051,-0.7947730566039468,4.80752694418635
0.12664430603672308,0.6730011524031496,0.21189236644616116,0.6527315693802855,0.23086724694020005,0.7604537582650315
0.3973177105012371,0.5220486943736576,0.44840210526723207,0.5288421196319306,0.43141822120897044,0.598194423017002
0.606128079203573,0.02526930935824669,0.6452806462437823,0.06801613981789587,0.5953704089045124,0.06357835177279741
2.1550377442926436,-5.681736436035253,2.3984741757977184,-4.302952816463037,1.3283033923872272,-4.736053416436068
1.051906865664024,0.057000281102317925,0.8660223462520744,-0.09999817822287022,1.0135059746563597,-0.27657343905944526
0.7068851986461933,0.4472279747229172,0.656836125858816,0.29668334261696855,0.80498366078526,0.23678595612267117
0.4484186480799836,0.7782293253664747,0.23086724694020005,0.7604537582650315,0.309004460250802,0.6409864398103919
0.25089096279365586,-0.5996725975677093,0.18890861582115986,-0.6686486407752362,0.30677776750468816,-0.6677452706644558
0.6075714160055502,-0.2581958861544559,0.6668160466213422,-0.32900849967467544,0.6745012507090303,-0.21908533987671816
0.5809148845066029,-0.3149787119592634,0.5457278432819626,-0.3575577386361449,0.5975846254797753,-0.36955838943960884
0.5809148845066029,-0.3149787119592634,0.5975846254797753,-0.36955838943960884,0.6668160466213422,-0.32900849967467544
0.5457278432819626,-0.3575577386361449,0.5609405799109592,-0.40680052402697536,0.5975846254797753,-0.36955838943960884
-0.6059711363944154,-0.0034394094211402083,-0.6767500988972748,0.01539267176004081,-0.6301613497021555,-0.053288016524806935
0.5090221353179338,-0.3948752493443261,0.5232655166360545,-0.4669149289097637,0.5609405799109592,-0.40680052402697536
0.7661333191804356,-3.3532103277859084,0.19220439569801237,-3.6113720102123166,0.9243586779516538,-3.925164636617866
0.10488907382460654,-0.616470439908717,0.06994119478617893,-0.6389738118005774,0.11796524522805052,-0.6530222036375085
0.10488907382460654,-0.616470439908717,0.11796524522805052,-0.6530222036375085,0.14420623308468752,-0.6125664841441606
0.06994119478617893,-0.6389738118005774,0.07732158403940005,-0.7216153720417815,0.11796524522805052,-0.6530222036375085
0.642513814491298,-0.0426518972553836,0.6938784633633952,-0.04372599815173832,0.6524765859139889,0.003026432430877441
8.092645785087171,-5.202542297521588,8.350452411563232,-3.8575813457021275,7.429351168531621,-4.121944674111212
-0.08645009052551723,0.6139097109453681,-0.05942932623362302,0.7010477476644837,-0.15377157011534126,0.6677465301805477
-0.1205927697682713,-0.6254435842822531,-0.15173386288215443,-0.6896338437855497,-0.08944435144936425,-0.6607788087239488
-0.6488589159044738,-0.1866015455629575,-0.6965949012552122,-0.09739876019213865,-0.761697387080501,-0.2208480165688788
-0.41587063350866293,-0.9461133138369274,-0.08257749757389644,-0.8476066235956529,-0.2843271234956463,-0.7300106415113073
-0.1205927697682713,-0.6254435842822531,-0.1712617313192341,-0.6110237217438965,-0.15173386288215443,-0.6896338437855497
8.027767818355724,3.6459111811073575,7.82534978088632,4.6554562849045364,7.306296005411778,4.010378624051235
-0.9963517605846622,-0.31393057222629694,-0.761697387080501,-0.2208480165688788,-0.8411975143689924,-0.01692612417462358
-0.08257749757389644,-0.8476066235956529,-0.04855990127369646,-0.7104395168095005,-0.15173386288215443,-0.6896338437855497
9.564499730663108,-4.372618545782992,8.350452411563232,-3.8575813457021275,8.092645785087171,-5.202542297521588
0.7928319129192889,-0.4671483398809847,0.792095996744533,-0.25232507713205515,0.6668160466213422,-0.32900849967467544
-2.916952647606582,1.564221718146216,-3.8163903215521238,2.4379921631776234,-4.062997472151944,1.1805468773392873
0.6524765859139889,0.003026432430877441,0.6938784633633952,-0.04372599815173832,0.7167180145222339,0.027291155433328135
-0.5656543735850835,-0.2818195292325596,-0.6418276961108476,-0.28338006033364804,-0.5611682127192368,-0.35814905158877125
-0.15173386288215443,-0.6896338437855497,-0.04855990127369646,-0.7104395168095005,-0.08944435144936425,-0.6607788087239488
-0.08257749757389644,-0.8476066235956529,0.07732158403940005,-0.7216153720417815,-0.04855990127369646,-0.7104395168095005
-0.3033077636082658,0.547812313633061,-0.35479742360670746,0.6000104889972835,-0.34744288955722386,0.5335618298204262
0.7167180145222339,0.027291155433328135,0.6938784633633952,-0.04372599815173832,0.7676231247063929,-0.038694820044845694
-2.916952647606582,1.564221718146216,-4.062997472151944,1.1805468773392873,-3.2258760952971715,0.5028399347824137
-3.746230649642351,-5.065010303251801,-1.9513757933298965,-4.723705571492485,-3.1149482788715024,-3.7597494109780687
-1.8684444874749726,-3.4217773561437355,-3.1149482788715024,-3.7597494109780687,-1.9513757933298965,-4.723705571492485
-5.073804161981328,2.001956781693325,-4.062997472151944,1.1805468773392873,-3.8163903215521238,2.4379921631776234
-0.530630633765427,-0.4791067715964476,-0.5611682127192368,-0.35814905158877125,-0.7044876664421207,-0.3998326726142623
-0.5651137189954248,0.45632762838826196,-0.734285210409875,0.4116275111453894,-0.6197268681187407,0.3403838268952334
-0.2620637174193235,0.6770957856873846,-0.20314446935881095,0.6111555927141206,-0.15377157011534126,0.6677465301805477
-0.6431702381274463,0.09918452347665391,-0.6427976002345708,0.17471537783166174,-0.7317132563012402,0.12828248441336695
10.380177619127412,-0.11112154012641207,10.79361762074886,0.23145843310906217,10.393256528327443,0.36563759432710397
-3.774205834833281,-2.6712611867041716,-3.1149482788715024,-3.7597494109780687,-2.6629594096748694,-2.7479464313721067
-0.6301613497021555,-0.053288016524806935,-0.6767500988972748,0.01539267176004081,-0.6965949012552122,-0.09739876019213865
0.2409507112279206,0.5955476705049573,0.28529249156727116,0.5639458689352376,0.309004460250802,0.6409864398103919
0.5000547092831632,0.39934415372201804,0.5428740615843402,0.4709974162814091,0.4697118110704819,0.44727739922087045
0.6094752420606566,0.23146290540478168,0.6183596999605462,0.18230078341926828,0.6741801233252325,0.20091790464683332
0.3984824237796774,-0.5248280444126097,0.35160082021848543,-0.5453684493328896,0.38391600906327106,-0.5979389538521179
9.977757807477435,0.2972896153932517,10.380177619127412,-0.11112154012641207,10.393256528327443,0.36563759432710397
0.35160082021848543,-0.5453684493328896,0.31253558835277884,-0.5797033460299897,0.38391600906327106,-0.5979389538521179
0.5757805238842727,0.28158570105180697,0.6094752420606566,0.23146290540478168,0.656836125858816,0.29668334261696855
0.80498366078526,0.23678595612267117,0.8238250517944531,0.05246415476061149,1.051906865664024,0.057000281102317925
-0.7794455204611814,-3.7359336621461163,-1.9513757933298965,-4.723705571492485,-0.06127475595055511,-4.668619708818607
-0.26572832658871054,0.5910976778993803,-0.35479742360670746,0.6000104889972835,-0.3033077636082658,0.547812313633061
0.4697118110704819,0.44727739922087045,0.5428740615843402,0.4709974162814091,0.47877544301929714,0.4954409361024797
3.7394438804128516,5.412197348292165,2.331951915549028,5.444637368623007,3.1061530992963733,4.392307318654897
-2.6629594096748694,-2.7479464313721067,-3.1149482788715024,-3.7597494109780687,-1.8684444874749726,-3.4217773561437355
0.7167180145222339,0.027291155433328135,0.8238250517944531,0.05246415476061149,0.7186415502974772,0.11899343956719684
0.80498366078526,0.23678595612267117,0.7186415502974772,0.11899343956719684,0.8238250517944531,0.05246415476061149
0.7167180145222339,0.027291155433328135,0.7676231247063929,-0.038694820044845694,0.8238250517944531,0.05246415476061149
-0.2620637174193235,0.6770957856873846,-0.26572832658871054,0.5910976778993803,-0.20314446935881095,0.6111555927141206
4.869143446897529,6.625599043312403,4.9127086619568,4.9541575611194695,6.040713789446283,5.531106772876933
0.25089096279365586,-0.5996725975677093,0.30677776750468816,-0.6677452706644558,0.31253558835277884,-0.5797033460299897
6.040713789446283,5.531106772876933,6.804425044748459,4.662599975323533,7.310875758727919,5.716969733867481
-0.5910481146448472,-0.2287636892248987,-0.6418276961108476,-0.28338006033364804,-0.5656543735850835,-0.2818195292325596
-0.5367254009838461,0.36342627355369156,-0.6197268681187407,0.3403838268952334,-0.5554082986291029,0.3015533344520249
0.5683664846076657,0.3607121210397854,0.5428740615843402,0.4709974162814091,0.5000547092831632,0.39934415372201804
-0.5994174927524911,0.24562372022023762,-0.5554082986291029,0.3015533344520249,-0.6197268681187407,0.3403838268952334
0.309004460250802,0.6409864398103919,0.23086724694020005,0.7604537582650315,0.21189236644616116,0.6527315693802855
0.5609405799109592,-0.40680052402697536,0.6270834937395898,-0.4397447787700794,0.5975846254797753,-0.36955838943960884
0.6080870654251925,-0.5760661794442263,0.6270834937395898,-0.4397447787700794,0.5232655166360545,-0.4669149289097637
-0.5994174927524911,0.24562372022023762,-0.7011428513506889,0.25601031575237976,-0.6427976002345708,0.17471537783166174
2.331951915549028,5.444637368623007,0.9522430461591725,5.8599965810568255,1.3451324893762537,4.641433132209692
-0.4405668941870163,-0.6253589116117562,-0.2843271234956463,-0.7300106415113073,-0.31511638614225024,-0.6016592398555567
-0.4405668941870163,-0.6253589116117562,-0.31511638614225024,-0.6016592398555567,-0.3617841371155505,-0.5375101299485019
-4.7584637322596794,-3.8184323945609204,-3.1149482788715024,-3.7597494109780687,-3.774205834833281,-2.6712611867041716
-0.4405668941870163,-0.6253589116117562,-0.3617841371155505,-0.5375101299485019,-0.42325902780072017,-0.5011749530187418
-3.262247063773518,3.8349802209995745,-1.941927637488061,3.370752448258715,-1.9619543550560876,4.526624640903051
9.564499730663108,-4.372618545782992,9.104734284779378,-3.4536266577400485,8.350452411563232,-3.8575813457021275
0.6668160466213422,-0.32900849967467544,0.792095996744533,-0.25232507713205515,0.6745012507090303,-0.21908533987671816
0.80498366078526,0.23678595612267117,0.656836125858816,0.29668334261696855,0.6741801233252325,0.20091790464683332
8.571200930662743,-3.2616028970908526,8.350452411563232,-3.8575813457021275,9.104734284779378,-3.4536266577400485
0.47877544301929714,0.4954409361024797,0.5001186944768122,0.5439818719920099,0.44840210526723207,0.5288421196319306
0.47877544301929714,0.4954409361024797,0.5428740615843402,0.4709974162814091,0.5001186944768122,0.5439818719920099
-0.5910481146448472,-0.2287636892248987,-0.6488589159044738,-0.1866015455629575,-0.6418276961108476,-0.28338006033364804
0.19764030577688949,0.6033596274020497,0.21189236644616116,0.6527315693802855,0.16455449267586583,0.6227509095857454
-0.6431702381274463,0.09918452347665391,-0.7317132563012402,0.12828248441336695,-0.6767500988972748,0.01539267176004081
8.146285850162084,-3.256132148788391,8.350452411563232,-3.8575813457021275,8.571200930662743,-3.2616028970908526
-0.734285210409875,0.4116275111453894,-0.7011428513506889,0.25601031575237976,-0.6197268681187407,0.3403838268952334
0.5683664846076657,0.3607121210397854,0.7068851986461933,0.4472279747229172,0.5428740615843402,0.4709974162814091
0.5762420912722124,0.6062311368751274,0.5001186944768122,0.5439818719920099,0.5428740615843402,0.4709974162814091
0.7240901279375825,-0.12694034170748356,0.6745012507090303,-0.21908533987671816,0.792095996744533,-0.25232507713205515
7.675379710894093,-3.4329752971135754,7.429351168531621,-4.121944674111212,8.350452411563232,-3.8575813457021275
0.34599759365619903,0.5579265062988006,0.309004460250802,0.6409864398103919,0.28529249156727116,0.5639458689352376
0.80498366078526,0.23678595612267117,0.6741801233252325,0.20091790464683332,0.7186415502974772,0.11899343956719684
0.6668160466213422,-0.32900849967467544,0.5975846254797753,-0.36955838943960884,0.6270834937395898,-0.4397447787700794
-0.4405668941870163,-0.6253589116117562,-0.42325902780072017,-0.5011749530187418,-0.530630633765427,-0.4791067715964476
0.8660223462520744,-0.09999817822287022,0.8238250517944531,0.05246415476061149,0.7676231247063929,-0.038694820044845694
-0.6078648576016187,-0.11570454699010102,-0.6965949012552122,-0.09739876019213865,-0.6488589159044738,-0.1866015455629575
0.5762420912722124,0.6062311368751274,0.43141822120897044,0.598194423017002,0.5001186944768122,0.5439818719920099
0.5757805238842727,0.28158570105180697,0.656836125858816,0.29668334261696855,0.5683664846076657,0.3607121210397854
0.39021837365224854,-5.970234988304224,1.3283033923872272,-4.736053416436068,-0.06127475595055511,-4.668619708818607
0.4417868843228243,-0.4795426439032702,0.47239247375181115,-0.5583269175576339,0.5232655166360545,-0.4669149289097637
-3.262247063773518,3.8349802209995745,-2.6636718839603946,2.6307342372855587,-1.941927637488061,3.370752448258715
-0.5651137189954248,0.45632762838826196,-0.6197268681187407,0.3403838268952334,-0.5367254009838461,0.36342627355369156
0.5232655166360545,-0.4669149289097637,0.6270834937395898,-0.4397447787700794,0.5609405799109592,-0.40680052402697536
0.12664430603672308,0.6730011524031496,0.16455449267586583,0.6227509095857454,0.21189236644616116,0.6527315693802855
0.750416028298673,3.9038477554223543,1.3451324893762537,4.641433132209692,0.30747177833543804,4.8419622092201715
0.7240901279375825,-0.12694034170748356,0.8660223462520744,-0.09999817822287022,0.7676231247063929,-0.038694820044845694
0.21915594361318677,-0.8420109940286779,0.07732158403940005,-0.7216153720417815,-0.08257749757389644,-0.8476066235956529
0.7240901279375825,-0.12694034170748356,0.792095996744533,-0.25232507713205515,0.8660223462520744,-0.09999817822287022
0.5683664846076657,0.3607121210397854,0.656836125858816,0.29668334261696855,0.7068851986461933,0.4472279747229172
8.027767818355724,3.6459111811073575,8.803741495873108,4.279203707583636,7.82534978088632,4.6554562849045364
1.5213249782602332,3.7008238980844452,1.3451324893762537,4.641433132209692,0.750416028298673,3.9038477554223543
0.43141822120897044,0.598194423017002,0.44840210526723207,0.5288421196319306,0.5001186944768122,0.5439818719920099
0.03060802470432964,0.6701548506114098,-0.05942932623362302,0.7010477476644837,-0.025956870250160774,0.6303222857966092
1.5213249782602332,3.7008238980844452,2.199593767620106,4.168827851673187,1.3451324893762537,4.641433132209692
0.7928319129192889,-0.4671483398809847,0.6668160466213422,-0.32900849967467544,0.6270834937395898,-0.4397447787700794
0.7928319129192889,-0.4671483398809847,0.6270834937395898,-0.4397447787700794,0.6080870654251925,-0.5760661794442263
-0.4017444883242412,0.5242044033963366,-0.34744288955722386,0.5335618298204262,-0.35479742360670746,0.6000104889972835
-0.23443145223774983,-0.6281880273321521,-0.15173386288215443,-0.6896338437855497,-0.1712617313192341,-0.6110237217438965
-0.39784464176840395,0.4642497839571563,-0.4017444883242412,0.5242044033963366,-0.4591217046950167,0.47652723314567763
0.18890861582115986,-0.6686486407752362,0.14420623308468752,-0.6125664841441606,0.11796524522805052,-0.6530222036375085
1.051906865664024,0.057000281102317925,0.8238250517944531,0.05246415476061149,0.8660223462520744,-0.09999817822287022
-0.4017444883242412,0.5242044033963366,-0.35479742360670746,0.6000104889972835,-0.4810136747883603,0.5756670346862796
0.7240901279375825,-0.12694034170748356,0.7676231247063929,-0.038694820044845694,0.6938784633633952,-0.04372599815173832
0.12664430603672308,0.6730011524031496,0.05036248352569158,0.8063490326368828,0.03060802470432964,0.6701548506114098
-0.9706404228311829,0.5398862786423109,-0.8642605574047003,0.23647762012945348,-0.734285210409875,0.4116275111453894
2.131761116960429,3.382368983669013,2.199593767620106,4.168827851673187,1.5213249782602332,3.7008238980844452
0.18890861582115986,-0.6686486407752362,0.11796524522805052,-0.6530222036375085,0.07732158403940005,-0.7216153720417815
0.0,2.0,-0.4884579404633,2.46938671641172,-0.5609609308283443,1.91971946754837
-0.5609609308283443,1.91971946754837,-1.0916116701844154,2.2403998503742626,-1.0525724712266775,1.7006149454875918
-1.0525724712266775,1.7006149454875918,-1.6121779040464455,1.8727706392823986,-1.4873112034103317,1.337125792216316
-1.4873112034103317,1.337125792216316,-2.0701137140842416,1.4020686843242325,-1.8026478002629296,0.8662914683911075
-1.8026478002629296,0.8662914683911075,-2.4285850230695343,0.7765180949636437,-1.9748308720251084,0.3162957901973246
-1.9748308720251084,0.3162957901973246,-2.542575017757139,0.032333966031687165,-1.9854710283680874,-0.2406341528357306
-1.9854710283680874,-0.2406341528357306,-2.423974953683639,-0.6851925816063553,-1.8382805135238391,-0.7878608719809165
-1.8382805135238391,-0.7878608719809165,-2.114743110387805,-1.3218786649000294,-1.525086932332928,-1.2938739694527204
-1.525086932332928,-1.2938739694527204,-1.667944708854929,-1.8426730616203466,-1.11028986878396,-1.6635072609627217
-1.11028986878396,-1.6635072609627217,-1.1009878789626368,-2.2252718521862125,-0.5884534860990104,-1.9114712905764297
0.0,-2.0,-0.5884534860990104,-1.9114712905764297,-0.45422154018346883,-2.4314992353069034
11.99477671577503,2.0,11.937825934319964,2.4313562780581623,11.481860141239473,2.0
11.481860141239473,2.0,11.309495935558544,2.5272256853766653,10.966610560241206,2.0
11.481860141239473,2.0,11.937825934319964,2.4313562780581623,11.309495935558544,2.5272256853766653
10.966610560241206,2.0,10.728780251267056,2.5093005646971767,10.45136097924294,2.0
10.966610560241206,2.0,11.309495935558544,2.5272256853766653,10.728780251267056,2.5093005646971767
10.45136097924294,2.0,10.18964356784425,2.4944668798077623,9.936111398244671,2.0
10.45136097924294,2.0,10.728780251267056,2.5093005646971767,10.18964356784425,2.4944668798077623
9.936111398244671,2.0,9.65392787439329,2.494309475964037,9.417056275904178,2.0
9.936111398244671,2.0,10.18964356784425,2.4944668798077623,9.65392787439329,2.494309475964037
9.417056275904178,2.0,9.129648727986012,2.4646750423226598,8.896388888110717,2.0
9.417056275904178,2.0,9.65392787439329,2.494309475964037,9.129648727986012,2.4646750423226598
8.896388888110717,2.0,8.612210912956746,2.455777617034959,8.361661355820932,2.0
8.896388888110717,2.0,9.129648727986012,2.4646750423226598,8.612210912956746,2.455777617034959
8.361661355820932,2.0,8.078432301600529,2.470012526091172,7.817710475393723,2.0
8.361661355820932,2.0,8.612210912956746,2.455777617034959,8.078432301600529,2.470012526091172
7.817710475393723,2.0,7.5450522856121145,2.449328185668231,7.273759594966516,2.0
7.817710475393723,2.0,8.078432301600529,2.470012526091172,7.5450522856121145,2.449328185668231
7.273759594966516,2.0,7.03123508480592,2.44942030547525,6.756316738078991,2.0
7.273759594966516,2.0,7.5450522856121145,2.449328185668231,7.03123508480592,2.44942030547525
6.756316738078991,2.0,6.508425154510297,2.473570537385511,6.23564935028553,2.0
6.756316738078991,2.0,7.03123508480592,2.44942030547525,6.508425154510297,2.473570537385511
6.23564935028553,2.0,5.982877963580895,2.4604015922340765,5.714981962492067,2.0
6.23564935028553,2.0,6.508425154510297,2.473570537385511,5.982877963580895,2.4604015922340765
5.714981962492067,2.0,5.4669508375090805,2.465178658679927,5.194314574698606,2.0
5.714981962492067,2.0,5.982877963580895,2.4604015922340765,5.4669508375090805,2.465178658679927
5.194314574698606,2.0,4.939432125368729,2.4828968506322573,4.673647186905147,2.0
5.194314574698606,2.0,5.4669508375090805,2.465178658679927,4.939432125368729,2.4828968506322573
4.673647186905147,2.0,4.415860986262724,2.461074351363247,4.1529797991116855,2.0
4.673647186905147,2.0,4.939432125368729,2.4828968506322573,4.415860986262724,2.461074351363247
4.1529797991116855,2.0,3.907167807601683,2.462594697346437,3.6323124113182246,2.0
4.1529797991116855,2.0,4.415860986262724,2.461074351363247,3.907167807601683,2.462594697346437
3.6323124113182246,2.0,3.3867588794906496,2.4890734501904976,3.111645023524762,2.0
3.6323124113182246,2.0,3.907167807601683,2.462594697346437,3.3867588794906496,2.4890734501904976
3.111645023524762,2.0,2.8514951163675533,2.489728641085318,2.5909776357312992,2.0
3.111645023524762,2.0,3.3867588794906496,2.4890734501904976,2.8514951163675533,2.489728641085318
2.5909776357312992,2.0,2.3359300590213166,2.4650997197090674,2.0703102479378384,2.0
2.5909776357312992,2.0,2.8514951163675533,2.489728641085318,2.3359300590213166,2.4650997197090674
2.0703102479378384,2.0,1.8321648940282997,2.4800151277075457,1.5496428601443775,2.0
2.0703102479378384,2.0,2.3359300590213166,2.4650997197090674,1.8321648940282997,2.4800151277075457
1.5496428601443775,2.0,1.3075778043472457,2.5336440147445174,1.0333620241294312,2.0
1.5496428601443775,2.0,1.8321648940282997,2.4800151277075457,1.3075778043472457,2.5336440147445174
1.0333620241294312,2.0,0.7392099847869628,2.570424938947272,0.5181124431311606,2.0
1.0333620241294312,2.0,1.3075778043472457,2.5336440147445174,0.7392099847869628,2.570424938947272
0.0,2.0,0.5181124431311606,2.0,0.13854791735819352,2.5627230800726246
0.5181124431311606,2.0,0.7392099847869628,2.570424938947272,0.13854791735819352,2.5627230800726246
0.0,-2.0,0.1733833283783618,-2.4803454666267926,0.504478781802748,-2.0
0.504478781802748,-2.0,0.730770285025007,-2.4648937959212107,1.0165546750177823,-2.0
0.504478781802748,-2.0,0.1733833283783618,-2.4803454666267926,0.730770285025007,-2.4648937959212107
1.0165546750177823,-2.0,1.2516678660800806,-2.446212860143193,1.5310116641446774,-2.0
1.0165546750177823,-2.0,0.730770285025007,-2.4648937959212107,1.2516678660800806,-2.446212860143193
1.5310116641446774,-2.0,1.7507359033198246,-2.439413902579731,2.045468653271572,-2.0
1.5310116641446774,-2.0,1.2516678660800806,-2.446212860143193,1.7507359033198246,-2.439413902579731
2.045468653271572,-2.0,2.246090543353877,-2.459644497900779,2.559925642398467,-2.0
2.045468653271572,-2.0,1.7507359033198246,-2.439413902579731,2.246090543353877,-2.459644497900779
2.559925642398467,-2.0,2.7543416800755045,-2.4985222471503783,3.078858225047588,-2.0
2.559925642398467,-2.0,2.246090543353877,-2.459644497900779,2.7543416800755045,-2.4985222471503783
3.078858225047588,-2.0,3.2888588692712224,-2.5319957828604363,3.5988446963330105,-2.0
3.078858225047588,-2.0,2.7543416800755045,-2.4985222471503783,3.2888588692712224,-2.5319957828604363
3.5988446963330105,-2.0,3.8345864933021314,-2.5418113384804206,4.118831167618433,-2.0
3.5988446963330105,-2.0,3.2888588692712224,-2.5319957828604363,3.8345864933021314,-2.5418113384804206
4.118831167618433,-2.0,4.379272652510366,-2.5362699102027912,4.638817638903856,-2.0
4.118831167618433,-2.0,3.8345864933021314,-2.5418113384804206,4.379272652510366,-2.5362699102027912
4.638817638903856,-2.0,4.919014649131705,-2.524252468177172,5.158804110189279,-2.0
4.638817638903856,-2.0,4.379272652510366,-2.5362699102027912,4.919014649131705,-2.524252468177172
5.158804110189279,-2.0,5.451041948774439,-2.504743627689787,5.6787905814747015,-2.0
5.158804110189279,-2.0,4.919014649131705,-2.524252468177172,5.451041948774439,-2.504743627689787
5.6787905814747015,-2.0,5.972468757590573,-2.4852017555304893,6.198777052760124,-2.0
5.6787905814747015,-2.0,5.451041948774439,-2.504743627689787,5.972468757590573,-2.4852017555304893
6.198777052760124,-2.0,6.49113593380669,-2.4765787035725793,6.718763524045546,-2.0
6.198777052760124,-2.0,5.972468757590573,-2.4852017555304893,6.49113593380669,-2.4765787035725793
6.718763524045546,-2.0,7.014494053130737,-2.473696128895844,7.238749995330967,-2.0
6.718763524045546,-2.0,6.49113593380669,-2.4765787035725793,7.014494053130737,-2.473696128895844
7.238749995330967,-2.0,7.539464701246505,-2.4615131950120896,7.758736466616391,-2.0
7.238749995330967,-2.0,7.014494053130737,-2.473696128895844,7.539464701246505,-2.4615131950120896
7.758736466616391,-2.0,8.056776545294468,-2.443647733087273,8.27635512165219,-2.0
7.758736466616391,-2.0,7.539464701246505,-2.4615131950120896,8.056776545294468,-2.443647733087273
8.27635512165219,-2.0,8.575886199362438,-2.438396500739366,8.819513410208026,-2.0
8.27635512165219,-2.0,8.056776545294468,-2.443647733087273,8.575886199362438,-2.438396500739366
8.819513410208026,-2.0,9.108194096542508,-2.442856918531533,9.362671698763862,-2.0
8.819513410208026,-2.0,8.575886199362438,-2.438396500739366,9.108194096542508,-2.442856918531533
9.362671698763862,-2.0,9.64076767767827,-2.4310600429564286,9.896084950615963,-2.0
9.362671698763862,-2.0,9.108194096542508,-2.442856918531533,9.64076767767827,-2.4310600429564286
9.896084950615963,-2.0,10.169197849344975,-2.4292017732471436,10.416071421901387,-2.0
9.896084950615963,-2.0,9.64076767767827,-2.4310600429564286,10.169197849344975,-2.4292017732471436
10.416071421901387,-2.0,10.711165609665985,-2.417430794536297,10.934743965573487,-2.0
10.416071421901387,-2.0,10.169197849344975,-2.4292017732471436,10.711165609665985,-2.417430794536297
10.934743965573487,-2.0,11.166906247367377,-2.3325255240982714,11.449200954700386,-2.0
10.934743965573487,-2.0,10.711165609665985,-2.417430794536297,11.166906247367377,-2.3325255240982714
11.449200954700386,-2.0,11.61121961860118,-2.4235741435412392,11.963657943827279,-2.0
11.449200954700386,-2.0,11.166906247367377,-2.3325255240982714,11.61121961860118,-2.4235741435412392
12.5,-2.0,11.963657943827279,-2.0,12.089871688281013,-2.415426096549247
12.5,-2.0,12.089871688281013,-2.415426096549247,12.500000000000002,-2.6639871086748013
11.963657943827279,-2.0,11.61121961860118,-2.4235741435412392,12.089871688281013,-2.415426096549247
-7.4999999999999964,10.000000000000005,-7.499999999999997,8.461538461538465,-6.472526947206583,8.968242938715083
-7.499999999999997,8.461538461538465,-7.499999999999997,6.923076923076929,-6.238225853746958,7.695637358169413
-7.499999999999997,6.923076923076929,-7.499999999999998,5.3846153846153895,-6.095822930325648,6.086732730546791
-7.499999999999997,6.923076923076929,-6.095822930325648,6.086732730546791,-6.238225853746958,7.695637358169413
-7.499999999999998,5.3846153846153895,-7.499999999999998,3.8461538461538503,-6.13712296658228,4.458459362359893
-7.499999999999998,5.3846153846153895,-6.13712296658228,4.458459362359893,-6.095822930325648,6.086732730546791
-7.499999999999998,3.8461538461538503,-7.499999999999999,2.307692307692313,-6.224504216353757,2.9130686475748773
-7.499999999999998,3.8461538461538503,-6.224504216353757,2.9130686475748773,-6.13712296658228,4.458459362359893
-7.499999999999999,2.307692307692313,-7.499999999999999,0.7692307692307754,-6.298742136469305,1.42649434923772
-7.499999999999999,2.307692307692313,-6.298742136469305,1.42649434923772,-6.224504216353757,2.9130686475748773
-7.499999999999999,0.7692307692307754,-7.5,-0.769230769230763,-6.319254422571992,-0.03978259955960947
-7.499999999999999,0.7692307692307754,-6.319254422571992,-0.03978259955960947,-6.298742136469305,1.42649434923772
-7.5,-0.769230769230763,-7.5,-2.307692307692303,-6.284481150500121,-1.518051706582706
-7.5,-0.769230769230763,-6.284481150500121,-1.518051706582706,-6.319254422571992,-0.03978259955960947
-7.5,-2.307692307692303,-7.500000000000001,-3.846153846153843,-6.2245374726294225,-3.0445286331161396
-7.5,-2.307692307692303,-6.2245374726294225,-3.0445286331161396,-6.284481150500121,-1.518051706582706
-7.500000000000001,-3.846153846153843,-7.500000000000001,-5.3846153846153815,-6.277224914713415,-4.589300575475564
-7.500000000000001,-3.846153846153843,-6.277224914713415,-4.589300575475564,-6.2245374726294225,-3.0445286331161396
-7.500000000000001,-5.3846153846153815,-7.500000000000002,-6.923076923076922,-6.410306383020045,-6.010102224090537
-7.500000000000001,-5.3846153846153815,-6.410306383020045,-6.010102224090537,-6.277224914713415,-4.589300575475564
-7.500000000000002,-6.923076923076922,-7.500000000000002,-8.461538461538458,-6.3610127842383095,-7.327012550808851
-7.500000000000002,-6.923076923076922,-6.3610127842383095,-7.327012550808851,-6.410306383020045,-6.010102224090537
-7.500000000000001,-9.999999999999998,-6.177688146869062,-8.6477228053864,-7.500000000000002,-8.461538461538458
-7.500000000000002,-8.461538461538458,-6.177688146869062,-8.6477228053864,-6.3610127842383095,-7.327012550808851
-7.500000000000001,-9.999999999999998,-5.961538461538463,-9.999999999999998,-6.177688146869062,-8.6477228053864
12.500000000000004,10.0,10.961538461538463,10.0,12.500000000000004,8.422766961654027
10.961538461538463,10.0,9.423076923076927,10.0,10.40659458357808,8.53272020679759
9.423076923076927,10.0,7.884615384615388,10.000000000000002,8.782086006636574,8.475466189947664
9.423076923076927,10.0,8.782086006636574,8.475466189947664,10.40659458357808,8.53272020679759
7.884615384615388,10.000000000000002,6.3461538461538485,10.000000000000002,7.199222637521297,8.471932471024163
7.884615384615388,10.000000000000002,7.199222637521297,8.471932471024163,8.782086006636574,8.475466189947664
6.3461538461538485,10.000000000000002,4.807692307692311,10.000000000000002,5.62969711329882,8.42444502723292
6.3461538461538485,10.000000000000002,5.62969711329882,8.42444502723292,7.199222637521297,8.471932471024163
4.807692307692311,10.000000000000002,3.2692307692307736,10.000000000000002,4.047057401248224,8.427179157508698
4.807692307692311,10.000000000000002,4.047057401248224,8.427179157508698,5.62969711329882,8.42444502723292
3.2692307692307736,10.000000000000002,1.7307692307692353,10.000000000000004,2.496971591291826,8.503357185093828
3.2692307692307736,10.000000000000002,2.496971591291826,8.503357185093828,4.047057401248224,8.427179157508698
1.7307692307692353,10.000000000000004,0.19230769230769518,10.000000000000004,0.9862963040480245,8.56667940615666
1.7307692307692353,10.000000000000004,0.9862963040480245,8.56667940615666,2.496971591291826,8.503357185093828
0.19230769230769518,10.000000000000004,-1.346153846153845,10.000000000000004,-0.5136159736019894,8.593441784892642
0.19230769230769518,10.000000000000004,-0.5136159736019894,8.593441784892642,0.9862963040480245,8.56667940615666
-1.346153846153845,10.000000000000004,-2.8846153846153832,10.000000000000004,-2.0388836685426015,8.580459260516536
-1.346153846153845,10.000000000000004,-2.0388836685426015,8.580459260516536,-0.5136159736019894,8.593441784892642
-2.8846153846153832,10.000000000000004,-4.423076923076923,10.000000000000005,-3.630009707786376,8.571564440695209
-2.8846153846153832,10.000000000000004,-3.630009707786376,8.571564440695209,-2.0388836685426015,8.580459260516536
-4.423076923076923,10.000000000000005,-5.96153846153846,10.000000000000005,-5.210283922597364,8.726113803744841
-4.423076923076923,10.000000000000005,-5.210283922597364,8.726113803744841,-3.630009707786376,8.571564440695209
12.500000000000002,3.8736644816523196,12.500000000000004,5.2683008849620805,11.3204509339402,4.1681540832152795
12.500000000000004,5.2683008849620805,12.500000000000004,6.845533923308054,11.21191141717934,5.855843757480528
12.500000000000004,5.2683008849620805,11.21191141717934,5.855843757480528,11.3204509339402,4.1681540832152795
12.5,-10.0,12.5,-8.415714293718338,10.961538461538463,-10.0
12.5,-8.415714293718338,12.5,-6.831428587436677,11.059290225435594,-8.118488955437376
12.5,-6.831428587436677,12.5,-5.247142881155015,11.06418465713768,-6.4420660029133945
12.5,-6.831428587436677,11.06418465713768,-6.4420660029133945,11.059290225435594,-8.118488955437376
12.5,-5.247142881155015,12.500000000000002,-3.6693439609380327,11.023946399397134,-4.926127116169661
12.5,-5.247142881155015,11.023946399397134,-4.926127116169661,11.06418465713768,-6.4420660029133945
12.500000000000002,-3.6693439609380327,12.500000000000002,-2.6639871086748013,11.84182242429515,-2.9532631556347497
12.500000000000002,-3.6693439609380327,10.94187055101798,-3.64277849040438,11.023946399397134,-4.926127116169661
10.961538461538463,10.0,10.40659458357808,8.53272020679759,12.500000000000004,8.422766961654027
-5.961538461538463,-9.999999999999998,-4.423076923076923,-9.999999999999998,-4.796287102438174,-8.73627995573053
-5.961538461538463,-9.999999999999998,-4.796287102438174,-8.73627995573053,-6.177688146869062,-8.6477228053864
-4.423076923076923,-9.999999999999998,-2.884615384615385,-9.999999999999998,-3.344573304267905,-8.737788473118178
-4.423076923076923,-9.999999999999998,-3.344573304267905,-8.737788473118178,-4.796287102438174,-8.73627995573053
-2.884615384615385,-9.999999999999998,-1.3461538461538467,-9.999999999999998,-1.8220009180953862,-8.705924573040289
-2.884615384615385,-9.999999999999998,-1.8220009180953862,-8.705924573040289,-3.344573304267905,-8.737788473118178
-1.3461538461538467,-9.999999999999998,0.19230769230769162,-9.999999999999998,-0.25879831079637083,-8.673309690992522
-1.3461538461538467,-9.999999999999998,-0.25879831079637083,-8.673309690992522,-1.8220009180953862,-8.705924573040289
0.19230769230769162,-9.999999999999998,1.730769230769229,-9.999999999999998,1.3221570032630043,-8.652351297570107
0.19230769230769162,-9.999999999999998,1.3221570032630043,-8.652351297570107,-0.25879831079637083,-8.673309690992522
1.730769230769229,-9.999999999999998,3.2692307692307674,-10.0,2.9131201296074205,-8.673780613944544
1.730769230769229,-9.999999999999998,2.9131201296074205,-8.673780613944544,1.3221570032630043,-8.652351297570107
3.2692307692307674,-10.0,4.8076923076923075,-10.0,4.554280599806621,-8.81701372637063
3.2692307692307674,-10.0,4.554280599806621,-8.81701372637063,2.9131201296074205,-8.673780613944544
2.7679354089377437,3.580299715430412,3.1061530992963733,4.392307318654897,2.199593767620106,4.168827851673187
4.8076923076923075,-10.0,6.346153846153848,-10.0,4.554280599806621,-8.81701372637063
7.884615384615386,-10.0,8.519420558831243,-8.569741832200139,7.229869408438348,-8.283372564266385
2.7679354089377437,3.580299715430412,2.199593767620106,4.168827851673187,2.131761116960429,3.382368983669013
3.4853341369245254,3.597260774079796,4.06237364741336,4.2443075160809265,3.1061530992963733,4.392307318654897
7.884615384615386,-10.0,9.423076923076927,-10.0,8.519420558831243,-8.569741832200139
3.4853341369245254,3.597260774079796,3.1061530992963733,4.392307318654897,2.7679354089377437,3.580299715430412
12.5,-8.415714293718338,11.059290225435594,-8.118488955437376,10.961538461538463,-10.0
-1.0525724712266775,1.7006149454875918,-1.0916116701844154,2.2403998503742626,-1.6121779040464455,1.8727706392823986
-1.4873112034103317,1.337125792216316,-1.6121779040464455,1.8727706392823986,-2.0701137140842416,1.4020686843242325
-1.8026478002629296,0.8662914683911075,-2.0701137140842416,1.4020686843242325,-2.4285850230695343,0.7765180949636437
-1.9748308720251084,0.3162957901973246,-2.4285850230695343,0.7765180949636437,-2.542575017757139,0.032333966031687165
-1.9854710283680874,-0.2406341528357306,-2.542575017757139,0.032333966031687165,-2.423974953683639,-0.6851925816063553
-1.8382805135238391,-0.7878608719809165,-2.423974953683639,-0.6851925816063553,-2.114743110387805,-1.3218786649000294
-1.525086932332928,-1.2938739694527204,-2.114743110387805,-1.3218786649000294,-1.667944708854929,-1.8426730616203466
-1.11028986878396,-1.6635072609627217,-1.667944708854929,-1.8426730616203466,-1.1009878789626368,-2.2252718521862125
-0.5884534860990104,-1.9114712905764297,-1.1009878789626368,-2.2252718521862125,-0.45422154018346883,-2.4314992353069034
0.0,-2.0,-0.45422154018346883,-2.4314992353069034,0.1733833283783618,-2.4803454666267926
0.0,2.0,0.13854791735819352,2.5627230800726246,-0.4884579404633,2.46938671641172
12.5,2.0,12.500000000000002,2.6862032309025174,11.937825934319964,2.4313562780581623
-7.4999999999999964,10.000000000000005,-6.472526947206583,8.968242938715083,-5.96153846153846,10.000000000000005
12.500000000000002,2.6862032309025174,12.500000000000002,3.8736644816523196,11.777505790963014,3.117145604228412
12.500000000000004,6.845533923308054,12.500000000000004,8.422766961654027,11.253926717008287,7.299943018012914
9.423076923076927,-10.0,10.961538461538463,-10.0,11.059290225435594,-8.118488955437376
-0.5609609308283443,1.91971946754837,-0.4884579404633,2.46938671641172,-1.0916116701844154,2.2403998503742626
12.500000000000002,3.8736644816523196,11.3204509339402,4.1681540832152795,11.777505790963014,3.117145604228412
12.500000000000004,6.845533923308054,11.253926717008287,7.299943018012914,11.21191141717934,5.855843757480528
12.5,2.0,11.937825934319964,2.4313562780581623,11.99477671577503,2.0
12.500000000000002,2.6862032309025174,11.777505790963014,3.117145604228412,11.937825934319964,2.4313562780581623
12.500000000000004,8.422766961654027,10.40659458357808,8.53272020679759,11.253926717008287,7.299943018012914
10.40659458357808,8.53272020679759,9.758947639120903,6.7841028618301005,11.253926717008287,7.299943018012914
10.728780251267056,2.5093005646971767,10.446688026481803,2.9491845470627034,10.18964356784425,2.4944668798077623
10.18964356784425,2.4944668798077623,9.918007709880033,3.0270452004441184,9.65392787439329,2.494309475964037
10.18964356784425,2.4944668798077623,10.446688026481803,2.9491845470627034,9.918007709880033,3.0270452004441184
9.65392787439329,2.494309475964037,9.32842108821799,2.9845857207482087,9.129648727986012,2.4646750423226598
9.65392787439329,2.494309475964037,9.918007709880033,3.0270452004441184,9.32842108821799,2.9845857207482087
9.129648727986012,2.4646750423226598,8.853663832209156,2.8569161808307078,8.612210912956746,2.455777617034959
9.129648727986012,2.4646750423226598,9.32842108821799,2.9845857207482087,8.853663832209156,2.8569161808307078
8.612210912956746,2.455777617034959,8.362612343069049,2.9625451371683975,8.078432301600529,2.470012526091172
8.612210912956746,2.455777617034959,8.853663832209156,2.8569161808307078,8.362612343069049,2.9625451371683975
8.078432301600529,2.470012526091172,7.769255766566022,2.9487098941481786,7.5450522856121145,2.449328185668231
8.078432301600529,2.470012526091172,8.362612343069049,2.9625451371683975,7.769255766566022,2.9487098941481786
7.5450522856121145,2.449328185668231,7.292059735302931,2.8338107139129654,7.03123508480592,2.44942030547525
7.5450522856121145,2.449328185668231,7.769255766566022,2.9487098941481786,7.292059735302931,2.8338107139129654
7.03123508480592,2.44942030547525,6.8194424119185815,2.9534733798423356,6.508425154510297,2.473570537385511
7.03123508480592,2.44942030547525,7.292059735302931,2.8338107139129654,6.8194424119185815,2.9534733798423356
6.508425154510297,2.473570537385511,6.2300445588909845,2.972451148944074,5.982877963580895,2.4604015922340765
6.508425154510297,2.473570537385511,6.8194424119185815,2.9534733798423356,6.2300445588909845,2.972451148944074
5.982877963580895,2.4604015922340765,5.734689282332195,2.868010737793082,5.4669508375090805,2.465178658679927
5.982877963580895,2.4604015922340765,6.2300445588909845,2.972451148944074,5.734689282332195,2.868010737793082
5.4669508375090805,2.465178658679927,5.24373581241608,2.989804078907254,4.939432125368729,2.4828968506322573
5.4669508375090805,2.465178658679927,5.734689282332195,2.868010737793082,5.24373581241608,2.989804078907254
4.939432125368729,2.4828968506322573,4.6453769581776285,2.982066757558794,4.415860986262724,2.461074351363247
4.939432125368729,2.4828968506322573,5.24373581241608,2.989804078907254,4.6453769581776285,2.982066757558794
4.415860986262724,2.461074351363247,4.165901401612068,2.858017152779206,3.907167807601683,2.462594697346437
4.415860986262724,2.461074351363247,4.6453769581776285,2.982066757558794,4.165901401612068,2.858017152779206
3.907167807601683,2.462594697346437,3.6977303545157962,2.9729054447392476,3.3867588794906496,2.4890734501904976
3.907167807601683,2.462594697346437,4.165901401612068,2.858017152779206,3.6977303545157962,2.9729054447392476
3.3867588794906496,2.4890734501904976,3.1240456329967095,3.0141566307109278,2.8514951163675533,2.489728641085318
3.3867588794906496,2.4890734501904976,3.6977303545157962,2.9729054447392476,3.1240456329967095,3.0141566307109278
2.8514951163675533,2.489728641085318,2.5577645483859524,2.968029800787318,2.3359300590213166,2.4650997197090674
2.8514951163675533,2.489728641085318,3.1240456329967095,3.0141566307109278,2.5577645483859524,2.968029800787318
2.3359300590213166,2.4650997197090674,2.1005731267113728,2.86407699095266,1.8321648940282997,2.4800151277075457
2.3359300590213166,2.4650997197090674,2.5577645483859524,2.968029800787318,2.1005731267113728,2.86407699095266
1.8321648940282997,2.4800151277075457,1.6485902495023392,3.0189502328974016,1.3075778043472457,2.5336440147445174
1.8321648940282997,2.4800151277075457,2.1005731267113728,2.86407699095266,1.6485902495023392,3.0189502328974016
1.3075778043472457,2.5336440147445174,1.054927276436622,3.149374439267079,0.7392099847869628,2.570424938947272
1.3075778043472457,2.5336440147445174,1.6485902495023392,3.0189502328974016,1.054927276436622,3.149374439267079
0.7392099847869628,2.570424938947272,0.37205845443479235,3.2050845007683875,0.13854791735819352,2.5627230800726246
0.7392099847869628,2.570424938947272,1.054927276436622,3.149374439267079,0.37205845443479235,3.2050845007683875
-0.4884579404633,2.46938671641172,0.13854791735819352,2.5627230800726246,-0.3627379401211835,3.1440845542585847
0.13854791735819352,2.5627230800726246,0.37205845443479235,3.2050845007683875,-0.3627379401211835,3.1440845542585847
0.730770285025007,-2.4648937959212107,0.9930294027800671,-2.9054510449132214,1.2516678660800806,-2.446212860143193
1.2516678660800806,-2.446212860143193,1.4858228499333,-2.862445738034372,1.7507359033198246,-2.439413902579731
1.2516678660800806,-2.446212860143193,0.9930294027800671,-2.9054510449132214,1.4858228499333,-2.862445738034372
1.7507359033198246,-2.439413902579731,1.9466356667974207,-2.860909518000166,2.246090543353877,-2.459644497900779
1.7507359033198246,-2.439413902579731,1.4858228499333,-2.862445738034372,1.9466356667974207,-2.860909518000166
2.246090543353877,-2.459644497900779,2.4123862198286803,-2.9397453435599887,2.7543416800755045,-2.4985222471503783
2.246090543353877,-2.459644497900779,1.9466356667974207,-2.860909518000166,2.4123862198286803,-2.9397453435599887
2.7543416800755045,-2.4985222471503783,2.930941586849968,-3.049718952473375,3.2888588692712224,-2.5319957828604363
2.7543416800755045,-2.4985222471503783,2.4123862198286803,-2.9397453435599887,2.930941586849968,-3.049718952473375
3.2888588692712224,-2.5319957828604363,3.5122153725364065,-3.1055985436230773,3.8345864933021314,-2.5418113384804206
3.2888588692712224,-2.5319957828604363,2.930941586849968,-3.049718952473375,3.5122153725364065,-3.1055985436230773
3.8345864933021314,-2.5418113384804206,4.099530453503601,-3.0883981299707743,4.379272652510366,-2.5362699102027912
3.8345864933021314,-2.5418113384804206,3.5122153725364065,-3.1055985436230773,4.099530453503601,-3.0883981299707743
4.379272652510366,-2.5362699102027912,4.665852299258909,-3.068175550433528,4.919014649131705,-2.524252468177172
4.379272652510366,-2.5362699102027912,4.099530453503601,-3.0883981299707743,4.665852299258909,-3.068175550433528
4.919014649131705,-2.524252468177172,5.225359638033836,-3.040832351651801,5.451041948774439,-2.504743627689787
4.919014649131705,-2.524252468177172,4.665852299258909,-3.068175550433528,5.225359638033836,-3.040832351651801
5.451041948774439,-2.504743627689787,5.755851627713121,-2.976059089663691,5.972468757590573,-2.4852017555304893
5.451041948774439,-2.504743627689787,5.225359638033836,-3.040832351651801,5.755851627713121,-2.976059089663691
5.972468757590573,-2.4852017555304893,6.261555890332456,-2.945676959852933,6.49113593380669,-2.4765787035725793
5.972468757590573,-2.4852017555304893,5.755851627713121,-2.976059089663691,6.261555890332456,-2.945676959852933
6.49113593380669,-2.4765787035725793,6.779802924296017,-2.9549739690289147,7.014494053130737,-2.473696128895844
6.49113593380669,-2.4765787035725793,6.261555890332456,-2.945676959852933,6.779802924296017,-2.9549739690289147
7.014494053130737,-2.473696128895844,7.321310139488081,-2.9479234113120367,7.539464701246505,-2.4615131950120896
7.014494053130737,-2.473696128895844,6.779802924296017,-2.9549739690289147,7.321310139488081,-2.9479234113120367
7.539464701246505,-2.4615131950120896,7.845752736857278,-2.898722926378304,8.056776545294468,-2.443647733087273
7.539464701246505,-2.4615131950120896,7.321310139488081,-2.9479234113120367,7.845752736857278,-2.898722926378304
8.056776545294468,-2.443647733087273,8.341748706272892,-2.8620917413172537,8.575886199362438,-2.438396500739366
8.056776545294468,-2.443647733087273,7.845752736857278,-2.898722926378304,8.341748706272892,-2.8620917413172537
8.575886199362438,-2.438396500739366,8.85037789813509,-2.885298667769309,9.108194096542508,-2.442856918531533
8.575886199362438,-2.438396500739366,8.341748706272892,-2.8620917413172537,8.85037789813509,-2.885298667769309
9.108194096542508,-2.442856918531533,9.408399271311321,-2.9044353113799826,9.64076767767827,-2.4310600429564286
9.108194096542508,-2.442856918531533,8.85037789813509,-2.885298667769309,9.408399271311321,-2.9044353113799826
9.64076767767827,-2.4310600429564286,9.906594810189755,-2.8195105797972917,10.169197849344975,-2.4292017732471436
9.64076767767827,-2.4310600429564286,9.408399271311321,-2.9044353113799826,9.906594810189755,-2.8195105797972917
10.169197849344975,-2.4292017732471436,10.45344741137374,-2.9231696097447952,10.711165609665985,-2.417430794536297
10.169197849344975,-2.4292017732471436,9.906594810189755,-2.8195105797972917,10.45344741137374,-2.9231696097447952
10.711165609665985,-2.417430794536297,11.12986379744183,-2.798531403519548,11.166906247367377,-2.3325255240982714
10.711165609665985,-2.417430794536297,10.45344741137374,-2.9231696097447952,11.12986379744183,-2.798531403519548
-6.095822930325648,6.086732730546791,-6.13712296658228,4.458459362359893,-4.667798199594699,5.056660299777951
-6.238225853746958,7.695637358169413,-6.095822930325648,6.086732730546791,-4.528809747844082,6.979445186133662
-6.095822930325648,6.086732730546791,-4.667798199594699,5.056660299777951,-4.528809747844082,6.979445186133662
-6.224504216353757,2.9130686475748773,-6.298742136469305,1.42649434923772,-5.073804161981328,2.001956781693325
-6.298742136469305,1.42649434923772,-6.319254422571992,-0.03978259955960947,-5.174911378187489,0.6251832004531085
-6.298742136469305,1.42649434923772,-5.174911378187489,0.6251832004531085,-5.073804161981328,2.001956781693325
-6.319254422571992,-0.03978259955960947,-6.284481150500121,-1.518051706582706,-5.1396541703992344,-0.7563142041859656
-6.319254422571992,-0.03978259955960947,-5.1396541703992344,-0.7563142041859656,-5.174911378187489,0.6251832004531085
-6.284481150500121,-1.518051706582706,-6.2245374726294225,-3.0445286331161396,-5.015976216277781,-2.191231836076375
-6.284481150500121,-1.518051706582706,-5.015976216277781,-2.191231836076375,-5.1396541703992344,-0.7563142041859656
-6.2245374726294225,-3.0445286331161396,-6.277224914713415,-4.589300575475564,-4.7584637322596794,-3.8184323945609204
-6.2245374726294225,-3.0445286331161396,-4.7584637322596794,-3.8184323945609204,-5.015976216277781,-2.191231836076375
-6.277224914713415,-4.589300575475564,-6.410306383020045,-6.010102224090537,-5.1957919472565335,-5.404751040623004
-6.277224914713415,-4.589300575475564,-5.1957919472565335,-5.404751040623004,-4.7584637322596794,-3.8184323945609204
-6.410306383020045,-6.010102224090537,-6.3610127842383095,-7.327012550808851,-5.502121903312115,-6.528718586478683
-6.410306383020045,-6.010102224090537,-5.502121903312115,-6.528718586478683,-5.1957919472565335,-5.404751040623004
-6.3610127842383095,-7.327012550808851,-6.177688146869062,-8.6477228053864,-5.155747640741237,-7.532341926644044
-6.3610127842383095,-7.327012550808851,-5.155747640741237,-7.532341926644044,-5.502121903312115,-6.528718586478683
-6.177688146869062,-8.6477228053864,-4.796287102438174,-8.73627995573053,-5.155747640741237,-7.532341926644044
7.199222637521297,8.471932471024163,5.62969711329882,8.42444502723292,6.511111083274135,6.9571742218242925
-4.796287102438174,-8.73627995573053,-3.344573304267905,-8.737788473118178,-3.8255518137937257,-7.514980645693713
-4.796287102438174,-8.73627995573053,-3.8255518137937257,-7.514980645693713,-5.155747640741237,-7.532341926644044
8.782086006636574,8.475466189947664,7.199222637521297,8.471932471024163,8.037993548169919,6.992869495378935
7.199222637521297,8.471932471024163,6.511111083274135,6.9571742218242925,8.037993548169919,6.992869495378935
10.40659458357808,8.53272020679759,8.782086006636574,8.475466189947664,9.758947639120903,6.7841028618301005
5.62969711329882,8.42444502723292,4.047057401248224,8.427179157508698,4.869143446897529,6.625599043312403
5.62969711329882,8.42444502723292,4.869143446897529,6.625599043312403,6.511111083274135,6.9571742218242925
4.047057401248224,8.427179157508698,2.496971591291826,8.503357185093828,3.208261257339898,6.917835225409844
4.047057401248224,8.427179157508698,3.208261257339898,6.917835225409844,4.869143446897529,6.625599043312403
2.496971591291826,8.503357185093828,0.9862963040480245,8.56667940615666,1.7181785559046066,7.0933033278756
2.496971591291826,8.503357185093828,1.7181785559046066,7.0933033278756,3.208261257339898,6.917835225409844
0.9862963040480245,8.56667940615666,-0.5136159736019894,8.593441784892642,0.27934157436103635,7.210251395355713
0.9862963040480245,8.56667940615666,0.27934157436103635,7.210251395355713,1.7181785559046066,7.0933033278756
-0.5136159736019894,8.593441784892642,-2.0388836685426015,8.580459260516536,-1.1612660792718885,7.21195402359154
-0.5136159736019894,8.593441784892642,-1.1612660792718885,7.21195402359154,0.27934157436103635,7.210251395355713
-2.0388836685426015,8.580459260516536,-3.630009707786376,8.571564440695209,-2.690482696420538,7.114312462573896
-2.0388836685426015,8.580459260516536,-2.690482696420538,7.114312462573896,-1.1612660792718885,7.21195402359154
11.21191141717934,5.855843757480528,11.253926717008287,7.299943018012914,9.758947639120903,6.7841028618301005
11.3204509339402,4.1681540832152795,11.21191141717934,5.855843757480528,9.962052768800117,4.770259291512477
9.423076923076927,-10.0,11.059290225435594,-8.118488955437376,9.718122488756874,-7.604446765920307
11.06418465713768,-6.4420660029133945,11.023946399397134,-4.926127116169661,9.629545347387081,-5.923828211601114
11.059290225435594,-8.118488955437376,11.06418465713768,-6.4420660029133945,9.718122488756874,-7.604446765920307
-6.13712296658228,4.458459362359893,-6.224504216353757,2.9130686475748773,-4.860884183448536,3.4519064418548293
-6.224504216353757,2.9130686475748773,-5.073804161981328,2.001956781693325,-4.860884183448536,3.4519064418548293
-3.344573304267905,-8.737788473118178,-1.8220009180953862,-8.705924573040289,-2.3377083138329424,-7.438447122705202
-3.344573304267905,-8.737788473118178,-2.3377083138329424,-7.438447122705202,-3.8255518137937257,-7.514980645693713
-1.8220009180953862,-8.705924573040289,-0.25879831079637083,-8.673309690992522,-0.7486025575039187,-7.360159501478066
-1.8220009180953862,-8.705924573040289,-0.7486025575039187,-7.360159501478066,-2.3377083138329424,-7.438447122705202
-0.25879831079637083,-8.673309690992522,1.3221570032630043,-8.652351297570107,0.8831480656799158,-7.292050267778917
-0.25879831079637083,-8.673309690992522,0.8831480656799158,-7.292050267778917,-0.7486025575039187,-7.360159501478066
1.3221570032630043,-8.652351297570107,2.9131201296074205,-8.673780613944544,2.515727903868252,-7.252218067175126
1.3221570032630043,-8.652351297570107,2.515727903868252,-7.252218067175126,0.8831480656799158,-7.292050267778917
2.9131201296074205,-8.673780613944544,4.554280599806621,-8.81701372637063,4.116392776010898,-7.376768376035109
2.9131201296074205,-8.673780613944544,4.116392776010898,-7.376768376035109,2.515727903868252,-7.252218067175126
6.346153846153848,-10.0,5.70045647387506,-7.752940831291075,4.554280599806621,-8.81701372637063
4.554280599806621,-8.81701372637063,5.70045647387506,-7.752940831291075,4.116392776010898,-7.376768376035109
6.346153846153848,-10.0,7.884615384615386,-10.0,7.229869408438348,-8.283372564266385
6.346153846153848,-10.0,7.229869408438348,-8.283372564266385,5.70045647387506,-7.752940831291075
9.423076923076927,-10.0,9.718122488756874,-7.604446765920307,8.519420558831243,-8.569741832200139
-0.4884579404633,2.46938671641172,-1.1030242661110137,2.923094004710873,-1.0916116701844154,2.2403998503742626
-1.0916116701844154,2.2403998503742626,-1.7619196695429,2.517301328579995,-1.6121779040464455,1.8727706392823986
-1.6121779040464455,1.8727706392823986,-2.209584486564763,2.0087651086100236,-2.0701137140842416,1.4020686843242325
-2.0701137140842416,1.4020686843242325,-2.916952647606582,1.564221718146216,-2.4285850230695343,0.7765180949636437
-2.0701137140842416,1.4020686843242325,-2.209584486564763,2.0087651086100236,-2.916952647606582,1.564221718146216
-2.4285850230695343,0.7765180949636437,-3.2258760952971715,0.5028399347824137,-2.542575017757139,0.032333966031687165
-2.542575017757139,0.032333966031687165,-3.1827935305972233,-0.4775604122866412,-2.423974953683639,-0.6851925816063553
-2.423974953683639,-0.6851925816063553,-2.840105597007552,-1.308394290499289,-2.114743110387805,-1.3218786649000294
-2.114743110387805,-1.3218786649000294,-2.363482728000437,-1.9687300898678415,-1.667944708854929,-1.8426730616203466
-1.667944708854929,-1.8426730616203466,-1.7807952226110475,-2.528854561606555,-1.1009878789626368,-2.2252718521862125
-1.1009878789626368,-2.2252718521862125,-1.0225316179462853,-2.9059690368203217,-0.45422154018346883,-2.4314992353069034
-0.45422154018346883,-2.4314992353069034,-0.22779457626046462,-3.0220853674095145,0.1733833283783618,-2.4803454666267926
11.937825934319964,2.4313562780581623,11.777505790963014,3.117145604228412,11.309495935558544,2.5272256853766653
0.1733833283783618,-2.4803454666267926,0.4386896498804036,-2.9643238048012446,0.730770285025007,-2.4648937959212107
0.730770285025007,-2.4648937959212107,0.4386896498804036,-2.9643238048012446,0.9930294027800671,-2.9054510449132214
0.1733833283783618,-2.4803454666267926,-0.22779457626046462,-3.0220853674095145,0.4386896498804036,-2.9643238048012446
-0.45422154018346883,-2.4314992353069034,-1.0225316179462853,-2.9059690368203217,-0.22779457626046462,-3.0220853674095145
-1.1009878789626368,-2.2252718521862125,-1.7807952226110475,-2.528854561606555,-1.0225316179462853,-2.9059690368203217
-1.667944708854929,-1.8426730616203466,-2.363482728000437,-1.9687300898678415,-1.7807952226110475,-2.528854561606555
-2.114743110387805,-1.3218786649000294,-2.840105597007552,-1.308394290499289,-2.363482728000437,-1.9687300898678415
-2.423974953683639,-0.6851925816063553,-3.1827935305972233,-0.4775604122866412,-2.840105597007552,-1.308394290499289
-2.542575017757139,0.032333966031687165,-3.2258760952971715,0.5028399347824137,-3.1827935305972233,-0.4775604122866412
-7.499999999999997,8.461538461538465,-6.238225853746958,7.695637358169413,-6.472526947206583,8.968242938715083
-0.4884579404633,2.46938671641172,-0.3627379401211835,3.1440845542585847,-1.1030242661110137,2.923094004710873
11.309495935558544,2.5272256853766653,10.998609959019808,3.1248191961600416,10.728780251267056,2.5093005646971767
-6.13712296658228,4.458459362359893,-4.860884183448536,3.4519064418548293,-4.667798199594699,5.056660299777951
11.166906247367377,-2.3325255240982714,11.12986379744183,-2.798531403519548,11.61121961860118,-2.4235741435412392
11.61121961860118,-2.4235741435412392,11.84182242429515,-2.9532631556347497,12.089871688281013,-2.415426096549247
8.782086006636574,8.475466189947664,8.037993548169919,6.992869495378935,9.758947639120903,6.7841028618301005
10.728780251267056,2.5093005646971767,10.998609959019808,3.1248191961600416,10.446688026481803,2.9491845470627034
11.023946399397134,-4.926127116169661,9.564499730663108,-4.372618545782992,9.629545347387081,-5.923828211601114
11.023946399397134,-4.926127116169661,10.94187055101798,-3.64277849040438,9.564499730663108,-4.372618545782992
11.21191141717934,5.855843757480528,9.758947639120903,6.7841028618301005,9.962052768800117,4.770259291512477
-3.630009707786376,8.571564440695209,-4.528809747844082,6.979445186133662,-2.690482696420538,7.114312462573896
-3.630009707786376,8.571564440695209,-5.210283922597364,8.726113803744841,-4.528809747844082,6.979445186133662
-5.96153846153846,10.000000000000005,-6.472526947206583,8.968242938715083,-5.210283922597364,8.726113803744841
-1.0916116701844154,2.2403998503742626,-1.1030242661110137,2.923094004710873,-1.7619196695429,2.517301328579995
11.06418465713768,-6.4420660029133945,9.629545347387081,-5.923828211601114,9.718122488756874,-7.604446765920307
-1.6121779040464455,1.8727706392823986,-1.7619196695429,2.517301328579995,-2.209584486564763,2.0087651086100236
11.309495935558544,2.5272256853766653,11.777505790963014,3.117145604228412,10.998609959019808,3.1248191961600416
11.61121961860118,-2.4235741435412392,11.12986379744183,-2.798531403519548,11.84182242429515,-2.9532631556347497
-6.238225853746958,7.695637358169413,-4.528809747844082,6.979445186133662,-5.210283922597364,8.726113803744841
11.3204509339402,4.1681540832152795,10.371942163453104,3.601893717348304,10.998609959019808,3.1248191961600416
4.161982060311569,3.3988839380486153,4.06237364741336,4.2443075160809265,3.4853341369245254,3.597260774079796
-2.4285850230695343,0.7765180949636437,-2.916952647606582,1.564221718146216,-3.2258760952971715,0.5028399347824137
11.3204509339402,4.1681540832152795,9.962052768800117,4.770259291512477,10.371942163453104,3.601893717348304
-2.209584486564763,2.0087651086100236,-2.6636718839603946,2.6307342372855587,-2.916952647606582,1.564221718146216
6.511111083274135,6.9571742218242925,4.869143446897529,6.625599043312403,6.040713789446283,5.531106772876933
-4.667798199594699,5.056660299777951,-3.1210597323691784,5.53987743640187,-4.528809747844082,6.979445186133662
-4.528809747844082,6.979445186133662,-3.1210597323691784,5.53987743640187,-2.690482696420538,7.114312462573896
-4.667798199594699,5.056660299777951,-4.860884183448536,3.4519064418548293,-3.262247063773518,3.8349802209995745
-4.667798199594699,5.056660299777951,-3.262247063773518,3.8349802209995745,-3.1210597323691784,5.53987743640187
-3.8255518137937257,-7.514980645693713,-2.3377083138329424,-7.438447122705202,-2.945529669139257,-6.211249677936536
9.32842108821799,2.9845857207482087,8.825586967183218,3.4028427752079757,8.853663832209156,2.8569161808307078
8.853663832209156,2.8569161808307078,8.825586967183218,3.4028427752079757,8.362612343069049,2.9625451371683975
4.939986288529439,3.734088256077321,4.9127086619568,4.9541575611194695,4.06237364741336,4.2443075160809265
8.362612343069049,2.9625451371683975,8.027767818355724,3.6459111811073575,7.769255766566022,2.9487098941481786
8.362612343069049,2.9625451371683975,8.825586967183218,3.4028427752079757,8.027767818355724,3.6459111811073575
7.769255766566022,2.9487098941481786,8.027767818355724,3.6459111811073575,7.297113143042759,3.3497024439059673
4.939986288529439,3.734088256077321,4.06237364741336,4.2443075160809265,4.161982060311569,3.3988839380486153
7.292059735302931,2.8338107139129654,7.297113143042759,3.3497024439059673,6.8194424119185815,2.9534733798423356
7.769255766566022,2.9487098941481786,7.297113143042759,3.3497024439059673,7.292059735302931,2.8338107139129654
6.8194424119185815,2.9534733798423356,6.577511204134096,3.6572370422417,6.2300445588909845,2.972451148944074
6.8194424119185815,2.9534733798423356,7.297113143042759,3.3497024439059673,6.577511204134096,3.6572370422417
6.2300445588909845,2.972451148944074,6.577511204134096,3.6572370422417,5.756709241592152,3.4336831465279642
4.939986288529439,3.734088256077321,5.831183457154685,4.333340386779533,4.9127086619568,4.9541575611194695
5.734689282332195,2.868010737793082,5.756709241592152,3.4336831465279642,5.24373581241608,2.989804078907254
6.2300445588909845,2.972451148944074,5.756709241592152,3.4336831465279642,5.734689282332195,2.868010737793082
5.24373581241608,2.989804078907254,4.939986288529439,3.734088256077321,4.6453769581776285,2.982066757558794
5.24373581241608,2.989804078907254,5.756709241592152,3.4336831465279642,4.939986288529439,3.734088256077321
4.6453769581776285,2.982066757558794,4.939986288529439,3.734088256077321,4.161982060311569,3.3988839380486153
5.756709241592152,3.4336831465279642,5.831183457154685,4.333340386779533,4.939986288529439,3.734088256077321
4.165901401612068,2.858017152779206,4.161982060311569,3.3988839380486153,3.6977303545157962,2.9729054447392476
4.6453769581776285,2.982066757558794,4.161982060311569,3.3988839380486153,4.165901401612068,2.858017152779206
3.6977303545157962,2.9729054447392476,3.4853341369245254,3.597260774079796,3.1240456329967095,3.0141566307109278
3.6977303545157962,2.9729054447392476,4.161982060311569,3.3988839380486153,3.4853341369245254,3.597260774079796
3.1240456329967095,3.0141566307109278,2.7679354089377437,3.580299715430412,2.5577645483859524,2.968029800787318
3.1240456329967095,3.0141566307109278,3.4853341369245254,3.597260774079796,2.7679354089377437,3.580299715430412
2.5577645483859524,2.968029800787318,2.131761116960429,3.382368983669013,2.1005731267113728,2.86407699095266
2.5577645483859524,2.968029800787318,2.7679354089377437,3.580299715430412,2.131761116960429,3.382368983669013
2.1005731267113728,2.86407699095266,2.131761116960429,3.382368983669013,1.6485902495023392,3.0189502328974016
1.6485902495023392,3.0189502328974016,2.131761116960429,3.382368983669013,1.5213249782602332,3.7008238980844452
1.6485902495023392,3.0189502328974016,1.5213249782602332,3.7008238980844452,1.054927276436622,3.149374439267079
6.577511204134096,3.6572370422417,6.804425044748459,4.662599975323533,5.831183457154685,4.333340386779533
1.054927276436622,3.149374439267079,0.750416028298673,3.9038477554223543,0.37205845443479235,3.2050845007683875
1.054927276436622,3.149374439267079,1.5213249782602332,3.7008238980844452,0.750416028298673,3.9038477554223543
0.37205845443479235,3.2050845007683875,-0.11859972642545938,3.9397827393704032,-0.3627379401211835,3.1440845542585847
0.37205845443479235,3.2050845007683875,0.750416028298673,3.9038477554223543,-0.11859972642545938,3.9397827393704032
1.4858228499333,-2.862445738034372,1.708813111707157,-3.2084186892559443,1.9466356667974207,-2.860909518000166
1.9466356667974207,-2.860909518000166,2.0845352925822547,-3.2547273603313616,2.4123862198286803,-2.9397453435599887
1.9466356667974207,-2.860909518000166,1.708813111707157,-3.2084186892559443,2.0845352925822547,-3.2547273603313616
2.4123862198286803,-2.9397453435599887,2.473456140696412,-3.5124294428769978,2.930941586849968,-3.049718952473375
2.4123862198286803,-2.9397453435599887,2.0845352925822547,-3.2547273603313616,2.473456140696412,-3.5124294428769978
2.930941586849968,-3.049718952473375,3.093289162799192,-3.7114570116673935,3.5122153725364065,-3.1055985436230773
2.930941586849968,-3.049718952473375,2.473456140696412,-3.5124294428769978,3.093289162799192,-3.7114570116673935
3.5122153725364065,-3.1055985436230773,3.8032025232283693,-3.7398727215561167,4.099530453503601,-3.0883981299707743
3.5122153725364065,-3.1055985436230773,3.093289162799192,-3.7114570116673935,3.8032025232283693,-3.7398727215561167
4.099530453503601,-3.0883981299707743,4.395751687083079,-3.5828667245507786,4.665852299258909,-3.068175550433528
4.099530453503601,-3.0883981299707743,3.8032025232283693,-3.7398727215561167,4.395751687083079,-3.5828667245507786
4.665852299258909,-3.068175550433528,4.981736469258968,-3.652526693376683,5.225359638033836,-3.040832351651801
4.665852299258909,-3.068175550433528,4.395751687083079,-3.5828667245507786,4.981736469258968,-3.652526693376683
5.225359638033836,-3.040832351651801,5.594632464734652,-3.5337094303968257,5.755851627713121,-2.976059089663691
5.225359638033836,-3.040832351651801,4.981736469258968,-3.652526693376683,5.594632464734652,-3.5337094303968257
5.755851627713121,-2.976059089663691,6.049224206221119,-3.3547973167711467,6.261555890332456,-2.945676959852933
5.755851627713121,-2.976059089663691,5.594632464734652,-3.5337094303968257,6.049224206221119,-3.3547973167711467
6.261555890332456,-2.945676959852933,6.513957379089803,-3.421816255120271,6.779802924296017,-2.9549739690289147
6.261555890332456,-2.945676959852933,6.049224206221119,-3.3547973167711467,6.513957379089803,-3.421816255120271
6.779802924296017,-2.9549739690289147,7.074656141231526,-3.4604620464337668,7.321310139488081,-2.9479234113120367
6.779802924296017,-2.9549739690289147,6.513957379089803,-3.421816255120271,7.074656141231526,-3.4604620464337668
7.321310139488081,-2.9479234113120367,7.675379710894093,-3.4329752971135754,7.845752736857278,-2.898722926378304
7.321310139488081,-2.9479234113120367,7.074656141231526,-3.4604620464337668,7.675379710894093,-3.4329752971135754
7.845752736857278,-2.898722926378304,8.146285850162084,-3.256132148788391,8.341748706272892,-2.8620917413172537
7.845752736857278,-2.898722926378304,7.675379710894093,-3.4329752971135754,8.146285850162084,-3.256132148788391
8.341748706272892,-2.8620917413172537,8.571200930662743,-3.2616028970908526,8.85037789813509,-2.885298667769309
8.341748706272892,-2.8620917413172537,8.146285850162084,-3.256132148788391,8.571200930662743,-3.2616028970908526
8.85037789813509,-2.885298667769309,9.104734284779378,-3.4536266577400485,9.408399271311321,-2.9044353113799826
8.85037789813509,-2.885298667769309,8.571200930662743,-3.2616028970908526,9.104734284779378,-3.4536266577400485
9.408399271311321,-2.9044353113799826,9.881895977160223,-3.3814829705204357,9.906594810189755,-2.8195105797972917
9.408399271311321,-2.9044353113799826,9.104734284779378,-3.4536266577400485,9.881895977160223,-3.3814829705204357
-5.174911378187489,0.6251832004531085,-5.1396541703992344,-0.7563142041859656,-4.127336107149597,-0.04543926686854162
-5.015976216277781,-2.191231836076375,-4.7584637322596794,-3.8184323945609204,-3.774205834833281,-2.6712611867041716
-4.7584637322596794,-3.8184323945609204,-5.1957919472565335,-5.404751040623004,-3.746230649642351,-5.065010303251801
-4.7584637322596794,-3.8184323945609204,-3.746230649642351,-5.065010303251801,-3.1149482788715024,-3.7597494109780687
-5.502121903312115,-6.528718586478683,-5.155747640741237,-7.532341926644044,-4.39107379082935,-6.387467570766113
-5.1957919472565335,-5.404751040623004,-5.502121903312115,-6.528718586478683,-4.39107379082935,-6.387467570766113
-5.155747640741237,-7.532341926644044,-3.8255518137937257,-7.514980645693713,-4.39107379082935,-6.387467570766113
4.869143446897529,6.625599043312403,3.208261257339898,6.917835225409844,3.7394438804128516,5.412197348292165
4.869143446897529,6.625599043312403,3.7394438804128516,5.412197348292165,4.9127086619568,4.9541575611194695
-2.3377083138329424,-7.438447122705202,-0.7486025575039187,-7.360159501478066,-1.2922984342608501,-6.057989566054234
-2.3377083138329424,-7.438447122705202,-1.2922984342608501,-6.057989566054234,-2.945529669139257,-6.211249677936536
6.511111083274135,6.9571742218242925,7.310875758727919,5.716969733867481,8.037993548169919,6.992869495378935
6.511111083274135,6.9571742218242925,6.040713789446283,5.531106772876933,7.310875758727919,5.716969733867481
10.94187055101798,-3.64277849040438,9.881895977160223,-3.3814829705204357,9.564499730663108,-4.372618545782992
3.208261257339898,6.917835225409844,1.7181785559046066,7.0933033278756,2.331951915549028,5.444637368623007
3.208261257339898,6.917835225409844,2.331951915549028,5.444637368623007,3.7394438804128516,5.412197348292165
1.7181785559046066,7.0933033278756,0.27934157436103635,7.210251395355713,0.9522430461591725,5.8599965810568255
1.7181785559046066,7.0933033278756,0.9522430461591725,5.8599965810568255,2.331951915549028,5.444637368623007
0.27934157436103635,7.210251395355713,-1.1612660792718885,7.21195402359154,-0.34075301212497044,5.9557425608174785
0.27934157436103635,7.210251395355713,-0.34075301212497044,5.9557425608174785,0.9522430461591725,5.8599965810568255
-1.1612660792718885,7.21195402359154,-2.690482696420538,7.114312462573896,-1.6723680742319242,5.849032386563973
-1.1612660792718885,7.21195402359154,-1.6723680742319242,5.849032386563973,-0.34075301212497044,5.9557425608174785
-2.690482696420538,7.114312462573896,-3.1210597323691784,5.53987743640187,-1.6723680742319242,5.849032386563973
-6.238225853746958,7.695637358169413,-5.210283922597364,8.726113803744841,-6.472526947206583,8.968242938715083
9.758947639120903,6.7841028618301005,8.037993548169919,6.992869495378935,8.632427502113284,5.534990435703248
9.758947639120903,6.7841028618301005,8.632427502113284,5.534990435703248,9.962052768800117,4.770259291512477
8.037993548169919,6.992869495378935,7.310875758727919,5.716969733867481,8.632427502113284,5.534990435703248
-0.3627379401211835,3.1440845542585847,-1.034218533721717,3.780774627118541,-1.1030242661110137,2.923094004710873
-1.1030242661110137,2.923094004710873,-1.941927637488061,3.370752448258715,-1.7619196695429,2.517301328579995
-1.1030242661110137,2.923094004710873,-1.034218533721717,3.780774627118541,-1.941927637488061,3.370752448258715
0.9930294027800671,-2.9054510449132214,1.277128324293104,-3.338404879756657,1.4858228499333,-2.862445738034372
1.4858228499333,-2.862445738034372,1.277128324293104,-3.338404879756657,1.708813111707157,-3.2084186892559443
-1.7619196695429,2.517301328579995,-2.6636718839603946,2.6307342372855587,-2.209584486564763,2.0087651086100236
-1.7619196695429,2.517301328579995,-1.941927637488061,3.370752448258715,-2.6636718839603946,2.6307342372855587
-5.073804161981328,2.001956781693325,-3.8163903215521238,2.4379921631776234,-4.860884183448536,3.4519064418548293
-0.7486025575039187,-7.360159501478066,0.8831480656799158,-7.292050267778917,0.39021837365224854,-5.970234988304224
-0.7486025575039187,-7.360159501478066,0.39021837365224854,-5.970234988304224,-1.2922984342608501,-6.057989566054234
0.8831480656799158,-7.292050267778917,2.515727903868252,-7.252218067175126,2.1550377442926436,-5.681736436035253
0.8831480656799158,-7.292050267778917,2.1550377442926436,-5.681736436035253,0.39021837365224854,-5.970234988304224
2.515727903868252,-7.252218067175126,4.116392776010898,-7.376768376035109,3.6799557896873045,-5.852985571936512
2.515727903868252,-7.252218067175126,3.6799557896873045,-5.852985571936512,2.1550377442926436,-5.681736436035253
4.116392776010898,-7.376768376035109,5.70045647387506,-7.752940831291075,5.270835067777892,-5.8065957435632995
4.116392776010898,-7.376768376035109,5.270835067777892,-5.8065957435632995,3.6799557896873045,-5.852985571936512
5.70045647387506,-7.752940831291075,7.229869408438348,-8.283372564266385,6.858711117969899,-6.472088776649002
5.70045647387506,-7.752940831291075,6.858711117969899,-6.472088776649002,5.270835067777892,-5.8065957435632995
9.718122488756874,-7.604446765920307,9.629545347387081,-5.923828211601114,8.33430883348085,-7.017117761298322
9.629545347387081,-5.923828211601114,9.564499730663108,-4.372618545782992,8.092645785087171,-5.202542297521588
9.629545347387081,-5.923828211601114,8.092645785087171,-5.202542297521588,8.33430883348085,-7.017117761298322
-5.1396541703992344,-0.7563142041859656,-5.015976216277781,-2.191231836076375,-3.87931584418937,-1.3656257573496753
-5.1396541703992344,-0.7563142041859656,-3.87931584418937,-1.3656257573496753,-4.127336107149597,-0.04543926686854162
-5.015976216277781,-2.191231836076375,-3.774205834833281,-2.6712611867041716,-3.87931584418937,-1.3656257573496753
-3.2258760952971715,0.5028399347824137,-4.127336107149597,-0.04543926686854162,-3.1827935305972233,-0.4775604122866412
-2.363482728000437,-1.9687300898678415,-2.6629594096748694,-2.7479464313721067,-1.7807952226110475,-2.528854561606555
-1.7807952226110475,-2.528854561606555,-1.8684444874749726,-3.4217773561437355,-1.0225316179462853,-2.9059690368203217
-1.0225316179462853,-2.9059690368203217,-0.7794455204611814,-3.7359336621461163,-0.22779457626046462,-3.0220853674095145
10.94187055101798,-3.64277849040438,10.45344741137374,-2.9231696097447952,9.881895977160223,-3.3814829705204357
-3.8255518137937257,-7.514980645693713,-2.945529669139257,-6.211249677936536,-4.39107379082935,-6.387467570766113
-5.174911378187489,0.6251832004531085,-4.127336107149597,-0.04543926686854162,-4.062997472151944,1.1805468773392873
9.918007709880033,3.0270452004441184,9.538960940626698,3.662179205487756,9.32842108821799,2.9845857207482087
-0.3627379401211835,3.1440845542585847,-0.11859972642545938,3.9397827393704032,-1.034218533721717,3.780774627118541
-2.916952647606582,1.564221718146216,-2.6636718839603946,2.6307342372855587,-3.8163903215521238,2.4379921631776234
12.500000000000002,-2.6639871086748013,12.089871688281013,-2.415426096549247,11.84182242429515,-2.9532631556347497
6.577511204134096,3.6572370422417,5.831183457154685,4.333340386779533,5.756709241592152,3.4336831465279642
-3.1827935305972233,-0.4775604122866412,-4.127336107149597,-0.04543926686854162,-3.87931584418937,-1.3656257573496753
-5.073804161981328,2.001956781693325,-5.174911378187489,0.6251832004531085,-4.062997472151944,1.1805468773392873
9.918007709880033,3.0270452004441184,10.371942163453104,3.601893717348304,9.538960940626698,3.662179205487756
-1.7807952226110475,-2.528854561606555,-2.6629594096748694,-2.7479464313721067,-1.8684444874749726,-3.4217773561437355
-1.0225316179462853,-2.9059690368203217,-1.8684444874749726,-3.4217773561437355,-0.7794455204611814,-3.7359336621461163
-5.1957919472565335,-5.404751040623004,-4.39107379082935,-6.387467570766113,-3.746230649642351,-5.065010303251801
0.9930294027800671,-2.9054510449132214,0.7661333191804356,-3.3532103277859084,1.277128324293104,-3.338404879756657
0.9930294027800671,-2.9054510449132214,0.4386896498804036,-2.9643238048012446,0.7661333191804356,-3.3532103277859084
10.446688026481803,2.9491845470627034,10.998609959019808,3.1248191961600416,10.371942163453104,3.601893717348304
12.500000000000002,-3.6693439609380327,11.84182242429515,-2.9532631556347497,10.94187055101798,-3.64277849040438
7.229869408438348,-8.283372564266385,8.33430883348085,-7.017117761298322,6.858711117969899,-6.472088776649002
8.519420558831243,-8.569741832200139,9.718122488756874,-7.604446765920307,8.33430883348085,-7.017117761298322
6.858711117969899,-6.472088776649002,8.092645785087171,-5.202542297521588,6.560296846153904,-4.7784376046631944
6.858711117969899,-6.472088776649002,8.33430883348085,-7.017117761298322,8.092645785087171,-5.202542297521588
9.32842108821799,2.9845857207482087,9.538960940626698,3.662179205487756,8.825586967183218,3.4028427752079757
10.446688026481803,2.9491845470627034,10.371942163453104,3.601893717348304,9.918007709880033,3.0270452004441184
9.962052768800117,4.770259291512477,9.538960940626698,3.662179205487756,10.371942163453104,3.601893717348304
-3.1827935305972233,-0.4775604122866412,-3.87931584418937,-1.3656257573496753,-2.840105597007552,-1.308394290499289
-2.840105597007552,-1.308394290499289,-3.109075442820468,-2.031437122051536,-2.363482728000437,-1.9687300898678415
10.94187055101798,-3.64277849040438,11.84182242429515,-2.9532631556347497,11.12986379744183,-2.798531403519548
-2.363482728000437,-1.9687300898678415,-3.109075442820468,-2.031437122051536,-2.6629594096748694,-2.7479464313721067
10.94187055101798,-3.64277849040438,11.12986379744183,-2.798531403519548,10.45344741137374,-2.9231696097447952
-0.22779457626046462,-3.0220853674095145,0.19220439569801237,-3.6113720102123166,0.4386896498804036,-2.9643238048012446
0.4386896498804036,-2.9643238048012446,0.19220439569801237,-3.6113720102123166,0.7661333191804356,-3.3532103277859084
-0.22779457626046462,-3.0220853674095145,-0.7794455204611814,-3.7359336621461163,0.19220439569801237,-3.6113720102123166
9.564499730663108,-4.372618545782992,9.881895977160223,-3.3814829705204357,9.104734284779378,-3.4536266577400485
-4.860884183448536,3.4519064418548293,-3.8163903215521238,2.4379921631776234,-3.262247063773518,3.8349802209995745
1.708813111707157,-3.2084186892559443,1.277128324293104,-3.338404879756657,1.7778461382645117,-3.735718205473409
-0.11859972642545938,3.9397827393704032,-0.7947730566039468,4.80752694418635,-1.034218533721717,3.780774627118541
0.750416028298673,3.9038477554223543,0.30747177833543804,4.8419622092201715,-0.11859972642545938,3.9397827393704032
-0.11859972642545938,3.9397827393704032,0.30747177833543804,4.8419622092201715,-0.7947730566039468,4.80752694418635
-2.945529669139257,-6.211249677936536,-3.746230649642351,-5.065010303251801,-4.39107379082935,-6.387467570766113
2.0845352925822547,-3.2547273603313616,1.7778461382645117,-3.735718205473409,2.473456140696412,-3.5124294428769978
2.473456140696412,-3.5124294428769978,2.3984741757977184,-4.302952816463037,3.093289162799192,-3.7114570116673935
2.473456140696412,-3.5124294428769978,1.7778461382645117,-3.735718205473409,2.3984741757977184,-4.302952816463037
3.093289162799192,-3.7114570116673935,3.3212036572545878,-4.594230124070414,3.8032025232283693,-3.7398727215561167
3.093289162799192,-3.7114570116673935,2.3984741757977184,-4.302952816463037,3.3212036572545878,-4.594230124070414
3.8032025232283693,-3.7398727215561167,4.435698768363489,-4.4214894304009045,4.395751687083079,-3.5828667245507786
3.8032025232283693,-3.7398727215561167,3.3212036572545878,-4.594230124070414,4.435698768363489,-4.4214894304009045
4.395751687083079,-3.5828667245507786,4.435698768363489,-4.4214894304009045,4.981736469258968,-3.652526693376683
6.577511204134096,3.6572370422417,7.306296005411778,4.010378624051235,6.804425044748459,4.662599975323533
4.981736469258968,-3.652526693376683,5.483066048157347,-4.327517655525937,5.594632464734652,-3.5337094303968257
4.981736469258968,-3.652526693376683,4.435698768363489,-4.4214894304009045,5.483066048157347,-4.327517655525937
5.594632464734652,-3.5337094303968257,5.483066048157347,-4.327517655525937,6.132848373539842,-3.8857621908018882
7.297113143042759,3.3497024439059673,7.306296005411778,4.010378624051235,6.577511204134096,3.6572370422417
6.049224206221119,-3.3547973167711467,6.132848373539842,-3.8857621908018882,6.513957379089803,-3.421816255120271
5.594632464734652,-3.5337094303968257,6.132848373539842,-3.8857621908018882,6.049224206221119,-3.3547973167711467
6.513957379089803,-3.421816255120271,6.747687942873189,-3.9355215232049012,7.074656141231526,-3.4604620464337668
6.513957379089803,-3.421816255120271,6.132848373539842,-3.8857621908018882,6.747687942873189,-3.9355215232049012
7.074656141231526,-3.4604620464337668,7.429351168531621,-4.121944674111212,7.675379710894093,-3.4329752971135754
7.074656141231526,-3.4604620464337668,6.747687942873189,-3.9355215232049012,7.429351168531621,-4.121944674111212
-3.2258760952971715,0.5028399347824137,-4.062997472151944,1.1805468773392873,-4.127336107149597,-0.04543926686854162
11.3204509339402,4.1681540832152795,10.998609959019808,3.1248191961600416,11.777505790963014,3.117145604228412
9.962052768800117,4.770259291512477,8.803741495873108,4.279203707583636,9.538960940626698,3.662179205487756
-2.840105597007552,-1.308394290499289,-3.87931584418937,-1.3656257573496753,-3.109075442820468,-2.031437122051536
0.9522430461591725,5.8599965810568255,-0.34075301212497044,5.9557425608174785,0.30747177833543804,4.8419622092201715
0.39021837365224854,-5.970234988304224,2.1550377442926436,-5.681736436035253,1.3283033923872272,-4.736053416436068
2.1550377442926436,-5.681736436035253,3.6799557896873045,-5.852985571936512,3.3212036572545878,-4.594230124070414
9.962052768800117,4.770259291512477,8.632427502113284,5.534990435703248,8.803741495873108,4.279203707583636
-1.034218533721717,3.780774627118541,-1.9619543550560876,4.526624640903051,-1.941927637488061,3.370752448258715
-1.034218533721717,3.780774627118541,-0.7947730566039468,4.80752694418635,-1.9619543550560876,4.526624640903051
-0.7794455204611814,-3.7359336621461163,-0.06127475595055511,-4.668619708818607,0.19220439569801237,-3.6113720102123166
-3.1210597323691784,5.53987743640187,-3.262247063773518,3.8349802209995745,-1.9619543550560876,4.526624640903051
1.708813111707157,-3.2084186892559443,1.7778461382645117,-3.735718205473409,2.0845352925822547,-3.2547273603313616
8.825586967183218,3.4028427752079757,8.803741495873108,4.279203707583636,8.027767818355724,3.6459111811073575
1.277128324293104,-3.338404879756657,0.7661333191804356,-3.3532103277859084,0.9243586779516538,-3.925164636617866
-1.2922984342608501,-6.057989566054234,0.39021837365224854,-5.970234988304224,-0.06127475595055511,-4.668619708818607
3.6799557896873045,-5.852985571936512,5.270835067777892,-5.8065957435632995,4.435698768363489,-4.4214894304009045
5.270835067777892,-5.8065957435632995,6.858711117969899,-6.472088776649002,6.560296846153904,-4.7784376046631944
-2.945529669139257,-6.211249677936536,-1.2922984342608501,-6.057989566054234,-1.9513757933298965,-4.723705571492485
-2.945529669139257,-6.211249677936536,-1.9513757933298965,-4.723705571492485,-3.746230649642351,-5.065010303251801
-1.2922984342608501,-6.057989566054234,-0.06127475595055511,-4.668619708818607,-1.9513757933298965,-4.723705571492485
-1.8684444874749726,-3.4217773561437355,-1.9513757933298965,-4.723705571492485,-0.7794455204611814,-3.7359336621461163
8.632427502113284,5.534990435703248,7.82534978088632,4.6554562849045364,8.803741495873108,4.279203707583636
7.310875758727919,5.716969733867481,7.82534978088632,4.6554562849045364,8.632427502113284,5.534990435703248
-3.8163903215521238,2.4379921631776234,-2.6636718839603946,2.6307342372855587,-3.262247063773518,3.8349802209995745
1.277128324293104,-3.338404879756657,0.9243586779516538,-3.925164636617866,1.7778461382645117,-3.735718205473409


==> figures/flow_around_a_cylinder/data/nscbc_farfield_inflow_and_pressure_outflow_R4.dat <==
theta p_rms
-179.63963963963965 0.0001004275449309178
-179.27927927927928 0.000100996055098284
-178.91891891891893 0.00010187769169738814
-178.55855855855853 0.00010306688674711805
-178.1981981981982 0.00010455616293202095
-177.83783783783784 0.00010633614020035203
-177.47747747747746 0.00010838292999279632
-177.11711711711715 0.0001105597405443548
-176.75675675675674 0.00011298697155576156
-176.3963963963964 0.00011565315683204431
-176.03603603603602 0.00011854553522745861
-175.67567567567568 0.00012235783288480086
-175.3153153153153 0.00012575210359248214
-174.95495495495496 0.00012929466536695135
-174.5945945945946 0.00013295947927125163
-174.23423423423424 0.00013671872605622691
-173.8738738738739 0.00014054282412745672
-173.51351351351352 0.00014440044857342516
-173.15315315315314 0.00014825855126137248
-172.7927927927928 0.00015208238200764947
-172.43243243243245 0.0001558355108297566
-172.07207207207207 0.00015947985128757423
-171.7117117117117 0.00016297568492162448
-171.35135135135135 0.0001690383193595534
-170.99099099099098 0.00017355058113457448
-170.63063063063063 0.00017806336411246208
-170.27027027027026 0.00018268305861470564
-169.9099099099099 0.00018733950586986373
-169.54954954954957 0.00019203027089481614
-169.1891891891892 0.0001967529855193874
-168.82882882882882 0.00020150534835817758
-168.46846846846844 0.00020628512475040703
-168.10810810810813 0.0002110901466677873
-167.74774774774775 0.00021591831259041368
-167.38738738738738 0.00022076758735066124
-167.02702702702703 0.00022563600194507082
-166.66666666666666 0.00023052165331418327
-166.3063063063063 0.0002354227040902802
-165.94594594594594 0.00024033738231298452
-165.5855855855856 0.0002452639811126579
-165.22522522522522 0.000250200858361532
-164.86486486486487 0.00025514643629249815
-164.5045045045045 0.0002600992010854889
-164.14414414414412 0.00026505770242135076
-163.7837837837838 0.00027002055300314484
-163.4234234234234 0.0002749864280447722
-163.06306306306305 0.00027995406472683615
-162.7027027027027 0.0002849222616196592
-162.34234234234233 0.0002898898780733527
-161.981981981982 0.00029485583357485596
-161.6216216216216 0.0002998191070718553
-161.26126126126127 0.0003047787362634965
-160.9009009009009 0.0003097338168578132
-160.54054054054055 0.00031468350179578934
-160.1801801801802 0.00031962700044199703
-159.8198198198198 0.0003245635777417322
-159.45945945945948 0.0003294925533446072
-159.09909909909908 0.00033441330069455464
-158.73873873873873 0.0003393252460861962
-158.3783783783784 0.0003442278676875767
-158.018018018018 0.00034912069452923606
-157.65765765765767 0.00035400330545963174
-157.2972972972973 0.0003588753280669409
-156.93693693693695 0.00036373643756726717
-156.57657657657657 0.0003685863556593213
-156.21621621621622 0.00037341884132035635
-155.85585585585585 0.0003782406933890064
-155.49549549549548 0.00038304792480639
-155.13513513513516 0.0003878401733116137
-154.77477477477478 0.0003926170779643277
-154.4144144144144 0.0003973782790513372
-154.05405405405406 0.0004021234179763808
-153.6936936936937 0.0004068521371331196
-153.33333333333334 0.0004115640797613854
-152.97297297297297 0.0004162588897867618
-152.61261261261262 0.00042093621164357133
-152.25225225225225 0.0004255940597276897
-151.8918918918919 0.0004302337215591055
-151.53153153153153 0.0004348543243455266
-151.17117117117118 0.00043945539095691924
-150.8108108108108 0.0004440364569594984
-150.45045045045046 0.0004485970703283989
-150.0900900900901 0.00045313679112013363
-149.7297297297297 0.0004576551911043987
-149.3693693693694 0.00046215185335481655
-149.009009009009 0.0004666263717981995
-148.64864864864865 0.00047107835072195315
-148.2882882882883 0.0004755074042392588
-147.92792792792793 0.00047991315571167435
-147.56756756756758 0.0004842952371288406
-147.2072072072072 0.0004886532884449882
-146.84684684684683 0.0004929869568719668
-146.48648648648646 0.0004972958961285534
-146.12612612612614 0.0005015797656458104
-145.7657657657658 0.000505838229728313
-145.4054054054054 0.000510070956671073
-145.04504504504504 0.0005142776178320446
-144.68468468468467 0.0005184578866601111
-144.32432432432432 0.0005226114376785024
-143.96396396396398 0.0005267379454236199
-143.6036036036036 0.0005308370833392972
-143.24324324324326 0.0005349027683621378
-142.88288288288288 0.0005389453320829543
-142.52252252252254 0.0005429588498805368
-142.16216216216213 0.0005469430535966999
-141.80180180180182 0.0005508976694681977
-141.44144144144144 0.0005548224179823743
-141.08108108108107 0.0005587170137031448
-140.72072072072075 0.0005625811650669854
-140.36036036036035 0.0005664145741485973
-140.0 0.0005702169363959521
-139.63963963963963 0.0005739879403344415
-139.27927927927928 0.0005777272672398763
-138.9189189189189 0.0005814345907801117
-138.55855855855856 0.0005851095766250966
-138.1981981981982 0.0005887518820251714
-137.8378378378378 0.0005923611553574769
-137.4774774774775 0.0005959370356403586
-137.11711711711712 0.0005994791520156904
-136.75675675675674 0.0006029853809253389
-136.3963963963964 0.0006064592420661458
-136.03603603603602 0.0006098985182733346
-135.67567567567568 0.0006133028081174648
-135.31531531531533 0.0006166717308348788
-134.95495495495496 0.0006200049263485454
-134.59459459459458 0.000623302055224617
-134.23423423423424 0.0006265627985633023
-133.8738738738739 0.0006297868578226464
-133.51351351351352 0.0006329739545738751
-133.15315315315317 0.0006361238301869743
-132.7927927927928 0.0006392362454452149
-132.43243243243242 0.0006423109800873756
-132.07207207207207 0.0006453478322764583
-131.71171171171173 0.0006483466179937295
-131.35135135135135 0.0006513071703569751
-130.99099099099098 0.000654229338861903
-130.63063063063063 0.0006571129885456893
-130.27027027027026 0.0006599502186673186
-129.9099099099099 0.0006627548207968286
-129.54954954954954 0.000665518765573884
-129.18918918918916 0.0006682418672160393
-128.82882882882885 0.0006709239323581055
-128.46846846846847 0.000673564760292714
-128.10810810810813 0.0006761641431736507
-127.74774774774774 0.0006787218661807458
-127.38738738738738 0.000681237707645134
-127.02702702702702 0.0006837114391336931
-126.66666666666666 0.0006861428254915074
-126.30630630630633 0.0006885316248412204
-125.94594594594594 0.0006908775885381619
-125.58558558558558 0.0006931804610801628
-125.22522522522523 0.0006954399799710086
-124.86486486486487 0.0006976558755364991
-124.50450450450451 0.0006998278706921343
-124.14414414414415 0.0007019556806614645
-123.78378378378376 0.0007040390126442038
-123.42342342342342 0.0007060775654332249
-123.06306306306307 0.0007080710289796229
-122.70270270270272 0.0007100190839050573
-122.34234234234233 0.0007119214009606578
-121.98198198198197 0.0007137776404318105
-121.62162162162161 0.0007155874514882096
-121.26126126126125 0.0007173504714786207
-120.90090090090092 0.000719066325169842
-120.54054054054055 0.0007207424099758763
-120.18018018018016 0.0007223699492602956
-119.81981981981983 0.0007239496982598542
-119.45945945945947 0.0007254813685253564
-119.0990990990991 0.0007269647136610305
-118.73873873873875 0.0007283995299552336
-118.37837837837837 0.0007297856569006718
-118.01801801801801 0.0007311229776006484
-117.65765765765768 0.0007324114190579128
-117.29729729729732 0.0007336509523427325
-116.93693693693693 0.000734841592636872
-116.57657657657657 0.0007359833991502347
-116.21621621621621 0.0007370872844870785
-115.85585585585585 0.0007381309083217467
-115.4954954954955 0.0007391246286901994
-115.13513513513514 0.000740068312894834
-114.77477477477476 0.0007409618169335998
-114.41441441441441 0.0007418049868434032
-114.05405405405406 0.0007425976600048185
-113.69369369369369 0.0007433396664048597
-113.33333333333334 0.0007440308298545308
-112.97297297297297 0.0007446709691578833
-112.61261261261261 0.0007452598992292817
-112.25225225225226 0.0007457974321555877
-111.89189189189189 0.0007462833781999806
-111.53153153153153 0.0007467175467441229
-111.17117117117117 0.0007470997471654075
-110.81081081081082 0.0007474297896460305
-110.45045045045046 0.0007477074859106645
-110.09009009009009 0.0007479326498895226
-109.72972972972974 0.0007481050983036512
-109.36936936936935 0.0007482246511693165
-109.009009009009 0.0007482911322183964
-108.64864864864865 0.0007483043692317453
-108.28828828828829 0.0007482641942825422
-107.92792792792794 0.0007481704438867105
-107.56756756756756 0.0007480229590575442
-107.2072072072072 0.0007478215852617699
-106.84684684684686 0.0007475661722743305
-106.48648648648648 0.0007472565739292862
-106.12612612612611 0.0007468926477642927
-105.76576576576576 0.0007464742545562344
-105.4054054054054 0.0007460012577456848
-105.04504504504506 0.0007454735227479728
-104.68468468468468 0.0007448909161487567
-104.32432432432431 0.0007442533047821213
-103.96396396396396 0.0007435605546893484
-103.60360360360362 0.000742814757058909
-103.24324324324326 0.0007420144045042491
-102.88288288288288 0.0007411575168554607
-102.52252252252251 0.0007402437705678529
-102.16216216216215 0.0007392728289203713
-101.8018018018018 0.0007382486259614197
-101.44144144144144 0.0007371754266442104
-101.08108108108108 0.00073602932623256
-100.7207207207207 0.0007348376613082334
-100.36036036036036 0.0007335897808383116
-100.0 0.000732285693593756
-99.63963963963965 0.0007309253969806941
-99.27927927927928 0.0007295088786487949
-98.91891891891892 0.0007280361180940321
-98.55855855855856 0.0007265070882517515
-98.1981981981982 0.0007249217570759058
-97.83783783783785 0.0007232800891002362
-97.47747747747748 0.0007215820469771148
-97.1171171171171 0.0007198275929897091
-96.75675675675674 0.0007180166905330574
-96.39639639639641 0.0007161493055596114
-96.03603603603605 0.0007142254079847369
-95.67567567567568 0.0007122449730476403
-95.3153153153153 0.0007102079826231404
-94.95495495495496 0.0007081144264796845
-94.5945945945946 0.0007059643034789821
-94.23423423423424 0.0007037576227126131
-93.87387387387388 0.0007014944045709601
-93.5135135135135 0.000699174681739806
-93.15315315315316 0.0006967985001199507
-92.7927927927928 0.0006943659196651988
-92.43243243243245 0.0006918770151341049
-92.07207207207207 0.0006893318767508675
-91.71171171171171 0.0006867306107708177
-91.35135135135135 0.0006840733399459669
-90.99099099099101 0.0006813602038861445
-90.63063063063062 0.0006785913593112954
-90.27027027027027 0.0006757669801905885
-89.9099099099099 0.0006728872577640336
-89.54954954954954 0.0006699524004424161
-89.1891891891892 0.0006669626335814101
-88.82882882882883 0.0006639181991258565
-88.46846846846847 0.0006608077419260831
-88.1081081081081 0.00065765000672301
-87.74774774774775 0.0006544368572416572
-87.38738738738739 0.000651168574175563
-87.02702702702702 0.0006478454270868267
-86.66666666666667 0.0006444676770091642
-86.3063063063063 0.0006410355790242422
-85.94594594594595 0.0006375493848049304
-85.58558558558559 0.0006340093451190533
-85.22522522522522 0.0006304157122871747
-84.86486486486487 0.0006267687425879157
-84.50450450450451 0.0006230686986042707
-84.14414414414415 0.0006193158515043787
-83.7837837837838 0.0006155104832501832
-83.42342342342342 0.000611652888727428
-83.06306306306307 0.0006077433777904353
-82.7027027027027 0.000603782277215141
-82.34234234234233 0.0005997699325538832
-81.98198198198199 0.0005957067098854907
-81.62162162162163 0.0005915929974542612
-81.26126126126127 0.000587429207191483
-80.9009009009009 0.00058321577611323
-80.54054054054055 0.0005789531675882344
-80.18018018018017 0.0005746418724697463
-79.81981981981981 0.0005702969833114384
-79.45945945945947 0.0005658901619965867
-79.09909909909909 0.0005614359629495779
-78.73873873873875 0.0005569345882946724
-78.37837837837837 0.0005523862360795326
-78.01801801801801 0.000547791100264291
-77.65765765765767 0.0005431493706431896
-77.29729729729729 0.0005384612326949548
-76.93693693693695 0.0005337268673580796
-76.57657657657657 0.0005289464507272486
-76.21621621621622 0.0005241449908483873
-75.85585585585586 0.0005192881765557164
-75.49549549549549 0.0005143901027190934
-75.13513513513513 0.000509451410230004
-74.77477477477477 0.0005044727599170916
-74.41441441441442 0.0004994548367962212
-74.05405405405406 0.0004943983543040867
-73.69369369369369 0.0004893040585054631
-73.33333333333334 0.00048417273226408075
-72.97297297297297 0.00047900519936697476
-72.61261261261261 0.00047380232859206567
-72.25225225225226 0.0004685650377086288
-71.89189189189189 0.00046329429740024104
-71.53153153153154 0.0004579911350997302
-71.17117117117117 0.0004526566387255896
-70.8108108108108 0.0004472919603093156
-70.45045045045043 0.00044189831950307767
-70.09009009009009 0.00043647700695715117
-69.72972972972974 0.00043102938755653486
-69.36936936936937 0.0004255569035062314
-69.00900900900902 0.0004200610772546825
-68.64864864864863 0.00041454351424493447
-68.28828828828829 0.00040900590548318284
-67.92792792792793 0.00040345002991442784
-67.56756756756756 0.00039787775659510285
-67.20720720720722 0.00039229104665264975
-66.84684684684684 0.00038667710248297684
-66.48648648648648 0.00038106016369616417
-66.12612612612614 0.000375434263047351
-65.76576576576576 0.0003698011006658139
-65.4054054054054 0.00036416240313360735
-65.04504504504504 0.00035851992559024596
-64.68468468468468 0.0003528754537844309
-64.32432432432434 0.00034723080606334896
-63.96396396396396 0.00034158783529001003
-63.6036036036036 0.0003359484306790284
-63.243243243243235 0.00033032020081874905
-62.88288288288289 0.0003247024793150195
-62.52252252252253 0.0003191042063539582
-62.16216216216216 0.0003135278653769302
-61.801801801801815 0.00030797626766052
-61.44144144144144 0.0003024525811255727
-61.08108108108108 0.00029696035933532156
-60.72072072072073 0.0002915035706393236
-60.36036036036035 0.0002860866274190317
-60.00000000000001 0.000280714415389951
-59.63963963963964 0.0002753923229145206
-59.27927927927928 0.0002701262702791017
-58.91891891891893 0.00026492273888772077
-58.55855855855856 0.00025978880032457045
-58.198198198198206 0.00025473214523666045
-57.83783783783783 0.0002497611119874471
-57.477477477477485 0.0002448847150317956
-57.11711711711711 0.00024011267296217582
-56.75675675675676 0.00023545543617563066
-56.396396396396405 0.0002308993610500654
-56.03603603603604 0.0002264778367189285
-55.675675675675684 0.00022220244677066298
-55.3153153153153 0.00021808240553977204
-54.95495495495496 0.00021412699919060743
-54.594594594594604 0.00021034560675173834
-54.23423423423423 0.00020674772213850315
-53.873873873873876 0.00020334297713312438
-53.51351351351351 0.00020014116528971007
-53.153153153153156 0.00019715226672944948
-52.7927927927928 0.00019443631814498
-52.432432432432435 0.00019199965998245694
-52.07207207207208 0.00018980304047027177
-51.7117117117117 0.0001878700581089081
-51.35135135135135 0.00018622103140018446
-50.990990990991 0.00018487291205560705
-50.63063063063063 0.00018383920388255926
-50.270270270270274 0.00018312988755567365
-49.909909909909906 0.00018275135147551857
-49.54954954954955 0.00018270632891118882
-49.1891891891892 0.00018299384161751475
-48.82882882882883 0.00018360915011141497
-48.46846846846848 0.0001845437107854076
-48.1081081081081 0.00018581460029502118
-47.747747747747745 0.0001874378896598615
-47.38738738738738 0.0001893894583197308
-47.027027027027025 0.00019166027166725772
-46.66666666666667 0.00019424149679648635
-46.306306306306304 0.0001971244493593541
-45.94594594594595 0.00020030053958539117
-45.58558558558558 0.00020376121758417686
-45.22522522522523 0.00020749791805293178
-44.86486486486488 0.00021150200451433554
-44.504504504504496 0.00021576471321218532
-44.14414414414414 0.00022027709679489264
-43.783783783783775 0.00022502996791901928
-43.42342342342342 0.00023001384290706795
-43.06306306306307 0.00023521888559560898
-42.7027027027027 0.00024063485151146424
-42.34234234234235 0.0002462899946064829
-41.981981981981974 0.0002521077146315891
-41.62162162162162 0.00025811909323796294
-41.261261261261275 0.000264318827871286
-40.9009009009009 0.00027073190915304573
-40.54054054054054 0.0002773034621667021
-40.18018018018017 0.00028405072119421713
-39.81981981981982 0.0002909722144499781
-39.45945945945947 0.0002980668907255698
-39.0990990990991 0.0003053341383178257
-38.738738738738746 0.0003127738036089396
-38.37837837837837 0.000320386209277286
-38.01801801801802 0.0003281721721180917
-37.65765765765767 0.0003361330204536638
-37.2972972972973 0.0003442753179083799
-36.936936936936945 0.00035258644564276125
-36.57657657657657 0.0003610792506870262
-36.21621621621622 0.0003697577050611988
-35.855855855855864 0.0003786264693035894
-35.4954954954955 0.00038769089684837806
-35.135135135135144 0.00039695703783972894
-34.77477477477477 0.00040643164238776506
-34.414414414414416 0.0004161221632725254
-34.05405405405405 0.0004260367581028438
-33.693693693693696 0.00043615201572231747
-33.33333333333334 0.0004465184150578192
-32.97297297297297 0.00045712820978848867
-32.612612612612615 0.0004679688516846058
-32.25225225225224 0.00047908913711958666
-31.89189189189189 0.0004904889536957032
-31.531531531531538 0.0005021766808549445
-31.171171171171167 0.000514161712706197
-30.810810810810818 0.0005264544620356651
-30.450450450450447 0.0005390663636473972
-30.090090090090094 0.0005520098770377001
-29.72972972972974 0.0005652984884079744
-29.369369369369366 0.0005789467120212045
-29.009009009009013 0.0005929700909080431
-28.648648648648642 0.000607385196929161
-28.28828828828829 0.0006222096302011494
-27.927927927927936 0.0006374620178940067
-27.567567567567565 0.0006531620124088153
-27.207207207207215 0.0006693302889449047
-26.84684684684684 0.0006858540773244226
-26.486486486486488 0.0007029520449514283
-26.126126126126135 0.0007205917308691223
-25.765765765765764 0.000738798940292144
-25.405405405405414 0.0007576014287902162
-25.04504504504504 0.0007770289047616698
-24.684684684684687 0.0007969716938652316
-24.324324324324316 0.0008179565321687925
-23.963963963963963 0.000839478351258346
-23.603603603603613 0.0008616408411977147
-23.24324324324324 0.0008845683252610935
-22.882882882882885 0.0009084057872570089
-22.522522522522515 0.0009333188734305002
-22.16216216216216 0.0009594938685630813
-21.801801801801812 0.0009871376459122268
-21.44144144144144 0.0010164775906549334
-21.081081081081084 0.0010477614965234625
-20.720720720720713 0.001080782402522245
-20.36036036036036 0.0011164857877638248
-20.00000000000001 0.001154608919199676
-19.63963963963964 0.0011952961190990225
-19.279279279279283 0.0012386446210246632
-18.918918918918912 0.0012861542864743291
-18.55855855855856 0.0013375107385210487
-18.19819819819821 0.001392345014779916
-17.837837837837835 0.0014508474471533353
-17.477477477477485 0.0015131684794171144
-17.11711711711711 0.0015794170619108934
-16.756756756756758 0.0016496590714115678
-16.396396396396405 0.0017239157585227627
-16.036036036036034 0.001802162224904466
-15.675675675675684 0.0018843259326553807
-15.31531531531531 0.001970285248145901
-14.954954954954957 0.002059868022581975
-14.594594594594605 0.0021528502115598738
-14.234234234234233 0.0022489545358482087
-13.873873873873881 0.0023470589448175783
-13.513513513513509 0.0024471235906327157
-13.153153153153156 0.0025506164645674066
-12.792792792792804 0.002654372481016428
-12.432432432432432 0.0027590183220584374
-12.07207207207208 0.002863846875128402
-11.711711711711708 0.002968129504691118
-11.351351351351354 0.003071116091840782
-10.990990990990984 0.00317203509827492
-10.63063063063063 0.0032703482012048507
-10.270270270270277 0.0033646013911318466
-9.909909909909906 0.0034543254451003006
-9.549549549549553 0.0035386780734693005
-9.189189189189182 0.003616814625344692
-8.828828828828831 0.003687888913095205
-8.468468468468476 0.0037510540455927316
-8.108108108108105 0.003805463269513514
-7.747747747747752 0.003850819716866215
-7.387387387387381 0.0038850457982410784
-7.027027027027028 0.003908738757595246
-6.666666666666677 0.003922308905727592
-6.306306306306304 0.003924452907849595
-5.945945945945952 0.003915329181354474
-5.58558558558558 0.003895063060473706
-5.225225225225227 0.003864027157116137
-4.864864864864875 0.0038228434719452128
-4.504504504504503 0.0037723852297734
-4.144144144144151 0.0037137784360967777
-3.7837837837837784 0.0036484031518748436
-3.423423423423426 0.003577894483946547
-3.063063063063074 0.0035041432887633573
-2.7027027027027017 0.0034292965874132423
-2.3423423423423495 0.003355930465176212
-1.9819819819819773 0.0032865136807332957
-1.621621621621625 0.0032231347744753266
-1.2612612612612528 0.0031688146614261728
-0.9009009009009007 0.0031259754898901987
-0.5405405405405483 0.003096436617380015
-0.18018018018017612 0.003081411282881324
0.1801801801801961 0.0030815039796813306
0.5405405405405483 0.003096708532225553
0.9009009009009007 0.0031264068797020247
1.2612612612612528 0.003169368568282441
1.621621621621605 0.003223750953177949
1.981981981981997 0.0032871001108936877
2.3423423423423495 0.0033552836884698975
2.7027027027027017 0.00342876739547304
3.063063063063054 0.003503233970910995
3.423423423423406 0.0035770661705476453
3.7837837837837984 0.0036474483474943226
4.144144144144151 0.003712503816530755
4.504504504504503 0.003770688664639054
4.864864864864855 0.0038206938565142697
5.225225225225207 0.003861443756023732
5.5855855855856 0.0038920943836138477
5.945945945945952 0.003912031412458956
6.306306306306304 0.003920867906413985
6.666666666666656 0.003918441803095946
7.0270270270270085 0.0039048131456784468
7.3873873873874 0.003880261067238343
7.747747747747752 0.0038452805317435615
8.108108108108105 0.003800853483510612
8.468468468468458 0.003746573912911842
8.82882882882881 0.003683433216547973
9.189189189189202 0.0036123289880780505
9.549549549549553 0.003534145500130764
9.909909909909906 0.0034497529816136293
10.27027027027026 0.0033600069172014186
10.63063063063061 0.003265747369388334
10.990990990991003 0.0031677983234630327
11.351351351351354 0.003066967055740001
11.711711711711708 0.002964043525354863
12.07207207207206 0.0028597997899057707
12.432432432432412 0.002755208055228558
12.792792792792804 0.0026507048377407564
13.153153153153156 0.0025471782274396246
13.513513513513509 0.002444603808675117
13.873873873873862 0.002344101396062503
14.234234234234213 0.002245784759168659
14.594594594594605 0.0021501167855301744
14.954954954954957 0.002057484454527523
15.31531531531531 0.0019682017354293317
15.675675675675661 0.0018825125278677918
16.036036036036013 0.0018005936405782485
16.396396396396405 0.0017223477950054282
16.756756756756758 0.0016480678862136773
17.11711711711711 0.0015778260542794952
17.477477477477464 0.0015116089298480807
17.837837837837856 0.0014493555307504506
18.19819819819821 0.0013909583677874488
18.55855855855856 0.0013362645856556023
18.918918918918912 0.0012850771372502647
19.279279279279265 0.0012378063326976218
19.639639639639658 0.001194632463865185
20.00000000000001 0.0011543320028934805
20.36036036036036 0.0011156648808222768
20.720720720720713 0.0010797651090711845
21.081081081081066 0.0010463399362340437
21.44144144144146 0.0010151108586454198
21.801801801801812 0.0009858143120834424
22.16216216216216 0.0009582023365124247
22.522522522522515 0.0009320432135391164
22.882882882882868 0.0009071220762846969
23.24324324324326 0.0008832414914029153
23.603603603603613 0.000860222013003002
23.963963963963963 0.0008379027082639701
24.324324324324316 0.0008161416545549831
24.68468468468467 0.0007948164079041071
25.04504504504506 0.000774834934757813
25.405405405405414 0.0007554062618221529
25.765765765765764 0.0007366293015446649
26.126126126126117 0.0007184721541388801
26.48648648648647 0.0007009055086113857
26.846846846846862 0.0006837264134815762
27.207207207207215 0.0006670221214126538
27.567567567567565 0.0006508113916693448
27.927927927927918 0.0006350688768733209
28.28828828828827 0.0006197714923995939
28.64864864864866 0.0006048983582683475
29.009009009009013 0.0005904307400876162
29.369369369369366 0.000576351989130893
29.729729729729716 0.0005626474816335388
30.09009009009007 0.0005493045573914959
30.450450450450465 0.0005363124577454066
30.810810810810818 0.0005236622630327192
31.171171171171167 0.0005113468295897352
31.53153153153152 0.0004993607263848944
31.891891891891873 0.0004876371454870063
32.25225225225226 0.0004762049104405151
32.612612612612615 0.0004650553460797338
32.97297297297297 0.0004541575659647931
33.33333333333332 0.0004435178680872327
33.69369369369367 0.00043312618689282087
34.05405405405407 0.00042297312060508217
34.414414414414416 0.00041304992475977973
34.77477477477477 0.000403360023070929
35.13513513513512 0.0003938677650966404
35.495495495495476 0.00038458372689044803
35.855855855855864 0.00037550226675303193
36.21621621621622 0.0003666181848509017
36.57657657657657 0.00035792670504029286
36.936936936936924 0.0003494234566131506
37.29729729729727 0.0003411044559816019
37.65765765765767 0.0003329660883173803
38.01801801801802 0.00032500508916270647
38.37837837837837 0.0003171936535337136
38.738738738738725 0.00030958028688441835
39.099099099099114 0.00030214279726116836
39.45945945945947 0.00029487920872805384
39.81981981981982 0.0002877888662378081
40.18018018018017 0.00028087241690947877
40.540540540540526 0.0002741150733047109
40.90090090090092 0.00026754726589268735
41.261261261261275 0.0002611618248038087
41.62162162162162 0.0002549636334309505
41.981981981981974 0.0002489578442986662
42.34234234234233 0.00024314989693408667
42.702702702702716 0.00023754553497529735
43.06306306306307 0.0002321508224726645
43.42342342342342 0.00022697215934053071
43.783783783783775 0.0002220162959187284
44.14414414414413 0.00021729034660539152
44.504504504504524 0.00021280180252466094
44.86486486486488 0.00020857580249293955
45.22522522522523 0.00020462683897837878
45.58558558558558 0.00020093318747389511
45.94594594594593 0.0001975118206620759
46.30630630630632 0.00019437756308811352
46.66666666666667 0.00019154316291956143
47.027027027027025 0.000189019366166094
47.38738738738738 0.00018681499319637537
47.74774774774773 0.00018493701738833728
48.10810810810813 0.00018339064574859567
48.46846846846848 0.00018217940133638408
48.82882882882883 0.00018130520732726385
49.18918918918918 0.0001807684725519686
49.54954954954953 0.00018056817834605693
49.90990990990992 0.00018070196654658324
50.270270270270274 0.00018116622847274427
50.63063063063063 0.00018195619472841361
50.99099099099098 0.00018306602566563944
51.35135135135133 0.00018448890234954284
51.71171171171173 0.0001862287532278414
52.07207207207208 0.00018804809602693994
52.432432432432435 0.0001904997547913561
52.79279279279278 0.00019298622942350762
53.153153153153134 0.00019579072788520534
53.51351351351352 0.0001988271777644855
53.873873873873876 0.00020208185041223806
54.23423423423423 0.0002055416612034385
54.59459459459458 0.00020919412652597264
54.954954954954935 0.00021302732060460004
55.315315315315324 0.00021702983223853168
55.675675675675684 0.00022119072153018671
56.03603603603604 0.00022549947668169302
56.39639639639638 0.00022994597093458705
56.75675675675674 0.0002345204197269864
57.117117117117125 0.00023921333814123423
57.477477477477485 0.000244015498713637
57.83783783783783 0.000248917889676497
58.19819819819819 0.00025391167370108965
58.55855855855854 0.00025898814720865334
58.91891891891893 0.0002641387003147848
59.27927927927928 0.0002693547774708723
59.63963963963964 0.000274627838864417
59.999999999999986 0.00027994932263818097
60.36036036036034 0.00028531060798620076
60.72072072072073 0.0002907435263740259
61.08108108108108 0.00029620329402899195
61.44144144144144 0.0003016991088973407
61.80180180180179 0.00030722564555298493
62.16216216216215 0.00031277805444755686
62.52252252252253 0.00031835194594058365
62.88288288288289 0.0003239433738501256
63.243243243243235 0.00032954881855985064
63.603603603603595 0.00033516516971856777
63.96396396396398 0.00034078970856825673
64.32432432432434 0.00034642008993658515
64.68468468468468 0.0003520543239298207
65.04504504504504 0.00035769481336657806
65.40540540540539 0.0003633261125542041
65.76576576576578 0.000368951992088377
66.12612612612614 0.00037457063136186585
66.48648648648648 0.00038018024314684953
66.84684684684684 0.000385779070760589
67.20720720720719 0.0003913653851453054
67.56756756756758 0.0003969374818729343
67.92792792792793 0.0004024936780853486
68.28828828828829 0.00040803230938061077
68.64864864864863 0.00041355172665568654
69.00900900900899 0.0004190502929159946
69.3693693693694 0.00042452638006202227
69.72972972972974 0.00042997836566312627
70.09009009009009 0.00043541951347568036
70.45045045045043 0.00044081474036492517
70.81081081081079 0.0004461835671305084
71.17117117117118 0.0004515245249780383
71.53153153153154 0.0004568362212895023
71.89189189189189 0.0004621173376137167
72.25225225225225 0.000467366627464228
72.6126126126126 0.00047258291393473403
72.97297297297298 0.000477765087142191
73.33333333333334 0.00048291210150783214
73.69369369369369 0.0004880229728864043
74.05405405405405 0.0004930967755539528
74.4144144144144 0.0004981326390645157
74.77477477477478 0.0005031297449861147
75.13513513513513 0.0005080873235263957
75.49549549549549 0.0005130046500582904
75.85585585585584 0.0005178810415559945
76.2162162162162 0.000522715852951545
76.5765765765766 0.0005275084734221895
76.93693693693695 0.0005322583226186794
77.29729729729729 0.0005369648468445222
77.65765765765764 0.0005416275151961146
78.018018018018 0.0005462651190148477
78.37837837837839 0.0005508335037031235
78.73873873873875 0.0005553567501146515
79.09909909909909 0.0005598345090256075
79.45945945945945 0.0005642664229632085
79.8198198198198 0.0005686521257112985
80.18018018018019 0.0005729912417829413
80.54054054054055 0.0005772833858638881
80.9009009009009 0.0005815344141587195
81.26126126126125 0.0005857257885414704
81.6216216216216 0.0005898682081532698
81.98198198198199 0.0005939611647801939
82.34234234234233 0.0005980041766495917
82.7027027027027 0.0006019967881904424
83.06306306306304 0.000605938569670708
83.4234234234234 0.0006098291167163805
83.7837837837838 0.0006136680497169565
84.14414414414415 0.0006174550131221848
84.50450450450451 0.0006211896746349803
84.86486486486484 0.0006248717243054543
85.22522522522524 0.0006285008735310792
85.58558558558559 0.0006320768539680168
85.94594594594595 0.0006355994163587144
86.3063063063063 0.0006390683292808472
86.66666666666666 0.0006424833778227512
87.02702702702705 0.0006458443621904626
87.38738738738739 0.000649151096251504
87.74774774774775 0.0006524034060205419
88.1081081081081 0.0006556011280920255
88.46846846846846 0.0006587441080248981
88.82882882882885 0.0006618321986844516
89.1891891891892 0.0006648652585463367
89.54954954954954 0.0006678431499677355
89.9099099099099 0.0006707657374306176
90.27027027027025 0.0006736328857619701
90.63063063063065 0.0006764444583358321
90.99099099099101 0.0006792003152618706
91.35135135135135 0.0006819003115652066
91.71171171171171 0.0006845443883109702
92.07207207207206 0.0006871304567088301
92.43243243243245 0.0006896631213585779
92.7927927927928 0.0006921392515738863
93.15315315315316 0.0006945588686093664
93.5135135135135 0.0006969219944335238
93.87387387387386 0.0006992286523639687
94.23423423423424 0.0007014788676199245
94.5945945945946 0.0007036726677938566
94.95495495495496 0.0007058100832441293
95.3153153153153 0.0007078911474106608
95.67567567567566 0.0007099158970556272
96.03603603603605 0.00071188437243133
96.39639639639641 0.0007137966173774008
96.75675675675674 0.0007156669234392073
97.1171171171171 0.0007174672591872703
97.47747747747745 0.0007192111709841188
97.83783783783785 0.000720898704163689
98.1981981981982 0.000722529916120435
98.55855855855856 0.0007241048753159833
98.91891891891892 0.0007256236601788702
99.27927927927927 0.0007270863579024939
99.63963963963965 0.000728493063146448
100.0 0.0007298438766464538
100.36036036036036 0.000731138903738128
100.7207207207207 0.0007323782527998431
101.08108108108107 0.0007335620336199537
101.44144144144144 0.0007346903556936613
101.8018018018018 0.0007357633264547886
102.16216216216215 0.0007367810494477263
102.52252252252251 0.0007377436224447898
102.88288288288287 0.0007386511355142028
103.24324324324326 0.0007395036690438937
103.60360360360362 0.0007403012917262446
103.96396396396396 0.0007410440585088928
104.32432432432431 0.0007417214235478581
104.68468468468465 0.0007423570620425545
105.04504504504506 0.0007429361101521407
105.4054054054054 0.0007434585853847201
105.76576576576576 0.0007439245834527853
106.12612612612611 0.0007443262118017021
106.48648648648647 0.0007446886406600835
106.84684684684686 0.0007449961848319592
107.2072072072072 0.0007452490992534423
107.56756756756756 0.0007454476298476893
107.92792792792791 0.0007455920145334272
108.28828828828827 0.000745682484137556
108.64864864864865 0.0007457192632132271
109.009009009009 0.000745702570764921
109.36936936936935 0.0007456326208821384
109.72972972972971 0.0007455096232834094
110.09009009009011 0.0007453337837724229
110.45045045045046 0.0007451053046081554
110.81081081081082 0.0007448243847909588
111.17117117117117 0.0007444912202666433
111.53153153153151 0.0007441060040506578
111.8918918918919 0.0007436689262745357
112.25225225225226 0.0007431801741568318
112.61261261261261 0.0007426399319008332
112.97297297297297 0.0007420483805213764
113.33333333333331 0.0007414056976031432
113.6936936936937 0.0007407120569928572
114.05405405405406 0.0007399676284278316
114.41441441441441 0.0007391725771033535
114.77477477477476 0.0007383270631814144
115.13513513513512 0.0007374312412433299
115.4954954954955 0.0007364852596887893
115.85585585585585 0.0007354892600839171
116.21621621621621 0.0007344433764609142
116.57657657657657 0.0007333477345718713
116.9369369369369 0.0007322024510993405
117.29729729729732 0.0007310076328262506
117.65765765765768 0.0007297623094970521
118.01801801801801 0.000728472912908226
118.37837837837837 0.0007271351396423479
118.73873873873872 0.0007257490211235548
119.0990990990991 0.0007243146317116862
119.45945945945947 0.0007228320885711669
119.81981981981983 0.0007213015514220108
120.18018018018016 0.0007197232221761427
120.54054054054052 0.0007180973444622667
120.90090090090092 0.0007164242030425859
121.26126126126125 0.0007147041231247167
121.62162162162161 0.0007129323877037728
121.98198198198197 0.0007111248276301424
122.34234234234233 0.000709270550510989
122.70270270270272 0.0007073699424786308
123.06306306306307 0.0007054233766741784
123.42342342342342 0.0007034312141259379
123.78378378378376 0.0007013938045691105
124.14414414414412 0.0006993114872072476
124.50450450450451 0.0006971845914159922
124.86486486486487 0.0006950134373897003
125.22522522522523 0.0006927983367315863
125.58558558558558 0.0006905395929881059
125.94594594594592 0.0006882375021283297
126.30630630630633 0.0006858923529691213
126.66666666666666 0.0006835044275469826
127.02702702702702 0.000681074001437455
127.38738738738738 0.0006786013440230433
127.74774774774774 0.0006760867187106291
128.10810810810813 0.0006735303830994087
128.46846846846847 0.0006709325891004098
128.82882882882885 0.0006682935830086725
129.18918918918916 0.0006656136055292204
129.54954954954954 0.0006628928917579622
129.9099099099099 0.0006601316711186983
130.27027027027026 0.0006573301672574241
130.63063063063063 0.0006544885978951382
130.99099099099098 0.0006516071746403951
131.35135135135135 0.0006486861027628371
131.71171171171173 0.000645725580928973
132.07207207207207 0.0006427330636157612
132.43243243243242 0.0006396983535735224
132.79279279279277 0.0006366257111510544
133.15315315315317 0.0006335153346327001
133.51351351351352 0.0006303674503287874
133.8738738738739 0.0006271823129528175
134.23423423423424 0.0006239602059167694
134.59459459459455 0.0006207014415459974
134.95495495495499 0.0006174063612152351
135.31531531531533 0.0006140753354072712
135.67567567567568 0.0006107087636958812
136.03603603603602 0.0006073070746546469
136.3963963963964 0.0006038681150098366
136.75675675675677 0.0006003989335034031
137.11711711711712 0.0005968948090133664
137.4774774774775 0.000593356189268024
137.8378378378378 0.0005897835064938884
138.19819819819818 0.0005861771788144095
138.55855855855856 0.0005825376115936615
138.9189189189189 0.0005788651987249178
139.27927927927928 0.0005751603238640947
139.63963963963963 0.0005714233616081182
140.0 0.0005676546786183048
140.36036036036037 0.0005638546346889076
140.72072072072075 0.0005600235837610372
141.08108108108107 0.0005561618748822003
141.44144144144144 0.0005522698531117586
141.8018018018018 0.0005483478603726517
142.16216216216216 0.0005443962362497605
142.52252252252254 0.0005404153187353461
142.88288288288288 0.000536405444922015
143.24324324324326 0.0005323669516437191
143.60360360360357 0.000528300176065314
143.96396396396398 0.0005242054562212433
144.32432432432432 0.0005200831315039478
144.68468468468467 0.0005159335431026054
145.04504504504504 0.0005117570343928675
145.4054054054054 0.0005075539512782534
145.7657657657658 0.0005033246424838974
146.12612612612614 0.0004990694598033675
146.48648648648646 0.0004947887582992822
146.84684684684683 0.0004904828964584843
147.20720720720718 0.00048615223630253245
147.56756756756758 0.0004817971434542893
147.92792792792793 0.000477417987161404
148.2882882882883 0.0004730151402774824
148.64864864864865 0.0004685889792017687
149.009009009009 0.0004641398837781489
149.3693693693694 0.0004596682371543034
149.7297297297297 0.0004551744256018508
150.0900900900901 0.0004506588382982947
150.45045045045043 0.0004461218670716409
150.8108108108108 0.0004415639061084984
151.17117117117118 0.000436985351626516
151.53153153153153 0.0004323874609232132
151.8918918918919 0.00042776847228652
152.25225225225222 0.00042316809680761035
152.6126126126126 0.0004184973686024404
152.97297297297297 0.0004138118898523157
153.33333333333334 0.0004091116976108527
153.6936936936937 0.000404396852287115
154.05405405405403 0.00039966743935101334
154.41441441441438 0.00039492357100183104
154.77477477477478 0.0003901653877991368
155.13513513513516 0.00038539306025539463
155.49549549549548 0.0003806146155406385
155.85585585585585 0.0003758130052494944
156.21621621621622 0.000370997599887618
156.57657657657657 0.0003661688036911203
156.93693693693695 0.0003613270526991979
157.2972972972973 0.0003564728158295605
157.65765765765764 0.00035160659593114684
158.01801801801804 0.0003467289308138892
158.3783783783784 0.00034184039425532266
158.73873873873873 0.00033694159698382614
159.09909909909908 0.0003320331876383341
159.45945945945945 0.00032711585370435065
159.81981981981983 0.0003221903224261178
160.1801801801802 0.00031725736169481406
160.54054054054055 0.00031231778091266
160.9009009009009 0.00030737243183283407
161.26126126126124 0.0003024222093751006
161.62162162162164 0.0002974680524170764
161.981981981982 0.00029252546564999417
162.34234234234233 0.0002875645653866872
162.7027027027027 0.00028260240672846966
163.06306306306305 0.00027764013840819826
163.42342342342343 0.00027267896415029817
163.7837837837838 0.0002677201432304411
164.14414414414412 0.00026276499099019135
164.5045045045045 0.00025781487930658727
164.86486486486484 0.00025287123701663695
165.22522522522524 0.00024793555029669365
165.5855855855856 0.00024300936299669995
165.94594594594594 0.000238094276929274
166.3063063063063 0.00023319195211362207
166.66666666666663 0.00022830410697425443
167.02702702702706 0.00022343251849447988
167.38738738738738 0.00021857902232466127
167.74774774774775 0.00021374551284518222
168.1081081081081 0.0002089339431841149
168.46846846846844 0.0002041463251895244
168.82882882882885 0.00019938472935637216
169.1891891891892 0.00019465128470796066
169.54954954954957 0.00018994817863184722
169.90990990990989 0.0001852776566701588
170.27027027027026 0.00018064202226421698
170.63063063063063 0.00017613158210882368
170.99099099099098 0.00017157497841898328
171.35135135135135 0.0001670939743822952
171.7117117117117 0.00016152571416796355
172.07207207207205 0.00015788838640838016
172.43243243243245 0.00015412584065406895
172.7927927927928 0.0001502776388623993
173.15315315315314 0.00014638158611270376
173.5135135135135 0.00014247371186721245
173.87387387387386 0.00013858825236686567
174.23423423423424 0.00013475763415183418
174.5945945945946 0.00013101245869697064
174.95495495495496 0.00012738148815280472
175.3153153153153 0.00012389163218312328
175.67567567567565 0.00012056793589059411
176.03603603603602 0.00011743356882234674
176.3963963963964 0.00011450981504786615
176.75675675675674 0.00011181606430202813
177.11711711711712 0.00010936980418658031
177.4774774774775 0.00010718661342385198
177.83783783783784 0.00010528015615697363
178.1981981981982 0.00010366217729138041
178.55855855855853 0.00010234249887288708
178.9189189189189 0.00010132901749812433
179.27927927927928 0.000100627702753648
179.63963963963965 0.00010024259668054618
180.0 0.0001001758142618929


==> figures/flow_around_a_cylinder/data/nscbc_farfield_inflow_and_pressure_outflow_R7.5.dat <==
theta p_rms
-179.63963963963965 9.492139400037575e-05
-179.27927927927928 9.514760622133637e-05
-178.91891891891893 9.550274278591029e-05
-178.55855855855853 9.598482097955727e-05
-178.1981981981982 9.65909403763816e-05
-177.83783783783784 9.731728288848358e-05
-177.47747747747746 9.816511985297097e-05
-177.11711711711715 9.91315175396339e-05
-176.75675675675674 0.00010021134276815782
-176.3963963963964 0.00010139953187850677
-176.03603603603602 0.00010269114125810951
-175.67567567567568 0.00010408134448596416
-175.3153153153153 0.00010556542945028447
-174.95495495495496 0.00010713879544060222
-174.5945945945946 0.00010879695021522594
-174.23423423423424 0.00011053550704494333
-173.8738738738739 0.00011235018173384373
-173.51351351351352 0.00011423678961812702
-173.15315315315314 0.00011619124254375816
-172.7927927927928 0.00011820954582382032
-172.43243243243245 0.00012028779517641672
-172.07207207207207 0.00012242217364396508
-171.7117117117117 0.0001246089484947343
-171.35135135135135 0.00012684446810746897
-170.99099099099098 0.0001291251588399526
-170.63063063063063 0.0001314475218823657
-170.27027027027026 0.0001338081300963013
-169.9099099099099 0.00013620362484030853
-169.54954954954957 0.0001386307127828475
-169.1891891891892 0.00014108616270354797
-168.82882882882882 0.00014356680228368157
-168.46846846846844 0.0001460695148867708
-168.10810810810813 0.000148591236330279
-167.74774774774775 0.00015114784108573296
-167.38738738738738 0.00015371567260219097
-167.02702702702703 0.00015629964280957693
-166.66666666666666 0.00015889785807951144
-166.3063063063063 0.0001615085425457564
-165.94594594594594 0.00016413003660236422
-165.5855855855856 0.0001667607953579546
-165.22522522522522 0.00016939938704606093
-164.86486486486487 0.00017204449139148105
-164.5045045045045 0.00017469489793257395
-164.14414414414412 0.00017734950429942873
-163.7837837837838 0.0001800073144478578
-163.4234234234234 0.00018266743684914618
-163.06306306306305 0.00018532908263550762
-162.7027027027027 0.0001879853191907978
-162.34234234234233 0.0001906453417907522
-161.981981981982 0.00019330241802928232
-161.6216216216216 0.00019595580143008884
-161.26126126126127 0.00019860477162399136
-160.9009009009009 0.00020124863426113413
-160.54054054054055 0.00020388672090031735
-160.1801801801802 0.00020651838887539864
-159.8198198198198 0.00020914302113869915
-159.45945945945948 0.00021176002608136373
-159.09909909909908 0.00021436883733062518
-158.73873873873873 0.00021696891352391716
-158.3783783783784 0.00021955973805980308
-158.018018018018 0.00022214081882567763
-157.65765765765767 0.0002247116879022113
-157.2972972972973 0.00022727190124451904
-156.93693693693695 0.00022982103834003233
-156.57657657657657 0.00023235870184307237
-156.21621621621622 0.00023488451718612483
-155.85585585585585 0.00023739813216783228
-155.49549549549548 0.00023989921651772588
-155.13513513513516 0.00024238746143773416
-154.77477477477478 0.0002448625427846655
-154.4144144144144 0.0002473211529138513
-154.05405405405406 0.0002497662798064271
-153.6936936936937 0.0002521975328389555
-153.33333333333334 0.0002546145408304818
-152.97297297297297 0.00025701695194179193
-152.61261261261262 0.00025940443354727227
-152.25225225225225 0.00026177667207909043
-151.8918918918919 0.0002641333728434155
-151.53153153153153 0.00026647425980840417
-151.17117117117118 0.00026879907536369257
-150.8108108108108 0.00027110758005113487
-150.45045045045046 0.0002733995522665485
-150.0900900900901 0.00027567478793223276
-149.7297297297297 0.0002779331001400383
-149.3693693693694 0.00028017431876478465
-149.009009009009 0.0002823982900478305
-148.64864864864865 0.00028460487615061553
-148.2882882882883 0.0002867939546780226
-147.92792792792793 0.0002889654181714046
-147.56756756756758 0.00029111917357115707
-147.2072072072072 0.0002932551416487298
-146.84684684684683 0.00029537325640798537
-146.48648648648646 0.0002974734644558478
-146.12612612612614 0.0002995557243421925
-145.7657657657658 0.0003016200058689627
-145.4054054054054 0.00030366628936851425
-145.04504504504504 0.00030569456495122395
-144.68468468468467 0.0003077014805757405
-144.32432432432432 0.0003096922450174966
-143.96396396396398 0.00031166492823071946
-143.6036036036036 0.0003136195166449185
-143.24324324324326 0.0003155559982750263
-142.88288288288288 0.0003174743623200459
-142.52252252252254 0.00031937459874240384
-142.16216216216213 0.00032125669782797706
-141.80180180180182 0.0003231206497267732
-141.44144144144144 0.0003249548988127432
-141.08108108108107 0.0003267762327736418
-140.72072072072075 0.00032857841846496385
-140.36036036036035 0.0003303614935636281
-140.0 0.0003321254936820284
-139.63963963963963 0.0003338704522862619
-139.27927927927928 0.0003356004583745693
-138.9189189189189 0.00033730760754967893
-138.55855855855856 0.00033899529639952653
-138.1981981981982 0.000340663511562054
-137.8378378378378 0.0003423122376405075
-137.4774774774775 0.0003439414573296428
-137.11711711711712 0.00034555115152372384
-136.75675675675674 0.00034714129940574464
-136.3963963963964 0.00034871187851731703
-136.03603603603602 0.000350262864808669
-135.67567567567568 0.0003517942326681933
-135.31531531531533 0.00035330595493100617
-134.95495495495496 0.000354798002865966
-134.59459459459458 0.0003562703461406198
-134.23423423423424 0.00035772295276354903
-133.8738738738739 0.000359155789003593
-133.51351351351352 0.0003605688192854415
-133.15315315315317 0.0003619620060610966
-132.7927927927928 0.00036333530965671564
-132.43243243243242 0.00036468868809436144
-132.07207207207207 0.00036602209688819715
-131.71171171171173 0.0003673354888146817
-131.35135135135135 0.0003686288136563342
-130.99099099099098 0.0003699020179186551
-130.63063063063063 0.00037115504451981066
-130.27027027027026 0.0003723878324527054
-129.9099099099099 0.00037360031641908785
-129.54954954954954 0.0003747924264353607
-129.18918918918916 0.00037596408740978195
-128.82882882882885 0.0003771152186907784
-128.46846846846847 0.00037824573358610845
-128.10810810810813 0.00037935885896247016
-127.74774774774774 0.00038044975740922875
-127.38738738738738 0.000381520447014718
-127.02702702702702 0.0003825708587812086
-126.66666666666666 0.0003836009103617198
-126.30630630630633 0.00038461050576477367
-125.94594594594594 0.0003856000205371261
-125.58558558558558 0.0003865685946163594
-125.22522522522523 0.00038751661835630666
-124.86486486486487 0.0003884440894690526
-124.50450450450451 0.00038935100415001287
-124.14414414414415 0.000390237357473475
-123.78378378378376 0.00039110314377559366
-123.42342342342342 0.00039194835702396403
-123.06306306306307 0.00039277299117289306
-122.70270270270272 0.0003935770405034817
-122.34234234234233 0.0003943604999476281
-121.98198198198197 0.0003951233653950602
-121.62162162162161 0.00039586563398249727
-121.26126126126125 0.00039658730436405
-120.90090090090092 0.0003972883769619584
-120.54054054054055 0.00039796885419677506
-120.18018018018016 0.00039862874069610107
-119.81981981981983 0.000399268043480988
-119.45945945945947 0.00039988677212912264
-119.0990990990991 0.00040048493891391964
-118.73873873873875 0.0004010625589186532
-118.37837837837837 0.0004016196501247741
-118.01801801801801 0.0004021562334735593
-117.65765765765768 0.00040267233290026613
-117.29729729729732 0.00040316797533996646
-116.93693693693693 0.00040364319070426046
-116.57657657657657 0.00040409801182807723
-116.21621621621621 0.00040453247438579945
-115.85585585585585 0.00040494661677596054
-115.4954954954955 0.00040533612002463385
-115.13513513513514 0.0004057072960838772
-114.77477477477476 0.00040606124906727054
-114.41441441441441 0.00040639470142409494
-114.05405405405406 0.0004067076951207475
-113.69369369369369 0.00040700026728757903
-113.33333333333334 0.00040727245086516684
-112.97297297297297 0.0004075242752447105
-112.61261261261261 0.0004077557669010352
-112.25225225225226 0.00040796695001666945
-111.89189189189189 0.0004081578470954306
-111.53153153153153 0.00040832847956392645
-111.17117117117117 0.00040847886835935555
-110.81081081081082 0.00040860903450196703
-110.45045045045046 0.0004087189996505185
-110.09009009009009 0.00040880878663904734
-109.72972972972974 0.00040887841999325653
-109.36936936936935 0.0004089279264248007
-109.009009009009 0.00040895733530173516
-108.64864864864865 0.00040896667909339054
-108.28828828828829 0.0004089559937879152
-107.92792792792794 0.00040892531928072445
-107.56756756756756 0.0004088746997320882
-107.2072072072072 0.0004088041838920856
-106.84684684684686 0.0004087138253911533
-106.48648648648648 0.0004086036829944561
-106.12612612612611 0.00040847382081831026
-105.76576576576576 0.0004083243085069014
-105.4054054054054 0.0004081519957291026
-105.04504504504506 0.0004079604635435639
-104.68468468468468 0.00040774847617415483
-104.32432432432431 0.0004075160425927508
-103.96396396396396 0.00040726315649601156
-103.60360360360362 0.0004069897969439462
-103.24324324324326 0.00040669592900137685
-102.88288288288288 0.0004063815043806888
-102.52252252252251 0.0004060464620842246
-102.16216216216215 0.0004056907290446458
-101.8018018018018 0.0004053142207615493
-101.44144144144144 0.00040491684193259955
-101.08108108108108 0.0004044984870774076
-100.7207207207207 0.0004040590411523595
-100.36036036036036 0.00040359838015457657
-100.0 0.00040311637171316255
-99.63963963963965 0.0004026128756658778
-99.27927927927928 0.00040208774461936034
-98.91891891891892 0.000401540824490994
-98.55855855855856 0.00040097195503052414
-98.1981981981982 0.0004003809703194944
-97.83783783783785 0.0003997676992465835
-97.47747747747748 0.00039913196595691184
-97.1171171171171 0.00039847359027338176
-96.75675675675674 0.0003977923880881245
-96.39639639639641 0.00039708817172212304
-96.03603603603605 0.0003963718131960333
-95.67567567567568 0.00039562440692311816
-95.3153153153153 0.0003948474168118964
-94.95495495495496 0.0003940506750300043
-94.5945945945946 0.00039323597967810895
-94.23423423423424 0.0003923936550285887
-93.87387387387388 0.0003915275299153767
-93.5135135135135 0.000390637554185746
-93.15315315315316 0.00038972366635279024
-92.7927927927928 0.00038878579477071105
-92.43243243243245 0.00038782385883631167
-92.07207207207207 0.0003868377702148524
-91.71171171171171 0.00038582743408836415
-91.35135135135135 0.000384792750424441
-90.99099099099101 0.00038373361526347036
-90.63063063063062 0.00038264992202219464
-90.27027027027027 0.0003815415628114302
-89.9099099099099 0.0003804084297657138
-89.54954954954954 0.00037925041638258675
-89.1891891891892 0.0003780674188691633
-88.82882882882883 0.00037685933749358284
-88.46846846846847 0.00037562607793888825
-88.1081081081081 0.00037436755265682223
-87.74774774774775 0.00037308368221898656
-87.38738738738739 0.00037177439666276514
-87.02702702702702 0.00037043963682936476
-86.66666666666667 0.0003690793556912949
-86.3063063063063 0.00036769351966656406
-85.94594594594595 0.0003662821099168421
-85.58558558558559 0.0003648451236268052
-85.22522522522522 0.000363386761640773
-84.86486486486487 0.00036190220004317353
-84.50450450450451 0.00036039287570966875
-84.14414414414415 0.00035885881117389686
-83.7837837837838 0.00035730003761977455
-83.42342342342342 0.0003557165952392272
-83.06306306306307 0.00035410853357617413
-82.7027027027027 0.00035247591185530604
-82.34234234234233 0.0003508192234586764
-81.98198198198199 0.00034913840189281924
-81.62162162162163 0.0003474340839044917
-81.26126126126127 0.00034570647133384005
-80.9009009009009 0.0003439557721323307
-80.54054054054055 0.00034218220126068803
-80.18018018018017 0.00034038598160572933
-79.81981981981981 0.0003385673449145084
-79.45945945945947 0.0003367265327441111
-79.09909909909909 0.000334863797425387
-78.73873873873875 0.0003329794030388355
-78.37837837837837 0.00033107362640080214
-78.01801801801801 0.0003291467580580882
-77.65765765765767 0.0003271991032890064
-77.29729729729729 0.0003252309831088721
-76.93693693693695 0.0003232427352778567
-76.57657657657657 0.0003212347153090764
-76.21621621621622 0.00031920729747474683
-75.85585585585586 0.0003171608758081736
-75.49549549549549 0.0003150958650993169
-75.13513513513513 0.000313012701881608
-74.77477477477477 0.0003109118454076694
-74.41441441441442 0.00030879377861154034
-74.05405405405406 0.00030665900905497984
-73.69369369369369 0.00030450883872104926
-73.33333333333334 0.00030234161179452083
-72.97297297297297 0.0003001586653400371
-72.61261261261261 0.00029796035951613366
-72.25225225225226 0.0002957470513287056
-71.89189189189189 0.00029351909477989385
-71.53153153153154 0.00029127684102818436
-71.17117117117117 0.0002890206385588028
-70.8108108108108 0.0002867533633213495
-70.45045045045043 0.00028447673538062605
-70.09009009009009 0.00028218806465062275
-69.72972972972974 0.00027988793682245385
-69.36936936936937 0.0002775769403527336
-69.00900900900902 0.00027525566624535714
-68.64864864864863 0.0002729247078716641
-68.28828828828829 0.00027058466082888145
-67.92792792792793 0.0002682361228366502
-67.56756756756756 0.0002658796936713647
-67.20720720720722 0.00026351597513795457
-66.84684684684684 0.00026114557107865627
-66.48648648648648 0.00025876908741823276
-66.12612612612614 0.00025638713224500744
-65.76576576576576 0.00025400031592698975
-65.4054054054054 0.0002516092512622858
-65.04504504504504 0.00024921455366288744
-64.68468468468468 0.00024681684137085755
-64.32432432432434 0.00024441673570582613
-63.96396396396396 0.00024202950834478523
-63.6036036036036 0.00023962843040627806
-63.243243243243235 0.00023722687081737998
-62.88288288288289 0.00023482543157833424
-62.52252252252253 0.00023242471448755016
-62.16216216216216 0.00023002532258024235
-61.801801801801815 0.0002276278616678051
-61.44144144144144 0.0002252329419765517
-61.08108108108108 0.00022284117988426283
-60.72072072072073 0.00022045319975279087
-60.36036036036035 0.0002180968277777889
-60.00000000000001 0.000215723289739315
-59.63963963963964 0.0002133548256056912
-59.27927927927928 0.00021099267003722334
-58.91891891891893 0.0002086380583090405
-58.55855855855856 0.00020629222311770995
-58.198198198198206 0.00020396782040765763
-57.83783783783783 0.00020165151073316684
-57.477477477477485 0.00019934697959268332
-57.11711711711711 0.00019705498363631354
-56.75675675675676 0.000194776314466157
-56.396396396396405 0.0001925117981615916
-56.03603603603604 0.00019026229477047744
-55.675675675675684 0.00018802869776663012
-55.3153153153153 0.00018581193347394837
-54.95495495495496 0.0001836129604576158
-54.594594594594604 0.00018143276888282054
-54.23423423423423 0.0001792723798414751
-53.873873873873876 0.00017713284464744385
-53.51351351351351 0.00017501524410081667
-53.153153153153156 0.00017292068772179807
-52.7927927927928 0.00017085031295480834
-52.432432432432435 0.00016880528434342232
-52.07207207207208 0.0001667867926767993
-51.7117117117117 0.00016479605410828267
-51.35135135135135 0.00016283430924688013
-50.990990990991 0.0001609028222223504
-50.63063063063063 0.00015900287972466087
-50.270270270270274 0.00015713579001859281
-49.909909909909906 0.00015533225474295443
-49.54954954954955 0.00015353451494513212
-49.1891891891892 0.00015177267386619594
-48.82882882882883 0.00015004846241871642
-48.46846846846848 0.0001483636140121922
-48.1081081081081 0.00014671986446444866
-47.747747747747745 0.00014511895186463314
-47.38738738738738 0.00014356261638736906
-47.027027027027025 0.00014205260005772003
-46.66666666666667 0.00014059064646668697
-46.306306306306304 0.0001391785004370566
-45.94594594594595 0.00013781790763949594
-45.58558558558558 0.00013651061415887312
-45.22522522522523 0.00013527814073357802
-44.86486486486488 0.0001340654865136038
-44.504504504504496 0.0001329123911460684
-44.14414414414414 0.00013182002125669345
-43.783783783783775 0.00013078956129598004
-43.42342342342342 0.00012982221578699624
-43.06306306306307 0.00012891921142886692
-42.7027027027027 0.00012808179905018726
-42.34234234234235 0.00012731125540677842
-41.981981981981974 0.00012660888481841768
-41.62162162162162 0.00012597602063939831
-41.261261261261275 0.00012541402655800508
-40.9009009009009 0.00012492429772023155
-40.54054054054054 0.00012450826167331505
-40.18018018018017 0.0001241673791249237
-39.81981981981982 0.00012390314451409603
-39.45945945945947 0.00012371708639030829
-39.0990990990991 0.00012354744910111028
-38.738738738738746 0.0001234899973623888
-38.37837837837837 0.0001235124417332911
-38.01801801801802 0.00012361349487270392
-37.65765765765767 0.00012379175981210217
-37.2972972972973 0.00012404573023268778
-36.936936936936945 0.0001243737910275141
-36.57657657657657 0.00012477421914608425
-36.21621621621622 0.0001252451847184377
-35.855855855855864 0.00012578475245528231
-35.4954954954955 0.0001263908833202614
-35.135135135135144 0.0001270614364699939
-34.77477477477477 0.000127794171457074
-34.414414414414416 0.00012860112323167543
-34.05405405405405 0.00012946575163726772
-33.693693693693696 0.00013038992748769224
-33.33333333333334 0.00013137092220860048
-32.97297297297297 0.00013240560309279566
-32.612612612612615 0.00013349046375652065
-32.25225225225224 0.0001346216558347299
-31.89189189189189 0.00013579502186564238
-31.531531531531538 0.00013700612931275883
-31.171171171171167 0.00013825030567045872
-30.810810810810818 0.0001395226745973039
-30.450450450450447 0.0001408181930192419
-30.090090090090094 0.0001421067074853687
-29.72972972972974 0.00014343981949922985
-29.369369369369366 0.00014478792072661196
-29.009009009009013 0.00014614416369801756
-28.648648648648642 0.0001475015851732697
-28.28828828828829 0.00014885309252222836
-27.927927927927936 0.00015019145225962045
-27.567567567567565 0.0001515092807609568
-27.207207207207215 0.00015279903718263873
-26.84684684684684 0.00015405301860542796
-26.486486486486488 0.00015529252116785764
-26.126126126126135 0.00015648490844491383
-25.765765765765764 0.00015763525982626772
-25.405405405405414 0.00015874037486852767
-25.04504504504504 0.0001597981848661185
-24.684684684684687 0.00016080783798086786
-24.324324324324316 0.00016174099823255047
-23.963963963963963 0.00016263781667594148
-23.603603603603613 0.00016348734292113482
-23.24324324324324 0.00016429607134663907
-22.882882882882885 0.00016507372624188107
-22.522522522522515 0.0001658381541678131
-22.16216216216216 0.00016660236736198536
-21.801801801801812 0.0001673975374936975
-21.44144144144144 0.00016826287393466403
-21.081081081081084 0.00016924571678679452
-20.720720720720713 0.00017040140379792368
-20.36036036036036 0.00017180447162486453
-20.00000000000001 0.0001735474355515814
-19.63963963963964 0.00017574091039113425
-19.279279279279283 0.0001785183608679454
-18.918918918918912 0.00018203248965348317
-18.55855855855856 0.0001864669846439227
-18.19819819819821 0.00019202102417428422
-17.837837837837835 0.00019893542839554687
-17.477477477477485 0.00020745471462494625
-17.11711711711711 0.00021783566283628596
-16.756756756756758 0.00023034717271686248
-16.396396396396405 0.0002452701096684643
-16.036036036036034 0.00026289713971159706
-15.675675675675684 0.00028314890079060784
-15.31531531531531 0.0003065671730264111
-14.954954954954957 0.0003334772524708037
-14.594594594594605 0.00036319300839790546
-14.234234234234233 0.000396378403755039
-13.873873873873881 0.000433271792573742
-13.513513513513509 0.00047408296676828876
-13.153153153153156 0.0005189916226619054
-12.792792792792804 0.000568447089909567
-12.432432432432432 0.0006232823855010311
-12.07207207207208 0.0006838585568654498
-11.711711711711708 0.0007510968614537103
-11.351351351351354 0.000825946230711263
-10.990990990990984 0.0009094746789482175
-10.63063063063063 0.0010028227704737208
-10.270270270270277 0.0011072042400044183
-9.909909909909906 0.0012237966139642335
-9.549549549549553 0.0013544317124344445
-9.189189189189182 0.001499674281920248
-8.828828828828831 0.0016605785820789747
-8.468468468468476 0.0018374514374007351
-8.108108108108105 0.0020300072272648236
-7.747747747747752 0.0022369635781128725
-7.387387387387381 0.002456062190727655
-7.027027027027028 0.002684219851756536
-6.666666666666677 0.0029164088176695867
-6.306306306306304 0.0031475922226035834
-5.945945945945952 0.0033708247365427687
-5.58558558558558 0.003578804032459563
-5.225225225225227 0.0037640970460789546
-4.864864864864875 0.003919143403225569
-4.504504504504503 0.0040360195876033836
-4.144144144144151 0.004107352223641093
-3.7837837837837784 0.004128286081321227
-3.423423423423426 0.004094491432634834
-3.063063063063074 0.004003787622101658
-2.7027027027027017 0.0038552754157545727
-2.3423423423423495 0.0036527861274825196
-1.9819819819819773 0.0034048276844396643
-1.621621621621625 0.0031245974306041936
-1.2612612612612528 0.0028299893783727396
-0.9009009009009007 0.0025533986032831037
-0.5405405405405483 0.0023291323481843575
-0.18018018018017612 0.0022054820050204163
0.1801801801801961 0.0022076635377193637
0.5405405405405483 0.0023357119265061898
0.9009009009009007 0.0025644920661145034
1.2612612612612528 0.0028445996928042772
1.621621621621605 0.0031356052209597176
1.981981981981997 0.0034169803514045157
2.3423423423423495 0.0036641998248247674
2.7027027027027017 0.0038649748091802226
3.063063063063054 0.00401236669411522
3.423423423423406 0.004102632411911417
3.7837837837837984 0.004135216625926567
4.144144144144151 0.004112740149968824
4.504504504504503 0.004040003892667326
4.864864864864855 0.003922363632723033
5.225225225225207 0.003766525532785141
5.5855855855856 0.003580452106575163
5.945945945945952 0.003371863517241748
6.306306306306304 0.003148236741781982
6.666666666666656 0.0029168050085524996
7.0270270270270085 0.0026845575035206125
7.3873873873874 0.0024564594274405437
7.747747747747752 0.0022371316174454696
8.108108108108105 0.0020303512315048263
8.468468468468458 0.001837983650509478
8.82882882882881 0.0016611791458543957
9.189189189189202 0.0015003791361354291
9.549549549549553 0.0013553231854733791
9.909909909909906 0.0012250567308684684
10.27027027027026 0.0011084762064152924
10.63063063063061 0.0010042565890308567
10.990990990991003 0.0009110222746660274
11.351351351351354 0.0008275703440075736
11.711711711711708 0.0007527723682994173
12.07207207207206 0.0006855197498478784
12.432432432432412 0.0006249579870196411
12.792792792792804 0.0005701968489314507
13.153153153153156 0.0005206836353979298
13.513513513513509 0.00047573223452592963
13.873873873873862 0.0004348186477558311
14.234234234234213 0.0003977982482323699
14.594594594594605 0.0003644846881856937
14.954954954954957 0.0003346519009159929
15.31531531531531 0.0003080361297456298
15.675675675675661 0.00028433798036228263
16.036036036036013 0.0002638248565207699
16.396396396396405 0.00024612153843108045
16.756756756756758 0.00023093826223860426
17.11711711711711 0.00021824828651663704
17.477477477477464 0.00020768866001719786
17.837837837837856 0.00019898644825724
18.19819819819821 0.00019188423031116437
18.55855855855856 0.00018614032824687698
18.918918918918912 0.0001815290284315893
19.279279279279265 0.00017784079456408073
19.639639639639658 0.00017492922144811984
20.00000000000001 0.00017260161381093978
20.36036036036036 0.00017072513219233674
20.720720720720713 0.00016920160825517627
21.081081081081066 0.000167944703169397
21.44144144144146 0.0001668797322624734
21.801801801801812 0.00016594348416471528
22.16216216216216 0.00016508403487346611
22.522522522522515 0.000164260557155843
22.882882882882868 0.00016344312570467607
23.24324324324326 0.00016261251845675384
23.603603603603613 0.00016176001447640602
23.963963963963963 0.00016088718880083255
24.324324324324316 0.00015996163091177513
24.68468468468467 0.0001589658481563432
25.04504504504506 0.00015796136849692232
25.405405405405414 0.00015690072204749183
25.765765765765764 0.00015579283358209747
26.126126126126117 0.00015463693901745314
26.48648648648647 0.00015343937059228232
26.846846846846862 0.00015220562807276167
27.207207207207215 0.00015094133060474974
27.567567567567565 0.0001496521759412841
27.927927927927918 0.00014834390166716883
28.28828828828827 0.00014702224849107758
28.64864864864866 0.00014569292567145518
29.009009009009013 0.0001443615786382803
29.369369369369366 0.00014303375886845244
29.729729729729716 0.00014171489606821795
30.09009009009007 0.0001403970961301787
30.450450450450465 0.00013910644376318354
30.810810810810818 0.00013783674021019342
31.171171171171167 0.00013659333604469087
31.53153153153152 0.00013538144833001448
31.891891891891873 0.00013420612011119667
32.25225225225226 0.0001330646333454091
32.612612612612615 0.0001319760029288081
32.97297297297297 0.00013093376798438994
33.33333333333332 0.00012994161518641676
33.69369369369367 0.000129003018666708
34.05405405405407 0.00012812123256564667
34.414414414414416 0.0001272992842753181
34.77477477477477 0.0001265399683876284
35.13513513513512 0.0001258458413590702
35.495495495495476 0.0001252192169025988
35.855855855855864 0.00012466216211587806
36.21621621621622 0.00012417909102989755
36.57657657657657 0.0001237574481294948
36.936936936936924 0.00012340998422067102
37.29729729729727 0.00012313711250206647
37.65765765765767 0.00012293919233241133
38.01801801801802 0.00012281651757351411
38.37837837837837 0.00012276930486528528
38.738738738738725 0.0001227976818542107
39.099099099099114 0.00012290167539669926
39.45945945945947 0.00012308119975871338
39.81981981981982 0.00012333604483304576
40.18018018018017 0.00012366586439552523
40.540540540540526 0.00012406306797859814
40.90090090090092 0.0001245337256307831
41.261261261261275 0.0001250758139276977
41.62162162162162 0.000125688442684347
41.981981981981974 0.00012637056189810183
42.34234234234233 0.0001271209586241713
42.702702702702716 0.00012793825396512125
43.06306306306307 0.0001288209001795235
43.42342342342342 0.00012976717791471145
43.783783783783775 0.00013077519356848223
44.14414414414413 0.00013181456772967562
44.504504504504524 0.00013294737275872838
44.86486486486488 0.0001341350394325824
45.22522522522523 0.00013537623218702488
45.58558558558558 0.0001366696047576991
45.94594594594593 0.00013801380258363622
46.30630630630632 0.0001394074651872381
46.66666666666667 0.0001408492285279987
47.027027027027025 0.00014233772732731147
47.38738738738738 0.00014387159736177225
47.74774774774773 0.00014544947772245336
48.10810810810813 0.00014707001303769125
48.46846846846848 0.00014873185565700023
48.82882882882883 0.0001504336677937993
49.18918918918918 0.00015217412362470635
49.54954954954953 0.0001539519113432403
49.90990990990992 0.00015576573516584054
50.270270270270274 0.00015761431728819698
50.63063063063063 0.0001594963997899683
50.99099099099098 0.00016141074648604107
51.35135135135133 0.0001633561447225747
51.71171171171173 0.00016533140711615755
52.07207207207208 0.0001673353732344886
52.432432432432435 0.00016936691121708798
52.79279279279278 0.00017139945785575708
53.153153153153134 0.00017347745198774837
53.51351351351352 0.00017557920304725447
53.873873873873876 0.00017770374042093857
54.23423423423423 0.00017983726295989647
54.59459459459458 0.00018199679564201833
54.954954954954935 0.0001841751954951481
55.315315315315324 0.00018637467894184987
55.675675675675684 0.000188594079014254
56.03603603603604 0.00019082820254754437
56.39639639639638 0.00019307640082600377
56.75675675675674 0.00019533802128542604
57.117117117117125 0.00019761240667005427
57.477477477477485 0.0001998988942409252
57.83783783783783 0.00020219681503715146
58.19819819819819 0.0002045054931915497
58.55855855855854 0.00020682424530192256
58.91891891891893 0.00020915237985918086
59.27927927927928 0.00021148919673337743
59.63963963963964 0.0002138339867186199
59.999999999999986 0.00021618603113769926
60.36036036036034 0.00021854460150717012
60.72072072072073 0.00022090895926349654
61.08108108108108 0.0002232783555507649
61.44144144144144 0.0002256520310703559
61.80180180180179 0.0002280292159928423
62.16216216216215 0.00023040912993228528
62.52252252252253 0.00023279098198297182
62.88288288288289 0.00023517397081854026
63.243243243243235 0.00023755728485332425
63.603603603603595 0.00023994010246563776
63.96396396396398 0.00024232159228262313
64.32432432432434 0.00024470091352617277
64.68468468468468 0.0002470772164193402
65.04504504504504 0.0002494558980664059
65.40540540540539 0.00025183067927114067
65.76576576576578 0.00025420109432395984
66.12612612612614 0.00025656667542942014
66.48648648648648 0.00025892694558186615
66.84684684684684 0.00026128141815743336
67.20720720720719 0.0002636295965491964
67.56756756756758 0.0002659709738461385
67.92792792792793 0.00026830503255653135
68.28828828828829 0.00027063124437624197
68.64864864864863 0.00027294590919995574
69.00900900900899 0.0002752551573052475
69.3693693693694 0.00027755454292391227
69.72972972972974 0.0002798435539902369
70.09009009009009 0.000282121690964363
70.45045045045043 0.0002843884654323522
70.81081081081079 0.00028664339874187437
71.17117117117118 0.00028888602067578294
71.53153153153154 0.00029111586816573786
71.89189189189189 0.0002933324840479312
72.25225225225225 0.0002955354158628615
72.6126126126126 0.0002977242147009939
72.97297297297298 0.0002998984340960387
73.33333333333334 0.00030205762896746085
73.69369369369369 0.0003042013546137356
74.05405405405405 0.00030632916575773814
74.4144144144144 0.00030844061564555845
74.77477477477478 0.0003105352551999122
75.13513513513513 0.0003126126322292067
75.49549549549549 0.0003146644427197069
75.85585585585584 0.0003167068191955626
76.2162162162162 0.00031873011662926113
76.5765765765766 0.00032073407762273624
76.93693693693695 0.0003227184491077906
77.29729729729729 0.00032468298242166417
77.65765765765764 0.0003266274333713627
78.018018018018 0.0003285515622877691
78.37837837837839 0.00033045513407053365
78.73873873873875 0.0003323379182247268
79.09909909909909 0.00033419968889022186
79.45945945945945 0.0003360366943478285
79.8198198198198 0.000337854814985922
80.18018018018019 0.000339650891606755
80.54054054054055 0.00034142457389687187
80.9009009009009 0.0003431755453242629
81.26126126126125 0.00034490352149656303
81.6216216216216 0.0003466082484968927
81.98198198198199 0.00034828950120062945
82.34234234234233 0.00034994708157634933
82.7027027027027 0.00035158081697414696
83.06306306306304 0.0003531905584044813
83.4234234234234 0.0003547761788106607
83.7837837837838 0.00035633757133801105
84.14414414414415 0.0003578746476027302
84.50450450450451 0.000359387335963363
84.86486486486484 0.00036087557979776826
85.22522522522524 0.0003623393357883943
85.58558558558559 0.00036377857221860067
85.94594594594595 0.00036519326728270425
86.3063063063063 0.0003665834074123482
86.66666666666666 0.00036794731279675343
87.02702702702705 0.0003692882100421915
87.38738738738739 0.00037060301602007687
87.74774774774775 0.00037189203037351097
88.1081081081081 0.0003731555365884547
88.46846846846846 0.00037439380259462053
88.82882882882885 0.0003756070813434618
89.1891891891892 0.0003767956113639478
89.54954954954954 0.0003779607254923078
89.9099099099099 0.000379101049099128
90.27027027027025 0.00038021654666449493
90.63063063063065 0.0003813072842874755
90.99099099099101 0.00038237334160777335
91.35135135135135 0.0003834148108410798
91.71171171171171 0.0003844317957967926
92.07207207207206 0.0003854244108802993
92.43243243243245 0.00038639278008198615
92.7927927927928 0.00038733703595511223
93.15315315315316 0.0003882573185846563
93.5135135135135 0.0003891537745492126
93.87387387387386 0.0003900265558779791
94.23423423423424 0.00039087581900484447
94.5945945945946 0.000391701723721542
94.95495495495496 0.00039250443213180057
95.3153153153153 0.00039328410760837857
95.67567567567566 0.0003940409137548264
96.03603603603605 0.00039477501337377603
96.39639639639641 0.0003954865674435087
96.75675675675674 0.0003961757341045096
97.1171171171171 0.0003968426676576619
97.47747747747745 0.0003974875175756855
97.83783783783785 0.00039811042752937895
98.1981981981982 0.00039870666011390383
98.55855855855856 0.00039928689542295036
98.91891891891892 0.00039984594452066943
99.27927927927927 0.0004003828435096042
99.63963963963965 0.00040088852464383707
100.0 0.0004013835067562647
100.36036036036036 0.0004018567155857785
100.7207207207207 0.00040230833991722434
101.08108108108107 0.0004027385605189174
101.44144144144144 0.00040314754997220376
101.8018018018018 0.0004035354724681444
102.16216216216215 0.00040390248357298806
102.52252252252251 0.00040424872996410886
102.88288288288287 0.0004045743491380923
103.24324324324326 0.0004048794690926638
103.60360360360362 0.000405164207984146
103.96396396396396 0.00040542867376213993
104.32432432432431 0.0004056729637831212
104.68468468468465 0.00040589716440463103
105.04504504504506 0.0004061013505617408
105.4054054054054 0.00040628558532745826
105.76576576576576 0.0004064499194587279
106.12612612612611 0.00040659439092966687
106.48648648648647 0.0004067190244536606
106.84684684684686 0.00040682383099592366
107.2072072072072 0.00040690880727811115
107.56756756756756 0.00040697393527654424
107.92792792792791 0.00040701918171558843
108.28828828828827 0.0004070444975576993
108.64864864864865 0.00040704981749162066
109.009009009009 0.00040703505942019336
109.36936936936935 0.0004069998358438804
109.72972972972971 0.0004069443813012189
110.09009009009011 0.0004068695691637194
110.45045045045046 0.000406775259382823
110.81081081081082 0.00040666132599657674
111.17117117117117 0.00040652765676716144
111.53153153153151 0.00040637415277094806
111.8918918918919 0.00040620072794316636
112.25225225225226 0.0004060073085792766
112.61261261261261 0.0004057938327951344
112.97297297297297 0.00040556024994804323
113.33333333333331 0.0004053065200207829
113.6936936936937 0.00040503261297069747
114.05405405405406 0.0004047385080459225
114.41441441441441 0.00040442419307081304
114.77477477477476 0.0004040896637026285
115.13513513513512 0.00040373492266151283
115.4954954954955 0.00040336351659074106
115.85585585585585 0.00040296807648796545
116.21621621621621 0.0004025526416170711
116.57657657657657 0.0004021171718238423
116.9369369369369 0.0004016616226628513
117.29729729729732 0.00040118594516606307
117.65765765765768 0.000400690085599587
118.01801801801801 0.0004001739852093673
118.37837837837837 0.00039963757995660444
118.73873873873872 0.0003990808002436933
119.0990990990991 0.0003985035706314533
119.45945945945947 0.0003979058095484295
119.81981981981983 0.0003972874289930229
120.18018018018016 0.0003966483342292113
120.54054054054052 0.0003959855714019662
120.90090090090092 0.00039530879340877415
121.26126126126125 0.0003946106013452119
121.62162162162161 0.0003938911474943842
121.98198198198197 0.00039315057348738024
122.34234234234233 0.00039238901070778035
122.70270270270272 0.0003916065806727211
123.06306306306307 0.00039080339539087223
123.42342342342342 0.00038997955769770566
123.78378378378376 0.00038913516156844355
124.14414414414412 0.00038827029240909934
124.50450450450451 0.0003873850273260322
124.86486486486487 0.00038647943537445785
125.22522522522523 0.0003855535777863625
125.58558558558558 0.00038460750817828675
125.94594594594592 0.0003836412727394542
126.30630630630633 0.00038265491040072715
126.66666666666666 0.0003816484529848875
127.02702702702702 0.0003806237977598652
127.38738738738738 0.0003795771452673509
127.74774774774774 0.0003785097649082646
128.10810810810813 0.000377421713849409
128.46846846846847 0.00037631305843350855
128.82882882882885 0.0003751838737383634
129.18918918918916 0.0003740342430970943
129.54954954954954 0.00037286425758091947
129.9099099099099 0.00037167401544590313
130.27027027027026 0.0003704636215451219
130.63063063063063 0.00036923318670769467
130.99099099099098 0.0003679828270861221
131.35135135135135 0.00036671266347337655
131.71171171171173 0.0003654228205911821
132.07207207207207 0.00036411342635091524
132.43243243243242 0.00036278849969629135
132.79279279279277 0.0003614366456733663
133.15315315315317 0.0003600653869877492
133.51351351351352 0.000358674720000471
133.8738738738739 0.00035726463528393607
134.23423423423424 0.0003558351188033243
134.59459459459455 0.0003543861530405732
134.95495495495499 0.0003529177180613603
135.31531531531533 0.00035142979252555885
135.67567567567568 0.0003499223546416792
136.03603603603602 0.0003483953830658564
136.3963963963964 0.0003468488577459788
136.75675675675677 0.00034528276071159374
137.11711711711712 0.00034369707681026064
137.4774774774775 0.00034209179439105564
137.8378378378378 0.0003404669059359663
138.19819819819818 0.00033882240863993934
138.55855855855856 0.0003371531718349602
138.9189189189189 0.0003354697148370628
139.27927927927928 0.0003337670748336207
139.63963963963963 0.0003320452700351684
140.0 0.0003303043185622111
140.36036036036037 0.0003285442386131685
140.72072072072075 0.0003267650486128095
141.08108108108107 0.00032496676734142303
141.44144144144144 0.00032314941404498163
141.8018018018018 0.0003213130085265643
142.16216216216216 0.0003194575712193133
142.52252252252254 0.00031758312324121164
142.88288288288288 0.00031568968643196885
143.24324324324326 0.0003137772833723206
143.60360360360357 0.0003118459373860438
143.96396396396398 0.0003098956725249973
144.32432432432432 0.0003079265135375157
144.68468468468467 0.0003059425939190332
145.04504504504504 0.000303934729762064
145.4054054054054 0.00030190910924326987
145.7657657657658 0.00029986576151843486
146.12612612612614 0.00029780471654860304
146.48648648648646 0.0002957260054432016
146.84684684684683 0.00029362966078572356
147.20720720720718 0.00029151571694198343
147.56756756756758 0.0002893842103509755
147.92792792792793 0.0002872351797983797
148.2882882882883 0.00028506917575401035
148.64864864864865 0.0002828838705984511
149.009009009009 0.0002806814889661431
149.3693693693694 0.0002784620914879722
149.7297297297297 0.00027622575394614847
150.0900900900901 0.0002739725680320929
150.45045045045043 0.00027170264207240953
150.8108108108108 0.00026941610172295647
151.17117117117118 0.00026711309063107136
151.53153153153153 0.00026479377106601376
151.8918918918919 0.0002624583245177145
152.25225225225222 0.0002601069522639386
152.6126126126126 0.0002577398759059896
152.97297297297297 0.0002553573378730929
153.33333333333334 0.0002529596018956224
153.6936936936937 0.00025054695344733815
154.05405405405403 0.0002481197001568278
154.41441441441438 0.0002456781721883459
154.77477477477478 0.00024322272259226976
155.13513513513516 0.0002407537276253907
155.49549549549548 0.00023827158704127355
155.85585585585585 0.00023577672435092897
156.21621621621622 0.00023326958705404793
156.57657657657657 0.00023075064684105644
156.93693693693695 0.0002282165900374842
157.2972972972973 0.00022567244699092103
157.65765765765764 0.00022311742329541247
158.01801801801804 0.0002205519473760561
158.3783783783784 0.00021797647477826107
158.73873873873873 0.00021539148860186074
159.09909909909908 0.00021279749991230388
159.45945945945945 0.00021019504812888845
159.81981981981983 0.00020758470139001483
160.1801801801802 0.00020496705689544844
160.54054054054055 0.00020234274122558167
160.9009009009009 0.00019971241063770098
161.26126126126124 0.00019707675133926332
161.62162162162164 0.00019443647973819874
161.981981981982 0.00019179234267025627
162.34234234234233 0.00018914511760341157
162.7027027027027 0.00018649561281937135
163.06306306306305 0.00018384466757219466
163.42342342342343 0.0001811931522240664
163.7837837837838 0.00017854196835825545
164.14414414414412 0.00017589204886928777
164.5045045045045 0.0001732520986968614
164.86486486486484 0.0001706098672031786
165.22522522522524 0.00016797454631113204
165.5855855855856 0.0001653471073539756
165.94594594594594 0.00016272865765232304
166.3063063063063 0.00016012044283577028
166.66666666666663 0.00015752384911544182
167.02702702702706 0.00015494040550753424
167.38738738738738 0.00015237178600793603
167.74774774774775 0.00014981981171798797
168.1081081081081 0.0001472864529214686
168.46846846846844 0.00014477383111285855
168.82882882882885 0.0001422842209769517
169.1891891891892 0.00013981379473104928
169.54954954954957 0.0001373869336779638
169.90990990990989 0.00013498643178548201
170.27027027027026 0.00013261619458422556
170.63063063063063 0.00013028013059269386
170.99099099099098 0.00012798215526126157
171.35135135135135 0.00012572619492961745
171.7117117117117 0.00012351619079628846
172.07207207207205 0.00012135610289891978
172.43243243243245 0.00011924991410400848
172.7927927927928 0.00011720163410482693
173.15315315315314 0.00011521530342627572
173.5135135135135 0.0001132949974354547
173.87387387387386 0.00011144483035674053
174.23423423423424 0.00010966895929018783
174.5945945945946 0.00010797158823208709
174.95495495495496 0.00010635697209652281
175.3153153153153 0.00010482942073679509
175.67567567567565 0.00010339330296556943
176.03603603603602 0.00010205305057263574
176.3963963963964 0.00010081316233915849
176.75675675675674 9.967820804730496e-05
177.11711711711712 9.865283248414301e-05
177.4774774774775 9.774175943869543e-05
177.83783783783784 9.694979569103863e-05
178.1981981981982 9.628183499232606e-05
178.55855855855853 9.574286203461314e-05
178.9189189189189 9.53133419808882e-05
179.27927927927928 9.502237110588663e-05
179.63963963963965 9.48590864120885e-05
180.0 9.482517133658824e-05


==> figures/flow_around_a_cylinder/data/reference_R4.dat <==
theta p_rms
-179.63963963963965 3.9868040788128095e-05
-179.27927927927928 4.091472137995322e-05
-178.91891891891893 4.259476640979084e-05
-178.55855855855853 4.4869360842164946e-05
-178.1981981981982 4.768655169245282e-05
-177.83783783783784 5.0981314881679445e-05
-177.47747747747746 5.467562497467399e-05
-177.11711711711715 5.867852780937577e-05
-176.75675675675674 6.28862160278045e-05
-176.3963963963964 6.718210752188129e-05
-176.03603603603602 7.166091732864638e-05
-175.67567567567568 7.629314107619051e-05
-175.3153153153153 8.10178725275951e-05
-174.95495495495496 8.582151934881591e-05
-174.5945945945946 9.069190973016222e-05
-174.23423423423424 9.561830293849228e-05
-173.8738738738739 0.00010059139958926421
-173.51351351351352 0.00010560335163591113
-173.15315315315314 0.00011064777207367238
-172.7927927927928 0.00011571974435467323
-172.43243243243245 0.00012081583151071255
-172.07207207207207 0.0001259340849798589
-171.7117117117117 0.00013107405313263383
-171.35135135135135 0.00013622118195548742
-170.99099099099098 0.00014137989840972006
-170.63063063063063 0.00014654677372327306
-170.27027027027026 0.00015172025705605463
-169.9099099099099 0.00015689887303735916
-169.54954954954957 0.00016208122098284496
-169.1891891891892 0.00016726597408105352
-168.82882882882882 0.0001724518785496161
-168.46846846846844 0.00017763775276128532
-168.10810810810813 0.00018282248633993097
-167.74774774774775 0.0001880050392266244
-167.38738738738738 0.00019318444071593556
-167.02702702702703 0.00019835978846257396
-166.66666666666666 0.00020353024745848672
-166.3063063063063 0.0002086950489805375
-165.94594594594594 0.00021385348950888787
-165.5855855855856 0.00021900492961620356
-165.22522522522522 0.00022414879282780893
-164.86486486486487 0.00022928456445291936
-164.5045045045045 0.0002344117903870901
-164.14414414414412 0.000239530075886007
-163.7837837837838 0.00024463908431078486
-163.4234234234234 0.00024973853584491195
-163.06306306306305 0.00025482820618300954
-162.7027027027027 0.0002599079251915879
-162.34234234234233 0.000264970345079987
-161.981981981982 0.0002700257463112254
-161.6216216216216 0.0002750684750308734
-161.26126126126127 0.0002800982281328717
-160.9009009009009 0.0002851147032087038
-160.54054054054055 0.0002901175983548296
-160.1801801801802 0.00029510661196731325
-159.8198198198198 0.0003000814425238266
-159.45945945945948 0.00030504178835324524
-159.09909909909908 0.0003099873473930531
-158.73873873873873 0.00031491781693476865
-158.3783783783784 0.0003198328933576453
-158.018018018018 0.0003247322718508819
-157.65765765765767 0.0003296156461246018
-157.2972972972973 0.0003344762123710778
-156.93693693693695 0.00033932360829688876
-156.57657657657657 0.000344153738980115
-156.21621621621622 0.0003489662080401864
-155.85585585585585 0.0003537606305907055
-155.49549549549548 0.0003585366328277276
-155.13513513513516 0.0003632938515861053
-154.77477477477478 0.00036803193386376225
-154.4144144144144 0.00037275053631376
-154.05405405405406 0.00037744932470405425
-153.6936936936937 0.00038212797334484045
-153.33333333333334 0.00038678616448340115
-152.97297297297297 0.00039142358766640193
-152.61261261261262 0.0003960399390695823
-152.25225225225225 0.00040063492079481797
-151.8918918918919 0.0004052082401345526
-151.53153153153153 0.00040975960880361136
-151.17117117117118 0.00041428874213844094
-150.8108108108108 0.00041879535826383566
-150.45045045045046 0.00042327917722724393
-150.0900900900901 0.00042773992010077005
-149.7297297297297 0.00043217730805101266
-149.3693693693694 0.00043659106137691907
-149.009009009009 0.00044098089851585644
-148.64864864864865 0.00044534129680069294
-148.2882882882883 0.00044968205379048863
-147.92792792792793 0.00045399734943468457
-147.56756756756758 0.0004582869686703234
-147.2072072072072 0.00046255069090147394
-146.84684684684683 0.00046678828984628927
-146.48648648648646 0.0004709995333624595
-146.12612612612614 0.0004751841832509659
-145.7657657657658 0.0004793419950380636
-145.4054054054054 0.0004834727177354347
-145.04504504504504 0.0004875760935784658
-144.68468468468467 0.0004916518577426376
-144.32432432432432 0.0004956997380380162
-143.96396396396398 0.0004997194545818695
-143.6036036036036 0.0005037107194494477
-143.24324324324326 0.0005076732363029881
-142.88288288288288 0.0005116066999990387
-142.52252252252254 0.0005155059970414904
-142.16216216216213 0.0005193791928687768
-141.80180180180182 0.0005232223018655408
-141.44144144144144 0.0005270349736901198
-141.08108108108107 0.00053081687271365
-140.72072072072075 0.0005345676778019577
-140.36036036036035 0.0005382870820447766
-140.0 0.0005419747924314117
-139.63963963963963 0.0005456305294720055
-139.27927927927928 0.000549254026763567
-138.9189189189189 0.0005528450304999784
-138.55855855855856 0.0005564032989251962
-138.1981981981982 0.0005599286017289256
-137.8378378378378 0.0005634207193840582
-137.4774774774775 0.0005668794424252128
-137.11711711711712 0.0005703045706677573
-136.75675675675674 0.0005736959123667211
-136.3963963963964 0.0005770532833150692
-136.03603603603602 0.0005803765058808439
-135.67567567567568 0.000583658674928452
-135.31531531531533 0.000586911485537868
-134.95495495495496 0.000590128279141368
-134.59459459459458 0.0005933088574775739
-134.23423423423424 0.0005964530162654203
-133.8738738738739 0.0005995605453263532
-133.51351351351352 0.0006026312286734907
-133.15315315315317 0.00060566484456693
-132.7927927927928 0.0006086611655344229
-132.43243243243242 0.0006116199583566499
-132.07207207207207 0.0006145409840163532
-131.71171171171173 0.0006174239976105995
-131.35135135135135 0.0006202687482254748
-130.99099099099098 0.0006230749787725405
-130.63063063063063 0.000625842425786405
-130.27027027027026 0.0006285708191827896
-129.9099099099099 0.0006312598819765131
-129.54954954954954 0.0006339093299588375
-129.18918918918916 0.0006365188713336632
-128.82882882882885 0.0006390882063120944
-128.46846846846847 0.0006416170266649435
-128.10810810810813 0.0006441050152327638
-127.74774774774774 0.0006465518453930758
-127.38738738738738 0.0006489571804844683
-127.02702702702702 0.0006513206731873183
-126.66666666666666 0.0006536451441736728
-126.30630630630633 0.000655927746304902
-125.94594594594594 0.0006581674494615271
-125.58558558558558 0.0006603640518469176
-125.22522522522523 0.000662517383950171
-124.86486486486487 0.0006646273084458032
-124.50450450450451 0.0006666937199932116
-124.14414414414415 0.000668716544933594
-123.78378378378376 0.0006706957408820559
-123.42342342342342 0.000672631296212706
-123.06306306306307 0.0006745232294346084
-122.70270270270272 0.0006763741172318504
-122.34234234234233 0.0006781760872402011
-121.98198198198197 0.0006799332781586501
-121.62162162162161 0.0006816454534596841
-121.26126126126125 0.0006833123744807953
-120.90090090090092 0.000684933801299274
-120.54054054054055 0.0006865094935575549
-120.18018018018016 0.0006880392112366958
-119.81981981981983 0.0006895227153755755
-119.45945945945947 0.000690959768733412
-119.0990990990991 0.0006923501363932152
-118.73873873873875 0.0006936935863038062
-118.37837837837837 0.0006949898897580641
-118.01801801801801 0.0006962388218050827
-117.65765765765768 0.0006974401615939534
-117.29729729729732 0.000698593692646927
-116.93693693693693 0.0006996992030597415
-116.57657657657657 0.0007007564856269531
-116.21621621621621 0.0007017653378901537
-115.85585585585585 0.0007027255621070064
-115.4954954954955 0.0007036345060095149
-115.13513513513514 0.0007044973870533511
-114.77477477477476 0.000705311374844009
-114.41441441441441 0.0007060762050215756
-114.05405405405406 0.0007067916052866776
-113.69369369369369 0.0007074572949644237
-113.33333333333334 0.0007080729845237886
-112.97297297297297 0.0007086383750516307
-112.61261261261261 0.0007091531576805778
-112.25225225225226 0.0007096170129700511
-111.89189189189189 0.0007100296102397627
-111.53153153153153 0.0007103957739380685
-111.17117117117117 0.0007107068780439552
-110.81081081081082 0.0007109670645017125
-110.45045045045046 0.0007111763283858761
-110.09009009009009 0.0007113346534370924
-109.72972972972974 0.0007114420123879724
-109.36936936936935 0.0007115002167842586
-109.009009009009 0.0007115038124536716
-108.64864864864865 0.0007114555768878315
-108.28828828828829 0.0007113553562406007
-107.92792792792794 0.0007112030016318009
-107.56756756756756 0.0007109983701150913
-107.2072072072072 0.0007107413255906646
-106.84684684684686 0.0007104317396594506
-106.48648648648648 0.0007100694924155208
-106.12612612612611 0.0007096544731734045
-105.76576576576576 0.000709186581127034
-105.4054054054054 0.0007086657259370507
-105.04504504504506 0.0007080918282432441
-104.68468468468468 0.0007074648200989053
-104.32432432432431 0.0007067846453239246
-103.96396396396396 0.0007060512597734976
-103.60360360360362 0.0007052646315193466
-103.24324324324326 0.0007044247409404256
-102.88288288288288 0.0007035315807201153
-102.52252252252251 0.0007025851557469991
-102.16216216216215 0.0007015828439324088
-101.8018018018018 0.0007005286098725761
-101.44144144144144 0.0006994204073023119
-101.08108108108108 0.0006982582668363063
-100.7207207207207 0.0006970422108194927
-100.36036036036036 0.0006957722541254389
-100.0 0.0006944484049107624
-99.63963963963965 0.000693070665322476
-99.27927927927928 0.0006916390321551747
-98.91891891891892 0.0006901534974549954
-98.55855855855856 0.0006886140490672878
-98.1981981981982 0.0006870206711249661
-97.83783783783785 0.000685373344474538
-97.47747747747748 0.0006836720470368347
-97.1171171171171 0.000681916754099517
-96.75675675675674 0.0006801074385384571
-96.39639639639641 0.0006782440709651705
-96.03603603603605 0.0006763284981099295
-95.67567567567568 0.0006743585558550401
-95.3153153153153 0.0006723345668348835
-94.95495495495496 0.00067025656317483
-94.5945945945946 0.0006681246171713147
-94.23423423423424 0.0006659388429600377
-93.87387387387388 0.0006636993980569017
-93.5135135135135 0.0006614064847655085
-93.15315315315316 0.0006590636047423364
-92.7927927927928 0.0006566651404420655
-92.43243243243245 0.0006542133956661203
-92.07207207207207 0.0006517085497253762
-91.71171171171171 0.0006491507727443618
-91.35135135135135 0.0006465402274082
-90.99099099099101 0.0006438770706647435
-90.63063063063062 0.0006411614553765626
-90.27027027027027 0.000638393531917432
-89.9099099099099 0.0006355734497079235
-89.54954954954954 0.0006327013586847393
-89.1891891891892 0.0006297774106983968
-88.82882882882883 0.0006268017608338896
-88.46846846846847 0.0006237745686489847
-88.1081081081081 0.0006206959993248192
-87.74774774774775 0.0006175662247235131
-87.38738738738739 0.0006143854243475538
-87.02702702702702 0.0006111537861957592
-86.66666666666667 0.0006078715075106915
-86.3063063063063 0.0006045387954124674
-85.94594594594595 0.0006011547688068619
-85.58558558558559 0.0005977236411516799
-85.22522522522522 0.0005942409079666067
-84.86486486486487 0.0005907111529205356
-84.50450450450451 0.0005871311441050308
-84.14414414414415 0.0005835023258871581
-83.7837837837838 0.0005798250429888559
-83.42342342342342 0.0005760996327642734
-83.06306306306307 0.0005723264276709781
-82.7027027027027 0.0005685057577016014
-82.34234234234233 0.000564637952768345
-81.98198198198199 0.0005607233450326741
-81.62162162162163 0.0005567622711724913
-81.26126126126127 0.0005527550745790408
-80.9009009009009 0.0005487021074757555
-80.54054054054055 0.0005446037329512575
-80.18018018018017 0.0005404603268986905
-79.81981981981981 0.0005362722798536014
-79.45945945945947 0.0005320399987225764
-79.09909909909909 0.0005277639083948871
-78.73873873873875 0.0005234444532294323
-78.37837837837837 0.0005190820984093306
-78.01801801801801 0.0005146773311565747
-77.65765765765767 0.0005102306617992457
-77.29729729729729 0.0005057426246838837
-76.93693693693695 0.0005012137789257193
-76.57657657657657 0.0004966461416444681
-76.21621621621622 0.0004920371502412504
-75.85585585585586 0.0004873877170176989
-75.49549549549549 0.0004826980607093448
-75.13513513513513 0.00047796847578639856
-74.77477477477477 0.0004732104380227523
-74.41441441441442 0.00046840821452483146
-74.05405405405406 0.00046356883100009835
-73.69369369369369 0.0004586930910692208
-73.33333333333334 0.0004537817699803634
-72.97297297297297 0.00044883561860330673
-72.61261261261261 0.00044385536740544
-72.25225225225226 0.0004388417303985079
-71.89189189189189 0.00043379540904489957
-71.53153153153154 0.0004287170961121765
-71.17117117117117 0.0004236110263171047
-70.8108108108108 0.00041846929802698025
-70.45045045045043 0.00041329757357270016
-70.09009009009009 0.0004080966271294641
-69.72972972972974 0.00040286723892916644
-69.36936936936937 0.00039761019710585536
-69.00900900900902 0.00039232629948129965
-68.64864864864863 0.0003870163552825117
-68.28828828828829 0.00038168118678302376
-67.92792792792793 0.00037632163085967227
-67.56756756756756 0.0003709385404566441
-67.20720720720722 0.00036553278594851174
-66.84684684684684 0.00036010525639399923
-66.48648648648648 0.000354656860672244
-66.12612612612614 0.0003491885284933386
-65.76576576576576 0.0003437012112749984
-65.4054054054054 0.0003381958828772529
-65.04504504504504 0.000332673540187133
-64.68468468468468 0.0003271494792059414
-64.32432432432434 0.0003215966460427701
-63.96396396396396 0.00031603195520157635
-63.6036036036036 0.0003104565575932064
-63.243243243243235 0.00030487169746680617
-62.88288288288289 0.00029927871998437246
-62.52252252252253 0.00029367907867432154
-62.16216216216216 0.00028807434274603867
-61.801801801801815 0.0002824662042472814
-61.44144144144144 0.00027685648504627427
-61.08108108108108 0.00027124714362031905
-60.72072072072073 0.0002656402816327326
-60.36036036036035 0.0002600381502799784
-60.00000000000001 0.00025444315639090823
-59.63963963963964 0.0002488578682601151
-59.27927927927928 0.00024328502119752912
-58.91891891891893 0.00023772752277651267
-58.55855855855856 0.0002321884577628978
-58.198198198198206 0.00022667109270760728
-57.83783783783783 0.00022117888018571738
-57.477477477477485 0.0002157154626650936
-57.11711711711711 0.00021028467598800552
-56.75675675675676 0.000204890552449447
-56.396396396396405 0.0001995373234562216
-56.03603603603604 0.0001942294217512386
-55.675675675675684 0.00018898834336689908
-55.3153153153153 0.00018381661716375443
-54.95495495495496 0.0001802460221913031
-54.594594594594604 0.00017363631248149472
-54.23423423423423 0.00016880309132573132
-53.873873873873876 0.00016400693484525672
-53.51351351351351 0.00015927691980243934
-53.153153153153156 0.00015464118822673274
-52.7927927927928 0.00015012694964726864
-52.432432432432435 0.00014576049002361225
-52.07207207207208 0.0001415671875680992
-51.7117117117117 0.0001375715356465109
-51.35135135135135 0.00013379717293681185
-50.990990990991 0.00013026692101821428
-50.63063063063063 0.0001270028295550454
-50.270270270270274 0.00012402622923167833
-49.909909909909906 0.00012135779258624068
-49.54954954954955 0.00011901760288187928
-49.1891891891892 0.00011702523114507602
-48.82882882882883 0.00011539982149087376
-48.46846846846848 0.00011416018484489154
-48.1081081081081 0.00011332490116168798
-47.747747747747745 0.00011291243022840217
-47.38738738738738 0.00011294123113162976
-47.027027027027025 0.00011342989045423997
-46.66666666666667 0.00011439725925727275
-46.306306306306304 0.00011586259889021399
-45.94594594594595 0.00011768901163279319
-45.58558558558558 0.00012001122376610345
-45.22522522522523 0.0001227360043409521
-44.86486486486488 0.000125848108182139
-44.504504504504496 0.00012933266679317202
-44.14414414414414 0.0001331751076034846
-43.783783783783775 0.0001373610695732931
-43.42342342342342 0.0001418763152991796
-43.06306306306307 0.000146706639771771
-42.7027027027027 0.00015183777594499577
-42.34234234234235 0.00015725529728438732
-41.981981981981974 0.00016294451746971946
-41.62162162162162 0.0001688903874348842
-41.261261261261275 0.00017508604741620372
-40.9009009009009 0.0001814762098458818
-40.54054054054054 0.00018810287543931985
-40.18018018018017 0.00019495728664496183
-39.81981981981982 0.00020203307228367387
-39.45945945945947 0.0002093378127768149
-39.0990990990991 0.00021684460870344203
-38.738738738738746 0.00022455986046543563
-38.37837837837837 0.0002324855855636185
-38.01801801801802 0.000240624151381091
-37.65765765765767 0.00024897831012468663
-37.2972972972973 0.00025755123378235075
-36.936936936936945 0.00026634654905339795
-36.57657657657657 0.0002753683722081887
-36.21621621621622 0.0002846213438334015
-35.855855855855864 0.0002941106634187829
-35.4954954954955 0.0003038421237409641
-35.135135135135144 0.0003138058678683832
-34.77477477477477 0.0003240379498480357
-34.414414414414416 0.0003345348305517802
-34.05405405405405 0.0003453056960338655
-33.693693693693696 0.0003563605519759634
-33.33333333333334 0.0003677102385876376
-32.97297297297297 0.0003793597486389854
-32.612612612612615 0.00039132400097536705
-32.25225225225224 0.00040359742612242414
-31.89189189189189 0.00041619016905359153
-31.531531531531538 0.00042914612195918124
-31.171171171171167 0.00044247248607707005
-30.810810810810818 0.00045617772720501446
-30.450450450450447 0.00047027163438663884
-30.090090090090094 0.0004847653781854346
-29.72972972972974 0.0004996715684651568
-29.369369369369366 0.0005150043115947482
-29.009009009009013 0.0005307792669957818
-28.648648648648642 0.0005470137029504015
-28.28828828828829 0.0005637265515877368
-27.927927927927936 0.0005809384629670038
-27.567567567567565 0.000598671858175678
-27.207207207207215 0.0006169509813615435
-26.84684684684684 0.0006358019506178505
-26.486486486486488 0.000655252807641365
-26.126126126126135 0.0006753321179905593
-25.765765765765764 0.0006957696987493002
-25.405405405405414 0.0007169087378189815
-25.04504504504504 0.000738782751137383
-24.684684684684687 0.0007611219721371578
-24.324324324324316 0.0007852859894474477
-23.963963963963963 0.0008099062116284913
-23.603603603603613 0.0008351312256076126
-23.24324324324324 0.0008611202904256868
-22.882882882882885 0.0008880427428627712
-22.522522522522515 0.0009160773827878602
-22.16216216216216 0.0009454118386397305
-21.801801801801812 0.0009762419134686805
-21.44144144144144 0.001008770911991461
-21.081081081081084 0.001043208949134084
-20.720720720720713 0.0010797722405593633
-20.36036036036036 0.0011186823756978118
-20.00000000000001 0.001160165573822234
-19.63963963963964 0.0012044519237275066
-19.279279279279283 0.0012509587420857378
-18.918918918918912 0.0013000939096333333
-18.55855855855856 0.0013537394569960975
-18.19819819819821 0.001410541575228331
-17.837837837837835 0.0014706966218612743
-17.477477477477485 0.0015343581084603017
-17.11711711711711 0.0016016356401635393
-16.756756756756758 0.0016725748833993524
-16.396396396396405 0.0017471341930962536
-16.036036036036034 0.0018252812234059443
-15.675675675675684 0.0019069491080061557
-15.31531531531531 0.001992016373899007
-14.954954954954957 0.0020803043473982814
-14.594594594594605 0.0021715745861164587
-14.234234234234233 0.0022655263404953363
-13.873873873873881 0.002361794048424371
-13.513513513513509 0.0024599448664868137
-13.153153153153156 0.002559476241365201
-12.792792792792804 0.0026607776904112803
-12.432432432432432 0.002761463756193113
-12.07207207207208 0.0028623889708022866
-11.711711711711708 0.002962719345626734
-11.351351351351354 0.003061448755314042
-10.990990990990984 0.003158170913196597
-10.63063063063063 0.003251742233594261
-10.270270270270277 0.0033413638172832888
-9.909909909909906 0.0034262413373423155
-9.549549549549553 0.0035055861390472327
-9.189189189189182 0.00357861634408823
-8.828828828828831 0.003644557957991824
-8.468468468468476 0.0037026459796220402
-8.108108108108105 0.003752125511626789
-7.747747747747752 0.003792252870689034
-7.387387387387381 0.003822296696436846
-7.027027027027028 0.0038413631161759464
-6.666666666666677 0.003850828904677163
-6.306306306306304 0.0038495064267323113
-5.945945945945952 0.0038373521390677556
-5.58558558558558 0.00381454732005539
-5.225225225225227 0.0037815006594924027
-4.864864864864875 0.003738850591539947
-4.504504504504503 0.0036874673671219676
-4.144144144144151 0.0036284548623531543
-3.7837837837837784 0.003563152119837191
-3.423423423423426 0.0034931346199529815
-3.063063063063074 0.003420215279526866
-2.7027027027027017 0.0033464451755730222
-2.3423423423423495 0.0032741139920715156
-1.9819819819819773 0.0032057501880438603
-1.621621621621625 0.0031441208854791273
-1.2612612612612528 0.0030904138604415177
-0.9009009009009007 0.0030483425391672637
-0.5405405405405483 0.0030232795385569493
-0.18018018018017612 0.0030059831790705907
0.1801801801801961 0.0030064401966083966
0.5405405405405483 0.003022911828333258
0.9009009009009007 0.003053582217700177
1.2612612612612528 0.0030965624721105644
1.621621621621605 0.003149894799907057
1.981981981981997 0.003211556721481283
2.3423423423423495 0.0032794653491860135
2.7027027027027017 0.0033514817306688036
3.063063063063054 0.0034254152501759175
3.423423423423406 0.0034990280823140327
3.7837837837837984 0.0035700396927022676
4.144144144144151 0.0036361313798987747
4.504504504504503 0.003694950852944874
4.864864864864855 0.0037466271721990304
5.225225225225207 0.003789022703586128
5.5855855855856 0.0038221478410709452
5.945945945945952 0.0038449523077491474
6.306306306306304 0.003857125467154568
6.666666666666656 0.0038585130739090517
7.0270270270270085 0.0038491150400739556
7.3873873873874 0.0038290830277285673
7.747747747747752 0.003798717871198497
8.108108108108105 0.0037584668325293872
8.468468468468458 0.0037089206939690997
8.82882882882881 0.003650810691384649
9.189189189189202 0.0035851068717644187
9.549549549549553 0.0035119949496898195
9.909909909909906 0.003432531530324642
10.27027027027026 0.003347590916172495
10.63063063063061 0.0032580170608815426
10.990990990991003 0.0031646233450291364
11.351351351351354 0.0030681923879126824
11.711711711711708 0.0029694758950654923
12.07207207207206 0.0028692167845639485
12.432432432432412 0.0027681078545996737
12.792792792792804 0.002666864588885107
13.153153153153156 0.0025661191327110613
13.513513513513509 0.002466477742940738
13.873873873873862 0.0023685212007645107
14.234234234234213 0.0022718212301006146
14.594594594594605 0.0021781160643205423
14.954954954954957 0.0020869943002430813
15.31531531531531 0.0019987630642665567
15.675675675675661 0.0019136774583901808
16.036036036036013 0.0018319428698207558
16.396396396396405 0.001753717307299939
16.756756756756758 0.0016791137608027937
17.11711711711711 0.0016082025812610278
17.477477477477464 0.0015410138769716463
17.837837837837856 0.0014775399233622915
18.19819819819821 0.001417737582799649
18.55855855855856 0.0013615307311458321
18.918918918918912 0.0013088126877905445
19.279279279279265 0.0012560929744988756
19.639639639639658 0.001209725228346391
20.00000000000001 0.0011659276033222192
20.36036036036036 0.0011249719537552534
20.720720720720713 0.0010865329302837143
21.081081081081066 0.0010503164165257574
21.44144144144146 0.0010156445540234018
21.801801801801812 0.0009831331670767612
22.16216216216216 0.0009522407423757513
22.522522522522515 0.0009227890924116679
22.882882882882868 0.0008946096678686598
23.24324324324326 0.0008675440750578782
23.603603603603613 0.0008414445735125555
23.963963963963963 0.0008161745534599883
24.324324324324316 0.0007916089929088861
24.68468468468467 0.0007676348941127915
25.04504504504506 0.0007456514369037602
25.405405405405414 0.0007238641884770689
25.765765765765764 0.000701917575362718
26.126126126126117 0.0006811522337162886
26.48648648648647 0.0006610348544473101
26.846846846846862 0.0006415352522866839
27.207207207207215 0.0006226251927659507
27.567567567567565 0.0006042783436838287
27.927927927927918 0.000586470225304099
28.28828828828827 0.00056917815936317
28.64864864864866 0.0005523812169663738
29.009009009009013 0.0005360601654525854
29.369369369369366 0.0005201974143072149
29.729729729729716 0.0005047769602040335
30.09009009009007 0.0004897843312565148
30.450450450450465 0.00047520653055958025
30.810810810810818 0.00046104076702503633
31.171171171171167 0.0004472601615664362
31.53153153153152 0.00043384470705912296
31.891891891891873 0.0004207878408596235
32.25225225225226 0.0004080882013418856
32.612612612612615 0.00039572813581821386
32.97297297297297 0.00038369188323833313
33.33333333333332 0.00037196851050437627
33.69369369369367 0.0003605477368664747
34.05405405405407 0.00034941990649869247
34.414414414414416 0.0003385759606536067
34.77477477477477 0.00032800740943383206
35.13513513513512 0.00031770630321897056
35.495495495495476 0.00030766520378653934
35.855855855855864 0.00029787715516552257
36.21621621621622 0.00028833565426120557
36.57657657657657 0.0002790346212899198
36.936936936936924 0.0002699683700622828
37.29729729729727 0.00026113157815338417
37.65765765765767 0.00025251925699823236
38.01801801801802 0.00024411983095543792
38.37837837837837 0.00023595126329621312
38.738738738738725 0.00022800196918496156
39.099099099099114 0.00022027111658386495
39.45945945945947 0.00021275944353315354
39.81981981981982 0.0002054691954638443
40.18018018018017 0.00019840406127477424
40.540540540540526 0.00019155162913806452
40.90090090090092 0.00018493316579762194
41.261261261261275 0.0001785524859302915
41.62162162162162 0.0001724182222722889
41.981981981981974 0.00016653934914607097
42.34234234234233 0.0001609252163791495
42.702702702702716 0.0001555855801848047
43.06306306306307 0.00015053063098054126
43.42342342342342 0.00014577101812578247
43.783783783783775 0.0001413340628198745
44.14414414414413 0.00013723662620177189
44.504504504504524 0.00013349438522979536
44.86486486486488 0.00013012557079369132
45.22522522522523 0.00012714559525934445
45.58558558558558 0.00012456717194412524
45.94594594594593 0.00012240043668294373
46.30630630630632 0.00012065307124217005
46.66666666666667 0.00011933042833996349
47.027027027027025 0.00011843565803324886
47.38738738738738 0.00011783091927671962
47.74774774774773 0.00011793936090791192
48.10810810810813 0.00011846904421679561
48.46846846846848 0.00011940064312963309
48.82882882882883 0.00012071557237788637
49.18918918918918 0.00012239655563082622
49.54954954954953 0.00012442818578860024
49.90990990990992 0.00012679747643533536
50.270270270270274 0.00012950639134906016
50.63063063063063 0.00013249099942253085
50.99099099099098 0.0001357593605369113
51.35135135135133 0.00013927783091761142
51.71171171171173 0.00014301834599054266
52.07207207207208 0.00014695804534296504
52.432432432432435 0.00015107890384111688
52.79279279279278 0.00015536736924763394
53.153153153153134 0.0001598140066671617
53.51351351351352 0.0001644131501337686
53.873873873873876 0.00016916256163882566
54.23423423423423 0.00017406309788296065
54.59459459459458 0.0001789249596530617
54.954954954954935 0.00018392761026718907
55.315315315315324 0.00018901270515975937
55.675675675675684 0.0001941723130983367
56.03603603603604 0.00019939872161317052
56.39639639639638 0.00020468441445194703
56.75675675675674 0.0002100220492464556
57.117117117117125 0.0002154044354310732
57.477477477477485 0.000220824512452008
57.83783783783783 0.00022627532830527209
58.19819819819819 0.00023175377310005147
58.55855855855854 0.0002372638989926722
58.91891891891893 0.00024279408818436813
59.27927927927928 0.00024834166883880407
59.63963963963964 0.0002539040807492073
59.999999999999986 0.00025947887242567527
60.36036036036034 0.00026506369797732124
60.72072072072073 0.00027065631380389523
61.08108108108108 0.00027624686696872984
61.44144144144144 0.00028184724447073305
61.80180180180179 0.00028744798891434026
62.16216216216215 0.00029304704153310546
62.52252252252253 0.0002986424914811353
62.88288288288289 0.00030423257085639735
63.243243243243235 0.00030981564937629944
63.603603603603595 0.0003153902287238936
63.96396396396398 0.0003209549365832985
64.32432432432434 0.0003265085203831465
64.68468468468468 0.00033204984076702496
65.04504504504504 0.0003375778648100281
65.40540540540539 0.0003430916590006513
65.76576576576578 0.00034859243087463317
66.12612612612614 0.00035406853880112744
66.48648648648648 0.0003595265087182036
66.84684684684684 0.000364965210741776
67.20720720720719 0.0003703835556320799
67.56756756756758 0.00037578049327839126
67.92792792792793 0.00038115501098754675
68.28828828828829 0.00038650613158665206
68.64864864864863 0.00039183291135045956
69.00900900900899 0.00039713443776403124
69.3693693693694 0.00040240982713137083
69.72972972972974 0.00040765822204078515
70.09009009009009 0.0004128787886977947
70.45045045045043 0.00041807071413642387
70.81081081081079 0.00042323320331974653
71.17117117117118 0.00042836547614053986
71.53153153153154 0.000433455402501221
71.89189189189189 0.00043852300840667246
72.25225225225225 0.00044355915292138313
72.6126126126126 0.00044856301806326765
72.97297297297298 0.0004535337744287615
73.33333333333334 0.0004584705794914901
73.69369369369369 0.0004633725759062921
74.05405405405405 0.0004682303648383764
74.4144144144144 0.0004730580910828774
74.77477477477478 0.0004778486944316945
75.13513513513513 0.00048260164202331026
75.49549549549549 0.0004873164152310993
75.85585585585584 0.0004919925095528566
76.2162162162162 0.0004966294343953077
76.5765765765766 0.0005012267127585624
76.93693693693695 0.000505783880825544
77.29729729729729 0.0005103004874614699
77.65765765765764 0.0005147760936284805
78.018018018018 0.0005192102717205583
78.37837837837839 0.0005236026048238828
78.73873873873875 0.0005279526859077854
79.09909909909909 0.0005322601169514631
79.45945945945945 0.0005365245080116048
79.8198198198198 0.0005407391489090359
80.18018018018019 0.0005449113215632344
80.54054054054055 0.0005490388591923358
80.9009009009009 0.0005531214248887517
81.26126126126125 0.0005571586816868302
81.6216216216216 0.0005611502900580879
81.98198198198199 0.000565095905331641
82.34234234234233 0.0005689951750480851
82.7027027027027 0.0005728477362550662
83.06306306306304 0.0005766532127527075
83.4234234234234 0.0005804112122970449
83.7837837837838 0.0005841213237695245
84.14414414414415 0.0005877831143205656
84.50450450450451 0.0005913961264950978
84.86486486486484 0.0005949598753478683
85.22522522522524 0.0005984738455562467
85.58558558558559 0.000601936201381183
85.94594594594595 0.0006053519308019663
86.3063063063063 0.0006087167971360871
86.66666666666666 0.0006120308830029555
87.02702702702705 0.0006152943288317579
87.38738738738739 0.0006185150104030574
87.74774774774775 0.0006216743387926422
88.1081081081081 0.0006247840297028123
88.46846846846846 0.0006278435180321239
88.82882882882885 0.0006308522839263703
89.1891891891892 0.0006338098526170007
89.54954954954954 0.000636715794062989
89.9099099099099 0.000639569722402632
90.27027027027025 0.000642371295221892
90.63063063063065 0.0006451331479219914
90.99099099099101 0.0006478285049387758
91.35135135135135 0.0006504708422969134
91.71171171171171 0.0006530601579458193
92.07207207207206 0.0006555964440763973
92.43243243243245 0.0006580796870713179
92.7927927927928 0.0006605098673809053
93.15315315315316 0.0006628869593272622
93.5135135135135 0.0006652109308393078
93.87387387387386 0.000667481743121484
94.23423423423424 0.0006696993502589184
94.5945945945946 0.0006718636987618962
94.95495495495496 0.0006739747270525267
95.3153153153153 0.0006760323648965263
95.67567567567566 0.0006780365327830824
96.03603603603605 0.0006799871412557702
96.39639639639641 0.0006818840901975399
96.75675675675674 0.0006837272680727871
97.1171171171171 0.0006855165511295415
97.47747747747745 0.0006872518025648136
97.83783783783785 0.0006889328716561423
98.1981981981982 0.0006905595928623735
98.55855855855856 0.0006921317848967165
98.91891891891892 0.0006936492497750775
99.27927927927927 0.0006951117718426872
99.63963963963965 0.0006965221842194574
100.0 0.0006978786326697088
100.36036036036036 0.0006991808567953256
100.7207207207207 0.0007004289322454512
101.08108108108107 0.0007016229342647081
101.44144144144144 0.0007027629382756732
101.8018018018018 0.000703849020379123
102.16216216216215 0.0007048812577740422
102.52252252252251 0.0007058597290994605
102.88288288288287 0.0007067845147002359
103.24324324324326 0.0007076556968189829
103.60360360360362 0.000708473359716367
103.96396396396396 0.000709237589722061
104.32432432432431 0.0007099484752186919
104.68468468468465 0.0007106061065611473
105.04504504504506 0.0007112105759336487
105.4054054054054 0.0007117619771470283
105.76576576576576 0.0007122604053786745
106.12612612612611 0.0007127059568576299
106.48648648648647 0.0007130987284973536
106.84684684684686 0.0007134388174786603
107.2072072072072 0.0007137263207853711
107.56756756756756 0.0007139613346952154
107.92792792792791 0.0007141439542285173
108.28828828828827 0.0007142742725572145
108.64864864864865 0.000714352380376738
109.009009009009 0.0007143783652432843
109.36936936936935 0.0007143471369394335
109.72972972972971 0.0007142668896960164
110.09009009009011 0.0007141354980224805
110.45045045045046 0.0007139532752109778
110.81081081081082 0.0007137205359856296
111.17117117117117 0.0007134375943387339
111.53153153153151 0.0007131047613172341
111.8918918918919 0.0007127122045185046
112.25225225225226 0.0007122793738953125
112.61261261261261 0.0007117951226447219
112.97297297297297 0.0007112592403324661
113.33333333333331 0.0007106541201400053
113.6936936936937 0.0007100212049389892
114.05405405405406 0.0007093372633807447
114.41441441441441 0.0007086026445534645
114.77477477477476 0.0007078176839400911
115.13513513513512 0.0007069827045740536
115.4954954954955 0.0007060980181213539
115.85585585585585 0.0007051639258893411
116.21621621621621 0.0007041807197626232
116.57657657657657 0.0007031486830666502
116.9369369369369 0.0007020680913595905
117.29729729729732 0.0007009392131532132
117.65765765765768 0.000699762310563564
118.01801801801801 0.0006985376398923073
118.37837837837837 0.0006972654521396738
118.73873873873872 0.0006959459934500348
119.0990990990991 0.0006945795054911793
119.45945945945947 0.0006931662257684441
119.81981981981983 0.0006917063878749034
120.18018018018016 0.0006902002216788815
120.54054054054052 0.0006886479534501073
120.90090090090092 0.0006870498059258781
121.26126126126125 0.0006854059983186488
121.62162162162161 0.0006837167462665002
121.98198198198197 0.0006819822617279937
122.34234234234233 0.0006802027528229383
122.70270270270272 0.0006783784236206456
123.06306306306307 0.0006765094738772698
123.42342342342342 0.0006745960987238584
123.78378378378376 0.0006726384883067658
124.14414414414412 0.0006706368273821066
124.50450450450451 0.0006685912948659281
124.86486486486487 0.0006665020633418239
125.22522522522523 0.0006643692985276914
125.58558558558558 0.0006621931587033747
125.94594594594592 0.0006599737941009215
126.30630630630633 0.0006577158912906811
126.66666666666666 0.0006554117931730016
127.02702702702702 0.000653066715526222
127.38738738738738 0.0006506806914649062
127.74774774774774 0.0006482537771534225
128.10810810810813 0.0006457860525384938
128.46846846846847 0.000643277621990776
128.82882882882885 0.0006407286148569492
129.18918918918916 0.0006381391859238524
129.54954954954954 0.0006355095157962654
129.9099099099099 0.0006328398111899805
130.27027027027026 0.0006301303051418547
130.63063063063063 0.0006273812571385907
130.99099099099098 0.0006245929531660226
131.35135135135135 0.0006217657056807268
131.71171171171173 0.0006188998535058113
132.07207207207207 0.0006159957616527694
132.43243243243242 0.0006130529267569101
132.79279279279277 0.0006100754862945013
133.15315315315317 0.0006070601608745936
133.51351351351352 0.000604007335921464
133.8738738738739 0.000600917383589137
134.23423423423424 0.0005977906634848624
134.59459459459455 0.0005946275233539362
134.95495495495499 0.0005914282997259648
135.31531531531533 0.0005881933185226817
135.67567567567568 0.000584922895627475
136.03603603603602 0.0005816173374168391
136.3963963963964 0.0005782769412539836
136.75675675675677 0.0005749019959448778
137.11711711711712 0.0005714927821570399
137.4774774774775 0.0005680495728014156
137.8378378378378 0.0005645726333777248
138.19819819819818 0.000561062222283674
138.55855855855856 0.0005575185910884718
138.9189189189189 0.0005539419847711066
139.27927927927928 0.0005503326419238649
139.63963963963963 0.0005466907949215994
140.0 0.0005430166700572784
140.36036036036037 0.0005393104876443561
140.72072072072075 0.0005355724620865368
141.08108108108107 0.0005318028019155128
141.44144144144144 0.0005280017097972765
141.8018018018018 0.0005241773365190794
142.16216216216216 0.0005203174426513974
142.52252252252254 0.000516427865170897
142.88288288288288 0.0005125087814152767
143.24324324324326 0.0005085603845139258
143.60360360360357 0.0005045828842277146
143.96396396396398 0.000500576507728943
144.32432432432432 0.0004965415003219638
144.68468468468467 0.000492478126105011
145.04504504504504 0.0004883866685738294
145.4054054054054 0.00048426743116770124
145.7657657657658 0.00048012073775852387
146.12612612612614 0.0004759469330836042
146.48648648648646 0.0004717471219125491
146.84684684684683 0.000467521191351528
147.20720720720718 0.0004632689642086414
147.56756756756758 0.0004589907917424751
147.92792792792793 0.000454687017134846
148.2882882882883 0.00045035797621933093
148.64864864864865 0.0004460039981807621
149.009009009009 0.0004416254062255044
149.3693693693694 0.0004372225182223513
149.7297297297297 0.0004327956473139294
150.0900900900901 0.00042834510249849277
150.45045045045043 0.00042387118918205726
150.8108108108108 0.0004193742097008132
151.17117117117118 0.00041485446381380196
151.53153153153153 0.000410312249165857
151.8918918918919 0.0004057478617208304
152.25225225225222 0.0004011615961651514
152.6126126126126 0.00039655374628178003
152.97297297297297 0.00039192460529464073
153.33333333333334 0.00038727446618363304
153.6936936936937 0.0003826036219703355
154.05405405405403 0.00037791317310468755
154.41441441441438 0.0003732024832357627
154.77477477477478 0.000368472373336094
155.13513513513516 0.0003637230760313167
155.49549549549548 0.00035895483312370764
155.85585585585585 0.00035416789667840385
156.21621621621622 0.00034936253006919284
156.57657657657657 0.00034453900898381184
156.93693693693695 0.00033969934700342356
157.2972972972973 0.0003348402745891714
157.65765765765764 0.0003299644052712673
158.01801801801804 0.0003250720692240532
158.3783783783784 0.0003201635990390084
158.73873873873873 0.00031523933023330726
159.09909909909908 0.00031029960174248157
159.45945945945945 0.0003053447563968727
159.81981981981983 0.0003003751413815805
160.1801801801802 0.0002953911086796331
160.54054054054055 0.0002903930154981114
160.9009009009009 0.0002853812246769805
161.26126126126124 0.0002803561050803888
161.62162162162164 0.00027531803197021113
161.981981981982 0.0002702673873616237
162.34234234234233 0.00026520456036049504
162.7027027027027 0.00026012994748242455
163.06306306306305 0.0002550439529532207
163.42342342342343 0.0002499469889906574
163.7837837837838 0.0002448447763987213
164.14414414414412 0.00023972378512935737
164.5045045045045 0.00023459543966877154
164.86486486486484 0.00022945969730390854
165.22522522522524 0.00022431660978434684
165.5855855855856 0.00021916632483996845
165.94594594594594 0.00021400908765617862
166.3063063063063 0.0002088452423067294
166.66666666666663 0.00020367523314419327
167.02702702702706 0.00019849960614814056
167.38738738738738 0.00019331901023108232
167.74774774774775 0.00018813419850221397
168.1081081081081 0.00018294602948903423
168.46846846846844 0.0001777554683168678
168.82882882882885 0.0001725635878463423
169.1891891891892 0.0001673715697688573
169.54954954954957 0.0001621807056600667
169.90990990990989 0.00015699239799140324
170.27027027027026 0.00015180816109964742
170.63063063063063 0.00014662962211454598
170.99099099099098 0.0001414585218444613
171.35135135135135 0.00013629640295863865
171.7117117117117 0.00013114329162850958
172.07207207207205 0.00012600472370831223
172.43243243243245 0.00012088288959542183
172.7927927927928 0.00011578090014513483
173.15315315315314 0.00011070278012498673
173.5135135135135 0.00010565346149403845
173.87387387387386 0.00010063877650960311
174.23423423423424 9.566545066367862e-05
174.5945945945946 9.074109545114454e-05
174.95495495495496 8.587420097155683e-05
175.3153153153153 8.107412836617701e-05
175.67567567567565 7.635110209164982e-05
176.03603603603602 7.171620203154712e-05
176.3963963963964 6.718135544678264e-05
176.75675675675674 6.326252025346637e-05
177.11711711711712 5.877311381023043e-05
177.4774774774775 5.4569987018434885e-05
177.83783783783784 5.074874692186522e-05
178.1981981981982 4.7391352964687054e-05
178.55855855855853 4.456615481472586e-05
178.9189189189189 4.232793314993104e-05
179.27927927927928 4.07179433867589e-05
179.63963963963965 3.9763962332204265e-05
180.0 3.948033774420658e-05


==> figures/flow_around_a_cylinder/data/reference_R7.5.dat <==
theta p_rms
-179.63963963963965 3.106604087719122e-05
-179.27927927927928 3.1591472268128084e-05
-178.91891891891893 3.24370119697791e-05
-178.55855855855853 3.3592114945594146e-05
-178.1981981981982 3.5042791973168714e-05
-177.83783783783784 3.677163140125471e-05
-177.47747747747746 3.875782227919554e-05
-177.11711711711715 4.09771788609783e-05
-176.75675675675674 4.340216648690811e-05
-176.3963963963964 4.600192884669825e-05
-176.03603603603602 4.8742316628564434e-05
-175.67567567567568 5.158591755965913e-05
-175.3153153153153 5.449208784393408e-05
-174.95495495495496 5.7416985004239286e-05
-174.5945945945946 6.031360213616626e-05
-174.23423423423424 6.313180358182261e-05
-173.8738738738739 6.581836203237954e-05
-173.51351351351352 6.831699706885936e-05
-173.15315315315314 7.190580481575127e-05
-172.7927927927928 7.501061088243397e-05
-172.43243243243245 7.814901576004439e-05
-172.07207207207207 8.132250017662986e-05
-171.7117117117117 8.441547229399947e-05
-171.35135135135135 8.758526204783677e-05
-170.99099099099098 9.07629902693969e-05
-170.63063063063063 9.394763221697388e-05
-170.27027027027026 9.71381943385529e-05
-169.9099099099099 0.00010033371422689367
-169.54954954954957 0.00010353326055284295
-169.1891891891892 0.0001067359329769509
-168.82882882882882 0.00010994086203946136
-168.46846846846844 0.00011314720902873863
-168.10810810810813 0.00011635416582819694
-167.74774774774775 0.00011956095474178638
-167.38738738738738 0.00012276682829809058
-167.02702702702703 0.0001259710690330933
-166.66666666666666 0.00012917298925165947
-166.3063063063063 0.00013237193076778194
-165.94594594594594 0.00013556726462364308
-165.5855855855856 0.0001387583907875374
-165.22522522522522 0.00014194473783070468
-164.86486486486487 0.0001451257625831197
-164.5045045045045 0.0001483009497682951
-164.14414414414412 0.00015146981161713732
-163.7837837837838 0.00015463188746092491
-163.4234234234234 0.00015778674330345585
-163.06306306306305 0.00016093397137242668
-162.7027027027027 0.00016407318965011716
-162.34234234234233 0.00016720404138344187
-161.981981981982 0.00017032619457345137
-161.6216216216216 0.0001734393414443653
-161.26126126126127 0.0001765431978922278
-160.9009009009009 0.00017963750291328582
-160.54054054054055 0.00018272201801219383
-160.1801801801802 0.00018579652659017008
-159.8198198198198 0.000188860833313222
-159.45945945945948 0.00019191476346058626
-159.09909909909908 0.00019495697671360662
-158.73873873873873 0.0001979879798585724
-158.3783783783784 0.00020100780660752264
-158.018018018018 0.000204016089730414
-157.65765765765767 0.0002070124783967698
-157.2972972972973 0.0002099966379632042
-156.93693693693695 0.00021296824973376398
-156.57657657657657 0.00021592701069292493
-156.21621621621622 0.00021887263321107282
-155.85585585585585 0.00022180484472231502
-155.49549549549548 0.00022472338737447388
-155.13513513513516 0.00022762801765111905
-154.77477477477478 0.0002305185059655178
-154.4144144144144 0.00023339463622637258
-154.05405405405406 0.00023625620537525113
-153.6936936936937 0.0002391030228956107
-153.33333333333334 0.00024193491029333235
-152.97297297297297 0.00024475170054870854
-152.61261261261262 0.0002475567247793605
-152.25225225225225 0.00025034290227851744
-151.8918918918919 0.00025311334901008414
-151.53153153153153 0.0002558678758150427
-151.17117117117118 0.00025860629056880647
-150.8108108108108 0.0002613283979494135
-150.45045045045046 0.00026403399919101096
-150.0900900900901 0.00026672289182258654
-149.7297297297297 0.0002693948693919107
-149.3693693693694 0.00027204972117466947
-149.009009009009 0.0002746872318687738
-148.64864864864865 0.00027730718127383765
-148.2882882882883 0.0002799093439558477
-147.92792792792793 0.00028249348889703346
-147.56756756756758 0.0002850593791309836
-147.2072072072072 0.0002876070703183215
-146.84684684684683 0.0002901371166171861
-146.48648648648646 0.000292648266924524
-146.12612612612614 0.0002951403841926387
-145.7657657657658 0.00029761333034402596
-145.4054054054054 0.0003000669663470353
-145.04504504504504 0.0003025011522771381
-144.68468468468467 0.0003049157473635391
-144.32432432432432 0.00030731061002086925
-143.96396396396398 0.0003096855978657096
-143.6036036036036 0.0003120405677176971
-143.24324324324326 0.0003143753755849666
-142.88288288288288 0.0003166898766337019
-142.52252252252254 0.000318983925141558
-142.16216216216213 0.0003212573744347427
-141.80180180180182 0.00032351007680854065
-141.44144144144144 0.00032574188343108257
-141.08108108108107 0.00032795162189913895
-140.72072072072075 0.00033014087831872394
-140.36036036036035 0.00033230835369717264
-140.0 0.00033445394948073787
-139.63963963963963 0.0003365775766371426
-139.27927927927928 0.000338679155267532
-138.9189189189189 0.00034075861417217116
-138.55855855855856 0.0003428158903691388
-138.1981981981982 0.0003448509285652819
-137.8378378378378 0.00034686368057872867
-137.4774774774775 0.00034885410471227716
-137.11711711711712 0.0003508221650770106
-136.75675675675674 0.000352767830865512
-136.3963963963964 0.0003546910755740923
-136.03603603603602 0.0003565905767559676
-135.67567567567568 0.00035846439323751125
-135.31531531531533 0.0003603150385303411
-134.95495495495496 0.0003621423727536367
-134.59459459459458 0.00036394625619990653
-134.23423423423424 0.00036572654981256465
-133.8738738738739 0.0003674831156397921
-133.51351351351352 0.0003692158172636548
-133.15315315315317 0.0003709245202034432
-132.7927927927928 0.00037260909229220717
-132.43243243243242 0.00037426940402544775
-132.07207207207207 0.00037590532888094055
-131.71171171171173 0.00037751674360866216
-131.35135135135135 0.0003791035284897963
-130.99099099099098 0.000380665567563806
-130.63063063063063 0.0003822027488225634
-130.27027027027026 0.00038371496437053623
-129.9099099099099 0.00038520211055004564
-129.54954954954954 0.00038666408803062077
-129.18918918918916 0.000388100801861487
-128.82882882882885 0.00038951216148624555
-128.46846846846847 0.0003908980807188186
-128.10810810810813 0.0003922584776797526
-127.74774774774774 0.00039359327469199373
-127.38738738738738 0.00039490239813527814
-127.02702702702702 0.0003961857782582974
-126.66666666666666 0.0003974433489478346
-126.30630630630633 0.0003986750474540891
-125.94594594594594 0.00039988081407144705
-125.58558558558558 0.0004010605917739797
-125.22522522522523 0.0004022143258049954
-124.86486486486487 0.0004033419632200032
-124.50450450450451 0.00040444345238248785
-124.14414414414415 0.00040551874241193754
-123.78378378378376 0.00040656778258361037
-123.42342342342342 0.000407593789637237
-123.06306306306307 0.00040859010868575583
-122.70270270270272 0.0004095601240307648
-122.34234234234233 0.0004105038017328554
-121.98198198198197 0.0004114211064893936
-121.62162162162161 0.00041231200224757535
-121.26126126126125 0.00041317645280956465
-120.90090090090092 0.0004140144224284864
-120.54054054054055 0.0004148258763940231
-120.18018018018016 0.00041561078160634607
-119.81981981981983 0.00041636910713709155
-119.45945945945947 0.0004171008247760734
-119.0990990990991 0.00041780590956240417
-118.73873873873875 0.00041848434029868756
-118.37837837837837 0.0004191361000469216
-118.01801801801801 0.0004197611766047458
-117.65765765765768 0.00042035956296064943
-117.29729729729732 0.0004209312577267501
-116.93693693693693 0.00042147626554774135
-116.57657657657657 0.0004219945974846029
-116.21621621621621 0.0004224862713716579
-115.85585585585585 0.00042295131214556387
-115.4954954954955 0.0004233897521448155
-115.13513513513514 0.00042380163137834226
-114.77477477477476 0.00042418699776178233
-114.41441441441441 0.00042454590732002084
-114.05405405405406 0.0004248784243545847
-113.69369369369369 0.00042518462157449245
-113.33333333333334 0.0004254645801891727
-112.97297297297297 0.00042571838996206866
-112.61261261261261 0.0004259461492235716
-112.25225225225226 0.0004261479648419296
-111.89189189189189 0.00042631920794482307
-111.53153153153153 0.00042646790524213167
-111.17117117117117 0.00042659020112478026
-110.81081081081082 0.0004266862220589975
-110.45045045045046 0.0004267560883775021
-110.09009009009009 0.00042679991477640323
-109.72972972972974 0.0004268178108050483
-109.36936936936935 0.00042680988134753255
-109.009009009009 0.0004267762270945699
-108.64864864864865 0.00042671694500440215
-108.28828828828829 0.00042663212875141695
-107.92792792792794 0.00042652186916112525
-107.56756756756756 0.000426386254630141
-107.2072072072072 0.00042622537152979615
-106.84684684684686 0.00042603930459201444
-106.48648648648648 0.00042582813727606275
-106.12612612612611 0.0004255919521147937
-105.76576576576576 0.0004253308310389919
-105.4054054054054 0.0004250448556784353
-105.04504504504506 0.000424734107638283
-104.68468468468468 0.00042439866874940957
-104.32432432432431 0.0004240386212913059
-103.96396396396396 0.00042365663203705833
-103.60360360360362 0.0004232497328211775
-103.24324324324326 0.00042281809132076507
-102.88288288288288 0.00042236178112019837
-102.52252252252251 0.00042188090921705155
-102.16216216216215 0.00042137955899447494
-101.8018018018018 0.00042085228350310775
-101.44144144144144 0.0004203016426195058
-101.08108108108108 0.0004197278544167497
-100.7207207207207 0.0004191311252088272
-100.36036036036036 0.00041851165071007376
-100.0 0.0004178696172140164
-99.63963963963965 0.0004172052027894317
-99.27927927927928 0.00041651857849134874
-98.91891891891892 0.00041580990958466795
-98.55855855855856 0.00041507935677799414
-98.1981981981982 0.00041432597052795553
-97.83783783783785 0.00041355155477640007
-97.47747747747748 0.0004127556753036961
-97.1171171171171 0.0004119385066292237
-96.75675675675674 0.00041110022802187587
-96.39639639639641 0.00041024102403092367
-96.03603603603605 0.0004093610850052858
-95.67567567567568 0.0004084606075997181
-95.3153153153153 0.00040753979526641815
-94.95495495495496 0.00040659885873053014
-94.5945945945946 0.0004056380164480251
-94.23423423423424 0.0004046574950444196
-93.87387387387388 0.00040365752973278983
-93.5135135135135 0.00040263836470953317
-93.15315315315316 0.00040160025352632635
-92.7927927927928 0.0004005434594367266
-92.43243243243245 0.0003994676352251331
-92.07207207207207 0.00039837354665459576
-91.71171171171171 0.0003972615365866675
-91.35135135135135 0.0003961317676252057
-90.99099099099101 0.0003949843998910056
-90.63063063063062 0.0003938195912120692
-90.27027027027027 0.0003926383733808067
-89.9099099099099 0.000391438788721999
-89.54954954954954 0.00039022265194438386
-89.1891891891892 0.0003889902136141244
-88.82882882882883 0.00038774171957623067
-88.46846846846847 0.0003864774120018798
-88.1081081081081 0.00038519753046039175
-87.74774774774775 0.0003839023130140698
-87.38738738738739 0.0003825919973340421
-87.02702702702702 0.00038126682183517636
-86.66666666666667 0.0003799270268280714
-86.3063063063063 0.00037857285568606685
-85.94594594594595 0.0003772045560251484
-85.58558558558559 0.0003758223808945651
-85.22522522522522 0.00037442658997591694
-84.86486486486487 0.00037301745078841615
-84.50450450450451 0.0003715952398979647
-84.14414414414415 0.00037016024412764764
-83.7837837837838 0.00036871276176718307
-83.42342342342342 0.0003672531037788293
-83.06306306306307 0.00036578159499720203
-82.7027027027027 0.00036429857532041185
-82.34234234234233 0.00036280440088989695
-81.98198198198199 0.00036130190114486334
-81.62162162162163 0.0003597861278143977
-81.26126126126127 0.00035826003182729894
-80.9009009009009 0.00035672383964515595
-80.54054054054055 0.00035517777848397794
-80.18018018018017 0.0003536220766418621
-79.81981981981981 0.00035205696383153016
-79.45945945945947 0.0003504826715165099
-79.09909909909909 0.0003488994332497101
-78.73873873873875 0.0003473074850131002
-78.37837837837837 0.00034570706555717184
-78.01801801801801 0.00034410454026994794
-77.65765765765767 0.00034248986500377344
-77.29729729729729 0.00034086792742012715
-76.93693693693695 0.0003392390735237309
-76.57657657657657 0.00033760363705816795
-76.21621621621622 0.0003359619403132485
-75.85585585585586 0.00033431429498050194
-75.49549549549549 0.0003326610030554186
-75.13513513513513 0.00033100235778495135
-74.77477477477477 0.0003293386446587041
-74.41441441441442 0.00032767014244212847
-74.05405405405406 0.0003259971242499628
-73.69369369369369 0.00032431985865804646
-73.33333333333334 0.0003226386108515579
-72.97297297297297 0.0003209536438076275
-72.61261261261261 0.00031926521951019095
-72.25225225225226 0.0003175736001948598
-71.89189189189189 0.00031587904962150176
-71.53153153153154 0.0003141818343721369
-71.17117117117117 0.00031248222517167833
-70.8108108108108 0.00031078049822896555
-70.45045045045043 0.0003090793791310356
-70.09009009009009 0.000307375328264396
-69.72972972972974 0.0003056701043451511
-69.36936936936937 0.0003039639410866902
-69.00900900900902 0.000302257077736775
-68.64864864864863 0.0003005497594569756
-68.28828828828829 0.0002988422377141887
-67.92792792792793 0.00029713477068314095
-67.56756756756756 0.00029542762365874906
-67.20720720720722 0.00029371862223700026
-66.84684684684684 0.0002920156689844621
-66.48648648648648 0.00029031322037516283
-66.12612612612614 0.0002886116955748051
-65.76576576576576 0.0002869114923010412
-65.4054054054054 0.00028521298681002526
-65.04504504504504 0.0002835165339448024
-64.68468468468468 0.0002818224672455667
-64.32432432432434 0.0002801310991217065
-63.96396396396396 0.0002784427210854712
-63.6036036036036 0.00027675760404697854
-63.243243243243235 0.0002750759986701884
-62.88288288288289 0.0002733981357893607
-62.52252252252253 0.000271724226885417
-62.16216216216216 0.00027005446462151724
-61.801801801801815 0.0002683890234370632
-61.44144144144144 0.00026672806019923556
-61.08108108108108 0.0002650717149110667
-60.72072072072073 0.00026342011147495177
-60.36036036036035 0.0002617733585103929
-60.00000000000001 0.0002601315502246766
-59.63963963963964 0.000258494767335075
-59.27927927927928 0.0002568630780410689
-58.91891891891893 0.0002552365390449853
-58.55855855855856 0.00025361519661934846
-58.198198198198206 0.0002519990877191453
-57.83783783783783 0.00025038824113710826
-57.477477477477485 0.0002487826787000339
-57.11711711711711 0.00024720183193219767
-56.75675675675676 0.0002455993734095352
-56.396396396396405 0.00024401488118752366
-56.03603603603604 0.0002424379230115965
-55.675675675675684 0.00024086833288984144
-55.3153153153153 0.00023930595471548005
-54.95495495495496 0.00023775064188902656
-54.594594594594604 0.00023620225693231443
-54.23423423423423 0.00023466067109584497
-53.873873873873876 0.00023312576396092256
-53.51351351351351 0.00023159742303808064
-53.153153153153156 0.0002300755433633193
-52.7927927927928 0.00022856002709370078
-52.432432432432435 0.00022705078310386676
-52.07207207207208 0.00022554772658505865
-51.7117117117117 0.00022405077864823852
-51.35135135135135 0.0002225598659329162
-50.990990990991 0.00022107492022330384
-50.63063063063063 0.00021959587807342015
-50.270270270270274 0.00021812268044277527
-49.909909909909906 0.0002166552723442664
-49.54954954954955 0.00021519360250591484
-49.1891891891892 0.00021373762304807069
-48.82882882882883 0.000212287289177705
-48.46846846846848 0.00021084255890140114
-48.1081081081081 0.00020940339275864176
-47.747747747747745 0.0002079697535769789
-47.38738738738738 0.00020654160625064907
-47.027027027027025 0.00020511891754418357
-46.66666666666667 0.00020372527867126643
-46.306306306306304 0.00020230975963859762
-45.94594594594595 0.0002008998424576148
-45.58558558558558 0.00019949471210077885
-45.22522522522523 0.00019809362475381424
-44.86486486486488 0.00019669590571846302
-44.504504504504496 0.00019530094718304278
-44.14414414414414 0.00019390820586531805
-43.783783783783775 0.00019251720053242236
-43.42342342342342 0.0001911275094027899
-43.06306306306307 0.000189738767435267
-42.7027027027027 0.0001883506635107838
-42.34234234234235 0.00018696293751216823
-41.981981981981974 0.00018557537730787643
-41.62162162162162 0.00018418781564560622
-41.261261261261275 0.00018280012696193508
-40.9009009009009 0.00018141222411430097
-40.54054054054054 0.00018002405504180644
-40.18018018018017 0.0001786355993614814
-39.81981981981982 0.00017724686490679133
-39.45945945945947 0.00017585788421530928
-39.0990990990991 0.00017436411944431372
-38.738738738738746 0.0001729664765845427
-38.37837837837837 0.0001715658856960847
-38.01801801801802 0.00017016132404931722
-37.65765765765767 0.00016875153006251433
-37.2972972972973 0.0001673349885847844
-36.936936936936945 0.00016590991641679033
-36.57657657657657 0.00016441139876369987
-36.21621621621622 0.00016296440206191475
-35.855855855855864 0.00016151309217258977
-35.4954954954955 0.00016005498486614978
-35.135135135135144 0.00015858825950615155
-34.77477477477477 0.0001571117443686395
-34.414414414414416 0.0001556249004132894
-34.05405405405405 0.00015412780353027438
-33.693693693693696 0.00015262112528922415
-33.33333333333334 0.00015110611221905607
-32.97297297297297 0.00014958691694712565
-32.612612612612615 0.0001480687204017806
-32.25225225225224 0.0001465508409730134
-31.89189189189189 0.00014503544323237293
-31.531531531531538 0.00014352479714210725
-31.171171171171167 0.00014202127890979512
-30.810810810810818 0.00014052737098087725
-30.450450450450447 0.00013904566115752534
-30.090090090090094 0.00013757884083378665
-29.72972972972974 0.00013612970233845275
-29.369369369369366 0.00013460713082567242
-29.009009009009013 0.00013320410007484475
-28.648648648648642 0.00013184167369932332
-28.28828828828829 0.00013052716731824462
-27.927927927927936 0.00012927015387226404
-27.567567567567565 0.00012808251274820868
-27.207207207207215 0.00012697847458824224
-26.84684684684684 0.00012597466167281108
-26.486486486486488 0.00012509012377224252
-26.126126126126135 0.0001243463693676499
-25.765765765765764 0.00012376739214775323
-25.405405405405414 0.00012337969269434778
-25.04504504504504 0.00012325074600201753
-24.684684684684687 0.00012335421416570345
-24.324324324324316 0.00012375208335741578
-23.963963963963963 0.0001244797418795295
-23.603603603603613 0.00012558364151309082
-23.24324324324324 0.00012711107941821163
-22.882882882882885 0.00012911054066132925
-22.522522522522515 0.0001316320482254639
-22.16216216216216 0.00013472751991700115
-21.801801801801812 0.00013845113156689862
-21.44144144144144 0.00014286523920300782
-21.081081081081084 0.00014802012521605688
-20.720720720720713 0.00015398099985203573
-20.36036036036036 0.00016080773790666194
-20.00000000000001 0.00016856556595286644
-19.63963963963964 0.00017732518570976914
-19.279279279279283 0.00018716290138802511
-18.918918918918912 0.00019815046565587176
-18.55855855855856 0.00021040309215324937
-18.19819819819821 0.0002240218200821345
-17.837837837837835 0.00023910114143347946
-17.477477477477485 0.0002557949739602127
-17.11711711711711 0.000274225218311442
-16.756756756756758 0.0002945439715707529
-16.396396396396405 0.0003169255540137934
-16.036036036036034 0.0003414443558499682
-15.675675675675684 0.0003685078180111363
-15.31531531531531 0.0003978086481494686
-14.954954954954957 0.000429567217502294
-14.594594594594605 0.00046404437477009966
-14.234234234234233 0.0005015388550936383
-13.873873873873881 0.0005423846775819112
-13.513513513513509 0.0005861137670231419
-13.153153153153156 0.0006335451367148807
-12.792792792792804 0.0006851891657523526
-12.432432432432432 0.000741758599485752
-12.07207207207208 0.0008037164352576665
-11.711711711711708 0.0008718534305481348
-11.351351351351354 0.0009470449141625671
-10.990990990990984 0.0010302752967460322
-10.63063063063063 0.0011226191500867194
-10.270270270270277 0.0012252629713569944
-9.909909909909906 0.0013394606300683632
-9.549549549549553 0.0014661584446373107
-9.189189189189182 0.0016063701618170938
-8.828828828828831 0.0017608696782702175
-8.468468468468476 0.0019298383662547285
-8.108108108108105 0.0021127098242110266
-7.747747747747752 0.00230817592591407
-7.387387387387381 0.0025141789906838394
-7.027027027027028 0.0027272160753462355
-6.666666666666677 0.0029432313911288035
-6.306306306306304 0.003156795461095857
-5.945945945945952 0.003361580224758747
-5.58558558558558 0.003550911651675029
-5.225225225225227 0.0037177715975865683
-4.864864864864875 0.003854800022559222
-4.504504504504503 0.003954693541873763
-4.144144144144151 0.00401144156696829
-3.7837837837837784 0.004020132607854878
-3.423423423423426 0.003976715898908414
-3.063063063063074 0.0038786152471331553
-2.7027027027027017 0.0037265212472825868
-2.3423423423423495 0.003524411577866224
-1.9819819819819773 0.0032795674310985585
-1.621621621621625 0.0030010741014386754
-1.2612612612612528 0.0027185384403359573
-0.9009009009009007 0.0024421491510584464
-0.5405405405405483 0.0022257835395980683
-0.18018018018017612 0.0021065738078426366
0.1801801801801961 0.0021048831730395134
0.5405405405405483 0.0022243018387408035
0.9009009009009007 0.002447129414607637
1.2612612612612528 0.002718979306577901
1.621621621621605 0.0030069781699636456
1.981981981981997 0.0032829474498325987
2.3423423423423495 0.0035284238174418574
2.7027027027027017 0.00373150344302636
3.063063063063054 0.0038841437217606045
3.423423423423406 0.003982418973137488
3.7837837837837984 0.0040265004935623435
4.144144144144151 0.004018525513277507
4.504504504504503 0.003961942485362833
4.864864864864855 0.0038621060464770957
5.225225225225207 0.003725565286148089
5.5855855855856 0.0035590676656755216
5.945945945945952 0.0033698406672431663
6.306306306306304 0.00316488713704354
6.666666666666656 0.002951270566316729
7.0270270270270085 0.0027352902998947944
7.3873873873874 0.0025218993784887327
7.747747747747752 0.0023158127916884544
8.108108108108105 0.0021200987565323853
8.468468468468458 0.0019369744334267705
8.82882882882881 0.0017678134402697703
9.189189189189202 0.0016131543072436844
9.549549549549553 0.0014726187078014023
9.909909909909906 0.001345794867950687
10.27027027027026 0.0012315011152644042
10.63063063063061 0.0011287409222638675
10.990990990991003 0.0010362269206542615
11.351351351351354 0.0009528884976779147
11.711711711711708 0.0008775838425373904
12.07207207207206 0.0008093473338365295
12.432432432432412 0.0007473065658600733
12.792792792792804 0.0006906841876226008
13.153153153153156 0.0006389234916422156
13.513513513513509 0.0005915178814776778
13.873873873873862 0.0005476044669544415
14.234234234234213 0.000506711948145942
14.594594594594605 0.00046920341255416527
14.954954954954957 0.0004347332637585951
15.31531531531531 0.00040298100905030885
15.675675675675661 0.0003736555467058231
16.036036036036013 0.00034649945883803387
16.396396396396405 0.0003217227773619569
16.756756756756758 0.00029932976016807186
17.11711711711711 0.0002789738348440354
17.477477477477464 0.0002604859874669678
17.837837837837856 0.00024375550506549782
18.19819819819821 0.00022857081119108925
18.55855855855856 0.0002148847485508601
18.918918918918912 0.000202549793288789
19.279279279279265 0.00019144544114088456
19.639639639639658 0.0001814781959091802
20.00000000000001 0.0001725814735179254
20.36036036036036 0.0001646753936777951
20.720720720720713 0.00015769306623580792
21.081081081081066 0.0001515679359604362
21.44144144144146 0.00014624474821180598
21.801801801801812 0.0001416543568323686
22.16216216216216 0.00013774278214861196
22.522522522522515 0.0001344568276052162
22.882882882882868 0.00013174508952784074
23.24324324324326 0.00012955760792697263
23.603603603603613 0.00012784555155416851
23.963963963963963 0.00012655577472115456
24.324324324324316 0.00012564283236323194
24.68468468468467 0.00012506899346667035
25.04504504504506 0.00012479840563145656
25.405405405405414 0.00012479695069709368
25.765765765765764 0.00012501867102975893
26.126126126126117 0.00012545563749162309
26.48648648648647 0.00012606170190850762
26.846846846846862 0.0001268152473927964
27.207207207207215 0.00012769887238697598
27.567567567567565 0.00012868961700798377
27.927927927927918 0.00012977626556722054
28.28828828828827 0.00013094213499127957
28.64864864864866 0.00013217365295167016
29.009009009009013 0.00013345867009190632
29.369369369369366 0.0001347864950370236
29.729729729729716 0.0001361753889644307
30.09009009009007 0.00013756724524673192
30.450450450450465 0.00013898591713685493
30.810810810810818 0.00014042559771035326
31.171171171171167 0.00014188107695187053
31.53153153153152 0.00014334774482386515
31.891891891891873 0.0001448215926756965
32.25225225225226 0.00014629921300349867
32.612612612612615 0.00014777779757375057
32.97297297297297 0.00014925513392591053
33.33333333333332 0.00015072960027188786
33.69369369369367 0.00015216947173625765
34.05405405405407 0.00015364751511054108
34.414414414414416 0.000155117022648824
34.77477477477477 0.00015657832353921792
35.13513513513512 0.00015803175498613575
35.495495495495476 0.00015947767168085936
35.855855855855864 0.00016091645482821254
36.21621621621622 0.00016234852071825466
36.57657657657657 0.00016377432883278153
36.936936936936924 0.0001651943894772964
37.29729729729727 0.00016660927092999853
37.65765765765767 0.00016801960610022195
38.01801801801802 0.00016942609868964733
38.37837837837837 0.00017082952885050256
38.738738738738725 0.00017223075833585317
39.099099099099114 0.0001736307351379801
39.45945945945947 0.00017498139101359232
39.81981981981982 0.00017637372913561401
40.18018018018017 0.00017776437226604477
40.540540540540526 0.00017915405039689832
40.90090090090092 0.00018052290262683524
41.261261261261275 0.0001818932380629474
41.62162162162162 0.0001832648710179203
41.981981981981974 0.0001846376582901833
42.34234234234233 0.00018601150031655973
42.702702702702716 0.00018735219608802215
43.06306306306307 0.00018873361080440343
43.42342342342342 0.00019011575048828695
43.783783783783775 0.00019149878117827112
44.14414414414413 0.000192882890755415
44.504504504504524 0.0001942682930108006
44.86486486486488 0.00019565523163030978
45.22522522522523 0.00019704398408796446
45.58558558558558 0.00019843486543939334
45.94594594594593 0.00019982823200722854
46.30630630630632 0.00020122448495046993
46.66666666666667 0.00020262407371011257
47.027027027027025 0.00020402749932359345
47.38738738738738 0.0002054353176008836
47.74774774774773 0.0002068481421553327
48.10810810810813 0.00020826664728266535
48.46846846846848 0.00020968507501262958
48.82882882882883 0.0002111260045128025
49.18918918918918 0.00021257246520028914
49.54954954954953 0.00021402434489468404
49.90990990990992 0.00021548153080173623
50.270270270270274 0.00021694391060329507
50.63063063063063 0.00021841137359352984
50.99099099099098 0.00021988381185788152
51.35135135135133 0.0002213611214911757
51.71171171171173 0.00022284320385129207
52.07207207207208 0.00022432996684476614
52.432432432432435 0.00022582132624067704
52.79279279279278 0.00022731720700916908
53.153153153153134 0.00022881754468094144
53.51351351351352 0.0002303651234732703
53.873873873873876 0.0002318945660788356
54.23423423423423 0.0002334305559397635
54.59459459459458 0.00023497313503985538
54.954954954954935 0.00023652235489892578
55.315315315315324 0.00023807827721057632
55.675675675675684 0.00023964097449284674
56.03603603603604 0.00024121053075053172
56.39639639639638 0.00024278704214794028
56.75675675675674 0.00024437061769084313
57.117117117117125 0.0002459613799163389
57.477477477477485 0.00024755946558935207
57.83783783783783 0.0002491685299194837
58.19819819819819 0.00025077853606388025
58.55855855855854 0.000252395114895533
58.91891891891893 0.0002540180836668113
59.27927927927928 0.00025564726419488284
59.63963963963964 0.0002572824825448867
59.999999999999986 0.00025892356873055233
60.36036036036034 0.0002605703564328152
60.72072072072073 0.00026222268273694174
61.08108108108108 0.000263896007887049
61.44144144144144 0.0002655581114802047
61.80180180180179 0.00026722512191329153
62.16216216216215 0.0002688969940305059
62.52252252252253 0.0002705736586961024
62.88288288288289 0.00027225502157254106
63.243243243243235 0.00027394096198160583
63.603603603603595 0.000275631331850018
63.96396396396398 0.00027732595474091993
64.32432432432434 0.00027902462497245454
64.68468468468468 0.00028072710682451325
65.04504504504504 0.0002824331338345758
65.40540540540539 0.0002841424081834186
65.76576576576578 0.0002858546001713121
66.12612612612614 0.0002875693477851869
66.48648648648648 0.00028928625635709585
66.84684684684684 0.00029100489831415476
67.20720720720719 0.0002927248130199994
67.56756756756758 0.0002944455067076534
67.92792792792793 0.00029616960832516914
68.28828828828829 0.0002978926833643361
68.64864864864863 0.00029961654321147894
69.00900900900899 0.00030134086917892543
69.3693693693694 0.00030306535073356376
69.72972972972974 0.00030478968488725094
70.09009009009009 0.00030651357560095466
70.45045045045043 0.0003082367332041889
70.81081081081079 0.0003099588738312489
71.17117117117118 0.0003116797188756802
71.53153153153154 0.00031339899446435423
71.89189189189189 0.00031511643095245655
72.25225225225225 0.00031683176244062545
72.6126126126126 0.0003185447263154096
72.97297297297298 0.000320255062814149
73.33333333333334 0.0003219625146153072
73.69369369369369 0.00032366682645522106
74.05405405405405 0.0003253677447721547
74.4144144144144 0.00032706501737848214
74.77477477477478 0.00032875839316174666
75.13513513513513 0.0003304476218152773
75.49549549549549 0.0003321340377084093
75.85585585585584 0.00033381423147442626
76.2162162162162 0.00033548804483419446
76.5765765765766 0.0003371553206385052
76.93693693693695 0.00033881591895500314
77.29729729729729 0.00034046971440038535
77.65765765765764 0.00034211659350701215
78.018018018018 0.00034375645212792903
78.37837837837839 0.0003453891928841703
78.73873873873875 0.00034701472265809063
79.09909909909909 0.0003486329501363352
79.45945945945945 0.00035024378340592946
79.8198198198198 0.00035184712760682796
80.18018018018019 0.00035344288264413105
80.54054054054055 0.00035502435534984174
80.9009009009009 0.00035660070340114256
81.26126126126125 0.00035816710643504996
81.6216216216216 0.000359723296374803
81.98198198198199 0.00036126900687885437
82.34234234234233 0.0003628039728690424
82.7027027027027 0.00036432793005675515
83.06306306306304 0.0003658406144687662
83.4234234234234 0.00036734176197438255
83.7837837837838 0.00036883110781551175
84.14414414414415 0.0003703083861412162
84.50450450450451 0.0003717733295482833
84.86486486486484 0.0003732256686292911
85.22522522522524 0.0003746651315296165
85.58558558558559 0.00037609144351477824
85.94594594594595 0.0003775043265494692
86.3063063063063 0.0003789034988895742
86.66666666666666 0.00038028867468843213
87.02702702702705 0.00038166056096195704
87.38738738738739 0.0003830162478938368
87.74774774774775 0.0003843573756398269
88.1081081081081 0.00038568356608054697
88.46846846846846 0.00038699446088315303
88.82882882882885 0.00038828972036151105
89.1891891891892 0.0003895690223164202
89.54954954954954 0.000390832060858648
89.9099099099099 0.0003920785452174941
90.27027027027025 0.00039330819853757373
90.63063063063065 0.00039452075666646645
90.99099099099101 0.00039571596693583353
91.35135135135135 0.00039689358693856426
91.71171171171171 0.00039805338330446005
92.07207207207206 0.00039919513047691896
92.43243243243245 0.0004003186094930251
92.7927927927928 0.00040142360676939594
93.15315315315316 0.00040250991289608534
93.5135135135135 0.00040357732144077175
93.87387387387386 0.00040462562776541033
94.23423423423424 0.00040565462785745724
94.5945945945946 0.00040666411717771344
94.95495495495496 0.0004076561247214308
95.3153153153153 0.000408624343267601
95.67567567567566 0.0004095723432940647
96.03603603603605 0.00041049994861614363
96.39639639639641 0.00041140697914592006
96.75675675675674 0.00041229325066011185
97.1171171171171 0.0004131585745663766
97.47747747747745 0.0004140027576690041
97.83783783783785 0.00041482540306728947
98.1981981981982 0.00041562641511776947
98.55855855855856 0.00041640530246515216
98.91891891891892 0.0004171618920325132
99.27927927927927 0.00041789601589444316
99.63963963963965 0.0004186075111560616
100.0 0.00041929621980579904
100.36036036036036 0.00041996198854322324
100.7207207207207 0.0004206046685831942
101.08108108108107 0.0004212241154376305
101.44144144144144 0.00042182018867617066
101.8018018018018 0.0004223927516670145
102.16216216216215 0.00042294167129922473
102.52252252252251 0.00042346681768776044
102.88288288288287 0.00042396806386251417
103.24324324324326 0.00042444740041575676
103.60360360360362 0.0004249002340438486
103.96396396396396 0.0004253284902939012
104.32432432432431 0.00042573206856007977
104.68468468468465 0.00042611087351344484
105.04504504504506 0.0004264648140459736
105.4054054054054 0.00042679380219439405
105.76576576576576 0.00042709775204628997
106.12612612612611 0.000427376578630899
106.48648648648647 0.0004276301967969984
106.84684684684686 0.00042785852008024567
107.2072072072072 0.00042806145956229553
107.56756756756756 0.0004282389227239855
107.92792792792791 0.0004283908122948405
108.28828828828827 0.00042851702510109997
108.64864864864865 0.0004286174509144335
109.009009009009 0.0004286894219014267
109.36936936936935 0.000428736269600743
109.72972972972971 0.0004287574213220772
110.09009009009011 0.0004287526484534603
110.45045045045046 0.0004287217444584776
110.81081081081082 0.0004286645244828842
111.17117117117117 0.0004285808249028519
111.53153153153151 0.00042847050281725167
111.8918918918919 0.0004283334354863998
112.25225225225226 0.0004281695197196895
112.61261261261261 0.00042797867121454665
112.97297297297297 0.00042776082384913947
113.33333333333331 0.0004275159289312732
113.6936936936937 0.0004272489886089434
114.05405405405406 0.000426950511497083
114.41441441441441 0.0004266251677851882
114.77477477477476 0.00042627295125855343
115.13513513513512 0.00042589385363742696
115.4954954954955 0.0004254878644280064
115.85585585585585 0.0004250549707536377
116.21621621621621 0.00042459515716708647
116.57657657657657 0.00042410840544475635
116.9369369369369 0.00042359469436372896
117.29729729729732 0.0004230539994625065
117.65765765765768 0.0004224862927863409
118.01801801801801 0.0004218915426180233
118.37837837837837 0.0004212697131950241
118.73873873873872 0.0004206207644138519
119.0990990990991 0.0004199446515225106
119.45945945945947 0.00041924132480192374
119.81981981981983 0.000418510729237187
120.18018018018016 0.00041775280417950903
120.54054054054052 0.0004169674829996871
120.90090090090092 0.00041615636579166935
121.26126126126125 0.0004153187506784648
121.62162162162161 0.0004144539163134915
121.98198198198197 0.0004135619503390491
122.34234234234233 0.0004126429382010588
122.70270270270272 0.0004116969634185123
123.06306306306307 0.0004107241078237184
123.42342342342342 0.00040972445177397753
123.78378378378376 0.00040869807433532206
124.14414414414412 0.0004076450534389811
124.50450450450451 0.0004065654660112422
124.86486486486487 0.00040545938807739525
125.22522522522523 0.00040432689484045807
125.58558558558558 0.0004031680607353918
125.94594594594592 0.00040198295945952664
126.30630630630633 0.00040077166397992336
126.66666666666666 0.0003995342465184092
127.02702702702702 0.0003982707785150211
127.38738738738738 0.0003969813305706132
127.74774774774774 0.00039566597236936787
128.10810810810813 0.00039432477258196876
128.46846846846847 0.00039295779875018637
128.82882882882885 0.000391565117153634
129.18918918918916 0.0003901435344230973
129.54954954954954 0.0003886987450886293
129.9099099099099 0.00038722824562240614
130.27027027027026 0.00038573219553117823
130.63063063063063 0.00038421076460305894
130.99099099099098 0.00038266413232837195
131.35135135135135 0.00038109248728588534
131.71171171171173 0.0003794960264958892
132.07207207207207 0.00037787495474157117
132.43243243243242 0.00037622948386014206
132.79279279279277 0.000374559832005154
133.15315315315317 0.00037286662864416685
133.51351351351352 0.0003711452753126643
133.8738738738739 0.0003694002174179165
134.23423423423424 0.0003676314616092469
134.59459459459455 0.000365839020569966
134.95495495495499 0.00036402291372756456
135.31531531531533 0.0003621831679097857
135.67567567567568 0.00036031981794731844
136.03603603603602 0.00035843290722389204
136.3963963963964 0.0003565224881745737
136.75675675675677 0.00035458862273310746
137.11711711711712 0.0003526313827291564
137.4774774774775 0.0003506526004446761
137.8378378378378 0.00034864861033572495
138.19819819819818 0.0003466219176542057
138.55855855855856 0.00034457267537687424
138.9189189189189 0.00034250103513370545
139.27927927927928 0.0003404071473910853
139.63963963963963 0.00033829116161512943
140.0 0.0003361532264153349
140.36036036036037 0.0003339934896687855
140.72072072072075 0.0003318120986251462
141.08108108108107 0.00032960919999268953
141.44144144144144 0.00032738494000561556
141.8018018018018 0.00032513946447293386
142.16216216216216 0.0003228729188091826
142.52252252252254 0.00032058544804727807
142.88288288288288 0.00031827719683378636
143.24324324324326 0.0003159483094069253
143.60360360360357 0.0003135989295576056
143.96396396396398 0.00031122920057383033
144.32432432432432 0.0003088392651687786
144.68468468468467 0.0003064292653928936
145.04504504504504 0.00030399934253032106
145.4054054054054 0.00030154866057924545
145.7657657657658 0.0002990810786301367
146.12612612612614 0.00029659398170887733
146.48648648648646 0.0002940876223798917
146.84684684684683 0.00029156224613071226
147.20720720720718 0.00028901809178565594
147.56756756756758 0.0002864553919034244
147.92792792792793 0.00028387437315859044
148.2882882882883 0.00028127525670694644
148.64864864864865 0.0002786582585347119
149.009009009009 0.0002760235897916047
149.3693693693694 0.0002733714571077945
149.7297297297297 0.0002707020628947768
150.0900900900901 0.0002680156056302
150.45045045045043 0.00026531228012671737
150.8108108108108 0.0002625922777849155
151.17117117117118 0.0002598557868304054
151.53153153153153 0.00025710299253515817
151.8918918918919 0.00025433065870146917
152.25225225225222 0.00025154633489461536
152.6126126126126 0.0002487463165551067
152.97297297297297 0.0002459307700164444
153.33333333333334 0.00024309987310798176
153.6936936936937 0.00024025381567464207
154.05405405405403 0.00023739280006687634
154.41441441441438 0.00023451704160096587
154.77477477477478 0.0002316267689897928
155.13513513513516 0.00022872222474421857
155.49549549549548 0.00022580366554521142
155.85585585585585 0.00022287136258689473
156.21621621621622 0.00021992560189068437
156.57657657657657 0.00021696668459069693
156.93693693693695 0.0002139949271906242
157.2972972972973 0.0002110106617922736
157.65765765765764 0.00020801423629598464
158.01801801801804 0.00020500601457313416
158.3783783783784 0.00020198600584533458
158.73873873873873 0.00019895363805763717
159.09909909909908 0.00019591002148631247
159.45945945945945 0.000192855371518705
159.81981981981983 0.00018978991533056825
160.1801801801802 0.00018671389255612292
160.54054054054055 0.00018362755593948497
160.9009009009009 0.00018053117196728654
161.26126126126124 0.00017742502148231993
161.62162162162164 0.00017430940027805247
161.981981981982 0.00017118461967386965
162.34234234234233 0.00016805100707090843
162.7027027027027 0.0001649089064883717
163.06306306306305 0.00016175867908020057
163.42342342342343 0.00015860070363200803
163.7837837837838 0.0001554353770381789
164.14414414414412 0.00015226311475904586
164.5045045045045 0.00014908435125806475
164.86486486486484 0.00014589954041891554
165.22522522522524 0.0001427091559424567
165.5855855855856 0.00013951369172347393
165.94594594594594 0.00013631366220715992
166.3063063063063 0.0001331096027252732
166.66666666666663 0.00012990206981192137
167.02702702702706 0.000126691641498918
167.38738738738738 0.00012347891759067014
167.74774774774775 0.00012026451991853874
168.1081081081081 0.0001170490925746406
168.46846846846844 0.00011383330212503366
168.82882882882885 0.00011061783780224647
169.1891891891892 0.0001074034116771044
169.54954954954957 0.00010419075880980209
169.90990990990989 0.00010098063738017743
170.27027027027026 9.777382879713127e-05
170.63063063063063 9.457113778714355e-05
170.99099099099098 9.141337259491589e-05
171.35135135135135 8.820934563737169e-05
171.7117117117117 8.502495762852119e-05
172.07207207207205 8.185974678111408e-05
172.43243243243245 7.724428760667351e-05
172.7927927927928 7.521506101161181e-05
173.15315315315314 7.283998857643028e-05
173.5135135135135 7.018699533028624e-05
173.87387387387386 6.732043715929486e-05
174.23423423423424 6.430109117045523e-05
174.5945945945946 6.11861476001014e-05
174.95495495495496 5.8029203249932357e-05
175.3153153153153 5.488025643450418e-05
175.67567567567565 5.178570342489098e-05
176.03603603603602 4.878833637407526e-05
176.3963963963964 4.5927342710477946e-05
176.75675675675674 4.3238305986907654e-05
177.11711711711712 4.075320817308718e-05
177.4774774774775 3.850043338078978e-05
177.83783783783784 3.6504773011511845e-05
178.1981981981982 3.478743231749448e-05
178.55855855855853 3.3366038367808115e-05
178.9189189189189 3.2254649412102964e-05
179.27927927927928 3.146376563553158e-05
179.63963963963965 3.100034129923953e-05
180.0 3.086779826171678e-05


==> figures/flow_around_a_cylinder/data/reference_angle101.5.dat <==




r p p_mean p_acou
0.5 -0.019446483754437627 -0.02496577625828508 0.005519292503847454
0.5995995995995996 -0.016678407521250025 -0.021688382375165252 0.005009974853915225
0.6991991991991993 -0.012195298672565118 -0.016303070126704997 0.00410777145413988
0.7987987987987988 -0.008943771658151863 -0.012444231480615147 0.003500459822463285
0.8983983983983984 -0.006797485691071189 -0.009877064498492134 0.0030795788074209447
0.997997997997998 -0.005317072388972123 -0.008083254912133244 0.002766182523161121
1.0975975975975976 -0.004253602105385569 -0.006773787089046125 0.0025201849836605566
1.1971971971971973 -0.003464350519218869 -0.005783552454741142 0.0023192019355222733
1.2967967967967968 -0.002862667397477168 -0.005012594817362413 0.0021499274198852453
1.3963963963963963 -0.0023936266058308324 -0.004397824055666036 0.002004197449835204
1.495995995995996 -0.002020918594314054 -0.0038975461499254046 0.0018766275556113502
1.5955955955955956 -0.0017195524698206557 -0.003483143894088841 0.0017635914242681854
1.6951951951951951 -0.0014724132519752689 -0.003134960920613566 0.001662547668638297
1.7947947947947949 -0.0012671627947821664 -0.0028387905945044174 0.0015716277997222508
1.8943943943943944 -0.0010946970770295652 -0.0025840597196666697 0.0014893626426371045
1.9939939939939941 -0.0009479909788709052 -0.0023626045035413774 0.001414613524670472
2.0935935935935936 -0.0008224112477026326 -0.0021688737369622408 0.001346462489259608
2.193193193193193 -0.0007137550822906748 -0.0019978884055679206 0.001284133323277246
2.2927927927927927 -0.0006190610266412479 -0.0018460384959084312 0.0012269774692671832
2.3923923923923924 -0.0005360156003293071 -0.0017104432591631283 0.001174427658833821
2.491991991991992 -0.00046268020581678124 -0.0015886700414131387 0.0011259898355963573
2.5915915915915915 -0.0003976124631887502 -0.0014788543834065142 0.001081241920217764
2.691191191191191 -0.00033956470701667745 -0.0013793618214162965 0.001039797114399619
2.790790790790791 -0.00028759271289274585 -0.001288923170615988 0.001001330457723242
2.8903903903903903 -0.00024085628057733292 -0.0012063917898383638 0.0009655355092610309
2.98998998998999 -0.00019872405331753388 -0.0011308806386956863 0.0009321565853781524
3.0895895895895897 -0.00016059165790508704 -0.0010615320715184852 0.0009009404136133982
3.1891891891891895 -0.00012603452811859486 -0.000997724334583552 0.0008716898064649571
3.2887887887887888 -9.463497604642159e-05 -0.0009388435351107207 0.0008442085590642991
3.3883883883883885 -6.607686704796834e-05 -0.000884405433118616 0.0008183285660706476
3.4879879879879883 -4.004097114830075e-05 -0.0008339331791590611 0.0007938922080107603
3.5875875875875876 -1.6309551560453888e-05 -0.000787077824988245 0.0007707682734277912
3.6871871871871873 5.3462774420154356e-06 -0.0007434785620836239 0.0007488248395256393
3.786786786786787 2.51081000263298e-05 -0.0007028543370715569 0.0007279624370978867
3.8863863863863863 4.3150625258334696e-05 -0.0006649194917923752 0.0007080701170507099
3.985985985985986 5.960674524445154e-05 -0.0006294561113415399 0.0006890628565859914
4.085585585585585 7.460003894408375e-05 -0.0005962612317217976 0.0006708612706658813
4.185185185185185 8.824507223067715e-05 -0.0005651468398397698 0.0006533919120704469
4.284784784784785 0.00010064766176327569 -0.0005359398735080846 0.0006365875352713603
4.384384384384385 0.00011190510681529988 -0.0005084822214442398 0.0006203873282595397
4.483983983983984 0.00012213240143822194 -0.00048260956710905145 0.0006047419685472733
4.583583583583584 0.0001313321706972204 -0.0004582629898808933 0.0005895951605781137
4.683183183183183 0.0001395999418406291 -0.00043531703791217075 0.0005749169797527999
4.782782782782783 0.0001470020460817523 -0.0004136582560886382 0.0005606603021703905
4.882382382382382 0.00015360417677783293 -0.0003931844378591621 0.000546788614636995
4.981981981981982 0.00015945400596763197 -0.00037381724966337524 0.0005332712556310072
5.081581581581582 0.0001645964893386065 -0.0003554833625956633 0.0005200798519342699
5.181181181181182 0.00016907392379181377 -0.0003381144524053071 0.0005071883761971209
5.2807807807807805 0.00017292599902035024 -0.00032164719949633996 0.0004945731985166902
5.38038038038038 0.00017618984370542992 -0.000306023288927122 0.0004822131326325519
5.47997997997998 0.0001789000668975405 -0.00029118941041133444 0.00047008947730887497
5.57957957957958 0.00018108879508162094 -0.0002770972583169851 0.00045818605339860603
5.6791791791791795 0.00018278570539422394 -0.0002637035316661241 0.000446489237060348
5.778778778778779 0.00018403958019149518 -0.0002509402389092941 0.0004349798191007893
5.878378378378379 0.00018485531375773693 -0.00023879070365367744 0.00042364601741141434
5.977977977977978 0.00018525602673165057 -0.0002272237612868367 0.00041247978801848726
6.0775775775775776 0.00018526996260519017 -0.0002162009984509439 0.0004014709610561341
6.177177177177177 0.0001849231021509468 -0.000205686885147145 0.0003906099872980918
6.276776776776777 0.00018423917530213888 -0.00019564877473058576 0.00037988795003272467
6.376376376376377 0.00018323967197432015 -0.00018605690391567013 0.0003692965758899903
6.4759759759759765 0.00018192776421386729 -0.00017690885602547726 0.00035883662023934455
6.575575575575575 0.00018033619415163576 -0.00016815605955500248 0.0003484922537066382
6.675175175175175 0.00017847494974915893 -0.00015978924638872631 0.00033826419613788524
6.774774774774775 0.00017636010026976127 -0.00015178725871621172 0.000328147358985973
6.874374374374375 0.0001740078970695436 -0.00014412927277348333 0.0003181371698430269
6.973973973973974 0.00017143477895047003 -0.00013679479884373794 0.00030822957779420797
7.073573573573574 0.00016865737708016585 -0.00012976368125677598 0.0002984210583369418
7.173173173173174 0.0001656716225498656 -0.00012303751024631996 0.00028870913279618556
7.272772772772773 0.0001625098122892155 -0.00011658418956614016 0.0002790940018553557
7.372372372372372 0.0001591756812381107 -0.00011039494104366556 0.00026957062228177625
7.471971971971972 0.0001556802493455223 -0.00010445722658062097 0.0002601374759261433
7.571571571571572 0.00015203407610044908 -9.87590687461193e-05 0.0002507931448465684
7.671171171171172 0.00014824726241442936 -9.328905077950368e-05 0.00024153631319393304
7.770770770770771 0.0001443294523767236 -8.803631658935275e-05 0.00023236576896607634
7.87037037037037 0.00014028983488174166 -8.299057075234375e-05 0.0002232804056340854
7.96996996996997 0.00013613714514349343 -7.814207851623679e-05 0.00021427922365973022
8.06956956956957 0.00013187966610374248 -7.348166579632222e-05 0.0002053613319000647
8.16916916916917 0.00012752522973727312 -6.900071917868901e-05 0.00019652594891596213
8.26876876876877 0.00012308121826919206 -6.46911859162458e-05 0.00018777240418543786
8.368368368368369 0.0001185545653035547 -6.054557393383676e-05 0.00017910013923739146
8.467967967967969 0.000113951756873405 -5.6556951823552035e-05 0.00017050870869695704
8.567567567567568 0.00010927919483464167 -5.2717163813014176e-05 0.00016199635864765584
8.667167167167168 0.00010454584507897382 -4.901986302442652e-05 0.00015356570810340034
8.766766766766768 9.975266515155569e-05 -4.546040331746327e-05 0.00014521306846901897
8.866366366366366 9.490919747364048e-05 -4.20307734803771e-05 0.00013693997095401758
8.965965965965966 9.001745799935181e-05 -3.872900679979808e-05 0.00012874646479914988
9.065565565565565 8.508562747792327e-05 -3.5545523753484084e-05 0.00012063115123140735
9.165165165165165 8.011702666905763e-05 -3.2477259907608416e-05 0.00011259428657666606
9.264764764764765 7.51161982846327e-05 -2.9519426509523334e-05 0.00010463562479415602
9.364364364364365 7.008748895614759e-05 -2.6667457278506396e-05 9.675494623465399e-05
9.463963963963964 6.503504956725693e-05 -2.3917008406471047e-05 8.895205797372798e-05
9.563563563563564 5.996283556683581e-05 -2.1263958559956114e-05 8.122679412679191e-05
9.663163163163164 5.487460726286032e-05 -1.8704408878136294e-05 7.357901614099662e-05
9.762762762762764 4.977393009937715e-05 -1.6234682973248486e-05 6.600861307262563e-05
9.862362362362363 4.466417491855169e-05 -1.385132693144442e-05 5.851550184999611e-05
9.961961961961963 3.9548518203815783e-05 -1.155110931165382e-05 5.10996275154696e-05
10.061561561561561 3.442994231377839e-05 -9.331021146294918e-06 4.3760963460073306e-05
10.16116116116116 2.931123569652528e-05 -7.1882759407060365e-06 3.649951163723132e-05
10.26076076076076 2.4197377873491638e-05 -5.117821525288947e-06 2.9315199398780585e-05
10.36036036036036 1.9089532352438712e-05 -3.1180132585006965e-06 2.220754561093941e-05
10.45995995995996 1.3989978010329199e-05 -1.186998084676816e-06 1.5176976095006016e-05
10.55955955955956 8.901476863627524e-06 6.779779683085964e-07 8.223498895318927e-06
10.65915915915916 3.8266945482234865e-06 2.479549716554175e-06 1.3471448316693115e-06
10.75875875875876 -1.2317995869182144e-06 4.220232822547133e-06 -5.452032409465347e-06
10.858358358358359 -6.271532394350744e-06 5.902423793600066e-06 -1.2173956187950809e-05
10.957957957957959 -1.1290673242854156e-05 7.5277126305195465e-06 -1.8818385873373705e-05
11.057557557557558 -1.6286826698177494e-05 9.098957214064287e-06 -2.5385783912241782e-05
11.157157157157158 -2.1257703192532066e-05 1.0617570791424671e-05 -3.187527398395674e-05
11.256756756756758 -2.6201280440005808e-05 1.2085380042066165e-05 -3.8286660482071974e-05
11.356356356356356 -3.111552671413165e-05 1.3504163910766922e-05 -4.461969062489858e-05
11.455955955955956 -3.5998400779106994e-05 1.4875653604917719e-05 -5.087405438402471e-05
11.555555555555555 -4.084785182243423e-05 1.620153259892732e-05 -5.7049384421361546e-05
11.655155155155155 -4.5661819393956205e-05 1.7483436628111808e-05 -6.314525602206801e-05
11.754754754754755 -5.043823334432319e-05 1.872295369452104e-05 -6.916118703884424e-05
11.854354354354355 -5.517501376928636e-05 1.9921624063528045e-05 -7.509663783281441e-05
11.953953953953954 -5.987007095498599e-05 2.1080940264965878e-05 -8.095101121995187e-05
12.053553553553554 -6.452232022297722e-05 2.2201437275128914e-05 -8.672375749810614e-05
12.153153153153154 -6.912847494717768e-05 2.3285263183225886e-05 -9.241373813040356e-05
12.252752752752754 -7.368725808731826e-05 2.4333405324625804e-05 -9.802066341194406e-05
12.352352352352353 -7.819666680504157e-05 2.534703094895008e-05 -0.00010354369775399165
12.451951951951953 -8.265468605543448e-05 2.6327271268087322e-05 -0.0001089819573235218
12.551551551551553 -8.705928855675894e-05 2.7275221455198565e-05 -0.00011433451001195752
12.65115115115115 -9.140843476771467e-05 2.8191940645001528e-05 -0.00011960037541271619
12.75075075075075 -9.570007286029638e-05 2.9078451934481115e-05 -0.0001247785247947775
12.85035035035035 -9.993213869591957e-05 2.9935742381610457e-05 -0.00012986788107753004
12.94994994994995 -0.0001041025558036779 3.076476300520881e-05 -0.00013486731880888673
13.04954954954955 -0.00010820923535760588 3.156642878664684e-05 -0.00013977566414425272
13.14914914914915 -0.0001122500761562151 3.234161866970454e-05 -0.00014459169482591963
13.24874874874875 -0.00011622296460160444 3.3091175556592144e-05 -0.00014931414015819657
13.348348348348349 -0.00012012577468141219 3.381590631448717e-05 -0.00015394168099589937
13.447947947947949 -0.00012395636794991562 3.4516581770702725e-05 -0.00015847294972061833
13.547547547547548 -0.00012771259351040956 3.519393671382432e-05 -0.0001629065302242339
13.647147147147148 -0.0001313920872854624 3.5848880016544634e-05 -0.00016724096730200703
13.746746746746748 -0.0001349926710835803 3.648193131240874e-05 -0.00017147460239598904
13.846346346346348 -0.00013851219396400442 3.709390087522025e-05 -0.00017560609483922466
13.945945945945946 -0.00014194879797742036 3.768508437090646e-05 -0.00017963388234832681
14.045545545545545 -0.00014529965493309763 3.825652817454285e-05 -0.00018355618310764046
14.145145145145145 -0.00014856309189411834 3.880874568437776e-05 -0.0001873718375784961
14.244744744744745 -0.00015173683516366059 3.934228762560111e-05 -0.00019107912278926167
14.344344344344345 -0.00015481870495676734 3.985750906494446e-05 -0.0001946762140217118
14.443943943943944 -0.00015780643347824256 4.035529741486244e-05 -0.000198161730893105
14.543543543543544 -0.00016069788851638125 4.083603706490636e-05 -0.0002015339255812876
14.643143143143144 -0.00016349097247243097 4.130024476097561e-05 -0.0002047912172334066
14.742742742742744 -0.00016618363426061937 4.1748420073588484e-05 -0.00020793205433420784
14.842342342342343 -0.00016877386930488572 4.218104539987167e-05 -0.0002109549147047574
14.941941941941943 -0.00017125971953333878 4.259858596014966e-05 -0.00021385830549348843
15.041541541541543 -0.0001736392733712933 4.300148980107111e-05 -0.0002166407631723644
15.141141141141143 -0.0001759106657374332 4.3390187793903586e-05 -0.0002193008535313368
15.24074074074074 -0.00017807207804011686 4.3765093635101956e-05 -0.0002218371716752188
15.34034034034034 -0.00018012173816956081 4.412660384602419e-05 -0.00022424834201558501
15.43993993993994 -0.00018205792049656114 4.44750977736419e-05 -0.00022653301827020304
15.53953953953954 -0.00018387894586638256 4.4810937588977146e-05 -0.00022868988345535972
15.63913913913914 -0.00018558318159506374 4.5134468289234076e-05 -0.00023071764988429782
15.73873873873874 -0.00018716905057942771 4.544633240797681e-05 -0.00023261538298740452
15.838338338338339 -0.0001886353683700293 4.5746540073992044e-05 -0.00023438190844402135
15.937937937937939 -0.00018998075820519494 4.603550011736958e-05 -0.0002360162583225645
16.03753753753754 -0.00019120392251664956 4.631355760608359e-05 -0.00023751748012273315
16.137137137137138 -0.00019230365989614031 4.658104548155962e-05 -0.00023888470537769996
16.236736736736738 -0.00019327883845434717 4.683832743069162e-05 -0.00024011716588503878
16.336336336336338 -0.0001941285875707877 4.7085536684079455e-05 -0.00024121412425486715
16.435935935935937 -0.0001948519794026993 4.732305819899808e-05 -0.00024217503760169738
16.535535535535537 -0.00019544821333568056 4.755115952207235e-05 -0.0002429993728577529
16.635135135135137 -0.0001959165930095708 4.777010213516065e-05 -0.00024368669514473145
16.734734734734737 -0.00019625652631447113 4.798014145805497e-05 -0.00024423666777252613
16.834334334334336 -0.00019646752539117078 4.818152684691769e-05 -0.00024464905223808847
16.933933933933936 -0.0001965492066297259 4.837450159314473e-05 -0.0002449237082228706
17.033533533533536 -0.00019650129066747018 4.855930292720246e-05 -0.0002450605935946726
17.133133133133132 -0.00019632360238773576 4.873616201351184e-05 -0.0002450597644012476
17.23273273273273 -0.0001960160709192849 4.890530395556426e-05 -0.00024492137487484915
17.33233233233233 -0.00019557872963375193 4.9066947791516224e-05 -0.00024464567742526816
17.43193193193193 -0.00019501171614450644 4.92213064970315e-05 -0.00024423302264153795
17.53153153153153 -0.00019431538150755048 4.936854446413009e-05 -0.0002436839259716806
17.63113113113113 -0.00019348985142372048 4.950892806533603e-05 -0.00024299877948905652
17.73073073073073 -0.00019253569498317805 4.964259110877834e-05 -0.0002421782860919564
17.83033033033033 -0.00019145346231269403 4.976972439038719e-05 -0.00024122318670308124
17.92992992992993 -0.00019024379860610455 4.9890512844825714e-05 -0.00024013431145093026
18.02952952952953 -0.00018890744411933727 5.0005135546769006e-05 -0.0002389125796661063
18.12912912912913 -0.00018744523417097984 5.011376570848825e-05 -0.00023755899987946809
18.22872872872873 -0.00018585809914043242 5.02165706822666e-05 -0.00023607466982269903
18.32832832832833 -0.00018414706446606038 5.0313711958409624e-05 -0.00023446077642447
18.42792792792793 -0.00018231325064320462 5.040534516595586e-05 -0.00023271859580916048
18.52752752752753 -0.00018035797799200286 5.049159938252502e-05 -0.00023084957737452787
18.627127127127128 -0.00017828248558231512 5.0572650625184686e-05 -0.0002288551362074998
18.726726726726728 -0.00017608815221962007 5.0648628944287574e-05 -0.00022673678116390765
18.826326326326328 -0.00017377648090615596 5.07196716445435e-05 -0.00022449615255069948
18.925925925925927 -0.00017134904923040044 5.078591347725593e-05 -0.00022213496270765635
19.025525525525527 -0.0001688075093639441 5.0847486640321914e-05 -0.00021965499600426602
19.125125125125127 -0.00016615358805893268 5.090452077851638e-05 -0.00021705810883744907
19.224724724724727 -0.0001633890866482091 5.095714298334998e-05 -0.00021434622963155907
19.324324324324326 -0.00016051581544388686 5.100545710689631e-05 -0.00021152127255078315
19.423923923923926 -0.00015753562584265528 5.104960970939488e-05 -0.00020858523555205015
19.523523523523526 -0.0001544506405971902 5.108969533921482e-05 -0.000205540335936405
19.623123123123122 -0.00015126291968954323 5.112582795248956e-05 -0.00020238874764203277
19.72272272272272 -0.0001479745777149333 5.115811759836221e-05 -0.00019913269531329552
19.82232232232232 -0.00014458778388288355 5.118667041898563e-05 -0.00019577445430186917
19.92192192192192 -0.0001411047620135264 5.121158864866971e-05 -0.00019231635066219613
20.02152152152152 -0.00013752779053533007 5.123297061459199e-05 -0.00018876076114992206
20.12112112112112 -0.00013385920248538245 5.125091073594491e-05 -0.00018511011322132735
20.22072072072072 -0.0001301013449484856 5.126551069139396e-05 -0.00018136685563987956
20.32032032032032 -0.00012625674150882563 5.127685043362363e-05 -0.00017753359194244925
20.41991991991992 -0.0001223277040767812 5.128503030263688e-05 -0.00017361273437941808
20.51951951951952 -0.00011831676355257061 5.129013618471846e-05 -0.00016960689973728908
20.61911911911912 -0.00011422647140662436 5.1292252268808635e-05 -0.000165518723675433
20.71871871871872 -0.00011005939967645874 5.129146104579264e-05 -0.00016135086072225139
20.81831831831832 -0.00010581814096582322 5.1287843310063876e-05 -0.0001571059842758871
20.91791791791792 -0.00010150530844072138 5.128147815810281e-05 -0.00015278678659882419
21.01751751751752 -9.712353583125834e-05 5.1272442988619114e-05 -0.00014839597881987745
21.117117117117118 -9.267547742780381e-05 5.1260813503688506e-05 -0.00014393629093149233
21.216716716716718 -8.816380807928682e-05 5.124666370662113e-05 -0.00013941047178590797
21.316316316316318 -8.359122319248514e-05 5.1230065905372166e-05 -0.0001348212890978573
21.415915915915917 -7.896043873060423e-05 5.1211090707994353e-05 -0.0001301715294385986
21.515515515515517 -7.427419121171398e-05 5.118980702704335e-05 -0.00012546399823875734
21.615115115115117 -6.95352377066172e-05 5.116628207616714e-05 -0.00012070151978278434
21.714714714714717 -6.474635583884948e-05 5.1140581373232414e-05 -0.0001158869372120819
21.814314314314316 -5.991044438658833e-05 5.111268277957493e-05 -0.00011102312716616327
21.913913913913916 -5.5030227541124086e-05 5.108276122896883e-05 -0.00010611298877009292
22.013513513513516 -5.010847981878897e-05 5.105084893457957e-05 -0.00010115932875336855
22.113113113113116 -4.514803161242754e-05 5.101700491039197e-05 -9.616503652281952e-05
22.21271271271271 -4.0149772291329105e-05 5.098130544837432e-05 -9.113107773970343e-05
22.31231231231231 -3.5121399869524345e-05 5.09437137419866e-05 -8.606511361151094e-05
22.41191191191191 -3.006235951659165e-05 5.090435246060566e-05 -8.09667119771973e-05
22.51151151151151 -2.497557226803338e-05 5.086327247724399e-05 -7.583884474527736e-05
22.61111111111111 -1.9863958227261952e-05 5.0820523731971445e-05 -7.068448195923339e-05
22.71071071071071 -1.4730436562047092e-05 5.077615523475744e-05 -6.550659179680453e-05
22.81031031031031 -9.57792550778436e-06 5.07302150647604e-05 -6.0308140572544754e-05
22.90990990990991 -4.40934236252133e-06 5.068275036961723e-05 -5.5092092732138565e-05
23.00950950950951 7.72396509916007e-07 5.063380736515911e-05 -4.9861410855243106e-05
23.10910910910911 5.964375683333857e-06 5.058343133669042e-05 -4.4619055653356565e-05
23.20870870870871 1.1163680667323208e-05 5.0531666638704574e-05 -3.936798597138137e-05
23.30830830830831 1.6367397908965134e-05 5.047855669474189e-05 -3.4111158785776756e-05
23.40790790790791 2.157261479325712e-05 5.042414399625273e-05 -2.8851529202995612e-05
23.50750750750751 2.6776419643113064e-05 5.036847010416069e-05 -2.3592050461047623e-05
23.607107107107108 3.1975901719789594e-05 5.031157564786782e-05 -1.8335673928078226e-05
23.706706706706708 3.716815122260187e-05 5.025350032639154e-05 -1.308534910378967e-05
23.806306306306308 4.2350259289776213e-05 5.0194282906659295e-05 -7.84402361688308e-06
23.905905905905907 4.7519317998592225e-05 5.0133961226208624e-05 -2.6146432276163983e-06
24.005505505505507 5.2672420365524894e-05 5.007257218906603e-05 2.599848176458864e-06
24.105105105105107 5.780666034553407e-05 5.001015176986813e-05 7.79650857566594e-06
24.204704704704707 6.291913283334339e-05 4.994673501144576e-05 1.2972397821897632e-05
24.304304304304306 6.80069336624456e-05 4.988235602567671e-05 1.8124577636768893e-05
24.403903903903906 7.306715960481826e-05 4.981704799362775e-05 2.325011161119051e-05
24.503503503503506 7.809690837262907e-05 4.975084316470203e-05 2.8346065207927046e-05
24.603103103103106 8.30926760582429e-05 4.968365689009603e-05 3.340901916814688e-05
24.702702702702705 8.80522496510139e-05 4.96156502208578e-05 3.84365994301561e-05
24.8023023023023 9.297273231553051e-05 4.954688360712113e-05 4.342584870840938e-05
24.9019019019019 9.785118251926408e-05 4.947737792463159e-05 4.837380459463248e-05
25.0015015015015 0.000102684658127572 4.940715210850045e-05 5.327750601907156e-05
25.1011011011011 0.00010747021640455047 4.933622315036247e-05 5.813399325418801e-05
25.2007007007007 0.0001122049140118975 4.926460609922857e-05 6.294030791266893e-05
25.3003003003003 0.00011688580700891296 4.919231406233849e-05 6.769349294657446e-05
25.3998998998999 0.00012150995085306706 4.911935820487657e-05 7.23905926481905e-05
25.4994994994995 0.00012607192879642072 4.904361347627174e-05 7.702831532014899e-05
25.5990990990991 0.00013056675920609 4.896989920894158e-05 8.15968599971484e-05
25.6986986986987 0.00013499953337444028 4.889553671858949e-05 8.61039966558508e-05
25.7982982982983 0.0001393668106454982 4.882055161260724e-05 9.054625903289095e-05
25.8978978978979 0.00014366524757775782 4.87449690596975e-05 9.49202785180603e-05
25.9974974974975 0.0001478915979450335 4.8668813789873876e-05 9.922278415515964e-05
26.097097097097098 0.0001520427127334756 4.859211009303977e-05 0.00010345060264043584
26.196696696696698 0.00015611554014313358 4.851488182225695e-05 0.00010760065832087664
26.296296296296298 0.0001601071255848297 4.84371523909033e-05 0.00011166997319392637
26.395895895895897 0.00016401461168072732 4.835894477366765e-05 0.00011565566690705966
26.495495495495497 0.00016783523826262585 4.828028150583919e-05 0.00011955495675678664
26.595095095095097 0.00017156634237181837 4.820118468543911e-05 0.00012336515768637926
26.694694694694697 0.00017520535825767074 4.81216759699521e-05 0.00012708368228771862
26.794294294294296 0.00017874981737577404 4.804177657987908e-05 0.00013070804079589495
26.893893893893896 0.00018219734838965 4.796150729475813e-05 0.00013423584109489186
26.993493493493496 0.00018554567716748242 4.788088845742778e-05 0.00013766478871005464
27.093093093093096 0.00018879262678282775 4.7799939971469036e-05 0.0001409926868113587
27.192692692692695 0.00019193611751262555 4.771868130106328e-05 0.00014421743621156226
27.29229229229229 0.00019497416683776696 4.76371314717028e-05 0.00014733703536606415
27.39189189189189 0.0001979048894408209 4.7555309070332906e-05 0.00015034958037048798
27.49149149149149 0.0002007264972074552 4.747323224506773e-05 0.00015325326496238748
27.59109109109109 0.00020349064396015142 4.7389221691105384e-05 0.00015610142226904603
27.69069069069069 0.00020607866950371094 4.730706916703299e-05 0.00015877160033667795
27.79029029029029 0.0002085532906581023 4.722468444313678e-05 0.0001613286062149655
27.88988988988989 0.0002109131405362064 4.714208000706322e-05 0.00016377106052914317
27.98948948948949 0.0002131569585745297 4.705926808838968e-05 0.00016609769048614
28.08908908908909 0.00021528359053206718 4.697626066018757e-05 0.0001683073298718796
28.18868868868869 0.00021729198849257617 4.689306943774342e-05 0.00017039891905483277
28.28828828828829 0.00021918121086144998 4.68097058796957e-05 0.00017237150498175427
28.38788788788789 0.00022095042236713885 4.672618118661377e-05 0.00017422424118052507
28.48748748748749 0.00022259889406058168 4.664250630284528e-05 0.0001759563877577364
28.587087087087088 0.00022412600331534808 4.6558691913958234e-05 0.00017756731140138984
28.686686686686688 0.00022553123382749622 4.647474845057787e-05 0.00017905648537691835
28.786286286286288 0.00022681417561486232 4.639068608383924e-05 0.0001804234895310231
28.885885885885887 0.0002279745250190502 4.630651472908199e-05 0.0001816680102899682
28.985485485485487 0.00022901208470386795 4.6222244043718785e-05 0.00018278984066014917
29.085085085085087 0.00022992676365475977 4.6137883428656335e-05 0.00018378888022610343
29.184684684684687 0.00023071857718321104 4.605344202644802e-05 0.00018466513515676301
29.284284284284286 0.0002313876469224852 4.596892872328341e-05 0.0001854187181992018
29.383883883883886 0.00023193420083046594 4.588435214785137e-05 0.00018604984868261456
29.483483483483486 0.00023235857318894664 4.57997206714822e-05 0.00018655885251746444
29.583083083083086 0.00023266120460647247 4.571504240871605e-05 0.00018694616219775643
29.682682682682685 0.0002328426420159247 4.56303252167345e-05 0.00018721231679919018
29.782282282282285 0.00023290353867764683 4.554557669464999e-05 0.00018735796198299684
29.88188188188188 0.0002328446541788765 4.5460804185211155e-05 0.00018738384999366536
29.98148148148148 0.00023266685443473995 4.537601477395016e-05 0.00018729083966078977
30.08108108108108 0.00023237111168981532 4.5291215289182685e-05 0.00018707989640063264
30.18068068068068 0.0002319585045187012 4.5206412301013196e-05 0.00018675209221768798
30.28028028028028 0.0002314302178260164 4.5121612123892885e-05 0.00018630860570212351
30.37987987987988 0.00023078754284995288 4.503682081320904e-05 0.00018575072203674383
30.47947947947948 0.0002300318771600019 4.495204416897992e-05 0.00018507983299102197
30.57907907907908 0.00022916472466178565 4.486728773230198e-05 0.00018429743692948368
30.67867867867868 0.00022818769559492585 4.478255678890265e-05 0.0001834051388060232
30.77827827827828 0.0002271025065370225 4.469785636558755e-05 0.00018240465017143497
30.87787787787788 0.00022591098040322782 4.4613191232087966e-05 0.00018129778917113984
30.97747747747748 0.00022461504644823553 4.4528565902339784e-05 0.00018008648054589576
31.077077077077078 0.00022321674026784427 4.4443984631215023e-05 0.00017877275563662923
31.176676676676678 0.00022171820380009427 4.4359451418074524e-05 0.00017735875238201974
31.276276276276278 0.0002201216853273991 4.4274970003499456e-05 0.00017584671532389965
31.375875875875877 0.0002184295394768299 4.419054387142297e-05 0.00017423899560540694
31.475475475475477 0.00021664422722295743 4.410617624984071e-05 0.00017253805097311673
31.575075075075077 0.00021476831588913118 4.402187010683179e-05 0.0001707464457822994
31.674674674674677 0.00021280447914818982 4.393762815524839e-05 0.00016886685099294144
31.774274274274276 0.00021075549702572976 4.3853452850584073e-05 0.0001669020441751457
31.873873873873876 0.00020862425589996295 4.3769346390689644e-05 0.00016485490950927332
31.973473473473476 0.00020655343086502858 4.368771012806861e-05 0.00016286572073695996
32.073073073073076 0.00020417539961769653 4.3603298020684644e-05 0.00016057210159701188
32.172672672672675 0.0002017319348334468 4.351902364646777e-05 0.00015821291118697903
32.272272272272275 0.00019922455403616372 4.343488247741335e-05 0.00015578967155875038
32.371871871871875 0.00019665477691148685 4.335087013927819e-05 0.00015330390677220865
32.471471471471475 0.00019402412530922678 4.326698240944894e-05 0.00015075714289977785
32.571071071071074 0.00019133412324052305 4.3183215219215763e-05 0.00014815090802130728
32.670670670670674 0.00018858629688182308 4.309956465249344e-05 0.00014548673222932964
32.770270270270274 0.0001857821745724664 4.3016026945537086e-05 0.00014276614762692933
32.86986986986987 0.00018292328681482675 4.293259848864751e-05 0.00013999068832617925
32.96946946946947 0.00018001116627758054 4.2849275822760556e-05 0.00013716189045482
33.06906906906907 0.00017704734779158573 4.2766055644705156e-05 0.0001342812921468806
33.16866866866867 0.00017403336835457143 4.268293480151898e-05 0.00013135043355305245
33.26826826826827 0.00017097076712701667 4.2599910294995886e-05 0.0001283708568320208
33.36786786786787 0.00016786108543598747 4.251697927855958e-05 0.00012534410615742787
33.46746746746747 0.0001647058667735735 4.2434139058968876e-05 0.0001222717277146046
33.56706706706707 0.00016150665679660396 4.235138709660192e-05 0.00011915526970000203
33.666666666666664 0.00015826500332849494 4.2268721002756145e-05 0.0001159962823257388
33.766266266266264 0.0001549824563576863 4.218613854405363e-05 0.00011279631781363267
33.865865865865864 0.00015166056803963103 4.210363763817783e-05 0.00010955693040145322
33.96546546546546 0.00014830089269565863 4.202121635671575e-05 0.00010627967633894289
34.06506506506506 0.0001449049868122643 4.193887292274213e-05 0.00010296611388952217
34.16466466466466 0.00014147440904409338 4.1856605714087896e-05 9.96178033300055e-05
34.26426426426426 0.00013801072021152552 4.17744132600717e-05 9.623630695145382e-05
34.36386386386386 0.0001345154833015272 4.1692294243915745e-05 9.282318905761146e-05
34.46346346346346 0.00013099026346893085 4.161024750032994e-05 8.938001596860091e-05
34.56306306306306 0.0001274366280337347 4.152827201835408e-05 8.590835601538062e-05
34.66266266266266 0.00012385614648508184 4.1446366938942e-05 8.240977954613983e-05
34.76226226226226 0.00012025039047742327 4.1364531556666866e-05 7.88858589207564e-05
34.86186186186186 0.00011662093383364438 4.128276531787379e-05 7.53381685157706e-05
34.96146146146146 0.00011296935254364373 4.120106782352196e-05 7.176828472012177e-05
35.06106106106106 0.00010924242505865324 4.112243971803765e-05 6.81199853406156e-05
35.16066066066066 0.0001055763682229838 4.104135970422363e-05 6.453500851876016e-05
35.26026026026026 0.00010189094958477087 4.096035944456845e-05 6.0930590140202427e-05
35.35985985985986 9.818779919015698e-05 4.087944084560037e-05 5.730835834455662e-05
35.45945945945946 9.446854402938245e-05 4.079860579295769e-05 5.3669938236424754e-05
35.55905905905906 9.073480803706959e-05 4.071785615280988e-05 5.0016951884259705e-05
35.65865865865866 8.698821209222276e-05 4.063719377086273e-05 4.6351018321360024e-05
35.75825825825826 8.323037401822832e-05 4.0556620474063726e-05 4.267375354416459e-05
35.85785785785786 7.946290858299678e-05 4.0476138068896726e-05 3.898677051410005e-05
35.95745745745746 7.568742749867853e-05 4.0395748340813506e-05 3.529167915786503e-05
36.05705705705706 7.190553942081125e-05 4.031545305778651e-05 3.1590086363024744e-05
36.15665665665666 6.811884995016727e-05 4.023525396604556e-05 2.7883595984121718e-05
36.25625625625626 6.432896162991143e-05 4.0155152792920044e-05 2.417380883699139e-05
36.35585585585586 6.053747394815902e-05 4.007515124456518e-05 2.0462322703593832e-05
36.45545545545546 5.6745983335559924e-05 3.9995251009230524e-05 1.67507323263294e-05
36.55505505505506 5.295608316686186e-05 3.991545375370721e-05 1.304062941315465e-05
36.65465465465466 4.916936376019977e-05 3.9835761125033294e-05 9.333602635166474e-06
36.754254254254256 4.538741237610112e-05 3.975617475134641e-05 5.631237624754704e-06
36.853853853853856 4.1611813218480625e-05 3.967669624017845e-05 1.9351169783021763e-06
36.953453453453456 3.7844147434213945e-05 3.959732717916609e-05 -1.7531797449521495e-06
37.053053053053056 3.408599311256922e-05 3.951806913647716e-05 -5.4320760239079405e-06
37.152652652652655 3.0338925284070233e-05 3.9438923659105294e-05 -9.099998375035058e-06
37.252252252252255 2.6604515923054354e-05 3.935989227727533e-05 -1.2755376354220973e-05
37.351851851851855 2.2884333945114583e-05 3.9280976497622085e-05 -1.6396642552507506e-05
37.451451451451454 1.9179945207667975e-05 3.9202177808590485e-05 -2.002223260092251e-05
37.551051051051054 1.5492912509103012e-05 3.9123497679440795e-05 -2.3630585170337786e-05
37.650650650650654 1.182479558892169e-05 3.904493755882755e-05 -2.722014196990586e-05
37.750250250250254 8.177151129018513e-06 3.896649887451532e-05 -3.0789347745496806e-05
37.84984984984985 4.5515327506961975e-06 3.8888183036505106e-05 -3.433665028580891e-05
37.94944944944945 9.494910162288763e-07 3.880999143319742e-05 -3.7860500416968544e-05
38.04904904904905 -2.6274265721326634e-06 3.8731925433950215e-05 -4.135935200608288e-05
38.14864864864865 -6.177675572018871e-06 3.8653986388368375e-05 -4.4831661960387246e-05
38.24824824824825 -9.699714600941436e-06 3.8576175625166805e-05 -4.827589022610824e-05
38.34784784784785 -1.3192005337572257e-05 3.849849445401788e-05 -5.1690499791590134e-05
38.44744744744745 -1.6653012521317128e-05 3.8420944165409316e-05 -5.507395668672644e-05
38.54704704704705 -2.0081203952884156e-05 3.834352602780201e-05 -5.842472998068616e-05
38.64664664664665 -2.3475050494141672e-05 3.826624129175116e-05 -6.174129178589284e-05
38.746246246246244 -2.683302606911298e-05 3.818909118720627e-05 -6.502211725631925e-05
38.845845845845844 -3.015360766340792e-05 3.8112076924647916e-05 -6.826568458805584e-05
38.94544544544544 -3.343527532507552e-05 3.803519969395098e-05 -7.147047501902649e-05
39.04504504504504 -3.667651216574087e-05 3.795846066537934e-05 -7.46349728311202e-05
39.14464464464464 -3.987580435904193e-05 3.7881860989159585e-05 -7.775766534820151e-05
39.24424424424424 -4.3031641142619046e-05 3.7805401796902066e-05 -8.083704293952112e-05
39.34384384384384 -4.61425148174044e-05 3.772908419861666e-05 -8.387159901602105e-05
39.44344344344344 -4.920692074861678e-05 3.7652909285128554e-05 -8.685983003374533e-05
39.54304304304304 -5.222335736590368e-05 3.7576878127936204e-05 -8.980023549383988e-05
39.64264264264264 -5.5190326163625525e-05 3.750099177807443e-05 -9.269131794169996e-05
39.74224224224224 -5.810633170113989e-05 3.742525126611441e-05 -9.55315829672543e-05
39.84184184184184 -6.0969881603085705e-05 3.7349657603869e-05 -9.831953920695471e-05
39.94144144144144 -6.377948656066224e-05 3.727421178325586e-05 -0.0001010536983439181
40.04104104104104 -6.653366033049225e-05 3.719891477516058e-05 -0.00010373257510565283
40.14064064064064 -6.923091973590091e-05 3.712376753156833e-05 -0.00010635468726746923
40.24024024024024 -7.186978466705797e-05 3.7048770984569056e-05 -0.00010891855565162702
40.33983983983984 -7.444877808168828e-05 3.697392604550487e-05 -0.00011142270412719315
40.43943943943944 -7.696642600535599e-05 3.689923360767012e-05 -0.0001138656596130261
40.53903903903904 -7.942125753089614e-05 3.682469454190596e-05 -0.0001162459520728021
40.63863863863864 -8.181180482111473e-05 3.675030970157423e-05 -0.00011856211452268896
40.73823823823824 -8.41366031053781e-05 3.667607991872047e-05 -0.00012081268302409855
40.83783783783784 -8.639419068416034e-05 3.660200600606346e-05 -0.0001229961966902238
40.93743743743744 -8.85831089269118e-05 3.652808875614256e-05 -0.00012511119768305438
41.03703703703704 -9.070190227262745e-05 3.645432894160195e-05 -0.0001271562312142294
41.13663663663664 -9.274911823212052e-05 3.638072731632747e-05 -0.000129129845548448
41.23623623623624 -9.472330738532266e-05 3.6307284612746575e-05 -0.00013103059199806924
41.33583583583584 -9.66230233841259e-05 3.623400154353363e-05 -0.00013285702492765952
41.43543543543544 -9.844682295252485e-05 3.616087880303099e-05 -0.00013460770175555584
41.53503503503504 -0.00010019326588604828 3.608791706412263e-05 -0.00013628118295017091
41.63463463463464 -0.00010186091505246966 3.6015116981218406e-05 -0.00013787603203368806
41.734234234234236 -0.00010344833639294395 3.5942479186275026e-05 -0.00013939081557921897
41.833833833833836 -0.00010495409892172349 3.587000429476462e-05 -0.00014082410321648812
41.933433433433436 -0.00010637677472658426 3.579769290013247e-05 -0.00014217446762671674
42.033033033033036 -0.00010771493896925224 3.572554557607078e-05 -0.00014344048454532302
42.132632632632635 -0.00010896716988682445 3.565356287737132e-05 -0.00014462073276419576
42.232232232232235 -0.00011013204878992157 3.558174533807802e-05 -0.00014571379412799958
42.331831831831835 -0.0001112081600663828 3.551009347248169e-05 -0.0001467182535388645
42.431431431431434 -0.00011219409117828152 3.543860777583064e-05 -0.00014763269895411217
42.531031031031034 -0.00011130041917184033 3.536692557645438e-05 -0.0001466673447482947
42.630630630630634 -0.00011254708185589381 3.529629832456749e-05 -0.00014784338018046132
42.730230230230234 -0.00011366319664915639 3.522584997739387e-05 -0.00014888904662655025
42.82982982982983 -0.0001146505421475297 3.5155582538237705e-05 -0.0001498061246857674
42.92942942942943 -0.00011551089885330159 3.508549798482364e-05 -0.00015059639683812523
43.02902902902903 -0.00011624604917244599 3.5015598268728364e-05 -0.00015126164744117435
43.12862862862863 -0.00011685777741533345 3.4945885316659546e-05 -0.000151803662731993
43.22822822822823 -0.00011734786979474168 3.48763610290348e-05 -0.00015222423082377647
43.32782782782783 -0.00011771811442443438 3.480702728097641e-05 -0.0001525251417054108
43.42742742742743 -0.0001179703013202982 3.473788592245342e-05 -0.00015270818724275162
43.52702702702703 -0.00011810622239707416 3.466893877586586e-05 -0.00015277516117294003
43.62662662662663 -0.00011812767146849981 3.4600187641444796e-05 -0.0001527278591099446
43.72622622622623 -0.00011803644424716711 3.453163429028905e-05 -0.00015256807853745617
43.82582582582583 -0.00011783433834168024 3.4463280469907436e-05 -0.0001522976188115877
43.92542542542542 -0.00011752315325708199 3.4395127901944995e-05 -0.000151918281159027
44.02502502502502 -0.00011710469039485363 3.4327178281898805e-05 -0.00015143186867675243
44.12462462462462 -0.00011658075304993079 3.425943328011272e-05 -0.0001508401863300435
44.22422422422422 -0.0001159531464118402 3.419189454064054e-05 -0.00015014504095248074
44.32382382382382 -0.00011522367756171549 3.412456368238282e-05 -0.00014934824124409831
44.42342342342342 -0.00011439415547428669 3.405744229965536e-05 -0.00014845159777394205
44.52302302302302 -0.00011346639101503799 3.3990531958920664e-05 -0.00014745692297395865
44.62262262262262 -0.00011244219693978155 3.3923834203051235e-05 -0.0001463660311428328
44.72222222222222 -0.00011132338789423104 3.385735054820316e-05 -0.0001451807384424342
44.82182182182182 -0.00011011178041400174 3.379108248509511e-05 -0.00014390286289909685
44.92142142142142 -0.00010880919292134197 3.372503147915041e-05 -0.00014253422440049237
45.02102102102102 -0.00010741744572740688 3.3659198969502316e-05 -0.0001410766446969092
45.12062062062062 -0.00010593836102998468 3.359358637084143e-05 -0.00013953194740082611
45.22022022022022 -0.00010437376291292824 3.352819507071559e-05 -0.00013790195798364383
45.31981981981982 -0.00010272547734615502 3.346302643294053e-05 -0.00013618850377909557
45.41941941941942 -0.00010099533218323133 3.33980817934787e-05 -0.00013439341397671002
45.51901901901902 -9.918515716350387e-05 3.3333362464844645e-05 -0.00013251851962834852
45.61861861861862 -9.729678390826282e-05 3.326886973212595e-05 -0.00013056565364038877
45.71821821821822 -9.533204592372614e-05 3.320460485582544e-05 -0.0001285366507795516
45.81781781781782 -9.329277859677634e-05 3.31405690711506e-05 -0.00012643334766792693
45.91741741741742 -9.118081919638146e-05 3.30767635863083e-05 -0.00012425758278268974
46.01701701701702 -8.89980068738794e-05 3.3013189585346944e-05 -0.00012201119645922634
46.11661661661662 -8.67461826602778e-05 3.294984822602487e-05 -0.00011969603088630267
46.21621621621622 -8.442718946596985e-05 3.2886740640094566e-05 -0.00011731393010606441
46.31581581581582 -8.204287208272378e-05 3.2823867934155265e-05 -0.00011486674001687904
46.41541541541542 -7.959507717998805e-05 3.2761231189368803e-05 -0.00011235630836935686
46.51501501501502 -7.708565330602825e-05 3.269883146160169e-05 -0.00010978448476762995
46.61461461461462 -7.451645088778493e-05 3.26366697797198e-05 -0.00010715312066750472
46.714214214214216 -7.188932222874202e-05 3.2574747148430564e-05 -0.00010446406937717258
46.813813813813816 -6.92061215103479e-05 3.251306454586712e-05 -0.00010171918605621501
46.913413413413416 -6.646870479045221e-05 3.245162292458304e-05 -9.892032771503525e-05
47.013013013013015 -6.36789300027374e-05 3.2390423212547153e-05 -9.606935321528455e-05
47.112612612612615 -6.0838656957145086e-05 3.232946631115397e-05 -9.316812326829906e-05
47.212212212212215 -5.7949747339165484e-05 3.226875309621847e-05 -9.021850043538395e-05
47.311811811811815 -5.501406470870053e-05 3.220828441868662e-05 -8.722234912738716e-05
47.411411411411414 -5.203347450063235e-05 3.2148061102645904e-05 -8.418153560327825e-05
47.511011011011014 -4.9009844023970585e-05 3.20880839477411e-05 -8.109792797171168e-05
47.610610610610614 -4.594504246270504e-05 3.202835372718483e-05 -7.797339618988988e-05
47.710210210210214 -4.284094087282143e-05 3.196887118889436e-05 -7.480981206171579e-05
47.80980980980981 -3.969941218429086e-05 3.190963705577588e-05 -7.160904924006673e-05
47.90940940940941 -3.652233119979087e-05 3.1850652023592834e-05 -6.837298322338371e-05
48.00900900900901 -3.331157459598445e-05 3.1791916764376545e-05 -6.510349136036099e-05
48.10860860860861 -3.0069020919825113e-05 3.1733431923157704e-05 -6.180245284298281e-05
48.20820820820821 -2.679655059210973e-05 3.167519811981379e-05 -5.8471748711923524e-05
48.30780780780781 -2.3496045905062605e-05 3.1617215948216434e-05 -5.5113261853279036e-05
48.40740740740741 -2.0169391022477614e-05 3.1559485977368245e-05 -5.172887699984586e-05
48.50700700700701 -1.6818471979433984e-05 3.150200875055021e-05 -4.832048072998419e-05
48.60660660660661 -1.3445176682722607e-05 3.144478478461111e-05 -4.488996146733372e-05
48.70620620620621 -1.0051394909851298e-05 3.138781457138862e-05 -4.1439209481239925e-05
48.80580580580581 -6.639018309329005e-06 3.1331098577425115e-05 -3.797011688675412e-05
48.90540540540541 -3.209940401376344e-06 3.1274637242830754e-05 -3.44845776442071e-05
49.005005005005 2.339434250586692e-07 3.121843098242039e-05 -3.0984487557361725e-05
49.1046046046046 3.6907359090321286e-06 3.116248018585566e-05 -2.7471744276823534e-05
49.2042042042042 7.15853792016219e-06 3.110678521707656e-05 -2.3948247296914366e-05
49.3038038038038 1.0635448456355336e-05 3.105134641316454e-05 -2.0415897956809207e-05
49.4034034034034 1.411956464707487e-05 3.0996164087611086e-05 -1.6876599440536213e-05
49.503003003003 1.7608981750640854e-05 3.0941238526764896e-05 -1.3332256776124044e-05
49.6026026026026 2.1101793155224872e-05 3.088656999182149e-05 -9.784776836596623e-06
49.7022022022022 2.459609037941846e-05 3.083215871825474e-05 -6.236068338836277e-06
49.8018018018018 2.808996307123835e-05 3.077800491624317e-05 -2.6880418450048188e-06
49.9014014014014 3.158149900968966e-05 3.072410877024368e-05 8.573902394459766e-07
50.001001001001 3.506878410235004e-05 3.067047043870731e-05 4.39831366364274e-06
50.1006006006006 3.854990238778556e-05 3.0617090054789745e-05 7.93281233299581e-06
50.2002002002002 4.202293603398744e-05 3.05639677263514e-05 1.1458968307636043e-05
50.2997997997998 4.548596533908268e-05 3.0511103535104674e-05 1.4974861803978005e-05
50.3993993993994 4.8937068730481324e-05 3.045849753689823e-05 1.8478571193583095e-05
50.498998998999 5.23743227660134e-05 3.0406149762853835e-05 2.196817300315957e-05
50.5985985985986 5.5795802132792016e-05 3.035406021837162e-05 2.5441741914420394e-05
50.6981981981982 5.919957964707124e-05 3.0302228881993195e-05 2.889735076507805e-05
50.7977977977978 6.25837262552409e-05 3.0250655707817494e-05 3.233307054742341e-05
50.8973973973974 6.594631103212124e-05 3.019934062422181e-05 3.5746970407899436e-05
50.996996996997 6.928540118195772e-05 3.014828353386179e-05 3.913711764809592e-05
51.0965965965966 7.259906203728407e-05 3.009748431338722e-05 4.250157772389685e-05
51.1961961961962 7.588535706091195e-05 3.004694281429466e-05 4.5838414246617285e-05
51.2957957957958 7.914234784223597e-05 2.999665886250114e-05 4.914568897973482e-05
51.3953953953954 8.236809410078651e-05 2.994663225805994e-05 5.242146184272657e-05
51.494994994995 8.556065368196643e-05 2.9896862775018468e-05 5.5663790906947965e-05
51.5945945945946 8.87180825610301e-05 2.984735016227092e-05 5.8870732398759184e-05
51.694194194194196 9.183843483896228e-05 2.979809414355828e-05 6.2040340695404e-05
51.793793793793796 9.491976274617288e-05 2.9749094416331452e-05 6.517066832984143e-05
51.893393393393396 9.796011663738115e-05 2.9700350652603908e-05 6.825976598477725e-05
51.992992992992995 0.00010095754499587886 2.9651862498809584e-05 7.130568249706927e-05
52.092592592592595 0.00010391009443083023 2.9603629575234442e-05 7.430646485559579e-05
52.192192192192195 0.00010681580967670359 2.955565147786388e-05 7.72601581988397e-05
52.291791791791795 0.0001096727335939818 2.9507927775824788e-05 8.016480581815701e-05
52.391391391391394 0.00011247890716930444 2.946045801266451e-05 8.301844915663994e-05
52.490990990990994 0.0001152323695119151 2.9413241707629827e-05 8.581912780428526e-05
52.590590590590594 0.00011793115785806664 2.9366278352256364e-05 8.856487950581029e-05
52.690190190190194 0.00012057330756590547 2.9319567414916043e-05 9.125374015098944e-05
52.78978978978979 0.00012315685211873985 2.9273108336127513e-05 9.388374378261235e-05
52.88938938938939 0.0001256798231216294 2.9226900531966753e-05 9.645292258966267e-05
52.98898898898899 0.00012814025030337463 2.9180943392788102e-05 9.895930691058654e-05
53.08858858858859 0.0001305361615145273 2.9135236283224236e-05 0.00010140092523130308
53.18818818818819 0.0001328655827272485 2.90897785421862e-05 0.0001037758041850623
53.28778778778779 0.00013512653803473998 2.9044569482863385e-05 0.00010608196855187659
53.38738738738739 0.00013731704965124438 2.8999608393576188e-05 0.0001083174412576682
53.48698698698699 0.00013943513791090826 2.8954894535928594e-05 0.00011048024337497966
53.58658658658659 0.0001414788212674978 2.8910427146655597e-05 0.0001125683941208422
53.68618618618619 0.00014344611629340422 2.8866205436486332e-05 0.0001145799108569179
53.78578578578579 0.00014533503767921732 2.8822228590286165e-05 0.00011651280908893116
53.88538538538539 0.00014714359823443605 2.8778495769188345e-05 0.0001183651024652477
53.98498498498499 0.00014886980888434212 2.8735006106188626e-05 0.0001201348027781535
54.08458458458458 0.00015051167867156327 2.8691758709555875e-05 0.00012181991996200739
54.18418418418418 0.0001520672147540836 2.864875266283207e-05 0.00012341846209125152
54.28378378378378 0.00015353442240510166 2.8605987022558572e-05 0.00012492843538254307
54.38338338338338 0.0001549113050126039 2.8563460820834058e-05 0.00012634784419176984
54.48298298298298 0.00015619586407808586 2.8521173063325027e-05 0.00012767469101476083
54.58258258258258 0.0001573860992158416 2.8479122730686873e-05 0.00012890697648515473
54.68218218218218 0.00015848000815324784 2.843730877742701e-05 0.00013004269937582082
54.78178178178178 0.00015947558672891663 2.8395730132331214e-05 0.00013107985659658542
54.88138138138138 0.00015984776009219108 2.835553676689529e-05 0.0001314922233252958
54.98098098098098 0.00016070401343569078 2.8314389876413777e-05 0.000132389623559277
55.08058058058058 0.0001614712666540186 2.827346628393457e-05 0.00013319780037008403
55.18018018018018 0.0001621487118322307 2.8232764955049567e-05 0.00013391594687718115
55.27977977977978 0.0001627355760845717 2.819228483716075e-05 0.00013454329124741097
55.37937937937938 0.00016323112155674837 2.81520248609013e-05 0.00013507909669584707
55.47897897897898 0.00016363464542237696 2.8111983939993483e-05 0.00013552266148238347
55.57857857857858 0.00016394547988582534 2.8072160970111787e-05 0.00013587331891571356
55.67817817817818 0.00016416299217937084 2.8032554829309224e-05 0.00013613043735006162
55.77777777777778 0.00016428658456575822 2.7993164378585794e-05 0.00013629342018717241
55.87737737737738 0.0001643156943362101 2.7953988461888463e-05 0.00013636170587432163
55.97697697697698 0.00016424979381156395 2.7915025906111172e-05 0.00013633476790545277
56.07657657657658 0.0001640883903409929 2.7876275519957976e-05 0.00013621211482103493
56.17617617617618 0.00016383102630271654 2.783773609493779e-05 0.00013599329020777876
56.27577577577578 0.00016347727910471125 2.7799406405506493e-05 0.00013567787269920474
56.37537537537538 0.00016302676118343132 2.7761285209209068e-05 0.00013526547597422225
56.47497497497498 0.00016206143849771597 2.7721959150710524e-05 0.00013433947934700542
56.57457457457458 0.0001617115051037388 2.7684100308533748e-05 0.00013402740479520506
56.674174174174176 0.0001612654647860268 2.764643120784172e-05 0.00013361903357818507
56.773773773773776 0.00016072531640304536 2.7608948628028436e-05 0.00013311636777501692
56.873373373373376 0.00016009304766299696 2.7571649383872915e-05 0.00013252139827912404
56.972972972972975 0.0001593706351232527 2.7534530324260235e-05 0.00013183610479899246
57.072572572572575 0.00015856004419433138 2.749758833360261e-05 0.00013106245586072876
57.172172172172175 0.00015766322913833623 2.7460820329707762e-05 0.00013020240880862847
57.271771771771775 0.00015668213306895497 2.742422326662109e-05 0.0001292579098023339
57.371371371371374 0.0001556186879537336 2.7387794131357174e-05 0.00012823089382237642
57.470970970970974 0.00015447481461379202 2.7351529947310386e-05 0.0001271232846664816
57.570570570570574 0.00015325242272396625 2.7315427770702177e-05 0.00012593699495326406
57.670170170170174 0.0001519534108150822 2.7279484694133778e-05 0.00012467392612094843
57.76976976976977 0.00015057966627182398 2.724369784360193e-05 0.00012333596842822205
57.86936936936937 0.00014913306533600237 2.7208064380630507e-05 0.00012192500095537187
57.96896896896897 0.00014737403176738443 2.7172599919538248e-05 0.00012020143184784618
58.06856856856857 0.00014580474171708605 2.7137235173739787e-05 0.00011866750654334626
58.16816816816817 0.00014416812168263962 2.710201554890546e-05 0.00011706610613373416
58.26776776776777 0.00014246598219443742 2.706693828486096e-05 0.00011539904390957647
58.36736736736737 0.0001407001236785277 2.7032000662359227e-05 0.00011366812301616848
58.46696696696697 0.0001388723364549094 2.699719999981199e-05 0.0001118751364550974
58.56656656656657 0.00013698440073952158 2.696253365684243e-05 0.00011002186708267916
58.66616616616617 0.00013503808664367515 2.692799903286414e-05 0.000108110087610811
58.76576576576577 0.00013303515417490533 2.6893593567791647e-05 0.00010614156060711368
58.86536536536537 0.00013097735323725604 2.6859314739624555e-05 0.00010411803849763148
58.96496496496497 0.0001288664236312798 2.68251600681424e-05 0.00010204126356313739
59.06456456456457 0.00012670409505489036 2.6791127112346664e-05 9.991296794254369e-05
59.16416416416416 0.00012449208710336283 2.675721347046079e-05 9.773487363290203e-05
59.26376376376376 0.00012223210926990194 2.672341678206181e-05 9.550869248784012e-05
59.36336336336336 0.00011992586094436322 2.668973472466974e-05 9.323612621969348e-05
59.46296296296296 0.00011757503141652139 2.6656165017584504e-05 9.091886639893689e-05
59.56256256256256 0.00011518129987308614 2.662270541932799e-05 8.855859445375815e-05
59.66216216216216 0.00011274633540011794 2.6589353727501936e-05 8.6156981672616e-05
59.76176176176176 0.00011027179698245962 2.65561077800669e-05 8.371568920239271e-05
59.86136136136136 0.00010775933350288371 2.6522965456052823e-05 8.123636804683089e-05
59.96096096096096 0.00010521058374493466 2.6489924672290505e-05 7.872065907264415e-05
60.06056056056056 0.00010262717638966026 2.6456983387959102e-05 7.617019300170115e-05
60.16016016016016 0.00010001073001916441 2.6424139599328106e-05 7.35865904198363e-05
60.25975975975976 9.73628531133386e-05 2.6391391344873234e-05 7.097146176846538e-05
60.35935935935936 9.468514405298835e-05 2.6358736701865843e-05 6.832640735112252e-05
60.45895895895896 9.19791911177015e-05 2.6326173787936117e-05 6.565301732976538e-05
60.55855855855856 8.924657248741143e-05 2.6293700759936207e-05 6.295287172747523e-05
60.65815815815816 8.648885624154447e-05 2.6261315815219182e-05 6.022754042632529e-05
60.75775775775776 8.370760035930404e-05 2.622901719107063e-05 5.747858316823341e-05
60.85735735735736 8.09043527199549e-05 2.6196803164140197e-05 5.4707549555814704e-05
60.95695695695696 7.808065110225472e-05 2.616467205143636e-05 5.191597905081836e-05
61.05655655655656 7.523802318530672e-05 2.6132622209757987e-05 4.910540097554873e-05
61.15615615615616 7.237798654855966e-05 2.6100652035410125e-05 4.627733451314953e-05
61.25575575575576 6.950204866967625e-05 2.606875996463032e-05 4.3433288705045936e-05
61.35535535535536 6.66117069275174e-05 2.60369444748676e-05 4.05747624526498e-05
61.45495495495496 6.370844860114745e-05 2.6005204081513972e-05 3.770324451963348e-05
61.55455455455456 6.0793750867986784e-05 2.5973537341599246e-05 3.482021352638754e-05
61.654154154154156 5.7869080805801345e-05 2.5941942850096216e-05 3.192713795570513e-05
61.753753753753756 5.493589539270262e-05 2.5910419243899702e-05 2.9025476148802916e-05
61.853353353353356 5.199564150515813e-05 2.5878965198273823e-05 2.6116676306884307e-05
61.952952952952955 4.904975591927042e-05 2.5847579429125748e-05 2.3202176490144672e-05
62.052552552552555 4.6099665311913906e-05 2.5816260692295152e-05 2.0283404619618754e-05
62.152152152152155 4.314678625803482e-05 2.5785007783554198e-05 1.736177847448062e-05
62.251751751751755 4.019252523164597e-05 2.575381953704437e-05 1.4438705694601598e-05
62.351351351351354 3.723827860625307e-05 2.572269482968182e-05 1.151558377657125e-05
62.450950950950954 3.428543265442841e-05 2.5691632575757243e-05 8.593800078671167e-06
62.550550550550554 3.13353635468161e-05 2.56606317303465e-05 5.674731816469604e-06
62.650150150150154 2.8389437353411047e-05 2.5629691288742156e-05 2.7597460646688895e-06
62.74974974974975 2.5449010042706284e-05 2.559881028560085e-05 -1.498002428945711e-07
62.84934934934935 2.251542748069824e-05 2.556798779579595e-05 -3.052560315097708e-06
62.94894894894895 1.959002543301836e-05 2.553722293427541e-05 -5.947197501257052e-06
63.04854854854855 1.6674129561380372e-05 2.5506514855351274e-05 -8.832385293970903e-06
63.14814814814815 1.3769055426848812e-05 2.547586275326808e-05 -1.1706807326419268e-05
63.24774774774775 1.0876108487707372e-05 2.5445265862060754e-05 -1.4569157374353384e-05
63.34734734734735 7.99658409988524e-06 2.5414723456407277e-05 -1.7418139356522038e-05
63.44694694694695 5.131767515962338e-06 2.53842348504918e-05 -2.0252467334529458e-05
63.54654654654655 2.2829338865904e-06 2.5353799398288863e-05 -2.3070865511698462e-05
63.64614614614615 -5.486517423491934e-07 2.5323416493421296e-05 -2.587206823577049e-05
63.74574574574575 -3.361734425624264e-06 2.5293085569444434e-05 -2.8654819995068696e-05
63.84534534534535 -6.155069324051966e-06 2.5262806101125083e-05 -3.141787542517705e-05
63.94494494494495 -8.927421701656614e-06 2.5232577600746713e-05 -3.415999930240333e-05
64.04454454454455 -1.1677566925101248e-05 2.520239962223059e-05 -3.687996654733184e-05
64.14414414414415 -1.4404290466529804e-05 2.5172271759146276e-05 -3.957656222567608e-05
64.24374374374375 -1.710638790200392e-05 2.5142193644427385e-05 -4.2248581546431304e-05
64.34334334334335 -1.97826649124977e-05 2.511216495150848e-05 -4.4894829864006175e-05
64.44294294294295 -2.243193728304505e-05 2.5082185392761863e-05 -4.751412267580691e-05
64.54254254254255 -2.505303090529765e-05 2.505225472177131e-05 -5.010528562706896e-05
64.64214214214215 -2.764478177439856e-05 2.502237273063202e-05 -5.266715450503058e-05
64.74174174174175 -3.020603599196648e-05 2.4992539252650665e-05 -5.519857524461714e-05
64.84134134134135 -3.273564976595367e-05 2.4962754160497983e-05 -5.7698403926451656e-05
64.94094094094095 -3.523248940879853e-05 2.49330173663509e-05 -6.016550677514944e-05
65.04054054054055 -3.76954313408362e-05 2.490332882246094e-05 -6.259876016329714e-05
65.14014014014015 -4.0123362088024815e-05 2.4873688521012133e-05 -6.499705060903694e-05
65.23973973973975 -4.251517828279817e-05 2.48440964939789e-05 -6.735927477677707e-05
65.33933933933935 -4.48697866653447e-05 2.481455281426293e-05 -6.968433947960763e-05
65.43893893893895 -4.718610408261271e-05 2.4785057592566777e-05 -7.197116167517949e-05
65.53853853853855 -4.946305748916303e-05 2.4755610981515025e-05 -7.421866847067805e-05
65.63813813813815 -5.1699583947026903e-05 2.472621317266999e-05 -7.64257971196969e-05
65.73773773773775 -5.389463062684286e-05 2.469686439766861e-05 -7.859149502451147e-05
65.83733733733735 -5.604715480671986e-05 2.4667564927369773e-05 -8.071471973408963e-05
65.93693693693695 -5.8156123873089897e-05 2.4638315074128063e-05 -8.279443894721796e-05
66.03653653653654 -6.0220515322271254e-05 2.460911518866738e-05 -8.482963051093864e-05
66.13613613613614 -6.223931675819473e-05 2.4579965661928333e-05 -8.681928242012306e-05
66.23573573573574 -6.421152589467739e-05 2.4550866924926144e-05 -8.876239281960353e-05
66.33533533533534 -6.61361505545699e-05 2.4521819449319088e-05 -9.065797000388899e-05
66.43493493493494 -6.80122086706092e-05 2.4492823745276843e-05 -9.250503241588605e-05
66.53453453453454 -6.983872828570272e-05 2.4463880364038464e-05 -9.430260864974118e-05
66.63413413413414 -7.161474755221777e-05 2.4434989895496533e-05 -9.604973744771429e-05
66.73373373373374 -7.333931473311851e-05 2.440615297018667e-05 -9.774546770330518e-05
66.83333333333333 -7.50114882018238e-05 2.437737025914544e-05 -9.938885846096925e-05
66.93293293293293 -7.663033644320196e-05 2.4348642472062924e-05 -0.00010097897891526488
67.03253253253253 -7.819493805271805e-05 2.4319970359272252e-05 -0.00010251490841199031
67.13213213213213 -7.970438173728669e-05 2.429135471118116e-05 -0.00010399573644846784
67.23173173173173 -8.115776631427709e-05 2.4262796357135135e-05 -0.00010542056267141222
67.33133133133133 -8.255420071421329e-05 2.4234296167549024e-05 -0.0001067884968817623
67.43093093093093 -8.389280397921086e-05 2.420585505177542e-05 -0.00010809865903098627
67.53053053053053 -8.517270526311905e-05 2.417747395909942e-05 -0.00010935017922221848
67.63013013013013 -8.639304383194714e-05 2.4149153879875488e-05 -0.00011054219771182264
67.72972972972973 -8.755296906514333e-05 2.4120895842543182e-05 -0.00011167386490768651
67.82932932932933 -8.865164045388954e-05 2.409270091717986e-05 -0.0001127443413710694
67.92892892892893 -8.968822760351716e-05 2.4064570212658515e-05 -0.00011375279781617566
68.02852852852853 -9.06619102312334e-05 2.403650487792675e-05 -0.00011469841510916015
68.12812812812813 -9.15718781688213e-05 2.400850610214889e-05 -0.00011558038427097019
68.22772772772772 -9.241733136036602e-05 2.3980575113995433e-05 -0.00011639790647436145
68.32732732732732 -9.319747986523909e-05 2.3952713182211485e-05 -0.00011715019304745059
68.42692692692692 -9.391154385497205e-05 2.3924921615332556e-05 -0.0001178364654703046
68.52652652652652 -9.455875361624069e-05 2.3897201762537184e-05 -0.00011845595537877787
68.62612612612612 -9.5138349550723e-05 2.386955501179955e-05 -0.00011900790456252255
68.72572572572572 -9.564958217225695e-05 2.3841982790742126e-05 -0.00011949156496299908
68.82532532532532 -9.609171211167224e-05 2.3814486568625176e-05 -0.00011990619868029742
68.92492492492492 -9.646401011281116e-05 2.3787067852794056e-05 -0.00012025107796560522
69.02452452452452 -9.676575703593928e-05 2.375972819123718e-05 -0.00012052548522717646
69.12412412412412 -9.699624385490326e-05 2.3732469172443876e-05 -0.00012072871302734714
69.22372372372372 -9.715477166039934e-05 2.3705292423841232e-05 -0.00012086006408424058
69.32332332332332 -9.724065165670483e-05 2.3678199612788835e-05 -0.00012091885126949367
69.42292292292292 -9.725320516494664e-05 2.365119244743142e-05 -0.00012090439761237806
69.52252252252252 -9.719176362153804e-05 2.3624272674283024e-05 -0.00012081603629582107
69.62212212212212 -9.705566857761029e-05 2.3597442081495507e-05 -0.0001206531106591058
69.72172172172172 -9.684427170185474e-05 2.3570702495874233e-05 -0.00012041497419772897
69.82132132132132 -9.655693477810703e-05 2.354405578472552e-05 -0.00012010099056283254
69.92092092092092 -9.61930297060576e-05 2.3517503854861847e-05 -0.00011971053356091945
70.02052052052052 -9.575193850210441e-05 2.349104865260188e-05 -0.00011924298715470629
70.12012012012012 -9.414152478740336e-05 2.346385696299081e-05 -0.00011760538175039416
70.21971971971972 -9.39325511575362e-05 2.3437684173330812e-05 -0.00011737023533086701
70.31931931931932 -9.36156506652708e-05 2.341158455763548e-05 -0.00011702723522290627
70.41891891891892 -9.319328883734104e-05 2.3385559874924417e-05 -0.00011657884871226545
70.51851851851852 -9.266791609647387e-05 2.3359611856790258e-05 -0.00011602752795326412
70.61811811811812 -9.204196776252617e-05 2.333374220981455e-05 -0.00011537570997234072
70.71771771771772 -9.13178640493584e-05 2.3307952613436104e-05 -0.0001146258166627945
70.81731731731732 -9.049801006554505e-05 2.3282244721229977e-05 -0.00011378025478677502
70.91691691691692 -8.958479581252734e-05 2.3256620159628487e-05 -0.00011284141597215582
71.01651651651652 -8.85805961840447e-05 2.3231080528773877e-05 -0.00011181167671281857
71.11611611611612 -8.748777096485584e-05 2.3205627403370958e-05 -0.0001106933983682268
71.21571571571572 -8.630866483059665e-05 2.318026232984494e-05 -0.00010948892716044158
71.31531531531532 -8.504560734564849e-05 2.3154986830036255e-05 -0.00010820059417568474
71.41491491491492 -8.370091296470152e-05 2.312980239878471e-05 -0.00010683071536348623
71.51451451451452 -8.227688102934396e-05 2.310471050364527e-05 -0.00010538159153298923
71.61411411411412 -8.07757957687727e-05 2.3079712586735472e-05 -0.00010385550835550819
71.71371371371372 -7.919992629950913e-05 2.3054810063030123e-05 -0.00010225473636253925
71.81331331331332 -7.755152662383581e-05 2.3030004322066595e-05 -0.0001005815309459024
71.91291291291292 -7.583283562865973e-05 2.3005296726381636e-05 -9.883813235504137e-05
72.01251251251252 -7.40460770876439e-05 2.2980688611511373e-05 -9.702676569915527e-05
72.11211211211211 -7.21934596565177e-05 2.2956181287554506e-05 -9.514964094407221e-05
72.21171171171171 -7.027717687591918e-05 2.2931776037324883e-05 -9.320895291324406e-05
72.31131131131131 -6.829940716869488e-05 2.290747411805683e-05 -9.120688128675171e-05
72.41091091091091 -6.626231384203153e-05 2.2883276760694577e-05 -8.914559060272611e-05
72.51051051051051 -6.416804508347696e-05 2.2859185168186972e-05 -8.702723025166395e-05
72.61011011011011 -6.201873396364023e-05 2.283520051818755e-05 -8.485393448182778e-05
72.70970970970971 -5.981649843349147e-05 2.281132396248609e-05 -8.262782239597756e-05
72.80930930930931 -5.7563441325498855e-05 2.2787556625019084e-05 -8.035099795051793e-05
72.90890890890891 -5.526165035249165e-05 2.2763899604569818e-05 -7.802554995706147e-05
73.00850850850851 -5.291319810737606e-05 2.274035397306307e-05 -7.565355208043913e-05
73.10810810810811 -5.0520142063135165e-05 2.27169207757072e-05 -7.323706283884237e-05
73.20770770770771 -4.808452457155e-05 2.269360103127838e-05 -7.077812560282838e-05
73.30730730730731 -4.5608372864478504e-05 2.2670395732546926e-05 -6.827876859702543e-05
73.40690690690691 -4.309369905229233e-05 2.2647305845993065e-05 -6.57410048982854e-05
73.50650650650651 -4.054250012501371e-05 2.2624332310812184e-05 -6.316683243582589e-05
73.60610610610611 -3.795675794975751e-05 2.2601476040478022e-05 -6.055823399023553e-05
73.70570570570571 -3.533843927272074e-05 2.2578737922032137e-05 -5.791717719475288e-05
73.80530530530531 -3.2689495717903587e-05 2.2556118815941778e-05 -5.5245614533845364e-05
73.90490490490491 -3.0011863787677844e-05 2.253361955595779e-05 -5.2545483343635636e-05
74.00450450450451 -2.7307464860797386e-05 2.2511240949540937e-05 -4.9818705810338326e-05
74.10410410410411 -2.4578205196093e-05 2.2488983778572452e-05 -4.7067188974665453e-05
74.20370370370371 -2.1825975928067013e-05 2.2466848797222386e-05 -4.42928247252894e-05
74.30330330330331 -1.9052653068740714e-05 2.244483673393916e-05 -4.149748980267987e-05
74.40290290290291 -1.6260097508649098e-05 2.2422948290312665e-05 -3.8683045798961766e-05
74.50250250250251 -1.3450155013572387e-05 2.2401184142779588e-05 -3.5851339156351976e-05
74.60210210210211 -1.062465622865716e-05 2.2379544939639122e-05 -3.3004201168296286e-05
74.70170170170171 -7.785416675147874e-06 2.235803130346881e-05 -3.0143447978616682e-05
74.80130130130131 -4.934236751381605e-06 2.2336643830840333e-05 -2.727088058222194e-05
74.90090090090091 -2.0729017329301773e-06 2.2315383091040534e-05 -2.438828482397071e-05
75.00050050050051 7.968182271156367e-07 2.229424962791882e-05 -2.1497431400803184e-05
75.10010010010011 3.6731680991408673e-06 2.227324395818187e-05 -1.8600075859041e-05
75.1996996996997 6.554407975158939e-06 2.2252366572530495e-05 -1.5697958597371558e-05
75.2992992992993 9.438813071511733e-06 2.223161793452278e-05 -1.2792804863011045e-05
75.3988988988989 1.2324673725743198e-05 2.2210998481995153e-05 -9.886324756251953e-06
75.4984984984985 1.5210295399441523e-05 2.2190508626920295e-05 -6.980213227478772e-06
75.5980980980981 1.80939986759654e-05 2.217014875355972e-05 -4.076150077594322e-06
75.6976976976977 2.09741192601598e-05 2.214991921945853e-05 -1.1757999592987292e-06
75.7972972972973 2.384900798105605e-05 2.2129820357861267e-05 1.7191876231947848e-06
75.8968968968969 2.6717030789029656e-05 2.210985247401709e-05 4.607178315012562e-06
75.9964964964965 2.9576568756226614e-05 2.209001584631665e-05 7.486552909909962e-06
76.0960960960961 3.242601807784241e-05 2.2070310727713153e-05 1.0355707350129253e-05
76.1956956956957 3.526379006899561e-05 2.205073734529606e-05 1.321305272369955e-05
76.2952952952953 3.808831116842271e-05 2.2031295897591012e-05 1.60570152708317e-05
76.3948948948949 4.0898022935778053e-05 2.201198655924941e-05 1.888603637652864e-05
76.4944944944945 4.369138205163382e-05 2.1992809476500955e-05 2.169857257513286e-05
76.5940940940941 4.646686031748005e-05 2.19737647699958e-05 2.449309554748425e-05
76.6936936936937 4.92229446567194e-05 2.195485253409402e-05 2.7268092122625382e-05
76.7932932932933 5.195813711310394e-05 2.1936072835586634e-05 3.0022064277517308e-05
76.8928928928929 5.4670954850877264e-05 2.1917425717248312e-05 3.275352913362895e-05
76.99249249249249 5.735993015477448e-05 2.189891119300569e-05 3.546101896176879e-05
77.09209209209209 6.002361042945382e-05 2.1880529251347985e-05 3.814308117810584e-05
77.19169169169169 6.266055819963868e-05 2.186227985461642e-05 4.079827834502226e-05
77.29129129129129 6.52693511104019e-05 2.1844162938009506e-05 4.342518817239239e-05
77.39089089089089 6.784858192489197e-05 2.1826178411004097e-05 4.602240351388787e-05
77.49049049049049 7.039685852717526e-05 2.1808326155792206e-05 4.8588532371383064e-05
77.59009009009009 7.291280391882539e-05 2.1790606029270525e-05 5.1122197889554863e-05
77.68968968968969 7.539505622133903e-05 2.177301786105091e-05 5.362203836028813e-05
77.78928928928929 7.784226867357803e-05 2.1755561454597232e-05 5.6086707218980804e-05
77.88888888888889 8.025310963461153e-05 2.1738236586941187e-05 5.851487304767035e-05
77.98848848848849 8.26262625790264e-05 2.1721043008824384e-05 6.090521957020202e-05
78.08808808808809 8.496042610090628e-05 2.1703980443845698e-05 6.325644565706058e-05
78.18768768768768 8.72543139112736e-05 2.1687048590735006e-05 6.556726532053859e-05
78.28728728728728 8.950665483837385e-05 2.1670247120368918e-05 6.783640771800494e-05
78.38688688688688 9.171619282781764e-05 2.1653575677191844e-05 7.006261715062579e-05
78.48648648648648 9.388168694115963e-05 2.163703388021077e-05 7.224465306094886e-05
78.58608608608608 9.600191135717753e-05 2.1620621321574166e-05 7.438129003560335e-05
78.68568568568568 9.807565536988252e-05 2.16043375667141e-05 7.647131780316842e-05
78.78528528528528 0.00010010172339036673 2.1588182154488325e-05 7.85135412358784e-05
78.88488488488488 0.00010207893494381895 2.157215459803297e-05 8.050678034578597e-05
78.98448448448448 0.00010400612467236672 2.155625438376774e-05 8.244987028859898e-05
79.08408408408408 0.00010588214233237638 2.154048097139594e-05 8.434166136098044e-05
79.18368368368368 0.00010770585279445301 2.152483379461501e-05 8.6181018999838e-05
79.28328328328328 0.00010947613604486153 2.15093122606902e-05 8.796682378417133e-05
79.38288288288288 0.00011119188718311082 2.1493915750170348e-05 8.969797143294047e-05
79.48248248248248 0.00011285201642323275 2.1478643616461572e-05 9.137337280677118e-05
79.58208208208208 0.00011445544909321372 2.146349518852731e-05 9.299195390468642e-05
79.68168168168168 0.00011600112563343148 2.1448469767051395e-05 9.455265586638008e-05
79.78128128128128 0.00011748800159864461 2.1433566627280245e-05 9.605443497136436e-05
79.88088088088088 0.00011891504765529251 2.141878501788597e-05 9.749626263740654e-05
79.98048048048048 0.00012028124958291644 2.1404124160255838e-05 9.88771254226606e-05
80.08008008008008 0.00012158560827387534 2.138958325105023e-05 0.00010019602502282512
80.17967967967968 0.00012282713973178264 2.1375161459076257e-05 0.00010145197827270637
80.27927927927928 0.00012400487507321147 2.1360857926993054e-05 0.00010264401714621842
80.37887887887888 0.0001251178605242842 2.134667177145389e-05 0.00010377118875283033
80.47847847847848 0.00012616515742493563 2.1332602081827193e-05 0.00010483255534310844
80.57807807807808 0.00012714584222365492 2.1318647922470296e-05 0.00010582719430118461
80.67767767767768 0.00012805900648160676 2.130480833017146e-05 0.0001067541981514353
80.77727727727728 0.0001289037568697893 2.1291082315855195e-05 0.00010761267455393411
80.87687687687688 0.00012967921516946038 2.127746886401383e-05 0.00010840174630544654
80.97647647647648 0.0001303845182719954 2.1263966931428517e-05 0.00010912055134056688
81.07607607607608 0.0001310188181784611 2.125057545029563e-05 0.00010976824272816546
81.17567567567568 0.00013158128199975753 2.1237293326095147e-05 0.00011034398867366237
81.27527527527528 0.00013207109195633395 2.122411943659586e-05 0.0001108469725197381
81.37487487487488 0.00013248744537676773 2.1211052634271257e-05 0.00011127639274249648
81.47447447447448 0.00013282955470003802 2.1198091744878414e-05 0.0001116314629551596
81.57407407407408 0.00013309664747310993 2.118523556731589e-05 0.00011191141190579404
81.67367367367368 0.00013328796635079246 2.117248287504481e-05 0.00011211548347574764
81.77327327327328 0.00013319665509087033 2.116079530082971e-05 0.00011203585979004063
81.87287287287288 0.0001332610814471025 2.114820404045759e-05 0.00011211287740664491
81.97247247247248 0.00013325767925863376 2.1135706901986854e-05 0.00011212197235664692
82.07207207207207 0.0001331865020567591 2.1123302277885618e-05 0.00011206319977887349
82.17167167167167 0.00013304763856197613 2.111098853276872e-05 0.0001119366500292074
82.27127127127127 0.00013284121268355878 2.1098764003966157e-05 0.00011174244867959263
82.37087087087087 0.0001325673835184205 2.1086627002944174e-05 0.0001114807565154763
82.47047047047047 0.00013222634535466684 2.1074575812605193e-05 0.00011115176954206165
82.57007007007007 0.00013181832766790083 2.1062608689277343e-05 0.00011075571897862348
82.66966966966967 0.00013134359512406493 2.1050723861293368e-05 0.00011029287126277156
82.76926926926927 0.00013080244757787798 2.1038919530695925e-05 0.00010976352804718206
82.86886886886887 0.00013019522007454046 2.1027193872527055e-05 0.0001091680262020134
82.96846846846847 0.00012952228284760284 2.1015545032128107e-05 0.00010850673781547473
83.06806806806807 0.0001287840413218078 2.100397113053987e-05 0.00010778007019126792
83.16766766766767 0.00012798093611195328 2.0992470260665645e-05 0.00010698846585128765
83.26726726726727 0.00012711344302246633 2.098104048755545e-05 0.00010613240253491087
83.36686686686687 0.00012618207304981868 2.0969679849400793e-05 0.00010521239320041789
83.46646646646647 0.00012518737237954272 2.0958386357960993e-05 0.00010422898602158172
83.56606606606607 0.00012412992238935774 2.0947157996147328e-05 0.0001031827643932104
83.66566566566567 0.00012301033964803312 2.0935992720581003e-05 0.00010207434692745212
83.76526526526527 0.00012182927591638306 2.0924888461308916e-05 0.00010090438745507415
83.86486486486487 0.00012058741814612974 2.0913843119956258e-05 9.967357502617348e-05
83.96446446446447 0.00011928548848175072 2.090285457143182e-05 9.83826339103189e-05
84.06406406406407 0.000117924244260621 2.089192066293322e-05 9.703232359768778e-05
84.16366366366367 0.00011650447801173415 2.0881039215510104e-05 9.562343879622405e-05
84.26326326326327 0.00011502701745811808 2.0870208022785167e-05 9.415680943533291e-05
84.36286286286287 0.00011196642265645098 2.0857507658007537e-05 9.110891499844344e-05
84.46246246246247 0.00011074540926685474 2.0847247751305533e-05 8.989816151554921e-05
84.56206206206207 0.00010945043557427427 2.0837005396003865e-05 8.86134301782704e-05
84.66166166166167 0.00010808384787907246 2.0826779717566527e-05 8.725706816150593e-05
84.76126126126127 0.00010664797109484428 2.0816569857373683e-05 8.583140123747059e-05
84.86086086086087 0.00010514510875168528 2.0806374971726887e-05 8.433873377995839e-05
84.96046046046047 0.00010357754299363366 2.0796194234264935e-05 8.278134875936872e-05
85.06006006006007 0.00010194753458307562 2.0786026834684892e-05 8.116150774839071e-05
85.15965965965967 0.00010025732289662416 2.0775871978315766e-05 7.94814509183084e-05
85.25925925925927 9.85091259302351e-05 2.0765728886686934e-05 7.774339704354818e-05
85.35885885885887 9.670514029579637e-05 2.075559679695971e-05 7.594954349883666e-05
85.45845845845847 9.484754122311757e-05 2.074547496405899e-05 7.410206625905859e-05
85.55805805805807 9.293848256078264e-05 2.07353626569784e-05 7.220311990380425e-05
85.65765765765767 9.098009677572352e-05 2.0725259162333035e-05 7.025483761339048e-05
85.75725725725727 8.897449495293587e-05 2.0715163781659388e-05 6.825933117127649e-05
85.85685685685687 8.692376679803717e-05 2.070507583383119e-05 6.621869096420597e-05
85.95645645645646 8.48299806344244e-05 2.0694994652927793e-05 6.41349859814966e-05
86.05605605605606 8.26951834065426e-05 2.0684919589228916e-05 6.201026381731368e-05
86.15565565565566 8.052140067746907e-05 2.0674850009498872e-05 5.984655066797019e-05
86.25525525525526 7.831063663104489e-05 2.0664785296560243e-05 5.7645851334484646e-05
86.35485485485486 7.606487407073816e-05 2.0654724849293874e-05 5.541014922144428e-05
86.45445445445446 7.378607442149134e-05 2.0644668082212552e-05 5.3141406339278785e-05
86.55405405405406 7.147617772744754e-05 2.0634614426739975e-05 5.0841563300707555e-05
86.65365365365366 6.91371026533716e-05 2.062456333021601e-05 4.8512539323155585e-05
86.75325325325326 6.67707464862133e-05 2.061451425490191e-05 4.615623223131139e-05
86.85285285285286 6.437898513183883e-05 2.060446668096461e-05 4.3774518450874216e-05
86.95245245245246 6.196367311829933e-05 2.0594420103918768e-05 4.1369253014380555e-05
87.05205205205206 5.952664359412553e-05 2.05843740351952e-05 3.8942269558930327e-05
87.15165165165166 5.7069708328469926e-05 2.0574328002140876e-05 3.6495380326329046e-05
87.25125125125125 5.459465771210149e-05 2.0564281548445255e-05 3.403037616365624e-05
87.35085085085085 5.2103260755842495e-05 2.055423423541925e-05 3.1549026520423247e-05
87.45045045045045 4.959726509270014e-05 2.0544185637589866e-05 2.905307945511027e-05
87.55005005005005 4.7078396974313826e-05 2.053413534724769e-05 2.654426162706614e-05
87.64964964964965 4.454836127649743e-05 2.0524082973025774e-05 2.402427830347165e-05
87.74924924924925 4.200884149213381e-05 2.0514028139473343e-05 2.1494813352660462e-05
87.84884884884885 3.946149973799607e-05 2.050397048705577e-05 1.89575292509403e-05
87.94844844844845 3.6907976749631654e-05 2.0493909672012483e-05 1.6414067077619168e-05
88.04804804804805 3.434989188363602e-05 2.0483845366925384e-05 1.3866046516710642e-05
88.14764764764764 3.178884311751063e-05 2.0473777261003083e-05 1.1315065856507546e-05
88.24724724724724 2.9226407048810193e-05 2.0463705058517694e-05 8.7627019902925e-06
88.34684684684684 2.6664138894290096e-05 2.045362848136279e-05 6.210510412927307e-06
88.44644644644644 2.4783184495902337e-05 2.0442847323209892e-05 4.340337172692444e-06
88.54604604604604 2.221827953604816e-05 2.0432781792578683e-05 1.7854977434694778e-06
88.64564564564564 1.9657610014292008e-05 2.042270848349404e-05 -7.650984692020303e-07
88.74524524524524 1.7102713137973072e-05 2.0412627136749965e-05 -3.3099139987768927e-06
88.84484484484484 1.4555101754325508e-05 2.0402537512325128e-05 -5.847435757999621e-06
88.94444444444444 1.201626441257986e-05 2.0392439392225018e-05 -8.376174979645159e-06
89.04404404404404 9.487665422511784e-06 2.038233258005562e-05 -1.0894667157543838e-05
89.14364364364364 6.970744917822459e-06 2.0372216899176013e-05 -1.3401471981353554e-05
89.24324324324324 4.466918917103159e-06 2.036209219440366e-05 -1.5895173277300504e-05
89.34284284284284 1.9775793816734225e-06 2.03519583315881e-05 -1.8374378949914675e-05
89.44244244244244 -4.95905720896417e-07 2.034181519718459e-05 -2.0837720918081007e-05
89.54204204204204 -2.9521923576680824e-06 2.033166269967524e-05 -2.328385505734332e-05
89.64164164164164 -5.389960370507652e-06 2.0321500765447813e-05 -2.5711461135955465e-05
89.74124124124124 -7.807913414836777e-06 2.0311329344906428e-05 -2.811924275974321e-05
89.84084084084084 -1.0204778901368174e-05 2.03011484066451e-05 -3.0505927308013275e-05
89.94044044044044 -1.2579307934572627e-05 2.0290957941000446e-05 -3.287026587557307e-05
90.04004004004004 -1.493027525498292e-05 2.0280757958772713e-05 -3.521103321375563e-05
90.13963963963964 -1.725647917837137e-05 2.0270548490088916e-05 -3.7527027668460284e-05
90.23923923923924 -1.955674153720111e-05 2.0260329587529217e-05 -3.981707112473033e-05
90.33883883883884 -2.1829907621224726e-05 2.0250101322289996e-05 -4.208000894351472e-05
90.43843843843844 -2.4074846119077624e-05 2.0239863786315486e-05 -4.431470990539311e-05
90.53803803803804 -2.6290449057597704e-05 2.0229617092297762e-05 -4.6520066149895466e-05
90.63763763763764 -2.847563174654511e-05 2.0219361372397776e-05 -4.869499311894288e-05
90.73723723723724 -3.062933271678503e-05 2.0209096780092755e-05 -5.083842949687779e-05
90.83683683683684 -3.275051366415483e-05 2.0198823487476152e-05 -5.294933715163098e-05
90.93643643643644 -3.483815938920998e-05 2.0188541687531372e-05 -5.502670107674136e-05
91.03603603603604 -3.689127774151758e-05 2.0178251592994914e-05 -5.7069529334512493e-05
91.13563563563564 -3.8908899560112795e-05 2.0167953436924794e-05 -5.907685299703759e-05
91.23523523523524 -4.089007861594497e-05 2.0157647471421574e-05 -6.104772608736654e-05
91.33483483483484 -4.283389155489204e-05 2.014733396961788e-05 -6.298122552450993e-05
91.43443443443444 -4.473943783850133e-05 2.0137013223688885e-05 -6.487645106219021e-05
91.53403403403404 -4.660583969041455e-05 2.012668554499442e-05 -6.673252523540897e-05
91.63363363363364 -4.8432242034550665e-05 2.011635126606848e-05 -6.854859330061915e-05
91.73323323323324 -5.0217812440251925e-05 2.0106010737350747e-05 -7.032382317760267e-05
91.83283283283284 -5.196174106671948e-05 2.009566433045507e-05 -7.205740539717455e-05
91.93243243243244 -5.3663240603469844e-05 2.008531243518519e-05 -7.374855303865503e-05
92.03203203203203 -5.532154621477049e-05 2.007495546180849e-05 -7.539650167657898e-05
92.13163163163163 -5.693591548435962e-05 2.0064593839776994e-05 -7.700050932413662e-05
92.23123123123123 -5.850562835760799e-05 2.005422801715895e-05 -7.855985637476694e-05
92.33083083083083 -6.002998708453334e-05 2.004385846191781e-05 -8.007384554645115e-05
92.43043043043043 -6.150831616579922e-05 2.0033485662338537e-05 -8.154180182813777e-05
92.53003003003003 -6.293996229601363e-05 2.002311012361702e-05 -8.296307241963065e-05
92.62962962962963 -6.432429430645927e-05 2.0012732372265424e-05 -8.433702667872469e-05
92.72922922922923 -6.566070311151862e-05 2.0002352952559482e-05 -8.566305606407811e-05
92.82882882882883 -6.694860165097795e-05 1.9991972429096453e-05 -8.69405740800744e-05
92.92842842842843 -6.818742483602593e-05 1.9981591383384514e-05 -8.816901621941045e-05
93.02802802802803 -6.937662949368929e-05 1.9971210418532342e-05 -8.934783991222164e-05
93.12762762762763 -7.051569431126838e-05 1.996083015470163e-05 -9.047652446597001e-05
93.22722722722723 -7.160411978048843e-05 1.9950451231522952e-05 -9.155457101201138e-05
93.32682682682683 -7.264142814534581e-05 1.9940074307669425e-05 -9.258150245301524e-05
93.42642642642643 -7.362716334370135e-05 1.9929700060430383e-05 -9.355686340413174e-05
93.52602602602603 -7.456089095498444e-05 1.9919329185285056e-05 -9.448022014026949e-05
93.62562562562563 -7.54421981444864e-05 1.9908962397039435e-05 -9.535116054152584e-05
93.72522522522523 -7.627069361006989e-05 1.989860042868941e-05 -9.61692940387593e-05
93.82482482482483 -7.70460075264623e-05 1.988824403298395e-05 -9.693425155944625e-05
93.92442442442443 -7.776779149111236e-05 1.9877893979582954e-05 -9.764568547069532e-05
94.02402402402403 -7.843571847189425e-05 1.9867551057046743e-05 -9.830326952894099e-05
94.12362362362363 -7.904948275225367e-05 1.9857216072836086e-05 -9.890669882508975e-05
94.22322322322323 -7.960879987493288e-05 1.984688985331218e-05 -9.945568972824505e-05
94.32282282282283 -8.011340659265899e-05 1.9836573241462932e-05 -9.994997983412192e-05
94.42242242242243 -8.05630608110164e-05 1.9826267100171438e-05 -0.00010038932791118784
94.52202202202203 -8.095754153686131e-05 1.981597230994226e-05 -0.00010077351384680357
94.62162162162163 -8.129664882432054e-05 1.9805689768901407e-05 -0.00010110233859322195
94.72122122122123 -8.158020372121656e-05 1.979542039421745e-05 -0.00010137562411543401
94.82082082082083 -8.180804821648736e-05 1.978516512139095e-05 -0.00010159321333787832
94.92042042042043 -8.198004518845893e-05 1.9774924902407067e-05 -0.000101754970090866
95.02002002002003 -8.209607834800183e-05 1.9764700709572484e-05 -0.00010186077905757431
95.11961961961963 -8.215605219078272e-05 1.97544935305416e-05 -0.00010191054572132432
95.21921921921923 -8.215989194141573e-05 1.9744304372721904e-05 -0.00010190419631413763
95.31881881881883 -8.210754350130857e-05 1.9734134260573915e-05 -0.00010184167776188248
95.41841841841843 -8.19989733972193e-05 1.9723984237174368e-05 -0.00010172295763439367
95.51801801801803 -8.183416872910244e-05 1.9713855362795133e-05 -0.00010154802409189758
95.61761761761763 -8.161313711610775e-05 1.9703748715187435e-05 -0.00010131688583129519
95.71721721721723 -8.133590664698433e-05 1.969366538972395e-05 -0.00010102957203670828
95.81681681681683 -8.10025258262215e-05 1.9683606500251474e-05 -0.00010068613232647296
95.91641641641642 -8.061306352345811e-05 1.9673573177811935e-05 -0.00010028663670127004
96.01601601601602 -8.016760892047616e-05 1.9663566570073956e-05 -9.983117549055011e-05
96.11561561561562 -7.966627146146268e-05 1.9653587843890823e-05 -9.931985930535349e-05
96.21521521521522 -7.910918080028752e-05 1.9643638182174076e-05 -9.875281898246159e-05
96.31481481481482 -7.84964867492022e-05 1.9633718786451485e-05 -9.813020553565368e-05
96.41441441441442 -7.78283592271123e-05 1.962383087345643e-05 -9.745219010056874e-05
96.51401401401402 -7.710498821126068e-05 1.9613975679533273e-05 -9.671896389079395e-05
96.61361361361362 -7.632658368180502e-05 1.9604154457226744e-05 -9.593073813903176e-05
96.71321321321322 -7.549337557406945e-05 1.9594368476845152e-05 -9.50877440509146e-05
96.81281281281282 -7.46056137275275e-05 1.9584619025039277e-05 -9.419023275256679e-05
96.91241241241242 -7.366356783307994e-05 1.9574907406507693e-05 -9.323847523958764e-05
97.01201201201202 -7.266752738587458e-05 1.9565234941723025e-05 -9.223276232759761e-05
97.11161161161162 -7.161780163059463e-05 1.9555602969774105e-05 -9.117340460036873e-05
97.21121121121122 -7.051471951527334e-05 1.954601284595015e-05 -9.006073236122349e-05
97.31081081081082 -6.935862963842966e-05 1.9536465942593398e-05 -8.889509558102306e-05
97.4104104104104 -6.814990020032498e-05 1.9526963648388576e-05 -8.767686384871356e-05
97.51001001001 -6.68889189509514e-05 1.9517507369926085e-05 -8.640642632087748e-05
97.6096096096096 -6.557609314356229e-05 1.950809852985458e-05 -8.508419167341687e-05
97.7092092092092 -6.421184948123938e-05 1.9498738567591547e-05 -8.371058804883093e-05
97.8088088088088 -6.27966340695707e-05 1.94894289398917e-05 -8.228606300946241e-05
97.9084084084084 -6.133091236677047e-05 1.948017111999434e-05 -8.081108348676482e-05
98.008008008008 -5.9815169133372606e-05 1.9470966596628616e-05 -7.928613573000123e-05
98.1076076076076 -5.8249908383345436e-05 1.9461816877139884e-05 -7.771172526048532e-05
98.2072072072072 -5.663565333520638e-05 1.9452723484647553e-05 -7.608837681985393e-05
98.3068068068068 -5.497294636185758e-05 1.9443687956481885e-05 -7.441663431833946e-05
98.4064064064064 -5.32623489436901e-05 1.9434711850720992e-05 -7.269706079441109e-05
98.506006006006 -5.150444161742485e-05 1.9425796738232753e-05 -7.093023835565761e-05
98.6056056056056 -4.969982392722728e-05 1.9416944207932833e-05 -6.911676813516011e-05
98.7052052052052 -4.78491143796589e-05 1.9408155865647816e-05 -6.72572702453067e-05
98.8048048048048 -4.5952950390102395e-05 1.9399433331415142e-05 -6.535238372151754e-05
98.9044044044044 -4.4011988237144816e-05 1.9390778243035813e-05 -6.340276648018064e-05
99.004004004004 -4.202690301468693e-05 1.9382192254795432e-05 -6.140909526948236e-05
99.1036036036036 -3.9998388581494746e-05 1.937367703575888e-05 -5.937206561725362e-05
99.2032032032032 -3.792715751529841e-05 1.9365234272328284e-05 -5.7292391787626694e-05
99.3028028028028 -3.581394106305425e-05 1.935686566639561e-05 -5.517080672944986e-05
99.4024024024024 -3.365948909447525e-05 1.9348572936479518e-05 -5.300806203095477e-05
99.502002002002 -3.1464570052719413e-05 1.9340357816020063e-05 -5.080492786873948e-05
99.6016016016016 -2.9229970907920238e-05 1.9332222055368224e-05 -4.856219296328846e-05
99.7012012012012 -2.6956497109438266e-05 1.9324167420791132e-05 -4.62806645302294e-05
99.8008008008008 -2.464497253725995e-05 1.9316195693335207e-05 -4.396116823059516e-05
99.9004004004004 -2.2296239456238713e-05 1.930830867181044e-05 -4.160454812804915e-05
100.0 -2.047833984448744e-05 1.930130330094926e-05 -3.97796431454367e-05


==> figures/flow_around_a_cylinder/data/reference_angle130.dat <==
r p p_mean p_acou
0.5 -0.007315012926069501 -0.010905096172739237 0.003590083246669736
0.5995995995995996 -0.004341234337589129 -0.00748693226959219 0.0031456979320030605
0.6991991991991993 -0.000710685128422739 -0.0033011643403537514 0.002590479211931012
0.7987987987987988 0.0011112759470869097 -0.001127124717050663 0.0022384006641375724
0.8983983983983984 0.0020120120603280616 1.5306496537874638e-05 0.001996705563790187
0.997997997997998 0.002453488916562208 0.0006351827556179047 0.0018183061609443032
1.0975975975975976 0.0026521521428705345 0.0009729140867621313 0.0016792380561084033
1.1971971971971973 0.002719102066518105 0.0011531128229530908 0.001565989243565014
1.2967967967967968 0.002711303939722001 0.0012403881105862526 0.0014709158291357485
1.3963963963963963 0.002662869006232143 0.0012738660269542381 0.001389002979277905
1.495995995995996 0.002591797046246427 0.0012746080150331809 0.0013171890312132465
1.5955955955955956 0.0025095500384153986 0.0012562842912120689 0.0012532657472033295
1.6951951951951951 0.0024228151042981956 0.0012270594557516293 0.0011957556485465662
1.7947947947947949 0.002335079022451652 0.0011914908115707593 0.001143588210880893
1.8943943943943944 0.002248994847670787 0.0011531045265152787 0.0010958903211555084
1.9939939939939941 0.0021657412276634607 0.0011137001533616344 0.0010520410743018263
2.0935935935935936 0.0020861002567393433 0.001074584161268888 0.0010115160954704552
2.193193193193193 0.0020103136826887186 0.001036400160167972 0.0009739135225207465
2.2927927927927927 0.001938515371966503 0.000999632394618715 0.0009388829773477882
2.3923923923923924 0.0018706761947456132 0.0009645429193822965 0.0009061332753633168
2.491991991991992 0.0018066206902469166 0.0009311975555210951 0.0008754231347258214
2.5915915915915915 0.0017462025348149272 0.000899667264287274 0.0008465352705276532
2.691191191191191 0.0016891570835092299 0.0008698648718878134 0.0008192922116214165
2.790790790790791 0.0016353121209108682 0.0008417832535567983 0.0007935288673540698
2.8903903903903903 0.0015844421707541304 0.00081534089370237 0.0007691012770517603
2.98998998998999 0.0015363013768661918 0.0007904109959839901 0.0007458903808822017
3.0895895895895897 0.0014907145365869216 0.0007669311764632882 0.0007237833601236334
3.1891891891891895 0.0014475133496530648 0.0007448381027028007 0.0007026752469502641
3.2887887887887888 0.001406462701215077 0.0007239797664486503 0.0006824829347664265
3.3883883883883885 0.0013674169756585288 0.0007042886540500605 0.0006631283216084684
3.4879879879879883 0.0013302342096585564 0.0006856952179978749 0.0006445389916606816
3.5875875875875876 0.0012947770753311263 0.0006681278769212896 0.0006266491984098367
3.6871871871871873 0.001260913725366919 0.0006515130155901262 0.000609400709776793
3.786786786786787 0.0012285185192087058 0.0006357749849148321 0.0005927435342938738
3.8863863863863863 0.0011975024572916484 0.0006208696052355835 0.0005766328520560649
3.985985985985986 0.0011677101235662236 0.0006066930318220899 0.0005610170917441338
4.085585585585585 0.001139131509541187 0.0005932587853858707 0.0005458727241553164
4.185185185185185 0.0011116493340949775 0.0005804981216994067 0.000531151212395571
4.284784784784785 0.0010851603178342374 0.0005683281905513128 0.0005168321272829247
4.384384384384385 0.0010596088904938484 0.0005567241065844542 0.0005028847839093943
4.483983983983984 0.001034945230300082 0.0005456614817860839 0.0004892837485139979
4.583583583583584 0.001011111256533326 0.0005351054642430598 0.00047600579229026616
4.683183183183183 0.0009880521256390297 0.0005250223321701243 0.0004630297934689055
4.782782782782783 0.0009657163328009235 0.000515379493908057 0.00045033683889286643
4.882382382382382 0.0009440558021816516 0.0005061454879239592 0.0004379103142576924
4.981981981981982 0.00092302596711221 0.0004972899828112532 0.0004257359843009568
5.081581581581582 0.0009025858413892253 0.0004887837772898252 0.0004138020640994001
5.181181181181182 0.0008826980827022625 0.00048059880020645106 0.00040209928249581147
5.2807807807807805 0.0008634030132739669 0.00047279626356555593 0.000390606749708411
5.38038038038038 0.0008445876545405896 0.0004652678021564328 0.00037931985238415683
5.47997997997998 0.0008262439795342403 0.0004580104504880468 0.0003682335290461936
5.57957957957958 0.0008083598869845334 0.0004510270527950412 0.0003573328341894922
5.6791791791791795 0.0007909119826253176 0.0004443008745111855 0.00034661110811413215
5.778778778778779 0.0007738783800580508 0.0004378163407145053 0.00033606203934354544
5.878378378378379 0.000757238716515616 0.000431559036123872 0.000325679680391744
5.977977977977978 0.0007409741672600491 0.00042551570510056545 0.00031545846215948366
6.0775775775775776 0.0007250674587413643 0.0004196742516496955 0.0003053932070916688
6.177177177177177 0.0007095028806148208 0.0004140237394172176 0.0002954791411976033
6.276776776776777 0.000694266296728472 0.0004085543916923485 0.0002857119050361235
6.376376376376377 0.0006793451551600073 0.00040325759140685596 0.0002760875637531513
6.4759759759759765 0.0006647284973986702 0.0003981258811339217 0.0002666026162647484
6.575575575575575 0.0006504069667398938 0.0003931529630899889 0.000257254003649905
6.675175175175175 0.0006363813115325457 0.0003883443355653072 0.00024803697596723854
6.774774774774775 0.0006226063099347813 0.0003836582091207675 0.0002389481008140138
6.874374374374375 0.0006090962919591904 0.00037910874813590573 0.0002299875438232846
6.973973973973974 0.0005958449830053782 0.00037469327548748775 0.0002211517075178904
7.073573573573574 0.0005828452960977872 0.00037040816901395606 0.00021243712708383103
7.173173173173174 0.0005700859024744887 0.0003662428604737045 0.00020384304200078422
7.272772772772773 0.000557545664180026 0.00036218064691766476 0.00019536501726236113
7.372372372372372 0.0005452310038471354 0.0003582287254214123 0.00018700227842572307
7.471971971971972 0.0005331341212496455 0.0003543814046732053 0.00017875271657644023
7.571571571571572 0.00052124775443275 0.00035063353260056835 0.0001706142218321816
7.671171171171172 0.0005095651816507997 0.00034698049636688216 0.0001625846852839175
7.770770770770771 0.000498080223172508 0.00034341822237408346 0.00015466200079842455
7.87037037037037 0.00048678724296422624 0.0003399431762603911 0.00014684406670383512
7.96996996996997 0.0004756811502605275 0.0003365523629017276 0.00013912878735879988
8.06956956956957 0.00046475740102579276 0.0003332433264120028 0.00013151407461378997
8.16916916916917 0.0004540119993244219 0.00033001415014112474 0.00012399784918329718
8.26876876876877 0.00044343505016215096 0.00032685672132870997 0.00011657832883344102
8.368368368368369 0.00043302845332817704 0.0003237752694117547 0.00010925318391642238
8.467967967967969 0.0004227820300037878 0.0003207613150891576 0.00010202071491463018
8.567567567567568 0.00041269194676431205 0.00031781299258994985 9.487895417436223e-05
8.667167167167168 0.0004027543932630807 0.0003149284236275208 8.782596963555991e-05
8.766766766766768 0.00039296558277143853 0.0003121057174004705 8.085986537096802e-05
8.866366366366366 0.00038332175268593013 0.0003093429705941731 7.397878209175703e-05
8.965965965965966 0.000373819165005358 0.0003066382673766555 6.71808976287025e-05
9.065565565565565 0.00036445410678794595 0.00030398967940243444 6.046442738551151e-05
9.165165165165165 0.00035522289057510653 0.00030139526581052684 5.382762476457971e-05
9.264764764764765 0.000346121854796877 0.0002988530732251605 4.7268781571716555e-05
9.364364364364365 0.00033714567226397215 0.0002963591138802713 4.078655838370083e-05
9.463963963963964 0.00032829695435950164 0.00029391749345236923 3.4379460907132404e-05
9.563563563563564 0.0003195682332228956 0.0002915221832934379 2.80460499294577e-05
9.663163163163164 0.0003109565020895389 0.00028917184490964595 2.178465717989298e-05
9.762762762762764 0.0003024590534383265 0.0002868654057080278 1.5593647730298703e-05
9.862362362362363 0.0002940737665376503 0.0002846016492938475 9.472117243802815e-06
9.961961961961963 0.0002857982614474964 0.0002823795025163634 3.418758931132971e-06
10.061561561561561 0.00027763030483498604 0.0002801979223360718 -2.5676175010858066e-06
10.16116116116116 0.0002695673566157098 0.00027805555332463435 -8.488196708924535e-06
10.26076076076076 0.00026160704603341863 0.0002759511043853991 -1.4344058351980496e-05
10.36036036036036 0.00025374717181861686 0.0002738833487518378 -2.0136176933220897e-05
10.45995995995996 0.0002459857023353607 0.0002718511239879718 -2.586542165261108e-05
10.55955955955956 0.00023831992595006572 0.0002698532359693218 -3.153331001925609e-05
10.65915915915916 0.0002307502500040926 0.00026788915983601676 -3.7138909831924145e-05
10.75875875875876 0.00022327454203860956 0.0002659582542193562 -4.268371218074663e-05
10.858358358358359 0.0002158913355225423 0.0002640595028891824 -4.81681673666401e-05
10.957957957957959 0.00020859928717925419 0.0002621918886624997 -5.3592601483245526e-05
11.057557557557558 0.00020139717710065955 0.0002603543934067432 -5.895721630608365e-05
11.157157157157158 0.00019428390886133687 0.0002585459980373628 -6.426208917602595e-05
11.256756756756758 0.00018725850962141526 0.00025676568251995494 -6.950717289853971e-05
11.356356356356356 0.00018032164060187487 0.0002550135000744547 -7.469185947257985e-05
11.455955955955956 0.00017347211395161825 0.0002532884001406899 -7.981628618907168e-05
11.555555555555555 0.00016670991823090734 0.00025158952947023754 -8.48796112393302e-05
11.655155155155155 0.00016003514811473 0.0002499163721503806 -8.988122403565059e-05
11.754754754754755 0.00015344797626951848 0.0002482689513858816 -9.482097511636313e-05
11.854354354354355 0.00014694838616463815 0.0002466454291837295 -9.969704301909135e-05
11.953953953953954 0.00014053712748108186 0.00024504590629391036 -0.00010450877881282851
12.053553553553554 0.00013421480165888512 0.00024346974447141183 -0.0001092549428125267
12.153153153153154 0.00012798216180215152 0.00024191633943146946 -0.00011393417762931792
12.252752752752754 0.00012184011272665887 0.00024038512084388234 -0.00011854500811722348
12.352352352352353 0.00011578971101087634 0.0002388755523392661 -0.00012308584132838976
12.451951951951953 0.00010983216503660744 0.00023738713150365249 -0.00012755496646704503
12.551551551551553 0.00010396883503446477 0.00023591938988204225 -0.00013195055484757748
12.65115115115115 9.820123312678676e-05 0.00023447189297556297 -0.0001362706598487762
12.75075075075075 9.253102336316489e-05 0.00023304424024487961 -0.00014051321688171472
12.85035035035035 8.695966181761607e-05 0.00023163555562319974 -0.00014467589380558367
12.94994994994995 8.148939082474273e-05 0.00023024611592617822 -0.0001487567251014355
13.04954954954955 7.612157547498556e-05 0.0002288750310584931 -0.00015275345558350754
13.14914914914915 7.085833344845584e-05 0.00022752194651388895 -0.0001566636130654331
13.24874874874875 6.570181568193335e-05 0.00022618650896319542 -0.00016048469328126206
13.348348348348349 6.065420638066145e-05 0.0002248683662509166 -0.00016421415987025515
13.447947947947949 5.5717723037389545e-05 0.0002235671673980733 -0.00016784944436068375
13.547547547547548 5.0894616442889184e-05 0.0002222825626010661 -0.0001713879461581769
13.647147147147148 4.6187170703149156e-05 0.00022101420323053847 -0.00017482703252738932
13.746746746746748 4.159770325031787e-05 0.0002197617418345033 -0.00017816403858418543
13.846346346346348 3.712856485748262e-05 0.00021852483213450572 -0.00018139626727702311
13.945945945945946 3.278213964918565e-05 0.00021730312902889186 -0.0001845209893797062
14.045545545545545 2.8560358442746297e-05 0.00021609614552374983 -0.00018753578708100352
14.145145145145145 2.4467137456269943e-05 0.00021490416375812064 -0.0001904370263018507
14.244744744744745 2.050388010644611e-05 0.00021372654523219128 -0.0001932226651257452
14.344344344344345 1.667304796839631e-05 0.0002125629835882137 -0.00019588993561981741
14.443943943943944 1.2977086600898249e-05 0.00021141319294002873 -0.00019843610633913048
14.543543543543544 9.41842555761241e-06 0.00021027690786851853 -0.00020085848231090613
14.643143143143144 5.999478396176984e-06 0.00020915388342487523 -0.00020315440502869823
14.742742742742744 2.7223951700250387e-06 0.0002080436810595643 -0.0002053212858895393
14.842342342342343 -4.098599006852056e-07 0.00020694661850669154 -0.00020735647840737674
14.941941941941943 -3.3960246022957113e-06 0.0002058620420312707 -0.00020925806663356643
15.041541541541543 -6.233758769269572e-06 0.00020478973805126093 -0.0002110234968205305
15.141141141141143 -8.920861190233611e-06 0.00020372949611243034 -0.00021265035730266396
15.24074074074074 -1.1455269609825794e-05 0.00020268110889006157 -0.00021413637849988735
15.34034034034034 -1.3835060730116313e-05 0.00020164437218937796 -0.00021547943291949428
15.43993993993994 -1.6058450210465484e-05 0.00020061908494511732 -0.0002166775351555828
15.53953953953954 -1.8123792667665842e-05 0.00019960504922067915 -0.000217728841888345
15.63913913913914 -2.0029581676226375e-05 0.0001986020702088354 -0.00021863165188506177
15.73873873873874 -2.177444977021992e-05 0.00019760995623258285 -0.0002193844060028028
15.838338338338339 -2.3357168439730463e-05 0.0001966285187441486 -0.00021998568718387904
15.937937937937939 -2.4776648133411078e-05 0.00019565757232456352 -0.0002204342204579746
16.03753753753754 -2.603193825819972e-05 0.00019469693468437304 -0.00022072887294257275
16.137137137137138 -2.7122227177045495e-05 0.00019374642666392108 -0.0002208686538409666
16.236736736736738 -2.8046842208198092e-05 0.00019280587223278193 -0.00022085271444098001
16.336336336336338 -2.8805249626771005e-05 0.00019187509848947573 -0.00022068034811624675
16.435935935935937 -2.9397054661899352e-05 0.00019095393566232136 -0.00022035099032422073
16.535535535535537 -2.982200149602932e-05 0.0001900422171092942 -0.0002198642186053235
16.635135135135137 -3.007997326335499e-05 0.00018913977931731555 -0.00021921975258067054
16.734734734734737 -3.0172242204571383e-05 0.00018824635912949365 -0.00021841860133406504
16.834334334334336 -3.0097643993656226e-05 0.0001873621827967043 -0.00021745982679036052
16.933933933933936 -2.985214792403213e-05 0.00018648677093437987 -0.000216338918858412
17.033533533533536 -2.945225646229233e-05 0.00018562010765791118 -0.00021507236412020352
17.133133133133132 -2.888673541860954e-05 0.00018476204008692325 -0.00021364877550553277
17.23273273273273 -2.8157230646428394e-05 0.000183912429912283 -0.00021206966055871139
17.33233233233233 -2.7265493935857426e-05 0.0001830711416459963 -0.0002103366355818537
17.43193193193193 -2.6213383013384834e-05 0.00018223804262305524 -0.0002084514256364401
17.53153153153153 -2.5002861535483595e-05 0.00018141300300015932 -0.0002064158645356429
17.63113113113113 -2.3635999086764064e-05 0.00018059589575571526 -0.0002042318948424793
17.73073073073073 -2.2114971176137037e-05 0.000179786596690974 -0.00020190156786711104
17.83033033033033 -2.0442291871063392e-05 0.00017898476548651847 -0.00019942705735758186
17.92992992992993 -1.862002448774547e-05 0.00017819069896404474 -0.0001968107234517902
18.02952952952953 -1.6650712443464502e-05 0.00017740410510057818 -0.00019405481754404267
18.12912912912913 -1.4536930089263935e-05 0.00017662487258149898 -0.0001911618026707629
18.22872872872873 -1.2281366768718274e-05 0.00017585289205413805 -0.0001881342588228563
18.32832832832833 -9.886826814806684e-06 0.0001750880561245083 -0.000184974882939315
18.42792792792793 -7.356229545649741e-06 0.00017433025936043126 -0.000181686488906081
18.52752752752753 -4.692609261667259e-06 0.0001735793982875578 -0.00017827200754922504
18.627127127127128 -1.8991152418834648e-06 0.00017283537139576314 -0.0001747344866376466
18.726726726726728 1.020988259199385e-06 0.00017209807913161516 -0.00017107709087241577
18.826326326326328 4.064322015437938e-06 0.00017136742390462705 -0.0001673031018891891
18.925925925925927 7.227391832600462e-06 0.0001706433100832783 -0.00016341591825067784
19.025525525525527 1.0506588551351117e-05 0.00016992564399743063 -0.0001594190554460795
19.125125125125127 1.3898188051086894e-05 0.0001692143339354857 -0.00015531614588439881
19.224724724724727 1.7398351252495563e-05 0.00016850929014935903 -0.00015111093889686348
19.324324324324326 2.1003124122955802e-05 0.00016781042484780077 -0.00014680730072484497
19.423923923923926 2.4708437677105626e-05 0.00016711765220264854 -0.00014240921452554292
19.523523523523526 2.8511528525143608e-05 0.00016643141232094652 -0.00013791988379580292
19.623123123123122 3.240518659367809e-05 0.0001657505371315438 -0.0001333453505378657
19.72272272272272 3.638768500735524e-05 0.0001650755632864787 -0.00012868787827912344
19.82232232232232 4.045481308466493e-05 0.00016440642711998524 -0.0001239516140353203
19.92192192192192 4.4602326389195935e-05 0.0001637430634703208 -0.00011914073708112486
20.02152152152152 4.883799988377292e-05 0.0001630859037132382 -0.00011424790382946528
20.12112112112112 5.312678954155104e-05 0.00016243359509104496 -0.00010930680554949392
20.22072072072072 5.7485042266449695e-05 0.00016178683041985668 -0.00010430178815340698
20.32032032032032 6.190801416252612e-05 0.00016114553463509655 -9.923752047257041e-05
20.41991991991992 6.6390987417293e-05 0.00016050963419971258 -9.411864678241957e-05
20.51951951951952 7.092927030512899e-05 0.00015987905710474596 -8.894978679961697e-05
20.61911911911912 7.55181971869945e-05 0.0001592537328671995 -8.3735535680205e-05
20.71871871871872 8.015312851640035e-05 0.00015863359253359024 -7.84804640171899e-05
20.81831831831832 8.482945083855499e-05 0.00015801856867526002 -7.318911783670503e-05
20.91791791791792 8.954257679491209e-05 0.00015740859539377543 -6.786601859886334e-05
21.01751751751752 9.428794512160722e-05 0.0001568036083160962 -6.2515663194489e-05
21.117117117117118 9.906102065571078e-05 0.0001562035445972754 -5.7142523941564616e-05
21.216716716716718 0.00010385729433394887 0.00015560834291932228 -5.1751048585373395e-05
21.316316316316318 0.0001086722831941245 0.00015501794349333413 -4.634566029920962e-05
21.415915915915917 0.00011350153037810176 0.00015443228805565927 -4.0930757677557504e-05
21.515515515515517 0.00011834060513109536 0.00015385131987159188 -3.55107147404965e-05
21.615115115115117 0.00012318510280550756 0.00015327498373295613 -3.008988092744858e-05
21.714714714714717 0.00012803064485837016 0.00015270322595938525 -2.4672581101015116e-05
21.814314314314316 0.00013287287885674462 0.00015213599439761085 -1.926311554086624e-05
21.913913913913916 0.00013770747847303259 0.00015157323842331043 -1.3865759950277837e-05
22.013513513513516 0.00014253014349122854 0.0001510149089365598 -8.484765445331278e-06
22.113113113113116 0.00014733659980294082 0.00015046095836808608 -3.124358565145258e-06
22.21271271271271 0.00015212259941137067 0.0001499113406742936 2.21125873707706e-06
22.31231231231231 0.00015688392042847 0.00014936601133925368 7.517909089216347e-06
22.41191191191191 0.0001616163670784943 0.00014882492737427813 1.2791439704216148e-05
22.51151151151151 0.00016631576969501798 0.00014828804731862992 1.802772237638806e-05
22.61111111111111 0.00017097798472363483 0.00014775533123867037 2.3222653484964443e-05
22.71071071071071 0.0001755988947201104 0.00014722674072842782 2.8372153991682587e-05
22.81031031031031 0.0001801744083510926 0.00014670223890959737 3.347216944149523e-05
22.90990990990991 0.00018471168049202905 0.00014618169320101517 3.852998729101387e-05
23.00950950950951 0.00018917891677872948 0.00014566519543791404 4.3513721340815443e-05
23.10910910910911 0.00019359055146836118 0.00014515257903738646 4.84379724309747e-05
23.20870870870871 0.00019794230661887018 0.00014464381324089007 5.32984933779801e-05
23.30830830830831 0.00020223001216791662 0.00014413886681907687 5.809114534883976e-05
23.40790790790791 0.00020644960593202205 0.00014363770806838263 6.28118978636394e-05
23.50750750750751 0.00021059713360529035 0.00014314030481386912 6.745682879142125e-05
23.607107107107108 0.00021466874876082903 0.00014264662440595545 7.202212435487355e-05
23.706706706706708 0.00021866071284662783 0.0001421566337229763 7.650407912365154e-05
23.806306306306308 0.00022256939518769064 0.00014167029917075527 8.089909601693535e-05
23.905905905905907 0.00022639127298418774 0.00014118758668146827 8.520368630271948e-05
24.005505505505507 0.0002301229313104614 0.0001407084617153487 8.94144695951127e-05
24.105105105105107 0.00023376106311360449 0.00014023288925855585 9.352817385504866e-05
24.204704704704707 0.00023730246921303437 0.00013976083382459593 9.754163538843843e-05
24.304304304304306 0.00024074405830177176 0.0001392922594554591 0.00010145179884631263
24.403903903903906 0.00024408284694146692 0.0001388271297184929 0.00010525571722297403
24.503503503503506 0.0002473159595646735 0.00013836540770924445 0.00010895055185542904
24.603103103103106 0.00025044062847157995 0.00013790705604918688 0.00011253357242239306
24.702702702702705 0.00025345419383228325 0.00013745203688884548 0.00011600215694343776
24.8023023023023 0.00025631177657786 0.00013700100777356287 0.00011931076880429717
24.9019019019019 0.000259117413937986 0.00013655220398291592 0.00012256520995507006
25.0015015015015 0.0002618008634490821 0.00013610667846606365 0.00012569418498301847
25.1011011011011 0.0002643607242836766 0.00013566439044950586 0.0001286963338341707
25.2007007007007 0.0002667957246607955 0.00013522529994901335 0.00013157042471178217
25.3003003003003 0.0002691047218436893 0.0001347893677707646 0.00013431535407292474
25.3998998998999 0.00027128670214352727 0.00013435655551077732 0.00013693014663274997
25.4994994994995 0.0002733407809162714 0.00013392682555348758 0.0001394139553627838
25.5990990990991 0.0002752662025639552 0.0001335001410737391 0.00014176606149021611
25.6986986986987 0.0002770623405332629 0.00013307646603593072 0.00014398587449733217
25.7982982982983 0.0002787286973185133 0.00013265576519486903 0.00014607293212364427
25.8978978978979 0.0002802649044592443 0.00013223800409363663 0.00014802690036560764
25.9974974974975 0.00028167072254092323 0.00013182314906615036 0.00014984757347477287
26.097097097097098 0.0002829460411972207 0.00013141116723573988 0.00015153487396148084
26.196696696696698 0.0002840908791083053 0.00013100202651401108 0.0001530888525942942
26.296296296296298 0.000285105384002975 0.0001305956956045407 0.0001545096883984343
26.395895895895897 0.000285989832658089 0.0001301921439991816 0.00015579768865890746
26.495495495495497 0.00028674463090027307 0.00012979134197948385 0.00015695328892078922
26.595095095095097 0.00028737031360691394 0.00012939326061726323 0.00015797705298965074
26.694694694694697 0.00028786754470587543 0.00012899787177317993 0.00015886967293269553
26.794294294294296 0.0002882371171783405 0.00012860514809815985 0.00015963196908018066
26.893893893893896 0.0002884799530588112 0.00012821506303282607 0.00016026489002598512
26.993493493493496 0.00028859710343638774 0.00012782759080707254 0.0001607695126293152
27.093093093093096 0.000288589748455479 0.00012744270644063252 0.00016114704201484646
27.192692692692695 0.00028845919731935516 0.00012706038574279436 0.0001613988115765608
27.29229229229229 0.00028820688829029 0.00012668060531254358 0.00016152628297774643
27.39189189189189 0.0002878343886888502 0.00012630334253884714 0.00016153104615000306
27.49149149149149 0.000287343394900006 0.000125928575600085 0.000161414819299921
27.59109109109109 0.0002867357323717102 0.00012555628346461848 0.0001611794489070917
27.69069069069069 0.00028601335561745606 0.00012518644588908504 0.000160826909728371
27.79029029029029 0.00028517834821798263 0.00012481904342209307 0.0001603593047958896
27.88988988988989 0.00028427617599803063 0.0001244521329455495 0.00015982404305248113
27.98948948948949 0.0002832162456506638 0.0001240897707974398 0.00015912647485322398
28.08908908908909 0.0002820496175145593 0.00012372968182631895 0.00015831993568824035
28.18868868868869 0.0002807795337452035 0.0001233718461654121 0.00015740768757979142
28.28828828828829 0.00027940918727210835 0.00012301624399839285 0.00015639294327371547
28.38788788788789 0.000277941721799806 0.00012266285555867287 0.0001552788662411331
28.48748748748749 0.0002763802318085596 0.00012231166112812276 0.00015406857068043682
28.587087087087088 0.0002747277625525158 0.00012196264104005652 0.00015276512151245927
28.686686686686688 0.0002729873100631153 0.00012161577567596285 0.00015137153438715247
28.786286286286288 0.0002711618211476719 0.00012127104546749481 0.0001498907756801771
28.885885885885887 0.000269254193390367 0.000120928430896754 0.000148325762493613
28.985485485485487 0.0002672672751512551 0.00012058791249458525 0.00014667936265666984
29.085085085085087 0.00026520386556882163 0.00012024947084086081 0.00014495439472796083
29.184684684684687 0.00026306671455813565 0.00011991308656661206 0.00014315362799152356
29.284284284284286 0.0002608585228112759 0.0001195787403523241 0.0001412797824589518
29.383883883883886 0.00025858194179889443 0.00011924641292765162 0.0001393355288712428
29.483483483483486 0.00025623957376765823 0.00011891608507113462 0.00013732348869652358
29.583083083083086 0.0002538339717435179 0.00011858773761247224 0.00013524623413104566
29.682682682682685 0.0002513676395284393 0.00011826135143024887 0.0001331062880981904
29.782282282282285 0.0002488430317029611 0.00011793690745278698 0.00013090612425017414
29.88188188188188 0.0002462625536244901 0.00011761438665828908 0.000128648166966201
29.98148148148148 0.0002436285614268741 0.00011729377007469568 0.00012633479135217842
30.08108108108108 0.0002409433620235291 0.00011697503877798001 0.0001239683232455491
30.18068068068068 0.00023820921310260706 0.00011665817389697965 0.0001215510392056274
30.28028028028028 0.00023542832312983824 0.0001163431566071438 0.00011908516652269443
30.37987987987988 0.00023260285134739438 0.00011602996813550706 0.00011657288321188733
30.47947947947948 0.00022973490777403077 0.00011571858975798934 0.00011401631801604141
30.57907907907908 0.00022682655320409144 0.00011540900279968016 0.00011141755040441128
30.67867867867868 0.0002238797992080777 0.00011510118863697019 0.00010877861057110752
30.77827827827828 0.0002208966081317954 0.00011479512869385646 0.00010610147943793893
30.87787787787788 0.00021787889309635492 0.00011449080444577933 0.0001033880886505756
30.97747747747748 0.000214828517996466 0.0001141881974162118 0.00010064032058025421
31.077077077077078 0.00021174729750299552 0.0001138872891799281 9.786000832306743e-05
31.176676676676678 0.00020863699706012543 0.00011358806136016144 9.504893569996399e-05
31.276276276276278 0.00020549933288435798 0.00011329049563045148 9.220883725390651e-05
31.375875875875877 0.00020233597196821055 0.0001129945737132232 8.934139825498735e-05
31.475475475475477 0.0001991485320738207 0.00011270027738234492 8.644825469147578e-05
31.575075075075077 0.00019593858173777792 0.00011240758845886491 8.353099327891301e-05
31.674674674674677 0.00019270764026799728 0.00011211648881541693 8.059115145258035e-05
31.774274274274276 0.00018945717774286667 0.00011182696037309372 7.763021736977295e-05
31.873873873873876 0.00018618861501394694 0.00011153898510400498 7.464962990994197e-05
31.973473473473476 0.0001829033237012823 0.00011125254502815099 7.165077867313131e-05
32.073073073073076 0.00017960262619538985 0.00011096762221725955 6.863500397813028e-05
32.172672672672675 0.00017628779565697532 0.00011068419879066485 6.560359686631046e-05
32.272272272272275 0.00017296005601465938 0.0001104022569190022 6.255779909565719e-05
32.371871871871875 0.0001696205819668251 0.00011012177882108179 5.949880314574331e-05
32.471471471471475 0.0001662704989790598 0.00010984274676715702 5.642775221190278e-05
32.571071071071074 0.0001629108832841553 0.00010956514307537193 5.3345740208783365e-05
32.670670670670674 0.0001595427618836709 0.00010928895011460329 5.025381176906764e-05
32.770270270270274 0.00015616711254324404 0.00010901415030303953 4.71529622402045e-05
32.86986986986987 0.0001526973570712187 0.00010873920694692176 4.395815012429695e-05
32.96946946946947 0.00014931310795418542 0.00010846746714193503 4.0845640812250403e-05
33.06906906906907 0.0001459195569408678 0.00010819712171155518 3.772243522931263e-05
33.16866866866867 0.0001425171872408271 0.00010792815537755021 3.458903186327689e-05
33.26826826826827 0.00013910652153199978 0.00010766055324054948 3.1445968291450304e-05
33.36786786786787 0.00013568812196041339 0.00010739430077791215 2.829382118250124e-05
33.46746746746747 0.00013226259013961796 0.00010712938384543238 2.513320629418559e-05
33.56706706706707 0.00012883056715267573 0.00010686578867549203 2.1964778477183705e-05
33.666666666666664 0.0001253927335524452 0.00010660350187933434 1.8789231673110867e-05
33.766266266266264 0.00012194980936200753 0.00010634251044578493 1.5607298916222593e-05
33.865865865865864 0.00011850255407438228 0.00010608280173983078 1.2419752334551507e-05
33.96546546546546 0.00011505176665380647 0.00010582436350617288 9.227403147633596e-06
34.06506506506506 0.00011159828553559239 0.00010556718386652621 6.031101669066176e-06
34.16466466466466 0.00010814298862783291 0.0001053112513190513 2.831737308781613e-06
34.26426426426426 0.00010468679330955412 0.0001050565547414806 -3.6976143192646314e-07
34.36386386386386 0.00010123065643384168 0.00010480308338827628 -3.572426954434605e-06
34.46346346346346 9.77755743261355e-05 0.000104550826891483 -6.775252565347502e-06
34.56306306306306 9.432258278550877e-05 0.00010429977526101199 -9.977192475503219e-06
34.66266266266266 9.087275708566268e-05 0.00010404991888492534 -1.3177161799262652e-05
34.76226226226226 8.742721197364746e-05 0.00010380124852801489 -1.6374036554367426e-05
34.86186186186186 8.398710167199398e-05 0.00010355375533364965 -1.956665366165567e-05
34.96146146146146 8.055361987842959e-05 0.00010330743082235474 -2.275381094392515e-05
35.06106106106106 7.712799976559383e-05 0.00010306226689252187 -2.593426712692804e-05
35.16066066066066 7.371151398231747e-05 0.00010281825581998307 -2.9106741837665602e-05
35.26026026026026 7.030547465376459e-05 0.00010257539025900544 -3.226991560524085e-05
35.35985985985986 6.691123338114836e-05 0.00010233366324044371 -3.542242985929534e-05
35.45945945945946 6.353018124215739e-05 0.00010209306817444032 -3.856288693228294e-05
35.55905905905906 6.016374879223464e-05 0.00010185359884687275 -4.168985005463811e-05
35.65865865865866 5.6813406063014335e-05 0.00010161524942205348 -4.4801843359039146e-05
35.75825825825826 5.348066256502194e-05 0.00010137801444315643 -4.78973518781345e-05
35.85785785785786 5.01670672846899e-05 0.00010114188882894839 -5.097482154425848e-05
35.95745745745746 4.687420868762616e-05 0.00010090686787791016 -5.4032659190284e-05
36.05705705705706 4.360371471719305e-05 0.00010067294726496814 -5.706923254777508e-05
36.15665665665666 4.442205844128467e-05 0.00010043499989166096 -5.601294145037629e-05
36.25625625625626 4.0460626618425986e-05 0.0001002037961119129 -5.9743169493486914e-05
36.35585585585586 3.6579953065825075e-05 9.997364852836201e-05 -6.339369546253693e-05
36.45545545545546 3.2781379566273475e-05 9.974455153454189e-05 -6.696317196826842e-05
36.55505505505506 2.9066202734640005e-05 9.951649955937117e-05 -7.045029682473115e-05
36.65465465465466 2.5435674020002358e-05 9.928948706615872e-05 -7.385381304615636e-05
36.754254254254256 2.1890999701952302e-05 9.906350855288795e-05 -7.717250885093564e-05
36.853853853853856 1.843334089215887e-05 9.883855855264303e-05 -8.040521766048416e-05
36.953453453453456 1.5063813531241978e-05 9.861463163289842e-05 -8.355081810165644e-05
37.053053053053056 1.1783488390335608e-05 9.839172239622941e-05 -8.660823400589381e-05
37.152652652652655 8.59339106824564e-06 9.816982548059629e-05 -8.957643441235065e-05
37.252252252252255 5.494501991449853e-06 9.794893555678642e-05 -9.245443356533658e-05
37.351851851851855 2.487756414382148e-06 9.772904733253542e-05 -9.524129091815327e-05
37.451451451451454 -4.25955583693849e-07 9.751015554897437e-05 -9.793611113266822e-05
37.551051051051054 -3.245789096126828e-06 9.72922549824773e-05 -0.00010053804407860413
37.650650650650654 -5.970944392998946e-06 9.707534044423484e-05 -0.00010304628483723378
37.750250250250254 -8.600666918994194e-06 9.68594067803963e-05 -0.0001054600736993905
37.84984984984985 -1.1134247295956359e-05 9.664444887150127e-05 -0.00010777869616745764
37.94944944944945 -1.3571021321752145e-05 9.643046163276383e-05 -0.00011000148295451597
38.04904904904905 -1.5910369972402807e-05 9.621744001449885e-05 -0.00011212780998690167
38.14864864864865 -1.815171940194205e-05 9.600537900183783e-05 -0.00011415709840377987
38.24824824824825 -2.0294540942558118e-05 9.57942736143025e-05 -0.00011608881455686062
38.34784784784785 -2.2338351105872795e-05 9.558411890665754e-05 -0.00011792247001253033
38.44744744744745 -2.4282711582230835e-05 9.537490996777367e-05 -0.0001196576215500045
38.54704704704705 -2.612722924311584e-05 9.516664192261717e-05 -0.00012129387116573301
38.64664664664665 -2.7871556138876492e-05 9.495930992954984e-05 -0.00012283086606842633
38.746246246246244 -2.9515389501710847e-05 9.475290918189218e-05 -0.00012426829868360302
38.845845845845844 -3.105847174424526e-05 9.454743490877605e-05 -0.0001256059066530213
38.94544544544544 -3.2500590460671226e-05 9.434288237244461e-05 -0.00012684347283311583
39.04504504504504 -3.384157842589276e-05 9.4139246871805e-05 -0.00012798082529769775
39.14464464464464 -3.508131359922118e-05 9.393652373859143e-05 -0.0001290178373378126
39.24424424424424 -3.62197191182645e-05 9.373470834120213e-05 -0.00012995442745946664
39.34384384384384 -3.725676330589068e-05 9.353379608185721e-05 -0.0001307905593877479
39.44344344344344 -3.819245966639074e-05 9.333378239688274e-05 -0.00013152624206327348
39.54304304304304 -3.902686688704194e-05 9.313466275870044e-05 -0.00013216152964574238
39.64264264264264 -3.976008883654459e-05 9.29364326735538e-05 -0.0001326965215100984
39.74224224224224 -4.039227456843265e-05 9.273908768363983e-05 -0.00013313136225207248
39.84184184184184 -4.0923618317663124e-05 9.254262336398258e-05 -0.0001334662416816457
39.94144144144144 -4.1354359502463474e-05 9.2347035326128e-05 -0.00013370139482859147
40.04104104104104 -4.168478272418952e-05 9.215231921558599e-05 -0.0001338371019397755
40.14064064064064 -4.1915217766188567e-05 9.195847071282517e-05 -0.00013387368847901375
40.24024024024024 -4.2046039595931016e-05 9.176548553327281e-05 -0.00013381152512920383
40.33983983983984 -4.207766836259453e-05 9.157335942703073e-05 -0.00013365102778962527
40.43943943943944 -4.2010569398200925e-05 9.138208817830675e-05 -0.00013339265757650768
40.53903903903904 -4.184525321747402e-05 9.119166760712007e-05 -0.0001330369208245941
40.63863863863864 -4.158227551698702e-05 9.100209356759594e-05 -0.00013258436908458295
40.73823823823824 -4.122223717615726e-05 9.081336194924462e-05 -0.0001320355991254019
40.83783783783784 -4.076578425582512e-05 9.062546867582457e-05 -0.00013139125293164968
40.93743743743744 -4.0213607998680356e-05 9.043840970534236e-05 -0.00013065201770402272
41.03703703703704 -3.956644482840944e-05 9.025218103190015e-05 -0.0001298186258603096
41.13663663663664 -3.882507635069033e-05 9.006677868356407e-05 -0.0001288918550342544
41.23623623623624 -3.799032935091874e-05 8.988219872364314e-05 -0.00012787252807456187
41.33583583583584 -3.70630757959134e-05 8.969843724912609e-05 -0.00012676151304503948
41.43543543543544 -3.60442328319266e-05 8.951549039309726e-05 -0.00012555972322502386
41.53503503503504 -3.493476278592312e-05 8.933335432274704e-05 -0.00012426811710867017
41.63463463463464 -3.373567316288018e-05 8.915202523979817e-05 -0.00012288769840267835
41.734234234234236 -3.244801664806119e-05 8.897149938206895e-05 -0.00012141951603013015
41.833833833833836 -3.107289110403145e-05 8.879177301963638e-05 -0.00011986466412366783
41.933433433433436 -2.961143957222135e-05 8.861284246023617e-05 -0.00011822428203245751
42.033033033033036 -2.8064850271505298e-05 8.843470404471534e-05 -0.00011649955431622063
42.132632632632635 -2.6434356597206948e-05 8.825735414859538e-05 -0.00011469171074580233
42.232232232232235 -2.4721237122520284e-05 8.808078918320918e-05 -0.00011280202630572947
42.331831831831835 -2.292681559509902e-05 8.79050055935693e-05 -0.00011083182118866832
42.431431431431434 -2.105246093975666e-05 8.772999985993126e-05 -0.00010878246079968792
42.531031031031034 -1.9099587254487465e-05 8.755576849779346e-05 -0.00010665535575228093
42.630630630630634 -1.7069653813166498e-05 8.73823080564762e-05 -0.0001044519618696427
42.730230230230234 -1.4964165062423266e-05 8.720961512082683e-05 -0.00010217378018325009
42.82982982982983 -1.2784670622778551e-05 8.703768631036725e-05 -9.982235693314581e-05
42.92942942942943 -1.0532765287507574e-05 8.68665182787254e-05 -9.739928356623297e-05
43.02902902902903 -8.210089020934676e-06 8.669610771519844e-05 -9.490619673613311e-05
43.12862862862863 -5.818326959712295e-06 8.65264513430475e-05 -9.23447783027598e-05
43.22822822822823 -3.359209410405129e-06 8.635754592162927e-05 -8.971675533203439e-05
43.32782782782783 -8.345118509112128e-07 8.618938824326962e-05 -8.702390009418084e-05
43.42742742742743 1.7539450726644648e-06 8.602197513596367e-05 -8.426803006329921e-05
43.52702702702703 4.404295544162552e-06 8.585530346337579e-05 -8.145100791921324e-05
43.62662662662663 7.114628580637829e-06 8.568937012242374e-05 -7.857474154178591e-05
43.72622622622623 9.882988030085472e-06 8.552417204569453e-05 -7.564118401560906e-05
43.82582582582583 1.2707372574993772e-05 8.5359706199597e-05 -7.265233362460323e-05
43.92542542542542 1.5585735730070387e-05 8.519596958663558e-05 -6.961023385656518e-05
44.02502502502502 1.8515985845652954e-05 8.503295924356282e-05 -6.651697339790987e-05
44.12462462462462 2.1495986106288005e-05 8.487067224123736e-05 -6.337468613494936e-05
44.22422422422422 2.4523554532720485e-05 8.47091056864713e-05 -6.0185551153750806e-05
44.32382382382382 2.759646398132532e-05 8.454825671989853e-05 -5.6951792738573215e-05
44.42342342342342 3.071244214595482e-05 8.43881225168275e-05 -5.367568037087268e-05
44.52302302302302 3.386917155737024e-05 8.422870028866215e-05 -5.0359528731291914e-05
44.62262262262262 3.7064289585089235e-05 8.40699872803441e-05 -4.700569769525488e-05
44.72222222222222 4.029538843667525e-05 8.391198077205788e-05 -4.361659233538263e-05
44.82182182182182 4.3560015159016535e-05 8.37546780778098e-05 -4.0194662918793266e-05
44.92142142142142 4.685567163875249e-05 8.359807654841235e-05 -3.674240490965986e-05
45.02102102102102 5.0179814603410485e-05 8.344217356736296e-05 -3.326235896395247e-05
45.12062062062062 5.3529855620553245e-05 8.328696655439673e-05 -2.9757110933843485e-05
45.22022022022022 5.6903161099484136e-05 8.31324529630706e-05 -2.6229291863586473e-05
45.31981981981982 6.029705229124717e-05 8.297863028175813e-05 -2.2681577990510964e-05
45.41941941941942 6.370880528905333e-05 8.282549603507052e-05 -1.911669074601719e-05
45.51901901901902 6.713565102927533e-05 8.267304778030395e-05 -1.5537396751028614e-05
45.61861861861862 7.057477529045288e-05 8.252128311070807e-05 -1.1946507820255194e-05
45.71821821821822 7.402331869528213e-05 8.237019965463335e-05 -8.346880959351212e-06
45.81781781781782 7.747837671004733e-05 8.22197950733994e-05 -4.741418363352069e-06
45.91741741741742 8.093699964533131e-05 8.207006706570042e-05 -1.1330674203691162e-06
46.01701701701702 8.439619265629974e-05 8.19210133629156e-05 2.475179293384145e-06
46.11661661661662 8.785291574213262e-05 8.177263173152484e-05 6.080284010607785e-06
46.21621621621622 9.130408374659284e-05 8.162491997467216e-05 9.679163771920687e-06
46.31581581581582 9.474656635930503e-05 8.147787592747592e-05 1.3268690431829102e-05
46.41541541541542 9.817718811490296e-05 8.133149746200275e-05 1.6845690652900205e-05
46.51501501501502 0.00010159272839260327 8.118578248300424e-05 2.040694590959902e-05
46.61461461461462 0.00010498992141720011 8.104072893289073e-05 2.3949192484309383e-05
46.714214214214216 0.00010836545625849683 8.089633478576276e-05 2.7469121472734063e-05
46.813813813813816 0.00011171597683215852 8.075259805295333e-05 3.0963378779205194e-05
46.913413413413416 0.00011503808189701206 8.060951677904883e-05 3.4428565117963224e-05
47.013013013013015 0.00011832832505930926 8.046708904373647e-05 3.786123601557279e-05
47.112612612612615 0.00012158321476761105 8.032531296251479e-05 4.1257901805096264e-05
47.212212212212215 0.0001247992143156296 8.01841866834252e-05 4.4615027632204385e-05
47.311811811811815 0.00012797274184180198 8.00437083918837e-05 4.7929033449918286e-05
47.411411411411414 0.0001311001703265902 7.990387630613329e-05 5.11962940204569e-05
47.511011011011014 0.00013417782759461263 7.976468868037047e-05 5.4413138914242165e-05
47.610610610610614 0.00013720199631237054 7.96261438028978e-05 5.7575852509472734e-05
47.710210210210214 0.00014016891398938472 7.948823999683443e-05 6.0680673992550297e-05
47.80980980980981 0.0001430747729745008 7.93509756204003e-05 6.372379735410051e-05
47.90940940940941 0.0001459157204585893 7.921434906634774e-05 6.670137139224154e-05
48.00900900900901 0.0001486878584714191 7.90783587625299e-05 6.960949970888921e-05
48.10860860860861 0.00015138724388194194 7.894300317076387e-05 7.244424071117807e-05
48.20820820820821 0.00015400988839559207 7.88082807886781e-05 7.520160760691399e-05
48.30780780780781 0.00015655175855627592 7.867419014843338e-05 7.787756840784256e-05
48.40740740740741 0.0001590087757416825 7.854072981572815e-05 8.046804592595437e-05
48.50700700700701 0.00016137681616456236 7.840789839264063e-05 8.296891777192174e-05
48.60660660660661 0.0001636517108696012 7.827569451606566e-05 8.537601635353555e-05
48.70620620620621 0.0001658292457338462 7.814411685615143e-05 8.768512887769477e-05
48.80580580580581 0.00016790516146386383 7.801316411843119e-05 8.989199734543265e-05
48.90540540540541 0.00016987515359375043 7.788283504453376e-05 9.199231854921665e-05
49.005005005005 0.00017173487248527412 7.775312840877293e-05 9.398174407650119e-05
49.1046046046046 0.00017347992332332756 7.762404302198435e-05 9.58558803013432e-05
49.2042042042042 0.00017510586611606984 7.749557772854133e-05 9.761028838752852e-05
49.3038038038038 0.00017660821569251086 7.736773140834431e-05 9.924048428416657e-05
49.4034034034034 0.00017798244169995317 7.724050297596819e-05 0.00010074193872398498
49.503003003003 0.00017922396860029725 7.711389138037818e-05 0.00010211007721991907
49.6026026026026 0.00018032817567160468 7.698789560535603e-05 0.00010334028006624864
49.7022022022022 0.00018129039700113484 7.686251466992645e-05 0.00010442788233120839
49.8018018018018 0.0001821059214849186 7.673774762778864e-05 0.00010536817385712996
49.9014014014014 0.00018276999282491605 7.661359356731625e-05 0.0001061563992575998
50.001001001001 0.00018327780952574817 7.6490051610989e-05 0.00010678775791475916
50.1006006006006 0.00018362452489171236 7.636712091695587e-05 0.00010725740397475649
50.2002002002002 0.00018380524702266146 7.624480067832453e-05 0.00010756044634433695
50.2997997997998 0.00018629382314472312 7.612084629201379e-05 0.00011017297685270935
50.3993993993994 0.00018685586324778574 7.599914086355853e-05 0.0001108567223842272
50.498998998999 0.0001854571210385814 7.587516497721937e-05 0.00010958195606136203
50.5985985985986 0.00017723380556077477 7.574501683720315e-05 0.0001014887887235716
50.6981981981982 0.00017862533665734763 7.562604044395017e-05 0.00010299929621339745
50.7977977977978 0.00017988196490478008 7.550755375120844e-05 0.00010437441115357163
50.8973973973974 0.0001810062302782001 7.538955226905843e-05 0.00010561667800914167
50.996996996997 0.0001820006573844069 7.527203154509722e-05 0.00010672862583930967
51.0965965965966 0.00018286775546457083 7.515498716713866e-05 0.00010771276829743217
51.1961961961962 0.00018361001839707573 7.503841475880791e-05 0.0001085716036382678
51.2957957957958 0.00018422992469709247 7.492230998352058e-05 0.00010930761471357189
51.3953953953954 0.0001847299375216949 7.480666854220887e-05 0.00010992326897948603
51.494994994995 0.00018511250466943355 7.469148617332167e-05 0.00011042101849611187
51.5945945945946 0.00018538005858260935 7.457675865552462e-05 0.00011080329992708473
51.694194194194196 0.00018553501634897888 7.446248180372096e-05 0.00011107253454525792
51.793793793793796 0.00018557977970459663 7.434865147118331e-05 0.00011123112823341333
51.893393393393396 0.00018551673503367286 7.423526355054834e-05 0.00011128147148312452
51.992992992992995 0.00018534825337169995 7.412231397069037e-05 0.00011122593940100957
52.092592592592595 0.00018507669040531032 7.400979870070047e-05 0.00011106689170460983
52.192192192192195 0.00018470438647483437 7.389771374704426e-05 0.00011080667272779012
52.291791791791795 0.00018423366657614797 7.37860551541303e-05 0.00011044761142201767
52.391391391391394 0.0001836668403606723 7.367481900374175e-05 0.00010999202135693056
52.490990990990994 0.00018300620213736356 7.356400141745214e-05 0.00010944220071991142
52.590590590590594 0.00018225403087427598 7.345359855449375e-05 0.00010880043231978223
52.690190190190194 0.0001814125901991304 7.334360661189977e-05 0.00010806898358723062
52.78978978978979 0.00018048412840087738 7.323402182478846e-05 0.00010725010657608893
52.88938938938939 0.0001794708784305499 7.312484046693159e-05 0.00010634603796361832
52.98898898898899 0.00017837505790183175 7.301605884990182e-05 0.00010535899905192993
53.08858858858859 0.00017719886909404184 7.290767332364113e-05 0.00010429119577040071
53.18818818818819 0.00017594449894986044 7.279968027546604e-05 0.00010314481867439442
53.28778778778779 0.00017461411907930828 7.269207613276764e-05 0.00010192204294654063
53.38738738738739 0.00017320988575875165 7.258485735903265e-05 0.00010062502839971901
53.48698698698699 0.00017173393993203949 7.247802045782239e-05 9.92559194742171e-05
53.58658658658659 0.00017018840721291897 7.237156196836738e-05 9.781684524455161e-05
53.68618618618619 0.00016857539788233569 7.226547847039911e-05 9.630991941193659e-05
53.78578578578579 0.00016689700689227042 7.215976658073942e-05 9.473724031153098e-05
53.88538538538539 0.00016515531386588126 7.205442295457944e-05 9.310089091130182e-05
53.98498498498499 0.0001633523830960826 7.194944428519536e-05 9.140293881088726e-05
54.08458458458458 0.00016149026354923994 7.184482730465904e-05 8.964543624458089e-05
54.18418418418418 0.00015957098886289605 7.174056878213265e-05 8.783042008076338e-05
54.28378378378378 0.0001575965773480448 7.163666552600036e-05 8.595991182204445e-05
54.38338338338338 0.00015556903198799435 7.15331143814524e-05 8.403591760654196e-05
54.48298298298298 0.00015349034044149338 7.142991223290098e-05 8.20604282085924e-05
54.58258258258258 0.00015136247504003112 7.132705600369606e-05 8.003541903633505e-05
54.68218218218218 0.00014918739279124797 7.122454265314106e-05 7.796285013810691e-05
54.78178178178178 0.00014696703537609327 7.1122369180614e-05 7.584466619547926e-05
54.88138138138138 0.00014470332915138333 7.102053262272535e-05 7.368279652865796e-05
54.98098098098098 0.00014239818514994343 7.091903005473911e-05 7.147915509520432e-05
55.08058058058058 0.00014005349908032374 7.08178585892938e-05 6.923564049102993e-05
55.18018018018018 0.00013767115132623078 7.071701537867626e-05 6.695413594755452e-05
55.27977977977978 0.00013525300694837485 7.061649761183732e-05 6.463650933653754e-05
55.37937937937938 0.00013280091568375953 7.05163025162392e-05 6.228461316752033e-05
55.47897897897898 0.0001303167119463922 7.041642735828193e-05 5.9900284588110265e-05
55.57857857857858 0.000127802214826005 7.03168694418821e-05 5.7485345384122875e-05
55.67817817817818 0.00012525922809047076 7.021762610918359e-05 5.504160198128717e-05
55.77777777777778 0.00012268954018296088 7.011869474041534e-05 5.257084544254554e-05
55.87737737737738 0.00012009492422521365 7.002007275431766e-05 5.0074851470895976e-05
55.97697697697698 0.00011747713801440798 6.992175760743181e-05 4.7555380406976164e-05
56.07657657657658 0.00011483792402700035 6.982374679495252e-05 4.5014177232047824e-05
56.17617617617618 0.00011217900941375095 6.97260378494491e-05 4.245297156430184e-05
56.27577577577578 0.00010950210600455536 6.96286283428549e-05 3.987347766170047e-05
56.37537537537538 0.00010680891030531826 6.953151588348306e-05 3.72773944218352e-05
56.47497497497498 0.00010410110349866387 6.943469811972137e-05 3.466640537894251e-05
56.57457457457458 0.00010138035144436232 6.93381727369058e-05 3.204217870745652e-05
56.674174174174176 9.864830467989806e-05 6.92419374595943e-05 2.940636722030377e-05
56.773773773773776 9.590659841720141e-05 6.91459900490088e-05 2.6760608368192613e-05
56.873373373373376 9.315685254705388e-05 6.905032830559323e-05 2.4106524241460653e-05
56.972972972972975 9.040067163482492e-05 6.895495006745024e-05 2.144572156737468e-05
57.072572572572575 8.763964492260358e-05 6.885985321233081e-05 1.8779791710272778e-05
57.172172172172175 8.487534632976691e-05 6.876503565351302e-05 1.6110310676253905e-05
57.271771771771775 8.210933444956938e-05 6.867049534420746e-05 1.3438839105361924e-05
57.371371371371374 7.9343152551985e-05 6.857623027599404e-05 1.0766922275990967e-05
57.470970970970974 7.657832858228632e-05 6.848223847839564e-05 8.096090103890676e-06
57.570570570570574 7.381637516147067e-05 6.838851801745706e-05 5.427857144013616e-06
57.670170170170174 7.105878958498126e-05 6.829506699958189e-05 2.7637225853993646e-06
57.76976976976977 6.830705382313342e-05 6.82018835686904e-05 1.0517025444301e-07
57.86936936936937 6.556263452054623e-05 6.81089659059353e-05 -2.546331385389067e-06
57.96896896896897 6.282698299756364e-05 6.80163122325439e-05 -5.189329234980278e-06
58.06856856856857 6.0101535245991056e-05 6.7923920805697e-05 -7.822385559705936e-06
58.16816816816817 5.738771193421145e-05 6.783178992151308e-05 -1.0444077987301628e-05
58.26776776776777 5.46869184019272e-05 6.77399179163274e-05 -1.3052999514400201e-05
58.36736736736737 5.200054466314442e-05 6.764830316086547e-05 -1.5647758497721047e-05
58.46696696696697 4.932996540418345e-05 6.755694406706426e-05 -1.8226978662880815e-05
58.56656656656657 4.667653998495781e-05 6.746583908352478e-05 -2.0789299098566976e-05
58.66616616616617 4.4041612436132035e-05 6.737498669806998e-05 -2.3333374261937937e-05
58.76576576576577 4.142651146224808e-05 6.7284385435471e-05 -2.5857873973222928e-05
58.86536536536537 3.8832550437746256e-05 6.719403385986312e-05 -2.8361483422116866e-05
58.96496496496497 3.626102740980742e-05 6.710393057247189e-05 -3.0842903162664475e-05
59.06456456456457 3.371322509593711e-05 6.701407421374484e-05 -3.330084911780773e-05
59.16416416416416 3.1190410884391904e-05 6.69244634605093e-05 -3.57340525761174e-05
59.26376376376376 2.869383683417937e-05 6.683509703051983e-05 -3.814126019634046e-05
59.36336336336336 2.6224739674205473e-05 6.674597367762659e-05 -4.052123400342112e-05
59.46296296296296 2.3784340803274522e-05 6.665709219376482e-05 -4.28727513904903e-05
59.56256256256256 2.1373846289804992e-05 6.656845141080227e-05 -4.519460512099728e-05
59.66216216216216 1.8994446870550524e-05 6.648005019656013e-05 -4.7485603326009605e-05
59.76176176176176 1.664731795258945e-05 6.639188745921844e-05 -4.9744569506628986e-05
59.86136136136136 1.4333619609203654e-05 6.630396214291069e-05 -5.197034253370704e-05
59.96096096096096 1.205449658399971e-05 6.621627323184499e-05 -5.4161776647845284e-05
60.06056056056056 9.811078286929844e-06 6.612881974689345e-05 -5.6317741459963614e-05
60.16016016016016 7.604478796281457e-06 6.604160074829226e-05 -5.8437121952010796e-05
60.25975975975976 5.435796857256037e-06 6.595461533422055e-05 -6.051881847696451e-05
60.35935935935936 3.306115881542838e-06 6.586786263994783e-05 -6.256174675840499e-05
60.45895895895896 1.2165039478873044e-06 6.578134183996555e-05 -6.456483789207824e-05
60.55855855855856 -8.319861989036782e-07 6.569505214713446e-05 -6.652703834603813e-05
60.65815815815816 -2.8383171482460063e-06 6.560899281140565e-05 -6.844730995965166e-05
60.75775775775776 -4.801466824062573e-06 6.552316312195217e-05 -7.032462994601476e-05
60.85735735735736 -6.720428484783271e-06 6.543756240617427e-05 -7.215799089095755e-05
60.95695695695696 -8.594210723629206e-06 6.53521900279941e-05 -7.39464007516233e-05
61.05655655655656 -1.0421837469749563e-05 6.526704539140839e-05 -7.568888286115794e-05
61.15615615615616 -1.2202347987511078e-05 6.518212793722001e-05 -7.738447592473109e-05
61.25575575575576 -1.3934796877066448e-05 6.509743714573803e-05 -7.903223402280447e-05
61.35535535535536 -1.561825407492279e-05 6.501297253493023e-05 -8.063122660985301e-05
61.45495495495496 -1.7251804854225843e-05 6.492873365928632e-05 -8.218053851351216e-05
61.55455455455456 -1.8834549824333638e-05 6.484472011408116e-05 -8.367926993841481e-05
61.654154154154156 -2.036560493181128e-05 6.476093153125363e-05 -8.512653646306491e-05
61.753753753753756 -2.184410146071514e-05 6.46773675813961e-05 -8.652146904211124e-05
61.853353353353356 -2.326918603216655e-05 6.459402797290183e-05 -8.786321400506837e-05
61.952952952952955 -2.464002060534654e-05 6.451091245224916e-05 -8.915093305759572e-05
62.052552552552555 -2.5955782477211648e-05 6.442802080457001e-05 -9.038380328178166e-05
62.152152152152155 -2.721566428292022e-05 6.434535285364974e-05 -9.156101713656997e-05
62.251751751751755 -2.841887399625876e-05 6.426290845951145e-05 -9.268178245577021e-05
62.351351351351354 -2.9564634929784012e-05 6.418068752267915e-05 -9.374532245246316e-05
62.450950950950954 -3.065218573368612e-05 6.409868997963032e-05 -9.475087571331644e-05
62.550550550550554 -3.1680780399199196e-05 6.401691580720126e-05 -9.569769620640047e-05
62.650150150150154 -3.2649688254764445e-05 6.393536501889231e-05 -9.658505327365676e-05
62.74974974974975 -3.355819396958282e-05 6.385403766628885e-05 -9.741223163587167e-05
62.84934934934935 -3.440559755233608e-05 6.377293384005613e-05 -9.81785313923922e-05
62.94894894894895 -3.5191214350618346e-05 6.369205366922871e-05 -9.888326801984706e-05
63.04854854854855 -3.5914375052925615e-05 6.361139731978939e-05 -9.9525772372715e-05
63.14814814814815 -3.6574425687092576e-05 6.353096499566393e-05 -0.0001001053906827565
63.24774774774775 -3.7170727621145266e-05 6.345075694127901e-05 -0.00010062148456242428
63.34734734734735 -3.7702657564437924e-05 6.337077343715693e-05 -0.00010107343100159485
63.44694694694695 -3.816960756552135e-05 6.329101480275768e-05 -0.00010146062236827903
63.54654654654655 -3.8570985013990375e-05 6.321148139477374e-05 -0.00010178246640876412
63.64614614614615 -3.890621264048378e-05 6.313217360954583e-05 -0.00010203838625002962
63.74574574574575 -3.917472851583171e-05 6.30530918802208e-05 -0.00010222782039605252
63.84534534534535 -3.937598605219251e-05 6.297423667930958e-05 -0.00010235022273150209
63.94494494494495 -3.950945400163165e-05 6.289560851683974e-05 -0.00010240506251847139
64.04454454454455 -3.9574616458537555e-05 6.281720794078184e-05 -0.0001023918243993194
64.14414414414415 -3.957097285749001e-05 6.273903553747574e-05 -0.00010231000839496575
64.24374374374375 -3.949803797468122e-05 6.266109193205694e-05 -0.00010215912990673817
64.34334334334335 -3.935534192649471e-05 6.258337778660917e-05 -0.00010193871971310389
64.44294294294295 -3.9142430171637e-05 6.250589380300654e-05 -0.00010164832397464354
64.54254254254255 -3.8858863509005924e-05 6.242864071950295e-05 -0.00010128750422850888
64.64214214214215 -3.850421807925387e-05 6.235161931329004e-05 -0.0001008558373925439
64.74174174174175 -3.807808536379299e-05 6.22748304004972e-05 -0.0001003529157642902
64.84134134134135 -3.758007218536364e-05 6.219827483448627e-05 -9.977834701984991e-05
64.94094094094095 -3.700980070718175e-05 6.212195350656203e-05 -9.913175421374378e-05
65.04054054054055 -3.636690843535462e-05 6.204586734739338e-05 -9.841277578274801e-05
65.14014014014015 -3.565104821475985e-05 6.197001732459741e-05 -9.762106553935725e-05
65.23973973973975 -3.4861888232882174e-05 6.189440444444473e-05 -9.67562926773269e-05
65.33933933933935 -3.3999112017113485e-05 6.18190297518595e-05 -9.581814176897298e-05
65.43893893893895 -3.306241843617386e-05 6.17438943287141e-05 -9.480631276488795e-05
65.53853853853855 -3.2051521700111614e-05 6.166899929610282e-05 -9.372052099621444e-05
65.63813813813815 -3.096615135788739e-05 6.159434581320512e-05 -9.256049717109251e-05
65.73773773773775 -2.9806052301353253e-05 6.151993507714338e-05 -9.132598737849664e-05
65.83733733733735 -2.8570984761273627e-05 6.144576832269878e-05 -9.001675308397241e-05
65.93693693693695 -2.726072430874638e-05 6.137184682373232e-05 -8.86325711324787e-05
66.03653653653654 -2.587506185591338e-05 6.129817189190591e-05 -8.717323374781928e-05
66.13613613613614 -2.4413803654681494e-05 6.122474487639808e-05 -8.563854853107956e-05
66.23573573573574 -2.2876771295727854e-05 6.115156716603566e-05 -8.402833846176351e-05
66.33533533533534 -2.1263801712194668e-05 6.107864018673582e-05 -8.234244189893048e-05
66.43493493493494 -1.957474717428909e-05 6.1005965401648166e-05 -8.058071257593725e-05
66.53453453453454 -1.7809475292835944e-05 6.0933544314707444e-05 -7.874301960754339e-05
66.63413413413414 -1.5967869017714524e-05 6.0861378465659764e-05 -7.68292474833743e-05
66.73373373373374 -1.4049826638000698e-05 6.0789469433899525e-05 -7.483929607190022e-05
66.83333333333333 -1.2055261781682705e-05 6.071781883576933e-05 -7.277308061745203e-05
66.93293293293293 -9.984103415092707e-06 6.064642832654955e-05 -7.063053174164226e-05
67.03253253253253 -7.836295843475229e-06 6.057529959988984e-05 -6.841159544336507e-05
67.13213213213213 -5.611798710560835e-06 6.050443438709864e-05 -6.611623309765948e-05
67.23173173173173 -3.3105869974292554e-06 6.0433834457427347e-05 -6.37444214548566e-05
67.33133133133133 -9.326510229357156e-07 6.036350161892302e-05 -6.129615264185874e-05
67.43093093093093 1.5220035550100878e-06 6.0293437717433575e-05 -5.8771434162423485e-05
67.53053053053053 4.0533557428545925e-06 6.022364463731834e-05 -5.617028889446375e-05
67.63013013013013 6.6613692094108515e-06 6.015412430087964e-05 -5.349275509146879e-05
67.72972972972973 9.345992286000639e-06 6.0084878668362776e-05 -5.0738886382362136e-05
67.82932932932933 1.2107157968159757e-05 6.001590973809813e-05 -4.790875176993837e-05
67.92892892892893 1.1050684443176808e-05 5.99502881139813e-05 -4.8899603670804493e-05
68.02852852852853 1.3950310020049986e-05 5.988080364843996e-05 -4.593049362838998e-05
68.12812812812813 1.6860281138235682e-05 5.9811608474689146e-05 -4.295132733645347e-05
68.22772772772772 1.977848791852921e-05 5.974270153416229e-05 -3.996421361563308e-05
68.32732732732732 2.270284986465754e-05 5.967408175862944e-05 -3.6971231893971895e-05
68.42692692692692 2.5631315860863427e-05 5.9605748070765695e-05 -3.3974432209902264e-05
68.52652652652652 2.8561864173894953e-05 5.953769938059851e-05 -3.0975835206703556e-05
68.62612612612612 3.1492502450305445e-05 5.946993459104989e-05 -2.7977432140744446e-05
68.72572572572572 3.442126771844301e-05 5.94024525940995e-05 -2.4981184875656488e-05
68.82532532532532 3.734622638759789e-05 5.933525227121096e-05 -2.1989025883613072e-05
68.92492492492492 4.0265474248144534e-05 5.92683324939003e-05 -1.9002858245755763e-05
69.02452452452452 4.3177136470689e-05 5.9201692125441254e-05 -1.6024555654752253e-05
69.12412412412412 4.607936760663734e-05 5.913533001702832e-05 -1.3055962410390978e-05
69.22372372372372 4.897035158705877e-05 5.906924501204004e-05 -1.0098893424981271e-05
69.32332332332332 5.1848301724106714e-05 5.900343594063885e-05 -7.155134216532134e-06
69.42292292292292 5.4711460708176685e-05 5.893790162730285e-05 -4.226440919126163e-06
69.52252252252252 5.7558100610464194e-05 5.887264088300982e-05 -1.3145402725456282e-06
69.62212212212212 6.0386522881259464e-05 5.8807652510921585e-05 1.5788703703378818e-06
69.72172172172172 6.3195058349379e-05 5.87429353033997e-05 4.452123045979307e-06
69.82132132132132 6.598206722259193e-05 5.8678488042858144e-05 7.3035791797337895e-06
69.92092092092092 6.874593908690941e-05 5.861430950190539e-05 1.0131629585004022e-05
70.02052052052052 7.148509290743733e-05 5.8550398443770755e-05 1.2934694463666576e-05
70.12012012012012 7.419797702624465e-05 5.848675362059909e-05 1.5711223405645572e-05
70.21971971971972 7.688306916264766e-05 5.842337377501396e-05 1.8459695387633703e-05
70.31931931931932 7.953887641448888e-05 5.836025764153875e-05 2.1178618772950135e-05
70.41891891891892 8.21639352554371e-05 5.8297403941196546e-05 2.386653131424055e-05
70.51851851851852 8.475681153640837e-05 5.823481138847343e-05 2.6522000147934936e-05
70.61811811811812 8.731610048414497e-05 5.817247868506571e-05 2.9143621799079262e-05
70.71771771771772 8.984042670249439e-05 5.811040452499584e-05 3.173002217749855e-05
70.81731731731732 9.232844416914079e-05 5.804858759162813e-05 3.427985657751265e-05
70.91691691691692 9.477883623816299e-05 5.798702655795297e-05 3.679180968021001e-05
71.01651651651652 9.719031563932392e-05 5.792572008701314e-05 3.926459555231077e-05
71.11611611611612 9.956162447565477e-05 5.7864666832898605e-05 4.1696957642756166e-05
71.21571571571572 0.00010189153422544453 5.780386543875694e-05 4.408766878668758e-05
71.31531531531532 0.00010417884574067673 5.7743314538072365e-05 4.643553120260436e-05
71.41491491491492 0.00010642238924717164 5.7683012754949925e-05 4.873937649222172e-05
71.51451451451452 0.00010862102434373357 5.762295870226809e-05 5.0998065641465484e-05
71.61411411411412 0.00011077364000300352 5.756315098423671e-05 5.3210489018766806e-05
71.71371371371372 0.00011287915456904332 5.750358819469171e-05 5.5375566374351604e-05
71.81331331331332 0.00011612037278453616 5.7442678270831505e-05 5.867769451370465e-05
71.91291291291292 0.00011807539568053473 5.7383647597504264e-05 6.069174808303047e-05
72.01251251251252 0.00011997538782196672 5.7324867964752015e-05 6.265051985721472e-05
72.11211211211211 0.00012181969004998907 5.7266337439472195e-05 6.455335261051688e-05
72.21171171171171 0.00012360767144997456 5.7208054086430604e-05 6.639961736354395e-05
72.31131131131131 0.0001253387293509434 5.71500159678351e-05 6.818871338310829e-05
72.41091091091091 0.00012701228932670007 5.709222114404612e-05 6.992006818265396e-05
72.51051051051051 0.00012862780519341756 5.703466767329247e-05 7.159313752012509e-05
72.61011011011011 0.0001301847590107741 5.6977353612666106e-05 7.3207405398108e-05
72.70970970970971 0.00013168266108309014 5.692027701556414e-05 7.476238406752602e-05
72.80930930930931 0.0001331210499573388 5.686343593524158e-05 7.62576140220972e-05
72.90890890890891 0.00013449949242286155 5.680682842097441e-05 7.769266400188714e-05
73.00850850850851 0.0001358175835123632 5.675045252132806e-05 7.906713099103514e-05
73.10810810810811 0.00013707494650276434 5.669430628287842e-05 8.038064021988591e-05
73.20770770770771 0.00013827123291235924 5.663838774935926e-05 8.163284516299998e-05
73.30730730730731 0.0001394061225030896 5.658269496336744e-05 8.282342753972217e-05
73.40690690690691 0.00014047932327997616 5.6527225964089226e-05 8.395209731588694e-05
73.50650650650651 0.0001414905714901238 5.647197879042666e-05 8.501859269969715e-05
73.60610610610611 0.00014243963162314803 5.6416951477444864e-05 8.602268014570316e-05
73.70570570570571 0.00014332629641188534 5.6362142059924744e-05 8.69641543519606e-05
73.80530530530531 0.00014415038683168293 5.6307548569805034e-05 8.78428382618779e-05
73.90490490490491 0.00014491175210039844 5.62531690364665e-05 8.865858306393195e-05
74.00450450450451 0.0001456102696784001 5.6199001488153054e-05 8.941126819024704e-05
74.10410410410411 0.0001462458452687088 5.6145043950550656e-05 9.010080131815813e-05
74.20370370370371 0.0001468184128172823 5.609129444707152e-05 9.072711837021077e-05
74.30330330330331 0.00014732793451145202 5.603775100013309e-05 9.129018351131892e-05
74.40290290290291 0.00014777440078304953 5.598441162888436e-05 9.178998915416516e-05
74.50250250250251 0.00014815783030485365 5.593127435105317e-05 9.222655595380049e-05
74.60210210210211 0.00014847826999329076 5.587833718252001e-05 9.259993281077074e-05
74.70170170170171 0.00014873579500701342 5.582559813717581e-05 9.291019686983761e-05
74.80130130130131 0.00014893050874718487 5.577305522564303e-05 9.315745352154183e-05
74.90090090090091 0.0001490625428591841 5.5720706458686216e-05 9.334183640049789e-05
75.00050050050051 0.00014913205722933757 5.5668549842380356e-05 9.34635073869572e-05
75.10010010010011 0.0001491392399884717 5.5616583383226734e-05 9.352265660524496e-05
75.1996996996997 0.00014908430750949723 5.556480508474239e-05 9.351950242475483e-05
75.2992992992993 0.00014896750440911434 5.5513212947602154e-05 9.34542914615122e-05
75.3988988988989 0.00014878910354667598 5.546180497091769e-05 9.33272985757583e-05
75.4984984984985 0.00014854940602546666 5.5410579152805906e-05 9.313882687266074e-05
75.5980980980981 0.0001482487411912814 5.5359533488541514e-05 9.288920770273992e-05
75.6976976976977 0.0001478874666346997 5.530866597055707e-05 9.25788006641426e-05
75.7972972972973 0.00014746596818881132 5.5257974591000916e-05 9.220799359781041e-05
75.8968968968969 0.0001469846599313485 5.520745733818445e-05 9.177720259316403e-05
75.9964964964965 0.00014644398418354858 5.5157112199850655e-05 9.128687198369791e-05
76.0960960960961 0.00014584441151072272 5.510693716118454e-05 9.073747434953817e-05
76.1956956956957 0.0001451864407225401 5.505693020410264e-05 9.012951051843745e-05
76.2952952952953 0.00014447059887288564 5.500708931094779e-05 8.946350956193785e-05
76.3948948948949 0.00014369744126071284 5.495741246022591e-05 8.874002880048695e-05
76.4944944944945 0.00014286755142933318 5.4907897628595505e-05 8.795965380073769e-05
76.5940940940941 0.00014198154116670027 5.485854279172032e-05 8.712299837497996e-05
76.6936936936937 0.0001410400505061205 5.480934592128507e-05 8.623070458483541e-05
76.7932932932933 0.00014004374772639498 5.476030498954288e-05 8.528344273685208e-05
76.8928928928929 0.00013899332935153556 5.471141796391522e-05 8.428191138762032e-05
76.99249249249249 0.00013788952015104887 5.466268281196563e-05 8.322683733908322e-05
77.09209209209209 0.00013673307314007846 5.461409749827341e-05 8.211897564180505e-05
77.19169169169169 0.00013552476958082597 5.4565659985996725e-05 8.095910959482923e-05
77.29129129129129 0.00013426541898084568 5.451736823474108e-05 7.97480507461046e-05
77.39089089089089 0.00013295585909389732 5.446922020368562e-05 7.84866388902117e-05
77.49049049049049 0.00013159695592221968 5.442121384959365e-05 7.717574207262602e-05
77.59009009009009 0.00013018960371240953 5.437334712709686e-05 7.581625658531267e-05
77.68968968968969 0.0001287347249601112 5.432561798784265e-05 7.440910697226857e-05
77.78928928928929 0.00012723327040788492 5.427802438319419e-05 7.295524602469074e-05
77.88888888888889 0.00012568621904534896 5.423056426124618e-05 7.145565478410278e-05
77.98848848848849 0.000124094578111027 5.41832355682459e-05 6.99113425427811e-05
78.08808808808809 0.00012245938308993234 5.413603624916164e-05 6.832334684077069e-05
78.18768768768768 0.00012078169771683635 5.4088964245409e-05 6.669273347142736e-05
78.28728728728728 0.00011906261397456321 5.4042017498403546e-05 6.502059647615967e-05
78.38688688688688 0.00011730325209413197 5.399519394543973e-05 6.330805814869224e-05
78.48648648648648 0.000115504760556604 5.394849152295934e-05 6.155626903364465e-05
78.58608608608608 0.00011366831609194607 5.390190816569885e-05 5.976640792624722e-05
78.68568568568568 0.00011179512367903046 5.3855441805126255e-05 5.7939681873904205e-05
78.78528528528528 0.00010988641654748223 5.380909037128846e-05 5.607732617619377e-05
78.88488488488488 0.00010794345617597402 5.3762851792669166e-05 5.4180604383304864e-05
78.98448448448448 0.00010596753229435765 5.3716723995194124e-05 5.225080829916352e-05
79.08408408408408 0.00010395996288224299 5.367070490279958e-05 5.02892579794434e-05
79.18368368368368 0.00010192209417084543 5.362479243771646e-05 4.829730173312897e-05
79.28328328328328 9.985530064113847e-05 5.357898451961774e-05 4.6276316121520734e-05
79.38288288288288 9.77609850258432e-05 5.353327906647111e-05 4.42277059593721e-05
79.48248248248248 9.564057830999675e-05 5.34876739942547e-05 4.215290431574204e-05
79.58208208208208 9.349553972896276e-05 5.344216721638873e-05 4.005337251257402e-05
79.68168168168168 9.132735677113148e-05 5.339675664473022e-05 3.793060012640127e-05
79.78128128128128 8.913754517593022e-05 5.3351440189857165e-05 3.578610498607305e-05
79.88088088088088 8.69276489365234e-05 5.330621575794227e-05 3.3621433178581135e-05
79.98048048048048 8.469924029725464e-05 5.3261081255868716e-05 3.143815904138592e-05
80.08008008008008 8.24539197569152e-05 5.321603458696701e-05 2.923788516994819e-05
80.17967967967968 8.019331606533343e-05 5.317107365272024e-05 2.70222424126132e-05
80.27927927927928 7.79190862274959e-05 5.3126196352906176e-05 2.4792889874589722e-05
80.37887887887888 7.563291550056308e-05 5.3081400585313085e-05 2.2551514915249987e-05
80.47847847847848 7.333651739557468e-05 5.303668424460285e-05 2.029983315097184e-05
80.57807807807808 7.103163367816024e-05 5.299204522472679e-05 1.8039588453433457e-05
80.67767767767768 6.872003436654952e-05 5.294748141707829e-05 1.5772552949471222e-05
80.77727727727728 6.64035177346989e-05 5.290299071120331e-05 1.3500527023495582e-05
80.87687687687688 6.408391030930717e-05 5.285857099394776e-05 1.1225339315359408e-05
80.97647647647648 6.176306687279976e-05 5.2814220150878565e-05 8.948846721921201e-06
81.07607607607608 5.944287046190767e-05 5.276993606571524e-05 6.672934396192433e-06
81.17567567567568 5.712523236780954e-05 5.272571661919302e-05 4.399515748616524e-06
81.27527527527528 5.481209213741068e-05 5.268155969048395e-05 2.1305324469267366e-06
81.37487487487488 5.250541757078509e-05 5.2637463157054766e-05 -1.3204558626966903e-07
81.47447447447448 5.020720472600716e-05 5.259342489353004e-05 -2.3862201675228795e-06
81.57407407407408 4.791947791360941e-05 5.2549442773539575e-05 -4.62996485993017e-06
81.67367367367368 4.564428970155633e-05 5.2505514668297346e-05 -6.861224966741021e-06
81.77327327327328 4.338372091098109e-05 5.246163844631725e-05 -9.077917535336157e-06
81.87287287287288 4.113988062130148e-05 5.241781197440788e-05 -1.1277931353106398e-05
81.97247247247248 3.891490616439342e-05 5.2374033118098864e-05 -1.3459126953705438e-05
82.07207207207207 3.671096312984901e-05 5.2330299739793426e-05 -1.5619336609944414e-05
82.17167167167167 3.4530245362418564e-05 5.228660970090005e-05 -1.7756364338481494e-05
82.27127127127127 3.2374974961300046e-05 5.2242960859842937e-05 -1.9867985898542887e-05
82.37087087087087 3.0247402282412856e-05 5.2199351073767286e-05 -2.195194879135443e-05
82.47047047047047 2.8149805936266154e-05 5.215577819726037e-05 -2.4005972260994216e-05
82.57007007007007 2.6084492789237862e-05 5.211224008277783e-05 -2.6027747293539966e-05
82.66966966966967 2.4053797963716766e-05 5.206873458121209e-05 -2.801493661749533e-05
82.76926926926927 2.206008483582878e-05 5.202525954118188e-05 -2.9965174705353098e-05
82.86886886886887 2.0105745038421224e-05 5.198181281002691e-05 -3.187606777160568e-05
82.96846846846847 1.819319845850487e-05 5.193839223139208e-05 -3.374519377288721e-05
83.06806806806807 2.0605692259891843e-05 5.1894083609767006e-05 -3.1288391349875164e-05
83.16766766766767 1.7819609940801232e-05 5.1851351929315126e-05 -3.403174198851389e-05
83.26726726726727 1.5105281487564074e-05 5.1808650993763205e-05 -3.6703369506199134e-05
83.36686686686687 1.2462654832887667e-05 5.17659824599548e-05 -3.9303327627067125e-05
83.46646646646647 9.891665814478759e-06 5.172334797038048e-05 -4.1831682155901725e-05
83.56606606606607 7.3922381741908805e-06 5.168074915275157e-05 -4.4288510978560686e-05
83.66566566566567 4.9642835602981e-06 5.1638187620852715e-05 -4.6673904060554614e-05
83.76526526526527 2.6077015239422968e-06 5.1595664974541946e-05 -4.8987963450599645e-05
83.86486486486487 3.2237952140690146e-07 5.1553182798045336e-05 -5.123080327663844e-05
83.96446446446447 -1.891807085883102e-06 5.1510742662941323e-05 -5.340254974882442e-05
84.06406406406407 -4.034995032498046e-06 5.146834612460794e-05 -5.550334115710599e-05
84.16366366366367 -6.1073331491456895e-06 5.1425994725207155e-05 -5.7533327874352844e-05
84.26326326326327 -8.108982361534347e-06 5.138368999269006e-05 -5.9492672354224405e-05
84.36286286286287 -1.0040115690941323e-05 5.134143343994425e-05 -6.138154913088557e-05
84.46246246246247 -1.1900918254355021e-05 5.129922656564646e-05 -6.320014482000148e-05
84.56206206206207 -1.3691587264759168e-05 5.125707085454679e-05 -6.494865811930596e-05
84.66166166166167 -1.5412332030280143e-05 5.121496777661606e-05 -6.66272998068962e-05
84.76126126126127 -1.7063373955750198e-05 5.117291878775632e-05 -6.823629274350652e-05
84.86086086086087 -1.8644946540433696e-05 5.113092532923248e-05 -6.977587186966617e-05
84.96046046046047 -2.015729538030087e-05 5.108898882824065e-05 -7.124628420854152e-05
85.06006006006007 -2.1600678166890933e-05 5.104711069748192e-05 -7.264778886437286e-05
85.15965965965967 -2.297536468688577e-05 5.100529233473595e-05 -7.398065702162173e-05
85.25925925925927 -2.4281636823104697e-05 5.096353512442421e-05 -7.52451719475289e-05
85.35885885885887 -2.551978855379389e-05 5.092184043633098e-05 -7.644162899012487e-05
85.45845845845847 -2.6690125953052763e-05 5.088020962531915e-05 -7.757033557837191e-05
85.55805805805807 -2.7792967190691802e-05 5.0838644032182866e-05 -7.863161122287467e-05
85.65765765765767 -2.8828642531379962e-05 5.079714498421596e-05 -7.962578751559592e-05
85.75725725725727 -2.9797494336492042e-05 5.075571379222766e-05 -8.05532081287197e-05
85.85685685685687 -3.069987706112443e-05 5.071435175523221e-05 -8.141422881635664e-05
85.95645645645646 -3.1536157257221484e-05 5.067306015618557e-05 -8.220921741340705e-05
86.05605605605606 -3.230671357201232e-05 5.0631840264401275e-05 -8.293855383641359e-05
86.15565565565566 -3.301193674744241e-05 5.059069333398726e-05 -8.360263008142966e-05
86.25525525525526 -3.365222962031567e-05 5.0549620605693246e-05 -8.420185022600892e-05
86.35485485485486 -3.422800712357344e-05 5.0508623305916e-05 -8.473663042948944e-05
86.45445445445446 -3.4739696284873394e-05 5.0467702646130884e-05 -8.520739893100428e-05
86.55405405405406 -3.5187736226589554e-05 5.0426859823033974e-05 -8.561459604962353e-05
86.65365365365366 -3.557257816595439e-05 5.038609601996314e-05 -8.595867418591753e-05
86.75325325325326 -3.589468541520092e-05 5.034541240561908e-05 -8.624009782082e-05
86.85285285285286 -3.6154533381420614e-05 5.030481013378108e-05 -8.64593435152017e-05
86.95245245245246 -3.635260956571074e-05 5.0264290345012354e-05 -8.66168999107231e-05
87.05205205205206 -3.648941356445335e-05 5.022385416395992e-05 -8.671326772841327e-05
87.15165165165166 -3.656545706760995e-05 5.018350270191264e-05 -8.674895976952258e-05
87.25125125125125 -3.6581263860142605e-05 5.0143237055948484e-05 -8.67245009160911e-05
87.35085085085085 -3.653736982045076e-05 5.010305830850826e-05 -8.664042812895901e-05
87.45045045045045 -3.643432292165017e-05 5.0062967527964026e-05 -8.64972904496142e-05
87.55005005005005 -3.627268323072031e-05 5.00229657670559e-05 -8.629564899777621e-05
87.64964964964965 -3.6053022907509564e-05 4.998305406530791e-05 -8.603607697281747e-05
87.74924924924925 -3.5775926206014224e-05 4.9943233448317426e-05 -8.571915965433165e-05
87.84884884884885 -3.544198947423639e-05 4.990350492619201e-05 -8.53454944004284e-05
87.94844844844845 -3.505182115347339e-05 4.98638694955389e-05 -8.491569064901229e-05
88.04804804804805 -3.460604177732308e-05 4.9824328137617626e-05 -8.44303699149407e-05
88.14764764764764 -3.4105283973673304e-05 4.978488182032948e-05 -8.389016579400278e-05
88.24724724724724 -3.355019246228608e-05 4.9745531497364944e-05 -8.329572395965102e-05
88.34684684684684 -3.2941424056218697e-05 4.970627810692464e-05 -8.264770216314334e-05
88.44644644644644 -3.227964766097103e-05 4.966712257342466e-05 -8.194677023439569e-05
88.54604604604604 -3.1565544275338205e-05 4.9628065806928144e-05 -8.119361008226634e-05
88.64564564564564 -3.079980698856844e-05 4.9589108703429486e-05 -8.038891569199792e-05
88.74524524524524 -2.9983140984484186e-05 4.955025214428589e-05 -7.953339312877007e-05
88.84484484484484 -2.911626353650832e-05 4.9511496995933165e-05 -7.862776053244149e-05
88.94444444444444 -2.8199904012069517e-05 4.947284411201737e-05 -7.767274812408687e-05
89.04404404404404 -2.7234803868196882e-05 4.943429433012626e-05 -7.666909819832314e-05
89.14364364364364 -2.6221716654646348e-05 4.939584847448942e-05 -7.561756512913577e-05
89.24324324324324 -2.5161408012479575e-05 4.935750735455714e-05 -7.45189153670367e-05
89.34284284284284 -2.405465567363763e-05 4.931927176542673e-05 -7.337392743906437e-05
89.44244244244244 -2.2902249460514673e-05 4.928114248812677e-05 -7.218339194864144e-05
89.54204204204204 -2.170499128737902e-05 4.924312028876444e-05 -7.094811157614347e-05
89.64164164164164 -2.0463695158383646e-05 4.9205205919662385e-05 -6.966890107804604e-05
89.74124124124124 -1.917918716813461e-05 4.9167400119358726e-05 -6.834658728749333e-05
89.84084084084084 -1.785230550154893e-05 4.912970361047543e-05 -6.698200911202436e-05
89.94044044044044 -1.6483900433570402e-05 4.9092117101849915e-05 -6.557601753542032e-05
90.04004004004004 -1.5074834330164325e-05 4.9054641288819324e-05 -6.412947561898365e-05
90.13963963963964 -1.3625981644338484e-05 4.9017276851657256e-05 -6.264325849599573e-05
90.23923923923924 -1.2138228921401153e-05 4.89800244552896e-05 -6.111825337669076e-05
90.33883883883884 -1.0612474794982066e-05 4.894288475256304e-05 -5.9555359547545106e-05
90.43843843843844 -9.049629987174514e-06 4.890585838012386e-05 -5.7955488367298367e-05
90.53803803803804 -7.4506173102406605e-06 4.8868945961260136e-05 -5.631956327150079e-05
90.63763763763764 -5.816371664764121e-06 4.883214810433857e-05 -5.4648519769102686e-05
90.73723723723724 -4.147840039507856e-06 4.879546540337288e-05 -5.2943305442880737e-05
90.83683683683684 -2.4459815126931523e-06 4.875889843830806e-05 -5.120487995100121e-05
90.93643643643644 -7.117672500100981e-07 4.872244777473612e-05 -4.943421502474622e-05
91.03603603603604 1.0538194943876535e-06 4.8686113963469786e-05 -4.7632294469082135e-05
91.13563563563564 2.849783378451321e-06 4.864989754125305e-05 -4.5800114162801725e-05
91.23523523523524 4.675116972379102e-06 4.861379903061903e-05 -4.393868205823993e-05
91.33483483483484 6.528800758758281e-06 4.857781893946368e-05 -4.20490181807054e-05
91.43443443443444 8.409803132565232e-06 4.8541957761614194e-05 -4.013215462904896e-05
91.53403403403404 1.0317080402018066e-05 4.850621597611849e-05 -3.8189135574100425e-05
91.63363363363364 1.224957678715555e-05 4.847059404838206e-05 -3.622101726122652e-05
91.73323323323324 1.4206224422537165e-05 4.8435092428462676e-05 -3.422886800592551e-05
91.83283283283284 1.618594335511148e-05 4.839971155263357e-05 -3.221376819752209e-05
91.93243243243244 1.818764154435826e-05 4.836445184309924e-05 -3.017681029874098e-05
92.03203203203203 2.0210214865130643e-05 4.832931370685856e-05 -2.8119098841727923e-05
92.13163163163163 2.2252547104244517e-05 4.829429753783644e-05 -2.604175043359192e-05
92.23123123123123 2.4313509963178608e-05 4.825940371389948e-05 -2.3945893750720874e-05
92.33083083083083 2.6391963057506022e-05 4.822463259998245e-05 -2.1832669542476427e-05
92.43043043043043 2.8486753916041614e-05 4.81899845462408e-05 -1.970323063019919e-05
92.53003003003003 3.059671798240516e-05 4.81554598879086e-05 -1.7558741905503442e-05
92.62962962962963 3.272067861445294e-05 4.81210589467196e-05 -1.5400380332266652e-05
92.72922922922923 3.4857447084419855e-05 4.808678202920192e-05 -1.322933494478207e-05
92.82882882882883 3.70058225792036e-05 4.805262942880973e-05 -1.104680684960613e-05
92.92842842842843 3.916459220008051e-05 4.80186014227968e-05 -8.854009222716288e-06
93.02802802802803 4.1332530963131836e-05 4.7984698275769244e-05 -6.652167312637404e-06
93.12762762762763 4.3508401799812196e-05 4.7950920237127555e-05 -4.442518437315358e-06
93.22722722722723 4.569095555581272e-05 4.791726754177717e-05 -2.226311985964458e-06
93.32682682682683 4.787893099233998e-05 4.788374041112321e-05 -4.809418783224829e-09
93.42642642642643 5.0071054785973964e-05 4.785033905093884e-05 2.2207157350351283e-06
93.52602602602603 5.226604152767323e-05 4.7817063653639034e-05 4.4489778740342e-06
93.62562562562563 5.4462593724053945e-05 4.7783914396717374e-05 6.678679327336569e-06
93.72522522522523 5.665940179738983e-05 4.77508914438829e-05 8.908510353506929e-06
93.82482482482483 5.885514408461746e-05 4.7717994944207484e-05 1.1137149140409976e-05
93.92442442442443 6.104848683918363e-05 4.768522503226792e-05 1.3363261806915718e-05
94.02402402402403 6.323808422862954e-05 4.765258182800381e-05 1.558550240062573e-05
94.12362362362363 6.542257833686451e-05 4.762006543813869e-05 1.7802512898725813e-05
94.22322322322323 6.760059916274487e-05 4.758767595347991e-05 2.0012923209264957e-05
94.32282282282283 6.97707646210688e-05 4.7555413451476636e-05 2.221535116959217e-05
94.42242242242243 7.299601663277146e-05 4.752250766713929e-05 2.5473508965632167e-05
94.52202202202203 7.507730879950715e-05 4.749055362736954e-05 2.7586755172137605e-05
94.62162162162163 7.71439296553922e-05 4.745872623900028e-05 2.968520341639192e-05
94.72122122122123 7.919449365516586e-05 4.742702541719269e-05 3.176746823797317e-05
94.82082082082083 8.122760553519016e-05 4.7395451061476035e-05 3.383215447371413e-05
94.92042042042043 8.324186033291882e-05 4.7364003055605515e-05 3.58778572773133e-05
95.02002002002003 8.523584341133985e-05 4.733268126656754e-05 3.7903162144772306e-05
95.11961961961963 8.720813048014977e-05 4.730148554543235e-05 3.9906644934717414e-05
95.21921921921923 8.915728761834887e-05 4.7270415727069814e-05 4.188687189127905e-05
95.31881881881883 9.108187129683644e-05 4.723947163071785e-05 4.384239966611859e-05
95.41841841841843 9.29804283997271e-05 4.720865305813505e-05 4.5771775341592056e-05
95.51801801801803 9.485149624680391e-05 4.717795979715334e-05 4.7673536449650566e-05
95.61761761761763 9.669360261582939e-05 4.71473916178411e-05 4.954621099798829e-05
95.71721721721723 9.850526576329346e-05 4.711694827591374e-05 5.138831748737972e-05
95.81681681681683 0.0001002849944491402 4.708662950989152e-05 5.319836493924869e-05
95.91641641641642 0.00010203128795552631 4.705643504252067e-05 5.497485291300564e-05
96.01601601601602 0.00010374263610955838 4.702636458134181e-05 5.6716271528216575e-05
96.11561561561562 0.00010541751930659872 4.6996417818832025e-05 5.8421101487766706e-05
96.21521521521522 0.00010705440852930794 4.6966594428852214e-05 6.0087814100455725e-05
96.31481481481482 0.00010865176537294021 4.69368940727577e-05 6.17148713001825e-05
96.41441441441442 0.00011020804206381742 4.690731639428237e-05 6.330072566953505e-05
96.51401401401402 0.00011172168148235076 4.6877861022522905e-05 6.484382045982785e-05
96.61361361361362 0.00011319111718378852 4.6848527569807186e-05 6.634258961398133e-05
96.71321321321322 0.00011461477342038508 4.6819315634394354e-05 6.779545778599074e-05
96.81281281281282 0.00011599106516385407 4.679022479734841e-05 6.920084036650566e-05
96.91241241241242 0.00011731839812455294 4.67612546253804e-05 7.055714349917254e-05
97.01201201201202 0.0001185951687742204 4.673240466956941e-05 7.1862764104651e-05
97.11161161161162 0.0001198197643671506 4.670367446450997e-05 7.311608990264064e-05
97.21121121121122 0.00012099056296136725 4.667506353058571e-05 7.431549943078154e-05
97.31081081081082 0.00012210593344022416 4.664657137269047e-05 7.54593620675337e-05
97.4104104104104 0.00012316423553286883 4.661819747951768e-05 7.654603805335116e-05
97.51001001001 0.0001241638198355588 4.658994132483941e-05 7.757387851071941e-05
97.6096096096096 0.00012510302783326211 4.656180236764841e-05 7.854122546561373e-05
97.7092092092092 0.00012598019192111567 4.653378005102128e-05 7.94464118700944e-05
97.8088088088088 0.00012679363542332568 4.650587380311323e-05 8.028776162021247e-05
97.9084084084084 0.00012754167261647356 4.647808303644752e-05 8.106358958002603e-05
98.008008008008 0.00012822260874969518 4.645040714933658e-05 8.17722016003586e-05
98.1076076076076 0.000128834740064292 4.642284552360821e-05 8.241189454068378e-05
98.2072072072072 0.00012937635381703673 4.6395397527305716e-05 8.298095628973103e-05
98.3068068068068 0.0001298457282982213 4.636806251284043e-05 8.347766578538086e-05
98.4064064064064 0.00013024113285510454 4.6340839817276e-05 8.390029303782855e-05
98.506006006006 0.00013056082790996018 4.631372876303886e-05 8.424709914692131e-05
98.6056056056056 0.00013080306498252983 4.628672865734985e-05 8.451633632517997e-05
98.7052052052052 0.00013096608671034463 4.6259838793645265e-05 8.470624791669936e-05
98.8048048048048 0.00013104812686862036 4.62330584484505e-05 8.481506842016986e-05
98.9044044044044 0.00013104741039157377 4.620638688479063e-05 8.484102350678315e-05
99.004004004004 0.0001309621533923178 4.617982335005878e-05 8.4782330042259e-05
99.1036036036036 0.0001307905631836093 4.615336707843199e-05 8.46371961051773e-05
99.2032032032032 0.00013053083829760227 4.612701728689218e-05 8.440382101071011e-05
99.3028028028028 0.00013018116850773255 4.610077317977358e-05 8.408039532795899e-05
99.4024024024024 0.00012973973484719183 4.607463394549428e-05 8.366510090169755e-05
99.502002002002 0.00012920470963024403 4.6048598758119404e-05 8.315611087212462e-05
99.6016016016016 0.00012857425647197832 4.6022666777787444e-05 8.255158969419087e-05
99.7012012012012 0.00012784653030891493 4.5996837148720725e-05 8.184969316019421e-05
99.8008008008008 0.00012701967741946877 4.597110900093072e-05 8.104856841853804e-05
99.9004004004004 0.00012609183544199713 4.594548145050226e-05 8.014635399149485e-05
100.0 0.00012536614934575144 4.5918131780098305e-05 7.944801756565313e-05


==> figures/flow_around_a_cylinder/data/reference_angle60.dat <==
r p p_mean p_acou
0.5 -0.014030552960969802 -0.0188772455965335 0.004846692635563699
0.5995995995995996 -0.013642601622030955 -0.018364423617593818 0.004721821995562863
0.6991991991991993 -0.013062118638662386 -0.01770614500300781 0.004644026364345423
0.7987987987987988 -0.012177420846059167 -0.01672704330055865 0.0045496224544994855
0.8983983983983984 -0.011008640798766154 -0.015378200122917608 0.004369559324151454
0.997997997997998 -0.009815844269518552 -0.013939231761761166 0.004123387492242615
1.0975975975975976 -0.008776424745610144 -0.012594682441423831 0.0038182576958136856
1.1971971971971973 -0.00791653678091393 -0.011383717840313213 0.003467181059399281
1.2967967967967968 -0.007214905181913595 -0.010305305274561081 0.0030904000926474857
1.3963963963963963 -0.006630995868517717 -0.00934447042786829 0.0027134745593505732
1.495995995995996 -0.006137019249511298 -0.00848859645206858 0.0023515772025572805
1.5955955955955956 -0.005708984283923685 -0.007725529062896045 0.0020165447789723605
1.6951951951951951 -0.005329743117531934 -0.007045340333945235 0.0017155972164133008
1.7947947947947949 -0.004987974605944317 -0.006438213022863125 0.0014502384169188078
1.8943943943943944 -0.004674785241000735 -0.005895794902509125 0.00122100966150839
1.9939939939939941 -0.004384385278048627 -0.005410311447950705 0.0010259261699020784
2.0935935935935936 -0.004112933789345733 -0.004975087047385927 0.0008621532580401948
2.193193193193193 -0.003857792075278753 -0.004584177794286007 0.0007263857190072544
2.2927927927927927 -0.003617392568707772 -0.0042323908655062335 0.0006149982967984614
2.3923923923923924 -0.003390308223951451 -0.003915179836594973 0.0005248716126435228
2.491991991991992 -0.0031759205713719047 -0.0036285416705518977 0.0004526210991799929
2.5915915915915915 -0.002973529308211767 -0.003369002963864319 0.00039547365565255186
2.691191191191191 -0.0027826640390992458 -0.0031334818841200736 0.00035081784502082774
2.790790790790791 -0.0026026985262237196 -0.0029193711599381804 0.00031667263371446105
2.8903903903903903 -0.002433362534638093 -0.002724293953272508 0.0002909314186344148
2.98998998998999 -0.0022741298378265644 -0.0025462324176061205 0.00027210257977955626
3.0895895895895897 -0.002124596477518424 -0.0023833768520773904 0.0002587803745589668
3.1891891891891895 -0.00198431398036675 -0.002234149654228901 0.00024983567386215104
3.2887887887887888 -0.0018528365353583356 -0.002097160915224379 0.0002443243798660433
3.3883883883883885 -0.0017297104908234931 -0.0019711961949063555 0.00024148570408286224
3.4879879879879883 -0.0016145066219520746 -0.0018551624972147356 0.0002406558752626609
3.5875875875875876 -0.001506790595390726 -0.0017481017732673368 0.00024131117787661087
3.6871871871871873 -0.0014061363836496811 -0.0016491678804476354 0.00024303149679795415
3.786786786786787 -0.0013121302194102217 -0.0015576001198893156 0.00024546990047909396
3.8863863863863863 -0.0012243807429452149 -0.0014727257185805345 0.0002483449756353196
3.985985985985986 -0.0011425017270246941 -0.0013939462692030705 0.0002514445421783762
4.085585585585585 -0.0010661260976328893 -0.0013207203122377112 0.00025459421460482195
4.185185185185185 -0.0009949072306366703 -0.001252569232099319 0.00025766200146264855
4.284784784784785 -0.0009285170338267792 -0.001189057463996335 0.0002605404301695558
4.384384384384385 -0.0008666401130018644 -0.0011297997373378623 0.000263159624335998
4.483983983983984 -0.0008089796540841122 -0.001074445660651975 0.00026546600656786275
4.583583583583584 -0.0007552577443647125 -0.0010226728523099384 0.0002674151079452259
4.683183183183183 -0.0007052111315613276 -0.0009742025372518983 0.0002689914056905707
4.782782782782783 -0.0006585929201617093 -0.0009287770916044737 0.00027018417144276447
4.882382382382382 -0.0006151721784864606 -0.0008861600426835994 0.00027098786419713864
4.981981981981982 -0.0005747336123066305 -0.0008461360689905463 0.00027140245668391574
5.081581581581582 -0.0005370772940328551 -0.0008085110002137698 0.0002714337061809147
5.181181181181182 -0.0005020184378209081 -0.0007731118172299036 0.0002710933794089954
5.2807807807807805 -0.00046929051487111913 -0.0007397609064551604 0.0002704703915840412
5.38038038038038 -0.00043895708154366285 -0.0007083475762401294 0.0002693904946964665
5.47997997997998 -0.00041067919964262963 -0.0006787008690568542 0.0002680216694142246
5.57957957957958 -0.000384349766200387 -0.0006507132869819544 0.0002663635207815674
5.6791791791791795 -0.0003598413497950049 -0.0006242724016856017 0.00026443105189059683
5.778778778778779 -0.0003370343155792455 -0.0005992732233796972 0.0002622389078004517
5.878378378378379 -0.000315816742599111 -0.000575618200816166 0.00025980145821705495
5.977977977977978 -0.0002960843523399604 -0.0005532172212880938 0.0002571328689481334
6.0775775775775776 -0.00027774044691653905 -0.0005319876106300115 0.0002542471637134725
6.177177177177177 -0.0002606958555205097 -0.0005118541332171845 0.0002511582776966748
6.276776776776777 -0.0002448688878804717 -0.0004927489919654705 0.0002478801040849988
6.376376376376377 -0.00023018529368044942 -0.00047461182833217217 0.00024442653465172275
6.4759759759759765 -0.00021657822703843982 -0.0004573897223153268 0.000240811495276887
6.575575575575575 -0.00020392884958681637 -0.00044100060256013773 0.00023707175297332133
6.675175175175175 -0.00019221345922332492 -0.0004254207130215094 0.00023320725379818446
6.774774774774775 -0.0001813727749323846 -0.0004105887926434094 0.00022921601771102478
6.874374374374375 -0.00017135464824463045 -0.0003964631733317959 0.00022510852508716544
6.973973973973974 -0.00016210952702820695 -0.0003830040849616979 0.00022089455793349093
7.073573573573574 -0.00015359044008263824 -0.00037017365537650454 0.0002165832152938663
7.173173173173174 -0.0001457529838523897 -0.0003579359103888181 0.0002121829265364284
7.272772772772773 -0.00013855531099579824 -0.0003462567737794587 0.00020770146278366046
7.372372372372372 -0.0001319581205611087 -0.00033510406729718065 0.00020314594673607192
7.471971971971972 -0.00012592464955133668 -0.0003244475106616563 0.00019852286111031963
7.571571571571572 -0.0001204206656797169 -0.0003142587215586446 0.0001938380558789277
7.671171171171172 -0.00011547020555369161 -0.00030453719847812983 0.00018906699292443822
7.770770770770771 -0.00011094168662594941 -0.00029522063193027754 0.00018427894530432813
7.87037037037037 -0.0001068639857589915 -0.0002863059334717378 0.00017944194771274627
7.96996996996997 -0.00010320947812871852 -0.0002777694575078727 0.00017455997937915416
8.06956956956957 -9.995167873086077e-05 -0.0002695887313110746 0.0001696370525802138
8.16916916916917 -9.709952901204135e-05 -0.00026175942004229573 0.00016465989103025438
8.26876876876877 -9.458489309579933e-05 -0.00025425135347418866 0.0001596664603783893
8.368368368368369 -9.24042219125454e-05 -0.0002470489736364812 0.0001546447517239358
8.467967967967969 -9.054013048242384e-05 -0.00024013791117596389 0.00014959778069354004
8.567567567567568 -8.897589345366443e-05 -0.00023350438339463157 0.00014452848994096716
8.667167167167168 -8.76954447612377e-05 -0.00022713519425053623 0.00013943974948929852
8.766766766766768 -8.668337732657962e-05 -0.0002210177343565079 0.00013433435702992828
8.866366366366366 -8.592494280392773e-05 -0.00021513998098129155 0.00012921503817736382
8.965965965965966 -8.540605136118985e-05 -0.0002094904980484103 0.00012408444668722044
9.065565565565565 -8.511327148994498e-05 -0.00020405843613744426 0.0001189451646474993
9.165165165165165 -8.503382984628163e-05 -0.00019883353248289386 0.00011379970263661224
9.264764764764765 -8.515561111124727e-05 -0.00019380611097403748 0.00010865049986279021
9.364364364364365 -8.546715787417726e-05 -0.0001889670821570633 0.00010349992428288603
9.463963963963964 -8.595767053208194e-05 -0.00018430794323279545 9.835027270071352e-05
9.563563563563564 -8.66170072026762e-05 -0.00017982077805683619 9.320377085416e-05
9.663163163163164 -8.744393457945423e-05 -0.0001754994509492747 8.805551636982047e-05
9.762762762762764 -8.841463345405033e-05 -0.00017133381212858015 8.291917867452983e-05
9.862362362362363 -8.952897749665568e-05 -0.00016731890039025645 7.778992289360077e-05
9.961961961961963 -9.077660662384802e-05 -0.00016344697750525941 7.267037088141139e-05
10.061561561561561 -9.214994971671333e-05 -0.00015971291864644858 6.756296892973525e-05
10.16116116116116 -9.36407451236221e-05 -0.0001561100969058771 6.2469351782255e-05
10.26076076076076 -9.524195201706222e-05 -0.00015263316247398964 5.7391210456927425e-05
10.36036036036036 -9.694676503670509e-05 -0.00014927696539615456 5.233020035944947e-05
10.45995995995996 -9.8748614263684e-05 -0.0001460365555686849 4.728794130500092e-05
10.55955955955956 -0.00010064116519714618 -0.00014290718274281747 4.226601754567128e-05
10.65915915915916 -0.00010261831873236818 -0.00013988429652272318 3.7265977790355014e-05
10.75875875875876 -0.0001046742111370236 -0.00013696354636508093 3.228933522805733e-05
10.858358358358359 -0.00010680321403270912 -0.00013414078158092483 2.733756754821571e-05
10.957957957957959 -0.00010899993437163859 -0.000131412051333939 2.241211696230039e-05
11.057557557557558 -0.00011125921441902167 -0.00012877360464102596 1.75143902220043e-05
11.157157157157158 -0.0001135761317328843 -0.00012622189037287516 1.2645758639990848e-05
11.256756756756758 -0.0001159459991473 -0.00012375355725325224 7.80755810595224e-06
11.356356356356356 -0.00011836436475419989 -0.00012136545385857292 3.001089104373023e-06
11.455955955955956 -0.00012082701188560921 -0.00011905462861918183 -1.772383266427369e-06
11.555555555555555 -0.00012333020320483002 -0.00011681819326554435 -6.512009939285691e-06
11.655155155155155 -0.00012586869658676395 -0.00011465300292158534 -1.1215693665178608e-05
11.754754754754755 -0.00012843919898600123 -0.00011255639839490075 -1.588280059110048e-05
11.854354354354355 -0.00013103863129217076 -0.00011052621205919879 -2.0512419232971983e-05
11.953953953953954 -0.0001336626163457311 -0.00010855961927219939 -2.51029970735317e-05
12.053553553553554 -0.00013630790583221144 -0.00010665439289425652 -2.9653512937954934e-05
12.153153153153154 -0.00013897132870582143 -0.00010480837667543599 -3.416295203038545e-05
12.252752752752754 -0.000141649791171119 -0.00010301948525139439 -3.863030591972461e-05
12.352352352352353 -0.00014434027666624164 -0.00010128570414707385 -4.305457251916779e-05
12.451951951951953 -0.0001470398458474165 -9.960508977485463e-05 -4.743475607256188e-05
12.551551551551553 -0.00014974563657148114 -9.797576943540777e-05 -5.176986713607335e-05
12.65115115115115 -0.0001524548638829515 -9.639594131655828e-05 -5.605892256639323e-05
12.75075075075075 -0.00015516482000066392 -9.486387449385349e-05 -6.0300945506810435e-05
12.85035035035035 -0.00015787287430256926 -9.337790893127364e-05 -6.449496537129563e-05
12.94994994994995 -0.000160576473315075 -9.193645548023711e-05 -6.864001783483788e-05
13.04954954954955 -0.00016327314069982892 -9.053799588059521e-05 -7.273514481923373e-05
13.14914914914915 -0.00016596047724391387 -8.918108275878469e-05 -7.677939448512918e-05
13.24874874874875 -0.00016863616084819458 -8.786433963038577e-05 -8.07718212178088e-05
13.348348348348349 -0.00017129794651737034 -8.65864608978484e-05 -8.471148561952193e-05
13.447947947947949 -0.0001739436663523009 -8.53462118521975e-05 -8.859745450010338e-05
13.547547547547548 -0.00017657122953750108 -8.414242867189615e-05 -9.242880086560492e-05
13.647147147147148 -0.0001791778033413039 -8.297380462465754e-05 -9.620399871664633e-05
13.746746746746748 -0.00018176193981105375 -8.183922034547211e-05 -9.992271946558164e-05
13.846346346346348 -0.00018432129421483981 -8.073757944899287e-05 -0.00010358371476584696
13.945945945945946 -0.00018685387096383015 -7.966787167589475e-05 -0.0001071859992879354
14.045545545545545 -0.00018935770850347924 -7.862911535028162e-05 -0.00011072859315319763
14.145145145145145 -0.00019183087930912284 -7.762035737968633e-05 -0.0001142105219294365
14.244744744744745 -0.00019427148988000913 -7.664067325592329e-05 -0.00011763081662408583
14.344344344344345 -0.00019667768073446728 -7.568916705167795e-05 -0.00012098851368278931
14.443943943943944 -0.00019904762640777566 -7.476497142533846e-05 -0.0001242826549824372
14.543543543543544 -0.0002013795354444881 -7.38672476171587e-05 -0.0001275122878273294
14.643143143143144 -0.00020367165039672844 -7.29951854519584e-05 -0.00013067646494477006
14.742742742742744 -0.00020592224782021166 -7.21480033358546e-05 -0.00013377424448435707
14.842342342342343 -0.0002081296382702647 -7.132494826066706e-05 -0.00013680469000959764
14.941941941941943 -0.00021029216629926854 -7.052529579979706e-05 -0.00013976687049947149
15.041541541541543 -0.00021240821045267927 -6.97483501106433e-05 -0.00014265986034203595
15.141141141141143 -0.00021447603962812428 -6.899330345135014e-05 -0.00014548273617677414
15.24074074074074 -0.00021649435335788784 -6.825979173157749e-05 -0.00014823456162631036
15.34034034034034 -0.00021846153643991788 -6.754708815606137e-05 -0.0001509144482838565
15.43993993993994 -0.00022037610990594206 -6.685461497454527e-05 -0.0001535214949313968
15.53953953953954 -0.0002222366296314249 -6.61818231796474e-05 -0.00015605480645177752
15.63913913913914 -0.00022404144386158013 -6.552805705851484e-05 -0.0001585133868030653
15.73873873873874 -0.00022578911621366164 -6.489283624219412e-05 -0.00016089627997146753
15.838338338338339 -0.00022747849029499894 -6.42755891324498e-05 -0.00016320290116254914
15.937937937937939 -0.0002291081507712534 -6.36758259595638e-05 -0.00016543232481168961
16.03753753753754 -0.00023067672764710782 -6.309306927050786e-05 -0.00016758365837659997
16.137137137137138 -0.00023218289626285586 -6.252685392738046e-05 -0.00016965604233547542
16.236736736736738 -0.0002336253772985231 -6.197672711081737e-05 -0.00017164865018770573
16.336336336336338 -0.0002350029367686091 -6.144224831587054e-05 -0.00017356068845273857
16.435935935935937 -0.00023631438602549797 -6.092298935442388e-05 -0.0001753913966710741
16.535535535535537 -0.00023755858175718463 -6.0418534354766974e-05 -0.00017714004740241766
16.635135135135137 -0.0002387344259865643 -5.992847976202144e-05 -0.00017880594622454284
16.734734734734737 -0.00023984086607171666 -5.945243433643556e-05 -0.00018038843173528112
16.834334334334336 -0.00024087689470633227 -5.899001915551595e-05 -0.0001818868755508163
16.933933933933936 -0.00024184154991786503 -5.8540867612322256e-05 -0.00018330068230554278
17.033533533533536 -0.00024273391506781655 -5.810462541731455e-05 -0.000184629289650502
17.133133133133132 -0.00024355311885230439 -5.7680950596363815e-05 -0.00018587216825594058
17.23273273273273 -0.000244298335300357 -5.7269513491604594e-05 -0.0001870288218087524
17.33233233233233 -0.0002449687837750503 -5.686999676214556e-05 -0.00018809878701290476
17.43193193193193 -0.00024556372897237115 -5.648209538250627e-05 -0.0001890816335898649
17.53153153153153 -0.0002460824809200802 -5.610551664432252e-05 -0.00018997696427575764
17.63113113113113 -0.0002465246841798319 -5.573998736352338e-05 -0.00019078469681630853
17.73073073073073 -0.00024688932922799727 -5.538508777135577e-05 -0.0001915042414566415
17.83033033033033 -0.0002471763592093624 -5.5040682436242616e-05 -0.00019213567677311974
17.92992992992993 -0.0002473852207457128 -5.4706445244363535e-05 -0.0001926787755013493
18.02952952952953 -0.0002475155407212526 -5.4382119099329894e-05 -0.00019313342162192274
18.12912912912913 -0.0002475670083165938 -5.4067452865780306e-05 -0.00019349955545081346
18.22872872872873 -0.0002475393750094668 -5.376220136952271e-05 -0.0001937771736399441
18.32832832832833 -0.00024743245457429456 -5.346612539653962e-05 -0.00019396632917775497
18.42792792792793 -0.00024724612308119737 -5.317899169469343e-05 -0.00019406713138650391
18.52752752752753 -0.00024698031889741406 -5.29005729734422e-05 -0.00019407974592397186
18.627127127127128 -0.0002466350426867337 -5.26306479012817e-05 -0.00019400439478545198
18.726726726726728 -0.00024621035740807434 -5.236900111000865e-05 -0.0001938413562980657
18.826326326326328 -0.00024570638831619365 -5.211542319045749e-05 -0.0001935909651257362
18.925925925925927 -0.0002451233229609784 -5.1869710695484634e-05 -0.00019325361226549379
19.025525525525527 -0.00024446141118886547 -5.163166613911586e-05 -0.00019282974504974962
19.125125125125127 -0.000243720965140426 -5.140109799583571e-05 -0.0001923198671445903
19.224724724724727 -0.0002429023592512181 -5.117782070115596e-05 -0.00019172453855006215
19.324324324324326 -0.00024200603025178685 -5.096165465303671e-05 -0.00019104437559875012
19.423923923923926 -0.00024103247716666948 -5.075242620790733e-05 -0.00019028005095876214
19.523523523523526 -0.00023998226131467963 -5.0549967685356033e-05 -0.0001894322936293236
19.623123123123122 -0.00023885612961777275 -5.035408212521021e-05 -0.00018850204749256254
19.72272272272272 -0.00023765440467570902 -5.0164649841377706e-05 -0.00018748975483433132
19.82232232232232 -0.0002363779384999987 -4.998143594661998e-05 -0.00018639650255337874
19.92192192192192 -0.00023502793222093037 -4.980435896825953e-05 -0.00018522357325267085
20.02152152152152 -0.00023360485430245608 -4.9633242987425784e-05 -0.00018397161131503029
20.12112112112112 -0.00023210964737160116 -4.946794017342883e-05 -0.00018264170719817233
20.22072072072072 -0.00023054329660084254 -4.930830611542093e-05 -0.0001812349904854216
20.32032032032032 -0.00022890682970967195 -4.915419982268078e-05 -0.00017975262988699118
20.41991991991992 -0.00022720131696345907 -4.900548372575032e-05 -0.00017819583323770875
20.51951951951952 -0.00022542787117288304 -4.886202367544002e-05 -0.00017656584749744302
20.61911911911912 -0.00022358764769421673 -4.8723688942402545e-05 -0.0001748639587518142
20.71871871871872 -0.00022168184442904253 -4.859035221798536e-05 -0.00017309149221105715
20.81831831831832 -0.00021971170182183644 -4.8461889614088716e-05 -0.00017124981220774775
20.91791791791792 -0.0002176785028635209 -4.8338180662881326e-05 -0.00016934032220063957
21.01751751751752 -0.00021558357308705927 -4.821910831708466e-05 -0.0001673644647699746
21.117117117117118 -0.00021342828056987177 -4.8104558949404474e-05 -0.0001653237216204673
21.216716716716718 -0.0002112140359319881 -4.799442235366769e-05 -0.0001632196135783204
21.316316316316318 -0.00020894229233618948 -4.7888591743685546e-05 -0.00016105370059250394
21.415915915915917 -0.00020661454548744022 -4.778696375325354e-05 -0.00015882758173418668
21.515515515515517 -0.00020423197368430127 -4.7689413464695475e-05 -0.0001565425602196058
21.615115115115117 -0.00020179684675724734 -4.759583163263416e-05 -0.00015420101512461317
21.714714714714717 -0.00019931006649926534 -4.750613254458359e-05 -0.00015180393395468176
21.814314314314316 -0.0001967732449882931 -4.742022144583303e-05 -0.00014935302354246007
21.913913913913916 -0.00019418799623139197 -4.733800505007935e-05 -0.00014684999118131262
22.013513513513516 -0.00019155593616204672 -4.725939154212711e-05 -0.0001442965446199196
22.113113113113116 -0.00018887868264229728 -4.718429057518848e-05 -0.0001416943920671088
22.21271271271271 -0.00018615785546032275 -4.71126132735833e-05 -0.00013904524218673943
22.31231231231231 -0.00018339507633100997 -4.704427223018116e-05 -0.00013635080410082882
22.41191191191191 -0.00018059196889780085 -4.6979181507396114e-05 -0.00013361278739040474
22.51151151151151 -0.0001777501587287134 -4.691725663832359e-05 -0.0001308329020903898
22.61111111111111 -0.00017487127331861533 -4.6858414624892936e-05 -0.00012801285869372238
22.71071071071071 -0.0001719566847187082 -4.680252285680809e-05 -0.00012515416186190012
22.81031031031031 -0.00016900861340303668 -4.6749609546310476e-05 -0.0001222590038567262
22.90990990990991 -0.00016602831645187168 -4.669954872213112e-05 -0.00011932876772974057
23.00950950950951 -0.0001630173946071523 -4.6652264950495246e-05 -0.00011636512965665703
23.10910910910911 -0.00015997743671931634 -4.6607684859765195e-05 -0.00011336975185955113
23.20870870870871 -0.00015691001974815324 -4.656573713958779e-05 -0.00011034428260856545
23.30830830830831 -0.00015381670876166712 -4.652635254288385e-05 -0.00010729035621878327
23.40790790790791 -0.00015069905693678722 -4.6489463885421864e-05 -0.00010420959305136537
23.50750750750751 -0.00014755860555851544 -4.6455006042691604e-05 -0.00010110359951582384
23.607107107107108 -0.00014439688402120512 -4.642291595516213e-05 -9.7973968066043e-05
23.706706706706708 -0.00014121540982756645 -4.639313262387646e-05 -9.482227720368998e-05
23.806306306306308 -0.000138022092972534 -4.636535441932211e-05 -9.165673855321189e-05
23.905905905905907 -0.0001348017948353686 -4.634002024587859e-05 -8.846177458949002e-05
24.005505505505507 -0.00013156720993976026 -4.631679756826657e-05 -8.525041237149368e-05
24.105105105105107 -0.00012831958717924867 -4.6295630446024924e-05 -8.202395673322373e-05
24.204704704704707 -0.0001250601616760605 -4.627646375794826e-05 -7.878369791811225e-05
24.304304304304306 -0.00012179015478523072 -4.625924320109221e-05 -7.553091158413851e-05
24.403903903903906 -0.00011851077409048118 -4.6243915290489225e-05 -7.226685879999197e-05
24.503503503503506 -0.00011522321340734722 -4.623042736028539e-05 -6.899278604706184e-05
24.603103103103106 -0.00011192865278104594 -4.621872756175095e-05 -6.570992521929498e-05
24.702702702702705 -0.00010862825848747095 -4.620876486640669e-05 -6.241949362106426e-05
24.8023023023023 -0.00010532318303361879 -4.6200489062755434e-05 -5.9122693970863347e-05
24.9019019019019 -0.00010201456515687825 -4.6193850758271546e-05 -5.582071439860671e-05
25.0015015015015 -9.870352982559896e-05 -4.618880137869042e-05 -5.251472844690853e-05
25.1011011011011 -9.539118823852279e-05 -4.618529316843479e-05 -4.9205895070088e-05
25.2007007007007 -9.207863782449978e-05 -4.618327918976207e-05 -4.589535863473771e-05
25.3003003003003 -8.876696224561444e-05 -4.618271332319069e-05 -4.258424892242375e-05
25.3998998998999 -8.545723139235408e-05 -4.618355026948962e-05 -3.927368112286445e-05
25.4994994994995 -8.215050138772996e-05 -4.618574554498879e-05 -3.5964755842741176e-05
25.5990990990991 -7.88478145852878e-05 -4.618925548726339e-05 -3.2658559098024406e-05
25.6986986986987 -7.555135662698833e-05 -4.619393108541204e-05 -2.935742554157628e-05
25.7982982982983 -7.22597941877723e-05 -4.6199991931814576e-05 -2.6059802255957727e-05
25.8978978978979 -6.897531039598449e-05 -4.6207254516730255e-05 -2.276805587925424e-05
25.9974974974975 -6.569888482587772e-05 -4.621567920025883e-05 -1.9483205625618898e-05
26.097097097097098 -6.243147846873855e-05 -4.622522724375245e-05 -1.6206251224986093e-05
26.196696696696698 -5.9174033734166197e-05 -4.6235860811663094e-05 -1.2938172922503103e-05
26.296296296296298 -5.592747445035685e-05 -4.6247542969268816e-05 -9.679931481088036e-06
26.395895895895897 -5.269270586325093e-05 -4.626023768224741e-05 -6.4324681810035155e-06
26.495495495495497 -4.947061463852266e-05 -4.627390981909231e-05 -3.196704819430352e-06
26.595095095095097 -4.626206885887997e-05 -4.6288525148696645e-05 2.6456289816678696e-08
26.694694694694697 -4.3067918026764585e-05 -4.630405034220076e-05 3.2361323154361803e-06
26.794294294294296 -3.988899306264671e-05 -4.6320452971286846e-05 6.431459908640137e-06
26.893893893893896 -3.672610630616192e-05 -4.6337701509600044e-05 9.61159520343813e-06
26.993493493493496 -3.358005151625321e-05 -4.635576533218001e-05 1.2775713815926795e-05
27.093093093093096 -3.045160387017632e-05 -4.6374614716029334e-05 1.5923010845853017e-05
27.192692692692695 -2.7341519965204958e-05 -4.639422083798196e-05 1.9052700872777e-05
27.29229229229229 -2.4250537817067658e-05 -4.641455577797161e-05 2.2164017960903953e-05
27.39189189189189 -2.1179376862079383e-05 -4.643559251633179e-05 2.5256215654252407e-05
27.49149149149149 -1.812873795415726e-05 -4.645730493507473e-05 2.8328566980917464e-05
27.59109109109109 -1.5099303368657505e-05 -4.6479667818033485e-05 3.138036444937598e-05
27.69069069069069 -1.2091736799533239e-05 -4.650265685057776e-05 3.441092005104452e-05
27.79029029029029 -9.108737083636244e-06 -4.6526247580658274e-05 3.7417510497022026e-05
27.88988988988989 -6.14772413314313e-06 -4.65502945000651e-05 4.040257036692197e-05
27.98948948948949 -3.211324094110069e-06 -4.657491785096114e-05 4.336359375685107e-05
28.08908908908909 -3.002739387625298e-07 -4.660009025073465e-05 4.629981631197212e-05
28.18868868868869 2.584683417410361e-06 -4.6625784577400974e-05 4.921046799481133e-05
28.28828828828829 5.442799113950515e-06 -4.665197397059729e-05 5.209477308454781e-05
28.38788788788789 8.273318346141425e-06 -4.6678631830729964e-05 5.495195017687139e-05
28.48748748748749 1.107548036529238e-05 -4.6705731819969296e-05 5.778121218526168e-05
28.587087087087088 1.3848518478596364e-05 -4.673324786097056e-05 6.058176633956692e-05
28.686686686686688 1.6591660048135286e-05 -4.6761154137584534e-05 6.335281418571982e-05
28.786286286286288 1.9304126491874745e-05 -4.6789425095568056e-05 6.60935515874428e-05
28.885885885885887 2.2066037817012334e-05 -4.681687607572372e-05 6.888291389273606e-05
28.985485485485487 2.4677190370141493e-05 -4.684594412211141e-05 7.15231344922529e-05
29.085085085085087 2.7262214172338878e-05 -4.687528426842392e-05 7.41374984407628e-05
29.184684684684687 2.9819444944649837e-05 -4.690488148639816e-05 7.6724326431048e-05
29.284284284284286 3.234725372209369e-05 -4.6934720960365445e-05 7.928197468245913e-05
29.383883883883886 3.48440468499689e-05 -4.696478808952521e-05 8.18088349394941e-05
29.483483483483486 3.730826598570048e-05 -4.699506848680813e-05 8.430333447250862e-05
29.583083083083086 3.9738388099124227e-05 -4.7025547978165615e-05 8.676393607728984e-05
29.682682682682685 4.213292547007087e-05 -4.7056212604417176e-05 8.918913807448804e-05
29.782282282282285 4.4490425690497666e-05 -4.70870486201136e-05 9.157747431061128e-05
29.88188188188188 4.680947166349371e-05 -4.7118042493679025e-05 9.392751415717273e-05
29.98148148148148 4.908868160200087e-05 -4.714918090769516e-05 9.623786250969604e-05
30.08108108108108 5.1326709030092854e-05 -4.718045075762235e-05 9.85071597877152e-05
30.18068068068068 5.3522242782264595e-05 -4.721183915407324e-05 0.00010073408193633783
30.28028028028028 5.5674007002153315e-05 -4.724333342082333e-05 0.00010291734042297664
30.37987987987988 5.778076114467013e-05 -4.727492109566357e-05 0.0001050556822403337
30.47947947947948 5.984129997358424e-05 -4.73065899306846e-05 0.00010714788990426884
30.57907907907908 6.185445356237552e-05 -4.733832789142412e-05 0.00010919278145379964
30.67867867867868 6.381908729395037e-05 -4.737012315786161e-05 0.00011118921045181198
30.77827827827828 6.573410186007324e-05 -4.7401964122997254e-05 0.00011313606598307048
30.87787787787788 6.759843326193505e-05 -4.743383939427305e-05 0.0001150322726562081
30.97747747747748 6.94110528091585e-05 -4.746573779343067e-05 0.00011687679060258917
31.077077077077078 7.11709671199401e-05 -4.7497648355800955e-05 0.00011866861547574106
31.176676676676678 7.287721812161864e-05 -4.7529560330303876e-05 0.00012040677845192251
31.276276276276278 7.452888304896989e-05 -4.7561463179874874e-05 0.00012209034622884477
31.375875875875877 7.612507444534345e-05 -4.7593346581464865e-05 0.00012371842102680832
31.475475475475477 7.766494016209437e-05 -4.7625200426892895e-05 0.00012529014058898727
31.575075075075077 7.914766335872516e-05 -4.765701481986185e-05 0.00012680467817858702
31.674674674674677 8.057246250203321e-05 -4.768878007951117e-05 0.00012826124258154438
31.774274274274276 8.193859136667926e-05 -4.7720486738143115e-05 0.00012965907810482237
31.873873873873876 8.324533903476097e-05 -4.7752125542928076e-05 0.00013099746457768903
31.973473473473476 8.44920298963814e-05 -4.7783687454199265e-05 0.00013227571735058066
32.073073073073076 8.567802364765954e-05 -4.7815163645452694e-05 0.00013349318729311224
32.172672672672675 8.680271529357243e-05 -4.784654550590518e-05 0.0001346492607994776
32.272272272272275 8.786553514568142e-05 -4.787782463779423e-05 0.00013574335978347565
32.371871871871875 8.886594882170587e-05 -4.7908992855951746e-05 0.0001367749416776576
32.471471471471475 8.980345724793894e-05 -4.794004219178306e-05 0.000137743499439722
32.571071071071074 9.067759665740028e-05 -4.7970964888008905e-05 0.0001386485615454092
32.670670670670674 9.148793858898331e-05 -4.8001753403781334e-05 0.00013948969199276465
32.770270270270274 9.223408989001316e-05 -4.803240040899938e-05 0.00014026649029901252
32.86986986986987 9.291569271368872e-05 -4.8062898790988136e-05 0.00014097859150467688
32.96946946946947 9.353242452135647e-05 -4.8093241648672354e-05 0.00014162566617002882
33.06906906906907 9.408399807981029e-05 -4.8123422294992235e-05 0.00014220742037480253
33.16866866866867 9.457016146456001e-05 -4.81534342577561e-05 0.0001427235957223161
33.26826826826827 9.499069805656292e-05 -4.818327127821932e-05 0.00014317396933478225
33.36786786786787 9.534542654478174e-05 -4.821292731151062e-05 0.00014355835385629237
33.46746746746747 9.563420092575826e-05 -4.82423965266321e-05 0.00014387659745239038
33.56706706706707 9.585691050176594e-05 -4.827167330645922e-05 0.00014412858380822516
33.666666666666664 9.601347988365207e-05 -4.830075224788289e-05 0.00014431423213153496
33.766266266266264 9.610386898899038e-05 -4.8329628161951645e-05 0.00014443349715094204
33.865865865865864 9.612807304307582e-05 -4.835829607316101e-05 0.00014448636911623683
33.96546546546546 9.608612257906658e-05 -4.838675122044834e-05 0.00014447287379951493
34.06506506506506 9.597808343741578e-05 -4.841498905577169e-05 0.00014439307249318746
34.16466466466466 9.580405676629768e-05 -4.844300524581514e-05 0.00014424706201211283
34.26426426426426 9.556417902203409e-05 -4.847079567042557e-05 0.00014403497469245966
34.36386386386386 9.525862196937852e-05 -4.849835642474432e-05 0.00014375697839412286
34.46346346346346 9.488759268123206e-05 -4.852568381679135e-05 0.0001434132764980234
34.56306306306306 9.445133353864323e-05 -4.855277436774942e-05 0.00014300410790639266
34.66266266266266 9.3950122231945e-05 -4.857962481452206e-05 0.00014252974704646708
34.76226226226226 9.338427176004418e-05 -4.8606232106607204e-05 0.00014199050386665138
34.86186186186186 9.275413043027926e-05 -4.863259340751825e-05 0.00014138672383779753
34.96146146146146 9.206008186069427e-05 -4.8658706095494615e-05 0.0001407187879561889
35.06106106106106 9.130254497819125e-05 -4.868456776179642e-05 0.00013998711273998767
35.16066066066066 9.048197401881454e-05 -4.871017621198349e-05 0.00013919215023079802
35.26026026026026 8.959885853002449e-05 -4.8735529465773206e-05 0.0001383343879957977
35.35985985985986 8.865372336785529e-05 -4.876062575604579e-05 0.00013741434912390108
35.45945945945946 8.764712870046766e-05 -4.878546353012326e-05 0.00013643259223059093
35.55905905905906 8.657967000615943e-05 -4.88100414493431e-05 0.00013538971145550253
35.65865865865866 8.545197807421802e-05 -4.8834358388631936e-05 0.00013428633646284997
35.75825825825826 8.426471900648382e-05 -4.885841343693188e-05 0.00013312313244341568
35.85785785785786 8.301859421450788e-05 -4.8882205897200504e-05 0.00013190080011170837
35.95745745745746 8.171434042424154e-05 -4.890573528584242e-05 0.00013062007571008397
36.05705705705706 8.035272967219954e-05 -4.892900133427248e-05 0.000129281731006472
36.15665665665666 7.893456930844425e-05 -4.89520039863578e-05 0.00012788657329480205
36.25625625625626 7.746070199644351e-05 -4.897474340097575e-05 0.00012643544539741927
36.35585585585586 7.593200571164972e-05 -4.89972199503086e-05 0.00012492922566195833
36.45545545545546 7.434939374519446e-05 -4.901943422069622e-05 0.00012336882796589067
36.55505505505506 7.271381470090433e-05 -4.90413870132045e-05 0.00012175520171410882
36.65465465465466 7.1026252498001e-05 -4.906307934049893e-05 0.00012008933183849992
36.754254254254256 6.928772636968008e-05 -4.9084512431250013e-05 0.00011837223880093009
36.853853853853856 6.749929086510067e-05 -4.9105687727859516e-05 0.00011660497859296018
36.953453453453456 6.572345389457725e-05 -4.912632136338858e-05 0.00011484977525796583
37.053053053053056 6.386029970229857e-05 -4.91465037555372e-05 0.00011300680345783578
37.152652652652655 6.193867326160786e-05 -4.916621165008906e-05 0.00011110488491169692
37.252252252252255 5.93212592914938e-05 -4.918592902726005e-05 0.00010850718831875386
37.351851851851855 5.7381519581980466e-05 -4.920526789206293e-05 0.0001065867874740434
37.451451451451454 5.539854944828449e-05 -4.922429132051321e-05 0.00010462284076879771
37.551051051051054 5.337358700728601e-05 -4.924299955646917e-05 0.00010261658656375519
37.650650650650654 5.1307866176415486e-05 -4.9261392861268414e-05 0.0001005692590376839
37.750250250250254 4.920261667308524e-05 -4.927947151273316e-05 9.84820881858184e-05
37.84984984984985 4.705906401483163e-05 -4.929723580687552e-05 9.635629982170714e-05
37.94944944944945 4.4878429521020286e-05 -4.9314686056192165e-05 9.419311557721246e-05
38.04904904904905 4.266193031043032e-05 -4.9331822589664406e-05 9.199375290009473e-05
38.14864864864865 4.041077930310167e-05 -4.934864575474763e-05 8.97594250578493e-05
38.24824824824825 3.81261852206194e-05 -4.936515591467129e-05 8.749134113529069e-05
38.34784784784785 3.5809352584976754e-05 -4.9381353451849474e-05 8.519070603682623e-05
38.44744744744745 3.346148171928576e-05 -4.939723876304926e-05 8.285872048233502e-05
38.54704704704705 3.108376874848773e-05 -4.9412812264506565e-05 8.04965810129943e-05
38.64664664664665 2.8677405598216417e-05 -4.942807438823139e-05 7.81054799864478e-05
38.746246246246244 2.6243579996219075e-05 -4.944302558413939e-05 7.568660558035846e-05
38.845845845845844 2.378347547022486e-05 -4.94576663184887e-05 7.324114178871357e-05
38.94544544544544 2.1298271351639646e-05 -4.9471997076011587e-05 7.077026842765123e-05
39.04504504504504 1.878914277156696e-05 -4.9486018356930125e-05 6.82751611284971e-05
39.14464464464464 1.625726066365019e-05 -4.949973068022474e-05 6.575699134387492e-05
39.24424424424424 1.3703791763362007e-05 -4.9513134580649886e-05 6.32169263440119e-05
39.34384384384384 1.1129898606725422e-05 -4.9526230610581487e-05 6.065612921730691e-05
39.44344344344344 8.536739533298035e-06 -4.953901934001693e-05 5.8075758873314966e-05
39.54304304304304 5.925468682761449e-06 -4.9551501355438183e-05 5.5476970038199636e-05
39.64264264264264 3.2972359971950035e-06 -4.956367726080658e-05 5.2860913258001583e-05
39.74224224224224 6.531872207915514e-07 -4.957554767671014e-05 5.022873489750169e-05
39.84184184184184 -2.00553610071097e-06 -4.958711324206889e-05 4.758157714135792e-05
39.94144144144144 -4.677796620597974e-06 -4.959837461171902e-05 4.4920577991121046e-05
40.04104104104104 -7.362461188762383e-06 -4.9609332457549736e-05 4.224687126878735e-05
40.14064064064064 -1.0058400855257334e-05 -4.961998747006647e-05 3.956158661480914e-05
40.24024024024024 -1.2764490866032932e-05 -4.963034035512238e-05 3.686584948908945e-05
40.33983983983984 -1.547961066791004e-05 -4.96403918366184e-05 3.416078116870836e-05
40.43943943943944 -1.8202643903748598e-05 -4.965014265579272e-05 3.144749875204412e-05
40.53903903903904 -2.0932478416000326e-05 -4.965959357107864e-05 2.8727115155078315e-05
40.63863863863864 -2.3668006245429756e-05 -4.966874535710987e-05 2.6000739111680108e-05
40.73823823823824 -2.6408123630261575e-05 -4.967759880670998e-05 2.32694751764484e-05
40.83783783783784 -2.9151731008880692e-05 -4.9686154728902933e-05 2.0534423720022238e-05
40.93743743743744 -3.1897733016137416e-05 -4.969441395033415e-05 1.7796680934196734e-05
41.03703703703704 -3.4645038486900154e-05 -4.970237731470207e-05 1.5057338827801916e-05
41.13663663663664 -3.7392560454065925e-05 -4.9710045683895045e-05 1.231748522982912e-05
41.23623623623624 -4.0139216149839296e-05 -4.97174199347228e-05 9.578203784883501e-06
41.33583583583584 -4.288392700360078e-05 -4.972450096275339e-05 6.8405739591526085e-06
41.43543543543544 -4.5625618645459565e-05 -4.9731289680892143e-05 4.105671035432579e-06
41.53503503503504 -4.836322090312707e-05 -4.973778701767629e-05 1.3745661145492253e-06
41.63463463463464 -5.1095667804332847e-05 -4.974399392025931e-05 -1.3516738840735346e-06
41.734234234234236 -5.3821897574550816e-05 -4.974991135242136e-05 -4.071986222129454e-06
41.833833833833836 -5.654085263955723e-05 -4.975554029485353e-05 -6.785312344703699e-06
41.933433433433436 -5.925147962415168e-05 -4.976088174544203e-05 -9.490597878709652e-06
42.033033033033036 -6.19527293517308e-05 -4.976593671926822e-05 -1.2186792632462586e-05
42.132632632632635 -6.464355684599356e-05 -4.9770706249034914e-05 -1.4872850596958646e-05
42.232232232232235 -6.732292133023067e-05 -4.977519138364529e-05 -1.754772994658538e-05
42.331831831831835 -6.998978622632991e-05 -4.9779393189766104e-05 -2.0210393036563803e-05
42.431431431431434 -7.26431191569077e-05 -4.978331275140136e-05 -2.2859806405506338e-05
42.531031031031034 -7.528189194459857e-05 -4.9786951169181755e-05 -2.549494077541681e-05
42.630630630630634 -7.790508061120251e-05 -4.979030956093312e-05 -2.8114771050269387e-05
42.730230230230234 -8.051166537967448e-05 -4.9793389061960636e-05 -3.071827631771385e-05
42.82982982982983 -8.310063067142439e-05 -4.979619082419618e-05 -3.3304439847228204e-05
42.92942942942943 -8.567096511086449e-05 -4.979871601733522e-05 -3.587224909352927e-05
43.02902902902903 -8.822166152043566e-05 -4.980096582755779e-05 -3.842069569287788e-05
43.12862862862863 -9.07517169244443e-05 -4.9802941458807494e-05 -4.094877546563681e-05
43.22822822822823 -9.326013254820966e-05 -4.980464413151254e-05 -4.345548841669712e-05
43.32782782782783 -9.574591381664278e-05 -4.9806075084148924e-05 -4.593983873249386e-05
43.42742742742743 -9.820807035751501e-05 -4.980723557153511e-05 -4.84008347859799e-05
43.52702702702703 -0.00010064561599833156 -4.9808126865258385e-05 -5.0837489133073185e-05
43.62662662662663 -0.0001030575687684632 -4.980875025552224e-05 -5.3248818512940954e-05
43.72622622622623 -0.00010544295089871982 -4.9809107048304225e-05 -5.56338438504156e-05
43.82582582582583 -0.00010780078882163482 -4.980919856649281e-05 -5.799159025514201e-05
43.92542542542542 -0.00011013011317146495 -4.980902615258743e-05 -6.032108701887752e-05
44.02502502502502 -0.00011242995878447462 -4.9808591163724724e-05 -6.262136762074989e-05
44.12462462462462 -0.00011469936469850952 -4.980789497338379e-05 -6.489146972512572e-05
44.22422422422422 -0.00011693737415441776 -4.98069389759337e-05 -6.713043517848406e-05
44.32382382382382 -0.00011914303459491296 -4.980572457952804e-05 -6.933731001538491e-05
44.42342342342342 -0.00012131539766613743 -4.980425321065242e-05 -7.151114445548502e-05
44.52302302302302 -0.00012345351921538852 -4.9802526312987545e-05 -7.365099290240098e-05
44.62262262262262 -0.0001255564592945291 -4.980054534698298e-05 -7.575591394754613e-05
44.72222222222222 -0.00012762328215771394 -4.9798311790851824e-05 -7.78249703668621e-05
44.82182182182182 -0.00012965305626238435 -4.9795827139718094e-05 -7.985722912266625e-05
44.92142142142142 -0.00013164485426898413 -4.9793092904906196e-05 -8.185176136407792e-05
45.02102102102102 -0.00013359775304238043 -4.9790110616356755e-05 -8.380764242602369e-05
45.12062062062062 -0.0001355108336512956 -4.978688182006864e-05 -8.572395183122696e-05
45.22022022022022 -0.00013738318136717002 -4.9783408079520094e-05 -8.759977328764991e-05
45.31981981981982 -0.00013921388566643603 -4.97796909755266e-05 -8.943419469090943e-05
45.41941941941942 -0.00014100204022994946 -4.9775732105814554e-05 -9.122630812413491e-05
45.51901901901902 -0.0001427467429425633 -4.977153308516336e-05 -9.297520985739995e-05
45.61861861861862 -0.00014444709589398033 -4.9767095545973924e-05 -9.468000034800641e-05
45.71821821821822 -0.00014610220537903732 -4.976242113755803e-05 -9.633978424147928e-05
45.81781781781782 -0.0001477111818965682 -4.975751152556996e-05 -9.795367037099824e-05
45.91741741741742 -0.00014927314015210417 -4.975236839413811e-05 -9.952077175796606e-05
46.01701701701702 -0.0001507871990554577 -4.974699344316492e-05 -0.00010104020561229278
46.11661661661662 -0.00015225248172242803 -4.9741388390458504e-05 -0.00010251109333196952
46.21621621621622 -0.00015366811547394836 -4.9735554972301097e-05 -0.00010393256050164725
46.31581581581582 -0.00015503323183779118 -4.972949493904367e-05 -0.00010530373689874753
46.41541541541542 -0.00015634696654714733 -4.972321006022185e-05 -0.00010662375648692548
46.51501501501502 -0.00015760845954204686 -4.971670212256641e-05 -0.00010789175741948045
46.61461461461462 -0.00015881685496864863 -4.970997292886637e-05 -0.00010910688203978227
46.714214214214216 -0.00015997130117995087 -4.97030243006691e-05 -0.00011026827687928177
46.813813813813816 -0.00016056123157355277 -4.969475488863396e-05 -0.0001108664766849188
46.913413413413416 -0.00016176117821245842 -4.9687143761616436e-05 -0.00011207403445084198
47.013013013013015 -0.00016288691609517517 -4.9679295654527786e-05 -0.00011320762044064739
47.112612612612615 -0.00016393912439781393 -4.967121114006546e-05 -0.00011426791325774846
47.212212212212215 -0.000164918485683927 -4.966289079177955e-05 -0.00011525559489214745
47.311811811811815 -0.0001658256859040819 -4.96543351822254e-05 -0.00011617135072185649
47.411411411411414 -0.0001666614143968559 -4.9645544885379435e-05 -0.0001170158695114765
47.511011011011014 -0.0001674263638855678 -4.9636520473512756e-05 -0.00011778984341205503
47.610610610610614 -0.00016812123048282504 -4.962726252074391e-05 -0.00011849396796208114
47.710210210210214 -0.0001687467136852661 -4.961777160033877e-05 -0.00011912894208492732
47.80980980980981 -0.00016930351637725496 -4.960804828570532e-05 -0.00011969546809154965
47.90940940940941 -0.00016979234482874975 -4.95980931509621e-05 -0.00012019425167778765
48.00900900900901 -0.0001702139086961552 -4.958790677022763e-05 -0.00012062600192592756
48.10860860860861 -0.00017056892102104373 -4.9577489716199365e-05 -0.00012099143130484437
48.20820820820821 -0.00017085809823058187 -4.9566842564132694e-05 -0.00012129125566644918
48.30780780780781 -0.00017108216013824067 -4.9555965887435615e-05 -0.00012152619425080505
48.40740740740741 -0.00017124182994152196 -4.954486026022665e-05 -0.00012169696968129531
48.50700700700701 -0.0001713378342236638 -4.953352625747699e-05 -0.00012180430796618683
48.60660660660661 -0.00017137090295321402 -4.952196445273672e-05 -0.00012184893850047731
48.70620620620621 -0.00017134176948246707 -4.951017542168757e-05 -0.0001218315940607795
48.80580580580581 -0.00017125117054945352 -4.9498159737737536e-05 -0.000121753010811716
48.90540540540541 -0.00017109984627580846 -4.948591797699465e-05 -0.00012161392829881381
49.005005005005 -0.0001708885401669136 -4.9473450712724804e-05 -0.0001214150894541888
49.1046046046046 -0.00017061799911431312 -4.9460758520751835e-05 -0.00012115724059356127
49.2042042042042 -0.00017028897339130825 -4.9447841975762694e-05 -0.00012084113141554555
49.3038038038038 -0.00016990221665551535 -4.943470165301279e-05 -0.00012046751500250254
49.4034034034034 -0.00016945848594872363 -4.942133812846806e-05 -0.00012003714782025556
49.503003003003 -0.00016895854169632688 -4.940775197596282e-05 -0.00011955078972036406
49.6026026026026 -0.0001684031477059023 -4.939394377174723e-05 -0.00011900920393415506
49.7022022022022 -0.00016779307116863155 -4.937991409164511e-05 -0.00011841315707698643
49.8018018018018 -0.00016712908265930086 -4.9365663510627666e-05 -0.00011776341914867318
49.9014014014014 -0.00016641195613459561 -4.9351192604802925e-05 -0.00011706076352979269
50.001001001001 -0.00016564246893423733 -4.933650195027895e-05 -0.00011630596698395837
50.1006006006006 -0.00016482140178013087 -4.9321592122453246e-05 -0.00011549980965767761
50.2002002002002 -0.00016394953877778566 -4.930646369786019e-05 -0.00011464307507992546
50.2997997997998 -0.0001630276674126208 -4.9291117252039396e-05 -0.0001137365501605814
50.3993993993994 -0.0001620565785536599 -4.927555336195156e-05 -0.00011278102519170831
50.498998998999 -0.00016103706645225206 -4.925977260285209e-05 -0.00011177729384939996
50.5985985985986 -0.00015996992873994035 -4.9243775552412224e-05 -0.00011072615318752812
50.6981981981982 -0.00015885596643087755 -4.9227562786740016e-05 -0.00010962840364413752
50.7977977977978 -0.0001576959839205472 -4.921113488251195e-05 -0.00010848484903803526
50.8973973973974 -0.00015649078898519523 -4.9194492415836076e-05 -0.00010729629656935916
50.996996996997 -0.0001552411927829667 -4.9177635964383633e-05 -0.00010606355681858305
51.0965965965966 -0.00015394800985220062 -4.916056610468901e-05 -0.00010478744374751161
51.1961961961962 -0.0001526120581135615 -4.9143283413997105e-05 -0.0001034687746995644
51.2957957957958 -0.00015123415886677096 -4.912578846926864e-05 -0.00010210837039750233
51.3953953953954 -0.00014981513679259708 -4.9108081847890625e-05 -0.00010070705494470646
51.494994994995 -0.00014835581995285455 -4.9090164127534317e-05 -9.926565582532023e-05
51.5945945945946 -0.0001468570397892677 -4.907203588516041e-05 -9.778500390410729e-05
51.694194194194196 -0.00014531963112389691 -4.9053697698582264e-05 -9.626593342531466e-05
51.793793793793796 -0.00014374443215842806 -4.903515014504479e-05 -9.470928201338326e-05
51.893393393393396 -0.00014213228447559347 -4.9016393803071884e-05 -9.31158906725216e-05
51.992992992992995 -0.0001404840330368984 -4.899742925005058e-05 -9.148660378684783e-05
52.092592592592595 -0.0001388005261833314 -4.897825706351001e-05 -8.982226911982141e-05
52.192192192192195 -0.0001370826156370697 -4.895887782197407e-05 -8.812373781509565e-05
52.291791791791795 -0.0001353311564976423 -4.893929210425086e-05 -8.639186439339144e-05
52.391391391391394 -0.00013354700724505623 -4.891950048772743e-05 -8.46275067573288e-05
52.490990990990994 -0.00013173102973937037 -4.8899503551069766e-05 -8.283152618830061e-05
52.590590590590594 -0.00012988408921799536 -4.887930187280177e-05 -8.100478734519359e-05
52.690190190190194 -0.00012800705429810935 -4.885889603102101e-05 -7.914815826708834e-05
52.78978978978979 -0.00012610079697637392 -4.8838286605388255e-05 -7.726251037098565e-05
52.88938938938939 -0.0001241661926268023 -4.881747417385896e-05 -7.534871845294335e-05
52.98898898898899 -0.00012220412000417017 -4.8796459315525466e-05 -7.34076606886447e-05
53.08858858858859 -0.00012021546123975215 -4.877524260919587e-05 -7.144021863055629e-05
53.18818818818819 -0.00011820110184402212 -4.875382463438883e-05 -6.94472772096333e-05
53.28778778778779 -0.00011616193070651095 -4.873220597005458e-05 -6.742972473645638e-05
53.38738738738739 -0.00011409884009481177 -4.8710387195143325e-05 -6.538845289966844e-05
53.48698698698699 -0.00011201272565386946 -4.868836888960005e-05 -6.33243567642694e-05
53.58658658658659 -0.00010990448640740171 -4.8666151632517094e-05 -6.123833477488462e-05
53.68618618618619 -0.00010777502475647796 -4.864373600398154e-05 -5.9131288752496415e-05
53.78578578578579 -0.00010562524648179307 -4.86211225828015e-05 -5.7004123898991576e-05
53.88538538538539 -0.00010345606074011473 -4.85983119496325e-05 -5.485774879048223e-05
53.98498498498499 -0.00010126838006655705 -4.85753046841353e-05 -5.269307538242175e-05
54.08458458458458 -9.906312037429645e-05 -4.855210136582856e-05 -5.0511019008467893e-05
54.18418418418418 -9.684120095329265e-05 -4.852870257508358e-05 -4.8312498378209064e-05
54.28378378378378 -9.460354447213605e-05 -4.850510889255589e-05 -4.609843557958016e-05
54.38338338338338 -9.23510769763425e-05 -4.8481320897906255e-05 -4.3869756078436245e-05
54.48298298298298 -9.008472788863744e-05 -4.845733917221652e-05 -4.1627388716420915e-05
54.58258258258258 -8.780543000980858e-05 -4.8433164294863225e-05 -3.937226571494535e-05
54.68218218218218 -8.551411951671641e-05 -4.8408796847922995e-05 -3.7105322668793416e-05
54.78178178178178 -8.321173596485212e-05 -4.838423741105658e-05 -3.482749855379553e-05
54.88138138138138 -8.089922228606385e-05 -4.8359486565345844e-05 -3.2539735720718006e-05
54.98098098098098 -7.85775247895515e-05 -4.83345448915884e-05 -3.02429798979631e-05
55.08058058058058 -7.624759316172459e-05 -4.830941297043979e-05 -2.7938180191284805e-05
55.18018018018018 -7.391038046620226e-05 -4.82840913838345e-05 -2.5626289082367753e-05
55.27977977977978 -7.156684314253426e-05 -4.825858071271228e-05 -2.3308262429821985e-05
55.37937937937938 -6.921794100946955e-05 -4.823288153829709e-05 -2.0985059471172466e-05
55.47897897897898 -6.686463725969817e-05 -4.820699444181288e-05 -1.8657642817885294e-05
55.57857857857858 -6.450789846525141e-05 -4.818092000505204e-05 -1.6326978460199375e-05
55.67817817817818 -6.214869457465967e-05 -4.8154658809380645e-05 -1.3994035765279026e-05
55.77777777777778 -5.978799891209975e-05 -4.812821143673319e-05 -1.1659787475366558e-05
55.87737737737738 -5.7426788179952845e-05 -4.8101578468617854e-05 -9.325209711334994e-06
55.97697697697698 -5.5066042456672913e-05 -4.807476048753757e-05 -6.9912819691353444e-06
56.07657657657658 -5.270674519763931e-05 -4.80477580748584e-05 -4.658987122780901e-06
56.17617617617618 -5.03498832355831e-05 -4.802057181294118e-05 -2.3293114226419227e-06
56.27577577577578 -4.799644677902394e-05 -4.799320228457306e-05 -3.2444944508824855e-09
56.37537537537538 -4.564742941440159e-05 -4.7965650070977983e-05 2.318220656576387e-06
56.47497497497498 -4.330382810394441e-05 -4.793791575536944e-05 4.634087651425035e-06
56.57457457457458 -4.096664318765875e-05 -4.790999991996615e-05 6.943356732307395e-06
56.674174174174176 -3.863687838148167e-05 -4.788190314783948e-05 9.245024766357803e-06
56.773773773773776 -3.631554077898614e-05 -4.785362602092392e-05 1.1538085241937781e-05
56.873373373373376 -3.4003640850244215e-05 -4.7825169123001394e-05 1.382152827275718e-05
56.972972972972975 -3.170219244182704e-05 -4.779653303629062e-05 1.6094340594463578e-05
57.072572572572575 -2.9412212777373275e-05 -4.7767718343720857e-05 1.8355505566347578e-05
57.172172172172175 -2.7134722458583844e-05 -4.773872562907401e-05 2.0604003170490164e-05
57.271771771771775 -2.4870745462663994e-05 -4.770955547542145e-05 2.2838810012757454e-05
57.371371371371374 -2.2621309144312823e-05 -4.768020846569244e-05 2.5058899321379617e-05
57.470970970970974 -2.0387444235723256e-05 -4.7650685183100456e-05 2.7263240947377203e-05
57.570570570570574 -1.8170184845445195e-05 -4.7620986212564286e-05 2.945080136711909e-05
57.670170170170174 -1.597056846009082e-05 -4.7591112136302636e-05 3.162054367621182e-05
57.76976976976977 -1.378963594234506e-05 -4.756106353852375e-05 3.377142759617869e-05
57.86936936936937 -1.162843153309723e-05 -4.7530841003435865e-05 3.5902409470338634e-05
57.96896896896897 -9.488002850730483e-06 -4.750044511425245e-05 3.801244226352197e-05
58.06856856856857 -7.369400889842838e-06 -4.74698764558923e-05 4.0100475566049464e-05
58.16816816816817 -5.27368002366302e-06 -4.743913561171099e-05 4.2165455588047973e-05
58.26776776776777 -3.2018980024872696e-06 -4.740822316634309e-05 4.420632516385582e-05
58.36736736736737 -1.1551159548162107e-06 -4.7377139704138934e-05 4.6222023749322725e-05
58.46696696696697 9.908928601021217e-07 -4.73458480860245e-05 4.833674094612662e-05
58.56656656656657 3.0214714203680166e-06 -4.731443634256039e-05 5.033590776292841e-05
58.66616616616617 5.030974452040483e-06 -4.728285786015363e-05 5.231383231219412e-05
58.76576576576577 7.018465145449683e-06 -4.725111359917379e-05 5.426957874462347e-05
58.86536536536537 8.98301188470896e-06 -4.721920453775398e-05 5.620221642246293e-05
58.96496496496497 1.0923688249846466e-05 -4.718713167250145e-05 5.811081992234791e-05
59.06456456456457 1.2839573012257691e-05 -4.71548960193502e-05 5.9994469031607886e-05
59.16416416416416 1.472975013925293e-05 -4.7122498611429374e-05 6.18522487506823e-05
59.26376376376376 1.6593308791357236e-05 -4.7089940501336976e-05 6.368324929269421e-05
59.36336336336336 1.7840030433404767e-05 -4.705760354980271e-05 6.489763398320748e-05
59.46296296296296 1.9826519279604332e-05 -4.7024880707198246e-05 6.685139998680258e-05
59.56256256256256 2.1773718817144076e-05 -4.699200457181974e-05 6.876572338896383e-05
59.66216216216216 2.368119427387683e-05 -4.695897704337427e-05 7.06401713172511e-05
59.76176176176176 2.5548523786653736e-05 -4.692580001417924e-05 7.247432380083297e-05
59.86136136136136 2.7375298403455877e-05 -4.689247536944664e-05 7.426777377290252e-05
59.96096096096096 2.916112208254163e-05 -4.6859004986288265e-05 7.60201270688299e-05
60.06056056056056 3.0905611692872986e-05 -4.682539073442627e-05 7.773100242729927e-05
60.16016016016016 3.260839701269447e-05 -4.679163447633529e-05 7.940003148902976e-05
60.25975975975976 3.426912073095423e-05 -4.675773806681606e-05 8.102685879777029e-05
60.35935935935936 3.588743844659349e-05 -4.6723703353137586e-05 8.261114179973107e-05
60.45895895895896 3.746301866840441e-05 -4.668953217517925e-05 8.415255084358365e-05
60.55855855855856 3.8995542815456485e-05 -4.665522636557285e-05 8.565076918102933e-05
60.65815815815816 4.0484705215959604e-05 -4.662078774927637e-05 8.710549296523597e-05
60.75775775775776 4.193021310896939e-05 -4.6586218143573894e-05 8.851643125254328e-05
60.85735735735736 4.333178664239768e-05 -4.655151935892833e-05 8.988330600132601e-05
60.95695695695696 4.483934795572965e-05 -4.651643143162688e-05 9.135577938735653e-05
61.05655655655656 4.6168452037989034e-05 -4.64814802028002e-05 9.264993224078923e-05
61.15615615615616 4.745375376771222e-05 -4.6446405365969675e-05 9.39001591336819e-05
61.25575575575576 4.869490019544288e-05 -4.641120872051375e-05 9.510610891595662e-05
61.35535535535536 4.989155488317466e-05 -4.6375892059273843e-05 9.626744694244851e-05
61.45495495495496 5.10433979042091e-05 -4.6340457164291144e-05 9.738385506850024e-05
61.55455455455456 5.2150125844008256e-05 -4.63049058120646e-05 9.845503165607286e-05
61.654154154154156 5.32114517997684e-05 -4.626923976928766e-05 9.948069156905605e-05
61.753753753753756 5.4227105379283114e-05 -4.6233460795264144e-05 0.00010046056617454726
61.853353353353356 5.519683270321708e-05 -4.619757064048714e-05 0.00010139440334370422
61.952952952952955 5.6120396402690184e-05 -4.6161571048060076e-05 0.00010228196745075027
62.052552552552555 5.699757561998809e-05 -4.612546375298622e-05 0.0001031230393729743
62.152152152152155 5.782816601012543e-05 -4.608925048117386e-05 0.00010391741649129928
62.251751751751755 5.861197973857203e-05 -4.605293295156799e-05 0.00010466491269014002
62.351351351351354 5.934884548267406e-05 -4.601651287444498e-05 0.00010536535835711904
62.450950950950954 6.003860843108556e-05 -4.597999195169678e-05 0.00010601860038278235
62.550550550550554 6.0681130283626326e-05 -4.594337187768361e-05 0.00010662450216130994
62.650150150150154 6.127628925199248e-05 -4.590665433809705e-05 0.00010718294359008953
62.74974974974975 6.182398005904589e-05 -4.586984101081271e-05 0.0001076938210698586
62.84934934934935 6.23241139383879e-05 -4.583293356532182e-05 0.00010815704750370971
62.94894894894895 6.277661863705931e-05 -4.579593366344171e-05 0.00010857255230050102
63.04854854854855 6.318143841170355e-05 -4.57588429580369e-05 0.00010894028136974045
63.14814814814815 6.353853403112454e-05 -4.572166309486648e-05 0.00010926019712599102
63.24774774774775 6.384788277586041e-05 -4.56843957108788e-05 0.00010953227848673921
63.34734734734735 6.410947843704663e-05 -4.5647042434637806e-05 0.00010975652087168443
63.44694694694695 6.432333131925818e-05 -4.560960488774414e-05 0.00010993293620700231
63.54654654654655 6.448946823667258e-05 -4.557208468213504e-05 0.00011006155291880761
63.64614614614615 6.460793251648058e-05 -4.5534483423210765e-05 0.00011014241593969134
63.74574574574575 6.467878399647021e-05 -4.5496802706708204e-05 0.00011017558670317841
63.84534534534535 6.470209902701641e-05 -4.5459044121543014e-05 0.00011016114314855943
63.94494494494495 6.467797047065461e-05 -4.5421209247678013e-05 0.00011009917971833263
64.04454454454455 6.460650770023336e-05 -4.538329965697586e-05 0.00010998980735720922
64.14414414414415 6.448783660218284e-05 -4.534531691319899e-05 0.00010983315351538183
64.24374374374375 6.432209957395687e-05 -4.530726257300445e-05 0.00010962936214696131
64.34334334334335 6.410945552474346e-05 -4.526913818310164e-05 0.0001093785937078451
64.44294294294295 6.385007987674386e-05 -4.5230945283520905e-05 0.00010908102516026476
64.54254254254255 6.354416456389346e-05 -4.519268540533973e-05 0.00010873684996923318
64.64214214214215 6.31919180321461e-05 -4.515436007224595e-05 0.00010834627810439204
64.74174174174175 6.279356524004244e-05 -4.5115970799543e-05 0.00010790953603958544
64.84134134134135 6.234934765842582e-05 -4.507751909315517e-05 0.000107426866751581
64.94094094094095 6.185952327101065e-05 -4.5039006453180276e-05 0.00010689852972419091
65.04054054054055 6.132436657310337e-05 -4.500043436991064e-05 0.00010632480094301401
65.14014014014015 6.07441685733079e-05 -4.496180432582265e-05 0.00010570597289913055
65.23973973973975 6.01192367935255e-05 -4.492311779515035e-05 0.00010504235458867586
65.33933933933935 5.944989526739165e-05 -4.488437624459608e-05 0.00010433427151198773
65.43893893893895 5.8736484542123447e-05 -4.484558113276194e-05 0.0001035820656748854
65.53853853853855 5.797936167752483e-05 -4.4806733909297244e-05 0.00010278609558682208
65.63813813813815 5.717890024712348e-05 -4.476783601617741e-05 0.00010194673626330089
65.73773773773775 5.633549033717601e-05 -4.472888888699345e-05 0.00010106437922416946
65.83733733733735 5.54495385480891e-05 -4.468989394794677e-05 0.00010013943249603588
65.93693693693695 5.452146799271419e-05 -4.465085261543323e-05 9.917232060814742e-05
66.03653653653654 5.355171829791062e-05 -4.461176630059073e-05 9.816348459850134e-05
66.13613613613614 5.25407456045457e-05 -4.457263640375687e-05 9.711338200830257e-05
66.23573573573574 5.1489022566499906e-05 -4.453346431816386e-05 9.602248688466377e-05
66.33533533533534 5.039703835279853e-05 -4.449425142894371e-05 9.489128978174223e-05
66.43493493493494 4.9265298645480026e-05 -4.445499911284402e-05 9.372029775832404e-05
66.53453453453454 4.809432564115924e-05 -4.441570873879642e-05 9.251003437995566e-05
66.63413413413414 4.688465805060106e-05 -4.437638166720604e-05 9.126103971780709e-05
66.73373373373374 4.5636851099146734e-05 -4.433701925094625e-05 8.997387035009298e-05
66.83333333333333 4.435147652742445e-05 -4.4297622833937575e-05 8.864909936136202e-05
66.93293293293293 4.302912258850711e-05 -4.4258193752568794e-05 8.728731634107591e-05
67.03253253253253 4.1670394053170423e-05 -4.4218733335412715e-05 8.588912738858314e-05
67.13213213213213 4.027591220534533e-05 -4.41792429019472e-05 8.445515510729253e-05
67.23173173173173 3.884631484453394e-05 -4.4139723764260464e-05 8.29860386087944e-05
67.33133133133133 3.738225628509895e-05 -4.4100177225629986e-05 8.148243351072895e-05
67.43093093093093 3.588440735796895e-05 -4.4060604582227836e-05 7.994501194019678e-05
67.53053053053053 3.4353455407654114e-05 -4.4021007120989004e-05 7.837446252864312e-05
67.63013013013013 3.2790104296509535e-05 -4.398138612145886e-05 7.677149041796839e-05
67.72972972972973 3.1195074401182415e-05 -4.39417428555089e-05 7.513681725669131e-05
67.82932932932933 2.956910261431745e-05 -4.3902078584494585e-05 7.347118119881203e-05
67.92892892892893 2.7912942345409424e-05 -4.386239456536601e-05 7.177533691077544e-05
68.02852852852853 2.62273635200927e-05 -4.3822692043136164e-05 7.005005556322887e-05
68.12812812812813 2.451315257928855e-05 -4.37829722574179e-05 6.829612483670645e-05
68.22772772772772 2.2771112481763117e-05 -4.374323643901335e-05 6.651434892077647e-05
68.32732732732732 2.1002062701995787e-05 -4.370348580948758e-05 6.470554851148337e-05
68.42692692692692 1.9206839231742384e-05 -4.366372158344235e-05 6.287056081518472e-05
68.52652652652652 1.7386294579466725e-05 -4.362394496666867e-05 6.101023954613539e-05
68.62612612612612 1.554129777090907e-05 -4.3584157158278465e-05 5.9125454929187536e-05
68.72572572572572 1.3672734348944006e-05 -4.3544359347293955e-05 5.721709369623796e-05
68.82532532532532 1.1781506373722553e-05 -4.350455271534771e-05 5.528605908907026e-05
68.92492492492492 9.868532422530054e-06 -4.346473843611421e-05 5.333327085864426e-05
69.02452452452452 7.934747591491488e-06 -4.3424917675594093e-05 5.135966526708558e-05
69.12412412412412 5.981103493013508e-06 -4.3385091590408826e-05 4.936619508342234e-05
69.22372372372372 4.008568258200285e-06 -4.334526133021655e-05 4.735382958841684e-05
69.32332332332332 2.01812653642719e-06 -4.3305428036291015e-05 4.5323554572718205e-05
69.42292292292292 1.0779494203916332e-08 -4.3265592840811e-05 4.327637233501492e-05
69.52252252252252 -2.0124551826938844e-06 -4.322575686913411e-05 4.121330168644023e-05
69.62212212212212 -4.050543290361475e-06 -4.318592123823351e-05 3.913537794787204e-05
69.72172172172172 -6.102434105912381e-06 -4.314608705598744e-05 3.704365295007506e-05
69.82132132132132 -8.1670603893258e-06 -4.310625542316871e-05 3.4939195033842916e-05
69.92092092092092 -1.0243338379751778e-05 -4.3066427431739394e-05 3.2823089051987614e-05
70.02052052052052 -1.2330167798921822e-05 -4.3026604166840354e-05 3.069643636791853e-05
70.12012012012012 -1.4426431849017265e-05 -4.298678670323853e-05 2.8560354854221265e-05
70.21971971971972 -1.653099721295348e-05 -4.2946976109305985e-05 2.6415978896352503e-05
70.31931931931932 -1.8642714054379897e-05 -4.290717344488827e-05 2.4264459390508368e-05
70.41891891891892 -2.076041601824841e-05 -4.286737976215705e-05 2.210696374390864e-05
70.51851851851852 -2.288292022896599e-05 -4.2827596103336426e-05 1.9944675874370435e-05
70.61811811811812 -2.5009027293094736e-05 -4.278782350496614e-05 1.77787962118714e-05
70.71771771771772 -2.7137521295514948e-05 -4.274806299378043e-05 1.5610541698265482e-05
70.81731731731732 -2.926716980283573e-05 -4.270831558855549e-05 1.3441145785719758e-05
70.91691691691692 -3.139672386140547e-05 -4.266858230081994e-05 1.1271858439414475e-05
71.01651651651652 -3.352491799731184e-05 -4.2628864133575926e-05 9.103946136264086e-06
71.11611611611612 -3.5650470217802886e-05 -4.258916208087272e-05 6.938691863069836e-06
71.21571571571572 -3.77720820092975e-05 -4.254947712965419e-05 4.7773951203566876e-06
71.31531531531532 -3.988843833752754e-05 -4.2509810258337674e-05 2.6213719208101343e-06
71.41491491491492 -4.1998207649669445e-05 -4.247016243695612e-05 4.71954787286677e-07
71.51451451451452 -4.4100041871075754e-05 -4.243053462772651e-05 -1.6695072433492446e-06
71.61411411411412 -4.619257640825937e-05 -4.239092778561827e-05 -3.801648622641097e-06
71.71371371371372 -4.827443014647771e-05 -4.235134285551113e-05 -5.9230872909665785e-06
71.81331331331332 -5.034420545115382e-05 -4.2311780775179395e-05 -8.032424675974427e-06
71.91291291291292 -5.2400488167165816e-05 -4.2272242474865616e-05 -1.01282456923002e-05
72.01251251251252 -5.4441847619131075e-05 -4.223272887600161e-05 -1.2209118743129468e-05
72.11211211211211 -5.6684664860142684e-05 -4.219338320979205e-05 -1.4491281650350632e-05
72.21171171171171 -5.873068449616882e-05 -4.2153872593360125e-05 -1.6576811902808688e-05
72.31131131131131 -6.077118044942155e-05 -4.211439509319349e-05 -1.865678535622806e-05
72.41091091091091 -6.280494693314155e-05 -4.20749509980567e-05 -2.0729995935084847e-05
72.51051051051051 -6.483079613289534e-05 -4.203554058406667e-05 -2.2795255548828668e-05
72.61011011011011 -6.684755820842271e-05 -4.1996164115829524e-05 -2.4851394092593187e-05
72.70970970970971 -6.885408129164718e-05 -4.1956821847577436e-05 -2.6897259444069737e-05
72.80930930930931 -7.08492314882392e-05 -4.191751402075284e-05 -2.8931717467486356e-05
72.90890890890891 -7.283189287733195e-05 -4.187824086571369e-05 -3.0953652011618267e-05
73.00850850850851 -7.480096751208977e-05 -4.183900260116503e-05 -3.296196491092474e-05
73.10810810810811 -7.675537541857126e-05 -4.179979943458535e-05 -3.4955575983985916e-05
73.20770770770771 -7.869405459743464e-05 -4.176063156094757e-05 -3.6933423036487066e-05
73.30730730730731 -8.061596102393766e-05 -4.172149916399804e-05 -3.889446185993962e-05
73.40690690690691 -8.252006864609031e-05 -4.168240241639865e-05 -4.0837666229691656e-05
73.50650650650651 -8.440536938820743e-05 -4.16433414793005e-05 -4.276202790890694e-05
73.60610610610611 -8.62708731479245e-05 -4.1604316501207e-05 -4.466655664671749e-05
73.70570570570571 -8.811560779832918e-05 -4.1565327619821354e-05 -4.655028017850783e-05
73.80530530530531 -8.993861918767722e-05 -4.1526374961051725e-05 -4.84122442266255e-05
73.90490490490491 -9.17389711385397e-05 -4.1487458639721814e-05 -5.025151249881788e-05
74.00450450450451 -9.35157454497926e-05 -4.1448578758291895e-05 -5.20671666915007e-05
74.10410410410411 -9.526804189505357e-05 -4.140973540771143e-05 -5.385830648734214e-05
74.20370370370371 -9.69949782242452e-05 -4.137092866784543e-05 -5.562404955639978e-05
74.30330330330331 -9.869569016316862e-05 -4.133215860647966e-05 -5.736353155668895e-05
74.40290290290291 -0.00010036933141265082 -4.129342528074177e-05 -5.907590613190906e-05
74.50250250250251 -0.00010201507365223963 -4.1254728734543285e-05 -6.076034491769634e-05
74.60210210210211 -0.00010363210653451918 -4.1216069001706055e-05 -6.241603753281311e-05
74.70170170170171 -0.0001052196376912207 -4.117744610368846e-05 -6.404219158753222e-05
74.80130130130131 -0.00010677689273023819 -4.113886005072232e-05 -6.563803267951586e-05
74.90090090090091 -0.00010830311523605476 -4.110031084110234e-05 -6.720280439495242e-05
75.00050050050051 -0.00010979756677016896 -4.106179846218084e-05 -6.873576830798812e-05
75.10010010010011 -0.00011125952687194742 -4.102332288809408e-05 -7.023620398385334e-05
75.1996996996997 -0.00011268829305805641 -4.0984884083599134e-05 -7.170340897445727e-05
75.2992992992993 -0.0001140831808233145 -4.09464820003791e-05 -7.31366988229354e-05
75.3988988988989 -0.00011544352363827673 -4.0908116579601037e-05 -7.453540705867568e-05
75.4984984984985 -0.00011676867295420837 -4.08697877490738e-05 -7.589888520513456e-05
75.5980980980981 -0.0001180579981989638 -4.083149542708498e-05 -7.722650277187883e-05
75.6976976976977 -0.0001193108867792603 -4.0793239518848176e-05 -7.851764726041212e-05
75.7972972972973 -0.00012052674407968314 -4.075501991877673e-05 -7.97717241609064e-05
75.8968968968969 -0.00012170499346439103 -4.071683650991532e-05 -8.098815695447572e-05
75.9964964964965 -0.00012284507627498444 -4.0678689162092505e-05 -8.216638711289194e-05
76.0960960960961 -0.00012394645183320567 -4.0640577735615584e-05 -8.330587409759006e-05
76.1956956956957 -0.00012500859743965978 -4.06025020780021e-05 -8.440609536165768e-05
76.2952952952953 -0.00012603100837367269 -4.05644620256851e-05 -8.546654634798757e-05
76.3948948948949 -0.00012701319789400146 -4.052645740301842e-05 -8.648674049098305e-05
76.4944944944945 -0.00012795469724011357 -4.0488488022703e-05 -8.746620921741057e-05
76.5940940940941 -0.00012885505562820756 -4.045055368735007e-05 -8.840450194085749e-05
76.6936936936937 -0.00012971384025803448 -4.0412654185502114e-05 -8.930118607253236e-05
76.7932932932933 -0.0001305306363065029 -4.0374789296322444e-05 -9.015584701018044e-05
76.8928928928929 -0.00013130504693165793 -4.03369587860425e-05 -9.096808814561543e-05
76.99249249249249 -0.00013203669327097603 -4.0299162409667144e-05 -9.173753086130888e-05
77.09209209209209 -0.00013272521444264386 -4.0261399911116774e-05 -9.246381453152709e-05
77.19169169169169 -0.00013337026754513205 -4.0223671022232575e-05 -9.31465965228995e-05
77.29129129129129 -0.00013397152765776357 -4.0185975462776474e-05 -9.37855521949871e-05
77.39089089089089 -0.00013452868783957685 -4.0148312941994396e-05 -9.438037489758246e-05
77.49049049049049 -0.00013504145913017853 -4.011068315733724e-05 -9.49307759728413e-05
77.59009009009009 -0.0001356581342220409 -4.0073369591056016e-05 -9.558476463098488e-05
77.68968968968969 -0.0001360734863466462 -4.0035749160551864e-05 -9.603773718609434e-05
77.78928928928929 -0.00013644313354177487 -3.999816102975729e-05 -9.644497251201757e-05
77.88888888888889 -0.00013676713011875565 -3.996060455889961e-05 -9.680652555985605e-05
77.98848848848849 -0.00013704554496939638 -3.992307910976934e-05 -9.712246585962705e-05
78.08808808808809 -0.00013727846156456284 -3.988558404415699e-05 -9.739287752040583e-05
78.18768768768768 -0.00013746597795744723 -3.984811872371098e-05 -9.761785923373624e-05
78.28728728728728 -0.00013760820678101028 -3.981068251050602e-05 -9.779752427050427e-05
78.38688688688688 -0.00013770527524869182 -3.9773274767043184e-05 -9.793200048164865e-05
78.48648648648648 -0.0001377573251549791 -3.973589485582353e-05 -9.802143029915558e-05
78.58608608608608 -0.00013776451287455418 -3.9698542139916535e-05 -9.806597073463766e-05
78.68568568568568 -0.000137727009362294 -3.9661215982391706e-05 -9.80657933799023e-05
78.78528528528528 -0.0001376450001546914 -3.962391574646063e-05 -9.802108440823079e-05
78.88488488488488 -0.00013751868536701297 -3.95866407966139e-05 -9.793204457039907e-05
78.98448448448448 -0.00013734827969685173 -3.954939049606311e-05 -9.779888920078863e-05
79.08408408408408 -0.00013713401242057446 -3.951216420901461e-05 -9.762184821155986e-05
79.18368368368368 -0.00013687612739587965 -3.947496129995898e-05 -9.740116609592067e-05
79.28328328328328 -0.00013657488306037638 -3.943778113338682e-05 -9.713710192698957e-05
79.38288288288288 -0.000136230552432437 -3.940062307506765e-05 -9.682992935736936e-05
79.48248248248248 -0.00013584342310963397 -3.9363486489918393e-05 -9.647993661971557e-05
79.58208208208208 -0.00013541379727087136 -3.932637074271384e-05 -9.608742652815751e-05
79.68168168168168 -0.00013494199167439548 -3.9289275199649875e-05 -9.565271647474562e-05
79.78128128128128 -0.00013442833765935804 -3.9252199227064475e-05 -9.517613843229358e-05
79.88088088088088 -0.00013387318114411076 -3.921514219086931e-05 -9.465803895324144e-05
79.98048048048048 -0.00013327688262677388 -3.9178103457402364e-05 -9.40987791693715e-05
80.08008008008008 -0.0001326398171866572 -3.914108239385428e-05 -9.349873479280293e-05
80.17967967967968 -0.00013196237448198647 -3.9104078366989375e-05 -9.285829611499709e-05
80.27927927927928 -0.00013124495875075585 -3.9067090744140396e-05 -9.217786800661545e-05
80.37887887887888 -0.00013048798881101222 -3.90301188929243e-05 -9.145786991808792e-05
80.47847847847848 -0.00012969189805957628 -3.899316218095806e-05 -9.069873587861823e-05
80.57807807807808 -0.00012885713447403194 -3.895621997642707e-05 -8.990091449760486e-05
80.67767767767768 -0.00012798416061130527 -3.891929164822728e-05 -8.9064868963078e-05
80.77727727727728 -0.0001270734536063856 -3.888237656369143e-05 -8.819107704269415e-05
80.87687687687688 -0.00012612550517530964 -3.884547409256812e-05 -8.728003108274153e-05
80.97647647647648 -0.00012514082161189325 -3.880858360332696e-05 -8.633223800856628e-05
81.07607607607608 -0.00012411992379071537 -3.877170446628498e-05 -8.534821932443039e-05
81.17567567567568 -0.00012306334716370772 -3.87348360499118e-05 -8.432851111379592e-05
81.27527527527528 -0.0001219716417628547 -3.869797772480866e-05 -8.327366403804605e-05
81.37487487487488 -0.00012084537219848815 -3.866112886100837e-05 -8.218424333747978e-05
81.47447447447448 -0.00011968511766070836 -3.862428882882796e-05 -8.10608288318804e-05
81.57407407407408 -0.00011849147191725254 -3.8587456998584464e-05 -7.990401491866807e-05
81.67367367367368 -0.00011726504331505796 -3.855063274187388e-05 -7.871441057318409e-05
81.77327327327328 -0.00011600645477926721 -3.8513815429439556e-05 -7.749263934982766e-05
81.87287287287288 -0.00011471634381379661 -3.8477004432309064e-05 -7.623933938148754e-05
81.97247247247248 -0.00011339536250062568 -3.8440199122504744e-05 -7.495516337812093e-05
82.07207207207207 -0.00011204417750050767 -3.840339887233314e-05 -7.364077862817454e-05
82.17167167167167 -0.00011066347005126433 -3.8366603053532355e-05 -7.229686699773198e-05
82.27127127127127 -0.00010925393597005952 -3.832981103869316e-05 -7.092412493136636e-05
82.37087087087087 -0.00010781628565098347 -3.8293022200122106e-05 -6.952326345086136e-05
82.47047047047047 -0.00010635124406718435 -3.82562359112626e-05 -6.809500815592174e-05
82.57007007007007 -0.00010485955076802614 -3.821945154527385e-05 -6.664009922275229e-05
82.66966966966967 -0.00010334195988207286 -3.8182668475741376e-05 -6.515929140633148e-05
82.76926926926927 -0.00010179924011382015 -3.814588607582437e-05 -6.365335403799579e-05
82.86886886886887 -0.00010023217474696368 -3.810910372024524e-05 -6.212307102671844e-05
82.96846846846847 -9.864156164070438e-05 -3.807232078287371e-05 -6.056924085783068e-05
83.06806806806807 -9.702821323330115e-05 -3.803553663829008e-05 -5.899267659501108e-05
83.16766766766767 -9.539295653951286e-05 -3.79987506607904e-05 -5.739420587872247e-05
83.26726726726727 -9.373663315059845e-05 -3.7961962226660266e-05 -5.577467092393818e-05
83.36686686686687 -9.206009923545369e-05 -3.7925170709627315e-05 -5.4134928525826364e-05
83.46646646646647 -9.036422553947434e-05 -3.788837548640345e-05 -5.247585005307088e-05
83.56606606606607 -8.864989738555097e-05 -3.785157593199529e-05 -5.079832145355568e-05
83.66566566566567 -8.69180146720794e-05 -3.7814771422972634e-05 -4.9103243249106764e-05
83.76526526526527 -8.516949187523439e-05 -3.7777961335905284e-05 -4.7391530539329104e-05
83.86486486486487 -8.34052580468381e-05 -3.7741145046368284e-05 -4.56641130004698e-05
83.96446446446447 -8.162625681535476e-05 -3.77043219320683e-05 -4.392193488328645e-05
84.06406406406407 -7.983344638631708e-05 -3.766749136943305e-05 -4.2165955016884036e-05
84.16366366366367 -7.802779954047879e-05 -3.7630652736879715e-05 -4.039714680359908e-05
84.26326326326327 -7.621030363509363e-05 -3.75938054105518e-05 -3.8616498224541834e-05
84.36286286286287 -7.438196060377323e-05 -3.755694876929284e-05 -3.68250118344804e-05
84.46246246246247 -7.25437869559187e-05 -3.7520082191093714e-05 -3.502370476482498e-05
84.56206206206207 -7.069681377686267e-05 -3.748320505437164e-05 -3.321360872249102e-05
84.66166166166167 -6.884208672786941e-05 -3.744631673725963e-05 -3.1395769990609786e-05
84.76126126126127 -6.698066604570841e-05 -3.740941661888542e-05 -2.9571249426822992e-05
84.86086086086087 -6.511362654336496e-05 -3.7372504079229435e-05 -2.774112246413552e-05
84.96046046046047 -6.324205760947167e-05 -3.733557849656677e-05 -2.5906479112904893e-05
85.06006006006007 -6.136706320717168e-05 -3.7298639251304175e-05 -2.4068423955867507e-05
85.15965965965967 -5.948976187610812e-05 -3.726168572242728e-05 -2.2228076153680836e-05
85.25925925925927 -5.761128673185568e-05 -3.722471729105337e-05 -2.038656944080231e-05
85.35885885885887 -5.5394020866970104e-05 -3.7187429485925355e-05 -1.820659138104475e-05
85.45845845845847 -5.356213720972392e-05 -3.715057018226276e-05 -1.6411567027461164e-05
85.55805805805807 -5.171928266094029e-05 -3.711368548863448e-05 -1.460559717230581e-05
85.65765765765767 -4.986659828873031e-05 -3.707677556619161e-05 -1.2789822722538704e-05
85.75725725725727 -4.8005211851176466e-05 -3.703984058532229e-05 -1.0965371265854176e-05
85.85685685685687 -4.613623779420096e-05 -3.7002880719683166e-05 -9.133357074517792e-06
85.95645645645646 -4.4260777251849965e-05 -3.69658961513153e-05 -7.294881100534668e-06
86.05605605605606 -4.23799180478568e-05 -3.69288870668072e-05 -5.451030981049599e-06
86.15565565565566 -4.049473469308396e-05 -3.6891853661416014e-05 -3.6028810316679488e-06
86.25525525525526 -3.860628838808112e-05 -3.685479613423582e-05 -1.7514922538452995e-06
86.35485485485486 -3.6715627021663984e-05 -3.681771469260298e-05 1.0208767093899952e-07
86.45445445445446 -3.4823785170345904e-05 -3.678060954868557e-05 1.9568243783396612e-06
86.55405405405406 -3.2931784101037924e-05 -3.6743480922041276e-05 3.8116968210033526e-06
86.65365365365366 -3.1040631767638164e-05 -3.670632903791216e-05 5.665697270273996e-06
86.75325325325326 -2.91513228137319e-05 -3.666915412793515e-05 7.517831314203251e-06
86.85285285285286 -2.726483857117046e-05 -3.6631956430568386e-05 9.367117859397924e-06
86.95245245245246 -2.5382147060923903e-05 -3.659473618938592e-05 1.1212589128462016e-05
87.05205205205206 -2.3504202992654658e-05 -3.655749365577777e-05 1.305329066312311e-05
87.15165165165166 -2.163194776414912e-05 -3.652022908596565e-05 1.4888281321816523e-05
87.25125125125125 -1.9766309463449265e-05 -3.648294274384512e-05 1.6716633280395856e-05
87.35085085085085 -1.790820286714734e-05 -3.6445634898427676e-05 1.8537432031280334e-05
87.45045045045045 -1.605852943995956e-05 -3.640830582639865e-05 2.0349776386439094e-05
87.55005005005005 -1.421817733685771e-05 -3.637095580842243e-05 2.215277847156472e-05
87.64964964964965 -1.2388021401505968e-05 -3.6333585134400445e-05 2.3945563732894474e-05
87.74924924924925 -1.0568923167681989e-05 -3.629619409835528e-05 2.572727093067329e-05
87.84884884884885 -8.761730856292616e-06 -3.625878300127284e-05 2.7497052144980223e-05
87.94844844844845 -6.967279379210824e-06 -3.6221352150391805e-05 2.925407277118098e-05
88.04804804804805 -5.186390338280945e-06 -3.6183901860056276e-05 3.099751152177533e-05
88.14764764764764 -3.4198720240397057e-06 -3.614643244986838e-05 3.2726560425828674e-05
88.24724724724724 -1.6685194160004361e-06 -3.610894424596723e-05 3.4440424829966794e-05
88.34684684684684 6.688581578373489e-08 -3.6071437580744724e-05 3.6138323396528454e-05
88.44644644644644 1.7855753112883125e-06 -3.603391279341395e-05 3.7819488104702264e-05
88.54604604604604 3.486794021512197e-06 -3.5996370228588156e-05 3.948316425010035e-05
88.64564564564564 5.16980020677238e-06 -3.59588102384123e-05 4.1128610445184686e-05
88.74524524524524 6.833865437840815e-06 -3.5921233180431504e-05 4.275509861827232e-05
88.84484484484484 8.478274595091763e-06 -3.588363941872786e-05 4.4361914013819625e-05
88.94444444444444 1.0102325869354447e-05 -3.5846029323352024e-05 4.5948355192706466e-05
89.04404404404404 1.1705330760491964e-05 -3.580840327160218e-05 4.7513734032094145e-05
89.14364364364364 1.3286614078253936e-05 -3.577076164575033e-05 4.905737572400427e-05
89.24324324324324 1.4845513943129166e-05 -3.5733104835458116e-05 5.057861877858728e-05
89.34284284284284 1.6381381782792918e-05 -3.56954332360715e-05 5.207681501886442e-05
89.44244244244244 1.7893582336654395e-05 -3.565774724989979e-05 5.3551329586554184e-05
89.54204204204204 1.9381493651735584e-05 -3.5620047284652405e-05 5.500154093638799e-05
89.64164164164164 2.0844507085655555e-05 -3.55823337551442e-05 5.642684084079975e-05
89.74124124124124 2.2282027304498802e-05 -3.554460708215857e-05 5.7826634386657373e-05
89.84084084084084 2.369347228381003e-05 -3.550686769216327e-05 5.9200339975973306e-05
89.94044044044044 2.5078273307883598e-05 -3.546911601958414e-05 6.054738932746774e-05
90.04004004004004 2.6435874970331957e-05 -3.543135250311025e-05 6.18672274734422e-05
90.13963963963964 2.776573517252246e-05 -3.5393577589672994e-05 6.315931276219545e-05
90.23923923923924 2.9067325126419525e-05 -3.5355791730751214e-05 6.442311685717074e-05
90.33883883883884 3.0340129351600358e-05 -3.5317995385213416e-05 6.565812473681377e-05
90.43843843843844 3.158364567653394e-05 -3.528018901818087e-05 6.686383469471481e-05
90.53803803803804 3.279738523772835e-05 -3.524237310102763e-05 6.803975833875598e-05
90.63763763763764 3.398087248172033e-05 -3.5204548110385763e-05 6.91854205921061e-05
90.73723723723724 3.513364516081197e-05 -3.5166714530845416e-05 7.030035969165739e-05
90.83683683683684 3.62552543387551e-05 -3.512887285225475e-05 7.138412719100985e-05
90.93643643643644 3.7345264385635356e-05 -3.5091023570856814e-05 7.243628795649217e-05
91.03603603603604 3.8403252980003805e-05 -3.505316719014218e-05 7.345642017014599e-05
91.13563563563564 3.942881110873487e-05 -3.501530421814892e-05 7.444411532688379e-05
91.23523523523524 4.042154306745261e-05 -3.497743517073105e-05 7.539897823818365e-05
91.33483483483484 4.138106645896756e-05 -3.493956056928483e-05 7.632062702825239e-05
91.43443443443444 4.230701219441358e-05 -3.490168094160141e-05 7.720869313601498e-05
91.53403403403404 4.3199024492679434e-05 -3.486379682215102e-05 7.806282131483046e-05
91.63363363363364 4.4056760880124565e-05 -3.482590875194092e-05 7.888266963206549e-05
91.73323323323324 4.487989219242651e-05 -3.478801727681003e-05 7.966790946923654e-05
91.83283283283284 4.566810257117028e-05 -3.4750122951123794e-05 8.041822552229406e-05
91.93243243243244 4.642108946711688e-05 -3.471222633265825e-05 8.113331579977513e-05
92.03203203203203 4.7138563637787466e-05 -3.467432798885285e-05 8.181289162664031e-05
92.13163163163163 4.7820249148742286e-05 -3.4636428490557596e-05 8.245667763929988e-05
92.23123123123123 4.846588337244385e-05 -3.45985284161543e-05 8.306441178859815e-05
92.33083083083083 4.9075216990530647e-05 -3.456062835113017e-05 8.363584534166082e-05
92.43043043043043 4.964801398998021e-05 -3.452272888551989e-05 8.41707428755001e-05
92.53003003003003 5.018405166723029e-05 -3.4484830617316224e-05 8.466888228454651e-05
92.62962962962963 5.0683120624484e-05 -3.444693415019629e-05 8.51300547746803e-05
92.72922922922923 5.114502477269412e-05 -3.440904009266888e-05 8.5554064865363e-05
92.82882882882883 5.1569581329431465e-05 -3.4371149062053526e-05 8.5940730391485e-05
92.92842842842843 5.195662082059017e-05 -3.433326168078566e-05 8.628988250137584e-05
93.02802802802803 5.2305987077403424e-05 -3.429537857741139e-05 8.660136565481481e-05
93.12762762762763 5.261753724042252e-05 -3.4257500386587486e-05 8.687503762701e-05
93.22722722722723 5.289114175724309e-05 -3.421962775021826e-05 8.711076950746134e-05
93.32682682682683 5.312668438108404e-05 -3.418176131631868e-05 8.730844569740272e-05
93.42642642642643 5.332406217533504e-05 -3.414390173716698e-05 8.746796391250202e-05
93.52602602602603 5.3483185507445806e-05 -3.410604967484688e-05 8.758923518229269e-05
93.62562562562563 5.3603978054894705e-05 -3.4068205794994815e-05 8.767218384988952e-05
93.72522522522523 5.368637680078337e-05 -3.403037077163163e-05 8.771674757241501e-05
93.82482482482483 5.373033203596834e-05 -3.399254528176244e-05 8.772287731773078e-05
93.92442442442443 5.373580735906104e-05 -3.39547300130505e-05 8.769053737211154e-05
94.02402402402403 5.370277967500671e-05 -3.391692565585914e-05 8.761970533086585e-05
94.12362362362363 5.363123919750025e-05 -3.3879132909078185e-05 8.751037210657843e-05
94.22322322322323 5.352118944571772e-05 -3.3841352476997605e-05 8.736254192271533e-05
94.32282282282283 5.337264724744274e-05 -3.380358507001802e-05 8.717623231746077e-05
94.42242242242243 5.318564273736116e-05 -3.376583140493495e-05 8.69514741422961e-05
94.52202202202203 5.296021935848217e-05 -3.372809220550721e-05 8.668831156398939e-05
94.62162162162163 5.2696433859864564e-05 -3.3690368201320105e-05 8.638680206118468e-05
94.72122122122123 5.239435629846413e-05 -3.3652660127927455e-05 8.604701642639158e-05
94.82082082082083 5.205407003899155e-05 -3.3614968727562204e-05 8.566903876655375e-05
94.92042042042043 5.1675671753770315e-05 -3.357729474871008e-05 8.525296650248039e-05
95.02002002002003 5.125927142188403e-05 -3.3539638946820114e-05 8.479891036870414e-05
95.11961961961963 5.0804992331165986e-05 -3.350200208203092e-05 8.43069944131969e-05
95.21921921921923 5.031297107606748e-05 -3.346438492272342e-05 8.377735599879089e-05
95.31881881881883 4.978335755907893e-05 -3.342678824139967e-05 8.321014580047861e-05
95.41841841841843 4.921631499058777e-05 -3.3389212819372465e-05 8.260552780996023e-05
95.51801801801803 4.861201988859421e-05 -3.335165944207575e-05 8.196367933066997e-05
95.61761761761763 4.7970662078995486e-05 -3.331412890247521e-05 8.12847909814707e-05
95.71721721721723 4.729244469515948e-05 -3.327662199907878e-05 8.056906669423826e-05
95.81681681681683 4.6577584179203775e-05 -3.323913953806824e-05 7.981672371727202e-05
95.91641641641642 4.58263102805745e-05 -3.320168233003074e-05 7.902799261060524e-05
96.01601601601602 4.503886605704112e-05 -3.316425119265887e-05 7.820311724969999e-05
96.11561561561562 4.421550787483853e-05 -3.312684695089275e-05 7.734235482573128e-05
96.21521521521522 4.335650540753023e-05 -3.308947043464628e-05 7.64459758421765e-05
96.31481481481482 4.246214163757146e-05 -3.305212248108092e-05 7.551426411865237e-05
96.41441441441442 4.153271285630923e-05 -3.301480393247403e-05 7.454751678878325e-05
96.51401401401402 4.0568528662134904e-05 -3.297751563877683e-05 7.354604430091172e-05
96.61361361361362 3.9569911963042165e-05 -3.294025845534066e-05 7.251017041838282e-05
96.71321321321322 3.8537198975774354e-05 -3.290303324504863e-05 7.144023222082298e-05
96.81281281281282 3.7470739224687585e-05 -3.286584087419442e-05 7.033658009888202e-05
96.91241241241242 3.637089554345608e-05 -3.282868221859304e-05 6.919957776204911e-05
97.01201201201202 3.5238044075356365e-05 -3.2791558158749016e-05 6.802960223410538e-05
97.11161161161162 3.407257427099353e-05 -3.2754469582982896e-05 6.682704385397643e-05
97.21121121121122 3.287488889142765e-05 -3.271741738331003e-05 6.559230627473767e-05
97.31081081081082 3.164540400661054e-05 -3.2680402459845946e-05 6.432580646645649e-05
97.4104104104104 3.0384548994959464e-05 -3.264342571824841e-05 6.302797471320788e-05
97.51001001001 2.9112208836892256e-05 -3.260665178785872e-05 6.171886062475097e-05
97.6096096096096 2.7811571434313014e-05 -3.2569767108299184e-05 6.0381338542612194e-05
97.7092092092092 2.64847714809946e-05 -3.253291883368093e-05 5.9017690314675533e-05
97.8088088088088 2.5132474513469566e-05 -3.249610769501033e-05 5.76285822084799e-05
97.9084084084084 2.3755357765935518e-05 -3.245933442002525e-05 5.621469218596077e-05
98.008008008008 2.2354110162012836e-05 -3.2422599732200305e-05 5.4776709894213135e-05
98.1076076076076 2.0929432301670663e-05 -3.238590435231004e-05 5.331533665398071e-05
98.2072072072072 1.9482036451847767e-05 -3.234924899729208e-05 5.183128544913985e-05
98.3068068068068 1.801264653479962e-05 -3.23126343815261e-05 5.032528091632572e-05
98.4064064064064 1.6521998117156047e-05 -3.227606121413374e-05 4.879805933128979e-05
98.506006006006 1.5010838399405204e-05 -3.2239530201962915e-05 4.725036860136812e-05
98.6056056056056 1.3479926204382766e-05 -3.220304204944569e-05 4.5682968253828454e-05
98.7052052052052 1.1930031967324342e-05 -3.216659745575612e-05 4.409662942308047e-05
98.8048048048048 1.0361937722507265e-05 -3.213019711793664e-05 4.2492134840443904e-05
98.9044044044044 8.776437095718849e-06 -3.209384172848218e-05 4.087027882420103e-05
99.004004004004 7.174335290756063e-06 -3.205753197732975e-05 3.9231867268085815e-05
99.1036036036036 5.556449079620052e-06 -3.202126855114785e-05 3.75777176307679e-05
99.2032032032032 3.9236067893000385e-06 -3.198505213276804e-05 3.5908658922068075e-05
99.3028028028028 2.276648295804762e-06 -3.194888340161129e-05 3.4225531697416054e-05
99.4024024024024 6.164250071094558e-07 -3.191276303368796e-05 3.252918804079742e-05
99.502002002002 -1.0562001435232562e-06 -3.1876691702308344e-05 3.0820491558785084e-05
99.6016016016016 -2.7403527103331277e-06 -3.184067007651948e-05 2.9100317366186353e-05
99.7012012012012 -4.435146746430975e-06 -3.180469882195781e-05 2.7369552075526833e-05
99.8008008008008 -6.139684812467296e-06 -3.1768778601559695e-05 2.56290937890924e-05
99.9004004004004 -7.853057991269453e-06 -3.173291007499302e-05 2.3879852083723566e-05
100.0 -9.927647387826257e-06 -3.1698162773494696e-05 2.1770515385668435e-05


==> figures/oblique_pressure_pulse/data/grcbc_farfield_Ma0.0_alpha0.5.dat <==
t p_0.001 rho_0.001 u_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01
0.002 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228543e-08 0.0015261551943899832 0.06265869791221762 5.624898499832918e-06 0.000843834313810417 8.101027382582278e-06 7.152144690228537e-08 0.0015261551943899832 0.06265869791221762 5.624898499832917e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228436e-08 0.0015261551943899785 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228513e-08 0.0015261551943899826
0.012 0.06241359447841062 0.00019875821078549894 0.006944175449178274 9.919628918308792e-06 1.5120510408254605e-06 0.0009029231016283309 0.06241359447841062 0.0001987582107855021 0.006944175449178276 9.919628918300786e-06 1.5120510408258298e-06 0.0009029231016281833 0.06241359447841065 0.00019875821078551689 0.006944175449178274 9.919628918308856e-06 1.5120510408319703e-06 0.0009029231016280991 0.06241359447841062 0.00019875821078549715 0.006944175449178274 9.919628918303413e-06 1.5120510408257717e-06 0.0009029231016281506
0.022 0.0617814935298169 0.0006992889557145086 0.013170002955718931 1.0136727327630734e-05 2.892758398439618e-06 0.0006452597360817065 0.06178149352981689 0.0006992889557145013 0.01317000295571893 1.0136727327613589e-05 2.892758398448588e-06 0.0006452597360819349 0.06178149352981694 0.0006992889557145358 0.013170002955718938 1.0136727327600353e-05 2.8927583984532475e-06 0.0006452597360818785 0.061781493529816885 0.0006992889557144963 0.013170002955718931 1.0136727327630666e-05 2.8927583984346792e-06 0.0006452597360815023
0.032 0.06078262853889045 0.0014997504195744444 0.01924021376891104 9.43861958113287e-06 3.5305524746792877e-06 0.0005107023451330293 0.060782628538890444 0.001499750419574477 0.019240213768911038 9.438619581106278e-06 3.530552474673729e-06 0.0005107023451330639 0.06078262853889048 0.0014997504195745 0.019240213768911052 9.438619581126207e-06 3.5305524746519078e-06 0.0005107023451333357 0.060782628538890424 0.0014997504195744743 0.019240213768911038 9.438619581114866e-06 3.5305524746560506e-06 0.0005107023451322573
0.042 0.05945523643584244 0.0025826947159445835 0.02508594958524699 7.85481519338406e-06 4.004776930545491e-06 0.00042645726640670875 0.05945523643584246 0.002582694715944602 0.025085949585246986 7.854815193393701e-06 4.004776930541054e-06 0.000426457266407099 0.059455236435842454 0.002582694715944653 0.02508594958524701 7.854815193403613e-06 4.004776930514977e-06 0.0004264572664071831 0.05945523643584242 0.0025826947159446243 0.02508594958524699 7.854815193383962e-06 4.0047769305340764e-06 0.0004264572664063487
0.052 0.057848704790201336 0.003925386915916308 0.030646211533632745 6.168591266711548e-06 4.936717200929483e-06 0.00035831429012104447 0.05784870479020146 0.003925386915916288 0.03064621153363274 6.16859126671416e-06 4.936717200908892e-06 0.00035831429012131444 0.05784870479020137 0.003925386915916335 0.03064621153363276 6.168591266737461e-06 4.9367172009081e-06 0.0003583142901217209 0.05784870479020136 0.003925386915916322 0.03064621153363274 6.168591266716372e-06 4.936717200916951e-06 0.0003583142901212961
0.062 0.05602066642465656 0.005501010652453184 0.03586856602079049 5.649605009257005e-06 6.362586100872529e-06 0.00030646959027306173 0.05602066642465662 0.005501010652453201 0.03586856602079049 5.6496050092635525e-06 6.362586100836199e-06 0.0003064695902727092 0.05602066642465656 0.005501010652453238 0.0358685660207905 5.6496050092678e-06 6.362586100826754e-06 0.0003064695902736755 0.05602066642465654 0.00550101065245319 0.03586856602079048 5.649605009236888e-06 6.362586100857979e-06 0.0003064695902733249
0.072 0.0540339776323276 0.007279905667420237 0.04071022967505938 6.3447917206854735e-06 7.865709307241918e-06 0.00028533119758807936 0.05403397763232768 0.007279905667420258 0.04071022967505936 6.344791720699193e-06 7.865709307202515e-06 0.0002853311975873502 0.05403397763232755 0.00727990566742027 0.04071022967505936 6.3447917207005355e-06 7.865709307221245e-06 0.0002853311975878424 0.05403397763232758 0.007279905667420238 0.04071022967505935 6.344791720679483e-06 7.865709307227816e-06 0.0002853311975874033
0.082 0.05195377423496932 0.009230760341627684 0.045138694547151234 7.286808256239249e-06 9.155369667422222e-06 0.0002923970167340209 0.05195377423496942 0.009230760341627718 0.04513869454715123 7.2868082562506164e-06 9.155369667372862e-06 0.00029239701673356713 0.05195377423496926 0.009230760341627717 0.045138694547151206 7.286808256229924e-06 9.155369667383985e-06 0.00029239701673315855 0.0519537742349693 0.009230760341627698 0.0451386945471512 7.286808256241474e-06 9.15536966740512e-06 0.0002923970167329674
0.092 0.04984473201357984 0.01132168535443163 0.04913192291826185 8.125080751626625e-06 1.0183787029037121e-05 0.0003094889532878023 0.04984473201357991 0.011321685354431678 0.04913192291826184 8.12508075164285e-06 1.0183787029014736e-05 0.0003094889532876561 0.04984473201357972 0.011321685354431659 0.049131922918261815 8.125080751641711e-06 1.0183787029030411e-05 0.0003094889532872255 0.04984473201357977 0.011321685354431664 0.0491319229182618 8.125080751657545e-06 1.0183787029032908e-05 0.00030948895328736275
0.102 0.04776856816826981 0.013521128534507614 0.05267816289826832 8.970066315781695e-06 1.1016138863880932e-05 0.00032302571621857447 0.04776856816826985 0.013521128534507697 0.052678162898268314 8.970066315800003e-06 1.101613886383764e-05 0.00032302571621893583 0.04776856816826967 0.013521128534507673 0.05267816289826827 8.970066315823508e-06 1.1016138863890052e-05 0.00032302571621852584 0.04776856816826974 0.01352112853450769 0.05267816289826825 8.97006631581942e-06 1.1016138863867473e-05 0.00032302571621877456
0.112 0.045781767060978695 0.015798618758698913 0.05577544355363852 9.865176662502531e-06 1.1702336816541594e-05 0.00032906671741531475 0.045781767060978765 0.01579861875869904 0.05577544355363853 9.865176662506026e-06 1.1702336816489993e-05 0.00032906671741571715 0.04578176706097859 0.015798618758699017 0.05577544355363846 9.865176662504227e-06 1.1702336816532202e-05 0.0003290667174153702 0.045781767060978674 0.015798618758699003 0.055775443553638476 9.865176662521591e-06 1.1702336816521687e-05 0.00032906671741563345
0.122 0.04393351107914276 0.01812534520040051 0.05843080883311783 1.0674971930917364e-05 1.2254247464177491e-05 0.0003287987352400511 0.04393351107914285 0.018125345200400628 0.058430808833117825 1.0674971930925107e-05 1.2254247464093527e-05 0.00032879873524041254 0.04393351107914265 0.01812534520040062 0.05843080883311775 1.0674971930892134e-05 1.2254247464018219e-05 0.00032879873524013754 0.04393351107914272 0.018125345200400617 0.058430808833117784 1.0674971930899598e-05 1.225424746412017e-05 0.00032879873524025436
0.132 0.04226384589187107 0.02047458790808951 0.06065934682556807 1.126858392433462e-05 1.2699656684922153e-05 0.00032500606528055556 0.04226384589187114 0.020474587908089627 0.06065934682556806 1.12685839243123e-05 1.2699656684821707e-05 0.00032500606528081447 0.04226384589187101 0.02047458790808963 0.06065934682556797 1.126858392427245e-05 1.2699656684583152e-05 0.0003250060652803769 0.04226384589187102 0.020474587908089602 0.060659346825568 1.1268583924317336e-05 1.2699656684849375e-05 0.0003250060652805743
0.142 0.04080219120147322 0.02282201886754458 0.06248306745949042 1.166325440173253e-05 1.3111863292169623e-05 0.0003212037847984032 0.040802191201473284 0.0228220188675447 0.0624830674594904 1.1663254401692332e-05 1.3111863292047314e-05 0.000321203784798352 0.040802191201473194 0.02282201886754469 0.06248306745949029 1.1663254401663982e-05 1.311186329180208e-05 0.00032120378479813945 0.040802191201473235 0.022822018867544668 0.062483067459490324 1.1663254401717256e-05 1.3111863292113328e-05 0.00032120378479837147
0.152 0.039566386717374044 0.025145892039323704 0.06392967876082592 1.1997734477295985e-05 1.3561988975321514e-05 0.0003211281700575088 0.03956638671737416 0.025145892039323863 0.06392967876082588 1.1997734477277606e-05 1.3561988975184035e-05 0.0003211281700573032 0.03956638671737403 0.025145892039323842 0.06392967876082578 1.1997734477262506e-05 1.3561988975182261e-05 0.00032112817005759876 0.0395663867173741 0.025145892039323804 0.0639296787608258 1.199773447726598e-05 1.356198897530656e-05 0.00032112817005751636
0.162 0.03856248957194292 0.027427138656043275 0.06503130925549831 1.2388043526951448e-05 1.4039076881401153e-05 0.0003267768778812401 0.038562489571943026 0.027427138656043404 0.06503130925549828 1.2388043526960044e-05 1.4039076881286015e-05 0.00032677687788127465 0.03856248957194293 0.027427138656043414 0.06503130925549816 1.2388043526955981e-05 1.4039076881455201e-05 0.00032677687788205403 0.03856248957194299 0.027427138656043355 0.06503130925549819 1.2388043526930552e-05 1.4039076881440193e-05 0.0003267768778812981
0.172 0.03778547440709491 0.029649381847829396 0.06582322147304615 1.2811356894079932e-05 1.4429080841490385e-05 0.0003366374706490795 0.03778547440709498 0.029649381847829517 0.06582322147304612 1.2811356894090419e-05 1.4429080841398275e-05 0.00033663747064983793 0.037785474407094934 0.029649381847829535 0.06582322147304599 1.2811356894117703e-05 1.442908084137862e-05 0.00033663747064980833 0.037785474407095 0.029649381847829444 0.06582322147304598 1.2811356894069985e-05 1.4429080841498123e-05 0.0003366374706490751
0.182 0.037220830834037 0.03179888316958775 0.06634255812720515 1.313647318027298e-05 1.457982316686372e-05 0.00034667404459563474 0.0372208308340371 0.03179888316958785 0.06634255812720512 1.313647318027684e-05 1.4579823166813744e-05 0.0003466740445967054 0.03722083083403706 0.03179888316958785 0.06634255812720498 1.3136473180253544e-05 1.4579823166237365e-05 0.00034667404459605525 0.03722083083403712 0.03179888316958776 0.06634255812720496 1.313647318023341e-05 1.4579823166806265e-05 0.0003466740445950492
0.192 0.03684685783910256 0.033864432924189766 0.06662715808453977 1.3257540271991127e-05 1.4394836463170585e-05 0.000353226203604687 0.03684685783910264 0.03386443292418989 0.06662715808453974 1.3257540272004826e-05 1.4394836463105066e-05 0.0003532262036057612 0.03684685783910262 0.0338644329241899 0.06662715808453959 1.32575402718954e-05 1.4394836462065895e-05 0.0003532262036052727 0.03684685783910265 0.03386443292418975 0.0666271580845396 1.3257540271949856e-05 1.4394836463009044e-05 0.00035322620360397076
0.202 0.03663730382843944 0.03583719602765902 0.06671447379061544 1.321354438831998e-05 1.3898555848185477e-05 0.0003551652456667069 0.03663730382843952 0.03583719602765911 0.06671447379061544 1.321354438832242e-05 1.3898555848109787e-05 0.00035516524566748387 0.03663730382843953 0.03583719602765911 0.06671447379061526 1.3213544388343529e-05 1.3898555847369468e-05 0.0003551652456672813 0.03663730382843957 0.03583719602765896 0.06671447379061526 1.3213544388308465e-05 1.389855584803207e-05 0.000355165245666551
0.212 0.0365639575767898 0.03771052511555228 0.06664061576953928 1.3219197950375387e-05 1.3249877620912153e-05 0.0003542736104035571 0.03656395757678984 0.03771052511555233 0.06664061576953927 1.3219197950378335e-05 1.324987762083944e-05 0.0003542736104040711 0.03656395757678985 0.037710525115552354 0.06664061576953913 1.3219197950526101e-05 1.324987762112633e-05 0.00035427361040669784 0.03656395757678987 0.03771052511555219 0.06664061576953911 1.321919795041877e-05 1.3249877620916979e-05 0.00035427361040426067
0.222 0.036598865829290596 0.039479752235135106 0.0664395435181877 1.3556810653873293e-05 1.269037774576481e-05 0.0003543355863031102 0.03659886582929061 0.03947975223513515 0.0664395435181877 1.3556810653865023e-05 1.2690377745690044e-05 0.00035433558630350515 0.036598865829290644 0.03947975223513516 0.06643954351818755 1.355681065390459e-05 1.2690377746765497e-05 0.000354335586311972 0.036598865829290644 0.03947975223513501 0.06643954351818755 1.3556810653898544e-05 1.2690377745908701e-05 0.00035433558630457813
0.232 0.03671599180476314 0.04114196955811997 0.0661424158833559 1.4362695807867645e-05 1.2428829415765439e-05 0.0003597646639106651 0.03671599180476315 0.04114196955812001 0.06614241588335588 1.4362695807855705e-05 1.2428829415704519e-05 0.00035976466391096466 0.036715991804763176 0.04114196955812 0.06614241588335579 1.4362695807830797e-05 1.2428829416233797e-05 0.00035976466392166997 0.03671599180476319 0.04114196955811985 0.06614241588335575 1.4362695807861025e-05 1.2428829415817967e-05 0.0003597646639117705
0.242 0.036892273147611995 0.04269580809371919 0.0657771080726793 1.5514369320643513e-05 1.2525490378009185e-05 0.0003741644972350929 0.03689227314761199 0.04269580809371923 0.06577710807267928 1.5514369320601124e-05 1.2525490378000611e-05 0.0003741644972355633 0.036892273147611954 0.0426958080937192 0.06577710807267927 1.551436932050351e-05 1.252549037643232e-05 0.0003741644972455671 0.036892273147612016 0.04269580809371904 0.06577710807267916 1.5514369320583617e-05 1.2525490377709914e-05 0.00037416449723506396
0.252 0.037108144074009225 0.04414122161927344 0.0653678968522896 1.673294741921291e-05 1.2872833558289448e-05 0.00039853484243955673 0.03710814407400922 0.044141221619273474 0.06536789685228957 1.6732947419205024e-05 1.28728335583858e-05 0.00039853484244010723 0.03710814407400906 0.0441412216192734 0.06536789685228966 1.6732947418683885e-05 1.2872833554218486e-05 0.0003985348424604269 0.03710814407400916 0.04414122161927328 0.06536789685228951 1.673294741910994e-05 1.2872833557577352e-05 0.00039853484243934374
0.262 0.037347640876484615 0.045479281276122864 0.06493530998137423 1.7734576612330565e-05 1.3272509757060184e-05 0.00042948730572288184 0.037347640876484636 0.04547928127612292 0.06493530998137423 1.7734576612382153e-05 1.3272509757221154e-05 0.00042948730572313826 0.03734764087648433 0.04547928127612274 0.06493530998137449 1.7734576611472748e-05 1.3272509751948949e-05 0.0004294873057759859 0.037347640876484546 0.045479281276122684 0.0649353099813742 1.7734576612225327e-05 1.3272509756213102e-05 0.00042948730572494047
0.272 0.03759822113988979 0.04671198469609215 0.06449613019274893 1.83004946559739e-05 1.352209752527551e-05 0.00045925311882872677 0.03759822113988981 0.046711984696092196 0.06449613019274891 1.8300494656047854e-05 1.3522097525405141e-05 0.00045925311882818353 0.037598221139889254 0.046711984696091904 0.0644961301927495 1.830049465528671e-05 1.3522097521689107e-05 0.00045925311894181746 0.03759822113988964 0.04671198469609193 0.06449613019274898 1.83004946558982e-05 1.35220975246803e-05 0.00045925311883604757
0.282 0.03785041185429523 0.04784208216967592 0.06406353800432851 1.830045397137794e-05 1.3471794661531867e-05 0.0004782500453068158 0.03785041185429532 0.047842082169675997 0.06406353800432842 1.8300453971417442e-05 1.347179466161277e-05 0.0004782500453047809 0.03785041185429435 0.04784208216967552 0.06406353800432948 1.8300453971203173e-05 1.3471794661347867e-05 0.00047825004552642556 0.03785041185429503 0.047842082169675684 0.06406353800432865 1.830045397131943e-05 1.3471794661531521e-05 0.000478250045322923
0.292 0.03809737540844809 0.04887292118998391 0.06364737177839107 1.771746152603486e-05 1.3061546739072075e-05 0.00047878867469871667 0.038097375408448195 0.04887292118998401 0.06364737177839094 1.7717461526034112e-05 1.3061546739103925e-05 0.00047878867469468474 0.03809737540844665 0.04887292118998333 0.06364737177839273 1.7717461526189116e-05 1.3061546742044488e-05 0.00047878867512773324 0.038097375408447716 0.04887292118998364 0.06364737177839142 1.771746152598251e-05 1.3061546739656618e-05 0.00047878867473077967
0.302 0.038334455271706244 0.04980830966302308 0.06325447855819148 1.6679910168984818e-05 1.2349245105312143e-05 0.0004584319032621048 0.03833445527170635 0.04980830966302316 0.06325447855819134 1.667991016897497e-05 1.2349245105387206e-05 0.0004584319032543832 0.03833445527170398 0.04980830966302216 0.06325447855819415 1.6679910168522165e-05 1.2349245108615723e-05 0.0004584319041566879 0.038334455271705634 0.049808309663022694 0.0632544785581921 1.6679910168882235e-05 1.2349245105995484e-05 0.00045843190332873395
0.312 0.038558740144791284 0.05065239720845997 0.06288912621727272 1.550911538477275e-05 1.1541342670996777e-05 0.0004228726494390988 0.038558740144791444 0.05065239720846003 0.06288912621727252 1.5509115384821215e-05 1.1541342671199621e-05 0.0004228726494228945 0.03855874014478789 0.05065239720845863 0.06288912621727671 1.550911538176943e-05 1.1541342669936904e-05 0.000422872651438105 0.03855874014479036 0.05065239720845946 0.06288912621727373 1.5509115384404596e-05 1.1541342670924336e-05 0.00042287264958973267
0.322 0.03876866829851787 0.051409573409731374 0.06255344694319018 1.4770627293987107e-05 1.1017911284612488e-05 0.00038853779451231103 0.0387686682985181 0.05140957340973146 0.06255344694318993 1.477062729411006e-05 1.1017911285022235e-05 0.0003885377944752619 0.03876866829851296 0.051409573409729445 0.06255344694319603 1.4770627287037922e-05 1.101791127586124e-05 0.0003885377990253535 0.038768668298516495 0.05140957340973067 0.06255344694319179 1.4770627293174054e-05 1.1017911283188112e-05 0.0003885377948599035
0.332 0.03896368256092256 0.05208438168083529 0.06224788399328417 1.5126966656164899e-05 1.1224897172152167e-05 0.000380385668009509 0.0389636825609229 0.0520843816808354 0.06224788399328377 1.5126966656296398e-05 1.1224897172660345e-05 0.00038038566793091057 0.03896368256091559 0.05208438168083261 0.062247883993292306 1.5126966648524265e-05 1.1224897159467064e-05 0.0003803856774090834 0.03896368256092051 0.052084381680834325 0.062247883993286575 1.5126966655172146e-05 1.1224897169870489e-05 0.0003803856687465153
0.342 0.03914393959794722 0.05268144748100442 0.06197161743641113 1.6755998324117074e-05 1.2292699009029482e-05 0.00041336225255643043 0.03914393959794765 0.052681447481004555 0.061971617436410595 1.6755998324170945e-05 1.2292699009433163e-05 0.00041336225241009523 0.03914393959793771 0.05268144748100081 0.06197161743642188 1.675599832334518e-05 1.229269900255245e-05 0.0004133622698613367 0.039143939597944245 0.052681447481003056 0.06197161743641466 1.675599832383538e-05 1.229269900746237e-05 0.0004133622539290298
0.352 0.03931007296476453 0.05320541966266417 0.06172294961608129 1.898039253979217e-05 1.3781656133769566e-05 0.0004729109219557527 0.039310072964765165 0.05320541966266437 0.061722949616080554 1.8980392539709374e-05 1.3781656133875734e-05 0.0004729109217000889 0.03931007296475219 0.05320541966265953 0.06172294961609438 1.8980392550367413e-05 1.3781656140174017e-05 0.00047291095186634936 0.03931007296476037 0.053205419662662345 0.061722949616086265 1.898039254083162e-05 1.378165613407843e-05 0.00047291092434984254
0.362 0.039463006524531434 0.05366092360614418 0.0614996369382404 2.0735351692868164e-05 1.4976753281324311e-05 0.0005282069817082231 0.03946300652453229 0.053660923606144516 0.061499636938239365 2.073535169262793e-05 1.4976753281122085e-05 0.0005282069812553465 0.03946300652451637 0.05366092360613866 0.061499636938254346 2.0735351715801866e-05 1.4976753301118817e-05 0.0005282070341476239 0.03946300652452564 0.0536609236061418 0.06149963693824713 2.073535169537425e-05 1.4976753283618134e-05 0.0005282069859438701
0.372 0.039603812768386565 0.05405252453872692 0.061299160868178215 2.1226852251812352e-05 1.534218954395461e-05 0.0005547127797888828 0.0396038127683877 0.05405252453872739 0.061299160868176855 2.122685225134308e-05 1.5342189543502956e-05 0.0005547127789483288 0.039603812768369925 0.05405252453872102 0.06129916086818896 2.122685229253964e-05 1.5342189578395144e-05 0.0005547128762622847 0.039603812768378766 0.054052524538723834 0.06129916086818685 2.1226852256304676e-05 1.5342189548033136e-05 0.0005547127876423273
0.382 0.039733609416966596 0.05438469926263149 0.06111893696367765 2.0365298858802196e-05 1.48274284989632e-05 0.0005452570080669818 0.03973360941696812 0.054384699262632126 0.06111893696367597 2.036529885785682e-05 1.482742849816018e-05 0.0005452570064352282 0.0397336094169517 0.05438469926262647 0.06111893696367605 2.0365298936382767e-05 1.4827428559450767e-05 0.0005452571944110847 0.03973360941695655 0.05438469926262761 0.06111893696368796 2.0365298867234284e-05 1.4827428505676121e-05 0.0005452570233033417
0.392 0.039853487495502056 0.05466181456813983 0.060956465602740914 1.8981258794585727e-05 1.3999109582400097e-05 0.0005146615739652425 0.03985348749550396 0.05466181456814065 0.060956465602738936 1.898125879256828e-05 1.399910958075467e-05 0.0005146615707491148 0.03985348749549623 0.054661814568138636 0.06095646560270833 1.8981258957682785e-05 1.39991097060647e-05 0.0005146619413768067 0.039853487495489705 0.054661814568135236 0.06095646560275178 1.8981258812490052e-05 1.3999109595913751e-05 0.0005146616040031231
0.402 0.03996446465625227 0.0548881108774015 0.060809431461253796 1.853270832906073e-05 1.3802993243630058e-05 0.0004958633921050559 0.0399644646562546 0.05488811087740244 0.06080943146125183 1.8532708324549142e-05 1.3802993239924024e-05 0.0004958633860525635 0.03996446465627052 0.0548881108774099 0.060809431461154424 1.8532708683567116e-05 1.3802993516804785e-05 0.0004958640872740257 0.03996446465623827 0.05488811087739643 0.06080943146126233 1.85327083688661e-05 1.3802993274738566e-05 0.0004958634486941038
0.412 0.04006745852760358 0.055067690044141686 0.06067576079667828 1.979134802295947e-05 1.4699934229085186e-05 0.0005151960677083467 0.040067458527606216 0.05506769004414269 0.060675760796676866 1.979134801365138e-05 1.469993422133153e-05 0.0005151960573783788 0.04006745852767424 0.055067690044170475 0.06067576079644582 1.9791348740145168e-05 1.4699934791667729e-05 0.0005151972644963445 0.040067458527589916 0.05506769004413693 0.06067576079667809 1.9791348104644242e-05 1.4699934295320188e-05 0.0005151961644496863
0.422 0.04016327581777547 0.0552045065577841 0.06055364616741438 2.1857135235711797e-05 1.6085460650896896e-05 0.0005621763782077839 0.04016327581777798 0.055204506557785055 0.060553646167414855 2.185713521844476e-05 1.6085460636531183e-05 0.0005621763617009483 0.04016327581794983 0.05520450655785281 0.060553646166930125 2.1857136557122643e-05 1.6085461691061283e-05 0.0005621783088183358 0.040163275817766485 0.055204506557781384 0.06055364616739314 2.185713538677274e-05 1.6085460774556594e-05 0.0005621765330598395
0.432 0.04025261329543481 0.0553023614975372 0.06044154738290254 2.3242880828503613e-05 1.6981617724534836e-05 0.0006024189243753142 0.040252613295436335 0.05530236149753773 0.060441547382907385 2.3242880798299485e-05 1.6981617699932547e-05 0.0006024188978765284 0.04025261329580251 0.055302361497679725 0.060441547381959025 2.3242883142812304e-05 1.6981619523525578e-05 0.0006024220501894892 0.04025261329543916 0.05530236149753986 0.06044154738283738 2.3242881092723787e-05 1.698161793725841e-05 0.0006024191733067044
0.442 0.040336066583549345 0.05536489843849734 0.06033817586769138 2.320053579994839e-05 1.690440437510571e-05 0.0006124485328232559 0.0403360665835482 0.05536489843849682 0.06033817586770506 2.320053574785707e-05 1.6904404334273023e-05 0.0006124484886567822 0.040336066584262496 0.055364898438771085 0.06033817586593511 2.3200539809911128e-05 1.690440741617396e-05 0.0006124537819364031 0.04033606658358298 0.05536489843851143 0.060338175867541956 2.320053625604167e-05 1.6904404730146014e-05 0.0006124489481484228
0.452 0.04041414266938445 0.055395600375918064 0.06024246830173472 2.22555080352788e-05 1.624668816831171e-05 0.0005970632471355525 0.04041414266937763 0.0553956003759153 0.060242468301764864 2.225550794596902e-05 1.6246688101208466e-05 0.0005970631719446906 0.040414142670695076 0.055395600376417754 0.06024246829857624 2.2255514954265433e-05 1.6246693262517183e-05 0.0005970722531316365 0.04041414266947499 0.055395600375954056 0.06024246830143242 2.2255508818317313e-05 1.6246688753927735e-05 0.0005970639548357954
0.462 0.04048727297293656 0.0553977869204518 0.06015355479045646 2.207000270531382e-05 1.6161510572242982e-05 0.0005880290420016272 0.040487272972919 0.05539778692044491 0.06015355479051585 2.2070002560352667e-05 1.616151046691348e-05 0.0005880289187174453 0.0404872729752536 0.05539778692133125 0.06015355478493444 2.2070014006355965e-05 1.6161518703081457e-05 0.000588043952008407 0.040487272973130234 0.055397786920527166 0.06015355478988839 2.2070003977421257e-05 1.616151149416397e-05 0.0005880302036259286
0.472 0.0405558255732345 0.05537461153475919 0.060070726222074336 2.3946287949370014e-05 1.7505085433645096e-05 0.0006178773980684678 0.04055582557319783 0.055374611534744995 0.06007072622218336 2.3946287737559115e-05 1.750508528165681e-05 0.000617877214597748 0.04055582557720968 0.05537461153626389 0.06007072621265318 2.3946304556685332e-05 1.7505097301340294e-05 0.0006178998686107435 0.04055582557360614 0.05537461153490219 0.06007072622105997 2.39462898090134e-05 1.7505086766454186e-05 0.0006178791293996401
0.482 0.04062011664056369 0.055329059064135315 0.05999340409196796 2.713642401067381e-05 1.9738103973157052e-05 0.0006827474044356609 0.04062011664049459 0.0553290590641088 0.05999340409215867 2.7136423719600092e-05 1.9738103763329302e-05 0.0006827471534417129 0.0406201166472188 0.055329059066651046 0.05999340407624575 2.7136446971586224e-05 1.973812047488817e-05 0.0006827786294672573 0.0406201166412314 0.055329059064390645 0.059993404090226195 2.713642656753127e-05 1.973810581496471e-05 0.0006827497776361312
0.492 0.04068042139329442 0.055263943906375526 0.05992111417439419 2.986394011263951e-05 2.1650923559653475e-05 0.0007486602424410914 0.04068042139317232 0.05526394390632886 0.05992111417471525 2.9863939707701842e-05 2.165092326470761e-05 0.0007486599077542646 0.04068042140420439 0.05526394391049899 0.05992111414869093 2.9863972288492467e-05 2.1650946885155815e-05 0.0007487026448639912 0.0406804213944401 0.055263943906812205 0.059921114171497605 2.9863943672392295e-05 2.1650926149626904e-05 0.0007486634145338206
0.502 0.04073698424712286 0.055181908891023874 0.059853463978398094 3.110255307884276e-05 2.254908119055283e-05 0.0007874643644952264 0.04073698424691668 0.05518190889094522 0.0598534639789219 3.1102552489310765e-05 2.254908075763782e-05 0.0007874639138460746 0.04073698426467175 0.055181908897661634 0.0598534639371903 3.110260032504481e-05 2.2549115654241775e-05 0.0007875226351422776 0.040736984249020475 0.055181908891746165 0.05985346397371188 3.110255826579702e-05 2.2549084994375582e-05 0.0007874686474229756
0.512 0.0407900271917353 0.05508542462628358 0.059790123459771104 3.10750343690204e-05 2.257439121221915e-05 0.0007948043318282194 0.04079002719139931 0.055085424626155496 0.05979012346060255 3.107503347700455e-05 2.2574390554673106e-05 0.0007948037187262281 0.04079002721946259 0.055085424636786326 0.05979012339493285 3.107510662395813e-05 2.2574444044904187e-05 0.000794885422891828 0.04079002719478737 0.05508542462744528 0.05979012345237316 3.107504222754043e-05 2.25743969957728e-05 0.000794810177139112
0.522 0.040839755549751174 0.05497678904591161 0.05973080870153316 3.0801280025569625e-05 2.2390214239015143e-05 0.0007883413511957148 0.04083975554922002 0.054976789045709025 0.059730808702821166 3.080127867088223e-05 2.2390213239353283e-05 0.0007883405278295917 0.04083975559280404 0.054976789062249586 0.05973080860134501 3.080139136388924e-05 2.2390295689779357e-05 0.0007884530483427612 0.040839755554534264 0.05497678904773362 0.059730808690113935 3.080129198452715e-05 2.2390223048759178e-05 0.0007883492302719062
0.532 0.04088636121341354 0.0548581272134392 0.05967526868850048 3.10380966170652e-05 2.2492416082823565e-05 0.0007918354274507977 0.04088636121259673 0.054858127213127335 0.059675268690450665 3.1038094624440584e-05 2.2492414611216142e-05 0.0007918343674114057 0.04088636127910456 0.05485812723841864 0.05967526853640898 3.103826376524589e-05 2.2492538464489676e-05 0.0007919834141082639 0.04088636122072892 0.05485812721622933 0.05967526867124543 3.1038114263087304e-05 2.249242909225161e-05 0.0007918456161060696
0.542 0.0409300244794292 0.05473139182987871 0.05962327538922361 3.1474638700084944e-05 2.2704140356876747e-05 0.0008116800134005742 0.040930024478206366 0.05473139182941127 0.059623275392111416 3.1474635878460195e-05 2.2704138274729e-05 0.0008116787124530522 0.04093002457786055 0.0547313918673838 0.05962327516238884 3.1474882161785255e-05 2.2704318554697396e-05 0.0008118676006831486 0.04093002449034827 0.05473139183404943 0.059623275363691816 3.1474663804179556e-05 2.2704158850342773e-05 0.0008116925831048659
0.552 0.040970915587818804 0.05459836488882791 0.05957461672702171 3.123458220928602e-05 2.24956089341087e-05 0.0008302993959870233 0.04097091558603934 0.05459836488814678 0.059574616731201 3.1234578321666244e-05 2.249560608247989e-05 0.000830297833463159 0.04097091573246073 0.054598364944044374 0.0595746163947916 3.123493115746266e-05 2.249586308347879e-05 0.0008305329012116585 0.04097091560369947 0.05459836489490259 0.05957461669005237 3.123461703867217e-05 2.249563444301022e-05 0.0008303145849757702
0.562 0.04100919577573572 0.054460660410722166 0.05952909094568608 3.0101503573826432e-05 2.1773595259831775e-05 0.0008274999053189527 0.04100919577322793 0.05446066040976109 0.059529090951585706 3.0101498426665336e-05 2.177359153363747e-05 0.0008274980139149951 0.04100919598371472 0.05446066049024702 0.059529090468319244 3.010199400313552e-05 2.177394843757789e-05 0.0008277935689069842 0.04100919579816099 0.05446066041931112 0.05952909089339936 3.0101550209882882e-05 2.1773628980700175e-05 0.0008275184169874506
0.572 0.04104501647380563 0.05431972767417569 0.05948650056766381 2.9148294758218412e-05 2.126996095572706e-05 0.0008043521492572857 0.04104501647040771 0.05431972767287257 0.059486500575755524 2.9148288653368277e-05 2.1269956617356854e-05 0.0008043498314286185 0.041045016765410725 0.054319727785819547 0.05948649989597441 2.914894078474915e-05 2.1270419148964534e-05 0.0008047264795083365 0.0410450165043517 0.05431972768588533 0.059486500495685074 2.9148351283531417e-05 2.1270001103651046e-05 0.0008043750030496242
0.582 0.04107851585550294 0.05417685451087441 0.059446645412090875 2.9931677525591178e-05 2.1955692579108114e-05 0.0007859011442638065 0.04107851585113749 0.05417685450920023 0.05944664542279806 2.9931671999056768e-05 2.1955688723776312e-05 0.0007858983445298186 0.04107851625195822 0.05417685466278189 0.05944664448934456 2.9932418012858293e-05 2.1956212106685766e-05 0.0007863717581419897 0.04107851589516281 0.05417685452608064 0.059446645316242115 2.9931731687035195e-05 2.1955730417361217e-05 0.0007859289719444209
0.592 0.04110981397296315 0.05403317100607632 0.05940931579781328 3.260351009160163e-05 2.3842766173201546e-05 0.0007984622990312954 0.0411098139677933 0.05403317100409675 0.05940931581130654 3.2603508123705126e-05 2.384276488891281e-05 0.0007984590814333157 0.04110981449073003 0.05403317120448047 0.05940931456630992 3.260420900119311e-05 2.3843254779610385e-05 0.0007990267048527443 0.04110981402091213 0.05403317102443924 0.05940931567571053 3.260353783397568e-05 2.384278491044709e-05 0.0007984945786929146
0.602 0.04113900877468313 0.05388965445428709 0.05937428690321128 3.56640539053759e-05 2.5916851128907883e-05 0.000843451350899739 0.04113900876941901 0.05388965445228312 0.059374286918996336 3.566406032616522e-05 2.5916855898913908e-05 0.0008434478680835174 0.04113900941329934 0.053889654698714665 0.059374285319732746 3.5664525442232845e-05 2.5917176633070084e-05 0.0008440955762687167 0.041139008825846604 0.05388965447379298 0.05937428675752193 3.566401698827044e-05 2.5916823224817207e-05 0.0008434867419762215
0.612 0.041166173671859194 0.0537471358669506 0.05934131306497491 3.75846525634661e-05 2.7176927502726314e-05 0.0009007303408832381 0.041166173668327574 0.05374713586564328 0.05934131308111508 3.7584676224794915e-05 2.7176944777636474e-05 0.0009007267848934812 0.04116617439030171 0.0537471361408907 0.05934131113200527 3.758458629581074e-05 2.7176861851986305e-05 0.00090144586846321 0.04116617371236733 0.053747135882118664 0.059341312909599646 3.758448157729467e-05 2.7176802343685054e-05 0.000900767301392751
0.622 0.04119135433495027 0.053606307089659674 0.05931011896746622 3.767294792959798e-05 2.7172015269498814e-05 0.0009472828230885088 0.041191354337119325 0.053606307090614994 0.059310118979177415 3.767300590410021e-05 2.7172057429736158e-05 0.0009472795275630556 0.041191355008270154 0.05360630734341712 0.0593101167914189 3.767173780329193e-05 2.7171114890570203e-05 0.0009480683099766225 0.04119135433395651 0.053606307088308575 0.059310118838735604 3.767250901282647e-05 2.7171695709095542e-05 0.0009473188790017602
0.632 0.04121456099325951 0.053467726849936247 0.05928038488480375 3.5940765960780816e-05 2.5924961328211867e-05 0.0009636278934105027 0.04121456100903128 0.0534677268562748 0.059280384881994205 3.5940891891672345e-05 2.5925052552755743e-05 0.0009636256022677183 0.041214561336168146 0.05346772697037211 0.059280382779241456 3.593718424546817e-05 2.5922338446500887e-05 0.0009644804375942126 0.04121456088863266 0.05346772680752073 0.05928038486108205 3.593979498319242e-05 2.5924257441981047e-05 0.0009636575333381766
0.642 0.04123575356131286 0.053331824367317385 0.059251724051968706 3.300150362272121e-05 2.3894029513036182e-05 0.0009377104174051222 0.041235753605586484 0.053331824384928325 0.05925172401504077 3.3001766491173346e-05 2.389421874073277e-05 0.000937710813582453 0.04123575299768166 0.05333182412610542 0.05925172271416663 3.299295529323123e-05 2.3887835720940554e-05 0.0009386081264205385 0.041235753235217165 0.05333182423724944 0.059251724287076646 3.299945811444443e-05 2.3892556321039722e-05 0.0009377209629177799
0.652 0.041254818836407074 0.053198899967003256 0.05922365039818956 3.0433969081076983e-05 2.221259313038224e-05 0.0008794500844799072 0.04125481893620842 0.05319890000657947 0.059223650291023604 3.043450372446279e-05 2.2212974546893058e-05 0.0008794567489837753 0.0412548162819372 0.05319889893437493 0.05922365120326517 3.0415184611043055e-05 2.2199136290961564e-05 0.0008803071792691335 0.04125481807448433 0.05319889966445789 0.05922365117716596 3.042978616106441e-05 2.2209608025799245e-05 0.0008794140257458296
0.662 0.04127154060250967 0.05306912284392088 0.059195535501808845 3.0593139664530067e-05 2.246504526992759e-05 0.0008347324062178931 0.041271540805436435 0.05306912292431146 0.05919553526024168 3.05941475164062e-05 2.2465760520247184e-05 0.0008347515539362647 0.041271534109974785 0.053069120247789016 0.05919554098287517 3.0555899186292605e-05 2.2438540280605978e-05 0.0008353191183369743 0.041271539026824546 0.05306912221921606 0.05919553733231403 3.058522780722414e-05 2.2459429050899802e-05 0.0008346009122073762
0.672 0.0412855643912634 0.052942526508955666 0.05916655539183849 3.429381387770205e-05 2.5100079743479463e-05 0.0008629188037951195 0.041285564779186754 0.05294252666260594 0.05916655490502325 3.429553772081349e-05 2.510130957457772e-05 0.0008629573247845557 0.041285550581088334 0.052942521008779435 0.05916657001040285 3.422805940361182e-05 2.505306074870521e-05 0.0008628665675565243 0.04128556135176004 0.052942525304455985 0.05916655915172315 3.428025720179308e-05 2.5090406151873278e-05 0.0008626362869878328
0.682 0.041296357427438195 0.05281900202734693 0.05913562771646271 3.9584054442263366e-05 2.8756813637189216e-05 0.0009703991088894499 0.04129635813842633 0.05281900230900003 0.059135626797153076 3.9586894712855246e-05 2.8758858869515074e-05 0.000970462956398076 0.04129633058866827 0.05281899135726728 0.059135659076852747 3.94738223753425e-05 2.867726907621985e-05 0.0009693553056886957 0.04129635182871154 0.052818999808710104 0.05913563488846711 3.956170857207555e-05 2.874071962476615e-05 0.0009699173894729955
0.692 0.04130315972559022 0.0526982874663656 0.05910133535386154 4.4139974813333494e-05 3.188244289525098e-05 0.0011041225758686604 0.04130316098845285 0.05269828796676127 0.059101333691811954 4.41446743562598e-05 3.188584849936752e-05 0.0011042228334235177 0.041303110422124756 0.05269826788249671 0.059101396079622316 4.395635366719187e-05 3.1749103266847686e-05 0.0011016427081634054 0.041303149754744146 0.05269828351462453 0.05910134839263682 4.410302460598345e-05 3.1855660956772935e-05 0.0011033549942284654
0.702 0.04130491655834298 0.05257994968230695 0.05906182595094837 4.6962608776541624e-05 3.382457998102624e-05 0.0012138530569554317 0.041304918746069993 0.05257995054934404 0.059061823041254256 4.6970417236316595e-05 3.383024735879084e-05 0.0012140149033705479 0.04130482951248557 0.05257991512467943 0.05906193651896907 4.665773660259459e-05 3.3602863133759217e-05 0.0012090164252698786 0.04130489926542545 0.052579942827719946 0.059061848845567054 4.690130163165442e-05 3.378007439763898e-05 0.0012126037297071164
0.712 0.041300179021219616 0.05246335303526428 0.059014671244294464 4.833273262161923e-05 3.478915695929735e-05 0.0012837984692764335 0.04130018273178302 0.05246335450593636 0.059014666279821326 4.8345581813893835e-05 3.4798457257959023e-05 0.0012840713671197377 0.041300029975410074 0.05246329388776093 0.059014864157235135 4.783402678054553e-05 3.442754674047375e-05 0.0012747620428526399 0.04130014968717606 0.05246334140752382 0.05901471035952694 4.823205070236219e-05 3.4716269822641936e-05 0.001281682270699689
0.722 0.041286959355336994 0.052347609578093444 0.05895666705305459 4.932375277378244e-05 3.551790319558068e-05 0.001332549540636066 0.04128696553041291 0.05234761202527838 0.05895665876771165 4.9344399460460546e-05 3.553276204218567e-05 0.0013330174554339056 0.04128671054882137 0.05234751088637637 0.058956992802072505 4.8529915616495596e-05 3.494580438419956e-05 0.0013161437332562872 0.04128691056696787 0.05234759024178605 0.058956732350268604 4.916236427235738e-05 3.540174122078351e-05 0.0013289130126916055
0.732 0.04126253366174655 0.05223150796198023 0.0588835617860335 5.148778047494759e-05 3.7087077030745503e-05 0.0014033359533251394 0.04126254375507453 0.05223151196052371 0.05888354823459175 5.151973951451887e-05 3.710992244131553e-05 0.0014041144571028065 0.041262127532993624 0.052231346962868914 0.058884097075495447 5.027296609252004e-05 3.62179820320882e-05 0.0013752048415053265 0.04126245400516438 0.05223147640381238 0.05888366853153398 5.123864278996126e-05 3.690897670679289e-05 0.0013972820704330061
0.742 0.041223205521203204 0.052113427101675575 0.05878973315252289 5.6368667275320244e-05 4.056225919696695e-05 0.0015408908094925442 0.0412232217273772 0.05211343351766664 0.05878971141431569 5.64159758758664e-05 4.059589380710716e-05 0.0015421015529557755 0.04122255631205806 0.05211316994974731 0.05879059176241281 5.459305508939294e-05 3.9299665227989296e-05 0.001496579827212434 0.04122307781388605 0.05211337654074605 0.058789904206788125 5.600095174045486e-05 4.030084139554826e-05 0.0015314826712744044
0.752 0.04116408676964505 0.051991258083699414 0.05866789569135607 6.448265092667813e-05 4.628648602128816e-05 0.0017586247858737028 0.041164112319419216 0.05199126818868156 0.0586678614914282 6.455054320424798e-05 4.633461846180086e-05 0.0017603857219780305 0.04116306997084169 0.05199085577607612 0.0586692420091544 6.196878250029656e-05 4.450491920382659e-05 0.0016941372789848175 0.04116388579050011 0.05199117859390052 0.05866816442091175 6.395657366801155e-05 4.591357135379185e-05 0.00174496758721959
0.762 0.04107900372377756 0.05186237883255703 0.058508992144067795 7.49585744409999e-05 5.3653854756867603e-05 0.002032507260058016 0.04107904324060302 0.05186239443949022 0.058508939399402 7.505553150616858e-05 5.37225311960303e-05 0.0020349753965685368 0.04107744396374721 0.051861762610452534 0.058511056560577895 7.141844682440888e-05 5.114798812682596e-05 0.0019428266905891316 0.04107869349555461 0.051862256307057604 0.05850940588001724 7.420960952531859e-05 5.312344238428056e-05 0.0020134195971813216
0.772 0.0409606617936222 0.051723735801339196 0.058302448252099966 8.66277826465143e-05 6.187832513009677e-05 0.002332344604761608 0.040960721684576915 0.05172375941008986 0.058302368576350266 8.676717598811859e-05 6.197702358860918e-05 0.0023357698371731725 0.04095832102891541 0.051722812819037574 0.058305542063078815 8.161255102143687e-05 5.8330087904546434e-05 0.0022095920820774063 0.040960192652886813 0.051723550864484755 0.05830307200146708 8.555431369598224e-05 6.111839272503459e-05 0.0023059472283415497
0.782 0.04080115966240307 0.05157206918087293 0.05803690579548249 9.927503830533724e-05 7.084487641442396e-05 0.0026547036411506473 0.04080124848493645 0.051572104108100404 0.05803678803276043 9.94747977289648e-05 7.098621789051948e-05 0.0026594496026951324 0.04079772921729122 0.051570719901652254 0.05804143121983268 9.220885226264508e-05 6.584946066484695e-05 0.002487743852380446 0.04080046561710933 0.05157179625993004 0.0580378255996559 9.774173183062438e-05 6.97601871787997e-05 0.0026182734447164034
0.792 0.04059283020475716 0.05140427014838916 0.05770139051466023 0.0001138343358943409 8.121584324062366e-05 0.0030307818380387722 0.04059295891848378 0.05140432060417521 0.057701220409729775 0.00011411438446803583 8.141379436912479e-05 0.0030373025462908008 0.040587931469993184 0.051402349394268396 0.05770783999246629 0.0001041425627235587 7.437161274734238e-05 0.002806672704580997 0.04059182734048664 0.05140387701832877 0.05770271554901321 0.00011169332782835068 7.970279471394223e-05 0.002980957579343062
0.802 0.04032924480124191 0.05121779983335773 0.05728668367334943 0.00013150373890420948 9.380527411439378e-05 0.003506215023765748 0.04032942680079577 0.05121787090285513 0.05728644380027449 0.00013188311909377584 9.40732264432652e-05 0.003515008362523983 0.04032244296108695 0.051215143167643404 0.05729562321818331 0.00011875528550987121 8.480984835368898e-05 0.003212611699062137 0.0403278315851924 0.0512172479724489 0.05728854608532434 0.00012861856208513304 9.176793690434242e-05 0.0034393898455020114
0.812 0.040006126695920075 0.05101106238357867 0.05678655085960564 0.00015276225543138072 0.00010892026138832772 0.0041111187726175875 0.04000637754337542 0.05101115988302927 0.05678622090580404 0.00015325899516400364 0.0001092710144305656 0.00412271188709095 0.03999695907159656 0.05100749830373624 0.05679858555239784 0.0001366936885243785 9.758458755920942e-05 0.0037374686689374227 0.04000418680344917 0.051010308370730124 0.05678910259678444 0.00014901020884796256 0.00010627144386757124 0.004023589218613981
0.822 0.03962193253607329 0.05078363197248436 0.05619851146317097 0.00017729511237277632 0.00012633659718745281 0.004848244975214842 0.0396222693675795 0.050783762173918806 0.05619806890439265 0.0001779283023979727 0.00012678377810375436 0.004863223917962285 0.039609948911947315 0.050778998628578834 0.0562142360746385 0.00015773426882170183 0.00011253326190469718 0.004385304870790654 0.03961934031775337 0.050782629934893575 0.05620191790532386 0.0001725519540431245 0.00012298742181940722 0.004736020133681075
0.832 0.03917797370597828 0.050536282726359856 0.05552399308509351 0.00020463917650735772 0.00014574575475483645 0.0057048041299269546 0.03917841435362903 0.05053645197402594 0.05552341421467257 0.00020542993177453869 0.00014630443818361611 0.005723834102454284 0.03916278237941683 0.05053044640817455 0.05554393499150041 0.0001814654429689653 0.00012938344735217628 0.00514445505279493 0.03917460183637771 0.05053498759956726 0.055528423930712195 0.00019877236811836449 0.00014160136223315915 0.005563492164841862
0.842 0.03867810063313309 0.050270835105031955 0.05476791796282669 0.00023467725631559665 0.00016708111926221222 0.006669953117598177 0.03867866255118247 0.050271049366939755 0.05476717918547189 0.00023564735939676624 0.0001677668964998167 0.006693756566864388 0.03865941258625054 0.05026370725433561 0.05479248113896977 0.00020786181804814915 0.00014813225766188335 0.006006257345197553 0.038673829083559555 0.050269206302114025 0.05477353626991527 0.00022755704272151649 0.00016204829015521136 0.0064949707235231555
0.852 0.03812809212846732 0.04998988158992779 0.05393791579728866 0.00026762151174818143 0.00019049894875915486 0.007744183529872119 0.03812879122889507 0.04999014599386308 0.05393699507761691 0.000268791036347024 0.00019132632113474918 0.0077734914351397354 0.038105756859781875 0.04998143166631948 0.053967333539535554 0.0002372902380428369 0.00016904231486651337 0.006974820830780527 0.038122817497480074 0.049987886640343294 0.053944866225730574 0.0002591393567398728 0.0001844985964673573 0.007531155550832458
0.862 0.03753493587305321 0.04969647148477121 0.05304340162401122 0.0003037374556722033 0.00021619135862271206 0.008939557796860438 0.037535785365204896 0.04969678988221653 0.05304227998640421 0.0003051228866783589 0.00021717244549414205 0.008975062724517044 0.037508964958948544 0.04968673417551436 0.053077702962476256 0.00027020051899450553 0.00019243318289634308 0.00806660545532037 0.03752858022948783 0.049694089270400324 0.05305179883810591 0.0002938199208863165 0.0002091681151222711 0.008684679315308358
0.872 0.036906157862133464 0.04939382131316423 0.05209471291775758 0.0003431178997897253 0.0002442323704509236 0.010274322774912649 0.03690716717045765 0.04939419590352721 0.05209337591084287 0.0003447314038703839 0.00024537637646404316 0.010316655981082215 0.03687673492073963 0.049382897758954374 0.05213370484136938 0.0003068508230116287 0.0002184949114455165 0.009303940052013205 0.03689867646562726 0.04939104463883258 0.05210463092580772 0.0003317310659266551 0.0002361579185592071 0.009974518342213764
0.882 0.036249292104856445 0.04908508858881978 0.051102416330091986 0.00038559604437871645 0.00027451353371409754 0.01176567122255877 0.03625046591975002 0.04908551962561695 0.0511008553843169 0.0003874458537478605 0.00027582698228423774 0.011815413072776568 0.036216769779677006 0.04907314217243938 0.05114568175552008 0.00034718507014323374 0.0002471985133070029 0.010706881466923368 0.03624067956442549 0.04908192593015412 0.05111387936570178 0.00037274111837940995 0.0002653838605119026 0.011418497668268683
0.892 0.03557151551692645 0.048773218642998994 0.05007681704789432 0.00043079278595783196 0.00030677373997615873 0.013424985382251065 0.03557285301957251 0.04877370423496621 0.0500750306657957 0.00043288415659843823 0.0003082611083776254 0.013482697094227577 0.03553640131206358 0.04876046640938038 0.05012372699974408 0.0003908712748928453 0.0002783187820669505 0.012288264910161172 0.035561810102337804 0.04876969500045597 0.050089792456371324 0.0004164973739272822 0.0002966033364485237 0.013028386670748482
0.902 0.03487942832752925 0.048460855612540966 0.04902765206544472 0.0004782880521649017 0.0003407206398732497 0.015258507295249673 0.03488092261802895 0.04846139162548234 0.04902564679422633 0.00048062393494877347 0.0003423847837131761 0.01532475582184057 0.03484236179752489 0.04844755663253517 0.04907738962381854 0.000437490528058566 0.0003115676768996737 0.014054923917853188 0.03486871427875562 0.04845701247071592 0.0490420455267767 0.000462599659426368 0.0003295382978849305 0.014810635417682173
0.912 0.03417894126637446 0.0481503009990946 0.04796392239331653 0.0005278097454430859 0.0003761639169688647 0.01727149777492934 0.03418057901322774 0.048150881057961656 0.04796171354031063 0.0005303907236146425 0.00037800598248066583 0.01734685521112667 0.034140665315175296 0.048136743022089326 0.04801551551125784 0.00048675038407718785 0.00034674426343461235 0.01601253565905377 0.034167349067432136 0.048146195449187044 0.04797957567871093 0.0005107945609374513 0.0003640121831618104 0.016770722590848233
0.922 0.03347523274581229 0.04784350392593352 0.046893815226543206 0.0005792712011951025 0.00041303889658007967 0.019470679432621023 0.033476994064084414 0.04784411951128675 0.04689142728914678 0.0005820951754419055 0.00041505808182696854 0.019555705565235434 0.03343656166091068 0.04782998952889537 0.04694617551597657 0.0005385322558531059 0.00038376461366070795 0.018168265619443832 0.03346293743498451 0.047839207054305194 0.046910506561018674 0.0005610145156459431 0.00039997446704923397 0.018915707618457896
0.932 0.03277275226121088 0.04754207198144411 0.04582467929840415 0.0006326367436699215 0.00045131113526149735 0.02186273481330449 0.03277461081774985 0.0475427126105783 0.045822146089403944 0.0006356991038103683 0.0004535048158920773 0.021957964104406945 0.03273453868492907 0.047528905168111174 0.04587664424567648 0.0005927538715800618 0.0004225638834760321 0.020529016115471508 0.032759969928552846 0.04753766665486158 0.04584212630381709 0.0006132400024626303 0.0004374027211050067 0.02125268165156913
0.942 0.03207525576598784 0.04724729524483828 0.04476302989012149 0.0006877914196089599 0.0004908892493432627 0.024451990482605334 0.0320771791033644 0.04724794872553449 0.04476039434659481 0.0006910856942362053 0.0004932534353885647 0.02455793060838381 0.03203835826039299 0.04723476915954011 0.0448134064820477 0.0006492392813084378 0.0004630095815653041 0.023098910348364622 0.032062238439003694 0.047242873434142886 0.04478089501249041 0.0006673663805803287 0.0004762134399249369 0.023786362612524727
0.952 0.03138585696014702 0.04696017640126075 0.04371456276821691 0.000744554580627613 0.0005316397874607987 0.027240928280514665 0.03138780702619246 0.04696082914494149 0.043711876438505125 0.0007480729432121427 0.0005341694607692462 0.027358059612809547 0.03135110933499283 0.04694856257203656 0.04376217096326057 0.0007077414841660336 0.0005049231969303505 0.02587992415694174 0.031372886107407315 0.046955836185393396 0.04373246103756113 0.0007232188799702547 0.000516278024632983 0.02651959818933653
0.962 0.030707074297370372 0.0466814596197924 0.04268415714756828 0.0008027664146128598 0.0005734487041244153 0.030232629282266575 0.03070900816334354 0.04668209700027829 0.0426814793578624 0.0008064998037131167 0.0005761378790810098 0.03036139763543283 0.030675257531424478 0.04667099896682246 0.04272787190312489 0.0007680370457304475 0.0005481474684839685 0.028874564384454435 0.030694453199024987 0.046677302007062216 0.04270166606143606 0.0007806418900386707 0.000557486225250194 0.029455854449942104
0.972 0.030040861626198633 0.046411654209992464 0.0416758619688905 0.0008623015453100946 0.000616227679832488 0.03343139217763285 0.03004273237254523 0.04641226095385629 0.041673258680303346 0.000866239820740432 0.0006190695003256689 0.03357220307583525 0.03001267900697853 0.046402549934953574 0.04171465266281127 0.0008299400420688873 0.0005925527868423413 0.03208654672327576 0.030028906879676496 0.046407779905757604 0.04169253322148025 0.000839512440959168 0.0005997522997084607 0.032599824808448676
0.982 0.02938862904995023 0.0461510551193884 0.04069288174527397 0.0009230085396484531 0.000659868936604238 0.03684038813123246 0.029390386793705 0.04615161571411138 0.040690424124135594 0.0009271410064403012 0.0006628560446356592 0.036993614874231175 0.029364685020222964 0.0461434675023696 0.04072584790794608 0.000893239035580532 0.0006379900362506593 0.03551833971959321 0.029377661501311568 0.04614756135874362 0.04070825444479328 0.0008996776752632054 0.0006429683061836581 0.035955001933517354
0.992 0.028751271896960723 0.045899765675698596 0.039737584404996015 0.0009846987918161918 0.0007042367868065751 0.040459345990988625 0.028752864929757975 0.045900264782465255 0.03973534714194327 0.0009890147870436443 0.0007073617426627665 0.04062535000787243 0.028732054979611274 0.04589380873785138 0.039763986771183264 0.0009576871322326762 0.0006842828931199202 0.039168772685727174 0.028741607307258228 0.04589674322648629 0.03975119934602383 0.0009609437353611474 0.0006869956011635249 0.03952129646764275
1.002 0.028129218966140176 0.04565772563365245 0.03881153623713832 0.001047231652296036 0.0007492270566577361 0.04428523775963357 0.028130594967593372 0.04565814849239528 0.03880959566316359 0.0010517206998174363 0.0007524824596403851 0.04446438718812666 0.0281150890487855 0.04565346558472361 0.03883082219235059 0.0010230910217336234 0.0007312900549338157 0.043033777979783326 0.02812115873200649 0.04565525606172175 0.038822950728310324 0.0010231636702021701 0.0007317261905251277 0.04329574257669909
1.012 0.02752249619152966 0.045424742685888364 0.03791554987477803 0.001110595096302495 0.0007948231501354663 0.04831519144670057 0.027523603479084627 0.04542507550061477 0.03791398193625394 0.00111524663481897 0.0007982014609997313 0.04850786798535322 0.027513676432621585 0.04542219807619459 0.037927372309903354 0.0010893935441131483 0.0007789627739503239 0.04710941528753029 0.027516318445670495 0.04542289596507184 0.0379243525504079 0.0010863204741594216 0.0007771404593147698 0.04727548330246189
1.022 0.026930794115569378 0.04520052308133435 0.03704973154572226 0.0011748837030125653 0.0008410816906485452 0.052548652301535805 0.02693158288718696 0.04520075337347222 0.037048609718043815 0.0011796868283258947 0.0008445750576827867 0.0527552491627959 0.026927367806478843 0.04519966661060434 0.03705395992886827 0.0011566506223722286 0.0008273299139560119 0.05139410082306631 0.026926745548752504 0.0451993556274171 0.037055556495696015 0.001150504800415654 0.0008232926710991523 0.05145998069004103
1.032 0.026353529982140415 0.04498469807387048 0.036213526479509386 0.0012402103242954334 0.0008880737926594177 0.05698739397273974 0.026353953501539126 0.04498481499050555 0.036212919719463034 0.0012451538160130411 0.000891674063939298 0.05720831311552653 0.026355442814453706 0.04498546004706461 0.036210248753498125 0.0012249416736434444 0.0008764384355747059 0.0558886377832424 0.026351818756845585 0.04498425128283898 0.0362160659268738 0.0012158250667323343 0.0008702512164692939 0.05585102822828589
1.042 0.025789900534311273 0.0447768453046895 0.035405766420398624 0.0013066520250703201 0.0009358496545239482 0.061634181177127566 0.02578991620149499 0.04477683986783595 0.035405737275085024 0.0013117245239207698 0.000939548487127206 0.06186983470403247 0.025796968761208808 0.04477911872886579 0.03539528038447002 0.001294315499610861 0.0009263179526129171 0.060594878867750196 0.025790690686696878 0.0447771446745813 0.03540478110564183 0.0012823527749280719 0.0009180628076913154 0.06045139116189417
1.052 0.025238925491479478 0.04457650591827328 0.03462471916636464 0.0013742584257189472 0.0009844435788952115 0.06649081322919206 0.025238495737302708 0.04457637120175419 0.03462532216442944 0.0013794485541239498 0.0009882325145612438 0.06674163168375344 0.0252508502976319 0.044580153169455315 0.034607512515097465 0.0013647985885957758 0.000976985644626533 0.06551374557152824 0.02524233321462954 0.044577560822699876 0.034620045614324434 0.0013501313352226227 0.0009667577928565451 0.06526281706086696
1.062 0.02469948523133238 0.04438319902492846 0.03386814072501109 0.0014430809840252558 0.0010338915852768332 0.07155540489460512 0.024698578177940553 0.04438293024801809 0.033869421168269555 0.0014483773818643995 0.0010377620826128022 0.0718218567116764 0.024715873143966477 0.04438805986581265 0.033844859975985506 0.0014364234701037986 0.0010284631402064546 0.07064244770705422 0.024705577368751636 0.04438500317782237 0.033859694714749956 0.0014192058657565513 0.0010163680429536189 0.07028326587299207
1.072 0.024170359066776826 0.044196435357761577 0.03313333766469109 0.0015132077072386022 0.0010842537689912959 0.07681941668720846 0.02416894890897574 0.04419602988988365 0.033135330911664346 0.0015185989904921513 0.0010881971937088514 0.07710204162499867 0.024190747481208315 0.0442023358810263 0.03310474766578454 0.00150926246026964 0.0010807981907055098 0.07597143193478047 0.024179154002513716 0.04419896796130081 0.03312111350942902 0.0014896582954921913 0.0010669495263542906 0.07550388078167641
1.082 0.02365027055764122 0.04401573170447037 0.03241724791536983 0.0015848252050238902 0.0011356577125623203 0.08226629925439143 0.023648337643810524 0.044015188982475105 0.0324199792370185 0.001590299747626838 0.0011396652060937968 0.08256576157877488 0.02367415659844895 0.04402249357571211 0.03238418416907659 0.0015834897161108117 0.0011341082002218142 0.08148267552203516 0.02366174147753225 0.044018959211764457 0.03240131341821426 0.001561670223394439 0.0011186262835655978 0.0809075551160902
1.092 0.0231379445800217 0.043840627227288154 0.03171654518449815 0.00165829503477187 0.0011883528509475897 0.08787534027172049 0.02313547521039944 0.043839948596988615 0.031720030555086515 0.001663840521707547 0.001192415039553241 0.08819261085722666 0.023164814404725877 0.04384807636415322 0.03167984796002932 0.0016594583010281934 0.0011886350286540873 0.08714807939082796 0.02315202477740422 0.04384450557675025 0.031697030506350816 0.001635600236611927 0.001171645462990223 0.08647201668878927
1.102 0.02263217942153213 0.04367070224677584 0.03102774016235321 0.0017341775397007578 0.0012427285026200639 0.09362514713433226 0.022629165392511624 0.04366989074098148 0.03103198701271347 0.0017397803673621743 0.0012468350998164446 0.09396158060379506 0.022661535376679254 0.04367867633148494 0.03098821090816779 0.0017377281191295058 0.0012447644144380255 0.092936516052041 0.022648769169734895 0.04367517940582975 0.031004825469242405 0.001712008360186945 0.001226395743967804 0.09217347167972058
1.112 0.022131935766655033 0.04350559938371315 0.03034727766101306 0.0018131635932184143 0.0012992685571770076 0.09949236845582876 0.022128373692912588 0.04350465944842598 0.030352286015897963 0.0018188087942438086 0.0013034083287953332 0.09984975447142809 0.02216332180142312 0.043513954387728135 0.030305660553193607 0.001818985783625764 0.0013029736068646007 0.09881956666166489 0.022150910412003615 0.04351061808654917 0.030321181084151366 0.0017915854060688032 0.0012833604070463232 0.09798607941058333
1.122 0.021636446641008087 0.04334504739484019 0.029671664287428536 0.0018959215475818296 0.0013584469632616468 0.1054528482012017 0.02163233716303838 0.043343984593800074 0.029677428132018072 0.001901592674661998 0.0013626076374516785 0.10583348005398686 0.02166946882599223 0.043353662236332954 0.029628617619884813 0.001903911191740284 0.0013637423080392814 0.10476780721869033 0.02165766514282078 0.04335054785092392 0.029642629134480347 0.0018750004048061156 0.0013430133330899585 0.10388310722553423
1.132 0.021145351739426162 0.043188887871599066 0.0289976221608221 0.0019829261645691694 0.0014206095940779643 0.11147948142679477 0.02114069872524551 0.04318770859477704 0.02900413072413041 0.0019886057149383365 0.0014247781513707632 0.1118861609086914 0.021179687703568265 0.043197665773429136 0.02895370391011266 0.001993014328390167 0.00142744023099219 0.11075062499365274 0.02116866446455124 0.0431948101466073 0.02896590354170492 0.0019627291161558647 0.0014057006326928286 0.1098345469567458
1.142 0.02065884179439919 0.0430371005638655 0.028322285510514886 0.0020743145418951835 0.0014858737543974837 0.11753861463720526 0.020653651522063776 0.04303581173147094 0.028329525202301413 0.0020799850630277405 0.0014900372082771122 0.11797481431975816 0.0206942509567524 0.043045970369060646 0.02827794154942817 0.0020864538078774115 0.0014941992402919728 0.11673197713401062 0.020684098050850752 0.04304338678530345 0.028288137793365777 0.0020549061590112664 0.0014715374213662288 0.11580357828419044
1.152 0.020177789834997583 0.04288982155675066 0.02764344698502229 0.0021697030420151494 0.0015539981713485428 0.12359308194263244 0.02017207029492956 0.04288843034852939 0.027651402962589146 0.0021753483675275038 0.0015581444463012688 0.12406305472541958 0.020214119073645 0.04289873770407156 0.027598995849625427 0.0021838667743543892 0.0015637927439992858 0.12266912734528182 0.020204844352269578 0.04289641776518306 0.027607112668720804 0.002151142491134063 0.0015402782088678926 0.1217494974124716
1.162 0.019703811029499464 0.042747341297099395 0.02695982760582833 0.0022679745083830343 0.0016242311016613081 0.12961418800375965 0.01969757136522536 0.042745854908160574 0.026968485114829417 0.002273581045958447 0.0016283499574623194 0.13012302763665948 0.01974099613349028 0.04275628266538811 0.0269154470906774 0.0022841592053431514 0.0016354859904467657 0.12852385300321148 0.0197325292318411 0.04275419891993542 0.026921528279194137 0.0022503125055547074 0.0016111649002314027 0.1276398609345147
1.172 0.01923918730070136 0.042610070674145954 0.026271300232360094 0.002367066814336431 0.0016951567929926136 0.1356022454493415 0.01923243750571827 0.04260849612828386 0.02628064517081542 0.002372624110991647 0.0016992402353338183 0.13615580740116742 0.019277241583877162 0.04261903642184372 0.026227050260383848 0.00238535711544453 0.0017079278705814584 0.13428710491338638 0.019269448359979815 0.04261714737874625 0.026231230976831693 0.002350349947007331 0.0016827785683512818 0.13347101020540092
1.182 0.018786617510967395 0.04247847134347403 0.025579010639683646 0.0024639735070350216 0.0017646890215930063 0.1416100451792701 0.018779368241284036 0.042476815341604225 0.025589030319299978 0.0024694758375196466 0.0017687324598868264 0.1422148275597526 0.018825616218547354 0.04248747604190953 0.02553486291674454 0.0024845088554959556 0.0017790731712484776 0.140005397401181 0.018818315740687905 0.04248573138898173 0.025537335796719775 0.0024482415608955105 0.001753027940952574 0.13929185454110646
1.192 0.018348819752392748 0.04235296193174051 0.02488533488143377 0.002554979699312055 0.0018302275073289768 0.14776105428162517 0.018341082095114612 0.04235123071866384 0.02489601882131614 0.002560427120462261 0.0018342305337295008 0.14842398739604082 0.018388898130857808 0.04236203406672797 0.024841176176650374 0.0025778885775506527 0.001846315206774997 0.14579555001719863 0.01838186645038018 0.042360376457749885 0.02484218569538248 0.002540260269497036 0.001819303829210376 0.14522289719154444
1.202 0.01792810197552666 0.04223382925694285 0.02419362085422576 0.0026360815390700167 0.0018889435710118779 0.15424640947098114 0.01791988730722531 0.04223202855432726 0.024204959950990455 0.0026414800701455936 0.0018929101057500075 0.15497422368888292 0.01796944138652777 0.04224300712805913 0.02414931559626087 0.0026614584106093506 0.0019068025745485604 0.15185538237037022 0.017962425849816006 0.04224137604622469 0.024149104288823484 0.0026223887543724016 0.0018787677885277801 0.1514560617540841
1.212 0.017526014959895284 0.0421211681708614 0.02350785071905082 0.00270351100643846 0.0019381454290374137 0.16131674391804363 0.01751733491471257 0.042119303185839424 0.023519836866535374 0.002708872474495169 0.0019420836190089678 0.16211543261855765 0.017568811749789883 0.042130492350961675 0.023463242011708907 0.002731391791754037 0.0019578032155653656 0.1584412422830142 0.017561560060259305 0.04212883069494213 0.023462050703814925 0.0026908440029396003 0.0019287172387669762 0.15824461451827332
1.222 0.017143156707239624 0.04201486015295163 0.022832208304457095 0.0027542047372536836 0.0019756115369852422 0.1692426802635868 0.01713402307382299 0.042012935618508086 0.022844834167764477 0.0027595466288744147 0.0019795336509359565 0.17011704854040574 0.01718759663210207 0.04202436767967734 0.02278712520923977 0.0027845314842123046 0.0019970293849687535 0.1658343671321357 0.01717987981843493 0.04202262640935102 0.022785190230767773 0.0027425437859911043 0.001966917099996416 0.16586462150949366
1.232 0.016779156041353025 0.04191459069970797 0.022170699459305408 0.002786077833016464 0.0019997918371495106 0.17827422768034712 0.016769580698488752 0.04191261095737867 0.022183957494980932 0.002791422553168559 0.002003713731097786 0.17922758762872376 0.016825389221218696 0.04192430981831319 0.02212499367603645 0.0028187204204973716 0.0020228796879666203 0.17430011398833237 0.01681702309454756 0.04192245182831192 0.02212251741099069 0.002775384104919978 0.001991803604807434 0.17457330488690415
1.242 0.016432800991466278 0.04181989331704482 0.0215268540386954 0.0027981044357964914 0.0020098752051872504 0.18859661000057748 0.016422795972014986 0.041817862441467894 0.021540734687023184 0.0028034787811705574 0.002013815940837675 0.18963062100654415 0.016480911783017083 0.04182983760689435 0.021480501185766603 0.0028328918963481595 0.002034513399805815 0.18405518871693743 0.016471781877581946 0.04182784195853043 0.021477565104549155 0.002788321209352662 0.0020025527544947123 0.18456469294795394
1.252 0.016102234903392642 0.04173020162348769 0.02090364807463525 0.002790282092357574 0.002005775230210252 0.20031624963727643 0.016091812313636416 0.04172812351801497 0.0209181403602684 0.002795718175511731 0.002009757746550707 0.20143148454526977 0.016152238727266784 0.04174036996688954 0.02085670275794854 0.0028269458193142124 0.002031772460427678 0.19522148035924636 0.01614229966899016 0.041738230684423235 0.020853311028713288 0.002781326169702445 0.0019990589634673542 0.19595137816936253
1.262 0.01578517071001254 0.04164489923786715 0.02030342390544244 0.0027634553366689472 0.001988013694392261 0.2134391539697788 0.015774342474613127 0.041642777687767314 0.0203185139673313 0.0027689913604218384 0.001992065380945779 0.21463534113675886 0.01583703311527327 0.04165528017388641 0.020256075946529138 0.0028016147041280593 0.0020150957629447405 0.20783205312521935 0.01582628823010938 0.04165300127097944 0.020252115026526414 0.0027552097084172318 0.0019818193811606878 0.20874631027965113
1.272 0.015479104954265115 0.04156336454936226 0.019727978931562765 0.002719089145301648 0.001957565477632854 0.22789252092149218 0.015467882757842657 0.04156120329757214 0.019743648710326085 0.0027247698584464755 0.0019617185269748877 0.22916888855768408 0.015532740788158422 0.041573936587986096 0.019680556818263743 0.002758288435072271 0.0019854017462345402 0.22183083495660086 0.0155212404407277 0.041571531027166986 0.019675798801151594 0.002711401079946314 0.0019517826868830684 0.22288143527512436
1.282 0.015181489700248211 0.0414850033948221 0.019178669044098262 0.002659085096126993 0.0019157317469136199 0.24354254575909126 0.015169885003941666 0.041482806210952 0.019194897471100338 0.0026649625083747736 0.0019200236996134911 0.24489841729446732 0.015236762705645389 0.041495735535294766 0.019131506883535297 0.002698823196906649 0.00194395639701788 0.23707690619515479 0.015224602401642532 0.04149322415456458 0.019125737432201664 0.0026517636717403852 0.001910221874369761 0.2382249940612854
1.292 0.014889862667331836 0.041409271228129346 0.01865639770388186 0.002585647885739562 0.0018640469953794536 0.260203026236204 0.014877886744381704 0.04140704195831214 0.018673158623484377 0.002591782205720178 0.0018685214427174726 0.2616377208000432 0.014946587790077738 0.04142012410922346 0.018609931944888462 0.002625392152261345 0.0018922694240788157 0.2533939511820707 0.01493390367045868 0.041417534066636626 0.01860286635389778 0.0025784607493140868 0.0018586408075796526 0.2545932403412819
1.302 0.014601928579995102 0.041335684704472055 0.018161740176816262 0.002501212982222456 0.0018042281318737137 0.2776674505748068 0.014589592427467938 0.041333427278481605 0.018179004204675723 0.0025076734959311865 0.0018089353763774063 0.27918075534282205 0.014659888632434694 0.04134661447119339 0.018116372871362786 0.002540397798494974 0.0018320322668603747 0.27055853110336214 0.014646840805109857 0.04134397548862507 0.018107779410464504 0.002493882356258755 0.001798722791843308 0.27177878520692517
1.312 0.014315615660932061 0.04126382806509736 0.01769490591989489 0.002408406624554309 0.001738145458082789 0.2957166585054497 0.014302929984878062 0.041261546499519665 0.017712640457463333 0.002415271689516478 0.0017431425348918422 0.29730893284568416 0.014374570654336387 0.041274788803546736 0.01765100430022487 0.0024464782689238153 0.0017651226601569038 0.28833108478719516 0.01436133379494752 0.041272130909186015 0.017640703004687036 0.002400610224314967 0.0017323051447800995 0.2895602995485358
1.322 0.014029109188473691 0.04119335511018301 0.01725571303502564 0.0023100449836996884 0.0016678208658679732 0.3141278995881833 0.014016084499869767 0.04119105351504236 0.017273882183929366 0.0023174009484228874 0.001673170781797105 0.3158001338884285 0.014088793561246338 0.04120429911683045 0.017213667554071093 0.002346518662757157 0.0016936119239412872 0.3064753695241123 0.014075558836234134 0.041201652486305015 0.017201470331205372 0.0023014228437848276 0.0016613817399906145 0.30771150033676153
1.332 0.013740852931181009 0.04112398552931277 0.016843626432185413 0.002209191670957449 0.0015954679498965299 0.33268814963201465 0.013727499369346825 0.04112166805573888 0.01686219480176163 0.002217131460575498 0.0016012386700225965 0.33444254431529324 0.01380100240657103 0.041134868790196046 0.01680369099771254 0.002243626285756267 0.0016197458509433255 0.324739575285074 0.013787952539949513 0.04113225891450651 0.016789535722356533 0.0021993486712213114 0.0015881401135763836 0.3260115664746172
1.342 0.013449540837110042 0.04105549985608568 0.01645771611194425 0.00210918778334084 0.0015235127237418586 0.35119434668382343 0.013435867745289366 0.041053170596505505 0.016476651668982135 0.0021178073292731944 0.0015297745853237127 0.35303469156704503 0.01350992973496642 0.04106628892258728 0.016419908875459802 0.0021411720612592665 0.0015459738171235316 0.34287314505199706 0.013497206403614102 0.04106373085733431 0.01640393649978992 0.0020977011087296112 0.0015149858451944751 0.34424656661782893
1.352 0.013154122560223082 0.04098773697824066 0.01609666530869035 0.0020136376617325307 0.00145458277532178 0.3694597646592419 0.013140138285085493 0.040985399900418565 0.016115938801382238 0.0020230293646322116 0.0014614037288538466 0.37139122794927815 0.013214566382062656 0.04099840955916674 0.016060875689536902 0.002042807392172804 0.001474960513912793 0.3606647280347568 0.01320227026309553 0.040995908080063294 0.01604332755786398 0.002000075240749131 0.0014445397584622668 0.3622202995542858
1.362 0.012853810448692429 0.040920591754645685 0.01575877547648018 0.001926379454788637 0.0013914855678392555 0.38731712417347597 0.012839522521344397 0.040918250691745636 0.01577835899776064 0.001936622805353621 0.0013989243123251828 0.38934596736163524 0.012914144208209266 0.04093113330301172 0.015725094973355596 0.0019524047168897373 0.0014095420682895558 0.3779769001348049 0.012902356188692744 0.04092868655299244 0.01570600470397116 0.0019103242695334662 0.0013796206115551143 0.37976009340871536
1.372 0.012548080973694862 0.040854011453792215 0.015442048022351341 0.0018514186392247975 0.0013371596824484511 0.4046256187239902 0.012533496201337148 0.04085167007113778 0.015461916898430954 0.0018625688959394023 0.0013452573091083172 0.4067590821285806 0.012608149187095134 0.040864413891739754 0.01541054683582666 0.0018738801451574866 0.0013525975049158495 0.3946802034620733 0.012596940605624026 0.04086201501965806 0.015389949793412756 0.001832493371588629 0.0013231968597069372 0.39672091491853345
1.382 0.012236680200721977 0.04078799250440241 0.015144049622840688 0.0017927603206178665 0.001294551740341507 0.42125014448508613 0.012221804936680083 0.040785654284768075 0.01516417740409009 0.0018048363010902358 0.0013033226600506972 0.42349567335904764 0.012296329961345852 0.04079825363444722 0.01511503214698031 0.0018110704882638765 0.0013069571817912057 0.41067984842184047 0.012285768590905419 0.04079589158002946 0.015092756932757703 0.0017706550364959672 0.0012782658860629001 0.4129707995076144
1.392 0.01191963964841963 0.04072257831122631 0.01486207240647938 0.0017540886289423147 0.00126638033002702 0.43707555586685704 0.011904480652965031 0.04072024661380311 0.014882432049698061 0.001767062423053302 0.0012758045517740275 0.4394409012407548 0.01197866484056042 0.040732694036127434 0.014835889066077202 0.0017674621990158219 0.0012752012405945826 0.4258765375023092 0.011968864890592975 0.04073036082290041 0.014811734797475468 0.0017285938579453986 0.0012476218479707773 0.4283965771368099
1.402 0.011597267492524923 0.04065785272990501 0.014593384506673827 0.0017383205845103906 0.0012548057769879474 0.45202440403245975 0.011581832172853088 0.040655530737602696 0.014613956644216228 0.0017521140846938395 0.0012648261977066715 0.45451840118998305 0.011655430779218314 0.040667821629899355 0.014570000441421642 0.0017458482785020772 0.0012594031002695738 0.4401665384701252 0.011646530573968174 0.040665508211857486 0.0145440996997885 0.0017093585258713619 0.0012335237256015292 0.4429161110245593
1.412 0.011270118510041753 0.040593930308259835 0.014334860182240816 0.0017471400781395375 0.0012610839453341864 0.46600252843366075 0.011254414260187858 0.040591620841537335 0.014355625701669828 0.0017616326134266413 0.0012716118980764606 0.468634416776753 0.011327279170237502 0.04060377290832432 0.0143148238852245 0.0017480225714204612 0.0012608984632423751 0.45354411902263003 0.01131932173756828 0.04060145157304349 0.014286750850655183 0.0017147807302397735 0.0012373373911129743 0.45643902592585905
1.422 0.01093897788012653 0.04053094875212332 0.014083433929375881 0.001780699769029101 0.001285343247254791 0.47893616839300457 0.0109230112866181 0.04052865407348149 0.014104371590212935 0.001795747013566664 0.0012962724822360772 0.48171490135670675 0.010995122797585851 0.04054071095496602 0.014067048319947907 0.0017744493737896485 0.0012800388506638296 0.4659146160866238 0.010988034115782482 0.040538333510726755 0.014036654381068827 0.0017451478061669325 0.0012592904205520426 0.46889933197513695
1.432 0.010604863549711891 0.04046906403281805 0.013836441397423863 0.0018376099833832728 0.0013265747385314615 0.4908204039773531 0.010588640708994516 0.04046678580858844 0.01385754260071451 0.0018530670982467251 0.0013377986255830917 0.4937567689392762 0.010660035670544741 0.04047880602144972 0.013823690598351108 0.0018241974187934392 0.001316143106274299 0.4772249802307154 0.010653695055630364 0.04047631494110987 0.013791057617008528 0.0017991693413859258 0.0012984454396011915 0.48028115400077137
1.442 0.010268985853640018 0.040408439789643535 0.013591079495988779 0.0019152146231009382 0.0013828370582027701 0.5016124051997956 0.010252512845670721 0.04040617907012883 0.013612339407133661 0.0019309554001626596 0.0013942628159810178 0.5047180110138065 0.01032323937889319 0.040418229653887944 0.01358218827182083 0.001895134805927762 0.001367643340695063 0.48748252038614726 0.010317522081877651 0.04041556433277102 0.01354716384551962 0.0018742449941608758 0.0013528994811629943 0.4905443777799982
1.452 0.009932713577749845 0.04034923852586872 0.01334498766890577 0.002010095451718453 0.00145162907851469 0.5112965412756081 0.009915997216006884 0.04034699575438114 0.013366403861475192 0.002026023047826636 0.0014631857310632781 0.5145833506447672 0.009986048514394214 0.040359144092053705 0.013339923480778953 0.0019841374160276407 0.001432245434559645 0.49665441470568744 0.009980885880756235 0.040356248518662936 0.01330260890199267 0.0019669662854907683 0.0014201555269710015 0.4996771161918267
1.462 0.009597515001070232 0.04029161077287233 0.013096446028530061 0.002118580121294116 0.00153026466324993 0.519918352492775 0.00958056369331526 0.04028938580303502 0.01311802431508926 0.00213462978414512 0.0015419049956448558 0.5233994692918494 0.009649872073748369 0.04030170000626704 0.013094793632378483 0.0020875593433622307 0.0015072786108878949 0.5047233517385653 0.009645251700155583 0.04029852195464248 0.013055614421623236 0.002073629233289985 0.0014975015839431825 0.507719713840682
1.472 0.009264871300542139 0.040235682744926025 0.012844011219756583 0.0022371004066092824 0.0016161374337139755 0.5275126754939791 0.009247695436571205 0.04023347480349162 0.012865768672376798 0.002253236671997714 0.0016278358144981603 0.5312037041144148 0.009316199113806463 0.040246032660949414 0.012845445964201183 0.0022017175497907647 0.0015900506925314395 0.5117393598984983 0.009312097667311836 0.04024251497526731 0.012804681721514477 0.0021906072958391433 0.0015822868354899882 0.5146970509817528
1.482 0.008936195311155757 0.0401815470485045 0.012586653053897457 0.0023623806324998223 0.001706859967261232 0.5340948705997008 0.008918806775689611 0.040179354611721244 0.012608607381592616 0.002378592821449619 0.001718608946036011 0.5380119709436603 0.008986506601728901 0.0401922498962475 0.012590914738454617 0.00232320930213173 0.001678079673933647 0.5177414704346025 0.008982840038331939 0.04018832516588866 0.012548793992249022 0.0023145520320645586 0.0016720695958705389 0.5206295166652213
1.492 0.008612799973754227 0.04012926116025259 0.012323957836738056 0.0024914742453220552 0.0018002901220129117 0.5397188316600057 0.008595211907334453 0.04012708187868947 0.012346128920193558 0.002507769804803568 0.0018120955086666254 0.5438789040228318 0.008662168726289925 0.04014042282849136 0.012330770460338059 0.002449035665118126 0.001769183901343223 0.5227783777361652 0.008658798173811579 0.04013601528256435 0.01228753166859218 0.002442456583829596 0.0017646629951362921 0.5255727990131714
1.502 0.008295872148668589 0.04007884752669087 0.012055976045405111 0.002621799574804528 0.0018945557936937034 0.5444686379297075 0.00827809916357612 0.04007667821523109 0.012078388954474282 0.002638196893965439 0.0019064313866103846 0.5488904038000879 0.008344403442752803 0.04009058296709666 0.012065066567356123 0.0025766038269744987 0.0018614829381210177 0.526919366833819 0.008341164416625607 0.04008561282548427 0.01202091975568181 0.0025717021729321434 0.0018581674643192302 0.5296052225853665
1.512 0.007986432345412022 0.04003029303120379 0.011783006542778609 0.0027511714750120607 0.0019880767141496896 0.548388608228698 0.007968490840321415 0.040028129682625764 0.011805687331103779 0.0027676947520877183 0.0020000405250799763 0.5530921870238416 0.008034236152070058 0.04004272251909866 0.011794201816071902 0.0027037200170104848 0.0019533908316215634 0.5302332447860371 0.008030963121280005 0.040037109390045234 0.011749263187044938 0.002700081403799276 0.0019509864512824197 0.5327717407042728
1.522 0.0076853403217051405 0.03998355396020498 0.01150574934028548 0.00287773675182181 0.002079515853663951 0.5515575524620288 0.007667248452737416 0.039981391727840515 0.011528724659288843 0.0028944127959596683 0.002091587772959851 0.5565640530506795 0.007732496771200753 0.03999679886531127 0.01151887141541601 0.0028285610015054336 0.002043593595615111 0.5327987371942069 0.007729056958068967 0.03999046569724047 0.011473263007340563 0.0028257308102310813 0.0020417755171987886 0.535152475622494
1.532 0.007393315707686959 0.0399385622569667 0.011225107718286236 0.0029998882290721003 0.002167716281952237 0.554059834311018 0.007375093858416305 0.03993639549202173 0.011248405535962236 0.0030167433784799016 0.002179915829041003 0.5593919359352703 0.007439843848798377 0.039952741592168495 0.011239951789630684 0.0029495969892176675 0.0021309922167063707 0.5346968314631468 0.007436164046270023 0.0399456174929325 0.011193818317349868 0.002947049017154172 0.002129382163376976 0.5368309470046885
1.542 0.007110941361899698 0.0398952296579413 0.010942153976288747 0.00311626578192935 0.002251701080473974 0.5559748301598989 0.007092612611008187 0.03989305195022114 0.010965802987901964 0.003133323794392738 0.002264045872468931 0.5616564777990942 0.007156790007903126 0.039910458964644256 0.010958464072714051 0.003065519534641234 0.002214649220526163 0.5360098690951759 0.007152861439926646 0.03990247971745828 0.010911995213643324 0.0030626904376824873 0.002212840348277951 0.5378873780048552
1.552 0.006838668392288091 0.039853451776457514 0.010658098847561366 0.0032257644398380166 0.002330678248858103 0.5573951999533385 0.0068202588136528925 0.039851255984866996 0.010682129131932387 0.0032430455213874965 0.0023431832961868402 0.5634518142411707 0.006883722608025267 0.03986984327963668 0.010675551733894622 0.003175210259875228 0.0022937646928128863 0.536822808454247 0.006879591785355602 0.039860950743860236 0.0106289907258132 0.003171565137301166 0.0022913693733310593 0.5384138015632409
1.562 0.006576810868322677 0.039813111052576844 0.01037420770001985 0.0033275561196308328 0.0024040559377466763 0.558422677865542 0.006558349585042928 0.03981088932598111 0.010398651104682665 0.003345076547468664 0.0024167333690086673 0.5648810626576365 0.006620913466698645 0.039830774707425826 0.010392436922078793 0.003277762247526815 0.002367691427684154 0.5372321347098202 0.006616660115150417 0.039820915470643786 0.010346053848007982 0.0032728566791271232 0.0023643862880616618 0.5385116971704736
1.572 0.00632554608259732 0.03977408005359795 0.01009173291392977 0.0034210696810097595 0.002471427778251708 0.5591652155323323 0.006307065018534782 0.039771823842104925 0.010116622710218749 0.0034388423706315425 0.0024842872475282804 0.5660534537699067 0.006368526314174686 0.039793124603613186 0.010110367135246748 0.003372476702806127 0.0024359320936470953 0.537342467086133 0.0063642363364028705 0.03978224873280753 0.010064422888701418 0.0033659985658755992 0.0024314885803347923 0.538289339736713
1.582 0.006084920671376868 0.03973622498464779 0.009811887197130116 0.0035059430827913455 0.0025325382658351733 0.559731945246156 0.006066454010780181 0.039733925046003746 0.009837257610275449 0.0035239784263223677 0.0025455875588146636 0.5670792747670456 0.006126623406913468 0.03975675845766277 0.009830579817683172 0.0034588493929972805 0.002498129269068519 0.5372614264107003 0.006122363230149622 0.039744818859928865 0.00978529939485849 0.0034506264118332403 0.0024924195331349824 0.537856614989082
1.592 0.005854862213234636 0.03969940924339301 0.009535829465751784 0.003581981705894662 0.0025872525746704535 0.5602314553775176 0.005836445620818591 0.03969705565103899 0.009561715299040537 0.003600288256752331 0.002600498106284665 0.5680681381555925 0.005895171960576769 0.039721538544411614 0.009554274594867006 0.0035365567022948513 0.002554055323293375 0.5370966940630675 0.005890969384308413 0.039708491214300354 0.009509833516907356 0.0035265385539770904 0.00254703966734575 0.537323047267081
1.602 0.005635194449292595 0.039663496782473655 0.009264652348374924 0.003649126360858545 0.002635533330258243 0.5607708473039581 0.005616864160536351 0.039661078944406465 0.009291088572623157 0.0036677112774154935 0.0026489804687794293 0.5691279886201928 0.005674049839119796 0.03968732624737824 0.009282591070492549 0.003605439578219597 0.002603600817443054 0.5369546429867591 0.005669884857499985 0.03967313146288205 0.009239111639597366 0.003593666601075841 0.002595305343200283 0.5367968524691681
1.612 0.005425654699828265 0.03962835513727854 0.008999368824810453 0.003707430088558495 0.0026774237300820993 0.5614548862253712 0.005407446595795585 0.03962586183271829 0.009026390000254075 0.0037262993635346336 0.0026910769658080123 0.5703641541709141 0.0054630516752278814 0.039653984162555146 0.009016590341770346 0.0036654856697643 0.0026467616172503247 0.5369400143061088 0.005458858152272826 0.03963860846120277 0.00897414372785501 0.003652054250701521 0.002637253340408937 0.5363843440480944
1.622 0.005225912600278751 0.03959385805869711 0.008740898277124447 0.0037570429581072506 0.0027130364641866 0.5623848978290276 0.00520786135944431 0.039591277495879595 0.008768537806126396 0.0037762014905894396 0.002726899463790436 0.5718781294445976 0.005261897451624739 0.039621378126182466 0.008757238174293929 0.0037168112662489014 0.0026836258580864645 0.5371556329921962 0.005257573847357241 0.03960479672162102 0.008715849950742465 0.0037018433280518307 0.0026729906811584518 0.5361891599943125
1.632 0.0050355892592096555 0.03955988771551492 0.00849005276785403 0.0037982033051625805 0.0027425473210964274 0.5636571456982645 0.005017727649039135 0.03955720761061285 0.008518342099594714 0.003817654879952013 0.0027566229148419247 0.5737658671511116 0.005070245022911838 0.039589379236719326 0.008505388750916894 0.0037596447265930387 0.002714361963092129 0.5377011901488362 0.005065670296051625 0.03957157846090264 0.00846504686126356 0.0037432654880561926 0.0027026885765636657 0.5363108499238305
1.642 0.004854275333101393 0.03952633641400503 0.008247524231368928 0.0038312324931809496 0.0027661913681978623 0.5653606796478482 0.004836633668181097 0.039523544088564865 0.008276492172186681 0.0038509797174882112 0.0027804815068116174 0.5761155961408811 0.004887706352581953 0.03955786581359648 0.008261769374226955 0.003794312313272899 0.0027392083707126294 0.5386706633513731 0.0048827562426411635 0.03953884519987627 0.008222433792295729 0.003776636903920966 0.002726578557440064 0.5368427048923439
1.652 0.004681546266372747 0.03949310779324461 0.008013873616138893 0.0038565294765428625 0.0027842590111571345 0.567575053528748 0.004664152024619047 0.039490190285866957 0.008043545855555454 0.0038765736971682996 0.0027987647096517202 0.5790055680602043 0.004713865515339461 0.03952672514530329 0.0080269676007088 0.003821225719974114 0.0027584644754334526 0.5401487719930298 0.004708424947535951 0.03950649889044421 0.007988580810566926 0.0038023525792472137 0.0027449483517846093 0.5378692146084972
1.662 0.004516973702257477 0.039460117521576764 0.0077895234465174615 0.003874562162632765 0.0027970897559611357 0.5703685766247445 0.00449985126250041 0.039457061708761135 0.007819922347485278 0.0038949033761606906 0.00281181103367185 0.5825023811288604 0.0045482957088606585 0.0394958548734177 0.007801422606875682 0.0038408690041521333 0.002772481156241527 0.5422076504330465 0.00454226498354783 0.039474452596114276 0.007763920013309764 0.003820877497299402 0.0027581354906709523 0.5394638918210802
1.672 0.00436013336834195 0.03942729359690101 0.007574754961358254 0.003885854583798603 0.002805062952982911 0.5737976618216147 0.004343303835544501 0.03942408631895877 0.0076058996197638186 0.003906491360424215 0.002819998784220009 0.5866604202272395 0.004390572874372585 0.039465163924754125 0.00758542217528974 0.0038537826171767963 0.002781649246771791 0.544905147720538 0.0043838679154567205 0.039442630814706565 0.007548741518738968 0.003832733562394709 0.002766517885495528 0.5416881580863422
1.682 0.004210610680253395 0.039394576386764774 0.007369709949376404 0.003890970919514801 0.002808586272536261 0.5779073696282859 0.004194091784561861 0.039391204576193585 0.007401616502829936 0.003911900375686121 0.0028237345720643673 0.591522495611079 0.004240284792360286 0.03943457300291454 0.00737910581092258 0.003860544275822813 0.0027863857671909377 0.548285462483816 0.004232833849552755 0.039410969559235405 0.007343194408944042 0.003838483236435852 0.0027705020302744555 0.5445915239286898
1.692 0.004068005357004836 0.03936191851799219 0.007174396509037492 0.003890498505924598 0.002808083461516929 0.5827326705280144 0.004051811443177546 0.0393583693293755 0.0072070786518789514 0.003911716351256572 0.002823441121634866 0.5971211840684285 0.004097036068116317 0.03940401473668869 0.007182473538455896 0.0038617491051645336 0.002787119666867115 0.5523815074344414 0.004088775919557514 0.039379416292797655 0.007147292029222748 0.0038387120113112603 0.0027705103817279174 0.5482126531161489
1.702 0.003931935696807822 0.03932928466838963 0.006988698016591965 0.0038850319623538305 0.002803982929951322 0.588299600341303 0.003916077828379322 0.03932554560911332 0.007022167643560372 0.003906532617703146 0.002819545905951149 0.6034800834508293 0.00396045043249823 0.03937343361550357 0.006995399211174371 0.0038579924971519183 0.0027842795557608416 0.557217395492792 0.003951324257768017 0.039347929765551216 0.006960921043805935 0.003834012028779408 0.0027669695951641473 0.5525804471261005
1.712 0.0038020423295768643 0.039296651260913015 0.006812385313418198 0.003875159717501537 0.0027967080969937552 0.5946255993716397 0.003786528517448165 0.03929271032123851 0.006846653207706648 0.0038969364884421367 0.002812471529268145 0.6106142853466833 0.0038301718154811343 0.03934278581479769 0.00681764694067195 0.0038498575929262337 0.0027782847915358722 0.5628095384903599 0.003820129305919445 0.03931647975725391 0.006783854201137432 0.00382496832930389 0.0027603006863210306 0.557714348117123
1.722 0.0036779907007948474 0.03926400603572344 0.006645132646191381 0.003861453007990532 0.002786669534159272 0.6017189445187342 0.0036628262559746222 0.0392598518165734 0.006680209114145057 0.0038834982721203145 0.002802627876958196 0.618529952497977 0.0037058649586323325 0.03931203895770835 0.006648889589930894 0.003837906644347675 0.0027695393708282025 0.5691660382003274 0.0036948638655992542 0.03928504670798983 0.00661576710473794 0.00381214784173032 0.0027509111840496397 0.5636237041806091
1.732 0.0035594715822312123 0.039231347485947365 0.006486537461453175 0.0038444564969609867 0.00277425826282036 0.6095779195347555 0.003544659569475824 0.03922696932202092 0.006522432848343113 0.003866761874716812 0.002790405398185358 0.6272236328847789 0.0035872155439296773 0.039281171812906024 0.00648872882844402 0.003822673977343733 0.002758426965803305 0.5762854623584663 0.003575223335625275 0.039253621228427696 0.006456258835846858 0.0037960901529125314 0.00273918855437558 0.5703069224226898
1.742 0.003446199509153047 0.039198684175980644 0.006336143008089577 0.003824679708244942 0.002759839607423232 0.6181908171871485 0.003431741252354168 0.03919407225105298 0.006372868042544757 0.003847236223832258 0.002776168949335557 0.6366823499560786 0.003473929455231162 0.03925017391335399 0.006336716383024009 0.003804658844428563 0.002745305861229781 0.5841566840239506 0.003460924100308496 0.039222203508393436 0.006304875203435293 0.0037772991158499993 0.0027254942007118935 0.5777516257109157
1.752 0.0033379097934225625 0.039166033990962426 0.00619346152730236 0.003802589518651264 0.002743747790461532 0.6275375758922572 0.003323805388540877 0.03916117944290749 0.006231027469610564 0.0038253877682866183 0.0027602523918455603 0.6468852340179705 0.0033657309959640043 0.03921904509417512 0.006192375560693047 0.0037843183543607058 0.0027305039287896364 0.5927608204110673 0.0033517006927306623 0.03919080266795783 0.006161132364459875 0.003756235448574229 0.0027101581597726567 0.5859366774882928
1.762 0.003234355206174237 0.03913342337404343 0.006057995365951437 0.003778605032616796 0.002726282259673844 0.6375929691539165 0.0032206040133663464 0.039128318388093816 0.006096413968610631 0.0038016353719920884 0.0027429549316059327 0.6578066209467133 0.0032623604312628693 0.039187794971433626 0.006055221354149977 0.003762062245628836 0.0027143149173068865 0.6020749958520065 0.0032473027396599623 0.03915943610105058 0.006024538182134814 0.0037333116547361793 0.002693475481078928 0.5948359166326518
1.772 0.0031353033146784637 0.03910088659089117 0.005929253890406563 0.00375309624315532 0.002707706792099203 0.6483304082187755 0.0031219044161857287 0.03909552448044747 0.005968537211982243 0.0037763489903650574 0.0027245402343431153 0.669419727098206 0.003163571615891443 0.039156442394568176 0.005924777224025973 0.00373825131148153 0.002696997358563191 0.6120766353781325 0.0031474925971164435 0.03912812884582112 0.005894609220871125 0.0037088907268587796 0.0026757053641574494 0.6044224772689325
1.782 0.00304053494752315 0.03906846503233196 0.005806765324005151 0.003726386765402585 0.0026882515875407678 0.6597251576834319 0.0030274875668696876 0.03906284030714804 0.005846925465523722 0.0037498524010177803 0.002705238520146061 0.6816997594843066 0.0030691303593517903 0.03912501489345914 0.005800587252544268 0.0037131998860048154 0.0026787763690468273 0.6227468236102205 0.003052044122687257 0.039096912990078614 0.005770882473096545 0.003683288964160294 0.0026570732887634704 0.6146723029140082
1.792 0.002949843691346068 0.039036206542243865 0.0056900839544741216 0.0036987594590105004 0.002668117482752992 0.6717561494793174 0.002937147567980894 0.03903031496391914 0.005731132798029719 0.0037224288022102868 0.0026852507668809265 0.694625682205198 0.002978813708558599 0.0390935481189206 0.005682223430778615 0.0036871811801201223 0.002659847460896748 0.6340718045248126 0.00296074249162082 0.0390658270980698 0.005652922217658618 0.003656781732139887 0.0026377752746226525 0.6255659388247543
1.802 0.0028630359552866166 0.03900416474646923 0.005578793941085282 0.0036704629792453686 0.0026474808605463462 0.684406213231942 0.0028506916665760875 0.038998003371258264 0.005620742962483047 0.003694327323614032 0.0026647535994347945 0.7081804625047452 0.002892409941532703 0.039062085262493586 0.005569288829973064 0.0036604335900588545 0.00264038101252903 0.6460424821983851 0.002873384607046985 0.03903491563436862 0.005540323257945539 0.0036296101864972154 0.0026179828388072195 0.6370884460319051
1.812 0.0027799310778057994 0.03897239835959436 0.005472511013925863 0.0036417175065565936 0.0026264979935583985 0.6976610671164306 0.002767940299163722 0.038965965568593455 0.005515371215994677 0.0036657687073806413 0.0026439036089961443 0.7223501250905308 0.0028097189978024523 0.039030676443733064 0.0054614179098698475 0.0036331664980529905 0.0026205263563856005 0.6586524391776842 0.0027897795807441802 0.03900422836183118 0.005432711935586072 0.003601987189586869 0.0025978473871994755 0.6492279009117727
1.822 0.0027003610938537664 0.038940970454182676 0.005370882950432497 0.003612718605073282 0.0026053080647678913 0.7115077501687771 0.0026887267866702496 0.03893426597089709 0.005414664926927389 0.0036369491181812473 0.0026228403487290196 0.737122266238836 0.0027305531601040556 0.038999378060788535 0.005358275128714259 0.0036055647793983843 0.0026004149498561812 0.6718953741588087 0.0027097488959396837 0.03897381969859096 0.005329745938729081 0.003574101361625966 0.0025775032894010765 0.6619733154874851
1.832 0.002624169926258799 0.03890994768470588 0.005273589290216516 0.003583638814040316 0.0025840345504759238 0.725933347270495 0.0026128964440993887 0.038902972579952795 0.005318303400349884 0.003608041690970033 0.002601687693741384 0.7524848411610967 0.0026547377770486675 0.038968252102138556 0.005259552628127287 0.0035777916437802425 0.0025801623889171485 0.6857629575984384 0.0026331260184607346 0.038943748027321326 0.0052311134563321204 0.0035461188780824687 0.0025570693395138193 0.6753129694012125
1.842 0.0025512117786414545 0.038879399462718546 0.005180340624347879 0.0035546271325891813 0.0025627850273290402 0.7409247937762671 0.0025403048825445164 0.03887215614676241 0.005225997239930474 0.0035791959797184386 0.0025805536282260183 0.7684259711322943 0.0025821116144202714 0.038937365412802794 0.005164967560764558 0.0035499897245531487 0.002559869225712997 0.7002439143917666 0.0025597552459338717 0.0389140749543642 0.00513653203734513 0.0035181831848014474 0.002536648681816419 0.6892340311522129
1.852 0.0024813484358766104 0.03884939708254853 0.005090877946190707 0.003525807180723568 0.0025416499231541326 0.7564701719602368 0.0024708152113730878 0.038841889284423683 0.005137487721807237 0.0035505360916333207 0.002559528980231124 0.7849351561679584 0.0025125261710431516 0.03890678890242193 0.005074259831332608 0.003522280814236768 0.0025396209025652853 0.7153247147056688 0.0024894894962375937 0.03888486451778486 0.005045747639236435 0.003490413407169065 0.0025163277239960533 0.7037239004000143
1.862 0.002414445207475197 0.038820012802188296 0.005004972687792539 0.0034972753202203895 0.002520701135601169 0.7725613615072242 0.0024042938833583392 0.03881224553646087 0.005052546796847853 0.003522158791952454 0.0025386860287147533 0.8020057621041828 0.0024458431862051416 0.038876596681372534 0.004987191319621808 0.003494765105865435 0.002519487442470957 0.7309917746721601 0.0024221867184727004 0.038856182346653695 0.004958534509189392 0.003462902698658982 0.002496174938396624 0.7187730787465336
1.872 0.0023503655196959556 0.038791318893989304 0.0049224278789432065 0.003469099906340909 0.00249999140210299 0.7891974948494064 0.0023406052025468876 0.038783298415687534 0.004970978156159553 0.0034941327528639735 0.002518077868279831 0.8196382711614233 0.0023819297901950818 0.038846865119811065 0.004903547518261145 0.0034675206652765196 0.002499523410842717 0.7472348158063425 0.0023577048358003204 0.03882809478225689 0.004874696386665029 0.003435717633303368 0.0024762403848514634 0.7343789275590563
1.882 0.0022889646175720886 0.03876338669104075 0.004843080307332418 0.0034413219869946685 0.002479554694223969 0.8063885925112647 0.002279604972193976 0.038755120439909294 0.004892619242987396 0.0034664992685125794 0.0024977388090257923 0.8378437139584282 0.0023206513671351872 0.03881767184371918 0.004823141762539859 0.0034406030659935986 0.0024797680465394275 0.7640511016869734 0.0022958955777688736 0.03880066798347309 0.00479406896427939 0.0034088988821143855 0.002456556164104005 0.7505496271605498
1.892 0.0022300832297718356 0.038736285661342656 0.004766802942864983 0.003413956785538586 0.002459407175828018 0.8241588999750689 0.0022211341493870306 0.03872778219680682 0.0048173434890316355 0.003439273779408796 0.0024776853570554164 0.8566468247800234 0.0022618629642487827 0.03878909470275483 0.004745821220686151 0.0034140444253848365 0.002460244930797277 0.7814503899473477 0.002236597982678066 0.038773967046430415 0.004716522898003452 0.0033824624467934414 0.002437137283721099 0.7673078730998789
1.902 0.0021735420832303515 0.03871008253755124 0.0046935066783511175 0.0033869950325446357 0.00243954804088104 0.8425495562146371 0.002165013401675653 0.038701351465804223 0.00474506185314763 0.0034124472749333255 0.002457917094795975 0.8760885483342374 0.0022054005380635192 0.0387612107534258 0.004671473132881129 0.0033878513290203256 0.002440960751416653 0.7994602159757597 0.002179632439223958 0.03874805516629391 0.004641966387330035 0.0033564004999623903 0.0024179822303403635 0.7846939953059636
1.912 0.0021191377059229222 0.03868484051502367 0.004623140869550777 0.0033604038075815724 0.0024199599684302316 0.8616202473958631 0.0021110390003630476 0.038675892409409315 0.004675723171705346 0.0033859872274571794 0.0024384171937018853 0.8962275502972649 0.002151073205648129 0.03873409529227807 0.0046000297728798255 0.0033620022550392035 0.0024219035696083128 0.8181305806554657 0.0021247957589834174 0.03872299285589258 0.0045703466946585315 0.0033306815610758206 0.0023990730295498685 0.802768154903216
1.922 0.002066639199160515 0.038660618511821024 0.004555692983480562 0.0033341272682535206 0.002400609456929568 0.8814496907644821 0.002058979714005053 0.03865146482723635 0.004609313651715143 0.003359838415441535 0.00241915280722528 0.9171405970996311 0.002098657097748266 0.03870782095440944 0.004531471216238292 0.0033364460281917435 0.0024030416912037868 0.8375368595781553 0.0020718570998987996 0.03869883721846406 0.004501650730330481 0.003305250544828649 0.002380375169124619 0.8216113543497333
1.932 0.0020157850438984703 0.03863747047274149 0.004491188293521258 0.0033080876161729984 0.0023814472901115278 0.902135373166998 0.0020085737405344706 0.03862812345432388 0.004545856454961095 0.0033339239626343537 0.002400075580157207 0.9389222547822206 0.002047890686739207 0.03868245687294705 0.0044658259613075514 0.0033111024329187527 0.0023843239602094643 0.8577804383427551 0.002020553997132514 0.03867564126051231 0.004435905454065072 0.0032800292240835658 0.0023618377748659157 0.8413255249802477
1.942 0.001966279046992014 0.03861544470618805 0.004429690399281639 0.003282185915232661 0.002362408867043613 0.9237936341472119 0.0019595247649439374 0.03860591729239079 0.004485412142654395 0.0033081461989075073 0.0023811220006033232 0.9616849869973072 0.001998470844193589 0.03865806788242037 0.004403170310741289 0.0032858644709627214 0.002365681101905988 0.8789880328438394 0.0019705877413088426 0.03865345323500163 0.004373178785266578 0.0032549168365261917 0.0023433938489635197 0.8620337139210064
1.952 0.0019177855761292276 0.038594583272594914 0.004371302140860555 0.0032563020345815577 0.002343413898447594 0.9465610774865331 0.0019114972988198906 0.03858488899320755 0.0044280795309023305 0.00328238662551007 0.0023622131052493884 0.9855605811679345 0.0019500488125264428 0.03863471375361905 0.004343627472644589 0.003260600377756799 0.0023470267710828567 0.9013116114843492 0.0019216182050439013 0.0386323160302056 0.004313580686195653 0.0032297900543552236 0.0023249600275021647 0.8838814639722711
1.962 0.0018699263107726956 0.03857492149292487 0.004316164423955811 0.0032302942082913047 0.0023243658683224934 0.9705966731143764 0.0018641135672583158 0.03856507436355307 0.004373994465475541 0.00325650549613735 0.002343253951814226 1.0107022247593567 0.001902226552376503 0.038612448486223576 0.0042873658282323885 0.0032351542379198167 0.0023282575290326664 0.9249297969821845 0.0018732600915417183 0.03861226666518745 0.0042572621686532905 0.0032045026019979638 0.0023064361014934584 0.9070389427987945
1.972 0.0018222834876108851 0.03855648770206485 0.004264448215065504 0.00320400140892728 0.0023051536084525014 0.9960810712975449 0.0018169569720551315 0.03854650211750434 0.004323321810181739 0.0032303442141337893 0.002324135208550198 1.0372838276778742 0.0018545570839975489 0.03859131976321727 0.004234592668884801 0.003209347273599665 0.0023092533405638825 0.9500482863928396 0.001825085269120307 0.038593336009589946 0.004204407674926526 0.0031788874869618515 0.002287706482128124 0.9317003846387991
1.982 0.0017744171403722832 0.038539303408628246 0.0042163335587191 0.00317725417351217 0.0022856590639660354 1.0232072509929893 0.0017695896630381665 0.03852919403784917 0.004276234601780905 0.0032037361515613147 0.002304740914532781 1.065490943835075 0.0018065566180705173 0.03857136875544234 0.004185536324065612 0.0031829857676121905 0.002289882974979744 0.9768929173391165 0.0017766385493819625 0.0385755488879861 0.00415521461964011 0.003152767399176619 0.002268647635409598 0.9580746718804456
1.992 0.0017259046125971656 0.0385233840020127 0.004171970288346266 0.003149899317779374 0.002265775148660208 1.0521568620929211 0.0017215924823178346 0.03851316568683192 0.004232875189504632 0.003176531261836348 0.0022849662620138397 1.095497939826147 0.0017577389087097403 0.038552630486862687 0.004140408658753048 0.003155882970108329 0.0022700196397733366 1.0056875912003058 0.001727475375644038 0.03855892471665723 0.004109854368179084 0.0031259788860361344 0.0022491455180687165 0.9863608662172318
2.002 0.0016764079029439414 0.03850874003495856 0.004131419379480407 0.003121839944657664 0.0022454346780707425 1.0830606732158978 0.0016726327717268587 0.03849842769319156 0.004193297431585694 0.0031486358273834707 0.0022647463414099405 1.1274299528778027 0.0017076803972089116 0.03853513486711983 0.004099343883339441 0.0031278990196981836 0.0022495697264078244 1.036612728232263 0.0016772274894274312 0.03854347871402598 0.004068413028455024 0.003098412093586157 0.0022291242870785804 1.0167066576196993
2.012 0.001625767228088673 0.03849537890409699 0.0040945816892076995 0.003093085470942235 0.00222464656928882 1.1159483758926485 0.0016225583029540764 0.03848498743649682 0.004157396694586322 0.003120062043193939 0.0022440920209708263 1.1613146742202198 0.0016561171223272277 0.03851890826330753 0.004062318738261356 0.0030989954987728535 0.0022285121785360707 1.06974794407417 0.001625695671294841 0.03852922352121811 0.004030818346137629 0.0030700612224346204 0.00220858277983775 1.049155051507813
2.022 0.001574108627581 0.038483306512435575 0.004061129913119857 0.003063800100985541 0.002203530954622936 1.1506995592692502 0.00157150497564714 0.038472850711445516 0.004124843299966052 0.003090975909648276 0.0022231246406477084 1.1970352199577106 0.0016030628010577593 0.038503975197114536 0.00402907034871035 0.003069293101429851 0.002206940119206643 1.10501166261585 0.00157295819858515 0.038516170827199506 0.003996768451237935 0.003041074387543286 0.002187630598587141 1.0835918138968113
2.032 0.0015219429416293566 0.038472528343576555 0.0040304654656206996 0.00303433536062288 0.0021823427714783333 1.187010471060616 0.001519995387859262 0.038462022801104556 0.004095040769661846 0.0030617291561270046 0.0022020991615446647 1.2342980569006012 0.0015489259774895906 0.03849035955216955 0.003999035965109506 0.0030391161081444367 0.002185092911000379 1.1421154675058427 0.0015194732277555344 0.038504332432239205 0.003965684538027142 0.003011788466985623 0.0021665133411044946 1.1197093303380523
2.042 0.0014702276484759367 0.03846304942628166 0.004001719958662501 0.003005234390333737 0.002161474833298728 1.2243884032395553 0.001468999522736135 0.03845250843771749 0.0040671281442592865 0.003032863035564954 0.0021814068789867418 1.2726274038331375 0.0014945969992094207 0.038478084684046 0.00397133828751016 0.003009008303610773 0.0021633674828847598 1.180548919059564 0.001466147399113144 0.03849372022320671 0.003936707906472476 0.0029827363231490446 0.0021456177577706343 1.1569995519005676
2.052 0.0014203652503221762 0.03845487295758845 0.003973809523180728 0.002977201980248463 0.0021414359440690596 1.2621781209110408 0.0014199310621086866 0.038444310420552526 0.004040034339546545 0.00300507810510336 0.0021615533587894357 1.3113905341550753 0.0014414754791571224 0.038467172085350186 0.003944829381988341 0.002979711241770039 0.002142302300176067 1.2196019890685186 0.0014143447299604847 0.03848434481285277 0.003908750558009943 0.0029546198656408905 0.002125452029143864 1.1947806841159332
2.062 0.0013741225617226645 0.03844799778987991 0.00394553325685094 0.0029510427703621223 0.0021228058591233694 1.2996157254793355 0.0013745637100422876 0.038437427098798424 0.0040125757999049955 0.0029791725043896277 0.0021431134639124973 1.3498497597909198 0.0013914162529762417 0.03845763869737628 0.0039181886167281126 0.002952104982365533 0.0021225341064114865 1.258421174676848 0.0013658194634577384 0.03847621302321819 0.0038805915162625124 0.00292825078083614 0.0021066025303606017 1.232252640113683
2.072 0.0013334718214909763 0.03844241538022147 0.003915692354847449 0.00292757828827652 0.0021061750257589133 1.3358980736863577 0.0013348688663358667 0.03843184932110707 0.003983574242630573 0.0029559594235150596 0.002126671418554029 1.3872297740526736 0.0013465854251325056 0.038449493408016885 0.0038900528246776575 0.0029271207725559386 0.0021047344468107395 1.2960863792083996 0.0013225713608322458 0.03846932478475386 0.0038509959809209095 0.0029044690168261882 0.002089674582841102 1.2685687092222504
2.082 0.001300373055137967 0.038438106965074575 0.0038832010469321506 0.0029075593408485864 0.0020920812859465876 1.3702525672126205 0.001302795007360598 0.03842755761752787 0.0039519660048354995 0.002936180218980986 0.002112758047938141 1.4227856702484327 0.001309236082441652 0.03844273354090948 0.00385914767889455 0.002905642213426944 0.0020895381344994157 1.3316916218597339 0.0012866384198292375 0.03846367019735819 0.0038188284581124237 0.002884055071179968 0.0020752290260276076 1.3029076481036723
2.092 0.001276533603701144 0.03843504159405829 0.003847166327525435 0.0028915917181206565 0.0020809565706089903 1.401993375370715 0.0012800260118739045 0.03842452024835298 0.003916880352453784 0.0029204310104036387 0.00210179812980907 1.455858018144057 0.0012814335233763158 0.038437342107233326 0.0038243919627198616 0.0028884142763016133 0.0020774777466128448 1.3644139336507168 0.0012598573409298847 0.03845922738814541 0.003783136345047241 0.0028676538086391335 0.0020637274725749015 1.3345319214447777
2.102 0.0012631911291896203 0.038433175318739105 0.0038069267177327872 0.002880089004433802 0.0020730933297454144 1.430555220042209 0.0012677659193792254 0.038422692414641794 0.003877677216838235 0.0029091163928469826 0.0020940774845056654 1.4859062293214675 0.0012647788111555492 0.03843328628766 0.003784959001041412 0.002875976831535324 0.0020689360705742634 1.3935600797303551 0.0012436337895159054 0.038455961480577255 0.0037431933981483412 0.0028557237386458863 0.0020554961048259712 1.362823167405917
2.112 0.0012609658165037615 0.0384324514615601 0.003762054088162906 0.0028732573546764056 0.002068633884340317 1.455503077906196 0.0012665960463068891 0.03842201655294125 0.0038339484252198444 0.0029024349780118904 0.002089732884603789 1.512518465725149 0.0012601901396274528 0.03843051719908413 0.00374029525462934 0.0028686315163129568 0.002064122628848856 1.4185879482701935 0.0012387686363166386 0.03845382462786698 0.003698506323416443 0.0028485171662798554 0.0020507116213868623 1.3872933477048341
2.122 0.001269812125679154 0.03843280164137787 0.0037123313053248415 0.00287110691642128 0.002067578729984458 1.4765232460283537 0.0012764335280036254 0.03842242338768977 0.0037854950819009056 0.002900391357832542 0.0020887607512598636 1.5354032799070654 0.001267794648056152 0.03842897067743458 0.0036901075474876886 0.0028664407183386863 0.002063073240290885 1.4391063201267216 0.0012453774803931725 0.03845275681434226 0.003648796693804457 0.0028460867729156332 0.0020494060087681986 1.4075771387491123
2.132 0.0012890727641813797 0.03843414716511794 0.0036577203225834813 0.002873478000455449 0.0020698053968133388 1.4934056938139133 0.0012965916224910133 0.038423833348082706 0.0037322955630679157 0.0029028225731485163 0.0020910362272539085 1.55437257863126 0.001286954764954931 0.038428568690386515 0.00363433372284338 0.002869249706144283 0.0020656662230032776 1.4548611994822056 0.0012629171031619088 0.03845268705590251 0.003593972481508885 0.002848307677458535 0.0020514824255507464 1.4234154966731964
2.142 0.0013176087612361816 0.03843640047119903 0.0035983320196341876 0.0028800701384869695 0.002075089633251327 1.5060277812678617 0.0013259135571260813 0.03842615803269336 0.0036744753016079304 0.002909427245788454 0.0020963344078100987 1.5693256986165163 0.0013164122725789404 0.0384292210595055 0.003573108011687368 0.0028767208091678848 0.0020716474637067377 1.4657175949213563 0.0012903018637252354 0.038453534701573026 0.003534100244004244 0.002854903861167929 0.0020567344945449737 1.4346403522120685
2.152 0.0013539633813063694 0.03843946644661313 0.003534403766716841 0.002890467654580665 0.0020831244358828905 1.5143455136504766 0.0013629368949706036 0.03842930154176525 0.0036122842793221486 0.002919791021549324 0.0021043492673928094 1.5802406185699915 0.001354500210609027 0.038430827303327635 0.003506726668854533 0.0028883716684910423 0.0020806587206548097 1.4716428366585648 0.0013260702704303536 0.038455210670280224 0.003469383633596028 0.0028654729492118567 0.0020648647842895045 1.4411663767997576
2.162 0.001396519921987259 0.03844324356655646 0.0034662859160601027 0.002904161778240903 0.002093536698018136 1.5183930782058777 0.001406049145725456 0.0384331616248511 0.003546083423102115 0.002933408362453354 0.002114710065677586 1.587173086552422 0.0013993630813468293 0.03843327850115181 0.003435615761024526 0.0029036141849105575 0.0020922665519965645 1.4726934275909154 0.001368557558654979 0.03845761857734107 0.003400149184855081 0.002879509330560386 0.0020755022199994075 1.4429903179259345
2.172 0.0014436286324888811 0.03844762489231467 0.003394435295120805 0.002920572294643768 0.00210590321065624 1.518287893580483 0.0014536112436339746 0.03843763067977238 0.0034763379769217786 0.002949703708485271 0.0021269969884343677 1.5902610344065724 0.0014491391205404313 0.038436459091496476 0.003360302684690434 0.0029217929078430463 0.0021059905802744156 1.4690051890538645 0.0014160422181478435 0.03846065577952976 0.0033268375501978357 0.0028964281945293375 0.0020882198571581983 1.440195025682296
2.182 0.001493695431986085 0.03845249900749867 0.0033194122519543674 0.0029390703679748227 0.0021197669624959687 1.514238528856782 0.0015040428557147572 0.03844259668524164 0.003403614354768439 0.0029680537171084833 0.0021407570246726147 1.5897317365141792 0.001502082310411635 0.038440248504417955 0.003281394376528932 0.0029422203595714357 0.0021213290062113478 1.460787706984676 0.0014668526150531317 0.038464214396065365 0.003249997422350847 0.002915591406266395 0.002102553442237897 1.4329557738812346
2.192 0.0015452371212320618 0.03845775098138628 0.0032418774739505344 0.0029590011962869352 0.0021346529422060266 1.5065551211137835 0.0015558749913312804 0.038447944159651484 0.003328576602335475 0.002987809359544063 0.002155519369045439 1.5859112645348676 0.00155662390890716 0.03844452254570455 0.0031995655510729123 0.00296420487398914 0.002137778256638675 1.448327091203438 0.0015194345462216782 0.03846818236046271 0.003170279589999235 0.0029363330125102304 0.002118019324567627 1.4215492666736682
2.202 0.0015969124685028169 0.03846326342759331 0.0031625853423917164 0.0029797040137182493 0.0021500820807266396 1.4956628483519425 0.0016077795454045509 0.038453555217952975 0.0032519791338503543 0.003008315511796745 0.0021708090712797886 1.5792365186729125 0.0016113875065336455 0.03844915452795874 0.0031155580290096944 0.0029870674405321914 0.0021548446125422083 1.4320016642885172 0.0015723880842786054 0.03847244454010307 0.003088429196328528 0.002957981128248931 0.002134129794141783 1.4063670826941341
2.212 0.0016475379648561638 0.038468917686152744 0.0030823717272192306 0.0030005287379719025 0.002165583151163141 1.4821164103307276 0.0016585844483443923 0.03845931075650624 0.0031746536218946494 0.003028927398407552 0.0021861587894930487 1.5702674614231888 0.0016651773848897781 0.038454016250230934 0.003030187729085976 0.003010148589777674 0.002172048936030427 1.4123104131483404 0.001624483618942264 0.038476883937681144 0.0030052748497417033 0.0029798751349466046 0.0021504053975340805 1.387932711450073
2.222 0.0016960942813788913 0.03847459511318287 0.00300213549623715 0.0030208513267309853 0.002180704079265337 1.4666088919268152 0.0017072801424164643 0.03846509174907281 0.0030974894119418957 0.003049025919837517 0.002201120075495569 1.5596928256392497 0.0017169588944406084 0.03845897900519847 0.0029443513620564196 0.0030328116485388375 0.0021889291343971757 1.3899054385787935 0.0016746653851632898 0.03848138296874134 0.0029217136075753037 0.0030013804420726876 0.0021663858299081455 1.3669161321697443
2.232 0.0017417268057876743 0.03848017843159551 0.002922814187661723 0.0030400907400610494 0.0021950244284830917 1.449966215186774 0.0017530204164495767 0.03847078060425629 0.0030214081341112865 0.003068034662440445 0.0022152758871888827 1.5483208722559394 0.0017658438687646362 0.038463914790002135 0.0028590230061754283 0.003054450501738671 0.0022050459865429815 1.3656130335210466 0.0017220482428311115 0.0384858247958599 0.0028386911001589093 0.003021904337968675 0.0021816416318754363 1.3441365900688025
2.242 0.0017837420186409098 0.03848555308720734 0.002845355044597931 0.003057728142368205 0.0022081692094760696 1.433122002867294 0.0017951190955170831 0.03847626252533644 0.0029473340176298015 0.0030854391255095864 0.002228254409788078 1.537050896146449 0.0018110862157104638 0.03846869780380392 0.0027752332297743074 0.003074506387444346 0.0022199952812797154 1.340429082279112 0.0017659111762441805 0.038490094692166084 0.0027571764025157 0.003040914301480689 0.002195787377204883 1.320546656113664
2.252 0.001821600803818782 0.038490608563383266 0.0027706830970132025 0.0030733252570350846 0.0022198217613414468 1.4170760506403792 0.0018330435501626673 0.03848142682372432 0.0028761619713130663 0.003100805031520886 0.0022397419027242855 1.5268298161887888 0.0018520855538008008 0.03847320617396566 0.0026940295940785803 0.003092491344207633 0.002233424439356792 1.31548387184075 0.001805689278058215 0.03849408140246492 0.002678131839657215 0.003057956189780908 0.002208494452590772 1.2971981907206178
2.262 0.0018549096277179903 0.03849523962384595 0.0026996678144610327 0.0030865366993837865 0.002229732231921333 1.402846514755036 0.001866405944926928 0.03848616815583498 0.0028087252792881106 0.003113790561742734 0.0022494911054040086 1.5186049006915403 0.001888392591918665 0.038477323737680966 0.002616424393242509 0.0031080104103727102 0.002245048093256829 1.291983808605118 0.0018409649222723328 0.03849767846852967 0.002602478738566167 0.003072667222452297 0.002219500013684825 1.275198298223205
2.272 0.001883410543437175 0.038499347470202616 0.0026330871721414444 0.0030971125082071634 0.002237719227041407 1.3914228339007026 0.0018949532293471107 0.038490387671282246 0.002745759690710239 0.003124148806947632 0.0022573228126674533 1.5132780154103287 0.001919710099532489 0.038480941681666075 0.0025433407136696675 0.0031207742037006794 0.002254656862729956 1.271145075033591 0.0018714584114749159 0.03850078548999854 0.002531061804659541 0.003084779794296108 0.002228609611719089 1.2556649918843972
2.282 0.0019069707339825165 0.03850284080685634 0.002571594071380642 0.0031048916338478278 0.0022436652074248505 1.3837264131404738 0.0019185566619875885 0.038493994067605716 0.0026878718326274033 0.0031317211292077383 0.002263121192729779 1.5116704963391805 0.0019458864255558865 0.038483959905385966 0.002475564618534604 0.00313059820206535 0.0022621167303698325 1.2541302862294503 0.001897018258781938 0.03850330929801778 0.0024646128146198266 0.003094116269919871 0.0022356935032300353 1.2396841092627544
2.292 0.0019255723381689474 0.03850563681563555 0.002515685832585194 0.003109791527623242 0.0022475091857330296 1.3805716927098306 0.0019372016169745792 0.03849690455494752 0.002635511306845728 0.003136426720745942 0.0022668264701805503 1.5144901886390885 0.0019669024436695785 0.03848628808209404 0.0024137057704072345 0.00313739203426065 0.0022673613738413267 1.2419888068528326 0.0019176112936398549 0.03850516502554267 0.0024037149446306037 0.0031005794609576458 0.002240679931639548 1.2282606440359964
2.302 0.0019393026752580773 0.038507662034819735 0.002465678957316046 0.0031117993144867523 0.0022492404191703902 1.3826178472941617 0.0019509778608191627 0.03849904572731563 0.0025889493577651826 0.0031382538191649027 0.0022684286540686272 1.5222921275283985 0.001982855483040166 0.03848784648548398 0.0023581714004611725 0.0031411452988709915 0.0022703819732667143 1.2355977935255773 0.0019333127083194705 0.03850627706590469 0.0023487724980659676 0.003104144080457894 0.0022435490094052813 1.22225673241218
2.312 0.001948344055693923 0.0385088531181155 0.0024216942678911176 0.0031109672533036685 0.002248894953494113 1.3903140153932638 0.0019600694751602857 0.03850035431591292 0.0025482664877730533 0.0031372552308193804 0.0022679641345082573 1.5354325971255711 0.0019939431735678474 0.0384885666555425 0.0023091516725827475 0.003141916738818123 0.002271219301708156 1.2355975533630954 0.001944295404209262 0.038506579897064186 0.0022999894648047694 0.003104852026325302 0.0022443291326888415 1.2223160981143262
2.322 0.0019529619265552408 0.03850915744021269 0.002383656276413078 0.003107410493863657 0.002246553736652579 1.4038533229818362 0.0019647430722713713 0.038500777788512776 0.0025133586521274265 0.0031335461114675098 0.0022655138206373747 1.5540376190953644 0.0020004477484909934 0.038488391927892135 0.002266614966435288 0.003139827827165148 0.002269958939693035 1.242330885415331 0.001950817446224864 0.03850601873849552 0.002257361101331436 0.0031028096155296643 0.002243094714788495 1.2287944711751675
2.332 0.0019534904082852854 0.0385085335248696 0.0023513002930539133 0.0031013025954039876 0.002242339291299678 1.4231479645860121 0.0019653333895208783 0.03850027477135415 0.0024839412296201596 0.0031272995066669927 0.0022611998316608237 1.57798092992853 0.0020027199753389897 0.03848727781651804 0.0022303223577000686 0.0031350576095970166 0.0022667275074341724 1.2558113100887778 0.0019532068985188135 0.0385045500216566 0.002220685103395386 0.0030981825835060053 0.002239962490365189 1.2417251833533216
2.342 0.0019503142955628354 0.038506951272347566 0.0023242084633672976 0.003092864533558834 0.002236407992825636 1.4478672831335477 0.001962225445396747 0.038498815272999753 0.002459586851919982 0.0031187354985423607 0.002255177878925466 1.6069247023997253 0.002001161471178205 0.0384851922260599 0.002199856424782975 0.0031278342264903507 0.0022616866953959975 1.2757363691001373 0.0019518437057233148 0.03850214166635096 0.0021895881158483835 0.0030911852364120516 0.00223508388978973 1.2608384891259372
2.352 0.001943848977796271 0.03850439202458689 0.0023018544927590873 0.003082347866826592 0.0022289383308183456 1.4775115407806394 0.0019558345049847 0.038496380743241305 0.002439773232268584 0.0031081044447125584 0.002247625579628463 1.6403937945223461 0.0019962043619744948 0.03848211547158317 0.0021746642813685988 0.003118420070061427 0.0022550228319571613 1.301556510755072 0.001947139500820253 0.03849877318674343 0.0021635673513187175 0.0030820638701777553 0.0022286334557835128 1.2856351984745586
2.362 0.0019345211914257392 0.03850084854341278 0.002283645548975621 0.0030700170953496413 0.0022201185093760198 1.5114906434246382 0.0019465868630193608 0.0384929640451259 0.002423920181103878 0.003095669433753374 0.0022387301251912107 1.67784381554963 0.001988290586861568 0.03847804016890337 0.002154112325405882 0.0031070934097037896 0.0022469338648302504 1.3325779850355084 0.0019395181811501703 0.038494435700731806 0.0021420396625165686 0.0030710792758275986 0.002220796527952651 1.3154832611911451
2.372 0.0019227529955784166 0.03849632496061535 0.002268964498060218 0.0030561366601440597 0.002210137093963772 1.5491930293778977 0.0019349039351375873 0.03848856940181866 0.0024114274217881143 0.003081693422363581 0.002228679026684698 1.718719117315187 0.0019778541107126494 0.03847297108002871 0.002137537255497758 0.0030941321949932163 0.0022376177309978416 1.3680593481736656 0.0019293997642277324 0.03848913190514437 0.0021243858849850825 0.003058493645332617 0.002211759813612452 1.3497000323117678
2.382 0.001908950400226639 0.03849083673013169 0.002257203917085631 0.0030409653359207466 0.002199178694207464 1.5900255487736372 0.001921190989821727 0.038483212346280486 0.0024017085215047016 0.003066433707751485 0.0022176558545849816 1.7624888146067446 0.0019653080719919153 0.03846692496113358 0.00212428463390324 0.0030798044195983545 0.0022272652706829626 1.4072766252814233 0.0019171887119201667 0.03848287604142802 0.0021099855072198893 0.0030445643568842427 0.0022017066402551734 1.3876027264618196
2.392 0.0018934965677451716 0.03848441057118709 0.002247786000337892 0.00302475592933591 0.0021874234014903704 1.6334230736305004 0.0019058304042042632 0.03847691966164839 0.00239420899791366 0.003050141684211869 0.002205839717360562 1.8086530720813259 0.001951037721367747 0.03845993042712387 0.0021137342279713505 0.0030643660039895377 0.0022160585089128024 1.4495513818095185 0.0019032666731928604 0.038475693842224414 0.0020982410098003552 0.0030295429734902655 0.002190815911996579 1.4285296892238795
2.402 0.0018767479372254262 0.03847708435074818 0.0022401759918779453 0.0030077551204770268 0.00217504653751485 1.6788504158719075 0.0018891778348692847 0.03846972926149008 0.002388417761826489 0.0030330627301165952 0.002193405041365831 1.856741709407499 0.0019353984127117264 0.03845202780490873 0.0021053116526480865 0.0030480625534140024 0.0022041718532233657 1.4942507917491958 0.0018879884113903907 0.03846762241851507 0.0020885928700781005 0.0030136747727424855 0.002179261657777438 1.4718480073626052
2.412 0.0018590315393241439 0.03846890685356424 0.0022338914232436246 0.002990199094740928 0.0021622157113232107 1.725808131478894 0.0018715595453152 0.0384616899572367 0.002383876321752527 0.003015431921975332 0.0021805186847805177 1.9063179291175634 0.0019187160666286694 0.03844326890117564 0.0020984915541830923 0.0030311298051879246 0.0021917725714927483 1.540781746708665 0.0018716792745498306 0.038458710038328583 0.002080529141757483 0.002997194784025796 0.002167210392229069 1.516963597091539
2.422 0.0018406428376223356 0.03845993741843512 0.002228503291914708 0.002972305010800234 0.002149085126506624 1.773838060235749 0.0018532702229781207 0.03845286109121587 0.0023801790255506775 0.0029974654457917615 0.0021673342004850894 1.956979976049356 0.0019012875977593216 0.038433716617262616 0.0020927999538323454 0.0030137888485006602 0.002179017723788076 1.5885946820138752 0.0018546333612800175 0.03844901577141713 0.002073591831086097 0.002980319702011211 0.002154815746943066 1.5633367446804283
2.432 0.0018218444809097324 0.03845024544937927 0.0022236374281549972 0.0029542622020442186 0.0021357897034649576 1.8225346961642435 0.0018345717385642405 0.03844331204584961 0.0023769714573361857 0.002979351715175856 0.0021539858966356956 2.0083660029828523 0.0018833802672692612 0.038423444385761146 0.0020878167071658794 0.002996237275783252 0.0021660482530149973 1.6371959219112548 0.0018371125672976684 0.03843860900402355 0.0020673787621582457 0.002963239197754678 0.0021422126792806175 1.6104957415729666
2.442 0.0018028667124958507 0.03843990982404227 0.0022189776156937564 0.0029362270616936103 0.0021224416373201386 1.8715591525748576 0.0018156935849959937 0.03843312165127116 0.002373955440612183 0.0029612463145446853 0.0021405854362634025 2.0601689322982986 0.0018652303511877135 0.03841253544446085 0.0020831774629996485 0.002978641309609408 0.002152983675498291 1.6861655356132124 0.0018193470271103771 0.03842756884083238 0.002061542403079796 0.0029461108493412597 0.0021295140822578983 1.6580459920490855
2.452 0.00178390978759441 0.03842901821731789 0.00221425904317166 0.0029183236378689968 0.002109130764829301 1.9206379857678504 0.0017968353029904573 0.03842237750836502 0.002370884030473945 0.0029432726297372023 0.0021272222290764447 2.1121390477440105 0.001847042546714204 0.03840108199392686 0.002078575612022587 0.0029611325039790542 0.0021399197947221753 1.7351722325460768 0.0018015372037240552 0.03841598341002412 0.0020557869388469112 0.0029290603872007843 0.002116810928697349 1.7056715353322052
2.462 0.0017651477736001459 0.038417666339017366 0.002209255604322681 0.00290064896785216 0.0020959280886332357 1.9695487986970568 0.001778170285664803 0.0384111752265661 0.002367546529961506 0.0029255271534476455 0.002113966935945403 2.1640704565397018 0.0018289918547581667 0.03838918429524303 0.0020737591077570677 0.0029438107245797485 0.0021269305601933483 1.7839692781815715 0.0017838573342016627 0.03840394907824428 0.0020498623081957154 0.002912186450422792 0.002104175402855377 1.7531247070096678
2.472 0.0017467326389923078 0.03840595707539402 0.0022037751072726333 0.002883280144733968 0.002082890390474143 2.0181078690406253 0.0017598498815206357 0.038399617566439476 0.0023637616674102493 0.002908086521724275 0.002100876066114149 2.2157885224461 0.0018112283620685052 0.038376949733491664 0.002068520112687655 0.0029267522440550573 0.0021140732391507914 1.8323682216915314 0.0017664594786866046 0.038391569573071285 0.0020435564344344886 0.0028955674066840323 0.002091665332215321 1.8002057682139343
2.482 0.001728798174768174 0.038393999538274645 0.0021976587066639395 0.0028662807731112292 0.0020700643180987057 2.06615471853649 0.0017420072782902431 0.03838781348922327 0.0023593809116999763 0.002891013937356707 0.0020879960502906613 2.267139682733205 0.0017938838966257652 0.03836449183881589 0.002062682067571444 0.002910019652618485 0.0021013946593021566 1.880202686153369 0.0017494776886813619 0.03837895501611861 0.002036688369625033 0.0028792680410560066 0.0020793284018004884 1.846738093396011
2.492 0.0017114643900844734 0.03838190804846533 0.0021907711234248626 0.0028497066073106996 0.002057489845098262 2.1135220434141293 0.001724761797197256 0.03837587713975873 0.0023542805305320534 0.0028743647522351643 0.002075366669502086 2.3179638871162696 0.0017770794043715779 0.03835192925600206 0.0020560864203737596 0.002893670799948353 0.0020889367561296025 1.927290549835252 0.0017330327343101637 0.038366220889949454 0.0020291000449269886 0.002863345656850801 0.0020672058884524647 1.8925394668637596
2.502 0.0016948432267697112 0.038369801085092865 0.0021829841271790705 0.0028336113627819466 0.0020452039083739978 2.1600049157219843 0.0017082245273051804 0.038363926796469175 0.002348343724217191 0.002858192206496856 0.0020630246465422396 2.3680627433912425 0.0017609320897422878 0.038339384660945074 0.0020485779183011038 0.002877765622548399 0.0020767408795675274 1.9734034606452269 0.0017172381341543368 0.03835348697019883 0.002020642991766717 0.0028478562418026454 0.0020553365092215335 1.9373938571448814
2.512 0.0016790456898635175 0.038357800222690884 0.0021741639271406843 0.002818052908564534 0.0020332445718474305 2.205351490431099 0.0016925054284491908 0.03835208381075192 0.00234144767039742 0.002842553565201743 0.0020510077698843625 2.417190691108988 0.0017455613294236338 0.03832698362598834 0.0020399895738309644 0.002862370693124774 0.0020648509897354212 2.0182544517929735 0.0017022073636042447 0.03834087624144349 0.002011160947946242 0.002832860701714849 0.0020437606074523917 1.981033806460472
2.522 0.0016641890116495819 0.03834602905693151 0.0021641600329451497 0.0028030982202952278 0.0020216548383759636 2.2492705613806145 0.0016777204677901423 0.03834047153511942 0.002333456324772143 0.0028275150387686867 0.0020393586738702363 2.4650688922954376 0.0017310924726616883 0.03831485344429806 0.0020301326290695088 0.0028475611339081205 0.0020533156466292905 2.0615095132058454 0.0016880606566069267 0.03832851379383693 0.0020004743009117113 0.002818429505564464 0.002032523773308514 2.0231410308847813
2.532 0.0016504007295433012 0.038334612091558286 0.0021527932382052364 0.002788824364166761 0.0020104844067955828 2.291441416237034 0.0016639956868278072 0.038329214212421484 0.0023242095600228816 0.0028131527795911917 0.0020281265865131804 2.5113978100468 0.0017176576957063665 0.0383031219280643 0.0020187941483111897 0.0028334192364288186 0.002042188370816229 2.1028109649137043 0.0016749285059998841 0.038316525677242357 0.0019883719777375863 0.002804643222434109 0.0020216783285687346 2.06336089330965
2.542 0.0016378158245559684 0.03832367354186667 0.002139856366595227 0.0027753135228741157 0.001999788018229711 2.3315309087232556 0.001651464407610366 0.03831843578213677 0.002313521461016473 0.0027995479929524936 0.002017365711272415 2.555870720584056 0.001705392218234105 0.03829191617165584 0.0020057438327571063 0.002820029165978041 0.0020315258485312736 2.1418017265102147 0.0016629484558987593 0.038305037675846816 0.001974616632463798 0.002791587262483697 0.0020112815087218734 2.1013260625071633
2.552 0.0016265646980852908 0.038313336027573225 0.0021251408970908068 0.0027626424975222236 0.001989620476147331 2.36923064769593 0.0016402553616844259 0.03830825857619145 0.0023012051749898015 0.002786776576661071 0.0020071303180918517 2.5982064153439888 0.0016944239431087064 0.03828136125123082 0.001990753763763853 0.0028074679556648755 0.0020213839001194506 2.178153633114565 0.0016522531418372486 0.038294173977777284 0.0019589679427883056 0.0027793413593250487 0.0020013904812933954 2.1366914826431604
2.562 0.001616753312429745 0.03830371917252796 0.002108475752218711 0.002750869635524138 0.001980029921272874 2.404301930392811 0.0016304730092743134 0.03829880192062282 0.0022871119393737143 0.002774896164513926 0.001997468074666851 2.6381931425310756 0.0016848563737363316 0.038271578849225746 0.001973633340985894 0.0027957943916670502 0.0020118119670051657 2.21160866128733 0.0016429507484360059 0.0382840557535927 0.0019412226365230992 0.002767966598055091 0.0019920556793365696 2.1691830171118944
2.572 0.001608440318402597 0.038294938171079075 0.0020897647237970054 0.0027400229396722406 0.0019710513293922844 2.4366193311580147 0.0016221748694979577 0.038290180703635275 0.002271164294324325 0.0027639343225592653 0.001988413585337825 2.6757277434871924 0.0016767477990650879 0.03826268583572486 0.001954271976919114 0.0027850383417895694 0.0020028474021119885 2.242027806666815 0.00163510253100275 0.03827479970211895 0.0019212599243140958 0.0027574936520381116 0.001983314377138179 2.1986508200366752
2.582 0.0016016176407206905 0.038287102400379795 0.0020690220911359193 0.0027300920403630874 0.0019627014688444805 2.4662150910008482 0.0016153523410409407 0.038282503990702474 0.0022533868351040896 0.002753880597783654 0.0019799833918321234 2.710855550793794 0.0016700919019272547 0.03825479286946792 0.0019326786460935653 0.002775192468838091 0.001994510352403596 2.269437703770523 0.0016287036694262558 0.03826651664244347 0.0018990801550724588 0.0027479148134097833 0.001975185700091873 2.2251152117884536
2.592 0.0015962002289184084 0.03828031415428026 0.0020463943690640497 0.002721025118103368 0.001954975712016269 2.4933026084553327 0.001609920644240074 0.03827587376193085 0.0022339262723810997 0.0027446834817117555 0.0019721728157933685 2.743792726295564 0.0016648054095129855 0.03824800309533301 0.0019090087945925118 0.0027662074116631794 0.0019867995409393055 2.2940603541347104 0.0016236728706241535 0.03825931022464278 0.0018748279121399702 0.0027391807293819614 0.0019676673420633397 2.2487907013532173
2.602 0.0015920275507224513 0.038274667545431136 0.0020221607269671027 0.0027127304425308535 0.0019478465491431802 2.518264063323544 0.0016057203983266277 0.03827038381776273 0.0022130506793223096 0.002736251984210791 0.001964954514390036 2.7749113072153464 0.001660726961180543 0.03824241101101893 0.0018835700823226762 0.002757991188375771 0.0019796893737615492 2.3163102888974243 0.0016198533239764146 0.03825327580713506 0.001848794095697819 0.0027312016190740238 0.0019607338958244833 2.2700769609481455
2.612 0.0015888753797258142 0.03827024758180496 0.0019967137779468313 0.002705081534190105 0.0019412636406101517 2.5416093779909485 0.0016025293713937492 0.03826611885896727 0.0021911301486774574 0.002728460834750453 0.0019582785923911213 2.8046952264103027 0.001657627775908534 0.03823810153824409 0.0018568058620621012 0.0027504131616967564 0.001973128974924952 2.3367629393869187 0.0016170239056459924 0.038248499511958745 0.00182139881940646 0.0027238521790996623 0.0019543367382908435 2.289523863341541
2.622 0.0015864736693050523 0.03826712939604239 0.0019705295146195474 0.0026979250734054986 0.0019351555837985811 2.5639319999823025 0.0016000802133280892 0.03826315371908445 0.0021686067465014167 0.0027211583623492908 0.0019520743899971418 2.8336936205891177 0.0016552309283281857 0.03823514928862674 0.0018292609341033213 0.0027433123688438937 0.001967043780918697 2.35610975713063 0.001614916776484784 0.038245057440358596 0.0017931610928877341 0.0027169793277442185 0.0019484056325036556 2.3077895248852167
2.632 0.0015845258697221411 0.03826537760027026 0.00194413706811766 0.002691090538268652 0.0019294334196686108 2.5858856250274913 0.001598079559159408 0.03826155272166923 0.0021459661941798627 0.0027141760250396644 0.0019462539568121879 2.862500071254853 0.0016532338775593724 0.03823361798365814 0.0018015392921991679 0.0027365092891754586 0.0019613399617968634 2.3751197422415293 0.0016132368453057318 0.03824301502149456 0.0017646639040001257 0.0027104119030961294 0.0019428521672944603 2.3256105797308653
2.642 0.0015827265047647044 0.03826504574923597 0.0019180865507250856 0.0026844000706961785 0.0019239952727163761 2.6081727187955424 0.0015962253518685902 0.038261369144901185 0.002123708170370484 0.0027073381151067393 0.0019407166156090185 2.891747491943132 0.0016513291948840754 0.038233559984553044 0.0017742639857172907 0.0027298187806543564 0.0019559108072373698 2.3946125415704707 0.0016116797519040028 0.03824242647409266 0.0017365209096793209 0.0027039708862048 0.0019375745184095272 2.3437860498864866
2.652 0.0015807757130782913 0.03826617590451425 0.0018929207745547422 0.0026776770539014474 0.0019187311628013853 2.6315323458426456 0.0015942211546993755 0.03826264478693656 0.00210231905273206 0.002700470155042733 0.0019353536698273844 2.922100928277716 0.0016492205761312838 0.038235015904383 0.001748044074188561 0.002723061312619239 0.0019506433735688306 2.415430987006246 0.0016099468509530419 0.03824333437143015 0.0017093460623195977 0.0026974784912949133 0.0019324625235603986 2.36315767876796
2.662 0.0015783907596840893 0.038268798296409605 0.0018691554110345091 0.0026707525392568304 0.001913527264252291 2.6567147609217145 0.0015917874992678758 0.03826540962908011 0.002082254468222905 0.0026934051713301756 0.0019300525624786867 2.954236529565955 0.0016466335987021796 0.03823801429228804 0.0017234510059871198 0.0027160704713035163 0.0019454238467042843 2.438404584392108 0.001607756975136398 0.038245769303781554 0.0016837273109860025 0.002690765073769711 0.0019274022475315312 2.3845730906279052
2.672 0.0015753149102451644 0.03827293107895683 0.0018472604492787248 0.0026634697307696452 0.001908269583716854 2.6844311117956474 0.0015886706532752851 0.03826968159193496 0.0020639243551069456 0.0026859880807991554 0.0019247004779677764 2.9887944001118805 0.0016433224265901725 0.03824257139408947 0.001701002586063318 0.0027086965742422397 0.0019401411167900117 2.464303920619903 0.0016048552732102336 0.038249749632205815 0.001660204453561849 0.0026836738867646293 0.001922279876588903 2.408831693036306
2.682 0.001571323780291572 0.03827858017024763 0.0018276415433770535 0.0026556874531803586 0.0019028475547184947 2.715293840946427 0.0015846489062404745 0.03827546637666458 0.0020476767438883867 0.0026780791116427206 0.0019191878872578513 3.026319394276451 0.0016390741665031987 0.03824869099944401 0.0016811496829748542 0.0027008080275171178 0.00193468929091524 2.4937953481387702 0.0016010193930257332 0.038255281327758336 0.0016392499779814848 0.0026760645509149696 0.0019169853621281057 2.4366272558266155
2.692 0.0015662290578863042 0.038285739173236126 0.0018106283059914803 0.0026472833206284156 0.0018971578890227085 2.749779826670296 0.0015795362597123103 0.03828275738658578 0.002033788091739186 0.002669556957937114 0.001913412370356675 3.067225221398245 0.0016337118770862688 0.0382563643811507 0.0016642634052290313 0.0026922925138136164 0.0019289703059548362 2.5274111465340647 0.0015960631277558764 0.03826235789366016 0.0016212535635532603 0.002667816050665586 0.001911416187206518 2.468507986667893
2.702 0.0015598798315541091 0.038294389384773087 0.0017964693465084623 0.0026381564573996 0.0018911083449270818 2.7882240902162185 0.0015731837310829938 0.03829153573668346 0.0020224612957872104 0.002660321498467892 0.0019072823658073206 3.111792438943806 0.001627096351054848 0.038265570330047245 0.00165062426664499 0.002683058994923371 0.0019228971583898338 2.5655411150218175 0.0015898378086018359 0.038270960377867626 0.0016065118773410218 0.002658829278059064 0.0019054810254805028 2.5048642127518392
2.712 0.0015521623381283928 0.038304499914535654 0.0017853273415568418 0.00262822897097823 0.001884620551011323 2.8308238382297017 0.0015654790795593982 0.03830177037282039 0.002013822990090923 0.002650295270399797 0.001900719979649501 3.160176109249076 0.001619126488386952 0.03827627529519667 0.0016404148947855616 0.002673039929950129 0.0019163972137071696 2.608433272504117 0.0015822321729502473 0.03828105749621715 0.0015952228064702405 0.0026490284637044883 0.0018991025469648893 2.545932670906866
2.722 0.0015429992185030245 0.03831602794074029 0.0017772757891582841 0.0026174456113124706 0.0018776312196402123 2.877639134516323 0.0015563460641219169 0.03831341832811202 0.0020079213038371145 0.0026394231414005676 0.001893662194592937 3.2124060440713462 0.0016097382726474507 0.038288433646062006 0.0016337168122254222 0.002662192332825029 0.0019094144983036175 2.6561888265741254 0.0015731716707607691 0.03829260589186546 0.0015874820165161726 0.0026383609711614557 0.0018922187596329013 2.591799425469932
2.732 0.0015323491512105967 0.03832891912471265 0.0017723006081310716 0.002605772106484532 0.001870091971404758 2.928590941339554 0.001545744109440079 0.03832642513872595 0.002004728641235542 0.002627670673101839 0.0018860607022380758 3.2683822255286654 0.0015989028404745761 0.03830198807774262 0.0016305115508368651 0.0026504969102719516 0.0019019102948173027 2.7087525083655044 0.0015626179468278063 0.03830555055165167 0.0015832814819440836 0.0026267958363362814 0.001884783037521277 2.6423970433371324
2.742 0.0015202071077833066 0.0383431081937723 0.0017703016180400453 0.0025931936623317616 0.0018619688727263487 2.983461798617426 0.001533668599719259 0.03834072542810647 0.0020041443730805042 0.002615022645625066 0.0018778814483634237 3.327873889888112 0.0015866245976905572 0.03831687018137779 0.0016306850175903426 0.0026379560029422652 0.0018938624484833885 2.765912851766975 0.0015505687312238987 0.03831982538883702 0.00158251057967853 0.002614322368634353 0.001876763797012803 2.697507036186857
2.752 0.0015066047288986402 0.03835851968585473 0.0017710933352676698 0.002579715079055233 0.0018532428737687726 3.0419131140124103 0.0015201512814082567 0.038356243652693967 0.002005995570436768 0.0026014831858363493 0.0018691050726796067 3.390537942815864 0.001572940234076061 0.038333001193175925 0.0016340326284964722 0.0026245920095838496 0.0018852645751301607 2.827323870090363 0.0015370578284807617 0.038335353988720865 0.0015849600383210283 0.00260095020001212 0.0018681449307843502 2.7567798025992243
2.762 0.001491609935592477 0.03837506883772485 0.0017744112002600954 0.0025653628184555866 0.001843911540731434 3.103525667883776 0.0015052598907983477 0.03837289499099763 0.0020100422534322358 0.0025870778394325687 0.0018597286431467424 3.455964020041573 0.0015579186572672152 0.03835029291562923 0.001640264912866641 0.002610447458927442 0.001876126122108834 2.8925453341906344 0.001522154551628768 0.03835205050248199 0.0015903301489544777 0.002586711147995033 0.0018589273973064462 2.819772175948714
2.772 0.0014753251191640243 0.03839266259618628 0.0017799239595819713 0.0025501879956568024 0.0018339914397486749 3.167840590705279 0.0014890963551614097 0.038390586355439314 0.0020159881599408555 0.0025718565695707287 0.0018497680475709794 3.5237202905812404 0.001541660947212932 0.03836864878490131 0.0016490158241824616 0.002595586454424816 0.001866473294763525 2.9610808150262 0.0015059620139369738 0.03836982066939099 0.0015982445644509386 0.0025716619183788524 0.0018491313653051017 2.8859845810649967
2.782 0.0014578838092191941 0.038411200734092675 0.0017872497340693477 0.0025342684994096422 0.0018235199074025992 3.234372569920613 0.0014717934750947204 0.03840921750880002 0.002023494321414867 0.0025558959058831327 0.0018392597888122946 3.5933669596808886 0.0015242990778448493 0.03838796504889415 0.0016598558617790873 0.002580095995538915 0.001856349985706873 3.0323901445892645 0.0014886140851501865 0.03838856294767882 0.001608268800756979 0.0025558859365655867 0.0018387977348115882 2.9548753077451493
2.792 0.0014394461785310383 0.03843057705441055 0.001795973788436128 0.0025177086381063794 0.0018125550471131836 3.302595506507613 0.0014535104564560297 0.03842868226855273 0.002032193806309575 0.00253929865561222 0.0018282610301503168 3.6644370430439777 0.0015059924804249737 0.03840813202118794 0.0016723106518900979 0.002564085374433845 0.0018458175300898306 3.1058779863867643 0.0014702711924453155 0.03840816973471953 0.0016199312250405626 0.0025394927489365985 0.0018279879328354672 3.025851904066193
2.802 0.001420193884436498 0.03845068066370622 0.0018056661965976434 0.0025006355359703954 0.001801173384585094 3.371935161395482 0.00143442778976836 0.03844886978030032 0.002041706408630015 0.0025221903854467506 0.0018168473109015553 3.736423039274922 0.0014869223294644626 0.03842903538370606 0.001685883344064928 0.0025476825001039733 0.0018349524428985936 3.18089116354206 0.001451115287779891 0.03842852865522095 0.0016327441737086015 0.0025226141873213094 0.0018167814048716654 3.0982702337756267
2.812 0.001400324574537429 0.03847139729162185 0.0018158986631839201 0.002483192258097776 0.0017894651623103484 3.4418100864469654 0.0014147417889087397 0.038469665836543904 0.0020516528964629067 0.0025047126245187974 0.0018051078928105308 3.808815411370568 0.0014672842557250396 0.03845055751953621 0.0017000775084912597 0.0025310269874560445 0.0018238419004961762 3.2567621926596266 0.0014313442341001886 0.03844952389269953 0.0016462234611117413 0.002505397273725471 0.00180527077260602 3.1714777891551074
2.822 0.0013800461010254278 0.03849261062789196 0.0018262593391757552 0.0024655281045368326 0.0017775275758524281 3.511723538556925 0.0013946588146636256 0.038490954212021034 0.002061667751586216 0.0024870132153284505 0.0017931390324766325 3.8811959572304606 0.0014472805793290897 0.03847257886092094 0.0017144173655371376 0.002514260580552836 0.0018125772342534963 3.3329021618204404 0.0014111657237099293 0.03847103753660431 0.0016599056235706178 0.0024879943647774234 0.0017935549861399515 3.244905275740227
2.832 0.001359570344269667 0.038514203646491794 0.0018363652152755103 0.002447787084765531 0.0017654566473210085 3.5813560963526285 0.0013743890803426847 0.03851261798522097 0.0020714098716114074 0.0024692348255010254 0.0017810358781905657 3.953330826881164 0.0014271129955830038 0.03849497923478307 0.0017284636257138982 0.0024975160244201993 0.0018012461486476903 3.4088957543891216 0.0013907907972019694 0.03849295091700181 0.0016733627164177397 0.0024705515779763236 0.0017817311770192447 3.3181606585652736
2.842 0.0013391066831700592 0.03853605988938288 0.0018458732062838273 0.002430096525862835 0.001753339099074181 3.6505900060570435 0.0013541400921824175 0.03853454081890067 0.0020805724169483107 0.0024515035821812475 0.0017688843608506034 4.02518871247253 0.0014069761846118875 0.03851763918270299 0.0017418250653738875 0.0024809062214562094 0.0017899249686880178 3.484530907275966 0.001370427157190167 0.038515145901436065 0.00168621462939797 0.002453197427290703 0.0017698865576450456 3.391058853844832
2.852 0.0013188554924070848 0.038558064688798216 0.0018544905295248815 0.002412558668154084 0.0017412462473155293 3.7194345125496477 0.0013341101242162433 0.038556608178972135 0.002088892502822992 0.002433920685808404 0.001756755099995581 4.096853226294457 0.0013870524448761528 0.0385404412290947 0.0017541671319524644 0.002464516273459969 0.0017786728147825535 3.5597315888506595 0.0013502727133341114 0.0385375061334973 0.0016981389736288044 0.0024360344617066604 0.001758092351807375 3.463555087231611
2.862 0.0012990023546099528 0.038580106313549675 0.001861983121673855 0.0023952480086683902 0.0017292318914173164 3.7878923800487887 0.0013144824236991596 0.03857870847748881 0.0020961592196355764 0.0024165597521597386 0.0017447012915619538 4.168376037759987 0.0013675073947063943 0.03856327107302572 0.0017652188574627527 0.002448401041847157 0.001767529625062739 3.6344318981170187 0.00133050999516005 0.0385599181974949 0.001708878502549431 0.002419136607915503 0.0017464016953184626 3.535618650696532
2.872 0.001279713715397034 0.038602077028130545 0.0018681804678383706 0.0023782153602019147 0.001717334911937884 3.8558553875852577 0.0012954208676158486 0.03860073412852673 0.0021022180707965343 0.002399470832133455 0.0017327612770038346 4.239667491351898 0.0013484869656900354 0.03858601868432518 0.0017747785250352942 0.002432589398508443 0.0017565188776617426 3.7084763169640405 0.001311302067143177 0.038582272696234904 0.0017182458522229504 0.002402553175866142 0.0017348522104188573 3.607130522757119
2.882 0.0012611344102557006 0.038623874052539274 0.0018729775109968718 0.002361496527980563 0.0017055851070247564 3.9230987931129784 0.001277067484509269 0.038622582504817864 0.002106972972742577 0.0023826890063805687 0.0017209643207622355 4.310499762609962 0.001330116050514093 0.03860857928972391 0.0017827176170246404 0.002417093554120283 0.0017456538642656007 3.7816118839495956 0.0012927903194302265 0.03860446522855998 0.0017261253269027978 0.00238631750230537 0.00172347182751007 3.6778709124025615
2.892 0.0012433869872669344 0.03864540040778125 0.0018763358002554006 0.0023451208321420007 0.0016940088880391302 3.9893680820040216 0.0012595417553211011 0.038644156780071416 0.0021103882246321106 0.0023662428043966575 0.0017093362332054765 4.380610900200746 0.0013124990176728347 0.03863085423677419 0.0017889821460707572 0.002401919121556912 0.0017349444342888538 3.853563620426968 0.0012750940615491977 0.03862639725112434 0.0017324717349334567 0.002370455584445508 0.0017122845570062106 3.7475908250958114
2.902 0.001226572275232145 0.03866656563022728 0.0018782806492738857 0.0023291143279008807 0.001682631187643383 4.054467461908262 0.0012429411393538798 0.038665366640166184 0.0021124856480185298 0.0023501573380885045 0.0016979012195889787 4.449804381034403 0.0012957218270339954 0.03865275172186273 0.0017935905689157043 0.002387070728641414 0.0017244005551647582 3.924113378559223 0.0012583113795882766 0.03864797680714161 0.0017373067303843442 0.002354989641142069 0.0017013126261073023 3.8160918605671372
2.912 0.0012107703252535872 0.03868728633876385 0.001878892489070578 0.002313495164723331 0.0016714717825971248 4.118256579775885 0.0012273419605119684 0.03868612884720274 0.0021133364379478485 0.002334449624534923 0.0016866781803947918 4.517942638296717 0.0012798548651810177 0.038674187366127696 0.0017966277452750791 0.002372549964869518 0.0017140304503624748 3.9930965692539866 0.001242520411535588 0.038669119105992446 0.0017407123819608427 0.00233993403593856 0.00169057318491964 3.8832290049100404
2.922 0.0011960407351988137 0.03870748664233827 0.0018783009172622066 0.0022982628387193077 0.0016605373062916204 4.180555503175622 0.001212799704495789 0.03870636764451105 0.0021130572584642893 0.0023191178729118967 0.0016756727524788032 4.5848366970824115 0.001264955154489194 0.03869508462282766 0.0017982350997604163 0.0023583464060343987 0.0017038338804741544 4.060304504935888 0.001227780114350279 0.03868974694206524 0.0017428210229229921 0.0023252852178021655 0.0016800707951085871 3.9488184658595546
2.932 0.0011824216572403716 0.03872709838498148 0.0018766715043191013 0.002283386727669074 0.0016498128095073286 4.241023977371447 0.001199348061195848 0.03872601500003137 0.002111796659094367 0.002304130113303084 0.001664868940429758 4.650103616667007 0.0012510665735271157 0.03871537500534932 0.0017985972824163122 0.0023444262307088545 0.001693793785999779 4.125373397490542 0.0012141297037796116 0.03870979094796947 0.0017438024269946664 0.0023110108119779463 0.0016697893788649016 4.0125287824383005
2.942 0.0011699272096477138 0.03874606123571341 0.001874187904911887 0.002268800022979954 0.0016392572344550585 4.299139604014436 0.001186996443614112 0.03874501069547192 0.0021097202456558484 0.0022894182463265122 0.0016542246781509268 4.7131425035856935 0.0012382172614273633 0.038734998137541915 0.0017979250805602296 0.002330724318237596 0.0016838704701948553 4.1877741995434645 0.0012015863939419255 0.038729189688308505 0.0017438474725615734 0.0022970436892779536 0.001659687786631554 4.073864423821671
2.952 0.0011585435463490564 0.03876432264121545 0.001871038281030209 0.002254402580286574 0.0016288053151446535 4.354347000645821 0.0011757262926981678 0.038763302279982155 0.002106999556604581 0.0022748809834381317 0.001643673797467318 4.7733021425066475 0.001226414172854864 0.038753901642591015 0.001796435960872195 0.002317143798471393 0.0016740011405472403 4.246958256054732 0.0011901416526255277 0.03874788961182981 0.0017431488735395505 0.0022832843707678175 0.0016497013724972246 4.132296078202422
2.962 0.0011482246366531484 0.038781837671911006 0.0018673997948399923 0.0022400716327066667 0.0016183751510037197 4.4062963838643325 0.0011654871672776524 0.0387808449184003 0.0021037982060428478 0.002260394550896448 0.0016331335993930828 4.830151468110702 0.0012156358320300044 0.03877204090405666 0.0017943322264613011 0.0023035632214500517 0.0016641049388395343 4.302585021287825 0.0011797567744714487 0.03876584488960206 0.0017418824446437922 0.0022696110275916294 0.0016397490473915616 4.187479387181691
2.972 0.0011388890626398249 0.038798568795329245 0.0018634221459049368 0.002225675556632297 0.0016078780144194618 4.4550092023922625 0.0011561938707537929 0.03879760116747433 0.0021002538792512988 0.002245826472806744 0.0016225146781224603 4.883667555170283 0.001205825097155678 0.03878937874341836 0.0017917804451810816 0.002289848215792281 0.0016540912394069497 4.354678742706779 0.0011703592093888653 0.038783017176119546 0.0017401901666347925 0.002255892794367338 0.001629742755677463 4.2394099158387295
2.982 0.0011304191856318904 0.03881448561034504 0.0018592150522851565 0.0022110856514535133 0.0015972267807721713 4.500838804636653 0.0011477259808837278 0.03881354071427888 0.0020964680116713438 0.0022310475031520256 0.0016117294629285565 4.934204504786794 0.001196884294479974 0.038805885065426454 0.0017888951793084069 0.002275863033468812 0.0016438679268695985 4.403581385116889 0.00116184106922974 0.038799375328747304 0.0017381672754963275 0.0022420010745424408 0.0016195955610262996 4.288384807802938
2.992 0.001122663978062859 0.03882956457397423 0.0018548420445102774 0.002196183170446604 0.001586340974143885 4.544226300971484 0.0011399310319820837 0.03882864010816895 0.0020925009534704096 0.0022159388233511414 0.0016006973842670267 4.982231909279236 0.001188674676697245 0.038821536514607645 0.0017857285142992947 0.0022614779354592986 0.0016333467197779436 4.449700610172644 0.0011540608932707334 0.03881489511461521 0.0017358551188019478 0.0022278158929508397 0.0016092262046070096 4.3347692907625195
3.002 0.0011154461679704162 0.038843788741898505 0.0018503087506609142 0.002180861663784262 0.0015751484312017386 4.585377443607058 0.0011326318379343895 0.03884288250528709 0.002088355828189037 0.002200394474589381 0.001589346600374201 5.027973233038887 0.001181020942154514 0.03883631616583736 0.0017822674437160786 0.002246571891698306 0.0016224450979029858 4.493205375758517 0.0011468493443844668 0.038829558927182144 0.0017332417453246544 0.0022132276898497207 0.0015985603776814787 4.37871179857337
3.012 0.0011085730391062966 0.03885714752423951 0.0018455612745689614 0.0021650268127901763 0.001563585115300435 4.624092766487324 0.0011256371738069609 0.03885625742520803 0.0020839813298108444 0.002184321127031172 0.001577613762930806 5.0712252522048145 0.001173721007843767 0.03885021326282916 0.0017784403363204717 0.0022310333360752665 0.0016110867658864878 4.53387178388171 0.0011400187394675738 0.038843355522484954 0.0017302681997835247 0.0021981370163350208 0.001587530445989504 4.419996129271314
3.022 0.0011018487757857116 0.03886963643665942 0.0018404799790309025 0.002148595833422575 0.0015515945828930304 4.659847096673309 0.001118753998705782 0.038868760503708105 0.002079264088544153 0.002167637659622056 0.0015654436126623739 5.111441975675381 0.0011665602957597568 0.03886322300297209 0.001774129008037501 0.002214762054651212 0.0015992028813524273 4.571191376725972 0.0011333749467677446 0.03885627976382136 0.001726838024492975 0.0021824545378059316 0.0015760753586680535 4.458146937291086
3.032 0.001095086997262224 0.03888125683787967 0.0018349250579820313 0.0021314993457609123 0.0015391292566000244 4.692182617318652 0.0011117997266758418 0.03888039322965152 0.002074082760886528 0.0021502771957974186 0.0015527903707741794 5.14817536493739 0.001159327852603233 0.03887534633603723 0.0017691853211552146 0.002197673046030222 0.0015867347109329406 4.604704901356684 0.0011267295771925823 0.038868332354119114 0.0017228331915891614 0.0021661028047630106 0.001564141843088787 4.4927558633103315
3.042 0.0010881217444666986 0.03889201563571096 0.0018287892862465644 0.002113685857207439 0.0015261536534126705 4.721141855699185 0.0011046126106012061 0.03889116264512301 0.0020683405703246873 0.0021321910256801896 0.0015396205586928433 5.181504681744293 0.001151831620028178 0.038886589743018646 0.001763456646857688 0.002179702840521911 0.0015736381586395139 4.634367950315966 0.0011199113146285453 0.0388795195471174 0.0017181343603368036 0.0021490207907962403 0.0015516876691897094 4.523833284807673
3.052 0.0010808155173842673 0.03890192494719966 0.0018219585058702691 0.002095125724380778 0.0015126473204347339 4.747315126555609 0.0010970596172222402 0.038901081005411654 0.002061931533230048 0.0021133522959768227 0.0015259157343629286 5.21211123668096 0.001143910873357067 0.038896964970398275 0.001756805677848074 0.002160816724748048 0.001559889076441489 4.660700289752831 0.001112774775285135 0.03888985281907588 0.0017126331757271558 0.0021311688931338227 0.001538685331139129 4.551947136261125
3.062 0.0010730643146685578 0.03891100171628227 0.0018143523185159428 0.0020758132975097618 0.001498606519026313 4.7717227432193825 0.0010890413181522003 0.03891016539567352 0.0020547967781891045 0.0020937578973429572 0.0015116739891445823 5.2411731350156465 0.001135444271147003 0.03890648869947968 0.0017491209781954902 0.002141012857114154 0.0015454864097442997 4.684616302947668 0.0011052061919247524 0.03889934849471892 0.0017062382071774526 0.0021125320671993115 0.0015251244418106463 4.578043637734979
3.072 0.0010647998999415986 0.03891926729461222 0.0018059158587615382 0.0020557667779596512 0.0014840442743124815 4.795352928078453 0.001080493878691929 0.038918437308064234 0.002046881109667227 0.002073428095263275 0.001496909833545741 5.269792563767017 0.0011263539430491204 0.038915182159547285 0.0017403260837654086 0.0021203216621580967 0.0015304519544223636 4.70701460749048 0.0010971262054081318 0.038908027334330166 0.0016988818547652986 0.0020931203828874804 0.001511012282159686 4.603035923976899
3.082 0.0010559889078869836 0.038926746982068855 0.0017966112625908122 0.002035026362273873 0.00146898916434154 4.818691905928821 0.0010713874075284797 0.03892592217111732 0.0020381674842364366 0.0020524043543699542 0.0014816527560738589 5.2985687781308135 0.0011166064102780373 0.03892307069833113 0.00173037832898684 0.0020988016719690056 0.0015148275094592737 4.728332100538996 0.0010884900979779791 0.03891591408872991 0.0016905196302584022 0.0020729676306197576 0.0014963729240061233 4.6273621568304995
3.092 0.0010466286418619856 0.0389334695274185 0.0017864374806022877 0.0020136517029963816 0.0014534835899794214 4.8415565750300775 0.0010617218680790581 0.03893264885109703 0.002028659228102386 0.0020307470983457775 0.0014659457081368165 5.327330068394699 0.00110620814270954 0.03893018327922248 0.0017192720920288136 0.002076533081026488 0.0014986703249099075 4.7483707020015435 0.0010792847509575225 0.03892303701370541 0.0016811332414488496 0.0020521287776021947 0.0014812454965423161 4.650797232544322
3.102 0.0010367415169655744 0.038939466619115716 0.0017754066732327328 0.00199171984176232 0.001437582374965242 4.863208658534886 0.0010515215031212048 0.03893864914137251 0.002018365551711094 0.002008533730207182 0.0014498437666752484 5.355285346906518 0.0010951977780280168 0.03893655193899285 0.0017070381967677602 0.002053612483017657 0.001482049371080516 4.766462828378855 0.001069523554954382 0.03892942736418245 0.0016707291897305272 0.0020306773798648074 0.0014656824107297387 4.67260758951164
3.112 0.0010263684666645175 0.0389447723730637 0.0017635428860291434 0.001969321764022866 0.0014213503711852375 4.8828172752102175 0.0010408277981030637 0.03894395724291331 0.0020073211509173483 0.001985854971339918 0.0014334115842317403 5.381575756695205 0.0010836379945497602 0.03894221125263155 0.0016937302188087416 0.0020301496033661775 0.0014650430400846045 4.781878426907508 0.0010592406747923567 0.038935118890392514 0.0016593308308904674 0.0020087021774902072 0.0014497469915201043 4.691975881694567
3.122 0.001015561917721355 0.0389494228280332 0.0017508901276669943 0.001946555154772668 0.0014048573109808227 4.899976972262218 0.0010296931802173898 0.03894860926864273 0.001995577871237813 0.0019628080681691807 0.0014167185660439638 5.405801982551233 0.0010716063523559393 0.03894719779755743 0.0016794169288084709 0.002006261715692187 0.0014477351771227578 4.794291897263486 0.0010484845625980594 0.03894014733658276 0.0016469767807649374 0.0019863000065889654 0.001433508438500149 4.708483787677123
3.132 0.0010043804510888306 0.03895345547896862 0.001737505418935952 0.001923512935871138 0.0013881695826660448 4.914919486277658 0.0010181764162801325 0.03895264278588012 0.001983191819618941 0.0019394858580802793 0.0013998310294382039 5.428239849652284 0.001059186083304673 0.03895154963354334 0.0016641815404906004 0.0019820633410196184 0.0014302077020814843 4.803992578733658 0.0010373119473615958 0.038944549961387236 0.0016337205309547437 0.0019635642498543764 0.001417033536966255 4.722333208810541
3.142 0.000992885358939362 0.03895690885130956 0.0017234502846642558 0.0019002690380581972 0.0013713399753321664 4.928300002011197 0.0010063391562924223 0.03895609638975185 0.0019702204900938084 0.0019159626358835327 0.001382802019779239 5.449616331243033 0.0010464601449784684 0.038955305845989115 0.0016481146096742549 0.0019576528551698514 0.001412530983533376 4.811666596645869 0.0010257836837720402 0.038948365099983145 0.0016196257108842145 0.0019405708177037337 0.0014003765547439474 4.734150212324093
3.152 0.0009811382026661474 0.0389598221047067 0.0017087891015087977 0.0018768654625053065 0.001354398336756123 4.940701287040949 0.0009942432579314066 0.03895900930325741 0.0019567278215662618 0.001892280795330801 0.0013656616635462568 5.47056832273118 0.001033508054792263 0.03895850614427787 0.0016313085679946768 0.001933098630063775 0.0013947538635971839 4.81790728609624 0.0010139620552508876 0.038951631762676596 0.0016047616293011005 0.0019173655334580606 0.0013835701379541281 4.744502080466474
3.162 0.0009691991726944629 0.03896223466426969 0.0016935910735989452 0.0018533065459925026 0.0013373474360303306 4.9521570428414385 0.0009819494427859587 0.03896142101204323 0.001942782171727882 0.0018684452219415032 0.0013484131214878095 5.491093772645411 0.0010204041672277407 0.03896119049555648 0.0016138573309530503 0.0019084298895792127 0.0013768970780021384 4.822766845196479 0.0010019089686138347 0.038954389262733334 0.0015892023573715836 0.00189395844937511 0.0013666212162926268 4.753436121432884
3.172 0.0009571264378914023 0.038964185882692924 0.001677927680854692 0.0018295656479801123 0.0013201678062161558 4.961988176089628 0.0009695165965632351 0.0389633709256484 0.001928451947321316 0.0018444300959455906 0.001331037512915453 5.510370625593084 0.0010072170415924414 0.0389633987891716 0.001595855520255722 0.0018836384990913153 0.0013589545603301762 4.825627920652506 0.0009896848462210106 0.03895667687176233 0.001573025374552116 0.0018703295143079185 0.0013495151140713228 4.760329082002662
3.182 0.0009449756597459462 0.03896571472401304 0.0016618721395882708 0.0018056034906381152 0.0013028309913358067 4.9690884783514395 0.0009570010843937119 0.03896489805871659 0.0019138070126659143 0.0018201966930142543 0.001313506774646124 5.527080982032463 0.0009940092899980112 0.03896517052445232 0.0015773989435220435 0.001858693829062678 0.0013409041597723026 4.82549809736742 0.0009773478648098686 0.03895853349937533 0.001556312368628318 0.0018464455893866195 0.0013322278427243515 4.764161141887041
3.192 0.000932799463332888 0.0389668594683817 0.0016455007944415501 0.0017813918081146167 0.0012853165942421168 4.972478947400011 0.0009444561617362636 0.03896604073513044 0.0018989197322498521 0.001795717078240504 0.0012958007413575372 5.540042307694661 0.000980837464990511 0.03896654451773531 0.0015585843477054623 0.0018335663382249203 0.0013227246165628686 4.821544060066434 0.0009649532764058534 0.03895999739534706 0.001539149324954015 0.0018222832138757878 0.0013147425079486897 4.764042619217216
3.202 0.0009206468310148946 0.03896765743926125 0.001628892544022118 0.0017569339518958807 0.0012676270880343373 4.971780284020685 0.0009319313701373681 0.038966836315448526 0.0018838639208312823 0.0017709948748822256 0.0012779220743682333 5.548755991657604 0.0009677518084189993 0.03896755862848477 0.0015395084592198273 0.0018082512490151458 0.001304412575047574 4.813525922344732 0.0009525526430221536 0.03896110587388221 0.001521625544433983 0.001797848499581529 0.0012970636046081127 4.759659337254627
3.212 0.000908562429096424 0.038968144755009856 0.0016121281849756656 0.0017322744488471045 0.001249794647681462 4.967312422370597 0.0009194719683051494 0.03896732095009215 0.0018687145698529038 0.0017460747955850627 0.0012599030763159704 5.553536349596203 0.0009547959419570211 0.0389682495079211 0.001520266849025342 0.0017827831894049778 0.0012859930852280493 4.8018560256123015 0.0009401930722178562 0.038961895062907516 0.0015038328331146611 0.0017731867098988079 0.0012792238606929595 4.751358716929911
3.222 0.0008965859113635752 0.038968356107000536 0.0015952900386076217 0.0017074941087041608 0.0012318775991493197 4.959787232775126 0.0009071182979848737 0.03896752935851259 0.0018535476496626608 0.0017210376553433774 0.0012418020752124274 5.555171492915081 0.0009420064985562372 0.03896865237233981 0.001500952777835786 0.0017572362462664503 0.0012675196289457424 4.787269410151644 0.0009279165099099395 0.03896239968061665 0.0014858646515744226 0.0017483782339410168 0.001261281308740949 4.739848827266622
3.232 0.0008847510782894011 0.038968324564027455 0.00157846111927267 0.0016826933244834758 0.0012139484184763153 4.949839518304888 0.0008949049458911275 0.03896749463389284 0.0018384390967309992 0.0016959836503331373 0.001223691410339058 5.55438610013909 0.0009294125582125038 0.03896880080135296 0.0014816560678277157 0.0017317098908944052 0.0012490640168126787 4.770360736902848 0.0009157589526811278 0.038962652838748404 0.0014678149019812907 0.001723523145202513 0.0012433081895732283 4.725749418619012
3.242 0.000873084779929317 0.03896808140264282 0.0015617235079063623 0.0016579704663586662 0.0011960782288780358 4.937725235309006 0.0008828596284834343 0.03896724807354437 0.0018234629827961614 0.0016710108543107121 0.001205642004727267 5.55147990401482 0.0009170347595967345 0.03896872656118626 0.0014624620444241593 0.0017063066088639086 0.0012307003268879494 4.751310454987118 0.0009037494082617971 0.03896268587151129 0.0014497761984419702 0.0016987206411808622 0.0012253762009506364 4.709310028586085
3.252 0.0008616055573953093 0.03896765596406631 0.0015451561141401615 0.001633403153093236 0.0011783233383987712 4.92336303486267 0.0008710018237453453 0.03896681903601869 0.0018086893267571492 0.0016461966694899593 0.0011877100328502271 5.546350991813989 0.0009048841038543709 0.038968459454607675 0.0014434505454499606 0.0016811095426338485 0.0012124888094740074 4.729961148331068 0.0008919085458360148 0.038962528190261816 0.001431837704038201 0.0016740507085764961 0.0012075433177757447 4.690459883983487
3.262 0.0008503221548445248 0.038967075539486445 0.0015288322201932982 0.001609038083711731 0.0011607178512022184 4.906646060973489 0.0008593412849342531 0.03896623482680236 0.0017941820046169547 0.0016215878218511282 0.0011699296497414443 5.538833597314783 0.000892960666467046 0.03896802720088929 0.0014246948752277984 0.001656167624372045 0.0011944650972438144 4.706156532864174 0.0008802471613750518 0.03896220716587716 0.0014140827499782066 0.0016495635978763974 0.001189846147355711 4.669114354262423
3.272 0.0008392321307536001 0.03896636528611885 0.0015128171664115894 0.0015848915877002974 0.0011432739030579474 4.8877876865583 0.0008478766587364652 0.03896552061489543 0.0017799970071612392 0.001597200990029311 0.0011523132818622326 5.52909110456751 0.0008812525582384643 0.0389674553498737 0.001406260526411147 0.001631492529429067 0.0011766378493033916 4.680098778770031 0.0008687647227840852 0.03896174804182999 0.0013965864647382743 0.0016252794942698502 0.0011722995363636591 4.645507832008668
3.282 0.0008283207693213121 0.03896554817547299 0.001497166436764972 0.0015609595728821063 0.0011259886396499945 4.867481110284524 0.0008365944090886764 0.03896469938172259 0.0017661811228779386 0.0015730327353600964 0.0011348585894221494 5.5178152267820915 0.0008697354067839498 0.03896676723252665 0.0013882036448169335 0.0016070676960681946 0.0011589950805482975 4.652503056092754 0.0008574482410969539 0.03896117388009236 0.0013794136383266048 0.0016011974583313479 0.001154902831803872 4.620341473092187
3.292 0.0008175602917425077 0.038964644972592805 0.0014819243365403396 0.0015372327975764733 0.0011088551146354899 4.846806844063572 0.0008254680506674749 0.03896379190115213 0.0017527710774366612 0.0015490746919968148 0.00111755930010912 5.506149261897104 0.0008583723311730265 0.03896598394624847 0.0013705695216449164 0.0015828656955728837 0.0011415166029942346 4.6244870482839255 0.0008462714939073911 0.03896050553894976 0.0013626170847650062 0.0015773099336752285 0.0011376502374340664 4.59468466949363
3.302 0.0008069090777872972 0.038963674241720356 0.0014671233816188807 0.0015137115714736586 0.001091872946027301 4.826982793330102 0.0008144573997646807 0.03896281674597986 0.0017397931674890514 0.0015253281636515965 0.0011004157837599304 5.495431800031701 0.0008471139790019941 0.03896512436840444 0.0013533915929834046 0.0015588671897525418 0.0011241877777435876 4.597296462910284 0.00083519431229845 0.03895976167805918 0.0013462367524264963 0.0015536171582452025 0.001120541268094173 4.56972461602239
3.312 0.0007963104830179516 0.03896265237262234 0.0014527843056214229 0.0014904135177173459 0.0010750541434582518 4.80910840735138 0.0008035074149482634 0.038961790314921474 0.0017272633230998088 0.001501811789390135 0.0010834408036780108 5.486922661887777 0.0008358979724575275 0.038964205189264904 0.0013366912057476237 0.0015350734766139875 0.001107008801644987 4.572025918047113 0.0008241614971728295 0.03895895878460534 0.0013302995924127413 0.0015301351822497708 0.0011035867628855255 4.546512964966179
3.322 0.0007856911602881122 0.038961593625397486 0.0014389161736932206 0.0014673696962928264 0.0010584206178673135 4.794001197072947 0.0007925465202910464 0.03896072687776407 0.0017151872291611462 0.0014785575971772368 0.0010666569716592108 5.481616681734495 0.0008246473842512081 0.03896324095896378 0.001320477714965555 0.001511506182895611 0.0010899947822476878 4.549441800385239 0.0008131012360253657 0.03895811121793279 0.0013148196646639522 0.0015068927199200352 0.0010868069164581419 4.525806856202744
3.332 0.0007749596225169437 0.03896051019993569 0.0014255156318698833 0.001444608594863284 0.0010419928550381079 4.782138251347732 0.0007814851396079877 0.038959638644838875 0.0017035597582475018 0.001455594968322442 0.0010500854022173084 5.480159401371863 0.00081326874514599 0.03896224415267349 0.0013047476573903125 0.0014881923502438194 0.0010731651824890391 4.529925731032185 0.0008019236998454355 0.03895723127849554 0.0012997973558234086 0.0014839161384965908 0.0010702206668958367 4.50801782989188
3.342 0.000764006763182732 0.03895941234509717 0.0014125641991998264 0.0014221332214525478 0.001025773386261199 4.773668997977723 0.0007702161610520303 0.03895853587604823 0.0016923628473946668 0.00143292776057675 0.00103372920949103 5.482832169616005 0.0008016512727712534 0.03896122526996881 0.0012894814331701103 0.0014651397639664984 0.001056526003115976 4.513505265727413 0.0007905214684886865 0.03895632931610269 0.0012852163745341282 0.0014612075022879924 0.00105382984973044 4.493235072549417
3.352 0.000752710513523541 0.03895830852520286 0.001400023097613829 0.001399901185757317 0.001009732154084095 4.768465613916366 0.0007586195212520166 0.038957427047254446 0.0016815614171995213 0.001410514469255319 0.001017558938275159 5.489579218177849 0.0007896698257805803 0.03896019299071987 0.0012746366543932197 0.0014423130371845952 0.0010400522612688341 4.499931868222901 0.000778773914786472 0.03895541389530698 0.001271037828995092 0.0014387251932916842 0.0010376049555512496 4.481286886235982
3.362 0.0007409461714729665 0.038957205652260095 0.0013878264445936809 0.0013778182903422202 0.000993801480503013 4.766184390832428 0.0007465724531288458 0.03895631908255149 0.0016710980202105812 0.001388261905999969 0.0010015076037607831 5.500058344266553 0.0007771938007275601 0.03895915440362067 0.001260139091933246 0.0014196224491444366 0.001023679538158863 4.488769296908734 0.0007665570961340711 0.038954492026992533 0.0012571922238831805 0.001416377353307765 0.0010214799982426863 4.471809671524998
3.372 0.000728602129309315 0.038956109372178326 0.001375875215638089 0.0013557515231405358 0.0009778851156530565 4.766297575969705 0.000733965125098665 0.038955217640551716 0.0016608882071939936 0.001366038221258658 0.0009854797676548289 5.513676834131424 0.0007641025171431772 0.03895811530299499 0.0012458742671151075 0.001396933281589022 0.0010073104018025337 4.47944346606837 0.000753758984260213 0.038953569455296676 0.0012435720716551784 0.00139403400968251 0.0010053609457424972 4.46428200835959
3.382 0.0007155984065054477 0.03895502437001165 0.001364035355024928 0.0013335591902387124 0.0009618799534338734 4.768043313018965 0.0007207190690413297 0.038954127419418436 0.0016508193905050564 0.001343702954844756 0.0009693731954863114 5.529551857988661 0.0007503050566792226 0.03895708052160209 0.0012316840380597698 0.0013740949264233093 0.0009908353875223142 4.471198669730578 0.0007402976174246769 0.038952650965682366 0.0012300289952007673 0.0013715559123979508 0.0009891465018658401 4.457973700981978
3.392 0.0007019036478693333 0.03895395464472878 0.0013521430033474695 0.0013111282958363042 0.0009457033431252129 4.770282128160231 0.0007068040467911201 0.03895305243085433 0.0016407556182915042 0.0013211442146026885 0.0009531060192119423 5.546372254676592 0.0007357601501188679 0.03895605424488002 0.001217372036644499 0.0013509804399732077 0.000974161869843769 4.462950734290484 0.0007261380231331712 0.03895174066488371 0.0012163788055897286 0.0013488307038965934 0.0009727545363310431 4.451802083856883
3.402 0.0006875460146974389 0.03895290370722756 0.0013400178522514153 0.0012884061091386263 0.0009293164183862814 4.771355942895251 0.0006922487874994453 0.03895199619674357 0.001630549018138675 0.0012983099771543924 0.0009366398680391803 5.562258459765295 0.0007204907428878604 0.038955040248163916 0.001202719346626195 0.0013275227958912928 0.0009572407544583424 4.453134815542071 0.0007113034515395 0.03895084218574938 0.00120241586490285 0.0013258038743065603 0.0009561449572143235 4.444190965722059
3.412 0.0006726149409557839 0.03895187467705065 0.0013274827916622673 0.0012654155802567658 0.0009127356669386335 4.769149314828266 0.0006771425988424142 0.03895096184428329 0.0016200562883193278 0.0012752232668120673 0.0009199912622718964 5.574841572009324 0.0007045889424088829 0.03895404201775055 0.001187508253480329 0.0013037357901417772 0.0009400819913067887 4.439744419685053 0.0006958778639903205 0.03894995879084398 0.0011879348330523687 0.0013024944358020882 0.0009393314529980312 4.433123274419216
3.422 0.0006572534695004719 0.038950870284873075 0.0013143855112595 0.0012422510722287885 0.0008960298897092559 4.761526088660339 0.0006616276163687335 0.038949952107300324 0.001609156548605372 0.0012519777687621512 0.0009032284862382787 5.581762502374791 0.0006882098417378157 0.03895306275250826 0.001171548792207584 0.0012797140093573007 0.0009227545851275919 4.420729624887296 0.0006799992171462128 0.038949093379846964 0.0011727550388042159 0.0012789916930714303 0.0009223791965079649 4.416549233783092
3.432 0.0006416436857872527 0.03894989281554201 0.0013006167287912841 0.001219058098947888 0.000879305124218443 4.747085808469455 0.0006458842477233967 0.03894896926903841 0.0015977660951981133 0.0012287176077473271 0.0008864565457713367 5.581536038169971 0.0006715560897009583 0.03895210527960072 0.00115470158831961 0.0012556139695839438 0.0009053725397234708 4.394702566387279 0.0006638457980757078 0.038948248433853076 0.0011567415318707035 0.0012554364029190837 0.0009053908028103339 4.393094236745837
3.442 0.0006259894801779655 0.038948944038643324 0.0012861207371158664 0.0011960051776663103 0.0008626836016912031 4.725858987688281 0.0006301140423102539 0.038948015093445074 0.001585846534908599 0.0012056093788783044 0.0008697962617121163 5.57434698560399 0.0006548576309929783 0.038951171939735144 0.001136891669745182 0.0012316240403360793 0.0008880724419664698 4.36159157138182 0.0006476195939750959 0.03894742594294289 0.0011398179210491822 0.0012319939178220011 0.0008884862349071802 4.362707651150304
3.452 0.0006105008771334363 0.03894802516670721 0.001270896547843608 0.0011732564115159029 0.0008462833826432665 4.699419085930024 0.0006145241783182961 0.038947090784648 0.0015734049979912216 0.001182814978393805 0.0008533640912977953 5.5621711180639295 0.0006383517631915053 0.0389502644959757 0.0011181109436659879 0.0012079325177256398 0.0008709898566259771 4.322756265227399 0.000631530798725903 0.03894662735785951 0.0011219688983676315 0.0012088275172912192 0.0008717829934821067 4.326767817201127
3.462 0.0005953826481517156 0.0389471368609087 0.0012549909198172374 0.0011509510940229104 0.0008302035975956332 4.670150729505862 0.0005993162198029608 0.03894619699388048 0.001560487652237512 0.0011604714502186698 0.000837257545222402 5.547906379080895 0.0006222674198095297 0.03894938409912291 0.001098410537005781 0.0011847017629467674 0.0008542406200592503 4.280324938137893 0.000615786192222403 0.0389458535873447 0.0011032336440868532 0.0011860780524992726 0.0008553813860217074 4.287408446030954
3.472 0.0005808277126146429 0.03894627928136718 0.0012384867295183101 0.0011291934652640097 0.0008145176385948043 4.639956155466993 0.0005846796118212107 0.03894533387060022 0.0015471694912073677 0.0011386809247305944 0.0008215485061626996 5.533830718774258 0.0006068151708349259 0.03894853131428824 0.001077886778636736 0.00116205333274839 0.0008379106751375217 4.23602094916343 0.0006005820414205826 0.03894510504014828 0.0010836937302597914 0.0011638531260434342 0.0008393572847814504 4.246336353053436
3.482 0.0005670139615983326 0.03894545216379792 0.0012214906830048907 0.0011080530867450622 0.0007992743391196227 4.609111191242866 0.0005707885706099984 0.038944501139646225 0.001533543724339661 0.001117511096420613 0.0008062844736908479 5.520218847134277 0.0005921820882167296 0.038947706191247516 0.001056665421203158 0.001140065838801501 0.000822055412353784 4.190135563373272 0.0005861003475824014 0.03894438169485516 0.0010634598395506162 0.0011422265325237643 0.0008237626066834201 4.203800279837979
3.492 0.000554102318849377 0.038944654900554126 0.0012041233166114997 0.0010875741957880349 0.0007845054335483942 4.576005288059687 0.0005578002507677642 0.03894369818287232 0.001519713146841396 0.0010970046055437399 0.0007914960344529889 5.505001546251119 0.0005785293852603263 0.03894690835315008 0.0010348878033244694 0.001118784262621105 0.0008067070873898454 4.141311150885487 0.0005725064062089142 0.038943683176125926 0.0010426606024836762 0.001121246620982235 0.0008086320388272332 4.15837734584273
3.502 0.0005422341648079995 0.03894388660987483 0.0011865123451232278 0.0010677903019134473 0.0007702361667590876 4.538092820739138 0.0005458523764795342 0.03894292410938957 0.0015057842929817895 0.001077193603855002 0.0007772074454519147 5.484890806583198 0.0005659908783095673 0.03894613708311764 0.0010127008075637733 0.0010982365195100487 0.0007918868569239826 4.0874102876219345 0.0005599458842643554 0.038943008821076285 0.0010214349033492336 0.0011009500954351787 0.0007939930760009284 4.1078553025749995
3.512 0.0005315272498077012 0.03894314618672458 0.0011687887168669137 0.0010487382727609716 0.0007564948379957554 4.493680336800701 0.0005350594594838902 0.03894217780769408 0.0014918638283351537 0.001058113778261064 0.0007634461355037797 5.4575578361507375 0.0005546713054597146 0.03894539139892258 0.0009902506915628981 0.0010784506036626707 0.0007776165544865494 4.027104812784467 0.0005485405629690196 0.038942357728897745 0.000999927179009031 0.001081375676279411 0.0007798752817723612 4.050844078504107
3.522 0.0005220703010384174 0.038942432336672224 0.0011510839527903993 0.0010304654214716494 0.0007433169464953917 4.443505643927678 0.0005255077219660302 0.038941457980575064 0.0014780560722096226 0.0010398113782697053 0.0007502468152721467 5.423616731920813 0.000544644497277174 0.03894467011446533 0.000967679878352944 0.0010594649009931327 0.0007639251936920437 3.96123589581791 0.0005383829531684538 0.038941728795028704 0.0009782843239981435 0.0010625712264793767 0.000766314495102589 3.9881600016510506
3.532 0.0005139172650810303 0.03894174359841898 0.001133527585369959 0.0010130251308993602 0.0007307412699961897 4.390997499885495 0.0005172495390561722 0.038940763167765034 0.0014644607850203193 0.0010223388167041698 0.0007376475475480057 5.387032210345076 0.0005359517425275786 0.038943971889516475 0.0009451256953130053 0.001041326521566363 0.0007508470206129892 3.892975029839936 0.0005295307193518581 0.03894112073547647 0.0009566529749964625 0.0010445898709962997 0.0007533492907233903 3.9229994002330724
3.542 0.0005070824236481874 0.03894107836137664 0.0011162443267187607 0.0009964615221402947 0.0007187986685373958 4.340914867668754 0.0005102985497410763 0.038940091762458995 0.0014511709945764083 0.0010057393682010457 0.0007256785783017645 5.35351666318081 0.0005286004759163167 0.03894329526776252 0.0009227204301230774 0.001024077729304881 0.0007384115868630326 3.8265689752136947 0.0005220021078561711 0.038940532107492695 0.0009351767389119162 0.0010274754804260686 0.0007410103738840564 3.8596749048025036
3.552 0.0005015375755587706 0.038940434883835105 0.0010993513377049325 0.0009807895960289644 0.0007074983094282081 4.29714932997508 0.0005046266392709834 0.03893944202759429 0.0014382711504694376 0.0009900273780115015 0.0007143486106114762 5.327819805648624 0.0005225631541158743 0.03894263870188492 0.0009005923682612536 0.0010077366180944079 0.0007266303384068143 3.765407662099337 0.0005157734587368179 0.0389399613314599 0.0009139936738970139 0.0010112436753194137 0.0007293074079157732 3.8016555382433284
3.562 0.0004972121998606216 0.03893981131593694 0.0010829561882464706 0.0009659807246225941 0.000696818113336184 4.260927289544366 0.0005001638138208197 0.03893881211692635 0.0014258359846550065 0.0009751738113197089 0.0007036352883872147 5.311428345755567 0.0005177763580779633 0.03894200056630455 0.0008788673803941038 0.0009922817443507876 0.0007154864112227432 3.7105120939371994 0.000510779541715622 0.038939406717087816 0.0008932345421014732 0.0009958678878204798 0.0007182198404311868 3.750020074515381
3.572 0.0004939970351807655 0.03893920573002233 0.0010671557593368646 0.0009519617020166889 0.000686704838959618 4.23031703484623 0.0004968015384087794 0.03893820010428268 0.0014139301614063148 0.0009611053029131267 0.0006934852745154677 5.301846332023128 0.0005141407611769513 0.03894137916290667 0.0008576702273870024 0.0009776489781959249 0.0007049331047884023 3.660199558892667 0.0005069169921479435 0.03893886649537718 0.0008730219769406389 0.00098127842411046 0.0007076969707068523 3.7030959668502477
3.582 0.0004917508617554681 0.038938616158664834 0.0010520357747558716 0.0009386290413842004 0.0006770846259134602 4.201299018783 0.0004943994093272124 0.038937604021679395 0.00140260840263061 0.0009477183799519511 0.000683824736152654 5.293855950801762 0.0005115231438246503 0.03894077272919474 0.0008371244308569822 0.000963742695657965 0.0006949021777640547 3.611089828033581 0.0005040505912663224 0.038938338856174044 0.0008534700926795955 0.0009673761702901833 0.0006976680584632705 3.6574591570628696
3.592 0.0004903095983830486 0.03893804063813172 0.0010376702940514935 0.0009258723012045719 0.0006678794196511662 4.1699672754174015 0.0004927942662195241 0.03893702190378494 0.0013919155684332285 0.0009349026802971421 0.0006745756915289926 5.282284119239078 0.00050976155414315 0.03894017945844622 0.0008173497241690263 0.0009504559533170477 0.0006853180099969608 3.5600195146282614 0.0005020216295233277 0.038937821989490175 0.0008346836744105285 0.0009540549521226713 0.0006880580637251207 3.6098665162167385
3.602 0.000489496371508505 0.038937477253027784 0.0010241205689181616 0.0009135955785162304 0.0006590216720232722 4.134765551724844 0.0004918103238162838 0.03893645183383591 0.0013818862672820575 0.0009225623763345482 0.0006656706638377517 5.264910766967504 0.0005086738611564351 0.03893959753664157 0.0007984568559948236 0.0009376898663967886 0.0006761107986904889 3.5058973035876773 0.0005006572598885155 0.03893731412754296 0.0008167561892899626 0.000941222089824242 0.0006788016938690604 3.559146576433731
3.612 0.0004891311784768216 0.038936924177525575 0.0010114330731187185 0.000901727703673672 0.0006504608945855376 4.0974421066769136 0.0004912688587771001 0.03893589198575461 0.0013725438676852595 0.0009106263943838991 0.0006570592574789857 5.24380218639118 0.0005080687320150667 0.03893902519352333 0.0007805405399275539 0.0009253636347975339 0.0006672230120089612 3.4504078044123734 0.0004997797138370203 0.03893681358424976 0.0007997663844618915 0.0009288080684187118 0.0006698496005691357 3.50693726543026
3.622 0.0004890391532531972 0.03893637971005133 0.0009996369980640315 0.0008902182254860879 0.0006421603423474978 4.062117215599582 0.0004909964178735461 0.03893534065901595 0.0013638991112645386 0.0008990445151579189 0.000648704928905393 5.22420788022661 0.0005077571650463968 0.03893846075904046 0.0007636720984023933 0.0009134126137346715 0.0006586075910741839 3.397125716087878 0.0004992145173901114 0.03893631878983564 0.0007837738811965951 0.0009167626006940343 0.0006611651295944449 3.4568126273938304
3.632 0.0004890570329887864 0.03893584230068798 0.0009887418321678427 0.0008790240660084223 0.0006340875337838478 4.033088008700172 0.0004908311632054942 0.038934796305617726 0.001355948749174813 0.0008877741662949432 0.0006405756059206228 5.211750327892106 0.0005075625954103116 0.038937902714613296 0.0007478934825348542 0.0009017787630983951 0.0006502212084594367 3.349637476411712 0.0004987972635187309 0.03893582831972529 0.0007688146407123064 0.0009050418768188584 0.0006527152640939389 3.412390747935973
3.642 0.000489037919397478 0.03893531057245531 0.0009787357119703034 0.000868096283206647 0.0006262053399092117 4.012666945346368 0.0004906275002118622 0.038934257550654494 0.0013486746758374234 0.0008767672496197396 0.0006326348181534461 5.20956860796555 0.0005073282388143031 0.03893734973141756 0.0007332138631754605 0.0008904016035481513 0.0006420183720990729 3.3097757833673094 0.0004983788662234572 0.038935340918073234 0.0007548973241054064 0.0008935961353829648 0.0006444622792623662 3.3755405073340543
3.652 0.0004888546349442705 0.038934783338039396 0.0009695850812510146 0.0008573753209870712 0.0006184693890345357 4.000081622369179 0.0004902593353086698 0.03893372320839302 0.0013420439354291018 0.0008659653201141654 0.000624839041546948 5.216794379486377 0.0005069213186846507 0.03893680069302754 0.0007196091775646938 0.0008792164469578928 0.0006339509655117759 3.2767874724235773 0.0004978294007498005 0.03893485551649734 0.0007420014121604878 0.0008823655639806443 0.0006363615967706272 3.3455255357746463
3.662 0.0004884018945504819 0.038934259612516155 0.0009612359384898301 0.0008467974048923428 0.0006108333187055334 3.9918138235982776 0.0004896222008210478 0.03893319229453838 0.0013360098066846676 0.0008553057887035279 0.0006171428017159067 5.228919037996286 0.0005062346172773594 0.03893625470426179 0.0007070242765879017 0.0008681613365686275 0.0006259738837418783 3.2476883760793753 0.0004970406198216534 0.038934371247879594 0.0007300775909224659 0.0008712869199075464 0.0006283671882402595 3.3193514430506634
3.672 0.00048759731390406554 0.03893373862113219 0.0009536166819780618 0.0008363078760402411 0.0006032585465027545 3.9831949603386363 0.0004886342566334641 0.03893266403371272 0.0013305139959467903 0.0008447350265217945 0.0006095082730509396 5.239863669594764 0.0005051861156987052 0.038935711090048404 0.0006953769078771881 0.0008571882543289392 0.0006180532747706759 3.2186043110655116 0.0004959271386717741 0.03893388745419253 0.0007190504583825765 0.0008603066108409899 0.0006204411682821663 3.293118744723231
3.682 0.00048638115363542093 0.038933219800464026 0.0009466423129769022 0.0008258731066810331 0.0005957224773940413 3.970575338925714 0.00048723604616521726 0.038932137860363834 0.0013254898124935692 0.0008342201219848387 0.0006019133713384208 5.244869783149559 0.0005037173883343355 0.03893516938765006 0.0006845627049887463 0.0008462711698248184 0.0006101719759124516 3.1865184859788043 0.0004944262397715463 0.03893340368704072 0.0007088231514297009 0.0008493920464393913 0.0006125616148029703 3.263795374612237
3.692 0.00048471476100344653 0.038932702791907546 0.0009402195519214258 0.0008154832399926559 0.0005882197672865607 3.9529957323171803 0.0004853889549958199 0.038931613412004386 0.0013208660608918798 0.0008237516054277692 0.000594353011034396 5.24277160176701 0.0005017911504485688 0.03893462933414757 0.0006744606511496733 0.0008354048943731677 0.0006023279982249722 3.150570183085924 0.000492496335434248 0.03893291970038578 0.0006992831125084698 0.0008385338003551841 0.0006047234419477349 3.23053856990202
3.702 0.000482577885442488 0.03893218742816401 0.0009342522947704341 0.0008051427053962864 0.0005807548134455184 3.932438403974677 0.0004830725491283406 0.03893109051548698 0.0013165711745925263 0.0008133340940219843 0.0005868316962390135 5.23637574279475 0.0004993881774349778 0.03893409085022876 0.0006649400194436182 0.0008245934229860624 0.0005945254654873672 3.1122078514258193 0.0004901143167074809 0.038932435436482934 0.0006903082269894699 0.0008277358219594587 0.0005969306918823568 3.1948502269373873
3.712 0.0004799652840715944 0.03893167371525771 0.0009286467820646939 0.0007948516967445984 0.0005733280862492543 3.91257777469613 0.00048028121627070815 0.03893056916891964 0.001312536774577931 0.0008029679781596414 0.0005793500091019356 5.230794007138765 0.0004965038195824678 0.03893355402167177 0.0006558729567807002 0.0008138318755590337 0.0005867612761702058 3.074194196063438 0.00048727221356456357 0.03893195100765072 0.0006817736214592896 0.0008169970372489619 0.0005891829590628888 3.159548412884441
3.722 0.0004768831643121841 0.03893116181366471 0.0009233158165622427 0.0007845865365323553 0.000565922095813152 3.896848768302719 0.0004770206602865276 0.03893004952282896 0.0013087000460333482 0.0007926299736418907 0.0005718907153552516 5.230805867328455 0.0004931444525471528 0.038933019080880926 0.000647151044138241 0.0008030896104538186 0.0005790130321302744 3.0391364409136385 0.0004839736913042932 0.038931466677347294 0.0006735598433875875 0.0008062922085346734 0.0005814617012622886 3.1272449067143286
3.732 0.0004733459687448021 0.038930652021891145 0.000918181559105251 0.0007742879778994257 0.0005584933267635227 3.8868732987795154 0.00047330474727878526 0.038929531863866204 0.00130500517446442 0.0007822615054105121 0.0005644107579500055 5.238668891415761 0.000489324281311127 0.03893248639129451 0.0006386896982021972 0.0007923020755139428 0.0005712335139689307 3.00830785135278 0.0004802308608993068 0.03893098284372366 0.0006655600457899708 0.0007955608602815783 0.0005737226057480594 3.0991511230508935
3.742 0.0004693738199795756 0.038930144764542984 0.0009131768861784484 0.0007638635837190466 0.0005509742481068388 3.881878908447234 0.0004691530080523959 0.03892901660300778 0.0013014041743674835 0.0007717710234298887 0.0005568432207433904 5.253275112983221 0.0004850628467396671 0.03893195643685045 0.000630417991964314 0.0007813757200033266 0.0005633545048450492 2.981215576792513 0.0004760617112537253 0.038930500027603655 0.0006576831272211108 0.0007847100931977673 0.0005658978984753914 3.074676072211916
3.752 0.0004649906998770865 0.038929640585239345 0.0009082455813059357 0.0007532046330791391 0.0005432855238697775 3.8792145031904774 0.00046458886015270204 0.03892850426851707 0.0012978571330828693 0.0007610507244303701 0.0005491094072505697 5.2708398485227965 0.00048038335061389016 0.03893142981707285 0.0006222689956216621 0.000770205237275752 0.0005552992339816689 2.9559964250198463 0.00047148824720053185 0.03893001886528094 0.0006498532995230814 0.0007736315103149487 0.0005579085619767624 3.0518578116798905
3.762 0.000460223235793032 0.038929140143329766 0.0009033417257107837 0.0007422119275016773 0.0005353544538306769 3.875657042055884 0.00045963841822374194 0.03892799550259439 0.0012943318978471039 0.0007500021263770132 0.0005411371173028103 5.286733527658729 0.0004753116457771762 0.03893090724650089 0.0006141773294201125 0.0007586974528033392 0.0005469994285468836 2.9303870815375115 0.00046653522550046023 0.038929540105200215 0.0006420081142457384 0.0007622265989760213 0.0005496824685257374 3.0283595544325284
3.772 0.00045509986702494033 0.038928644212698475 0.0008984286563165 0.0007308209450300037 0.0005271330781525173 3.8688755658139065 0.00045432966859778657 0.03892749106001549 0.001290803350614716 0.0007385610348330144 0.0005328786186844247 5.2975835291636715 0.00046987561193750015 0.03893038955630687 0.000606081199249526 0.0007467933756981001 0.0005384111767263333 2.902769092832898 0.00046122928419017233 0.038929064606919986 0.0006340963471778043 0.0007504312022615471 0.0005411719883474765 3.0025337193031394
3.782 0.00044965017327708594 0.038928153680998015 0.0008934777904289606 0.0007190167136403523 0.0005186093042618434 3.858279865429677 0.00044869179591313404 0.03892699180714416 0.0012872524797288615 0.0007267123400802175 0.0005243217181552371 5.302540794772767 0.00046410465926955384 0.03892987769607781 0.0005979250540739223 0.0007344804801906372 0.0005295241758354589 2.8727259226854756 0.00045559826355800586 0.03892859334076948 0.0006260762842989703 0.0007382297789170765 0.0005323646601143454 2.9739878253860295
3.792 0.00044390422734472856 0.038927669548174754 0.0008884675074727882 0.0007068327403435338 0.000509806965149042 3.8447797168666042 0.0004427545297377816 0.03892649872022601 0.0012836654331341505 0.0007144890032022659 0.000515489856492405 5.302997502822395 0.00045802916340465557 0.038929372734166995 0.0005896609727054766 0.0007217908908609165 0.0005203612359956179 2.8408099179461037 0.00044967058115555694 0.038928127387028034 0.000617914443728887 0.0007256541077398102 0.0005232830637961954 2.9433420682353626
3.802 0.00043789193335286926 0.038927192923761 0.000883382172816211 0.0006943349001856476 0.0005007750369506554 3.8296546026484615 0.0004365474748145662 0.03892601288246167 0.001280032663279745 0.0007019561107862711 0.0005064314408456476 5.3009939448104015 0.00045167974916354915 0.03892887585582228 0.0005812487926677609 0.0007087865527208016 0.0005109684028506235 2.807715778808323 0.00044347460468070613 0.03892766793396515 0.0006095846075720625 0.0007127674753814369 0.0005139742321000343 2.911374887038927
3.812 0.0004316423861615959 0.03892672502282806 0.0008782113141709355 0.0006815976851546289 0.0004915706969983503 3.813291602652621 0.0004300994591049167 0.03892553547975465 0.0012763482082264635 0.0006891873372639623 0.0004972030569155179 5.297374103864678 0.0004450864879056878 0.03892838835923403 0.0005726557094937062 0.00069553781801692 0.0005013996984438074 2.773427531793843 0.0004370380365234462 0.03892721627448532 0.0006010670490913454 0.0006996416060098832 0.0005044931970264951 2.878136046496533
3.822 0.000425183318173901 0.038926267160618734 0.0008729489245748535 0.0006686836434004671 0.00048224355983392004 3.79459655265485 0.00042343796451077055 0.03892506779515284 0.0012726091151305608 0.0006762445660770904 0.000487853845292449 5.290858197108085 0.0004382781357592082 0.038927911649940805 0.0005638558921647792 0.0006821048860081835 0.0004917028245053601 2.7368909075258143 0.00043038736349483174 0.03892677380131239 0.0005923478739200424 0.0006863368136885298 0.0004948877696388375 2.8425976443251955
3.832 0.00041854069333425526 0.03892582074576934 0.0008675928543468247 0.0006556352282198033 0.00047282784960760973 3.771475385947093 0.0004165887023696955 0.03892461120191374 0.0012688149864437273 0.0006631698200676995 0.0004784177493983911 5.278646427200483 0.0004312815088146373 0.0389274472337216 0.000554830259579406 0.000668530344481505 0.00048191188391027035 2.696437314300545 0.00042354743107717626 0.03892634200061484 0.0005834184196676538 0.0006728942343279662 0.00048519104664500215 2.803082959217055
3.842 0.00041173848643075476 0.03892538727184367 0.0008621442565712027 0.0006424819346437977 0.00046334538196573594 3.7421746542976564 0.0004095753777697519 0.038924167154953004 0.0012649676201775294 0.0006499923525251478 0.0004689164814470252 5.258302649903091 0.0004241210619305473 0.03892699670783226 0.0005455663002191269 0.000654845614622056 0.00047204991934332943 2.6507513703164403 0.0004165411894798236 0.038925922443839134 0.0005742746743220651 0.0006593428471847557 0.0004754243733613778 2.7582657225294236
3.852 0.0004047986716460848 0.038924968306777136 0.0008566070567406012 0.0006292574390871623 0.0004538167092894253 3.7067114734659565 0.00040241967327850695 0.038923737180311786 0.0012610707111353904 0.0006367456499925755 0.00045937057473298035 5.229842198434768 0.0004168187487498775 0.038926561750433714 0.0005360577484118583 0.0006410867108870955 0.00046213909862230913 2.599813115187974 0.0004093896504652651 0.0389255167774199 0.0005649166636168768 0.0006457161234061868 0.00046560817251796113 2.7081546468512294
3.862 0.0003977414479801709 0.038924565479826624 0.0008509874247103469 0.0006160157362553825 0.0004442734128568798 3.667454142290625 0.0003951414840607126 0.03892332286225884 0.0012571295749113358 0.000623483429157507 0.00044981156044126164 5.196658084703985 0.0004093942516998033 0.03892614410805564 0.0005263039503484628 0.0006273092254150759 0.0004522121709081792 2.5451877435294725 0.00040211209849912996 0.0389251267100294 0.0005553477658115216 0.000632067632379755 0.00045577384004334156 2.654409125058919
3.872 0.000390585742570017 0.0389241804656937 0.0008452932461303304 0.0006028353118177816 0.00043476374192837124 3.6283922886354265 0.0003877594464392318 0.038922925827695125 0.0012531508706181214 0.0006102837670799243 0.0004402875408049255 5.164559899046211 0.00040186564494124814 0.03892574558074956 0.0005163088578548959 0.000613592141661485 0.0004423178008304886 2.489421687108082 0.0003947266078573488 0.038924753997061405 0.0005455739551434692 0.0006184749963128306 0.00044596915894052117 2.5997247056127653
3.882 0.0003833500340288098 0.03892381496552028 0.0008395336232719713 0.0005898066094481924 0.00042534726390679655 3.5934654794534118 0.00038029180054701366 0.03892254772754645 0.0012491423267239042 0.000597236682412735 0.000430857875235816 5.139386878538445 0.00039425049097121867 0.03892536800426105 0.0005060797574743993 0.0006000257187788684 0.00043251545172960453 2.4348826680321 0.00038725090848310196 0.03892440042201594 0.0005356030323774204 0.0006050276140145803 0.0004362530372786306 2.546627174062262
3.892 0.00037605350421022934 0.03892347068435658 0.0008337184680110735 0.0005770075119384988 0.00041608029600992576 3.5648223419284726 0.0003727575927877862 0.038922190214723575 0.0012451124946001603 0.0005844198619883627 0.00042157874999803745 5.124423228277828 0.00038656729177669356 0.03892501322823555 0.0004956259930001773 0.0005866877270612901 0.00042286130459984477 2.3826757435542443 0.000379703599983704 0.03892406777429647 0.0005254439694033175 0.0005918027481959482 0.0004266812945735332 2.496327482994582
3.902 0.00036871745040653484 0.03892314930446196 0.0008278582698569104 0.0005644792902100028 0.0004069994744235979 3.5417937544139995 0.0003651781466984147 0.03892185491799028 0.0012410705720589433 0.000571874872352053 0.0004124869246980823 5.11877619014816 0.0003788371367331851 0.03892468308928484 0.0004849580075829344 0.0005736199906958981 0.00041339224158861603 2.33213471817182 0.0003721056322161833 0.03892375782267401 0.0005151065474792244 0.0005788420787254303 0.0004172906436548048 2.4481626964053698
3.912 0.00036136678587156754 0.03892285245353832 0.0008219641141297189 0.0005522169570876257 0.0003981127319951179 3.5210131214483344 0.00035757862538629136 0.038921543410817605 0.001237026342705292 0.0005595976372601621 0.0004035908249451227 5.117415798147742 0.00037108532524913 0.038924379377746274 0.0004740869948079924 0.0005608189194827764 0.0004041169940600867 2.2810917461770233 0.00036448186885667546 0.038923472283429815 0.0005046014615107013 0.0005661422757827328 0.00040808988397382804 2.399848735207353
3.922 0.0003540313592163894 0.038922581666893025 0.000816047982006917 0.000540181700804847 0.0003894038030711329 3.49777896787966 0.0003499894092472967 0.03892125717419967 0.0012329902595998785 0.0005475507424316201 0.00039487501153391373 5.113103903526614 0.00036334270073514185 0.03892410379718369 0.00046302531397733935 0.0005482477607888649 0.00039502059901808757 2.226868569187064 0.0003568624593145238 0.038923212782131435 0.0004939409865737876 0.0005536670770104877 0.00039906426956664236 2.3485055989061334
3.932 0.0003467467732367394 0.038922338342756296 0.0008101232929207926 0.0005283318316579777 0.0003808494919045697 3.4682983300949233 0.0003424469609248081 0.038920997552639384 0.0012289736632772848 0.0005356940036213687 0.00038631724191631517 5.099755460023212 0.00035564642134539243 0.0389238579161076 0.0004517876458977266 0.0005358672218111994 0.00038608151914622084 2.167645376325058 0.00034928370034814735 0.03892298080826951 0.00048314016987609644 0.0005413774222940412 0.0003901923237986939 2.2921120944178432
3.942 0.00033955441092735507 0.0389221236906041 0.0008042055737619342 0.0005166582746393731 0.00037244188614780736 3.431811546007798 0.000334993876620969 0.03892076570315213 0.0012249890784901923 0.0005240194657679533 0.00037791037406963813 5.0757675306981005 0.00034803992382434685 0.038923643112038074 0.0004403926981017125 0.0005236706639850845 0.0003772936900550792 2.1035439316556297 0.0003417880976803191 0.038922777662637215 0.000472218366152619 0.0005292660493446596 0.00038146749036716736 2.230694948605113
3.952 0.0003325004866692421 0.03892193867328717 0.0007983130865096783 0.0005052067202000433 0.0003642042908906452 3.3913316631452566 0.0003276779350448338 0.03892056253810244 0.0012210504975920444 0.0005125731576894473 0.0003696780196277554 5.045348953694626 0.0003405719210873792 0.03892346050887574 0.00042886514785001024 0.0005117060139416883 0.00036868227132577224 2.0367490278273754 0.00033442344480794165 0.0389226043982901 0.0004612008290101522 0.0005173790871336718 0.0003729136634574563 2.166516561470864
3.962 0.00032563411179231265 0.03892178394483441 0.0007924672394178303 0.0004940735341702584 0.0003561919009014342 3.352457136686661 0.0003205501297891916 0.03892038866376956 0.001217173549794378 0.0005014508975779879 0.00036167509808354134 5.016892059775871 0.0003332944110156941 0.03892331090949352 0.0004172374529398308 0.0005000714578652974 0.00036030409934404957 1.9705559465386397 0.00032724090126824045 0.038922461756985466 0.00045012003986698334 0.0005058120179126489 0.00036458580618668155 2.1031029216259842
3.972 0.0003190045525618139 0.03892165978671989 0.0007866926505628554 0.000483374538468441 0.00034847530330159077 3.320961948599931 0.0003136618629589204 0.03892024431745972 0.0012133754769361774 0.0004907673420496788 0.0003539714555137056 4.999326729023031 0.0003262598428709576 0.0389231947263468 0.0004055511744847403 0.0004888840528037942 0.0003522309786014343 1.9079502352262332 0.0003202922363839944 0.03892235010391741 0.00043901651256859344 0.0004946791085159802 0.000356553775450963 2.0437243997950794
3.982 0.0003126580150322067 0.03892156604593427 0.0007810168136507972 0.0004731995382396373 0.00034111362821359533 3.3004332338866837 0.0003070616369147205 0.03892012930652113 0.0012096748902320053 0.0004806110633237846 0.00034662532932457416 4.998365446158318 0.000319517751310497 0.03892311191352287 0.0003938575406944852 0.00047823424518485014 0.00034452275130578987 1.8505001728782644 0.00031362656087809165 0.03892226936412056 0.0004279389261547517 0.00048406889018145826 0.00034887601744913683 1.9901578013859325
3.992 0.00030663437636978594 0.0389215020782741 0.0007754694030910395 0.00046357434104359567 0.0003341303095320741 3.2908369301980773 0.0003007916687288635 0.03892004295267153 0.0012060913309097309 0.0004710071466013007 0.0003396594767179685 5.01406517488588 0.0003131112822936045 0.03892306190385863 0.0003822171236699694 0.00046814815803249995 0.00033720322428641003 1.7979551713405595 0.0003072869605608208 0.038922218964007695 0.00041694357417648383 0.00047400697128644614 0.0003415758290310945 1.9421733311282763


==> figures/oblique_pressure_pulse/data/grcbc_mass_Ma0.0_alpha0.5.dat <==
t p_0.001 rho_0.001 u_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.101027382582278e-06 7.152144690228516e-08 0.0015261551943899832 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.101027382582276e-06 7.152144690228481e-08 0.0015261551943899832 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228537e-08 0.0015261551943899802 0.06265869791221762 5.624898499832918e-06 0.000843834313810417 8.101027382582276e-06 7.15214469022816e-08 0.0015261551943899826
0.012 0.062413594478410626 0.00019875821078549642 0.006944175449178275 9.91962891830052e-06 1.5120510408227936e-06 0.000902923101628312 0.062413594478410626 0.00019875821078551065 0.006944175449178274 9.919628918290963e-06 1.5120510408295633e-06 0.0009029231016283721 0.06241359447841062 0.00019875821078551222 0.006944175449178276 9.919628918316368e-06 1.512051040822768e-06 0.0009029231016277625 0.06241359447841064 0.00019875821078550507 0.006944175449178274 9.91962891831125e-06 1.5120510408269542e-06 0.0009029231016280019
0.022 0.06178149352981691 0.0006992889557145192 0.013170002955718933 1.0136727327607625e-05 2.8927583984421784e-06 0.0006452597360812056 0.06178149352981687 0.0006992889557145329 0.013170002955718933 1.0136727327619574e-05 2.892758398442297e-06 0.0006452597360818122 0.06178149352981687 0.0006992889557145381 0.013170002955718931 1.0136727327615884e-05 2.892758398431597e-06 0.0006452597360813087 0.06178149352981693 0.0006992889557145182 0.013170002955718931 1.0136727327637858e-05 2.8927583984326764e-06 0.000645259736080952
0.032 0.06078262853889045 0.001499750419574482 0.01924021376891104 9.438619581109911e-06 3.5305524746883683e-06 0.0005107023451319471 0.0607826285388904 0.0014997504195744917 0.019240213768911038 9.438619581126444e-06 3.530552474667074e-06 0.0005107023451327484 0.060782628538890396 0.0014997504195745069 0.01924021376891104 9.438619581121822e-06 3.530552474668614e-06 0.000510702345132274 0.06078262853889048 0.0014997504195744904 0.01924021376891104 9.438619581124104e-06 3.530552474660286e-06 0.0005107023451315937
0.042 0.05945523643584244 0.002582694715944602 0.02508594958524699 7.854815193397055e-06 4.004776930540933e-06 0.00042645726640584783 0.059455236435842454 0.0025826947159446408 0.02508594958524699 7.854815193381495e-06 4.004776930526194e-06 0.00042645726640645385 0.05945523643584239 0.002582694715944629 0.02508594958524698 7.85481519340151e-06 4.004776930537702e-06 0.00042645726640602684 0.05945523643584248 0.0025826947159446317 0.02508594958524699 7.854815193389405e-06 4.004776930518086e-06 0.00042645726640575535
0.052 0.057848704790201384 0.003925386915916299 0.030646211533632742 6.168591266741248e-06 4.9367172009159884e-06 0.0003583142901205289 0.05784870479020139 0.003925386915916322 0.03064621153363274 6.1685912667045705e-06 4.936717200892852e-06 0.0003583142901207653 0.057848704790201357 0.003925386915916333 0.030646211533632728 6.16859126673467e-06 4.9367172009095645e-06 0.0003583142901210728 0.057848704790201405 0.003925386915916338 0.030646211533632742 6.168591266701173e-06 4.936717200898212e-06 0.0003583142901203984
0.062 0.05602066642465659 0.0055010106524531616 0.03586856602079049 5.649605009270112e-06 6.362586100837648e-06 0.00030646959027248884 0.05602066642465658 0.005501010652453203 0.03586856602079049 5.649605009224042e-06 6.362586100828046e-06 0.0003064695902720511 0.05602066642465658 0.0055010106524532145 0.03586856602079048 5.649605009251917e-06 6.362586100846594e-06 0.0003064695902730406 0.05602066642465659 0.005501010652453206 0.0358685660207905 5.649605009230825e-06 6.362586100829325e-06 0.00030646959027194826
0.072 0.054033977632327646 0.007279905667420209 0.04071022967505936 6.344791720691127e-06 7.865709307204162e-06 0.00028533119758735956 0.054033977632327604 0.007279905667420236 0.040710229675059356 6.344791720658911e-06 7.865709307186537e-06 0.00028533119758629384 0.054033977632327646 0.007279905667420265 0.040710229675059356 6.344791720676373e-06 7.865709307234282e-06 0.00028533119758701337 0.05403397763232765 0.0072799056674202525 0.04071022967505938 6.344791720693766e-06 7.865709307226759e-06 0.0002853311975863909
0.082 0.05195377423496932 0.009230760341627675 0.04513869454715122 7.286808256252648e-06 9.155369667385712e-06 0.00029239701673388545 0.05195377423496935 0.009230760341627687 0.0451386945471512 7.286808256212749e-06 9.15536966737515e-06 0.0002923970167326168 0.05195377423496933 0.00923076034162772 0.04513869454715121 7.286808256255117e-06 9.155369667402613e-06 0.00029239701673245436 0.0519537742349694 0.009230760341627692 0.04513869454715123 7.286808256180792e-06 9.155369667385317e-06 0.0002923970167366153
0.092 0.0498447320135798 0.011321685354431597 0.04913192291826183 8.12508075166923e-06 1.0183787029016132e-05 0.0003094889532880868 0.04984473201357987 0.011321685354431631 0.04913192291826182 8.12508075164035e-06 1.0183787029008405e-05 0.0003094889532869669 0.04984473201357983 0.011321685354431664 0.04913192291826183 8.125080751662892e-06 1.0183787029033391e-05 0.00030948895328680606 0.049844732013579876 0.011321685354431637 0.04913192291826185 8.125080751716512e-06 1.0183787028973758e-05 0.00030948895328814554
0.102 0.047768568168269784 0.013521128534507626 0.0526781628982683 8.970066315812378e-06 1.1016138863847558e-05 0.0003230257162195329 0.0477685681682698 0.013521128534507636 0.0526781628982683 8.970066315829802e-06 1.1016138863837637e-05 0.00032302571621864614 0.0477685681682698 0.0135211285345077 0.052678162898268294 8.970066315831065e-06 1.10161388638667e-05 0.00032302571621881766 0.04776856816826984 0.013521128534507655 0.05267816289826833 8.970066316022881e-06 1.101613886383602e-05 0.00032302571621426726
0.112 0.04578176706097876 0.015798618758698937 0.0557754435536385 9.86517666250761e-06 1.1702336816480313e-05 0.00032906671741650666 0.04578176706097872 0.015798618758698924 0.0557754435536385 9.865176662508284e-06 1.170233681649353e-05 0.00032906671741673505 0.04578176706097872 0.015798618758698996 0.0557754435536385 9.86517666253564e-06 1.1702336816524569e-05 0.0003290667174161096 0.045781767060978806 0.015798618758698965 0.05577544355363853 9.865176662430357e-06 1.1702336816508646e-05 0.00032906671741736844
0.122 0.04393351107914285 0.01812534520040054 0.058430808833117825 1.0674971930894684e-05 1.2254247464084531e-05 0.0003287987352408588 0.04393351107914276 0.018125345200400527 0.05843080883311781 1.0674971930927879e-05 1.225424746413871e-05 0.00032879873524139944 0.0439335110791428 0.01812534520040058 0.05843080883311781 1.0674971930923164e-05 1.2254247464133772e-05 0.00032879873524080606 0.04393351107914289 0.018125345200400548 0.058430808833117846 1.0674971930986493e-05 1.225424746425724e-05 0.00032879873524209685
0.132 0.042263845891871155 0.020474587908089512 0.06065934682556806 1.1268583924305657e-05 1.2699656684805099e-05 0.0003250060652809698 0.04226384589187107 0.02047458790808951 0.060659346825568033 1.1268583924266234e-05 1.2699656684818334e-05 0.00032500606528273915 0.042263845891871106 0.02047458790808956 0.060659346825568054 1.126858392434093e-05 1.2699656684869166e-05 0.0003250060652810062 0.0422638458918712 0.02047458790808952 0.06065934682556808 1.126858392382799e-05 1.2699656684441684e-05 0.0003250060652962442
0.142 0.0408021912014733 0.022822018867544563 0.06248306745949042 1.1663254401714984e-05 1.3111863292030898e-05 0.0003212037847983629 0.04080219120147327 0.022822018867544577 0.062483067459490366 1.1663254401701489e-05 1.3111863292009627e-05 0.0003212037847993275 0.04080219120147328 0.02282201886754462 0.06248306745949041 1.1663254401730115e-05 1.3111863292095113e-05 0.0003212037847984897 0.0408021912014734 0.022822018867544588 0.06248306745949042 1.1663254401719675e-05 1.3111863291462947e-05 0.00032120378480590624
0.152 0.039566386717374155 0.02514589203932369 0.0639296787608259 1.1997734477304828e-05 1.3561988975211858e-05 0.0003211281700566291 0.039566386717374114 0.025145892039323717 0.06392967876082585 1.1997734477551216e-05 1.3561988975301166e-05 0.0003211281700525669 0.03956638671737413 0.02514589203932374 0.06392967876082589 1.1997734477283638e-05 1.3561988975239238e-05 0.00032112817005733806 0.03956638671737426 0.025145892039323752 0.0639296787608259 1.1997734479514045e-05 1.3561988975811815e-05 0.00032112817002129994
0.162 0.038562489571943026 0.02742713865604323 0.06503130925549828 1.2388043526941817e-05 1.4039076881315425e-05 0.00032677687788097216 0.03856248957194301 0.027427138656043275 0.06503130925549824 1.2388043527043295e-05 1.4039076881394364e-05 0.00032677687788023083 0.03856248957194299 0.0274271386560433 0.06503130925549827 1.238804352693158e-05 1.4039076881326647e-05 0.0003267768778811687 0.038562489571943144 0.027427138656043293 0.0650313092554983 1.2388043527553541e-05 1.403907688187832e-05 0.00032677687788361897
0.172 0.03778547440709496 0.029649381847829347 0.06582322147304612 1.2811356894054059e-05 1.4429080841439759e-05 0.00033663747064982536 0.037785474407094996 0.029649381847829386 0.06582322147304609 1.2811356893928754e-05 1.4429080841375278e-05 0.0003366374706555467 0.03778547440709495 0.029649381847829417 0.0658232214730461 1.2811356894067652e-05 1.4429080841437774e-05 0.00033663747064915716 0.0377854744070951 0.029649381847829403 0.06582322147304613 1.2811356893645762e-05 1.442908084155038e-05 0.0003366374707034936
0.182 0.03722083083403707 0.03179888316958766 0.06634255812720512 1.3136473180201997e-05 1.4579823166841786e-05 0.0003466740445975883 0.03722083083403707 0.031798883169587705 0.06634255812720509 1.3136473179820283e-05 1.457982316650311e-05 0.00034667404461241055 0.03722083083403707 0.031798883169587754 0.0663425581272051 1.3136473180269873e-05 1.4579823166855565e-05 0.0003466740445957139 0.03722083083403723 0.03179888316958772 0.06634255812720512 1.3136473179131293e-05 1.4579823165568e-05 0.0003466740447430423
0.192 0.03684685783910263 0.033864432924189725 0.06662715808453974 1.3257540271905512e-05 1.4394836463115298e-05 0.00035322620360792836 0.036846857839102666 0.03386443292418975 0.0666271580845397 1.3257540271209827e-05 1.4394836462488451e-05 0.0003532262036349444 0.03684685783910262 0.03386443292418978 0.06662715808453973 1.325754027199189e-05 1.4394836463207834e-05 0.00035322620360461667 0.03684685783910286 0.03386443292418979 0.0666271580845397 1.3257540270337183e-05 1.4394836460292704e-05 0.00035322620391664317
0.202 0.03663730382843954 0.03583719602765891 0.06671447379061542 1.3213544388455454e-05 1.389855584824805e-05 0.00035516524566690615 0.036637303828439584 0.03583719602765898 0.06671447379061535 1.321354438975772e-05 1.3898555848528797e-05 0.00035516524566901536 0.03663730382843951 0.035837196027658995 0.0667144737906154 1.3213544388340263e-05 1.3898555848219203e-05 0.0003551652456667748 0.03663730382843988 0.03583719602765904 0.06671447379061526 1.3213544409267118e-05 1.389855585500308e-05 0.0003551652458640262
0.212 0.03656395757678985 0.03771052511555213 0.06664061576953924 1.3219197950913428e-05 1.3249877621196139e-05 0.0003542736103980045 0.0365639575767899 0.03771052511555222 0.06664061576953917 1.321919795596386e-05 1.3249877623286118e-05 0.0003542736103548984 0.036563957576789805 0.037710525115552236 0.06664061576953925 1.321919795037985e-05 1.3249877620937008e-05 0.0003542736104038815 0.03656395757679039 0.037710525115552375 0.0666406157695389 1.3219198011765703e-05 1.3249877644523841e-05 0.00035427361045390975
0.222 0.036598865829290665 0.03947975223513495 0.06643954351818766 1.355681065442414e-05 1.2690377746010843e-05 0.00035433558629985947 0.036598865829290755 0.03947975223513506 0.06643954351818754 1.355681066030823e-05 1.2690377748008541e-05 0.0003543355862890308 0.03659886582929062 0.039479752235135036 0.06643954351818766 1.3556810653857605e-05 1.269037774576125e-05 0.00035433558630376346 0.03659886582929164 0.0394797522351354 0.06643954351818684 1.3556810743434209e-05 1.2690377773170463e-05 0.0003543355871038606
0.232 0.03671599180476324 0.04114196955811983 0.06614241588335582 1.4362695807759198e-05 1.242882941557125e-05 0.0003597646639257834 0.03671599180476346 0.04114196955811997 0.06614241588335554 1.4362695809412841e-05 1.2428829414190649e-05 0.00035976466410120685 0.03671599180476319 0.04114196955811989 0.06614241588335586 1.4362695807872209e-05 1.2428829415776905e-05 0.0003597646639111674 0.03671599180476527 0.04114196955812071 0.06614241588335387 1.4362695919696778e-05 1.2428829437432737e-05 0.0003597646671762915
0.242 0.03689227314761212 0.04269580809371905 0.06577710807267917 1.551436931929933e-05 1.2525490377120666e-05 0.0003741644972860425 0.036892273147612634 0.04269580809371933 0.06577710807267853 1.55143693132985e-05 1.2525490371044212e-05 0.00037416449782689095 0.03689227314761207 0.04269580809371912 0.06577710807267924 1.551436932063072e-05 1.2525490378070242e-05 0.00037416449723551905 0.0368922731476166 0.04269580809372097 0.06577710807267459 1.551436948938768e-05 1.2525490418663363e-05 0.00037416450566819164
0.252 0.03710814407400939 0.044141221619273356 0.0653678968522894 1.6732947417322642e-05 1.2872833557327383e-05 0.00039853484251907786 0.03710814407401061 0.044141221619273883 0.06536789685228797 1.6732947412287106e-05 1.2872833553628956e-05 0.00039853484343195116 0.037108144074009274 0.04414122161927335 0.06536789685228954 1.6732947419212993e-05 1.2872833558448543e-05 0.0003985348424398188 0.03710814407401919 0.04414122161927747 0.06536789685227894 1.6732947827399522e-05 1.2872833733135696e-05 0.0003985348587573706
0.262 0.03734764087648498 0.04547928127612284 0.06493530998137383 1.7734576613039048e-05 1.3272509758071562e-05 0.00042948730577514055 0.037347640876487675 0.04547928127612399 0.06493530998137066 1.773457664173515e-05 1.3272509777647064e-05 0.00042948730671375557 0.03734764087648471 0.045479281276122774 0.06493530998137417 1.773457661237786e-05 1.3272509757273013e-05 0.00042948730572306437 0.03734764087650606 0.045479281276131545 0.06493530998135072 1.7734577746597847e-05 1.3272510329156882e-05 0.00042948733211983835
0.272 0.037598221139890524 0.046711984696092244 0.06449613019274808 1.830049466358855e-05 1.3522097530488584e-05 0.00045925311878745607 0.03759822113989639 0.04671198469609468 0.06449613019274116 1.830049477618744e-05 1.3522097599542111e-05 0.0004592531194475601 0.03759822113988989 0.04671198469609204 0.06449613019274887 1.83004946560272e-05 1.3522097525455582e-05 0.0004592531188284942 0.0375982211399353 0.04671198469611032 0.06449613019269797 1.8300497378027064e-05 1.352209888128242e-05 0.00045925316267154937
0.282 0.03785041185429676 0.047842082169676364 0.06406353800432665 1.8300453987851013e-05 1.3471794670932233e-05 0.0004782500451828187 0.0378504118543092 0.047842082169681374 0.06406353800431183 1.8300454230157035e-05 1.3471794803811731e-05 0.00047825004621915545 0.03785041185429534 0.04784208216967583 0.0640635380043284 1.8300453971400484e-05 1.3471794661652447e-05 0.0004782500453052311 0.03785041185439056 0.04784208216971344 0.06406353800421992 1.8300459687535915e-05 1.347179733547595e-05 0.00047825013229123113
0.292 0.03809737540845123 0.048872921189984986 0.06364737177838727 1.7717461547263655e-05 1.3061546748414449e-05 0.0004787886746655449 0.03809737540847715 0.048872921189995214 0.06364737177835593 1.7717461950884205e-05 1.306154694315606e-05 0.0004787886788273195 0.038097375408448216 0.04887292118998384 0.06364737177839094 1.771746152601804e-05 1.306154673911107e-05 0.00047878867469474415 0.03809737540864524 0.048872921190060314 0.06364737177816314 1.771747293481056e-05 1.3061551775722155e-05 0.00047878887212702084
0.302 0.038334455271712586 0.04980830966302539 0.06325447855818363 1.6679910183896233e-05 1.2349245106607516e-05 0.00045843190370993146 0.038334455271765946 0.04980830966304608 0.06325447855811835 1.667991080771594e-05 1.2349245375923522e-05 0.0004584319173123641 0.038334455271706376 0.049808309663022986 0.06325447855819134 1.6679910168996632e-05 1.234924510535367e-05 0.00045843190325380007 0.03833445527210928 0.04980830966317706 0.06325447855771942 1.667993337053879e-05 1.2349255130391456e-05 0.00045843236760152777
0.312 0.03855874014480413 0.050652397208464726 0.06288912621725662 1.550911538256855e-05 1.1541342658089986e-05 0.00042287265094308543 0.038558740144912576 0.05065239720850625 0.0628891262171224 1.5509116474723577e-05 1.1541343129486125e-05 0.0004228726859714186 0.038558740144791465 0.050652397208459904 0.0628891262172725 1.550911538480672e-05 1.154134267109894e-05 0.0004228726494218584 0.03855874014560571 0.05065239720876734 0.06288912621630767 1.550916460227806e-05 1.154136421816575e-05 0.000422873726514924
0.322 0.03876866829854363 0.05140957340974098 0.06255344694315765 1.4770627286461335e-05 1.1017911266549337e-05 0.0003885377975767124 0.038768668298761286 0.05140957340982347 0.0625534469428853 1.4770629616269126e-05 1.1017912373163746e-05 0.000388537873854197 0.03876866829851812 0.05140957340973133 0.06255344694318993 1.4770627294064333e-05 1.1017911284868981e-05 0.00038853779447440407 0.03876866830014388 0.05140957341033845 0.06255344694124321 1.4770732203361059e-05 1.1017958427107645e-05 0.0003885401858151995
0.332 0.03896368256097362 0.0520843816808543 0.062247883993219025 1.5126966700500411e-05 1.1224897183960022e-05 0.00038038567259957094 0.0389636825614053 0.05208438168101647 0.062247883992673475 1.5126971816578833e-05 1.1224899804750796e-05 0.00038038581684944427 0.03896368256092288 0.05208438168083526 0.06224788399328378 1.5126966656247417e-05 1.122489717251535e-05 0.0003803856679304839 0.038963682564130714 0.052084381682021674 0.06224788398940637 1.5127176035496904e-05 1.1224993720732917e-05 0.00038039051743112825
0.342 0.03914393959804726 0.052681447481041574 0.06197161743628242 1.6755998497981713e-05 1.2292699093144299e-05 0.00041336225850326623 0.03914393959889354 0.05268144748135705 0.06197161743520315 1.6756008561072343e-05 1.2292704439978279e-05 0.0004133625054288975 0.039143939597947666 0.0526814474810044 0.061971617436410595 1.6755998324123166e-05 1.2292699009317175e-05 0.00041336225240983795 0.03914393960420518 0.05268144748329948 0.061971617428783564 1.6756379805910718e-05 1.2292878685968918e-05 0.0004133710528929553
0.352 0.039310072964958406 0.05320541966273592 0.061722949615829796 1.8980392900971257e-05 1.3781656316286504e-05 0.00047291093073320556 0.03931007296659886 0.05320541966334352 0.0617229496137209 1.8980411043988324e-05 1.3781666110360244e-05 0.0004729113497989184 0.039310072964765144 0.053205419662664205 0.06172294961608053 1.8980392539679412e-05 1.3781656133815092e-05 0.00047291092169988275 0.039310072976836676 0.05320541966706039 0.06172294960125952 1.898105957217203e-05 1.3781974967443275e-05 0.0004729261133032561
0.362 0.039463006524902984 0.05366092360628122 0.06149963693775475 2.0735352323059125e-05 1.4976753604795085e-05 0.000528206997386316 0.039463006528047906 0.053660923607439986 0.06149963693368243 2.0735384885283516e-05 1.4976771378318539e-05 0.0005282077433376188 0.03946300652453232 0.053660923606144335 0.06149963693823937 2.0735351692614183e-05 1.4976753281108434e-05 0.0005282069812553342 0.039463006547567764 0.0536609236144847 0.06149963690977789 2.073654339441902e-05 1.4977328911569229e-05 0.0005282337645591874
0.372 0.03960381276909136 0.05405252453898602 0.061299160867250714 2.1226853414462962e-05 1.5342190171239108e-05 0.0005547128091869143 0.0396038127750563 0.054052524541174894 0.0612991608594763 2.122691521028531e-05 1.5342224318194722e-05 0.0005547142063937351 0.039603812768387744 0.054052524538727206 0.06129916086817688 2.1226852251320473e-05 1.534218954348721e-05 0.0005547127789485389 0.03960381281188194 0.05405252455440318 0.06129916081413994 2.12291028438629e-05 1.5343284976182025e-05 0.0005547624785331438
0.382 0.03973360941829001 0.05438469926311673 0.06111893696192535 2.036530132729655e-05 1.4827429906538319e-05 0.0005452570617434128 0.0397336094294871 0.05438469926721302 0.061118936947245406 2.0365426904978804e-05 1.4827499869239458e-05 0.0005452597891656676 0.039733609416968116 0.054384699262631904 0.061118936963676 2.036529885783935e-05 1.4827428498169095e-05 0.0005452570064355608 0.03973360949824633 0.05438469929182464 0.061118936862202496 2.0369796986406708e-05 1.4829623148672501e-05 0.0005453541634255107
0.392 0.03985348749796218 0.054661814569040186 0.06095646559946523 1.8981264355595113e-05 1.3999112808067344e-05 0.0005146616696995994 0.03985348751876789 0.05466181457663512 0.0609564655720425 1.8981526193892207e-05 1.3999258433306374e-05 0.0005146671136664758 0.039853487495503964 0.05466181456814041 0.060956465602738964 1.898125879256277e-05 1.39991095808014e-05 0.0005146615707490118 0.03985348764584365 0.05466181462200153 0.06095646541422906 1.8990421060294225e-05 1.4003560768558284e-05 0.0005148567718376522
0.402 0.03996446466077981 0.054888110879056394 0.06080943145519476 1.853271976750771e-05 1.3802999789637046e-05 0.000495863563563984 0.039964464699048866 0.05488811089300672 0.06080943140451238 1.8533232782632014e-05 1.3803283764233185e-05 0.000495874165044539 0.0399644646562546 0.054888110877402224 0.06080943146125183 1.8532708324552798e-05 1.380299323999477e-05 0.000495863386051955 0.03996446493150872 0.05488811097584265 0.06080943111479018 1.8550310156760935e-05 1.3811517296243173e-05 0.0004962436586343128
0.412 0.04006745853585213 0.05506769004715495 0.06067576078558869 1.9791367887614768e-05 1.469994540526141e-05 0.000515196383137486 0.04006745860552926 0.055067690072537534 0.06067576069291142 1.9792266224240765e-05 1.470044512207254e-05 0.0005152156285837777 0.040067458527606216 0.05506769004414245 0.06067576079667689 1.979134801364979e-05 1.4699934221397581e-05 0.0005151960573776549 0.040067459026441606 0.055067690222354485 0.06067576016670911 1.982187529434452e-05 1.4714841461159005e-05 0.0005158776796175014
0.422 0.040163275832651876 0.055204506563219215 0.06055364614733022 2.185716626157058e-05 1.6085477965114576e-05 0.0005621769795181329 0.040163275958231805 0.055204506608968335 0.06055364597964795 2.1858656313561864e-05 1.6086317949965237e-05 0.0005622103718345602 0.04016327581777796 0.0552045065577848 0.06055364616741491 2.1857135218439992e-05 1.6085460636557116e-05 0.000562176361700652 0.040163276712673314 0.05520450687737222 0.06055364503410067 2.190773927300202e-05 1.6110561083867603e-05 0.000563331331190004
0.432 0.04025261332199709 0.05530236150724935 0.06044154734690471 2.324292957947052e-05 1.698164522308401e-05 0.0006024200950618744 0.040252613546065304 0.055302361588938746 0.06044154704667122 2.3245465896572496e-05 1.698309946033943e-05 0.0006024787514563382 0.040252613295436314 0.055302361497537485 0.06044154738290745 2.3242880798296578e-05 1.6981617699921542e-05 0.00060241889787671 0.04025261488483279 0.05530236206533732 0.06044154536541542 2.3329150987345134e-05 1.702510470921027e-05 0.0006043945482586975
0.442 0.04033606663051085 0.0553648984556929 0.06033817580382626 2.3200619544964554e-05 1.6904453343864753e-05 0.0006124508022173118 0.04033606702636697 0.05536489860021838 0.060338175271751025 2.3205207415187682e-05 1.6907133146818826e-05 0.0006125577022730725 0.040336066583548214 0.055364898438496575 0.06033817586770509 2.3200535747846743e-05 1.6904404334242753e-05 0.0006124484886571994 0.040336069378673164 0.05536489943810009 0.06033817231314169 2.335590560519998e-05 1.6983880522124475e-05 0.0006159715778118195
0.452 0.04041414275160848 0.05539560040608727 0.060242468189558376 2.2255666904858146e-05 1.6246785493581495e-05 0.0005970675156665808 0.040414143444179394 0.055395600659467685 0.060242467256053985 2.226431552292158e-05 1.6251926591191904e-05 0.0005972666447763036 0.040414142669377644 0.05539560037591505 0.0602424683017649 2.225550794593537e-05 1.624668810123673e-05 0.0005970631719446662 0.0404141475372419 0.05539560211991352 0.060242462102230165 2.2544127964246275e-05 1.6396220687374276e-05 0.0006035309282171065
0.462 0.04048727311552973 0.05539778697290711 0.06015355459535487 2.207030625131263e-05 1.6161703552406092e-05 0.0005880365632998216 0.040487274315646936 0.05539778741314132 0.06015355297368284 2.2086051324411455e-05 1.6171219444219667e-05 0.0005883973052734018 0.040487272972919 0.055397786920444676 0.06015355479051587 2.2070002560327398e-05 1.616151046701216e-05 0.000588028918716895 0.04048728136925678 0.05539778993610917 0.060153544085170686 2.2583422367165874e-05 1.6431084809539422e-05 0.0005996260367940954
0.472 0.040555825818191005 0.055374611625144336 0.06007072588603088 2.394681591385977e-05 1.7505429810641782e-05 0.0006178895563487384 0.04055582787816666 0.055374612383167175 0.060070723096273315 2.397279912140561e-05 1.7521445322897533e-05 0.0006184950486250606 0.040555825573197826 0.05537461153474479 0.060070726222183415 2.394628773756769e-05 1.7505085281837587e-05 0.0006178772145970946 0.04055583991780032 0.05537461670304951 0.06007070791757583 2.477263124212461e-05 1.7947201949215186e-05 0.0006371403586896301
0.482 0.040620117057434235 0.05532905921847342 0.059993403518724134 2.713727410284752e-05 1.973866812057605e-05 0.0006827662863053265 0.04062012056020104 0.05532906051193608 0.05999339876579046 2.717778467896942e-05 1.9764168097159858e-05 0.0006837266553296888 0.04062011664049462 0.05532905906410858 0.059993404092158704 2.7136423719645266e-05 1.9738103763533457e-05 0.0006827471534410993 0.04062014091547498 0.05532906784291339 0.05999337309875393 2.8395889734882136e-05 2.0427345282881462e-05 0.0007128659339331564
0.492 0.04068042209613602 0.05526394416752893 0.05992111320585722 2.9865296480185715e-05 2.1651833026534427e-05 0.0007486904341131775 0.04068042799670107 0.055263946354656944 0.059921105185892345 2.9929393482393415e-05 2.1692913930026725e-05 0.0007502182469006556 0.04068042139317231 0.055263943906328654 0.05992111417471524 2.9863939707728147e-05 2.165092326488483e-05 0.0007486599077539458 0.04068046208643881 0.05526395868482473 0.05992106220543486 3.1812791710100154e-05 2.2741636087003194e-05 0.0007955639285737802
0.502 0.04073698542114965 0.0551819093288945 0.05985346235753196 3.110478141199906e-05 2.2550584375315617e-05 0.0007875151823038605 0.04073699526875107 0.055181912993450134 0.05985344895397717 3.121060875387586e-05 2.2619373659705084e-05 0.0007900323520156013 0.04073698424691669 0.055181908890945 0.05985346397892188 3.110255248929409e-05 2.2549080757685387e-05 0.0007874639138460714 0.04073705182466674 0.0551819335465573 0.0598533776790007 3.4232224088994675e-05 2.4339151497140325e-05 0.000862423204200595
0.512 0.04079002913480689 0.05508542535375749 0.059790120772821316 3.107881648831989e-05 2.2576954757738556e-05 0.00079489261393134 0.04079004541834429 0.055085431437708894 0.05979009858412867 3.1259188872044144e-05 2.2695564183435113e-05 0.0007991722687634697 0.040790027191399326 0.0550854246261553 0.059790123460602494 3.1075033476943856e-05 2.2574390554636233e-05 0.0007948037187260825 0.04079013837314108 0.05508546539031274 0.05978998152704545 3.61976415292891e-05 2.5571420064408736e-05 0.0009170029599973675
0.522 0.040839758736332894 0.05497679024353575 0.059730804288976355 3.080775309916984e-05 2.2394631837485103e-05 0.0007884942258275478 0.040839785416242086 0.054976800252159105 0.0597307679021199 3.111507176442778e-05 2.2599189692080035e-05 0.0007958107231516707 0.04083975554922004 0.05497678904570885 0.059730808702821096 3.080127867083271e-05 2.2390213239236297e-05 0.0007883405278292125 0.040839936787431544 0.054976855835574 0.05973057749333339 3.9043539686226636e-05 2.7337441823407978e-05 0.000985839292085579
0.532 0.04088636639222805 0.05485812916723643 0.05967526150916225 3.104896300517681e-05 2.2499911381910206e-05 0.0007920919496896879 0.04088640971146542 0.05485814548303916 0.05967520239339742 3.1559354188608754e-05 2.2844697662351952e-05 0.0008042981366217865 0.04088636121259675 0.054858127213127175 0.05967526869045059 3.103809462442736e-05 2.2492414611064557e-05 0.0007918343674109753 0.040886653960807665 0.05485823565821027 0.05967489559935668 4.3778402096955694e-05 3.0357841184581478e-05 0.0010992578821869333
0.542 0.0409300328210845 0.054731394988713385 0.05962326381505754 3.1492538900844775e-05 2.2716634036719388e-05 0.0008120977141130704 0.04093010252945876 0.054731421347038185 0.059623168654812035 3.2325346848053296e-05 2.3287703490658575e-05 0.0008318423696121283 0.040930024478206414 0.05473139182941114 0.05962327539211132 3.1474635878442726e-05 2.2704138274624255e-05 0.0008116787124526494 0.04093049308422512 0.0547315663222239 0.059622678964178014 5.054073108524882e-05 3.479851637702677e-05 0.0012706374629458208
0.552 0.04097092890570272 0.05459836995051483 0.05957459823649411 3.126415387745074e-05 2.2516423849939263e-05 0.0008309794024882482 0.040971040089141514 0.05459841215245484 0.05957444644626525 3.2632973739837326e-05 2.3465196599694603e-05 0.0008626550380672932 0.040970915586039346 0.05459836488814664 0.0595746167312009 3.123457832164428e-05 2.249560608246654e-05 0.0008302978334627018 0.040971658991900015 0.05459864312495184 0.05957367207276258 5.9300402042336825e-05 4.070980347805919e-05 0.0014987707640051371
0.562 0.041009216852933884 0.054460668449840224 0.05952906167089162 3.015101709211818e-05 2.1808524929368723e-05 0.0008286331121797831 0.04100939263661689 0.0544607354188766 0.0595288217334924 3.242801406797084e-05 2.339329597909976e-05 0.000880114736027314 0.041009195773227945 0.054460660409761 0.05952909095158564 3.010149842665185e-05 2.177359153371729e-05 0.0008274980139147447 0.04101036466336435 0.05446110007054402 0.059527608461255606 7.068337705149776e-05 4.8572912020941165e-05 0.0017883574736946958
0.572 0.041045049541428964 0.05431974032958048 0.05948645463329955 2.9230319036786823e-05 2.1327665627443942e-05 0.0008062701070218457 0.04104532503865634 0.05431984565939953 0.059486078768887264 3.29338704045207e-05 2.3903846208866946e-05 0.0008905226098735726 0.04104501647040773 0.05431972767287248 0.05948650057575547 2.9148288653380952e-05 2.1269956617524824e-05 0.0008043498314283275 0.041046838116229355 0.05432041613185722 0.05948419532458118 8.587304376948598e-05 5.922200817568552e-05 0.0021604037142345127
0.582 0.041078567284602935 0.05417687425760241 0.059446573981917855 3.0060284087720694e-05 2.2046140593099393e-05 0.0007890790700669518 0.04107899529985788 0.05417703845304968 0.05944599047892073 3.568152997842131e-05 2.596397718705114e-05 0.0009233886751881863 0.04107851585113748 0.05417685450920018 0.05944664542279798 2.9931671999062914e-05 2.195568872397997e-05 0.0007858983445294314 0.04108132969717892 0.05417792278593249 0.059443093620195016 0.00010590711417972813 7.33633703320468e-05 0.002643597901123955
0.592 0.041109893264417885 0.054033201545184845 0.05940920571463032 3.2794551554186775e-05 2.3977984067624684e-05 0.0008034418319462666 0.04111055243909242 0.05403345523010045 0.05940830802294107 4.080454336331685e-05 2.9603559223524622e-05 0.0010059087698237015 0.04110981396779332 0.0540331710040967 0.05940931581130646 3.260350812367954e-05 2.3842764889058324e-05 0.0007984590814329227 0.041114122034634534 0.05403481357683651 0.05940389365124421 0.00013135872515698214 9.138656321360583e-05 0.003262151773186265
0.602 0.04113912996012767 0.053889701265602455 0.05937411877038088 3.594568599812461e-05 2.611780451043948e-05 0.0008508739394735769 0.041140136280696495 0.05389008972347387 0.05937275016334531 4.717675679904702e-05 3.4075765274301694e-05 0.0011411820726946954 0.04113900876941902 0.05388965445228309 0.05937428691899627 3.566406032611289e-05 2.591685589898438e-05 0.0008434478680829309 0.04114554622913493 0.05389215706664534 0.05936608569657449 0.000162694973032533 0.00011363508954477659 0.00403539989044819
0.612 0.04116635727408663 0.05374720698378502 0.05934105857130477 3.800912845682864e-05 2.748149584484496e-05 0.000911643670685502 0.041167880145613615 0.05374779651003839 0.059338990829137135 5.393998018102467e-05 3.884411251281223e-05 0.001318101407904304 0.04116617366832759 0.053747135865643246 0.05934131308111502 3.758467622474949e-05 2.717694477760674e-05 0.0009007267848925599 0.041176006453455385 0.053750914072323935 0.05932902286103367 0.00020073879373075346 0.0001407186557734854 0.0049854719401996594
0.622 0.04119163007668539 0.05360641417070444 0.05930973720547281 3.8330533646089985e-05 2.7644998049212924e-05 0.0009635979767844622 0.041193914486222546 0.05360730084395263 0.05930664138299202 6.118846725499042e-05 4.401048413995042e-05 0.00152963536099857 0.041191354337119304 0.053606307090614966 0.059310118979177366 3.7673005904078635e-05 2.7172057429613714e-05 0.000947279527562134 0.04120601229195527 0.05361195890660666 0.05929187145919516 0.00024679514257423997 0.0001735849028063625 0.00614205750283605
0.632 0.04121497148497985 0.053467886640225816 0.05927981736097072 3.698732442694364e-05 2.6677430227742574e-05 0.0009887876555610825 0.04121836810890678 0.053469208251775174 0.05927522432694666 6.975345086380593e-05 5.017264268347461e-05 0.0017777874274947046 0.04121456100903122 0.053467726856274794 0.05928038488199416 3.594089189168482e-05 2.5925052552578784e-05 0.0009636256022670479 0.0412362167317117 0.053476103609607605 0.059253544745623804 0.000302547760888507 0.0002134428759971272 0.007542427759958908
0.642 0.04123635923671135 0.05333206065528654 0.05925088804390987 3.4704471379941894e-05 2.511385946262823e-05 0.0009777733612298869 0.04124136464268736 0.053334012655303624 0.05924413617911712 8.085359912009757e-05 5.8195803698283293e-05 0.002074858977314839 0.04123575360558644 0.053331824384928304 0.05925172401504065 3.300176649119374e-05 2.389421874054368e-05 0.0009377108135819437 0.041267458574531214 0.053344124406404576 0.059212617380565644 0.0003699907647621643 0.0002617164918324802 0.00923118887945785
0.652 0.04125570443478369 0.053199246156761276 0.059222430281616216 3.3173515782452626e-05 2.416098300452852e-05 0.0009440917727227166 0.04126301376668717 0.05320210257061188 0.05921259753096381 9.582227570571147e-05 6.90158084978079e-05 0.0024455775670463014 0.041254818936208346 0.05319890000657942 0.05922365029102357 3.0434503724479243e-05 2.2212974546753287e-05 0.0008794567489831054 0.04130080965439963 0.05321679033346085 0.05916721899793373 0.00045143903357019316 0.00032004914579390645 0.011261271656202193
0.662 0.04127282352150635 0.05306962527098288 0.059193771647525685 3.4657673309586786e-05 2.5342643090645916e-05 0.0009349581902300454 0.04128339823935276 0.05307376561089229 0.05917958901896901 0.00011571030643364036 8.335322725349036e-05 0.0029208819965400095 0.04127154080543636 0.05306912292431141 0.05919553526024168 3.059414751637725e-05 2.2465760520134555e-05 0.000834751553935569 0.04133762851471082 0.05309489457141396 0.05911490649934083 0.0005495156047254398 0.00039029156603788824 0.013694377336022282
0.672 0.04128740525065428 0.05294324863341112 0.0591640302188672 3.977110342132272e-05 2.899229039548559e-05 0.0010033736919098375 0.041302558619716025 0.05294919187403887 0.05914377380242437 0.00014097288060619986 0.00010151133327527676 0.003524367741442554 0.04128556477918667 0.05294252666260593 0.05916655490502319 3.429553772076711e-05 2.510130957450934e-05 0.0008629573247838372 0.0413796225285901 0.05297928918210187 0.05905251703454147 0.0006671143562035635 0.000474477206693108 0.016600787537433093
0.682 0.04129897318037866 0.05282002963459962 0.05913204850282867 4.6745135111882525e-05 3.3880290053447285e-05 0.001151123789023492 0.041320476136911186 0.05282847628372147 0.05910340731726286 0.00017167269277009234 0.00012353621636492136 0.004267460290668986 0.04129635813842621 0.05281900230900005 0.05913562679715308 3.958689471280769e-05 2.8758858869457144e-05 0.000970462956397235 0.04142891759636403 0.05287092288502512 0.05897600509739676 0.0008074284819619226 0.0005748441055844403 0.020060399716875885
0.692 0.04130683958540178 0.052699734974778645 0.05909631351321513 5.364561377694221e-05 3.8714321327978605e-05 0.0013338165045854325 0.041337049009250296 0.052711618013568474 0.059056231464605626 0.00020802146160187618 0.00014958732343373071 0.0051590586404708216 0.04130316098845272 0.0526982879667613 0.05910133369181193 4.4144674356224836e-05 3.188584849930168e-05 0.0011042228334222823 0.04148812651221571 0.052770878445674844 0.058880266863657035 0.0009740601776998425 0.0006939072806755498 0.024165096771949727
0.702 0.04131004080458147 0.05258196756970595 0.05905485278464512 5.9803578533315075e-05 4.306337392975731e-05 0.0015148282715283909 0.04135205054844961 0.052598512334960816 0.0589993455472997 0.00025072772186689613 0.00018016114563271327 0.006217322818937311 0.04130491874606987 0.05257995054934405 0.05906182304125424 4.697041723628757e-05 3.383024735868093e-05 0.0012140149033689391 0.04156039570162571 0.05268040174081765 0.05875895635732819 0.0011711448296680765 0.0008345373343067897 0.0290202695886002
0.712 0.04130724032250834 0.05246613621638917 0.05900509079237284 6.57253010660698e-05 4.728107625683214e-05 0.0016903782622279 0.041365051948084305 0.05248892788464588 0.058929043404217826 0.0003009901196584459 0.00021608170517549788 0.007472651053809168 0.04130018273178288 0.05246335450593637 0.059014666279821326 4.8345581813862786e-05 3.479845725776736e-05 0.0012840713671178772 0.04164939889416051 0.0526009099941636 0.05860430490091048 0.0014034667562349223 0.001000037239371758 0.03474435085440783
0.722 0.04129658554610755 0.05235140626973847 0.05894364764633913 7.254875209663658e-05 5.214517927280923e-05 0.0018852477490080071 0.04137529024609907 0.052382461322892065 0.05884060643824347 0.0003603749214688438 0.00025842700468733313 0.0089630359794139 0.0412869655304127 0.052347612025278406 0.05895665876771164 4.934439946041186e-05 3.553276204194139e-05 0.0013330174554318955 0.04175923786598345 0.052533963239592286 0.058406966867724126 0.0016766022664998007 0.0011942456383756007 0.04146806928424067
0.732 0.041275510003277026 0.05223662818624581 0.05886606910470038 8.163338478071336e-05 5.859544613650589e-05 0.002136578510959816 0.041381466239225694 0.05227846330381419 0.058728051113522126 0.0004307608994912634 0.0003085022025809848 0.010728669402494164 0.04126254375507434 0.052231511960523745 0.058883548234591826 5.1519739514467586e-05 3.710992244105593e-05 0.0014041144571004102 0.041894211366770316 0.052481183512790894 0.05815592977588619 0.0019970751209003688 0.00142165285910907 0.04933592994877723
0.742 0.041240493608043306 0.05212024959586307 0.05876650862393209 9.417716304859613e-05 6.746838302777501e-05 0.0024730688213501647 0.04138147850965398 0.05217593858058981 0.058583859696496765 0.0005142827496644334 0.0003678011055817182 0.012809925626517232 0.041223221727377024 0.05211343351766665 0.058789711414315736 5.6415975875815e-05 4.059589380680846e-05 0.0015421015529530437 0.042058437618287925 0.05244411578751952 0.0578385493122485 0.0023724160772955415 0.0016874499681269815 0.058510316054684465
0.752 0.04118683673639594 0.05200023414019974 0.058637444418852054 0.00011072325820100565 7.914567240030617e-05 0.002900724795233513 0.0413721457399048 0.05207344172168758 0.05839877999329326 0.0006131899183309121 0.0004379034759176095 0.015249026723423079 0.04116411231941904 0.051991268188681584 0.058667861491428296 6.455054320418115e-05 4.6334618461534854e-05 0.0017603857219751432 0.04225536812132978 0.05242404496156299 0.05744080588680823 0.0028110034003606945 0.001997424192927411 0.0691758357423272
0.762 0.04110855644611276 0.051874031570680344 0.05846958401779693 0.000131058315226468 9.348794151686985e-05 0.003407722855820858 0.0413490261181069 0.0519690127933529 0.05816184248028975 0.0007297017176840608 0.0005203720479170103 0.01809431514603485 0.04107904324060286 0.05186239443949024 0.058508939399402084 7.505553150608476e-05 5.3722531195795485e-05 0.0020349753965656554 0.04248728655691326 0.052421805056401004 0.05694792134231706 0.003321617900060239 0.0023576558429261097 0.08154017294119172
0.772 0.0409985382923729 0.05173865358038198 0.058252134675373705 0.00015478984036114128 0.00011024178572665212 0.003984591276095478 0.04130647092854042 0.05186020887253758 0.057860764156081684 0.0008659529733624482 0.0006167154097075942 0.021404977839508954 0.04096072168457679 0.0517237594100899 0.05830236857635034 8.676717598803846e-05 6.197702358840729e-05 0.0023357698371703354 0.04275490450129032 0.05243762420510207 0.056345485564063914 0.003912700333429996 0.002774010291733122 0.09582821170939732
0.782 0.0408490357750656 0.051590892286701766 0.05797355302071598 0.00018200638808558804 0.0001294899263334325 0.004642125413375009 0.041238010192874465 0.051744271153196277 0.05748284182381464 0.001023976481941866 0.0007283776871093641 0.025252798688247688 0.04080124848493627 0.05157210410810043 0.05803678803276047 9.947479772887123e-05 7.098621789031872e-05 0.0026594496026921106 0.043057127267740934 0.05247103429719221 0.05562116583545266 0.004591350721455682 0.003251454331626803 0.11226828620831017
0.792 0.04065249581267594 0.051427670555782956 0.057622729229409565 0.00021335341157274342 0.0001516899967826689 0.005412905760602833 0.04113705763620443 0.051618421637928735 0.05701627947439098 0.0012056104843972764 0.0008566773980568234 0.029718591121589335 0.04059295891848361 0.05140432060417526 0.05770122040972985 0.00011411438446793955 8.14137943688805e-05 0.003037302546287434 0.043390995086624765 0.052520846698811414 0.054766881929018435 0.005362201713102831 0.0037932879719008955 0.13107242076257974
0.802 0.040402548565364224 0.051246454762796996 0.057190373289262714 0.00024954932508902575 0.00017733708151450545 0.006336247849177154 0.040997786569542775 0.05148022706733383 0.05645170677988889 0.001412324483778241 0.001002690174434489 0.03488460347174807 0.04032942680079555 0.051217870902855185 0.05728644380027455 0.00013188311909368154 9.407322644301341e-05 0.0035150083625204117 0.043751751904502055 0.05258517289487471 0.05378109261743588 0.006226402431375888 0.004400450416428474 0.15241505970012714
0.812 0.040094909100690454 0.05104562335218106 0.05667025602147017 0.0002909231113866571 0.00020665598903210036 0.007440330164468897 0.04081594000562473 0.0513279314323636 0.05578353169923335 0.0016450601364501939 0.0011671396275127438 0.04082698040435311 0.04000637754337523 0.05101115988302935 0.05678622090580412 0.0001532589951639144 0.00010927101443029728 0.004122711887087302 0.04413297890072822 0.05266146184523554 0.052670695244824005 0.007180973847753527 0.005071073492268236 0.17641557666378094
0.822 0.039727951403391734 0.050824691727795135 0.05605998783670307 0.0003374082510583528 0.00023960900952822646 0.008735998850078976 0.04058934809187332 0.0511606635176247 0.055010804140582674 0.001904161396010664 0.0013503453849693478 0.04761167772498672 0.03962226936757934 0.050783762173918875 0.0561980689043927 0.00017792830239788407 0.00012678377810342853 0.004863223917958399 0.04452674480804302 0.05274653318059955 0.051452098463871006 0.008218702012156518 0.0058003932541026565 0.20312841781924923
0.832 0.039302826612128895 0.050584342553230334 0.05536117966277051 0.0003888472367492156 0.000276105863484028 0.010223371408842092 0.04031802852235319 0.05097846981604336 0.054137435005628835 0.0021893781336081285 0.001552218084807797 0.0552942835966175 0.039178414353628864 0.050536451974026016 0.05552341421467262 0.0002054299317744545 0.00014630443818325573 0.005723834102449981 0.04492375431597126 0.052836600671064216 0.05015126701969578 0.009328578976564422 0.0065810286140075575 0.2325421133628989
0.842 0.038823147837763 0.05032627451924404 0.054579033771686325 0.00044520258842211665 0.00031614120855532376 0.011902033905670729 0.04000388679977923 0.050782182406172306 0.05317182314073881 0.0024998906317068546 0.0017722683491213336 0.06392200430063415 0.03867866255118229 0.05027104936693988 0.05476717918547191 0.0002356473593966906 0.00016776689649946453 0.006693756566859672 0.04531350924644361 0.05292729766477234 0.048802816295907124 0.010496671128523313 0.007403550310071844 0.26458602167244927
0.852 0.03829438233647024 0.05005293169081103 0.053721559512216216 0.0005065172552166651 0.0003597625858169428 0.013777401035305266 0.03965014731195989 0.05057317819049424 0.052126090606300586 0.002834341295482054 0.0020096233725162885 0.07353591077108795 0.03812879122889495 0.04999014599386322 0.05393699507761685 0.0002687910363469443 0.00019132632113441611 0.007773491435134404 0.04568452435620316 0.05301372891849432 0.04744840523893969 0.011707232748914163 0.008257219596957318 0.29914229614437904
0.862 0.03772313617049788 0.049767192612845026 0.05279865271453386 0.00057276471220626 0.0004069678873991864 0.01586182538402191 0.03926069232639662 0.05035310374195881 0.05101516644551866 0.0031908996057831867 0.0022630693291232572 0.08417244550954589 0.03753578536520475 0.04969678988221668 0.05304227998640417 0.00030512288667832355 0.00021717244549380335 0.008975062724510945 0.04602464443228941 0.0530905728660231 0.04613468216294768 0.012943876425394591 0.009130762954839434 0.3360601434983618
0.872 0.037116488891916335 0.04947208534938483 0.05182123245920042 0.0006437511341226282 0.0004576380213427789 0.018172009658515394 0.03883946313233672 0.05012362934467141 0.04985590819109695 0.003567374395019779 0.002531127579749347 0.09586395245143212 0.03690716717045759 0.04939419590352737 0.052093375910842836 0.0003447314038703497 0.0002453763764637842 0.010316655981075656 0.046321482744083396 0.0531522322685395 0.044910928654725936 0.01419063611734005 0.010013030440390019 0.37516972033239376
0.882 0.03648146984988422 0.049170566195970745 0.050800544753955866 0.0007191043197995175 0.000511526078258437 0.020724883523892977 0.0383900151294797 0.049886269324680314 0.048666361792846106 0.003961353286647977 0.002812149791398048 0.10863843602031516 0.03625046591974998 0.0490855196256171 0.0511008553843169 0.00038744585374782633 0.0002758269822839743 0.011815413072769562 0.0465629546613089 0.05319276092796682 0.043826425152045115 0.015432802707394482 0.01089280811651037 0.4162937268323517
0.892 0.0358247015232442 0.04886537180950465 0.04974766530702023 0.0007983311928447238 0.0005682948445124564 0.023534519453925044 0.037915252748405556 0.04964227832623363 0.04746518187413973 0.0043703385383584035 0.003104411306978421 0.1225190722517463 0.03557285301957248 0.04877370423496636 0.05007503066579567 0.0004328841565984236 0.00030826110837739 0.013482697094220088 0.046737851132188216 0.05318351843756791 0.04292713961675295 0.01665748902902132 0.011708685091579001 0.4592495158459379
0.902 0.03515219047467248 0.048558935860436706 0.0486731822028886 0.0008809297763669064 0.0006275955392808509 0.02661192923879001 0.03741732325121112 0.04939261400830638 0.046271183495222926 0.004791858482552705 0.003406188939999055 0.13752398148425607 0.034880922618028956 0.048461391625482526 0.04902564679422632 0.0004806239349487933 0.000342384783712939 0.015324755821832473 0.046836436188256364 0.05311282942635483 0.04225160071040103 0.017854014453379974 0.012462134010661666 0.5038436894145688
0.912 0.03446922717094865 0.04825335351232658 0.047587013307741816 0.000966497957456489 0.0006891447362643871 0.029966881833011143 0.03689762694882681 0.04913794808933042 0.04510297165246554 0.005223540056363075 0.003715812727456632 0.1536663094665458 0.03418057901322774 0.04815088105796183 0.04796171354031061 0.0005303907236146344 0.0003780059824804521 0.01734685521111807 0.04685063698129132 0.0530114182538886 0.04183053399131819 0.019013617987882227 0.013227869504008564 0.5499182848161221
0.922 0.03378035762368704 0.0479503776744546 0.046498309396586855 0.001054750607151688 0.0007527357433773247 0.03360893402172746 0.03635690203815294 0.04887870795855232 0.043978592252621594 0.005663134242017387 0.004031685380623757 0.1709542693799935 0.03347699406408448 0.04784411951128696 0.04689142728914682 0.0005820951754419181 0.00041505808182676763 0.01955570556522634 0.046774147974869666 0.05288350351038615 0.04168358250074384 0.020129131468222244 0.013996376767861536 0.5973245329814173
0.932 0.03308940263205553 0.04765143570505829 0.04541540636083285 0.0011454380324371826 0.0008181818877318315 0.037546390851838925 0.03579535492469233 0.048615135850332225 0.04291516417926525 0.006108506655744561 0.004352277815961691 0.18939096995829818 0.032774610817749926 0.04754271261057848 0.045822146089403964 0.0006356991038103866 0.0004535048158919158 0.021957964104397622 0.04660315594806482 0.05272658890871031 0.04181758583500481 0.021195525212133446 0.014751537385804737 0.645929244464955
0.942 0.03239950981122198 0.04735765894208911 0.04434580334909215 0.001238267320375067 0.0008852645348155888 0.04178492985301341 0.03521281665384792 0.048347356465177974 0.04192847269100173 0.006557624664131611 0.004676122328276939 0.20897426730507376 0.03207717910336448 0.047247948725534665 0.0447603943465948 0.0006910856942362071 0.0004932534353883951 0.02455793060837423 0.0463359337285277 0.05254017578356916 0.04222653452726662 0.02220905595435516 0.015486602661015118 0.6956233781242271
0.952 0.031713221751301486 0.04706991775822688 0.04329614675538613 0.001332908440833989 0.0009537406054149891 0.04632797297860831 0.034608905394878285 0.04807544447754948 0.04103251780098314 0.007008563907078604 0.005001818554593071 0.22969687065996186 0.03138780702619252 0.046960829144941645 0.04371187643850511 0.0007480729432121348 0.0005341694607690731 0.027358059612799704 0.04597287480739977 0.05232308260198355 0.04289165191942047 0.023167123516486806 0.016192687727334766 0.7462901029404412
0.962 0.031032539587204037 0.04678885463114448 0.042272201022788794 0.001429047886522188 0.001023380361498474 0.05117830250275959 0.03398317260042805 0.047799483478284936 0.04023902475971542 0.007459528870243129 0.005328048030918822 0.25154654219578587 0.03070900816334362 0.04668209700027842 0.04268147935786239 0.0008064998037131087 0.000576137879080763 0.03036139763542254 0.04551665100996235 0.052072927846728706 0.04378255241155616 0.024068342309038385 0.01685962759700246 0.7977886702587423
0.972 0.030358969376131955 0.04651491110557697 0.041278801726872746 0.0015264056926579468 0.0010939772097447614 0.05633870991444987 0.033335219618470115 0.04751961160513965 0.039556951343710706 0.007908868420305597 0.005653584553141967 0.27450609799990555 0.030042732372545313 0.0464122609538564 0.04167325868030334 0.0008662398207404221 0.000619069500325414 0.03357220307582447 0.0449733089605418 0.051789244509295215 0.04486132417998045 0.024913517398917378 0.017483676064606324 0.8499826658528695
0.982 0.029693557226390346 0.04624835061703031 0.04031980876754271 0.0016247093373058738 0.0011653279159065724 0.06181093994333322 0.032664789821309784 0.04723605535678183 0.038992059232703685 0.008355080007857119 0.005977296307252256 0.29855331554384934 0.0293903867937051 0.04615161571411147 0.04069042412413557 0.0009271410064403034 0.0006628560446353615 0.036993614874219885 0.04435051367129064 0.05147836967775336 0.04608953130969852 0.02570376930083578 0.018072067903623108 0.9028109346349815
0.992 0.029036930337308246 0.045989282527198354 0.039398083943825685 0.0017236900799009432 0.0012372301268580032 0.06759462039121598 0.03197185198050953 0.04694915445984547 0.038546625351864774 0.008796811294213957 0.00629813633333998 0.3236613207348453 0.02875286492975807 0.045900264782465346 0.03973534714194324 0.0009890147870436274 0.0007073617426624623 0.040625350007860744 0.04365728418310375 0.05114534428822757 0.04742672678745247 0.026440329110245263 0.018626575192925855 0.9562122545269567
1.002 0.028389354480336047 0.04573769040164087 0.038515499908567834 0.001823128607597733 0.0013095146792049424 0.07368790855484367 0.031256684754063645 0.04665897797856157 0.038219343593961876 0.009232864629088249 0.006613434531718696 0.3498000462301503 0.02813059496759347 0.04565814849239533 0.038809595663163554 0.00105172069981741 0.0007524824596400885 0.04446438718811484 0.0429045480751664 0.05079337780078126 0.04883168215383014 0.02712516368927121 0.01914423688588439 1.0100878115153595
1.012 0.027750803588723266 0.045493462654726036 0.037672968374489274 0.0019228951727747893 0.0013820735955927625 0.0800894087601819 0.030519961610578347 0.046365599403507346 0.03800543443335387 0.009662204577670874 0.006919975360781518 0.37693909398264636 0.02752360347908469 0.04542507550061483 0.03791398193625389 0.0011152466348189152 0.0007982014609993838 0.04850786798534134 0.042104770525000654 0.050427892345352485 0.050266229596868287 0.02776074003299589 0.019626027321508942 1.0643547354734768
1.022 0.02712102937760187 0.04525642113822952 0.0368704759496801 0.002022929891568254 0.0014548467216617988 0.08679959665048213 0.02976281026924163 0.046070417262539576 0.03789695174453726 0.010083935708254022 0.007219418742365467 0.40505016531949917 0.026931582887187052 0.04520075337347225 0.03704860971804378 0.0011796868283258076 0.0008445750576824505 0.05275524916278437 0.04127209731182622 0.05005427192363824 0.05169530516424252 0.028350212598580275 0.020072158065158444 1.1189378784044304
1.032 0.02649962123100497 0.0450263443082309 0.036107128683746305 0.0021231854792369874 0.001527783145456943 0.09382090378713198 0.02898683837545757 0.04577477456231731 0.03788326022759835 0.010497266915227467 0.007512525382153784 0.4341092458397244 0.026353953501539233 0.0449848149905056 0.036212919719462965 0.0012451538160129145 0.0008916740639389395 0.057208313115515504 0.04042311560801196 0.04967634493625408 0.0530861100606615 0.028898102573365943 0.020482520761169867 1.1737641744102476
1.042 0.025886051873439276 0.04480298402399642 0.035381210877912454 0.0022235920995431545 0.0016008178431674573 0.10115696389285297 0.028194127834745484 0.0454799557180432 0.0379516514247978 0.010901497289533097 0.007799276099251326 0.46409790784202637 0.025789916201495115 0.044776839867835996 0.035405737275084996 0.0013117245239206287 0.0009395484871268421 0.06186983470402191 0.03957412600228213 0.04930186251705647 0.054413591939952974 0.02940843699605451 0.020863174956897754 1.2288611484686633
1.052 0.025279708514141547 0.0445860768476433 0.034690258449904705 0.002324061824654641 0.0016738744847825194 0.10881153838740737 0.027387189621642133 0.04518731348677558 0.03808803613780762 0.011296015751718739 0.00807958873784289 0.4950033886061558 0.02523849573730284 0.04457637120175422 0.03462532216442944 0.0013794485541237815 0.0009882325145608897 0.06674163168374345 0.038740116960167825 0.04894179823633317 0.0556613207085478 0.029884439667528875 0.02122273069166892 1.284359609549308
1.062 0.024679913253724168 0.044375351696954765 0.03403114630177167 0.002424507775663514 0.0017468775131087991 0.11678714552466674 0.026568883162737988 0.044898198256678595 0.03827764641446175 0.01168030631102371 0.008353255476931493 0.526818559142863 0.024698578177940685 0.0443829302480181 0.03386942116826956 0.0014483773818642013 0.0010377620826124664 0.07182185671166678 0.03793585483207522 0.0486003867232691 0.0568122665305257 0.03032977394223089 0.02156139913411662 1.3402976273608433
1.072 0.024085940100887174 0.04417053546885999 0.03340019790896302 0.002524866791720586 0.0018197467734968821 0.12508435865754466 0.02574231049299392 0.044613916994729184 0.0385056922195941 0.012053951664061209 0.008619994362207135 0.559542648576781 0.0241689489089759 0.04419602988988364 0.03313533091166441 0.0015185989904919401 0.0010881971937084945 0.07710204162498924 0.03717535937173858 0.04828008616694448 0.0578525739332806 0.03074860017109201 0.021878074055973844 1.3966713422585901
1.082 0.02349703669502437 0.04397136179229912 0.032793328783566784 0.002625135950244596 0.0018924472499580753 0.13370457095300664 0.024910701174463503 0.0443356477564356 0.03875793713803298 0.012416637087016312 0.008879353438557691 0.5931837070612548 0.023648337643810725 0.044015188982475056 0.032419979237018566 0.0015902997476266174 0.0011396652060934713 0.08256576157876544 0.036471009225162755 0.047986188616437504 0.05877484108441989 0.0311453214868816 0.022177648538012434 1.4535415828232994
1.092 0.02291245617030935 0.04377758048275846 0.03220617184109919 0.002725416049106783 0.0019650753383334573 0.14264884554982904 0.024077299408077794 0.044064506502477965 0.03902115139978462 0.01276814998793848 0.009131065373643854 0.6277625937678699 0.023135475210399624 0.04383994859698856 0.03172003055508661 0.0016638405217073173 0.001192415039552917 0.08819261085721693 0.035833064039439665 0.047720477096152444 0.05957303541189791 0.031524472057833736 0.022461723124057465 1.5109431173405234
1.102 0.02233150493602687 0.043588966551127754 0.031634222761223615 0.0028259349032073605 0.0020378021440246854 0.1519194392086819 0.02324526858246242 0.04380151363956998 0.03928343905335778 0.013108372610754492 0.009375055283591813 0.6633182423990837 0.02262916539251179 0.04366989074098142 0.031031987012713563 0.0017397803673619568 0.001246835099816148 0.09396158060378486 0.035270479652461016 0.04748400697383546 0.0602441082098947 0.031891392348048705 0.02273224517689671 1.5689320205217525
1.112 0.02175360918528345 0.04340533657277557 0.031072994452406473 0.0029269801784632906 0.0021108310236436175 0.16152345276472033 0.02241762992493259 0.04354753789792411 0.039534443276633004 0.01343727062032888 0.009611308403897545 0.6999125083349436 0.022128373692912765 0.04350465944842592 0.03035228601589806 0.0018188087942435877 0.0013034083287950626 0.09984975447141724 0.0347906144279988 0.0472778471824258 0.060787821494589 0.03225207484834402 0.022994279341496556 1.627625781752215
1.122 0.021178411245745467 0.043226569748630324 0.030518173639563422 0.0030288257878363025 0.002184355929035836 0.17147342533946583 0.021597245121298094 0.04330324657226944 0.03976545134552739 0.013754878759006594 0.009839731016997998 0.7376321913074586 0.021632337163038556 0.043343984593800004 0.029677428132018152 0.001901592674661779 0.001362607637451414 0.10583348005397492 0.034396777354785545 0.047102310953270124 0.06120550649251945 0.03261184337341352 0.02325263806821959 1.6871618092413274
1.132 0.02060589046300698 0.04305263120287292 0.029965796751253698 0.0031316434584975476 0.0022585023343581253 0.18178567382825112 0.020786856812226782 0.04306919981941379 0.039969443760151706 0.014061293924802168 0.010060361826138493 0.776586685633639 0.021140698725245693 0.04318770859477696 0.029004130724130526 0.001988605714938123 0.0014247781513705602 0.1118861609086784 0.03409002756708971 0.04696376154345508 0.061506808476879754 0.03297627675283356 0.023518373892982634 1.7478297296761731
1.142 0.020036509582107932 0.04288359710454087 0.02941246277174412 0.0032354084637382825 0.0023332614609862497 0.19247940733945654 0.019989190961527924 0.042845813816376 0.040141108973824086 0.014356679280233427 0.010273198949394319 0.8169001755784281 0.020653651522063932 0.04303581173147084 0.028329525202301507 0.002079985063027583 0.0014900372082769543 0.11797481431974377 0.03387141723211795 0.046857038437079945 0.06168995084734965 0.033352338319822296 0.023791161277051547 1.8095967101378172
1.152 0.01947135203178538 0.04271967257272452 0.02885559183573304 0.003339764286747211 0.002408395082809849 0.20357992531888594 0.0192071016409239 0.04263343735278804 0.040276830834307144 0.01464127467129565 0.010478300647238254 0.8586990022246892 0.020172070294929692 0.042888430348529266 0.02765140296258923 0.0021753483675273615 0.0015581444463011523 0.12406305472540388 0.03374186817687766 0.04678578635344086 0.06176193331660505 0.03374810922277633 0.02407915790948851 1.8724975850142758
1.162 0.018912201172489006 0.04256119200146437 0.028293643962501513 0.0034438554169383276 0.002483320704382976 0.21512042898495098 0.018443706576581464 0.04243239352563369 0.04037462286256968 0.014915407910647351 0.010675861101740387 0.9020953852737246 0.019697571365225472 0.04274585490816043 0.026968485114829476 0.0022735810459583216 0.0016283499574622899 0.13012302763664288 0.03370232177232761 0.0467448449617405 0.06171900730487215 0.03417251672625483 0.024383941351409224 1.936236654000805
1.172 0.01836149179781159 0.042408588807049646 0.027726312618861264 0.003546260179876363 0.0025570635865595657 0.22714945753225035 0.01770246572789694 0.04224304300949909 0.04043401440495467 0.015179527171700983 0.01086634344837064 0.9471709522377836 0.01923243750571839 0.042608496128283706 0.026280645170815516 0.0023726241109915613 0.0016992402353338217 0.1361558074011504 0.03375395088380849 0.04673791912037165 0.061564943202096135 0.03463500005192389 0.02471540393450871 2.0005250022619583
1.182 0.01782207809021071 0.04226232863839532 0.027154612601597187 0.003644959407606462 0.002628228585499339 0.23974182556449994 0.016987157663583767 0.042065585606458934 0.04045579118451928 0.015434265083538934 0.011050094672673035 0.9939595270994123 0.01877936824128414 0.042476815341604086 0.025589030319300068 0.002469475837519556 0.0017687324598868116 0.14221482755973539 0.033898191117420144 0.04676298899029796 0.06129672278787303 0.03514505054326363 0.025077676990092307 2.0647509529230565
1.192 0.017296864511984623 0.042122823414427746 0.026580785164345425 0.003737473676734141 0.002695088557157767 0.25300306892382746 0.01630175457183822 0.0419002542815993 0.040441661439392325 0.015680530846851316 0.011227914316416955 1.0424340238860073 0.018341082095114727 0.04235123071866371 0.024896018821316254 0.0025604271204621542 0.001834230533729449 0.14842398739602417 0.03413639220564258 0.04682198955792628 0.060914036761281244 0.035711451141187234 0.025477507802864858 2.12817223148004
1.202 0.016788390001381378 0.04199034953925055 0.026008000428535356 0.0038211896848790524 0.0027558069930672725 0.2670618743975458 0.015650253178497196 0.04174709128042727 0.04039379822665683 0.015919615118090737 0.011400661698892206 1.0924956602869513 0.017919887307225376 0.04223202855432711 0.02420495995099058 0.002641480070145471 0.0018929101057499772 0.15497422368886746 0.03446835261930582 0.046912791362072 0.06041332233348154 0.036340624200054045 0.025917078987855606 2.189840795582639
1.212 0.01629846931297273 0.041864991018844284 0.02543998765923486 0.003893767333330521 0.002808718250732344 0.2820586346901975 0.01503652799265626 0.04160603637149255 0.04031439106691654 0.01615326842651366 0.011569573800881472 1.1439690625591903 0.017517334914712634 0.042119303185839285 0.023519836866535502 0.0027088724744950255 0.0019420836190088937 0.16211543261854353 0.03489009446174826 0.04703514479792221 0.0597942976847172 0.037034637293859606 0.02639943253118091 2.2488701876472788
1.222 0.015827983457747614 0.041746621949704146 0.024880575263369727 0.003953480680501848 0.0028525691607388538 0.2981228264243578 0.014464253602590656 0.041476925572796995 0.04020528216357562 0.016383717488834503 0.011736229508394858 1.1966034101412948 0.017134023073823074 0.042012935618507934 0.02284483416776467 0.002759546628874268 0.0019795336509358832 0.17011704854039342 0.03539479649868705 0.04719322207232302 0.05906380748100291 0.03779137458583292 0.026928865963087356 2.3045085049462517
1.232 0.015376853730627561 0.04163492767024511 0.02433326540459674 0.003999493159482811 0.002886720585481351 0.3153438033269605 0.013936895133946544 0.04135946792563773 0.040067718530434546 0.016613594541217525 0.011902400863214745 1.250078118800174 0.01676958069848884 0.04191261095737852 0.022183957494981137 0.002791422553168394 0.0020037137310977395 0.17922758762871302 0.03597235994343529 0.04738180078903558 0.05822641859293757 0.038604062046604944 0.027497930302106007 2.356018511062191
1.242 0.014944146906609966 0.04152944807251105 0.02380101450518623 0.004031982422174062 0.002911243481570604 0.33375930598120995 0.013457730701988354 0.04125341546849662 0.039902280843335476 0.016845780041211355 0.012070248772268807 1.3040134878475311 0.01642279597201507 0.041817862441467755 0.02154073468702341 0.002803478781170383 0.0020138159408376217 0.18963062100653527 0.03660849797844306 0.04759119004431194 0.057291326660391884 0.03946085753223244 0.028093427789488715 2.4029977352209935
1.252 0.014528255119828878 0.04142962867072089 0.02328616705619821 0.004052043058689154 0.002926857831479986 0.35335307848359515 0.013029881014548092 0.041158382284296406 0.039708911461711315 0.017083195032708495 0.012241747352993194 1.3579821389738251 0.016091812313636496 0.04172812351801484 0.020918140360268653 0.002795718175511534 0.0020097577465506278 0.20143148454526233 0.0372853690435336 0.04782173248549121 0.05627700830986728 0.04034593109558405 0.028711118941372422 2.445475660976318
1.262 0.014127116908088433 0.041334872769747656 0.0227903175081117 0.004061514286588534 0.002934824970747671 0.37404060175938314 0.012656323572410899 0.04107411852614715 0.03948709186248195 0.01732858726249509 0.012419057646030658 1.4115239765361938 0.0157743424746132 0.04164277768776719 0.020318513967331583 0.00276899136042165 0.001992065380945692 0.2146353411367526 0.03798259496476466 0.04806733207178355 0.055202930007525394 0.04124085088294612 0.029339245759981803 2.483760257833746
1.272 0.013738431619604672 0.04124458442323306 0.02231457721033482 0.004062778094442048 0.00293680144122778 0.39570075396159504 0.012339849992670756 0.04100023628059374 0.03923597605530628 0.017584337993994125 0.012603768963672346 1.4641572514443417 0.0154678827578427 0.04156120329757202 0.019743648710326352 0.0027247698584462747 0.001961718526974773 0.22916888855767859 0.03867986466926707 0.0483166456534313 0.05409042771703735 0.04212693035667567 0.029961849731396727 2.518503915768515
1.282 0.013359831805346518 0.04115819941158379 0.021859510392166895 0.004058571053840704 0.002934715776554442 0.41816556967008 0.012082971694954705 0.040936503112147665 0.03895460291509932 0.017852316637124884 0.012797393346152092 1.5153927470955777 0.015169885003941713 0.041482806210951864 0.019194897471100612 0.002664962508374566 0.0019200236996133766 0.24489841729446252 0.039360223108922315 0.048561490016102445 0.0529630973749191 0.042987972186743495 0.030566858052575 2.550646601612459
1.292 0.012989016318975496 0.04107520524282828 0.021425284073809055 0.004051808632826851 0.002930642395048893 0.44124125176932805 0.011887775961437386 0.040882547979038675 0.03864201240199413 0.01813379475914813 0.013000690860457192 1.56474414984602 0.014877886744381766 0.04140704195831203 0.018673158623484648 0.0025917822057199614 0.001868521442717388 0.261637720800039 0.04001083402098687 0.04879600104973509 0.051845983649578604 0.043811072058201776 0.031145384679122874 2.5813193851728
1.302 0.012623847087221408 0.040995152623355756 0.021011740111453247 0.004045421877081959 0.002926683583818976 0.4647208988996142 0.011755743975895775 0.04083813030211679 0.03829742633134899 0.018429410303521635 0.013214211737681768 1.6117436655070472 0.01458959242746799 0.041333427278481515 0.01817900420467601 0.0025076734959309645 0.0018089353763773048 0.2791807553428185 0.0406216761494299 0.04901505175639325 0.05076516468684962 0.04458574474128183 0.031690065163599165 2.611830169322894
1.312 0.012262420240434349 0.04091766140607731 0.020618311348126698 0.004042261315868259 0.0029249011189689655 0.4883789329392595 0.01168755180358817 0.04080293840565341 0.03792031166434288 0.018739173075600173 0.013437909922392369 1.6559548431416151 0.014302929984878102 0.04126154649951961 0.017712640457463607 0.002415271689516272 0.0017431425348917175 0.2973089328456812 0.04118389682575564 0.049213753611981804 0.04974793648452715 0.04530270184349646 0.03219415402402698 2.6437360901811777
1.322 0.01190309913311794 0.040842419279143 0.02024418577889327 0.004045035051824837 0.002927264377162778 0.5119942550405138 0.011682889038321183 0.04077666619726132 0.03751046068550154 0.01906249688433997 0.013671350224878158 1.696988950785202 0.014016084499869826 0.04119105351504229 0.017273882183929615 0.0023174009484226697 0.001673170781796978 0.31580013388842615 0.041688864654815264 0.04936127291969439 0.04882181527843117 0.04595313478012973 0.032618486267840474 2.6786433920958683
1.332 0.011544515969417876 0.04076917604168529 0.01988825148903491 0.0040561883933291085 0.0029355639851961525 0.5353489839743291 0.011740327435924975 0.040758957427052614 0.03706797443563307 0.019398246271510083 0.013913669494081123 1.7345179729271614 0.01372749936934691 0.04112166805573882 0.016862194801761852 0.002217131460575261 0.001601238670022477 0.3344425443152907 0.04212933420592195 0.04944774656868476 0.048012699709692706 0.04652965233308379 0.032952956768373697 2.7181997992682647
1.342 0.011185581858041284 0.04069773929483425 0.019549102944885707 0.004077792910086075 0.002951327064798367 0.5582355022671094 0.011857275381754746 0.040749416865796056 0.036593292508861015 0.01974479856015113 0.014163704088205203 1.7682874449238122 0.01343586774528945 0.041053170596505435 0.016476651668982354 0.0021178073292729776 0.0015297745853236088 0.35303469156704237 0.0424993769692175 0.04952021762403251 0.04734221996862748 0.04702631012415405 0.03325677638138485 2.764050480384826
1.352 0.010825494925708138 0.040627969472150735 0.01922512643449948 0.0041114723957544575 0.00297575630117112 0.5804693460455724 0.012030002069504412 0.04074744147047771 0.036087419336402284 0.020100103503486094 0.014419704646612075 1.7981399908501583 0.013140138285085614 0.040985399900418495 0.016115938801382425 0.0020230293646320003 0.0014614037288537653 0.371391227949275 0.042794220118183644 0.04958009484569234 0.046830985667519726 0.047438443479561235 0.03352952583578536 2.818056331606771
1.362 0.010463740249922564 0.04055977380537442 0.01891454452399981 0.004158369718423963 0.0030097028586367172 0.6018932949676137 0.012253759582051587 0.04075250807136627 0.035551505686204625 0.02046175646858766 0.014680049097583428 1.8239987650401404 0.012839522521344503 0.04091825069174559 0.015778358997760786 0.0019366228053534198 0.0013989243123250987 0.3893459673616315 0.04300930198874488 0.049612073783763914 0.046487330856117726 0.04776178975561062 0.03375122266620893 2.881130439375247
1.372 0.010100093337512528 0.040493101087817236 0.018615276821774756 0.004219137004690128 0.0030536581308961103 0.6223639638629777 0.012523022862957806 0.04076395192166841 0.0349871780243846 0.020827098597961242 0.014942871421301124 1.8458845059069318 0.012533496201337273 0.04085167007113773 0.015461916898431035 0.0018625688959392037 0.0013452573091082454 0.40675908212857564 0.04313976670070345 0.04961216101484761 0.04632394607066912 0.04799200971840564 0.033918445190598584 2.9549429152418143
1.382 0.009734639426680236 0.040427937762787185 0.018325132046237595 0.004293945174216922 0.0031077591523534197 0.6417684119289654 0.012831719974863725 0.04078097586577516 0.0343965952219225 0.021193295087992215 0.015206127517723548 1.8639180228075765 0.01222180493668018 0.040785654284768026 0.015164177404090144 0.001804836301090028 0.0013033226600506333 0.4234956733590417 0.043184159847660955 0.049576397056943486 0.04634264332269635 0.04812767624678314 0.03402829848593346 3.0404196957352996
1.392 0.009367778148626557 0.040364301739818836 0.018041852446692836 0.004382520779119381 0.0031718153223349284 0.6600167028406814 0.013173463028450171 0.04080266748516339 0.03378244811042694 0.02155741298680919 0.015467686296744939 1.8783167560428211 0.011904480652965111 0.040720246613803066 0.014882432049698078 0.0017670624230531151 0.0012758045517739691 0.4394409012407485 0.04314478916615206 0.04950106937592601 0.04653880814502703 0.04817062130458605 0.03407798315208849 3.138079416403022
1.402 0.009000199083357583 0.040302232561416636 0.01776317820011554 0.004484181835781987 0.0032453348023371072 0.6770502199048852 0.013541765930322516 0.040827895169413334 0.03314810152492503 0.021916495510942675 0.015725094734726882 1.8894008669092577 0.011581832172853202 0.04065553073760267 0.014613956644216202 0.0017521140846936364 0.0012648261977066242 0.4545184011899759 0.0430245094748836 0.049383998653021614 0.04690964759067059 0.048123211429178234 0.03406649031606612 3.248690641965813
1.412 0.008632861700087752 0.04024178241148608 0.017486636771468726 0.004597893562734038 0.00332756836784339 0.6928029382638832 0.013930175560767305 0.040855567946910115 0.03249725468197755 0.022267600074639543 0.015976263554219782 1.897568111879261 0.011254414260188 0.04059162084153733 0.014355625701669783 0.00176163261342643 0.001271611898076382 0.4686344167767448 0.0428258570318226 0.04922375559918426 0.047438642372833364 0.04798739311143168 0.03399361655333537 3.372046678094859
1.422 0.008267018995748011 0.04018301184433734 0.017210168526504855 0.004722338631849799 0.0034175546562060454 0.7072631589093735 0.01433243699453543 0.04088459259413469 0.03183401680294718 0.022607861037695468 0.016219420285456698 1.9032923753190318 0.01092301128661825 0.04052865407348149 0.014104371590212852 0.0017957470135664497 0.001296272482235983 0.481714901356697 0.04255235845912588 0.04901998812942327 0.04810651880590499 0.047765842789044693 0.03386052869507884 3.507783941595212
1.432 0.00790420376056761 0.04012598202695767 0.016931982108587658 0.004855962112286676 0.003514157663889183 0.7204571721072006 0.014742695990602002 0.0409137382433409 0.031163094373835597 0.022934587125193875 0.01645273963036457 1.9071335647222245 0.01058864070899469 0.040466785808588444 0.01385754260071442 0.0018530670982465239 0.0013377986255829729 0.49375676893926623 0.04220932803483913 0.04877365583716956 0.04889744757360676 0.04746288584670265 0.03367065137720374 3.6559187453519457
1.442 0.007546179799751801 0.040070744097085415 0.016650280435506603 0.00499703578703606 0.0036161239120566196 0.7323938195302415 0.015155536220349257 0.04094163602816694 0.030489707261799854 0.023245289743376314 0.01667432067570314 1.909730668953946 0.010252512845670903 0.04040617907012883 0.013612339407133526 0.0019309554001624885 0.0013942628159808754 0.5047180110137963 0.041804087143485776 0.04848655125231674 0.04978510818690211 0.04708455212894793 0.03342831228613015 3.8156415420860865
1.452 0.007194930487372116 0.04001733299269734 0.016363775347239897 0.00514376952896471 0.003722153049499478 0.7431188956962628 0.015565978555166522 0.04096679351555406 0.029819473174651594 0.023537687541715337 0.016882171631215578 1.9117957376915797 0.009915997216007095 0.04034699575438114 0.01336640386147505 0.0020260230478264694 0.0014631857310631248 0.5145833506447567 0.04134538807898762 0.04816081842851378 0.05073854044836443 0.04663806932075784 0.03313808828793322 3.9857390571664886
1.462 0.006852585934091534 0.0399657575083977 0.01607174705479406 0.005294385462948329 0.003830948470599752 0.7527269752240878 0.015969477748419992 0.04098799063874742 0.029158159821798584 0.023809723000356164 0.017075305211386824 1.9140863640838375 0.009580563693315471 0.04028938580303501 0.013118024315089107 0.002134629784144967 0.0015419049956447088 0.5233994692918392 0.04084265660628517 0.047798744067122374 0.051731476352414846 0.046131315270700995 0.03280494532183314 4.165306857181972
1.472 0.006521314325286356 0.039915990823118065 0.01577371316496541 0.005447157805387216 0.0039412601716507885 0.7613077963604732 0.016361903634398146 0.04100374503668538 0.02851183352422428 0.0240595486818668 0.017252271797804617 1.9174176752004768 0.009247695436571448 0.04023347480349161 0.012865768672376656 0.0022532366719975327 0.0016278358144980057 0.5312037041144038 0.04030566469498574 0.047402916838962375 0.05274558301103548 0.045572678592734235 0.03243486797661287 4.353945419248603
1.482 0.006203208729999293 0.03986796320696501 0.015469542540086036 0.005600432876951672 0.004051898157194843 0.7689413652827392 0.016739570521803415 0.04101259089758851 0.02788659301899426 0.02428555293624519 0.017411810439712454 1.9226487889261712 0.008918806775689866 0.04017935461172124 0.012608607381592443 0.0023785928214494173 0.0017186089460358614 0.5380119709436489 0.039744457024360996 0.046975924891521186 0.053758250316818204 0.044971119233313366 0.03203400941574689 4.550807417543991
1.492 0.00590022188089415 0.039821561849485536 0.015159612475610805 0.005752619902141118 0.004161714981326309 0.7757374957657253 0.017099253307611556 0.04101309100802344 0.02728840580865435 0.024486397529976014 0.017552909835920102 1.9306658981591625 0.008595211907334746 0.04012708187868947 0.012346128920193388 0.002507769804803322 0.00181209550866648 0.5438789040228207 0.03916916260252 0.046520243192032566 0.05474700438444009 0.04433615518378772 0.03160865214044653 4.754922454091939
1.502 0.005614117827834488 0.03977663441752566 0.01484469751267874 0.00590222441246215 0.004269630701676965 0.7818373875279376 0.017438141494652313 0.04100396822855141 0.026722971585420658 0.024660980248984766 0.01767505494922319 1.9423784079422457 0.008278099163576396 0.04007667821523107 0.012078388954474084 0.0026381968939652185 0.001906431386610245 0.5488904038000761 0.0385898080215814 0.046038243532676756 0.05569318430605969 0.04367779722315789 0.031165404125191896 4.965483236536122
1.512 0.005346406068007341 0.039732992844362595 0.014525728159308852 0.006047899926592978 0.004374684043589317 0.7873565859511957 0.017753886289445762 0.04098405082075723 0.026195584121940008 0.02480847142595557 0.01777807020198502 1.9587047460151252 0.007968490840321724 0.04002812968262574 0.011805687331103558 0.0027676947520874594 0.0020000405250798405 0.5530921870238301 0.03801602994985128 0.04553240586764807 0.05658828371284317 0.04300630127659349 0.030712028884438154 5.182337451519224
1.522 0.005098303668242574 0.0396904189654167 0.01420391506204286 0.0061884469235068415 0.004476014690931728 0.7924320858725072 0.018044682850190938 0.04095213907931276 0.025710930939594912 0.024928393891906476 0.017861732110662235 1.980552507776288 0.007667248452737747 0.03998139172784049 0.011528724659288603 0.00289441279595937 0.0020915877729597307 0.5565640530506669 0.03745689257453081 0.04500463219638332 0.0574203075800273 0.042332018842204736 0.03025540102191461 5.404908420353077
1.532 0.004870720918012995 0.039648672920449046 0.013880606156354124 0.006322778588940973 0.004572843097991582 0.7972177060880743 0.018309232483543925 0.04090709910315228 0.025272926063731695 0.02502061721696375 0.017925966493110027 2.00880097470364 0.007375093858416629 0.0399363954920217 0.011248405535961986 0.003016743378479612 0.002179915829040899 0.5593919359352573 0.03692058671624285 0.04445643851329742 0.05817940356646488 0.04166500732958385 0.029801959401062204 5.632679418706205
1.542 0.004664236861381699 0.03960750017675927 0.01355721384924073 0.00644994106045361 0.004664492400350187 0.8018602902137626 0.018546684668087104 0.04084789790860861 0.024884599803605596 0.02508532673847746 0.0179709023161903 2.0442827557129375 0.007092612611008535 0.03989305195022112 0.010965802987901683 0.003133323794392433 0.002264045872468827 0.5616564777990791 0.03641434563698331 0.043889483957930096 0.05886401122380259 0.04101483046252421 0.029358991648122567 5.86572371522915
1.552 0.0044790909859755415 0.039566638323631664 0.013235205115794988 0.006569143260419982 0.004750401429204789 0.8065192621208748 0.018756588396040958 0.04077361360806861 0.024548033702638337 0.02512299259309688 0.01799686317230274 2.0877653970017596 0.0068202588136532264 0.039851255984866954 0.010682129131932063 0.0032430455213871994 0.00234318329618674 0.5634518142411541 0.03594438015268718 0.04330486860151441 0.05946975675380621 0.04039041683063862 0.028932167966750237 6.103851686184603
1.562 0.004315168331613348 0.039525822744837256 0.01291603266506985 0.006679788110436826 0.004830147480843986 0.8113604246382145 0.01893884773948325 0.04068344090601473 0.024264337243271095 0.02513433883750643 0.018004349531051105 2.139934479258823 0.006558349585043246 0.039810889325981105 0.01039865110468232 0.0033450765474683617 0.0024167333690085823 0.5648810626576175 0.035515870099884474 0.042703843200740214 0.059996147883848966 0.0397998878806147 0.02852756648724955 6.3471352797394855
1.572 0.004171990578604979 0.039484791467711645 0.012601074241547916 0.006781474543994056 0.004903447096246333 0.8165536458593927 0.01909367995562239 0.04057669426897091 0.024033662159926715 0.02512031235734634 0.017994017887848227 2.201379334542174 0.006307065018535088 0.03977182384210492 0.010116622710218372 0.003438842370631226 0.0024842872475282123 0.5660534537698848 0.03513232088098572 0.0420866368125373 0.06044180262770541 0.0392495681926019 0.028148581000147624 6.595441703840522
1.582 0.004048718664978787 0.0394432893384253 0.012291609951554969 0.006873969184305084 0.004970136516806233 0.8222671232406987 0.019221576473109087 0.04045280971470994 0.02385525176199886 0.025082051728221394 0.01796665862936276 2.2725823601289634 0.006066454010780479 0.03973392504600375 0.009837257610275063 0.0035239784263220576 0.002545587558814625 0.5670792747670205 0.03479583909596761 0.04145408169047931 0.06081021119455338 0.03874427770203723 0.02779911213976437 6.84903834691686
1.592 0.0039441830277046775 0.03940107216626118 0.011988813706758432 0.0069571791929623 0.0050301521468084885 0.8286643169781539 0.019323267474454873 0.04031134592216594 0.023727521742973354 0.025020856657046443 0.01792317398689531 2.3539123882437463 0.005836445620818903 0.03969705565103899 0.009561715299040128 0.003600288256752002 0.0026004981062846115 0.5680681381555635 0.03450772184411358 0.040806865672043564 0.06110489988242468 0.038287946365239744 0.027481886379828537 7.108134685676912
1.602 0.003856939275883037 0.03935791067852522 0.011693746487454734 0.007031130623802585 0.005083514880884264 0.8359014744987048 0.019399690460451674 0.04015198510816887 0.023648166065728123 0.02493815891832834 0.017864557328767183 2.445621832856147 0.005616864160536664 0.039661078944406465 0.009291088572622739 0.003667711277415156 0.002648980468779364 0.5691279886201592 0.034268381826264904 0.04014465503792634 0.06132783090390237 0.037883387285295334 0.02719673484967353 7.372671945755005
1.612 0.003785342212550575 0.03931359408462563 0.01140734880950737 0.007095951639424436 0.005130318047800374 0.8441251339498489 0.01945196248119591 0.03997453395303325 0.023614279437256754 0.024835495444435633 0.017791875443871015 2.5478465714253273 0.005407446595795885 0.039625861832718295 0.009026390000253638 0.0037262993635342966 0.00269107696580793 0.5703641541708755 0.034077095870763 0.03946847198612899 0.061484550117459146 0.03753187042630578 0.026945174748371048 7.642876424365145
1.622 0.0037276298493030976 0.03926793315557022 0.011130432935260552 0.007151859956849044 0.005170718533582637 0.8534694984084806 0.019481353573323965 0.03977892794927587 0.02362249921575413 0.02471448205419463 0.017706281576520363 2.660597538478823 0.005207861359444625 0.039591277495879595 0.008768537806125942 0.003776201490589101 0.0027268994637903695 0.571878129444554 0.033932104969336144 0.03877916298333727 0.06158081952643219 0.03723317598518134 0.026727329446225124 7.918895591289604
1.632 0.0036820081944281126 0.03922076275677195 0.010863676074204914 0.007199153415261955 0.005204930208132658 0.8640537710387237 0.019489258068169264 0.03956523677886805 0.023669189792229824 0.024576783754803818 0.0176090180610693 2.783777774256459 0.005017727649039453 0.039557207610612856 0.00851834209959424 0.0038176548799516907 0.002756622914841837 0.5737658671510617 0.03383106417154852 0.03807498760233403 0.06161779626097124 0.03698607254711594 0.026537315026683942 8.200204593876245
1.642 0.003646727660702262 0.039171943766803136 0.010607615397375862 0.007238202018999247 0.005233218380065431 0.87597971460896 0.019477192851839308 0.03933364340920623 0.02375046486129837 0.02442412261952477 0.017501244929506155 2.9172322801324087 0.0048366336681814346 0.0395235440885649 0.008276492172186204 0.003850979717487885 0.002780481506811529 0.5761155961408237 0.03377153568384113 0.03736184376919675 0.0616064418011474 0.03678876602444208 0.026381951180244344 8.487409376670165
1.652 0.0036201440825767597 0.039121364345360135 0.010362645485337399 0.00726943976876933 0.005255894016622933 0.8893298067720248 0.019446771259014686 0.039084452999690725 0.023862245454407207 0.024258252813601174 0.017384142027926604 3.060700192399984 0.004664152024619376 0.039490190285867 0.008043545855554966 0.003876573697167965 0.0027987647096516226 0.579005568060141 0.033750966556244814 0.03663894688124923 0.06154808081811054 0.03663892908939965 0.026255282212387494 8.7797831178008
1.662 0.003600761275408236 0.0390689405895962 0.010129018800885115 0.007293355142889724 0.005273306892427612 0.9041663175402832 0.01939967717303255 0.03881810053093815 0.024000383198697576 0.02408091714147736 0.017258917523780653 3.213814501122176 0.004499851262500735 0.039457061708761176 0.00781992234748478 0.003894903376160368 0.0028118110336717455 0.5825023811287905 0.033767031709881476 0.035911451144720996 0.061448709829768716 0.03653410646645525 0.02615999942133489 9.077159736972929
1.672 0.003587256082801023 0.0390146166921218 0.009906849338840586 0.0073104799058531815 0.00528583743117842 0.920531401288222 0.01933765875491492 0.03853513891909077 0.024160748056396956 0.023893866756263614 0.017126740920720012 3.3761319751913423 0.0043433038355448345 0.039424086318958836 0.007605899619763319 0.003906491360423858 0.0028199987842198876 0.5866604202271631 0.03381804777007069 0.03518038877041753 0.06130874643067207 0.03647221044315001 0.02609110227281695 9.378498323737471
1.682 0.0035784893465412113 0.03895836474212722 0.00969611892841803 0.007321376622945582 0.005293887516846792 0.9384479895139007 0.019262530945374636 0.03823625125244139 0.024339287334215098 0.023698862193788677 0.01698879549997073 3.547132448096657 0.004194091784562198 0.03939120457619363 0.007401616502829421 0.003911900375685764 0.0028237345720642498 0.5915224956109961 0.033903253339680604 0.034450784756875116 0.06113048542177786 0.036451880281451805 0.026048913585344988 9.68294763736884
1.692 0.0035735067019557567 0.03890018428320575 0.009496685346152212 0.007326625704734783 0.005297870904299468 0.9579210713506489 0.019176174412447216 0.03792225238225675 0.024532026317721944 0.023497669768476132 0.016846266060590292 3.7262220735904337 0.00405181144317786 0.03935836932937556 0.0072070786518784406 0.003911716351256214 0.0028234411216347516 0.5971211840683399 0.03402315756409829 0.033727466080203244 0.060913659316875 0.0364729030261128 0.026032323841855314 9.989183191029314
1.702 0.0035715321658541057 0.03884010168184018 0.009308291821307737 0.007326812998397064 0.005298204014921188 0.9789388843112244 0.019080533641038226 0.03759408888725685 0.024735079676454122 0.02329206212601813 0.016700331073386705 3.9127351763930456 0.003916077828379625 0.03932554560911337 0.007022167643559861 0.00390653261770275 0.002819545905951053 0.6034800834507362 0.03417950684677904 0.03301492870797069 0.06065498934646586 0.03653623551438983 0.02603869346433329 10.295280918262957
1.712 0.0035719562889099284 0.038778169308211194 0.009130578150530474 0.007322518780990558 0.005295297786655541 1.0014736879961659 0.018977626954380968 0.03725284072471821 0.024944630635645445 0.023083830000873988 0.01655216202200459 4.105932117458058 0.0037865285174484304 0.03929271032123856 0.006846653207706146 0.003896936488441772 0.0028124715292680534 0.6106142853465866 0.03437499897984015 0.03232253018335676 0.060351767573181885 0.036643699979152816 0.02607141326121924 10.599267442749147
1.722 0.0035743200511535625 0.03871446451534333 0.008963093866269955 0.007314308591467934 0.005289550923108274 1.0254821349450984 0.018869566469190427 0.03689973060595438 0.025156906460841226 0.02287479588544428 0.01640293371424627 4.305001286309899 0.003662826255974865 0.03925985181657343 0.0066802091141445466 0.00388349827211993 0.002802627876958116 0.6185299524978789 0.034613722551352345 0.03165626353634931 0.059995834100533926 0.036798486112904386 0.02612830378384707 10.89805720897645
1.732 0.0035782958706266537 0.03864908842695595 0.008805313395257901 0.007302725915651548 0.005281344552966591 1.0509056131860013 0.018758570801103082 0.03653612661278494 0.025368163900935825 0.022666833086283956 0.016253830872770134 4.509061632639207 0.0035446595694760535 0.03922696932202092 0.006522432848342615 0.003866761874716422 0.0027904053981853065 0.6272236328846794 0.03490113857182816 0.031028074040364912 0.05958030065422031 0.037005257451964174 0.026214220874415356 11.188617849540684
1.742 0.0035836675648408135 0.038582164582656994 0.008656652269845655 0.0072882866650064455 0.0052710382555446736 1.0776711088743833 0.01864697351947271 0.03616354619586738 0.02557466998792732 0.022461888537085323 0.016106063897268805 4.717166906420464 0.0034317412523543634 0.03919407225105295 0.006372868042544268 0.003847236223831862 0.0027761689493355523 0.6366823499559776 0.03524344056778236 0.030454854665594482 0.05909933651005257 0.0372695934115046 0.026339485025800878 11.467978999453694
1.752 0.003590311200858087 0.038513837509102186 0.00851648286741397 0.007271475660568884 0.005258967627561503 1.1056929811749954 0.01853724164022294 0.03578366447705143 0.025772683180168874 0.022262003964588283 0.015960886732135828 4.928309823945889 0.003323805388541057 0.03916117944290745 0.006231027469610072 0.003825387768286238 0.0027602523918455186 0.6468852340178682 0.03564471757517499 0.029939690663311952 0.05853854841812468 0.037595201423234755 0.0264955124876695 11.73138702163232
1.762 0.003598178185661076 0.0384442712714837 0.008384148299684405 0.007252745503576276 0.005245443716899214 1.1348756338613897 0.018431974097832086 0.03539831742482373 0.025958451941005857 0.022069322487132125 0.015819605136416094 5.141429562138581 0.0032206040133665108 0.03912831838809379 0.006096413968610149 0.0038016353719916916 0.0027429549316058594 0.6578066209466105 0.0361049703523737 0.029498583777570333 0.05789807011945873 0.03798194023063339 0.026690277084088616 11.97683685298867
1.772 0.003607280908166415 0.03837364802000632 0.008258973891861757 0.007232517860987712 0.00523075439577515 1.1651166357909344 0.018333870949462185 0.03500949959121787 0.026128249613123274 0.021886072611120008 0.015683577361957173 5.355425268639881 0.003121904416185877 0.03909552448044743 0.005968537211981759 0.0037763489903646693 0.002724540234343065 0.669419727098102 0.036619367704612486 0.029139515670879825 0.0571782055907248 0.03842506955689104 0.026921731235235724 12.20248515236159
1.782 0.0036176802759824876 0.03830216650455708 0.008140276679170886 0.007211186416189499 0.00521516715307322 1.1963095915122797 0.018245672322931686 0.034619356474284255 0.026278447563153926 0.0217145259560406 0.015554201332684342 5.569178355314267 0.003027487566869847 0.03906284030714797 0.005846925465523246 0.0037498524010173766 0.0027052385201460282 0.681699759484202 0.03717827661491153 0.02886604903172086 0.05638311817661567 0.03891522344938015 0.02718319882886513 12.40748529189472
1.792 0.0036294740485855698 0.038230040508543235 0.008027373968389763 0.007189120113984004 0.005198932291880572 1.2283461067421757 0.018170067434308823 0.03423016954763852 0.026405622138724834 0.02155692770035955 0.015432885084830272 5.78157892641667 0.0029371475679810357 0.039030314963919094 0.005731132798029252 0.003722428802209902 0.002685250766880907 0.6946256822050918 0.03776873271958533 0.02868791652909342 0.055528266940283066 0.03943978053836515 0.02747682176862253 12.59375124375916
1.802 0.0036427850843284357 0.038157497156638825 0.007919591981756654 0.0071666653312038205 0.005182285482130004 1.261116546002543 0.018109575607170688 0.03384433638621797 0.02650668239463209 0.02141540285869784 0.015321019147295183 5.991553719831259 0.002850691666576204 0.03899800337125818 0.005620742962482589 0.0036943273236136748 0.002664753599434788 0.7081804625046355 0.038375963190104695 0.028601595859107 0.05462511419168925 0.039984331983866264 0.02779083480112986 12.76276094193452
1.812 0.003657749254578721 0.038084775073064195 0.007816275026963 0.00714414616215704 0.0051654490005873886 1.2945098277759277 0.01806641788254711 0.033464343846808936 0.02657899000996794 0.021291850998258966 0.015219933193324998 6.198091090510435 0.002767940299163817 0.03896596556859337 0.005515371215994224 0.0036657687073802813 0.0026439036089961547 0.722350125090418 0.038985025522440375 0.02860863630524673 0.053693239648015756 0.04053423942162448 0.028121386361949077 12.918348797379377
1.822 0.003674503421487949 0.03801212239223581 0.007716794909854988 0.007121862702232916 0.005148631481479108 1.328412978996854 0.018042396320773625 0.03309273100481248 0.02662045648799627 0.021187842568554993 0.015130825700381762 6.400261798815292 0.0026887267866703606 0.038934265970897004 0.005414664926926933 0.0036369491181808856 0.00262284034872902 0.7371222662387189 0.03958207143458252 0.028705115845095684 0.052751251600086986 0.041075864413542364 0.028460270602371326 13.064675074571056
1.832 0.003693174184975156 0.0379397946399934 0.007620559854873394 0.0071000877529299004 0.005132026386450374 1.3627112837343383 0.018038794361850016 0.03273205315499044 0.02662960972867356 0.021104528452348635 0.015054708083286182 6.597236539117323 0.0026128964440995097 0.038902972579952705 0.005318303400349429 0.0036080416909696844 0.002601687693741413 0.752484841160975 0.040154464036288674 0.02888289779699532 0.05181626180880484 0.041596662265908475 0.02879644661442392 13.206047974979704
1.842 0.003713868001431669 0.03786805250784179 0.0075270222613751095 0.007079062761944426 0.005115809692717294 1.3972895500031806 0.018056307309705533 0.03238484218002583 0.026605626957541352 0.021042571809158812 0.014992346926722163 6.788300667488169 0.0025403048825446612 0.03887215614676231 0.005225997239930014 0.003579195979718093 0.002580553628226056 0.7684259711321665 0.04069060210746464 0.029141157192911837 0.05091235468362358 0.04208498589772384 0.02912863392583165 13.349067549715624
1.852 0.0037366629603314766 0.037797159540538146 0.007435685078597299 0.007058994085641993 0.00510013752611692 1.4320345382615258 0.01809500690934732 0.03205357198708409 0.026548344766674198 0.021002107641673793 0.014944242836877612 6.972867702680948 0.002470815211373214 0.03884188928442354 0.005137487721806765 0.003550536091632953 0.0025595289802311906 0.7849351561678257 0.041180251345953316 0.02946466518187359 0.05005431724784472 0.04253049131852106 0.029441360326967134 13.49844759207074
1.862 0.0037616022885050425 0.03772737975860335 0.007346107009700268 0.007040050651687206 0.005085144504850086 1.4668382801519653 0.018154339668950966 0.031740617106152794 0.026458243750457463 0.02098273147118767 0.01491059387911774 7.15049138719161 0.0024042938833584537 0.03881224553646071 0.005052546796847382 0.0035221587919520864 0.0025386860287148314 0.8020057621040464 0.04161514216213012 0.02985341757976725 0.0492683578238594 0.042924813503421484 0.02973678510503682 13.66252691470595
1.872 0.003788689709556683 0.037658975247367776 0.007257906772378673 0.007022363619795522 0.005070943254038731 1.501601948249579 0.01823315587882155 0.031448208821846964 0.02633642421876921 0.020983514805133656 0.01489125947615637 7.320879975357336 0.0023406052025469683 0.0387832984156874 0.004970978156159075 0.0034941327528636087 0.002518077868279891 0.8196382711612852 0.04198915841254933 0.030299577108015847 0.04857244597483603 0.04326174461673502 0.03000959774319534 13.848055744464043
1.882 0.0038178870031487177 0.037592203758156105 0.007170766252056971 0.00700602784027453 0.0050576249895153335 1.5362399029615563 0.018329765365944144 0.031178403985406177 0.026184570355809924 0.021003043648853224 0.014885780593476573 7.483912653630223 0.002279604972194042 0.038755120439909176 0.004892619242986909 0.003466499268512197 0.00249773880902586 0.8378437139582916 0.04229753636546359 0.030786803509998413 0.04797495458251868 0.04353638962235039 0.030245658622322334 14.059530029284174
1.892 0.003849114165497539 0.03752731637273606 0.007084431980292039 0.006991104300646748 0.0050452606185773545 1.5706833384844179 0.01844201456639661 0.03093305019082729 0.026004905240168956 0.02103947548262912 0.014893387334119493 7.639656238400175 0.0022211341493870843 0.03872778219680669 0.004817343489031157 0.0034392737794084185 0.0024776853570554775 0.8566468247798897 0.042536878716035176 0.03131417191867233 0.04749533044740199 0.043745172332225045 0.03044816298384514 14.305084145450707
1.902 0.0038822522351928197 0.037464555269857286 0.006998714417351632 0.006977622749647419 0.005033901788362712 1.604882719206552 0.01856737698597755 0.030713751053670062 0.025800148207102868 0.021090608628656127 0.014913002677327133 7.78837988029117 0.0021650134016756987 0.038701351465804085 0.004745061853147156 0.003412447274932945 0.002457917094796034 0.8760885483341068 0.04270508198032483 0.03186964364391876 0.04713859928819651 0.043885800329709096 0.030608291641991338 14.589030632690609
1.912 0.0039171482426352605 0.037404151607845826 0.006913485076442823 0.0069655842042063085 0.005023581682882767 1.6388083514742349 0.018703048518633605 0.03052185151853692 0.02557345432161546 0.02115395826437092 0.01494331416621646 7.9305591209392965 0.002111039000363068 0.038675892409409184 0.004675723171704887 0.0033859872274567856 0.002438417193701946 0.8962275502971385 0.04280120590216165 0.032447122691209127 0.04691083720502163 0.0439571610567941 0.030723735665412432 14.916265030526288
1.922 0.003953621286720109 0.037346323518221466 0.0068286721785505355 0.006954963546893402 0.005014315749992105 1.6724491744646939 0.018846041085675076 0.030358408994394036 0.025328364698618135 0.021226834796704095 0.014982783225661555 8.066875680532997 0.0020589797140050897 0.03865146482723624 0.004609313651714704 0.0033598384154411346 0.0024191528072253195 0.9171405970995111 0.04282577083532337 0.03304307762316428 0.046815739544255885 0.04395961946107308 0.030795316861856353 15.291160387843188
1.932 0.003991468809734945 0.037291274209163824 0.006744255715623761 0.006945712470942007 0.005006102603804839 1.7058107782322187 0.018993269055590338 0.030224173840093353 0.025068755895120344 0.0213064189184306 0.015029672442235591 8.198214995445118 0.00200857374053449 0.038628123454323766 0.004545856454960685 0.003333923962633952 0.002400075580157235 0.9389222547821083 0.04278078585929651 0.03364980506148406 0.04684743646138402 0.04389503258368073 0.03081901623777762 15.715097853132647
1.942 0.004030472741383931 0.037239190206066315 0.006660262267681332 0.006937762743756221 0.0049989251665234855 1.738913943463905 0.019141626720157196 0.03011958867807343 0.024798787263892143 0.021389830960417293 0.015082115613133124 8.32566573903801 0.0019595247649439236 0.03860591729239067 0.004485412142654007 0.0033081461989070988 0.0023811220006033735 0.9616849869972024 0.04267010186879583 0.03426614377765666 0.047000542825526515 0.04376707287264742 0.03079836650852276 16.189541991356176
1.952 0.004070406001234888 0.03719023979646715 0.006576758877723808 0.00693102970115098 0.00499275208150694 1.771794116811228 0.019288056360516864 0.03004479494285872 0.024522839095482644 0.02147419374850217 0.015138188302059907 8.450518916107173 0.001911497298819852 0.03858488899320742 0.0044280795309019705 0.00328238662550967 0.0023622131052494343 0.9855605811678402 0.04249977576307712 0.034888746227297394 0.04726134314017127 0.0435815927860928 0.03073434770587514 16.712958282508033
1.962 0.004111040544210975 0.037144571783494666 0.006493844168251837 0.006925416462437573 0.004987539834298601 1.8045005340784492 0.019429606366545428 0.02999962463021376 0.024245443552223692 0.021556689064644197 0.01519590589423087 8.574261241925274 0.0018641135672582505 0.03856507436355292 0.00437399446547521 0.003256505496136955 0.0023432539518142767 1.0107022247592734 0.042277595407691625 0.03551505897696991 0.04761042268280151 0.04334614438646944 0.030628825013632677 17.28136756496934
1.972 0.004152158524618481 0.037102314676367855 0.006411634067561923 0.006920820293621879 0.004983236660255424 1.8370922631976894 0.019563478715705174 0.029983609189020863 0.023971207387730984 0.021634607862994634 0.015253255450496536 8.69855674766866 0.0018169569720550612 0.0385465021175042 0.0043233218101814425 0.0032303442141334102 0.0023241352085502363 1.0372838276778007 0.04201294721886143 0.03615011831313687 0.048031782031986554 0.043069857137323315 0.03049337970344856 17.891410878657474
1.982 0.004193568077221555 0.03706357644623792 0.006330239367141046 0.0069171429543536615 0.004979789568038575 1.8696282899698125 0.019687064738917907 0.029996012265959472 0.02370474522254475 0.021705392572167307 0.015308276685168888 8.82522268186739 0.0017695896630381144 0.03852919403784903 0.004276234601780642 0.0032037361515609465 0.0023047409145328084 1.0654909438350126 0.04171733431640398 0.0367887898997396 0.048494838741398136 0.04276398533551157 0.03032724823432862 18.533613427615386
1.992 0.004235124288738567 0.03702844492301754 0.006249733447050283 0.006914305917230858 0.004977155091906333 1.9021501939277812 0.019797968028495525 0.030035858427664267 0.023450599524973866 0.021766667929539057 0.0153591115334552 8.956198377521424 0.001721592482317781 0.038513165686831795 0.004232875189504397 0.003176531261835966 0.0022849662620138705 1.0954979398260938 0.0414056847584833 0.03744123369493293 0.04897909309124978 0.04244319378837255 0.030149562173602276 19.201316017654065
2.002 0.004276753723298391 0.036996988771134436 0.006170111560811354 0.006912269021792725 0.004975312697198 1.9346584617223328 0.019894013622418737 0.030101940773601763 0.023213146451131924 0.021816256725277663 0.015403972825914925 9.093512664318627 0.0016726327717267995 0.03849842769319145 0.004193297431585482 0.00314863582738309 0.002264746341409967 1.1274299528777545 0.0410969660164041 0.03811185076501235 0.049451016822624455 0.042126102273024525 0.029973135796256187 19.88187107976986
2.012 0.0043184775205698505 0.036969258762519 0.006091248082022841 0.006911048386045041 0.004974277792638412 1.9670862740592678 0.019973244622059266 0.030192845952737378 0.022996520073637016 0.021852180431531216 0.015441149383377577 9.239260984314294 0.0016225583029539942 0.038484987436496726 0.004157396694586133 0.003120062043193528 0.0022440920209708917 1.1613146742201756 0.04081387943170978 0.038799675228323255 0.04986574957955503 0.041834940617033654 0.029803948150474602 20.556688472848883
2.022 0.004360424931868722 0.036945288841348574 0.006012863458686165 0.006910727681411509 0.004974110063866728 1.9992769299472255 0.020033909977775675 0.030307008539534677 0.022804578385291204 0.02187264969048628 0.015469081982589436 9.395595714542242 0.0015715049756470328 0.03847285071144542 0.004124843299965881 0.003090975909647856 0.002223124640647784 1.197035219957668 0.04058218160693299 0.03951562933410582 0.050188008469113726 0.041594912502891095 0.029664918944043512 21.20938344121987
2.032 0.004402828404607059 0.03692509638659082 0.005934515113344666 0.006911457240861539 0.004974913090250653 2.030972171952347 0.02007445114194426 0.03044272900608077 0.022640806694348398 0.02187605466571104 0.015486331225509613 9.564682695046894 0.0015199953878591366 0.03846202280110445 0.004095040769661679 0.0030617291561265848 0.0022020991615447284 1.234298056900558 0.040427758205604084 0.040267368781199034 0.050380682876344444 0.041431383577923996 0.02957578256496774 21.821258308563422
2.042 0.004445994697359768 0.03690868124457011 0.005855623190260337 0.00691343802578259 0.0049768230434143815 2.0618177444927963 0.02009349784311748 0.03059819573379676 0.022508206766165037 0.021860966145307414 0.015491550203266912 9.748635957541346 0.0014689995227359985 0.03845250843771737 0.004067128144259128 0.0030328630355645216 0.002181406878986821 1.2726274038330943 0.04037121793833277 0.04105536181714751 0.05041079228856927 0.04136460035612623 0.029546602044666945 22.373781881703763
2.052 0.004490253691478318 0.03689602352270926 0.005775532571253643 0.006916891426712332 0.004979987145145519 2.091389137228514 0.020089883149235238 0.03077154698325353 0.022409210032442894 0.021826155463111695 0.01548356270408239 9.949449173647997 0.0014199310621085424 0.03844431042055243 0.004040034339546398 0.0030050781051029147 0.002161553358789511 1.311390534155034 0.04042270211884956 0.041876768085123854 0.050261247796206596 0.04140456954940712 0.029582374203887672 22.85407987727922
2.062 0.004535894761188873 0.036887080651326884 0.005693600392185639 0.006922019955911425 0.004984535623438085 2.1192352133765167 0.020062682195943624 0.03096090888924407 0.022345512011602574 0.02177063482759361 0.015461372302033458 10.168887592967298 0.001374563710042154 0.038437427098798306 0.0040125757999048516 0.002979172504389182 0.002143113463912584 1.3498497597908792 0.04058016994569183 0.04272993737136647 0.049935613745151444 0.04154932394291907 0.029689391499033553 23.25795657328973
2.072 0.004583105784648739 0.03688178459287314 0.005609289368509212 0.006928966791105482 0.00499055320176107 2.1449322647624744 0.020011269693761276 0.031164448003908926 0.02231791709254176 0.02169371156812308 0.015424211382222512 10.408378605000426 0.0013348688663357053 0.03843184932110693 0.003983574242630444 0.0029559594235146294 0.002126671418554108 1.3872297740526376 0.040832551708403664 0.043605338338057464 0.0494448980742615 0.04178799491137191 0.02986092772790762 23.584762572722337
2.082 0.004631929359431053 0.03688004008352893 0.005522246062000626 0.0069377828505744425 0.004998056332608901 2.1681381657479277 0.019935384384661 0.03138041696743562 0.022326201082405676 0.021595046073553156 0.015371580554644843 10.668904573100017 0.0013027950073604118 0.03842755761752775 0.003951966004835384 0.0029361802189805525 0.0021127580479381744 1.4227856702484012 0.04116564449696972 0.044492660698337856 0.048803686583501184 0.042106612589638354 0.03008734869065493 23.835926989258397
2.092 0.004682244868369546 0.036881724472649924 0.005432348246242816 0.00694840837526344 0.005006980911247267 2.188635590668426 0.019835186163344395 0.03160720141784133 0.02236904009103549 0.021474703215535913 0.015303305996831882 10.950919779764268 0.001280026011873731 0.038424520248352835 0.003916880352453682 0.0029204310104032215 0.0021017981298090795 1.4558580181440288 0.04156685248878915 0.045383882470858256 0.048024701158789596 0.042492798220524076 0.030361001022793644 24.01245349555361
2.102 0.004733776671977824 0.03688668925158023 0.005339717127867128 0.006960671998908867 0.005017182398043456 2.206357317152882 0.019711293546964215 0.03184334595439763 0.02244400898167402 0.02133318802495686 0.015219564353440187 11.254296110320213 0.0012677659193790387 0.038422692414641656 0.0038776772168381463 0.0029091163928465515 0.00209407748450564 1.4859062293214433 0.04202625510002064 0.04627170662044042 0.04711744762765117 0.04293683855207784 0.030673910213062736 24.1141538699107
2.112 0.004786121602311738 0.03689476294257593 0.005244700293298259 0.006974305098297971 0.005028446845960309 2.2213921316631975 0.019564795238536346 0.03208754719353263 0.02254764688267829 0.021171459481388388 0.01512083722640057 11.578300634963163 0.0012665960463066886 0.03842201655294109 0.0038339484252197724 0.0029024349780114446 0.0020897328846037682 1.512518465725129 0.04253446403785693 0.04715052481952748 0.04609244700528599 0.04342956116207504 0.031019833669222927 24.14170326555162
2.122 0.0048387857323649915 0.036905754725279655 0.0051478393570581265 0.00698896513854478 0.005040507720500613 2.2339771375427793 0.01939723725361064 0.03233868750867364 0.022675653749743705 0.020990920999949404 0.015007993987578143 11.921640520673954 0.0012764335280033973 0.0384224233876896 0.003785495081900847 0.0029003913578320886 0.0020887607512598233 1.5354032799070487 0.04307963111344529 0.04801412071414036 0.0449659401854735 0.04395934668708336 0.03139076497738364 24.09925578953814
2.132 0.0048912211874800925 0.03691945828446272 0.005049830293375484 0.007004260453120432 0.005053064005573511 2.2444808067787645 0.019210590792258873 0.03259580852381909 0.022823062694764844 0.020793389450116988 0.014882224055742065 12.282501429306395 0.0012965916224907665 0.038423833348082546 0.0037322955630678762 0.0029028225731480414 0.002091036227253852 1.5543725786312517 0.043645865336708 0.04885487640941417 0.04376425427764786 0.04451053524119492 0.03177577060699532 23.997169482519062
2.142 0.004942857202266823 0.03693565542286033 0.004951489791521978 0.007019771057816718 0.0050657951275132835 2.253387682904373 0.019007208729466464 0.03285807735257211 0.022984431935142286 0.02058104955885201 0.01474495104704036 12.65859685887415 0.0013259135571258183 0.03842615803269323 0.003674475301607908 0.0029094272457879586 0.0020963344078100098 1.5693256986165178 0.04421393577652515 0.0496638784140652 0.04252354586508974 0.04506411719171616 0.03216123579118054 23.85243811163467
2.152 0.00499312347432031 0.036954119297041246 0.004853728063866276 0.007035064050079203 0.005078372227984022 2.261286362064669 0.018789778496150652 0.03312480167757402 0.023154107845702994 0.020356403126313455 0.014597886329386169 13.047257159002266 0.0013629368949703204 0.0384293015417651 0.003612284279322147 0.002919791021548799 0.0021043492673926993 1.5802406185700022 0.04476318051040045 0.05041844847461005 0.04128722103857764 0.04559964007622512 0.0325108017693369 23.687775487846633
2.162 0.005041466726319809 0.03697461730742206 0.004757526986414934 0.007049705270983656 0.005090467197148565 2.2688600304187396 0.01856127438093461 0.03339540017914932 0.02332638429348655 0.020122218632449385 0.014442964269616812 13.445471751693695 0.0014060491457251701 0.038433161624850956 0.0035460834231021317 0.0029334083624527993 0.0021147100656774397 1.5871730865524394 0.045273617681006045 0.05109630676940175 0.040103447132001285 0.046097313203470186 0.03278777309321874 23.530594024289336
2.172 0.005087362670505608 0.036996913717867015 0.004663920666723808 0.007063269529642459 0.00510176067529969 2.276876929335215 0.018324909552710093 0.03366936097572888 0.023495615204533075 0.01988148282594842 0.014282238122852625 13.849920201059492 0.0014536112436336788 0.03843763067977224 0.003476337976921814 0.002949703708484711 0.002126996988434165 1.590261034406593 0.04572733165992984 0.05173247122352251 0.0390235641764041 0.046539379701206925 0.03304843764986796 23.412350010832142
2.182 0.005130325716674255 0.0370207722366717 0.004573972876531935 0.007075350749361148 0.005111951238850375 2.2861770096375618 0.018084087210143804 0.033946256426484134 0.02365640208900523 0.01963735281862853 0.014117936312355767 14.257074251629325 0.0015040428557144712 0.0384425966852415 0.003403614354768482 0.0029680537171079178 0.002140757024672397 1.5897317365142045 0.046109059638225786 0.05231651879420359 0.038097328080492085 0.04691068997482237 0.03327572848734897 23.366019444996212
2.192 0.005169918135368017 0.03704595849483429 0.004488749363582365 0.007085572015899187 0.005120763479947696 2.297655291551794 0.017842347713714183 0.03422571758266555 0.02380367130468397 0.019393104121739065 0.01395240190852192 14.663278130497977 0.001555874991330981 0.03844794415965136 0.0033285766023355293 0.002987809359543481 0.002155519369045192 1.5859112645348934 0.04640576510901046 0.052837074745750945 0.03737003893389346 0.047198269312662036 0.033450408647362435 23.42435946242786
2.202 0.0052057591659543595 0.0370722415438713 0.004409280839291302 0.007093594464401164 0.005127944036587639 2.3122393163693653 0.01760330864692111 0.034507400800672786 0.023932719973829758 0.019152071295665398 0.013787996933672449 15.06484537454456 0.0016077795454042328 0.03845355521795285 0.0032519791338504168 0.0030083155117961472 0.002170809071279537 1.5792365186729396 0.046605749704521596 0.05329144749566251 0.03688157721997773 0.047390428590402996 0.03356714279254076 23.619179952969475
2.212 0.005237533371776858 0.03709939643478319 0.004336522032885986 0.007099124465213161 0.005133271612543516 2.330863159551085 0.017370597876694992 0.034790994762115356 0.024039319346555794 0.01891758270247107 0.013627121893995559 15.45820580953658 0.0016585844483440553 0.03845931075650614 0.003174653621894726 0.0030289273984069713 0.002186158789492783 1.5702674614232175 0.0466988041612339 0.05367630138664244 0.03666425461678112 0.04747695365643472 0.03361938552848555 23.97975865406443
2.222 0.005264996914384509 0.03712720659859303 0.004271304834748746 0.007101919275703566 0.005136565285687656 2.354428128108702 0.017147779162991893 0.03507619182749176 0.024119727814523144 0.018692891608930864 0.013472121303052677 15.839983076669347 0.0017072801424161375 0.0384650917490727 0.0030974894119419876 0.0030490259198369223 0.0022011200754952867 1.559692825639279 0.046677531038473316 0.05398872901138538 0.03674406502197584 0.04745048842681148 0.03360119796032303 24.533284105465867
2.232 0.005287981624017964 0.03715546559880368 0.004214300719863711 0.007101792807641881 0.0051376878021454605 2.383758242804486 0.016938270803390866 0.03536268186498426 0.02417073374861793 0.018481105354068536 0.013325252721372036 16.20705050729746 0.0017530204164492586 0.038470780604256176 0.003021408134111388 0.0030680346624398494 0.0022152758871886087 1.5483208722559727 0.046537736667618644 0.054225601694943934 0.037123510789367785 0.04730691131675286 0.03350593596792347 25.293056104179072
2.242 0.00530639678966556 0.03718397855782835 0.0041659891505383805 0.007098621707811881 0.005136548251942541 2.41954853030947 0.016745257973279585 0.035650132664306965 0.02418966098958587 0.018285111727650318 0.013188606811277263 16.556527632444197 0.0017951190955167583 0.0384762625253363 0.0029473340176299156 0.003085439125508993 0.0022282544097878398 1.5370508961464844 0.046277878042274574 0.054385941868292605 0.03780626644205961 0.04704475102980427 0.03333028609055449 26.273760754515575
2.252 0.005320228911673512 0.03721256342284923 0.004126632923424764 0.007092350150311925 0.005133104784112616 2.4623155751979175 0.01657160334957733 0.035938198322916635 0.02417440127833152 0.018107504151646886 0.013064110496843293 16.885790088153232 0.0018330435501623514 0.03848142682372417 0.0028761619713131934 0.003100805031520293 0.0022397419027240144 1.5268298161888263 0.04589912067439741 0.05447057879745925 0.03875932957320273 0.04666521615459166 0.033073710178405824 27.46524314236205
2.262 0.005329539864916805 0.037241052028531105 0.004096263219653033 0.007082991209767372 0.005127365050989627 2.5123651938918417 0.01641975884243454 0.0362264983566688 0.024123402350883155 0.0179505048319765 0.01295342993871838 17.1924814169376 0.0018664059449265955 0.038486168155834846 0.0028087252792882446 0.003113790561742139 0.0022494911054037484 1.5186049006915836 0.04540472273698741 0.05448159484881838 0.039948680535074256 0.0461715737583635 0.03273766233975048 28.85523475065547
2.272 0.005334463666538115 0.03726929095229249 0.004074676197264235 0.007070623364013728 0.005119383278013872 2.569785481369524 0.016291684740520337 0.03651460461413351 0.024035665649097072 0.01781589083811683 0.012857889808936247 17.474566885542608 0.0018949532293468059 0.03849038767128212 0.0027457596907103816 0.003124148806947091 0.002257322812667174 1.5132780154103787 0.044799670887824654 0.054422025723532066 0.041339645679777666 0.04556880215838919 0.03232515292815357 30.429493170302635
2.282 0.00533520184244655 0.03729714216903435 0.004061442154286683 0.007055382623274053 0.005109254461326715 2.6344609879599146 0.0161887833375068 0.036802045756445925 0.02391075080896249 0.017704931102662837 0.01277845032479304 17.73039308402178 0.0019185566619872546 0.038493994067605626 0.0026878718326275473 0.0031317211292072053 0.002263121192729472 1.5116704963392367 0.044090941282040656 0.054295619731912985 0.04288226045568891 0.044863875408129764 0.03184041159084156 32.16086345063022
2.292 0.00533201733229515 0.037324483509959615 0.004055926901447632 0.00703745261827047 0.005097107401657038 2.7060940229710613 0.016111853944455072 0.03708832251633266 0.02374876294517146 0.01761834353547614 0.012715728676850238 17.958686660361302 0.001937201616974251 0.038496904554947434 0.0026355113068458696 0.0031364267207454185 0.0022668264701802498 1.5144901886391413 0.04328743202992587 0.05410720311732897 0.044536164806328056 0.044065713773485046 0.03128973977743809 34.02677134208508
2.302 0.005325226839123966 0.03735120891953723 0.004057323968902422 0.007017055273884005 0.00508309833002935 2.7842205881383943 0.016061074134513877 0.037372895694143315 0.023550323638202232 0.01755627859530414 0.012669936724893286 18.158473742744185 0.0019509778608188535 0.03849904572731556 0.002588949357765319 0.003138253819164423 0.0022684286540682963 1.5222921275284462 0.04239981871976916 0.053862032462784655 0.04625938772988552 0.04318503891093905 0.03068043808639198 36.00105458132383
2.312 0.00531519144886056 0.037377228498025404 0.00406469591538682 0.006994443235336852 0.005067405855261167 2.868220587442002 0.01603600922162396 0.03765518962477345 0.02331654479703572 0.01751833069293799 0.012640880770899816 18.328974256498164 0.00196006947515998 0.03850035431591287 0.0025482664877731825 0.003137255230818906 0.0022679641345079247 1.5354325971256122 0.041440387969096625 0.05356573260483816 0.04801425478501493 0.04223417880118768 0.03002082557963426 38.058162695193985
2.322 0.005302305356729446 0.03740246831521914 0.004077022443059057 0.006969893204924566 0.005050226567432386 2.9573343407844086 0.01603564848801422 0.03793460157122607 0.023048995813755826 0.01750357382899406 0.012627992630262487 18.469541820527066 0.0019647430722710656 0.03850077778851276 0.0025133586521275493 0.0031335461114670457 0.002265513820637027 1.554037619095397 0.04042262544682936 0.05322414626948797 0.0497617946703818 0.04122659574162059 0.029320030302133007 40.16874232928634
2.332 0.0052869828516323705 0.037426870003770034 0.004093252045781976 0.006943698408713582 0.005031769999891606 3.0506992760691287 0.01605846443015616 0.03821051169630278 0.022749663458172645 0.017510615955332147 0.012630372162816535 18.5797053349291 0.001965333389520601 0.03850027477135413 0.0024839412296202715 0.0031272995066665412 0.0022611998316604846 1.5779809299285537 0.03936125800142523 0.05284358962759523 0.051477311939038504 0.040176933940394656 0.028588685295401595 42.31210938739837
2.342 0.005269644309463367 0.03745039017483348 0.004112351132525839 0.006916159228703934 0.005012252120464014 3.147407938656641 0.016102490046547263 0.03848229666352123 0.022420895120353678 0.01753766717831655 0.012646850728266868 18.65929538126622 0.0019622254453964916 0.03849881527299975 0.0024595868519200863 0.003118735498541941 0.0022551778789251372 1.606924702399744 0.03827165851001739 0.05243031803856977 0.053138335024523226 0.03910042357186166 0.027838038286872663 44.467480114863484
2.352 0.005250702559041221 0.03747299973163005 0.00413334077751718 0.006887572911443042 0.004991887729916606 3.246569840883683 0.016165409699556533 0.03874932799562044 0.022065400816241323 0.01758261928274006 0.012676004326539043 18.70864724597242 0.00195583450498443 0.038496380743241264 0.0024397732322686797 0.003108104444712135 0.0022476255796281745 1.640393794522355 0.0371698130912759 0.05199028611524299 0.05472196473789665 0.03801288690602816 0.027079569599538843 46.61218645917872
2.362 0.005230551062295752 0.0374946832384166 0.004155328555133507 0.006858224600412735 0.0049708840629838795 3.347369217036237 0.016244659630892555 0.03901097697201704 0.021686242563805257 0.017643135123165125 0.012716196088514719 18.728752302239542 0.0019465868630190771 0.03849296404512584 0.002423920181103961 0.0030956694337529304 0.0022387301251909414 1.6778438155496251 0.0360727494591726 0.05152905067844506 0.05620781287567387 0.036931191254983724 0.02632489779131335 48.724514632219666
2.372 0.005209554827816178 0.03751543837787178 0.00417753532763396 0.0068283815804951456 0.0049494367107030075 3.449107221608156 0.016337523408002975 0.039266643384813275 0.02128670097598217 0.017716734926304305 0.012765711603659564 18.72123384008152 0.001934903935137289 0.03848856940181861 0.002411427421788192 0.0030816934223631366 0.00222867902668444 1.7187191173151675 0.03499719633787274 0.051051760325631176 0.05758259767654665 0.035871860833208535 0.025585717610875226 50.78817171045683
2.382 0.005188044383102874 0.03753527544701646 0.004199306078461343 0.00679829096915396 0.00492772747726739 3.551216576282618 0.01644122453446364 0.03951575694840632 0.020870252489796768 0.017800881251157422 0.012822792863194751 18.68834902664378 0.00192119098982142 0.03848321234628041 0.0024017085215047684 0.0030664337077510387 0.0022176558545847105 1.7624888146067097 0.03395929246252989 0.05056306183776927 0.05883753569212416 0.03485075940179255 0.02487351450300299 52.790688711717884
2.392 0.005166312412674712 0.037554216880892104 0.0042201109650421105 0.006768179263646484 0.004905923574622603 3.653260152285467 0.016553010187417245 0.039757786708838755 0.020440507023817774 0.01789305539468492 0.012885700885598123 18.632919941738255 0.0019058304042040126 0.03847691966164829 0.0023942089979137196 0.0030501416842114736 0.002205839717360263 1.80865307208128 0.032974566244199574 0.05006701877751622 0.059966188919544555 0.03388304668115276 0.024199237010371473 54.72192391941412
2.402 0.005144612429141358 0.03757229669909539 0.004239524500983719 0.0067382514822229515 0.004884176088940068 3.754903841668279 0.01667022251907663 0.03999223609761148 0.02000127505773269 0.017990819748675516 0.012952715825177484 18.558332676497095 0.0018891778348690443 0.03846972926148999 0.0023884177618265436 0.0030330627301162058 0.002193405041365538 1.8567417094074437 0.03205780888803261 0.04956715947434279 0.060963503055815486 0.032983037923861716 0.02357318117098682 56.57330623409884
2.412 0.005123158745469037 0.03758955991425772 0.004257212794920421 0.006708688347552937 0.004862617857786557 3.8558929991075432 0.016790350204314325 0.040218656001787756 0.019556437375532962 0.018091859004356992 0.013022205437829022 18.46831827016038 0.0018715595453149716 0.038461689957236624 0.002383876321752573 0.0030154319219749667 0.00218051868478025 1.9063179291174974 0.031222675574662583 0.049066478020192435 0.061827448913399745 0.03216382562787839 0.023004749878230847 58.339183864066634
2.422 0.0051021271925234925 0.03760606190995152 0.004272945037442029 0.0066796417277909794 0.0048413613686720865 3.956049613128276 0.01691106634738636 0.040436646087042095 0.01910992256139411 0.0181940103554818 0.013092644676401137 18.366787801066916 0.0018532702229778805 0.03845286109121584 0.002380179025550707 0.0029974654457914 0.0021673342004848413 1.9569799760492752 0.030480926681045663 0.048567371870644443 0.06255860826593454 0.03143657081275909 0.022502012529098954 60.016141123799514
2.432 0.005081657130967864 0.03762186766933441 0.004286583381645989 0.0066512307510199755 0.004820496306252872 4.055249149559695 0.017030256094196155 0.04064585334814519 0.018665701986110395 0.01829528605481792 0.013162622373298247 18.25771023005954 0.0018345717385640262 0.038443312045849595 0.002376971457336197 0.002979351715175519 0.0021539858966354657 2.0083660029827546 0.029841753461015894 0.04807156399506289 0.0631592640318036 0.03080990304008492 0.022071195357747715 61.60179046065749
2.442 0.005061854526979076 0.037637050891617556 0.004298056850374151 0.006623540588213769 0.004800088532642397 4.153392788929323 0.017146044496240995 0.040845976016656675 0.018227669095283137 0.018393903981944362 0.013230874100316928 18.14498360811003 0.0018156935849957937 0.03843312165127114 0.0023739554406121723 0.0029612463145443674 0.0021405854362631592 2.0601689322981827 0.02931126861074961 0.04757995133148488 0.06363273525484513 0.03028948240283726 0.021715987365331934 63.09400818954465
2.452 0.005042795717918593 0.037651692994588995 0.004307325129576453 0.006596624717106866 0.0047801810990293295 4.250384405094599 0.01725679235460008 0.04103675828347618 0.017799718500742235 0.018488286181844248 0.013296270176062363 18.032578619759775 0.0017968353029902638 0.038422377508364976 0.0023708840304739113 0.0029432726297369 0.0021272222290762122 2.112139047743882 0.02889209129193112 0.04709208255302254 0.06398224926971299 0.029877627258754275 0.02143601240976564 64.49005349358049
2.462 0.0050245307930629445 0.037665882152868715 0.004314407273422664 0.006570509370328501 0.004760798757520735 4.346183295885286 0.017361102034625406 0.041217989272107854 0.017385639603921338 0.018577071858724484 0.013357826595834857 17.924548336546234 0.0017781702856646223 0.03841117522656604 0.0023675465299614552 0.0029255271534473553 0.002113966935945192 2.1640704565395583 0.02858319319708649 0.046606779329884135 0.06421414730509456 0.02957316490110002 0.021228114486297297 65.79021531347807
2.472 0.005007087246853167 0.03767971218364948 0.0043193748378954535 0.006545199542106255 0.004741952236533698 4.440804976035519 0.017457801525418433 0.04138950257677913 0.01698902922780171 0.018659109200409894 0.01341471817659282 17.82499555433998 0.0017598498815204612 0.03839961756643946 0.002363761667410179 0.002908086521723998 0.002100876066113924 2.215788522445942 0.0283800519802252 0.046124835875551495 0.06434257861715603 0.02937156143996158 0.021092577894498622 67.00316639949791
2.482 0.004990474205027428 0.03769328133586521 0.004322315423019382 0.006520685447325511 0.004723641749495534 4.534265217117562 0.017545934570064082 0.04155116940299393 0.016613370789900755 0.018733449507910345 0.013466256449535169 17.73807656327711 0.0017420072782900727 0.03838781348922327 0.002359380911699886 0.0028910139373564264 0.0020879960502904415 2.2671396827330366 0.02827512890850235 0.0456455819854587 0.0643788710749571 0.029265377903366006 0.021025103404505353 68.13529476218639
2.492 0.004974686472841415 0.03770669110982323 0.004323333155269815 0.006496947959662583 0.004705860812818503 4.626552897868233 0.017624753660865855 0.04170289650331843 0.016261908058990023 0.018799342357218685 0.013511888820478294 17.66777820217172 0.0017247617971971098 0.038375877139758735 0.0023542805305319476 0.002874364752234917 0.0020753666695018883 2.3179638871160826 0.028259064117322593 0.04516826759058941 0.06433451610000196 0.029245453803192458 0.021020148234097764 69.19328946290264
2.502 0.004959708927011206 0.03772004507233105 0.004322541753005569 0.006473963676683345 0.004688599583739945 4.717608606669902 0.017693697086616597 0.0418446222787652 0.01593758536157261 0.01885621515168971 0.013551192025909275 17.617818570285056 0.0017082245273050605 0.038363926796469196 0.0023483437242170684 0.002858192206496657 0.0020630246465420284 2.3680627433910373 0.028321720397355633 0.04469049266466166 0.06421801544690352 0.029301947668205906 0.021067550661330696 70.18051821329236
2.512 0.004945521516909672 0.037733447718899 0.004320052330061622 0.006451709904082427 0.004671848139309095 4.807329305150453 0.0177523727551301 0.04197631233803051 0.015643065009017517 0.018903657844933617 0.0135838564725473 17.59170975405452 0.0016925054284490878 0.038352083810751926 0.0023414476703972785 0.0028425535652015577 0.002051007769884172 2.4171906911087624 0.028452418982250555 0.044211487129987466 0.06403970490191373 0.02942455119023843 0.021160236541472196 71.1023504504294
2.522 0.0049321032294715305 0.03774700336396782 0.0043159765966882795 0.0064301677235505065 0.004655599255928724 4.895616012746357 0.01780054371250084 0.04209795491659848 0.01538061716700548 0.01894141022841746 0.01360967228333788 17.592763534551775 0.0016777204677900603 0.038340471535119415 0.0023334563247719774 0.0028275150387685366 0.002039358673870054 2.4650688922951884 0.028640368892143248 0.043731349080995914 0.06381026554486537 0.029602880924772867 0.021292608526966864 71.9652827539069
2.532 0.004919433487738092 0.037760814785700224 0.004310394123996986 0.006409321524555236 0.004639847218607238 4.982376146491686 0.01783809102866974 0.04220955339298191 0.015152100094758853 0.01896932896246232 0.013628510423821174 17.624179336898056 0.0016639956868277279 0.038329214212421484 0.0023242095600226925 0.002813152779591033 0.002028126586512997 2.5113978100465206 0.02887504983218097 0.04324732180459541 0.06353536495625063 0.029826823673358753 0.021452477169507888 72.77145571081455
2.542 0.00490749121279899 0.03777498198345511 0.004303380497401455 0.00638915657501798 0.004624587423743847 5.067572316320793 0.017864998907999897 0.04231107650440135 0.014958972591180474 0.01898737493989405 0.013640153487292913 17.68901629227476 0.0016514644076103067 0.038318435782136784 0.0023135214610162606 0.002799547992952362 0.0020173657112722595 2.5558707205837514 0.02914747686013988 0.04276276332424053 0.0632265915912618 0.030087739424622915 0.021640560791218368 73.53109373855962
2.552 0.00489625100167492 0.037789600842820584 0.004295030791693118 0.006369654294860992 0.004609814229520234 5.151241195320151 0.01788134400954186 0.042402416763320475 0.014802162419015467 0.018995602875266592 0.013644151392228122 17.789954116819697 0.001640255361684369 0.03830825857619146 0.002301205174989571 0.0027867765766609273 0.0020071303180916687 2.598206415343657 0.029450061826728127 0.0422772834424939 0.06289015550904259 0.030378286457970048 0.021849269563741867 74.24959363301238
2.562 0.004885677939141152 0.03780476169271292 0.004285441286773828 0.006350787123531163 0.004595517041963937 5.2334582514174794 0.01788725978878029 0.04248365055710309 0.01468212941375709 0.01899412448702416 0.013640695121771173 17.929297808368535 0.0016304730092742616 0.038298801920622835 0.002287111939373469 0.002774896164513778 0.0019974680746666566 2.6381931425307177 0.02977632150547583 0.041789175673002485 0.06252913930090682 0.030692120293417502 0.022068330745535488 74.92951505689858
2.572 0.004875722634825303 0.0378205480181492 0.004274727395841165 0.006332514730856941 0.004581678126736773 5.3143635490416 0.017882929644786848 0.042554892344558636 0.014598866991569839 0.01898309766783836 0.013630124425368172 18.10895155342092 0.0016221748694978933 0.03829018070363531 0.002271164294324067 0.0027639343225591183 0.00198841358533766 2.6757277434868176 0.03012178304478187 0.04130311461256019 0.0621502200331997 0.03102482690454937 0.022300269807013547 75.57849770121284
2.582 0.004866317889809864 0.03783703535692764 0.004263064973753429 0.00631478227716826 0.004568272210092757 5.3942303929590105 0.017868573268516055 0.04261623391084655 0.014551902724229992 0.018962709240823425 0.013612717158736666 18.33046634011504 0.0016153523410409013 0.03828250399070252 0.002253386835103825 0.0027538805977835226 0.00197998339183198 2.7108555507934082 0.03048435051968443 0.04082050770793192 0.061752928937842295 0.031374345401099256 0.022540733459378282 76.1966025194261
2.592 0.0048573784397380575 0.037854290283284873 0.004250683449566877 0.006297520991886349 0.004555265919502107 5.473459868664198 0.017844435803151367 0.04266776500025773 0.014540366394482529 0.01893316743667693 0.013588758075997841 18.59511397130074 0.0016099206442400746 0.03827587376193089 0.002233926272380826 0.00274468348171165 0.001972172815793241 2.74379272629516 0.03086417439933889 0.04034301540028275 0.06133353161906947 0.0317408734425646 0.022785783202266718 76.7804873486678
2.602 0.004848803936566997 0.03787236954536842 0.004237828763470214 0.006280650858902301 0.004542617567385168 5.552500384556493 0.017810785452598468 0.04270954230491173 0.014562936334073 0.01889470470221849 0.01355843201675653 18.903653477785667 0.0016057203983266294 0.03827038381776277 0.002213050679322024 0.002736251984210685 0.0019649545143899556 2.7749113072149187 0.03126321335192349 0.03987735523778246 0.06089012000178752 0.03212642905748739 0.023040725235759077 77.32904318554537
2.612 0.004840484044401276 0.03789131947630474 0.00422476382636284 0.006264084634885121 0.004530278832674676 5.631791411881717 0.017767906054599863 0.04274163512116624 0.014618021590638365 0.018847573087111553 0.013521976491781827 19.256341858711707 0.0016025293713937672 0.038266118858967295 0.0021911301486771534 0.0027284608347503607 0.001958278592391022 2.8046952264098435 0.03168413655418483 0.039426232214040485 0.060415804576347716 0.03253373322460182 0.023302956891006078 77.8340131137112
2.622 0.004832304412137053 0.03791117559287205 0.004211768823823199 0.006247732386559741 0.004518197182713422 5.71172519865771 0.017716090182815083 0.04276410180010752 0.014703709261915238 0.018792038845500295 0.013479596606438394 19.65265841173093 0.001600080213328111 0.03826315371908447 0.002168606746501086 0.0027211583623491906 0.00195207438999705 2.8336936205886283 0.03212944106585154 0.038996246665178806 0.05990678217340175 0.032965290406358004 0.023576587252300555 78.28949699315939
2.632 0.004824152563794538 0.03793196228530478 0.004199110496880374 0.006231505805118971 0.0045063177018765535 5.792620299298647 0.01765563424698877 0.04277700436620373 0.014817903243158796 0.0187283772278608 0.013431508311975489 20.091517120439928 0.0015980795591594523 0.038261552721669236 0.00214596619417951 0.002714176025039575 0.0019462539568120966 2.8625000712543285 0.032600892842113455 0.03859264650024296 0.059358788813742625 0.033422816675874344 0.023862834490447633 78.68775796119999
2.642 0.004815922667017885 0.03795369258355022 0.004186999629281156 0.006215321307068719 0.004494584122392351 5.874724848060679 0.017586823470125936 0.042780397643949544 0.014958363727960923 0.018656854540017538 0.01337789285933463 20.571494872844408 0.001596225351868659 0.03826136914490118 0.0021237081703701093 0.0027073381151066574 0.001940716615608963 2.8917474919425787 0.03309926865054009 0.03822110092770374 0.05876898208531503 0.03390700535353881 0.024163357616864733 79.02248820598119
2.652 0.004807518617537343 0.037976368078192935 0.004175607766649632 0.0061991012122232245 0.004482940067873892 5.958298290557953 0.017509920157874122 0.04277433702538904 0.015122765211903644 0.01857770956923059 0.01331891128507544 21.091123056341242 0.001594221154699462 0.038262644786936535 0.002102319052731662 0.0027004701550426735 0.0019353536698273402 2.922100928277137 0.033624069563723075 0.03788641400556851 0.05813510207947515 0.034417288649449394 0.02447825392134414 79.28851152434054
2.662 0.004798855901613803 0.037999978919848326 0.004165076711130511 0.006182773491572391 0.0044713295627610405 6.043633508801001 0.017425138592720775 0.042758891626199065 0.01530889139353672 0.01849112432829297 0.013254741962713234 21.64920006422802 0.0015917874992679363 0.03826540962908008 0.002082254468222494 0.0026934051713300945 0.001930052562478639 2.954236529565353 0.03417394605248756 0.03759742784613673 0.0574599015673605 0.03495231163669186 0.02481420498587851 79.48792529863913
2.672 0.004789862849636269 0.03802450385149681 0.00415548824306429 0.006166271214111924 0.004459696697560084 6.130963639748231 0.017332648502793275 0.0427341042976766 0.01551441706178522 0.018397227488695232 0.013185431888520756 22.244302066623106 0.0015886706532753398 0.03826968159193491 0.002063924355106529 0.0026859880807990773 0.0019247004779677586 2.9887944001112743 0.03474658290388956 0.03735635393371789 0.0567424132949638 0.03550983024606601 0.02516727795858637 79.61767962519654
2.682 0.004780480676963889 0.03804991032189001 0.00414686303706166 0.006149531879386851 0.004447985898345539 6.220386576064125 0.01723256483186606 0.04270002999834284 0.015737202552749845 0.018296089391600136 0.013111028852205393 22.87493518384631 0.0015846489062405027 0.03827546637666455 0.002047676743887975 0.0026780791116426286 0.0019191878872578765 3.0263193942758444 0.03533876776215238 0.037165934289952636 0.05598329258966108 0.036086742943389025 0.025535009015647703 79.67592491732289
2.692 0.004770662502980337 0.038076154674040956 0.004139171518746974 0.0061324973104973065 0.0044361429435836085 6.311837333129442 0.017124949787681577 0.04265673780736836 0.015975223568328922 0.01818772905540615 0.013031585851435856 23.539260780944197 0.0015795362597123444 0.038282757386585736 0.0020337880917387875 0.0026695569579370357 0.001913412370356681 3.0672252213976487 0.03594678816418054 0.03703389895492078 0.05518693030178558 0.03667942972968617 0.025923105263963096 79.66494501087448
2.702 0.004760371925256583 0.03810318241996907 0.0041323387725668275 0.006115114112105941 0.004424116242861992 6.405101818968218 0.017009809917621996 0.04260429019011811 0.016226502283909306 0.018072114416245125 0.012947080892167596 24.235032117751253 0.0015731837310830068 0.03829153573668341 0.0020224612957868257 0.002660321498467803 0.0019072823658073017 3.111792438943228 0.03656574819792807 0.03696051645687017 0.05435334970203898 0.03728303368966746 0.02632657001880359 79.58013580114586
2.712 0.004749580992364534 0.03813092861650548 0.004126254148306924 0.006097333285551765 0.004411857580741405 6.499857207438825 0.016887085995257744 0.042542746408554225 0.0164890727667177 0.01794915444838518 0.012857422921891624 24.95964145823952 0.0015654790795593722 0.03830177037282034 0.0020138229900905557 0.0026502952703996857 0.0019007199796494498 3.160176109248517 0.037189614614269395 0.03694148887226882 0.05347976609227597 0.03789151298332086 0.026734808175936618 79.41234284038563
2.722 0.0047382678341181695 0.038159318285239226 0.0041207604335771275 0.006079108357165583 0.0043993208457956704 6.59565991930741 0.01675666807148029 0.04247217315224081 0.01676102018689454 0.017818707304902093 0.012762476285617101 25.71021175506058 0.0015563460641218826 0.03831341832811197 0.002007921303836761 0.002639423141400448 0.001893662194592888 3.212406044070808 0.037811956446241496 0.03697979198404227 0.05256883579656604 0.03849842364037678 0.02714901475574406 79.15996909758208
2.732 0.004726414840287838 0.038188267075835385 0.004115679770387613 0.006060393271718774 0.004386461328443722 6.691958731434475 0.016618419038371128 0.04239265674169272 0.01704041318379922 0.01768059380052347 0.012662089827049817 26.483382684441878 0.0015457441094400464 0.03832642513872588 0.002004728641235204 0.002627670673101713 0.001886060702238011 3.2683822255281405 0.03842609410678952 0.03707049230829029 0.0516181673622856 0.039097121963426434 0.027560071103878536 78.813284714009
2.742 0.004714007419734091 0.038217682063737254 0.004110813004378809 0.006041140830369784 0.004373234649850614 6.788080589306026 0.016472191358542797 0.042304307658760816 0.01732528377677196 0.01753460988298509 0.012556102894061307 27.275201236787726 0.0015336685997192133 0.0383407254281064 0.0020041443730801772 0.0026150226456249223 0.0018778814483633225 3.327873889887595 0.03902482303134094 0.03720995791655367 0.050628986464713976 0.039680511365260344 0.027961963229518064 78.36697928535065
2.752 0.00470103331727294 0.03824746268983957 0.004105921142995745 0.0060213028132348086 0.00435959630956784 6.883245759824788 0.01631784893527897 0.042207264474809006 0.01761356257640221 0.017380550587883944 0.012444355098129085 28.08115299497916 0.0015201512814081968 0.03835624365269389 0.002005995570436447 0.0026014831858361927 0.0018691050726794862 3.390537942815348 0.03960041087821442 0.03739766765239382 0.04960993601256867 0.04024101910895528 0.02835411913735161 77.82708598969931
2.762 0.00468748202553503 0.03827750192633605 0.004100750764523234 0.006000831977944892 0.004345503589379477 6.97670281007485 0.016155290033271007 0.0421017078607189 0.01790312017824772 0.01721824014459359 0.012326739301341112 28.896600589908264 0.001505259890798287 0.03837289499099757 0.0020100422534319183 0.0025870778394324195 0.0018597286431466355 3.4559640200410557 0.04014481479520876 0.03762759451723463 0.04856964925880103 0.04077077661934813 0.02872912504648954 77.2012484532589
2.772 0.004673344024762026 0.03830768754767146 0.004095050569104206 0.005979685083246087 0.004330918046414602 7.067841929279003 0.015984471086735345 0.04198786604289226 0.018191757360279295 0.017047565002027212 0.012203226277226111 29.717169683589933 0.001489096355161352 0.03839058635543927 0.002015988159940541 0.002571856569570587 0.0018497680475708003 3.523720290580726 0.0406504993186259 0.037896988111413114 0.04752237432083059 0.04126239504814904 0.029084817250860408 76.50875629798205
2.782 0.0046586099121083335 0.03833790343609955 0.004088558827502041 0.005957825693446848 0.004315807078123254 7.156186067474884 0.015805429304611176 0.04186599193033364 0.018477009801947657 0.016868502080499333 0.012073780549485375 30.538560298245176 0.0014717934750946478 0.03840921750879999 0.0020234943214145562 0.002555895905882979 0.0018392597888121055 3.5933669596803806 0.041111070104443634 0.03819874426478103 0.04648029126611499 0.04170957283750098 0.02941371899132505 75.7688440467928
2.792 0.004643269461449931 0.0383680309682008 0.004081008994100442 0.005935225682318606 0.004300144807558513 7.241331870867275 0.015618305417345813 0.04173639422405384 0.01875638526316743 0.016681143062842244 0.011938477492744974 31.356708713174445 0.0014535104564559478 0.03842868226855268 0.002032193806309271 0.0025392986556120605 0.0018282610301501123 3.664437043043484 0.041521457326787574 0.03852847506147471 0.04545895747602434 0.042107280176338226 0.029712604491817424 75.00854365727582
2.802 0.004627310650447986 0.038397950482567444 0.0040721609529022285 0.00591186479436936 0.004283912256623134 7.322933253896093 0.015423356749955049 0.04159942372019768 0.019027362264272197 0.01648570613492469 0.011797452852272046 32.167546114922715 0.0014344277897682686 0.038448869780300265 0.0020417064086297202 0.0025221903854465923 0.0018168473109013501 3.736423039274452 0.041877873777772405 0.03888212228787233 0.04447483416567731 0.042451744803982 0.029979086831851284 74.2580719475834
2.812 0.004610718881319332 0.038427542705917486 0.0040617955875403315 0.005887728371246148 0.004267095519974006 7.400717708438141 0.015220943213846419 0.04145548126179099 0.01928744803630832 0.016282517092268096 0.01165093370740027 32.96721647834962 0.00141474178890866 0.03846966583654385 0.002051652896462624 0.0025047126245186643 0.0018051078928103404 3.808815411370122 0.04217710843974295 0.039255303274517206 0.04354582324196558 0.04273977353347753 0.030210659434170575 73.55186399835712
2.822 0.004593476142221228 0.03845669010761918 0.004049692918003963 0.0058628035532417005 0.004249682459611681 7.474569669082345 0.015011530745731397 0.04130501742226181 0.019534222285173146 0.01607200806342198 0.011499238857752126 33.75267215497202 0.0013946588146635194 0.038490954212020985 0.002061667751585944 0.002487013215328308 0.0017931390324763907 3.8811959572300374 0.0424157874974928 0.039642976142705864 0.04269189408490958 0.04296802771365818 0.030404162487047418 72.93070704623099
2.832 0.004575559587370342 0.03848527822515311 0.004035669194902514 0.005837074345595416 0.0042316596308213114 7.544699180982302 0.014795697877326994 0.04114852764536809 0.019765372130796044 0.015854721887214537 0.01134276489105 34.522221697860424 0.0013743890803425936 0.038512617985220925 0.0020714098716111463 0.002469234825500912 0.0017810358781903172 3.9533308268807614 0.04259028474958445 0.04003949722019434 0.04193426456830624 0.04313293288444308 0.030555747429369964 72.44133786556458
2.842 0.004556939970826881 0.03851319685808569 0.00401958276684958 0.005810516991661109 0.004213009005676219 7.611614642653699 0.014574134869810107 0.040986533292632174 0.01997873335720466 0.01563131194445628 0.011181916468477139 35.27544090267892 0.001354140092182316 0.038534540818900606 0.0020805724169480617 0.002451503582181138 0.0017688843608503636 4.0251887124721515 0.042697477451209935 0.0404375869255891 0.04128625126423868 0.04323142372652986 0.030659211228160975 72.12049586004188
2.852 0.004537580433530402 0.03854034112240386 0.004001309591579821 0.005783097105339982 0.004193705362513963 7.675860712362647 0.014347635278080308 0.04081959318787382 0.020172336968386512 0.015402536576011646 0.011017164953970213 36.01224250544475 0.0013341101242161152 0.03855660817897206 0.0020888925028227515 0.0024339206858082726 0.0017567550999953473 4.096853226294099 0.04273578932761081 0.040832747300513485 0.04076462040705882 0.043261977750768836 0.030712096501667466 72.01162927372447
2.862 0.004517435557641031 0.03856661242699418 0.003980757560767145 0.005754769248252825 0.004173716028977191 7.737753013934804 0.01411708393161967 0.040648311068552496 0.0203444384874826 0.015169249982168245 0.010849094550730253 36.731563280982705 0.001314482423699021 0.0385787084774887 0.0020961592196353475 0.002416559752159602 0.0017447012915617335 4.168376037759658 0.04270539122056952 0.04122362432547174 0.0403875858724937 0.043224812716366474 0.030716310462866984 72.15941091904483
2.872 0.004496451580799233 0.038591919372157744 0.0039578774860623556 0.00572547983017784 0.004153003014543381 7.797231687300045 0.013883443397823911 0.04047332126456596 0.020493535106398834 0.01493239046692906 0.010678356787625139 37.43059241735457 0.0012954208676157132 0.03860073412852662 0.0021022180707963114 0.0023994708321333153 0.0017327612770036257 4.239667491351583 0.04260841135657185 0.04160721769431346 0.04016078609098164 0.04312209219543725 0.030671274437409194 72.58434188034056
2.882 0.004474567499057495 0.038616178527896526 0.003932652124306243 0.005695171529025195 0.004131526015225335 7.8539148556974965 0.013647738506423441 0.04029528166145318 0.02061838970760818 0.01469296473908957 0.010505654386104915 38.10515569644164 0.0012770674845091505 0.03862258250481776 0.002106972972742359 0.002382689006380439 0.001720964320762034 4.31049976260965 0.04244868835260281 0.04197928474415373 0.040083224718291864 0.04295767993946829 0.030574387965078904 73.29320167331153
2.892 0.0044517161914548265 0.03863931506360844 0.003905110074051466 0.005663786186023382 0.004109244589141846 7.907366888916983 0.013411030596726988 0.04011486626329346 0.02071804962786438 0.014452020777244334 0.010331722934004906 38.75095966649514 0.0012595417553210007 0.03864415678007129 0.002110388224631893 0.0023662428043965357 0.0017093362332053009 4.3806109002004305 0.04223172305710992 0.04233170697107086 0.04014927741635191 0.04273708378313145 0.030417030810920422 74.28431997272206
2.902 0.004427825539286708 0.03866126320305598 0.003875315381561984 0.005631264687015863 0.0040861179483289226 7.957286780024855 0.01317438618534401 0.039932756718667195 0.020791858721121867 0.014210613293133919 0.010157306526953982 39.36465911918106 0.0012429411393537803 0.03866536664016603 0.002112485648018313 0.0023501573380883805 0.0016979012195887625 4.4498043810340695 0.041965621955569625 0.042656483210317814 0.04034645614837344 0.042468379867104805 0.030189969215459442 75.5445705143437
2.912 0.004402820280817317 0.0386819665259994 0.0038433398533175836 0.0055975443657765534 0.004062102418623528 8.003440191149936 0.01293884599576403 0.03974963375998193 0.020839474367950746 0.013969768140054723 0.009983131014716096 39.94377588789142 0.0012273419605118726 0.03868612884720256 0.0021133364379476312 0.0023344496245347973 0.001686678180394615 4.517942638296368 0.0416626425386268 0.042967259681345744 0.0406538434080466 0.042163742540654345 0.02991535596887712 77.04503636055423
2.922 0.004376624000318758 0.038701378246869825 0.00380931506469599 0.005562555165033832 0.004037149605424113 8.045509120414694 0.01270539701299209 0.03956616949867199 0.02086088762470376 0.013730450506348423 0.009809880060382794 40.48539770268305 0.001212799704495676 0.03870636764451085 0.00211305725846407 0.0023191178729117454 0.0016756727524786228 4.584836697082041 0.041339230915859934 0.043283557078880604 0.04104397443476663 0.04183946360526218 0.02962521574633958 78.74071295446649
2.932 0.004349161312946417 0.03871946122394319 0.003773331420431188 0.005526216913826018 0.004011203278438832 8.082645078707975 0.012474951146306713 0.03938302123260784 0.020856445061110538 0.013493542711539287 0.00963817852237337 40.984701051372866 0.0011993480611957198 0.03872601500003117 0.0021117966590941443 0.00230413011330291 0.001664868940429568 4.650103616666617 0.04101523869188513 0.04361710601975085 0.04147769727372692 0.04151516464097352 0.029341540407637944 80.5563108818052
2.942 0.004320358662873749 0.0387361879349367 0.0037355643164408733 0.005488439132822428 0.003984200597398336 8.113682662124042 0.012248334343286076 0.039200826698419594 0.020826877749232017 0.013259836541385146 0.009468584183688797 41.43474347856368 0.0011869964436139974 0.0387450106954717 0.0021097202456556254 0.0022894182463263474 0.0016542246781507297 4.71314250358529 0.04071048273102732 0.04397378140750972 0.041910042653072466 0.04121037179246651 0.029078499399820282 82.39507246693078
2.952 0.004290145908007668 0.03875154022465189 0.0036960993541640588 0.005449126253593029 0.003956074682577651 8.13715673118111 0.01202627853662677 0.03902020241000355 0.020773323770170306 0.013030034511084946 0.00930159577573328 41.828186960070944 0.0011757262926980344 0.038763302279981926 0.0021069995566043603 0.0022748809834379404 0.001643673797467168 4.773302142506254 0.04044128515599837 0.04435587242531127 0.04230139891477226 0.040941092555427376 0.028845305860245585 84.16296666362055
2.962 0.004258457994131845 0.03876550909108348 0.003655047541252344 0.005408186540199692 0.003926761849482452 8.152052021325622 0.01180942882270063 0.03884174116404741 0.02069733042493019 0.012804766927820803 0.009137657762727314 42.16020815230463 0.0011654871672774907 0.03878084491840006 0.002103798206042633 0.002260394550896233 0.0016331335993929547 4.8301514681103175 0.04021660298079685 0.04475641626267252 0.04261796506566254 0.04071600189530676 0.028636530403360623 85.77588661580982
2.972 0.004225235782396066 0.03877809428128311 0.0036124723566978443 0.00536554105919126 0.0038962078266492725 8.158062850181208 0.011598363542514586 0.03866600625540867 0.020600857721244942 0.012584619750700198 0.008977147925938964 42.430830992505356 0.001156193870753628 0.038797601167474056 0.0021002538792510923 0.002245826472806517 0.0016225146781223515 4.883667555169922 0.04003496503301731 0.04517884680796236 0.04285292730135113 0.04053343134912423 0.028463064123676354 87.20866578106339
2.982 0.004190427526071628 0.038789303841090854 0.003568365076921239 0.005321131179061677 0.003864372748765821 8.155521116863493 0.011393609933898489 0.03849354444968405 0.020486252792083996 0.012370155878215694 0.008820454210740165 42.64506592994735 0.001147725980883588 0.038813540714278595 0.002096468011671143 0.002231047503151818 0.0016117294629284563 4.934204504786456 0.03988760339214899 0.045619625904040166 0.043010645428282056 0.04038452308275219 0.028324568203043726 88.46667515025699
2.992 0.0041539927578666475 0.03879915378362558 0.0035226797443369574 0.005274925079540811 0.0038312358927226537 8.145016759680384 0.01119566023557447 0.03832489049461758 0.02035619637280235 0.012161931514125214 0.008668009960525044 42.81071156810034 0.0011399310319819738 0.03882864010816866 0.0020925009534702166 0.0022159388233509623 0.0016006973842669402 4.982231909278912 0.03976238135628721 0.04606735436727785 0.04309808838873137 0.040257164220062425 0.02820699780091364 89.56519148382182
3.002 0.004115908051011458 0.038807667828134745 0.003475373321300865 0.0052269225970813715 0.003796799218227765 8.126904934363163 0.011004985858682698 0.03816055908266776 0.020213615729224532 0.011960506128330215 0.008520264577113955 42.93527607061379 0.0011326318379342743 0.038842882505286815 0.0020883558281888557 0.0022003944745892074 0.0015893466003741462 5.027973233038593 0.039647244927443655 0.046512886839649506 0.04312732088761979 0.04013941283348469 0.02809895421176065 90.52891287110852
3.012 0.004076169730621861 0.0388148769379907 0.0034264192909256998 0.005177155214446036 0.003761087546377046 8.101030093959261 0.010822047057213183 0.038001041078720835 0.020061568570925576 0.011766445979031601 0.008377672298681775 43.02408549683509 0.0011256371738068243 0.03885625742520777 0.002083981329810681 0.0021843211270309868 0.0015776137629307599 5.07122525220455 0.03953309533301333 0.046949700333451985 0.04311114364462149 0.040022322139151995 0.02799258942453863 91.37963150071515
3.022 0.004034798647617596 0.03882081885469961 0.003375719916924174 0.005125687088069991 0.0037241481376673624 8.066723963675331 0.010647296978047966 0.03784679999110206 0.019903109561733346 0.011580322427782907 0.008240681456903343 43.08082619409355 0.0011187539987056318 0.03886876050370784 0.002079264088544016 0.002167637659621877 0.0015654436126623075 5.111441975675165 0.03941580874188753 0.04737596744761737 0.043060348260376136 0.03990191281602561 0.027887552344255054 92.13200774081857
3.032 0.003991843466184923 0.03882553770504652 0.003323269337174803 0.005072615083841127 0.0036860520373940497 8.023684813479381 0.010481184609065794 0.03769827087881234 0.01974115743347277 0.011402710504250495 0.008109735801138407 43.11011134590748 0.0011117997266756453 0.03888039322965124 0.002074082760886414 0.0021502771957972013 0.001552790370774099 5.1481753649372255 0.039296470327297335 0.04778963927272395 0.04298224176058116 0.0397793782231648 0.027782695634116193 92.79619295749207
3.042 0.003947382592989788 0.03882908334623208 0.003269028219465641 0.005018067765973266 0.0036468918342104075 7.972267524931046 0.010324150259332827 0.037555858757531604 0.019578369480064257 0.011234181088935083 0.007985274145510658 43.1202148116067 0.0011046126106009908 0.03889116264512276 0.0020683405703246 0.002132191025679962 0.0015396205586927722 5.18150468174419 0.03917995985582069 0.04819138310754931 0.04288293729272155 0.03965966147041963 0.02768138259534398 93.38915725599469
3.052 0.003901521897588731 0.038831510643374326 0.0032130198708630597 0.004962201288971621 0.0036067797081957946 7.913861848756951 0.010176612751640236 0.03741993713569183 0.01941704243218856 0.011075284626574764 0.007867728151143005 43.12389221538765 0.0010970596172220207 0.038901081005411384 0.0020619315332299874 0.0021133522959765985 0.001525915734362847 5.212111236680922 0.03907347753274646 0.048583508112921656 0.04276777922901399 0.03954998813635847 0.02758983639806277 93.93802854708272
3.062 0.003854390249871301 0.03883287860638406 0.003155339647461488 0.004905193886764274 0.0035658436199777657 7.850526180536293 0.010038962144615055 0.037290847526271736 0.019259046456396384 0.010926538765196878 0.007757521660602708 43.13632019178006 0.0010890413181519937 0.038910165395673234 0.0020547967781890746 0.00209375789734275 0.0015116739891444795 5.241173135015684 0.03898423813222654 0.04896822354955049 0.04264218036108121 0.03945757825974944 0.027514082466255037 94.47797408554403
3.072 0.0038061368027213203 0.038833249554726244 0.0030960831718090547 0.004847241799120444 0.003524223125489941 7.784070923338036 0.009911549494360251 0.03716890102852448 0.019105794149453566 0.01078841149582584 0.007655077338214321 43.17098924937522 0.0010804938786916909 0.038918437308063956 0.002046881109667227 0.0020734280952630557 0.0014969098335456202 5.269792563767124 0.03891749887065077 0.049346606269459206 0.04251251548415209 0.0393876908523973 0.02745800417143151 95.0454190022584
3.082 0.003756923797914641 0.038832688245373836 0.003035397342408173 0.004788551208118277 0.003482065107105192 7.715482863526929 0.009794674065722899 0.03705438184042931 0.01895825344264504 0.010661301025314554 0.007560831136787035 43.23573903309751 0.0010713874075282187 0.03892592217111703 0.0020381674842364634 0.0020524043543697166 0.0014816527560737125 5.2985687781309885 0.03887568142081562 0.049678138605613806 0.04238591951789858 0.039342755809328354 0.027347742873415244 95.66887725909355
3.092 0.003706919789876171 0.03883126097339018 0.0029734674863606645 0.004729330740638305 0.0034395183153797817 7.644642234227384 0.00968858981685963 0.036947529524784285 0.018816919573267376 0.010545534961085323 0.007475135106170832 43.3309865585612 0.0010617218680787806 0.038932648851096756 0.0020286592281024353 0.0020307470983455286 0.0014659457081367148 5.327330068394913 0.03885806378693271 0.04993589388139169 0.0422688231723209 0.0393220710487566 0.027131422350535596 96.36164535268175
3.102 0.0036562951988232855 0.0388290348389597 0.002910507334326034 0.0046697858478224235 0.0033967293000727546 7.570660464117577 0.009593511648012884 0.036848540096541794 0.01868186544323785 0.010441371197379097 0.007398255829559257 43.451458308590155 0.0010515215031209372 0.03893864914137224 0.0020183655517111657 0.002008533730206948 0.0014498437666752078 5.355285346906767 0.03886044573815331 0.0502161258222663 0.04217124703178157 0.03932147187838575 0.026990194775542754 97.134859640692
3.112 0.0036052193629550547 0.03882607712475784 0.00284674199370572 0.00461011393486128 0.003353838746803717 7.492613217893939 0.009509589763577778 0.03675756949240421 0.018552802618137236 0.010348970355925703 0.007330385428247991 43.59046063942878 0.0010408277981027562 0.03894395724291303 0.0020073211509174403 0.001985854971339651 0.0014334115842317124 5.381575756695484 0.03887539865448256 0.05051757314715407 0.042105728660935385 0.03933357301305785 0.02692497113874683 98.00489029632602
3.122 0.0035538599836700845 0.03882245485385859 0.002782410496636843 0.0045505013201708145 0.003310979613382088 7.410308722737005 0.009436918631593794 0.036674730690099286 0.018429089808148755 0.010268404618946233 0.007271620550233648 43.74413421940626 0.0010296931802170632 0.038948609268642444 0.00199557787123792 0.001962808068168906 0.0014167185660439474 5.405801982551544 0.03889289718520501 0.05081823161807851 0.042080004348115464 0.039348388653588966 0.026895488432950403 98.9862014780738
3.132 0.003502381057691038 0.03881823428196809 0.002717757038180897 0.004491117393760665 0.003268273023663579 7.324553483633999 0.009375554184164695 0.036600096924052354 0.018309783584708184 0.01019967729540451 0.0072219758301329765 43.91320290077099 0.0010181764162797997 0.03895264278587984 0.0019831918196190654 0.001939485858079991 0.0013998310294382156 5.428239849652641 0.03889974143845242 0.05110504019151147 0.042102844525917796 0.03935275168240749 0.0268771403406103 100.10862325214748
3.142 0.003450939310974059 0.03881348034545882 0.0026530275138625355 0.004432105945984081 0.0032258218145896217 7.236739982333323 0.009325517631813232 0.036533703545978395 0.01819365364224768 0.010142731628373916 0.007181390740916371 44.10077286951317 0.0010063391562920776 0.03895609638975156 0.001970220490093951 0.0019159626358832326 0.0013828020197792473 5.449616331243446 0.0388826476071211 0.051382129131679236 0.04219117832223524 0.03933339794805823 0.026878321258388675 101.43017256286646
3.152 0.003399683715619259 0.038808256299834774 0.0025884621245258325 0.004373581454337696 0.003183707726658685 7.148021473198384 0.009286810275224952 0.036475553636211015 0.018079220119390692 0.010097472363467431 0.007149758979758947 44.30748916601727 0.0009942432579310705 0.0389590093032571 0.001956727821566423 0.0018922807953305038 0.001365661663546314 5.470568322731657 0.03883428393507494 0.05164260377641446 0.0423448402604962 0.03928299892218021 0.026885603449350835 102.96585362812382
3.162 0.0033487562661874697 0.03880262346191716 0.0025243023129847045 0.0043156308598163405 0.003141992907579858 7.058642265065961 0.009259426027562492 0.03642563094279125 0.017964947407500476 0.01006378721536041 0.007127001711332207 44.527382680000066 0.00098194944278566 0.038961421012042925 0.0019427821717280596 0.001868445221941238 0.0013484131214879054 5.4910937726459395 0.0387500611512868 0.051878130848631604 0.04258559394409571 0.03919698087523869 0.026882240395884254 104.7707490502974
3.172 0.0032982906903532227 0.038796640875180664 0.0024607892804866245 0.004258318349440826 0.0031007233634124296 6.967790910233081 0.009243313473033508 0.036383896524906485 0.01784935672097592 0.010041520165942624 0.007113050713758623 44.74681941438459 0.0009695165965629653 0.03896337092564807 0.0019284519473215054 0.0018444300959453582 0.001331037512915571 5.510370625593658 0.03862220375156862 0.052082435641042334 0.04293408280186728 0.03906761082560597 0.02685517610593869 106.88166663969812
3.182 0.003248411745415206 0.03879036502865385 0.0023981568030874596 0.004201695690464668 0.003059936327073593 6.874104641774956 0.009238370683268148 0.03635028528305885 0.017731017975431897 0.010030476613848226 0.007107828813674364 44.947532845574415 0.0009570010843934461 0.038964898058716266 0.0019138070126661153 0.0018201966930140327 0.0013135067746462478 5.527080982033074 0.03844218012075868 0.052251087601582105 0.04340607456356756 0.038886424004330976 0.02679470020833496 109.31334128662535
3.192 0.00319923438037914 0.03878384960793493 0.002336628176252973 0.004145814331709604 0.0030196690341894347 6.7765284666070205 0.009244446234533701 0.03632468085914738 0.017608351598147377 0.010030432945560934 0.007111108674429224 45.111946618599376 0.0009444561617360162 0.038966040735130124 0.0018989197322500572 0.0017957170782403051 0.0012958007413576462 5.540042307695285 0.03820334567416134 0.05238139614310235 0.0439967100529538 0.03864684163379451 0.026694276716204 112.0302547953239
3.202 0.0031508641192349134 0.03877714533453712 0.0022764188471610844 0.0040907363580206186 0.002979966683677353 6.674989074560686 0.009261336514265634 0.03630695504827195 0.017479931356845724 0.010041138990682031 0.007122725230478001 45.229117318613504 0.0009319313701371274 0.03896683631544823 0.001883863920831485 0.0017709948748820357 0.0012779220743683417 5.548755991658229 0.03790175117911904 0.05247215893900852 0.044697416758998285 0.03834495487435947 0.026550082736216143 114.99973164180072
3.212 0.0031033984419755814 0.038770299873011074 0.0022177353268423134 0.004036540743285549 0.002940886989065247 6.570471912616476 0.009288783417950855 0.03629693193285339 0.017344222656592335 0.01006231648606441 0.0071423697871662445 45.29551681117925 0.0009194719683049535 0.038967320950091866 0.001868714569853104 0.0017460747955848983 0.0012599030763160374 5.553536349596832 0.03753622038245887 0.05252351248218433 0.04550279653997558 0.03797960575589 0.026360782005719025 118.21420998695802
3.222 0.0030569271941116617 0.038763357723580395 0.002160772881400251 0.003983321979513319 0.0029024992477400184 6.464512810569653 0.009326474039705771 0.03629442178784746 0.017199850458007693 0.01009365555058031 0.007169767106199012 45.31288686499832 0.0009071182979846953 0.0389675293585123 0.001853547649662857 0.0017210376553432238 0.0012418020752125035 5.555171492915709 0.03710804891737839 0.05253658110594724 0.046398664179227035 0.03755210659430248 0.026126880442968955 121.65489831178934
3.232 0.003011532052228706 0.03875636010737473 0.0021057120474100985 0.003931182740438082 0.0028648791198740086 6.358492761978449 0.009374034844542422 0.036299202314923985 0.01704547056030113 0.010134803306830384 0.007204560505210992 45.28304486993985 0.0008949049458909608 0.03896749463389254 0.0018384390967311932 0.0016959836503329915 0.0012236914103391572 5.554386100139734 0.03662035508861462 0.052513204567498487 0.04736797031643995 0.03706561098763149 0.025850267727220582 125.29496461190755
3.242 0.0029672855827538322 0.038749344869170754 0.002052714238735922 0.00388022425382246 0.002828101717530176 6.2531977125990466 0.009431022840124731 0.03631103081141403 0.016879888916367172 0.010185349083987926 0.007246368370525426 45.20461476131189 0.0008828596284832632 0.03896724807354407 0.0018234629827963617 0.0016710108543105502 0.001205642004727315 5.551479904015475 0.036077745268758746 0.052455700278640646 0.048389140748502715 0.03652478587574903 0.02553378861989762 129.08507235351976
3.252 0.0029242503209724164 0.03874234641501794 0.002001917380521306 0.0038305379836331773 0.002792235540859694 6.148860619168533 0.009496910586339889 0.03632963407786908 0.01670200654975543 0.010244804658161872 0.007294720154751917 45.07256817008693 0.000871001823745196 0.038966819036018424 0.001808689326757356 0.0016461966694898205 0.001187710032850217 5.54635099181466 0.035486233870616196 0.05236688002634039 0.049444532444348516 0.03593571570595806 0.025181352840504625 132.97356801659433
3.262 0.0028824781134909557 0.03873539569283091 0.0019534324273189855 0.0037822009357272317 0.0027573388948189128 6.045562168770423 0.009571091047916518 0.03635471567565576 0.0165108608064723 0.01031260595228846 0.007349089444659519 44.88090012266718 0.0008593412849341092 0.03896623482680211 0.0017941820046171732 0.0016215878218509895 0.0011699296497413806 5.538833597315472 0.03485323367148884 0.05224997871553919 0.05051719280868845 0.03530585880134084 0.024797867169111133 136.9043677138628
3.272 0.00284200982950867 0.03872852021756051 0.0019073410981850904 0.0037352752367337903 0.0027234592719101907 5.943670635660447 0.009652885767054753 0.03638597561849723 0.016305744072089165 0.010388119507942023 0.007408994056776452 44.62631660430931 0.0008478766587363005 0.03896552061489518 0.0017799970071614684 0.0015972009900291494 0.0011523132818621518 5.529091104568244 0.03418743442875893 0.05210847236375689 0.05158660820057317 0.034643893356499526 0.02438889489798183 140.81540886738472
3.282 0.0028028754420436953 0.038721744137869184 0.0018636947425119765 0.003689811185919714 0.002690635193691812 5.844046296474798 0.009741551470283459 0.036423089878783184 0.016086074770754227 0.010470648119635603 0.00747388120198837 44.30991859195356 0.0008365944090885037 0.03896469938172235 0.00176618112287818 0.0015730327353599362 0.0011348585894220516 5.517815226782865 0.03349841805401642 0.05194621029829292 0.05263757168912355 0.03395931393934381 0.023961064156178134 144.67046761220186
3.292 0.0027650943864511875 0.038715088337308995 0.0018225141850444196 0.0036458519444893325 0.002658899284366076 5.747941544920004 0.009836292976134555 0.03646571513323525 0.015851411395646928 0.01055944233428896 0.007543149488999699 43.93712413161091 0.000825468050667314 0.0389637919011519 0.001752771077436909 0.001549074691996652 0.0011175593001089708 5.506149261897901 0.03279633498628865 0.05176698241852036 0.053655853994779575 0.03326211858501476 0.023521215757502916 148.44954062817735
3.302 0.00272867604198059 0.03870857056080432 0.0017837905305744055 0.0036034374475842723 0.0026282809210287396 5.65672109547299 0.009936275772217713 0.03651349360768619 0.015601462297876947 0.010653710540244577 0.007616169958429074 43.51604684634465 0.0008144573997645295 0.03896281674597964 0.0017397931674893005 0.0015253281636514431 0.0011004157837597272 5.495431800032524 0.03209139607485211 0.05157439547146432 0.05463018324082438 0.03256233467590671 0.023076201017970397 152.1510962801142
3.312 0.002693620211052482 0.03870220555881094 0.001747486893747667 0.0035626051749755175 0.0025988067969555653 5.57158219196143 0.010040638824972987 0.03656605653107807 0.015336084108899055 0.010752628199657369 0.007692298118682076 43.05546218563967 0.0008035074149481072 0.03896179031492125 0.0017272633231000545 0.0015018117893899595 0.0010834408036777847 5.486922661888619 0.031393254178355604 0.05137164420218091 0.05554922825531355 0.03186943185129101 0.022632403652847355 155.7780561970443
3.322 0.002659917632174561 0.03869600524777233 0.001713540684394731 0.0035233863926262387 0.002570498377207306 5.493381994969741 0.01014850717339316 0.03662302716131355 0.015055274501872929 0.010855346422512806 0.00777088261336719 42.56312783268805 0.0007925465202908738 0.03896072687776385 0.0017151872291613823 0.0014785575971770467 0.001066656971658959 5.481616681735333 0.03071142265998751 0.05116187604333933 0.056406726082055526 0.031192765070919764 0.02219660690286056 159.3465058911775
3.332 0.0026275508137804135 0.0386899788942005 0.0016818656261262887 0.003485798406904371 0.0025433665644817322 5.422579127853287 0.01025900300780484 0.03668402337859434 0.014759161391574497 0.010960999621863157 0.00785127137367659 42.04459708707829 0.000781485139607802 0.038959638644838694 0.001703559758247729 0.0014555949683222396 0.0010500854022170189 5.48015940137268 0.030055622528558385 0.05094799164485354 0.057195366914090336 0.03054192548725581 0.021775514851873533 162.86371106101888
3.342 0.00259649567119763 0.0386841333355015 0.0016523525820417333 0.003449835634336572 0.002517405502855938 5.3592494840153835 0.010371255432674179 0.03674865988553098 0.014447990616823378 0.011068713519243337 0.007932816461027364 41.50244418559312 0.0007702161610518339 0.038958535876048056 0.0016923628473948789 0.0014329277605765296 0.0010337292094907238 5.4828321696167786 0.029435770573141243 0.050732586666061154 0.05790533537238171 0.029926721080579817 0.02137558470270916 166.31947398108662
3.352 0.002566724400591787 0.0386784732476525 0.0016248688801798182 0.0034154637121934475 0.0024925884962933766 5.303142782073903 0.010484409701958993 0.036816550215600374 0.01412211363352777 0.011177615027511065 0.008014879405589204 40.935960628406065 0.0007586195212518221 0.0389574270472543 0.0016815614171997156 0.0014105144692551036 0.0010175589382748083 5.489579218178547 0.02886165545846812 0.05051842022488437 0.058534111237142986 0.029356839258235085 0.021004185350770265 169.711122611699
3.362 0.0025382096318766812 0.03867300145576212 0.0015992571052156684 0.0033826203941293934 0.0024688687304696534 5.253755910593692 0.01059763601565215 0.03688730869043117 0.013781975733819524 0.01128684417957875 0.008096838009637966 40.34142703135053 0.00074657245312865 0.03895631908255134 0.0016710980202107528 0.0013882619059997546 0.0010015076037603822 5.500058344267166 0.0283424133070707 0.050307638752793746 0.059077585227019135 0.02884130370519911 0.020667585930514397 173.0174114687803
3.372 0.002510929263981141 0.038667719262786795 0.0015753356406164284 0.0033512244437207514 0.0024461857228593297 5.210382358451164 0.010710137193553746 0.0369605522819987 0.013428104769765976 0.011395566704330033 0.008178094055621444 39.71276996536386 0.0007339651250984635 0.03895521764055159 0.0016608882071941387 0.0013660382212584365 0.0009854797676543934 5.513676834131948 0.027886634468636977 0.0501018720545559 0.059529767161254396 0.02838854628705504 0.020370997422617373 176.19821560502652
3.382 0.0024848707957558377 0.03866262675443503 0.0015529037244385695 0.003321190250293735 0.002424475935287954 5.172082195523287 0.010821154579348598 0.037035902284438475 0.013061100362524874 0.011502985305152225 0.00825808067397274 39.04207262804751 0.0007207190690411121 0.03895412741941831 0.001650819390505176 0.001343702954844527 0.0009693731954858547 5.529551857989087 0.027504401587419965 0.049903277890564514 0.05988423054192 0.028008396882741343 0.02012110322697189 179.1989813261391
3.392 0.0024600337754645788 0.03865772303537788 0.001531752805946856 0.0032924432475794486 0.002403684042249383 5.137559813301699 0.010929972216680767 0.03711298583579597 0.012681623389740333 0.011608348318277078 0.008336268705483261 38.319573527532896 0.0007068040467908917 0.038953052430854215 0.0016407556182916018 0.0013211442146024495 0.0009531060192114656 5.546372254676953 0.027209958389595768 0.04971554214568109 0.06013340896255547 0.02771471877124477 0.019928599566436635 181.9466903417927
3.402 0.0024364293937378036 0.038653006367926734 0.0015116836802639524 0.0032649308471945715 0.0023837710052049045 5.105048625570749 0.011035919979213089 0.037191437653870556 0.012290384251739839 0.01171095557204343 0.008412173240479581 37.533604981152244 0.0006922487874992649 0.03895199619674347 0.0016305490181387542 0.0012983099771541743 0.0009366398680387085 5.562258459765615 0.027022268873720993 0.04954334642786668 0.06026238402745417 0.027525997021882406 0.019806679002462257 184.32832313866163
3.412 0.0024140771254350718 0.0386484742139297 0.0014925261687288092 0.003238625658999941 0.0023647165198029388 5.07240522895861 0.011138376463107093 0.03727090218961411 0.011888127715043627 0.011810162196600612 0.00848536117401136 36.67174111927371 0.000677142598842243 0.038950961844283184 0.0016200562883193937 0.0012752232668118526 0.0009199912622714248 5.574841572009627 0.02696213282597769 0.049391747298700245 0.06025225665567091 0.027462569074390774 0.01976914749598595 186.20372165890797
3.422 0.002392999301119488 0.03864412321066205 0.0014741563341498422 0.0032135210596586083 0.002346515770250071 5.03757977840111 0.011236771903738155 0.03735102885895571 0.011475645248058023 0.011905381246940492 0.008555424750844488 35.72427124713561 0.0006616276163685961 0.038949952107300255 0.0016091565486054233 0.00125197776876195 0.0009032284862378014 5.58176250237509 0.02704646672848799 0.04926555190643866 0.060088663231683485 0.027541075381004393 0.01982843469010204 187.44817381216006
3.432 0.002373215111679953 0.03863994912846962 0.0014565064225587677 0.0031896219412388183 0.0023291725037750404 4.999388709201905 0.01133058996205208 0.0374314720598174 0.011053781087665342 0.011996084806789386 0.008621978714504043 34.68913477105305 0.0006458842477232627 0.038948969269038375 0.0015977660951981562 0.0012287176077471216 0.0008864565457708711 5.581536038170268 0.027282498301809958 0.049167238623968566 0.05976246396177683 0.027768790474940352 0.019989801978023292 187.98363771474482
3.442 0.002354735557678579 0.03863594685569156 0.0014395651494860371 0.0031669345039902373 0.0023126913182944958 4.958190005046203 0.011419369173054365 0.03751189986711379 0.010623389101436871 0.012081805008997606 0.008684699573027707 33.57521750726416 0.0006301140423101654 0.03894801509344506 0.001585846534908638 0.001205609378878139 0.0008697962617116463 5.574346985604293 0.02766516314893221 0.049096668360088816 0.05927288303141108 0.028141031153916914 0.02025056394920187 187.81489676502787
3.452 0.0023375603043647567 0.03863211043822576 0.0014233696185815313 0.0031454582003946313 0.0022970716188057782 4.915937577324688 0.011502704048818148 0.037591992046178205 0.01018534472061901 0.012162135094638862 0.008743313292071892 32.400980516855455 0.0006145241783182414 0.03894709078464799 0.0015734049979912608 0.001182814978393684 0.0008533640912973418 5.562171118064224 0.028179054906603405 0.04905143647514938 0.05862739762383913 0.028642982031948032 0.020601416960242994 187.03158847847058
3.462 0.0023216766132910425 0.0386284331748333 0.0014079925218830587 0.0031251812929382625 0.002282304464569691 4.87537536043443 0.011580243544668911 0.037671437650712375 0.009740592806188933 0.012236727979461006 0.008797581609242799 31.187599004149412 0.000599316219802955 0.03894619699388048 0.0015604876522375586 0.0011604714502186045 0.0008372575452219489 5.547906379081198 0.028803029006171058 0.04902758249830751 0.05783794921453891 0.0292541200056029 0.02102885033051681 185.76381908287172
3.472 0.002307059874696922 0.03862490774617202 0.0013935278336877535 0.0031060800328992816 0.0022683722657214894 4.838679658877843 0.011651693862863527 0.037749937347136706 0.009290132769712274 0.012305299129019981 0.008847311962244352 29.949496342841307 0.0005846796118212376 0.038945333870600236 0.0015471694912074202 0.0011386809247305788 0.000821548506162265 5.533830718774577 0.029514530227095607 0.0490203177823164 0.05691745603425554 0.029952404134375457 0.021517601772696012 184.11638886364443
3.482 0.002293674990001198 0.03862152634958598 0.0013800774899714455 0.003088120708571841 0.0022552506029773745 4.806277283103679 0.011716812267514457 0.037827204464827395 0.008835013794452654 0.012367620257075662 0.00889236065288612 28.68793868777394 0.0005707885706100439 0.038944501139646225 0.001533543724339719 0.001117511096420597 0.000806284473690419 5.520218847134614 0.030292075281872957 0.04902507696739407 0.05588084531330997 0.030716714536157402 0.022053653755717047 182.12604247600572
3.492 0.002281477943237902 0.038618280820521655 0.0013677411753493498 0.00307126354638195 0.002242911273080187 4.77657864440804 0.011775402113923037 0.037902959760472636 0.008376479268422447 0.012423513965798624 0.008932605358316996 27.392433431124076 0.0005578002507678348 0.038943698182872334 0.0015197131468414568 0.001097004605543747 0.000791496034452584 5.505001546251471 0.031115758477821966 0.04903644843549526 0.05474277121245396 0.03152739008621801 0.022621971101007478 179.74731874045833
3.502 0.0022704171849142122 0.03861516273066866 0.0013566094210207432 0.0030554672231216475 0.0022313255379290617 4.746951891280764 0.01182731365473382 0.03797693580077176 0.00791592510479191 0.012472853968584002 0.008967964993216447 26.049220022254016 0.000545852376479612 0.03894292410938959 0.0015057842929818539 0.0010771936038550171 0.0007772074454514875 5.48489080658357 0.031966653008882226 0.04904974870390439 0.05351988979589376 0.03236568676171806 0.023210303650923372 176.90440367466263
3.512 0.0022604347357464247 0.03861216346046373 0.0013467584674586312 0.0030406924310540737 0.0022204664248298383 4.715560745766868 0.01187243770369101 0.03804887717793627 0.0074549415537445264 0.012515557640610023 0.008998398345141613 24.653346617830135 0.0005350594594839943 0.0389421778076941 0.0014918638283352198 0.0010581137782611292 0.000763446135503346 5.45755783615112 0.03282665878443076 0.04906126377400625 0.052235623076157055 0.033213663652673274 0.023809536113074313 173.58404936179056
3.522 0.0022514670831237284 0.03860927425140567 0.0013382457639547186 0.003026902886880535 0.002210309075296194 4.683012513897218 0.011910700925515187 0.03811853706644776 0.006995500868161548 0.012551579207327006 0.009023883589771157 23.21714068245347 0.0005255077219661128 0.038941457980575106 0.001478056072209687 0.0010398113782697717 0.0007502468152717143 5.42361673192119 0.033678423485035 0.04906483422198774 0.05091227656043194 0.034054111381393894 0.02440617433987879 169.87350211133491
3.532 0.00224344598610962 0.03860648624667368 0.0013311061872696983 0.0030140628854319743 0.0022008287363348717 4.652674977841951 0.011942064050844987 0.0381856782770736 0.0065400003853425285 0.01258090485523507 0.0090444196125543 21.76850600181232 0.0005172495390562406 0.03894076316776509 0.0014644607850203834 0.0010223388167042403 0.0007376475475475803 5.387032210345451 0.03450562675569709 0.049053420104626315 0.04957286984964445 0.03487081862080403 0.0249860010500468 165.97233041191654
3.542 0.0022362993040054946 0.03860379052670917 0.001325349610882359 0.0030021320282860955 0.0021919969849113017 4.629316774361588 0.011966518493044025 0.03825007493469303 0.006091321013139283 0.012603545765032887 0.00906002984173593 20.3405975802334 0.0005102985497411256 0.038940091762459036 0.0014511709945764753 0.0010057393682011049 0.0007256785783013002 5.353516663181175 0.035293560929311935 0.04902217156822442 0.04824591119566391 0.035649133180954334 0.02554024981274287 162.14877706321752
3.552 0.002229951977508258 0.03860117814468648 0.0013209603840148095 0.002991059446709541 0.002183777808503605 4.616827642502062 0.01198408282779705 0.03831151092727247 0.005653093444856312 0.01261953111371403 0.009070749222996955 18.960553055911557 0.0005046266392710095 0.038939442027594334 0.0014382711504695067 0.0009900273780115787 0.0007143486106110007 5.327819805648993 0.03602915851800217 0.04896506619154588 0.04695557134359526 0.03637598572301958 0.026058360238981938 158.6182982847996
3.562 0.0022243272912549463 0.038598640164482695 0.0013178988443648182 0.002980780616220655 0.002176125555112099 4.616273290143028 0.011994799518005068 0.03836977964257049 0.00522989211565036 0.012628902649845158 0.009076618684087708 17.64363056770442 0.0005001638138208256 0.03893881211692638 0.0014258359846550785 0.0009751738113197832 0.0007036352883867354 5.311428345755948 0.036700693515030226 0.04887660603840816 0.04572668856948944 0.037039606987340205 0.026531325857218225 155.4939540445764
3.572 0.0022193484780992073 0.038596167692793344 0.001316104323279034 0.0029712190163819047 0.0021689859382766972 4.625258387598878 0.01199872975667032 0.03842468561454305 0.0048274090998222845 0.012631709765585919 0.009077690594372238 16.39587262688327 0.0004968015384087853 0.038938200104282714 0.0014139301614063883 0.000961105302913206 0.0006934852745149708 5.301846332023535 0.03729775570665782 0.04874442703759619 0.044586995835399074 0.03762953237356799 0.026937713945722155 152.7824239101708
3.582 0.002214940600675237 0.03859375187552406 0.0013154980258047817 0.002962292693330006 0.0021622993900323475 4.638954426149656 0.011995955240683275 0.03847604394511007 0.004452889854183271 0.012628013488768379 0.009074023183266538 15.224425806751464 0.0004943994093271972 0.038937604021679444 0.0014026084026306914 0.0009477183799520208 0.0006838247361521435 5.293855950802189 0.03781152226925322 0.04855053251556247 0.04356042692223925 0.03813690403995409 0.027246720987136996 150.40824325092117
3.592 0.0022110325340856177 0.03859138397679315 0.0013159853451272432 0.00295392340174766 0.0021560076670202252 4.6524426962069825 0.011986579381099587 0.03852368131152411 0.004115302134837836 0.01261789143228935 0.009065684360689863 14.148667502383022 0.0004927942662194907 0.038937021903784994 0.0013919155684333127 0.0009349026802971897 0.0006745756915285398 5.28228411923953 0.03823513579204667 0.04831835685004573 0.04267116101615262 0.038554862797445875 0.027503832680925936 148.31143812804328
3.602 0.0022075588124489576 0.038589055669428524 0.0013174590604062427 0.0029460447613065353 0.0021500641538355846 4.663259865719093 0.01197072250650346 0.038567436794820685 0.00382537042774602 0.012601437237705904 0.009052754850044559 13.206882256141261 0.0004918103238162139 0.03893645183383595 0.0013818862672821486 0.0009225623763345969 0.0006656706638372951 5.26491076696797 0.0385641438599907 0.048049759244594335 0.04194054530611042 0.03887897978538424 0.02771308895171344 146.51579012661117
3.612 0.002204461091174269 0.038586759080513955 0.0013198013494407136 0.002938606434174487 0.002144436387280883 4.672657199722006 0.011948520893807452 0.03860716202011137 0.0035951692880735737 0.01257876260036078 0.009035326242091862 12.45418890947838 0.0004912688587770107 0.03893589198575463 0.0013725438676853601 0.0009106263943839521 0.0006570592574785565 5.243802186391676 0.038796487032708035 0.047740566094924365 0.04138497909465596 0.0391072217418042 0.027867289999764847 145.15097678213849
3.622 0.0022016890645482727 0.038584486699656854 0.001322882691466514 0.002931573401243941 0.00213910259191311 4.68474900881093 0.01192012656685467 0.038642721973668276 0.0034367110056452268 0.01254999879919939 0.00901350193557352 11.951267147575 0.0004909964178734473 0.038935340659015986 0.0013638991112646496 0.0008990445151579606 0.0006487049289050029 5.224207880227136 0.03893215905713013 0.04738773388930344 0.04101572384052163 0.03923958818010808 0.027961129433360803 144.41579878639456
3.632 0.002199200859737278 0.03858223135752229 0.0013265611042666639 0.0029249218189144567 0.0021340477274546655 4.704104583561529 0.011885716237256374 0.038673994806257675 0.0033595352241539665 0.012515306451968071 0.008987393083719685 11.748696117396507 0.0004908311632054229 0.038934796305617775 0.0013559487491749344 0.0008877741662950155 0.0006405756059202913 5.2117503278926876 0.03897285678009336 0.04699116575383491 0.04083912579702908 0.03927775005294163 0.02799419521650751 144.50157066606369
3.642 0.0021969631177990714 0.038579986251497306 0.0013306851651057046 0.002918634366648204 0.002129260503697229 4.733203243330584 0.011845492896523166 0.03870086272738404 0.0033679940769947053 0.012474876787312494 0.008957073731860945 11.872820240689641 0.0004906275002118304 0.03893425755065453 0.00134867467583756 0.000876767249619834 0.0006326348181531246 5.209568607966216 0.03892142937887277 0.046550815852887555 0.040855800236043606 0.03922450588315254 0.02796573889336547 145.51364725414803
3.652 0.002194950873772388 0.03857774497471463 0.001335100232719436 0.0029126975626432255 0.002124732025448217 4.77099163224958 0.011799679124977903 0.03872314635209774 0.0034596892590211827 0.012428924298226727 0.00892227620350392 12.318427191097165 0.0004902593353086526 0.03893372320839304 0.001342043935429253 0.0008659653201142514 0.0006248390415466196 5.21679437948713 0.038781385095815926 0.04606725579844771 0.041060740779345795 0.0390833079690272 0.027875654090495725 147.43039436925133
3.662 0.002193147114186093 0.03857550152799488 0.0013396547826113945 0.0029071017090041575 0.002120456051447647 4.813106833301241 0.011748513722247837 0.03874067448208473 0.0036259976096158016 0.012377683468349625 0.008882698377696448 13.05033812585262 0.0004896222008210196 0.0389331922945384 0.0013360098066848296 0.0008553057887036082 0.0006171428017155605 5.228919037997117 0.03855698479050005 0.0455424570594402 0.04144277656616312 0.03885837413187518 0.027725797011119192 150.10661002956942
3.672 0.0021915419766904655 0.03857325031536667 0.001344205428301688 0.0029018423544891394 0.002116430036496809 4.853680515106639 0.011692259574340731 0.038753429060110284 0.003854510985954123 0.01232141693449363 0.008838663298197205 14.01372850696555 0.0004886342566334411 0.03893266403371275 0.0013305139959469588 0.0008447350265218908 0.0006095082730506031 5.239863669595658 0.038253668877240285 0.04497901274594293 0.04198471022145535 0.038555121940899884 0.027518611040915412 153.3241570015738
3.682 0.002190131677808751 0.038570986132448706 0.001348620801788428 0.002896921189642557 0.002112655613962417 4.887985194707212 0.011631202862327814 0.03876144071041576 0.004131869600611114 0.01226041460845554 0.008790649156030601 15.14906833912016 0.0004872360461651708 0.03893213786036388 0.0013254898124937437 0.0008342201219849193 0.0006019133713380804 5.244869783150474 0.037878611385275346 0.044376238332658545 0.04266399234833437 0.03818071339788337 0.027250571856703053 156.87196634397546
3.692 0.002188917266230458 0.03856870414993171 0.0013527848857099673 0.0028923445161689178 0.002109137251135355 4.914608205292269 0.01156565417185901 0.038764742145883144 0.004445687139930509 0.01219499386773599 0.008739074927853963 16.406124068067083 0.00048538895499576217 0.03893161341200444 0.0013208660608920579 0.0008237516054278617 0.0005943530110340588 5.242771601767916 0.037441227882429505 0.043737207937618296 0.04345379029832993 0.037744541886649295 0.026924037410352132 160.61940985678297
3.702 0.0021879033146636807 0.03856639989831661 0.0013565995407986624 0.002888118772362997 0.0021058788780491276 4.935915210648533 0.011495951321298147 0.03876337860801582 0.004785368926014709 0.012125500269293899 0.00868434341716217 17.752266623365724 0.0004830725491282704 0.038931090515487037 0.0013165711745927032 0.0008133340940220786 0.0005868316962386651 5.236375742795625 0.036953250049421286 0.04307439050162925 0.044323943100789964 0.03725828928774639 0.026556584388253365 164.54211003791934
3.712 0.00218709668898549 0.03856406925723188 0.0013599859433237006 0.0028842443162075547 0.0021028794285739704 4.956572562779186 0.01142245397414221 0.03875741202727766 0.00514228432522827 0.012052299485302629 0.008626856491058646 19.17259866766006 0.00048028121627063903 0.0389305691689197 0.0013125367745781048 0.000802967978159757 0.0005793500091016626 5.230794007139585 0.0364281098399396 0.04239755187190418 0.045243708437348235 0.03673530488765451 0.026160829298359854 168.69263763529935
3.722 0.002186505509629707 0.03856170845190961 0.0013628847574704164 0.002880709849384433 0.0021001290158743314 4.981076997686061 0.011345539331750474 0.038746922190652955 0.005509575317080403 0.0119757700465632 0.008567016802247215 20.66243898608042 0.00047702066028644286 0.038930049522829004 0.001308700046033521 0.0007926299736419896 0.0005718907153550083 5.230805867329255 0.035880696298396235 0.041712928918914836 0.04617883418831248 0.03619036052962664 0.02574308491864549 173.11045984807447
3.732 0.0021861383486377417 0.03855931405549015 0.001365255233483418 0.0028774899370369125 0.0020976074070239094 5.011625373469945 0.01126560108936403 0.03873199908135184 0.0058817828576036395 0.011896299915531885 0.008505188795019361 22.21627560615501 0.0004733047472787121 0.03892953186386625 0.0013050051744645937 0.0007822615054106371 0.0005644107579497453 5.238668891416576 0.035326593712579075 0.041035151161426725 0.04710280997133916 0.03563890625896301 0.02532348156088789 177.78664136087397
3.742 0.0021860036401243617 0.038556882994254894 0.0013670735981737047 0.002874547032859857 0.002095285693003459 5.04721824736092 0.01118305189353731 0.0387127520109478 0.006254510413641906 0.011814288906219106 0.00844173795739508 23.81890560618194 0.0004691530080523537 0.03892901660300785 0.001301404174367655 0.0007717710234300283 0.0005568432207431818 5.25327511298405 0.03478153715339041 0.040374036538481095 0.047995174883878625 0.03509653605844095 0.024913896613117006 182.6167398627415
3.752 0.002186109246603111 0.03855441255515645 0.0013683308661891606 0.002871837699239338 0.002093130924203752 5.0842329059010964 0.011098325213231824 0.03868930767688582 0.006624158419197108 0.011730150985550332 0.008377019445223037 25.442817421087078 0.00046458886015265005 0.03892850426851717 0.001297857133083039 0.0007610507244304646 0.000549109407250376 5.2708398485236545 0.03426058809291132 0.03973930441160162 0.048836391723304444 0.034578165194921476 0.02452588916075544 187.39333842473098
3.762 0.0021864621148610804 0.03855190039216034 0.001369030519600316 0.0028693210223842227 0.0020911122799037057 5.118140888901739 0.011011873599301088 0.03866180932705868 0.006987799227620301 0.011644313434465928 0.008311374943829246 27.053579946890867 0.0004596384182237201 0.038927995502594494 0.0012943318978472682 0.000750002126377128 0.0005411371173026519 5.286733527659604 0.03377734692352993 0.03913952413015647 0.049610435426437526 0.034097249151413586 0.02416899821691669 191.87642099861745
3.772 0.0021870679690718965 0.038549344528354824 0.0013691863961742214 0.002866966277680021 0.002089206707251993 5.1455502002444575 0.010924169024530084 0.03863041664175422 0.007342986046953058 0.011557218724857548 0.008245132367364847 28.620105780505316 0.0004543296685977871 0.03892749106001559 0.0012908033506148742 0.0007385610348331697 0.0005328786186842546 5.297583529164549 0.03334364775730626 0.038582182011192304 0.05030731552915146 0.03366548360816286 0.023850892738120005 195.88495152141866
3.782 0.002187931021996191 0.03854674335524603 0.0013688206339910363 0.002864757146292904 0.002087402192269265 5.165488760386716 0.010835692119992501 0.03859530750684232 0.0076877013881992175 0.011469315495908908 0.008178615486580151 30.124356545687004 0.0004486917959131599 0.03892699180714426 0.001287252479729015 0.0007267123400803903 0.0005243217181550527 5.302540794773636 0.03296915250116521 0.03807405539285917 0.050919496149311766 0.03329240708171072 0.023578062577815743 199.3412909775569
3.792 0.002189053726606442 0.03854409562916975 0.0013679617759221612 0.0028626911814396716 0.0020856976742908992 5.179197289712745 0.010746927264569873 0.038556677957959154 0.008020321157241817 0.011381054674702384 0.008112144855290524 31.563552134000986 0.0004427545297378142 0.03892649872022614 0.001283665433134301 0.0007144890032024571 0.0005154898564922576 5.302997502823224 0.032660802530303644 0.03762087679632394 0.05144341053096662 0.032984864514235025 0.02335533641436275 202.27644872194546
3.802 0.002190436618509616 0.03854140046440814 0.0013666431919258494 0.0028607752159517017 0.0020840999166122504 5.188623126461079 0.010658366177573588 0.03851474177717743 0.008339519343365848 0.011292893277984228 0.008046037086610803 32.94277295568995 0.0004365474748146057 0.038926012882461794 0.001280032663279892 0.0007019561107864831 0.0005064314408454951 5.30099394481119 0.03242260017364346 0.037227204243988336 0.05187830327586697 0.03274679456187232 0.023185755076241012 204.76771653587588
3.812 0.0021920783007091265 0.038538657326112065 0.0013649016117132304 0.0028590191154047877 0.0020826189207984722 5.19463010653131 0.01057050777030372 0.038469730411667805 0.008644209916565341 0.011205294378406038 0.00798060645606922 34.26296212530481 0.0004300994591049312 0.03892553547975476 0.0012763482082266075 0.0006891873372641695 0.000497203056915358 5.2973741038654305 0.03225519212559108 0.03689602227471326 0.052226175414578614 0.03257882530854213 0.023070042623561215 206.86265848928124
3.822 0.0021939756017245915 0.038535866024324836 0.00136277575592668 0.0028574309026640292 0.002081263975659763 5.196076759792133 0.010483855471348516 0.03842189216949956 0.008933442226322004 0.011118725090510638 0.007916163806215022 35.51202972365265 0.0004234379645108178 0.038925067795152944 0.0012726091151307023 0.0006762445660773316 0.00048785384529230377 5.290858197108814 0.0321553593498174 0.03662850149682365 0.05249456181279897 0.03247777139711772 0.02300637226365728 208.54654113506663
3.832 0.0021961239095526436 0.038533026707739226 0.0013603052387097443 0.002856015462136246 0.0020800419773926177 5.190387593194767 0.01039891185918925 0.038371491583433594 0.009206430517388831 0.011033652895329501 0.00785301788009692 36.66625218769343 0.00041658870236974474 0.03892461120191383 0.0012688149864438659 0.0006631698200679549 0.00047841774939822595 5.278646427201216 0.032116213601717215 0.036423791697414526 0.05269100395475164 0.03243683088991744 0.0229902014802067 209.73912147883252
3.842 0.002198517658660232 0.03853013985715915 0.001357529679323005 0.0028547771279424585 0.002078958508322009 5.175386960678377 0.010316172972947374 0.03831880818417042 0.009462521591364468 0.010950542466331533 0.0077914745314487084 37.702172627753825 0.00040957537776979404 0.038924167154953115 0.0012649676201776678 0.0006499923525254118 0.000468916481446804 5.258302649903829 0.032128580298083 0.0362793939807201 0.052823211922521034 0.032446956021273156 0.023015063725574887 210.37022417038222
3.852 0.002201150929955068 0.038527206277792166 0.0013544879607970141 0.0028537244073736485 0.002078020745071681 5.151341352947297 0.010236123344367087 0.038264135161529204 0.009701161763735651 0.010869853367209352 0.007731835958606314 38.61298732808527 0.0004024196732785356 0.038923737180311904 0.0012610707111355222 0.0006367456499928153 0.00045937057473278037 5.229842198435496 0.03218334754548387 0.0361922291223421 0.05289993394737801 0.032499168248472474 0.02307443532084133 210.4713184214601
3.862 0.0022040181140526465 0.03852422708846667 0.0013512176139613254 0.0028528739487838103 0.0020772403346972874 5.1218612021331555 0.010159230955295424 0.03820777802488265 0.009921894296759888 0.01079203707420591 0.007674400083080571 39.41872213658107 0.00039514148406073155 0.03892332286225898 0.0012571295749114612 0.0006234834291577411 0.0004498115604410597 5.19665808470469 0.032273993837900354 0.03615961447853035 0.05292718575697398 0.032587048831021544 0.023163349523066427 210.20309741626525
3.872 0.002207114582202254 0.038521203706041195 0.0013477542806830168 0.0028522512564844046 0.0020766344445245087 5.09294253478356 0.010085941997240416 0.03815005307263377 0.010124359956771682 0.010717532537665813 0.007619458521123873 40.16205163601401 0.00038775944643924565 0.038922925827695305 0.0012531508706182383 0.000610283767080136 0.00044028754080476515 5.164559899046868 0.03239825540717717 0.036179910521836396 0.052903287192130104 0.03270837500925135 0.02327940466396502 209.79940345065324
3.882 0.002210437305380694 0.03851813782289702 0.0013441312644689133 0.002851887400826205 0.0020762241957557478 5.070602550687697 0.0100166745994278 0.03809128554241331 0.010308295767085479 0.010646759250136181 0.007567292210255524 40.89067036865246 0.0003802918005470076 0.03892254772754664 0.001249142326724014 0.000597236682412937 0.0004308578752357303 5.139386878539055 0.032558216514483734 0.036253019958580955 0.052824964758057195 0.03286520352289565 0.023423530676525983 209.49259283311497
3.892 0.002213985361316377 0.03851503137590517 0.0013403791861482618 0.002851813144448225 0.0020760311237586404 5.058321065947878 0.009951810569802228 0.03803180737690431 0.010473533892783719 0.010580107258872361 0.0075181644875212976 41.63491252846069 0.0003727575927877517 0.03892219021472379 0.0012451124946002633 0.0005844198619885391 0.0004215787499979512 5.124423228278378 0.03275900405241978 0.03637966462821351 0.052685163707728196 0.033062583930531395 0.02359876177783337 209.3933862432549
3.902 0.0022177602714193597 0.038511886505700234 0.0013365257852958003 0.0028520533358932904 0.0020760733831140647 5.055431711361183 0.009891685222040288 0.03797195464834923 0.010620002486341656 0.010517924975381497 0.007472312324220807 42.390971117417514 0.0003651781466983593 0.038921854917990495 0.0012410705720590429 0.0005718748723522033 0.0004124869246980195 5.118776190148661 0.03300678359577391 0.03656033732452196 0.05247273405637508 0.0333065940080974 0.023808525270638783 209.41666306281797
3.912 0.0022217661150774662 0.038508705504993204 0.0013325959315621677 0.0028526243132336905 0.0020763635360798805 5.057150090987218 0.00983657615126775 0.03791206475214669 0.01074772904411075 0.010460506406399351 0.00742993687295318 43.11762488136346 0.0003575786253862235 0.03892154341081783 0.0012370263427053864 0.0005595976372603264 0.0004035908249450824 5.117415798148187 0.03330664622717173 0.036794596881680755 0.052177721691204056 0.03360227367786881 0.024055511093748972 209.30127739045676
3.922 0.002226009382093024 0.038505490756280764 0.0013286118018540276 0.0028535354502779043 0.0020769089050316687 5.056463177878901 0.009786691926621696 0.037852473494337985 0.010856846150392306 0.01040807913638081 0.007391194372191562 43.750637110708766 0.00034998940924720745 0.0389212571741999 0.0012329902595999622 0.0005475507424317794 0.00039487501153387134 5.11310390352699 0.03366093856630925 0.03708052766841805 0.051795794336188083 0.03395199234118169 0.024340810195374873 208.71101441137876
3.932 0.0022304985509152757 0.03850224465953481 0.0013245931839111363 0.002854793708884578 0.0020777140323374795 5.047435235918412 0.009742161581983802 0.03779351219397527 0.010947598686174365 0.0103607937299338 0.007356188078914089 44.232383022936446 0.00034244696092472666 0.03892099755263962 0.0012289736632773622 0.0005356940036215316 0.0003863172419163 5.099755460023547 0.03406835749944757 0.03741419150332946 0.051323707521123904 0.03435455389494562 0.02466295711027026 207.3637222807946
3.942 0.0022352434177722756 0.03849896955179207 0.0013205578068075248 0.0028564083512678798 0.0020787836060271268 5.02849507215574 0.00970302584056471 0.03773550491671839 0.011020350525166547 0.010318714839320979 0.007324961558717265 44.54391498306939 0.0003349938766208743 0.038920765703152366 0.0012249890784902628 0.0005240194657681407 0.00037791037406965683 5.075767530698409 0.034523855449783904 0.03778962501011299 0.050762434559281255 0.03480507723013548 0.025017865446504032 205.18861379345003
3.952 0.0022402542388815032 0.03849566762236311 0.001316521558146159 0.0028583927324450408 0.002080123905262061 5.003766979642421 0.009669231090414602 0.03767876595581345 0.011075588960358455 0.01028181431758668 0.0072974935511582895 44.72034264698567 0.0003276779350447376 0.038920562538102686 0.0012210504975921112 0.0005125731576896506 0.00036967801962778217 5.04534895369491 0.03501911380341743 0.03819909917981087 0.05011736401394883 0.03529541952560957 0.02539914441851364 202.3813564563569
3.962 0.0022455407745004554 0.03849234082755483 0.0013124985280449659 0.002860761519753073 0.0020817415531077417 4.981488787433884 0.00964062703528331 0.03762359767148466 0.01111392593360486 0.010249966923166648 0.00727369475913208 44.838447088864164 0.0003205501297890702 0.03892038866376981 0.0012171735497944433 0.0005014508975781975 0.00036167509808354286 5.016892059776141 0.03554345656016374 0.03863363728213657 0.04939778200791741 0.03581503506044364 0.02579879142854379 199.32561944510252
3.972 0.0022511113351529467 0.03848899080987377 0.0013085008594012721 0.002863524087982854 0.0020836398273933908 4.970425916110033 0.009616968629526084 0.03757028877970197 0.011136095522974312 0.010222949531200632 0.007253407136790274 44.9834534841959 0.0003136618629587562 0.03892024431745997 0.001213375476936241 0.000490767342049904 0.00035397145551373585 4.999326729023299 0.03608496846150014 0.03908358406363299 0.048615971428156976 0.03635205981003198 0.02620796630102084 196.42840329941882
3.982 0.0022569719291747658 0.03848561882668496 0.0013045384638302852 0.0028666770288292964 0.0020858142010656035 4.976152335698205 0.009597922454649742 0.037519113145772984 0.011142947350250624 0.010200444904980758 0.007236406382714381 45.21265060451611 0.0003070616369145583 0.03892012930652139 0.0012096748902320617 0.00048061106332401084 0.00034662532932459974 4.998365446158565 0.03663160916355397 0.039539219846813085 0.047786500374791235 0.03689442504293802 0.02661784251590116 193.95914788974022
3.992 0.0022631255969496277 0.03848222569254 0.001300618701871463 0.0028701995618220454 0.002088249430110242 4.998607862932079 0.009583077210870003 0.03747032908256299 0.011135435539118237 0.010182050800315803 0.007222408152506639 45.530503045254456 0.00030079166872870437 0.0389200429526718 0.001206091330909779 0.0004710071466015269 0.00033965947671799903 5.014065174886121 0.037172301928750616 0.03999124936782986 0.046924730961480386 0.037430977373276095 0.0270202684139332 191.9515131214539


==> figures/oblique_pressure_pulse/data/grcbc_outflow_Ma0.0_alpha0.5.dat <==
t p_0.001 rho_0.001 u_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.101027382582278e-06 7.152144690228563e-08 0.001526155194390055 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228537e-08 0.0015261551943899802 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.101027382582278e-06 7.152144690228573e-08 0.0015261551943900548 0.06265869791221762 5.624898499832919e-06 0.0008438343138104169 8.101027382582253e-06 7.152144690228857e-08 0.0015261551943899878
0.012 0.06241359447841067 0.00019875821078551136 0.006944175449178275 9.91962891830582e-06 1.5120510408315392e-06 0.0009029231016284413 0.06241359447841064 0.00019875821078551423 0.006944175449178276 9.919628918315771e-06 1.5120510408203592e-06 0.0009029231016279804 0.06241359447841067 0.0001987582107855019 0.006944175449178276 9.919628918306862e-06 1.5120510408318356e-06 0.0009029231016283963 0.06241359447841067 0.00019875821078551298 0.006944175449178278 9.919628918303755e-06 1.512051040831715e-06 0.0009029231016277084
0.022 0.06178149352981694 0.000699288955714501 0.013170002955718936 1.0136727327624876e-05 2.8927583984566682e-06 0.0006452597360813943 0.06178149352981691 0.0006992889557145291 0.013170002955718935 1.0136727327630661e-05 2.8927583984337488e-06 0.0006452597360812077 0.06178149352981693 0.000699288955714523 0.013170002955718935 1.0136727327635247e-05 2.892758398430367e-06 0.0006452597360814184 0.06178149352981692 0.0006992889557145084 0.013170002955718938 1.0136727327633179e-05 2.89275839843346e-06 0.0006452597360805212
0.032 0.0607826285388905 0.0014997504195744576 0.019240213768911052 9.438619581122464e-06 3.5305524746777397e-06 0.0005107023451324176 0.060782628538890444 0.0014997504195744956 0.019240213768911045 9.438619581091612e-06 3.5305524746736698e-06 0.0005107023451326652 0.06078262853889048 0.0014997504195744741 0.01924021376891105 9.438619581132016e-06 3.530552474649931e-06 0.0005107023451322915 0.060782628538890465 0.0014997504195745023 0.019240213768911055 9.438619581122893e-06 3.5305524746793826e-06 0.0005107023451319628
0.042 0.0594552364358425 0.0025826947159445896 0.025085949585247003 7.854815193391751e-06 4.004776930546624e-06 0.00042645726640673433 0.05945523643584242 0.0025826947159446325 0.02508594958524699 7.854815193364841e-06 4.0047769305374705e-06 0.00042645726640654373 0.05945523643584244 0.002582694715944625 0.025085949585247 7.854815193384617e-06 4.004776930501708e-06 0.0004264572664070942 0.05945523643584246 0.0025826947159446265 0.025085949585247007 7.854815193383728e-06 4.004776930556464e-06 0.000426457266405857
0.052 0.05784870479020142 0.003925386915916293 0.03064621153363276 6.1685912667072835e-06 4.936717200916833e-06 0.0003583142901215232 0.05784870479020139 0.003925386915916337 0.03064621153363273 6.168591266709229e-06 4.936717200885086e-06 0.0003583142901206531 0.05784870479020137 0.003925386915916328 0.030646211533632752 6.168591266718958e-06 4.936717200880546e-06 0.00035831429012178525 0.05784870479020143 0.003925386915916333 0.030646211533632752 6.168591266712378e-06 4.936717200954903e-06 0.00035831429012047635
0.062 0.056020666424656626 0.005501010652453168 0.03586856602079051 5.6496050092077475e-06 6.3625861008526545e-06 0.0003064695902736925 0.05602066642465659 0.005501010652453206 0.03586856602079048 5.649605009273895e-06 6.3625861008043745e-06 0.00030646959027228615 0.05602066642465657 0.005501010652453219 0.0358685660207905 5.64960500925399e-06 6.3625861008140985e-06 0.0003064695902733883 0.056020666424656605 0.005501010652453208 0.035868566020790506 5.649605009245345e-06 6.362586100879966e-06 0.00030646959027275447
0.072 0.05403397763232766 0.0072799056674202065 0.04071022967505939 6.34479172066271e-06 7.865709307214421e-06 0.00028533119758784577 0.05403397763232766 0.007279905667420276 0.040710229675059356 6.344791720690881e-06 7.865709307153143e-06 0.00028533119758683914 0.05403397763232767 0.007279905667420253 0.040710229675059384 6.344791720675262e-06 7.865709307175215e-06 0.00028533119758770677 0.05403397763232765 0.0072799056674202525 0.04071022967505938 6.344791720644594e-06 7.865709307184594e-06 0.0002853311975874582
0.082 0.051953774234969385 0.009230760341627646 0.04513869454715125 7.286808256245048e-06 9.155369667394758e-06 0.00029239701673343843 0.05195377423496938 0.009230760341627722 0.0451386945471512 7.286808256220616e-06 9.15536966733026e-06 0.0002923970167325172 0.05195377423496937 0.0092307603416277 0.045138694547151234 7.286808256254823e-06 9.15536966735129e-06 0.00029239701673276715 0.05195377423496936 0.00923076034162769 0.04513869454715123 7.286808256301629e-06 9.155369667370946e-06 0.0002923970167295962
0.092 0.049844732013579876 0.011321685354431593 0.049131922918261864 8.12508075165434e-06 1.0183787029009772e-05 0.000309488953287653 0.04984473201357989 0.011321685354431654 0.049131922918261815 8.125080751636016e-06 1.0183787028977504e-05 0.00030948895328692934 0.04984473201357985 0.011321685354431621 0.04913192291826185 8.125080751645289e-06 1.0183787028997844e-05 0.00030948895328725053 0.04984473201357986 0.011321685354431617 0.04913192291826184 8.1250807516286e-06 1.0183787029064416e-05 0.00030948895328705803
0.102 0.04776856816826984 0.013521128534507603 0.05267816289826834 8.970066315806408e-06 1.1016138863814572e-05 0.0003230257162191857 0.04776856816826987 0.013521128534507678 0.05267816289826827 8.970066315820574e-06 1.101613886382108e-05 0.00032302571621923903 0.04776856816826979 0.013521128534507643 0.05267816289826832 8.97006631577282e-06 1.101613886383089e-05 0.0003230257162199424 0.04776856816826981 0.01352112853450763 0.052678162898268314 8.970066315647855e-06 1.1016138863869104e-05 0.0003230257162243238
0.112 0.045781767060978786 0.01579861875869894 0.05577544355363855 9.865176662483585e-06 1.1702336816461792e-05 0.00032906671741605976 0.04578176706097879 0.015798618758698976 0.05577544355363848 9.865176662543914e-06 1.1702336816479071e-05 0.00032906671741668165 0.04578176706097876 0.015798618758698937 0.055775443553638525 9.865176662542574e-06 1.1702336816494704e-05 0.0003290667174161811 0.045781767060978744 0.015798618758698955 0.05577544355363852 9.86517666270031e-06 1.1702336816509617e-05 0.0003290667174150806
0.122 0.04393351107914285 0.018125345200400562 0.058430808833117874 1.0674971930874392e-05 1.2254247464062581e-05 0.00032879873524080215 0.04393351107914281 0.018125345200400596 0.058430808833117784 1.0674971930930401e-05 1.225424746407396e-05 0.00032879873524114324 0.04393351107914281 0.01812534520040054 0.058430808833117825 1.0674971930939988e-05 1.2254247464085503e-05 0.0003287987352401273 0.04393351107914279 0.01812534520040053 0.05843080883311782 1.067497193100462e-05 1.225424746393003e-05 0.000328798735238173
0.132 0.0422638458918712 0.020474587908089575 0.06065934682556811 1.126858392429635e-05 1.269965668482854e-05 0.00032500606528094485 0.042263845891871134 0.020474587908089575 0.06065934682556802 1.1268583924308894e-05 1.2699656684797045e-05 0.0003250060652809288 0.04226384589187112 0.020474587908089537 0.06065934682556806 1.1268583924373775e-05 1.269965668482751e-05 0.00032500606527837003 0.0422638458918711 0.020474587908089478 0.06065934682556805 1.1268583924939927e-05 1.2699656685098657e-05 0.00032500606526597543
0.142 0.04080219120147337 0.02282201886754462 0.06248306745949048 1.166325440169298e-05 1.3111863292094332e-05 0.0003212037847986574 0.04080219120147335 0.02282201886754464 0.06248306745949035 1.1663254401660626e-05 1.3111863292023961e-05 0.0003212037847985416 0.040802191201473305 0.02282201886754459 0.0624830674594904 1.1663254401672619e-05 1.31118632920631e-05 0.0003212037847971253 0.04080219120147327 0.022822018867544515 0.0624830674594904 1.1663254401877297e-05 1.3111863292574085e-05 0.0003212037847987517
0.152 0.039566386717374225 0.02514589203932377 0.06392967876082596 1.1997734477261105e-05 1.356198897524283e-05 0.00032112817005803493 0.03956638671737424 0.02514589203932381 0.06392967876082582 1.1997734477245073e-05 1.3561988975173545e-05 0.0003211281700575015 0.03956638671737417 0.02514589203932373 0.06392967876082588 1.1997734476977654e-05 1.3561988975114773e-05 0.00032112817006218624 0.03956638671737413 0.02514589203932364 0.06392967876082589 1.1997734475414816e-05 1.3561988974789492e-05 0.0003211281701068266
0.162 0.0385624895719431 0.027427138656043328 0.06503130925549838 1.2388043526951502e-05 1.4039076881347868e-05 0.000326776877881128 0.03856248957194312 0.027427138656043366 0.06503130925549824 1.238804352691438e-05 1.4039076881277686e-05 0.00032677687788091085 0.0385624895719431 0.027427138656043317 0.06503130925549828 1.2388043526833414e-05 1.4039076881239888e-05 0.00032677687788240596 0.03856248957194303 0.02742713865604319 0.0650313092554983 1.238804352710869e-05 1.4039076881223898e-05 0.0003267768778956886
0.172 0.03778547440709504 0.029649381847829444 0.06582322147304623 1.2811356894096024e-05 1.442908084146587e-05 0.0003366374706480298 0.037785474407095065 0.029649381847829486 0.06582322147304606 1.2811356894051785e-05 1.4429080841389081e-05 0.0003366374706486842 0.037785474407095086 0.029649381847829444 0.06582322147304609 1.2811356894267367e-05 1.4429080841469814e-05 0.00033663747064253225 0.03778547440709501 0.0296493818478293 0.06582322147304615 1.2811356896384565e-05 1.4429080842111516e-05 0.0003366374706218959
0.182 0.03722083083403711 0.031798883169587754 0.06634255812720523 1.3136473180288105e-05 1.4579823166922288e-05 0.0003466740445933298 0.03722083083403715 0.03179888316958781 0.06634255812720509 1.3136473180251662e-05 1.457982316685665e-05 0.0003466740445954393 0.03722083083403719 0.031798883169587795 0.06634255812720509 1.3136473180822462e-05 1.4579823167140922e-05 0.0003466740445783414 0.03722083083403709 0.0317988831695876 0.06634255812720517 1.3136473186587931e-05 1.4579823170012162e-05 0.0003466740445207292
0.192 0.036846857839102666 0.033864432924189794 0.06662715808453985 1.3257540272025652e-05 1.4394836463258612e-05 0.00035322620360129066 0.03684685783910268 0.03386443292418985 0.0666271580845397 1.325754027199169e-05 1.4394836463200914e-05 0.0003532262036046129 0.03684685783910273 0.03386443292418983 0.06662715808453973 1.3257540272972656e-05 1.4394836463774764e-05 0.00035322620357696935 0.036846857839102576 0.0338644329241896 0.06662715808453991 1.3257540286207233e-05 1.4394836470650494e-05 0.000353226203509943
0.202 0.03663730382843952 0.035837196027659016 0.06671447379061556 1.3213544388135714e-05 1.3898555848176343e-05 0.00035516524566702216 0.03663730382843958 0.03583719602765905 0.06671447379061538 1.3213544388323593e-05 1.3898555848223177e-05 0.0003551652456669008 0.036637303828439605 0.03583719602765901 0.06671447379061544 1.3213544387248888e-05 1.3898555847856602e-05 0.00035516524567659154 0.03663730382843926 0.035837196027658724 0.0667144737906158 1.3213544395255037e-05 1.3898555851556887e-05 0.0003551652460000943
0.212 0.03656395757678984 0.03771052511555225 0.06664061576953939 1.3219197949806162e-05 1.3249877620751916e-05 0.00035427361041029696 0.03656395757678989 0.03771052511555226 0.06664061576953924 1.3219197950383464e-05 1.3249877620949134e-05 0.0003542736104043668 0.03656395757678987 0.03771052511555223 0.06664061576953935 1.3219197945782498e-05 1.3249877618930053e-05 0.00035427361048009947 0.036563957576789166 0.037710525115551785 0.0666406157695401 1.3219197948063279e-05 1.3249877618556122e-05 0.0003542736114733562
0.222 0.03659886582929063 0.03947975223513508 0.06643954351818782 1.3556810653318224e-05 1.2690377745660535e-05 0.00035433558630742465 0.036598865829290686 0.03947975223513507 0.06643954351818768 1.3556810653857457e-05 1.269037774577091e-05 0.0003543355863043968 0.03659886582929055 0.039479752235134995 0.0664395435181879 1.3556810650023456e-05 1.2690377744738308e-05 0.0003543355863694001 0.036598865829289215 0.03947975223513425 0.0664395435181894 1.355681068763921e-05 1.2690377764386372e-05 0.000354335587827403
0.232 0.03671599180476317 0.04114196955811995 0.06614241588335602 1.436269580804016e-05 1.2428829416143578e-05 0.0003597646638954009 0.03671599180476324 0.04114196955811994 0.06614241588335587 1.4362695807850039e-05 1.2428829415772666e-05 0.00035976466391170967 0.036715991804762836 0.041141969558119745 0.06614241588335637 1.4362695812461911e-05 1.2428829420242928e-05 0.0003597646638240104 0.03671599180476014 0.04114196955811838 0.06614241588335952 1.4362695956097074e-05 1.2428829501742871e-05 0.0003597646656869918
0.242 0.03689227314761197 0.04269580809371915 0.06577710807267949 1.551436932213138e-05 1.2525490379149642e-05 0.00037416449718348223 0.036892273147612085 0.04269580809371917 0.06577710807267925 1.5514369320609316e-05 1.252549037806702e-05 0.0003741644972357297 0.03689227314761113 0.04269580809371876 0.06577710807268039 1.5514369341076282e-05 1.2525490391414613e-05 0.0003741644968756191 0.03689227314760554 0.042695808093716106 0.06577710807268707 1.5514369699376704e-05 1.2525490591267325e-05 0.0003741644999330529
0.252 0.03710814407400906 0.04414122161927338 0.06536789685228993 1.6732947421394377e-05 1.2872833559595495e-05 0.00039853484236169795 0.037108144074009274 0.04414122161927341 0.06536789685228957 1.6732947419212495e-05 1.2872833558428534e-05 0.00039853484243982534 0.03710814407400719 0.04414122161927253 0.06536789685229201 1.6732947452637025e-05 1.2872833576575271e-05 0.00039853484197460134 0.03710814407399565 0.04414122161926736 0.06536789685230598 1.6732948142801195e-05 1.2872833947622923e-05 0.0003985348499389219
0.262 0.03734764087648426 0.04547928127612271 0.06493530998137483 1.773457661218064e-05 1.3272509756504368e-05 0.0004294873056796415 0.037347640876484706 0.04547928127612285 0.0649353099813742 1.7734576612384013e-05 1.3272509757267494e-05 0.00042948730572287604 0.037347640876480355 0.045479281276121046 0.06493530998137934 1.7734576636455036e-05 1.3272509764725402e-05 0.00042948730586493504 0.03734764087645672 0.045479281276110915 0.0649353099814084 1.773457778281794e-05 1.3272510361880567e-05 0.0004294873280215703
0.272 0.03759822113988896 0.0467119846960918 0.06449613019275008 1.8300494649414346e-05 1.3522097520662624e-05 0.0004592531188932866 0.03759822113988989 0.0467119846960921 0.06449613019274887 1.830049465605405e-05 1.352209752547334e-05 0.0004592531188283015 0.03759822113988102 0.04671198469608851 0.06449613019275949 1.830049464617927e-05 1.3522097509766343e-05 0.0004592531205386641 0.037598221139833056 0.046711984696068555 0.06449613019281931 1.8300496634936844e-05 1.3522098558846457e-05 0.0004592531723451537
0.282 0.03785041185429347 0.04784208216967521 0.06406353800433075 1.830045395718477e-05 1.347179465331338e-05 0.000478250045480063 0.03785041185429536 0.047842082169675886 0.06406353800432842 1.8300453971421765e-05 1.3471794661678442e-05 0.00047825004530526697 0.037850411854277455 0.047842082169668745 0.06406353800435013 1.8300453946836448e-05 1.3471794644004743e-05 0.00047825004916687277 0.03785041185418099 0.0478420821696296 0.06406353800447215 1.8300458035484172e-05 1.3471796903356311e-05 0.00047825015526751813
0.292 0.038097375408444455 0.04887292118998246 0.06364737177839566 1.771746151015459e-05 1.3061546732569896e-05 0.0004787886748341843 0.03809737540844825 0.0488729211899839 0.06364737177839097 1.7717461526040177e-05 1.3061546739158598e-05 0.00047878867469513083 0.03809737540841238 0.04887292118996977 0.063647371778435 1.7717461611483928e-05 1.3061546806694448e-05 0.00047878868064267694 0.03809737540822002 0.04887292118989319 0.06364737177868188 1.7717471064403576e-05 1.3061552173513445e-05 0.000478788889959195
0.302 0.03833445527169886 0.04980830966302016 0.06325447855820077 1.6679910166595572e-05 1.2349245110787219e-05 0.00045843190303846484 0.038334455271706376 0.049808309663023034 0.06325447855819137 1.6679910168988213e-05 1.2349245105387136e-05 0.00045843190325440587 0.038334455271635176 0.04980830966299533 0.06325447855828 1.6679910663403113e-05 1.2349245438815073e-05 0.0004584319113605625 0.03833445527125453 0.049808309662846065 0.0632544785587755 1.6679932949158412e-05 1.234925809804559e-05 0.0004584323401883769
0.312 0.03855874014477658 0.05065239720845427 0.06288912621729123 1.5509115415229826e-05 1.1541342699322103e-05 0.00042287264845277555 0.03855874014479145 0.050652397208459946 0.06288912621727251 1.5509115384816146e-05 1.154134267115316e-05 0.0004228726494224141 0.0385587401446511 0.05065239720840594 0.06288912621744931 1.5509116814698976e-05 1.1541343558280749e-05 0.0004228726631627806 0.03855874014390381 0.05065239720811646 0.06288912621843554 1.5509167578997882e-05 1.1541372096850843e-05 0.0004228735998089187
0.322 0.03876866829848901 0.051409573409720355 0.06255344694322686 1.4770627362038703e-05 1.1017911335759398e-05 0.0003885377926419569 0.03876866829851813 0.05140957340973134 0.06255344694318994 1.4770627294102505e-05 1.1017911284913384e-05 0.0003885377944747957 0.0387686682982436 0.05140957340962681 0.06255344694353955 1.4770630379652396e-05 1.1017913093971352e-05 0.0003885378285018156 0.038768668296788454 0.051409573409069036 0.06255344694548458 1.4770738330146019e-05 1.1017973278781096e-05 0.00038853992946162065
0.332 0.03896368256086639 0.05208438168081403 0.06224788399335613 1.5126966730969838e-05 1.1224897225750376e-05 0.0003803856659584254 0.038963682560922926 0.05208438168083527 0.0622478839932838 1.51269666563038e-05 1.1224897172548833e-05 0.0003803856679307461 0.038963682560390386 0.052084381680634284 0.06224788399396898 1.51269721751312e-05 1.1224900315311025e-05 0.0003803857561359453 0.03896368255758045 0.05208438167956684 0.06224788399776932 1.5127180050173285e-05 1.1225016496399802e-05 0.00038039018539719053
0.342 0.0391439395978388 0.05268144748096374 0.0619716174365511 1.6755998366203525e-05 1.2292699044720443e-05 0.00041336225137625186 0.03914393959794773 0.052681447481004444 0.061971617436410616 1.6755998324178867e-05 1.2292699009319155e-05 0.0004133622524100544 0.03914393959692314 0.05268144748062069 0.06197161743774127 1.6756007408478677e-05 1.2292704180903675e-05 0.0004133624409447001 0.039143939591542457 0.05268144747859221 0.061971617445097965 1.675637466050727e-05 1.2292912019603073e-05 0.00041337072599179227
0.352 0.03931007296455727 0.053205419662586954 0.061722949616350935 1.8980392559222916e-05 1.3781656164901823e-05 0.0004729109215534928 0.039310072964765255 0.05320541966266424 0.06172294961608055 1.898039253970419e-05 1.3781656133802995e-05 0.00047291092169989457 0.03931007296281066 0.053205419661936836 0.061722949618640825 1.898040793324376e-05 1.3781665015809395e-05 0.0004729112668419853 0.039310072952594956 0.05320541965811005 0.0617229496327497 1.898104277341959e-05 1.3782029267196993e-05 0.00047292570746464515
0.362 0.03946300652413873 0.053660923605998834 0.061499636938754945 2.0735351751862708e-05 1.4976753348230193e-05 0.0005282069809586527 0.039463006524532385 0.05366092360614435 0.06149963693823936 2.073535169260801e-05 1.4976753281111377e-05 0.000528206981255235 0.039463006520835356 0.05366092360477568 0.06149963694311996 2.073537963905864e-05 1.4976769525950996e-05 0.0005282075933999562 0.03946300650160794 0.05366092359761013 0.061499636969926386 2.0736514491757458e-05 1.4977426686368266e-05 0.0005282330036123444
0.372 0.03960381276764898 0.05405252453845515 0.06129916086915105 2.122685240717938e-05 1.534218966668737e-05 0.0005547127784330143 0.03960381276838783 0.05405252453872718 0.061299160868176855 2.1226852251312138e-05 1.534218954352748e-05 0.0005547127789485439 0.03960381276145433 0.05405252453617094 0.061299160877395356 2.122690588936681e-05 1.534222056726478e-05 0.0005547139238563793 0.03960381272557917 0.05405252452285472 0.061299160927853535 2.12290508535953e-05 1.5343466791354375e-05 0.0005547610215879272
0.382 0.039733609415593285 0.054384699262127155 0.06111893696550011 2.0365299051933108e-05 1.4827428604386098e-05 0.0005452570100820962 0.03973360941696821 0.05438469926263188 0.06111893696367595 2.036529885785528e-05 1.482742849821998e-05 0.0005452570064356578 0.039733609404075096 0.05438469925789312 0.06111893698093003 2.0365405699720636e-05 1.4827489516958678e-05 0.0005452593135349146 0.03973360933771699 0.054384699233336206 0.06111893707502521 2.0369676446618247e-05 1.4829964932415757e-05 0.0005453517607496128
0.392 0.039853487492967216 0.054661814567211094 0.060956465606123625 1.8981258707441967e-05 1.399910944888752e-05 0.0005146615921629165 0.039853487495504054 0.05466181456814042 0.06095646560273894 1.8981258792572695e-05 1.3999109580865968e-05 0.0005146615707493671 0.039853487471734034 0.05466181455942318 0.06095646563473833 1.8981473361699644e-05 1.3999230656398999e-05 0.0005146663994159698 0.039853487350067295 0.054661814514494665 0.06095646580855793 1.8990117451293096e-05 1.4004209985878847e-05 0.0005148533578095309
0.402 0.03996446465161498 0.05488811087570495 0.0608094314674739 1.8532707522387315e-05 1.3802992686534003e-05 0.0004958634465697114 0.03996446465625468 0.05488811087740222 0.0608094314612518 1.8532708324545422e-05 1.3802993240043964e-05 0.0004958633860524065 0.039964464612816754 0.05488811086149467 0.06080943152004628 1.853311806075567e-05 1.3803224442373471e-05 0.0004958730850662759 0.03996446439174947 0.05488811077997201 0.06080943183806611 1.8549649394034123e-05 1.381273544023195e-05 0.0004962388271895384
0.412 0.040067458519197 0.055067690041068304 0.060675760808006934 1.9791346849589737e-05 1.469993369265702e-05 0.0005151961634510798 0.04006745852760629 0.05506769004414247 0.060675760796676845 1.9791348013648346e-05 1.4699934221429555e-05 0.000515196057377886 0.04006745844894293 0.05506769001535443 0.06067576090367993 1.9792068902830676e-05 1.4700348411211126e-05 0.0005152135910756481 0.0400674580509781 0.05506768986869426 0.06067576147988893 1.9820743814413243e-05 1.4717057725806175e-05 0.0005158684459259941
0.422 0.04016327580267602 0.055204506552263874 0.06055364618784907 2.1857135692539088e-05 1.6085461586544106e-05 0.0005621764823724097 0.04016327581777808 0.05520450655778482 0.06055364616741485 2.185713521843811e-05 1.6085460636576178e-05 0.0005621763617004998 0.04016327567663252 0.05520450650612877 0.06055364636028858 2.1858369226206805e-05 1.6086186877387017e-05 0.0005622057458448177 0.04016327496694942 0.055204506244585796 0.06055364739414557 2.1906114913625734e-05 1.6114575232503095e-05 0.0005633089432670926
0.432 0.04025261326856512 0.055302361487706925 0.060441547419408125 2.3242886659513204e-05 1.698162243378423e-05 0.0006024189746808227 0.040252613295436404 0.055302361497537526 0.06044154738290736 2.324288079829525e-05 1.6981617699931486e-05 0.0006024188978762957 0.040252613044522406 0.05530236140564149 0.06044154772722678 2.3245062221886594e-05 1.6982924947732763e-05 0.0006024683175138041 0.04025261179091013 0.055302360943327224 0.0604415495642369 2.332692353309436e-05 1.7032529731765295e-05 0.0006043420196417214
0.442 0.04033606653617574 0.05536489842114172 0.060338175932283813 2.3200551969177936e-05 1.6904415246135335e-05 0.0006124484705596698 0.040336066583548304 0.05536489843849662 0.06033817586770502 2.320053574786072e-05 1.6904404334248947e-05 0.0006124484886566921 0.04033606614161749 0.05536489827641503 0.06033817647652318 2.3204571380229802e-05 1.6906847338445398e-05 0.0006125359991313764 0.04033606394802918 0.05536489746641171 0.06033817970920945 2.335250202834729e-05 1.699787803022406e-05 0.0006158615870288763
0.452 0.04041414258662652 0.055395600345538205 0.060242468414942234 2.2255537760760655e-05 1.6246705114521963e-05 0.0005970631011875645 0.040414142669377734 0.0553956003759151 0.0602424683017648 2.2255507945962208e-05 1.6246688101188892e-05 0.0005970631719445515 0.040414141898154905 0.05539560009249411 0.06024246936808737 2.2263101604470073e-05 1.6251307452228025e-05 0.0005972256067067448 0.040414138095668246 0.055395598685846634 0.060242475002435965 2.2537768646468734e-05 1.6422360810044073e-05 0.0006033268839165316
0.462 0.0404872728296822 0.05539778686772976 0.060153554987007335 2.207004034575734e-05 1.6161526701383178e-05 0.0005880290714425674 0.04048727297291914 0.055397786920444704 0.06015355479051574 2.2070002560344413e-05 1.6161510466931732e-05 0.0005880289187170379 0.04048727163932078 0.05539778642910804 0.060153556640616286 2.2083559100035043e-05 1.6169806248434308e-05 0.000588327779422599 0.04048726510914937 0.05539778400799658 0.06015356636736247 2.2570527965679248e-05 1.647669629543939e-05 0.0005992938615146592
0.472 0.04055582532751098 0.05537461144405398 0.06007072656013996 2.3946318820255472e-05 1.750508940474151e-05 0.0006178780782619095 0.040555825573197944 0.05537461153474482 0.0600707262221833 2.3946287737581517e-05 1.7505085281729215e-05 0.0006178772145972044 0.04055582328810802 0.05537461069035147 0.06007072940217013 2.3968154168574626e-05 1.7518660403196156e-05 0.0006183887360323075 0.04055581217748728 0.05537460656039536 0.060070746034030245 2.4748908332795574e-05 1.8019143273034615e-05 0.0006366577545692054
0.482 0.04062011622289557 0.055329058909444166 0.05999340466801923 2.7136441980030624e-05 1.973809205179005e-05 0.0006827490805476085 0.04062011664049473 0.05532905906410864 0.059993404092158586 2.7136423719629166e-05 1.9738103763429625e-05 0.0006827471534410044 0.04062011276061593 0.05532905762568651 0.05999340950698245 2.7170029696776673e-05 1.97594024840675e-05 0.0006835676071550609 0.04062009403176519 0.05532905064430458 0.059993437675570103 2.8357011244239118e-05 2.0535545464487027e-05 0.0007121770365910809
0.492 0.04068042068979847 0.05526394364489023 0.059921115146819894 2.9863959088243047e-05 2.1650905213765027e-05 0.0007486629039046976 0.04068042139317242 0.05526394390632873 0.05992111417471514 2.9863939707719575e-05 2.1650923264755404e-05 0.0007486599077535991 0.04068041486535314 0.05526394147771151 0.05992112330895791 2.991696097404443e-05 2.1685207733657482e-05 0.0007499642982092722 0.040680383587272925 0.0552639297835661 0.059921170563525854 3.1752305344782746e-05 2.2906442020155877e-05 0.0007945020138129451
0.502 0.040736983072929965 0.05518190845295696 0.05985346560465848 3.1102605948680794e-05 2.2549077382150608e-05 0.0007874677560162822 0.04073698424691682 0.05518190889094508 0.059853463978921766 3.110255248932103e-05 2.254908075761523e-05 0.0007874639138454017 0.04073697336378147 0.05518190482719783 0.05985347924378364 3.119044504104443e-05 2.260683641442998e-05 0.0007895960040672335 0.040736921611989343 0.05518188541823757 0.059853557765142784 3.413870501028631e-05 2.4595103972146367e-05 0.0008606619374838887
0.512 0.040790025249617244 0.055085423898966666 0.05979012615424794 3.107516046061983e-05 2.257442553183668e-05 0.0007948083835337307 0.04079002719139944 0.05508542462615536 0.05979012346060241 3.1075033476992855e-05 2.2574390554610344e-05 0.0007948037187256649 0.040790009211560355 0.05508541788756093 0.05979014873366071 3.1225440191057284e-05 2.2674466000006558e-05 0.0007984000956216923 0.04078992437610444 0.055085385969697434 0.05979027797999059 3.6051877630494934e-05 2.5964156196790407e-05 0.0009140571518919511
0.522 0.040839752366341936 0.05497678784918626 0.059730813124705844 3.0801495627867414e-05 2.239029338944909e-05 0.0007883470206275732 0.04083975554922014 0.054976789045708886 0.059730808702821006 3.0801278670848555e-05 2.2390213239208725e-05 0.0007883405278293457 0.0408397261127873 0.05497677797218973 0.05973085015922242 3.105764358511707e-05 2.2562843937670624e-05 0.0007944683649240146 0.040839588322539776 0.05497672596421178 0.05973106090773844 3.881798327515437e-05 2.7909079967000466e-05 0.0009811579002665443
0.532 0.04088635604184127 0.05485812526194949 0.059675275883032536 3.103839010080939e-05 2.2492527059195947e-05 0.0007918452454478261 0.040886361212596825 0.05485812721312719 0.05967526869045053 3.103809462440621e-05 2.2492414611066024e-05 0.0007918343674113744 0.04088631345041528 0.05485810917921257 0.05967533606997222 3.1463083562161626e-05 2.278261788983593e-05 0.0008020650345557462 0.04088609169192655 0.054858025208226885 0.05967567652491522 4.3440695748841166e-05 3.113298102795743e-05 0.0010923280695479573
0.542 0.04093001615212944 0.054731388675874265 0.059623286985510095 3.1475077503929685e-05 2.270432019971921e-05 0.0008116966934669057 0.04093002447820647 0.05473139182941115 0.05962327539211126 3.147463587840063e-05 2.270413827457952e-05 0.0008116787124530236 0.04092994766776487 0.05473136272183888 0.05962338391073152 3.2168092718906975e-05 2.318425897103953e-05 0.0008282478459008456 0.040929593997580234 0.0547312283724208 0.05962392883345147 5.005788687657045e-05 3.579086005853716e-05 0.0012608297139732017
0.552 0.040970902296318286 0.054598359836315245 0.05957463525032117 3.123553210089835e-05 2.2496088214076183e-05 0.0008303227447041722 0.0409709155860394 0.05459836488814665 0.05957461673120085 3.123457832161563e-05 2.2495606082368274e-05 0.0008302978334630349 0.0409707931442993 0.054598318323296535 0.05957478993390236 3.237966473311427e-05 2.329588646440534e-05 0.0008568503852450385 0.040970234152093866 0.05459810530758569 0.05957565413663208 5.864228951667898e-05 4.1930658823250356e-05 0.0014850002499091348
0.562 0.04100917474475731 0.0544606523880475 0.05952912026982718 3.0103829261103853e-05 2.1774920540499986e-05 0.0008275248194162386 0.041009195773227994 0.054460660409761 0.05952909095158559 3.0101498426645817e-05 2.1773591533585064e-05 0.0008274980139149165 0.04100900229220741 0.05446058657452574 0.05952936492126261 3.20226713692886e-05 2.3119583281247995e-05 0.0008705355396330098 0.04100812665613842 0.05446025186470858 0.05953072297693791 6.982284254756237e-05 5.00181781360874e-05 0.0017690428674419477
0.572 0.04104498348445443 0.05431971504710175 0.05948654657739309 2.91531133958744e-05 2.1272804276722457e-05 0.0008043712454004392 0.04104501647040775 0.05431972767287245 0.05948650057575543 2.9148288653368402e-05 2.126995661737942e-05 0.0008043498314282497 0.041044713389223594 0.05431961162787319 0.059486930069687194 3.23002737035671e-05 2.34730007415959e-05 0.0008747161049594146 0.04104335395701995 0.05431909042986758 0.05948904475999694 8.477155905283952e-05 6.085276941892173e-05 0.002133904425599603
0.582 0.041078464555547436 0.05417683481153617 0.05944671695874638 2.9939059855238078e-05 2.1960009940003837e-05 0.0007859167640787637 0.04107851585113754 0.05417685450920011 0.05944664542279799 2.9931671999032102e-05 2.195568872382582e-05 0.0007858983445293018 0.04107804520969894 0.05417667373402711 0.0594473127152104 3.4736457783110404e-05 2.531523087542567e-05 0.0008984880680837132 0.04107595351245119 0.05417586947133854 0.05945057561312095 0.00010448792669521788 7.510413235246e-05 0.002608720133787915
0.592 0.041109734890097414 0.054033140544380624 0.05940942606276543 3.2611520266056165e-05 2.3847213431100573e-05 0.0007985009516348863 0.04110981396779333 0.05403317100409661 0.05940931581130647 3.2603508123627795e-05 2.384276488895138e-05 0.0007984590814329772 0.041109089491994905 0.05403289188640976 0.05941034329217014 3.9442686088752135e-05 2.865700537830185e-05 0.0009694817914482924 0.04110589992622733 0.054031662096052736 0.05941533199055381 0.0001294954480524625 9.314045898713434e-05 0.0032180623549333018
0.602 0.04113888792011472 0.05388960776695141 0.05937445532164456 3.5670097327229855e-05 2.5919638552305938e-05 0.0008435473828147606 0.041139008769419026 0.05388965445228296 0.05937428691899627 3.5664060326096206e-05 2.5916855898968785e-05 0.0008434478680834488 0.04113790328722774 0.0538892273228734 0.059375854845634804 4.523166694575905e-05 3.270949786535758e-05 0.001090724658772341 0.041133083379180105 0.05388736403890695 0.059383412701212085 0.00016023687725887182 0.00011530600602876087 0.003980773856039783
0.612 0.041165990586438515 0.053747064945379626 0.05934156800897022 3.758796026373873e-05 2.7177561853052694e-05 0.0009008633965726002 0.04116617366832757 0.0537471358656431 0.059341313081115094 3.7584676224757666e-05 2.717694477765543e-05 0.0009007267848935249 0.041164501550581774 0.05374648805986371 0.05934368429805065 5.118861785819964e-05 3.689955907776231e-05 0.0012492244135310858 0.041157283778577775 0.0537436908879096 0.05935503010939352 0.0001975599903022456 0.00014223626684648082 0.0049173526999978425
0.622 0.041191079389890826 0.05360620031183745 0.05931050143931919 3.767801097329669e-05 2.717385734737025e-05 0.000947297153688182 0.04119135433711926 0.05360630709061482 0.05931011897917743 3.7673005904096436e-05 2.7172057429734318e-05 0.0009472795275629043 0.04118884731179703 0.05360533337907497 0.059313672888028426 5.7398694718707354e-05 4.132567082988517e-05 0.0014347746643002678 0.04117813700469501 0.05360117308620374 0.05933054955826146 0.00024282666391275588 0.0001749178423458446 0.006055217286279659
0.632 0.041214151716118544 0.05346756752499097 0.05928095352323046 3.5961543106408415e-05 2.5938275131994493e-05 0.0009631721155511431 0.04121456100903118 0.05346772685627459 0.05928038488199428 3.594089189166469e-05 2.5925052552713527e-05 0.0009636256022673242 0.04121083534977759 0.05346627644903491 0.05928566340454262 6.472474207197539e-05 4.660946198235921e-05 0.0016462836038683179 0.04119508838603129 0.053460146583311836 0.05931053617583015 0.00029774843273390033 0.0002145742995361632 0.0074299717882127195
0.642 0.04123514972052581 0.05333158878652267 0.05925256179799259 3.3062334647624535e-05 2.3936350908913373e-05 0.0009362461242946798 0.041235753605586366 0.05333182438492812 0.05925172401504081 3.300176649112632e-05 2.389421874062557e-05 0.000937710813581817 0.04123026639337419 0.05332968359372043 0.05925949268426517 7.439303654358118e-05 5.3619416812292596e-05 0.0018950089922821578 0.04120733002628904 0.053320737503345095 0.05929580877642958 0.0003642468519327675 0.0002625736902038846 0.009086533269096227
0.652 0.04125393598769035 0.05319855484319792 0.05922487320015109 3.055412592591783e-05 2.229679389751018e-05 0.0008764495922622308 0.041254818936208276 0.05319890000657923 0.059223650291023715 3.0434503724411396e-05 2.2212974546763983e-05 0.0008794567489825677 0.04124681086862129 0.05319576956277536 0.05923497789388045 8.764273536312528e-05 6.321725075276689e-05 0.002208548857685531 0.04121372111851478 0.053182840263312145 0.059287500252090786 0.00044443836271864404 0.0003204178935989246 0.011080516833532662
0.662 0.041270261777189246 0.053068622012621254 0.05919730346245632 3.074191241145816e-05 2.256739856890647e-05 0.0008303526227679181 0.04127154080543634 0.05306912292431122 0.059195535260241836 3.059414751634751e-05 2.246576052010147e-05 0.0008347515539347298 0.041259962874403186 0.053064588896204766 0.05921189566401452 0.00010531828587970128 7.596716305714104e-05 0.0026234254579794412 0.04121269247890003 0.05304608951981466 0.05928712402328554 0.0005406780210392297 0.00038977294030922006 0.013477284735549414
0.672 0.0412837295905613 0.05294180675930767 0.05916908677509778 3.438023454167776e-05 2.515421102514904e-05 0.0008587825245360938 0.04128556477918665 0.05294252666260575 0.05916655490502335 3.42955377207576e-05 2.5101309574420476e-05 0.0008629573247829278 0.041268986059285355 0.0529360238989879 0.05918995482185943 0.00012765302640816207 9.200933278089885e-05 0.003166184138996755 0.04120213796590778 0.05290982697452398 0.059296647030674055 0.0006556418744914552 0.0004725316508735437 0.016348980807786486
0.682 0.04129375059342255 0.05281797793601849 0.05913921621508122 3.9524376126602516e-05 2.8699839205880234e-05 0.0009684813503892222 0.04129635813842618 0.05281900230899984 0.05913562679715322 3.958689471283615e-05 2.875885886932739e-05 0.0009704629563964578 0.04127285206441583 0.05280976941665039 0.05916876306631466 0.00015461703995509068 0.00011132859769319367 0.0038442592256234826 0.04117929550082409 0.05277306424160196 0.05931856720876738 0.0007924674034222846 0.0005709169704692837 0.019773069074661594
0.692 0.041299492931778446 0.05269684514010235 0.059106370909287685 4.390196786823743e-05 3.1688118578300694e-05 0.0011048301126429358 0.04130316098845272 0.052698287966761063 0.05910133369181208 4.4144674356227356e-05 3.188584849913104e-05 0.0011042228334220362 0.04127016823580481 0.05268531316547134 0.059147782622004506 0.00018654300409819862 0.00013418667562321978 0.004656465657440366 0.041140618924921095 0.05263444263552721 0.05935598378242078 0.0009548873983645202 0.0006875733225189194 0.02383424969418919
0.702 0.041299811372422744 0.052577939404669434 0.05906881911081895 4.660127323656546e-05 3.353339670404109e-05 0.0012154074582491755 0.04130491874606984 0.05257995054934382 0.0590618230412544 4.697041723628053e-05 3.3830247358492826e-05 0.0012140149033689717 0.041259086791889485 0.05256190860049343 0.05912626156261164 0.00022442047136665038 0.00016130482693162506 0.005608815310583278 0.0410816419514945 0.05249219092664492 0.05941263393816244 0.0011472514588878617 0.0008255727277958162 0.0286282656730665
0.712 0.04129314542411721 0.05246058099565148 0.05902428042524474 4.804364587024122e-05 3.4550819804086405e-05 0.0012818941461777398 0.04130018273178289 0.0524633545059361 0.05901466627982151 4.8345581813853814e-05 3.479845725758624e-05 0.001284071367117998 0.04123718611092696 0.05243853659271957 0.05910311913407621 0.00026969193699909216 0.0001937063367643126 0.006722154766883341 0.040996840991541925 0.052344084410097504 0.05949285303063062 0.0013744403014735154 0.0009883460437330655 0.03426567073248862
0.722 0.041277373306836944 0.05234382915944464 0.05896972709655065 4.945646693846975e-05 3.5602677958727124e-05 0.0013206262180396667 0.04128696553041272 0.05234761202527813 0.05895665876771181 4.934439946041778e-05 3.5532762041785385e-05 0.0013330174554317153 0.04120131716613472 0.05231385317390303 0.05907675733896916 0.0003238942957707391 0.00023246524762782854 0.008031345203493643 0.040879514700285766 0.05218741330032613 0.059601401687770304 0.0016418003413328388 0.001179633933245323 0.040875191179191
0.732 0.04124961531481661 0.0522264114526253 0.0589011109957881 5.241776640840418e-05 3.778948878349525e-05 0.0013753269794453756 0.04126254375507432 0.052231511960523475 0.05888354823459196 5.1519739514482405e-05 3.710992244093891e-05 0.0014041144570997176 0.04114741591596271 0.05218612410010597 0.05904477623919531 0.0003884876433446453 0.0002785898942531057 0.009580908544190005 0.040721711883719904 0.0520189744500104 0.05974310600666579 0.001955197032523682 0.0014035292583141669 0.04860665966785476
0.742 0.041206000958021446 0.05210663907964735 0.05881303498836942 5.822777072043447e-05 4.199716869171394e-05 0.0014965015718509222 0.041223221727377 0.052113433517666403 0.058789711414315875 5.641597587583546e-05 4.059589380675047e-05 0.0015421015529519533 0.04107030293325416 0.05205315570247543 0.05900360413479322 0.0004648827914819314 0.00033304498672869024 0.011419922488605294 0.04051425687164584 0.05183510773151096 0.059922298681602926 0.0023211410566839658 0.0016645804970842125 0.057632467321678656
0.752 0.0411414566311681 0.05198233196361358 0.05869845096287949 6.702538602297799e-05 4.82851783586696e-05 0.001705333766364972 0.041164112319419015 0.05199126818868131 0.05866786149142846 6.455054320422398e-05 4.6334618461496446e-05 0.0017603857219738361 0.040963531000568244 0.051912247654385624 0.05894812277503931 0.0005545374387335137 0.00039682754781083726 0.013597590249254748 0.04024694829497076 0.05163180884192834 0.060142131358106136 0.0027468230280602046 0.0019678397658293035 0.06814600331787944
0.762 0.04104962204713817 0.05185079807734367 0.05854853812546931 7.773666654759646e-05 5.589004901200451e-05 0.001980946957347584 0.04107904324060287 0.05186239443948996 0.058508939399402264 7.505553150614661e-05 5.372253119577143e-05 0.0020349753965640096 0.040819388679534996 0.05176021229330059 0.05887144580041973 0.0006590750611535297 0.0004710644662540934 0.016161672910620584 0.03990904058142828 0.0514049620254467 0.06040391067305805 0.0032398686194842438 0.0023187167598755776 0.08035607959882936
0.772 0.04092302782952379 0.051708921079434915 0.0583529423939583 8.922022181892757e-05 6.403900154946977e-05 0.002290866592387705 0.0409607216845768 0.05172375941008962 0.05830236857635049 8.67671759881085e-05 6.197702358833279e-05 0.002335769837168255 0.04062918850106791 0.05159351285192265 0.05876504030125528 0.0007803909073625205 0.0005570966657690268 0.019160653148752163 0.03949012762780485 0.05115073639091098 0.060706633289650425 0.003807687457759699 0.0027225406053834936 0.09447696732746921
0.782 0.0407536245591326 0.051553392309240234 0.058100493173509564 0.00010142402574017733 7.273147283789796e-05 0.00262599208809675 0.0408012484849363 0.05157210410810016 0.05803678803276066 9.947479772895504e-05 7.09862178902177e-05 0.0026594496026898537 0.04038392364951374 0.05140855316032817 0.05861931783669487 0.000920623612632824 0.0006564587964939965 0.02264712911134522 0.038981483788711545 0.05086615709966109 0.06104683542975419 0.00445642418609849 0.0031838299259038874 0.11071435723829288
0.792 0.04053363919498165 0.051381074974468345 0.05778035551813151 0.00011553225991312115 8.280618436949475e-05 0.0030095423569634233 0.040592958918483656 0.051404320604174984 0.05770122040972999 0.00011411438446803319 8.14137943687535e-05 0.0030373025462854153 0.04007525906595949 0.05120210085265879 0.05842466258609871 0.0010818999578612308 0.0007706943884275732 0.026678985163415277 0.038377754676683216 0.0505497899458351 0.061418762013241514 0.005189706135503567 0.0037054068037077493 0.12924886993844056
0.802 0.04025659384886781 0.05118942927985039 0.05738338761594021 0.00013300860627538287 9.526419415626352e-05 0.0034791074214991034 0.040329426800795605 0.051217870902854935 0.05728644380027467 0.00013188311909375063 9.40732264428892e-05 0.003515008362518999 0.03969667723258544 0.05097176454789277 0.058172676368898564 0.0012659383044729912 0.0009010737609660665 0.03131750293825098 0.037678687952808904 0.05020239310327331 0.06181475621188425 0.0060075355722771125 0.004287599382528119 0.1502201439991377
0.812 0.03991823072405593 0.0509768898971126 0.05690335810288683 0.0001544874316903998 0.00011052393050918858 0.004060383689886503 0.04000637754337524 0.05101115988302907 0.05678622090580423 0.00015325899516395198 0.00010927101443012267 0.004122711887086438 0.03924450533520502 0.050716407288338546 0.057857304472190174 0.0014737255396239622 0.0010483664958715058 0.0366242642414879 0.03689047899359132 0.04982734901764907 0.062225715216525306 0.006905685525095692 0.004927785143079395 0.17371473919782077
0.822 0.03951710103835533 0.05074309494177553 0.05633770705074336 0.00017963742051563714 0.00012835352797476468 0.004756897995203248 0.039622269367579344 0.05078376217391858 0.05619806890439278 0.00017792830239788497 0.00012678377810327481 0.00486322391795804 0.03871856856107226 0.050436388832593756 0.057475532444976246 0.001705418938866813 0.001212770227507811 0.04265872826832562 0.03602637380050339 0.04943073199940407 0.06264146841228799 0.00787579455784645 0.0056204144218010045 0.1997598729327642
0.832 0.039054689342582626 0.050488915360376425 0.05568769464215974 0.00020785975319595387 0.00014835201334555186 0.005560148901190061 0.039178414353628864 0.05053645197402572 0.05552341421467276 0.00020542993177444094 0.00014630443818312207 0.005723834102450157 0.038122337931628524 0.05013358456580439 0.057027498559203804 0.001960452048797848 0.0013939777820032172 0.04947670172938353 0.03510639641590316 0.04902097800710154 0.0630510009223602 0.008906108253099338 0.006357485684155627 0.22832337828729515
0.842 0.03853509730877532 0.05021629876707511 0.054957983923049354 0.00023887600265153126 0.00017033920051460192 0.006464657509588562 0.038678662551182255 0.050271049366939526 0.05476717918547204 0.0002356473593966813 0.0001677668964992732 0.006693756566860125 0.037462604069218086 0.0498111994031646 0.05651606428391325 0.002237720649323866 0.0015912977794398841 0.057128942723847054 0.03415631998402433 0.04860824231880462 0.06344253875950984 0.009982623611222506 0.007129313719507531 0.2593191602911511
0.852 0.03796443038157492 0.04992799134391128 0.054155851388656466 0.0002727876594886662 0.00019438968158827434 0.007475632153299893 0.038128791228894884 0.04999014599386286 0.05393699507761697 0.0002687910363469413 0.00019132632113419713 0.00777349143513529 0.0367488321097539 0.04947344730356787 0.05594603188472645 0.0025357493242270197 0.001803763742129571 0.06565956601942405 0.033206147373494706 0.04820359965138946 0.06380358982942369 0.011090335953979112 0.007925389763573022 0.2926168900818748
0.862 0.03735007438111596 0.04962721823927385 0.05329026394625129 0.0003098376493340562 0.0002206727485153014 0.008608077393177977 0.037535785365204674 0.04969678988221631 0.05304227998640428 0.00030512288667829303 0.0002171724454936018 0.008975062724512442 0.035992393743256 0.04912518300235541 0.05532324643498895 0.002852809389401243 0.0020302136417250437 0.07510464624513595 0.032288363727144706 0.04781824068924961 0.06412106162928254 0.012214347725309145 0.008735166409568885 0.32805435926181903
0.872 0.03670002009511456 0.04931738924942341 0.0523710169682391 0.0003501752806851482 0.000249293891325359 0.009880737221731812 0.03690716717045749 0.049394195903527026 0.052093375910842926 0.0003447314038703153 0.00024537637646353385 0.010316655981077531 0.035205836318139165 0.04877155618886628 0.05465377978552016 0.0031869953486870542 0.0022693438986318274 0.0854915045735415 0.03143612004070585 0.04746277075694721 0.06438154185582294 0.01334070791554094 0.009548668888479226 0.36545070882533687
0.882 0.03602232678254882 0.04900186758392019 0.05140804467346876 0.00039372668595627025 0.00028020306519922284 0.011308791148260661 0.036250465919749876 0.04908551962561673 0.051100855384316905 0.0003874458537477847 0.000275826982283722 0.011815413072771787 0.03440227561598031 0.04841772694365538 0.053943311883215356 0.0035362737561748844 0.0025197457739833907 0.09683886943754401 0.0306813972624987 0.04714665780988581 0.06457175601311674 0.014456953922526354 0.010356903483864296 0.4046188037237379
0.892 0.03532474898172313 0.04868381133438425 0.050410936532216705 0.0004401945481835812 0.00031319323729238054 0.012899738452653183 0.035572853019572415 0.04877370423496601 0.050075030665795675 0.0004328841565983722 0.00030826110837714883 0.013482697094222642 0.03359492977715236 0.04806865215801548 0.053196744890974 0.0038985253420396474 0.0027799377441769663 0.10915793515412923 0.030053157190566962 0.04687783445379805 0.0646791465328855 0.015552396944092089 0.011152084124887164 0.4453754026550408
0.902 0.03461450658905712 0.04836607874895858 0.04938864131466349 0.0004892006720452651 0.0003480024246108207 0.014655212844368824 0.03488092261802885 0.04846139162548216 0.04902564679422634 0.0004806239349487399 0.00034238478371269776 0.015324755821835224 0.03279676817981483 0.047728934537624855 0.05241802936876487 0.004271600902446789 0.0030484071611473745 0.122454162073361 0.0295755273094937 0.0466624383646083 0.06469248063074717 0.01661821927437669 0.011927720941861104 0.48754835256450807
0.912 0.03389815940782954 0.048051180829266835 0.048349313811186456 0.0005404726495351828 0.00038444489613486137 0.016576326900923834 0.03418057901322768 0.04815088105796144 0.047961713540310626 0.0005303907236146031 0.00037800598248021854 0.017346855211120917 0.032020232551355846 0.04740271899222621 0.05161015219175443 0.004653388884369219 0.0033236584883010204 0.1367292561216147 0.029266159180296097 0.04650467038392483 0.06460239725641484 0.017647444777719432 0.01267861288763173 0.5309807095762459
0.922 0.03318154954033817 0.04774126555230996 0.047300255098339496 0.0005938998082486086 0.00042244631622133827 0.018666919555742848 0.03347699406408438 0.04784411951128659 0.04689142728914679 0.0005820951754418839 0.00041505808182655204 0.019555705565229124 0.031276992436451705 0.047093622503803445 0.05077523087192645 0.0050418710234529495 0.0036042514528730335 0.15198256790401907 0.029134986256585615 0.04640675162895604 0.06440183735108167 0.01863482410462068 0.013400774967452378 0.575532317884396
0.932 0.032469788181577974 0.04743812280812232 0.04624790930853063 0.000649424831403404 0.00046196462533625146 0.020932343206234466 0.03277461081774983 0.04754271261057811 0.045822146089403916 0.0006356991038103904 0.0004535048158917148 0.021957964104400037 0.030577713796785734 0.04680468851984308 0.04991467115960309 0.005435151230164967 0.0038888202444009867 0.16821159778514236 0.029183625818032823 0.04636896510985358 0.06408634390546655 0.019576663941005962 0.01409132298990849 0.6210796728629927
0.942 0.03176727306282254 0.047143202858945986 0.04519789291041761 0.0007069318963066671 0.000502914130511201 0.023377064970275238 0.0320771791033644 0.04724794872553431 0.04476039434659474 0.0006910856942362345 0.0004932534353882469 0.02455793060837607 0.029931833848305087 0.04653836067747214 0.04902935791540645 0.005831467405979436 0.004176082068486684 0.18541193326742836 0.029405581304565578 0.046389769798087 0.06365424455164209 0.02047062689840248 0.014748336475703762 0.6675146729878139
0.952 0.031077721065771384 0.046857641439035466 0.04415503510976488 0.0007662618554092525 0.0005451811592185012 0.026004924806798127 0.03138780702619244 0.046960829144941284 0.04371187643850504 0.0007480729432122075 0.0005341694607689189 0.02735805961280081 0.02934733879756341 0.04629647096635395 0.048119852251205186 0.0062291998292905056 0.004464844691802899 0.20357699728351333 0.029787222967415747 0.04646597389541507 0.06310673221879766 0.021315525296421056 0.015370716796294918 0.7147424441206107
0.962 0.030404196426046363 0.04658228436659387 0.043123408659571726 0.0008272864115207705 0.0005886777326176498 0.028821191480623506 0.030709008163343515 0.04668209700027809 0.04268147935786231 0.0008064998037131964 0.0005761378790806752 0.030361397635423122 0.028830542360560336 0.04608023701291868 0.04718656968224922 0.0066268727436451435 0.004754009628178822 0.22269751291982762 0.030309339311163433 0.04659295167794849 0.06244785465485958 0.022111123993336163 0.015958050942015634 0.7626783421201718
0.972 0.029749123152779725 0.04631770784733486 0.04210634436830026 0.0008899058830883161 0.0006333376730077745 0.03183256097444064 0.030042732372545216 0.046412260953856074 0.04167325868030322 0.0008662398207405521 0.0006190695003253636 0.03357220307582464 0.028385876082114306 0.04589026605593882 0.0462299288297528 0.007023139994881576 0.005042563719344077 0.24276041137731658 0.03094895214829385 0.04676488914128315 0.06168442878306545 0.022857961195099606 0.016510486796259896 0.8112446102744907
0.982 0.02911428915107281 0.04606423664795539 0.041106444305889535 0.0009539776853512832 0.0006790636901497924 0.03504400075008365 0.029390386793704974 0.04615161571411116 0.04069042412413544 0.000927141006440431 0.0006628560446353507 0.036993614874220045 0.028015724188968145 0.04572656856548779 0.04525048190229573 0.007416762431830084 0.005329564279546073 0.2637474274859035 0.03168110372380522 0.04697504797849538 0.060825906220417926 0.023557195954888307 0.01702862610066005 0.8603676158314745
0.992 0.02850086094386691 0.04582196560817759 0.040125614749987305 0.001019301139202506 0.000725715417502738 0.03845574279126672 0.02875286492975793 0.045900264782465006 0.039735347141943114 0.0009890147870437447 0.0007073617426624915 0.04062535000786121 0.027720345110207434 0.04558858706683247 0.04424904446826133 0.0078065982645953965 0.005614132741486235 0.285634285637016 0.03248041298812002 0.04721604071496235 0.05988421270715799 0.024210490698924884 0.017513441547469883 0.9099768159834847
1.002 0.027909421039907362 0.04559078757782928 0.039165122674234776 0.0010857049407327318 0.0007731699765561839 0.04206373960670523 0.028130594967593354 0.04565814849239503 0.03880959566316341 0.0010517206998175291 0.0007524824596401334 0.04446438718811543 0.027497907147321154 0.045475242796884696 0.0432268259590119 0.00819161531469582 0.005895463411991328 0.30839139745506877 0.033322300910029495 0.04748010935895932 0.05887356095480948 0.02481992947991346 0.017966219346237745 0.9600064882530115
1.012 0.027340024762838012 0.04537042595746433 0.03822566043501364 0.0011531368054446469 0.0008213844078434594 0.045862874272998136 0.027523603479084603 0.04542507550061452 0.03791398193625376 0.0011152466348190115 0.0007982014609994362 0.04850786798534201 0.02734463951395457 0.04538499766675579 0.04218554359335101 0.008570911319372071 0.0061728383672076505 0.3319862571994087 0.03418387021132545 0.04775939842691562 0.05781020949006631 0.025387961708094837 0.01838852090912784 1.0104004869403445
1.022 0.02679226553315705 0.04516046753050691 0.037307403370201817 0.0012216559731954666 0.0008703920054939275 0.04984970514752297 0.026931582887186962 0.045200753373471944 0.037048609718043655 0.0011796868283259101 0.0008445750576825053 0.05275524916278484 0.027255081426214935 0.045315926557116755 0.041127500364302925 0.008943724583472517 0.006445636775123315 0.3563868014507687 0.03504448472316152 0.048046214563894386 0.05671212655962223 0.025917357402376388 0.018782154339302422 1.0611186774276566
1.032 0.026265340052195118 0.044960392375751126 0.036410057460474994 0.0012913592986653634 0.0009202543649913754 0.054023037363054915 0.026353953501539133 0.044984814990505266 0.03621291971946285 0.001245153816013007 0.0008916740639390231 0.057208313115515795 0.02722240557213492 0.04526579611045918 0.04005561715854372 0.009309433123218677 0.0067133372030979185 0.3815645266901971 0.035886123731704994 0.04833326868234962 0.05559851958073917 0.026411165403919912 0.01914914949078312 1.1121421669954286
1.042 0.025758110018256005 0.04476959999713157 0.03553289953011122 0.0013623347355776981 0.0009710318512913097 0.0583828744954412 0.025789916201495008 0.04477683986783566 0.035405737275084836 0.0013117245239207208 0.0009395484871269496 0.061869834704022006 0.027238790598373922 0.04523214817331485 0.03897341402624658 0.009667551566968132 0.006975518333167774 0.4074962988723309 0.03669358639751776 0.04861389857383118 0.05448920215529542 0.026872672983278893 0.019491734614732047 1.1634745437446123
1.052 0.025269160503006028 0.04458743239075774 0.03467480927562807 0.0014346686060061789 0.001022788065498418 0.06292830339956496 0.025238495737302746 0.04457637120175388 0.03462532216442926 0.0013794485541238758 0.0009882325145610163 0.0667416316837433 0.02729581601042552 0.045212386716954 0.03788493574482398 0.010017729846561409 0.007231859900376935 0.4341644281204203 0.03745460017435552 0.04888226817294492 0.05340379488382835 0.02730536765421711 0.01981231416418644 1.215138468341492
1.062 0.02479685801100001 0.044413195415212915 0.03383429420922488 0.0015084693898517168 0.0010756032045043942 0.06765409877545013 0.02469857817794062 0.044382930248017774 0.03386942116826937 0.0014483773818643063 0.0010377620826125895 0.07182185671166648 0.027384853917707508 0.04520386653783293 0.0367946236780284 0.010359751959313938 0.0074821426194586526 0.4615554279796101 0.03815986199844323 0.04913353635504567 0.052360794634613204 0.027712904074943315 0.02011344921681734 1.2671694955547792
1.072 0.024339413376407992 0.04424617991452013 0.033009516766412283 0.0015838974070959812 0.0011295921192798005 0.07254668809731839 0.024168948908975887 0.04419602988988331 0.03313533091166422 0.0015185989904920464 0.0010881971937086 0.07710204162498893 0.027497436021234774 0.04520398125992334 0.03570714896783902 0.010693537944433925 0.007726250014000752 0.489658561743912 0.03880302480580721 0.049363987269172974 0.05137658586473064 0.028099083721482506 0.020397845798981604 1.3196100386836935
1.082 0.023894954125354646 0.0440856837022141 0.03219833412373984 0.0016612248355012897 0.0011849457245045908 0.07758152055775208 0.02364833764381068 0.044015188982474765 0.032419979237018316 0.0015902997476267438 0.00113966520609357 0.08256576157876513 0.027625579472103718 0.0452102477267464 0.03462722748243061 0.011019156878163445 0.007964178265335332 0.5184654232789013 0.03938063655865899 0.04957111699502687 0.050464487614249556 0.028467856783907054 0.020668357808215198 1.3725056623948715
1.092 0.023461608722370336 0.043931035017521484 0.03139835215989838 0.001740913884486668 0.0012419866547016137 0.0827233558339493 0.023135475210399565 0.04383994859698828 0.03172003055508637 0.0016638405217074574 0.0011924150395529638 0.08819261085721668 0.027762061213403844 0.045220383984059496 0.03355943043629297 0.011336850848528673 0.00819605435149009 0.5479712778841642 0.03989203712335427 0.049753675023194624 0.049633928882352414 0.028823346749288336 0.02092800499610093 1.425904348057534
1.102 0.023037603881250236 0.043781619223757146 0.03060698939903795 0.0018236479303382544 0.0013011949780428885 0.08792917157030497 0.02262916539251171 0.04366989074098115 0.03103198701271332 0.0017397803673621056 0.0012468350998161698 0.09396158060378482 0.027900636905484697 0.045232378531517604 0.03250799813446833 0.011647057713851518 0.008422154054244596 0.5781778286381302 0.040339212516820336 0.04991166037301627 0.04888983633887278 0.02916988291127791 0.021179995856432658 1.4798575424944105
1.112 0.022621376298611624 0.04363690680945242 0.029821550485012473 0.0019102668732424255 0.0013631655170833297 0.09315224088514594 0.022128373692912717 0.043504659448425645 0.0303522860158978 0.0018188087942437416 0.0013034083287950498 0.09984975447141767 0.028036205795766336 0.04524454904160174 0.03147666722916572 0.011950418864872128 0.008642910111770197 0.6090958520188374 0.04072659877888295 0.05004629450412487 0.048232304018153205 0.029512018039054497 0.021427734916045382 1.534419742655659
1.122 0.022211698546041717 0.04349647689440225 0.029039308248865046 0.00200162516579757 0.0014285062231174917 0.09833933145047614 0.02163233716303853 0.04334398459379972 0.029677428132017913 0.0019015926746619265 0.0013626076374514125 0.10583348005397593 0.02816492621506356 0.045255589433920954 0.030468529740659916 0.01224776811846655 0.008858907367211353 0.6407453312414558 0.0410608296998971 0.05016020040764255 0.047656582015637175 0.029854515257024924 0.02167466160250608 1.589641754799605
1.132 0.021807816662480002 0.04336004664724198 0.028257629247041095 0.00209842584207378 0.001497727632643408 0.10342556237936806 0.02114069872524567 0.0431877085947767 0.02900413072413028 0.0019886057149382796 0.001424778151370556 0.11188616090868019 0.028284287878298876 0.045264604971415795 0.02948594668720583 0.01254010565083287 0.009070866971065501 0.6731509141665767 0.041350437132738505 0.05025675366467857 0.04715336856021068 0.030202299302794645 0.02192433262377692 1.6455530646457286
1.142 0.02140959900438436 0.043227499815278216 0.027474154977018203 0.0022010566729743363 0.0015711284473160212 0.10833060987374865 0.020653651522063932 0.04303581173147055 0.02832952520230125 0.0020799850630277127 0.0014900372082769526 0.11797481431974645 0.028393142413834484 0.04527113407822875 0.028530537553845967 0.012828556805073573 0.009279619082481715 0.7063319839940061 0.04160551934130679 0.05033997436652736 0.0467093387582415 0.03056035675313594 0.02218056310296902 1.7021318349772856
1.152 0.021017655775713236 0.04309890403216474 0.026687039030187123 0.002309398624609659 0.0016486587660492218 0.11295740646477839 0.0201720702949297 0.042888430348529 0.027651402962589004 0.002175348367527474 0.0015581444463011501 0.12406305472540739 0.028491676602202663 0.04527515075278502 0.027603258131117924 0.013114305671963086 0.009486057109233717 0.740288812155018 0.041837342615994595 0.050414562214811394 0.04630787291359733 0.030933540754092253 0.022447115119409507 1.7592666770134384
1.162 0.020633376387448738 0.04297450634919592 0.025895218556884383 0.0024225980083899855 0.001729757307259342 0.11720100003570952 0.01969757136522551 0.04274585490816017 0.02696848511482928 0.0022735810459584243 0.0016283499574622756 0.13012302763664693 0.028581290833126625 0.04527703518980494 0.026704561236304804 0.0133984912861434 0.009691065621343118 0.7749881663204423 0.042057785742037446 0.050485622301689195 0.04592999835122499 0.03132622085503976 0.022727473456255354 1.8167203839758261
1.172 0.020258826461930002 0.04285469518791895 0.02509866933000481 0.00253887131934524 0.0018132094847710704 0.12096937754041098 0.01923243750571841 0.04260849612828347 0.02628064517081529 0.0023726241109916476 0.0016992402353338107 0.13615580740115465 0.0286643422432893 0.04527752138833987 0.025834608204639696 0.013682069784945197 0.009895461949648545 0.8103523128036816 0.04227853015820791 0.050558286596254616 0.04555560103835353 0.03174175030968302 0.02302447745793085 1.8741089733594238
1.182 0.019896478385229323 0.042739926860482176 0.024298570583953228 0.0026554615798372004 0.0018971091925740736 0.12421522828469032 0.01877936824128416 0.04247681534160385 0.025589030319299835 0.0024694758375196474 0.0017687324598868231 0.14221482755973944 0.028743745987907545 0.04527789749089942 0.024993470923990065 0.013965670073515107 0.010100403247827903 0.8462542232570536 0.04250999103394701 0.050637260361931384 0.04516493422559501 0.03218181633898841 0.02333979535099015 1.9309079048454612
1.192 0.019548815436840457 0.042630629497288 0.023497297989794972 0.002768829924404808 0.0019789840213438373 0.12696417656169165 0.01834108209511474 0.04235123071866347 0.024896018821316035 0.0025604271204622436 0.0018342305337294665 0.14842398739602772 0.028822488341717117 0.045279279239536716 0.02418126774663216 0.014249485335205425 0.01030627353273502 0.8825200612052055 0.04276014867992113 0.050726301371992924 0.04474033459642773 0.03264583957686207 0.02367345842525749 1.9864908018964835
1.202 0.01921788836523533 0.04252710506909943 0.022698237728031825 0.0028750649134892305 0.0020560746138710622 0.12933308682516742 0.017919887307225414 0.042232028554326874 0.024204959950990364 0.002641480070145564 0.00189291010574997 0.15497422368887004 0.028903154911181336 0.04528240768177383 0.02339820565707572 0.014533235769288753 0.010512713329484565 0.9189381264517171 0.0430335619298974 0.050827755360275326 0.04426793715676891 0.033130623534055006 0.02402356367826409 2.0401968795610927
1.212 0.018904971029340193 0.0424294625503962 0.02190545595585256 0.0029703856534612928 0.0021256844539696475 0.13153475268333223 0.017517334914712687 0.04211930318583904 0.023519836866535273 0.00270887247449513 0.0019420836190088852 0.16211543261854497 0.028987574826523095 0.04528786429198554 0.022644516178783592 0.014816208511796868 0.010719187588314541 0.9552711872399325 0.04333083627496193 0.05094227144042115 0.043739132837496794 0.03363039197959788 0.024386261978530655 2.0914152737014033
1.222 0.018610387542788227 0.04233759407500994 0.02112330105658187 0.0030515885854660303 0.0021854970093604037 0.13386068490433958 0.017134023073823095 0.04201293561850769 0.022844834167764415 0.002759546628874397 0.0019795336509358767 0.17011704854039342 0.029076638609527212 0.04529595895021375 0.021920353193424714 0.01509735552507561 0.010924953229068115 0.9912701281438162 0.04364867436937223 0.05106874753794848 0.043151560741230464 0.03413722861654614 0.024756018969528382 2.13967036216969
1.232 0.018333513693280182 0.04225118997386814 0.020356036603340025 0.0031163359315084537 0.0022337869445057767 0.13664639309653495 0.01676958069848886 0.04191261095737827 0.022183957494980866 0.002791422553168525 0.002003713731097723 0.17922758762871185 0.02917028297952521 0.045306691175809016 0.021225718161332358 0.015375414920341755 0.011129099284850072 1.026686601460029 0.04398045106234194 0.051204496564448636 0.04250953885562529 0.03464181476138251 0.025126094396503547 2.1846933918551654
1.242 0.018072912167133488 0.04216978054379241 0.019607590925787552 0.0031632520775061058 0.002269498120175763 0.14023199966428046 0.016422795972015073 0.041817862441467506 0.021540734687023153 0.0028034787811705214 0.002013815940837606 0.18963062100653266 0.029267602409165545 0.045319787642320045 0.020560462625521025 0.015649029183199402 0.011330631267904625 1.0612832291328667 0.04431711995093845 0.05134560887245631 0.04182395283804858 0.03513429184733994 0.025489164351092806 2.226470866966618
1.252 0.017826551672189227 0.04209279170163919 0.018881418701486047 0.0031918561234547875 0.0022922052370634898 0.14492028996271847 0.0160918123136365 0.041728123518014595 0.02091814036026835 0.0027957181755117 0.002009757746550617 0.20143148454525883 0.0293670238662651 0.04533476376086093 0.019924387141331122 0.01591683913090853 0.01152854947984382 1.0948411519623267 0.04464821952601341 0.05148736868504405 0.04111169661787488 0.03560507387027109 0.0258379405754373 2.265266762414695
1.262 0.017592024737152642 0.04201959549592419 0.018180477288284962 0.0032023989473386185 0.0023020064658008164 0.15093657249366507 0.015774342474613238 0.04164277768776695 0.02031851396733127 0.0027689913604217924 0.0019920653809456837 0.21463534113674795 0.029466496175533066 0.04535096674152423 0.01931742579097203 0.016177547895559603 0.011721871856227816 1.1271654509362814 0.04496279067694309 0.051624674247659506 0.040394777366204636 0.0360454845994314 0.02616566920272014 2.301620812388562
1.272 0.01736673282820389 0.041949550604243394 0.017507264329496328 0.003195671583346919 0.002299392611048259 0.15840563991607534 0.01546788275784275 0.041561203297571764 0.019743648710326054 0.002724769858446426 0.001961718526974793 0.22916888855767334 0.029563647269447695 0.04536761145205273 0.01873985862578211 0.016429947249419992 0.011909646528349648 1.1580889212331904 0.045250101266356625 0.0517523847064385 0.039699171339400194 0.03644816123421651 0.026466494790724736 2.3363280836742266
1.282 0.01714805317995844 0.04188203688782252 0.016863920281781845 0.003172818210888037 0.0022851169112833754 0.16735734315971723 0.01516988500394177 0.0414828062109516 0.019194897471100317 0.002664962508374726 0.0019200236996134074 0.2448984172944571 0.02965591352246402 0.0453838343619652 0.018192495254766735 0.016672924943261464 0.012090979448585549 1.1874745902415667 0.045500150134842515 0.051865612481206094 0.0390534806346721 0.03680722948222364 0.026735633869273644 2.370405256839248
1.292 0.01693345980032728 0.04181647860745949 0.01625223217191773 0.00313518720231473 0.0022600915787379843 0.1777175827462281 0.014877886744381815 0.041407041958311755 0.018673158623484346 0.0025917822057201275 0.0018685214427174022 0.26163772080003317 0.02974064154627471 0.045398726371364446 0.017676812937789794 0.016905459938807484 0.012265023610642559 1.215218292833951 0.045703974645941545 0.05195993635494207 0.038487405240431455 0.037118299878063005 0.026969420320111084 2.4050475417992785
1.302 0.016720605191950025 0.041752359631868984 0.015673716037424026 0.0030842297759426517 0.0022253159588378583 0.18935559947718425 0.014589592427468061 0.041333427278481244 0.018179004204675726 0.002507673495931124 0.001808935376377321 0.2791807553428121 0.029815162284326735 0.04541136416491185 0.017195018032254077 0.01712661128528197 0.012430978283860146 1.241252210511051 0.04585381279353209 0.05203156131530694 0.03803006150913043 0.037378351667287014 0.027165560443777822 2.441574143717116
1.312 0.016507359048713956 0.04168922867205565 0.01512957595916175 0.0030214473378679103 0.0021818401884787964 0.20208987290769917 0.014302929984878204 0.04126154649951932 0.017712640457463333 0.0024152716895164054 0.001743142534891732 0.2973089328456746 0.02987684856708591 0.0454208525442435 0.016750008939868218 0.017335510720172927 0.01258811356430827 1.2655494448547486 0.04594317381051931 0.052077899204002694 0.037708248556524326 0.03758555795021025 0.02732539207185377 2.4813474097673707
1.322 0.01629183238170115 0.04162670244391781 0.014620669359664036 0.0029483687110247593 0.0021307482703611475 0.21571840504791967 0.014016084499869916 0.041191053515041993 0.017273882183929362 0.0023174009484227963 0.0016731707817970055 0.31580013388841927 0.029923166854288637 0.045426342171795225 0.016345274415431665 0.017531363045900066 0.012735761916457419 1.2881301060014956 0.045966845716647796 0.052097005536954136 0.03754427252071946 0.03773911660702916 0.027447910634115755 2.5257890392332003
1.332 0.016072395077815327 0.04156446744123333 0.014147443282352274 0.0028665392870699438 0.002073149192671624 0.23003679705349547 0.013727499369346995 0.04112166805573851 0.016862194801761626 0.002217131460575391 0.0016012386700225126 0.33444254431528386 0.02995171366167084 0.045427036110754014 0.01598471199033567 0.017713445320614498 0.012873311596872737 1.309067658032541 0.045920896329011016 0.05208728759009559 0.03755460248515956 0.03783913704317812 0.02753121423370499 2.576266246404899
1.342 0.0158476651346821 0.041502275936645634 0.013709892012964157 0.0027775103777720966 0.0020101694063419436 0.24484907449353369 0.013435867745289555 0.04105317059650515 0.016476651668982142 0.0021178073292730977 0.001529774585323649 0.3530346915670356 0.029960249740735384 0.04542220107684542 0.015672380073758877 0.017881110026612985 0.013000205024822093 1.3284941327786655 0.045802683766926366 0.052047518447958005 0.03774870258845421 0.03788652052014024 0.027574412652808182 2.634011476895607
1.352 0.015616494330031394 0.041439941596849696 0.013307517824172839 0.0026828477047046917 0.0019429594596240781 0.25997685368145923 0.013140138285085715 0.04098539990041821 0.016115938801382255 0.0020230293646320958 0.001461403728853801 0.3713912279492693 0.029946743025200173 0.04541121811523751 0.015412165458442656 0.018033792285946027 0.01311598256415705 1.3466018915546998 0.04561086885498537 0.05197758001251977 0.0381282962329145 0.0378828770247339 0.02757845626960847 2.7000744535877335
1.362 0.015377977813486729 0.04137733958951467 0.012939287599511122 0.0025841431830980724 0.0018727000748827074 0.27526021159774 0.012839522521344586 0.04091825069174529 0.015778358997760648 0.0019366228053534981 0.0013989243123251327 0.38934596736162663 0.029909407104856782 0.04539359793541503 0.015207458071182522 0.018171012332331107 0.01322027927777892 1.3636426858572246 0.045345436824607045 0.0518782675018165 0.03868738933189238 0.03783048880679591 0.02754511529022586 2.7752715384101787
1.372 0.01513146494705241 0.04131440649445683 0.012603523958513338 0.002483024585225685 0.001800603023035217 0.29054547235128003 0.012533496201337355 0.04085167007113745 0.015461916898430935 0.0018625688959392752 0.0013452573091082875 0.40675908212857176 0.02984673645990899 0.04536903023079296 0.015060828978041315 0.01829237583991253 0.013312887141338771 1.3799232454975447 0.0450077309061488 0.05175122333562637 0.03941296641111812 0.037732292196482366 0.02747674587724351 2.860152286471883
1.382 0.014876564091799242 0.041251138685949165 0.012298021664572008 0.002381181891160716 0.00172793023655215 0.30570249688130374 0.01222180493668029 0.04078565428476774 0.015164177404090097 0.0018048363010900856 0.0013033226600506736 0.4234956733590395 0.029757541755974348 0.04533751449843947 0.014973726476237287 0.018397575997041414 0.013394048109532444 1.3957975942379883 0.044600491358867206 0.0515989181680843 0.04028621701072618 0.03759186788429009 0.027376232527932504 2.9549882697528016
1.392 0.014613152722332469 0.04118759116556435 0.01201993446654845 0.002280414693073169 0.0016560249951114618 0.3206033995940336 0.011904480652965208 0.04072024661380279 0.014882432049698054 0.0017670624230531617 0.00127580455177403 0.4394409012407467 0.02964097673424808 0.04529907361030429 0.014946227294381902 0.018486388690070212 0.01346384466875097 1.4116598411492147 0.04412788975735046 0.051424621204859626 0.04128406743321331 0.037413430154469476 0.027246943990349954 3.0597853432360544
1.402 0.014341388417572218 0.04112387594099809 0.01176595371090941 0.002182653918717952 0.0015863260123375358 0.335135726717833 0.011581832172853279 0.04065553073760236 0.014613956644216221 0.001752114084693676 0.0012648261977067012 0.4545184011899756 0.029496561170025193 0.04525376351917701 0.014976858508968174 0.018558677281899555 0.013522031054715888 1.4279324180476287 0.043595548522844696 0.051232352949660116 0.04238078206672912 0.03720180819727824 0.02709268882964096 3.1743161624120813
1.412 0.014061689661625737 0.041060154409455506 0.011532495243417101 0.0020899478360857427 0.001520354183244645 0.3492174347562438 0.011254414260188065 0.040591620841537016 0.014355625701669799 0.001761632613426452 0.0012716118980764795 0.4686344167767452 0.029324209404518155 0.04520186109755526 0.015062530769615343 0.018614423634952516 0.013568500911354087 1.4450521318265053 0.043010534489166315 0.05102681707408299 0.04354945131088346 0.03696241526740164 0.026917668439406846 3.2981669709461374
1.422 0.013774702069696212 0.04099662644969584 0.01131543823894308 0.0020044147328431993 0.0014596687241797334 0.3627312624083068 0.010923011286618309 0.04052865407348118 0.01410437159021289 0.0017957470135664467 0.001296272482236102 0.48171490135669803 0.029124243337644913 0.04514384154004458 0.015198678820311909 0.018653745835105148 0.013603283009269258 1.4634603635344785 0.04238131245563897 0.05081330780431138 0.044763262247640906 0.036701201835601764 0.026726425814185446 3.4307914194190694
1.432 0.013481291981400141 0.040933525446154174 0.011111006109839332 0.0019281546266976613 0.001405805507271202 0.3756445740165705 0.010588640708994748 0.04046678580858814 0.013857542600714472 0.0018530670982465063 0.0013377986255831145 0.4937567689392669 0.02889738595197757 0.045080372425653714 0.015379595458768639 0.018676879635384596 0.01362652708221478 1.4835982131315664 0.04171764214424804 0.05059758885401088 0.04599651969097901 0.036424588262521165 0.026523786692487006 3.5715643843311393
1.442 0.013182527288680673 0.040871110019448396 0.010915214868115596 0.0018631451134146174 0.0013601905306775829 0.3878940604026936 0.010252512845670945 0.040406179070128535 0.013612339407133599 0.0019309554001624583 0.00139426281598104 0.5047180110137967 0.028644729449989637 0.04501227363100911 0.015598889856273305 0.018684172467244617 0.013638458871383513 1.5058919369523025 0.041030402038188 0.05038574129916838 0.04722543050705619 0.03613937192276939 0.026314788380334294 3.7198300653005334
1.452 0.012879639100000069 0.04080965324800303 0.01072438091349006 0.0018110733480573489 0.001324020525669325 0.39942479764824296 0.009915997216007132 0.04034699575438084 0.013366403861475123 0.002026023047826445 0.001463185731063291 0.5145833506447566 0.02836771885647587 0.044940526944040014 0.015849791062957187 0.018676113841010006 0.013639446428213364 1.530752865567504 0.04033132820701435 0.050183981269317404 0.048428681183231466 0.03585260377472091 0.026104591090323818 3.874940796674193
1.462 0.012573968654926016 0.040749430887597346 0.010535555398427925 0.001773162455795658 0.0012981391739356795 0.410260879063472 0.00958056369331552 0.04028938580303471 0.013118024315089192 0.0021346297841449203 0.0015419049956448623 0.5233994692918386 0.028068105891668787 0.04486622694630875 0.016125499677881815 0.018653345220639033 0.01362995148952816 1.558562716472986 0.03963266615590501 0.04999845431668409 0.04958783641978036 0.03557143092189453 0.025898368704136036 4.036285488974337
1.472 0.012266889754241443 0.04069070610817013 0.010346054720767451 0.0017500544448732108 0.001282956701740271 0.42039941877662623 0.009247695436571474 0.040233474803491306 0.012865768672376736 0.0022532366719975037 0.0016278358144981725 0.5312037041144024 0.027747929008959504 0.04479059001764725 0.016419527724222813 0.01861667830652582 0.013610606472353287 1.5896716161264182 0.038946747708154324 0.049835019155820094 0.05068757689828343 0.03530290529898881 0.025701178483522186 4.203308793267403
1.482 0.011959745887009016 0.04063371842616706 0.010153763493051011 0.0017417361831724508 0.0012784073532519189 0.42982579277632815 0.00891880677568988 0.040179354611720924 0.012608607381592545 0.00237859282144939 0.001718608946036029 0.5380119709436473 0.027409463271112024 0.04471489326286158 0.016725923138421136 0.018567075474250173 0.013582087155419406 1.624396853517957 0.03828551977728795 0.04969903814608407 0.051715787221454805 0.035053764074495 0.025517813517756026 4.375523461862382
1.492 0.011653830052454066 0.04057868130772004 0.009957336640970682 0.0017474966970563493 0.0012839232460609205 0.4385793279259498 0.008595211907334727 0.040127081878689144 0.012346128920193482 0.00250776980480334 0.0018120955086666547 0.5438789040228182 0.02705515301643217 0.04464046107661271 0.01703948938297447 0.018505606441774444 0.013545157724043454 1.6630204451948105 0.037660063624763936 0.0495951931476711 0.05266350509753747 0.03483019379598939 0.025352645961292268 4.552518845493752
1.502 0.01135035353073358 0.040525778287385635 0.009755918611376601 0.0017659970273784275 0.0012984950686202395 0.4467037231274568 0.0082780991635764 0.04007667821523073 0.012078388954474184 0.0026381968939652137 0.0019064313866104196 0.5488904038000727 0.02668753692890528 0.0445686321780006 0.0173558205023616 0.018433406839242866 0.013500641084455822 1.7057864486689902 0.037080148544318736 0.04952734269973738 0.05352474951522562 0.034637596214559564 0.02520947272034662 4.733968121741395
1.512 0.011050409942451224 0.04047515898038341 0.009549098250585317 0.0017954418852101231 0.0013208054906763483 0.454213400716339 0.007968490840321706 0.0400281296826254 0.011805687331103685 0.0027676947520874863 0.002000040525080006 0.5530921870238261 0.026309195218992047 0.0445007310798358 0.017671284351133312 0.018351668035432082 0.013449396871794991 1.7529041727102752 0.03655386130791889 0.049498430610521234 0.05429625455718364 0.03448037721147257 0.025091377299666505 4.919635840632802
1.522 0.01075499277235482 0.040426944285406705 0.009336988312457268 0.0018337233929861853 0.0013493216103170993 0.4611683230543372 0.007667248452737735 0.03998139172784015 0.011528724659288751 0.002894412795959395 0.0020915877729598925 0.5565640530506629 0.025922707677296132 0.044438044556928215 0.017982988085001685 0.018261631416143478 0.013392309359079771 1.804554449898336 0.03608734280697112 0.04951044862126621 0.05497714136316519 0.034361779753681355 0.02500062112955931 5.109385926999558
1.532 0.010465004122588351 0.040381229144994646 0.009119993546418351 0.0018785759102176488 0.0013824119799717859 0.4676109845244962 0.007375093858416612 0.03993639549202136 0.01124840553596214 0.003016743378479643 0.0021799158290410387 0.5593919359352536 0.02553061500624067 0.04438180210966688 0.018288714583270867 0.018164575567017765 0.013330278804286489 1.8608961766435064 0.03568464882406521 0.04956444877160284 0.05556856063848475 0.034283777056764275 0.02493857466289988 5.303188768635302
1.542 0.010181250353676397 0.04033808389343921 0.008898836319125948 0.0019277479398096295 0.0014184637501308325 0.4735958544564874 0.007092612611008506 0.03989305195022077 0.010965802987901873 0.003133323794392456 0.0022640458724689917 0.5616564777990768 0.025135383168423914 0.04433315860493612 0.01858683826830411 0.018061799210846004 0.01326421112101332 1.9220723676683649 0.035347736572669736 0.04966059608088444 0.05607333255276837 0.03424703464086716 0.02490569374341153 5.501124966041306
1.552 0.009904432254070812 0.04029755503147535 0.008674473730251913 0.0019791491521402122 0.001455986510057662 0.47918792859004355 0.0068202588136532 0.03985125598486661 0.01068212913193229 0.0032430455213872094 0.0023431832961869257 0.5634518142411521 0.02473937105280029 0.04429317886518475 0.01887623302602631 0.01795460168402264 0.013195005722265785 1.9882145545722123 0.035076565949012636 0.04979824997361437 0.056495602700406974 0.034250942289157454 0.024901541868582698 5.703383214385895
1.562 0.009635133164904839 0.040259665858998185 0.008447989685654567 0.0020309651236226495 0.0014936900535979358 0.48446367668314116 0.006558349585043249 0.03981088932598072 0.010398651104682565 0.0033450765474683556 0.002416733369008763 0.5648810626576167 0.02434480212503421 0.044262824427996464 0.01915618239005484 0.017844262230169536 0.013123542382164734 2.0594446907891233 0.03486929603150636 0.04997606328336436 0.056840524892883354 0.03429371088316025 0.024924855217390716 5.910250597515053
1.572 0.009373818903334975 0.04022441860303981 0.008220527585871761 0.002081689081204837 0.0015305058330825608 0.4895043672373981 0.006307065018535112 0.039771823842104544 0.010116622710218643 0.0034388423706312133 0.0024842872475284166 0.5660534537698856 0.023953740830653485 0.044242942758973745 0.01942629770080005 0.01773201930359075 0.013050668163141278 2.1358743184347295 0.034722553078290704 0.05019208957836282 0.05711397543011174 0.034372525094217385 0.02497364474109168 6.122094948176714
1.582 0.00912084307374372 0.04019179706768596 0.007993258440053384 0.0021301057395239032 0.0015655758163981997 0.49439211791642407 0.00606645401078047 0.03973392504600338 0.009837257610275343 0.0035239784263220676 0.002545587558814827 0.567079274767022 0.0235680741684851 0.04423425897204422 0.019686445888739707 0.017619050947672375 0.012977185048756498 2.2176013239907935 0.03463174505467845 0.05044389212528634 0.05732229931195533 0.034483740237681866 0.025045328189809108 6.339340285626465
1.592 0.008876455030424942 0.04016176934088466 0.007767357579386293 0.0021752587432106677 0.0015982294456996595 0.4992079472876526 0.005836445620818897 0.03969705565103864 0.009561715299040405 0.0036002882567520095 0.002600498106284834 0.5680681381555656 0.02318949846072053 0.04423736990764301 0.019936686268675525 0.017506457296775156 0.012903838661702405 2.304705001316835 0.03459139860010143 0.05072864982842815 0.05747208606260169 0.03462310947316193 0.025136883189498086 6.562437338943048
1.602 0.00864080945705509 0.04013429036926361 0.007543982948917326 0.002216414596207589 0.0016279573804783402 0.5040303987513887 0.005616864160536655 0.03966107894440611 0.009291088572623021 0.003667711277415178 0.002648980468779619 0.5691279886201626 0.02281951116650183 0.04425274038832895 0.02017721513533506 0.01739524637131869 0.012831308661688764 2.397240304324176 0.03459549654502103 0.05104325721015478 0.05756997127905606 0.03478602557242959 0.025245011402540832 6.791831716069368
1.612 0.008413976956918581 0.040109304315505155 0.00732425340645614 0.0022530303200907317 0.0016543872370194898 0.5089345056572706 0.00540744659579587 0.03962586183271794 0.009026390000253922 0.003726299363534339 0.002691076965808197 0.5703641541708808 0.022459407584679736 0.04428070152811066 0.020408317090266123 0.017286324377186364 0.012760201731906494 2.4952321218912266 0.034637797064457576 0.051384416331508975 0.057622458825651354 0.03496776034453921 0.025366302714007596 7.027932258406933
1.622 0.00819595533357045 0.04008674668003985 0.007109227007077231 0.0022847293957246064 0.0016772650387322492 0.5139908091314661 0.005207861359444595 0.03959127749587925 0.008768537806126226 0.00377620149058916 0.0027268994637906713 0.5718781294445606 0.022110282364410674 0.04432145100307768 0.020630322294036347 0.017180491432470607 0.01269104800549939 2.5986702189018196 0.03471211933330602 0.05174871908984089 0.057635758722418176 0.03516368573136574 0.025497388814455405 7.271081651932921
1.632 0.007986681021097747 0.04006654615899299 0.006899879092075554 0.0023112869049856104 0.0016964434777589576 0.5192640010898429 0.005017727649039421 0.03955720761061251 0.008518342099594536 0.003817654879951741 0.002756622914842148 0.5737658671510714 0.021773035804767395 0.04437505517490958 0.020843569013936813 0.0170784429965317 0.012624301324284083 2.707505223893315 0.03481258559938631 0.05213271886553333 0.057615637601977104 0.03536946446288992 0.025635077755788115 7.521530677710211
1.642 0.007786039697021386 0.04004862617131573 0.006697080201048151 0.0023326208856989166 0.0017118750088085805 0.52481095576451 0.00483663366818138 0.03952354408856453 0.008276492172186511 0.003850979717487952 0.002780481506811853 0.5761155961408376 0.021448384918659958 0.044441452937003544 0.021048370854058477 0.016980776532100637 0.01256034318977152 2.8216457775166073 0.034933816206531416 0.05253299137483438 0.057567281331399565 0.03558120607382067 0.025776465882756595 7.779415614822871
1.652 0.007593875148990401 0.04003290600338642 0.006501575036340388 0.0023487844606765425 0.0017236058488921922 0.5306784314321153 0.004664152024619334 0.03949019028586662 0.008043545855555286 0.003876573697168053 0.0027987647096519566 0.5790055680601587 0.021136879159461282 0.044520461147691655 0.0212449879259757 0.01688800243391612 0.012499489950951627 2.9409567123166105 0.03507108028921776 0.05294618576601225 0.057495171863684996 0.03579559182396898 0.02591902989304186 8.044739327917522
1.662 0.007409996056129107 0.040019301590693654 0.006313964729401996 0.002359953591835947 0.0017317671631748575 0.5369011877037393 0.004499851262500681 0.0394570617087608 0.007819922347485119 0.00389490337616046 0.0028118110336721003 0.5825023811288141 0.020838920598135604 0.04461178150434935 0.021433601079470198 0.016800558165872573 0.012442002661631929 3.0652579117310546 0.03522040801667224 0.05336906827685442 0.057402979452516 0.036009968516666324 0.026060700169859733 8.317353241392846
1.672 0.007234181106559888 0.04000772603185355 0.0061346944256856885 0.0023664082912755006 0.0017365619035616647 0.5435012610190343 0.004343303835544778 0.03942408631895846 0.0076058996197636885 0.003906491360423971 0.002819998784220287 0.586660420227194 0.020554788228150614 0.04471500869401959 0.021614288395155435 0.01671882481023398 0.012388099065747882 3.19432333534861 0.03537866975989334 0.05379856023286642 0.05729347294146622 0.036222422765790074 0.02619990516601589 8.596944276820297
1.682 0.007066183380863124 0.03999808996473719 0.005964046994205276 0.0023685090458751387 0.0017382485529117172 0.5504886019193995 0.0041940917845621805 0.03939120457619326 0.0074016165028298305 0.003911900375685866 0.002823734572064658 0.5915224956110345 0.020284665940258424 0.04482963961411386 0.02178700342646333 0.01664314567197935 0.012337967227430418 3.3278797058040013 0.03554362302433362 0.054231765247097316 0.05716844166671631 0.03643182424775019 0.026335607363738498 8.883014911147802
1.692 0.0069057349377693025 0.039990301913109774 0.005802142559201544 0.002366672765088564 0.001737124754288403 0.5578625486166441 0.0040518114431778735 0.039358369329375184 0.007207078651878877 0.003911716351256301 0.002823441121635157 0.5971211840683852 0.020028673500124293 0.0449550834235627 0.021951555091038095 0.01657384695337705 0.012291780440120447 3.465604664997135 0.0357139291003044 0.054665987919955736 0.05702861813187762 0.036637843981813634 0.026467385715977922 9.174848398541554
1.702 0.006752552093880399 0.03998426865380758 0.005648943276341829 0.002361352468397577 0.0017335136426217038 0.5656131605744629 0.003916077828379661 0.039325545609112965 0.007022167643560323 0.003906532617702844 0.002819545905951437 0.6034800834507859 0.019786899566162773 0.04509067216242526 0.022107589396133994 0.0165112605196697 0.012249713085573788 3.6071247292047577 0.03588913752759848 0.05509876088820347 0.05687365676055192 0.03684094783910648 0.02659534285898268 9.471508805942337
1.712 0.006606341290299846 0.03997989559538788 0.005504263245156231 0.0023530226140354217 0.001727754010975837 0.5737215843217565 0.003786528517448486 0.039292710321238135 0.006846653207706621 0.0038969364884418223 0.0028124715292684736 0.6106142853466394 0.019559435446467474 0.045235671669335724 0.022254573259381613 0.01645574823087934 0.012211956930741235 3.752013719589783 0.03606964366477621 0.05552784549497942 0.05670209064604927 0.03704236060191016 0.02672018791984894 9.771807879641814
1.722 0.006466804998974145 0.03997708712581834 0.005367783921985245 0.0023421689815643462 0.0017201933541092322 0.5821593157839847 0.003662826255974947 0.03925985181657301 0.006680209114145038 0.0038834982721199732 0.0028026278769585555 0.6185299524979326 0.019346407966027594 0.045389292522368195 0.02239178073200423 0.016407726360368458 0.012178736962968513 3.899792146876879 0.036256617444313174 0.055951175313997466 0.05651136038841963 0.03724399843795171 0.026843121952074864 10.07430505668688
1.732 0.006333647024791268 0.03997574688945876 0.00523907509655143 0.0023292801073571123 0.0017111815620047392 0.5908870321301948 0.003544659569476126 0.03922696932202051 0.006522432848343122 0.0038667618747164688 0.0027904053981857614 0.6272236328847345 0.01914800951982124 0.04555070072787884 0.022518282253914973 0.016367687732524627 0.012150325544920846 4.049927423487911 0.03645190620466407 0.05636695714452808 0.05629790737707028 0.037448377979232055 0.0269658345611158 10.377320796527316
1.742 0.0062065767701435775 0.039975777979145886 0.005117620382658725 0.0023148376033674065 0.0017010633965609946 0.5998540530210424 0.0034317412523544788 0.03919407225105257 0.006372868042544772 0.003847236223831904 0.002776168949336004 0.6366823499560328 0.01896452312864724 0.04571902787083739 0.022632938242391223 0.016336218858953266 0.012127053644595952 4.201834410007683 0.03665790855411349 0.05677351624273283 0.05605726876440125 0.0376584986513486 0.02709035392795809 10.678940681890563
1.752 0.006085312430094259 0.03997708306283181 0.0050028448161588 0.0022993049346949584 0.0016901696203452654 0.6089991420403724 0.0033238053885411723 0.03916117944290708 0.006231027469610575 0.0038253877682862454 0.002760252391845998 0.6468852340179231 0.018796340137155126 0.04589338043380297 0.022734399196045547 0.016314009609486386 0.01210931819162444 4.354876172744392 0.0368774145210379 0.05716942186980965 0.05578429204612224 0.037877698146682855 0.02721906911551006 10.977057340525377
1.762 0.005969583398119753 0.039979564485600284 0.004894141412669009 0.002283116769244591 0.0016788085353122086 0.6182525538995464 0.0032206040133666296 0.03912831838809342 0.006096413968610656 0.0038016353719917207 0.0027429549316063473 0.6578066209466646 0.018643968202535756 0.046072848004887514 0.022821115121200636 0.016301853496499152 0.012097584959011332 4.508365559403996 0.03711340695799531 0.05755328004931718 0.055473380978694184 0.03810946710824833 0.027354415427662825 11.269414711442929
1.772 0.005859132234562342 0.03998312438635403 0.004790893768952407 0.0022666719221045464 0.0016672603451366038 0.6275384721994562 0.003121904416186002 0.03909552448044704 0.00596853721198227 0.0037763489903646892 0.0027245402343435495 0.6694197270981553 0.018508027532395836 0.046256510128693 0.022891357057359906 0.016300637137832332 0.012092386464269956 4.661568338829837 0.03736882374408673 0.057923772964022555 0.055118832315536236 0.038357217257864985 0.027498807590388977 11.553680428077994
1.782 0.00575371640484235 0.03998766485127784 0.004692492964951171 0.002250331633578171 0.0016557757782561812 0.6367767752328312 0.003027487566869981 0.03906284030714761 0.005846925465523754 0.0037498524010173982 0.0027052385201464892 0.6816997594842538 0.018389233999470855 0.04644344161659441 0.022943252663826692 0.016311317911496502 0.012094314263570105 4.813707820426293 0.03764629092168421 0.05827971986493246 0.05471524053393756 0.03862402192227975 0.027654679409767083 11.827539193074891
1.792 0.005653109769476006 0.039993088105371076 0.0045983486314893985 0.0022344226101075667 0.001644578661726737 0.6458834648400086 0.002937147567981178 0.03903031496391872 0.0057311327980297515 0.003722428802209909 0.002685250766881374 0.6946256822051415 0.018288368752712617 0.04663271621543614 0.02297483640105549 0.01633488952900839 0.012104004941355037 4.963969920053962 0.03794783701516915 0.05861980504235407 0.0542579780056113 0.038912338853619555 0.027823991496242304 12.088806764543623
1.802 0.005557103645097616 0.039999296728895045 0.004507895398857381 0.002219242572753899 0.001633870826509469 0.6547697460792169 0.0028506916665763434 0.03899800337125785 0.005620742962483082 0.00369432732361367 0.002664753599435253 0.7081804625046836 0.01820623514846267 0.046823408637275236 0.022984113150467604 0.016372336408885454 0.012122119344078993 5.111507815267594 0.03827459999390315 0.05894276118716893 0.05374375663971168 0.0392237222151897 0.028008415868065926 12.335574395727638
1.812 0.0054655072083001875 0.04000619387995668 0.004420596499771552 0.002205065695511354 0.0016238373521305126 0.6633402482968453 0.002767940299163985 0.03896596556859304 0.005515371215994709 0.003665768707380296 0.0026439036089966187 0.722350125090465 0.018143605095694935 0.047014595068195456 0.022969132518669933 0.016424579093388653 0.012149315137818332 5.2554467645674405 0.03862654376211382 0.059247054428304795 0.05317123375716952 0.03955854060408829 0.02820877658193677 12.566371212859561
1.822 0.005378147065315862 0.04001368350648963 0.004335946044722467 0.00219214581590352 0.0016146504040115016 0.671491081901601 0.002688726786670532 0.03893426597089668 0.0054146649269274085 0.003636949118180908 0.002622840348729539 0.7371222662387675 0.01810115807675764 0.04720535238688616 0.022928069914835352 0.016492414062330367 0.012186213378338879 5.394891073357265 0.039002205356148616 0.05953102859977788 0.05254164872003355 0.03991572344834045 0.028425196576287077 12.780362569646538
1.832 0.005294865891198962 0.04002167053619673 0.004253470904894928 0.002180716003603958 0.0016064703388069188 0.679108423483802 0.0026128964440996862 0.03890297257995239 0.005318303400349906 0.0036080416909696996 0.002601687693741928 0.7524848411610247 0.018079416990113596 0.04739475643743584 0.02285931004123259 0.01657645190021695 0.012233360428254998 5.528935270009257 0.03939849820450253 0.059792690004268526 0.05185943758679968 0.040292560756462245 0.028656721996822395 12.97757044099861
1.842 0.005215520085547381 0.04003006103721925 0.004172732794542647 0.0021709838900991294 0.001599443341017429 0.6860682277852579 0.002540304882544821 0.038872156146762 0.00522599723993049 0.003579195979718099 0.0025805536282265842 0.7684259711322198 0.018078685381067345 0.04758187975526717 0.022761528729912873 0.016677057968013637 0.012291187148487691 5.656680453069762 0.03981059708627566 0.060029745598193136 0.05113277709030948 0.04068458300882751 0.028901342748255357 13.159116733763517
1.852 0.005139976387639348 0.04003876234407736 0.004093331209461548 0.0021631232897053455 0.0015936957732418577 0.6922374914741362 0.0024708152113733727 0.03884188928442328 0.005137487721807249 0.0035505360916329876 0.0025595289802317184 0.7849351561678818 0.018098990504710873 0.047765789144727226 0.022633770000526646 0.01679429973171951 0.012359967919670268 5.77725587079713 0.04023192646415464 0.06023946022894855 0.05037399754544257 0.041085544095504745 0.029155748383163697 13.327466332640203
1.862 0.0050681074073262115 0.0400476831456745 0.004014908057523302 0.0021572638124973584 0.0015893264369567215 0.6974772529601306 0.0024042938833586085 0.038812245536460455 0.005052546796847869 0.0035221587919521116 0.002538686028715357 0.8020057621041056 0.018140036062291535 0.04794554347384386 0.022475516534075778 0.01692790466146744 0.012439782580461788 5.88984599393175 0.04065426210007617 0.06041870913802184 0.04959978477832529 0.04148751638365549 0.029415451749073607 13.486646927620717
1.872 0.004999786134464044 0.040056733538722605 0.003937154706592038 0.0021534806163603865 0.0015863984221639073 0.7016473165588667 0.0023406052025471222 0.038783298415687145 0.004970978156159566 0.0034941327528636226 0.002518077868280429 0.8196382711613455 0.01820116750821027 0.04812019199707422 0.02228675301924208 0.017077231850986644 0.012530484425706883 5.99372389762741 0.04106794654393008 0.06056406549798624 0.048831095416675116 0.04188110209253696 0.029674992359902307 13.642412472265715
1.882 0.004934879682782759 0.0400658250599963 0.003859821640766744 0.002151785761862044 0.0015849318172987989 0.7046126598721231 0.0022796049721941895 0.03875512043990889 0.004892619242987406 0.0034664992685122073 0.0024977388090264055 0.8378437139583541 0.01828135169590856 0.04828877344074593 0.022068022751332985 0.017241259074133267 0.01263167673229595 6.088291224588768 0.04146220654720359 0.06067170795456877 0.0480927221427807 0.04225575132126609 0.02992786168661105 13.802313627164521
1.892 0.004873242707034998 0.040074870719329844 0.0037827302228551148 0.002152121440773523 0.001584897706038128 0.7062515915611173 0.002221134149387196 0.038727782196806414 0.004817343489031647 0.0034392737794084103 0.0024776853570560187 0.8566468247799537 0.018379171447064826 0.04845031602505528 0.021820478406198877 0.01741858520668641 0.01274269917838644 6.17312313870545 0.041825548130704715 0.06073768674479489 0.04741241225441565 0.04260015867151774 0.030167006685144295 13.975624869275284
1.902 0.0048147109929240406 0.04008378505662287 0.003705785635505337 0.0021543547695143947 0.0015862134330617448 0.7064657977923862 0.0021650134016757885 0.0387013514658038 0.0047450618531476455 0.003412447274932933 0.0024579170947965964 0.8760885483341737 0.01849283447676968 0.04860383852849987 0.021545928089507647 0.01760744641236688 0.012862624371127887 6.248015157546524 0.04214619886660051 0.06075779546496147 0.0468195653361434 0.04290270606859471 0.03038470996440088 14.173092017199773
1.912 0.004759095604253768 0.04009248423791801 0.003628990233453428 0.002158274232879153 0.0015887393500247187 0.7051923733925147 0.0021110390003631365 0.03867589240940889 0.004675723171705364 0.0033859872274567666 0.0024384171937025085 0.8962275502972076 0.018620195082295496 0.048748352435142604 0.02124687764411462 0.01780574363707919 0.01299026388004387 6.313029538624966 0.04241256181045663 0.06072796366097943 0.04634349691464535 0.04315191680730815 0.030573283493979808 14.40647177864423
1.922 0.0047061777027149095 0.04010088618939004 0.0035524572802935143 0.0021635883245850534 0.0015922775038859581 0.7024180051141024 0.0020589797140051257 0.038651464827235915 0.004609313651715168 0.003359838415441103 0.0024191528072259215 0.9171405970995817 0.018758786198301416 0.04888286513876611 0.020926569835057366 0.018011078662809148 0.013124182648013604 6.368541912493371 0.04261364278752891 0.06064409772051834 0.046011480277292544 0.043336883816683214 0.03072487545279141 14.687893409961832
1.932 0.004655703830527659 0.04010891074941393 0.003476425969171704 0.002169926286056783 0.001596572169212507 0.6981960478014735 0.0020085737405344975 0.03862812345432343 0.004545856454961125 0.0033339239626339182 0.0024000755801578725 0.938922254782179 0.01890585889173887 0.04900638410857806 0.02058902042149976 0.018220795807602386 0.013262720165740538 6.415291533393895 0.0427394127264713 0.06050248223199478 0.04584672013203228 0.043447636135820464 0.030832147713935814 15.02909641102409
1.942 0.0046073812592785715 0.04011647980866296 0.0034012790041321236 0.0021768392164462614 0.0016013108771456269 0.6926683384606209 0.001959524764943903 0.038605917292390324 0.004485412142654426 0.0033081461989070957 0.0023811220006040566 0.9616849869972743 0.019058426130862283 0.049117921854189034 0.02023905024214348 0.018432026089609164 0.013404016263576866 6.454438105414716 0.04278107065223374 0.060299711489215785 0.04586662688503182 0.04347540958312334 0.03088817309009223 15.44066486817214
1.952 0.004560873230882461 0.04012351742174592 0.003327562990758125 0.0021837989992445107 0.0016061239733524207 0.6860943831366674 0.001911497298819799 0.038584888993207084 0.0044280795309023695 0.003282386625509693 0.00236221310525015 0.9855605811679128 0.019213307733771248 0.04921650147828984 0.01988231112767449 0.018641730573909193 0.013546039053687453 6.487624564775166 0.042731180314360476 0.06003280188621391 0.04608165220423407 0.04341279254772695 0.030886600564815743 15.93137668190451
1.962 0.004515794754117223 0.04012994992220231 0.0032560088531798895 0.0021901944198436385 0.0016105821467206623 0.6788893280997419 0.0018641135672582086 0.03856507436355259 0.004373994465475587 0.003256505496136996 0.002343253951814998 1.0107022247593462 0.01936717384731639 0.049301162590559645 0.019525301329117093 0.018846740212664408 0.013686612790711409 6.517041255968922 0.042583665339077495 0.05969931607202887 0.04649490797004687 0.04325372789587233 0.030821828633550475 16.507777213401923
1.972 0.004471710985006848 0.040135706148779364 0.003187544691088944 0.0021953285267252254 0.0016141947591215109 0.6716672425080691 0.0018169569720549927 0.0385465021175039 0.004323321810181785 0.0032303442141334657 0.002324135208550954 1.0372838276778733 0.019516585218124605 0.04937096743871661 0.019175362820335495 0.019043790987691142 0.013823444439408432 6.54548529857657 0.042333668497663145 0.05929732352980869 0.04710262942766756 0.04299337719918353 0.03068889092864807 17.174040142736786
1.982 0.004428141580549924 0.04014071796255726 0.003123288438416507 0.002198426001825543 0.00161641520241553 0.6652775889254792 0.0017695896630380245 0.038529194037848734 0.00427623460178096 0.0032037361515610263 0.002304740914533507 1.065490943835086 0.019658029864507105 0.049425007295412986 0.01884064810900786 0.019229555143206355 0.013954149157642204 6.576408946749388 0.04197729791947021 0.05882542960295407 0.047895320024570656 0.04262787121298786 0.03048343604271917 17.932104909719797
1.992 0.004384574897009883 0.04014492125143059 0.0030645052214303267 0.0021986602481700365 0.0016166602111678525 0.6608130988979973 0.0017215924823176616 0.03851316568683149 0.004232875189504702 0.003176531261836038 0.00228496626201453 1.09549793982617 0.019787957277129713 0.04946240938612347 0.01853003876411522 0.019400670919929586 0.014076276097122779 6.613948949579585 0.04151129813360454 0.05828265765198194 0.048859307278572746 0.0421539861482911 0.030201466757229112 18.7820287162934
2.002 0.004340494665382091 0.04014825753543238 0.003012517782900129 0.002195205066717527 0.0016143466579872986 0.659562544080047 0.0016726327717266588 0.03849842769319116 0.004193297431585776 0.0031486358273831445 0.002264746341410645 1.1274299528778335 0.019902812492304214 0.04948234485763987 0.01825299366763258 0.0195537738034507 0.014187336388630182 6.662923171355226 0.04093268982302377 0.05766851340303203 0.04997835439952602 0.041568790854992516 0.02983936203189226 19.722446306316556
2.012 0.004295418557795091 0.040150676095370715 0.002968569831446549 0.0021873067835771055 0.001608942983702253 0.6628897498326315 0.0016225583029538548 0.03848498743649644 0.004157396694586415 0.003120062043193624 0.002244092020971555 1.1613146742202565 0.019999072810231895 0.049484038364101444 0.018019305061207677 0.019685531802571692 0.014284834865715251 6.728773604193802 0.04023842560320606 0.05698274855362319 0.051235078473603486 0.040869312434077265 0.029393418644359293 20.75103682722347
2.022 0.004248943596455244 0.040152136298318174 0.0029336602010352425 0.0021743638650654207 0.001600026101601826 0.6720454221850009 0.0015715049756468821 0.03847285071144512 0.004124843299966156 0.0030909759096479483 0.002223124640648465 1.1970352199577499 0.02007328937850803 0.04946677973034654 0.017838747933709237 0.01979268624924086 0.014366306222711098 6.817432446832659 0.03942511251677973 0.056225578108956314 0.05261193055495369 0.040052269355344096 0.028860114048238406 21.86488294320953
2.032 0.004200789366905745 0.04015260959042371 0.0029083837392158336 0.0021559966888998194 0.001587331371137079 0.6879549943069834 0.0015199953878590013 0.03846202280110414 0.004095040769661954 0.003061729156126675 0.002202099161545418 1.2342980569006412 0.02012213431718299 0.049429937662934756 0.017720624819781927 0.019872098137361415 0.014429354987138541 6.935098168446414 0.038488863586371706 0.05539746134867758 0.05409170031216046 0.039113932764411094 0.028235659820596327 23.06066283215965
2.042 0.004150828524768515 0.04015208058475937 0.002892822904307709 0.0021320918672344375 0.0015707843040690004 0.7110524682724265 0.001468999522735867 0.03845250843771706 0.004067128144259402 0.003032863035564626 0.00218140687898751 1.2726274038331788 0.020142451950750706 0.049372975348183586 0.017673234136482648 0.01992079756242152 0.014471698937838187 7.08792543008657 0.03742535206910661 0.05449940289097124 0.05565747398114947 0.03805019018815894 0.027516408787124455 24.33461490557747
2.052 0.00409909642027014 0.04015054684988703 0.002886524340169572 0.0021028119879303846 0.0015505072354072562 0.7412222176254297 0.001419931062108419 0.038444310420552075 0.004040034339546672 0.0030050781051030274 0.002161553358790211 1.3113905341551197 0.020131312076488224 0.049295467263311514 0.017703316147038985 0.019936035738156017 0.014491214008832635 7.281655779512252 0.03623014298904639 0.05353306441628204 0.05729214882399857 0.036856888583030045 0.026698955766965963 25.68228636963583
2.062 0.004045777398181836 0.04014801735912046 0.0028885683621464424 0.0020685700737111696 0.001526800372849972 0.7778654370518775 0.001374563710042036 0.03843742709879795 0.004012575799905126 0.002979172504389283 0.002143113463913258 1.3498497597909644 0.020086061753787268 0.04919711532419462 0.017815552315483357 0.01991533677332993 0.0144859762813137 7.5212420136824285 0.034899362946885594 0.05250110467393192 0.05897761877717244 0.03553052075734659 0.02578065701451669 27.098097738157474
2.072 0.003991172249094522 0.04014450994741918 0.0028977081428482126 0.002029976015377868 0.0015001026029611466 0.8200547938781452 0.001334868866335591 0.03843184932110659 0.003983574242630721 0.0029559594235147204 0.002126671418554752 1.38722977405272 0.02000437211475558 0.04907776379441911 0.018012198623926452 0.01985654482052941 0.014454299982027614 7.810524208480171 0.03343074509417032 0.05140760722655101 0.06069382939250688 0.03406929250087011 0.024760364008867202 28.574798032632646
2.082 0.003935656394499026 0.0401400483712897 0.002912535138845659 0.0019877681672427964 0.0014709418454744434 0.866714389575076 0.0013027950073603094 0.03842755761752738 0.003951966004835656 0.002936180218980655 0.002112758047938823 1.4227856702484831 0.019884278091525025 0.04893741211911513 0.01829291390915615 0.019757864218344107 0.014394770000002903 8.152008953766975 0.03182507242460279 0.05025862942009024 0.06241791111237666 0.03247458985769945 0.02363950595034272 30.102903320050814
2.092 0.003879639542473071 0.040134659575565904 0.002931626965573891 0.0019427460067520052 0.0014398865806218792 0.916770766717549 0.0012800260118736382 0.03842452024835248 0.003916880352453952 0.00292043101040331 0.002101798129809731 1.4558580181441134 0.019724210348065235 0.048776224931391644 0.018654807484855075 0.01961789174545113 0.014306267949672132 8.546781284465851 0.030088057874568367 0.04906274908800186 0.06412359224291182 0.030752877985750496 0.02242339887395812 31.670224126950345
2.102 0.003823534670280862 0.04012837156453989 0.00295365044324542 0.0018957180877598946 0.0014075086642244977 0.9692479010721666 0.0012677659193789427 0.03842269241464129 0.0038776772168384187 0.002909116392846628 0.0020940774845063133 1.485906229321528 0.01952301984186135 0.048594538830446836 0.019092687562462136 0.01943564137288466 0.014187992017935127 8.994548918655713 0.02823274552994274 0.04783162902057834 0.0657810258869378 0.02891810024718376 0.02112298327807636 33.26157211613961
2.112 0.0037677391663555023 0.04012121198037752 0.0029774145601068965 0.0018474731256578234 0.0013743627436551354 1.0233055619463223 0.0012665960463066129 0.038422016552940724 0.003833948425220039 0.0029024349780115283 0.0020897328846044344 1.5125184657252162 0.019279996028359496 0.048392865796652036 0.019599457678024262 0.019210562702318055 0.014039471663233528 9.493791228447536 0.02628258896871969 0.04658029494490169 0.06735712929921102 0.02699470597202295 0.019756647768355094 34.85872277306822
2.122 0.0037126263744579947 0.04011320725269475 0.003001884538790431 0.0017987727721075887 0.0013409810480507626 1.0782367485916058 0.001276433528003351 0.03842242338768923 0.003785495081901112 0.0029003913578321792 0.002088760751260494 1.5354032799071373 0.01899487970995649 0.048171893211070335 0.020166592185148675 0.018942554300319853 0.013860578305203656 10.041969199382375 0.024275408877333614 0.045327506661060044 0.06881646647272485 0.025021452295228563 0.018353158378981164 36.440676689836366
2.132 0.0036585433620002546 0.04010438207859145 0.003026174244715319 0.0017503565425597404 0.0013078768824672763 1.1334451192256778 0.0012965916224907362 0.03842383334808217 0.0037322955630681347 0.0029028225731481594 0.0020910362272545057 1.5543725786313392 0.018667871173793954 0.04793248044636409 0.02078462479055637 0.018631972586632812 0.01365153267696844 10.635750551617706 0.02226835952442977 0.044095391317651805 0.07012271795563753 0.02305599491480244 0.01695431352112326 37.98426329328166
2.142 0.003605810668357348 0.0400947590136229 0.0030495317036603946 0.0017029466164691863 0.001275548422907751 1.188419924667054 0.0013259135571257981 0.03842615803269283 0.0036744753016081603 0.002909427245788077 0.002096334407810648 1.5693256986165993 0.018299634015949473 0.04767565180418902 0.021443599580959424 0.0182796366052975 0.013412908678952524 11.271213153912594 0.020343591903026703 0.04290879174704369 0.07124067178259277 0.021179761745844922 0.015618085925571892 39.46508850487995
2.152 0.0035547211022344295 0.04008435803753266 0.0030713264544479043 0.0016572439638839235 0.0012444768549872232 1.242717896329521 0.001362936894970314 0.03842930154176469 0.003612284279322386 0.0029197910215489334 0.0021043492673933233 1.5802406185700784 0.017891295058367698 0.04740258602058915 0.022133455422361104 0.017886829364944033 0.013145634404281131 11.944011732871235 0.018612897058410974 0.0417939967871467 0.07213858204285037 0.01950121176149243 0.014420516440999873 40.85879384699973
2.162 0.0035055361907443436 0.040073196042329284 0.0030910420495257654 0.0016139142801664416 0.0012151173525158994 1.2959535588295288 0.0014060491457251784 0.03843316162485053 0.0035460834231023594 0.0029334083624529385 0.00211471006567806 1.5871730865525087 0.017444440374729482 0.04711460245048693 0.022844331573437963 0.017455294998411457 0.012850989912679443 12.649502270525883 0.017216303768190735 0.040776817176296526 0.07279058376272168 0.018152757412666896 0.013453144999870761 42.14251419831339
2.172 0.0034584800210535637 0.0400612862470099 0.0031082738638662896 0.0015735672808309903 0.0011878846360469228 1.3477954432594756 0.0014536112436336842 0.03843763067977178 0.0034763379769220297 0.002949703708484853 0.0021269969884348005 1.5902610344066581 0.01696110806656853 0.046813143905353606 0.023566795957406017 0.016987232284569716 0.012530601836459135 13.382834031889484 0.016304946478305642 0.039880115021727086 0.07317874007462725 0.017273438990157954 0.012810760740144467 43.29633963682804
2.182 0.0034137309778239856 0.040048637577605205 0.003122730984887622 0.0015367329802491079 0.001163135227487224 1.3979665208896703 0.001504042855714484 0.03844259668524103 0.0034036143547686894 0.0029680537171080648 0.0021407570246729977 1.5897317365142651 0.016443779278322385 0.046499756790932004 0.024292006050423136 0.016485287631298494 0.012186437290958044 14.139032333530798 0.01600026697794228 0.03912173920370634 0.07329429212910399 0.016972448129921526 0.012568231991030352 44.304541076623224
2.192 0.003371412532118779 0.040035254077377395 0.003134240186001151 0.0015038354539555856 0.00114114725757807 1.4462500170163106 0.0015558749913310193 0.038447944159650894 0.0033285766023357353 0.002987809359543644 0.0021555193690457716 1.5859112645349513 0.01589536857996433 0.04617606862893868 0.025011814791726063 0.015952548676050043 0.01182079694286334 14.91309018736186 0.016343230950099114 0.03851271590253608 0.07313787628605566 0.017286500388636696 0.012752933402367645 45.15637202916329
2.202 0.00333158486063199 0.04002113443379637 0.0031427492397655132 0.0014751632246493237 0.0011220986070850862 1.4925022788626798 0.0016077795454042896 0.03845355521795238 0.0032519791338506245 0.003008315511796306 0.0021708090712800844 1.5792365186729949 0.015319214517692158 0.04584376333856576 0.025718834691050612 0.0153925382333976 0.011436307173907301 15.700077967661711 0.017273938822648847 0.038056378300815874 0.07271872747678243 0.018163120395298805 0.013333102665079673 45.846351719893626
2.212 0.0032942394260160094 0.04000627171653617 0.003148326362051278 0.0014508390456775145 0.0011060467358496454 1.5366705582163385 0.0016585844483441236 0.03845931075650564 0.0031746536218949352 0.0030289273984071014 0.00218615878949333 1.570267461423275 0.01471907126236835 0.045504554846550554 0.026406471520091263 0.014809208398670528 0.011035911739208605 16.495261418649868 0.018662600665569185 0.0377485281357852 0.07205315911881573 0.019485863688116504 0.014232694670857044 46.374056451152136
2.222 0.00325929837627323 0.03999065340185981 0.003151153018786914 0.0014307982737555322 0.0010929170253070268 1.5788079633854548 0.0017072801424162043 0.03846509174907221 0.0030974894119422045 0.0030490259198370415 0.002201120075495819 1.5596928256393408 0.014099102714778182 0.04516015972587603 0.027068936182234618 0.014206935552506668 0.010622863853695012 17.294201124605387 0.020361552970074834 0.03757846827447472 0.07116274946012618 0.021118415174238236 0.015359677556366053 46.74353839148187
2.232 0.0032266196119118146 0.039974261712657874 0.003151508929493356 0.0014147878808529488 0.0010825070627912756 1.6190757650273637 0.001753020416449317 0.03847078060425569 0.0030214081341116187 0.0030680346624399482 0.0022152758871891226 1.548320872256037 0.013463881025161195 0.04481226964984962 0.027701240609862735 0.013590518296139373 0.010200720041297162 18.092806596290234 0.02224072619094019 0.03753056668376847 0.07007263943857465 0.02293703290091618 0.01662833398894098 46.96254949248024
2.242 0.003196006950192443 0.039957074246041016 0.0031497503694758767 0.0014023927138367284 0.0010745097418934156 1.6577280980851907 0.0017951190955168258 0.03847626252533581 0.002947334017630156 0.003085439125509081 0.0022282544097883467 1.5370508961465537 0.012818391996315235 0.044462524495212194 0.028299181456875634 0.012965181134093368 0.00977333698681196 18.8873413800469 0.02419931943300114 0.0375859729147956 0.06881019855749568 0.024843185403060755 0.017968969325592877 47.04177330506543
2.252 0.0031672236162910493 0.039939064816421246 0.0031462847585618913 0.001393083815169475 0.001068550174057354 1.6950836230079995 0.0018330435501623947 0.03848142682372368 0.0028761619713134423 0.003100805031520356 0.002239741902724548 1.5268298161889047 0.012168049976601567 0.04411248691927788 0.028859314090805062 0.012336586269977582 0.009344871662726002 19.674407066894805 0.026163996057283728 0.03772419774390942 0.0674041266324751 0.026763578246766003 0.01932883023360552 46.99424146101327
2.262 0.0031400068626164465 0.03992020442984443 0.003141545090590465 0.001386273417353605 0.0010642252752292162 1.7314959559303544 0.0018664059449266638 0.038486168155834326 0.0028087252792885053 0.003113790561742213 0.002249491105404271 1.5186049006916702 0.011518724341126219 0.04376361915178506 0.029378918777145796 0.01171085397364456 0.008919783013982935 20.45094508782447 0.028082952053226317 0.037924407421509126 0.06588390927989343 0.028645529094072378 0.02066940578755731 46.83501448453819
2.272 0.0031140819762539395 0.039900462325586236 0.003135966803886358 0.0013813602153705442 0.0010611349063452998 1.7673335010261648 0.0018949532293468445 0.0384903876712816 0.0027457596907106536 0.0031241488069471287 0.0022573228126677026 1.5132780154104781 0.010876778198117283 0.04341726263296278 0.02985596067296432 0.011094588884953403 0.008502830903583823 21.214269002382768 0.029920139890500113 0.038166426737534793 0.06427947586318278 0.030451872106198243 0.021963142721771692 46.58106105160442
2.282 0.0030891748938612585 0.039879807056721374 0.003129967918099674 0.0013777575148476518 0.0010588997308579415 1.8029699386525768 0.001918556661987291 0.03849399406760507 0.002687871832627838 0.003131721129207246 0.002263121192730007 1.5116704963393528 0.010249117071184295 0.043074620989229186 0.030289044983255665 0.010494905618407187 0.008099065131313957 21.96209332228523 0.031650842162379046 0.03843139518995957 0.06262091820505976 0.03215681728702214 0.023190555458990236 46.251155107871206
2.292 0.0030650234711405724 0.03985820760890607 0.0031239318403066593 0.0013749090512368354 0.001057169115898783 1.8387763189973105 0.0019372016169742691 0.03849690455494688 0.002635511306846183 0.0031364267207454393 0.002266826470180756 1.5144901886392785 0.009643240152052188 0.04273674662251385 0.030677368205772007 0.009919441816999996 0.007713794046145762 22.692500389316105 0.03325858405441163 0.03870222641082588 0.06093817813738695 0.033742954192633505 0.02433812931637002 45.86560755927038
2.302 0.0030413876694143304 0.03983563455987876 0.003118192077304337 0.0013723036367457421 0.0010556268035093296 1.8751033526509806 0.001950977860818861 0.03849904572731496 0.0025889493577656523 0.0031382538191644265 0.002268428654068809 1.5222921275286099 0.009067278026863855 0.04240453124968847 0.03102066649594602 0.00937633940228688 0.007352520049845558 23.403817067124056 0.0347330516527306 0.03896398873686408 0.059260664015014224 0.035199184286147316 0.025396993244269826 45.44577131533734
2.312 0.0030180584778532016 0.03981206126139429 0.003113019221671162 0.001369496034009603 0.0010539999877730148 1.9122510029409794 0.001960069475159985 0.038500354315912255 0.002548266487773534 0.0031372552308189102 0.0022679641345084794 1.5354325971257965 0.008529987206542747 0.04207870123239626 0.03131916283680058 0.008874164318236913 0.007020829951746685 24.094444036143923 0.03606867949393069 0.039203933282702094 0.05761679285078954 0.03651930024137019 0.0263617287794617 45.01342178718818
2.322 0.002994864687670879 0.039787464996159115 0.0031086121098234704 0.0013661311781575048 0.0010520709855258055 1.950435720359576 0.0019647430722710794 0.03850077778851213 0.002513358652127915 0.0031335461114670566 0.0022655138206376054 1.5540376190955976 0.0080406535536234 0.041759817321418355 0.031573512722672316 0.008421723280071763 0.006724223498405107 24.7627325687901 0.03726365498829219 0.03941159448373194 0.05603346018607792 0.037700977280131304 0.027229761219997668 44.59018564479898
2.332 0.0029716762740860506 0.03976182804656071 0.003105095682159967 0.0013619605835537714 0.0010496851884344751 1.9897728542091808 0.0019653333895206016 0.03850027477135347 0.0024839412296206484 0.003127299506666535 0.00226119983166107 1.577980929928766 0.007608838435034334 0.041448278101430945 0.03178474849559688 0.00802772986649591 0.006467866496755936 25.406991561755977 0.0383191730473902 0.03957866911418389 0.054535458193081816 0.03874501032188631 0.028000742112420002 44.197131327063914
2.342 0.002948403543280749 0.039735138624049315 0.0031025269758227204 0.0013568402913141876 0.0010467488667049694 2.030286305313749 0.001962225445396479 0.03849881527299911 0.0024595868519204705 0.003118735498541925 0.0022551778789257084 1.606924702399962 0.007243896050414521 0.041144327097699246 0.03195422417037886 0.007700284047828862 0.006256272405715081 26.025632917178008 0.039238837009483135 0.03969891056515055 0.05314486202717178 0.03965469128662652 0.02867615861096563 43.85447994063903
2.352 0.0029249923067587147 0.03970739164514301 0.0031009081485297704 0.0013507090243671989 0.00104321587924825 2.071942607722112 0.001955834504984461 0.03849638074324065 0.002439773232269073 0.0031081044447121477 0.0022476255796287253 1.6403937945225768 0.006954220958361994 0.04084806307428429 0.032083562019769425 0.007446173305451383 0.006092939566324153 26.61738154275432 0.04002814525888766 0.03976793319897937 0.05188042574807015 0.040435269296385724 0.0292589501041812 43.581296766093274
2.362 0.002901416598164807 0.03967858938214074 0.003100202847068793 0.0013435565919686222 0.0010390693091420738 2.1146931101512987 0.0019465868630191392 0.038492964045125234 0.002423920181104362 0.0030956694337529803 0.0022387301251914774 1.6778438155498543 0.006746274130341288 0.04055945283149136 0.03217460180463787 0.007270083742547403 0.0059800005896077585 27.18145453732423 0.04069403591216366 0.039782983791899776 0.05075703807082861 0.041093473918846955 0.029753168713124587 43.39504815701513
2.372 0.002877671114303842 0.039648742038318405 0.0031003512045576576 0.0013353976936716124 0.0010343071827656415 2.158505238348633 0.0019349039351373462 0.03848856940181799 0.002411427421788592 0.0030816934223631817 0.0022286790266849896 1.7187191173153984 0.006623576241200337 0.040278345818441454 0.03222935325389883 0.0071739003916153725 0.0059179626206902185 27.71766017989605 0.04124448641187288 0.039742847045692496 0.049785292576733434 0.04163710423277278 0.030163866054123707 43.31103067496662
2.382 0.0028537652207136404 0.0396178682850408 0.003101279990029235 0.0013262614149524641 0.001028938313485237 2.203372582682961 0.001921190989821526 0.0384832123462798 0.0024017085215051713 0.003066433707751102 0.0022176558545852604 1.7624888146069464 0.006585977788869462 0.040004490052142794 0.032249952136682095 0.007156318491920504 0.005905614819367415 28.226425026584682 0.04168817575022985 0.03964774860611098 0.04897122623279703 0.04207469012484644 0.030497000540983324 43.34178708266851
2.392 0.002829719218997962 0.0395859957603576 0.0031029072029155214 0.0013161955623188042 0.0010229872330092967 2.249306004195573 0.0019058304042041153 0.03847691966164771 0.002394208997914119 0.003050141684211532 0.002205839717360825 1.8086530720815164 0.006629504647478252 0.03973754900255701 0.032238620030385384 0.007212926221723387 0.005940143371266712 28.708767419989325 0.042034211993667234 0.03949837947597554 0.04831625098677803 0.04241522233790138 0.030758277759948424 43.49661487054341
2.402 0.002805562346349234 0.03955316149067753 0.0031051429917252475 0.0013052757213633125 0.0010165013458822523 2.2963154428776433 0.0018891778348691256 0.038469729261489435 0.0023884177618269382 0.0030330627301162526 0.0021934050413660983 1.856741709407681 0.006746884665959316 0.039477118961057926 0.03219762763750746 0.007336762121061031 0.006017434938128247 29.16620157599616 0.042291915466430866 0.03929624333215227 0.04781730694940552 0.042667934630337766 0.03095365101413091 43.78121367008097
2.412 0.0027813314016776713 0.039519412183544114 0.0031078896964223915 0.001293607882100664 0.001009552924343196 2.3443920649667143 0.0018715595453150657 0.03846168995723605 0.0023838763217529676 0.0030154319219750075 0.002180518684780833 1.9063179291177388 0.006928586872942275 0.03922274621069606 0.03212926143194756 0.007519183878235745 0.006132496297111012 29.600541341880824 0.042470643952297105 0.039043759988033735 0.047467233238265356 0.04284212204109363 0.031089488796663414 44.197455441249616
2.422 0.0027570692058296277 0.03948480435683737 0.0031110428243473084 0.001281320482003209 0.0010022332187207732 2.393496426397111 0.0018532702229780095 0.03845286109121525 0.002380179025551104 0.0029974654457914723 0.002167334200485443 1.956979976049519 0.0071640324672202355 0.03897394349178797 0.0320357936457903 0.007750807041174908 0.006279897967936702 30.01362382306389 0.04257964727703984 0.03874390789687961 0.04725533673885412 0.042946985125532224 0.031172166723505774 44.74329417897283
2.432 0.002732822911256291 0.03944940430302669 0.0031144929310803382 0.0012685506639616869 0.0009946418533080133 2.443554859326739 0.0018345717385641492 0.038443312045849005 0.0023769714573365864 0.0029793517151756113 0.002153985896636095 2.008366002983001 0.007442657193982556 0.038730205578033056 0.0319194558587392 0.008022309112828772 0.0064541651486976805 30.40705584718413 0.042627949994739615 0.03840017120489562 0.04716810241661652 0.04299150394990234 0.03120802603167646 45.412900498361616
2.442 0.002708642789050209 0.039413287912710336 0.003118127161245612 0.0012554335693973921 0.000986877391318267 2.4944640383090384 0.0018156935849959273 0.03843312165127058 0.002373955440612564 0.002961246314544472 0.002140585436263823 2.0601689322984322 0.007754653392154309 0.03849102372031863 0.031782416284518375 0.008324995493200212 0.006650072278868363 30.782109049867984 0.04262426830173387 0.0380166067510051 0.04718995644973337 0.042984350969154504 0.03120346278415472 46.19710077918002
2.452 0.0026845820898990643 0.03937654038497868 0.0031218293645847665 0.0012421003308735559 0.0009790330355342687 2.546100729502628 0.0017968353029904004 0.03842237750836443 0.002370884030474298 0.0029432726297369937 0.0021272222290768844 2.112139047744133 0.008091374621890772 0.03825589880773352 0.03162676068684904 0.008651120420606319 0.006862831989874468 31.139801636614163 0.042576965455053406 0.037597418160541525 0.047304006091598995 0.04293384612708086 0.03116444886420721 47.08409957384438
2.462 0.002660698012509721 0.039339255837086834 0.003125478794701298 0.0012286837289875916 0.0009711972090053236 2.5983298891682294 0.0017781702856647789 0.03841117522656548 0.0023675465299618334 0.002925527153447473 0.002113966935945881 2.164070456539808 0.008445475374192856 0.03802435329266266 0.031454476731235186 0.008994012276986391 0.007088192981687442 31.481064169452097 0.04249404054165073 0.0371472317068975 0.047492711208612 0.04284794640958029 0.03109685817104192 48.060303117778744
2.472 0.0026370532586098916 0.039301536809662536 0.003128948259861158 0.001215326174848049 0.000963456017964143 2.6510029750281854 0.0017598498815206013 0.03839961756643889 0.0023637616674105463 0.0029080865217240973 0.0021008760661146483 2.2157885224461893 0.008810881270943326 0.037795941894207846 0.03126744133204952 0.009348068580818034 0.007322470658263995 31.80681925378747 0.04238313697906285 0.03667104558020067 0.04773847777947525 0.04273425456720046 0.031006405738917497 49.11099114062789
2.482 0.0026137176111472385 0.03926349366176567 0.0031321023687691167 0.001202185841153302 0.0009558952768672913 2.7039430483642897 0.0017420072782902093 0.03838781348922269 0.0023593809117002456 0.00289101393735653 0.0020879960502912 2.2671396827332737 0.00918267049593477 0.037570261013291695 0.031067410341363177 0.009708678025369167 0.007562533984933542 32.117886098831846 0.04225156432922894 0.03617417279972736 0.04802415141625406 0.042600041586865874 0.030898578980409288 50.220670428437685
2.492 0.002590769479795901 0.03922524386422224 0.003134795389595461 0.0011894412957911395 0.0009486025343617805 2.7569223711525854 0.0017247617971972368 0.038375877139758145 0.0023542805305322937 0.002874364752235031 0.002075366669502668 2.3179638871163157 0.00955692150555909 0.03734695694227057 0.030856009880210016 0.010072110515801662 0.007805768005879078 32.414790316615075 0.04210635027859587 0.03566210500512563 0.048333347408691496 0.04245230140413761 0.030778487882311037 51.37313907747617
2.502 0.0025682979279978225 0.03918691121673122 0.0031368673497160745 0.0011772979671200877 0.0009416712919202237 2.809644737558179 0.0017082245273051743 0.03836392679646861 0.0023483437242174093 0.002858192206496747 0.0020630246465428445 2.3680627433912695 0.009930559156285644 0.03712573303665307 0.03063472854022192 0.010435400266142859 0.008050025693605347 32.69766439362783 0.04195435447107616 0.03514079579408696 0.048650546251143865 0.04229786880672058 0.030651178052098355 52.551451972636556
2.512 0.0025464056800538746 0.03914862501710387 0.0031381375305133833 0.0011659980356742653 0.0009352084459101187 2.8617424757514947 0.0016925054284492235 0.03835208381075138 0.002341447670397617 0.0028425535652016653 0.0020510077698849423 2.417190691108997 0.010301215211794007 0.03690635595336251 0.03040490967990993 0.010796235050933146 0.008293577110351653 32.96636153326158 0.041802450155824726 0.03461668891939254 0.048960978590189316 0.04214360310039543 0.03052165880589601 53.73800913020634
2.522 0.002525212726443353 0.03911051919214988 0.003138396674252958 0.001155830244734404 0.0009293428391913827 2.9127882376781793 0.0016777204677902008 0.038340471535118874 0.002333456324772323 0.0028275150387686515 0.0020393586738708387 2.465068892295431 0.010667109087877182 0.036688661000617635 0.030167743392808206 0.011152857017769698 0.008535059888688074 33.22072482345039 0.0416577098766895 0.034096588373663334 0.04925045968024314 0.04199657035253418 0.0303947630038627 54.91487097423174
2.532 0.0025048587978883543 0.03907273136818269 0.003137401889603059 0.0011471321283008104 0.0009242304669726152 2.9623132186737795 0.0016639956868278493 0.03832921421242096 0.0023242095600230495 0.002813152779591135 0.0020281265865137775 2.511397810046783 0.011026948834518612 0.03647255658959928 0.029924258483268792 0.011503976161044227 0.008773432775105647 33.46081968931472 0.041527463413624996 0.0335879074749901 0.04950541364702151 0.0418640926526911 0.030275415838646104 56.06427367569394
2.542 0.0024855020689007394 0.039035401835360216 0.003134879543610456 0.0011402779145612157 0.0009200524312007394 3.0098245874709897 0.0016514644076104144 0.03831843578213626 0.0023135214610166296 0.002799547992952448 0.00201736571127304 2.555870720584034 0.011379849254315394 0.03625802769771545 0.02967531572074765 0.011848695463675285 0.009007932825434935 33.68697768966349 0.04141909731554591 0.033098457066525484 0.049713269197572366 0.041753538731691214 0.030168408714111226 57.16930137373131
2.552 0.0024673118222207444 0.03899867236252789 0.003130539975551896 0.0011356507132424972 0.0009170048055941883 3.0548244088236487 0.0016402553616844831 0.03830825857619093 0.0023012051749899585 0.002786776576661018 0.0020071303180925464 2.598206415343966 0.011725262841670274 0.03604513817141935 0.029421604356861045 0.012186445842989503 0.00923803626971552 33.89967757582483 0.04133956150071808 0.03263629656370628 0.04986320442006732 0.04167182809743925 0.030078262981748642 58.21472543707973
2.562 0.002450454627283903 0.03896268485153511 0.0031241038191320092 0.0011336039797591323 0.000915282833399668 3.096839337703069 0.0016304730092743754 0.038298801920622315 0.0022871119393738713 0.002774896164513858 0.0019974680746675387 2.6381931425310583 0.012062919399538906 0.035834031663275596 0.02916364397965089 0.012516928781095534 0.009463422756488558 34.099432235780625 0.04129469336206734 0.03220954888990398 0.0499470158833682 0.04162476321797862 0.030009084299223776 59.188036861376204
2.572 0.0024350761314265433 0.038927579867642566 0.0031153348811033157 0.0011344208176421475 0.0009150631832816601 3.1354649490411166 0.0016221748694980219 0.03829018070363479 0.0022711642943244854 0.0027639343225591972 0.0019884135853385225 2.6757277434871867 0.012392771312418735 0.03562493105093936 0.02890179308834068 0.012840064652776206 0.00968394255119572 34.28681413834345 0.04128856844319622 0.03182577000589384 0.04995980118301505 0.04161639586546133 0.029964003458669477 60.08054457786303
2.582 0.002421282559094341 0.038893495121463256 0.003104071373001269 0.0011382792032339213 0.0009164871177671616 3.170413282699503 0.0016153523410409845 0.03828250399070204 0.0022533868351042575 0.0027538805977835664 0.0019799833918328416 2.7108555507938044 0.012714942995307258 0.035418136308515105 0.0286362644928304 0.013155945270319772 0.009899586305149958 34.46256996148102 0.04132307754301822 0.031491862529049584 0.04990023760189191 0.04164861847431397 0.029945223999086994 60.88818802465202
2.592 0.002409126387742593 0.03886056398873582 0.003090247506295493 0.0011452284074217225 0.0009196459575021418 3.201541775838662 0.0016099206442401063 0.03827587376193043 0.0022339262723812757 0.0027446834817116492 0.0019721728157941058 2.743792726295587 0.013029684434357069 0.03521402092180157 0.028367146256336826 0.013464790001076902 0.0101104571831172 34.62763387412317 0.04139782774104339 0.031213779923420098 0.04977041278327826 0.041721069851091135 0.029953881633081502 61.61164456594811
2.602 0.002398599210157538 0.03882891413421328 0.003073900919777184 0.0011551792189403074 0.0009245697760086255 3.228849311323441 0.0016057203983266513 0.038270383817762314 0.0022130506793224852 0.002736251984210691 0.0019649545143908126 2.774911307215372 0.013337329557539234 0.035013027023109 0.028094425936467108 0.013766905733617985 0.010316745438923117 34.7829081025869 0.041510333881697205 0.03099610792460974 0.0495753336785435 0.041831319008000876 0.029989803734357605 62.25559889607012
2.612 0.002389632292882999 0.03879866626893644 0.0030551662978631953 0.001167908915752086 0.0009312209085936626 3.252447385361911 0.001602529371393744 0.038266118858966865 0.0021911301486776265 0.0027284608347503485 0.0019582785923919093 2.80469522641032 0.01363826027473086 0.03481565943843055 0.02781801567988477 0.01406265157020882 0.010518705755868692 34.92890410016976 0.04165638222135617 0.030842089655217703 0.0493223238549698 0.04197521424007422 0.03005171703154939 62.8275537449323
2.622 0.002382103087525759 0.0387699330367827 0.003034259465124083 0.0011830803280886237 0.0009394942178891909 3.2725322906997216 0.0016000802133280668 0.038263153719084064 0.0021686067465015724 0.0027211583623491633 0.0019520743899979593 2.8336936205891243 0.013932876561985224 0.03462247880122079 0.027537776253816548 0.014352409084980368 0.010716637640611034 35.065515789233736 0.041830438626025306 0.030753594514312685 0.04902047807574604 0.04214727940115261 0.03013738194010755 63.33687133527607
2.632 0.002375844930132404 0.03874281801068835 0.003011457614131592 0.0012002718300183973 0.0009492248819619802 3.2893801646694567 0.0015980795591593736 0.03826155272166882 0.0021459661941799968 0.002714176025039519 0.001946253956813038 2.8625000712548383 0.014221572283444122 0.03443409380964764 0.02725353902345501 0.01463655833009707 0.010910868787491972 35.19213775418016 0.042026019172174925 0.030731105826159545 0.048680256901647755 0.04234108213624913 0.03024372222373711 63.79455401875346
2.642 0.0023706575106114 0.03871741478182826 0.002987080136625771 0.001219012365917187 0.0009602020864176449 3.3033626562770557 0.0015962253518685655 0.03826136914490078 0.002123708170370593 0.002707338115106592 0.0019407166156099297 2.891747491943088 0.01450471590054428 0.0342511526262478 0.026965125763448002 0.01491545889245601 0.011101740808269252 35.308070253679624 0.042235996985740105 0.030773638370152765 0.048313210762403976 0.04254954704643322 0.030366852647257005 64.21367819823088
2.652 0.0023663167679256717 0.03869380613588132 0.0029614721155000637 0.0012388145603206074 0.0009721850947023602 3.3149582143823424 0.0015942211546993528 0.038262644786936174 0.0021023190527321434 0.0027004701550425833 0.0019353536698283006 2.92210092827764 0.014782635017852002 0.034074333375630955 0.026672366693496413 0.015189434733957907 0.011289596376681305 35.41290381218252 0.04245285694598858 0.030878867071284375 0.047931767267278325 0.042765218305514587 0.03050227031414845 64.60986347528123
2.662 0.002362583814510601 0.03867206331773914 0.0029349905328819913 0.0012592007231371637 0.0009849181736862164 3.3247341701164927 0.0015917874992678752 0.038265409629079754 0.0020822544682229695 0.002693405171330048 0.0019300525624795796 2.954236529565845 0.015055603855915723 0.03390433370374064 0.026375117161009744 0.015458761600128908 0.011474766889383382 35.50658336385193 0.04266891860388756 0.031043357001142687 0.04754900905595256 0.04298048468894121 0.03064509480820419 65.00114706821499
2.672 0.0023592128514397927 0.03865224538566296 0.002907992535703852 0.0012797202085138837 0.0009981425986946306 3.333298635024646 0.0015886706532752847 0.03826968159193459 0.002063924355106994 0.002685988080799036 0.0019247004779686843 2.9887944001117495 0.015323833066465068 0.03374185941897559 0.02607327309927921 0.01572365633792969 0.011657560160109675 35.58912268719608 0.042876537824946354 0.03126270868555057 0.047178403733991306 0.04318777577129931 0.030790181314481774 65.40715169797718
2.682 0.002355957932400351 0.03863439865296987 0.0028808254198158935 0.0012999597748545489 0.0010116059125466815 3.3412468550745413 0.0015846489062404422 0.038275466376664215 0.002047676743888427 0.0026780791116425835 0.0019191878872587644 3.0263193942763036 0.015587461615445487 0.03358761232324269 0.025766785018676488 0.015984268094577918 0.011838248185728982 35.66023209888974 0.04306828230726499 0.031531774099681144 0.04683349776158078 0.04337972938278677 0.030932270751328938 65.84801827503222
2.692 0.0023525783170843533 0.038618556217722956 0.002853818437383349 0.001319549564636347 0.0010250693264590835 3.349130041060838 0.00157953625971229 0.038282757386585396 0.00203378809173922 0.0026695569579370014 0.0019134123703575577 3.0672252213980915 0.015846550623161995 0.033442277442739324 0.02545567005326945 0.0162406716664764 0.012017055392900416 35.719167749180095 0.04323706997334006 0.0318448733488835 0.04652759897101109 0.043549326566786374 0.031066123144554637 66.34367484603243
2.702 0.002348842335610491 0.038604737591469 0.002827276399689297 0.001338166258390129 0.001038313523390287 3.357453008136879 0.0015731837310829595 0.03829153573668305 0.002022461295787236 0.0026603214984677777 0.0019072823658081897 3.111792438943648 0.01610107905340992 0.033306509958250186 0.025140021553719808 0.016492863126128188 0.012194147870282928 35.764874710718956 0.043376264619740014 0.03219616617107535 0.046273461827280704 0.043689991906163635 0.031186803558270217 66.91358127354384
2.712 0.002344530091499698 0.03859294845159026 0.0028014743926804125 0.0013555335556875952 0.0010511422755369569 3.3666813797325705 0.0015654790795593405 0.03830177037281996 0.0020138229900909434 0.002650295270399676 0.0019007199796503467 3.160176109248911 0.016350941065117534 0.03318092214794817 0.0248200158530279 0.016740757500483757 0.012369623875343596 35.79621524184386 0.04347973499140766 0.0325799134001334 0.046082968413407525 0.04379566243309617 0.03128986607649806 67.57656223342366
2.722 0.002339435621197992 0.03858318054907572 0.0027766524006030964 0.0013714199340843069 0.0010633833479623124 3.377234353585141 0.0015563460641218698 0.03831341832811157 0.0020079213038371267 0.002639423141400467 0.0018936621945938384 3.2124060440711855 0.01659594478510976 0.03306607065313216 0.024495916097264887 0.01698418802563257 0.012543505740698225 35.812028304431465 0.04354189261624217 0.032990017324975016 0.04596680015819786 0.04386083350673579 0.03137079832621109 68.35026432655155
2.732 0.0023333690313886617 0.03857541179862098 0.0027530088537730374 0.0013856346847792105 0.0010748871958000032 3.3894592039567204 0.0015457441094400206 0.038326425138725494 0.002004728641235552 0.0026276706731017205 0.001886060702238962 3.268382225528504 0.0168358123089981 0.0329624443737266 0.02416807350760901 0.017222906544769195 0.01271573329984296 35.81100172359952 0.04355772404444829 0.033420655382057136 0.04593411217273141 0.043880591880385705 0.03142558430292334 69.2502175495306
2.742 0.002326158693713169 0.03856960656306067 0.002730693088048746 0.0013980242513878004 0.0010855250109586953 3.4036078408817327 0.0015336685997191558 0.03834072542810601 0.002004144373080512 0.002615022645624915 0.0018778814483642904 3.327873889887949 0.017070180893336034 0.032870453486042894 0.02383692642006594 0.017456584891416122 0.012886159484214442 35.79160781613447 0.04352282589556787 0.03386588942992727 0.045992250179835506 0.043850644364539976 0.03145022713286384 70.28902351955811
2.752 0.002317653109117164 0.03856571612759704 0.0027097978151673966 0.0014084706590122796 0.0010951877385429027 3.419838146886006 0.0015201512814081255 0.0383562436526935 0.002005995570436768 0.002601483185836179 0.0018691050726804583 3.390537942815695 0.01729860548808347 0.03279042004302458 0.023502997337701684 0.017684817358542385 0.013054548652246019 35.752360401079116 0.04343344369817344 0.03432023795401894 0.04614647552524052 0.04376734818241287 0.031441260069770535 71.47613378170293
2.762 0.002307721894030194 0.03856367934939765 0.0026903532235755725 0.0014168922885324086 0.0011037866716724362 3.4382390748891587 0.0015052598907982146 0.03837289499099719 0.0020100422534322267 0.0025870778394324044 0.001859728643147583 3.455964020041393 0.01752056290271244 0.03272257053578584 0.02316688854182223 0.01790712447614087 0.013220577942496406 35.69235601912489 0.04328651256707541 0.03477884013460042 0.0463997511984602 0.043627747251176276 0.031395876548879015 72.81828583161456
2.772 0.0022962555795414796 0.0385634234672537 0.0026723239760862954 0.0014232455776378643 0.0011112549734214074 3.458851740749972 0.0014890963551612852 0.03839058635543889 0.0020159881599408356 0.0025718565695705747 0.0018497680475717453 3.5237202905810463 0.017735457944618924 0.03266703095621031 0.022829274258030295 0.018122958342399974 0.01338384224558784 35.61174110718765 0.04307970382445086 0.0352374173071613 0.04675259517715086 0.04342962130656909 0.03131186901472118 74.319989419549
2.782 0.002283164354659524 0.038564865059841275 0.002655609487273756 0.001427525613055059 0.0011175488860907321 3.481658369267609 0.0014717934750945753 0.038409217508799595 0.0020234943214148355 0.002555895905882963 0.0018392597888130314 3.593366959680675 0.017942631795161663 0.03262382414914824 0.02249089003612649 0.018331709777413586 0.013543861631475602 35.511754133762345 0.042811488367495515 0.03569233108997496 0.04720299058494554 0.04317155673071744 0.0311876862472327 75.98335328907153
2.792 0.002268376212368709 0.03856791114282999 0.002640047099782952 0.0014297641865797398 0.001122647661257604 3.506542574070248 0.0014535104564558537 0.0384286822685523 0.002032193806309528 0.002539298655612012 0.0018282610301510094 3.6644370430437494 0.01814137272165435 0.03259286953553527 0.022152524014911957 0.018532717546478297 0.013700090923176603 35.39436550597554 0.042481226592644375 0.03614060681391635 0.04774635126978202 0.042853043917858144 0.031022470733317316 77.80719678769519
2.802 0.0022518349815350523 0.038572460390767324 0.00262541757303287 0.0014300248603553204 0.0011265518080008237 3.5332605132610957 0.0014344277897681763 0.03844886978029987 0.002041706408629954 0.002522190385446534 0.0018168473109022372 3.7364230392746793 0.018330928997348214 0.03257398581149034 0.02181500764209292 0.018725279698024205 0.01385193236326325 35.261918965926625 0.04208928587064289 0.03658001350682689 0.04837558008442726 0.04247459772535027 0.030816170241020905 79.78628492884461
2.812 0.002233498500117666 0.0385784044609195 0.0026114525916063384 0.0014283950461884934 0.0011292795002716522 3.5614657229136206 0.001414741788908561 0.038469665836543446 0.0020516528964628308 0.002504712624518584 0.0018051078928112304 3.8088154113703174 0.01851052374330323 0.03256689630210158 0.021479203974697367 0.018908666875083004 0.013998750250212993 35.11719047350392 0.04163717735732502 0.037009110306334345 0.049081203041144814 0.04203789159241935 0.030569630359490153 81.91161034330455
2.822 0.0022133369254504678 0.03858562938831665 0.002597844365174963 0.0014249751162364436 0.001130860946742229 3.5907903168020416 0.0013946588146634253 0.038490954212020576 0.002061667751586131 0.002487013215328218 0.001793139032477318 3.881195957230205 0.018679371281405947 0.032571235974021194 0.02114599073148213 0.01908213720645793 0.014139885065001164 34.9638439974787 0.04112770197665305 0.03742727933530718 0.04985158188770771 0.04154589690191519 0.030284688593449117 84.17187377620401
2.832 0.0021913310903062767 0.03859401701865635 0.002584257416478618 0.0014198650533301823 0.0011313308394742528 3.620932376353587 0.0013743890803424891 0.038512617985220515 0.0020714098716113176 0.0024692348255008034 0.0017810358781912272 3.953330826880913 0.018836694594903884 0.03258656061768018 0.020816248483002675 0.019244952229980936 0.014274668179758448 34.806790118898824 0.040565100053210845 0.037834721288738375 0.05067317574682274 0.04100302435683839 0.029964245433413673 86.55506083360872
2.842 0.002167470944654313 0.03860344644904322 0.002570342264920979 0.0014131507835909696 0.0011307201084540773 3.651682036662827 0.0013541400921821872 0.0385345408189002 0.002080572416948219 0.0024515035821810025 0.0017688843608512873 4.025188712472283 0.018981743518108753 0.03261235800174343 0.020490850057493477 0.019396393454116704 0.014402436930858518 34.651862199859096 0.0399552038762455 0.038232444469614206 0.0515308478981707 0.04041526715529405 0.02961234281951661 89.04858867181875
2.852 0.00214175434891892 0.03861379545254785 0.0025557501784857117 0.0014048944426832805 0.0011290496540229313 3.6828590686826512 0.001334110124216004 0.03855660817897165 0.0020888925028228968 0.002433920685808152 0.0017567550999962483 4.096853226294216 0.01911381334025482 0.03264806035824845 0.02017064981168814 0.019535779531036607 0.01452254931587973 34.504730252929704 0.03930559220188945 0.03862224714218507 0.05240820499533573 0.03979034321476909 0.029234249737369957 91.63738421846054
2.862 0.0021141866229192523 0.03862494186689283 0.0025401478459848386 0.0013951335398506976 0.001126329252130272 3.714203965626232 0.0013144824236989274 0.03857870847748833 0.002096159219635478 0.0024165597521594996 0.0017447012915625987 4.168376037759749 0.019232263605596493 0.03269305767849949 0.019856472194654886 0.019662484316298693 0.01463439823533339 34.36964482168395 0.03862573884164459 0.03900665757106804 0.053287945765091785 0.03913782648849907 0.028836507686363373 94.30096309673159
2.872 0.0020847811969722913 0.038636764927879166 0.0025232308957891347 0.0013838917014006062 0.0011225633883580116 3.745304745259312 0.0012954208676156345 0.03860073412852626 0.0021022180707964276 0.002399470832133222 0.0017327612770045373 4.2396674913516526 0.019336536979602734 0.03274671172527797 0.019549101336542824 0.019775956137367212 0.014737426217004626 34.24885579683624 0.03792714149151999 0.03938884889918499 0.05415220932585593 0.03846925343597128 0.0284269451493031 97.01171842654841
2.882 0.00205356148024358 0.03864914652526773 0.002504735557386608 0.0013711987223163679 0.0011177626308034564 3.775615891105798 0.0012770674845090607 0.03862258250481738 0.0021069729727424607 0.002382689006380341 0.001720964320762975 4.310499762609699 0.01942617814258043 0.03280837073990215 0.019249271722810473 0.019875738297902935 0.014831141480357062 34.14311016508436 0.03722341429165979 0.039772519123805715 0.05498288648885416 0.037798191151824596 0.02801464089005874 99.73595252658386
2.892 0.0020205637685728316 0.038661972355533904 0.0024844481678578017 0.0013571126006973234 0.0011119560021781586 3.804551238965652 0.0012595417553208862 0.03864415678007091 0.00211038822463198 0.0023662428043964186 0.0017093362332062372 4.380610900200462 0.0195008525659137 0.03287738232397987 0.0189576494232739 0.019961490256450977 0.014915130571402348 34.05279030504212 0.03653032550909405 0.040161759402811005 0.05576188819413545 0.037140253067111724 0.027609849617873633 102.43711377198822
2.902 0.00198584077250213 0.03867513294486062 0.0024622124476396 0.0013417343639982584 0.0011051987576812482 3.831569463797562 0.0012429411393536716 0.038665366640165656 0.0021124856480183862 0.002350157338088265 0.0016979012195897068 4.449804381034094 0.01956036490116356 0.03295310702826135 0.01867482435495035 0.020033008467269627 0.014989073025629471 33.97876543726223 0.035865756531441015 0.04056091732807015 0.05647136083997631 0.036513040720791826 0.027223884720098707 105.0786561240872
2.912 0.0019494652058589434 0.038688524517984685 0.0024379344604665053 0.001325209483473316 0.0010975719916450932 3.856175540233175 0.0012273419605117522 0.03868612884720217 0.0021133364379476932 0.0023344496245346806 0.001686678180395464 4.517942638296374 0.019604676687785483 0.033034931779241404 0.01840130335384117 0.020090245637231014 0.01505275617761794 33.92216288242207 0.03524954346383531 0.040974461386009776 0.05709386539278876 0.03593597092724455 0.026868947420819883 107.62388809319471
2.922 0.0019115328232838075 0.03870204969365463 0.002411585041466316 0.001307716178017062 0.0010891746110080907 3.877837182755146 0.001212799704495571 0.03870636764451045 0.002113057258464119 0.0023191178729116495 0.0016756727524795023 4.584836697082035 0.01963392294482183 0.033122281621650845 0.01813750014867972 0.020133327375246375 0.015106086929695638 33.88313405879995 0.03470314113788949 0.041406852570771896 0.057612546707701086 0.03542992400311901 0.026557885728512604 110.03248956180131
2.932 0.0018721643031642731 0.03871561799467073 0.0023831993856932186 0.0012894472588485851 0.0010801120396745725 3.8959022046987246 0.0011993480611956187 0.038726015000030756 0.002111796659094187 0.0023041301133028295 0.0016648689404304509 4.650103616666611 0.01964842711268454 0.033214629970241945 0.017883726641033885 0.020162565715822388 0.015149101181131414 33.859580483835 0.034249033074320215 0.041862412604220876 0.058011294473750426 0.0350166362753332 0.02630384610345035 112.25640668741309
2.942 0.0018315054400421752 0.03872914616935166 0.0023528735429662615 0.00127059465254874 0.0010704872839711781 3.909625082876154 0.0011869964436138829 0.038745010695471316 0.002109720245655665 0.00228941824632626 0.0016542246781515572 4.713142503585284 0.019648713604950033 0.033311507037297676 0.01764018558234351 0.020178469210659692 0.015181970673918152 33.84698299157937 0.033909822540158806 0.042345173131814115 0.05827487959028125 0.034717781584571866 0.02611978258046966 114.23912007180923
2.952 0.0017897252684090231 0.03874255833172423 0.0023207577779086577 0.001251343001873795 0.0010603980191876865 3.9183402995321264 0.0011757262926979225 0.03876330227998153 0.0021069995566043997 0.0022748809834378567 0.0016436737974679734 4.773302142506245 0.019635517155751726 0.033412506238808516 0.01740696420389172 0.020181749312290144 0.015205007276049438 33.83977727212887 0.033706998091117255 0.04285869725875336 0.05838905868489085 0.03455375480515371 0.026017817222108972 115.92044471008263
2.962 0.0017470120138741317 0.038755785939221285 0.0022870470747552722 0.0012318726284245652 0.0010499394743622484 3.9217020140580487 0.0011654871672774003 0.03878084491839966 0.0021037982060426717 0.002260394550896173 0.0016331335993937598 4.83015146811031 0.019609788012429193 0.033517287667826495 0.017184028750710546 0.020173322529001763 0.015218663120229955 33.83359170927147 0.0336594608027911 0.04340587838540271 0.05834066512356506 0.03454226471904516 0.026008493618072056 117.24505176987384
2.972 0.0017035671364401363 0.03876876763757217 0.0022519694220790357 0.0012123664566823674 0.0010392095061294508 3.919835351321113 0.0011561938707535231 0.03879760116747366 0.002100253879251138 0.0022458264728064496 0.0016225146781231159 4.88366755516993 0.019572691585737007 0.03362557935066738 0.016971223008278965 0.020154307429749378 0.01522352818903495 33.826939117206805 0.03378198582605126 0.043988732838592184 0.05811772731367019 0.03469691437103671 0.026100008327067364 118.16972164024112
2.982 0.001659598110929053 0.0387814490103803 0.0022157728357988446 0.0011930135363552015 0.001028311287441333 3.913282599213686 0.0011477259808834682 0.0388135407142782 0.002096468011671197 0.002231047503151743 0.0016117294629292302 4.934204504786483 0.01952560168504035 0.03373717579441441 0.016768267453298784 0.020126015679045144 0.015220324159059804 33.82119658424175 0.034083827879394166 0.04460820342912264 0.05770965530790565 0.03502595874672982 0.026297519277841314 118.66469541406806
2.992 0.0016153108641049861 0.038793782273203375 0.002178712303145035 0.0011740043518644987 0.0010173508039427312 3.9027614434910327 0.0011399310319818205 0.03882864010816825 0.0020925009534702847 0.0022159388233508603 0.001600697384267679 4.982231909278969 0.019470086942144235 0.03385193387869595 0.016574761753063327 0.020089936584050894 0.015209894261534292 33.81885899061423 0.034567665097929745 0.045263985178276414 0.057107525872862434 0.035531391663045524 0.026602615382468543 118.70857596625214
3.002 0.0015709028600641166 0.03880572594784937 0.0021410378937168828 0.0011555182405528308 0.0010064295452280694 3.8888844429110785 0.0011326318379341201 0.03884288250528641 0.002088355828188933 0.0022003944745891055 0.0015893466003748346 5.027973233038675 0.01940788992282663 0.03396976667851321 0.016390191972034326 0.020047714871191318 0.015193190067997431 33.8212538906655 0.035229024019526295 0.045954376793145485 0.056304483565421004 0.036208457096831737 0.027012996927385836 118.28106620506284
3.012 0.0015265576687395084 0.038817244543186566 0.0021029851375464854 0.0011377077592616392 0.000995635446753523 3.872020426669915 0.0011256371738066788 0.03885625742520738 0.0020839813298107602 0.002184321127030893 0.0015776137629314056 5.071225252204645 0.01934089805054196 0.0340906345702706 0.016213942582332327 0.020001121174548796 0.015171253300787843 33.82729778881079 0.03605625172263843 0.0466761541911801 0.05529627867262588 0.03704562237435448 0.027522373226855013 117.35970807633753
3.022 0.0014824415252569518 0.03882830825687277 0.0020647684076861347 0.001120686296196016 0.0009850358829228765 3.8523878450472413 0.0011187539987054756 0.03886876050370744 0.0020792640885440926 0.0021676376596217687 0.0015654436126629682 5.111441975675248 0.01927110707479341 0.03421453496185997 0.01604531336096863 0.019952015964289967 0.015145194884714195 33.83420544528924 0.037030997438502196 0.047424451594775166 0.05408197926394081 0.03802498088310138 0.02812053518097944 115.92427246255791
3.032 0.0014387020060103591 0.03883889270140755 0.002026577526964914 0.0011045232270144511 0.0009746751979477695 3.8303190973229753 0.001111799726675514 0.03888039322965084 0.0020740827608864837 0.002150277195797116 0.0015527903707747528 5.148175364937289 0.01920057781768833 0.03434149101310551 0.015883540386664462 0.01990230760650534 0.01511617137053364 33.83977974335437 0.0381290717363224 0.048192631000887665 0.05266490236656089 0.03912298762922446 0.02879352989976375 113.96729649527448
3.042 0.0013954686254747531 0.03884897865020409 0.0019885772702203535 0.0010892470905830393 0.0009645769230413503 3.806519234002087 0.001104612610600874 0.03889116264512235 0.0020683405703246565 0.0021321910256798956 0.0015396205586934138 5.181504681744225 0.019131386845571384 0.03447153915867872 0.015727820416175594 0.019853905384856645 0.015085357656023977 33.844829120298634 0.03932150884512739 0.048972141247873094 0.051053805719254865 0.04031139844972405 0.029523887451025858 111.50502758692322
3.052 0.0013528549584293946 0.038858551795634674 0.0019509090067066496 0.0010748540912036205 0.000954748948458692 3.782135748183001 0.001097059617221894 0.03890108100541099 0.002061931533230034 0.0021133522959765226 0.0015259157343634753 5.212111236680921 0.019065572850223454 0.03460471614154955 0.015577338372765542 0.01980866929332979 0.015053917073991603 33.854064311251264 0.040575672266593074 0.04975241420373205 0.049264395453178796 0.041558286781430635 0.030290922382192182 108.5827973767773
3.062 0.001310961808638332 0.03886760251030774 0.0019136935428915659 0.001061318491015818 0.0009451895220188893 3.758566156372639 0.0010890413181518493 0.038910165395672845 0.002054796778189102 0.002093757897342647 0.001511673989145094 5.241173135015635 0.019005080844365165 0.034741046346892034 0.015431297636855437 0.019768358761180257 0.015022970422209564 33.87469426380049 0.04185627573307025 0.050520893385764896 0.04732129529955022 0.04282902156467104 0.031071206894565374 105.27315628193097
3.072 0.0012698809281085238 0.03887612560363589 0.0018770343164663534 0.0010486031282826481 0.0009358930017690176 3.7370878036949136 0.00108049387869154 0.03891843730806356 0.0020468811096672314 0.00207342809526293 0.00149690983354623 5.269792563767029 0.018951706404748955 0.03488053004416889 0.015288952064912348 0.019734582617451556 0.014993565445922872 33.91334929142592 0.04312620161912406 0.05126329773585776 0.045260712537612574 0.044087080354845674 0.03183931944033336 101.67101495342129
3.082 0.0012296987990848304 0.03888412006700212 0.0018410203844350093 0.0010366706309238572 0.000926855750295681 3.7185003809904615 0.001071387407528087 0.03892592217111665 0.00203816748423645 0.002052404354369596 0.001481652756074316 5.298568778130857 0.01890704230229393 0.035023133002970934 0.015149638014243716 0.019708752569754753 0.014966648208308606 33.97301808428963 0.04434701408622439 0.05196416114028485 0.04313382940858788 0.04529457727368477 0.032568875757764154 97.8928975920346
3.092 0.0011905000215895363 0.03889158880236204 0.0018057289910492266 0.001025496580216967 0.0009180830457082972 3.702967335251847 0.0010617218680786607 0.03893264885109635 0.002028659228102405 0.002030747098345417 0.001465945708137304 5.327330068394746 0.018872429909746566 0.03516877784686254 0.015012804314550413 0.019692042208702975 0.01494303762975277 34.051765642195015 0.04547918845919225 0.05260758921602093 0.0410102220813095 0.04641250892240228 0.033233714505330816 94.08449894558349
3.102 0.0011523699319132255 0.038898538331301274 0.0017712277410578158 0.0010150837553919447 0.0009095966932270402 3.690137828397199 0.0010515215031208348 0.03893864914137183 0.002018365551711116 0.002008533730206849 0.0014498437666757833 5.355285346906568 0.018848917718016445 0.035317337424250875 0.014878038071176233 0.019685353067531774 0.014923404177332822 34.144072194615575 0.04648236966330173 0.05317811868631835 0.03897951328103313 0.047401016746713875 0.03380906185905285 90.43330574942586
3.112 0.0011153962321347993 0.03890497848451405 0.0017375764606844897 0.0010054727906423015 0.0009014407950420378 3.679481432107311 0.0010408277981026944 0.03894395724291262 0.0020073211509173713 0.001985854971339585 0.001433411584232278 5.381575756695252 0.01883722907973827 0.03546863039348838 0.01474508434012041 0.019689288690857346 0.014908253291612451 34.24415961813701 0.047316308164368055 0.05366161422793987 0.03714851846725562 0.048220306275838266 0.034272618520382776 87.17534267920115
3.122 0.0010796696107498354 0.03891092207474934 0.0017048287367906919 0.000996742158937707 0.0008936816542806401 3.6706469684217335 0.001029693180217026 0.038948609268642034 0.0019955778712378324 0.0019628080681688555 0.0014167185660445096 5.405801982551276 0.01883774091796693 0.03562241913384135 0.014613858006599081 0.019704137206014143 0.014897913781576618 34.34940460589958 0.04794320299452787 0.05404907925168567 0.03563119570611116 0.04883295251638342 0.03461009703739014 84.58246967871746
3.132 0.001045283508099465 0.03891638455842175 0.0016730330033048364 0.0009889923576959956 0.0008863988088070654 3.6636374284939777 0.0010181764162797728 0.03895264278587943 0.0019831918196189582 0.0019394858580799382 0.0013998310294387562 5.428239849652321 0.018850474604247252 0.03577841000241181 0.014484446584725513 0.019729862717566563 0.01489253123488124 34.4616955965881 0.048331654403163476 0.05433886720486812 0.03453123314310607 0.049207800943212546 0.034818209613843375 82.92435034006658
3.142 0.0010123332538765307 0.03892138369154492 0.0016422330217878169 0.0009823159900594458 0.0008796680118514968 3.6587030232322615 0.0010063391562920747 0.03895609638975115 0.0019702204900938244 0.0019159626358831968 0.001382802019779804 5.449616331243077 0.018875099561096252 0.035936255862937194 0.01435710314111744 0.01976610596959925 0.01489206652593788 34.585736537138516 0.048461626499317616 0.054519141665293244 0.03391976723865584 0.04932488484876296 0.0348773870705269 82.40975310932446
3.152 0.0009809147546439685 0.03892593918455628 0.0016124677293027836 0.000976763935475715 0.0008735417948165124 3.65603389669111 0.0009942432579310599 0.03895900930325668 0.0019567278215662774 0.0018922807953304624 0.0013656616635468264 5.470568322731237 0.01891094943011404 0.03609556072307155 0.014232229152120583 0.019812194940152388 0.014896299670735342 34.725229635823105 0.04832892303871697 0.054586900142580004 0.03381782883906948 0.04917988177588353 0.03478123094408048 83.13290869412775
3.162 0.0009511227861653925 0.03893007235896373 0.00158377063856855 0.0009723225680432367 0.0008680359928386683 3.6554627571755605 0.0009819494427856584 0.03896142101204251 0.001942782171727896 0.0018684452219412083 0.0013484131214883846 5.491093772645468 0.018957049928868014 0.03625588623731878 0.014110347836258787 0.01986716602489317 0.014904839379171437 34.879294307034385 0.04794696011995812 0.05454903787627464 0.03419316048346119 0.048785899579465615 0.034538079038561764 85.05252384010814
3.172 0.000923048840059926 0.03893380580772477 0.001556169142096856 0.0009689139167660693 0.000863128973477961 3.6563797725544767 0.0009695165965629591 0.038963370925647695 0.0019284519473213293 0.00184443009594532 0.0013310375129160588 5.510370625593146 0.01901215686170713 0.036416759764190634 0.013992069321864475 0.01992979599346386 0.014917138514676968 35.0414363404926 0.04734493044521245 0.054418498668748275 0.034971905399642685 0.04817169221712524 0.03416535693603688 88.00962796619875
3.182 0.0008967784614685806 0.03893716306144316 0.0015296840776790018 0.0009664203289776435 0.0008587745701504204 3.657924980283309 0.0009570010843934462 0.03896489805871588 0.0019138070126659317 0.0018201966930139883 0.0013135067746466978 5.527080982032541 0.019074802214788713 0.03657768360624188 0.013878049833439779 0.019998643960168917 0.014932515233275805 35.20188614786072 0.04656293084012624 0.05421161258631421 0.03605948915701012 0.04737686418166254 0.033685850834106516 91.77550001340082
3.192 0.00087238810419991 0.03894016826349912 0.0015043297466541033 0.000964723102746249 0.0008549229247584469 3.659341557871532 0.0009444561617360292 0.038966040735129735 0.001898919732249878 0.0017957170782402683 0.0012958007413580923 5.540042307694752 0.01914334590124122 0.03673814502236221 0.013768947798530577 0.020072101454860155 0.014950178980378951 35.35204381560982 0.04564581910829182 0.053945751074499754 0.03736029198657908 0.046445808036325156 0.03312442600890461 96.10599170667238
3.202 0.000849941664120008 0.038942845858184215 0.0014801143409128653 0.0009637376697995673 0.0008515394986929078 3.660261543718416 0.0009319313701371336 0.03896683631544784 0.0018838639208313157 0.001770994874881985 0.001277922074368785 5.548755991657728 0.019216030550173208 0.036897626574731446 0.0136653802578573 0.02014844768436218 0.014969259953804511 35.48836688004246 0.04463771749148203 0.05363739547371119 0.038789966888356085 0.04542227204685976 0.03250523567047997 100.78295719150725
3.212 0.0008294869454607124 0.038945220296000505 0.0014570405810388142 0.000963429990008354 0.0008486136086949424 3.660739442344767 0.0009194719683049296 0.038967320950091464 0.0018687145698529463 0.0017460747955848383 0.001259903076316464 5.5535363495963646 0.019291036746612044 0.03705561637413486 0.013567883099390622 0.020225906529472502 0.014988840299859762 35.61334511437417 0.043578329131940666 0.053300991685718356 0.04028001395335798 0.04434571181990611 0.031849989864627525 105.63382917361095
3.222 0.0008110523125857393 0.038947315759323795 0.001435106387948036 0.0009638081755168937 0.000846153126982374 3.661029742986534 0.0009071182979846591 0.03896752935851189 0.0018535476496627143 0.0017210376553431555 0.0012418020752129027 5.555171492915287 0.019366536302025214 0.037211617817308446 0.013476878372278064 0.020302701810404944 0.015007985248305857 35.73315378619414 0.04250124674758431 0.052948567174376224 0.04177735108271003 0.0432496020712656 0.03117729928792505 110.53047607176286
3.232 0.0007946436960024208 0.038949155910181256 0.0014143055663382589 0.0009648945278317194 0.0008441683680901233 3.6612870542308764 0.0008949049458909202 0.03896749463389214 0.0018384390967310614 0.0016959836503329148 0.001223691410339568 5.554386100139337 0.01944074143033128 0.037365158461721185 0.013392651295297405 0.020377107785371558 0.015025772556603248 35.85375163103518 0.04143376168945669 0.052589849347199895 0.04324184725883245 0.042161221232730445 0.030502748102792774 115.37586934647096
3.242 0.000780242035992132 0.03895076366096076 0.0013946286273140433 0.0009666906155868314 0.0008426524621095012 3.6614115387907415 0.0008828596284832324 0.038967248073543674 0.0018234629827962364 0.0016710108543105018 0.0012056420047277313 5.551479904015096 0.01951194808347728 0.03751579775323215 0.013315338650329722 0.02044749255106794 0.015041318940335247 35.977978253539526 0.04039748731023832 0.05223259790953226 0.044643679824404855 0.04110223289293327 0.029839285935236944 120.08982737259456
3.252 0.0007678012480505783 0.0389521609691795 0.0013760638776900232 0.0009691491843577672 0.000841566175179326 3.661145191347335 0.0008710018237451391 0.03896681903601799 0.0018086893267572324 0.0016461966694897407 0.001187710032850631 5.5463509918142915 0.019578572129582684 0.03766313344270241 0.01324492919479446 0.020512352852380112 0.01505380265350793 36.10521221487989 0.039409234197229435 0.05188295365744217 0.045961248279360344 0.040089516143730346 0.029197645885974406 124.60220785641941
3.262 0.0007572468944498238 0.03895336865875749 0.0013585987354477254 0.0009721625535512566 0.0008408327467785952 3.6603455897326667 0.0008593412849340538 0.03896623482680164 0.0017941820046170492 0.0016215878218509155 0.0011699296497418511 5.538833597315113 0.019639177495493546 0.03780680678245777 0.013181275731567224 0.020570339669305018 0.015062482244610287 36.23333335027042 0.03848177090791704 0.05154569931317583 0.047179744782479924 0.039135895662592055 0.028586625707440277 128.8554265909059
3.272 0.0007484758356442937 0.03895440627124692 0.0013422210330360843 0.0009755706050539501 0.0008403445340269919 3.6592507056707277 0.0008478766587362776 0.038965520614894736 0.001779997007161349 0.0015972009900290947 0.0011523132818626613 5.529091104567884 0.019692495767280955 0.0379465074390425 0.013124118185555913 0.02062027464132169 0.015066713863591564 36.36141766974598 0.037624251551236526 0.05122438158248935 0.04829028609867139 0.038250567368359994 0.028013141705163943 132.81217968390527
3.282 0.0007413570303297274 0.03895529194939215 0.0013269200394397634 0.000979185119447375 0.0008399795505478917 3.6585685205505607 0.0008365944090885048 0.03896469938172188 0.001766181122878062 0.0015730327353598987 0.001134858589422573 5.5178152267825125 0.019737437699645338 0.038081981948800185 0.01307311131583036 0.02066115876449705 0.015065976885282915 36.49149892827579 0.03684224298134707 0.05092128966052767 0.04928945483736792 0.037439155512082184 0.027482033387239552 136.46205377846132
3.292 0.0007357332533940018 0.038956042351439644 0.001312687140612265 0.0009828223575589835 0.000839623037544405 3.6593493390250527 0.0008254680506672972 0.03896379190115144 0.001752771077436794 0.0015490746919966136 0.001117559300109503 5.506149261897558 0.0197730968020382 0.0382131691950771 0.013027877456287829 0.020692174037361417 0.015060218641544611 36.62877855970878 0.03613750950823673 0.05063735743624602 0.05017899044408534 0.0367035447425638 0.026995727205546317 139.8227602402597
3.302 0.0007314229593224585 0.03895667258958646 0.0012995163962712848 0.0009863329294481718 0.0008391873047797636 3.662728836190472 0.0008144573997644992 0.038962816745979165 0.0017397931674891895 0.0015253281636513915 0.0011004157837602921 5.495431800032184 0.01979874419168231 0.03834018691918371 0.012988035695305248 0.020712676632384346 0.015049830612815798 36.78054909584011 0.03550789966300159 0.050372116112660924 0.050965313142419665 0.036041804411403464 0.02655399357095034 142.93568679304335
3.312 0.0007282212419725522 0.03895719618323684 0.0012874051895012419 0.0009896178671020674 0.0008386227367761308 3.6696789786745505 0.0008035074149480721 0.038961790314920794 0.0017272633230999523 0.0015018117893899083 0.0010834408036783916 5.486922661888279 0.019813817301187614 0.038462724597670354 0.012953285313795103 0.020722185095324402 0.015034122041966103 36.9549123134974 0.03494757780338493 0.05012378543411186 0.051658760738609776 0.03544842376147867 0.026153979321883545 145.8583867180597
3.322 0.0007258992736396751 0.03895762502151304 0.0012763546542724532 0.0009926234329667397 0.0008379148628986898 3.6808615523001462 0.0007925465202908388 0.0389607268777634 0.001715187229161292 0.0014785575971769979 0.0010666569716595718 5.481616681735011 0.01981790545327119 0.03858054130355815 0.012923413865808336 0.02072036533363631 0.015012562055424077 37.15949494868759 0.0344474220235489 0.04988944758686283 0.052272798085730494 0.03491467464532579 0.025790427392288866 148.65718987004615
3.332 0.000724202838197837 0.03895796934066173 0.0012663686495091456 0.0009953146588874899 0.0008370669756251911 3.696601305125636 0.0007814851396077801 0.03895963864483823 0.0017035597582476503 0.0014555949683222192 0.00105008540221762 5.480159401372379 0.019810724970812526 0.03869350044294918 0.012898182070769568 0.020707003587005866 0.01498487126679129 37.40016680567515 0.03399509755563109 0.04966514011748668 0.0528236085200269 0.03442862718262067 0.02545577088172003 151.40185867457296
3.342 0.0007228520986389494 0.038958237736056486 0.001257449376483229 0.00099763680990883 0.000836073742673649 3.7169420513848084 0.0007702161610518262 0.03895853587604756 0.0016923628473948103 0.001432927760576527 0.0010337292094913474 5.482832169616495 0.01979210096994492 0.03880150989073954 0.012877334076624159 0.02068198570960353 0.01495087078758548 37.680347449752844 0.03357462920601736 0.049445797639251256 0.053330079616207976 0.033974665151623555 0.025139953171563825 154.1623274581277
3.352 0.000721545615621659 0.038958437236671604 0.0012495881499981047 0.0009994807252144621 0.0008348959660892125 3.741735276647407 0.0007586195212518177 0.038957427047253794 0.0016815614171996579 0.0014105144692550908 0.0010175589382754684 5.4895792181783065 0.019761941489270112 0.0389045286387982 0.01286098725571343 0.020645268862159942 0.014910492750094938 38.001774632518845 0.033166128964867606 0.04922523159167135 0.053813513476311144 0.03353317253797793 0.02483033831292695 157.00600353069368
3.362 0.0007199710307335262 0.038958573463489604 0.0012427518998193252 0.0010006681627988832 0.0008334472969687281 3.770715142579244 0.0007465724531286355 0.038956319082550844 0.0016710980202107103 0.001388261905999724 0.0010015076037610802 5.500058344266971 0.019720211978711388 0.039002534493570815 0.012849293830649791 0.020596853550331213 0.014863699139183194 38.36355026472132 0.03274684105715811 0.048996499947702964 0.054296143118707264 0.033081557905373184 0.024512417271727035 159.9934687165403
3.372 0.000717822637492638 0.038958650874895584 0.0012368700520158959 0.0010009656979161593 0.0008315994624241071 3.803518178918476 0.0007339651250984389 0.038955217640551064 0.001660888207194114 0.0013660382212584115 0.0009854797676551357 5.5136768341317985 0.01966691745018696 0.039095536813173744 0.012842408448358895 0.020536764679727527 0.014810513709099568 38.762395461651124 0.03229411779951265 0.048752855514433195 0.0547981719392603 0.03259722954711169 0.024171708754404376 163.17099434927545
3.382 0.0007148230891298634 0.03895867311136215 0.0012318237571271645 0.0010001236520299072 0.0008292065025621462 3.839598464092623 0.0007207190690410981 0.03895412741941777 0.0016508193905051649 0.0013437029548445086 0.0009693731954866137 5.529551857988991 0.0196020668170075 0.03918349894953149 0.012840726477688484 0.020465017463980342 0.014750817028391941 39.193571319123755 0.03178961400671237 0.04848904989248732 0.055334188410386634 0.032061807557232806 0.023796438349960862 166.5599968763991
3.392 0.0007107445218956722 0.03895864327881117 0.0012274330263101875 0.0009979262493647644 0.0008261352663919488 3.8780129177313682 0.0007068040467908709 0.03895305243085368 0.0016407556182916033 0.0013211442146024031 0.0009531060192122436 5.546372254676891 0.01952565441231456 0.03926629755284604 0.012844784612148144 0.020381603311039467 0.014684238499462956 39.65019108787002 0.031222984303955002 0.048202449207706374 0.05591050497464603 0.03146485201774127 0.023379931082853033 170.1460506255932
3.402 0.000705424168926607 0.03895856417894746 0.0012234689653861106 0.0009942353343954569 0.0008222933635457613 3.917247968654262 0.0006922487874992289 0.03895199619674294 0.001630549018138765 0.0012983099771541134 0.0009366398680394924 5.562258459765573 0.019437653764796226 0.0393439151354345 0.012855219785605618 0.020286489735833496 0.014610669511727693 40.122499711248516 0.030593520064405237 0.04789346204819146 0.056524621292024624 0.030805533562438224 0.022921713711045042 173.87273684387404
3.412 0.0006987706744312512 0.03895843849015392 0.0012196770603893029 0.0009890137450102403 0.000817646933013524 3.95523482048041 0.0006771425988421907 0.03895096184428266 0.0016200562883194115 0.0012752232668117724 0.0009199912622721886 5.574841572009598 0.0193380154908116 0.039416338936657344 0.012872727514953067 0.02017962433792562 0.0145300046903826 40.598301675583116 0.029909293175595805 0.04756514905488834 0.05716689430718676 0.030091801859304563 0.022427017430868133 177.64712397425865
3.422 0.0006907606125990214 0.03895826882826079 0.0012158037813801176 0.0009823235553984343 0.000812221822440165 3.989708096736825 0.0006616276163685433 0.038949952107299714 0.0016091565486054452 0.0012519777687618736 0.0009032284862385165 5.581762502375065 0.019226668431694828 0.03948355396822861 0.012898029345749998 0.020060940508267962 0.014442128271119948 41.066052592919704 0.029184596149899697 0.04722228989682172 0.057823454716332344 0.02933783585898699 0.021905157331631002 181.3615364089785
3.432 0.0006814275601466765 0.03895805772168642 0.0012116220148697045 0.0009743032834215586 0.0008060908404319321 4.0188858862176 0.0006458842477231775 0.03894896926903784 0.0015977660951981803 0.0012287176077470131 0.00088645654577156 5.5815360381702375 0.019103523395755113 0.03954554303209225 0.012931840509520518 0.019930363306387224 0.014346917419150297 41.52048869872771 0.028437018840945957 0.04687036308569698 0.05847908560711253 0.0285611202894055 0.021367646264793524 184.92826054524096
3.442 0.0006708476982790682 0.0389578075434446 0.0012069495380137541 0.0009651336185975141 0.0007993532908582955 4.042153897726578 0.0006301140423100389 0.0389480150934445 0.001585846534908658 0.0012056093788779998 0.0008697962617123205 5.5743469856042624 0.01896847914477541 0.03960228823988688 0.012974838097520017 0.01978781502427691 0.014244248042921986 41.9679994940569 0.027685239857794725 0.04651479538884659 0.059119185609285 0.027780237748800247 0.020826759047039706 188.3121893949544
3.452 0.0006591260281221754 0.0389575204412146 0.001201657486222552 0.000955002311818161 0.0007921138874256654 4.060283093092253 0.0006145241783180769 0.03894709078464744 0.0015734049979912734 0.0011828149783935033 0.0008533640912980386 5.562171118064188 0.018821430436521843 0.03965377335115476 0.01302763203815891 0.019633220848479665 0.01413400169267936 42.427415069546235 0.026947913613312058 0.04616059739861338 0.05973062921665904 0.02701376788294815 0.02029482100673708 191.54014593914792
3.462 0.0006463860190961258 0.03895719829275358 0.0011956692474551505 0.0009440767362333051 0.0007844667254954196 4.074901518377617 0.0005993162198027741 0.038946196993879904 0.001560487652237558 0.0011604714502183825 0.0008372575452226654 5.547906379081138 0.018662277617015364 0.03969998623755981 0.013090741330793031 0.01946651516345571 0.01401607234088239 42.92360033276049 0.026243396791661926 0.04581242124210203 0.06030186911163659 0.026280039863020552 0.01978436259484404 194.67415268231423
3.472 0.0006327636395810903 0.03895684269481445 0.001188952877700881 0.00093248926067332 0.000776487509074674 4.08740678169986 0.0005846796118210353 0.03894533387059966 0.0015471694912074043 0.0011386809247303285 0.0008215485061629841 5.533830718774482 0.018490936789239167 0.0397409209764526 0.013164576475269361 0.019287648633414877 0.013890372336865098 43.47567585622546 0.025589770196840004 0.045474821388684264 0.0608227316029996 0.025597186295411387 0.01930870985479221 197.75707624451653
3.482 0.0006184050879979129 0.03895645497834232 0.001181510987669139 0.0009203371900221483 0.0007682346944821147 4.097917339521969 0.0005707885706098184 0.03894450113964567 0.0015335437243396892 0.001117511096420349 0.0008062844736911267 5.520218847134454 0.01830734944280276 0.039776579412144096 0.013249427352379354 0.019096595729700558 0.013756837481373713 44.085785661243186 0.02500467773151866 0.04515140953687928 0.061284111011990335 0.02498300676686094 0.01887988984352556 200.75891529428154
3.492 0.0006034666518541562 0.03895603623583182 0.00117337108081717 0.0009076956861759657 0.0007597579370703143 4.104938702876742 0.0005578002507675967 0.03894369818287177 0.001519713146841411 0.0010970046055434992 0.0007914960344532998 5.505001546251262 0.01811149071803043 0.039806972281844086 0.01334545509834775 0.01889336208715025 0.013615431504517472 44.73543217628746 0.024504780009309658 0.04484518955096898 0.061677998917548695 0.024454426174877832 0.01850909596523394 203.55927020060824
3.502 0.0005881149966171052 0.038955587347321324 0.001164578399936818 0.0008946385600171519 0.0007511101960960599 4.10610701789458 0.0005458523764793444 0.03894292410938902 0.0015057842929817975 0.0010771936038547335 0.0007772074454522155 5.4848908065833015 0.017903375947869928 0.03983212005217387 0.013452686919435523 0.018677990971715065 0.013466150025169998 45.393644388938014 0.024104881206068216 0.04455875492733998 0.061997596436786644 0.024026602283724403 0.018206794213392188 205.98621221490166
3.512 0.0005725265452317655 0.038955108996839155 0.0011551914549426687 0.0008812587607708919 0.000742358432491052 4.099749415813474 0.000535059459483729 0.03894217780769354 0.0014918638283351537 0.0010581137782608324 0.000763446135504095 5.457557836150803 0.017683065469215505 0.03985205350838249 0.01357101360185667 0.018450568169239238 0.013309023607838007 46.03493254218334 0.0238169578634822 0.04429383227909976 0.06223738231145978 0.023711916734311944 0.017981171761676795 207.90094487324234
3.522 0.0005568851478256722 0.038954601677282326 0.001145278169145186 0.000867679492750206 0.0007335878355223201 4.086350395864997 0.0005255077219658562 0.03894145798057453 0.0014780560722096108 0.00103981137826948 0.0007502468152724703 5.423616731920844 0.017450667823651924 0.039866814043502875 0.013700189918914984 0.01821122479196841 0.013144119340175578 46.657510921513506 0.023649355629584208 0.044051809178425785 0.06239310903136244 0.023519126233053217 0.017838987016156382 209.2817231060063
3.532 0.0005413777063936977 0.038954065684859984 0.0011349138577616354 0.0008540497448546744 0.0007248965811858209 4.0688887293105696 0.0005172495390560063 0.038940763167764535 0.0014644607850203028 0.0010223388167039436 0.0007376475475483858 5.3870322103450805 0.01720634147114671 0.039876453606851776 0.01383983805044603 0.017960137899194064 0.012971540693692168 47.28953132381906 0.02360634249310848 0.04383309966058818 0.0624617278660079 0.02345287309582967 0.01778361603833378 210.24889340631262
3.542 0.000526187857392842 0.03895350110738146 0.0011241804744998786 0.0008405245622564287 0.0007163821496964511 4.051685324291501 0.0005102985497409348 0.038940091762458495 0.0014511709945763845 0.0010057393682008293 0.0007256785783021448 5.353516663180784 0.016950295146430757 0.03988103435456985 0.01398945383068966 0.017697529365161693 0.012791426071876801 47.97759255091061 0.02368808763666007 0.043637733581865984 0.06244124551565605 0.023513630755924844 0.017816264868748783 211.00655716335652
3.552 0.0005114883652437859 0.03895290781305149 0.001113164093970391 0.0008272380568594269 0.0007081245503326862 4.038396974599099 0.0005046266392708534 0.038939442027593786 0.0014382711504694094 0.0009900273780113018 0.0007143486106118897 5.32781980564859 0.016682787043394202 0.03988062810253853 0.0141484154669399 0.017423663875506607 0.012603946918706043 48.763282012330514 0.023891020084056854 0.04346507586168202 0.062330584947644777 0.023698040543885662 0.01793519241400261 211.73234576004236
3.562 0.0004974331887515624 0.03895228544450313 0.0011019541951633703 0.0008142816206511324 0.0007001738731283154 4.030293947147923 0.0005001638138206991 0.03893881211692583 0.0014258359846549737 0.0009751738113195131 0.0007036352883876154 5.311428345755526 0.016404123080780028 0.039875315664400474 0.014315994403485218 0.01713884704043207 0.01240930623933131 49.66048844842602 0.024208448787074843 0.04331414397186283 0.06212946774728357 0.023999520777666674 0.018136584791157276 212.4776361836252
3.572 0.0004841504070210743 0.03895163341830325 0.0010906437745024197 0.0008016979198295175 0.0006925477225377648 4.025704728751775 0.000496801538408679 0.038938200104282145 0.001413930161406274 0.0009611053029129336 0.0006934852745158625 5.301846332023064 0.016114654520370378 0.03986518609638168 0.014491368104752708 0.016843424271079203 0.012207737921564646 50.64524733393601 0.024631295466984414 0.04318362317381945 0.06183836686231049 0.02440899821894869 0.018414802642534957 213.13138137323807
3.582 0.00047173723267286824 0.038950950934586115 0.001079327942426747 0.0007894931809734303 0.000685239367551137 4.020935012082199 0.0004943994093271065 0.038937604021678875 0.0014026084026305665 0.0009477183799517427 0.000683824736153039 5.293855950801666 0.015814775152191363 0.039850335829377644 0.014673634542928965 0.016537780415901742 0.011999506652966042 51.664290282706574 0.025148802460255474 0.04307187316347535 0.06145854364965344 0.024915622543881407 0.018762694061918262 213.46932007673033
3.592 0.0004602575344271066 0.03895023700511166 0.001068104666610237 0.0007776604938652615 0.0006782323375950996 4.012328186074583 0.0004927942662193906 0.03893702190378443 0.0013919155684331771 0.0009349026802969161 0.0006745756915293973 5.282284119238928 0.015504918164005128 0.03983086768105863 0.014861828050303104 0.016222339531848266 0.011784907844602977 52.66042635082273 0.025749115809861167 0.042976903291285465 0.06099217931687236 0.025507362101191942 0.01917187584750558 213.2708225620125
3.602 0.0004497416492553819 0.038949490498145056 0.0010570692924087796 0.0007662013578821769 0.0006715139829540242 3.9984205425670827 0.0004918103238161392 0.03893645183383539 0.001381886267282003 0.0009225623763343224 0.0006656706638380965 5.264910766967298 0.015185552742606813 0.039806889790487514 0.01505493599177132 0.015897563911274972 0.011564266966919907 53.60292088394388 0.02641969816628217 0.042896723214141244 0.060442592673997174 0.026171433982095454 0.019633849153800984 212.4443996904518
3.612 0.0004401879564529883 0.038948710180958995 0.001046314604460207 0.0007551343165670959 0.0006650809174927492 3.9809449963964023 0.0004912688587769365 0.038935891985754104 0.0013725438676852034 0.0009106263943836718 0.0006570592574793641 5.243802186390929 0.014857180462232961 0.0397785145637101 0.015251915537259839 0.015563951745097147 0.011337938025368026 54.50492670497037 0.027147588317328396 0.04282873086481535 0.05981451667331095 0.026894584410716557 0.0201388929152294 211.08618957681293
3.622 0.0004315658971092595 0.038947894757831725 0.0010359250707888373 0.0007444873412007311 0.0006589348300668584 3.963997954276988 0.000490996417873401 0.038935340659015424 0.0013638991112644872 0.0008990445151577115 0.0006487049289058153 5.224207880226342 0.014520331590736487 0.039745857730809096 0.015451709764681874 0.015222033429895596 0.01110630135311869 55.416228185065826 0.027919570322149676 0.04277002614804454 0.059114354231115815 0.027663282021014955 0.02067704883678103 209.43314571081586
3.632 0.00042382019797315923 0.038947042905658175 0.0010259768780069367 0.0007342800626567179 0.0006530728017609421 3.951953714404177 0.0004908311632053717 0.0389347963056172 0.0013559487491747644 0.0008877741662947669 0.0006405756059210799 5.211750327891843 0.014175561523181076 0.03970903759021806 0.015653262434542615 0.014872367152640007 0.010869761231477766 56.39560957436452 0.028722327870248334 0.04271742921743659 0.0583503426160064 0.028463898290557774 0.021238339996277826 207.74310672825143
3.642 0.0004168761823653326 0.038946153313512276 0.0010165316740996459 0.0007245077027313498 0.0006474793724194572 3.947323741176082 0.0004906275002117687 0.038934257550653925 0.001348674675837382 0.0008767672496195662 0.0006326348181538952 5.209568607965343 0.013823447569700088 0.039668174473137405 0.015855531003790856 0.0145155346596774 0.010628743906140376 57.47900660657335 0.029542641951505594 0.04266745693035202 0.05753255005134465 0.02928292968726326 0.021812840400633148 206.17488145087623
3.652 0.0004106460542093489 0.03894522472607134 0.0010076344706172957 0.000715137010262156 0.0006421259203124714 3.9496181912738537 0.0004902593353086011 0.03893372320839245 0.0013420439354290715 0.0008659653201139974 0.0006248390415473462 5.21679437948625 0.013464586266304646 0.03962339042312601 0.016057497703874987 0.014152137903007202 0.010383696337554711 58.659350615797266 0.03036765412383961 0.042616409869283035 0.05667266612493203 0.030107278631670488 0.022390909670792193 204.72799072340098
3.662 0.0004050355946294354 0.03894425599182845 0.000999310923460731 0.0007061169086310102 0.0006369784503630009 3.955602831301785 0.0004896222008209945 0.038933192294537795 0.0013360098066846514 0.0008553057887033624 0.0006171428017163104 5.228919037996265 0.013099591288681444 0.03957480906807492 0.016258178715761244 0.013782796710440252 0.010135085641458041 59.88678745650442 0.031185182739598673 0.0425605187153188 0.05578359740301927 0.030924576198266777 0.02296346429360893 203.26347457924305
3.672 0.00039995055450372716 0.03894324610807521 0.0009915668685171874 0.0006973981348789172 0.0006320096829981264 3.9608212915307583 0.0004886342566334328 0.03893266403371213 0.0013305139959467883 0.0008447350265216359 0.0006095082730513517 5.239863669594851 0.012729091990729238 0.039522555664040934 0.01645663158473715 0.01340814708648072 0.009883398852270043 61.08981756179253 0.031984057379570954 0.0424961233881536 0.05487891799019577 0.03172351097810199 0.023522232658910215 201.59269514705696
3.682 0.0003953021211574681 0.038942194245773186 0.0009843912682702591 0.0006889509049220074 0.000627208097356086 3.961738923985152 0.00048723604616516527 0.03893213786036325 0.0013254898124935828 0.0008342201219846473 0.000601913371338871 5.244869783149732 0.012353732591279499 0.03946675730161583 0.016651961030514324 0.013028839525108128 0.009629142540349545 62.208933550954065 0.032754430941971724 0.042419843960054486 0.053972240259791464 0.032494127474973836 0.02405993335494362 199.59246626084214
3.692 0.0003910111150914718 0.038941099767241104 0.0009777592851320505 0.0006807699390301417 0.0006225789936590018 3.9574384840249013 0.00048538895499578683 0.038931613412003796 0.0013208660608919067 0.0008237516054276037 0.0005943530110348264 5.242771601767242 0.011974172079235578 0.03940754327313861 0.01684332326556041 0.012645536926041053 0.009372841979923463 63.22589052332951 0.033488035772592475 0.04232885705067434 0.05307659196539083 0.03322806739128321 0.02457059703462646 197.28677750628745
3.702 0.0003870101143743214 0.038939962253790206 0.0009716342944496944 0.0006728628034335265 0.0006181371960553406 3.9499229023435976 0.0004830725491283012 0.038931090515486384 0.0013165711745925682 0.0008133340940218157 0.0005868316962394386 5.236375742795027 0.011591084962085992 0.039345045597923414 0.017029928891168604 0.012258912234284904 0.009115039907289178 64.17158579840546 0.03417836318812032 0.04222106868377775 0.05220383007876929 0.033918739631335876 0.025049672258249174 194.84862449485212
3.712 0.0003832434474041975 0.03893878152782626 0.000965972113474502 0.0006652265129137338 0.0006138937554009772 3.9429202360685607 0.00048028121627066906 0.03893056916891905 0.0013125367745779866 0.0008029679781594691 0.0005793500091023713 5.230794007139057 0.011205163016732167 0.03927939969446952 0.017211044438688018 0.011869646505191254 0.008856295259997394 65.10801163835553 0.03482075784384315 0.04209497198085274 0.05136413839502589 0.034561413226697695 0.025493609405377267 192.52394635687858
3.722 0.0003796659389426289 0.03893755766357132 0.0009607261078692879 0.0006578231408249548 0.0006098421491082803 3.9399747728058485 0.00047702066028648893 0.03893004952282838 0.0013087000460334152 0.0007926299736417291 0.0005718907153557457 5.230805867328771 0.010817118206903804 0.039210745179510564 0.017385992661416563 0.011478428458060158 0.008597182487603326 66.09565587068872 0.035412425663444415 0.04195023945185729 0.0505656386192545 0.03515322987679432 0.025900706414417256 190.5257396777429
3.732 0.00037624125758626566 0.038936290993711424 0.0009558490388669237 0.000650565983365709 0.0006059502993052569 3.9428481803500444 0.00047330474727876363 0.038929531863865635 0.0013050051744644994 0.0007822615054103833 0.0005644107579504974 5.238668891416098 0.010427686921609848 0.039139226768439436 0.017554151733250346 0.011085956555940227 0.008338291987561123 67.1639856349404 0.03595235722641013 0.04178730012467239 0.049814126859150265 0.03569313320088192 0.026270251847082263 188.9535803605371
3.742 0.0003729404124199999 0.03893498211660569 0.0009512951369997751 0.0006433236171239843 0.0006021620985838086 3.950897273526501 0.0004691530080523819 0.03892901660300723 0.0013014041743675737 0.000771771023429761 0.0005568432207438852 5.253275112983591 0.010037635688880876 0.03906499525143139 0.017714953542799422 0.010692944261704033 0.00808023197752501 68.29788522678055 0.036441171400391104 0.04160748400905806 0.049112964746588675 0.03618171525828782 0.026602668014222775 187.7690132776008
3.752 0.00036974050336074536 0.03893363190796754 0.0009470213057129728 0.000635941660534237 0.0005984081461183455 3.9615568881207017 0.00046458886015269055 0.038928504268516524 0.0012978571330829688 0.0007610507244302241 0.0005491094072510826 5.270839848523209 0.009647768549588032 0.0389882085228594 0.017867881275393616 0.01030012853969443 0.007823631781100697 69.44451124574749 0.036880891207930235 0.04141304224118066 0.04846313088123592 0.03662099119181038 0.026899458863277024 186.82878706258148
3.762 0.00036662373029355805 0.03893224153600401 0.0009429895987148202 0.0006282749574464632 0.0005946215807830372 3.971650723120689 0.0004596384182237189 0.03892799550259387 0.001294331897847215 0.0007500021263768541 0.0005411371173033319 5.286733527659205 0.009258936341433753 0.03890903264520905 0.01801246646020525 0.009908281137620482 0.0075691462216810395 70.53709915887752 0.03727466463634979 0.04120756315094886 0.04786345542980607 0.03701411591360161 0.027163777168029632 185.95773996902673
3.772 0.0003635767638253723 0.03893081247275264 0.0009391701706799717 0.0006202185260604044 0.0005907524147923254 3.978895815601775 0.00045432966859779053 0.03892749106001494 0.001290803350614835 0.0007385610348328874 0.0005328786186849247 5.297583529164196 0.008872048227014036 0.03882764293027111 0.01814828564294009 0.009518221898521027 0.007317460696153669 71.52461166052653 0.03762645315692391 0.0409947458917983 0.04731101035081776 0.037365068967432295 0.02739848801842292 185.0276959535752
3.782 0.0003605906070575653 0.038929346507576235 0.0009355415969798843 0.0006117256831631367 0.0005867749113861806 3.982794252752292 0.00044869179591314987 0.03892699180714362 0.0012872524797289892 0.0007267123400801028 0.000524321718155689 5.302540794773329 0.008488085875085056 0.038744225019119234 0.018274956838239376 0.009130833412504915 0.00706929656821947 72.39143368081257 0.0379407108903607 0.0407782744105222 0.046801477862713985 0.03767833231417195 0.027606042240843176 184.0023717673058
3.792 0.0003576604162116475 0.03892784577261412 0.0009320877791368932 0.0006028070299184423 0.0005826859473666153 3.9843999731994675 0.00044275452973782046 0.03892649872022547 0.0012836654331342848 0.000714489003202181 0.0005154898564928281 5.302997502822986 0.008108120745366801 0.0386589759390995 0.018392135923184456 0.008747076682529544 0.00682541672563392 73.15554854633558 0.03822206892622748 0.04056219816649776 0.04632971752880182 0.03795857450963118 0.027789101563642348 182.92583356447477
3.802 0.00035478496864084296 0.03892631277108151 0.0009287995870909083 0.0005935121568005239 0.0005784952862514807 3.985169186232161 0.0004365474748146179 0.03892601288246113 0.0012800326632798852 0.000701956110786207 0.000506431440846024 5.300993944811006 0.007733334914604468 0.03857210511196624 0.018499513150330757 0.0083680079885378 0.006586631365966619 73.84684546598533 0.03847503385416101 0.040351098893407725 0.04589045764403342 0.0382103476897132 0.027950808099614283 181.86526284922297
3.812 0.00035196600888469745 0.03892475040329074 0.0009256725688131539 0.0005839030070212349 0.0005742123414030815 3.985628320388123 0.00043009945910495965 0.038925535479754095 0.0012763482082266055 0.0006891873372639143 0.0004972030569158897 5.297374103865287 0.007365045792026847 0.03848383528310044 0.018596809975944845 0.007994797559614655 0.006353804163712756 74.47989981296801 0.03870371304791122 0.04014962949453006 0.04547883377671307 0.038437808431948356 0.02809414281326016 180.84595917096576
3.822 0.0003492075957254701 0.03892316198729316 0.0009227082893285162 0.0005740311499950597 0.0005698357573316211 3.9847281313164435 0.00042343796451084617 0.03892506779515228 0.0012726091151307026 0.0006762445660770684 0.00048785384529284484 5.2908581971086965 0.007004734861007408 0.03839440333778605 0.018683776407376246 0.0076287507767447416 0.00612785880794867 75.03860443150221 0.03891157009015586 0.03996222861492698 0.04509094251701981 0.038644465286871744 0.02822157934058977 179.82039696147947
3.832 0.0003465154619519945 0.038921551274625904 0.0009198995850025651 0.0005639291310487064 0.0005653510959652703 3.980252417478072 0.00041658870236977076 0.038924611201913144 0.001268814986443865 0.0006631698200676919 0.0004784177493988085 5.27864642720111 0.006654080165850442 0.0383040609673552 0.018760189065203978 0.007271332261777116 0.005909785434259112 75.48300394216261 0.039101214166437435 0.0397931192894677 0.04472433608454216 0.03883295923633039 0.02833515949270787 178.6915163856066
3.842 0.00034389625996472244 0.03891992245545432 0.0009172290781922515 0.0005536186062394643 0.0005607376032591246 3.9702085936967606 0.0004095753777697885 0.03892416715495242 0.001264967620177666 0.0006499923525251399 0.00046891648144738987 5.258302649903747 0.00631499150019295 0.03821307514683796 0.01882585012873344 0.006924192316870478 0.005700645769437719 75.77611445935455 0.03927422600776011 0.03964609947158535 0.044378442141876334 0.03900488328353516 0.028436276752761492 177.38013720312722
3.852 0.0003413566140144373 0.038918280158691296 0.000914679869835058 0.000543128904367066 0.0005559810119359479 3.954415510951557 0.0004024196732785097 0.0389237371803112 0.0012610707111355233 0.0006367456499925717 0.00045937057473340737 5.229842198435442 0.00598964595168003 0.0381217283879971 0.018880587290149683 0.0065891938445985015 0.0055015750370892 75.91557328629574 0.03943102587094373 0.03952441173655819 0.04405489307206126 0.039160649244479 0.02852558142922483 175.89834259453062
3.862 0.0003389021319648946 0.038916629447182806 0.000912239345174706 0.0005325137226921168 0.0005510858374304689 3.9352145201541693 0.0003951414840607037 0.03892332286225828 0.0012571295749114622 0.0006234834291574922 0.0004498115604417224 5.1966580847046515 0.00568051938076548 0.03803031873793333 0.018924254789727722 0.006268436250050444 0.0053137780777969155 75.94935819859643 0.03957079549164895 0.039430643171886944 0.04375774131601093 0.039299413905510845 0.02860292926419714 174.38171567057162
3.872 0.0003365366865610275 0.03891497580306523 0.0009098802785897211 0.0005218539417592348 0.0005460802959202793 3.9167039728985693 0.0003877594464392232 0.03892292582769459 0.001253150870618239 0.0006102837670798857 0.0004402875408054426 5.164559899046847 0.0053904063494929115 0.03793915950294683 0.018956735550374457 0.005964271045359974 0.005138516961202457 75.9632815073993 0.039691471387815945 0.039366593639794875 0.04349352531131461 0.039419079796597374 0.02866728069368619 173.05620466137688
3.882 0.00033426204325634365 0.03891332510403434 0.0009075681156374289 0.0005112415718319444 0.0005410108614923803 3.9030114361351167 0.00038029180054698026 0.03892254772754595 0.0012491423267240146 0.0005972366824126738 0.0004308578752363657 5.139386878539035 0.0051224169607691555 0.037848578687941586 0.01897794438170697 0.005679302019254946 0.004977087767100716 76.0456976864626 0.039789823168670586 0.03933331688860536 0.04327114530276458 0.03951638089133662 0.028716824536488817 172.1561713773796
3.892 0.0003320782687567492 0.038911683597572515 0.0009052724470847429 0.0005007506464838278 0.0005359290553230957 3.8964208903153907 0.00037275759278772774 0.03892219021472307 0.001245112494600263 0.0005844198619883073 0.0004215787499986542 5.12442322827834 0.004879934578668826 0.03775891815116966 0.018987832184796345 0.0054163609679846415 0.004830785209667152 76.24742033363248 0.039861613992985954 0.039331148401456885 0.0431015316657002 0.03958704736426652 0.028749060478363415 171.8356750659219
3.902 0.0003299850959782447 0.03891005787421206 0.0009029698370210053 0.000490409533639893 0.0005308770509028434 3.8961677228044143 0.00036517814669832544 0.038921854917989794 0.0012410705720590361 0.0005718748723519896 0.00041248692469870584 5.118776190148582 0.004666515163924521 0.03767053248151778 0.018986391055763475 0.005178448441279375 0.0047008552709860065 76.55508847375931 0.03990181739426827 0.03935978686961734 0.04299711742373731 0.0396260221617169 0.028760930451406132 172.11176845458354
3.912 0.0003279837406078545 0.03890845483376654 0.0009006415921611301 0.00048019052301798203 0.0005258793337623482 3.8984420756133438 0.0003575786253861926 0.03892154341081713 0.0012370263427053758 0.0005595976372601263 0.00040359082494573233 5.117415798148082 0.00448571029340543 0.037583787611372474 0.01897366015292124 0.004968628690466754 0.004588437798675169 76.88993140735055 0.03990484826680542 0.039418754234778114 0.042971159918019704 0.03962768783363244 0.02874944655443266 172.8625404924455
3.922 0.0003260787279711279 0.038906881639423435 0.000898265013858165 0.00047002520117480343 0.0005209447254991518 3.897775354673968 0.0003499894092471909 0.0389212571741992 0.001232990259599955 0.0005475507424315973 0.00039487501153452116 5.113103903526883 0.004340806420966676 0.037499059183743765 0.018949732152027127 0.004789870861431138 0.004494502872145753 77.1366750770147 0.039864766302459644 0.03950690998006383 0.0430369882376383 0.03958606438082623 0.028711005610247208 173.88764418029191
3.932 0.0003242793000006705 0.03890534565977825 0.0008958140825492979 0.00045984111477837615 0.0005160778965890224 3.889540277749435 0.0003424469609247291 0.038920997552638927 0.0012289736632773566 0.0005356940036213551 0.0003863172419169358 5.099755460023437 0.00423449595166856 0.03741673069881795 0.018914760066066166 0.0046448367834415714 0.004419786392908773 77.19622252898375 0.03977543072148568 0.03962244288095003 0.043207238241679505 0.03949496029765533 0.02864133777441663 175.01797994672293
3.942 0.00032260010108547325 0.03890385440301635 0.0008932660290593672 0.0004496035653683352 0.0005112945439103619 3.8724607889998297 0.0003349938766208886 0.0389207657031517 0.0012249890784902574 0.0005240194657679452 0.000377910374070238 5.075767530698311 0.004168528442887233 0.03733719147252248 0.01886896415434431 0.004535630734989041 0.0043647315240507535 77.03918284034685 0.039630612708429776 0.0397630376738792 0.043493100729405335 0.03934808593865763 0.028535679473490706 176.22850983456016
3.952 0.0003210611712776218 0.03890241544314041 0.0008906032774315603 0.00043934233063868213 0.0005066319399505329 3.8496148386570166 0.0003276779350447682 0.038920562538102006 0.0012210504975921049 0.0005125731576894382 0.0003696780196283311 5.0453489536948215 0.004143419417796939 0.03726083444701165 0.01881263859958023 0.00446354590297346 0.0043294429604036405 76.72852698274176 0.0394241001099547 0.039926414015122015 0.04390361926421226 0.039139164082494626 0.028389459366089546 177.68929515786067
3.962 0.00031968720622826534 0.038901036337055016 0.000887813605608491 0.0004291487301568366 0.0005021485683280689 3.8272175789111063 0.00032055012978911534 0.03892038866376914 0.0012171735497944342 0.0005014508975779546 0.0003616750980840775 5.016892059776055 0.004158299416192113 0.03718805389884554 0.018746157601095687 0.004428858170574572 0.004313660268959554 76.39504118625587 0.039149837917943395 0.040110274953916385 0.04444502557940997 0.038862078901923204 0.02819817126478893 179.71849301838995
3.972 0.00031850601103502953 0.03889972453375291 0.0008848906048203832 0.0004191417964951979 0.0004979120844793611 3.811898038351779 0.0003136618629588364 0.03892024431745931 0.001213375476936233 0.0004907673420496616 0.00035397145551423155 4.999326729023226 0.004210954002110954 0.037119243093808894 0.018669980524411902 0.004430719560428813 0.004316754563363718 76.17964302887668 0.03880214380498661 0.040312436622033834 0.0451201137627603 0.03851109791149806 0.027957497858168815 182.6614155789618
3.982 0.000317546283088414 0.0388984872780419 0.0008818341081672659 0.00040941773985651137 0.0004939809281922093 3.807902029881945 0.00030706163691466865 0.03892012930652075 0.0012096748902320595 0.00048061106332376765 0.0003466253293250451 4.998365446158514 0.004298046493023325 0.03705479193714896 0.018584655764571273 0.004467184548831164 0.004337749769448431 76.1729991437202 0.0383760286507851 0.04053109480123096 0.0459276834825954 0.03808119231560053 0.027663640512615145 186.75392342631432
3.992 0.0003168350361853972 0.03889733151184516 0.0008786501782172251 0.00040000703681592685 0.0004903885580714326 3.81528808492062 0.00030079166872881165 0.03892004295267115 0.0012060913309097827 0.00047100714660129497 0.00033965947671840663 5.01406517488607 0.004415459760048089 0.036995084664558336 0.018490823018131312 0.004535367452213908 0.004375366269270925 76.37602838695678 0.03786763617405317 0.04076508283900225 0.04686208681017489 0.03756846861626137 0.027313669997022595 192.01733979934005


==> figures/oblique_pressure_pulse/data/grcbc_reference_Ma0.0_alpha0.5.dat <==
t p rho u e_p e_rho e_u
0.002 0.0626587134367927 5.624781265845449e-06 0.0008438338865035244 0.0 0.0 0.0
0.012 0.06241360937343764 0.00019875609971315916 0.006944175712727423 0.0 0.0 0.0
0.022 0.061781507112572666 0.0006992857672625471 0.013170006439593526 0.0 0.0 0.0
0.032 0.06078263975738754 0.0014997479992360184 0.019240220575954387 0.0 0.0 0.0
0.042 0.05945524464401113 0.0025826941653944225 0.02508595911556636 0.0 0.0 0.0
0.052 0.057848710120095334 0.003925388556866419 0.03064622295905954 0.0 0.0 0.0
0.062 0.05602066979150492 0.005501014114165747 0.03586857839742519 0.0 0.0 0.0
0.072 0.05403398037835952 0.007279910121648925 0.040710242058990896 0.0 0.0 0.0
0.082 0.05195377758294469 0.00923076481560311 0.04513870618621796 0.0 0.0 0.0
0.092 0.04984473664800899 0.011321689053001077 0.04913193337650491 0.0 0.0 0.0
0.102 0.04776857412483321 0.013521131025064954 0.052678172066440744 0.0 0.0 0.0
0.112 0.045781773841709714 0.01579861996029614 0.05577545159128119 0.0 0.0 0.0
0.122 0.043933517833936585 0.018125345301773694 0.05843081608950194 0.0 0.0 0.0
0.132 0.04226385163440081 0.02047458737441163 0.060659353770440606 0.0 0.0 0.0
0.142 0.04080219514666205 0.02282201856289907 0.06248307461267683 0.0 0.0 0.0
0.152 0.03956638876456013 0.02514589333713486 0.06392968657358691 0.0 0.0 0.0
0.162 0.038562490740091944 0.027427143357914744 0.06503131793174052 0.0 0.0 0.0
0.172 0.03778547687060524 0.02964939181648724 0.06582323080509872 0.0 0.0 0.0
0.182 0.03722083732796919 0.0317988997538788 0.06634256747059042 0.0 0.0 0.0
0.192 0.0368468705928295 0.03386445641013631 0.06662716654884152 0.0 0.0 0.0
0.202 0.036637323562294453 0.03583722538490647 0.06671448058482686 0.0 0.0 0.0
0.212 0.03656398311587263 0.03771055817841094 0.06664062049156637 0.0 0.0 0.0
0.222 0.036598894485652296 0.03947978622659284 0.06643954616498911 0.0 0.0 0.0
0.232 0.03671602018473429 0.04114200169305926 0.06614241656072306 0.0 0.0 0.0
0.242 0.03689229789084698 0.04269583601636191 0.06577710666425642 0.0 0.0 0.0
0.252 0.037108162315132504 0.04414124361141535 0.06536789299691745 0.0 0.0 0.0
0.262 0.03734765059714983 0.04547929634691672 0.06493530349091436 0.0 0.0 0.0
0.272 0.03759822165356671 0.04671199268571374 0.06449612167897453 0.0 0.0 0.0
0.282 0.03785040437714258 0.04784208387447872 0.0640635292413737 0.0 0.0 0.0
0.292 0.03809736330412995 0.048872918372034835 0.06364736539203408 0.0 0.0 0.0
0.302 0.03833444348673592 0.049808304774956666 0.06325447703275582 0.0 0.0 0.0
0.312 0.03855873373885117 0.05065239279607803 0.06288913073206612 0.0 0.0 0.0
0.322 0.038768670599515755 0.05140957137435719 0.06255345675445576 0.0 0.0 0.0
0.332 0.038963693831957046 0.05208438272031929 0.06224789670096615 0.0 0.0 0.0
0.342 0.03914395687303628 0.05268145096214492 0.06197162986524181 0.0 0.0 0.0
0.352 0.03931009112397316 0.053205423973480284 0.06172295882198353 0.0 0.0 0.0
0.362 0.03946302019538515 0.05366092685177951 0.06149964105795525 0.0 0.0 0.0
0.372 0.039603818353476594 0.05405252532853817 0.06129915960211462 0.0 0.0 0.0
0.382 0.03973360633521221 0.05438469724881782 0.06111893134101766 0.0 0.0 0.0
0.392 0.039853477863346344 0.05466181042290776 0.06095645698653578 0.0 0.0 0.0
0.402 0.03996445154933136 0.054888105700633086 0.06080942060463449 0.0 0.0 0.0
0.412 0.040067444191087175 0.055067684660935416 0.06067574803070338 0.0 0.0 0.0
0.422 0.040163261397897804 0.0552045013244276 0.06055363269751386 0.0 0.0 0.0
0.432 0.040252600239056364 0.0553023567806129 0.06044153625511764 0.0 0.0 0.0
0.442 0.04033605803639722 0.05536489521930927 0.060338171192720114 0.0 0.0 0.0
0.452 0.04041414292686433 0.05539560019822101 0.06024247292060138 0.0 0.0 0.0
0.462 0.04048728476131756 0.05539779095816231 0.0601535680711075 0.0 0.0 0.0
0.472 0.04055584712164206 0.055374619425517295 0.0600707437071902 0.0 0.0 0.0
0.482 0.04062014116750296 0.05532906853014046 0.05999341948505853 0.0 0.0 0.0
0.492 0.040680440112121484 0.05526395169616501 0.05992112268028008 0.0 0.0 0.0
0.502 0.04073699135000523 0.05518191258287499 0.059853465058589225 0.0 0.0 0.0
0.512 0.04079002347763662 0.055085424103793565 0.059790121149688645 0.0 0.0 0.0
0.522 0.04083974796536562 0.05497678657969871 0.059730809104983094 0.0 0.0 0.0
0.532 0.04088635842038097 0.054858126032818234 0.059675276418756355 0.0 0.0 0.0
0.542 0.040930031560421916 0.05473139416871905 0.059623291707936434 0.0 0.0 0.0
0.552 0.04097093159620593 0.05459837085286145 0.05957464067866883 0.0 0.0 0.0
0.562 0.04100921532845407 0.05446066827634424 0.05952912204080503 0.0 0.0 0.0
0.572 0.04104503326139282 0.05431973504344685 0.05948654040573041 0.0 0.0 0.0
0.582 0.04107852500309815 0.05417685925791398 0.059446697437793745 0.0 0.0 0.0
0.592 0.0411098120823633 0.05403317148594462 0.059409384849905336 0.0 0.0 0.0
0.602 0.04113899244260449 0.05388964913403081 0.059374380107051275 0.0 0.0 0.0
0.612 0.041166137330853954 0.053747122606979975 0.059341441543066545 0.0 0.0 0.0
0.622 0.04119128764259354 0.05360628210884101 0.05931029919517118 0.0 0.0 0.0
0.632 0.04121444626842011 0.05346768355318984 0.05928063984901367 0.0 0.0 0.0
0.642 0.04123556405091557 0.05333175242335711 0.05925208506427843 0.0 0.0 0.0
0.652 0.041254517656120766 0.05319878474243743 0.05922415976875285 0.0 0.0 0.0
0.662 0.04127107906346349 0.053068944797771744 0.05919625018146017 0.0 0.0 0.0
0.672 0.04128487885411042 0.05294226015339556 0.0591675525659037 0.0 0.0 0.0
0.682 0.041295365469266015 0.052818614610636146 0.05913701344106177 0.0 0.0 0.0
0.692 0.0413017571460667 0.05269773789323367 0.05910325560042374 0.0 0.0 0.0
0.702 0.041302975420995924 0.05257918780085826 0.05906447666892912 0.0 0.0 0.0
0.712 0.041297544879183676 0.05246231864578555 0.059018302102710266 0.0 0.0 0.0
0.722 0.04128344561222148 0.05234623032407998 0.058961574082986586 0.0 0.0 0.0
0.732 0.04125791379490939 0.05222969626773552 0.05889006759299102 0.0 0.0 0.0
0.742 0.04121720826816753 0.05211107815296841 0.058798158550996425 0.0 0.0 0.0
0.752 0.04115640260327707 0.05198825233028364 0.05867853135856039 0.0 0.0 0.0
0.762 0.041069310438406004 0.05185859234478921 0.058522079787530025 0.0 0.0 0.0
0.772 0.040948671520077765 0.051719059421965814 0.058318174587750786 0.0 0.0 0.0
0.782 0.0407866805321558 0.05156643348720189 0.05805540084953266 0.0 0.0 0.0
0.792 0.04057582796733517 0.05139766994964615 0.057722712671921854 0.0 0.0 0.0
0.802 0.040309888887298244 0.05121031175793063 0.05731077639243705 0.0 0.0 0.0
0.812 0.03998481370101163 0.051002852734178455 0.056813170433248295 0.0 0.0 0.0
0.822 0.03959929305832917 0.05077495719175189 0.05622714180323431 0.0 0.0 0.0
0.832 0.03915487680630067 0.05052748788329516 0.05555377057707188 0.0 0.0 0.0
0.842 0.03865566802477304 0.05026235481841427 0.05479758349193386 0.0 0.0 0.0
0.852 0.03810772402586073 0.0499822440202944 0.05396579865145751 0.0 0.0 0.0
0.862 0.0375183404226071 0.049690302563603225 0.053067429963213765 0.0 0.0 0.0
0.872 0.03689537273713337 0.04938984546760698 0.052112441038782965 0.0 0.0 0.0
0.882 0.036246690596377334 0.049084123800973 0.05111105825535283 0.0 0.0 0.0
0.892 0.03557979627104241 0.048776166109697025 0.05007327775227586 0.0 0.0 0.0
0.902 0.03490159330264729 0.048468685905132314 0.04900855172242732 0.0 0.0 0.0
0.912 0.03421826816602162 0.04816403886698098 0.04792561284410332 0.0 0.0 0.0
0.922 0.03353524656012565 0.047864213239740286 0.046832388305015335 0.0 0.0 0.0
0.932 0.032857197959335914 0.04757084165595471 0.04573596582370145 0.0 0.0 0.0
0.942 0.03218807231147895 0.04728522660868094 0.044642592489722445 0.0 0.0 0.0
0.952 0.031531150644345675 0.047008371735860775 0.04355769620908316 0.0 0.0 0.0
0.962 0.03088908516029069 0.0467410099289603 0.0424859175294262 0.0 0.0 0.0
0.972 0.03026391272413607 0.046483622757955735 0.04143114125949008 0.0 0.0 0.0
0.982 0.02965705077706316 0.0462364541119272 0.04039652755215297 0.0 0.0 0.0
0.992 0.029069305136757775 0.04599952737081527 0.03938454647275246 0.0 0.0 0.0
1.002 0.02850091450635495 0.04577267361495025 0.03839701048168623 0.0 0.0 0.0
1.012 0.027951631851069848 0.045555570148389526 0.03743509318247218 0.0 0.0 0.0
1.022 0.027420820572279247 0.045347781356536644 0.03649933749786039 0.0 0.0 0.0
1.032 0.026907538369591363 0.04514879274948058 0.03558967737123491 0.0 0.0 0.0
1.042 0.026410591891391135 0.044958033304345064 0.034705494540320105 0.0 0.0 0.0
1.052 0.025928562003621515 0.04477488723595402 0.03384570532009368 0.0 0.0 0.0
1.062 0.025459814695939456 0.04459870076243695 0.03300885109154986 0.0 0.0 0.0
1.072 0.02500251899744435 0.04442879046938327 0.03219316822110955 0.0 0.0 0.0
1.082 0.024554687535933324 0.0442644575868067 0.0313966277451134 0.0 0.0 0.0
1.092 0.024114243027229133 0.04410500881131639 0.03061695004293145 0.0 0.0 0.0
1.102 0.02367910401752989 0.04394978140232652 0.02985161690272847 0.0 0.0 0.0
1.112 0.023247279035070373 0.04379816897565873 0.029097920762922874 0.0 0.0 0.0
1.122 0.022816958904540934 0.04364964471334984 0.028353092311719726 0.0 0.0 0.0
1.132 0.022386603114260065 0.04350378076244337 0.0276145229640968 0.0 0.0 0.0
1.142 0.0219550265427181 0.04336026551409968 0.02688005923758516 0.0 0.0 0.0
1.152 0.021521497337887576 0.043218921294673834 0.026148311976709564 0.0 0.0 0.0
1.162 0.021085843730068343 0.04307972133711578 0.025418907382223663 0.0 0.0 0.0
1.172 0.020648540654938586 0.04294279857230916 0.024692611803361676 0.0 0.0 0.0
1.182 0.02021072775372438 0.042808435482914985 0.023971287057420212 0.0 0.0 0.0
1.192 0.019774119760788036 0.04267702841359943 0.023257674133974587 0.0 0.0 0.0
1.202 0.019340808613074745 0.04254902990251259 0.022555050020610794 0.0 0.0 0.0
1.212 0.018913001509170073 0.04242488246161507 0.021866836956283726 0.0 0.0 0.0
1.222 0.018492763511677977 0.042304960689834394 0.021196249706804438 0.0 0.0 0.0
1.232 0.01808182550367494 0.04218953428843614 0.02054604287504106 0.0 0.0 0.0
1.242 0.01768148713271222 0.04207875584544454 0.019918380902519805 0.0 0.0 0.0
1.252 0.017292609177628284 0.04197266912820006 0.019314817343054007 0.0 0.0 0.0
1.262 0.016915666529993847 0.04187122932109827 0.018736349315041183 0.0 0.0 0.0
1.272 0.01655082725504919 0.04177432664052525 0.018183508945579928 0.0 0.0 0.0
1.282 0.016198030899866878 0.04168180748422105 0.017656460105869784 0.0 0.0 0.0
1.292 0.015857052212212768 0.04159349064619912 0.01715507899364305 0.0 0.0 0.0
1.302 0.015527547645666854 0.04150917865343015 0.01667900743129742 0.0 0.0 0.0
1.312 0.015209087822728702 0.04142866539183867 0.01622767717836913 0.0 0.0 0.0
1.322 0.014901179790296511 0.04135174116614737 0.0158003120034992 0.0 0.0 0.0
1.332 0.014603281080888719 0.04127819585453661 0.015395920275043969 0.0 0.0 0.0
1.342 0.014314806201109104 0.041207820478946895 0.015013292369436753 0.0 0.0 0.0
1.352 0.014035126730089342 0.04114040756412807 0.014651013529962273 0.0 0.0 0.0
1.362 0.01376356814345898 0.041075750940387214 0.014307495599416768 0.0 0.0 0.0
1.372 0.013499408095417885 0.04101364583387028 0.013981023617739027 0.0 0.0 0.0
1.382 0.013241880859348703 0.04095388997755552 0.013669808737357516 0.0 0.0 0.0
1.392 0.012990190711553277 0.04089628607470567 0.013372038370675592 0.0 0.0 0.0
1.402 0.012743533956086366 0.04084064541223237 0.013085917219506542 0.0 0.0 0.0
1.412 0.012501126308215536 0.0407867919742173 0.012809697317054454 0.0 0.0 0.0
1.422 0.012262230540883273 0.0407345661979729 0.012541699467415183 0.0 0.0 0.0
1.432 0.012026179275125035 0.04068382760976836 0.012280330887973314 0.0 0.0 0.0
1.442 0.011792389484044692 0.0406344559224345 0.012024103562694014 0.0 0.0 0.0
1.452 0.01156036800582299 0.04058635063613912 0.011771655288142857 0.0 0.0 0.0
1.462 0.011329709872293923 0.04053942955358459 0.011521772135352699 0.0 0.0 0.0
1.472 0.011100092734941783 0.0404936267914018 0.011273408821939054 0.0 0.0 0.0
1.482 0.010871270801234088 0.040448890822458713 0.011025703081719249 0.0 0.0 0.0
1.492 0.010643070789249585 0.04040518289331358 0.010777981172275753 0.0 0.0 0.0
1.502 0.010415390988277047 0.040362475921564084 0.010529753445048962 0.0 0.0 0.0
1.512 0.010188202994965463 0.04032075375692034 0.010280701064025127 0.0 0.0 0.0
1.522 0.009961554456100905 0.04028001053980298 0.010030656988557613 0.0 0.0 0.0
1.532 0.009735570510017218 0.040240249847106196 0.009779585718046869 0.0 0.0 0.0
1.542 0.009510451806445936 0.04020148339000993 0.009527566333687907 0.0 0.0 0.0
1.552 0.009286468007374747 0.04016372920150079 0.009274781817088582 0.0 0.0 0.0
1.562 0.009063947040899809 0.040127009439587025 0.00902151501872014 0.0 0.0 0.0
1.572 0.008843261524023609 0.0400913480587559 0.008768149059905007 0.0 0.0 0.0
1.582 0.00862481430913749 0.0400567686299146 0.008515168303585653 0.0 0.0 0.0
1.592 0.008409024993688341 0.04002329253007137 0.008263155671198579 0.0 0.0 0.0
1.602 0.008196318640180635 0.039990937615768336 0.008012782930328132 0.0 0.0 0.0
1.612 0.007987117132138517 0.0399597173787853 0.007764792348759482 0.0 0.0 0.0
1.622 0.0077818327894548026 0.03992964049071958 0.007519970309147331 0.0 0.0 0.0
1.632 0.007580863261226966 0.03990071059137753 0.007279115519988331 0.0 0.0 0.0
1.642 0.007384586471608584 0.03987292617392938 0.0070430056938475625 0.0 0.0 0.0
1.652 0.007193354529317682 0.03984628045758751 0.0068123667227294 0.0 0.0 0.0
1.662 0.007007485924547209 0.039820761195875555 0.0065878476227164365 0.0 0.0 0.0
1.672 0.006827255958007777 0.039796350432128064 0.006370003166741743 0.0 0.0 0.0
1.682 0.006652886129730328 0.039773024276646377 0.0061592844360100875 0.0 0.0 0.0
1.692 0.006484534031600997 0.03975075283066486 0.005956035808075987 0.0 0.0 0.0
1.702 0.00632228578252183 0.03972950039444161 0.00576049580850352 0.0 0.0 0.0
1.712 0.006166152817223441 0.03970922604746438 0.005572799481153002 0.0 0.0 0.0
1.722 0.0060160738520580815 0.03968988459045657 0.0053929814497441575 0.0 0.0 0.0
1.732 0.005871921611762899 0.039671427743502775 0.005220980534728834 0.0 0.0 0.0
1.742 0.005733513083946122 0.03965380545310657 0.005056647286213005 0.0 0.0 0.0
1.752 0.005600621921720676 0.03963696717911586 0.004899754813493666 0.0 0.0 0.0
1.762 0.005472991801424094 0.039620863071430666 0.004750011961363222 0.0 0.0 0.0
1.772 0.005350349605131147 0.03960544496877509 0.004607077528303321 0.0 0.0 0.0
1.782 0.0052324172106614055 0.03959066715956881 0.004470574934418691 0.0 0.0 0.0
1.792 0.005118920815439493 0.03957648686723445 0.004340107394401952 0.0 0.0 0.0
1.802 0.00500959733158084 0.03956286447122401 0.004215273297625915 0.0 0.0 0.0
1.812 0.0049041981863790505 0.03954976352566977 0.004095680512598798 0.0 0.0 0.0
1.822 0.004802491309525752 0.03953715065494056 0.003980957900005076 0.0 0.0 0.0
1.832 0.004704261975731802 0.03952499538407292 0.003870763016108669 0.0 0.0 0.0
1.842 0.004609312815613709 0.03951326993069839 0.0037647861573045184 0.0 0.0 0.0
1.852 0.004517463156285287 0.039501948972947974 0.0036627514765172923 0.0 0.0 0.0
1.862 0.004428547983450009 0.039491009414485495 0.00356441565707814 0.0 0.0 0.0
1.872 0.004342416909983194 0.039480430169923454 0.0034695643267603723 0.0 0.0 0.0
1.882 0.004258933321021185 0.0394701919772192 0.003378006789307106 0.0 0.0 0.0
1.892 0.004177973484349232 0.039460277221286914 0.0032895705085226605 0.0 0.0 0.0
1.902 0.004099425278276995 0.03945066974929698 0.003204097072511806 0.0 0.0 0.0
1.912 0.00402318649751623 0.039441354678968206 0.00312144043689657 0.0 0.0 0.0
1.922 0.0039491631707150796 0.03943231822541686 0.003041466673568905 0.0 0.0 0.0
1.932 0.0038772684559727957 0.039423547573146964 0.002964053612046023 0.0 0.0 0.0
1.942 0.0038074222678239934 0.03941503079377271 0.0028890894584069145 0.0 0.0 0.0
1.952 0.0037395511714626846 0.039406756780905376 0.002816471034153734 0.0 0.0 0.0
1.962 0.003673587837032153 0.03939871516909524 0.002746103101490176 0.0 0.0 0.0
1.972 0.0036094697320354493 0.0393908962280549 0.0026778994023199357 0.0 0.0 0.0
1.982 0.0035471374117265367 0.03938329075383583 0.0026117842762525753 0.0 0.0 0.0
1.992 0.00348653314046205 0.039375889988235685 0.002547692792906648 0.0 0.0 0.0
2.002 0.003427600335980785 0.03936868558066299 0.002485568270286527 0.0 0.0 0.0
2.012 0.0033702837341469463 0.039361669581155175 0.0024253581019650166 0.0 0.0 0.0
2.022 0.0033145297658045557 0.03935483444146183 0.0023670101452315318 0.0 0.0 0.0
2.032 0.003260286718052147 0.03934817300862249 0.002310471381861807 0.0 0.0 0.0
2.042 0.003207504637475982 0.03934167850985784 0.0022556887494386457 0.0 0.0 0.0
2.052 0.00315613521326011 0.03933534453458999 0.0022026106182168066 0.0 0.0 0.0
2.062 0.0031061318459441253 0.039329165017017324 0.002151187443428991 0.0 0.0 0.0
2.072 0.0030574499064928407 0.039323134219070105 0.0021013712489997075 0.0 0.0 0.0
2.082 0.0030100470758736135 0.03931724671434326 0.002053114536813324 0.0 0.0 0.0
2.092 0.0029638836874186316 0.039311497375032985 0.0020063692292657696 0.0 0.0 0.0
2.102 0.0029189230170329574 0.03930588135982404 0.001961085746082704 0.0 0.0 0.0
2.112 0.0028751313621579104 0.039300394092975574 0.001917212160891111 0.0 0.0 0.0
2.122 0.002832477628808169 0.03929503122333487 0.0018746938406680083 0.0 0.0 0.0
2.132 0.002790932225218394 0.03928978856270937 0.0018334744287038835 0.0 0.0 0.0
2.142 0.002750465388053913 0.03928466201912773 0.001793498742781082 0.0 0.0 0.0
2.152 0.0027110454258230704 0.03927964754780673 0.0017547170853692473 0.0 0.0 0.0
2.162 0.002672637484722006 0.03927474113446715 0.0017170893221216238 0.0 0.0 0.0
2.172 0.00263520326821982 0.039269938810302725 0.001680586700787225 0.0 0.0 0.0
2.182 0.002598701841712012 0.03926523668939823 0.0016451900674782454 0.0 0.0 0.0
2.192 0.002563091395319822 0.03926063102186753 0.0016108846096879045 0.0 0.0 0.0
2.202 0.002528331628318733 0.03925611825986642 0.0015776528863250454 0.0 0.0 0.0
2.212 0.00249438620415797 0.03925169512824521 0.0015454689321005714 0.0 0.0 0.0
2.222 0.0024612245881242734 0.03924735867953337 0.0015142959613884668 0.0 0.0 0.0
2.232 0.002428822723072553 0.03924310630884756 0.0014840884621052908 0.0 0.0 0.0
2.242 0.0023971624778305854 0.03923893571822806 0.0014547970394395162 0.0 0.0 0.0
2.252 0.002366230329348809 0.03923484484369675 0.0014263728333905323 0.0 0.0 0.0
2.262 0.002336015866038724 0.03923083177160128 0.0013987690343613497 0.0 0.0 0.0
2.272 0.002306510279910882 0.03922689466180891 0.001371939741676643 0.0 0.0 0.0
2.282 0.0022777044584756626 0.03922303167475279 0.0013458391187195732 0.0 0.0 0.0
2.292 0.002249586252498949 0.03921924089106356 0.0013204240686585948 0.0 0.0 0.0
2.302 0.0022221372317081504 0.039215520228864584 0.0012956608268788303 0.0 0.0 0.0
2.312 0.0021953302192383455 0.0392118673906435 0.0012715319908969947 0.0 0.0 0.0
2.322 0.0021691291852132246 0.03920827988003512 0.0012480388885974677 0.0 0.0 0.0
2.332 0.002143492200624309 0.03920475510352401 0.0012251965113612563 0.0 0.0 0.0
2.342 0.002118376610113334 0.03920129052829355 0.0012030228877250703 0.0 0.0 0.0
2.352 0.002093744501296453 0.03919788383883381 0.0011815280547281533 0.0 0.0 0.0
2.362 0.002069566688510595 0.03919453304274381 0.0011607072023343873 0.0 0.0 0.0
2.372 0.0020458245123673936 0.03919123651017964 0.0011405390789150844 0.0 0.0 0.0
2.382 0.002022509776784978 0.03918799296102775 0.001120987742767612 0.0 0.0 0.0
2.392 0.0019996233580930355 0.039184801418191424 0.0011020056583210278 0.0 0.0 0.0
2.402 0.0019771726230086114 0.039181661131652876 0.0010835380988450018 0.0 0.0 0.0
2.412 0.001955167607784016 0.03917857147084501 0.0010655298229512624 0.0 0.0 0.0
2.422 0.0019336164325919132 0.03917553179641487 0.0010479333416985547 0.0 0.0 0.0
2.432 0.0019125212303339632 0.03917254134466269 0.0010307154254943535 0.0 0.0 0.0
2.442 0.0018918760374691136 0.03916959916338798 0.0010138581316726082 0.0 0.0 0.0
2.452 0.001871667204542765 0.03916670411509051 0.0009973538847833103 0.0 0.0 0.0
2.462 0.0018518755387935456 0.0391638549283328 0.0009811985508882295 0.0 0.0 0.0
2.472 0.001832478697425156 0.03916105025937992 0.000965387905779329 0.0 0.0 0.0
2.482 0.0018134528506628857 0.03915828873795263 0.0009499197063339065 0.0 0.0 0.0
2.492 0.0017947737659896577 0.03915556899886306 0.0009347983663429973 0.0 0.0 0.0
2.502 0.0017764181028671092 0.039152889717364 0.0009200367043443589 0.0 0.0 0.0
2.512 0.001758365261515331 0.03915024965581024 0.0009056517302224095 0.0 0.0 0.0
2.522 0.0017405991232979138 0.039147647705669295 0.000891656707536401 0.0 0.0 0.0
2.532 0.0017231085689491442 0.03914508289894783 0.0008780549430135616 0.0 0.0 0.0
2.542 0.0017058863530492081 0.03914255438032858 0.0008648390256235142 0.0 0.0 0.0
2.552 0.0016889271874580998 0.03914006136164587 0.0008519943293490785 0.0 0.0 0.0
2.562 0.0016722265300903262 0.039137603094802915 0.00083950224038305 0.0 0.0 0.0
2.572 0.0016557808954012457 0.03913517888210063 0.0008273399354454121 0.0 0.0 0.0
2.582 0.0016395890501043925 0.039132788108025465 0.0008154781437089206 0.0 0.0 0.0
2.592 0.0016236525723938519 0.039130430255508934 0.0008038814385900393 0.0 0.0 0.0
2.602 0.0016079748119483363 0.03912810488260209 0.0007925138482878066 0.0 0.0 0.0
2.612 0.001592558826455587 0.039125811571304056 0.0007813473420831961 0.0 0.0 0.0
2.622 0.0015774059510433591 0.03912354988608478 0.0007703670675306607 0.0 0.0 0.0
2.632 0.0015625161973340845 0.0391213193710919 0.0007595689622651934 0.0 0.0 0.0
2.642 0.001547890007013549 0.039119119579267114 0.0007489514105607644 0.0 0.0 0.0
2.652 0.0015335294982546442 0.03911695009605142 0.0007385076326286379 0.0 0.0 0.0
2.662 0.0015194375466900997 0.0391148105229394 0.0007282248503807466 0.0 0.0 0.0
2.672 0.0015056147258645585 0.03911270041963613 0.0007180904422183356 0.0 0.0 0.0
2.682 0.0014920558513808768 0.03911061923821794 0.0007080995451092092 0.0 0.0 0.0
2.692 0.0014787481728975502 0.039108566289059635 0.0006982580265523442 0.0 0.0 0.0
2.702 0.001465671991990403 0.0391065407537293 0.0006885795968298123 0.0 0.0 0.0
2.712 0.0014528028851235099 0.039104541729126016 0.0006790811684213746 0.0 0.0 0.0
2.722 0.0014401141734466435 0.03910256827678512 0.0006697812360692432 0.0 0.0 0.0
2.732 0.0014275790454213646 0.039100619465605946 0.0006607016649260665 0.0 0.0 0.0
2.742 0.0014151727549483266 0.03909869441506428 0.0006518685800967157 0.0 0.0 0.0
2.752 0.0014028753857839912 0.03909679234713984 0.0006433081529245751 0.0 0.0 0.0
2.762 0.001390674693309049 0.03909491263769335 0.0006350381960017757 0.0 0.0 0.0
2.772 0.001378567618865996 0.03909305484255877 0.0006270614855682285 0.0 0.0 0.0
2.782 0.001366559393671086 0.03909121868058195 0.0006193661590041365 0.0 0.0 0.0
2.792 0.0013546606835231768 0.03908940398323821 0.0006119322665618399 0.0 0.0 0.0
2.802 0.0013428846517215467 0.039087610644138245 0.0006047374567736465 0.0 0.0 0.0
2.812 0.001331245739427787 0.03908583859832645 0.0005977552474120367 0.0 0.0 0.0
2.822 0.0013197602965133617 0.039084087831686085 0.0005909468343036935 0.0 0.0 0.0
2.832 0.0013084473702477842 0.03908235839093873 0.0005842553097827636 0.0 0.0 0.0
2.842 0.0012973276620165152 0.039080650362236076 0.0005776115772588948 0.0 0.0 0.0
2.852 0.0012864202599488556 0.039078963814408355 0.0005709525030347007 0.0 0.0 0.0
2.862 0.0012757388661048044 0.03907729873642259 0.0005642408267271896 0.0 0.0 0.0
2.872 0.0012652899156978953 0.03907565500637928 0.0005574728659554268 0.0 0.0 0.0
2.882 0.0012550734943935404 0.039074032402868886 0.0005506681300207178 0.0 0.0 0.0
2.892 0.001245085518793919 0.039072430631479284 0.0005438488546632007 0.0 0.0 0.0
2.902 0.0012353184385233357 0.039070849324349205 0.0005370259405569173 0.0 0.0 0.0
2.912 0.0012257589788197696 0.03906928799478497 0.0005302032550447214 0.0 0.0 0.0
2.922 0.0012163842979268093 0.03906774597429585 0.0005233975092600822 0.0 0.0 0.0
2.932 0.0012071600460726738 0.03906622238844081 0.0005166573758150172 0.0 0.0 0.0
2.942 0.001198043297531114 0.03906471621438929 0.0005100641709243237 0.0 0.0 0.0
2.952 0.0011889903386209457 0.039063226413987684 0.0005037089811097663 0.0 0.0 0.0
2.962 0.0011799659568860802 0.0390617520863129 0.0004976585271330862 0.0 0.0 0.0
2.972 0.0011709496375239801 0.03906029256905134 0.0004919313464609794 0.0 0.0 0.0
2.982 0.0011619358453293742 0.03905884744863616 0.0004864998333169095 0.0 0.0 0.0
2.992 0.001152929119563152 0.03905741649321307 0.0004813164001204885 0.0 0.0 0.0
3.002 0.001143937643022092 0.03905599956404884 0.0004763458659770652 0.0 0.0 0.0
3.012 0.0011349694239923915 0.03905459656488033 0.00047158233135917535 0.0 0.0 0.0
3.022 0.0011260331130811911 0.03905320745582148 0.0004670394033425424 0.0 0.0 0.0
3.032 0.0011171422427350812 0.039051832311858194 0.00046272028486538146 0.0 0.0 0.0
3.042 0.0011083193475032941 0.03905047137442886 0.0004585876782801933 0.0 0.0 0.0
3.052 0.001099596343374703 0.03904912504583945 0.0004545544999043668 0.0 0.0 0.0
3.062 0.0010910097195820127 0.039047793808822735 0.00045050441320122715 0.0 0.0 0.0
3.072 0.0010825922826303038 0.039046478098822904 0.0004463332526190558 0.0 0.0 0.0
3.082 0.0010743655548296816 0.039045178188440395 0.00044198912079321316 0.0 0.0 0.0
3.092 0.0010663369681329247 0.039043894141525724 0.00043748820129126337 0.0 0.0 0.0
3.102 0.0010585034176297118 0.039042625856199165 0.000432896093905563 0.0 0.0 0.0
3.112 0.0010508588507729278 0.039041373161585825 0.00042828430118113176 0.0 0.0 0.0
3.122 0.001043400742561516 0.03904013589607802 0.0004236872594220859 0.0 0.0 0.0
3.132 0.0010361305985546615 0.0390389139027641 0.00041908661818697274 0.0 0.0 0.0
3.142 0.0010290472769951388 0.03903770693071853 0.00041443359987886915 0.0 0.0 0.0
3.152 0.001022136859662909 0.03903651449790339 0.0004096960466437599 0.0 0.0 0.0
3.162 0.0010153657674673105 0.03903533580758205 0.00040490001894206984 0.0 0.0 0.0
3.172 0.001008682554726071 0.03903416978770655 0.0004001382398319058 0.0 0.0 0.0
3.182 0.0010020288368364314 0.039033015252932644 0.000395538292829793 0.0 0.0 0.0
3.192 0.0009953542669736005 0.039031871116521955 0.00039120916299362804 0.0 0.0 0.0
3.202 0.0009886280513753097 0.039030736552217046 0.00038719853447688745 0.0 0.0 0.0
3.212 0.0009818417505462198 0.03902961104112579 0.0003834855869603465 0.0 0.0 0.0
3.222 0.0009750034230698084 0.03902849431002556 0.0003800100934558847 0.0 0.0 0.0
3.232 0.0009681279315344193 0.03902738622643534 0.00037671563989296583 0.0 0.0 0.0
3.242 0.0009612294748591751 0.03902628672582525 0.0003735787184357261 0.0 0.0 0.0
3.252 0.0009543197955508678 0.03902519580782033 0.00037060861474565594 0.0 0.0 0.0
3.262 0.000947411306648528 0.039024113584261715 0.0003678238212695802 0.0 0.0 0.0
3.272 0.0009405215834680358 0.03902304033076889 0.00036522404996808147 0.0 0.0 0.0
3.282 0.000933675767993644 0.03902197650057309 0.00036277532250839886 0.0 0.0 0.0
3.292 0.0009269056274793746 0.039020922690534116 0.00036041330042577054 0.0 0.0 0.0
3.302 0.0009202462168250265 0.039019879576486144 0.0003580579644145023 0.0 0.0 0.0
3.312 0.0009137318068261791 0.03901884784073003 0.0003556292482346673 0.0 0.0 0.0
3.322 0.0009073920546116721 0.03901782810267359 0.00035305793201518133 0.0 0.0 0.0
3.332 0.0009012485318240872 0.03901682085176967 0.00035029232399858977 0.0 0.0 0.0
3.342 0.0008953116762434161 0.03901582638270415 0.00034730326020097885 0.0 0.0 0.0
3.352 0.0008895788287279568 0.039014844743222865 0.0003440877718161117 0.0 0.0 0.0
3.362 0.0008840342790090083 0.03901387571141351 0.00034066975090463306 0.0 0.0 0.0
3.372 0.0008786515331337184 0.039012918812180025 0.0003370972736712808 0.0 0.0 0.0
3.382 0.0008733968179453204 0.03901197336655104 0.0003334392864885025 0.0 0.0 0.0
3.392 0.0008682323491991048 0.039011038556465844 0.00032978443179829315 0.0 0.0 0.0
3.402 0.0008631187725017464 0.03901011349140002 0.0003262396768521053 0.0 0.0 0.0
3.412 0.000858017723677334 0.03900919727654915 0.0003229202001859038 0.0 0.0 0.0
3.422 0.0008528960255979241 0.039008289089482756 0.00031992269697126807 0.0 0.0 0.0
3.432 0.0008477316216958328 0.039007388262048685 0.0003172860843368423 0.0 0.0 0.0
3.442 0.0008425187339526173 0.039006494343117225 0.0003149602761764465 0.0 0.0 0.0
3.452 0.000837268223545358 0.03900560710671578 0.00031281050628565794 0.0 0.0 0.0
3.462 0.0008320007286614193 0.039004726487633166 0.000310670368583839 0.0 0.0 0.0
3.472 0.0008267346335280272 0.039003852469424935 0.0003084260790954412 0.0 0.0 0.0
3.482 0.0008214754467892177 0.03900298499002337 0.00030608742370741103 0.0 0.0 0.0
3.492 0.0008162140473296346 0.039002123933522814 0.0003037979225551825 0.0 0.0 0.0
3.502 0.0008109368031348253 0.03900126922986332 0.00030176471907377453 0.0 0.0 0.0
3.512 0.0008056428721087878 0.03900042101011675 0.0003001362082960902 0.0 0.0 0.0
3.522 0.0008003579910978853 0.03899957971232058 0.000298895408588413 0.0 0.0 0.0
3.532 0.0007951342881046201 0.03899874604296728 0.0002978386180275291 0.0 0.0 0.0
3.542 0.000790032941281421 0.03899792077578221 0.0002966622817188205 0.0 0.0 0.0
3.552 0.0007850969872397258 0.038997104470268086 0.0002951147246722163 0.0 0.0 0.0
3.562 0.0007803287975433374 0.038996297254387295 0.00029312922850390156 0.0 0.0 0.0
3.572 0.0007756857014464175 0.03899549879511899 0.0002908641902534906 0.0 0.0 0.0
3.582 0.0007710978781925625 0.03899470848372893 0.0002886247819920813 0.0 0.0 0.0
3.592 0.0007665002704188658 0.03899392574398998 0.0002867030850018454 0.0 0.0 0.0
3.602 0.0007618622601053694 0.038993150301194726 0.000285221114308497 0.0 0.0 0.0
3.612 0.0007571999225951976 0.038992382269685495 0.00028406473055168674 0.0 0.0 0.0
3.622 0.0007525650884868135 0.038991622015434435 0.0002829459735714168 0.0 0.0 0.0
3.632 0.0007480177531332172 0.03899086987089074 0.00028155636655949264 0.0 0.0 0.0
3.642 0.0007435967813654405 0.0389901258541995 0.0002797255324748939 0.0 0.0 0.0
3.652 0.0007393039747025508 0.03898938953532447 0.00027750437233279814 0.0 0.0 0.0
3.662 0.0007351087091386087 0.03898866010803022 0.0002751361750971612 0.0 0.0 0.0
3.672 0.0007309691775552466 0.038987936618988174 0.0002729339685900026 0.0 0.0 0.0
3.682 0.0007268579580491483 0.038987218231792825 0.0002711261867101091 0.0 0.0 0.0
3.692 0.0007227782801621619 0.03898650439887492 0.00026974828669132464 0.0 0.0 0.0
3.702 0.0007187629992867491 0.03898579487339842 0.00026863398908476304 0.0 0.0 0.0
3.712 0.0007148574311707861 0.03898508957972281 0.00026750557388960356 0.0 0.0 0.0
3.722 0.0007110950949729704 0.03898438842941995 0.00026611122811504885 0.0 0.0 0.0
3.732 0.0007074784177744481 0.03898369118927456 0.00026433968410308163 0.0 0.0 0.0
3.742 0.000703973504733699 0.038982997474288086 0.00026226167558678597 0.0 0.0 0.0
3.752 0.0007005209518495362 0.038982306873200374 0.0002600860816533203 0.0 0.0 0.0
3.762 0.0006970569924759305 0.038981619149059045 0.000258057217810169 0.0 0.0 0.0
3.772 0.0006935346880277353 0.038980934421936494 0.0002563456810508237 0.0 0.0 0.0
3.782 0.0006899353910920171 0.03898025324901306 0.0002549876651066509 0.0 0.0 0.0
3.792 0.0006862658667603851 0.03897957656355217 0.00025390163331651117 0.0 0.0 0.0
3.802 0.0006825437105969394 0.03897890549721877 0.00025296782845659103 0.0 0.0 0.0
3.812 0.0006787795769322097 0.03897824116106376 0.0002521208919386663 0.0 0.0 0.0
3.822 0.0006749663225738099 0.03897758447573523 0.00025139977271060153 0.0 0.0 0.0
3.832 0.0006710815245843557 0.038976936113478806 0.0002509238673458289 0.0 0.0 0.0
3.842 0.0006671026172221786 0.03897629655625943 0.0002508060671204269 0.0 0.0 0.0
3.852 0.0006630267763026613 0.038975666214454946 0.00025105167540522737 0.0 0.0 0.0
3.862 0.0006588844678892474 0.038975045519704946 0.00025150556840909595 0.0 0.0 0.0
3.872 0.0006547381682396046 0.03897443492049654 0.00025188658733717596 0.0 0.0 0.0
3.882 0.0006506650763168319 0.03897383476327595 0.0002518995132589203 0.0 0.0 0.0
3.892 0.0006467310921663313 0.03897324510758488 0.0002513716235460908 0.0 0.0 0.0
3.902 0.0006429685260030567 0.038972665566249724 0.000250346748433208 0.0 0.0 0.0
3.912 0.0006393689396947762 0.03897209525767135 0.0002490868066430404 0.0 0.0 0.0
3.922 0.0006358953549893814 0.03897153290740445 0.00024796851151252905 0.0 0.0 0.0
3.932 0.0006325082719319339 0.03897097706502133 0.00024731067869108455 0.0 0.0 0.0
3.942 0.0006291925694468475 0.03897042634565053 0.0002472096841509229 0.0 0.0 0.0
3.952 0.0006259712714092957 0.03896987959255764 0.00024746992581372473 0.0 0.0 0.0
3.962 0.0006228980701784181 0.03896933589523111 0.00024767368424179236 0.0 0.0 0.0
3.972 0.0006200307573826804 0.03896879446898341 0.0002473613734543427 0.0 0.0 0.0
3.982 0.0006173975686218626 0.03896825447272037 0.00024623862585095935 0.0 0.0 0.0
3.992 0.000614973055276133 0.038967714876512516 0.0002443195437255608 0.0 0.0 0.0


==> figures/oblique_pressure_pulse/data/grcbc_temperature_Ma0.0_alpha0.5.dat <==
t p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.001 rho_0.001 u_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0
0.002 0.06265869791221762 5.624898499832917e-06 0.0008438343138104169 8.101027382582276e-06 7.152144690228579e-08 0.001526155194389984 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.101027382582278e-06 7.152144690228502e-08 0.0015261551943900554 0.06265869791221762 5.624898499832919e-06 0.0008438343138104169 8.101027382582276e-06 7.152144690230505e-08 0.0015261551943899958 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228537e-08 0.001526155194389983
0.012 0.06241359447841064 0.00019875821078551168 0.006944175449178276 9.919628918315465e-06 1.5120510408201045e-06 0.000902923101628184 0.06241359447841069 0.00019875821078550184 0.0069441754491782765 9.919628918307423e-06 1.5120510408359554e-06 0.0009029231016283185 0.062413594478410626 0.00019875821078551385 0.006944175449178273 9.919628918321994e-06 1.5120510408307023e-06 0.0009029231016281943 0.062413594478410626 0.0001987582107854995 0.006944175449178274 9.919628918310155e-06 1.5120510408244559e-06 0.0009029231016282038
0.022 0.0617814935298169 0.0006992889557145293 0.013170002955718936 1.013672732765112e-05 2.8927583984205274e-06 0.000645259736081334 0.06178149352981701 0.000699288955714537 0.013170002955718945 1.0136727327604646e-05 2.8927583984311602e-06 0.0006452597360815717 0.06178149352981689 0.0006992889557145361 0.01317000295571893 1.0136727327613212e-05 2.8927583984642894e-06 0.0006452597360815217 0.06178149352981693 0.0006992889557145113 0.013170002955718933 1.0136727327633357e-05 2.892758398426762e-06 0.0006452597360813649
0.032 0.06078262853889048 0.0014997504195744843 0.019240213768911045 9.438619581129286e-06 3.5305524746486827e-06 0.0005107023451338107 0.06078262853889053 0.0014997504195744973 0.019240213768911066 9.438619581096362e-06 3.5305524746583757e-06 0.0005107023451319417 0.06078262853889042 0.0014997504195745034 0.019240213768911038 9.438619581123793e-06 3.5305524746828486e-06 0.0005107023451354133 0.06078262853889048 0.0014997504195744787 0.01924021376891105 9.438619581135451e-06 3.530552474659158e-06 0.0005107023451323841
0.042 0.05945523643584248 0.002582694715944596 0.025085949585247 7.854815193389003e-06 4.004776930527813e-06 0.0004264572664080295 0.05945523643584254 0.002582694715944637 0.02508594958524703 7.854815193377992e-06 4.004776930513848e-06 0.0004264572664061967 0.05945523643584241 0.0025826947159446278 0.025085949585246986 7.854815193489832e-06 4.004776930584136e-06 0.00042645726641220695 0.05945523643584244 0.002582694715944645 0.025085949585246993 7.854815193394418e-06 4.004776930517676e-06 0.0004264572664068308
0.052 0.057848704790201405 0.003925386915916301 0.030646211533632752 6.16859126672651e-06 4.936717200934791e-06 0.000358314290122426 0.05784870479020148 0.003925386915916349 0.03064621153363279 6.168591266703617e-06 4.936717200869061e-06 0.00035831429012107407 0.057848704790201336 0.003925386915916327 0.03064621153363272 6.168591267178297e-06 4.936717201128694e-06 0.0003583142901340475 0.057848704790201357 0.0039253869159163336 0.03064621153363274 6.168591266703926e-06 4.936717200898094e-06 0.0003583142901212181
0.062 0.056020666424656626 0.005501010652453182 0.03586856602079051 5.649605009268823e-06 6.36258610085452e-06 0.00030646959027484096 0.05602066642465665 0.00550101065245323 0.03586856602079055 5.6496050092299795e-06 6.362586100797173e-06 0.00030646959027280413 0.05602066642465652 0.005501010652453187 0.03586856602079047 5.649605010055793e-06 6.362586101146516e-06 0.00030646959030432617 0.05602066642465656 0.005501010652453237 0.035868566020790485 5.64960500924074e-06 6.3625861008402235e-06 0.00030646959027263277
0.072 0.05403397763232771 0.007279905667420226 0.0407102296750594 6.3447917207301376e-06 7.86570930719894e-06 0.0002853311975903077 0.0540339776323277 0.007279905667420284 0.04071022967505944 6.344791720673866e-06 7.865709307154765e-06 0.0002853311975873426 0.05403397763232756 0.007279905667420244 0.040710229675059335 6.344791721971084e-06 7.865709307718441e-06 0.0002853311976406848 0.05403397763232761 0.007279905667420279 0.040710229675059356 6.344791720688897e-06 7.865709307219326e-06 0.00028533119758713887
0.082 0.051953774234969434 0.0092307603416277 0.04513869454715126 7.286808256331419e-06 9.155369667355798e-06 0.00029239701673693954 0.0519537742349694 0.009230760341627725 0.0451386945471513 7.286808256260523e-06 9.155369667335078e-06 0.0002923970167332454 0.05195377423496928 0.009230760341627701 0.04513869454715117 7.286808258320365e-06 9.1553696682183e-06 0.00029239701680942626 0.05195377423496933 0.00923076034162773 0.045138694547151206 7.286808256258468e-06 9.155369667398495e-06 0.0002923970167332967
0.092 0.04984473201357994 0.011321685354431657 0.04913192291826188 8.125080751839015e-06 1.0183787028990421e-05 0.000309488953290958 0.04984473201357987 0.011321685354431675 0.04913192291826191 8.125080751657793e-06 1.0183787028945196e-05 0.0003094889532873714 0.04984473201357982 0.01132168535443163 0.04913192291826179 8.125080755073502e-06 1.0183787030306732e-05 0.000309488953375501 0.049844732013579814 0.011321685354431666 0.049131922918261815 8.125080751680725e-06 1.0183787029033117e-05 0.000309488953287711
0.102 0.04776856816826989 0.013521128534507668 0.05267816289826834 8.970066316102655e-06 1.101613886384534e-05 0.0003230257162224983 0.0477685681682698 0.0135211285345077 0.052678162898268384 8.970066315838363e-06 1.1016138863760569e-05 0.0003230257162187364 0.04776856816826981 0.013521128534507654 0.05267816289826825 8.970066320578904e-06 1.1016138865703193e-05 0.00032302571631382646 0.04776856816826975 0.01352112853450769 0.05267816289826829 8.970066315834442e-06 1.1016138863861337e-05 0.0003230257162194458
0.112 0.04578176706097879 0.015798618758698982 0.05577544355363856 9.865176662785652e-06 1.170233681649924e-05 0.0003290667174245651 0.04578176706097874 0.01579861875869903 0.05577544355363858 9.865176662524773e-06 1.1702336816398933e-05 0.0003290667174156741 0.04578176706097874 0.015798618758698972 0.05577544355363845 9.865176667326103e-06 1.1702336818658578e-05 0.00032906671754308553 0.04578176706097869 0.01579861875869901 0.05577544355363849 9.865176662533314e-06 1.1702336816511861e-05 0.0003290667174165181
0.122 0.04393351107914285 0.01812534520040059 0.05843080883311788 1.0674971931138607e-05 1.2254247464122466e-05 0.000328798735256719 0.043933511079142826 0.018125345200400628 0.05843080883311788 1.0674971930873133e-05 1.2254247464006406e-05 0.0003287987352408361 0.04393351107914277 0.018125345200400593 0.05843080883311775 1.067497193615646e-05 1.2254247466686045e-05 0.00032879873540630594 0.04393351107914277 0.018125345200400596 0.05843080883311779 1.067497193091342e-05 1.2254247464118092e-05 0.0003287987352409135
0.132 0.04226384589187117 0.0204745879080896 0.0606593468255681 1.1268583924700462e-05 1.2699656684907376e-05 0.00032500606530197967 0.04226384589187119 0.02047458790808962 0.06065934682556811 1.1268583924273642e-05 1.269965668473274e-05 0.000325006065281818 0.042263845891871106 0.020474587908089575 0.06065934682556797 1.1268583930804578e-05 1.269965668772317e-05 0.0003250060654849185 0.042263845891871106 0.020474587908089596 0.06065934682556802 1.1268583924302709e-05 1.269965668484605e-05 0.0003250060652808219
0.142 0.04080219120147335 0.022822018867544664 0.06248306745949044 1.1663254402696891e-05 1.311186329236494e-05 0.0003212037848170368 0.04080219120147336 0.022822018867544647 0.06248306745949045 1.1663254401720596e-05 1.3111863291985202e-05 0.0003212037847993283 0.04080219120147331 0.022822018867544647 0.06248306745949029 1.1663254411070749e-05 1.311186329585295e-05 0.0003212037850127622 0.04080219120147329 0.02282201886754465 0.06248306745949035 1.1663254401662334e-05 1.3111863292104626e-05 0.00032120378479842156
0.152 0.039566386717374225 0.025145892039323808 0.06392967876082593 1.1997734478927379e-05 1.356198897587046e-05 0.00032112817007332755 0.0395663867173742 0.025145892039323797 0.06392967876082592 1.1997734477375186e-05 1.3561988975171948e-05 0.00032112817005773586 0.03956638671737425 0.02514589203932382 0.06392967876082571 1.1997734489514274e-05 1.3561988980642468e-05 0.00032112817027238403 0.03956638671737414 0.025145892039323783 0.06392967876082582 1.1997734477261907e-05 1.3561988975264454e-05 0.0003211281700573379
0.162 0.03856248957194313 0.027427138656043383 0.0650313092554983 1.2388043528357296e-05 1.403907688198382e-05 0.0003267768779169625 0.038562489571943095 0.027427138656043362 0.06503130925549831 1.238804352697125e-05 1.4039076881260675e-05 0.0003267768778829766 0.038562489571943276 0.02742713865604346 0.06503130925549797 1.23880435375013e-05 1.403907688705464e-05 0.0003267768781848777 0.038562489571943054 0.027427138656043345 0.0650313092554982 1.2388043526936965e-05 1.4039076881359906e-05 0.00032677687788118065
0.172 0.03778547440709513 0.02964938184782954 0.06582322147304606 1.2811356895070753e-05 1.4429080841972733e-05 0.00033663747071648276 0.03778547440709506 0.029649381847829448 0.06582322147304615 1.2811356894008133e-05 1.4429080841352493e-05 0.00033663747065383094 0.03778547440709546 0.029649381847829705 0.06582322147304553 1.2811356905654261e-05 1.44290808481497e-05 0.00033663747102650603 0.03778547440709502 0.02964938184782943 0.06582322147304605 1.2811356894065687e-05 1.442908084146676e-05 0.0003366374706492071
0.182 0.03722083083403735 0.03179888316958788 0.06634255812720495 1.3136473181335576e-05 1.4579823167277084e-05 0.0003466740446932781 0.03722083083403719 0.031798883169587795 0.06634255812720512 1.3136473180152515e-05 1.4579823166780378e-05 0.00034667404460311465 0.03722083083403806 0.03179888316958829 0.066342558127204 1.3136473194480267e-05 1.4579823173625014e-05 0.0003466740450933498 0.037220830834037114 0.031798883169587726 0.06634255812720502 1.313647318025074e-05 1.4579823166886123e-05 0.0003466740445957507
0.192 0.03684685783910308 0.03386443292419002 0.06662715808453937 1.3257540273970388e-05 1.4394836463818745e-05 0.00035322620372395665 0.03684685783910278 0.033864432924189856 0.06662715808453971 1.3257540271958548e-05 1.4394836463150109e-05 0.0003532262036137059 0.03684685783910462 0.033864432924190835 0.06662715808453754 1.3257540288421579e-05 1.4394836469556128e-05 0.0003532262043455724 0.03684685783910268 0.03386443292418975 0.06662715808453966 1.3257540271990908e-05 1.4394836463193157e-05 0.0003532262036049695
0.202 0.03663730382844037 0.035837196027659446 0.06671447379061461 1.3213544394342513e-05 1.3898555850923252e-05 0.00035516524576133127 0.03663730382843973 0.0358371960276591 0.06671447379061533 1.3213544388712424e-05 1.3898555848385269e-05 0.0003551652456717013 0.03663730382844347 0.03583719602766096 0.06671447379061111 1.3213544430026378e-05 1.389855586838708e-05 0.0003551652464166544 0.036637303828439605 0.03583719602765894 0.06671447379061532 1.3213544388348653e-05 1.3898555848212498e-05 0.00035516524566727955
0.212 0.03656395757679141 0.03771052511555305 0.06664061576953767 1.3219197961775504e-05 1.3249877627026038e-05 0.0003542736104741241 0.03656395757679011 0.03771052511555238 0.06664061576953909 1.3219197951256678e-05 1.3249877621407462e-05 0.00035427361040369206 0.03656395757679733 0.03771052511555585 0.06664061576953098 1.3219198035448205e-05 1.3249877668491984e-05 0.0003542736111764518 0.036563957576789936 0.037710525115552194 0.06664061576953915 1.3219197950408459e-05 1.3249877620934987e-05 0.00035427361040443815
0.222 0.036598865829293566 0.03947975223513648 0.06643954351818457 1.3556810665882005e-05 1.2690377752856279e-05 0.0003543355864858684 0.03659886582929104 0.039479752235135265 0.06643954351818734 1.3556810654597151e-05 1.2690377746244234e-05 0.00035433558631183155 0.03659886582930474 0.03947975223514164 0.06643954351817198 1.3556810771414936e-05 1.2690377816686877e-05 0.00035433558803996454 0.03659886582929074 0.039479752235135 0.06643954351818757 1.3556810653896046e-05 1.2690377745767533e-05 0.0003543355863040634
0.232 0.036715991804768595 0.04114196955812242 0.0661424158833499 1.4362695814992447e-05 1.2428829419921833e-05 0.00035976466440292877 0.03671599180476388 0.041141969558120245 0.0661424158833552 1.4362695807731284e-05 1.2428829415714912e-05 0.00035976466394752423 0.03671599180478942 0.04114196955813179 0.06614241588332642 1.436269596111561e-05 1.242882951005012e-05 0.00035976466824720415 0.036715991804763294 0.04114196955811987 0.06614241588335575 1.4362695807872963e-05 1.2428829415781667e-05 0.00035976466391143147
0.242 0.03689227314762197 0.042695808093723586 0.06577710807266805 1.5514369322164503e-05 1.2525490377765832e-05 0.0003741644981964683 0.03689227314761323 0.04269580809371966 0.06577710807267804 1.5514369319387685e-05 1.2525490377149372e-05 0.0003741644973127719 0.0368922731476602 0.04269580809374028 0.06577710807262462 1.5514369556922998e-05 1.2525490526822785e-05 0.0003741645067244702 0.036892273147612134 0.04269580809371911 0.06577710807267917 1.5514369320632152e-05 1.252549037808882e-05 0.00037416449723555185
0.252 0.03710814407402732 0.044141221619281204 0.06536789685226882 1.673294742804639e-05 1.2872833562436496e-05 0.0003985348438141567 0.037108144074011334 0.0441412216192743 0.0653678968522873 1.6732947417935227e-05 1.287283355733522e-05 0.0003985348425417745 0.03710814407409627 0.04414122161931064 0.0653678968521896 1.6732947920712524e-05 1.2872833894899774e-05 0.0003985348599352768 0.037108144074009336 0.04414122161927335 0.06536789685228947 1.6732947419234375e-05 1.2872833558468585e-05 0.00039853484243967176
0.262 0.037347640876517124 0.04547928127613646 0.06493530998133634 1.7734576665895764e-05 1.3272509792877582e-05 0.0004294873071154129 0.03734764087648834 0.04547928127612439 0.06493530998137007 1.7734576614298626e-05 1.3272509758381627e-05 0.0004294873057897677 0.03734764087663975 0.04547928127618772 0.06493530998119383 1.773457785404922e-05 1.3272510628762746e-05 0.0004294873338937162 0.03734764087648475 0.045479281276122774 0.06493530998137412 1.773457661241175e-05 1.3272509757329522e-05 0.00042948730572251175
0.272 0.03759822113994734 0.04671198469611576 0.06449613019268077 1.83004948095147e-05 1.3522097632821179e-05 0.0004592531199449993 0.037598221139896276 0.04671198469609478 0.06449613019274139 1.8300494665429655e-05 1.3522097531900898e-05 0.00045925311879787016 0.037598221140162764 0.04671198469620409 0.06449613019242745 1.830049750214073e-05 1.3522099554794118e-05 0.0004592531654166485 0.03759822113988993 0.046711984696092015 0.0644961301927488 1.830049465605769e-05 1.3522097525509846e-05 0.0004592531188275163
0.282 0.03785041185439595 0.04784208216971658 0.06406353800420748 1.8300454275628888e-05 1.3471794876570674e-05 0.0004782500469324809 0.03785041185430652 0.04784208216968044 0.0640635380043151 1.8300453990184795e-05 1.3471794674727342e-05 0.0004782500451973257 0.03785041185477062 0.04784208216986767 0.0640635380037619 1.8300459859117404e-05 1.3471798870622766e-05 0.00047825013618128445 0.0378504118542954 0.04784208216967579 0.06406353800432836 1.830045397140385e-05 1.3471794661672888e-05 0.00047825004530448737
0.292 0.03809737540862238 0.04887292119005327 0.06364737177817886 1.771746201445646e-05 1.3061547084027251e-05 0.00047878867994888995 0.03809737540846753 0.048872921189991626 0.06364737177836755 1.7717461550015675e-05 1.3061546755762743e-05 0.00047878867469646895 0.03809737540926892 0.048872921190310205 0.06364737177740186 1.7717473195327784e-05 1.3061555064352355e-05 0.00047878887777444564 0.03809737540844827 0.04887292118998379 0.0636473717783909 1.7717461526003528e-05 1.3061546739131488e-05 0.0004787886746949011
0.302 0.038334455272005026 0.049808309663140406 0.06325447855782318 1.6679910898501434e-05 1.2349245618055286e-05 0.000458431919179078 0.038334455271739475 0.04980830966303611 0.06325447855815063 1.6679910186935343e-05 1.2349245117406232e-05 0.0004584319037747706 0.03833445527311466 0.049808309663575884 0.06325447855647728 1.667993375391599e-05 1.2349261855828794e-05 0.0004584323768176068 0.03833445527170641 0.04980830966302293 0.06325447855819129 1.667991016896059e-05 1.2349245105375144e-05 0.0004584319032548223
0.312 0.038558740145299614 0.050652397208657336 0.06288912621663896 1.5509116608825596e-05 1.154134352551438e-05 0.00042287268909241857 0.03855874014484778 0.05065239720848189 0.0628891262172023 1.5509115386093567e-05 1.1541342670747914e-05 0.00042287265105785446 0.0385587401471981 0.05065239720939431 0.0628891262143181 1.5509165166198084e-05 1.1541377825230482e-05 0.00042287374237192716 0.0385587401447915 0.05065239720845982 0.06288912621727247 1.550911538481905e-05 1.1541342671134864e-05 0.00042287264942326834
0.322 0.03876866829937768 0.05140957341006205 0.0625534469421071 1.4770629822775597e-05 1.1017913047030633e-05 0.0003885378787798695 0.03876866829861337 0.051409573409768095 0.06255344694306983 1.4770627291753366e-05 1.1017911280838156e-05 0.0003885377977365626 0.03876866830262281 0.05140957341130994 0.06255344693811399 1.4770733097937984e-05 1.1017985790509836e-05 0.0003885402115890108 0.03876866829851814 0.051409573409731256 0.06255344694318987 1.4770627294120987e-05 1.1017911284876144e-05 0.0003885377944754941
0.332 0.038963682562371364 0.05208438168138796 0.06224788399144209 1.5126972129563386e-05 1.1224901019717373e-05 0.0003803858238150169 0.03896368256108327 0.05208438168089657 0.0622478839930795 1.5126966709913944e-05 1.1224897206886793e-05 0.0003803856727649613 0.03896368256792514 0.05208438168350636 0.06224788398457221 1.5127177473538414e-05 1.1225046409424638e-05 0.0003803905547556594 0.038963682560922946 0.05208438168083518 0.06224788399328372 1.5126966656313303e-05 1.1224897172450458e-05 0.00038038566793109743
0.342 0.0391439396003841 0.052681447481927574 0.061971617433287066 1.6756008997472015e-05 1.2292706620162165e-05 0.0004133625144035082 0.03914393959821703 0.052681447481106584 0.06197161743606433 1.6755998512761777e-05 1.2292699140012937e-05 0.00041336225864691483 0.03914393960991839 0.05268144748553932 0.06197161742144547 1.6756381890791258e-05 1.2292973688065865e-05 0.00041337110270129007 0.03914393959794773 0.052681447481004305 0.06197161743641056 1.675599832416579e-05 1.2292699009174198e-05 0.00041336225241047107
0.352 0.03931007296886382 0.053205419664208095 0.0617229496107876 1.89804116091063e-05 1.3781669893881083e-05 0.00047291136149777384 0.03931007296521741 0.053205419662834666 0.061722949615494474 1.8980392919923687e-05 1.3781656403770576e-05 0.00047291093090774894 0.03931007298530261 0.05320541967039945 0.06172294959030976 1.898106229802714e-05 1.3782140732673498e-05 0.0004729261812746956 0.03931007296476525 0.0532054196626641 0.061722949616080505 1.8980392539682723e-05 1.378165613360422e-05 0.00047291092170059654
0.362 0.03946300653143897 0.05366092360873338 0.06149963692926271 2.0735385608138177e-05 1.497677789998636e-05 0.0005282077597770334 0.03946300652529253 0.053660923606429385 0.061499636937247144 2.0735352344256775e-05 1.4976753748332433e-05 0.0005282069977056528 0.039463006559919994 0.05366092361940908 0.0614996368937091 2.073654691153759e-05 1.4977622572233549e-05 0.0005282338633390348 0.03946300652453237 0.05366092360614421 0.06149963693823933 2.073535169258866e-05 1.4976753280896473e-05 0.0005282069812558414
0.372 0.039603812780060726 0.05405252454308587 0.06129916085291905 2.122691619165344e-05 1.534223594396633e-05 0.0005547142308616255 0.039603812769668796 0.05405252453920561 0.061299160866494 2.1226853438269236e-05 1.5342190396501065e-05 0.0005547128097715715 0.03960381282963463 0.05405252456159673 0.061299160790940756 2.1229107840040618e-05 1.534382881621396e-05 0.0005547626278178542 0.039603812768387786 0.05405252453872708 0.061299160868176814 2.1226852251295773e-05 1.534218954331677e-05 0.0005547127789487663
0.382 0.03973360943676939 0.05438469927000319 0.061118936937662786 2.036542838098143e-05 1.4827521829635167e-05 0.0005452598265448485 0.03973360941913421 0.05438469926343832 0.061118936960814045 2.0365301359897187e-05 1.482743028794809e-05 0.0005452570626784006 0.03973360952338496 0.054384699302249664 0.0611189368292435 2.036980517966905e-05 1.4830679485865735e-05 0.0005453543953153377 0.0397336094169682 0.05438469926263177 0.06111893696367591 2.0365298857807346e-05 1.482742849804881e-05 0.0005452570064356594
0.392 0.03985348752921985 0.05466181458066359 0.06095646555824454 1.898152856633393e-05 1.3999301496896162e-05 0.000514667171070478 0.03985348749917979 0.05466181456950581 0.06095646559785683 1.8981264410414455e-05 1.3999113554266726e-05 0.0005146616710174788 0.03985348768092095 0.0546618146370197 0.06095646536814743 1.899043558654088e-05 1.4005644760367533e-05 0.0005148571445651508 0.03985348749550403 0.054661814568140274 0.060956465602738895 1.8981258792535636e-05 1.3999109580771677e-05 0.000514661570749203
0.402 0.0399644647138471 0.0548881108987621 0.060809431384933686 1.8533236441180542e-05 1.3803365264182597e-05 0.0004958742509276659 0.039964464662512605 0.05488811087972321 0.06080943145290017 1.8532719857039596e-05 1.3803001322249498e-05 0.0004958635652780065 0.03996446497973394 0.05488811099739916 0.06080943105139077 1.8550334839144967e-05 1.3815422689903862e-05 0.0004962442670587134 0.03996446465625465 0.054888110877402044 0.06080943146125175 1.8532708324529708e-05 1.380299324004145e-05 0.0004958633860522209
0.412 0.04006745862619624 0.05506769008067842 0.060675760665534845 1.979227130120999e-05 1.470058639627204e-05 0.0005152157500726829 0.04006745853828531 0.05506769004809992 0.06067576078236191 1.9791368009922372e-05 1.4699948276193256e-05 0.0005151963853480057 0.04006745909173244 0.05506769025325688 0.06067576008092109 1.9821913463824915e-05 1.4721546174053408e-05 0.0005158786432864263 0.040067458527606285 0.055067690044142296 0.0606757607966768 1.979134801365783e-05 1.469993422148198e-05 0.0005151960573779191
0.422 0.04016327598669131 0.05520450662037183 0.060553645941937295 2.185866307212415e-05 1.6086549883188132e-05 0.0005622105387528291 0.040163275836021944 0.05520450656454452 0.06055364614285818 2.1857166412545996e-05 1.608548276710894e-05 0.0005621769825046663 0.040163276799616066 0.05520450692170453 0.06055364492005348 2.1907796854292714e-05 1.6121612386011116e-05 0.0005633328139707064 0.04016327581777805 0.05520450655778466 0.06055364616741482 2.1857135218471336e-05 1.6085460636649348e-05 0.0005621763617007741
0.432 0.04025261358467748 0.055302361604755323 0.06044154699552983 2.324547536945315e-05 1.698348112157727e-05 0.0006024789858601607 0.040252613326598324 0.05530236150908834 0.060441547340799595 2.324292977906194e-05 1.6981652716500267e-05 0.0006024200992142625 0.04025261499848829 0.05530236212907527 0.06044154521669945 2.3329242194472763e-05 1.7043692349465837e-05 0.0006043968509054265 0.04025261329543642 0.05530236149753734 0.06044154738290732 2.324288079832019e-05 1.6981617700008255e-05 0.0006024188978766746
0.442 0.04033606707792783 0.05536489862193168 0.06033817520352353 2.320522190879932e-05 1.6907779755939324e-05 0.0006125580460859499 0.04033606663669806 0.0553648984582163 0.06033817579562174 2.3200619858712947e-05 1.6904464691604423e-05 0.0006124508079283078 0.0403360695241986 0.055364899530039424 0.060338172123277724 2.335605839555696e-05 1.7016497305453736e-05 0.0006159752540828512 0.040336066583548276 0.05536489843849643 0.06033817586770501 2.3200535747872103e-05 1.6904404334295242e-05 0.0006124484886571264
0.452 0.04041414351187543 0.055395600688959656 0.06024246716658054 2.2264338915041087e-05 1.625303826368557e-05 0.0005972671655174741 0.04041414275979537 0.055395600409509305 0.06024246817871145 2.2255667458332873e-05 1.624680251857596e-05 0.0005970675233198923 0.04041414771936989 0.05539560225309206 0.06024246186529006 2.2544386115262975e-05 1.6454514457889845e-05 0.0006035368648436234 0.0404141426693777 0.05539560037591492 0.06024246830176483 2.2255507945944355e-05 1.624668810122897e-05 0.0005970631719448354
0.462 0.04048727440296831 0.0553977874527677 0.06015355285840101 2.2086087588847367e-05 1.617304310557133e-05 0.0005883980847520429 0.04048727312618268 0.05539778697749208 0.06015355458125265 2.207030718175783e-05 1.6161728593813523e-05 0.0005880365734360429 0.040487281591753986 0.05539779012997823 0.0601535437964092 2.2583826218916245e-05 1.6530071382226125e-05 0.0005996352494753751 0.04048727297291904 0.05539778692044454 0.06015355479051577 2.2070002560320317e-05 1.6161510466970766e-05 0.0005880289187174627
0.472 0.040555827988796186 0.05537461243585467 0.06007072295034756 2.3972849421210287e-05 1.7524164832663476e-05 0.0006184961518257959 0.040555825831819485 0.05537461163121446 0.06007072586800128 2.3946817242523374e-05 1.750546543772455e-05 0.0006178895703241855 0.04055584018307494 0.05537461698670292 0.06007070757389411 2.4773188711231745e-05 1.8099267956581908e-05 0.0006371535062388367 0.04055582557319787 0.05537461153474464 0.06007072622218331 2.3946287737527778e-05 1.7505085281779393e-05 0.0006178772145979166
0.482 0.040620120697907776 0.05532906058131775 0.059993398584235566 2.7177850115144482e-05 1.976801063959267e-05 0.0006837281638597565 0.04062011707458124 0.055329059226419376 0.0599934034960465 2.7137275769026868e-05 1.9738718752767322e-05 0.0006827663075083638 0.04062014122449776 0.05532906825970288 0.05999337269882908 2.839662034175277e-05 2.0648039615232677e-05 0.0007128838299247488 0.04062011664049462 0.055329059064108475 0.059993404092158614 2.7136423719603562e-05 1.973810376351004e-05 0.0006827471534417374
0.492 0.04068042816527434 0.05526394644526993 0.0599211049636492 2.992948081034334e-05 2.1698390584088033e-05 0.0007502203667288024 0.040680422117371384 0.055263944177825465 0.05992111317776918 2.986529849725531e-05 2.1651907015729623e-05 0.0007486904690588551 0.0406804624391112 0.05526395929869831 0.05992106174938938 3.1813808929525085e-05 2.3063197384648437e-05 0.0007955892964080367 0.040680421393172336 0.05526394390632852 0.05992111417471521 2.9863939707713805e-05 2.1650923264911563e-05 0.0007486599077541989
0.502 0.040736995472014835 0.055181913111023745 0.059853448685889175 3.1210734870063084e-05 2.2627417031497028e-05 0.0007900355313151772 0.04073698544707134 0.05518190934212379 0.05985346232322631 3.110478396625178e-05 2.2550695289489743e-05 0.0007875152420690027 0.04073705222075394 0.05518193445049261 0.05985337716749035 3.4233823578105e-05 2.4816882212651847e-05 0.0008624629702883517 0.040736984246916706 0.05518190889094486 0.05985346397892185 3.110255248930448e-05 2.2549080757817334e-05 0.0007874639138458319
0.512 0.04079004566029978 0.05508543158957416 0.05979009826475456 3.1259388131870224e-05 2.2707589615634323e-05 0.0007991773827943853 0.04079002916605449 0.05508542537064288 0.059790120731426234 3.1078820083745896e-05 2.2577122424070695e-05 0.000794892717064354 0.04079013881391911 0.05508546671729611 0.05978998095958193 3.620043707287342e-05 2.6279792765791734e-05 0.0009170717269612828 0.040790027191399326 0.055085424626155156 0.0597901234606025 3.107503347695599e-05 2.2574390554790285e-05 0.0007948037187258677
0.522 0.04083978570139889 0.054976800447811836 0.059730767525299565 3.111540688146743e-05 2.2616979359480955e-05 0.0007958193536686931 0.04083975877362059 0.05497679026498906 0.05973080423950935 3.080775881283678e-05 2.239488137781446e-05 0.0007884944024656183 0.040839937278270996 0.05497685777266616 0.05973057686553348 3.904858683783829e-05 2.8349944275746404e-05 0.0009859629701498285 0.04083975554922002 0.0549767890457087 0.0597308087028211 3.080127867080551e-05 2.2390213239368326e-05 0.0007883405278293951
0.532 0.040886410045439615 0.05485814573489381 0.05967520195146085 3.155993063663097e-05 2.2870205344198215e-05 0.0008043128674215791 0.04088636643640536 0.05485812919442251 0.05967526145044549 3.1048972834350727e-05 2.2500270425334223e-05 0.0007920922457918042 0.04088665451498519 0.05485823846431957 0.05967489489867757 4.378721010690894e-05 3.1726958961834014e-05 0.001099473950062573 0.040886361212596714 0.054858127213127 0.05967526869045061 3.103809462438408e-05 2.2492414611158676e-05 0.0007918343674115806
0.542 0.04093010291994372 0.054731421671423065 0.059623168137289545 3.2326344578678194e-05 2.3323409779929194e-05 0.0008318672539023961 0.04093003287323642 0.05473139502313664 0.05962326374557822 3.149255634323041e-05 2.2717135136221447e-05 0.0008120982017493713 0.040930493728267715 0.05473157035031837 0.05962267816365505 5.055523257249324e-05 3.6562915252956404e-05 0.0012709922648440222 0.04093002447820636 0.054731391829410954 0.05962327539211132 3.1474635878446907e-05 2.2704138274668416e-05 0.0008116787124534168
0.552 0.040971040547395234 0.054598412570925146 0.05957444583791294 3.2634715696431054e-05 2.3514971170136534e-05 0.0008626968825228366 0.040970928967305205 0.054598369994136094 0.05957459815418839 3.1264185195098885e-05 2.2517112452768473e-05 0.0008309802111587633 0.04097165977276015 0.054598648849644424 0.05957367112235829 5.932285007624824e-05 4.290267425841781e-05 0.0014993174144838242 0.040970915586039304 0.05459836488814644 0.059574616731200944 3.12345783217149e-05 2.2495606082449816e-05 0.0008302978334634559
0.562 0.04100939317969647 0.054460735959962155 0.059528821011347086 3.243105142793957e-05 2.3462388526250347e-05 0.0008801853771713056 0.04100921692609012 0.05446066850523506 0.05952906157281913 3.0151073485846897e-05 2.1809459073338098e-05 0.0008286344857870772 0.041010365657993875 0.054461108122275344 0.05952760727647861 7.071597008079539e-05 5.120593135133721e-05 0.0017891512527598659 0.04100919577322787 0.054460660409760796 0.05952909095158568 3.0101498426744734e-05 2.1773591533645454e-05 0.0008274980139150825
0.572 0.04104532569285292 0.0543198463609808 0.05948607789779302 3.293896251321234e-05 2.3996337183046846e-05 0.0008906409699413767 0.041045049629233686 0.054319740400159154 0.0594864545151436 2.9230418122708297e-05 2.1328892242611767e-05 0.0008062724728982287 0.041046839445456035 0.054320427339324545 0.05948419377136448 8.591761899095292e-05 6.227541696607473e-05 0.0021614961823128473 0.04104501647040765 0.05431972767287227 0.05948650057575548 2.9148288653431228e-05 2.1269956617398667e-05 0.0008043498314283286
0.582 0.0410789961063138 0.05417703936573284 0.05944598940430964 3.568945283716625e-05 2.607971976005397e-05 0.0009235801392875523 0.04107856739173588 0.05417687434792898 0.05944657383717465 3.0060447432621867e-05 2.20476737194398e-05 0.0007890830810036657 0.041081331549471266 0.05417793822940134 0.05944309149245563 0.00010596575766183038 7.680815691454165e-05 0.0026450463028619173 0.04107851585113743 0.05417685450919989 0.05944664542279802 2.9931671999050615e-05 2.1955688723795977e-05 0.0007858983445292556
0.592 0.04111055346363354 0.054033456422362736 0.059408306658324146 4.081624775652364e-05 2.9741376147456626e-05 0.0010062040999557072 0.041109893398172094 0.05403320166147346 0.05940920553320181 3.2794807368825114e-05 2.3979873880807048e-05 0.0008034483937532895 0.04111412471274508 0.05403483465766046 0.05940389063181253 0.0001314355626406949 9.521213445684565e-05 0.0032640584590501293 0.041109813967793264 0.054033171004096416 0.05940931581130649 3.2603508123646165e-05 2.3842764888911052e-05 0.000798459081432714
0.602 0.04114013763173644 0.05389009129013921 0.05937274836767028 4.7194124673840536e-05 3.42386035935652e-05 0.0011416266877001461 0.04113913013226186 0.053889701416547524 0.0593741185360311 3.5946091790549694e-05 2.612023956141977e-05 0.0008508844934198813 0.041145550244613686 0.053892185604318396 0.059366081282376505 0.00016279878948675407 0.00011785335713713104 0.004037978015269565 0.04113900876941893 0.053889654452282755 0.05937428691899633 3.566406032611305e-05 2.591685589889914e-05 0.0008434478680830528
0.612 0.04116788200687739 0.053747798586964234 0.05933898836554538 5.396668031158138e-05 3.903885232969079e-05 0.0013187760284636715 0.04116635750418433 0.05374720718201284 0.059341058257033404 3.800981123979938e-05 2.7484828346677055e-05 0.0009116610079184113 0.041176012710781175 0.05375095245062942 0.059329016218647536 0.0002008862700248406 0.0001453525640850651 0.004989126819274884 0.04116617366832751 0.0537471358656429 0.059341313081115094 3.758467622478851e-05 2.7176944777606228e-05 0.0009007267848930106
0.622 0.04119391717534489 0.05360730363371927 0.05930663784511635 6.123082676313629e-05 4.424527720450625e-05 0.0015306808276395825 0.0411916303981484 0.05360641443532835 0.05930973676525524 3.8331760429979154e-05 2.764975122824666e-05 0.0009636277902416367 0.04120602242443758 0.053612010303171226 0.05929186115646403 0.0002470143740736729 0.00017865922420924794 0.006147474505920763 0.041191354337119256 0.0536063070906146 0.059310118979177394 3.767300590411834e-05 2.7172057429649632e-05 0.000947279527562593
0.632 0.041218372178778294 0.053469212067484125 0.059275219011651795 6.982125691325763e-05 5.045482684419135e-05 0.0017794329754623936 0.04121497195539592 0.05346788700122897 0.05927981671549447 3.698963851538435e-05 2.6684354228673507e-05 0.0009888416909680565 0.041236233670809246 0.05347617235231196 0.0592535282816519 0.00030288127501300045 0.00021898316983989515 0.0075506513304973485 0.04121456100903122 0.053467726856274406 0.0592803848819942 3.5940891891703014e-05 2.5925052552660737e-05 0.0009636256022676592
0.642 0.041241371049254925 0.053334017991899955 0.05924412787622627 8.096047180847812e-05 5.8531289293586664e-05 0.002077447010235759 0.04123635995507311 0.05333206116071343 0.059250887056968196 3.470893230686061e-05 2.5124029111451336e-05 0.000977875573050285 0.04126748744387886 0.053344216496848076 0.05921259041999772 0.00037049720581427514 0.0002677533127016908 0.009243668479381255 0.04123575360558641 0.05333182438492793 0.05925172401504077 3.3001766491177066e-05 2.38942187406045e-05 0.0009377108135832429
0.652 0.041263024134637116 0.05320211021541161 0.059212584191467445 9.598558862979443e-05 6.941055299186576e-05 0.002449567444073309 0.04125570556888315 0.05319924688396571 0.05922242872273229 3.3181895280831776e-05 2.417568358485079e-05 0.0009442867759210397 0.041300859077393025 0.0532169141599082 0.05916717421379725 0.0004521932045227501 0.00032662369691052154 0.011279856059267733 0.041254818936208394 0.05319890000657904 0.05922365029102363 3.0434503724461977e-05 2.2212974546807263e-05 0.0008794567489850618
0.662 0.041283415269203386 0.053073776809003326 0.05917956724952042 0.00011595167244485827 8.38169655485748e-05 0.002926836168369077 0.041272825350123686 0.05306962634362607 0.05919376913473085 3.4672018258543e-05 2.536280530327133e-05 0.000935309965383121 0.04133771244156209 0.05309506182136578 0.05911483192231451 0.0005506075472958155 0.000397460465673084 0.013721272969555583 0.04127154080543642 0.05306912292431102 0.059195535260241725 3.059414751641455e-05 2.246576052021612e-05 0.0008347515539373924
0.672 0.04130258670638174 0.05294920857475546 0.05914373810379659 0.00014132035715906362 0.00010206166218525258 0.0035329684938243265 0.04128740822789221 0.052943250246974466 0.05916402613204162 3.979334164697029e-05 2.9018872979535637e-05 0.0010039399571176305 0.04137976280924565 0.05297951600667037 0.05905239373747295 0.0006686496960685511 0.000482315093041516 0.016638553000600353 0.04128556477918672 0.052942526662605544 0.05916655490502329 3.4295537720828736e-05 2.5101309574564845e-05 0.0008629573247848919
0.682 0.04132052232454286 0.05282850151669448 0.059103348922390275 0.0001721644181208502 0.00012420081723135356 0.00427959784446796 0.04129897803502019 0.05282003209544824 0.059132041850850504 4.6778368115052795e-05 3.3915867564199466e-05 0.00115195577291636 0.0414291478535032 0.05287123151982643 0.05897580386046763 0.0008095344000216825 0.0005834455698948839 0.020112099082566146 0.04129635813842628 0.05281900230899961 0.05913562679715312 3.958689471286873e-05 2.8758858869484696e-05 0.000970462956397857
0.692 0.04133712449824156 0.05271165648167032 0.05905613653056422 0.00020871021619442914 0.00015040510008168607 0.005175979541323841 0.04130684747727597 0.05269973876157381 0.05909630272636157 5.369549676853345e-05 3.8763682806403325e-05 0.0013350147073148799 0.04148849844800922 0.05277129977443266 0.05887994318675423 0.0009769033191819572 0.0007033940741986279 0.0242347534300838 0.04130316098845282 0.052698287966760834 0.059101333691811996 4.414467435626901e-05 3.1885848499272834e-05 0.0011042228334230022
0.702 0.04135217309528856 0.05259857136218 0.058999192321064924 0.0002516874501993442 0.00018118507670709648 0.0062408220560317895 0.041310053572317616 0.05258197343100493 0.05905483538771258 5.9879136771085065e-05 4.313354438533512e-05 0.001516592760690499 0.0415609897485161 0.0526809796547077 0.05875844286244242 0.001174967101039476 0.0008450785761497119 0.029113733656782204 0.0413049187460699 0.052579950549343564 0.05906182304125432 4.6970417236339146e-05 3.3830247358603286e-05 0.0012140149033699893
0.712 0.04136524965242379 0.05248901891837266 0.05892879782129031 0.00030232612017539574 0.00021738549065807722 0.007505321670999238 0.04130726087227596 0.05246614532424105 0.05900506289469125 6.583974745659243e-05 4.7381529947185574e-05 0.0016930431082182568 0.04165034200825007 0.052601708779166124 0.058603499725798765 0.0014086404943864641 0.0010118863556493065 0.03487060247597589 0.041300182731782896 0.052463354505935866 0.0590146662798214 4.834558181391994e-05 3.4798457257695935e-05 0.0012840713671194894
0.722 0.04137560739758985 0.05238260225687848 0.05884021543446575 0.00036223827558077117 0.00026011563871325237 0.009008597942204929 0.04129661844859837 0.052351420455625734 0.05894360316343061 7.272026462201925e-05 5.228825898583832e-05 0.0018893000849340765 0.04176073216182174 0.0525350795433281 0.058405715968397075 0.0016836994490217379 0.0012077904648883288 0.041640841587447325 0.041286965530412716 0.052347612025277906 0.05895665876771174 4.9344399460487245e-05 3.553276204186683e-05 0.00133301745543394
0.732 0.04138197205230665 0.052278681941239184 0.05872743280414474 0.00043336643911753663 0.00031072535426356876 0.010792379188405967 0.04127556238151682 0.05223665029078716 0.05886599861017655 8.188560711601956e-05 5.8796896297887076e-05 0.0021426483170792787 0.04189657778192156 0.05248276454012229 0.05815400059619406 0.0020069409831186638 0.0014374702999688925 0.049575418323543195 0.04126254375507434 0.05223151196052325 0.058883548234591916 5.151973951454838e-05 3.7109922441015174e-05 0.0014041144571027325
0.742 0.041382279554750004 0.05217627753687599 0.05858288970907176 0.0005179300372302878 0.0003707684702631344 0.012899051868081221 0.04124057639575832 0.05212028396102828 0.058766397740317965 9.45402811120737e-05 6.774858597354558e-05 0.0024819202603531235 0.04206217775297911 0.052446384871689546 0.0578355946501121 0.0023862383993445107 0.0017063566526770476 0.058844728282616415 0.041223221727376996 0.05211343351766614 0.05878971141431583 5.641597587587647e-05 4.059589380680681e-05 0.001542101552955537
0.752 0.041373402463145754 0.052073964890710735 0.05839727389404851 0.0006182873232302095 0.0004419018889705576 0.015373385415561438 0.04118696634236655 0.05200028725351934 0.05863727171923148 0.00011123795876887063 7.953292087099107e-05 0.002913322571793589 0.042261243456665334 0.05242733411530853 0.05743632170663964 0.0028303716973845003 0.002020517390392117 0.06964263254709198 0.04116411231941897 0.05199126818868104 0.058667861491428386 6.455054320425131e-05 4.633461846154369e-05 0.0017603857219778674
0.762 0.0413509729201268 0.0519698131295912 0.05815953546834491 0.0007367926023548322 0.0005257835807538876 0.018266866471278016 0.04110875676260767 0.051874112830901244 0.05846931853401235 0.00013178250756474985 9.402322450614301e-05 0.003425379306601567 0.04249640717331765 0.05242659148342861 0.0569412101992942 0.0033485658177662457 0.002386339866174837 0.08218692854274809 0.04107904324060283 0.05186239443948971 0.058508939399402195 7.505553150615108e-05 5.372253119582392e-05 0.0020349753965685224
0.772 0.04130943798419425 0.05186141672941881 0.05785729073799553 0.0008757403487287654 0.0006240340830797642 0.021642460116012747 0.04099884285032706 0.05173877609932156 0.058251733267183255 0.0001558038340885548 0.00011098205931288395 0.004009112211900304 0.042768810716560884 0.05244456456023676 0.05633564463517438 0.003949717190787358 0.0028100002806728183 0.09671294521054553 0.04096072168457675 0.05172375941008936 0.05830236857635044 8.676717598811533e-05 6.197702358841728e-05 0.0023357698371730554
0.782 0.041242443841458816 0.05174606188017307 0.0574777195891481 0.0010373405531407826 0.0007382213067756551 0.025576320947599377 0.04084948970913182 0.05159107358620219 0.05797295801231315 0.0001834127401662115 0.00013050761573124467 0.004675874188945731 0.043077839600682705 0.05248098740796518 0.05560712118556273 0.00464133863242988 0.003296743677298189 0.11345889028820443 0.04080124848493628 0.05157210410809993 0.058036788032760606 9.947479772897122e-05 7.098621789035196e-05 0.002659449602694884
0.792 0.041143535104157726 0.051621020715041856 0.057008901998106556 0.0012236137442660333 0.0008697911371854542 0.030154068341582886 0.04065315719472018 0.051427932977943326 0.05762186682773998 0.00021527202140720304 0.0001530694723130221 0.005458765081455657 0.04342100319176948 0.052534873280525515 0.05474748665255192 0.005428352232996086 0.0038500635409354825 0.1326446607389766 0.04059295891848362 0.051404320604174755 0.05770122040972996 0.00011411438446803491 8.141379436890533e-05 0.0030373025462906624
0.802 0.04100702044391837 0.05148391093393966 0.056441350704635976 0.001436200738622158 0.0010199394550508788 0.0354629237943116 0.04040348864067647 0.051246825405939736 0.0571891533217368 0.000252112468660224 0.00017917141149307353 0.006397547449722222 0.04379391554563688 0.05260450100525051 0.053755295880618385 0.006311979232781602 0.004470947047293464 0.154448770475311 0.040329426800795605 0.051217870902854706 0.05728644380027466 0.000131883119093774 9.40732264430189e-05 0.0035150083625243174
0.812 0.040828768757338714 0.05133302256036227 0.05576938178542101 0.0016761858958957506 0.0011894910164051223 0.04158383164622043 0.04009621106338861 0.0510461333943093 0.056668573421328104 0.00029427418274053513 0.00020904632832689974 0.007520835707600633 0.04419032825504941 0.052687411513915 0.05263777275211134 0.007289015144949458 0.005157376528317156 0.1789891700381693 0.04000637754337526 0.05101115988302889 0.05678622090580424 0.00015325899516399705 0.00010927101443029064 0.0041227118870918195
0.822 0.04060671120591417 0.0511675192473625 0.05499199744514125 0.0019440103828772173 0.0013788357583106763 0.04858701526131345 0.03972970758403298 0.05082537510579057 0.05605772605002715 0.00034170217165117856 0.00024266497847158 0.008839954893893427 0.04460219366831802 0.05278040344747472 0.05141191524437359 0.008351687175733223 0.005904218171939301 0.20631240037424592 0.03962226936757936 0.05078376217391842 0.05619806890439282 0.0001779283023979276 0.00012678377810341305 0.004863223917963417
0.832 0.04034092780070586 0.05098746573820225 0.054113122085122554 0.0022394627375717756 0.0015879145217338462 0.05653148747972495 0.03930513425188248 0.050585234097893776 0.05535821582297898 0.0003942477526786161 0.00027994364938756043 0.010355501658843122 0.04501976952889205 0.05287953438247003 0.050104527198807064 0.00948812277811329 0.006703519967949165 0.236392710537527 0.039178414353628885 0.0505364519740256 0.05552341421467277 0.0002054299317744967 0.00014630443818326857 0.005723834102455453
0.842 0.04003333795874296 0.05079369212097513 0.05314124157005516 0.002561697254939405 0.0018162234745564675 0.06546683503101189 0.03882610386699688 0.0503274077495941 0.05457524521796515 0.0004518751230441644 0.0003208786115553758 0.01206744413788023 0.0454317989552133 0.052980148588593186 0.04875124959002098 0.010683307288074633 0.007545142262675848 0.269140043707033 0.03867866255118231 0.050271049366939484 0.05476717918547203 0.0002356473593967255 0.0001677668964994667 0.006693756566865453
0.852 0.0396871271412943 0.05058755170891446 0.05208864513857345 0.002909267940887535 0.002062831893227237 0.0754354024874147 0.038298077668689826 0.050054336506528165 0.05371683112002503 0.0005146200738747421 0.00036551292616157925 0.013981414765797442 0.04582580644181889 0.053076958206717234 0.04739484946339057 0.011920327636298193 0.008417589132003502 0.30441408742377757 0.0381287912288949 0.04999014599386283 0.05393699507761698 0.0002687910363469759 0.0001913263211344021 0.007773491435140648
0.862 0.03930608636046329 0.05037064660519906 0.050970510726183256 0.003280202876496515 0.002326430747284041 0.08647386110929692 0.03772764996768505 0.04976889309378895 0.05279288455526962 0.00058244163346386 0.00041383492585567134 0.016109816258957552 0.046188536146817505 0.05316419902353614 0.04608303984134566 0.013181683212085828 0.009308894553779559 0.34204097273185524 0.03753578536520471 0.04969678988221628 0.053042279986404324 0.00030512288667832946 0.0002171724454937967 0.008975062724517747
0.872 0.038894017731060174 0.050144584045941916 0.049804024065534185 0.003672130318640765 0.0026054182445840765 0.09861388487288529 0.037121883137501296 0.04947409781194019 0.05181434741703238 0.0006551272545939508 0.0004657128927147319 0.018469285171006742 0.04650652321129253 0.05323586472718343 0.04486599374018987 0.01445047032393336 0.010207430667110735 0.3818294713538306 0.03690716717045752 0.049394195903526956 0.052093375910842926 0.0003447314038703562 0.00024537637646374923 0.010316655981082765
0.882 0.03845429687402955 0.04991080015733037 0.0486076328369032 0.004082433495981264 0.0028980054953202184 0.11188209553100104 0.03648778446974959 0.049172897605061126 0.05079249580104448 0.0007322847658052105 0.0005208863064930884 0.021076646229307563 0.04676674492971813 0.053286000507732315 0.04379357445623074 0.015711299370153694 0.01110253886407287 0.423584122862169 0.03625046591974988 0.04908551962561672 0.051100855384316954 0.000387445853747802 0.00027582698228395124 0.011815413072776858
0.892 0.037989617392019386 0.04967046046775996 0.04740045746829791 0.004508400906304551 0.003202319907857904 0.12629975935039708 0.03583195025425077 0.048868018615426924 0.04973844214504743 0.0008134018936602121 0.0005790047590014768 0.023945886910264582 0.0469572621245621 0.053309012074701664 0.04291144804038946 0.016950870491795618 0.011984920749107562 0.46709995249364156 0.035572853019572435 0.04877370423496602 0.050075030665795696 0.0004328841565984117 0.00030826110837742557 0.013482697094227369
0.902 0.03750189587843728 0.049424427382971724 0.0462018289661872 0.004947349560292182 0.003516491221132031 0.14188271616038414 0.035160357664338705 0.04856188331021022 0.04866281696212555 0.000897958474232471 0.0006397068284077372 0.02708795606965984 0.04706780584989329 0.053299977180965255 0.04225788820635066 0.018158272476439835 0.012846864356614748 0.5121783315419832 0.034880922618028914 0.04846139162548215 0.04902564679422633 0.0004806239349487827 0.00034238478371296865 0.015324755821839583
0.912 0.03699229416191026 0.04917327620918215 0.04503089936296121 0.005396706048120548 0.0038387092619989343 0.15864158288243912 0.03447826565622576 0.04825657546028236 0.04757558501104997 0.0009855343086681728 0.0007026963684655388 0.030512540613543162 0.04709005552233878 0.05325483931012993 0.04186335493741367 0.01932478723755458 0.013682138554621885 0.5586688232330174 0.034180579013227734 0.04815088105796148 0.04796171354031061 0.0005303907236146668 0.0003780059824804637 0.017346855211124845
0.922 0.03646131588980959 0.048917341521938225 0.04390626840247794 0.005854037705700769 0.004167247485942115 0.1765819008090908 0.033790187764685745 0.04795383688224377 0.04648594696192797 0.0010758261385248708 0.0007677538511200593 0.034229068888340354 0.047018047251381125 0.05317063215737901 0.0417461530779054 0.020443910063834565 0.01448598625710928 0.6064213674401036 0.03347699406408445 0.04784411951128659 0.046891427289146796 0.0005820951754419606 0.00041505808182680103 0.019555705565232857
0.932 0.03590894723318579 0.048656780487876375 0.04284558653604471 0.0063170467550508775 0.00450046110812439 0.19570406327329615 0.03309991248702868 0.04765508458587658 0.04540229000546091 0.0011685674420384418 0.0008346806523396585 0.03824568979270053 0.04684848222337405 0.05304567847804621 0.041912359670065666 0.021511309988248014 0.01525513585787561 0.6553231903440474 0.032774610817749884 0.04754271261057815 0.04582214608940391 0.0006356991038104494 0.00045350481589192756 0.021957964104403774
0.942 0.035334821641533974 0.048391643795153386 0.041865115463719155 0.006783559045929256 0.004836781538958984 0.21600324874507776 0.03241055636593534 0.04736144067963277 0.0443321643304843 0.001263451092441492 0.0009032479841248041 0.04256793092747305 0.04658020070530285 0.052879393642024534 0.042354632832262526 0.022523856207851422 0.01598711883881164 0.7052746844280351 0.03207717910336446 0.04724794872553437 0.04476039434659469 0.0006910856942362954 0.0004932534353884495 0.02455793060838011
0.952 0.03473838846682794 0.04812194560895217 0.04097924153277777 0.007251530529809473 0.005174722462047757 0.2374695692835587 0.031724633084089245 0.04707376772377708 0.04328226541334056 0.0013601352846948941 0.0009732042459064084 0.04719907496502524 0.046214100697318884 0.05267226412107289 0.04305223618053183 0.0234794145084355 0.016680128486742742 0.7561589828004218 0.03138780702619251 0.04696082914494133 0.04371187643850504 0.0007480729432122526 0.0005341694607691158 0.02735805961280516
0.962 0.03411906346450525 0.047847724240363446 0.04019995174940181 0.007719066852790327 0.005512893933571903 0.26008827651781574 0.031044117861269347 0.04679270202939734 0.042258403083083144 0.0014582962332054272 0.0010443121402185348 0.05214175461391661 0.0457537132988264 0.05242609243434874 0.04397306672228632 0.024377367159748982 0.017333389115339774 0.8078384632983314 0.030709008163343602 0.04668209700027812 0.04268147935786229 0.0008064998037132378 0.0005761378790808732 0.030361397635427834
0.972 0.03347634851703306 0.04756908898904076 0.03953631097394938 0.008184437775678606 0.0058500124232772665 0.28383975729829963 0.03037049457781663 0.0465186807921653 0.04126545282855653 0.0015576450909630453 0.0011163584334599953 0.057398596587173535 0.04520579608083426 0.05214423981771001 0.04507884403153715 0.025219060027706 0.01794749903487023 0.8602006761522503 0.0300427323725453 0.046412260953856116 0.04167325868030319 0.0008662398207405694 0.0006190695003255264 0.03357220307582963
0.982 0.032809926079261496 0.0472862549519949 0.03899401237623803 0.008646080316158496 0.006184903635188255 0.3086994477663493 0.029704791579337444 0.04625196503867355 0.04030730722265918 0.0016579025932983288 0.0011891347174256732 0.06297119303705051 0.04457824623889919 0.051830709334038425 0.04633168581879536 0.02600566217162573 0.01852297160614479 0.9132166598240358 0.02939038679370506 0.0461516157141112 0.040690424124135455 0.0009271410064404506 0.0006628560446355013 0.03699361487422503
0.992 0.032119744198465576 0.046999571039978365 0.03857508166770009 0.00910259898692468 0.006516504268498076 0.3346382448022771 0.029047623303757496 0.04599266373525743 0.03938685183756908 0.0017587955239029096 0.001262435033425061 0.06885906116281132 0.043880536881747624 0.05149024533098062 0.047690636031022124 0.026738675754684405 0.01906054021323833 0.9668216070330862 0.02875286492975801 0.04590026478246507 0.039735347141943086 0.0009890147870437614 0.0007073617426625941 0.040625350007866
1.002 0.03140610142890171 0.04670954405587669 0.03827778749893125 0.009552767427608227 0.006843864956656398 0.3616239138972907 0.028399248223630092 0.04574076208393885 0.038505972778789525 0.0018601012689774083 0.0013360874338758974 0.07506029012429047 0.043123964330697616 0.051128376537687724 0.0491144273335065 0.02742026555625826 0.019561408195221865 1.0209185290199976 0.02813059496759342 0.04565814849239507 0.038809595663163395 0.0010517206998175396 0.0007524824596402032 0.044464387188120194
1.012 0.03066972671254722 0.04641685661769694 0.03809677460038675 0.009995523493405436 0.007166147898964221 0.38962356563933576 0.02775963872955038 0.04549615212206593 0.03766558385389322 0.0019616867832294074 0.0014099811813740998 0.08157343798503913 0.04232123563336285 0.050751170827898685 0.05056425058307566 0.028052974412236385 0.020027067661287548 1.0754101502617528 0.027523603479084648 0.04542507550061459 0.037913981936253754 0.0011152466348190431 0.0007982014609994811 0.048507867985346745
1.022 0.029911840497868377 0.04612237409632153 0.03802341358760098 0.010429950302300746 0.00748261522536724 0.4186067612433107 0.027128550832637488 0.045258661192622826 0.0368656619062118 0.002063488825110894 0.0014840533420996667 0.08839894471607015 0.04148717267959195 0.05036542823976343 0.052004000844908034 0.028640374237718952 0.020459746684667258 1.1301998489323675 0.02693158288718698 0.04520075337347199 0.03704860971804363 0.0011796868283259494 0.0008445750576825291 0.052755249162789446
1.032 0.029134184947428768 0.045827136214076046 0.038046326478785676 0.010855252442084979 0.007792613504713006 0.4485477754312371 0.026505583879208375 0.04502807491229082 0.03610529153526785 0.002165457412669021 0.001558250681251796 0.09553922569138655 0.040638719498934536 0.049978596372078 0.05340310868529762 0.02918712069824118 0.020862476061201146 1.1852570290150821 0.026353953501539126 0.044984814990505315 0.03621291971946283 0.0012451538160130585 0.0008916740639390066 0.05720831311552005
1.042 0.028339015442755428 0.04553233213049323 0.03815205566129236 0.011270741970206166 0.008095565267282112 0.4794269538243998 0.025890225762941872 0.044804153689484746 0.03538272484343978 0.0022675210931531443 0.0016325065844241468 0.10299793517024651 0.03979158248361621 0.04959735856241703 0.054738967422790434 0.029696718648085006 0.02123756332011474 1.2406575540810216 0.025789916201495015 0.04477683986783572 0.03540573727508485 0.0013117245239207766 0.00093954848712689 0.06186983470402582
1.052 0.027529047530394053 0.0452392596900521 0.038325805844331304 0.01167583230656691 0.008390966678000754 0.5112311037668791 0.025281883320392905 0.04458664367113596 0.03469545649146922 0.0023695912224911443 0.0017067437751924208 0.11077891136986587 0.038960751518396654 0.04922778731335311 0.05599182371993537 0.030172368552656703 0.02158713482963935 1.296466293702488 0.025238495737302757 0.044576371201753937 0.034625322164429304 0.0013794485541239346 0.0009882325145609198 0.06674163168374644
1.062 0.02670736839124583 0.04494927443376338 0.03855218512957792 0.012070041160842258 0.008678392048854032 0.543953425003731 0.024679901732113724 0.044375283997223375 0.03404031340361433 0.0024715807725879642 0.001780886409889146 0.11888483546271934 0.03816103116203799 0.048875558811930744 0.05714781464565948 0.030617787169643487 0.02191372685109789 1.3527542002911346 0.024698578177940588 0.044382930248017816 0.03386942116826944 0.0014483773818643815 0.0010377620826124844 0.0718218567116691
1.072 0.025877322069330043 0.04466373353327734 0.03881588630122734 0.012452992728905538 0.008957498180277846 0.5775940798308492 0.024083580349425142 0.044169812660397614 0.033413567673020755 0.0025734266636720004 0.0018548753663237055 0.1273166527343705 0.03740631587453763 0.048545654371976964 0.05819173815879496 0.031037143409433633 0.02222021740814116 1.409490693445553 0.024168948908975828 0.04419602988988338 0.03313533091166428 0.0015185989904921283 0.001088197193708465 0.077102041624991
1.082 0.025042387181611087 0.044383942300816416 0.03910227783388775 0.01282442284746398 0.009228031001494318 0.6121626486228877 0.023492193101283896 0.0439699731140388 0.03281108295660311 0.0026751253223053495 0.0019286936378618991 0.1360763451923749 0.036708696285006934 0.048242112235801236 0.059116067107002485 0.03143476744714678 0.022509680006414963 1.466718699845216 0.02364833764381062 0.04401518898247482 0.03241997923701842 0.0015902997476268258 0.001139665206093428 0.08256576157876694
1.092 0.024206051685471214 0.04411110596168075 0.03939786021899646 0.013184173086438124 0.009489823898280238 0.647682268126539 0.022905019043577522 0.043775522972415146 0.0322284408716276 0.0027767755735877754 0.0020023970221160286 0.1451655088355074 0.036078272114274265 0.04796800938298144 0.05991598902237445 0.031815227696544705 0.0227854051002463 1.5244883981725041 0.023135475210399516 0.043839948596988323 0.03172003055508649 0.0016638405217075272 0.0011924150395528621 0.08819261085721838
1.102 0.023371706451300843 0.04384629343656751 0.039690584755226674 0.013532178788195593 0.009742790589141959 0.6841949922871475 0.022321388903269405 0.0435862459975314 0.03166108985049881 0.0028786013854819855 0.002076130953870029 0.1545870428642654 0.03552419805357534 0.04772591235588472 0.060586779247069344 0.0321841059011735 0.023051409536993122 1.582822302120857 0.0226291653925117 0.04366989074098118 0.03103198701271341 0.0017397803673621587 0.001246835099816035 0.09396158060378615
1.112 0.02254257766137494 0.04359041794957721 0.03997005091406909 0.013868458069516504 0.009986918057487457 0.7217667866806668 0.021740750457571706 0.043401967330933836 0.031104503548889263 0.0029808834344758678 0.002150083247828634 0.1643491514766645 0.035053197052263375 0.04751746802883642 0.06113098109927763 0.03254715241122875 0.02331191073466134 1.6419009168461711 0.022128373692912682 0.043504659448425693 0.03035228601589793 0.0018188087942437928 0.001303408328794928 0.09984975447141853
1.122 0.021721702960037496 0.043344233133400745 0.04022758020225321 0.014193096617256509 0.01022225486981421 0.7604890358364751 0.021162764140105074 0.04322257390305079 0.030554334057917406 0.0030838895256664655 0.002224437255417048 0.17446511203508833 0.03466774966818586 0.04734279612936671 0.0615512927245427 0.0329093560335373 0.023570617484435237 1.7018980154491379 0.02163233716303847 0.04334398459379975 0.029677428132018038 0.0019015926746619668 0.001362607637451243 0.10583348005397653
1.132 0.020911966332268935 0.04310834673861333 0.04045625286753101 0.014506238960615096 0.010448905028119898 0.8004763610022287 0.02058742349990952 0.04304803746617521 0.030006594109470475 0.0031877864757029546 0.002299311660270247 0.18495260288675705 0.03436922323596391 0.04720170832959811 0.061854621535437075 0.03327658755954287 0.023831864522502435 1.7630283247662308 0.021140698725245613 0.043187708594776726 0.029004130724130422 0.0019886057149383148 0.001424778151370336 0.1118861609086805
1.142 0.02011619978558822 0.04288324962533189 0.040650903027378164 0.014808094359071277 0.010667030947241684 0.8418585504479563 0.020015201294082595 0.042878439479334805 0.029457868333075468 0.0032925468454970425 0.002374695607597519 0.19583249477786915 0.034158895147639326 0.04709405535443059 0.06204165634802571 0.033656061862238455 0.024100864138134805 1.8253002656875124 0.020653651522063873 0.0430358117314706 0.028329525202301403 0.0020799850630277505 0.0014900372082767106 0.1179748143197466
1.152 0.019337326656339294 0.04266935095569022 0.04080809131799254 0.015098947665056019 0.010876860379129494 0.8847676524286118 0.01944718675040081 0.042713988871780614 0.02890557146227821 0.003397812452113213 0.002450352581139822 0.2071321299816779 0.03403802232916025 0.04701981758483731 0.06211483705979081 0.034056185129579246 0.02438364690019602 1.8886342154736921 0.020172070294929643 0.04288843034852904 0.027651402962589125 0.0021753483675275203 0.0015581444463009036 0.12406305472540759
1.162 0.018578492959846746 0.04246700480337932 0.04092600753923942 0.01537916830672748 0.011078690925747033 0.9293207684321455 0.018885165821498923 0.042555022317079055 0.028348163472220425 0.003502733968938942 0.002525706799760092 0.21888654681066788 0.03400784638243806 0.04697912508342252 0.062074329234104934 0.034486175436910065 0.02468679135336793 1.9528270652588533 0.01969757136522544 0.04274585490816023 0.02696848511482941 0.0022735810459584807 0.0016283499574620381 0.1301230276366472
1.172 0.01784315310740783 0.04227652321257858 0.041004356498350505 0.01564924840155439 0.011272916246291495 0.9756035003504187 0.018331572961623688 0.042401974055490704 0.027785336859771963 0.0036059051297361133 0.002599795919875104 0.23114499207366151 0.03407002693526178 0.04697240106106364 0.06191940323624496 0.0349558941761582 0.025017271925075066 2.0174714144788983 0.019232437505718375 0.0426084961282835 0.02628064517081543 0.0023726241109917083 0.0016992402353335479 0.1361558074011551
1.182 0.017135056294729868 0.042098166184641114 0.041044069136003974 0.01590987343705805 0.011460072107182404 1.0236514293089285 0.017789260396886535 0.042255309431415956 0.027218115278532545 0.003705330308986064 0.0026712432837941794 0.2439833924712043 0.03422654871436934 0.04700036870285533 0.06164925486070968 0.035475348171033566 0.02538213300478266 2.0819868473983494 0.018779368241284157 0.04247681534160387 0.025589030319299995 0.0024694758375196904 0.0017687324598865345 0.14221482755974044
1.192 0.016458133974346693 0.041932116718955956 0.04104694691239734 0.016162018254917757 0.01164090212283039 1.0734361243059642 0.017261130252579304 0.04211543921600196 0.026648747380350325 0.0037985631146071944 0.002738347269327946 0.25750741367472874 0.03447928742692991 0.04706390257585383 0.06126165216279954 0.036053784420876075 0.02578785115630134 2.1455658852365853 0.01834108209511472 0.0423512307186635 0.024896018821316163 0.0025604271204623013 0.001834230533729169 0.14842398739602933
1.202 0.015816345777365796 0.041778456033634656 0.041015221486952316 0.016407053595282006 0.011816430388280653 1.1248548904860154 0.01674971931682023 0.041982637909904065 0.026080408227195772 0.003883031123560964 0.0027993015208117307 0.27184474263103686 0.034827835330894646 0.047163274432511955 0.06075156913888549 0.03669755901605063 0.02623889260633902 2.207237894106848 0.017919887307225418 0.042232028554326895 0.024204959950990472 0.002641480070145631 0.0018929101057496873 0.1549742236888721
1.212 0.015213550039898504 0.04163715260693087 0.040951075805888956 0.016646823799488474 0.011988014339793211 1.1777247915315285 0.016256841052018613 0.04185698728435219 0.02551682409228682 0.00395643780542994 0.002852473077517374 0.28713338769484864 0.03526831172003945 0.047297763017171056 0.06012307046287745 0.037408769128146384 0.02673685089385178 2.2662091937220543 0.0175173349147127 0.04211930318583908 0.023519836866535398 0.002708872474495171 0.0019420836190086068 0.1621154326185479
1.222 0.014653440893677724 0.041508071243680035 0.040856300350211705 0.01688366003015922 0.012157354603287693 1.2317845892030388 0.015783376847538815 0.04173835908220542 0.024961815304418107 0.004017099733784017 0.0028966403287053397 0.3034998224875973 0.03579393077181209 0.047465685905052186 0.059379847555931634 0.038185151878661644 0.02728028244842919 2.3216239594998274 0.017134023073823123 0.042012935618507725 0.022844834167764526 0.0027595466288744246 0.0019795336509355692 0.1701170485403973
1.232 0.014139541106552139 0.04139099507338579 0.04073204790961226 0.017120301580964673 0.01232644001031087 1.2867006622621493 0.015329251168005691 0.04162643657070934 0.024418875591511763 0.004064223556470194 0.0029311948318672776 0.32103072532433946 0.03639365802222356 0.047663825057031546 0.058524729340947 0.03901894940787574 0.02786396857092382 2.3727525584407045 0.016769580698488898 0.04191261095737831 0.02218395749498101 0.0027914225531685587 0.0020037137310974337 0.17922758762871666
1.242 0.013675209034667232 0.04128565141358314 0.04057877688387942 0.017359724982029572 0.012497428961413192 1.342078551553921 0.014893535799700595 0.04152075785758651 0.023890934651592765 0.004098025860904794 0.002956235890995448 0.33975962026538536 0.03705186691465524 0.04788722111364605 0.057573742848675245 0.03989702586052648 0.028479086616122598 2.4193725107311987 0.016422795972015132 0.04181786244146755 0.021540734687023264 0.0028034787811705535 0.0020138159408373147 0.1896306210065385
1.252 0.01326365062926462 0.0411917375061492 0.04039630521432354 0.017604927580260856 0.012672495995398526 1.3974755897500675 0.014474630046867616 0.04142076729957983 0.02338031514038401 0.0041196324900364175 0.0029725089888036965 0.35966760973410256 0.03774837983320187 0.04812891522019801 0.05654526463736071 0.040801619567481094 0.02911362518055065 2.461525178895146 0.016091812313636537 0.04172812351801463 0.02091814036026848 0.002795718175511714 0.002009757746550365 0.2014314845452656
1.262 0.012907909302183322 0.041108942718299984 0.040183973732498775 0.01785870744472745 0.012853675812684554 1.4524155022472889 0.01407048106749133 0.04132586705950008 0.022888584088732542 0.004130906278194181 0.002981292195990272 0.3806677246342033 0.038460692785740595 0.04838061189789711 0.05545903012789887 0.041712527653513756 0.029753847847332877 2.49959586946167 0.01577434247461324 0.04164277768776699 0.020318513967331402 0.0027689913604218206 0.001992065380945432 0.21463534113675592
1.272 0.012610789757104302 0.04103695950305373 0.039940831114400915 0.018123463593568676 0.013042718642534548 1.5064016960680076 0.01367879809320426 0.04123546061034656 0.022416819748121704 0.004134243785235898 0.0029842580334526266 0.40263649149048053 0.03916811266599919 0.04863416350071133 0.054337408791055655 0.042610601750352486 0.03038662881102765 2.5343322312861916 0.015467882757842761 0.041561203297571805 0.01974364871032616 0.00272476985844643 0.0019617185269745203 0.22916888855768183
1.282 0.012374736692345217 0.04097548806541359 0.03966581313634905 0.018401048254034463 0.01324098242177405 1.558930394872826 0.013297223848320295 0.04114898322946697 0.021965558583852775 0.00413238624221089 0.0029833429605608153 0.42540473391470535 0.03985462676925724 0.04888270785852698 0.053204952738912965 0.04348025273363417 0.03100111344281603 2.5667272566499815 0.015169885003941775 0.041482806210951656 0.019194897471100432 0.0026649625083747315 0.0019200236996131193 0.24489841729446638
1.292 0.012201671783809025 0.040924234025086624 0.03935791634884071 0.01869268147138144 0.013449367850409838 1.6095035835783995 0.012923467373565003 0.04106592205018949 0.021534935550456737 0.004128241462959505 0.002980621849701541 0.44877732151004995 0.04050843382604963 0.04912064235591432 0.052087335171481064 0.044309332497695635 0.03158867496547245 2.5979243617024093 0.014877886744381808 0.041407041958311824 0.01867315862348446 0.00259178220572014 0.0018685214427171203 0.2616377208000433
1.302 0.012092808949453525 0.040882900972476474 0.03901634566274798 0.018998918866316276 0.013668292744450241 1.657643616892533 0.012555400517085327 0.040985827547578055 0.021124760218361543 0.004124719572976789 0.0029781897483998347 0.47254603549833346 0.04112000446973643 0.04934300373028961 0.051011124081149814 0.0450877344580909 0.03214201508144 2.629252893586715 0.014589592427468047 0.041333427278481286 0.018179004204675837 0.0025076734959311366 0.0018089353763770658 0.2791807553428232
1.312 0.012048466292661774 0.040851177588044074 0.0386406093624085 0.019319662713603226 0.01389769793322828 1.702907746765013 0.012191129503763507 0.04090831941235292 0.02073444134977096 0.004124639151434607 0.0029780920446132557 0.4964847025128276 0.04168038678847649 0.049544896722617845 0.050004106409705776 0.0458061070316939 0.03265434683539822 2.6622755022894133 0.014302929984878159 0.04126154649951935 0.017712640457463437 0.0024152716895164167 0.0017431425348914903 0.2973089328456868
1.322 0.01206791149594654 0.04082872139088045 0.03823057846687126 0.019654200397014876 0.014137073984745294 1.744904078680447 0.01182902731432086 0.04083308543315758 0.020363143168494045 0.004130663752540421 0.0029822752906985693 0.5203714307579286 0.04218066710899668 0.04972132420568989 0.04909262232392695 0.046455439677982935 0.03311913283182613 2.698372013952476 0.01401608449986987 0.04119105351504204 0.017273882183929487 0.0023174009484228176 0.0016731707817967728 0.3158001338884325
1.332 0.012149266976155043 0.04081514081271701 0.03778645669882471 0.020001258308865524 0.014385501034070472 1.783303988254874 0.011467735576214012 0.04075987564704619 0.020009741017756703 0.004145182224201645 0.0029924971296377547 0.5439884461661919 0.04261340047976191 0.04986781154491636 0.048302838573076635 0.04702821771253893 0.033530886915303 2.739433316078019 0.013727499369346976 0.04112166805573855 0.016862194801761748 0.002217131460575367 0.0016012386700222695 0.33444254431529785
1.342 0.012289505636287862 0.0408099781398752 0.037308869279070164 0.020359071341262913 0.0146417002402834 1.817858550760863 0.011106174817176467 0.040688497913148367 0.019672819981181287 0.004170202682252445 0.0030102453822996172 0.5671281771117719 0.0429729896678531 0.049980605799232275 0.0476557003119874 0.047518766428640606 0.03388540193564802 2.787034214297923 0.013435867745289513 0.04105317059650519 0.016476651668982264 0.0021178073292730444 0.0015297745853233896 0.3530346915670501
1.352 0.012484512915481062 0.04081269090478616 0.036798977163536487 0.020725449460123134 0.014904083747375705 1.8484166631385746 0.01074355283427265 0.040618813141675765 0.01935076319058475 0.004207283237094068 0.0030366834874858166 0.5896065252544493 0.043254873012196556 0.05005639069758328 0.04716915229372332 0.047922566718855926 0.03417929809841367 2.8428097679458295 0.013140138285085652 0.04098539990041826 0.016115938801382373 0.0020230293646320546 0.00146140372885354 0.37139122794928375
1.362 0.012729241270365423 0.040822639374206215 0.03625811485304523 0.021097861971438966 0.01517081929420339 1.874910759807938 0.010379364741257452 0.04055072925627508 0.019041798462814476 0.004257504191148755 0.003072626341333389 0.6112671907905591 0.04345457824111174 0.05009192055344562 0.04685243041283174 0.048235370080561 0.03440942481102626 2.907826467022838 0.01283952252134455 0.04091825069174532 0.015778358997760762 0.0019366228053534276 0.0013989243123248899 0.38934596736164057
1.372 0.013017953692329382 0.040839082189538765 0.03568814142953267 0.021473537568765706 0.01543990262168649 1.8973757104088604 0.010013396605966113 0.04048419552379007 0.018743853437125705 0.004321462399360147 0.003118533084887194 0.631967713616416 0.04356794651971611 0.05008411159590875 0.04671881085674383 0.04845335420086973 0.03457295121152971 2.9838585276721092 0.012533496201337316 0.04085167007113746 0.015461916898431037 0.001862568895939206 0.0013452573091080658 0.4067590821285847
1.382 0.013344449861522336 0.04086117125596348 0.03509144318765699 0.021849544529734536 0.015709217004534204 1.9159480809533018 0.009645745758304765 0.04041919862477671 0.018454750593985707 0.004399284005550708 0.003174514138364346 0.6515963183095346 0.043594603491459376 0.0500314706850979 0.04676815672996526 0.048575929674759426 0.034669227542745304 3.071673924691987 0.012221804936680257 0.04078565428476775 0.015164177404090165 0.0018048363010900238 0.0013033226600504717 0.4234956733590517
1.392 0.013702292907338574 0.040887951724720616 0.03447093526769907 0.02222287304103209 0.015976593691259075 1.9308624321337677 0.009276825435810319 0.040355756166043734 0.01817225994359059 0.004490663832238121 0.003240358648118329 0.6700653987843672 0.04353763364332386 0.04993403903026151 0.04699344809324634 0.04860552715892249 0.034699731499844726 3.1716248806781597 0.011904480652965205 0.040720246613802795 0.014882432049698134 0.0017670624230530874 0.0012758045517738462 0.439440901240758
1.402 0.014085013565810748 0.04091836619129506 0.03383019603863798 0.02259051048926292 0.01623986645401936 1.9424565397988307 0.008907340341448215 0.04029390659809654 0.017894141409164243 0.0045949014731066365 0.0033155609507612076 0.6873176596708956 0.04340039418614828 0.0497920521823913 0.04739094501607078 0.04854489862452849 0.034666238735870554 3.2844350034997007 0.011581832172853286 0.040655530737602384 0.014613956644216261 0.0017521140846935923 0.0012648261977065874 0.454518401189986
1.412 0.014486224904978041 0.04095125341589265 0.03317311986400084 0.022949478234750232 0.016496899609549184 1.9511456765957262 0.008538268038310284 0.04023370025703785 0.017617955191232913 0.0047109569300128025 0.0033993621358334508 0.7032897395015885 0.04318586403707223 0.049605589743871886 0.047943122594192346 0.04839632381899364 0.0345701800419754 3.409836246624848 0.011254414260188058 0.04059162084153704 0.014355625701669848 0.0017616326134264053 0.0012716118980764166 0.46863441677675494
1.422 0.01489977690066552 0.0409853622617778 0.03250399532930016 0.023296895621812815 0.01674563360231421 1.9574211420266754 0.00817088418721272 0.04017519542447788 0.017341675375025244 0.004837518834712244 0.0034908011111734025 0.7179724674218111 0.04289791283485981 0.04937512551938119 0.04863130937738698 0.048162758341099975 0.03441349023131177 3.547527852150035 0.010923011286618284 0.04052865407348122 0.01410437159021293 0.001795747013566444 0.0012962724822360829 0.4817149013567073
1.432 0.015319945460188101 0.04101938172769874 0.031827678366975504 0.02363007637282767 0.016984152335566 1.9618587648726713 0.0078067493036813665 0.040118450097899494 0.01706354514683986 0.004973047268408778 0.0035887481069568623 0.7313946035367307 0.042542155442046786 0.04910187740410768 0.04943895698617713 0.04784877413408446 0.03419927160474678 3.69747481666967 0.01058864070899473 0.040466785808588174 0.0138575426007145 0.001853067098246514 0.0013377986255831494 0.4937567689392757
1.442 0.01574145913394832 0.041051950863234904 0.031149505548168335 0.023946554076436956 0.017210701029313446 1.9651114688668634 0.007447660557591459 0.04006351117442127 0.016781802741262834 0.00511583560481137 0.0036919521387815714 0.7435679412631891 0.04212614243157266 0.0487878332623108 0.05033894912299922 0.0474605862221568 0.033931757539920775 3.8588055499644325 0.010252512845670936 0.04040617907012856 0.013612339407133627 0.001930955400162485 0.0013942628159811224 0.5047180110138056
1.452 0.01615949002863744 0.04108166662471293 0.030475164363793193 0.024244083689875878 0.01742368658785208 1.9679017885394412 0.007095642066543614 0.040010408929532844 0.016495192571147604 0.005264119001834042 0.0037991207994850385 0.7545409950042568 0.04165873762791272 0.048435480752148305 0.05129962007337485 0.04700551740139676 0.03361597784235385 4.030251471762037 0.009915997216007114 0.04034699575438085 0.013366403861475144 0.0020260230478264785 0.0014631857310634223 0.5145833506447652
1.462 0.01656964428744844 0.0411070950948157 0.029810465937463917 0.024520655118452434 0.01762168741785689 1.9709960304493157 0.006752872647897023 0.039959147186136315 0.016203022480891137 0.005416146157607421 0.003908973508046343 0.7644102887417483 0.041149375707329926 0.04804749096239865 0.052298012730775216 0.04649147650305342 0.03325743823991629 4.211153102227259 0.009580563693315496 0.04028938580303472 0.013118024315089207 0.002134629784144967 0.0015419049956450492 0.5233994692918476
1.472 0.016967941767419 0.04112678178865073 0.029161474044414697 0.024774477711191057 0.017803440264756124 1.9752142149009517 0.006421577160809773 0.039909693327388265 0.015904841215813852 0.00557021730335565 0.0040202704062634615 0.7732688053306483 0.04060778677848998 0.047626577103035396 0.05331472452213416 0.045926861194970886 0.03286203122813137 4.401013940271642 0.009247695436571453 0.04023347480349131 0.012865768672376751 0.00225323667199755 0.0016278358144983939 0.5312037041144124
1.482 0.017350838814577205 0.04113927277504681 0.02853422886098797 0.025004004684788556 0.017967856582653614 1.981415142315034 0.006103911607015935 0.03986197145925777 0.015600538857621233 0.0057247037743858534 0.0041318273814790535 0.7811990001680239 0.040043890250721415 0.047175430381019075 0.054326868982435515 0.04532059593919365 0.032436033484039346 4.5989515930175395 0.008918806775689877 0.04017935461172095 0.012608607381592547 0.00237859282144943 0.001718608946036275 0.5380119709436572
1.492 0.017715226953401778 0.04114313233297531 0.027934608998019254 0.02520795382957478 0.018114036427809475 1.990482073592062 0.005801895721030367 0.03981586261150502 0.015290508924449511 0.005878038348247568 0.004242508775752897 0.7883125754031037 0.039467651282027005 0.04669666792352136 0.05531032554882014 0.04468217168981321 0.03198613519971093 4.803851986857432 0.008595211907334746 0.04012708187868918 0.012346128920193482 0.0025077698048033637 0.0018120955086669349 0.5438789040228288
1.502 0.018058392334482212 0.04113695256065764 0.027368204517515135 0.025385272370176952 0.018241242899802654 2.0033195758282503 0.0055173622580360765 0.0397712081902569 0.014975540015141817 0.006028747567183378 0.004351250165913722 0.7947526512241554 0.03888887996528282 0.04619278597278536 0.056251887228300455 0.04402153955628476 0.031519405212635826 5.015326956174965 0.008278099163576408 0.04007667821523082 0.012078388954474188 0.0026381968939652592 0.0019064313866107624 0.5488904038000841
1.512 0.01837809982877566 0.04111938969239947 0.026840170454037197 0.02553520230213269 0.018348947015318976 2.0208370246846825 0.005251888269414005 0.03972781352893953 0.014656572412349423 0.0061755030124589425 0.004457095020134039 0.8006372183016225 0.0383169857702782 0.04566607384449777 0.05714155903915034 0.04334891476268906 0.031043113477004815 5.233083040086602 0.007968490840321727 0.04002812968262548 0.011805687331103673 0.0027676947520875283 0.002000040525080385 0.5530921870238377
1.522 0.01867264734382956 0.04108919565181017 0.02635502541588047 0.0256573408216969 0.018436869970816738 2.043929936595953 0.0050067514644787725 0.03968545422844515 0.01433481954698083 0.006317121596022784 0.004559193882648284 0.8061043514645959 0.03776076457055698 0.04511855758718511 0.057965125276514644 0.04267456816302114 0.03056455309042289 5.4563430134617095 0.007667248452737756 0.039981391727840224 0.011528724659288718 0.002894412795959434 0.0020915877729602963 0.5565640530506747
1.532 0.018940815484880753 0.041045225971677625 0.025916505610800132 0.02575162231337778 0.018504970349298464 2.073464511518441 0.004782910610789468 0.039643884259773825 0.014011630659363271 0.006452531406143449 0.0046567789906741385 0.8113094899329056 0.037228162421955376 0.04455197894883087 0.05871663696172164 0.042008466874602184 0.03009083642281738 5.684916661841278 0.007375093858416637 0.039936395492021444 0.0112484055359621 0.003016743378479686 0.0021799158290414784 0.5593919359352657
1.542 0.019181815595408276 0.04098644513696557 0.0255274687814137 0.02581828881384111 0.018553423157694274 2.1102606158225323 0.004580975095899769 0.03960284289575486 0.013688414537408251 0.0065807908917071825 0.004749177724986247 0.8164005234051636 0.03672620019284971 0.04396780700288418 0.059392307325947566 0.04136010624491946 0.02962872779815228 5.918677020071751 0.007092612611008535 0.03989305195022086 0.010965802987901814 0.0031333237943925027 0.0022640458724694436 0.5616564777990891
1.552 0.019395245085549427 0.04091193149534386 0.025189841280568042 0.025857860291448258 0.018582598690795815 2.1550748091024974 0.004401191750833077 0.03956206192480945 0.013366631529731696 0.006701118725008843 0.004835833387881761 0.8215375241341311 0.03626090113011918 0.04336728260584895 0.059990041626391544 0.0407383552040681 0.029184551003386763 6.1576195048731215 0.00682025881365324 0.039851255984866704 0.010682129131932224 0.003243045521387259 0.0023431832961873867 0.5634518142411651
1.562 0.019581045005310292 0.04082088081545671 0.024904604302273727 0.025871104026875636 0.0185930407121951 2.2085846169247914 0.004243426086608578 0.0395212713934016 0.01304772589426589 0.006812924771103975 0.004916327143103448 0.8268864427857454 0.03583721781163267 0.04275145075982915 0.06050902437399543 0.040151140448447 0.028763957795607482 6.4017998453807206 0.006558349585043291 0.03981088932598083 0.010398651104682488 0.003345076547468397 0.00241673336900924 0.5648810626576306
1.572 0.019739459258429005 0.040712608535017764 0.02467181529797438 0.025859003164572538 0.018585443978382105 2.2713750746758183 0.004107151352939412 0.03948020448978535 0.012733065504902085 0.006915812892573205 0.004990379743743416 0.832616846458031 0.03545837899961195 0.04212093108761049 0.060947622545335305 0.03960451577126574 0.028371222070047226 6.6510561056563615 0.006307065018535171 0.03977182384210463 0.01011662271021856 0.0034388423706312437 0.002484287247528878 0.5660534537699
1.582 0.019870996418140392 0.04058655113055448 0.024490662042403844 0.02582272499318802 0.01856063150374435 2.3439284851466073 0.003991451460070789 0.03943860168402748 0.012423919347024043 0.0070095530635084615 0.005057831293565395 0.8388961209125111 0.03512629473588523 0.04147617398032249 0.06131208890056058 0.03910305661907993 0.028009594560301297 6.905959093313677 0.006066454010780569 0.039733925046003454 0.009837257610275256 0.0035239784263220593 0.002545587558815275 0.5670792747670387
1.592 0.019976395178795438 0.04044226707896848 0.024359545449783304 0.025763589968744706 0.018519532312110273 2.4266178274881294 0.003895054991689917 0.039396214875849066 0.012121449360823168 0.007094054416109694 0.005118621688524672 0.8458863415462579 0.034842164007894104 0.040817722333005665 0.06160221240251946 0.03865056757394607 0.02768172961076605 7.166343378951263 0.005836445620818995 0.039697055651038704 0.009561715299040334 0.0036002882567520134 0.00260049810628529 0.5680681381555842
1.602 0.020056593903383636 0.04027943773263926 0.024276184425204517 0.0256830425988085 0.01846316049594654 2.5197035480802104 0.0038163978073484698 0.03935281136153356 0.01182670414473432 0.0071693437568055365 0.0051727749875152 0.8537417661001931 0.03460648296504655 0.04014627515570769 0.06182119355286946 0.03824989048458783 0.027389597414379213 7.432301669805026 0.0056168641605367515 0.039661078944406174 0.009291088572622943 0.0036677112774151765 0.0026489804687800864 0.569127988620183
1.612 0.020112703871165778 0.040097868183417484 0.02423773440526925 0.025582624827119323 0.018392596037675273 2.623332743241227 0.003753705913017109 0.03930817740552369 0.011540611844303775 0.007235548926526123 0.005220387285232059 0.8626063338567416 0.034418449926083734 0.03946246045571891 0.06197793996438069 0.03790211593012722 0.02713392774147708 7.704457379820181 0.005407446595795984 0.03962586183271799 0.009026390000253843 0.0037262993635343035 0.002691076965808679 0.5703641541709027
1.622 0.02014598351519232 0.03989748750273624 0.024240924104256312 0.025463950123816026 0.01830896574067707 2.7375293559746483 0.0037050886635669037 0.039262121321595914 0.01126397274487862 0.007292886363414574 0.005261617644803604 0.8726110728391565 0.0342761078002123 0.03876686371367981 0.06207189084098902 0.03760674666833964 0.02691425720486386 7.982226627490783 0.005207861359444692 0.03959127749587929 0.008768537806126159 0.003776201490589123 0.0027268994637911323 0.5718781294445849
1.632 0.020157810796605072 0.0396783478255437 0.024282229380669644 0.025328674720192068 0.01821342250853494 2.862213174776168 0.003668631591320037 0.0392144760083192 0.010997452822398864 0.007341651746998758 0.005296681289467304 0.8838715170799205 0.034177154691366146 0.038060431846427614 0.062112402210049406 0.03736249218386756 0.026729592494583454 8.266122248294106 0.005017727649039515 0.03955720761061254 0.00851834209959447 0.003817654879951697 0.0027566229148425964 0.5737658671510968
1.642 0.0201496835206742 0.039440630326385825 0.02435788607161711 0.025178507709643593 0.018107154067039107 2.9972441044172444 0.0036424786936293642 0.03916510087767491 0.010741579092153153 0.007382212085774459 0.005325843866517698 0.8964854020777197 0.0341191629789746 0.03734450834587027 0.06210369382444294 0.037167486822176056 0.026578446004435534 8.555904128290484 0.004836633668181497 0.03952354408856456 0.008276492172186439 0.003850979717487892 0.0027804815068122792 0.5761155961408639
1.652 0.020123192544577565 0.03918464323427622 0.02446394963634484 0.025015185281930436 0.017991362688599608 3.142376686808032 0.003624896806247616 0.039113883140563355 0.010496737364982186 0.007414997598031543 0.005349415580226971 0.9105309976371804 0.03409958780129656 0.03662086102756873 0.06204930823978399 0.03701935830808228 0.026458924197571867 8.8511678192553 0.004664152024619462 0.039490190285866644 0.008043545855555211 0.003876573697167971 0.0027987647096523773 0.5790055680601859
1.662 0.020079995996043126 0.03891081952661573 0.024596397227083563 0.024840427171399095 0.017867232642459943 3.297258263737313 0.0036143192103367167 0.039060738485396686 0.010263172968069778 0.007440492286556686 0.005367744385259403 0.9260663772535834 0.0341162938866606 0.035891896965403486 0.061953017162934824 0.0369157933496755 0.026369080273493904 9.151433623617935 0.004499851262500834 0.039457061708760836 0.007819922347485044 0.0038949033761603584 0.0028118110336725097 0.5825023811288416
1.672 0.02002181576589116 0.03861972015116365 0.024751216560709614 0.024655959689427954 0.01773594646443596 3.4614583796592093 0.0036093699749309197 0.039005611260109686 0.010040994545574666 0.007459222900732484 0.005381208005526576 0.9431296839494241 0.03416774508242733 0.03516075565757494 0.061816263354391214 0.03685482731407013 0.02630709953145736 9.455812666868786 0.0043433038355449195 0.0394240863189585 0.007605899619763608 0.003906491360423875 0.0028199987842206726 0.5866604202272216
1.682 0.019950441250104357 0.038312038338065145 0.024924459751456483 0.02446351854075773 0.017598684720140412 3.634468369271874 0.003608873110107874 0.03894847429714037 0.009830180392540014 0.007471746654301049 0.0053902050363349215 0.9617401537599225 0.03425353179821697 0.03443158900052909 0.06164111917473969 0.03683543291107894 0.02627170973848494 9.763419423026065 0.004194091784562302 0.039391204576193294 0.007401616502829744 0.00391190037568577 0.0028237345720650547 0.5915224956110626
1.692 0.019867729544767503 0.03798860256033346 0.025112234893887947 0.02426484597412608 0.01745662166292555 3.81570477669875 0.0036118509827165685 0.03888932849249918 0.009630586493165021 0.0074786384973948685 0.005395145708034575 0.981899480287486 0.03437451555609806 0.033709671335256756 0.061426532739383824 0.03685775462254174 0.026262319128248116 10.072801243902541 0.004051811443177969 0.039358369329375205 0.007207078651878788 0.0039117163512562315 0.0028234411216355856 0.5971211840684151
1.702 0.019775604170445757 0.03765037861598743 0.025310720449420277 0.02406169211569353 0.017310923260082645 4.0045071227483895 0.003617515360845641 0.038828202188413694 0.00944195585672342 0.007480478927557819 0.005396443029252536 1.0035930484397058 0.03453227440458651 0.03300116115417154 0.061169116997492015 0.03692254553325198 0.026278596725005987 10.38199111880105 0.003916077828379732 0.03932554560911297 0.007022167643560243 0.0039065326177027725 0.002819545905951855 0.6034800834508185
1.712 0.019676067215880732 0.037298474746473936 0.02551613606849684 0.02385582966075328 0.01716275438981492 4.200139212220106 0.0036252531264316947 0.03876515035656504 0.009263929382178354 0.007477843172445677 0.00539450491306128 1.0267907297761751 0.03472957253759445 0.032313343922255156 0.06086698865388015 0.037031665566552956 0.026320784271312653 10.689120263400472 0.0037865285174485696 0.03929271032123815 0.006846653207706552 0.003896936488441793 0.0028124715292688553 0.6106142853466758
1.722 0.019571218604691576 0.03693414829156521 0.025724720023261656 0.023649068696368035 0.017013285710017728 4.401787763728304 0.00363460801437801 0.03870025356586148 0.00909605869029205 0.007471292179071844 0.005389727590191586 1.0514472606076704 0.03497081515756359 0.03165487352182973 0.06050972484486616 0.03718864903838319 0.026390031811933362 10.99068920905014 0.0036628262559750126 0.03925985181657302 0.006680209114144975 0.003883498272119963 0.0028026278769589133 0.6185299524979728
1.732 0.019463277402962876 0.03655881273567361 0.02593270612569931 0.023443279175649947 0.01686370604067298 4.6085642752484794 0.0036452598624508266 0.03863361674664603 0.008937820848431418 0.00746136544153635 0.005382490320412715 1.0775025648685634 0.035262505943313656 0.0310363087224646 0.06009539721462495 0.03739923909555943 0.026489068800499185 11.284545535361756 0.0035446595694761875 0.0392269693220205 0.006522432848343072 0.003866761874716467 0.002790405398186066 0.6272236328847793
1.742 0.0193545904559839 0.03617404147534491 0.026136302451541103 0.023240416660801063 0.016715237898051703 4.819508160165501 0.0036570032550067165 0.038565367804032094 0.00878863405238353 0.007448575631900053 0.005373151389145899 1.1048825453833386 0.03561121080107838 0.030469286850571077 0.05960897000263223 0.03766941015913906 0.026621097648054422 11.565969782393402 0.0034317412523545247 0.03919407225105256 0.006372868042544741 0.0038472362238318983 0.002776168949336268 0.6366823499560835
1.752 0.019247652975704497 0.03578157577996166 0.02633167137563562 0.023042546813059495 0.016569154865382206 5.033590146567382 0.003669727461283102 0.03849565615347485 0.008647872771647604 0.007433405252663234 0.005362045606676265 1.133500720573215 0.036020803616242415 0.02996546873272853 0.05904169834117548 0.0380026664840499 0.026788651790031936 11.83121666351004 0.0033238053885412126 0.039161179442907056 0.006231027469610561 0.0038253877682862315 0.002760252391846251 0.6468852340179806
1.762 0.019145111520618697 0.03538332995910901 0.026514929347787222 0.022851854278773363 0.01642679285682558 5.249717838602655 0.0036833989181954967 0.03842465123589045 0.008514881047809397 0.0074163056671286256 0.005349483668413545 1.1632607042064607 0.03649085385538932 0.029535695791335866 0.05839396184369411 0.03839846051886489 0.02699295016334549 12.078297391084252 0.0032206040133666808 0.03912831838809336 0.006096413968610657 0.003801635371991719 0.0027429549316066192 0.6578066209467294
1.772 0.019049733481538527 0.034981390118549206 0.026682182450619464 0.02267062680264018 0.016289550970317413 5.466749179251396 0.003698046431473801 0.03835254102752415 0.008388983483263486 0.007397698485674801 0.005335753465936309 1.1940591186736111 0.0370155063767768 0.029188852597300842 0.05766154514420772 0.03885107730506126 0.02723309333503752 12.304393293004855 0.0031219044161860344 0.03909552448044699 0.005968537211982294 0.003776348990364698 0.0027245402343438105 0.6694197270982278
1.782 0.018964340121937224 0.03457800572751638 0.02682961334530917 0.022501208253073474 0.01615887843862912 5.683516630252593 0.0037137483046088327 0.03827953051608933 0.008269494451763138 0.007377978510611852 0.005321122836749451 1.2257882856061533 0.03758411329004789 0.02893140789154416 0.05685865400965404 0.039350168198968534 0.02750613205986011 12.510774706784009 0.0030274875668700116 0.039062840307147566 0.005846925465523796 0.003749852401017422 0.0027052385201467603 0.6816997594843327
1.792 0.01889170718288342 0.034175574045676206 0.026953604484057224 0.02234592192283586 0.016036247395602426 5.89885642316641 0.0037306202038408015 0.03820584009120517 0.008155726658468 0.007357516847551982 0.005305842742505024 1.2583380681430285 0.03818281071117681 0.028767055298141723 0.055993850115433216 0.03988225169691753 0.027807224048821848 12.697874592519934 0.0029371475679812065 0.039030314963918664 0.005731132798029818 0.003722428802209936 0.0026852507668816508 0.6946256822052275
1.802 0.01883443760044962 0.03377661606952482 0.027050884242403695 0.02220696796943328 0.015923110027718956 6.111640838041335 0.0037488028454134505 0.03813170380127806 0.008047000094334636 0.007336662826610564 0.005290149824903791 1.2915965768507507 0.03879623840424306 0.028696769806590014 0.05508441556384205 0.040432357069374404 0.028130146954426595 12.868499829268512 0.00285069166657638 0.03899800337125778 0.005620742962483158 0.0036943273236136748 0.0026647535994355227 0.7081804625047764
1.812 0.018794818967867003 0.0333837443180321 0.0271186666587752 0.02208630667191128 0.01582084387828421 6.320808178006632 0.003768449293160393 0.03805736745247138 0.00794265178320489 0.007315743957726182 0.005274267661154771 1.325449990009915 0.039409446770995296 0.02871923310587744 0.05414918517685502 0.04098585475448017 0.02846800280341573 13.026386971749284 0.002767940299164012 0.03896596556859297 0.005515371215994797 0.0036657687073802896 0.002643903608996881 0.7223501250905633
1.822 0.01877469204058461 0.03299962602135754 0.0271547650502045 0.02198554523548667 0.015730691809890215 6.525388213372475 0.003789712345853642 0.03798308655266079 0.007842045926387573 0.007295063849642789 0.00525840652293199 1.359782206150383 0.04000874452105663 0.028831068353716155 0.053204916483160544 0.04152926535220049 0.028813539077765925 13.175301441521851 0.002688726786670549 0.03893426597089658 0.005414664926927507 0.0036369491181809234 0.002622840348729756 0.7371222662388688
1.832 0.018775345136288632 0.03262694323983193 0.027157665407821416 0.02190584137212992 0.01565370235313522 6.724522738500221 0.00381273281581596 0.037909124120902096 0.0077445835661643795 0.00727489856630986 0.00524276182704124 1.39447514375859 0.040581338047828465 0.029026676379903724 0.05227338863187476 0.04204984410747377 0.02915888669574959 13.320767178476776 0.0026128964440997006 0.03890297257995229 0.005318303400350001 0.00360804169096971 0.002601687693742091 0.7524848411611291
1.842 0.018797443593579377 0.03226835106349151 0.027126562491870117 0.021847833281211555 0.01559067576427354 6.917482539613235 0.0038376293717209548 0.03783574838703087 0.007649710970998868 0.007255492282203595 0.005227511763075583 1.4294101760700004 0.04111572811528865 0.029298749929059283 0.05137215268666465 0.04253601942113648 0.02949596555978047 13.467774204769668 0.002540304882544822 0.03887215614676191 0.005225997239930592 0.003579195979718122 0.0025805536282267204 0.768425971132325
1.852 0.01884099742662621 0.03192643472924679 0.02706136265001951 0.021811601190785932 0.015542120148336917 7.103681098802861 0.0038644902536426277 0.0377632304028572 0.007556926455097246 0.00723705335707954 0.005212814819961519 1.4644707069398986 0.04160221338335734 0.029639149235846114 0.050523841270577095 0.04297799209750388 0.02981721628108773 13.623166571312224 0.002470815211373394 0.03884188928442316 0.0051374877218073435 0.0035505360916330045 0.0025595289802318477 0.7849351561679887
1.862 0.018905365536054045 0.031603666912578605 0.02696266088826819 0.02179666065282033 0.01550822136161523 7.282686369628266 0.003893366906145455 0.03769184158700964 0.007465785832105367 0.007219751915184805 0.0051988079795914814 1.4995455969893707 0.04203339575942785 0.030039682050303402 0.04975222560943075 0.0433682825577473 0.03011614837839476 13.794758854496711 0.0024042938833586246 0.038812245536460344 0.005052546796847956 0.0035221587919521354 0.0025386860287154715 0.8020057621042119
1.872 0.018989292798269143 0.03130236620821678 0.02683170859368987 0.02180198493833179 0.015488827541029645 7.454234250979839 0.003924269608754238 0.03762185123601413 0.007375906753852135 0.007203719509875702 0.005185606047990608 1.5345331052987814 0.04240334771978765 0.03049191531202177 0.04906509679922818 0.04370086491964086 0.03038683515216756 13.986494607493766 0.0023406052025471548 0.03878329841568701 0.004970978156159654 0.0034941327528636586 0.0025180778682805417 0.8196382711614524
1.882 0.019090975162328622 0.031024658356246414 0.02667036529751616 0.021826052052831637 0.015483448992669223 7.6182430239804155 0.003957165396233188 0.037553524049507396 0.007286971798727007 0.0071890506468244185 0.005173302045441149 1.5693449858710622 0.04270747480020824 0.0309875878233318 0.04848235114202441 0.04397099618776901 0.030624082451702055 14.206142302064624 0.002279604972194219 0.03875512043990876 0.004892619242987485 0.0034664992685122797 0.0024977388090265036 0.8378437139584582
1.892 0.019208146067895334 0.030772441639074468 0.026481049160831115 0.02186691038201244 0.015491273022521714 7.774829489087247 0.003991978621110254 0.037487117723829844 0.007198729765354625 0.00717580533698963 0.0051619681401290215 1.6039101614290219 0.042942561942415 0.03151885503013992 0.04801589819204875 0.0441752736538375 0.030823489705706503 14.459694007828706 0.0022211341493872613 0.03872778219680628 0.00481734348903173 0.0034392737794084758 0.0024776853570560916 0.8566468247800563
1.902 0.019338175032662143 0.030547356663532445 0.026266676220368122 0.02192225565998544 0.015511190099321727 7.924319721344003 0.004028594175811401 0.037422880655324196 0.00711099467565266 0.0071640118608722585 0.005151656596627865 1.638177149618086 0.04310654591702561 0.032078390032540365 0.04766962875764594 0.044311441841969904 0.03098142969579178 14.751086362513774 0.002165013401675877 0.03870135146580369 0.004745061853147731 0.0034124472749329946 0.0024579170947966497 0.8760885483342739
1.912 0.01947816992579151 0.03035076123386125 0.026030595105383424 0.021989513980065406 0.015541830016103902 8.067251542933661 0.004066862790849724 0.037361049768285956 0.0070236425622784 0.007153669442272243 0.005142400566563851 1.672114572340233 0.04319868989969343 0.03265971197313806 0.04745517728799659 0.04437858770227925 0.031095311540000604 15.0869215902413 0.0021110390003632605 0.03867589240940876 0.004675723171705454 0.0033859872274568147 0.0024384171937025397 0.8962275502973072
1.922 0.019625074837027242 0.030183710472438143 0.025776529808657134 0.022065924642281756 0.01558160453320492 8.204371813845679 0.004106607386355505 0.037301848462349664 0.006936606773731527 0.007144751021378744 0.005134214900466383 1.7057098427790478 0.04321963516480607 0.033257238836351254 0.047368259734056534 0.044377205602185985 0.03116358834220368 15.469038252050616 0.002058979714005269 0.03865146482723579 0.004609313651715271 0.003359838415441148 0.0024191528072259132 0.9171405970996812
1.932 0.01977575849668116 0.030046942551060416 0.025508521982553527 0.022148617837642534 0.015628752705732198 8.336631345754455 0.0041476295460940995 0.03724548467813883 0.006849872705464734 0.007137206360769569 0.005127097198461831 1.7389670728736562 0.04317162453216615 0.03386655502801772 0.04740839932395722 0.04430939203161509 0.031186026600428702 15.900511106670532 0.002008573740534659 0.03862812345432332 0.004545856454961243 0.0033339239626339547 0.0024000755801578087 0.9389222547822791
1.942 0.01992709185939561 0.029940870984495334 0.025230875013963316 0.022234684811551084 0.015681386691672527 8.465182632526533 0.004189715803274887 0.03719214910955452 0.006763472304480944 0.0071309654437570116 0.005121029128682976 1.7719055245896924 0.0430589794006572 0.03448463608286005 0.047567371526170854 0.04417929810736082 0.031163987139302605 16.381846977850078 0.0019595247649440897 0.03860591729239021 0.004485412142654557 0.0033081461989071057 0.002381122000603962 0.961684986997375
1.952 0.02007601453150945 0.02986558451532481 0.024948085450410808 0.02232123954895222 0.01573753753490214 8.591376229431667 0.004232644245923481 0.0371420136318901 0.006677477627503523 0.0071259420895339745 0.005115978020817013 1.8045590091122872 0.042887897345860584 0.035109646926809304 0.04782867529417477 0.04399290568795238 0.03110027158953086 16.910468648481235 0.0019114972988200044 0.038584888993206924 0.004428079530902511 0.0032823866255097017 0.0023622131052500233 0.9855605811680123
1.962 0.02021959019823708 0.029820854586530283 0.024664772377935466 0.0224054728249637 0.015795199763536216 8.716752719312058 0.0042761926188164 0.03709523005122786 0.006591991614827564 0.007122038296915657 0.005111899158918828 1.8369749015491086 0.04266603896850105 0.03574065020711444 0.04818098214625621 0.04375760567954922 0.030998875066586048 17.4851831693859 0.0018641135672584144 0.03856507436355244 0.004373994465475733 0.003256505496136992 0.00234325395181485 1.010702224759443
1.972 0.020355050725762384 0.029806149921914417 0.024385606204322466 0.022484699358699668 0.015852374215439866 8.8430251549594 0.004320149445691216 0.03705192930311766 0.0065071334574976405 0.007119150738216598 0.005108739833817003 1.8692100074513265 0.042402887741767196 0.03637765989754857 0.04859661270853953 0.04348261533734376 0.030865182202580582 18.09835353186596 0.0018169569720552024 0.038546502117503725 0.00432332181018194 0.0032303442141334644 0.0023241352085507966 1.0372838276779688
1.982 0.02047982806048238 0.029820656985827688 0.024115251092018543 0.02255639670119798 0.01590710681851124 8.972056809352853 0.0043643295763093545 0.037012221225760936 0.006423015839428309 0.007117181175262435 0.00510644644094914 1.9013204298171231 0.04211075420470695 0.03702222982243493 0.04905790424104181 0.04318001017000398 0.03070684690727442 18.745190479958246 0.0017695896630382114 0.03852919403784854 0.0042762346017811165 0.003203736151560993 0.0023047409145333327 1.0654909438351763
1.992 0.020591572474430928 0.02986330483517071 0.023858261632552207 0.022618231983636702 0.015957520352161948 9.105821219797411 0.00440859462507447 0.03697619497757805 0.006339712501940437 0.007116051575123628 0.005104975170517072 1.9333440825550445 0.04180564244926081 0.03767766651839369 0.0495376091851558 0.04286552981240695 0.030534232413771775 19.416507351606374 0.0017215924823178355 0.03851316568683129 0.004232875189504851 0.0031765312618360067 0.0022849662620143697 1.0954979398262545
2.002 0.020688156839690473 0.029932792432980186 0.023619002381084615 0.022668073040150644 0.016001835112923662 9.246372775936738 0.004452876602089824 0.03694392002894383 0.006257217662125033 0.007115722386409475 0.005104305157748784 1.965277023941003 0.04150731290794764 0.038348851583725474 0.049992676293041736 0.042558556636695326 0.03036037685934625 20.095759971681716 0.0016726327717268468 0.03849842769319093 0.004193297431585918 0.0031486358273830955 0.002264746341410465 1.127429952877912
2.012 0.02076766805128795 0.030027617157131016 0.023401610444154012 0.0227039837120978 0.016038377789468084 9.395837688786951 0.004497199806329244 0.036915447436895725 0.006175403809436432 0.007116209779844322 0.0051044510427544435 1.997047527127913 0.0412399356228406 0.039042472606714104 0.050386973098030106 0.042282740625535865 0.03020151749084525 20.76756622784819 0.0016225583029540215 0.0384849874364962 0.0041573966945865565 0.0031200620431935493 0.00224409202097138 1.1613146742203304
2.022 0.02082839019785594 0.030146104611594438 0.023209941121340026 0.022724209370707252 0.016065582869303294 9.556397832208397 0.004541693059414355 0.036890810889500275 0.00609398967102968 0.0071175960627375585 0.005105470728929082 2.028494042745198 0.04103128046410672 0.039766400567941035 0.05068069161296285 0.04206525075732054 0.030076496811014115 21.413508752111294 0.001571504975647041 0.0384728507114449 0.004124843299966295 0.0030909759096478563 0.0022231246406482614 1.1970352199578222
2.032 0.020868788219453108 0.030286441376373693 0.02304745640115849 0.022727164045913142 0.016081994797478454 9.730241622940692 0.004586583750422233 0.036870026924656664 0.006012532500173188 0.007120027945445745 0.005107464446773639 2.059354231746948 0.040908425956307844 0.040527555545858324 0.05083043858451485 0.04193262300947333 0.030003889443897064 22.011917766947708 0.0015199953878591132 0.038462022801103925 0.004095040769662103 0.0030617291561265475 0.0022020991615452072 1.234298056900716
2.042 0.0208875040146325 0.03044671316332294 0.022917159817953697 0.022711431570388928 0.016086278885184598 9.919516292514142 0.004632168578763932 0.036853093905417515 0.00593045537670975 0.007123699930079794 0.005110563095767398 2.0892712959567823 0.04089114634390923 0.04132907528198296 0.05080534272308383 0.041904293081603136 0.029997633091750648 22.544728184383843 0.0014689995227359764 0.038452508437716845 0.0040671281442595615 0.0030328630355644886 0.002181406878987301 1.2726274038332572
2.052 0.020883376525807327 0.03062495095013904 0.022821473099509583 0.02267579052217271 0.016077248059391248 10.126244178020695 0.004678762945026654 0.036839989764351995 0.005847110651182609 0.007128823990160113 0.005114906688515525 2.1178204826169793 0.0409864129986591 0.042168356278115576 0.050598264159660386 0.04198716550376217 0.030063350658793276 23.00314892167555 0.0014199310621084969 0.03844431042055187 0.004040034339546847 0.003005078105102884 0.002161553358789998 1.3113905341552017
2.062 0.02085548851904345 0.030819184263940664 0.02276205407204124 0.022619262260239827 0.016053904646823058 10.352205806194169 0.004726638860933889 0.03683066904714292 0.0057618685032755825 0.007135590668404166 0.005120616649200043 2.144553438170283 0.04118795677258813 0.043037484995278576 0.0502139762237814 0.042175134893019176 0.030197954787580125 23.383449355918426 0.0013745637100421055 0.038437427098797765 0.004012575799905323 0.0029791725043891108 0.002143113463913043 1.3498497597910546
2.072 0.02080323405974334 0.031027497564061434 0.022739633242028386 0.022541174282002766 0.016015491129817296 10.598824442602941 0.004775966170166441 0.036825060142883545 0.005674210534575425 0.0071441295121371096 0.005127767779216743 2.169052777957902 0.04148135498726728 0.04392595687402619 0.04966711522784832 0.04245404305896706 0.03039294840712967 23.686643592646202 0.0013348688663356448 0.03843184932110639 0.003983574242630931 0.0029559594235145288 0.002126671418554582 1.3872297740528194
2.082 0.0207263920395904 0.03124808310717138 0.02275385435339499 0.022441226200801658 0.01596154097441465 10.867046730842327 0.004826771177972554 0.036823063603389834 0.005583807001607301 0.007154477436057837 0.00513636614791672 2.1909861161654516 0.04185094231531054 0.04482377953786628 0.04897422341543038 0.042808476612466353 0.030638896060081255 23.91516985866078 0.0013027950073603678 0.03842755761752721 0.00395196600483588 0.002936180218980436 0.002112758047938675 1.4227856702485895
2.092 0.020625189439606856 0.031479283578942203 0.022803213349728735 0.02231954661214252 0.015891921089251023 11.157261516782025 0.0048789208013208 0.03682455212356052 0.005490562799318734 0.007166561717210144 0.005146337689341788 2.2101490239200685 0.042284109130396666 0.04572313615142819 0.04814794960178091 0.04322603678710207 0.030928183721328616 24.070120537000843 0.0012800260118736603 0.0384245202483523 0.003916880352454181 0.0029204310104030858 0.002101798129809624 1.4558580181442224
2.102 0.02050033935936168 0.03171961936363759 0.022885028523704345 0.022176729214769524 0.015806858259966333 11.469229571688205 0.004932132101492385 0.0368293722519492 0.005394627986685465 0.007180200260947432 0.0051575292424201205 2.2264898038115017 0.0427710898715184 0.046618024334350354 0.047197753271661064 0.04369715928415439 0.03125482379993332 24.151407603082454 0.001267765919378954 0.03842269241464112 0.003877677216838649 0.002909116392846425 0.002094077484506203 1.4859062293216398
2.112 0.020353048606903255 0.031967799263783764 0.022995573510054008 0.022013843170384777 0.015706945975829913 11.802090559186972 0.004986000265211365 0.03683734745473782 0.005296379307691882 0.007195116757443336 0.00516972014614401 2.2401148903526544 0.04330188098343351 0.04750271835060187 0.046135175086545556 0.04421206123066269 0.03161233867594457 24.160363183872697 0.0012665960463066216 0.03842201655294055 0.0038339484252202685 0.0029024349780113257 0.002089732884604378 1.512518465725327
2.122 0.020184996674671475 0.03222271666311872 0.02313026519745514 0.021832416151546647 0.015593131074562004 12.154403073508824 0.005040035130388378 0.036848281927756465 0.005196385206277323 0.007210964389531683 0.005182639759821013 2.2512794973708745 0.043863327117555244 0.04837043000847293 0.04497900300911264 0.04475782520916083 0.031991807310280514 24.102662366220756 0.0012764335280033648 0.03842242338768909 0.0037854950819013362 0.002900391357831971 0.0020887607512604443 1.5354032799072477
2.132 0.01999829301993957 0.032483435049976604 0.023283837787801163 0.021634393411939668 0.015466683048568757 12.52418310311928 0.00509369732687636 0.036861964568111916 0.005095367092430834 0.007227350661897594 0.0051959856345326055 2.2603715178660817 0.044438282796420536 0.04921292459507945 0.04375867632267966 0.04531753851533661 0.032381343034144985 23.990619718390146 0.0012965916224907477 0.038423833348082054 0.0037322955630683485 0.002902822573147937 0.002091036227254496 1.5543725786314468
2.142 0.01979542335889754 0.03274916780684174 0.0234506069202374 0.02142208249590359 0.015329152885459343 12.908991104040313 0.005146428421198491 0.03687817269649756 0.004994163685712213 0.007243857994563009 0.0052094386073881895 2.2678947069759174 0.04500710374988933 0.05002115563574243 0.04251257966924545 0.04587176598951405 0.03276718826216371 23.84284581907462 0.00132591355712582 0.03842615803269274 0.00367447530160836 0.0029094272457878736 0.002096334407810644 1.5693256986167043
2.152 0.019579192678978098 0.03301925600820957 0.02362473328926605 0.021198093019754578 0.015182328389760583 13.306024468644479 0.0051976732619668726 0.03689667535500286 0.004893703974175225 0.007260058625340578 0.005222673829116699 2.274456681392936 0.04554968904356454 0.05078612876119737 0.041284001062865644 0.046400594387481904 0.03313520399333007 23.68245651348076 0.0013629368949703465 0.038429301541764604 0.0036122842793225728 0.002919791021548756 0.0021043492673933502 1.580240618570179
2.162 0.01935266800115347 0.03329314623548297 0.02380033902950848 0.020965277427824978 0.01502819039284418 13.71213853608558 0.005246895566748029 0.03691723619695663 0.004794985951009518 0.007275525634354377 0.005235368963557882 2.2807597889719804 0.04604703216483635 0.05149956732902999 0.040122323373936945 0.04688518686028538 0.033472037593657446 23.538046316670066 0.0014060491457252243 0.038433161624850457 0.0035460834231025324 0.0029334083624527785 0.002114710065678108 1.5871730865526055
2.172 0.019119123187001336 0.03357036981715618 0.023971689412929535 0.020726676276918515 0.014868872091414659 14.123917311042716 0.0052935891441018325 0.03693961609075449 0.00469905677082125 0.007289842766315292 0.0052472113623440965 2.287591067485598 0.04648266249645036 0.05215451161340989 0.039077365749016615 0.047309215954058854 0.033766152379449715 23.440699684810916 0.0014536112436337359 0.038437630679771725 0.0034763379769221945 0.0029497037084847116 0.002126996988434865 1.590261034406749
2.182 0.018881984843547472 0.03385052384103258 0.024133372708097154 0.020485466140292084 0.01470662011254153 14.53777541479157 0.005337287095211148 0.03696357557210515 0.0046069903034437806 0.00730261435148403 0.0052579050931128805 2.2958087835045613 0.04684267330827144 0.0527452942668413 0.03819636472824789 0.04765887771687107 0.034007833355793105 23.422360598908842 0.0015040428557145562 0.03844259668524095 0.003403614354768846 0.0029680537171079386 0.002140757024673111 1.5897317365143455
2.192 0.018644775878161945 0.03413325352934578 0.024280309073954506 0.02024490510209065 0.014543753881892078 14.950002261068619 0.005377570498746023 0.036988877231511154 0.0045198595095641714 0.0073134749573454715 0.005267177627378506 2.3063255413896715 0.04711495382315941 0.05326718270719327 0.037522982085684456 0.04792211257411013 0.03418863372373123 23.515187617997597 0.001555874991331127 0.038447944159650825 0.003328576602335879 0.002987809359543529 0.0021555193690459087 1.5859112645350193
2.202 0.018411054931201352 0.03441823591249247 0.0244078679267203 0.020008273199050235 0.014382621349844884 15.356904345660924 0.005414076997150061 0.03701528805214219 0.004438698555232849 0.007322097734382986 0.00527478560757566 2.320084454527217 0.047288398327487345 0.05371601032867767 0.03709131482869344 0.04808781394956338 0.034300783698289025 23.747713867866835 0.0016077795454044119 0.03845355521795232 0.00325197913385075 0.003008315511796205 0.002170809071280212 1.5792365186730482
2.212 0.01818435148282198 0.034705165124303716 0.024511908228990506 0.019778809361159982 0.014225552406443657 15.754919086922078 0.005446508710775692 0.03704258163837397 0.004364461245172208 0.00732820110144279 0.005280519502645723 2.338031861155992 0.04735362460844572 0.054088515726980174 0.03694168610105807 0.048146595553691315 0.03433776455384518 24.15451296097335 0.0016585844483442541 0.03845931075650559 0.003174653621895041 0.003028927398407013 0.0021861587894935054 1.5702674614233092
2.222 0.017968095592084878 0.03499373919156903 0.024588805401065218 0.019559646592088333 0.014074811327893112 16.14070322546405 0.005474638178897727 0.037070540222106485 0.004297977185003682 0.0073315541394200845 0.005284207418553772 2.3610802941078712 0.04730423497277714 0.05438281548367003 0.037087933429246295 0.04809210626601218 0.034295116318798516 24.755278758508027 0.0017072801424163377 0.03846509174907214 0.003097489411942281 0.0030490259198369682 0.0022011200754960074 1.559692825639354
2.232 0.01776554205790332 0.03528364820517098 0.024635471446776178 0.019353746326326794 0.013932548906121747 16.511175463698738 0.005498312011554125 0.03709895640922685 0.004239911111949181 0.007331981973761291 0.005285718886481688 2.390060264299528 0.0471366912567827 0.05459836281217992 0.037536618028534 0.04792088415438375 0.03417038072657227 25.56602311010557 0.0017530204164494811 0.0384707806042556 0.0030214081341116616 0.00306803466243992 0.0022152758871893086 1.5483208722560324
2.242 0.017579691181786462 0.03557456414323725 0.02464937117622721 0.019163832979387542 0.013800754942064331 16.863519533262917 0.005517452341089776 0.037127634665136446 0.004190732110833099 0.0073293715001469415 0.005284968811164624 2.4256684894522693 0.046850031457548055 0.05473579044516484 0.03828371245132882 0.04763204025387458 0.03396285654445689 26.596336218366474 0.0017951190955169997 0.03847626252533574 0.002947334017630169 0.0030854391255090746 0.0022282544097885675 1.5370508961465272
2.252 0.017413208598279484 0.035866132381847236 0.02462853389610558 0.01899232756387787 0.013681210193328679 17.1951799992689 0.0055320562511808336 0.03715639254913605 0.004150689898793649 0.007323675764197484 0.005281920369489152 2.468418720849129 0.04644583850121843 0.05479684395030626 0.039292099073757684 0.047227198056995975 0.03367351992468834 27.833037212998207 0.0018330435501625903 0.03848142682372361 0.002876161971313422 0.0031008050315203682 0.0022397419027247512 1.5268298161888572
2.262 0.017268346443848028 0.03615796465038214 0.024571530934449776 0.018841278933398965 0.013575436705360523 17.50386626634771 0.005542193723597968 0.037185061738549664 0.00411980077508413 0.007314915010253726 0.005276585535848355 2.5186099696388045 0.04592768261241908 0.05478416116731049 0.04053047247210598 0.046709930922816695 0.03330472192803909 29.265444146606303 0.001866405944926836 0.03848616815583426 0.0028087252792884576 0.0031137905617422143 0.0022494911054045013 1.5186049006916014
2.272 0.017146872014298892 0.036449633931209174 0.0244774846485906 0.018712297401299604 0.013484649818068482 17.78761417544292 0.005548004337050088 0.037213488860959064 0.004097844993088817 0.007303173042853226 0.0052690223551358426 2.5763203387257705 0.04530091516343215 0.054701119844761704 0.04196057363470906 0.04608557576750439 0.03286002013321455 30.876478185447965 0.0018949532293470435 0.03849038767128155 0.0027457596907105837 0.00312414880694715 0.0022573228126679555 1.5132780154103882
2.282 0.01705001069203584 0.03674067178164491 0.024346077923704693 0.01860649881398077 0.013409717493245439 18.044849803222174 0.005549692670981826 0.03724153613090969 0.004084376610021105 0.0072885893750507386 0.005259329308256258 2.6414221455174736 0.04457290548876517 0.05455189646499722 0.04353394881851421 0.0453614966455845 0.032344391606559 32.63968712521236 0.0019185566619874968 0.03849399406760501 0.002687871832627746 0.0031317211292072613 0.002263121192730269 1.5116704963392427
2.292 0.01697840971075609 0.03703056850044236 0.024177523863944603 0.01852446848777242 0.0133511336145384 18.27437512261939 0.005547522295106224 0.037269081782226314 0.004078745543515827 0.007271349409494338 0.005247638298018293 2.7136042521426553 0.04375293022065663 0.0543413866498719 0.045210384224167115 0.04454699318493298 0.03176423004861737 34.53224600605626 0.0019372016169744931 0.0384969045549468 0.0026355113068460678 0.0031364267207454857 0.002266826470181019 1.5144901886391542
2.302 0.016932127258901874 0.037318776216386775 0.02397254303487935 0.018466251271670037 0.013309009648091197 18.475289398151194 0.005541808230982153 0.03729602028902502 0.004080129989231893 0.007251675210851759 0.005234107999032175 2.7923885131887793 0.042852001241882744 0.05407505378569643 0.04694839569139827 0.043653123756273254 0.0311272125111771 36.52800338721119 0.0019509778608190929 0.03849904572731492 0.0025889493577655256 0.0031382538191645003 0.002268428654069092 1.522292127528475
2.312 0.01691064779565508 0.0376047144637396 0.02373233728029874 0.01843136806556998 0.013283084885813496 18.64688058712568 0.005532907737180082 0.037322262367372856 0.004087577676955471 0.007229818034882325 0.00521891839124974 2.877140189391183 0.04188266886303749 0.053758785593830107 0.048711253897987694 0.04269247326730109 0.030442164254756036 38.60180288685726 0.0019600694751601994 0.0385003543159122 0.0025482664877734054 0.003137255230818983 0.00226796413450876 1.53543259712566
2.322 0.01691292090566815 0.03788777743927059 0.023458555360821594 0.018418853939563287 0.013272751898227662 18.788562132857333 0.005521209254572103 0.03734773474837271 0.004100054511666098 0.007206051769826613 0.0052022659444686415 2.967085245679508 0.040858613611875996 0.05339864154712089 0.05046009812913426 0.04167868552777816 0.02971870026669051 40.72406815897551 0.001964743072271292 0.03850077778851207 0.00251335865212779 0.003133546111467134 0.0022655138206378674 1.554037619095471
2.332 0.01693741987377891 0.038167342307364925 0.023153253225477843 0.018427312167203648 0.013277093272338022 18.899914863050444 0.005507119660848268 0.037372379734707674 0.004116496686183926 0.007180665538145836 0.005184358292244199 3.0613478096360596 0.039794678058857044 0.053000823366963525 0.05217311375995431 0.04062650443304641 0.028967310917452763 42.876145505729994 0.0019653333895208198 0.03850027477135342 0.0024839412296205348 0.0031272995066666223 0.002261199831661297 1.577980929928655
2.342 0.016982215672203285 0.03844277814298644 0.02281884154475928 0.018454979883842055 0.013294926701128812 18.980818666832015 0.005491050605309323 0.03739615459498243 0.0041358616818762085 0.007153954568825895 0.005165407786931803 3.1590104372951098 0.03870618534902662 0.05257134272770228 0.05382724919966763 0.0395510970258451 0.028198853927614405 45.036577804462 0.0019622254453967158 0.03849881527299905 0.002459586851920374 0.0031187354985420315 0.0022551778789259526 1.6069247023998716
2.352 0.01704506139603201 0.038713455172243734 0.02245803618036156 0.01849980237230901 0.013324856407724262 19.03161652178092 0.005473405259579714 0.03741903088696514 0.004157167417725403 0.007126210238729114 0.005145624516162165 3.2591787546986097 0.03760890840195531 0.052115985123162276 0.05540124594106422 0.03846806448771271 0.027424586026040858 47.18385945072845 0.001955834504984646 0.038496380743240605 0.0024397732322689906 0.0031081044447122124 0.002247625579628967 1.6403937945225067
2.362 0.01712348702076243 0.0389787551565108 0.022073937900265492 0.018559518103424714 0.0133653326162698 19.053339106666762 0.005454566976595796 0.0374409938072693 0.004179515926289758 0.0070977115041935285 0.005125210264694848 3.361031247129349 0.03651955221253617 0.05164044584627905 0.05687474241429794 0.03739394703790965 0.026656501901153467 49.296149521720395 0.0019465868630193213 0.038492964045125214 0.002423920181104296 0.0030956694337530297 0.0022387301251917137 1.6778438155498023
2.372 0.01721488984042307 0.03923808039329556 0.021669855682424858 0.018631741572180796 0.013414709550459996 19.047647014605264 0.00543489068442325 0.03746204161225235 0.0042021212780849896 0.007068719539475564 0.00510435465703225 3.463862725148747 0.035454401935547206 0.051149844071536305 0.05823448681573497 0.036344824780869624 0.02590634429915061 51.357040677784674 0.0019349039351375412 0.03848856940181799 0.0024114274217885427 0.0030816934223632363 0.002228679026685197 1.718719117315367
2.382 0.017316617789943638 0.039490861526096564 0.02124926820637346 0.018714040481917736 0.013471299888722824 19.016818427393737 0.005414697204836202 0.03748218510799318 0.004224323331373616 0.007039475682733798 0.005083233583135229 3.567101924296182 0.03442895347623195 0.050648636452339524 0.05947405415853157 0.03533591777308721 0.025185302549257903 53.35603999187637 0.001921190989821696 0.0384832123462798 0.002401708521505134 0.0030664337077511445 0.002217655854585438 1.762488814606929
2.392 0.017426047571475624 0.03973656506541506 0.020815768025466863 0.018804007684999808 0.013533425827160155 18.963683228685795 0.0053942701491919084 0.03750144716979725 0.004245588784653548 0.00701020107069294 0.005062008841725812 3.670310021252051 0.03345790906147585 0.050140678725366 0.060590088393453215 0.03438155940392103 0.024503955563896517 55.28579631363085 0.0019058304042042801 0.03847691966164771 0.0023942089979140948 0.0030501416842115877 0.002205839717360984 1.8086530720815135
2.402 0.017540651072834607 0.03997469953974505 0.020373122612021444 0.01889931967051074 0.013599461009849281 18.89161499781601 0.005373854737257412 0.03751986223327556 0.004265497146824708 0.006981095772864216 0.005040827520304157 3.773160510168545 0.03255527045041798 0.049629338437233966 0.06157726890010543 0.03349528549356965 0.023872291944478277 57.13764033568603 0.0018891778348693045 0.038469729261489415 0.0023884177618269213 0.003033062730116311 0.0021934050413662826 1.8567417094076915
2.412 0.017658043415507543 0.04020481887115424 0.01992517851986429 0.018997774366340217 0.013667857790297156 18.80433815741162 0.005353658024860037 0.037537475714724225 0.004283712924179795 0.006952336119213612 0.0050198201911904345 3.8753998460597856 0.03173384663552319 0.04911744075092993 0.06243262548377531 0.03268936159771964 0.02329933978338489 58.905176397540096 0.0018715595453152455 0.038461689957236055 0.002383876321752957 0.003015431921975073 0.002180518684781007 1.9063179291177548
2.422 0.017776016277913656 0.0404265238067535 0.019475802885538424 0.01909731677905397 0.013737166006108279 18.7057294931714 0.0053338497892304075 0.03755434330772222 0.004299999699503828 0.006924070295598136 0.004999097909834694 3.9768469890582883 0.03100450803110662 0.04860716617735914 0.06315673225665745 0.03197408687164311 0.02279264365167733 60.585072643100936 0.001853270222978193 0.03845286109121527 0.0023801790255511034 0.0029974654457915217 0.002167334200485572 1.9569799760495454
2.432 0.01789256142488871 0.04063946241884082 0.019028898355993067 0.019196057065276044 0.013806046562082086 18.599710226912823 0.005314564501070337 0.03757053019675413 0.004314215350304977 0.006896414484313071 0.004978749558612838 4.0773755838836125 0.03037566660974438 0.048100044160230615 0.0637512738329002 0.03135734682087082 0.022357928393948304 62.174440384114526 0.0018345717385643244 0.03844331204584902 0.0023769714573366046 0.0029793517151756213 0.0021539858966361848 2.0083660029830397
2.442 0.018005899678456054 0.04084333283895958 0.018588284861594417 0.019292302071376374 0.013873294587756404 18.490117761154682 0.005295904397977446 0.0375861102045555 0.004326293161730167 0.006869451681542035 0.00495884100110653 4.176893895560841 0.029852839172718783 0.04759697007992552 0.06421915398533852 0.0308442429404928 0.02199882261287347 63.67078649224828 0.0018156935849960836 0.03843312165127059 0.002373955440612595 0.0029612463145444468 0.0021405854362639134 2.060168932298483
2.452 0.018114474831523956 0.04103787912059529 0.018157759844831766 0.019384552205951727 0.013937837922691607 18.380834083167404 0.005277943234126677 0.037601164863536866 0.004336195800767356 0.006843233961742411 0.004939416593450933 4.275311165332505 0.029438282054455898 0.04709822110340699 0.06456376111295169 0.030436763322442554 0.021716615891719967 65.0715491614102 0.0017968353029905787 0.03842237750836442 0.0023708840304743507 0.0029432726297369933 0.0021272222290769755 2.112139047744199
2.462 0.01821695864193585 0.04122289028767916 0.01774103106721395 0.01947151300545444 0.013998746151271049 18.27583019430913 0.00526072971718741 0.03761578236414935 0.004343934033371909 0.00681778698499833 0.004920502218591413 4.372579405040989 0.02913078844924196 0.04660350421739115 0.06479661079749392 0.030133574940044733 0.021510161997737004 66.38231659209599 0.001778170285664945 0.03841117522656549 0.002367546529961907 0.0029255271534474507 0.0021139669359459407 2.1640704565398945
2.472 0.018312234877800183 0.041398195256038606 0.017341600453481775 0.0195520869699728 0.014055225389768857 18.179108766778192 0.005244290782960574 0.03763005641364209 0.004349576736230035 0.006793115652946636 0.004902109089530174 4.468712620462335 0.028925842237954337 0.04611202740474417 0.06492859667554254 0.02993015326909614 0.021375949888364006 67.60868308220451 0.0017598498815208103 0.03839961756643889 0.002363761667410647 0.002908086521724111 0.002100876066114672 2.2157885224463034
2.482 0.018399388038017692 0.04156365931373189 0.016962859105072104 0.019625366052621364 0.014106613817103583 18.094723046645974 0.005228635643067559 0.0376440850901947 0.004353215242333875 0.006769210477086908 0.004884238019399381 4.563731911073788 0.028816553376786572 0.04562277749601893 0.06497092539562613 0.02981969612667952 0.02130877934846643 68.7570476781386 0.001742007278290403 0.03838781348922269 0.002359380911700369 0.0028910139373565383 0.002087996050291199 2.267139682733415
2.492 0.01847769870033967 0.041719182439746316 0.016607974494581075 0.019690628531459864 0.01415238029198979 18.026563704849494 0.005213759811384672 0.03765796965303748 0.004354950450535211 0.0067460530224778366 0.004866882997964155 4.6576231617754456 0.028794534062704467 0.045134728361760024 0.06493231295479891 0.029793994189741626 0.02130237801781228 69.83125964178521 0.0017247617971974168 0.038375877139758145 0.002354280530532445 0.0028743647522350064 0.002075366669502622 2.3179638871164916
2.502 0.01854662160391948 0.0418646940385848 0.016279820670180297 0.01974731921940998 0.014192110976495453 17.97825246950985 0.005199649249570279 0.03767181334065557 0.004354895837249865 0.006723620720462044 0.004850034349325273 4.750326866367439 0.028850096867451224 0.04464682642370931 0.06482241004381362 0.02984361905588586 0.02134955989130301 70.83590815340644 0.0017082245273053506 0.03836392679646861 0.002348343724217587 0.0028581922064967115 0.002063024646542792 2.368062743391474
2.512 0.018605769942877697 0.04200014936641439 0.01598100851304346 0.019795034502663175 0.014225499614333215 17.953222140976923 0.005186285071403363 0.037685720218712575 0.0043531593152164125 0.006701891545133946 0.004833681942217578 4.8417361919080335 0.028972953468028553 0.044158120234377214 0.0646533365484739 0.0299586145152583 0.021442728556277053 71.77836104196473 0.0016925054284493875 0.038352083810751364 0.0023414476703978175 0.0028425535652016076 0.0020510077698849254 2.4171906911092313
2.522 0.01865490339566696 0.04212552703431059 0.01571377967820827 0.01983351203367011 0.014252341140164677 17.95472795452214 0.005173647588183205 0.03769979403077227 0.004349850341662122 0.006680847350504707 0.004817817712082666 4.931749694852252 0.02915259545802056 0.0436677752528817 0.06442932345517961 0.030128865954847883 0.021574108003820293 72.65798695052705 0.0016777204677903728 0.03834047153511883 0.0023334563247725455 0.002827515038768596 0.002039358673870836 2.465068892295695
2.532 0.01869389101186243 0.04224082104164757 0.015479984917147195 0.019862598028806144 0.014272508995855925 17.985939116411284 0.005161717520325424 0.03771413694056043 0.004345052719970456 0.006660473337498652 0.004802435749702882 5.020280637065577 0.029379688350251752 0.043175528976207245 0.06416263453850148 0.030345434243383828 0.02173683860754509 73.48422936138799 0.0016639956868280206 0.038329214212420915 0.002324209560023278 0.0028131527795910915 0.002028126586513804 2.511397810047064
2.542 0.01872269668915361 0.04234603815889937 0.015281104570066248 0.019882235268523833 0.01428594747374913 18.04992061172262 0.005150474956199907 0.0377288482354858 0.004338836538422989 0.006640755480195487 0.004787531225189612 5.107286127160375 0.029646062800796808 0.04268162944941523 0.06386116840088273 0.03060048617656605 0.02192486589443687 74.26320069419721 0.0016514644076105975 0.03831843578213618 0.002313521461016861 0.0027995479929524155 0.0020173657112730822 2.5558707205843256
2.552 0.01874137090441001 0.042441196764224844 0.015118107941603912 0.01989245508740553 0.014292666329847057 18.149380998708374 0.005139895655053288 0.03774402296509379 0.004331295144393775 0.006621675979903364 0.004773098018095791 5.192801754745544 0.029944002310542752 0.04218658201313905 0.06352785269649909 0.03088653825159061 0.022132434915897482 74.99639304208259 0.0016402553616846375 0.038308258576190864 0.0023012051749901853 0.002786776576660994 0.0020071303180925312 2.598206415344262
2.562 0.018750015851754873 0.04252631975137871 0.014991530631132923 0.019893341154681395 0.014292714533952233 18.286697149122844 0.005129945978361936 0.03775975057635244 0.004322532272466342 0.0066032081808094075 0.004759125817808149 5.27691307829957 0.030267165027547022 0.04169144149852201 0.06317146207779559 0.03119736975110275 0.02235471922423824 75.69294379682815 0.001630473009274509 0.03829880192062224 0.00228711193937409 0.0027748961645138416 0.001997468074667543 2.6381931425313514
2.572 0.018748777297262376 0.04260143383167342 0.014901469726644107 0.01988501689583458 0.014286171731113448 18.463882761413114 0.0051205782441007645 0.037776113622959774 0.004312662927527862 0.006585312898832958 0.004745597814222307 5.359760637137186 0.030611353194502054 0.04119800840684934 0.06279524353098108 0.0315288311357918 0.02258819904544126 76.35644164606518 0.00162217486949813 0.03829018070363472 0.0022711642943246935 0.0027639343225591643 0.0019884135853385602 2.6757277434874718
2.582 0.018737833148086032 0.042666568120266625 0.01484758233378347 0.01986763005625383 0.014273137198880804 18.682638662989785 0.005111727710310113 0.03779318658778978 0.004301859462423024 0.006567936829400299 0.004732489273989168 5.441614755768388 0.030974774043839113 0.04070893005343366 0.0623960295803032 0.03187915884961739 0.022830802450325215 76.98355027929651 0.0016153523410411064 0.03828250399070193 0.002253386835104452 0.002753880597783552 0.0019799833918328906 2.71085555079408
2.592 0.018717384638033803 0.0427217534041236 0.014829116036185565 0.019841346887087552 0.014253725625252239 18.94438319278546 0.005103312430072112 0.037811034885180776 0.004290350894705418 0.006551013195629492 0.004719767109319739 5.522878298088 0.03135807969994162 0.04022782862800666 0.061974242403858536 0.03224904691000866 0.023082044833551217 77.57589142017142 0.0016099206442402435 0.038275873761930305 0.0022339262723814583 0.0027446834817116553 0.0019721728157941366 2.743792726295853
2.602 0.01868765506401466 0.04276702326583691 0.014844912864775668 0.019806356436468116 0.014228070345701203 19.250086182784482 0.005095236151251599 0.037829714072318686 0.004278387003493337 0.006534464392910229 0.00470739043280531 5.604007740626187 0.03176353571649624 0.03975913194923939 0.06152305279602449 0.03264082692265026 0.023342591692810395 78.12614533412368 0.0016057203983267608 0.038270383817762196 0.0022130506793226587 0.002736251984210661 0.00196495451439081 2.774911307215631
2.612 0.0186488833189917 0.04280241421232856 0.014893504310806178 0.019762867417798112 0.014196321337205012 19.600168885290735 0.005087393260157942 0.03784926924949969 0.004266225795870671 0.006518205973596931 0.004695311920706137 5.685439369578116 0.03219387558932859 0.03930787903653365 0.061038202896172566 0.033057296186155015 0.023613807763711917 78.62915704615885 0.0016025293713938628 0.03826611885896673 0.0021911301486777987 0.002728460834750327 0.0019582785923919176 2.8046952264105776
2.622 0.01860131780914252 0.042827966054155446 0.014973129419606528 0.01971110416515846 0.014158642657939117 19.994312113664705 0.005079674425468518 0.03786973461754674 0.004254141858751539 0.006502151062326764 0.0046834796437277134 5.767560461289282 0.032651403841009695 0.03887951496572018 0.060514916919795624 0.033500781991524724 0.0238973459686844 79.07762190561922 0.0016000802133282082 0.0382631537190839 0.002168606746501745 0.0027211583623491515 0.0019520743899979274 2.8336936205893837
2.632 0.018545213410232294 0.04284372308863894 0.015081811990489288 0.01965130327242992 0.014115210404307065 20.43159209102523 0.005071972157668748 0.037891133188015916 0.004242400040933454 0.006486214523698036 0.004671839104969873 5.850688428890212 0.03313743109668077 0.038479725585998145 0.059949646026869 0.03397256098904071 0.024194889003862054 79.46453617776308 0.0015980795591595482 0.03826155272166865 0.002145966194180183 0.002714176025039547 0.0019462539568130108 2.862500071255116
2.642 0.018480811867256274 0.04284973170521284 0.015217418562625026 0.019583690712020024 0.014066196485283245 20.910739026989823 0.005064185344212817 0.037913476605238805 0.004231212245442388 0.006470315916549059 0.004660334879643342 5.935073776277024 0.03365182955126766 0.038114161562931806 0.05933871309549295 0.03447242925076688 0.024507787457245515 79.78229863067824 0.0015962253518687543 0.03826136914490058 0.0021237081703707984 0.0027073381151066236 0.0019407166156098987 2.8917474919433905
2.652 0.018408330755925455 0.04284603997096119 0.015377759643918089 0.01950846332451814 0.014011755443078375 21.43048719483023 0.005056222225969212 0.03793676504117769 0.004220742296407899 0.006454380563706719 0.004648911345119684 6.020966599221177 0.034193481235211466 0.03778845190236499 0.05868466202662913 0.034999209089356415 0.024837260666141586 80.03201691073528 0.0015942211546995406 0.03826264478693596 0.0021023190527323715 0.002700470155042614 0.0019353536698282902 2.922100928277975
2.662 0.01832793971031446 0.042832694394186056 0.01556066601352675 0.019425760550847583 0.013952003825270317 21.989739918185663 0.0050480020282344185 0.0379609871597933 0.004211126108173758 0.006438339044759001 0.004637512635764685 6.108653400885626 0.034760457073096364 0.037507995971873355 0.05798620350140729 0.03555098004201138 0.02518424552932549 80.21027342934765 0.0015917874992680398 0.03826540962907952 0.002082254468223217 0.00269340517133005 0.001930052562479591 2.954236529566215
2.672 0.018239766882204446 0.042809743267756 0.015763874234682358 0.019335670843515854 0.01388702425167978 22.58720321401073 0.005039456016146278 0.03798612018366098 0.004202444404403677 0.0064221264399307795 0.004626082687930657 6.198367879007439 0.035349988887836414 0.037277684589218936 0.057243631766310143 0.03612505904822744 0.025549145209631193 80.31556646635974 0.0015886706532754471 0.03826968159193436 0.002063924355107256 0.0026859880807990322 0.0019247004779686728 2.9887944001121447
2.682 0.01814388565619547 0.04277723556896486 0.015985358764773545 0.019238224087773682 0.013816858871407546 23.22159330016938 0.0050305274514621315 0.03801213001571826 0.004194713749824889 0.006405681584521431 0.004614565485847844 6.290203730894249 0.03595886443204071 0.037101799797734605 0.056462579391895196 0.03671835290179053 0.025931847599411986 80.35294783518634 0.001584648906240591 0.03827546637666399 0.002047676743888703 0.0026780791116425653 0.001919187887258755 3.026319394276724
2.692 0.018040310364756396 0.04273522182800102 0.01622311011613665 0.019133393120337787 0.013741509241690911 23.89114446425527 0.005021170465324061 0.038038971414729214 0.004187901299119884 0.006388946820232505 0.004602905781542217 6.384091592483907 0.036582713646564714 0.036983383866535706 0.055644774890306725 0.03732658680382192 0.026330950834111043 80.32104719623618 0.0015795362597124268 0.038282757386585195 0.0020337880917395083 0.0026695569579369698 0.0019134123703575645 3.0672252213985303
2.702 0.01792899508399235 0.042683755618338814 0.016475149550633374 0.019021095632932174 0.01366093624264629 24.593653843503727 0.005011348518029321 0.03806658827180297 0.004181927468615663 0.006371868360688791 0.00459105027304634 6.4798092721079 0.03721580749820965 0.03692392309694103 0.054787669656439365 0.03794406791301273 0.02674352789468935 80.21150763857032 0.0015731837310830642 0.03829153573668285 0.00202246129578754 0.002660321498467712 0.0019072823658082343 3.111792438944122
2.712 0.01780982409789486 0.04262289323332401 0.016739505442970735 0.018901186752916698 0.01357505310059033 25.326548160570457 0.005001032424488665 0.038094913988778296 0.004176678893539114 0.006354396027689424 0.004578948228367776 6.577027058820733 0.03785185692232788 0.03692363079607848 0.05389409547762543 0.03856449557046677 0.027165761590735304 80.02328344860483 0.0015654790795594567 0.03830177037281976 0.002013822990091263 0.0026502952703996155 0.0019007199796503955 3.1601761092494245
2.722 0.01768262674435431 0.04255269863311066 0.01701424888984719 0.01877346695810035 0.013483729707258623 26.086969490920268 0.004990197952784244 0.038123871961103485 0.00417199660031039 0.006336481372551233 0.004566550756709246 6.6752943556478765 0.03848443461112279 0.036981573755183725 0.05296304394260162 0.039181431798441954 0.027593284061611992 79.74949824341203 0.0015563460641219867 0.03831341832811138 0.002007921303837465 0.002639423141400413 0.0018936621945938768 3.2124060440717312
2.732 0.01754720108196154 0.04247325020598286 0.01729744281035063 0.018637695013682707 0.013386800837328017 26.871585706395454 0.00497882396011913 0.038153376231832264 0.00416769771334448 0.006318075493695987 0.004553809640438728 6.774046346539061 0.03910666914523936 0.03709553437594955 0.051991732676465875 0.03978805050960409 0.028021087380030847 79.37977043998224 0.0015457441094401147 0.038326425138725334 0.002004728641235906 0.002627670673101648 0.0018860607022389985 3.2683822255290798
2.742 0.017403334204506998 0.04238464667391976 0.017587099378463963 0.018493603286914396 0.013284076325176118 27.67645473675066 0.004966891140533141 0.038183332323282915 0.004163581729856982 0.006299127441114851 0.004540676407876423 6.872600185625443 0.03971104433326094 0.037261955426072704 0.05098575232037903 0.040376955901024095 0.02844348337605157 78.91539978708819 0.0015336685997192818 0.03834072542810587 0.0020041443730808763 0.0026150226456248685 0.0018778814483643427 3.3278738898885485
2.752 0.017250825787289988 0.04228701354756677 0.017881036176669068 0.01834092372102203 0.01317535931376876 28.496921194573893 0.004954381369817443 0.038213638244543706 0.0041594096065857575 0.006279584309220983 0.004527102509177659 6.970167571290735 0.04028931433752645 0.03747593449704938 0.04994892411045519 0.04094007568710316 0.028854053717185756 78.35510738425874 0.0015201512814082378 0.03835624365269338 0.0020059955704371424 0.0026014831858361303 0.001869105072680539 3.390537942816313
2.762 0.01708951335869041 0.04218050969471123 0.01817700750524071 0.01817942079864681 0.013060469783054886 29.32820388477497 0.00494127727022809 0.03824418564314486 0.00415492431868562 0.0062593933040961955 0.004513040859053375 7.065983751742311 0.04083320830000693 0.03773175433853201 0.048895737655058454 0.0414693195365845 0.02924625244379643 77.7156447423132 0.0015052598907983302 0.03837289499099705 0.002010042253432604 0.0025870778394323684 0.0018597286431476887 3.4559640200420207
2.772 0.016919298724523274 0.042065333851305085 0.018472684298280147 0.01800892782342808 0.012939270765506954 30.165754792927654 0.00492756167860293 0.038274861064936466 0.0041498718111388205 0.006238504931870945 0.004498448164705652 7.159428826568673 0.04133538187169404 0.03802350738887904 0.04784163921333936 0.04195748721213624 0.029614069823014195 77.01850205396057 0.0014890963551613765 0.03839058635543874 0.002015988159941212 0.0025718565695705235 0.0018497680475718788 3.5237202905816813
2.782 0.016740167385685283 0.041941729345614874 0.018765461547840385 0.01782937334119102 0.01281168779552689 31.005080963754736 0.00491321704477152 0.03830554729961067 0.004143990147460902 0.006216876017603903 0.00448328711411653 7.25002190844926 0.041790094769543276 0.038345625511349825 0.04680058675307749 0.04239892262585588 0.029952551822893796 76.2861502676347 0.0014717934750946642 0.03840921750879948 0.002023494321415207 0.0025558959058829085 0.001839259788813156 3.5933669596813154
2.792 0.016552219225001382 0.04180999065951372 0.019052673954492165 0.017640812551751445 0.012677732128258687 31.841867112084213 0.004898224801888183 0.03833612478361834 0.0041370101507351405 0.006194471454107744 0.004467527627154107 7.337353441782395 0.04219279565284777 0.038692792810823134 0.04578622384465253 0.04278909980572456 0.030257523773912835 75.54298142650362 0.0014535104564559567 0.03842868226855217 0.0020321938063098937 0.002539298655611971 0.0018282610301511664 3.6644370430443898
2.802 0.016355684952840403 0.04167046646778163 0.019331621045675772 0.017443441082111787 0.01253751123641424 32.671776368251095 0.004882564686136299 0.038366473025612004 0.004128688114109863 0.006171264003892863 0.004451146682904563 7.421070144544273 0.04254011714584742 0.03906007647291859 0.04481490471666404 0.04312465651140662 0.030525657099765437 74.81939916891184 0.0014344277897682385 0.03844886978029976 0.0020417064086303135 0.0025221903854464604 0.0018168473109024268 3.7364230392753193
2.812 0.01615091179988015 0.04152355615574025 0.01959964756523078 0.017237575666753015 0.012391215922012937 33.49070029621159 0.004866214194680396 0.03839647203438068 0.0041188033726043665 0.006147232239672855 0.004434126789710999 7.5008965170616815 0.04282938302323605 0.03944275378667027 0.04390479747461341 0.04340293195808464 0.030754150521188763 74.15063834487134 0.0014147417889086356 0.038469665836543376 0.002051652896463187 0.002504712624518541 0.0018051078928113986 3.8088154113709543
2.822 0.01593836724066522 0.041369709617857214 0.01985417196888638 0.017023653347499227 0.01223912091499092 34.29534422957369 0.0048491479615970215 0.038426003704870544 0.004107134168081051 0.006122356966906762 0.00441645334637648 7.576716194191004 0.04305783824029721 0.039835977902861086 0.043076040761490596 0.04362120477559417 0.030940197732095543 73.57816031589176 0.0013946588146635077 0.03849095421202049 0.002061667751586484 0.0024870132153281877 0.0017931390324774778 3.881195957230843
2.832 0.015718643274353003 0.041209426657877586 0.020092730409768486 0.01680223358863017 0.012081587517865098 35.0837997029836 0.0048313365158758935 0.03845495310020613 0.004093493262424484 0.00609661651161873 0.004398111164113019 7.648739483962705 0.043222588261588625 0.040234827787737244 0.04234872882802511 0.043776627787479705 0.031080959177581358 73.14724725754941 0.001374389080342571 0.03851261798522044 0.0020714098716116632 0.0024692348255007848 0.0017810358781914061 3.953330826881544
2.842 0.015492454425922468 0.04104325471985021 0.020313031946919784 0.016573997191777226 0.011919064064562406 35.85548032965036 0.004812744797311402 0.03848320962834868 0.004077737401612645 0.006069982245167578 0.004379081124825398 7.717481313317204 0.0433214164689119 0.040634822218539285 0.04173340434482789 0.04386703423286287 0.031174156349465975 72.89033333597627 0.0013541400921822768 0.03853454081890013 0.0020805724169485583 0.002451503582180988 0.001768884360851457 4.025188712472913
2.852 0.015260630250646876 0.040871785089428216 0.02051299557493122 0.016339741426194786 0.011752083424648561 36.61015587843455 0.0047933309999154804 0.038510668125875405 0.004059741167457704 0.006042415825276844 0.004359338033474142 7.7834930569302765 0.04335357747958974 0.041032400509817074 0.04124948203101685 0.0438917252479982 0.031218659140800447 72.85567078756273 0.0013341101242160837 0.0385566081789716 0.002088892502823229 0.002433920685808138 0.0017567550999964387 4.096853226294841
2.862 0.01502410121830639 0.04069564753714886 0.02069078264162348 0.01610036907778784 0.011581256237672071 37.34662270250367 0.004773045677682311 0.03853722982433414 0.0040394113892046135 0.006013868797855308 0.0043388501357727845 7.847093131951988 0.04331987833808864 0.04142494850190956 0.04091096155153029 0.04385154682155465 0.031214500828204504 73.08103237456442 0.0013144824236989944 0.038578708477488254 0.0020961592196358006 0.0024165597521594775 0.001744701291562839 4.1683760377603685
2.872 0.01478388124906858 0.04051550409916591 0.020844827830905334 0.015856873145165578 0.011407260963226504 38.061940343092424 0.004751832041772845 0.03856280324232515 0.0040166986822050815 0.0059842854544562155 0.004317580963085978 7.908219239539101 0.04322283430776839 0.04181088635282567 0.040721434739728425 0.04374904477793634 0.031163010129455833 73.58347510219367 0.0012954208676156833 0.038600734128526173 0.0021022180707967477 0.0023994708321331925 0.0017327612770047852 4.239667491352271
2.882 0.014541051204036098 0.040332042874775764 0.0209738483067901 0.015610319990625154 0.011230832711875206 38.751802440110886 0.0047296271452160294 0.038587304973014665 0.003991584847288004 0.005953607154157618 0.0042954922349085515 7.966480460536894 0.04306635024562225 0.04218947232044462 0.040679078094222804 0.04358814777272573 0.0310665810598128 74.36830549554432 0.0012770674845091051 0.0386225825048173 0.002106972972742778 0.0023826890063803076 0.001720964320763184 4.310499762610318
2.892 0.014296739074835122 0.040145971122212264 0.02107686433271639 0.01536182661138319 0.011052747739279908 39.41180339335267 0.004706362974890491 0.03861066030147227 0.003964101064350956 0.00592177503548491 0.004272545616009955 8.021437203204487 0.04285586034249584 0.0425608119588429 0.040777614472713615 0.04337429262818703 0.03092872759675857 75.432578592441 0.0012595417553209417 0.03864415678007085 0.0021103882246322975 0.0023662428043963912 0.001709336233206472 4.380610900201088
2.902 0.014052087741911565 0.03995800611535504 0.021153216169817458 0.015112524833792409 0.010873798342229134 40.03853209701781 0.004681967492260279 0.038632803657521274 0.003934307897010039 0.005888729763496177 0.004248702370066324 8.072776103386166 0.04260006886871007 0.04292661638951569 0.041003913129620775 0.04311614493164733 0.030755235143423595 76.76182256139944 0.0012429411393536794 0.038665366640165615 0.002112485648018709 0.002350157338088199 0.0016979012195899301 4.449804381034732
2.912 0.013808219329044098 0.039768865633747666 0.021202575514042764 0.014863521493359238 0.010694764737560857 40.62948308469002 0.004656366401066956 0.038653678957992224 0.0039022813871231496 0.005854408971824184 0.004223921396760744 8.120266429993322 0.042312307025812526 0.043290708716370245 0.04133286462848051 0.04282693445685901 0.03055506247647023 78.31901694813858 0.0012273419605117297 0.03868612884720218 0.0021133364379480194 0.0023344496245345883 0.00168667818039576 4.51794263829703
2.922 0.013566204558245042 0.039579259682847145 0.021224963986914272 0.01461586421973176 0.010516390911228793 41.18173161085114 0.004629485126803998 0.03867323981361755 0.003868149158420567 0.005818743626887707 0.004198156530942974 8.163577262086482 0.042011261717286266 0.04365919621015397 0.04173237830796653 0.0425251632112142 0.03034085041090398 80.04975653840418 0.0012127997044955507 0.03870636764451048 0.002113057258464452 0.0023191178729115585 0.0016756727524797667 4.5848366970827135
2.932 0.01332703976043886 0.039389883866362385 0.021220776505094237 0.014370517955159917 0.010339368112044967 41.69043399146032 0.004601250952509903 0.03869144960782234 0.003832002754684049 0.005781655492850189 0.004171354668193554 8.201849749219532 0.04171911027857173 0.044039376839359844 0.042159934472971 0.04223274046202514 0.03012758487090292 81.87120454581517 0.0011993480611955881 0.038726015000030777 0.002111796659094525 0.002304130113302732 0.0016648689404307423 4.65010361666731
2.942 0.013091634387764998 0.03920141480522685 0.02119080778306343 0.014128356306768784 0.010164328914019794 42.14861370095805 0.004571593761541225 0.03870828136723279 0.0037940220673537187 0.005743057052507503 0.004143455684235299 8.233906819490297 0.04145735508133216 0.0444378036759908 0.04256862874023894 0.041970844127862804 0.029929823950998052 83.68139021034217 0.0011869964436138436 0.038745010695471316 0.002109720245656005 0.0022894182463261544 0.0016542246781518632 4.713142503585994
2.952 0.01286080815896472 0.039014507294532805 0.0211362917507402 0.013890167037732519 0.00999185123664494 42.54894566046872 0.004540447947010147 0.038723717595304366 0.0037542773258222597 0.005702857019699858 0.004114396385829587 8.258231412995032 0.041242336869358756 0.044858483135893655 0.0429117494558735 0.04175548942568005 0.029758828672210677 85.37050688432946 0.0011757262926978599 0.03876330227998156 0.002106999556604737 0.00227488098343774 0.001643673797468296 4.773302142506962
2.962 0.012635291580822109 0.03882979204509119 0.021058901015386003 0.013656664421504736 0.009822467082843442 42.88671219828067 0.004507753866923916 0.038737749987082584 0.0037128909635029098 0.005660968963962435 0.004084116719481303 8.273810999010896 0.04107926943303135 0.04530070520562168 0.043173960264138375 0.04159162782146253 0.02961881357304805 86.88959119152662 0.0011654871672773298 0.038780844918399705 0.0021037982060430065 0.0022603945508960555 0.0016331335993940435 4.83015146811103
2.972 0.012415747521150058 0.03864787686791472 0.020960749103673664 0.013428517943128692 0.009656682813605029 43.16217852137913 0.004473458781235422 0.038750379036315556 0.003669912261807636 0.005617320126149173 0.004052566125015255 8.28030534315294 0.040962190117910795 0.04575919070833632 0.04334615996521172 0.041473137780674484 0.0295065899606074 88.20834670140029 0.001156193870753471 0.038797601167473716 0.002100253879251464 0.0022458264728063538 0.0016225146781234324 4.883667555170639
2.982 0.012202789741275323 0.038469347086365374 0.020844363935438554 0.013206375498917403 0.00949499502350592 43.38073343149382 0.004437518270249185 0.03876161361204335 0.0036253323834754022 0.005571858742565432 0.0040197088212341366 8.27804998506696 0.040878082150325575 0.04622621929785827 0.04343447929172599 0.04138696994050105 0.029414481626812938 89.33521453489679 0.0011477259808834253 0.038813540714278255 0.0020964680116715147 0.002231047503151658 0.0016117294629295158 4.934204504787181
2.992 0.01199699748170299 0.03829476520725507 0.020712626645520447 0.01299087789264218 0.009337900056276882 43.550641840519965 0.0043999006731996835 0.03877147066565226 0.003579093617487201 0.005524561007585582 0.003985528867097021 8.26761898406021 0.04081141424011006 0.046693637069067345 0.043467805313029635 0.041317669585129634 0.029333344080041325 90.33089337836292 0.001139931031981771 0.038828640108168326 0.002092500953470587 0.0022159388233507628 0.0016006973842679763 4.982231909279648
3.002 0.011798928324888212 0.038124670300462245 0.02056867052137515 0.012782666994379417 0.009185898839698546 43.67988937784954 0.004360592211682984 0.038779974931289096 0.0035311800688267924 0.005475435420329057 0.003950033327114519 8.249426020680122 0.04074573609980503 0.047153373645804346 0.04345937737711032 0.04124894435841963 0.029253372263323956 91.22369404739077 0.0011326318379340815 0.03884288250528649 0.0020883558281892195 0.002200394474589011 0.0015893466003751645 5.027973233039326
3.012 0.011609126308129833 0.03795957669614808 0.020415747147441064 0.012582387222020293 0.009039496819144411 43.77422534754657 0.004319599712703693 0.03878715845287308 0.003481536073668066 0.005424522768573052 0.003913252263543868 8.223252831938238 0.04066857038571537 0.04759943405671285 0.04341771759043531 0.04116849873270191 0.02916743876999269 92.02732553608034 0.0011256371738066436 0.038856257425207444 0.0020839813298110313 0.002184321127030797 0.001577613762931781 5.071225252205271
3.022 0.011428125149961329 0.03779997210844651 0.020257074010350394 0.01239068269219451 0.008899200776964876 43.8376767250151 0.00427695539615668 0.03879306020530736 0.0034300860910856834 0.0053718972836554356 0.003875239552519482 8.18846874305195 0.04057699352831459 0.048029925349208566 0.04335409195835037 0.04107355020626972 0.02907472573074649 92.75823082063556 0.0011187539987054403 0.038868760503707515 0.0020792640885443506 0.0021676376596216616 0.001565443612663354 5.1114419756758585
3.032 0.01125645028584762 0.03764631584351362 0.020095686946232618 0.012208194781699822 0.00876551596550631 43.87512808771402 0.004232719675212453 0.03879772558435485 0.0033768262910468454 0.005317666081482293 0.0038360724766457206 8.14476951852158 0.04047631023194228 0.048446243532063 0.04327677411069843 0.04096948470002061 0.02897973081656941 93.42952470662597 0.0011117997266754654 0.03888039322965092 0.0020740827608867335 0.002150277195796996 0.0015527903707751134 5.148175364937885
3.042 0.011094610148647885 0.03749903571444198 0.019934302011169476 0.012035550351882474 0.00863893663077637 43.89507656899164 0.004186982568835466 0.038801205811365945 0.0033217140310717996 0.005261967648520284 0.0037958506573408618 8.092508764693914 0.04037577253832169 0.048851218379085945 0.04319159014304916 0.04086558870060335 0.02888936993433692 94.05850722735501 0.001104612610600813 0.038891162645122435 0.002068340570324902 0.0021321910256797438 0.0015396205586937716 5.181504681744824
3.052 0.01094308425474708 0.037358524907506005 0.019775206165307053 0.011873346684139485 0.008519934250058986 43.91044800061603 0.00413986004812253 0.038803557063203174 0.003264801740007852 0.005204966570829968 0.0037546923118545795 8.033158882433511 0.040284633607870025 0.04924754312903282 0.04310320345125959 0.04077112663560549 0.028810351723247717 94.67179849821007 0.001097059617221885 0.038901081005411085 0.002061931533230281 0.002113352295976408 0.001525915734363824 5.212111236681533
3.062 0.010802314998393603 0.037225139844617526 0.0196202096474339 0.011722138739879193 0.008408947589286862 43.936543624299944 0.004091490426941208 0.038804839628754716 0.003206182027240503 0.005146848849217077 0.0037127309546727606 7.968794814462448 0.0402099298025278 0.04963694753543129 0.04301640425327625 0.04069314214341719 0.02874767765477075 95.3041752204694 0.0010890413181518467 0.03891016539567295 0.0020547967781893535 0.002093757897342533 0.001511673989145423 5.241173135016274
3.072 0.010672694549718949 0.037099197723392534 0.019470621991197964 0.011582420184676043 0.008306368405473549 43.986876260994684 0.00404203083127865 0.03880511709796485 0.003145960661590094 0.0050878170780657775 0.003670111996530505 7.901274620694683 0.04015489022760515 0.050019660105954294 0.04293564282041038 0.040634880992403616 0.02870356707136246 95.98886477577048 0.0010804938786915586 0.038918437308063665 0.002046881109667498 0.0020734280952628375 0.0014969098335465849 5.269792563767706
3.082 0.010554553260975867 0.036980974652663076 0.019327254585593322 0.011454605173224185 0.008212527735350538 44.06910292972411 0.003991649160350362 0.038804455346296104 0.0030842988111213325 0.005028081714517935 0.003626986513526643 7.831630044385786 0.040118955452081134 0.05039448761799584 0.04286415297646066 0.04059581205625209 0.028677458343261346 96.746470534056 0.0010713874075280881 0.03892592217111675 0.00203816748423673 0.0020524043543694898 0.0014816527560746922 5.298568778131561
3.092 0.010448171702203034 0.03687070749172264 0.019190413597829973 0.011339033745749138 0.00812769920355244 44.18325356810025 0.0039405182412253015 0.038802921684823334 0.0030213933667553134 0.004967854339027791 0.0035835064366796492 7.759763789090322 0.04009914258889464 0.050759411108155725 0.04281096079929995 0.04057298795284213 0.028666986946279796 97.59660097003783 0.0010617218680786641 0.038932648851096464 0.0020286592281026986 0.0020307470983453135 0.0014659457081377008 5.32733006839549
3.102 0.010353771939555756 0.0367685928922022 0.01905997190251869 0.011235958942349245 0.008052089319472665 44.32352749257084 0.003888811568171223 0.03880058413797574 0.0029574647805989548 0.004907342057680577 0.0035398205591056996 7.6847835819937576 0.04008944802774257 0.05111136612536745 0.042783794456637776 0.040560445539052616 0.02866754046127181 98.5458423512992 0.0010515215031208346 0.038938649141371934 0.0020183655517114272 0.0020085337302067395 0.0014498437666761847 5.355285346907354
3.112 0.010271493539974511 0.03667478443719324 0.018935454813966173 0.011145521501389198 0.007985818935541218 44.482692964153316 0.003836701303797842 0.03879751087746855 0.002892745216952176 0.0048467436259731975 0.0034960717838490407 7.605757968665003 0.04008172083972871 0.051446602857827796 0.042789603053226814 0.04055007067794731 0.028672884577008877 99.59803057554404 0.0010408277981026606 0.03894395724291274 0.0020073211509176957 0.0019858549713394438 0.0014334115842326626 5.38157575669607
3.122 0.010201410149268836 0.036589395730385985 0.018816020758724263 0.011067766655931293 0.007928934910445573 44.656363961293735 0.0037843576243197018 0.038793769757261606 0.002827478280594324 0.004786246604737976 0.003452395107978103 7.522503915176581 0.04006533542611696 0.05176061728326116 0.04283338715797391 0.04053126756357302 0.02867503015118871 100.76120983059961 0.001029693180216987 0.038948609268642166 0.001995577871238171 0.001962808068168707 0.0014167185660448564 5.405801982552131
3.132 0.010143542281564211 0.03651250304275242 0.01870052359451105 0.011002659694031924 0.007881421180886361 44.8448167581778 0.0037319453446635034 0.03878942774289164 0.0027619113439706906 0.004726020003715321 0.003408912324468138 7.435847853972392 0.04002825708420683 0.05204853295019042 0.04293460321288759 0.040492017036849216 0.02866493650215813 102.09069323200877 0.0010181764162797216 0.038952642785879565 0.001983191819619308 0.001939485858079791 0.0013998310294391111 5.428239849653228
3.142 0.010097859118720883 0.03644414650255361 0.018587544358350753 0.010950092780438028 0.007843203626244001 45.050790229206875 0.0036796209370474403 0.03878455039972968 0.0026962895863024733 0.004666206472087705 0.003365726377675335 7.34719560253969 0.039962159115238864 0.05230693370604659 0.043103849778851545 0.04042398681230909 0.028635962465493398 103.63036959429185 0.0010063391562919952 0.0389560963897513 0.001970220490094183 0.0019159626358830279 0.0013828020197801162 5.449616331244012
3.152 0.010064302128321248 0.03638433447756283 0.018475451706592278 0.010909914895824314 0.007814171811081672 45.274597322067656 0.0036275331398029744 0.03877920159121649 0.0026308545402011414 0.004606920193358647 0.0033229198161258593 7.257717797521915 0.03986407721874497 0.052534523437044504 0.043341306913065196 0.0403242016616059 0.028585213738820503 105.39672439332121 0.0009942432579309653 0.038959009303256846 0.001956727821566646 0.001892280795330276 0.0013656616635471246 5.470568322732198
3.162 0.010042781804684377 0.03633304437175873 0.018362662109684746 0.01088193740028788 0.007794183716341154 45.510035072725174 0.0035758229688980627 0.038773443174347354 0.0025658495104634287 0.004548247870355186 0.003280555480600881 7.167656771407799 0.03972975986537098 0.05272979991503474 0.043667453098021725 0.04018842363828938 0.028509242913857723 107.44203450767237 0.000981949442785518 0.03896142101204267 0.001942782171728269 0.0018684452219409702 0.001348413121488672 5.49109377264646
3.172 0.010033144849665583 0.03629021930178629 0.018247630168808007 0.01086591156019175 0.007783049780222222 45.743004967288385 0.003524622524961385 0.0387673346677955 0.0025015153491147225 0.004490253507540053 0.003238679948722057 7.076171200119482 0.039551449936284344 0.05289013594759232 0.04410023570485117 0.04000893974867265 0.028402270542581022 109.7960434805787 0.000969516596562802 0.03896337092564783 0.0019284519473217055 0.0018444300959450607 0.001331037512916298 5.510370625594155
3.182 0.010035177702167842 0.03625576999036972 0.018128912925602914 0.010861541349364696 0.007780542735609186 45.954791853381316 0.003474054261230684 0.038760932974550376 0.002438082081073183 0.004432988380953133 0.0031973307142473 6.981851895738871 0.039321187185999015 0.053013009279698216 0.04465083179540932 0.03977785666012818 0.028258469546490455 112.46085834545966 0.000957001084393278 0.03896489805871602 0.0019138070126663081 0.0018201966930137194 0.001313506774646915 5.527080982033553
3.192 0.010048609668459744 0.03622957652103712 0.018004936623623985 0.010868494257235226 0.007786405529787996 46.12743956310102 0.0034242303655123256 0.038754292142915404 0.0023757712658654543 0.004376502774879116 0.0031565446288001927 6.883603666114601 0.03903335350256192 0.05309688026719727 0.045311058968298214 0.03948961214001665 0.028073627383665423 115.3908877842211 0.0009444561617358461 0.038966040735129874 0.0018989197322502455 0.0017957170782399872 0.0012958007413583449 5.540042307695754
3.202 0.010073114718425924 0.0362114900913597 0.01787424442715464 0.01088640740370228 0.007800356780342397 46.24967671249742 0.003375254208280253 0.038747463252228435 0.002314796705749474 0.004320857463621109 0.003116366140086184 6.781330601291976 0.038685677596133256 0.05314157616937589 0.04607280989663658 0.03914196116955941 0.027845927847295115 118.55308204924941 0.0009319313701369724 0.03896683631544798 0.0018838639208316737 0.0017709948748817232 0.0012779220743690018 5.548755991658701
3.212 0.01010831495046565 0.036201334859234546 0.017735360473991497 0.01091489132418552 0.007822093872157381 46.31806476102919 0.003327221491759145 0.03874049431101316 0.0022553632364648926 0.004266129438964612 0.003076851374954344 6.676017004747449 0.03827861316966291 0.05314803530481003 0.046928655289847396 0.03873536377280638 0.027575538391727942 121.93369084853413 0.0009194719683047696 0.038967320950091595 0.0018687145698532916 0.0017460747955845802 0.0012599030763167096 5.553536349597288
3.222 0.010153783782718423 0.03619890983478754 0.017586931899237185 0.010953529796484037 0.00785129370665613 46.33446676642464 0.0032802202394384733 0.038733430132515935 0.0021976645299413844 0.004212410206861505 0.0030380668827511663 6.569211921814021 0.0378142638244448 0.05311786934173364 0.04786440460952682 0.03827193507546088 0.027263842756982386 125.51334829100406 0.0009071182979844982 0.03896752935851204 0.001853547649663046 0.0017210376553428862 0.001241802075213137 5.5551714929161715
3.232 0.010209041307733072 0.03620398955673105 0.01742767024818765 0.011001869825192094 0.007887606014572699 46.30092340954993 0.0032343300847552715 0.03872631221233394 0.002141879506045291 0.004159798670954636 0.0030000845063624425 6.462311367984987 0.03729593855204706 0.053053168544975694 0.04886286374453437 0.03775502292697784 0.02691313501856851 129.26440376731853 0.0008949049458907454 0.0389674946338923 0.0018384390967313789 0.0016959836503326281 0.0012236914103398 5.554386100140189
3.242 0.010273542506364617 0.03621632372183373 0.017256456475073213 0.011059404189934117 0.007930641581660259 46.216265069771744 0.0031896213788229788 0.0387191786325139 0.0020881679156667036 0.004108392078217312 0.0029629748763885634 6.356108727944985 0.03672834401673066 0.05295652104597243 0.049902150135332245 0.03718940269998709 0.026526731284540517 133.1360520971844 0.0008828596284830622 0.03896724807354384 0.0018234629827965439 0.001671010854310204 0.0012056420047279787 5.551479904015929
3.252 0.010346669299543941 0.0362356371192729 0.01707221130928921 0.011125558957027425 0.00797996347370975 46.07544397284825 0.003146154438229207 0.03871206400527243 0.0020366661462822605 0.004058278330695209 0.0029268018811411563 6.250835435401315 0.03611768555457273 0.052831018193215125 0.050966975879705397 0.03658135384851239 0.026109053993174532 137.08205148441823 0.000871001823744984 0.038966819036018195 0.0018086893267575317 0.0016461966694894586 0.0011877100328508661 5.546350991815104
3.262 0.010427741793220912 0.036261632377478134 0.016874113844450336 0.011199701713714691 0.008035093949420608 45.8727473548318 0.003103979074837244 0.03870499946030251 0.0019874840104832973 0.004009531740942121 0.0028916195817218545 6.14656713253095 0.035471659507291524 0.05268017869544418 0.05203946072924305 0.035938612777860174 0.025665552826634446 141.04297469751333 0.0008593412849339066 0.038966234826801865 0.0017941820046173378 0.0016215878218506351 0.0011699296497420203 5.538833597315906
3.272 0.01051602250415238 0.03629399150763374 0.01666152698788593 0.011281144328616172 0.00809551666611349 45.6050369207785 0.0030631344458884767 0.038698012674547276 0.0019407027059198047 0.003962212763420319 0.0028574719512197387 6.043670776547325 0.034799125651217955 0.0525077848772224 0.053100704255044304 0.03527001069265655 0.025202445656743174 144.96055209704443 0.0008478766587361254 0.038965520614894965 0.0017799970071616265 0.0015972009900288096 0.001152313281862812 5.529091104568645
3.282 0.0106107254341324 0.03633237810667259 0.016433935567041855 0.011369151119339465 0.008160682746740018 45.273653028338614 0.0030236491989589945 0.03869112794044667 0.001896373780601472 0.003916370899051875 0.00282439488730736 5.943013403597808 0.03410970741470638 0.05231771729352845 0.05413687202536591 0.03458506008219513 0.024726453288152882 148.80224360886382 0.000836594409088357 0.038964699381722104 0.0017661811228783316 0.0015730327353595957 0.0011348585894226425 5.517815226783243
3.292 0.010711027958169623 0.036376439995656616 0.01619096931427032 0.011462949300242506 0.008230018595496135 44.884353518538404 0.002985541828821088 0.03868436626639211 0.001854518959001411 0.0038720490219277077 0.002792419283290004 5.845862193254493 0.033413376864599484 0.05211376969490169 0.05513501015959468 0.03389356266045102 0.02424448887924203 152.55195990784068 0.0008254680506671428 0.03896379190115166 0.0017527710774370537 0.0015490746919962892 0.0011175593001095652 5.506149261898259
3.302 0.01081608191710116 0.03642581173997647 0.01593240741946973 0.011561737486666748 0.008302932185463963 44.44563755725859 0.0029488211235766297 0.03867774550181083 0.0018151308620267214 0.003829286857327446 0.0027615735585759097 5.753601856233391 0.03271972798713638 0.05189941173153725 0.056085256296810465 0.03320492258666213 0.023763200247929876 156.212745901625 0.0008144573997643213 0.0389628167459794 0.0017397931674894417 0.0015253281636510333 0.001100415783760286 5.4954318000328595
3.312 0.010925025136012147 0.03648011725020918 0.015658174447283044 0.011664693499403026 0.008378818753325771 43.96665917661622 0.002913486608426723 0.038671280480822454 0.0017781746332461326 0.003788121420336322 0.002731884071523065 5.6674517012918155 0.03203757766159483 0.05167766024218989 0.05697738737159656 0.03252778107448103 0.02328869593445702 159.7913427729958 0.000803507414947897 0.038961790314921016 0.001727263323100197 0.0015018117893895412 0.0010834408036783348 5.486922661888943
3.322 0.011036992135164625 0.03653897229156035 0.015368331229433787 0.011770980913247702 0.008457065516091348 43.45550784053358 0.002879529040225326 0.038664983184046715 0.0017435901203000715 0.0037485831795887594 0.0027033724828290986 5.588290683320793 0.03137566724424257 0.051451334210434574 0.057807048366691254 0.031870736948786116 0.022827114604839834 163.30983826169043 0.0007925465202906552 0.03896072687776362 0.0017151872291615287 0.001478557597176611 0.0010666569716594972 5.481616681735668
3.332 0.011151123413355004 0.036601986803882325 0.015063063004273954 0.011879754790283336 0.008537055724458547 42.917997311442925 0.002846931229953952 0.03865886292614619 0.001711293788006047 0.0037106885479544836 0.0026760504363275784 5.516597034043304 0.030743093244219276 0.05122316892046638 0.05856520614083539 0.031242775411280864 0.02238488787432466 166.77104989586047 0.0007814851396075828 0.038959638644838424 0.001703559758247879 0.0014555949683218018 0.0010500854022175302 5.480159401373037
3.342 0.011266574013267283 0.036668767128660025 0.01474266676853417 0.011990168411693583 0.008618173355272457 42.35687846296702 0.002815669639144437 0.038652926581894204 0.0016811794377571783 0.003674431414040857 0.0026499134566456525 5.45246199416336 0.030149299743536598 0.050995825755315534 0.05924545139819703 0.030653247907723582 0.02196875335222816 170.1746185478423 0.000770216161051632 0.0389585358760478 0.0016923628473950298 0.0014329277605761048 0.0010337292094912036 5.482832169617137
3.352 0.011382521917090126 0.036738918218441274 0.014407538836578691 0.012101382314550768 0.008699809396101802 41.77153350454059 0.002785717136427969 0.03864717886000294 0.0016531174439447186 0.0036397777104101893 0.0026249369333342966 5.395644431682249 0.029603420927278763 0.05077170614320945 0.05984534586708932 0.03011119997218045 0.021585267028191055 173.51809182097142 0.0007586195212516296 0.038957427047254016 0.0016815614171998656 0.0014105144692546682 0.001017558938275356 5.489579218178926
3.362 0.011498175853824108 0.03681204575565567 0.014058162796535484 0.012212575276289815 0.008781369497163927 41.15825624839426 0.002757046922088306 0.038641622619356476 0.0016269535049321746 0.003606666488864806 0.002601076743090951 5.345643317854402 0.029113462560780123 0.05055273792865844 0.06035997438445393 0.029624534450786975 0.021240181159231257 176.77760161833947 0.0007465724531284805 0.03895631908255105 0.0016710980202109041 0.0013882619059993133 0.0010015076037609596 5.500058344267548
3.372 0.011612781605275452 0.036887758023819925 0.013695097887094951 0.01232295557768114 0.008862281829867844 40.51092339111064 0.00272963703029688 0.03863625920128662 0.0016025092133944957 0.0035750185418129982 0.002578275350311005 5.301747767861932 0.028687123297119088 0.05034067804899342 0.06078286282267905 0.02920079303085146 0.02093903825145334 179.9110578330445 0.0007339651250983025 0.0389552176405513 0.0016608882071942924 0.0013660382212579978 0.00098547976765497 5.513676834132336
3.382 0.011725626315495988 0.03696566743208497 0.013318967705774674 0.012431770726011674 0.00894200387247545 39.82151459457135 0.002703474283752803 0.03863108873465768 0.0015795871955047278 0.0035447503298231225 0.002556471854307041 5.2630083665456056 0.028334730552776844 0.05013799809149813 0.06110993344281071 0.028850035359847318 0.020689252436154642 182.8701621878131 0.0007207190690409551 0.03895412741941802 0.0016508193905053344 0.0013437029548440925 0.0009693731954864291 5.5295518579894924
3.392 0.01183604114935775 0.03704539172700097 0.012930447818123567 0.012538314632940684 0.009020027401213694 39.080104898429255 0.002678556429809356 0.03862611036867482 0.0015579825498824218 0.003515788541769314 0.0025356126344875255 5.228115885870732 0.028072087341347026 0.049948687018762754 0.061329727651865784 0.02858765533262546 0.02050205717081788 185.56934357381203 0.0007068040467907622 0.03895305243085392 0.0016407556182917627 0.0013211442146020052 0.0009531060192120424 5.546372254677374
3.402 0.011943403221899726 0.03712655502546369 0.012530251195167035 0.012641932346230641 0.009095881731517411 38.27479183938871 0.0026548915954816912 0.038621322405707426 0.0015374999842532272 0.0034880803385060545 0.0025156589591395556 5.195286779687519 0.02792030228215395 0.04977823864091944 0.06142351621158117 0.02843425805938241 0.020392355842626234 187.8825206434445 0.0006922487874991257 0.03895199619674319 0.0016305490181389186 0.0012983099771537111 0.0009366398680392976 5.56225845976605
3.412 0.012047137462897399 0.03720878877711503 0.012119142878588899 0.012742022960490876 0.009169135641805446 37.39295792590265 0.0026324950353890614 0.038616722336941016 0.0015179733561859787 0.003461596317211377 0.00249658929656632 5.162360109769535 0.027901461547479852 0.04963257810885632 0.06137130851138038 0.028411474379365777 0.020375695219819318 189.66426373888544 0.0006771425988420998 0.03895096184428288 0.0016200562883195637 0.0012752232668113573 0.0009199912622720006 5.574841572010074
3.422 0.012146717879942186 0.03729173257063185 0.011697936332336126 0.012838040771093124 0.009239398004719726 36.42476094974111 0.002611384043059889 0.03861230681372232 0.00149928259912291 0.0034363263308958723 0.0024783963137472117 5.1272750360014685 0.028031602597365625 0.04951632215855439 0.061159185048248056 0.028535120784301395 0.020463392388584776 190.78952217721317 0.0006616276163684811 0.03894995210729993 0.0016091565486056007 0.001251977768761475 0.0009032284862383266 5.581762502375563
3.432 0.012241669446197844 0.03737503498002109 0.011267455411587295 0.012929496724898711 0.009306318571362993 35.36801959672254 0.0025915724415898895 0.03860807160343182 0.0014813632556207644 0.003412270868990804 0.0024610804898565473 5.088854091301635 0.028314862239508604 0.04943130560691713 0.06077875438019771 0.02880946895420199 0.020658482365811786 191.18175503483843 0.000645884247723158 0.038948969269038014 0.0015977660951983427 0.001228717607746638 0.0008864565457713695 5.581536038170766
3.442 0.012331569944528225 0.03745835436220339 0.010828538910771296 0.013015960029903658 0.00936958889576895 34.2317219571404 0.0025730660384294312 0.03860401157445557 0.0014642062102177074 0.0033894316283053167 0.002444643052715109 5.047486101844805 0.02874235461308196 0.04937625200817939 0.06023367781854464 0.02922609196658907 0.020955015928966113 190.86015239711372 0.0006301140423100482 0.03894801509344468 0.0015858465349088313 0.0012056093788776288 0.0008697962617121491 5.574346985604825
3.452 0.01241604889911087 0.03754135913917234 0.010382076486523369 0.01309705713791804 0.009428941471952714 33.034704873776356 0.0025558598931862842 0.038600120734506055 0.0014478488513194215 0.003367804156165263 0.002429080475730986 5.005176565939496 0.029295845592295946 0.04934754823610732 0.05953403168111648 0.029767377836416288 0.021340563740535615 189.92418635230257 0.0006145241783181251 0.03894709078464761 0.00157340499799146 0.0011828149783931644 0.0008533640912978431 5.562171118064785
3.462 0.012494791043088855 0.037623728790581935 0.00992900727356398 0.013172475396374795 0.009484152254040989 31.79849891531371 0.0025399375128453546 0.038596392321455064 0.0014323616642473174 0.0033473738872389115 0.002414381619208109 4.964723063182063 0.029953284669084854 0.04934050037406834 0.05869363199175774 0.030411876219056874 0.021800007052322726 188.51183662738026 0.0005993162198028335 0.038946196993880085 0.0015604876522377585 0.0011604714502180529 0.0008372575452224497 5.547906379081778
3.472 0.012567532854364299 0.03770515365454841 0.009470282513269488 0.01324195968433216 0.00953503816850672 30.537603647784092 0.002525271505693416 0.03859281892758601 0.0014178341121162997 0.00332811553154668 0.0024005275009316845 4.928331474846338 0.030692714432249624 0.049350201629141645 0.0577254076798226 0.031138094173825695 0.022318176485131354 186.72919893656965 0.0005846796118210905 0.03894533387059982 0.0015471694912076207 0.0011386809247299994 0.0008215485061627888 5.5338307187751585
3.482 0.01263405518066562 0.037785334090878475 0.009006985634656446 0.013305304854726663 0.009581451866375141 29.25336891120429 0.0025118249917216754 0.03858939263243237 0.0014043621618020044 0.0033099950724972084 0.0023874930447736155 4.896413229621342 0.031493834061187734 0.049371858666037674 0.05664474336769888 0.03192604653055342 0.022880946856723615 184.61457931563365 0.0005707885706098832 0.0389445011396458 0.0015335437243399184 0.001117511096420007 0.000806284473690947 5.520218847135184
3.492 0.01269418568620197 0.03786398126770323 0.008540357664258168 0.013362357773951204 0.00962328323330168 27.935015311895373 0.002499553160644325 0.038586105124363855 0.0013920389018063706 0.003292973403263731 0.0023752499253867176 4.867315000082217 0.032337355823196294 0.04940050698485615 0.05546479802786075 0.03275666246167171 0.023474780283199274 182.1166391376743 0.0005578002507676469 0.0389436981828719 0.0015197131468416495 0.0010970046055431384 0.0007914960344531238 5.50500154625202
3.502 0.01274779446804331 0.0379408168049429 0.008071772441753113 0.013413012249307344 0.009660455710397671 26.568340446164537 0.0024884046279673977 0.038582947800895065 0.0013809481127325639 0.003277010438773578 0.0023637695366670467 4.838313741493541 0.033204221945422926 0.049430739758876054 0.054206638304226534 0.03361105893551543 0.024086274804260996 179.1727630954865 0.0005458523764794025 0.03894292410938916 0.0015057842929820423 0.0010771936038543885 0.0007772074454520726 5.484890806584103
3.512 0.012794787066387925 0.03801557203639042 0.007602848771820237 0.013457200705955236 0.009692920401342944 25.148267217750448 0.0024783224946387577 0.03857991184663804 0.0013711592883476381 0.003262068267791655 0.0023530250453920377 4.807494329200921 0.03407563703125963 0.04945667695591956 0.05289390737005186 0.03447060190619487 0.0247021874722459 175.76992950797936 0.0005350594594837633 0.03894217780769367 0.0014918638283354063 0.001058113778260439 0.0007634461355039906 5.45755783615164
3.522 0.012835101811457516 0.03808798805955249 0.007135614515075757 0.013494889203083196 0.009720652607131354 23.687400228660284 0.0024692451697655425 0.0385769882929527 0.0013627232063852309 0.0032481118837256774 0.0023429916039534376 4.775436179578692 0.034933494734279424 0.04947211422162085 0.05154902179261759 0.03531732889699719 0.025309736333663523 171.99646681369018 0.0005255077219659058 0.038941457980574655 0.0014780560722098672 0.0010398113782690889 0.0007502468152723777 5.423616731921715
3.532 0.012868707409856113 0.03815781583531778 0.006672482856969223 0.013526071837078317 0.009743647742346706 22.21406707966823 0.0024611070659398184 0.03857416806486453 0.001355668303180785 0.0032351067048158795 0.0023336443319507817 4.745542552102458 0.03576125661080127 0.04947088969901143 0.0501983841920281 0.0361348044661609 0.025897225637554002 168.06519872091263 0.0005172495390560702 0.03894076316776461 0.0014644607850205608 0.001022338816703563 0.0007376475475482987 5.387032210345985
3.542 0.012895598918091063 0.03822481610346064 0.00621638466525285 0.013550763020203655 0.009761915903007574 20.762048678416075 0.0024538392897655798 0.03857144202107361 0.0013499984867621152 0.003223013513753092 0.002324954644039329 4.722656327623363 0.03654448261490418 0.049447164994152845 0.04887002113628621 0.036908632246584465 0.026454387235810558 164.24531974564695 0.0005102985497409687 0.03894009176245857 0.001451170994576642 0.0010057393682004368 0.0007256785783020691 5.353516663181722
3.552 0.012915794687778481 0.03828875954876528 0.005771045171807247 0.013568990952807086 0.009775477436731727 19.359108171762735 0.002447370472018982 0.03856880099340452 0.001345692854295834 0.0032117830025413497 0.0023168865002708393 4.710731976692984 0.037270500858551714 0.04939541349025364 0.047586245506118945 0.03762612470011088 0.026972121994664748 160.74829074739586 0.0005046266392709041 0.03893944202759384 0.0014382711504696717 0.0009900273780109067 0.000714348610611815 5.327819805649545
3.562 0.012929332958681846 0.038349426929232405 0.005341105806011802 0.013580792276744325 0.009784359211539537 18.02073139493132 0.0024416278783638222 0.03856623583173554 0.0013427073363676174 0.003201352810859762 0.0023093945481554323 4.710845738996741 0.037927989034816624 0.049310388601201884 0.04637428190558049 0.0382759050673064 0.027442249430257172 157.69648457575806 0.0005001638138207778 0.038938812116925875 0.0014258359846552392 0.0009751738113191374 0.0007036352883875616 5.311428345756491
3.572 0.012936268712293855 0.03840660931656029 0.004932359050032997 0.013586209282500846 0.009788592734007765 16.753026278380286 0.002436538863392573 0.0385637374577504 0.0013409776801394852 0.003191649142728228 0.0023024255053216915 4.720541417461736 0.03850695027997799 0.04918719882587265 0.045259489998072534 0.038847917205943897 0.027857495204270784 155.08832434502483 0.0004968015384087731 0.03893820010428219 0.0014139301614065414 0.000961105302912573 0.0006934852745158502 5.301846332024038
3.582 0.012936677072914394 0.03846010953855028 0.004552181490202275 0.013585295619877452 0.009788218451835988 15.563201840662488 0.002432032598714082 0.0385612969264664 0.0013404221709272936 0.0031825929938233267 0.0022959226966159326 4.734879110646942 0.03899902410090093 0.049021514494327935 0.04426512531556306 0.03933376719655195 0.02821172334765073 152.84443129705375 0.000494399409327237 0.038937604021678895 0.0014026084026308365 0.0009477183799514261 0.0006838247361530578 5.293855950802661
3.592 0.01293065326246838 0.038509743032536806 0.0042096573636029875 0.013578120117808614 0.009783288468261882 14.47075264381849 0.002428041897328074 0.03855890549070632 0.0013409439715956224 0.0031741088088663907 0.0022898321554541347 4.7488310132994425 0.039398162671437836 0.048809949816552095 0.04341599292366854 0.039727411559294046 0.028500456604161596 150.90488069386572 0.0004927942662195756 0.03893702190378444 0.001391915568433448 0.0009349026802966229 0.0006745756915294487 5.2822841192399475
3.602 0.012918308343372148 0.03855533802939634 0.003915641041166506 0.01356476676416319 0.009773866527105692 13.514404256404141 0.002424504904679227 0.03855655466213109 0.0013424344560052284 0.003166132235938733 0.002284107964500019 4.759885173119205 0.03970101315056635 0.048550309611821774 0.042731363233082305 0.0400255279141842 0.028721121907225172 149.2848822611758 0.0004918103238163341 0.0389364518338354 0.0013818862672822752 0.0009225623763340536 0.000665670663838176 5.2649107669683355
3.612 0.012899768690460715 0.038596736404124886 0.0036823198586876426 0.013545337178093917 0.009760029787228258 12.74996450810482 0.002421366419604907 0.038554236262364615 0.0013447746505460367 0.003158614167371815 0.0022787149387345023 4.7693304333293804 0.03990651679322757 0.04824151806500569 0.04222568754816114 0.0402270874677811 0.028872750625992795 148.10781965024862 0.0004912688587771829 0.0389358919857541 0.0013725438676854738 0.0009106263943834329 0.0006570592574794218 5.243802186391996
3.622 0.012875176128297154 0.03863379463102061 0.0035217882993813015 0.013519952496725326 0.009741870110216527 12.238900226149996 0.0024185787013864487 0.038551942459905966 0.0013478338036986334 0.0031515201821232476 0.0022736281133200866 4.781382769318713 0.040015492829802664 0.04788351641024473 0.0419090882504934 0.04033291477605368 0.028955679269274642 147.57116890891862 0.0004909964178736432 0.03893534065901543 0.0013638991112647485 0.0008990445151574464 0.0006487049289058477 5.224207880227414
3.632 0.012844697540688699 0.0386663863269787 0.0034436367721557407 0.013488763762202406 0.009719501459302123 12.032503499627579 0.0024161017991971546 0.03854966579422203 0.0013514688447508788 0.0031448267501601136 0.002268830061028743 4.800722109078305 0.04003015875063981 0.0474771046402072 0.04178660739355818 0.04034519736630911 0.02897120736092325 147.86539376231107 0.0004908311632056294 0.0389347963056172 0.0013559487491750161 0.0008877741662945086 0.0006405756059211505 5.211750327892923
3.642 0.012808526250376064 0.03869440337645861 0.0034522474480974 0.013451952987556847 0.00969306069196599 12.157631087404637 0.0024139036102969274 0.03854739919373344 0.0013555278635882797 0.003138516894832951 0.002264307954409588 4.829891674675628 0.03995341210723747 0.047023670812193726 0.0418577517423283 0.04026677717451081 0.02892111721726333 149.09489479053494 0.0004906275002120487 0.03893425755065395 0.0013486746758376213 0.0008767672496193094 0.0006326348181539784 5.209568607966401
3.652 0.012766872928538422 0.0387177552626286 0.0035452387799835474 0.013409723481915726 0.009662700647850835 12.609289912208084 0.0024119597500452086 0.038545135990219456 0.0013598565988753779 0.003132577597630804 0.002260051931344184 4.867825962908017 0.03978861756774967 0.046525103765227026 0.04211680150348411 0.04010096050840261 0.02880753981617179 151.23601499538344 0.0004902593353088756 0.03893372320839248 0.0013420439354292926 0.0008659653201137272 0.0006248390415474695 5.216794379487257
3.662 0.012719965948510206 0.03873636986659344 0.0037139531972075522 0.013362300097979264 0.009628589928032989 13.352053792379518 0.002410253119492192 0.0385428699257428 0.0013643045540463101 0.003126999580020102 0.002256055114146256 4.910081402876805 0.03953999507170215 0.045983934279651195 0.04255159627342015 0.03985192602040139 0.028633204853586013 154.13746168316783 0.0004896222008212826 0.03893319229453783 0.0013360098066848513 0.0008553057887030931 0.000617142801716468 5.228919037997182
3.672 0.012668058588954617 0.03875019545365727 0.003945936430537931 0.013309936599050054 0.009590918164116157 14.330613409155546 0.0024087731487451676 0.03854059515108397 0.001368729623774659 0.0031217784702619006 0.002252314490124999 4.95068138849059 0.03921317813612953 0.04540353101194132 0.04314372983094015 0.039525288920002524 0.02840176763109597 157.5720728449575 0.0004886342566337257 0.03893266403371218 0.0013305139959469655 0.000844735026521367 0.0006095082730515693 5.239863669595659
3.682 0.012611425869787442 0.03875920083443723 0.004227749210382817 0.013252912274619855 0.009549893426764423 15.484813656610813 0.0024075147970709925 0.038538306217867184 0.0013730017557234413 0.0031169154485750543 0.002248831269695855 4.984819019253932 0.038815768164238575 0.044788295361147715 0.04386938876390734 0.03912864242690213 0.028118121420881766 161.31967373218092 0.00048723604616549465 0.03893213786036328 0.0013254898124937372 0.0008342201219843889 0.0006019133713391054 5.244869783150432
3.692 0.012550367394101713 0.03876337642810528 0.004546866087502481 0.013191533678105856 0.009505743154916093 16.763732765149452 0.002406477400209011 0.03853599806679177 0.0013770062217268394 0.00311241566742361 0.002245609557008945 5.011073696964231 0.03835777085302444 0.0441438346644664 0.044700275170805125 0.03867196987760972 0.027788673429522594 165.2423322169596 0.0004853889549961097 0.03893161341200383 0.0013208660608920433 0.0008237516054273245 0.0005943530110350833 5.242771601767845
3.702 0.012485207626902969 0.038762734808156965 0.004892565758935774 0.013126132820502444 0.009458712505239966 18.134358124256547 0.002405663475518415 0.0385336660149602 0.0013806461033611746 0.003108283986913684 0.002242653102011273 5.031878432640547 0.03785142241736652 0.0434769267767364 0.0456054533468899 0.038167454436706445 0.02742129831674006 169.31458750455903 0.0004830725491286304 0.038931090515486405 0.0013165711745926818 0.0008133340940215349 0.0005868316962397306 5.236375742795532
3.712 0.012416293058560785 0.03875731066353755 0.005256073601422781 0.013057061642486446 0.009409060079373924 19.581585356223066 0.002405077615779035 0.038531305745880554 0.0013838436928472575 0.0031045191540022277 0.002239961028588994 5.052005983096804 0.037310751766859995 0.04279541304632068 0.04655100091097105 0.03762903349339039 0.027025197909318587 173.5814831605497 0.00048028121627102885 0.038930569168919064 0.0013125367745780757 0.0008029679781591952 0.0005793500091027314 5.23079400713948
3.722 0.01234398738115448 0.038747160368256664 0.0056304125896980035 0.012984684574301202 0.009357052324594 21.10070081499111 0.002404725567649492 0.03852891330456862 0.0013865406165910568 0.003101108635141806 0.0022375241467498842 5.076045189886967 0.036750980076893584 0.04210801232967184 0.047505431673825094 0.037071803410818914 0.026610653832063902 178.09731314643875 0.00047702066028685003 0.038930049522828365 0.0013087000460334799 0.0007926299736414397 0.0005718907153560772 5.2308058673291065
3.732 0.01226866949623734 0.03873236188688002 0.006010018704339911 0.01290937426479883 0.009302960039492963 22.686095429620124 0.0024046135220533804 0.03852648509798293 0.0013886969710922186 0.003098026371154013 0.00223532342948296 5.106229059901344 0.03618778029718428 0.04142407322718522 0.04844370100291367 0.036511299255025706 0.026188697869802068 182.86085158557134 0.0004733047472791188 0.03892953186386562 0.0013050051744645395 0.0007822615054100846 0.0005644107579508204 5.238668891416374
3.742 0.012190735486696911 0.03871301528060687 0.006390401077194064 0.012831513320960431 0.009247059383198527 24.322229425797012 0.002404747591160435 0.038524017899379794 0.001390289704449685 0.0030952347544812566 0.002233331510024101 5.1415249715495275 0.03563705510097458 0.04075349670158948 0.049344813407869906 0.03596327726824606 0.02577105007075126 187.76432295144826 0.00046915300805273994 0.03892901660300722 0.0013014041743675921 0.0007717710234294471 0.0005568432207442336 5.253275112983805
3.752 0.012110604172701808 0.03868924369236012 0.006767858942892778 0.012751500728897575 0.009189636286556158 25.98092441264857 0.0024051334196196015 0.03852150885437072 0.0013913103948796992 0.0030926905305210446 0.002231516938778333 5.17822516939 0.03511374434142552 0.04010614776405309 0.050189997415500925 0.035442527976027524 0.02536922279850853 192.59894253084093 0.00046458886015303207 0.038928504268516524 0.0012978571330829684 0.0007610507244298908 0.0005491094072514061 5.270839848523372
3.762 0.012028715880580736 0.038661193111929164 0.007139368135009767 0.012669751662417737 0.009130986023180715 27.62690155611897 0.002405775870403067 0.03851895548630314 0.0013917630277152464 0.0030903527505253487 0.0022298498765444263 5.211704049678782 0.034631236746158485 0.03949147479506082 0.05096358225406739 0.03496229367473418 0.024993958158919347 197.1207809517396 0.000459638418224089 0.038927995502593855 0.001294331897847191 0.00075000212637653 0.0005411371173036205 5.286733527659298
3.772 0.011945527230840464 0.038629031443823104 0.007502418044588208 0.012586693767232829 0.009071410384877729 29.228377117308277 0.0024066787381844847 0.03851635569905322 0.0013916619122271055 0.0030881900237678824 0.0022283073193244737 5.238503201017051 0.034201203174707984 0.03891829505518937 0.051656141467392364 0.03453410494314128 0.02465493054193746 201.14707441997342 0.0004543296685981554 0.038927491060014946 0.0012908033506147912 0.0007385610348325441 0.0005328786186852055 5.29758352916423
3.782 0.011861499654302835 0.038592946553300526 0.007854967336612378 0.012502757431007844 0.009011210718348022 30.76700797691801 0.0024078444757844784 0.03851370777641366 0.0013910295817809754 0.0030861845494396796 0.0022268761044699557 5.2576387141313585 0.0338330388540232 0.03839439438647297 0.05226083185204799 0.03416723408383201 0.02436015519166383 204.6017986557674 0.0004486917959135513 0.03892699180714363 0.0012872524797289257 0.0007267123400797371 0.0005243217181559208 5.302540794773297
3.792 0.01177709980787467 0.03855314613044274 0.008195360276136083 0.012418377260283548 0.008950689147313335 32.239970849509525 0.002409273959310394 0.03851101037857976 0.0013898949472723617 0.0030843317140799003 0.0022255528096132506 5.270386698961375 0.033533417745709455 0.03792621226593921 0.052774696950515385 0.033868261613880346 0.024115549560599733 207.5198272459481 0.0004427545297382062 0.03892649872022546 0.0012836654331342047 0.0007144890032017896 0.0005154898564930804 5.302997502822882
3.802 0.011692802693661361 0.03850985787342991 0.008522253996197026 0.012333995568213255 0.00889015136882469 33.65250451892187 0.002410966341829576 0.03850826253703699 0.0013882917492364952 0.0030826358965533414 0.0022243408997899903 5.278744448818936 0.033306059122523365 0.0375186654198043 0.053197148919877944 0.033640848319488464 0.02392473782805722 209.98140645830577 0.000436547474815014 0.038926012882461114 0.0012800326632797887 0.0007019561107857938 0.0005064314408462558 5.300993944810846
3.812 0.01160909103071434 0.03846332898885466 0.008834495485351174 0.012250061994963726 0.00882990679798552 35.005405980132835 0.002412919043909126 0.038505463649124175 0.0013862570441891522 0.0030811047155008533 0.002223246589076726 5.283603854833001 0.03315105726404409 0.037174800807357605 0.053531408904620076 0.033485078896893304 0.02378861668387487 212.0400770950467 0.0004300994591053773 0.038925535479754095 0.0012763482082264973 0.0006891873372634778 0.0004972030569160396 5.297374103865083
3.822 0.011526451813446888 0.038413825172004444 0.009131110928622987 0.012167030809696649 0.008770267131186558 36.28631411525488 0.0024151279095778865 0.03850261347293646 0.001383829841424468 0.0030797445327678257 0.0022222753616998217 5.28381208010953 0.03306422870802238 0.03689543976617369 0.05378545695948072 0.03339681762120993 0.023704941300373945 213.68188428307144 0.0004234379645112789 0.038925067795152285 0.0012726091151305876 0.0006762445660766247 0.00048785384529296584 5.290858197108458
3.832 0.011445371050658276 0.038361629225358226 0.009411284628762817 0.012085357251504197 0.008711544253091731 37.47093071721047 0.002417587530227739 0.038499712122427907 0.001381050036266581 0.0030785592671412902 0.0022214306894842188 5.276754317701229 0.033037423130531755 0.03667920909103833 0.05396633971780061 0.033368015682192595 0.023668555982645962 214.82206102055065 0.0004165887023702101 0.0389246112019132 0.001268814986443745 0.0006631698200672396 0.0004784177493989356 5.278646427200842
3.842 0.011366328544663995 0.038307039596944654 0.009674311514515251 0.012005494536194504 0.008654048649698931 38.535119129166716 0.002420291715689241 0.03849676006186942 0.0013779575306562455 0.0030775528035413644 0.002220715345698568 5.260221443127457 0.0330606930688826 0.036523380341143996 0.054084271429100585 0.033388865027365364 0.023672904574685814 215.39828204725444 0.00040957537777026165 0.03892416715495247 0.001264967620177541 0.0006499923525246581 0.0004689164814475783 5.25830264990344
3.852 0.01128979241609863 0.03825036878647131 0.0099195928452558 0.01192789074885781 0.008598087787690499 39.47177239948147 0.002423234074892468 0.038493758098341484 0.0013745915138402636 0.003076733375122529 0.002220134388053647 5.234487969692288 0.0331252037226042 0.0364250688483565 0.054149020274292255 0.03345066890790271 0.02371203640654578 215.44634197430267 0.00040241967327902373 0.03892373718031124 0.0012610707111353993 0.0006367456499920828 0.00045937057473359515 5.2298421984351195
3.862 0.01121621416111338 0.03819194173018167 0.010146638181573334 0.011852985701917043 0.008543964521802899 40.30124911716044 0.0024264086575894067 0.03849070737067303 0.0013709898766109186 0.003076117232894333 0.0022196980299816695 5.203227650809888 0.03322576832002751 0.036382326320618004 0.05416205970924307 0.033548331838553776 0.02378235420160071 215.11222925809247 0.0003951414840612378 0.0389233228622583 0.0012571295749113443 0.0006234834291569965 0.00044981156044190127 5.196658084704343
3.872 0.011146023948588421 0.03813209411258058 0.01035506191538427 0.011781206857972473 0.008491974854494749 41.06710214257137 0.0024298106009784507 0.038487609333095994 0.001367188712404397 0.003075729280342795 0.0022194226896691278 5.1725363890541685 0.03336233298773648 0.03639481639741348 0.05412049685617588 0.03368181889513272 0.02388364663541711 214.63071716209868 0.0003877594464397465 0.0389229258276946 0.0012531508706181312 0.0006102837670793978 0.0004402875408056617 5.164559899046582
3.882 0.011079624538064907 0.0380711703611112 0.010544578929156667 0.011712962530609147 0.008442403693601906 41.818052879742545 0.002433436721071491 0.03848446573187938 0.0013632219148828173 0.0030755999698919485 0.0022193294742700086 5.148526775623989 0.0335392955197264 0.03646354670837809 0.05401951594983986 0.03385547539464066 0.02401861810430195 214.23361959464026 0.0003802918005475345 0.03892254772754593 0.0012491423267239207 0.0005972366824121704 0.0004308578752366209 5.139386878538834
3.892 0.011017382990855456 0.038009521205626846 0.010715003163575411 0.011648631883973595 0.008395518166778566 42.58510014371406 0.002437285989268365 0.03848127857336321 0.0013591208686766145 0.0030757597747881984 0.0022194407114899963 5.134728231388191 0.03376336265237339 0.03658995205525048 0.05384770088860651 0.03407591147729588 0.024191418012273008 214.01700042317867 0.0003727575927883053 0.038922190214723054 0.0012451124946001831 0.0005844198619877684 0.00042157874999886107 5.124423228278205
3.902 0.010959620625783385 0.03794750087488394 0.010866249214120717 0.011588552867138278 0.008351559223804688 43.364342252589296 0.00244135983853134 0.03847805008208899 0.001354914278074716 0.003076233878652016 0.002219776161103744 5.130455733657077 0.03404097619639856 0.03677478692356001 0.05359252275933885 0.034349477101956315 0.024405897239141133 213.8884185388858 0.0003651781466989325 0.03892185491798976 0.001241070572058973 0.0005718748723514605 0.000412486924698914 5.1187761901485045
3.912 0.010906602113788487 0.03788546406362679 0.010998336118394014 0.011533009655418217 0.008310732623698828 44.11360514741028 0.0024456622503459266 0.03847478264810568 0.0013506281887391645 0.003077039627087514 0.00222035067303744 5.130843876339627 0.03437601293596332 0.03701713960929423 0.05324774305188268 0.034680013762806466 0.024664064259204466 213.59578623756684 0.00035757862538684555 0.0389215434108171 0.0012370263427053283 0.0005595976372596141 0.0004035908249459024 5.117415798148042
3.922 0.01085852448336447 0.03782376278230019 0.011111393444507716 0.011482220711552185 0.008273200145016275 44.767152169662886 0.002450199587887335 0.03847147876316432 0.0013462861412811581 0.0030781877975650817 0.0022211742388855292 5.128771005361484 0.03476838918391582 0.03731385160963536 0.0528096422229868 0.0350674934068138 0.024965163704324347 212.7982385252516 0.00034998940924786383 0.03892125717419917 0.0012329902595999175 0.0005475507424310766 0.0003948750115346264 5.113103903526834
3.932 0.01081550681717154 0.03776274320131208 0.01120567047103608 0.011436328089345903 0.008239071562701381 45.26599799436338 0.0024549801676231236 0.038468140946569696 0.001341909432456669 0.003079686646011173 0.0022222540518926854 5.118218204491092 0.03521393771723971 0.037659502889580566 0.052277911113353136 0.03550789284915806 0.025305605600631484 211.22050202601991 0.00034244696092541383 0.03892099755263888 0.0012289736632773286 0.0005356940036208134 0.00038631724191696596 5.099755460023378
3.942 0.010777581656730768 0.037702742636646434 0.011281545460297894 0.011395388453102137 0.008208397843462181 45.590743725391754 0.0024600135965413415 0.03846477166278943 0.0013375173792123012 0.003081546108873513 0.0022235970704107513 5.0976035383698175 0.03570502549959591 0.038046734460569186 0.05165765367107064 0.035993774307221955 0.025679381333256326 208.80822752772238 0.00033499387662157373 0.038920765703151644 0.0012249890784902413 0.0005240194657673848 0.0003779103740702024 5.07576753069824
3.952 0.010744689217570883 0.037644086838418744 0.011339530923121427 0.011359366313038738 0.008181165998645844 45.7773493827798 0.002465309934695008 0.038461373234181015 0.0013331274504860056 0.0030837793245480772 0.002225211267799871 5.071125765885304 0.0362314619781876 0.03846671554076301 0.05095635129518332 0.03651513463046654 0.02607867127836029 205.76977776592477 0.0003276779350454569 0.038920562538101965 0.0012210504975921006 0.0005125731576888744 0.00036967801962821444 5.045348953694771
3.962 0.010716675382286722 0.037587087729442165 0.011380274294971187 0.011328130175715056 0.008157296110070064 45.90448601481513 0.0024708787662345373 0.03845794775315824 0.0013287552339092512 0.0030863999609509877 0.002227104437931491 5.047151457330386 0.03678152195546654 0.038909687881166576 0.05018471375539504 0.037060370850330066 0.02649455352262207 202.5008641630336 0.00032055012978982473 0.03892038866376908 0.001217173549794444 0.0005014508975774144 0.00036167509808385934 5.016892059776055
3.972 0.010693294148265791 0.03753204170617776 0.011404554078807815 0.011301452579083724 0.008136641169042225 46.05953709407543 0.002476728275737629 0.03845449699872906 0.0013244142329322632 0.003089416061831537 0.0022292807697050555 5.034573023831625 0.03734287420755011 0.03936548859478402 0.04935679965188459 0.03761718076416919 0.02691768252528449 199.42102468694551 0.00031366186295956857 0.03892024431745926 0.0012133754769362542 0.0004907673420490972 0.000353971455513946 4.999326729023271
3.982 0.010674214717536674 0.0374792285524645 0.011413271149019563 0.011279014996019701 0.008118990340517355 46.30134465025218 0.0024828644271426906 0.03845102236246391 0.001320115547939812 0.0030928231478027928 0.0022317367256817844 5.039038061312913 0.037903379188798374 0.03982401848395354 0.048488515682455983 0.038173373868257754 0.027338901587405075 196.80755660990212 0.00030706163691539734 0.03892012930652069 0.0012096748902320875 0.00048061106332319704 0.0003466253293246932 4.998365446158605
3.992 0.010659032817284439 0.03742891093832939 0.0114074350579425 0.011260418147634007 0.008104075960029988 46.63469458668299 0.0024892903239598562 0.03844752478836985 0.0013158675298256027 0.0030966000768707096 0.002234458366224483 5.060478494654594 0.03845206846127387 0.040275789815613305 0.0475963352822681 0.038717892681634815 0.027749987663295665 194.69769123613858 0.0003007916687295785 0.038920042952671076 0.0012060913309098155 0.00047100714660069324 0.00033965947671803296 5.014065174886207


==> figures/oblique_pressure_pulse/data/mesh.csv <==
x0,y0,x1,y1,x2,y2
-0.9999999999999999,-1.0,-0.846153846153846,-1.0,-1.0000000000000002,-0.846153846153846
-0.846153846153846,-1.0,-0.6923076923076925,-1.0,-0.8101339103541316,-0.8133675462226083
-0.6923076923076925,-1.0,-0.5384615384615388,-1.0,-0.616661537864525,-0.8507658638767376
-0.6923076923076925,-1.0,-0.616661537864525,-0.8507658638767376,-0.8101339103541316,-0.8133675462226083
-0.5384615384615388,-1.0,-0.384615384615385,-1.0,-0.45805461411191506,-0.8665843349243636
-0.5384615384615388,-1.0,-0.45805461411191506,-0.8665843349243636,-0.616661537864525,-0.8507658638767376
-0.384615384615385,-1.0,-0.23076923076923106,-1.0,-0.3075021939931487,-0.8739019099110202
-0.384615384615385,-1.0,-0.3075021939931487,-0.8739019099110202,-0.45805461411191506,-0.8665843349243636
-0.23076923076923106,-1.0,-0.0769230769230772,-1.0,-0.15926502000470422,-0.8762088501054061
-0.23076923076923106,-1.0,-0.15926502000470422,-0.8762088501054061,-0.3075021939931487,-0.8739019099110202
-0.0769230769230772,-1.0,0.07692307692307654,-1.0,-0.01081368828031959,-0.8750465182448071
-0.0769230769230772,-1.0,-0.01081368828031959,-0.8750465182448071,-0.15926502000470422,-0.8762088501054061
0.07692307692307654,-1.0,0.2307692307692305,-1.0,0.13913786338205036,-0.8719807593374447
0.07692307692307654,-1.0,0.13913786338205036,-0.8719807593374447,-0.01081368828031959,-0.8750465182448071
0.2307692307692305,-1.0,0.38461538461538447,-1.0,0.2917474808614235,-0.8688473923888658
0.2307692307692305,-1.0,0.2917474808614235,-0.8688473923888658,0.13913786338205036,-0.8719807593374447
0.38461538461538447,-1.0,0.5384615384615384,-1.0,0.44659944959717934,-0.8687849480710471
0.38461538461538447,-1.0,0.44659944959717934,-0.8687849480710471,0.2917474808614235,-0.8688473923888658
0.5384615384615384,-1.0,0.692307692307692,-1.0,0.5996724869492286,-0.8750095222321882
0.5384615384615384,-1.0,0.5996724869492286,-0.8750095222321882,0.44659944959717934,-0.8687849480710471
0.692307692307692,-1.0,0.8461538461538459,-1.0,0.7414911666626331,-0.8830160906006461
0.692307692307692,-1.0,0.7414911666626331,-0.8830160906006461,0.5996724869492286,-0.8750095222321882
1.0,-1.0,0.8731769915514689,-0.8722451975012181,0.8461538461538459,-1.0
0.8461538461538459,-1.0,0.8731769915514689,-0.8722451975012181,0.7414911666626331,-0.8830160906006461
1.0,-1.0,1.0,-0.8461538461538463,0.8731769915514689,-0.8722451975012181
1.0,-0.8461538461538463,1.0,-0.6923076923076924,0.8847366932033317,-0.7400592211284778
1.0,-0.8461538461538463,0.8847366932033317,-0.7400592211284778,0.8731769915514689,-0.8722451975012181
1.0,-0.6923076923076924,1.0,-0.5384615384615388,0.8777144089457181,-0.597455797292855
1.0,-0.6923076923076924,0.8777144089457181,-0.597455797292855,0.8847366932033317,-0.7400592211284778
1.0,-0.5384615384615388,1.0,-0.384615384615385,0.8726352711479815,-0.44353169877405674
1.0,-0.5384615384615388,0.8726352711479815,-0.44353169877405674,0.8777144089457181,-0.597455797292855
1.0,-0.384615384615385,1.0,-0.23076923076923106,0.8737535767709323,-0.28833537978297175
1.0,-0.384615384615385,0.8737535767709323,-0.28833537978297175,0.8726352711479815,-0.44353169877405674
1.0,-0.23076923076923106,1.0,-0.0769230769230772,0.8768200981212153,-0.13632007306620955
1.0,-0.23076923076923106,0.8768200981212153,-0.13632007306620955,0.8737535767709323,-0.28833537978297175
1.0,-0.0769230769230772,1.0000000000000002,0.07692307692307665,0.8786961955855085,0.013755962020910706
1.0,-0.0769230769230772,0.8786961955855085,0.013755962020910706,0.8768200981212153,-0.13632007306620955
1.0000000000000002,0.07692307692307665,1.0000000000000002,0.23076923076923062,0.8788264960221182,0.16384316631540585
1.0000000000000002,0.07692307692307665,0.8788264960221182,0.16384316631540585,0.8786961955855085,0.013755962020910706
1.0000000000000002,0.23076923076923062,1.0000000000000002,0.3846153846153846,0.8786376399032254,0.3138846696048775
1.0000000000000002,0.23076923076923062,0.8786376399032254,0.3138846696048775,0.8788264960221182,0.16384316631540585
1.0000000000000002,0.3846153846153846,1.0000000000000002,0.5384615384615385,0.8760666761054353,0.46413859987794914
1.0000000000000002,0.3846153846153846,0.8760666761054353,0.46413859987794914,0.8786376399032254,0.3138846696048775
1.0000000000000002,0.5384615384615385,1.0000000000000002,0.6923076923076923,0.8680769321273455,0.6201304213680572
1.0000000000000002,0.5384615384615385,0.8680769321273455,0.6201304213680572,0.8760666761054353,0.46413859987794914
1.0000000000000002,0.6923076923076923,1.0000000000000002,0.8461538461538463,0.8656900031812587,0.7847508542101612
1.0000000000000002,0.6923076923076923,0.8656900031812587,0.7847508542101612,0.8680769321273455,0.6201304213680572
1.0000000000000002,1.0,0.8461538461538465,1.0,1.0000000000000002,0.8461538461538463
0.8461538461538465,1.0,0.6923076923076926,1.0,0.746302885666494,0.8707255591206461
0.6923076923076926,1.0,0.538461538461539,1.0,0.612109129169166,0.8613181219103967
0.6923076923076926,1.0,0.612109129169166,0.8613181219103967,0.746302885666494,0.8707255591206461
0.538461538461539,1.0,0.38461538461538525,1.0,0.4604574759268635,0.8613787621768421
0.538461538461539,1.0,0.4604574759268635,0.8613787621768421,0.612109129169166,0.8613181219103967
0.38461538461538525,1.0,0.23076923076923128,1.0,0.30675230476792725,0.8633693491316821
0.38461538461538525,1.0,0.30675230476792725,0.8633693491316821,0.4604574759268635,0.8613787621768421
0.23076923076923128,1.0,0.07692307692307743,1.0,0.1534039823447533,0.865599802882256
0.23076923076923128,1.0,0.1534039823447533,0.865599802882256,0.30675230476792725,0.8633693491316821
0.07692307692307743,1.0,-0.07692307692307643,1.0000000000000002,0.0007599532576638003,0.867790176797405
0.07692307692307743,1.0,0.0007599532576638003,0.867790176797405,0.1534039823447533,0.865599802882256
-0.07692307692307643,1.0000000000000002,-0.2307692307692304,1.0000000000000002,-0.15125804507960358,0.8695077225508834
-0.07692307692307643,1.0000000000000002,-0.15125804507960358,0.8695077225508834,0.0007599532576638003,0.867790176797405
-0.2307692307692304,1.0000000000000002,-0.38461538461538436,1.0000000000000002,-0.3030529686069984,0.8708498212509892
-0.2307692307692304,1.0000000000000002,-0.3030529686069984,0.8708498212509892,-0.15125804507960358,0.8695077225508834
-0.38461538461538436,1.0000000000000002,-0.5384615384615383,1.0000000000000002,-0.45517120455869337,0.8726264631292063
-0.38461538461538436,1.0000000000000002,-0.45517120455869337,0.8726264631292063,-0.3030529686069984,0.8708498212509892
-0.5384615384615383,1.0000000000000002,-0.6923076923076921,1.0000000000000002,-0.605091768530701,0.8782953386769733
-0.5384615384615383,1.0000000000000002,-0.605091768530701,0.8782953386769733,-0.45517120455869337,0.8726264631292063
-0.6923076923076921,1.0000000000000002,-0.846153846153846,1.0000000000000002,-0.7448038345882592,0.8853913536215833
-0.6923076923076921,1.0000000000000002,-0.7448038345882592,0.8853913536215833,-0.605091768530701,0.8782953386769733
-0.9999999999999998,1.0000000000000002,-0.8749892698312254,0.8740418747986065,-0.846153846153846,1.0000000000000002
-0.846153846153846,1.0000000000000002,-0.8749892698312254,0.8740418747986065,-0.7448038345882592,0.8853913536215833
-0.9999999999999998,1.0000000000000002,-0.9999999999999998,0.8461538461538465,-0.8749892698312254,0.8740418747986065
-0.9999999999999998,0.8461538461538465,-0.9999999999999999,0.6923076923076926,-0.8870006385027408,0.7433552033728485
-0.9999999999999998,0.8461538461538465,-0.8870006385027408,0.7433552033728485,-0.8749892698312254,0.8740418747986065
-0.9999999999999999,0.6923076923076926,-0.9999999999999999,0.538461538461539,-0.8806183748607904,0.6026437254188244
-0.9999999999999999,0.6923076923076926,-0.8806183748607904,0.6026437254188244,-0.8870006385027408,0.7433552033728485
-0.9999999999999999,0.538461538461539,-0.9999999999999999,0.38461538461538525,-0.8755800990961059,0.4512536793803334
-0.9999999999999999,0.538461538461539,-0.8755800990961059,0.4512536793803334,-0.8806183748607904,0.6026437254188244
-0.9999999999999999,0.38461538461538525,-1.0,0.23076923076923128,-0.8743292302745983,0.2981860433720049
-0.9999999999999999,0.38461538461538525,-0.8743292302745983,0.2981860433720049,-0.8755800990961059,0.4512536793803334
-1.0,0.23076923076923128,-1.0,0.07692307692307743,-0.873747597710611,0.1456984491224608
-1.0,0.23076923076923128,-0.873747597710611,0.1456984491224608,-0.8743292302745983,0.2981860433720049
-1.0,0.07692307692307743,-1.0,-0.07692307692307643,-0.8729065135722843,-0.00614013296453734
-1.0,0.07692307692307743,-0.8729065135722843,-0.00614013296453734,-0.873747597710611,0.1456984491224608
-1.0,-0.07692307692307643,-1.0,-0.2307692307692304,-0.8713467710136658,-0.15715990393078674
-1.0,-0.07692307692307643,-0.8713467710136658,-0.15715990393078674,-0.8729065135722843,-0.00614013296453734
-1.0,-0.2307692307692304,-1.0,-0.38461538461538436,-0.8679245775912343,-0.30830091121786124
-1.0,-0.2307692307692304,-0.8679245775912343,-0.30830091121786124,-0.8713467710136658,-0.15715990393078674
-1.0,-0.38461538461538436,-1.0000000000000002,-0.5384615384615383,-0.8606137416462202,-0.46085771753226623
-1.0,-0.38461538461538436,-0.8606137416462202,-0.46085771753226623,-0.8679245775912343,-0.30830091121786124
-1.0000000000000002,-0.5384615384615383,-1.0000000000000002,-0.6923076923076921,-0.8457295924224344,-0.6207567634510383
-1.0000000000000002,-0.5384615384615383,-0.8457295924224344,-0.6207567634510383,-0.8606137416462202,-0.46085771753226623
-1.0000000000000002,-0.6923076923076921,-1.0000000000000002,-0.846153846153846,-0.8101339103541316,-0.8133675462226083
-0.846153846153846,-1.0,-0.8101339103541316,-0.8133675462226083,-1.0000000000000002,-0.846153846153846
1.0000000000000002,0.8461538461538463,0.8461538461538465,1.0,0.8656900031812587,0.7847508542101612
0.8461538461538465,1.0,0.746302885666494,0.8707255591206461,0.8656900031812587,0.7847508542101612
-1.0000000000000002,-0.6923076923076921,-0.8101339103541316,-0.8133675462226083,-0.8457295924224344,-0.6207567634510383
-0.616661537864525,-0.8507658638767376,-0.45805461411191506,-0.8665843349243636,-0.5236009942616279,-0.7272649506424191
-0.8101339103541316,-0.8133675462226083,-0.616661537864525,-0.8507658638767376,-0.6811249196884321,-0.6890155085846251
-0.616661537864525,-0.8507658638767376,-0.5236009942616279,-0.7272649506424191,-0.6811249196884321,-0.6890155085846251
-0.3075021939931487,-0.8739019099110202,-0.15926502000470422,-0.8762088501054061,-0.23515603504462426,-0.7537192349612613
-0.15926502000470422,-0.8762088501054061,-0.01081368828031959,-0.8750465182448071,-0.09348149832266148,-0.754160222200922
-0.15926502000470422,-0.8762088501054061,-0.09348149832266148,-0.754160222200922,-0.23515603504462426,-0.7537192349612613
-0.01081368828031959,-0.8750465182448071,0.13913786338205036,-0.8719807593374447,0.04974025961496075,-0.7488740122581629
-0.01081368828031959,-0.8750465182448071,0.04974025961496075,-0.7488740122581629,-0.09348149832266148,-0.754160222200922
0.13913786338205036,-0.8719807593374447,0.2917474808614235,-0.8688473923888658,0.19754545296853704,-0.7404310593951815
0.13913786338205036,-0.8719807593374447,0.19754545296853704,-0.7404310593951815,0.04974025961496075,-0.7488740122581629
0.2917474808614235,-0.8688473923888658,0.44659944959717934,-0.8687849480710471,0.35141035689452793,-0.7340514722514175
0.2917474808614235,-0.8688473923888658,0.35141035689452793,-0.7340514722514175,0.19754545296853704,-0.7404310593951815
0.44659944959717934,-0.8687849480710471,0.5996724869492286,-0.8750095222321882,0.5120086678780112,-0.7351025346337355
0.44659944959717934,-0.8687849480710471,0.5120086678780112,-0.7351025346337355,0.35141035689452793,-0.7340514722514175
0.5996724869492286,-0.8750095222321882,0.7414911666626331,-0.8830160906006461,0.6663524085010051,-0.75743442072358
0.5996724869492286,-0.8750095222321882,0.6663524085010051,-0.75743442072358,0.5120086678780112,-0.7351025346337355
0.7414911666626331,-0.8830160906006461,0.8731769915514689,-0.8722451975012181,0.7852921822369218,-0.78297093749534
0.7414911666626331,-0.8830160906006461,0.7852921822369218,-0.78297093749534,0.6663524085010051,-0.75743442072358
0.8731769915514689,-0.8722451975012181,0.8847366932033317,-0.7400592211284778,0.7852921822369218,-0.78297093749534
0.8777144089457181,-0.597455797292855,0.8726352711479815,-0.44353169877405674,0.7417322283325956,-0.5058940523517577
0.8847366932033317,-0.7400592211284778,0.8777144089457181,-0.597455797292855,0.7614661022002874,-0.6625647189030427
0.8847366932033317,-0.7400592211284778,0.7614661022002874,-0.6625647189030427,0.7852921822369218,-0.78297093749534
0.8777144089457181,-0.597455797292855,0.7417322283325956,-0.5058940523517577,0.7614661022002874,-0.6625647189030427
0.8726352711479815,-0.44353169877405674,0.8737535767709323,-0.28833537978297175,0.7435718766547367,-0.3444842187469363
0.8726352711479815,-0.44353169877405674,0.7435718766547367,-0.3444842187469363,0.7417322283325956,-0.5058940523517577
0.8737535767709323,-0.28833537978297175,0.8768200981212153,-0.13632007306620955,0.7517345426350737,-0.19231403691031432
0.8737535767709323,-0.28833537978297175,0.7517345426350737,-0.19231403691031432,0.7435718766547367,-0.3444842187469363
0.8768200981212153,-0.13632007306620955,0.8786961955855085,0.013755962020910706,0.757959631538912,-0.045892599276285806
0.8768200981212153,-0.13632007306620955,0.757959631538912,-0.045892599276285806,0.7517345426350737,-0.19231403691031432
0.8786961955855085,0.013755962020910706,0.8788264960221182,0.16384316631540585,0.7583342123134525,0.09944044771590908
0.8786961955855085,0.013755962020910706,0.7583342123134525,0.09944044771590908,0.757959631538912,-0.045892599276285806
0.8788264960221182,0.16384316631540585,0.8786376399032254,0.3138846696048775,0.7570965557367285,0.24724902789607375
0.8788264960221182,0.16384316631540585,0.7570965557367285,0.24724902789607375,0.7583342123134525,0.09944044771590908
0.8786376399032254,0.3138846696048775,0.8760666761054353,0.46413859987794914,0.7596497095192432,0.39139458685327405
0.8786376399032254,0.3138846696048775,0.7596497095192432,0.39139458685327405,0.7570965557367285,0.24724902789607375
0.8760666761054353,0.46413859987794914,0.8680769321273455,0.6201304213680572,0.7484407582765785,0.5355266154198075
0.8760666761054353,0.46413859987794914,0.7484407582765785,0.5355266154198075,0.7596497095192432,0.39139458685327405
0.8680769321273455,0.6201304213680572,0.8656900031812587,0.7847508542101612,0.7120457933541079,0.709852394231568
0.8680769321273455,0.6201304213680572,0.7120457933541079,0.709852394231568,0.7484407582765785,0.5355266154198075
0.8656900031812587,0.7847508542101612,0.746302885666494,0.8707255591206461,0.7120457933541079,0.709852394231568
0.4604574759268635,0.8613787621768421,0.30675230476792725,0.8633693491316821,0.38265892681617253,0.7240546237654893
0.612109129169166,0.8613181219103967,0.4604574759268635,0.8613787621768421,0.5386207224152791,0.7190857684333285
0.4604574759268635,0.8613787621768421,0.38265892681617253,0.7240546237654893,0.5386207224152791,0.7190857684333285
0.746302885666494,0.8707255591206461,0.612109129169166,0.8613181219103967,0.7120457933541079,0.709852394231568
0.30675230476792725,0.8633693491316821,0.1534039823447533,0.865599802882256,0.22885506705424205,0.7287531471875054
0.30675230476792725,0.8633693491316821,0.22885506705424205,0.7287531471875054,0.38265892681617253,0.7240546237654893
0.1534039823447533,0.865599802882256,0.0007599532576638003,0.867790176797405,0.076449124542578,0.7336258217474868
0.1534039823447533,0.865599802882256,0.076449124542578,0.7336258217474868,0.22885506705424205,0.7287531471875054
0.0007599532576638003,0.867790176797405,-0.15125804507960358,0.8695077225508834,-0.07414296928340171,0.7378771413823789
0.0007599532576638003,0.867790176797405,-0.07414296928340171,0.7378771413823789,0.076449124542578,0.7336258217474868
-0.15125804507960358,0.8695077225508834,-0.3030529686069984,0.8708498212509892,-0.22354407130044204,0.7406569612282996
-0.15125804507960358,0.8695077225508834,-0.22354407130044204,0.7406569612282996,-0.07414296928340171,0.7378771413823789
-0.3030529686069984,0.8708498212509892,-0.45517120455869337,0.8726264631292063,-0.37327518334796367,0.742224044107778
-0.3030529686069984,0.8708498212509892,-0.37327518334796367,0.742224044107778,-0.22354407130044204,0.7406569612282996
-0.45517120455869337,0.8726264631292063,-0.605091768530701,0.8782953386769733,-0.5262286499416415,0.7451780468027983
-0.45517120455869337,0.8726264631292063,-0.5262286499416415,0.7451780468027983,-0.37327518334796367,0.742224044107778
-0.605091768530701,0.8782953386769733,-0.7448038345882592,0.8853913536215833,-0.6737963217758749,0.7637401633673684
-0.605091768530701,0.8782953386769733,-0.6737963217758749,0.7637401633673684,-0.5262286499416415,0.7451780468027983
-0.7448038345882592,0.8853913536215833,-0.8749892698312254,0.8740418747986065,-0.7894135515177593,0.7871138534822404
-0.7448038345882592,0.8853913536215833,-0.7894135515177593,0.7871138534822404,-0.6737963217758749,0.7637401633673684
-0.8749892698312254,0.8740418747986065,-0.8870006385027408,0.7433552033728485,-0.7894135515177593,0.7871138534822404
-0.8806183748607904,0.6026437254188244,-0.8755800990961059,0.4512536793803334,-0.7501085117903823,0.5200801298189425
-0.8870006385027408,0.7433552033728485,-0.8806183748607904,0.6026437254188244,-0.7672608109681208,0.6700737408672024
-0.8870006385027408,0.7433552033728485,-0.7672608109681208,0.6700737408672024,-0.7894135515177593,0.7871138534822404
-0.8806183748607904,0.6026437254188244,-0.7501085117903823,0.5200801298189425,-0.7672608109681208,0.6700737408672024
-0.8755800990961059,0.4512536793803334,-0.8743292302745983,0.2981860433720049,-0.7485348948194936,0.364400620803925
-0.8755800990961059,0.4512536793803334,-0.7485348948194936,0.364400620803925,-0.7501085117903823,0.5200801298189425
-0.8743292302745983,0.2981860433720049,-0.873747597710611,0.1456984491224608,-0.7481584757281183,0.212736755289615
-0.8743292302745983,0.2981860433720049,-0.7481584757281183,0.212736755289615,-0.7485348948194936,0.364400620803925
-0.873747597710611,0.1456984491224608,-0.8729065135722843,-0.00614013296453734,-0.7468457143103804,0.06304012100228497
-0.873747597710611,0.1456984491224608,-0.7468457143103804,0.06304012100228497,-0.7481584757281183,0.212736755289615
-0.8729065135722843,-0.00614013296453734,-0.8713467710136658,-0.15715990393078674,-0.7451677852856653,-0.08628422051626683
-0.8729065135722843,-0.00614013296453734,-0.7451677852856653,-0.08628422051626683,-0.7468457143103804,0.06304012100228497
-0.8713467710136658,-0.15715990393078674,-0.8679245775912343,-0.30830091121786124,-0.7417685994745055,-0.23414861435108603
-0.8713467710136658,-0.15715990393078674,-0.7417685994745055,-0.23414861435108603,-0.7451677852856653,-0.08628422051626683
-0.8679245775912343,-0.30830091121786124,-0.8606137416462202,-0.46085771753226623,-0.7334403020288538,-0.38104480610513675
-0.8679245775912343,-0.30830091121786124,-0.7334403020288538,-0.38104480610513675,-0.7417685994745055,-0.23414861435108603
-0.8606137416462202,-0.46085771753226623,-0.8457295924224344,-0.6207567634510383,-0.7156778372401821,-0.5309189400486946
-0.8606137416462202,-0.46085771753226623,-0.7156778372401821,-0.5309189400486946,-0.7334403020288538,-0.38104480610513675
-0.8101339103541316,-0.8133675462226083,-0.6811249196884321,-0.6890155085846251,-0.8457295924224344,-0.6207567634510383
-0.45805461411191506,-0.8665843349243636,-0.3075021939931487,-0.8739019099110202,-0.3773724431164688,-0.7463120561781963
-0.45805461411191506,-0.8665843349243636,-0.3773724431164688,-0.7463120561781963,-0.5236009942616279,-0.7272649506424191
-0.3075021939931487,-0.8739019099110202,-0.23515603504462426,-0.7537192349612613,-0.3773724431164688,-0.7463120561781963
0.612109129169166,0.8613181219103967,0.5386207224152791,0.7190857684333285,0.7120457933541079,0.709852394231568
-0.8457295924224344,-0.6207567634510383,-0.6811249196884321,-0.6890155085846251,-0.7156778372401821,-0.5309189400486946
-0.09348149832266148,-0.754160222200922,0.04974025961496075,-0.7488740122581629,-0.0353251473427282,-0.63429387777756
-0.23515603504462426,-0.7537192349612613,-0.09348149832266148,-0.754160222200922,-0.16957668396216347,-0.6376735963434828
-0.09348149832266148,-0.754160222200922,-0.0353251473427282,-0.63429387777756,-0.16957668396216347,-0.6376735963434828
0.19754545296853704,-0.7404310593951815,0.35141035689452793,-0.7340514722514175,0.25056299845912516,-0.6033300394219118
0.35141035689452793,-0.7340514722514175,0.5120086678780112,-0.7351025346337355,0.40901079599272583,-0.5902178992295694
0.35141035689452793,-0.7340514722514175,0.40901079599272583,-0.5902178992295694,0.25056299845912516,-0.6033300394219118
0.5120086678780112,-0.7351025346337355,0.6663524085010051,-0.75743442072358,0.5936293940789444,-0.5848799208543687
0.5120086678780112,-0.7351025346337355,0.5936293940789444,-0.5848799208543687,0.40901079599272583,-0.5902178992295694
0.6663524085010051,-0.75743442072358,0.7852921822369218,-0.78297093749534,0.7614661022002874,-0.6625647189030427
0.7435718766547367,-0.3444842187469363,0.7517345426350737,-0.19231403691031432,0.6215341126270956,-0.24098894160741907
0.7517345426350737,-0.19231403691031432,0.757959631538912,-0.045892599276285806,0.6391341167463624,-0.10042871194867915
0.7517345426350737,-0.19231403691031432,0.6391341167463624,-0.10042871194867915,0.6215341126270956,-0.24098894160741907
0.7417322283325956,-0.5058940523517577,0.7435718766547367,-0.3444842187469363,0.6042549677006143,-0.3969064894373913
0.7435718766547367,-0.3444842187469363,0.6215341126270956,-0.24098894160741907,0.6042549677006143,-0.3969064894373913
0.757959631538912,-0.045892599276285806,0.7583342123134525,0.09944044771590908,0.6431013472977384,0.03528703859860284
0.757959631538912,-0.045892599276285806,0.6431013472977384,0.03528703859860284,0.6391341167463624,-0.10042871194867915
0.7583342123134525,0.09944044771590908,0.7570965557367285,0.24724902789607375,0.6325526644380033,0.18004604192982515
0.7583342123134525,0.09944044771590908,0.6325526644380033,0.18004604192982515,0.6431013472977384,0.03528703859860284
0.7570965557367285,0.24724902789607375,0.7596497095192432,0.39139458685327405,0.6358589645996999,0.3322638503163951
0.7570965557367285,0.24724902789607375,0.6358589645996999,0.3322638503163951,0.6325526644380033,0.18004604192982515
0.7596497095192432,0.39139458685327405,0.7484407582765785,0.5355266154198075,0.6568556352120539,0.4561413649167714
0.7596497095192432,0.39139458685327405,0.6568556352120539,0.4561413649167714,0.6358589645996999,0.3322638503163951
0.22885506705424205,0.7287531471875054,0.076449124542578,0.7336258217474868,0.15020595687772303,0.5969362141785975
0.38265892681617253,0.7240546237654893,0.22885506705424205,0.7287531471875054,0.30367134069908297,0.5885190416157312
0.22885506705424205,0.7287531471875054,0.15020595687772303,0.5969362141785975,0.30367134069908297,0.5885190416157312
0.38265892681617253,0.7240546237654893,0.45770803075157707,0.5825046671290963,0.5386207224152791,0.7190857684333285
0.38265892681617253,0.7240546237654893,0.30367134069908297,0.5885190416157312,0.45770803075157707,0.5825046671290963
0.04974025961496075,-0.7488740122581629,0.19754545296853704,-0.7404310593951815,0.10276070682904707,-0.6187400177750255
0.19754545296853704,-0.7404310593951815,0.25056299845912516,-0.6033300394219118,0.10276070682904707,-0.6187400177750255
-0.6811249196884321,-0.6890155085846251,-0.5717701715818286,-0.5854965668266582,-0.7156778372401821,-0.5309189400486946
-0.5236009942616279,-0.7272649506424191,-0.5717701715818286,-0.5854965668266582,-0.6811249196884321,-0.6890155085846251
0.076449124542578,0.7336258217474868,-0.07414296928340171,0.7378771413823789,-1.3659479965866353e-05,0.6051033734938103
0.076449124542578,0.7336258217474868,-1.3659479965866353e-05,0.6051033734938103,0.15020595687772303,0.5969362141785975
-0.07414296928340171,0.7378771413823789,-0.22354407130044204,0.7406569612282996,-0.1471836312314071,0.6112629279942687
-0.07414296928340171,0.7378771413823789,-0.1471836312314071,0.6112629279942687,-1.3659479965866353e-05,0.6051033734938103
-0.22354407130044204,0.7406569612282996,-0.37327518334796367,0.742224044107778,-0.2923283430436615,0.6141373117955626
-0.22354407130044204,0.7406569612282996,-0.2923283430436615,0.6141373117955626,-0.1471836312314071,0.6112629279942687
-0.37327518334796367,0.742224044107778,-0.5262286499416415,0.7451780468027983,-0.43971627764826765,0.6110139911115454
-0.37327518334796367,0.742224044107778,-0.43971627764826765,0.6110139911115454,-0.2923283430436615,0.6141373117955626
-0.5262286499416415,0.7451780468027983,-0.6737963217758749,0.7637401633673684,-0.6094925337607341,0.6020212599701077
-0.5262286499416415,0.7451780468027983,-0.6094925337607341,0.6020212599701077,-0.43971627764826765,0.6110139911115454
-0.6737963217758749,0.7637401633673684,-0.7894135515177593,0.7871138534822404,-0.7672608109681208,0.6700737408672024
-0.7485348948194936,0.364400620803925,-0.7481584757281183,0.212736755289615,-0.6234810230187336,0.27859287949004496
-0.7481584757281183,0.212736755289615,-0.7468457143103804,0.06304012100228497,-0.6214241614898538,0.13055790152473526
-0.7481584757281183,0.212736755289615,-0.6214241614898538,0.13055790152473526,-0.6234810230187336,0.27859287949004496
-0.7501085117903823,0.5200801298189425,-0.7485348948194936,0.364400620803925,-0.620245201389139,0.42796931350358014
-0.7485348948194936,0.364400620803925,-0.6234810230187336,0.27859287949004496,-0.620245201389139,0.42796931350358014
-0.7468457143103804,0.06304012100228497,-0.7451677852856653,-0.08628422051626683,-0.6195267334519625,-0.017958162930967823
-0.7468457143103804,0.06304012100228497,-0.6195267334519625,-0.017958162930967823,-0.6214241614898538,0.13055790152473526
-0.7451677852856653,-0.08628422051626683,-0.7417685994745055,-0.23414861435108603,-0.618516939430358,-0.16343850046053524
-0.7451677852856653,-0.08628422051626683,-0.618516939430358,-0.16343850046053524,-0.6195267334519625,-0.017958162930967823
-0.7417685994745055,-0.23414861435108603,-0.7334403020288538,-0.38104480610513675,-0.614094656182852,-0.30551110496632744
-0.7417685994745055,-0.23414861435108603,-0.614094656182852,-0.30551110496632744,-0.618516939430358,-0.16343850046053524
-0.7334403020288538,-0.38104480610513675,-0.7156778372401821,-0.5309189400486946,-0.6001220599536704,-0.44525971648973217
-0.7334403020288538,-0.38104480610513675,-0.6001220599536704,-0.44525971648973217,-0.614094656182852,-0.30551110496632744
-0.7156778372401821,-0.5309189400486946,-0.5717701715818286,-0.5854965668266582,-0.6001220599536704,-0.44525971648973217
0.7120457933541079,0.709852394231568,0.5386207224152791,0.7190857684333285,0.6075957146896347,0.5746772838363153
0.7484407582765785,0.5355266154198075,0.7120457933541079,0.709852394231568,0.6075957146896347,0.5746772838363153
0.5386207224152791,0.7190857684333285,0.45770803075157707,0.5825046671290963,0.6075957146896347,0.5746772838363153
-0.5236009942616279,-0.7272649506424191,-0.3773724431164688,-0.7463120561781963,-0.43622628132950714,-0.6213882123910026
-0.5236009942616279,-0.7272649506424191,-0.43622628132950714,-0.6213882123910026,-0.5717701715818286,-0.5854965668266582
0.6663524085010051,-0.75743442072358,0.7614661022002874,-0.6625647189030427,0.5936293940789444,-0.5848799208543687
0.7417322283325956,-0.5058940523517577,0.5936293940789444,-0.5848799208543687,0.7614661022002874,-0.6625647189030427
0.7484407582765785,0.5355266154198075,0.6075957146896347,0.5746772838363153,0.6568556352120539,0.4561413649167714
0.04974025961496075,-0.7488740122581629,0.10276070682904707,-0.6187400177750255,-0.0353251473427282,-0.63429387777756
-0.6737963217758749,0.7637401633673684,-0.7672608109681208,0.6700737408672024,-0.6094925337607341,0.6020212599701077
-0.7501085117903823,0.5200801298189425,-0.6094925337607341,0.6020212599701077,-0.7672608109681208,0.6700737408672024
0.7417322283325956,-0.5058940523517577,0.6042549677006143,-0.3969064894373913,0.5936293940789444,-0.5848799208543687
-0.23515603504462426,-0.7537192349612613,-0.3032719324559043,-0.6337000696591493,-0.3773724431164688,-0.7463120561781963
-0.3773724431164688,-0.7463120561781963,-0.3032719324559043,-0.6337000696591493,-0.43622628132950714,-0.6213882123910026
-0.23515603504462426,-0.7537192349612613,-0.16957668396216347,-0.6376735963434828,-0.3032719324559043,-0.6337000696591493
-0.7501085117903823,0.5200801298189425,-0.620245201389139,0.42796931350358014,-0.6094925337607341,0.6020212599701077
-0.6094925337607341,0.6020212599701077,-0.620245201389139,0.42796931350358014,-0.4873834517221548,0.47564830410839853
-0.43971627764826765,0.6110139911115454,-0.6094925337607341,0.6020212599701077,-0.4873834517221548,0.47564830410839853
0.40901079599272583,-0.5902178992295694,0.5936293940789444,-0.5848799208543687,0.45117691203209637,-0.4339753070085243
0.5936293940789444,-0.5848799208543687,0.6042549677006143,-0.3969064894373913,0.45117691203209637,-0.4339753070085243
0.25056299845912516,-0.6033300394219118,0.40901079599272583,-0.5902178992295694,0.29591718269212725,-0.4585497570734685
0.40901079599272583,-0.5902178992295694,0.45117691203209637,-0.4339753070085243,0.29591718269212725,-0.4585497570734685
0.6431013472977384,0.03528703859860284,0.6325526644380033,0.18004604192982515,0.5147390032573459,0.09727109289776222
0.6215341126270956,-0.24098894160741907,0.6391341167463624,-0.10042871194867915,0.5132372081772808,-0.13710353557691612
0.6215341126270956,-0.24098894160741907,0.48207982823534956,-0.27924918946845395,0.6042549677006143,-0.3969064894373913
0.6042549677006143,-0.3969064894373913,0.48207982823534956,-0.27924918946845395,0.45117691203209637,-0.4339753070085243
0.6215341126270956,-0.24098894160741907,0.5132372081772808,-0.13710353557691612,0.48207982823534956,-0.27924918946845395
0.6391341167463624,-0.10042871194867915,0.6431013472977384,0.03528703859860284,0.5467590399539564,-0.02408156625508606
0.6391341167463624,-0.10042871194867915,0.5467590399539564,-0.02408156625508606,0.5132372081772808,-0.13710353557691612
0.6431013472977384,0.03528703859860284,0.5147390032573459,0.09727109289776222,0.5467590399539564,-0.02408156625508606
0.6325526644380033,0.18004604192982515,0.6358589645996999,0.3322638503163951,0.4792016903438422,0.2762115605159747
0.6325526644380033,0.18004604192982515,0.4792016903438422,0.2762115605159747,0.5147390032573459,0.09727109289776222
0.6358589645996999,0.3322638503163951,0.6568556352120539,0.4561413649167714,0.5342541073435236,0.44442914835220165
0.6358589645996999,0.3322638503163951,0.5342541073435236,0.44442914835220165,0.4792016903438422,0.2762115605159747
-1.3659479965866353e-05,0.6051033734938103,-0.1471836312314071,0.6112629279942687,-0.0758516816085151,0.4812126124794332
0.30367134069908297,0.5885190416157312,0.3805898349160498,0.4429550566179208,0.45770803075157707,0.5825046671290963
0.25056299845912516,-0.6033300394219118,0.14648772983630357,-0.48174380290470586,0.10276070682904707,-0.6187400177750255
0.25056299845912516,-0.6033300394219118,0.29591718269212725,-0.4585497570734685,0.14648772983630357,-0.48174380290470586
-0.0353251473427282,-0.63429387777756,-0.10858162920946585,-0.5380547277600632,-0.16957668396216347,-0.6376735963434828
-0.1471836312314071,0.6112629279942687,-0.2923283430436615,0.6141373117955626,-0.2177860864250655,0.48834886633186525
-0.1471836312314071,0.6112629279942687,-0.2177860864250655,0.48834886633186525,-0.0758516816085151,0.4812126124794332
0.15020595687772303,0.5969362141785975,-1.3659479965866353e-05,0.6051033734938103,0.07019549499751741,0.46976719182288257
-1.3659479965866353e-05,0.6051033734938103,-0.0758516816085151,0.4812126124794332,0.07019549499751741,0.46976719182288257
-0.2923283430436615,0.6141373117955626,-0.43971627764826765,0.6110139911115454,-0.3536902205143079,0.4926289953228334
-0.2923283430436615,0.6141373117955626,-0.3536902205143079,0.4926289953228334,-0.2177860864250655,0.48834886633186525
-0.43971627764826765,0.6110139911115454,-0.4873834517221548,0.47564830410839853,-0.3536902205143079,0.4926289953228334
-0.6195267334519625,-0.017958162930967823,-0.618516939430358,-0.16343850046053524,-0.4929622190776894,-0.09815918627952133
-0.6234810230187336,0.27859287949004496,-0.6214241614898538,0.13055790152473526,-0.49763393404681633,0.19859615848730564
-0.6234810230187336,0.27859287949004496,-0.5034649983479405,0.3391850069288948,-0.620245201389139,0.42796931350358014
-0.620245201389139,0.42796931350358014,-0.5034649983479405,0.3391850069288948,-0.4873834517221548,0.47564830410839853
-0.6234810230187336,0.27859287949004496,-0.49763393404681633,0.19859615848730564,-0.5034649983479405,0.3391850069288948
-0.6214241614898538,0.13055790152473526,-0.6195267334519625,-0.017958162930967823,-0.4921858143817077,0.05058020940246051
-0.6214241614898538,0.13055790152473526,-0.4921858143817077,0.05058020940246051,-0.49763393404681633,0.19859615848730564
-0.6195267334519625,-0.017958162930967823,-0.4929622190776894,-0.09815918627952133,-0.4921858143817077,0.05058020940246051
-0.618516939430358,-0.16343850046053524,-0.614094656182852,-0.30551110496632744,-0.49807156234144195,-0.23795181221094452
-0.618516939430358,-0.16343850046053524,-0.49807156234144195,-0.23795181221094452,-0.4929622190776894,-0.09815918627952133
-0.0353251473427282,-0.63429387777756,0.10276070682904707,-0.6187400177750255,0.007002150146973902,-0.5083380355352217
-0.0353251473427282,-0.63429387777756,0.007002150146973902,-0.5083380355352217,-0.10858162920946585,-0.5380547277600632
0.10276070682904707,-0.6187400177750255,0.14648772983630357,-0.48174380290470586,0.007002150146973902,-0.5083380355352217
0.15020595687772303,0.5969362141785975,0.22232734094668982,0.4551482535238184,0.30367134069908297,0.5885190416157312
0.30367134069908297,0.5885190416157312,0.22232734094668982,0.4551482535238184,0.3805898349160498,0.4429550566179208
0.15020595687772303,0.5969362141785975,0.07019549499751741,0.46976719182288257,0.22232734094668982,0.4551482535238184
-0.5717701715818286,-0.5854965668266582,-0.43622628132950714,-0.6213882123910026,-0.472971505458223,-0.49603759330775643
-0.5717701715818286,-0.5854965668266582,-0.472971505458223,-0.49603759330775643,-0.6001220599536704,-0.44525971648973217
0.45770803075157707,0.5825046671290963,0.3805898349160498,0.4429550566179208,0.5342541073435236,0.44442914835220165
-0.614094656182852,-0.30551110496632744,-0.6001220599536704,-0.44525971648973217,-0.49282775439149595,-0.3686895124748303
-0.614094656182852,-0.30551110496632744,-0.49282775439149595,-0.3686895124748303,-0.49807156234144195,-0.23795181221094452
-0.6001220599536704,-0.44525971648973217,-0.472971505458223,-0.49603759330775643,-0.49282775439149595,-0.3686895124748303
0.45770803075157707,0.5825046671290963,0.5342541073435236,0.44442914835220165,0.6075957146896347,0.5746772838363153
-0.16957668396216347,-0.6376735963434828,-0.10858162920946585,-0.5380547277600632,-0.23940576227551888,-0.5000497428937893
-0.16957668396216347,-0.6376735963434828,-0.23940576227551888,-0.5000497428937893,-0.3032719324559043,-0.6337000696591493
0.45117691203209637,-0.4339753070085243,0.3344397405378371,-0.30828213441553315,0.29591718269212725,-0.4585497570734685
0.45117691203209637,-0.4339753070085243,0.48207982823534956,-0.27924918946845395,0.3344397405378371,-0.30828213441553315
0.4792016903438422,0.2762115605159747,0.5342541073435236,0.44442914835220165,0.3805898349160498,0.4429550566179208
0.4792016903438422,0.2762115605159747,0.3805898349160498,0.4429550566179208,0.29456492486091135,0.30270662769518486
-0.43622628132950714,-0.6213882123910026,-0.3032719324559043,-0.6337000696591493,-0.36439044884586413,-0.5341434094528487
-0.43622628132950714,-0.6213882123910026,-0.36439044884586413,-0.5341434094528487,-0.472971505458223,-0.49603759330775643
-0.3032719324559043,-0.6337000696591493,-0.23940576227551888,-0.5000497428937893,-0.36439044884586413,-0.5341434094528487
0.29591718269212725,-0.4585497570734685,0.1844545603972777,-0.33701692834346236,0.14648772983630357,-0.48174380290470586
0.29591718269212725,-0.4585497570734685,0.3344397405378371,-0.30828213441553315,0.1844545603972777,-0.33701692834346236
0.6568556352120539,0.4561413649167714,0.6075957146896347,0.5746772838363153,0.5342541073435236,0.44442914835220165
-0.0758516816085151,0.4812126124794332,-0.2177860864250655,0.48834886633186525,-0.1500482421518417,0.36225175676763105
-0.0758516816085151,0.4812126124794332,-0.010339235026789682,0.3518136388825034,0.07019549499751741,0.46976719182288257
-0.0758516816085151,0.4812126124794332,-0.1500482421518417,0.36225175676763105,-0.010339235026789682,0.3518136388825034
0.5147390032573459,0.09727109289776222,0.4792016903438422,0.2762115605159747,0.35973421728073607,0.13670399622850718
0.4792016903438422,0.2762115605159747,0.29456492486091135,0.30270662769518486,0.35973421728073607,0.13670399622850718
-0.4929622190776894,-0.09815918627952133,-0.49807156234144195,-0.23795181221094452,-0.3706713247572962,-0.18455905543173262
0.5147390032573459,0.09727109289776222,0.42535115174661337,-0.017283084507710024,0.5467590399539564,-0.02408156625508606
0.5147390032573459,0.09727109289776222,0.35973421728073607,0.13670399622850718,0.42535115174661337,-0.017283084507710024
0.3805898349160498,0.4429550566179208,0.22232734094668982,0.4551482535238184,0.29456492486091135,0.30270662769518486
-0.4929622190776894,-0.09815918627952133,-0.3706713247572962,-0.18455905543173262,-0.3595752857560117,-0.034528732174678216
-0.4929622190776894,-0.09815918627952133,-0.3595752857560117,-0.034528732174678216,-0.4921858143817077,0.05058020940246051
-0.2177860864250655,0.48834886633186525,-0.28783504296446644,0.37178213473313215,-0.1500482421518417,0.36225175676763105
-0.2177860864250655,0.48834886633186525,-0.3536902205143079,0.4926289953228334,-0.28783504296446644,0.37178213473313215
-0.49807156234144195,-0.23795181221094452,-0.49282775439149595,-0.3686895124748303,-0.3979200052697529,-0.30471065635747246
-0.49807156234144195,-0.23795181221094452,-0.3979200052697529,-0.30471065635747246,-0.3706713247572962,-0.18455905543173262
0.07019549499751741,0.46976719182288257,0.13495991346532368,0.32802771902619243,0.22232734094668982,0.4551482535238184
0.07019549499751741,0.46976719182288257,-0.010339235026789682,0.3518136388825034,0.13495991346532368,0.32802771902619243
-0.4873834517221548,0.47564830410839853,-0.4027051674057811,0.3896259055309011,-0.3536902205143079,0.4926289953228334
-0.3536902205143079,0.4926289953228334,-0.4027051674057811,0.3896259055309011,-0.28783504296446644,0.37178213473313215
-0.4873834517221548,0.47564830410839853,-0.5034649983479405,0.3391850069288948,-0.4027051674057811,0.3896259055309011
-0.49763393404681633,0.19859615848730564,-0.3806546197586449,0.2733879923897753,-0.5034649983479405,0.3391850069288948
-0.5034649983479405,0.3391850069288948,-0.3806546197586449,0.2733879923897753,-0.4027051674057811,0.3896259055309011
-0.49763393404681633,0.19859615848730564,-0.4921858143817077,0.05058020940246051,-0.3619202314006552,0.12397221056172306
-0.49763393404681633,0.19859615848730564,-0.3619202314006552,0.12397221056172306,-0.3806546197586449,0.2733879923897753
-0.4921858143817077,0.05058020940246051,-0.3595752857560117,-0.034528732174678216,-0.3619202314006552,0.12397221056172306
-0.10858162920946585,-0.5380547277600632,0.007002150146973902,-0.5083380355352217,-0.10712861088169363,-0.4127760926433329
0.14648772983630357,-0.48174380290470586,0.036294667014808844,-0.3685405323524108,0.007002150146973902,-0.5083380355352217
0.007002150146973902,-0.5083380355352217,0.036294667014808844,-0.3685405323524108,-0.10712861088169363,-0.4127760926433329
0.14648772983630357,-0.48174380290470586,0.1844545603972777,-0.33701692834346236,0.036294667014808844,-0.3685405323524108
-0.10858162920946585,-0.5380547277600632,-0.10712861088169363,-0.4127760926433329,-0.23940576227551888,-0.5000497428937893
0.5132372081772808,-0.13710353557691612,0.3723008313201974,-0.1581821132347263,0.48207982823534956,-0.27924918946845395
0.48207982823534956,-0.27924918946845395,0.3723008313201974,-0.1581821132347263,0.3344397405378371,-0.30828213441553315
0.5132372081772808,-0.13710353557691612,0.5467590399539564,-0.02408156625508606,0.42535115174661337,-0.017283084507710024
0.3344397405378371,-0.30828213441553315,0.22228516513415972,-0.1876033151369275,0.1844545603972777,-0.33701692834346236
0.3344397405378371,-0.30828213441553315,0.3723008313201974,-0.1581821132347263,0.22228516513415972,-0.1876033151369275
0.22232734094668982,0.4551482535238184,0.13495991346532368,0.32802771902619243,0.29456492486091135,0.30270662769518486
-0.1500482421518417,0.36225175676763105,-0.0844552377503081,0.2520933214663605,-0.010339235026789682,0.3518136388825034
0.29456492486091135,0.30270662769518486,0.1931709092314583,0.17271412641281436,0.35973421728073607,0.13670399622850718
0.29456492486091135,0.30270662769518486,0.13495991346532368,0.32802771902619243,0.1931709092314583,0.17271412641281436
-0.23940576227551888,-0.5000497428937893,-0.10712861088169363,-0.4127760926433329,-0.2570702391459334,-0.3146219794549115
0.5132372081772808,-0.13710353557691612,0.42535115174661337,-0.017283084507710024,0.3723008313201974,-0.1581821132347263
-0.472971505458223,-0.49603759330775643,-0.3705853981641229,-0.41948904919008834,-0.49282775439149595,-0.3686895124748303
-0.49282775439149595,-0.3686895124748303,-0.3705853981641229,-0.41948904919008834,-0.3979200052697529,-0.30471065635747246
-0.472971505458223,-0.49603759330775643,-0.36439044884586413,-0.5341434094528487,-0.3705853981641229,-0.41948904919008834
-0.3706713247572962,-0.18455905543173262,-0.22293045039181517,-0.1360009621437949,-0.3595752857560117,-0.034528732174678216
-0.23940576227551888,-0.5000497428937893,-0.3705853981641229,-0.41948904919008834,-0.36439044884586413,-0.5341434094528487
0.1844545603972777,-0.33701692834346236,0.22228516513415972,-0.1876033151369275,0.0707045939711783,-0.21936464214966464
0.1844545603972777,-0.33701692834346236,0.0707045939711783,-0.21936464214966464,0.036294667014808844,-0.3685405323524108
-0.1500482421518417,0.36225175676763105,-0.2238371726170573,0.21971971407327626,-0.0844552377503081,0.2520933214663605
-0.1500482421518417,0.36225175676763105,-0.28783504296446644,0.37178213473313215,-0.2238371726170573,0.21971971407327626
-0.3706713247572962,-0.18455905543173262,-0.2570702391459334,-0.3146219794549115,-0.22293045039181517,-0.1360009621437949
-0.010339235026789682,0.3518136388825034,0.03980952999587365,0.21353958675853468,0.13495991346532368,0.32802771902619243
0.13495991346532368,0.32802771902619243,0.03980952999587365,0.21353958675853468,0.1931709092314583,0.17271412641281436
-0.010339235026789682,0.3518136388825034,-0.0844552377503081,0.2520933214663605,0.03980952999587365,0.21353958675853468
-0.3706713247572962,-0.18455905543173262,-0.3979200052697529,-0.30471065635747246,-0.2570702391459334,-0.3146219794549115
-0.3806546197586449,0.2733879923897753,-0.3619202314006552,0.12397221056172306,-0.2238371726170573,0.21971971407327626
0.35973421728073607,0.13670399622850718,0.1931709092314583,0.17271412641281436,0.2532658022603159,-0.011183762392109857
0.35973421728073607,0.13670399622850718,0.2532658022603159,-0.011183762392109857,0.42535115174661337,-0.017283084507710024
-0.10712861088169363,-0.4127760926433329,-0.0876119324486639,-0.25400956799370555,-0.2570702391459334,-0.3146219794549115
-0.2570702391459334,-0.3146219794549115,-0.0876119324486639,-0.25400956799370555,-0.22293045039181517,-0.1360009621437949
-0.10712861088169363,-0.4127760926433329,0.036294667014808844,-0.3685405323524108,-0.0876119324486639,-0.25400956799370555
0.42535115174661337,-0.017283084507710024,0.2532658022603159,-0.011183762392109857,0.3723008313201974,-0.1581821132347263
-0.23940576227551888,-0.5000497428937893,-0.2570702391459334,-0.3146219794549115,-0.3705853981641229,-0.41948904919008834
0.1931709092314583,0.17271412641281436,0.07893746574322809,0.058847563484267784,0.2532658022603159,-0.011183762392109857
0.1931709092314583,0.17271412641281436,0.03980952999587365,0.21353958675853468,0.07893746574322809,0.058847563484267784
-0.28783504296446644,0.37178213473313215,-0.3806546197586449,0.2733879923897753,-0.2238371726170573,0.21971971407327626
-0.28783504296446644,0.37178213473313215,-0.4027051674057811,0.3896259055309011,-0.3806546197586449,0.2733879923897753
-0.3595752857560117,-0.034528732174678216,-0.22293045039181517,-0.1360009621437949,-0.21659178331152135,0.03713203588027992
-0.3595752857560117,-0.034528732174678216,-0.21659178331152135,0.03713203588027992,-0.3619202314006552,0.12397221056172306
-0.3619202314006552,0.12397221056172306,-0.21659178331152135,0.03713203588027992,-0.2238371726170573,0.21971971407327626
-0.3979200052697529,-0.30471065635747246,-0.3705853981641229,-0.41948904919008834,-0.2570702391459334,-0.3146219794549115
-0.0844552377503081,0.2520933214663605,-0.2238371726170573,0.21971971407327626,-0.07633909344698409,0.11693088302561956
-0.0844552377503081,0.2520933214663605,-0.07633909344698409,0.11693088302561956,0.03980952999587365,0.21353958675853468
-0.2238371726170573,0.21971971407327626,-0.21659178331152135,0.03713203588027992,-0.07633909344698409,0.11693088302561956
0.3723008313201974,-0.1581821132347263,0.2532658022603159,-0.011183762392109857,0.22228516513415972,-0.1876033151369275
0.22228516513415972,-0.1876033151369275,0.2532658022603159,-0.011183762392109857,0.11596023648665207,-0.08532627061306185
0.22228516513415972,-0.1876033151369275,0.11596023648665207,-0.08532627061306185,0.0707045939711783,-0.21936464214966464
0.2532658022603159,-0.011183762392109857,0.07893746574322809,0.058847563484267784,0.11596023648665207,-0.08532627061306185
0.036294667014808844,-0.3685405323524108,0.0707045939711783,-0.21936464214966464,-0.0876119324486639,-0.25400956799370555
-0.22293045039181517,-0.1360009621437949,-0.04794215694170103,-0.06962053237767453,-0.21659178331152135,0.03713203588027992
-0.21659178331152135,0.03713203588027992,-0.04794215694170103,-0.06962053237767453,-0.07633909344698409,0.11693088302561956
-0.22293045039181517,-0.1360009621437949,-0.0876119324486639,-0.25400956799370555,-0.04794215694170103,-0.06962053237767453
0.03980952999587365,0.21353958675853468,-0.07633909344698409,0.11693088302561956,0.07893746574322809,0.058847563484267784
0.0707045939711783,-0.21936464214966464,-0.04794215694170103,-0.06962053237767453,-0.0876119324486639,-0.25400956799370555
0.0707045939711783,-0.21936464214966464,0.11596023648665207,-0.08532627061306185,-0.04794215694170103,-0.06962053237767453
0.07893746574322809,0.058847563484267784,-0.04794215694170103,-0.06962053237767453,0.11596023648665207,-0.08532627061306185
0.07893746574322809,0.058847563484267784,-0.07633909344698409,0.11693088302561956,-0.04794215694170103,-0.06962053237767453


==> figures/oblique_pressure_pulse/data/nscbc_pressure_outflow_Ma0.0_alpha0.5.dat <==
t p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.28 rho_0.28 u_0.28 e_p_0.28 e_rho_0.28 e_u_0.28 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_1.0 rho_1.0 u_1.0 e_p_1.0 e_rho_1.0 e_u_1.0
0.002 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228545e-08 0.0015261551943899802 0.06265869791221762 5.624898499832918e-06 0.0008438343138104168 8.10102738258228e-06 7.152144690228566e-08 0.0015261551943900552 0.06265869791221762 5.624898499832917e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228543e-08 0.001526155194390055 0.06265869791221762 5.624898499832918e-06 0.0008438343138104169 8.10102738258228e-06 7.152144690228545e-08 0.0015261551943900552
0.012 0.062413594478410626 0.00019875821078551512 0.006944175449178275 9.91962891831333e-06 1.512051040823928e-06 0.0009029231016278088 0.06241359447841067 0.0001987582107855086 0.006944175449178275 9.91962891830321e-06 1.5120510408316154e-06 0.0009029231016283732 0.06241359447841067 0.00019875821078550547 0.006944175449178276 9.919628918308527e-06 1.5120510408319887e-06 0.0009029231016283365 0.06241359447841067 0.00019875821078550577 0.0069441754491782765 9.919628918306573e-06 1.5120510408359984e-06 0.0009029231016283527
0.022 0.06178149352981693 0.0006992889557145324 0.013170002955718936 1.0136727327608588e-05 2.892758398440787e-06 0.0006452597360813087 0.06178149352981696 0.0006992889557145295 0.013170002955718936 1.013672732761475e-05 2.8927583984428684e-06 0.0006452597360817534 0.06178149352981696 0.0006992889557145124 0.013170002955718938 1.0136727327620905e-05 2.8927583984366355e-06 0.0006452597360814606 0.06178149352981695 0.0006992889557145222 0.013170002955718942 1.013672732764893e-05 2.892758398441453e-06 0.0006452597360824108
0.032 0.06078262853889053 0.0014997504195745047 0.01924021376891105 9.438619581084375e-06 3.5305524746499435e-06 0.0005107023451319598 0.060782628538890576 0.001499750419574489 0.019240213768911062 9.43861958110214e-06 3.5305524746641254e-06 0.0005107023451325622 0.060782628538890514 0.0014997504195744765 0.019240213768911055 9.43861958111897e-06 3.530552474658638e-06 0.0005107023451325527 0.06078262853889049 0.0014997504195744984 0.019240213768911055 9.438619581143384e-06 3.5305524746726296e-06 0.0005107023451332869
0.042 0.05945523643584255 0.002582694715944656 0.025085949585247014 7.854815193373738e-06 4.004776930510784e-06 0.00042645726640567864 0.05945523643584256 0.002582694715944615 0.02508594958524703 7.854815193380496e-06 4.004776930516872e-06 0.0004264572664067412 0.05945523643584253 0.002582694715944615 0.025085949585247014 7.854815193364338e-06 4.004776930527903e-06 0.0004264572664071832 0.05945523643584248 0.0025826947159446278 0.02508594958524701 7.854815193410852e-06 4.004776930536323e-06 0.00042645726640729075
0.052 0.05784870479020149 0.003925386915916355 0.030646211533632773 6.168591266711949e-06 4.936717200880091e-06 0.00035831429012076507 0.0578487047902015 0.003925386915916309 0.030646211533632797 6.1685912667209165e-06 4.936717200879096e-06 0.0003583142901217224 0.05784870479020148 0.00392538691591629 0.030646211533632773 6.168591266696854e-06 4.936717200911927e-06 0.00035831429012178156 0.057848704790201405 0.003925386915916328 0.03064621153363277 6.168591266698894e-06 4.936717200908239e-06 0.0003583142901215405
0.062 0.05602066642465669 0.00550101065245327 0.03586856602079054 5.649605009248867e-06 6.362586100783855e-06 0.00030646959027277995 0.05602066642465672 0.005501010652453187 0.03586856602079056 5.649605009270101e-06 6.362586100799473e-06 0.00030646959027362986 0.056020666424656716 0.005501010652453184 0.03586856602079054 5.649605009271683e-06 6.362586100860251e-06 0.0003064695902730737 0.056020666424656626 0.005501010652453223 0.03586856602079053 5.649605009250274e-06 6.362586100863263e-06 0.0003064695902729209
0.072 0.05403397763232774 0.007279905667420305 0.04071022967505943 6.344791720687331e-06 7.865709307151407e-06 0.0002853311975872294 0.054033977632327757 0.007279905667420235 0.04071022967505945 6.344791720703204e-06 7.865709307186847e-06 0.0002853311975878701 0.05403397763232775 0.007279905667420237 0.04071022967505941 6.344791720708073e-06 7.865709307237562e-06 0.0002853311975872456 0.05403397763232766 0.007279905667420269 0.04071022967505941 6.344791720684279e-06 7.8657093072241e-06 0.0002853311975871059
0.082 0.05195377423496943 0.009230760341627746 0.04513869454715129 7.286808256236981e-06 9.155369667325938e-06 0.0002923970167327638 0.05195377423496945 0.00923076034162771 0.045138694547151324 7.286808256267915e-06 9.1553696673817e-06 0.0002923970167334113 0.05195377423496947 0.0092307603416277 0.045138694547151276 7.286808256273096e-06 9.155369667407277e-06 0.0002923970167334976 0.05195377423496937 0.009230760341627755 0.04513869454715126 7.286808256251479e-06 9.15536966741422e-06 0.00029239701673319633
0.092 0.04984473201357996 0.011321685354431706 0.049131922918261926 8.125080751658482e-06 1.0183787028972167e-05 0.0003094889532869717 0.049844732013579945 0.011321685354431647 0.04913192291826194 8.125080751667437e-06 1.018378702901742e-05 0.00030948895328770183 0.04984473201357997 0.01132168535443164 0.04913192291826191 8.125080751685836e-06 1.018378702903144e-05 0.0003094889532880573 0.04984473201357991 0.011321685354431706 0.049131922918261885 8.125080751669612e-06 1.018378702903669e-05 0.00030948895328785004
0.102 0.04776856816826991 0.013521128534507739 0.05267816289826841 8.970066315840523e-06 1.1016138863819704e-05 0.0003230257162187052 0.04776856816826989 0.013521128534507664 0.052678162898268405 8.970066315831552e-06 1.1016138863846595e-05 0.0003230257162193276 0.04776856816826991 0.013521128534507666 0.05267816289826841 8.970066315833944e-06 1.1016138863865242e-05 0.00032302571621966523 0.04776856816826981 0.013521128534507744 0.052678162898268356 8.970066315830986e-06 1.1016138863857019e-05 0.0003230257162199577
0.112 0.045781767060978834 0.015798618758699062 0.055775443553638615 9.865176662555964e-06 1.1702336816468365e-05 0.0003290667174160146 0.045781767060978806 0.015798618758698986 0.055775443553638615 9.865176662532669e-06 1.1702336816525104e-05 0.00032906671741620845 0.045781767060978855 0.015798618758698986 0.055775443553638615 9.865176662550568e-06 1.1702336816513428e-05 0.00032906671741640816 0.04578176706097872 0.015798618758699073 0.05577544355363856 9.865176662526402e-06 1.1702336816507332e-05 0.00032906671741677116
0.122 0.04393351107914291 0.01812534520040066 0.05843080883311793 1.0674971930956104e-05 1.2254247464061666e-05 0.0003287987352410217 0.04393351107914287 0.018125345200400607 0.058430808833117916 1.067497193094071e-05 1.2254247464137257e-05 0.00032879873524055615 0.04393351107914294 0.018125345200400596 0.058430808833117936 1.067497193093524e-05 1.2254247464128092e-05 0.0003287987352406194 0.0439335110791428 0.018125345200400666 0.05843080883311787 1.067497193089844e-05 1.2254247464077375e-05 0.00032879873524098245
0.132 0.04226384589187123 0.020474587908089648 0.060659346825568165 1.1268583924317058e-05 1.2699656684774763e-05 0.00032500606528148977 0.04226384589187118 0.0204745879080896 0.06065934682556815 1.1268583924341623e-05 1.2699656684851255e-05 0.0003250060652807025 0.04226384589187126 0.02047458790808959 0.06065934682556818 1.1268583924317496e-05 1.2699656684858604e-05 0.0003250060652804264 0.042263845891871155 0.020474587908089655 0.060659346825568075 1.1268583924288792e-05 1.2699656684811106e-05 0.0003250060652804327
0.142 0.04080219120147343 0.0228220188675447 0.062483067459490525 1.1663254401695273e-05 1.3111863292029977e-05 0.0003212037847990561 0.04080219120147333 0.022822018867544657 0.062483067459490484 1.1663254401684463e-05 1.3111863292079916e-05 0.0003212037847983707 0.04080219120147343 0.022822018867544664 0.06248306745949052 1.1663254401691213e-05 1.3111863292104434e-05 0.00032120378479789913 0.04080219120147333 0.02282201886754472 0.06248306745949043 1.1663254401639303e-05 1.3111863292048853e-05 0.00032120378479815224
0.152 0.0395663867173743 0.025145892039323856 0.06392967876082602 1.1997734477246574e-05 1.3561988975204752e-05 0.0003211281700579599 0.039566386717374225 0.02514589203932383 0.06392967876082596 1.1997734477198476e-05 1.3561988975216424e-05 0.0003211281700576207 0.03956638671737429 0.025145892039323794 0.06392967876082602 1.1997734477250263e-05 1.3561988975263944e-05 0.0003211281700567934 0.039566386717374204 0.025145892039323874 0.06392967876082592 1.1997734477147869e-05 1.3561988975216998e-05 0.00032112817005819697
0.162 0.038562489571943206 0.02742713865604345 0.06503130925549841 1.2388043526929406e-05 1.4039076881311644e-05 0.0003267768778814971 0.03856248957194314 0.027427138656043373 0.06503130925549834 1.2388043526889023e-05 1.4039076881314126e-05 0.00032677687788133965 0.03856248957194316 0.027427138656043373 0.06503130925549841 1.238804352694483e-05 1.403907688136415e-05 0.00032677687788063866 0.038562489571943075 0.02742713865604346 0.0650313092554983 1.2388043526867022e-05 1.4039076881347568e-05 0.0003267768778813375
0.172 0.03778547440709515 0.029649381847829576 0.06582322147304623 1.281135689407955e-05 1.442908084143625e-05 0.00033663747064908094 0.03778547440709508 0.02964938184782949 0.06582322147304616 1.2811356894064538e-05 1.4429080841447843e-05 0.00033663747064887527 0.0377854744070951 0.029649381847829465 0.06582322147304626 1.2811356894086253e-05 1.4429080841496522e-05 0.0003366374706488185 0.03778547440709501 0.029649381847829573 0.06582322147304613 1.2811356894100758e-05 1.442908084149528e-05 0.0003366374706477219
0.182 0.037220830834037245 0.031798883169587906 0.06634255812720523 1.3136473180246998e-05 1.4579823166872306e-05 0.00034667404459535664 0.03722083083403719 0.03179888316958783 0.06634255812720515 1.3136473180293182e-05 1.4579823166905333e-05 0.00034667404459472293 0.03722083083403722 0.0317988831695878 0.06634255812720523 1.3136473180267119e-05 1.4579823166920356e-05 0.00034667404459540993 0.03722083083403714 0.031798883169587885 0.06634255812720512 1.3136473180353804e-05 1.4579823166989083e-05 0.00034667404459190834
0.192 0.03684685783910278 0.033864432924189926 0.06662715808453987 1.325754027197182e-05 1.4394836463204982e-05 0.000353226203604261 0.03684685783910273 0.0338644329241899 0.06662715808453977 1.3257540272020646e-05 1.439483646323322e-05 0.0003532262036030484 0.03684685783910275 0.033864432924189856 0.06662715808453988 1.3257540272000398e-05 1.439483646325687e-05 0.00035322620360428436 0.03684685783910267 0.033864432924189926 0.06662715808453974 1.3257540272144087e-05 1.4394836463365096e-05 0.000353226203598408
0.202 0.03663730382843969 0.03583719602765911 0.06671447379061554 1.3213544388265e-05 1.3898555848226216e-05 0.00035516524566761196 0.03663730382843967 0.035837196027659106 0.06671447379061542 1.321354438821607e-05 1.3898555848169448e-05 0.0003551652456671883 0.036637303828439646 0.03583719602765908 0.06671447379061556 1.3213544388324298e-05 1.3898555848258382e-05 0.0003551652456664433 0.03663730382843959 0.03583719602765914 0.06671447379061542 1.3213544388030066e-05 1.3898555848098918e-05 0.00035516524566777085
0.212 0.03656395757679 0.03771052511555235 0.06664061576953939 1.3219197950281267e-05 1.3249877620913531e-05 0.0003542736104065322 0.036563957576790006 0.03771052511555235 0.06664061576953927 1.3219197950066564e-05 1.3249877620758626e-05 0.0003542736104074382 0.03656395757678996 0.03771052511555233 0.06664061576953938 1.3219197950383705e-05 1.3249877620948919e-05 0.0003542736104038807 0.036563957576789895 0.037710525115552354 0.06664061576953927 1.3219197949279062e-05 1.3249877620322902e-05 0.0003542736104175614
0.222 0.036598865829290804 0.039479752235135175 0.0664395435181878 1.355681065379589e-05 1.2690377745790096e-05 0.00035433558630573785 0.03659886582929079 0.039479752235135175 0.0664395435181877 1.3556810653566027e-05 1.269037774559087e-05 0.00035433558630531425 0.03659886582929074 0.039479752235135175 0.0664395435181878 1.3556810653874564e-05 1.2690377745761195e-05 0.0003543355863036745 0.03659886582929067 0.03947975223513514 0.06643954351818773 1.3556810652803083e-05 1.2690377745117879e-05 0.000354335586312708
0.232 0.03671599180476338 0.04114196955812003 0.06614241588335601 1.4362695807956077e-05 1.2428829415930185e-05 0.00035976466390864295 0.03671599180476335 0.04114196955812002 0.0661424158833559 1.4362695807996421e-05 1.2428829415887796e-05 0.0003597646639016137 0.036715991804763315 0.04114196955812004 0.06614241588335597 1.4362695807886857e-05 1.2428829415749173e-05 0.0003597646639106286 0.03671599180476317 0.04114196955811999 0.06614241588335597 1.436269580830513e-05 1.242882941610649e-05 0.0003597646638821867
0.242 0.03689227314761222 0.04269580809371923 0.06577710807267943 1.5514369320968814e-05 1.2525490378434712e-05 0.0003741644972250288 0.03689227314761218 0.04269580809371923 0.06577710807267935 1.5514369321507547e-05 1.2525490378739274e-05 0.0003741644972056725 0.036892273147612155 0.04269580809371926 0.06577710807267939 1.5514369320675066e-05 1.2525490378053584e-05 0.00037416449723391595 0.03689227314761189 0.04269580809371916 0.0657771080726795 1.5514369323791467e-05 1.2525490380384455e-05 0.0003741644971362713
0.252 0.0371081440740094 0.044141221619273446 0.06536789685228978 1.6732947419653423e-05 1.2872833558869593e-05 0.00039853484242363826 0.03710814407400931 0.04414122161927345 0.06536789685228973 1.6732947420437484e-05 1.2872833559407142e-05 0.0003985348423953997 0.03710814407400938 0.044141221619273516 0.06536789685228969 1.6732947419254603e-05 1.2872833558404627e-05 0.0003985348424375793 0.037108144074008864 0.04414122161927328 0.0653678968522901 1.6732947423875516e-05 1.2872833561966333e-05 0.00039853484229251024
0.262 0.03734764087648475 0.04547928127612286 0.0649353099813745 1.7734576612293638e-05 1.3272509757327267e-05 0.00042948730571298286 0.03734764087648458 0.045479281276122836 0.06493530998137453 1.7734576612219743e-05 1.3272509757287472e-05 0.00042948730569754 0.03734764087648478 0.04547928127612297 0.06493530998137433 1.7734576612353124e-05 1.3272509757181627e-05 0.00042948730572148387 0.037347640876483804 0.04547928127612251 0.06493530998137532 1.7734576612648525e-05 1.3272509757799746e-05 0.0004294873056517492
0.272 0.03759822113988983 0.04671198469609208 0.06449613019274929 1.8300494654588955e-05 1.3522097524544803e-05 0.00045925311883904593 0.03759822113988949 0.04671198469609199 0.06449613019274954 1.830049465217614e-05 1.3522097522891293e-05 0.00045925311886170283 0.037598221139889934 0.04671198469609222 0.06449613019274902 1.8300494655853873e-05 1.3522097525286275e-05 0.0004592531188291416 0.037598221139888026 0.04671198469609137 0.06449613019275113 1.8300494644194342e-05 1.3522097517495915e-05 0.0004592531189853896
0.282 0.03785041185429509 0.04784208216967579 0.06406353800432908 1.8300453968340297e-05 1.3471794659569273e-05 0.00047825004533587627 0.0378504118542944 0.047842082169675545 0.06406353800432975 1.8300453963083024e-05 1.3471794655980997e-05 0.0004782500453964447 0.03785041185429537 0.047842082169676024 0.06406353800432858 1.8300453971064595e-05 1.347179466138843e-05 0.00047825004530812086 0.03785041185429159 0.04784208216967439 0.06406353800433301 1.830045394584581e-05 1.3471794644218459e-05 0.00047825004570735115
0.292 0.03809737540844757 0.04887292118998367 0.06364737177839211 1.771746152238627e-05 1.3061546736668048e-05 0.000478788674713909 0.03809737540844619 0.04887292118998312 0.06364737177839364 1.7717461516372438e-05 1.3061546732675072e-05 0.00047878867475862615 0.0380973754084482 0.04887292118998403 0.06364737177839117 1.7717461525629088e-05 1.3061546738848557e-05 0.0004787886746966557 0.0380973754084407 0.0488729211899809 0.06364737177840024 1.7717461500251232e-05 1.3061546722133724e-05 0.00047878867508573266
0.302 0.03833445527170497 0.04980830966302252 0.06325447855819344 1.6679910167495158e-05 1.2349245104517345e-05 0.00045843190319099875 0.038334455271702234 0.04980830966302143 0.06325447855819667 1.6679910166033155e-05 1.2349245103905203e-05 0.00045843190310187256 0.03833445527170627 0.04980830966302313 0.06325447855819168 1.6679910168813287e-05 1.234924510524987e-05 0.00045843190324750547 0.03833445527169141 0.04980830966301713 0.06325447855820998 1.6679910176964014e-05 1.234924511313543e-05 0.00045843190307653264
0.312 0.03855874014478858 0.05065239720845885 0.06288912621727649 1.5509115388638616e-05 1.1541342674148868e-05 0.0004228726491818658 0.03855874014478319 0.05065239720845674 0.06288912621728308 1.5509115398354274e-05 1.1541342681709152e-05 0.00042287264880776036 0.0385587401447912 0.05065239720845996 0.06288912621727302 1.5509115385148813e-05 1.1541342671376197e-05 0.0004228726493973745 0.03855874014476194 0.05065239720844839 0.06288912621730963 1.550911547347184e-05 1.1541342737137973e-05 0.0004228726480637767
0.322 0.038768668298512374 0.05140957340972919 0.06255344694319757 1.4770627302805445e-05 1.1017911291554599e-05 0.0003885377940030352 0.03876866829850186 0.05140957340972513 0.06255344694321073 1.4770627324686717e-05 1.101791130807913e-05 0.0003885377932881412 0.03876866829851758 0.05140957340973125 0.0625534469431908 1.4770627294855568e-05 1.101791128547887e-05 0.0003885377944251115 0.03876866829846033 0.05140957340970905 0.06255344694326327 1.4770627489527162e-05 1.1017911428096364e-05 0.0003885377921070888
0.332 0.03896368256091165 0.052084381680831 0.062247883993298544 1.5126966661506185e-05 1.1224897176983211e-05 0.00038038566731844465 0.03896368256089124 0.05208438168082321 0.06224788399332449 1.512696668328052e-05 1.1224897193874839e-05 0.00038038566649410173 0.03896368256092182 0.05208438168083497 0.062247883993285374 1.5126966656564475e-05 1.1224897172802944e-05 0.00038038566786435503 0.0389636825608106 0.05208438168079236 0.062247883993427545 1.5126966923804002e-05 1.1224897369646296e-05 0.00038038566666397875
0.342 0.0391439395979259 0.05268144748099618 0.06197161743643907 1.6755998314959188e-05 1.229269900364491e-05 0.0004133622518010957 0.03914393959788661 0.05268144748098128 0.06197161743648958 1.675599832073202e-05 1.2292699009504523e-05 0.000413362251216404 0.03914393959794555 0.05268144748100372 0.06197161743641357 1.6755998322799616e-05 1.2292699008418226e-05 0.0004133622523397681 0.03914393959773142 0.0526814474809224 0.061971617436689816 1.6755998622846557e-05 1.229269923241764e-05 0.00041336225528122814
0.352 0.039310072964723504 0.05320541966264851 0.061722949616135114 1.8980392512699106e-05 1.378165611538453e-05 0.00047291092096861165 0.039310072964648446 0.05320541966262023 0.061722949616232474 1.8980392503260096e-05 1.378165611057706e-05 0.00047291092054386883 0.03931007296476105 0.053205419662662776 0.06172294961608612 1.8980392536253293e-05 1.3781656131381795e-05 0.0004729109216105468 0.03931007296435229 0.05320541966250854 0.06172294961661791 1.898039295557112e-05 1.3781656445647254e-05 0.0004729109300233329
0.362 0.03946300652445328 0.053660923606114685 0.06149963693834322 2.073535164875101e-05 1.49767532506922e-05 0.0005282069799477969 0.03946300652431124 0.05366092360606141 0.061499636938529 2.073535164042898e-05 1.4976753247257776e-05 0.0005282069791799645 0.03946300652452444 0.053660923606141546 0.06149963693824985 2.0735351686905547e-05 1.4976753277050625e-05 0.0005282069810955512 0.03946300652375071 0.05366092360585105 0.06149963693926403 2.0735352490138952e-05 1.4976753875508813e-05 0.0005282069959684458
0.372 0.03960381276823925 0.05405252453867169 0.061299160868372886 2.1226852176229244e-05 1.5342189491066406e-05 0.0005547127765069648 0.03960381276797276 0.05405252453857208 0.061299160868724015 2.1226852175832185e-05 1.534218949450639e-05 0.0005547127750846231 0.03960381276837293 0.05405252453872183 0.06129916086819657 2.1226852241328398e-05 1.534218953640329e-05 0.0005547127786501674 0.03960381276692089 0.054052524538178874 0.0612991608701129 2.1226853857415013e-05 1.5342190731214042e-05 0.0005547128065685546
0.382 0.03973360941669167 0.05438469926252885 0.06111893696404285 2.0365298682251738e-05 1.4827428374860499e-05 0.0005452570025390644 0.039733609416195755 0.05438469926234405 0.0611189369647004 2.0365298638116653e-05 1.4827428348901454e-05 0.0005452570014085909 0.03973360941694052 0.05438469926262176 0.06111893696371276 2.0365298835359608e-05 1.4827428482221445e-05 0.0005452570059392748 0.03973360941423853 0.05438469926161453 0.06111893696730103 2.036530185635149e-05 1.4827430693606337e-05 0.0005452570703765508
0.392 0.03985348749499371 0.054661814567950606 0.060956465603419524 1.8981258334451138e-05 1.3999109260579724e-05 0.0005146615656128664 0.039853487494078785 0.054661814567610365 0.060956465604639735 1.8981258069211908e-05 1.3999109082191514e-05 0.0005146615683514602 0.03985348749545296 0.054661814568121594 0.06095646560280715 1.898125873668329e-05 1.3999109541544017e-05 0.0005146615700193535 0.03985348749046803 0.054661814566267466 0.06095646560946482 1.8981263989551925e-05 1.3999113339522291e-05 0.0005146617288845096
0.402 0.03996446465532119 0.054888110877055515 0.06080943146250282 1.8532707307132445e-05 1.380299253356992e-05 0.0004958633795570161 0.03996446465364783 0.05488811087643411 0.060809431464746065 1.8532706562540373e-05 1.3802992027894719e-05 0.000495863391531619 0.03996446465616121 0.054888110877367696 0.060809431461377114 1.8532708203251412e-05 1.3802993155476693e-05 0.000495863384976689 0.039964464647045096 0.0548881108739819 0.06080943147361536 1.8532717143314085e-05 1.3802999565296596e-05 0.0004958637346852912
0.412 0.04006745852591419 0.055067690043514486 0.06067576079895484 1.979134627524397e-05 1.469993301056308e-05 0.0005151960448324578 0.040067458522881204 0.055067690042389 0.060675760803039776 1.9791345055532342e-05 1.4699932180741275e-05 0.0005151960652063794 0.04006745852743686 0.05506769004407977 0.060675760796905 1.979134780541497e-05 1.4699934075894946e-05 0.0005151960553500446 0.04006745851091584 0.05506769003794852 0.06067576081918895 1.979136399119985e-05 1.4699945698309065e-05 0.0005151966823995223
0.422 0.040163275814738934 0.05520450655665712 0.060553646171523354 2.1857132781657405e-05 1.6085458925521577e-05 0.0005621763279634532 0.04016327580929202 0.05520450655463613 0.06055364617889086 2.1857131606596092e-05 1.608545813686109e-05 0.0005621763408554468 0.040163275817473726 0.05520450655767209 0.06055364616782628 2.1857134916930497e-05 1.6085460424052216e-05 0.0005621763570012127 0.040163275787807116 0.05520450654666419 0.060553646208013734 2.185716693866235e-05 1.6085483546519102e-05 0.0005621773101712601
0.432 0.040252613290028286 0.05530236149553002 0.06044154739024647 2.3242877589937222e-05 1.6981615433865625e-05 0.0006024188130906477 0.04025261328033631 0.05530236149193257 0.06044154740340712 2.324287737242733e-05 1.6981615349485006e-05 0.0006024187878317912 0.04025261329489484 0.05530236149733667 0.06044154738364225 2.3242880377364128e-05 1.6981617401174153e-05 0.0006024188871043624 0.04025261324211418 0.05530236147774505 0.06044154745542301 2.3242945755857207e-05 1.6981664786244895e-05 0.0006024202738397938
0.442 0.040336066574013105 0.05536489843495419 0.060338175880690376 2.3200530982860177e-05 1.6904400954421723e-05 0.0006124483040996371 0.040336066556926356 0.05536489842860646 0.06033817590397535 2.3200532568887876e-05 1.6904402195633378e-05 0.0006124482019064533 0.040336066582593436 0.05536489843814204 0.06033817586900523 2.3200535088294113e-05 1.690440386403581e-05 0.0006124484660587019 0.04033606648955447 0.055364898403577674 0.06033817599599504 2.3200665500624045e-05 1.690449839182888e-05 0.0006124506582787491
0.452 0.04041414265271979 0.05539560036971866 0.060242468324523575 2.225549879249966e-05 1.6246681582500038e-05 0.0005970628203252324 0.040414142622871574 0.05539560035861586 0.06024246836533261 2.2255501500641697e-05 1.624668364951861e-05 0.0005970626162498771 0.040414142667709534 0.05539560037529472 0.060242468304043596 2.2255506685027458e-05 1.62466872003363e-05 0.0005970631290585365 0.04041414250520598 0.055395600314847096 0.060242468526584755 2.2255751183358456e-05 1.624686373053731e-05 0.0005970671395603233
0.462 0.04048727294408238 0.05539778690970037 0.0601535548300305 2.206998275183121e-05 1.616149632361433e-05 0.0005880283325910448 0.04048727289241556 0.0553977868904499 0.06015355490088235 2.2069981830225315e-05 1.6161495774347546e-05 0.0005880280609834952 0.040487272970031164 0.05539778691936888 0.060153554794472264 2.2069999953734038e-05 1.6161508603295533e-05 0.0005880288459918503 0.04048727268878136 0.05539778681457808 0.060153555180807707 2.207041039770347e-05 1.616180354586321e-05 0.000588036724642552
0.472 0.04055582552373064 0.05537461151627743 0.06007072629015123 2.3946249091715367e-05 1.7505057557731553e-05 0.0006178763415520284 0.04055582543510651 0.05537461148319201 0.06007072641201599 2.394623647491747e-05 1.7505048562873127e-05 0.0006178760983956065 0.04055582556824375 0.055374611532895426 0.06007072622898877 2.394628284696866e-05 1.7505081771300064e-05 0.0006178771033604485 0.040555825085889174 0.05537461135282143 0.06007072689341984 2.3946894363323134e-05 1.7505521421975725e-05 0.0006178916495040008
0.482 0.040620116556405295 0.05532905903264553 0.05999340420798002 2.71363576411252e-05 1.9738056079165247e-05 0.0006827458683313946 0.04062011640576431 0.05532905897628171 0.05999340441563587 2.713632721702156e-05 1.9738034154091356e-05 0.0006827456768642746 0.040620116632072864 0.055329059060957544 0.059993404103755615 2.7136415516708337e-05 1.9738097841575384e-05 0.0006827469866971616 0.040620115812308275 0.055329058754234814 0.05999340523582445 2.7137306071256306e-05 1.9738740968671202e-05 0.0006827712912079801
0.492 0.04068042125152305 0.05526394385319797 0.0599211143702454 2.9863833079216802e-05 2.1650846108199845e-05 0.0007486578425487096 0.04068042099778584 0.05526394375802534 0.05992111472079501 2.9863781433541998e-05 2.165080883785868e-05 0.0007486575093222816 0.040680421378985386 0.055263943901007265 0.05992111419429349 2.9863926516594774e-05 2.1650913714304882e-05 0.0007486596402434764 0.04068041999841283 0.05526394338317819 0.059921116105173956 2.9865318165541862e-05 2.1651922380191825e-05 0.0007486982313630369
0.502 0.040736984010466624 0.05518190880202072 0.05985346430594714 3.110237990060305e-05 2.2548956077394827e-05 0.0007874602923995124 0.040736983586944754 0.05518190864274364 0.059853464892215685 3.110230193583015e-05 2.2548900188732714e-05 0.0007874593498197109 0.04073698422323429 0.05518190888203823 0.059853464011667065 3.1102531036143025e-05 2.2549065245112492e-05 0.0007874634511955373 0.040736981919258945 0.05518190801556664 0.059853467207135934 3.110488021498935e-05 2.2550769725900794e-05 0.0007875248371737607
0.512 0.040790026800264535 0.055085424478646526 0.059790124002482625 3.1074744881125335e-05 2.2574182952323678e-05 0.0007947971837427596 0.04079002609973176 0.0550854242144566 0.059790124973880886 3.1074624101199507e-05 2.2574097433490425e-05 0.0007947949072710796 0.04079002715222296 0.05508542461138005 0.05979012351486204 3.107499743003556e-05 2.257436458738453e-05 0.000794802894215181 0.04079002334195839 0.05508542317442998 0.05979012880891239 3.107909011111225e-05 2.2577332155775623e-05 0.000794903566096004
0.522 0.04083975490801433 0.054976788803191415 0.05973080959243842 3.080078459654001e-05 2.2389858806074455e-05 0.0007883290179156345 0.04083975375969123 0.05497678836887538 0.059730811187125955 3.080057780009751e-05 2.238971378034084e-05 0.0007883245716709867 0.04083975548499464 0.05497678902141616 0.059730808791901645 3.080121695750214e-05 2.239016888662999e-05 0.0007883390834725596 0.040839749240271866 0.05497678665956029 0.059730817481865 3.080821830992498e-05 2.2395248810476147e-05 0.0007885086659901135
0.532 0.04088636017079601 0.05485812681793156 0.059675270137605686 3.103725670159455e-05 2.2491812497111775e-05 0.0007918150477795699 0.04088635830521084 0.05485812611024895 0.059675272731577106 3.103688773979754e-05 2.249155400735727e-05 0.0007918075809258808 0.040886361108243466 0.05485812717353952 0.059675268835361714 3.10379902883971e-05 2.249233948096831e-05 0.0007918319430310804 0.040886350964827775 0.05485812332579859 0.05967528296912994 3.104953767977392e-05 2.2500751897219367e-05 0.000792116319062957
0.542 0.040930022800459855 0.054731391191076215 0.05962327772490816 3.147324972226609e-05 2.270313821985283e-05 0.0008116472782936315 0.04093001979632508 0.054731390048099286 0.05962328190613947 3.147262764149188e-05 2.270270101241727e-05 0.0008116352031064546 0.04093002431014811 0.05473139176546565 0.05962327562571019 3.147446348504303e-05 2.2704013630460094e-05 0.0008116747664131237 0.04093000797939318 0.054731385552168214 0.05962329840531339 3.1493346780661835e-05 2.271783749629924e-05 0.0008121383882696314
0.552 0.040970912907739875 0.054598363866088614 0.05957462045789526 3.123231468462672e-05 2.2493970080478084e-05 0.0008302461153998113 0.04097090811246252 0.054598362036195364 0.05957462713714368 3.123135834582087e-05 2.2493297458546882e-05 0.000830225065298569 0.04097091531774891 0.05459836478575843 0.059574617104386725 3.123429571822969e-05 2.2495401406718473e-05 0.0008302913623029038 0.0409708892552645 0.05459835484028812 0.059574653488963965 3.126613981360704e-05 2.2518736382715513e-05 0.0008310329261708364
0.562 0.04100919153474471 0.05446065878754722 0.05952909685196578 3.009779515249012e-05 2.1770923889406412e-05 0.0008274100092492604 0.041009183946777945 0.054460655883401134 0.059529107426461 3.009642715165123e-05 2.1769965198936192e-05 0.0008273702385591115 0.0410091953486383 0.05446066024724505 0.05952909154245178 3.010103254052641e-05 2.1773255310807794e-05 0.0008274870735474598 0.04100915411609405 0.054460644466399595 0.05952914913888925 3.0156485287292594e-05 2.1813661760469816e-05 0.0008286790112532104
0.572 0.04104500982083644 0.0543197251204743 0.05948650983456915 2.914226544119831e-05 2.1265647904511577e-05 0.0008041978813892833 0.041044997917528 0.05431972055151082 0.059486526427003465 2.914030452100936e-05 2.126427657570884e-05 0.0008041229095578352 0.04104501580426731 0.05431972741716114 0.05948650150295337 2.9147526145533995e-05 2.1269410395631757e-05 0.0008043310553455069 0.04104495113584392 0.0543197025950372 0.05948659186596443 2.9242171389187285e-05 2.133765726178363e-05 0.0008062770891464042
0.582 0.0410785055090319 0.054176850528246966 0.05944665982230832 2.9922196706483116e-05 2.1948931510321786e-05 0.0007856442483943915 0.04107848699756876 0.05417684340277136 0.05944668562570377 2.9919062567455448e-05 2.194672164503486e-05 0.0007855144883872255 0.041078514815054035 0.054176854110356644 0.059446646864823906 2.9930473376330654e-05 2.1954833226783235e-05 0.000785867026301193 0.04107841426732963 0.0541768154076308 0.059446787372625515 3.0078270980963206e-05 2.2060671551181247e-05 0.0007890400212067997
0.592 0.04110979802185677 0.054033164849365684 0.05940933800606857 3.2589057497651343e-05 2.383241224575391e-05 0.0007980619787658579 0.041109769482899725 0.05403315383417744 0.059409377775859404 3.2583452460376196e-05 2.382840645725794e-05 0.0007978625715227128 0.04110981237025998 0.05403317038744661 0.05940931803402419 3.260169503699717e-05 2.3841465431445237e-05 0.000798410077798604 0.04110965739108946 0.054033110570693176 0.05940953456415098 3.2812474106328866e-05 2.399264149033083e-05 0.0008034179915627555
0.602 0.04113898439634295 0.053889645020351026 0.059374320823661175 3.564202623805797e-05 2.590096540692766e-05 0.0008428594991007247 0.04113894077961053 0.0538896281416905 0.059374381572121236 3.563191067609309e-05 2.589366912357092e-05 0.0008425736722472338 0.04113900632753593 0.053889653507254276 0.05937429031448252 3.566132415861334e-05 2.5914882076054782e-05 0.00084337509115614 0.041138769523732764 0.053889561870724245 0.05937462101909374 3.5955067547130924e-05 2.612669817405699e-05 0.0008509454834019475
0.612 0.04116613673782633 0.05374712153877975 0.05934136441145667 3.755068801011641e-05 2.7152335570973048e-05 0.000899858762366719 0.04116607065615707 0.05374709590331572 0.059341456376398004 3.753355354165728e-05 2.7139943842984938e-05 0.0008994346012787795 0.04116616996821539 0.05374713443011851 0.05934131822185446 3.75804835398369e-05 2.7173907778165787e-05 0.0009006194689399232 0.041165811283268426 0.053746995285054285 0.05934181879289086 3.8006141284295334e-05 2.7482332024025158e-05 0.0009117179080735686
0.622 0.04119129886602673 0.05360628552072874 0.05931019599708481 3.7620148745685686e-05 2.713376929343751e-05 0.0009459552179435613 0.041191199619872144 0.053606246929485256 0.05931033397559464 3.759347846479984e-05 2.7114546863982702e-05 0.0009452595488803648 0.041191348779200686 0.05360630492927469 0.05931012669269192 3.7666487040016656e-05 2.7167331845441055e-05 0.0009471166963296691 0.0411908102138738 0.0536060955145427 0.05931087760924392 3.8325504438725115e-05 2.7646298514522867e-05 0.0009631635578918017
0.632 0.0412144784178624 0.0534676946703455 0.05928049940569125 3.585775172312435e-05 2.586499818278579e-05 0.0009615145691123521 0.04121433066710271 0.053467637092455 0.059280704562473197 3.581905919568326e-05 2.5837368713598526e-05 0.0009602824885374825 0.041214552733507215 0.053467723631066486 0.05928039635204571 3.593058276993243e-05 2.5917597335638007e-05 0.000963368325619778 0.04121375116147194 0.05346741126668457 0.05928151270394063 3.701537954294494e-05 2.6706461846532265e-05 0.0009867340967544473
0.642 0.04123563172325772 0.05333177679029148 0.05925189276483031 3.286805643839916e-05 2.3798249459754867e-05 0.0009342286411814341 0.04123541370955987 0.0533316916580246 0.05925219504084554 3.281281104027687e-05 2.3759366183581515e-05 0.0009320111838414753 0.04123574139265879 0.053331819615493076 0.05925174091645125 3.29850719681972e-05 2.388221798182947e-05 0.0009372899845310548 0.04123455895046838 0.053331357891692244 0.05925338548520176 3.4823784443523046e-05 2.5214729466916128e-05 0.0009724335723894052
0.652 0.04125464069232841 0.05319883027197263 0.059223896647624785 3.021746709020513e-05 2.2058676250212276e-05 0.0008736698016737187 0.04125432190417043 0.053198705554157955 0.05922433790681164 3.0133221152106594e-05 2.2000150945699282e-05 0.000869829584694797 0.041254801074968574 0.053198893018216765 0.05922367496583788 3.0407340177030474e-05 2.2193631116687396e-05 0.0008787608597267151 0.04125307254723264 0.05319821678987425 0.059226075309279105 3.341650865872788e-05 2.4356813813668336e-05 0.0009338977644981351
0.662 0.041271282544560486 0.05306902171071259 0.05919589151779899 3.0260738700534832e-05 2.223010696256845e-05 0.0008255995171771816 0.0412708207082514 0.053068840718378564 0.05919652957858811 3.0121865261891374e-05 2.2133529135693486e-05 0.0008195964393914924 0.04127151492483394 0.05306911278087538 0.05919557094345773 3.055264899961835e-05 2.243638893239528e-05 0.000833651452653673 0.0412690114998682 0.053068131720269925 0.059199041278542294 3.492450976152124e-05 2.5557354214322193e-05 0.0009204094488296381
0.672 0.041285194127746574 0.052942381176675476 0.05916706510422813 3.3825437767337946e-05 2.4767393346133543e-05 0.0008501008204729442 0.04128453140140188 0.0529421210526601 0.059167978808533354 3.3597213792083744e-05 2.460610726415781e-05 0.0008421615141516709 0.0412855276341185 0.05294251208160116 0.059166606008455476 3.4237663958495766e-05 2.506017102032864e-05 0.0008614053545390524 0.0412819363733454 0.052941102532256826 0.059171574718459435 3.982935303614243e-05 2.905217532453523e-05 0.0009887183691912502
0.682 0.04129583135578374 0.05281879525266253 0.059136350221218346 3.8943868411612887e-05 2.8297861788185776e-05 0.0009541395367107393 0.041294889604790296 0.05281842509835138 0.059137645688664434 3.85846871482711e-05 2.803956107345541e-05 0.0009449127954755836 0.041296305344056185 0.052818981556217524 0.05913569925972324 3.950863760830366e-05 2.870275180501137e-05 0.0009684787526192843 0.041291203719977444 0.05281697643965888 0.05914274282426868 4.6383566143625815e-05 3.362459923063485e-05 0.0011410621757283969
0.692 0.04130241974731961 0.05269799626267722 0.05910234908673205 4.325624594011769e-05 3.124482087149352e-05 0.0010836283549256476 0.041301094804777 0.05269747486628303 0.059104167263627674 4.27176395014656e-05 3.08533203554988e-05 0.0010727915004094528 0.04130308669724866 0.05269825872841273 0.05910143540242991 4.40374495090353e-05 3.180851303738857e-05 0.0011017069400732975 0.04129591169343771 0.05269543531829481 0.05911131933954726 5.2783914915690354e-05 3.8079605836887824e-05 0.0013288590031352127
0.702 0.04130388632885631 0.05257954383970927 0.059063233561066214 4.573046168691781e-05 3.293420472165176e-05 0.001186547442396163 0.04130204121864717 0.052578817002286254 0.0590657590649393 4.4966891841920616e-05 3.2377741363154946e-05 0.0011722127576565837 0.041304815266181044 0.052579909781423184 0.059061964334369395 4.6821315431229304e-05 3.372255458728108e-05 0.0012106622978204956 0.041294826937924495 0.05257597533347976 0.05907569115329617 5.8585792278568444e-05 4.215961790209511e-05 0.0015098199398233126
0.712 0.041298759715570496 0.05246279345847078 0.05901660503388937 4.662014377592903e-05 3.355539927871128e-05 0.0012451605779241722 0.041296216969920814 0.05246179097912182 0.05902007607334731 4.560601309999324e-05 3.2820506829016426e-05 0.0012236344489073648 0.04130004009400847 0.05246329826418177 0.05901486049132611 4.813798057468476e-05 3.464892451031498e-05 0.0012793570188931115 0.04128628032624447 0.05245787384569082 0.05903372345800779 6.459689537572046e-05 4.645330091453573e-05 0.0016745354713685464
0.722 0.04128502517489527 0.052346846540159 0.058959294649723056 4.6982571856108574e-05 3.384221497288949e-05 0.001276372626661911 0.04128155863162496 0.05234547902908221 0.058964013447133555 4.572455408049948e-05 3.2943779946902134e-05 0.0012422207507843748 0.04128677102520587 0.05234753528511267 0.05895692281909359 4.905933485865529e-05 3.532859823095599e-05 0.0013262340379677868 0.0412680195979573 0.05234013872950846 0.05898256243422568 7.217073542303547e-05 5.190942035647516e-05 0.0018448260636186762
0.732 0.041259927491563785 0.05223047945049736 0.05888709147028875 4.838407348023473e-05 3.488312788319978e-05 0.0013235605884594722 0.04125525428467604 0.05222863527886371 0.058893434182149165 4.690975631159838e-05 3.3854437484395374e-05 0.0012712490296242225 0.04126228147944398 0.05223140844421035 0.058883903188889745 5.113993457124012e-05 3.683972656806977e-05 0.001394583552078615 0.0412370133294811 0.052221438117240164 0.05891836094873149 8.2556712253678e-05 5.939146534647357e-05 0.0020618330774343175
0.742 0.041219735323397115 0.05211205751122359 0.05879441805814489 5.241547574504801e-05 3.7773630533913445e-05 0.001434689797741128 0.041213509095858046 0.05210960034563577 0.058802842820074155 5.071777402776344e-05 3.661974779981113e-05 0.0013620828105247644 0.04122287219923345 0.05211329555371294 0.05879018292667127 5.593035706242831e-05 4.02522925604895e-05 0.0015294966359458287 0.041189221471788794 0.052100017368599406 0.058835944965327944 9.647448657535711e-05 6.937752158904215e-05 0.002365666440741527
0.752 0.041159523396214134 0.051989457555972854 0.05867403603123637 5.958506801306713e-05 4.284405288887378e-05 0.001626258700466353 0.041151329947435665 0.05198622501417263 0.05868508762943877 5.7540757266902974e-05 4.147846496133139e-05 0.001535563339951885 0.04116365222721671 0.051991086633515544 0.05866848006986707 6.394822801672392e-05 4.590966542085261e-05 0.001744683685642117 0.04111938970491212 0.05197362723295539 0.0587285026263818 0.00011390225792873223 8.18197698310856e-05 0.002774084602274226
0.762 0.04107308081361578 0.05186004354508584 0.05851693473867847 6.889691127798962e-05 4.9397848227179896e-05 0.0018730536497456455 0.041062437381543776 0.05185584751742243 0.05853124460789595 6.624151637861981e-05 4.762846831927171e-05 0.0017668072597438517 0.041078445395399524 0.05186215869188699 0.05850974040252155 7.431198084894502e-05 5.3198415035622055e-05 0.0020159910700058904 0.04102097582790029 0.051839507756651165 0.058587450138047246 0.00013430540861749673 9.632872661968092e-05 0.0032797625642694097
0.772 0.04095307829524098 0.051720749455349116 0.058312582907445475 7.903753621393005e-05 5.6549773143618575e-05 0.0021410191992965537 0.04093943749227839 0.05171537856270711 0.058330863590246924 7.54181705456561e-05 5.4122568877201206e-05 0.002018642922607461 0.040959955231414526 0.051723457544681 0.05830339189905592 8.584119444751692e-05 6.132451831507963e-05 0.00231288284673447 0.04088634012428325 0.05169448178937699 0.05840265642761614 0.00015731683794836034 0.00011265985364785955 0.0038690108835272683
0.782 0.04079158532494271 0.051568305842122096 0.0580496583977706 8.974814830622312e-05 6.415819634942956e-05 0.0024236188596882917 0.040774344449244423 0.05156153035106414 0.058072692103643034 8.482096335486027e-05 6.082807127130033e-05 0.0022809161209737245 0.04080027941367572 0.051571723145895886 0.05803807745962985 9.83195251800046e-05 7.017255042753975e-05 0.0026317037592274058 0.04070728923608237 0.05153519374826774 0.05816314414836642 0.0001833323758487616 0.00013111441405370923 0.004541835093437879
0.792 0.040580914108105104 0.05139959844913978 0.057717213008019616 0.00010206594849084849 7.295888975683198e-05 0.00275146030340646 0.04055943012300561 0.05139117772600797 0.05774583437772965 9.562103634897842e-05 6.8575038658593e-05 0.002581553690154197 0.04059175089021645 0.0514038469246859 0.057702822641904405 0.00011269307412161301 8.041340708489408e-05 0.003003694456882025 0.04047594833187447 0.05135848082781645 0.057858226241889854 0.0002134581589011527 0.0001524807078251392 0.0053166779870491504
0.802 0.04031462665150458 0.05121208835528267 0.057306041333151786 0.00011735919084898753 8.38809591956623e-05 0.003171648649995971 0.04028823653000627 0.05120178060931441 0.05734111492927684 0.00010938677967972725 7.842906360679015e-05 0.002966301506042674 0.04032794227281275 0.05121729078395861 0.05728840718496235 0.00013017593045388227 9.287197986007346e-05 0.003474711356681233 0.040185794910175064 0.05116180448641138 0.05747884912100087 0.00024884054768355195 0.00017756086449044128 0.00621999104366599
0.812 0.039988450259631284 0.051004185852120104 0.056809907438069525 0.0001361868564206136 9.728219089585074e-05 0.003715333792378838 0.03995649571405083 0.05099175955636483 0.05685230082603133 0.00012679019532030482 9.082362325571063e-05 0.0034657896767395064 0.04000457913814715 0.05101046013468858 0.05678859391635191 0.00015125356225571295 0.00010785943483839729 0.004075011353739854 0.039832596133174955 0.05094363258923436 0.05701879798632734 0.0002900249784924708 0.00020673658136475013 0.007272971180411047
0.822 0.03960086035841334 0.05077547777412554 0.056226312823811526 0.00015818088908626732 0.0001128995402770531 0.004384288318733947 0.03956271546165621 0.05076072389276708 0.0562768662955293 0.00014742579511615664 0.00010547018533926033 0.004081472003399965 0.03962012140281398 0.0507829308174813 0.056200898428922924 0.00017560632317723934 0.00012514802959552777 0.004807279545623941 0.039415006009633276 0.05070367061739831 0.05647544875984693 0.0003368949090874052 0.000239938781170703 0.00848705372132172
0.832 0.03915320225983365 0.050526757263452474 0.05555664984544509 0.00018278762640827425 0.00013036191031190483 0.005163777051852358 0.03910830234648986 0.05050950136732016 0.05561614379847726 0.00017063609868535876 0.00012192710098344215 0.004798611473299657 0.03917588444402125 0.05053547891630263 0.05552674370868133 0.00020276377095255682 0.00014442419251299362 0.005658564049563174 0.03893469342983305 0.05044289068202165 0.05584991066788472 0.0003890617002309839 0.0002769168957211717 0.009868726039937263
0.842 0.03864937525486097 0.05025986961655505 0.05480578749040061 0.00020984849181452392 0.00014957349264072703 0.006041632169864526 0.03859724577951405 0.0502399831363721 0.05487490826136787 0.0001961852545415425 0.00014004445792750226 0.005605727438539666 0.038675723208575534 0.050269927027627045 0.054771046731563224 0.00023260554019350878 0.0001656190916330877 0.006617903925214635 0.03839602588007231 0.05016337282653691 0.055146605365770984 0.00044622056848355655 0.0003174763907085275 0.011426307373754527
0.852 0.03809522137196781 0.04997743722193357 0.053981283763636735 0.0002395961558905037 0.0001707029464474161 0.007018178519476206 0.03803550587052546 0.04995484735816899 0.05406058850090947 0.00022428745173349213 0.00015997542000774774 0.0065044594581221095 0.03812542141354869 0.04998886985981835 0.05394143138350059 0.0002653449155647681 0.00018888966563461896 0.007685756789532364 0.03780545352368501 0.04986802297878085 0.05437247580848272 0.0005082346226350261 0.00036153195841360836 0.013172986473590938
0.862 0.03749780510187631 0.04968254351564256 0.053092463306314466 0.0002723496867975284 0.00019397748005843145 0.008106143472324742 0.037430291760175045 0.04965724155402436 0.05318234442688827 0.0002552929326082516 0.00018196529244997664 0.0075089718436815375 0.03753197196068478 0.049695358974812164 0.05304730635011215 0.00030125010516202446 0.00021442979414594625 0.008874205172122193 0.037170781755302834 0.049560248644685945 0.05353606328386186 0.0005750415866526051 0.00040904483108364777 0.015125527197216741
0.872 0.0368647419315788 0.04937844249090051 0.05214955455618784 0.0003082560426848881 0.00021950722277477277 0.00932456858297204 0.0367893883617104 0.04935049038790808 0.05225020451060165 0.00028940396843505614 0.00020615941489029096 0.008639168132051536 0.03690290635993614 0.04939261315158937 0.05209900219241433 0.00034041580878240346 0.00024231474138645194 0.010201518511831993 0.03650049055944793 0.04924365947663848 0.05264664775239796 0.0006465362609436675 0.0004599440639156453 0.01730055110515325
0.882 0.036203666899752164 0.049068331534578395 0.051162997033870096 0.0003471821804383583 0.0002472061933397535 0.010690856803659658 0.0361206226028121 0.04903786665299899 0.05127437439831375 0.00032653922441810247 0.00023250548196696334 0.009912171337197732 0.03624576443479011 0.049083792137193626 0.051107078040334986 0.000382675210159435 0.00027243599438977757 0.011684868219843688 0.03580319126235807 0.048921830590496485 0.051713563437405505 0.0007224897168032625 0.0005140707788464408 0.01971061718027751
0.892 0.03552186799553035 0.04875519725549957 0.05014295190302104 0.0003887582924368737 0.00027681917552923165 0.01221570701830676 0.035431493804291475 0.048722435112018805 0.0502647500709735 0.0003663598374680073 0.00026076886700144403 0.011337200821670274 0.03556772922241209 0.04877184346003955 0.050081830918318776 0.00042764749471830237 0.0003045312114221176 0.013335554785665695 0.03508724452604992 0.04859813822525754 0.05074572390653764 0.0008025320196485774 0.0005711669357882863 0.02236241897925937
0.902 0.03482606464819489 0.04844172540245561 0.04909899718352317 0.0004325632070178602 0.0003080532419080028 0.013904110919844047 0.034728948325378484 0.04840696029337349 0.04923061704770399 0.0004084562036635427 0.00029066543433815193 0.012917145751227752 0.03487540737225959 0.04845941340188322 0.04903298901366167 0.0004749104957265444 0.00033830657657451786 0.015159702433167877 0.034360519162202695 0.048275658877723164 0.04975133839865783 0.0008862209591195644 0.0006309255727266908 0.02525843201718299
0.912 0.034122292559350564 0.04813025829946647 0.048039962665330886 0.0004783328104358269 0.0003407247021066229 0.01576015786595111 0.03401925971395845 0.04809386171306666 0.04818049068292431 0.0004525692182504337 0.00032201733751312825 0.01465419272480485 0.034174716297597815 0.0481488055350563 0.04796954392353587 0.0005241910736865167 0.00037357108548830844 0.01716246031839704 0.0336302528473307 0.04795711555961359 0.048737774211188724 0.0009731505945320981 0.0006930669516907645 0.028400548368357027
0.922 0.033415858124184974 0.04782278395647672 0.04697385553957364 0.0005260032337172013 0.0003747862115393354 0.017789858409534932 0.033307977676372266 0.04778520074770878 0.04712204852011311 0.0004986426632631792 0.0003547858422705718 0.016553152568152717 0.03347084128853588 0.04784197094971478 0.046899672912935265 0.0005754029192570158 0.00041026036626120975 0.01935046889559052 0.03290297821847095 0.04764485567463433 0.04771151565010412 0.0010629992565970353 0.000757368979709539 0.03179241399357303
0.932 0.03271133873206069 0.04752094578251308 0.04590783994095103 0.0005755658805284482 0.0004102234682445806 0.01999955921895039 0.032599922286886504 0.04748268816102746 0.046062117799814284 0.0005466786778097739 0.0003889673993993086 0.018619882950186167 0.03276823880852906 0.047540519060500504 0.04583071441545451 0.0006285113281227091 0.0004483406933601651 0.021730352340987233 0.03218449120267095 0.04734084982152479 0.046678182035437006 0.0011554871731715675 0.0008236346290000085 0.03543900413357694
0.942 0.03201261480000397 0.04722606553735387 0.044848246795487025 0.0006269271568044037 0.0004469610765126589 0.022393415348410085 0.03189920947356112 0.04718770499715719 0.045006694349190794 0.0005965963332217554 0.00042449820417467244 0.020858570554352928 0.03207067173450396 0.04724574159012793 0.04476917324643507 0.0006834022060627642 0.0004877213141107291 0.02430639048623593 0.0314798483128871 0.047046704547671216 0.04564258016622278 0.001250324432434254 0.0008916562197317112 0.03934526862353833
0.952 0.031322917589643826 0.04693917247027152 0.04380059312268629 0.0006799243704453659 0.000484879466638993 0.02497390843219377 0.031209292042452524 0.04690132986618698 0.04396097176201072 0.0006482497260361588 0.000461272824281781 0.023272176284062304 0.03138126048628766 0.04695864264013227 0.04372073479379391 0.0007398957566218349 0.0005282694260022791 0.027081032664675066 0.030793378062556147 0.04676368239001389 0.04460876913299983 0.0013472207106965297 0.0009612251047864262 0.043516113621942694
0.962 0.03064487272525147 0.046661031358239714 0.042769590729569464 0.0007344186201768266 0.0005238810597901444 0.02774442329954506 0.03053299637652163 0.0466243654057838 0.04292936050905902 0.0007015214038673901 0.000499211177008883 0.025864996972964897 0.030702529858040194 0.046679967525641894 0.04269026827478835 0.0007978334046033675 0.0005698719412440228 0.030057351645739847 0.030128687663709575 0.046492722277306865 0.04358011599541455 0.0014459219722900499 0.0010321588707666138 0.047957284139061876
0.972 0.029980527454207234 0.046392165491611057 0.04175913837666795 0.0007903059733894988 0.0005638947319319122 0.03070979102868997 0.02987254310123503 0.04635736002588018 0.041915490686162495 0.0007563271816834898 0.0005382586898602869 0.028642980211077255 0.03003643947585606 0.04641022639286602 0.04168181333461596 0.0008570912292854838 0.0006124416796036636 0.03323965758096246 0.029488654569613873 0.04623445664027633 0.042559334761605394 0.0015462013704102078 0.0011042942524108611 0.052674918899803254
0.982 0.029331368393561028 0.046132876692960206 0.04077231340040552 0.0008474483927590498 0.0006048242910253222 0.033873595212263415 0.029229558778384103 0.04610062706379292 0.04092221391209798 0.000812538312105888 0.0005783283879647685 0.03161055489050377 0.02938440447727658 0.04614971468421975 0.04069856622446817 0.0009175189019027404 0.0006558717630584944 0.036631130059476276 0.028875411544725935 0.04598922752372686 0.041548522669615236 0.0016478110213449721 0.0011774520661058867 0.05767317639052698
0.992 0.028698347832063112 0.0458832677866375 0.039811384913505034 0.0009056608841290049 0.0006465385736800196 0.03723554416054492 0.028605097051939973 0.04585426679062085 0.0399516259737939 0.0008699665517183314 0.0006192891748046316 0.03476759275493337 0.02874732431706999 0.0458985358568229 0.039742887966311015 0.0009789284414912446 0.0007000270587980883 0.04023148228346757 0.028290345486166116 0.045757107228778585 0.04054921376946158 0.0017504694255320074 0.001251427483692261 0.06295203138628071
1.002 0.028081929906596064 0.04564327058541027 0.03887785339356072 0.0009648054038001384 0.000688936930008662 0.040792161613973005 0.027999680874834093 0.045618194344908596 0.03900511453089598 0.000928464491740151 0.0006610356687637088 0.03811005113592229 0.028125630875451245 0.04565662941559759 0.03881633959149938 0.001041179911466693 0.0007448039934016623 0.04403764592550379 0.027734123233230493 0.04553792658773838 0.03956245270038008 0.0018539140995904283 0.0013260260342229377 0.06850743745897718
1.012 0.027482152911092 0.0454126775588009 0.037972502300214234 0.0010248806201537928 0.0007320116972298536 0.044539950642358224 0.027413362309934977 0.045392171765391225 0.03808341702925978 0.0009880235945370363 0.0007035565862972821 0.0416334093870954 0.02751935202018056 0.0454238024213596 0.03791973036979583 0.0011042626850657168 0.0007901870368548876 0.048046699614444986 0.02720674210720075 0.04533130905403233 0.038588872472391636 0.001957961418117411 0.0014011050582255155 0.07433358140940871
1.022 0.02689869623226014 0.04519117283671838 0.03709544761167023 0.0010860002869482216 0.0007758343248666028 0.04847777667438245 0.02684578861341638 0.04517583979345153 0.037186674135112986 0.0010487568925151081 0.0007469241846082071 0.04533537585763463 0.02692817901813421 0.04519976011809227 0.03705316523948068 0.001168273436686694 0.000836234367553788 0.052258044279927925 0.026707594935793572 0.0451367063197758 0.037628759875182445 0.0020625121534671334 0.0014765788730886273 0.08042521373432071
1.032 0.026330942842280467 0.044978359285798006 0.03624618379485344 0.0011482995962902502 0.0008204932704706749 0.052606931093482086 0.026296265763777027 0.04496874620804374 0.036314476546293224 0.0011108062116997302 0.0007912331372046267 0.04921614302114692 0.0263515286132154 0.04498413240293155 0.03621609030725161 0.0012333274226049111 0.0008830188981033951 0.05667341730373839 0.026235541666294757 0.0449534322907695 0.03668210427683767 0.0021675157949234206 0.0015523968815525971 0.08677873365595853
1.042 0.02577803354533242 0.0447737807704714 0.03542362985284153 0.0012118780025247465 0.0008660566579551355 0.056929714324179266 0.025763815840044182 0.0447703698188475 0.035465908270522054 0.0011742853231429804 0.0008365637104563126 0.05327699269275373 0.025788595860523494 0.04477649524253429 0.03540734035243543 0.0012995041767098312 0.000930592716096937 0.0612955490161665 0.025788984574372443 0.044780694559081714 0.035748631020008345 0.002272946433553868 0.001628529334536992 0.09339203140107064
1.052 0.025238913001393092 0.04457694038554546 0.0346261752482807 0.0012768083398640804 0.000912577741790625 0.06144729450920033 0.025247228343594028 0.04458014087667415 0.03463958593482408 0.001239289200418095 0.0008829873126724974 0.05751798126058622 0.025238397693136308 0.044576387834882124 0.03462518825060528 0.0013668558910515892 0.0009789921253364716 0.06612619249214378 0.025365946982524572 0.044617623978804935 0.03482781807490403 0.0023788065800128618 0.0017049700659146061 0.10026323230393319
1.062 0.024712370986669684 0.044387316227746075 0.03385172641429454 0.0013431675777446184 0.0009601131697982354 0.06615666444872795 0.02474510875894032 0.04439745937899865 0.03383369503077237 0.001305923939731907 0.0009305838230723226 0.061934486533631164 0.024699810743782986 0.044383327127297485 0.03386739691345129 0.001435436811026117 0.0010282553107135578 0.07116338089417039 0.024964157469481867 0.044463303428404925 0.03391889732295884 0.0024851392696911855 0.0017817429519627807 0.10738823181907328
1.072 0.024197085081359215 0.04420437647896343 0.03309776180035507 0.0014110732769719342 0.0010087462157038422 0.07104725274324387 0.024255930113133962 0.04422171289718554 0.033046031684147235 0.0013743425986166308 0.0009794639652002776 0.06651324013133803 0.024171609804227768 0.04419682153566941 0.03313128133755743 0.0015053381007057293 0.0010784447787904417 0.0763984274507274 0.024581142851469357 0.04431679677776518 0.033020850964467066 0.00259204495504429 0.0018589117622977952 0.11475761417198353
1.082 0.023691670913775782 0.0440275952909687 0.032361403966918556 0.001480749874471614 0.0010586330585245572 0.07609912295332157 0.023778093018125113 0.04405229524068455 0.03227405943138501 0.0014448131386002791 0.001029816550728493 0.07122995421796188 0.023652513352802607 0.04401638544262321 0.032413789004427936 0.0015767502306685813 0.0011296909952838265 0.08181453496889968 0.024214332135251815 0.04417717867164635 0.03213241567276114 0.002699720664305614 0.0019366068334128303 0.1223544930064918
1.092 0.02319474420083362 0.0438564704668134 0.031639511627470196 0.0015526105944149216 0.0011100611709118715 0.08128554440495778 0.023309997593065374 0.04388862675935546 0.031514981689589466 0.001517803595265246 0.0010819692550052748 0.07605026788163811 0.023141240859726252 0.04384155558557869 0.031711603764294195 0.0016500397435725803 0.0011822470377418602 0.08739060419643183 0.023861171280130947 0.044043565258155795 0.03125209843036449 0.0028085155262354473 0.0020150643766352083 0.13015444919317565
1.102 0.02270499782701832 0.04369054354321694 0.030928779994438774 0.0016272833362247182 0.0011634689726683321 0.08657879246942256 0.022850129662576248 0.04373017672841763 0.030765827740189836 0.0015940109298494326 0.0011364106701727066 0.08093527973634865 0.02263658516293444 0.04367190992182287 0.031021247534397903 0.0017257732637697217 0.0012365067101598594 0.09310502061873471 0.023519247486028606 0.04391514566756617 0.030378201202215422 0.0029189614377715294 0.0020946494934276504 0.13812713701410045
1.112 0.022221295385203524 0.04352942208676281 0.030225827508827862 0.0017055331369558602 0.0012193941143065214 0.0919483319322584 0.022397163040018382 0.04357648782799549 0.030023534858026498 0.0016742803778650639 0.001193736500446656 0.08584349204333941 0.02213750168326445 0.043507088839567463 0.030339175716182817 0.0018046485813053574 0.0012929588014050652 0.09893403385711673 0.023186421790254586 0.043791213840406636 0.029508855974345174 0.003031744076921383 0.0021758386217525533 0.1462377939933856
1.122 0.021742783559367106 0.04337280415464807 0.02952731538471413 0.0017881052173009525 0.0012783665646841594 0.0973607840767458 0.021950077380586745 0.04342720199448401 0.02928504492661402 0.0017594432531266467 0.0012545390615678865 0.09072681143684953 0.021643218515708003 0.04334681904126491 0.02966190517460417 0.0018873412375253382 0.0013520823879339917 0.104853020443719 0.022860968964890042 0.043671200291892136 0.028642080821224377 0.0031476205046217045 0.0022591652643689474 0.15444720464002973
1.132 0.021269028557527228 0.04322050565094187 0.028830095247609187 0.0018755358516680128 0.0013407775705029676 0.1027775802314974 0.02150829568613635 0.043282088268430594 0.02854744688471295 0.0018501305083738113 0.001319278304986434 0.09552826500439984 0.021153371039194124 0.043190940329887996 0.028986167495023137 0.001974331446034351 0.00141422728412791 0.11083438618861038 0.022541722918252967 0.04355470325813782 0.02777587525401604 0.0032673137338760394 0.0023451488720953612 0.16270873501523594
1.142 0.02080016125617583 0.04307248613113213 0.028131405405825323 0.001967997398409526 0.001406771249200943 0.10815139358008624 0.021071832618847146 0.0431410699829759 0.027808164997496082 0.001946597160173765 0.0013881583372923857 0.1001778423247362 0.020668146255372638 0.043039430949970196 0.028309104435671213 0.0020657598022110883 0.001479513406858051 0.11684364523717262 0.022228215233605807 0.04344151594868698 0.02690837903109184 0.003391390433634962 0.0024342100263327828 0.1709632014824518
1.152 0.02033700504683705 0.0429288666182899 0.02742911099987619 0.0020651075806248564 0.0014761088651860333 0.1134275008404559 0.02064141640029497 0.043004241986406885 0.027065197537905688 0.002048529802071044 0.0014609903160726092 0.10459197154595277 0.020188413816870626 0.04289242574855333 0.027628513986034674 0.00216124324607202 0.0015477000559967413 0.12284239370959779 0.021920784105622062 0.04333164437186084 0.026038095651816993 0.0035201132715155328 0.002526566597602814 0.17913638617079203
1.162 0.019881132166505177 0.042789927417447984 0.02672197855881896 0.0021657106769363524 0.0015480122698377295 0.11855724073346277 0.020218537567179125 0.042871867740054186 0.026317387478365855 0.002154818102193722 0.0015370286791325939 0.1086852698312873 0.01971578567307741 0.04275021420776518 0.026943122140161466 0.002259661961792193 0.001618033757349799 0.1288008020253321 0.021620599524507633 0.04322530273718423 0.02516416618088854 0.0036532522506827285 0.0026220999707224357 0.18714266513507133
1.172 0.019434782734200712 0.04265607344150756 0.026009912098452992 0.0022676732534314984 0.0016210153084742504 0.12352226201529905 0.01980535677158971 0.042744342917667114 0.025564676532394776 0.0022633659391204444 0.0016148336727546668 0.1123971235160708 0.01925254039549197 0.042613206507116856 0.026252806164547848 0.0023589469790599926 0.0016890939993053095 0.13471827034255754 0.021329533285922693 0.04312287046335651 0.02428663775137597 0.0037898859789064735 0.002720211985682838 0.1948965153841468
1.182 0.019000612760262752 0.04252776424724126 0.025294074416422754 0.0023678652623209326 0.0016929429988594557 0.1283604841487109 0.01940444813324141 0.04262212464532816 0.024808239313005763 0.0023710571795865095 0.0016922395568601692 0.11572256099505115 0.018801373288972738 0.042481863855690125 0.02555871577076456 0.002456079880302828 0.0017587860529085088 0.14064714921456886 0.021049866777634676 0.04302481242786337 0.02340664961913862 0.003928304414648473 0.0028197500878031296 0.20232946604413532
1.192 0.018581292564395325 0.04240541893338147 0.02457684770546332 0.0024624182878387286 0.0017610840798119908 0.13318696354775827 0.01901839690051908 0.04250563530375847 0.024050465792956874 0.00247399979758211 0.001766517161985873 0.11874268374792128 0.018364998060080715 0.04235660453617879 0.024863230170467987 0.002547331782692863 0.0018244995988786156 0.14671093689290116 0.020783877987491976 0.042931575478197016 0.022526471289514648 0.00406608762386229 0.002919052930327671 0.20940783376413263
1.202 0.01817907526642315 0.04228932587912163 0.023861609185473545 0.002547163228577044 0.0018224899527105587 0.1382021181870315 0.01864936029042434 0.042395168445408776 0.023294758312264574 0.0025679806089585174 0.0018346856341054673 0.12164191556134958 0.017945717293180112 0.04223771503347944 0.024169700509402123 0.0026286835002876396 0.0018833948717841313 0.15310155982775261 0.020533424118615987 0.04284349074628667 0.02164935868743215 0.004200379131625345 0.003016132465386033 0.2161449409779573
1.212 0.01779545045584962 0.042179581366523444 0.023152380620814254 0.002618162655550803 0.0018743456975112655 0.14368069291990984 0.018298723537852658 0.042290825305623336 0.022545169108116256 0.0026489939419292213 0.0018938810277329089 0.12469953453394045 0.017545075803624584 0.042125289869486014 0.023482114342911333 0.002696351039232189 0.001932768474221154 0.16007171462750572 0.02029959943742707 0.04276069935389296 0.020779264085314626 0.004328243415215443 0.003108918100296419 0.22260356558139624
1.222 0.017430954413272325 0.04207606795440513 0.022453393820262166 0.0026721826177141636 0.001914305813064206 0.14993031350358615 0.01796692018999307 0.042192492652241474 0.021805998036795615 0.002713705699739421 0.0019416864289005609 0.1282644123959701 0.017163665413338514 0.04201921016964506 0.02280466097157936 0.002747255179459828 0.0019703872993558553 0.1678945680622376 0.020082559644933527 0.04268312062793501 0.01992047106324507 0.00444702698941503 0.0031955096144631145 0.22888823871632494
1.232 0.01708515602200142 0.041978471068357434 0.021768727487669986 0.0027069745165376564 0.0019407014500373784 0.15724792689032266 0.017653422502115584 0.04209985802047895 0.02108143373040742 0.0027597421381044224 0.001976343977736468 0.13270725883552095 0.016801108878455744 0.04191916102186154 0.022141354074777454 0.0027792957818061174 0.0019946901650829537 0.17682326289085695 0.019881537991112773 0.04261046549999007 0.01907725151838627 0.004554630657388629 0.0032743736145460028 0.23512926522522723
1.242 0.016756789982996602 0.04188632315314977 0.021102025909835613 0.0027213399810186757 0.001952596518677981 0.16587242649136885 0.01735687817193205 0.04201245317656445 0.020375280901354743 0.0027857624221235035 0.001996816237126551 0.1383647021633345 0.01645618894574528 0.04182467553533943 0.02149573510976075 0.002791430201898629 0.0020048537183299424 0.1870468260356149 0.019694990990774913 0.0425422778088811 0.018253623573184493 0.004649636128925941 0.0033444407334959473 0.24146837976511396
1.252 0.01644395677480331 0.04179905610571385 0.02045638067188728 0.002715074356323301 0.0019497582771800933 0.17595276395803935 0.017075321146844614 0.041929708199118676 0.01969080408320687 0.0027913712750907197 0.002002734030263249 0.14548296560858373 0.01612704462059033 0.04173518692894906 0.020870791022696195 0.0027836374066531142 0.00200077804383687 0.19867460355096955 0.019520804269404054 0.0424779863887806 0.01745324016052994 0.00473130058465524 0.0034051103585900516 0.24804394131166424
1.262 0.01614433494240821 0.04171605066602576 0.01983426159763406 0.002688799524131914 0.0019325472485919335 0.18752449042524702 0.016806382580886705 0.04185100051340456 0.019030734947182278 0.002776955951108023 0.0019942890178632814 0.15419704467692108 0.01581138495139131 0.04165007830823296 0.02026887350142322 0.0027567426321739004 0.001982970893905552 0.2117140770622281 0.01935652046802682 0.04241695950454469 0.016679374294222157 0.004799469438545337 0.0034561966342941557 0.25498142333489576
1.272 0.015855392657646312 0.04163668099095567 0.019237649470663563 0.002643728438107205 0.001901755497482454 0.20053950119974231 0.01654749032957817 0.041775697586473905 0.018397305151192932 0.0027434683923122107 0.0019720845526732833 0.1645176344383524 0.015506703203843562 0.04156872748455067 0.019691793972183142 0.002712188996086629 0.0019523912335319507 0.22609399592239846 0.019199535693479226 0.04235854996233404 0.015934986394406315 0.004854437926238215 0.003497836327957931 0.2623868435156563
1.282 0.015574558115114922 0.04156034752513615 0.018668026350133562 0.0025814696705712186 0.0018584712878294152 0.21486106706540503 0.016296042662485157 0.04170319145831958 0.017792287868769373 0.002692216540382854 0.0019369906254626866 0.17634606492569754 0.015210448589917245 0.0414905396513501 0.019140919239561658 0.00265185282665985 0.0019103218102331937 0.241680381752639 0.019047228458890827 0.04230212354265549 0.015222803375445444 0.004896799129377832 0.0035303850562911636 0.2703445486325735
1.292 0.015299351057889784 0.041486500007647496 0.018126497962295426 0.0025038803830560114 0.0018039761978988378 0.23030867096315516 0.01604953255118548 0.041632921402829676 0.01721713286686759 0.002624709893141663 0.001890035706325949 0.18952067884406074 0.01492015678063113 0.04141496966631276 0.0186171679716781 0.002577909080398027 0.0018582753822718808 0.2582874825738083 0.018897065514606775 0.042247081958610114 0.014545395151843502 0.004927332706749962 0.003554340986700968 0.27891163883164066
1.302 0.015027460154488645 0.04141464883521224 0.017613813764390116 0.002412988101658021 0.001739689928202858 0.24666879652574059 0.01580562800942494 0.041564386905563855 0.016672914288996508 0.00254256152785248 0.0018323373823670895 0.20382396269253827 0.014633530462177503 0.041341533527576656 0.018121129171161623 0.0024927593010943055 0.0017979440328669178 0.2757084468171725 0.018746681864428582 0.04219288001544014 0.013905186706101434 0.0049469226565472596 0.0035702878126847677 0.28811695015879624
1.312 0.014756796288959283 0.041344371420912046 0.017130363850151844 0.0023109506901963497 0.0016671411131349428 0.2637152852781919 0.015562216362837075 0.041497153249906334 0.01616038487858538 0.002447437821984096 0.00176506588566478 0.21902328362661785 0.014348495710490617 0.04126981478479587 0.017653027699364332 0.0023989918807557535 0.0017311703244233183 0.2937240846236116 0.018593922411704905 0.04213903423174536 0.013304450194813246 0.004956502776099335 0.003578856315526661 0.29796476313390347
1.322 0.014485526560377235 0.04127531480634263 0.016676161956832795 0.002200046435225969 0.001587958806753743 0.2812233174935226 0.015317436079559715 0.04143085472468819 0.01567993332463808 0.0023410351842841778 0.0016894260859688821 0.23488628518931445 0.014063235755867057 0.04119946659397982 0.017212698950222476 0.0022993800781884424 0.001659944677725026 0.31211232945890294 0.018436859971397913 0.04208512643046649 0.012745243999308655 0.004957026464491949 0.003580702503794285 0.3084344209130739
1.332 0.014212076962443834 0.04120719262400838 0.016250836719573586 0.0020827251970709708 0.001503907708979129 0.29897560083705693 0.015069686550877101 0.04136519370071457 0.01523151531131361 0.0022250752852012194 0.0016066523476110832 0.2511846334330068 0.013776192164739635 0.04113020803614833 0.01679962257149182 0.002196941482329544 0.0015864468994597253 0.3306607136914801 0.018273800629799768 0.042030804767280085 0.01222930566497676 0.004949452973375699 0.0035764970404888177 0.31948857509098866
1.342 0.013935120400618544 0.04113977974698401 0.01585360194056594 0.0019616800605939235 0.0014169383637195622 0.3167668725912344 0.014817612385054774 0.04129993512983117 0.014814674604004513 0.002101331769662259 0.0015180260414470953 0.2677115113491263 0.013486055845350712 0.0410618189869345 0.0164128842516964 0.0020949743603215286 0.001513071440907165 0.34916719006675645 0.018103297688380857 0.04197578684134351 0.011757926222219306 0.00493474522916441 0.0035669227768485457 0.3310800512025349
1.352 0.013653580474420805 0.0410729099500058 0.015483267537393413 0.0018398995424258782 0.0013292239041906558 0.33441098793527385 0.014560100117209257 0.0412349036292743 0.014428494242343725 0.0019716603532896906 0.001424895690710492 0.28427851329402465 0.013191772833210418 0.040994137714535604 0.01605118482328763 0.0019970499023515983 0.0014424213004025884 0.3674469184097957 0.01792414552181043 0.04191985827923085 0.011331844771278595 0.004913848984338941 0.003552658815173324 0.3431581219707879
1.362 0.013366639794184669 0.04100647423002542 0.015138238940883807 0.0017207513152748088 0.0012432201716718154 0.351742985944888 0.014296288548102245 0.0411699830019679 0.014071603680695658 0.0018380372120367298 0.001328703485051718 0.30072127713674446 0.012892551511301694 0.04092705857627441 0.015712833446316948 0.001906995440844884 0.0013772956242860469 0.3853333900350399 0.01773536543119284 0.041862869447306814 0.010951146638091392 0.004887681396149102 0.00353437126499802 0.3556746748595645
1.372 0.01307374258621573 0.04094041786082627 0.014816546726389952 0.0016081010218330235 0.0011617519199890634 0.3686188914961899 0.014025574736481139 0.04110511462920918 0.013742110849611883 0.0017026389482009188 0.0012310421232518429 0.3168865503467983 0.012587864247948066 0.04086052852464718 0.015395837707991671 0.0018288437964574138 0.0013206526461582142 0.4026865158647421 0.017536220434110177 0.041804738294015084 0.010615115543800357 0.004857139248757789 0.0035127182973666163 0.3685815966105342
1.382 0.012774599670486627 0.040874737478466996 0.014515755036043168 0.0015064148273872485 0.0010880880301406969 0.38490119008449286 0.013747618086735105 0.041040295103666725 0.013437643944151326 0.0015679866011486618 0.0011337583391182633 0.3326374772283212 0.012277452956498774 0.04079454390095187 0.015097760770173944 0.0017666827265265528 0.001275499353988703 0.41937095126164264 0.017326228704223158 0.041745452328422514 0.010322062647949338 0.004823092654334984 0.003488344724271544 0.3818216611989199
1.392 0.012469203703623715 0.04080947928072008 0.014233112011351795 0.0014207289755140205 0.001025920537587465 0.400472993004592 0.013462353071984347 0.04097557482181162 0.013155397272596746 0.001437142255161655 0.0010390950572799816 0.34785342853743306 0.011961345427425324 0.04072914835207918 0.014815889376731756 0.0017243427073499707 0.0012446617600349584 0.4352716406704007 0.017105171174568824 0.041685068643750954 0.010069330980832151 0.004786385569104254 0.0034618813005984515 0.3953346795093244
1.402 0.012157824738946211 0.040744733472525566 0.013965757002202229 0.001356332893455942 0.0009791339089139756 0.4152488433128514 0.01316999314699847 0.04091105439733494 0.012892270591999785 0.001313906224035344 0.0009498346261822153 0.3624324539234295 0.01163984628689158 0.040664426275773415 0.014547485605051636 0.0017049383880411726 0.0012304456413204546 0.4503112724068514 0.016873107081663966 0.04162371485488044 0.0098533179604923 0.0047478547697446085 0.0034339572814667298 0.40905682436117746
1.412 0.011840981040797276 0.04068062468103909 0.013710472494612682 0.0013180615888367464 0.0009512860878784015 0.42913621141747726 0.012871005424248353 0.04084687578669382 0.012644894509632035 0.0012029875683274517 0.0008694231777331905 0.37628864281787405 0.011313506338336159 0.04060049297231322 0.014289415468428816 0.0017103661333226108 0.001234263356917845 0.4643962637381874 0.01663037272564635 0.04156158565934869 0.009669797296547725 0.004708327432985153 0.003405197400557349 0.422940561393862
1.422 0.011519416044118222 0.04061730348626966 0.01346396896876777 0.0013092719888718148 0.0009448539797604243 0.4420481168433633 0.012566080086744967 0.040783212613152604 0.012409588658429793 0.001110003444205662 0.0008019710962499108 0.3893163065903914 0.010983105382783954 0.04053748698438337 0.01403858866241165 0.0017409555479956228 0.001256373428678376 0.4774511611291115 0.016377549349888595 0.04149893242803876 0.009513638630751647 0.004668609267762143 0.003376211804477421 0.4369085577468363
1.432 0.011194101804680171 0.040554941936197166 0.013223384243810395 0.0013309100988946818 0.0009605430875532658 0.45397520972630956 0.012256130643716763 0.04072026552517299 0.012183089644230373 0.001041068189706046 0.0007519534687090837 0.4014957278294673 0.01064965577022117 0.04047556539799296 0.01379233271487806 0.0017954189667871018 0.0012958413609841478 0.48947221192604573 0.016115443707422385 0.04143605517969074 0.009379735899269125 0.004629463700218963 0.003347579706277392 0.45093055072210064
1.442 0.010866203450056247 0.040493723488831505 0.012985696958031053 0.0013811990591900308 0.0009970568956072518 0.4648684678728885 0.011942266639677646 0.04065825318229881 0.011961954166462759 0.0010016897760002086 0.000723402051171085 0.41276894165659006 0.01031436266488693 0.04041489331552665 0.013547826363057569 0.0018711170336379397 0.0013507370133329377 0.5004166186300154 0.01584507808971405 0.04137329621917974 0.009262632168864415 0.004591618321830419 0.003319852764068567 0.4649567042485408
1.452 0.010537042916863658 0.04043383365046327 0.012748295569017291 0.001456217913809573 0.0010515245164297612 0.474700950381931 0.011625755360981052 0.04059740211107051 0.011743098072455 0.000995086648247977 0.0007186699786740327 0.42309299773734826 0.009978590085057535 0.040355635019789886 0.013302686504737862 0.0019645818627920847 0.0014185215438113563 0.5102678685614486 0.015567655500317778 0.04131102873828109 0.00915713064471447 0.004555733327545758 0.0032935314400670693 0.47894291226199776
1.462 0.010208042185182049 0.04037544895162385 0.01250923390497096 0.0015509738999048516 0.0011202918693225055 0.4835118380661996 0.011307967221529814 0.04053793513163191 0.011524135217123217 0.0010208600801096409 0.0007374572244838856 0.4324984227530778 0.009643802277221624 0.040297943128958284 0.013055178383995263 0.002072057896076334 0.0014964466524672291 0.5190718039638251 0.015284506712726088 0.04124964237484263 0.009058807157773687 0.004522360177859298 0.0032690345354873507 0.4929056638133623
1.472 0.009880639135188609 0.04031872409150715 0.012266850319234333 0.0016603666266281024 0.0011996322657376584 0.4913287975205727 0.010990295505309711 0.04048005761887957 0.011302961477698438 0.0010750907316102337 0.0007768874025877869 0.44099801252362614 0.009311476955055763 0.040241946152617364 0.012803847465125308 0.0021898882197530106 0.0015818400967066333 0.5268647438667369 0.014997013955823398 0.04118952525739401 0.008963506469496195 0.004491941341825213 0.0032466982270667787 0.506822289486069
1.482 0.00955620964919595 0.040263782139439944 0.012019906754131454 0.0017797520038501857 0.001286160454764054 0.49815678692031273 0.010674085555735943 0.04042394710153518 0.011077949692566055 0.0011517734564452469 0.0008325686698907405 0.4485835011477341 0.008983023613315119 0.04018773907242953 0.012547643603403127 0.0023147197378430955 0.0016722572023127084 0.5336614019483598 0.014706567227188518 0.04113105358011205 0.008867958382384867 0.00446482420816001 0.0032267860244011254 0.5206873096795112
1.492 0.009236039578609414 0.04021071277330844 0.011767811031687454 0.001905108839744033 0.0013769528476853456 0.5040424884091095 0.010360611233488503 0.04036975099045259 0.010848172428167718 0.0012444446271517066 0.0008997885145238982 0.4552944052769334 0.008659752583494822 0.040135381843117 0.012286137412231569 0.0024435431341954055 0.0017655096475465547 0.5395154951667758 0.014414543544301368 0.04107458635683271 0.00876980728346941 0.004441253989582943 0.0032094839397684453 0.534540570579508
1.502 0.008921299249971332 0.04015957175535322 0.01151044876924124 0.0020330777001095874 0.0014695732146014807 0.5090616558649027 0.010051048028598287 0.04031758468485483 0.010613191404165655 0.0013472892711995123 0.0009743194407796588 0.4611912617662933 0.008342849365916715 0.04008489949406219 0.012019367891070302 0.0025737277179481155 0.0018596894443736332 0.544511849420034 0.014122260001050668 0.041020456096049124 0.008667219983188465 0.004421360844143875 0.0031948914626519606 0.5483912765509456
1.512 0.008613004024316856 0.04011037965713955 0.011247977983300619 0.0021609444951869923 0.0015620585187262174 0.5132476380572105 0.009746434698882958 0.04026752905077041 0.010372905235767166 0.0014555886386862 0.0010527399121904972 0.466292946677142 0.008033334551218442 0.04003628154503398 0.011747620860960994 0.0027030521051299786 0.0019531899433343587 0.5486948328425044 0.013830955304882177 0.04096896555575428 0.00855914564171995 0.004405160810771707 0.0031830227727435794 0.5622663467915411
1.522 0.008312022846944838 0.04006312666850109 0.010980985681079549 0.0022865010819690785 0.001652815288789082 0.5166719571863257 0.009447686757750148 0.040219635120023196 0.010127689845370701 0.0015656305995996327 0.00113236415477658 0.4706630987094104 0.007732069425342266 0.03998948692788952 0.011471585749191309 0.002829636507572191 0.002044654847280593 0.5521432950692543 0.01354180461131239 0.04092039067527239 0.008445101926057944 0.004392557195737399 0.003173808267091214 0.5762061794351054
1.532 0.008019098451637393 0.040017778429412044 0.010710276722388576 0.0024079011684575245 0.0017405140459740333 0.5194072765508981 0.009155612665976103 0.040173928856530816 0.009878166334136313 0.0016744867680129462 0.0012110777206109015 0.47435609857386424 0.007439777050266194 0.03994445025157776 0.011192157357750957 0.0029518529472590633 0.0021329122093741715 0.5549417760729045 0.013255909095481876 0.04087497905964363 0.008325089504112329 0.004383342590477075 0.0031670964844654247 0.5902463841244207
1.542 0.007734849605382401 0.039974279586312285 0.010436852274780568 0.0025236276559419055 0.0018240646103736063 0.5215232751895559 0.008870913249931063 0.040130413664561396 0.009625206468321011 0.0017798774676776484 0.0012872374478369265 0.47742995345200384 0.007157045521588022 0.03990108588279657 0.010910401602677608 0.0030683250031434623 0.002216973373306485 0.5571697005112562 0.012974282627150755 0.040832948273118806 0.00819955772448522 0.004377207854974446 0.0031626610966480812 0.6044372798142821
1.552 0.007459773180419797 0.03993255719977522 0.010161872049936757 0.0026324760044345507 0.001902603103437565 0.523102571756598 0.008594178371262915 0.04008907257131008 0.009369875319689514 0.001880065622429636 0.0013595932798718317 0.4799543125123648 0.006884332554021257 0.03985929195370511 0.010627525444448652 0.003177935231371142 0.0022960373822518624 0.5589199481705991 0.012697830596220093 0.04079448316986687 0.008069268203025858 0.0043737700510578965 0.003160221553284434 0.6188404261859708
1.562 0.007194236851855469 0.03989252312318681 0.009886565712666506 0.0027335613896632815 0.001975496670365828 0.5242375509489086 0.008325876835468095 0.04004986968176438 0.009113333945843459 0.001973798394604242 0.0014272453763550452 0.4820097449813972 0.006621959776360577 0.03981895324542929 0.01034479236916917 0.0032798464514670763 0.002369505891200058 0.5602944674654536 0.01242734084206548 0.04075973553827857 0.00793517344989354 0.004372607801617338 0.0031594690439426254 0.6335259720507799
1.572 0.0069384790354695795 0.039854077004603417 0.009612163781224337 0.002826282677128407 0.002042317242410957 0.5250267069680834 0.008066356225295643 0.04001275273684873 0.00885677034260135 0.0020602141450195154 0.001489576634882271 0.48368244858461795 0.0063701127044677 0.03977994444813916 0.010063453943003349 0.0033734813624259684 0.0024369681686896506 0.561401334231134 0.012163483659683581 0.04072882527265873 0.0077983514950357175 0.0043732872811596945 0.0031600856550897897 0.648567523508202
1.582 0.006692615196223669 0.039817109632262704 0.009339870132582454 0.0029102631053799844 0.002102798689878251 0.5255698086597422 0.007815849100709642 0.03997765615244409 0.00860137047255299 0.002138745522137204 0.0015461826731352972 0.48505982627480404 0.0061288466531694745 0.039742133650462586 0.009784722941067728 0.0034584739748126907 0.0024981659610154544 0.5623497175841572 0.01190681428773672 0.040701841860297044 0.007659960373934901 0.0043753785693292436 0.0031617564810478005 0.6640387998749341
1.592 0.006456648838609577 0.03978150633255476 0.009070846539505866 0.0029853010705611603 0.0021568012269142125 0.5259663609844885 0.0075744827512687594 0.0399445041139066 0.008348299796424208 0.002209045348986036 0.0015968182301670376 0.48622895547124406 0.005898098079818281 0.039705385879411796 0.00950975918845863 0.0035346271342747695 0.002552962735627682 0.5632481746249806 0.011657777192841747 0.04067884601924194 0.007521198733093898 0.004378466770453541 0.003164177838137842 0.6800106343400837
1.602 0.006230485434885635 0.039747150190194036 0.008806198685543621 0.0030513333454260396 0.002204284738064984 0.526314817193815 0.007342291027443181 0.039913213515623845 0.008098686269821355 0.002270933409499585 0.0016413585974212766 0.4872757541720648 0.0056776995612780054 0.03966956645704965 0.009239656888584212 0.0036018798760295537 0.002601319982086478 0.5642036857259919 0.01141671195623183 0.04065987141904423 0.007383269629656425 0.0043821599412557 0.0031670630582632223 0.6965484214841504
1.612 0.006013948093746508 0.03971392496100089 0.008546961263717446 0.003108409225963598 0.0022452899757228924 0.5267118951417443 0.007119227368097574 0.039883696637666874 0.007853602706333365 0.002324360330352232 0.0016797733721861778 0.4882843576869453 0.00546739701111604 0.03963454403121976 0.008975430952146413 0.003660283782592072 0.002643280003603743 0.5653207387752368 0.011183860573863601 0.04064492643170447 0.007247347171884015 0.004386095746012036 0.0031701472689808353 0.7137102040378873
1.622 0.005806794227078643 0.03968171762035398 0.008294082480684901 0.003156674440546876 0.002279926822651519 0.52725165037417 0.006905178509045495 0.039855863513872714 0.007614048681108405 0.00236938604694392 0.001712110758851175 0.48933635445055945 0.005266868257619371 0.03960019321734811 0.008718002730907365 0.003709987548026661 0.0026789546542994778 0.5667001452068797 0.010959375998601978 0.04063399587546976 0.007114545417336392 0.004389948876246677 0.003173192655291338 0.7315452578651527
1.632 0.0056087324124237965 0.039650420509190654 0.008048408713692605 0.0031963628993727272 0.002308368250164782 0.5280239996680371 0.006699978225601428 0.0398296239520412 0.007380932336639575 0.0024061697441391384 0.0017384901914207051 0.49050947983488014 0.005075742069564221 0.03956639681298754 0.00846818608241727 0.003751228166586677 0.002708518895798536 0.5684373554270838 0.010743331414278951 0.04062704267917289 0.0069858884270798 0.0043934400660110605 0.0031759948177771335 0.7500928098966438
1.642 0.005419438107769699 0.03961993302121953 0.007810669922320308 0.0032277928054761018 0.0023308474608445444 0.5291126296807244 0.006503419993333315 0.039804889144894134 0.007155052436206354 0.0024349663865184186 0.0017590997488228564 0.4918755894886565 0.004893616110580162 0.03953304753001452 0.00822667447756879 0.003784325763967546 0.0027322070201286222 0.5706202844287317 0.010535729434295933 0.040624009372126985 0.006862281290162019 0.004396345556229577 0.003178389405189741 0.7693806192292365
1.652 0.005238566696756686 0.03959016278757228 0.007581466870219402 0.003251362641006924 0.002347654968978293 0.5305926754363135 0.006315267389136247 0.039781572827709256 0.006937081802735137 0.0024561237508816695 0.001774193959678112 0.49349825339327674 0.004720072062360031 0.03950004920103442 0.007994030147706157 0.0038096782586435497 0.002750308777989751 0.57332704877595 0.010336510569338573 0.04062481934485525 0.006744483643193688 0.0043985044659686475 0.003180257191747715 0.7894235018314509
1.662 0.005065763043853966 0.039561026382478263 0.007361261759492626 0.0032675433284795677 0.002359132938799719 0.5325288858180964 0.006135261683012826 0.03975959200630719 0.006727554066014616 0.0024700748470815157 0.0017840882972207693 0.4954307595215521 0.00455468691937645 0.039467317484537696 0.007770676695467652 0.003827752779544562 0.0027631631838296875 0.5766242706224532 0.010145560799794243 0.040629377902475984 0.0066330881002847975 0.004399821556557627 0.0031815257934915808 0.8102221981763984
1.672 0.004900667931905926 0.039532449653058535 0.007150373624755899 0.003276865295613498 0.0023656658561449747 0.5349749242444422 0.0059631270345148904 0.03973886735541491 0.006526855403651852 0.00247732379721832 0.0017891489660199305 0.49771529571687695 0.004397040770103451 0.03943478017234623 0.007556896302813118 0.0038390728352166825 0.002771149264681065 0.5805664988323603 0.00996271858235916 0.04063757319554442 0.006528505459673829 0.004400264321280508 0.0031821672638737454 0.8317629896782718
1.682 0.004742922594291986 0.03950436781061388 0.006948978762398642 0.003279901727197062 0.002367668458489907 0.5379739608968069 0.005798574379018554 0.03971932342198138 0.006335221834002718 0.002478426831189375 0.0017897791765238604 0.5003835478959928 0.004246722322824179 0.03940237723675615 0.007352831649070105 0.0038442023089460342 0.0027746745260378656 0.585196837978881 0.009787781897311314 0.04064927713757261 0.006430957278265989 0.004399855537020127 0.003182192397975153 0.8540181179648134
1.692 0.004592172585938968 0.0394767253949152 0.006757115501496417 0.003277250653001465 0.0023655728422009034 0.5415600611904625 0.0056413051048017585 0.03970088874467677 0.006152741546857886 0.0024739720886020333 0.0017864045785938893 0.5034582030730699 0.004103333491629628 0.03937006072874311 0.007158491759216995 0.003843728449150786 0.0027741627061937885 0.5905482892347965 0.009620515941436075 0.04066434640395905 0.006340475461626438 0.004398664243579737 0.0031816438945918095 0.8769466035548399
1.702 0.004448071627788218 0.0394494761643843 0.006574692546347655 0.0032695184277612595 0.0023598166030289734 0.5457594596533062 0.0054910150908042245 0.03968349594240384 0.005979361577053798 0.0024645617546980242 0.0017794604138389257 0.5069543498745128 0.003966493697639739 0.039337794579951936 0.006973761032448544 0.0038382459910915015 0.0027700423706328477 0.5966450038276848 0.009460661797550816 0.04068262356170009 0.006256908273859204 0.004396798406585281 0.0031805907375695008 0.9004948352945206
1.712 0.004310285276273699 0.039422582910703066 0.006401500883697592 0.0032573060390114947 0.002350833049111823 0.5505909502000412 0.005347399004623211 0.03966708176916744 0.0058148987544617645 0.0024507982598985546 0.0017693816416751464 0.5108798648834203 0.003835843694088186 0.03930555430793944 0.006798411456763266 0.0038283436954234685 0.0027627372758561738 0.6035027457716403 0.009307945956956767 0.040703938319621255 0.006179932252832356 0.004394400964373074 0.0031791250409370806 0.9245964647180772
1.722 0.004178493759693545 0.03939601717094517 0.006237229787184513 0.003241198119419512 0.002339043380640066 0.5560652258230061 0.0052101542924848435 0.039651587103297845 0.005659055477456402 0.0024332739577973754 0.0017565956042329702 0.5152346249344433 0.0037110481751993682 0.03927332659983216 0.006632118527844762 0.0038145933390046263 0.0027526585113692302 0.6111284436769464 0.009162090148094004 0.04072810884211698 0.006109069452448056 0.00439164856717415 0.0031773608859090962 0.9491715728702064
1.732 0.004052393303222254 0.03936975881767728 0.006081487109297294 0.0032217534286938855 0.0023248499143108813 0.5621838682107063 0.005078984226377338 0.03963695684266313 0.00551144052398 0.002412562116822904 0.0017415156400260863 0.5200092661750181 0.003591796448524765 0.03924110875905179 0.006474481004434409 0.0037975402880728953 0.0027401977631810043 0.6195194688200006 0.009022820744361141 0.04075494305723599 0.006043709085109836 0.004388750711400293 0.0031754335353319104 0.9741254923258305
1.742 0.003931695732734258 0.0393437955379027 0.00593382284369634 0.0031994956871242417 0.00230862952393238 0.5689391592185727 0.004953599705191124 0.039623139705407324 0.005371593918217787 0.0023892072416115393 0.0017245341938415988 0.5251847375307999 0.003477801037170997 0.039208908032565326 0.006325043464826937 0.0037776948580511907 0.0027257211064385996 0.6286636924646796 0.008889877117788075 0.040784239909791645 0.005983132112995885 0.004385947117810099 0.0031734975372998066 0.9993478174929591
1.752 0.003816126813059055 0.039318122243464225 0.005793753670613815 0.0031749049471376995 0.0022907274381855597 0.5763155893688415 0.004833720001785669 0.03961008796683372 0.005239013470649734 0.002363714662257241 0.0017060153818632654 0.5307335732865625 0.003368794840125603 0.03917674086713583 0.006183319459993402 0.0037555247071444833 0.002709563517687142 0.6385411002267851 0.00876301854520619 0.040815790542232874 0.005926536863400488 0.004383502732476579 0.0031717233493692197 1.024711967921302
1.762 0.003705424200766917 0.03929274046685417 0.005660785629950049 0.0031484111188584893 0.002271452590824794 0.5842930057624404 0.004719073014046242 0.03959775717896577 0.005113179869556149 0.002336541511925323 0.0016862885617330544 0.5366228275508277 0.0032645279297134774 0.039144632151641844 0.006048812612098198 0.00373144960626016 0.002692025112790523 0.6491268932729598 0.008642029504664608 0.04084937941112494 0.005873063614912944 0.004381701363096502 0.0031702932900451947 1.050075314237956
1.772 0.0035993358535177425 0.039267657783087766 0.005534432515712456 0.003120391528023161 0.0022510759027813514 0.5928504191841024 0.004609395605157706 0.03958610591199871 0.004993577516649333 0.002308091911652746 0.00166564494821776 0.5428176566180081 0.0031647649657162167 0.03911261448571332 0.005921033541360374 0.0037058400150933126 0.002673370176830431 0.6603951777532633 0.008526723326524308 0.04088478535593243 0.005821816481430795 0.004380839548687511 0.00316939801701109 1.0752795269381217
1.782 0.003497619346063815 0.03924288727255951 0.005414228838225766 0.0030911731793231813 0.002229831980130756 0.601969212098227 0.004504434361162341 0.039575095535403365 0.004879709532278322 0.0022787178521767528 0.0016443383273180056 0.5492842520964721 0.003069283706587526 0.03908072748655086 0.005799511743767386 0.0036790197724049295 0.0026538292168202795 0.6723220895087832 0.008416944182659576 0.040921782631426436 0.005771881758751688 0.0043812216094200026 0.0031692342122056857 1.100150625567091
1.792 0.003400042068484653 0.039218447016621444 0.005299737631618471 0.0030610386569178503 0.0022079234393764216 0.6116349109977907 0.004403946758436992 0.03956469003525057 0.004771106936841737 0.002248725002811919 0.0016225892822577675 0.5559912925663707 0.0029778745329039663 0.03904901712183509 0.005683802857726373 0.003651271726375065 0.0026336031769743366 0.684887568003973 0.008312567356396336 0.04096014190255833 0.005722342915972503 0.004383155685438554 0.0031700032768088473 1.124498295688711
1.802 0.0033063819547934736 0.039194359605209714 0.005190554334629468 0.003030233543705056 0.0021855263259463655 0.6218373657174099 0.004307702492308466 0.039554855851689816 0.004667333232944737 0.002218381086495444 0.0016005912248843234 0.5629098238091208 0.0028903405357905377 0.0390175350451424 0.005573492539366511 0.0036228443360720726 0.002612868384509938 0.6980756028147055 0.008213497721601197 0.04099963119134353 0.005672293206049883 0.0043869498141244035 0.0031719102370043007 1.1481143940361436
1.812 0.0032164282970507654 0.03917065163464655 0.005086308156592717 0.0029989733057676857 0.002162795161370948 0.6325697008009191 0.004215484632598032 0.03954556171732855 0.004567986017565166 0.0021879242168800733 0.0015785163873017658 0.5700120134236627 0.0028064976567636914 0.03898633791097433 0.005468198225644327 0.0035939574735389065 0.0025917809501386675 0.7118732828750035 0.008119666416062571 0.04104001676439885 0.005620847116825156 0.0043929069883460745 0.0031751619340158396 1.1707710195853727
1.822 0.0031299822769725034 0.039147353179269914 0.004986661979184219 0.002967448269852114 0.002139866645220553 0.6438267005529837 0.004127090316205498 0.03953677848090751 0.0044726969656019135 0.0021575691892543646 0.0015565203593969751 0.5772694685122234 0.0027261744982695806 0.03895548665379974 0.005367569653785396 0.0035648063540668394 0.002570479847004666 0.7262692999204302 0.008031025812209727 0.04108106395686327 0.00556715153719087 0.004401318398054139 0.0031799637205629804 1.1922188128934936
1.832 0.0030468569481787917 0.039124497227141786 0.004891311413105943 0.0029358260076101485 0.0021168614995140576 0.6556034482426047 0.004042330758647561 0.039528478905957086 0.004381131039570308 0.0021275104326491513 0.0015347442315308264 0.5846519066568381 0.0026492115637307477 0.03892504572296983 0.005271288587284301 0.0035355631758089384 0.0025490883348991437 0.7412527197952827 0.007947543022587116 0.04112253793936426 0.005510396900504622 0.004412454401198431 0.003186514126254601 1.2121860904025439
1.842 0.0029668764142429453 0.039102119074212294 0.004799983478280334 0.0029042510627945843 0.0020938843597737553 0.6678950173270367 0.003961030390172281 0.03952063743775168 0.00429298556170913 0.002097921063923013 0.0015133138896977027 0.592126974298406 0.0025754596970028075 0.03889508226962143 0.0051790680828730454 0.003506376611494446 0.002527713776041803 0.7568127734540594 0.007869192262052249 0.041164204442445715 0.005449828177318836 0.004426553231851005 0.0031949973305262958 1.2303791285390568
1.852 0.002889873901341591 0.039080255674152596 0.004712435507135203 0.0028728427152301724 0.002071022170433512 0.6806976911419098 0.003883024904154678 0.039513229933891135 0.004207989890594192 0.0020689485004205398 0.001492336753236545 0.5996617849052 0.0025047774230008996 0.03886566528455855 0.005090651788633488 0.0034773699290334944 0.002506446355890379 0.7729400628707516 0.007795946390043641 0.04120583045311554 0.005384755679098075 0.00444380811384414 0.0032055738462802006 1.2464836647542088
1.862 0.0028156884652346605 0.03905894494649716 0.004628454991893015 0.0028416921690339355 0.0020483420885979158 0.6940116468972565 0.003808158042881652 0.03950623335777587 0.004125906563321093 0.0020407081750935525 0.001471897086035248 0.6072262912812503 0.0024370269251525697 0.03883686469173707 0.005005813901683637 0.003448639035172567 0.0024853576400492307 0.7896290568572324 0.007727767906296083 0.04124718489293654 0.005314566037934648 0.00446435407762976 0.0032183703695637324 1.2601676621673645
1.872 0.0027441603062181713 0.03903822505536226 0.00454786088966397 0.002810860580698376 0.002025889963246801 0.7078445965186929 0.003736277122572019 0.03949962544266737 0.0040465345494400925 0.0020132772545037206 0.0014520513159855732 0.6147981759970542 0.002372068666599002 0.038808750412052916 0.004924360230320602 0.00342025163614535 0.002464499868650283 0.8068813657364238 0.007664599646878292 0.041288039283092805 0.005238734026733451 0.004488255952546751 0.0032334699441124407 1.271085500237215
1.882 0.0026751250426639787 0.03901813368186682 0.004470506311266788 0.0027803784697918135 0.002003689829259608 0.7222157829425934 0.0036672275784026005 0.039493384344503224 0.003969714638577691 0.001986689429876089 0.0014328241898183625 0.6223688249258668 0.002309755111025911 0.0387813914233657 0.004846130250163131 0.0033922478551256913 0.002443906280445284 0.8247092111021586 0.007606355474356448 0.041328168404080864 0.005156835820773242 0.0045154985813398016 0.0032509033081574174 1.2788837647675744
1.892 0.002608407619961637 0.0389987073196474 0.004396281854834073 0.0027502459312933065 0.0019817440116243696 0.7371598971912888 0.0036008470524278103 0.03948748830851352 0.0038953362409511233 0.001960930512375035 0.0014142055754923569 0.6299501033988396 0.002249924383886446 0.03875485484881899 0.004770999431246834 0.003364641655569097 0.0024235920181881255 0.8431386354764926 0.0075529113465556035 0.04136735096390842 0.005068563970975905 0.004545979643615725 0.0032706418209692977 1.2832086084765584
1.902 0.002543816586179484 0.03897998061962362 0.004325118567311471 0.002720432689351401 0.0019600331297047148 0.7527306017011017 0.003536959606581146 0.039481915373151336 0.003823344481892316 0.0019359339911331765 0.0013961472744162425 0.6375817493871695 0.002192394751177761 0.038729205101226 0.004698880902664715 0.003337422137744608 0.002403554935033999 0.8622120860795042 0.007504097197335263 0.04140537029161482 0.004973744082877347 0.004579505110844725 0.0032925921188812052 1.2837144128575289
1.912 0.0024811391398589875 0.03896198579671181 0.004256989892876105 0.002690877654597588 0.0019385157338734907 0.7690033071116469 0.0034753704546263493 0.039476643123838126 0.003753746735006031 0.0019115763601496507 0.0013785596751052875 0.6453390401974607 0.0021369603513580657 0.03870450309624352 0.004629725945215972 0.0033105543657838085 0.002383776038457487 0.8819900239885994 0.007459689999168226 0.04144201506651716 0.0048723532718055705 0.004615787410124648 0.003316592712947351 1.2800735264343281
1.922 0.00242013674960477 0.0389447520925463 0.004191912810726056 0.002661488431299869 0.001917127882311897 0.7860769304262806 0.003415861214510628 0.039471648491462376 0.0036866185653390542 0.0018876728738698167 0.0013613087139021623 0.653340250432357 0.0020833878627359386 0.0386808055278351 0.004563523626385076 0.0032839800935605566 0.0023642198278312253 0.9025514098541901 0.007419408190670991 0.04147708007722582 0.004764540995879162 0.004654446402134221 0.0033424127652772985 1.2719873729271682
1.932 0.0023605405790022025 0.03892830527450875 0.004129949091529005 0.002632141117018939 0.0018957828986453464 0.8040748934696578 0.0033581852619601962 0.039466907574169215 0.0036221099234284852 0.0018639740280106986 0.0013442133498027255 0.6617537965942915 0.0020314131632754697 0.038658164187577684 0.004500300522907389 0.003257618719207085 0.002344834762556704 0.9239934979543009 0.007382907392234577 0.04151036698292764 0.004650653718782892 0.004695012763418648 0.003369752876320972 1.2592001330240765
1.942 0.0023020458627323374 0.03891266715410314 0.004071207547443781 0.0026026797538218826 0.0018743708479660444 0.8231463873801742 0.0033020626109728753 0.03946239545752889 0.003560452593087731 0.001840161431299581 0.0013270425793321173 0.6708058376134839 0.0019807370636105346 0.0386366253157787 0.004440121313828463 0.003231368051503883 0.002325553568197023 0.9464320163414376 0.007349777113585908 0.04154168503317573 0.004531265597768414 0.00473693241722323 0.0033982469758861524 1.2415172566312513
1.952 0.0022443051517831484 0.038897855134978086 0.004015846919807264 0.0025729142850401112 0.00185275692268283 0.8434689886956918 0.0032471741859227735 0.039458086029828005 0.003501968695815487 0.0018158407331296737 0.0013095103117282362 0.6807894306445221 0.0019310202270641876 0.0386162290024566 0.00438308980861817 0.003205104132818232 0.002306292860480298 0.9700026815797052 0.007319538169776651 0.04157085170851646 0.004407217300208438 0.004779570184010989 0.003427464021657452 1.2188320010893707
1.962 0.0021869221183466185 0.03888388185216178 0.0039640767412748214 0.0025426173936630814 0.0018307790519285706 0.865252070105668 0.0031931565697185665 0.03945395184082565 0.0034470773070060285 0.0017905312357952255 0.0012912678756470087 0.6920745888433338 0.00188187947420561 0.03859700870664326 0.004329347907120426 0.0031786806201367927 0.002286952491545272 0.9948633862069836 0.007291640965899088 0.041597693289782266 0.004279663260231229 0.00482221182173196 0.003456908910064172 1.1911637201201983
1.972 0.0021294501159222806 0.038870755025996524 0.003916150812763246 0.002511524195773831 0.0018082476451052188 0.8887372220639905 0.0031396001378075824 0.039449964122657465 0.0033962925545856716 0.0017636570618203356 0.0012718977180966907 0.7051142394012089 0.001832890436193426 0.038578991019427473 0.004279067724379406 0.0031519309968233273 0.0022674170196980946 1.0211936225638503 0.007265465717955568 0.041622045450212135 0.004150123628764265 0.004864066154779551 0.0034860238258778062 1.1587112833586986
1.982 0.0020714021063078774 0.03885847769822231 0.003872346104868426 0.0024793423160697258 0.0017849529091302318 0.9141889056245901 0.0030860552362752714 0.039446093149065525 0.0033502035292536938 0.0017345504192602397 0.0012509159017859868 0.7204360613237543 0.001783604065477598 0.03856219583312265 0.004232430723885497 0.0031246793926415616 0.002247563480954844 1.0491853933462798 0.007240326745011406 0.04164375406309163 0.00402053114096367 0.0049042717349499654 0.0035141932283478104 1.1219232774865515
1.992 0.0020122795164650136 0.03884704900342425 0.00383292058405771 0.0024457802771401184 0.001760685430176137 0.9418684985361352 0.003032051634801601 0.039442309108558005 0.0033094262571124067 0.0017024791525473496 0.0012277921337013975 0.7386086006251946 0.0017335853308062669 0.03854663705815086 0.0041895885530553725 0.003096765604118633 0.0022272794738941925 1.0790201226608334 0.007215483578120282 0.04166267647213299 0.003893256623931968 0.004941913460391343 0.0035407563605247844 1.081583415280828
2.002 0.0019516255299060223 0.038836465521093815 0.0037980481244805826 0.0024105976129321716 0.0017352724481474989 0.971989446084165 0.0029771347705141514 0.03943858356928629 0.003274523070466924 0.001666705638409211 0.0012019923596349555 0.760175693479135 0.001682479786383742 0.038532323916497864 0.004150604571712706 0.0030680858206930993 0.002206492618441745 1.1108300357799648 0.007190161131667814 0.04167868342400712 0.0037710924616894815 0.004976052577534189 0.003565029704424027 1.0389053035913614
2.012 0.001889102439168373 0.0388267230501693 0.003767737390743099 0.00237367183908918 0.001708626317967853 1.0046593403300343 0.00292091786637035 0.039434891414545495 0.003245895502367693 0.0016265735972099055 0.0011730414651427525 0.7855660173777007 0.0016301066621530543 0.03851926263487079 0.004115382839688787 0.003038643761902753 0.0021852075658437284 1.1446491130707273 0.007163579297546818 0.04169166168872944 0.0036571739983280757 0.005005769054569033 0.003586338588505195 0.9956255333518146
2.022 0.00182458394564817 0.038817818407208604 0.003741751916671642 0.002335069027385857 0.0016807956152346103 1.0398226768763936 0.002863142766101059 0.039431212882610145 0.0032236706103849684 0.0015816084852414746 0.0011405958117492547 0.8149989177208284 0.0015765667165321584 0.038507458122100345 0.0040836003611043606 0.003008600500635474 0.0021635420974859257 1.1803650954870868 0.00713498945539171 0.04170151713214001 0.0035548269217763025 0.005030210520065503 0.00360405367137401 0.9540761947850254
2.032 0.001758244727030711 0.03880975068467858 0.003719555571284593 0.0022951001307552274 0.0016520059603649343 1.0772213701380173 0.0028037366220314444 0.03942753516131516 0.003207611205618175 0.0015316110179790388 0.0011045108682383453 0.8484148831282118 0.0015223427168295518 0.03849691506053444 0.0040546642015244355 0.002978308330326439 0.0021417516898015894 1.2176867759034702 0.0071037125959581985 0.041708177752624184 0.0034673445062531087 0.0050486390892668246 0.003617625914108886 0.9172035528754697
2.042 0.001690625243160954 0.03880252143484638 0.0037003059048629824 0.002254346314114799 0.0016226783370470676 1.1163866059664007 0.002742849349145124 0.03942385298222094 0.003197080669309482 0.001476724314078978 0.0010648897346640326 0.8854536123838055 0.0014683645759250485 0.03848763788872961 0.004027713043277514 0.002948316080611228 0.0021202333329048656 1.2561381805414975 0.007069172314134223 0.04171159606924768 0.0033977193374388976 0.005060467584767212 0.0036266137524480603 0.8884777917149553
2.052 0.0016226524959444882 0.03879613351092736 0.003682905658759773 0.002213642745860866 0.0015934171468316044 1.1566666602953284 0.002680859987887884 0.03942016788341266 0.0031910795616054335 0.0014174618038260765 0.0010221030939197861 0.9254867732232236 0.0014160131873860013 0.038479629441073526 0.004001671348540339 0.0029193395969748814 0.0020995039659163638 1.2950840846056435 0.007030916714886878 0.041711750329320466 0.003348373158025318 0.005065279475659437 0.0036306982323660126 0.871624029690978
2.062 0.0015556070687999005 0.038790588718529 0.003666104089182759 0.0021740194958272323 0.0015649670336378516 1.197284885608537 0.0026183483522083293 0.0394164862007719 0.003188348308741917 0.00135469230925239 0.000976777957451833 0.9676947735402184 0.0013670471647453963 0.03847288844677388 0.0039753474130535225 0.0028921996308747784 0.002080155199759797 1.3337825090659234 0.006988626212384216 0.04170864427990045 0.0033209369530234046 0.005062830966114304 0.003629684931384685 0.8701381408794614
2.072 0.001491039614894586 0.038785884825079525 0.003648623235340779 0.002136608095636005 0.0015381448963670205 1.2374142054343917 0.0025560384770677725 0.03941281624117143 0.0031875084635335595 0.0012895879478024342 0.000929759535808004 1.0111653606173348 0.0013234523329737015 0.03846740648437221 0.0039475519428536264 0.0028677377842759697 0.0020627922427349818 1.3714526778908915 0.006942108175273241 0.041702305613815965 0.0033161248993967473 0.005053037701311649 0.003623494528646981 0.8866717331454208
2.082 0.001430650759007086 0.038782012659968834 0.003629277782335812 0.0021025308116644032 0.0015137597219356121 1.276251397064016 0.0024947280713514854 0.03940916530903748 0.0031872049298947596 0.0012235482328786709 0.0008820563093267345 1.0549896640710912 0.0012872310609366672 0.03846316515424179 0.003917208397794371 0.002846727187741317 0.002047969337032338 1.4073435772202862 0.006891282725208834 0.041692783502972466 0.0033337215946341358 0.005035951584943671 0.0036121461417721974 0.92252687591744
2.092 0.0013761531034861654 0.03877895393871282 0.003607063101652599 0.002072794330327054 0.001492536024948528 1.3130763586138228 0.0024352201770001815 0.03940553721122938 0.003186216948563648 0.001158118515106844 0.0008347816279449522 1.0983365638573683 0.001260163997164699 0.038460134103547365 0.003883432205430605 0.002829796215515907 0.002036134993614744 1.4407893939856666 0.006836165387641652 0.04168014574963606 0.003372672247149123 0.005011734601024716 0.0035957385171896112 0.9775193809548121
2.102 0.0013291322421187081 0.03877668013367915 0.0035812002138439995 0.0020482079086808123 0.001475055140253118 1.3472872889693477 0.002378269201624198 0.03940193060409051 0.003183521882543284 0.0010949203457401892 0.000789104274839936 1.1404954467468957 0.0012435875207397105 0.038458270201329504 0.003845569155114613 0.002817379464719405 0.0020275970851117743 1.4712430355614792 0.006776851399619224 0.04166447599716397 0.003431243525447208 0.00498063591135188 0.003574433599617737 1.050260217295434
2.112 0.0012909187156796224 0.03877515235753998 0.0035511413231500955 0.002029337439965677 0.0014617222408807142 1.3784103848046945 0.0023245460463953184 0.03939833821844456 0.003178313731756622 0.0010356030016045927 0.0007462140330538128 1.1808873796525345 0.0012382322114333842 0.038457517790716544 0.0038031970050599628 0.0028097012118106926 0.0020225112365388153 1.4982860122421318 0.0067135040989429505 0.04164587122460169 0.003507216002131457 0.004942975951398196 0.0035484450914108376 1.1386557981278045
2.122 0.0012624793762790229 0.038774321977265505 0.0035165490975080033 0.002016494423816643 0.0014527581936974836 1.406089950336863 0.0022746200172989047 0.03939474675283402 0.0031699901337746274 0.0009818097854134 0.0007072971980555218 1.2190529580591045 0.001244156298237045 0.03845780969628925 0.0037561030124052624 0.0028067861599320163 0.002020888636793613 1.5216199311151313 0.006646347313118434 0.0416244395300384 0.003598075475925459 0.004899137696334653 0.0035180320887818906 1.240375296113543
2.132 0.0012443369617026589 0.03877413159980832 0.003477265017386525 0.0020097487416452604 0.0014482085279668084 1.430069286563282 0.0022289513460688587 0.03939113713373258 0.003158124732394886 0.0009351360556352369 0.0006735056815235035 1.2546294357511376 0.0012607831330610517 0.03845906859687623 0.003704251934262297 0.002808485466247988 0.0020226147954197126 1.541049261720044 0.00657566012931136 0.04160029808071735 0.0037011822676947105 0.004849562306210168 0.0034834958626742355 1.3531562367076606
2.142 0.001236528504980532 0.038774516133068274 0.00343327873776692 0.002008951717145923 0.001447960249652672 1.4501727461721288 0.0021878879521291454 0.039387484882337676 0.0031424383337462724 0.0008970495165212585 0.0006458993461097428 1.287328996491949 0.0012870220934499176 0.038461208449113875 0.0036477557521212467 0.002814505944369117 0.0020274708404069562 1.5564652182684773 0.006501772155168632 0.041573571093996495 0.0038139083923236176 0.004794745371717788 0.003445177213782013 1.4749498829392356
2.152 0.0012386114582526382 0.03877540374883471 0.003384704919926206 0.002013761210337677 0.0014517607374714158 1.466295266521788 0.002151662218172198 0.03938376042996384 0.0031227763147004257 0.000868757339693176 0.0006253510796253543 1.3169250340104406 0.0013214322420449197 0.03846413578232115 0.0035868510914179638 0.0028244358590708736 0.0020351527273134275 1.5678368134388803 0.0064250579339024064 0.041544387768460714 0.003933740067379281 0.004735231162649933 0.0034034526164280947 1.6039614346921285
2.162 0.00124971836294806 0.038776716691386846 0.0033317691336152214 0.002023668001478592 0.0014592378091042117 1.4784001881838476 0.0021203862590011497 0.03937992932407769 0.0030990945734773517 0.0008510386592377118 0.0006124274087372625 1.3432471767013363 0.0013623863987172304 0.03846775081188665 0.0035218855743243413 0.002837767256982808 0.002045288061409421 1.5752098708506026 0.006345929867573206 0.04151288014745954 0.0040583479370005626 0.004671604417110624 0.0033587287324682333 1.738637101156018
2.172 0.0012686495691694093 0.03877837195708273 0.0032748013009550464 0.0020380262518978755 0.0014699223001343091 1.486522697492058 0.002094046340090688 0.039375952336841616 0.003071453154619026 0.0008440967026773723 0.0006072821725658665 1.3661822292998145 0.0014082068764922824 0.038471948406008885 0.0034533112179635206 0.0028539178435219533 0.002057452263789636 1.578711369088536 0.006264829402070336 0.04147918093287731 0.004185630547470903 0.004604480576831012 0.0033114357274273538 1.8776313689812172
2.182 0.0012939853563880004 0.038780281915957344 0.0032142335861227284 0.0020560886782721023 0.0014832732324083747 1.4907764680252262 0.0020724985034600947 0.03937178552977647 0.0030400151686744334 0.0008474936584671217 0.0006096076793348201 1.3856787620846591 0.001457262379844466 0.038476618986990195 0.00338168142178354 0.0028722540756362697 0.0020711850470195676 1.5785565878370391 0.006182216358184389 0.04144342127880156 0.004313738075820485 0.004534495092008395 0.003262019654360004 2.0197733687906485
2.192 0.0013241979785208757 0.038782354962875236 0.0031505991057032747 0.002077042898641435 0.001498703259689339 1.4913633988333825 0.002055468180234356 0.039367380351517996 0.003005047934675504 0.0008601995609607569 0.0006186667978823986 1.4017557678181811 0.0015080293050763174 0.0384816494591573 0.0033076476937646117 0.002892114135967886 0.0020860064177473108 1.5750586425293427 0.006098556455292955 0.04140572860754106 0.004441082834969912 0.004462291147352341 0.0032109334530816365 2.164043139937906
2.202 0.0013577495062393147 0.03878449627647632 0.0030845280356862916 0.0021000441242209613 0.0015156015602742344 1.4885871872180583 0.002042556567324657 0.039362683852806946 0.0029669229745119554 0.000880735257945809 0.0006333939139335604 1.4145166902581674 0.001559126739384171 0.03848692423607513 0.0032319527694094075 0.002912828300776378 0.002101430859600876 1.5686407360761807 0.006014307505320415 0.04136622452075715 0.004566340955406322 0.00438850450847728 0.0031586258471960485 2.309562431240046
2.212 0.001393168626230486 0.038786608732430304 0.0030167385267271243 0.002124242425306509 0.0015333533962737856 1.4828686941393072 0.002033255636342024 0.039357639089521286 0.0029261116887188223 0.0009073577477910923 0.000652529004403987 1.4241669714936234 0.001609334472673143 0.038492326398685724 0.0031554179519064315 0.0029337360168397667 0.0021169795409176273 1.5598487926957472 0.005929905387939436 0.0413250229180428 0.004688446971709163 0.004313745282191546 0.003105528247901174 2.4555975533082712
2.222 0.0014291053090909052 0.0387885939737035 0.002948021149125363 0.002148807180640474 0.0015513581759724615 1.4747563838382132 0.002026971862592546 0.039352185750064925 0.0028831744848508284 0.0009382400430109339 0.0006747497639991856 1.43102805062625 0.0016576006111536734 0.03849773896949312 0.003078923977656193 0.0029542017838944694 0.002132192025609829 1.5493577519737245 0.005845751402032081 0.04128222845674322 0.004806581206075428 0.004238578787183946 0.003052041336592616 2.6015652000669296
2.232 0.0014643654582954353 0.038790353600950477 0.0028792170196141587 0.002172952745430768 0.0015690484450237511 1.4649230684488992 0.0020230566257565127 0.03934626099750769 0.0028387427493698687 0.0009716200621658708 0.0006987814943264321 1.435538426409738 0.0017030425459431705 0.03850304625428358 0.00300338602288988 0.0029736327432042767 0.0021466392433146173 1.53796305960726 0.005762202541018445 0.041237935465487374 0.00492014968467807 0.004163509633358021 0.0029985241275487092 2.747030344873218
2.242 0.0014979289562052631 0.038791790424529723 0.002811190908098755 0.0021959662956359356 0.0015859100339782998 1.454144076810911 0.0020208395773444886 0.03933980047669844 0.0027934948579050305 0.0010059103528011477 0.0007234773526254465 1.438236530558721 0.0017449432523454365 0.038508135192235324 0.0029297243216613966 0.002991498539043835 0.0021599378072759785 1.5265529690606465 0.00567956556272026 0.04119222735964264 0.005028757636558178 0.004088972740625021 0.002945287927012066 2.8916907522051725
2.252 0.001528954870610734 0.03879280971965336 0.002744801245076889 0.002217233714425274 0.0016015003250999193 1.4432603887446622 0.002019660781853225 0.039332739417137136 0.0027481287161130914 0.0010397661539727821 0.0007478670591273426 1.4397291521566395 0.0017827441655467223 0.03851289666455652 0.0028588323935083296 0.0030073502352870236 0.0021717633264590175 1.5160658362961312 0.0055980947222974515 0.04114517652767496 0.005132179300651645 0.004015332192490806 0.002892595649665225 3.0353522852260943
2.262 0.0015567775322725985 0.0387933204415833 0.002680869072485153 0.0022362566313652464 0.0016154600158518923 1.4331374444505256 0.0020188982598104417 0.039325013768222575 0.0027033336150654123 0.0010721110027146193 0.0007711744293888268 1.4406566896528445 0.0018160357098396546 0.03851722673001411 0.0027915450004511624 0.003020832979336434 0.002181859137170639 1.5074436561036184 0.0055179922451290995 0.041096844602272316 0.005230327549460499 0.003942885276333494 0.002840664606797463 3.177905602632107
2.272 0.0015808969214857094 0.03879323637835649 0.0026201478621341264 0.0022526559417972276 0.0016275154110688512 1.4246304838014634 0.0020179892328928088 0.0393165613271157 0.0026597634586685865 0.0011021243304375965 0.0007928079149832105 1.4416663096923754 0.001844546584020631 0.03852102777428433 0.0027286031145794974 0.0030316886323696647 0.002190038013838828 1.501587782068197 0.005439410441578943 0.04104728302297476 0.00532322614869077 0.0038718673369076595 0.002789669782556976 3.3193121583727847
2.282 0.0016009663385798043 0.03879247723593536 0.0025632943321813612 0.0022661631230714587 0.001637472297686942 1.418557696409474 0.0020164451131647236 0.03930732284625693 0.0026180122036609625 0.0011292041527159696 0.0008123338710806577 1.4433954080918108 0.0018681326959468854 0.03852420956909916 0.0026706216395710005 0.0030397490150325195 0.0021961774019340677 1.4993235778840264 0.005362454800843299 0.04099653383076772 0.005410985748369972 0.0038024545008755947 0.002739745619890336 3.4595971835046053
2.292 0.0016167796230694977 0.03879096965936999 0.0025108386996965035 0.0022766061162542354 0.0016452060322029373 1.4156704776974605 0.002013861373012107 0.03929724312307203 0.0025785914920524186 0.001152924058004203 0.0008294459485269106 1.4464569565720464 0.0018867664652899522 0.03852669024200306 0.002618061506884107 0.0030449252396518357 0.0022002119197349905 1.501367884836121 0.005287188041168306 0.04094463067778889 0.00549378303411831 0.003734764876901998 0.002690986745765257 3.598838358243504
2.302 0.0016282588276197627 0.038788648182296215 0.0024631612503002347 0.0022838980613815647 0.0016506534734710024 1.4166163537917342 0.0020099235282273926 0.03928627207069355 0.002541910667287874 0.001173001596392212 0.0008439423234118934 1.4514145735937174 0.0019005267732949125 0.03852839715563631 0.0025712084672215056 0.0030471988163053372 0.002202126971464336 1.5082901617384437 0.005213635430132267 0.040891600053516934 0.005571841825048281 0.003668861704730004 0.002643450016608835 3.7371401295229734
2.312 0.0016354422499182263 0.038785456086743976 0.0024204749888626664 0.0022880329408750018 0.0016538095459481244 1.4218892236475775 0.0020044097170549336 0.039274365748268335 0.002508260717541996 0.0011892846001413 0.000855715273038802 1.4587430595010664 0.0019095887174266856 0.03852926767274964 0.0025301583042495364 0.003046617238473733 0.002201955345990414 1.5204638122296703 0.005141791466915124 0.04083746270997298 0.0056454154974072525 0.0036047616936587287 0.002597160124402304 3.8745957500088233
2.322 0.0016384714431617522 0.038781346136028884 0.0023828190663483986 0.0022890848726292326 0.0016547263077171656 1.4317806695908728 0.0019971893657895626 0.03926148730591233 0.0024778052874030415 0.0012017488262049264 0.000864748700245955 1.46878489078469 0.0019142117126937546 0.03852924976910208 0.002494823605792548 0.0030432918970837914 0.0021997754107026765 1.5380348117150406 0.005071627401144698 0.04078223522731637 0.005714771313702202 0.003542448402321177 0.002552118705164805 4.011252717384891
2.332 0.001637575394226846 0.038776281136926494 0.0023500659066858654 0.0022872041557869616 0.00165350990645601 1.4463547440396947 0.0019882169874815454 0.039247607791157886 0.0024505817079194074 0.0012104927516896674 0.0008711139814059245 1.4817225468818485 0.0019147249488553968 0.03852830246916869 0.002464938212274051 0.0030373936578267763 0.002195707800022432 1.5608993627006624 0.005003098501899384 0.040725931627700655 0.005780178061087366 0.0034818865085261917 0.0025083141298632506 4.147100481125796
2.342 0.0016330511095210781 0.038770234312142604 0.0023219480519844383 0.002282604631601468 0.001650311690618939 1.465468899779881 0.001977520767187539 0.03923270678273142 0.002426513162441648 0.0012157180662836962 0.0008749561844731404 1.49758263116995 0.0019115094689526018 0.03852639608699097 0.0024400899046972437 0.0030291419346977345 0.002189907737063618 1.5887380355818947 0.004936149913458851 0.04066856494374096 0.0058418981818375935 0.0034230314418862316 0.0024657281503793873 4.282088290660103
2.352 0.0016252418886739404 0.03876318951033971 0.002298086718394923 0.002275542949316844 0.0016453137621963772 1.4888207725267866 0.0019651869042435453 0.03921677285397768 0.002405432235991734 0.001217695521958305 0.0008764701742412308 1.516274252493704 0.001904977914986585 0.03852351229950979 0.0024197701754566105 0.003018787567519376 0.002182553101632541 1.6210918262041147 0.004870720459993403 0.04061014868175628 0.005900184381039385 0.0033658314550671095 0.002424337296303814 4.416164121318889
2.362 0.0016145157970359444 0.03875514130820949 0.002278031291432508 0.002266295781731026 0.0016387129702658079 1.5160173471085547 0.0019513423151162788 0.03919980391198148 0.0023871096025543143 0.001216726912630076 0.0008758737468531487 1.5376421951751675 0.0018955550190559774 0.03851964413029235 0.0024034123607983124 0.0030065948052407625 0.002173831782842446 1.657431448778021 0.004806744619486659 0.04055069817008182 0.0059552792522845665 0.003310224061523008 0.0023841102450503156 4.5493158527041455
2.372 0.0016012474060489057 0.038746095068931855 0.0022613015921108003 0.0022551428045120034 0.0016307086712900555 1.5466387589038202 0.0019361390092995272 0.03918180747842768 0.0023712801965784743 0.001213117164940462 0.0008733873633947873 1.5615090530005733 0.0018836614915261386 0.03851479590832662 0.0023904271664642015 0.0029928281144319634 0.002163932215235707 1.6972128278740541 0.004744153591149817 0.04049023182063217 0.006007415667621566 0.0032561323202222256 0.0023450048980086587 4.6815993475383175
2.382 0.0015858050016072727 0.03873606699876882 0.0022474141021403635 0.002242359783953255 0.001621497363817033 1.5802655188682682 0.001919742244120539 0.03916280094826398 0.0023576634054822453 0.0012071648605159427 0.000869226436588289 1.587693455919997 0.0018697026220544806 0.03850898322868181 0.0023802364278285946 0.002977746501386394 0.002153039032827702 1.7399130535013692 0.004682876535986816 0.04042877233749593 0.006056816013451923 0.003203466090487438 0.0023069687530586753 4.813148685117181
2.392 0.0015685430747358468 0.03872508418949459 0.002235896357683327 0.0022282192550534246 0.0016112726677977485 1.6164794256097277 0.0019023228796475498 0.03914281182158505 0.002345974596499523 0.0011991678790339722 0.0008636042434226743 1.6160049453951513 0.0018540614440175226 0.0385022329020413 0.002372292239724273 0.002961603314015304 0.0021413325924112304 1.785037856522103 0.004622842625784132 0.040366347880333636 0.00610368958815736 0.003152129486718189 0.0022699435580332667 4.94417055226589
2.402 0.0015497980944290878 0.03871318459534931 0.0022262979922545445 0.002212991868821188 0.0016002260406603604 1.6548609942795498 0.0018840527718809398 0.03912187786796921 0.0023359309010474345 0.001189432041133944 0.0008567373850973183 1.6462308029228527 0.0018370948832888998 0.03849458284439224 0.002366087698643884 0.0029446462472583414 0.0021289888467058327 1.83211939258697 0.004563983811069873 0.04030299315277438 0.0061482288414773 0.0031020313475140925 0.0022338721909088105 5.074923909195034
2.412 0.0015298854285508631 0.03870041689246857 0.0022182000495394342 0.0021969426073640075 0.0015885442516574983 1.6949947347092422 0.0018651014229122617 0.039100047171085534 0.002327255909348025 0.0011782711515817665 0.0008488458439863337 1.678130918003945 0.0018191310780715864 0.03848608185415352 0.0023611661994064146 0.0029271131412601497 0.0021161765269599522 1.880720282079173 0.0045062376843348715 0.04023875036238923 0.006190605840033388 0.0030530938179969998 0.0021987044639291964 5.2056844025116575
2.422 0.0015090965538310378 0.038686840198786085 0.0022112203254964526 0.0021803210850654983 0.0015764029533081674 1.7364805096950002 0.0018456328591517084 0.03907737802388823 0.0023196840796917933 0.0011659954295332364 0.0008401453787385032 1.711444485840139 0.00180046714619443 0.03847678925434883 0.0023571236865636107 0.002909223258700709 0.002103051318579388 1.9304379978747768 0.004449549777597134 0.04017367000340627 0.006230970082075532 0.0030052560535306565 0.002164399769611227 5.336698672828878
2.432 0.0014876970289278177 0.038672523663324625 0.0022050171380996377 0.0021633502210308656 0.0015639591256624765 1.7789490984079657 0.0018258029346260528 0.03905393867818441 0.0023129641922211546 0.001152894902993951 0.0008308365020648376 1.7459039601933892 0.0017813678531664327 0.0384667744096125 0.0023536058084936183 0.0028911681091757196 0.0020897497087794697 1.980908641725024 0.0043938750419487355 0.04010781144080839 0.006269447891034037 0.002958473691464754 0.0021309269148722595 5.468144361228643
2.442 0.001465926300203868 0.038657545949385905 0.002199290206439797 0.0021462190642380745 0.0015513462428919827 1.8220748760162113 0.001805757956634476 0.039029806973012345 0.0023068608253329023 0.0011392279492181137 0.000821096803169929 1.7812491728579476 0.0017620659663760852 0.03845611614054355 0.002350311750118597 0.0028731062412111637 0.002076385457854736 2.0318207074703007 0.004339178766023422 0.040041243305483275 0.006306142778833832 0.0029127171560548175 0.0020982631170241377 5.600114840285713
2.452 0.0014439998506420464 0.03864199462925399 0.0021937753044362716 0.002129082906265588 0.0015386742775306543 1.865577715278204 0.001785635266571368 0.039005069864432085 0.0023011533043426546 0.00112522095589677 0.0008110805834525779 1.8172359805936986 0.0017427646293194038 0.03844490205301679 0.002346991767742892 0.0028551638546908302 0.0020630499499204305 2.0829206725133744 0.004285437431014541 0.03997404372601396 0.0063411359222293 0.002867971515769604 0.0020663939001491906 5.7326344977147485
2.462 0.00142211303335722 0.038625965489421814 0.002188239159538308 0.002112069448712709 0.001526033702707869 1.9092192936582684 0.0017655655067200485 0.038979822862587526 0.0022956329488889302 0.0011110773495797074 0.0008009245467727319 1.8536366068883106 0.0017236411760897258 0.03843322778256587 0.0023434335658116374 0.0028374401539480376 0.002049815700338613 2.1340008149436733 0.00423263984980688 0.039906300418337703 0.0063744862644149886 0.0028242384168899876 0.0020353141575266045 5.865687791714061
2.472 0.0014004454418204695 0.03860956173901508 0.002182477379657653 0.0020952869939822485 0.0015135007317887907 1.952794633682307 0.0017456756153636838 0.038954169368652244 0.002290099900570443 0.0010969895241488689 0.0007907551033190309 1.8902304707218762 0.001704851293642758 0.03842119614392787 0.0023394527300823658 0.002820014476283576 0.0020367409872896532 2.1848830850689733 0.004180788593601339 0.039838110640060674 0.006406230295743235 0.0027815388401007573 0.0020050294915309676 5.9992330613505995
2.482 0.0013791651709933418 0.03859289312328021 0.0021763077062599986 0.0020788316647857895 0.0015011417576980255 1.9961090565597126 0.0017260917586452637 0.03892821990776525 0.00228435985388476 0.0010831486754286366 0.0007806939292802745 1.9267860437671434 0.0016865329539558118 0.03840891618693682 0.002334895423584142 0.0028029527994388273 0.002023873960680676 2.235408118478302 0.004129901507104118 0.0397695810076628 0.006436381761809106 0.002739915551215325 0.0019755571166742377 6.1331844019841935
2.492 0.0013584333663161283 0.03857607496066104 0.0021695600256822203 0.0020627935962192214 0.001489017020999385 2.0389480289480804 0.0017069423003189272 0.03890209127186236 0.002278219603493589 0.0010697526763972596 0.0007708620752992057 1.9630376844128774 0.0016688107252575291 0.038396502184421887 0.002329632835715451 0.002786313379694746 0.0020112561000245727 2.2854106247948915 0.004080013236550309 0.0397008271805903 0.006464931242365584 0.0026994356185888854 0.0019469267286188027 6.2673742295881025
2.502 0.001338410223491016 0.03855922713559758 0.0021620686064082835 0.002047263621582884 0.0014771847178123253 2.081057134996507 0.001688361690130905 0.03887590560283476 0.002271479612252807 0.0010570154244429358 0.000761385361989473 1.9986644740877593 0.0016518014727027052 0.038384072586678926 0.0023235441058119376 0.0027701525565588464 0.001998925855410092 2.334688438247136 0.0040311769997252375 0.03963197343045673 0.006491845104061042 0.00266019440109959 0.0019191825042111548 6.401529983053582
2.512 0.0013192630707618929 0.03854247307542642 0.0021536613704280076 0.0020323409211830176 0.0014657061440859762 2.1221335256849243 0.0016704958951813398 0.03884978944543546 0.002263922905119567 0.0010451791652274901 0.0007524026580994954 2.0332778027003915 0.0016356216094945942 0.03837174896498849 0.002316500892161467 0.002754530997295381 0.0019869228631374278 2.382990356832078 0.003983466932473851 0.03956315212086786 0.006517063354871305 0.002622321631026095 0.00189238687766511 6.535290307081217
2.522 0.0013011750323559171 0.038525938714233245 0.0021441434742164637 0.0020181394698319563 0.0014546507081230709 2.161824268117178 0.001653508468870562 0.03882387277690939 0.002255302543525948 0.0010345257355490146 0.0007440749227844444 2.066420503827656 0.0016203943987028798 0.03835965494283737 0.0023083601432053393 0.002739518724893982 0.0019752918322334476 2.430029596175397 0.003936980940504953 0.039494503111476745 0.0065404967454055175 0.002585988040385557 0.0018666252476131 6.668254385522731
2.532 0.0012843501224788542 0.03850975141362491 0.002133286096290486 0.002004789369712392 0.0014440983745004144 2.199735489486358 0.001637584324019251 0.03879828798871136 0.0022453334370826756 0.0010253784724404997 0.0007365899561049123 2.0975765711570964 0.0016062541084698888 0.038347915087601166 0.002298955182538743 0.0027251961371099944 0.0019640843577965325 2.475498526091127 0.0038918431287438644 0.03942617307058384 0.006562024764802969 0.0025514091675432273 0.0018420095465992146 6.800031398784626
2.542 0.0012690095398784798 0.03849403879611581 0.0021208328153867776 0.001992430119429382 0.0014341375730696473 2.235456654607737 0.001622927162328375 0.03877316877580211 0.002233695751473104 0.001018087738613881 0.0007301583017690069 2.1261905510367525 0.0015933431094599174 0.03833665371962123 0.0022880939618444007 0.002711648990250405 0.0019533572850030947 2.5190821881973346 0.0038482040590693974 0.0393583146507001 0.006581497120114341 0.0025188430468224047 0.0018186786653076742 6.9302611083983345
2.552 0.001255375707116477 0.0384789274628493 0.002106522852260631 0.0019811961408119374 0.00142485854902001 2.2685944317197575 0.001609747479628991 0.03874864889691959 0.002220054678988948 0.0010129993593880518 0.0007249994214095385 2.1516985779178315 0.0015817995464583125 0.03832599361057468 0.002275581501635101 0.0026989577392788062 0.0019431676800608932 2.5604882408626564 0.003806236939232231 0.03929108547226248 0.006598741017936018 0.0024885804202053265 0.0017967949729448512 7.058608276494998
2.562 0.0012436448333469664 0.03846454160552357 0.0020901255265232707 0.0019711982206702477 0.001416344061017444 2.2988135628370068 0.0015982411732928484 0.038724860804922996 0.0022040956189302375 0.001010412640327043 0.00072132135466516 2.1735737774664616 0.0015717367853347805 0.0383160545858867 0.0022612604441643743 0.0026871841413336193 0.0019335659483564686 2.5994931163064576 0.0037661287200359385 0.039224646883175014 0.006613574859401045 0.0024609285225195665 0.001776537560999261 7.184761610834914
2.572 0.0012339537369702878 0.03845100156521876 0.0020714823358578263 0.0019625058501944984 0.001408659957821801 2.3258879866924658 0.0015885627282993691 0.038701934192712686 0.0021855673559066525 0.0010105385371083839 0.0007192988557844495 2.1913826721387855 0.0015632196119978667 0.038306952091356844 0.00224504638458917 0.002676358989391575 0.0019245891277384231 2.6359838615649767 0.0037280667306009855 0.03915916250830663 0.006625826479815549 0.0024361909017214826 0.0017580933587012144 7.3084622020849705
2.582 0.0012263499372831082 0.038438422418824544 0.0020505477866834157 0.0019551344199651927 0.0014018474195271926 2.3497528339399767 0.0015807997273977086 0.038679994533190695 0.002164321844530729 0.0010134674611500516 0.0007190539797636759 2.2048388878961345 0.0015562439771866924 0.038298795805376276 0.0022269578869202346 0.0026664737928572186 0.0019162556705882225 2.669996840645411 0.00369222314742548 0.039094796650884785 0.00663535204708982 0.0024146457914287957 0.0017416468617496323 7.429549927313007
2.592 0.0012207736401342053 0.038426912672241846 0.002027412465635727 0.00194903904546414 0.0013959174729578875 2.3705303346438424 0.001574955465781167 0.03865916169498601 0.002140340277538086 0.0010191520927212059 0.0007206410704868325 2.2138362311567206 0.001550726194042032 0.03829168837172535 0.0022071368567721885 0.002657477496545323 0.0019085620964094433 2.7017403518620973 0.003658740419863018 0.03903171263328999 0.006642051250843741 0.0023965250761945308 0.0017273687143452433 7.54798544703433
2.602 0.0012170561205690808 0.03841657310973264 0.0020023034585046184 0.0019441149337823896 0.0013908477437494656 2.3885191889625617 0.0015709436716619374 0.038639548690418 0.002113740346543467 0.0010274065159536654 0.0007240371025871877 2.218451797110846 0.001546504281794641 0.038285724299214216 0.0021858484436355434 0.002649277965670145 0.001901481405103125 2.7315808047173946 0.0036277203473603276 0.03897007115794485 0.006645875716231448 0.0023819958393949906 0.0017154036232381001 7.6638156603005525
2.612 0.0012149333304368618 0.03840749580927907 0.0019755690166596996 0.0019402033900716678 0.0013865815452377198 2.404162144981285 0.00156859519871221 0.03862126057445685 0.0020847658074292937 0.001037920486555614 0.000729138634504175 2.218926325732805 0.0015433500188231086 0.03828098903517136 0.002163462490551333 0.0026417472690279426 0.001894963123115805 2.7600004403257707 0.0035992180993569666 0.03891002873823669 0.006646829947261256 0.0023711468975364295 0.0017058590224044714 7.777098622474143
2.622 0.0012140693024940397 0.03839976330616664 0.0019476527124627305 0.0019371023769572124 0.0013830297075663929 2.418011155614158 0.0015676731494299974 0.03860439348310303 0.00205376422493774 0.0010502860404840466 0.0007357667684788063 2.215640938032345 0.0015409873617467861 0.038277558191463994 0.002140423254360716 0.002634729758739914 0.0018889350947854768 2.787550922282347 0.003573240863153832 0.03885173621455642 0.006644966328101042 0.002363982696933849 0.0016987966289469096 7.887846330611062
2.632 0.0012140827578187617 0.03839344787966878 0.0019190631347312573 0.0019345801074851187 0.001380075220223759 2.4307057376401597 0.00156789164152127 0.03858903378840959 0.0020211605192895217 0.0010640318853579486 0.000743680115064428 2.209106121078671 0.0015391123780877148 0.03827549689499125 0.0021172203594356136 0.0026280518887672843 0.0018833070365065216 2.814831704512817 0.0035497497675800126 0.0387953373490972 0.006640376817778858 0.0023604256407329365 0.0016942286146857967 7.996036270092196
2.642 0.001214571911312268 0.0383886109451542 0.001890344617570811 0.0019323894984367223 0.0013775798869857078 2.4429645116309704 0.001568934350613023 0.038575257353485756 0.001987432082435634 0.0010786593913248823 0.0007525932539186997 2.1999620008434593 0.001537411350897033 0.0382748592449106 0.002094360148377629 0.00262153227374412 0.0018779752585781227 2.842485886703148 0.0035286635681352546 0.03874096749005465 0.0066331837589517564 0.0023603255863947747 0.0016921185739510757 8.101685255181943
2.652 0.0012151351469642364 0.038385302544778614 0.0018620523608707895 0.0019302811970398062 0.0013753915833429955 2.4555749538211744 0.0015704708756180306 0.0385631288826231 0.001953087599065923 0.0010936739662668643 0.0007621964751694802 2.1889736388919485 0.0015355757500634766 0.038275687870360356 0.002072337988294971 0.0026149904424649993 0.0018728275715974693 2.8711917801349434 0.0035098630417981624 0.03868875230374749 0.006623531220452281 0.002363473245801539 0.0016923858131419752 8.204921073062483
2.662 0.001215387318916236 0.03838356093563396 0.0018347315779030171 0.0019280137420196852 0.0013733509370403723 2.4693639899648696 0.0015721705111824322 0.03855270136785541 0.001918649066280727 0.001108607954062548 0.000772173117790154 2.1770059349407056 0.001533314105075904 0.038278013586070775 0.00205161936421851 0.002608253426659573 0.0018677476482489863 2.9016395852892574 0.003493195607859342 0.03863880658046408 0.006611577296969355 0.0023696138458495484 0.0016949108722453512 8.305983728276049
2.672 0.0012149721441164238 0.038383412272378806 0.0018088974167463812 0.0019253608807944492 0.0013712971696299059 2.485144739446164 0.0015737135429411825 0.03854401563108204 0.0018846359086315053 0.0011230348380178905 0.0007822131085897347 2.1649786548594654 0.0015303611688372205 0.03828185514115015 0.002032625272522322 0.0026011603998552916 0.0018626188122601636 2.934484973177651 0.003478479990999152 0.038591233120863024 0.006597487292385639 0.0023784588009103467 0.001699540895832067 8.405145960382734
2.682 0.0012135708927663083 0.03838487037726664 0.0017850173942399986 0.0019221171420838654 0.0013690736227951637 2.503659119861553 0.0015748000093098859 0.03853709995657564 0.001851550768309322 0.0011365772134430381 0.0007920234260982716 2.1538177415858235 0.0015264844862513118 0.03828721905345176 0.0020157162974502913 0.002593566294313435 0.0018573277535687718 2.970290852460062 0.0034655107582186114 0.038546121707734825 0.006581427688874698 0.002389695155069537 0.001706094721758944 8.502610672713935
2.692 0.0012109073882215873 0.03838793659342157 0.0017634988401275477 0.0019181026280318363 0.0013665333945665258 2.5255400018087584 0.0015751557202766126 0.03853196981056898 0.0018198672813644512 0.0011489112467460616 0.0008013366403890515 2.144420192986012 0.0015214882621953166 0.038294099524821615 0.0020011815470831 0.0025853451097384945 0.0018517685072821765 3.0094898679980218 0.0034540625248399223 0.038503548170050854 0.006563560898397649 0.0024029937485284267 0.0017143682698453747 8.598457616810936
2.702 0.0012067497290367297 0.03839259972894753 0.001744679382886501 0.0019131669244576018 0.0013635446707201632 2.551296716322312 0.0015745356332534982 0.03852862765530714 0.00179002001083974 0.0011597687187904113 0.0008099176015025731 2.1376362736955836 0.0015152147420916813 0.038302478444515446 0.0019892359023205575 0.0025763927461692473 0.0018458463383005809 3.0523812531494685 0.003443893735562009 0.038463573555779736 0.0065440407147158925 0.002418016924938664 0.001724140564681831 8.692659722458373
2.712 0.001200909853214077 0.038398836112828294 0.0017288192169012144 0.0019071911836652463 0.0013599946581335889 2.5813122854342643 0.001572725302292956 0.038527062878850354 0.0017623956932042366 0.0011689362269232256 0.0008175672983365268 2.1342577911770775 0.0015075439465392394 0.03831232550242373 0.0019800178692232903 0.0025666285414808524 0.0018394806465199577 3.0991390870338478 0.003434750159336334 0.03842624344261826 0.006523008144945149 0.002434425764506817 0.0017351800087845623 8.785122349694221
2.722 0.0011932424588592017 0.03840660978994181 0.0017160957079639595 0.001900087753360912 0.0013557913007675 2.6158391807222348 0.001569541514758017 0.038527251869561525 0.001737324079524822 0.0011762512489030042 0.0008241231997946682 2.1349983223760747 0.0014983929268186894 0.03832359843973773 0.001973586745355692 0.00255599495582293 0.0018326062235317182 3.1498118101406947 0.003426368391776487 0.03839158742295894 0.006500587147996398 0.0024518863305736005 0.0017472501491305674 8.87568399074417
2.732 0.001183644482320126 0.03841587287761465 0.0017065988075172702 0.0018917980542590656 0.0013508631010040809 2.6549882376517493 0.0015648330249914124 0.038529158259746316 0.0017150670074823336 0.0011815963549625327 0.0008294569014761037 2.140462254277978 0.0014877154530319409 0.03833624345922576 0.001969923936544277 0.0025444559088715355 0.0018251730889989402 3.204315995652707 0.0034184795719268183 0.038359618795346356 0.006476879956040288 0.002470074683815038 0.0017601144850877993 8.964070740950337
2.742 0.0011720554299540322 0.03842656609228733 0.0017003260744841392 0.001882290602548472 0.0013451584634354774 2.6987199703026743 0.001558481582069911 0.03853273334857732 0.0016958060068805211 0.001184894254628541 0.0008334712863286994 2.151112839750875 0.0014755023586352722 0.03835019580386314 0.0019689357463625384 0.002531995268226441 0.0018171460190919587 3.2624359115739 0.0034108132291504286 0.038330334481176474 0.006451962070378569 0.0024886810070486117 0.0017735404668531496 9.04986430302256
2.752 0.0011584579321294143 0.03843861943966788 0.0016971799722810565 0.0018715610317600751 0.0013386461047280526 2.746854774594533 0.0015504027181255868 0.038537916698599746 0.0016796306719624907 0.001186106081630954 0.0008360993918965072 2.1672519504336294 0.001461782014283841 0.03836538049698249 0.0019704544134727274 0.0025186169715110634 0.0018085049829355837 3.3238420059133884 0.0034031008960312965 0.038303715170311226 0.006425877445153589 0.0025074133738363304 0.0017873031095945611 9.132550384357856
2.762 0.0011428775189017593 0.03845195305256424 0.0016969706383179709 0.0018596346083859842 0.0013313171098571863 2.799103874576552 0.00154054550294725 0.03854463689080773 0.001666530893236302 0.0011852333464396178 0.0008373057029077591 2.1890135423592345 0.0014466200309387358 0.038381713226122265 0.0019742427632298285 0.002504347139125887 0.0017992469061482777 3.388133933179459 0.0033950790690131178 0.03827972569029268 0.006398634530805208 0.0025260012625230115 0.0018011883822283785 9.211644388601421
2.772 0.0011253809343277485 0.03846647815884761 0.0016994248062706736 0.0018465700089768523 0.0013231878865198248 2.855100939686501 0.001528890803741947 0.03855281242260525 0.0016563952654908886 0.001182321742086436 0.0008370887881779532 2.216360165933705 0.0014301175197469112 0.03839910135015098 0.001980004784024841 0.0024892371375349162 0.001789388112250382 3.4548848218055537 0.0033864913120408525 0.038258315592810496 0.006370203674648595 0.0025441983158457754 0.0018149960675152802 9.286809109879767
2.782 0.0011060729665979434 0.038482098163722785 0.0017041997862267168 0.001832462170690806 0.001314302484334232 2.914411831392961 0.0015154482164050369 0.038562352736435095 0.0016490161826761766 0.0011774639845585648 0.0008354833161434626 2.249071689509671 0.001412407812124985 0.03841744501168255 0.001987399528495248 0.002473365784097324 0.0017789661662742503 3.5236547484405625 0.003377089625797284 0.03823941995336161 0.006340516035949912 0.0025617836744501266 0.0018285416233112454 9.357872491764475
2.792 0.0010850922835002699 0.03849870983064759 0.0017109008554296549 0.0018174422443188846 0.0013047328540641153 2.976523817294027 0.0015002522912868732 0.03857315936765852 0.0016441005044910669 0.0011707994107499752 0.0008325598112162867 2.2867313987581577 0.001393652019623455 0.03843663833829608 0.001996056314919854 0.0024568390708888253 0.001768039942726847 3.5939725718072886 0.0033666354260186186 0.03822296037883651 0.006309463921773495 0.002578561585684093 0.0018416568234001123 9.424742411559667
2.802 0.0010626068393488162 0.038516204541627554 0.0017191001038761933 0.001801673561576623 0.0012945762571849892 3.040844930251982 0.0014833586827703157 0.03858512719490377 0.0016412840968138942 0.0011625091986328447 0.0008284213432727301 2.3287335786027965 0.00137403393749782 0.03845657071382766 0.002005589801732104 0.0024397865815933622 0.0017566873124331148 3.6653237203135363 0.0033549004691046046 0.03820884620965763 0.0062769024293432805 0.002594359461091709 0.0018541892923788072 9.487320516502155
2.812 0.0010388091314899749 0.03853446961189285 0.0017283550714394145 0.0017853433418746146 0.001283949629109384 3.1067488900276907 0.0014648404938581426 0.038598145766825576 0.001640148964715245 0.001152806774362379 0.0008231968561505086 2.3743380294589755 0.001353754598208909 0.03847712809591207 0.0020156144169647563 0.002422354535236958 0.00174500039484854 3.737188776235066 0.0033416678852729196 0.038196975890488385 0.006242652430618476 0.0026090246579963537 0.0018660011107161163 9.545529327354048
2.822 0.0010139112509626907 0.03855338962979518 0.0017382263315494511 0.0017686504518018688 0.001272981109588018 3.173668547750829 0.0014447847065204294 0.03861210067184787 0.0016402423661523436 0.0011419232594509806 0.0008170310254618771 2.422771705260155 0.0013330264905349308 0.03849819435113021 0.0020257576133823605 0.002404695887048383 0.0017330786711050406 3.8091367688278663 0.003326733292244034 0.03818723847247303 0.0062065050671358014 0.0026224200606443054 0.001876966497502322 9.599457322541259
2.832 0.000988139593299005 0.03857284779271594 0.001748293769903351 0.0017517903730597272 0.0012617995314381627 3.2411928875696083 0.0014232885039594562 0.038626874916659844 0.001641097481293288 0.0011300887356604102 0.0008100711609628008 2.4733405982773813 0.0013120673348616634 0.03851965257766842 0.0020356712792663997 0.002386958517231399 0.0017210206663567714 3.880918745182718 0.003309905907248966 0.038179515205543045 0.006168227880777483 0.0026344186117597227 0.0018869686150258015 9.64948765418093
2.842 0.0009617293431308283 0.038592727213590236 0.00175817134181428 0.00173493997423127 0.0012505236736689617 3.3091022602924385 0.0014004555653315755 0.038642350285066476 0.0016422547705973061 0.0011175124075728422 0.0008024532955788688 2.525496890920963 0.0012910934651595189 0.038541386388533494 0.0020450417990977845 0.0023692735237680796 0.0017089156075650188 3.9524872043221397 0.0032910096750161143 0.03817368118223466 0.006127572477888797 0.0026448977381293235 0.0018958961191699246 9.696244448381524
2.852 0.0009349192426206336 0.03861291217780719 0.0017675198497124041 0.0017182461293625867 0.0012392541288814335 3.377309646585113 0.0013763928337978603 0.03865840865705205 0.0016432825436020493 0.0011043675242491365 0.0007942915923380781 2.5788280336141383 0.0012703132194939466 0.038563281134615685 0.002053599550988118 0.0023517465755958722 0.001696837147642835 4.023910593000727 0.0032698845927585708 0.03816960700118605 0.006084283335944436 0.0026537357977433553 0.001903640964481091 9.74031767284494
2.862 0.0009079474218493231 0.03863328933398958 0.001776057175760932 0.0017018222681842567 0.0012280706886764919 3.445742192313841 0.0013512085096057565 0.038674933273376066 0.0016437950608007479 0.0010907877637139339 0.0007856758055423659 2.632984335844545 0.0012499210415093422 0.03858522505292849 0.0020611272377388155 0.002334455183995669 0.001684841200589859 4.095229513749826 0.003246388515185746 0.03816716042412686 0.0060381071716756225 0.0026608132123861483 0.0019100993924499466 9.781917748931688
2.872 0.000881049015426985 0.03865374880318521 0.0017835655809731277 0.0016857544976515318 0.0012170364270908827 3.514243410394106 0.0013250119070119903 0.038691809931073545 0.0016434669285696347 0.0010768786109966288 0.000776679266308756 2.687601840495717 0.0012300930243181179 0.03860711032828459 0.0020674651683966296 0.0023174528932242756 0.0016729686252334108 4.166349545778807 0.0032203996946528943 0.03816620800185791 0.0059888022801641 0.0026660199050421826 0.0019151772962658661 9.820698039785022
2.882 0.0008544558952659487 0.03867418518986476 0.0017898959943772697 0.0016701145458038955 0.0012062065438658257 3.5825609835497803 0.001297915374149878 0.03870892809117552 0.001642043360988813 0.001062740532745268 0.0007673750767501625 2.7422746483544143 0.0012109843220613143 0.03862883405580544 0.002072513067534309 0.0023007782282265087 0.0016612512435917064 4.237042306248687 0.0031918201733736272 0.03816661664294138 0.005936147388731407 0.0026692681292694587 0.0019187993342774457 9.855876976896552
2.892 0.0008283982444625319 0.038694498476498855 0.0017949693907100292 0.0016549727887405553 0.0011956371935003002 3.650415963234308 0.0012700379171617187 0.03872618187553774 0.001639346577889749 0.0010484939573177476 0.0007578534021614338 2.7965862739417777 0.0011927283379155804 0.038650299088803526 0.0020762310841292058 0.0022844634796731853 0.0016497177113434295 4.3070445833502715 0.003160579969704035 0.03816825509612913 0.005879949743085106 0.0026705070693612875 0.001920919216814784 9.886561660782673
2.902 0.0008031070638157055 0.03871459478314053 0.0017987752985387155 0.0016404037922213375 0.0011853889458201864 3.7175806685776505 0.0012415097188151866 0.038743470928346777 0.001635278829688392 0.0010342937037912275 0.0007482311370402584 2.8501590711573646 0.001175437103849625 0.038671414754837416 0.0020786387258385354 0.002268538010843135 0.001638395475510052 4.376158593701451 0.0031266418528774994 0.03817099531629401 0.005820052263839203 0.0026697344334568798 0.001921527767931359 9.91200351046853
2.912 0.0007788161956015416 0.038734386975546924 0.001801367405321111 0.0016264802683419817 0.0011755220026115616 3.783884215545593 0.00121247651202035 0.03876070112104104 0.001629822280838662 0.001020324852932761 0.0007386483680104274 2.90266784031132 0.0011592019630931735 0.03869209742404056 0.0020798067363248375 0.002253023445419752 0.0016273069632617369 4.444246157682048 0.003090006393580483 0.03817471368437079 0.005756339649722393 0.0026670015565491627 0.0019206563035607045 9.931557095235059
2.922 0.0007557621823026282 0.0387537951104366 0.0018028560469630307 0.001613257518574473 0.0011660846850079921 3.849129218484872 0.001183102747253569 0.038777785086325574 0.0016230355336702912 0.0010067812510562066 0.0007292525909969664 2.953802173012065 0.0011440935751414237 0.038712270918044966 0.0020798505953490464 0.0022379225518983662 0.0016164613214588465 4.511117139624878 0.003050716899887699 0.03817929205437551 0.005688743264066516 0.002662411629147228 0.0019183750902172043 9.94435551205802
2.932 0.0007341803497048897 0.03877274671440605 0.0018033969008003027 0.0016007557699421427 0.0011571004884220785 3.9129901139881262 0.0011535726137938396 0.03879464257612184 0.0016150462907711268 0.0009938367199181521 0.0007201778893095316 3.0032200824691486 0.0011301605084723901 0.03873186675640714 0.002078920555633096 0.002223207355963455 0.0016058456666295802 4.576396771844562 0.003008863787470806 0.03818461860471498 0.0056172446029546545 0.0026561137477068533 0.0019147888406493266 9.948975551345255
2.942 0.0007142960092863792 0.03879117690314357 0.001803176231534409 0.0015889490889840104 0.0011485598945718074 3.9750003662277305 0.001124088204664933 0.03881120064846889 0.0016060397723052643 0.0009816223423338532 0.0007115285473307747 3.050560090362375 0.0011174261689490207 0.03875082424840183 0.0020771839986968507 0.002208812757092527 0.0015954203263385768 4.639497707072396 0.0029645878594809437 0.038190588475440226 0.005541877159081349 0.002648296730162441 0.0019100320742382055 9.94342817145145
2.952 0.0006963106813900179 0.03880902835869036 0.0018023932909015774 0.0015777660353107111 0.0011404206170436077 4.03468036020073 0.001094864473869685 0.038827393698855205 0.001596243031049722 0.0009702189772839419 0.0007033735481478916 3.0955414835526995 0.0011058843563295328 0.03876909044825142 0.002074813833345875 0.002194639253321728 0.0015851206438792778 4.699783777424461 0.0029180819373137417 0.03819710417969804 0.00546272652125754 0.0026391854313979764 0.0019042662917017766 9.925603597174662
2.962 0.0006803846752496142 0.03882625119274131 0.001801240617103422 0.0015671011207281556 0.001132615620463892 4.091744497259164 0.0010661211465049795 0.03884316336137702 0.001585906087962223 0.0009596651884346553 0.0006957520524065552 3.138105478771501 0.001095494531105071 0.03878662000376048 0.0020719746093730714 0.0021805637793289616 0.001574864635028916 4.756835092885027 0.002869590374265508 0.038204075789095474 0.005379928612964377 0.00262903956146314 0.0018976789605248292 9.893960971427271
2.972 0.0006666188806018244 0.03884280273074326 0.001799886368333381 0.0015568311362310528 0.0011250646854512225 4.146247047389847 0.001038072362620399 0.03885845831292315 0.0015752815999408682 0.0009499726631520125 0.0006886842256291439 3.178494796220823 0.0010861782585924512 0.038803374933410774 0.0020688070906180562 0.0021664538155536242 0.0015645630394143465 4.810636682247785 0.002819406206234595 0.03821142090803659 0.0052936660721837475 0.0026181525452137117 0.0018904825514385127 9.848032915398115
2.982 0.0006550396598092394 0.03885864725257516 0.0017984599455119516 0.0015468292409145416 0.0011176844348701228 4.198540513895471 0.0010109154198963792 0.03887323401721553 0.001564605324596377 0.0009411386533735238 0.0006821799614862321 3.21718930652911 0.0010778182810161426 0.03881932436563965 0.002065415214170224 0.002152179505981389 0.0015541279964149408 4.8615422396844705 0.00276786600248824 0.038219064468335874 0.0052041628929486395 0.002606847231613025 0.0018829113410493365 9.788403083438084
2.992 0.0006455906876420973 0.038873755719798016 0.0017970469413328917 0.0015369725211095825 0.0011103937098614982 4.249052765403507 0.00098482032935632 0.03888745244341338 0.0015540797786623476 0.0009331488054031649 0.0006762407279798425 3.254707729095149 0.0010702614765424547 0.038834444270045676 0.002061860849932822 0.0021376208425490464 0.0015434782045134507 4.9100157341045785 0.0027153427988903505 0.038226938388773016 0.005111677591856071 0.002595466558338376 0.0018752146102058043 9.716168461752927
3.002 0.0006381345983397319 0.03888810551119297 0.0017956891707632207 0.001527143129872961 0.001103114310939258 4.298010611024988 0.0009599218549034646 0.038901081786122164 0.0015438631055749799 0.0009259708143740132 0.0006708547658654733 3.291384534180249 0.0010633263028890384 0.03884871720048016 0.0020581531254610943 0.0021226699745516037 0.001532540561933651 4.956285435792215 0.002662237738072139 0.038234981151208276 0.005016495324357997 0.0025843596914219336 0.0018676465851706048 9.632257817194828
3.012 0.0006324650023577398 0.03890168017500167 0.0017943861936823588 0.0015172263517140763 0.0010957694721439707 4.345291741888333 0.0009363152469021041 0.038914096201996116 0.0015340643074044096 0.000919545016252752 0.0006659899594627348 3.327262617649322 0.001056814051757202 0.038862132052122696 0.0020542451326426227 0.002107230919158555 0.0015212498925148662 5.0001554639449965 0.0026089711421783796 0.038243137343659146 0.004918919521294193 0.002573866259822232 0.0018604549821406207 9.537076083023727
3.022 0.000628326598438255 0.038914469191046575 0.0017930924756637812 0.0015071098710674087 0.0010882831712319349 4.390509097092908 0.0009140561384322944 0.03892647556596232 0.001524744852343078 0.0009137792414993304 0.000661589674340134 3.362180998782095 0.0010505219583831942 0.03887468381681808 0.0020500290084148514 0.0020912191535860185 0.001509548555296562 5.041093641671246 0.0025559736906638594 0.03825135721211486 0.004819263695188731 0.002564302020524542 0.0018538705575582611 9.430718352065146
3.032 0.0006254397903978299 0.038926467731391586 0.0017917134291435112 0.0014966865699290698 0.0010805820162753353 4.43329374449449 0.0008931642871619431 0.03893820524061402 0.0015159255322603066 0.0009085520570007767 0.0006575746680402122 3.396019275829936 0.0010442563684369465 0.03888637332233632 0.002045378778558145 0.002074563601145555 0.0014973878058508608 5.0786457110720065 0.002503678207358622 0.038259596249746425 0.004717844037983164 0.0025559484485518846 0.0018480994914777734 9.313607938500446
3.042 0.0006235252792227106 0.03893767640234866 0.0017901267576605115 0.0014858601410582734 0.0010725992720295437 4.473648309856573 0.0008736302410661456 0.038949275847326784 0.0015075966304054574 0.0009037235641119882 0.0006538506327804788 3.4289571464005153 0.001037843997151447 0.038897206936295045 0.002040198735998644 0.002057210790959174 0.0014847307894847266 5.112890053829798 0.002452512344399725 0.03826781483818722 0.004614973290101406 0.002549047041317299 0.0018433192108133732 9.187115410983152
3.052 0.0006223243184886639 0.038948100948922905 0.0017882223492288998 0.0014745517999350888 0.0010642798092496523 4.512145433133447 0.0008554236976753869 0.03895968302704692 0.001499729173710307 0.0008991494613884222 0.0006503183476987175 3.4615838351917465 0.0010311404879230876 0.03890719623029813 0.0020343803100731366 0.00203912884183427 0.0014715554969591505 5.1444925614479695 0.0024028922468251144 0.03827597794357612 0.004510956141366395 0.0025437976151014754 0.0018396771473066012 9.053703530709143
3.062 0.0006216128726769502 0.03895775191768383 0.0017859097484129339 0.001462705510635481 0.0010555840612341185 4.549758838240167 0.0008385022966395094 0.03896942718100859 0.0014922852315331025 0.0008946939526375533 0.0006468831965621732 3.4947708207528825 0.0010240358473932838 0.03891635760226451 0.0020278611352364806 0.002020309630544782 0.0014578564721222068 5.174610445418045 0.0023552171224482765 0.038284054861353535 0.004406086191161363 0.002540359328447094 0.0018372914993337645 8.916431903684703
3.072 0.0006212102136429072 0.03896664428711819 0.0017831108918202915 0.0014502904905600348 0.0010464900341121894 4.587429309651472 0.0008228197416225296 0.03897851318511465 0.0014852252770651039 0.0008902397319435232 0.0006434626485533726 3.5293570940403742 0.001016456843566375 0.03892471186037306 0.002020585837530522 0.0020007686574833997 0.00144364487188067 5.204334183851364 0.0023098645292748085 0.03829201899826864 0.004300644311463266 0.0025388536310167655 0.001836253383264719 8.778057625940624
3.082 0.0006209823317288289 0.03897479706881226 0.0017797790563960324 0.001437301944089581 0.001036994008203954 4.625663924591543 0.0008083323930856955 0.03898695007517327 0.0014785099140144278 0.0008856963168061022 0.0006399925212544864 3.5658043996577664 0.0010083657021467123 0.03893228376164834 0.0020125311219160603 0.0019805431213462555 0.0014289472047235943 5.234247131455956 0.0022671861208748705 0.03829984767711364 0.004194898154862176 0.002539369105390814 0.0018366303254023406 8.640222239787866
3.092 0.0006208406851729893 0.03898223288219807 0.0017758779086698144 0.0014237615365396482 0.0010271110162097534 4.664279217341316 0.0007950037510548902 0.03899475070313649 0.0014720968350859657 0.0008810088084415394 0.0006364335090909809 3.604007391558334 0.0009997559941107496 0.03893910151945387 0.002003699895338525 0.001959689802824089 0.0014138039008869609 5.264183767730006 0.002227503565252411 0.03830752194905745 0.004089102520749537 0.00254196829516469 0.001838471162476123 8.503173554486887
3.102 0.0006207367240489187 0.03898897750474804 0.0017713942877449612 0.001409717696220123 0.001016875183584689 4.7025697288012545 0.000782806668211054 0.03900193136831018 0.0014659401789154398 0.0008761667366447367 0.0006327777674550092 3.6433782584080303 0.0009906470372469977 0.038945196299827844 0.0019940985886319805 0.0019382833155737289 0.0013982681354458017 5.293359645500455 0.002191104396867387 0.038315026400208306 0.003983500298059311 0.0025466956315796808 0.0018418117282533826 8.366173940141117
3.112 0.0006206539369923565 0.03899505941072918 0.0017663317689996343 0.0013952439104958371 0.0010063386214555828 4.7397279797544405 0.0007717235116521284 0.03900851143043144 0.0014599947448129891 0.0008712086601236114 0.0006290524521040289 3.683172796728062 0.0009810767593627138 0.03895060170865399 0.0019837566569490274 0.0019164126352560387 0.0013824034137185231 5.320915667668555 0.0021582376911010474 0.03832234894311153 0.0038783237039767974 0.002553583998559569 0.0018466795659082128 8.228358897632253
3.122 0.0006205992195586697 0.039000509312917646 0.0017606980313380257 0.001380431543968992 0.0009955663493210973 4.775298608079259 0.0007617447432488896 0.03901451291271695 0.0014542206826027645 0.0008662159185637607 0.000625315417557839 3.72287275848127 0.0009710950094441441 0.03895535329773023 0.001972722101011783 0.0018941741725750558 0.0013662786507882298 5.346448179483172 0.0021291096488833135 0.03832948058941721 0.003773795525038441 0.002562656617805292 0.001853095271209902 8.089536975339007
3.132 0.000620594518707877 0.039005359715627096 0.0017545122611189881 0.0013653746378826492 0.0009846253880203912 4.80942870788569 0.0007528665215647165 0.03901996010306986 0.0014485857696780121 0.0008612912349104586 0.0006216399147024827 3.7623953874660865 0.000960758596988395 0.03895948810736708 0.001961048710385606 0.0018716604324157862 0.0013499600314917717 5.370224107946696 0.0021038793882352967 0.03833641520529576 0.0036701300636058417 0.002573921988938445 0.001861068822421475 7.950440265411487
3.142 0.0006206699530009506 0.039009644489707986 0.0017478056678468423 0.0013501488864378856 0.0009735695971637219 4.842697940647552 0.0007450878282902069 0.039024879159727154 0.0014430637398318174 0.0008565251604772085 0.0006180904213956051 3.8019965624414693 0.000950127646426767 0.038963044240825584 0.001948791179458146 0.0018489453671318907 0.0013335004482714693 5.392955751604181 0.002082655383124535 0.0383431492546776 0.003567533537309831 0.0025873626438152205 0.001870591439690705 7.812271838118407
3.152 0.0006208590225181657 0.03901339847577675 0.0017406145698475282 0.0013347919341531957 0.0009624254397357621 4.875625712224747 0.0007384078182476518 0.039029297729128325 0.0014376331024274 0.0008519617862890777 0.0006146978887895597 3.8419352838442618 0.0009392627815700839 0.038966060465243785 0.0019360101212880071 0.0018260705581130297 0.001316929519878179 5.415267088373762 0.0020654930151418026 0.03834968153629385 0.003466203790345711 0.0026029220314378104 0.0018816260933024898 7.675851626053323
3.162 0.0006211953811375564 0.039016657113054715 0.0017329773303125695 0.0013192940050509362 0.0009511852201719819 4.908185223289699 0.0007328236561279096 0.03903324457950549 0.0014322770260707766 0.000847579127760177 0.0006114455978552183 3.8821165372747823 0.0009282236319810646 0.03896857584575149 0.0019227710848419841 0.0018030392433509095 0.0013002492778218552 5.437153621280939 0.0020523936098802162 0.038356012919361505 0.0033663293331075944 0.002620495747790241 0.0018941011500016862 7.540924797956873
3.172 0.0006217106538520879 0.0390194560914421 0.001724936244236702 0.0013036052659433734 0.0009398124296338944 4.93964039166212 0.0007283285633612987 0.039036749248563984 0.0014269825416862829 0.0008432956252852869 0.0006082739048469622 3.921944257067474 0.0009170680650830077 0.03897062940617606 0.001909140008637404 0.001779823154046228 0.0012834391110560495 5.457800722196721 0.0020433051652321535 0.0383621460810031 0.003268087874753858 0.0026399320890756104 0.0019079107432238467 7.406093650105189
3.182 0.0006224331607063818 0.039021831027634284 0.0017165364678072726 0.0012876595338573837 0.0009282588871491142 4.9688103073866685 0.0007249100605327679 0.0390398417065327 0.0014217414207576512 0.0008390027267847041 0.0006051038067296667 3.9604938234415648 0.0009058515015045758 0.03897225981040338 0.0018951843133132673 0.0017563808487358948 0.0012664690129522483 5.475902432579797 0.0020381248056124146 0.03836808524742881 0.003171644594008005 0.0026610429092956615 0.0019229225581804481 7.269442729525779
3.192 0.0006233872214804981 0.039023817164746566 0.0017078264426923946 0.001271406084172131 0.0009164876852289892 4.994616353497537 0.000722548506296508 0.03904255203722459 0.0014165510384392484 0.0008346105967255111 0.0006018699164504547 3.9968993865525015 0.000894626309855505 0.03897350506604264 0.001880974096982383 0.0017326821041518795 0.0012493171661795946 5.4902849703666465 0.002036702854329746 0.03837383594096419 0.0030771503842323363 0.0026836211276982306 0.0019389903844623233 7.129490156781885
3.202 0.000624592332655537 0.0390254490915717 0.0016988584357462656 0.0012548371160944402 0.0009044929424563585 5.016566378040828 0.0007212157892705867 0.03904491013753503 0.0014114148992932065 0.0008300872999359598 0.0005985486500373158 4.030706292985124 0.0008834410963586998 0.038974402249995134 0.0018665811177516621 0.001708729261720483 0.0012319852836407588 5.50044929844989 0.002038848308635997 0.038379404735599296 0.0029847402390109664 0.0027074584993934713 0.001955966841166014 6.985886892421485
3.212 0.0006260620253761475 0.03902676048178204 0.0016896878101505895 0.0012379997725415351 0.0008923083928731512 5.034872395433372 0.000720874177906166 0.03904694543713537 0.0014063418340803098 0.000825474897441608 0.0005951697268550768 4.061957706180205 0.0008723400139987918 0.03897498725945696 0.0018520784799746447 0.0016845670046750597 0.0012145055922505755 5.506699379400045 0.0020443354090359874 0.0383847990238623 0.002894531879500188 0.0027323577651563523 0.0019737120654196765 6.839456209363039
3.222 0.0006278026366059938 0.03902778385668483 0.0016803724726902195 0.0012209884021225775 0.0008800017714712784 5.05015737606788 0.0007214758293655122 0.03904868664495294 0.001401345866798394 0.0008208762485737089 0.0005918066137804399 4.090980668180396 0.0008613620374310526 0.03897529458922749 0.0018375404409275752 0.001660277164616139 0.0011969370583008905 5.5098074700765 0.0020529109031790058 0.03839002679683127 0.0028066247205762863 0.0027581364252745586 0.0019920964133094037 6.691616004871576
3.232 0.0006298121606666231 0.03902855037420781 0.0016709722003410347 0.0012039208462548004 0.0008676577630679596 5.06298685107589 0.0007229627409264579 0.03905016152228185 0.0013964449015356959 0.000816418712750043 0.0005885504444039279 4.118044327870962 0.0008505400678046055 0.03897535713493731 0.0018230414396460432 0.001635961401844537 0.0011793529334834436 5.510483172323601 0.002064301529215102 0.038395096437234426 0.002721099333967643 0.0027846232094968356 0.0020109979558108134 6.543623042860061
3.242 0.0006320792124908821 0.03902908964533089 0.0016615473904152904 0.0011869082218425064 0.0008553563116557474 5.073556483781626 0.0007252667656290116 0.03905139668038307 0.0013916583609182086 0.0008122095066089142 0.0005854779896606225 4.143143129751949 0.000839899783575297 0.03897520602222357 0.0018086543159761895 0.0016117189279306354 0.001161824766651398 5.5090162387920385 0.0020782212210688077 0.03840001652388319 0.002638017633488223 0.002811650925012537 0.002030297396690495 6.396132831374008
3.252 0.0006345821074788396 0.03902942957867263 0.001652157316293581 0.0011700289510586134 0.0008431539531772004 5.081723244089551 0.0007283097358443744 0.03905241740422215 0.0013870071081398148 0.0008082989030344233 0.0005826252132277615 4.1660544429862725 0.0008294582527498635 0.03897487046271669 0.0017944481608351255 0.0015876272788205364 0.0011444085882727504 5.505300443849117 0.0020943776035970553 0.03840479564534121 0.0025574239957754413 0.0028390499383568017 0.0020498734320619815 6.249288351167246
3.262 0.0006372881439287423 0.039029596254335344 0.0016428582230062576 0.0011533150116935836 0.000831073837934115 5.0873175283396375 0.0007320037709280019 0.039053247504085786 0.0013825132583512117 0.0008046628750328125 0.000579974663975034 4.186609706919112 0.0008192224416706847 0.038974377638602946 0.001780486244270764 0.001563731948800581 0.0011271373932329738 5.49916901790596 0.0021124774972870125 0.03840944222217975 0.002479347394695925 0.00286664547268087 0.002069600809321637 6.103183796578402
3.272 0.0006401532536719881 0.03902961382851125 0.001633701550031167 0.0011367535556530692 0.0008191067067999826 5.090501118846263 0.0007362518007516267 0.03905390919616738 0.001378200051291915 0.0008012093103538571 0.0005774596876201545 4.204987186998633 0.000809187848710355 0.03897375261800169 0.0017668242712803035 0.00154004707875381 0.0011100214968264356 5.490784576533839 0.0021322313353955543 0.03841396433946414 0.002403804416224716 0.0028942600888305246 0.0020893520757529036 5.958349830477945
3.282 0.000643122115460153 0.03902950446951986 0.001624732458710299 0.0011203021386905962 0.0008072216504642149 5.091943376197492 0.0007409482508099442 0.039054423011934146 0.0013740903088768164 0.0007978045465393867 0.0005749832525312392 4.2218363893758815 0.0007993374665717952 0.03897301830255172 0.0017535090492457992 0.0015165658379477365 0.0010930558520084817 5.4808363785742955 0.002153356522721438 0.03841836959221201 0.0023308028571837405 0.0029217208657190334 0.0021090027112636253 5.815965782711538
3.292 0.0006461285450276328 0.03902928832332261 0.0016159887925834805 0.0011039118099203339 0.000795382654578932 5.092740455307366 0.0007459801426585219 0.039054807738925015 0.0013702062173100492 0.0007943108238410377 0.0005724448252945668 4.23818162399401 0.0007896410672893153 0.03897219540592688 0.0017405776065029712 0.0014932763123924268 0.0010762314204246707 5.4704633462976675 0.0021755797691354597 0.03842266494470762 0.0022603456120479826 0.0029488691633745667 0.002128438175935857 5.677728211283256
3.302 0.0006490956338273309 0.039028983503312145 0.0016075005626163714 0.0010875496093823568 0.0007835649475329814 5.0941677975829 0.0007512279375597092 0.03905508038667442 0.0013665694996827852 0.0007906214235189388 0.0005697659192650235 4.255184477413724 0.00078005449432413 0.03897130245859388 0.0017280568055930506 0.001470176815144939 0.0010595462953881976 5.460998615428312 0.0021986383307783337 0.03842685660004899 0.002192434708346819 0.0029755696043649057 0.0021475604788344814 5.545510708435218
3.312 0.0006519350395344237 0.039028606098126556 0.0015992898851831824 0.0010712112719068183 0.0007717645061339199 5.097418361421602 0.0007565650123302675 0.0390552561658145 0.0013632004472971958 0.0007866802439066025 0.0005669047127771388 4.273898961503365 0.0007705185089403717 0.03897035583283895 0.001715963385985755 0.0014472840173326584 0.001043011814596616 5.4536965472905665 0.0022222800081562145 0.03843094987238371 0.0021270754811252893 0.003001714461144647 0.0021662915021658726 5.421010716758642
3.322 0.0006545453414230662 0.03902817019517056 0.0015913709377862186 0.0010549172358455346 0.0007599955935410697 5.10342751402253 0.000761855874673508 0.03905534847950199 0.0013601182754835288 0.0007824766741552092 0.0005638529144222989 4.295120445652939 0.0007609570780126454 0.03896936978572822 0.0017043040613766603 0.0014246290053244093 0.0010266500262575025 5.449547411372591 0.0022462618463824258 0.03843494905582895 0.0020642807187069272 0.0030272205658485912 0.002184570938695929 5.305509406191008
3.332 0.0006568104400756924 0.03902768792650705 0.0015837490764849683 0.0010386909430161952 0.0007482753708981032 5.112798720657019 0.0007669542340507604 0.03905536893641207 0.0013573395910047097 0.0007780151484584702 0.0005606141300423875 4.3193376042914124 0.0007512758643266667 0.03896835652622077 0.0016930749149243508 0.0014022407250194554 0.0010104819515997464 5.449193833021919 0.0022703478442431427 0.038438857294213674 0.0020040740358773005 0.0030520183540914164 0.002202348483737545 5.199771911152881
3.342 0.000658600102843359 0.0390271695536218 0.0015764181254904774 0.001022526500866452 0.0007366004945143665 5.125797737651334 0.0007717024866058128 0.039055327399231364 0.0013548724274802689 0.0007732700802509062 0.0005571712016267656 4.34674990030929 0.0007413627088031286 0.03896732632179233 0.0016822592148793435 0.0013801222210394943 0.000994510401754652 5.452916549355793 0.002294306509636948 0.03844267647244863 0.0019464909412050969 0.0030760359947442045 0.002219572359010554 5.104063253356407
3.352 0.0006597751458334893 0.0390266236111516 0.0015693553498574986 0.0010063594733812956 0.0007249256007522153 5.142385422720424 0.0007759350856265235 0.03905523209256867 0.001352705427353366 0.0007681453703029101 0.0005534563428387535 4.377311648901959 0.0007310923734014687 0.03896628766259181 0.0016718232423547383 0.001358229912402771 0.0009787047108082497 5.460661867383266 0.002317909521296275 0.03844640716542008 0.0018915756158860053 0.0030991842249685707 0.0022361782299749654 5.0182470080161
3.362 0.0006601988114666319 0.0390260571211953 0.0015625148058082052 0.0009900557343753237 0.00071315463726315 5.162267639942441 0.0007794875946088622 0.0390550897887249 0.0013507994541878462 0.000762458006355009 0.0005493384708213919 4.410788114447867 0.0007203371336040995 0.038965247491937326 0.001661710819326517 0.0013364668116925377 0.0009629953859011729 5.472092213737406 0.002340932747680475 0.03845004868317867 0.0018393719343593297 0.0031213479716510352 0.002252082976514522 4.941924722413839
3.372 0.0006597537335739798 0.03902547586943387 0.001555821201625228 0.0009734271079881861 0.0007011516683121496 5.184923973020397 0.0007822106758112825 0.03905490606232981 0.0013490799780184264 0.0007559564027203766 0.000544635853066591 4.446774244500219 0.000708982922936373 0.038964211491571504 0.0016518385371164582 0.001314695803419888 0.0009472833313194638 5.486621423635637 0.002363160274831453 0.038453599235161104 0.0017899089788941341 0.003142388553932843 0.002267186160489126 4.874545852633748
3.382 0.0006583613350577778 0.03902488470966597 0.0015491673191233757 0.000956271281396836 0.0006887696451493027 5.209558652640569 0.0007839864441137328 0.039054685583316325 0.0013474327192524412 0.0007483695597336356 0.0005391515932655477 4.484626666381149 0.0006969483284709695 0.0389631843865838 0.0016420944864076045 0.0012927706614794935 0.000931462201428753 5.5033743289687385 0.0023843910572006574 0.03845705620399919 0.001743183752945689 0.003162156159045702 0.0022813790496211384 4.815405562275738
3.392 0.0006559987955617772 0.03902428784657287 0.001542417733537475 0.000938422825632091 0.0006758877259673368 5.234954760917394 0.0007847434756567962 0.0390544324032256 0.0013457065755252224 0.0007394700874337846 0.0005327197854123016 4.523303231899279 0.0006842019479594098 0.038962170220171725 0.001632342929788023 0.0012705745964456876 0.0009154465824720643 5.5210478733879595 0.0024044467593816125 0.038460416483779944 0.0016991458418300156 0.0031805083100363645 0.0022945581131473785 4.763503451461959
3.402 0.000652708776646869 0.03902368904739063 0.0015354198610902242 0.0009197975662801661 0.0006624441022153767 5.2593270540121075 0.0007844666152658276 0.03905415018677472 0.0013437250491924336 0.0007291291435160932 0.0005252461771674951 4.561203317177509 0.0006707734120207304 0.03896117255164168 0.001622435700526942 0.0012480528555099074 0.0008991961106595824 5.537770372301659 0.00242317879737338 0.03846367681504864 0.001657689166333312 0.0031973280570182705 0.002306638380233399 4.717362404740044
3.412 0.0006485990118171165 0.03902309175334226 0.0015280208366748986 0.0009004159273348515 0.0006484535069127119 5.280386941520925 0.0007831990019888469 0.0390538423547883 0.001341304445743357 0.0007173460742021414 0.0005167303572160398 4.596204140104047 0.0006567550002110104 0.038960194552987326 0.001612228720485047 0.0012252287071751536 0.0008827274923442537 5.55117932811538 0.0024404727994797528 0.03846683405085438 0.00161865416932406 0.0032125363523699277 0.00231756252876347 4.675020108690693
3.422 0.0006438319032743143 0.03902249909312615 0.001520086469680031 0.0008803997699128977 0.0006340050248884056 5.295814725030792 0.0007810359736320418 0.03905351213120289 0.001338274765221975 0.0007042463248052607 0.0005072643196042895 4.62607199672024 0.0006422936172096849 0.038959239011204926 0.001601599947814252 0.001202199150777947 0.0008661114666445708 5.558918343740349 0.00245624959603103 0.03846988531425424 0.0015818404443375853 0.003226095829432751 0.0023273035933498564 4.634380753760456
3.432 0.0006386071707745841 0.039021913829804064 0.0015115175903936762 0.0008599468376008821 0.0006192430375698655 5.304090481768822 0.0007781127982749045 0.039053162514611314 0.0013344983297630464 0.0006900522353602623 0.0004970106020141424 4.649212657670846 0.0006275757577701812 0.03895830827125064 0.001590464280738488 0.0011791141198860054 0.0008494573362374942 5.559498576914448 0.0024704630178761663 0.03847282804640304 0.0015470267779125217 0.003238006497165264 0.002335861660356916 4.59389161151158
3.442 0.000633142224047436 0.03902133828701054 0.001502259928049121 0.000839293051539307 0.0006043389821669405 5.305272185600546 0.0007745896390831271 0.039052796212556425 0.001329882078460791 0.0006750383207650247 0.00048616874071082057 4.665399912624022 0.0006128098047379327 0.03895740416658644 0.0015787818615513086 0.0011561474964468647 0.0008328912932926324 5.5530936362943555 0.002483095533832639 0.03847565997151078 0.0015139916773452187 0.0032482960398692237 0.0023432565911961564 4.55318804120618
3.452 0.0006276547472663916 0.039020774296105724 0.0014923058728730106 0.0008186741126937909 0.0005894627865019579 5.301136714278444 0.0007706373171319643 0.039052415578661105 0.0013243816592229305 0.0006594843266063309 0.0004749403584075888 4.675955726691914 0.0005982099680221233 0.0389565279772284 0.0015665584450545997 0.001133468793401455 0.0008165353773313538 5.541662384343451 0.002494153178529625 0.038478379023553 0.001482527491388298 0.003257008433106786 0.0023495196267984816 4.513216459181779
3.462 0.0006223502821777486 0.039020223187420995 0.0014816890766423715 0.0007982954177040302 0.0005747610413498469 5.294372547887226 0.0007664264007220775 0.03905202258041461 0.001317997995621244 0.0006436371843778751 0.00046350158747066685 4.683084359570197 0.000583984598063203 0.038955680434962205 0.0015538390253692482 0.0011112220101648395 0.0008004921630284593 5.5280851979121035 0.0025036617265598326 0.03848098329829203 0.001452449408382897 0.003264194956325802 0.0023546869233398507 4.475601477276445
3.472 0.0006174152897462346 0.03901968582638465 0.0014704747494007592 0.000778315546263356 0.0005603458685430438 5.28711561177145 0.0007621205018186603 0.039051618806537944 0.0013107689023080559 0.0006276892543835145 0.0004519883484894468 4.688595995672646 0.0005703293665402291 0.03895486177287065 0.0015406976810443675 0.001089514948826165 0.0007848376464745143 5.514627972044477 0.002511663287860156 0.03848347100652104 0.0014235987985832023 0.0032699083227634065 0.0023587955518444017 4.441499172813354
3.482 0.0006130142981131052 0.039019162678940775 0.001458749047779162 0.0007588451094908597 0.000546295387891968 5.27962032676488 0.0007578731355445728 0.03905120550608756 0.0013027589659160065 0.0006117762727362306 0.00044049646980090225 4.692714067177206 0.0005574239437856394 0.038954071801256866 0.0015272269727063161 0.0010684195526800776 0.0007696224294657752 5.50156300440171 0.002518213671689791 0.0384858404418641 0.0013958432047082915 0.0032742011792329766 0.0023618827397547094 4.4105792082686515
3.492 0.000609288955548425 0.03901865388512244 0.001446610149289606 0.000739959573288297 0.0005326640380060142 5.269916909545474 0.000753826624579509 0.03905078364251109 0.0012940503261860855 0.0005959940758016597 0.0004290950699515411 4.693732886083628 0.0005454300011113709 0.03895330998843222 0.0015135292927769713 0.001047981635554445 0.0007548794805084013 5.486828004465225 0.002523380309386297 0.03848808995747224 0.0013690741049624936 0.003277128504624097 0.002363987822444642 4.380803551540986
3.502 0.000606357118856661 0.03901815932366032 0.001434162087272026 0.0007217211262237516 0.0005194985391949624 5.254871267556984 0.0007501114381038372 0.039050353945583566 0.0012847357212608338 0.0005804279970756157 0.0004178480011718315 4.6889187363887945 0.0005344886799596839 0.038952575530383525 0.0014997109966911552 0.0010282361489209692 0.0007406352401139633 5.467146133988337 0.002527239815484586 0.03849021792281812 0.0013432040483767138 0.003278751680885713 0.0023651551797201674 4.3493119123286075
3.512 0.0006043110503403851 0.039017678659160136 0.001421511008433599 0.0007042010463252543 0.0005068531821193359 5.232262158553561 0.0007468448342621432 0.03904991694968004 0.0012749138987485059 0.0005651836896167931 0.0004068350540702665 4.676333972252565 0.0005247166406326826 0.03895186740244772 0.0014858787888524334 0.0010092219840693555 0.0007269196637191397 5.440196342139762 0.0025298764834483047 0.03849222270429259 0.0013181641401529907 0.003279143298214815 0.002365437470665766 4.314087220818065
3.522 0.000603214781664056 0.03901721137161337 0.0014087627977863479 0.0006874922790102288 0.0004947974775371635 5.202684180534084 0.0007441283811200536 0.03904947301424228 0.0012646867434061217 0.0005504056759790905 0.00039616359287834586 4.6565329660584 0.0005162008405299612 0.03895118439380004 0.0014721372569462018 0.0009909894959339507 0.000713770639552846 5.406591000891326 0.0025313811007241878 0.03849410265017223 0.0012939030817960848 0.003278389396136601 0.0023648969156650707 4.275446203483054
3.532 0.0006031013471313299 0.03901675677309563 0.0013960210998309186 0.0006717044800776133 0.00048341137392495225 5.169947713657105 0.0007420445819193971 0.03904902232867342 0.0012541573434449076 0.0005362730746612231 0.00038596397506144637 4.632937828026566 0.0005089929151206239 0.0389505251297051 0.0014585866781480954 0.0009735960215068968 0.0007012299397992541 5.370283123865508 0.0025318480088617336 0.038495856014205805 0.0012703857694344569 0.003276585563015938 0.00236360226150743 4.236303272249025
3.542 0.0006039708087278035 0.03901631401833015 0.001383385325852794 0.0006569411779787836 0.0004727684574825935 5.139550298187716 0.0007406532827898944 0.039048564908035245 0.0012434284934854797 0.0005229712982555751 0.00037636870676083397 4.610495672711981 0.0005031043676630482 0.03894988808767678 0.001445320855344429 0.0009570898588465405 0.0006893314876078292 5.336969053280664 0.0025313717445040883 0.038497480863332274 0.0012475916512216482 0.0032738289128712798 0.0023616229912059214 4.2009092370459475
3.552 0.0006057898947100531 0.0390158821155188 0.0013709487925504095 0.000643268178499547 0.0004629138712798969 5.116079791937497 0.0007399887484844859 0.03904810058769401 0.0012326014325452286 0.0005106506865976524 0.0003674834585230001 4.593369590271618 0.0004985037980405865 0.03894927161343341 0.001432425262467854 0.0009414893907354761 0.0006780868342540201 5.311386670383945 0.0025300442025929792 0.03849897500180618 0.0012255135560190421 0.003270209318658581 0.0023590231935369968 4.172774506784004
3.562 0.0006084937800543819 0.03901545994250334 0.0013587973455917886 0.0006306885345253145 0.0004538475832352698 5.101005014768828 0.0007400582370435827 0.039047629024576466 0.0012217747182463115 0.0004993914728092328 0.0003593634360511373 4.582959700433308 0.0004951171720467369 0.03894867394163716 0.0014199758779515727 0.0009267676953928687 0.0006674749844775926 5.295021994020012 0.0025279521098427733 0.03850033590629687 0.0012041586595226694 0.0032658029473958783 0.0023558571780217218 4.152943012876004
3.572 0.0006119901289905446 0.03901504627128513 0.0013470086418164314 0.0006191376870522013 0.00044552207720857277 5.091980748497085 0.0007408425933024641 0.039047149710129105 0.0012110434242474436 0.0004891930838911547 0.0003520071733207164 4.577268767726369 0.0004928316383877573 0.038948093224745815 0.0014080387990388053 0.0009128512928373957 0.0006574422947942171 5.285391552359989 0.0025251751774325475 0.03850156068548577 0.0011835478819088065 0.0032606707716194634 0.002352168611775388 4.139471581909543
3.582 0.0006161650624440786 0.039014639801320965 0.0013356519032018833 0.0006085025055855572 0.0004378565248171124 5.084053749011727 0.0007422988997859871 0.03904666199615051 0.0012004982437432315 0.00047999365391196116 0.0003453711749146224 4.571966794440742 0.0004915026776089332 0.038947527570648184 0.0013966703338924827 0.000899634870431367 0.0006479133614494145 5.277299192602492 0.002521784538848059 0.03850264605206782 0.0011637158279807298 0.003254861839486824 0.002347992922500258 4.128409871255771
3.592 0.0006208903140532502 0.039014239199304274 0.0013247877095218655 0.000598655196724438 0.0004307607316401908 5.072314724380922 0.0007443647410315602 0.039046165130756774 0.0011902241795538572 0.000471709136555598 0.00033939748340161953 4.562754007259717 0.0004909636077653682 0.03894697508662027 0.0013859170570647995 0.0008870055384422425 0.0006388081400100549 5.2655939368832385 0.0025178416466298975 0.03850358831356696 0.0011447087462100884 0.003248419191695439 0.0023433614333358242 4.1158966032479585
3.602 0.0006260306338889101 0.03901384314123979 0.0013144674187848444 0.0005894851295248116 0.00042415693637233527 5.054686099617924 0.00074696332339306 0.03904565829918164 0.0011802995725376487 0.00046427064850629155 0.00033403913393165554 4.547855046910634 0.000491035977896514 0.03894643392480351 0.001375815400688466 0.0008748652592263074 0.0006300573273133337 5.248068726859801 0.002513398299648386 0.03850438340436923 0.0011265818602375723 0.0032413857599301334 0.0023383053772187867 4.10035001537609
3.612 0.0006314505751920102 0.03901345035234824 0.001304732026806457 0.0005809134472646689 0.0004179891508811889 5.033197945146128 0.0007500086882199718 0.0390451406641314 0.0011707934312138533 0.0004576405264507151 0.00032927018904855627 4.529161203453469 0.0004915393754210647 0.03894590232404491 0.0013663906457298178 0.0008631415124876574 0.0006216092462848889 5.226788823235261 0.0025084976952835965 0.03850502695469261 0.0011093972832163965 0.00323380743188451 0.0023328578711284084 4.083464059964016
3.622 0.0006370201205526527 0.03901305964178402 0.0012956105673910313 0.0005728856798864414 0.00041221717762176483 5.012927086906457 0.0007534104973016609 0.03904461140245406 0.0011617632888584735 0.0004518007686021532 0.0003250765563457137 4.511285424412335 0.0004922996352455169 0.038945378644691296 0.0013576555048004557 0.000851783099756427 0.0006134263892148499 5.206991469574404 0.0025031749098019637 0.038505514344517655 0.001093220928224164 0.003225731189858934 0.0023270524631556194 4.069364345111502
3.632 0.0006426190106244423 0.03901266993143546 0.0012871183919268623 0.0005653501078675248 0.0004068012097408532 4.999301674207097 0.0007570781793350569 0.03904406973741036 0.0011532528351043748 0.00044672394621875103 0.0003214352825378618 4.49915246151543 0.0004931551014322732 0.038944861395681936 0.0013496087142303881 0.0008407461563377276 0.000605475475577242 5.194284514707726 0.002497457005266132 0.03850584074986741 0.0010781184166343421 0.003217200395176079 0.002320919797066089 4.062472413743431
3.642 0.0006481399319309393 0.039012280279805016 0.0012792557957229053 0.0005582370341432091 0.0004016878596588557 4.9953651575594105 0.0007609244311106404 0.039043514967318574 0.0011452902388448044 0.00044234656477026586 0.0003182966218789344 4.495551141899931 0.0004939611207481558 0.03894434925539612 0.0013422341112167963 0.000829980244913267 0.000597718080000531 5.191799824392837 0.002491363703716025 0.038506001211688956 0.0010641505915799457 0.0032082510482555403 0.0023144851099280122 4.065334311478301
3.652 0.0006534907945743098 0.039011889902221444 0.0012720074283581965 0.0005514524057847211 0.00039680686264275577 5.000319525556022 0.0007648682094938776 0.03904294649228054 0.0011378873990543323 0.0004385625203084361 0.00031558100186016724 4.4998287201438645 0.0004945931403244969 0.03894384108810307 0.0013355005775363311 0.0008194233352070884 0.0005901078803950626 5.198675177169651 0.0024849085781359728 0.03850599072511444 0.0010513696344399365 0.003198911119560567 0.0023077679828173163 4.077440073110822
3.662 0.000658596226483703 0.03901149818759762 0.0012653427784869442 0.0005448898805612011 0.000392080800952276 5.009879637058026 0.0007688373485468653 0.039042363840488564 0.0011310397367984668 0.0004352414946637142 0.0003131935786970665 4.508200842222618 0.0004949486655227764 0.03894333595666421 0.0013293630619273286 0.0008090085046013635 0.0005825961706410251 5.21042092590876 0.002478100334097157 0.038505804334937076 0.0010398162779876765 0.0031892029498124717 0.0023007842429318744 4.095459273976349
3.672 0.0006633982546400183 0.03901110471054578 0.0012592178338817434 0.0005384542638374214 0.00038744227267058494 5.018254717599192 0.0007727705837484066 0.03904176669189909 0.0011247268460979033 0.00043226207855504565 0.0003110484221567139 4.515515212767067 0.0004949481023038519 0.038942833130482725 0.0013237647147809027 0.0007986779936640753 0.0005751421764231135 5.220982984307515 0.0024709441139442877 0.03850543723486286 0.0010295164422597955 0.0031791471336521816 0.002293548798295276 4.114764098402103
3.682 0.000667856063998991 0.039010709236961955 0.0012535778204163528 0.0005320826390597263 0.0003828485433059099 5.020911292277978 0.00077661863873242 0.03904115489534605 0.0011189144828626786 0.00042954107844470584 0.00030908885786492293 4.517718664329969 0.0004945343742867261 0.038942332086887445 0.001318640007776406 0.0007883958675139753 0.0005677217961427205 5.225622802729087 0.0024634423450119974 0.03850488485483051 0.0010204793735046765 0.0031687649734763136 0.0022860773008126587 4.1316139201727005
3.692 0.0006719447852338747 0.03901031172178188 0.0012483607456227248 0.0005257506845961345 0.0003782849869959803 5.016742084422816 0.0007803442694307883 0.03904052847731912 0.0011135577886188818 0.00042704272199431897 0.0003072926713360821 4.513801846254997 0.0004936712717454444 0.03894183250480859 0.0013139185729055627 0.0007781511165865096 0.0005603290918702242 5.2231804227247896 0.002455595498296197 0.03850414294818179 0.0010126969318919239 0.0031580779457869705 0.0022783855746495185 4.1449308182099385
3.702 0.0006756534327985284 0.03900991229927989 0.0012435013392092043 0.0005194593433914017 0.0003737544031291382 5.008426373345195 0.0007839213934078597 0.03903988764300529 0.0011086045154029575 0.0004247621383097226 0.00030565886008094716 4.506132581064773 0.0004923407128867604 0.03894133425140012 0.0013095293307137225 0.0007679479311946117 0.0005529685577639449 5.216451922385518 0.002447403276207354 0.03850320769433243 0.0010061460117493715 0.003147104384635437 0.0022704870439255115 4.156685994925336
3.712 0.0006789822998398638 0.03900951126818227 0.0012389349358263846 0.0005132069161310676 0.00036925636078883277 5.00083936182457 0.0007873335717004348 0.039039232771750275 0.001103998882603147 0.00042269056270082775 0.0003041819226489292 4.499050008151849 0.0004905393382349498 0.03894083736417617 0.0013054041819024471 0.000757786414884335 0.0005456408549054323 5.21052866570713 0.0024388652814512327 0.03850207578588487 0.0010007907030165615 0.0031358537226992144 0.002262388491178659 4.17071656249589
3.722 0.0006819402183837094 0.03900910907505948 0.0012346008378151003 0.0005069590239360014 0.00036476568401398735 4.998541334235464 0.000790572152796687 0.03903856440969336 0.001099685505518257 0.0004207788516073712 0.00030282579074182516 4.496635205291401 0.0004882749813586934 0.03894034203226436 0.0013014805459424911 0.0007476419957393701 0.0005383280608925988 5.21017093517537 0.002429980841525877 0.03850074449057827 0.0009965851101017796 0.0031243205460738817 0.0022540858038183754 4.190749249216386
3.732 0.0006845420662005264 0.039008706299445056 0.0012304446644029665 0.0005006305206055704 0.0003602199477321026 5.003697216843537 0.0007936343883217822 0.039037883262459105 0.0010956129517263487 0.00041891712292927726 0.00030150986602339665 4.5008616461106605 0.0004855635059876488 0.03893984858010123 0.0012977028103510712 0.0007374530317438616 0.0005309850890290526 5.217627966903851 0.0024207488729389337 0.038499211715912404 0.0009934748036064137 0.0031124819938867917 0.002245562189954866 4.218696296299638
3.742 0.0006868067674831977 0.039008303643035536 0.0012264193957852293 0.0004940887377381185 0.0003555222670663066 5.015277929431666 0.0007965218351693685 0.039037190190981765 0.001091736091163479 0.00041694126981348556 0.00030011429776297935 4.510882432289232 0.00048242630769792366 0.03893935745557821 0.001294023101999112 0.0007271231018426857 0.0005235416312229591 5.231798569639164 0.0024111680125590094 0.038497476082718154 0.000991399529524098 0.0031003000727613302 0.0022367899086522492 4.253937718612927
3.752 0.0006887558577759931 0.039007901923725 0.001222485400747702 0.0004871785520523628 0.0003505594225857559 5.0297177998821505 0.0007992392058984435 0.03903648621210822 0.0010880170979509088 0.00041466526164008285 0.0002985033497005602 4.523608222197469 0.000478888540531478 0.038938869222979705 0.0012904015004757457 0.0007165385334992097 0.0005159148146130947 5.2489176506421185 0.002401236835657612 0.03849553700122591 0.0009902955136757777 0.003087728316019494 0.00222773506087582 4.293767418063555
3.762 0.0006904125359779277 0.03900750207380724 0.001218609951064908 0.00047976055988549276 0.00034522915528850635 5.042654836190845 0.000801793595035015 0.03903577250317002 0.0010844255427076915 0.0004119271559149661 0.00029655830958332056 4.53524428288999 0.00047497793749239634 0.038938384559695546 0.0012868057330204694 0.0007055953394927827 0.0005080284554130802 5.264380201751273 0.002390954072737763 0.03849339474627132 0.0009900979056768108 0.0030747207176473465 0.0022183639769324474 4.334752787257525
3.772 0.0006918010480337174 0.03900710514085857 0.0012147665064779001 0.0004717480186621412 0.00033946676380325124 5.050922173853611 0.0008041939505982453 0.03903505040897398 0.0010809374782579824 0.0004086311894373314 0.000294207793633204 4.543047508714656 0.00047072400217158523 0.03893790425502913 0.0012832104770871306 0.0006942255908245616 0.0004998320459198897 5.2748331576791525 0.0023803185428771753 0.038491050522254176 0.0009907400916032852 0.003061239854623477 0.0022086490604358382 4.374348823228181
3.782 0.0006929462397621916 0.03900671228963924 0.001210933911963259 0.00046312840710002956 0.00033326125259247163 5.053741896327637 0.0008064506967807067 0.03903432144995527 0.0010775342530081656 0.0004047699938454205 0.0002914444515577006 4.54637589671743 0.0004661573596509961 0.0389374292094726 0.001279596456567756 0.0006824131195377309 0.000491312495889413 5.279435018944259 0.0023693291680946596 0.03848850652886129 0.0009921566867453098 0.0030472620378814226 0.002198572599267328 4.411928483548484
3.792 0.0006938731583397422 0.039006324803643265 0.001207095604601038 0.00045396137370686755 0.00032665509653940665 5.052448008022742 0.0008085754289928835 0.03903358733033965 0.0010742001101590787 0.00040041889614181 0.00028832224169001277 4.546430703908102 0.000461309132732303 0.038936960433322225 0.00127594950837058 0.0006701925447874874 0.0004824942890758495 5.279573515807691 0.0023579854141682127 0.038485766036909244 0.0009942877495221101 0.003032778550729634 0.0021881278453116655 4.448616791281588
3.802 0.0006946066425356006 0.0390059440854149 0.0012032388883937482 0.00044435431519269225 0.00031972789430869216 5.0489698179070155 0.0008105806130948361 0.039032849945219314 0.0010709203442680214 0.0003957053932554926 0.00028493576305859146 4.544903678131869 0.0004562103030107865 0.03893649904408924 0.0012722597340069617 0.0006576324706660708 0.0004734282279100013 5.277279215057656 0.0023462875276836215 0.038482833453697705 0.00099708069313529 0.003017792723428479 0.002177317079984229 4.486043581922375
3.812 0.0006951708937121821 0.0390055716551805 0.0011993543107246347 0.0004344262677925851 0.00031257062462552635 5.044083605335525 0.0008124792343271129 0.039032111385529186 0.0010676814775692734 0.00039076710283096426 0.00028139012387365164 4.542429258660677 0.0004508910852304824 0.038936046262557054 0.0012685207855046548 0.0006448105405822949 0.0004641736293440989 5.273390009326235 0.0023342362840738195 0.038479714369085025 0.0010004838840292642 0.003002314631254243 0.002166147816185063 4.524804128192421
3.822 0.000695589048413924 0.03900520914757515 0.0011954351597789304 0.0004242761098038076 0.00030526129749533775 5.036539441468648 0.0008142843739661391 0.03903137394019297 0.0010644716924205686 0.0003857164677593 0.0002777737593867964 4.537817669311442 0.0004453803732667808 0.03893560340746332 0.0012647292949486517 0.0006317917122970456 0.00045478167726524104 5.266628970218321 0.002321832790631844 0.03847641559831657 0.001004452254590718 0.0029863566494138607 0.0021546293727438483 4.5636561948581695
3.832 0.0006958827802457841 0.03900485830627727 0.0011914770827431444 0.0004139691877000712 0.0002978523067939264 5.023641972318714 0.0008160087382759724 0.0390306400951599 0.0010612798037428629 0.00038062718742608195 0.00027414526451754263 4.528577503474643 0.0004397053139787269 0.03893517188871112 0.0012608844309525459 0.0006186195232025135 0.0004452870938594082 5.254206223590749 0.0023090785563706254 0.03847294522665872 0.0010089448042391099 0.002969932013068482 0.0021427714134547777 4.599946370287704
3.842 0.0006960719560271591 0.03900452097631617 0.001187477801432524 0.0004035473206319203 0.0002903742629096282 5.00304291917358 0.0008176641802555626 0.03902991252921514 0.0010580948514046075 0.00037554626914913146 0.0002705384975412874 4.512521876476321 0.00043389104897434557 0.038934753198863456 0.0012569875499212283 0.0006053235037330923 0.0004357112428830177 5.233694091651461 0.0022959756378878827 0.03846931264868742 0.0010139328323721319 0.002953056550426766 0.002130584768201906 4.6312100018150675
3.852 0.0006961743715953584 0.039004199093805154 0.0011834368846072405 0.0003930546737948483 0.00028285270304962345 4.974722706244951 0.0008192612535414198 0.03902919410642698 0.0010549072350229769 0.00037052179382132666 0.0002669808122086469 4.489551094557818 0.00042796065253835784 0.038934348902571206 0.0012530419066898303 0.0005919372781919034 0.00042607394693120235 5.205104626177423 0.002282526839381942 0.038465528600222336 0.001019350315411328 0.0029357521676779655 0.002118083759825218 4.656852730194349
3.862 0.0006962056001511513 0.03900389467292587 0.0011793555342297034 0.0003825627211710902 0.0002753270580545066 4.941866203838065 0.0008208088551663817 0.03902848786527202 0.0010517093723970963 0.00036562741176202973 0.0002635121908885371 4.462446101333111 0.0004219352955029303 0.03893396062357965 0.0012490523881007905 0.0005785157597194967 0.0004164066230647886 5.171810607727921 0.002268735718588293 0.03846160517437837 0.0010251015172018814 0.0029180493727046153 0.002105288253725643 4.679140328500239
3.872 0.0006961789941171577 0.03900360979008676 0.0011752363535855823 0.00037217688798950836 0.00026785957235628645 4.9099472897309 0.0008223140165180863 0.03902779700453336 0.0010484954760923524 0.00036096570148881835 0.00026019239551230646 4.436054392557008 0.00041583467334961995 0.038933590029016724 0.0012450252424375805 0.000565139761940375 0.0004067584258438277 5.13958849531998 0.002254606584185623 0.03845755582647597 0.0010311210664500261 0.0028999868865433927 0.00209222400256406 4.702745119609917
3.882 0.0006961058779784607 0.03900334656520371 0.0011710830952529837 0.0003620166282190915 0.00026052688618374283 4.884463796486129 0.0008237818837940113 0.039027124865926535 0.0010452607349675997 0.00035664400312035785 0.0002570898133633902 4.415260842968295 0.00040967773351022896 0.03893323881068641 0.0012409678073068444 0.0005519028337199551 0.0003971906876315975 5.114243192194104 0.002240144876705575 0.038453395377741235 0.0010373358209748978 0.0028816080866298933 0.002078920858767963 4.732582932620875
3.892 0.0006959959447382248 0.03900310713991072 0.0011669004217353186 0.0003521756611211548 0.00025339655671489535 4.868489910280301 0.0008252159047378523 0.03902647491322659 0.0010420005448217302 0.00035273267458034885 0.00025425631905021237 4.402789647333284 0.00040348370191447733 0.03893290866298168 0.0012368882651962372 0.0005388851567513482 0.00038776141868590575 5.099036968622772 0.002225357667578883 0.03844914000842757 0.0010436283675749353 0.0028629553141385094 0.0020654092487152847 4.771311520434093
3.902 0.0006958578221262265 0.03900289365220951 0.0011626937351522358 0.0003426822565983351 0.0002465001316821809 4.86114600247978 0.0008266182054201943 0.03902585070742489 0.0010387103916549444 0.00034922809230091586 0.00025170155344481006 4.397826523039807 0.000397273335719066 0.03893260125678607 0.0012327954697715579 0.0005261276952040001 0.00037850764629742355 5.093077067736163 0.002210253992770538 0.0384448072312009 0.0010498931287644309 0.002844064427352291 0.0020517163313691117 4.81787148125974
3.912 0.0006956997184497072 0.03900270820671515 0.0011584691415282178 0.0003334829891095869 0.00023981820377879694 4.8576454341827535 0.0008279901040130633 0.039025255877192674 0.0010353860952930548 0.0003460433589905655 0.0002493821388317789 4.396054514872185 0.00039107023273732 0.03893231820845926 0.0012286988895944906 0.0005136215774829742 0.00036943555125846194 5.091356815859388 0.0021948450801209103 0.03844041584567927 0.0010560506306965054 0.002824962205966107 0.0020378636278907563 4.867341829136101
3.922 0.0006955300124478422 0.03900255283943471 0.0011542335887262233 0.0003244637266153876 0.0002332882195811653 4.851128982696739 0.0008293326732125284 0.03902469408372884 0.0010320241374567388 0.0003430368206606394 0.00024721454747719037 4.391295573772697 0.00038490194174527984 0.03893206104288432 0.0012246086971171098 0.0005013211785381143 0.00036052511765509394 5.086675780262836 0.002179144608871932 0.0384359858773151 0.001062044276420588 0.0028056680245231182 0.002023867317911617 4.912558816631269
3.932 0.0006953576377339813 0.03900242947611465 0.0011499951684388297 0.0003155028388792743 0.00022683442668779982 4.835848192277278 0.000830647234798778 0.039024168978976016 0.0010286221353015186 0.0003400686853790969 0.0002451079631699976 4.378367792575053 0.00037880058039738146 0.038931831149768274 0.001220535993274031 0.0004891773749825733 0.00035174867961648443 5.072983412029045 0.002163169065013169 0.03843153850178769 0.0010678152063403994 0.002786198973563461 0.002009740989112644 4.9471823985990815
3.942 0.0006951921418426752 0.03900233988370135 0.0011457635210036206 0.0003065338124781457 0.0002204072598146444 4.810307356872017 0.0008319356670031847 0.03902368415639177 0.0010251794839331793 0.00033706046586244045 0.0002430024924393559 4.355910085454605 0.00037280270589508776 0.03893162973300893 0.0012164931122640441 0.00047717615899854935 0.0003430950976278387 5.048688861320993 0.002146938007920031 0.03842709594955068 0.0010732922015618256 0.002766575520423087 0.0019954991702034576 4.969001613462379
3.952 0.0006950433678043975 0.039002285615324164 0.0011415502422944636 0.00029758740811758593 0.00021401337602250132 4.778505243807176 0.000833200440336015 0.03902324309408617 0.001021698066087842 0.00033402906294848633 0.00024089456555070765 4.327500983712738 0.00036694829946184196 0.0389314577538916 0.0012124939139208722 0.00046536332452235863 0.00033458746292112506 5.017980950860638 0.0021304739764578923 0.03842268138354242 0.0010784114474293874 0.002746824298118942 0.0019811594663305047 4.981559552140568
3.962 0.0006949207923250401 0.03900226795022939 0.0011373691784323623 0.00028879082319922084 0.00020772070049523996 4.748379884440853 0.0008344443617164341 0.0390228490910846 0.0010181828792055986 0.0003310781787817083 0.00023883695050419564 4.300262565786657 0.00036127889325240616 0.03893131586994977 0.0012085539625065163 0.0004538409960880567 0.0003262844375257099 4.989206494126225 0.002113802150634366 0.03841831875438691 0.001083125892633826 0.0027269762118950903 0.001966741978077332 4.992830632755798
3.972 0.0006948326322001667 0.03900228783100831 0.001133236514640441 0.0002803199558622332 0.0002016338786103567 4.728357395827232 0.0008356700767422358 0.039022505198476484 0.0010146424461909046 0.00032834925266129436 0.0002369126532643762 4.281759476607036 0.0003558350423974321 0.03893120437224599 0.001204690510909667 0.0004427344973367379 0.0003182628236472923 4.971243822642996 0.0020969499209645146 0.03841403263873248 0.0010874026606636725 0.0027070604200807847 0.0019522660976130169 5.011699537636739
3.982 0.0006947848774988877 0.03900234580105763 0.0011291706124527583 0.0002723235629864464 0.00019584987231019782 4.723814244703383 0.0008368794316755307 0.039022214147990925 0.0010110889293068125 0.0003259539219477043 0.000235194756039749 4.276821713485035 0.0003506534774661968 0.038931123124376424 0.0012009222612128524 0.00043214298993071964 0.0003105884182030166 4.969770308197464 0.002079946304953941 0.03840984806089233 0.0010912213969295702 0.0026870968398424724 0.0019377461142880672 5.044131414021539
3.992 0.0006947804166942567 0.03900244194539213 0.0011251916084830534 0.0002648551598719784 0.000190414860098645 4.734796183555158 0.0008380728166187668 0.03902197828093024 0.0010075379337369586 0.00032392094491434035 0.00023371202003908922 4.2854993637846155 0.000345764330355757 0.038931071506576514 0.0011972689261751193 0.0004220973596779317 0.00030328913049875654 4.984841112087479 0.002062821189796342 0.038405790299491066 0.0010945738743326709 0.0026670909388311972 0.0019231878901299873 5.090528848698293


==> figures/oblique_pressure_pulse/data/standard_farfield_Ma0.0_alpha0.5.dat <==
t p rho u e_p e_rho e_u
0.002 0.06265869791221762 5.624898499832912e-06 0.0008438343138104169 8.101027382582283e-06 7.152144690226111e-08 0.0015261551943900366
0.012 0.06241359447841065 0.00019875821078550588 0.006944175449178276 9.919628918305575e-06 1.5120510408381787e-06 0.0009029231016282809
0.022 0.06178149352981693 0.0006992889557145064 0.013170002955718936 1.0136727327621866e-05 2.892758398459981e-06 0.0006452597360810118
0.032 0.06078262853889048 0.0014997504195744928 0.01924021376891105 9.43861958110893e-06 3.530552474671109e-06 0.0005107023451317166
0.042 0.05945523643584251 0.0025826947159446174 0.025085949585247007 7.85481519338122e-06 4.004776930572088e-06 0.00042645726640588573
0.052 0.05784870479020144 0.003925386915916322 0.030646211533632763 6.168591266707979e-06 4.936717200987655e-06 0.0003583142901209601
0.062 0.056020666424656654 0.0055010106524532075 0.03586856602079051 5.64960500923639e-06 6.362586100914312e-06 0.0003064695902728544
0.072 0.05403397763232774 0.007279905667420267 0.0407102296750594 6.344791720691557e-06 7.865709307250318e-06 0.00028533119758701375
0.082 0.05195377423496945 0.009230760341627717 0.04513869454715127 7.286808256220605e-06 9.15536966738874e-06 0.0002923970167331518
0.092 0.04984473201357992 0.01132168535443165 0.04913192291826188 8.125080751636913e-06 1.018378702905549e-05 0.0003094889532871409
0.102 0.04776856816826984 0.013521128534507664 0.052678162898268356 8.970066315827594e-06 1.1016138864008006e-05 0.0003230257162179769
0.112 0.045781767060978834 0.015798618758698982 0.055775443553638566 9.865176662518825e-06 1.1702336816694228e-05 0.0003290667174152018
0.122 0.043933511079142874 0.018125345200400593 0.05843080883311788 1.0674971930915885e-05 1.2254247464025129e-05 0.00032879873524069465
0.132 0.042263845891871175 0.020474587908089613 0.06065934682556811 1.1268583924260586e-05 1.2699656684338419e-05 0.0003250060652815496
0.142 0.04080219120147337 0.022822018867544668 0.06248306745949046 1.1663254401695666e-05 1.311186329155864e-05 0.0003212037847995314
0.152 0.03956638671737424 0.025145892039323815 0.06392967876082595 1.1997734477328899e-05 1.3561988975179827e-05 0.0003211281700600842
0.162 0.03856248957194312 0.02742713865604339 0.06503130925549837 1.238804352691727e-05 1.4039076881619867e-05 0.0003267768778869872
0.172 0.037785474407095086 0.029649381847829497 0.0658232214730462 1.2811356894131717e-05 1.4429080841432954e-05 0.0003366374706561078
0.182 0.03722083083403718 0.03179888316958784 0.06634255812720519 1.3136473179980391e-05 1.4579823165764309e-05 0.00034667404460560545
0.192 0.03684685783910272 0.03386443292418989 0.06662715808453983 1.3257540271298865e-05 1.4394836461257466e-05 0.00035322620361740174
0.202 0.036637303828439584 0.03583719602765909 0.06671447379061551 1.3213544388312751e-05 1.38985558471314e-05 0.00035516524567950523
0.212 0.036563957576789846 0.03771052511555229 0.06664061576953938 1.3219197950857027e-05 1.3249877621646012e-05 0.00035427361043159915
0.222 0.03659886582929062 0.03947975223513509 0.06643954351818786 1.3556810654007402e-05 1.2690377747414847e-05 0.0003543355863617858
0.232 0.03671599180476312 0.041141969558119953 0.06614241588335609 1.4362695808296964e-05 1.2428829416621667e-05 0.0003597646639913003
0.242 0.03689227314761189 0.042695808093719145 0.06577710807267957 1.5514369320308067e-05 1.2525490375370186e-05 0.0003741644973556938
0.252 0.03710814407400896 0.044141221619273315 0.06536789685229004 1.6732947416074634e-05 1.2872833550736887e-05 0.00039853484266928854
0.262 0.03734764087648417 0.04547928127612265 0.06493530998137491 1.7734576607866915e-05 1.3272509747720784e-05 0.00042948730614451224
0.272 0.03759822113988904 0.046711984696091786 0.06449613019274994 1.8300494653575832e-05 1.3522097519529002e-05 0.00045925311958118785
0.282 0.037850411854294094 0.04784208216967542 0.06406353800432998 1.830045397193582e-05 1.34717946620573e-05 0.00047825004671392754
0.292 0.03809737540844638 0.0488729211899832 0.06364737177839322 1.771746152768359e-05 1.306154674436101e-05 0.0004787886774736725
0.302 0.03833445527170376 0.04980830966302207 0.06325447855819451 1.6679910168577307e-05 1.234924511037221e-05 0.00045843190904121446
0.312 0.038558740144787884 0.050652397208458606 0.06288912621727664 1.550911537657101e-05 1.1541342667212261e-05 0.0004228726621054429
0.322 0.0387686682985135 0.051409573409729674 0.06255344694319485 1.4770627272613877e-05 1.1017911264923246e-05 0.0003885378224049549
0.332 0.03896368256091759 0.052084381680833396 0.06224788399328871 1.5126966632969583e-05 1.1224897146940675e-05 0.00038038572480086604
0.342 0.03914393959794274 0.052681447481002765 0.06197161743641333 1.6755998326436857e-05 1.229269900516385e-05 0.0004133623550892315
0.352 0.03931007296476311 0.05320541966266378 0.06172294961607612 1.8980392582156776e-05 1.37816561667019e-05 0.0004729110960755783
0.362 0.03946300652453821 0.0536609236061471 0.06149963693821777 2.0735351781937046e-05 1.4976753354790465e-05 0.0005282072821813555
0.372 0.03960381276841157 0.05405252453873692 0.061299160868118416 2.1226852418973335e-05 1.5342189676710688e-05 0.000554713325980133
0.382 0.03973360941702874 0.05438469926265571 0.06111893696354374 2.0365299175638553e-05 1.482742874193848e-05 0.0005452580567328197
0.392 0.03985348749563588 0.05466181456819142 0.060956465602465 1.898125940540638e-05 1.399911004726147e-05 0.0005146636427501153
0.402 0.039964464656519434 0.05488811087750369 0.06080943146071416 1.8532709574582334e-05 1.3802994194548411e-05 0.000495867331797209
0.412 0.04006745852811166 0.055067690044335024 0.060675760795659874 1.9791350542371833e-05 1.4699936157999673e-05 0.0005152029289658594
0.422 0.04016327581870858 0.05520450655813792 0.0605536461655425 2.185713995700514e-05 1.608546426323738e-05 0.0005621876273367636
0.432 0.04025261329710321 0.05530236149816793 0.06044154737953143 2.3242889175222156e-05 1.6981624054360653e-05 0.0006024375256043097
0.442 0.04033606658646889 0.05536489843959821 0.06033817586172048 2.3200550384983643e-05 1.6904415234422258e-05 0.000612480623804954
0.452 0.04041414267440253 0.05539560037780598 0.06024246829130953 2.2255533662184562e-05 1.6246706811859377e-05 0.0005971202440841372
0.462 0.04048727298143022 0.05539778692364208 0.060153554772489466 2.2070045724767e-05 1.616154131967795e-05 0.0005881276365402538
0.472 0.040555825587419346 0.05537461154008275 0.06007072619149037 2.394635316043731e-05 1.750513186768608e-05 0.0006180342279773859
0.482 0.04062011666396931 0.055329059072921 0.05999340404053904 2.7136517337818752e-05 1.9738170839499495e-05 0.0006829796605820936
0.492 0.040680421431479236 0.05526394392072584 0.0599211140889815 2.9864076238645504e-05 2.1651021854511276e-05 0.0007489992013211757
0.502 0.040736984308725695 0.0551819089142218 0.05985346383835681 3.1102761888157274e-05 2.254923279049536e-05 0.0007879684128189617
0.512 0.040790027289995194 0.055085424663380116 0.059790123233186526 3.107536849742296e-05 2.2574634336164614e-05 0.0007955675876074784
0.522 0.04083975570466359 0.05497678910455607 0.05973080833986923 3.080182105521246e-05 2.239060810506463e-05 0.0007894905646727202
0.532 0.04088636145470973 0.054858127305020904 0.05967526811917528 3.103895708611488e-05 2.2493042809923605e-05 0.0007935060236375094
0.542 0.04093002485055444 0.054731391971044464 0.05962327450560747 3.147597762550974e-05 2.2705114601896183e-05 0.0008140098977670424
0.552 0.040970916151027666 0.054598365103419304 0.059574615375401166 3.123664788335018e-05 2.2497103628601846e-05 0.0008334940503378946
0.562 0.04100919661825987 0.05446066073211568 0.059529088908941354 3.0104662685799104e-05 2.1775854967044363e-05 0.0008319208673478548
0.572 0.04104501771467386 0.05431972814786453 0.059486497545929766 2.915292243443762e-05 2.1273222930814292e-05 0.0008105310012914541
0.582 0.04107851765184226 0.054176855196839756 0.059446641001758144 2.993785761624144e-05 2.1960008775872895e-05 0.0007943724418486984
0.592 0.04110981652325326 0.05403317197995935 0.05940930947219842 3.261107798289605e-05 2.3848050947811626e-05 0.0008094814199704005
0.602 0.0411390123141446 0.05388965580545005 0.05937427800144228 3.567307231184766e-05 2.5923159027470082e-05 0.0008570508022388413
0.612 0.04116617845137074 0.053747137689979865 0.059341300800612215 3.7595559403754135e-05 2.718453079221151e-05 0.0009171000086675453
0.622 0.04119136056876089 0.05360630946337767 0.05931010247603906 3.768643511110307e-05 2.7181327650672977e-05 0.0009670025367641491
0.632 0.04121456875111163 0.05346772979410254 0.059280363341466 3.595757898699889e-05 2.5936404481208747e-05 0.0009878256649315821
0.642 0.041235762566012656 0.053331827761366885 0.05925169690948612 3.30216717664881e-05 2.390747998646385e-05 0.0009682759573859322
0.652 0.041254828106598244 0.05319890340672525 0.059223617824845094 3.0453805277015668e-05 2.222527592272359e-05 0.0009188725234793194
0.662 0.04127154785036035 0.0530691254001673 0.05919549914173565 3.059995720298882e-05 2.2467958904807944e-05 0.0008842440337925064
0.672 0.04128556504393037 0.05294252633655432 0.05916651962820322 3.42664339014559e-05 2.5077965608943157e-05 0.0009194727902451529
0.682 0.04129634308714558 0.052818995751430765 0.05913560169090674 3.949463247250845e-05 2.868861482344028e-05 0.0010292443656413901
0.692 0.04130311581129538 0.05269826924529663 0.05910133608598053 4.3945292004896046e-05 3.1735351206575703e-05 0.0011636001224832931
0.702 0.04130481877637779 0.05257990980884265 0.059061883014494526 4.659270539512178e-05 3.354665914294227e-05 0.0012743169778570592
0.712 0.0412999881974196 0.05246327589282374 0.05901483358711989 4.7680971387314035e-05 3.430348575570655e-05 0.0013448470158423562
0.722 0.04128661405965806 0.05234747073123575 0.05895701265824134 4.823940730985903e-05 3.47190858577497e-05 0.001390795789446626
0.732 0.04126194004306534 0.052231270161208966 0.05888421087257636 4.9779367308554265e-05 3.584472400014364e-05 0.0014510082955284838
0.742 0.04122222399517885 0.052113035084301595 0.05879086531382118 5.3818831352649325e-05 3.872904783078276e-05 0.0015672294632790775
0.752 0.041162515962996485 0.051990632373700815 0.058669770384185166 6.08194983712764e-05 4.367262922635804e-05 0.0017537452187449047
0.762 0.04107656376715835 0.05186140943474049 0.058511969785672885 6.975825571029641e-05 4.995759728580834e-05 0.001988319400862844
0.772 0.04095698168806057 0.05172227773886958 0.058307005911948366 7.925589069832727e-05 5.6648951955357475e-05 0.00223968057419101
0.782 0.040795775906857804 0.051569942773491396 0.05804363856580117 8.8967906241401e-05 6.354447403692133e-05 0.0025011515913540877
0.792 0.040585203929292366 0.05140126886873281 0.05771098984176894 9.99307475916935e-05 7.138254977640707e-05 0.0028017578940695608
0.802 0.04031880059903812 0.05121370684930387 0.05729988907048305 0.00011367454161624043 8.120863856123743e-05 0.003188530273221548
0.812 0.039992309175871966 0.05100567393312863 0.05680408003058745 0.00013101320627538382 9.355884656160727e-05 0.003695745785730898
0.822 0.03960427003877555 0.050776783053468166 0.05622098148022367 0.0001517965176932722 0.00010832146278505578 0.004330532131123612
0.832 0.039156136311320304 0.05052786971049189 0.055551847785957356 0.0001756245782042004 0.00012523278522606795 0.005084014768849218
0.842 0.038651942305934744 0.050260831107068714 0.05480137350897464 0.0002024715576091831 0.0001442900934927396 0.005949491265402361
0.852 0.038097672329019706 0.04997834279268683 0.05397693005207309 0.00023269982017586332 0.00016575352445312674 0.006931810729680193
0.862 0.03750052113442116 0.04968353485770366 0.053087667120675475 0.0002667356080568219 0.00018992748276703842 0.00804680219757521
0.872 0.03686820696059235 0.04937969552039912 0.052143669622496294 0.0003047842359058532 0.00021696666596651384 0.00931509576269342
0.882 0.03620842951570751 0.049070040336728335 0.05115527915503727 0.0003467119543483951 0.00024678888083011003 0.010754661044007536
0.892 0.03552849769217457 0.048757556608239286 0.050132613186672816 0.0003920992352431869 0.00027910801729085 0.012376532539299604
0.902 0.034835106666361755 0.04844491373170708 0.04908526392439038 0.0004404449618481257 0.00031357823644621787 0.014186317344984855
0.912 0.03413422475708883 0.048134422441555955 0.048022132875088185 0.0004913880547654316 0.00034994995549117886 0.016188876809311612
0.922 0.033431052249382566 0.04782802658625352 0.04695135323755607 0.000544757353333127 0.00038810174548309335 0.018390626178392017
0.932 0.03273002748773067 0.047527315905600116 0.04588026429183551 0.0006004348777481949 0.00042794314150240427 0.020797568862035588
0.942 0.03203486540399549 0.04723355212747625 0.04481541472159127 0.0006582250860947003 0.00046932739430033025 0.02341279752620796
0.952 0.03134861220062628 0.046947701164532424 0.043762574148519806 0.0007178738069776085 0.000512070408439835 0.02623727504730786
0.962 0.030673695972774414 0.04667046403666197 0.042726732831696645 0.0007791580566157751 0.000556014572350518 0.02927266904929644
0.972 0.030011961175318732 0.046402302498032615 0.0417120837890135 0.0008418971135248997 0.0006010331612767745 0.032522140402167214
0.982 0.029364693486951553 0.0461434613946864 0.04072200371275183 0.0009058884884241144 0.0006469825514665472 0.035987932318415315
0.992 0.028732652956759232 0.045893993142454056 0.039759055264651 0.0009708966542063451 0.0006936936931160383 0.03966892537038951
1.002 0.028116126633414076 0.04565378740104372 0.03882501592580683 0.0010367400755893212 0.0007410330259945374 0.04356122266152969
1.012 0.02751499688778467 0.04542260414087932 0.03792091917555002 0.0011033728550073785 0.0007889594092451502 0.0476609809402578
1.022 0.02692881392937999 0.04520010579459904 0.037047093794636825 0.001170862508995441 0.0008375097249114831 0.05196651832789379
1.032 0.026356863450295667 0.04498588525362664 0.03620319973551007 0.0012393012771524132 0.0008867398868580795 0.056478355752574504
1.042 0.02579822544278939 0.044779488785239276 0.035388264581698387 0.0013087513203241708 0.0009366888193747151 0.061197993159764395
1.052 0.025251823753979906 0.04458043452778503 0.03460072149383011 0.0013792513379149013 0.0009873821696209245 0.06612605962184077
1.062 0.02471646910289967 0.04438822794104352 0.03383845096309779 0.0014508439789602027 0.0010388485972558073 0.07125959516782164
1.072 0.024190901010235077 0.044202375821521575 0.03309883571062768 0.0015236099939295133 0.0010911419760065892 0.07658890828121621
1.082 0.023673834202416734 0.0440224002138013 0.03237883185459423 0.0015977306638365492 0.0011443951108617409 0.08209420213494088
1.092 0.02316401236626755 0.043847852731324424 0.031675056646418086 0.0016735683902491625 0.0011988570124602021 0.0877431614469633
1.102 0.022660279405322805 0.04367833389968383 0.030983987725927687 0.0017516935432593576 0.0012548945188010404 0.09351491640625603
1.112 0.022161666193008092 0.04351351226303479 0.030301955154640365 0.0018327672089407333 0.0013129721690323707 0.0993729246888077
1.122 0.021667484170078605 0.04335314307191355 0.029625399497439402 0.00191754425977573 0.0013736302536800633 0.1053007236481668
1.132 0.02117745996169723 0.04319709510094103 0.028950921727051385 0.0020065037046151737 0.0014372167529562872 0.11126841691488791
1.142 0.020691884924299207 0.04304537705873842 0.028275503737243246 0.0020997903396931857 0.0015038548806613043 0.11723114521037223
1.152 0.02021172550043637 0.04289815037115635 0.02759677320206301 0.002197004579464067 0.0015732932328257569 0.12313798428253002
1.162 0.019738684908577223 0.04275572787343816 0.026913291742967374 0.0022971293973714623 0.0016448564318452652 0.1289473408683641
1.172 0.019275104261384752 0.0426185345757565 0.0262249161478257 0.0023982558710056723 0.0017172411469278145 0.13467325705382166
1.182 0.018823758277162116 0.042487049233454185 0.025532739627780677 0.0024972783508094777 0.0017882887458922038 0.14036911387454895
1.192 0.018387421884470647 0.042361702194362014 0.024839007911313098 0.0025904419285653576 0.001855373886178995 0.14613809700403826
1.202 0.017968414602645838 0.04224278131126083 0.02414699847276232 0.0026736948684054156 0.0019156357334072817 0.15217047033362233
1.212 0.01756825883465873 0.04213037377461243 0.023460740007621255 0.002743175545788894 0.001966315722371214 0.15873171118599744
1.222 0.0171875070659522 0.042024350180560034 0.022784402747032972 0.0027957442189522584 0.0020051384664791145 0.16610028957223646
1.232 0.016825701107759067 0.04192437701378357 0.022122097157896307 0.002829377517241809 0.0020305997652496723 0.1745522565219437
1.242 0.016481548022824474 0.04182997100009193 0.021477574572479195 0.002842947567179006 0.002041811159129339 0.1843209432631936
1.252 0.016153146311959243 0.041740556962204384 0.020854017147298565 0.002836265390599021 0.0020385473812864936 0.1955460561750767
1.262 0.015838149174340784 0.04165550719385138 0.02025357060515482 0.0028101408797774493 0.002021305951963878 0.2081964124148937
1.272 0.015533991425673214 0.04157418895278919 0.019678360104950936 0.002766040258918986 0.0019910566701413558 0.22224907320767562
1.282 0.015238048238843376 0.04149599479890966 0.01912963357796429 0.0027058568018919014 0.001949094914031137 0.23754647760746966
1.292 0.014947829220096702 0.04142037705198438 0.018608284467988914 0.0026317733419694905 0.001896936446443182 0.2538910998997581
1.302 0.014661024781773287 0.041346852359958816 0.018114917953227685 0.002546240788690436 0.0018363080726802484 0.27106472833510664
1.312 0.014375528649477939 0.041275001904709466 0.017649693870745962 0.0024520354589887966 0.0017691898402660724 0.28882377041627944
1.322 0.01408953741970093 0.04120448544062346 0.017212507743358176 0.002352020755799047 0.0016976363011718862 0.30695136194953404
1.332 0.013801565653959232 0.04113503927553395 0.016802768869346688 0.002249161223844872 0.001623790045879954 0.32521209935815754
1.342 0.013510349659247939 0.04106645564937719 0.016419171424121696 0.00214689064294859 0.001550146358927888 0.34333599937752735
1.352 0.013214829755735678 0.040998576712427445 0.0160600047501962 0.0020488240328911007 0.001479342548562595 0.3611135485009345
1.362 0.012914209425711304 0.04093130146230723 0.01572439581365998 0.001958603357236458 0.0014140525221692762 0.37845633200529677
1.372 0.012608001727620667 0.04086458920422094 0.015410682970423303 0.0018800264057995829 0.0013570707911243212 0.395258478103755
1.382 0.012295834539747875 0.040798424730970985 0.015115908736978852 0.0018166734954538119 0.0013110430293763067 0.411323763566212
1.392 0.01197764865425031 0.04073284613954406 0.014837054473670723 0.001772125861490294 0.001278616280264079 0.426596705888168
1.402 0.011654098738697424 0.04066799793289985 0.014572344414376626 0.0017494107505721885 0.0012620306239451494 0.44110386480712305
1.412 0.011326011526750978 0.04060404016429303 0.014318765285138148 0.0017507473259568038 0.0012629235655557296 0.45472854133278007
1.422 0.010993998558443374 0.040541090773934974 0.014072091178450537 0.0017767982337189405 0.001281794967952868 0.467289209526718
1.432 0.010658948489981486 0.0404792949285847 0.01382997020317517 0.00182666874064072 0.001317987576455725 0.4788104699069737
1.442 0.010321989513352694 0.04041881389701324 0.013589001917010676 0.0018978309568615428 0.0013696491789114242 0.48921278162647786
1.452 0.009984513163551017 0.04035982249690278 0.013346656382010331 0.001986898629292704 0.0014343041355557424 0.4984711965356607
1.462 0.009648123053299753 0.0403024969498375 0.013101310432467263 0.002090289088552935 0.0015093212248112383 0.5066351209366415
1.472 0.00931445829122429 0.04024698958717614 0.01285154472311055 0.0022044909375306425 0.001592123486271633 0.5137430968491533
1.482 0.00898498710163407 0.04019340454184044 0.012596501274592184 0.0023262662561497503 0.001680351109792916 0.5198346701630665
1.492 0.008660989662191013 0.04014179969076473 0.012335819450127732 0.002452668963888718 0.0017718668413776923 0.5249575417533003
1.502 0.008343584999663966 0.040092193983844046 0.012069563457935565 0.002581107798857936 0.0018647869191585388 0.5291989060625231
1.512 0.008033713005197242 0.04004456968179567 0.011798047410209733 0.0027093947732131176 0.001957534404659847 0.5326052255374418
1.522 0.007732147763746997 0.039998878008574615 0.011521911342258426 0.0028356389230321647 0.002048749257095821 0.5352450250499149
1.532 0.007439544613139645 0.03995504779347514 0.011242026616307601 0.0029581027053574077 0.0021371782800984587 0.5371949923352237
1.542 0.007156451571057184 0.039912989635906886 0.010959492646287271 0.0030752422056991528 0.002221713992658709 0.5385320842572076
1.552 0.006883314051518084 0.03987259918613174 0.010675562890956993 0.0031857956276789027 0.002301454235903198 0.5393478185722697
1.562 0.006620465200045483 0.039833759073661455 0.01039154730489707 0.0032888049383067303 0.0023757145240063246 0.5397479865856976
1.572 0.006368115747061724 0.03979634086184657 0.010108747004043154 0.0033835961147178845 0.0024440145373965444 0.5398436339731991
1.582 0.0061263513605349035 0.03976020761902772 0.00982841658587672 0.003469742436390976 0.002506052133207464 0.5397465289306449
1.592 0.005895138121546511 0.03972521696661468 0.009551745630775639 0.0035470223707721777 0.002561672983796379 0.539567357930516
1.602 0.005674333132393161 0.039691224210563196 0.00927984931247483 0.003615377692157036 0.00261084029144103 0.5394150878288582
1.612 0.00546369889242443 0.03965808537239766 0.009013759719596764 0.0036748769726908494 0.002653608343297605 0.5393966249790446
1.622 0.005262921220240281 0.03962566005980624 0.008754414527458478 0.0037256889131797965 0.002690103152605541 0.5396161532096578
1.632 0.0050716297976070145 0.03959381408791841 0.008502642828147467 0.003768066940762578 0.002720511235650359 0.5401735048288243
1.642 0.004889419297940501 0.03956242172050008 0.008259149577825978 0.0038023428193263652 0.002745074917037836 0.5411612294653467
1.652 0.0047158684776029925 0.039531367407197315 0.008024501662287601 0.0038289235620391363 0.002764090059558848 0.5426610642714298
1.662 0.004550554693563016 0.039500546940405334 0.007799119043296293 0.0038482848310388874 0.0027779013091011034 0.544741365113937
1.672 0.004393062677216582 0.039469868063384206 0.00758327318588116 0.003860957336711794 0.0027868923315488682 0.5474567538277592
1.682 0.004242988672304991 0.03943925068776261 0.007377092771004072 0.0038675082319419704 0.002791472464283229 0.5508499379363995
1.692 0.004099942418883521 0.03940862691804055 0.007180574537900259 0.003868522336685414 0.0027920632537971283 0.5549543314337969
1.702 0.003963549032857285 0.03937794101203866 0.00699359619666108 0.0038645867191463333 0.0027890874152905537 0.5597957271903317
1.712 0.0038334514751348285 0.039347149307953126 0.006815929709034199 0.003856279230280193 0.0027829606474948938 0.5653921678325359
1.722 0.0037093130811151564 0.03931622008353354 0.00664725568823561 0.0038441596176218094 0.0027740853200758486 0.5717526148643486
1.732 0.003590819001499881 0.039285133294790955 0.006487180652790838 0.00382876146379184 0.002762844774095079 0.5788758459291954
1.742 0.0034776756700442856 0.039253880168868 0.0063352576539885555 0.0038105840380485583 0.002749597575210103 0.5867508181936851
1.752 0.003369608380749877 0.03922246267505676 0.006191008983182354 0.003790084575961806 0.0027346720755896895 0.595359007904056
1.762 0.003266357923211663 0.03919089292766147 0.0060539484946567496 0.0037676725548636074 0.0027183623843338835 0.6046783920728804
1.772 0.00316767741642806 0.03915919256760888 0.005923600566452815 0.003743707499801612 0.0027009268091895294 0.6146879000613134
1.782 0.003073330211856432 0.03912739214818954 0.0057995131353315325 0.003718500890255323 0.002682589138510544 0.6253707451673518
1.792 0.00298308937090627 0.03909553053429057 0.005681264013165485 0.003692321542191325 0.0026635422998334346 0.6367155377588177
1.802 0.0028967387177238897 0.039063654309758285 0.005568461937859426 0.003665402968477536 0.002643953358037518 0.648715188222515
1.812 0.0028140748391398728 0.03903181717108691 0.005460744829765121 0.0036379508772952096 0.0026239686239265684 0.6613644411049717
1.822 0.0027349090952766574 0.039000079281165334 0.005357777096404854 0.003610149177263933 0.0026037178169720002 0.6746570446594805
1.832 0.00265906895605399 0.03896850656907356 0.005259246794511232 0.003582163514830535 0.0025833166711636255 0.6885834109322231
1.842 0.0025863982876194185 0.03893716997110596 0.005164863175236297 0.0035541421928972985 0.002562867900113744 0.7031294989922638
1.852 0.002516756052146801 0.03890614460008767 0.005074355485496666 0.003526215010417924 0.002542460862503424 0.7182774601891541
1.862 0.0024500126316825918 0.03887550882305927 0.004987474057497124 0.0034984909630430116 0.0025221705062739934 0.7340082046697987
1.872 0.0023860433847694186 0.03884534324516918 0.004903994245656796 0.0034710557380107075 0.002502056147837031 0.7503056816671049
1.882 0.002324719989497472 0.03881572962998379 0.0048237228398830346 0.003443969463073546 0.0024821603176673475 0.7671624919610848
1.892 0.0022659008109561776 0.03878674980413297 0.00474650559702375 0.0034172645857047856 0.002462507525203462 0.7845862707703638
1.902 0.002209421647482111 0.038758484590716444 0.004672233872211871 0.003390943781750932 0.0024431028639199407 0.8026058206243922
1.912 0.0021550880964053237 0.038731012806007735 0.004600848425778002 0.0033649785860725067 0.002423930983687226 0.8212754945020198
1.922 0.0021026704134335544 0.03870441033961443 0.0045323396425522074 0.003339310000005308 0.002404956360520057 0.8406765939310828
1.932 0.002051900616205528 0.03867874930751284 0.004466745303366443 0.0033138514532866084 0.002386125133889563 0.8609159881049688
1.942 0.0020024699868942445 0.03865409723141637 0.004404148475103387 0.0032884924526558725 0.002367367296487149 0.8821240857155995
1.952 0.0019540247240071723 0.03863051620053497 0.004344677541231379 0.0032631000667649505 0.0023485972078133577 0.9044550300988947
1.962 0.0019061599200031851 0.03860806204587499 0.004288507280157364 0.0032375171200126358 0.002329711714473744 0.9280900492982227
1.972 0.0018584170027659557 0.0385867836794722 0.004235855290946271 0.0032115605085582862 0.002310588468918652 0.9532403972984794
1.982 0.0018102947645564917 0.03856672284705485 0.0041869645080243245 0.0031850276484898144 0.0022910903072878995 0.9801416727166447
1.992 0.0017612859009611703 0.0385479145345379 0.0041420628328817455 0.003157719931897788 0.0022710820724392376 1.009030191322259
2.002 0.001710947521367727 0.03853038812057996 0.004101296536776423 0.0031294871537186947 0.002250462653962474 1.0400970013359543
2.012 0.0016590053981334837 0.03851416910553125 0.004064644208290491 0.0031002877393775225 0.002229208438471682 1.0734249490687795
2.022 0.001605479828196137 0.03849928095562259 0.004031829394299597 0.003070250743431314 0.0022074180267666332 1.108924130042013
2.032 0.0015508092283588381 0.03848574640074344 0.004002257894122745 0.0030397215065216775 0.0021853451469526627 1.1462854740391915
2.042 0.0014959397857912907 0.03847358753362221 0.00397500505929847 0.003009275278931619 0.002163408391548179 1.184968438595402
2.052 0.0014423490087817864 0.038462824338013936 0.003948866984030613 0.0029796905824486675 0.002142171750112488 1.2242287206207412
2.062 0.0013919795971987275 0.038453471764689814 0.003922469816357261 0.0029518836865836434 0.002122296904420194 1.2631803315908006
2.072 0.0013470766797668986 0.0384455359838006 0.0038944118151058938 0.0029268147562838505 0.002104475047736528 1.3008778563218661
2.082 0.0013099427432258592 0.038439010727524314 0.003863402956714548 0.002905383126378198 0.0020893510932577975 1.3364014083339926
2.092 0.0012826464420236908 0.03843387455793523 0.0038283715668802998 0.0028883321120435172 0.0020774551866660916 1.3689284330152387
2.102 0.0012667398689550364 0.03843008951791669 0.0037885228535518923 0.002876181336720822 0.0020691544124352332 1.3977815221801209
2.112 0.001263047471808479 0.0384276011697973 0.0037433512186264574 0.002869196609627977 0.00206463161880935 1.42244813323467
2.122 0.0012715793064519518 0.03842633971104868 0.0036926190487598983 0.002867396298083623 0.002063890345094097 1.442575151468209
2.132 0.0012915872978185143 0.03842622175418194 0.003636317256295378 0.00287058356052551 0.0020667782405947186 1.4579469500927955
2.142 0.001321737280631274 0.038427152407545406 0.0035746199823685847 0.002878390116654945 0.0020730189600377787 1.4684579941028368
2.152 0.0013603361757271834 0.0384290273907885 0.0035078416744985376 0.0028903202629287452 0.002082244609378349 1.4740890840350913
2.162 0.001405549614378677 0.03843173499806052 0.003436401784125623 0.002905789969840361 0.002094024842752863 1.4748916808880066
2.172 0.0014555664778405594 0.03843515777709057 0.0033608009702973257 0.00292416008389938 0.0021078914286110544 1.4709811367578707
2.182 0.001508696082850502 0.038439173852762895 0.003281611635214116 0.002944762952634247 0.0021233574311823413 1.4625395703649129
2.192 0.001563407105983068 0.038443657919942545 0.0031994829485216076 0.0029669207442558267 0.0021399298542678913 1.4498308586257873
2.202 0.0016183298587605264 0.0384484820569715 0.003115155453759776 0.0029899551173985287 0.0021571159776392263 1.4332291118938132
2.212 0.001672245652027032 0.03845351661024984 0.0030294747627185657 0.003013192220067678 0.0021744267079129975 1.4132555235983244
2.222 0.0017240807600693777 0.038458631391178104 0.002943391721103293 0.0030359706390283934 0.0021913825016891455 1.3906099535705079
2.232 0.0017729113956814657 0.03846369727973104 0.00285794070349945 0.0030576587696700876 0.0022075261988608805 1.3661801955379158
2.242 0.0018179754775882874 0.038468588115076696 0.0027741969500948383 0.0030776818023456358 0.002222442516286491 1.3410182697417603
2.252 0.0018586819228043996 0.0384731826070753 0.0026932224887182246 0.0030955512058140227 0.002235778947579669 1.3162867220839225
2.262 0.00189461027420397 0.03847736601420489 0.0026160126755873053 0.0031108863694792404 0.002247260829588321 1.2931903776013638
2.272 0.001925499732072178 0.03848103147834771 0.0025434522028733968 0.003123421113529944 0.00225669565062416 1.272912395835949
2.282 0.0019512318070664548 0.03848408106122778 0.002476282013843768 0.00313299500224233 0.0022639667132842993 1.256564517270474
2.292 0.0019718118592550677 0.038486426592434377 0.002415070487659496 0.0031395363049260875 0.002269021007828392 1.2451442207829684
2.302 0.0019873527801122014 0.0384879904152462 0.00236019078100934 0.003143045283315955 0.002271857320713713 1.239487413109047
2.312 0.0019980611791269192 0.03848870605156422 0.0023118066472221977 0.0031435849084053497 0.002272519512726935 1.24020670631921
2.322 0.0020042239594902675 0.038488518742948404 0.0022698661204948825 0.0031412782016439138 0.002271094412451357 1.2476242257499957
2.332 0.002006193446842004 0.03848738582830496 0.002234114380642413 0.003136306327359892 0.0022677102737885626 1.2617311640510105
2.342 0.0020043704299398868 0.038485276947335646 0.002204124114537651 0.003128900959906478 0.002262531299856629 1.2822005724150531
2.352 0.001999184414968476 0.038482174054078465 0.0021793384891856857 0.0031193276478019313 0.0022557459062803853 1.3084626637344894
2.362 0.0019910732463973807 0.03847807129712102 0.0021591245882738347 0.0031078646402017316 0.0022475518025801017 1.3398174908339566
2.372 0.0019804657677658854 0.038472974859884636 0.002142824022761902 0.0030947856844835094 0.0022381438035281452 1.3755367311670923
2.382 0.0019677701241542626 0.03846690282229169 0.0021297893366481373 0.0030803525779046666 0.0022277084019797443 1.414921081548218
2.392 0.00195336840979902 0.03845988505311512 0.0021194050277969258 0.0030648170588389104 0.002216424863924358 1.4573119112050148
2.402 0.0019376159757366284 0.03845196308070028 0.002111096687278551 0.003048425372714118 0.002204468280522298 1.5020793534828285
2.412 0.001920841585548087 0.038443189837949615 0.0021043348226146815 0.0030314179044763005 0.0021920093512785366 1.5486170600524662
2.422 0.0019033454356795028 0.038433629204758485 0.00209864106542807 0.0030140208032009975 0.002179208778042125 1.5963594831183623
2.432 0.0018853951585192585 0.03842335535454307 0.002093597386866988 0.0029964328866768793 0.0021662084662536106 1.644812330668753
2.442 0.001867222686139139 0.03841245198196473 0.0020888517712050725 0.002978815870211021 0.0021531249608378205 1.6935762716050489
2.452 0.0018490249946199412 0.03840101149346621 0.0020841157512065506 0.0029612934441124333 0.002140048777681427 1.7423508371436789
2.462 0.0018309696724679834 0.038389134194719635 0.002079153163754563 0.0029439588939435633 0.002127049343259445 1.7909138752908973
2.472 0.001813203299721097 0.038376927443263535 0.0020737638446587533 0.0029268865760490354 0.002114182377129473 1.8390845774799776
2.482 0.0017958591157496674 0.03836450470370617 0.0020677691321078565 0.002910141717931736 0.002101496066121882 1.8866867449045026
2.492 0.0017790619735284837 0.038351984480258505 0.0020610029679684638 0.002893786182109372 0.0020890345834463113 1.9335220598239842
2.502 0.001762931405031622 0.03833948916513954 0.002053305450053536 0.0028778816317349613 0.0020768400898735586 1.9793544815522077
2.512 0.001747584918164385 0.038327143869704684 0.0020445139299115106 0.0028624925980159084 0.0020649550410103963 2.0239050821563827
2.522 0.0017331424875700388 0.038315075282408545 0.002034451201996686 0.0028476898404379463 0.0020534251458301355 2.066857306812108
2.532 0.0017197305743024203 0.03830341054584897 0.002022915950513221 0.0028335518293229785 0.0020423015434119477 2.107869105551293
2.542 0.0017074816819780021 0.03829227609654167 0.0020096833430017845 0.0028201616250059236 0.002031640335804689 2.1465899584890336
2.552 0.0016965253057604798 0.03828179639896427 0.001994523182162896 0.002807598186493439 0.0020214987059450702 2.1826882275488053
2.562 0.0016869692686254446 0.03827209255105283 0.001977237651563679 0.002795923861653437 0.0020119285281556664 2.2158959880707103
2.572 0.0016788753686441855 0.03826328081406972 0.001957710622537341 0.0027851715463214394 0.0020029693491883474 2.2460661321414137
2.582 0.0016722368408721739 0.038255471172026864 0.001935953599506309 0.0027753346707719796 0.001994642238102381 2.2732261584192965
2.592 0.0016669653174927013 0.038248766028677585 0.0019121339772582748 0.0027663617757270366 0.0019869451275464395 2.2976098364380055
2.602 0.0016628918620403676 0.038243259114774206 0.0018865762816350122 0.0027581564817586693 0.0019798500383115727 2.319651247860197
2.612 0.0016597813865448154 0.03823903461815373 0.00185973736553529 0.0027505830524623223 0.001973302811834315 2.3399453802468746
2.622 0.001657355005515761 0.038236166495262305 0.0018321656502510344 0.0027434769053933843 0.001967225937059635 2.359195838344917
2.632 0.0016553131719790684 0.03823471790275764 0.0018044578897081077 0.002736658082303582 0.0019615242314042444 2.378171436240651
2.642 0.001653354318636571 0.03823474070472624 0.0017772241885344179 0.0027299445267023256 0.0019560918975276504 2.3976801898444173
2.652 0.0016511876755381308 0.03823627504838985 0.0017510634891189558 0.002723162167181738 0.0019508188883949026 2.418549861452462
2.662 0.0016485421090879533 0.03823934902727626 0.0017265452176223376 0.002716150535433445 0.0019455952044295163 2.4416001683334216
2.672 0.0016451734420138166 0.03824397844971584 0.0017041913389128538 0.0027087649249433092 0.0019403132798589146 2.4676016984424427
2.682 0.00164087108941981 0.038250166710079234 0.001684456444351339 0.002700877472714394 0.0019348698885664395 2.4972299968445197
2.692 0.0016354627947265225 0.038257904741401075 0.001667709268023222 0.0026923790804733905 0.0019291689870071876 2.531030556320199
2.702 0.0016288157626602265 0.038267171032621096 0.0016542215920933548 0.002683182264144788 0.001923125640136315 2.5694036717347584
2.712 0.001620834063230873 0.03827793172372309 0.0016441668868106484 0.0026732234400113158 0.0019166697844199324 2.6126026060358427
2.722 0.0016114544128422662 0.03829014082506388 0.0016376246776603474 0.0026624631385258244 0.0019097482854952262 2.6607309675509896
2.732 0.0016006433415068908 0.03830374061573566 0.0016345839043423098 0.0026508840527459986 0.001902324751520387 2.7137350993293787
2.742 0.0015883975556423176 0.038318662252465954 0.0016349414358221414 0.0026384884029690813 0.0018943780099171263 2.771402552782034
2.752 0.001574746858465529 0.03833482657987356 0.0016384977504577147 0.0026252964951152527 0.0018859008636267134 2.8333804157948723
2.762 0.0015597570181181066 0.038352145099399604 0.0016449564012129244 0.0026113472627943652 0.00187690019094476 2.8992135338721403
2.772 0.0015435298327685831 0.03837052104672092 0.0016539335048459183 0.0025966999854207715 0.0018673982028529791 2.968383668598873
2.782 0.0015261993030881691 0.03838985054522865 0.0016649781565517198 0.0025814355185796523 0.0018574337397521934 3.0403262565774276
2.792 0.0015079249218725396 0.038410023826716745 0.0016775989640114841 0.002565655601807476 0.00184706237264518 3.114423150410669
2.802 0.0014888841475621402 0.03843092651990058 0.0016912899133943032 0.002549479554851468 0.0018363545419849245 3.190000955401872
2.812 0.0014692656664726392 0.03845244099788024 0.0017055510847508652 0.0025330382286147977 0.0018253915005892705 3.2663724428628678
2.822 0.0014492637487251154 0.03847444775748809 0.0017199039044909195 0.0025164653353892505 0.0018142591948724306 3.3429269215278543
2.832 0.0014290730055081641 0.03849682679145118 0.0017339034437392645 0.0024998867586564725 0.001803040639213607 3.4192255565425502
2.842 0.001408882848997852 0.03851945891604918 0.00174715026453868 0.0024834095272441127 0.001791808057738129 3.4950348741988813
2.852 0.001388871760918704 0.03854222702885795 0.0017593023725527384 0.002467113395448807 0.0017806168550024534 3.5702647019280853
2.862 0.0013692023372768542 0.038565017283567114 0.0017700859103363463 0.0024510482390945124 0.0017695036099499941 3.644845430828794
2.872 0.0013500183110355965 0.038587720174089644 0.0017793026744882749 0.0024352388233152013 0.0017584891438020638 3.718627427078117
2.882 0.0013314442038651793 0.03861023151712638 0.0017868333501512975 0.0024196952285413394 0.001747585472643909 3.791368839376599
2.892 0.0013135872863461063 0.03863245331536314 0.0017926365485482988 0.0024044240367495414 0.0017368032564563294 3.862805527961305
2.902 0.0012965406687531916 0.03865429447820891 0.0017967444856844942 0.00238943439241609 0.0017261556560586046 3.9327265631819652
2.912 0.001280385967294923 0.038675671377252654 0.0017992559643351946 0.002374735286269529 0.0017156560470824814 4.000972141464604
2.922 0.001265194150060228 0.03869650822029788 0.0018003263858627778 0.0023603249172508543 0.0017053101877632852 4.0673398835506624
2.932 0.0012510236335782979 0.038716737238473936 0.0018001546013980537 0.0023461772709933923 0.0016951064589578106 4.131479303220684
2.942 0.0012379154355575755 0.03873629869599699 0.001798965586844802 0.0023322326728286245 0.0016850089626842786 4.192884771185688
2.952 0.0012258858876525855 0.03875514074629602 0.001796989663725973 0.0023183969066578715 0.0016749567563550537 4.251039001177821
2.962 0.0012149181382382916 0.03877321917141895 0.0017944387586540543 0.0023045489773747857 0.0016648693044043436 4.305634372257715
2.972 0.001204954336364161 0.03879049705143359 0.001791483230688096 0.002290553732658445 0.001654655461269721 4.356719456598833
2.982 0.0011958908355841895 0.038806944415007705 0.0017882342069022734 0.002276274156166373 0.001644222265768537 4.404645075920998
2.992 0.001187578545467314 0.03882253791603268 0.0017847338126433328 0.0022615793300058504 0.0016334806385711574 4.449812106624847
3.002 0.001179829355150948 0.03883726056039813 0.0017809547698983826 0.0022463477284977943 0.0016223476898231802 4.4923715047215405
3.012 0.0011724284951946666 0.03885110149033558 0.0017768100057204612 0.0022304688084914116 0.0016107477591232123 4.532076466944643
3.022 0.001165151378390596 0.03886405581329933 0.0017721680814566988 0.002213845988484923 0.0015986144471784776 4.568395850091918
3.032 0.0011577819674294435 0.0388761244389998 0.0017668729978009765 0.0021964016089600184 0.0015858941148038218 4.600853841968498
3.042 0.0011501293524036906 0.03888731388213217 0.0017607694011102068 0.0021780830784038185 0.001572550351303551 4.629395277225847
3.052 0.0011420398031059527 0.03889763599525945 0.0017537240301660863 0.00215886800809757 0.001558567813581439 4.654542642084727
3.062 0.0011334026906956321 0.03890710761115116 0.0017456372955117617 0.002138765190984165 0.0015439531135060455 4.677236295870173
3.072 0.0011241520405153428 0.03891575012372183 0.001736448237009793 0.002117811793335171 0.001528732949704804 4.698419025833142
3.082 0.0011142652317934392 0.03892358903089731 0.001726131413677703 0.002096068675793655 0.0015129508305141033 4.71858730680212
3.092 0.0011037569729225277 0.03893065341334201 0.0017146946757057497 0.002073615294913292 0.0014966634621508606 4.737596190262905
3.102 0.0010926705752576078 0.038936975382491065 0.0017021748224885819 0.002050546909610608 0.0014799388015712238 4.754806034880122
3.112 0.0010810694528487126 0.03894258954302592 0.0016886271296756524 0.002026973501962556 0.0014628553658194829 4.769488326285862
3.122 0.0010690287282271787 0.03894753246949918 0.0016741192336246664 0.0020030150386296506 0.0014454989102222642 4.78129067546883
3.132 0.001056627387196451 0.03895184220500256 0.0016587299759195657 0.0019787897363586545 0.0014279540379076403 4.790456406266385
3.142 0.0010439435308352023 0.03895555781830952 0.001642544886549616 0.001954397510344979 0.001410292288379704 4.797630898926557
3.152 0.001031052148051587 0.038958719010316445 0.0016256522727424814 0.0019299031949755587 0.001392560028073634 4.803391731590381
3.162 0.0010180236563675123 0.03896136574533369 0.001608143363924539 0.0019053263874415562 0.0013747711088110317 4.807809161387585
3.172 0.00100492286010726 0.03896353790378195 0.0015901112212053019 0.0018806448806277497 0.0013569093382084963 4.8103087285072155
3.182 0.000991808364232285 0.038965274958933295 0.0015716492519062342 0.0018558135537560434 0.001338942104655895 4.8099395376131975
3.192 0.0009787323641963334 0.038966615678917016 0.0015528505518920595 0.0018307926100198683 0.0013208407284530186 4.8058854792649734
3.202 0.000965740608304878 0.038967597853543166 0.0015338074970981776 0.0018055739463199857 0.001302599440127269 4.797887125900004
3.212 0.0009528723409063312 0.03896825804567452 0.0015146112833891042 0.0017801951814049794 0.001284245449936792 4.786304154508137
3.222 0.0009401601485182841 0.03896863136827824 0.0014953513920367245 0.0017547363994589598 0.001265836580419161 4.771804921033995
3.232 0.000927629639799767 0.03896875128812514 0.0014761150673448095 0.0017293018845014629 0.0012474481246694488 4.75492968006834
3.242 0.0009152988532277388 0.03896864945626371 0.001456986807023036 0.0017039946463388966 0.0012291545350473136 4.735838588220754
3.252 0.0009031773316748428 0.03896835556552376 0.0014380476537180038 0.0016788933040229272 0.0012110127833089349 4.714396132778506
3.262 0.0008912649704529744 0.03896789723677621 0.0014193739476227494 0.0016540389222415538 0.0011930528153465798 4.69050148756094
3.272 0.0008795509288129705 0.038967299937123875 0.001401035335049249 0.001629435214531175 0.0011752775575266331 4.664424609174627
3.282 0.0008680129060781955 0.03896658693250873 0.0013830922254587728 0.001605060909739944 0.0011576716682676065 4.636935997931722
3.292 0.0008566168027680784 0.038965779273339454 0.0013655933244048955 0.0015808891951654312 0.0011402154668509598 4.609177644962811
3.302 0.0008453163211074512 0.03896489580628448 0.0013485740010767216 0.0015569066501397795 0.0011228986482912451 4.582382601311371
3.312 0.00083405177756133 0.03896395320259849 0.0013320558421883082 0.0015331236257848028 0.0011057279866395937 4.55760343544553
3.322 0.0008227477413276231 0.03896296599769504 0.0013160468753674983 0.001509570371572167 0.0010887248259735239 4.535552002972383
3.332 0.0008113102203967461 0.03896194664878737 0.0013005410510640782 0.0014862784867031784 0.001071911904863507 4.516562163917095
3.342 0.0007996255581726101 0.03896090563167375 0.0012855152782411782 0.0014632540499015779 0.00105529396415396 4.500635007646376
3.352 0.0007875640600474111 0.038959851604037185 0.0012709230902339759 0.0014404540340147009 0.0010388404776793458 4.48752187348459
3.362 0.0007749907539835605 0.038958791652393826 0.0012566858364274661 0.0014177781361673467 0.0010224793673308413 4.476807311755011
3.372 0.0007617834054129854 0.03895773161281335 0.0012426844498209303 0.0013950827324489328 0.001006106759275064 4.467945997252164
3.382 0.0007478547657406987 0.03895667642234095 0.0012287561827239142 0.001372214381053984 0.0009896111315829605 4.460204232343855
3.392 0.000733173528285133 0.038955630435655204 0.0012147002248163244 0.0013490516988023706 0.0009729038559511717 4.452502840354269
3.402 0.0007177779507395732 0.038954597643715394 0.001200293613059015 0.0013255408776379099 0.0009559453550891543 4.443263125242039
3.412 0.0007017780094205531 0.038953581759921876 0.0011853151972060073 0.0013017131231449583 0.0009387581157871679 4.430452299710347
3.422 0.0006853455253909623 0.03895258618263669 0.0011695722562137232 0.0012776798722567712 0.0009214232764052292 4.411992270662918
3.432 0.0006686954047028222 0.03895161388115386 0.0011529231626435166 0.001253609746826847 0.0009040635570033388 4.38647417577272
3.442 0.000652063416355912 0.0389506672688865 0.0011352908133945598 0.0012296962638053018 0.000886819249993148 4.353815946673185
3.452 0.000635685981531651 0.038949748117928104 0.0011166647190903633 0.0012061260646224962 0.0008698247291445934 4.315374818845811
3.462 0.000619785541011951 0.03894885754163187 0.0010970931999984422 0.0011830549482169776 0.0008531911093526482 4.2732792297998925
3.472 0.0006045623452169604 0.03894799604183464 0.0010766695971871623 0.0011605954580526906 0.0008369978513768123 4.229251218327074
3.482 0.0005901913044588287 0.038947163598005576 0.0010555170072386992 0.0011388167343599114 0.0008212935368190476 4.183579334041516
3.492 0.0005768216260340579 0.038946359771428164 0.0010337749938268337 0.0011177549769813804 0.0008061041089946377 4.134905377172835
3.502 0.0005645772411486233 0.03894558380412498 0.0010115899233731965 0.0010974305917533112 0.0007914453241175545 4.081097278973209
3.512 0.0005535567739418428 0.03894483470143478 0.0009891090103354792 0.0010778658658517817 0.000777334906380461 4.020838538738499
3.522 0.0005438323678764637 0.03894411129325664 0.0009664773784828306 0.001059095962555239 0.0007637995425317177 3.9549839933581348
3.532 0.0005354469587557397 0.038943412271717784 0.0009438373492632484 0.0010411677251603356 0.0007508732765637637 3.8867144692286795
3.542 0.0005284099617908978 0.03894273620574856 0.0009213292741892322 0.0010241256750473386 0.0007385872751951523 3.820278428563969
3.552 0.0005226921701479201 0.03894208153833693 0.000899093131441941 0.0010079909157516714 0.0007269551418859241 3.7590633811479246
3.562 0.0005182217345598606 0.038941446578837136 0.0008772698050107938 0.0009927429941751663 0.0007159607150218337 3.7040936163842386
3.572 0.0005148836627550524 0.038940829506239734 0.000856000805390617 0.0009783141446308677 0.0007055546600890893 3.6537067684459306
3.582 0.00051252465791519 0.038940228395962145 0.0008354255233059776 0.0009645994750430635 0.0006956620377086927 3.6045659197856534
3.592 0.000510963348004101 0.03893964127279738 0.0008156759503746726 0.0009514786082936522 0.0006861975226239356 3.553568727538701
3.602 0.0005100039277105721 0.038939066181037034 0.0007968697797636404 0.0009388387085297508 0.0006770812336637382 3.4996861476748906
3.612 0.0005094500846212297 0.038938501255793255 0.0007791033982293062 0.0009265889177434747 0.0006682483743536909 3.444646032484364
3.622 0.0005091163990465564 0.03893794478068732 0.000762446197914156 0.0009146617119595682 0.0006596498109163126 3.3920344407421776
3.632 0.0005088358540347261 0.038937395224803245 0.0007469369888972139 0.0009030040708440012 0.0006512458529088047 3.3454185965327388
3.642 0.0005084637220150557 0.03893685126088497 0.000732582533472957 0.0008915662899203491 0.0006429988078775602 3.3065952176727964
3.652 0.0005078790398519551 0.0389363117720103 0.0007193578171057858 0.0008802961866508771 0.0006348696117701437 3.2747775073935403
3.662 0.0005069848703780714 0.03893577585353315 0.0007072077531883715 0.0008691419275630907 0.000626820490329214 3.246966537926749
3.672 0.0005057079257959858 0.03893524281297542 0.0006960503233122918 0.0008580607839825577 0.0006188214266049244 3.2193002102020754
3.682 0.0005039975030677012 0.03893471216658827 0.0006857812827288075 0.0008470272990310063 0.0006108556804283283 3.1887975555827386
3.692 0.0005018234739949667 0.038934183630225556 0.0006762803096159442 0.000836034522718678 0.0006029199910953239 3.154645281130411
3.702 0.0004991733016436604 0.038933657104044284 0.0006674179635413895 0.0008250856718306754 0.0005950179142242698 3.1183323504259124
3.712 0.0004960484358206922 0.03893313265336022 0.0006590624754519946 0.0008141786203210651 0.0005871483351726189 3.082624193739513
3.722 0.0004924606680331844 0.038932610489629406 0.0006510857644376594 0.0008032895198195513 0.0005792937718407924 3.050058199335203
3.732 0.0004884289704884625 0.03893209095516535 0.0006433683060202948 0.0007923629328363146 0.0005714135969674889 3.0217736415901935
3.742 0.0004839770560609513 0.03893157451312229 0.0006358022106886993 0.0007813137408563795 0.0005634456787999289 2.9971314444577826
3.752 0.0004791316108704902 0.038931061742211615 0.0006282926535787477 0.0007700416035057457 0.0005553168140454269 2.9741548943384886
3.762 0.0004739210335497672 0.038930553334797786 0.000620758391673258 0.0007584536787615038 0.0005469589438753291 2.950517119161446
3.772 0.00046837452528757665 0.03893005009704971 0.0006131317554752265 0.0007464876415949515 0.0005383257233729623 2.924582679218645
3.782 0.0004625214256731641 0.03892955295010874 0.0006053580489139653 0.0007341263596799469 0.0005294035042592506 2.8959500781723246
3.792 0.0004563907106540663 0.038929062931341483 0.0005973943950641587 0.0007213984932441092 0.0005202125862598149 2.865200396917083
3.802 0.00045001056780564477 0.038928581194740464 0.000589208341157236 0.0007083649177918772 0.0005107982474064978 2.8330549994650323
3.812 0.00044340798300157797 0.03892810900966701 0.0005807765218085858 0.0006950970330946148 0.0005012152858931396 2.7995140395574207
3.822 0.00043660832029944886 0.03892764775741906 0.0005720835270417384 0.0006816568528993542 0.000491512748198943 2.76352957665086
3.832 0.00042963493933292413 0.038927198925444086 0.0005631209817899924 0.0006680880007883789 0.0004817255322001806 2.723438177285371
3.842 0.000422508948752215 0.03892676409926462 0.0005538867295079985 0.000654421179694514 0.0004718762173678141 2.677940689954602
3.852 0.0004152492146465975 0.03892634495220537 0.0005443839599189343 0.0006406898355396786 0.0004619851746551551 2.6270538719425818
3.862 0.0004078727195705556 0.038925943232790985 0.0005346201619793563 0.0006269457642744809 0.0004520824649437316 2.572400766026868
3.872 0.0004003953160174476 0.03892556074935253 0.0005246058969844046 0.0006132638742032379 0.0004422138502589482 2.516596984750373
3.882 0.00039283286155309256 0.03892519935110273 0.0005143535202316701 0.0005997309867189059 0.0004324363320281257 2.462074384622743
3.892 0.0003852026703146506 0.03892486090477819 0.0005038760874702848 0.0005864227577973438 0.0004228045627287126 2.4099805928731
3.902 0.0003775251572824022 0.038924547265855085 0.0004931867299045451 0.0005733806018055272 0.0004133551077153728 2.359659242714479
3.912 0.00036982547721351665 0.03892426024328456 0.0004822987383878622 0.0005606022545764262 0.0004040976237257914 2.3089177378438106
3.922 0.0003621348801693466 0.038924001556726776 0.0004712264560328123 0.0005480536640657757 0.00039501906212122487 2.2550292281419977
3.932 0.0003544914562754259 0.038923772785549565 0.0004599868915852544 0.0005356988828950832 0.00038610026431460493 2.1961249913251164
3.942 0.0003469399668017562 0.03892357530954432 0.0004486018028305692 0.0005235343325793692 0.0003773373329546114 2.1323063789822965
3.952 0.00033953057970405933 0.03892341024238476 0.0004370998773914959 0.0005116098845482998 0.00036875677716114255 2.0657856054220374
3.962 0.00033231652742783473 0.03892327836010283 0.00042551855344134944 0.000500024141057414 0.0003604156651982995 1.9999309411308581
3.972 0.0003253509257584025 0.038923180027926926 0.0004139050455331219 0.0004888932186601864 0.0003523850468527417 1.9378232780927318
3.982 0.0003186831643293689 0.03892311512940477 0.00040231630816585964 0.00047830592894683 0.00034472351327683023 1.881115747673847
3.992 0.0003123553531749607 0.03892308300169618 0.0003908179377737429 0.00046828686542773923 0.0003374537114798513 1.8296017950826111


==> figures/oblique_pressure_pulse/data/standard_outflow_Ma0.0_alpha0.5.dat <==
t p rho u e_p e_rho e_u
0.002 0.06265869791221762 5.624898499832909e-06 0.0008438343138104169 8.101027382582264e-06 7.15214469022744e-08 0.0015261551943899585
0.012 0.06241359447841066 0.00019875821078550824 0.0069441754491782765 9.919628918314197e-06 1.512051040819668e-06 0.0009029231016276893
0.022 0.06178149352981699 0.0006992889557145343 0.013170002955718942 1.0136727327624371e-05 2.8927583984577825e-06 0.0006452597360809165
0.032 0.06078262853889053 0.0014997504195745014 0.019240213768911062 9.438619581127462e-06 3.5305524746760038e-06 0.0005107023451327242
0.042 0.05945523643584254 0.0025826947159446503 0.025085949585247024 7.854815193411194e-06 4.0047769305521555e-06 0.00042645726640676263
0.052 0.05784870479020149 0.003925386915916356 0.030646211533632776 6.1685912666779906e-06 4.936717201023237e-06 0.00035831429012260437
0.062 0.056020666424656716 0.005501010652453247 0.03586856602079054 5.649605009213058e-06 6.362586100844328e-06 0.00030646959027972464
0.072 0.05403397763232775 0.007279905667420294 0.04071022967505943 6.344791720767452e-06 7.865709307001863e-06 0.0002853311975847864
0.082 0.051953774234969476 0.009230760341627764 0.045138694547151303 7.286808256893891e-06 9.155369667758496e-06 0.00029239701672007103
0.092 0.04984473201357991 0.01132168535443171 0.04913192291826192 8.12508075112292e-06 1.0183787029636068e-05 0.0003094889533125232
0.102 0.04776856816826983 0.01352112853450773 0.0526781628982684 8.97006631562192e-06 1.1016138864084203e-05 0.00032302571623978065
0.112 0.04578176706097879 0.015798618758699038 0.0557754435536386 9.865176663485057e-06 1.170233681618146e-05 0.00032906671740095395
0.122 0.04393351107914281 0.01812534520040062 0.058430808833117916 1.0674971931394204e-05 1.2254247464332625e-05 0.0003287987352244794
0.132 0.04226384589187113 0.020474587908089623 0.060659346825568165 1.1268583929097867e-05 1.2699656690516562e-05 0.0003250060652367343
0.142 0.04080219120147327 0.022822018867544692 0.06248306745949052 1.1663254400731075e-05 1.3111863297697752e-05 0.0003212037849274645
0.152 0.03956638671737413 0.025145892039323835 0.063929678760826 1.1997734474315769e-05 1.3561988976473358e-05 0.0003211281702332179
0.162 0.03856248957194306 0.027427138656043428 0.06503130925549837 1.238804353489475e-05 1.4039076884360117e-05 0.00032677687783065195
0.172 0.03778547440709499 0.029649381847829524 0.06582322147304627 1.2811356902446516e-05 1.4429080850744336e-05 0.00033663747069273396
0.182 0.03722083083403695 0.031798883169587774 0.06634255812720542 1.313647322479849e-05 1.4579823209875432e-05 0.0003466740445559396
0.192 0.03684685783910224 0.03386443292418968 0.06662715808454041 1.3257540355510154e-05 1.4394836545474176e-05 0.00035322620409318804
0.202 0.03663730382843871 0.03583719602765872 0.06671447379061657 1.3213544449545332e-05 1.3898555928213984e-05 0.0003551652484041786
0.212 0.0365639575767882 0.037710525115551605 0.06664061576954142 1.3219198057040073e-05 1.3249877728935196e-05 0.00035427361542768315
0.222 0.036598865829287064 0.03947975223513356 0.06643954351819219 1.3556810993469173e-05 1.2690378018643327e-05 0.0003543355944328987
0.232 0.03671599180475523 0.04114196955811654 0.0661424158833658 1.436269675237348e-05 1.2428830144374144e-05 0.0003597646793542792
0.242 0.03689227314759509 0.04269580809371193 0.06577710807270061 1.5514371559778615e-05 1.252549212234584e-05 0.0003741645284406532
0.252 0.0371081440739745 0.044141221619258764 0.06536789685233399 1.6732951681227776e-05 1.2872836963145462e-05 0.00039853491204463093
0.262 0.037347640876414484 0.045479281276093804 0.06493530998146516 1.7734583951477264e-05 1.3272515655630018e-05 0.00042948745918759126
0.272 0.03759822113974868 0.046711984696034645 0.0644961301929342 1.8300508073929124e-05 1.3522108045052875e-05 0.0004592534330189649
0.282 0.037850411854012896 0.04784208216956255 0.06406353800470455 1.8300481485711772e-05 1.3471815412065215e-05 0.0004782506694073798
0.292 0.038097375407887185 0.048872921189761505 0.06364737177915013 1.771752229672059e-05 1.3061591181902132e-05 0.00047878993736861884
0.302 0.038334455270600955 0.04980830966258973 0.06325447855971116 1.668004709728021e-05 1.2349343408831458e-05 0.00045843456198085597
0.312 0.0385587401426335 0.05065239720762264 0.06288912622028354 1.5509417739544833e-05 1.1541557006441842e-05 0.00042287846418041135
0.322 0.0387686682943433 0.051409573408126054 0.06255344694909329 1.4771258077464284e-05 1.1018354144797376e-05 0.00038855056378029414
0.332 0.03896368255291214 0.05208438167777883 0.06224788400475029 1.5128167890724353e-05 1.1225738171063793e-05 0.00038041185382567345
0.342 0.03914393958270039 0.05268144747522532 0.06197161745848746 1.6758103458147493e-05 1.2294179698808962e-05 0.00041341012683075213
0.352 0.03931007293599263 0.053205419651819505 0.06172294965820066 1.8983995120445106e-05 1.378420669896116e-05 0.0004729930435977036
0.362 0.039463006470717966 0.053660923585954874 0.061499637017836666 2.0741703390276797e-05 1.4981269614572175e-05 0.0005283495507409717
0.372 0.03960381266862632 0.054052524501439235 0.06129916101713328 2.1238661028991035e-05 1.5350584566759016e-05 0.0005549728281157627
0.382 0.0397336092336586 0.054384699194314344 0.061118937239691404 2.0388395090322897e-05 1.4843737729464882e-05 0.0005457574299423973
0.392 0.039853487161694776 0.054661814443997966 0.06095646610916691 1.902715017670822e-05 1.4031099301514596e-05 0.0005156521476244505
0.402 0.039964464053975246 0.05488811065373457 0.060809432381367864 1.8618852430025665e-05 1.3862427730545909e-05 0.0004977623828992172
0.412 0.0400674574511307 0.05506768964468027 0.060675762452260966 1.9938065330793717e-05 1.480140186707119e-05 0.0005185365603766896
0.422 0.04016327391197152 0.05520450585069719 0.06055364911771693 2.209706029856966e-05 1.6252968326814026e-05 0.0005677166265783504
0.432 0.040252609953350955 0.05530236025712575 0.06044155258982603 2.3646541522042455e-05 1.7265801602291386e-05 0.0006116815818692974
0.442 0.040336060778090335 0.05536489628201794 0.0603381849683049 2.3914410095672856e-05 1.7409234015384963e-05 0.000628582069104923
0.452 0.040414132679561156 0.05539559666048409 0.06024248405292461 2.3545838243430576e-05 1.7159393240065015e-05 0.0006259368746063532
0.462 0.040487255943548454 0.05539778057659411 0.060153581786811766 2.428479147570008e-05 1.772682689158428e-05 0.0006383009970115834
0.472 0.04055579681443038 0.05537460080066305 0.0600707720428898 2.7383801715862234e-05 1.9942412672208224e-05 0.0006987597360631096
0.482 0.04062006852602975 0.05532904106599726 0.0599934811142296 3.219740042829604e-05 2.334642324819581e-05 0.0008050756386686467
0.492 0.04068034164591129 0.05526391400299219 0.05992124240725956 3.739298861165672e-05 2.7039094659085718e-05 0.0009318630069637674
0.502 0.040736853299114285 0.055181859660784205 0.059853675446828736 4.2587636489799564e-05 3.077771063032019e-05 0.0010657808358387885
0.512 0.04078981416113072 0.055085344317609725 0.05979046890917067 4.86567589737866e-05 3.5171435694435214e-05 0.00121980546363226
0.522 0.04083941217170424 0.054976659231972896 0.05973136773548457 5.700236193508167e-05 4.118515637251734e-05 0.0014247941308971207
0.532 0.0408858127821454 0.05485791928007273 0.05967616492417395 6.858266470950215e-05 4.9501011526265564e-05 0.0017096579190217483
0.542 0.04092915647029503 0.05473106177248536 0.05962469886584561 8.375251483711617e-05 6.041216726495773e-05 0.002089350215902711
0.552 0.04096955412045875 0.05459784569190627 0.059576856680011746 0.00010289203163902033 7.422718090354718e-05 0.0025719342236171423
0.562 0.04100707942698558 0.054459851023870305 0.05953258321861502 0.00012688343820671524 9.157925531937232e-05 0.003172747270406259
0.572 0.04104175611316217 0.05431847726516457 0.05949189544138287 0.00015700304825726633 0.00011335870668650369 0.003919810999725577
0.582 0.041073538111813974 0.05417494025272329 0.059454903517930584 0.0001945576012310533 0.0001404858032494255 0.0048487207594153595
0.592 0.041102282635178816 0.05403026713631505 0.05942184200837461 0.00024076053562753768 0.00017384374001818507 0.00599621369706678
0.602 0.04112771690793861 0.05388528974151499 0.05939311460577255 0.0002969393476576206 0.0002144187478360125 0.007399623300171771
0.612 0.04114939756431818 0.05374063596098584 0.059369354067166195 0.00036478413125456803 0.00026345218705504605 0.009100465418903993
0.622 0.04116665879342066 0.053596717603020934 0.05935149755392414 0.0004464148985048271 0.00032246852423500113 0.011147518350593947
0.632 0.04117854442224597 0.05345371260475992 0.059340878086738186 0.0005443309391203382 0.00039323596074674315 0.01359896292053331
0.642 0.041183721151331266 0.05331154024383505 0.05933933343151168 0.0006614068918528577 0.00047777513410328067 0.016525402377903727
0.652 0.04118037309387749 0.05316982924691625 0.059349332598862915 0.00080097297617226 0.0005784366495843297 0.020012966981250324
0.662 0.04116608014918127 0.05302787978856147 0.05937411781730017 0.0009669015089638578 0.0006979847486779805 0.024163731979378985
0.672 0.04113768490313344 0.05288462136940756 0.05941785617727762 0.0011636437190543488 0.0008396323458431871 0.02909277912801659
0.682 0.04109115430229221 0.052738569427433886 0.0594857881132761 0.0013962246944428185 0.001007014029296605 0.034924349609509055
0.692 0.04102144266033211 0.05258778402293322 0.05958435064012902 0.001670225201725604 0.0012041149869737513 0.04179025211996634
0.702 0.04092236531767014 0.05242983529749746 0.05972124487743251 0.00199179193309267 0.0014352159757531197 0.049832611312906956
0.712 0.04078650381814726 0.05226178513006235 0.059905405728946176 0.0023677419589736614 0.0017049527539213202 0.05921151570388442
0.722 0.04060518211298462 0.05208020207414507 0.06014681029720262 0.002805787026079455 0.0020185440959666844 0.0701155099038722
0.732 0.04036856793989141 0.05188123274041724 0.0604560396611171 0.0033147461420835918 0.002382083871472731 0.0827692111334779
0.742 0.04006596326650081 0.05166075626953993 0.06084350289896069 0.003904429592385716 0.0028026114349482675 0.09743017970763147
0.752 0.03968637164877136 0.05141465621093499 0.061318244556127256 0.0045848393423596305 0.0032876190365883286 0.11436910245116949
0.762 0.039219467939435725 0.05113925447828203 0.061886298770183604 0.005364545795830632 0.0038438166387950064 0.1338335328836394
0.772 0.03865707792425051 0.05083193592758876 0.0625486901030249 0.00624850612119014 0.004475329793279326 0.15600375028477065
0.782 0.03799511019453215 0.050491914593389024 0.06329945972904542 0.007235970859451923 0.005181898174090298 0.18095557758660408
0.792 0.03723559212016267 0.0501209718003656 0.06412438329088832 0.00831924177231948 0.005957815810651325 0.2086443096757008
0.802 0.03638823674739085 0.04972391914451731 0.06500104967640213 0.009483792121495553 0.00679212407324328 0.2389150957644159
0.812 0.035471014524826566 0.04930858732514999 0.06590053427983457 0.010709762899097586 0.007670028070545864 0.27153363661248325
0.822 0.03450953198757311 0.04888530365772153 0.06679025038182941 0.011974369859971886 0.008574999244520137 0.30622449292074766
0.832 0.03353541651482679 0.04846599752730994 0.06763713130304191 0.01325452165604311 0.009490849919491966 0.34270545385927725
0.842 0.0325841303944797 0.04806316511676768 0.06841032872470994 0.014529017189579134 0.010403242032201781 0.3807120966983787
0.852 0.03169260901971306 0.04768890551105786 0.06908299287327437 0.015779959447318796 0.011300429879442 0.420012077134315
0.862 0.030896938182078258 0.04735415273409644 0.06963312757455035 0.016993332012348046 0.012173335675739954 0.46041137105636154
0.872 0.030230120578853176 0.04706813658128045 0.07004376725039407 0.018158910027690826 0.01301522182240487 0.5017549797817286
0.882 0.029719944763297864 0.046838049852823686 0.0703027688043489 0.01926977479276051 0.013821244079713526 0.5439239315386925
0.892 0.029387065043146095 0.04666888343741548 0.07040243545170878 0.02032168712576986 0.01458807693608609 0.5868298061070408
0.902 0.029243534320594584 0.04656339346379282 0.07033909299407431 0.021312493311282293 0.015313661689302463 0.6304078589616189
0.912 0.029292079566652935 0.04652216912154296 0.07011267773144983 0.02224163828529913 0.015997021990658774 0.6746100588675806
0.922 0.029526308322489748 0.04654377380656906 0.06972637280459085 0.023109786242750303 0.016638074031278784 0.7193994883346432
0.932 0.02993182369476083 0.04662494038752195 0.06918631907170557 0.023918520133761202 0.017237413783643227 0.764746947157245
0.942 0.03048800784963351 0.04676081077982837 0.068501403485869 0.024670099048699694 0.017796124559674026 0.8106292720093982
0.952 0.031170106706902914 0.04694521243055674 0.06768309663630927 0.025367268358481937 0.01831565696495642 0.8570278776638554
0.962 0.031951254914289365 0.04717095884854415 0.06674529628577329 0.026013121804575406 0.018797789364986807 0.9039263431658197
0.972 0.03280419550002846 0.04743015686613829 0.06570414671748617 0.026611008831550185 0.01924462639603413 0.9513072411585403
0.982 0.03370259780440831 0.04771450665949963 0.06457782550545321 0.027164475038981534 0.019658578938874634 0.9991496151092065
0.992 0.03462198750508682 0.04801558815576415 0.0633862920340933 0.02767722289227443 0.02004229580836612 1.0474287340204567
1.002 0.035540351973843115 0.04832513223842991 0.06215097073218727 0.028153081334324034 0.02039855829512266 1.0961190509006573
1.012 0.03643849775111149 0.04863527594714195 0.06089431823519249 0.028595976232955542 0.020730174991270448 1.1451999003006068
1.022 0.037300239821226745 0.04893880059021978 0.05963922216217653 0.02900990021698756 0.021039914904178114 1.194661713077516
1.032 0.03811249364906498 0.049229350360416105 0.0584082074787216 0.029398886178194597 0.021330496673633036 1.2445095080821593
1.042 0.038865313750107926 0.04950162480247138 0.05722247405940253 0.02976698950382476 0.021604626064048206 1.2947613657738752
1.052 0.039551890632028915 0.049751534145467485 0.05610083511743871 0.030118282758879112 0.02186505851305175 1.3454421540461277
1.062 0.04016850444333202 0.049976308072231836 0.055058650529627565 0.030456869786128698 0.022114665417910812 1.3965748391741453
1.072 0.040714438841179236 0.05017455522674881 0.05410685089026701 0.030786927637326707 0.022356492252712603 1.4481719205294001
1.082 0.04119185694323564 0.05034627332999947 0.05325115159382709 0.031112770981743004 0.022593798798193527 1.5002287460253556
1.092 0.041605619219621665 0.050492803720583304 0.05249157507538089 0.03143890899001336 0.022830067125980843 1.5527198506953788
1.102 0.041963008111129636 0.05061672119146694 0.051822391461678954 0.031770057489691354 0.023068968385139436 1.6055981656713931
1.112 0.0422733546432908 0.05072166578169251 0.05123248976659644 0.03211109379062981 0.02331429953781795 1.6587937084737328
1.122 0.042547621299736264 0.05081214918427691 0.050706036093178086 0.032466964258265014 0.023569908327643958 1.7122049874831005
1.132 0.04279799603765569 0.05089336704849484 0.0502232280340441 0.032842520995567004 0.023839585135459248 1.765677642354366
1.142 0.043037435216889186 0.05097099498231914 0.04976114209170767 0.03324218254175938 0.024126832948175782 1.8189734810716431
1.152 0.04327894613280912 0.05105087815081022 0.04929496546436862 0.03366929357561952 0.024434416004997805 1.8717448774112146
1.162 0.04353441665922561 0.05113852414847365 0.048799980646301214 0.034125200741744195 0.024763697402453492 1.923535161853949
1.172 0.043813064114278356 0.051238414270159335 0.048254349156001825 0.03460830835090573 0.025113952151470324 1.9738188862230037
1.182 0.04411991966096298 0.05135329502000915 0.047642212135901106 0.03511352400912917 0.02548193977938665 2.0220796455820045
1.192 0.04445490277174752 0.05148368434717406 0.04695629334536332 0.0356324012581753 0.025861948017437596 2.0679072502106925
1.202 0.04481284379173757 0.051627766159611246 0.04619929608761947 0.036153993826881316 0.02624632630099649 2.1110890334617145
1.212 0.04518441936006479 0.05178169494432789 0.04538383423290817 0.036666154361808784 0.02662634512632062 2.151674040600306
1.222 0.045557634771692244 0.05194018673035776 0.044531131938118654 0.03715689446037292 0.02699313669938 2.1900000231083885
1.232 0.04591938478830003 0.05209720608662736 0.0436690122771773 0.03761548635988562 0.02733850030207073 2.2266854404481804
1.242 0.04625673644612344 0.05224658209460845 0.04282969295427467 0.03803314411982646 0.02765544618111167 2.2625967551447297
1.252 0.046557780497178826 0.052382462078005225 0.04204770081373865 0.03840327699206743 0.02793845224951171 2.2988027769877126
1.262 0.046812072831826416 0.05249959168416107 0.04135796373229134 0.03872140769866648 0.028183484059014566 2.336523845292152
1.272 0.047010779933685666 0.052593461308485 0.040793978543578475 0.03898488746769524 0.028387865944571548 2.3770779237382436
1.282 0.04714665911117314 0.052660373773164515 0.04038594750861244 0.0391925353247948 0.02855009159758175 2.421822025150337
1.292 0.047213976189323 0.052697476671733065 0.040158893166622606 0.039344300761304185 0.02866963576186204 2.4720875052956894
1.302 0.04720842164196766 0.05270278194716853 0.04013091615542507 0.0394409928663678 0.028746793039070975 2.5291108472053314
1.312 0.047127050863117914 0.05267517900515874 0.040311864787524375 0.039484096808656596 0.02878255073067378 2.5939655048937427
1.322 0.046968255420509294 0.05261444194316036 0.04070268010051209 0.039475675326468916 0.02877849470189287 2.6675030893542004
1.332 0.04673176476080864 0.052521231607836366 0.04129556052897548 0.03941832808820193 0.028736741114910765 2.7503120130649394
1.342 0.04641867394105459 0.05239709321449874 0.0420749070923866 0.03931518956580116 0.02865989021770802 2.8426987494202067
1.352 0.046031488842718904 0.05224444832598106 0.043018842478399856 0.03916994717383452 0.028550997998821867 2.944692436811825
1.362 0.045574176049882925 0.05206657711924251 0.044101009826232496 0.03898686186439049 0.028413557512050592 3.056069424365084
1.372 0.045052203518891706 0.05186758553558787 0.04529236897183211 0.03877077615318923 0.028251479351195118 3.1763919296833785
1.382 0.044472560227330246 0.05165235237128097 0.046562792109719184 0.03852710143902537 0.028069062795035238 3.3050546776305407
1.392 0.04384374364162322 0.0514264517057624 0.0478823679173093 0.03826178224570949 0.02787095252911786 3.441334551933957
1.402 0.04317569996047024 0.05119604533263836 0.049222411876122925 0.03798123698877601 0.027662078417222114 3.584439846475232
1.412 0.042479695607522974 0.050967739262659253 0.05055623165021062 0.037692274025156555 0.02744757770642922 3.7335567377255217
1.422 0.041768095323282996 0.05074840018766937 0.05185971066902945 0.037401980328128116 0.02723270068800008 3.887891019990784
1.432 0.041054027558356423 0.05054493310653785 0.05311175889639845 0.03711757910305203 0.02702270125580033 4.0467032796617275
1.442 0.04035093320993869 0.05036402935359112 0.054294648765926865 0.03684625210731059 0.026822712302498858 4.209335798226553
1.452 0.03967201750500045 0.05021190324624278 0.055394224385626835 0.03659492439468536 0.02663760452172408 4.375230194881924
1.462 0.03902965235252325 0.05009404307188346 0.05639996151846163 0.03637001714965006 0.026471829858719355 4.543936417568036
1.472 0.0384347985613219 0.05001500493542693 0.057304869046863355 0.036177187388839335 0.02632925843385817 4.71511564779384
1.482 0.037896522332694915 0.049978273064196624 0.05810524707993485 0.036021084054101794 0.026213025537483774 4.88854076867139
1.492 0.03742166271533005 0.04998619758921247 0.05880033562112508 0.03590515070968996 0.0261254073605105 5.064097449678241
1.502 0.037014673300499464 0.05004000529884341 0.05939189400015356 0.035831495578547916 0.02606773935001624 5.241787031874207
1.512 0.03667762858642226 0.05013986722708889 0.05988374965397679 0.03580083743809667 0.026040383795506723 5.4217304663564265
1.522 0.03641036617646029 0.050285003189848264 0.06028135076574732 0.03581252763193463 0.026042747880712442 5.604171498788471
1.532 0.03621073144717265 0.05047380626758827 0.060591350164594285 0.03586464419855183 0.026073350333069397 5.78947698775012
1.542 0.03607489414923337 0.0507039755525738 0.06082123584033277 0.03595415045984239 0.026129931990159956 5.978132158068503
1.552 0.035997710442125186 0.05097265012764214 0.060979010969443755 0.03607710663404946 0.026209602806635077 6.170728857250029
1.562 0.03597310725910784 0.051276540239952685 0.061072920061922976 0.0362289206262709 0.026309016059164938 6.367945846116676
1.572 0.03599446655177703 0.05161205235356188 0.06111121512359879 0.036404620924203365 0.02642455811773137 6.570521391182164
1.582 0.03605498355931628 0.05197540316427392 0.061101949586679805 0.036599127528174964 0.02655253709612547 6.77921888965839
1.592 0.03614797241323135 0.05236271648406305 0.06105278279382693 0.03680749234265571 0.02668935032030806 6.994786289368756
1.602 0.03626710563287476 0.05277010039792858 0.060970787629971206 0.037025091017977886 0.02683161774373375 7.217911340568335
1.612 0.03640659826443817 0.053193709376241786 0.06086227452712074 0.037247771945227444 0.026976285162432306 7.449177048644498
1.622 0.03656136048359086 0.05362979973346008 0.06073265185745486 0.03747198297830832 0.027120712078056608 7.689022153852962
1.632 0.036727130255702366 0.05407478220340351 0.060586324572533004 0.037694886869235646 0.02726275286186517 7.937708291594041
1.642 0.036900575381978815 0.05452526753659094 0.0604266114693757 0.03791445547184365 0.02740082491969015 8.195291383205777
1.652 0.037079348123214825 0.05497809873396748 0.060255662665892586 0.03812952559889598 0.027533951547745364 8.461593769070934
1.662 0.03726208999559801 0.055430368410372736 0.06007437960157164 0.038339811561105594 0.027661775010261663 8.736175949521943
1.672 0.03744840053733495 0.05587942555196042 0.05988235657911879 0.03854588438519244 0.027784546191581654 9.01830946124806
1.682 0.03763878622943102 0.05632287713996476 0.05967786375730338 0.03874913092209577 0.0279031003004624 9.306953491531958
1.692 0.037834595979943646 0.05675858709397901 0.05945788435769373 0.03895169809207531 0.0280188231240084 9.600738406509324
1.702 0.03803793697903329 0.057184670909841064 0.059218212250028435 0.039156416243020326 0.02813360457023254 9.897960448220504
1.712 0.0382515554771573 0.057599481437257044 0.058953610000729774 0.03936668671527834 0.028249770004784944 10.196592235156228
1.722 0.0384786659898561 0.05800158094128384 0.058658024980023385 0.03958631771705799 0.028369979048690232 10.494312636923093
1.732 0.038722722961775244 0.058389697717315864 0.058324868523460256 0.03981930338240975 0.028497088405792428 10.788558786325511
1.742 0.038987145563287105 0.05876267030434073 0.057947374946416025 0.04006955741804999 0.02863398602929373 11.076603985091095
1.752 0.03927501527586542 0.05911938459835018 0.05751905739737784 0.04034062067336539 0.02878340913404013 11.355666639627675
1.762 0.03958876039842666 0.059458706756254996 0.057034263574023795 0.04063535508266196 0.028947753632369056 11.623054906840895
1.772 0.03992983088381517 0.059779410446509806 0.05648882253118421 0.040955625341833946 0.029128874053056673 11.876349521309367
1.782 0.04029836585419378 0.060080095536484544 0.05588077241250564 0.04130196979858122 0.02932787153056006 12.113624538565844
1.792 0.04069286966574373 0.060359098827179464 0.0552111529128472 0.041673277229136586 0.029544876675629668 12.333702391746572
1.802 0.041109932470922955 0.06061440398583157 0.05448482063571438 0.04206650655564047 0.029778848088489095 12.536435213567211
1.812 0.041544044340292706 0.060843563267540174 0.053711209504880036 0.04247649835850688 0.030027416343188642 12.722999351626369
1.822 0.041987547872778086 0.06104364452881654 0.052904930667111834 0.04289592187137569 0.03028680131708638 12.896183679538494
1.832 0.042430753058515853 0.06121121316233753 0.05208608708349995 0.04331538129737802 0.030551819290859886 13.060640901019019
1.842 0.04286221278171362 0.061342353504540204 0.051280156726243094 0.04372368291345548 0.030815983618976903 13.223052861652503
1.852 0.043269142772140015 0.06143273217073141 0.05051728765867656 0.04410825123479045 0.031071696484587772 13.392143872161435
1.862 0.04363796544764921 0.061477705999493086 0.0498308871379401 0.04445567564222073 0.031310526725535796 13.57847544024278
1.872 0.04395494613720321 0.061472474075928325 0.04925550193643619 0.04475235320910302 0.03152355954111894 13.793981907572494
1.882 0.04420686389644435 0.0614122635623983 0.04882416333305224 0.0449851647230159 0.03170178542272812 14.051257083107451
1.892 0.04438163321158893 0.06129252785360936 0.04856555671938814 0.04514209743654244 0.031836480143532866 14.362665381953395
1.902 0.04446878975702481 0.06110913058157321 0.048501505797154836 0.04521273014017533 0.03191952762583399 14.739410955108728
1.912 0.04445977558489107 0.060858491717056776 0.04864527047394528 0.04518852124875401 0.03194365004907126 15.190734553427378
1.922 0.04434799134405897 0.060537678371815604 0.04900100798325487 0.045062870456109516 0.031902522813102456 15.723398690130152
1.932 0.044128615886891376 0.06014443095599318 0.04956446189856618 0.044830951826219746 0.03179076345190963 16.3415563480711
1.942 0.04379822947931661 0.05967712694751259 0.05032462352235412 0.0444893486605387 0.031603801130537436 17.046993023088465
1.952 0.04335431255823214 0.059134698581186966 0.05126588948622847 0.04403555805709134 0.03133765775098169 17.839629085087083
1.962 0.042794709088189484 0.05851653007198191 0.05237020637101873 0.04346745566343655 0.030988688805922617 18.718116070089273
1.972 0.042117127114418326 0.05782235847062213 0.05361883220239345 0.04278279900204448 0.030553327990540727 19.68037679616395
1.982 0.041318712281169775 0.05705219386462877 0.05499355201171593 0.04197881054585602 0.030027859988861066 20.724004076571255
1.992 0.040395709439952195 0.056206271579004104 0.05647733698589675 0.04105185649714864 0.029408234587600487 21.84649597916124
2.002 0.03934325165277951 0.05528506043688137 0.05805447184721754 0.039997256445049645 0.028689952919783906 23.04532345777799
2.012 0.038155379343739984 0.05428937341678569 0.05971013500487954 0.03880932123534639 0.027868101334063443 24.31779924219246
2.022 0.03682545477858157 0.0532206433864797 0.061429409870761224 0.037481782447361986 0.026937653289143788 25.660692839818058
2.032 0.03534714920908453 0.052081416746275214 0.06319580664179293 0.036008794952012216 0.025894169601571013 27.069566449724004
2.042 0.033716129547758 0.05087607557890938 0.06498954096198942 0.0343866463478312 0.024734991602373253 28.53789160029541
2.052 0.03193251628214639 0.04961174329358327 0.0667859271615041 0.03261624628378943 0.02346097915881518 30.05609142930477
2.062 0.030004218746148448 0.04829928780169403 0.0685542224073631 0.030706486537071812 0.022078860985967976 31.610683738811353
2.072 0.027951401303677445 0.046954307994741505 0.07025716555936283 0.02867868241176702 0.020604352163989217 33.18368358936762
2.082 0.025812458894988496 0.04559792801584917 0.07185142712559932 0.026572388053856255 0.019066253951107285 34.752424837218555
2.092 0.023651699135405803 0.04425709374846578 0.07328925356812888 0.02445262700919362 0.017511585129115416 36.29000832680325
2.102 0.021568013778496712 0.042963927086051824 0.07452157553859422 0.02241757233854556 0.016011127775288788 37.76660464194736
2.112 0.019701380697471148 0.04175371751306463 0.0755025197433087 0.02060330006654645 0.014663149826300893 39.151694899263
2.122 0.018228913193038803 0.040661479259201584 0.0761946102588442 0.019177826780411883 0.013589929837032246 40.41697962289485
2.132 0.017336131479318454 0.03971763223217657 0.07657332914905064 0.01831267373368017 0.012918373429769873 41.53928470053089
2.142 0.017156061979932573 0.038943942707319025 0.07662963563287072 0.018128305695889226 0.012740686085980443 42.502635327975625
2.152 0.017705936230159345 0.038350952968651486 0.07636971622538853 0.018640443833899407 0.013073320809928395 43.2989298934781
2.162 0.01887981910297005 0.037937584101794396 0.07581230349647658 0.019754147976578873 0.013850044686325336 43.92720562664797
2.172 0.02050577829262148 0.03769273066528656 0.07498471918720025 0.021312137986445497 0.014956838741175663 44.39201171825858
2.182 0.022411576090630873 0.03759801611345856 0.07391896438711631 0.023152616050162098 0.01627545075353487 44.701616485599665
2.192 0.024458382502567353 0.03763074642673847 0.07264877886985863 0.02514160926589698 0.017707954024228485 44.866637603803575
2.202 0.026545874476161285 0.0377663875492312 0.0712079870986874 0.027179971969533753 0.019181986528750312 44.89935169328274
2.212 0.028605177822035647 0.03798030896929257 0.069629945316824 0.02919826644580647 0.020646852225204647 44.813596672344175
2.222 0.03058989290172497 0.03824885937941926 0.06794763162066848 0.031148930207406535 0.022067691981962113 44.62496297340636
2.232 0.032468867036609006 0.03854999261717451 0.06619389397184942 0.032999584059478754 0.023420583388672325 44.35094984397457
2.242 0.03422129519012333 0.0388636590130144 0.06440153045256942 0.03472834292842218 0.024689143612766508 44.01091568429557
2.252 0.03583369507585536 0.03917208407652613 0.06260309491802973 0.03632084226137374 0.02586238079806103 43.62584365905687
2.262 0.03729809383982831 0.03945995842987217 0.06083047237140018 0.03776840299930698 0.026933362191589007 43.21802537251775
2.272 0.038610880492168265 0.0397145212560323 0.05911430899052615 0.039066840349157285 0.02789834652166761 42.81069810057951
2.282 0.039771995607004916 0.03992553447535991 0.05748335360734666 0.040215619894715254 0.028756174467784834 42.4275542359923
2.292 0.04078430020925732 0.04008517065929778 0.05596372821320166 0.04121721420885927 0.029507816457563875 42.09200645219671
2.302 0.04165303918245823 0.04018784005507918 0.05457813366546587 0.04207656636779142 0.03015601330656 41.826188278523745
2.312 0.042385339963220636 0.04022996984149627 0.05334503607583938 0.04280058344159764 0.03070495284040806 41.64983756166973
2.322 0.04298972504434201 0.04020974738010663 0.05227795228673209 0.04339762821813198 0.03115995042488973 41.579326056746204
2.332 0.043475664079789214 0.04012685125706179 0.05138498627114817 0.0438770406938242 0.03152714168713761 41.627058440022665
2.342 0.043853206620575395 0.03998219944429608 0.05066870490071306 0.04424874658790214 0.03181321739683628 41.80127939711407
2.352 0.04413270911750346 0.03977773248734277 0.05012633122173004 0.04452297902884809 0.03202521819049099 42.106148068588034
2.362 0.04432463251926304 0.03951623234904879 0.04975018816029337 0.04471008809328916 0.032170380313969606 42.54192676802481
2.372 0.04443937173766975 0.03920116848707943 0.049528368290284036 0.044820385652150206 0.03225600875234616 43.105274426754306
2.382 0.04448709137319965 0.038836564256616156 0.049445626995100155 0.04486398574988239 0.03228935895085453 43.78973636337827
2.392 0.04447757355420774 0.03842688423129976 0.04948440899734839 0.04485064276564296 0.032277525882935844 44.58642028673572
2.402 0.04442011668666828 0.037976952338241325 0.049625806192026486 0.044789634132813665 0.032227358203822075 45.48464310239062
2.412 0.04432352681656625 0.03749191340052649 0.04985027853633107 0.04468974040944605 0.03214541977556121 46.47229809183925
2.422 0.0441961905501741 0.0369772357698601 0.050138169714581696 0.04455931642610297 0.03203799808012812 47.535943777270155
2.432 0.04404614512467328 0.03643872673089417 0.05047021205671435 0.04440636534866321 0.03191112318014588 48.66092380053567
2.442 0.04388106392095499 0.03588252764214682 0.05082812331282487 0.04423852724380395 0.03177055612568959 49.831820695902344
2.452 0.043708202001846566 0.03531509557823984 0.051195095464254034 0.04406302402054841 0.03162175749251196 51.033135198170086
2.462 0.04353448728314577 0.03474323185936473 0.051555794471373116 0.04388674937000815 0.03146991133045056 52.24964701200527
2.472 0.043366903895635335 0.03417421498483697 0.05189573063860541 0.04371665460370021 0.031320071904482716 53.465986336389015
2.482 0.04321304112745606 0.03361600524338645 0.05220041219103397 0.0435603039337344 0.031177392026888084 54.66562473345222
2.492 0.04308138709797806 0.03307737499215332 0.052455057748038623 0.043426173258123396 0.031047267754847573 55.83021998317367
2.502 0.04298094055502433 0.03256779313423098 0.052645409652911895 0.043323260002708905 0.03093522195816712 56.940296870426536
2.512 0.04292008229650785 0.0320969998570291 0.052759486446588844 0.0432599449282631 0.030846485643488394 57.977451555736
2.522 0.04290512788290197 0.03167437339216596 0.052789485737174346 0.04324253434381593 0.03078541992545439 58.92721786770877
2.532 0.04293919839974259 0.03130828910278716 0.05273295457970473 0.04327412937397676 0.030755009909609363 59.78124989166525
2.542 0.0430218492238646 0.031005643065644132 0.05259279191812704 0.04335426725160783 0.03075660150750773 60.53792010562237
2.552 0.04314947331111618 0.030771602932726398 0.05237626610198648 0.043479345842150754 0.030789910937799717 61.201430998852715
2.562 0.0433161547841393 0.03060954569388017 0.0520936124595817 0.043643493660700805 0.03085321958518481 61.78031173022349
2.572 0.04351456606692617 0.030521098470162055 0.05175677587266601 0.043839466155802184 0.030943630418434155 62.28620424668245
2.582 0.04373664069119341 0.03050621372032301 0.051378614629846026 0.04405929873057008 0.03105729666491212 62.73327157665405
2.592 0.043973962104020735 0.030563253625751092 0.05097258994366354 0.044294668397444795 0.03118959615101542 63.13795300090114
2.602 0.04421795408200707 0.030689097580101583 0.05055275019523508 0.044537066846761036 0.03133527461303362 63.51861221434633
2.612 0.04445999928777437 0.030879303088655635 0.05013373768927077 0.04477792180747782 0.031488598189321156 63.894913886866775
2.622 0.04469157740077546 0.031128339417902853 0.04973062272445142 0.04500875401067809 0.03164353977743942 64.28717924220004
2.632 0.044904447812525554 0.031429881911426226 0.049358546595458845 0.04522137959278872 0.03179399025132627 64.71609505440958
2.642 0.045090841732576235 0.03177712243595044 0.049032290093637944 0.04540810848673521 0.03193395678395247 65.20284014929126
2.652 0.04524360629682731 0.03216304297923944 0.04876588118917704 0.04556187870116655 0.032057709035448204 65.76923352351828
2.662 0.0453562706804519 0.03258062355461466 0.04857226411489484 0.04567630655338041 0.032159862336939404 66.4373745744981
2.672 0.04542305245850958 0.033022991551401315 0.04846298986760002 0.04574568511578895 0.03223542051000728 67.22862242491263
2.682 0.04543884972004293 0.03348354049451362 0.0484478999046035 0.0457649831226355 0.03227981349235863 68.16230664804421
2.692 0.04539925446730786 0.03395604213126364 0.048534816452247415 0.045729874569309104 0.03228895137617586 69.25474556388727
2.702 0.04530059098077491 0.03443475528634341 0.04872928063464157 0.045636790270192434 0.03225929043659298 70.5188110402154
2.712 0.04513995539949546 0.03491451600513595 0.049034375814353236 0.04548295814501484 0.03218788821574635 71.9637668882872
2.722 0.044915234472545196 0.035390795374100524 0.04945063913637738 0.045266410590440224 0.032072431756530795 73.5949213576093
2.732 0.0446251175195712 0.03585973600980736 0.04997602967962729 0.04498598207622745 0.03191125503338841 75.41296635067982
2.742 0.04426914637139761 0.03631819580226213 0.05060592041977506 0.0446413520182975 0.031703384367307644 77.41340841019134
2.752 0.0438478349850405 0.0367638151177682 0.051333114237297396 0.044233168627882805 0.03144863673628983 79.58666826139847
2.762 0.04336284752771984 0.037195095391682635 0.052147913486392514 0.04376323821752057 0.03114775998098972 81.91897305621846
2.772 0.04281720141820427 0.03761146558024555 0.05303826665166316 0.04323473772341008 0.030802585748687446 84.39345785783173
2.782 0.04221547445337897 0.03801332371053892 0.05398997659753115 0.042652422615705926 0.03041617683342694 86.99065035770658
2.792 0.04156401338424907 0.038402052847697536 0.05498693407610518 0.04202282622092242 0.02999296714079925 89.68812764963187
2.802 0.04087114102137261 0.03878001037741691 0.05601137671184535 0.04135445091488767 0.029538894032827282 92.46014934416941
2.812 0.04014734515581764 0.039150483273002794 0.057044217535417226 0.04065793819425759 0.029061512274302433 95.2784269727974
2.822 0.03940542283297175 0.0395176022203976 0.05806545872734981 0.03994619121680917 0.028570070892123153 98.11425871382032
2.832 0.03866055999569552 0.039886217582157754 0.05905462599455416 0.039234426025568016 0.028075538055361466 100.94070208449396
2.842 0.03793033822946572 0.04026175022059382 0.05999111676103972 0.03854013969943724 0.027590566666040008 103.73278751382749
2.852 0.0372346549895979 0.04065003023611918 0.06085439220572796 0.03788298425388932 0.02712939182400588 106.46490914645707
2.862 0.03659552639908231 0.04105713237165284 0.06162403133440592 0.03728452601711765 0.0267076451137737 109.10676743618629
2.872 0.036036721439819945 0.04148921118180185 0.06227973880905621 0.036767854450013716 0.026342060828575004 111.62069478790046
2.882 0.035583149642083034 0.041952327985690284 0.06280140554973122 0.03635697474954592 0.026050029107035324 113.96241478275725
2.892 0.03525988720215023 0.04245224203923339 0.06316925921366409 0.03607587298288059 0.025848919573839387 116.08460874362981
2.902 0.035090739665913584 0.042994131437720046 0.06336408851868804 0.035947147487200674 0.025755101541559085 117.9402290546697
2.912 0.03509639249625302 0.043582243829669666 0.06336754406152072 0.03599024916293503 0.025782687693115487 119.48257374535243
2.922 0.0352924444840823 0.04421953397558205 0.06316255042669129 0.03621961617694831 0.025942197773258423 120.66198701397468
2.932 0.035687752746656254 0.04490736455874616 0.06273382607622387 0.036643122896038 0.02623943863163708 121.42244880113708
2.942 0.03628343120619182 0.04564531085423778 0.062068421025634146 0.037261174930718816 0.026674841535841175 121.70233112273571
2.952 0.03707263614702419 0.046431066598332175 0.0611561362715666 0.038066569401561 0.027243350764833835 121.44103673582829
2.962 0.038041059948675536 0.047260426038782104 0.05998976475264887 0.039045023579502444 0.027934804653436104 120.58880822459385
2.972 0.03916784893948041 0.048127287122138214 0.05856535437853342 0.04017607459855929 0.028734600264167878 119.11436790861872
2.982 0.0404265321611063 0.049023584721051984 0.05688301117111348 0.04143393822992278 0.029624333740289714 117.00681678605976
2.992 0.04178574537667629 0.049939129692273564 0.054948755958888894 0.04278812533466778 0.03058225125112671 114.27314251290956
3.002 0.04320997152640302 0.050861503145648856 0.052777303884148384 0.0442040564921612 0.031583684859123544 110.93629589098646
3.012 0.04466061739379565 0.05177620880961861 0.05039494536406025 0.045644017130884174 0.03260175242800131 107.03835435112096
3.022 0.0460971900705389 0.05266703751924007 0.047842298828794726 0.047068243525739344 0.033608196712299705 102.65087916825696
3.032 0.04747770580490279 0.0535162548388153 0.04517866679098457 0.04843529470768909 0.034573732218621145 97.89335547164674
3.042 0.04875762826160639 0.05430421749872209 0.042490944737581214 0.04970101302845476 0.035467341013909415 92.96020507901457
3.052 0.04988773194247369 0.05500851146896356 0.03990826908504053 0.05081645308769114 0.03625475196562974 88.1546391939515
3.062 0.050812720279075095 0.055603440460456496 0.03761756104324984 0.05172657563519844 0.036897399283341854 83.91939318496847
3.072 0.05147352211965591 0.05606131496666503 0.03586362393311797 0.05237258735733706 0.03735397400510693 80.83317416452608
3.082 0.051815891370150864 0.05635687944607061 0.0349064951772645 0.052700513540069334 0.03758646576865307 79.51608212235801
3.092 0.05180476098067963 0.0564745299486888 0.03492497392736269 0.05267545080414378 0.037570238979813396 80.41602830083028
3.102 0.05143847605260504 0.05641519093162169 0.035917313071546234 0.05229567363279594 0.03730386543419256 83.58129472186188
3.112 0.050754287567652455 0.056198527528135644 0.03768883282939153 0.05159806601227747 0.036812755096193514 88.61909916339359
3.122 0.04982050623200681 0.05585857550786011 0.03994268335829121 0.05065033107053599 0.036143739633585754 94.88935453256074
3.132 0.04871897404194712 0.05543504365993423 0.0423931763495971 0.04953361605083418 0.035353329782000883 101.76173353538508
3.142 0.04752685756975993 0.05496473415179184 0.04483047170694238 0.04832447910848784 0.0344955359961359 108.76800236419577
3.152 0.046305341206634466 0.0544764169065131 0.04713004096634851 0.04708369543582935 0.03361403248619416 115.62314650534402
3.162 0.04509718313156405 0.053989818168592364 0.04923286230457249 0.04585383421973631 0.032740028643681626 122.17334537715693
3.172 0.0439302385387771 0.05351732289144458 0.05111983874764623 0.04466273968722082 0.0318942458675934 128.33299807726618
3.182 0.04282262421842229 0.05306644382926024 0.05279197081182432 0.043528643864831996 0.031090300465165414 134.04538366992182
3.192 0.04178669781264662 0.05264177458103063 0.05425862531039821 0.042464115583280324 0.030337499013501065 139.27229845599103
3.202 0.040831342136965536 0.052246160607893305 0.055531807969088465 0.04147832685712776 0.0296425143855703 143.9989580179178
3.212 0.039963218872542706 0.051881369435238606 0.056623729899146116 0.04057827498603681 0.029010310043790524 148.23672613842047
3.222 0.039187208892459996 0.051548395205443215 0.057546376063587125 0.03976917324973595 0.028444471368639274 152.01615284714177
3.232 0.03850553456238038 0.051247241440228575 0.05831292454772666 0.03905353218119679 0.02794660499825243 155.3757264541724
3.242 0.03791572731959267 0.05097625977750752 0.05894017917157581 0.03842912182714994 0.027514909666076167 158.35541795016613
3.252 0.03740928040778547 0.05073172779209426 0.059449683978851045 0.03788765066742819 0.02714321563421418 160.9971446327069
3.262 0.03697294504663104 0.05050836508080059 0.059865747523243806 0.03741609286387667 0.02682190201270247 163.34745032153484
3.272 0.036591832589852324 0.05030045786270011 0.060211993132339145 0.03699981171112027 0.02654011950665749 165.4599211725719
3.282 0.03625059291755919 0.05010224867761035 0.060510694100330394 0.03662375288049958 0.02628667140029534 167.40124359908395
3.292 0.03593026157294954 0.04990677151836638 0.06078690220400489 0.036269292049615924 0.026047826696858928 169.26325360572073
3.302 0.03560363891174523 0.049704208608012404 0.06107346377598522 0.03590957205285267 0.025804066143134803 171.17225366455884
3.312 0.03523547911616569 0.0494820219616957 0.06140989240260868 0.03550959836705931 0.025530174892680283 173.27991817041251
3.322 0.034790670032535644 0.04922795989423921 0.06183221381919906 0.035034317874724205 0.025200932913006728 175.72968895132107
3.332 0.03424654597182597 0.04893449473302732 0.06235909351626543 0.034460891855197184 0.024799753952828525 178.61293029691487
3.342 0.0336015268542256 0.04860182820432711 0.06298372413672561 0.03378738968154759 0.024324885488449192 181.940552265724
3.352 0.03287491929653524 0.04823760539820486 0.06367686312685947 0.033032712527602696 0.02378956547340361 185.6462010175193
3.362 0.03209890665644584 0.0478537949090328 0.06439828973656712 0.032228714001233116 0.023216699602089077 189.61549691780124
3.372 0.03130815346766315 0.047462786931481094 0.06510927998813097 0.031409887784532464 0.022631611051748497 193.72118355758224
3.382 0.030532439323220768 0.04707467787506029 0.0657802040376842 0.030606012689855636 0.02205656434882554 197.8453819242236
3.392 0.02979452666933684 0.04669649716469661 0.06639191881512257 0.02983997333797 0.021508808399279638 201.88234020299845
3.402 0.02911200172541051 0.04633290007391804 0.06693313491089892 0.02912953570273759 0.021001569645530214 205.72877713779852
3.412 0.02850024816522753 0.04598731460886847 0.0673967965991692 0.02849027738520874 0.020546140290039577 209.27720137595858
3.422 0.027974238337155875 0.045662727196139154 0.06777749344697426 0.027937374385474247 0.020153321591012546 212.42608491821488
3.432 0.027548366645312447 0.04536183734011479 0.06807044736920832 0.027485456494188026 0.019833485432788046 215.1083025358255
3.442 0.027234919569286954 0.045086783791707136 0.06827162122964417 0.02714709625010578 0.019595584041313806 217.32151408189185
3.452 0.02704236366457105 0.044838818719397974 0.06837819381420039 0.026931087678691637 0.01944596782283572 219.13456424897552
3.462 0.02697440792256932 0.04461819343666345 0.0683888410860922 0.026841467076845853 0.019387727168150844 220.6541252411211
3.472 0.0270301243753221 0.04442428741173308 0.06830364433471531 0.02687757739306527 0.019420746392233915 221.9618043497483
3.482 0.027204807582287757 0.044255850879925895 0.06812375290901775 0.027034882450269478 0.0195422127277252 223.05534773993853
3.492 0.02749106163655052 0.044111224044738474 0.06785102867892054 0.027306036708250325 0.01974723700664745 223.83231239748827
3.502 0.027879774163856723 0.04398848471042738 0.06748781304328774 0.027681871341596432 0.020029419539794344 224.13655630865776
3.512 0.02836087288027808 0.04388554709916038 0.06703682241785058 0.028152181724025893 0.020381354984319488 223.8518026255032
3.522 0.028923855040247602 0.04380023331018353 0.0665011302643523 0.02870629271839172 0.020795073305719718 222.9889686957399
3.532 0.029558065728950027 0.0437303004365497 0.06588424689341799 0.0293333666768341 0.021262345681522552 221.7063931620413
3.542 0.030252708863430955 0.04367339220693441 0.06519035725531692 0.03002243167960302 0.021774782550986603 220.24259505829508
3.552 0.030996652369866564 0.0436269143127477 0.06442473188166092 0.03076218917020721 0.022323740630831448 218.80034077160002
3.562 0.03177817750721243 0.04358787967475697 0.06359422158107024 0.031540752508358305 0.02290015677143057 217.44889598201493
3.572 0.032584848053717363 0.04355279594322976 0.06270768290123947 0.032345498654585025 0.023494460171721458 216.09618500978888
3.582 0.03340361978174566 0.0435176568328666 0.06177619728234056 0.033163164568260385 0.02409666766540646 214.5470306288896
3.592 0.034221209049384034 0.043478061307140464 0.06081299984884541 0.03398021871342009 0.024696678656426545 212.62348036384435
3.602 0.035024643537177824 0.04342944170047049 0.05983308578022949 0.03478343553304298 0.025284706032694688 210.28528460440145
3.612 0.035801867743405 0.04336735294815193 0.0588525183286153 0.035560538564958964 0.02585173903651437 207.67773246598463
3.622 0.03654228459990804 0.04328777011243218 0.05788752651564116 0.0363007768409108 0.026389942426755002 205.07558771866644
3.632 0.03723716689538354 0.043187357424337484 0.056953522769611784 0.03699535078877049 0.026892939985782568 202.7603070109571
3.642 0.03787993191872115 0.043063694983225986 0.05606416479939073 0.03763767346641102 0.02735598087785552 200.90275195768234
3.652 0.03846630301702345 0.04291546211181968 0.05523054707865018 0.03822349815811631 0.02777601533784311 199.5060075727884
3.662 0.038994370480295235 0.04274257213754172 0.054460573706648675 0.03875094282052608 0.028151701058714264 198.4254343629414
3.672 0.03946453476533181 0.042546241341122684 0.05375855816585595 0.03922041234498058 0.028483339019691144 197.4526906437454
3.682 0.03987930560619333 0.04232897189993749 0.053125106302232876 0.03963439949913073 0.028772724322648737 196.4260996002538
3.692 0.04024295674158878 0.042094442873692794 0.052557331654150406 0.03999715762867318 0.02902290788800052 195.31273554592494
3.702 0.0405610755071609 0.04184732521281805 0.05204939932318778 0.040314269276864045 0.02923788796818995 194.21752526864185
3.712 0.04084006444655238 0.04159304908597832 0.05159331877031774 0.04059215462967689 0.02942226474374553 193.31765894005068
3.722 0.04108663891223593 0.04133754763108923 0.05117986934789296 0.04083756066823296 0.029580888104438197 192.76467481127946
3.732 0.04130734412787782 0.041086991091026794 0.05079956638518701 0.04105706239010962 0.029718519943379623 192.60673346631938
3.742 0.041508113659397376 0.04084752399718976 0.05044360421178848 0.041256610309562354 0.02983953289066641 192.7631267022478
3.752 0.041693905277097716 0.040625026012601644 0.050104695647630614 0.04144116778893259 0.029947674096193273 193.05669669210334
3.762 0.041868448500059205 0.040424917876069416 0.049777707360076535 0.04161447020148713 0.03004591475477856 193.28850642114213
3.772 0.04203409896700308 0.040252014145046804 0.049460045950632275 0.04177889090974024 0.03013637190654187 193.32099327422648
3.782 0.04219174238084193 0.04011039557664054 0.04915187136585704 0.04193534626231811 0.03022025023744741 193.1275407929966
3.792 0.04234068351773959 0.040003268128717635 0.048856283984864295 0.042083171747924544 0.03029775109264434 192.7820316094206
3.802 0.04247852361778482 0.03993281148657755 0.04857954681601215 0.04221997904021772 0.03036795215166923 192.3982833539326
3.812 0.04260112412357381 0.03990007357518139 0.04833120779456303 0.04234160410957333 0.03042873515355788 192.05957851328796
3.822 0.04270278110319974 0.03990498561663849 0.04812385702926919 0.042442281010559225 0.030476859567090255 191.7813586361724
3.832 0.04277664823191515 0.039946526614910834 0.04797234549253251 0.04251508112656166 0.030508215054276745 191.52891357218448
3.842 0.042815304199471896 0.04002298608490857 0.047892574317678044 0.042552506064766446 0.03051817889896421 191.28085489583842
3.852 0.0428112674548248 0.040132219418136314 0.04790021921327272 0.042547024112499346 0.030501935486106323 191.10082882078635
3.862 0.042757282019409606 0.04027180088819029 0.04800977561501162 0.04249136248634391 0.030454631969678448 191.17011801334777
3.872 0.042646318739610056 0.04043904763013757 0.04823408285427373 0.04237849567086027 0.03037133602542352 191.75513153362473
3.882 0.042471385594501615 0.040630971370067 0.0485841823855145 0.042201429047457946 0.03024687374141657 193.12343503511653
3.892 0.04222533479163813 0.04084426336399149 0.04906918970364592 0.041952978705937026 0.03007569528963458 195.44793236581063
3.902 0.04190084368424825 0.041075403538553025 0.049695904647270105 0.04162573930653557 0.02985190485147443 198.73805149017528
3.912 0.041490652319130565 0.04132092156373736 0.05046808531082543 0.0412123318412873 0.029569513350753352 202.82500378534317
3.922 0.0409880431267677 0.041577774224648284 0.05138550775448509 0.040705914480850786 0.02922288843219895 207.41761369365366
3.932 0.04038751535676008 0.04184377988354115 0.0524430167361306 0.04010089508088015 0.02880734155119647 212.22441992727573
3.942 0.03968562738151361 0.0421180609653267 0.05362975703785699 0.03939379874099738 0.028319806584016366 217.0960357633951
3.952 0.03888199916536836 0.0424014577689489 0.05492872306009757 0.03858426761284353 0.027759590817189383 222.10750403490573
3.962 0.03798047188052367 0.04269688109211953 0.056316670385932105 0.037676189506907994 0.027129202166109114 227.52244784905344
3.972 0.03699044698331252 0.04300958026376252 0.05776429121525559 0.03667899612035163 0.02643528897797463 233.6525094162956
3.982 0.03592846113014097 0.04334731085733472 0.05923648702601454 0.03560921946503446 0.0256897514204022 240.6787927455589
3.992 0.03481998711009102 0.04372035788867087 0.060692714446812124 0.0344923281707466 0.024911019406716327 248.50259732780347


==> figures/planar_acoustic_pulse/data/farfield_inflow_and_outflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p rho u w+_right w-_right w+_left w-_left we_left we_right e_p e_rho e_u
0.002 1.0002216104943091 1.0000000000069142 0.9947554859093348 3.749093749578977e-14 7.943099072072329e-11 6.235814932026851e-10 2.6778451762899296e-12 -2.2480426639245924e-10 -1.0309656759254555e-10 1.4613398607232452e-08 1.9477845578052277e-09 3.505053299085378e-07
0.012 1.0002216104725776 1.0000000004795935 0.9947554877181376 7.768418950830428e-15 1.1572525418308629e-11 5.145996450118422e-10 2.5811104285364632e-11 -1.2433039216980815e-10 -1.2843249630683831e-10 1.9585831658807684e-08 1.0431599713761614e-08 5.080140894325917e-07
0.022 1.0002216104686972 1.0000000017364141 0.9947555284936981 3.955922358752943e-13 1.686642659094002e-11 7.01172741819869e-10 9.85893604934503e-11 -7.28714646598888e-11 -1.3569807072391383e-10 1.8988998631927208e-08 1.3454658489240135e-08 5.467604577751692e-07
0.032 1.000221610460422 1.0000000037335104 0.9947555938795879 2.5257272612761516e-13 -7.8794062879331e-13 1.4997261306315636e-09 1.9976628054923197e-10 -4.6222596054280395e-11 -1.3237452546519084e-10 1.8903525166858343e-08 1.5547945280350148e-08 5.527576056726904e-07
0.042 1.0002216104424133 1.0000000064091075 0.9947556819957433 -1.5522731101855414e-12 -1.2705774747108464e-11 3.0452262816134594e-09 3.189192490119493e-10 -3.2400468847705223e-11 -1.2596139327365013e-10 1.9334467016306168e-08 1.7936011999885217e-08 5.564453191909579e-07
0.052 1.0002216104024593 1.0000000096780155 0.9947557907424974 -1.0916679983259215e-12 -1.4304036494578108e-11 6.597356058157407e-09 4.609225379745218e-10 -2.52013660369196e-11 -1.193732418381888e-10 1.8915361426668763e-08 1.9600033213549692e-08 5.617161060080309e-07
0.062 1.0002216103177513 1.0000000134326963 0.9947559177651688 3.284539839998565e-12 -1.1098560034185693e-11 1.3388978804674068e-08 6.412351873837237e-10 -2.1493772950002297e-11 -1.1347684214206264e-10 1.874863419466124e-08 2.091950352829522e-08 5.765672261087703e-07
0.072 1.0002216101516073 1.0000000175451362 0.9947560606468283 5.601074288666479e-12 -7.307486368713187e-12 2.567046560629424e-08 8.89981547229227e-10 -1.966434838642697e-11 -1.0844920333256534e-10 1.9331904926706004e-08 2.2400445183328206e-08 6.126268121492523e-07
0.082 1.0002216098392165 1.0000000218611664 0.9947562173951634 -7.216884822353684e-12 -4.770988353537654e-12 4.794641679474678e-08 1.2187910855871974e-09 -1.8869445473188047e-11 -1.0427888486455786e-10 2.107996621837577e-08 2.421728287654557e-08 6.644796824963717e-07
0.092 1.0002216092642657 1.0000000261882978 0.9947563871628792 -1.0138811735339787e-11 -3.9097651927958355e-12 8.811958488284523e-08 1.5924835158167088e-09 -1.8661625057811767e-11 -1.00915109916773e-10 2.356213719961944e-08 2.58762605994577e-08 7.265689922402681e-07
0.102 1.0002216082216935 1.000000030273402 0.9947565712915223 4.4095719477368444e-12 -3.6579411148404004e-12 1.5960758107500704e-07 1.9920037609910136e-09 -1.8802147986762914e-11 -9.830591720167363e-11 2.540142456034406e-08 2.6635061173604388e-08 7.804608557279776e-07
0.112 1.0002216063585414 1.000000033764287 0.9947567748682903 1.4405936792110597e-11 -3.4127132813606616e-12 2.8440285040509657e-07 2.4132839482126027e-09 -1.9164263248047882e-11 -9.64036372964211e-11 2.6062655016107065e-08 2.6426385064991175e-08 8.098056487174679e-07
0.122 1.0002216030840585 1.0000000361486574 0.9947570090073764 8.145290496419185e-14 -2.7735661972248273e-12 4.973849139968536e-07 2.8038919902234243e-09 -1.9686598190307847e-11 -9.51639114778458e-11 2.606098204656709e-08 2.5722394539836067e-08 8.17509293809363e-07
0.132 1.000221597435614 1.0000000366607342 0.9947572941592085 -1.669284253333687e-11 -2.065857692914317e-12 8.525514936028048e-07 3.0796771993537964e-09 -2.0344755537949104e-11 -9.454497202740014e-11 2.602512683312938e-08 2.4842097669051886e-08 8.173938305747002e-07
0.142 1.0002215878785752 1.0000000341398751 0.994757664946048 1.164833975240347e-11 -2.2163457046064827e-12 1.4324185489506649e-06 3.143307935738622e-09 -2.113217510781035e-11 -9.450658494585623e-11 2.6314588208957018e-08 2.390573992295141e-08 8.221925266467821e-07
0.152 1.000221572011603 1.0000000268207945 0.9947581772780135 1.4178698637174064e-11 -2.2584277990408316e-12 2.3610431729094265e-06 2.8567083391218198e-09 -2.2053954457482887e-11 -9.50102980721325e-11 2.7818772409598815e-08 2.358081097807957e-08 8.49774289393856e-07
0.162 1.0002215461507573 1.0000000120364263 0.9947589183539162 -5.1440691138447245e-11 -1.1641892962300714e-12 3.81942876979391e-06 2.0688968164185926e-09 -2.31322390895643e-11 -9.601830722216402e-11 3.1643065535860576e-08 2.4975125439817646e-08 9.280708561406384e-07
0.172 1.0002215047721423 0.9999999858190587 0.9947600199050595 -2.771246058054875e-11 -7.462723524213706e-13 6.0630450540748705e-06 6.728881866801025e-10 -2.4459410974955237e-11 -9.749437881520523e-11 3.757647682017503e-08 2.830181624224571e-08 1.0701792659190661e-06
0.182 1.0002214397916978 0.9999999423845719 0.9947616753470505 7.610374403294445e-11 -1.946319298113584e-12 9.443073279974073e-06 -1.4055180557512997e-09 -2.6342049396373482e-11 -9.9404161238986e-11 4.409199805319033e-08 3.2494290091989405e-08 1.2528015038863975e-06
0.192 1.000221339651427 0.9999998734779942 0.9947641616847379 -1.348404012185872e-11 -1.9908214952222418e-12 1.443112823103534e-05 -4.227959734845632e-09 -2.964593410468084e-11 -1.0171390565523125e-10 4.947103101446616e-08 3.618583256649317e-08 1.4304273854653114e-06
0.202 1.0002211881932666 0.9999997675671058 0.99476786632985 -2.5339458005800927e-10 1.337330151494951e-13 2.1643090246097876e-05 -7.778507567811692e-09 -3.65311094135663e-11 -1.0439222845907005e-10 5.2286901042641745e-08 3.827927003326818e-08 1.5584589841765018e-06
0.212 1.0002209633501913 0.9999996089053863 0.9947733180297816 -2.5981330767946496e-10 6.337871735353344e-13 3.185668379650418e-05 -1.187251025309827e-08 -5.183720503653283e-11 -1.0740809119276641e-10 5.1428394985045963e-08 3.796977737684657e-08 1.6013862465643443e-06
0.222 1.000220635730213 0.9999993765185038 0.9947812204499374 -1.141172076759992e-10 -1.8169978699893187e-12 4.601962729903369e-05 -1.61551783510347e-08 -8.540169701410533e-11 -1.1073403773070197e-10 4.635582064626763e-08 3.4902835667735245e-08 1.5364996966608216e-06
0.232 1.0002201671867303 0.9999990431812484 0.9947924862109648 -4.741213238409305e-10 -2.3198250510007324e-12 6.524523759921959e-05 -2.0194642258892095e-08 -1.5564096601665062e-10 -1.1434081448638899e-10 3.824040664638774e-08 2.99823411902541e-08 1.371366832144415e-06
0.242 1.0002195094982855 0.9999985744729487 0.9948082679237263 -1.595833737233651e-09 1.2273082221806148e-12 9.078880781648624e-05 -2.357739964876883e-08 -2.947430063966652e-10 -1.1820423060134995e-10 3.27367854118867e-08 2.6976919324919163e-08 1.1849726373190384e-06
0.252 1.0002186033545768 0.9999979280520899 0.9948299812873557 -2.982167007797382e-09 3.1754544261352548e-12 0.0001239962256218854 -2.5952044530462024e-08 -5.556575796205211e-10 -1.2229911478608566e-10 3.900942103597149e-08 3.1316265588740476e-08 1.1618570536408912e-06
0.262 1.0002173779184338 0.9999970533429099 0.994859314231301 -4.454671888801313e-09 3.754240476149373e-13 0.00016622008538993226 -2.7085055394629197e-08 -1.0205054519501354e-09 -1.2660363200071162e-10 5.567863274575949e-08 4.2460489294814494e-08 1.4381929920405348e-06
0.272 1.0002157512437555 0.9999958918340291 0.994898215680081 -6.901557291790996e-09 -1.395651441035067e-12 0.00021870452684278328 -2.7028569218497742e-08 -1.8092684378307695e-09 -1.3109668040997283e-10 7.496038382922841e-08 5.5651144070529746e-08 1.9069151816773613e-06
0.282 1.000213631787429 0.9999943781591353 0.9949488578373834 -1.1348017616676094e-08 2.0798696605541403e-12 0.0002824432771177965 -2.636717248647574e-08 -3.0867814283642002e-09 -1.357583667738253e-10 9.147936044707493e-08 6.709932479016164e-08 2.3969246295729527e-06
0.292 1.000210921208103 0.9999924420973928 0.9950135670943197 -1.783787084567243e-08 5.284949433253564e-12 0.000358017289415162 -2.6361573913843608e-08 -5.064987325391819e-09 -1.40571397173483e-10 1.0147826483174815e-07 7.408194738585546e-08 2.7808231182582073e-06
0.302 1.0002075185870114 0.9999900115899383 0.9950947210100716 -2.5936893782572666e-08 2.2631677641554375e-12 0.00044542374681925576 -2.8862882679530895e-08 -7.99621693531187e-09 -1.455189994246615e-10 1.0240163512306796e-07 7.47749352884766e-08 2.9700756654755407e-06
0.312 1.000203326075159 0.9999870167751872 0.995194612335958 -3.584268970366575e-08 -3.278787258333736e-12 0.0005439166313151048 -3.606844432954739e-08 -1.2152756881761306e-08 -1.5058639141293677e-10 9.347852346970884e-08 6.867564352165682e-08 2.9196880324389252e-06
0.322 1.0001982557579006 0.9999833948932065 0.9953152855650987 -4.805878800993713e-08 -4.203309034188269e-12 0.0006518846089225959 -5.0244600681674873e-08 -1.7789321176215673e-08 -1.557595939549542e-10 7.642206864324525e-08 5.712523055253073e-08 2.6408430569742794e-06
0.332 1.0001922373019065 0.9999790957478999 0.9954583565205277 -6.209977271688254e-08 -1.1771159584469778e-12 0.0007667910644990313 -7.339513751014594e-08 -2.5088649590376162e-08 -1.6102669476556897e-10 5.6446253903783333e-08 4.400806376714712e-08 2.2114234351450676e-06
0.342 1.0001852257712895 0.9999740872885337 0.9956248301485985 -7.632254750951033e-08 -6.948388300060892e-13 0.0008851960181054117 -1.0677553434509065e-07 -3.409576604676878e-08 -1.6637654217671574e-10 4.515671032061868e-08 3.702227435119316e-08 1.7934518942795648e-06
0.352 1.000177208868349 0.9999683607785548 0.9958149348814258 -8.904871266955905e-08 -4.250207107752995e-12 0.0010028732939826677 -1.5031353597739077e-07 -4.465259836212545e-08 -1.717996932436355e-10 5.402573650027055e-08 4.265754321750238e-08 1.6339017631368584e-06
0.362 1.0001682127657394 0.9999619349567298 0.9960279929754765 -9.913309152688782e-08 -6.180062435549483e-12 0.0011150275642308263 -2.0219921685364696e-07 -5.635019302165856e-08 -1.7728903677716002e-10 7.3347220474598e-08 5.524264118575006e-08 1.8521954181761957e-06
0.372 1.0001583056988574 0.9999548585974932 0.9962623449012977 -1.0533518395236143e-07 -2.7116130863303526e-12 0.0012166024165481593 -2.588804092765775e-07 -6.851788293433084e-08 -1.82836968826063e-10 9.075076294351005e-08 6.683253467354443e-08 2.2530916524382988e-06
0.382 1.000147598635986 0.9999472109840871 0.9965153419820244 -1.0594741464833418e-07 2.5324482383201217e-12 0.0013026540841863735 -3.154744350784255e-07 -8.026446860947279e-08 -1.8843731677507904e-10 1.008172339846939e-07 7.350744423681823e-08 2.6082470713713943e-06
0.392 1.0001362426332658 0.9999391000150903 0.9967834149662793 -9.96148354273871e-08 4.4235576516685425e-12 0.0013687514341650898 -3.664413969072821e-07 -9.057514902158955e-08 -1.9408620569547978e-10 1.0190065927539868e-07 7.402666198962452e-08 2.799930617423462e-06
0.402 1.0001244228497974 0.9999306579278628 0.9970622177389832 -8.627069654374494e-08 3.3885236213839544e-12 0.0014113557952236044 -4.0637688600102967e-07 -9.845244316718982e-08 -1.9977902272850812e-10 9.466101242264873e-08 6.886624226270953e-08 2.7928667571046107e-06
0.412 1.0001123495834714 0.99992203489718 0.9973468365386644 -6.696998441138154e-08 3.152150864611661e-12 0.0014281350021716477 -4.3084206947212754e-07 -1.030747852836311e-07 -2.0551361544986577e-10 8.126423701809307e-08 5.964188822239318e-08 2.6025060370171883e-06
0.422 1.000100247048259 0.9999133910238411 0.997632047565602 -4.309382296869877e-08 4.346473072818279e-12 0.0014181732136165264 -4.3711407220884415e-07 -1.0393790171809058e-07 -2.1128794645295502e-10 6.489631717467973e-08 4.876239314611612e-08 2.2765350583586274e-06
0.432 1.0000883409016548 0.9999048874329645 0.9979126006337574 -1.607185650019626e-08 4.308378799266207e-12 0.0013820504451833022 -4.2466049571198523e-07 -1.0094514649676458e-07 -2.1710148483976822e-10 4.977556539072717e-08 3.9340014076078486e-08 1.8869248586128142e-06
0.442 1.0000768456903741 0.9998966773149252 0.9981835037974202 1.2365429609988156e-08 1.9845233095467774e-12 0.0013217824090605282 -3.9516976125420903e-07 -9.442429959652941e-08 -2.229543677663971e-10 4.098718885952253e-08 3.45656952052947e-08 1.5266082184678365e-06
0.452 1.0000659533781249 0.999888897738597 0.9984402839320927 4.024608301945714e-08 -5.041778711985463e-13 0.0012406299381382982 -3.521338547206098e-07 -8.506699569899957e-08 -2.2884755831135144e-10 4.0903446988759826e-08 3.511330438034282e-08 1.2934698499504357e-06
0.462 1.0000558239596886 0.9998816629527658 0.9986792013182132 6.591533535723595e-08 -1.2138114862593772e-12 0.001142804254010329 -3.001510368369928e-07 -7.38066609146671e-08 -2.3478165941017725e-10 4.5415359996307356e-08 3.813496964620761e-08 1.2314506226445756e-06
0.472 1.0000465788898298 0.9998750596951775 0.9988974020051771 8.843260061289989e-08 -7.120772631193109e-13 0.0010331060413973229 -2.4416509424567575e-07 -6.166504895252307e-08 -2.407598028136128e-10 4.947543771032901e-08 4.067564076590008e-08 1.2808491677310316e-06
0.482 1.0000382977115443 0.9998691447837282 0.99909299901391 1.0742732743003378e-07 -4.88004767045733e-13 0.0009165410974020054 -1.8879320512988881e-07 -4.960209915147698e-08 -2.467848860232039e-10 5.0880054265879844e-08 4.142577114522974e-08 1.3454073576312227e-06
0.492 1.000031017905625 0.9998639450060032 0.9992650810199831 1.227904941510997e-07 -8.088803556635036e-13 0.0007979537551877059 -1.378148326129313e-07 -3.839863018278318e-08 -2.528602590387236e-10 4.9380258859439544e-08 4.027364986229277e-08 1.3659423159392445e-06
0.502 1.000024737653292 0.999859459087996 0.999413654181816 1.3460877082330888e-07 -1.0111783245238469e-12 0.0006817128871908658 -9.380810024084342e-08 -2.8523593117869466e-08 -2.589905375706523e-10 4.5657383905957704e-08 3.7728252101279736e-08 1.3244505642533573e-06
0.512 1.0000194209442812 0.9998556613370595 0.9995395287326807 1.4321744825980381e-07 -8.116186772964517e-13 0.0005714755835496738 -5.825575572943055e-08 -2.0356407812436563e-08 -2.6517927490560436e-10 4.0805352177524024e-08 3.457671903337949e-08 1.228782631779197e-06
0.522 1.0000150043047151 0.9998525064444155 0.9996441661808907 1.490956473492938e-07 -4.1863099012653843e-13 0.0004700419444454131 -3.137400186549196e-08 -1.3944990151441684e-08 -2.7143155815154755e-10 3.5989228746581555e-08 3.1614256362475815e-08 1.100644333350752e-06
0.532 1.0000114043604373 0.9998499348829483 0.9997295048412987 1.5266893696642813e-07 9.604593180536358e-14 0.0003793025650972524 -1.2521075211336465e-08 -9.124054007486666e-09 -2.7775330742090416e-10 3.211706594037542e-08 2.938778723229054e-08 9.665659669242726e-07
0.542 1.0000085254768303 0.9998478783623506 0.9997977814796735 1.542532596472966e-07 7.263491389377422e-13 0.0003002693915531453 -5.17969261178435e-10 -5.660625008248126e-09 -2.841489184747811e-10 2.9575791724892453e-08 2.804580694384514e-08 8.501971265731747e-07
0.552 1.0000062668392027 0.9998462648860572 0.9998513642627546 1.5413540446403727e-07 1.0762387168011093e-12 0.00023317290013589607 6.079144299431127e-09 -3.2801367199821532e-09 -2.90625497148976e-10 2.820717925771351e-08 2.7404460752410668e-08 7.659344777216554e-07
0.562 1.0000045285004386 0.9998450230714246 0.9998926087273924 1.5259946828669197e-07 6.84241460293534e-13 0.00017760417861953804 8.746707168194364e-09 -1.7130969973133232e-09 -2.971889521273102e-10 2.7579417548941763e-08 2.7168256097920222e-08 7.154402937476175e-07
0.572 1.0000032161124084 0.999844085530373 0.9999237441330969 1.498599472465864e-07 -1.7977194104177035e-13 0.0001326795817097385 8.831087207458748e-09 -7.243115419537634e-10 -3.038462189096482e-10 2.7303571981465897e-08 2.710795591604489e-08 6.900534270234445e-07
0.582 1.0000022442396297 0.9998433912375995 0.9999467931557289 1.4604442045343865e-07 -6.177876392532356e-13 9.720755117689393e-05 7.449317974938828e-09 -1.2596540849828576e-10 -3.106037890929056e-10 2.7162801436352585e-08 2.710819756323332e-08 6.780703570444702e-07
0.592 1.0000015383095813 0.999842886924931 0.9999635239844721 1.4127820945109255e-07 -1.9195705254736362e-13 6.98411538044856e-05 5.4439857174174916e-09 2.2127187699762805e-10 -3.174678607543876e-10 2.707538521744877e-08 2.713192419429091e-08 6.707473221302466e-07
0.602 1.0000010353720206 0.9998425276247477 0.9999754309347699 1.357431753756991e-07 4.973374835259803e-13 4.920506904939221e-05 3.383068985966795e-09 4.1431030993430917e-10 -3.2444671681999e-10 2.7013759700177845e-08 2.7171145340047404e-08 6.638563974553326e-07
0.612 1.0000006839125275 0.9998422765375691 0.9999837378698287 1.2962236959436427e-07 5.930844966405037e-13 3.3991275415419814e-05 1.5941890903520838e-09 5.167373366602228e-10 -3.3154662105179013e-10 2.695851542233802e-08 2.7220865858087706e-08 6.564984467881622e-07
0.622 1.000000442992245 0.9998421044180713 0.9999894179877584 1.2302599407013752e-07 5.2707741113229364e-14 2.3022681479504457e-05 2.2003572543275066e-10 5.680915360366855e-10 -3.387752515525803e-10 2.6893687685593373e-08 2.727512983565489e-08 6.493413927149708e-07
0.632 1.0000002809739685 0.9998419886654113 0.9999932237089509 1.1602010118325779e-07 -4.0221410658467105e-13 1.52877638766572e-05 -7.200834869612176e-10 5.917529239937115e-10 -3.461397074092939e-10 2.6814986317973e-08 2.7329317687705826e-08 6.432877958298549e-07
0.642 1.0000001740576085 0.9998419122772241 0.999995721249184 1.0871493049047995e-07 -2.5302708939283675e-13 9.951610241283399e-06 -1.2761230829661758e-09 6.009110804165732e-10 -3.5364735249747354e-10 2.6729444401986765e-08 2.7379316659698675e-08 6.388295315859495e-07
0.652 1.0000001047985667 0.9998418627913078 0.9999973256929747 1.0127903363673796e-07 2.706772729990857e-13 6.349695520155111e-06 -1.5284503955413962e-09 6.026871964870238e-10 -3.6130607801127834e-10 2.664690661665012e-08 2.741904298232747e-08 6.359578746022285e-07
0.662 1.000000060729844 0.9998418313013511 0.9999983336882142 9.386043211349899e-08 6.169738466456713e-13 3.970565339127194e-06 -1.5643683745403648e-09 6.007720865282826e-10 -3.691229354268174e-10 2.6574524057317573e-08 2.74408052945451e-08 6.34352199486458e-07
0.672 1.000000033159118 0.9998418115976142 0.9999989520524458 8.653032377673573e-08 5.465323150296936e-13 2.4327530176315003e-06 -1.4648526939018959e-09 5.970119647041935e-10 -3.771050490109608e-10 2.6516458554564267e-08 2.74377790412408e-08 6.33596542911186e-07
0.682 1.0000000161707912 0.9998417994540213 0.9999993215270758 7.932137830470396e-08 2.052172269721696e-13 1.4600653835753506e-06 -1.2963750302704788e-09 5.923010905940553e-10 -3.85260160080692e-10 2.6474675938704695e-08 2.740629600615551e-08 6.333088761735524e-07
0.692 1.000000005833355 0.9998417920619119 0.999999535630027 7.229337874210998e-08 -1.876229881511608e-13 8.58099170918739e-07 -1.1062010045308695e-09 5.870640477802777e-10 -3.9359598622957505e-10 2.6449203067991314e-08 2.734774379635845e-08 6.331929594976795e-07
0.702 0.9999999995940286 0.9998417875975805 0.9999996550401963 6.553317878361766e-08 -4.768917170114964e-13 4.936759339560976e-07 -9.22108326272974e-10 5.81500020875928e-10 -4.021192089661823e-10 2.643846572068312e-08 2.7269844121243934e-08 6.330533458400644e-07
0.712 0.9999999958329655 0.9998417849038048 0.999999718200496 5.910361432816463e-08 -5.00141669397028e-13 2.779241290948145e-07 -7.56634439885982e-10 5.757028179447828e-10 -4.108370861790753e-10 2.644014606032892e-08 2.7186162975821946e-08 6.327927772847847e-07
0.722 0.9999999935456789 0.9998417832629702 0.9999997488891076 5.30251057880836e-08 -1.3940352719276145e-13 1.5304912748737997e-07 -6.134433142295057e-10 5.697187804390682e-10 -4.197576994402163e-10 2.6451534073505137e-08 2.7113196990212808e-08 6.323975121595516e-07
0.732 0.9999999921233397 0.9998417822401207 0.999999761458626 4.731226502294026e-08 4.720802034284749e-13 8.24173836733443e-08 -4.924946468975491e-10 5.635721801765882e-10 -4.288879460135485e-10 2.6469173028864976e-08 2.706651553115959e-08 6.319134480986095e-07
0.742 0.9999999912048875 0.9998417815773039 0.9999997643509712 4.200286571880034e-08 9.266535280509037e-13 4.339475195657962e-08 -3.924496130570384e-10 5.572776673137588e-10 -4.3823424380911834e-10 2.6488832325469167e-08 2.705802625073512e-08 6.314168594490927e-07
0.752 0.9999999905803921 0.9998417811245354 0.9999997623916553 3.713316820072199e-08 8.549690873197403e-13 2.234827627885848e-08 -3.111842556793788e-10 5.508440231040474e-10 -4.47804151826929e-10 2.650616940071761e-08 2.7094658601240863e-08 6.309891038856186e-07
0.762 0.9999999901299941 0.9998417807961788 0.9999997582536125 3.269551517070128e-08 2.771591380958651e-13 1.1272732199212575e-08 -2.4602777552439243e-10 5.442786946357124e-10 -4.5760501335519117e-10 2.651784514815548e-08 2.717772174594803e-08 6.306970482692212e-07
0.772 0.9999999897864853 0.9998417805442147 0.9999997533685238 2.863835360856236e-08 -3.7459928726141487e-13 5.587104833025609e-09 -1.9429129247654814e-10 5.375881176675119e-10 -4.676433651072026e-10 2.6522231735673656e-08 2.7302534127413555e-08 6.30579803604775e-07
0.782 0.9999999895127721 0.9998417803421378 0.9999997484737536 2.490897905914474e-08 -5.973885797448913e-13 2.7383416614366517e-09 -1.535823164723289e-10 5.307771198510787e-10 -4.779260566459719e-10 2.6519193140971984e-08 2.7458763120776868e-08 6.306446404605418e-07
0.792 0.9999999892884031 0.999841780175338 0.9999997439254389 2.1486234197359586e-08 -2.276463262811549e-13 1.3409171768399852e-09 -1.2159169197935462e-10 5.238517464652964e-10 -4.884601115448475e-10 2.650971765195247e-08 2.763214215406692e-08 6.30865665821452e-07
0.802 0.9999999891017459 0.9998417800355048 0.9999997398722115 1.837080900340005e-08 4.1685759790741797e-13 6.623664663744498e-10 -9.58758239263231e-11 5.168163320861926e-10 -4.992519794071256e-10 2.6495703910821145e-08 2.7807097160307235e-08 6.311909046702611e-07
0.812 0.9999999889457388 0.9998417799175991 0.9999997363534101 1.555521430705961e-08 7.922725783997892e-13 3.2735617085671064e-10 -7.426745226927388e-11 5.096760516132028e-10 -5.10308321498452e-10 2.6479649765962653e-08 2.7969280945243334e-08 6.315589567192298e-07
0.822 0.999999988815767 0.9998417798183303 0.9999997333569848 1.301178737619925e-08 5.955464509879944e-13 1.537695003008026e-10 -5.5665903886587406e-11 5.024359559279443e-10 -5.216357418267543e-10 2.6464360277355886e-08 2.8107609486398043e-08 6.319068865243993e-07
0.832 0.9999999887085734 0.9998417797353815 0.999999730852068 1.0707108829004697e-08 3.9944392202802655e-14 6.16371205151306e-11 -4.0251307881528836e-11 4.951005033996627e-10 -5.332411785125054e-10 2.645243606956265e-08 2.8215615065138735e-08 6.321736960999206e-07
0.842 0.9999999886215993 0.9998417796669343 0.9999997288030853 8.621932464634155e-09 -3.447140028370564e-13 1.9092645659860512e-11 -2.8637082597772267e-11 4.876753018720146e-10 -5.451309384522154e-10 2.6445729544978448e-08 2.8292139186771282e-08 6.323115516872111e-07
0.852 0.9999999885525555 0.9998417796113647 0.9999997271719978 6.756974998280413e-09 -2.1860411840671545e-13 9.946523072363962e-12 -2.0667448743127144e-11 4.801647795548614e-10 -5.573112710984098e-10 2.6445181524069635e-08 2.8341340652299905e-08 6.322965207724324e-07
0.862 0.9999999884992121 0.9998417795670909 0.9999997259160407 5.123526317530936e-09 2.621353183017086e-13 1.8991205476727773e-11 -1.5071955581467656e-11 4.72573946322728e-10 -5.697889634812323e-10 2.6450545447282336e-08 2.8371588860125372e-08 6.32133705352394e-07
0.872 0.9999999884593609 0.9998417795325464 0.9999997249866439 3.730639913203453e-09 6.474260349169881e-13 3.134832636990527e-11 -1.0336617385870738e-11 4.6490803887092163e-10 -5.825704013582599e-10 2.6460167305740907e-08 2.8393428732357344e-08 6.318564883428162e-07
0.882 0.9999999884308425 0.9998417795061982 0.9999997243312264 2.5807234865858333e-09 6.539802811970739e-13 3.7608728835378414e-11 -5.871247618484426e-12 4.5717151071966915e-10 -5.956618341249552e-10 2.6471540871859357e-08 2.8417473713411774e-08 6.315190581748352e-07
0.892 0.9999999884115311 0.9998417794865347 0.9999997238957886 1.6760921939346452e-09 3.8005556864698856e-13 3.625399794528469e-11 -2.2564757910006143e-12 4.4936973793194905e-10 -6.090696492547297e-10 2.648218147190501e-08 2.845271987071759e-08 6.311847732244631e-07
0.902 0.99999998839924 0.9998417794720011 0.9999997236255905 1.0268869579567558e-09 1.0691251532515772e-13 3.0768267412124854e-11 -3.6435706312334137e-13 4.4150757404057395e-10 -6.228000441813381e-10 2.649009042875055e-08 2.85054040479761e-08 6.309111211977114e-07
0.912 0.9999999883916335 0.9998417794609331 0.9999997234640755 6.478561935647728e-10 -4.2958337180254405e-15 2.494209836118291e-11 -3.1598296653080117e-13 4.3359015135633745e-10 -6.368600314370271e-10 2.6493863405816507e-08 2.8578402965623716e-08 6.307361287850441e-07
0.922 0.9999999883862422 0.9998417794515702 0.9999997233527184 5.462483376540433e-10 1.1319981815980283e-14 2.0538996988392146e-11 -1.3211404811021777e-12 4.256220356009791e-10 -6.512556321693366e-10 2.6492889543893784e-08 2.8671133283132358e-08 6.306731890817065e-07
0.932 0.999999988380562 0.9998417794421244 0.9999997232325256 7.210304117063827e-10 4.4328320200011225e-14 1.7821009353133592e-11 -2.4372994773262413e-12 4.1760841580768845e-10 -6.6599304426835e-10 2.648760258092275e-08 2.8779926583334597e-08 6.307144454660776e-07
0.942 0.9999999883720413 0.9998417794307745 0.999999723043407 1.1871446856338945e-09 -2.333965707539103e-15 1.664583717674077e-11 -3.3564406526614033e-12 4.095545178250119e-10 -6.810792964413672e-10 2.647920616296355e-08 2.8898848097743748e-08 6.308374877086527e-07
0.952 0.9999999883578007 0.9998417794154627 0.9999997227173254 2.006298783490478e-09 -2.0716969328231059e-13 1.660811677177371e-11 -4.423867779507553e-12 4.0146453450564297e-10 -6.965203535126182e-10 2.6469119943198807e-08 2.9021056098272488e-08 6.3100771286777e-07
0.962 0.9999999883341909 0.999841779393582 0.9999997221676572 3.2857628255976844e-09 -5.550503752778959e-13 1.6831089304472605e-11 -5.992816036146945e-12 3.9334386727254603e-10 -7.123232590443777e-10 2.645870873935696e-08 2.9140391706746848e-08 6.311785055320824e-07
0.972 0.9999999882965751 0.9998417793618183 0.999999721283926 5.129904418362552e-09 -7.968129828903635e-13 1.6437730692853685e-11 -7.867975629484235e-12 3.851972659075328e-10 -7.284943516259065e-10 2.6448956144334854e-08 2.9252331288965577e-08 6.312938567932522e-07
0.982 0.9999999882396492 0.9998417793163824 0.9999997199397634 7.572501790776097e-09 -4.973415449823835e-13 1.537074947506255e-11 -9.390184429875039e-12 3.7702958939188403e-10 -7.45040345526252e-10 2.6439913706731233e-08 2.9353987138982263e-08 6.312869730474029e-07
0.992 0.999999988158311 0.9998417792536284 0.9999997180138707 1.0528076759223956e-08 5.940150737829264e-13 1.4430716453038468e-11 -9.984226418375489e-12 3.6884557119061677e-10 -7.619675803511394e-10 2.6430180824880687e-08 2.9443574753434895e-08 6.310797991730914e-07
1.002 0.9999999880488563 0.999841779170909 0.9999997154185839 1.3766414819259682e-08 2.1704069908193475e-12 1.432368384324496e-11 -9.579001328749822e-12 3.606499429775177e-10 -7.792833724136832e-10 2.6416742314202367e-08 2.951992009431872e-08 6.305965978288719e-07
1.012 0.9999999879104104 0.9998417790676004 0.9999997121334694 1.6886171828975976e-08 3.4605021884362034e-12 1.4825539797571752e-11 -8.537950870164054e-12 3.524474840441182e-10 -7.969943513549424e-10 2.6395863195472132e-08 2.95825682106107e-08 6.297890535342077e-07
1.022 0.9999999877466238 0.9998417789463098 0.9999997082452348 1.9285440687946854e-08 3.805567097949009e-12 1.5061068936059728e-11 -7.2726799506196944e-12 3.4424278243691686e-10 -8.151076560207702e-10 2.6365211440706487e-08 2.9632604242554738e-08 6.28670829517616e-07
1.032 0.9999999875674682 0.9998417788141611 0.9999997039906423 2.017342493529569e-08 3.1613889713347905e-12 1.4528494463430882e-11 -5.949880626269698e-12 3.360404557392258e-10 -8.336304192232327e-10 2.6326430040068915e-08 2.9673680814527147e-08 6.2736088472721e-07
1.042 0.9999999873905344 0.9998417786837218 0.9999996997879128 1.8671513798223352e-08 2.0053247131470314e-12 1.3627727758076208e-11 -4.505431029850499e-12 3.2784502618297284e-10 -8.525691546100262e-10 2.6286707234897974e-08 2.9712318454483777e-08 6.261051938839074e-07
1.052 0.9999999872410235 0.9998417785729957 0.9999996962369762 1.3995453211963162e-08 7.88840250176629e-13 1.3100454689291571e-11 -2.8458420778708885e-12 3.196609225107793e-10 -8.719319532435246e-10 2.6256911477894903e-08 2.9756290169694897e-08 6.252161606686422e-07
1.062 0.9999999871500046 0.999841778504179 0.9999996940777713 5.6504353836175945e-09 -4.332947321030368e-13 1.3105860968747904e-11 -9.958565145705017e-13 3.1149274840065014e-10 -8.917258864318121e-10 2.624418946208858e-08 2.981054976299129e-08 6.24885366164384e-07
1.072 0.9999999871511405 0.9998417785013193 0.999999694111853 -6.429780561961595e-09 -1.8089654404894228e-12 1.3033564863819978e-11 9.075270084655049e-13 3.033447612310277e-10 -9.1195845873373e-10 2.6240020735383405e-08 2.9871770464129755e-08 6.249024293304978e-07
1.082 0.9999999872764983 0.999841778587326 0.9999996971025229 -2.181956132653832e-08 -3.226307687558519e-12 1.2238034436026434e-11 2.7052530381660094e-12 2.9522139031386224e-10 -9.326368594858198e-10 2.6208970793579822e-08 2.99239349912803e-08 6.243989738961757e-07
1.092 0.999999987552068 0.9998417787807657 0.9999997036683682 -3.9598957582748965e-08 -4.162436309705807e-12 1.0823471815573267e-11 4.2875965887750776e-12 2.8712646761577866e-10 -9.537695657274228e-10 2.6085099050030904e-08 2.9937531273217325e-08 6.217661746927927e-07
1.102 0.9999999879935065 0.9998417790928222 0.9999997141824452 -5.841049683195289e-08 -4.034512107296912e-12 9.60536913908984e-12 5.617229730712597e-12 2.790646342592309e-10 -9.753642095163377e-10 2.577997433647349e-08 2.987379407673708e-08 6.148446601639114e-07
1.112 0.9999999886027643 0.9998417795248883 0.9999997286919573 -7.659887123548399e-08 -2.6831654340607308e-12 9.327883880838818e-12 6.725983365533931e-12 2.710394778565435e-10 -9.974287798820175e-10 2.5200977485399895e-08 2.9693915585946176e-08 6.013683516609653e-07
1.122 0.9999999893663974 0.9998417800673588 0.9999997468777098 -9.244165580801553e-08 -5.204693449688744e-13 9.993370621441513e-12 7.686746592891482e-12 2.630553643582354e-10 -1.0199714783016027e-09 2.4274339198845188e-08 2.9371266168819894e-08 5.79526012430006e-07
1.132 0.9999999902562172 0.9998417807000939 0.9999997680690034 -1.0442522609163729e-07 1.732348284173917e-12 1.0960284590595754e-11 8.551200762231532e-12 2.5511601833127204e-10 -1.043001383673875e-09 2.296562409302877e-08 2.890255699039896e-08 5.484614678467537e-07
1.142 0.9999999912322964 0.9998417813945691 0.9999997913151372 -1.1148307941047082e-07 3.4291808847845347e-12 1.1609450893703891e-11 9.277019480833502e-12 2.472254654294732e-10 -1.066526963752332e-09 2.1291988263098862e-08 2.8313246219161413e-08 5.085703267219443e-07
1.152 0.9999999922476943 0.999841782117248 0.9999998154979866 -1.1313346276686425e-07 4.224406094202521e-12 1.183437271172313e-11 9.716120344794586e-12 2.3938712368587827e-10 -1.0905562818069431e-09 1.9324096244049286e-08 2.7654325213086714e-08 4.615364637905738e-07
1.162 0.999999993253905 0.9998417828334765 0.9999998394621683 -1.0950777415393689e-07 4.097029710642312e-12 1.1892083665740565e-11 9.704385103287515e-12 2.3160478160722274e-10 -1.1150985704498736e-09 1.7178363096782272e-08 2.6990919869286697e-08 4.101415197453619e-07
1.172 0.9999999942061842 0.999841783511289 0.9999998621419821 -1.0129769076032458e-07 3.2736045223311594e-12 1.186785522110516e-11 9.191985906964698e-12 2.2388201108429364e-10 -1.1401633408900686e-09 1.5001459815066937e-08 2.6386424771886217e-08 3.5791320051246687e-07
1.182 0.9999999950681359 0.9998417841246826 0.9999998826705535 -8.964529727425121e-08 2.109465752674705e-12 1.1381544244405792e-11 8.297438821424347e-12 2.1622225306009532e-10 -1.1657594821056458e-09 1.2948942305227062e-08 2.5887700764814996e-08 3.0864319853578253e-07
1.192 0.9999999958150814 0.9998417846560251 0.9999999004599283 -7.598275030984194e-08 9.42282676629772e-13 9.860225173452665e-12 7.219261493461997e-12 2.086288893569672e-10 -1.191896372018137e-09 1.1159011679990018e-08 2.5516345213517318e-08 2.6576962364764413e-07
1.202 0.9999999964357809 0.999841785097286 0.999999915242091 -6.183026929149406e-08 -3.01011286297083e-14 7.101036509839243e-12 6.078303835983297e-12 2.0110516782950587e-10 -1.2185837867603367e-09 9.72378008756081e-09 2.5268556671121717e-08 2.316538342276782e-07
1.212 0.9999999969322615 0.9998417854499124 0.9999999270649792 -4.858372597004437e-08 -7.570190754300132e-13 3.573208580547831e-12 4.8363679475620685e-12 1.936542874644198e-10 -1.2458321161242324e-09 8.667229064860702e-09 2.512260923502124e-08 2.0694727542661688e-07
1.222 0.9999999973178567 0.9998417857234291 0.9999999362460581 -3.73375497062018e-08 -1.2282710692496926e-12 1.903875524694578e-13 3.373072605417976e-12 1.8627924812480846e-10 -1.2736512433435387e-09 7.945556023817868e-09 2.5049804462945354e-08 1.904837011369363e-07
1.232 0.9999999976139534 0.9998417859331132 0.999999943294881 -2.877621180753273e-08 -1.3684939192836652e-12 -2.2209002390901413e-12 1.6585851032949202e-12 1.7898295738602336e-10 -1.3020514752824885e-09 7.474870476333075e-09 2.5023771642960263e-08 1.7998958764991387e-07
1.242 0.9999999978460954 0.9998417860972129 0.9999999488203068 -2.3139762369761405e-08 -1.0633629400010578e-12 -3.326870755351782e-12 -1.4236151503882478e-13 1.7176838673628107e-10 -1.3310430564512922e-09 7.166436356806849e-09 2.5024912079024722e-08 1.7316048706624196e-07
1.252 0.9999999980400718 0.9998417862341502 0.999999953437047 -2.0250474442726292e-08 -2.9771595554114454e-13 -3.3379571503766935e-12 -1.7334792624141069e-12 1.6463822712340917e-10 -1.3606371495113169e-09 6.945748811845563e-09 2.5040126679341515e-08 1.6829196955555692e-07
1.262 0.9999999982184627 0.9998417863600564 0.9999999576832427 -1.958755469041514e-08 7.35345709424909e-13 -2.7951063790886917e-12 -2.871910414528122e-12 1.5759547598888177e-10 -1.3908448988371884e-09 6.753804290228363e-09 2.5060335060457977e-08 1.642474908082427e-07
1.272 0.9999999983980514 0.9998417864869196 0.9999999619586076 -2.040227831618426e-08 1.6797752523021148e-12 -2.286995391703873e-12 -3.5151609423826083e-12 1.5064201152825368e-10 -1.4216774203772006e-09 6.544498738882272e-09 2.5078650030932406e-08 1.6015070945227247e-07
1.282 0.9999999985884035 0.9998417866215729 0.9999999664907119 -2.1861736737039147e-08 2.1995720920111766e-12 -2.2091347381186404e-12 -3.8082121085321156e-12 1.437806019099032e-10 -1.4531466303927257e-09 6.288253790719794e-09 2.5090622309223444e-08 1.552058898335863e-07
1.292 0.9999999987917847 0.9998417867656338 0.9999999713330635 -2.3196541698710495e-08 2.1601416673646503e-12 -2.6151047119663893e-12 -3.933370793225165e-12 1.370138716675005e-10 -1.4852640982622382e-09 5.979999033019867e-09 2.5095645031630557e-08 1.4877606047357545e-07
1.302 0.9999999990042898 0.9998417869163124 0.9999999763923345 -2.3820289915080957e-08 1.6785652444615e-12 -3.247280144350696e-12 -3.9580483917246884e-12 1.3034367123622975e-10 -1.5180420041616731e-09 5.642377908069021e-09 2.509726075679021e-08 1.4061970206380834e-07
1.312 0.9999999992178293 0.9998417870678273 0.9999999814757392 -2.3396327692139667e-08 1.0158624055597186e-12 -3.788311050410915e-12 -3.810957766216934e-12 1.2377214184189793e-10 -1.551492563114245e-09 5.316792811589095e-09 2.5101073730262002e-08 1.311044571365465e-07
1.322 0.9999999994224504 0.9998417872130674 0.9999999863463165 -2.184611041183115e-08 3.970809878392409e-13 -4.185925198237356e-12 -3.386172295202755e-12 1.173014162907645e-10 -1.5856289510365281e-09 5.042122214315828e-09 2.5111223645308915e-08 1.212540196342708e-07
1.332 0.9999999996085138 0.9998417873451463 0.9999999907746501 -1.9310551861157254e-08 -1.1120840856204413e-13 -4.733265196444316e-12 -2.6693623351249718e-12 1.1093331119455411e-10 -1.620463924765068e-09 4.830779161879482e-09 2.5127770442301733e-08 1.1254166180486641e-07
1.342 0.9999999997683912 0.9998417874586123 0.999999994578985 -1.6082883651539988e-08 -5.791059974929867e-13 -5.764676262830228e-12 -1.7727331439473723e-12 1.0466981029406569e-10 -1.6560105414049372e-09 4.659801615805178e-09 2.514682887206742e-08 1.0636934498037569e-07
1.352 0.9999999998974821 0.9998417875501783 0.9999999976495905 -1.253019859546716e-08 -1.0709122612337404e-12 -7.227033951865188e-12 -8.6215686760358e-13 9.851239655835432e-11 -1.6922829142392973e-09 4.487179494860914e-09 2.5163347990482152e-08 1.0334207845801827e-07
1.362 0.9999999999945276 0.999841787618944 0.9999999999564245 -9.01734748410002e-09 -1.504654475062902e-12 -8.586796207228626e-12 -5.338192303610846e-14 9.246265490240543e-11 -1.7292942830529474e-09 4.281792557905423e-09 2.5174498768183296e-08 1.0285140928903684e-07
1.372 1.0000000000612939 0.9998417876661698 1.0000000015417734 -5.8448201302233855e-09 -1.6456216901669082e-12 -9.238546740946348e-12 6.326423789262377e-13 8.652208454861368e-11 -1.7670593072344584e-09 4.046500288637251e-09 2.518134900657228e-08 1.0343337797300051e-07
1.382 1.0000000001018001 0.9998417876947262 1.0000000025018525 -3.210233811867888e-09 -1.2599331793692274e-12 -9.048629479595791e-12 1.2369483626489117e-12 8.069193074353686e-11 -1.8055926444985473e-09 3.823314216045527e-09 2.518799520125775e-08 1.0357230519446432e-07
1.392 1.0000000001213352 0.9998417877083899 1.0000000029630738 -1.1982154257555284e-09 -3.151618957261366e-13 -8.490853247484073e-12 1.7977158329066202e-12 7.497385744053638e-11 -1.8449088473121523e-09 3.6759011898188014e-09 2.5199002697045793e-08 1.02309884195162e-07
1.402 1.0000000001255003 0.9998417877111611 1.0000000030590015 2.0414383860495765e-10 9.430937738037465e-13 -8.216295505412329e-12 2.3181540149324184e-12 6.936851251029941e-11 -1.8850235428721272e-09 3.649493931375519e-09 2.5216726113322667e-08 9.947717373892325e-08
1.412 1.0000000001194649 0.9998417877067332 1.000000002912609 1.0761617003235135e-09 2.1037909352869352e-12 -8.478591287102358e-12 2.7740954808438415e-12 6.387722866266824e-11 -1.9259521619732915e-09 3.7327630723170814e-09 2.523990261937019e-08 9.565607007706373e-08
1.422 1.0000000001075238 0.9998417876981713 1.0000000026258409 1.5293881334427234e-09 2.810154953237852e-12 -8.956603953296289e-12 3.1351585109535423e-12 5.85010423552891e-11 -1.9677110943313213e-09 3.8607342939733245e-09 2.526411823864976e-08 9.192672647134085e-08
1.432 1.000000000092928 0.9998417876877979 1.000000002275899 1.680263000382059e-09 2.9238405062412054e-12 -9.116010334104182e-12 3.3693898388905572e-12 5.324036975820515e-11 -2.0103161866349225e-09 3.953912513697906e-09 2.528376693073806e-08 8.940727424710303e-08
1.442 1.0000000000779221 0.9998417876772151 1.0000000019161774 1.6335071952013849e-09 2.5332625428822735e-12 -8.723754934298065e-12 3.435028177384756e-12 4.809629318328202e-11 -2.0537843245792828e-09 3.954387364111801e-09 2.5294531280727086e-08 8.869807071347807e-08
1.452 1.0000000000638902 0.9998417876674105 1.0000000015796358 1.4746753008656407e-09 1.8396575070989606e-12 -8.036837557975595e-12 3.2827300510967237e-12 4.3069345847745295e-11 -2.0981330967391467e-09 3.84278369495174e-09 2.5295322092092747e-08 8.95442663469866e-08
1.462 1.0000000000515428 0.9998417876588906 1.0000000012831256 1.2680127726267619e-09 1.03154803367692e-12 -7.538803714333022e-12 2.8791998273625288e-12 3.815989085257998e-11 -2.1433796463236545e-09 3.641754649749205e-09 2.528882730814473e-08 9.099337945030929e-08
1.472 1.000000000041109 0.9998417876518183 1.0000000010319416 1.056717534558927e-09 2.3410302688181596e-13 -7.506913036488543e-12 2.2296196027799377e-12 3.336874740561692e-11 -2.189542098489495e-09 3.4107748145393947e-09 2.5280390192107593e-08 9.190567060854301e-08
1.482 1.0000000000325162 0.99984178764614 1.0000000008242091 8.648540445660847e-10 -4.706152873244752e-13 -7.785122814785875e-12 1.3810624257025356e-12 2.869609095968084e-11 -2.236638842432068e-09 3.2296170815378637e-09 2.5275765880577333e-08 9.142692721355538e-08
1.492 1.0000000000255427 0.9998417876416963 1.0000000006546643 7.01285293447176e-10 -1.0049300572704247e-12 -7.920990352903606e-12 4.0157441718480606e-13 2.4142134332782254e-11 -2.284688832327572e-09 3.164264909068554e-09 2.527880219919844e-08 8.923956422603526e-08
1.502 1.0000000000199285 0.9998417876383003 1.000000000517351 5.653608448788626e-10 -1.2911749616425397e-12 -7.523922353745824e-12 -6.420162649057407e-13 1.970689850978872e-11 -2.3337109444302547e-09 3.2259415903783706e-09 2.5289970886440805e-08 8.564257333250774e-08
1.512 1.000000000015436 0.9998417876357812 1.0000000004069656 4.5277704698080085e-10 -1.2848534429699015e-12 -6.575133360619359e-12 -1.6904267932440462e-12 1.5390604179246683e-11 -2.383725203150125e-09 3.362600562249515e-09 2.5306277839482285e-08 8.150757587810843e-08
1.522 1.0000000000118678 0.9998417876339972 1.0000000003190757 3.596125058170301e-10 -1.013937634320693e-12 -5.4699124778195714e-12 -2.6849328247768506e-12 1.1193120862973776e-11 -2.434752057439479e-09 3.494477537817109e-09 2.5322557433620212e-08 7.805613313865645e-08
1.532 1.000000000009058 0.9998417876328279 1.0000000002497873 2.8356362070244736e-10 -5.897271878822028e-13 -4.7543307602387354e-12 -3.5664590513555753e-12 7.114301796456142e-12 -2.4868113408992034e-09 3.5537594059181002e-09 2.5333562204640983e-08 7.639851796973077e-08
1.542 1.0000000000068632 0.9998417876321696 1.0000000001954628 2.2309432650006457e-10 -1.71251687807526e-13 -4.72495994699303e-12 -4.2874886089711865e-12 3.1541154698614814e-12 -2.5399247347354157e-09 3.50332418775008e-09 2.5335980666384172e-08 7.696534297260763e-08
1.552 1.000000000005155 0.9998417876319305 1.000000000152786 1.7615594596425392e-10 1.0453718034395838e-13 -5.183019416626582e-12 -4.825611856201436e-12 -6.880645394224332e-13 -2.5941137106152557e-09 3.341041728713959e-09 2.5329669616240252e-08 7.92370745032725e-08
1.562 1.0000000000038265 0.9998417876320322 1.000000000119039 1.3979651880589e-10 1.9129203806854023e-13 -5.550336840517042e-12 -5.183833596947008e-12 -4.412305970350828e-12 -2.649400271828047e-09 3.0992227701250913e-09 2.5317691517046854e-08 8.20357503202651e-08
1.572 1.0000000000027933 0.9998417876324143 1.000000000092304 1.108225280978185e-10 1.5636735865449664e-13 -5.295765193185504e-12 -5.373897639918284e-12 -8.019084395082957e-12 -2.7058067152231602e-09 2.841383446328347e-09 2.5305136320137314e-08 8.409158834837811e-08
1.582 1.0000000000019942 0.9998417876330309 1.0000000000713698 8.67759858509213e-11 1.358357768044803e-13 -4.348087684574165e-12 -5.397781632018288e-12 -1.1509246495918554e-11 -2.7633562271997337e-09 2.6508075028116335e-09 2.5297179904975072e-08 8.446390800351151e-08
1.592 1.000000000001384 0.9998417876338493 1.0000000000554103 6.641779980325508e-11 2.4401760030498527e-13 -3.1601730852496685e-12 -5.245740920253094e-12 -1.488307113921672e-11 -2.8220721867012356e-09 2.5985892159913228e-09 2.5297148335666987e-08 8.272108597629016e-08
1.602 1.0000000000009295 0.9998417876348447 1.0000000000436498 4.947306652486873e-11 4.964169800914146e-13 -2.3588979432284903e-12 -4.912443580719811e-12 -1.814160228433489e-11 -2.8819787960415864e-09 2.6973800674983955e-09 2.530533747841248e-08 7.898643500322659e-08
1.612 1.0000000000006024 0.9998417876359956 1.0000000000352183 3.5974142509243876e-11 8.025809888902073e-13 -2.264372412454837e-12 -4.418803187942255e-12 -2.128529019673152e-11 -2.9431004697613523e-09 2.8907041024767595e-09 2.5319042608681873e-08 7.393565286627886e-08
1.622 1.000000000000376 0.999841787637282 1.0000000000292342 2.5712873717124806e-11 1.0329205629706324e-12 -2.6704850021273706e-12 -3.82229714858794e-12 -2.431495133205973e-11 -3.0054623828414e-09 3.093874625424729e-09 2.5333755396636014e-08 6.8744225278841e-08
1.632 1.000000000000226 0.9998417876386859 1.000000000024972 1.8094182701312606e-11 1.1048094226812278e-12 -3.0424466699602288e-12 -3.203932189773958e-12 -2.7231867999419146e-11 -3.0690897522046883e-09 3.2343689352071316e-09 2.534492977699944e-08 6.48842732650805e-08
1.642 1.0000000000001326 0.9998417876401917 1.0000000000219713 1.2350830781759442e-11 1.0224802813056883e-12 -2.9484453539192037e-12 -2.6395261470821644e-12 -3.003697973937736e-11 -3.134009051326886e-09 3.266390561032565e-09 2.5349494979592058e-08 6.36096034844686e-08
1.652 1.0000000000000777 0.9998417876417864 1.000000000019992 7.875335566374267e-12 8.42164107432639e-13 -2.364603971517458e-12 -2.1660861187046053e-12 -3.273092501263067e-11 -3.2002467739149957e-09 3.1721379810328395e-09 2.5346619190147686e-08 6.523776894921741e-08
1.662 1.0000000000000508 0.9998417876434609 1.0000000000188651 4.413347649084065e-12 6.0710279676328e-13 -1.6327963881093793e-12 -1.7665770621602918e-12 -3.5315350567337066e-11 -3.2678296080969453e-09 2.96111204883846e-09 2.5337710475667765e-08 6.889728853958492e-08
1.672 1.0000000000000442 0.9998417876452089 1.0000000000183575 2.0006433866845855e-12 3.132156210487456e-13 -1.1534965378704766e-12 -1.3846183366408076e-12 -3.7790870689601404e-11 -3.336785890973979e-09 2.6705694699065176e-09 2.5325876314266156e-08 7.307588351851172e-08
1.682 1.0000000000000513 0.9998417876470247 1.000000000018145 7.22169804947216e-13 -6.159866551197582e-14 -1.0811562022808339e-12 -9.660481028485477e-13 -4.015924613538667e-11 -3.4071434888715556e-09 2.366963881537454e-09 2.531508520437437e-08 7.633720659850734e-08
1.692 1.0000000000000657 0.9998417876489029 1.0000000000178937 4.941871720360769e-13 -4.986893955341536e-13 -1.254713391490957e-12 -5.044634654400011e-13 -4.2421505114582665e-11 -3.4789313219433064e-09 2.14220401510583e-09 2.5309193092422538e-08 7.768688532574879e-08
1.702 1.0000000000000795 0.9998417876508375 1.0000000000173772 1.041324072188975e-12 -9.092090767766834e-13 -1.3793980982268132e-12 -5.807741647695374e-14 -4.457885448049982e-11 -3.552178669085917e-09 2.0824727392775007e-09 2.5310935976182737e-08 7.665778574001493e-08
1.712 1.0000000000000855 0.9998417876528222 1.000000000016527 2.0575775116511535e-12 -1.1692278257413382e-12 -1.2791205450409923e-12 2.75477738151499e-13 -4.6633109822420605e-11 -3.6269154727602306e-09 2.20424774792047e-09 2.532110302925125e-08 7.330210800579758e-08
1.722 1.0000000000000784 0.9998417876548529 1.000000000015382 3.372958185603741e-12 -1.1936977168379302e-12 -1.0129295341954263e-12 4.1173973065699664e-13 -4.8585445393537294e-11 -3.703171661550183e-09 2.437844259252467e-09 2.5338238817518496e-08 6.817179075460812e-08
1.732 1.0000000000000548 0.9998417876569263 1.0000000000139952 4.947481321964291e-12 -9.911582717104624e-13 -7.715061662506607e-13 3.235564998404036e-13 -5.0437287006644535e-11 -3.780978382905213e-09 2.6879486187830267e-09 2.535909924394498e-08 6.2302735845392e-08
1.742 1.0000000000000142 0.9998417876590413 1.0000000000123834 6.69642118544731e-12 -6.58046344610344e-13 -6.704204799870402e-13 4.6020808321145144e-14 -5.2190144392216375e-11 -3.860367453615744e-09 2.8804312488450174e-09 2.537976266636541e-08 5.715052369624929e-08
1.752 0.9999999999999573 0.9998417876611975 1.0000000000105618 8.340949277998594e-12 -3.1887389334850823e-13 -6.29250627275611e-13 -3.577740553787763e-13 -5.3845946545646595e-11 -3.941370340715188e-09 2.9703916722327684e-09 2.5396991635890734e-08 5.427754475306981e-08
1.762 0.9999999999998885 0.9998417876633972 1.0000000000086162 9.46800849918531e-12 -6.131012487936558e-14 -4.5099204393014044e-13 -8.383046472201633e-13 -5.540619229676152e-11 -4.0240204035621235e-09 2.938267145304708e-09 2.5409297014786487e-08 5.4605025920605186e-08
1.772 0.9999999999998131 0.9998417876656445 1.0000000000067282 9.773465231059345e-12 9.02029678397511e-14 -3.373081086037148e-14 -1.3775972783563344e-12 -5.687239676207831e-11 -4.10835028060641e-09 2.786549948647078e-09 2.541727713654155e-08 5.774315556414152e-08
1.782 0.9999999999997388 0.999841787667944 1.0000000000051064 9.266317357502935e-12 1.5519433988999262e-13 4.748068989025045e-13 -1.9721674710919127e-12 -5.824609856289695e-11 -4.1943939328954915e-09 2.5386767345686892e-09 2.5423182478597223e-08 6.228535800761716e-08
1.792 0.9999999999996739 0.9998417876703009 1.000000000003877 8.233433474424365e-12 1.5854146352591018e-13 7.285396909652238e-13 -2.6027603534303607e-12 -5.952963338142713e-11 -4.282185689468968e-09 2.240234513036655e-09 2.5430045009038038e-08 6.667215175531939e-08
1.802 0.9999999999996246 0.9998417876727198 1.0000000000030216 6.994466081038962e-12 1.0934973682080261e-13 4.1323824056127e-13 -3.222058323678292e-12 -6.072426528692062e-11 -4.37176011212269e-09 1.9615860715164815e-09 2.5440807102521825e-08 6.971837765907645e-08
1.812 0.999999999999599 0.9998417876752047 1.000000000002423 5.667621750972807e-12 1.0479705989674567e-14 -5.157465431851729e-13 -3.768503542161521e-12 -6.183186172521472e-11 -4.46315290286922e-09 1.791695619309846e-09 2.5457675146314437e-08 7.073249426212261e-08
1.822 0.9999999999996005 0.9998417876777589 1.0000000000019793 4.159144544613013e-12 -1.1607987672719106e-13 -1.772928804630048e-12 -4.196820565867219e-12 -6.285449226298272e-11 -4.556399731655369e-09 1.7968466433899152e-09 2.5481693896077903e-08 6.948465629181349e-08
1.832 0.9999999999996317 0.9998417876803838 1.0000000000016955 2.358417301697006e-12 -2.1768902525251314e-13 -2.8986606365978437e-12 -4.4953953517806e-12 -6.379381316522049e-11 -4.651537600619271e-09 1.961319183561703e-09 2.551247915484386e-08 6.615976211904664e-08
1.842 0.9999999999996908 0.9998417876830771 1.0000000000016842 3.344034764504259e-13 -2.3047458763994246e-13 -3.5059016948667227e-12 -4.6764716411943626e-12 -6.465186198324306e-11 -4.748603430494337e-09 2.2026739760441268e-09 2.5548162512999503e-08 6.133974646024509e-08
1.852 0.999999999999771 0.9998417876858341 1.00000000000209 -1.6582805292420075e-12 -1.1961436670872013e-13 -3.4444414232416974e-12 -4.751626504639834e-12 -6.543017246356261e-11 -4.8476349343228736e-09 2.4365137622155207e-09 2.558572485099115e-08 5.600720872200432e-08
1.862 0.9999999999998636 0.9998417876886487 1.0000000000030103 -3.3595744888852502e-12 8.68813522165695e-14 -2.7891093762774913e-12 -4.713148071708643e-12 -6.613135417926267e-11 -4.948670294632926e-09 2.6046529286606748e-09 2.5621797131258453e-08 5.149089738548345e-08
1.872 0.9999999999999593 0.9998417876915133 1.000000000004457 -4.6938967418167484e-12 2.992775722670593e-13 -1.710018757604988e-12 -4.541120061397626e-12 -6.675657880932063e-11 -5.051748737973068e-09 2.674354336899595e-09 2.5653712278929945e-08 4.9159207574973714e-08
1.882 1.000000000000052 0.999841787694424 1.0000000000063938 -5.7957483579525064e-12 4.0475545158815465e-13 -3.543383319050454e-13 -4.2268218710405225e-12 -6.7308210936779e-11 -5.156909496995414e-09 2.633527506426918e-09 2.5680381923623643e-08 4.973373897244549e-08
1.892 1.0000000000001381 0.9998417876973779 1.0000000000087745 -6.857826768150511e-12 3.2529815274857676e-13 1.158839305879533e-12 -3.79308035588085e-12 -6.778803347794408e-11 -5.264192778218955e-09 2.4882458712823024e-09 2.5702621153173494e-08 5.2753328022656816e-08
1.902 1.0000000000002187 0.9998417877003755 1.0000000000115543 -7.945050856518468e-12 5.90231735781261e-14 2.644494795896887e-12 -3.2911696158367054e-12 -6.819845140380111e-11 -5.373639296239157e-09 2.2623966782158894e-09 2.5722805509974108e-08 5.691809461937421e-08
1.912 1.000000000000296 0.9998417877034182 1.0000000000146494 -8.928264464991485e-12 -3.2000377898827774e-13 3.774821535499682e-12 -2.775436132813811e-12 -6.854100504861393e-11 -5.485289958639243e-09 1.9988727404938102e-09 2.5744050730243384e-08 6.085808772855494e-08
1.922 1.0000000000003728 0.999841787706509 1.0000000000178875 -9.583116771296856e-12 -6.990831702622799e-13 4.134481854901036e-12 -2.275386564579047e-12 -6.881776691137205e-11 -5.599186811476062e-09 1.7607559175829324e-09 2.576928106751777e-08 6.356644520308444e-08
1.932 1.0000000000004534 0.9998417877096498 1.0000000000210043 -9.753238900829013e-12 -9.798151440986677e-13 3.4256073996694498e-12 -1.7875450316434352e-12 -6.903102548952195e-11 -5.715372171705851e-09 1.6230938241906788e-09 2.580051367235884e-08 6.448060277494516e-08
1.942 1.0000000000005413 0.9998417877128443 1.0000000000237055 -9.448418117179344e-12 -1.1123709739752502e-12 1.6980408354931936e-12 -1.2930046009541135e-12 -6.918268555704467e-11 -5.833889396361128e-09 1.636084303984699e-09 2.5838508285622173e-08 6.343858675213407e-08
1.952 1.0000000000006382 0.999841787716093 1.0000000000257687 -8.810461290488998e-12 -1.0997135877960287e-12 -5.753018200494832e-13 -7.861210502368827e-13 -6.927450881334718e-11 -5.954782234108672e-09 1.7813608834675049e-09 2.588275571460532e-08 6.062625831379175e-08
1.962 1.0000000000007427 0.9998417877193946 1.0000000000271292 -7.990144450297863e-12 -9.762155454942807e-13 -2.6705889125536706e-12 -2.9236615564042817e-13 -6.930865342275851e-11 -6.0780947009105855e-09 1.9900542570159163e-09 2.5931696655464296e-08 5.654805092733083e-08
1.972 1.0000000000008478 0.9998417877227458 1.0000000000278861 -7.036150263023327e-12 -7.839254814616699e-13 -3.952788872647193e-12 1.377648243011929e-13 -6.928725219409039e-11 -6.203872108237967e-09 2.1932847687758323e-09 2.598308256241149e-08 5.201698075056585e-08
1.982 1.0000000000009444 0.9998417877261395 1.0000000000282316 -5.8856943846402264e-12 -5.621938656977995e-13 -4.167367564683946e-12 4.5440597191040244e-13 -6.921243427232609e-11 -6.332159633070627e-09 2.3428339293687592e-09 2.603444857443566e-08 4.811125993262385e-08
1.992 1.0000000000010234 0.9998417877295698 1.0000000000283462 -4.457140468392967e-12 -3.479866135183817e-13 -3.501097447737919e-12 6.340010599048738e-13 -6.908562950898652e-11 -6.463004145534618e-09 2.4104488640477326e-09 2.6083680997094397e-08 4.595490461336873e-08
2.002 1.0000000000010776 0.9998417877330316 1.000000000028327 -2.7663377876397047e-12 -1.7852437261409207e-13 -2.3985174235541552e-12 6.910660010813152e-13 -6.890964948882571e-11 -6.59645222439284e-09 2.3844307271851312e-09 2.6129588294661974e-08 4.621174954101328e-08
2.012 1.0000000000011047 0.999841787736524 1.0000000000281848 -9.733641082676033e-13 -8.453484648388424e-14 -1.2892182750955344e-12 6.677985895528428e-13 -6.868601995302939e-11 -6.732552065466782e-09 2.268118798459686e-09 2.617228731037393e-08 4.862796843990297e-08
2.022 1.0000000000011078 0.9998417877400494 1.0000000000278915 6.807623615032649e-13 -7.700702606363907e-14 -4.145392008760278e-13 6.10631611220607e-13 -6.84168935888504e-11 -6.8713511900193895e-09 2.0800764357169953e-09 2.6213203584946633e-08 5.2194485601226325e-08
2.032 1.0000000000010922 0.9998417877436117 1.0000000000274305 2.0020337470037247e-12 -1.4069937368753613e-13 1.7002619305243255e-13 5.469804909338222e-13 -6.810408214769519e-11 -7.012899326431292e-09 1.8553873864129113e-09 2.6254605542251788e-08 5.5733348135275e-08
2.042 1.0000000000010638 0.9998417877472167 1.0000000000268152 2.9336405301374608e-12 -2.4058069975768063e-13 4.878514916099525e-13 4.737187565195954e-13 -6.774968879618182e-11 -7.1572462899217505e-09 1.646658293401839e-09 2.629882162016186e-08 5.831215476878579e-08
2.052 1.0000000000010285 0.9998417877508682 1.000000000026072 3.544289653461629e-12 -3.402269859111941e-13 5.546306133356943e-13 3.620507090253036e-13 -6.73555904247335e-11 -7.30444240549424e-09 1.5176229823867757e-09 2.6347481532045818e-08 5.9369700106279505e-08
2.062 1.0000000000009917 0.999841787754571 1.0000000000252236 3.931098473540073e-12 -4.171785044671441e-13 3.7596108911812983e-13 1.752296487266063e-13 -6.692416775705911e-11 -7.454538933967019e-09 1.5146254706662854e-09 2.6401113002562012e-08 5.870772348616909e-08
2.072 1.0000000000009572 0.9998417877583287 1.0000000000242921 4.124882839167282e-12 -4.65804294211694e-13 -2.3250561598553117e-15 -1.1100239082234033e-13 -6.645675525162174e-11 -7.607587869848913e-09 1.6293574389567995e-09 2.6459205655358075e-08 5.645189657166834e-08
2.082 1.0000000000009288 0.9998417877621448 1.0000000000233216 4.075169973163667e-12 -4.852442889215046e-13 -4.660501597478668e-13 -4.9495113562795e-13 -6.59557154866549e-11 -7.763642460275041e-09 1.8072693859832125e-09 2.652057328693562e-08 5.3016176194523406e-08
2.092 1.0000000000009104 0.9998417877660218 1.0000000000223945 3.72339064517307e-12 -4.68403763980043e-13 -8.632656300646247e-13 -9.501139383286437e-13 -6.542266891215696e-11 -7.922756260128138e-09 1.9887908889188126e-09 2.658371785066107e-08 4.907770178203643e-08
2.102 1.0000000000009024 0.9998417877699621 1.000000000021622 3.088587162189572e-12 -4.044603773141836e-13 -1.0753570602676163e-12 -1.4348447227736449e-12 -6.485975485866204e-11 -8.084983564670513e-09 2.1302935093645162e-09 2.664704070844982e-08 4.5534900816560386e-08
2.112 1.0000000000009055 0.9998417877739667 1.000000000021107 2.2861480149449035e-12 -2.9360825572885223e-13 -1.0704307688529333e-12 -1.899446809050741e-12 -6.426858287107398e-11 -8.250380072080556e-09 2.2050351775487058e-09 2.6708997844063938e-08 4.3353496148606276e-08
2.122 1.0000000000009182 0.9998417877780351 1.0000000000209053 1.4621496963038186e-12 -1.656104907298545e-13 -9.088404148421173e-13 -2.283073013217739e-12 -6.365139183973296e-11 -8.419002408570595e-09 2.20015210892076e-09 2.6768379747120984e-08 4.319905135266331e-08
2.132 1.0000000000009381 0.9998417877821666 1.0000000000210034 7.029248232365793e-13 -7.87510685859698e-14 -7.007944057096477e-13 -2.5082752419549035e-12 -6.300943168756629e-11 -8.590907164779512e-09 2.1151380406017525e-09 2.682472997476712e-08 4.503212608256716e-08
2.142 1.0000000000009635 0.999841787786361 1.0000000000213272 1.765872375387363e-15 -9.675849220852204e-14 -5.381967431990696e-13 -2.484147355659501e-12 -6.234531656812564e-11 -8.766153130041431e-09 1.9620812257711295e-09 2.687867382711764e-08 4.811586583610969e-08
2.152 1.0000000000009932 0.9998417877906183 1.0000000000217684 -6.94325693594209e-13 -2.5213853795036065e-13 -4.433077108041747e-13 -2.1358435407944806e-12 -6.166019384244719e-11 -8.944799016490293e-09 1.767089295017795e-09 2.693186134288826e-08 5.1442439148665005e-08
2.162 1.0000000000010258 0.999841787794939 1.0000000000222198 -1.4042435499935426e-12 -5.203713988335836e-13 -3.5767097935148356e-13 -1.447925142219027e-12 -6.095585164102988e-11 -9.126904797860022e-09 1.5719251853436515e-09 2.698643661237223e-08 5.412689223927674e-08
2.172 1.0000000000010592 0.9998417877993223 1.0000000000226046 -2.0753107905028567e-12 -8.244245415440042e-13 -1.8777006369680408e-13 -4.971140369199974e-13 -6.023421747481279e-11 -9.312531673935989e-09 1.431566681271558e-09 2.7044269456725334e-08 5.557344668143316e-08
2.182 1.0000000000010894 0.9998417878037669 1.000000000022891 -2.618094471057734e-12 -1.0680570919375357e-12 1.1593669418910034e-13 5.527259245799274e-13 -5.949720556024654e-11 -9.50174181712359e-09 1.3958463475525438e-09 2.7106340573804206e-08 5.54991083095342e-08
2.192 1.0000000000011127 0.9998417878082712 1.000000000023089 -2.9791734851311733e-12 -1.1792980824474022e-12 4.922822695806257e-13 1.50239307871283e-12 -5.874621060671007e-11 -9.694598167282313e-09 1.4745470875621258e-09 2.7172539983986505e-08 5.391084805079229e-08
2.202 1.0000000000011289 0.999841787812836 1.0000000000232305 -3.1750947400692988e-12 -1.1404300560127709e-12 7.735148542698425e-13 2.1882195211746312e-12 -5.7982998397594897e-11 -9.891165531762035e-09 1.628703591274781e-09 2.7241862315325166e-08 5.10806073548859e-08
2.212 1.0000000000011393 0.9998417878174639 1.0000000000233422 -3.2607244453392573e-12 -9.89067556690724e-13 7.661064682817972e-13 2.5335205916654237e-12 -5.7209156717204216e-11 -1.0091509160182888e-08 1.803175324043406e-09 2.7312796203901714e-08 4.7529134100653545e-08
2.222 1.0000000000011484 0.9998417878221599 1.0000000000234217 -3.259480326140435e-12 -7.930732508966184e-13 3.6646248428961496e-13 2.5539665025814367e-12 -5.642646703662758e-11 -1.0295695407601562e-08 1.9531888086924907e-09 2.7383704288523007e-08 4.400599426319166e-08
2.232 1.0000000000011615 0.9998417878269282 1.0000000000234366 -3.1237292016084063e-12 -6.156259424850897e-13 -3.620898371528338e-13 2.325123704271392e-12 -5.56362824104791e-11 -1.0503791694063397e-08 2.0494087917095115e-09 2.7453113289889106e-08 4.140701484609851e-08
2.242 1.0000000000011804 0.9998417878317721 1.0000000000233364 -2.7608984405187964e-12 -4.914794047088029e-13 -1.206399862986289e-12 1.9433714558175027e-12 -5.484030768076038e-11 -1.0715867413912833e-08 2.0755410482297193e-09 2.7519945131533903e-08 4.0517519316152634e-08
2.252 1.0000000000012044 0.9998417878366928 1.0000000000230775 -2.106983857154048e-12 -4.2314002373949617e-13 -1.901136265685648e-12 1.5093830426043834e-12 -5.403982649740561e-11 -1.0931992938978485e-08 2.0263707069999842e-09 2.7583727441699478e-08 4.16029835474439e-08
2.262 1.0000000000012292 0.999841787841688 1.0000000000226408 -1.184949492364548e-12 -3.939485246926e-13 -2.249489517213536e-12 1.133981589660032e-12 -5.3236625151111705e-11 -1.1152239670484328e-08 1.9074903277018474e-09 2.764475067613183e-08 4.421670221751958e-08
2.272 1.0000000000012483 0.9998417878467555 1.0000000000220235 -1.0326695373597949e-13 -3.8726975068706193e-13 -2.1948283371188314e-12 9.435872424971155e-13 -5.243190643618786e-11 -1.1376680318974113e-08 1.7363865524915344e-09 2.7704087737142554e-08 4.747372772845369e-08
2.282 1.000000000001256 0.9998417878518924 1.000000000021225 1.003059201461116e-12 -3.991676166110037e-13 -1.814762369325016e-12 1.058345002467487e-12 -5.162754713574691e-11 -1.1605388971918959e-08 1.544403597785495e-09 2.7763398715226547e-08 5.0469350288174716e-08
2.292 1.000000000001248 0.9998417878570973 1.0000000000202232 2.0344963810023394e-12 -4.373473599837177e-13 -1.2552171848068853e-12 1.5448809091880883e-12 -5.0824419430448554e-11 -1.1838441201670384e-08 1.377814337249904e-09 2.782451973839741e-08 5.251712993662689e-08
2.302 1.00000000000122 0.9998417878623693 1.0000000000189768 2.95287174675062e-12 -5.107224003270046e-13 -6.554053495559329e-13 2.3699456204288876e-12 -5.0023967465301426e-11 -1.2075914152370777e-08 1.290298084263501e-09 2.7888946390174565e-08 5.3213303360071207e-08
2.312 1.0000000000011722 0.9998417878677095 1.0000000000174416 3.756880061734406e-12 -6.158777038205355e-13 -1.0645164774703018e-13 3.394914819589381e-12 -4.9227900275315535e-11 -1.231788598122957e-08 1.3149912395345984e-09 2.795740402295592e-08 5.2428157823612756e-08
2.322 1.000000000001105 0.9998417878731208 1.0000000000156013 4.441528204716128e-12 -7.313937120093138e-13 3.4752701438357035e-13 4.418057218840611e-12 -4.8437103290095954e-11 -1.2564437106903216e-08 1.4361725951905374e-09 2.8029687651200716e-08 5.028161089842405e-08
2.332 1.0000000000010212 0.9998417878786067 1.000000000013486 4.975835842285472e-12 -8.221674371069977e-13 6.849831805978313e-13 5.2450379114026585e-12 -4.765288609339269e-11 -1.2815648179164042e-08 1.604264186711792e-09 2.810483765401246e-08 4.7125544813501184e-08
2.342 1.0000000000009257 0.9998417878841726 1.0000000000111742 5.31594736422906e-12 -8.528627162015272e-13 8.899483705795562e-13 5.740736845766758e-12 -4.687666025520022e-11 -1.3071602916601121e-08 1.7698550315744083e-09 2.8181545094829247e-08 4.353649528286837e-08
2.352 1.0000000000008242 0.9998417878898244 1.0000000000087776 5.434473883719097e-12 -8.050736411854243e-13 9.568628206577768e-13 5.837808192362898e-12 -4.610952479932811e-11 -1.333238558989982e-08 1.8975463823438795e-09 2.8258563777034794e-08 4.029357480752695e-08
2.362 1.000000000000723 0.9998417878955692 1.0000000000064226 5.341234198523508e-12 -6.884413199328976e-13 9.0325059626117e-13 5.5115607979215205e-12 -4.535253110912821e-11 -1.3598082386116723e-08 1.965522452918566e-09 2.8334943618880438e-08 3.825956366470257e-08
2.372 1.0000000000006275 0.9998417879014125 1.0000000000042317 5.079503372178001e-12 -5.41572412405025e-13 7.721562427665156e-13 4.758354494271648e-12 -4.460711550502264e-11 -1.3868781484699274e-08 1.9630306765408665e-09 2.8410071765480754e-08 3.80649780392513e-08
2.382 1.000000000000544 0.999841787907361 1.0000000000023148 4.701174424727634e-12 -4.217010599306703e-13 6.082473819332135e-13 3.606319105251995e-12 -4.387379479590307e-11 -1.4144572453491525e-08 1.889214908396931e-09 2.8483652560942375e-08 3.972873428509816e-08
2.392 1.000000000000477 0.9998417879134196 1.0000000000007527 4.245441726552808e-12 -3.8417103888442e-13 4.252700593659402e-13 2.1523618255338786e-12 -4.315425206996535e-11 -1.4425546718767892e-08 1.7532594789584807e-09 2.855573761328935e-08 4.263076186725949e-08
2.402 1.0000000000004297 0.9998417879195939 0.9999999999995766 3.732950414432434e-12 -4.603786065330223e-13 1.9401795620348225e-13 5.859086471806709e-13 -4.2449167003606194e-11 -1.4711797249030252e-08 1.5754854398499725e-09 2.8626775529565002e-08 4.588097847293414e-08
2.412 1.0000000000004043 0.9998417879258868 0.9999999999987568 3.177468125341432e-12 -6.43665785441412e-13 -1.2628605536869662e-13 -8.351367845138113e-13 -4.175940751547451e-11 -1.5003418730618813e-08 1.38914942870915e-09 2.869755111197081e-08 4.8675045866434616e-08
2.422 1.0000000000004001 0.9998417879323003 0.9999999999982027 2.6030207550388644e-12 -8.882325326164175e-13 -5.337167198985861e-13 -1.8566725220215083e-12 -4.1086122698954804e-11 -1.5300508130026282e-08 1.2407377031743239e-09 2.8768940141789304e-08 5.04452773111851e-08
2.432 1.000000000000414 0.9998417879388347 0.9999999999977927 2.0446394261755195e-12 -1.126498971781115e-12 -9.520409037825218e-13 -2.306576554912787e-12 -4.0430190149015556e-11 -1.560316377194511e-08 1.1794812264303615e-09 2.8841577303235385e-08 5.088204479338318e-08
2.442 1.0000000000004388 0.9998417879454872 0.9999999999974079 1.5382555134221232e-12 -1.2926463773638193e-12 -1.2567786773018884e-12 -2.1339894792611805e-12 -3.979219123507711e-11 -1.5911486602765555e-08 1.2272833740270184e-09 2.891563712963895e-08 4.991089763747242e-08
2.452 1.000000000000466 0.9998417879522544 0.9999999999969591 1.099727179875832e-12 -1.3476497203388626e-12 -1.3502758970074106e-12 -1.3886460878055906e-12 -3.917331612255042e-11 -1.6225578734607674e-08 1.359185588161667e-09 2.8990843745131202e-08 4.7665163562224345e-08
2.462 1.0000000000004883 0.9998417879591331 0.99999999999639 7.202522559492384e-13 -1.2899969478988278e-12 -1.229992745106305e-12 -1.7093378578723906e-13 -3.8574138973346626e-11 -1.6545544302134503e-08 1.5268901348631742e-09 2.9066649488966685e-08 4.447325380472292e-08
2.472 1.0000000000004987 0.9998417879661209 0.9999999999956563 3.7994682140400717e-13 -1.151614758840265e-12 -9.907879096427486e-13 1.4053629002319376e-12 -3.799530028154578e-11 -1.6871489754595977e-08 1.6874685682852749e-09 2.914243052732415e-08 4.086814314049247e-08
2.482 1.000000000000493 0.9998417879732177 0.9999999999947102 7.26992462797603e-14 -9.821502631445956e-13 -7.522386916798302e-13 3.2134240200834967e-12 -3.743775674767563e-11 -1.7203523433479325e-08 1.810694788483294e-09 2.9217614490910316e-08 3.759890657314629e-08
2.492 1.0000000000004698 0.9998417879804252 0.9999999999935048 -1.7486825364483106e-13 -8.29739910859563e-13 -5.657760195170896e-13 5.090704724590313e-12 -3.6902167558149586e-11 -1.7541755865096855e-08 1.8768113943802787e-09 2.9291777405055e-08 3.5552253661449905e-08
2.502 1.000000000000429 0.9998417879877463 0.9999999999920134 -3.073990610799223e-13 -7.26233219191002e-13 -3.774915906595952e-13 6.832109299459966e-12 -3.63891303778183e-11 -1.788629929365015e-08 1.874409849972699e-09 2.936478298681493e-08 3.5433361366970225e-08
2.512 1.0000000000003717 0.9998417879951841 0.9999999999902577 -2.6745245468297705e-13 -6.820481578573943e-13 -7.953437631598767e-14 8.221690297803275e-12 -3.589893090061501e-11 -1.8237268685192e-08 1.8002752660257257e-09 2.9436945125235472e-08 3.7303728725761745e-08
2.522 1.0000000000002998 0.9998417880027426 0.9999999999883084 -2.751243590185913e-14 -6.883671783668877e-13 3.8439655087223236e-13 9.089893997264048e-12 -3.54324238750225e-11 -1.8594780297019268e-08 1.6606858646058353e-09 2.950909021235032e-08 4.0497259458281474e-08
2.532 1.0000000000002154 0.9998417880104264 0.999999999986266 3.937605532625805e-13 -7.262340513943965e-13 9.442815810998166e-13 9.359113692794251e-12 -3.499020275038679e-11 -1.8958953245874986e-08 1.4736828335721588e-09 2.9582413215683717e-08 4.4036164753484475e-08
2.542 1.0000000000001232 0.9998417880182416 0.9999999999842218 9.402077792322308e-13 -7.774841326637351e-13 1.4199680520370932e-12 9.047631478192543e-12 -3.457230894741469e-11 -1.9329908648086387e-08 1.2724836155980137e-09 2.9658159513156664e-08 4.704303863266521e-08
2.552 1.0000000000000278 0.9998417880261954 0.999999999982234 1.54767670238567e-12 -8.321920172233292e-13 1.6220577112570221e-12 8.236204710465617e-12 -3.417966541236993e-11 -1.970776953273008e-08 1.1087471664603793e-09 2.9737280145082682e-08 4.8908398823849356e-08
2.562 0.9999999999999365 0.999841788034295 0.9999999999803248 2.1692577871776232e-12 -8.900895437679766e-13 1.4631354241862e-12 7.025785880781058e-12 -3.3812284632345804e-11 -2.0092661384001147e-08 1.0433636779046982e-09 2.982019779082552e-08 4.9313160581965287e-08
2.572 0.9999999999998553 0.9998417880425479 0.9999999999784986 2.782011596228548e-12 -9.553383727176204e-13 1.0079537775149107e-12 5.5227658557748156e-12 -3.347091034644265e-11 -2.0484711715897396e-08 1.1045925353248405e-09 2.990672674060121e-08 4.820492418091184e-08
2.582 0.9999999999997881 0.9998417880509606 0.9999999999767638 3.3712777848478264e-12 -1.027014977226522e-12 4.3043260967203196e-13 3.849847185458693e-12 -3.3155503141735447e-11 -2.088405082036219e-08 1.2577537969572927e-09 2.9996111661314527e-08 4.576546589217491e-08
2.592 0.9999999999997361 0.9998417880595366 0.9999999999751424 3.911363670578709e-12 -1.0919935360300347e-12 -8.139853425750814e-14 2.1658466039529388e-12 -3.286638437928817e-11 -2.129081058472917e-08 1.4430020207034774e-09 3.0087149715489466e-08 4.238679500264239e-08
2.602 0.9999999999996987 0.9998417880682788 0.9999999999736632 4.3571697921230236e-12 -1.1266875880822115e-12 -4.053448015216015e-13 6.608941233942017e-13 -3.260416750871105e-11 -2.1705126107494723e-08 1.6134278370753968e-09 3.0178396637510316e-08 3.866513891213732e-08
2.612 0.9999999999996714 0.9998417880771876 0.9999999999723443 4.657515448513445e-12 -1.1079536860335377e-12 -5.091193290261027e-13 -4.80589159136691e-13 -3.2368607347000235e-11 -2.2127134048759174e-08 1.7395090133536643e-09 3.026844909776289e-08 3.539385259564246e-08
2.622 0.9999999999996503 0.999841788086263 0.9999999999711826 4.781973840813121e-12 -1.028592999627893e-12 -4.2359633887527404e-13 -1.1280537081829027e-12 -3.2159949326977257e-11 -2.2556973346403206e-08 1.803809157261084e-09 3.0356235477103844e-08 3.346030287670376e-08
2.632 0.9999999999996297 0.9998417880955052 0.9999999999701469 4.737800007135361e-12 -9.075230224618026e-13 -2.0740475275177264e-13 -1.2349835705531932e-12 -3.197857459411352e-11 -2.299478593409563e-08 1.7975152872955972e-09 3.0441215062183164e-08 3.350360670332524e-08
2.642 0.9999999999996055 0.999841788104914 0.9999999999691804 4.564950066472657e-12 -7.880105644575899e-13 6.833557145134909e-14 -8.31352170230676e-13 -3.1824352098627896e-11 -2.344071578680271e-08 1.7197293760085303e-09 3.0523434912408135e-08 3.548075337180506e-08
2.652 0.9999999999995746 0.9998417881144911 0.9999999999682 4.310177480521265e-12 -7.219511671977132e-13 3.153111073902671e-13 8.04734449862676e-15 -3.1697437408610516e-11 -2.389490968999953e-08 1.578610330299745e-09 3.0603467134518056e-08 3.866764503624184e-08
2.662 0.9999999999995351 0.9998417881242386 0.9999999999671052 4.000382889557488e-12 -7.475714230555332e-13 4.347032568385974e-13 1.192758566778876e-12 -3.1597660852423515e-11 -2.4357515620287918e-08 1.3936228780207857e-09 3.068227403779796e-08 4.210741971794846e-08
2.672 0.9999999999994872 0.9998417881341604 0.9999999999657883 3.6368729075707327e-12 -8.711698054917694e-13 3.529564820399457e-13 2.6220816695847194e-12 -3.152515869210022e-11 -2.4828685597509997e-08 1.198654971680135e-09 3.076102073755671e-08 4.4986444570796424e-08
2.682 0.9999999999994327 0.9998417881442607 0.9999999999641627 3.2100428558307815e-12 -1.0629250789167012e-12 7.363705018551827e-14 4.167924484934982e-12 -3.147986625803994e-11 -2.5308573162009452e-08 1.0441855426396277e-09 3.084083142584286e-08 4.676723362774148e-08
2.692 0.9999999999993727 0.9998417881545454 0.999999999962195 2.7219069904468527e-12 -1.2678561714013986e-12 -2.9710205331285915e-13 5.662779006214047e-12 -3.146154208960308e-11 -2.579733436485477e-08 9.86095309684586e-10 3.0922525364583146e-08 4.719500234795734e-08
2.702 0.99999999999931 0.9998417881650193 0.9999999999599302 2.19645660854336e-12 -1.4273864444733818e-12 -5.840772598522051e-13 6.913276435262219e-12 -3.1470178870213736e-11 -2.6295128342153446e-08 1.045401183723762e-09 3.1006434483976963e-08 4.6263502862451915e-08
2.712 0.9999999999992447 0.9998417881756869 0.999999999957493 1.668112625441654e-12 -1.4991634727858835e-12 -6.274829109146705e-13 7.743100918380385e-12 -3.1505704699261135e-11 -2.68021162869652e-08 1.1861476979277033e-09 3.109240807428256e-08 4.4167813253747465e-08
2.722 0.9999999999991782 0.9998417881865533 0.9999999999550623 1.1606237231500393e-12 -1.4698378531293928e-12 -3.7144472561378153e-13 8.041193540329685e-12 -3.1567708655255874e-11 -2.7318461986895052e-08 1.3541756834536029e-09 3.1180004016163433e-08 4.1259442784472173e-08
2.732 0.9999999999991123 0.9998417881976229 0.9999999999528257 6.787384029630772e-13 -1.3557288446251846e-12 1.0535807847845923e-13 7.787421786993303e-12 -3.165594450027387e-11 -2.784433141381795e-08 1.5095680815270456e-09 3.126873494073913e-08 3.8019209396860964e-08
2.742 0.9999999999990494 0.9998417882089025 0.9999999999509332 2.1852528260422248e-13 -1.1938852939740684e-12 6.348086133908834e-13 7.042737523144308e-12 -3.177034766912754e-11 -2.8379893834066146e-08 1.628436784748098e-09 3.135821480837064e-08 3.5046584910681156e-08
2.752 0.9999999999989938 0.9998417882203985 0.9999999999494716 -2.0854331878161496e-13 -1.0294099084691106e-12 1.050209872874299e-12 5.915525145908447e-12 -3.1910367893086514e-11 -2.8925320816492134e-08 1.6969660160874275e-09 3.1448163069779554e-08 3.3016285069157756e-08
2.762 0.999999999998949 0.9998417882321178 0.9999999999484626 -5.636743017911698e-13 -9.023100993349874e-13 1.2635140838925059e-12 4.530559831577935e-12 -3.207583742128031e-11 -2.9480786320571334e-08 1.7075794202762238e-09 3.1538357727936216e-08 3.250292929729889e-08
2.772 0.9999999999989178 0.999841788244067 0.9999999999478739 -7.955101361391875e-13 -8.371902048428023e-13 1.2811520307914497e-12 3.0153917138371665e-12 -3.2266201180022225e-11 -3.004646686774395e-08 1.6579119475741883e-09 3.1628654400332395e-08 3.367782319650485e-08
2.782 0.9999999999989021 0.9998417882562514 0.9999999999476412 -8.712504482851599e-13 -8.37085072319333e-13 1.1645359403821274e-12 1.5032884568926707e-12 -3.2481232298219175e-11 -3.0622541876899076e-08 1.5516916032552164e-09 3.171907952028942e-08 3.616203751184504e-08
2.792 0.9999999999989011 0.9998417882686755 0.9999999999476828 -8.028760610267159e-13 -8.839458796048202e-13 9.730133262861217e-13 1.3287321774631736e-13 -3.272054283383916e-11 -3.120919354066253e-08 1.4006368796181145e-09 3.1809886895821094e-08 3.923416632575179e-08
2.802 0.9999999999989128 0.999841788281341 0.9999999999479108 -6.468201877718524e-13 -9.479850986170559e-13 7.381549345662881e-13 -9.660000239877807e-13 -3.298308776959326e-11 -3.180660623712137e-08 1.2269040623365098e-09 3.190147375497979e-08 4.215069266945251e-08
2.812 0.9999999999989336 0.9998417882942511 0.9999999999482359 -4.692620773039056e-13 -1.0010480858544182e-12 4.78565593646607e-13 -1.6960953605947241e-12 -3.326896851716578e-11 -3.241496783071401e-08 1.0656742523606453e-09 3.199417878536741e-08 4.433233178935688e-08
2.822 0.9999999999989603 0.9998417883074078 0.9999999999485759 -3.084757550642169e-13 -1.03127974049064e-12 2.285697012834292e-13 -2.0116954035305573e-12 -3.3577556424399896e-11 -3.303446798453427e-08 9.636217884885166e-10 3.208809592560043e-08 4.541827739401485e-08
2.832 0.9999999999989885 0.9998417883208126 0.9999999999488566 -1.5346634021180386e-13 -1.046139351759213e-12 4.631187264673609e-14 -1.9158646306321986e-12 -3.390787231306317e-11 -3.366529969777205e-08 9.594966278987095e-10 3.2183020491829844e-08 4.5259342161657864e-08
2.842 0.9999999999990139 0.9998417883344665 0.999999999949011 3.952754990744719e-14 -1.0635765817878922e-12 -1.1296604243294995e-14 -1.4414015484865141e-12 -3.4259771492837385e-11 -3.4307658559339585e-08 1.0509232403136513e-09 3.227852543442022e-08 4.389007767498302e-08
2.852 0.9999999999990313 0.9998417883483708 0.9999999999489744 3.1155732308230777e-13 -1.0951613283089722e-12 6.845433669443863e-14 -6.312000834256324e-13 -3.4632443727803866e-11 -3.496174287458004e-08 1.1979505935739775e-09 3.237407475288113e-08 4.149934457805184e-08
2.862 0.9999999999990364 0.9998417883625282 0.9999999999486834 6.703074578449461e-13 -1.1322125732562667e-12 2.382746358723123e-13 4.651654823092196e-13 -3.502521218854251e-11 -3.562775396393125e-08 1.3575819614618505e-09 3.2469091439227866e-08 3.8415477720387824e-08
2.872 0.9999999999990266 0.9998417883769406 0.9999999999480788 1.084863962500747e-12 -1.1473241259599669e-12 4.12246210203828e-13 1.775867869950949e-12 -3.543736863633355e-11 -3.6305896041672473e-08 1.4991382737127915e-09 3.2562984701358666e-08 3.511800186185978e-08
2.882 0.9999999999989985 0.9998417883916112 0.9999999999471203 1.503991298215857e-12 -1.1111299569636421e-12 5.172368992064815e-13 3.1904246969043593e-12 -3.586827665783202e-11 -3.69963756897502e-08 1.6023468382536353e-09 3.265519857787405e-08 3.2260623744203944e-08
2.892 0.9999999999989535 0.9998417884065461 0.999999999945801 1.876910810681446e-12 -1.0140252285762067e-12 5.289365731143396e-13 4.558564875831863e-12 -3.6317162858636734e-11 -3.7699403114015556e-08 1.6534267533898208e-09 3.27453184565534e-08 3.061407739013715e-08
2.902 0.9999999999988928 0.9998417884217514 0.9999999999441581 2.158737142539411e-12 -8.806387887723454e-13 4.73644204989427e-13 5.713951379094122e-12 -3.6783239990616706e-11 -3.8415190619508924e-08 1.6435390764478494e-09 3.2833201813471267e-08 3.077684399099142e-08
2.912 0.999999999998821 0.9998417884372351 0.9999999999422715 2.2993897219219416e-12 -7.614942873139977e-13 3.9456745530409994e-13 6.5091127907868336e-12 -3.726573168079009e-11 -3.91439543415371e-08 1.5694267485416965e-09 3.2919059813031504e-08 3.27552034329358e-08
2.922 0.9999999999987433 0.9998417884530064 0.9999999999402566 2.234776321382641e-12 -7.09481935209337e-13 3.177439301014628e-13 6.845659889808257e-12 -3.776374450389283e-11 -3.988591284161467e-08 1.4353097636555597e-09 3.3003439747520524e-08 3.591141758914043e-08
2.932 0.9999999999986676 0.9998417884690759 0.9999999999382504 1.901274660845461e-12 -7.528205872647193e-13 2.4336751600317833e-13 6.6827237217157256e-12 -3.827662038002056e-11 -4.064128832384171e-08 1.2554745278900202e-09 3.308711222763614e-08 3.935409515609069e-08
2.942 0.9999999999986011 0.9998417884854554 0.9999999999364012 1.2739479556082315e-12 -8.802154796706237e-13 1.6882130967553084e-13 6.030186475081215e-12 -3.8803333197255954e-11 -4.141030517355516e-08 1.0580856365636093e-09 3.317090728867724e-08 4.229522487186921e-08
2.952 0.9999999999985514 0.9998417885021544 0.9999999999348569 4.0355642995956847e-13 -1.0471551747637703e-12 1.1538215590682596e-13 4.936280436634154e-12 -3.9343166969411865e-11 -4.2193191648008e-08 8.909275444010562e-10 3.325554356464424e-08 4.418507388640545e-08
2.962 0.999999999998523 0.9998417885191829 0.9999999999337489 -5.754073036114265e-13 -1.1970840409950797e-12 1.3256563328469933e-13 3.4825152805019043e-12 -3.9895053388735254e-11 -4.299017895072602e-08 8.187905195816758e-10 3.334148259636685e-08 4.4724820055021375e-08
2.972 0.9999999999985181 0.9998417885365476 0.9999999999331752 -1.4832030177054376e-12 -1.2848201911482586e-12 2.67260109628196e-13 1.7834561209450725e-12 -4.045806953384028e-11 -4.380150088339407e-08 8.787509535095358e-10 3.342883909916788e-08 4.384254390367725e-08
2.982 0.9999999999985353 0.9998417885542529 0.999999999933181 -2.1590014156898528e-12 -1.2900869505731845e-12 5.223141785850824e-13 -1.7778381973384416e-14 -4.1031452376106886e-11 -4.462739566205532e-08 1.0347500271989951e-09 3.3517378623421884e-08 4.166442787095222e-08
2.992 0.9999999999985701 0.9998417885723022 0.9999999999337478 -2.5161273450104177e-12 -1.2179410716990774e-12 8.362047389438865e-13 -1.7664119647504328e-12 -4.16140787056214e-11 -4.5468103801021976e-08 1.223408807765125e-09 3.3606610326597004e-08 3.849644887213776e-08
3.002 0.9999999999986182 0.9998417885906978 0.9999999999347954 -2.557387309750257e-12 -1.0902820339418507e-12 1.1069014775270744e-12 -3.322753696271536e-12 -4.2205049118006427e-11 -4.632386995320901e-08 1.3989642043078782e-09 3.369593477983733e-08 3.483059187306519e-08
3.012 0.9999999999986755 0.9998417886094427 0.9999999999362005 -2.3523584425944133e-12 -9.374619627446345e-13 1.2425231888263244e-12 -4.585216058008318e-12 -4.280330316927339e-11 -4.719494124117199e-08 1.5338775529446672e-09 3.3784773927435695e-08 3.1375439993688515e-08
3.022 0.9999999999987382 0.9998417886285406 0.999999999937821 -2.000157732449769e-12 -7.913848840450914e-13 1.210022370984551e-12 -5.497046629236872e-12 -4.340800423053615e-11 -4.8081569263962775e-08 1.6112166316143658e-09 3.3872639305136806e-08 2.903758700154936e-08
3.032 0.9999999999988036 0.9998417886479956 0.9999999999395235 -1.6073272625975809e-12 -6.807168434384168e-13 1.0472847950878222e-12 -6.034945946185666e-12 -4.4018135305318164e-11 -4.898400824111436e-08 1.6207898436087312e-09 3.395915720359495e-08 2.864606446962929e-08
3.042 0.9999999999988696 0.9998417886678126 0.9999999999412007 -1.2836295020072434e-12 -6.246291692008856e-13 8.356779781703094e-13 -6.1899838916235665e-12 -4.4632333680037616e-11 -4.990251669126646e-08 1.5585106180211297e-09 3.4044104529723345e-08 3.0389809468383615e-08
3.052 0.999999999998935 0.9998417886879968 0.9999999999427831 -1.142150053575321e-12 -6.257919348620059e-13 6.537352006306251e-13 -5.956851915192161e-12 -4.5249894310585514e-11 -5.083735607272712e-08 1.4275727072258428e-09 3.412747380761744e-08 3.3616258254558075e-08
3.062 0.9999999999989974 0.999841788708553 0.9999999999442379 -1.282237504401438e-12 -6.67738594588145e-13 5.423565511294737e-13 -5.3399299496433376e-12 -4.5869557697793643e-11 -5.1788792519394e-08 1.2406440468492124e-09 3.4209519996641513e-08 3.7306265723568953e-08
3.072 0.9999999999990569 0.9998417887294878 0.9999999999455613 -1.7550775012562232e-12 -7.211842660975731e-13 5.00359270889093e-13 -4.3671725044355635e-12 -4.6490696053053284e-11 -5.2757094575694874e-08 1.0236054128189647e-09 3.4290718422248176e-08 4.0557508821129224e-08
3.082 0.9999999999991122 0.9998417887508073 0.999999999946765 -2.5295573053930783e-12 -7.589624313380078e-13 5.020444295862365e-13 -3.1026542713468343e-12 -4.711178199140315e-11 -5.374253615731818e-08 8.233642725055355e-10 3.437161405524681e-08 4.274856334811023e-08
3.092 0.9999999999991632 0.9998417887725177 0.9999999999478596 -3.4860607653683322e-12 -7.703285033062405e-13 5.210928073980701e-13 -1.6441314262049006e-12 -4.77320935989879e-11 -5.4745393883123924e-08 7.154630342462397e-10 3.445262260115117e-08 4.354187685821685e-08
3.102 0.9999999999992094 0.9998417887946252 0.9999999999488433 -4.446549551271637e-12 -7.654010208733648e-13 5.409823435583945e-13 -1.0958479367842814e-13 -4.83504618675628e-11 -5.5765948872571806e-08 7.612192665622803e-10 3.4533876261921953e-08 4.2850813454415787e-08
3.112 0.9999999999992496 0.9998417888171361 0.9999999999496944 -5.226680121127353e-12 -7.649489972576686e-13 5.539554491368964e-13 1.377819350363574e-12 -4.896545049367171e-11 -5.680448621599599e-08 9.242920022669018e-10 3.4615177510113836e-08 4.080472023251138e-08
3.122 0.9999999999992826 0.999841788840057 0.9999999999503766 -5.680940610225898e-12 -7.814919104355447e-13 5.581600668405557e-13 2.6972380354011904e-12 -4.957661572004847e-11 -5.7861294883444676e-08 1.1249040413169614e-09 3.4696057946902106e-08 3.7722573119099376e-08
3.132 0.9999999999993077 0.9998417888633934 0.9999999999508542 -5.7203600398630245e-12 -8.056731578262195e-13 5.566507720979585e-13 3.730094598321196e-12 -5.0182425313561583e-11 -5.893666843973985e-08 1.3103251121832064e-09 3.477589808249294e-08 3.4105935425076235e-08
3.142 0.9999999999993234 0.9998417888871525 0.9999999999511084 -5.311525675959951e-12 -8.087929354382932e-13 5.617115998947236e-13 4.3617916881465975e-12 -5.078187076529026e-11 -6.003090417982221e-08 1.4525548056888507e-09 3.485406162261806e-08 3.065146300143823e-08
3.152 0.9999999999993299 0.9998417889113415 0.9999999999511519 -4.469983177905206e-12 -7.614799920750236e-13 5.906483762565116e-13 4.494921354913919e-12 -5.1374143322596393e-11 -6.114430468664538e-08 1.5363855267541557e-09 3.493002238063041e-08 2.822308615161754e-08
3.162 0.9999999999993271 0.9998417889359672 0.9999999999510314 -3.2644873511529646e-12 -6.568534199186875e-13 6.535756698956777e-13 4.073316732638552e-12 -5.1957851346609764e-11 -6.227717597398939e-08 1.5538665135099886e-09 3.50034721454857e-08 2.7609530646453477e-08
3.172 0.9999999999993169 0.9998417889610387 0.9999999999508156 -1.8266476778905047e-12 -5.215974756226369e-13 7.379816332437557e-13 3.106427824176505e-12 -5.253198092853359e-11 -6.342982936785072e-08 1.5027530230811514e-09 3.507439152664941e-08 2.9027163321125796e-08
3.182 0.9999999999993021 0.9998417889865663 0.9999999999505864 -3.4852448394988054e-13 -4.059316221581314e-13 8.072053822245776e-13 1.6769065757190352e-12 -5.309569981098096e-11 -6.460258039734562e-08 1.3870524760908002e-09 3.5143055765510586e-08 3.1913816840099524e-08
3.192 0.9999999999992883 0.9998417890125607 0.9999999999504275 9.436831180821896e-13 -3.584437019523257e-13 8.194371725346326e-13 -7.539507974214067e-14 -5.3647784116179796e-11 -6.579574902042656e-08 1.2187964169022073e-09 3.52099618314116e-08 3.5338263009776596e-08
3.202 0.9999999999992812 0.9998417890390351 0.9999999999504222 1.8400210970437917e-12 -3.999647020773367e-13 7.579133699650428e-13 -1.9865714564372174e-12 -5.4187342423326196e-11 -6.700966086322491e-08 1.0211246316242126e-09 3.5275698269975513e-08 3.845648382012643e-08
3.212 0.9999999999992877 0.999841789066 0.9999999999506591 2.193817490604486e-12 -5.140273490957006e-13 6.522973588372249e-13 -3.901679925110545e-12 -5.471310318970359e-11 -6.82446458195819e-08 8.340562649937249e-10 3.534081085277151e-08 4.067974128777086e-08
3.222 0.999999999999312 0.999841789093469 0.9999999999512357 1.948094213067795e-12 -6.558086413361289e-13 5.699593576934342e-13 -5.694985453162502e-12 -5.522411403532541e-11 -6.950103914436032e-08 7.198531706197497e-10 3.540571019064956e-08 4.168300512587273e-08
3.232 0.9999999999993583 0.9998417891214517 0.999999999952253 1.1308592728871799e-12 -7.745388888590112e-13 5.805843286604552e-13 -7.2703394510287994e-12 -5.57197073852623e-11 -7.077918038008342e-08 7.348836758446061e-10 3.5470629266320875e-08 4.1374799610947676e-08
3.242 0.9999999999994268 0.999841789149958 0.9999999999538021 -1.6661315573242873e-13 -8.341844994579793e-13 7.133074025176337e-13 -8.553643733928036e-12 -5.6198409532802054e-11 -7.207941502947225e-08 8.618769714272458e-10 3.553560998642692e-08 3.986335808415837e-08
3.252 0.9999999999995176 0.9998417891789952 0.999999999955939 -1.812350996286875e-12 -8.225814416593421e-13 9.365002780942004e-13 -9.486439494922422e-12 -5.6659374901580095e-11 -7.340209358821674e-08 1.0340260505033994e-09 3.5600504639884995e-08 3.7426541812699616e-08
3.262 0.9999999999996284 0.9998417892085704 0.999999999958668 -3.6445180204277264e-12 -7.490927737792797e-13 1.1721661603638615e-12 -1.0028286263444256e-11 -5.710182064119774e-11 -7.474757195229758e-08 1.200172994256525e-09 3.566500185551187e-08 3.4488890348569705e-08
3.272 0.9999999999997565 0.9998417892386904 0.9999999999619272 -5.47815712269859e-12 -6.346957796966551e-13 1.3366553988951002e-12 -1.0163336365044812e-11 -5.752444444909194e-11 -7.611621180110559e-08 1.3324203024403734e-09 3.5728690762269714e-08 3.160155042766859e-08
3.282 0.9999999999998979 0.9998417892693612 0.9999999999655966 -7.11712555582847e-12 -5.054287994170512e-13 1.382525093106703e-12 -9.903999187217088e-12 -5.792662520491386e-11 -7.750837966161225e-08 1.416471539168501e-09 3.579115453961405e-08 2.939445276106959e-08
3.292 1.0000000000000469 0.999841789300588 0.9999999999695095 -8.380902978393718e-12 -3.8688189510485797e-13 1.315587558407369e-12 -9.286659820747811e-12 -5.830736830245767e-11 -7.892444853748585e-08 1.445662479873656e-09 3.585206076813818e-08 2.8433143855558277e-08
3.302 1.0000000000001983 0.9998417893323761 0.999999999973475 -9.134353714461096e-12 -3.011150836388162e-13 1.1818322955908338e-12 -8.361144488171525e-12 -5.866582996997404e-11 -8.03647968990734e-08 1.4184572777360895e-09 3.591121831529919e-08 2.8965964095161248e-08
3.312 1.000000000000345 0.9998417893647289 0.9999999999772986 -9.311300441599306e-12 -2.618102607150322e-13 1.0359633927647997e-12 -7.1844540759086786e-12 -5.900078270110428e-11 -8.182980837622099e-08 1.3380199481136298e-09 3.5968595708799694e-08 3.076206758912202e-08
3.322 1.00000000000048 0.9998417893976517 0.9999999999808008 -8.917652838459448e-12 -2.681150492790992e-13 9.162270278780626e-13 -5.820332782934785e-12 -5.931195954641967e-11 -8.331987398058794e-08 1.2132238166286026e-09 3.602431546131436e-08 3.324565157680013e-08
3.332 1.000000000000598 0.9998417894311494 0.9999999999838322 -8.016493471487676e-12 -3.038172852939929e-13 8.343436524766728e-13 -4.347785587756651e-12 -5.95981359724131e-11 -8.483538976386129e-08 1.0607493398590177e-09 3.607863158621244e-08 3.577249535866128e-08
3.342 1.000000000000693 0.9998417894652277 0.9999999999862842 -6.7097987533143354e-12 -3.4365957564859056e-13 7.849984643999005e-13 -2.8655347764356327e-12 -5.98585882571199e-11 -8.63767582170473e-08 9.080130037091976e-10 3.6131886515690426e-08 3.781417841995294e-08
3.352 1.000000000000763 0.9998417894998948 0.999999999988101 -5.128350864252473e-12 -3.668961669185041e-13 7.590871562830609e-13 -1.4889218437263996e-12 -6.009258420957911e-11 -8.794438817873062e-08 7.947048916434697e-10 3.618444263130457e-08 3.902507515453084e-08
3.362 1.0000000000008065 0.99984178953516 0.9999999999892848 -3.428234014141851e-12 -3.676139178576544e-13 7.529239416730703e-13 -3.362922639506982e-13 -6.029923354961914e-11 -8.953869525502732e-08 7.615625975837097e-10 3.623659992660284e-08 3.92507903057174e-08
3.372 1.0000000000008256 0.999841789571035 0.9999999999898954 -1.786410057184272e-12 -3.5763501185948243e-13 7.685172251823292e-13 4.8883909964896e-13 -6.047794645539924e-11 -9.11601008747436e-08 8.176895155408348e-10 3.628852187157686e-08 3.8511870199217715e-08
3.382 1.0000000000008251 0.9998417896075324 0.9999999999900493 -3.817566420703953e-13 -3.5510578210701993e-13 8.090062561790665e-13 9.111138460787046e-13 -6.062807581248834e-11 -9.28090334326782e-08 9.3049628485164e-10 3.6340192359225596e-08 3.697417627367445e-08
3.392 1.0000000000008116 0.999841789644668 0.9999999999899082 6.319184032676327e-13 -3.69218223246594e-13 8.751939361592399e-13 8.889821190018631e-13 -6.074879707843113e-11 -9.448592810148103e-08 1.058957166524012e-09 3.639141538913926e-08 3.491238646698362e-08
3.402 1.0000000000007925 0.9998417896824583 0.9999999999896664 1.1542470030704102e-12 -3.9125146182541504e-13 9.635747887227604e-13 4.1487409914254033e-13 -6.083940400328939e-11 -9.619122643276981e-08 1.1749561439024256e-09 3.644185684632662e-08 3.267408003069783e-08
3.412 1.000000000000777 0.9998417897209192 0.9999999999895327 1.1515610057911304e-12 -3.975434821119997e-13 1.0649494940135888e-12 -4.853818866416539e-13 -6.08997810130738e-11 -9.792537748179831e-08 1.2628248949570612e-09 3.649111324490163e-08 3.064793830445148e-08
3.422 1.0000000000007725 0.9998417897600678 0.9999999999897107 6.501255197900413e-13 -3.6599092411576833e-13 1.1610126029757003e-12 -1.7504441732006212e-12 -6.092864562876969e-11 -9.968883718545726e-08 1.314412752822773e-09 3.653878752433392e-08 2.922385219903131e-08
3.432 1.000000000000786 0.9998417897999202 0.9999999999903734 -2.805584321499873e-13 -2.9291956186293903e-13 1.225590049766655e-12 -3.281828510083206e-12 -6.092608256529999e-11 -1.0148206855166295e-07 1.3257487071368462e-09 3.658455221474289e-08 2.8715980149999467e-08
3.442 1.0000000000008225 0.999841789840491 0.9999999999916448 -1.541956592459422e-12 -1.9908885171504665e-13 1.2309007783728023e-12 -4.950175907384126e-12 -6.089107057907267e-11 -1.0330554197436097e-07 1.2958065979200439e-09 3.662818767944175e-08 2.9245570605422925e-08
3.452 1.0000000000008866 0.9998417898817947 0.9999999999935829 -3.0098124509072857e-12 -1.2189208063262073e-13 1.1624929325494023e-12 -6.612418744654222e-12 -6.082358394824866e-11 -1.0515973458967854e-07 1.2270197370849651e-09 3.6669597479455685e-08 3.066132403998363e-08
3.462 1.0000000000009788 0.9998417899238438 0.9999999999961794 -4.532027153832326e-12 -9.579112876275371e-14 1.0329274461533164e-12 -8.137974728234315e-12 -6.072279687984892e-11 -1.0704513126014758e-07 1.126866048996895e-09 3.6708811450789555e-08 3.258719831905118e-08
3.472 1.0000000000010985 0.9998417899666489 0.9999999999993661 -5.936188769936823e-12 -1.3447805907785146e-13 8.8735478281692e-13 -9.430323983133898e-12 -6.058858831252276e-11 -1.0896222505179665e-07 1.0096217667036601e-09 3.6745984895334067e-08 3.4566613691449194e-08
3.482 1.0000000000012415 0.9998417900102192 1.0000000000030327 -7.052015567295118e-12 -2.2517956112470637e-13 7.896898405171675e-13 -1.0437058434984538e-11 -6.042028989536306e-11 -1.1091151571199159e-07 8.972329352953267e-10 3.6781393101876246e-08 3.6199211969702545e-08
3.492 1.0000000000014015 0.9998417900545634 1.0000000000070461 -7.742450495418731e-12 -3.355179060043604e-13 7.941655846152213e-13 -1.1141126012457513e-11 -6.021777814049764e-11 -1.1289351133045734e-07 8.171012205457242e-10 3.681540864435474e-08 3.721598353031167e-08
3.502 1.0000000000015712 0.9998417900996873 1.0000000000112637 -7.930337272973479e-12 -4.2861546053237315e-13 9.188683066150776e-13 -1.1540538583708707e-11 -5.998079617227549e-11 -1.1490872746016206e-07 7.924854992860008e-10 3.684844810428051e-08 3.7495814115921846e-08
3.512 1.0000000000017417 0.9998417901455977 1.000000000015538 -7.605883007352325e-12 -4.77337670351293e-13 1.1326978937509706e-12 -1.1631057481676133e-11 -5.970896466588488e-11 -1.1695768803691845e-07 8.276482465142991e-10 3.688088780176196e-08 3.704446779117311e-08
3.522 1.0000000000019045 0.9998417901923011 1.0000000000197191 -6.816475987949003e-12 -4.701218737969827e-13 1.3665428334331398e-12 -1.1400916676236337e-11 -5.940225119106852e-11 -1.1904092442298139e-07 9.056534049326408e-10 3.691297171449082e-08 3.595856683224292e-08
3.532 1.0000000000020528 0.9998417902398058 1.0000000000236533 -5.651074479682439e-12 -4.1097055604754515e-13 1.5431941501624368e-12 -1.0841726765505652e-11 -5.906005075022211e-11 -1.2115897671580195e-07 1.0027110875856761e-09 3.6944749371313555e-08 3.439553370133395e-08
3.542 1.0000000000021814 0.9998417902881208 1.0000000000271951 -4.226334452055352e-12 -3.152168752203265e-13 1.6102131636816159e-12 -9.966020764320366e-12 -5.868253242505114e-11 -1.233123929907669e-07 1.099210186921065e-09 3.697607043463516e-08 3.256428334343829e-08
3.552 1.000000000002286 0.9998417903372573 1.000000000030222 -2.679323244393673e-12 -2.0446706517913673e-13 1.5584793237391046e-12 -8.81999462498452e-12 -5.826960163610336e-11 -1.2550172945991777e-07 1.1810842632100443e-09 3.7006634937056923e-08 3.073646178830875e-08
3.562 1.0000000000023654 0.9998417903872273 1.000000000032653 -1.1630487318957916e-12 -1.0310289902409363e-13 1.418669469253675e-12 -7.482934007341829e-12 -5.782100205740523e-11 -1.2772755099868387e-07 1.2378691416215866e-09 3.7036077935859436e-08 2.925322091869664e-08
3.572 1.0000000000024203 0.9998417904380453 1.0000000000344633 1.7062550257978274e-13 -3.280981759923403e-14 1.243140768684329e-12 -6.053796779309537e-12 -5.733670968966722e-11 -1.2999043130758804e-07 1.2615678439402255e-09 3.706406313913822e-08 2.8477503506865828e-08
3.582 1.0000000000024525 0.999841790489726 1.0000000000356881 1.1932963924150132e-12 -6.931641871624206e-15 1.0803968224656898e-12 -4.63525084990864e-12 -5.6816622034520514e-11 -1.322909517501395e-07 1.2470507043106683e-09 3.709037072043102e-08 2.865797320614182e-08
3.592 1.0000000000024656 0.9998417905422883 1.000000000036412 1.82250467557319e-12 -2.4956131889189798e-14 9.618600495311131e-13 -3.3210254724693696e-12 -5.6261152495867656e-11 -1.3462970361429965e-07 1.193411013790791e-09 3.7114963980106055e-08 2.9775416730411602e-08
3.602 1.0000000000024654 0.9998417905957483 1.0000000000367577 2.02928223464364e-12 -7.250821912629159e-14 8.955808085086639e-13 -2.195971750541398e-12 -5.567009597567509e-11 -1.370072857472393e-07 1.105432510836455e-09 3.713801437842279e-08 3.1524822900479736e-08
3.612 1.000000000002457 0.9998417906501259 1.0000000000368692 1.826490592962934e-12 -1.2801952621643025e-13 8.752579118350357e-13 -1.3358289052928906e-12 -5.504367156061637e-11 -1.394243067818036e-07 9.945960823641967e-10 3.715986741392153e-08 3.345921520980234e-08
3.622 1.000000000002446 0.9998417907054397 1.000000000036904 1.2494014989635968e-12 -1.7262244655825935e-13 8.882235938079231e-13 -8.072687014286176e-13 -5.438171458011655e-11 -1.4188138385073436e-07 8.795058578078048e-10 3.718095624286022e-08 3.515833207313508e-08
3.632 1.000000000002439 0.9998417907617096 1.0000000000370224 3.444524916952137e-13 -1.9909638095941798e-13 9.245938092650214e-13 -6.57573144574044e-13 -5.368486886062178e-11 -1.4437914289677322e-07 7.852964219927591e-10 3.7201694479945127e-08 3.632039080054974e-08
3.642 1.0000000000024416 0.999841790818955 1.0000000000373805 -8.251914210793231e-13 -2.1170292823280517e-13 9.777111851381782e-13 -9.021331655261983e-13 -5.295294377921251e-11 -1.4691822040195466e-07 7.389141810544419e-10 3.7222387793016003e-08 3.6777444185477936e-08
3.652 1.0000000000024594 0.9998417908771957 1.0000000000381128 -2.169393832475663e-12 -2.2090808843673499e-13 1.0444237980686155e-12 -1.5135463085554164e-12 -5.218683537000699e-11 -1.4949926029292313e-07 7.559785084567602e-10 3.724318003931775e-08 3.647268518266764e-08
3.662 1.0000000000024953 0.9998417909364502 1.0000000000393172 -3.5605463624843e-12 -2.316692381386545e-13 1.1187940527438601e-12 -2.4240298379157257e-12 -5.138587207431937e-11 -1.5212291698128648e-07 8.290741468568966e-10 3.726402736689632e-08 3.543406738155207e-08
3.672 1.0000000000025524 0.9998417909967362 1.0000000000410436 -4.8463555640636596e-12 -2.3885800930349287e-13 1.1917392202413102e-12 -3.5376972447258094e-12 -5.055102473040145e-11 -1.547898533876121e-07 9.348446238297126e-10 3.728468879587857e-08 3.376619765223861e-08
3.682 1.0000000000026301 0.99984179105807 1.0000000000432847 -5.8763752152055164e-12 -2.296154573027926e-13 1.2476444757405531e-12 -4.749660522586397e-12 -4.968261494112958e-11 -1.5750074310389994e-07 1.04846660680988e-09 3.730473626934661e-08 3.1668228519978805e-08
3.692 1.000000000002726 0.9998417911204667 1.000000000045982 -6.530616485036664e-12 -1.927356469332801e-13 1.2677719214025833e-12 -5.962274295380189e-12 -4.878085746985156e-11 -1.602562683946157e-07 1.1495098562977008e-09 3.732359875314109e-08 2.946773974388464e-08
3.702 1.0000000000028355 0.9998417911839406 1.0000000000490359 -6.736177245070575e-12 -1.280767896242315e-13 1.2365461377057166e-12 -7.093280577337021e-12 -4.7846239795599576e-11 -1.6305712124353718e-07 1.2220874502264257e-09 3.7340648793901446e-08 2.763309843849392e-08
3.712 1.0000000000029547 0.9998417912485053 1.0000000000523142 -6.465813789944429e-12 -5.051012542071179e-14 1.1508365964635335e-12 -8.077493620134578e-12 -4.687929465570707e-11 -1.6590400412792632e-07 1.2545979421951518e-09 3.735531992274555e-08 2.668940475013473e-08
3.722 1.0000000000030773 0.9998417913141746 1.0000000000556684 -5.7316265448816385e-12 1.5412976442143286e-14 1.0258235568703907e-12 -8.865460011373446e-12 -4.5880287471774363e-11 -1.6879762842735703e-07 1.2402712638592398e-09 3.7367226925684104e-08 2.6985170720030254e-08
3.732 1.000000000003198 0.9998417913809625 1.0000000000589484 -4.577932163333863e-12 4.5667975334180855e-14 8.953657787599907e-13 -9.422974886472687e-12 -4.485012563482257e-11 -1.7173871574519208e-07 1.1780628031627923e-09 3.737625946195288e-08 2.845444517069161e-08
3.742 1.0000000000033116 0.9998417914488831 1.0000000000620142 -3.0823968086474928e-12 2.758325590058905e-14 8.01323066997115e-13 -9.731476251640814e-12 -4.378918134968801e-11 -1.7472799832907513e-07 1.0734058422699982e-09 3.738262372220474e-08 3.064585950301419e-08
3.752 1.0000000000034133 0.9998417915179516 1.00000000006475 -1.36110580998378e-12 -3.630272436388982e-14 7.791939303596476e-13 -9.785718822598644e-12 -4.269770070545201e-11 -1.777662175063948e-07 9.38881970929146e-10 3.73868179377619e-08 3.297928123534911e-08
3.762 1.0000000000034985 0.9998417915881839 1.0000000000670772 4.405496835199688e-13 -1.2876484701698968e-13 8.421935598610544e-13 -9.58879833924198e-12 -4.157680045821285e-11 -1.8085412604167632e-07 7.956432843371536e-10 3.738953876169325e-08 3.4959187746639564e-08
3.772 1.000000000003565 0.9998417916595969 1.0000000000689542 2.1661918366351406e-12 -2.2538692265750764e-13 9.733190810013585e-13 -9.14617367223594e-12 -4.042686544395253e-11 -1.8399248550771653e-07 6.763226406266966e-10 3.739153290015679e-08 3.624908158608215e-08
3.782 1.0000000000036118 0.9998417917322092 1.0000000000703722 3.676989374639425e-12 -3.0132884918971786e-13 1.1333760020576738e-12 -8.463504922996849e-12 -3.9248609353474734e-11 -1.8718206935363774e-07 6.232997163080654e-10 3.7393432276321895e-08 3.666427082083048e-08
3.792 1.0000000000036378 0.9998417918060403 1.0000000000713458 4.87304152134968e-12 -3.3721134116160177e-13 1.2740883438545284e-12 -7.55191426735056e-12 -3.80429763587504e-11 -1.9042366033464048e-07 6.625515008797353e-10 3.7395623065385076e-08 3.614356746004523e-08
3.802 1.0000000000036453 0.9998417918811109 1.0000000000719043 5.69963502892173e-12 -3.24335566575682e-13 1.3553850254212772e-12 -6.438245905629172e-12 -3.681018472550695e-11 -1.9371805215430173e-07 7.742572065459922e-10 3.739819128450969e-08 3.473145867272643e-08
3.812 1.000000000003635 0.9998417919574433 1.0000000000720872 6.134892600852735e-12 -2.6589656951560256e-13 1.356799844259827e-12 -5.174652435936581e-12 -3.555145496778902e-11 -1.970660491472394e-07 9.165526390478975e-10 3.740095619356374e-08 3.25835426101046e-08
3.822 1.0000000000036104 0.9998417920350596 1.000000000071947 6.174141597548674e-12 -1.7760591396077158e-13 1.2796899787589936e-12 -3.839588643171556e-12 -3.4267047583320876e-11 -2.0046846659769905e-07 1.0553483124442254e-09 3.7403567565711236e-08 2.999576515061794e-08
3.832 1.0000000000035758 0.9998417921139837 1.0000000000715534 5.820692075103836e-12 -8.343452408784775e-14 1.1434465804917736e-12 -2.5275943059993106e-12 -3.295804789341354e-11 -2.0392613020977268e-07 1.1675838748298541e-09 3.740562716579206e-08 2.744213142352191e-08
3.842 1.0000000000035354 0.9998417921942402 1.0000000000709939 5.091155694162622e-12 -8.222314043080882e-15 9.775342454403763e-13 -1.3331373849876253e-12 -3.1625465169491825e-11 -2.074398771295464e-07 1.2376361559350508e-09 3.7406803614722236e-08 2.5564616112431783e-08
3.852 1.0000000000034936 0.9998417922758541 1.0000000000703704 4.027163595941531e-12 3.0895732695321627e-14 8.141226329416699e-13 -3.368946966465525e-13 -3.026985070662037e-11 -2.110105552342921e-07 1.2555761299058218e-09 3.740692836623042e-08 2.499472081680773e-08
3.862 1.000000000003456 0.9998417923588514 1.0000000000697913 2.7023486714942475e-12 3.031425444526488e-14 6.829002587167453e-13 4.0160615624471697e-13 -2.889232480838701e-11 -2.1463902335091182e-07 1.2170588878306032e-09 3.7406063629869854e-08 2.5980337643770613e-08
3.872 1.000000000003427 0.9998417924432569 1.0000000000693636 1.219753056816144e-12 1.5620389440489491e-16 6.056227655764442e-13 8.413009914659177e-13 -2.7493439376973084e-11 -2.1832615177243937e-07 1.1238072714049304e-09 3.74045213666075e-08 2.817755674007992e-08
3.882 1.0000000000034097 0.9998417925290967 1.0000000000691835 -3.0007506113297665e-13 -4.167919877264736e-14 5.912604952919936e-13 9.572627474958546e-13 -2.6074194619678722e-11 -2.2207282204019176e-07 9.842653970946587e-10 3.740280876455219e-08 3.0896554200755456e-08
3.892 1.0000000000034066 0.999841792616394 1.0000000000693272 -1.7337399179129134e-12 -7.866817306439319e-14 6.328714360232749e-13 7.428484641077044e-13 -2.463538196558346e-11 -2.2587992744154883e-07 8.149241706126393e-10 3.7401499532330266e-08 3.3463192837619667e-08
3.902 1.0000000000034182 0.9998417927051744 1.0000000000698435 -2.9618787889604936e-12 -1.0251164562027027e-13 7.10181679432776e-13 2.1833530481164961e-13 -2.3178328051990546e-11 -2.2974837231188852e-07 6.444870818318989e-10 3.7401070536361255e-08 3.5386191168903255e-08
3.912 1.0000000000034452 0.9998417927954604 1.0000000000707452 -3.870930006971442e-12 -1.1413664105778528e-13 7.955152508604237e-13 -5.592326488948059e-13 -2.17033253150367e-11 -2.3367907275262534e-07 5.235477170269396e-10 3.740176911534004e-08 3.6374375256571536e-08
3.922 1.0000000000034859 0.999841792887276 1.0000000000719982 -4.358190402557889e-12 -1.1902672596692332e-13 8.639882959988652e-13 -1.4961329953077555e-12 -2.021174926241275e-11 -2.376729564881203e-07 5.165717266446743e-10 3.740356265237572e-08 3.630554979355084e-08
3.932 1.000000000003537 0.9998417929806432 1.0000000000735203 -4.344766051239205e-12 -1.2069547655435425e-13 9.011896585120487e-13 -2.476560989368317e-12 -1.8704438352547925e-11 -2.4173096379316105e-07 6.262620342991361e-10 3.740617282201026e-08 3.519289618309056e-08
3.942 1.000000000003594 0.9998417930755833 1.000000000075191 -3.793886715183574e-12 -1.1758088910999993e-13 9.047706815183641e-13 -3.3898709652804127e-12 -1.7182387361451446e-11 -2.458540463585772e-07 7.894979886517823e-10 3.740915503237841e-08 3.3167415618792904e-08
3.952 1.0000000000036513 0.9998417931721179 1.000000000076868 -2.7293166147317373e-12 -1.0443222638379616e-13 8.809349200117943e-13 -4.155821768285857e-12 -1.5646578366916253e-11 -2.500431678355016e-07 9.556137818942457e-10 3.741197786714591e-08 3.048673176487688e-08
3.962 1.0000000000037028 0.9998417932702685 1.0000000000784113 -1.23753724297772e-12 -7.681104776556255e-14 8.3755078615221e-13 -4.738324217986133e-12 -1.4097755709378317e-11 -2.542993043929121e-07 1.096463533366992e-09 3.7414084697493595e-08 2.757191082758186e-08
3.972 1.0000000000037446 0.9998417933700579 1.0000000000797031 5.460511281538926e-13 -3.6482187016837716e-14 7.792391149139369e-13 -5.13710460002584e-12 -1.2537197103236005e-11 -2.586234444044351e-07 1.1949902780218638e-09 3.7414950047110555e-08 2.5045411257086066e-08
3.982 1.000000000003772 0.9998417934715096 1.0000000000806586 2.465199810469102e-12 7.414916620680874e-15 7.078945235049182e-13 -5.367989406127248e-12 -1.0965503311486993e-11 -2.6301658925752586e-07 1.2401340645050868e-09 3.7414153548979926e-08 2.3661393024408034e-08
3.992 1.0000000000037843 0.9998417935746494 1.0000000000812272 4.3694487097041875e-12 4.1125700646365024e-14 6.260206982107298e-13 -5.439399602419523e-12 -9.384136088956988e-12 -2.6747975198253366e-07 1.225800362699099e-09 3.741147219801364e-08 2.3962351785507024e-08
4.002 1.00000000000378 0.9998417936795042 1.000000000081386 6.131569191578911e-12 5.1785011142395346e-14 5.432587049430273e-13 -5.342045006118903e-12 -7.793763739679264e-12 -2.7201395874193085e-07 1.1512563945583139e-09 3.7406965150493744e-08 2.5846980578333086e-08
4.012 1.0000000000037599 0.9998417937861019 1.000000000081134 7.651959410828474e-12 3.191600746263726e-14 4.76269791524662e-13 -5.054286666555462e-12 -6.195382231655929e-12 -2.7662024902630424e-07 1.0218599492304478e-09 3.7401008112524695e-08 2.863581830794736e-08
4.022 1.0000000000037252 0.9998417938944708 1.0000000000804867 8.85540504061365e-12 -1.721644808826707e-14 4.462187846554739e-13 -4.557558460127815e-12 -4.590051463687871e-12 -2.8129967463893224e-07 8.50060094422888e-10 3.739424490445757e-08 3.153103577380975e-08
4.032 1.0000000000036757 0.999841794004641 1.0000000000794775 9.688206152751779e-12 -8.661103830301543e-14 4.700475159657274e-13 -3.851815125325206e-12 -2.978783702231473e-12 -2.8605330135508596e-07 6.582004444418659e-10 3.738745512700651e-08 3.3910412355641304e-08
4.042 1.000000000003614 0.9998417941166415 1.0000000000781553 1.0118421330895173e-11 -1.606932267123676e-13 5.505315903675825e-13 -2.9615146271913127e-12 -1.3621096956971248e-12 -2.908822074479345e-07 4.886469340991323e-10 3.738137683917576e-08 3.538562019284688e-08
4.052 1.0000000000035412 0.9998417942305033 1.0000000000765834 1.0140058025045205e-11 -2.2068007628982294e-13 6.705049017925004e-13 -1.930129619982135e-12 2.5834648619731493e-13 -2.9578748525795807e-07 4.2125685841687673e-10 3.737654995432881e-08 3.5773828181932855e-08
4.062 1.0000000000034595 0.9998417943462582 1.0000000000748337 9.772662177988873e-12 -2.4983500416921537e-13 7.952999228583648e-13 -8.113690727161477e-13 1.8820546840977673e-12 -3.0077024012861267e-07 5.067866905121538e-10 3.737324051992733e-08 3.5055846563313865e-08
4.072 1.0000000000033715 0.9998417944639374 1.0000000000729758 9.05665497087415e-12 -2.374682306725381e-13 8.818328262953989e-13 3.3860944912432996e-13 3.507829470875966e-12 -3.0583159141696735e-07 6.751177412883982e-10 3.737146649018179e-08 3.334262338023583e-08
4.082 1.00000000000328 0.9998417945835748 1.0000000000710771 8.045852888052999e-12 -1.8424592680811763e-13 8.944758468135259e-13 1.4628061968576145e-12 5.134982621318958e-12 -3.109726724092514e-07 8.551780273959939e-10 3.737109489825491e-08 3.086288292013267e-08
4.092 1.0000000000031894 0.9998417947052032 1.0000000000691964 6.80368938770972e-12 -1.0277371096820852e-13 8.19134495989148e-13 2.50133672563262e-12 6.762368520946402e-12 -3.1619463091274665e-07 1.0134368338232605e-09 3.73719484378187e-08 2.798156113709687e-08
4.102 1.0000000000031022 0.9998417948288568 1.0000000000673879 5.4029445782066495e-12 -1.495095159754333e-14 6.709157115931217e-13 3.3915625069853617e-12 8.38926332080519e-12 -3.2149862782764077e-07 1.132291062585063e-09 3.737387577573024e-08 2.5241717720444807e-08
4.112 1.000000000003021 0.9998417949545699 1.0000000000657039 3.929435309007945e-12 5.6431234255241706e-14 4.89901587805055e-13 4.07250385560975e-12 1.0014314457041369e-11 -3.2688583961660576e-07 1.2005108504262152e-09 3.73767773529158e-08 2.3362339394779508e-08
4.122 1.0000000000029492 0.999841795082377 1.0000000000641918 2.484863571366449e-12 9.569140921080421e-14 3.2645356473409985e-13 4.493941705051057e-12 1.1637343526257e-11 -3.3235745669259304e-07 1.2109772082351383e-09 3.7380614576932065e-08 2.302057798937007e-08
4.132 1.0000000000028881 0.9998417952123124 1.0000000000628948 1.1799579245066936e-12 1.0069609188174527e-13 2.2260264934491354e-13 4.625869736615922e-12 1.3256658840295901e-11 -3.379146843607293e-07 1.1608880024358495e-09 3.738543124237935e-08 2.439061448096136e-08
4.142 1.000000000002839 0.9998417953444101 1.0000000000618408 1.238981002351972e-13 8.123801827019277e-14 1.961148947220445e-13 4.463399674930854e-12 1.4872170682681053e-11 -3.435587429250929e-07 1.0527262267380454e-09 3.7391380861591355e-08 2.6965824350361118e-08
4.152 1.0000000000028004 0.9998417954787037 1.0000000000610392 -5.892232625835663e-13 5.309283628453233e-14 2.3676062323487155e-13 4.028890893193956e-12 1.648256929961547e-11 -3.492908676796674e-07 8.954391436471363e-10 3.7398722607072954e-08 2.9938821079971875e-08
4.162 1.0000000000027713 0.9998417956152266 1.0000000000604725 -8.927171889932386e-13 2.9086337373513574e-14 3.1313928278950854e-13 3.3705594203638984e-12 1.808703124550301e-11 -3.5511230939168065e-07 7.064408336768385e-10 3.7407751627466254e-08 3.259806078681942e-08
4.172 1.000000000002749 0.9998417957540118 1.0000000000600935 -7.530422242902902e-13 1.3659431721048772e-14 3.8822477356188033e-13 2.5598767464919233e-12 1.9684788586163997e-11 -3.610243340017022e-07 5.181776403448127e-10 3.741867555695144e-08 3.4461412666115536e-08
4.182 1.0000000000027305 0.999841795895093 1.0000000000598295 -1.7062257944205622e-13 2.843121173246404e-15 4.3568771900679054e-13 1.6872410747271657e-12 2.1275101134955408e-11 -3.670282239571529e-07 3.9810810423589286e-10 3.743149768784169e-08 3.527303743692213e-08
4.192 1.000000000002713 0.9998417960385038 1.0000000000595843 8.178671446135501e-13 -1.0249723687843265e-14 4.478226765710098e-13 8.500533753332158e-13 2.2857243784645548e-11 -3.731252763285098e-07 4.3212960874030516e-10 3.744597856081792e-08 3.496672619200966e-08
4.202 1.000000000002692 0.9998417961842774 1.0000000000592537 2.1421591057904417e-12 -2.904393369703723e-14 4.341844227914534e-13 1.3691554752148642e-13 2.4430365924882932e-11 -3.7931680501893853e-07 5.83193949587583e-10 3.746170134019821e-08 3.3625082075660296e-08
4.212 1.0000000000026636 0.9998417963324489 1.0000000000587372 3.699341435406625e-12 -4.9841416007749924e-14 4.118457988530245e-13 -3.9173943508132963e-13 2.5993816035191984e-11 -3.856041405271278e-07 7.62803154069146e-10 3.7478199972825275e-08 3.144780138190058e-08
4.222 1.000000000002625 0.9998417964830533 1.0000000000579568 5.363648430910713e-12 -6.368036609154354e-14 3.939209553787045e-13 -7.145630757899655e-13 2.7546739283380358e-11 -3.919886290875105e-07 9.280614106091496e-10 3.7495072582257174e-08 2.8744534337791178e-08
4.232 1.0000000000025735 0.9998417966361268 1.0000000000568638 7.001765672436426e-12 -6.1174829041028e-14 3.824742867980873e-13 -8.468069545525586e-13 2.908856074650294e-11 -3.984716337171096e-07 1.0594847819888085e-09 3.7512026233443664e-08 2.5960661934930844e-08
4.242 1.0000000000025084 0.9998417967917078 1.0000000000554452 8.492360568921002e-12 -3.8170908384066313e-14 3.6789476253824446e-13 -8.231028172790302e-13 3.0618402644391244e-11 -4.050545350300983e-07 1.1455382297655033e-09 3.752885863356652e-08 2.370645445160357e-08
4.252 1.0000000000024303 0.9998417969498359 1.0000000000537144 9.742532184084184e-12 1.7189550451293408e-15 3.376731532759954e-13 -6.730761792146747e-13 3.2135930206618435e-11 -4.117387299882416e-07 1.1784314642999954e-09 3.754542786434259e-08 2.2668793319529117e-08
4.262 1.0000000000023401 0.9998417971105515 1.0000000000517029 1.0695363431496367e-11 4.8330766351185964e-14 2.85330148078615e-13 -4.0354759351220643e-13 3.3640278273803366e-11 -4.185256330786524e-07 1.153809697444127e-09 3.756165962875371e-08 2.3263021498162517e-08
4.272 1.0000000000022395 0.999841797273896 1.0000000000494467 1.132465336581703e-11 8.838690931620055e-14 2.173797649136285e-13 1.3640832465006147e-15 3.5130998642329437e-11 -4.2541667662396133e-07 1.071822942136488e-09 3.7577600386089415e-08 2.5277863995691987e-08
4.282 1.000000000002131 0.9998417974399123 1.0000000000469798 1.1624189242713483e-11 1.099021055112567e-13 1.5458997573726192e-13 5.654874041958361e-13 3.660735706981265e-11 -4.3241331059106487e-07 9.385883376554984e-10 3.75934785489753e-08 2.8018654887328836e-08
4.292 1.000000000002016 0.9998417976086426 1.0000000000443372 1.159513333794383e-11 1.0497504186162857e-13 1.2448365582115793e-13 1.2969931275887198e-12 3.806910381804265e-11 -4.395170030176683e-07 7.680341252924362e-10 3.7609718966234134e-08 3.0732980664552836e-08
4.302 1.0000000000018952 0.9998417977801296 1.0000000000415568 1.124345919809915e-11 7.256672186574466e-14 1.4914268639305366e-13 2.1737415252851023e-12 3.9515408105215275e-11 -4.467292400642562e-07 5.861191015638924e-10 3.7626879819395904e-08 3.285229549621245e-08
4.312 1.0000000000017708 0.9998417979544176 1.0000000000386884 1.0581133108489828e-11 1.9316228422397298e-14 2.3213249854723373e-13 3.1422890916387382e-12 4.0945656331091556e-11 -4.540515260749566e-07 4.434039886438886e-10 3.764552913885728e-08 3.403920196408514e-08
4.322 1.0000000000016442 0.9998417981315509 1.0000000000357907 9.634589096869189e-12 -4.1082958485721044e-14 3.5268105544198153e-13 4.132499621385701e-12 4.235966694946651e-11 -4.6148538472344763e-07 4.2031446224204264e-10 3.766611374795225e-08 3.416528572333329e-08
4.332 1.0000000000015183 0.9998417983115753 1.000000000032926 8.451944569883936e-12 -8.994616593227404e-14 4.706908847578345e-13 5.076645926038684e-12 4.3756764796381976e-11 -4.690323578381312e-07 5.293658122576762e-10 3.768888080747844e-08 3.327221829684866e-08
4.342 1.000000000001395 0.9998417984945364 1.000000000030154 7.103617945741837e-12 -1.0940723835804232e-13 5.405896970885505e-13 5.921306486857692e-12 4.513691972778943e-11 -4.7669400692749704e-07 6.915162323714488e-10 3.7713878891286895e-08 3.1532144479952155e-08
4.352 1.000000000001277 0.9998417986804815 1.00000000002752 5.6789585568570735e-12 -8.827349949868214e-14 5.304141622861834e-13 6.628294186972453e-12 4.6499159723646144e-11 -4.844719132778689e-07 8.520382202199248e-10 3.774102305414346e-08 2.92212298191751e-08
4.362 1.0000000000011662 0.9998417988694578 1.0000000000250555 4.277367830769771e-12 -2.8250268964380395e-14 4.366749622966396e-13 7.1667525498247255e-12 4.7843668824201286e-11 -4.923676767605726e-07 9.86541464529769e-10 3.777017470959116e-08 2.6718913123603906e-08
4.372 1.0000000000010645 0.9998417990615116 1.0000000000227756 2.9992096380723887e-12 5.668027178903842e-14 2.8744065701124165e-13 7.506066133212572e-12 4.916953350531181e-11 -5.003829182393692e-07 1.082377780483113e-09 3.7801194552908265e-08 2.4523123087067804e-08
4.382 1.000000000000971 0.9998417992566918 1.0000000000206866 1.937688679159109e-12 1.4351203048456165e-13 1.3015678121281916e-13 7.615677284383107e-12 5.047672479292356e-11 -5.085192780711454e-07 1.1315510533019479e-09 3.78339553121613e-08 2.321251076810094e-08
4.392 1.0000000000008873 0.9998417994550445 1.0000000000187865 1.171761698104535e-12 2.1023683789818216e-13 1.2770306026238486e-14 7.474676828999133e-12 5.176508698915058e-11 -5.167784169584086e-07 1.1290876270619523e-09 3.786833537975486e-08 2.3240235854210718e-08
4.402 1.000000000000811 0.999841799656618 1.000000000017065 7.584839898246216e-13 2.433357047521081e-13 -3.5746002443227217e-14 7.083447924526359e-12 5.303428155663783e-11 -5.251620167265047e-07 1.0736285388741655e-09 3.790422097767631e-08 2.462435079101657e-08
4.412 1.0000000000007414 0.9998417998614597 1.000000000015501 7.259478580733399e-13 2.41403011584278e-13 -1.488140965564257e-14 6.472360669398147e-12 5.4283725598577887e-11 -5.33671779191662e-07 9.68928290001268e-10 3.794152711959183e-08 2.689925795343749e-08
4.422 1.0000000000006761 0.9998418000696184 1.0000000000140583 1.0689037758635771e-12 2.1379115705853598e-13 5.106599385567395e-14 5.7000788318044465e-12 5.5513435353792453e-11 -5.423094284025717e-07 8.257986250592239e-10 3.798021932386977e-08 2.9402227192455726e-08
4.432 1.0000000000006137 0.9998418002811424 1.0000000000126887 1.7490644099242383e-12 1.7442251841484495e-13 1.2746598289450086e-13 4.8439701500007275e-12 5.672355917081522e-11 -5.510767092206348e-07 6.652451540252432e-10 3.802030665993924e-08 3.1548560433791995e-08
4.442 1.0000000000005513 0.9998418004960807 1.000000000011334 2.6983748642098174e-12 1.3512059406161396e-13 1.8682693065640094e-13 3.987195321075307e-12 5.791302480439282e-11 -5.599753875010062e-07 5.252852479198893e-10 3.806179580424772e-08 3.294219452920914e-08
4.452 1.000000000000487 0.999841800714484 1.0000000000099327 3.828945896732433e-12 1.0313654185996523e-13 2.1813021812222194e-13 3.2042888195685875e-12 5.908231907675801e-11 -5.690072524445246e-07 4.6549401841901635e-10 3.810462850247876e-08 3.3389123559231095e-08
4.462 1.0000000000004183 0.9998418009364032 1.0000000000084308 5.044387232397907e-12 8.126329756162421e-14 2.278806818975821e-13 2.552614569421331e-12 6.023128564215434e-11 -5.781741143870161e-07 5.206834891353693e-10 3.814864481283743e-08 3.2875423633184876e-08
4.472 1.0000000000003442 0.9998418011618897 1.000000000006788 6.249896231700342e-12 7.075287038923692e-14 2.3019563502200506e-13 2.066646198955459e-12 6.135981519315302e-11 -5.874778060307242e-07 6.474577080492109e-10 3.8193602449234594e-08 3.1532505181558474e-08
4.482 1.0000000000002631 0.9998418013909967 1.0000000000049805 7.361533112310219e-12 7.377251642675706e-14 2.361095620716691e-13 1.7567437981272258e-12 6.246737604280112e-11 -5.969201832504901e-07 7.897044887729221e-10 3.8239243580651565e-08 2.9601772340982502e-08
4.492 1.0000000000001743 0.9998418016237778 1.0000000000030032 8.311457953666935e-12 9.280289930479461e-14 2.4587928058541525e-13 1.612428471557564e-12 6.355432046836206e-11 -6.065031246490299e-07 9.167126489492537e-10 3.828536787404895e-08 2.7411074236737067e-08
4.502 1.0000000000000786 0.9998418018602889 1.0000000000008666 9.050226811598935e-12 1.2860106521097135e-13 2.4936663726525747e-13 1.6113109899837042e-12 6.462061333158929e-11 -6.162285317090092e-07 1.0133391761937917e-09 3.833186596892986e-08 2.536584077092663e-08
4.512 0.999999999999976 0.9998418021005865 0.9999999999985922 9.546767788644727e-12 1.78215292350921e-13 2.3262671703468905e-13 1.7306242778948666e-12 6.5665911800528e-11 -6.260983294634376e-07 1.0711978206507984e-09 3.837870105025472e-08 2.392481554429542e-08
4.522 0.9999999999998683 0.9998418023447282 0.9999999999962069 9.785639661501821e-12 2.346835975854307e-13 1.8678964734891325e-13 1.9585236962761215e-12 6.66906954226998e-11 -6.361144672130437e-07 1.085317795546383e-09 3.842586561058306e-08 2.349178392341714e-08
4.532 0.9999999999997573 0.9998418025927726 0.9999999999937373 9.763222577326491e-12 2.883200556958994e-13 1.151586741341355e-13 2.298913668548955e-12 6.769447712726645e-11 -6.462789171506224e-07 1.0537266044006507e-09 3.847335673190961e-08 2.421269401946511e-08
4.542 0.9999999999996445 0.9998418028447786 0.9999999999912084 9.483587741024251e-12 3.3044189390950655e-13 3.4023316179657403e-14 2.7648350411357364e-12 6.867741483486682e-11 -6.565936765766464e-07 9.785090758853995e-10 3.852119546458151e-08 2.585556679492567e-08
4.552 0.9999999999995303 0.9998418031008071 0.9999999999886438 8.955239838621637e-12 3.544898766618551e-13 -3.101714777231171e-14 3.3650597956747316e-12 6.963971235913175e-11 -6.67060767035827e-07 8.675749384625755e-10 3.85694781236856e-08 2.792990611532075e-08
4.562 0.9999999999994168 0.9998418033609177 0.9999999999860694 8.19181119612489e-12 3.5732137703343115e-13 -5.4718244548696185e-14 4.087875379846415e-12 7.058147992381383e-11 -6.776822344172993e-07 7.370483385329712e-10 3.861842026584279e-08 2.991018913054356e-08
4.572 0.9999999999993038 0.999841803625172 0.9999999999835162 7.2163508976517366e-12 3.399885834386547e-13 -2.2016382309557853e-14 4.893141832367556e-12 7.150239698359408e-11 -6.884601498126348e-07 6.147370543177659e-10 3.866835480549102e-08 3.138324708397732e-08
4.582 0.9999999999991931 0.9998418038936316 0.9999999999810227 6.065876888917078e-12 3.075980656858002e-13 6.407032494079917e-14 5.71630948811481e-12 7.240304380461283e-11 -6.993966096509908e-07 5.41391618433457e-10 3.871967094325487e-08 3.210176860372838e-08
4.592 0.9999999999990855 0.9998418041663605 0.9999999999786313 4.795404643610541e-12 2.6963979155561003e-13 1.8102921152767225e-13 6.483773829901902e-12 7.328289890409909e-11 -7.104937359266315e-07 5.507760514652556e-10 3.877271720382049e-08 3.198776909456623e-08
4.602 0.9999999999989823 0.9998418044434223 0.9999999999763826 3.478188342778487e-12 2.3984676986754634e-13 2.930110678713514e-13 7.1298559625250426e-12 7.414273078334278e-11 -7.217536762791454e-07 6.319134589759886e-10 3.8827711518072667e-08 3.1113258709660434e-08
4.612 0.9999999999988853 0.9998418047248818 0.9999999999743067 2.200952746668238e-12 2.3257776950237987e-13 3.629979638350154e-13 7.608473826382901e-12 7.498224180872295e-11 -7.331786045540479e-07 7.438357943825388e-10 3.8884699593727024e-08 2.9669865286027972e-08
4.622 0.9999999999987952 0.9998418050108049 0.9999999999724205 1.0531068389963854e-12 2.5791088244725524e-13 3.6714039558938676e-13 7.893585265505182e-12 7.580196878106086e-11 -7.447707204250149e-07 8.536047941638624e-10 3.894357572284457e-08 2.7935132319937944e-08
4.632 0.9999999999987129 0.9998418053012572 0.9999999999707225 1.1601976730697717e-13 3.167023068674078e-13 3.0477128541595243e-13 7.971242109760553e-12 7.660163696579959e-11 -7.565322500033869e-07 9.427930000708455e-10 3.900414886273904e-08 2.6240066455559975e-08
4.642 0.9999999999986388 0.9998418055963055 0.9999999999692019 -5.462802396539841e-13 3.9816790854606346e-13 1.9960865266092555e-13 7.83139583929594e-12 7.738147486450893e-11 -7.684654470835203e-07 1.001887752491028e-09 3.9066216656387215e-08 2.4931450051412125e-08
4.652 0.9999999999985711 0.9998418058960161 0.9999999999678395 -8.925661799841141e-13 4.831270925808653e-13 8.849961196476331e-14 7.46659671310409e-12 7.814212785187705e-11 -7.805725917616677e-07 1.0261382983349431e-09 3.91296146778145e-08 2.430758448238442e-08
4.662 0.9999999999985093 0.9998418062004575 0.9999999999666156 -9.075429287559966e-13 5.517197751193925e-13 6.9008613592266485e-15 6.8801132304236566e-12 7.888323191514918e-11 -7.928559918074458e-07 1.0138122448851642e-09 3.919422724118931e-08 2.4519788916270647e-08
4.672 0.9999999999984529 0.9998418065096972 0.9999999999655076 -6.027795407340263e-13 5.906503077793271e-13 -2.6080402301809036e-14 6.096601979586844e-12 7.960518626452711e-11 -8.053179822451656e-07 9.661345954609761e-10 3.92599708349821e-08 2.5494385846536818e-08
4.682 0.9999999999984 0.999841806823805 0.999999999964491 -1.6781432096928008e-14 5.991288182539044e-13 -1.3204738074955849e-14 5.169506327326483e-12 8.030805765732428e-11 -8.179609259233722e-07 8.883113448936389e-10 3.932677257371426e-08 2.6953603528415734e-08
4.692 0.9999999999983489 0.99984180714285 0.9999999999635371 7.844293663149313e-13 5.868264191240563e-13 2.55096134866804e-14 4.176545215782405e-12 8.099249149592828e-11 -8.307872140259369e-07 7.912313196778782e-10 3.9394560166066714e-08 2.8524050478029146e-08
4.702 0.999999999998299 0.999841807466904 0.9999999999626128 1.7129599715437874e-12 5.693689159779617e-13 6.58572182349695e-14 3.2052529815076706e-12 8.165829569844547e-11 -8.437992659810177e-07 6.934466839626055e-10 3.946326688926455e-08 2.985085028389397e-08
4.712 0.9999999999982486 0.9998418077960388 0.9999999999616874 2.670265247528312e-12 5.601703504199898e-13 9.156402248594323e-14 2.333189737317078e-12 8.23056601211155e-11 -8.569995298115252e-07 6.214555075626024e-10 3.953284009108166e-08 3.0671082057229434e-08
4.722 0.9999999999981969 0.9998418081303271 0.9999999999607366 3.562597816676225e-12 5.661258678700413e-13 1.0024786228931015e-13 1.6130357294611808e-12 8.293489166160977e-11 -8.703904819137861e-07 6.013210472573398e-10 3.9603240706547455e-08 3.084876901081929e-08
4.732 0.9999999999981432 0.9998418084698438 0.9999999999597482 4.315895612870633e-12 5.873397177757627e-13 1.012041248571122e-13 1.0672659030275766e-12 8.354625560285904e-11 -8.839746286673495e-07 6.388717380126534e-10 3.967443348702861e-08 3.0383473561466215e-08
4.742 0.9999999999980875 0.999841808814664 0.9999999999587218 4.8855892283003775e-12 6.189811874894942e-13 1.0563880627500794e-13 6.934231872436799e-13 8.414009203010459e-11 -8.977545048348186e-07 7.138319629004167e-10 3.9746378471438936e-08 2.939857643606456e-08
4.752 0.9999999999980299 0.9998418091648649 0.9999999999576663 5.257424974704749e-12 6.564025175965906e-13 1.1800415532446797e-13 4.759125650196364e-13 8.4716277665604e-11 -9.117326755777507e-07 7.989118744238505e-10 3.981903608639206e-08 2.811195981187344e-08
4.762 0.9999999999979704 0.9998418095205239 0.9999999999565948 5.4364364631775936e-12 6.96178606893969e-13 1.3207116724712827e-13 3.966927700587546e-13 8.527571793658761e-11 -9.259117348776571e-07 8.742347930934462e-10 3.9892385591856395e-08 2.679256151353159e-08
4.772 0.99999999999791 0.999841809881721 0.9999999999555191 5.43335004153457e-12 7.374940234973139e-13 1.3505414107573122e-13 4.430760700497634e-13 8.581774290712838e-11 -9.402943080376125e-07 9.287222271028819e-10 3.996644224489188e-08 2.570826553923984e-08
4.782 0.9999999999978493 0.9998418102485356 0.999999999954447 5.252096284568726e-12 7.803676947487712e-13 1.1570054269435044e-13 6.086851391112966e-13 8.63432984638868e-11 -9.548830499391052e-07 9.57367884203625e-10 4.004125520137205e-08 2.5072136825091804e-08
4.792 0.9999999999977885 0.9998418106210494 0.9999999999533882 4.888018786894841e-12 8.249889571987441e-13 7.20674648314993e-14 8.922087571059793e-13 8.685237594855892e-11 -9.696806459797063e-07 9.587938331259656e-10 4.01168833590053e-08 2.499643905879164e-08
4.802 0.9999999999977293 0.9998418109993453 0.9999999999523537 4.3339170025450575e-12 8.70903020954015e-13 1.4373995326571665e-14 1.2921222942875558e-12 8.734509464401178e-11 -9.846898129944709e-07 9.339726600877954e-10 4.019336451214493e-08 2.5467802778315768e-08
4.812 0.9999999999976715 0.9998418113835059 0.999999999951359 3.590257108448849e-12 9.170513515149754e-13 -3.920626028359949e-14 1.8012982935015027e-12 8.78218646256362e-11 -9.999132985240185e-07 8.861544749504992e-10 4.0270702087962963e-08 2.635476966613306e-08
4.822 0.9999999999976165 0.999841811773616 0.9999999999504245 2.67394486057563e-12 9.613064184633127e-13 -6.888182499670041e-14 2.4011702173696245e-12 8.828307550564256e-11 -1.0153538813129663e-06 8.217370345862995e-10 4.034888303132649e-08 2.7444959514797302e-08
4.832 0.9999999999975642 0.9998418121697605 0.9999999999495728 1.6221555547236297e-12 1.0005108599070233e-12 -6.121001860958459e-14 3.056565253409828e-12 8.87285333888272e-11 -1.0310143714577367e-06 7.515227976533369e-10 4.042791873565348e-08 2.8496164258568353e-08
4.842 0.9999999999975154 0.9998418125720269 0.999999999948828 4.8766388272754e-13 1.0301635064895751e-12 -1.4082857411064826e-14 3.71594719465908e-12 8.915872020629152e-11 -1.0468976118040668e-06 6.911397473330245e-10 4.0507881871566674e-08 2.9286722238610862e-08
4.852 0.9999999999974702 0.9998418129805018 0.9999999999482114 -6.670439707483949e-13 1.0462361163921453e-12 6.240847467177031e-14 4.3167537651222885e-12 8.957379688670709e-11 -1.0630064764239934e-06 6.579888347577802e-10 4.058890984941717e-08 2.965794880257019e-08
4.862 0.9999999999974297 0.9998418133952744 0.9999999999477405 -1.7758916630647145e-12 1.0479058805096194e-12 1.4837295640485967e-13 4.796519877512724e-12 8.997417475419714e-11 -1.0793438721944418e-06 6.626370935336046e-10 4.067116701030322e-08 2.9544396927159965e-08
4.872 0.9999999999973948 0.9998418138164352 0.9999999999474264 -2.7739019070807315e-12 1.0393687473772111e-12 2.2034727239705124e-13 5.104775736890272e-12 9.035983613924065e-11 -1.0959127382655378e-06 7.008589165205275e-10 4.0754783152515625e-08 2.8986831078513918e-08
4.882 0.9999999999973657 0.9998418142440745 0.9999999999472736 -3.5997034043438833e-12 1.0309978038570207e-12 2.5767047737788205e-13 5.211229120864765e-12 9.073092811883455e-11 -1.1127160466109932e-06 7.568966399010108e-10 4.083980342008993e-08 2.8122795166527485e-08
4.892 0.9999999999973427 0.999841814678285 0.9999999999472772 -4.2000238443440055e-12 1.035366341822958e-12 2.486818214633731e-13 5.106392153084105e-12 9.108796943748099e-11 -1.1297568025530392e-06 8.136676558584297e-10 4.0926175139864964e-08 2.715283647100262e-08
4.902 0.9999999999973261 0.9998418151191595 0.9999999999474231 -4.534905195367902e-12 1.0624252329870254e-12 1.9583662422493154e-13 4.795641911091743e-12 9.14308633981859e-11 -1.147038044506614e-06 8.590565406217057e-10 4.101377562323549e-08 2.6287453793832384e-08
4.912 0.9999999999973151 0.9998418155667913 0.9999999999476926 -4.583774807698434e-12 1.1150000882616226e-12 1.1514338661686695e-13 4.291635101528278e-12 9.175998577125086e-11 -1.164562844314892e-06 8.869041759961303e-10 4.1102459348008466e-08 2.5690471928035007e-08
4.922 0.9999999999973088 0.9998418160212754 0.9999999999480664 -4.349658723196303e-12 1.1868957905717046e-12 3.0665468415050335e-14 3.6117921027411016e-12 9.207569061690042e-11 -1.1823343080288216e-06 8.956627800927132e-10 4.1192096142203544e-08 2.5442378506880998e-08
4.932 0.9999999999973063 0.9998418164827079 0.9999999999485254 -3.862023995200749e-12 1.2654534032301439e-12 -3.4966085919026785e-14 2.7820775872599694e-12 9.237797536814415e-11 -1.2003555751849675e-06 8.865886068930805e-10 4.1282583097220234e-08 2.5539215656532002e-08
4.942 0.9999999999973057 0.9998418169511851 0.9999999999490542 -3.174294693170559e-12 1.3371623101541694e-12 -6.900128567661296e-14 1.8442087468199554e-12 9.266713738347201e-11 -1.2186298205208819e-06 8.623320048619846e-10 4.137383293823551e-08 2.5918229971418297e-08
4.952 0.9999999999973067 0.9998418174268052 0.999999999949638 -2.360243050893706e-12 1.3929967413107241e-12 -7.273122925570383e-14 8.593731010478536e-13 9.294349151814947e-11 -1.2371602525517662e-06 8.264113516339599e-10 4.146575769008825e-08 2.648490600861316e-08
4.962 0.9999999999973085 0.9998418179096694 0.999999999950262 -1.5052798031935106e-12 1.4304387701697647e-12 -5.859402376443406e-14 -9.70505972692779e-14 9.320667805800815e-11 -1.2559501145835756e-06 7.836825506994422e-10 4.155826659766133e-08 2.712586627301305e-08
4.972 0.999999999997311 0.9998418183998773 0.9999999999509115 -6.973066492914835e-13 1.4536541453806108e-12 -4.238750152549468e-14 -9.517080078861952e-13 9.345732985849967e-11 -1.2750026852271158e-06 7.412808037383712e-10 4.165128385810659e-08 2.7714192353629414e-08
4.982 0.9999999999973129 0.9998418188975323 0.9999999999515737 -1.3364393728677246e-14 1.4692837922556376e-12 -3.365222292772156e-14 -1.6508402342410712e-12 9.369561276749648e-11 -1.2943212784656116e-06 7.086677579921719e-10 4.174477332913159e-08 2.812323065414092e-08
4.992 0.9999999999973153 0.9998418194027383 0.9999999999522432 4.925446166039626e-13 1.4838752416184366e-12 -3.145826441226402e-14 -2.172970903391226e-12 9.392158100609277e-11 -1.3139092437169346e-06 6.950540522183049e-10 4.183875003699526e-08 2.8255513681465063e-08


==> figures/planar_acoustic_pulse/data/farfield_inflow_and_outflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p rho u w+_right w-_right w+_left w-_left we_left we_right e_p e_rho e_u
0.002 1.000221610493242 1.0000000000070042 1.0053054836923412 2.0935473877086744e-10 1.0685459720287081e-13 4.128210183808639e-12 3.5096758293837524e-10 -2.248041843727877e-10 -1.0309661344213676e-10 1.4590736850729568e-08 1.952316999160819e-09 3.463014226114997e-07
0.012 1.0002216104705435 1.0000000004804313 1.0053054529494363 3.7615906225361845e-10 1.2330403245408089e-12 4.866960749114697e-11 1.7711174818110657e-10 -1.2432638433475902e-10 -1.2843271832394964e-10 1.8991023916041127e-08 1.0390778694304106e-08 4.933739800359534e-07
0.022 1.0002216104643789 1.0000000017353903 1.0053054095211957 9.008823794848884e-10 8.413760324071136e-12 2.692276260718793e-11 1.44506348901443e-10 -7.286022244671679e-11 -1.3570032608060865e-10 1.7922016362385525e-08 1.357235631326951e-08 5.238018796822956e-07
0.032 1.0002216104534956 1.000000003730212 1.0053053408330552 1.9106528034044387e-09 1.871763253195235e-11 -5.911463183699637e-11 6.568352623960762e-11 -4.620497831358655e-11 -1.32379272486732e-10 1.6350873871248486e-08 1.474218132747309e-08 4.941912005669301e-07
0.042 1.0002216104307076 1.0000000064018564 1.005305248618815 4.062991091446534e-09 3.3060019372588015e-11 -1.4355658764124974e-10 -8.978899294578706e-12 -3.237562840255342e-11 -1.2596893142419426e-10 1.5610911149555063e-08 1.6055243195608656e-08 4.67548233120674e-07
0.052 1.000221610380189 1.0000000096625934 1.0053051352782747 8.41805805309387e-09 5.352449064012621e-11 -1.0384845473074842e-10 -5.673657577692813e-11 -2.5167226945857753e-11 -1.193835904084412e-10 1.4142342456326887e-08 1.68638782701261e-08 4.519972979279492e-07
0.062 1.0002216102718808 1.0000000133997524 1.005305003379369 1.7053891016774022e-08 8.08256179489828e-11 5.47172388733067e-11 -7.50535483532067e-11 -2.1445774923762118e-11 -1.134911241804991e-10 1.251988199321106e-08 1.759425855253878e-08 4.288678021935125e-07
0.072 1.0002216100504169 1.0000000174720185 1.0053048551670956 3.37907587191043e-08 1.2173090388639417e-10 1.7744283423291783e-10 -6.85812056459564e-11 -1.9596125052949092e-11 -1.0846945271488356e-10 1.2266084811944946e-08 1.8938779866769156e-08 4.3212714531178474e-07
0.082 1.0002216096148269 1.0000000216994351 1.005304691906308 6.551045741509916e-08 1.765958276293004e-10 1.7077278296607144e-10 -5.066373000013746e-11 -1.8769408347139635e-11 -1.0430947529828548e-10 1.395894777646848e-08 2.0518577759627264e-08 4.6495911801003017e-07
0.092 1.0002216087800682 1.0000000258404476 1.0053045128609235 1.244500094873513e-07 2.411674731314756e-10 6.250997064178546e-11 -3.562546359126297e-11 -1.8512743033158594e-11 -1.0096405713006012e-10 1.475765641087344e-08 2.1019699683535156e-08 4.841621535418951e-07
0.102 1.0002216072148538 1.0000000295517761 1.0053043137246376 2.3133415687670733e-07 3.1686347391410464e-10 -6.456107607096675e-11 -2.7197492203951642e-11 -1.8577382525409686e-11 -9.838734888916549e-11 1.4128522098283928e-08 2.0462042035096236e-08 4.733950909761049e-07
0.112 1.0002216043427303 1.0000000323215723 1.0053040841719298 4.2061243807707704e-07 4.065148284667053e-10 -1.3692955595018317e-10 -2.1003326923281796e-11 -1.8824195129187796e-11 -9.653895599202169e-11 1.3875315994419529e-08 1.9900875150810885e-08 4.61261919902013e-07
0.122 1.000221599184828 1.0000000333602557 1.0053038040250954 7.484268202305353e-07 4.996951533052764e-10 -1.1937353880279725e-10 -1.6389694037522934e-11 -1.917468617230648e-11 -9.538168800181865e-11 1.3677339484995799e-08 1.9259043854116778e-08 4.5347840800399244e-07
0.132 1.0002215901158797 1.0000000314286275 1.0053034373755243 1.3039313665290144e-06 5.713230677709308e-10 -3.586156287870598e-11 -1.5632024837481458e-11 -1.9583163586386542e-11 -9.486982362950206e-11 1.256996800428145e-08 1.792257440115977e-08 4.3208063270196114e-07
0.142 1.0002215745052994 1.0000000245830327 1.005302924005622 2.2235592247246296e-06 6.035462087616867e-10 3.2713849933778436e-11 -1.689007767484923e-11 -2.0022757786015867e-11 -9.49282946325203e-11 1.1485396315637175e-08 1.6218717884625418e-08 4.0687933930910756e-07
0.152 1.000221548206291 1.0000000098111341 1.0053021672551283 3.710952494600141e-06 5.754975085416075e-10 3.179680697885249e-11 -1.732651334854199e-11 -2.0477448743392096e-11 -9.537718418911794e-11 1.1486988380121583e-08 1.493543583540389e-08 4.008341363101433e-07
0.162 1.0002215048335297 0.9999999825158596 1.0053010169281762 6.063303340761209e-06 4.484204493899023e-10 4.840748074153186e-12 -1.721630903920548e-11 -2.0938011904376665e-11 -9.576644042512407e-11 1.18482391234977e-08 1.417776910208142e-08 4.055546995326591e-07
0.172 1.000221434794814 0.999999935822913 1.0052992463880461 9.699046383716258e-06 1.8308971542996896e-10 1.933072606615723e-11 -1.6972237785945287e-11 -2.139814000183369e-11 -9.502430463011142e-11 1.2611871176948032e-08 1.3951001304557916e-08 4.175669002562646e-07
0.182 1.0002213240681361 0.9999998597058681 1.005296523585242 1.5187479182069997e-05 -2.523483267631431e-10 5.055415328059147e-11 -1.5721036094345295e-11 -2.1854811450177968e-11 -9.07766492717188e-11 1.4536076277633403e-08 1.4551422542046874e-08 4.5587494174728184e-07
0.192 1.0002211526942864 0.9999997399076546 1.0052923753105805 2.328169983194913e-05 -8.85517320325627e-10 2.110478269851376e-11 -1.3511697349404237e-11 -2.2304812981303995e-11 -7.802257636844379e-11 1.6773518013159915e-08 1.5695505905163e-08 5.113859918760042e-07
0.202 1.0002208929950387 0.9999995566657783 1.0052861449382853 3.49442122108033e-05 -1.739047765938868e-09 -6.342877333136353e-11 -1.1522651160003492e-11 -2.274692376644322e-11 -4.678717217118999e-11 1.8199873883744252e-08 1.6784924702196623e-08 5.532141636134998e-07
0.212 1.0002205076412225 0.9999992833302748 1.0052769465438123 5.1353553282418024e-05 -2.8368037777373755e-09 -1.2002706118698115e-10 -1.0824188707569484e-11 -2.3179983383173454e-11 2.169280857670004e-11 1.8553290667080755e-08 1.750818086552539e-08 5.668291380347232e-07
0.222 1.0002199477557645 0.9999988850067898 1.005263619638748 7.38899923071289e-05 -4.218504439902867e-09 -1.4434251901100683e-10 -1.1481010734790608e-11 -2.3603063753082502e-11 1.6081384644312344e-10 1.7765084519349173e-08 1.767757728700158e-08 5.4960186020478e-07
0.232 1.0002191512527432 0.9999983173686031 1.0052446891776585 0.00010409598248327145 -5.983113311762155e-09 -2.622602479017047e-10 -1.1453873383874579e-11 -2.4014874217891728e-11 4.27034174208812e-10 1.5516734404889068e-08 1.714819234818112e-08 4.958903943337656e-07
0.242 1.000218041702299 0.9999975258448214 1.0052183376603259 0.00014359623237799192 -8.362722483965851e-09 -5.845624728843923e-10 -8.186983271943521e-12 -2.441600237681484e-11 9.107235994934756e-10 1.2180565043534996e-08 1.6301381119091688e-08 4.1366608649982357e-07
0.252 1.0002165281460418 0.9999964454882169 1.0051823993439224 0.00019396575928111676 -1.1775435861098134e-08 -1.112199377976293e-09 -3.0414953967170794e-12 -2.4804783461392062e-11 1.747989896985094e-09 1.0283476073436022e-08 1.616738151049333e-08 3.570738013180153e-07
0.262 1.0002145063142096 0.9999950018451509 1.0051343871933724 0.00025655267425957965 -1.6866586678030626e-08 -1.8776099749555164e-09 -6.841496483423584e-13 -2.5181035721963022e-11 3.1305090910093556e-09 1.32777727361891e-08 1.7644028523998002e-08 4.08395012903398e-07
0.272 1.0002118615782916 0.9999931130658665 1.005071560537164 0.00033227260426308466 -2.4585975555762968e-08 -3.1185220984227667e-09 -1.925582044942768e-12 -2.5544455367336046e-11 5.3086606620856844e-09 1.9486912672627592e-08 2.0598008822664424e-08 5.561795160277188e-07
0.282 1.000208473835684 0.9999906933953037 1.0049910384681908 0.00042138716327778426 -3.621574186645589e-08 -5.205188324484978e-09 -1.7409107523768782e-12 -2.5894613267309626e-11 8.581155293967187e-09 2.5987037393688647e-08 2.408801335909345e-08 7.275037766927995e-07
0.292 1.0002042244081024 0.9999876581023205 1.0048899616511129 0.0005232821470144997 -5.3219627172159856e-08 -8.423445172323816e-09 2.4448795735691853e-12 -2.6230646850390752e-11 1.3263488436856403e-08 3.101035133868139e-08 2.699675069177796e-08 8.675412888428687e-07
0.302 1.00019900481128 0.999983929744851 1.0047657000293926 0.0006362811709571197 -7.695437687649564e-08 -1.2939989711666602e-08 5.137882921281911e-12 -2.6552721778991127e-11 1.9630716034238922e-08 3.3308027918337195e-08 2.8369159892538755e-08 9.381718599100452e-07
0.312 1.0001927268655424 0.9999794453913406 1.0046160946771463 0.0007575423427786325 -1.0835653725005161e-07 -1.897397879539207e-08 -5.556979718120013e-14 -2.6859906907473066e-11 2.7837574328276576e-08 3.214397327938992e-08 2.7660683372542064e-08 9.171212135345804e-07
0.322 1.0001853332336337 0.9999741641452012 1.0044397127930882 0.0008830720722586126 -1.4759653094268354e-07 -2.6851456446396613e-08 -1.0816067215437358e-11 -2.7152129183696906e-11 3.78283600618948e-08 2.7551074568530202e-08 2.498073089036763e-08 8.048647047058011e-07
0.332 1.0001768072569235 0.9999680741657129 1.0042360893281486 0.0010078697438407795 -1.9368004417541314e-07 -3.67732388432196e-08 -1.8699696883442494e-11 -2.7428875773352027e-11 4.925818491341505e-08 2.0707690076919535e-08 2.1330421872062392e-08 6.327992005822311e-07
0.342 1.000167180881209 0.9999611983223574 1.0040059259960201 0.001126208138713624 -2.4415515041869216e-07 -4.853582890939046e-08 -2.006832676299038e-11 -2.768975637522714e-11 6.145401913174883e-08 1.491204441707125e-08 1.8707429933277992e-08 4.813165283087801e-07
0.352 1.0001565394570862 0.9999535976158688 1.0037512171261014 0.0012320442298119042 -2.951617110985375e-07 -6.149654599920514e-08 -1.9592827116147057e-11 -2.793418182493287e-11 7.344285510511891e-08 1.595405093296603e-08 1.9164686407372637e-08 4.813565535665958e-07
0.362 1.000145022363504 0.9999453716167528 1.0034752748150533 0.0013195270180912115 -3.418938215722272e-07 -7.47363952906176e-08 -2.208997324446085e-11 -2.816244740355302e-11 8.406011653251169e-08 2.2752897619269132e-08 2.2428831601856502e-08 6.349582789051241e-07
0.372 1.0001328188513088 0.9999366554923587 1.0031826363411092 0.0013835374047443223 -3.793402811395423e-07 -8.71696626969832e-08 -2.4815354959482385e-11 -2.837360331143117e-11 9.212690525060466e-08 2.9891350004768966e-08 2.6404198954920192e-08 8.148686115619865e-07
0.382 1.000120159153875 0.999927613657602 1.0028788529478037 0.0014201846037099428 -4.0312057226182316e-07 -9.752973476405261e-08 -2.071585808601572e-11 -2.8567678683763778e-11 9.666008864254042e-08 3.486399627308591e-08 2.940878089867225e-08 9.439294349003825e-07
0.392 1.000107301554864 0.9999184305427202 1.0025701756612728 0.0014271947056985735 -4.1027873887877134e-07 -1.0440538079670613e-07 -7.833191026035624e-12 -2.8744486187146997e-11 9.706420635054766e-08 3.682207085202638e-08 3.066890324315723e-08 9.9416154635549e-07
0.402 1.0000945166196515 0.999909299339096 1.002263167649675 0.0014041423431338657 -3.998834235804123e-07 -1.0646436200449169e-07 7.518417093611512e-12 -2.8902953010083187e-11 9.32541697152316e-08 3.587942967248919e-08 3.016355184442546e-08 9.68405917231247e-07
0.412 1.0000820701785516 0.9999004098556499 1.0019642832349733 0.0013524914471063844 -3.7324010148494385e-07 -1.0277350735106763e-07 1.7330563305627806e-11 -2.9044102233704072e-11 8.567408200546916e-08 3.283546929549178e-08 2.8409459533283967e-08 8.894002143690278e-07
0.422 1.000070206853945 0.9998919367634066 1.0016794595357141 0.0012754358560561666 -3.3360247938937286e-07 -9.301709248661498e-08 1.9553738086052154e-11 -2.916642572277842e-11 7.52067721876753e-08 2.8877751549371672e-08 2.6195990456295234e-08 7.887958429892858e-07
0.432 1.0000591358502984 0.9998840294537111 1.0014137650270973 0.001177565213842653 -2.8547705876941377e-07 -7.752169267958241e-08 1.8063495774477648e-11 -2.927043141385041e-11 6.300043709263236e-08 2.5349964336477096e-08 2.434063625567051e-08 7.001525619176136e-07
0.442 1.0000490203553405 0.999876804471637 1.0011711395009724 0.0010644101742067484 -2.3376884731011155e-07 -5.714712693627742e-08 1.657046008614864e-11 -2.9355770172965983e-11 5.026024265778721e-08 2.3444443396076385e-08 2.3434743858871988e-08 6.519520279840947e-07
0.452 1.0000399713515111 0.9998703410950154 1.0009542452661675 0.0009419314018200655 -1.830022370177926e-07 -3.314155752683463e-08 1.47290388831103e-11 -2.942217513012057e-11 3.805677619888629e-08 2.348705345470582e-08 2.354820075322369e-08 6.512583432269246e-07
0.462 1.0000320460606105 0.9998646802191162 1.0007644341725057 0.0008160138013558274 -1.3674759644872017e-07 -6.997634932791205e-09 1.0289134910165364e-11 -2.947023340872103e-11 2.7191278304430945e-08 2.463672575157202e-08 2.4225068759031523e-08 6.774717501720962e-07
0.472 1.0000252507184986 0.9998598263319741 1.0006018214500643 0.0006920203216399487 -9.730972242544623e-08 1.971020690982986e-08 3.208823144148506e-12 -2.949844871299024e-11 1.8136484681713166e-08 2.5749362691660507e-08 2.488543810716504e-08 7.038343061474075e-07
0.482 1.0000195469293314 0.9998557520456995 1.0004654462821256 0.0005744493707347848 -6.563273778632693e-08 4.5518910757709706e-08 -3.648208151435944e-12 -2.950797854755522e-11 1.1045771828717802e-08 2.6211502901720554e-08 2.520685651852107e-08 7.164592657750418e-07
0.492 1.000014860523232 0.9998524044180632 1.0003534914774204 0.00046672235682960247 -4.176955143062702e-08 6.926094558633027e-08 -7.358492402081601e-12 -2.9498139870013065e-11 5.824186063486785e-09 2.599277420373921e-08 2.5172727424685593e-08 7.136531574031982e-07
0.502 1.000011091713231 0.9998497122031146 1.000263532153649 0.00037110562283846585 -2.478991561061966e-08 9.01703837569344e-08 -7.428316133684836e-12 -2.9468786476444426e-11 2.220480005004829e-09 2.5338584051113994e-08 2.4915308738494014e-08 6.985079696174163e-07
0.512 1.0000081253950823 0.9998475932055098 1.0001927853454917 0.0002887518444642644 -1.3454105875963334e-08 1.0787498661263022e-07 -5.451004914361248e-12 -2.942028891404506e-11 -9.397473734502423e-11 2.4539767445434684e-08 2.4587381392877316e-08 6.746601634115306e-07
0.522 1.0000058406275805 0.999845961052358 1.00013833765551 0.00021983449163649033 -6.417611313647239e-09 1.22308321498549e-07 -3.141162045551961e-12 -2.9352357007759e-11 -1.4526928939536085e-09 2.3834379460126192e-08 2.4310593167934887e-08 6.45842271849134e-07
0.532 1.0000041185979849 0.999844730883952 1.0000973349775444 0.00016374404644154355 -2.427011073531707e-09 1.336119117459612e-07 -1.1766918272238768e-12 -2.926498752473125e-11 -2.1493419334391507e-09 2.337524926455439e-08 2.4160956434903878e-08 6.164592674556975e-07
0.542 1.0000028486663535 0.9998438236729357 1.0000671253249733 0.00011931299113605365 -4.3551089463077753e-10 1.4206516224938074e-07 4.4188260650138154e-13 -2.9158228720580216e-11 -2.416999437955174e-09 2.3193400408988988e-08 2.4150476148537366e-08 5.908573024606917e-07
0.552 1.0000019323735196 0.9998431690890366 1.0000453526711046 8.503865464850746e-05 3.5342091387025166e-10 1.4802728776410976e-07 1.6452754170082335e-12 -2.903170063920681e-11 -2.4255428123932537e-09 2.3201445612716546e-08 2.4230567037152623e-08 5.719698994972118e-07
0.562 1.0000012855479397 0.9998427070055994 1.0000300054861528 5.927975105036246e-05 4.960605533944045e-10 1.5186858070190865e-07 2.2447455487064527e-12 -2.8886205839893063e-11 -2.2898537710911178e-09 2.32774555655123e-08 2.4337644044968283e-08 5.606586459697146e-07
0.572 1.0000008388204469 0.9998423878684948 1.0000194275892964 4.041222932215776e-05 3.490603883366816e-10 1.5390688364188183e-07 2.385159391129232e-12 -2.8721537868355903e-11 -2.082447717989595e-09 2.333609352529424e-08 2.4430692566605382e-08 5.560402625644119e-07
0.582 1.0000005369413443 0.9998421722091196 1.0000123008107702 2.6939414394878713e-05 1.1961613974993078e-10 1.543852135984853e-07 2.618977263297396e-12 -2.8537633457904077e-11 -1.8461684337191096e-09 2.3346116803684868e-08 2.4497465679782414e-08 5.561370195904267e-07
0.592 1.0000003373066437 0.9998420295921304 1.000007609154787 1.755821207421712e-05 -8.769291589924254e-11 1.5349506437520487e-07 3.3297178052965013e-12 -2.833442499406258e-11 -1.604697659018867e-09 2.331383254709014e-08 2.4542258692820556e-08 5.583754763421099e-07
0.602 1.0000002080633414 0.9998419372622279 1.0000045932171135 1.1187532168988663e-05 -2.323557450020593e-10 1.5140944416287093e-07 4.208874611641336e-12 -2.8113109003690597e-11 -1.3702111365598804e-09 2.325893146009524e-08 2.4574112941335956e-08 5.603994297466629e-07
0.612 1.0000001260953284 0.9998418787055069 1.000002701958025 6.967787909574046e-06 -3.091114668350108e-10 1.4829316789353962e-07 4.5079570416000334e-12 -2.787249224400014e-11 -1.148426884379631e-09 2.3199443456982852e-08 2.4603115063981635e-08 5.609059701375039e-07
0.622 1.0000000751061495 0.9998418422799 1.000001546902692 4.241330257487434e-06 -3.2909896449342484e-10 1.4429486348927465e-07 3.8505518569940256e-12 -2.7613938127140504e-11 -9.416642536975035e-10 2.3146051551255624e-08 2.463908904609096e-08 5.598097372978076e-07
0.632 1.0000000439288659 0.9998418200078075 1.0000008618178722 2.522775577143316e-06 -3.0942230913188894e-10 1.3954377264633803e-07 2.6941601416577224e-12 -2.7336938885994727e-11 -7.50562771007229e-10 2.310626839060642e-08 2.469056984296935e-08 5.577488893703662e-07
0.642 1.0000000251219296 0.9998418065730187 1.000000469238729 1.4659857296776584e-06 -2.677577926367991e-10 1.3415774778361793e-07 1.9570164025260452e-12 -2.7042257244756176e-11 -5.749851741506455e-10 2.3083996693531415e-08 2.476106781395154e-08 5.554695290468252e-07
0.652 1.0000000138599288 0.9998417985282748 1.0000002540400004 8.321165259850224e-07 -2.189332081282617e-10 1.282501271023263e-07 2.2354858454836506e-12 -2.6729932274797594e-11 -4.1446226641661695e-10 2.307443930856295e-08 2.4846804793353013e-08 5.535057466961484e-07
0.662 1.0000000070967385 0.9998417936974342 1.0000001435043249 4.6138644371420944e-07 -1.7264024554662552e-10 1.2192893896588675e-07 3.357541663439871e-12 -2.6400229148420575e-11 -2.683960415740376e-10 2.3070210817760086e-08 2.4942390719061616e-08 5.520959941099001e-07
0.672 1.0000000029605927 0.9998417907433103 1.0000000929162152 2.4996131976659416e-07 -1.3302888687587564e-10 1.152959934414666e-07 4.559644644662825e-12 -2.6053631468311818e-11 -1.3615090557134755e-10 2.306793133394518e-08 2.5045118998994733e-08 5.512332987694334e-07
0.682 1.0000000003328324 0.9998417888667338 1.0000000755315412 1.322773632991124e-07 -1.0040855630722427e-10 1.0845084840361095e-07 5.054471064283103e-12 -2.569047914303621e-11 -1.7087592741941197e-11 2.306663370179338e-08 2.5152063250713692e-08 5.507772072105653e-07
0.692 0.999999998563472 0.9998417876033524 1.0000000758055902 6.822362698684919e-08 -7.380203913105214e-11 1.0149230306863838e-07 4.59878691967846e-12 -2.53110582506217e-11 8.942022335513869e-11 2.3066517786301865e-08 2.5256563761118586e-08 5.505433214505693e-07
0.702 0.9999999972844921 0.9998417866902501 1.0000000849461552 3.41226669091779e-08 -5.2631863140327416e-11 9.451118735450361e-08 3.706755896756196e-12 -2.4915451667713035e-11 1.8398367625790514e-10 2.3067957103563074e-08 2.5347875898889975e-08 5.503909209317153e-07
0.712 0.9999999962914884 0.9998417859813942 1.0000000980902242 1.6475623243099455e-08 -3.683424555721331e-11 8.758194061990068e-08 3.273886225292396e-12 -2.450456422075688e-11 2.671948612592332e-10 2.3069913445795087e-08 2.5414534300324174e-08 5.502641756545686e-07
0.722 0.9999999954721925 0.9998417853965745 1.000000112595432 7.743897102942693e-09 -2.6084693256266848e-11 8.076404088296643e-08 3.785608244911006e-12 -2.407876258747752e-11 3.3962908628398005e-10 2.3071038371952345e-08 2.54497547373772e-08 5.501559189164583e-07
0.732 0.9999999947656566 0.9998417848922448 1.0000001270642396 3.69641286297912e-09 -1.9302106659867838e-11 7.41110167753559e-08 4.798351730074795e-12 -2.363834084612098e-11 4.018432825866914e-10 2.3071153682753903e-08 2.54536734617305e-08 5.500664433692434e-07
0.742 0.9999999941397733 0.999841784445461 1.0000001408076724 1.922387186811222e-09 -1.4968484734867507e-11 6.767471776628284e-08 5.3063174874817355e-12 -2.318346487412062e-11 4.543768958177888e-10 2.3070776271751532e-08 2.5430967743843966e-08 5.499882278634497e-07
0.752 0.9999999935785715 0.9998417840448103 1.0000001535415388 1.089212305085085e-09 -1.1855989005517491e-11 6.15005860966948e-08 4.738808584653789e-12 -2.2715360989363557e-11 4.977535121559385e-10 2.307029360915732e-08 2.538843286502453e-08 5.499095044167199e-07
0.762 0.9999999930744166 0.9998417836848359 1.0000001651966524 5.628972440434208e-10 -9.424925095268896e-12 5.562277948924978e-08 3.5700604691194435e-12 -2.2234105779303433e-11 5.324785530155053e-10 2.3069928521490972e-08 2.5336091227705447e-08 5.498287957992536e-07
0.772 0.9999999926230101 0.999841783362466 1.000000175795318 1.4568080129295004e-10 -7.612988560833163e-12 5.006663090813052e-08 2.8729112976414787e-12 -2.1740190541022518e-11 5.590419648868935e-10 2.3069982344875005e-08 2.5289500503498853e-08 5.497568743854182e-07
0.782 0.9999999922205577 0.9998417830749922 1.000000185381359 -1.5140599170925117e-10 -6.368026524580775e-12 4.485381813195555e-08 3.2836865842694027e-12 -2.1234206841452304e-11 5.779170972662586e-10 2.3070521105295676e-08 2.526815519420789e-08 5.497053537739869e-07
0.792 0.9999999918627533 0.9998417828193422 1.0000001939946161 -2.8235643094190923e-10 -5.4349132781637035e-12 4.0002013985908615e-08 4.45141545507745e-12 -2.071662080270832e-11 5.895618368908129e-10 2.3071035450550374e-08 2.528946612960209e-08 5.496843813454737e-07
0.802 0.9999999915449773 0.9998417825922223 1.0000002016731584 -2.5382299043109235e-10 -4.524620526400216e-12 3.552009520455834e-08 5.441917837237218e-12 -2.0188216572670878e-11 5.94418936593859e-10 2.307101016711311e-08 2.5363524817569537e-08 5.497026875213572e-07
0.812 0.9999999912629215 0.9998417823905629 1.0000002084641006 -1.299676200853529e-10 -3.580375120505733e-12 3.1406708753406886e-08 5.572498997870068e-12 -1.964944649011731e-11 5.929152478132713e-10 2.3070499096870573e-08 2.5492531546105704e-08 5.49757434304412e-07
0.822 0.9999999910130104 0.9998417822118196 1.000000214430035 7.641471689329643e-12 -2.8128337047993503e-12 2.765413071261432e-08 4.879399234575275e-12 -1.9101146545107904e-11 5.854630371784423e-10 2.30699425123334e-08 2.5673057770446597e-08 5.498328368444622e-07
0.832 0.9999999907923954 0.9998417820539685 1.0000002196469655 1.0120309445588967e-10 -2.464524185384602e-12 2.4251159113825973e-08 3.9521668564654144e-12 -1.8543232513009667e-11 5.724602290789835e-10 2.306978948589436e-08 2.5897005090864118e-08 5.499129091222425e-07
0.842 0.9999999905986778 0.9998417819153068 1.0000002241960642 1.3352115417608817e-10 -2.53249294300816e-12 2.1181285506522057e-08 3.434697408410364e-12 -1.7977003643618837e-11 5.542898028455582e-10 2.307026003905459e-08 2.6150622791208737e-08 5.499870864802443e-07
0.852 0.9999999904296231 0.9998417817942497 1.0000002281543647 1.1949950095808566e-10 -2.709723667924135e-12 1.842099987054928e-08 3.590707484666747e-12 -1.7402942722892636e-11 5.313205910447061e-10 2.3071240561069938e-08 2.6415082481009823e-08 5.500503279649684e-07
0.862 0.9999999902830076 0.9998417816892194 1.000000231589008 8.605129549139548e-11 -2.6137562236921158e-12 1.59436821576126e-08 4.15900759733066e-12 -1.6821371937051675e-11 5.039080626519883e-10 2.3072326666566713e-08 2.6670760515605063e-08 5.501057146318843e-07
0.872 0.9999999901565977 0.99984178159863 1.0000002345567203 5.505860918379376e-11 -2.1150587557730447e-12 1.3725902688864763e-08 4.570553529260331e-12 -1.6233371829682643e-11 4.723932647457847e-10 2.307311930649902e-08 2.6902587072193035e-08 5.50155876240721e-07
0.882 0.9999999900481995 0.9998417815209226 1.0000002371066057 3.630523921192144e-11 -1.4680988157927745e-12 1.1748487052669195e-08 4.411577607916048e-12 -1.563940677727231e-11 4.37103766772742e-10 2.307354386534375e-08 2.710220285843809e-08 5.501963634584851e-07
0.892 0.9999999899557487 0.9998417814546304 1.0000002392829133 2.920290797084029e-11 -1.0866280332729502e-12 9.991654201034975e-09 3.784460874166511e-12 -1.5040193326521723e-11 3.983545770906099e-10 2.3073685873762357e-08 2.7266160724086213e-08 5.502257948726192e-07
0.902 0.9999999898773938 0.999841781398436 1.0000002411260454 2.8456340755111964e-11 -1.1457381703055064e-12 8.431909847651628e-09 3.2103852637504573e-12 -1.4436183660983595e-11 3.564471172340325e-10 2.3073590506259552e-08 2.739357296138125e-08 5.50246726180039e-07
0.912 0.99999998981153 0.9998417813511971 1.0000002426725696 2.926264879730785e-11 -1.3960940452201535e-12 7.045926340546892e-09 3.12694422728327e-12 -1.3828199837586409e-11 3.116694861945342e-10 2.307330970989619e-08 2.7485983180477545e-08 5.502582396137158e-07
0.922 0.9999999897567505 0.9998417813119113 1.000000243955654 2.9685846831668244e-11 -1.3950389210334162e-12 5.816847593783531e-09 3.466290576385243e-12 -1.3217404090173086e-11 2.642981836412946e-10 2.3072682242287212e-08 2.7548447168007688e-08 5.502612764843518e-07
0.932 0.9999999897117647 0.9998417812796584 1.0000002450061145 2.99855272071755e-11 -9.447250500628937e-13 4.735351445183011e-09 3.737498325791287e-12 -1.2603791166325774e-11 2.145965429809397e-10 2.307157761994441e-08 2.758951179214314e-08 5.502578724219459e-07
0.942 0.9999999896753439 0.9998417812535608 1.000000245853265 3.051678744336072e-11 -3.018933933111343e-13 3.795560999438003e-09 3.5003728224201662e-12 -1.1988287351072248e-11 1.6281565327714092e-10 2.3070410724816617e-08 2.761899825218594e-08 5.502439056882653e-07
0.952 0.9999999896463119 0.9998417812327776 1.0000002465253524 3.0537826554613884e-11 4.655404686872674e-14 2.9931929381531695e-09 2.736239301536839e-12 -1.1371338639189878e-11 1.0919442443517829e-10 2.3069601459862945e-08 2.7644674454229642e-08 5.502163757160086e-07
0.962 0.9999999896235181 0.999841781216486 1.0000002470503224 2.9016956764572014e-11 -1.7042539419860465e-13 2.3297597506833177e-09 1.8058295531962783e-12 -1.0754234548383222e-11 5.396094665606037e-11 2.306917525063729e-08 2.767060919502747e-08 5.501751307880311e-07
0.972 0.9999999896057565 0.9998417812038235 1.0000002474574554 2.6193829831155082e-11 -7.54777672469451e-13 1.8172870015624012e-09 1.141716180600905e-12 -1.0136908158789649e-11 -2.669390374815327e-12 2.306912235807942e-08 2.7698046954922954e-08 5.501184021581665e-07
0.982 0.9999999895916649 0.9998417811938142 1.0000002477791647 2.3738869387057984e-11 -1.1953312956125184e-12 1.4759708634934256e-09 1.0014000046148335e-12 -9.520822138196043e-12 -6.049220074286916e-11 2.306936946565112e-08 2.772697238681145e-08 5.500517037936355e-07
0.992 0.9999999895796855 0.9998417811853443 1.0000002480517118 2.3080183979983395e-11 -1.0823661522123133e-12 1.3251389857846658e-09 1.4039389326215902e-12 -8.906075502096426e-12 -1.1931433822187229e-10 2.306975846433454e-08 2.775693341640422e-08 5.499859765881369e-07
1.002 0.9999999895681279 0.9998417811772033 1.0000002483143489 2.3800950840275328e-11 -4.372626228740831e-13 1.3747585270232733e-09 2.173731600538264e-12 -8.29365724293867e-12 -1.7895336170918387e-10 2.30702114837155e-08 2.778691815659839e-08 5.499249142382602e-07
1.012 0.9999999895552868 0.9998417811681728 1.0000002486072828 2.4017528269042943e-11 3.017873123175572e-13 1.6211759657748123e-09 3.0252912120595387e-12 -7.68396620298079e-12 -2.392382055540449e-10 2.3070541197642576e-08 2.781511406328491e-08 5.49868441721257e-07
1.022 0.9999999895395872 0.9998417811571245 1.00000024896856 2.2246895341967618e-11 6.160580532524081e-13 2.0421075948471914e-09 3.723386422421809e-12 -7.077839902710332e-12 -3.0000753353999454e-10 2.307047359983881e-08 2.7839784217022352e-08 5.49817416174631e-07
1.032 0.9999999895197749 0.9998417811431612 1.0000002494289517 1.8547295910813767e-11 3.0569973228551037e-13 2.5844818478143944e-09 4.268944454526731e-12 -6.476147844397725e-12 -3.6111111521685135e-10 2.306992882183989e-08 2.7860892145779918e-08 5.497694135049431e-07
1.042 0.9999999894952321 0.9998417811258409 1.000000250003749 1.3874450008189265e-11 -3.560424442519329e-13 3.1472425145490543e-09 4.923113282610486e-12 -5.879037322664768e-12 -4.224084453601094e-10 2.3068873875935765e-08 2.7880707815847394e-08 5.497198737523519e-07
1.052 0.9999999894664365 0.9998417811055033 1.000000250681668 8.96887940017358e-12 -8.342003147077517e-13 3.5690784516339023e-09 5.956809085450771e-12 -5.2875191453374684e-12 -4.837692170037887e-10 2.306711329093697e-08 2.7902700383591065e-08 5.496671539170224e-07
1.062 0.9999999894354844 0.9998417810836451 1.0000002514126058 4.4130294596407286e-12 -7.446744508420344e-13 3.628530458856437e-09 7.296175338232848e-12 -4.702128774995003e-12 -5.450722480798914e-10 2.306466970272243e-08 2.7929926792160276e-08 5.49614812324088e-07
1.072 0.9999999894065613 0.9998417810632557 1.0000002520964402 1.4667296920042638e-12 -1.4319648056338206e-13 3.0547735791475912e-09 8.409011532766199e-12 -4.123602570635124e-12 -6.062063242631906e-10 2.306223840392332e-08 2.796442286996182e-08 5.495724711589145e-07
1.082 0.9999999893862995 0.9998417810490722 1.0000002525744172 1.902904299375893e-12 5.32695253801006e-13 1.5433059136527232e-09 8.576233787943351e-12 -3.552129347741246e-12 -6.670691117547085e-10 2.3060752813317602e-08 2.800763642842388e-08 5.495526136645489e-07
1.092 0.9999999893839852 0.999841781047728 1.0000002526242828 6.426121235908861e-12 8.11312697361842e-13 -1.223871054595332e-09 7.320914641893905e-12 -2.9887629453036287e-12 -7.275671657014018e-10 2.3060275766593366e-08 2.8060675966043516e-08 5.495498651386779e-07
1.102 0.9999999894115608 0.9998417810677553 1.0000002519608022 1.3495472278111837e-11 5.427752693431038e-13 -5.547352916258604e-09 4.624427067055909e-12 -2.433867263170375e-12 -7.876164086590187e-10 2.3058554394042048e-08 2.8123248239712557e-08 5.495007690431342e-07
1.112 0.9999999894833022 0.9998417811193512 1.0000002502441483 2.0258965948307584e-11 -7.813782193177086e-15 -1.166408613362124e-08 8.062506756393762e-13 -1.8881226386670074e-12 -8.47140438745333e-10 2.3048596371564016e-08 2.819152448489995e-08 5.492357713950469e-07
1.122 0.9999999896150333 0.9998417812138205 1.0000002470985387 2.4744947722823367e-11 -3.8704673898326135e-13 -1.9690060509166055e-08 -3.711317171970406e-12 -1.3519583467372819e-12 -9.060715897731174e-10 2.3015609218681782e-08 2.8256668317263165e-08 5.484150256393815e-07
1.132 0.9999999898228419 0.9998417813626556 1.0000002421422025 2.678403868774792e-11 -3.094927210983317e-13 -2.9563345638019682e-08 -8.463718269850826e-12 -8.259798903466266e-13 -9.643501927162164e-10 2.2934454403107855e-08 2.83050414083361e-08 5.464548783961582e-07
1.142 0.9999999901213564 0.9998417815763069 1.0000002350277597 2.6694806923150407e-11 1.3161414029377805e-13 -4.099914592964729e-08 -1.280353168154723e-11 -3.1074830539472887e-13 -1.0219240996223244e-09 2.2768287949140378e-08 2.831921448489839e-08 5.424916684437627e-07
1.152 0.9999999905217446 0.9998417818627524 1.000000225489985 2.3643826246352772e-11 5.586582047578689e-13 -5.346611036659931e-08 -1.5795393833428976e-11 1.933865265045792e-13 -1.0787486245009315e-09 2.2469578431550786e-08 2.8279084476659875e-08 5.354052858500634e-07
1.162 0.9999999910296399 0.9998417822260163 1.0000002133955654 1.6065847380651072e-11 6.25951487512883e-13 -6.619376768919204e-08 -1.6377546057668646e-11 6.859929805724404e-13 -1.1347867291696098e-09 2.1984343296206942e-08 2.816374176218449e-08 5.239069821782132e-07
1.172 0.9999999916432903 0.999841782664847 1.0000001987870162 3.9025484222413245e-12 3.020525595271819e-13 -7.822276856416945e-08 -1.3775173591609822e-11 1.1664683306128722e-12 -1.190007768837925e-09 2.1259315863096536e-08 2.7955160962276868e-08 5.067129502292181e-07
1.182 0.9999999923523333 0.9998417831718412 1.0000001819111166 -1.0021238783040858e-11 -1.1283894546441896e-13 -8.850490059830261e-08 -7.933401316481894e-12 1.6343724052748514e-12 -1.2443886306405717e-09 2.0251855883431844e-08 2.7643942046784476e-08 4.827957891881491e-07
1.192 0.9999999931376078 0.9998417837333103 1.0000001632226647 -2.1365756718583345e-11 -2.4726104835794086e-13 -9.604531966441728e-08 2.7269333019814496e-13 2.08926299620713e-12 -1.2979123181413873e-09 1.8941378026725622e-08 2.7235343752247127e-08 4.516611521798928e-07
1.202 0.9999999939722936 0.9998417843300934 1.0000001433577586 -2.7194394571538895e-11 2.6355426257949745e-14 -1.0006164169518178e-07 9.158594284733422e-12 2.530891035678929e-12 -1.3505679187716557e-09 1.7339051066904387e-08 2.6752510208934332e-08 4.1358075059181154e-07
1.212 0.999999994824359 0.9998417849393074 1.00000012307674 -2.757637871578445e-11 4.881307956871037e-13 -1.0012394841810561e-07 1.6660440775022648e-11 2.9589527516873652e-12 -1.4023503799256826e-09 1.5492549498937667e-08 2.6234620050409503e-08 3.6970921536829454e-07
1.222 0.9999999956599922 0.9998417855367965 1.0000001031837742 -2.4583915409927685e-11 7.644884964787205e-13 -9.62415306973167e-08 2.0950943968923744e-11 3.3729117680066147e-12 -1.4532609905067142e-09 1.348417585839093e-08 2.5729622450126697e-08 3.2203476356389376e-07
1.232 0.9999999964474228 0.9998417860998641 1.0000000844359014 -2.0154068267298877e-11 6.442336819383776e-13 -8.887381291166639e-08 2.1034303700364745e-11 3.772769089981171e-12 -1.5033057089418374e-09 1.1422089872103863e-08 2.5283184941483402e-08 2.731582934097792e-07
1.242 0.999999997160473 0.9998417866098086 1.0000000674577982 -1.5065428337565115e-11 2.445972965855264e-13 -7.885937669065967e-08 1.706378788264185e-11 4.158103652620379e-12 -1.552496791708117e-09 9.425708273473068e-09 2.4927447135382188e-08 2.2593509536644492e-07
1.252 0.99999999778119 0.9998417870538048 1.0000000526781923 -9.580659214503252e-12 -1.0650961411118859e-13 -6.72752300196804e-08 1.0210380199256076e-11 4.5283879630098445e-12 -1.600850302576431e-09 7.607958512706096e-09 2.467428856145455e-08 1.8304033344173252e-07
1.262 0.9999999983011069 0.9998417874258029 1.0000000402995322 -4.440491061003078e-12 -1.5326909339413855e-13 -5.525589286089171e-08 2.1579401154459505e-12 4.8834585715126524e-12 -1.6483880403898294e-09 6.057811476258502e-09 2.4516129770242493e-08 1.4653713333255042e-07
1.272 0.9999999987209571 0.9998417877263278 1.0000000303049246 -8.998164264964841e-13 8.949284271931814e-14 -4.38134910668561e-08 -5.486310965063447e-12 5.223312081579039e-12 -1.6951355172031476e-09 4.825109920456383e-09 2.4433017437598724e-08 1.1754259431995658e-07
1.282 0.999999999049021 0.999841787961294 1.0000000224976855 1.17776513533697e-13 3.8030351011115925e-13 -3.3699823945541156e-08 -1.1566736199359143e-11 5.547523495738081e-12 -1.7411227619111633e-09 3.90988900701878e-09 2.4401540058576108e-08 9.607722838116933e-08
1.292 0.9999999992985781 0.9998417881401889 1.0000000165619045 -1.2837673179935124e-12 4.756089592808007e-13 -2.533758070204264e-08 -1.5446521088727626e-11 5.8558547019674194e-12 -1.7863834200705725e-09 3.2632811678137426e-09 2.440138704885036e-08 8.114619432714769e-08
1.302 0.9999999994850909 0.9998417882740588 1.000000012129264 -4.073794811043777e-12 3.278338434720036e-13 -1.8826079474699023e-08 -1.689795733760161e-11 6.148494099697359e-12 -1.8309553735170434e-09 2.8071393859878765e-09 2.44179573015475e-08 7.108049638886142e-08
1.312 0.9999999996237052 0.9998417883737232 1.0000000088384313 -6.957432329256411e-12 9.544789729487722e-14 -1.4006659885843323e-08 -1.5994122750638624e-11 6.425257769506375e-12 -1.87487987394116e-09 2.465392693506569e-09 2.4442067275024666e-08 6.406032483450748e-08
1.322 0.99999999972747 0.9998417884485047 1.0000000063775911 -9.015319302128692e-12 -1.688768318317639e-14 -1.0561207883387028e-08 -1.3069212542428334e-11 6.6860021969381046e-12 -1.9182011241469264e-09 2.1882938506049495e-09 2.446867138316269e-08 5.859779683886768e-08
1.332 0.9999999998064357 0.9998417885055835 1.0000000045062623 -9.978007336245498e-12 6.731281721687097e-14 -8.115506690039218e-09 -8.697131317039996e-12 6.9304941465359225e-12 -1.9609668566791587e-09 1.9589392051251052e-09 2.4495624166682875e-08 5.3831964216158563e-08
1.342 0.9999999998675654 0.9998417885499332 1.0000000030577838 -1.0131843775073138e-11 2.4931774772857083e-13 -6.3243903493140245e-09 -3.620641385062076e-12 7.159074612716514e-12 -2.003226935803068e-09 1.7843071771255956e-09 2.4522569378927186e-08 4.959914632751459e-08
1.352 0.9999999999152314 0.9998417885846785 1.0000000019276607 -9.977465581064257e-12 3.560619138183199e-13 -4.924736574723215e-09 1.3707487396659075e-12 7.37141606489571e-12 -2.0450341123091167e-09 1.674927523725724e-09 2.4549841690599015e-08 4.623899039047118e-08
1.362 0.9999999999520084 0.9998417886116582 1.000000001054748 -9.846692370579319e-12 2.906123044420753e-13 -3.7528567944033394e-09 5.571968570360142e-12 7.567576773356953e-12 -2.0864433942493923e-09 1.6227014271551664e-09 2.4577532582497944e-08 4.4163765623964914e-08
1.372 0.9999999999794735 0.9998417886319988 1.0000000004019651 -9.728256992557627e-12 1.0740033954868507e-13 -2.732595320064687e-09 8.467932148795403e-12 7.7477281581943e-12 -2.1275117741343646e-09 1.5975759938743687e-09 2.4605078729165337e-08 4.3414494548672215e-08
1.382 0.9999999999988286 0.9998417886465596 0.9999999999412822 -9.419710186924955e-12 -3.8205655998494874e-14 -1.8467909409853124e-09 9.791503393963034e-12 7.912102564282859e-12 -2.168298855915449e-09 1.566292416480853e-09 2.4631465515382434e-08 4.356247727939675e-08
1.392 1.0000000000112625 0.9998417886561893 0.9999999996449711 -8.825221553266941e-12 -2.1121543863426886e-14 -1.1057934191019864e-09 9.51707468658595e-12 8.060504802765591e-12 -2.208865195010805e-09 1.511338377206001e-09 2.4655769275258767e-08 4.399297386191032e-08
1.402 1.0000000000180749 0.999841788661817 0.9999999994826496 -8.089494704967107e-12 1.4588503694702528e-13 -5.229044420056229e-10 7.789600810854743e-12 8.193199200474726e-12 -2.2492727678151577e-09 1.4377137707352203e-09 2.4677661673927877e-08 4.4201976296579454e-08
1.412 1.000000000020638 0.9998417886644235 0.9999999994222094 -7.462609572032972e-12 3.183206079943767e-13 -1.0067461852969204e-10 4.831008942681123e-12 8.31019053057665e-12 -2.2895854953818055e-09 1.3686446849447561e-09 2.4697515783432874e-08 4.3908715981707683e-08
1.422 1.0000000000202856 0.999841788664961 0.9999999994324644 -7.0950010750650086e-12 3.3598793004303467e-13 1.7295318472355412e-10 9.01700698654611e-13 8.412087129229284e-12 -2.32986788884069e-09 1.3319801703820635e-09 2.4715988649772487e-08 4.30637575599699e-08
1.432 1.0000000000181932 0.9998417886642699 0.9999999994858733 -6.971665567576127e-12 1.6197715193880425e-13 3.2203381851258464e-10 -3.647689622854033e-12 8.498699410833098e-12 -2.370185585245589e-09 1.3416503223330017e-09 2.473337791578132e-08 4.1817788764103144e-08
1.442 1.0000000000152969 0.9998417886630193 0.999999999560394 -6.979562212540779e-12 -7.679679352268532e-14 3.7707598749208695e-10 -8.293506829646352e-12 8.57035459706282e-12 -2.410604785142294e-09 1.3863342275012298e-09 2.4749225513105005e-08 4.046774356767748e-08
1.452 1.0000000000122595 0.9998417886616829 0.9999999996401683 -6.978048019219106e-12 -1.8949354376398064e-13 3.6921631439767294e-10 -1.2349294795592851e-11 8.627583301845194e-12 -2.4511924023118516e-09 1.4357884895550078e-09 2.476249250478999e-08 3.9391547509078307e-08
1.462 1.0000000000094849 0.9998417886605493 0.9999999997151413 -6.836068907676884e-12 -8.308493764595806e-14 3.2574100383871326e-10 -1.5130378223036646e-11 8.670402566481107e-12 -2.4920161945982495e-09 1.4582141363146993e-09 2.4772261705702825e-08 3.8931911582049664e-08
1.472 1.0000000000071656 0.9998417886597564 0.9999999997800103 -6.506682582062987e-12 1.5282762913449064e-13 2.6763539638477673e-10 -1.6199260611958304e-11 8.698741656868911e-12 -2.5331435463732366e-09 1.4345521575523433e-09 2.477846004389533e-08 3.921335652493117e-08
1.482 1.000000000005344 0.9998417886593344 0.9999999998329413 -6.104985662261217e-12 3.180794028343246e-13 2.0904543385730153e-10 -1.5519819809995742e-11 8.713630164391968e-12 -2.5746423681281235e-09 1.3642519525922768e-09 2.478197075690828e-08 4.0029775901720736e-08
1.492 1.0000000000039742 0.9998417886592522 0.9999999998743545 -5.851114249528694e-12 2.707078204015288e-13 1.5799881896913654e-10 -1.3406428556517613e-11 8.715080274966505e-12 -2.61658013712939e-09 1.2650279482837136e-09 2.4784043892572435e-08 4.0931864034632724e-08
1.502 1.0000000000029698 0.9998417886594466 0.999999999905896 -5.851491421786644e-12 4.845331391174923e-14 1.1765861765681305e-10 -1.0316554909783402e-11 8.703635806217241e-12 -2.6590247813275107e-09 1.16977887360602e-09 2.478557394224603e-08 4.14266055181262e-08
1.512 1.0000000000022344 0.9998417886598503 0.9999999999295932 -5.937643109158816e-12 -1.645555716982198e-13 8.770335305060432e-11 -6.653412189750062e-12 8.679493788102087e-12 -2.7020435360283104e-09 1.116692833455095e-09 2.47868379097859e-08 4.1156398076827506e-08
1.522 1.000000000001684 0.9998417886604034 0.9999999999472403 -5.792390445308915e-12 -1.9734289788359646e-13 6.577358832155535e-11 -2.723757751553997e-12 8.643145363151366e-12 -2.7457032461180905e-09 1.1265742332357209e-09 2.4787770421497292e-08 4.003053097528209e-08
1.532 1.0000000000012574 0.9998417886610624 0.9999999999601124 -5.284423895140163e-12 -3.629386120147387e-14 4.897264981454195e-11 1.1597528295743696e-12 8.59507210578067e-12 -2.7900704143575085e-09 1.1857825511875694e-09 2.478841987511319e-08 3.8282127922867306e-08
1.542 1.0000000000009195 0.999841788661803 0.9999999999690365 -4.656126949807669e-12 1.6589734495169225e-13 3.517623920203135e-11 4.569762050183138e-12 8.535846144385276e-12 -2.8352111615711113e-09 1.2590078297591118e-09 2.478911840837708e-08 3.641459150926092e-08
1.552 1.0000000000006564 0.9998417886626156 0.9999999999746946 -4.329038607212857e-12 2.234944979597741e-13 2.3700926977820246e-11 6.9899240592533146e-12 8.465551969522145e-12 -2.8811901429613147e-09 1.3119486038143051e-09 2.4790195824517513e-08 3.504800195018825e-08
1.562 1.0000000000004636 0.9998417886634976 0.9999999999779092 -4.506394181549916e-12 7.560838153091263e-14 1.5047602443086185e-11 7.987132141263903e-12 8.385037800368654e-12 -2.9280722134516067e-09 1.3218312895645936e-09 2.4791645325101595e-08 3.466152826177552e-08
1.572 1.0000000000003324 0.9998417886644427 0.9999999999797126 -4.978746536458094e-12 -1.6589159066380723e-13 9.930945923868573e-12 7.414011315127945e-12 8.294561647468279e-12 -2.9759208842558595e-09 1.2805337527080285e-09 2.4793255076643e-08 3.530290713915769e-08
1.582 1.0000000000002471 0.9998417886654408 0.9999999999811633 -5.321637280770336e-12 -3.144308925099787e-13 8.261550248524524e-12 5.490224750013387e-12 8.194844814227489e-12 -3.0247986504491935e-09 1.1955035901783907e-09 2.47950959378917e-08 3.654164612838195e-08
1.592 1.0000000000001887 0.9998417886664788 0.9999999999830582 -5.268499328212602e-12 -2.621997905884106e-13 8.777298220887595e-12 2.701855148791464e-12 8.086336529037821e-12 -3.0747672444793433e-09 1.0883887523203308e-09 2.4797784492756033e-08 3.774573294615197e-08
1.602 1.0000000000001477 0.99984178866755 0.9999999999857317 -4.895210075489351e-12 -6.436534742609083e-14 9.55976050818718e-12 -4.1436000183702987e-13 7.969580813710234e-12 -3.125887455709792e-09 9.91655189360005e-10 2.4802192543408995e-08 3.8381967206469924e-08
1.612 1.0000000000001275 0.9998417886686576 0.9999999999890681 -4.483551894679896e-12 1.1358180689389944e-13 9.05235536315786e-12 -3.4647143439213964e-12 7.845119976720838e-12 -3.178217925451735e-09 9.40035454918164e-10 2.4808812439937415e-08 3.8160879546232745e-08
1.622 1.0000000000001408 0.9998417886698119 0.999999999992707 -4.248459998588792e-12 1.313561197558668e-13 6.867726902980798e-12 -6.260588886618168e-12 7.713422210896435e-12 -3.2318178006808696e-09 9.51219697277991e-10 2.4817272982475723e-08 3.7085847988449955e-08
1.632 1.0000000000002005 0.9998417886710218 0.9999999999963236 -4.195287579632885e-12 -1.934444706237548e-14 3.849504318066729e-12 -8.741770277579463e-12 7.575296051519038e-12 -3.2867441334218776e-09 1.0109614238926982e-09 2.4826405569454996e-08 3.544645868389263e-08
1.642 1.0000000000003064 0.9998417886722883 0.9999999999998163 -4.183566140946105e-12 -2.1680643573659672e-13 1.3832160666018731e-12 -1.0841028279478667e-11 7.430993109506748e-12 -3.3430522391799025e-09 1.0856973453837871e-09 2.4834833231790222e-08 3.37309032718186e-08
1.652 1.0000000000004448 0.9998417886736015 1.0000000000033102 -4.0803794380931985e-12 -3.097014702562653e-13 4.5370367304114147e-13 -1.2406049062072746e-11 7.281534266861292e-12 -3.4007976543413492e-09 1.143986984691726e-09 2.4841616472689183e-08 3.246684810624355e-08
1.662 1.0000000000005933 0.9998417886749473 1.0000000000070035 -3.857435948146526e-12 -2.343324493554484e-13 1.0746923821917937e-12 -1.3232566522185854e-11 7.127187939809509e-12 -3.460033549409613e-09 1.164764989387308e-09 2.4846516443671416e-08 3.2032924405327614e-08
1.672 1.000000000000733 0.9998417886763118 1.0000000000109688 -3.583725511401503e-12 -5.830459464547001e-14 2.415752887183215e-12 -1.3179853058025373e-11 6.968343759833457e-12 -3.5208123883762913e-09 1.1382540508239804e-09 2.484987204690399e-08 3.248492160182096e-08
1.682 1.0000000000008542 0.9998417886776889 1.000000000015062 -3.3591773784377864e-12 7.528913446017979e-14 3.4525135293687296e-12 -1.2271444286765317e-11 6.805972393655866e-12 -3.5831844425334714e-09 1.066537112856804e-09 2.4852339202012248e-08 3.351897948988481e-08
1.692 1.0000000000009561 0.9998417886790791 1.0000000000189875 -3.247773887731247e-12 5.944317482428356e-14 3.6284546260849574e-12 -1.069881625226207e-11 6.640696348650407e-12 -3.647200209486733e-09 9.63350119760153e-10 2.485467431696493e-08 3.465200704644413e-08
1.702 1.0000000000010443 0.999841788680487 1.0000000000224527 -3.2419226940305525e-12 -9.695615616510075e-14 3.0711202134008066e-12 -8.723229514603702e-12 6.473007824243965e-12 -3.7129081944766433e-09 8.533380033156419e-10 2.485764827206594e-08 3.5450452590968086e-08
1.712 1.0000000000011218 0.9998417886819149 1.0000000000252927 -3.263952972975025e-12 -2.7900753014603854e-13 2.287252975153598e-12 -6.55521955204168e-12 6.303474514836308e-12 -3.780355606713907e-09 7.706052985786511e-10 2.4862053265991703e-08 3.5633567786493826e-08
1.722 1.0000000000011864 0.9998417886833623 1.0000000000274818 -3.21466970186801e-12 -3.551917177065195e-13 1.6658558779763756e-12 -4.304299097897721e-12 6.1326188876133164e-12 -3.849588344878994e-09 7.472398377731145e-10 2.4868631928327772e-08 3.509341473772138e-08
1.732 1.000000000001234 0.9998417886848271 1.0000000000290563 -3.043123493883329e-12 -2.776301469266905e-13 1.220865745780507e-12 -2.0320378599346188e-12 5.9611999755304894e-12 -3.920651745332049e-09 7.885576525998414e-10 2.487785860432421e-08 3.3907493396442854e-08
1.742 1.0000000000012623 0.9998417886863081 1.0000000000300406 -2.7891912391391954e-12 -1.155999035813252e-13 7.43807080017332e-13 1.465192855710789e-13 5.789655232296596e-12 -3.993589172001286e-09 8.679946791875493e-10 2.4889710966691108e-08 3.2324825275947036e-08
1.752 1.0000000000012728 0.9998417886878072 1.0000000000304556 -2.5460505572841266e-12 4.814014006772084e-15 1.5974989881954576e-13 2.010698571326259e-12 5.618530715909574e-12 -4.068443544744202e-09 9.50895116328599e-10 2.4903603166263973e-08 3.071160891394511e-08
1.762 1.000000000001271 0.9998417886893302 1.0000000000303884 -2.3738671500739037e-12 5.374960753806322e-16 -2.9274648746016036e-13 3.285127374610749e-12 5.4488099012597355e-12 -4.14525634982925e-09 1.0105127866260979e-09 2.4918587577267353e-08 2.9480609509072663e-08
1.772 1.0000000000012625 0.9998417886908801 1.000000000030041 -2.24388492715217e-12 -1.0679190597080723e-13 -2.458487573090603e-13 3.764120218602494e-12 5.280508445209999e-12 -4.224068455674665e-09 1.0302821782106035e-09 2.4933825287589312e-08 2.897706893987095e-08
1.782 1.0000000000012503 0.9998417886924601 1.0000000000296985 -2.0853777048241044e-12 -2.179575708549232e-13 4.154493875280101e-13 3.417785249284339e-12 5.11462971949046e-12 -4.3049190255719794e-09 1.0036721726421264e-09 2.4949088153450228e-08 2.9308773050162745e-08
1.792 1.0000000000012366 0.9998417886940733 1.0000000000296205 -1.9027029146090654e-12 -2.4327702098744403e-13 1.3392107126382392e-12 2.4033609010397827e-12 4.95130396834235e-12 -4.387847084694683e-09 9.340274464918157e-10 2.4964907000167424e-08 3.0267350539757215e-08
1.802 1.0000000000012257 0.9998417886957236 1.0000000000299438 -1.863290016642334e-12 -1.7639765786080552e-13 1.891246467744879e-12 9.759801222110228e-13 4.791253972509722e-12 -4.472890315084759e-09 8.338660029204975e-10 2.498223225909739e-08 3.144876624635959e-08
1.812 1.0000000000012277 0.9998417886974186 1.0000000000306781 -2.2566085900904627e-12 -9.370963475660928e-14 1.6182819111298542e-12 -6.341053994192592e-13 4.634934631531498e-12 -4.56008573691007e-09 7.249847123076345e-10 2.5001912218417537e-08 3.244000971056326e-08
1.822 1.0000000000012572 0.9998417886991684 1.0000000000317961 -3.3321716740895234e-12 -8.256341718081357e-14 6.133007103211661e-13 -2.2969060950391534e-12 4.483111013074471e-12 -4.649469328954952e-09 6.386558236758571e-10 2.5024393895592935e-08 3.294023608114923e-08
1.832 1.0000000000013236 0.9998417887009826 1.0000000000333455 -5.110578028180824e-12 -1.6304631043779503e-13 -5.158033292346883e-13 -3.965096241199789e-12 4.33604015173604e-12 -4.741077003665095e-09 6.069081489382157e-10 2.5049745627329784e-08 3.281744937283659e-08
1.842 1.0000000000014317 0.9998417887028642 1.0000000000354818 -7.280212306423475e-12 -2.6982430670738616e-13 -1.0686450750405673e-12 -5.595111050421874e-12 4.194249455016005e-12 -4.834943356323436e-09 6.390246310994358e-10 2.5077794675446573e-08 3.2109032094601547e-08
1.852 1.0000000000015743 0.9998417887048092 1.0000000000383675 -9.227626363904174e-12 -3.089409598978864e-13 -7.43604299333556e-13 -7.0755123526067754e-12 4.058015292016015e-12 -4.9311028434622185e-09 7.133013939160254e-10 2.510814746701751e-08 3.097442819513497e-08
1.862 1.0000000000017375 0.9998417887068081 1.0000000000419975 -1.0185023597317585e-11 -2.3898790699259077e-13 1.6149105673782124e-13 -8.227673997803566e-12 3.928202979509705e-12 -5.029589266398937e-09 7.989539743824538e-10 2.5140090858631724e-08 2.9652487760519764e-08
1.872 1.0000000000019011 0.9998417887088478 1.0000000000460636 -9.448485310547165e-12 -1.0813634089918075e-13 9.807275001941639e-13 -8.88386084704157e-12 3.804627940979615e-12 -5.13043627501388e-09 8.715722111352884e-10 2.5172622767369563e-08 2.8445255493247226e-08
1.882 1.0000000000020466 0.9998417887109158 1.000000000049961 -6.617945435917037e-12 -1.6963264553913746e-14 1.1548200133319358e-12 -8.989268312316424e-12 3.688220015111282e-12 -5.233676541156423e-09 9.146950417046832e-10 2.5204804379112538e-08 2.7670812089246157e-08
1.892 1.0000000000021574 0.9998417887130011 1.0000000000529694 -1.7923893740186631e-12 -3.741909655481844e-14 6.025831560549393e-13 -8.645436393534116e-12 3.579162668355078e-12 -5.339342802474766e-09 9.189366843569763e-10 2.5236243825193513e-08 2.7550116715416887e-08
1.902 1.0000000000022218 0.9998417887150957 1.0000000000545153 4.350216095571909e-12 -1.554283950498338e-13 -2.638522979570562e-13 -8.05258161637174e-12 3.4775892950584956e-12 -5.447467869066445e-09 8.815813652847405e-10 2.526731597576112e-08 2.8094791498970917e-08
1.912 1.0000000000022302 0.9998417887171945 1.0000000000543852 1.064731217372876e-11 -2.829372018968507e-13 -8.669112754300248e-13 -7.380450358175573e-12 3.3839868772779995e-12 -5.5580841292641235e-09 8.069978449798796e-10 2.529897230371599e-08 2.908651410244269e-08
1.922 1.0000000000021838 0.9998417887192987 1.0000000000527833 1.571178826424358e-11 -3.2496113065252867e-13 -8.748731599820373e-13 -6.656827720283781e-12 3.298881583688811e-12 -5.671223695750907e-09 7.081273978460292e-10 2.5332332659156965e-08 3.0166485575843245e-08
1.932 1.0000000000020937 0.9998417887214167 1.0000000000502314 1.82771945584339e-11 -2.5164074911665537e-13 -3.993499129610763e-13 -5.760641124507253e-12 3.2222662612445874e-12 -5.7869190474554715e-09 6.077812278280101e-10 2.5368303098118023e-08 3.09823565607526e-08
1.942 1.000000000001979 0.9998417887235642 1.0000000000473839 1.7522275651432743e-11 -1.168389097339871e-13 1.4311484746498117e-13 -4.534552868916954e-12 3.1543503355544352e-12 -5.905202516723738e-09 5.367808421603458e-10 2.5407326057699784e-08 3.1307924335782555e-08
1.952 1.00000000000187 0.9998417887257629 1.00000000004488 1.3288929243651656e-11 -1.470484629251194e-14 3.7070927795376274e-13 -2.9410849976235354e-12 3.095467604709314e-12 -6.02610737780408e-09 5.219276507721774e-10 2.5449284184723258e-08 3.107664160683855e-08
1.962 1.0000000000017968 0.999841788728035 1.0000000000432585 6.160476352046881e-12 -9.921405033458497e-15 2.021381432750781e-13 -1.146650131001293e-12 3.045622408451146e-12 -6.149665757978956e-09 5.644119547094211e-10 2.5493580114383837e-08 3.0346551096885e-08
1.972 1.000000000001783 0.999841788730399 1.0000000000429219 -2.605763482065204e-12 -9.379341864366546e-14 -1.4177830695280975e-13 5.344375646305706e-13 3.005448407490331e-12 -6.275911008797728e-09 6.397376598836814e-10 2.553939473500446e-08 2.9259407617691956e-08
1.982 1.0000000000018392 0.9998417887328626 1.0000000000440838 -1.1294935559961524e-11 -1.978004573150164e-13 -3.6876383510034776e-13 1.8000006743201197e-12 2.9746060464989824e-12 -6.40487624170932e-09 7.203935717044848e-10 2.5586019625659726e-08 2.8021579064364905e-08
1.992 1.0000000000019589 0.9998417887354225 1.0000000000466813 -1.808858977465949e-11 -2.481786352342428e-13 -3.625950656277065e-13 2.511836638095706e-12 2.953283725135811e-12 -6.536596554508823e-09 7.870553966009263e-10 2.5633041541770646e-08 2.6886346319678408e-08
2.002 1.0000000000021207 0.9998417887380647 1.000000000050307 -2.150710011171792e-11 -2.1931363418628537e-13 -2.4279783898499327e-13 2.7332171594251236e-12 2.9417150978731277e-12 -6.67110545391956e-09 8.274879412472809e-10 2.5680233862047057e-08 2.611840008813503e-08
2.012 1.000000000002293 0.9998417887407671 1.0000000000542488 -2.0817254381077326e-11 -1.4559566572410575e-13 -2.105721545221326e-13 2.6333954030725747e-12 2.939853206738476e-12 -6.80843844388606e-09 8.339848598515871e-10 2.5727332445866317e-08 2.5926232504225476e-08
2.022 1.000000000002443 0.9998417887435075 1.0000000000576632 -1.625432894620979e-11 -8.846928802564118e-14 -3.400722446369069e-13 2.3441766236325528e-12 2.9478810648496012e-12 -6.94863123351715e-09 8.033972436176706e-10 2.5774066466268974e-08 2.6357748616109633e-08
2.032 1.0000000000025433 0.9998417887462668 1.000000000059836 -8.948763832339171e-12 -8.485759609853773e-14 -5.105935577150055e-13 1.8801718116648742e-12 2.9653637473749823e-12 -7.091720307302783e-09 7.390378843323764e-10 2.582052898111854e-08 2.72377219096996e-08
2.042 1.0000000000025775 0.9998417887490353 1.0000000000603977 -5.723251733648847e-13 -1.213067557235096e-13 -5.306924577182747e-13 1.1760144367638608e-12 2.992475201223253e-12 -7.237742829801018e-09 6.521229582396673e-10 2.586749717398137e-08 2.8243411382185172e-08
2.052 1.0000000000025457 0.9998417887518131 1.0000000000593994 7.164226471437463e-12 -1.4832524278113665e-13 -3.3088807797395676e-13 1.9723059234614162e-13 3.0293338477332826e-12 -7.386736899586691e-09 5.619570480421697e-10 2.5916249851993376e-08 2.905914491550965e-08
2.062 1.0000000000024598 0.9998417887546104 1.0000000000572191 1.295823803064165e-11 -1.258953145723971e-13 -4.0653962018150833e-14 -9.757469952296535e-13 3.0755633525856763e-12 -7.538741688111005e-09 4.945306371663125e-10 2.596790482859225e-08 2.947922091901782e-08
2.072 1.000000000002341 0.9998417887574433 1.0000000000543847 1.6154537361218173e-11 -5.794245077145803e-14 1.1774266663639156e-13 -2.15730332565629e-12 3.130911099334736e-12 -7.693797482460753e-09 4.739655005632738e-10 2.602280486040387e-08 2.9429918179856226e-08
2.082 1.0000000000022156 0.9998417887603309 1.0000000000514069 1.6725745558404534e-11 8.224549538691646e-15 2.1406327518248286e-14 -3.1504338259296465e-12 3.195651237583891e-12 -7.851944964382012e-09 5.042138703363503e-10 2.6080472072755095e-08 2.895012995448141e-08
2.092 1.0000000000021032 0.9998417887632897 1.000000000048704 1.5077323419787324e-11 1.974087773577701e-14 -2.4839123806550863e-13 -3.842643046827572e-12 3.2692505972436136e-12 -8.013226357263406e-09 5.66426228278369e-10 2.6140110309701037e-08 2.815228797462533e-08
2.102 1.0000000000020213 0.999841788766332 1.000000000046595 1.1806658048406289e-11 -3.812550232956172e-14 -4.762819811698412e-13 -4.2357468195562664e-12 3.351306933808059e-12 -8.177685442451086e-09 6.381860232798616e-10 2.620110075699195e-08 2.71810573945098e-08
2.112 1.0000000000019773 0.9998417887694647 1.0000000000453202 7.532630924995615e-12 -1.2863246761598545e-13 -4.944070522415068e-13 -4.397267394426624e-12 3.442002689912609e-12 -8.34536685809579e-09 7.03112410270089e-10 2.6263006156571784e-08 2.6206012515199046e-08
2.122 1.0000000000019753 0.9998417887726924 1.0000000000450324 2.8356043799116473e-12 -1.898555777598496e-13 -3.1495044966056175e-13 -4.387900990385269e-12 3.5406013944574243e-12 -8.516316199961971e-09 7.489311781545588e-10 2.6325219849845986e-08 2.5438436879326028e-08
2.132 1.000000000002013 0.999841788776014 1.0000000000457643 -1.7332511881860478e-12 -1.8144239273493183e-13 -1.0499877890117699e-13 -4.224466694134985e-12 3.647126791998783e-12 -8.690580358048807e-09 7.662917698936527e-10 2.6386847594279336e-08 2.509369459806598e-08
2.142 1.000000000002085 0.9998417887794273 1.0000000000473999 -5.643548336201848e-12 -1.1518502773225854e-13 -3.34820849149616e-14 -3.897627217607744e-12 3.76093169856109e-12 -8.868208524896021e-09 7.5031544700149e-10 2.644712309745179e-08 2.5280396137427055e-08
2.152 1.000000000002184 0.9998417887829272 1.0000000000496838 -8.420710535829398e-12 -4.2971110234439106e-14 -1.2810769424038686e-13 -3.410755715267518e-12 3.88193369237235e-12 -9.049250375733635e-09 7.020580803595692e-10 2.6505996589540852e-08 2.5919923755471923e-08
2.162 1.0000000000022966 0.9998417887865068 1.000000000052275 -9.717522402930867e-12 -1.572597556907154e-14 -2.652724267151977e-13 -2.7941706163407474e-12 4.009463863766741e-12 -9.233757202888136e-09 6.293971611100397e-10 2.656429767150239e-08 2.677459795883383e-08
2.172 1.0000000000024083 0.9998417887901566 1.000000000054808 -9.378751360791833e-12 -4.358185210588121e-14 -2.9295846160144064e-13 -2.0834745106585756e-12 4.142936570763896e-12 -9.421782408091572e-09 5.480334295272435e-10 2.6623278984912705e-08 2.7552545309062625e-08
2.182 1.0000000000025029 0.9998417887938656 1.0000000000569362 -7.460345605853216e-12 -9.064612319324557e-14 -1.7309891163662813e-13 -1.287119693047558e-12 4.282000907355628e-12 -9.613379974780643e-09 4.805471893701528e-10 2.6683929728838784e-08 2.8025218742604017e-08
2.192 1.0000000000025655 0.9998417887976253 1.0000000000583456 -4.206470848127403e-12 -1.0526443369063546e-13 -1.67997169358327e-14 -3.8480232863442276e-13 4.426544323150097e-12 -9.808606107398201e-09 4.488224213892489e-10 2.6746633088035552e-08 2.809730380425631e-08
2.202 1.0000000000025848 0.9998417888014288 1.000000000058766 -9.819601394873116e-15 -6.242494906217221e-14 1.8535474187494425e-14 6.36495230944891e-13 4.5755165824900166e-12 -1.000751811100252e-08 4.6035042991389316e-10 2.6811347659361015e-08 2.779378134652648e-08
2.212 1.000000000002554 0.9998417888052721 1.0000000000580052 4.62169909579267e-12 1.677152971466736e-14 -1.228244985872214e-13 1.73471820422224e-12 4.728682082191274e-12 -1.0210175572609843e-08 5.044559283825981e-10 2.6877943508071444e-08 2.719877045380894e-08
2.222 1.000000000002473 0.9998417888091569 1.000000000056002 9.101800247808233e-12 8.157613406196112e-14 -3.329769141068253e-13 2.7975121936951077e-12 4.885108855451641e-12 -1.0416639476083943e-08 5.641343175248215e-10 2.6946253487613604e-08 2.641443178994791e-08
2.232 1.0000000000023466 0.9998417888130888 1.0000000000528748 1.2827585049586445e-11 9.09041978396919e-14 -4.249421859613363e-13 3.675356797856525e-12 5.044581796993355e-12 -1.0626972990723647e-08 6.249083589439324e-10 2.7015854549942204e-08 2.5560095554924552e-08
2.242 1.0000000000021854 0.999841788817076 1.0000000000489215 1.527646757125406e-11 4.278313436597984e-14 -2.9363305020998914e-13 4.243687365350017e-12 5.206136399241747e-12 -1.0841240297715062e-08 6.755246194903654e-10 2.7085958089769407e-08 2.478571622070457e-08
2.252 1.0000000000020048 0.9998417888211312 1.000000000044559 1.6117595394053993e-11 -2.553705569554779e-14 -1.6344258721096e-14 4.451432839327274e-12 5.369527361398475e-12 -1.1059507501174409e-08 7.063777875801634e-10 2.7155639080369354e-08 2.4275006516272023e-08
2.262 1.000000000001822 0.9998417888252683 1.0000000000402298 1.5286744496348338e-11 -6.644187661592862e-14 2.0035214657209375e-13 4.330753334028931e-12 5.533519276190616e-12 -1.1281842846052788e-08 7.094343310663226e-10 2.7224249763073208e-08 2.4200734798184482e-08
2.272 1.0000000000016551 0.9998417888295017 1.0000000000363132 1.2987785665387025e-11 -5.676081062341695e-14 1.8504284990525007e-13 3.96811094555756e-12 5.697825818403944e-12 -1.1508316341567036e-08 6.80924131939273e-10 2.7291686060411792e-08 2.461271260865149e-08
2.282 1.000000000001519 0.9998417888338434 1.0000000000330849 9.621689918827117e-12 -1.2007690285755886e-14 -5.5744439591949927e-14 3.461475856179049e-12 5.861734085254529e-12 -1.1738999581383106e-08 6.245863537966737e-10 2.7358332022203846e-08 2.5362451256881e-08
2.292 1.0000000000014229 0.9998417888383028 1.000000000030719 5.679459676584851e-12 2.916313788621159e-14 -3.3638398986933376e-13 2.8889711556557204e-12 6.024478070890205e-12 -1.1973966690978146e-08 5.524832720362784e-10 2.7424799368348054e-08 2.6176963798296867e-08
2.302 1.0000000000013696 0.9998417888428819 1.000000000029305 1.6497567329310075e-12 3.4866050779851784e-14 -4.36176584883084e-13 2.2954058023156e-12 6.184981064603311e-12 -1.2213292967561797e-08 4.833593196971102e-10 2.7491710885973857e-08 2.6803094797076253e-08
2.312 1.0000000000013562 0.9998417888475821 1.000000000028856 -2.029168948294122e-12 4.4496103606171575e-15 -2.7122223675075956e-13 1.6971199894229596e-12 6.3429434515861015e-12 -1.2457056170738633e-08 4.384176807235727e-10 2.7559607620484215e-08 2.7093754484791272e-08
2.322 1.0000000000013771 0.9998417888523997 1.000000000029296 -4.985242665526198e-12 -3.339502225678478e-14 4.497245499951856e-14 1.0973899732336229e-12 6.497266810482449e-12 -1.2705335581833777e-08 4.308971331421635e-10 2.7628866411797974e-08 2.7023735275381653e-08
2.332 1.0000000000014233 0.9998417888573305 1.000000000030446 -6.9157504906850575e-12 -4.3215980982566195e-14 2.932395482500968e-13 5.084938843798539e-13 6.647353486095415e-12 -1.295821283048846e-08 4.563065969748574e-10 2.7699589586478368e-08 2.6659623218351092e-08
2.342 1.000000000001485 0.9998417888623704 1.0000000000320335 -7.61062662633356e-12 -9.641664220124385e-15 3.152801117073888e-13 -2.8381548106193527e-14 6.79232769977216e-12 -1.3215770742273319e-08 5.001138547986017e-10 2.777160427715878e-08 2.6095656341732134e-08
2.352 1.0000000000015516 0.9998417888675124 1.0000000000337237 -6.9976387941578e-12 5.1215249999698105e-14 1.2117083000335223e-13 -4.3993533245774526e-13 6.93120683540769e-12 -1.3478095103493477e-08 5.506391359914324e-10 2.7844647001444574e-08 2.540555484241217e-08
2.362 1.0000000000016116 0.9998417888727509 1.0000000000351816 -5.181930341248548e-12 1.0548389773776422e-13 -1.3553472254008666e-13 -6.47319908711572e-13 7.0637402075478454e-12 -1.3745274100725965e-08 5.99992060523736e-10 2.7918574620685534e-08 2.466282922403207e-08
2.372 1.0000000000016531 0.9998417888780792 1.0000000000361307 -2.449094444598085e-12 1.2729718180021186e-13 -2.805147087713403e-13 -6.123189388445021e-13 7.188548183406578e-12 -1.401739657035693e-08 6.400708247484767e-10 2.7993368995462603e-08 2.399292447557636e-08
2.382 1.0000000000016664 0.9998417888834927 1.0000000000363922 7.8830731801047e-13 1.1730171150308958e-13 -2.3614509537191635e-13 -3.723746823656926e-13 7.304881071259564e-12 -1.4294554301698124e-08 6.62007882454954e-10 2.8068912292174387e-08 2.357203486827362e-08
2.392 1.0000000000016467 0.9998417888889893 1.0000000000359022 4.0931230972617684e-12 9.898455613114201e-14 -5.3881950293186336e-14 -3.191459574657402e-14 7.41219370808412e-12 -1.457684130084175e-08 6.584902947724213e-10 2.8144792773615547e-08 2.3551467815455874e-08
2.402 1.0000000000015932 0.9998417888945715 1.0000000000346942 7.10583923501204e-12 9.678646168575719e-14 1.4570162053344462e-13 2.985743489251126e-13 7.509435300623057e-12 -1.4864352761947238e-08 6.264219936649414e-10 2.8220439268180575e-08 2.395817498348256e-08
2.412 1.000000000001511 0.9998417889002447 1.0000000000328626 9.601309987299318e-12 1.1456548872628663e-13 2.6108398877633505e-13 5.76672046440313e-13 7.595997337985366e-12 -1.515718661125006e-08 5.695165880174753e-10 2.8295559717736835e-08 2.4646196626116995e-08
2.422 1.0000000000014058 0.9998417889060147 1.0000000000305187 1.1475057813763774e-11 1.3162941255570767e-13 2.624409317074658e-13 8.614925855597256e-13 7.670759021341444e-12 -1.5455442864489215e-08 4.999435087572793e-10 2.837046538090446e-08 2.5358288883639002e-08
2.432 1.0000000000012839 0.9998417889118891 1.0000000000277636 1.2681507531345049e-11 1.2133704633603218e-13 1.8431094651763605e-13 1.2713839897707296e-12 7.732906687850694e-12 -1.5759223949082018e-08 4.36828967216925e-10 2.8445894654301447e-08 2.5862319664599864e-08
2.442 1.0000000000011506 0.9998417889178741 1.0000000000246894 1.318070015149662e-11 7.470033577998305e-14 8.632468667363996e-14 1.89245675096339e-12 7.781812493626419e-12 -1.606863361865028e-08 4.000506377500569e-10 2.8522457175820398e-08 2.6045466340382498e-08
2.452 1.0000000000010114 0.9998417889239748 1.000000000021404 1.2931039901878343e-11 1.2595476405821637e-14 1.7208919432138113e-14 2.7030866551409574e-12 7.816595179262673e-12 -1.638377859726572e-08 3.9970158273666335e-10 2.8600229960658018e-08 2.5911165273895312e-08
2.462 1.0000000000008702 0.9998417889301979 1.0000000000180498 1.1933597588669216e-11 -2.809339261226589e-14 -6.964269996676741e-16 3.5733969457551086e-12 7.83645314430863e-12 -1.670476683623324e-08 4.2988017462320007e-10 2.8678878363436786e-08 2.5526960205256314e-08
2.472 1.0000000000007343 0.9998417889365501 1.000000000014802 1.0284712205843703e-11 -2.029916816244709e-14 2.9309471798806287e-14 4.340872743295138e-12 7.840467115251556e-12 -1.7031708658115274e-08 4.765015649376648e-10 2.8758140751658196e-08 2.4978914890459328e-08
2.482 1.0000000000006088 0.9998417889430378 1.0000000000118323 8.182787055336114e-12 3.264983682164726e-14 8.460254743715911e-14 4.902637335902394e-12 7.828025537881422e-12 -1.7364717629806434e-08 5.275880684666832e-10 2.8838155413735383e-08 2.434831576389129e-08
2.492 1.0000000000004978 0.9998417889496669 1.0000000000092675 5.872274522242858e-12 9.968407161418565e-14 1.3352890597597472e-13 5.253170981883119e-12 7.798262211108234e-12 -1.7703908658952313e-08 5.747166863224868e-10 2.8919272370943246e-08 2.3719804584782597e-08
2.502 1.000000000000405 0.999841788956442 1.0000000000071627 3.565324042196362e-12 1.4496243984870666e-13 1.5166348266279982e-13 5.444831051492161e-12 7.750499195104722e-12 -1.8049398720927575e-08 6.099511597597873e-10 2.9001537587152445e-08 2.321338511350246e-08
2.512 1.0000000000003304 0.9998417889633671 1.0000000000055178 1.3991121049627017e-12 1.5260450991581638e-13 1.3673500907333003e-13 5.5117874148023785e-12 7.683806944917523e-12 -1.8401307354846344e-08 6.249282007285832e-10 2.9084405153272433e-08 2.298199270260897e-08
2.522 1.0000000000002747 0.9998417889704443 1.0000000000043097 -5.389938183958115e-13 1.3463022892420413e-13 1.1260759008619481e-13 5.429561434802908e-12 7.597660138123205e-12 -1.8759755899101487e-08 6.134574849173297e-10 2.9167008612101456e-08 2.3132489542793948e-08
2.532 1.0000000000002374 0.9998417889776757 1.000000000003515 -2.1454968244409886e-12 1.1804143539293858e-13 1.122410539630996e-13 5.1460054676740386e-12 7.491098448266905e-12 -1.9124868335452892e-08 5.746745616652369e-10 2.9248746600214317e-08 2.363612838936646e-08
2.542 1.0000000000002158 0.9998417889850634 1.0000000000031015 -3.2606999172490717e-12 1.215015761953351e-13 1.4862578705221532e-13 4.65329045155231e-12 7.363909106551625e-12 -1.9496770723728107e-08 5.146381448953155e-10 2.9329651887434093e-08 2.4325940553298865e-08
2.552 1.0000000000002058 0.9998417889926068 1.0000000000029912 -3.702721566095511e-12 1.4238871878226108e-13 2.0108111534227823e-13 4.031530433054677e-12 7.215009861627945e-12 -1.987559104606017e-08 4.470558648405495e-10 2.9410274436583847e-08 2.4974776770718682e-08
2.562 1.0000000000002014 0.9998417890003051 1.0000000000030402 -3.3625901949744168e-12 1.6236448132762983e-13 2.2778097763726326e-13 3.4184344032803795e-12 7.04382469610249e-12 -2.026145980368793e-08 3.9252855476935073e-10 2.949126783827005e-08 2.539055685185621e-08
2.572 1.0000000000001954 0.9998417890081553 1.000000000003058 -2.29285339931508e-12 1.6508837854656328e-13 2.0108117094401484e-13 2.923906699674949e-12 6.849888012901524e-12 -2.0654509813608777e-08 3.704714907223082e-10 2.957306989091442e-08 2.548756937142789e-08
2.582 1.0000000000001819 0.9998417890161568 1.0000000000028675 -7.108451341328551e-13 1.519314437740456e-13 1.3507660795988504e-13 2.5623973447235007e-12 6.6325314640694955e-12 -2.1054876298488024e-08 3.83783489058918e-10 2.9655892290817407e-08 2.5297688658280174e-08
2.592 1.000000000000156 0.9998417890243102 1.0000000000023626 1.0913143163387677e-12 1.3961403491937037e-13 7.951465211451012e-14 2.2593023569297173e-12 6.391173587595576e-12 -2.1462696648300867e-08 4.1860514211947835e-10 2.973989606007192e-08 2.4913777079266206e-08
2.602 1.000000000000117 0.999841789032617 1.0000000000015308 2.8721626417682888e-12 1.4609474120556287e-13 8.019077687141771e-14 1.9304144235436873e-12 6.125165327470303e-12 -2.187811041250988e-08 4.607062411539896e-10 2.982528035303782e-08 2.4421292504203576e-08
2.612 1.0000000000000657 0.9998417890410808 1.0000000000004161 4.5119018233014695e-12 1.7231026494591602e-13 1.3989705348510837e-13 1.5650815591679854e-12 5.834436261723244e-12 -2.2301259612026365e-08 5.024311038977492e-10 2.991218474499142e-08 2.3876485153645097e-08
2.622 1.0000000000000029 0.9998417890497064 0.9999999999990631 5.984801607920688e-12 1.9919576417823072e-13 2.137686693756087e-13 1.2460275171084902e-12 5.517920385278391e-12 -2.2732288232940546e-08 5.39532399719194e-10 3.000055196259661e-08 2.332893172123312e-08
2.632 0.9999999999999286 0.9998417890584971 0.9999999999974809 7.270680517424553e-12 2.0142371981147353e-13 2.4430481283486156e-13 1.085277974228621e-12 5.175793429679809e-12 -2.317134276355895e-08 5.673766724242333e-10 3.0090113402649466e-08 2.2856083274791778e-08
2.642 0.9999999999998448 0.9998417890674576 0.9999999999956574 8.288343716394075e-12 1.669768433935687e-13 2.1093437718782233e-13 1.134825005407405e-12 4.80691153651578e-12 -2.3618572564862566e-08 5.797253559440747e-10 3.018049458688484e-08 2.2576712670013118e-08
2.652 0.9999999999997529 0.999841789076593 0.9999999999936064 8.910269427083995e-12 1.0909294266076414e-13 1.4809670867308955e-13 1.3420661352935546e-12 4.411630215553385e-12 -2.4074128402510853e-08 5.706427971160509e-10 3.02713325884603e-08 2.260415180305798e-08
2.662 0.9999999999996569 0.9998417890859083 0.9999999999913999 9.046652429554415e-12 5.9290548600807e-14 1.1596252646383512e-13 1.5908769502713011e-12 3.989431892796196e-12 -2.4538164460247406e-08 5.383249881656399e-10 3.036234017049704e-08 2.2951901453591263e-08
2.672 0.9999999999995598 0.999841789095411 0.9999999999891596 8.719082793945106e-12 4.596829441505011e-14 1.4783577116806914e-13 1.7912828743439937e-12 3.539843035290822e-12 -2.5010836258947083e-08 4.878370418409686e-10 3.0453328158506003e-08 2.3493537915135918e-08
2.682 0.999999999999465 0.9998417891051063 0.9999999999870041 8.057101978611087e-12 7.583414259090054e-14 2.1897659831838786e-13 1.945103966096992e-12 3.062654960035623e-12 -2.5492302223515704e-08 4.308891295274591e-10 3.054422373821973e-08 2.4032939917145227e-08
2.692 0.9999999999993745 0.9998417891150001 0.9999999999849983 7.214411771380996e-12 1.300958517828076e-13 2.6702338712474974e-13 2.136063969125765e-12 2.5577844897115754e-12 -2.5982723261794858e-08 3.832282146601074e-10 3.06350812145246e-08 2.4406602831729822e-08
2.702 0.99999999999929 0.9998417891250966 0.9999999999831458 6.270816991624382e-12 1.786275677017931e-13 2.4662367736188753e-13 2.4554464990479648e-12 2.0248660474371095e-12 -2.6482263009462264e-08 3.59037433222106e-10 3.072603173573835e-08 2.4538660946303425e-08
2.712 0.9999999999992102 0.9998417891353991 0.9999999999814204 5.198718595843392e-12 2.0039471273854736e-13 1.7021311649595375e-13 2.924529095983392e-12 1.463796545400572e-12 -2.699108659560487e-08 3.621800271142973e-10 3.0817168211741724e-08 2.4443743958379668e-08
2.722 0.9999999999991372 0.9998417891459137 0.9999999999798213 3.923675617931503e-12 1.9603697027832585e-13 9.969664295718813e-14 3.4727661285541925e-12 8.749102896038391e-13 -2.7509362056960168e-08 3.849566640448745e-10 3.090847856776114e-08 2.4186911333923567e-08
2.732 0.9999999999990724 0.999841789156645 0.9999999999783943 2.4294057189555814e-12 1.8301714500603143e-13 9.362704464122813e-14 3.98318881062269e-12 2.578060905535177e-13 -2.803726014970789e-08 4.1835765849025674e-10 3.099992412734775e-08 2.3822865403405484e-08
2.742 0.9999999999990175 0.9998417891675981 0.9999999999772103 8.235425996109535e-13 1.789675497040041e-13 1.5582148665080185e-13 4.361387767504492e-12 -3.8789674143684266e-13 -2.857495417389416e-08 4.5759559551943047e-10 3.1091584861055834e-08 2.337302889397084e-08
2.752 0.9999999999989733 0.9998417891787783 0.9999999999763163 -6.830100653082458e-13 1.8788272740528391e-13 2.3099476173887704e-13 4.574516781348471e-12 -1.0616889412175018e-12 -2.9122619835826082e-08 4.98479241412387e-10 3.118368989093559e-08 2.2865351442988642e-08
2.762 0.9999999999989398 0.9998417891901892 0.9999999999756978 -1.8693096151818706e-12 1.992163098934136e-13 2.523563382754619e-13 4.638834022985112e-12 -1.7633563047809013e-12 -2.9680434233803346e-08 5.340024294920303e-10 3.1276458495951325e-08 2.2383226543590192e-08
2.772 0.9999999999989144 0.9998417892018346 0.9999999999752838 -2.600213983303001e-12 2.0025304077325773e-13 1.9827750095060583e-13 4.5769206128400554e-12 -2.493116634912549e-12 -3.0248579432561717e-08 5.553254676466238e-10 3.136987617364473e-08 2.2064441327399916e-08
2.782 0.9999999999988959 0.9998417892137167 0.9999999999749856 -2.8645900882843603e-12 1.8817972402143385e-13 1.1064280226875894e-13 4.390625787243729e-12 -3.2508758282152438e-12 -3.082723767907383e-08 5.547095655636686e-10 3.1463622753592774e-08 2.204175134134798e-08
2.792 0.9999999999988809 0.9998417892258377 0.9999999999747374 -2.738038181106413e-12 1.7392089054064097e-13 5.85282709398328e-14 4.069558498017924e-12 -4.0358821035135344e-12 -3.1416595205604036e-08 5.284399650486919e-10 3.1557258660647105e-08 2.235548941249721e-08
2.802 0.9999999999988668 0.9998417892382009 0.9999999999745066 -2.3157158207465688e-12 1.7206050322964992e-13 7.989912080455002e-14 3.624075629277948e-12 -4.8483671900821455e-12 -3.2016840349675784e-08 4.7925951142161e-10 3.165053264439242e-08 2.290382297933119e-08
2.812 0.9999999999988523 0.9998417892508095 0.9999999999742757 -1.663795917748633e-12 1.866334175943528e-13 1.5069572530968959e-13 3.103563100693867e-12 -5.687736205427404e-12 -3.262816419296246e-08 4.1733346790046764e-10 3.1743535571543075e-08 2.3489726183989363e-08
2.822 0.9999999999988345 0.9998417892636663 0.9999999999740147 -8.19084733030238e-13 2.060205294886258e-13 2.0832988727683826e-13 2.5801938492142107e-12 -6.5538413876238144e-12 -3.325076064637655e-08 3.5889346930053927e-10 3.1836566118933924e-08 2.392885214165294e-08
2.832 0.9999999999988126 0.9998417892767755 0.9999999999736712 1.7978063347194327e-13 2.105568767967342e-13 2.073663414186749e-13 2.1099021791787224e-12 -7.446262253965003e-12 -3.388482542318611e-08 3.22070782047539e-10 3.1929852191874735e-08 2.4122654015847096e-08
2.842 0.9999999999987855 0.9998417892901417 0.9999999999731893 1.2621739067278754e-12 1.884842016759856e-13 1.5707924805939707e-13 1.7029144023023538e-12 -8.364727366613623e-12 -3.4530558503745963e-08 3.1796199393502394e-10 3.20233880472678e-08 2.4062119558812837e-08
2.852 0.9999999999987533 0.9998417893037685 0.9999999999725405 2.322166714650456e-12 1.4605055142104076e-13 1.0990639478749332e-13 1.331647494387721e-12 -9.30811090067694e-12 -3.5188161326788586e-08 3.4246325114142935e-10 3.2117006174097886e-08 2.3794656323666607e-08
2.862 0.9999999999987156 0.9998417893176618 0.9999999999717419 3.244749879001773e-12 1.0406700219817732e-13 1.1051379384206632e-13 9.666046287470274e-13 -1.0276444942869677e-11 -3.585783877393864e-08 3.8298010705848213e-10 3.2210577959201746e-08 2.3382496364547757e-08
2.872 0.9999999999986738 0.9998417893318271 0.9999999999708443 3.938378746272302e-12 8.484643699364072e-14 1.5301670456613452e-13 6.11004195557063e-13 -1.1269203473855256e-11 -3.653979806316368e-08 4.29706596398823e-10 3.230413182263096e-08 2.2871962073705977e-08
2.882 0.9999999999986301 0.9998417893462709 0.9999999999699066 4.356767884628564e-12 9.720210063049067e-14 1.8496708577336034e-13 3.0518939056528566e-13 -1.2285368102013948e-11 -3.723424953066673e-08 4.763264476323173e-10 3.2397771074779423e-08 2.230368884997038e-08
2.892 0.9999999999985856 0.9998417893609999 0.9999999999689704 4.503182232520806e-12 1.3278859192436902e-13 1.5424926077107706e-13 9.612413366003389e-14 -1.3324522640322495e-11 -3.794140642702568e-08 5.158269686663921e-10 3.2491483754582995e-08 2.1758407865622388e-08
2.902 0.999999999998543 0.99984178937602 0.9999999999680564 4.415742979411912e-12 1.729781315498584e-13 5.938971550118943e-14 1.5149513118596714e-15 -1.4386027061639475e-11 -3.866148479405255e-08 5.394841325064654e-10 3.2585048708727593e-08 2.1375416872522437e-08
2.912 0.9999999999985023 0.9998417893913386 0.9999999999671779 4.147571146606564e-12 2.0177853760538294e-13 -4.049660161966784e-14 -3.556938206711416e-15 -1.5469197873503843e-11 -3.9394702939901806e-08 5.394864208952041e-10 3.2678135701808497e-08 2.129773998532581e-08
2.922 0.9999999999984652 0.9998417894069608 0.999999999966358 3.746134451503371e-12 2.1372108524440074e-13 -7.007440442263953e-14 3.3310125249748625e-14 -1.6572876176193632e-11 -4.014128352067432e-08 5.120527149018837e-10 3.277049914823166e-08 2.1577444399272135e-08
2.932 0.9999999999984315 0.9998417894228923 0.9999999999656326 3.235582049242736e-12 2.1222792685539914e-13 1.4485541048814976e-15 7.833812752466729e-14 -1.769655470416284e-11 -4.090145115170622e-08 4.59550347741572e-10 3.2862092035745726e-08 2.2122141609246384e-08
2.942 0.9999999999984018 0.999841789439139 0.9999999999650382 2.6149225352236634e-12 2.0341358545904618e-13 1.3097470998065877e-13 1.3308246008981812e-13 -1.8839382866186713e-11 -4.1675433655268496e-08 3.9193217415457533e-10 3.295301675893175e-08 2.27314040065245e-08
2.952 0.9999999999983765 0.999841789455707 0.9999999999645972 1.868880341658065e-12 1.906985840404467e-13 2.317961802155637e-13 2.2730503925965937e-13 -2.0000107083817868e-11 -4.246346229115761e-08 3.273169359313462e-10 3.304337256467194e-08 2.3197743081119427e-08
2.962 0.9999999999983573 0.9998417894726028 0.9999999999643113 9.907543397639167e-13 1.7462437329316364e-13 2.384326921118641e-13 3.9014825669156027e-13 -2.1178342572610135e-11 -4.32657713505477e-08 2.8862619923164883e-10 3.31331319836389e-08 2.3399771442211593e-08
2.972 0.9999999999983448 0.9998417894898333 0.9999999999641714 3.3883156827235003e-15 1.566019773423484e-13 1.5544886343944156e-13 6.248048230866969e-13 -2.2372686704947732e-11 -4.4082597774071904e-08 2.895055190862392e-10 3.322213980143549e-08 2.332900079927765e-08
2.982 0.9999999999983405 0.9998417895074054 0.9999999999641709 -1.036478650839044e-12 1.423068890054888e-13 5.078593335291153e-14 9.042105274113844e-13 -2.3582434973680565e-11 -4.491418224339574e-08 3.2112100723861146e-10 3.3310213858158676e-08 2.3051011129675817e-08
2.992 0.9999999999983435 0.9998417895253239 0.9999999999643125 -2.05094530460648e-12 1.3907539844226656e-13 3.999042825093366e-18 1.185225333985134e-12 -2.480612258856969e-11 -4.576076872735455e-08 3.654762690244154e-10 3.3397253944016727e-08 2.264790614006663e-08
3.002 0.9999999999983532 0.9998417895435948 0.999999999964604 -2.9612303857370795e-12 1.5073320216483328e-13 2.688475937460459e-14 1.4282676632804637e-12 -2.604315126524103e-11 -4.662260395171327e-08 4.1105052828536665e-10 3.348329129893355e-08 2.218118611758088e-08
3.012 0.9999999999983679 0.9998417895622225 0.9999999999650416 -3.699434132239181e-12 1.7228176943483568e-13 8.66429402427639e-14 1.6033080864851567e-12 -2.729201157662827e-11 -4.7499938517725895e-08 4.527783783881661e-10 3.356847155362001e-08 2.16887138524395e-08
3.022 0.9999999999983858 0.9998417895812134 0.9999999999655995 -4.209164009886695e-12 1.9152626223340846e-13 1.0684516745540734e-13 1.6857510620895387e-12 -2.8551890440291393e-11 -4.839302647078848e-08 4.869244197542288e-10 3.365298745484818e-08 2.121690173958819e-08
3.032 0.9999999999984075 0.9998417896005726 0.9999999999662313 -4.442754796123095e-12 1.9635856788146148e-13 4.877712552053902e-14 1.6508074089352412e-12 -2.982143353078647e-11 -4.930212513753281e-08 5.078322727977688e-10 3.373698895137817e-08 2.085848446540264e-08
3.042 0.9999999999984314 0.9998417896203057 0.9999999999668843 -4.370650562294407e-12 1.819445610903642e-13 -5.872886211412695e-14 1.4793204000391728e-12 -3.109958038374086e-11 -5.0227495181886706e-08 5.087417759984651e-10 3.382051470455778e-08 2.0736846912945292e-08
3.052 0.999999999998457 0.9998417896404194 0.9999999999675157 -4.0039103785449135e-12 1.5362958977304672e-13 -1.4128159148231655e-13 1.1721738848318662e-12 -3.238500988022861e-11 -5.1169401045572224e-08 4.852540344661745e-10 3.3903481295773754e-08 2.0923237320361623e-08
3.062 0.9999999999984818 0.9998417896609179 0.9999999999681058 -3.4118481831026307e-12 1.2268603528496217e-13 -1.370927930910137e-13 7.595565191467578e-13 -3.367653546639683e-11 -5.212811114661765e-08 4.3850970761916117e-10 3.398573317466471e-08 2.1362862212320997e-08
3.072 0.9999999999985043 0.9998417896818073 0.9999999999686549 -2.7109278850406022e-12 9.905053606411518e-14 -4.589563350127194e-14 2.9414832379722704e-13 -3.4972742507875134e-11 -5.310389668227684e-08 3.7697060770167155e-10 3.40671231676191e-08 2.188861668521798e-08
3.082 0.9999999999985242 0.9998417897030933 0.9999999999691717 -2.0206725079388857e-12 8.561224495586655e-14 7.115308001746789e-14 -1.7146264263192835e-13 -3.627257056989339e-11 -5.409703348435639e-08 3.1728342824413947e-10 3.414757362723341e-08 2.2307203376376434e-08
3.092 0.9999999999985415 0.9998417897247835 0.9999999999696627 -1.4135086729777907e-12 7.909414910068935e-14 1.3743464029064728e-13 -6.057211498763317e-13 -3.757467984731117e-11 -5.510780067737542e-08 2.8166703525848794e-10 3.4227076554012974e-08 2.2489727497083903e-08
3.102 0.9999999999985569 0.9998417897468855 0.9999999999701262 -8.926640466763635e-13 7.619025486734042e-14 1.1785712007846117e-13 -1.004224680861485e-12 -3.8877730542949806e-11 -5.613648162520468e-08 2.8329818277583425e-10 3.43056405506342e-08 2.2417693717645138e-08
3.112 0.9999999999985726 0.9998417897694066 0.9999999999705554 -4.2042560586537974e-13 7.805491753192668e-14 3.943156041199101e-14 -1.3762158992986524e-12 -4.018025314041377e-11 -5.7183363353073584e-08 3.120222370624263e-10 3.438324475535546e-08 2.2163883615786595e-08
3.122 0.9999999999985875 0.9998417897923546 0.9999999999709482 2.433247876149193e-14 8.876861458976413e-14 -3.516670742073972e-14 -1.724404711782355e-12 -4.148122521698745e-11 -5.824873729028526e-08 3.493355799689627e-10 3.445984867125395e-08 2.1825623109226416e-08
3.132 0.9999999999986018 0.9998417898157365 0.9999999999713161 4.0403779518490845e-13 1.1032989020474119e-13 -5.852043088282358e-14 -2.0366378035384416e-12 -4.2778989627295957e-11 -5.933289881836986e-08 3.851644650305608e-10 3.4535437464312705e-08 2.1465527207313322e-08
3.142 0.9999999999986159 0.9998417898395593 0.9999999999716844 6.342453416267901e-13 1.376700442665286e-13 -3.153520664691295e-14 -2.2938106196425094e-12 -4.4072274149680494e-11 -6.043614710446867e-08 4.1715012526190243e-10 3.461004257466637e-08 2.1101848491119332e-08
3.152 0.9999999999986305 0.9998417898638309 0.9999999999720877 6.398785493183142e-13 1.5914016716692155e-13 4.489119341175856e-15 -2.487269763041374e-12 -4.5359836782583346e-11 -6.155878609693378e-08 4.4481957782656465e-10 3.4683699139252066e-08 2.0742383456008367e-08
3.162 0.999999999998647 0.9998417898885608 0.999999999972557 4.1802847824484245e-13 1.6406724883880034e-13 6.8392274973539485e-15 -2.626773727397211e-12 -4.6639955160363037e-11 -6.27011235394537e-08 4.6545529547121635e-10 3.475636207069431e-08 2.0429364358180763e-08
3.172 0.9999999999986676 0.999841789913757 0.9999999999731126 4.8707221252873557e-14 1.4989965764606636e-13 -3.2555528347021414e-14 -2.7322970578007642e-12 -4.791151099043821e-11 -6.386347241243703e-08 4.733598271193861e-10 3.482785356704234e-08 2.0254777161781764e-08
3.182 0.9999999999986934 0.9998417899394287 0.9999999999737588 -3.558353178452641e-13 1.2450285811425167e-13 -8.45514302793713e-14 -2.8158786359926272e-12 -4.9173210332292335e-11 -6.504614961832394e-08 4.6258308124450356e-10 3.489790977752503e-08 2.031340186500094e-08
3.192 0.999999999998724 0.999841789965583 0.99999999997449 -7.296108557991777e-13 1.0081652753598078e-13 -1.1193335201793681e-13 -2.869756422975426e-12 -5.0423492590951056e-11 -6.624947621261871e-08 4.3104428920056005e-10 3.496631279988668e-08 2.0619004249787074e-08
3.202 0.9999999999987581 0.9998417899922273 0.9999999999753005 -1.0963223514311578e-12 8.767160853186353e-14 -1.01885545437533e-13 -2.872871262514744e-12 -5.1661025830312005e-11 -6.747377920929588e-08 3.8345008502667536e-10 3.503301290597785e-08 2.106868299635989e-08
3.212 0.9999999999987952 0.9998417900193696 0.9999999999761928 -1.5443246604774112e-12 8.428094492390231e-14 -7.678972210985877e-14 -2.809976765375406e-12 -5.288445941846268e-11 -6.871938910623951e-08 3.31990421086059e-10 3.509815092543782e-08 2.1496304014677278e-08
3.222 0.9999999999988366 0.999841790047018 0.9999999999771809 -2.149949291236086e-12 8.335071376384296e-14 -7.121573905088018e-14 -2.687749255729233e-12 -5.4092236974649754e-11 -6.998664159711115e-08 2.9406857491942383e-10 3.516197299821845e-08 2.1761760726421556e-08
3.232 0.9999999999988829 0.9998417900751819 0.9999999999782829 -2.907369005523598e-12 7.872483186837161e-14 -9.884925180621157e-14 -2.5319668584099093e-12 -5.5283219046394666e-11 -7.127587764791909e-08 2.832844139437107e-10 3.5224704430710534e-08 2.1810512142995565e-08
3.242 0.9999999999989352 0.9998417901038702 0.9999999999795119 -3.719319032043565e-12 7.135569937095563e-14 -1.3919842197063433e-13 -2.370740828576499e-12 -5.645603267641671e-11 -7.258744281159288e-08 2.9709167131967857e-10 3.528646244591917e-08 2.1679745510589453e-08
3.252 0.9999999999989935 0.9998417901330912 0.9999999999808675 -4.449520398126228e-12 6.81248972999846e-14 -1.5346920840617137e-13 -2.2149108785047416e-12 -5.760932238484707e-11 -7.392168859346765e-08 3.2139377867905563e-10 3.534724887712055e-08 2.145321697481246e-08
3.262 0.9999999999990559 0.9998417901628526 0.9999999999823301 -4.9975078389617365e-12 7.483657632188766e-14 -1.1924312858398012e-13 -2.0575513760637456e-12 -5.874182203201189e-11 -7.527897041847834e-08 3.4616456486161417e-10 3.540700266378167e-08 2.1193864206018696e-08
3.272 0.9999999999991201 0.9998417901931614 0.9999999999838657 -5.3363574666037576e-12 8.808870090313278e-14 -5.145474418544744e-14 -1.8910856481944304e-12 -5.985198485399379e-11 -7.665965000240332e-08 3.6986241275806577e-10 3.546565810977555e-08 2.0909468338883793e-08
3.282 0.9999999999991848 0.9998417902240252 0.9999999999854345 -5.4923139293401705e-12 9.58071494646492e-14 6.7774787429165955e-15 -1.7304717215614861e-12 -6.093869371221038e-11 -7.806409418198912e-08 3.9431328231049907e-10 3.552317682574116e-08 2.05794455274723e-08
3.292 0.9999999999992486 0.9998417902554524 0.9999999999869973 -5.495159762811108e-12 8.437935424792136e-14 1.6839637606456236e-14 -1.6195980516893304e-12 -6.200068305350127e-11 -7.949267565764409e-08 4.187782441039543e-10 3.5579558234560056e-08 2.0211061521473238e-08
3.302 0.9999999999993113 0.9998417902874518 0.9999999999885225 -5.343351995541316e-12 4.98107267349528e-14 -2.6110024242426748e-14 -1.613190613921952e-12 -6.303648818045399e-11 -8.094577154958849e-08 4.379088160556459e-10 3.563483928287288e-08 1.987519188831556e-08
3.312 0.9999999999993737 0.9998417903200332 0.9999999999899891 -5.0182194789445655e-12 2.4296072464517243e-15 -9.141353371715315e-14 -1.7445262424692095e-12 -6.404525862745998e-11 -8.242376630852641e-08 4.4394787791192866e-10 3.568908229333632e-08 1.969048205895234e-08
3.322 0.9999999999994345 0.9998417903532051 0.999999999991389 -4.526385077490199e-12 -3.740769167526131e-14 -1.3768733548091157e-13 -2.0027714538696325e-12 -6.502547900469438e-11 -8.39270494348903e-08 4.309127243261118e-10 3.574235151690307e-08 1.975122864160158e-08
3.332 0.999999999999494 0.9998417903869771 0.9999999999927234 -3.929136587018808e-12 -5.19842791694796e-14 -1.4590550015740904e-13 -2.3377613252106417e-12 -6.597609432668596e-11 -8.545601641411425e-08 3.983458218751833e-10 3.579468876686456e-08 2.004629152375559e-08
3.342 0.9999999999995509 0.9998417904213586 0.9999999999940032 -3.3267125701534546e-12 -3.614557417503347e-14 -1.3040796877041e-13 -2.6886962485744523e-12 -6.689586010100329e-11 -8.701106814635373e-08 3.5308342583074105e-10 3.584610097654266e-08 2.045067177047402e-08
3.352 0.9999999999996054 0.9998417904563582 0.9999999999952435 -2.8071970807385917e-12 1.9034680849276075e-16 -1.220652845147478e-13 -3.016508738363924e-12 -6.778379855442911e-11 -8.859261305176838e-08 3.0835527828183536e-10 3.5896568494875156e-08 2.0803964515588486e-08
3.362 0.9999999999996583 0.9998417904919878 0.9999999999964597 -2.4014985209178485e-12 3.897102488279818e-14 -1.3920004254444108e-13 -3.317735814906873e-12 -6.863860302327051e-11 -9.020106451396664e-08 2.791320854746512e-10 3.594606904558005e-08 2.100020427702248e-08
3.372 0.9999999999997105 0.9998417905282572 0.9999999999976634 -2.0784124547966916e-12 6.520617647135412e-14 -1.7056814049116737e-13 -3.6110053031608454e-12 -6.945929271928557e-11 -9.183684306723651e-08 2.7271027297100626e-10 3.599458992692861e-08 2.1024577465787473e-08
3.382 0.9999999999997627 0.999841790565178 0.999999999998864 -1.7876327713352883e-12 7.332495347915685e-14 -1.8648710529897665e-13 -3.909194124704434e-12 -7.024510160664157e-11 -9.35003753279752e-08 2.832181564621589e-10 3.6042106367101664e-08 2.0930519606266545e-08
3.392 0.9999999999998151 0.9998417906027598 1.0000000000000675 -1.511011133611743e-12 6.753058029845704e-14 -1.6737600675128837e-13 -4.2011218124523e-12 -7.099472061117545e-11 -9.519209483582188e-08 3.0060537153967993e-10 3.6088541329805323e-08 2.0780255503624026e-08
3.402 0.9999999999998671 0.9998417906410135 1.0000000000012794 -1.2819185089188942e-12 5.4866767729610035e-14 -1.2358652269193698e-13 -4.454232644386092e-12 -7.170723586914212e-11 -9.691244180865865e-08 3.210995613795124e-10 3.613374913849209e-08 2.0591124789626658e-08
3.412 0.9999999999999195 0.9998417906799499 1.0000000000025049 -1.1586523073179633e-12 3.9310852535611055e-14 -9.11982231587792e-14 -4.636408938612107e-12 -7.238189825530381e-11 -9.86618626931067e-08 3.4656258063040293e-10 3.6177546420144815e-08 2.0335943421009894e-08
3.422 0.9999999999999726 0.9998417907195809 1.0000000000037483 -1.1772421104247799e-12 2.1162740093450274e-14 -1.0366450293581642e-13 -4.737101622474385e-12 -7.301772747630587e-11 -1.0044081148049713e-07 3.773257926329653e-10 3.621977951730455e-08 1.9998714903635438e-08
3.432 1.000000000000028 0.9998417907599169 1.0000000000050122 -1.322453188885755e-12 6.82136852244147e-16 -1.631354394848686e-13 -4.771294297863622e-12 -7.361372882071245e-11 -1.0224974895385151e-07 4.0787966785103943e-10 3.626038683679881e-08 1.9630108412850607e-08
3.442 1.0000000000000855 0.9998417908009714 1.0000000000062998 -1.5406366359581982e-12 -1.80721216506101e-14 -2.34711996828591e-13 -4.764024188142825e-12 -7.416944936028937e-11 -1.0408914299559362e-07 4.289288084492963e-10 3.6299416608979684e-08 1.9351020185175427e-08
3.452 1.0000000000001459 0.9998417908427543 1.0000000000076186 -1.7813297888319029e-12 -2.779362785605704e-14 -2.7044089773149627e-13 -4.73019500016641e-12 -7.468363910556888e-11 -1.0595946911491708e-07 4.319484002079344e-10 3.6336990393606794e-08 1.9294315064152858e-08
3.462 1.0000000000002076 0.9998417908852769 1.000000000008978 -2.03301902622336e-12 -2.328403913537213e-14 -2.4295526386281893e-13 -4.664941224417041e-12 -7.515624639372921e-11 -1.0786120949566999e-07 4.127873996436621e-10 3.6373249711738294e-08 1.9515993784065284e-08
3.472 1.0000000000002707 0.9998417909285513 1.000000000010389 -2.321710495200409e-12 -6.175875580593914e-15 -1.6597302713667424e-13 -4.553674768440025e-12 -7.558630658682361e-11 -1.0979485501824447e-07 3.737058651885668e-10 3.640832850723707e-08 1.9944437750235448e-08
3.482 1.0000000000003348 0.9998417909725887 1.000000000011861 -2.680903917211367e-12 1.4039295411049931e-14 -8.430261531969215e-14 -4.3892001916526765e-12 -7.597282130055622e-11 -1.1176090263731548e-07 3.2371956553547617e-10 3.644235621893641e-08 2.0420043143146408e-08
3.492 1.0000000000003997 0.9998417910174011 1.0000000000133946 -3.1137475524122424e-12 2.5688801673601862e-14 -4.2196771586987885e-14 -4.183756140113173e-12 -7.631580156452164e-11 -1.1375985828409331e-07 2.768737797199766e-10 3.6475461658428117e-08 2.079006572637014e-08
3.502 1.0000000000004665 0.9998417910630023 1.0000000000149838 -3.580978066212195e-12 2.3008197443265225e-14 -5.578259776197508e-14 -3.964047922924948e-12 -7.661439315739322e-11 -1.1579223502479062e-07 2.474130054411383e-10 3.650775191471519e-08 2.0977383671999967e-08
3.512 1.0000000000005367 0.9998417911094044 1.0000000000166156 -4.016292087443891e-12 9.507469648839657e-15 -1.0585095370101058e-13 -3.7548166651271705e-12 -7.686825111263896e-11 -1.178585543868817e-07 2.4140465638579385e-10 3.6539269301444603e-08 2.09868023350486e-08
3.522 1.0000000000006082 0.9998417911566198 1.000000000018275 -4.358381520549258e-12 -6.168683121297049e-15 -1.5719304593760232e-13 -3.565187736874834e-12 -7.707682828755457e-11 -1.1995934540694092e-07 2.534372498301863e-10 3.656995828998566e-08 2.0866256854708682e-08
3.532 1.0000000000006812 0.9998417912046618 1.0000000000199434 -4.569570570500249e-12 -1.7199312172906026e-14 -1.8494904021986092e-13 -3.389388979962732e-12 -7.723994504016548e-11 -1.220951452533585e-07 2.757334064795884e-10 3.659968002265872e-08 2.0656419462240518e-08
3.542 1.0000000000007547 0.9998417912535413 1.0000000000216007 -4.636360221972263e-12 -2.4899168444413864e-14 -1.8912181575383746e-13 -3.222289373464055e-12 -7.735719659723288e-11 -1.242665003190499e-07 3.0545953781171165e-10 3.6628280470184706e-08 2.0363520796056627e-08
3.552 1.0000000000008265 0.9998417913032713 1.0000000000232203 -4.555792086501263e-12 -3.642673384564217e-14 -1.8708115796150182e-13 -3.07456031009521e-12 -7.74279012897452e-11 -1.2647396445593568e-07 3.4168937994773823e-10 3.665567222848149e-08 1.9979636771485775e-08
3.562 1.000000000000896 0.9998417913538649 1.000000000024776 -4.328358196609089e-12 -5.689053444143933e-14 -1.9472211667874663e-13 -2.9751460389661886e-12 -7.745236451192503e-11 -1.2871810006111898e-07 3.799026732919184e-10 3.6681878875942345e-08 1.9534898668854332e-08
3.572 1.0000000000009621 0.9998417914053346 1.0000000000262472 -3.964344459452961e-12 -8.179620944992158e-14 -2.117787575934302e-13 -2.9564400911392784e-12 -7.743021467822011e-11 -1.309994787724425e-07 4.114511293357874e-10 3.670702022512177e-08 1.9129907197311842e-08
3.582 1.0000000000010254 0.9998417914576949 1.0000000000276268 -3.495230315619287e-12 -9.717357438816776e-14 -2.2457105956938828e-13 -3.0317827343233508e-12 -7.736140117815574e-11 -1.3331868070594474e-07 4.270427910919381e-10 3.673125171694149e-08 1.890890504458144e-08
3.592 1.0000000000010851 0.9998417915109599 1.0000000000289222 -2.9733158781234988e-12 -8.852190361745351e-14 -2.2091075075421842e-13 -3.1832030849757467e-12 -7.724557957690563e-11 -1.3567629422048795e-07 4.202395169614619e-10 3.67546915926784e-08 1.8980938008499244e-08
3.602 1.0000000000011418 0.9998417915651432 1.000000000030149 -2.455737633368342e-12 -5.184712190074719e-14 -2.030573993170015e-13 -3.3664901642088972e-12 -7.708297015118516e-11 -1.380729173785455e-07 3.8959592281359535e-10 3.677737358833742e-08 1.934220113434621e-08
3.612 1.0000000000011946 0.9998417916202605 1.0000000000313212 -1.9814460021809218e-12 1.0924323825797162e-15 -1.8671024316854863e-13 -3.5342983616798826e-12 -7.687360251639025e-11 -1.4050915668693254e-07 3.3976224910834683e-10 3.679924278200956e-08 1.9865319051195335e-08
3.622 1.0000000000012446 0.9998417916763259 1.0000000000324418 -1.5610025808372199e-12 4.7658507241824894e-14 -1.871247257220366e-13 -3.658760494566686e-12 -7.661733735456918e-11 -1.429856282842865e-07 2.8175869406250027e-10 3.682018775644413e-08 2.0369277103123873e-08
3.632 1.0000000000012912 0.9998417917333554 1.000000000033504 -1.1827718193593416e-12 6.820051525609415e-14 -2.042451424901303e-13 -3.739332619029204e-12 -7.631430983457511e-11 -1.4550295753378365e-07 2.3213976921452596e-10 3.684008939771491e-08 2.0712198194666572e-08
3.642 1.0000000000013356 0.9998417917913646 1.0000000000344997 -8.364002927456003e-13 5.684649271454623e-14 -2.2166237602562747e-13 -3.7943996823496596e-12 -7.596478969838811e-11 -1.480617786665217e-07 2.0816487344753911e-10 3.6858867405547715e-08 2.0841705204065405e-08
3.652 1.0000000000013776 0.9998417918503689 1.000000000035429 -5.26448299588137e-13 2.451705591969298e-14 -2.1984376335089112e-13 -3.8420212643081536e-12 -7.556894890207903e-11 -1.5066273593279098e-07 2.1486475259257115e-10 3.687650529563708e-08 2.0785047791491864e-08
3.662 1.0000000000014178 0.9998417919103849 1.0000000000363032 -2.727966632222364e-13 -9.357640222743156e-15 -1.926411759518524e-13 -3.886433754129272e-12 -7.51271724053085e-11 -1.5330648278085856e-07 2.4123907043293654e-10 3.689304271033745e-08 2.060216568319108e-08
3.672 1.0000000000014562 0.9998417919714289 1.00000000003714 -9.527136551333035e-14 -2.9903487155002397e-14 -1.5311018499354747e-13 -3.918552008846423e-12 -7.463946624486025e-11 -1.5599368278194484e-07 2.7613652150061125e-10 3.690853910377056e-08 2.0337801545737322e-08
3.682 1.0000000000014935 0.999841792033517 1.0000000000379565 2.4085875340385825e-15 -3.4353782844587176e-14 -1.2394849114097645e-13 -3.926904118238347e-12 -7.410644883902552e-11 -1.5872500839212391e-07 3.15236813149227e-10 3.692303151776111e-08 2.000519520555579e-08
3.692 1.0000000000015297 0.9998417920966673 1.0000000000387619 3.2634628003325063e-14 -3.0229569615848723e-14 -1.202176975270999e-13 -3.910913416561862e-12 -7.352836815616644e-11 -1.6150114302066506e-07 3.559234638981354e-10 3.693651150198124e-08 1.9614670378893575e-08
3.702 1.0000000000015656 0.9998417921608966 1.0000000000395608 1.3182775771694622e-14 -2.6907713324439202e-14 -1.3760265765146878e-13 -3.8801752264194805e-12 -7.290594278161695e-11 -1.6432277942810562e-07 3.9256497835098075e-10 3.6948932637337845e-08 1.922212291742144e-08
3.712 1.0000000000016025 0.9998417922262223 1.0000000000403573 -4.615795075434783e-14 -2.679183413808614e-14 -1.585689091012667e-13 -3.847326340845066e-12 -7.223902001347971e-11 -1.6719062045027006e-07 4.1678104406638346e-10 3.696024145337184e-08 1.8945005454290845e-08
3.722 1.0000000000016394 0.9998417922926619 1.000000000041161 -1.4824868710664649e-13 -2.382399115486035e-14 -1.668772487962937e-13 -3.813503760474443e-12 -7.152905693641353e-11 -1.701053795105673e-07 4.206914804177083e-10 3.6970409885862566e-08 1.891334079545923e-08
3.732 1.0000000000016773 0.9998417923602344 1.0000000000419849 -3.0077844213350285e-13 -1.015556429043475e-14 -1.6171979059079643e-13 -3.7641517844395445e-12 -7.077590566686418e-11 -1.73067779840399e-07 3.9997459091798317e-10 3.697945058738609e-08 1.918245847597929e-08
3.742 1.0000000000017155 0.999841792428957 1.000000000042838 -5.02968272108343e-13 1.550528744433836e-14 -1.5778741225970686e-13 -3.6761400448264095e-12 -6.998014416193921e-11 -1.7607855512238525e-07 3.5564047517247545e-10 3.698741687214829e-08 1.9680621876974835e-08
3.752 1.0000000000017548 0.9998417924988481 1.0000000000437188 -7.411060991873888e-13 4.414954294254579e-14 -1.7076479502216916e-13 -3.530441526905212e-12 -6.914271479229973e-11 -1.7913844947225524e-07 2.9494563487195466e-10 3.699440034492019e-08 2.024019501741121e-08
3.762 1.0000000000017948 0.9998417925699262 1.0000000000446154 -9.922211466739446e-13 6.118483351642151e-14 -2.0209853326284817e-13 -3.324452396330376e-12 -6.826426128610161e-11 -1.8224821761503658e-07 2.321912837154967e-10 3.700052945259864e-08 2.068520960624175e-08
3.772 1.000000000001835 0.999841792642211 1.0000000000455098 -1.231593330364725e-12 5.598835826764907e-14 -2.3561482703226806e-13 -3.0711685670706286e-12 -6.734560836883164e-11 -1.8540862505520712e-07 1.8892338853095594e-10 3.7005957726041726e-08 2.0909946673759992e-08
3.782 1.0000000000018752 0.9998417927157206 1.0000000000463867 -1.4378832434263777e-12 2.920048854209666e-14 -2.4862638520037636e-13 -2.790531442695706e-12 -6.638726153073652e-11 -1.886204474853827e-07 1.8391629766838734e-10 3.701083644557611e-08 2.0905478897212414e-08
3.792 1.0000000000019147 0.9998417927904745 1.0000000000472336 -1.5872771060756024e-12 -7.359258986821789e-15 -2.291756492989672e-13 -2.497563120652351e-12 -6.539006600672606e-11 -1.9188447219882973e-07 2.1066679371806744e-10 3.701528263488366e-08 2.0731339317371335e-08
3.802 1.0000000000019527 0.999841792866492 1.0000000000480398 -1.6502279254699504e-12 -3.8358284061196225e-14 -1.8657423907177736e-13 -2.199100782611001e-12 -6.435497681729461e-11 -1.952014970160589e-07 2.4944249152033914e-10 3.701936055582916e-08 2.0460230718979992e-08
3.812 1.0000000000019873 0.9998417929437923 1.000000000048786 -1.5947500128314468e-12 -5.277206505822413e-14 -1.4532603778254466e-13 -1.897809771403341e-12 -6.328292120904897e-11 -1.9857233098716258e-07 2.9031630473056144e-10 3.7023086938892685e-08 2.013566730718055e-08
3.822 1.0000000000020182 0.9998417930223953 1.000000000049447 -1.3997205702538953e-12 -4.917334941248007e-14 -1.2831602627000995e-13 -1.6026181086582808e-12 -6.217460982519064e-11 -2.019977943067278e-07 3.309459663566167e-10 3.702644931296851e-08 1.977134234114453e-08
3.832 1.000000000002044 0.9998417931023214 1.0000000000499931 -1.0719598434105158e-12 -3.225835891591728e-14 -1.4109154451517603e-13 -1.332938155526028e-12 -6.103091078271357e-11 -2.0547871811834937e-07 3.688664160464749e-10 3.702941726517724e-08 1.9390450392250848e-08
3.842 1.0000000000020646 0.9998417931835908 1.0000000000504048 -6.482490529825714e-13 -7.926440201830966e-15 -1.6975388093692605e-13 -1.1143658035015365e-12 -5.985281227101748e-11 -2.0901594500822232e-07 3.981426737077208e-10 3.7031941667347906e-08 1.9067750244102675e-08
3.852 1.0000000000020792 0.9998417932662256 1.000000000050681 -1.812570937368145e-13 2.053154153382019e-14 -1.9325998208736781e-13 -9.67839429191229e-13 -5.864152810553555e-11 -2.126103286647748e-07 4.1082118725363366e-10 3.7033960286755295e-08 1.8924010885571495e-08
3.862 1.0000000000020883 0.9998417933502477 1.0000000000508376 2.8280118700641374e-13 5.1717981965888395e-14 -1.9860761784744996e-13 -8.995791438144356e-13 -5.73979686408893e-11 -2.1626273495816793e-07 4.0046982615417127e-10 3.703542845570679e-08 1.9056737184343518e-08
3.872 1.000000000002093 0.9998417934356799 1.0000000000508975 7.187613105104654e-13 8.19568006119573e-14 -1.8743224386515423e-13 -8.98335304308128e-13 -5.612304239071758e-11 -2.1997404090609435e-07 3.650953388449283e-10 3.703636353715933e-08 1.9459052994695363e-08
3.882 1.0000000000020937 0.9998417935225459 1.0000000000508806 1.123136501417897e-12 1.0366572135655279e-13 -1.7010832780917787e-13 -9.423629946849515e-13 -5.481756614737552e-11 -2.237451346472241e-07 3.086091304195587e-10 3.703686895664499e-08 2.0004907469871278e-08
3.892 1.0000000000020912 0.9998417936108686 1.000000000050799 1.4994216741480616e-12 1.0893841406253117e-13 -1.5390037058311503e-13 -1.0100939610636621e-12 -5.348280321099188e-11 -2.2757691789875682e-07 2.4166548364528676e-10 3.7037110009528305e-08 2.0514396508200602e-08
3.902 1.0000000000020857 0.9998417937006719 1.0000000000506577 1.8424839750127635e-12 9.482641485338178e-14 -1.365831872631287e-13 -1.0873031551015676e-12 -5.211993603327034e-11 -2.3147030213765813e-07 1.8354311983824482e-10 3.70372506948678e-08 2.084178755394618e-08
3.912 1.000000000002078 0.9998417937919799 1.0000000000504647 2.1370405026010115e-12 6.757431885443453e-14 -1.1120639513493584e-13 -1.167521972080656e-12 -5.0729878523536106e-11 -2.354262123699705e-07 1.6122219131772934e-10 3.703739399411426e-08 2.0930385352132543e-08
3.922 1.000000000002069 0.9998417938848172 1.000000000050232 2.3687104434536645e-12 4.039254808066349e-14 -7.690737987661465e-14 -1.2458927984203993e-12 -4.931385536173763e-11 -2.394455849055215e-07 1.8262929578720016e-10 3.703756795568285e-08 2.0813776525312763e-08
3.932 1.0000000000020586 0.9998417939792084 1.000000000049975 2.536816616552675e-12 2.5612917244329208e-14 -4.594193765044631e-14 -1.3142489690806362e-12 -4.787310993293022e-11 -2.4352936884046807e-07 2.238812608528755e-10 3.7037759416404186e-08 2.057200959276844e-08
3.942 1.0000000000020473 0.9998417940751793 1.0000000000497018 2.6586960541836426e-12 2.726523114651073e-14 -3.757498918246463e-14 -1.36002370932899e-12 -4.64083093596231e-11 -2.4767852513410035e-07 2.669862433497737e-10 3.703795337389674e-08 2.0275409494431673e-08
3.952 1.0000000000020355 0.9998417941727541 1.0000000000494118 2.7549958826575626e-12 3.900030179593011e-14 -6.324617248997695e-14 -1.370246241453592e-12 -4.4921118169835176e-11 -2.518940270125282e-07 3.0727631054085654e-10 3.7038134490002796e-08 1.9956911117530427e-08
3.962 1.000000000002023 0.9998417942719596 1.000000000049095 2.833538780203302e-12 5.057259237742212e-14 -1.1629493940555163e-13 -1.3377133651234191e-12 -4.341225601131679e-11 -2.561768607397847e-07 3.4395740707166106e-10 3.703825245056672e-08 1.9630166321771463e-08
3.972 1.0000000000020093 0.9998417943728212 1.000000000048743 2.8807257548344542e-12 5.520811536299517e-14 -1.7226184236148765e-13 -1.2633052165061483e-12 -4.1883200945928174e-11 -2.605280249770497e-07 3.7418679719365726e-10 3.7038200148319825e-08 1.9331803241453955e-08
3.982 1.0000000000019957 0.9998417944753659 1.000000000048358 2.8729148251431577e-12 5.564595893477554e-14 -2.0334165680883216e-13 -1.1519910509553264e-12 -4.0335090154856957e-11 -2.64948531209225e-07 3.9202680652540664e-10 3.7037850119328555e-08 1.9144031150000994e-08
3.992 1.000000000001981 0.9998417945796201 1.0000000000479523 2.7954857750829978e-12 6.090839636688583e-14 -1.9623352456736543e-13 -1.0072619143626348e-12 -3.8768538876977074e-11 -2.6943940355007867e-07 3.908238839935592e-10 3.703714679303938e-08 1.9163986915559052e-08
4.002 1.0000000000019653 0.9998417946856113 1.0000000000475422 2.656988807074718e-12 7.750872445396453e-14 -1.595410256448375e-13 -8.267158457644818e-13 -3.718536127306936e-11 -2.740016794547865e-07 3.66516392492801e-10 3.7036192711210384e-08 1.943202944437373e-08
4.012 1.000000000001949 0.9998417947933669 1.000000000047136 2.4851586000660318e-12 1.0248241343780105e-13 -1.167903324796027e-13 -6.038531030909991e-13 -3.558628965046434e-11 -2.7863640920710713e-07 3.1997857560316514e-10 3.703525838676594e-08 1.9882948150623406e-08
4.022 1.0000000000019316 0.9998417949029154 1.000000000046727 2.3103616750999944e-12 1.2289966230896234e-13 -8.95801046509617e-14 -3.3321269716611264e-13 -3.397282259953542e-11 -2.8334465648652445e-07 2.581454757818412e-10 3.703469531606627e-08 2.0370766859079197e-08
4.032 1.000000000001913 0.9998417950142848 1.0000000000462967 2.1478141201420954e-12 1.2391003902757676e-13 -8.412278988329984e-14 -1.7950955090463918e-14 -3.234592472265464e-11 -2.8812749792242e-07 1.9543546129742645e-10 3.703480189532919e-08 2.07432626033092e-08
4.042 1.0000000000018923 0.9998417951275035 1.0000000000458258 1.9963533931409687e-12 9.939350124998856e-14 -9.024400271093594e-14 3.282926474069644e-13 -3.0706562444830355e-11 -2.9298602399724885e-07 1.5659019147857445e-10 3.703572376968873e-08 2.090749216016457e-08
4.052 1.0000000000018705 0.9998417952426017 1.0000000000453029 1.852517830835062e-12 5.769484605561006e-14 -9.239571705279991e-14 6.85328620258014e-13 -2.905590733464204e-11 -2.979213395365215e-07 1.6359985118237953e-10 3.7037439665463554e-08 2.085511876693062e-08
4.062 1.0000000000018472 0.9998417953596095 1.0000000000447244 1.7279818904947367e-12 1.7568875331214398e-14 -8.399005933702246e-14 1.032223540431979e-12 -2.739548029594058e-11 -3.029345614178065e-07 2.01726709267389e-10 3.703982889713205e-08 2.0645787191990883e-08
4.072 1.0000000000018219 0.9998417954785568 1.0000000000440916 1.656138800022041e-12 -2.3669572679496754e-15 -7.184490553791263e-14 1.3534170142513956e-12 -2.5725799468684822e-11 -3.080268211845313e-07 2.455452477776198e-10 3.704277175861854e-08 2.036208707859897e-08
4.082 1.0000000000017941 0.9998417955994732 1.0000000000434 1.6787665096168548e-12 6.017411034302665e-15 -6.877527901325671e-14 1.6399136677557781e-12 -2.404847206500152e-11 -3.1319926530666087e-07 2.849887328982417e-10 3.704622285023306e-08 2.006512816545516e-08
4.092 1.0000000000017626 0.9998417957223901 1.0000000000426366 1.8207491855765092e-12 3.6243353043367755e-14 -8.019500229528155e-14 1.8854822727422887e-12 -2.236414712533478e-11 -3.1845305265736316e-07 3.187295738555045e-10 3.705022232052169e-08 1.978174033656993e-08
4.102 1.0000000000017277 0.9998417958473386 1.0000000000417877 2.074744694675043e-12 7.40413540371453e-14 -9.813175259200994e-14 2.0827405807952875e-12 -2.0674443340017642e-11 -3.2378935798125174e-07 3.466098478779878e-10 3.7054855743345474e-08 1.952765636116584e-08
4.112 1.0000000000016884 0.9998417959743507 1.000000000040844 2.4022940079669115e-12 1.0496730041383864e-13 -1.0455426046015245e-13 2.2202445162902587e-12 -1.8979814892686853e-11 -3.292093698628258e-07 3.660880622608193e-10 3.706020443101651e-08 1.933950662966045e-08
4.122 1.0000000000016442 0.999841796103459 1.0000000000398115 2.7550063824697276e-12 1.2288180222413474e-13 -8.529717034961648e-14 2.287670128342098e-12 -1.7281661442646912e-11 -3.3471429137565616e-07 3.7225412034239165e-10 3.706632468329643e-08 1.9281463880124527e-08
4.132 1.0000000000015965 0.9998417962346973 1.0000000000387061 3.0986169841471004e-12 1.2955552061879689e-13 -4.110915071791071e-14 2.280984623665931e-12 -1.5580715929108947e-11 -3.40305340434214e-07 3.6017207880129956e-10 3.707326992907936e-08 1.9411213679667207e-08
4.142 1.0000000000015459 0.9998417963680994 1.0000000000375489 3.421383334833758e-12 1.289128219167148e-13 1.1092987894844461e-14 2.208766906480711e-12 -1.3878527067074904e-11 -3.459837499669929e-07 3.2776930499917313e-10 3.708112865719019e-08 1.972685110951632e-08
4.152 1.000000000001493 0.9998417965037002 1.0000000000363531 3.726984320333686e-12 1.2298900823815313e-13 4.770025003393746e-14 2.092802107800593e-12 -1.2175321591001067e-11 -3.5175076797147404e-07 2.780149035695937e-10 3.709003261184918e-08 2.0144738052872606e-08
4.162 1.0000000000014382 0.9998417966415347 1.000000000035123 4.0174644856628624e-12 1.1051849655459419e-13 5.413546449503182e-14 1.963333735181766e-12 -1.0472671125692945e-11 -3.576076578314612e-07 2.2043579167540072e-10 3.710010995353348e-08 2.0534321810021615e-08
4.172 1.0000000000013824 0.9998417967816388 1.0000000000338536 4.282283893993308e-12 9.082133468398009e-14 3.075712604824031e-14 1.8499075836920942e-12 -8.771086611605544e-12 -3.63555698300825e-07 1.7323164645281998e-10 3.711140797406413e-08 2.0780846640722145e-08
4.182 1.0000000000013256 0.999841796924048 1.0000000000325422 4.500509843701907e-12 6.720871251064152e-14 -8.431641999689595e-15 1.7742437281878124e-12 -7.071717953487522e-12 -3.69596183586159e-07 1.6054369249359801e-10 3.712384681986595e-08 2.0831586689165684e-08
4.192 1.0000000000012685 0.9998417970687985 1.0000000000311882 4.654871924366388e-12 4.776485784065734e-14 -4.6255318244252737e-14 1.7459959864050287e-12 -5.3755352401503966e-12 -3.7573042393327587e-07 1.856557729174434e-10 3.7137251258408485e-08 2.0706507766240966e-08
4.202 1.0000000000012101 0.999841797215927 1.0000000000298 4.742338555637419e-12 3.976032934518334e-14 -7.150009887708566e-14 1.7641305071501393e-12 -3.683048825632301e-12 -3.81959745433527e-07 2.2549275167304417e-10 3.715145250374344e-08 2.0475205194642026e-08
4.212 1.0000000000011515 0.9998417973654715 1.0000000000283875 4.7743046016889624e-12 4.495974513190823e-14 -8.099110064684865e-14 1.821193346331788e-12 -1.9952801056665156e-12 -3.882854907406048e-07 2.6329652887814995e-10 3.716639495529126e-08 2.0213472812249243e-08
4.222 1.000000000001092 0.999841797517469 1.0000000000269584 4.766515561951164e-12 5.762534368696268e-14 -7.70493382027202e-14 1.907657131467535e-12 -3.1304534151358443e-13 -3.9470901826083686e-07 2.943251745978396e-10 3.718216994871427e-08 1.9966689309146567e-08
4.232 1.0000000000010314 0.9998417976719579 1.0000000000255183 4.725369521013992e-12 6.809483927333569e-14 -6.155307902186769e-14 2.0163984379741757e-12 1.3629550276200732e-12 -4.012317028356115e-07 3.190975703623773e-10 3.7198948236518675e-08 1.9746489749065637e-08
4.242 1.0000000000009703 0.9998417978289769 1.000000000024071 4.64556758075906e-12 7.054965483032477e-14 -3.61446637115556e-14 2.1423527758223723e-12 3.032066446331787e-12 -4.078549368666631e-07 3.380734453341941e-10 3.721686123848416e-08 1.9558466246073965e-08
4.252 1.0000000000009084 0.999841797988566 1.0000000000226228 4.5177040600309256e-12 6.629039792427231e-14 -4.6161868992449895e-15 2.2829441670753782e-12 4.693275909350701e-12 -4.145801292969966e-07 3.491165563883869e-10 3.72359201812777e-08 1.943062384489768e-08
4.262 1.0000000000008467 0.9998417981507652 1.000000000021181 4.340641299197921e-12 6.251961308683536e-14 2.4258757318585306e-14 2.4371696358286153e-12 6.345747213777427e-12 -4.2140870610503974e-07 3.479642996746888e-10 3.7256028649607397e-08 1.9413554927874256e-08
4.272 1.000000000000785 0.9998417983156153 1.0000000000197515 4.128650147196416e-12 6.535657029962311e-14 3.8648046943148116e-14 2.6041032273855138e-12 7.989894348585206e-12 -4.2834211067273386e-07 3.306670096171138e-10 3.7277069179473036e-08 1.95466682577623e-08
4.282 1.0000000000007234 0.9998417984831577 1.0000000000183342 3.904930607211752e-12 7.344931113393148e-14 3.102652456708337e-14 2.782604642626092e-12 9.623839058654868e-12 -4.3538180437563545e-07 2.964205597773128e-10 3.7298991138534775e-08 1.98151344962814e-08
4.292 1.0000000000006626 0.9998417986534339 1.000000000016922 3.691096067276617e-12 7.743268321528719e-14 4.873044042096234e-15 2.9692120393901513e-12 1.1247742491492401e-11 -4.425292658347116e-07 2.4981994477819285e-10 3.732183345804539e-08 2.0138305952366976e-08
4.302 1.0000000000006024 0.9998417988264865 1.000000000015507 3.4975227831403383e-12 6.655092861040518e-14 -2.554395333648487e-14 3.1580463400259428e-12 1.286042991778187e-11 -4.497859920989984e-07 2.0260952347175664e-10 3.734567437678446e-08 2.0405361280072594e-08
4.312 1.0000000000005418 0.9998417990023577 1.000000000014082 3.3253591949448757e-12 3.739582230447267e-14 -4.294501405130846e-14 3.3398041326334415e-12 1.4462207876471629e-11 -4.57153498528545e-07 1.7400632147167458e-10 3.737056081758929e-08 2.052997675992699e-08
4.322 1.0000000000004818 0.9998417991810917 1.000000000012645 3.1754166842194646e-12 -1.5598576353041087e-15 -3.7165402441229e-14 3.5053976180455746e-12 1.605190826109456e-11 -4.646333186653018e-07 1.79061137139589e-10 3.739648033072695e-08 2.0486054974063844e-08
4.332 1.0000000000004219 0.9998417993627315 1.0000000000111997 3.0574826661210323e-12 -3.324683223192016e-14 -1.2484464580153369e-14 3.647962042174399e-12 1.7629239665777827e-11 -4.7222700521780693e-07 2.0872177868173464e-10 3.7423396731666515e-08 2.0309604288151004e-08
4.342 1.0000000000003615 0.9998417995473224 1.0000000000097475 2.990576543861395e-12 -4.251756649053903e-14 1.629540635624567e-14 3.7654000139794066e-12 1.9193654801859896e-11 -4.799361288321709e-07 2.4369494791403215e-10 3.7451317253524354e-08 2.0071684809892092e-08
4.352 1.0000000000003004 0.9998417997349088 1.0000000000082858 2.994255373188674e-12 -2.441231617491604e-14 3.460126764076857e-14 3.859988372370049e-12 2.0744934070430066e-11 -4.877622808398235e-07 2.7348079354813636e-10 3.7480337027620924e-08 1.9837813843288385e-08
4.362 1.0000000000002376 0.9998417999255366 1.000000000006805 3.0734541114539335e-12 1.1668442975299767e-14 3.821298264066146e-14 3.935835987997583e-12 2.2282735335524798e-11 -4.957070708977302e-07 2.961082380639047e-10 3.751062379370566e-08 1.9638989097935274e-08
4.372 1.000000000000173 0.9998418001192516 1.0000000000052944 3.2122700704871906e-12 4.862746514922281e-14 3.524290667628884e-14 3.993593106184603e-12 2.3806624144040255e-11 -5.037721286820918e-07 3.13197346285834e-10 3.7542346578541824e-08 1.947524863464937e-08
4.382 1.0000000000001064 0.9998418003161011 1.0000000000037463 3.3794257459141093e-12 7.041783851247516e-14 3.874748531502359e-14 4.02933221788415e-12 2.5316173270401313e-11 -5.119591036976687e-07 3.2567068947261145e-10 3.757559117987541e-08 1.9345129950438783e-08
4.392 1.0000000000000377 0.9998418005161331 1.0000000000021625 3.5406635419765322e-12 7.074828902217946e-14 5.497956670573599e-14 4.035163638653981e-12 2.6811219781024175e-11 -5.202696658968778e-07 3.3159957762805227e-10 3.761031478092529e-08 1.927084565072042e-08
4.402 0.9999999999999678 0.9998418007193964 1.0000000000005513 3.673001957832426e-12 5.369071440888946e-14 7.691737398196335e-14 4.0041135543144824e-12 2.8291418490083783e-11 -5.287055052513528e-07 3.269298838100309e-10 3.7646366703216735e-08 1.929422944142033e-08
4.412 0.9999999999998974 0.9998418009259409 0.999999999998926 3.769126486826584e-12 2.937050721477663e-14 8.845156500595072e-14 3.935752069891284e-12 2.975650446491047e-11 -5.372683330142607e-07 3.0814400229125686e-10 3.768356333272322e-08 1.944306435546108e-08
4.422 0.9999999999998271 0.9998418011358168 0.9999999999972956 3.834881729131401e-12 6.0219475038878115e-15 7.563304213726609e-14 3.8396036390827156e-12 3.1206546416752797e-11 -5.459598808713655e-07 2.752675933505925e-10 3.772177364337224e-08 1.9693753443288884e-08
4.432 0.9999999999997574 0.9998418013490751 0.9999999999956664 3.878503842105431e-12 -1.2710335448211758e-14 3.7523726129654224e-14 3.734226253281451e-12 3.264102538053699e-11 -5.547819017259976e-07 2.342947580116227e-10 3.776096712541626e-08 1.9966066959042466e-08
4.442 0.9999999999996897 0.9998418015657675 0.9999999999940381 3.9058319914929746e-12 -2.7556317552507612e-14 -1.174959565781271e-14 3.640708994873334e-12 3.4060158509219956e-11 -5.637361703072848e-07 1.9853310063090548e-10 3.7801203491340014e-08 2.0160492617093742e-08
4.452 0.9999999999996225 0.9998418017859458 0.999999999992411 3.916985394748931e-12 -3.965383182898809e-14 -5.058622254560723e-14 3.5769947072141054e-12 3.546321922943622e-11 -5.728244827085997e-07 1.8506060020481236e-10 3.7842582966767284e-08 2.0209876675632936e-08
4.462 0.999999999999556 0.9998418020096617 0.9999999999907848 3.913249514394029e-12 -4.8118921385480566e-14 -6.311824424732036e-14 3.550740134910411e-12 3.685068111714662e-11 -5.820486571019473e-07 1.9927076593852835e-10 3.788519791951549e-08 2.0109020680158223e-08
4.472 0.9999999999994899 0.9998418022369692 0.999999999989162 3.896770425963659e-12 -5.0671248776386556e-14 -4.8115422526241844e-14 3.5581934756305477e-12 3.822229667118908e-11 -5.91410534185074e-07 2.279198049617889e-10 3.792911366033172e-08 1.9908514216105475e-08
4.482 0.999999999999423 0.9998418024679208 0.999999999987545 3.871940401966658e-12 -4.635587040124451e-14 -1.6875637614066238e-14 3.5869087865925043e-12 3.9577975287177135e-11 -6.009119766016692e-07 2.561906688548484e-10 3.797437399553764e-08 1.968108871974498e-08
4.492 0.999999999999356 0.9998418027025724 0.9999999999859344 3.840082662004396e-12 -3.767394018015347e-14 1.3862791270911331e-14 3.620420553221817e-12 4.0917826044879574e-11 -6.105548702639035e-07 2.7751630336783944e-10 3.802100509102651e-08 1.9480632653736557e-08
4.502 0.9999999999992891 0.9998418029409792 0.9999999999843326 3.796051270537165e-12 -2.9841984611766603e-14 3.2787167551121746e-14 3.644020287392065e-12 4.224143130012172e-11 -6.203411242173706e-07 2.9208110063525964e-10 3.806899600293761e-08 1.9320117583364003e-08
4.512 0.9999999999992223 0.999841803183197 0.9999999999827434 3.7274673060342354e-12 -2.7321582481469638e-14 3.852075689040294e-14 3.648640363130711e-12 4.354942447482629e-11 -6.302726701728201e-07 3.0271647722094813e-10 3.811826186980848e-08 1.9184726482734838e-08
4.522 0.999999999999156 0.9998418034292843 0.9999999999811738 3.619845727331328e-12 -3.068449939078668e-14 3.5736376054479924e-14 3.6327626154235094e-12 4.484142226681584e-11 -6.4035146454742e-07 3.1078963093758697e-10 3.816862415550359e-08 1.90669900074994e-08
4.532 0.9999999999990921 0.9998418036792986 0.9999999999796358 3.4623394885364723e-12 -3.7484356969727e-14 2.8920070772000276e-14 3.6009042335224517e-12 4.61174975641901e-11 -6.505794865285388e-07 3.1416073866095766e-10 3.8219841178085123e-08 1.8990424279819316e-08
4.542 0.9999999999990294 0.9998418039332994 0.9999999999781423 3.2534949770917747e-12 -4.434617366011364e-14 1.9145730074431284e-14 3.5607976482699095e-12 4.737800197425415e-11 -6.609587404666996e-07 3.0844324345743394e-10 3.8271688695787075e-08 1.8998953204995815e-08
4.552 0.9999999999989696 0.9998418041913466 0.9999999999767025 2.999689223877991e-12 -5.1081317737090455e-14 4.230773624977341e-15 3.5199014694561915e-12 4.862264210322465e-11 -6.714912542133311e-07 2.902765162531186e-10 3.8324052148976125e-08 1.9118268101120738e-08
4.562 0.999999999998913 0.9998418044534993 0.9999999999753251 2.713387445574009e-12 -6.104709736419571e-14 -1.5422990067394195e-14 3.483189019783507e-12 4.98516223529593e-11 -6.821790806467401e-07 2.6058006093130616e-10 3.83769775807584e-08 1.9320393348687426e-08
4.572 0.9999999999988592 0.99984180471982 0.999999999974011 2.408126380726802e-12 -7.743448100527836e-14 -3.4886865288002836e-14 3.4519068890559794e-12 5.1065379392519844e-11 -6.930242979797859e-07 2.267571341479509e-10 3.8430649753373244e-08 1.952526283686162e-08
4.582 0.9999999999988094 0.9998418049903696 0.9999999999727621 2.0973547440484832e-12 -9.972306348408432e-14 -4.527932945775427e-14 3.4259081945105238e-12 5.226380986632465e-11 -7.040290092923213e-07 2.0246723373935727e-10 3.848530987718361e-08 1.964320475229956e-08
4.592 0.9999999999987622 0.9998418052652113 0.999999999971579 1.7944822309004727e-12 -1.2095582480556301e-13 -4.049726781080136e-14 3.4049588300885976e-12 5.3446876821573136e-11 -7.151953429746866e-07 2.0010065105649404e-10 3.854116009422985e-08 1.9625937733467706e-08
4.602 0.999999999998718 0.9998418055444076 0.9999999999704615 1.5143060168417195e-12 -1.3087751149390682e-13 -2.205334377952082e-14 3.3904618371907543e-12 5.461511405345883e-11 -7.265254540110632e-07 2.1772109739916586e-10 3.8598303710001486e-08 1.948950431585882e-08
4.612 0.9999999999986765 0.9998418058280227 0.9999999999694067 1.2722561638423763e-12 -1.219599419120349e-13 1.6539637226128942e-15 3.38524894652109e-12 5.576871988108365e-11 -7.380215229133685e-07 2.4192080907830244e-10 3.8656741414529494e-08 1.929779775384333e-08
4.622 0.9999999999986363 0.9998418061161205 0.9999999999684066 1.0828890547865871e-12 -9.546488541733266e-14 2.0502275710726935e-14 3.3916956230494367e-12 5.690733512113097e-11 -7.496857562829955e-07 2.6183831237991243e-10 3.8716410924524775e-08 1.912078952839665e-08
4.632 0.9999999999985969 0.9998418064087671 0.9999999999674474 9.559479422507582e-13 -6.152308367218306e-14 2.8111968137915118e-14 3.4081232254974955e-12 5.803177115180149e-11 -7.615203879632673e-07 2.7413652275618085e-10 3.877723848647693e-08 1.899420508835079e-08
4.642 0.9999999999985582 0.9998418067060291 0.9999999999665117 8.945732114367475e-13 -3.447505635445371e-14 2.5775065926103635e-14 3.427833550950431e-12 5.914172485950352e-11 -7.735276781386271e-07 2.812649591815425e-10 3.883917571079074e-08 1.8907462006669194e-08
4.652 0.9999999999985192 0.9998418070079732 0.9999999999655821 8.927175089549261e-13 -2.575480954901117e-14 1.8966434407204236e-14 3.4396126201948287e-12 6.023772219813207e-11 -7.857099145830347e-07 2.874429711405618e-10 3.8902208982862476e-08 1.8828751772232066e-08
4.662 0.9999999999984801 0.9998418073146681 0.9999999999646448 9.383043515380428e-13 -3.735241168619288e-14 1.1401546078157202e-14 3.4309885251583373e-12 6.131992589019005e-11 -7.980694125791183e-07 2.941552323258908e-10 3.896634578323202e-08 1.874573546617007e-08
4.672 0.9999999999984409 0.9998418076261839 0.999999999963694 1.0144250369182793e-12 -6.203167613960876e-14 1.286726524777016e-15 3.392740293514649e-12 6.238850831326534e-11 -8.106085145573521e-07 2.982644566097178e-10 3.903159491905936e-08 1.8685849239171112e-08
4.682 0.9999999999984018 0.9998418079425901 0.9999999999627285 1.1044124388625461e-12 -8.82104023740064e-14 -1.6797876197646126e-14 3.3215383729756555e-12 6.344383853396528e-11 -8.233295912401234e-07 2.9435076890473857e-10 3.9097955823095015e-08 1.8697389262799853e-08
4.692 0.9999999999983631 0.9998418082639589 0.9999999999617518 1.193022700044648e-12 -1.0670814938971519e-13 -4.5568170763224456e-14 3.2220760481633303e-12 6.44856834418852e-11 -8.362350420272372e-07 2.7893044592618287e-10 3.916542402748068e-08 1.8805237972423488e-08
4.702 0.999999999998325 0.9998418085903624 0.9999999999607719 1.2680176487585913e-12 -1.1520968629308696e-13 -8.013609384899678e-14 3.1041358953677286e-12 6.551479284026652e-11 -8.493272938634669e-07 2.537935407790647e-10 3.92340065325305e-08 1.8978152512134545e-08
4.712 0.9999999999982877 0.999841808921874 0.9999999999597965 1.3222961035712108e-12 -1.1657975050827947e-13 -1.0858126511452228e-13 2.9799817347286232e-12 6.653112249379752e-11 -8.626088036224409e-07 2.2735108632248987e-10 3.9303734094869735e-08 1.9138578999719614e-08
4.722 0.9999999999982514 0.999841809258568 0.9999999999588347 1.3504300815624656e-12 -1.1611865963841305e-13 -1.1822604358571895e-13 2.859852423368853e-12 6.753488881301778e-11 -8.760820563370126e-07 2.1205904677705413e-10 3.937465820492308e-08 1.9210454762391367e-08
4.732 0.9999999999982159 0.9998418096005196 0.9999999999578956 1.3476732185418382e-12 -1.1628926335722584e-13 -1.0489911043470811e-13 2.7484317909563407e-12 6.852636553335238e-11 -8.897495664319218e-07 2.150426670003217e-10 3.944683261062753e-08 1.9167314507845505e-08
4.742 0.9999999999981815 0.9998418099478047 0.9999999999569875 1.310014843103779e-12 -1.1581761209088574e-13 -7.619763039308134e-14 2.643433223490005e-12 6.950576001498503e-11 -9.036138781353713e-07 2.3046418245567803e-10 3.952028829705827e-08 1.90444967176044e-08
4.752 0.9999999999981483 0.9998418103005006 0.9999999999561217 1.2334675765906128e-12 -1.1185792082931032e-13 -4.693507420340587e-14 2.535857087801715e-12 7.047325910823875e-11 -9.176775657547192e-07 2.467485698236329e-10 3.959501552395583e-08 1.8909298293378133e-08
4.762 0.9999999999981167 0.9998418106586857 0.9999999999553066 1.1157465280536644e-12 -1.0299230889742433e-13 -3.022003821176657e-14 2.413844308282731e-12 7.142910941575927e-11 -9.319432338092914e-07 2.5685279644920977e-10 3.9670960428705714e-08 1.8813041769264114e-08
4.772 0.9999999999980873 0.9998418110224394 0.9999999999545541 9.558559734554135e-13 -9.146783074694973e-14 -3.026784258003158e-14 2.2672154197039784e-12 7.237370593625582e-11 -9.464135165929293e-07 2.6087455812009257e-10 3.9748038039014746e-08 1.8759631763192063e-08
4.782 0.9999999999980608 0.9998418113918427 0.9999999999538765 7.541407157870779e-13 -8.21854361676502e-14 -4.0407135575451406e-14 2.093128154782906e-12 7.330690972646338e-11 -9.610910785945538e-07 2.6374292882924675e-10 3.982615517459346e-08 1.8712531392654616e-08
4.792 0.9999999999980382 0.9998418117669767 0.9999999999532848 5.122257321883074e-13 -7.93783018664296e-14 -5.1110470205084044e-14 1.897947245204216e-12 7.422894445195343e-11 -9.759786160742208e-07 2.7025867723450843e-10 3.990522957726905e-08 1.8633968464512203e-08
4.802 0.9999999999980198 0.9998418121479248 0.99999999995279 2.321876397887622e-13 -8.434397454437332e-14 -5.683834329873505e-14 1.6961735078291482e-12 7.514018944784182e-11 -9.910788564645583e-07 2.8016175866804625e-10 3.998519497562801e-08 1.852511278320059e-08
4.812 0.999999999998006 0.9998418125347697 0.9999999999523991 -8.252988610817248e-14 -9.529810265070922e-14 -6.058063348128567e-14 1.5051608110967702e-12 7.604074048451369e-11 -1.0063945579967245e-06 2.878424453268752e-10 4.006599291223967e-08 1.8433832826201854e-08
4.822 0.9999999999979972 0.9998418129275964 0.9999999999521132 -4.2353291156242105e-13 -1.0855394771290769e-13 -6.951930671406983e-14 1.338949559519436e-12 7.693090508994189e-11 -1.0219285107508661e-06 2.8675714695523235e-10 4.01475627628678e-08 1.8420971876638146e-08
4.832 0.9999999999979927 0.9998418133264902 0.9999999999519293 -7.777658063813226e-13 -1.2097848039932177e-13 -8.694935417195991e-14 1.2037735908329036e-12 7.781063785662363e-11 -1.0376835371569577e-06 2.7401791848393323e-10 4.022984245523072e-08 1.8510141327904927e-08
4.842 0.9999999999979929 0.9998418137315372 0.9999999999518404 -1.1268625298291298e-12 -1.3064543906934413e-13 -1.0783884272373625e-13 1.098492019698939e-12 7.867998689400207e-11 -1.0536624906499083e-06 2.527004344838956e-10 4.031278475326098e-08 1.8662787644775126e-08
4.852 0.9999999999979974 0.9998418141428252 0.9999999999518389 -1.4507237319844504e-12 -1.3655796257017778e-13 -1.2027769448675302e-13 1.0180201405585272e-12 7.95394588738383e-11 -1.0698682581603022e-06 2.315290985839837e-10 4.03963800313485e-08 1.8801221414081964e-08
4.862 0.999999999998005 0.9998418145604424 0.9999999999519157 -1.7324143640753614e-12 -1.3699593394187224e-13 -1.1389300389644896e-13 9.580919537506357e-13 8.038898305115078e-11 -1.0863037589951817e-06 2.205417934970482e-10 4.048066991876119e-08 1.886151728831367e-08
4.872 0.9999999999980153 0.9998418149844777 0.999999999952062 -1.9598637027059734e-12 -1.2930125880225195e-13 -8.80870474549161e-14 9.180195178700722e-13 8.12286787379078e-11 -1.102971945058826e-06 2.229156370232239e-10 4.056573949720777e-08 1.8834133573917405e-08
4.882 0.9999999999980272 0.9998418154150216 0.9999999999522665 -2.127511030011916e-12 -1.1197204560718612e-13 -5.374193759679027e-14 8.992007581250596e-13 8.205874913572689e-11 -1.1198758017150956e-06 2.3216169415672634e-10 4.0651690568178504e-08 1.8762213485608318e-08
4.892 0.99999999999804 0.9998418158521664 0.9999999999525129 -2.2332990529918263e-12 -8.719010573786566e-14 -2.6551291206832664e-14 9.020959181505245e-13 8.287914585064844e-11 -1.1370183469945464e-06 2.3969340078263303e-10 4.0738609061633e-08 1.8701902683963262e-08
4.902 0.999999999998053 0.9998418162960041 0.9999999999527822 -2.2770235637641997e-12 -6.09828930468517e-14 -1.819798226342904e-14 9.221220715154317e-13 8.369014085026341e-11 -1.1544026335705407e-06 2.4210940014985196e-10 4.0826544923408504e-08 1.86778733741815e-08
4.912 0.9999999999980659 0.9998418167466294 0.999999999953054 -2.260302769939889e-12 -4.223724508649153e-14 -2.9682053638400274e-14 9.492613289603698e-13 8.44913352143389e-11 -1.1720317473117704e-06 2.424040913017744e-10 4.091551309464254e-08 1.8668350374067545e-08
4.922 0.9999999999980782 0.999841817204138 0.9999999999533092 -2.1905246350711074e-12 -3.816218516590357e-14 -5.317520277099693e-14 9.702931031703632e-13 8.528363507506466e-11 -1.189908808177666e-06 2.4664263482915395e-10 4.1005510230416645e-08 1.8628495234234496e-08
4.932 0.9999999999980895 0.9998418176686268 0.9999999999535368 -2.0826987495269138e-12 -5.041381016551823e-14 -7.795446547125077e-14 9.727639502230797e-13 8.606632231401992e-11 -1.208036970810326e-06 2.580069764839535e-10 4.1096528253223334e-08 1.853253359625852e-08
4.942 0.9999999999981002 0.9998418181401938 0.999999999953733 -1.9592650023935016e-12 -7.358526555945741e-14 -9.8074230828955e-14 9.479485359557356e-13 8.683967138155317e-11 -1.2264194241798043e-06 2.730011681624349e-10 4.118854862228467e-08 1.8402841482631196e-08
4.952 0.9999999999981108 0.999841818618939 0.9999999999539033 -1.8470582422631004e-12 -9.824655659840502e-14 -1.1412154992430773e-13 8.907770245816718e-13 8.760388670698158e-11 -1.2450593920933124e-06 2.839657382559465e-10 4.128152079269228e-08 1.8302342738407567e-08
4.962 0.9999999999981215 0.9998418191049636 0.9999999999540614 -1.7704947407492292e-12 -1.157791800655678e-13 -1.2786178465505288e-13 7.996160313710769e-13 8.835888617775895e-11 -1.2639601337075607e-06 2.8446594376803983e-10 4.1375347987352736e-08 1.8292133710386633e-08
4.972 0.9999999999981327 0.9998418195983697 0.9999999999542264 -1.7430963213012861e-12 -1.2220235779454843e-13 -1.3872379361566717e-13 6.743823359051121e-13 8.910479701133486e-11 -1.2831249434690174e-06 2.728403932891351e-10 4.1469902222414866e-08 1.8385651930023586e-08
4.982 0.9999999999981458 0.999841820099261 0.9999999999544197 -1.767206947316425e-12 -1.1953740307561845e-13 -1.4122378485470694e-13 5.173214110222238e-13 8.98413784026897e-11 -1.3025571511417113e-06 2.531409028625496e-10 4.1565073399417746e-08 1.8537158936404078e-08
4.992 0.9999999999981601 0.999841820607743 0.9999999999546615 -1.83453621612325e-12 -1.1305516375093858e-13 -1.2953737786783435e-13 3.335536905055008e-13 9.056896878631965e-11 -1.3222601223979399e-06 2.336706427461566e-10 4.166082961829884e-08 1.8674050631694178e-08


==> figures/planar_acoustic_pulse/data/farfield_inflow_and_pressure_outflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p rho u w+_right w-_right w+_left w-_left we_left we_right e_p e_rho e_u
0.002 1.0002216104944004 1.0000000000070743 0.9947554859071488 2.2519191930416364e-14 1.1608799366069088e-10 6.235814932026851e-10 2.677845176289929e-12 -2.2480426639245924e-10 -6.650021293313004e-11 1.4613398134871181e-08 1.9477832733867975e-09 3.505053186023666e-07
0.012 1.0002216104727217 1.0000000004798963 0.994755487714673 9.908155749761414e-14 1.3014778580174492e-11 5.145996262350422e-10 2.5811117034729473e-11 -1.2433039639268445e-10 -6.500708964200429e-11 1.9585831358813665e-08 1.0431600255156683e-08 5.080140792719607e-07
0.022 1.0002216104689887 1.0000000017369888 0.994755528486711 2.863231791915672e-13 3.684742512084984e-11 7.011727931985935e-10 9.85894177187108e-11 -7.287139949382605e-11 -9.293571240343388e-12 1.8988997979968195e-08 1.3454662027250685e-08 5.467604421114702e-07
0.032 1.00022161046078 1.0000000037341854 0.9947555938710345 2.384339515170039e-13 -4.582302455454322e-12 1.4997263214720472e-09 1.997663865743275e-10 -4.622270163536833e-11 1.7566018841177632e-11 1.890352436670369e-08 1.5547949941154314e-08 5.527575907684206e-07
0.042 1.0002216104427144 1.0000000064095702 0.9947556819885514 -1.5262431847665582e-12 -2.842181550309595e-11 3.0452267078724934e-09 3.189191678746927e-10 -3.240023956650606e-11 -3.091109929215193e-11 1.93344661705375e-08 1.7936014520161448e-08 5.564453040918619e-07
0.052 1.0002216104026536 1.0000000096781878 0.9947557907378449 -1.0031541588340624e-12 -2.7378210984384085e-11 6.597356408110697e-09 4.6092252955225065e-10 -2.520165024304958e-11 -8.978618460764018e-11 1.8915360616757108e-08 1.9600033923926268e-08 5.617160864334698e-07
0.062 1.0002216103178287 1.0000000134326315 0.9947559177632737 3.2952708529216484e-12 -2.3218284596913792e-11 1.3388979141054976e-08 6.4123522027105e-10 -2.1493978103100267e-11 -1.2815884761006337e-10 1.874863328340324e-08 2.0919503652125986e-08 5.765672048878756e-07
0.072 1.000221610151562 1.0000000175448807 0.9947560606478997 5.507460373855626e-12 -2.2288371519538505e-11 2.567046588230679e-08 8.899815861829202e-10 -1.9664297107330955e-11 -1.5309542528752323e-10 1.933190401623426e-08 2.2400445873721346e-08 6.126267908541821e-07
0.082 1.0002216098391257 1.0000000218608094 0.994756217397362 -7.2466069321398735e-12 -3.1728174982116795e-12 4.7946417185762917e-08 1.218791038502032e-09 -1.8869239724682384e-11 -1.7207830898433538e-10 2.1079965112906017e-08 2.4217283154724996e-08 6.644796709567004e-07
0.092 1.0002216092642255 1.000000026187963 0.9947563871638511 -1.0046593623204272e-11 6.169309422270134e-12 8.811958562746791e-08 1.5924836738640083e-09 -1.8661569537459838e-11 -1.7571566607270812e-10 2.3562136311246088e-08 2.587626015451098e-08 7.265689777971925e-07
0.102 1.0002216082216477 1.0000000302730516 0.9947565712925925 4.414024008799875e-12 -1.4270565413787661e-11 1.596075815874418e-07 1.9920038229775874e-09 -1.8802045428563623e-11 -1.8102116101382664e-10 2.5401424020947366e-08 2.6635061207098622e-08 7.804608340527654e-07
0.112 1.0002216063583784 1.0000000337638097 0.9947567748721972 1.4290673824735666e-11 -2.7431336886945134e-11 2.8440285087705936e-07 2.413283890165136e-09 -1.9164650021565646e-11 -1.9868801027161617e-10 2.6062653999437847e-08 2.6426385739237597e-08 8.098056422705142e-07
0.122 1.0002216030837932 1.0000000361480816 0.9947570090137559 1.2812609749091165e-13 -6.5799688728096924e-12 4.973849144005445e-07 2.8038920149393684e-09 -1.9686922206831942e-11 -2.1142301856105834e-10 2.6060982391268015e-08 2.5722395383317855e-08 8.17509262979081e-07
0.132 1.0002215974354152 1.000000036660243 0.9947572941639357 -1.652622231406969e-11 2.0744301905400064e-11 8.525514940183257e-07 3.079677180875064e-09 -2.0344453249330667e-11 -2.030171175558233e-10 2.6025125843608138e-08 2.4842096803802208e-08 8.173938208453689e-07
0.142 1.0002215878783982 1.0000000341394522 0.9947576649502315 1.1527975108431268e-11 -1.4485369814695564e-11 1.4324185490988923e-06 3.143308031284027e-09 -2.1132366978688437e-11 -1.913867360193502e-10 2.631458672300096e-08 2.3905739073327267e-08 8.221925266909534e-07
0.152 1.0002215720112495 1.0000000268202103 0.9947581772865262 1.39241271310723e-11 -3.127076797906184e-11 2.3610431725945327e-06 2.856708430761813e-09 -2.205406245704497e-11 -2.1492442197012797e-10 2.7818772688298535e-08 2.358081148570841e-08 8.497742640765278e-07
0.162 1.000221546150546 1.000000012035935 0.9947589183590296 -5.1186935042926106e-11 5.525292110426913e-11 3.81942876915123e-06 2.068896894331944e-09 -2.313236096741827e-11 -2.2524397092593904e-10 3.164306465389527e-08 2.49751248470041e-08 9.280708629975166e-07
0.172 1.000221504772347 0.9999999858189896 0.9947600199000689 -2.744468850679923e-11 4.258239176318276e-11 6.063045053474498e-06 6.728882005576532e-10 -2.44594254394978e-11 -1.832925956888867e-10 3.7576478340904866e-08 2.830181607102839e-08 1.070179244900537e-06
0.182 1.000221439791652 0.9999999423843285 0.9947616753480999 7.567268042888801e-11 -1.0150671313877409e-10 9.443073279217928e-06 -1.4055181576308017e-09 -2.6342447026559516e-11 -1.9514128361624967e-10 4.409199665561301e-08 3.249428769765033e-08 1.2528015410298777e-06
0.192 1.0002213396509423 0.9999998734772839 0.9947641616964559 -1.361488150247684e-11 -1.1756828242129476e-11 1.4431128230490555e-05 -4.2279597825656105e-09 -2.9646080754340556e-11 -2.6795551017338024e-10 4.9471032990762034e-08 3.618583276646916e-08 1.4304273691140386e-06
0.202 1.0002211881939325 0.9999997675673189 0.9947678663138955 -2.5276464949915754e-10 2.921877675438131e-10 2.1643090245347574e-05 -7.778507451052894e-09 -3.653123068792958e-11 -2.325085527609227e-10 5.2286900522658317e-08 3.8279270084609157e-08 1.5584590767423596e-06
0.212 1.00022096335323 0.9999996089075972 0.9947733179568488 -2.598770444147383e-10 2.9085526361453024e-10 3.185668379560223e-05 -1.1872510220009922e-08 -5.18372593423185e-11 -1.2336717681070833e-10 5.142840898362215e-08 3.7969787861504767e-08 1.6013862475417187e-06
0.222 1.0002206357347518 0.9999993765216967 0.9947812203413456 -1.1496623653226054e-10 5.287874122450028e-11 4.601962729853449e-05 -1.6155178364716007e-08 -8.540172657690975e-11 -1.7929306017692452e-10 4.6355838803589e-08 3.490284514859766e-08 1.5364997653350836e-06
0.232 1.0002201671932842 0.9999990431854817 0.9947924860543259 -4.739588076749301e-10 4.141530266451309e-10 6.524523759867331e-05 -2.019464224480105e-08 -1.5564088697965021e-10 -3.4918359729833334e-10 3.824041180741672e-08 2.998233250940436e-08 1.3713673930986617e-06
0.242 1.0002195095132596 0.9999985744832861 0.9948082675651907 -1.5947617639400494e-09 1.6582791011275372e-09 9.078880781576853e-05 -2.35773995815009e-08 -2.947430939051704e-10 -3.115462325714948e-10 3.273685235086393e-08 2.6976952338702785e-08 1.1849754706239533e-06
0.252 1.0002186033889795 0.9999979280768979 0.9948299804634795 -2.982244280867891e-09 3.0695856703504403e-09 0.00012399622562131896 -2.5952044339309637e-08 -5.556580895007755e-10 -8.361118220900575e-11 3.900982610079102e-08 3.131652983318119e-08 1.1618690900044435e-06
0.262 1.0002173779841892 0.999997053390211 0.9948593126572665 -4.455917211406607e-09 4.3975158277045305e-09 0.00016622008538945824 -2.708505532849264e-08 -1.0205054567966865e-09 -7.115719312636868e-11 5.56799465676209e-08 4.246136749320356e-08 1.438212493327026e-06
0.272 1.0002157513567513 0.9999958919144349 0.9948982129756966 -6.901724074922568e-09 6.7773203951943566e-09 0.00021870452684263274 -2.702856928997232e-08 -1.8092686043886757e-09 -3.4834527152245225e-10 7.496252573234613e-08 5.5652572681157524e-08 1.9069596794256737e-06
0.282 1.0002136319765325 0.9999943782936657 0.9949488533111862 -1.1346692085421476e-08 1.1376823168365943e-08 0.00028244327711820865 -2.6367172499214732e-08 -3.086781372220674e-09 -4.502664209050063e-10 9.148362071929327e-08 6.71022309517444e-08 2.3970215361327668e-06
0.292 1.000210921519976 0.9999924423203846 0.9950135596296105 -1.7837371466492783e-08 1.7996691279161806e-08 0.0003580172894155917 -2.636157385728515e-08 -5.064987236608502e-09 -1.536353214289328e-10 1.0148820967181727e-07 7.408891188762035e-08 2.781038657162992e-06
0.302 1.0002075190837123 0.9999900119456531 0.9950947091229158 -2.5938175634695267e-08 2.59819637382899e-08 0.000445423746820169 -2.886288262972786e-08 -7.996216520074307e-09 9.85089557044472e-11 1.0242579736301132e-07 7.479193987285443e-08 2.9705429460873714e-06
0.312 1.0002033268327386 0.9999870173169172 0.9951945942079294 -3.584353273548998e-08 3.5727469421604826e-08 0.0005439166313163765 -3.6068444316111126e-08 -1.2152756821884977e-08 -6.533650157231159e-11 9.353536326050492e-08 6.8715203842509e-08 2.920714652177631e-06
0.322 1.0001982568700678 0.9999833956876852 0.9953152589553401 -4.805769401725854e-08 4.801897671256622e-08 0.0006518846089234303 -5.0244600631455084e-08 -1.7789321345680344e-08 -3.0256256854079685e-10 7.655856461806639e-08 5.7218324439142174e-08 2.643127862746875e-06
0.332 1.000192238880766 0.9999790968762203 0.9954583187496541 -6.209866704116539e-08 6.22503158281273e-08 0.000766791064499125 -7.339513749294537e-08 -2.508864932362442e-08 -1.3928875031895377e-10 5.678943470161482e-08 4.4232932625798974e-08 2.2164907305565882e-06
0.342 1.000185227937913 0.9999740888377111 0.9956247783257851 -7.63233820649909e-08 7.645751499044883e-08 0.0008851960181055264 -1.067755343874455e-07 -3.4095766057679735e-08 2.2016509023514253e-10 4.5899949778802816e-08 3.748691367499895e-08 1.8041910636054506e-06
0.352 1.0001772117379433 0.9999683628299934 0.9958148662588038 -8.905007050608933e-08 8.897546568361605e-08 0.0010028732939827583 -1.5031353600651566e-07 -4.465259808992632e-08 2.2801766316548772e-10 5.502274955549032e-08 4.3304181239526594e-08 1.6527153585454074e-06
0.362 1.000168216435715 0.9999619375790372 0.9960279052324997 -9.913269798320074e-08 9.896898635076092e-08 0.0011150275642308352 -2.021992168275333e-07 -5.63501929861587e-08 -1.266993483967623e-10 7.443876414229103e-08 5.598301508001532e-08 1.8769195319504643e-06
0.372 1.0001583102392237 0.9999548618409655 0.9962622363747397 -1.0533368212350597e-07 1.0529244710079717e-07 0.0012166024165477822 -2.5888040929401885e-07 -6.851788299055053e-08 -3.540313855577752e-10 9.197391922473745e-08 6.768013713452468e-08 2.281330498564153e-06
0.382 1.0001476040767363 0.9999472148709603 0.9965152119678712 -1.0594711647043535e-07 1.0599501546672094e-07 0.0013026540841864025 -3.1547443496129716e-07 -8.026446872471537e-08 -2.7735764861534085e-10 1.0224805946356761e-07 7.45089119279861e-08 2.639885722554253e-06
0.392 1.0001362489506689 0.9999391045283238 0.9967832640458621 -9.961603114228854e-08 9.956340675455973e-08 0.0013687514341651473 -3.664413969223901e-07 -9.057514910069701e-08 -2.554650815618528e-10 1.0362429523179223e-07 7.523754052183621e-08 2.835763851048889e-06
0.402 1.000124429960031 0.9999306630068034 0.9970620479280773 -8.627148132118956e-08 8.609834911872955e-08 0.001411355795224331 -4.0637688600474555e-07 -9.845244335598847e-08 -5.319507234348968e-10 9.678222857939221e-08 7.035408398257624e-08 2.834004071465703e-06
0.412 1.0001123573472086 0.9999220404421769 0.9973466511754225 -6.696932323372699e-08 6.685387867156908e-08 0.0014281350021720768 -4.308420695148549e-07 -1.0307478513390665e-07 -8.375300938823973e-10 8.393545463818797e-08 6.149957641017615e-08 2.650406164793763e-06
0.422 1.00010025528144 0.9999133969042274 0.9976318510521979 -4.3092940941937346e-08 4.3138919720542404e-08 0.0014181732136164778 -4.371140722764467e-07 -1.0393790151538281e-07 -8.280551141234429e-10 6.834694528329347e-08 5.111016186180765e-08 2.3333513357989436e-06
0.432 1.00008834938738 0.9999048934945016 0.9979123981516304 -1.607220834456542e-08 1.6186831629154607e-08 0.001382050445183366 -4.246604957300654e-07 -1.009451464026147e-07 -5.739305039694544e-10 5.424938712793492e-08 4.2249199097290804e-08 1.9558592406728916e-06
0.442 1.0000768541921672 0.9998966833886032 0.998183300989556 1.2364328650912003e-08 -1.22957266553703e-08 0.0013217824090603282 -3.9516976132471357e-07 -9.442429942510226e-08 -3.7114812493659984e-10 4.632010324865315e-08 3.7844982581989065e-08 1.6110782441886588e-06
0.452 1.0000659616558385 0.9998889036525098 0.9984400865227372 4.0245891952579106e-08 -4.0206278387527836e-08 0.0012406299381379237 -3.521338546308315e-07 -8.506699553613272e-08 -2.9108216268259604e-10 4.629354381899906e-08 3.837434105655995e-08 1.3930389607509694e-06
0.462 1.0000558317852626 0.9998816685440018 0.9986790147378745 6.591643324573859e-08 -6.583688381871712e-08 0.0011428042540098842 -3.0015103689788695e-07 -7.380666067157848e-08 -1.7800889084797597e-10 5.049553755398784e-08 4.1262716046693074e-08 1.339227769399274e-06
0.472 1.0000465860584062 0.9998750648175799 0.998897231127593 8.843343791813345e-08 -8.832659850016191e-08 0.0010331060413974642 -2.4416509420617686e-07 -6.166504891510256e-08 2.14965518359091e-11 5.4505686007906475e-08 4.38289596620916e-08 1.392076333271616e-06
0.482 1.0000383040468555 0.9998691493112484 0.9990928480295179 1.0742658321959572e-07 -1.0736339962750957e-07 0.0009165410974025205 -1.8879320507283175e-07 -4.960209925998059e-08 1.712677265293505e-10 5.629446513990682e-08 4.485168746356761e-08 1.462882435464217e-06
0.492 1.0000310232618763 0.9998639488340724 0.9992649533919229 1.2278915346672908e-07 -1.2279372768286975e-07 0.000797953755187597 -1.3781483261618565e-07 -3.839863019181992e-08 1.693237987056414e-10 5.565852107475135e-08 4.4248165312580446e-08 1.4968368038528078e-06
0.502 1.000024741915247 0.9998594621339884 0.9994135526442482 1.346089687130223e-07 -1.3464433556360532e-07 0.0006817128871913461 -9.380810019978864e-08 -2.852359307673462e-08 7.439236576582405e-11 5.33223987448675e-08 4.254326577546425e-08 1.4780498754172527e-06
0.512 1.0000194240254778 0.9998556635391597 0.9995394553344602 1.4321924933411263e-07 -1.4325488155309212e-07 0.0005714755835519354 -5.8255755726122713e-08 -2.035640792624901e-08 -1.9477461314633282e-11 5.039086555241763e-08 4.050825794675914e-08 1.416065959741785e-06
0.522 1.0000150061439432 0.9998525077589213 0.9996441223712158 1.4909649702633354e-07 -1.4913481133278722e-07 0.0004700419444475466 -3.137400182432775e-08 -1.3944990188646817e-08 -1.032235957981811e-10 4.792400850504648e-08 3.885617839704942e-08 1.3337013418077265e-06
0.532 1.0000114049178284 0.9998499352813768 0.9997294915635629 1.526672818915265e-07 -1.52709310376116e-07 0.00037930256509747254 -1.2521075138235447e-08 -9.124054123923721e-09 -1.998741476735847e-10 4.656338084210849e-08 3.7987572605657547e-08 1.256405088909598e-06
0.542 1.0000085247306902 0.9998478778292541 0.9997977992458209 1.5425120744364894e-07 -1.542808617995029e-07 0.0003002693915543722 -5.17969416442176e-10 -5.6606249019883194e-09 -2.850429832117771e-10 4.6378503454166214e-08 3.7912562093867645e-08 1.2028395285521807e-06
0.552 1.0000062647834547 0.9998462634172159 0.9998514132129268 1.5413587192750508e-07 -1.5414601101298387e-07 0.00023317290013991857 6.079144174773161e-09 -3.2801367113808877e-09 -3.2309040416009333e-10 4.70416174521161e-08 3.839183025114095e-08 1.1794061014293096e-06
0.562 1.0000045251422067 0.9998450206720052 0.9998926886880274 1.5260170633776526e-07 -1.526059461876349e-07 0.00017760417862048121 8.746707334135125e-09 -1.7130970823523458e-09 -3.3024865949673876e-10 4.814086636212196e-08 3.914826276077147e-08 1.1813585373040123e-06
0.572 1.000003211469921 0.9998440822133827 0.9999238546680864 1.4986052124466968e-07 -1.498684445324489e-07 0.00013267958170398107 8.831087434395241e-09 -7.24311764761083e-10 -3.4489065530988435e-10 4.9375843797494144e-08 3.998755496328751e-08 1.1988572934056206e-06
0.582 1.0000022383408023 0.9998433870229705 0.9999469336000171 1.4604246741667526e-07 -1.460440984330862e-07 9.720755117445999e-05 7.449317802270573e-09 -1.2596547612659204e-10 -3.6339259869488304e-10 5.058926926758845e-08 4.081149645627015e-08 1.222835328125648e-06
0.592 1.0000015311909414 0.9998428818388118 0.9999636934678084 1.41276773214205e-07 -1.4126335256260142e-07 6.984115381364319e-05 5.443985259271527e-09 2.212720008165063e-10 -3.5467054610425885e-10 5.171872726080738e-08 4.158351750919367e-08 1.247552476341257e-06
0.602 1.0000010270773745 0.9998425216984644 0.9999756284125504 1.3574442458817267e-07 -1.3572835931182458e-07 4.920506905688299e-05 3.383068837098439e-09 4.143101470789506e-10 -3.2341028588390644e-10 5.2743639511526e-08 4.229374592517927e-08 1.270409552820559e-06
0.612 1.0000006744914018 0.9998422698064227 0.9999839621613389 1.296242173748031e-07 -1.2962343591655533e-07 3.399127540329027e-05 1.5941897400262635e-09 5.167371006549503e-10 -3.1169651992585967e-10 5.365872952032654e-08 4.294084065830336e-08 1.2907444900318559e-06
0.622 1.0000004324986709 0.9998420969205387 0.9999896678063731 1.2302543212818627e-07 -1.2303713676410462e-07 2.3022681459799774e-05 2.2003624024482912e-10 5.680914550913464e-10 -3.3651343067485736e-10 5.447015651105152e-08 4.352780426716186e-08 1.3086425169665877e-06
0.632 1.0000002694657522 0.9998419804427536 0.9999934976787404 1.160179314971551e-07 -1.1602315420048107e-07 1.5287763881852397e-05 -7.200837827028111e-10 5.917527116188871e-10 -3.648658545361174e-10 5.519774189889967e-08 4.406283127834997e-08 1.3241654581465484e-06
0.642 1.000000161595566 0.999841903372944 0.9999960179215728 1.0871446823919095e-07 -1.0870543698043182e-07 9.9516102751614e-06 -1.2761242782009092e-09 6.009113079504248e-10 -3.638990421892059e-10 5.587287002948424e-08 4.455900140559584e-08 1.337064347900488e-06
0.652 1.0000000914453209 0.9998418532501732 0.9999976435755064 1.0128089161146254e-07 -1.0126989713645413e-07 6.349695543462452e-06 -1.5284510592073258e-09 6.026873159849091e-10 -3.4638658487205596e-10 5.653101240342377e-08 4.5030955822646826e-08 1.3468496785464228e-06
0.662 1.0000000465484884 0.9998418211683833 0.9999986712779836 9.386151150875689e-08 -9.386119542575075e-08 3.970565311980703e-06 -1.5643671132481548e-09 6.007721227087619e-10 -3.463613422800948e-10 5.7201005894191654e-08 4.548939900745802e-08 1.353072133311943e-06
0.672 1.0000000182123043 0.9998418009175063 0.9999993078585763 8.652852365957366e-08 -8.653539752253289e-08 2.432752952446551e-06 -1.4648500133544393e-09 5.97011898911889e-10 -3.690060411418151e-10 5.7890318480310304e-08 4.593363098143247e-08 1.3557310213499914e-06
0.682 1.0000000005202785 0.9998417882708948 0.9999996940802865 7.931881382060931e-08 -7.932196882012307e-08 1.460065352801041e-06 -1.2963742933191487e-09 5.923009982680416e-10 -3.8953265351052527e-10 5.85645372655624e-08 4.634074842441969e-08 1.3558251947166487e-06
0.692 0.999999989539587 0.999841780419002 0.9999999234913871 7.22932970192978e-08 -7.229092654798084e-08 8.580992477063557e-07 -1.1062051530757863e-09 5.87064089417317e-10 -3.938112521536424e-10 5.912570257619402e-08 4.6652649654035866e-08 1.3559742605187747e-06
0.702 0.9999999827155182 0.9998417755367309 1.0000000568164955 6.553522447727869e-08 -6.55341602829862e-08 4.936760884120453e-07 -9.221142715517821e-10 5.814998658168839e-10 -3.951915507080834e-10 5.9402418464842965e-08 4.676824345040353e-08 1.3607344450630996e-06
0.712 0.9999999784257005 0.9998417724650374 1.000000132560066 5.9104368963285535e-08 -5.910721076063718e-08 2.779241849625928e-07 -7.566339793444794e-10 5.757027256308195e-10 -4.0812514215427055e-10 5.916853503129505e-08 4.655352196412632e-08 1.3759456372800002e-06
0.722 0.9999999756627894 0.9998417704842957 1.0000001745700045 5.302294215929793e-08 -5.302438562207238e-08 1.5304890819560304e-07 -6.134316443822238e-10 5.69718825079576e-10 -4.254382245062364e-10 5.8202261899776664e-08 4.58797301445519e-08 1.4066058002747498e-06
0.732 0.9999999738149221 0.9998417691574267 1.000000197271487 4.730945075591304e-08 -4.7305704961306306e-08 8.241698734367287e-08 -4.924791565410815e-10 5.635722326491546e-10 -4.3249703687048696e-10 5.638294489936114e-08 4.4687734152941345e-08 1.4538091379631696e-06
0.742 0.9999999725177329 0.9998417682241272 1.000000209184299 4.200216486973304e-08 -4.199716527100658e-08 4.339462364145484e-08 -3.9244616888172577e-10 5.572774977655167e-10 -4.313081874372743e-10 5.3806508679072966e-08 4.3062417617819396e-08 1.5125579476742858e-06
0.752 0.9999999715576702 0.9998417675318003 1.000000215220003 3.713408679554813e-08 -3.7133570699235514e-08 2.234881552789483e-08 -3.1120403412712687e-10 5.508438318314482e-10 -4.369003094954812e-10 5.088547470970378e-08 4.128876228333643e-08 1.572139692352573e-06
0.762 0.9999999708111693 0.9998417669921558 1.0000002181407732 3.2695389268025574e-08 -3.269905574362248e-08 1.1273704725395107e-08 -2.460661344997499e-10 5.442787205800834e-10 -4.5476406428175055e-10 4.8370987462667934e-08 3.984563774127374e-08 1.6190008108870068e-06
0.772 0.9999999702075966 0.9998417665547518 1.0000002194608368 2.8636225094724113e-08 -2.8639109764470337e-08 5.5875683855945205e-09 -1.9432526703981913e-10 5.375880265509124e-10 -4.743661176832964e-10 4.71862445263847e-08 3.9281067882892396e-08 1.6405658474756294e-06
0.782 0.9999999697068656 0.9998417661909718 1.00000021998854 2.4906551543188255e-08 -2.4905711081825204e-08 2.7374697157128772e-09 -1.5358059351135494e-10 5.307772767194439e-10 -4.850964289665071e-10 4.800267607112499e-08 3.9963980492621114e-08 1.6284769243559663e-06
0.792 0.9999999692858286 0.9998417658842741 1.000000220143278 2.1484990766767986e-08 -2.148157761531836e-08 1.3391512640810685e-09 -1.2153689744431762e-10 5.238516149227541e-10 -4.886917236922491e-10 5.080972536522503e-08 4.186548279360866e-08 1.5805007347708598e-06
0.802 0.9999999689302385 0.9998417656244598 1.000000220135478 1.836991039552574e-08 -1.836604447389945e-08 6.617260241388735e-10 -9.579029081959922e-11 5.168164521489825e-10 -4.930649358286045e-10 5.493789134144392e-08 4.457893134850009e-08 1.500945591061252e-06
0.812 0.9999999686304504 0.99984176540462 1.0000002200661848 1.5553097680107488e-08 -1.554999321963944e-08 3.3032577063332795e-10 -7.420841434343882e-11 5.096760715280327e-10 -5.015528623657845e-10 5.949104256753018e-08 4.755039460904059e-08 1.3996799612475127e-06
0.822 0.9999999683794061 0.9998417652196967 1.0000002199813336 1.3008649540714505e-08 -1.3007490823027953e-08 1.6148930805445926e-10 -5.568359109034803e-11 5.024358521437854e-10 -5.13004942444822e-10 6.373263837876031e-08 5.03054907639343e-08 1.2899339710192726e-06
0.832 0.9999999681716635 0.9998417650657858 1.000000219901034 1.0704471896314054e-08 -1.0705973180135696e-08 7.274760374477975e-11 -4.034545378116934e-11 4.951005329618335e-10 -5.271348538557009e-10 6.723416949499852e-08 5.255674841751593e-08 1.1852138068521583e-06
0.842 0.9999999680027317 0.9998417649396724 1.0000002198345004 8.620208478040031e-09 -8.622561047476173e-09 2.9925234526253956e-11 -2.8755543523875007e-11 4.876751836055218e-10 -5.437746776341084e-10 6.985936399956126e-08 5.420806232937054e-08 1.0960141592024762e-06
0.852 0.9999999678685142 0.999841764838436 1.0000002197862163 6.754850362246011e-09 -6.754649459680806e-09 1.5884623584789888e-11 -2.073820780711434e-11 4.801647493907965e-10 -5.594401033370151e-10 7.167595267905646e-08 5.5303791737248993e-08 1.0275627482928914e-06
0.862 0.999999967764927 0.9998417647591624 1.0000002197573647 5.11996677459456e-09 -5.116535387736654e-09 1.668826029418237e-11 -1.503681595336113e-11 4.725739233944554e-10 -5.705584769934119e-10 7.284729194522806e-08 5.595848292106411e-08 9.799037252774446e-07
0.872 0.9999999676877723 0.9998417646988319 1.0000002197461115 3.726388334571934e-09 -3.7232464288196298e-09 2.117605840646744e-11 -1.0190171258331253e-11 4.649079489622339e-10 -5.795958931443421e-10 7.35382736010705e-08 5.62930304877679e-08 9.503039299780071e-07
0.882 0.9999999676327918 0.9998417646543698 1.000000219748751 2.5771784300270718e-09 -2.5775550562574423e-09 2.4396946969235153e-11 -5.701356659777598e-12 4.5717145943040035e-10 -5.928585942609572e-10 7.386001872384468e-08 5.6395092917719924e-08 9.361246938512503e-07
0.892 0.9999999675957225 0.9998417646227189 1.0000002197612963 1.6734268921987886e-09 -1.6759251812731295e-09 2.6215882744695947e-11 -2.214395233645488e-12 4.493697258585968e-10 -6.116644252588403e-10 7.386080952803234e-08 5.630980079063791e-08 9.361414317686897e-07
0.902 0.9999999675722282 0.9998417646007947 1.0000002197800555 1.0241068078493976e-09 -1.0250525564555428e-09 2.6061877907219413e-11 -5.14029576792442e-13 4.4150765127174794e-10 -6.305602879792726e-10 7.35506762036637e-08 5.605359929722986e-08 9.499284399370324e-07
0.912 0.9999999675577659 0.9998417645853611 1.000000219801093 6.443965318731251e-10 -6.433272700922953e-10 2.1636943118477482e-11 -5.011790391744332e-13 4.335900753259169e-10 -6.45883977966626e-10 7.293612830012577e-08 5.5636351090620666e-08 9.764611376160789e-07
0.922 0.9999999675475767 0.9998417645730061 1.0000002198201017 5.426354619867701e-10 -5.423325753573145e-10 1.371658288733741e-11 -1.2740729191928121e-12 4.256220024088389e-10 -6.60982019306942e-10 7.20447691751729e-08 5.5077996851881315e-08 1.0133105525946187e-06
0.932 0.9999999675368123 0.9998417645602529 1.000000219833452 7.178775007426194e-10 -7.188390994812398e-10 8.742756641573822e-12 -2.093705814002117e-12 4.176084495842228e-10 -6.791750799001677e-10 7.093144928125514e-08 5.441337441278216e-08 1.0569231698272734e-06
0.942 0.9999999675204897 0.9998417645435554 1.0000002198389066 1.18425749821482e-09 -1.1827805007088455e-09 1.2299483661238505e-11 -2.990110802726185e-12 4.095543711949095e-10 -6.959698515164144e-10 6.966921848801026e-08 5.36867383037476e-08 1.1035181018128444e-06
0.952 0.9999999674929864 0.9998417645189187 1.0000002198341795 2.0032168736194e-09 -1.997332950268125e-09 2.0393303630985592e-11 -4.3349751972165686e-12 4.0146455984756403e-10 -7.051357578489893e-10 6.83342742037003e-08 5.294215223522685e-08 1.14989764721693e-06
0.962 0.9999999674472333 0.9998417644812851 1.0000002198143323 3.2827602161521027e-09 -3.277733535737321e-09 2.2084872834650012e-11 -6.0575856723630784e-12 3.9334390408323866e-10 -7.117194158030678e-10 6.699348069632832e-08 5.221591183577091e-08 1.1938225713668236e-06
0.972 0.9999999673742848 0.999841764424226 1.0000002197712818 5.127886171622936e-09 -5.132025397253465e-09 1.360286460161811e-11 -7.557163993055246e-12 3.85197171180326e-10 -7.313673134532666e-10 6.569836733576135e-08 5.1533760644597095e-08 1.2339879465986647e-06
0.982 0.9999999672638662 0.9998417643403803 1.0000002196967537 7.571967852219448e-09 -7.586905433806878e-09 6.484097616548937e-12 -8.350029805190539e-12 3.770295211988779e-10 -7.729116261615182e-10 6.448524158096325e-08 5.0912161863075574e-08 1.269783640065155e-06
0.992 0.9999999671059975 0.9998417642226526 1.0000002195858506 1.0528620150660196e-08 -1.0546905178915574e-08 1.6536977430474492e-11 -8.525337336752304e-12 3.688454444851664e-10 -8.263586918421281e-10 6.337919676114415e-08 5.036142551598258e-08 1.3010034687019773e-06
1.002 0.9999999668933642 0.9998417640658825 1.0000002194376552 1.3767365118427618e-08 -1.3780866678972716e-08 4.504975240844991e-11 -8.433467078066356e-12 3.606499701317538e-10 -8.73345408463158e-10 6.239983327940135e-08 4.988911284774701e-08 1.3275915137940557e-06
1.012 0.9999999666242041 0.9998417638688442 1.0000002192536501 1.688746742484352e-08 -1.689520330491069e-08 7.749737770221515e-11 -8.105172894320443e-12 3.5244758903345204e-10 -9.065680316971052e-10 6.15672092672128e-08 4.9503406111937105e-08 1.3494498979196468e-06
1.022 0.999999966305604 0.9998417636365966 1.0000002190388997 1.9287690503048885e-08 -1.9292387739053378e-08 1.0741216086745795e-10 -7.235013057154171e-12 3.442427395988463e-10 -9.316533441934752e-10 6.090602231667944e-08 4.921584086879285e-08 1.3663276500626197e-06
1.032 0.9999999659568096 0.9998417633828925 1.0000002188091592 2.017726216772189e-08 -2.0175758410815278e-08 1.6369297326406863e-10 -5.760463475038478e-12 3.360405016003809e-10 -9.491940275384808e-10 6.044462865456501e-08 4.904114423971232e-08 1.3778426578698863e-06
1.042 0.9999999656114468 0.9998417631318031 1.000000218600836 1.8677092009876677e-08 -1.8658820187484126e-08 3.1478590476735707e-10 -4.270479729143821e-12 3.278449743292026e-10 -9.432552915207095e-10 6.020515560442084e-08 4.8991148353781494e-08 1.3837050914544348e-06
1.052 0.999999965317275 0.999841762917505 1.000000218477327 1.4002548496452283e-08 -1.396003515708375e-08 6.497531754666652e-10 -3.680876208454163e-12 3.1966082666101767e-10 -8.954212054571311e-10 6.018336891303059e-08 4.906165289253613e-08 1.3841739614104776e-06
1.062 0.9999999651326893 0.9998417627817134 1.0000002185288595 5.658870691949823e-09 -5.598224824894267e-09 1.2632219763819757e-09 -4.4622905550227545e-12 3.1149272450472666e-10 -8.094044485140429e-10 6.032404590920097e-08 4.921629955774102e-08 1.3806458247838154e-06
1.072 0.9999999651202518 0.9998417627690407 1.0000002188697188 -6.419904993055098e-09 6.480964065412409e-09 2.268204251750758e-09 -6.1595442098092205e-12 3.0334472023084956e-10 -7.161733383149805e-10 6.050654873011213e-08 4.9377216202731204e-08 1.376066502214808e-06
1.082 0.9999999653382353 0.9998417629210113 1.0000002196395283 -2.180801298404065e-08 2.185191090840852e-08 3.832466340221897e-09 -7.583935829510581e-12 2.95221303283416e-10 -6.532434975448578e-10 6.055717065378533e-08 4.9432885528517076e-08 1.3747087760148491e-06
1.092 0.9999999658313148 0.9998417632694755 1.00000022101159 -3.958566663408472e-08 3.9603254051891e-08 6.21020881607619e-09 -7.439388877681644e-12 2.871265786038773e-10 -6.422843240928444e-10 6.029406561066396e-08 4.926674923868086e-08 1.3809870756712586e-06
1.102 0.9999999666215798 0.9998417638302043 1.0000002232050125 -5.839564720023602e-08 5.8384416257564014e-08 9.740856819116189e-09 -4.8905874389496395e-12 2.790645730825197e-10 -6.873734422220888e-10 5.9592927680479274e-08 4.879909146406892e-08 1.3975381598042923e-06
1.112 0.9999999677014278 0.9998417645977801 1.0000002264934422 -7.658267240393968e-08 7.654176721499472e-08 1.4804503623124534e-08 2.2464563627361746e-13 2.7103952531391947e-10 -7.874907511755531e-10 5.8448770260122285e-08 4.802649163533997e-08 1.4235387363896366e-06
1.122 0.9999999690302587 0.9998417655432205 1.0000002312033216 -9.242406844112993e-08 9.2355223092696e-08 2.174147276933581e-08 7.497562486524924e-12 2.630552752116908e-10 -9.407121050837644e-10 5.7006225926519846e-08 4.7040987929419954e-08 1.4544159049547788e-06
1.132 0.9999999705364644 0.9998417666154213 1.0000002376968948 -1.0440602896822098e-07 1.0431918769432658e-07 3.075230230162205e-08 1.6120415550454204e-11 2.551159944340828e-10 -1.1334414732566615e-09 5.5535463568741264e-08 4.6014641664329304e-08 1.4832996503977072e-06
1.142 0.9999999721248972 0.9998417677465125 1.00000024633786 -1.1146227133704927e-07 1.1137670508264927e-07 4.1796007394621624e-08 2.4916791425640397e-11 2.472252361998021e-10 -1.3318164519019399e-09 5.434491482699585e-08 4.514551810817799e-08 1.5034551269171966e-06
1.152 0.9999999736884837 0.9998417688601241 1.000000257440109 -1.1311150834551033e-07 1.130481544675051e-07 5.450364633401275e-08 3.22646217554709e-11 2.3938680686972036e-10 -1.4918413076410339e-09 5.365346606552944e-08 4.4580582951001774e-08 1.5105228915797156e-06
1.162 0.9999999751218681 0.9998417698810762 1.0000002712029992 -1.0948530271037719e-07 1.0945670142847604e-07 6.812418843109383e-08 3.6204625424212226e-11 2.3160453407930088e-10 -1.5818218214948966e-09 5.3486318235569275e-08 4.4353126605032465e-08 1.503748038851607e-06
1.172 0.9999999763350451 0.999841770745082 1.0000002876403256 -1.0127493846621483e-07 1.0128172795829849e-07 8.152158309102264e-08 3.4991834108449045e-11 2.238816278852403e-10 -1.5959004722593397e-09 5.366619061017609e-08 4.4374824926321255e-08 1.485908698144477e-06
1.182 0.9999999772652816 0.9998417714072736 1.000000306514514 -8.96219895285242e-08 8.96571671108255e-08 9.324326700044114e-08 2.7947827767434466e-11 2.1622165511290947e-10 -1.5484574532354635e-09 5.3911238962518176e-08 4.4490393166207346e-08 1.4620578831955197e-06
1.192 0.9999999778857283 0.9998417718483982 1.0000003272913585 -7.595862517190462e-08 7.601316755935213e-08 1.0167386790697765e-07 1.6062095514786272e-11 2.0862824887968945e-10 -1.4599448545460245e-09 5.3975746790362755e-08 4.456078969612215e-08 1.4375464208595644e-06
1.202 0.9999999782091984 0.9998417720775394 1.0000003491317027 -6.180562804535728e-08 6.187024506146637e-08 1.0526696043393798e-07 1.8403733571089987e-12 2.0110434813293859e-10 -1.3497587659742859e-09 5.3755521782385736e-08 4.452806975180698e-08 1.4161247685273372e-06
1.212 0.9999999782860969 0.9998417721306391 1.0000003709321568 -4.855933434928234e-08 4.862371530342889e-08 1.028159417955823e-07 -1.1577714098950372e-11 1.936534025094585e-10 -1.2382844711576352e-09 5.331761401332992e-08 4.443330500060579e-08 1.3989854659941467e-06
1.222 0.9999999781966555 0.9998417720649508 1.0000003914166484 -3.73140219383394e-08 3.7367799827509684e-08 9.369839146445377e-08 -2.1487898916780658e-11 1.862784923733323e-10 -1.1481110052626542e-09 5.285259084387304e-08 4.4384741262539043e-08 1.385145385913222e-06
1.232 0.9999999780389497 0.9998417719504935 1.0000004092669519 -2.8753648801877407e-08 2.8789776010796434e-08 7.802468465350665e-08 -2.631374635858111e-11 1.789824223349448e-10 -1.0979879362465025e-09 5.257332875086269e-08 4.449423294488568e-08 1.3727708272410113e-06
1.242 0.9999999779149988 0.9998417718601379 1.0000004232686572 -2.3118039501342296e-08 2.313514529275054e-08 5.664670700608453e-08 -2.5766548041318146e-11 1.717679642431727e-10 -1.0948988589187334e-09 5.260677193879147e-08 4.4814551603425855e-08 1.3605346237411115e-06
1.252 0.9999999779173764 0.9998417718600391 1.0000004324442013 -2.0229730825034486e-08 2.023084415099755e-08 3.102456584750645e-08 -2.0692272648398743e-11 1.6463826459388918e-10 -1.1331910124051906e-09 5.293501109135101e-08 4.5310844266907015e-08 1.3482346360220016e-06
1.262 0.9999999781183135 0.9998417720018327 1.0000004361481913 -1.956822907147792e-08 1.9557409517264997e-08 2.9883260556131026e-09 -1.2814740187215525e-11 1.5759536655435435e-10 -1.2014975312929205e-09 5.34155297600825e-08 4.5878796339853366e-08 1.3364793233558067e-06
1.272 0.999999978562723 0.9998417723176329 1.0000004341101456 -2.0384714080608928e-08 2.03650633115558e-08 -2.554619244154856e-08 -4.360684938041142e-12 1.506421122314274e-10 -1.2897871806479295e-09 5.38579746431883e-08 4.639264675329496e-08 1.3258143021045364e-06
1.282 0.999999979265879 0.9998417728183719 1.000000426422136 -2.1845941781472664e-08 2.182021790284422e-08 -5.284573421786165e-08 2.5296909684275388e-12 1.4378062079666133e-10 -1.3903668789441947e-09 5.4104316160569026e-08 4.675252891979018e-08 1.3159307399360605e-06
1.292 0.9999999802157062 0.9998417734954403 1.0000004134800777 -2.318242839664876e-08 2.3154367272287762e-08 -7.756117731896645e-08 6.484504114228857e-12 1.3701380071631072e-10 -1.4946997839758739e-09 5.4072288476793094e-08 4.690921602617875e-08 1.3054660014941601e-06
1.302 0.9999999813787479 0.9998417743249585 1.0000003958955173 -2.380803554774034e-08 2.378223969107568e-08 -9.883096436056787e-08 7.31408025599573e-12 1.3034354961260266e-10 -1.5920647647598203e-09 5.3753921703560803e-08 4.686188765661809e-08 1.292480656477559e-06
1.312 0.9999999827082146 0.9998417752735163 1.000000374398304 -2.3386345741479e-08 2.336677814689016e-08 -1.1628025472729824e-07 5.872008676558331e-12 1.2377198256675717e-10 -1.6724789168820632e-09 5.3184633444596855e-08 4.66380617024573e-08 1.2752718337126375e-06
1.322 0.9999999841522913 0.999841776304102 1.0000003497489285 -2.1838662880171936e-08 2.182731796415795e-08 -1.2993609597787477e-07 3.452819602108817e-12 1.1730092937051052e-10 -1.7308013527053737e-09 5.2406550219238943e-08 4.627012697096809e-08 1.2530421838405046e-06
1.332 0.9999999856612312 0.9998417773811671 1.0000003226731042 -1.930550216267841e-08 1.9302199242124514e-08 -1.400976134791092e-07 1.1533618209141867e-12 1.1093256222924618e-10 -1.7681284602339928e-09 5.1445458826461523e-08 4.5780546304228035e-08 1.2261062373723492e-06
1.342 0.9999999871923675 0.9998417784742093 1.0000002938228791 -1.6079885050373793e-08 1.6082792694339816e-08 -1.4720297557736544e-07 -4.256756981581833e-13 1.046690585568333e-10 -1.790098126192239e-09 5.030905314674346e-08 4.5180399534360995e-08 1.1955973241615591e-06
1.352 0.9999999887128125 0.9998417795597067 1.0000002637613943 -1.2529063491051767e-08 1.2535325682885488e-08 -1.5172224452836766e-07 -1.1062334691588956e-12 9.85113154182292e-11 -1.8043640473175658e-09 4.900128962178055e-08 4.4477724350220556e-08 1.1628737972025318e-06
1.362 0.9999999902000308 0.999841780621533 1.000000232964589 -9.018178164667679e-09 9.02466806538783e-09 -1.5408724017462992e-07 -9.500323017341208e-13 9.246145374143804e-11 -1.8187242674214184e-09 4.75400367221849e-08 4.3687430626772595e-08 1.1289412312976246e-06
1.372 0.9999999916407435 0.999841781650178 1.0000002018325205 -5.847826876646841e-09 5.852244849332215e-09 -1.546568329399644e-07 -1.7391322306694687e-13 8.652095303872462e-11 -1.8395334284884614e-09 4.596592675890232e-08 4.2835467009180804e-08 1.0941712287282712e-06
1.382 0.9999999930287671 0.999841782641215 1.0000001707040262 -3.215493918790902e-09 3.2173503095992585e-09 -1.5371110593000007e-07 8.681918658946441e-13 8.069091807900722e-11 -1.869992359252712e-09 4.433734876726623e-08 4.1954840061083446e-08 1.0584182093412484e-06
1.392 0.9999999943624736 0.9998417835934835 1.0000001398700624 -1.205593814039998e-09 1.2062373796757e-09 -1.514657637564897e-07 1.7933212693041395e-12 7.497263404314672e-11 -1.909243853578128e-09 4.2714662528267953e-08 4.107627558578447e-08 1.0214187325973349e-06
1.402 0.9999999956424726 0.9998417845074323 1.000000109583039 1.9493837927694113e-10 -1.934053428182887e-10 -1.4809556595540945e-07 2.3933126153642655e-12 6.93674019608823e-11 -1.953352250949531e-09 4.114205675283503e-08 4.021900948498082e-08 9.832324794197736e-07
1.412 0.9999999968699097 0.9998417853838925 1.00000008006182 1.0654783981354719e-09 -1.0615145703879135e-09 -1.4375485020051365e-07 2.747579823895258e-12 6.387615213933394e-11 -1.997695947467175e-09 3.9636540104589125e-08 3.9386811146936086e-08 9.444949113342696e-07
1.422 0.9999999980454841 0.9998417862233739 1.000000051493971 1.517518192222136e-09 -1.5106915193758215e-09 -1.3858805353349725e-07 3.094753892287163e-12 5.849987748702198e-11 -2.039004662828927e-09 3.8189824105891655e-08 3.857142923151073e-08 9.06363571173803e-07
1.432 0.9999999991690671 0.9998417870257886 1.0000000240372602 1.6673251525689614e-09 -1.6580401872269748e-09 -1.3273157412729507e-07 3.5551363911055624e-12 5.323934486542325e-11 -2.0759555823340813e-09 3.678187183609784e-08 3.776171694769694e-08 8.701900001403856e-07
1.442 1.0000000002397071 0.9998417877904585 0.9999999978214168 1.6194448783959497e-09 -1.6085959025519808e-09 -1.2631362017394814e-07 3.96951185528506e-12 4.8095128777534524e-11 -2.1088821442601095e-09 3.539895434615602e-08 3.695393424830028e-08 8.370725228864305e-07
1.452 1.000000001255848 0.9998417885162746 0.9999999729498034 1.4594288786742054e-09 -1.4484643577736673e-09 -1.1945681555905776e-07 4.009540360910013e-12 4.3068367905096755e-11 -2.139655745535726e-09 3.404752164090919e-08 3.615844408963907e-08 8.074971395202698e-07
1.462 1.000000002215657 0.9998417892019262 0.9999999495003479 1.2517240086821695e-09 -1.2427518477962749e-09 -1.1228244859688042e-07 3.453276618419471e-12 3.8159258488150646e-11 -2.1717520976083122e-09 3.275771164772261e-08 3.5399871414020574e-08 7.812361747964072e-07
1.472 1.0000000031173903 0.9998417898461662 0.9999999275257941 1.0397353367885005e-09 -1.0350191794424553e-09 -1.0491187889224661e-07 2.370539193806981e-12 3.336822303718718e-11 -2.2095724096703045e-09 3.157496779642278e-08 3.471075160972024e-08 7.575508876704474e-07
1.482 1.0000000039597319 0.999841790448057 0.9999999070541916 8.4752756715611e-10 -8.484096375154824e-10 -9.746254379474951e-08 1.0757971494259095e-12 2.8695426845276233e-11 -2.2566697755217725e-09 3.054336852035269e-08 3.41215136257335e-08 7.35591457264618e-07
1.492 1.000000004742035 0.9998417910071469 0.9999998880905956 6.837872305218038e-10 -6.898558989401396e-10 -9.004045555622778e-08 -8.765383557369298e-14 2.4141494102353694e-11 -2.313918918622868e-09 2.9687991287970415e-08 3.3650952499533015e-08 7.148036643426936e-07
1.502 1.0000000054644156 0.9998417915235375 0.9999998706202261 5.477267905767371e-10 -5.569822075729975e-10 -8.273376881085781e-08 -9.50454603217403e-13 1.9706407895881196e-11 -2.379097885246384e-09 2.9004282732651405e-08 3.3300684312418064e-08 6.95173461447013e-07
1.512 1.0000000061277052 0.9998417919978457 0.9999998546124195 4.3505883033373915e-10 -4.449782384019992e-10 -7.5611273160301e-08 -1.5802219492469565e-12 1.539013844995623e-11 -2.4482287073747295e-09 2.84594859678777e-08 3.3055236723486505e-08 6.772207853928753e-07
1.522 1.0000000067333266 0.9998417924311043 0.9999998400242198 3.4190542412407146e-10 -3.5058250721350976e-10 -6.872667389725842e-08 -2.1951352356854327e-12 1.1192628851814259e-11 -2.5175882279449657e-09 2.800543332000021e-08 3.288726806605436e-08 6.617506846725923e-07
1.532 1.0000000072831767 0.9998417928246771 0.9999998268026735 2.658965580626498e-10 -2.72521022193454e-10 -6.212603574679392e-08 -2.9968668514586604e-12 7.113981737985515e-12 -2.584983846906803e-09 2.7596398506961344e-08 3.27655812058612e-08 6.494680359996027e-07
1.542 1.0000000077795708 0.9998417931802154 0.9999998148856979 2.053975219981365e-10 -2.1000743938091234e-10 -5.585353425703881e-08 -4.024578836121092e-12 3.1538276601641445e-12 -2.6498002752757954e-09 2.7204021896763906e-08 3.266287091607489e-08 6.40625294860542e-07
1.552 1.0000000082252216 0.9998417934996481 0.9999998042023484 1.5842450090754942e-10 -1.6137732164572212e-10 -4.995128337016684e-08 -5.1085330170580915e-12 -6.883604601610818e-13 -2.7123280578158907e-09 2.6823971214607172e-08 3.2560735677968434e-08 6.348600340509456e-07
1.562 1.000000008623208 0.9998417937851632 0.9999997946738061 1.2224620065908582e-10 -1.2384291511615737e-10 -4.445292583233286e-08 -5.955331206014106e-12 -4.412621181518583e-12 -2.7731027580056417e-09 2.6473062070794555e-08 3.2450833286504825e-08 6.312889673554675e-07
1.572 1.0000000089768768 0.9998417940391395 0.9999997862159581 9.377876632379549e-11 -9.414200826699283e-11 -3.937548724602914e-08 -6.3166259677644206e-12 -8.019503090099017e-12 -2.8325637252876814e-09 2.6178924585261532e-08 3.23325665216434e-08 6.288007453164718e-07
1.582 1.0000000092896828 0.9998417942640333 0.9999997787432782 7.03583542405642e-11 -6.945746579944986e-11 -3.47156783111996e-08 -6.1318784432473695e-12 -1.1509594103192794e-11 -2.890952424269861e-09 2.5966547336819536e-08 3.220889381445348e-08 6.264045587596157e-07
1.592 1.0000000095650163 0.9998417944622552 0.9999997721727206 5.0387599165147834e-11 -4.8117859158528e-11 -3.045354788448249e-08 -5.5509851284050974e-12 -1.4883316798109265e-11 -2.9483396939668516e-09 2.584679676873819e-08 3.208230502751397e-08 6.23495622641104e-07
1.602 1.0000000098060773 0.9998417946360801 0.9999997664263042 3.346161997572327e-11 -2.977473311101674e-11 -2.656090282031182e-08 -4.8286876506391694e-12 -1.814195159806681e-11 -3.004775029691111e-09 2.5810937805730557e-08 3.195256328565391e-08 6.199653075785043e-07
1.612 1.000000010015823 0.9998417947876104 0.9999997614319579 1.9868688672967183e-11 -1.4929394061534088e-11 -2.300908190725277e-08 -4.177135569138037e-12 -2.1285506267792824e-11 -3.060523519308338e-09 2.5832654995921122e-08 3.1816840668651615e-08 6.161507336253736e-07
1.622 1.0000000101969762 0.99984179491878 0.9999997571231772 9.780260272802058e-12 -4.053123909328489e-12 -1.9772535777630646e-08 -3.674498068804347e-12 -2.431529046254936e-11 -3.116241444042953e-09 2.5876140422781525e-08 3.167180104027352e-08 6.126594711538015e-07
1.632 1.000000010352059 0.9998417950313804 0.9999997534383541 2.709846352842845e-12 3.1101864367660655e-12 -1.682869169166722e-08 -3.274925210310064e-12 -2.7232256521432663e-11 -3.1729434569963944e-09 2.5906737297636744e-08 3.1516391978497124e-08 6.101282948982567e-07
1.642 1.0000000104834235 0.999841795127082 0.9999997503202919 -2.3615782351322915e-12 7.551424992719445e-12 -1.415683219685182e-08 -2.882788701374207e-12 -3.003716657591067e-11 -3.2317675560819773e-09 2.5900367814520946e-08 3.135398061292292e-08 6.089877279646601e-07
1.652 1.0000000105932698 0.9998417952074499 0.9999997477158534 -6.379669632993829e-12 1.0382094912594973e-11 -1.1738011535585582e-08 -2.429052917143893e-12 -3.273119656833604e-11 -3.293700236467574e-09 2.584922046544886e-08 3.11930087277039e-08 6.093030898018524e-07
1.662 1.0000000106836615 0.999841795273953 0.9999997455754982 -9.726113923033889e-12 1.2220963387706123e-11 -9.556267200566254e-09 -1.903652686226954e-12 -3.531549402705074e-11 -3.359425103146788e-09 2.576255320544154e-08 3.104600189355081e-08 6.107439924573928e-07
1.672 1.0000000107565463 0.9998417953279821 0.9999997438524859 -1.226452873464841e-11 1.3115968367280601e-11 -7.600532430973731e-09 -1.3460450359972352e-12 -3.779113397030529e-11 -3.4293162578316562e-09 2.5662537033142686e-08 3.092720605026503e-08 6.126925778729327e-07
1.682 1.0000000108138043 0.9998417953708805 0.9999997425016759 -1.3769973295569364e-11 1.295300828358659e-11 -5.866625526937061e-09 -8.187135964386539e-13 -4.015941401498129e-11 -3.503490889556913e-09 2.5576367867605586e-08 3.084945671852726e-08 6.144445435547671e-07
1.692 1.000000010857312 0.9998417954039894 0.9999997414779909 -1.425231746621594e-11 1.1846109883889646e-11 -4.358401306868579e-09 -3.820145800467682e-13 -4.242163835608495e-11 -3.581829405963367e-09 2.552715687539049e-08 3.082109984111736e-08 6.154224828997934e-07
1.702 1.0000000108890121 0.9998417954286987 0.9999997407348505 -1.3892463060559415e-11 1.013736241966868e-11 -3.086686268761583e-09 -6.722378550173122e-14 -4.4579114173634305e-11 -3.6639474835648663e-09 2.552657256916048e-08 3.084378053146081e-08 6.153312699218641e-07
1.712 1.000000010910958 0.999841795446479 0.9999997402231158 -1.2792488520363869e-11 8.135954875056961e-12 -2.0652746859869418e-09 1.5759072377713893e-13 -4.6633357985056366e-11 -3.749172414396028e-09 2.5571602114754404e-08 3.09117657427099e-08 6.142185744500419e-07
1.722 1.0000000109253115 0.999841795458878 0.9999997398910204 -1.0916653710192251e-11 5.9776405792646014e-12 -1.3054262081699603e-09 4.0940801940862695e-13 -4.858551401182663e-11 -3.83658422915044e-09 2.5646248705280048e-08 3.1013130824521746e-08 6.12435232965957e-07
1.732 1.000000010934305 0.9998417954674945 0.9999997396850794 -8.314440034294778e-12 3.762601678743224e-12 -8.12371981317746e-10 8.578130296031355e-13 -5.043748003891921e-11 -3.925144244666714e-09 2.5727071370860726e-08 3.113255844713438e-08 6.105159061809392e-07
1.742 1.0000000109401945 0.9998417954739431 0.9999997395512104 -5.349946956520765e-12 1.7495429406969871e-12 -5.871543691105354e-10 1.6154222172896426e-12 -5.219043096663938e-11 -4.013896104057629e-09 2.5790344289222906e-08 3.125492662510208e-08 6.090168138473089e-07
1.752 1.0000000109452638 0.999841795479858 0.999999739434901 -2.6480139993098107e-12 3.309643447748775e-13 -6.343221989506964e-10 2.5945837710488036e-12 -5.384622466868246e-11 -4.102181520990178e-09 2.5818662071839176e-08 3.136856900080614e-08 6.08353426495444e-07
1.762 1.0000000109519012 0.9998417954869449 0.9999997392795034 -7.918965733501737e-13 -2.0135054072701055e-13 -9.724402111557526e-10 3.427092873901137e-12 -5.540623143562369e-11 -4.189795421933667e-09 2.5805372114708353e-08 3.146713044143606e-08 6.0868212577065e-07
1.772 1.0000000109627567 0.999841795497094 0.9999997390225597 -7.365600778084538e-14 1.7583470679595673e-13 -1.642162897868249e-09 3.530512070947135e-12 -5.687255216426075e-11 -4.277009107533836e-09 2.5755817328161945e-08 3.154936509223881e-08 6.098619740011943e-07
1.782 1.0000000109809295 0.9998417955125168 0.9999997385912044 -4.885499552299023e-13 1.2769702874549467e-12 -2.7063515916036535e-09 2.3140761832547386e-12 -5.824651595935464e-11 -4.364456351636931e-09 2.5685144722190542e-08 3.161701210612995e-08 6.115077617316901e-07
1.792 1.0000000110101097 0.9998417955358458 0.9999997378987033 -1.8697745377464984e-12 2.869767705316009e-12 -4.237580892415234e-09 -5.644658623553413e-13 -5.952977757239228e-11 -4.452943836076495e-09 2.5613355189308072e-08 3.1671681934168624e-08 6.131120260541612e-07
1.802 1.0000000110545428 0.9998417955701118 0.9999997368450275 -3.916920942119068e-12 4.6993376233452336e-12 -6.289987178910369e-09 -5.002949637276496e-12 -6.072455330404414e-11 -4.5432728168852914e-09 2.5559036605793397e-08 3.171202407147943e-08 6.141913616678899e-07
1.812 1.0000000111186909 0.9998417956184991 0.9999997353246975 -6.066929469566952e-12 6.343593929648749e-12 -8.855524721959006e-09 -1.0386713447721173e-11 -6.183213497182025e-11 -4.636101115048797e-09 2.5533663269792624e-08 3.173219641323964e-08 6.144095715943773e-07
1.822 1.0000000112064673 0.9998417956838035 0.9999997332446016 -7.427986847626664e-12 7.137175582324571e-12 -1.1810273175970035e-08 -1.5660214970503817e-11 -6.285486012488117e-11 -4.731810922611195e-09 2.5538300382508624e-08 3.1722084826975596e-08 6.136455003883443e-07
1.832 1.0000000113200258 0.9998417957675643 0.9999997305526338 -7.029498908661814e-12 6.389929740034312e-12 -1.4863671235508299e-08 -1.953782866073847e-11 -6.379415773059285e-11 -4.830365319157619e-09 2.5563826864207964e-08 3.16691698870445e-08 6.120014013949604e-07
1.842 1.000000011458202 0.9998417958689542 0.9999997272747649 -4.361061477895725e-12 3.842356418036195e-12 -1.7529283256890004e-08 -2.0823673496772583e-11 -6.465222683013167e-11 -4.931237984310476e-09 2.5594654139852327e-08 3.1561660350488336e-08 6.09771042540834e-07
1.852 1.0000000116148897 0.9998417959836129 0.9999997235542384 1.286807574305956e-13 2.471739156976903e-14 -1.91361346917754e-08 -1.8777871729360015e-11 -6.5430541048763e-11 -5.033559653008342e-09 2.5614784653703238e-08 3.1392398414175436e-08 6.073882868075623e-07
1.862 1.000000011777733 0.9998417961027182 0.9999997196833138 4.958342479317549e-12 -3.776604996775453e-12 -1.889273485035856e-08 -1.3400700635160074e-11 -6.61316048300283e-11 -5.136528147860472e-09 2.561403016809629e-08 3.116272860320996e-08 6.053597350843174e-07
1.872 1.0000000119275925 0.9998417962125967 0.999999716116748 8.09129317665932e-12 -5.965089378369455e-12 -1.600291626279564e-08 -5.51076196528253e-12 -6.675677323467401e-11 -5.239913774686333e-09 2.559155436539906e-08 3.088497885255549e-08 6.041632044638722e-07
1.882 1.0000000120391417 0.999841796295155 0.9999997134578972 7.7427249995083e-12 -5.245373895291019e-12 -9.817499184061905e-09 3.4364876096300365e-12 -6.73085107325555e-11 -5.344345346328851e-09 2.5554133943970942e-08 3.0581885307384453e-08 6.040861229932298e-07
1.892 1.000000012082794 0.9998417963292505 0.9999997124128921 3.111228961679987e-12 -1.0968493093794156e-12 6.796449933240861e-12 1.1720437884440704e-11 -6.778839613866942e-11 -5.451147487827345e-09 2.5508036865372723e-08 3.028177150805733e-08 6.050061927382286e-07
1.902 1.0000000120278567 0.9998417962929532 0.9999997137149119 -5.28114822088625e-12 6.039831483520697e-12 1.3376230795386072e-08 1.7781669859975855e-11 -6.81986979536703e-11 -5.56178994693129e-09 2.5446380130435365e-08 3.000992335446943e-08 6.061772565285347e-07
1.912 1.0000000118465595 0.9998417961664207 0.9999997180276492 -1.5729742367914504e-11 1.4854436876518583e-11 2.9690301291001408e-08 2.0571438043975047e-11 -6.854126719222288e-11 -5.677265024651396e-09 2.533741083503311e-08 2.9779028838265555e-08 6.061320415487216e-07
1.922 1.0000000115183214 0.9998417959349514 0.9999997258430171 -2.5823561867182035e-11 2.343113262026805e-11 4.785730902517784e-08 1.9746595784350815e-11 -6.881807905219234e-11 -5.797736058729002e-09 2.512070348228188e-08 2.9583246878443993e-08 6.027996211631939e-07
1.932 1.0000000110334997 0.99984179559166 0.9999997373913931 -3.3044988750741195e-11 2.962265809749587e-11 6.640260104742945e-08 1.5679137070262525e-11 -6.903168110152347e-11 -5.922609002119645e-09 2.4715435225891785e-08 2.939961686286536e-08 5.938527333461237e-07
1.942 1.0000000103958815 0.9998417951392556 0.9999997525821446 -3.534192920149962e-11 3.150949401428759e-11 8.36564324700409e-08 9.287160507309044e-12 -6.918307772353206e-11 -6.0508938524365366e-09 2.40389509062187e-08 2.9196990398788055e-08 5.77200975134668e-07
1.952 1.0000000096233628 0.9998417945905279 0.999999770987541 -3.1601761222183816e-11 2.7912378111598633e-11 9.798922549769908e-08 1.7421307490037129e-12 -6.927496855011353e-11 -6.181601268034847e-09 2.3029006887438198e-08 2.8948682500060046e-08 5.514927497569575e-07
1.962 1.0000000087466028 0.999841793967383 0.9999997918752507 -2.1980833021372196e-11 1.8835288528829623e-11 1.0804987168786712e-07 -5.834158566553734e-12 -6.9309377317301e-11 -6.313973572011811e-09 2.1662256359066224e-08 2.864325675958725e-08 5.164986549129812e-07
1.972 1.000000007805816 0.9998417932985515 0.9999998142853721 -7.991494739980881e-12 5.639167541078407e-12 1.1296174850935333e-07 -1.2555946649882021e-11 -6.928821819933995e-11 -6.447531219759249e-09 1.996405633853427e-08 2.8289071192718927e-08 4.7329652214028186e-07
1.982 1.0000000068462103 0.9998417926163313 0.9999998371396616 7.757612616570915e-12 -9.205279311139136e-12 1.1244142892669524e-07 -1.7781000956974784e-11 -6.921320206911032e-11 -6.582050329566678e-09 1.8008149158433224e-08 2.791123544362093e-08 4.2423181534563127e-07
1.992 1.0000000059128114 0.9998417919528882 0.9999998593652626 2.2173890825678862e-11 -2.2760017147214507e-11 1.0682272246861066e-07 -2.0999639052556843e-11 -6.908651987356319e-11 -6.717570908220509e-09 1.5907452424719042e-08 2.7542786052358056e-08 3.726665298107689e-07
2.002 1.0000000050454636 0.9998417913366859 0.9999998800137194 3.248837440500946e-11 -3.2432756560683776e-11 9.698781984949461e-08 -2.1745897218547673e-11 -6.891050304757866e-11 -6.854439456069812e-09 1.379859138034765e-08 2.721402393603374e-08 3.2254175850125557e-07
2.012 1.0000000042747403 0.9998417907895647 0.9999998983581005 3.698625130166241e-11 -3.6649510536777105e-11 8.422302166009015e-08 -1.964456333209586e-11 -6.868688859105651e-11 -6.993286512159154e-09 1.182310422481644e-08 2.6944399121063777e-08 2.777567793915997e-07
2.022 1.0000000036192918 0.9998417903248452 0.9999999139557109 3.542423019310262e-11 -3.519799143527694e-11 7.002653607944733e-08 -1.4596856199805555e-11 -6.841748130579435e-11 -7.134869263228087e-09 1.0107518949588608e-08 2.673980615015411e-08 2.4135028610356334e-07
2.032 1.000000003084906 0.9998417899466617 0.9999999266699119 2.9022472826781394e-11 -2.9189860941228425e-11 5.590010081419186e-08 -6.996229958915635e-12 -6.810470446589918e-11 -7.279829527984553e-09 8.74326575983022e-09 2.6595319780944257e-08 2.146068834727826e-07
2.042 1.0000000026653015 0.9998417896505256 0.999999936650974 2.004034849036082e-11 -2.0692372278000884e-11 4.3155599955785745e-08 2.1594565276074783e-12 -6.775031830084193e-11 -7.428506120770444e-09 7.768244431752506e-09 2.6500890525851512e-08 1.9659816300908796e-07
2.052 1.0000000023444078 0.9998417894249572 0.9999999442817308 1.1053639488255988e-11 -1.2099028343974292e-11 3.2763235875003516e-08 1.1346421991781525e-11 -6.735628544153661e-11 -7.580904794969104e-09 7.157620759657272e-09 2.6446744774702755e-08 1.84761855591394e-07
2.062 1.0000000020996977 0.9998417892538651 0.9999999500984238 4.1563840747422775e-12 -5.4000612451742705e-12 2.525999126151591e-08 1.878655679089899e-11 -6.692474626787151e-11 -7.73680730089514e-09 6.8348745093553716e-09 2.6426270695091616e-08 1.7625029761415574e-07
2.072 1.0000000019060173 0.9998417891192819 0.9999999546999182 3.831026274802362e-13 -1.6064433022880398e-12 2.0727209003198907e-08 2.2845428497760998e-11 -6.645729578242583e-11 -7.895912868688705e-09 6.7008492965261465e-09 2.6435970339726806e-08 1.6899572255409405e-07
2.082 1.0000000017393158 0.9998417890040265 0.9999999586592158 -3.992941910653181e-13 -6.100380578383241e-13 1.8835540244063838e-08 2.245472549520279e-11 -6.595616301480308e-11 -8.057929565779256e-09 6.661195652017731e-09 2.6473465916098817e-08 1.6195909061791086e-07
2.092 1.0000000015797423 0.9998417888939202 0.9999999624498278 8.787712883532189e-13 -1.5270804965045075e-12 1.8945675703356157e-08 1.743829365391203e-11 -6.542329924692615e-11 -8.222618299352426e-09 6.638637291537843e-09 2.6535103556096915e-08 1.548576642665505e-07
2.102 1.0000000014137103 0.9998417887792577 0.9999999663964406 3.07677368061307e-12 -3.2816520344994135e-12 2.024531674968995e-08 8.635876196129851e-12 -6.48604025728673e-11 -8.389830894443978e-09 6.57412031286353e-09 2.6614565021053696e-08 1.4782097241945078e-07
2.112 1.0000000012347248 0.9998417886553994 0.9999999706547972 5.2831422022985714e-12 -5.0541802776706834e-12 2.189782719944342e-08 -2.2276450767472265e-12 -6.426928315043114e-11 -8.559564722974925e-09 6.426138549456492e-09 2.6703292410435117e-08 1.411732490258885e-07
2.122 1.0000000010429873 0.9998417885224905 0.9999999752206138 6.9269398434338515e-12 -6.38840311001999e-12 2.3177019573938883e-08 -1.2899643719937563e-11 -6.365194789512456e-11 -8.732013185330014e-09 6.172560008784277e-09 2.6792588347846896e-08 1.3530717434797996e-07
2.132 1.0000000008440064 0.9998417883844649 0.9999999799624867 7.678092755255788e-12 -7.0738776647918655e-12 2.35662908604909e-08 -2.1088185264202593e-11 -6.301049807039723e-11 -8.907577346939297e-09 5.814466804500588e-09 2.6876324279287293e-08 1.3054660425335158e-07
2.142 1.000000000646572 0.9998417882476017 0.9999999846700756 7.38260823875264e-12 -7.047894733201085e-12 2.2808476878211536e-08 -2.4965435663777487e-11 -6.234577829354394e-11 -9.086829255195078e-09 5.379688081179536e-09 2.6952780338352793e-08 1.269813469882399e-07
2.152 1.0000000004605367 0.9998417881189385 0.9999999891071468 6.123700469685473e-12 -6.414780255007246e-12 2.0903539023089925e-08 -2.3580804560398395e-11 -6.166074467707057e-11 -9.270421559844517e-09 4.92304304444619e-09 2.7024552332555003e-08 1.2437371314184643e-07
2.162 1.000000000294814 0.9998417880048426 0.9999999930595506 4.283274231787976e-12 -5.46242582570218e-12 1.8061750238193943e-08 -1.7107368460442616e-11 -6.095665648502762e-11 -9.458927182792882e-09 4.518902544592568e-09 2.7096529058280757e-08 1.2223305103288903e-07
2.172 1.0000000001559106 0.9998417879099633 0.9999999963705715 2.4275650183032014e-12 -4.540434157606544e-12 1.4627831115387683e-08 -6.853529834090615e-12 -6.023511659144001e-11 -9.652635653386622e-09 4.240420142891136e-09 2.7173052031737697e-08 1.200205994904312e-07
2.182 1.0000000000471567 0.9998417878366813 0.9999999989596307 1.0255107580071699e-12 -3.842171724583646e-12 1.0994970200803054e-08 4.996858838373143e-12 -5.949809354370484e-11 -9.851389799848692e-09 4.12686972259791e-09 2.7255785524325677e-08 1.1734648501559467e-07
2.192 0.9999999999686476 0.999841787785069 1.0000000008241035 2.142759793210581e-13 -3.2904786416680673e-12 7.526757423005225e-09 1.5882239549295445e-11 -5.874710349900184e-11 -1.0054597640632968e-08 4.161584697490422e-09 2.734326857284579e-08 1.1405962993637606e-07
2.202 0.999999999917754 0.9998417877532532 1.0000000020272661 -1.9135584022368859e-13 -2.6615396075580177e-12 4.50063324499112e-09 2.3481009405600656e-11 -5.798384005892878e-11 -1.0261466930798614e-08 4.285954666300888e-09 2.7432026712260224e-08 1.1023544767353246e-07
2.212 0.9999999998899949 0.9998417877380343 1.0000000026775193 -4.619907599399303e-13 -1.83722679127873e-12 2.079819972620394e-09 2.6253948444700528e-11 -5.721021956298183e-11 -1.0471356521519733e-08 4.435523579875288e-09 2.7518260464211932e-08 1.0613343536471414e-07
2.222 0.9999999998800047 0.9998417877355832 1.000000002904749 -7.139531769329676e-13 -9.512274605724764e-13 3.134413335346654e-10 2.3749176895482817e-11 -5.642741994093774e-11 -1.068403841389493e-08 4.564095418064418e-09 2.7599019559865538e-08 1.0219307458871789e-07
2.232 0.9999999998824124 0.9998417877420627 1.0000000028389926 -8.58212480911395e-13 -2.952233262919684e-13 -8.416947624992869e-10 1.6608419915901675e-11 -5.5637290535767365e-11 -1.0899711759181544e-08 4.646291643813494e-09 2.7672401721898543e-08 9.905610669212364e-08
2.242 0.9999999998924713 0.9998417877540825 1.0000000025948486 -7.358674860847391e-13 -9.724762085255686e-14 -1.487867990169893e-09 6.334742872889503e-12 -5.484116145951727e-11 -1.1118800250146256e-08 4.669291012706063e-09 2.773715928843195e-08 9.749015249856382e-08
2.252 0.9999999999064119 0.9998417877689487 1.0000000022628914 -2.8023890209688043e-13 -3.7994432030519e-13 -1.7523065627949996e-09 -5.050271962698832e-12 -5.404081734011198e-11 -1.1341705465814215e-08 4.6255150634658945e-09 2.7792493197733664e-08 9.80853789234063e-08
2.262 0.999999999921526 0.9998417877847288 1.0000000019074526 4.423667697083972e-13 -1.0063938983749721e-12 -1.75995936250966e-09 -1.5369057708883574e-11 -5.323781230525092e-11 -1.1568688421215743e-08 4.51231924575176e-09 2.783849977326326e-08 1.0082730833221289e-07
2.272 0.9999999999360756 0.9998417878001818 1.0000000015689314 1.3036599372513237e-12 -1.8250587142148427e-12 -1.6166823546749963e-09 -2.2634168842533743e-11 -5.2433063002680606e-11 -1.1799911388851378e-08 4.338575809227771e-09 2.787702707071469e-08 1.0491141008651556e-07
2.282 0.9999999999490992 0.9998417878146215 1.000000001268556 2.1963711627736947e-12 -2.758784208062001e-12 -1.4023130506087115e-09 -2.5383512606780156e-11 -5.162860743243869e-11 -1.2035547243060469e-08 4.133174060951838e-09 2.791216431162033e-08 1.0901281406099414e-07
2.292 0.999999999960192 0.9998417878277601 1.0000000010138501 3.0532784824783703e-12 -3.778699259023871e-12 -1.1707301495328775e-09 -2.2974478133632035e-11 -5.0825470732992364e-11 -1.2275840152213801e-08 3.947476030403601e-09 2.7949667146352694e-08 1.1180133930274034e-07
2.302 0.9999999999693092 0.9998417878395671 1.000000000803728 3.830666601715461e-12 -4.836926091436806e-12 -9.536335928224418e-10 -1.575518475265094e-11 -5.002518569669114e-11 -1.2521073766850612e-08 3.8426673267165225e-09 2.7995283766581107e-08 1.1238311080178381e-07
2.312 0.9999999999766093 0.999841787850156 1.0000000006326724 4.502282790721176e-12 -5.842820068988261e-12 -7.657163714110618e-10 -5.020041833275672e-12 -4.9229105338902024e-11 -1.2771484910616692e-08 3.859440574236982e-09 2.8052719039548345e-08 1.1053751794959355e-07
2.322 0.9999999999823357 0.9998417878597036 1.0000000004938 5.074864224371376e-12 -6.698929192865156e-12 -6.100628600360642e-10 7.279346019262846e-12 -4.843824320457914e-11 -1.302717513747888e-08 3.989018409233017e-09 2.812230579671873e-08 1.0675563675794931e-07
2.332 0.9999999999867479 0.999841787868398 1.000000000380778 5.576851751280322e-12 -7.32475795323294e-12 -4.832556879353707e-10 1.898101083617184e-11 -4.765404410396626e-11 -1.328806796321463e-08 4.175379050237656e-09 2.8201119392830985e-08 1.0209788833345286e-07
2.342 0.9999999999900823 0.9998417878764111 1.0000000002886813 6.0054206754780725e-12 -7.645308737653065e-12 -3.797095874605679e-10 2.8157023998181877e-11 -4.6878087914843784e-11 -1.3553919208823796e-08 4.346617220099977e-09 2.8284480377594732e-08 9.786428470135168e-08
2.352 0.9999999999925464 0.9998417878838947 1.0000000002140226 6.288769773295449e-12 -7.588045110601336e-12 -2.946237190265337e-10 3.341659725220545e-11 -4.611099471539111e-11 -1.3824398809445079e-08 4.446123694680394e-09 2.8368030966688305e-08 9.511328839009561e-08
2.362 0.9999999999943261 0.9998417878909842 1.0000000001543201 6.321222192391074e-12 -7.1370136966431e-12 -2.251388093122297e-10 3.402828551083886e-11 -4.5354198948231293e-11 -1.4099237575572126e-08 4.448118017702381e-09 2.844932244668305e-08 9.423056603637746e-08
2.372 0.9999999999955947 0.9998417878978059 1.0000000001075915 6.0566263638188815e-12 -6.4096898525073854e-12 -1.6988228502783006e-10 2.992327081154267e-11 -4.4608682033222924e-11 -1.4378391289437792e-08 4.359694448776582e-09 2.852823408072896e-08 9.485814517998617e-08
2.382 0.9999999999965139 0.999841787904476 1.0000000000720324 5.564245668160432e-12 -5.655664343567077e-12 -1.2772691232468318e-10 2.1662386099864882e-11 -4.3875502658953695e-11 -1.4662142214990188e-08 4.213948697127271e-09 2.8606235585055057e-08 9.624889479788044e-08
2.392 0.9999999999972227 0.9998417879110948 1.0000000000459484 4.970863776489974e-12 -5.1241190748535224e-12 -9.678951818976751e-11 1.0395200127826187e-11 -4.315604641614846e-11 -1.4951066407454893e-08 4.0561900898165905e-09 2.868504746336806e-08 9.77345904906783e-08
2.402 0.9999999999978263 0.9998417879177369 1.0000000000278182 4.3326523912084844e-12 -4.8809723217341795e-12 -7.429580014661275e-11 -2.2434824546275463e-12 -4.2450815136234907e-11 -1.524586357538439e-08 3.925667000468392e-09 2.8765416350245986e-08 9.898348237277174e-08
2.412 0.9999999999983888 0.9998417879244494 1.0000000000163347 3.5709897003960965e-12 -4.743133271395368e-12 -5.722609062027521e-11 -1.4358670926028587e-11 -4.1761143183561027e-11 -1.5547136905114837e-08 3.839877175533758e-09 2.8846545144335408e-08 9.997426400725845e-08
2.422 0.9999999999989355 0.999841787931252 1.0000000000103513 2.559178909542643e-12 -4.416514843548565e-12 -4.315496059780203e-11 -2.4132949528855887e-11 -4.1087972046522534e-11 -1.5855225677432954e-08 3.791555618996104e-09 2.8926366714366982e-08 1.0078972031554039e-07
2.432 0.9999999999994619 0.9998417879381444 1.0000000000087583 1.3021946359303525e-12 -3.739507227712106e-12 -3.0706335703868146e-11 -3.0169439324094873e-11 -4.043195171880265e-11 -1.6170155471901826e-08 3.7612471307171675e-09 2.9002495959071156e-08 1.0138552484921109e-07
2.442 0.9999999999999452 0.9998417879451142 1.0000000000103906 4.679899064224426e-14 -2.8428937948654024e-12 -1.946064365117689e-11 -3.171487832221529e-11 -3.979416398357067e-11 -1.6491695439360865e-08 3.735810265958465e-09 2.90734067397436e-08 1.0147541807483185e-07
2.452 1.0000000000003504 0.9998417879521404 1.0000000000140148 -7.980660322892228e-13 -2.0871731710353137e-12 -9.549850667283278e-12 -2.8700316732014023e-11 -3.91752183029952e-11 -1.6819473120168917e-08 3.719629534435263e-09 2.9139230806328906e-08 1.0060113419586512e-07
2.462 1.000000000000641 0.9998417879592008 1.000000000018394 -8.869817680060423e-13 -1.8320124306423825e-12 -1.2740554492892573e-12 -2.1644149869916918e-11 -3.857621919426424e-11 -1.7153099943863368e-08 3.731517373932055e-09 2.9201699550028523e-08 9.835145599492507e-08
2.472 1.0000000000007851 0.9998417879662772 1.0000000000223936 -1.6231098410274106e-13 -2.2012237377556977e-12 5.109449148368783e-12 -1.1514822884458538e-11 -3.799745381786576e-11 -1.749228617867468e-08 3.788754518934331e-09 2.9263196458678328e-08 9.463247967234386e-08
2.482 1.0000000000007656 0.9998417879733601 1.0000000000250853 1.0717741005203636e-12 -2.9880505125614645e-12 9.495410571808495e-12 3.894231395682536e-13 -3.743995318509912e-11 -1.7836925161798588e-08 3.888526019080491e-09 2.9325442235868267e-08 8.989368079005038e-08
2.492 1.0000000000005858 0.9998417879804543 1.0000000000258515 2.2551428364542386e-12 -3.738921533362591e-12 1.2021821104696779e-11 1.255730992403439e-11 -3.6904466344895376e-11 -1.8187128242928788e-08 4.00101799692842e-09 2.938862337704667e-08 8.521746867181022e-08
2.502 1.00000000000027 0.9998417879875799 1.0000000000244724 2.784189952685105e-12 -3.936795419942749e-12 1.3121776126689373e-11 2.3436503938439174e-11 -3.639137816074892e-11 -1.8543194827591442e-08 4.079368788204743e-09 2.9451558431939905e-08 8.211943414942485e-08
2.512 0.9999999999998616 0.9998417879947693 1.00000000002116 2.2316623930238996e-12 -3.201044401723167e-12 1.3428857900328277e-11 3.16691912835975e-11 -3.5901284161822757e-11 -1.890552649798398e-08 4.078268267277104e-09 2.951286354425087e-08 8.18967524454656e-08
2.522 0.9999999999994128 0.9998417880020615 1.0000000000165035 5.175538013838911e-13 -1.4568178503530743e-12 1.3510192992691745e-11 3.632893983637462e-11 -3.5434774961600665e-11 -1.9274527062553592e-08 3.970896667405567e-09 2.9572438703596298e-08 8.47710346019112e-08
2.532 0.9999999999989778 0.9998417880094965 1.00000000001131 -2.0011733600582965e-12 9.602951340202534e-13 1.3571658958093576e-11 3.705521598623936e-11 -3.499260355991262e-11 -1.9650540340327254e-08 3.7602461535585675e-09 2.9632381242230557e-08 8.96352484767618e-08
2.542 0.999999999998599 0.9998417880171081 1.0000000000063927 -4.553235185331044e-12 3.3094195409073807e-12 1.3352304031568156e-11 3.40298905886104e-11 -3.457496296152936e-11 -2.0033840129579052e-08 3.4851847518447398e-09 2.9696763246414764e-08 9.468295626209902e-08
2.552 0.9999999999983041 0.9998417880249181 1.0000000000023823 -6.112166157286909e-12 4.5975235840211655e-12 1.2320252493176228e-11 2.7831247237639812e-11 -3.41821289846492e-11 -2.0424651621259217e-08 3.2199596160435874e-09 2.977032296205915e-08 9.821730839442726e-08
2.562 0.9999999999981019 0.9998417880329354 0.9999999999996465 -5.685524463474968e-12 3.873583234463171e-12 1.006908966580748e-11 1.9267454165736304e-11 -3.381523342024152e-11 -2.082316668024928e-08 3.057722937736041e-09 2.985664127105748e-08 9.911449888088031e-08
2.572 0.999999999997978 0.9998417880411532 0.9999999999983177 -2.6690311929799107e-12 5.872426940909151e-13 6.674036374108528e-12 9.268891139955381e-12 -3.3473733814352306e-11 -2.1229529307136983e-08 3.0654370758900435e-09 2.995657903564243e-08 9.698181058577425e-08
2.582 0.9999999999979026 0.9998417880495546 0.9999999999983915 2.8575562597904322e-12 -5.113245529788168e-12 2.7957069076383726e-12 -1.1477402778951522e-12 -3.315848516497464e-11 -2.1643797928538954e-08 3.234292620910524e-09 3.0067601045442553e-08 9.217646732459592e-08
2.592 0.9999999999978381 0.9998417880581151 0.9999999999998228 1.0000438355692716e-11 -1.2270314042604649e-11 -5.241900915070269e-13 -1.0907944601334348e-11 -3.286956983696187e-11 -2.206591736093284e-08 3.4862007436893234e-09 3.018423769501704e-08 8.576563644357139e-08
2.602 0.9999999999977489 0.9998417880668153 1.0000000000025662 1.7174417505335106e-11 -1.9264790690565152e-11 -2.26868738977568e-12 -1.8965321973254428e-11 -3.260721073841548e-11 -2.2495727512353634e-08 3.726540814678602e-09 3.029951606414513e-08 7.94051405001145e-08
2.612 0.9999999999976151 0.9998417880756448 1.0000000000065568 2.2479289400969785e-11 -2.421894424997225e-11 -1.8667419269723165e-12 -2.4451031401632814e-11 -3.2371772216499444e-11 -2.2933035824921125e-08 3.88232328711228e-09 3.040686427495487e-08 7.498808393322025e-08
2.622 0.9999999999974412 0.9998417880846105 1.0000000000116442 2.425017645445439e-11 -2.5556528309459278e-11 5.339677955779376e-13 -2.6826425250659915e-11 -3.2163204572327995e-11 -2.337773657363935e-08 3.9132052546376e-09 3.0501851545428966e-08 7.389329204293701e-08
2.632 0.9999999999972553 0.9998417880937364 1.0000000000175142 2.1606852756331232e-11 -2.2534291060703658e-11 4.036403905227628e-12 -2.59580811936375e-11 -3.198178921416737e-11 -2.3829931970164416e-08 3.811284322545049e-09 3.058322238085377e-08 7.616355106618683e-08
2.642 0.9999999999971027 0.9998417881030558 1.0000000000236302 1.478965342807921e-11 -1.553050560772414e-11 7.234615758099624e-12 -2.2083718397098245e-11 -3.18279188126658e-11 -2.4289995460064747e-08 3.5992662352534163e-09 3.065296539365151e-08 8.049919574460482e-08
2.652 0.9999999999970289 0.9998417881126049 1.0000000000292286 5.131988619791799e-12 -5.962267121246061e-12 8.679560460510802e-12 -1.570629058955923e-11 -3.170084870793058e-11 -2.475852320147919e-08 3.328626607868497e-09 3.071547551089312e-08 8.510831965527832e-08
2.662 0.9999999999970667 0.999841788122408 1.0000000000334048 -5.331387572594662e-12 4.143871258887437e-12 7.444011371964042e-12 -7.493908086548149e-12 -3.160128508938131e-11 -2.5236186335068282e-08 3.074130101626226e-09 3.077611242193556e-08 8.849856986435451e-08
2.672 0.999999999997221 0.9998417881324717 1.0000000000352902 -1.4453744719420927e-11 1.2737179438084888e-11 3.5794170039499635e-12 1.7653065296553885e-12 -3.152894970054889e-11 -2.5723546631581677e-08 2.9152936784891215e-09 3.083960552912377e-08 8.980937182927081e-08
2.682 0.9999999999974657 0.9998417881427797 1.0000000000342986 -2.0534403631370025e-11 1.8260283563463063e-11 -1.7431941930273077e-12 1.1170846583647699e-11 -3.14836858043411e-11 -2.622092323280934e-08 2.898740734185923e-09 3.090879477112764e-08 8.886177668361546e-08
2.692 0.9999999999977454 0.999841788153298 1.0000000000303582 -2.2659180220925434e-11 1.9936713916635382e-11 -6.5358354676693234e-12 1.974145571254199e-11 -3.146550602761e-11 -2.672835814749484e-08 3.0068903132576594e-09 3.0984112434737566e-08 8.609495465382293e-08
2.702 0.9999999999979875 0.9998417881639795 1.0000000000240297 -2.077708465692632e-11 1.780514199801509e-11 -8.669333554742297e-12 2.6521780053766145e-11 -3.147426317358176e-11 -2.724568048916581e-08 3.172911224594991e-09 3.1063979801515484e-08 8.241977264261003e-08
2.712 0.9999999999981178 0.9998417881747762 1.0000000000164377 -1.5564739047098137e-11 1.2572869054029716e-11 -6.67258210748503e-12 3.074888609270358e-11 -3.1509933932833164e-11 -2.7772622525003943e-08 3.3247465405912435e-09 3.1145941504453957e-08 7.895333232717724e-08
2.722 0.9999999999980755 0.9998417881856498 1.0000000000090266 -8.174767911402994e-12 5.368956068064616e-12 -3.205943701410668e-13 3.2006158414881464e-11 -3.157190222192847e-11 -2.8308938037020848e-08 3.4143682334562636e-09 3.12280258399523e-08 7.662587652416698e-08
2.732 0.9999999999978282 0.9998417881965834 1.000000000003203 5.607109740945249e-14 -2.5304663547841115e-12 9.231550540910624e-12 3.028699839802052e-11 -3.16603818783881e-11 -2.885449516492915e-08 3.4248866772655533e-09 3.130970431006205e-08 7.579583675486855e-08
2.742 0.99999999999738 0.9998417882075828 1.000000000000007 7.881754061270173e-12 -9.96033446995298e-12 1.979807773151032e-11 2.5942273047556882e-11 -3.1774812224654573e-11 -2.9409329515116732e-08 3.3667442079652596e-09 3.139204189893918e-08 7.614222311704182e-08
2.752 0.9999999999967696 0.9998417882186805 0.9999999999998989 1.4343199849151981e-11 -1.6047400626871574e-11 2.8811610999746787e-11 1.955927556927813e-11 -3.191505733198423e-11 -2.997365746473214e-08 3.269482866293315e-09 3.147705807259024e-08 7.69407157358824e-08
2.762 0.9999999999960658 0.9998417882299285 1.0000000000027098 1.8837401040745084e-11 -2.0263669618369938e-11 3.399914230822618e-11 1.1843525224122154e-11 -3.208040851589228e-11 -3.054784788135921e-08 3.1703690855296434e-09 3.156670141075811e-08 7.749108913964349e-08
2.772 0.999999999995353 0.9998417882413914 1.0000000000077345 2.1053794490754936e-11 -2.2346524141319144e-11 3.38761385458881e-11 3.5478992256267555e-12 -3.2271163877262206e-11 -3.1132356269020296e-08 3.1006338003344947e-09 3.1661957135723906e-08 7.7413665726769e-08
2.782 0.999999999994723 0.9998417882531376 1.0000000000139107 2.0845610176125516e-11 -2.215852881144462e-11 2.8000033302933877e-11 -4.564458064881992e-12 -3.2486276324171796e-11 -3.1727643121353715e-08 3.0732210413541777e-09 3.176242459550051e-08 7.673596259833469e-08
2.792 0.9999999999942597 0.9998417882652306 1.0000000000200382 1.8148359022602115e-11 -1.9606200983097e-11 1.7034920130917244e-11 -1.1764568624246437e-11 -3.272540942328132e-11 -3.233410337533672e-08 3.0786951584838636e-09 3.186641043283732e-08 7.5820111412451e-08
2.802 0.9999999999940321 0.9998417882777237 1.0000000000250133 1.302303986850927e-11 -1.4692535754841703e-11 2.677085109068237e-12 -1.7432296056312878e-11 -3.298832025466785e-11 -3.2952030051415925e-08 3.092188342724202e-09 3.1971398131933776e-08 7.518408236501179e-08
2.812 0.9999999999940832 0.999841788290652 1.000000000028044 5.815654355150226e-12 -7.697129448586224e-12 -1.2578356018516223e-11 -2.1138988867700703e-11 -3.3274163264781656e-11 -3.358161590761917e-08 3.0863945731745343e-09 3.207472432994871e-08 7.525785411975295e-08
2.822 0.9999999999944197 0.9998417883040247 1.0000000000288116 -2.674967492205765e-12 6.346087633233544e-13 -2.589111836016673e-11 -2.2688502850503192e-11 -3.3582743571652555e-11 -3.422298906446301e-08 3.04342523960177e-09 3.21743082338643e-08 7.615401399832283e-08
2.832 0.9999999999950061 0.9998417883178226 1.0000000000275184 -1.1161969104580557e-11 9.040196236057687e-12 -3.4740988057043e-11 -2.2090735595967904e-11 -3.391351356150065e-11 -3.4876257805786764e-08 2.9622729988060844e-09 3.2269244657183285e-08 7.757144944984889e-08
2.842 0.9999999999957645 0.9998417883319949 1.000000000024779 -1.8048960213062932e-11 1.592055328133763e-11 -3.763629008140626e-11 -1.9491276562019248e-11 -3.4265637391000156e-11 -3.5541544001801456e-08 2.8615397181055885e-09 3.236003184388862e-08 7.889139337993424e-08
2.852 0.9999999999965852 0.999841788346468 1.0000000000213831 -2.1803057044581124e-11 1.9727174020388402e-11 -3.458597139999762e-11 -1.511314939696006e-11 -3.463820142423032e-11 -3.621898564380476e-08 2.776271187674781e-09 3.244828192863554e-08 7.940026863998301e-08
2.862 0.9999999999973431 0.9998417883611583 1.0000000000180023 -2.139149491381324e-11 1.941684867574414e-11 -2.7086882579771308e-11 -9.253820493213606e-12 -3.503128148433617e-11 -3.690871691731812e-08 2.745894734387777e-09 3.25359783089114e-08 7.852626947245161e-08
2.872 0.9999999999979243 0.9998417883759889 1.000000000014966 -1.6624320575271244e-11 1.4796760189905418e-11 -1.7589933798244666e-11 -2.3306921660076134e-12 -3.5443537736136405e-11 -3.7610845441983776e-08 2.7937727580627995e-09 3.262458962123787e-08 7.602769447534496e-08
2.882 0.9999999999982442 0.9998417883909052 1.0000000000121936 -8.27805724543411e-12 6.636792374595266e-12 -8.660444284591202e-12 5.083290567642758e-12 -3.5874578610029385e-11 -3.832546179014825e-08 2.9106604349715304e-09 3.271444209231782e-08 7.212771268139597e-08
2.892 0.9999999999982658 0.9998417884058857 1.0000000000092995 2.033476270469599e-12 -3.4775374561392657e-12 -2.196072452509371e-12 1.2284279088899196e-11 -3.6323495946896264e-11 -3.905269101895193e-08 3.0571942538597244e-09 3.280462251257649e-08 6.75944159262641e-08
2.902 0.9999999999980033 0.9998417884209456 1.0000000000058 1.2194450565009345e-11 -1.3484964159623302e-11 9.922161181461044e-13 1.8534960377830077e-11 -3.67897785158771e-11 -3.979276259294433e-08 3.1819797036662395e-09 3.289342228593415e-08 6.370122019743308e-08
2.912 0.9999999999975181 0.9998417884361327 1.0000000000013363 2.0034470632872154e-11 -2.127397740962034e-11 1.148586457993092e-12 2.3195203822606925e-11 -3.727241072737609e-11 -4.054604949296046e-08 3.2396684087806026e-09 3.2979100300959904e-08 6.188878092982e-08
2.922 0.9999999999969039 0.9998417884515196 0.9999999999958152 2.3797590663293647e-11 -2.5117371544121088e-11 -7.793626602662694e-13 2.582366191602977e-11 -3.777064021430048e-11 -4.131303608640436e-08 3.201650803353129e-09 3.306064481627656e-08 6.302772851432106e-08
2.932 0.999999999996275 0.9998417884671914 0.9999999999894562 2.2543882788473716e-11 -2.4049487147132714e-11 -3.585907403350463e-12 2.6216134420544e-11 -3.828371236469271e-11 -4.209421935553209e-08 3.061035391157607e-09 3.313825991207188e-08 6.678476617718481e-08
2.942 0.9999999999957417 0.999841788483233 0.9999999999827396 1.6403832236984614e-11 -1.8128706979877878e-11 -6.1685256604451296e-12 2.4389829324086298e-11 -3.881053004091862e-11 -4.288999461099524e-08 2.835233571079994e-09 3.321343085521332e-08 7.182715114875745e-08
2.952 0.9999999999953938 0.9998417884997135 0.9999999999763065 6.60980071867551e-12 -8.507949346920199e-12 -7.746366717314983e-12 2.0551220517761755e-11 -3.935038716991797e-11 -4.3700592334178775e-08 2.5681251671046053e-09 3.328856235938201e-08 7.65734753496522e-08
2.962 0.9999999999952836 0.999841788516677 0.9999999999708299 -4.746848076207891e-12 2.766124899850464e-12 -7.96529441008824e-12 1.5072776374279125e-11 -3.990248963455244e-11 -4.4526101347521174e-08 2.330329983026608e-09 3.336630811958483e-08 7.97343512675932e-08
2.972 0.9999999999954186 0.9998417885341353 0.9999999999668843 -1.519858128028512e-11 1.3218115619736237e-11 -6.913255128361322e-12 8.475486696936247e-12 -4.046580850118007e-11 -4.536655560529675e-08 2.2063327386255124e-09 3.344880199863028e-08 8.049847902465201e-08
2.982 0.9999999999957603 0.9998417885520667 0.9999999999648331 -2.2500742777537887e-11 2.0557814929596645e-11 -5.039566877326147e-12 1.3885971218316494e-12 -4.1039146969262653e-11 -4.622202924914119e-08 2.251362512783355e-09 3.353703568917453e-08 7.855372617350745e-08
2.992 0.9999999999962372 0.9998417885704256 0.9999999999647657 -2.5157060975879514e-11 2.324191050763736e-11 -2.972409117566229e-12 -5.528077420515983e-12 -4.162202612251649e-11 -4.7092692135782165e-08 2.446013556561535e-09 3.363057406090573e-08 7.407793380865605e-08
3.002 0.9999999999967586 0.9998417885891536 0.9999999999664972 -2.2720001030677125e-11 2.0802570852554823e-11 -1.2758575685514793e-12 -1.168711858237049e-11 -4.2213245919737775e-11 -4.797880494669222e-08 2.7132730858129445e-09 3.372767044578908e-08 6.775660523172718e-08
3.012 0.9999999999972353 0.9998417886081927 0.9999999999696463 -1.580459127013662e-11 1.3867705693523153e-11 -2.4495104030216427e-13 -1.6656166565407217e-11 -4.281157245014477e-11 -4.888068019837567e-08 2.9699701262292076e-09 3.3825706996638626e-08 6.0844862453907e-08
3.022 0.999999999997595 0.9998417886274971 0.9999999999737458 -5.874552104101603e-12 3.933184018275246e-12 1.5852968744762827e-13 -2.0184035728110436e-11 -4.341634149900935e-11 -4.9798634980926956e-08 3.1527408494208676e-09 3.392182253283923e-08 5.519004744940798e-08
3.032 0.9999999999977924 0.9998417886470408 0.9999999999783461 5.093157018005717e-12 -6.989417187258116e-12 2.049410082654592e-13 -2.216497766195203e-11 -4.4026611359556016e-11 -5.073295482295186e-08 3.221376753144053e-09 3.401359267175685e-08 5.283627739836405e-08
3.042 0.9999999999978156 0.9998417886668217 0.999999999983073 1.496920772365807e-11 -1.6746050052386125e-11 1.9643234433850482e-13 -2.2577716978547515e-11 -4.4641145440900484e-11 -5.16838699770508e-08 3.1573714440436646e-09 3.40996368123703e-08 5.480979690476258e-08
3.052 0.9999999999976869 0.9998417886868629 0.9999999999876257 2.182679386939073e-11 -2.339745096095387e-11 2.9374970492798935e-13 -2.1443893798198063e-11 -4.5258994458374745e-11 -5.265154859611584e-08 2.9638387127893703e-09 3.4180002814096435e-08 6.017116592544885e-08
3.062 0.9999999999974568 0.9998417887072075 0.9999999999917459 2.427197058091638e-11 -2.5553531418138644e-11 4.604318821440897e-13 -1.883160816642497e-11 -4.587906806552514e-11 -5.3636110976946235e-08 2.667548992287034e-09 3.4256174290336956e-08 6.681094896470451e-08
3.072 0.9999999999971969 0.999841788727913 0.9999999999951894 2.171713388132661e-11 -2.265680300931196e-11 5.312532048372327e-13 -1.489097376379604e-11 -4.6500189006110383e-11 -5.463767974987711e-08 2.323419505534911e-09 3.43306288092762e-08 7.273622506340701e-08
3.082 0.9999999999969835 0.9998417887490406 0.999999999997721 1.4522786006749908e-11 -1.5131556030405967e-11 3.362655174786381e-13 -9.883780106745138e-12 -4.7121548070263064e-11 -5.565646011979983e-08 2.0201473796351792e-09 3.44060518345478e-08 7.657409492145164e-08
3.092 0.9999999999968819 0.9998417887706436 0.9999999999991358 3.941938104616255e-12 -4.3234095817944735e-12 -2.0584625618247374e-13 -4.1787383334889425e-12 -4.774197085692675e-11 -5.669282012574989e-08 1.8697169955880973e-09 3.4484477090215755e-08 7.758732071579131e-08
3.102 0.9999999999969345 0.9998417887927573 0.9999999999992923 -8.14136458880529e-12 7.790838286920635e-12 -1.066568763558441e-12 1.7878700864944147e-12 -4.836048140911164e-11 -5.774732314288465e-08 1.9405266643297335e-09 3.4566660359597057e-08 7.559645591347386e-08
3.112 0.9999999999971506 0.9998417888153943 0.9999999999981323 -1.9606344282643176e-11 1.904064979737118e-11 -2.144771814784432e-12 7.559819660786401e-12 -4.897581702956523e-11 -5.88206788218045e-08 2.186060095968494e-09 3.4651884581747616e-08 7.092183439738032e-08
3.122 0.9999999999975072 0.999841788838544 0.9999999999956924 -2.850280246029174e-11 2.750734047365321e-11 -3.313756745870396e-12 1.2692950030611934e-11 -4.9587130119225895e-11 -5.991361142470503e-08 2.4962621989545757e-09 3.4738214119942405e-08 6.436798323705489e-08
3.132 0.9999999999979539 0.9998417888621762 0.9999999999921081 -3.337232047510622e-11 3.184811673154442e-11 -4.444550470156835e-12 1.676695719571919e-11 -5.019309221846542e-11 -6.10266944182157e-08 2.7777034259258164e-09 3.4823076737120084e-08 5.725602365514563e-08
3.142 0.9999999999984232 0.9998417888862507 0.999999999987613 -3.3439485378690725e-11 3.145604150014497e-11 -5.409269710493554e-12 1.940026882640344e-11 -5.07927641172883e-11 -6.216022688553842e-08 2.9715176336888393e-09 3.4903988454067935e-08 5.142706087308989e-08
3.152 0.9999999999988418 0.9998417889107234 0.9999999999825365 -2.868664106748744e-11 2.6465935569872925e-11 -6.088276162196924e-12 2.0290929855623065e-11 -5.138526036241707e-11 -6.33142138519297e-08 3.0461406049062553e-09 3.497923830987602e-08 4.8857904927592354e-08
3.162 0.9999999999991447 0.9998417889355572 0.9999999999772845 -1.983390651736415e-11 1.7674142920986244e-11 -6.401758777339044e-12 1.928387595181206e-11 -5.19692721019107e-11 -6.448847206451999e-08 2.9910552630052987e-09 3.504836387961595e-08 5.049864506960167e-08
3.172 0.9999999999992856 0.9998417889607278 0.9999999999722952 -8.228713482577629e-12 6.395067568012481e-12 -6.3509295173161145e-12 1.64361274121133e-11 -5.2543653399231345e-11 -6.568281476953839e-08 2.81463997221606e-09 3.511227937358842e-08 5.540173120130044e-08
3.182 0.9999999999992435 0.9998417889862294 0.9999999999679791 4.360012481294075e-12 -5.722828768841307e-12 -6.034432586228694e-12 1.2037458698903858e-11 -5.3107602323508725e-11 -6.689723470258767e-08 2.5450155711939677e-09 3.517299221727477e-08 6.155599509927568e-08
3.192 0.9999999999990278 0.9998417890120767 0.9999999999646576 1.6033255536776816e-11 -1.6931075966858066e-11 -5.611735912095582e-12 6.563107051169139e-12 -5.36598921311712e-11 -6.813199873666632e-08 2.2331832805024887e-09 3.523297909554989e-08 6.712375137545741e-08
3.202 0.9999999999986776 0.9998417890383042 0.9999999999625303 2.5085345139002876e-11 -2.5636622269554745e-11 -5.219640656794391e-12 5.750920396175085e-13 -5.419972499375647e-11 -6.938762074602117e-08 1.9562522403771896e-09 3.529443752176491e-08 7.087885359703823e-08
3.212 0.9999999999982528 0.9998417890649618 0.9999999999616775 3.0275453880456346e-11 -3.063748278929395e-11 -4.891176474234512e-12 -5.386649991742636e-12 -5.472577504978071e-11 -7.066473726931557e-08 1.8070735489785206e-09 3.5358692500551493e-08 7.219172051082117e-08
3.222 0.9999999999978253 0.9998417890921077 0.9999999999620902 3.098533865039138e-11 -3.128565738823422e-11 -4.533313312126344e-12 -1.087797025767682e-11 -5.5237005377986945e-11 -7.196396205453234e-08 1.8432524544437799e-09 3.5425955715614936e-08 7.094091128508471e-08
3.232 0.9999999999974668 0.9998417891198017 0.9999999999637094 2.724091920678243e-11 -2.7548325185341145e-11 -3.986355931093936e-12 -1.5572870589827614e-11 -5.573272352127455e-11 -7.328579995775405e-08 2.0323460526449922e-09 3.549545181995137e-08 6.744321870021707e-08
3.242 0.9999999999972405 0.9998417891480962 0.9999999999664414 1.9635337762371282e-11 -1.997885108862481e-11 -3.137377761233877e-12 -1.924738278077889e-11 -5.621173742208499e-11 -7.463064576525901e-08 2.2855871263724156e-09 3.556577118074709e-08 6.240917465529793e-08
3.252 0.9999999999971931 0.9998417891770329 0.9999999999701525 9.207048999099648e-12 -9.614089387942597e-12 -2.017426534835271e-12 -2.1754104529953112e-11 -5.6672950387130944e-11 -7.599885566945419e-08 2.522793543349656e-09 3.563527940072094e-08 5.691232036693071e-08
3.262 0.9999999999973499 0.9998417892066382 0.9999999999746461 -2.6977619437580142e-12 2.1725122139484624e-12 -8.239439352804637e-13 -2.3010002962433778e-11 -5.711551797854488e-11 -7.739082550111095e-08 2.6924771912599304e-09 3.570248387157173e-08 5.230645841754351e-08
3.272 0.9999999999977129 0.9998417892369222 0.9999999999796455 -1.457648622977112e-11 1.3853447452531542e-11 1.49928512486267e-13 -2.2997116979541737e-11 -5.753874429602518e-11 -7.880702703084807e-08 2.7676779358041566e-09 3.576632914390377e-08 4.991687546569832e-08
3.282 0.9999999999982606 0.9998417892678775 0.9999999999847988 -2.4952047064252163e-11 2.395352873979638e-11 6.385768862930224e-13 -2.1764467274695247e-11 -5.79410839225867e-11 -8.024798245170677e-08 2.7402831027484603e-09 3.582640412515041e-08 5.0409154477773124e-08
3.292 0.9999999999989493 0.999841789299482 0.9999999999897158 -3.257372132949007e-11 3.125958866935933e-11 5.206330018432287e-13 -1.942095943596337e-11 -5.832208965292285e-11 -8.171420094534775e-08 2.618136651070659e-09 3.58830168037949e-08 5.333142484015291e-08
3.302 0.9999999999997183 0.9998417893317015 0.9999999999940158 -3.6598338390695335e-11 3.498846274148447e-11 -1.220504126867434e-13 -1.6121661449022304e-11 -5.86806819271803e-11 -8.320611412371324e-08 2.4243714145233138e-09 3.593709227549509e-08 5.7451178185029695e-08
3.312 1.000000000000497 0.9998417893644954 0.9999999999973865 -3.669572056719371e-11 3.487652918145421e-11 -1.0141380734769311e-12 -1.2058650631202453e-11 -5.901621797667024e-11 -8.47240397296532e-08 2.1980867181427856e-09 3.598990259481701e-08 6.145673068652851e-08
3.322 1.0000000000012126 0.9998417893978212 0.9999999999996286 -3.304609823605906e-11 3.116354651480396e-11 -1.7574910582766656e-12 -7.463796079824231e-12 -5.932750231372927e-11 -8.626817646214535e-08 1.9940699495344424e-09 3.604270946467938e-08 6.435411418211338e-08
3.332 1.0000000000017968 0.9998417894316416 1.0000000000006881 -2.6246334039429118e-11 2.4489094870125288e-11 -1.941678815868447e-12 -2.6190360557791554e-12 -5.961402116766822e-11 -8.783862860071878e-08 1.873723234385118e-09 3.6096427802846694e-08 6.555491085558198e-08
3.342 1.0000000000021954 0.9998417894659284 1.0000000000006577 -1.7178047421076293e-11 1.5751579034299908e-11 -1.2795804813254489e-12 2.1415002477398027e-12 -5.987461807938933e-11 -8.943545404029565e-08 1.87684908689489e-09 3.615140147917993e-08 6.48657239915194e-08
3.352 1.000000000002373 0.9998417895006666 0.9999999999997531 -6.8857410518474274e-12 5.969071600085329e-12 2.5521067711249293e-13 6.45100670841008e-12 -6.01089584065139e-11 -9.10587372844258e-08 1.9912358825891275e-09 3.6207339124572646e-08 6.247650651298804e-08
3.362 1.0000000000023164 0.9998417895358583 0.9999999999982504 3.517092611047863e-12 -3.824213188116034e-12 2.3279899072331124e-12 9.950105706131342e-12 -6.031600933113694e-11 -9.270868421585862e-08 2.161637333618458e-09 3.62634207128565e-08 5.895480730205748e-08
3.372 1.0000000000020408 0.9998417895715237 0.9999999999964061 1.2931570471267803e-11 -1.2653541418286403e-11 4.2404512504674314e-12 1.2335832738348965e-11 -6.049490828238604e-11 -9.438570616449295e-08 2.3262464367460937e-09 3.631854925066375e-08 5.52053111882654e-08
3.382 1.0000000000015894 0.9998417896077022 0.9999999999943776 2.0375907796806124e-11 -1.967028494261669e-11 5.072170483766824e-12 1.3401511035668283e-11 -6.064536526547527e-11 -9.609045685922787e-08 2.4395836291633968e-09 3.6371687753918754e-08 5.23045618574664e-08
3.392 1.0000000000010276 0.9998417896444513 0.9999999999921789 2.510047026339608e-11 -2.4217782255377455e-11 3.9617794440977915e-12 1.305633191490653e-11 -6.076643029202789e-11 -9.782378589768295e-08 2.4779129817298607e-09 3.642218621747017e-08 5.111844493620455e-08
3.402 1.0000000000004392 0.9998417896818379 0.9999999999897007 2.6685834415265734e-11 -2.589001338046025e-11 4.577943694702216e-13 1.1329364351036628e-11 -6.085756730221683e-11 -9.958661417682425e-08 2.4384233115790444e-09 3.6469987011655624e-08 5.1835687195123474e-08
3.412 0.9999999999999118 0.999841789719935 0.9999999999867941 2.5084106169306976e-11 -2.456960459296127e-11 -5.197052149137482e-12 8.363928216238434e-12 -6.091793256362603e-11 -1.0137978328455244e-07 2.3369602282646236e-09 3.65156181341256e-08 5.386095552905199e-08
3.422 0.9999999999995235 0.9998417897588083 0.9999999999833947 2.0584515797909635e-11 -2.0433163836185092e-11 -1.1981304758876765e-11 4.4093390778941924e-12 -6.094736715661116e-11 -1.0320395198049243e-07 2.2043216185002486e-09 3.655995898067394e-08 5.6219992109377186e-08
3.432 0.9999999999993309 0.9998417897985092 0.9999999999796422 1.3733630352420535e-11 -1.3927672945277574e-11 -1.828382269508567e-11 -1.9442152904196593e-13 -6.09449741748861e-11 -1.050595903533599e-07 2.0794809194566845e-09 3.6603861331549216e-08 5.805420138030795e-08
3.442 0.9999999999993607 0.999841789839069 0.9999999999759359 5.253566235376038e-12 -5.7339727735333305e-12 -2.2337163351367862e-11 -5.046853160745015e-12 -6.091037438419378e-11 -1.0694706606305244e-07 1.998126934393056e-09 3.664778069419408e-08 5.8870496023823294e-08
3.452 0.999999999999611 0.9998417898804974 0.9999999999729041 -4.0152326851139095e-12 3.289493385660353e-12 -2.2755032980995787e-11 -9.73667733994921e-12 -6.084301289514137e-11 -1.0886676549648612e-07 1.9787499922596467e-09 3.669157691170888e-08 5.8567725200986466e-08
3.462 1.0000000000000486 0.9998417899227835 0.9999999999712803 -1.3153318512450969e-11 1.2178375254454446e-11 -1.8988632118457578e-11 -1.3902371031116558e-11 -6.07427908919388e-11 -1.1081917025833073e-07 2.0154329969999024e-09 3.673456454366084e-08 5.735794008671791e-08
3.472 1.0000000000006237 0.9998417899659032 0.9999999999717248 -2.122214012436486e-11 1.997330215911036e-11 -1.1533842012428537e-11 -1.728391089538736e-11 -6.060898266449828e-11 -1.1280484368546286e-07 2.084241269292499e-09 3.677577630245674e-08 5.5657139043097177e-08
3.482 1.0000000000012772 0.9998417900098262 0.9999999999746454 -2.736493932685943e-11 2.5848134583089148e-11 -1.8178626360476267e-12 -1.9742705879015358e-11 -6.044117863634302e-11 -1.1482434346270667e-07 2.1564950048907916e-09 3.681431641985265e-08 5.3973430220655386e-08
3.492 1.0000000000019489 0.9998417900545222 0.9999999999800723 -3.0935910758144464e-11 2.923245536271384e-11 8.183930595169826e-12 -2.124452056294001e-11 -6.023898072592773e-11 -1.1687811980516483e-07 2.2083783650955603e-09 3.684966079039163e-08 5.2789022842228964e-08
3.502 1.0000000000025886 0.9998417900999685 0.9999999999876197 -3.16044339160319e-11 2.9880602913184626e-11 1.646806525282562e-11 -2.181358767024933e-11 -6.000231487171075e-11 -1.1896646856092172e-07 2.224821783789597e-09 3.6881805215222985e-08 5.242813804314066e-08
3.512 1.0000000000031586 0.9998417901461523 0.9999999999965442 -2.9396153705539676e-11 2.7869905741694824e-11 2.1489149390987068e-11 -2.148579252146216e-11 -5.973110707413018e-11 -1.2108956405948404e-07 2.2006895574853774e-09 3.69112348248753e-08 5.2941247265523355e-08
3.522 1.0000000000036344 0.9998417901930696 1.0000000000058729 -2.4654574829752218e-11 2.3542250673536425e-11 2.2477594348753308e-11 -2.028655111253442e-11 -5.942457858017594e-11 -1.2324755648494656e-07 2.1413384284128172e-09 3.6938754825031305e-08 5.4076704567601304e-08
3.532 1.0000000000040032 0.9998417902407256 1.000000000014577 -1.795643373574956e-11 1.74179555455068e-11 1.9528221183345213e-11 -1.8243658743846814e-11 -5.908277551146438e-11 -1.254406812905661e-07 2.062374933246593e-09 3.696525766546445e-08 5.537631689487398e-08
3.542 1.0000000000042597 0.9998417902891297 1.0000000000217428 -1.0022669407043958e-11 1.0126656816447792e-11 1.3469169858281607e-11 -1.542319758350516e-11 -5.870579099044434e-11 -1.276693419669991e-07 1.9870202660507194e-09 3.6991500437665786e-08 5.634430221718775e-08
3.552 1.000000000004404 0.9998417903382951 1.000000000026703 -1.6447968102944536e-12 2.3516526667246415e-12 5.577837340647407e-12 -1.1963712747069282e-11 -5.829303089709158e-11 -1.2993414401237187e-07 1.939412643616431e-09 3.701794641615943e-08 5.6605525893887026e-08
3.562 1.00000000000444 0.9998417903882374 1.000000000029113 6.377108831275671e-12 -5.216752249076802e-12 -2.7544501193041437e-12 -8.082498803158661e-12 -5.7844788006828527e-11 -1.3223589394574995e-07 1.934735650403137e-09 3.7044702604756626e-08 5.6003571325216654e-08
3.572 1.0000000000043765 0.9998417904389753 1.0000000000289566 1.3307581431622847e-11 -1.1934988378629248e-11 -1.0312341360404107e-11 -4.053575310256466e-12 -5.736101112277986e-11 -1.345755680999597e-07 1.9719781241088228e-09 3.7071561866103125e-08 5.462874857631611e-08
3.582 1.0000000000042275 0.9998417904905305 1.0000000000265004 1.8557728229596237e-11 -1.726598530331998e-11 -1.6220853763747716e-11 -1.6566338362950464e-13 -5.684158625740991e-11 -1.3695424936761328e-07 2.0355527723428656e-09 3.709813215064422e-08 5.2783550253905445e-08
3.592 1.0000000000040126 0.99984179054293 1.0000000000222156 2.1752340139325865e-11 -2.0822753379004804e-11 -1.9962996904792642e-11 3.313075508105118e-12 -5.628651764577241e-11 -1.3937303389503854e-07 2.103879669447799e-09 3.712400196464264e-08 5.090067044986257e-08
3.602 1.0000000000037537 0.9998417905962028 1.0000000000167069 2.274522539287194e-11 -2.237448242329299e-11 -2.128971913046012e-11 6.152959434666125e-12 -5.569592415470706e-11 -1.4183291617560542e-07 2.157313886712824e-09 3.7148873548870726e-08 4.9436068647242375e-08
3.612 1.0000000000034754 0.9998417906503809 1.0000000000106577 2.1583153271473933e-11 -2.1829669659052134e-11 -2.0110008083892477e-11 8.162296862266523e-12 -5.506971830520662e-11 -1.443346884695456e-07 2.1814515246631843e-09 3.7172618186192184e-08 4.876193499281975e-08
3.622 1.0000000000032006 0.9998417907054955 1.0000000000047962 1.8444683192330086e-11 -1.92237739771484e-11 -1.6448173737900493e-11 9.187726202744936e-12 -5.4408399717393075e-11 -1.4687890919222244e-07 2.167243029584194e-09 3.7195265386510794e-08 4.907756569783675e-08
3.632 1.000000000002951 0.9998417907615789 0.9999999999998537 1.3597247160596144e-11 -1.4729583128793814e-11 -1.0512267106685666e-11 9.125770567605993e-12 -5.371198534422737e-11 -1.494659558222204e-07 2.110909407960802e-09 3.7216975791622425e-08 5.0350033651412625e-08
3.642 1.0000000000027462 0.9998417908186619 0.999999999996499 7.401143192405392e-12 -8.688773717411141e-12 -2.830097261168193e-12 7.950779355399064e-12 -5.298072201825674e-11 -1.5209614638452012e-07 2.0155388045771562e-09 3.723803526767133e-08 5.230048705904549e-08
3.652 1.0000000000026037 0.999841790876774 0.9999999999952431 3.362560253072606e-13 -1.6289696717369267e-12 5.647427563087352e-12 5.742116133033524e-12 -5.2214652649215964e-11 -1.547698615321703e-07 1.894396060229197e-09 3.725884943462886e-08 5.445106904558256e-08
3.662 1.0000000000025415 0.9998417909359445 0.9999999999963262 -6.988176527526474e-12 5.774108741504233e-12 1.3581476685733935e-11 2.6929192356823035e-12 -5.141435294038073e-11 -1.57487605888999e-07 1.7740008154152694e-09 3.727987930032139e-08 5.622689466681752e-08
3.672 1.0000000000025753 0.9998417909962015 0.9999999999996351 -1.387804262491792e-11 1.278540517935436e-11 1.9460634478375965e-11 -9.095833381122204e-13 -5.0580282714564466e-11 -1.602499841020019e-07 1.6922784232714039e-09 3.730148099790684e-08 5.708475218132517e-08
3.682 1.0000000000027178 0.9998417910575708 1.0000000000046871 -1.9652859518856904e-11 1.8729255972196398e-11 2.195149300856397e-11 -4.728972051531133e-12 -4.9712219914732934e-11 -1.6305762374685887e-07 1.6849758445017133e-09 3.7323685234103475e-08 5.663691443183053e-08
3.692 1.000000000002978 0.9998417911200751 1.0000000000107023 -2.3752114279364394e-11 2.3078126026325517e-11 2.027406338364161e-11 -8.43202066870135e-12 -4.881077392715522e-11 -1.6591111075811046e-07 1.762762113821833e-09 3.734601545131886e-08 5.4751200712159655e-08
3.702 1.0000000000033564 0.9998417911837331 1.0000000000167502 -2.5812222677599787e-11 2.5487244060851276e-11 1.4472102877247362e-11 -1.1733349929606241e-11 -4.7876841896972586e-11 -1.6881098958899098e-07 1.9014874860749833e-09 3.736744859684818e-08 5.16229634445771e-08
3.712 1.0000000000038414 0.9998417912485541 1.0000000000219436 -2.5686282612231374e-11 2.5785244464104355e-11 5.49248217293278e-12 -1.4422603371304537e-11 -4.691033078460551e-11 -1.717578313071235e-07 2.0574580038356967e-09 3.7386568056357903e-08 4.781928568091663e-08
3.722 1.0000000000044102 0.9998417913145392 1.0000000000256322 -2.3425873965840368e-11 2.395022607099107e-11 -4.95099730746768e-12 -1.6372456874307205e-11 -4.591202789727683e-11 -1.7475232549524504e-07 2.187833815659384e-09 3.740188211483168e-08 4.427222708080345e-08
3.732 1.0000000000050235 0.9998417913816774 1.0000000000275433 -1.9255933576151948e-11 2.0114247117473914e-11 -1.4706087481260275e-11 -1.7534403194689667e-11 -4.488224568910233e-11 -1.777953393713061e-07 2.2607356648215856e-09 3.7412220996234123e-08 4.211926377783589e-08
3.742 1.0000000000056288 0.9998417914499484 1.0000000000278457 -1.3559296732413047e-11 1.4584283885508362e-11 -2.163487524554055e-11 -1.7924377834271474e-11 -4.3821867980370574e-11 -1.8088790313816155e-07 2.257413722707929e-09 3.741709766131901e-08 4.224247513048645e-08
3.752 1.0000000000061655 0.9998417915193267 1.0000000000271096 -6.8588892215916964e-12 7.852345094464679e-12 -2.4102148509226472e-11 -1.7601005185982676e-11 -4.273111675049465e-11 -1.8403113572922319e-07 2.1719629957621558e-09 3.741692446350143e-08 4.469678300032448e-08
3.762 1.0000000000065745 0.9998417915897869 1.0000000000261697 2.2364248829368128e-13 5.587366205252689e-13 -2.139171038695099e-11 -1.664070862967976e-11 -4.1610658646806885e-11 -1.8722614672327308e-07 2.011508979982482e-09 3.741300810654516e-08 4.866427813846744e-08
3.772 1.000000000006806 0.9998417916613126 1.0000000000259146 7.04377656334884e-12 -6.5980622968110034e-12 -1.3933215215786424e-11 -1.5116352540441135e-11 -4.0461237577626754e-11 -1.9047396106851878e-07 1.7983657652242269e-09 3.74072969028424e-08 5.297317463219818e-08
3.782 1.0000000000068303 0.9998417917339014 1.0000000000270557 1.3027249278125433e-11 -1.2971886504722214e-11 -3.2576010282418605e-12 -1.3088450562009883e-11 -3.928361552778099e-11 -1.93775482468567e-07 1.5749821069662274e-09 3.740192785397905e-08 5.6554629284092094e-08
3.792 1.0000000000066445 0.9998417918075707 1.000000000029929 1.7746847516112273e-11 -1.806072362985846e-11 8.335415610427901e-12 -1.061410608328029e-11 -3.8078463963553755e-11 -1.9713149364879614e-07 1.4082216760359945e-09 3.7398694313793716e-08 5.861556101524872e-08
3.802 1.0000000000062725 0.9998417918823579 1.0000000000343923 2.0948777094998722e-11 -2.1546497136177148e-11 1.8315991723565552e-11 -7.768173938524604e-12 -3.684642718599674e-11 -2.0054267979749237e-07 1.3723816560733657e-09 3.739859791996792e-08 5.867608484153469e-08
3.812 1.0000000000057618 0.999841791958319 1.000000000039845 2.252772719698046e-11 -2.327839193141548e-11 2.4522067054181074e-11 -4.663194196356738e-12 -3.5587998607343217e-11 -2.0400966509764465e-07 1.4911344549532913e-09 3.740162887470925e-08 5.6586344087762425e-08
3.822 1.0000000000051774 0.9998417920355214 1.000000000045359 2.2480121853453673e-11 -2.3240244967261246e-11 2.5647775769141095e-11 -1.4580694245288982e-12 -3.4304456030861896e-11 -2.0753305868592435e-07 1.710762241834904e-09 3.740683744189243e-08 5.255666473447376e-08
3.832 1.0000000000045923 0.999841792114039 1.0000000000498923 2.0869238509464673e-11 -2.1523756822635924e-11 2.1503332550067573e-11 1.65250402758194e-12 -3.2996315733028273e-11 -2.111135150893452e-07 1.952875230035883e-09 3.741265917024281e-08 4.721292839554865e-08
3.842 1.0000000000040763 0.9998417921939435 1.000000000052521 1.781929326554799e-11 -1.831462738601964e-11 1.301065027400424e-11 4.460543675700633e-12 -3.166422916805754e-11 -2.1475178767231081e-07 2.156180383382091e-09 3.741738423094097e-08 4.168077297133035e-08
3.852 1.000000000003685 0.9998417922752968 1.0000000000526406 1.3533511350630483e-11 -1.3887710187395855e-11 1.967180967551141e-12 6.766773635999152e-12 -3.030944812510638e-11 -2.1844875395140467e-07 2.281667081088485e-09 3.741964073127268e-08 3.75994580199376e-08
3.862 1.0000000000034563 0.9998417923581463 1.0000000000501046 8.307887026253624e-12 -8.589511915547544e-12 -9.341458494530697e-12 8.393818112404985e-12 -2.8932447255139363e-11 -2.222053969097352e-07 2.3084584563960753e-09 3.741877482149267e-08 3.663374793745804e-08
3.872 1.0000000000034017 0.9998417924425236 1.0000000000452671 2.523192789879771e-12 -2.8086024645580433e-12 -1.860080276230895e-11 9.193115905268446e-12 -2.7534205636295224e-11 -2.2602274275675687e-07 2.2308803756996283e-09 3.7415038657554417e-08 3.923765202127905e-08
3.882 1.0000000000035103 0.9998417925284415 1.0000000000389364 -3.3850786906276107e-12 3.055385431042685e-12 -2.3917780684061246e-11 9.055637325791652e-12 -2.6115575061280054e-11 -2.299017894215315e-07 2.057452738024482e-09 3.7409536804886884e-08 4.419335166757561e-08
3.892 1.000000000003749 0.9998417926159011 1.0000000000322395 -8.964218800303736e-12 8.605958612051553e-12 -2.4190458419367325e-11 7.935567144001445e-12 -2.4677675219750703e-11 -2.3384346028960997e-07 1.811756364037439e-09 3.740394034919707e-08 4.9733921988493814e-08
3.902 1.0000000000040739 0.9998417927048938 1.000000000026421 -1.3775400184612454e-11 1.3450625018402735e-11 -1.9319081454971952e-11 5.884305495642162e-12 -2.322107858285059e-11 -2.3784861050224481e-07 1.536275635595141e-09 3.7400043558956904e-08 5.446243071652957e-08
3.912 1.0000000000044351 0.9998417927954081 1.000000000022613 -1.7416669472561705e-11 1.7203847157051e-11 -1.0207873820621448e-11 3.0781588519858127e-12 -2.1747064124418867e-11 -2.41918070558174e-07 1.2999040362412899e-09 3.739929026807276e-08 5.750211765419251e-08
3.922 1.0000000000047855 0.9998417928874349 1.0000000000216256 -1.9548482080183466e-11 1.9512425962551502e-11 1.4461129007183747e-12 -1.8539337640007873e-13 -2.02561650744874e-11 -2.460527008951419e-07 1.1943845346368987e-09 3.740240765900176e-08 5.8406549187880616e-08
3.932 1.0000000000050862 0.9998417929809713 1.000000000023799 -1.9933784674970077e-11 2.0110763200624428e-11 1.3527372927698579e-11 -3.5304220832995395e-12 -1.8749699606129474e-11 -2.5025342324429223e-07 1.273338520154353e-09 3.740924054756247e-08 5.707798413020242e-08
3.942 1.00000000000531 0.9998417930760225 1.0000000000289584 -1.8488178851988726e-11 1.888849206989642e-11 2.3931420053254567e-11 -6.581662308594041e-12 -1.7228539349851702e-11 -2.54521216161308e-07 1.4875912212535423e-09 3.741880628176166e-08 5.372440236177339e-08
3.952 1.000000000005443 0.9998417931726042 1.0000000000364646 -1.5319380976237043e-11 1.593361428292842e-11 3.0945035821955975e-11 -9.04588833607405e-12 -1.5693458190344714e-11 -2.588570939393736e-07 1.745755972361749e-09 3.7429524544872954e-08 4.885330432230284e-08
3.962 1.0000000000054858 0.9998417932707419 1.00000000004535 -1.0729305487649135e-11 1.1527882936104521e-11 3.3498672885698416e-11 -1.07664258549255e-11 -1.414544540630559e-11 -2.632620957760443e-07 1.9799371920530182e-09 3.743954342830596e-08 4.330755801684954e-08
3.972 1.0000000000054496 0.9998417933704695 1.0000000000544917 -5.171957706025283e-12 6.0937689055085475e-12 3.127290097200053e-11 -1.1726805482763069e-11 -1.2585614592804233e-11 -2.6773730129820006e-07 2.1499790062701016e-09 3.7447084588772514e-08 3.832330454566142e-08
3.982 1.000000000005355 0.9998417934718276 1.000000000062791 8.258087506582849e-13 1.1675429572680994e-13 2.4677337430934338e-11 -1.2010243886314362e-11 -1.1014994876239606e-11 -2.7228386208481593e-07 2.234136881048399e-09 3.7450753243515414e-08 3.542522345674588e-08
3.992 1.0000000000052265 0.9998417935748598 1.0000000000693257 6.746523028386298e-12 -5.9222623798439135e-12 1.473968892974167e-11 -1.1737669713501874e-11 -9.434479623762205e-12 -2.769030160475347e-07 2.2237085287778152e-09 3.7449774788911103e-08 3.57384243985397e-08
4.002 1.0000000000050875 0.9998417936796091 1.00000000007346 1.21453338243312e-11 -1.158646344737685e-11 2.9335599413591985e-12 -1.1017917394210889e-11 -7.844865112098837e-12 -2.815960654120647e-07 2.121134676297643e-09 3.7444127464593983e-08 3.902884441846564e-08
4.012 1.000000000004955 0.9998417937861149 1.0000000000749083 1.6680349321292565e-11 -1.6501434430287084e-11 -9.034138702796705e-12 -9.926496710017645e-12 -6.247453807087537e-12 -2.863643134014863e-07 1.9400650057143597e-09 3.743453976180843e-08 4.391843618819435e-08
4.022 1.000000000004837 0.9998417938944106 1.000000000073749 2.0113900553126523e-11 -2.0358954698315824e-11 -1.9462477582166876e-11 -8.513334338510347e-12 -4.642918873752336e-12 -2.912089912996937e-07 1.7069877594796476e-09 3.7422332012522035e-08 4.8925783966491874e-08
4.032 1.0000000000047324 0.9998417940045243 1.000000000070395 2.230432136877407e-11 -2.2932190502556324e-11 -2.6894358175008766e-11 -6.8214477362969745e-12 -3.0324240167293256e-12 -2.96131203333369e-07 1.464681043906868e-09 3.7409116407322876e-08 5.297908693559145e-08
4.042 1.0000000000046316 0.9998417941164781 1.0000000000655243 2.319494592595795e-11 -2.409005799105656e-11 -3.0319098998813133e-11 -4.89978856038709e-12 -1.4168288372316496e-12 -3.011319200106711e-07 1.2753447175973807e-09 3.7396426584668366e-08 5.544125526644108e-08
4.052 1.0000000000045182 0.999841794230292 1.0000000000599716 2.280455441000093e-11 -2.3806400494776755e-11 -2.930603383954614e-11 -2.8035117096268893e-12 2.0268423955341985e-13 -3.0621201379022444e-07 1.207564724048444e-09 3.738539701783158e-08 5.6030987205347236e-08
4.062 1.0000000000043756 0.9998417943459845 1.0000000000546085 2.121532019093952e-11 -2.215550423069852e-11 -2.40462757763397e-11 -5.868307274527778e-13 1.8254064594218436e-12 -3.1137232286846735e-07 1.2867679463627914e-09 3.7376610705345e-08 5.475356130931982e-08
4.072 1.0000000000041906 0.9998417944635771 1.000000000050218 1.85596915257456e-11 -1.9295017802779185e-11 -1.5303641025351964e-11 1.699809994625998e-12 3.450126459471236e-12 -3.166137181252869e-07 1.4681163209711165e-09 3.7370160330438095e-08 5.184855355464933e-08
4.082 1.0000000000039546 0.999841794583095 1.0000000000473905 1.5009248254736254e-11 -1.544659960336078e-11 -4.285287772173637e-12 3.999595533706098e-12 5.0761710768263994e-12 -3.219371617275209e-07 1.684470913374347e-09 3.7365861556962376e-08 4.7758834530201945e-08
4.092 1.0000000000036684 0.9998417947045702 1.0000000000464564 1.0772164083034885e-11 -1.0883140487751723e-11 7.544654076281322e-12 6.230924639564032e-12 6.702560655557177e-12 -3.27343746705419e-07 1.885723662228483e-09 3.73634870010672e-08 4.3133858866352196e-08
4.102 1.0000000000033429 0.999841794828042 1.00000000004746 6.097104921022281e-12 -5.920184915732798e-12 1.8679256766934584e-11 8.273398408825905e-12 8.32839096486036e-12 -3.3283471168707357e-07 2.0408136934336493e-09 3.736290972380355e-08 3.886248233710212e-08
4.112 1.000000000002997 0.9998417949535556 1.0000000000501823 1.2805518185364548e-12 -9.036112579720569e-13 2.7778209545200474e-11 9.966854732604402e-12 9.952425298365397e-12 -3.384114221417363e-07 2.1308115041923785e-09 3.736412910533138e-08 3.603970587378583e-08
4.122 1.0000000000026563 0.9998417950811607 1.0000000000541984 -3.3399742038745426e-12 3.8132718906244274e-12 3.383508693036734e-11 1.1128524508994422e-11 1.1574127468562438e-11 -3.4407531635952287e-07 2.1447142654759804e-09 3.736723559811533e-08 3.562684923449511e-08
4.132 1.0000000000023483 0.9998417952109095 1.0000000000589566 -7.408552562807919e-12 7.898264721418617e-12 3.628079020792783e-11 1.1585707226970905e-11 1.3192598657264062e-11 -3.498278290651536e-07 2.0785096865062428e-09 3.737238970730923e-08 3.780775693238977e-08
4.142 1.0000000000020992 0.9998417953428537 1.0000000000638676 -1.058998430183976e-11 1.1071054406800648e-11 3.500778528755623e-11 1.1213099631368561e-11 1.480672218458282e-11 -3.5567032397496464e-07 1.9364014232696206e-09 3.737983405515896e-08 4.179468108557565e-08
4.152 1.0000000000019287 0.9998417954770418 1.000000000068376 -1.2610966913081469e-11 1.311297398060483e-11 3.032643560333895e-11 9.965971923413541e-12 1.6415997401671024e-11 -3.6160406587102175e-07 1.7333665951459794e-09 3.7389887437135195e-08 4.638655040484118e-08
4.162 1.0000000000018485 0.9998417956135169 1.0000000000720226 -1.3296653006219618e-11 1.3873874795546214e-11 2.287965876602371e-11 7.90494781578027e-12 1.8019186289261565e-11 -3.676302569807984e-07 1.4989356763838033e-09 3.740285528396897e-08 5.051481428686223e-08
4.172 1.0000000000018618 0.9998417957523162 1.0000000000744749 -1.2587260009136196e-11 1.3271743380240427e-11 1.354558109964313e-11 5.203147800862685e-12 1.9615776092553986e-11 -3.7375011282629467e-07 1.2822605291982731e-09 3.741885341026348e-08 5.342848473016771e-08
4.182 1.0000000000019607 0.9998417958934701 1.0000000000755458 -1.0543402033182644e-11 1.1305825825237796e-11 3.341831030651425e-12 2.132703050016139e-12 2.1204893886349484e-11 -3.7996494881247884e-07 1.1520441466802146e-09 3.7437630326802446e-08 5.469784344696307e-08
4.192 1.0000000000021274 0.9998417960370015 1.0000000000751954 -7.338176771284714e-12 8.083987403912442e-12 -6.663211497600971e-12 -9.733469759689033e-13 2.2785922531435508e-11 -3.8627621773020553e-07 1.1653536397215685e-09 3.745850630175832e-08 5.417274107131021e-08
4.202 1.0000000000023375 0.999841796182928 1.000000000073527 -3.2424573915325495e-12 3.845962919836913e-12 -1.544006810624273e-11 -3.7780860519070534e-12 2.435752757045002e-11 -3.9268547699932884e-07 1.3119308388778022e-09 3.7480483628240116e-08 5.1933200408259746e-08
4.212 1.000000000002559 0.9998417963312644 1.0000000000707752 1.3984605424445787e-12 -1.0398665275136437e-12 -2.2092300773440996e-11 -6.003970628071507e-12 2.591960841198299e-11 -3.991943028750277e-07 1.5275288614549e-09 3.750247262146739e-08 4.8251970423320555e-08
4.222 1.0000000000027591 0.9998417964820238 1.0000000000672924 6.199810988660403e-12 -6.118606096314956e-12 -2.594688100482766e-11 -7.477381418336946e-12 2.7471216129007024e-11 -4.058041968771681e-07 1.750531923084631e-09 3.752350912585034e-08 4.359661683539281e-08
4.232 1.0000000000029063 0.9998417966352218 1.0000000000635176 1.0780000300464711e-11 -1.0924042936046363e-11 -2.662927649430742e-11 -8.142205144644602e-12 2.9011500712443358e-11 -4.1251653237552736e-07 1.9391730064883333e-09 3.75428686095583e-08 3.86955728448273e-08
4.242 1.000000000002972 0.9998417967908779 1.0000000000599347 1.4808415458064623e-11 -1.5063374758690543e-11 -2.4106516983347284e-11 -8.036786632753575e-12 3.054011652422373e-11 -4.1933256924789694e-07 2.0661170714899006e-09 3.756007593001256e-08 3.463754531238429e-08
4.252 1.0000000000029359 0.9998417969490178 1.0000000000570184 1.803950845868258e-11 -1.827551537257077e-11 -1.868978667832784e-11 -7.250458013705359e-12 3.2056124802724845e-11 -4.2625352423567344e-07 2.113419090042804e-09 3.757488601010078e-08 3.2768379529930657e-08
4.262 1.0000000000027858 0.9998417971096726 1.0000000000551703 2.0327890019513933e-11 -2.0445772689206802e-11 -1.0996315674869196e-11 -5.884350720920375e-12 3.3559132790271414e-11 -4.3328065875575983e-07 2.0712507297422125e-09 3.758731132257609e-08 3.396730174885271e-08
4.272 1.000000000002518 0.9998417972728805 1.0000000000546665 2.1617982882864457e-11 -2.157627932004451e-11 -1.876846880652255e-12 -4.035929643910294e-12 3.5048359787060725e-11 -4.404153437971755e-07 1.939047373067818e-09 3.759770510185808e-08 3.7806476977456176e-08
4.282 1.0000000000021376 0.9998417974386865 1.000000000055616 2.1918579821913027e-11 -2.173571419703602e-11 7.68108314565767e-12 -1.8092110905430298e-12 3.652308781934199e-11 -4.476590809759182e-07 1.7279578908843795e-09 3.760683430394175e-08 4.290981216928933e-08
4.292 1.0000000000016593 0.9998417976071425 1.0000000000579485 2.1274736876170502e-11 -2.1012397078824284e-11 1.6664310700587228e-11 6.629573755865489e-13 3.7983208345994934e-11 -4.5501348240002706e-07 1.4648159444783052e-09 3.761585068459389e-08 4.7880569452334826e-08
4.302 1.0000000000011076 0.9998417977783062 1.000000000061429 1.9750292137017153e-11 -1.948707158143113e-11 2.4144798445998904e-11 3.207915575172909e-12 3.942776147867449e-11 -4.624802251006005e-07 1.1999375634644754e-09 3.762611648408553e-08 5.169955816096491e-08
4.312 1.0000000000005127 0.9998417979522425 1.0000000000656901 1.742621114395874e-11 -1.723104599053037e-11 2.937647206074136e-11 5.626566303702744e-12 4.0856534905783383e-11 -4.700610004215568e-07 1.0181663360308432e-09 3.763892574835841e-08 5.374444108190272e-08
4.322 0.9999999999999113 0.9998417981290202 1.0000000000702804 1.4411791716265061e-11 -1.4321413581605672e-11 3.186706747094583e-11 7.729627869528295e-12 4.22688311693668e-11 -4.777574693573533e-07 1.0138676380998464e-09 3.76552267119682e-08 5.3734052320557237e-08
4.332 0.9999999999993422 0.9998417983087107 1.000000000074714 1.0858920835144034e-11 -1.0860870104422815e-11 3.142005525399958e-11 9.37726238539961e-12 4.3664497069391774e-11 -4.855712325218497e-07 1.1870057454052837e-09 3.767545385086911e-08 5.1678470406083284e-08
4.342 0.9999999999988414 0.9998417984913845 1.0000000000785152 6.969601504573839e-12 -6.997307282097157e-12 2.814615832704782e-11 1.0503285708361952e-11 4.504273738030363e-11 -4.935038169337581e-07 1.4442894003167628e-09 3.769951920628512e-08 4.7847599792903896e-08
4.352 0.9999999999984406 0.9998417986771104 1.0000000000812657 2.9908044823394903e-12 -2.936933811754494e-12 2.2446366541185782e-11 1.1112857852062256e-11 4.6403109830716966e-11 -5.01556694253424e-07 1.703702612481477e-09 3.7726937427010935e-08 4.277738561035381e-08
4.362 0.9999999999981612 0.9998417988659494 1.0000000000826434 -8.034239131346867e-13 1.0573763337849723e-12 1.4967206879894775e-11 1.1258364128750125e-11 4.7745672963940405e-11 -5.097313258419395e-07 1.917114549430942e-09 3.7757010816041734e-08 3.7343373775387144e-08
4.372 0.9999999999980129 0.9998417990579552 1.0000000000824583 -4.1376484072655645e-12 4.6823034016591065e-12 6.5257336283622864e-12 1.101057358643302e-11 4.9069804653041744e-11 -5.180292266514118e-07 2.0565670628052414e-09 3.778901144731622e-08 3.288214826967514e-08
4.382 0.9999999999979933 0.9998417992531737 1.0000000000806761 -6.762913800676898e-12 7.626091855980307e-12 -1.9930459721894365e-12 1.0438532820903888e-11 5.0375197787218365e-11 -5.264520259243937e-07 2.105620264689905e-09 3.782233435496245e-08 3.104900351385592e-08
4.392 0.9999999999980876 0.9998417994516416 1.0000000000774194 -8.480472246827558e-12 9.611751701157913e-12 -9.751949840525232e-12 9.605562222843456e-12 5.166151444459521e-11 -5.350015002361699e-07 2.0567845176759743e-09 3.7856626218020046e-08 3.279403129870064e-08
4.402 0.9999999999982719 0.9998417996533892 1.00000000007295 -9.160118693986841e-12 1.0441849771503078e-11 -1.6066116765181832e-11 8.57512969942497e-12 5.292870630697048e-11 -5.436795632814324e-07 1.912198464658488e-09 3.7891881297818966e-08 3.734612092145555e-08
4.412 0.9999999999985136 0.9998417998584412 1.0000000000676326 -8.751211832733324e-12 1.003036425445348e-11 -2.0466458510714667e-11 7.417556257005664e-12 5.4176175394947286e-11 -5.524882176923913e-07 1.6861831289086003e-09 3.792846654820293e-08 4.2986670384018434e-08
4.422 0.9999999999987779 0.999841800066822 1.0000000000618852 -7.289932610967007e-12 8.4181426620888e-12 -2.271089280671207e-11 6.208987346776897e-12 5.540385046972218e-11 -5.614294908723155e-07 1.4100200886777696e-09 3.7967024750015116e-08 4.819899285499491e-08
4.432 0.9999999999990294 0.9998418002785547 1.0000000000561406 -4.8984426161050286e-12 5.765400194489036e-12 -2.2750460768556493e-11 5.022006813628076e-12 5.6611562513754494e-11 -5.705053774568528e-07 1.1417138225736919e-09 3.8008244423427406e-08 5.196833216850774e-08
4.442 0.9999999999992333 0.9998418004936669 1.0000000000508147 -1.7770850979585118e-12 2.3289694646395503e-12 -2.0679054294816382e-11 3.912780494354599e-12 5.7798926499402324e-11 -5.797178099747194e-07 9.778010048561201e-10 3.805256062468973e-08 5.372464398348344e-08
4.452 0.9999999999993625 0.9998418007121884 1.000000000046287 1.8100937789917198e-12 -1.565843190951567e-12 -1.67000394601086e-11 2.9104352772756316e-12 5.896610826742365e-11 -5.890686504520187e-07 1.0107290605179543e-09 3.809990850103201e-08 5.326829216563455e-08
4.462 0.9999999999993947 0.999841800934158 1.000000000042886 5.5635259081459336e-12 -5.564012040367468e-12 -1.1121173820979428e-11 2.0151598786447076e-12 6.011282776377462e-11 -5.98559699743031e-07 1.2119138153857831e-09 3.81496422616322e-08 5.071900822932289e-08
4.472 0.9999999999993171 0.9998418011596194 1.000000000040873 9.180356817182713e-12 -9.319295054753347e-12 -4.371387732126716e-12 1.2029651890708827e-12 6.123892014385916e-11 -6.081927121615192e-07 1.475129909131553e-09 3.8200657744079116e-08 4.648303298618441e-08
4.482 0.9999999999991261 0.9998418013886254 1.0000000000404201 1.2390409373988982e-11 -1.2535119402716949e-11 2.9912135853871406e-12 4.400069799017313e-13 6.234405768870627e-11 -6.179694161139092e-07 1.723189738109341e-09 3.82516592866856e-08 4.125198188875035e-08
4.492 0.9999999999988287 0.9998418016212347 1.000000000041585 1.4983452918707564e-11 -1.499962710869354e-11 1.030164686081627e-11 -3.0012394906114637e-13 6.342887021694343e-11 -6.27891541651931e-07 1.9146957222415254e-09 3.8301457370305325e-08 3.6053100965788294e-08
4.502 0.9999999999984392 0.9998418018575153 1.0000000000442901 1.6824843103398427e-11 -1.6603993625675277e-11 1.6854151236445297e-11 -1.0140328199384207e-12 6.449252073232185e-11 -6.379608594488361e-07 2.0278508053532975e-09 3.834919503528235e-08 3.2283265359116096e-08
4.512 0.9999999999979811 0.9998418020975391 1.0000000000483147 1.7856854063738968e-11 -1.7341701475475483e-11 2.1994034122980527e-11 -1.6531199480988608e-12 6.553550207458674e-11 -6.481792257355608e-07 2.0519719961564694e-09 3.839446547235012e-08 3.135304759581888e-08
4.522 0.9999999999974809 0.9998418023413824 1.0000000000533031 1.8085917969863427e-11 -1.7282893936662542e-11 2.5212483757739655e-11 -2.1179213659782677e-12 6.655753959955551e-11 -6.585486165593387e-07 1.9846809757446058e-09 3.84373414028307e-08 3.3659488370679155e-08
4.532 0.9999999999969683 0.9998418025891235 1.000000000058792 1.756386238221255e-11 -1.6539322164821952e-11 2.6216736563729808e-11 -2.2714104167793665e-12 6.75586808389201e-11 -6.690711373342842e-07 1.832227653183765e-09 3.847835264884535e-08 3.815244963919071e-08
4.542 0.9999999999964713 0.9998418028408393 1.0000000000642517 1.6368632381534966e-11 -1.5226717789490122e-11 2.4959679427657765e-11 -1.9711608304947204e-12 6.853904570359634e-11 -6.79749005969955e-07 1.611992223344879e-09 3.8518423276014415e-08 4.327583732260757e-08
4.552 0.9999999999960151 0.9998418030966063 1.0000000000691385 1.4588817129915986e-11 -1.3440669610805725e-11 2.163031138917828e-11 -1.1109198338582984e-12 6.94985996293321e-11 -6.905845068753528e-07 1.3575722412303858e-09 3.855875266625279e-08 4.776360300108104e-08
4.562 0.9999999999956194 0.9998418033564986 1.0000000000729512 1.2317630104393726e-11 -1.1251578926615987e-11 1.6611053568205008e-11 3.413085116400935e-13 7.043724527633179e-11 -7.015799406477024e-07 1.1277443368370083e-09 3.8600628040150755e-08 5.0784058589394865e-08
4.572 0.9999999999952996 0.9998418036205863 1.0000000000752822 9.652930001869982e-12 -8.713443215002664e-12 1.041355767124856e-11 2.3241312169181825e-12 7.135549531442905e-11 -7.127375779704543e-07 1.009573421123219e-09 3.864519166217319e-08 5.188550213885678e-08
4.582 0.9999999999950648 0.9998418038889381 1.0000000000758549 6.7035474885609284e-12 -5.883753127986268e-12 3.6075000964413807e-12 4.69051636370304e-12 7.225301347100077e-11 -7.240596328917316e-07 1.0660446661745075e-09 3.869322034319782e-08 5.094599635625814e-08
4.592 0.9999999999949192 0.9998418041616186 1.0000000000745468 3.5974140828828697e-12 -2.8420520308828935e-12 -3.2440247386862227e-12 7.234879162846578e-12 7.31300867839372e-11 -7.355482536357694e-07 1.2570692010448106e-09 3.874498555734454e-08 4.8144231577340246e-08
4.602 0.999999999994862 0.999841804438692 1.000000000071389 4.850698376706456e-13 2.9549078224136893e-13 -9.631965249500485e-12 9.729926511323577e-12 7.398685024186389e-11 -7.472055353682684e-07 1.492916656853014e-09 3.880023772919415e-08 4.3947934730285426e-08
4.612 0.9999999999948872 0.9998418047202177 1.0000000000665539 -2.4614781401817852e-12 3.3693270065277956e-12 -1.51233440676942e-11 1.1955658604157797e-11 7.482349074041616e-11 -7.590335527333991e-07 1.7079339940793532e-09 3.885831975316559e-08 3.9126402123443794e-08
4.622 0.9999999999949846 0.9998418050062539 1.000000000060337 -5.058155575086575e-12 6.179062833103083e-12 -1.936580314078594e-11 1.371511459064231e-11 7.563968954137684e-11 -7.710344071695762e-07 1.8650689751448544e-09 3.8918376481765995e-08 3.4772002442960806e-08
4.632 0.9999999999951391 0.9998418052968563 1.0000000000531322 -7.1208943500995505e-12 8.495185470665577e-12 -2.2089505211140362e-11 1.483976160679304e-11 7.643624412915203e-11 -7.83210285362526e-07 1.945071906438542e-09 3.897960141815216e-08 3.218399971175538e-08
4.642 0.9999999999953332 0.999841805592078 1.0000000000454101 -8.483180880176943e-12 1.0084302323298083e-11 -2.3114897932520216e-11 1.5194613744117483e-11 7.721294376316605e-11 -7.95563508483675e-07 1.9404046260071655e-09 3.904145258829542e-08 3.230215556060295e-08
4.652 0.9999999999955458 0.9998418058919708 1.000000000037688 -9.011864149235577e-12 1.0746552042944828e-11 -2.2375696383134732e-11 1.4692552701912012e-11 7.797000240257106e-11 -8.08096553130937e-07 1.853040220349539e-09 3.91037777585938e-08 3.494948352144877e-08
4.662 0.9999999999957546 0.9998418061965868 1.0000000000304927 -8.626516217579991e-12 1.035931578080706e-11 -1.994465674554852e-11 1.3317263354686895e-11 7.870743790961029e-11 -8.208120246272995e-07 1.6945539982594142e-09 3.916681141454351e-08 3.8987554228562274e-08
4.672 0.9999999999959375 0.9998418065059782 1.0000000000243134 -7.31985758910182e-12 8.915490378519064e-12 -1.6043929760532257e-11 1.1146234198719921e-11 7.942573454809981e-11 -8.337125897684857e-07 1.4880804738117973e-09 3.923104419045932e-08 4.31496293357636e-08
4.682 0.9999999999960749 0.9998418068202 1.0000000000195546 -5.173885779031069e-12 6.543906921814925e-12 -1.1026519615360622e-11 8.358338254120624e-12 8.012539405446705e-11 -8.468008921468534e-07 1.2724206033979246e-09 3.929700732207767e-08 4.648943339211327e-08
4.692 0.9999999999961494 0.9998418071393114 1.000000000016493 -2.370510940159239e-12 3.5033032930362424e-12 -5.329147725454588e-12 5.216655888944464e-12 8.080580800681932e-11 -8.600794835910412e-07 1.106212013082066e-09 3.9365046113247084e-08 4.842715438069955e-08
4.702 0.9999999999961505 0.9998418074633765 1.0000000000152571 8.189995690819284e-13 1.429040028610061e-13 5.851341960265963e-13 2.0273800002550865e-12 8.146781186843897e-11 -8.735508016689635e-07 1.0549604304166224e-09 3.943516120886482e-08 4.8699977633794906e-08
4.712 0.9999999999960733 0.9998418077924653 1.0000000000158202 4.0663903323086995e-12 -3.158639118417853e-12 6.2763038769617845e-12 -9.126444682646e-13 8.211124012363684e-11 -8.872172013801949e-07 1.1389985322827647e-09 3.950696860941531e-08 4.732339902341925e-08
4.722 0.9999999999959195 0.9998418081266548 1.000000000018019 7.038467116074652e-12 -6.058488726255119e-12 1.1350333155458227e-11 -3.3636943591056836e-12 8.273672555248887e-11 -9.010810263981039e-07 1.308956332985609e-09 3.95797836119609e-08 4.457156412347926e-08
4.732 0.9999999999956983 0.999841808466026 1.0000000000215754 9.456910231237253e-12 -8.30648953129382e-12 1.5461108593323687e-11 -5.16923250749386e-12 8.334415213996546e-11 -9.151446805780676e-07 1.497836843439646e-09 3.965279748557092e-08 4.0969301820996664e-08
4.742 0.9999999999954251 0.9998418088106653 1.0000000000261249 1.1146513120468056e-11 -9.776848404138482e-12 1.8306454935842245e-11 -6.2587260841927765e-12 8.393367114447994e-11 -9.2941067887751e-07 1.6581033461200828e-09 3.972529225954823e-08 3.727852394659272e-08
4.752 0.999999999995117 0.9998418091606635 1.0000000000312403 1.2054246495771018e-11 -1.0464769148852174e-11 1.963525524335667e-11 -6.63101805660498e-12 8.45056661243219e-11 -9.438816573864554e-07 1.7628977438275802e-09 3.979683414654994e-08 3.4420046953768814e-08
4.762 0.999999999994796 0.9998418095161123 1.0000000000364566 1.2231774016514864e-11 -1.045542424699921e-11 1.9278399453934978e-11 -6.3304699453621184e-12 8.506057851610909e-11 -9.5856035237957e-07 1.8002430627084668e-09 3.986739046700512e-08 3.321321680551169e-08
4.772 0.9999999999944822 0.9998418098771051 1.0000000000412974 1.1796512603067532e-11 -9.878705386234323e-12 1.7192114540943692e-11 -5.4267235275145e-12 8.559841594624782e-11 -9.734495621879448e-07 1.7692130088826021e-09 3.9937334521296e-08 3.3944599687723465e-08
4.782 0.9999999999941944 0.9998418102437349 1.0000000000453086 1.0881515389871982e-11 -8.864499624386249e-12 1.3498071948676523e-11 -4.004235232586523e-12 8.611953171551061e-11 -9.885521154323483e-07 1.6779798623800859e-09 4.000733442381978e-08 3.61793338658862e-08
4.792 0.9999999999939484 0.9998418106160928 1.0000000000480977 9.599668154583086e-12 -7.513514693041962e-12 8.49720370792277e-12 -2.160693186699766e-12 8.662387432987502e-11 -1.003870851792429e-06 1.5431341484444377e-09 4.007816180076328e-08 3.908707439041889e-08
4.802 0.9999999999937554 0.9998418109942696 1.0000000000493694 8.030076747668783e-12 -5.888341051550113e-12 2.6459520686974286e-12 -1.1149595366149334e-14 8.711199926894742e-11 -1.0194086163332154e-06 1.3899241436457664e-09 4.0150480624063786e-08 4.1871327903186864e-08
4.812 0.9999999999936233 0.9998418113783528 1.00000000004896 6.223557693555372e-12 -4.024909367806518e-12 -3.5068531744515465e-12 2.307839914050488e-12 8.758393229379341e-11 -1.035168261101696e-06 1.2521527854201202e-09 4.02246830532335e-08 4.396104911469223e-08
4.822 0.9999999999935548 0.9998418117684288 1.0000000000468479 4.2189764531725654e-12 -1.9504553304632572e-12 -9.402907183210469e-12 4.636816632883332e-12 8.804027178054965e-11 -1.0511526546766215e-06 1.1673198251093332e-09 4.03008218190649e-08 4.5031059568152124e-08
4.832 0.9999999999935496 0.9998418121645825 1.0000000000431541 2.0574454257870834e-12 2.9827537739677074e-13 -1.455919593252468e-11 6.800494900261493e-12 8.848054813870045e-11 -1.0673646904062116e-06 1.1609273359759288e-09 4.0378656567327544e-08 4.4974175784088866e-08
4.842 0.9999999999936046 0.9998418125668977 1.0000000000381226 -2.092358195773521e-13 2.664836081770468e-12 -1.8627188523409877e-11 8.621145385905937e-12 8.890566688729816e-11 -1.0838072993151225e-06 1.2286035420280214e-09 4.0457787939123725e-08 4.3870346271346084e-08
4.852 0.9999999999937146 0.999841812975458 1.0000000000320872 -2.5148129558436053e-12 5.069485480563135e-12 -2.1415034830725254e-11 9.941686468144177e-12 8.93155023475076e-11 -1.1004834628333777e-06 1.3401926225686071e-09 4.0537821150728495e-08 4.1959764091920264e-08
4.862 0.9999999999938733 0.9998418133903476 1.0000000000254332 -4.778686271422942e-12 7.413372176676122e-12 -2.287286525033763e-11 1.0649234339512066e-11 8.971058473683685e-11 -1.117396217036574e-06 1.460610812318195e-09 4.061849385243547e-08 3.961793076210815e-08
4.872 0.9999999999940739 0.9998418138116508 1.0000000000185623 -6.900078832564424e-12 9.58211531673735e-12 -2.3048938807487182e-11 1.0695306545079275e-11 9.00906085680383e-11 -1.1345486499868413e-06 1.5628179551108487e-09 4.069972914927444e-08 3.7322693101188575e-08
4.882 0.9999999999943087 0.9998418142394517 1.0000000000118625 -8.757251597765404e-12 1.1448389070175047e-11 -2.2043116399226365e-11 1.0100355679731979e-11 9.045620598796062e-11 -1.151943889643569e-06 1.629850913886015e-09 4.078161584115124e-08 3.5587504257375826e-08
4.892 0.9999999999945673 0.9998418146738356 1.0000000000056857 -1.0207913389934867e-11 1.2876714173773859e-11 -1.9972074170633588e-11 8.944404128693448e-12 9.080750233188514e-11 -1.1695850886319212e-06 1.6532694144002889e-09 4.086434652894549e-08 3.483136202185837e-08
4.902 0.9999999999948376 0.9998418151148867 1.0000000000003373 -1.1101084740646894e-11 1.3729576518645451e-11 -1.6960325285937583e-11 7.345494459645557e-12 9.114460001200989e-11 -1.187475414710414e-06 1.6317311099383735e-09 4.094815083143786e-08 3.5212494834811714e-08
4.912 0.9999999999951042 0.9998418155626876 0.9999999999960657 -1.1300056493402723e-11 1.3886289046880681e-11 -1.3154134123621183e-11 5.435970120675025e-12 9.146810404565446e-11 -1.2056180499355484e-06 1.5703930607420254e-09 4.1033243834479465e-08 3.654767028343671e-08
4.922 0.9999999999953507 0.9998418160173219 0.9999999999930567 -1.0711181742495061e-11 1.3267550459017609e-11 -8.745410362609429e-12 3.350560909396345e-12 9.177759679089707e-11 -1.224016196034856e-06 1.480877306115401e-09 4.11197880326022e-08 3.840371650086331e-08
4.932 0.9999999999955594 0.9998418164788743 0.9999999999914189 -9.31372113750593e-12 1.1864025100945453e-11 -3.9900302535321326e-12 1.2250192166234387e-12 9.207364829928274e-11 -1.2426730792651607e-06 1.38109952932817e-09 4.120785805860058e-08 4.028038375152534e-08
4.942 0.9999999999957158 0.999841816947432 0.9999999999911758 -7.180474106752605e-12 9.75779714463195e-12 7.913375670687261e-13 -7.970734992029193e-13 9.235663257789902e-11 -1.2615919512646902e-06 1.2936166592965054e-09 4.1297404969133076e-08 4.1756598337454563e-08
4.952 0.9999999999958072 0.9998418174230854 0.9999999999922492 -4.484047697677733e-12 7.128275529312265e-12 5.23515391689162e-12 -2.563585711990231e-12 9.262624542626026e-11 -1.2807760877428782e-06 1.2405822463573555e-09 4.138823589276736e-08 4.2561115938821295e-08
4.962 0.9999999999958276 0.9998418179059304 0.9999999999944573 -1.4815704644526269e-12 4.2344886261918026e-12 8.973302555772975e-12 -3.928698518126167e-12 9.288284576087531e-11 -1.3002287893640363e-06 1.2351905560166075e-09 4.148003331454742e-08 4.258799226373305e-08
4.972 0.9999999999957775 0.9998418183960699 0.9999999999975231 1.5191324247326373e-12 1.3767450437671353e-12 1.1679522477618242e-11 -4.78305003690762e-12 9.312694635866908e-11 -1.319953391400852e-06 1.275195825991375e-09 4.1572425655405285e-08 4.1881071629322725e-08
4.982 0.999999999995665 0.999841818893612 1.000000000001099 4.208775418110591e-12 -1.1535487839382695e-12 1.3112629500221282e-11 -5.086324765698103e-12 9.335825268943581e-11 -1.3399532817827441e-06 1.3453505214146862e-09 4.166508565318457e-08 4.060476087890885e-08
4.992 0.9999999999955037 0.9998418193986706 1.0000000000048044 6.32571955040997e-12 -3.1188708140338094e-12 1.314630747819915e-11 -4.887604789533045e-12 9.357743564596576e-11 -1.36023191900798e-06 1.425942080452082e-09 4.175781071714845e-08 3.9014271354252814e-08


==> figures/planar_acoustic_pulse/data/farfield_inflow_and_pressure_outflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p rho u w+_right w-_right w+_left w-_left we_left we_right e_p e_rho e_u
0.002 1.0002216104930013 1.0000000000069218 1.0053054836980406 2.0939491217681198e-10 -9.948015584615807e-11 4.128210183808639e-12 3.5096758293837524e-10 -2.248041843727877e-10 -6.763248595201784e-11 1.4590737960839044e-08 1.9523173800134256e-09 3.463014131375814e-07
0.012 1.0002216104680193 1.0000000004786271 1.005305453009229 3.759312129447598e-10 -4.079506960624706e-10 4.866961503892304e-11 1.771117454699655e-10 -1.2432631193210242e-10 -1.305033078600265e-10 1.8991033346146524e-08 1.0390786176440172e-08 4.933742822417125e-07
0.022 1.0002216104566946 1.0000000017299766 1.0053054097032914 9.009930765752178e-10 -8.615404099087766e-10 2.6922900932492016e-11 1.4450636021808722e-10 -7.286051930311656e-11 -1.0857497958190502e-10 1.7922074547565194e-08 1.3572396600060218e-08 5.238037501197792e-07
0.032 1.0002216104344295 1.0000000037169154 1.0053053412846682 1.9108952557361748e-09 -1.854625285563587e-09 -5.911460567733408e-11 6.568351213481569e-11 -4.6205039247593595e-11 -1.1972276603295508e-11 1.6351272707988078e-08 1.4742394708443417e-08 4.941997292568152e-07
0.042 1.0002216103874577 1.0000000063717243 1.0053052496433141 4.062837136315055e-09 -3.953724249312955e-09 -1.4355706538408712e-10 -8.978855986039714e-12 -3.23754449775943e-11 1.5235995451480293e-10 1.5612978906348456e-08 1.605619134500537e-08 4.675874257620202e-07
0.052 1.0002216102861288 1.0000000095968584 1.0053051375065098 8.417887596601302e-09 -8.250871217018003e-09 -1.0384902595628021e-10 -5.673668636755775e-11 -2.5167045920857517e-11 4.0661109849058103e-10 1.41525002323931e-08 1.686790064085486e-08 4.521770396143761e-07
0.062 1.0002216100737975 1.0000000132607934 1.0053050080718304 1.705400141516244e-08 -1.6778124044182277e-08 5.471742842106637e-11 -7.505346516348664e-11 -2.1445926974848603e-11 8.182591773131007e-10 1.2568142935584592e-08 1.7610650642461205e-08 4.2967241180087523e-07
0.072 1.0002216096439132 1.0000000171858752 1.0053048647968148 3.379085520086598e-08 -3.3356570724135125e-08 1.7744274347538113e-10 -6.858130917744903e-11 -1.959601403064661e-11 1.4645080092823341e-09 1.2465560809247533e-08 1.9001513946438696e-08 4.3533658444166413e-07
0.082 1.0002216088001872 1.0000000211244446 1.005304711204437 6.551057518162484e-08 -6.480295730288882e-08 1.7077304161331042e-10 -5.0663729210643026e-11 -1.8769537479285554e-11 2.4955096512679555e-09 1.46288298538319e-08 2.0744729160877048e-08 4.764119730708443e-07
0.092 1.000221607182563 1.000000024710405 1.0053045507045792 1.2445024167918255e-07 -1.2338284544578416e-07 6.251022300823379e-11 -3.562554944261621e-11 -1.8512525220609308e-11 4.107841193943906e-09 1.7002288085456047e-08 2.1836918637542677e-08 5.239531305166339e-07
0.102 1.0002216041473428 1.000000027377529 1.0053043863921844 2.3133380687084136e-07 -2.2981221439287273e-07 -6.456094598760715e-11 -2.719750161009733e-11 -1.8577124288655747e-11 6.419096620860773e-09 2.132249351536516e-08 2.3343905407798444e-08 6.058825462179939e-07
0.112 1.000221598575421 1.000000028226932 1.0053042207978666 4.20612266748637e-07 -4.184177200222163e-07 -1.3692967741398384e-10 -2.1003282662055594e-11 -1.8824202970361106e-11 9.69457858978832e-09 3.2652452298207874e-08 2.8831483891804965e-08 8.376044603314921e-07
0.122 1.0002215885666532 1.000000025812048 1.005304055571016 7.484276119022243e-07 -7.452700974122973e-07 -1.193738147795252e-10 -1.6389707671421505e-11 -1.917471874615852e-11 1.4414595513926617e-08 5.5236110206089265e-08 4.247984052322602e-08 1.3452016646987306e-06
0.132 1.0002215709654962 1.0000000178012232 1.0053038910637995 1.3039312701919411e-06 -1.2996617625100314e-06 -3.5861636125241595e-11 -1.5631966064133736e-11 -1.9582945783016563e-11 2.0947327828484352e-08 9.572797334101054e-08 6.962008032819452e-08 2.2879998305583857e-06
0.142 1.0002215406635433 1.0000000004804277 1.0053037257832924 2.2235563362589466e-06 -2.2180925404586802e-06 3.271386794370616e-11 -1.689007274747776e-11 -2.0022830197851803e-11 2.9292852723590153e-08 1.6528626549764718e-07 1.1820102031958678e-07 3.92447263747623e-06
0.152 1.0002214896072945 0.999999968046734 1.0053035556842755 3.7109483670935316e-06 -3.70399205692118e-06 3.179719800609117e-11 -1.7326436176830074e-11 -2.0477662928465102e-11 3.9748061285477806e-08 2.808007229590972e-07 2.00054899601423e-07 6.654314211105929e-06
0.162 1.0002214053958793 0.9999999116058733 1.0053033732442376 6.063294928563576e-06 -6.0548276665879216e-06 4.840857222061443e-12 -1.72162806000358e-11 -2.093801009981784e-11 5.264463111317901e-08 4.677202174122813e-07 3.331282513691732e-07 1.1081144570869847e-05
0.172 1.0002212694012689 0.9999998178255185 1.005303166284949 9.699018782068335e-06 -9.689621501614655e-06 1.9330992674564914e-11 -1.6972243730102214e-11 -2.1398362046438614e-11 6.702856243970852e-08 7.636103065808361e-07 5.441452730998622e-07 1.809090753410296e-05
0.182 1.0002210543929857 0.9999996672390359 1.005302916572446 1.5187412192202102e-05 -1.5177638265258099e-05 5.055413798528617e-11 -1.5721012334928695e-11 -2.185486937964673e-11 8.147321679197416e-08 1.2217466084228227e-06 8.711450000461533e-07 2.8942351436642488e-05
0.192 1.0002207216097871 0.9999994321541043 1.0053025982693646 2.328155034065932e-05 -2.3272152880395043e-05 2.1104538600895684e-11 -1.3511658386527092e-11 -2.230482746367118e-11 9.49339336515485e-08 1.9153336168536738e-06 1.3664332755578481e-06 4.537386843127672e-05
0.202 1.0002202172996049 0.9999990741749805 1.0053021764410406 3.494387032198422e-05 -3.4936786175548645e-05 -6.342933744538184e-11 -1.152257094564104e-11 -2.2746934621334135e-11 1.0476235403920248e-07 2.942500535938679e-06 2.1001637841376854e-06 6.971338948107589e-05
0.212 1.000219468967884 0.9999985415198409 1.0053016060113742 5.135280530245907e-05 -5.1350742436983014e-05 -1.200275321976406e-10 -1.0824051991334752e-11 -2.3179872370050273e-11 1.0602071867012693e-07 4.430824013877459e-06 3.163569870150535e-06 0.00010497673886801837
0.222 1.0002183816918746 0.999997766393885 1.0053008316405103 7.388844298475422e-05 -7.389370936282917e-05 -1.4434305932732706e-10 -1.1481038830729033e-11 -2.360297747263804e-11 9.413593883397062e-08 6.540158318642539e-06 4.670926413260576e-06 0.00015494485242515508
0.232 1.0002168348923945 0.9999966626867667 1.0052997889660147 0.00010409288859491245 -0.00010410763578882946 -2.622607458907015e-10 -1.1453961871083377e-11 -2.4014965334971164e-11 6.600082405115937e-08 9.463548973825903e-06 6.760174899916291e-06 0.00022419710920108365
0.242 1.0002146801276872 0.9999951243935077 1.0052984075813907 0.00014359028082679706 -0.0001436173926709698 -5.845631217007264e-10 -8.186967997213523e-12 -2.441605608340721e-11 1.7809158653303094e-08 1.3425719985690853e-05 9.59187642612794e-06 0.00031806616104208276
0.252 1.000211740735182 0.9999930253613133 1.0052966158285075 0.0001939547870864014 -0.0001939968678356515 -1.1122003605273902e-09 -3.0414867090837585e-12 -2.4804768969845368e-11 -5.504569062401375e-08 1.8677346481594305e-05 1.3345112292702247e-05 0.0004424885725339166
0.262 1.0002078141995432 0.999990220995408 1.0052943467231132 0.00025653327611912196 -0.0002565902515405672 -1.8776109186396354e-09 -6.840555229965916e-13 -2.5181246288738688e-11 -1.5342655981115698e-07 2.5483510255187806e-05 1.8209149102687768e-05 0.0006037397080244741
0.272 1.0002026778981277 0.9999865523727663 1.0052915432827667 0.0003322396598079797 -0.0003323082910890706 -3.118522947139955e-09 -1.925603405509962e-12 -2.55445706125144e-11 -2.7121611251962644e-07 3.410655887590729e-05 2.4371146483499244e-05 0.0008080449952410478
0.282 1.0001960986094074 0.9999818530253171 1.0052881607181265 0.00042133340998152244 -0.0004214089264418589 -5.205188858857426e-09 -1.740917036611304e-12 -2.5894717648417628e-11 -3.9803439908650525e-07 4.478458022032385e-05 3.20008502841598e-05 0.001061067645218294
0.292 1.0001878459464106 0.9999759585204433 1.0052841628436677 0.0005231979081166594 -0.000523274111470576 -8.423445590912612e-09 2.4448190626274362e-12 -2.6230790446544083e-11 -5.222343270944279e-07 5.7706278269758614e-05 4.123272111878616e-05 0.00136729935439848
0.302 1.000177709437146 0.9999687186537505 1.0052795109154968 0.000636154329631454 -0.0006362215704730348 -1.2939989775196707e-08 5.137916277495028e-12 -2.6552744102531365e-11 -6.281896599754948e-07 7.298349561222967e-05 5.2146294927891406e-05 0.0017294113729149445
0.312 1.0001655182121842 0.9999600114968537 1.005274145180663 0.0007573587152454406 -0.0007574039884468939 -1.8973978714769187e-08 -5.546818590083261e-14 -2.686010240566128e-11 -6.936199865258727e-07 9.062468886272505e-05 6.474724740975908e-05 0.0021476407635684894
0.322 1.0001511615085152 0.9999497580036286 1.0052679627847658 0.0008828163475866177 -0.0008828271629513644 -2.6851456199816505e-08 -1.0816025357360792e-11 -2.715205859477921e-11 -6.949287336550905e-07 0.00011051394665281448 7.895255054271772e-05 0.0026192946518378566
0.332 1.0001346077785493 0.9999379356131392 1.005260799454552 0.0010075270041244877 -0.0010074949384947835 -3.6773238506357485e-08 -1.8699651194939965e-11 -2.7428901119791228e-11 -6.161689135049747e-07 0.0001323993171878663 9.458230235728742e-05 0.003138460398924974
0.342 1.0001159200396714 0.9999245891932642 1.0052524246487278 0.001125765757803995 -0.001125686788375427 -4.853582850255404e-08 -2.006838003187314e-11 -2.768951502998583e-11 -4.5206957968874515e-07 0.0001558929128191168 0.00011135983217546134 0.0036960017491258546
0.352 1.000095265094043 0.9999098376367106 1.0052425587983533 0.0012314938505785624 -0.0012313682494863385 -6.149654551759875e-08 -1.9592848969352073e-11 -2.7934172179206788e-11 -2.062057805975652e-07 0.00018048469269967154 0.00012892146766998712 0.004279889829351558
0.362 1.000072914580157 0.9998938746357298 1.0052309162335835 0.0013188662965759295 -0.0013187009536234176 -7.473639477816519e-08 -2.208979908079511e-11 -2.8162411202243442e-11 1.0749163819197114e-07 0.0002055707562462767 0.0001468366753547668 0.004875870882922885
0.372 1.0000492367091849 0.9998769628144759 1.0052172694278447 0.0013827711644678288 -0.0013825818365467372 -8.716966166541447e-08 -2.4815241294674457e-11 -2.8373729429879886e-11 4.600300120137758e-07 0.00023049438645076912 0.0001646373036031693 0.005468423328694717
0.382 1.0000246788216087 0.9998594213304237 1.005201521630175 0.001419325049858469 -0.0014191345218913486 -9.752973322058129e-08 -2.0715774824077875e-11 -2.8567784878639892e-11 8.081860148546406e-07 0.00025459525159808014 0.00018185255564121816 0.006041910276437286
0.392 0.9999997421542445 0.9998416079326912 1.0051837689727305 0.0014262605652882153 -0.0014260934195782617 -1.044053796896013e-07 -7.833123914207802e-12 -2.8744432489755732e-11 1.1039408944350887e-06 0.00027726076139764457 0.0001980454288277175 0.006581794450104556
0.402 0.9999749511983579 0.9998238971436736 1.0051643327257131 0.0014031571279600956 -0.0014030351476900958 -1.0646436182721586e-07 7.518458234905392e-12 -2.8903191350792032e-11 1.305360829994414e-06 0.0002979734557199706 0.00021284638999590776 0.007075762561503239
0.412 0.9999508207453351 0.9998066567466062 1.0051437487581594 0.0013514812330058384 -0.0013514209655169345 -1.0277350791036682e-07 1.7330548165122175e-11 -2.9044076291853862e-11 1.382528575869449e-06 0.00031634862214119673 0.00022598022710814598 0.007514615120838256
0.422 0.999927824084057 0.9997902250545491 1.0051227127752176 0.0012744269728302388 -0.0012744376461315708 -9.301709331963459e-08 1.9553849442358878e-11 -2.916656811893556e-11 1.3203920155286341e-06 0.00033215725149859276 0.00023728254750715792 0.007892812222767194
0.432 0.9999063656479855 0.9997748913329668 1.005101992445019 0.0011765821739612515 -0.0011766631792116146 -7.752169337996581e-08 1.8063468485462364e-11 -2.9270425972624574e-11 1.122260744038283e-06 0.0003453315594990535 0.0002467038816541193 0.008208616099465696
0.442 0.999886760676261 0.9997608812157541 1.0050823265461846 0.001063474104403443 -0.001063614092160889 -5.7147127236887514e-08 1.6570396264643538e-11 -2.9355833534462805e-11 8.11956390108491e-07 0.00035595325439076637 0.00025430150120187884 0.008463829990844595
0.452 0.9998692233881454 0.9997483481887153 1.0050643338023495 0.0009410591269524845 -0.0009412384361490082 -3.31415580196576e-08 1.4729129827271798e-11 -2.9422564898974895e-11 4.301785772581342e-07 0.00036422741496065135 0.0002602209741067271 0.008663193169211568
0.462 0.9998538640687772 0.999737371438164 1.0050484497723648 0.0008152175475612207 -0.0008154127445493443 -6.997635139947221e-09 1.0289215361531505e-11 -2.947005541579694e-11 2.5542771421026067e-08 0.00037044666145054887 0.0002646707375430115 0.008813541932961667
0.472 0.9998406944695055 0.9997279596594388 1.0050349011036293 0.0006913078546667795 -0.0006914958829329916 1.9710207402095023e-08 3.2087328128670188e-12 -2.949843846267881e-11 -3.546914090757675e-07 0.000374951313476334 0.0002678936962107404 0.008922873890584755
0.482 0.9998296400809478 0.9997200598062204 1.0050237160999829 0.0005738243510549239 -0.0005739853315493448 4.551891087913998e-08 -3.648144984315585e-12 -2.9508121539133496e-11 -6.70831465014848e-07 0.00037809140218465325 0.0002701400350734756 0.008999453197489824
0.492 0.9998205572266039 0.9997135693085089 1.0050147623405619 0.000466184826130059 -0.00046630410472283166 6.926094385174387e-08 -7.358488444784532e-12 -2.949804333928187e-11 -8.945540925614956e-07 0.000380195484422297 0.0002716448263281119 0.009051070506609884
0.502 0.9998132526615128 0.9997083500928874 1.0050077981120387 0.0003706525825096519 -0.00037072231986465704 9.017038176307708e-08 -7.428295267097982e-12 -2.946875689799029e-11 -1.0116192815414422e-06 0.00038154928595449187 0.00027261264289123616 0.009084529485496323
0.512 0.9998075034615577 0.9997042428160829 1.0050025248727683 0.00028837785863698056 -0.00028839755902637936 1.0787498613052927e-07 -5.450988373760865e-12 -2.942014771785525e-11 -1.022856623643647e-06 0.0003823848945914446 0.0002732097270236313 0.009105380726586487
0.522 0.9998030753527648 0.9997010799871316 1.004998631502698 0.00021953232899979573 -0.00021950787117841334 1.2230832071895006e-07 -3.14101967074905e-12 -2.935230873321926e-11 -9.422924323082909e-07 0.00038287923089039364 0.00027356282474741715 0.009117876119132956
0.532 0.9997997381305265 0.9996986970100925 1.0049958257577958 0.00016350530146238147 -0.0001634469271112457 1.3361191125228812e-07 -1.1768031532047305e-12 -2.926496520119946e-11 -7.929485993348271e-07 0.0003831592531616218 0.0002737628759011904 0.009125084447605519
0.542 0.9997972773769266 0.9996969405767755 1.0049938524842885 0.00011912865915295745 -0.00011904874692000928 1.4206516347788323e-07 4.419971622553772e-13 -2.915813760345299e-11 -6.020389126999159e-07 0.0003833109203495649 0.0002738714256823195 0.009129097935041115
0.552 0.999795502243318 0.9996956742406219 1.0049925008471101 8.489966988956788e-05 -8.481076632675364e-05 1.4802728324636978e-07 1.64588136235621e-12 -2.9031873200226445e-11 -3.967468110648766e-07 0.0003833892465317733 0.00027392783563342485 0.009131266978736275
0.562 0.9997942495509499 0.9996947813532029 1.00499160394311 5.917748406676885e-05 -5.9090690290231956e-05 1.5186857056937896e-07 2.245145801637439e-12 -2.8886457444937705e-11 -2.0082433689131816e-07 0.00038342756372529446 0.00027395593180110897 0.009132418568471795
0.572 0.9997933848027666 0.9996941657888906 1.0049910340726549 4.033888715876551e-05 -4.026268276288385e-05 1.5390689242624385e-07 2.3848965390895977e-12 -2.872145340137715e-11 -3.211820229161833e-08 0.0003834450126797826 0.00027396937954516113 0.00913303451076894
0.582 0.9997928008692045 0.9996937510036825 1.0049906961952306 2.6888271105362976e-05 -2.6827920624809784e-05 1.543852429429877e-07 2.6188465193960108e-12 -2.8537467537297533e-11 9.864839159796852e-08 0.0003834520218273078 0.0002739756103354047 0.0091333827457021
0.592 0.9997924151371786 0.999693477992532 1.0049905211881018 1.752366866294894e-05 -1.7481247546152336e-05 1.5349505750966055e-07 3.3317070343581096e-12 -2.8334504056450847e-11 1.8771610357626657e-07 0.00038345399041688085 0.00027397845592230764 0.009133606114079908
0.602 0.9997921658399065 0.9996933026589355 1.0049904597590884 1.1165085598563408e-05 -1.113998961449592e-05 1.5140937891131586e-07 4.2116275741335575e-12 -2.811300221536943e-11 2.3709808922313114e-07 0.0003834535844041814 0.00027397978479666655 0.009133777978886235
0.612 0.9997920081525338 0.9996931930160687 1.0049904773408902 6.953972749678035e-06 -6.943704732624406e-06 1.4829314853476117e-07 4.508612189568519e-12 -2.7872597844013314e-11 2.5287263580596195e-07 0.0003834520709897306 0.00027398044852317834 0.009133934769474798
0.622 0.9997919104738726 0.9996931265210248 1.0049905499992406 4.2336172877933464e-06 -4.234660838357475e-06 1.4429497564309015e-07 3.8503286716876375e-12 -2.7613770381287996e-11 2.433290499416501e-07 0.00038345004580655844 0.0002739807935334206 0.009134093855414128
0.632 0.9997918511485565 0.9996930877248823 1.0049906612542725 2.519396856772176e-06 -2.528010326268616e-06 1.395438751056778e-07 2.698580539014412e-12 -2.7337044482521143e-11 2.1722641276796454e-07 0.00038344780548138296 0.00027398092074621235 0.009134262799743427
0.642 0.9997918157446667 0.9996930663216418 1.0049907996737086 1.4657288013507582e-06 -1.4785302444095348e-06 1.3415762018869747e-07 1.966210687968491e-12 -2.7042402657952544e-11 1.8243474914998915e-07 0.00038344552587737994 0.0002739808086982205 0.009134443901308366
0.652 0.9997917949032623 0.9996930556082239 1.0049909570971773 8.341726128430372e-07 -8.484643234074301e-07 1.2824986491961323e-07 2.242705639016508e-12 -2.6730034848805648e-11 1.451579344390361e-07 0.00038344334046418616 0.00027398036843866863 0.009134636339724628
0.662 0.999791782715405 0.9996930513237295 1.0049911273661718 4.6527404809460967e-07 -4.791404078940932e-07 1.2192893828367329e-07 3.359296046887569e-12 -2.640032026550474e-11 1.0972572767053673e-07 0.00038344137141957304 0.0002739794683599308 0.009134837189886665
0.672 0.9997917755485564 0.9996930508117121 1.0049913054526256 2.5546508735599505e-07 -2.677210874551457e-07 1.1529637924605472e-07 4.560115984539835e-12 -2.6053460693900187e-11 7.875821926607905e-08 0.00038343973933851544 0.0002739779478858492 0.009135041955904186
0.682 0.9997917712298486 0.9996930524388802 1.0049914868958831 1.3935699344498426e-07 -1.4942385245558908e-07 1.0845114218653947e-07 5.055840933459456e-12 -2.5690327058038364e-11 5.3482447791539606e-08 0.00038343856228758287 0.000273975627897428 0.009135244942188434
0.692 0.9997917684953211 0.9996930552048954 1.0049916674718598 7.692700943093864e-08 -8.468766452122979e-08 1.0149195331679049e-07 4.595883069497698e-12 -2.531061055023393e-11 3.4071991754178254e-08 0.00038343794922847396 0.0002739723213487504 0.00913543960817522
0.702 0.9997917666282948 0.9996930584881398 1.0049918430318225 4.455723695051845e-08 -5.021272741112521e-08 9.451033636625958e-08 3.686887793749377e-12 -2.4915216338623975e-11 1.9975411417366883e-08 0.0003834379912533679 0.00027396784594445854 0.009135618959327053
0.712 0.9997917652293962 0.9996930618862473 1.0049920094631337 2.882529560313955e-08 -3.275120457201911e-08 8.758131868292166e-08 3.1963008889059866e-12 -2.450403021680683e-11 1.0239841356994169e-08 0.00038343875278821425 0.00027396203931208624 0.009135775973782397
0.722 0.9997917640773515 0.9996930651220364 1.0049921627374534 2.2269537479966407e-08 -2.487978201424468e-08 8.076408551364205e-08 3.5526819539486473e-12 -2.407810908669156e-11 3.816157677411588e-09 0.00038344026388371287 0.0002739547758637484 0.009135904043410267
0.732 0.999791763049957 0.9996930679926561 1.0049922990186466 2.0697836172391525e-08 -2.2347865483013162e-08 7.411141365988882e-08 4.254808939533291e-12 -2.3637463493100035e-11 -2.1332151211858419e-10 0.00038344251441982684 0.0002739459839351437 0.009135997407742806
0.742 0.99979176208107 0.9996930703442396 1.0049924148036438 2.1705644950852126e-08 -2.266414576717271e-08 6.767468555120339e-08 4.240853017721688e-12 -2.318238899101474e-11 -2.546987911033228e-09 0.0003834454511002878 0.0002739356616187644 0.009136051556983918
0.752 0.999791761136115 0.9996930720592455 1.0049925070710648 2.3977018992346375e-08 -2.4451864396737397e-08 6.149882999106166e-08 2.8028083747478316e-12 -2.27142832998886e-11 -3.705673630813212e-09 0.0003834489780866478 0.000273923889714841 0.00913606356959264
0.762 0.9997917601964665 0.9996930730495248 1.0049925734186602 2.6922391240447223e-08 -2.7090493243197673e-08 5.5617138116318785e-08 9.69073024677434e-14 -2.2232606363360748e-11 -4.1101426608486905e-09 0.0003834529615787257 0.0002739108401256916 0.009136032345362087
0.772 0.9997917592494138 0.9996930732527434 1.004992612178412 3.038423343831897e-08 -3.0391847414996625e-08 5.0055392444307764e-08 -3.3416777449088203e-12 -2.173827243429519e-11 -4.105564761389804e-09 0.0003834572377222637 0.0002738967779066791 0.009135958705835744
0.782 0.9997917582829899 0.9996930726314164 1.0049926225015842 3.4377650880777264e-08 -3.432454130015922e-08 4.483825316423535e-08 -7.67518265331034e-12 -2.123192610636764e-11 -3.93486753468736e-09 0.0003834616228712852 0.0002738820557069014 0.009135845352321747
0.792 0.9997917572845402 0.9996930711733931 1.004992604405277 3.892989750595351e-08 -3.886763320817458e-08 3.998415081761393e-08 -1.4469415667263518e-11 -2.0713906248262562e-11 -3.726761857793423e-09 0.00038346592560204563 0.0002738671005147716 0.0091356966869628
0.802 0.9997917562412115 0.9996930688922793 1.0049925587729631 4.402690253331497e-08 -4.397526446551615e-08 3.5491136199085704e-08 -2.6509343276153617e-11 -2.0185229963993865e-11 -3.5302759801712204e-09 0.0003834699598360154 0.00027385239354018627 0.009135518513170633
0.812 0.9997917551409452 0.999693065826843 1.00499248730766 4.9611028904144e-08 -4.9572879386707976e-08 3.1331551538579366e-08 -4.7152085993485994e-11 -1.964630871542558e-11 -3.3597674452761207e-09 0.0003834735577168913 0.00027383844441314684 0.009135317642387201
0.822 0.9997917539733604 0.9996930620391509 1.0049923924431876 5.559163130570871e-08 -5.5557789649580544e-08 2.7459393116728708e-08 -8.00815451800765e-11 -1.9097766249878965e-11 -3.211250708770124e-09 0.00038347658059982185 0.0002738257613274268 0.00913510144476561
0.832 0.9997917527302927 0.9996930576114065 1.0049922772198905 6.187165436634183e-08 -6.182791936632276e-08 2.3804882684268045e-08 -1.2982673304399712e-10 -1.854029982050673e-11 -3.0636531619601896e-09 0.00038347892708166554 0.0002738148195356907 0.009134877386765713
0.842 0.9997917514059627 0.9996930526416519 1.0049921451277115 6.83846327233826e-08 -6.832696941983577e-08 2.0229480360256033e-08 -2.0261396959763085e-10 -1.7974957369869538e-11 -2.8974999357206313e-09 0.0003834805376639676 0.0002738060311032744 0.009134652595947397
0.852 0.9997917499972184 0.9996930472389912 1.0049919999188843 7.510618247742624e-08 -7.504879191745637e-08 1.6444093259132232e-08 -3.0696183880995476e-10 -1.7402890648252286e-11 -2.721814633889963e-09 0.00038348139591153074 0.0002737997186959833 0.009134433486388071
0.862 0.9997917485047856 0.99969304151942 1.004991845395378 8.202250769131132e-08 -8.19852637679291e-08 1.1896406394498619e-08 -4.5375924811506855e-10 -1.6826046929513065e-11 -2.5708130152302648e-09 0.00038348152617365664 0.0002737960956764886 0.009134225471048871
0.872 0.9997917469364485 0.9996930356032394 1.0049916851718206 8.909117343479734e-08 -8.907929997587627e-08 5.57501067778602e-09 -6.55595624836302e-10 -1.6246253604595574e-11 -2.4675216376364406e-09 0.00038348098831202137 0.00027379525417533997 0.009134032777893488
0.882 0.9997917453130547 0.999693029614846 1.0049915223951147 9.623769959385669e-08 -9.623834784874733e-08 -4.387554651172468e-09 -9.248193032275273e-10 -1.566766521707286e-11 -2.399307339638486e-09 0.0003834798702199113 0.0002737971620483179 0.009133858372942883
0.892 0.999791743678951 0.9996930236862079 1.0049913593748023 1.0337998650102673e-07 -1.0337835679741889e-07 -2.1435697370937175e-08 -1.2701505057604529e-09 -1.5095106796848953e-11 -2.335797412355142e-09 0.00038347827901107025 0.00027380166870308667 0.009133703980585111
0.902 0.9997917421199431 0.9996930179664946 1.004991197053711 1.1043684793558589e-07 -1.1042972570639607e-07 -5.1746991773352986e-08 -1.6925996340584115e-09 -1.4535654244065941e-11 -2.2623456366723427e-09 0.00038347633171579903 0.00027380851887265703 0.009133570184662735
0.912 0.999791740793681 0.9996930126415976 1.0049910342170056 1.1730767400411625e-07 -1.1729924883971667e-07 -1.0602649917050355e-07 -2.181319784836838e-09 -1.4000046825843545e-11 -2.1854409091737384e-09 0.0003834741463636374 0.00027381737277340425 0.009133456591556607
0.922 0.9997917399797279 0.9996930079687535 1.0049908662743812 1.2385730134999563e-07 -1.23848155945361e-07 -2.0234579932398435e-07 -2.708358571149807e-09 -1.3504815434927835e-11 -2.1110128955307943e-09 0.00038347183429999685 0.000273827830673612 0.009133362033828408
0.932 0.9997917401601568 0.9996930043338776 1.004990683346782 1.2993251170128595e-07 -1.2991920195672763e-07 -3.7059780586654676e-07 -3.220628909558609e-09 -1.3070681848483065e-11 -2.03301085491345e-09 0.0003834694942032997 0.0002738394595351131 0.009133284789087873
0.942 0.9997917421464698 0.9996930023427342 1.004990467268676 1.3538978341009884e-07 -1.3537311170487851e-07 -6.591542195407662e-07 -3.6302456278949917e-09 -1.2724499175967041e-11 -1.94708043278107e-09 0.00038346720766092385 0.0002738518191470002 0.009133222786605139
0.952 0.999791747274023 0.9996930029610133 1.0049901870024391 1.4010068435919447e-07 -1.4008739545822696e-07 -1.14428337757829e-06 -3.808566411779936e-09 -1.24925556464467e-11 -1.863150652010007e-09 0.0003834650356538641 0.0002738644852258507 0.009133173772587185
0.962 0.9997917576904863 0.9996930077221551 1.004989791843364 1.4393824510677977e-07 -1.4393265324200317e-07 -1.9429665965571273e-06 -3.589892127264303e-09 -1.239268236586482e-11 -1.7947265146619043e-09 0.0003834630146185489 0.00027387706704502015 0.009133135393467969
0.972 0.9997917767704658 0.9996930190256514 1.0049892016541497 1.467746415409833e-07 -1.4677307693651515e-07 -3.2298410710970564e-06 -2.786888331252869e-09 -1.2427279945988204e-11 -1.7411132744406855e-09 0.00038346114895683675 0.00027388921651247216 0.00913310511816162
0.982 0.9997918096934779 0.9996930405521446 1.004988293237301 1.4849773056605842e-07 -1.4849410599777124e-07 -5.258758914204049e-06 -1.2163870516868532e-09 -1.2607096322192436e-11 -1.6897198338708757e-09 0.0003834593929541063 0.0002739006234620567 0.009133079833330433
0.992 0.9997918642238327 0.9996930778227269 1.004986881924593 1.4902072263694264e-07 -1.4901442169745792e-07 -8.388680024537174e-06 1.2647173012527391e-09 -1.3067487702577647e-11 -1.6341163714622197e-09 0.00038345760768322625 0.00027391098720873667 0.009133054772281709
1.002 0.999791951724244 0.999693138925115 1.0049846976305956 1.4826870050925877e-07 -1.4826331867386812e-07 -1.311246131674999e-05 4.711583872883424e-09 -1.4409031218077042e-11 -1.580362196884243e-09 0.0003834554645704571 0.0002739199449274027 0.009133021104496142
1.012 0.9997920884173063 0.9996932354167407 1.0049813550292197 1.46162527857335e-07 -1.4615872447789963e-07 -2.0085823426742225e-05 9.032854751557027e-09 -1.8466513700861013e-11 -1.5340273862249165e-09 0.0003834522416879495 0.000273926919407631 0.009132960903771675
1.022 0.9997922968795392 0.9996933833937124 1.004976318185633 1.426274345202458e-07 -1.4262174204956144e-07 -3.0152379418582966e-05 1.3931594638606311e-08 -2.9820897890600965e-11 -1.4900605461877962e-09 0.0003834464155866056 0.00027393081797593533 0.009132837195747472
1.032 0.9997926077105058 0.999693604684532 1.004968860948076 1.3761958038700773e-07 -1.3761081544549202e-07 -4.4358956916907195e-05 1.886303533475261e-08 -5.844206743039987e-11 -1.4415170118674902e-09 0.00038343488686006237 0.00027392946821264353 0.009132575269561105
1.042 0.9997930612631966 0.9996939280873325 1.0049580257187283 1.3113929653441978e-07 -1.3113199655638296e-07 -6.395370593915472e-05 2.3025088287256372e-08 -1.2390335613268753e-10 -1.392710008992959e-09 0.0003834115940951289 0.0002739186163037939 0.00913202947726412
1.052 0.9997937092529312 0.9996943905202121 1.0049425848378266 1.232188735513621e-07 -1.2321774895400527e-07 -9.035835552603859e-05 2.538915265533057e-08 -2.615699366221638e-10 -1.355386600133341e-09 0.00038336518327648447 0.00027389025110853045 0.009130927689096418
1.062 0.9997946159889253 0.9996950379019789 1.0049210105275208 1.1390574337527724e-07 -1.1390897861800786e-07 -0.00012510633411332787 2.4769546334203894e-08 -5.309190152219352e-10 -1.3326537230359282e-09 0.0003832753431472018 0.00027382997636819095 0.00912878424680462
1.072 0.9997958589107806 0.9996959255363406 1.00489146080761 1.032625777833205e-07 -1.0326378317983522e-07 -0.0001697408338711468 1.9923929990180993e-08 -1.025649402118682e-09 -1.3140569584159049e-09 0.00038310745089994297 0.0002737131773994738 0.0091247730426337
1.082 0.9997975280796193 0.9996971177493997 1.0048517896189557 9.13783545394765e-08 -9.137449489722976e-08 -0.0002256713225175978 9.674165639514915e-09 -1.8843093758455394e-09 -1.2889270888986153e-09 0.00038280537191760685 0.00027349987071853185 0.009117556991267702
1.092 0.9997997242871144 0.999698686539941 1.0047995892011468 7.837122734761898e-08 -7.836565534676803e-08 -0.0002939932224690971 -6.963443455212579e-09 -3.298803248832574e-09 -1.259123342015805e-09 0.00038228268451014367 0.0002731284299538068 0.00910508012795795
1.102 0.9998025555180029 0.999700709053595 1.004732271263275 6.438066428748968e-08 -6.437787451918105e-08 -0.00037528298025997736 -3.064703613982385e-08 -5.51647489630152e-09 -1.2344469923302737e-09 0.0003814132600813263 0.00027250885229131145 0.00908434402023576
1.112 0.9998061316397596 0.9997032637903848 1.0046471904719867 4.9563217040048987e-08 -4.956333980425028e-08 -0.00046938860109216454 -6.158119619498866e-08 -8.830033898140365e-09 -1.2190828264233468e-09 0.000380022920219198 0.00027151679471072135 0.009051208863380454
1.122 0.9998105573939401 0.9997064255984356 1.0045418092785883 3.409770409153558e-08 -3.409786919895472e-08 -0.0005752424486005826 -9.939420537634965e-08 -1.3549332609346778e-08 -1.2082391184785123e-09 0.00037788459068081187 0.0002699901083447691 0.009000276372224668
1.132 0.9998159240104757 0.9997102596828411 1.0044138974257344 1.818732812119683e-08 -1.8186563567280516e-08 -0.0006907269899739772 -1.4302823695465072e-07 -1.995100182593479e-08 -1.1973402692781895e-09 0.00037471967417053 0.0002677298153203039 0.008924919241034321
1.142 0.9998223000279387 0.9997148150456976 1.0042617532241718 2.0478364331853855e-09 -2.047947156066662e-09 -0.0008126237833190057 -1.9066333531425387e-07 -2.8207015953505125e-08 -1.1885605180270546e-09 0.00037020799852492984 0.00026450721201751827 0.008817513983474298
1.152 0.9998297221391022 0.9997201179422733 1.0040844277171577 -1.4109866441306133e-08 1.4107924212738398e-08 -0.0009366706288228201 -2.3971138699006184e-07 -3.830112432267762e-08 -1.185842878623831e-09 0.0003640075649231439 0.0002600779746139487 0.008669907710591248
1.162 0.99983818704922 0.9997261660586932 1.00388192814019 -3.008612549969509e-08 3.0084131219918796e-08 -0.001057741476823409 -2.8692502311217076e-07 -4.995102719234886e-08 -1.1876376848956058e-09 0.00035578357574558254 0.0002542028966370548 0.008474108116999115
1.172 0.9998476453957073 0.9997329241608143 1.0036553746591794 -4.568592467454205e-08 4.568565801359296e-08 -0.00117014916489988 -3.2865887060220793e-07 -6.256089224953436e-08 -1.1888861472260139e-09 0.0003452442404026094 0.0002466734728764518 0.008223138329370012
1.182 0.9998579987035751 0.999740321911511 1.0034070851590644 -6.07131236192982e-08 6.07135266103056e-08 -0.0012680538375099606 -3.6128971388908865e-07 -7.522936926904193e-08 -1.1887034823461624e-09 0.0003321791122761866 0.0002373392966760371 0.007911955630308968
1.192 0.9998691001279815 0.9997482543947602 1.003140567497723 -7.497563649255478e-08 7.497440314783167e-08 -0.0013459422274632123 -3.817498118352531e-07 -8.682972185359041e-08 -1.191710790430073e-09 0.00031649461744160377 0.00022613345590157254 0.007538305703819893
1.202 0.9998807593721633 0.9997565856255963 1.002860407252757 -8.829649689218115e-08 8.829369297393663e-08 -0.0013991276832889827 -3.880700747608084e-07 -9.616104832943241e-08 -1.2010554051475517e-09 0.00029824125199708 0.000213091979853568 0.007103378588498607
1.212 0.9998927516995499 0.9997651549892054 1.0025720509463159 -1.0052110208302341e-07 1.0051932186874283e-07 -0.0014242109700920787 -3.797941343188543e-07 -1.0214696080056379e-07 -1.2136585687750048e-09 0.00027762771195321965 0.00019836395016177677 0.006612150916104336
1.222 0.9999048304413797 0.9997737861818945 1.0022814985660518 -1.1151987653114999e-07 1.1152065808932804e-07 -0.0014194402166366122 -3.581341769156835e-07 -1.0403814588535549e-07 -1.2245386949045397e-09 0.0002550188647967072 0.00018221006326591318 0.006073338760064517
1.232 0.9999167419129066 0.999782297876775 1.0019949326909339 -1.2119151176313485e-07 1.211932319443832e-07 -0.0013849167425762164 -3.257994431872978e-07 -1.015665959959146e-07 -1.233602265359259e-09 0.00023091672169757058 0.00016498903999416227 0.005498940334491479
1.242 0.9999282412772038 0.999790515068685 1.0017183220736874 -1.294664558075092e-07 1.2946665920435272e-07 -0.0013226119914748254 -2.865197519188126e-07 -9.500749559914494e-08 -1.2452071900290814e-09 0.000205926063783746 0.00014713306178347894 0.0049034088432368655
1.252 0.999939107711921 0.9997982799209996 1.0014570427416958 -1.363047916570283e-07 1.3630351089047726e-07 -0.00123618720927013 -2.44376130149957e-07 -8.512895716547017e-08 -1.2617246108165386e-09 0.00018070868906658745 0.0001291150684345339 0.004302552252856348
1.262 0.999949157289221 0.9998054609761731 1.00121555809766 -1.4168808130450222e-07 1.4168753894204012e-07 -0.0011306372691998628 -2.0310619084783336e-07 -7.30421075569636e-08 -1.2806203941644478e-09 0.00015593195334964982 0.00011141197426118423 0.0037122980318302873
1.272 0.9999582522757998 0.9998119598045321 1.0009971911403155 -1.4561362465532648e-07 1.4561503665200125e-07 -0.0010118070903674585 -1.6555389630113053e-07 -5.999248968155909e-08 -1.298690883198178e-09 0.0001322180469641868 9.446841003162748e-05 0.003147478849554438
1.282 0.999966306050809 0.9998177145177138 1.0008040083760277 -1.4809762706667222e-07 1.480996956876897e-07 -0.0008858475435058931 -1.3338175116562802e-07 -4.714776369380398e-08 -1.3167447104081585e-09 0.00011010013178893744 7.866537115741194e-05 0.002620786508043853
1.292 0.9999732834350802 0.9998226999998278 1.0006368190206958 -1.4918258831185496e-07 1.4918346772929695e-07 -0.0007586836806169301 -1.0707790298075469e-07 -3.543196679123737e-08 -1.338182752674925e-09 8.999014506369169e-05 6.429720930031543e-05 0.0021420084766756225
1.302 0.9999791968161031 0.9998269251325119 1.000495277848862 -1.4893916342766063e-07 1.4893881665451123e-07 -0.0006355607991734758 -8.614763234203589e-08 -2.5363643006278787e-08 -1.3641802536028296e-09 7.216105559118182e-05 5.1558957359732576e-05 0.0017176119887199622
1.312 0.9999840989335067 0.9998304276327261 1.00037806829815 -1.4746019843835768e-07 1.4746005308994252e-07 -0.0005207157578958497 -6.971399424050645e-08 -1.731365523905229e-08 -1.3924551706207802e-09 5.674408223338295e-05 4.0544357355290836e-05 0.0013506855421765178
1.322 0.9999880734960366 0.9998332673443917 1.0002831357115967 -1.4485326308198136e-07 1.4485420618954659e-07 -0.00041719683481068704 -5.65775225022496e-08 -1.1249070603708679e-08 -1.4206293061411711e-09 4.3739266493965454e-05 3.1253421255305724e-05 0.00104119774733529
1.332 0.9999912248963084 0.9998355188842734 1.0002079391529608 -1.4123632304031955e-07 1.4123803380350914e-07 -0.00032683053958081917 -4.5684338561113637e-08 -6.899508009622618e-09 -1.4488009400866725e-09 3.303622400336057e-05 2.3607278339104572e-05 0.0007864961756987768
1.342 0.9999936681808058 0.9998372644737757 1.0001496939936272 -1.367340455938582e-07 1.3673608179458717e-07 -0.0002503137150105216 -3.6296635969639865e-08 -3.9383948001977495e-09 -1.4781978741208795e-09 2.444111267890995e-05 1.746746223422606e-05 0.0005819514344051125
1.352 0.9999955202000471 0.9998385876157732 1.0001055836616057 -1.3147191144446426e-07 1.3147433932027016e-07 -0.00018739594422839966 -2.8006016593016635e-08 -2.021983975962347e-09 -1.509060955532804e-09 1.770574059462844e-05 1.2656727295425067e-05 0.000421649692885064
1.362 0.9999968925379304 0.999839568043706 1.000072927135249 -1.2557185352061337e-07 1.2557442276401756e-07 -0.0001371123950562451 -2.067606649840471e-08 -8.414652752289182e-10 -1.5413221656769415e-09 1.255529434717399e-05 8.978886808847509e-06 0.0002990506637426471
1.372 0.9999978864881047 0.9998402781338428 1.0000492967012633 -1.1915463844887943e-07 1.1915621239847802e-07 -9.802944467764717e-05 -1.433623140425324e-08 -1.4870151721114341e-10 -1.5763782790923513e-09 8.712094973825381e-06 6.23582756362588e-06 0.00020755029045004987
1.382 0.9999985900538615 0.9998407807634122 1.0000325872585014 -1.1234602371375599e-07 1.123457125951614e-07 -6.847268375333643e-05 -9.069843991215603e-09 2.387193918298889e-10 -1.6161567448305248e-09 5.913870587599115e-06 4.240634463532159e-06 0.0001409129882150504
1.392 0.9999990767301754 0.999841128441834 1.0000210433733399 -1.0527686385648375e-07 1.0527549713194478e-07 -4.671673374226449e-05 -4.928036740360019e-09 4.4504354466152485e-10 -1.6601416584386655e-09 3.926063894225758e-06 2.82650063159123e-06 9.356247180158659e-05
1.402 0.9999994056948405 0.9998413634483461 1.0000132531819423 -9.807288510293053e-08 9.807250963476922e-08 -3.1126517720182066e-05 -1.8848363095044053e-09 5.493159135221619e-10 -1.7048826117842135e-09 2.548527201992988e-06 1.8516968326675921e-06 6.0739738298691676e-05
1.412 0.9999996229862181 0.9998415186741672 1.0000081192374215 -9.084200316352206e-08 9.084365903159296e-08 -2.0248552886636576e-05 1.6783396083714924e-10 5.987742831424726e-10 -1.7475325187838864e-09 1.6175250876833115e-06 1.2012424443272652e-06 3.855000330964667e-05
1.422 0.9999997632625044 0.9998416188798217 1.000004815892567 -8.367037750425811e-08 8.367285565378374e-08 -1.2857473734523719e-05 1.3980302898790069e-09 6.200559611084057e-10 -1.7892083286298831e-09 1.0042553055997015e-06 7.859077432647743e-07 2.39270845108099e-05
1.432 0.9999998517999128 0.9998416821229709 1.0000027412853394 -7.662878316240676e-08 7.662991857798647e-08 -7.966961513812891e-06 2.0009546486284663e-09 6.273901305216284e-10 -1.8338526305466954e-09 6.111484207376813e-07 5.384903416969658e-07 1.4544744400791556e-05
1.442 0.9999999064724159 0.9998417211729295 1.0000014699640785 -6.978081220276631e-08 6.97797191835479e-08 -4.815703827033464e-06 2.1684433818060887e-09 6.280099409082899e-10 -1.883983744981533e-09 3.6707349838280966e-07 4.066779377207685e-07 8.701299609755222e-06
1.452 0.9999999395444059 0.9998417447914552 1.0000007100903425 -6.318552660060889e-08 6.318324801392233e-08 -2.8384919145189175e-06 2.0673476269721507e-09 6.254303163398434e-10 -1.9383985521603184e-09 2.222721544483055e-07 3.4602892623235993e-07 5.1975538454880275e-06
1.462 0.9999999591865764 0.9998417588157357 1.0000002672999835 -5.6895539408297565e-08 5.689375886866627e-08 -1.6308252352205768e-06 1.8279247173203914e-09 6.212964322560675e-10 -1.9939315703454953e-09 1.4316555720087583e-07 3.214924748552769e-07 3.2179237408439547e-06
1.472 0.9999999706870258 0.9998417670236173 1.000000015854228 -5.095508539849598e-08 5.095468585577161e-08 -9.131431817117226e-07 1.5407702419429342e-09 6.163580061036082e-10 -2.0484426109932564e-09 1.0622710675956236e-07 3.120685451227165e-07 2.2096968872520927e-06
1.482 0.999999977372042 0.9998417717914176 0.9999998767174211 -4.539864214808171e-08 4.5399440767820275e-08 -4.985671429030013e-07 1.2602761709288107e-09 6.109512938784167e-10 -2.10177154029537e-09 9.26162264185595e-08 3.0822974288489015e-07 1.767992480019163e-06
1.492 0.9999999812756123 0.9998417745722299 0.9999998016208355 -4.0247688746699874e-08 4.024892615997536e-08 -2.6611718719700887e-07 1.0125292223582455e-09 6.052290312732926e-10 -2.1548893804736258e-09 8.879687393389536e-08 3.063600292269335e-07 1.5977064861773337e-06
1.502 0.9999999836068887 0.9998417762298839 0.9999997619343213 -3.5506943810563765e-08 3.550764164780675e-08 -1.3990393156373314e-07 8.051998157982044e-10 5.992631431170919e-10 -2.209295653908967e-09 8.804457850261361e-08 3.052045844468049e-07 1.5347086701106388e-06
1.512 0.999999985064794 0.9998417772637034 0.9999997411738804 -3.11658852472311e-08 3.116511005670325e-08 -7.382750418589715e-08 6.367034856449518e-10 5.930899560389856e-10 -2.266916544103061e-09 8.791101766180415e-08 3.043407510477244e-07 1.514200434108683e-06
1.522 0.9999999860426987 0.9998417779547286 0.9999997301259121 -2.72080546161859e-08 2.7205520813076076e-08 -4.0817246020154044e-08 5.024793562507356e-10 5.867304175612177e-10 -2.32914557653234e-09 8.762578358432842e-08 3.03628032664439e-07 1.5163209289244993e-06
1.532 0.999999986757226 0.9998417784577381 0.9999997237809045 -2.362185056830772e-08 2.3618465099448814e-08 -2.5531012533243923e-08 3.977380662237313e-10 5.801976633422878e-10 -2.395169406669367e-09 8.69511583805931e-08 3.0303070360390944e-07 1.5357698522852876e-06
1.542 0.999999987326342 0.999841778857035 0.9999997194771307 -2.040315963646968e-08 2.0400607094525114e-08 -1.9561273927310802e-08 3.1768597964058635e-10 5.735011219171061e-10 -2.461792833985215e-09 8.58119949109185e-08 3.0256547509647614e-07 1.5705867848921317e-06
1.552 0.9999999878145945 0.9998417791987572 0.9999997158253758 -1.7547282610225096e-08 1.754669518649754e-08 -1.841235828254611e-08 2.5702969588201475e-10 5.66648950759357e-10 -2.5258628484029035e-09 8.419286960817152e-08 3.022862507981967e-07 1.6187676481913465e-06
1.562 0.9999999882580028 0.9998417795086513 0.9999997121137985 -1.5037578113216035e-08 1.503857747801787e-08 -1.9705734467200536e-08 2.1011654473307712e-10 5.596477422788466e-10 -2.587102981672571e-09 8.21137850998596e-08 3.0227699934589395e-07 1.6775199116005853e-06
1.572 0.9999999886772255 0.9998417798014796 0.9999997079878947 -1.2840344592928417e-08 1.284147932683426e-08 -2.2198651520671934e-08 1.7191369286218148e-10 5.525041354772446e-10 -2.648267308834682e-09 7.96266991735079e-08 3.0264374079909054e-07 1.743356697416392e-06
1.582 0.9999999890846067 0.9998417800860568 0.9999997032754829 -1.0908788891802088e-08 1.0908840444721385e-08 -2.5287723802265306e-08 1.390989408920715e-10 5.452239727204769e-10 -2.7124953778200416e-09 7.681621899851706e-08 3.0350324947246176e-07 1.8124295234905577e-06
1.592 0.9999999894882617 0.9998417803681783 0.9999996978849155 -9.19188014844897e-09 9.190646060586405e-09 -2.8752268147514835e-08 1.1041599665559574e-10 5.378131613369697e-10 -2.7808329210794827e-09 7.379924101393966e-08 3.0496853960568457e-07 1.8808862323364765e-06
1.602 0.9999999898945757 0.9998417806524034 0.9999996917447825 -7.6429838946224e-09 7.640960982192518e-09 -3.258799104477507e-08 8.604452098679095e-11 5.302780464472969e-10 -2.852245958520744e-09 7.072128408371487e-08 3.0713252359692415e-07 1.9451749182544715e-06
1.612 0.9999999903095866 0.9998417809430425 0.999999684773954 -6.226221324794458e-09 6.223907335642063e-09 -3.687333070814273e-08 6.645602181171442e-11 5.226240302918103e-10 -2.9253055924838924e-09 6.774822926368162e-08 3.1005218032181425e-07 2.002267966187468e-06
1.622 0.999999990739469 0.9998417812444969 0.9999996768756743 -4.920062357124845e-09 4.917733806004441e-09 -4.167040710679428e-08 5.150861827082944e-11 5.148573456076485e-10 -2.999232715395876e-09 6.505294882874731e-08 3.1373603307198654e-07 2.049802657928298e-06
1.632 0.9999999911904166 0.999841781561179 0.9999996679467621 -3.7169563485462206e-09 3.714885089125609e-09 -4.697760730020501e-08 4.0251541237415416e-11 5.069839226032382e-10 -3.073590488825704e-09 6.279718134680235e-08 3.181373763712692e-07 2.086145495815688e-06
1.642 0.9999999916683108 0.9998417818972762 0.9999996578908951 -2.618507465935916e-09 2.6170213559488817e-09 -5.273403867137144e-08 3.1352477452398766e-11 4.990095389077427e-10 -3.147871027442343e-09 6.111028035909527e-08 3.231544944163342e-07 2.1103953986492565e-06
1.652 0.9999999921784548 0.9998417822565643 0.9999996466273781 -1.6290851894415061e-09 1.6283212655251792e-09 -5.88536636399472e-08 2.368959048691827e-11 4.909405220295674e-10 -3.221888143650506e-09 6.006861195902121e-08 3.2863758220167317e-07 2.1223450553866126e-06
1.662 0.9999999927255272 0.9998417826423716 0.9999996340924804 -7.528668442410397e-10 7.526400568763463e-10 -6.525926694247831e-08 1.6685938570198296e-11 4.827825210469469e-10 -3.2962436859541114e-09 5.968171447949786e-08 3.344008629989853e-07 2.1224153880210104e-06
1.672 0.99999999331374 0.999841783057694 0.9999996202357199 3.654354962715889e-12 -3.6000193815350127e-12 -7.189688579954318e-08 1.0279258748735505e-11 4.745418940732719e-10 -3.3718405030158674e-09 5.989122496132117e-08 3.4023781522312425e-07 2.1115684968756765e-06
1.682 0.9999999939470913 0.9998417835053802 0.9999996050155324 6.27528489439231e-10 -6.272263812428957e-10 -7.872936303750033e-08 4.709148616766287e-12 4.662249098538004e-10 -3.448872986289675e-09 6.058416545439686e-08 3.459373971347196e-07 2.0911983660536733e-06
1.692 0.9999999946295595 0.9998417839882693 0.9999995883975052 1.0997528479130644e-09 -1.099118618767054e-09 -8.57202272104004e-08 3.358392978438781e-13 4.5783696089061414e-10 -3.526688705702953e-09 6.161598519599644e-08 3.5129945422262785e-07 2.062998162320369e-06
1.702 0.9999999953650971 0.9998417845091871 0.9999995703557244 1.4020738047692747e-09 -1.4012989931657112e-09 -9.28202373602234e-08 -2.4513399186950887e-12 4.493848848508923e-10 -3.6048869937051066e-09 6.283541739051196e-08 3.561479243493909e-07 2.028807474864699e-06
1.712 0.9999999961574111 0.9998417850707829 0.999999550875975 1.5248852967090492e-09 -1.5246035377070141e-09 -9.9961948827059e-08 -3.321393782899215e-12 4.4087430962770645e-10 -3.684399867199579e-09 6.410431211869549e-08 3.6034090911434926e-07 1.9904546860175298e-06
1.722 0.9999999970096379 0.9998417856753017 0.9999995299593594 1.4677866862071086e-09 -1.4687740740570167e-09 -1.0706017137872796e-07 -2.1576976052956194e-12 4.323116798676587e-10 -3.767230057765469e-09 6.530922291070978e-08 3.637771410444187e-07 1.949621899778371e-06
1.732 0.9999999979241271 0.9998417863244297 0.9999995076257568 1.228201223928153e-09 -1.2308961946403283e-09 -1.1401362624552319e-07 7.812391186311107e-13 4.237029331989717e-10 -3.855046298060099e-09 6.636515307712251e-08 3.663988271973361e-07 1.907756731615787e-06
1.742 0.9999999989025199 0.9998417870193522 0.9999994839172858 7.811663798010776e-10 -7.853699831851595e-10 -1.2070557030512736e-07 4.8345766140547226e-12 4.1505398709460344e-10 -3.94793683546785e-09 6.721396920998134e-08 3.6819121706304226e-07 1.86603538693141e-06
1.752 0.9999999999461975 0.9998417877610729 0.9999994589018751 5.97646121971815e-11 -6.452511938214216e-11 -1.2700481091409966e-07 9.11949951335269e-12 4.0637099825296407e-10 -4.044105568645567e-09 6.782042571741735e-08 3.6917945176993166e-07 1.8253610261051286e-06
1.762 1.0000000010569934 0.9998417885509212 0.999999432676484 -1.0523558077090793e-09 1.0488161149342326e-09 -1.327697190355113e-07 1.2835789005664197e-11 3.9766015996694477e-10 -4.140201751443908e-09 6.816818422946151e-08 3.6942331525042015e-07 1.786373601244495e-06
1.772 1.0000000022379085 0.9998417893910623 0.9999994053690202 -2.7072048234386377e-09 2.7073650114724512e-09 -1.378558724657075e-07 1.551400887225835e-11 3.8892685944032034e-10 -4.231847670596719e-09 6.825711963828912e-08 3.690104636814963e-07 1.7494545390858422e-06
1.782 1.0000000034934367 0.9998417902847258 0.999999377138164 -5.053587560116133e-09 5.059889299350109e-09 -1.4212497271185717e-07 1.707101588386541e-11 3.801778750581976e-10 -4.3146752193855814e-09 6.810175414517629e-08 3.680486119676075e-07 1.7147286717293822e-06
1.792 1.000000004829081 0.9998417912358543 0.9999993481709524 -8.176708561406615e-09 8.190162730489794e-09 -1.4545133608777556e-07 1.7677176490924345e-11 3.7141842089022505e-10 -4.386366059816548e-09 6.772955809603363e-08 3.6665711043508935e-07 1.6820844679410812e-06
1.802 1.000000006249742 0.999841792247945 0.9999993186787189 -1.2027896788140638e-08 1.2046736226662957e-08 -1.4772361712480723e-07 1.7550380412765058e-11 3.6265439399489555e-10 -4.4491264549369866e-09 6.717805047989449e-08 3.6495843164072117e-07 1.6512322135333909e-06
1.812 1.0000000077569249 0.9998417933220451 0.9999992888923167 -1.6362582593833092e-08 1.6381957860932854e-08 -1.4884242686758667e-07 1.6812817619117788e-11 3.5389180622468265e-10 -4.510901075960026e-09 6.64910755526145e-08 3.630702589902838e-07 1.6217917756227943e-06
1.822 1.000000009345058 0.9998417944541375 0.9999992590573751 -2.0707256729925736e-08 2.072038218811123e-08 -1.487171004610815e-07 1.5474918154017603e-11 3.4513613397167947e-10 -4.583971083962405e-09 6.571584727314498e-08 3.610989118762369e-07 1.59337150115863e-06
1.832 1.0000000109976217 0.999841795632375 0.9999992294298237 -2.437417186156607e-08 2.437434689198565e-08 -1.4726535322699895e-07 1.3521530688171705e-11 3.363930327154243e-10 -4.681317449931244e-09 6.49013722882161e-08 3.591345753682688e-07 1.5656146810825922e-06
1.842 1.0000000126840596 0.999841796834897 0.9999992002715526 -2.653686454185932e-08 2.651933087484894e-08 -1.4441757998081351e-07 1.102258525768008e-11 3.276680206817314e-10 -4.812635896137739e-09 6.40952230990313e-08 3.572482532641878e-07 1.538271837884179e-06
1.852 1.000000014358646 0.9998417980290212 0.9999991718461608 -2.6370618812951725e-08 2.6333663478029044e-08 -1.401243718122539e-07 8.187410470152838e-12 3.189665497407027e-10 -4.981701721294053e-09 6.333253397396098e-08 3.5548990988199566e-07 1.5114373752558158e-06
1.862 1.0000000159623759 0.9998417991726001 0.9999991444152975 -2.3248674522358436e-08 2.3194227143637067e-08 -1.3436352579695244e-07 5.32005041772836e-12 3.1029380903279884e-10 -5.185213852529228e-09 6.26147488731445e-08 3.5388746232737014e-07 1.4860170243552695e-06
1.872 1.0000000174286305 0.9998418002180698 0.999999118236635 -1.6966344405962627e-08 1.6900637657194885e-08 -1.2714306846440548e-07 2.6973410286665945e-12 3.016552173421569e-10 -5.412051585588969e-09 6.18889193219997e-08 3.524473212932622e-07 1.4641813283787249e-06
1.882 1.0000000186926568 0.9998418011192234 0.9999990935644859 -7.944023054407203e-09 7.878324929683329e-09 -1.1849943075874554e-07 4.4422269452642183e-13 2.930559263004226e-10 -5.642367433410946e-09 6.10526395945558e-08 3.511582777876033e-07 1.4491754033155317e-06
1.892 1.000000019703908 0.9998418018400256 0.9999990706531827 2.6552629588014303e-09 -2.704789516530762e-09 -1.0849301514508431e-07 -1.5015035610084048e-12 2.845010473931517e-10 -5.847680954917361e-09 6.000750792108946e-08 3.500001784781287e-07 1.443862941029881e-06
1.902 1.0000000204391737 0.9998418023639865 0.9999990497618799 1.2956610920285082e-08 -1.2971237537096397e-08 -9.720471043671735e-08 -3.297984078220835e-12 2.7599511637439485e-10 -5.994354392930163e-09 5.8755679637584676e-08 3.4895602044947114e-07 1.4482519316059258e-06
1.912 1.0000000209135496 0.9998418027019692 0.9999990311581798 2.058983937549447e-08 -2.0553328669314917e-08 -8.473559278344041e-08 -5.034954467942675e-12 2.675434093727054e-10 -6.051949806946145e-09 5.748932747192992e-08 3.4802195360812916e-07 1.4576481190373846e-06
1.922 1.0000000211860272 0.9998418028961543 0.9999990151176327 2.3083335049453145e-08 -2.298863462418319e-08 -7.1209280338393e-08 -6.61362149292644e-12 2.591503694710164e-10 -6.0051592326236776e-09 5.658507798406468e-08 3.4720767055770514e-07 1.4634903211932002e-06
1.932 1.0000000213571016 0.9998418030182936 0.9999990019169918 1.8372697612436698e-08 -1.8227710952802285e-08 -5.6774282569598085e-08 -7.772760748506736e-12 2.508206047531365e-10 -5.864995834056185e-09 5.642746205725879e-08 3.465233498887342e-07 1.4573607119551375e-06
1.942 1.000000021557263 0.9998418031614781 0.9999989918207713 5.317707837283083e-09 -5.147253395232817e-09 -4.160355024607159e-08 -8.251831519058469e-12 2.4255832045662376e-10 -5.67382225287449e-09 5.710964721782541e-08 3.4595855332499415e-07 1.4364569220456038e-06
1.952 1.0000000219272964 0.9998418034260765 0.9999989850625208 -1.58984796291923e-08 1.6056267550521627e-08 -2.589006787860171e-08 -7.974258781348381e-12 2.3436822468620355e-10 -5.500429568450383e-09 5.824310189742913e-08 3.4546742380277643e-07 1.4076165118056496e-06
1.962 1.0000000225934558 0.9998418039020491 0.9999989818237555 -4.360207475306703e-08 4.3704592344669554e-08 -9.839476097627184e-09 -7.106139280503984e-12 2.2625442597873965e-10 -5.425005397736359e-09 5.908281025020497e-08 3.4497479227475823e-07 1.3866482973764328e-06
1.972 1.0000000236422477 0.9998418046509984 0.9999989822142528 -7.476451063047422e-08 7.477651541263554e-08 6.337935958718143e-09 -5.9417140579361744e-12 2.1822084332193616e-10 -5.517576598017568e-09 5.889410315257143e-08 3.4440587237312755e-07 1.3905763455033397e-06
1.982 1.000000025100262 0.9998418056918238 0.9999989862574387 -1.0544562387740621e-07 1.0535066132336972e-07 2.243351920604807e-08 -4.704358342656083e-12 2.102712132061684e-10 -5.815919262665967e-09 5.7326249386375836e-08 3.437247902275087e-07 1.4254733466858083e-06
1.992 1.0000000269239009 0.9998418069934336 0.9999989938838243 -1.314708984996991e-07 1.312787780675419e-07 3.8243693095768595e-08 -3.4206384154410788e-12 2.0240951265410553e-10 -6.309536918292891e-09 5.463774562723039e-08 3.4295750797993713e-07 1.479967354018708e-06
2.002 1.0000000290019622 0.9998418084765939 0.9999990049340365 -1.492015005290963e-07 1.4894895228346898e-07 5.357110007710578e-08 -1.96088253213289e-12 1.9463940791476998e-10 -6.935449433544308e-09 5.1701619615173556e-08 3.421818356814771e-07 1.5312129900238297e-06
2.012 1.0000000311711774 0.9998418100249933 0.9999990191712653 -1.5621993587230574e-07 1.5596311170341127e-07 6.8225418072167e-08 -2.0646436821067643e-13 1.8696403146876232e-10 -7.589192846797946e-09 4.969915420032773e-08 3.414878060461297e-07 1.5571495120972433e-06
2.022 1.0000000332417338 0.999841811503389 0.9999990363011532 -1.5176687027705613e-07 1.5156682664014346e-07 8.202592503341054e-08 1.8003509605549004e-12 1.7938663157303088e-10 -8.150304728479635e-09 4.9472821899365695e-08 3.4093147008101156e-07 1.5457062626312627e-06
2.032 1.0000000350274019 0.9998418127790341 0.9999990559957623 -1.3682675871109944e-07 1.367319249649715e-07 9.480667724062872e-08 3.839063133067231e-12 1.719110664554974e-10 -8.516085354899538e-09 5.093976058059529e-08 3.4050951532651687e-07 1.4980065677745698e-06
2.042 1.0000000363739103 0.9998418137418533 0.9999990779175297 -1.1385317884660836e-07 1.1388472152525497e-07 1.0642326501579063e-07 5.628646561483318e-12 1.6453975999742775e-10 -8.63280595083589e-09 5.32031604951355e-08 3.401677433427728e-07 1.4266466672508209e-06
2.052 1.000000037179881 0.9998418143193577 0.9999991017392743 -8.621855341314513e-08 8.63640725105195e-08 1.1675877121350564e-07 6.970273094383417e-12 1.5727568523186346e-10 -8.512847388327978e-09 5.520838336759391e-08 3.398345969660161e-07 1.3504524278892454e-06
2.062 1.000000037406786 0.9998418144837722 0.9999991271573455 -5.753714317181333e-08 5.775512085360397e-08 1.2572670185528927e-07 7.804980975718836e-12 1.501213314195866e-10 -8.230878486315243e-09 5.625022282903772e-08 3.3945771597405286e-07 1.2870276497522412e-06
2.072 1.0000000370771858 0.9998418142508588 0.9999991538966952 -3.1027039400011256e-08 3.1260266261743294e-08 1.3327017292001547e-07 8.161724702657447e-12 1.4307924093793571e-10 -7.900323046964405e-09 5.6105238419773946e-08 3.3902428088546e-07 1.245644146238258e-06
2.082 1.0000000362632202 0.9998418136717979 0.9999991817085777 -9.046114836337231e-09 9.239051595096709e-09 1.3935851761418525e-07 8.07419911021871e-12 1.3615207180002872e-10 -7.638912279284302e-09 5.494090270346439e-08 3.385591159863204e-07 1.2244678950187872e-06
2.092 1.0000000350691143 0.9998418128207914 0.9999992103632257 7.126393593178606e-09 -7.012345979982716e-09 1.439835593810717e-07 7.557577271157827e-12 1.2934197814393789e-10 -7.535567131906679e-09 5.314682791848805e-08 3.3810714649265376e-07 1.2139878343317335e-06
2.102 1.0000000336120773 0.999841811781479 0.9999992396407235 1.726344847993944e-08 -1.7241419505200433e-08 1.4715753657020287e-07 6.6618014718626394e-12 1.226508010035063e-10 -7.629196688358859e-09 5.115810483906831e-08 3.3771186460938373e-07 1.2034324603901485e-06
2.112 1.000000032005397 0.9998418106348649 0.9999992693231856 2.197827498668593e-08 -2.2035987374653772e-08 1.489133249101626e-07 5.526696489713772e-12 1.1608028316266842e-10 -7.904750422813243e-09 4.930871567289701e-08 3.373991455451948e-07 1.1855361159820322e-06
2.122 1.000000030346194 0.9998418094505276 0.9999992991904099 2.241610535615178e-08 -2.252337018291274e-08 1.4930594042809105e-07 4.357892854834417e-12 1.0963242460678805e-10 -8.305533162405313e-09 4.7747963821011185e-08 3.3717032448263456e-07 1.1580652882569856e-06
2.132 1.0000000287087312 0.9998418082817675 0.9999993290197359 1.9937307104254205e-08 -2.0057547020135854e-08 1.4841324310700676e-07 3.317546165056214e-12 1.0330841678967215e-10 -8.75566216263332e-09 4.644223657712089e-08 3.3700378158981124e-07 1.1230074655684501e-06
2.142 1.0000000271428529 0.9998418071644143 0.9999993585894569 1.5855621708372646e-08 -1.595716791189683e-08 1.4633392522250313e-07 2.4225558543229244e-12 9.711029813274978e-11 -9.18410464116862e-09 4.525058403309851e-08 3.3686184082296786e-07 1.0846479071986108e-06
2.152 1.0000000256762944 0.9998418061184238 0.9999993876842644 1.1262942070649924e-08 -1.1326594717490232e-08 1.4318231249530112e-07 1.5553302614695807e-12 9.103854002688081e-11 -9.542548205999154e-09 4.4026810233323636e-08 3.3669929255954384e-07 1.0473759661644648e-06
2.162 1.0000000243193137 0.999841805151164 0.9999994161010689 6.943880078753792e-09 -6.965106076925124e-09 1.3908143809533644e-07 5.95364905700065e-13 8.509440924045033e-11 -9.812797033002043e-09 4.26966606679959e-08 3.3647063819551223e-07 1.0139073751835725e-06
2.172 1.0000000230701904 0.9998418042613598 0.9999994436540643 3.3653709789852903e-09 -3.3517048650537415e-09 1.3415701874233884e-07 -4.3221748530725144e-13 7.927900263308386e-11 -1.0003827243550127e-08 4.128365143060585e-08 3.3613470293816346e-07 9.845493518393233e-07
2.182 1.0000000219204557 0.9998418034428592 0.9999994701786453 7.186336423990166e-10 -6.843580396975413e-10 1.2853442054623063e-07 -1.326050580436082e-12 7.359290115290701e-11 -1.0142107542222048e-08 3.9884608785925956e-08 3.3565700180937064e-07 9.577452422164207e-07
2.192 1.0000000208591215 0.9998418026876976 0.9999994955343433 -1.01020937306059e-09 1.0496726632187864e-09 1.223386965093666e-07 -1.8365238423003607e-12 6.803692745533591e-11 -1.0260036606989664e-08 3.861374587080964e-08 3.3501145519742693e-07 9.314548527615883e-07
2.202 1.000000019875579 0.9998418019881984 0.9999995196070061 -1.961641716941843e-09 1.993880015468841e-09 1.1569568814858648e-07 -1.8541546651277872e-12 6.261096314327582e-11 -1.0386428255704406e-08 3.754419551391868e-08 3.341831645624572e-07 9.045141905796236e-07
2.212 1.0000000189611717 0.9998418013381155 0.999999542310152 -2.3320861609057005e-09 2.349734290942268e-09 1.0873153530469926e-07 -1.5038660109456073e-12 5.731548246227227e-11 -1.0540933222160582e-08 3.667651276370465e-08 3.3317297937124334e-07 8.772936480004451e-07
2.222 1.0000000181096957 0.9998418007329934 0.999999563585144 -2.3205066167778173e-09 2.3214542282458213e-09 1.0156921144458185e-07 -1.065025623933215e-12 5.215107900557754e-11 -1.0732371797219762e-08 3.5948534808482126e-08 3.3200313603768085e-07 8.514642451490354e-07
2.232 1.0000000173171815 0.9998418001700048 0.9999995833998401 -2.0954872613088474e-09 2.0819432846497345e-09 9.432296483456923e-08 -7.774926516604241e-13 4.7117279408192546e-11 -1.0959870684600764e-08 3.5275869968025e-08 3.307221434067848e-07 8.291121387603612e-07
2.242 1.0000000165813139 0.999841799647528 0.9999996017457934 -1.7809849587093418e-09 1.7580439998463652e-09 8.709319408720547e-08 -6.839930716937805e-13 4.221372943989247e-11 -1.1215518414892551e-08 3.459658589114687e-08 3.2940680730345124e-07 8.116890802756247e-07
2.252 1.0000000159007618 0.9998417991646557 0.9999996186345734 -1.4560066929768797e-09 1.4301096521066e-09 7.996424309298616e-08 -6.22359968953341e-13 3.7440713072963954e-11 -1.1487549745783915e-08 3.389769047407431e-08 3.28159815023756e-07 7.993287225871149e-07
2.262 1.000000015274585 0.9998417987207633 0.9999996340940887 -1.162555452092568e-09 1.1400407282777598e-09 7.300594503583354e-08 -3.5553553701778457e-13 3.27970690542201e-11 -1.176346124772851e-08 3.321549074767858e-08 3.271023155253146e-07 7.908447954884459e-07
2.272 1.0000000147017922 0.9998417983151832 0.9999996481656486 -9.167842500343718e-10 9.026446650230085e-10 6.627758936097585e-08 2.6818688924917187e-13 2.8282701226356088e-11 -1.2032676713049322e-08 3.261422897378172e-08 3.263620646629782e-07 7.843332489137438e-07
2.282 1.0000000141810579 0.9998417979469961 0.9999996609019997 -7.196808447279247e-10 7.166652846609115e-10 5.98316400830852e-08 1.2364172565263025e-12 2.389664175140052e-11 -1.2288470694741884e-08 3.215417961612288e-08 3.260586995959878e-07 7.779981182996453e-07
2.292 1.0000000137105824 0.9998417976149327 0.9999996723659833 -5.652324828051928e-10 5.734298477813888e-10 5.371482170706003e-08 2.4070901162581037e-12 1.963835272251715e-11 -1.2528929652963877e-08 3.186329203508348e-08 3.2628839307417397e-07 7.708008347682404e-07
2.302 1.0000000132880793 0.9998417973173606 0.9999996826291381 -4.455050907236783e-10 4.6249928300646063e-10 4.796595440833915e-08 3.5994356152372608e-12 1.5506169497925698e-11 -1.275684792318481e-08 3.172475746592622e-08 3.2711038011996705e-07 7.627135996042152e-07
2.312 1.000000012910845 0.9998417970523372 0.9999996917696786 -3.530999350234671e-10 3.746747303697971e-10 4.2612120501332275e-08 4.667366390121424e-12 1.1499618278991865e-11 -1.2978651731155481e-08 3.1684902370685206e-08 3.285375680389406e-07 7.545606361853921e-07
2.322 1.0000000125758903 0.999841796817713 0.9999996998697857 -2.819062704849173e-10 3.031581506256722e-10 3.7666022711027714e-08 5.5236236589906006e-12 7.617353269262166e-12 -1.3202611546321507e-08 3.1675250884670285e-08 3.305326980697892e-07 7.475695424085592e-07
2.332 1.0000000122800803 0.999841796611235 0.9999997070126948 -2.2701467503860655e-10 2.436137771168411e-10 3.312683242274017e-08 6.1388395556172655e-12 3.8576207604674665e-12 -1.3436747331479192e-08 3.163703243434764e-08 3.33010527320785e-07 7.428237292135986e-07
2.342 1.0000000120202528 0.9998417964306365 0.9999997132803414 -1.8438501723818555e-10 1.9364181957780371e-10 2.8984693783468494e-08 6.539911574428906e-12 2.1938025638071732e-13 -1.3686915820288125e-08 3.153851448174619e-08 3.358454935352483e-07 7.40817079458002e-07
2.352 1.0000000117932781 0.9998417962736872 0.9999997187521098 -1.5059943535413912e-10 1.5201439046168888e-10 2.5226677789131368e-08 6.8091401294988656e-12 -3.299232811275311e-12 -1.3955578715666317e-08 3.138111024990012e-08 3.388835180662733e-07 7.412640909164934e-07
2.362 1.0000000115960779 0.9998417961381988 0.9999997235046494 -1.22842663798359e-10 1.179603989609383e-10 2.18408955480084e-08 7.046585689596386e-12 -6.699646051917787e-12 -1.4241591796344876e-08 3.1194558855812166e-08 3.419561417848864e-07 7.43216341885313e-07
2.372 1.0000000114256244 0.9998417960220275 0.9999997276121437 -9.908382008738056e-11 9.073037087689825e-11 1.8816468239890347e-08 7.294250502517231e-12 -9.983893939820208e-12 -1.4541062079703374e-08 3.102366811356374e-08 3.4489513124739084e-07 7.454144720747135e-07
2.382 1.0000000112789649 0.9998417959230792 0.9999997311461798 -7.827679866595627e-11 6.949108395070662e-11 1.6139507741506098e-08 7.465907949774961e-12 -1.3153738738216388e-11 -1.4848932585655186e-08 3.0910688591624824e-08 3.47545980634968e-07 7.467224140608601e-07
2.392 1.0000000111532892 0.9998417958393545 0.9999997341746323 -6.032433041205104e-11 5.338722293507192e-11 1.3787700512359916e-08 7.361242133644134e-12 -1.6210984859175504e-11 -1.516070308549263e-08 3.087922601967798e-08 3.4977920943075166e-07 7.46479763033899e-07
2.402 1.0000000110460312 0.9998417957690164 0.9999997367596238 -4.567040536722244e-11 4.1544510501831735e-11 1.172705548312941e-08 6.7924143199319446e-12 -1.9157916321373424e-11 -1.547370909402924e-08 3.0926085867272435e-08 3.514988001043393e-07 7.446580370803689e-07
2.412 1.0000000109549692 0.9998417957104618 0.9999997389552499 -3.465822112018225e-11 3.294242548059601e-11 9.913324553872693e-09 5.750449607143061e-12 -2.1996684935551167e-11 -1.5787608077768606e-08 3.102423683434878e-08 3.526474070398685e-07 7.417901686558572e-07
2.422 1.0000000108782774 0.9998417956623638 0.9999997408060612 -2.7004300920577716e-11 2.6330658485232735e-11 8.298147638799307e-09 4.48000028047623e-12 -2.472954617134643e-11 -1.610405552800142e-08 3.113428105853374e-08 3.5320813576277586e-07 7.387292132428595e-07
2.432 1.0000000108145146 0.9998417956236649 0.999999742347071 -2.1715333039690625e-11 2.040090008730822e-11 6.8374709613259016e-09 3.3740214515296405e-12 -2.735855027419569e-11 -1.6425784004623246e-08 3.121811563017443e-08 3.532029006732427e-07 7.363443030451812e-07
2.442 1.000000010762544 0.9998417955935287 0.999999743605408 -1.749793559088716e-11 1.4245571006494697e-11 5.498619893418273e-09 2.7417271863273946e-12 -2.98862801658789e-11 -1.6755427198478925e-08 3.1249527148937995e-08 3.5268769136071296e-07 7.352571566021588e-07
2.452 1.0000000107214235 0.9998417955712651 0.9999997446030634 -1.3385323290753533e-11 7.830169783882827e-12 4.2632162311688364e-09 2.6179001720370185e-12 -3.2315177549490755e-11 -1.7094456189320275e-08 3.121986720109602e-08 3.517454036341167e-07 7.356799339666091e-07
2.462 1.0000000106903009 0.9998417955562574 0.9999997453597532 -9.168010330528662e-12 2.0946563561680893e-12 3.1254660351245434e-09 2.7690595019257286e-12 -3.464741256716501e-11 -1.7442555981894797e-08 3.1139064263128594e-08 3.5047707331329326e-07 7.373753104669484e-07
2.472 1.0000000106683409 0.9998417955479115 0.999999745895098 -5.372096854453195e-12 -1.4932181696174648e-12 2.0877939537252434e-09 2.8972209073764225e-12 -3.688586734723098e-11 -1.7797675793656098e-08 3.103228979512632e-08 3.4899237950028344e-07 7.39740088761594e-07
2.482 1.0000000106546825 0.9998417955456207 0.9999997462298473 -2.847522987369566e-12 -1.7253156425891262e-12 1.1568564457063114e-09 2.8758244857477273e-12 -3.903298834318754e-11 -1.8156762329411496e-08 3.093239495924879e-08 3.4740025425299653e-07 7.419969440377329e-07
2.492 1.0000000106484115 0.9998417955487419 0.9999997463864791 -2.2568481827867432e-12 1.6628378786467305e-12 3.419388128069029e-10 2.814893430055363e-12 -4.109132825636615e-11 -1.8516920302973637e-08 3.0869405399240976e-08 3.4580044062461453e-07 7.434445215393578e-07
2.502 1.0000000106485276 0.9998417955565693 0.9999997463897019 -3.757685540190425e-12 7.790510201075022e-12 -3.4460565796566536e-10 2.896375199774017e-12 -4.306364428824378e-11 -1.8876564350314094e-08 3.0860524438177914e-08 3.4427682544260217e-07 7.436788850277179e-07
2.512 1.0000000106539095 0.9998417955683024 0.9999997462671051 -6.98997520434048e-12 1.49780267104396e-11 -8.87104351753597e-10 3.124594058301215e-12 -4.495252716871754e-11 -1.9236114425275468e-08 3.0904974463495326e-08 3.428932036503557e-07 7.426999782388183e-07
2.522 1.000000010663286 0.9998417955830302 0.9999997460496923 -1.1267487711246759e-11 2.1393689224781595e-11 -1.268578087583697e-09 3.221273865309998e-12 -4.676097485254624e-11 -1.9597994042409834e-08 3.098586459915693e-08 3.4169173447471557e-07 7.40870564926416e-07
2.532 1.0000000106752425 0.9998417955997357 0.9999997457717776 -1.580887814417888e-11 2.5658869660702428e-11 -1.47472551360677e-09 2.7861166862031286e-12 -4.849140486538974e-11 -1.9965957325572798e-08 3.1077374240364235e-08 3.406938422223383e-07 7.387662551385999e-07
2.542 1.0000000106882543 0.9998417956173213 0.9999997454700984 -1.9893931628077538e-11 2.7186704462106978e-11 -1.496620745385003e-09 1.6174404167841286e-12 -5.014672106352601e-11 -2.034400690969316e-08 3.115324941577691e-08 3.3990293154369103e-07 7.369911738758821e-07
2.552 1.0000000107007243 0.9998417956346445 0.999999745182842 -2.2953314486040415e-11 2.6212538162365845e-11 -1.3277188525864996e-09 -5.0613866161256974e-14 -5.172973072471226e-11 -2.0735252491236276e-08 3.1193517767688085e-08 3.3930817595655276e-07 7.360186841225111e-07
2.562 1.0000000107109592 0.9998417956504999 0.9999997449500561 -2.4631798946442906e-11 2.3595106324241624e-11 -9.529632329529414e-10 -1.5836618929972848e-12 -5.324314095521918e-11 -2.1141066293529922e-08 3.118861066189362e-08 3.3888873201849686e-07 7.36081816717789e-07
2.572 1.0000000107170344 0.9998417956635233 0.9999997448169048 -2.483961051082705e-11 2.0476871925726956e-11 -3.327459807946037e-10 -2.2268170374359693e-12 -5.4689914091828004e-11 -2.1560783274854354e-08 3.114117111729677e-08 3.3861786812467975e-07 7.37120886919712e-07
2.582 1.000000010716526 0.9998417956720005 0.9999997448400932 -2.3744511060771447e-11 1.7871508905507873e-11 6.103715198283806e-10 -1.425337476448093e-12 -5.607254476401478e-11 -2.1992053122189257e-08 3.106536382293362e-08 3.384665985777089e-07 7.387990505814106e-07
2.592 1.000000010706187 0.9998417956736303 0.9999997450958654 -2.168207714484615e-11 1.6300910894497353e-11 1.992012661382052e-09 1.0205830355460021e-12 -5.739403977988807e-11 -2.2431745311311994e-08 3.098308033651893e-08 3.384065249779434e-07 7.40594805076237e-07
2.602 1.000000010681701 0.999841795665343 0.9999997456860548 -1.9006743460132148e-11 1.5618472361671375e-11 3.945557733706264e-09 5.00079989585005e-12 -5.865698757056513e-11 -2.2877082049103675e-08 3.091727854788079e-08 3.3841175881006075e-07 7.419554244733002e-07
2.612 1.0000000106377 0.9998417956433139 0.9999997467376944 -1.5975324466146462e-11 1.512919272881739e-11 6.5793454001916964e-09 1.0195966131241851e-11 -5.986447280935493e-11 -2.3326571727899245e-08 3.0884385610348484e-08 3.384600005114691e-07 7.424599028640652e-07
2.622 1.000000010568224 0.9998417956032865 0.9999997483921909 -1.2727302019146204e-11 1.3973322444491599e-11 9.917709303078473e-09 1.6061120773157306e-11 -6.101867660125966e-11 -2.3780377343356786e-08 3.0888732134655786e-08 3.3853298300999353e-07 7.41927102509748e-07
2.632 1.000000010467701 0.9998417955412761 0.9999997507820558 -9.350524899507208e-12 1.1570605336848003e-11 1.3838760299045216e-08 2.1673067011111043e-11 -6.212317813946892e-11 -2.4240023013921203e-08 3.092133833011618e-08 3.3861650222766384e-07 7.404318382172696e-07
2.642 1.0000000103324094 0.9998417954546195 0.9999997539962339 -5.948613650627141e-12 7.875378882481446e-12 1.802594721389292e-08 2.5614756919433845e-11 -6.317984451187571e-11 -2.4707648070146807e-08 3.096339359235768e-08 3.3870018127194575e-07 7.38241266156678e-07
2.652 1.0000000101622322 0.9998417953432276 0.99999975803863 -2.6408511644402005e-12 3.3117640033691098e-12 2.1951758633795635e-08 2.6137046950523993e-11 -6.419149257882798e-11 -2.5185198007259758e-08 3.0992827147553556e-08 3.387770345993137e-07 7.357216905053841e-07
2.662 1.0000000099623396 0.9998417952107927 0.9999997627880054 4.991154268351072e-13 -1.5103049268286287e-12 2.4910419320464457e-08 2.1690441604675384e-11 -6.516111131006127e-11 -2.5673899514040327e-08 3.099155889198368e-08 3.388428719642602e-07 7.332672965239095e-07
2.672 1.0000000097443387 0.9998417950656099 0.9999997679703583 3.476541583952403e-12 -6.069725411074308e-12 2.6111194125467493e-08 1.1669701486164738e-11 -6.609082975607263e-11 -2.617413278584415e-08 3.095133215842671e-08 3.3889560477972304e-07 7.31265740408014e-07
2.682 1.0000000095263593 0.9998417949206363 0.9999997731563262 6.322815484465377e-12 -1.0013495617596834e-11 2.483325955362949e-08 -2.9732400459662247e-12 -6.698366471882097e-11 -2.668558743170768e-08 3.087656691211945e-08 3.3893454216109184e-07 7.300653075749231e-07
2.692 1.0000000093316115 0.9998417947924598 0.9999997777947988 8.986552340282471e-12 -1.3062597988213676e-11 2.062640872930621e-08 -1.958518893385224e-11 -6.784157040509287e-11 -2.7207500168297635e-08 3.0782919512386174e-08 3.389597513360357e-07 7.298902888541917e-07
2.702 1.0000000091851757 0.9998417946990059 0.999999781288773 1.1275786178045944e-11 -1.4914851775752253e-11 1.352149921546911e-08 -3.427858029567693e-11 -6.866726344324395e-11 -2.7738835454630784e-08 3.069099298848968e-08 3.389715470718445e-07 7.306992967155552e-07
2.712 1.0000000091091619 0.9998417946560781 0.9999997831102917 1.2935695144869426e-11 -1.5315894652809466e-11 4.196770956931803e-09 -4.290255939256219e-11 -6.946311841842907e-11 -2.827843217979852e-08 3.061711829614184e-08 3.389702120692481e-07 7.320718500353846e-07
2.722 1.000000009116879 0.9998417946731911 0.9999997829394527 1.3814792357217433e-11 -1.4267736868702887e-11 -5.960761279672231e-09 -4.222647598567164e-11 -7.023150807666361e-11 -2.8825211178799208e-08 3.0566454990828334e-08 3.389561036117004e-07 7.332609061159018e-07
2.732 1.0000000092071206 0.9998417947494894 0.999999780800946 1.3982432849084712e-11 -1.2192920007096296e-11 -1.4948889592529793e-08 -3.0988489098889695e-11 -7.097438143163522e-11 -2.9378496655716795e-08 3.053415161773128e-08 3.38930228700205e-07 7.334883043829462e-07
2.742 1.0000000093600019 0.9998417948707681 0.9999997771641617 1.3687187713711018e-11 -9.866290538175498e-12 -2.0418683572536797e-08 -1.0502434657069296e-11 -7.169436454197662e-11 -2.9938370847400975e-08 3.0515047275922965e-08 3.3889508375139006e-07 7.323879725659559e-07
2.752 1.0000000095357418 0.9998417950086079 0.9999997729731971 1.3174752241417129e-11 -8.099415776909003e-12 -2.0093442563696855e-08 1.538332322104512e-11 -7.239315176721166e-11 -3.050588742776647e-08 3.0513624727481616e-08 3.388551808719969e-07 7.303135812311167e-07
2.762 1.0000000096773944 0.9998417951223235 0.9999997695828231 1.2514622303405852e-11 -7.358800062251228e-12 -1.2266392575088913e-08 4.104738640392767e-11 -7.307296497475376e-11 -3.1082963692368886e-08 3.0540838800415784e-08 3.3881654456463907e-07 7.281685138914765e-07
2.772 1.0000000097177446 0.9998417951638923 0.9999997685948983 1.1578963129707684e-11 -7.566952967459711e-12 3.730810376210601e-09 6.046026337275371e-11 -7.373615835606017e-11 -3.167191130606223e-08 3.0590224911445075e-08 3.3878486298078054e-07 7.266125919803096e-07
2.782 1.0000000095895982 0.9998417950853086 0.999999771613222 1.0191810799521803e-11 -8.196499279895414e-12 2.72089071970019e-08 6.88180620255262e-11 -7.438389357286867e-11 -3.2274752139365093e-08 3.0602566307387377e-08 3.3876287029759304e-07 7.249489684122589e-07
2.792 1.0000000092377506 0.9998417948471368 0.9999997799576926 8.320886552651656e-12 -8.580727194680832e-12 5.6051912417189564e-08 6.394538228802247e-11 -7.501878179624047e-11 -3.289259213046957e-08 3.044426068222754e-08 3.3874839387718116e-07 7.204073749326321e-07
2.802 1.000000008630266 0.9998417944265673 0.9999997943944088 6.159675313060055e-12 -8.238233461545763e-12 8.694845104615463e-08 4.696477633409206e-11 -7.564216288622896e-11 -3.352533487926765e-08 2.992201884744658e-08 3.387345746847493e-07 7.084522469407366e-07
2.812 1.0000000077665634 0.9998417938231956 0.999999814941626 4.038628896823458e-12 -7.038807518014568e-12 1.1590294946602772e-07 2.1954535613429807e-11 -7.62556702838904e-11 -3.417186039092611e-08 2.8834243580488067e-08 3.38712740115214e-07 6.841035680081333e-07
2.822 1.0000000066803159 0.9998417930610876 0.9999998407997635 2.251993493830004e-12 -5.183462598684037e-12 1.3893238479939624e-07 -5.306072671411476e-12 -7.686144517398186e-11 -3.4830584720364e-08 2.7037529679863606e-08 3.3867676789401875e-07 6.436475934739158e-07
2.832 1.000000005436194 0.9998417921864539 0.9999998704285818 9.322014458547326e-13 -3.057823701496545e-12 1.5279941753484762e-07 -2.90397120767151e-11 -7.746038779060517e-11 -3.550013632934432e-08 2.45020638106855e-08 3.3862661823032686e-07 5.860232425336205e-07
2.842 1.0000000041208617 0.9998417912612149 0.999999901761941 5.5288725781418633e-14 -1.0760885662068109e-12 1.5561474226966959e-07 -4.4997878798670414e-11 -7.805390116507245e-11 -3.617984665590587e-08 2.1339479873930946e-08 3.3856894233369167e-07 5.13478613223877e-07
2.852 1.000000002829959 0.9998417903536988 0.9999999325187455 -4.581662661004411e-13 4.2988036478897717e-13 1.471685871803987e-07 -5.1308039528782975e-11 -7.864341436655717e-11 -3.686987115739893e-08 1.7800120743321898e-08 3.385142955749303e-07 4.3145313002951263e-07
2.862 1.000000001653709 0.9998417895283642 0.9999999605465707 -6.505340520400556e-13 1.268833070442214e-12 1.2891766544615596e-07 -4.846344294349054e-11 -7.923012623243124e-11 -3.757095593482182e-08 1.424716566290688e-08 3.384724819133953e-07 3.478795292247281e-07
2.872 1.0000000006640803 0.9998417888366278 0.9999999841282438 -5.179242310354021e-13 1.407047625522619e-12 1.0364077831314277e-07 -3.8631686242721433e-11 -7.981516375287721e-11 -3.828403840678643e-08 1.1116643531889707e-08 3.3844858908218176e-07 2.7214812600633617e-07
2.882 0.9999999999059441 0.9998417883105467 1.0000000021928994 -7.215054482369292e-14 9.496066539204206e-13 7.485779342484597e-08 -2.4673469379183638e-11 -8.039961113235773e-11 -3.9009915455702084e-08 8.842850264442436e-09 3.3844168210258e-07 2.135771468903127e-07
2.892 0.9999999993936282 0.9998417879603612 1.000000014398074 5.996167401324429e-13 7.672985482300473e-14 4.615883788482456e-08 -9.272385667089907e-12 -8.098480305900565e-11 -3.974913428096278e-08 7.658364177686856e-09 3.3844640348683774e-07 1.7812170006527806e-07
2.902 0.9999999991129722 0.9998417877759584 1.0000000210807032 1.3435306427722634e-12 -1.0389499675287715e-12 2.05993698765732e-08 5.566135135006903e-12 -8.157142512148352e-11 -4.0502100247358125e-08 7.337043588582504e-09 3.384561150504314e-07 1.6344969088729646e-07
2.912 0.9999999990277645 0.9998417877314738 1.0000000231034767 2.016003633095926e-12 -2.29411965394351e-12 2.83130688999737e-10 1.858997698734797e-11 -8.216045709293382e-11 -4.1269256620881714e-08 7.356754414817921e-09 3.3846570432774883e-07 1.5994903568320586e-07
2.922 0.9999999990886861 0.9998417877916775 1.000000021641671 2.559160021874347e-12 -3.638148747596367e-12 -1.3806930709237033e-08 2.9054973065543673e-11 -8.275220550695271e-11 -4.2051160296491855e-08 7.327302330939381e-09 3.3847285332344367e-07 1.5910763788968225e-07
2.932 0.999999999242644 0.9998417879186444 1.000000017960668 3.0080972754333123e-12 -4.981717965800775e-12 -2.1738178172176523e-08 3.636068889348258e-11 -8.334771333796159e-11 -4.28483521743059e-08 7.107418797421846e-09 3.3847771384687875e-07 1.5762959792657065e-07
2.942 0.9999999994407156 0.9998417880774304 1.0000000132268334 3.4246910698737297e-12 -6.102773977103042e-12 -2.4381063269111832e-08 3.978417599275898e-11 -8.394726232868845e-11 -4.366107436935299e-08 6.715776387925551e-09 3.3848174085451533e-07 1.5568069039935077e-07
2.952 0.9999999996435703 0.9998417882399463 1.0000000083784586 3.815729443072318e-12 -6.653796488407621e-12 -2.307531990247944e-08 3.8481153584545836e-11 -8.455129207112177e-11 -4.448901604661568e-08 6.244710195234362e-09 3.3848653488240963e-07 1.541467435394676e-07
2.962 0.9999999998240213 0.9998417883867791 1.0000000040650603 4.1075094244032395e-12 -6.305113632101353e-12 -1.929805203166981e-08 3.179704470273171e-11 -8.51601241029474e-11 -4.5331294564145415e-08 5.8105703967181835e-09 3.384931581593274e-07 1.531087032489801e-07
2.972 0.9999999999670096 0.9998417885071821 1.0000000006475727 4.1936294603691875e-12 -4.958171615552669e-12 -1.4398800412452871e-08 1.9777500729258868e-11 -8.577418182947275e-11 -4.61867582094774e-08 5.518362858044149e-09 3.385019387435426e-07 1.5183188341743457e-07
2.982 1.000000000067748 0.9998417885977431 0.9999999982421622 4.012573515590025e-12 -2.8845228572239742e-12 -9.433751332244816e-09 3.6310151764796436e-12 -8.639342363185428e-11 -4.705452473692984e-08 5.422630465233732e-09 3.385125708114174e-07 1.4955889180783872e-07
2.992 1.000000000128885 0.9998417886603604 0.999999996787144 3.5899703204681283e-12 -6.75748570939852e-13 -5.100449888825644e-09 -1.4134844092599724e-11 -8.70181783308977e-11 -4.793450930859109e-08 5.50058604393406e-09 3.3852435408433945e-07 1.4612805251869865e-07
3.002 1.0000000001574758 0.9998417887000766 0.9999999961145899 3.0188177457038797e-12 9.860826903108766e-13 -1.7531479642984808e-09 -3.007395515505293e-11 -8.764833190989689e-11 -4.8827679839067085e-08 5.670416814516479e-09 3.3853651092371887e-07 1.4197891944061635e-07
3.012 1.0000000001623253 0.9998417887231813 0.9999999960133478 2.402129585002958e-12 1.6228821831210239e-12 5.305842904065859e-10 -4.061243089430997e-11 -8.828401597538411e-11 -4.973589330379474e-08 5.8429578612066334e-09 3.3854852384602907e-07 1.3773058181611393e-07
3.022 1.0000000001520133 0.999841788735804 0.9999999962761867 1.804270587765898e-12 1.1618073874266854e-12 1.8610672812351977e-09 -4.3053280786294234e-11 -8.892453969259489e-11 -5.0661359998687246e-08 5.9618558980821125e-09 3.385603654956454e-07 1.3380587097121195e-07
3.032 1.000000000133695 0.9998417887430558 0.9999999967290134 1.2327975909854806e-12 -4.436893096370234e-14 2.4484794615466163e-09 -3.6408479574987294e-11 -8.957025914339922e-11 -5.1605955750425254e-08 6.012020740029909e-09 3.385724839511707e-07 1.3045705461808905e-07
3.042 1.0000000001125877 0.9998417887486706 0.9999999972438441 6.46090340082123e-13 -1.3695934621077403e-12 2.5302597178797983e-09 -2.1761884696184662e-11 -9.02206510864765e-11 -5.25706653078624e-08 6.003693565927122e-09 3.385855264960043e-07 1.280972277168666e-07
3.052 1.0000000000919904 0.9998417887550124 0.9999999977393307 -3.155832008289529e-14 -2.1530852290508393e-12 2.3208415585849863e-09 -2.0498503817317013e-12 -9.087511249713242e-11 -5.355537737996051e-08 5.948314114884202e-09 3.385999591344593e-07 1.2745311976743128e-07
3.062 1.000000000073617 0.9998417887633173 0.9999999981733853 -8.85114501913647e-13 -1.9359934316321e-12 1.9845081732584465e-09 1.8637777008102414e-11 -9.153338204163295e-11 -5.4559095419090825e-08 5.843709853019714e-09 3.3861581783497714e-07 1.291617732269735e-07
3.072 1.0000000000580727 0.9998417887740312 0.9999999985322034 -1.9626166866978118e-12 -6.157692077726485e-13 1.6279959657634777e-09 3.5998335079933836e-11 -9.21949894877243e-11 -5.5580461214357764e-08 5.67950889458105e-09 3.3863273706249783e-07 1.330455342106335e-07
3.082 1.0000000000453162 0.9998417887871349 0.9999999988190961 -3.2205282898786318e-12 1.519787590525349e-12 1.3071071098878597e-09 4.644066864970282e-11 -9.285929870230212e-11 -5.661835773444817e-08 5.458757484116181e-09 3.3865020586989477e-07 1.378100645976645e-07
3.092 1.0000000000350229 0.9998417888024054 0.9999999990453275 -4.500252064794402e-12 3.909808772144598e-12 1.0408225739452055e-09 4.77992090145643e-11 -9.352546499620102e-11 -5.767234446308958e-08 5.219340804529027e-09 3.3866784721451853e-07 1.4154028778466728e-07
3.102 1.000000000026813 0.9998417888195777 0.9999999992239191 -5.5745595982482595e-12 5.944872845987031e-12 8.270008677919461e-10 3.972885505571693e-11 -9.419300357954186e-11 -5.874276707766257e-08 5.035582344508974e-09 3.386855205002089e-07 1.4257499357464e-07
3.112 1.0000000000203573 0.9998417888384216 0.9999999993663581 -6.262881484483086e-12 7.216825253273163e-12 6.553832330489083e-10 2.373793954691197e-11 -9.486102728644105e-11 -5.983054891672506e-08 4.985620728489068e-09 3.3870319610358894e-07 1.401936417146124e-07
3.122 1.0000000000153944 0.999841788858754 0.9999999994814928 -6.547522018196575e-12 7.673500126911131e-12 5.157969670657366e-10 2.86171450271237e-12 -9.552871733555428e-11 -6.093681287522741e-08 5.09573374666433e-09 3.3872072716805837e-07 1.3489145899080722e-07
3.132 1.000000000011703 0.9998417888804223 0.9999999995756876 -6.597894001295644e-12 7.584066441173364e-12 4.015091126562353e-10 -1.8966770135635784e-11 -9.619485011702441e-11 -6.206253652454372e-08 5.3124017944440095e-09 3.387377148584145e-07 1.2823169241560767e-07
3.142 1.0000000000090745 0.9998417889032825 0.9999999996534403 -6.664545900500273e-12 7.328183593686997e-12 3.0910573112468024e-10 -3.772623829480525e-11 -9.685906067219553e-11 -6.320839758768857e-08 5.5342426091966426e-09 3.387535856602994e-07 1.222809743956099e-07
3.152 1.0000000000072884 0.9998417889271848 0.9999999997179523 -6.899436549120555e-12 7.139281694030835e-12 2.3677501621876285e-10 -5.011428290033016e-11 -9.751983420694335e-11 -6.437482456912487e-08 5.6674112732480906e-09 3.3876784481709067e-07 1.1870858857816205e-07
3.162 1.0000000000061176 0.9998417889519733 0.9999999997714957 -7.228754201186793e-12 6.9635721551976055e-12 1.8258938548917118e-10 -5.4155106575927057e-11 -9.817631348993366e-11 -6.556215819490602e-08 5.6613789606543645e-09 3.3878035036008807e-07 1.1797325138541176e-07
3.172 1.0000000000053417 0.9998417889774983 0.9999999998156027 -7.380613253196253e-12 6.539856391881499e-12 1.4365070527712634e-10 -4.9475782096993307e-11 -9.882734327742254e-11 -6.677077609469e-08 5.519086742444927e-09 3.3879144483361613e-07 1.1925336171030658e-07
3.182 1.0000000000047666 0.999841789003629 0.9999999998512107 -7.062355127203339e-12 5.638484694641744e-12 1.1622014851825636e-10 -3.7225156124456734e-11 -9.94718377584111e-11 -6.80010882176342e-08 5.289891828445674e-09 3.388018732161711e-07 1.2118064844047706e-07
3.192 1.0000000000042433 0.9998417890302671 0.9999999998788555 -6.174282181283475e-12 4.299589095111827e-12 9.645759971730188e-11 -1.971342081373357e-11 -1.0010844345685253e-10 -6.925341241727803e-08 5.049528491347146e-09 3.3881253564838137e-07 1.2267213884335823e-07
3.202 1.0000000000036777 0.999841789057355 0.9999999998989333 -4.896814591091879e-12 2.884579451518018e-12 8.123476036635772e-11 9.652094104491343e-14 -1.0073623273526272e-10 -7.052782517303026e-08 4.868593668534067e-09 3.3882420132943515e-07 1.2331273164963985e-07
3.212 1.0000000000030296 0.9998417890848744 0.9999999999119873 -3.5869525596852228e-12 1.89159484548711e-12 6.859496891919431e-11 1.912114366812084e-11 -1.0135367129106023e-10 -7.182410472592299e-08 4.779278457319208e-09 3.388373131445011e-07 1.2327887662026614e-07
3.222 1.000000000002303 0.9998417891128396 0.999999999918915 -2.5557224476039612e-12 1.6543178042555277e-12 5.7684990438873443e-11 3.462844903475825e-11 -1.0195968534248885e-10 -7.314182630574129e-08 4.7626217410767465e-09 3.388519527794465e-07 1.2300711781008575e-07
3.232 1.0000000000015314 0.9998417891412849 0.9999999999210296 -1.8911070922383207e-12 2.128842587854527e-12 4.827102282041191e-11 4.460016475183041e-11 -1.0255300378171816e-10 -7.448059684912658e-08 4.768969408031985e-09 3.388679523222452e-07 1.2280831422811645e-07
3.242 1.0000000000007652 0.9998417891702542 0.9999999999199406 -1.4683822822330999e-12 2.927779997767486e-12 4.015237932571976e-11 4.795226231121824e-11 -1.0313191043491407e-10 -7.584033535798931e-08 4.754524529763988e-09 3.3888507436943343e-07 1.2260132343114565e-07
3.252 1.0000000000000566 0.9998417891997939 0.9999999999173103 -1.1376887942496398e-12 3.5820010187263485e-12 3.2821588256041204e-11 4.459285817131157e-11 -1.0369569012034063e-10 -7.722148905981872e-08 4.708076307550912e-09 3.3890315518169064e-07 1.2188399542283293e-07
3.262 0.9999999999994622 0.9998417892299492 0.9999999999145897 -9.361937441321104e-13 3.8442091149492084e-12 2.556016038048318e-11 3.5320165782522856e-11 -1.0424255306495142e-10 -7.862509296574485e-08 4.6561822912910925e-09 3.3892213100695114e-07 1.1995273220660266e-07
3.272 0.9999999999990354 0.9998417892607623 0.9999999999128565 -1.132290384807585e-12 3.820887765307329e-12 1.7885874102989788e-11 2.1601206210890983e-11 -1.047711010644881e-10 -8.005264712157047e-08 4.645213241154279e-09 3.389419289596208e-07 1.1628239404481833e-07
3.282 0.999999999998821 0.9998417892922709 0.9999999999127975 -2.035349427163872e-12 3.839328728555541e-12 1.0023023568174415e-11 5.302550735711684e-12 -1.0528011358225859e-10 -8.150582480774244e-08 4.70634353753543e-09 3.389622899401513e-07 1.109381169256934e-07
3.292 0.9999999999988444 0.9998417893244981 0.9999999999148149 -3.685014000367339e-12 4.150470403529082e-12 3.0241492781810375e-12 -1.1560845272297334e-11 -1.0576831363449952e-10 -8.298608863560884e-08 4.82543954839995e-09 3.3898264805535536e-07 1.0487724141495359e-07
3.302 0.9999999999990975 0.9998417893574478 0.9999999999191455 -5.644081182932921e-12 4.679528061589971e-12 -1.6254833281389125e-12 -2.7024813464049733e-11 -1.0623390807868955e-10 -8.449433228416166e-08 4.943562115891898e-09 3.3900217509796096e-07 9.993115043499315e-08
3.312 0.999999999999533 0.9998417893910958 0.9999999999259005 -7.0694951154474595e-12 4.99603124060634e-12 -2.7558388229783155e-12 -3.933804576363512e-11 -1.0667598661185054e-10 -8.603067744050469e-08 4.98636928531231e-09 3.3902000652807967e-07 9.815200940384696e-08
3.322 1.0000000000000666 0.9998417894253965 0.999999999934984 -7.062335158150661e-12 4.525377679255435e-12 -1.9645059950159418e-13 -4.712229125188064e-11 -1.0709286150427424e-10 -8.759453160294642e-08 4.898121962387455e-09 3.390355544399527e-07 1.0052516207761867e-07
3.332 1.000000000000596 0.9998417894602901 0.9999999999459658 -5.11823975125231e-12 2.8761631346645213e-12 5.018614473636213e-12 -4.953885520981521e-11 -1.074833954218209e-10 -8.918491919980763e-08 4.6646190460013064e-09 3.3904875688280484e-07 1.0609203832088282e-07
3.342 1.0000000000010227 0.9998417894957206 0.9999999999580029 -1.4495345892725935e-12 1.1198866395161215e-13 1.1069458353614365e-11 -4.642873202425388e-11 -1.0784600193543612e-10 -9.080097605260775e-08 4.324419680178951e-09 3.3906014105800154e-07 1.1251097027746335e-07
3.352 1.0000000000012783 0.9998417895316506 0.9999999999699288 2.9636366679082916e-12 -3.1393534952385997e-12 1.6167382919322906e-11 -3.836239424141231e-11 -1.0817934293683088e-10 -9.244240942507306e-08 3.9697915631632715e-09 3.390706659810861e-07 1.1732805188307208e-07
3.362 1.0000000000013352 0.9998417895680699 0.9999999999804925 6.5924285254262165e-12 -5.756314902383033e-12 1.931140215953122e-11 -2.654835296619598e-11 -1.08482406933314e-10 -9.410971245744131e-08 3.727648782315961e-09 3.390814108371258e-07 1.1883633340426655e-07
3.372 1.000000000001212 0.9998417896050004 0.9999999999886765 7.765983972510537e-12 -6.362660315168714e-12 2.057547486539595e-11 -1.2610206025876056e-11 -1.0875330482282192e-10 -9.580404968443753e-08 3.700137292598867e-09 3.3909323684704977e-07 1.1638463601144466e-07
3.382 1.0000000000009663 0.9998417896424889 0.9999999999939494 5.154608294246213e-12 -3.711802084004533e-12 2.081258011988615e-11 1.7014405558437604e-12 -1.0899142261786316e-10 -9.752688182176332e-08 3.888977183816323e-09 3.3910655519237264e-07 1.1039831378923414e-07
3.392 1.0000000000006781 0.9998417896806004 0.9999999999963518 -1.7435637722033008e-12 2.817754931929704e-12 2.0997436743113444e-11 1.4772516977698077e-11 -1.0919497211683436e-10 -9.927953944316872e-08 4.195548445103936e-09 3.3912127659760674e-07 1.0226828896641761e-07
3.402 1.0000000000004339 0.9998417897194058 0.9999999999963921 -1.2205415088060044e-11 1.2718294056708769e-11 2.1615358313980488e-11 2.529821599270211e-11 -1.093630537586292e-10 -1.0106295150936336e-07 4.495796128430053e-09 3.3913693315075026e-07 9.412661773750666e-08
3.412 1.0000000000003024 0.9998417897589652 0.9999999999948262 -2.4116578428228532e-11 2.4063823100777684e-11 2.2424457897402695e-11 3.235982149277333e-11 -1.0949444442682277e-10 -1.0287763387266691e-07 4.6953009942086075e-09 3.391528973996532e-07 8.837887051649293e-08
3.422 1.0000000000003175 0.9998417897993136 0.9999999999924248 -3.420672449317364e-11 3.367162801517487e-11 2.266390651825716e-11 3.543857467908627e-11 -1.095875199180175e-10 -1.04723872620654e-07 4.741959666460159e-09 3.391686119241425e-07 8.679412012999378e-08
3.432 1.0000000000004594 0.9998417898404498 0.999999999989816 -3.8785438849102e-11 3.785306971242555e-11 2.152818148243048e-11 3.441020433831483e-11 -1.0964178749129371e-10 -1.0660194798697102e-07 4.6227938982735474e-09 3.3918376327534324e-07 8.949303204552183e-08
3.442 1.0000000000006541 0.9998417898823319 0.999999999987444 -3.4886284631464014e-11 3.362780247594419e-11 1.860925764082714e-11 2.9534664527784494e-11 -1.0965586308582165e-10 -1.0851224146879724e-07 4.360878218799309e-09 3.3919836107435467e-07 9.490376314211054e-08
3.452 1.000000000000788 0.9998417899248909 0.999999999985609 -2.148019297739927e-11 2.000476060553942e-11 1.4087093200404351e-11 2.142656821967846e-11 -1.096288048525075e-10 -1.1045517848608243e-07 4.0150710102837445e-09 3.392127008322244e-07 1.0078872632577259e-07
3.462 1.0000000000007423 0.9998417899680557 0.9999999999845387 -2.919082136463244e-13 -1.1907764660897602e-12 8.625205549130304e-12 1.0984699984636162e-11 -1.0955933874256954e-10 -1.124310818205586e-07 3.67786447954938e-09 3.39227219608355e-07 1.0521667742018033e-07
3.472 1.0000000000004376 0.9998417900117824 0.9999999999844483 2.419618430601221e-11 -2.5363319589788734e-11 3.086914683329873e-12 -7.169861534357936e-13 -1.0944662388578917e-10 -1.144400620003552e-07 3.457610702707179e-09 3.392422934657796e-07 1.0698114862615618e-07
3.482 0.9999999999998732 0.9998417900560844 0.9999999999855513 4.570236530304542e-11 -4.6186358564580445e-11 -1.7570948250394992e-12 -1.2549782232599737e-11 -1.0928990204608841e-10 -1.1648205297045489e-07 3.428860289262378e-09 3.392580536983432e-07 1.0570058783493835e-07
3.492 0.9999999999991465 0.9998417901010455 0.9999999999880331 5.7859302001621706e-11 -5.7375765357383866e-11 -5.415985275838854e-12 -2.3427235035065156e-11 -1.0908806291209936e-10 -1.1855699727624173e-07 3.5776994920436897e-09 3.3927429680211046e-07 1.018147043795377e-07
3.502 0.9999999999984392 0.9998417901468084 0.9999999999919889 5.6173921821292696e-11 -5.4655184318323457e-11 -7.737537285257871e-12 -3.2363430276861184e-11 -1.0884065626039493e-10 -1.2066511032358525e-07 3.812283681803775e-09 3.3929052945373266e-07 9.650038125345836e-08
3.512 0.9999999999979762 0.9998417901935454 0.9999999999973498 3.9588988734084614e-11 -3.726166324431663e-11 -8.883344091682545e-12 -3.8515883978669295e-11 -1.08546469554529e-10 -1.2280709993070213e-07 4.027234468049075e-09 3.3930613481970845e-07 9.140816815057172e-08
3.522 0.9999999999979594 0.999841790241411 1.0000000000038136 1.1095484539918825e-11 -8.463470889314855e-12 -9.260832221093995e-12 -4.1242505390915156e-11 -1.0820505099858416e-10 -1.249842349845449e-07 4.150026949448885e-09 3.393205945456624e-07 8.809559260569003e-08
3.532 0.9999999999985092 0.9998417902904989 1.0000000000108111 -2.2864415371511585e-11 2.5140869035542782e-11 -9.42245409890318e-12 -4.019563326975473e-11 -1.0781572181116457e-10 -1.2719820664700877e-07 4.15368785100406e-09 3.393336719437105e-07 8.727350791134918e-08
3.542 0.9999999999996156 0.9998417903408132 1.0000000000175322 -5.4081141300680135e-11 5.5378977626519486e-11 -9.913550799470387e-12 -3.542782130316417e-11 -1.0737799593212509e-10 -1.2945080875377356e-07 4.052974662416166e-09 3.3934547839270373e-07 8.843855044262845e-08
3.552 1.0000000000011344 0.9998417903922608 1.0000000000230334 -7.486189720987838e-11 7.480846249518777e-11 -1.1076153451766525e-11 -2.7457306295618438e-11 -1.0689104759254369e-10 -1.3174353031239373e-07 3.8933844821836585e-09 3.393563999044132e-07 9.0315480558105e-08
3.562 1.0000000000028155 0.999841790444677 1.0000000000264202 -8.020092091560442e-11 7.88270443342046e-11 -1.2870359861327646e-11 -1.7238436665794355e-11 -1.0635466683934636e-10 -1.3407719779504605e-07 3.734183245630969e-09 3.3936692872590896e-07 9.16706466775955e-08
3.572 1.0000000000043643 0.9998417904978671 1.0000000000270557 -6.91450300573564e-11 6.691054949683456e-11 -1.4815734962582983e-11 -6.020578466697468e-12 -1.057680609774613e-10 -1.3645182877130724e-07 3.626070382415781e-09 3.393774833439067e-07 9.184413458066083e-08
3.582 1.0000000000055118 0.9998417905516583 1.00000000002473 -4.4918984972282173e-11 4.257691499538969e-11 -1.6128932115157918e-11 4.872383443107179e-12 -1.0513144696420796e-10 -1.388667811929679e-07 3.590302054807255e-09 3.3938829157486614e-07 9.085818413001828e-08
3.592 1.0000000000060802 0.9998417906059417 1.000000000019729 -1.3803774729053948e-11 1.2138497487472348e-11 -1.603721223644911e-11 1.4270482144795055e-11 -1.0444396324794917e-10 -1.413211838304754e-07 3.612474955651336e-09 3.393993688183713e-07 8.925292632448855e-08
3.602 1.0000000000060159 0.9998417906606981 1.0000000000127667 1.68117385540365e-11 -1.7274443975982645e-11 -1.4141464527478893e-11 2.1327407358955258e-11 -1.0370591396086982e-10 -1.438144917457032e-07 3.6559098789462996e-09 3.3941057794868333e-07 8.778516583022432e-08
3.612 1.0000000000053952 0.9998417907159979 1.0000000000048015 4.051990714542064e-11 -3.970787346986027e-11 -1.0651190572254142e-11 2.5589713948947833e-11 -1.0291655654726889e-10 -1.463469327999986e-07 3.682348778825895e-09 3.3942172428898394e-07 8.708963429689307e-08
3.622 1.000000000004392 0.9998417907719777 0.9999999999968093 5.3447000089277895e-11 -5.1749736308597e-11 -6.354334575498003e-12 2.6972647522839638e-11 -1.0207622280028727e-10 -1.489196492537941e-07 3.665999771243406e-09 3.394326385138213e-07 8.742268221692853e-08
3.632 1.0000000000032279 0.999841790828808 0.9999999999895838 5.484673860351779e-11 -5.293445371541344e-11 -2.327452558817614e-12 2.5672961934493655e-11 -1.0118460042976346e-10 -1.5153445756616077e-07 3.5987410608205877e-09 3.394432228460463e-07 8.858942164359721e-08
3.642 1.0000000000021196 0.9998417908866544 0.9999999999836366 4.6692614176683885e-11 -4.5228027435938206e-11 4.814867302143906e-13 2.2062740106589144e-11 -1.0024187638966951e-10 -1.5419334469521244e-07 3.4913340984947847e-09 3.394534642260923e-07 9.004145143770692e-08
3.652 1.0000000000012366 0.9998417909456504 0.9999999999792074 3.2568200326621963e-11 -3.194843066420696e-11 1.5999133640476882e-12 1.6594843004833202e-11 -9.924814356499288e-11 -1.5689792940565868e-07 3.3735788595397337e-09 3.3946342695077165e-07 9.104623507838606e-08
3.662 1.0000000000006763 0.9998417910058821 0.9999999999763567 1.6338112997257714e-11 -1.658095682828984e-11 1.1590507372670429e-12 9.740605591854857e-12 -9.820345671561317e-11 -1.5964913926018581e-07 3.2900373371682544e-09 3.39473224873775e-07 9.086937817232828e-08
3.672 1.0000000000004694 0.9998417910673886 0.9999999999750809 1.0607532653033011e-12 -1.867149670784299e-12 -2.2723953911876205e-13 1.9637539014711256e-12 -9.71080199986851e-11 -1.6244722658235744e-07 3.283982249116032e-09 3.3948296740497856e-07 8.897968432648693e-08
3.682 1.000000000000593 0.9998417911301726 0.9999999999753973 -1.1557756414659625e-11 1.0615506390102734e-11 -1.7475288418270747e-12 -6.270203566794372e-12 -9.596218149355524e-11 -1.6529207615087177e-07 3.371050149184667e-09 3.39492689648402e-07 8.528176864555293e-08
3.692 1.0000000000009959 0.999841791194217 0.9999999999773651 -2.1098205824783858e-11 2.0372425071732845e-11 -2.7035804109388043e-12 -1.4461950082715416e-11 -9.476600838676065e-11 -1.6818362443309597e-07 3.5234429742938133e-09 3.395023023286293e-07 8.032781921267955e-08
3.702 1.0000000000016163 0.9998417912594967 0.9999999999810367 -2.7900580453580845e-11 2.7545573849505514e-11 -2.7308912092257495e-12 -2.204592358825195e-11 -9.352029181780186e-11 -1.7112217751551592e-07 3.6820357238470427e-09 3.395115977904437e-07 7.539921832178198e-08
3.712 1.0000000000023945 0.9998417913259858 0.9999999999863722 -3.236004738021539e-11 3.233208595193451e-11 -1.8795914418679673e-12 -2.838699101226968e-11 -9.222529860009864e-11 -1.7410849615113255e-07 3.783696608699335e-09 3.395203164002339e-07 7.22565774226908e-08
3.722 1.0000000000032696 0.9998417913936579 0.9999999999931444 -3.438573637936862e-11 3.4534955098491756e-11 -5.574933872467392e-13 -3.28267381441126e-11 -9.08813193033909e-11 -1.7714365398974135e-07 3.782622289475121e-09 3.3952824020606643e-07 7.234698096335302e-08
3.732 1.0000000000041718 0.9998417914624805 1.000000000000881 -3.327142952136604e-11 3.3461038275930597e-11 6.288828739994387e-13 -3.478398924868781e-11 -8.948939230832506e-11 -1.8022878055097298e-07 3.6603284062638105e-09 3.3953527115461086e-07 7.581420536484996e-08
3.742 1.0000000000050173 0.9998417915324107 1.0000000000088702 -2.804865650526691e-11 2.823180244755828e-11 1.0890192299132764e-12 -3.388515109653841e-11 -8.804966380768326e-11 -1.833648395106096e-07 3.429105331311775e-09 3.395414690529327e-07 8.135149053142518e-08
3.752 1.0000000000057103 0.9998417916033989 1.0000000000162448 -1.816629389975749e-11 1.8391202363674128e-11 4.645494446119314e-13 -3.008020762346156e-11 -8.656322502476013e-11 -1.8655254573409855e-07 3.1335823167401365e-09 3.395470440606082e-07 8.703976291591972e-08
3.762 1.0000000000061564 0.9998417916753976 1.0000000000221319 -4.173374642254686e-12 4.532747922604141e-12 -1.2191559881718608e-12 -2.3701519618988704e-11 -8.503061752739193e-11 -1.8979243998876217e-07 2.8502338531785366e-09 3.395523065340818e-07 9.11810023826721e-08
3.772 1.000000000006286 0.9998417917483762 1.0000000000258338 1.195560213163213e-11 -1.1394045901323836e-11 -3.529962277110472e-12 -1.5438900999583782e-11 -8.345270802411105e-11 -1.9308505459559153e-07 2.6746772539468196e-09 3.395575821502838e-07 9.266191164766823e-08
3.782 1.0000000000060782 0.9998417918223392 1.0000000000269793 2.7068115344049097e-11 -2.6307299679432464e-11 -5.760226560701899e-12 -6.231736035854304e-12 -8.183015061746285e-11 -1.9643107688559725e-07 2.678942536425239e-09 3.3956311447569066e-07 9.102276336033112e-08
3.792 1.0000000000055747 0.9998417918973361 1.000000000025602 3.761784768076459e-11 -3.673782547075761e-11 -7.177451396251906e-12 2.891114346766969e-12 -8.01639925880336e-11 -1.9983143083264473e-07 2.8583800661370466e-09 3.3956898555155655e-07 8.642388916926291e-08
3.802 1.0000000000048774 0.9998417919734587 1.0000000000221183 4.0716948470306144e-11 -3.9839875532148695e-11 -7.300687414558217e-12 1.0984245492660367e-11 -7.845528944620497e-11 -2.032872406734731e-07 3.1372729003611665e-09 3.3957508242662427e-07 7.960002264634085e-08
3.812 1.000000000004132 0.9998417920508311 1.0000000000172053 3.506573140733456e-11 -3.430466842049259e-11 -6.087905332682841e-12 1.732859560342729e-11 -7.670472976842203e-11 -2.0679970366985886e-07 3.4236942634050623e-09 3.395811207576432e-07 7.185272476165197e-08
3.822 1.0000000000034956 0.9998417921295859 1.0000000000116267 2.1429894858937163e-11 -2.0842743599865476e-11 -3.949882118916926e-12 2.151636086391974e-11 -7.49135246998068e-11 -2.1036993395030206e-07 3.6443335082481958e-09 3.395867182872854e-07 6.505913046059228e-08
3.832 1.0000000000031013 0.9998417922098393 1.000000000006062 2.5201506638627743e-12 -2.0911682511235472e-12 -1.5895255620736416e-12 2.3460817599046664e-11 -7.308263691162698e-11 -2.1399884774347595e-07 3.750270209588846e-09 3.395915006404184e-07 6.141902151046681e-08
3.842 1.000000000003028 0.9998417922916698 1.0000000000009885 -1.7657132214852815e-11 1.7999208791168268e-11 2.723016708034552e-13 2.333816811686945e-11 -7.121364593154179e-11 -2.176871459676539e-07 3.7144221956823587e-09 3.3959521726556464e-07 6.243959763215656e-08
3.852 1.0000000000032834 0.9998417923751047 0.9999999999966525 -3.4754468354282e-11 3.508656412211992e-11 1.172288313959901e-12 2.147828089686002e-11 -6.930732411148113e-11 -2.214354071802959e-07 3.5311156495203903e-09 3.395978396867835e-07 6.769971217777085e-08
3.862 1.000000000003802 0.9998417924601207 0.9999999999931201 -4.5074615378229176e-11 4.542055773269835e-11 1.0732853047239597e-12 1.8244126918526772e-11 -6.73649573807296e-11 -2.2524425045346945e-07 3.2198706269198235e-09 3.3959960592837987e-07 7.51187723940934e-08
3.872 1.0000000000044615 0.9998417925466522 0.9999999999903838 -4.636248253586472e-11 4.6657294325035166e-11 3.6229361550931834e-13 1.393821665333324e-11 -6.538756804711278e-11 -2.2911449206536768e-07 2.8332541806465173e-09 3.396009784462155e-07 8.230678685594317e-08
3.882 1.0000000000051104 0.9998417926346124 0.9999999999884719 -3.825051489363891e-11 3.83528844510205e-11 -3.2325710467626033e-13 8.770916889340794e-12 -6.337702793383012e-11 -2.3304721095526865e-07 2.4666591599938113e-09 3.3960250709584076e-07 8.739033341816072e-08
3.892 1.000000000005598 0.9998417927239175 0.999999999987511 -2.2287337802297406e-11 2.2049071732631598e-11 -3.7398078925832793e-13 2.8976944758002574e-12 -6.133388369092663e-11 -2.3704367205866425e-07 2.25267723489162e-09 3.3960463409287216e-07 8.922333887689389e-08
3.902 1.000000000005813 0.9998417928145088 0.999999999987719 -1.5661207527283315e-12 9.28858125468426e-13 5.265237560910949e-13 -3.495449821930384e-12 -5.925984691529131e-11 -2.4110513566445256e-07 2.291346850427278e-09 3.396075182883271e-07 8.740181541640246e-08
3.912 1.0000000000057003 0.9998417929063733 0.9999999999893299 1.995095492791399e-11 -2.087666466641009e-11 2.269457936306078e-12 -1.0105477670030109e-11 -5.7156106520378665e-11 -2.45232638571974e-07 2.5497180548491552e-09 3.396109626047759e-07 8.223477594824323e-08
3.922 1.0000000000052771 0.9998417929995479 0.9999999999924867 3.826219385315113e-11 -3.918365258160237e-11 4.386975238593516e-12 -1.6471853467529315e-11 -5.502440581518851e-11 -2.494268614992115e-07 2.9000295435913775e-09 3.3961447722859174e-07 7.469345661891933e-08
3.932 1.000000000004623 0.9998417930941171 0.9999999999971547 5.011361056568358e-11 -5.063350886762489e-11 6.286757324064956e-12 -2.2008748698895706e-11 -5.2866015714195736e-11 -2.536881678233936e-07 3.2264215446712386e-09 3.396174450209468e-07 6.636027686492137e-08
3.942 1.0000000000038638 0.999841793190198 1.000000000003094 5.3576934157027345e-11 -5.3333739719899984e-11 7.533973060858558e-12 -2.610188747521308e-11 -5.068208046915645e-11 -2.580168162933861e-07 3.4576718968908823e-09 3.396193082683143e-07 5.935308569289792e-08
3.952 1.0000000000031415 0.9998417932879182 1.0000000000099 4.831298385473185e-11 -4.7132632114421403e-11 8.026356211399926e-12 -2.8231983515896392e-11 -4.847423504970114e-11 -2.6241326043258115e-07 3.5575339572751613e-09 3.3961970463943555e-07 5.5927978755296304e-08
3.962 1.0000000000025868 0.9998417933873973 1.0000000000170817 3.550444349249141e-11 -3.349473510200567e-11 7.971332619223005e-12 -2.8082768585142883e-11 -4.6244185726875624e-11 -2.6687840833712416e-07 3.5132147265041096e-09 3.396185285150678e-07 5.7314108905731484e-08
3.972 1.0000000000022944 0.9998417934887269 1.0000000000241407 1.7521503919724103e-11 -1.5064477117936714e-11 7.692967530696917e-12 -2.5598955488268978e-11 -4.399309644531763e-11 -2.714137195504686e-07 3.3305191352109755e-09 3.396159316183758e-07 6.267597573882155e-08
3.982 1.0000000000023095 0.9998417935919625 1.0000000000306175 -2.574460069464799e-12 4.932888419477402e-12 7.403701681897174e-12 -2.0991792566501493e-11 -4.172245762090974e-11 -2.760210915170726e-07 3.0353547296339354e-09 3.3961228387951876e-07 6.982173653148118e-08
3.992 1.000000000002624 0.9998417936971221 1.000000000036103 -2.1584483679962188e-11 2.3303696492163146e-11 7.091067564001934e-12 -1.4704000843728103e-11 -3.9433708982401146e-11 -2.8070258209791247e-07 2.6799069908683673e-09 3.396081003951749e-07 7.656811521543735e-08
4.002 1.0000000000031817 0.9998417938041906 1.0000000000402454 -3.6689345389531146e-11 3.740332539384196e-11 6.588572012052438e-12 -7.35350613869175e-12 -3.712874152377484e-11 -2.8546007263188696e-07 2.349770145755756e-09 3.3960393407213536e-07 8.133211853665054e-08
4.012 1.000000000003891 0.9998417939131301 1.0000000000427745 -4.585673575653209e-11 4.54829508247154e-11 5.762264482744573e-12 3.354793634977411e-13 -3.480844992875301e-11 -2.902949995293542e-07 2.1561508272198104e-09 3.396002493969094e-07 8.320470037484876e-08
4.022 1.0000000000046412 0.9998417940238904 1.0000000000435547 -4.8084809270507144e-11 4.6838578673210464e-11 4.667621517370905e-12 7.615988767240635e-12 -3.247487335372297e-11 -2.9520824996986523e-07 2.178317535750815e-09 3.395973142469236e-07 8.191981534811756e-08
4.032 1.0000000000053182 0.9998417941364223 1.000000000042632 -4.344842289240057e-11 4.176773085449538e-11 3.5516599472437698e-12 1.3815916971241191e-11 -3.0129248386718875e-11 -3.0020024551870195e-07 2.3884809020164148e-09 3.3959515015390597e-07 7.781056165271225e-08
4.042 1.0000000000058205 0.9998417942506846 1.0000000000402425 -3.296301720438861e-11 3.137119945418243e-11 2.7027832056077467e-12 1.8439265541034193e-11 -2.7773210971114992e-11 -3.052711780836867e-07 2.6815739224432864e-09 3.3959355799611156e-07 7.174818556725566e-08
4.052 1.0000000000060727 0.999841794366657 1.0000000000367668 -1.8320175966023032e-11 1.7274963204482496e-11 2.2588487813567787e-12 2.1241777516870398e-11 -2.540818175322838e-11 -3.104213040746453e-07 2.9590599244476037e-09 3.395922014989507e-07 6.506189323361587e-08
4.062 1.0000000000060325 0.999841794484341 1.0000000000326346 -1.5717729278024192e-12 1.3471201665266232e-12 2.1238541369247416e-12 2.225011799051835e-11 -2.30356797499716e-11 -3.156511966467018e-07 3.158973755594291e-09 3.3959071107382027e-07 5.940106169152381e-08
4.072 1.0000000000056957 0.9998417946037642 1.0000000000282352 1.5161778149636722e-11 -1.4523991842607145e-11 2.0629710104920427e-12 2.1708691934817062e-11 -2.0656889861335233e-11 -3.209618751393141e-07 3.2503077235400417e-09 3.395887759868988e-07 5.637420837715286e-08
4.082 1.0000000000050921 0.9998417947249786 1.0000000000238711 2.992207046054607e-11 -2.858314024868269e-11 1.9072022392796442e-12 1.9965926789227247e-11 -1.8273879816372647e-11 -3.2635477061351184e-07 3.223687313555295e-09 3.3958621213958606e-07 5.682834515995089e-08
4.092 1.000000000004281 0.9998417948480559 1.0000000000197822 4.1088557785296346e-11 -3.9323919166927885e-11 1.7164420599513845e-12 1.7345735801976946e-11 -1.5887494368806635e-11 -3.3183156461343506e-07 3.0865033800637258e-09 3.395830033103285e-07 6.028383063013848e-08
4.102 1.0000000000033424 0.9998417949730836 1.000000000016202 4.751495604274982e-11 -4.5604809868449875e-11 1.7697047787520516e-12 1.4055377649753274e-11 -1.3499444751365794e-11 -3.3739397365019773e-07 2.862681304840042e-09 3.3957931010092976e-07 6.528622465531367e-08
4.112 1.0000000000023674 0.999841795100157 1.0000000000134077 4.8634435961488506e-11 -4.678049107091132e-11 2.367667236038461e-12 1.0170890813534635e-11 -1.1111153749705552e-11 -3.4304357154786294e-07 2.5954063132570904e-09 3.3957543236797936e-07 7.023230679071455e-08
4.122 1.0000000000014488 0.9998417952293749 1.0000000000117124 4.451707038978363e-11 -4.281923430550538e-11 3.5671108364820188e-12 5.7005954993219744e-12 -8.723992811632009e-12 -3.487817290508302e-07 2.3488576499253194e-09 3.3957171876356855e-07 7.386760631841335e-08
4.132 1.0000000000006748 0.9998417953608333 1.0000000000113922 3.584918689189712e-11 -3.434124994820453e-11 5.018407143214294e-12 6.943365293600759e-13 -6.339283230525505e-12 -3.546096808100552e-07 2.1987601043865284e-09 3.3956844171547393e-07 7.542278718308626e-08
4.142 1.0000000000001195 0.9998417954946185 1.0000000000125773 2.3824759402851216e-11 -2.2541767865246792e-11 6.029756341356467e-12 -4.657753338434461e-12 -3.958496405653705e-12 -3.6052866980263116e-07 2.1979437089784937e-09 3.395656805878373e-07 7.461715114599478e-08
4.152 0.9999999999998369 0.999841795630804 1.0000000000151712 9.960721231967687e-12 -8.992522907020377e-12 5.848157761322741e-12 -9.987600747358267e-12 -1.5826469299358624e-12 -3.6654008188334803e-07 2.335942421927641e-09 3.3956325908773543e-07 7.16392983069402e-08
4.162 0.9999999999998557 0.999841795769444 1.0000000000188354 -4.115836321404369e-12 4.625305649935542e-12 4.043016416261637e-12 -1.4789256300475657e-11 7.862526201610149e-13 -3.7264548397242666e-07 2.5471402138525245e-09 3.395607631870415e-07 6.713596911341073e-08
4.172 1.0000000000001719 0.9998417959105699 1.000000000023073 -1.6863251083319812e-11 1.677225071378439e-11 8.152667488941174e-13 -1.852103664859069e-11 3.1479116405173935e-12 -3.7884653156580223e-07 2.7556665326824035e-09 3.395576381449362e-07 6.219859601686988e-08
4.182 1.000000000000746 0.9998417960541904 1.0000000000273732 -2.6974803272350876e-11 2.6229313000542447e-11 -2.9049883140332467e-12 -2.0726013596537976e-11 5.5003542397748615e-12 -3.851447958828101e-07 2.9035177303807036e-09 3.395533397399382e-07 5.8249609946683276e-08
4.192 1.0000000000015075 0.9998417962002909 1.0000000000313805 -3.348344484112571e-11 3.218298258176988e-11 -5.63847527983295e-12 -2.1125842919821332e-11 7.842726717488488e-12 -3.915415962033041e-07 2.9569224060732784e-09 3.3954749721144814e-07 5.661519211454509e-08
4.202 1.0000000000023548 0.9998417963488382 1.0000000000350138 -3.583395793855572e-11 3.4240509597969775e-11 -5.779599498657237e-12 -1.9660835364587917e-11 1.0173800580837933e-11 -3.9803793076673866e-07 2.906465675761722e-09 3.3954003925340194e-07 5.777373001663654e-08
4.212 1.000000000003171 0.9998417964997873 1.0000000000384877 -3.392420563665614e-11 3.240307107748178e-11 -2.1615540906335344e-12 -1.647798262643614e-11 1.2492144585433147e-11 -4.046345508425689e-07 2.767291408408156e-09 3.3953123457586625e-07 6.096434593555771e-08
4.222 1.0000000000038354 0.9998417966530935 1.0000000000422098 -2.8106168555971592e-11 2.70212072256921e-11 5.398156366008083e-12 -1.1888220652490451e-11 1.4797103993367626e-11 -4.1133214990334775e-07 2.5786015114118497e-09 3.395216250547134e-07 6.470422053907442e-08
4.232 1.0000000000042462 0.9998417968087233 1.000000000046581 -1.9133267737959485e-11 1.874298687661808e-11 1.5751767397156776e-11 -6.317559096445056e-12 1.7087451468004727e-11 -4.18131587367131e-07 2.398268940795498e-09 3.3951186855161893e-07 6.760428663721658e-08
4.242 1.0000000000043354 0.9998417969666686 1.0000000000517437 -8.050282846126185e-12 8.447599336352185e-12 2.644206761898199e-11 -2.647396929074321e-13 1.9361929564506702e-11 -4.250340479307555e-07 2.285849275568255e-09 3.395025534583031e-07 6.882634006072598e-08
4.252 1.0000000000040867 0.9998417971269561 1.0000000000573732 3.9498760960355425e-12 -2.8397265222175483e-12 3.417576699571926e-11 5.737583994738799e-12 2.1619442021601938e-11 -4.3204107955411846e-07 2.2733454327274315e-09 3.3949405864110794e-07 6.818581436127565e-08
4.262 1.0000000000035358 0.9998417972896506 1.0000000000625988 1.5667433333185993e-11 -1.4036806979525376e-11 3.5702235304564923e-11 1.1170845571071965e-11 2.385957262357821e-11 -4.3915451269922577e-07 2.34620493955445e-09 3.394865088614036e-07 6.606818335606371e-08
4.272 1.0000000000027676 0.9998417974548521 1.0000000000661071 2.600331208248799e-11 -2.4088225294744163e-11 2.889251639246398e-11 1.5594030115993406e-11 2.6080980264322333e-11 -4.4637630586118464e-07 2.4587989363150238e-09 3.394798236458997e-07 6.323309385459393e-08
4.282 1.0000000000018978 0.999841797622683 1.0000000000664468 3.402916250646598e-11 -3.204321976291799e-11 1.3683157669575284e-11 1.8708969522343107e-11 2.8283222222005076e-11 -4.537083918253868e-07 2.565660502917713e-09 3.3947381176169873e-07 6.05425511114569e-08
4.292 1.000000000001048 0.999841797793271 1.0000000000624603 3.9034350080389015e-11 -3.7130026322387925e-11 -7.466984861721935e-12 2.040746041682099e-11 3.0465152219189445e-11 -4.6115258279414873e-07 2.6379818482254004e-09 3.3946825427099355e-07 5.868834155984e-08
4.302 1.0000000000003195 0.9998417979667301 1.0000000000537348 4.057293080177414e-11 -3.8838917243496285e-11 -2.9860774302922467e-11 2.0771924370608576e-11 3.262600399621481e-11 -4.6871055847012174e-07 2.663024771435158e-09 3.3946294598895854e-07 5.803037914356246e-08
4.312 0.999999999999772 0.9998417981431457 1.0000000000409153 3.851715164824744e-11 -3.700186431444978e-11 -4.7619318898689103e-11 2.0021762590865543e-11 3.47647614968489e-11 -4.763839258063949e-07 2.6378448474317295e-09 3.394577079074121e-07 5.85902457790388e-08
4.322 0.9999999999994114 0.9998417983225661 1.0000000000257638 3.309990914928794e-11 -3.185013187646595e-11 -5.527874604032896e-11 1.842230493039852e-11 3.6881294291851056e-11 -4.841743110108086e-07 2.5659219830998683e-09 3.394524002611621e-07 6.01148194203909e-08
4.332 0.9999999999991972 0.9998417985050063 1.0000000000108982 2.491792075189184e-11 -2.4010963136464687e-11 -4.947697286492037e-11 1.6191879241180282e-11 3.8974438374843084e-11 -4.920834398948603e-07 2.4591201663551633e-09 3.3944694916594845e-07 6.212508962230444e-08
4.342 0.9999999999990588 0.99984179869046 0.9999999999992428 1.4872301127988803e-11 -1.4424569155315304e-11 -3.019216226831172e-11 1.3447136280113301e-11 4.1043744107297246e-11 -5.001131636158144e-07 2.341620184581646e-09 3.394413668793241e-07 6.398521658678454e-08
4.352 0.9999999999989229 0.9998417988789203 0.9999999999933251 4.053999772388934e-12 -4.196771236724893e-12 -1.0761825771123239e-12 1.0211527629056088e-11 4.308885596039218e-11 -5.082654122234807e-07 2.2487425212498772e-09 3.3943573739986273e-07 6.505297647967462e-08
4.362 0.9999999999987406 0.9998417990703982 0.9999999999946069 -6.401910472618665e-12 5.580233526433262e-12 3.130581581788676e-11 6.480759016211067e-12 4.510870527905764e-11 -5.165420839377779e-07 2.2143456966506805e-09 3.3943016056844547e-07 6.488227029767054e-08
4.372 0.9999999999985052 0.9998417992649359 1.0000000000030536 -1.545871256643273e-11 1.3984750942352344e-11 5.91725385645437e-11 2.310987227507052e-12 4.710321539988862e-11 -5.249449072686818e-07 2.2507184218411385e-09 3.394246820874261e-07 6.338769015340619e-08
4.382 0.9999999999982576 0.9998417994626115 1.0000000000170857 -2.2292769687510595e-11 2.0360748297730556e-11 7.567204914435418e-11 -2.112772609883827e-12 4.907193745738001e-11 -5.334753333110169e-07 2.3395470803817423e-09 3.394192489785182e-07 6.089729747629188e-08
4.392 0.9999999999980694 0.999841799663526 1.0000000000339417 -2.6368033935116028e-11 2.434384443495076e-11 7.680457520367471e-11 -6.4641655255810776e-12 5.101429886764549e-11 -5.421345182072644e-07 2.444746359364905e-09 3.394137130771045e-07 5.8063304237208466e-08
4.402 0.9999999999980214 0.9998417998677883 1.0000000000503593 -2.7469417038955337e-11 2.5825355941054913e-11 6.250990340549043e-11 -1.0326211122708462e-11 5.2929766346142043e-11 -5.509234205821945e-07 2.532558318659956e-09 3.3940787459788727e-07 5.5645349190040664e-08
4.412 0.9999999999981718 0.999841800075493 1.0000000000633704 -2.5696075257683655e-11 2.4886044592487832e-11 3.657414716184097e-11 -1.3282356406959983e-11 5.481836460465886e-11 -5.598430078987837e-07 2.582120861559751e-09 3.394015372514452e-07 5.424487884786315e-08
4.422 0.9999999999985362 0.9998418002867026 1.0000000000709843 -2.1411602221203025e-11 2.1730760819786792e-11 5.414591620367576e-12 -1.5009794002889438e-11 5.66794456019082e-11 -5.688945035038537e-07 2.5848116846469943e-09 3.3939455160264845e-07 5.413405197744001e-08
4.432 0.9999999999990766 0.9998418005014417 1.000000000072562 -1.5162975517823543e-11 1.6641136652777687e-11 -2.3821943903116483e-11 -1.5336920076090268e-11 5.851330431103748e-11 -5.780795859984875e-07 2.538628698532054e-09 3.393868420746283e-07 5.5271648956771334e-08
4.442 0.9999999999997097 0.9998418007196999 1.0000000000687936 -7.5833327655857e-12 9.963491219028976e-12 -4.5210942069019465e-11 -1.4250840655472651e-11 6.031918395099149e-11 -5.874004559754489e-07 2.4443496548200998e-09 3.3937842787845106e-07 5.741183864026292e-08
4.452 1.0000000000003226 0.9998418009414467 1.0000000000613365 6.929438661494262e-13 2.116801017022753e-12 -5.544265410978606e-11 -1.1866080139425776e-11 6.209695584720937e-11 -5.968597408883438e-07 2.3077704105640306e-09 3.3936944375628093e-07 6.014446778398279e-08
4.462 1.0000000000007996 0.9998418011666489 1.0000000000522438 9.075832629699313e-12 -6.381453458193759e-12 -5.428461074902032e-11 -8.38403076392632e-12 6.384680988178543e-11 -6.064602676195237e-07 2.1478434875547126e-09 3.3936014671577835e-07 6.286973297203393e-08
4.472 1.0000000000010483 0.9998418013952916 1.0000000000434 1.7019033882429958e-11 -1.4900504436543433e-11 -4.409034940953905e-11 -4.068733705038061e-12 6.556845744434785e-11 -6.162047907014641e-07 2.004856583639567e-09 3.3935088401248924e-07 6.483977403724292e-08
4.482 1.0000000000010127 0.9998418016273869 1.00000000003612 2.3994035372618625e-11 -2.2712153956211237e-11 -2.8647219936365225e-11 7.530968868240629e-13 6.726154839852241e-11 -6.260957760519378e-07 1.9357389116543994e-09 3.393420109064113e-07 6.532898529964342e-08
4.492 1.0000000000006855 0.9998418018629834 1.0000000000310116 2.947150130758945e-11 -2.9051231626360946e-11 -1.1834829388859999e-11 5.685975695476079e-12 6.892639819113747e-11 -6.361353143010496e-07 1.9828665492642373e-09 3.393337831104983e-07 6.386880472205033e-08
4.502 1.0000000000000981 0.9998418021021627 1.0000000000280858 3.2942231663308786e-11 -3.3218282350802845e-11 3.4330196793960324e-12 1.0279326247456894e-11 7.056299589204941e-11 -6.463251774437427e-07 2.136300925624694e-09 3.393262752492815e-07 6.044992233526915e-08
4.512 0.9999999999993161 0.9998418023450281 1.0000000000270097 3.398674022558524e-11 -3.47004837984237e-11 1.5673691492934247e-11 1.408434465411756e-11 7.21713119132252e-11 -6.566669750935797e-07 2.3391028507523357e-09 3.393193717827763e-07 5.563738943794842e-08
4.522 0.9999999999984198 0.9998418025916972 1.0000000000273783 3.237071513535605e-11 -3.3274320434073804e-11 2.4654532600230757e-11 1.6744488338579754e-11 7.375152118250476e-11 -6.67162333556891e-07 2.5257857890306186e-09 3.393128360236035e-07 5.0579243897275786e-08
4.532 0.9999999999974929 0.9998418028422892 1.000000000028871 2.8131106124959932e-11 -2.9057719403916438e-11 3.07676401660001e-11 1.8087184573922904e-11 7.530309026566718e-11 -6.778130235926301e-07 2.6477383876830306e-09 3.393064203449273e-07 4.6837321842912077e-08
4.542 0.9999999999966136 0.9998418030969197 1.0000000000312566 2.1616040519700506e-11 -2.2495257787341393e-11 3.431191447175905e-11 1.816864380206128e-11 7.682703450269983e-11 -6.886210004935356e-07 2.678229626332362e-09 3.392999616606664e-07 4.583754267726641e-08
4.552 0.9999999999958492 0.9998418033556964 1.0000000000342701 1.3460821793188944e-11 -1.4285727890653107e-11 3.504292872060821e-11 1.7245575327631878e-11 7.83230599102132e-11 -6.995883527757319e-07 2.6090395015732323e-09 3.392934258611723e-07 4.8004269279178566e-08
4.562 0.9999999999952555 0.9998418036187201 1.0000000000374643 4.504041321718287e-12 -5.273115837459618e-12 3.2201512631378324e-11 1.5672649072269148e-11 7.979134791296533e-11 -7.107172104796322e-07 2.4466247583792336e-09 3.392868993239236e-07 5.248373105667908e-08
4.572 0.9999999999948765 0.9998418038860835 1.0000000000401408 -4.332840459186373e-12 3.667109261779248e-12 2.499663202398264e-11 1.3769048947074789e-11 8.123211489339278e-11 -7.220096591681236e-07 2.2115271277530953e-09 3.392805473916295e-07 5.782947671026212e-08
4.582 0.999999999994743 0.9998418041578709 1.000000000041433 -1.217900885251948e-11 1.1726027586096376e-11 1.3297820125098405e-11 1.171299164607458e-11 8.264551271112542e-11 -7.334677107145852e-07 1.942996884245512e-09 3.392745633375004e-07 6.268363137602891e-08
4.592 0.9999999999948663 0.9998418044341548 1.0000000000405362 -1.8333921668243607e-11 1.8236911799984426e-11 -1.812458330886128e-12 9.509699189498254e-12 8.403199185288407e-11 -7.450933480324552e-07 1.7079270956214286e-09 3.3926911830850133e-07 6.599277864032404e-08
4.602 0.9999999999952348 0.9998418047149904 1.0000000000370075 -2.235184514294811e-11 2.272684282257007e-11 -1.7925462036641917e-11 7.045036229763647e-12 8.539144772845635e-11 -7.568886234775453e-07 1.598386860604575e-09 3.392643152450082e-07 6.702538395725124e-08
4.612 0.9999999999958059 0.9998418050004125 1.0000000000310127 -2.4075941918395536e-11 2.49446360975649e-11 -3.173801619089346e-11 4.195210020198491e-12 8.672450524466377e-11 -7.688557681993509e-07 1.6779898807031407e-09 3.392601485583915e-07 6.540003604252059e-08
4.622 0.9999999999965098 0.9998418052904371 1.000000000023421 -2.361498320398333e-11 2.4866803673795642e-11 -3.9908446061420605e-11 9.382209423217187e-13 8.80313253762337e-11 -7.809972606133001e-07 1.9126209829158673e-09 3.3925648201944367e-07 6.116091944130966e-08
4.632 0.9999999999972565 0.9998418055850634 1.0000000000156832 -2.1271417381036237e-11 2.2676218931527967e-11 -4.004257719952411e-11 -2.584437480252038e-12 8.931213786496063e-11 -7.933158092075512e-07 2.205629852464996e-09 3.392530608907448e-07 5.488190223526237e-08
4.642 0.999999999997944 0.9998418058842852 1.000000000009523 -1.744036094320885e-11 1.8716176384033105e-11 -3.147017080246624e-11 -6.078848681485889e-12 9.056736255977677e-11 -8.058142497897119e-07 2.469777323720676e-09 3.3924956676311754e-07 4.778959286434907e-08
4.652 0.9999999999984793 0.9998418061881023 1.0000000000065274 -1.2515894461383788e-11 1.3423157803093033e-11 -1.556025697742563e-11 -9.171308847091937e-12 9.179756229836328e-11 -8.184953891932817e-07 2.648455979020049e-09 3.392456986786998e-07 4.1854947776383616e-08
4.662 0.999999999998791 0.9998418064965324 1.0000000000077418 -6.833975904236821e-12 7.259829074320686e-12 4.516644144980646e-12 -1.1503021460230634e-11 9.300269290010514e-11 -8.313618634364651e-07 2.712011434608826e-09 3.3924124889050574e-07 3.942337833951281e-08
4.672 0.9999999999988425 0.9998418068096192 1.0000000000133846 -6.688029822347679e-13 6.627637091736818e-13 2.449861537504258e-11 -1.2806564704898195e-11 9.418317415885137e-11 -8.444160654232857e-07 2.6517845365097032e-09 3.3923614417054283e-07 4.1646597308744836e-08
4.682 0.9999999999986376 0.9998418071274371 1.0000000000227465 5.724402301356685e-12 -5.9803447788423035e-12 4.00133880282806e-11 -1.2938890597594863e-11 9.533961230935089e-11 -8.576601841959035e-07 2.4760380570327535e-09 3.392304460932613e-07 4.728586411995535e-08
4.692 0.9999999999982171 0.9998418074500892 1.0000000000342983 1.2048085471190847e-11 -1.2318007653835101e-11 4.758086139074193e-11 -1.1872891917528691e-11 9.647210307227281e-11 -8.7109633117371e-07 2.2089076625994133e-09 3.3922432383029674e-07 5.406028624979304e-08
4.702 0.9999999999976515 0.9998418077776992 1.0000000000459763 1.7915950969870744e-11 -1.8007120270994052e-11 4.539829928309884e-11 -9.672475675456772e-12 9.758112709613918e-11 -8.847267016898935e-07 1.893928436480931e-09 3.3921801406834395e-07 6.012183193089515e-08
4.712 0.9999999999970255 0.9998418081104025 1.0000000000555875 2.2852495658015123e-11 -2.2687505685896046e-11 3.373651333361334e-11 -6.477014602769438e-12 9.866738042342084e-11 -8.985537028527596e-07 1.6028737929342201e-09 3.392117746498222e-07 6.42989460391206e-08
4.722 0.9999999999964244 0.9998418084483345 1.0000000000612437 2.6343499275684842e-11 -2.598239268210834e-11 1.4865821881859636e-11 -2.5076139746867186e-12 9.973076747679307e-11 -9.12580000039835e-07 1.4381960291462151e-09 3.392058341588088e-07 6.595835305269997e-08
4.732 0.9999999999959176 0.9998418087916192 1.0000000000617382 2.7928772783236503e-11 -2.7539434622724583e-11 -7.465867736724328e-12 1.9114277270195227e-12 1.0077183953461031e-10 -9.2680846780416e-07 1.4803476021452113e-09 3.3920034535262024e-07 6.490422840882747e-08
4.742 0.9999999999955502 0.999841809140365 1.0000000000567864 2.730585468499085e-11 -2.709845200364077e-11 -2.8867602221534347e-11 6.34775296633948e-12 1.0179094581131946e-10 -9.4124208438904e-07 1.6983301568127471e-09 3.391953566153424e-07 6.133021683939137e-08
4.752 0.9999999999953381 0.9998418094946592 1.0000000000470772 2.441368416323777e-11 -2.456800579959802e-11 -4.525306405277602e-11 1.0296789663660535e-11 1.0278870225949566e-10 -9.558838113149712e-07 1.988334661790477e-09 3.3919081213949536e-07 5.579891728186491e-08
4.762 0.9999999999952701 0.9998418098545724 1.0000000000341278 1.9468509002745022e-11 -2.0077088562003927e-11 -5.3675348607425186e-11 1.3270822056273584e-11 1.0376530790677254e-10 -9.707365068709933e-07 2.263504945144187e-09 3.3918658282583505e-07 4.925594587681512e-08
4.772 0.9999999999953151 0.9998418102201613 1.0000000000199742 1.2945693732398955e-11 -1.3984305365261901e-11 -5.286275740077492e-11 1.491931934281748e-11 1.0472097865788384e-10 -9.858028876932661e-07 2.4718855820839256e-09 3.391825181653809e-07 4.3084558478713696e-08
4.782 0.9999999999954295 0.9998418105914773 1.0000000000067695 5.511986604431948e-12 -6.8417854600895814e-12 -4.335257712036563e-11 1.513579741906578e-11 1.0565648971753792e-10 -1.0010855414264044e-06 2.5860347670946468e-09 3.3917850309342606e-07 3.90584541402532e-08
4.792 0.9999999999955702 0.9998418109685714 0.9999999999963786 -2.0781450838149184e-12 6.834420522193443e-13 -2.723378176947644e-11 1.4099687868265879e-11 1.0657202312527539e-10 -1.0165869698991363e-06 2.594684197993039e-09 3.391745030519677e-07 3.869842796935157e-08
4.802 0.9999999999956994 0.9998418113515013 0.9999999999900608 -9.094892219654268e-12 7.903998137037656e-12 -7.591957054961636e-12 1.2224608655491935e-11 1.0746781279626446e-10 -1.032309644717958e-06 2.498769413901838e-09 3.3917058447339214e-07 4.2053508383923794e-08
4.812 0.9999999999957911 0.9998418117403336 0.9999999999883008 -1.493408702270017e-11 1.4199129709446207e-11 1.2177279301026318e-11 1.0021126372676961e-11 1.0834438349649421e-10 -1.0482560736131646e-06 2.3107242488748348e-09 3.3916690720154804e-07 4.764003955552675e-08
4.822 0.9999999999958337 0.9998418121351469 0.9999999999908109 -1.9190060005225477e-11 1.9089952674524385e-11 2.9019214098376376e-11 7.926610740170012e-12 1.0920203250883681e-10 -1.0644288694405185e-06 2.0568253113875564e-09 3.3916369184951255e-07 5.3667863862436315e-08
4.832 0.9999999999958309 0.9998418125360294 0.9999999999966882 -2.1685394384225002e-11 2.2278592216808654e-11 4.06926504829765e-11 6.16869308943047e-12 1.100407078075264e-10 -1.0808308109163516e-06 1.7825125823327856e-09 3.3916116760561784e-07 5.876381527415828e-08
4.842 0.9999999999957981 0.999841812943079 1.000000000004657 -2.245619065535654e-11 2.366000646434054e-11 4.599609558864646e-11 4.717461176990012e-12 1.1086167210357764e-10 -1.097464891143972e-06 1.5574669496732387e-09 3.3915950990623234e-07 6.204924659087408e-08
4.852 0.9999999999957606 0.9998418133564009 1.0000000000133338 -2.1699706905557706e-11 2.3303141036757254e-11 4.475314463951058e-11 3.3465665041019745e-12 1.1166417947436378e-10 -1.1143343327687896e-06 1.4626253026922774e-09 3.391587835466038e-07 6.308645085348962e-08
4.862 0.9999999999957477 0.9998418137761033 1.0000000000214482 -1.9696001774477e-11 2.140505140424332e-11 3.762774923504406e-11 1.765212515547319e-12 1.1244909262337683e-10 -1.1314425570995111e-06 1.5342543762998313e-09 3.391589113257685e-07 6.184101980077609e-08
4.872 0.9999999999957878 0.9998418142022955 1.0000000000279856 -1.6728490639756075e-11 1.823138772297464e-11 2.5873241325074317e-11 -2.335131089228967e-13 1.1321680182072984e-10 -1.14879311608869e-06 1.7254352968110648e-09 3.3915968433767704e-07 5.86358290459715e-08
4.882 0.9999999999959036 0.9998418146350831 1.0000000000322526 -1.3025939626816602e-11 1.4062724296512503e-11 1.1097979116619382e-11 -2.6749539222931414e-12 1.1396729367090999e-10 -1.1663895918376224e-06 1.9577155715185544e-09 3.391608111356233e-07 5.407251116837838e-08
4.892 0.9999999999961042 0.9998418150745649 1.000000000033888 -8.745626024096848e-12 9.163195864888222e-12 -4.91195749941965e-12 -5.387921857910373e-12 1.147007913503737e-10 -1.1842354923504358e-06 2.1735248689352487e-09 3.391619831608064e-07 4.893876176667927e-08
4.902 0.999999999996385 0.9998418155208313 1.0000000000328457 -4.00025116876088e-12 3.7814006862278916e-12 -2.03310637965551e-11 -8.065636456975484e-12 1.154179053854892e-10 -1.202334166264608e-06 2.341489696215232e-09 3.391629288608924e-07 4.414938315059564e-08
4.912 0.9999999999967247 0.9998418159739624 1.0000000000293732 1.0815589489802619e-12 -1.8225816145373024e-12 -3.343258680237392e-11 -1.0363122509836331e-11 1.1611831291895443e-10 -1.2206887599029672e-06 2.4454658675425993e-09 3.3916344042474717e-07 4.072344996732177e-08
4.922 0.9999999999970872 0.9998418164340318 1.0000000000239753 6.290926440855126e-12 -7.342263173470339e-12 -4.2755599648476224e-11 -1.1985690224650689e-11 1.1680291715525756e-10 -1.2393022298552192e-06 2.475394572262751e-09 3.3916338033668417e-07 3.963527696286605e-08
4.932 0.9999999999974304 0.9998418169011069 1.0000000000173572 1.1301118242471545e-11 -1.2410720337848649e-11 -4.7289991592851874e-11 -1.2733957601131056e-11 1.1747127819078195e-10 -1.2581774143308556e-06 2.4239975318948365e-09 3.391626849911764e-07 4.134301001633554e-08
4.942 0.9999999999977097 0.999841817375257 1.0000000000103453 1.5680567395155877e-11 -1.6626252521949086e-11 -4.662895304604737e-11 -1.2506521558004873e-11 1.1812401443763097e-10 -1.2773171510760141e-06 2.2892352568350033e-09 3.39161375912954e-07 4.53614706630823e-08
4.952 0.9999999999978877 0.9998418178565569 1.0000000000037708 1.8957045235257945e-11 -1.9608598781011555e-11 -4.1030572165445797e-11 -1.1278663975853166e-11 1.187609743470789e-10 -1.2967244165394946e-06 2.080576459341732e-09 3.3915957128368606e-07 5.049236767581138e-08
4.962 0.9999999999979402 0.9998418183450902 0.9999999999983566 2.0714300290785728e-11 -2.1068129058834537e-11 -3.135699552146028e-11 -9.085507255394637e-12 1.193826302515162e-10 -1.3164024369394846e-06 1.826752616277949e-09 3.391574805025613e-07 5.540742485592452e-08
4.972 0.9999999999978586 0.9998418188409535 0.9999999999946223 2.0685325069098996e-11 -2.0856969253835853e-11 -1.8907676509405653e-11 -6.028848036452809e-12 1.1998880521266516e-10 -1.3363547304017273e-06 1.5827653939240772e-09 3.391553719824816e-07 5.9035047639556076e-08
4.982 0.9999999999976514 0.9998418193442549 0.9999999999928325 1.8815753684282787e-11 -1.8986995802523813e-11 -5.201968612548483e-12 -2.3026368690617263e-12 1.205797754795537e-10 -1.3565850552832143e-06 1.4274649155451085e-09 3.3915352068311627e-07 6.071652967821465e-08
4.992 0.9999999999973402 0.9998418198551146 0.999999999992994 1.5274703245692103e-11 -1.561071356522999e-11 8.227770601617738e-12 1.7844528253091969e-12 1.2115561641751417e-10 -1.3770972756197292e-06 1.4258272684654264e-09 3.3915215758294004e-07 6.024143582645847e-08


==> figures/planar_acoustic_pulse/data/grcbc_farfield_inflow_and_outflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001
0.002 1.0002216104945587 1.0000000000069975 0.9947554859033613 -6.91722478668591e-15 1.838592951953113e-10 6.23581555057731e-10 2.6782563751881782e-12 -2.5198570582765073e-10 -1.031534766945e-10 1.4613397632373286e-08 1.9477818454608433e-09 3.5050530679908384e-07 1.0002216104945583 1.0000000000069973 0.9947554859033652 -6.901068097018908e-15 1.8379049350401075e-10 6.235815781169635e-10 2.6782791721955e-12 -2.5196767196763207e-10 -1.0315346884415175e-10 1.4613397632791565e-08 1.947781846266593e-09 3.505053068098986e-07 1.000221610494557 1.0000000000069968 0.9947554859034008 -6.649293539826193e-15 1.8316838432388238e-10 6.235814636247152e-10 2.6781897205031047e-12 -2.5180535628996006e-10 -1.0315306397002713e-10 1.4613397635966256e-08 1.9477818502431173e-09 3.5050530689157216e-07 1.0002216104945432 1.0000000000069922 0.9947554859037346 -4.132149202947413e-15 1.7733319200877779e-10 6.235814609715285e-10 2.6782044469187326e-12 -2.502834149921114e-10 -1.03148614632539e-10 1.461339766976807e-08 1.947781901345274e-09 3.5050530769854273e-07 1.0002216104945587 1.0000000000069973 0.9947554859033613 -6.9694943557222436e-15 1.838600135986951e-10 6.235815579615321e-10 2.6782631262985497e-12 -2.5198580900877983e-10 -1.031535068500345e-10 1.4613397632373175e-08 1.9477818454115558e-09 3.50505306799316e-07 1.0002216104945587 1.0000000000069973 0.9947554859033617 -6.908138388842842e-15 1.8385311471621536e-10 6.23581568520445e-10 2.67827066804986e-12 -2.5198397473165094e-10 -1.0315342721078433e-10 1.4613397632429374e-08 1.9477818455516926e-09 3.50505306800204e-07
0.012 1.0002216104740336 1.0000000004803182 0.9947554876832823 2.305292304922994e-13 1.8300405301229782e-10 5.146273879623367e-10 2.583554290600011e-11 -2.0415877803520357e-10 -1.2900616684439801e-10 1.9585829828164517e-08 1.043160207410629e-08 5.080140208013589e-07 1.0002216104740291 1.0000000004803162 0.9947554876833878 2.304379422111473e-13 1.8210632630546332e-10 5.146273109112107e-10 2.5835495670794497e-11 -2.0382632028552347e-10 -1.2900558035907862e-10 1.9585829824995138e-08 1.04316020763463e-08 5.080140209285069e-07 1.0002216104739898 1.0000000004802991 0.9947554876843273 2.30235306488733e-13 1.7415987381833487e-10 5.146266213727626e-10 2.5834813222959958e-11 -2.008767528311964e-10 -1.2900255076985465e-10 1.958582980916383e-08 1.0431601831699544e-08 5.080140209901204e-07 1.0002216104736688 1.0000000004801584 0.9947554876920129 2.223738288767413e-13 1.1239766677119553e-10 5.146208465274502e-10 2.5830004438622742e-11 -1.7740220349501865e-10 -1.2896600394495766e-10 1.958582985791347e-08 1.0431600420797976e-08 5.080140278177762e-07 1.0002216104740336 1.0000000004803185 0.9947554876832811 2.3051585937548573e-13 1.8301310504615386e-10 5.146273317910735e-10 2.583552304713032e-11 -2.0416224324092083e-10 -1.290061843313028e-10 1.9585829814545302e-08 1.043160208429334e-08 5.080140208205307e-07 1.0002216104740334 1.000000000480318 0.994755487683292 2.306170492766458e-13 1.8292217072133298e-10 5.14627265835522e-10 2.5835487635290847e-11 -2.0412830183613336e-10 -1.2900580239444466e-10 1.9585829819133984e-08 1.0431602092174077e-08 5.080140210359638e-07
0.022 1.000221610471515 1.0000000017380706 0.9947555284261759 2.1962609475771713e-13 1.713788701614915e-10 7.011717226823296e-10 9.86297258141803e-11 -1.5522541794627645e-10 -1.3682202486150804e-10 1.8989001528609614e-08 1.3454669939750733e-08 5.467604178038492e-07 1.0002216104715 1.0000000017380626 0.9947555284265331 2.191105303917712e-13 1.6969173557761452e-10 7.011717132324142e-10 9.862946626424377e-11 -1.5449387365732017e-10 -1.368213339676021e-10 1.89890014939739e-08 1.3454669808667234e-08 5.467604172873424e-07 1.0002216104713693 1.0000000017379942 0.9947555284296588 2.1484914971251773e-13 1.55135418543936e-10 7.011702395789961e-10 9.862728686467353e-11 -1.4814576162105879e-10 -1.3681498457386025e-10 1.8989001048280103e-08 1.34546687879921e-08 5.467604141563273e-07 1.0002216104704365 1.0000000017374935 0.9947555284520128 1.8437771302969504e-13 6.541617309887208e-11 7.011626909445243e-10 9.861208779762676e-11 -1.06928720342342e-10 -1.3674480345244331e-10 1.8988998990794e-08 1.3454662945758641e-08 5.467604103559546e-07 1.000221610471515 1.0000000017380704 0.9947555284261724 2.196686664645747e-13 1.7139591416029365e-10 7.011715268489407e-10 9.862953427866924e-11 -1.5523270740317218e-10 -1.3682268491281066e-10 1.8989001553845204e-08 1.3454669945807252e-08 5.467604179737624e-07 1.0002216104715136 1.0000000017380697 0.9947555284262086 2.198787572732863e-13 1.7122466455762996e-10 7.011716111814398e-10 9.862957062338408e-11 -1.5515858556145325e-10 -1.3682157110821886e-10 1.8989001546626895e-08 1.3454669933990912e-08 5.467604182212375e-07
0.032 1.000221610464659 1.0000000037361507 0.9947555937781692 7.981187252290394e-14 1.5546537533425074e-10 1.4997105139932868e-09 1.9982970472889166e-10 -1.2952577998253608e-10 -1.3401040725893087e-10 1.8903530913660374e-08 1.554798067889229e-08 5.527576392785019e-07 1.000221610464627 1.0000000037361323 0.994755593778942 8.036613566305792e-14 1.5302230385215976e-10 1.4997107290656339e-09 1.998292558875239e-10 -1.2838908957118457e-10 -1.340097085239011e-10 1.8903530749879652e-08 1.5547980182767444e-08 5.527576370266058e-07 1.0002216104643489 1.0000000037359735 0.9947555937856055 8.795214575670207e-14 1.3247209587477344e-10 1.4997098041243175e-09 1.998249235259538e-10 -1.1875837238390587e-10 -1.3400023603286542e-10 1.8903529428333636e-08 1.5547976520637146e-08 5.527576207777904e-07 1.000221610462595 1.0000000037349395 0.9947555938276117 1.6161734653239794e-13 3.021413289260337e-11 1.499710734386629e-09 1.997975049056745e-10 -6.757979645151071e-11 -1.3389902240105768e-10 1.890352431765918e-08 1.554795723719671e-08 5.527575714368734e-07 1.0002216104646595 1.0000000037361505 0.9947555937781615 7.959339182895091e-14 1.554903348968884e-10 1.4997105968337865e-09 1.9982986687029596e-10 -1.2953758575707927e-10 -1.3401089834928247e-10 1.890353090761758e-08 1.5547980673849605e-08 5.527576399391468e-07 1.0002216104646564 1.0000000037361492 0.9947555937782397 8.00625086426391e-14 1.5524157768300505e-10 1.4997105620403448e-09 1.9982974720351317e-10 -1.2942198798920655e-10 -1.340100246991442e-10 1.8903530887795912e-08 1.5547980613598633e-08 5.527576390000148e-07
0.042 1.0002216104480313 1.0000000064127093 0.9947556818611919 -1.236041877437597e-12 1.481748196531343e-10 3.045209866923207e-09 3.18998118047923e-10 -1.1625670327229797e-10 -1.2804953353003919e-10 1.9334477831733004e-08 1.7936080696584217e-08 5.56445359166641e-07 1.000221610447975 1.0000000064126755 0.9947556818625437 -1.236135634757219e-12 1.4496024690522938e-10 3.045209977701e-09 3.189974021082936e-10 -1.1471339715860847e-10 -1.2804844504455483e-10 1.9334477502020304e-08 1.7936079638945614e-08 5.564453547179438e-07 1.0002216104474957 1.000000006412388 0.9947556818740227 -1.2338564501243652e-12 1.1856937933935102e-10 3.0452096598845585e-09 3.189900590312367e-10 -1.0194638830970056e-10 -1.2803644556892882e-10 1.933447505265422e-08 1.7936071320533697e-08 5.564453183106668e-07 1.0002216104448174 1.000000006410729 0.9947556819381494 -1.2365431785480492e-12 9.666357651730229e-12 3.0452157912040363e-09 3.1894921541376126e-10 -4.575924701494142e-11 -1.2790805927431827e-10 1.9334467094664402e-08 1.7936032173261224e-08 5.564452277369877e-07 1.000221610448032 1.0000000064127093 0.9947556818611785 -1.2363130175717288e-12 1.4820778927966114e-10 3.045209734118367e-09 3.189982991089615e-10 -1.1627254567852312e-10 -1.2804985448699826e-10 1.9334477845706996e-08 1.793608068588184e-08 5.564453594700276e-07 1.0002216104480262 1.0000000064127057 0.9947556818613159 -1.2362473434224508e-12 1.4787956218005577e-10 3.045209758937145e-09 3.189979991894624e-10 -1.1611533075164987e-10 -1.2804889213810276e-10 1.9334477810129945e-08 1.7936080599934737e-08 5.564453591167339e-07
0.052 1.0002216104094275 1.0000000096825588 0.994755790575489 -1.0498071055931926e-12 1.4826222751224236e-10 6.597348277351659e-09 4.610251222421303e-10 -1.0941483543491825e-10 -1.2185415667613133e-10 1.891537982902465e-08 1.9600139753865962e-08 5.617160171268249e-07 1.0002216104093402 1.0000000096825048 0.9947557905775788 -1.0507071789150822e-12 1.4426387255134807e-10 6.597348424847728e-09 4.610237533930912e-10 -1.0746459848913908e-10 -1.2185292217622123e-10 1.8915379273978457e-08 1.9600137887220625e-08 5.617160110193888e-07 1.0002216104086108 1.0000000096820543 0.9947557905950478 -1.0582410334201145e-12 1.1220954735289317e-10 6.5973489527402466e-09 4.610126733816866e-10 -9.171208777482581e-11 -1.2183843133109566e-10 1.8915375030139614e-08 1.96001229543162e-08 5.6171596210825e-07 1.00022161040498 1.0000000096797381 0.9947557906820219 -1.1324584840741434e-12 4.892125001629682e-13 6.597356551920219e-09 4.6095844190004013e-10 -3.356372455427221e-11 -1.2168649810373858e-10 1.891536229461287e-08 1.9600059843760454e-08 5.617159104929413e-07 1.0002216104094286 1.000000009682559 0.9947557905754679 -1.0498144844812578e-12 1.4830326245016676e-10 6.597348206395379e-09 4.610252498820023e-10 -1.0943473799632795e-10 -1.2185504298573454e-10 1.891537984894779e-08 1.9600139749051867e-08 5.617160175953935e-07 1.0002216104094197 1.0000000096825536 0.9947557905756808 -1.0500634914520029e-12 1.4789425065805005e-10 6.597348408236732e-09 4.610248574892487e-10 -1.0923526694617039e-10 -1.218535098429848e-10 1.891537979450715e-08 1.960013961951673e-08 5.617160176527735e-07
0.062 1.0002216103260688 1.0000000134381815 0.9947559175658577 3.0907511262768766e-12 1.5084022683663374e-10 1.3388987304440057e-08 6.413751522795014e-10 -1.0596302729154136e-10 -1.1629656141255844e-10 1.874866283624501e-08 2.0919651575034726e-08 5.765668071409084e-07 1.0002216103259443 1.000000013438103 0.9947559175688415 3.0902081979632545e-12 1.460600951556362e-10 1.3388987534805653e-08 6.413729071742224e-10 -1.0360637410342511e-10 -1.1629524423219151e-10 1.8748661972051175e-08 2.0919648516847962e-08 5.765668002915201e-07 1.0002216103249193 1.0000000134374571 0.9947559175933921 3.0881543363410885e-12 1.0863625978778852e-10 1.3388988074024345e-08 6.413571776071925e-10 -8.501882908476114e-11 -1.1627863553621772e-10 1.874865525120718e-08 2.0919624000224802e-08 5.765667592658841e-07 1.0002216103203427 1.0000000134344809 0.994755917703055 3.0885595455807844e-12 -2.6633467498041017e-12 1.3388990889031139e-08 6.41284656248747e-10 -2.675135442021693e-11 -1.1610575714528219e-10 1.874863671694232e-08 2.0919531726762068e-08 5.765668542273299e-07 1.0002216103260702 1.000000013438182 0.9947559175658277 3.0906207935746755e-12 1.5088927696675858e-10 1.3388987284239555e-08 6.41375386042139e-10 -1.0598730802477865e-10 -1.1629753397506769e-10 1.8748662816093636e-08 2.0919651591976533e-08 5.765668072442303e-07 1.0002216103260575 1.0000000134381741 0.9947559175661315 3.09050994679182e-12 1.503993655260064e-10 1.3388987474666389e-08 6.413749435803929e-10 -1.0574556935549932e-10 -1.1629607746703543e-10 1.874866274494794e-08 2.0919651275329465e-08 5.765668067296061e-07
0.072 1.0002216101612815 1.0000000175515695 0.9947560604150139 5.559031655056141e-12 1.5361933117006558e-10 2.567047362268766e-08 8.90160060288686e-10 -1.0433486939429609e-10 -1.1156039528756461e-10 1.9331940711832845e-08 2.240063325031275e-08 6.126259455165946e-07 1.0002216101611132 1.0000000175514623 0.9947560604190473 5.558626685013231e-12 1.480660760048546e-10 2.567047390056667e-08 8.901568840002594e-10 -1.0157262946793582e-10 -1.1155886935420697e-10 1.9331939470576365e-08 2.2400628557900958e-08 6.126259415486158e-07 1.0002216101597499 1.0000000175505894 0.9947560604517133 5.562786235667741e-12 1.0560967814043051e-10 2.5670473917518562e-08 8.901350310042055e-10 -8.029559096804665e-11 -1.1154053197162859e-10 1.933193020995585e-08 2.24005917947396e-08 6.126259345941644e-07 1.0002216101542478 1.000000017546963 0.9947560605835597 5.604833519628773e-12 -2.983579534241297e-12 2.5670472701959896e-08 8.900401057505576e-10 -2.2998250614501733e-11 -1.1134959376936891e-10 1.9331906775673264e-08 2.2400470197547376e-08 6.126262791627159e-07 1.0002216101612833 1.0000000175515702 0.9947560604149732 5.55880673160249e-12 1.5367650210728842e-10 2.5670473662467555e-08 8.9016036801217e-10 -1.0436323200157651e-10 -1.1156153680184456e-10 1.9331940668252358e-08 2.2400633297804875e-08 6.12625945612121e-07 1.0002216101612662 1.0000000175515595 0.9947560604153847 5.558906109844113e-12 1.531060932161672e-10 2.5670473746131355e-08 8.901597476129011e-10 -1.040793385315383e-10 -1.1155968931579972e-10 1.933194056763208e-08 2.240063281101997e-08 6.126259450090087e-07
0.082 1.000221609850253 1.0000000218685525 0.9947562171306455 -7.171263147026348e-12 1.556753856803074e-10 4.794642692572422e-08 1.219012663047271e-09 -1.0371069113555464e-10 -1.0763984069717097e-10 2.1080011796669574e-08 2.4217514113036235e-08 6.64478142203019e-07 1.0002216098500343 1.0000000218684117 0.9947562171358845 -7.171315195288466e-12 1.4935653099961746e-10 4.794642677709869e-08 1.2190082068566818e-09 -1.0054423890697707e-10 -1.0763832925538725e-10 2.1080010204459345e-08 2.4217507477028876e-08 6.644781451608548e-07 1.000221609848291 1.000000021867283 0.9947562171776522 -7.168196343245178e-12 1.0218016627352851e-10 4.794642675458293e-08 1.2189789144745222e-09 -7.671829246214218e-11 -1.0761864029544745e-10 2.1079998814642646e-08 2.4217456442185663e-08 6.644781984821292e-07 1.0002216098418906 1.0000000218630223 0.9947562173310402 -7.149664653326231e-12 -2.509992357267197e-12 4.794642278877223e-08 1.2188585653783021e-09 -2.1014061537489695e-11 -1.0741245105423774e-10 2.1079971784134843e-08 2.4217308203322933e-08 6.644788906240298e-07 1.000221609850255 1.000000021868554 0.9947562171305923 -7.171297216267453e-12 1.5574064295228635e-10 4.7946427193504106e-08 1.219012949114664e-09 -1.0374339025355242e-10 -1.0764100633954994e-10 2.1080011811756355e-08 2.4217514243631242e-08 6.644781418838866e-07 1.0002216098502328 1.0000000218685396 0.994756217131128 -7.1712444972358256e-12 1.5508995969366116e-10 4.794642700696101e-08 1.2190120692765487e-09 -1.034171856734359e-10 -1.0763976887159239e-10 2.1080011648253976e-08 2.4217513485580843e-08 6.64478142138207e-07
0.092 1.0002216092766656 1.0000000261966375 0.9947563868655956 -1.0092652137669833e-11 1.5652126169563417e-10 8.811959101868888e-08 1.5927564316008085e-09 -1.0365638032273006e-10 -1.0449116832635901e-10 2.3562187748876314e-08 2.587653292576568e-08 7.265666390931834e-07 1.00022160927639 1.0000000261964583 0.9947563868721957 -1.0092651655363266e-11 1.4944161997627373e-10 8.81195914068427e-08 1.592751150433841e-09 -1.0008704501612553e-10 -1.0448943183546831e-10 2.356218586929843e-08 2.5876524109221267e-08 7.265666523438208e-07 1.000221609274228 1.0000000261950464 0.9947563869240016 -1.009211737296908e-11 9.781894436885152e-11 8.811959058637004e-08 1.5927122622185763e-09 -7.384650536362064e-11 -1.0446809625556008e-10 2.3562172600199607e-08 2.5876457454488044e-08 7.26566801191859e-07 1.0002216092669611 1.0000000261901716 0.9947563870981916 -1.0098393242813779e-11 -2.5401813962626213e-12 8.811958542459104e-08 1.5925627744621916e-09 -2.0072331045008535e-11 -1.0424865617245775e-10 2.3562142529920523e-08 2.5876285629938444e-08 7.26567954198313e-07 1.0002216092766683 1.000000026196639 0.9947563868655285 -1.0093011705793884e-11 1.5659437705484087e-10 8.811959125158494e-08 1.5927567428971064e-09 -1.0369306056991877e-10 -1.044922917491534e-10 2.356218776512079e-08 2.587653304040117e-08 7.265666385170652e-07 1.0002216092766403 1.000000026196621 0.9947563868662042 -1.009290797413276e-11 1.5586389258744844e-10 8.811959121204727e-08 1.5927560396124307e-09 -1.0332470721128755e-10 -1.0449099637008961e-10 2.3562187584338473e-08 2.5876532140798803e-08 7.265666399244634e-07
0.102 1.0002216082354554 1.0000000302826946 0.9947565709614788 4.443866780880201e-12 1.568902103796935e-10 1.5960756784998414e-07 1.992332284135078e-09 -1.0394037325213611e-10 -1.0206678600890359e-10 2.5401482155618824e-08 2.663536337407208e-08 7.804574551234767e-07 1.0002216082351165 1.0000000302824728 0.9947565709695944 4.443971114977737e-12 1.4905329510570666e-10 1.5960756795893876e-07 1.9923254591698435e-09 -9.996905995814003e-11 -1.0206500667555319e-10 2.5401479992553503e-08 2.663535235050375e-08 7.804574837773987e-07 1.000221608232499 1.0000000302807508 0.9947565710323251 4.442588158564376e-12 9.323103162328259e-11 1.596075678398716e-07 1.9922751320875823e-09 -7.144229336090875e-11 -1.0204249811601629e-10 2.5401464774450475e-08 2.663527096244346e-08 7.804577643706552e-07 1.0002216082244009 1.0000000302752865 0.9947565712264976 4.4241058760962206e-12 -2.7314481082679765e-12 1.5960756726698923e-07 1.992093021418837e-09 -1.9760167411861076e-11 -1.0181108155709605e-10 2.5401431467399062e-08 2.663508370680506e-08 7.804595023870894e-07 1.0002216082354585 1.0000000302826966 0.9947565709613959 4.443663482128755e-12 1.5697127167928986e-10 1.5960756828005872e-07 1.992332699918344e-09 -1.0398164040487048e-10 -1.0206801921730312e-10 2.540148215857481e-08 2.663536350095713e-08 7.804574541593425e-07 1.0002216082354236 1.0000000302826741 0.9947565709622284 4.443691545252915e-12 1.561610668280568e-10 1.5960756819477452e-07 1.992331787908631e-09 -1.0357061876712995e-10 -1.0206650967153155e-10 2.5401481937851586e-08 2.663536234849272e-08 7.80457457365854e-07
0.112 1.0002216063736642 1.0000000337745316 0.994756774505502 1.4398368007358167e-11 1.5720696230152422e-10 2.8440282217505174e-07 2.4136645996465643e-09 -1.0443942037435998e-10 -1.0032302893005382e-10 2.6062706589267582e-08 2.6426680317211195e-08 8.09801492399271e-07 1.0002216063732559 1.0000000337742627 0.9947567745152879 1.4398484066669514e-11 1.4861623008828998e-10 2.8440282238003155e-07 2.4136556965086485e-09 -1.0006773053195447e-10 -1.0032173171021839e-10 2.606270411768915e-08 2.64266679316708e-08 8.098015375828565e-07 1.0002216063701483 1.0000000337722064 0.9947567745897778 1.4396754966341119e-11 8.882798903719826e-11 2.8440282339025095e-07 2.4135926875451984e-09 -6.937682476241894e-11 -1.002978275310067e-10 2.6062687442207635e-08 2.6426579042584923e-08 8.098019515856447e-07 1.000221606361255 1.000000033766177 0.9947567748030728 1.4381262698534612e-11 -2.7921945687146086e-12 2.844028314073923e-07 2.4133767713767082e-09 -1.9842721503120762e-11 -1.0005634962173446e-10 2.6062655514846143e-08 2.642639897923385e-08 8.098042007280413e-07 1.000221606373668 1.000000033774534 0.9947567745054022 1.439859187401375e-11 1.5729604984976456e-10 2.844028224767893e-07 2.4136648782843616e-09 -1.0448480503274807e-10 -1.003244992700042e-10 2.6062706590002347e-08 2.6426680483701886e-08 8.098014901869485e-07 1.0002216063736264 1.0000000337745067 0.994756774506407 1.4398412862684705e-11 1.5640613048839955e-10 2.84402822972843e-07 2.413663870229063e-09 -1.0403172872486234e-10 -1.0032347905593002e-10 2.6062706366622183e-08 2.642667916115133e-08 8.09801495599707e-07
0.122 1.000221603100542 1.0000000361598531 0.9947570086118566 2.996391284487236e-14 1.5787119557533712e-10 4.973848826933737e-07 2.804317064539902e-09 -1.0508956131453647e-10 -9.922101893939816e-11 2.6061045055689794e-08 2.572264505352335e-08 8.175045654196963e-07 1.000221603100058 1.0000000361595325 0.994757008623466 2.9922220033778763e-14 1.485302177627635e-10 4.973848830776098e-07 2.804306261798046e-09 -1.0031870361332991e-10 -9.921923057415152e-11 2.6061042333333608e-08 2.5722633467014514e-08 8.175046206245959e-07 1.0002216030964275 1.0000000361571182 0.994757008710502 2.96216918971751e-14 8.50005023157866e-11 4.973848853666652e-07 2.8042289131840687e-09 -6.758093734923504e-11 -9.919428857455228e-11 2.6061024418987625e-08 2.5722552692490583e-08 8.1750511969683e-07 1.0002216030867759 1.0000000361505506 0.9947570089420513 3.279926724229067e-14 -2.3738530829187407e-12 4.973849003029617e-07 2.80398179282757e-09 -2.0187839952479318e-11 -9.894450693857776e-11 2.606099213248505e-08 2.572240959632985e-08 8.175076846560428e-07 1.0002216031005469 1.0000000361598564 0.994757008611738 3.013857094003246e-14 1.5796836457591957e-10 4.973848829562709e-07 2.804317197347075e-09 -1.0513913887499027e-10 -9.922197341041974e-11 2.606104512682772e-08 2.5722645229104476e-08 8.175045635376248e-07 1.0002216031004971 1.0000000361598234 0.9947570086129324 2.979188020310266e-14 1.5699868645438376e-10 4.973848834799723e-07 2.804315784132186e-09 -1.0464329897396507e-10 -9.922085421973626e-11 2.606104480390738e-08 2.5722643896930586e-08 8.175045699648555e-07
0.132 1.0002215974534578 1.0000000366728812 0.9947572937309662 -1.6725370636033144e-11 1.5859432252325622e-10 8.525514606879674e-07 3.0801424610932423e-09 -1.0585195943781577e-10 -9.872126967017816e-11 2.602516320169428e-08 2.4842217025836045e-08 8.173901804399637e-07 1.0002215974528912 1.0000000366725046 0.9947572937445515 -1.6725657864868096e-11 1.4850671185334786e-10 8.525514608636083e-07 3.0801295815023742e-09 -1.0068331583987184e-10 -9.871921882695257e-11 2.60251603729022e-08 2.4842209754794178e-08 8.173902285984249e-07 1.0002215974487074 1.0000000366697106 0.9947572938448743 -1.6723620714148095e-11 8.144985990283065e-11 8.525514649202576e-07 3.0800373151599546e-09 -6.601063703604668e-11 -9.869385204789081e-11 2.602514213026306e-08 2.4842161113122587e-08 8.173906801047527e-07 1.0002215974383337 1.0000000366626292 0.9947572940938232 -1.6705136254066925e-11 -1.807223538642862e-12 8.52551484014063e-07 3.079763508967958e-09 -2.0719719411097287e-11 -9.8436891408978e-11 2.6025115021449816e-08 2.4842094103420157e-08 8.173929506149568e-07 1.0002215974534636 1.0000000366728847 0.9947572937308269 -1.6725655349910517e-11 1.5869935439790668e-10 8.525514608451163e-07 3.0801429361481706e-09 -1.0590589220786481e-10 -9.872202867054944e-11 2.602516332722192e-08 2.4842217196223035e-08 8.173901806239571e-07 1.0002215974534052 1.0000000366728463 0.9947572937322267 -1.672566593223098e-11 1.5764979389739873e-10 8.52551461080254e-07 3.0801412613322926e-09 -1.0536745344390145e-10 -9.872093782166368e-11 2.6025162987987794e-08 2.4842216263863298e-08 8.173901860355595e-07
0.142 1.000221587897779 1.0000000341529731 0.9947576644850846 1.1697178319275089e-11 1.584488980777623e-10 1.4324185121477893e-06 3.1438273243312297e-09 -1.0668158769716708e-10 -9.878801521058864e-11 2.631461840467858e-08 2.3905638538111094e-08 8.221910285632274e-07 1.0002215878971235 1.0000000341525361 0.9947576645007976 1.169686097839792e-11 1.476182090298276e-10 1.4324185123521314e-06 3.1438119271442886e-09 -1.011163171371251e-10 -9.8785017673357e-11 2.631461599342442e-08 2.39056413980541e-08 8.221910303775078e-07 1.000221587892357 1.0000000341493416 0.9947576646151057 1.1698345461770918e-11 7.723869257794486e-11 1.4324185173718407e-06 3.1437035735942112e-09 -6.461646380933738e-11 -9.875925508935303e-11 2.6314601462146807e-08 2.390566505773999e-08 8.221911280754594e-07 1.000221587881296 1.0000000341417716 0.9947576648806256 1.1705054451685077e-11 -2.051628026350453e-12 1.4324185402954768e-06 3.1434053709091057e-09 -2.1378999943785134e-11 -9.849534292490729e-11 2.6314590376362996e-08 2.3905730574835683e-08 8.221920574925339e-07 1.0002215878977854 1.0000000341529773 0.9947576644849234 1.169702029107471e-11 1.5856196214173218e-10 1.4324185120783737e-06 3.1438276639195054e-09 -1.0673961139853575e-10 -9.878817082488913e-11 2.6314618497155955e-08 2.3905638519178134e-08 8.221910304943711e-07 1.0002215878977176 1.0000000341529325 0.9947576644865448 1.1697239902604062e-11 1.5743231627472797e-10 1.4324185121777828e-06 3.1438259571624935e-09 -1.061591500554759e-10 -9.878726822842928e-11 2.6314618249880022e-08 2.39056386712934e-08 8.221910305105393e-07
0.152 1.000221572032167 1.0000000268348441 0.9947581767843499 1.4239593513353222e-11 1.5839238859967592e-10 2.361043131322527e-06 2.8573424604099745e-09 -1.0747495153098121e-10 -9.938472275032413e-11 2.781882222422124e-08 2.3580386585793793e-08 8.497762881866249e-07 1.000221572031417 1.000000026834342 0.9947581768023412 1.4239307126443091e-11 1.4682226125417401e-10 2.3610431322819016e-06 2.8573245215547282e-09 -1.0151588399363663e-10 -9.93815218737845e-11 2.781882036805865e-08 2.35804083504098e-08 8.497761851198707e-07 1.0002215720260408 1.0000000268307279 0.9947581769312921 1.4237674779881595e-11 7.331477341291818e-11 2.3610431381093853e-06 2.857198174451835e-09 -6.329622359459697e-11 -9.935507865542719e-11 2.7818810972238993e-08 2.3580560516505984e-08 8.497755035659704e-07 1.0002215720143246 1.000000026822692 0.9947581772125844 1.4218381153453794e-11 -2.166305467987746e-12 2.3610431642505856e-06 2.8568654854455848e-09 -2.2084312035516186e-11 -9.908494263743695e-11 2.7818795566218308e-08 2.358080553068441e-08 8.497742643929002e-07 1.0002215720321748 1.000000026834849 0.994758176784165 1.4239269750085533e-11 1.5851340203311446e-10 2.361043131282986e-06 2.857343133382839e-09 -1.0753777755034437e-10 -9.938462074162874e-11 2.781882221421972e-08 2.358038631623712e-08 8.497762906049461e-07 1.0002215720320973 1.0000000268347973 0.9947581767860239 1.4239809557524695e-11 1.573040646788512e-10 2.3610431310653497e-06 2.8573410292083966e-09 -1.0691479590422298e-10 -9.938404215257079e-11 2.7818821989489852e-08 2.358038842101227e-08 8.497762792791436e-07
0.162 1.000221546172686 1.0000000120514316 0.9947589178276462 -5.148558626727496e-11 1.5946126216087097e-10 3.819428727756979e-06 2.0698468340932396e-09 -1.0799118096062638e-10 -1.0047690367967249e-10 3.16431629464868e-08 2.4974350398725184e-08 9.280765420486964e-07 1.0002215461718345 1.0000000120508608 0.9947589178480658 -5.14856364030648e-11 1.471555568537934e-10 3.8194287289614445e-06 2.069825336235737e-09 -1.0164148176118797e-10 -1.0047332689359247e-10 3.1643161759607443e-08 2.4974397696659142e-08 9.28076274821884e-07 1.0002215461658233 1.0000000120468082 0.9947589179922743 -5.14876554408133e-11 7.070565638096544e-11 3.819428735668313e-06 2.0696732864250316e-09 -6.181679623271572e-11 -1.0044612161439905e-10 3.164315640149572e-08 2.497471460716973e-08 9.280743949894693e-07 1.0002215461534831 1.0000000120383283 0.9947589182885564 -5.150152753319337e-11 -1.1242306286085935e-12 3.819428764081725e-06 2.069258822895495e-09 -2.267802149106729e-11 -1.0017058415885822e-10 3.1643124303080876e-08 2.497514229045744e-08 9.280704173829709e-07 1.0002215461726947 1.0000000120514376 0.9947589178274358 -5.1485773022553924e-11 1.5959027824328734e-10 3.819428727479377e-06 2.0698473710770614e-09 -1.080585576800483e-10 -1.0047696398155557e-10 3.1643162947186566e-08 2.4974349952246802e-08 9.2807654495676e-07 1.0002215461726067 1.0000000120513788 0.9947589178295485 -5.1484917370643e-11 1.583010968563022e-10 3.819428727254546e-06 2.0698450650778068e-09 -1.0739274150872422e-10 -1.004759020882305e-10 3.164316273745313e-08 2.4974354692937973e-08 9.280765166891251e-07
0.172 1.0002215047954448 0.9999999858350311 0.9947600193463978 -2.7803347752406865e-11 1.598564359780279e-10 6.063045025681178e-06 6.747268323721999e-10 -1.0769884352355938e-10 -1.0203062454383682e-10 3.7576696899196686e-08 2.8300811177761242e-08 1.0701848818812552e-06 1.000221504794486 0.9999999858343859 0.9947600193693946 -2.7802736401756282e-11 1.4681886664558032e-10 6.063045026978376e-06 6.746991543969524e-10 -1.0096561514465007e-10 -1.0202698681467488e-10 3.7576695706363206e-08 2.8300882375246973e-08 1.0701844416196166e-06 1.0002215047878147 0.9999999858298777 0.9947600195294332 -2.780142211663122e-11 6.760375270458345e-11 6.063045034151119e-06 6.744983778001616e-10 -5.967566767390736e-11 -1.0199907074590332e-10 3.757668730212909e-08 2.830134480369163e-08 1.070181366508612e-06 1.000221504774878 0.9999999858209724 0.9947600198399107 -2.7781229309687327e-11 -7.353854316280916e-13 6.063045060343016e-06 6.738452531769838e-10 -2.2850400577927806e-11 -1.0171824228104704e-10 3.7576601041255343e-08 2.8301874516831635e-08 1.0701761755051785e-06 1.0002215047954546 0.9999999858350374 0.9947600193461603 -2.780341806166753e-11 1.5999332680188574e-10 6.063045025168508e-06 6.74727370324859e-10 -1.0776995755428414e-10 -1.0203089119879778e-10 3.757669695994063e-08 2.8300810505416406e-08 1.0701848862206552e-06 1.000221504795355 0.999999985834971 0.9947600193485433 -2.7803051349563606e-11 1.58624561937374e-10 6.0630450249849825e-06 6.747242634508793e-10 -1.0706260310185468e-10 -1.0202958432357985e-10 3.757669673169488e-08 2.8300817814548543e-08 1.0701848397691499e-06
0.182 1.0002214398163918 0.9999999424015326 0.9947616747564288 7.612515707270189e-11 1.5864379632216555e-10 9.443073288882378e-06 -1.40136227725279e-09 -1.0549808209587076e-10 -1.040133317791264e-10 4.409237433165405e-08 3.24931825679998e-08 1.252801543489069e-06 1.000221439815319 0.9999999424008096 0.9947616747821482 7.612582471345764e-11 1.4487836280501964e-10 9.44307329054068e-06 -1.4014033170448708e-09 -9.839665091070443e-11 -1.0400987202486221e-10 4.409237218824983e-08 3.24932731695481e-08 1.2528009712328444e-06 1.0002214398079643 0.9999999423958281 0.9947616749585418 7.612916187687046e-11 6.306536278390836e-11 9.443073297711255e-06 -1.4017161793267123e-09 -5.5848560953927025e-11 -1.0398085421736329e-10 4.40923532665884e-08 3.249384534734471e-08 1.252797105317789e-06 1.0002214397944533 0.9999999423865104 0.9947616752823738 7.615329682795414e-11 -1.9448779375578103e-12 9.44307331191567e-06 -1.4030360920941333e-09 -2.2033707669290256e-11 -1.0369576890956588e-10 4.4092184576493914e-08 3.2494397839272415e-08 1.2527936344804783e-06 1.0002214398164027 0.99999994240154 0.9947616747561625 7.612518470687685e-11 1.5878875778757146e-10 9.443073288802992e-06 -1.4013612348305126e-09 -1.0557445571290388e-10 -1.0401371066554506e-10 4.4092374397938714e-08 3.249318170581537e-08 1.2528015496819662e-06 1.0002214398162914 0.9999999424014652 0.9947616747588318 7.612532825112066e-11 1.573402643508002e-10 9.443073288666688e-06 -1.4013660153325713e-09 -1.0482562243825769e-10 -1.0401250153945659e-10 4.409237416320179e-08 3.24931911577051e-08 1.2528014893215063e-06
0.192 1.0002213396775501 0.9999998734959921 0.9947641610630935 -1.3378509672747733e-11 1.5859793382512304e-10 1.4431128295212397e-05 -4.2182434524680604e-09 -9.92265516352374e-11 -1.0639414018978561e-10 4.9471646778081925e-08 3.6184775938500026e-08 1.4304141360901897e-06 1.0002213396763575 0.9999998734951864 0.9947641610916782 -1.337850804237291e-11 1.4410812311725623e-10 1.443112829626416e-05 -4.218316466394225e-09 -9.17907232457553e-11 -1.0639047289144776e-10 4.947164233628043e-08 3.61848836111866e-08 1.4304135084550631e-06 1.0002213396682955 0.9999998734897135 0.9947641612848894 -1.3378728043597103e-11 5.985623419861185e-11 1.4431128302003503e-05 -4.218900295981193e-09 -4.8347723216181666e-11 -1.0636084384620897e-10 4.947160203073899e-08 3.618554375841965e-08 1.4304095683444443e-06 1.0002213396542254 0.9999998734799872 0.9947641616211008 -1.3391944398442315e-11 -1.9864362333865993e-12 1.4431128291118117e-05 -4.221923264741941e-09 -1.9248050829956618e-11 -1.0607119219546053e-10 4.947130912739393e-08 3.618604907282688e-08 1.4304119410887806e-06 1.0002213396775623 0.9999998734960004 0.9947641610627972 -1.3378630086577024e-11 1.5875101646204604e-10 1.4431128295053734e-05 -4.218242102569062e-09 -9.93063251878543e-11 -1.063942264794e-10 4.947164683540406e-08 3.618477481892053e-08 1.430414143249193e-06 1.0002213396774384 0.9999998734959165 0.9947641610657683 -1.3378866658362415e-11 1.5722273415649724e-10 1.4431128295216728e-05 -4.218249951935389e-09 -9.852078689552331e-11 -1.0639256661370843e-10 4.947164642256641e-08 3.618478618544119e-08 1.4304140776132813e-06
0.202 1.0002211882209038 0.9999997675862485 0.9947678656792401 -2.5337213605764184e-10 1.6072405446064098e-10 2.164309036892013e-05 -7.756299211524296e-09 -8.479356361245641e-11 -1.0914221473162062e-10 5.228782596315618e-08 3.827844431352093e-08 1.558424210371319e-06 1.0002211882195844 0.9999997675853551 0.9947678657108239 -2.5337213096273256e-10 1.4551368738951797e-10 2.164309036957394e-05 -7.756447159464746e-09 -7.709873560596654e-11 -1.0913847197033933e-10 5.2287817059539146e-08 3.8278567759146515e-08 1.5584236446486428e-06 1.000221188210791 0.9999997675793717 0.9947678659212243 -2.5337608177983343e-10 5.897365720393633e-11 2.164309037101197e-05 -7.75766740191229e-09 -3.3469451209891815e-11 -1.0910808328862092e-10 5.2287739312353674e-08 3.827929863639874e-08 1.5584206682871029e-06 1.00022118819616 0.9999997675692195 0.9947678662685023 -2.534075226695702e-10 1.422208856163403e-13 2.1643090325886283e-05 -7.764707063868031e-09 -1.2935750328117369e-11 -1.0881401851679594e-10 5.2287273130555386e-08 3.827967010949297e-08 1.5584339232878151e-06 1.0002211882209173 0.9999997675862576 0.9947678656789123 -2.5337193646568496e-10 1.608853380351331e-10 2.1643090368612495e-05 -7.756297086163294e-09 -8.487706165735814e-11 -1.0914244883109371e-10 5.228782605514697e-08 3.827844299821805e-08 1.5584242169144955e-06 1.00022118822078 0.9999997675861647 0.9947678656821998 -2.5337222460999717e-10 1.5927746448244087e-10 2.1643090369119546e-05 -7.756312637727576e-09 -8.406111824408127e-11 -1.091405500108623e-10 5.228782518737301e-08 3.8278456028176836e-08 1.5584241579990013e-06
0.212 1.000220963379522 0.9999996089258985 0.9947733173545258 -2.598878434683371e-10 1.6121927728518885e-10 3.185668398150796e-05 -1.1823660765293076e-08 -5.471362505686284e-11 -1.1222872949302595e-10 5.1429759679078805e-08 3.796954644212208e-08 1.6013201944716292e-06 1.0002209633780688 0.9999996089249119 0.9947733173892274 -2.5988772838082527e-10 1.452919303869044e-10 3.185668398157949e-05 -1.1823976301773797e-08 -4.691874890112262e-11 -1.1222523834566618e-10 5.142974374618596e-08 3.7969682075221945e-08 1.6013198515762807e-06 1.0002209633685153 0.9999996089183918 0.994773317617029 -2.598901664803562e-10 5.660693532782595e-11 3.1856683976505684e-05 -1.1826627687281274e-08 -4.53427703298107e-12 -1.1219408575344488e-10 5.142960928108117e-08 3.7970449431657105e-08 1.6013192306133934e-06 1.0002209633532866 0.9999996089077549 0.9947733179733078 -2.598945762770414e-10 6.39779529080753e-13 3.185668389069913e-05 -1.1842574078871237e-08 -7.851554827374205e-13 -1.1189543050264535e-10 5.1428912427873606e-08 3.7970540233578476e-08 1.6013493433264588e-06 1.0002209633795371 0.9999996089259087 0.9947733173541649 -2.598873636570618e-10 1.613887171078324e-10 3.185668398118372e-05 -1.1823656855227892e-08 -5.479892998321283e-11 -1.1222920373776814e-10 5.142975987546358e-08 3.796954497963742e-08 1.6013201988231407e-06 1.0002209633793855 0.999999608925806 0.9947733173577827 -2.598878938158695e-10 1.5970099746995548e-10 3.185668398186488e-05 -1.1823689337691999e-08 -5.396943582564949e-11 -1.1222707440882098e-10 5.142975825546343e-08 3.796955936905222e-08 1.6013201622912371e-06
0.222 1.0002206357616013 0.9999993765408373 0.9947812197587526 -1.1416202068331288e-10 1.587564849667196e-10 4.601962755582785e-05 -1.6052058665654916e-08 4.379713805241463e-12 -1.1562586330577649e-10 4.6357797226317974e-08 3.490391595989977e-08 1.5363936556527062e-06 1.0002206357600052 0.9999993765397496 0.9947812197966581 -1.141616386867701e-10 1.4211577011076972e-10 4.601962755468638e-05 -1.605273472763062e-08 1.1943958591303773e-11 -1.1562252720536776e-10 4.635777139017865e-08 3.4904054045602464e-08 1.5363937412694317e-06 1.000220635749653 0.999999376532654 0.9947812200417802 -1.1416094154347005e-10 5.142206427214858e-11 4.601962753975488e-05 -1.605846134784575e-08 5.0210131202194806e-11 -1.1559063546560347e-10 4.6357557880333933e-08 3.4904781746124205e-08 1.536397241203041e-06 1.0002206357337253 0.9999993765213915 0.9947812204034522 -1.1413982606333109e-10 -1.8183107712320873e-12 4.601962740913742e-05 -1.609318169453093e-08 2.0453254928931737e-11 -1.1528751644210633e-10 4.635655239662896e-08 3.490431839490286e-08 1.5364507493142077e-06 1.0002206357616177 0.9999993765408481 0.994781219758357 -1.1416138596780562e-10 1.5893387572236978e-10 4.601962755534483e-05 -1.6052051054713475e-08 4.296247688961513e-12 -1.1562623376480465e-10 4.63577975155177e-08 3.490391447685988e-08 1.5363936564951398e-06 1.0002206357614511 0.999999376540735 0.9947812197623157 -1.1416150038526028e-10 1.571667443474615e-10 4.6019627556351036e-05 -1.605212033056594e-08 5.105641288824882e-12 -1.1562463419180727e-10 4.6357794887654217e-08 3.490392918748043e-08 1.5363936614279818e-06
0.232 1.000220167220888 0.999999043206275 0.9947924855208858 -4.740994792712913e-10 1.5824209087149401e-10 6.524523791904941e-05 -1.998568426187131e-08 1.1572742410795936e-10 -1.1930792914183724e-10 3.8243204080517753e-08 2.9986012928909956e-08 1.3712201414292805e-06 1.0002201672191386 0.9999990432050766 0.9947924855620197 -4.740987914726703e-10 1.4089095833960377e-10 6.524523791603007e-05 -1.9987103640727937e-08 1.224051064580707e-10 -1.1930424247723363e-10 3.824316579878344e-08 2.998612963442745e-08 1.3712208802078276e-06 1.0002201672079287 0.9999990431973412 0.9947924858238327 -4.740975573428595e-10 4.831864916557286e-11 6.524523788871813e-05 -1.9999158592247796e-08 1.5092128014151646e-10 -1.1927209489413222e-10 3.824285484322801e-08 2.9986656711673316e-08 1.3712303146050788e-06 1.00022016719107 0.9999990431851545 0.9947924861842758 -4.740830905679668e-10 -2.3253223194416413e-12 6.524523771096268e-05 -2.0071693981946864e-08 5.5115163380785337e-11 -1.189639394574902e-10 3.824147924657296e-08 2.998518630394473e-08 1.3713110958633373e-06 1.0002201672209061 0.9999990432062874 0.994792485520456 -4.740992504584556e-10 1.584272307024835e-10 6.524523791861351e-05 -1.9985669214624723e-08 1.1565283706940832e-10 -1.1930803714124778e-10 3.824320447145902e-08 2.9986011615955075e-08 1.3712201363732528e-06 1.0002201672207234 0.9999990432061624 0.9947924855247586 -4.740989068375616e-10 1.5658039915756113e-10 6.524523791929763e-05 -1.9985813907377554e-08 1.1637552656745822e-10 -1.1930624870194925e-10 3.8243200586050567e-08 2.9986024182350645e-08 1.371220206418864e-06
0.242 1.000219509536561 0.9999985745022905 0.994808267266903 -1.5958130722079609e-09 1.617802741777941e-10 9.078880815840734e-05 -2.3170600430628067e-08 3.1837574238777723e-10 -1.2324989752091647e-10 3.274019055400068e-08 2.6984032196147564e-08 1.1848184370779316e-06 1.0002195095346418 0.9999985745009643 0.994808267311171 -1.5958128025122505e-09 1.4372310917425736e-10 9.078880815348829e-05 -2.3173491328117038e-08 3.229133693020809e-10 -1.2324572392053441e-10 3.274014506317e-08 2.6984078670874212e-08 1.1848198647961046e-06 1.0002195095224742 0.9999985744924741 0.9948082675880233 -1.5958123722278436e-09 4.9394831596902836e-11 9.078880811237301e-05 -2.3198041423275586e-08 3.310075704106684e-10 -1.23213315652053e-10 3.2739784895581764e-08 2.698412995029042e-08 1.184835059990052e-06 1.0002195095042126 0.9999985744787785 0.9948082679349471 -1.595813052148467e-09 1.2218920264913635e-12 9.078880789817384e-05 -2.3343546817364316e-08 1.085100061061025e-10 -1.2290008882141564e-10 3.273823356780685e-08 2.6981386237774122e-08 1.1849316752431881e-06 1.000219509536581 0.999998574502304 0.9948082672664397 -1.5958136644514916e-09 1.6197343341414583e-10 9.078880815801817e-05 -2.317057031153984e-08 3.183231365691043e-10 -1.2324967909465634e-10 3.274019102126888e-08 2.6984031629716297e-08 1.184818424436256e-06 1.0002195095363802 0.9999985745021658 0.9948082672710786 -1.5958123243893736e-09 1.6004691837112924e-10 9.078880815840482e-05 -2.3170864435977333e-08 3.188322425907683e-10 -1.232477971287083e-10 3.274018631971707e-08 2.698403683273467e-08 1.1848185655620756e-06
0.252 1.0002186033994227 0.9999979280886435 0.9948299807221522 -2.9821729905584095e-09 1.6372123016887696e-10 0.00012399622593614642 -2.5190499543378415e-08 6.751676022365813e-10 -1.2742780389984866e-10 3.9011825761434014e-08 3.132309880034309e-08 1.1618073642124946e-06 1.000218603397309 0.9999979280871626 0.9948299807692426 -2.9821727341637044e-09 1.4496117813207384e-10 0.0001239962259297479 -2.5196191290966753e-08 6.752607218862556e-10 -1.2742343718670343e-10 3.9011798408327393e-08 3.1323055282600224e-08 1.1618085804353163e-06 1.0002186033840084 0.9999979280777124 0.9948299810576271 -2.982172740957323e-09 4.899444073011259e-11 0.00012399622587628173 -2.524444137453421e-08 6.434486072757278e-10 -1.2739106148348792e-10 3.9011594009361403e-08 3.132264091609984e-08 1.161820843748149e-06 1.0002186033634402 0.9999979280614161 0.9948299813685437 -2.982175560428852e-09 3.1715746367596518e-12 0.00012399622564828245 -2.5525030405438023e-08 1.86049205196129e-10 -1.270721779444946e-10 3.901065780731552e-08 3.132004509936075e-08 1.1618785124102492e-06 1.000218603399445 0.9999979280886588 0.9948299807216582 -2.9821735127128087e-09 1.6392200880134307e-10 0.00012399622593618767 -2.519044105997649e-08 6.751599142124984e-10 -1.2742789741699236e-10 3.9011826049412755e-08 3.132309920351825e-08 1.1618073524500062e-06 1.0002186033992235 0.999997928088504 0.9948299807266031 -2.9821723419963854e-09 1.619164704009953e-10 0.00012399622593596872 -2.5191019991131942e-08 6.752220789577331e-10 -1.2742598044912182e-10 3.90118232300891e-08 3.132309488687178e-08 1.1618074747089984e-06
0.262 1.0002173779741375 0.999997053391638 0.9948593138595033 -4.4546640413867805e-09 1.6091323763464744e-10 0.00016622008565973507 -2.5713194216540236e-08 1.2823365380204977e-09 -1.3182032125138175e-10 5.567902289619153e-08 4.2460060901672664e-08 1.4383518460348678e-06 1.0002173779717887 0.9999970533899564 0.9948593139087181 -4.454663751259761e-09 1.4145406732750532e-10 0.00016622008565155642 -2.5724015348179677e-08 1.273917244791393e-09 -1.3181608182302392e-10 5.5679027615405876e-08 4.245999762277057e-08 1.4383511963280885e-06 1.0002173779570425 0.9999970533791828 0.9948593142018709 -4.454663855871723e-09 4.3959305780213364e-11 0.0001662200855881433 -2.5815493960575247e-08 1.1679960654385148e-09 -1.3178324634631031e-10 5.567908116543508e-08 4.24596842401249e-08 1.4383462367881486e-06 1.0002173779325214 0.9999970533583415 0.9948593144367504 -4.454665369207517e-09 3.722077895644821e-13 0.0001662200853682792 -2.633616001095394e-08 2.9088943180792034e-10 -1.3145896132241788e-10 5.5679131784043836e-08 4.245987178017229e-08 1.4383038276300026e-06 1.0002173779741623 0.9999970533916553 0.9948593138589858 -4.454664361959451e-09 1.611219422324053e-10 0.0001662200856596832 -2.5713083692335283e-08 1.2824155505547998e-09 -1.3182025426257217e-10 5.567902282964634e-08 4.246006154815802e-08 1.438351852257701e-06 1.000217377973916 0.9999970533914799 0.9948593138641675 -4.454663880341391e-09 1.5903707598752197e-10 0.00016622008565898706 -2.571418412692802e-08 1.2816157111418427e-09 -1.3181860579947115e-10 5.567902327913443e-08 4.2460054799617845e-08 1.4383517868057578e-06
0.272 1.0002157513175125 0.9999958919030862 0.9948982156721071 -6.901520452589284e-09 1.5913422970925258e-10 0.00021870452711293602 -2.464945172646114e-08 2.2791918457337097e-09 -1.3640665910895412e-10 7.49580985082138e-08 5.563436991413727e-08 1.9072878786407038e-06 1.0002157513148586 0.9999958919011256 0.994898215722092 -6.901520329821031e-09 1.3897938119780457e-10 0.00021870452710317384 -2.4669313749066038e-08 2.2553653527186573e-09 -1.3640276418738007e-10 7.495814252179649e-08 5.563439235553266e-08 1.9072844559411796e-06 1.0002157512981253 0.9999958918884017 0.9948982160077448 -6.901521007122711e-09 4.0062445143291216e-11 0.00021870452702885755 -2.483666434891691e-08 2.017685646688624e-09 -1.3636867124201974e-10 7.495850580955949e-08 5.5634989517599164e-08 1.907255653281173e-06 1.000215751266783 0.9999958918597014 0.9948982160977338 -6.9015303503334054e-09 -1.398804083024197e-12 0.00021870452681978247 -2.5767029310109073e-08 4.1910370528352716e-10 -1.3603826307208369e-10 7.495977286877844e-08 5.564156705589702e-08 1.9071034804938067e-06 1.0002157513175403 0.9999958919031064 0.9948982156715799 -6.9015201760810225e-09 1.5935073269230169e-10 0.00021870452711295464 -2.4649249070040927e-08 2.2794269753110506e-09 -1.364061962964244e-10 7.495809804574243e-08 5.563436974100587e-08 1.9072879136136724e-06 1.0002157513172623 0.9999958919029018 0.9948982156768621 -6.901520170216858e-09 1.5718671629150751e-10 0.0002187045271116635 -2.465126974383253e-08 2.2770638639020573e-09 -1.3640500580837862e-10 7.495810251269122e-08 5.563437139969475e-08 1.9072875659128106e-06
0.282 1.0002136318908297 0.9999943782613617 0.9949488584669601 -1.1348001134220156e-08 1.6260211897801987e-10 0.00028244327753200384 -2.2394157020971572e-08 3.854796377086309e-09 -1.411675077755633e-10 9.147339412066853e-08 6.705120098775142e-08 2.3974779187877348e-06 1.0002136318877564 0.9999943782589937 0.9949488585152884 -1.1348001279523328e-08 1.4175512502975134e-10 0.00028244327752011865 -2.242936452754598e-08 3.804347703157576e-09 -1.411636478175632e-10 9.147349130787102e-08 6.705146437755717e-08 2.397471349167691e-06 1.0002136318681158 0.9999943782432706 0.9949488587722419 -1.1348003154636597e-08 4.151619893141326e-11 0.00028244327742827133 -2.272488471492476e-08 3.3416923749604754e-09 -1.4112902079346058e-10 9.147427487475888e-08 6.705423342944137e-08 2.397416740223061e-06 1.0002136318251602 0.9999943782012969 0.9949488586032694 -1.134801847441598e-08 2.077406145106515e-12 0.0002824432771862027 -2.4326452987463275e-08 5.511398441151426e-10 -1.40792331989444e-10 9.147725292320417e-08 6.70734730630935e-08 2.397165988486718e-06 1.0002136318908617 0.9999943782613864 0.994948858466447 -1.1348000892508e-08 1.6282672879304563e-10 0.00028244327753251125 -2.2393798010377643e-08 3.855302685495571e-09 -1.4116693089968492e-10 9.147339321310839e-08 6.705119844095013e-08 2.3974779865162364e-06 1.00021363189054 0.9999943782611395 0.9949488584715843 -1.1348000927162464e-08 1.6058336595554227e-10 0.00028244327753058354 -2.2397381198577985e-08 3.850233930842431e-09 -1.4116567286187947e-10 9.147340306520168e-08 6.705122434801975e-08 2.397477317462418e-06
0.292 1.000210921359049 0.9999924422521457 0.9950135687829181 -1.783791928439312e-08 1.6579968980135255e-10 0.00035801729030089484 -1.9971867404043827e-08 6.2469402057542054e-09 -1.460856819105285e-10 1.0146748606874703e-07 7.397794699812781e-08 2.781470097901438e-06 1.0002109213553707 0.9999924422491637 0.9950135688254818 -1.7837919336251862e-08 1.4426398661434532e-10 0.0003580172902845569 -2.0032159375661714e-08 6.152372310106709e-09 -1.460815654725362e-10 1.0146765685491102e-07 7.397870637371354e-08 2.781460465889756e-06 1.0002109213313126 0.9999924422287502 0.9950135690186387 -1.7837920915317638e-08 4.2798194980977704e-11 0.0003580172901534875 -2.053609549068899e-08 5.320280615788766e-09 -1.4604596930563106e-10 1.0146902528134748e-07 7.398575620816913e-08 2.78138192850911e-06 1.000210921269065 0.9999924421650258 0.9950135684090363 -1.783792298960062e-08 5.283025919882639e-12 0.00035801728975238666 -2.3192819063177636e-08 6.385677426315667e-10 -1.4570283331265713e-10 1.014743920685824e-07 7.402830710643542e-08 2.7810645655994093e-06 1.0002109213590875 0.9999924422521769 0.9950135687824614 -1.7837919329108413e-08 1.6603229124813563e-10 0.0003580172903021003 -1.9971252831919926e-08 6.247895811735623e-09 -1.4608416800494303e-10 1.0146748443119345e-07 7.397793948448647e-08 2.781470196960706e-06 1.0002109213587032 0.9999924422518667 0.9950135687870376 -1.7837919523426976e-08 1.6370969023696771e-10 0.00035801729029948917 -1.9977391193008494e-08 6.2383380679027845e-09 -1.4608356763365705e-10 1.0146750183682581e-07 7.397801561275232e-08 2.781469213982029e-06
0.302 1.000207518811998 0.9999900118251291 0.9950947243793334 -2.5936961600814174e-08 1.6276979325825662e-10 0.0004454237488245463 -1.8965397547434206e-08 9.728018461972837e-09 -1.5114449260045009e-10 1.0238411487696991e-07 7.457520896278792e-08 2.9706046297897906e-06 1.0002075188074206 0.9999900118212107 0.9950947244095013 -2.5936961433539845e-08 1.4054845907158268e-10 0.0004454237487968868 -1.9065184838637678e-08 9.56317199237112e-09 -1.5114005993032148e-10 1.0238439207472141e-07 7.457689207993378e-08 2.970593068943966e-06 1.0002075187765502 0.9999900117934786 0.9950947244830481 -2.5936959811158315e-08 3.7946447229670225e-11 0.00044542374857554033 -1.9895341254545315e-08 8.147303963979106e-09 -1.5110373353006988e-10 1.0238660923201864e-07 7.459177250482541e-08 2.9705014935404333e-06 1.0002075186832133 0.9999900116952898 0.9950947231550384 -2.593693812281294e-08 2.261101691722181e-12 0.0004454237477414285 -2.4142654921877303e-08 5.864448344087635e-10 -1.5075376719503544e-10 1.023954704666082e-07 7.467543099597945e-08 2.970201046479836e-06 1.0002075188120463 0.9999900118251694 0.9950947243790003 -2.5936961117701495e-08 1.6301029491714764e-10 0.00044542374882588045 -1.896438025887007e-08 9.72969121135531e-09 -1.5114322305424905e-10 1.023841121192027e-07 7.457519206546485e-08 2.9706047483151427e-06 1.0002075188115689 0.9999900118247637 0.9950947243823414 -2.593696181721848e-08 1.6060865767047339e-10 0.0004454237488225618 -1.8974544281417346e-08 9.712975848761187e-09 -1.5114206937183959e-10 1.02384140410245e-07 7.457536209044343e-08 2.970603565093024e-06
0.312 1.0002033264117227 0.9999870171292506 0.9951946182633791 -3.5842687947965607e-08 1.5721868137290885e-10 0.0005439166355440802 -2.130262376399183e-08 1.4573443669176014e-08 -1.563290877355283e-10 9.344759171292226e-08 6.831205906285736e-08 2.9196408485213737e-06 1.0002033264057961 0.9999870171239129 0.9951946182708865 -3.5842687351637603e-08 1.343154716674349e-10 0.0005439166354928623 -2.1462308207318817e-08 1.4300875180990114e-08 -1.5632428757122674e-10 9.344805170634828e-08 6.831540616062449e-08 2.9196308463890455e-06 1.0002033263644508 0.9999870170849268 0.9951946181394722 -3.5842684236571455e-08 3.066281358250652e-11 0.0005439166350795454 -2.2783916004535478e-08 1.1997155958630555e-08 -1.5628733220016804e-10 9.345174730585177e-08 6.834427783496152e-08 2.9195572085333404e-06 1.0002033262226475 0.9999870169340292 0.995194615685696 -3.584265911624415e-08 -3.2814228300503496e-12 0.000543916633305008 -2.932835100551069e-08 2.3416961609537394e-10 -1.5592993999846712e-10 9.346719695578074e-08 6.849997144304249e-08 2.919466167017408e-06 1.0002033264117842 0.9999870171293058 0.9951946182632746 -3.584268722418437e-08 1.574669601154673e-10 0.000543916635545648 -2.1300994646204266e-08 1.457621499362649e-08 -1.5632787188726819e-10 9.344758694679695e-08 6.831202515350606e-08 2.91964095109973e-06 1.0002033264111685 0.9999870171287542 0.9951946182643356 -3.584268769521313e-08 1.5498669812513195e-10 0.0005439166355401192 -2.1317267894903677e-08 1.4548519797836578e-08 -1.5632680507538648e-10 9.344763402967273e-08 6.831236454646472e-08 2.919639920517007e-06
0.322 1.000198256256873 0.999983395416599 0.9953152952348199 -4.805871594538012e-08 1.5628613293506254e-10 0.0006518846170179503 -2.902823625994022e-08 2.1011317685970152e-08 -1.6162631412961392e-10 7.63523815228393e-08 5.6474909729854113e-08 2.6392825451778824e-06 1.0001982562489324 0.9999833954091422 0.9953152952044048 -4.8058715431819374e-08 1.3270449559530414e-10 0.00065188461692139 -2.9275414903072282e-08 2.05797829518486e-08 -1.6162134254198985e-10 7.635325551748756e-08 5.6481224006057986e-08 2.639282769121498e-06 1.0001982561917155 0.9999833953532363 0.9953152947424394 -4.805871408596469e-08 2.808270816761807e-11 0.0006518846161378482 -3.130948757081631e-08 1.697645709866207e-08 -1.615836296666866e-10 7.63603863522608e-08 5.653501177928444e-08 2.6393017257202115e-06 1.000198255976933 0.9999833951246078 0.9953152905905189 -4.80587151443331e-08 -4.205330585514544e-12 0.0006518846125989994 -4.102836712921008e-08 -6.592951824377706e-10 -1.612182896375334e-10 7.639319488198387e-08 5.6818842757215436e-08 2.6398358466236453e-06 1.0001982562569551 0.9999833954166761 0.9953152952350997 -4.805871568576335e-08 1.5654225158861187e-10 0.0006518846170193411 -2.9025713075951108e-08 2.101571159424692e-08 -1.616248008118673e-10 7.635237248142982e-08 5.6474845680802984e-08 2.6392825444155993e-06 1.000198256256133 0.9999833954159074 0.9953152952323251 -4.8058715770032966e-08 1.53983113680405e-10 0.0006518846170097983 -2.9050916663899732e-08 2.0971800826956844e-08 -1.61623992248296e-10 7.635246174156895e-08 5.647548680722428e-08 2.639282545786537e-06
0.332 1.0001922380289723 0.9999790965036152 0.9954583714579534 -6.20997223952142e-08 1.5930469230344092e-10 0.0007667910786415891 -4.403552706884978e-08 2.915730568143801e-08 -1.6702267569065082e-10 5.62485953580688e-08 4.287081399907997e-08 2.206516573053235e-06 1.0001922380180683 0.9999790964930626 0.9954583713677758 -6.209972201389295e-08 1.3504827535320166e-10 0.0007667910784654309 -4.440580076339945e-08 2.8499863109629366e-08 -1.6701828025440746e-10 5.6250632251121784e-08 4.2882028762831634e-08 2.2065465531265977e-06 1.0001922379373247 0.9999790964123921 0.9954583703973877 -6.209972434283234e-08 2.9534454056435224e-11 0.0007667910770300744 -4.7433570334629486e-08 2.3065923080114654e-08 -1.6697926860797097e-10 5.626764215765993e-08 4.2977284776989754e-08 2.2068234410223773e-06 1.000192237616491 0.9999790960732983 0.9954583637776829 -6.209974896068359e-08 -1.1782028475516262e-12 0.0007667910705375406 -6.134341945509331e-08 -2.4174702647699695e-09 -1.6660568325836974e-10 5.635517129592571e-08 4.348070473873419e-08 2.2088365191282073e-06 1.0001922380290849 0.9999790965037235 0.9954583714588398 -6.20997226800075e-08 1.5956872504944007e-10 0.0007667910786433748 -4.40317449921001e-08 2.9164008251253628e-08 -1.670214049281226e-10 5.6248574560011584e-08 4.287070013470209e-08 2.2065162707790966e-06 1.0001922380279593 0.9999790965026379 0.995458371450002 -6.209972252704308e-08 1.5693065079545048e-10 0.0007667910786256204 -4.406952313775752e-08 2.90970319582499e-08 -1.6702086907551953e-10 5.624878193541021e-08 4.2871839333122156e-08 2.206519289202229e-06
0.342 1.0001852268072513 0.9999740883511106 0.995624852225874 -7.632256652680903e-08 1.597787130947334e-10 0.0008851960409181287 -6.764833564342679e-08 3.894522456912648e-08 -1.7250867208746545e-10 4.462836078420616e-08 3.5362877480798275e-08 1.782272578741775e-06 1.000185226792077 0.9999740883361512 0.9956248520458384 -7.632256650067554e-08 1.3485088555394186e-10 0.0008851960406113707 -6.81853957757511e-08 3.797858595305407e-08 -1.7250423612948485e-10 4.46332126352808e-08 3.537838620358293e-08 1.7823681959385142e-06 1.0001852266773528 0.9999740882202801 0.9956248503245159 -7.632256974186507e-08 2.8518477454911085e-11 0.0008851960381184238 -7.254612578713019e-08 3.006387466474717e-08 -1.7246421110107162e-10 4.467452933334877e-08 3.551171883844133e-08 1.7832029797982115e-06 1.0001852262078685 0.9999740877299717 0.9956248402482004 -7.632258897678954e-08 -6.959410183827475e-13 0.0008851960271279433 -9.173058747209491e-08 -5.426584357343321e-09 -1.720823943431626e-10 4.4903078765814234e-08 3.6249882672268457e-08 1.788137412596941e-06 1.0001852268074078 0.9999740883512642 0.9956248522276753 -7.632256712083283e-08 1.6005052011189336e-10 0.0008851960409210424 -6.764284603218393e-08 3.895509033309879e-08 -1.7250718351323966e-10 4.462831153195553e-08 3.5362720179871e-08 1.782271609327557e-06 1.0001852268058449 0.999974088349728 0.9956248522097 -7.632256701919503e-08 1.5733374012496202e-10 0.0008851960408902493 -6.769767806467284e-08 3.885651295471056e-08 -1.7250676590165734e-10 4.462880443340317e-08 3.5364293707484556e-08 1.782281296951205e-06
0.352 1.0001772103075193 0.9999683622311908 0.9958149662816596 -8.90487557496563e-08 1.562144992679144e-10 0.0010028733282970619 -1.0009779064933047e-07 5.006996952994529e-08 -1.7807411331890824e-10 5.3142774781707585e-08 4.105381609344701e-08 1.6152986927577656e-06 1.0001772102863404 0.9999683622101286 0.9958149659717992 -8.904875575025244e-08 1.3061849990202624e-10 0.0010028733277896028 -1.0085247830837118e-07 4.8695745672965284e-08 -1.7806955964049608e-10 5.31506729328409e-08 4.106577687294713e-08 1.6154838062077007e-06 1.0001772101239024 0.9999683620457198 0.9958149631812383 -8.904875715752653e-08 2.3537296264188078e-11 0.0010028733237002821 -1.0693223578692214e-07 3.7547825253107414e-08 -1.7802886457600409e-10 5.321865633981846e-08 4.117422901827231e-08 1.6170709168613246e-06 1.000177209453515 0.9999683613561063 0.9958149484370102 -8.904875560253783e-08 -4.252057189030795e-12 0.001002873306404879 -1.3242629906827006e-07 -1.008714852043165e-08 -1.776381924931273e-10 5.360420524861895e-08 4.187749085885468e-08 1.6256717884220324e-06 1.0001772103077373 0.9999683622314074 0.9958149662847854 -8.90487564434278e-08 1.5649408952730603e-10 0.0010028733283017123 -1.0009007099294435e-07 5.008401116615107e-08 -1.7807262960049293e-10 5.31426946794876e-08 4.1053695475583665e-08 1.61529681179922e-06 1.0001772103055595 0.9999683622292457 0.9958149662535851 -8.9048756335255e-08 1.5369836253920479e-10 0.0010028733282504245 -1.0016718021568089e-07 4.9943730982523736e-08 -1.7807229039233115e-10 5.31434961391568e-08 4.105490198936728e-08 1.6153156033354909e-06
0.362 1.0001682147120758 0.9999619368863689 0.9960280361076327 -9.913311202141588e-08 1.5427679693037048e-10 0.0011150276126717152 -1.4013802385571767e-07 6.19622273228197e-08 -1.8371124075585833e-10 7.217799669750359e-08 5.39494188281308e-08 1.830650594735514e-06 1.0001682146826758 0.9999619368570947 0.9960280356167791 -9.913311185577828e-08 1.2801615321398636e-10 0.0011150276118774278 -1.411661498641448e-07 6.00705400075106e-08 -1.8370710453717508e-10 7.218872276484003e-08 5.3954011121271416e-08 1.8308786371430675e-06 1.000168214455176 0.9999619366277945 0.9960280313548245 -9.913311149136627e-08 2.0252233498666244e-11 0.001115027605533659 -1.4937617630465798e-07 4.487180129694154e-08 -1.8366507576644695e-10 7.228150878583005e-08 5.400790268636369e-08 1.8328304835107505e-06 1.000168213523064 0.9999619356853491 0.9960280105322752 -9.913309858381615e-08 -6.1811493374198214e-12 0.0011150275800671738 -1.8201324061566095e-07 -1.6736467863044797e-08 -1.832649788213737e-10 7.280601878927436e-08 5.4557792411516675e-08 1.8431039429689492e-06 1.0001682147123783 0.9999619368866692 0.9960280361126067 -9.91331122361192e-08 1.5456428546879388e-10 0.00111502761267937 -1.401274968531278e-07 6.198157744307716e-08 -1.837100430488676e-10 7.217788791598148e-08 5.394937415450795e-08 1.8306482771465583e-06 1.0001682147093585 0.9999619368836675 0.9960280360629427 -9.913311157626997e-08 1.5168957922086045e-10 0.0011150276125986313 -1.4023263370884924e-07 6.178828400034384e-08 -1.8370989931335215e-10 7.217897574044778e-08 5.394982164714153e-08 1.8306714290241848e-06
0.372 1.0001583082597942 0.9999548610881859 0.9962624022648557 -1.0533518843567552e-07 1.5773885958039992e-10 0.0012166024809797328 -1.8501998084775799e-07 7.381143914379024e-08 -1.8941334761393673e-10 8.923948361603285e-08 6.573794054474447e-08 2.2320007347920994e-06 1.0001583082194436 0.999954861048176 0.9962624015298406 -1.0533518856785592e-07 1.3081673868338404e-10 0.0012166024798003165 -1.8637890745673272e-07 7.128706108735177e-08 -1.894087618367718e-10 8.925399230068483e-08 6.573476030305711e-08 2.2322169995984033e-06 1.0001583079058258 0.9999548607347556 0.9962623953075379 -1.0533518748626621e-07 2.2433043850169977e-11 0.0012166024704720188 -1.9712402437322513e-07 5.121238668814122e-08 -1.8936597988226058e-10 8.937999182753493e-08 6.573479999290098e-08 2.2341013913927315e-06 1.000158306645165 0.9999548594837548 0.9962623668529818 -1.0533517569279167e-07 -2.7108136737884893e-12 0.0012166024352284915 -2.3736411030948695e-07 -2.5551709328258952e-08 -1.889563374215567e-10 9.008245473456152e-08 6.618627725866515e-08 2.2443290544535484e-06 1.0001583082602088 0.9999548610885965 0.9962624022723272 -1.0533518869687807e-07 1.5803442559759135e-10 0.0012166024809909933 -1.8500605211730746e-07 7.383729005876048e-08 -1.8941192542617536e-10 8.923933648682637e-08 6.573797657369898e-08 2.231998542219154e-06 1.000158308256067 0.9999548610844938 0.9962624021977216 -1.0533518740926056e-07 1.550806446697646e-10 0.001216602480870819 -1.8514514935468257e-07 7.35790811323624e-08 -1.8941130320864902e-10 8.924080711360922e-08 6.573761843645029e-08 2.2320204520220682e-06
0.382 1.000147601914387 0.9999472141093418 0.9965154159898872 -1.0594741937566659e-07 1.6297528178912922e-10 0.0013026541651625105 -2.3082651529088998e-07 8.464412987991505e-08 -1.9517336456700084e-10 9.888436951443215e-08 7.246875814888926e-08 2.587424637938613e-06 1.0001476018598463 0.999947214055695 0.9965154149354949 -1.0594741884837096e-07 1.353953688535759e-10 0.0013026541634975613 -2.325707401316633e-07 8.137480717963949e-08 -1.9516886082109577e-10 9.89037381234714e-08 7.245683232934261e-08 2.587604336685206e-06 1.0001476014355732 0.9999472136365044 0.9965154061810583 -1.0594741805784823e-07 2.6450826987619758e-11 0.0013026541504645437 -2.462104867584385e-07 5.566581378271382e-08 -1.9512469409494346e-10 9.907318456058961e-08 7.24020397029668e-08 2.58926215632194e-06 1.0001475997776317 0.9999472120234444 0.996515368487379 -1.059474106748129e-07 2.533626518551158e-12 0.001302654104486167 -2.939786340711703e-07 -3.64538242249917e-08 -1.9470533597764073e-10 1.0000731629732307e-07 7.283284948312379e-08 2.599394769190568e-06 1.0001476019149473 0.999947214109893 0.9965154160006302 -1.0594741918056441e-07 1.6327860116124588e-10 0.0013026541651785894 -2.3080861667010025e-07 8.467765126454776e-08 -1.9517204797888524e-10 9.888417333652053e-08 7.246888592552564e-08 2.587422830719432e-06 1.0001476019093503 0.9999472141043915 0.9965154158933562 -1.0594741850657988e-07 1.6024599858143246e-10 0.0013026541650083042 -2.3098734363729512e-07 8.434287288676381e-08 -1.9517087727981614e-10 9.888613459531506e-08 7.24676130770517e-08 2.5874409102128077e-06
0.392 1.000136246718403 0.9999391038303201 0.9967835077441173 -9.961482890238767e-08 1.6485655121812287e-10 0.001368751530572254 -2.730203620847157e-07 9.345066113919852e-08 -2.0098713969764201e-10 9.94751723839975e-08 7.290733959546729e-08 2.7773798691592392e-06 1.0001362466459733 0.9999391037598273 0.9967835062839756 -9.961482805606725e-08 1.366215567832521e-10 0.0013687515283303973 -2.7519661661990713e-07 8.933676158934246e-08 -2.0098238861942293e-10 9.949998132544756e-08 7.288446098743805e-08 2.777511272359146e-06 1.0001362460836174 0.9999391032115582 0.9967834943548537 -9.961482678012014e-08 2.7173377590600142e-11 0.0013687515109903434 -2.920039976090615e-07 5.738414104989465e-08 -2.0093731572406277e-10 9.972063046263842e-08 7.276844749741195e-08 2.7789232674543536e-06 1.0001362439631512 0.9999391011903203 0.9967834458810652 -9.961482379642993e-08 4.423117340208163e-12 0.0013687514543212632 -3.465736412100464e-07 -4.9039493724679106e-08 -2.005079614214029e-10 1.009408327008857e-07 7.32682464860425e-08 2.7898826550019508e-06 1.0001362467191472 0.9999391038310441 0.9967835077590222 -9.961482830086181e-08 1.65167694308508e-10 0.0013687515305941128 -2.729980002867064e-07 9.349289927777099e-08 -2.0098581709106277e-10 9.94749217775232e-08 7.290758349977472e-08 2.7773785785051724e-06 1.0001362467117145 0.9999391038238128 0.996783507610189 -9.961482836408461e-08 1.620560352835901e-10 0.0013687515303644824 -2.7322126545355696e-07 9.307112264753308e-08 -2.0098424756587373e-10 9.947742842893735e-08 7.290515428857378e-08 2.777391525568786e-06
0.402 1.0001244278086296 0.9999306624641681 0.9970623309269051 -8.627066489189127e-08 1.6381184559123388e-10 0.0014113559042423247 -3.070842082876434e-07 9.93387839624335e-08 -2.0685008189938955e-10 9.168080384992908e-08 6.751781456608154e-08 2.765295364874726e-06 1.0001244277142411 0.9999306623734231 0.9970623289653743 -8.627066408608556e-08 1.3492502180384516e-10 0.0014113559013558155 -3.0972677111304967e-07 9.43029701542112e-08 -2.0684492240211087e-10 9.171035062291899e-08 6.74800704233985e-08 2.7653732076394694e-06 1.0001244269844403 0.9999306616721405 0.9970623131686378 -8.627066372060754e-08 2.5027097853896654e-11 0.0014113558793346138 -3.2985093860830224e-07 5.572502978891253e-08 -2.0679935501852644e-10 9.198306919781735e-08 6.729077785804012e-08 2.7666242290300134e-06 1.0001244243458298 0.9999306592092153 0.9970622525783918 -8.627066930386945e-08 3.3869666865578067e-12 0.0014113558132251751 -3.8980464886841003e-07 -6.256736807222916e-08 -2.0635928047614116e-10 9.35437889431314e-08 6.797787698576948e-08 2.780183670476081e-06 1.0001244278095998 0.9999306624651007 0.9970623309469611 -8.627066454672209e-08 1.6413074263448094e-10 0.0014113559042704246 -3.070570147664618e-07 9.939056435269994e-08 -2.0684847752266075e-10 9.168050694075949e-08 6.751821771254085e-08 2.7652946635658716e-06 1.0001244277999102 0.9999306624557872 0.9970623307466991 -8.627066485739596e-08 1.6094021079698042e-10 0.0014113559039743294 -3.073284870084576e-07 9.88735735139713e-08 -2.0684703470908013e-10 9.168347767778086e-08 6.751420422332663e-08 2.7653017613572378e-06
0.412 1.000112355453619 0.9999220401576084 0.9973469711245108 -6.696994354347246e-08 1.6356797921693405e-10 0.001428135119566794 -3.2920286957442046e-07 1.0168197264357352e-07 -2.1275929477716257e-10 7.765855677937509e-08 5.787149249456949e-08 2.565228838007398e-06 1.0001123553329654 0.999922040043135 0.9973469685595121 -6.696994312216621e-08 1.3403304898704834e-10 0.0014281351160055041 -3.3232984903396003e-07 9.567740302100538e-08 -2.1275407807629987e-10 7.768931362337562e-08 5.781247525266414e-08 2.5652544598131786e-06 1.0001123544056736 0.9999220391654708 0.9973469481795708 -6.696994498985142e-08 2.3735506985834682e-11 0.001428135089248181 -3.5576921462909907e-07 5.038164900905372e-08 -2.127073827699714e-10 7.800020749261527e-08 5.753247411589636e-08 2.5665689962198367e-06 1.000112351209007 0.9999220362444456 0.9973468744821707 -6.696996133391112e-08 3.151876440831766e-12 0.0014281350161330642 -4.1905761120979027e-07 -7.601478485290696e-08 -2.122568384572816e-10 7.996489027668056e-08 5.858310582491602e-08 2.585582546385644e-06 1.0001123554548597 0.9999220401587857 0.997346971150777 -6.696994375915254e-08 1.6389495524293482e-10 0.0014281351196016867 -3.2917063727819586e-07 1.0174381705474408e-07 -2.127578943615979e-10 7.765825201575602e-08 5.7872126071003626e-08 2.565228746549928e-06 1.000112355442469 0.9999220401470285 0.9973469708885205 -6.696994363210877e-08 1.6062542049895567e-10 0.0014281351192360577 -3.2949236435196095e-07 1.0112644656985759e-07 -2.1275611547867532e-10 7.766130506059629e-08 5.786582311331704e-08 2.5652298210550903e-06
0.422 1.000100253833889 0.9999133969828436 0.9976322037769599 -4.3093814925457665e-08 1.6475578713386185e-10 0.0014181733342845445 -3.36904733424348e-07 1.0022849858459273e-07 -2.1871356520145986e-10 6.055159453204263e-08 4.628766713131985e-08 2.22326418572711e-06 1.0001002536825814 0.9999133968412408 0.9976322005035408 -4.3093814881426246e-08 1.3457575534892063e-10 0.0014181733300654505 -3.4051595786259107e-07 9.324415941871616e-08 -2.1870852903829454e-10 6.05738774358633e-08 4.6197826481417395e-08 2.2232448152855003e-06 1.0001002525285 0.9999133957656188 0.9976321748349664 -4.309381768064815e-08 2.3927118500566524e-11 0.0014181732988860505 -3.6710691299493086e-07 4.1460477593599967e-08 -2.1866010014646502e-10 6.087796907940292e-08 4.581005976615863e-08 2.225045837454744e-06 1.000100248754686 0.9999133923901368 0.9976320875090673 -4.309383583364796e-08 4.348044395865505e-12 0.0014181732221199722 -4.3120772486919563e-07 -8.820375851101287e-08 -2.1819887124735557e-10 6.33410542046102e-08 4.7502208672813276e-08 2.2538010299465696e-06 1.0001002538354464 0.9999133969843015 0.9976322038105301 -4.3093815190857294e-08 1.6509043963528877e-10 0.0014181733343264055 -3.3686743983423555e-07 1.0030056694904764e-07 -2.1871203384770978e-10 6.055138637962083e-08 4.628863873808908e-08 2.2232646907822353e-06 1.0001002538198962 0.9999133969697453 0.9976322034753751 -4.3093814771438495e-08 1.617419001221359e-10 0.0014181733338924367 -3.372396268581418e-07 9.958125872820616e-08 -2.187103641974917e-10 6.05534836555904e-08 4.62789805980596e-08 2.2232599326252e-06
0.432 1.000088348573014 0.9999048940391876 0.997912777907796 -1.6071910224199613e-08 1.6470922877011814e-10 0.0013820505638294425 -3.2949272881477583e-07 9.514507997736802e-08 -2.247119755407762e-10 4.456378548336086e-08 3.581375140360661e-08 1.8099621240749623e-06 1.0000883483867504 0.9999048938672609 0.9979127738220935 -1.6071910045626347e-08 1.3388750438620018e-10 0.0013820505590181973 -3.335696244935861e-07 8.720731546798417e-08 -2.2470695762111582e-10 4.455523150552809e-08 3.568383905308313e-08 1.8099006502490197e-06 1.000088346978784 0.9999048925750055 0.9979127422043081 -1.6071911343581876e-08 2.293368526370734e-11 0.0013820505240990854 -3.62993421394912e-07 2.9485738646699176e-08 -2.2465724292470996e-10 4.474209251137867e-08 3.520262309785469e-08 1.8128414327369534e-06 1.0000883426328397 0.9999048887696532 0.9979126412846097 -1.6071912705586715e-08 4.309548728546983e-12 0.0013820504475080268 -4.2515114402286225e-07 -9.797523906495095e-08 -2.2418431394499905e-10 4.782567686380753e-08 3.790359422975945e-08 1.8572477453560476e-06 1.000088348574933 0.9999048940409597 0.9979127779497581 -1.6071909695711303e-08 1.6505180265269767e-10 0.0013820505638785798 -3.2945053669833855e-07 9.52271552529497e-08 -2.247103494682422e-10 4.456391408903295e-08 3.5815170772194583e-08 1.80996330404619e-06 1.0000883485557746 0.9999048940232687 0.9979127775308602 -1.6071909924344266e-08 1.6162451694431027e-10 0.0013820505633824146 -3.298715259115734e-07 9.440812635010569e-08 -2.2470820376822463e-10 4.4562667920330894e-08 3.580107575829705e-08 1.8099520290682344e-06
0.442 1.0000768541870568 0.9998966844968331 0.9981837008351055 1.236534516424787e-08 1.623747868074573e-10 0.0013217825208660162 -3.0810685794677505e-07 8.698481215049224e-08 -2.3075358774314898e-10 3.5195248422646734e-08 2.996227053155392e-08 1.419559549317182e-06 1.0000768539617833 0.9998966842917101 0.9981836958383007 1.2365345853783625e-08 1.3091475246150373e-10 0.0013217825155727807 -3.126143316961263e-07 7.815476340763422e-08 -2.3074812712046884e-10 3.512259777116851e-08 2.980263199528631e-08 1.4194213835955991e-06 1.0000768522763452 0.9998966827679069 0.9981836576883326 1.2365347677818586e-08 1.9699066617680893e-11 0.0013217824779043026 -3.444213943147328e-07 1.5327109590253957e-08 -2.3069751583680805e-10 3.500715208390145e-08 2.935461613787798e-08 1.4242209216700389e-06 1.0000768473882888 0.9998966785768046 0.9981835437997497 1.2365373560774392e-08 1.983813084653301e-12 0.001321782405258801 -4.0192967164020907e-07 -1.0437506033025265e-07 -2.3021271419224042e-10 3.8605076117647905e-08 3.3143234648532784e-08 1.4903909822685593e-06 1.0000768541893803 0.9998966844989498 0.9981837008865018 1.2365346249555518e-08 1.627252753486982e-10 0.0013217825209206244 -3.080600995514471e-07 8.70763229932999e-08 -2.3075183439614426e-10 3.519606713052432e-08 2.99640411572324e-08 1.4195619367921716e-06 1.0000768541661875 0.9998966844778191 0.9981837003734808 1.2365345790645801e-08 1.592191744743876e-10 0.0013217825203738693 -3.085265515327839e-07 8.616332712841179e-08 -2.3075007485723093e-10 3.5187959214489475e-08 2.994648228861199e-08 1.4195389933156521e-06
0.452 1.0000659626154778 0.9998889054119187 0.9984404988288419 4.024604981103478e-08 1.598762812113902e-10 0.0012406300392941183 -2.75405956113651e-07 7.658796879433699e-08 -2.368401234323859e-10 3.544764055801593e-08 3.006362234412333e-08 1.1611607248056177e-06 1.0000659623475203 0.9998889051711276 0.9984404928306685 4.024605168883785e-08 1.2778157259521642e-10 0.0012406300336641816 -2.8029593925055137e-07 6.695539018628756e-08 -2.368344264542393e-10 3.531293936489509e-08 2.991445044825046e-08 1.1608243419490823e-06 1.0000659603655597 0.9998889034051461 0.9984404476702722 4.024605520461831e-08 1.6344565172770323e-11 0.0012406299944466158 -3.139437102126765e-07 6.662200079224898e-11 -2.3678138602619e-10 3.486813829410755e-08 2.9701043372064234e-08 1.1674499645679504e-06 1.000065954988701 0.9998888988884511 0.9984403220018289 4.024609219502281e-08 -5.060130288153496e-13 0.0012406299289706173 -3.644227844193087e-07 -1.068094144569068e-07 -2.362855835871655e-10 3.840944714635104e-08 3.396158195356909e-08 1.2547173436508963e-06 1.0000659626182442 0.9998889054144068 0.9984404988906326 4.0246051088818043e-08 1.602348037914633e-10 0.0012406300393517276 -2.7535509633388096e-07 7.668805125869745e-08 -2.3683775765614846e-10 3.544912189958116e-08 3.006531771416323e-08 1.1611657483170502e-06 1.0000659625906272 0.9998889053895713 0.9984404982739268 4.024605082621835e-08 1.5664975196588835e-10 0.001240630038769802 -2.758623420754235e-07 7.568976683393456e-08 -2.368369508589904e-10 3.5434420875922746e-08 3.0048541604311946e-08 1.1611170418590588e-06
0.462 1.0000558338372374 0.9998816710284967 0.9986794317498812 6.591540083757113e-08 1.5915885413901119e-10 0.0011428043420365487 -2.3501125051174202e-07 6.494026792886027e-08 -2.4297127387097046e-10 4.047311675319605e-08 3.313096514986084e-08 1.0966871427238368e-06 1.0000558335234018 0.9998816707500087 0.9986794246713314 6.591540275924559e-08 1.2643178017356882e-10 0.0011428043362367525 -2.402272933694413e-07 5.461479229675932e-08 -2.429653991007041e-10 4.0309765974194526e-08 3.3016936451332225e-08 1.095986038478155e-06 1.00005583123104 0.9998816687356575 0.9986793721455206 6.591540509834664e-08 1.4813213975621752e-11 0.0011428042967572627 -2.751255199264757e-07 -1.5164853026041915e-08 -2.4291197187888227e-10 3.972422833450389e-08 3.3110089569010915e-08 1.102707806653574e-06 1.000055825437925 0.9998816639645235 0.9986792363661265 6.591541857993643e-08 -1.2149871055108957e-12 0.001142804240774591 -3.167486263990151e-07 -1.0513448300387885e-07 -2.4240357087015636e-10 4.3058455686472204e-08 3.7311572398414016e-08 1.1965807745614027e-06 1.0000558338404821 0.999881671031379 0.9986794318229176 6.591540131467016e-08 1.5952535523332108e-10 0.001142804342095862 -2.3495684172003643e-07 6.504785259897488e-08 -2.4296898415966723e-10 4.047490793812396e-08 3.313231455958907e-08 1.0966964694943064e-06 1.0000558338080974 0.9998816710026172 0.9986794310940645 6.591540128090938e-08 1.558613018269089e-10 0.001142804341495666 -2.3549934119478968e-07 6.397501164700975e-08 -2.4296797706550495e-10 4.0457128362472845e-08 3.31190078657206e-08 1.0966053103918086e-06
0.472 1.0000465893003507 0.999875068086919 0.9988976454396672 8.843270845629028e-08 1.596532193933173e-10 0.0010331061152622522 -1.9089541513218948e-07 5.3021427468746626e-08 -2.4915192431849443e-10 4.463963238576743e-08 3.5783741846765846e-08 1.1615346603323346e-06 1.0000465889379737 0.9998750677691474 0.9988976372146512 8.84327088221602e-08 1.2629751931545108e-10 0.0010331061094664231 -1.9637759523929316e-07 4.212271575369398e-08 -2.491445292052664e-10 4.4465514136710906e-08 3.5706683757137094e-08 1.1603826284154902e-06 1.0000465863267183 0.9998750655044777 0.9988975771000004 8.843270707623751e-08 1.4533976171936702e-11 0.0010331060709733609 -2.3193416577535353e-07 -2.9345729883804828e-08 -2.4908996329243283e-10 4.3880814880283756e-08 3.609782810598285e-08 1.1653707865400697e-06 1.000046580203359 0.9998750605552742 0.9988974332280909 8.843268022670518e-08 -7.123822602452674e-13 0.0010331060257332031 -2.6356888969310156e-07 -9.966199330009715e-08 -2.485693191423911e-10 4.727544302347468e-08 4.01192367622902e-08 1.2519537064151787e-06 1.0000465893041028 0.9998750680902125 0.9988976455246739 8.843270729934102e-08 1.6002780709349115e-10 0.0010331061153221008 -1.9083804787297846e-07 5.3135337291876884e-08 -2.491486830930682e-10 4.46415515252752e-08 3.578472393203742e-08 1.1615489969481254e-06 1.00004658926666 0.999875068057346 0.9988976446764826 8.843270783347778e-08 1.562854689686539e-10 0.0010331061147204428 -1.9140988285841176e-07 5.1999737939037416e-08 -2.491476585207211e-10 4.462251024586721e-08 3.5775097188839844e-08 1.1614081705694613e-06
0.482 1.0000383085494573 0.9998691534134125 0.9990932529166032 1.0742736921414686e-07 1.5986945186273616e-10 0.0009165411574980738 -1.4683818044176154e-07 4.1675473241222856e-08 -2.5538209830727605e-10 4.5808389823392506e-08 3.658505713098454e-08 1.2411700300576459e-06 1.0000383081364164 0.9998691530551874 0.9990932434924875 1.0742736793952416e-07 1.2588813556006267e-10 0.0009165411518703929 -1.525276279450162e-07 3.03237246187451e-08 -2.5537441133302174e-10 4.56303829643535e-08 3.6542285519181346e-08 1.2395341787747042e-06 1.0000383052029787 0.9998691505420207 0.999093175695122 1.0742736389231993e-07 1.4014847993354857e-11 0.0009165411154642616 -1.8818874952621753e-07 -4.16853593305272e-08 -2.5531901315292406e-10 4.513068592530608e-08 3.7226695222478794e-08 1.2423329613114972e-06 1.0000382988422332 0.9998691454906429 0.9990930259415525 1.0742731998642109e-07 -4.877726338556927e-13 0.0009165410811260396 -2.094382803786419e-07 -9.108403153986529e-08 -2.547855677102035e-10 4.8822999663973487e-08 4.1071230983684394e-08 1.319789941645816e-06 1.0000383085537405 0.9998691534171322 0.9990932530141723 1.0742736756432051e-07 1.6025192505966343e-10 0.0009165411575573245 -1.4677843734933046e-07 4.179452043063874e-08 -2.553783441791993e-10 4.581037313393866e-08 3.658570461025964e-08 1.241189696756108e-06 1.0000383085110023 0.9998691533800242 0.9990932520407841 1.0742736748236055e-07 1.5643136274199292e-10 0.0009165411569709032 -1.473737689164532e-07 4.0608071160658395e-08 -2.553778059866403e-10 4.579071331944483e-08 3.657943577018198e-08 1.2409959974228586e-06
0.492 1.0000310290736991 0.9998639538075255 0.9992653430258209 1.2279042688523047e-07 1.5953976343500617e-10 0.0007979538032015481 -1.059995380707745e-07 3.1524869538653914e-08 -2.616657160853693e-10 4.385714228809725e-08 3.541888990366655e-08 1.268397567999912e-06 1.0000310286083827 0.9998639534080368 0.9992653323629419 1.2279042545978347e-07 1.2493618518251456e-10 0.0007979537978844517 -1.1184204911348751e-07 1.9832867887968617e-08 -2.616583611346156e-10 4.367871568554938e-08 3.540853892429668e-08 1.266244210152989e-06 1.0000310253541744 0.9998639506513132 0.9992652569076147 1.2279042284855914e-07 1.2985822874083301e-11 0.000797953764432265 -1.4712238210972425e-07 -5.1690406814636225e-08 -2.616011996032891e-10 4.333108869656194e-08 3.639446242400641e-08 1.26723020026495e-06 1.000031018849197 0.9998639455683148 0.9992651035144254 1.2279040475774547e-07 -8.088458672646958e-13 0.0007979537401581977 -1.5827185920893004e-07 -8.033957126413817e-08 -2.6105560630764536e-10 4.746035274457903e-08 4.006296956983261e-08 1.3400684613886834e-06 1.0000310290785328 0.999863953811681 0.9992653431364145 1.2279042561351947e-07 1.5993011278660518e-10 0.0007979538032583275 -1.0593795746886492e-07 3.1647934233022726e-08 -2.616621755731406e-10 4.385916378264381e-08 3.5419229984641276e-08 1.2684230479098325e-06 1.0000310290303132 0.9998639537702312 0.9992653420332617 1.2279042500913632e-07 1.560314292915166e-10 0.0007979538027023213 -1.0655139179704093e-07 3.042184717649195e-08 -2.616619469284708e-10 4.3839154666520475e-08 3.541605455101312e-08 1.2681717745410638e-06
0.502 1.0000247490672303 0.999859468008963 0.9994139222194283 1.346086600628777e-07 1.5932924288486402e-10 0.0006817129258381335 -7.054938868733082e-08 2.3050639880915254e-08 -2.680076244988682e-10 3.951895493904212e-08 3.2799236730937146e-08 1.2240536387971764e-06 1.0000247485484832 0.9998594675676975 0.9994139102898055 1.3460866005619706e-07 1.2410619077236453e-10 0.0006817129209409501 -7.64978711462972e-08 1.111807471421481e-08 -2.6800013509169446e-10 3.934238254910677e-08 3.2819528127410796e-08 1.2213437630861008e-06 1.0000247449788897 0.9998594645747434 0.9994138273025109 1.3460866134980822e-07 1.21102480913526e-11 0.0006817128910235639 -1.1099882421760256e-07 -5.905908911593998e-08 -2.679420235049639e-10 3.9214938304338016e-08 3.4116451043652955e-08 1.2213160720986979e-06 1.0000247384174399 0.9998594595217684 0.9994136723985225 1.346086860897208e-07 -1.0110637959562419e-12 0.0006817128751547697 -1.1289068295130932e-07 -6.834556454479379e-08 -2.673825952707949e-10 4.385419128913009e-08 3.7592017524224845e-08 1.2957098268331293e-06 1.0000247490726284 0.9998594680135615 0.9994139223433927 1.3460866005273764e-07 1.5972743330356242e-10 0.0006817129258901617 -7.048643967825264e-08 2.317673039269301e-08 -2.6800398323186207e-10 3.952100433917953e-08 3.2799297965446896e-08 1.2240855731955394e-06 1.0000247490187864 0.9998594679676996 0.9994139211070728 1.346086593204953e-07 1.5575060210781178e-10 0.0006817129253770982 -7.111327780808725e-08 2.1920944062962887e-08 -2.6800445330615796e-10 3.950076078137242e-08 3.2798941718945484e-08 1.2237705530636666e-06
0.512 1.0000194325369849 0.9998556703418864 0.9995398011388179 1.4321739081317936e-07 1.5952077829697196e-10 0.00057147561599171 -4.15051250993456e-08 1.681603939283435e-08 -2.7441198919404263e-10 3.388052256457334e-08 2.950493037245792e-08 1.1165460074702335e-06 1.0000194319640323 0.9998556698585502 0.9995397879242314 1.432173922838246e-07 1.236816221922865e-10 0.0005714756115865964 -4.7521912331029296e-08 4.724756897573126e-09 -2.744043767789199e-10 3.3707329438993216e-08 2.9551433218685974e-08 1.1132415288278782e-06 1.0000194280875376 0.9998556666382769 0.9995396976101963 1.4321739658360974e-07 1.1669823806704152e-11 0.0005714755854762598 -8.094795941216503e-08 -6.344616336403113e-08 -2.743446929545449e-10 3.3876658439379e-08 3.1149532376850485e-08 1.1134091304177326e-06 1.0000194215472826 0.9998556616652722 0.9995395430896505 1.432174420274057e-07 -8.113346751316853e-13 0.000571475575770174 -7.489553721740803e-08 -5.577170518736251e-08 -2.737718980072898e-10 3.906023039814601e-08 3.441432482955205e-08 1.195755707441772e-06 1.0000194325429583 0.9998556703469337 0.9995398012764016 1.43217391159428e-07 1.5992668802699218e-10 0.0005714756160378055 -4.144118394912225e-08 1.694433917413559e-08 -2.744081681194443e-10 3.388260251415995e-08 2.950477038154358e-08 1.116585132382212e-06 1.0000194324833906 0.9998556702966097 0.9995397999044902 1.4321739126852852e-07 1.558719357998581e-10 0.0005714756155755862 -4.207765970724556e-08 1.5667032019129496e-08 -2.744087944859569e-10 3.386211570201239e-08 2.9506670171962268e-08 1.1161993427090311e-06
0.522 1.000015016024622 0.9998525155075862 0.9996444416711565 1.4909567641812867e-07 1.5990533178483614e-10 0.0004700419746569899 -1.9593061475500753e-08 1.2197438335899654e-08 -2.8088309957984624e-10 2.810369510081416e-08 2.6344759397614412e-08 9.683147196120682e-07 1.0000150153969816 0.9998525149820346 0.9996444271609661 1.4909567838529445e-07 1.2345309310512904e-10 0.00047004197077529536 -2.5649582376100956e-08 1.0612975193222023e-11 -2.8087535507024754e-10 2.793551875403799e-08 2.6410567037824e-08 9.643945262021246e-07 1.000015011224269 0.9998525115442495 0.9996443297815529 1.4909568284250255e-07 1.1453606786638094e-11 0.0004700419484280137 -5.7800110000354e-08 -6.569155180322201e-08 -2.8081439161654883e-10 2.84882521240379e-08 2.82730654509406e-08 9.66549614958373e-07 1.0000150047698049 0.9998525066887837 0.9996441772249776 1.4909571200257706e-07 -4.1864083512135016e-13 0.00047004194218415186 -4.53291147509232e-08 -4.4041237927681055e-08 -2.8022805193780776e-10 3.4211608602952135e-08 3.1326603111219505e-08 1.062876263318326e-06 1.000015016031178 0.9998525155130852 0.9996444418225318 1.490956770237918e-07 1.6031930635476357e-10 0.0004700419746971416 -1.952841421040333e-08 1.2327315185601717e-08 -2.808795499961396e-10 2.810581262400049e-08 2.6344460094337185e-08 9.683617296751247e-07 1.0000150159658112 0.999852515458266 0.9996444403133645 1.4909567681263424e-07 1.5618646006626937e-10 0.0004700419742891557 -2.017166458610111e-08 1.1034812358997915e-08 -2.8088004063314e-10 2.8085035311913998e-08 2.6347809385520512e-08 9.678986842959988e-07
0.532 1.0000114161696596 0.9998499439875762 0.9997297824703102 1.5266900957163377e-07 1.6041136586272759e-10 0.0003793025949332735 -4.374324166278117e-09 8.89278830400959e-09 -2.8742701453456475e-10 2.31633975001935e-08 2.3900577967269232e-08 8.071420377699274e-07 1.0000114154870723 0.9998499434197702 0.9997297666595125 1.5266901027147878e-07 1.233491635991752e-10 0.0003793025915695622 -1.0449223792230582e-08 -3.342115418305383e-09 -2.874192278410613e-10 2.3002837918042123e-08 2.3975203486494822e-08 8.026347515951815e-07 1.0000114110302702 0.9998499397747322 0.9997296625124632 1.5266901317428322e-07 1.138843492797318e-11 0.00037930257269698416 -4.11973224560536e-08 -6.627477466593654e-08 -2.873570208885741e-10 2.401626396223655e-08 2.602486212862456e-08 8.093594349821444e-07 1.0000114047124176 0.9998499350634039 0.9997295131644875 1.5266900841398476e-07 9.551461270123957e-14 0.00037930256735518696 -2.3802878039758567e-08 -3.371384371508569e-08 -2.8675701037275206e-10 3.0210492019648844e-08 2.889605138698794e-08 9.24398810233801e-07 1.0000114161768032 0.9998499439935299 0.9997297826355928 1.526690098006139e-07 1.6083319300202083e-10 0.0003793025949680057 -4.3091848919774425e-09 9.023766526766248e-09 -2.8742379742183033e-10 2.3165551005248054e-08 2.3900252800486895e-08 8.071972713978336e-07 1.0000114161055866 0.999849943934192 0.9997297809880726 1.5266900937492038e-07 1.5662217831319785e-10 0.00037930259461361907 -4.957064735836919e-09 7.72083143708077e-09 -2.874239881849104e-10 2.314452305350487e-08 2.39039250208874e-08 8.06654193197437e-07
0.542 1.0000085373486987 0.9998478874981318 0.9997980605824118 1.5425331331744423e-07 1.6103302887715176e-10 0.0003002694211622779 5.1072845368744754e-09 6.635891037454996e-09 -2.940491043049932e-10 1.961104873783849e-08 2.236147521749901e-08 6.596566539896774e-07 1.0000085366110643 0.9998478868880978 0.9997980434699616 1.5425331249812212e-07 1.233644021072928e-10 0.00030026941828698137 -9.708134973635059e-10 -5.61295434493708e-09 -2.940410340314104e-10 1.9461909297772305e-08 2.243271117013057e-08 6.547027567998235e-07 1.000008531883122 0.9998478830461578 0.9997979328730039 1.5425331284448718e-07 1.1467290840842576e-11 0.0003002694024829849 -3.025043900408271e-08 -6.56081252848534e-08 -2.9397732289804693e-10 2.0961532919625523e-08 2.4568557483788503e-08 6.693246387904811e-07 1.000008525739501 0.9998478784960967 0.9997977876540473 1.5425328588267265e-07 7.257073017508871e-13 0.0003002693963755296 -9.310443758923764e-09 -2.5026806061596323e-08 -2.933633748394151e-10 2.7486197337296254e-08 2.7321614497537754e-08 8.04585594472082e-07 1.0000085373564347 0.9998478875045417 0.9997980607616781 1.5425331274248152e-07 1.6146273156692207e-10 0.00030026942119221525 5.1727629467099345e-09 6.7676276280103954e-09 -2.9404612370968534e-10 1.9613214631192515e-08 2.2361248240578666e-08 6.597193916174078e-07 1.0000085372793321 0.9998478874406685 0.9997980589751079 1.5425331256368385e-07 1.5717363733914181e-10 0.0003002694208883539 4.521783325556262e-09 5.4576967358813e-09 -2.9404606046264817e-10 1.9592187957496887e-08 2.2364004081983868e-08 6.591041597675094e-07
0.552 1.0000062787556554 0.9998462740471078 0.9998516443901041 1.541354075632097e-07 1.6137476736166373e-10 0.00023317292888908102 1.0043806257628707e-08 5.164078527787363e-09 -3.007553222277758e-10 1.745285017162943e-08 2.1569593938684354e-08 5.459336492635505e-07 1.0000062779629832 0.999846273394913 0.9998516259775873 1.541354064153323e-07 1.231022133927718e-10 0.0002331729264588717 3.972738753061733e-09 -7.0752524319600675e-09 -3.0074743659701586e-10 1.7317852206480066e-08 2.1626995503670342e-08 5.408735668287764e-07 1.0000062729771921 0.9998462693662654 0.9998515092559761 1.5413540564416367e-07 1.129316701438406e-11 0.00023317291327959515 -2.3819431759765285e-08 -6.406778347385842e-08 -3.006820468416916e-10 1.9250514780764152e-08 2.3761186881482118e-08 5.666245073735414e-07 1.0000062670337038 0.9998462649869513 0.9998513687980771 1.5413537978415186e-07 1.0762246724521423e-12 0.00023317290569130415 -5.340506049104676e-10 -1.8018235279918877e-08 -3.000540405773567e-10 2.595086785555989e-08 2.647700149235102e-08 7.181174310545554e-07 1.0000062787639856 0.9998462740539754 0.9998516445834029 1.5413540660447147e-07 1.618124021527339e-10 0.000233172928914892 1.0109520481159833e-08 5.296336996019885e-09 -3.0075252926170674e-10 1.7454997551218994e-08 2.1569567500208873e-08 5.460009254376085e-07 1.0000062786809734 0.9998462739855546 0.9998516426573513 1.5413540694417036e-07 1.5744513051862314e-10 0.00023317292865703872 9.456476641716378e-09 3.981780350629216e-09 -3.0075235681762317e-10 1.7434279198617853e-08 2.1570380771322984e-08 5.453436699619618e-07
0.562 1.0000045404496958 0.9998450322546284 0.9998928895876621 1.5259942885801906e-07 1.6097480798821322e-10 0.00017760420500071827 1.1672483599041958e-08 4.2471860318005215e-09 -3.075523915423851e-10 1.629352463783419e-08 2.1238255495603967e-08 4.739838561329001e-07 1.0000045396020685 0.999845031560361 0.9998928698783177 1.5259942807719543e-07 1.2210181383907775e-10 0.00017760420296606706 5.614974524431447e-09 -7.967230748252994e-09 -3.0754380358321027e-10 1.6171239358296935e-08 2.127507752604025e-08 4.693455954144805e-07 1.0000045343717188 0.9998450273548967 0.9998927473560226 1.5259942748847452e-07 1.0402917163652863e-11 0.0001776041919922306 -2.070444607981342e-08 -6.19665333979776e-08 -3.074770115292651e-10 1.8441010993099937e-08 2.3354653273783566e-08 5.075666178378068e-07 1.000004528644478 0.9998450231500082 0.9998926120508529 1.5259941985520124e-07 6.848102578992014e-13 0.00017760418305199225 3.937246427670474e-09 -1.257694225163111e-08 -3.0683449934896274e-10 2.5219012346237677e-08 2.6098616855704984e-08 6.664240684052197e-07 1.0000045404586226 0.9998450322619548 0.9998928897950267 1.525994273736659e-07 1.6142036224140582e-10 0.00017760420502257364 1.1738367034479353e-08 4.379809869104301e-09 -3.0754947486694404e-10 1.629565500644807e-08 2.1238495061884135e-08 4.7405014200702293e-07 1.0000045403696842 0.9998450321889761 0.9998928877292317 1.5259942816354676e-07 1.5697497308814597e-10 0.0001776042048059512 1.108392458337521e-08 3.0621925226608363e-09 -3.0754888369950657e-10 1.627521857906601e-08 2.123670830135608e-08 4.734060031041297e-07
0.572 1.0000032280870805 0.9998440947342312 0.999924025543835 1.4985988954739897e-07 1.6010199460728152e-10 0.0001326796034819251 1.1138786247626723e-08 3.7014175059253597e-09 -3.1444657736591065e-10 1.5681276540988107e-08 2.1137874837699564e-08 4.3694147597847155e-07 1.0000032271846264 0.9998440939979911 0.9999240045418705 1.498598890588241e-07 1.2063127669920948e-10 0.00013267960179590496 5.098774596628118e-09 -8.478431025403663e-09 -3.1443784761192806e-10 1.5566688573079536e-08 2.1151018623404544e-08 4.3318395041432463e-07 1.0000032217227721 0.9998440896252164 0.9999238765357851 1.4985989039343274e-07 9.064150575483539e-12 0.00013267959269432688 -1.978479577926028e-08 -5.954438388154941e-08 -3.1436988553589354e-10 1.8089556614095425e-08 2.3154743018566865e-08 4.825331577305501e-07 1.0000032162201327 0.999844085594283 0.9999237465853551 1.4985990429116e-07 -1.795453550237605e-13 0.00013267958332374146 5.440802811619505e-09 -8.499290115707823e-09 -3.1371232499525567e-10 2.490431272591652e-08 2.595713044521159e-08 6.402331617467939e-07 1.0000032280966054 0.9998440947420175 0.9999240257652878 1.4985988752802843e-07 1.6055545238776244e-10 0.00013267960350031805 1.1204798279316338e-08 3.834307307380742e-09 -3.1444339883545905e-10 1.5683432061205765e-08 2.113841082337651e-08 4.3700132046274165e-07 1.0000032280017284 0.9998440946644718 0.9999240235595865 1.4985988851752184e-07 1.560319814767664e-10 0.00013267960331978106 1.0549363360469952e-08 2.5146205752125117e-09 -3.1444264716192964e-10 1.566284819918516e-08 2.113371899706557e-08 4.364240789182441e-07
0.582 1.0000022562352702 0.9998434004614928 0.999947075006953 1.4604436891066097e-07 1.5965472084612108e-10 9.720756657876991e-05 9.4067496468634e-09 3.3909810457497646e-09 -3.2144488359670326e-10 1.5334337266449796e-08 2.1145853318779337e-08 4.1938581124581955e-07 1.000002255278147 0.9998433996833845 0.9999470527170964 1.4604436855561964e-07 1.1958925084399545e-10 9.720756520303362e-05 3.386474066220973e-09 -8.748535175745768e-09 -3.214359076390279e-10 1.5222252219223125e-08 2.1135362104605217e-08 4.166540491177718e-07 1.0000022495974563 0.9998433951523872 0.9999469195335462 1.4604437221486815e-07 8.173977447960024e-12 9.720755774961721e-05 -2.011139452606551e-08 -5.69725762213043e-08 -3.2136631333582373e-10 1.7942858207742657e-08 2.306233623783388e-08 4.74709491530269e-07 1.000002244321899 0.9998433912921414 0.9999467949973979 1.4604440056095697e-07 -6.185532876035398e-13 9.720754934650002e-05 5.126030418932291e-09 -5.541212088462422e-09 -3.2069340818230167e-10 2.4767901591910934e-08 2.591964695076592e-08 6.273631927554836e-07 1.0000022562453943 0.9998434004697403 0.9999470752425115 1.460443667241713e-07 1.6011604611340787e-10 9.720756659403561e-05 9.47286689535432e-09 3.524076915183284e-09 -3.2144120486141547e-10 1.5336568195490944e-08 2.1146684639240015e-08 4.1943702532808197e-07 1.0000022561445694 0.999843400387619 0.9999470728967957 1.4604436789193672e-07 1.5551432047782148e-10 9.720756644631504e-05 8.816674949804556e-09 2.20292241952461e-09 -3.214404296632247e-10 1.531533267093038e-08 2.113909830495525e-08 4.1894791901973264e-07
0.592 1.0000015503236288 0.9998428961686716 0.9999638062123913 1.412781828399286e-07 1.6007127391368737e-10 6.984116237547926e-05 7.2118588773789644e-09 3.2222264345444835e-09 -3.285531523130307e-10 1.513237052057522e-08 2.1210878737836578e-08 4.0808622460026876e-07 1.0000015493120098 0.9998428953488024 0.9999637826396159 1.412781825165118e-07 1.194140728802832e-10 6.984116127787754e-05 1.212506720831818e-09 -8.873697431575153e-09 -3.285444448210727e-10 1.5020058465599268e-08 2.1179500970320192e-08 4.06255771814505e-07 1.0000015434246794 0.9998428906682408 0.9999636445724871 1.41278188262253e-07 8.169840070494801e-12 6.984115532647462e-05 -2.0956670085792865e-08 -5.436502216472624e-08 -3.284734143536236e-10 1.7903857607546025e-08 2.3040704549980236e-08 4.7112643797104863e-07 1.0000015383744394 0.9998428869736495 0.9999635254080301 1.4127821864655465e-07 -1.9358215946256215e-13 6.984114918705977e-05 3.891141293478171e-09 -3.458038347125324e-09 -3.2778549222198903e-10 2.470315182215906e-08 2.5929222071047616e-08 6.189768145013798e-07 1.0000015503343531 0.9998428961773814 0.9999638064620697 1.4127818087595152e-07 1.6054067073050988e-10 6.984116238770136e-05 7.278068163318763e-09 3.3554937202794563e-09 -3.2855037439744135e-10 1.5134703147024228e-08 2.1211975538474786e-08 4.0812988422350393e-07 1.000001550227573 0.9998428960906763 0.9999638039762592 1.41278182217226e-07 1.558608725675519e-10 6.984116226990506e-05 6.621250148899034e-09 2.033221298452288e-09 -3.2854908513273387e-10 1.5112552416201918e-08 2.1201790927245974e-08 4.07718005816283e-07
0.602 1.000001047403069 0.9998425368883298 0.9999757135039353 1.3574318386777475e-07 1.607519382722358e-10 4.9205071365068044e-05 5.05257365148311e-09 3.134528342009703e-09 -3.357802414056643e-10 1.5016538787515363e-08 2.1306267808609486e-08 3.9656064205082775e-07 1.0000010463371372 0.9998425360268061 0.9999756886532962 1.3574318339250393e-07 1.1950638155891186e-10 4.920507051622655e-05 -9.252813522322706e-10 -8.916080761317226e-09 -3.3577124909250155e-10 1.4904153288312027e-08 2.1258748424892728e-08 3.9539242151778355e-07 1.000001040254849 0.9998425312049205 0.9999755459832429 1.3574319027281264e-07 8.450800706802808e-12 4.920506595416162e-05 -2.182543049020867e-08 -5.17922111397683e-08 -3.3569864067033035e-10 1.793011342339834e-08 2.3071850607448528e-08 4.65947736877163e-07 1.0000010354252373 0.9998425276699293 0.9999754320781016 1.3574320936984592e-07 4.956811683811233e-13 4.92050628638594e-05 2.367159840107947e-09 -2.029912468784151e-09 -3.3499526954492235e-10 2.4664540011200702e-08 2.596323659641377e-08 6.109735331258699e-07 1.0000010474143943 0.999842536897503 0.9999757137677464 1.3574318203526333e-07 1.612292985781867e-10 4.920507137439339e-05 5.1188682947100696e-09 3.2679468996224966e-09 -3.357777845023982e-10 1.5018968809780045e-08 2.130757854307437e-08 3.9659941936076023e-07 1.0000010473016527 0.9998425368062054 0.9999757111417706 1.357431837162594e-07 1.5647141974468424e-10 4.920507128345512e-05 4.461492876565862e-09 1.944753281153118e-09 -3.35776295513567e-10 1.4995943646174065e-08 2.1295307751919275e-08 3.9623831696495093e-07
0.612 1.0000006959598444 0.9998422858210392 0.9999840207615127 1.2962240573492671e-07 1.6083987881985896e-10 3.399127265064449e-05 3.2144052696351783e-09 3.0909134960695793e-09 -3.431324038310619e-10 1.4933561890252974e-08 2.14085899979847e-08 3.836537785397936e-07 1.000000694839787 0.9998422849179683 0.9999839946380622 1.296224051605456e-07 1.1900875083414392e-10 3.399127202262631e-05 -2.741717212932886e-09 -8.91355963421325e-09 -3.431231309041103e-10 1.4822986525803284e-08 2.1350662894916416e-08 3.828906614428528e-07 1.0000006885736925 0.9998422799625923 0.9999838476323771 1.296224113341506e-07 8.158720125466266e-12 3.3991268742258855e-05 -2.243259504059551e-08 -4.929430461216399e-08 -3.4304897526517824e-10 1.798034808973989e-08 2.3136143462329355e-08 4.583945981170409e-07 1.000000683958121 0.9998422765806385 0.9999837388290738 1.2962241120951215e-07 5.920989819409464e-13 3.399126890003028e-05 9.412252804255556e-10 -1.0742194969660813e-09 -3.4232969115208006e-10 2.4623536431011845e-08 2.6008899050103824e-08 6.026008331244014e-07 1.0000006959717715 0.9998422858306766 0.9999840210394705 1.2962240446030592e-07 1.6132509723877314e-10 3.3991272657245645e-05 3.2807819612522046e-09 3.2244728594679343e-09 -3.4312980694111806e-10 1.4936067725782362e-08 2.141005237966625e-08 3.836907028208295e-07 1.000000695853063 0.9998422857347784 0.999984018273261 1.2962240594561766e-07 1.5648913490224102e-10 3.399127259007892e-05 2.622884007603389e-09 1.9004636430397477e-09 -3.4312867092982323e-10 1.49123815815824e-08 2.139631471112899e-08 3.833505206540009e-07
0.622 1.0000004550554702 0.999842113721471 0.9999897011927732 1.2302602966999097e-07 1.6029166067622105e-10 2.3022675458094226e-05 1.8161469074153307e-09 3.0700884078761313e-09 -3.5061700329954654e-10 1.4839653608534083e-08 2.1497684876493167e-08 3.70740405584104e-07 1.000000453881477 0.9998421127769587 0.9999896738015184 1.2302602884080524e-07 1.1787754632070493e-10 2.302267502287667e-05 -4.118185247654265e-09 -8.887932504402435e-09 -3.506078642823166e-10 1.4733198757740002e-08 2.1435139121482164e-08 3.7014748269234005e-07 1.0000004474422004 0.9998421076955405 0.9999895227143878 1.2302603304502252e-07 7.2491717184001715e-12 2.3022672898716054e-05 -2.2658208043016625e-08 -4.689176790343922e-08 -3.5053221694572667e-10 1.8017846423372627e-08 2.3213391225953807e-08 4.499247362434221e-07 1.0000004430329383 0.9998421044598867 0.9999894188283991 1.2302601714090858e-07 5.232455411734668e-14 2.3022675941523732e-05 -1.937923022745516e-10 -4.4830804260606073e-10 -3.497969981080813e-10 2.4562379118117292e-08 2.6057854792491732e-08 5.946186235160046e-07 1.0000004550680002 0.999842113731573 0.9999897014848902 1.2302602890434616e-07 1.607845906245556e-10 2.3022675462363902e-05 1.88260351464047e-09 3.2037834985416915e-09 -3.5061506168892113e-10 1.484221131030417e-08 2.1499236100607184e-08 3.707782487788933e-07 1.0000004549433188 0.9998421136310666 0.9999896985783758 1.2302602978442218e-07 1.558707238276472e-10 2.3022675415704476e-05 1.224199961709593e-09 1.8790144944487333e-09 -3.5061363122595253e-10 1.4818104357962274e-08 2.148465602910702e-08 3.704316632307872e-07
0.632 1.0000002930529301 0.9998419979887504 0.9999935072234613 1.1602010241890522e-07 1.5982803299864953e-10 1.528775705946704e-05 8.643477021025145e-10 3.0604573408903372e-09 -3.582422213724355e-10 1.4718211337721708e-08 2.1560929193904262e-08 3.595999946429256e-07 1.0000002918251911 0.9998419970029041 0.9999934785693496 1.1602010146332902e-07 1.1683420815837445e-10 1.528775678581496e-05 -5.048223926071074e-09 -8.85106587600791e-09 -3.582332470291037e-10 1.4617948843637568e-08 2.1499004837273643e-08 3.5898305157374074e-07 1.0000002852228433 0.9998419918025245 0.9999933236423103 1.1602010385884311e-07 6.442362771564147e-12 1.5287755647247816e-05 -2.2493746235930557e-08 -4.4593128258125994e-08 -3.5815581472036886e-10 1.8027407205889477e-08 2.3288620707218472e-08 4.4227422810978975e-07 1.0000002810115574 0.9998419887064685 0.9999932244747576 1.1602008626471804e-07 -4.027843529681155e-13 1.5287760647035373e-05 -9.795756058718616e-10 -4.6182489794163335e-11 -3.574043094138837e-10 2.4479348655650937e-08 2.6106173262723317e-08 5.879637354222461e-07 1.0000002930660636 0.9998419979993193 0.9999935075297514 1.1602010184019486e-07 1.603287696182592e-10 1.5287757062001953e-05 9.308837778914547e-10 3.1942854197939638e-09 -3.5824029302632707e-10 1.4720800480295298e-08 2.1562512541026518e-08 3.596409658546789e-07 1.0000002929354046 0.9998419978941959 0.9999935044828574 1.1602010198176588e-07 1.553367406890059e-10 1.5287757032550153e-05 2.719824828343956e-10 1.8687843682079294e-09 -3.5823852347317497e-10 1.4696478084777782e-08 2.154765390617848e-08 3.5926612753475233e-07
0.642 1.0000001861522188 0.9998419216204755 0.9999960050723449 1.0871488153457179e-07 1.5996742848297373e-10 9.951605129008195e-06 3.025887274926513e-10 3.05604465522045e-09 -3.660149856728519e-10 1.4577878457866542e-08 2.1592713139922555e-08 3.5130469659518916e-07 1.000000184870923 0.9998419205934007 0.999995975160261 1.0871488102356988e-07 1.1639701844799224e-10 9.951604980845314e-06 -5.588293952192881e-09 -8.809076044034314e-09 -3.6600586162824307e-10 1.4485367886028688e-08 2.153576618111214e-08 3.505247954876948e-07 1.0000001781151207 0.9998419152807918 0.9999958166227392 1.087148836432914e-07 6.256200714913059e-12 9.951604594974252e-06 -2.1993299828705444e-08 -4.240015685468179e-08 -3.6592670651180864e-10 1.8014677740589992e-08 2.3352556179892356e-08 4.365228564318136e-07 1.000000174093246 0.9998419123177937 0.9999957219689904 1.0871488167260258e-07 -2.5453197240277324e-13 9.95161017996684e-06 -1.4375968677367575e-09 2.0770530890279733e-10 -3.651587771498437e-10 2.4385333425910966e-08 2.6151553203247377e-08 5.83115979571412e-07 1.0000001861659564 0.9998419216315115 0.999996005392822 1.0871488072736763e-07 1.604762604424611e-10 9.951605130524814e-06 3.692037364598659e-10 3.1900046412619595e-09 -3.6601329806796316e-10 1.4580483575257374e-08 2.1594281659616106e-08 3.5135026020737105e-07 1.000000186029314 0.9998419215217634 0.9999960022054698 1.0871488122867462e-07 1.5540634809131378e-10 9.95160511418336e-06 -2.901909129338478e-10 1.863784698581835e-09 -3.660112889685326e-10 1.4556101953284137e-08 2.1579611238038467e-08 3.5093257899114127e-07
0.652 1.0000001169087696 0.9998418721544106 0.9999976098255476 1.0127895328226513e-07 1.604817450085362e-10 6.34969379897604e-06 4.7365763797104355e-11 3.053937682568567e-09 -3.7394330807456736e-10 1.4435543870208837e-08 2.159128196410868e-08 3.4597295354739164e-07 1.0000001155741072 0.9998418710862134 0.9999975786603162 1.0127895363522273e-07 1.1633729664944276e-10 6.349693736626699e-06 -5.8219187016527016e-09 -8.764945044180117e-09 -3.739342165507911e-10 1.4351478034008534e-08 2.1542532542050085e-08 3.4495818315676945e-07 1.0000001086739927 0.9998418656677779 0.9999974167301917 1.0127895860289655e-07 6.460906545940462e-12 6.349693824539635e-06 -2.1237935218416396e-08 -4.031107655628555e-08 -3.7385335913398624e-10 1.7991570871717557e-08 2.3398580056216543e-08 4.329393998744113e-07 1.0000001048329772 0.9998418628315285 0.9999973263855065 1.0127898109095043e-07 2.68181707970588e-13 6.349698527589561e-06 -1.6284125746690285e-09 3.653592781580197e-10 -3.730688174558579e-10 2.4293300917815544e-08 2.6189780410070564e-08 5.800242109826148e-07 1.0000001169231125 0.999841872165915 0.9999976101602275 1.0127895233929538e-07 1.6099838895483406e-10 6.349693799825795e-06 1.1405967669823096e-10 3.18802839426909e-09 -3.7394185396516195e-10 1.4438157539828626e-08 2.1592801354589945e-08 3.4602374401526634e-07 1.0000001167804815 0.9998418720515342 0.9999976068323332 1.0127895353047472e-07 1.5585072036192286e-10 6.349693792479394e-06 -5.458265143186113e-10 1.861096611148119e-09 -3.739401586352009e-10 1.4413791656759576e-08 2.157866139383091e-08 3.455567804630558e-07
0.662 1.0000000728555964 0.9998418406842217 0.9999986181316798 9.386036264141642e-08 1.608194216255543e-10 3.9705673745190645e-06 9.909800081034421e-12 3.0527947427541146e-09 -3.820350407185262e-10 1.4305406003609674e-08 2.155780707020391e-08 3.4306202810487496e-07 1.0000000714677562 0.999841839575008 0.9999985857180704 9.38603643309535e-08 1.1610412484920084e-10 3.970567359513414e-06 -5.837876041804806e-09 -8.720047330130684e-09 -3.8202556961238594e-10 1.4229226654368061e-08 2.1519094723605827e-08 3.4180824293253456e-07 1.000000064432021 0.9998418340568354 0.9999984206022455 9.386037159584685e-08 6.504617542163882e-12 3.970567642655761e-06 -2.031399655679371e-08 -3.832241290796157e-08 -3.819431758158157e-10 1.7967059775089622e-08 2.3421720157242915e-08 4.3123911079531273e-07 1.0000000607634765 0.9998418313412893 0.9999983343653841 9.386041099927595e-08 6.141049283394938e-13 3.9705703462934964e-06 -1.6260452434590088e-09 4.6155356459744406e-10 -3.8114123322571714e-10 2.4212296065000025e-08 2.621485268220685e-08 5.783140888331625e-07 1.000000072870545 0.9998418406961951 0.9999986184805766 9.386036158188215e-08 1.613440828388619e-10 3.970567374806803e-06 7.668228036670665e-11 3.1870156267630688e-09 -3.820332613748198e-10 1.4308033329905806e-08 2.1559258253191817e-08 3.4311790629798745e-07 1.0000000727219207 0.9998418405771737 0.9999986150120548 9.386036342313704e-08 1.5611859760602957e-10 3.970567372768668e-06 -5.836944143191326e-10 1.8593753454929805e-09 -3.820316837021819e-10 1.428363278540792e-08 2.154583990452575e-08 3.4260287551871e-07
0.672 1.000000045300387 0.9998418210001576 0.9999992368084184 8.653030005320767e-08 1.607414547338809e-10 2.4327579597657846e-06 1.0857452855143052e-10 3.0520331748938074e-09 -3.9029741708708654e-10 1.419756635335964e-08 2.1496873772216995e-08 3.4178784062755897e-07 1.0000000438595573 0.9998418198500342 0.9999992031511511 8.653030219570472e-08 1.1545812159523525e-10 2.4327579601082934e-06 -5.717815575322616e-09 -8.67498098183003e-09 -3.902876484644238e-10 1.4127473422175412e-08 2.1468531499005887e-08 3.403431870977913e-07 1.0000000366964625 0.999841814237917 0.999999035046102 8.653031124530921e-08 6.1474667285198215e-12 2.43275821165643e-06 -1.930077494676116e-08 -3.642999031747145e-08 -3.902039017156325e-10 1.7947164233302018e-08 2.3419831120888016e-08 4.309011052423238e-07 1.000000033192253 0.9998418116373021 0.9999989527215801 8.653034837191558e-08 5.446642776955394e-13 2.4327584611098244e-06 -1.5028183300922604e-09 5.189947155201209e-10 -3.8938404171409774e-10 2.414744453941554e-08 2.622153030656792e-08 5.77519116531459e-07 1.000000045315942 0.9998418210126013 0.9999992371715473 8.653029916714724e-08 1.6127383835756217e-10 2.432757959635957e-06 1.7542578173198362e-10 3.1863843611876216e-09 -3.902955164622241e-10 1.4200225246608708e-08 2.149825429763577e-08 3.418481122491196e-07 1.0000000451613194 0.9998418208889314 0.9999992335623084 8.653030085272665e-08 1.5597069420270408e-10 2.4327579597896747e-06 -4.854410382292339e-10 1.8580369789073762e-09 -3.9029438046336613e-10 1.4175611776180157e-08 2.1485583724579545e-08 3.412917632792423e-07
0.682 1.0000000283275579 0.9998418088761422 0.999999606596958 7.932140189206897e-08 1.6039275363243059e-10 1.4600717086521121e-06 2.765909312680561e-10 3.051416680685451e-09 -3.987377911370716e-10 1.4118317178566152e-08 2.1416688417847992e-08 3.414057238179559e-07 1.0000000268339264 0.9998418076852148 0.9999995717007111 7.932140357940135e-08 1.1454415911629764e-10 1.4600717026390172e-06 -5.52850753428422e-09 -8.629988563076654e-09 -3.987277726489016e-10 1.4051872527577382e-08 2.139773103602867e-08 3.398442174994401e-07 1.000000019551325 0.9998418019846627 0.999999400793024 7.932141235134974e-08 5.533596552851218e-12 1.4600717819933257e-06 -1.826277745958833e-08 -3.462943731567369e-08 -3.986426132355509e-10 1.7936809284646695e-08 2.339526212949343e-08 4.313720444763478e-07 1.0000000162036107 0.9998417994934784 0.9999993221924544 7.932142976435551e-08 2.045288944648112e-13 1.4600698267030755e-06 -1.319678592613255e-09 5.522265608840886e-10 -3.9780466929973333e-10 2.410108210982844e-08 2.620761232557285e-08 5.772172235973833e-07 1.0000000283437205 0.9998418088890572 0.9999996069743345 7.932140113694838e-08 1.6093300353117872e-10 1.460071708383733e-06 3.435210137944729e-10 3.185897748919337e-09 -3.9873581267814143e-10 1.4121031920160027e-08 2.1418010375015718e-08 3.414694542056704e-07 1.0000000281830939 0.9998418087607311 0.9999996032242882 7.932140241029763e-08 1.555521324245196e-10 1.4600717084264545e-06 -3.178351224100273e-10 1.8568445181446645e-09 -3.987350972202319e-10 1.4095962913852513e-08 2.1405969427050715e-08 3.408809683834013e-07
0.692 1.000000018005614 0.9998418015035189 0.9999998210148536 7.229341718981492e-08 1.5999183732997956e-10 8.581051980843394e-07 4.66581135418654e-10 3.050855897702043e-09 -4.0736454296667793e-10 1.4069617531980488e-08 2.1329777659256273e-08 3.4133223290360077e-07 1.0000000164593674 0.999841800271894 0.9999997848842684 7.229341856353431e-08 1.135810884778255e-10 8.581051755296691e-07 -5.317331203698113e-09 -8.58516253357908e-09 -4.073544701112133e-10 1.4004613894203566e-08 2.1318444091987244e-08 3.3972837539366287e-07 1.00000000906472 0.9998417944881481 0.9999996113511501 7.229342535162135e-08 4.880606393397709e-12 8.581050359152894e-07 -1.7245222901478003e-08 -3.291641946083788e-08 -4.0726746299910424e-10 1.7939823227873284e-08 2.3356631738292773e-08 4.3217060477182384e-07 1.0000000058659795 0.9998417921011534 0.9999995362939578 7.229341951217031e-08 -1.8776486065457483e-13 8.581016478637949e-07 -1.1204056830560097e-09 5.704287874414751e-10 -4.064113711548595e-10 2.4073207159790002e-08 2.6175588970439106e-08 5.770859746321972e-07 1.0000000180223851 0.9998418015169066 0.9999998214064935 7.229341682685662e-08 1.605399227717001e-10 8.581051980651376e-07 5.335898248499368e-10 3.1854670656247325e-09 -4.073626622482978e-10 1.4072409443418284e-08 2.1331061421964223e-08 3.413985331612029e-07 1.0000000178557498 0.9998418013839157 0.9999998175155473 7.229341757091654e-08 1.5508155764969382e-10 8.581051963833791e-07 -1.282555404504587e-10 1.855708674874687e-09 -4.0736172777143996e-10 1.4046670784437693e-08 2.131944914553842e-08 3.407866923388705e-07
0.702 1.0000000117817878 0.9998417970585896 0.9999999407405735 6.553319082434574e-08 1.5969285270064295e-10 4.936800511559861e-07 6.507234715385295e-10 3.0503211712298603e-09 -4.161843758185973e-10 1.4049412953280318e-08 2.125385743280913e-08 3.411840185200289e-07 1.0000000101831117 0.9998417957863729 0.9999999033802583 6.553319222762539e-08 1.1272261601459913e-10 4.936800125121473e-07 -5.1121080919973165e-09 -8.54053430683382e-09 -4.161741955130742e-10 1.3984435685766226e-08 2.1248253757866127e-08 3.395976747674411e-07 1.0000000026835087 0.9998417899244183 0.9999997273900231 6.553319777738058e-08 4.342527488451226e-12 4.936796928005101e-07 -1.627387502482932e-08 -3.128674174045542e-08 -4.16085275515154e-10 1.7957904263678763e-08 2.3319444886619334e-08 4.3294684978351265e-07 0.9999999996265421 0.9998417876366212 0.999999655703744 6.553318084236216e-08 -4.779338919527779e-13 4.936759299311661e-07 -9.30615360687754e-10 5.793277849964562e-10 -4.152106007612546e-10 2.4061923564688655e-08 2.6133445824848446e-08 5.769175744656063e-07 1.0000000117991679 0.9998417970724504 0.9999999411464926 6.55331907711306e-08 1.6024907093080084e-10 4.936800514738817e-07 7.17810775294456e-10 3.185062240068647e-09 -4.161825506119883e-10 1.4052294533556329e-08 2.1255124022047203e-08 3.4125220531152545e-07 1.0000000116265182 0.9998417969347879 0.9999999371145529 6.553319138525945e-08 1.5471326011520188e-10 4.936800481849357e-07 5.5476378755374784e-11 1.854598054430539e-09 -4.1618200832514813e-10 1.4025759992691612e-08 2.1243732267506235e-08 3.406237938186171e-07
0.712 1.0000000080362446 0.9998417943841392 1.0000000042165882 5.9103577670178965e-08 1.5965958805368825e-10 2.779250394658581e-07 8.164200477405348e-10 3.04980316193811e-09 -4.252052993791504e-10 1.4053470734090439e-08 2.121065782858648e-08 3.4077618804203316e-07 1.0000000063853238 0.999841793071437 0.9999999656311244 5.910357931720373e-08 1.1213255040197203e-10 2.779249941098704e-07 -4.925436543104329e-09 -8.496113337333725e-09 -4.251950514356311e-10 1.3987902723941897e-08 2.120914599991421e-08 3.392487320684778e-07 0.9999999987875002 0.9998417871360137 0.9999997873436502 5.910358579774304e-08 4.082163807317869e-12 2.7792460344059225e-07 -1.5359373072068808e-08 -2.973638415269334e-08 -4.2510437244294894e-10 1.7990382208690757e-08 2.3303753827077505e-08 4.3350802156473824e-07 0.9999999958654279 0.9998417849426601 0.9999997188639601 5.910357719876919e-08 -5.026231603945157e-13 2.7792160103033127e-07 -7.615522015490959e-10 5.824682378297453e-10 -4.2421086677547763e-10 2.4064417428312934e-08 2.6093644847420426e-08 5.766126892850041e-07 1.0000000080542342 0.9998417943984739 1.0000000046368016 5.910357782235025e-08 1.602236102039074e-10 2.779250402497742e-07 8.835859780574913e-10 3.184674591763186e-09 -4.252035423529442e-10 1.4056445612304494e-08 2.121192396732331e-08 3.408458111749946e-07 1.0000000078755662 0.9998417942561321 1.0000000004637757 5.9103578364341503e-08 1.546104624346771e-10 2.7792503642058203e-07 2.2076303178850958e-10 1.8535049945978774e-09 -4.252032402143713e-10 1.4029076307766406e-08 2.120058583410652e-08 3.4020532937574355e-07
0.722 1.000000005764503 0.9998417927625605 1.0000000352207261 5.302502971620377e-08 1.600112309634844e-10 1.5304654405398106e-07 9.599033240784831e-10 3.049301055361223e-09 -4.3443502899209985e-10 1.4076391496983777e-08 2.122132497483747e-08 3.400908742316879e-07 1.0000000040615216 0.9998417914094784 0.9999999954146697 5.302503163473464e-08 1.1193025235577338e-10 1.5304650694450663e-07 -4.761084517592317e-09 -8.451901317865412e-09 -4.344244280063838e-10 1.4010115301745563e-08 2.1222546564482163e-08 3.386477605506958e-07 0.9999999963718753 0.999841785405095 0.9999998149818355 5.302504088212347e-08 4.217855285869605e-12 1.5304619119645564e-07 -1.4503617405872864e-08 -2.8261512670189893e-08 -4.343317420408255e-10 1.8034458151876195e-08 2.3328854955695518e-08 4.338066829738774e-07 0.9999999935781311 0.9998417833016542 0.9999997495523948 5.302505385972829e-08 -1.4278184677645303e-13 1.530448756301814e-07 -6.161315935609761e-10 5.820319222601395e-10 -4.33419439839126e-10 2.4077453892189653e-08 2.606987446095222e-08 5.761612241521299e-07 1.0000000057831036 0.9998417927773704 1.0000000356552499 5.302502966624513e-08 1.6058316042958177e-10 1.5304654500910753e-07 1.0271478499178389e-09 3.1843023574525493e-09 -4.3443349218817764e-10 1.4079458015229853e-08 2.1222602504163896e-08 3.401616696169508e-07 1.0000000055984113 0.9998417926303413 1.0000000313410429 5.302503060211102e-08 1.54892662211081e-10 1.5304654205916188e-07 3.6383627770486164e-10 1.8524271354444517e-09 -4.3443341872941274e-10 1.4051267799851143e-08 2.1211197571463087e-08 3.395117810496962e-07
0.732 1.00000000435773 0.9998417917588962 1.000000048105493 4.7312181399049585e-08 1.6061511842175326e-10 8.241281761293949e-08 1.0810970363715215e-09 3.0488143390783784e-09 -4.438809035455911e-10 1.4111259281756037e-08 2.1300503847402773e-08 3.3922382535409275e-07 1.0000000026028706 0.9998417903655403 1.0000000070833774 4.731218401793083e-08 1.1198309949204033e-10 8.241280129894009e-08 -4.619127464541587e-09 -8.4078983405399e-09 -4.438698958316298e-10 1.4044443406295113e-08 2.1303252992388473e-08 3.3787852843476937e-07 0.9999999948274784 0.999841784296483 0.9999998246494636 4.73121961599542e-08 4.617012867798054e-12 8.241267583261312e-08 -1.3704903207806029e-08 -2.6858475757002646e-08 -4.4377534590256224e-10 1.808554520126754e-08 2.3407848877045788e-08 4.338991669900107e-07 0.999999992155802 0.9998417822786422 0.9999997621216159 4.73122293398816e-08 4.695712045111413e-13 8.241332715293914e-08 -4.938690275163496e-10 5.793560337555633e-10 -4.4284347546196906e-10 2.4097130869053338e-08 2.607322120738367e-08 5.75615317058621e-07 1.0000000043769413 0.9998417917741823 1.0000000485543423 4.731218128047802e-08 1.6119484097819207e-10 8.241281830470826e-08 1.148420173567854e-09 3.1839460761621593e-09 -4.438794119938977e-10 1.4114413338983126e-08 2.1301801470978357e-08 3.392956551330067e-07 1.0000000041862205 0.9998417916224586 1.0000000440988608 4.731218236777495e-08 1.5542689325971908e-10 8.24128174590371e-08 4.84619641071411e-10 1.8513651590460688e-09 -4.4387910200242615e-10 1.408544155931685e-08 2.129023903594403e-08 3.38637760722015e-07
0.742 1.0000000034548446 0.9998417911151858 1.0000000513130527 4.2002811751064635e-08 1.610630388969272e-10 4.339125445986409e-08 1.1812514624465708e-09 3.048343864299151e-09 -4.535500047188446e-10 1.4149813621173848e-08 2.1452507208314927e-08 3.3832340055008747e-07 1.0000000016482893 0.9998417896816616 1.0000000090793901 4.200281474985509e-08 1.1188286690008422e-10 4.339126054570009e-08 -4.498313765265145e-09 -8.364104087871117e-09 -4.5353858967476297e-10 1.408287627049129e-08 2.1455701631372983e-08 3.370805222095679e-07 0.9999999937929225 0.9998417835520065 0.9999998247814481 4.2002828900921495e-08 4.8707547376135935e-12 4.339133322381756e-08 -1.2960280152142815e-08 -2.552379720986036e-08 -4.5344233689297884e-10 1.8138012865800352e-08 2.3544799807609416e-08 4.338926736830495e-07 0.9999999912373568 0.9998417816156604 0.9999997650137892 4.200286824486246e-08 9.260733411467956e-13 4.3393237998570897e-08 -3.931336382750583e-10 5.752597633799503e-10 -4.524902260258171e-10 2.4118858231627145e-08 2.6109877109983136e-08 5.750582250790764e-07 1.0000000034746683 0.999841791130949 1.0000000517762448 4.200281185395458e-08 1.6165064582910033e-10 4.339125467460836e-08 1.248653440330638e-09 3.1836058816546935e-09 -4.5354836292116883e-10 1.4153049378561275e-08 2.1453831513293142e-08 3.383962087320021e-07 1.0000000032779133 0.999841790974523 1.0000000471793944 4.200281284683987e-08 1.5580529895513854e-10 4.339125629432278e-08 5.843642695567481e-10 1.8503191968982965e-09 -4.535482447949653e-10 1.4123353304015266e-08 2.144204100429362e-08 3.377308784504649e-07
0.752 1.000000002845893 0.9998417906814332 1.0000000496692807 3.7133162685097894e-08 1.609837096923712e-10 2.234847928942861e-08 1.262462668658193e-09 3.0478896827303033e-09 -4.6344946791296035e-10 1.4183762663479002e-08 2.1670626335870486e-08 3.375428989865138e-07 1.0000000009878227 0.9998417892078462 1.000000006228558 3.7133166019810816e-08 1.1125799539212205e-10 2.23484949436486e-08 -4.396546508375717e-09 -8.320517981829792e-09 -4.6343783559892827e-10 1.4117322944691573e-08 2.167338224651785e-08 3.364005859461501e-07 0.999999993057964 0.9998417830214699 0.9999998201967484 3.7133180091372114e-08 4.607013308162654e-12 2.2348642286563113e-08 -1.226603316546204e-08 -2.425416988800931e-08 -4.6333953665730973e-10 1.8186074944635924e-08 2.3734461673566298e-08 4.3390301281597464e-07 0.9999999906128467 0.9998417811627177 0.9999997630546539 3.713320726654861e-08 8.551311951480725e-13 2.2350323701048015e-08 -3.115765690694491e-10 5.702450317202967e-10 -4.6236714978624004e-10 2.4137958703501336e-08 2.6180650169077377e-08 5.745775625640884e-07 1.0000000028663294 0.9998417906976748 1.00000005014683 3.7133163178206734e-08 1.6157926273324487e-10 2.2348479407350962e-08 1.329943286824899e-09 3.1832822785786212e-09 -4.6344800953156955e-10 1.4187073370605884e-08 2.1671981839130002e-08 3.3761667946462245e-07 1.0000000026635354 0.9998417905365388 1.000000045408517 3.713316370408213e-08 1.5565646212271798e-10 2.2348481822668237e-08 6.651657357044796e-10 1.849289178053578e-09 -4.634478491806948e-10 1.4156721086890007e-08 2.1659913621277936e-08 3.3694396278481957e-07
0.762 1.0000000024110052 0.9998417903720026 1.0000000458470928 3.269554559908852e-08 1.6039644800106613e-10 1.127629579954063e-08 1.3274521410985643e-09 3.0474526972961446e-09 -4.735872476621923e-10 1.4206827121190426e-08 2.193866633876586e-08 3.3700629064878204e-07 1.0000000005016003 0.9998417888584584 1.0000000012037735 3.269554855326961e-08 1.1012804984931239e-10 1.1276301444524341e-08 -4.311103045374686e-09 -8.277139449775964e-09 -4.735756762601664e-10 1.4141515232571439e-08 2.1940323033526507e-08 3.3595873667440543e-07 0.9999999925024589 0.9998417826190481 0.9999998135616963 3.269556153258362e-08 3.844763972615333e-12 1.1276351745628607e-08 -1.1617900719327178e-08 -2.3046446139830998e-08 -4.734749425721652e-10 1.8224953314809603e-08 2.3963390725266743e-08 4.3402634010079304e-07 0.9999999901624144 0.9998417808341815 0.9999997589169692 3.2695565703799816e-08 2.76465141431547e-13 1.127655780080197e-08 -2.463283018016825e-10 5.646186432866381e-10 -4.724817650107391e-10 2.4150798230802887e-08 2.6281422759282376e-08 5.742444229073498e-07 1.0000000024320552 0.9998417903887232 1.0000000463390157 3.2695546062048086e-08 1.6100001393291132e-10 1.1276295750237605e-08 1.3950115254625129e-09 3.182975586562083e-09 -4.735857223106478e-10 1.4210206977295835e-08 2.1940055970792e-08 3.370810598229142e-07 1.0000000022232167 0.9998417902228703 1.0000000414591463 3.26955463449591e-08 1.550000001301377e-10 1.1276297030947068e-08 7.297460085320109e-10 1.8482754622820054e-09 -4.735858087323415e-10 1.417925801515189e-08 2.1927677189592975e-08 3.364007621817428e-07
0.772 1.0000000020829936 0.999841790138896 1.0000000412774261 2.8638380401279927e-08 1.5973420430902514e-10 5.590100314789218e-09 1.3790228808827765e-09 3.047032345247899e-09 -4.839704134513509e-10 1.4215962115358905e-08 2.2233495417840016e-08 3.367842394831496e-07 1.0000000001224334 0.9998417885854992 0.9999999954359511 2.863838270007907e-08 1.0892584081897938e-10 5.590088211426602e-09 -4.239179032323943e-09 -8.233968710064662e-09 -4.839585403280082e-10 1.4152207570383594e-08 2.2233543476019942e-08 3.358246249300212e-07 0.9999999920589575 0.9998417822965607 0.9999998063009803 2.8638394143539806e-08 3.016403976710907e-12 5.58997669744486e-09 -1.1011618797579654e-08 -2.1897631757818507e-08 -4.838560603688417e-10 1.8251881744795788e-08 2.421186330838718e-08 4.343225032430824e-07 0.9999999898188763 0.9998417805820524 0.9999997540317304 2.8638380404045152e-08 -3.771647216577525e-13 5.588832284875727e-09 -1.9453029003315037e-10 5.585696367140731e-10 -4.828412196308069e-10 2.4155576488493842e-08 2.640390258825401e-08 5.740996423502901e-07 1.0000000021046578 0.9998417901560966 1.0000000417837378 2.8638380333463034e-08 1.6034556090491312e-10 5.590100516488671e-09 1.446661100743244e-09 3.1826859163391864e-09 -4.839691330729766e-10 1.4219408271148469e-08 2.2234921932221564e-08 3.368600089419813e-07 1.0000000018897706 0.9998417899855186 1.0000000367622177 2.8638380648758092e-08 1.54268254041295e-10 5.590099510021844e-09 7.809077738438075e-10 1.8472780794960952e-09 -4.83969081316979e-10 1.4187893454256611e-08 2.2222202875603375e-08 3.361719681061439e-07
0.782 1.0000000018248019 0.9998417899556431 1.0000000366964086 2.4908957247917982e-08 1.5950180782323636e-10 2.7363041261489653e-09 1.419673796384762e-09 3.0466288902113985e-09 -4.946061147428875e-10 1.4210892751247822e-08 2.2528266297329052e-08 3.368853469725892e-07 0.9999999998132648 0.9998417883624989 0.9999999896612021 2.4908959484956513e-08 1.0815594336023417e-10 2.7362891183232462e-09 -4.178275798296296e-09 -8.191005938052486e-09 -4.945938192234963e-10 1.4148878321455115e-08 2.2526291646655646e-08 3.3600863316822447e-07 0.9999999916901527 0.9998417820273655 0.9999997991448376 2.490897061297083e-08 2.6262684202683162e-12 2.7361538311612278e-09 -1.044330525889933e-08 -2.080487667421409e-08 -4.944892255461685e-10 1.8266273952531107e-08 2.445677308689051e-08 4.3480961031432834e-07 0.9999999895451656 0.9998417803798479 0.9999997491355183 2.4908957374576132e-08 -6.010901045887539e-13 2.7353348595300564e-09 -1.5369676183566173e-10 5.522151360049849e-10 -4.934524127023612e-10 2.4152146533485183e-08 2.6536825492797004e-08 5.741501118119264e-07 1.0000000018470814 0.9998417899733242 1.0000000372171258 2.4908957082316254e-08 1.601210663757024e-10 2.736304314381903e-09 1.487390697458792e-09 3.1824128432104693e-09 -4.946048313420288e-10 1.4214405462287902e-08 2.2529733279921173e-08 3.369621022073549e-07 1.0000000016261394 0.9998417897980147 1.0000000320538618 2.4908957240245832e-08 1.5396609868929167e-10 2.7363029186317357e-09 8.211494704557198e-10 1.8462971123459457e-09 -4.946045533144338e-10 1.4182324864085689e-08 2.251663756949724e-08 3.3626641278166417e-07
0.792 1.0000000016159996 0.9998417898076543 1.0000000324593823 2.1486144493739916e-08 1.598639286341547e-10 1.3342738757750072e-09 1.4517267219470214e-09 3.0462420785583667e-09 -5.055008206128876e-10 1.4193517171650076e-08 2.2796598805608192e-08 3.372539165091192e-07 0.9999999995536638 0.9998417881748678 0.9999999842348549 2.1486147374409373e-08 1.0798353601582709e-10 1.334282022768384e-09 -4.1260714471754814e-09 -8.148251258354888e-09 -5.054887410780616e-10 1.4133306098477476e-08 2.2792319658839805e-08 3.364580939761087e-07 0.9999999913753752 0.9998417817967055 0.9999997924430567 2.1486160137800077e-08 2.8389177166170404e-12 1.3343581397785647e-09 -9.9093249484659e-09 -1.976546920984325e-08 -5.053817645703873e-10 1.826960794290164e-08 2.4675615604537134e-08 4.354587294525044e-07 0.9999999893208343 0.9998417802129581 0.9999997445843721 2.1486169307063766e-08 -2.305024437495234e-13 1.3355885701442996e-09 -1.215367945467574e-10 5.456277955817397e-10 -5.04322513803886e-10 2.41416419057214e-08 2.6668098250314722e-08 5.743675172652678e-07 1.0000000016388946 0.9998417898258174 1.0000000329945196 2.1486144456010528e-08 1.6049089001408514e-10 1.3342737423332504e-09 1.5195221936908424e-09 3.18215669399638e-09 -5.054996874589372e-10 1.419709801362814e-08 2.27981103283007e-08 3.3733161469605244e-07 1.0000000014118935 0.9998417896457686 1.0000000276894185 2.1486145198082732e-08 1.5425874124210016e-10 1.334274629220558e-09 8.527937892892963e-10 1.84533195870616e-09 -5.05499525881836e-10 1.4164438680131857e-08 2.278459859956028e-08 3.3662865788067214e-07
0.802 1.0000000014449129 0.9998417896865976 1.0000000287156428 1.8370671921555902e-08 1.6050203015055262e-10 6.601632097134179e-10 1.4775234973025437e-09 3.045871896790866e-09 -5.166623002266608e-10 1.4167603411313825e-08 2.3016955205298094e-08 3.3778683422288445e-07 0.9999999993319544 0.9998417880142727 0.9999999793061957 1.837067542838224e-08 1.0808993016407839e-10 6.601978102482423e-10 -4.08022420941581e-09 -8.105704700559336e-09 -5.166496782188391e-10 1.4109270585801975e-08 2.3010284811743073e-08 3.3707182508749113e-07 0.999999991102723 0.9998417815960904 0.9999997863396596 1.837069227697022e-08 3.335340269137866e-12 6.605036921986821e-10 -9.406084574128588e-09 -1.8776828684844814e-08 -5.165404142369077e-10 1.8265015486262444e-08 2.4850456866804603e-08 4.362003682515058e-07 0.9999999891342015 0.9998417800730397 0.9999997405280395 1.8370734165681366e-08 4.159706335701499e-13 6.630128299530495e-10 -9.570764226283556e-11 5.388542003794171e-10 -5.154581613863398e-10 2.412620883288012e-08 2.6787286403828796e-08 5.74695900865886e-07 1.0000000014684252 0.9998417897052435 1.0000000292652165 1.83706719098588e-08 1.6113707613535282e-10 6.601625292772489e-10 1.5453978555575517e-09 3.181916924234758e-09 -5.166612605809279e-10 1.4171253292375932e-08 2.3018514887228614e-08 3.3786542684309316e-07 1.0000000012353598 0.9998417895204478 1.0000000238181874 1.8370672504942387e-08 1.54827387723354e-10 6.601662895989004e-10 8.781822646369507e-10 1.8443825089551524e-09 -5.166609505858298e-10 1.4138008332798507e-08 2.300455410685655e-08 3.3715565138852695e-07
0.812 1.000000001304372 0.999841789587359 1.0000000255069295 1.5555071561513012e-08 1.6087073248538898e-10 3.4558388892268733e-10 1.499092294376657e-09 3.045517993140964e-09 -5.2809720945473e-10 1.4138068800042293e-08 2.317586558512892e-08 3.3836888391581266e-07 0.9999999991409663 0.9998417878756001 0.9999999749169447 1.555507584728984e-08 1.0792955875879062e-10 3.455845656136209e-10 -4.038705035815367e-09 -8.063366248613118e-09 -5.280841204111564e-10 1.408171701802974e-08 2.3166908642006285e-08 3.377342778624868e-07 0.9999999908648133 0.9998417814202578 0.9999997808712907 1.555509779693409e-08 3.569599998481143e-12 3.4557275443593e-10 -8.93035921882939e-09 -1.7836499993620524e-08 -5.279728477174423e-10 1.825640432008649e-08 2.4970623322508792e-08 4.3694917449666775e-07 0.9999999889781233 0.999841779954992 0.9999997370078956 1.5555166169181453e-08 7.926619642881304e-13 3.443456441947773e-10 -7.412962308590286e-11 5.319245574617978e-10 -5.268665622087063e-10 2.410860561115035e-08 2.6887377782023247e-08 5.750699639092112e-07 1.0000000013285015 0.9998417896064891 1.000000026070955 1.555507125626806e-08 1.615134948299573e-10 3.4558296292414583e-10 1.5670455611228087e-09 3.1816938175227414e-09 -5.280959809615126e-10 1.414178742926442e-08 2.3177476169205918e-08 3.3844834784184614e-07 1.0000000010893666 0.9998417894169392 1.0000000204819066 1.5555072113627775e-08 1.5512658395808198e-10 3.455838347932502e-10 8.993429715359798e-10 1.8434487805162776e-09 -5.280957156102184e-10 1.4107961462068939e-08 2.3163043637283536e-08 3.37731969702178e-07
0.822 1.0000000011896213 0.9998417895065524 1.0000000228244275 1.3011666050024509e-08 1.606650863746831e-10 2.0837521674747575e-10 1.5174696214325255e-09 3.0451801456520067e-09 -5.398121896982392e-10 1.4110191195388882e-08 2.326944179260142e-08 3.3888851210140407e-07 0.9999999989759446 0.9998417877554634 0.999999971058254 1.3011670779126294e-08 1.0719736117817191e-10 2.0820017308479607e-10 -4.000476253674816e-09 -8.02123601380641e-09 -5.397990306358599e-10 1.4055909415119354e-08 2.3258441301770374e-08 3.3833245101408926e-07 0.9999999906566955 0.9998417812656847 0.9999997760241461 1.3011697536369681e-08 3.236425033034296e-12 2.0662686467135125e-10 -8.479969178501133e-09 -1.6942146595283993e-08 -5.396850577562151e-10 1.8247845765504943e-08 2.5033894941321204e-08 4.3762034005500774e-07 0.9999999888479123 0.9998417798554707 0.9999997340137428 1.3011776301663888e-08 5.954926477854942e-13 1.9311027232844666e-10 -5.5692487563627135e-11 5.248586186744832e-10 -5.385547564904416e-10 2.409188718611547e-08 2.6965533205139407e-08 5.754240902757656e-07 1.0000000012143693 0.9998417895261669 1.0000000234029198 1.301166558724029e-08 1.6131567522478218e-10 2.0837583204434203e-10 1.5855016980655183e-09 3.181486983579659e-09 -5.398109497366746e-10 1.4113977345458084e-08 2.3271105049571714e-08 3.389688647563427e-07 1.00000000096916 0.999841789331856 1.0000000176717614 1.3011666918007158e-08 1.548517977885135e-10 2.0835921142142705e-10 9.17312436640356e-10 1.8425299582728693e-09 -5.398110651192525e-10 1.4079583612860267e-08 2.3256187712788095e-08 3.3824571748433167e-07
0.832 1.0000000010973018 0.9998417894417861 1.0000000206397324 1.0706998456748262e-08 1.6009884829368425e-10 1.6046402248320613e-10 1.5325373520015355e-09 3.0448580811173294e-09 -5.518143540765364e-10 1.4088683357358389e-08 2.3303125129879572e-08 3.392429026253311e-07 0.9999999988335305 0.9998417876514727 0.9999999677016715 1.0707003576676128e-08 1.0610755654388655e-10 1.5991104695924048e-10 -3.965654298099664e-09 -7.979314079513116e-09 -5.518009838011981e-10 1.403654919265366e-08 2.329043831311967e-08 3.387630364384293e-07 0.9999999904748283 0.999841781129854 0.9999997717649329 1.0707034287369437e-08 2.549411516932563e-12 1.5505933863268936e-10 -8.053944491105189e-09 -1.6091544765863252e-08 -5.516844537509096e-10 1.8243062025209143e-08 2.5046284949624045e-08 4.381386973524488e-07 0.9999999887402985 0.999841779772146 0.9999997315151828 1.070711180840159e-08 3.8074224462540784e-14 1.2039079257149953e-10 -4.047161263117339e-11 5.176709533496764e-10 -5.505293861187502e-10 2.4078899925676884e-08 2.7022948739850943e-08 5.756961002465366e-07 1.0000000011226686 0.9998417894618864 1.0000000212327078 1.0706998243985818e-08 1.6075760552552904e-10 1.6046823733038157e-10 1.6006482534888858e-09 3.181296484072682e-09 -5.518129210445559e-10 1.409253475247552e-08 2.3304841615112118e-08 3.393241929454175e-07 1.0000000008713803 0.9998417892628072 1.0000000153593438 1.0706999974144388e-08 1.5421668708917642e-10 1.6041367837983806e-10 9.319724683078305e-10 1.8416262552969191e-09 -5.518132294950491e-10 1.405759521656372e-08 2.328943906537879e-08 3.385938248011123e-07
0.842 1.0000000010248384 0.9998417893912307 1.0000000189176752 8.621792504012069e-09 1.5970396216716235e-10 1.5795982757552288e-10 1.543821293296531e-09 3.0445514641107436e-09 -5.641103678818041e-10 1.4076910857162362e-08 2.329015940069117e-08 3.39357026682239e-07 0.9999999987111501 0.9998417875617983 0.9999999648119728 8.621797870080327e-09 1.0519158122727611e-10 1.5681864446620975e-10 -3.934713354105991e-09 -7.93760060081111e-09 -5.640967520078332e-10 1.4027029644029593e-08 2.3276268031600528e-08 3.3895196601235597e-07 0.9999999903164701 0.999841781010818 0.9999997680537581 8.621833077604205e-09 2.04010806696694e-12 1.4698393069804725e-10 -7.651730121055541e-09 -1.5282578290057575e-08 -5.639777951147551e-10 1.824483241878689e-08 2.5020663796117864e-08 4.384528139735976e-07 0.9999999886527852 0.9998417797032407 0.9999997294752814 8.621912097116134e-09 -3.480250541932391e-13 8.597860692744801e-11 -2.895851711191599e-11 5.103718359694289e-10 -5.627976220313158e-10 2.4071674111235835e-08 2.7064239274909546e-08 5.758381850810008e-07 1.0000000010508254 0.9998417894118171 1.0000000195251497 8.621792748531316e-09 1.603707601417348e-10 1.5797004338937292e-10 1.612010655242964e-09 3.1811212727959366e-09 -5.64109010871034e-10 1.4080823999169306e-08 2.3291927611264656e-08 3.3943931374186605e-07 1.0000000007934529 0.9998417892079628 1.0000000135094818 8.62179438854493e-09 1.5375253725064955e-10 1.5785593554962134e-10 9.42849067764868e-10 1.8407365107759566e-09 -5.641097634081812e-10 1.4045372005965121e-08 2.3276058893801284e-08 3.387011942948645e-07
0.852 1.0000000009700216 0.9998417893533137 1.0000000176184074 6.75676242687224e-09 1.5982178477187766e-10 1.7511867221357219e-10 1.551589522195281e-09 3.04426010103453e-09 -5.767073265160817e-10 1.4076645417530512e-08 2.324935186787313e-08 3.3920077061915933e-07 0.9999999986065938 0.9998417874848693 0.9999999623492603 6.756768645954481e-09 1.0479095758897494e-10 1.7322608694029193e-10 -3.907384512583007e-09 -7.896096028417754e-09 -5.766930686170613e-10 1.4029148180180865e-08 2.3234830910538718e-08 3.3887013821344467e-07 0.9999999901792473 0.9998417809068926 0.9999997648463179 6.7568101700667254e-09 2.0492723218431665e-12 1.5720715174525554e-10 -7.2720845992428975e-09 -1.4513233763406334e-08 -5.765715364624582e-10 1.8254607932353928e-08 2.4974560420825393e-08 4.3854355735355e-07 0.9999999885831949 0.9998417796472059 0.9999997278534463 6.756907162437852e-09 -2.2170887013999417e-13 7.074555809862841e-11 -2.0947278747511146e-11 5.029699733709871e-10 -5.7536562434965e-10 2.407118517390404e-08 2.7096629280789578e-08 5.758265678651248e-07 1.000000000996629 0.9998417893743875 1.0000000182403974 6.756763242529766e-09 1.6049634311748837e-10 1.7513666732209193e-10 1.6198574910440715e-09 3.180961351055171e-09 -5.76705874165588e-10 1.4080615803631672e-08 2.3251168074345873e-08 3.3928411364372735e-07 1.0000000007331682 0.9998417891657511 1.0000000120823258 6.756764230465069e-09 1.5380116529697621e-10 1.7494551242500263e-10 9.502103113592907e-10 1.8398613860511788e-09 -5.767064094740851e-10 1.4044693558240016e-08 2.323487301055189e-08 3.3853772831625434e-07
0.862 1.0000000009307528 0.9998417893265412 1.000000016696139 5.1232229200901745e-09 1.6029580280629262e-10 1.9398863253863642e-10 1.5571299158756924e-09 3.043983716772514e-09 -5.8961144196467e-10 1.4087444150783647e-08 2.320202198911144e-08 3.387951742420379e-07 0.9999999985177641 0.9998417874191922 0.9999999602677045 5.123230663833312e-09 1.0474933808120103e-10 1.9125956933490607e-10 -3.882380631410966e-09 -7.854799952642931e-09 -5.895969415032822e-10 1.4042434708355415e-08 2.3187429163415872e-08 3.3853861877037877e-07 0.999999990060903 0.9998417808164718 0.9999997620927054 5.123281665544736e-09 2.420700870954795e-12 1.6860620052204447e-10 -6.912798302173701e-09 -1.3781595376690364e-08 -5.894729191634918e-10 1.827198185500603e-08 2.4927160205807986e-08 4.384274230903594e-07 0.9999999885294047 0.9998417796025328 0.9999997266044449 5.123415972030163e-09 2.6051463011428886e-13 6.313631896767e-11 -1.5212792556221526e-11 4.954722193695841e-10 -5.882404558824451e-10 2.407709631104594e-08 2.7128615080399865e-08 5.756663637035667e-07 1.0000000009579815 0.9998417893481036 1.0000000173326615 5.123224009727251e-09 1.6097838127118588e-10 1.9401524099822526e-10 1.62547644319067e-09 3.1808168877962905e-09 -5.896102955302947e-10 1.4091467415685927e-08 2.3203881112746053e-08 3.388796311447556e-07 1.0000000006884282 0.9998417891346786 1.0000000110320828 5.123224573809763e-09 1.5420612529059365e-10 1.9373827553357488e-10 9.553440272516166e-10 1.8389998958448418e-09 -5.896108362687618e-10 1.4055115470938494e-08 2.3187211149663527e-08 3.381244775586445e-07
0.872 1.0000000009049488 0.9998417893094284 1.0000000160994953 3.730263619766043e-09 1.6067500339909254e-10 2.0371231025316516e-10 1.5618851050838479e-09 3.0437218117352656e-09 -6.028296883205383e-10 1.410622912002841e-08 2.3168367323584834e-08 3.382097400571231e-07 0.9999999984425768 0.9998417873632824 0.9999999585159085 3.7302733963398255e-09 1.0461523971312102e-10 2.0013589477276894e-10 -3.858259158176453e-09 -7.813712634751635e-09 -6.02814959167758e-10 1.4063752548752215e-08 2.315412070731393e-08 3.3802670895638505e-07 0.9999999899591951 0.9998417807379623 0.999999759737778 3.730336608194291e-09 2.7022916049885452e-12 1.710729561792618e-10 -6.571549789738783e-09 -1.308584018363984e-08 -6.026883446759955e-10 1.82945607117689e-08 2.4895979952279438e-08 4.381578452466048e-07 0.9999999884892644 0.9998417795676922 0.9999997256784283 3.7305183271430045e-09 6.476112087093803e-13 5.5758378852219296e-11 -1.0337917842500772e-11 4.878851139910636e-10 -6.014286532290726e-10 2.4087628101514134e-08 2.7168173998008263e-08 5.753918291229997e-07 1.0000000009327992 0.9998417893314802 1.0000000167505663 3.730264716550413e-09 1.613654440361386e-10 2.0374805187257532e-10 1.6303099534302925e-09 3.1806871982189156e-09 -6.0282838561238e-10 1.4110302169560398e-08 2.3170264271729774e-08 3.3829535815944337e-07 1.0000000006571492 0.9998417891132598 1.0000000103073785 3.730264916837312e-09 1.5451595208001387e-10 2.0338336861675652e-10 9.596924827966095e-10 1.838151855522742e-09 -6.028294199128085e-10 1.4073548992891562e-08 2.3153269478120464e-08 3.3753102871654456e-07
0.882 1.000000000890526 0.9998417893004867 1.0000000157743543 2.5803181085565104e-09 1.6067452951884599e-10 2.021249379932401e-10 1.5663484281153167e-09 3.043474326177055e-09 -6.163688199654912e-10 1.4128330279752204e-08 2.3164099277830413e-08 3.3754836883841456e-07 0.9999999983789477 0.9998417873156503 0.999999957039738 2.580329817076109e-09 1.0410413935208661e-10 1.9773432458109607e-10 -3.834525991766708e-09 -7.772834276869345e-09 -6.163536805033889e-10 1.4088396454122346e-08 2.315043072725855e-08 3.3743897112763993e-07 0.9999999898718854 0.9998417806697668 0.9999997577239388 2.5804069764169964e-09 2.609482417243505e-12 1.628638532679002e-10 -6.247005220808242e-09 -1.2424232111766957e-08 -6.162244509367088e-10 1.8318901965411243e-08 2.4894087577731758e-08 4.3781688927042133e-07 0.9999999884606107 0.9998417795411441 0.999999725023055 2.580629483237539e-09 6.553555413859111e-13 4.615587194958336e-11 -5.80831404328929e-12 4.802141208397909e-10 -6.149367777099187e-10 2.410013720134866e-08 2.7221238280917884e-08 5.750590282784355e-07 1.000000000918999 0.9998417893230289 1.000000016439991 2.5803191673524135e-09 1.6137294863894318e-10 2.021697690668436e-10 1.6348519875665105e-09 3.1805718587411497e-09 -6.163675788052484e-10 1.4132451616456673e-08 2.3166029700055754e-08 3.37635164036834e-07 1.000000000637248 0.9998417891000061 1.0000000098540915 2.580319035855061e-09 1.5444637693916062e-10 2.0172022684402314e-10 9.637494634291192e-10 1.837316384176985e-09 -6.163688978781783e-10 1.4095311393532438e-08 2.3148751995145166e-08 3.368615362972091e-07
0.892 1.0000000008853738 0.9998417892982069 1.0000000156666349 1.6757091204425553e-09 1.603923680182882e-10 1.939495986878617e-10 1.5698836831394294e-09 3.0432403990880326e-09 -6.302356636804488e-10 1.4149013607222487e-08 2.3198117685521116e-08 3.369265410702568e-07 0.9999999983247646 0.9998417872747865 0.9999999557851041 1.6757225498602082e-09 1.033140205731448e-10 1.8878626401213576e-10 -3.811817154702115e-09 -7.732164573082695e-09 -6.302201024521283e-10 1.4111620749816376e-08 2.3185103755901756e-08 3.368918679513631e-07 0.9999999897967126 0.9998417806102725 0.9999997559938377 1.6758129534052027e-09 2.2401055227278404e-12 1.4876187678756717e-10 -5.9389979786988515e-09 -1.1795119863158753e-08 -6.300879730141655e-10 1.834155398414237e-08 2.4928373167991326e-08 4.3749563724069987e-07 0.9999999884412684 0.9998417795213393 0.9999997245856174 1.6760551218202882e-09 3.813828008295978e-13 3.613193474476473e-11 -2.2171718503647743e-12 4.724645435862583e-10 -6.287719040740674e-10 2.4111927853210813e-08 2.7290898871290058e-08 5.747329984783745e-07 1.0000000009144698 0.9998417893212397 1.0000000163468536 1.6757101213304672e-09 1.6109876020370413e-10 1.9400252808150227e-10 1.6384657223750423e-09 3.180470457223821e-09 -6.3023433743986e-10 1.4153183108357088e-08 2.3200077923305495e-08 3.370144880437375e-07 1.0000000006266136 0.9998417890934086 1.0000000096181427 1.6757099956034749e-09 1.5409520928578494e-10 1.934724850329111e-10 9.66878486939903e-10 1.8364936422585094e-09 -6.302356897083984e-10 1.4115657299287101e-08 2.318255082448059e-08 3.362318146356765e-07
0.902 1.000000000887283 0.999841789301006 1.0000000157224647 1.0265718411058113e-09 1.60111157288951e-10 1.8547701267924378e-10 1.571626977643087e-09 3.043020402123529e-09 -6.444369212806227e-10 1.4164397186022015e-08 2.327187949115467e-08 3.3644391519896415e-07 0.9999999982778175 0.9998417872391079 0.999999954698124 1.0265867391389544e-09 1.025274315164217e-10 1.7956889140807197e-10 -3.7909949842769334e-09 -7.691703975334568e-09 -6.444205557565871e-10 1.4129511182338122e-08 2.3259486895648962e-08 3.3648484193876465e-07 0.999999989731325 0.9998417805577997 0.9999997544904732 1.0266872379672427e-09 1.8761849085509745e-12 1.3489236095418365e-10 -5.6476266812683276e-09 -1.1196931933034688e-08 -6.442859814059325e-10 1.8359561749726728e-08 2.499922601413963e-08 4.3727015497884644e-07 0.9999999884289902 0.999841779506678 0.9999997243128869 1.0269194425491825e-09 1.0775344111952942e-13 2.8443281269475418e-11 -3.9360265194704844e-13 4.64642165566016e-10 -6.42940346814052e-10 2.4120740393252385e-08 2.737742345379834e-08 5.744720835569403e-07 1.0000000009170034 0.9998417893245306 1.0000000164172813 1.0265728701918355e-09 1.6082537971327156e-10 1.8553771482314224e-10 1.6402877582392775e-09 3.1803827487362978e-09 -6.444354683354698e-10 1.4168616263242738e-08 2.3273866742617863e-08 3.3653296338371584e-07 1.000000000623037 0.9998417890918846 1.0000000095456592 1.0265732034581014e-09 1.5374483201613385e-10 1.8492975346431225e-10 9.682160250857598e-10 1.8356826173091071e-09 -6.444367313089996e-10 1.4130692776384547e-08 2.3256114984956506e-08 3.357417208161715e-07
0.912 1.0000000008938863 0.9998417893071876 1.0000000158863622 6.476542045588476e-10 1.5999333809440088e-10 1.7998656658534977e-10 1.5715071413436209e-09 3.0428132799582397e-09 -6.589787340473802e-10 1.417190867918731e-08 2.3380520266593322e-08 3.3616337122531496e-07 0.999999998235738 0.9998417872069179 0.9999999537233022 6.476698236141157e-10 1.0190683760229958e-10 1.733433772682499e-10 -3.772130256134717e-09 -7.651452469758466e-09 -6.589620445211873e-10 1.4139441828656726e-08 2.33686356180354e-08 3.3627917598757786e-07 0.9999999896732219 0.9998417805105604 0.9999997531553373 6.477758288524108e-10 1.680046279718038e-12 1.2432594014407846e-10 -5.3722365309875855e-09 -1.0628173169179738e-08 -6.588244689335327e-10 1.8370845637339906e-08 2.5101609585671045e-08 4.3718626678604416e-07 0.9999999884213994 0.9998417794954643 0.9999997241493671 6.479652735654386e-10 -2.940154995741087e-15 2.385714264615609e-11 -4.0135548044246436e-13 4.567517854360468e-10 -6.574489235499466e-10 2.412498571801782e-08 2.74788134484307e-08 5.743148618105417e-07 1.0000000009242311 0.9998417893312046 1.0000000165957934 6.476549177577455e-10 1.6071570468733e-10 1.8005492257844823e-10 1.6402462608913035e-09 3.1803085123607635e-09 -6.589774283259064e-10 1.4176180112053896e-08 2.3382532825350738e-08 3.362534695309566e-07 1.000000000624151 0.9998417890937371 1.000000009581161 6.476558140823577e-10 1.535581526950003e-10 1.7936977394620685e-10 9.676903778225523e-10 1.8348833497356914e-09 -6.589784777092848e-10 1.4137833726355427e-08 2.3364570214750903e-08 3.354541219617223e-07
0.922 1.0000000009026937 0.9998417893149663 1.0000000161005562 5.462477926796885e-10 1.6000572349650903e-10 1.7717369200645987e-10 1.5703621840587647e-09 3.042618621691981e-09 -6.738680969729334e-10 1.4170662784083379e-08 2.3514922942349592e-08 3.361045129342303e-07 0.9999999981960358 0.9998417871764312 0.9999999528028476 5.462631040408534e-10 1.0141850274820288e-10 1.697932373771492e-10 -3.754384902300155e-09 -7.611410179435992e-09 -6.738509929169116e-10 1.414051148553342e-08 2.3503392187247904e-08 3.362930681319582e-07 0.9999999896197866 0.9998417804666834 0.9999997519277358 5.463680880297786e-10 1.6180640074359066e-12 1.1662897008938772e-10 -5.111301378502625e-09 -1.0087419804961553e-08 -6.737104885188914e-10 1.8374700248040934e-08 2.5226903498546954e-08 4.372579415997413e-07 0.9999999884160091 0.9998417794859265 0.9999997240369146 5.464734700119059e-10 1.5307891249116942e-14 2.1134456976165194e-11 -1.4178221880816131e-12 4.487987780518782e-10 -6.723041496157873e-10 2.412400644626874e-08 2.759147200284655e-08 5.742750085239196e-07 1.000000000933664 0.999841789339477 1.0000000168246186 5.462483362667463e-10 1.6073567166748501e-10 1.7724940298983708e-10 1.6391794080334895e-09 3.18024677005815e-09 -6.738667671141897e-10 1.4174989938590468e-08 2.351696029785355e-08 3.361956181294651e-07 1.0000000006274652 0.999841789097181 1.0000000096668769 5.462495993521898e-10 1.5350179673121708e-10 1.7648707341993e-10 9.66139871941597e-10 1.8340947280986906e-09 -6.73867712702593e-10 1.4136190292787383e-08 2.3498790323954163e-08 3.3538853749021743e-07
0.932 1.0000000009111967 0.9998417893225424 1.000000016306344 7.214700644924503e-10 1.6003914259027694e-10 1.7553859354929203e-10 1.569150522714258e-09 3.0424362885418327e-09 -6.891119253601037e-10 1.4161596792144441e-08 2.366382587940407e-08 3.362488663784414e-07 0.9999999981562008 0.9998417871458478 0.9999999518780366 7.214839055042551e-10 1.009541526343738e-10 1.674175836478722e-10 -3.736799725738536e-09 -7.571576932414507e-09 -6.890941057165945e-10 1.4133708768452773e-08 2.365251494553397e-08 3.365080096015577e-07 0.9999999895683916 0.9998417804242887 0.9999997507461593 7.21574137249792e-10 1.58059660608275e-12 1.1027821976268859e-10 -4.863209380181746e-09 -9.57331767930364e-09 -6.889509464420224e-10 1.837199629377664e-08 2.5364782775008676e-08 4.374723223234432e-07 0.999999988410318 0.9998417794762783 0.9999997239164027 7.215179993716602e-10 5.309195305916659e-14 1.900090535185899e-11 -2.506398299654765e-12 4.4078807238675714e-10 -6.875128660796477e-10 2.411829388553909e-08 2.77107924524239e-08 5.743439749233098e-07 1.0000000009427934 0.9998417893475479 1.000000017045054 7.21470369370979e-10 1.607768705405967e-10 1.7562199760485022e-10 1.6380463722478074e-09 3.180197532678284e-09 -6.891104983659929e-10 1.4165982290109759e-08 2.366588805346482e-08 3.3634093782731806e-07 1.0000000006304717 0.9998417891004174 1.0000000097441046 7.214718202410267e-10 1.5346637257359688e-10 1.7478143106734584e-10 9.64523134985474e-10 1.8333165882872542e-09 -6.891109721191051e-10 1.4126706120682998e-08 2.364750901121577e-08 3.3552647230568985e-07
0.942 1.0000000009168477 0.9998417893280894 1.000000016443596 1.1886217041079664e-09 1.5999561625421868e-10 1.7436548094523564e-10 1.5681667143211084e-09 3.0422654303405066e-09 -7.047162758838329e-10 1.4146811553299666e-08 2.381564988256852e-08 3.3655139361715774e-07 0.9999999981136843 0.9998417871133418 0.9999999508887158 1.1886310072700438e-09 1.0041534172399823e-10 1.6550487439317963e-10 -3.719080224546703e-09 -7.531952938651024e-09 -7.046981871363518e-10 1.41211987416611e-08 2.3804490224842295e-08 3.3687956312622706e-07 0.999999989516375 0.9998417803814739 0.9999997495478028 1.1886761622292273e-09 1.4700437939880766e-12 1.0459272594089167e-10 -4.627045016922378e-09 -9.084577333620861e-09 -7.045521346594729e-10 1.8364542162571794e-08 2.5504847102762408e-08 4.3779624991922325e-07 0.9999999884017822 0.999841779464705 0.999999723727403 1.188274134038051e-09 1.2216095208323549e-14 1.732774331309828e-11 -3.38569430484826e-12 4.327246390664479e-10 -7.030816442951987e-10 2.4109165922916036e-08 2.783173696526858e-08 5.744976432021663e-07 1.0000000009490713 0.99984178935359 1.0000000171969694 1.1886220051746812e-09 1.607415141830186e-10 1.7445684004998996e-10 1.6371409672469136e-09 3.180160264415542e-09 -7.047150172184791e-10 1.415125680396088e-08 2.381773708650258e-08 3.3664439314139386e-07 1.000000000630622 0.9998417891016187 1.0000000097527133 1.188623384122358e-09 1.5335435602668288e-10 1.735378227490567e-10 9.631341774255496e-10 1.8325488186705513e-09 -7.047156707790078e-10 1.4111492607287381e-08 2.3799146661676533e-08 3.3582287640821874e-07
0.952 1.0000000009167664 0.9998417893295436 1.0000000164440677 2.010160487530226e-09 1.5979665705272923e-10 1.736344935072768e-10 1.5670401543594681e-09 3.042105852838582e-09 -7.2068842209982e-10 1.4128759831911657e-08 2.3960335864988264e-08 3.3694601836915847e-07 0.9999999980656064 0.9998417870768485 0.9999999497666201 2.0101570206522174e-09 9.972339649116135e-11 1.6403957074417483e-10 -3.7015962132000756e-09 -7.492538456390212e-09 -7.206700787351014e-10 1.4105443676736566e-08 2.3949323443157926e-08 3.3734151960164314e-07 0.9999999894607483 0.9998417803361019 0.9999997482618856 2.010086952493632e-09 1.2069040804331476e-12 9.958807326837946e-11 -4.402586473874272e-09 -8.619972400166308e-09 -7.205208162829107e-10 1.8354301146447053e-08 2.5638239258590372e-08 4.3817865368373024e-07 0.9999999883875235 0.9998417794491519 0.9999997234015461 2.008906513061187e-09 -1.8700519914164344e-13 1.6456534268308223e-11 -4.425420559013473e-12 4.2461366471269767e-10 -7.190172817803809e-10 2.4098184914637715e-08 2.794967288167047e-08 5.746988904095901e-07 1.0000000009496168 0.9998417893555401 1.0000000172121208 2.0101605790600702e-09 1.6055049141413186e-10 1.737337523488211e-10 1.6360927646592612e-09 3.1801348898656443e-09 -7.206872647925472e-10 1.4133265496067512e-08 2.3962448484242764e-08 3.370399262734385e-07 1.0000000006250367 0.9998417890987217 1.0000000096244595 2.010160889477636e-09 1.5308669947692998e-10 1.7273648524905795e-10 9.616029839604803e-10 1.8317903736264619e-09 -7.206878658661206e-10 1.4093008428506591e-08 2.3943643857003757e-08 3.362115279146526e-07
0.962 1.0000000009072882 0.9998417893242814 1.0000000162207634 3.294865626325434e-09 1.594574263029282e-10 1.7308426822767453e-10 1.5654016925271371e-09 3.0419570178216617e-09 -7.370354503873288e-10 1.4109921019163338e-08 2.4091016463032766e-08 3.3734566315109287e-07 0.9999999980083013 0.9998417870337456 0.999999948424733 3.2948313655588098e-09 9.889374370292547e-11 1.6276234267503882e-10 -3.684716653345925e-09 -7.453333095236734e-09 -7.370168367196523e-10 1.408889070316932e-08 2.408018718917829e-08 3.378059253843597e-07 0.999999989397745 0.9998417802854822 0.9999997467990115 3.2944908926419097e-09 8.062212173268047e-13 9.500934422567452e-11 -4.1896391784377735e-09 -8.178335283073203e-09 -7.368641271973017e-10 1.8343163138000384e-08 2.5759089150002578e-08 4.385517604918366e-07 0.9999999883638809 0.9998417794270064 0.999999722851871 3.2915757718192224e-09 -5.295988699107095e-13 1.612468092583209e-11 -5.986576680715053e-12 4.16460376969372e-10 -7.353264841729987e-10 2.408685323412623e-08 2.80613016236474e-08 5.748975317882448e-07 1.0000000009407675 0.999841789350775 1.0000000170035128 3.2948656121691156e-09 1.6021932133662524e-10 1.731915522534209e-10 1.634532526289395e-09 3.1801203802917313e-09 -7.370341736117962e-10 1.4114487411214827e-08 2.409315509853888e-08 3.3744049527330194e-07 1.0000000006100511 0.9998417890891029 1.000000009272346 3.294863106752574e-09 1.5267888102054298e-10 1.7211628918378257e-10 9.595599317277812e-10 1.8310411445380014e-09 -7.370349418346083e-10 1.4073735005620875e-08 2.4074131715314486e-08 3.366050573848138e-07
0.972 1.0000000008837377 0.9998417893089583 1.0000000156624171 5.1500777905270695e-09 1.5922772295027325e-10 1.7214888488814643e-10 1.5634442112458259e-09 3.0418185970562165e-09 -7.537637524253151e-10 1.409212871142998e-08 2.4204598827696682e-08 3.3764543035971774e-07 0.9999999979370923 0.9998417869806885 0.9999999467517723 5.149974151940539e-09 9.817584485738842e-11 1.6110699488936116e-10 -3.668248170258084e-09 -7.4143371918608e-09 -7.537447610671586e-10 1.4073368449764244e-08 2.4194022229198425e-08 3.3816736967004907e-07 0.9999999893225924 0.999841780226206 0.9999997450456604 5.1490317588207485e-09 5.173881230567847e-13 9.027372697566163e-11 -3.987472964609785e-09 -7.758555089308422e-09 -7.535888802007162e-10 1.8332553189250473e-08 2.5864948361300044e-08 4.388353865026154e-07 0.9999999883261917 0.9998417793949388 0.9999997219673563 5.142369435855814e-09 -7.664027564935872e-13 1.5579094949492365e-11 -7.867207176937928e-12 4.082692064382229e-10 -7.520164203056271e-10 2.4076233458097455e-08 2.8164949950396373e-08 5.750328748275797e-07 1.0000000009178454 0.9998417893359497 1.0000000164598795 5.150078331743905e-09 1.599976028823544e-10 1.7226412107652018e-10 1.632653465760096e-09 3.1801164255701215e-09 -7.537627091535609e-10 1.4096755722092074e-08 2.4206764067038486e-08 3.3774124188230055e-07 1.000000000580989 0.9998417890694181 1.0000000085851093 5.150068492035826e-09 1.5238043608333988e-10 1.711113914184811e-10 9.571978839583817e-10 1.8303002299778011e-09 -7.537634375505132e-10 1.4055509845319369e-08 2.418751752105343e-08 3.3689825226559053e-07
0.982 1.0000000008407335 0.999841789279728 1.0000000146409498 7.615237742890804e-09 1.5954099266918808e-10 1.7071913054140218e-10 1.561834038225309e-09 3.041690143444325e-09 -7.708805722255069e-10 1.4075438616202524e-08 2.4300992264604825e-08 3.377200004866468e-07 0.9999999978465985 0.9998417869138317 0.9999999446196474 7.614984795921914e-09 9.800298441055744e-11 1.5896282841736263e-10 -3.6515239384858657e-09 -7.375550488613085e-09 -7.708612164581795e-10 1.405897780467058e-08 2.4290784259336805e-08 3.383008261132375e-07 0.9999999892298209 0.9998417801543685 0.9999997428716645 7.612757880115254e-09 7.736356142104962e-13 8.524987578933982e-11 -3.794910764888621e-09 -7.359574665457493e-09 -7.707020399839154e-10 1.832259203863219e-08 2.595598844136704e-08 4.3893431639175127e-07 0.9999999882691065 0.9998417793491294 0.9999997206205572 7.598272981542696e-09 -4.634584614313459e-13 1.455587756598946e-11 -9.397031400074256e-12 4.0004552074187304e-10 -7.690939130571879e-10 2.406634667210103e-08 2.8260033315018968e-08 5.750319858249283e-07 1.000000000875471 0.999841789307218 1.000000015453141 7.615239838841271e-09 1.603185653109527e-10 1.708422434127162e-10 1.631121661057471e-09 3.1801223016241405e-09 -7.708795621409638e-10 1.408012545039797e-08 2.4303184257643506e-08 3.37816883944796e-07 1.0000000005324703 0.9998417890358208 1.0000000074346695 7.615214652907577e-09 1.526248556816006e-10 1.6961213924270937e-10 9.551837035018831e-10 1.8295672208449827e-09 -7.708802525268123e-10 1.403839399475882e-08 2.4283714702248483e-08 3.3696550247767e-07
0.992 1.0000000007730256 0.9998417892328387 1.0000000130315978 1.0615237798781618e-08 1.6064285238412804e-10 1.6941381527437917e-10 1.561153925221991e-09 3.041570647555612e-09 -7.883927326430246e-10 1.405710206999566e-08 2.4381608301527897e-08 3.3742242278777744e-07 0.9999999977315699 0.9998417868294234 0.9999999419035963 1.061467588166625e-08 9.862154827589385e-11 1.5694838519541842e-10 -3.6339605097337993e-09 -7.336973007829153e-09 -7.883728043257666e-10 1.4043018237686237e-08 2.437192960083167e-08 3.380597920534039e-07 0.9999999891141015 0.9998417800661664 0.9999997401503997 1.0609805727429309e-08 1.8208096490257925e-12 8.054215388939631e-11 -3.610884578488447e-09 -6.980386740380975e-09 -7.882099503124719e-10 1.831124256346583e-08 2.6033575926761158e-08 4.3873563676088633e-07 0.9999999881874371 0.999841779285874 0.999999718688111 1.0579534480876767e-08 6.273375636181248e-13 1.3635436730497823e-11 -9.994138147475868e-12 3.917940183714568e-10 -7.865657593504235e-10 2.4055605473114505e-08 2.834618982397859e-08 5.748084836011263e-07 1.0000000008083938 0.9998417892608282 1.0000000138585339 1.061524326106068e-08 1.6142838540882411e-10 1.6954480538193663e-10 1.6305198217063027e-09 3.1801379173664922e-09 -7.88391664656052e-10 1.4061848189805669e-08 2.4383826538044294e-08 3.3752051474143174e-07 1.0000000004592444 0.9998417889845593 1.0000000056962655 1.061518649251492e-08 1.5365812990553456e-10 1.6823740248089413e-10 9.54099845822691e-10 1.8288414492406562e-09 -7.883924564050426e-10 1.4019637481169433e-08 2.4364140422640854e-08 3.3665951657963544e-07
1.002 1.0000000006766379 0.9998417891654495 1.0000000107401603 1.3938067120756167e-08 1.6221558733005817e-10 1.6884247334518424e-10 1.5614788256119481e-09 3.0414600218617946e-09 -8.063071197324699e-10 1.4031141593029816e-08 2.4447993206313565e-08 3.366046382879247e-07 0.9999999975880313 0.9998417867246251 0.9999999385094436 1.3936887619812579e-08 9.971356201306868e-11 1.5567400560942374e-10 -3.615482485389451e-09 -7.298604809234154e-09 -8.062869754525256e-10 1.401952489239442e-08 2.4439020662122576e-08 3.372963720245536e-07 0.9999999889713924 0.9998417799587166 0.9999997367861312 1.392676112076189e-08 3.341560103070716e-12 7.67539480703969e-11 -3.4348578479774772e-09 -6.620033239664885e-09 -8.061205875136855e-10 1.829397792031405e-08 2.609904104146737e-08 4.3812526013134525e-07 0.9999999880773283 0.99984177920242 0.9999997160786306 1.3865692514089853e-08 2.192481866033387e-12 1.34611700611736e-11 -9.586285173752075e-12 3.8351950941253454e-10 -8.044387728671068e-10 2.404061438240015e-08 2.842269053181183e-08 5.742764362641724e-07 1.0000000007126368 0.9998417891939391 1.0000000115818566 1.3938079409430085e-08 1.6300932299033736e-10 1.6898140179447252e-10 1.630923102385535e-09 3.1801625076939434e-09 -8.063064041124728e-10 1.4035948296202162e-08 2.4450236861561723e-08 3.367041267447367e-07 1.000000000357335 0.9998417889127934 1.0000000032757006 1.3937959656572582e-08 1.5516273689150325e-10 1.6759695297970816e-10 9.540211630678758e-10 1.8281222501833224e-09 -8.063075247111648e-10 1.3993248477889932e-08 2.4430343895945435e-08 3.358318312278478e-07
1.012 1.0000000005502077 0.9998417890765889 1.0000000077344804 1.7212929243709832e-08 1.634723506375957e-10 1.68815514701829e-10 1.562443082147375e-09 3.0413578874417382e-09 -8.246309005267401e-10 1.3989834574020752e-08 2.4501458271367846e-08 3.351570731691264e-07 0.9999999974146228 0.9998417865984677 0.9999999344051015 1.7210557134297437e-08 1.0049160406650355e-10 1.5494981100641752e-10 -3.5964556757705474e-09 -7.260445270159679e-09 -8.246107538859444e-10 1.3980773781513467e-08 2.4493352399178576e-08 3.359013444559532e-07 0.9999999888002871 0.9998417798310197 0.9999997327456805 1.71903197521185e-08 4.5494239419754515e-12 7.369082038433112e-11 -3.2667570926636585e-09 -6.277602586781537e-09 -8.244407692971005e-10 1.8264991962947433e-08 2.6153414538409726e-08 4.3702134424787375e-07 0.99999998793764 0.9998417790979558 0.999999712765265 1.7071193746141966e-08 3.452264157012914e-12 1.3873669492295751e-11 -8.541168204361456e-12 3.75227158739418e-10 -8.227203288822477e-10 2.401710693877183e-08 2.848867319497622e-08 5.733772959694629e-07 1.000000000586838 0.9998417891055792 1.0000000085909522 1.7212954169271612e-08 1.642738871685784e-10 1.6896237046761587e-10 1.6319655813020564e-09 3.180195779947473e-09 -8.246305312462503e-10 1.399470605659609e-08 2.4503726617874213e-08 3.352581889445739e-07 1.0000000002253802 0.999841788819551 1.0000000001408258 1.7212712841075322e-08 1.5635102019235708e-10 1.6750144487170337e-10 9.54582082053723e-10 1.8274092592339828e-09 -8.246318787138198e-10 1.3951482089535644e-08 2.448363555688192e-08 3.343725395543582e-07
1.022 1.0000000003965421 0.9998417889682639 1.0000000040811126 1.988685830323352e-08 1.637364560667324e-10 1.6855221430581906e-10 1.563629764764741e-09 3.041262949397614e-09 -8.433717367954116e-10 1.3927546056363857e-08 2.4543932373083367e-08 3.330691430489055e-07 0.9999999972141592 0.999841786452964 0.9999999296572712 1.9882258910475975e-08 1.0027972048975486e-10 1.5399563717792967e-10 -3.577295977647962e-09 -7.22249528123733e-09 -8.433515334719468e-10 1.3921145365017557e-08 2.4536822133581324e-08 3.3386506752041933e-07 0.9999999886035825 0.9998417796850811 0.9999997280953948 1.9843213560834685e-08 4.769855709898957e-12 7.056389048524521e-11 -3.1065818760060485e-09 -5.952226909392371e-09 -8.431773706278386e-10 1.82201500209831e-08 2.6198279615047227e-08 4.354220934803441e-07 0.999999987771577 0.9998417789747723 0.999999708824073 1.9618392537805924e-08 3.741413873402165e-12 1.408123227088656e-11 -7.2752279698377156e-12 3.6692162558298543e-10 -8.41418065138487e-10 2.3982210037287016e-08 2.8544237227639605e-08 5.721174068313976e-07 1.000000000433805 0.9998417889977559 1.0000000049523716 1.9886906058613013e-08 1.6454593404008593e-10 1.6870700651054675e-10 1.6332305845912596e-09 3.1802370396108275e-09 -8.433714887869582e-10 1.3932488658043712e-08 2.4546224921138002e-08 3.331721255558141e-07 1.0000000000661884 0.9998417887068405 0.9999999963582108 1.9886438391381404e-08 1.5654676053018755e-10 1.6716960766755018e-10 9.553654712036715e-10 1.8267021776905925e-09 -8.433729961524856e-10 1.3888686464996078e-08 2.452594219456631e-08 3.322710002037889e-07
1.032 1.000000000224219 0.999841788846605 0.9999999999835111 2.124387682844324e-08 1.629502548216106e-10 1.6762315080013337e-10 1.5648672773039478e-09 3.0411757959915584e-09 -8.625366144709445e-10 1.3845579844547506e-08 2.4579378695974586e-08 3.305131403391381e-07 0.9999999969952277 0.9998417862942525 0.9999999244696837 2.1235255956183284e-08 9.902085219976515e-11 1.523809749047943e-10 -3.558174617337138e-09 -7.184754128115584e-09 -8.625161083028492e-10 1.3841958742023289e-08 2.4573357475479522e-08 3.313608441309288e-07 0.9999999883899008 0.9998417795270648 0.9999997230398174 2.1162380266642527e-08 3.9479249938853695e-12 6.693236573485085e-11 -2.95410598786639e-09 -5.64308017428838e-09 -8.623378118882423e-10 1.8160614310300593e-08 2.623710872635042e-08 4.334678859685029e-07 0.9999999875883999 0.9998417788394875 0.999999704474837 2.0751819850683737e-08 3.01522818661784e-12 1.3613551660581687e-11 -5.9571494346170744e-12 3.5860762468027736e-10 -8.605387830815365e-10 2.393723490635578e-08 2.8591808392516885e-08 5.706155439514362e-07 1.000000000262114 0.999841788876599 1.0000000008695678 2.1243965126592105e-08 1.6376784434048749e-10 1.6778554488570913e-10 1.6345464277025244e-09 3.1802856573283184e-09 -8.625367043563917e-10 1.3850599803527666e-08 2.458169500248331e-08 3.306181771191268e-07 0.9999999998883368 0.9998417885807928 0.9999999921313376 2.1243088741212587e-08 1.55692425460677e-10 1.6617202083181562e-10 9.56200252409502e-10 1.8259999864100389e-09 -8.625384512671577e-10 1.3806166118109921e-08 2.456122591074164e-08 3.2969993317997985e-07
1.042 1.0000000000486078 0.9998417887225953 0.9999999958070033 2.0514264404213922e-08 1.615895119757912e-10 1.6643245450074986e-10 1.566219219025372e-09 3.0410948789171318e-09 -8.821332197314371e-10 1.3755667334630802e-08 2.4614590227377965e-08 3.2790094759825774e-07 0.9999999967732208 0.9998417861333327 0.9999999192081509 2.0498621160546875e-08 9.718997782845125e-11 1.5050908746747815e-10 -3.5390277318915407e-09 -7.14722176073578e-09 -8.821123424948661e-10 1.3754921493643752e-08 2.4609711404672205e-08 3.288009587129601e-07 0.9999999881747422 0.9998417793680514 0.9999997179473893 2.036690595420566e-08 2.561228621205105e-12 6.318692651757385e-11 -2.808887706641679e-09 -5.3493762439010795e-09 -8.819302980982676e-10 1.8095412920083967e-08 2.6276014508124048e-08 4.314807611980589e-07 0.9999999874046095 0.99984177870389 0.9999997001098407 1.9641356086970654e-08 1.7598513193455112e-12 1.28354579612049e-11 -4.521311638747749e-12 3.502900107255787e-10 -8.800898599449535e-10 2.3889558776573023e-08 2.8636796327292232e-08 5.691303375226041e-07 1.000000000087136 0.999841788753092 0.9999999967078625 2.0514424244735132e-08 1.6241476508937386e-10 1.6660197750714523e-10 1.6359766637191213e-09 3.1803412836969126e-09 -8.821334622539712e-10 1.3760767531781558e-08 2.4616929654603614e-08 3.2800808927983204e-07 0.9999999997071993 0.9998417884523929 0.9999999878255791 2.0512832937057957e-08 1.5426312478903126e-10 1.649128339404151e-10 9.571495386635034e-10 1.825302316679616e-09 -8.821351011675554e-10 1.3715679108126056e-08 2.4596280342357983e-08 3.270723036732676e-07
1.052 0.9999999998915303 0.9998417886118267 0.9999999920709224 1.7063819865701744e-08 1.601192814056947e-10 1.6566047220991222e-10 1.5677833785692188e-09 3.041020377931848e-09 -9.021689201056419e-10 1.3678167411852763e-08 2.465798552597271e-08 3.258122144812403e-07 0.9999999965699925 0.9998417859858212 0.9999999143928148 1.7036314769532442e-08 9.525356388219735e-11 1.4905998691364485e-10 -3.519756637968237e-09 -7.1098983366283585e-09 -9.02147978316755e-10 1.3680317985399446e-08 2.465426040234689e-08 3.2676507881458957e-07 0.9999999879801854 0.9998417792238198 0.9999997133436331 1.680564218395872e-08 1.077714436025748e-12 5.999725549640191e-11 -2.6704692513767234e-09 -5.070367022732425e-09 -9.01961513759363e-10 1.803997945165982e-08 2.6322638012384115e-08 4.2990602512125684e-07 0.9999999872438201 0.9998417785848511 0.9999996962912089 1.5564733347899677e-08 4.4547856328097024e-13 1.2416605527771752e-11 -2.869241423027341e-12 3.419733288975211e-10 -9.000791575690335e-10 2.3851127273495835e-08 2.8686348307194363e-08 5.680063112291512e-07 0.999999999930691 0.9998417886428266 0.9999999929865805 1.7064100510449654e-08 1.6095246186144868e-10 1.658371257021023e-10 1.6376191666676818e-09 3.180403346673602e-09 -9.021692465180374e-10 1.3683344179317538e-08 2.4660347135951126e-08 3.259212993934535e-07 0.9999999995445987 0.9998417883372346 0.9999999839603444 1.7061301035390886e-08 1.527247686328559e-10 1.6407258228915813e-10 9.583112402602806e-10 1.824608445010049e-09 -9.021709572186219e-10 1.3637634284756833e-08 2.463952596546821e-08 3.249694330683845e-07
1.062 0.9999999997791217 0.9998417885329736 0.9999999893976618 1.0591920981536433e-08 1.5863375128076593e-10 1.653881882069003e-10 1.569540533388186e-09 3.040951016241912e-09 -9.226513881811958e-10 1.3631620632784882e-08 2.471592288252976e-08 3.2472344765143014e-07 0.9999999964117328 0.9998417858704309 0.9999999106473599 1.0545034548969887e-08 9.330534884394652e-11 1.481148218810195e-10 -3.5003806452704e-09 -7.072783127571945e-09 -9.226299424977764e-10 1.3636564361882517e-08 2.4713321541486968e-08 3.2572993182230483e-07 0.9999999878328136 0.9998417791133666 0.9999997098616322 1.0153447472262553e-08 -4.076526939962815e-13 5.7437767043094166e-11 -2.5385277848250297e-09 -4.8053402121108125e-09 -9.224392330945026e-10 1.8008030979742275e-08 2.6382668007514968e-08 4.291026154748258e-07 0.9999999871349047 0.9998417785029988 0.9999996937065813 8.099474384259381e-09 -8.417598265717444e-13 1.2460866416573737e-11 -1.0216867765293693e-12 3.336622408219604e-10 -9.205142612913523e-10 2.38314157144129e-08 2.8745686389622213e-08 5.674940072786393e-07 0.9999999998189147 0.9998417885644758 0.9999999903281016 1.0592399251271198e-08 1.594747897400571e-10 1.6557221776760728e-10 1.6394548706344442e-09 3.180471072664889e-09 -9.226519426573875e-10 1.3636864405195741e-08 2.471830561830527e-08 3.2483411295836946e-07 0.9999999994266766 0.9998417882539957 0.999999981158148 1.058762527447901e-08 1.5117120337083842e-10 1.6373213226421098e-10 9.596662983835275e-10 1.823917987585882e-09 -9.22653612933718e-10 1.3590617671640678e-08 2.4697321942998997e-08 3.238694101604252e-07
1.072 0.9999999997381787 0.9998417885051808 0.9999999884252126 1.2656369569783831e-09 1.5705374357099542e-10 1.6497842781303085e-10 1.5713558378786076e-09 3.0408870635106943e-09 -9.435884729767691e-10 1.3615948396064289e-08 2.4788003817605465e-08 3.246114522213597e-07 0.9999999963253212 0.9998417858063677 0.9999999086117537 1.1881233442248368e-09 9.126617286432112e-11 1.4703714693252572e-10 -3.4810338901716467e-09 -7.035876441340096e-09 -9.435665419927041e-10 1.3623366864669505e-08 2.4786438392060722e-08 3.2567216608028263e-07 0.9999999877601352 0.9998417790563487 0.9999997081563766 5.436033129451966e-10 -1.9758903920058626e-12 5.48672920605307e-11 -2.412873316011243e-09 -4.553617704038789e-09 -9.433716044955532e-10 1.799844791236202e-08 2.6455300194105393e-08 4.2903515368681696e-07 0.9999999871086624 0.999841778480335 0.999999693089311 -2.7463036340909154e-09 -2.2074933462036536e-12 1.2366625541945979e-11 8.836844253865196e-13 3.253615040455722e-10 -9.414024997175656e-10 2.3825981530626203e-08 2.881316422108359e-08 5.674807870557434e-07 0.9999999997786017 0.9998417885371846 0.9999999893703964 1.2664276204637819e-09 1.5790257539079495e-10 1.6516991995428578e-10 1.6413483360767746e-09 3.180544488788946e-09 -9.435889936630433e-10 1.362125129225085e-08 2.4790407210933283e-08 3.247233138330173e-07 0.9999999993802365 0.9998417882218271 0.999999980057163 1.258532184719221e-09 1.4952316858736605e-10 1.6325437136255952e-10 9.610798583651008e-10 1.8232301666225197e-09 -9.435904189441485e-10 1.3574534241352646e-08 2.4769264366189118e-08 3.2374920417911046e-07
1.082 0.9999999997916842 0.9998417885448699 0.9999999897005356 -1.0234014009843585e-08 1.5557927242118846e-10 1.6384529493893436e-10 1.573067472159723e-09 3.040827738303573e-09 -9.649877159199297e-10 1.3599321463882551e-08 2.4864274988429108e-08 3.2466235957754786e-07 0.9999999963338627 0.9998417858101402 0.9999999088358605 -1.0358324638465884e-08 8.93355161947559e-11 1.452409738995562e-10 -3.46187745124955e-09 -6.9991780456861795e-09 -9.64965739867699e-10 1.3608505081422649e-08 2.4863542484043962e-08 3.2577511501547647e-07 0.9999999877862004 0.9998417790699511 0.9999997088002502 -1.1387015720620401e-08 -3.4323982164702775e-12 5.1695417286783335e-11 -2.293357738700388e-09 -4.314554535501683e-09 -9.647663125878003e-10 1.7984680030309184e-08 2.6530352823205675e-08 4.290372533916285e-07 0.9999999871936708 0.9998417785372752 0.9999996951196514 -1.6485228292732113e-08 -3.5000590941630483e-12 1.1562037549545159e-11 2.684145416243157e-12 3.1707526733836396e-10 -9.627521657421624e-10 2.3806174409588156e-08 2.8876506843954567e-08 5.672578251749052e-07 0.9999999998327347 0.9998417885773739 0.9999999906603964 -1.0232745692143731e-08 1.564357369747064e-10 1.6404413181230705e-10 1.6431383481073029e-09 3.1806224190056823e-09 -9.649887971543535e-10 1.3604691916554812e-08 2.486670074647551e-08 3.2477534912187654e-07 0.9999999994282728 0.9998417882571584 0.9999999812046192 -1.0245413454719282e-08 1.479806099009517e-10 1.620533869037092e-10 9.623898055765983e-10 1.8225448426908219e-09 -9.64989924919592e-10 1.3557421540095323e-08 2.4845381716725803e-08 3.237924357907027e-07
1.092 0.9999999999542598 0.9998417886624881 0.9999999935716143 -2.2742025209664584e-08 1.5481166023481777e-10 1.6219825878238137e-10 1.5745616940713473e-09 3.0407721705274397e-09 -9.868580147943488e-10 1.352022152692672e-08 2.492677411120806e-08 3.233297879662392e-07 0.9999999964521517 0.9998417858923194 0.9999999116717566 -2.293545369679383e-08 8.811369810562977e-11 1.429357717951131e-10 -3.443025211675721e-09 -6.962687392778185e-09 -9.868353344346285e-10 1.3529795589862252e-08 2.4926462923414933e-08 3.244838283298381e-07 0.9999999879271432 0.9998417791657045 0.9999997121773061 -2.4527735984428786e-08 -4.1852684340105304e-12 4.8123320250755604e-11 -2.179801045569102e-09 -4.0875362830981435e-09 -9.866314808071284e-10 1.7915567278127646e-08 2.658940232024516e-08 4.27833614205192e-07 0.9999999874120085 0.9998417786895919 0.9999997003231702 -3.2169276252091355e-08 -4.180999791924857e-12 1.0229837835090426e-11 4.266306268019174e-12 3.0880807827529174e-10 -9.845715132344993e-10 2.371700342305833e-08 2.891258695077246e-08 5.654719345735686e-07 0.9999999999959335 0.999841788695489 0.9999999945460424 -2.274005091439442e-08 1.5567594459273223e-10 1.6240463698504947e-10 1.6447109430785907e-09 3.180704517536669e-09 -9.868590073475093e-10 1.352570018432845e-08 2.4929227887092028e-08 3.2344452020727905e-07 0.999999999585424 0.9998417883704485 0.9999999849488782 -2.275977269128579e-08 1.4714513038503936e-10 1.6033847656239292e-10 9.634826972946794e-10 1.8218615100925525e-09 -9.868602020005443e-10 1.347750029512021e-08 2.490767807213396e-08 3.224472686177979e-07
1.102 1.0000000002282163 0.9998417888596871 1.0000000000938276 -3.471476311370182e-08 1.5536788887312106e-10 1.6092010097355444e-10 1.5758002850366836e-09 3.04071985506343e-09 -1.0092072273596409e-09 1.3307594552279308e-08 2.4955744662486312e-08 3.188180673076526e-07 0.9999999966827299 0.9998417860547234 0.9999999171803513 -3.5006835693318425e-08 8.821663174760628e-11 1.4100419003563275e-10 -3.424514687000993e-09 -6.92640466551217e-09 -1.0091839978518916e-09 1.3315134950258631e-08 2.4955136223965872e-08 3.1998481798717734e-07 0.9999999881873187 0.9998417793467228 0.9999997183916272 -3.7397308860727074e-08 -3.6297535431269466e-12 4.5021506662740254e-11 -2.0719612858289063e-09 -3.871977853209666e-09 -1.0089756676717584e-09 1.7730471948465e-08 2.6611394380924245e-08 4.238995669244936e-07 0.999999987775419 0.9998417789456736 0.9999997089798383 -4.8472022229992294e-08 -3.6940374901710264e-12 9.200892339096439e-12 5.593481554556583e-12 3.005644416008635e-10 -1.0068685277738513e-09 2.3486477680067632e-08 2.889171610722432e-08 5.603477101907482e-07 1.0000000002705063 0.9998417888931802 1.000000001082658 -3.4711780193257697e-08 1.562402190728117e-10 1.611346145953469e-10 1.646028092551479e-09 3.1807899649472535e-09 -1.0092082832786266e-09 1.3313265467347558e-08 2.495823731134697e-08 3.189361003757091e-07 0.9999999998540207 0.999841788563364 0.9999999913458297 -3.4741576639575485e-08 1.4763331483230642e-10 1.5899294899264662e-10 9.643202006248534e-10 1.8211790941885932e-09 -1.009209387293744e-09 1.3263363965742042e-08 2.4936352368068994e-08 3.1791043286676564e-07
1.112 1.0000000006009766 0.9998417891274821 1.0000000089686376 -4.4430346657867236e-08 1.573762586938346e-10 1.607341745262423e-10 1.576817485531662e-09 3.040670345401831e-09 -1.0320435838885383e-09 1.2911829876079065e-08 2.4938681586195484e-08 3.0983508547478535e-07 0.9999999970133213 0.9998417862885827 0.9999999250702567 -4.485840774945237e-08 8.977128502712002e-11 1.4016783172188263e-10 -3.406311515932907e-09 -6.89032911937075e-09 -1.0320199222962552e-09 1.2913346827962269e-08 2.4936683347915843e-08 3.109551052073808e-07 0.9999999885567776 0.9998417796059005 0.9999997272072714 -4.833956590446274e-08 -1.6488686589803546e-12 4.3099768281478015e-11 -1.9695379153120387e-09 -3.6673232026604018e-09 -1.0318070065559844e-09 1.738374350233325e-08 2.6581221702754463e-08 4.16057496584918e-07 0.9999999882825827 0.9998417793045762 0.9999997210590958 -6.385308883084052e-08 -1.9468828630371754e-12 9.158132162034528e-12 6.70005505015227e-12 2.9234878603121525e-10 -1.029651472219241e-09 2.3044098360341407e-08 2.87858697291648e-08 5.501381371136904e-07 1.0000000006438723 0.9998417891614606 1.0000000099716297 -4.4425972142580336e-08 1.5825637105301526e-10 1.6095621519995837e-10 1.6471235934709316e-09 3.180878874602416e-09 -1.0320445227680325e-09 1.2917824139376383e-08 2.4941229209569158e-08 3.0995901707341074e-07 1.0000000002215144 0.99984178882694 1.0000000000975955 -4.446966900631364e-08 1.4957337102855228e-10 1.5873951474546453e-10 9.649363597927818e-10 1.8204971466006034e-09 -1.032045918013637e-09 1.2865013782769892e-08 2.491885452940002e-08 3.0888130999843626e-07
1.122 1.0000000010447547 0.9998417894460241 1.0000000195354473 -5.028171913130816e-08 1.6032493531119262e-10 1.6156088665322436e-10 1.577689272067239e-09 3.0406234091637132e-09 -1.055375797747119e-09 1.2335024164207467e-08 2.4878611658233508e-08 2.9632706885839776e-07 0.9999999974165105 0.9998417865743132 0.9999999346897048 -5.089079116119259e-08 9.226489805557591e-11 1.4034681163266422e-10 -3.388338739246255e-09 -6.854460552261726e-09 -1.0553517729821277e-09 1.2324413590781184e-08 2.4873764224626936e-08 2.972947749484759e-07 0.999999989010944 0.9998417799256821 0.999999738040076 -5.5808943980363635e-08 1.2382123456791043e-12 4.226931417608396e-11 -1.872201040835276e-09 -3.473041894636552e-09 -1.0551339640797808e-09 1.6869054841630976e-08 2.6498123704077373e-08 4.040742877049118e-07 0.9999999889182689 0.9998417797554173 0.9999997361991962 -7.680477162641096e-08 5.539741810141856e-13 1.0021210144206631e-11 7.661427749701964e-12 2.8416501714987104e-10 -1.0529285591307982e-09 2.2342146001814566e-08 2.8578612595036926e-08 5.336459076211514e-07 1.0000000010882424 0.999841789480478 1.0000000205522717 -5.0275489911757453e-08 1.6121307801559937e-10 1.6179033610169193e-10 1.6480736804492578e-09 3.180970824716726e-09 -1.0553767879482597e-09 1.234151332299535e-08 2.488123385630492e-08 2.9646042370582514e-07 1.0000000006601535 0.9998417891413517 1.0000000105443956 -5.0337707502833916e-08 1.5245344737555606e-10 1.5949872906349278e-10 9.654075717101715e-10 1.8198150252755838e-09 -1.0553781745064757e-09 1.2284203322549789e-08 2.4858179442364774e-08 2.9529830488803e-07
1.132 1.000000001519075 0.9998417897863965 1.0000000308310522 -5.110084337940088e-08 1.6333175831329263e-10 1.6269022996314556e-10 1.5784678675360205e-09 3.040578546682635e-09 -1.0792125609321778e-09 1.1648107432602577e-08 2.4796740530055163e-08 2.7989878982229266e-07 0.9999999978522567 0.9998417868833106 0.9999999450858565 -5.1942463570808325e-08 9.481501941341201e-11 1.4083078830888954e-10 -3.370543954495999e-09 -6.818798553955373e-09 -1.0791879327765558e-09 1.1617047410707475e-08 2.4787368913462003e-08 2.805534532404046e-07 0.9999999895130501 0.9998417802798033 0.99999975001516 -5.868474549381492e-08 4.148168927786859e-12 4.1815580906585116e-11 -1.7796577525227472e-09 -3.2886304242677237e-09 -1.0789650158690735e-09 1.6232917980960182e-08 2.6379473474098392e-08 3.8899842778932175e-07 0.9999999896548858 0.9998417802784839 0.9999997537436354 -8.612598874280451e-08 2.9821229171036126e-12 1.1110897150565801e-11 8.528849303234796e-12 2.7601714009323124e-10 -1.0767090479454383e-09 2.137208698639949e-08 2.8272800913059516e-08 5.106272898151798e-07 1.0000000015631365 0.9998417898213129 1.0000000318612703 -5.1092228366990417e-08 1.6422793605147153e-10 1.6292701732521294e-10 1.648930687032387e-09 3.1810646102657213e-09 -1.0792135493626585e-09 1.1655276440958362e-08 2.479945692633652e-08 2.8004551518224274e-07 1.0000000011295025 0.9998417894777124 1.0000000217239848 -5.1178267546168366e-08 1.553912616312224e-10 1.6056063036174004e-10 9.657857274250395e-10 1.819132203405122e-09 -1.0792148614481509e-09 1.1591728533345978e-08 2.477553008228203e-08 2.7876218572267853e-07
1.142 1.00000000197596 0.9998417901143244 1.0000000417129702 -4.641423216973137e-08 1.6554845896395145e-10 1.6349697680016447e-10 1.5791097045574856e-09 3.040534850439452e-09 -1.1035622018855325e-09 1.0981788430940217e-08 2.4725847234348695e-08 2.636194576749103e-07 0.9999999982730684 0.9998417871816471 0.9999999551277626 -4.754409844157873e-08 9.657394371643006e-11 1.4099451855486488e-10 -3.3529703563094413e-09 -6.7833430979743054e-09 -1.103537249732843e-09 1.0921143216020212e-08 2.4710435353457105e-08 2.6376400254946766e-07 0.9999999900191513 0.9998417806368705 0.9999997620860346 -5.651556536688811e-08 6.241086880924653e-12 4.110964749067166e-11 -1.6917228654584186e-09 -3.1136077626938513e-09 -1.1033089062302274e-09 1.556856449442272e-08 2.6256418946574222e-08 3.7302594857408417e-07 0.9999999904562724 0.9998417808479412 0.9999997728312378 -9.113444880353877e-08 4.595796166554077e-12 1.1834752618928093e-11 9.257501870776649e-12 2.6791004816535055e-10 -1.1010013726106045e-09 2.017055437183772e-08 2.7892137077286952e-08 4.8194122422471e-07 1.0000000020205722 0.9998417901496874 1.000000042756026 -4.64026559968776e-08 1.6645255173937044e-10 1.6374101908048875e-10 1.6496510362825648e-09 3.1811603542589755e-09 -1.1035637973103393e-09 1.0989773625023767e-08 2.4728672178062393e-08 2.6378270810009947e-07 1.0000000015816288 0.9998417898017787 1.0000000324949525 -4.6518261903680116e-08 1.5753898764314468e-10 1.612994277186588e-10 9.660275199295556e-10 1.818448864960133e-09 -1.10356498191133e-09 1.0918668086067335e-08 2.4703728552741868e-08 2.6234787894284873e-07
1.152 1.000000002366789 0.9998417903950734 1.000000051022948 -3.655339925443152e-08 1.6643790918054731e-10 1.6392360728175657e-10 1.5794664935903477e-09 3.0404921411432514e-09 -1.1284345282881221e-09 1.0480035213728703e-08 2.469570743264284e-08 2.509460303952059e-07 0.9999999986308312 0.9998417874349493 0.9999999636692318 -3.802785306735346e-08 9.700662071016226e-11 1.4078054072879937e-10 -3.3357660499050173e-09 -6.74809354662521e-09 -1.1284090510822276e-09 1.0383848541347255e-08 2.4673501014654785e-08 2.504222805242021e-07 0.9999999904847031 0.9998417809650617 0.9999997731915459 -4.9619395274062426e-08 6.9975290982824744e-12 4.0090309781345156e-11 -1.608326478948316e-09 -2.9475172601089322e-09 -1.1281754040029721e-09 1.498701249901644e-08 2.6161974985704795e-08 3.5881493730871596e-07 0.9999999912828473 0.9998417814355098 0.9999997925189912 -9.175316278019771e-08 5.001214571544704e-12 1.2145336270720463e-11 9.699477394474811e-12 2.5984693435012005e-10 -1.125815074906995e-09 1.88135051889062e-08 2.7475244103302922e-08 4.4940350976392944e-07 1.0000000024119229 0.9998417904308621 1.0000000520781598 -3.65382773831313e-08 1.673501249930231e-10 1.64174920390839e-10 1.6500860452870413e-09 3.1812570761672678e-09 -1.1284358992591243e-09 1.0488834702481185e-08 2.4698643797481897e-08 2.5112631087167087e-07 1.0000000019679598 0.9998417900788497 1.0000000417001684 -3.668928571454184e-08 1.583596124349691e-10 1.61658230913627e-10 9.659845827137262e-10 1.8177636757978617e-09 -1.1284373596016337e-09 1.0410113321547314e-08 2.467264903175923e-08 2.4953354812940794e-07
1.162 1.0000000026494182 0.9998417905985345 1.000000057756868 -2.26060587122092e-08 1.6588250713912362e-10 1.6429249890549406e-10 1.5793745393124153e-09 3.040449162500516e-09 -1.1538379640912149e-09 1.022306349863706e-08 2.471776500891433e-08 2.4392194899293686e-07 0.9999999988838932 0.9998417876134624 0.9999999697178845 -2.447766941038349e-08 9.599728185831055e-11 1.4051058870954298e-10 -3.3190940688855306e-09 -6.713049531318825e-09 -1.153811871567984e-09 1.0094027124418826e-08 2.4689458956850988e-08 2.4273523867613584e-07 0.9999999908713283 0.9998417812369623 0.9999997824172944 -3.902753145158794e-08 6.323837177961928e-12 3.90733239385226e-11 -1.5294248515946931e-09 -2.789923875664033e-09 -1.1535733591157436e-09 1.4573038410580118e-08 2.6117279431218605e-08 3.4844341088598037e-07 0.9999999920969352 0.999841782014274 0.9999998119093024 -8.84684467126327e-08 4.22496381510185e-12 1.234680303346832e-11 9.691069416354157e-12 2.5183188218776445e-10 -1.1511590764490832e-09 1.7400463649037264e-08 2.706459986690107e-08 4.154077020626865e-07 1.0000000026950397 0.9998417906347256 1.0000000588234321 -2.2586841015363902e-08 1.668026087266554e-10 1.645512537350955e-10 1.6500722414563533e-09 3.1813541984444472e-09 -1.1538395528560752e-09 1.023249025900365e-08 2.4720798987643194e-08 2.441159083092471e-07 1.000000002246396 0.9998417902788502 1.000000048336613 -2.277873280722144e-08 1.57735171788388e-10 1.6195922240591963e-10 9.654928241991746e-10 1.817076456018896e-09 -1.1538407841848697e-09 1.0147844250921944e-08 2.469388363368301e-08 2.423949090719424e-07
1.172 1.0000000027942653 0.9998417907035748 1.0000000612098712 -6.241038151283298e-09 1.6417613031380453e-10 1.6473200712382525e-10 1.5787846838714451e-09 3.0404061949570048e-09 -1.1797825148106356e-09 1.016932141396741e-08 2.4778388813148466e-08 2.4177567999254673e-07 0.9999999990031101 0.9998417876963659 0.9999999725792768 -8.553790917443396e-09 9.384268482935262e-11 1.4031316889352877e-10 -3.303003049849243e-09 -6.678210557387499e-09 -1.179755860909668e-09 1.0021517113427405e-08 2.47466385957702e-08 2.4018736642087856e-07 0.9999999911525022 0.9998417814336231 0.999999789131242 -2.6307472453081702e-08 4.537465119519094e-12 3.817744632738343e-11 -1.4548701869885396e-09 -2.640412921779127e-09 -1.1795118215605044e-09 1.434869854365002e-08 2.612384619155245e-08 3.4254705294136643e-07 0.9999999928672946 0.9998417825619129 0.9999998302578982 -8.21992866456909e-08 2.652718192797453e-12 1.2534832778913155e-11 9.182658953992306e-12 2.438688980217365e-10 -1.1770427452835927e-09 1.603282466372979e-08 2.669520540465367e-08 3.824237041549757e-07 1.0000000028403366 0.9998417907401409 1.0000000622868739 -6.217259097348143e-09 1.6510423178715577e-10 1.6499860078651643e-10 1.6495607077255981e-09 3.1814515255420486e-09 -1.1797839526714131e-09 1.0179072078297134e-08 2.4781487365336892e-08 2.4197715749303973e-07 1.0000000023873978 0.9998417903806766 1.0000000517004117 -6.454669795222472e-09 1.559606924588591e-10 1.623315779848762e-10 9.645035393074101e-10 1.8163867059542406e-09 -1.179785539404407e-09 1.009136539020294e-08 2.4753975295688184e-08 2.4018566481205486e-07
1.182 1.0000000027884204 0.9998417907009715 1.0000000610741888 1.0550777004976391e-08 1.6190023730111102e-10 1.6486300643667888e-10 1.577813884701725e-09 3.0403626429157196e-09 -1.206277844851314e-09 1.0173865033889448e-08 2.484528978488363e-08 2.412611456046779e-07 0.9999999989759116 0.9998417876746795 0.9999999719537153 7.7660074095313e-09 9.112534726035103e-11 1.3980804427718697e-10 -3.287375760171471e-09 -6.6435762309193375e-09 -1.2062503207979717e-09 1.0030839801087844e-08 2.481481657539427e-08 2.397812794947226e-07 0.9999999913172739 0.9998417815472213 0.9999997930723071 -1.3308662844643912e-08 2.234356261247852e-12 3.7013319050645884e-11 -1.3843576210131295e-09 -2.498590197533367e-09 -1.206000710991273e-09 1.4270285234002327e-08 2.616617420942379e-08 3.4022227276111283e-07 0.999999993572233 0.9998417830629283 0.9999998470480338 -7.411985805834765e-08 8.593391119093705e-13 1.230122147847231e-11 8.291295053728007e-12 2.359616593128377e-10 -1.2034756558343707e-09 1.479175862399661e-08 2.638758303372278e-08 3.5248539180151653e-07 1.0000000028348994 0.9998417907378826 1.0000000621606295 1.0579452658383473e-08 1.628362013974906e-10 1.6513744064199016e-10 1.6486683805984698e-09 3.1815483175980913e-09 -1.2062790563583084e-09 1.0183645376061269e-08 2.4848401696075365e-08 2.414636048756602e-07 1.0000000023780882 0.9998417903751287 1.0000000514845695 1.029319405138797e-08 1.5361667008486463e-10 1.6239491589162984e-10 9.631335346612707e-10 1.8156939035727825e-09 -1.2062806132631313e-09 1.0095776327389733e-08 2.482080214347959e-08 2.396657524947142e-07
1.192 1.000000002637188 0.9998417905945132 1.0000000574757546 2.576225425595853e-08 1.5967721148463347e-10 1.6406778737992383e-10 1.5766591201432931e-09 3.040318092344652e-09 -1.2333333314839724e-09 1.0067357024936575e-08 2.4883202198676256e-08 2.384671372394247e-07 0.9999999988078058 0.9998417875523384 0.9999999679720017 2.249120305763547e-08 8.846879147579844e-11 1.3837639476690036e-10 -3.2720149471590772e-09 -6.609145619792058e-09 -1.233305259198839e-09 9.95909481491737e-09 2.4860400988013893e-08 2.3779605907157476e-07 0.9999999913714971 0.9998417815819391 0.9999997943795411 -1.868567811332501e-09 3.91763122820907e-14 3.495494830690309e-11 -1.3175115647519413e-09 -2.364080341997353e-09 -1.2330498577531237e-09 1.426145794829473e-08 2.622222363001352e-08 3.39765342890796e-07 0.9999999942010259 0.9998417835096569 0.999999862024107 -6.546220735130872e-08 -6.405108487498685e-13 1.1020742875664027e-11 7.214621852955098e-12 2.2811346579830092e-10 -1.2304678000183534e-09 1.3722271528228878e-08 2.6146820139647948e-08 3.2679319069858884e-07 1.00000000268403 0.9998417906317376 1.0000000585705784 2.579599527845062e-08 1.6062091146840806e-10 1.643499789816354e-10 1.6475919322927395e-09 3.1816444960933298e-09 -1.2333348451608627e-09 1.0076943153609006e-08 2.4886262543755735e-08 2.386650540828628e-07 1.0000000022237903 0.9998417902660103 1.0000000478155058 2.5459227271456635e-08 1.513261772562727e-10 1.6153161766605956e-10 9.615798436112572e-10 1.8149977971805778e-09 -1.2333360538823e-09 9.991264950968586e-09 2.485922660886594e-08 2.3691839911828944e-07
1.202 1.0000000023628284 0.9998417904001028 1.0000000509442795 3.767739444524053e-08 1.579255668410213e-10 1.6207400414741615e-10 1.5754414629509556e-09 3.0402719614977213e-09 -1.2609595673449877e-09 9.729510046852674e-09 2.486987602701999e-08 2.305738936647242e-07 0.9999999985210984 0.9998417873452788 0.9999999611649226 3.392425267583496e-08 8.629078356805495e-11 1.3574563257491925e-10 -3.2567989171157845e-09 -6.574918842993957e-09 -1.2609306883549393e-09 9.69152338716143e-09 2.4861967291308402e-08 2.3156889015266546e-07 0.9999999913363936 0.9998417815529386 0.9999997935579579 6.477161864334004e-09 -1.641161766469301e-12 3.1724745869992134e-11 -1.254041419115751e-09 -2.236525638378425e-09 -1.2606694166905189e-09 1.4257036775768659e-08 2.6274806209000082e-08 3.396767610446377e-07 0.9999999947535599 0.999841783902017 0.9999998751831386 -5.73244568027618e-08 -1.5957421935719371e-12 8.439840211063337e-12 6.074368961839475e-12 2.2032806976972025e-10 -1.2580288937728565e-09 1.2829326860030377e-08 2.59662714609527e-08 3.0556956427845246e-07 1.0000000024099889 0.9998417904376091 1.0000000520464156 3.7716182574358037e-08 1.5887711183451814e-10 1.6236388379605644e-10 1.6464527367327082e-09 3.18173902491463e-09 -1.2609607900697708e-09 9.738731366115134e-09 2.4872813360311742e-08 2.3076254322726172e-07 1.000000001946772 0.9998417900692285 1.000000041223073 3.7329106164878606e-08 1.49507674224707e-10 1.5946914197479793e-10 9.599635558510744e-10 1.8142974526364544e-09 -1.2609617707440039e-09 9.657199154508305e-09 2.484705984575546e-08 2.291196891742272e-07
1.212 1.0000000020007553 0.9998417901430395 1.0000000423227746 4.5120343492861324e-08 1.5678957457071482e-10 1.5929524549165783e-10 1.5741253875402103e-09 3.0402236951680422e-09 -1.289166259865914e-09 9.124426802138288e-09 2.4804757269325777e-08 2.1670969391969271e-07 0.9999999981510824 0.999841787078713 0.9999999523725905 4.090760016049325e-08 8.473303425524266e-11 1.3232984001481722e-10 -3.241763106393513e-09 -6.540894717975633e-09 -1.2891362930361654e-09 9.198484028872605e-09 2.4818603606342994e-08 2.2038136783015314e-07 0.9999999912447447 0.9998417814836382 0.9999997913879193 1.0723496030136898e-08 -2.680594033842166e-12 2.773497765629827e-11 -1.1938209464169313e-09 -2.1155862154900126e-09 -1.288869920878488e-09 1.42296019266263e-08 2.6317754564494042e-08 3.3927217641678044e-07 0.9999999952384048 0.99984178424613 0.9999998867289652 -5.0519326479769614e-08 -2.0230068098597635e-12 5.009750647881552e-12 4.834645249664274e-12 2.1260932609731595e-10 -1.2861696065386226e-09 1.2087337837269754e-08 2.5833161102236515e-08 2.8821949067931976e-07 1.0000000020481903 0.9998417901807963 1.000000043431176 4.516397581754837e-08 1.5774898838115015e-10 1.5959284197534225e-10 1.645214717679682e-09 3.1818318743789323e-09 -1.2891675048088863e-09 9.133122582591912e-09 2.480750343149468e-08 2.1688431269621904e-07 1.0000000015824373 0.9998417898100765 1.0000000325500622 4.472864632884143e-08 1.4830499223266076e-10 1.5662162957521328e-10 9.582490016608769e-10 1.813592717794033e-09 -1.2891682228517034e-09 9.057698630700958e-09 2.478371815529158e-08 2.1540054911932883e-07
1.222 1.0000000015939663 0.9998417898540407 1.000000032635115 4.7592156032207307e-08 1.5627755697700723e-10 1.5664186856879525e-10 1.5725930917208866e-09 3.040172595717776e-09 -1.3179642294636365e-09 8.304381608165259e-09 2.470753933245034e-08 1.9802329891278297e-07 0.999999997740475 0.9998417867831604 0.9999999426122572 4.295845753582198e-08 8.380253573628166e-11 1.290391331507263e-10 -3.227024755078383e-09 -6.507073228578978e-09 -1.3179335740977767e-09 8.538280564072623e-09 2.474832869991279e-08 2.0550722123302448e-07 0.9999999911354948 0.9998417814018616 0.9999997887968363 1.0513695751669367e-08 -3.0907652803272054e-12 2.3895879156802472e-11 -1.1368145500095094e-09 -2.000937794768477e-09 -1.3176610300865794e-09 1.4188490803876227e-08 2.6354789265587848e-08 3.386563135547841e-07 0.999999995669828 0.9998417845521869 0.9999998970013403 -4.549441544141728e-08 -2.025425845229763e-12 1.674814796239152e-12 3.3765645727685423e-12 2.0495984182490989e-10 -1.3149002489549336e-09 1.1456644525252369e-08 2.573361743212732e-08 2.736898473565612e-07 1.0000000016416337 0.9998417898920192 1.0000000337487964 4.7640264253692694e-08 1.572447651851922e-10 1.5694730448693502e-10 1.643760634365223e-09 3.181922371645314e-09 -1.3179652872871086e-09 8.31236273159184e-09 2.4710040822861228e-08 1.9817836474211552e-07 1.0000000011737598 0.9998417895192541 1.000000022819789 4.716038373968851e-08 1.4772626519101314e-10 1.5389926719222786e-10 9.563181607036597e-10 1.8128834875376356e-09 -1.3179660246901846e-09 8.245370999608548e-09 2.4688759758321876e-08 1.9691811382635142e-07
1.232 1.0000000011868326 0.9998417895648061 1.0000000229382875 4.527698047424441e-08 1.564309063743424e-10 1.5499036341468131e-10 1.570813230574502e-09 3.040118921310292e-09 -1.3473641710251733e-09 7.393905019803602e-09 2.4608440682583958e-08 1.773082948735414e-07 0.9999999973332415 0.9998417864900291 0.9999999329312016 4.027337871057234e-08 8.35388162528116e-11 1.267500900180946e-10 -3.212614495976696e-09 -6.473453248997917e-09 -1.347332792015581e-09 7.835872278597384e-09 2.46785387628309e-08 1.8971165277117708e-07 0.9999999910478707 0.9998417813356325 0.999999786719208 6.1309278924884694e-09 -2.846780578855956e-12 2.1082619657923626e-11 -1.0829070235350909e-09 -1.8922717783309623e-09 -1.3470540980952432e-09 1.4157147907967887e-08 2.6393033446947358e-08 3.382379813872102e-07 0.9999999960644501 0.9998417848320608 0.9999999063964119 -4.233079299484934e-08 -1.6191003460805111e-12 -6.787027729291755e-13 1.6682339638236363e-12 1.9738338132323385e-10 -1.3442313435506999e-09 1.0896806490509973e-08 2.565570221285487e-08 2.6084274591219366e-07 1.0000000012346957 0.9998417896029784 1.000000024056356 4.5329068846858336e-08 1.5740597989841362e-10 1.553035020519519e-10 1.6420590922651347e-09 3.1820103922897825e-09 -1.3473650906597583e-09 7.4009329413525e-09 2.4610669649592044e-08 1.7743731410110466e-07 1.0000000007650753 0.9998417892284354 1.0000000130883944 4.480961309378734e-08 1.478128836125059e-10 1.5217841790061235e-10 9.541404437453506e-10 1.8121688138816338e-09 -1.3473655802363807e-09 7.34520318391605e-09 2.4592168474485715e-08 1.7647463701599432e-07
1.242 1.0000000008193475 0.9998417893039059 1.0000000141853225 3.89405533733392e-08 1.5732175902878332e-10 1.5473699416157074e-10 1.568947125608534e-09 3.0400619622472545e-09 -1.3773767825171356e-09 6.55653023488154e-09 2.453518224001221e-08 1.5829172721572573e-07 0.9999999969688766 0.9998417862275348 0.9999999242705844 3.362575588970889e-08 8.401250454223589e-11 1.2585892564820358e-10 -3.198371207052665e-09 -6.440034091495624e-09 -1.3773448086605413e-09 7.238472439117989e-09 2.46335030283635e-08 1.7629238051818755e-07 0.9999999910160582 0.9998417813093733 0.9999997859697779 -1.6111631095976276e-09 -1.890947339713755e-12 1.9687387439932993e-11 -1.0317989885606488e-09 -1.7892946915006536e-09 -1.377059745114023e-09 1.4144427829654661e-08 2.643543353984023e-08 3.381486867441212e-07 0.9999999964381692 0.9998417850971082 0.999999915293386 -4.0799021693968353e-08 -7.512324940108184e-13 -1.6725279591774392e-12 -1.2889253513077713e-13 1.898829625505039e-10 -1.3741736112583417e-09 1.0371478426667002e-08 2.5590243080965677e-08 2.4870399712152534e-07 1.0000000008673735 0.9998417893422499 1.0000000153070026 3.8996045880328626e-08 1.5830477798197932e-10 1.550580340310792e-10 1.6402715181385544e-09 3.1820953032762297e-09 -1.3773773377679373e-09 6.562340639301589e-09 2.4537143616311233e-08 1.5838824780637232e-07 1.000000000396334 0.9998417889661604 1.0000000043078647 3.844278958120987e-08 1.486369435196126e-10 1.5185538690656797e-10 9.518763758098614e-10 1.8114486182603428e-09 -1.3773780851916076e-09 6.5207955484982895e-09 2.4521366618796405e-08 1.5779275699745849e-07
1.252 1.0000000005226173 0.999841789093563 1.0000000071176949 2.976192956408488e-08 1.5887786295074575e-10 1.5569285897466396e-10 1.567287015860202e-09 3.0400011446328905e-09 -1.4080135439842052e-09 5.938062984211297e-09 2.450261113291272e-08 1.4441080107189846e-07 0.9999999966779408 0.9998417860175116 0.9999999173589104 2.419724648583184e-08 8.514992907896151e-11 1.2617591712311742e-10 -3.1840019621822532e-09 -6.406815131091102e-09 -1.4079807959085136e-09 6.850205305119046e-09 2.462474639370184e-08 1.6768259337756042e-07 0.9999999910651591 0.9998417813410179 0.9999997871470809 -1.1537393876838267e-08 -3.0672812623845515e-13 1.9514865695682343e-11 -9.83065245035065e-10 -1.6917262826950685e-09 -1.4076892723613562e-09 1.412761457541782e-08 2.6476350754262336e-08 3.3789806713789517e-07 0.9999999968037385 0.9998417853564391 0.9999999239966221 -4.0444360353702003e-08 5.19051737716896e-13 -1.523885016047716e-12 -1.7209354075827573e-12 1.824619130098553e-10 -1.404738596554137e-09 9.847794562335948e-09 2.553033024417021e-08 2.3654648741893532e-07 1.000000000570779 0.9998417891320592 1.0000000082423375 2.9820220777261496e-08 1.598687519386228e-10 1.56021730483121e-10 1.6386896528370516e-09 3.1821770368953475e-09 -1.4080138555382186e-09 5.942488695472733e-09 2.4504343241293292e-08 1.444717200057253e-07 1.0000000000985934 0.9998417887546173 0.9999999972185238 2.9239229148349527e-08 1.5012582661806523e-10 1.5274095895246705e-10 9.49818552776804e-10 1.810722814268515e-09 -1.408014544189086e-09 5.916646909756046e-09 2.449089946569087e-08 1.4426983383332272e-07
1.262 1.0000000003160368 0.9998417889476339 1.0000000021977906 1.913194699879257e-08 1.6073918878256335e-10 1.5727473264212713e-10 1.5660752978474285e-09 3.0399365328772156e-09 -1.439285618232365e-09 5.594163951378674e-09 2.4509242615222674e-08 1.3713603362735284e-07 0.999999996479284 0.9998417858734252 0.9999999126455478 1.3376615328563287e-08 8.659080197719537e-11 1.27117482420793e-10 -3.1692636290958235e-09 -6.373795787459574e-09 -1.4392522204547896e-09 6.676143804187753e-09 2.4648322130255102e-08 1.641740331969802e-07 0.9999999912088143 0.9998417814403113 0.9999997905764694 -2.230660492175465e-08 1.5422576796286135e-12 1.9976047291304284e-11 -9.363374136028616e-10 -1.5993006071401782e-09 -1.438954129958738e-09 1.4056427323711537e-08 2.650247152190994e-08 3.3642375315368793e-07 0.9999999971691771 0.9998417856157816 0.9999999326975154 -4.0684815959453166e-08 1.8901366541039653e-12 -8.278312707996557e-13 -2.8631891700536425e-12 1.7512260624687322e-10 -1.4359372150838885e-09 9.296264293138576e-09 2.547071822326685e-08 2.2386069104994224e-07 1.0000000003643124 0.9998417889862665 1.0000000033248753 1.919244986549113e-08 1.617378192133468e-10 1.5761150962630125e-10 1.6375562176474417e-09 3.182254968541117e-09 -1.4392859124062139e-09 5.597334321270577e-09 2.4510810611787138e-08 1.3716598769048604e-07 0.9999999998911996 0.9998417886076267 0.9999999922815973 1.8589606605218415e-08 1.5191966512755268e-10 1.5425211027682695e-10 9.48209721197786e-10 1.8099901154167223e-09 -1.439286844266945e-09 5.5852759169460426e-09 2.4499042595534416e-08 1.3729653822435214e-07
1.272 1.0000000002063438 0.9998417888709314 0.9999999995861583 8.441074845943924e-09 1.62336171698682e-10 1.5881228799604088e-10 1.5653573765826331e-09 3.0398678481191765e-09 -1.4712052404323677e-09 5.45978417927105e-09 2.4541412486154276e-08 1.3506699532119445e-07 0.9999999963791325 0.9998417857997252 0.9999999102788949 2.54850684318933e-09 8.77660028445795e-11 1.2801253231019983e-10 -3.154110647731391e-09 -6.340975091689737e-09 -1.471170829376884e-09 6.628349774815084e-09 2.4689390669834233e-08 1.638674247995028e-07 0.9999999914486203 0.9998417816083942 0.9999997962960593 -3.2612635705866134e-08 3.091926560319853e-12 2.0399177866230813e-11 -8.914500589119652e-10 -1.5117641412872796e-09 -1.4708660247541866e-09 1.387326733589408e-08 2.649831598725057e-08 3.32455175569513e-07 0.9999999975371 0.9998417858770028 0.9999999414583725 -4.0916571227570516e-08 2.9044506600174732e-12 -2.355406821086957e-13 -3.509516093653478e-12 1.6786825332013557e-10 -1.4677815695915972e-09 8.694835811286737e-09 2.5408091912820998e-08 2.1030202524953578e-07 1.000000000254717 0.999841788909689 1.0000000007152856 8.50325813532824e-09 1.6334260146645694e-10 1.5915680668915987e-10 1.6369166633149722e-09 3.182328965962372e-09 -1.4712052125306113e-09 5.462186111906077e-09 2.4542896478880132e-08 1.3507863636921064e-07 0.9999999997808453 0.9998417885299709 0.9999999896565476 7.883884408648553e-09 1.534488059712799e-10 1.557183302489258e-10 9.470948516887709e-10 1.8092508594479746e-09 -1.4712060972561672e-09 5.4583751759221385e-09 2.4531999897304598e-08 1.3539994445805153e-07
1.282 1.0000000001885343 0.9998417888598815 0.9999999991632862 -1.1179707700905386e-09 1.6316526639256147e-10 1.5983918448885194e-10 1.5649917144390482e-09 3.0397940994884963e-09 -1.5037835717701904e-09 5.408712933373649e-09 2.4582047077929992e-08 1.3505119407666082e-07 0.9999999963720367 0.9998417857925181 0.9999999101288216 -7.10263742600567e-09 8.817334500560183e-11 1.283950928686614e-10 -3.138684492724577e-09 -6.308352160574859e-09 -1.5037486110673493e-09 6.593052090424543e-09 2.4731005776184398e-08 1.6398123507784884e-07 0.9999999917752914 0.9998417818386336 0.9999998040844305 -4.1367375557408665e-08 3.853745620045752e-12 2.0319577935728024e-11 -8.484312157780149e-10 -1.4288754944030285e-09 -1.5034366512968776e-09 1.3536935194704304e-08 2.6453448062850453e-08 3.2496174524862926e-07 0.9999999979049965 0.9998417861383092 0.9999999502190436 -4.061734577507797e-08 3.2018168005630603e-12 -1.704299280041064e-13 -3.802828768776609e-12 1.607016199705313e-10 -1.5002832440442997e-09 8.03693841556511e-09 2.5342283819431486e-08 1.9567772253049357e-07 1.0000000002369918 0.999841788898755 1.0000000002941623 -1.0545572831814754e-09 1.6417989690840824e-10 1.6019141529156166e-10 1.6366293579109804e-09 3.182398597614064e-09 -1.5037835144281442e-09 5.411016405213865e-09 2.4583528938399505e-08 1.3506020113081964e-07 0.999999999762485 0.9998417885180453 0.9999999892229113 -1.6859529858292981e-09 1.542099999826089e-10 1.5667331414995055e-10 9.46332145158888e-10 1.808504999785957e-09 -1.5037843382247594e-09 5.408471245340258e-09 2.4572685434164508e-08 1.3540953801974448e-07
1.292 1.0000000002483485 0.9998417889042966 1.0000000005890641 -8.698045727131939e-09 1.6305800194166043e-10 1.6027913687598112e-10 1.564796604634353e-09 3.0397157345478226e-09 -1.5370332158798966e-09 5.342165219624992e-09 2.461900011508538e-08 1.341909526166484e-07 0.9999999964433713 0.9998417858413579 0.999999911846508 -1.4738972362150713e-08 8.764551529680844e-11 1.2818996318858993e-10 -3.123166174019578e-09 -6.275926293116253e-09 -1.5369972859256027e-09 6.494573979928103e-09 2.476215796849618e-08 1.6227690502764993e-07 0.9999999921712661 0.9998417821184848 0.9999998135228291 -4.783364132124832e-08 3.677418139291493e-12 1.966537185653506e-11 -8.073543551947725e-10 -1.3504046664153571e-09 -1.5366786603149138e-09 1.3038386074456237e-08 2.6367654558586714e-08 3.1348494216092075e-07 0.9999999982663488 0.9998417863950416 0.9999999588237635 -3.942732548495655e-08 2.7380023426755612e-12 -6.649114388044431e-13 -3.926076389156216e-12 1.5362514189311034e-10 -1.5334550198570565e-09 7.3394744179230735e-09 2.5277273846516306e-08 1.7999501936508524e-07 1.0000000002968819 0.9998417889432809 1.000000001721481 -8.633760237558618e-09 1.640805273965079e-10 1.6063939665233233e-10 1.636512586038207e-09 3.182463308258197e-09 -1.5370332593804197e-09 5.3450269945416365e-09 2.462055206387027e-08 1.3421163435177798e-07 0.9999999998218273 0.9998417885616401 0.9999999906397957 -9.273590489798637e-09 1.5403445652883127e-10 1.5704162300429244e-10 9.457404121708098e-10 1.8077516843453275e-09 -1.5370338293949198e-09 5.3372640173112175e-09 2.4609042277433313e-08 1.3444942592094737e-07
1.302 1.0000000003657403 0.9998417889898578 1.000000003385647 -1.386461672867826e-08 1.6224082896839256e-10 1.6042270052546626e-10 1.5647015605514223e-09 3.0396316839923953e-09 -1.5709667518195353e-09 5.227415462232059e-09 2.4648688613825213e-08 1.3096897850804233e-07 0.9999999965728076 0.9998417859317217 0.9999999149473829 -1.993500082319461e-08 8.64113233709468e-11 1.2768820311466365e-10 -3.107625351670049e-09 -6.243696900557125e-09 -1.5709302869374762e-09 6.316288482341136e-09 2.4780998263407392e-08 1.5773351232530364e-07 0.9999999926141598 0.9998417824319553 0.9999998240777473 -5.1679334517849e-08 2.805571709110192e-12 1.873071819744545e-11 -7.681867453877685e-10 -1.2761328065499708e-09 -1.570604228152686e-09 1.2403061565331292e-08 2.6251331551837178e-08 2.9827494050195623e-07 0.9999999986122892 0.999841786640866 0.9999999670609676 -3.7187041653959884e-08 1.7954485099096334e-12 -1.4047928974328132e-12 -3.949599308034142e-12 1.466415498327812e-10 -1.5673088125255397e-09 6.644459784893748e-09 2.522032777621298e-08 1.6355983491367517e-07 1.000000000414344 0.9998417890289474 1.000000004519465 -1.3799727234034206e-08 1.6327136464982508e-10 1.6079104774822181e-10 1.6364961508538662e-09 3.1825230675919905e-09 -1.5709668255713335e-09 5.231388101943882e-09 2.465036558115755e-08 1.3101318297426424e-07 0.9999999999388003 0.9998417886464173 0.9999999934287505 -1.4445303074416493e-08 1.5314953851709776e-10 1.5711358572918714e-10 9.452491222390514e-10 1.8069910203737088e-09 -1.5709671221695897e-09 5.213091220082268e-09 2.463764393333591e-08 1.3102955397086696e-07
1.312 1.000000000518545 0.9998417891007291 1.000000007025043 -1.6574727264195774e-08 1.6115649629977616e-10 1.6064395528329304e-10 1.5647750889224789e-09 3.039542036976406e-09 -1.605596915169227e-09 5.084249062878249e-09 2.4674075820562847e-08 1.2535187491936264e-07 0.9999999967379747 0.9998417860476285 0.9999999188985521 -2.265561870707454e-08 8.491386451100062e-11 1.2726379540588657e-10 -3.091993892474052e-09 -6.211662682142654e-09 -1.6055598315248577e-09 6.08612425485431e-09 2.4792437708157063e-08 1.5056830740114536e-07 0.9999999930803237 0.9998417827621516 0.9999998351858829 -5.2947673504573216e-08 1.687992755638062e-12 1.7890392866748354e-11 -7.307619866549799e-10 -1.2058511803371843e-09 -1.6052262476980489e-09 1.1680641704637074e-08 2.6120995505423866e-08 2.802436518706037e-07 0.9999999989333853 0.9998417868690419 0.9999999747059374 -3.392752581052045e-08 7.890862084912475e-13 -2.0210771671542586e-12 -3.804518983101481e-12 1.3975326318487596e-10 -1.6018577430659238e-09 6.0092807364671055e-09 2.517888458407862e-08 1.4707930852764784e-07 1.0000000005672145 0.999841789139922 1.0000000081601708 -1.6509424007348876e-08 1.6219472612085617e-10 1.6102059802106945e-10 1.6366479473044536e-09 3.1825775321674233e-09 -1.605597131344247e-09 5.089737328600778e-09 2.4675911969792102e-08 1.2542936717133257e-07 1.000000000091221 0.9998417887565291 0.9999999970613422 -1.7158838724275896e-08 1.519971699951976e-10 1.572632056320134e-10 9.44926622098291e-10 1.8062225238407874e-09 -1.6055970281495226e-09 5.0569867571797765e-09 2.4661639427631327e-08 1.2513627996607535e-07
1.322 1.000000000685647 0.9998417892218271 1.0000000110045555 -1.7090883174739558e-08 1.6018327804387004e-10 1.610344579818481e-10 1.5651215168422988e-09 3.0394466195886023e-09 -1.6409371396250316e-09 4.948609748591503e-09 2.4699549492645444e-08 1.1842966885413362e-07 0.9999999969176155 0.9998417861738934 0.9999999231939278 -2.3169543399788386e-08 8.353136246654872e-11 1.2700843464707273e-10 -3.076166773194453e-09 -6.179823051555575e-09 -1.6408991075046907e-09 5.846272140016055e-09 2.480273139038835e-08 1.4193788403798624e-07 0.9999999935478474 0.9998417830934208 0.999999846325612 -5.19673270371146e-08 7.018437134346608e-13 1.723431673102928e-11 -6.948821930417908e-10 -1.1393617416147847e-09 -1.6405578530404261e-09 1.092749616488709e-08 2.5992614277278938e-08 2.6078051535561725e-07 0.9999999992211779 0.9998417870735259 0.9999999815573783 -2.9827844500080315e-08 1.2496538271066316e-14 -2.4453687461356955e-12 -3.384818775257576e-12 1.3296245878898065e-10 -1.6371148009508048e-09 5.48490347297554e-09 2.5156762116692826e-08 1.3169298244620057e-07 1.0000000007343806 0.9998417892611222 1.0000000121409358 -1.7025295430411428e-08 1.6122950741204095e-10 1.614192964513972e-10 1.6370726791301482e-09 3.1826264260737225e-09 -1.6409371735912463e-09 4.955829220447672e-09 2.4701558596576604e-08 1.1854799580041608e-07 1.0000000002579612 0.9998417888768822 1.000000001034568 -1.7677262500409262e-08 1.5095613496630005e-10 1.5758145482005087e-10 9.448770730137866e-10 1.8054460196078732e-09 -1.6409365079701801e-09 4.906430255865917e-09 2.4685598491767015e-08 1.178769721506009e-07
1.332 1.0000000008492385 0.9998417893404297 1.0000000149002628 -1.5868731804707344e-08 1.5945456675108976e-10 1.6128910302026417e-10 1.5657563830276024e-09 3.039344987598181e-09 -1.6770005371559858e-09 4.837940641220475e-09 2.4726566338757444e-08 1.1187928285124063e-07 0.9999999970938276 0.999841786297727 0.999999927407349 -2.1936960254742056e-08 8.239645207394157e-11 1.2661677252712172e-10 -3.0601279505308895e-09 -6.148176571080052e-09 -1.6769614947755788e-09 5.6238188422845065e-09 2.481492254386815e-08 1.334885090822943e-07 0.9999999939986347 0.9998417834128349 0.9999998570661834 -4.92406920082343e-08 -2.6381550334446147e-14 1.6455545685031092e-11 -6.604433380291371e-10 -1.076475434655809e-09 -1.6766125688136875e-09 1.0189106058797699e-08 2.5876435217927918e-08 2.4147654304515095e-07 0.999999999469284 0.9998417872497559 0.9999999874634444 -2.516265784473107e-08 -4.948829003586457e-13 -3.001064979696054e-12 -2.6736342634943436e-12 1.2627132491583885e-10 -1.6730931165196943e-09 5.08957189563244e-09 2.51520632206886e-08 1.1883098517213327e-07 1.0000000008980343 0.9998417893798255 1.0000000160378615 -1.580294333947615e-08 1.6050866923101725e-10 1.6168189407544686e-10 1.6377859741085691e-09 3.1826695603398486e-09 -1.6770001481400972e-09 4.846912038656206e-09 2.4728744888449987e-08 1.1204223041217906e-07 1.0000000004212042 0.9998417889947482 1.0000000049243045 -1.645662965556752e-08 1.5015974307317797e-10 1.577635055247643e-10 9.451163126728623e-10 1.804661097227107e-09 -1.6769994579412136e-09 4.780522046633028e-09 2.4711132256250053e-08 1.1095598790921891e-07
1.342 1.0000000009960737 0.999841789447075 1.0000000183967586 -1.3451214022763459e-08 1.5888457523147952e-10 1.6101164712194164e-10 1.5665705127202832e-09 3.0392371583417768e-09 -1.7138005303891931e-09 4.737566825803973e-09 2.4752672913748496e-08 1.0727056242164606e-07 0.9999999972533055 0.9998417864096254 0.9999999312219854 -1.9503922566008024e-08 8.142308868586102e-11 1.2569253655495488e-10 -3.04398642767671e-09 -6.116722690610966e-09 -1.7137607616122308e-09 5.417106576978632e-09 2.482774473745587e-08 1.26777233447687e-07 0.9999999944194997 0.9998417837109745 0.9999998670936188 -4.534136217182848e-08 -5.899122234465047e-13 1.515774985237182e-11 -6.274700460047018e-10 -1.0170119605807114e-09 -1.7134040609327985e-09 9.489906566261382e-09 2.5775716599427003e-08 2.2378609964901417e-07 0.9999999996740423 0.9998417873951164 0.9999999923369287 -2.0254413558925735e-08 -8.82013959292996e-13 -4.0798022830911675e-12 -1.7808617272818966e-12 1.1968188576717852e-10 -1.7098066069022788e-09 4.796518386270192e-09 2.515820558032659e-08 1.0977139685561571e-07 1.000000001044931 0.9998417894865713 1.0000000195355543 -1.3385276363562634e-08 1.5994656701737055e-10 1.6141230981530343e-10 1.6386784349534977e-09 3.1827065854249976e-09 -1.7138003525119452e-09 4.7481864993054905e-09 2.4755004728488824e-08 1.0747586219422732e-07 1.0000000005676983 0.9998417891006616 1.0000000084150154 -1.404016130099752e-08 1.4952248764455078e-10 1.5741315195485976e-10 9.455350081548925e-10 1.8038676738859138e-09 -1.7137991533924428e-09 4.6657703862357955e-09 2.4735901067362574e-08 1.0598911721581022e-07
1.352 1.000000001117863 0.9998417895358406 1.000000021296461 -1.0383767654958973e-08 1.583582296876043e-10 1.6018026353357943e-10 1.5674000349849197e-09 3.039123041762157e-09 -1.7513515434640012e-09 4.614741344985324e-09 2.4773868299258125e-08 1.0531150135614469e-07 0.9999999973877224 0.9998417865036404 0.9999999344393792 -1.6417910764098154e-08 8.049590328784337e-11 1.242143157043488e-10 -3.0279053424150262e-09 -6.085460272328856e-09 -1.7513110852723962e-09 5.205082086055547e-09 2.483793717918397e-08 1.2263807637531236e-07 0.9999999948024333 0.9998417839821175 0.9999998762170221 -4.0833540394503404e-08 -1.1083169973318291e-12 1.3322416019265332e-11 -5.960453236375739e-10 -9.608003814112506e-10 -1.7509463272447704e-09 8.835367394022377e-09 2.5689206265312122e-08 2.0867235407757556e-07 0.9999999998347575 0.9998417875091091 0.9999999961610383 -1.543183941123657e-08 -1.2865458339738206e-12 -5.6724064410628075e-12 -8.712815755296081e-13 1.1319627593597469e-10 -1.747269280919984e-09 4.551004341131896e-09 2.5167493671567638e-08 1.0493517720210807e-07 1.0000000011667811 0.9998417895754371 1.0000000224364425 -1.0317712519483604e-08 1.5942827403090865e-10 1.605888846224618e-10 1.6395864743505202e-09 3.182737405253693e-09 -1.7513512315946647e-09 4.626889441402044e-09 2.4776329448377925e-08 1.0555056656968198e-07 1.0000000006891516 0.999841789188698 1.0000000113090395 -1.0973479258815465e-08 1.489289589338601e-10 1.5650861681858834e-10 9.459694731807366e-10 1.8030660469050455e-09 -1.7513500117656638e-09 4.529745508551407e-09 2.475597379651494e-08 1.0373588983694963e-07
1.362 1.0000000012109904 0.9998417896041445 1.000000023513171 -7.150968116544191e-09 1.5791600319716223e-10 1.5928892070998977e-10 1.5681296229707487e-09 3.0390023704332184e-09 -1.789667763618153e-09 4.446414106176932e-09 2.4788009730743238e-08 1.0548588113137128e-07 0.9999999974934408 0.9998417865771742 0.9999999369728093 -1.3164802453557909e-08 7.965444487837793e-11 1.2267695539904652e-10 -3.011999772696878e-09 -6.0543879207798395e-09 -1.7896266499881036e-09 4.971023359215472e-09 2.4843665181951825e-08 1.2082142943142463e-07 0.9999999951442312 0.999841784223975 0.9999998843600036 -3.621246653593961e-08 -1.5440918689232784e-12 1.1449776416306454e-11 -5.662089225084711e-10 -9.076770727343628e-10 -1.7892536168389127e-09 8.224377034796495e-09 2.5614981274815107e-08 1.9636288476768835e-07 0.9999999999535706 0.9998417875932621 0.9999999989866529 -1.099083230067188e-08 -1.660831763796313e-12 -7.242665528282077e-12 -6.167556166691448e-14 1.0681635726085708e-10 -1.785495513624784e-09 4.306099160996979e-09 2.517495286668231e-08 1.0345065273377315e-07 1.0000000012599695 0.9998417896438409 1.0000000246543321 -7.08481366869636e-09 1.589939561474077e-10 1.5970557630235818e-10 1.6403945890274556e-09 3.1827620426058496e-09 -1.7896673998118856e-09 4.4600157745449964e-09 2.4790572990006513e-08 1.0574752291809581e-07 1.0000000007819454 0.9998417892562738 1.0000000135201297 -7.741275932132711e-09 1.4841966194836655e-10 1.5554398883838714e-10 9.463041918201092e-10 1.8022558528955625e-09 -1.7896664139338175e-09 4.3491382550321665e-09 2.476923734029966e-08 1.0370582766471632e-07
1.372 1.0000000012757488 0.9998417896521958 1.0000000250540486 -4.132010912699167e-09 1.5777577561512877e-10 1.589642857232974e-10 1.5687371772956496e-09 3.0388748086861712e-09 -1.828764129306351e-09 4.2405754915449395e-09 2.4796654494454102e-08 1.064441081054289e-07 0.9999999975707414 0.9998417866304279 0.9999999388291391 -1.0124605333052593e-08 7.911678054154913e-11 1.2170737155753157e-10 -2.996291714337297e-09 -6.023504988076554e-09 -1.828722089645012e-09 4.723225009940464e-09 2.48464289795927e-08 1.2023342094353528e-07 0.9999999954456691 0.9998417844371018 0.9999998915412387 -3.1862716086530584e-08 -1.6791961698250472e-12 1.017260379232525e-11 -5.379104944871579e-10 -8.57486998727511e-10 -1.8283407284448488e-09 7.663343703775842e-09 2.555294094981137e-08 1.8637686315104327e-07 1.0000000000349936 0.9998417876507985 1.000000000921405 -7.158246841391534e-09 -1.7689441337702966e-12 -8.135620971961998e-12 6.254011604304874e-13 1.0054375270104254e-10 -1.8244997517575185e-09 4.051304924603224e-09 2.518012583451295e-08 1.0355469552631109e-07 1.0000000013247887 0.999841789691993 1.0000000261963866 -4.0657678971197235e-09 1.5886168505248315e-10 1.5938886296367292e-10 1.6410804643052225e-09 3.1827801491532124e-09 -1.8287637419260221e-09 4.255568476541067e-09 2.4799292896499132e-08 1.0671937215229403e-07 1.0000000008463714 0.9998417893035972 1.0000000150554185 -4.722820949152418e-09 1.482125573269563e-10 1.5514583576928023e-10 9.465169238810809e-10 1.801436832832707e-09 -1.8287628210197989e-09 4.1318352059287e-09 2.477724631656429e-08 1.045367388473561e-07
1.382 1.000000001315266 0.9998417896822295 1.0000000259940192 -1.5762083703438845e-09 1.5817140765712213e-10 1.594034376653992e-10 1.5692613700434004e-09 3.0387402894141217e-09 -1.868655536424822e-09 4.040519065794843e-09 2.4804319534379756e-08 1.0678529392995463e-07 0.9999999976227447 0.9998417866656315 0.9999999400831331 -7.547122737886631e-09 7.911689430379694e-11 1.2150343970987727e-10 -2.980741990806104e-09 -5.992810092063085e-09 -1.8686125755894657e-09 4.500268126746234e-09 2.4850427543735537e-08 1.1959301622073672e-07 0.9999999957103908 0.9998417846240994 0.9999998978479496 -2.8035591776820096e-08 -1.279914521914718e-12 9.692013338836663e-12 -5.110422941390686e-10 -8.100816949422884e-10 -1.868222903292534e-09 7.172580945558548e-09 2.5504819949728814e-08 1.7784322672878944e-07 1.0000000000851597 0.9998417876860991 1.0000000021118316 -4.0661168183031625e-09 -1.3622965870984115e-12 -8.155111052742615e-12 1.2291007380048561e-12 9.438018896605215e-11 -1.864297371813058e-09 3.819616028200504e-09 2.5186135364614247e-08 1.0348866754040777e-07 1.0000000013643664 0.9998417897221263 1.0000000271375318 -1.5098822127294846e-09 1.592652399123144e-10 1.5983632097055279e-10 1.641683066661371e-09 3.1827915721038355e-09 -1.868655255213267e-09 4.05673158874329e-09 2.480700884999e-08 1.0706958217952573e-07 1.0000000008855572 0.999841789332902 1.0000000159898161 -2.1674705987975527e-09 1.4854131834070213e-10 1.5551143952523955e-10 9.466464898112834e-10 1.8006088635030978e-09 -1.8686542278478975e-09 3.921924531013876e-09 2.478449201852677e-08 1.0479570621973281e-07
1.392 1.0000000013343155 0.9998417896976564 1.0000000264472466 3.9844888658721143e-10 1.5913765726513792e-10 1.601924091639361e-10 1.569740053275512e-09 3.0385989608870993e-09 -1.9093574412466723e-09 3.907733274412414e-09 2.4815935136826223e-08 1.0564057579185015e-07 0.9999999976542215 0.9998417866861946 0.9999999408488784 -5.550625922773048e-09 7.968958651684472e-11 1.216513792040561e-10 -2.965312411842859e-09 -5.962301804699805e-09 -1.909313623077512e-09 4.355473668562239e-09 2.4860134328546066e-08 1.1801921680655753e-07 0.9999999959436948 0.999841784788754 0.9999999034067971 -2.484893628623403e-08 -3.1111991577581525e-13 9.594614430825393e-12 -4.855004664781347e-10 -7.653204178715669e-10 -1.9089151691203495e-09 6.779621348385463e-09 2.5472383114568744e-08 1.699344188391958e-07 1.0000000001109317 0.9998417877040644 1.0000000027218428 -1.7450768191488897e-09 -3.967143858552785e-13 -7.74089032594181e-12 1.7878269553871619e-12 8.832745912301499e-11 -1.9049035464749076e-09 3.6693382775561965e-09 2.5196983953392236e-08 1.0214814597199058e-07 1.000000001383476 0.9998417897376538 1.0000000275919336 4.648550976570114e-10 1.602394695325485e-10 1.6063395980689304e-10 1.6422401807244027e-09 3.1827963891388397e-09 -1.9093572474971993e-09 3.924747854347758e-09 2.4818655427158154e-08 1.0593300566520171e-07 1.0000000009042755 0.9998417893476002 1.000000016437479 -1.9324173015804e-10 1.494406447294124e-10 1.5622659541898483e-10 9.467308836104766e-10 1.7997723182074627e-09 -1.909355983281989e-09 3.78274867350684e-09 2.4795865708838432e-08 1.0358457925373198e-07
1.402 1.0000000013382238 0.9998417897022819 1.0000000265407478 1.784580515820528e-09 1.604254723290038e-10 1.6069427306807362e-10 1.5701772479432921e-09 3.0384504090184108e-09 -1.9508856748412094e-09 3.8849113249695755e-09 2.483409446643245e-08 1.0289807236940444e-07 0.9999999976704971 0.9998417866959209 0.9999999412533587 -4.142643922903858e-09 8.058533102475444e-11 1.2151450885022237e-10 -2.949998317869583e-09 -5.931979615071828e-09 -1.95084082966326e-09 4.32353578097747e-09 2.4877663161634044e-08 1.1531004329149354e-07 0.999999996151424 0.9998417849352393 0.9999999083571277 -2.2308703364715208e-08 9.782401053598025e-13 9.241486320378454e-12 -4.612181289602864e-10 -7.230692596840378e-10 -1.9504335077763888e-09 6.501219509082277e-09 2.5455282166046068e-08 1.622034385467577e-07 1.0000000001190488 0.9998417877095082 1.0000000029121274 -1.3933063612458328e-10 8.845167006084133e-13 -7.559912053995764e-12 2.306285255771021e-12 8.238649466251124e-11 -1.94633403230349e-09 3.642609865375162e-09 2.521472994424349e-08 9.929436320533447e-08 1.0000000013874453 0.9998417897423794 1.000000027686609 1.8510656556323844e-09 1.6153506786333846e-10 1.6114416420291332e-10 1.6427558060662685e-09 3.1827943285677256e-09 -1.950885391154986e-09 3.9020992311616086e-09 2.4836830663171027e-08 1.0319970955438754e-07 1.0000000009078533 0.9998417893514964 1.0000000165254204 1.1924730058828401e-09 1.5066153464637081e-10 1.5665447296120863e-10 9.467741659647185e-10 1.7989266097210219e-09 -1.950884065595544e-09 3.758597790822661e-09 2.4813916794298594e-08 1.0077486033451189e-07
1.412 1.000000001332026 0.9998417896997033 1.0000000263942654 2.6503292208476146e-09 1.6161708939419949e-10 1.6061890329033497e-10 1.5705507074184994e-09 3.0382948164753915e-09 -1.9932563340716396e-09 3.962117884279341e-09 2.4857591543110626e-08 9.916355852102827e-08 0.9999999976766055 0.9998417866984096 0.999999941416307 -3.2551056571928977e-09 8.138734167528996e-11 1.2080267366230482e-10 -2.9348217129987113e-09 -5.90184198415336e-09 -1.9932105415035616e-09 4.391445438315256e-09 2.490138990795506e-08 1.1193266204758711e-07 0.9999999963391156 0.9998417850675108 0.9999999128306407 -2.0344645493077328e-08 2.1712934387013806e-12 8.342092540261255e-12 -4.3815848364019504e-10 -6.832004779043611e-10 -1.992794080285925e-09 6.32567378433071e-09 2.5449953331242764e-08 1.5470349535041052e-07 1.0000000001154783 0.9998417877066935 1.0000000028246474 8.634942382358038e-10 2.069286016850188e-12 -7.915605650317778e-12 2.761370176432846e-12 7.65591712959421e-11 -1.988605141815708e-09 3.726279150043477e-09 2.5237967794513563e-08 9.547968871279804e-08 1.0000000013813084 0.9998417897399012 1.0000000275413012 2.7168929722459988e-09 1.6273462973668232e-10 1.6107710868410027e-10 1.6432075728249288e-09 3.182785667793215e-09 -1.9932561071114154e-09 3.978924984679333e-09 2.486033322395849e-08 9.947537129334467e-08 1.0000000009013252 0.9998417893481883 1.0000000163733807 2.057809699289969e-09 1.5178647860122782e-10 1.5650498209584244e-10 9.467538804626704e-10 1.7980719062011207e-09 -1.993254388253175e-09 3.8388927386434465e-09 2.4837397552435798e-08 9.697097864298965e-08
1.422 1.0000000013199548 0.9998417896929445 1.0000000261082445 3.1017350249494e-09 1.6235222850514698e-10 1.6022753264971927e-10 1.5708310967922267e-09 3.0381327629393446e-09 -2.036485934118523e-09 4.079596667593824e-09 2.4881928094304235e-08 9.550767343368119e-08 0.9999999976767786 0.999841786696683 0.9999999414381694 -2.7820041408048645e-09 8.173462975095255e-11 1.1977770563830277e-10 -2.919811582847022e-09 -5.871887409678318e-09 -2.0364389866923226e-09 4.50179457560665e-09 2.4926494215479692e-08 1.0877650182534615e-07 0.9999999965114833 0.9998417851889355 0.9999999169392628 -1.8848329909201586e-08 2.9078355654886057e-12 7.159458955860656e-12 -4.1629443460390056e-10 -6.455919656852647e-10 -2.036013336332963e-09 6.210667898725307e-09 2.5450195648374858e-08 1.4786875597215882e-07 1.000000000105054 0.9998417876990705 1.000000002574178 1.3993435517354586e-09 2.8013360797552235e-12 -8.534078560852996e-12 3.123705617928673e-12 7.084626301214304e-11 -2.0317332098610738e-09 3.854457797590339e-09 2.5262224900881618e-08 9.176932167099437e-08 1.0000000013692967 0.9998417897332433 1.0000000272564546 3.168377291443696e-09 1.6347770995144253e-10 1.6069422944399133e-10 1.6435665472754493e-09 3.182770253392169e-09 -2.036485868857197e-09 4.095806117304646e-09 2.4884668969194313e-08 9.582855990288801e-08 1.0000000008889232 0.9998417893406996 1.0000000160818057 2.508805215521834e-09 1.5245480533792794e-10 1.5603985369086758e-10 9.46640792659161e-10 1.7972085218557634e-09 -2.0364836776194336e-09 3.961199367740738e-09 2.486177379743494e-08 9.325692546974279e-08
1.432 1.0000000013052337 0.9998417896843099 1.0000000257592085 3.252685769480794e-09 1.624927493361883e-10 1.600140554170196e-10 1.5709867140958094e-09 3.0379634228156865e-09 -2.080591576012481e-09 4.1630705716241696e-09 2.4901395762911573e-08 9.301578794535343e-08 0.9999999976742426 0.9998417866930468 0.9999999413954759 -2.6094646596627947e-09 8.148898989657604e-11 1.1893359698781723e-10 -2.9049994135465438e-09 -5.8421149529844045e-09 -2.0805436411105413e-09 4.584255116025416e-09 2.4947031855313076e-08 1.0672835307966365e-07 0.9999999966722117 0.999841785302146 0.9999999207704903 -1.7703406401299577e-08 3.050164707974609e-12 6.190939842560815e-12 -3.9560422681234115e-10 -6.101276801507275e-10 -2.080108205196432e-09 6.099713228117343e-09 2.5449113685690993e-08 1.4221944592478518e-07 1.0000000000913802 0.9998417876892146 1.000000002246323 1.6017013494873188e-09 2.9442039340159643e-12 -8.894153363980822e-12 3.360205106511987e-12 6.524920147798556e-11 -2.0757350123769134e-09 3.9474359736527926e-09 2.5281885765792238e-08 8.926958467897079e-08 1.0000000013546366 0.9998417897247096 1.0000000269085931 3.319406388777621e-09 1.6362601437680012e-10 1.6048903506254374e-10 1.6438004356857787e-09 3.1827476978225902e-09 -2.080591149321036e-09 4.1788093846599556e-09 2.4904132878724117e-08 9.334154441223283e-08 1.0000000008738723 0.9998417893313346 1.0000000157272164 2.6593459075007955e-09 1.525285910435172e-10 1.5575268541152775e-10 9.46403120686245e-10 1.7963358181520858e-09 -2.080588909847675e-09 4.04856887705462e-09 2.4881308110104706e-08 9.073907174663685e-08
1.442 1.0000000012900985 0.9998417896753968 1.000000025400261 3.206651903186485e-09 1.621283714290804e-10 1.602157706137337e-10 1.570974905462593e-09 3.0377871712534625e-09 -2.12559015934725e-09 4.157849274063996e-09 2.4911671801360328e-08 9.226128033083215e-08 0.9999999976712317 0.9998417866890983 0.9999999413413379 -2.634021584668665e-09 8.074083293805235e-11 1.185082378264548e-10 -2.890427401355244e-09 -5.8125229537475945e-09 -2.1255414255838126e-09 4.586863681514915e-09 2.4958501847755164e-08 1.0621941714128933e-07 0.9999999968239749 0.9998417854090517 0.9999999243878835 -1.6803975870283497e-08 2.6884745496797878e-12 5.678840925115e-12 -3.760788619405325e-10 -5.766978940103217e-10 -2.1250961953160725e-09 5.945286322725583e-09 2.5441515181542717e-08 1.3802516105883265e-07 1.0000000000769285 0.9998417876788898 1.0000000018998627 1.5866044608836732e-09 2.586141424582256e-12 -8.734632705128495e-12 3.428175063824801e-12 5.976889038947418e-11 -2.120627967851312e-09 3.94748340836465e-09 2.5292652539379588e-08 8.85715605106468e-08 1.0000000013395618 0.9998417897158973 1.0000000265508198 3.2734512588966068e-09 1.632695445177171e-10 1.6069871454976367e-10 1.6438670357134132e-09 3.1827188221089247e-09 -2.1255898997842538e-09 4.1734519989729e-09 2.491440482231411e-08 9.258578322540117e-08 1.0000000008584073 0.9998417893216904 1.0000000153627189 2.6129017674326028e-09 1.5209730821767498e-10 1.5588055752578946e-10 9.459983015537081e-10 1.7954545684354178e-09 -2.1255873037148345e-09 4.044733065943886e-09 2.4891655436933265e-08 9.00032614293181e-08
1.452 1.0000000012759316 0.9998417896671932 1.0000000250642775 3.0485145880277233e-09 1.6145889878324623e-10 1.6062325220371e-10 1.5707464176865412e-09 3.0376035277776405e-09 -2.1714996974663012e-09 4.046054928565075e-09 2.491178690950708e-08 9.299706996878482e-08 0.9999999976691293 0.9998417866858264 0.9999999413086406 -2.7707938457535137e-09 7.96894839732338e-11 1.1829249454319458e-10 -2.8761443413496637e-09 -5.783110496200557e-09 -2.171450049474567e-09 4.4926134720255004e-09 2.495979520657905e-08 1.0698980905813261e-07 0.9999999969685718 0.9998417855109378 0.9999999278342755 -1.6062802469543234e-08 2.022279960623513e-12 5.4173048095637725e-12 -3.5771940005142147e-10 -5.45197324513096e-10 -2.17099494399366e-09 5.726041591628243e-09 2.5425746787306507e-08 1.3509324202177071e-07 1.0000000000632274 0.9998417876691871 1.00000000157118 1.4469057522473726e-09 1.9250715222057258e-12 -8.261120800516322e-12 3.2782410621189215e-12 5.4406203276516263e-11 -2.166429655260181e-09 3.835529831800759e-09 2.5293465579030846e-08 8.941715065595337e-08 1.0000000013254557 0.9998417897077938 1.0000000262160114 3.115392694617286e-09 1.626082345637646e-10 1.611141606280502e-10 1.643716891215987e-09 3.1826830118532655e-09 -2.1714998500151628e-09 4.061935369696782e-09 2.4914517224095665e-08 9.331535436080742e-08 1.0000000008439107 0.9998417893127548 1.0000000150211876 2.454353728336574e-09 1.5136103329475183e-10 1.562138716644414e-10 9.453769285031851e-10 1.7945646482348519e-09 -2.1714967006366457e-09 3.9312221476216285e-09 2.4891830978985455e-08 9.07928223027157e-08
1.462 1.0000000012634453 0.9998417896602078 1.000000024768142 2.842205829417796e-09 1.6066891537682053e-10 1.6081634315513073e-10 1.5702671900188468e-09 3.0374132814320026e-09 -2.2183385692815585e-09 3.850482453085369e-09 2.4904611602111215e-08 9.431050057495277e-08 0.9999999976686481 0.9998417866837407 0.9999999413142754 -2.9558477476619545e-09 7.851986809509305e-11 1.1786703113174645e-10 -2.8621838614115254e-09 -5.7538761975875336e-09 -2.218287720401124e-09 4.322927612056047e-09 2.4953682858745227e-08 1.0823038757758793e-07 0.9999999971071136 0.9998417856085973 0.9999999311360198 -1.541369118609352e-08 1.2359729328708074e-12 4.987070413484184e-12 -3.405133501719435e-10 -5.155261893407922e-10 -2.2178226820386855e-09 5.453220557209738e-09 2.5404145295306182e-08 1.3280272821786568e-07 1.000000000051077 0.999841787660676 1.0000000012792865 1.2515512967561565e-09 1.1435512423368476e-12 -7.913801315486781e-12 2.8764548642147195e-12 4.916160398455365e-11 -2.2131583008135608e-09 3.634487329271875e-09 2.5287032751051697e-08 9.085715469749849e-08 1.00000000131303 0.9998417897009099 1.0000000259210498 2.9091626804540517e-09 1.618259689561652e-10 1.6131581639948588e-10 1.643315945924379e-09 3.1826405040107976e-09 -2.218338300680246e-09 3.8670262624632114e-09 2.4907341460346302e-08 9.462118694719384e-08 1.0000000008310954 0.999841789305038 1.0000000147195063 2.247633820187447e-09 1.5050448011494062e-10 1.563332757470215e-10 9.445051423085463e-10 1.7936659282692734e-09 -2.218335149479536e-09 3.731033013408312e-09 2.4884697485522515e-08 9.216869113072855e-08
1.472 1.0000000012528734 0.9998417896546085 1.0000000245172271 2.6308776274262845e-09 1.5987789856565266e-10 1.605627735862229e-10 1.5695424662480123e-09 3.0372158540091388e-09 -2.266125036930768e-09 3.6288970079935517e-09 2.4895641781230774e-08 9.510742884725529e-08 0.9999999976700217 0.9998417866830092 0.9999999413636249 -3.146028390470481e-09 7.735073501376363e-11 1.169990703016069e-10 -2.8485407425728847e-09 -5.724818334830979e-09 -2.2660729720713488e-09 4.1307582752981045e-09 2.4945611046063546e-08 1.0898393579512757e-07 0.999999997240209 0.9998417857024645 0.9999999343074962 -1.4811329992637793e-08 4.4882674090323793e-13 4.153463625878322e-12 -3.2441187149283325e-10 -4.875890245584142e-10 -2.2655978069183846e-09 5.166056392159359e-09 2.5381835643866353e-08 1.303580565169653e-07 1.0000000000407623 0.9998417876535605 1.0000000010308217 1.046794783590014e-09 3.6041234717848705e-13 -7.959818726493994e-12 2.2281804006530637e-12 4.403639262572271e-11 -2.260832528096559e-09 3.4039383097926124e-09 2.527869526604567e-08 9.175809397637866e-08 1.0000000013025183 0.9998417896954119 1.0000000256713093 2.697913441356483e-09 1.6104305125516591e-10 1.610706569727887e-10 1.642669583177302e-09 3.1825911487442623e-09 -2.2661247834090163e-09 3.646323316189125e-09 2.4898373305421283e-08 9.541287338616213e-08 1.0000000008201944 0.9998417892987069 1.0000000144630485 2.0358945519658765e-09 1.4964670038974435e-10 1.5600618560742276e-10 9.433880340161187e-10 1.792758807180859e-09 -2.2661211313897986e-09 3.50315336883061e-09 2.487575103080117e-08 9.30100851165217e-08
1.482 1.0000000012441455 0.9998417896503455 1.0000000243097331 2.438700007091664e-09 1.591650829177818e-10 1.6001865474002265e-10 1.5686186970050163e-09 3.0370121980536443e-09 -2.3148780235514715e-09 3.4567421373583286e-09 2.4890698338128966e-08 9.456691358810233e-08 0.9999999976731805 0.9998417866835826 0.9999999414548961 -3.3171638601855217e-09 7.626181131261489e-11 1.1584500871894975e-10 -2.835167682819742e-09 -5.695936070035552e-09 -2.3148247457516313e-09 3.982533295446622e-09 2.494139979496375e-08 1.0853344445565975e-07 0.9999999973681484 0.999841785792747 0.9999999373554668 -1.4229496463837175e-08 -2.602507281541644e-13 3.069948916914191e-12 -3.093262908603264e-10 -4.6129504004984635e-10 -2.3143392666429424e-09 4.9169765525583615e-09 2.5364428264715003e-08 1.271017968803879e-07 1.0000000000322435 0.9998417876478102 1.0000000008247183 8.5866707308889e-10 -3.4472536720383216e-13 -8.272385027524811e-12 1.3805614508100802e-12 3.903057387817235e-11 -2.309471074413578e-09 3.2235403319525303e-09 2.5274184850683187e-08 9.127138988525942e-08 1.0000000012938506 0.9998417896912497 1.00000002546499 2.505814600230757e-09 1.6033805258516188e-10 1.6053477176699672e-10 1.6418242814755273e-09 3.1825353066991875e-09 -2.314877812864587e-09 3.4749292918412503e-09 2.4893432887826238e-08 9.487194478575328e-08 1.0000000008111372 0.9998417892937117 1.0000000142500143 1.8433064316010324e-09 1.4886693817863289e-10 1.553886616109038e-10 9.42072275295589e-10 1.7918431773979028e-09 -2.314874183153457e-09 3.3255705708792384e-09 2.4870818371916738e-08 9.247892708748302e-08
1.492 1.0000000012370418 0.9998417896472624 1.0000000241404392 2.2746792940709464e-09 1.5860770582923414e-10 1.5959874598241547e-10 1.5675644611107488e-09 3.0368014180015583e-09 -2.3646175120568395e-09 3.394450955592388e-09 2.489360727039718e-08 9.23890915862303e-08 0.9999999976779052 0.9998417866853044 0.9999999415828764 -3.460245665651675e-09 7.533041465423346e-11 1.1481921816190093e-10 -2.8219961791791977e-09 -5.667227294566703e-09 -2.3645629676543223e-09 3.928993612038695e-09 2.4944904159951837e-08 1.0662714259768919e-07 0.9999999974910527 0.9998417858795304 0.9999999402828527 -1.365723899315881e-08 -8.134356879949195e-13 2.1486026308438604e-12 -2.9514851245653337e-10 -4.3655766515045715e-10 -2.3640665523967693e-09 4.748776790029731e-09 2.5355662731087782e-08 1.227434487254176e-07 1.0000000000253186 0.9998417876432792 1.0000000006561778 6.972500580758124e-10 -8.93574513168337e-13 -8.447018678226508e-12 4.0194480599273527e-13 3.414512082453574e-11 -2.359093432152436e-09 3.158937808128518e-09 2.527731719884268e-08 8.9082934124712e-08 1.0000000012868075 0.999841789688268 1.0000000252968702 2.3418731124288714e-09 1.5978870776172533e-10 1.601230149514977e-10 1.6408483329473715e-09 3.18247340430137e-09 -2.364617237414173e-09 3.41288988450414e-09 2.489634528423843e-08 9.269956711605215e-08 1.0000000008037049 0.9998417892898958 1.0000000140751832 1.6788757264958085e-09 1.4824287530985212e-10 1.548955320272827e-10 9.406261009264753e-10 1.7909194840332438e-09 -2.3646133802148986e-09 3.2616462642586394e-09 2.487373265114302e-08 9.02684780431087e-08
1.502 1.0000000012313037 0.9998417896451747 1.0000000240033928 2.138284006046851e-09 1.5828643788989947e-10 1.5964752081876671e-10 1.5664474802208618e-09 3.0365842654593877e-09 -2.4153627920362743e-09 3.45114107211243e-09 2.4904764032488625e-08 8.887466260626198e-08 0.9999999976839365 0.9998417866879912 0.9999999417416204 -3.575804390537674e-09 7.463696981302907e-11 1.1426729610331315e-10 -2.8089579843108963e-09 -5.638691133703136e-09 -2.4153070154530895e-09 3.976934275222564e-09 2.4956554083169645e-08 1.0354999403056388e-07 0.999999997608988 0.9998417859628611 0.9999999430914446 -1.3093244369336053e-08 -1.1303546602176251e-12 1.734630772022323e-12 -2.8177268444557756e-10 -4.1329503316034243e-10 -2.414799934279345e-09 4.671961890244922e-09 2.5355923110069573e-08 1.1746436177631599e-07 1.0000000000197387 0.9998417876397891 1.0000000005194907 5.626115576233249e-10 -1.2054483598717765e-12 -8.126749898394303e-12 -6.400416598461276e-13 2.9380388707392643e-11 -2.40971963365759e-09 3.22098478463745e-09 2.5288540312908706e-08 8.549280300367988e-08 1.00000000128113 0.9998417896862812 1.000000025160998 2.2055567420897344e-09 1.5947526435702455e-10 1.6018017443824796e-10 1.6398096106592459e-09 3.1824052120939646e-09 -2.4153626398761094e-09 3.469220896547299e-09 2.4907505510809355e-08 8.9196033237669e-08 1.0000000007976386 0.9998417892870751 1.0000000139326015 1.5420709517575772e-09 1.4785464672862868e-10 1.5487199001959922e-10 9.391176134748688e-10 1.7899879682566217e-09 -2.415358593821427e-09 3.3212652363500676e-09 2.4884893545976563e-08 8.668244716247053e-08
1.512 1.0000000012266945 0.9998417896439132 1.0000000238932674 2.025297524904881e-09 1.5825016765094606e-10 1.6016852269335712e-10 1.5653282249786166e-09 3.036360668454543e-09 -2.4671345244375537e-09 3.5781547771143055e-09 2.4921080953840984e-08 8.487532619539526e-08 0.999999997691039 0.9998417866914747 0.9999999419258097 -3.668056746988029e-09 7.423028560013464e-11 1.1419226666822584e-10 -2.795992428018498e-09 -5.610325905411413e-09 -2.4670775585640426e-09 4.085257298643156e-09 2.4973287240887015e-08 1.0006110593955765e-07 0.9999999977220253 0.9998417860427895 0.9999999457832822 -1.2539980747319476e-08 -1.1622200400569234e-12 1.8322413697344855e-12 -2.6910256365241947e-10 -3.914291848415825e-10 -2.4665593280460608e-09 4.657440914259055e-09 2.5362147545230843e-08 1.1189214577222135e-07 1.0000000000152718 0.9998417876371734 1.000000000409483 4.508575240654754e-10 -1.2321088297034477e-12 -7.289237364322473e-12 -1.6854769804764826e-12 2.4736441345924574e-11 -2.4613701269080366e-09 3.357521475006904e-09 2.5304856776162155e-08 8.13712695139094e-08 1.0000000012765808 0.9998417896851208 1.0000000250520467 2.092648486577983e-09 1.594469012755816e-10 1.607093232208519e-10 1.6387687636761445e-09 3.182330829437753e-09 -2.4671342775515785e-09 3.59555784019123e-09 2.4923825956334538e-08 8.521079502842854e-08 1.0000000007927008 0.9998417892850807 1.000000013816944 1.4286748982211424e-09 1.4775147736329912e-10 1.5532044392843302e-10 9.376067062694378e-10 1.7890486166295302e-09 -2.467130003411465e-09 3.45353219609916e-09 2.4901212710073375e-08 8.2588256194576e-08
1.522 1.0000000012230155 0.9998417896433375 1.0000000238055946 1.9318512092593077e-09 1.5847460886652716e-10 1.6079509588963277e-10 1.5642644128679168e-09 3.036131539733821e-09 -2.5199537314629905e-09 3.7008573615438935e-09 2.4937310863984445e-08 8.156484994083854e-08 0.9999999976990138 0.9998417866956139 0.9999999421309822 -3.7408706267081585e-09 7.408625647821975e-11 1.1422759763656398e-10 -2.7830412224251856e-09 -5.5821302691520164e-09 -2.519895563014109e-09 4.189811086955214e-09 2.4989872749276375e-08 9.716493475480305e-08 0.9999999978302611 0.9998417861193836 0.999999948360905 -1.199965552168966e-08 -9.331377401455311e-13 2.076380312169806e-12 -2.5704604721611945e-10 -3.7088520085069505e-10 -2.5193657938921853e-09 4.65158925769314e-09 2.536912589448667e-08 1.0691736821006785e-07 1.0000000000117242 0.9998417876352915 1.0000000003217895 3.5828866058310023e-10 -9.985449174172938e-13 -6.291919349769252e-12 -2.676788485453997e-12 2.0213440281707708e-11 -2.5140653113995575e-09 3.4889578181950077e-09 2.5321118560906005e-08 7.793604741434193e-08 1.0000000012729626 0.9998417896846465 1.000000024965548 1.9992807097731476e-09 1.5967923570369254e-10 1.6134392430191495e-10 1.637783216974405e-09 3.1822505259013808e-09 -2.5199533590632604e-09 3.7176634502053203e-09 2.4940060039783575e-08 8.191321169348415e-08 1.000000000788694 0.9998417892837717 1.0000000137237417 1.3348194283428333e-09 1.4790932773565948e-10 1.5587452461998195e-10 9.361514992824479e-10 1.7881018090831973e-09 -2.5199488683000714e-09 3.5808330757333846e-09 2.491743900883259e-08 7.919064013848045e-08
1.532 1.000000001220101 0.9998417896433288 1.0000000237364461 1.8556552230710521e-09 1.5885149747948597e-10 1.6103635756010512e-10 1.5633132727388863e-09 3.0358964609678896e-09 -2.5738415174106443e-09 3.755025730037766e-09 2.4948158861372534e-08 7.998933822083693e-08 0.9999999977076951 0.9998417867002906 0.9999999423532178 -3.796535571896779e-09 7.409668304572183e-11 1.1388289586446204e-10 -2.770046946605014e-09 -5.554102372134296e-09 -2.573782074024114e-09 4.2336816560481655e-09 2.5001030557350885e-08 9.572245293831806e-08 0.9999999979338076 0.999841786192724 0.999999950827052 -1.1472980315560278e-08 -5.514724959329866e-13 1.9755372739408977e-12 -2.455133696250431e-10 -3.5159257977089153e-10 -2.5732405616484433e-09 4.6012759217459625e-09 2.537158882893363e-08 1.0335870052414836e-07 1.0000000000089317 0.9998417876340259 1.0000000002525573 2.8270410750942336e-10 -6.126952899805167e-13 -5.637455388363602e-12 -3.5566453858194073e-12 1.5811793257154952e-11 -2.5678266130386726e-09 3.5477552543686947e-09 2.5332106630362524e-08 7.629181947080939e-08 1.0000000012701082 0.999841789684739 1.0000000248975733 1.9231632041447526e-09 1.6006394912376722e-10 1.6159318638522163e-10 1.6369104215916044e-09 3.182164929412465e-09 -2.5738410158877794e-09 3.771579138425543e-09 2.4950913445803004e-08 8.034413347997827e-08 1.000000000785451 0.9998417892830297 1.0000000136490663 1.2582146471478835e-09 1.4821978280793933e-10 1.5604353498173584e-10 9.348095412384828e-10 1.7871478278463216e-09 -2.573836434017949e-09 3.6370091558508286e-09 2.4928273432861276e-08 7.757292881458765e-08
1.542 1.0000000012178045 0.9998417896437832 1.0000000236821656 1.7951360081826402e-09 1.5922446163513745e-10 1.6064013630086885e-10 1.5625206722738204e-09 3.035655955731051e-09 -2.628819694453876e-09 3.7054475382348454e-09 2.4950312754520586e-08 8.053907018754799e-08 0.9999999977169376 0.9998417867054019 0.9999999425888678 -3.836625679481109e-09 7.410478244562104e-11 1.1290565947478365e-10 -2.7569635471526965e-09 -5.526240745922146e-09 -2.6287585930127296e-09 4.185153563321379e-09 2.500346760463269e-08 9.604702349161674e-08 0.9999999980327856 0.9998417862628949 0.9999999531844126 -1.0960027576115715e-08 -1.7377008178773096e-13 1.2746448507074691e-12 -2.3442749877481313e-10 -3.3348332664176445e-10 -2.62820554908914e-09 4.4730023346613604e-09 2.5366218401909415e-08 1.015852889062803e-07 1.0000000000067504 0.999841787633272 1.0000000001981877 2.2258926671232124e-10 -2.3118550633793144e-13 -5.605992378781493e-12 -4.278287352264913e-12 1.1531187588378088e-11 -2.622675767362251e-09 3.4970206566540904e-09 2.5334534484628056e-08 7.686444219353438e-08 1.0000000012678725 0.9998417896852952 1.0000000248444672 1.86272261130186e-09 1.60444858474286e-10 1.6120493600356882e-10 1.6361960952681454e-09 3.1820739106663488e-09 -2.6288191211325242e-09 3.7222178791862764e-09 2.495307420592509e-08 8.089125056207743e-08 1.0000000007828274 0.9998417892827506 1.0000000135892615 1.1972869483026748e-09 1.4852635473138638e-10 1.5557539949065514e-10 9.33626184069654e-10 1.7861869394196772e-09 -2.628814391438111e-09 3.58594977175118e-09 2.4930402485169995e-08 7.814386558354323e-08
1.552 1.0000000012159984 0.9998417896446102 1.0000000236394346 1.7481716969468957e-09 1.594596355162774e-10 1.598109047207659e-10 1.561908554721152e-09 3.0354101897886555e-09 -2.684910433587819e-09 3.550926393562385e-09 2.494367131044748e-08 8.271030955514557e-08 0.9999999977266132 0.9998417867108567 0.9999999428346219 -3.86326298165696e-09 7.397708389970211e-11 1.1150057447470747e-10 -2.743768196105057e-09 -5.498544289515088e-09 -2.6848479836341647e-09 4.0438822399711185e-09 2.4997106136571843e-08 9.773533263727413e-08 0.9999999981273189 0.999841786329985 0.999999955435702 -1.0461488225591607e-08 6.641179378301637e-14 1.7432291737827189e-13 -2.2373693590267722e-10 -3.1649365207715457e-10 -2.684282996570396e-09 4.261912659346668e-09 2.5352867165338667e-08 1.0130410563515748e-07 1.0000000000050533 0.9998417876329383 1.0000000001554001 1.758814691778821e-10 1.295501521121257e-14 -6.0201977245447655e-12 -4.818514069033953e-12 7.37172087933228e-12 -2.678635009303635e-09 3.334757617052336e-09 2.532827024316425e-08 7.913339470022968e-08 1.0000000012661268 0.9998417896862236 1.0000000248029104 1.8158366140716586e-09 1.606878052997307e-10 1.6038396071745806e-10 1.635662400893332e-09 3.1819775346655635e-09 -2.684909668999714e-09 3.5684245780387487e-09 2.49464407826458e-08 8.305319822391233e-08 1.0000000007806935 0.9998417892828438 1.0000000135410092 1.1499141166496736e-09 1.4869500876236142e-10 1.5467474769583255e-10 9.326234505468602e-10 1.785219004266528e-09 -2.6849049543979407e-09 3.4261522173690335e-09 2.4923727560773545e-08 8.038287593844674e-08
1.562 1.0000000012145749 0.999841789645733 1.0000000236055488 1.7117424369980729e-09 1.5951438286888857e-10 1.5909333101863062e-10 1.5614752470095692e-09 3.035159453787349e-09 -2.7421366854186467e-09 3.3236950346135875e-09 2.493136003779545e-08 8.537912619799122e-08 0.9999999977366145 0.999841786716579 0.9999999430877831 -3.879466579224171e-09 7.367080658323104e-11 1.102118566347669e-10 -2.7304626076780324e-09 -5.4710111585578535e-09 -2.742072943676956e-09 3.84036158606234e-09 2.498509372178232e-08 9.986454757478635e-08 0.9999999982175406 0.9998417863940888 0.9999999575839571 -9.979017780151193e-09 1.261724374743225e-13 -7.851372746996135e-13 -2.1341523283292087e-10 -3.0056201066073606e-10 -2.74149565014772e-09 3.993249581174459e-09 2.5334579769199308e-08 1.0167349556817718e-07 1.0000000000037348 0.9998417876329482 1.000000000121511 1.3962529283285058e-10 7.689497726509944e-14 -6.345861765524784e-12 -5.178671769253592e-12 3.3330376033544132e-12 -2.7357273184195938e-09 3.0933109167902434e-09 2.531637200490932e-08 8.19236428683643e-08 1.0000000012647634 0.9998417896874477 1.000000024770199 1.7794857745130937e-09 1.6075053897809294e-10 1.5967466700003693e-10 1.635307468540783e-09 3.1818765675198197e-09 -2.742136020987987e-09 3.3423876949835753e-09 2.4934137921491058e-08 8.571131629302251e-08 1.000000000778943 0.9998417892832329 1.0000000135016056 1.1130770134793967e-09 1.4868328793220814e-10 1.5388582632422924e-10 9.31800061315088e-10 1.7842452971474303e-09 -2.7421312526961434e-09 3.190134588068352e-09 2.491138000231418e-08 8.312884396469252e-08
1.572 1.0000000012134496 0.9998417896470924 1.0000000235786044 1.6826371905646988e-09 1.5945982440256904e-10 1.5897339863759617e-10 1.5612111955860954e-09 3.0349041988701917e-09 -2.8005216192771417e-09 3.0849090305320747e-09 2.491852517360224e-08 8.732934693758807e-08 0.9999999977468583 0.9998417867225106 0.9999999433464546 -3.88844668172072e-09 7.325721199914177e-11 1.0952521863535347e-10 -2.717055993450001e-09 -5.44363965471021e-09 -2.8004565730883333e-09 3.6297711634448737e-09 2.4972588482615368e-08 1.0139851960076756e-07 0.9999999983035964 0.9998417864553087 0.9999999596327334 -9.514526579890148e-09 7.682788483985531e-14 -1.1186433724344635e-12 -2.0344493520426645e-10 -2.8563064017150725e-10 -2.7998668294154616e-09 3.7177172995947843e-09 2.531640086974589e-08 1.016650742059429e-07 1.0000000000027107 0.9998417876332407 1.0000000000946234 1.1066588312679177e-10 3.1597919304990894e-14 -6.086367073889894e-12 -5.3688757750102085e-12 -5.848847088917975e-13 -2.793975598568147e-09 2.8361290762124986e-09 2.5303914267799487e-08 8.39699050183521e-08 1.0000000012636994 0.9998417896889087 1.0000000247444283 1.7504592459080305e-09 1.6070394090943475e-10 1.595630724552912e-10 1.63512178046265e-09 3.1817707351456226e-09 -2.8005209403540228e-09 3.1050460340395477e-09 2.492131105466749e-08 8.76541587953117e-08 1.0000000007774912 0.9998417892838584 1.0000000134691456 1.0835640947496398e-09 1.4856235342226346e-10 1.536946789974278e-10 9.311461637068011e-10 1.7832655101684713e-09 -2.8005160526026818e-09 2.940605282004627e-09 2.4898512740115678e-08 8.513265470840984e-08
1.582 1.0000000012125627 0.9998417896486447 1.0000000235573945 1.658443050548167e-09 1.5943455758125444e-10 1.5950026669093813e-10 1.561114771408036e-09 3.0346442692029585e-09 -2.860089198674093e-09 2.9113487239613704e-09 2.4910375705319167e-08 8.765681172127892e-08 0.9999999977572831 0.9998417867286078 0.999999943609437 -3.89261540508012e-09 7.287452763489802e-11 1.0948972855612913e-10 -2.7035494413317577e-09 -5.416428562955728e-09 -2.8600228136482202e-09 3.4772753694870757e-09 2.49647939482524e-08 1.0154166207530562e-07 0.999999998385642 0.9998417865137561 0.9999999615860184 -9.069191591434708e-09 5.661819748343819e-14 -7.768206504413989e-13 -1.9380266628067765e-10 -2.716442516674955e-10 -2.859420022413981e-09 3.4988191104099343e-09 2.5303428823269358e-08 1.0043175911510407e-07 1.0000000000019207 0.9998417876337712 1.0000000000735332 8.661692630698126e-11 1.4188187280904122e-14 -5.1725500843972365e-12 -5.3918771234914526e-12 -4.382315267941009e-12 -2.853403595443284e-09 2.646309035440061e-09 2.5296053084517653e-08 8.433552045785629e-08 1.0000000012628725 0.9998417896905629 1.000000024724393 1.726343890504286e-09 1.6068648205297612e-10 1.6009807988393366e-10 1.6351034691467159e-09 3.1816607783053746e-09 -2.860088642231743e-09 2.932685829924366e-09 2.4913168507510805e-08 8.798045903549803e-08 1.0000000007762773 0.9998417892846769 1.000000013442423 1.0589625124105797e-09 1.4847062538877807e-10 1.5415051150905302e-10 9.306596958208553e-10 1.7822802067129036e-09 -2.860083659754487e-09 2.758054491165396e-09 2.4890339398318728e-08 8.547026408187672e-08
1.592 1.000000001211869 0.9998417896503593 1.000000023541083 1.6379959029066794e-09 1.5955165429901273e-10 1.6024163145057316e-10 1.5611943786802285e-09 3.034379994077911e-09 -2.9208634910494075e-09 2.8651835395232006e-09 2.4910248003673234e-08 8.595184081413456e-08 0.9999999977678451 0.9998417867348396 0.9999999438759025 -3.893136432258707e-09 7.263609782505583e-11 1.0967332355612756e-10 -2.6899345888432007e-09 -5.3893759677121176e-09 -2.920795841417643e-09 3.432356680278126e-09 2.496502490293777e-08 9.993092503497013e-08 0.9999999984638401 0.9998417865695466 0.9999999634479156 -8.643003404611955e-09 1.7894198699293948e-13 -1.9139238322814146e-13 -1.8445601684325659e-10 -2.585496481353705e-10 -2.920180068907942e-09 3.3890196003718465e-09 2.5298889826825403e-08 9.75337466121441e-08 1.0000000000013203 0.999841787634507 1.0000000000574072 6.630571117724042e-11 1.3718787501938117e-13 -4.023881296626296e-12 -5.2391913692601166e-12 -8.060139972061438e-12 -2.914035824803651e-09 2.594651882467202e-09 2.5296096259564433e-08 8.25915790866011e-08 1.0000000012622392 0.9998417896923794 1.0000000247092558 1.7059752275838294e-09 1.6081140665327515e-10 1.608477371202611e-10 1.6352613571916787e-09 3.1815468911134095e-09 -2.9208631349407956e-09 2.886872434994008e-09 2.4913046502399518e-08 8.628197132606736e-08 1.0000000007752565 0.9998417892856578 1.0000000134206015 1.0381079046491182e-09 1.4852125214539862e-10 1.5482103296556445e-10 9.30349554692059e-10 1.7812893703189944e-09 -2.920857871895113e-09 2.709334207058899e-09 2.4890197287176353e-08 8.372216276418073e-08
1.602 1.000000001211334 0.9998417896522122 1.000000023528878 1.6210694727674795e-09 1.5982230430475284e-10 1.6062311979427724e-10 1.561453144170888e-09 3.034112154084768e-09 -2.982869562717865e-09 2.9560063029724616e-09 2.4918430962856282e-08 8.23489972326343e-08 0.9999999977785102 0.999841786741183 0.9999999441450662 -3.890235998476448e-09 7.255308715727701e-11 1.095020750967512e-10 -2.6762076194669747e-09 -5.362480755928246e-09 -2.9828006352124325e-09 3.5021518478409954e-09 2.4973545278491757e-08 9.670038107215211e-08 0.9999999985383534 0.9998417866227957 0.9999999652223333 -8.235076040425632e-09 4.547223864275442e-13 6.204841348935528e-14 -1.753785504746576e-10 -2.462970410297822e-10 -2.982171459002535e-09 3.4012921379822025e-09 2.5302980602426172e-08 9.303066842548796e-08 1.0000000000008744 0.9998417876354221 1.0000000000454616 4.947498302339569e-11 4.1238396173974586e-13 -3.222665146213437e-12 -4.907113607080654e-12 -1.1618572540839656e-11 -2.9758968636103693e-09 2.693572504703496e-09 2.530432807719274e-08 7.886258057244912e-08 1.000000001261764 0.9998417896943336 1.0000000246982252 1.6891272278594785e-09 1.6109011019946663e-10 1.6123762565668243e-10 1.6355982281730626e-09 3.18142983246804e-09 -2.9828693767506635e-09 2.9770469002642193e-09 2.4921234215025783e-08 8.269365415517116e-08 1.000000000774395 0.9998417892867764 1.0000000134028904 1.0207740417958527e-09 1.4872544219457811e-10 1.5513190959680796e-10 9.302187118776201e-10 1.780294020530791e-09 -2.9828639085812194e-09 2.805231823453937e-09 2.4898372743717766e-08 8.001998625824033e-08
1.612 1.000000001210927 0.999841789654181 1.000000023519902 1.6076796949259396e-09 1.6015064222098294e-10 1.603744865342986e-10 1.5618688310188442e-09 3.033840970487415e-09 -3.0461328841601007e-09 3.133564133389136e-09 2.4932191568650036e-08 7.75201068331745e-08 0.9999999977892481 0.9998417867476164 0.9999999444160572 -3.883897831847297e-09 7.25294331320754e-11 1.0870558259440568e-10 -2.6623904589990258e-09 -5.33574085338587e-09 -3.0460622950450595e-09 3.6470111130973203e-09 2.4987612056228327e-08 9.246531202727394e-08 0.9999999986093387 0.999841786673614 0.9999999669128649 -7.844335875877716e-09 7.882189116871014e-13 -2.9045995334860355e-13 -1.6657032530975893e-10 -2.3483878503099637e-10 -3.045419856265158e-09 3.4992993009108093e-09 2.531292250131283e-08 8.74890572738718e-08 1.0000000000005542 0.9998417876364945 1.00000000003683 3.6116507504279604e-11 7.451842724163516e-13 -3.0656922468043316e-12 -4.416713688481821e-12 -1.505851514257607e-11 -3.0390122137571767e-09 2.8866120452548495e-09 2.5318043017381926e-08 7.382371930681639e-08 1.0000000012614176 0.9998417896964046 1.0000000246904228 1.6758160231994847e-09 1.6142631545152866e-10 1.6099728871236929e-10 1.6360923223053e-09 3.1813092962864043e-09 -3.0461326227844626e-09 3.153435654808245e-09 2.493499905774482e-08 7.788633340449974e-08 1.0000000007736616 0.9998417892880114 1.0000000133884102 1.006977157377758e-09 1.489874851713446e-10 1.548129992081231e-10 9.302453102137736e-10 1.7792940322903456e-09 -3.046126744934322e-09 2.9917477502762323e-09 2.4912129051731703e-08 7.504200399803174e-08
1.622 1.0000000012106212 0.9998417896562485 1.000000023513277 1.5975440899748598e-09 1.6040290974570756e-10 1.597158139706971e-10 1.5623852174043557e-09 3.033566727929466e-09 -3.1106792156651212e-09 3.3212313559480078e-09 2.494696357438868e-08 7.260569728325955e-08 0.9999999978000322 0.9998417867541217 0.9999999446880067 -3.874403970144108e-09 7.243169365940437e-11 1.0750304511118477e-10 -2.6485390143966697e-09 -5.309154686006885e-09 -3.1106072020496417e-09 3.80341586530366e-09 2.5002673994053668e-08 8.822010227523809e-08 0.9999999986769474 0.9998417867221092 0.9999999685228871 -7.470057755737483e-09 1.0458556099633772e-12 -1.0344524753604384e-12 -1.5806690834535765e-10 -2.2412947822088328e-10 -3.1099510354450093e-09 3.6178734817422726e-09 2.5324170683084413e-08 8.190999218032631e-08 1.0000000000003326 0.9998417876377044 1.0000000000306428 2.595180697912611e-11 1.0036900567864385e-12 -3.3618025437408894e-12 -3.823758624963068e-12 -1.8380077720797255e-11 -3.1034075129950403e-09 3.089297516803186e-09 2.533274398187989e-08 6.864801638123722e-08 1.0000000012611727 0.9998417896985736 1.0000000246849723 1.6657593589861995e-09 1.6168646770641979e-10 1.6034654403579235e-10 1.6366869920399665e-09 3.1811860848947806e-09 -3.110678924114272e-09 3.340002879490237e-09 2.494977526649506e-08 7.299683049885066e-08 1.00000000077303 0.9998417892893446 1.0000000133762843 9.964348647250314e-10 1.4917384018427377e-10 1.5408376677729003e-10 9.303728353332149e-10 1.7782901487853346e-09 -3.1106729895562993e-09 3.187755181734977e-09 2.4926897157300234e-08 6.995407044634614e-08
1.632 1.0000000012103925 0.9998417896583969 1.0000000235083002 1.589983305009085e-09 1.6049573718841978e-10 1.5914773542763276e-10 1.5629229093729114e-09 3.033289765356996e-09 -3.176534991743299e-09 3.4512078728537458e-09 2.4958121024851146e-08 6.899417100456695e-08 0.9999999978108383 0.999841786760682 0.9999999449602178 -3.862434128096529e-09 7.217608736296763e-11 1.0639468994867925e-10 -2.634732208444144e-09 -5.282720570531325e-09 -3.1764613985669464e-09 3.911534338949567e-09 2.5014137135349978e-08 8.510029200862445e-08 0.9999999987413246 0.9998417867683843 0.9999999700557424 -7.1119587197655125e-09 1.1443864140319632e-12 -1.6737863378933092e-12 -1.4992751870791714e-10 -2.1412628058433673e-10 -3.1757912337717978e-09 3.692761720790484e-09 2.533217360242292e-08 7.752046198404491e-08 1.0000000000001863 0.9998417876390334 1.0000000000261968 1.833691820080006e-11 1.1053232763571021e-12 -3.6234120009969737e-12 -3.2076416289722505e-12 -2.1584637887840907e-11 -3.1691091433694866e-09 3.229338340737115e-09 2.5343904492709676e-08 6.480304407178856e-08 1.0000000012610044 0.9998417897008234 1.0000000246811696 1.658277336058593e-09 1.6178708223232712e-10 1.597861761453945e-10 1.6373031725188063e-09 3.181060388806445e-09 -3.1765349801467814e-09 3.4692928338240974e-09 2.4960937067391682e-08 6.940594735479711e-08 1.0000000007724759 0.9998417892907591 1.0000000133658096 9.884675236078158e-10 1.4920058012706245e-10 1.5344462884787801e-10 9.305218831624257e-10 1.777282850148931e-09 -3.1765284428296158e-09 3.322929604985474e-09 2.493804994232502e-08 6.619814743573719e-08
1.642 1.0000000012102201 0.9998417896606113 1.0000000235045368 1.5841888543585562e-09 1.6043371406266198e-10 1.5904496509324527e-10 1.563408231216843e-09 3.0330108392505194e-09 -3.2437272681569613e-09 3.479765212037674e-09 2.4962524177764515e-08 6.78293362006649e-08 0.999999997821646 0.9998417867672837 0.9999999452322637 -3.848795388046873e-09 7.176735111331856e-11 1.0575463760952796e-10 -2.621043791697391e-09 -5.2564373848375516e-09 -3.24365230539456e-09 3.930873223438315e-09 2.5018889573474715e-08 8.398319905202099e-08 0.9999999988026108 0.9998417868125393 0.9999999715148431 -6.769927693160469e-09 1.0889016248762915e-12 -1.8358456704259728e-12 -1.4220764762685935e-10 -2.047880120355242e-10 -3.2429676952722204e-09 3.6787310872420945e-09 2.5333866383884762e-08 7.53554017622387e-08 1.0000000000000948 0.9998417876404669 1.0000000000230465 1.2510523983919618e-11 1.0544067732781067e-12 -3.464413151071706e-12 -2.6435349284804805e-12 -2.4672562595039705e-11 -3.2361442583774293e-09 3.2611010117908183e-09 2.5348473536912038e-08 6.353715915483109e-08 1.0000000012608923 0.9998417897031405 1.00000002467858 1.6525620225436385e-09 1.617330684509932e-10 1.5969059153693672e-10 1.6378667064971836e-09 3.1809321849366522e-09 -3.24372729577405e-09 3.4977200251059757e-09 2.4965344824233715e-08 6.824847060442747e-08 1.0000000007719778 0.99984178929224 1.0000000133565512 9.822667772612103e-10 1.490725300396949e-10 1.532707990545061e-10 9.306187564194784e-10 1.7762717633472142e-09 -3.2437204875468e-09 3.3525438437823527e-09 2.494244736448969e-08 6.498297497535253e-08
1.652 1.000000001210089 0.9998417896628827 1.0000000235017628 1.579577689718293e-09 1.6027386498530134e-10 1.5939248536281696e-10 1.5638039956581992e-09 3.032729728609515e-09 -3.3122835305530627e-09 3.3902382451293446e-09 2.4959323499928546e-08 6.938030877463382e-08 0.99999999783244 0.9998417867739166 0.9999999455039268 -3.834069967292059e-09 7.126286959069758e-11 1.055688301093483e-10 -2.6075104545007343e-09 -5.230303076378167e-09 -3.312206936966095e-09 3.8457690704882e-09 2.5016086672943756e-08 8.506557861610774e-08 0.9999999988609447 0.9998417868546714 0.9999999729036239 -6.443672932637332e-09 9.361690007311855e-13 -1.5344277131190977e-12 -1.3492638365490482e-10 -1.960756875876826e-10 -3.3115078862860308e-09 3.5559340940670427e-09 2.5328414221683064e-08 7.572804867635993e-08 1.0000000000000433 0.9998417876419924 1.0000000000209535 7.920068117111737e-12 9.05803854670839e-13 -2.8720441664157397e-12 -2.168977961796352e-12 -2.7645149823255e-11 -3.304540167491297e-09 3.166865147990483e-09 2.534563036723213e-08 6.516485246613116e-08 1.0000000012608212 0.9998417897055134 1.00000002467698 1.6480294766282922e-09 1.6158116547078413e-10 1.6004561158236877e-10 1.6383407129540328e-09 3.1808025103269343e-09 -3.3122836746230017e-09 3.4086843779037423e-09 2.4962149127796605e-08 6.97905045210555e-08 1.000000000771521 0.9998417892937773 1.0000000133482851 9.772495298430411e-10 1.488465074577755e-10 1.5354759160474013e-10 9.30626322210597e-10 1.7752581142603214e-09 -3.3122764217160787e-09 3.2594715656956754e-09 2.493923923993522e-08 6.659954180327426e-08
1.662 1.0000000012099879 0.999841789665203 1.0000000234998125 1.5759615359395282e-09 1.6005765502748676e-10 1.598542737965958e-10 1.5641261841990202e-09 3.0324473256981497e-09 -3.382232001475897e-09 3.193112495371665e-09 2.4949975988402766e-08 7.283703796840695e-08 0.9999999978432108 0.9998417867805734 0.9999999457750494 -3.8184457865409696e-09 7.070400199903196e-11 1.0550095864156453e-10 -2.594115842072749e-09 -5.204316148926366e-09 -3.382153843423759e-09 3.6667067080774867e-09 2.500716596506109e-08 8.773586199668293e-08 0.9999999989164606 0.9998417868948773 0.999999974225398 -6.132552915764019e-09 7.268920280839466e-13 -1.104210845263571e-12 -1.2805084787314346e-10 -1.879523731342787e-10 -3.3814395665568125e-09 3.3314519804437665e-09 2.5317204738621835e-08 7.799806466785286e-08 1.0000000000000204 0.9998417876436011 1.0000000000197398 4.375890333209891e-12 6.99660325153079e-13 -2.1597213363943826e-12 -1.7686672817309559e-12 -3.050320758004962e-11 -3.374325191588437e-09 2.9561426966885153e-09 2.5336781028325953e-08 6.881625179779438e-08 1.0000000012607806 0.9998417897079361 1.0000000246762029 1.6444915593115375e-09 1.613728892491755e-10 1.6051527758592037e-10 1.6387410432905492e-09 3.1806716459958693e-09 -3.3822320719324864e-09 3.2127138482900437e-09 2.4952807024524032e-08 7.322828672322253e-08 1.0000000007710945 0.999841789295364 1.0000000133408453 9.732274690405866e-10 1.485644912611102e-10 1.5393919043435903e-10 9.305602832596339e-10 1.7742425465613255e-09 -3.3822247122406913e-09 3.0538391701507827e-09 2.4929881605388166e-08 7.01921477325229e-08
1.672 1.0000000012099095 0.9998417896675676 1.0000000234984463 1.5734376729514003e-09 1.5977792458336908e-10 1.600741801749813e-10 1.564429706889752e-09 3.0321639640143467e-09 -3.4536012243864708e-09 2.92609477072757e-09 2.493767989274376e-08 7.679027977022931e-08 0.9999999978539498 0.9998417867872503 0.9999999460453987 -3.8018248277368485e-09 7.008293026246454e-11 1.0519551493048533e-10 -2.5808044663074474e-09 -5.178475251069427e-09 -3.453520990811918e-09 3.429716358864098e-09 2.4995298246160532e-08 9.087790158576173e-08 0.99999999896929 0.9998417869332494 0.9999999754832374 -5.835684138798497e-09 4.5388199473456497e-13 -9.01381695204948e-13 -1.215097361517935e-10 -1.8038283852265898e-10 -3.4527918980309745e-09 3.03956073853346e-09 2.53033142224372e-08 8.09050284466362e-08 1.0000000000000175 0.9998417876452863 1.0000000000191582 1.949372513584813e-12 4.272698573960534e-13 -1.680914419383852e-12 -1.3869387708454456e-12 -3.3247603606726227e-11 -3.4455274716835933e-09 2.6661435224553786e-09 2.5325020302352063e-08 7.298351271974175e-08 1.0000000012607628 0.9998417897104027 1.0000000246760103 1.6420461174576296e-09 1.6110091994228275e-10 1.607432933349376e-10 1.6391228078338654e-09 3.180539871808229e-09 -3.453601032381848e-09 2.947499636034821e-09 2.494051666457995e-08 7.716191613586913e-08 1.0000000007706908 0.9998417892969954 1.0000000133339937 9.702979610265269e-10 1.482186829254728e-10 1.5408965474877428e-10 9.304759338681049e-10 1.7732250100342043e-09 -3.4535938995587615e-09 2.7733414850248602e-09 2.491757299453576e-08 7.428480585999836e-08
1.682 1.0000000012098464 0.9998417896699721 1.0000000234973339 1.572112014966107e-09 1.5940786258119384e-10 1.599444291119697e-10 1.5647683079904215e-09 3.031880397054135e-09 -3.5264203387354003e-09 2.6532785833733145e-09 2.4926489272852637e-08 7.987722789956257e-08 0.999999997864651 0.9998417867939423 0.9999999463146502 -3.7841001487556075e-09 6.937338420113106e-11 1.0454399141703057e-10 -2.5675224541027205e-09 -5.15277814683381e-09 -3.526338190147134e-09 3.1926681310295926e-09 2.4984522801704867e-08 9.334002970275592e-08 0.9999999990195586 0.9998417869698761 0.9999999766799583 -5.5522153019020355e-09 9.033388625803273e-14 -1.0361923853161382e-12 -1.1523377389144973e-10 -1.7333361847875846e-10 -3.5255938300778298e-09 2.7407721551507396e-09 2.5290682306891167e-08 8.313908108558963e-08 1.0000000000000284 0.9998417876470421 1.0000000000188765 7.1379673976446e-13 6.268975620743076e-14 -1.5614496982682318e-12 -9.69565177211317e-13 -3.587981929893385e-11 -3.518176578632088e-09 2.3632156672728513e-09 2.5314299703581264e-08 7.623458900243855e-08 1.0000000012607602 0.9998417897129089 1.000000024676071 1.640799376391964e-09 1.6073880752640378e-10 1.6062176778770595e-10 1.6395399014918896e-09 3.1804076992459606e-09 -3.526420323512913e-09 2.6768966981151427e-09 2.4929331711169442e-08 8.023498661294363e-08 1.0000000007703032 0.9998417892986665 1.000000013327398 9.685670391229724e-10 1.477826820434499e-10 1.5389082866564336e-10 9.30427174366171e-10 1.7722062267735806e-09 -3.5264125957833385e-09 2.483680226097072e-09 2.4906370349828853e-08 7.747019143945612e-08
1.692 1.0000000012097916 0.9998417896724114 1.0000000234961406 1.5718786344838587e-09 1.5896315236724492e-10 1.596405476616488e-10 1.5651495484609004e-09 3.031596806915334e-09 -3.600719275314372e-09 2.4569065221121285e-09 2.4920305828054815e-08 8.11405254372894e-08 0.9999999978753065 0.9998417868006448 0.9999999465824778 -3.765378213014233e-09 6.859096161013612e-11 1.0372191589914957e-10 -2.554261966514359e-09 -5.127223476927698e-09 -3.6006354162543417e-09 3.023671690326302e-09 2.497874707044142e-08 9.426711855707524e-08 0.9999999990673832 0.999841787004841 0.9999999778182234 -5.281543343673287e-09 -3.479461862739716e-13 -1.3368332149254009e-12 -1.092007470820313e-10 -1.66773186981816e-10 -3.5998750925801898e-09 2.51443654333342e-09 2.5283145221644903e-08 8.372646489937021e-08 1.0000000000000446 0.9998417876488623 1.0000000000185594 5.444074843475911e-13 -3.77008923633741e-13 -1.6491766235582445e-12 -5.089200923985449e-13 -3.8400811663885874e-11 -3.592301749357981e-09 2.1390832953903526e-09 2.5308460718981668e-08 7.757809671151531e-08 1.0000000012607648 0.9998417897154505 1.0000000246760514 1.6406443068226016e-09 1.603020290004426e-10 1.6032603131847159e-10 1.6399996004229964e-09 3.1802754497985123e-09 -3.6007189734932968e-09 2.482426489174159e-09 2.492315317324461e-08 8.149312909652617e-08 1.0000000007699232 0.999841789300372 1.0000000133207252 9.679280210958314e-10 1.4727206266366625e-10 1.5351781758500889e-10 9.30421262132024e-10 1.771186910446955e-09 -3.6007111063971986e-09 2.272570584061161e-09 2.4900180445243146e-08 7.877086663735823e-08
1.702 1.0000000012097356 0.99984178967488 1.0000000234946458 1.5724192532749658e-09 1.5853215196170215e-10 1.5943096039779102e-10 1.565516427840681e-09 3.0313134601165573e-09 -3.676528348447034e-09 2.407018766728896e-09 2.4921864298182358e-08 8.013134590675944e-08 0.9999999978859083 0.9998417868073531 0.999999946848667 -3.745977129046734e-09 6.782374098247847e-11 1.0299740081960563e-10 -2.5410798620327925e-09 -5.101809649178229e-09 -3.6764427016783224e-09 2.9755259560380267e-09 2.4980723407926738e-08 9.324575124538878e-08 0.9999999991128756 0.999841787038223 0.9999999789006601 -5.023309731070019e-09 -7.726894664133844e-13 -1.5383955074412681e-12 -1.0345386955144602e-10 -1.6067111981591083e-10 -3.675666101222677e-09 2.431278279431615e-09 2.528342222090064e-08 8.217522037569503e-08 1.0000000000000597 0.9998417876507406 1.0000000000179827 1.125749916787352e-12 -8.023501592008974e-13 -1.6865881784142544e-12 -6.243137904280632e-14 -4.081155042334147e-11 -3.667933646323565e-09 2.0796791140679737e-09 2.5310231161159033e-08 7.654859115910448e-08 1.00000000126077 0.9998417897180212 1.0000000246757301 1.641263021758705e-09 1.5987870564266688e-10 1.6012471059511871e-10 1.640444977173288e-09 3.180143885994095e-09 -3.6765278819045205e-09 2.4330943711020905e-09 2.4924715157408598e-08 8.048872961001411e-08 1.0000000007695435 0.9998417893021077 1.0000000133137539 9.680633353955232e-10 1.4677502762858555e-10 1.5323896990892565e-10 9.304011750635248e-10 1.7701672533841219e-09 -3.676519719763772e-09 2.2184193292618612e-09 2.4901743123157073e-08 7.773001102737983e-08
1.712 1.0000000012096728 0.9998417896773739 1.0000000234927855 1.5733955063959555e-09 1.582400136266146e-10 1.5944555921003396e-10 1.565771894717608e-09 3.031030687838503e-09 -3.753877974251841e-09 2.5144239408262085e-09 2.4931917994739073e-08 7.691336561987152e-08 0.9999999978964506 0.9998417868140631 0.9999999471131611 -3.726234524111443e-09 6.719743417052698e-11 1.0249998658302052e-10 -2.5280727476268043e-09 -5.076535081031488e-09 -3.75379079319508e-09 3.0556578277895433e-09 2.4991218289437883e-08 9.033996648815336e-08 0.9999999991561429 0.9998417870700971 0.9999999799299145 -4.777207511881367e-09 -1.057759114361112e-12 -1.5122863875461914e-12 -9.807708063131131e-11 -1.549990164676074e-10 -3.752997962388313e-09 2.5073627392375613e-09 2.529227713553629e-08 7.850123984252124e-08 1.0000000000000666 0.9998417876526716 1.0000000000170794 2.136312655107137e-12 -1.0863205375885403e-12 -1.5345034398505863e-12 2.722853128557859e-13 -4.3113874103879746e-11 -3.745103054312979e-09 2.2013362314364936e-09 2.5320399556013608e-08 7.319884397271578e-08 1.0000000012607675 0.9998417897206171 1.000000024675044 1.6423175633794787e-09 1.595946493408348e-10 1.6014741864856735e-10 1.640778711369484e-09 3.1800133993061182e-09 -3.753877932468592e-09 2.5394264931125235e-09 2.4934770697149965e-08 7.728596907862189e-08 1.0000000007691565 0.9998417893038684 1.000000013306421 9.686346056237562e-10 1.4641737899660056e-10 1.5318430173318997e-10 9.30269641066679e-10 1.7691477194611233e-09 -3.753869633389663e-09 2.3344140648816208e-09 2.491181399887643e-08 7.440761979937196e-08
1.722 1.000000001209598 0.9998417896798899 1.0000000234906021 1.5746327702685654e-09 1.5817570315406533e-10 1.5959494237212797e-10 1.5658313298288035e-09 3.030749121039518e-09 -3.832800397044535e-09 2.721817623418421e-09 2.4948957377433362e-08 7.204279305198429e-08 0.999999997906928 0.9998417868207717 0.9999999473760086 -3.7063242697846575e-09 6.680051559193059e-11 1.021402484705397e-10 -2.515324864826697e-09 -5.051398119373157e-09 -3.832711352866967e-09 3.2215783831897377e-09 2.5008722087999338e-08 8.607115195026318e-08 0.9999999991972874 0.9998417871005372 0.9999999809086053 -4.542796839936227e-09 -1.1149882573242712e-12 -1.3470316159054128e-12 -9.314239482281036e-11 -1.497294261688129e-10 -3.8319019701013535e-09 2.689713947655699e-09 2.5308217893313974e-08 7.321495775963601e-08 1.0000000000000608 0.9998417876546516 1.0000000000158857 3.4182099504626995e-12 -1.1400492501684893e-12 -1.261246474498057e-12 4.1030868619008215e-13 -4.530878740233677e-11 -3.823841124338473e-09 2.43448441004526e-09 2.5337516639880005e-08 6.808020898470482e-08 1.0000000012607528 0.9998417897232352 1.0000000246740341 1.6436327601197308e-09 1.5953824192279358e-10 1.6030483074506387e-10 1.6409164216857361e-09 3.1798842701666655e-09 -3.832800405347775e-09 2.7449580064022623e-09 2.495181048755337e-08 7.244078809722541e-08 1.0000000007687573 0.9998417893056514 1.0000000132987676 9.694668141251952e-10 1.4628744000729748e-10 1.5326452933994876e-10 9.299424598259839e-10 1.7681289089220185e-09 -3.832792038097071e-09 2.556369287268437e-09 2.4928881730984606e-08 6.936086444195613e-08
1.732 1.0000000012095078 0.9998417896824271 1.0000000234881468 1.5761069174822551e-09 1.583346853249561e-10 1.5969261407943471e-10 1.5656671894446455e-09 3.0304696357325502e-09 -3.913327276591763e-09 2.947294497224532e-09 2.4969682625676602e-08 6.653637341830057e-08 0.9999999979173381 0.9998417868274782 0.9999999476372678 -3.6862693601024666e-09 6.662871650515178e-11 1.0173186727042467e-10 -2.502863418635565e-09 -5.0263973216288414e-09 -3.913236333085006e-09 3.4078111240616984e-09 2.5029925859615108e-08 8.135108537768621e-08 0.9999999992364106 0.9998417871296135 0.9999999818392361 -4.31951715421683e-09 -9.48721770951206e-13 -1.2279138438162445e-12 -8.86654816228852e-11 -1.4483684701483526e-10 -3.912410017607249e-09 2.8962288969283493e-09 2.532796513991404e-08 6.729184349315386e-08 1.0000000000000389 0.999841787656677 1.00000000001445 4.956069566745925e-12 -9.6883277259832e-13 -1.0352127057679978e-12 3.2377659290771593e-13 -4.739790502521042e-11 -3.904179855250808e-09 2.6840457617499033e-09 2.5358349930708993e-08 6.222653018353797e-08 1.0000000012607233 0.9998417897258742 1.000000024672753 1.6451848169119427e-09 1.5970508888036757e-10 1.6041037268593792e-10 1.6408304268060026e-09 3.1797566861313384e-09 -3.913327522024705e-09 2.9687012714727243e-09 2.4972535310749838e-08 6.696745245973721e-08 1.0000000007683436 0.9998417893074554 1.0000000132908462 9.705360071068105e-10 1.4638077093407086e-10 1.5329315153011427e-10 9.293920882247094e-10 1.7671112138525006e-09 -3.913318704665774e-09 2.7951551053346224e-09 2.494964166305802e-08 6.362236814301835e-08
1.742 1.0000000012094024 0.9998417896849846 1.000000023485436 1.5777553543922057e-09 1.5862457768851662e-10 1.5965559930682103e-10 1.565313856571565e-09 3.03019228189473e-09 -3.9954912351849295e-09 3.1225963359158923e-09 2.4990132768701805e-08 6.177290824395046e-08 0.9999999979276801 0.999841786834182 0.9999999478969614 -3.6661322774637293e-09 6.658964097173293e-11 1.0119191083044505e-10 -2.490653609129967e-09 -5.001531084141265e-09 -3.995398488286389e-09 3.554475008346305e-09 2.5050861906182094e-08 7.733026525885814e-08 0.9999999992736086 0.9998417871573945 0.9999999827241546 -4.106876075144219e-09 -6.510468104257291e-13 -1.2375497409329594e-12 -8.460009302652682e-11 -1.4029686084230279e-10 -3.99455471815794e-09 3.056182460168318e-09 2.534758150601111e-08 6.208295579058429e-08 1.0000000000000007 0.9998417876587469 1.0000000000127862 6.6839669942932734e-12 -6.659898470631671e-13 -9.372998732626606e-13 4.7342088191757476e-14 -4.938255140919439e-11 -3.986152630189995e-09 2.876083454013199e-09 2.537899176428999e-08 5.708946365002607e-08 1.000000001260678 0.9998417897285339 1.000000024671216 1.6469112942895965e-09 1.6000317130386862e-10 1.6038104415026866e-10 1.6405554330888805e-09 3.1796315943784783e-09 -3.995491653790624e-09 3.142831038365843e-09 2.499298488388358e-08 6.223736178069105e-08 1.0000000007679142 0.9998417893092805 1.000000013282672 9.717800701283617e-10 1.4660528852356572e-10 1.5318730541928377e-10 9.286527150526274e-10 1.7660951837933419e-09 -3.995482774288175e-09 2.979361259033202e-09 2.4970127675715798e-08 5.8622227051450174e-08
1.752 1.000000001209282 0.9998417896875641 1.0000000234824882 1.579312413443372e-09 1.5892407282273636e-10 1.595974570590042e-10 1.5648345042265392e-09 3.029917160772804e-09 -4.079325546949777e-09 3.2043130986790457e-09 2.5007061803282335e-08 5.9163215509802745e-08 0.9999999979379557 0.9998417868408853 0.999999948155115 -3.6461781851371217e-09 6.65616245620011e-11 1.0063403442069378e-10 -2.4786321290863008e-09 -4.976797707903898e-09 -4.0792308983258514e-09 3.620629128905427e-09 2.5068287740691917e-08 7.50857964709757e-08 0.9999999993089757 0.999841787183947 0.9999999835655975 -3.904612157344244e-09 -3.440148075934699e-13 -1.2637001846336864e-12 -8.087246095412952e-11 -1.3608628696519157e-10 -4.078369473812354e-09 3.123630174819971e-09 2.5363840741013357e-08 5.90064204028512e-08 0.9999999999999462 0.9998417876608608 1.000000000010911 8.326705760842501e-12 -3.548059805398113e-13 -8.657565175270611e-13 -3.5547013692837036e-13 -5.126457897003978e-11 -4.069791256511522e-09 2.9658111351636936e-09 2.5396216691218517e-08 5.42260499136677e-08 1.000000001260618 0.9998417897312157 1.0000000246694418 1.6485468002235525e-09 1.6031038614439755e-10 1.603304977780473e-10 1.6401543195812508e-09 3.1795092373601973e-09 -4.079326077189601e-09 3.224056023866856e-09 2.5009913645688086e-08 5.964837498111945e-08 1.0000000007674705 0.9998417893111275 1.0000000132742641 9.729333764367074e-10 1.4683905809402013e-10 1.5306062182455116e-10 9.277873413377488e-10 1.765081336947922e-09 -4.079317120475415e-09 3.064841717381608e-09 2.4987090723608818e-08 5.586521914142693e-08
1.762 1.0000000012091503 0.9998417896901689 1.0000000234793962 1.5803658218881986e-09 1.591469976386903e-10 1.5972408256964942e-10 1.5642785594707979e-09 3.0296459508813995e-09 -4.164864260363759e-09 3.1732746558225326e-09 2.5019002914134323e-08 5.9492926254116566e-08 0.9999999979481687 0.9998417868475913 0.9999999484118278 -3.626818936638112e-09 6.645852988986565e-11 1.002635021470011e-10 -2.4667493088752035e-09 -4.952195663448123e-09 -4.1647674644291855e-09 3.5873673801144695e-09 2.508074866115527e-08 7.517229571869655e-08 0.9999999993426041 0.9998417872093358 0.999999984365768 -3.712637009385647e-09 -1.1367282519783639e-13 -1.1029258268765752e-12 -7.742316862461994e-11 -1.3218303984270016e-10 -4.163888233458178e-09 3.0772591528675807e-09 2.537528132134251e-08 5.889970889440216e-08 0.9999999999998794 0.9998417876630209 1.000000000008914 9.463470721085741e-12 -1.2143592350053815e-13 -6.314718580806727e-13 -8.352361667474335e-13 -5.3044932644393894e-11 -4.15513031180512e-09 2.9337128516682954e-09 2.5408541580622052e-08 5.4553597061101927e-08 1.0000000012605468 0.9998417897339226 1.0000000246675236 1.6496789454136658e-09 1.6054106542531832e-10 1.6046453648362905e-10 1.6396769013384317e-09 3.1793901718902647e-09 -4.164864847312747e-09 3.193230685872037e-09 2.50218548039843e-08 5.997578750102433e-08 1.0000000007670153 0.9998417893129999 1.0000000132657156 9.73583325401014e-10 1.4699617528280179e-10 1.5311803539563485e-10 9.26845747748421e-10 1.7640704606388176e-09 -4.164855528594778e-09 3.032318915040968e-09 2.499906413036287e-08 5.621405151780385e-08
1.772 1.0000000012090124 0.9998417896928027 1.0000000234763486 1.5806035236999105e-09 1.5926961852341335e-10 1.6011571072917939e-10 1.5636646857976127e-09 3.0293778339152772e-09 -4.252141483685872e-09 3.0325559127559734e-09 2.5026591847421598e-08 6.239730273593907e-08 0.9999999979583244 0.9998417868543042 0.9999999486672946 -3.608366580187371e-09 6.625714767375314e-11 1.0016066672287596e-10 -2.4549860911712565e-09 -4.92772324632611e-09 -4.252042778186838e-09 3.457554943626667e-09 2.5088892478931522e-08 7.732458576310444e-08 0.9999999993745823 0.9998417872336238 0.9999999851268598 -3.53078583989735e-09 1.6288251866693537e-14 -6.770680682060871e-13 -7.422358408880688e-11 -1.2856641748971785e-10 -4.251144949713205e-09 2.9182121167366632e-09 2.5382525875044162e-08 6.145122228365454e-08 0.9999999999998059 0.999841787665231 1.0000000000069793 9.779066030416421e-12 1.0378054780085906e-14 -1.6019489631767176e-13 -1.3734369014069596e-12 -5.472573150270079e-11 -4.24220388744628e-09 2.7822747740683254e-09 2.541656317583426e-08 5.768326728838495e-08 1.000000001260469 0.9998417897366593 1.0000000246656495 1.6499949951526279e-09 1.6067184283871502e-10 1.6086385360246293e-10 1.6391411830922043e-09 3.1792749831429205e-09 -4.252141639816857e-09 3.0534535934487436e-09 2.5029443811649335e-08 6.285819918637312e-08 1.000000000766554 0.999841789314902 1.000000013257214 9.734178232005073e-10 1.4705304679241784e-10 1.534407565292074e-10 9.258464006185837e-10 1.7630625541411367e-09 -4.2521325467807444e-09 2.884675412399504e-09 2.500668599430551e-08 5.927916916547605e-08
1.782 1.000000001208876 0.9998417896954721 1.0000000234735567 1.580026256793909e-09 1.593125358665945e-10 1.60590832053165e-10 1.5629965890443307e-09 3.0291139526157404e-09 -4.3411921065742295e-09 2.8064615719963905e-09 2.5032112918417636e-08 6.661629839597644e-08 0.9999999979684302 0.9998417868610305 0.9999999489217335 -3.5908200367923954e-09 6.59774970809812e-11 1.001439042950433e-10 -2.4433384301329037e-09 -4.9033793126151804e-09 -4.341091274285307e-09 3.254809568348133e-09 2.5095006531636414e-08 8.0609150072966e-08 0.9999999994049988 0.9998417872568734 0.9999999858509936 -3.3586037926422367e-09 6.649676455816654e-14 -1.6782087782093882e-13 -7.126030651704936e-11 -1.2521669537499925e-10 -4.340174720989616e-09 2.6689776454659006e-09 2.5387831035907276e-08 6.540642815927875e-08 0.999999999999733 0.9998417876674947 1.0000000000053137 9.275975074197224e-12 6.13874124011841e-14 3.7465200435297796e-13 -1.9665119575538866e-12 -5.630843152246765e-11 -4.331046716810198e-09 2.534886015467793e-09 2.542252390562832e-08 6.22131515224378e-08 1.0000000012603931 0.9998417897394306 1.000000024664031 1.6494962955419415e-09 1.6072281805643543e-10 1.6134693943540336e-10 1.6385512679000841e-09 3.179163591991209e-09 -4.341192340547059e-09 2.8290530212656886e-09 2.5034964573939097e-08 6.704851926606824e-08 1.000000000766095 0.9998417893168395 1.0000000132489721 9.724374146770875e-10 1.4703039011100147e-10 1.5384709109559584e-10 9.247930721535725e-10 1.7620582207486166e-09 -4.341183469556421e-09 2.645916329773061e-09 2.5012243518570472e-08 6.370489549259519e-08
1.792 1.0000000012087487 0.9998417896981827 1.0000000234711444 1.5789184286501587e-09 1.5930117965566267e-10 1.6078269279804658e-10 1.5622930484959796e-09 3.028854677331693e-09 -4.432051779460814e-09 2.5405118533017283e-09 2.5038622586891297e-08 7.071457620904177e-08 0.9999999979784946 0.9998417868677765 0.9999999491752745 -3.5738939613069985e-09 6.564542441016897e-11 9.984669147120357e-11 -2.4317870973918166e-09 -4.879162137329843e-09 -4.431948770890341e-09 3.0218113809331113e-09 2.5102137437010472e-08 8.387621775955429e-08 0.9999999994339377 0.9998417872791439 0.9999999865401084 -3.1953746693469916e-09 6.246870025133081e-14 5.906620853374601e-14 -6.850599481345831e-11 -1.2211517230487806e-10 -4.431012961202972e-09 2.3739592316805035e-09 2.5394213653949435e-08 6.929883371551595e-08 0.9999999999996695 0.9998417876698181 1.0000000000040394 8.241918365107956e-12 5.744612392725291e-14 6.228850946528541e-13 -2.5954234812042046e-12 -5.779519097001945e-11 -4.421694365268129e-09 2.237048550287848e-09 2.5429444350125544e-08 6.658830643221796e-08 1.000000001260326 0.9998417897422436 1.0000000246627923 1.648466556930821e-09 1.6071938079591372e-10 1.6154707089624394e-10 1.637926186763779e-09 3.1790567960276444e-09 -4.432052210129751e-09 2.5654719468730638e-09 2.5041473254360084e-08 7.1122207871234e-08 1.0000000007656449 0.9998417893188186 1.0000000132411129 9.709263189185108e-10 1.4695357379965334e-10 1.5397012209244673e-10 9.23704637331187e-10 1.7610582496171072e-09 -4.432042826285083e-09 2.3618918364453463e-09 2.5018795089125917e-08 6.797872134789903e-08
1.802 1.0000000012086385 0.9998417897009414 1.0000000234690907 1.577601351317583e-09 1.592453084641215e-10 1.6038544598014976e-10 1.5616017918481196e-09 3.0285999675934182e-09 -4.524756597923412e-09 2.300153028019154e-09 2.5049085171542428e-08 7.356612533673098e-08 0.999999997988525 0.9998417868745485 0.9999999494279033 -3.5572668950629625e-09 6.527015309254083e-11 9.896308863226182e-11 -2.4202844077490578e-09 -4.855070133061936e-09 -4.5246514492835265e-09 2.8155735312427353e-09 2.5113229269705496e-08 8.614690304705053e-08 0.9999999994614789 0.9998417873004916 0.9999999871959103 -3.040366138727678e-09 1.3588513053833043e-14 -3.011949758851001e-13 -6.590474227428381e-11 -1.192442422213601e-10 -4.5236960718392486e-09 2.1004637091747647e-09 2.540458520095357e-08 7.196580081130745e-08 0.9999999999996226 0.9998417876722059 1.0000000000031357 7.000035601136064e-12 8.428024957730287e-15 2.8968607953966445e-13 -3.213248446595566e-12 -5.918696504005514e-11 -4.514182629115892e-09 1.9589912690082565e-09 2.5440254756219405e-08 6.962644962139619e-08 1.0000000012602763 0.9998417897451045 1.000000024661912 1.6472276581178651e-09 1.6067131906716807e-10 1.6115798819153252e-10 1.637313044804935e-09 3.1789551315762704e-09 -4.5247570605687e-09 2.3277213049730598e-09 2.5051934081660074e-08 7.395835993027613e-08 1.0000000007652121 0.9998417893208457 1.0000000132336153 9.692063475754208e-10 1.4683184477528243e-10 1.53504229150938e-10 9.226286599982392e-10 1.7600628584676969e-09 -4.5247475295203205e-09 2.101113122210464e-09 2.5029305622223286e-08 7.093997770858899e-08
1.812 1.0000000012085513 0.9998417897037526 1.000000023467279 1.5761983711767397e-09 1.5914706601129144e-10 1.5938238502174394e-10 1.5609832227726999e-09 3.0283506330671707e-09 -4.6193434309254344e-09 2.1590491395126035e-09 2.5065730919309982e-08 7.450027324485135e-08 0.9999999979985288 0.9998417868813516 0.9999999496795103 -3.5408144993937714e-09 6.485426936892404e-11 9.747651568490987e-11 -2.4087694734127942e-09 -4.8311022059572215e-09 -4.619235871917141e-09 2.6940040463307633e-09 2.5130490031922433e-08 8.68007535182133e-08 0.9999999994876978 0.99984178732097 0.9999999878199258 -2.893064412953783e-09 -7.742088660108768e-14 -1.2648162475099316e-12 -6.338781972490553e-11 -1.1658709912283608e-10 -4.618260735433634e-09 1.9305933984548406e-09 2.542111431080494e-08 7.270692529464522e-08 0.9999999999995983 0.9998417876746624 1.0000000000024873 5.673435743096195e-12 -8.29681589378085e-14 -6.42295824845815e-13 -3.758710885251116e-12 -6.048591739351826e-11 -4.608548441275632e-09 1.7894810190088086e-09 2.5457150983417235e-08 7.0637544173822e-08 1.00000000126025 0.9998417897480181 1.0000000246612737 1.6459031356505274e-09 1.6058111013272745e-10 1.6016309021474483e-10 1.6367726844900955e-09 3.178859034803047e-09 -4.619343752976958e-09 2.1884290420563072e-09 2.5068577230609404e-08 7.488794470020318e-08 1.0000000007648027 0.9998417893229259 1.0000000132263631 9.674007592211965e-10 1.4666804395953753e-10 1.5243267434069144e-10 9.21625518459016e-10 1.7590724098729237e-09 -4.619334110935776e-09 1.945514495353923e-09 2.5046005007966725e-08 7.190776596661033e-08
1.822 1.0000000012084922 0.9998417897066206 1.0000000234656123 1.5746193769929855e-09 1.5902761704978452e-10 1.5808587880697578e-10 1.5604819995654256e-09 3.028107352482529e-09 -4.71584939652106e-09 2.164995904882875e-09 2.5089621105224114e-08 7.32953701440879e-08 0.9999999980085105 0.9998417868881901 0.9999999499300042 -3.5246268162942796e-09 6.441848623823351e-11 9.569942057234505e-11 -2.3971974846743735e-09 -4.807256374559586e-09 -4.715739617798537e-09 2.6912148157909885e-09 2.5154967318567125e-08 8.562291430477377e-08 0.9999999995126649 0.9998417873406286 0.9999999884136211 -2.7531880007388434e-09 -1.896856867343818e-13 -2.520311312637113e-12 -6.090278845995218e-11 -1.141280309436069e-10 -4.714743906503283e-09 1.923966303370073e-09 2.5444811329051203e-08 7.127706066157874e-08 0.9999999999996014 0.9998417876771905 1.0000000000019986 4.169656244685355e-12 -1.957012102003182e-13 -1.8728686068935656e-12 -4.187090599305872e-12 -6.169400900228044e-11 -4.704829141252051e-09 1.7946217876457313e-09 2.548117137343055e-08 6.939231564818218e-08 1.0000000012602506 0.9998417897509886 1.0000000246607808 1.6444025170784009e-09 1.6046946784939661e-10 1.588748672826488e-10 1.636349666792085e-09 3.1787686824555833e-09 -4.715849745116813e-09 2.194331399653142e-09 2.5092463987798192e-08 7.368972052126804e-08 1.0000000007644214 0.999841789325063 1.0000000132192595 9.654190443668581e-10 1.4648288723726672e-10 1.5106791188185117e-10 9.207401006394684e-10 1.758087555429834e-09 -4.715839837009248e-09 1.951980338236428e-09 2.5069954315853644e-08 7.065813169799412e-08
1.832 1.0000000012084627 0.9998417897095472 1.0000000234641038 1.5727538614930713e-09 1.5893730382482648e-10 1.5696805803220409e-10 1.5601100549197158e-09 3.0278705083264687e-09 -4.814312415200876e-09 2.3042067853277425e-09 2.5120363494558817e-08 7.014183967218955e-08 0.9999999980184716 0.9998417868950658 0.9999999501794042 -3.5088144065756696e-09 6.40137823323578e-11 9.410346506505206e-11 -2.3855558890633957e-09 -4.7835315968978175e-09 -4.814200391437823e-09 2.7971810744903004e-09 2.518627140651811e-08 8.279055805451732e-08 0.9999999995364435 0.9998417873595122 0.9999999889784952 -2.6204939437354435e-09 -2.7247236696920197e-13 -3.5983918304499544e-12 -5.843073546809608e-11 -1.1185159533245094e-10 -4.813183818719794e-09 2.0680396553852975e-09 2.5475270905542878e-08 6.784705458276915e-08 0.9999999999996338 0.9998417876797899 1.0000000000016793 2.3762712178419645e-12 -2.7855653742005974e-13 -2.945177332686583e-12 -4.48596952096404e-12 -6.281290999995117e-11 -4.803062263367353e-09 1.9587228156246594e-09 2.551193240512558e-08 6.607541108986773e-08 1.0000000012602817 0.9998417897540174 1.000000024660446 1.642615395503104e-09 1.6038721329042876e-10 1.5776516792365145e-10 1.6360559712636396e-09 3.1786846386137007e-09 -4.814312765608133e-09 2.3318255657317763e-09 2.5123202138324094e-08 7.055416445598282e-08 1.0000000007640697 0.999841789327259 1.0000000132123177 9.631512082889754e-10 1.4632694042203276e-10 1.4988173299375666e-10 9.199840994153463e-10 1.7571086643431397e-09 -4.814302465334518e-09 2.105194433983788e-09 2.5100761552106727e-08 6.738080452091388e-08
1.842 1.0000000012084593 0.999841789712531 1.0000000234628756 1.5706673940896077e-09 1.5893875055648168e-10 1.5641391045782482e-10 1.5598551589154541e-09 3.027640034792326e-09 -4.914770951761212e-09 2.5128046626685636e-09 2.5156047643675956e-08 6.562057668240332e-08 0.99999999802841 0.9998417869019779 0.9999999504278398 -3.493310620180103e-09 6.370244939915834e-11 9.307338080357508e-11 -2.3738567448743684e-09 -4.759926301794439e-09 -4.914656369184134e-09 2.9646207881761355e-09 2.522250935703773e-08 7.884263754344119e-08 0.9999999995590909 0.9998417873776612 0.9999999895160843 -2.4945801095769502e-09 -2.6350558319762016e-13 -4.115911505235849e-12 -5.597647280746355e-11 -1.097444442290031e-10 -4.913619154656298e-09 2.2888725095128808e-09 2.55106220977769e-08 6.298447341519358e-08 0.9999999999996928 0.9998417876824596 1.0000000000016478 3.5862096809082096e-13 -2.6906818234750817e-13 -3.4848791290050876e-12 -4.6674074726761536e-12 -6.384455598423802e-11 -4.9032862464482465e-09 2.19955355059649e-09 2.554757466928968e-08 6.126757385695969e-08 1.0000000012603392 0.9998417897571039 1.0000000246603913 1.6406072212227512e-09 1.603966263913514e-10 1.5721891267988512e-10 1.6358795087780065e-09 3.1786069189420707e-09 -4.914771200780441e-09 2.5381854661917004e-09 2.5158881262190882e-08 6.60614791028449e-08 1.000000000763745 0.9998417893295124 1.0000000132056595 9.606627180824003e-10 1.4626273816258753e-10 1.492593406864356e-10 9.193456199468562e-10 1.7561362476367429e-09 -4.914760707457689e-09 2.331552005549235e-09 2.5136516380000325e-08 6.266027357157191e-08
1.852 1.000000001208477 0.9998417897155681 1.0000000234620832 1.568610707127302e-09 1.5906550537141354e-10 1.5657087233360602e-10 1.5597065097261831e-09 3.027416092340922e-09 -5.0172642837534236e-09 2.7193461176333347e-09 2.5193587111328923e-08 6.068625226400702e-08 0.9999999980383194 0.9998417869089223 0.9999999506754713 -3.4778643096082164e-09 6.351822139675349e-11 9.275646354454855e-11 -2.362110627718855e-09 -4.736439478652597e-09 -5.017147253405251e-09 3.1353180613880437e-09 2.526061725233072e-08 7.462532061349202e-08 0.9999999995806571 0.9998417873951103 0.9999999900278868 -2.3748762045548738e-09 -1.2890457098736487e-13 -3.927871975489662e-12 -5.354471991665716e-11 -1.0779304135729594e-10 -5.0160883170240454e-09 2.506252125278283e-09 2.5547857430333784e-08 5.764969765522796e-08 0.9999999999997724 0.9998417876851948 1.0000000000020528 -1.6315668375042767e-12 -1.3353804953754256e-13 -3.3495860578339144e-12 -4.742695581579798e-12 -6.479093744113778e-11 -5.005540408533598e-09 2.432911305624256e-09 2.5585093992846632e-08 5.5949025592250504e-08 1.0000000012604169 0.9998417897602428 1.000000024660772 1.638628750619423e-09 1.6053145572273625e-10 1.5738376106525452e-10 1.6358090829295776e-09 3.178536269177735e-09 -5.017264483909545e-09 2.742844098922387e-09 2.5196415075544893e-08 6.116310163605389e-08 1.0000000007634406 0.9998417893318193 1.0000000131994402 9.582043946061401e-10 1.4632394401523555e-10 1.4934768469323113e-10 9.188132535924457e-10 1.7551706443598202e-09 -5.017253578488882e-09 2.5527045946811185e-09 2.517413150069927e-08 5.747207689178452e-08
1.862 1.000000001208505 0.9998417897186525 1.0000000234618303 1.5668414299455946e-09 1.5928936209539402e-10 1.573649127673338e-10 1.5596713763438743e-09 3.027200014999012e-09 -5.121831827090051e-09 2.8697973165211925e-09 2.5229543949917935e-08 5.657636926600807e-08 0.9999999980481911 0.9998417869158934 0.99999995092241 -3.462217590982482e-09 6.3432366066147e-11 9.307829275333599e-11 -2.3503102083835342e-09 -4.71306922623331e-09 -5.12171223191442e-09 3.2607042419020638e-09 2.5297172009488986e-08 7.115612468112182e-08 0.9999999996011862 0.9998417874118911 0.999999990515286 -2.2608199584455588e-09 1.028224171951478e-13 -3.110049636982194e-12 -5.1121635211592226e-11 -1.0598517964052302e-10 -5.120631246637082e-09 2.6623425973954164e-09 2.5583621662333126e-08 5.3130723028095734e-08 0.9999999999998637 0.9998417876879879 1.0000000000029916 -3.333993841250077e-12 9.943449972684772e-14 -2.6153721299293724e-12 -4.704121575181078e-12 -6.565406662182117e-11 -5.109863854736126e-09 2.6007274443603405e-09 2.5621136551392616e-08 5.144476769969601e-08 1.0000000012605053 0.9998417897634297 1.000000024661693 1.6369376396682875e-09 1.6076315590834224e-10 1.581857445680783e-10 1.63585219600457e-09 3.1784733819554966e-09 -5.121832077322906e-09 2.892099174732803e-09 2.523236599635507e-08 5.7087956075259057e-08 1.0000000007631478 0.9998417893341734 1.000000013193764 9.560336004001964e-10 1.464825630940358e-10 1.500731574563652e-10 9.183946980050997e-10 1.7542121712469132e-09 -5.121820805074868e-09 2.7123273287468497e-09 2.5210166617801405e-08 5.311372859581144e-08
1.872 1.0000000012085348 0.999841789721778 1.0000000234621416 1.5654358560044534e-09 1.59519296604439e-10 1.5862542283848159e-10 1.5597691997618847e-09 3.0269913327355707e-09 -5.228513920934819e-09 2.9319822033195936e-09 2.5261206922788656e-08 5.4495910047873e-08 0.9999999980580151 0.9998417869228846 0.9999999511686855 -3.4462937444523363e-09 6.33541171823153e-11 9.386844378028077e-11 -2.3384352225545176e-09 -4.689814767408144e-09 -5.228391885220661e-09 3.30972673981485e-09 2.5329463262931296e-08 6.934231845144858e-08 0.9999999996207203 0.9998417874280324 0.9999999909795207 -2.152045732571493e-09 3.405385026354445e-13 -1.8344147192550077e-12 -4.8681794509513616e-11 -1.0430856814943682e-10 -5.22728831765154e-09 2.7236935598760998e-09 2.5615253888642378e-08 5.073935502113656e-08 0.9999999999999568 0.9998417876908333 1.0000000000044804 -4.671901438679289e-12 3.379292616309831e-13 -1.4551868114487558e-12 -4.532505628570184e-12 -6.643564497034509e-11 -5.216296728133759e-09 2.670318767672466e-09 2.565304486997568e-08 4.911883184567411e-08 1.0000000012605954 0.9998417897666576 1.0000000246631777 1.635610551125953e-09 1.6100111070202226e-10 1.5945450214943354e-10 1.6360284417293096e-09 3.1784179078940067e-09 -5.228514312352251e-09 2.953840468865407e-09 2.5264023227898507e-08 5.50272791454582e-08 1.0000000007628562 0.9998417893365694 1.0000000131886553 9.542263831889628e-10 1.4664715813171704e-10 1.5126534186420351e-10 9.181095341903159e-10 1.7532611746473034e-09 -5.228502575519097e-09 2.77795032777374e-09 2.5241907291229378e-08 5.089133671849145e-08
1.882 1.0000000012085593 0.9998417897249404 1.0000000234629869 1.5642618359336968e-09 1.5964091680068818e-10 1.6018871454858413e-10 1.560008225509395e-09 3.0267905282130737e-09 -5.33735171062022e-09 2.8938293331664613e-09 2.52874848354524e-08 5.5039056808001105e-08 0.9999999980677852 0.999841786929893 0.999999951414274 -3.4302243400684646e-09 6.316951942012823e-11 9.496281343781507e-11 -2.326477716666944e-09 -4.666674322202631e-09 -5.337226765557233e-09 3.2700929015626665e-09 2.5356391289746454e-08 6.959982084717891e-08 0.9999999996393006 0.9998417874435648 0.9999999914217172 -2.0484097781896484e-09 4.702372004245926e-13 -2.662733924939856e-13 -4.6211480902787534e-11 -1.027523966282016e-10 -5.3361004165952675e-09 2.677545353771532e-09 2.5641664690450944e-08 5.1165798285245047e-08 1.0000000000000462 0.9998417876937251 1.0000000000064808 -5.7763887634354e-12 4.676284486108186e-13 -3.0749312470796296e-14 -4.219379648149874e-12 -6.71374753170509e-11 -5.324880371379103e-09 2.629603483983731e-09 2.567973154540035e-08 4.969055019456976e-08 1.0000000012606802 0.9998417897699222 1.0000000246651972 1.6345153025648257e-09 1.6113073901872172e-10 1.61026053582073e-10 1.6363457086194475e-09 3.178370578265125e-09 -5.337351817856561e-09 2.916000407333374e-09 2.5290295828868248e-08 5.5565693419113194e-08 1.0000000007625598 0.9998417893390021 1.0000000131840843 9.52651149430888e-10 1.4670390833467653e-10 1.5276049071733062e-10 9.179655600596275e-10 1.7523180986037882e-09 -5.337340102161375e-09 2.7375560031366107e-09 2.526826008434622e-08 5.147169846607189e-08
1.892 1.0000000012085752 0.9998417897281384 1.0000000234643227 1.5631293252083775e-09 1.5957416770247133e-10 1.618932020297979e-10 1.5603646875851614e-09 3.0265982585233763e-09 -5.448386642047887e-09 2.7618094180989647e-09 2.530923198757922e-08 5.779122353162312e-08 0.9999999980774991 0.9998417869369165 0.9999999516591374 -3.4141993937254784e-09 6.279795935660829e-11 9.619948960117415e-11 -2.3144605837993754e-09 -4.643646737589045e-09 -5.44825897709984e-09 3.1478120757088987e-09 2.537880237451945e-08 7.163168235431506e-08 0.9999999996569717 0.9998417874585172 0.9999999918429301 -1.9498413761880874e-09 4.114325161494262e-13 1.4329758178167795e-12 -4.37287068693931e-11 -1.0130618006544733e-10 -5.4471092421286965e-09 2.529541582130819e-09 2.5663670018755994e-08 5.3979189716036556e-08 1.000000000000129 0.9998417876966621 1.0000000000089413 -6.838944596872395e-12 4.074535600568679e-13 1.5096255454635106e-12 -3.787648495504066e-12 -6.776201454405816e-11 -5.435655966090955e-09 2.4846312466551508e-09 2.570200526707524e-08 5.2700777008609675e-08 1.0000000012607566 0.9998417897732229 1.000000024667706 1.6334613205098613e-09 1.6107196451527372e-10 1.62738761139599e-10 1.6367805974618215e-09 3.178332023046437e-09 -5.448386615340437e-09 2.785059776494709e-09 2.531203805478328e-08 5.829345549692889e-08 1.0000000007622547 0.9998417893414712 1.0000000131800064 9.511172019325717e-10 1.4657223598225068e-10 1.5439637537760783e-10 9.179393289517317e-10 1.7513837172395525e-09 -5.448374871904569e-09 2.5975048140705706e-09 2.5290079604429306e-08 5.440371057683763e-08
1.902 1.0000000012085841 0.9998417897313735 1.0000000234660926 1.5619730424112712e-09 1.5931416156574334e-10 1.6348862186820305e-10 1.5607877802736963e-09 3.026414470554467e-09 -5.561660861624706e-09 2.560393354364069e-09 2.532888904032806e-08 6.160993777797431e-08 0.999999998087157 0.9998417869439569 0.9999999519032257 -3.398283158673774e-09 6.22346144124016e-11 9.732842315092478e-11 -2.302434761922576e-09 -4.620731039082329e-09 -5.561530239662192e-09 2.966355155225773e-09 2.5399135834826244e-08 7.459082154825304e-08 0.9999999996737773 0.9998417874729226 0.9999999922441488 -1.8561557832992458e-09 1.590882316505769e-13 3.0158689536481908e-12 -4.127913708612386e-11 -9.996048025633872e-11 -5.560356558154133e-09 2.3032908871250828e-09 2.568365454686513e-08 5.793459767640499e-08 1.0000000000002056 0.9998417876996438 1.0000000000118023 -7.924861232775234e-12 1.5302998582657868e-13 2.9451257577441222e-12 -3.288305410688776e-12 -6.831109684685578e-11 -5.548665509620899e-09 2.2592399082016766e-09 2.572223123404539e-08 5.685395082594145e-08 1.0000000012608259 0.9998417897765606 1.0000000246706497 1.6323836639340535e-09 1.6081977628374256e-10 1.6434201861109848e-10 1.6372820625442827e-09 3.1783016695652805e-09 -5.5616606611354274e-09 2.5854850468761107e-09 2.533169018484788e-08 6.208170452057344e-08 1.0000000007619427 0.9998417893439772 1.0000000131763658 9.49560591073808e-10 1.462474444625598e-10 1.5592285523588453e-10 9.179800330235857e-10 1.7504579557602475e-09 -5.5616487662684235e-09 2.3821350060533423e-09 2.5309809398407368e-08 5.8443390748597655e-08
1.912 1.0000000012085888 0.9998417897346484 1.0000000234681867 1.5609204079092083e-09 1.5893326405448816e-10 1.6457159554376072e-10 1.5612234072293281e-09 3.026240339713206e-09 -5.6772169440627505e-09 2.331682240923806e-09 2.5349635362379563e-08 6.524902044774611e-08 0.9999999980967634 0.999841786951017 0.9999999521464343 -3.3823480621524266e-09 6.155189214642892e-11 9.794679428547896e-11 -2.2904535979244223e-09 -4.597925991560712e-09 -5.677083445936529e-09 2.764703570275276e-09 2.5420573770415346e-08 7.747607591183664e-08 0.999999999689763 0.999841787486812 0.9999999926262587 -1.766988726465006e-09 -2.1441769707889741e-13 4.085146141455341e-12 -3.891206411238195e-11 -9.870531236682355e-11 -5.675885386477814e-09 2.041284680586794e-09 2.570474606951923e-08 6.169468202266284e-08 1.0000000000002796 0.9998417877026734 1.00000000001496 -8.907741272584064e-12 -2.2217500728038706e-13 3.918976065883851e-12 -2.77481961106522e-12 -6.878670542140309e-11 -5.663951636425168e-09 1.996243464562097e-09 2.574351427650484e-08 6.078373974733314e-08 1.000000001260891 0.9998417897799379 1.000000024673917 1.6314097901272712e-09 1.6044665032542393e-10 1.6543271918369333e-10 1.6377961183279056e-09 3.1782806673142333e-09 -5.6772166826368095e-09 2.3592387922087542e-09 2.5352431015573153e-08 6.569504016688604e-08 1.0000000007616274 0.9998417893465237 1.0000000131730524 9.481081364989342e-10 1.4580139838480884e-10 1.5693673259882712e-10 9.180333758113482e-10 1.7495412160164262e-09 -5.6772047093556055e-09 2.1343040721415802e-09 2.5330632860996178e-08 6.226721733499837e-08
1.922 1.0000000012085943 0.9998417897379682 1.000000023470393 1.5601940327552614e-09 1.5854302992802702e-10 1.646630563045817e-10 1.5616434154502865e-09 3.026074992917028e-09 -5.795098294250146e-09 2.1325142024778553e-09 2.5374431471877083e-08 6.7757861033379e-08 0.9999999981063232 0.9998417869581018 0.9999999523885582 -3.366170802759883e-09 6.086141483418171e-11 9.757614495049679e-11 -2.278545538556348e-09 -4.575230160171884e-09 -5.7949619803106805e-09 2.591921544316865e-09 2.544607521839383e-08 7.945851128161922e-08 0.999999999704974 0.9998417875002178 0.9999999929899965 -1.6818921526586244e-09 -5.971578109474405e-13 4.170991281935252e-12 -3.665092091143621e-11 -9.753251313431969e-11 -5.793739153716558e-09 1.8054663114220247e-09 2.572987004474443e-08 6.426113855500201e-08 1.000000000000355 0.9998417877057533 1.0000000000182176 -9.564001317440376e-12 -6.056446504744248e-13 4.008454575950642e-12 -2.276106483121271e-12 -6.919102922102924e-11 -5.7815575921237265e-09 1.758600141105841e-09 2.5768769321234793e-08 6.348543884817937e-08 1.0000000012609567 0.9998417897833599 1.000000024677297 1.6307617048909417e-09 1.6006429045212642e-10 1.6553140904513912e-10 1.6382941637856893e-09 3.178268874473905e-09 -5.795098172203953e-09 2.1626436342965342e-09 2.5377220662324718e-08 6.818782679186935e-08 1.0000000007613123 0.9998417893491148 1.000000013169855 9.4698236718967e-10 1.4534637898534575e-10 1.5695888708284586e-10 9.180712905371603e-10 1.7486337767817693e-09 -5.795085791060494e-09 1.9146017989950915e-09 2.5355513487740853e-08 6.489098744043637e-08
1.932 1.000000001208607 0.9998417897413374 1.0000000234723982 1.5599491140245238e-09 1.582427432349847e-10 1.634382346995174e-10 1.5620520446430175e-09 3.0259190468435465e-09 -5.915349050118641e-09 2.021975330200138e-09 2.540529333037926e-08 6.859214592128921e-08 0.9999999981158428 0.9998417869652162 0.9999999526292895 -3.3495960191046756e-09 6.026234080919787e-11 9.58935630773422e-11 -2.266705590051994e-09 -4.552642739354127e-09 -5.915209931828334e-09 2.4944903533309147e-09 2.5477644966951995e-08 8.00315666151314e-08 0.9999999997194539 0.99984178751317 0.9999999933359529 -1.6004962706980992e-09 -8.897913921368748e-13 2.9602284931962663e-12 -3.448712598150074e-11 -9.643402127702069e-11 -5.913961478874095e-09 1.6683639280234773e-09 2.576102435473007e-08 6.50698451711641e-08 1.0000000000004374 0.9998417877088871 1.0000000000212887 -9.737123049752468e-12 -8.976545660723891e-13 2.9409467526195037e-12 -1.7883398781419098e-12 -6.952635917067762e-11 -5.9015273203236295e-09 1.6211874419867805e-09 2.5800007085719547e-08 6.439755304984945e-08 1.0000000012610297 0.9998417897868317 1.0000000246804752 1.6305946921448192e-09 1.5977177921803585e-10 1.6431394831524918e-10 1.6387811268475591e-09 3.178266824491909e-09 -5.915348587766168e-09 2.0537633104094414e-09 2.54080750241721e-08 6.90172629251335e-08 1.0000000007610053 0.9998417893517558 1.0000000131664586 9.463377039913302e-10 1.4498089585781538e-10 1.5566486136688352e-10 9.180981440115929e-10 1.7477360773454681e-09 -5.915336212685564e-09 1.7905324521402339e-09 2.5386467738378846e-08 6.576122076474673e-08
1.942 1.000000001208632 0.9998417897447605 1.0000000234738589 1.5601752655468255e-09 1.5808372092762457e-10 1.6098613175470005e-10 1.5624688340298515e-09 3.0257731960236346e-09 -6.038013625253563e-09 2.033753605978792e-09 2.5442953408537563e-08 6.759537534882882e-08 0.9999999981253279 0.9998417869723653 0.9999999528682912 -3.3326336851856773e-09 5.980632308054445e-11 9.298963451904246e-11 -2.2549140083950577e-09 -4.5301625591316e-09 -6.037871845616171e-09 2.4967659267112826e-09 2.551599741812776e-08 7.903881289465682e-08 0.999999999733244 0.9998417875256992 0.9999999936646465 -1.5226071403581964e-09 -1.0408924788269538e-12 5.52298523180476e-13 -3.239663044922727e-11 -9.540214777628473e-11 -6.036597171964573e-09 1.6777975342461566e-09 2.5798934451792224e-08 6.395536027989791e-08 1.0000000000005302 0.9998417877120779 1.0000000000238662 -9.43651376633064e-12 -1.0463885240885737e-12 8.337931498894284e-13 -1.2926851665446998e-12 -6.979404129616048e-11 -6.023905229801785e-09 1.6340807883732038e-09 2.5837984973181013e-08 6.335840660614901e-08 1.0000000012611154 0.9998417897903575 1.0000000246831091 1.6308989068623333e-09 1.59620678070403e-10 1.6186945696260962e-10 1.639276320380207e-09 3.1782741167446826e-09 -6.038013201508712e-09 2.0653978459210707e-09 2.544572672224057e-08 6.802707801403231e-08 1.0000000007607104 0.9998417893544516 1.0000000131625213 9.46164750855544e-10 1.447569423947365e-10 1.5314435764283326e-10 9.181336069768421e-10 1.74684800251764e-09 -6.038000693109127e-09 1.803679797021677e-09 2.542422618674647e-08 6.472040124230199e-08
1.952 1.0000000012086734 0.9998417897482411 1.0000000234745219 1.5607315754854853e-09 1.5806575595463174e-10 1.5790301345075733e-10 1.5628996106821258e-09 3.0256372932707487e-09 -6.163137484917261e-09 2.1530325036525644e-09 2.5486872246226748e-08 6.495531438873865e-08 0.999999998134782 0.9998417869795524 0.9999999531053171 -3.31542442858157e-09 5.949289325784783e-11 8.946107214928758e-11 -2.2431648015937994e-09 -4.507788364996614e-09 -6.162992893084593e-09 2.587836263732276e-09 2.556057815510252e-08 7.665034808009726e-08 0.999999999746381 0.9998417875378307 0.9999999939766475 -1.4481721331834025e-09 -1.0508330294049654e-12 -2.450347059773585e-12 -3.037009527102918e-11 -9.442987940178286e-11 -6.161691627066288e-09 1.8163707516872768e-09 2.5843059888848467e-08 6.110040890503617e-08 1.0000000000006353 0.9998417877153272 1.0000000000257327 -8.803378856930974e-12 -1.0529050935965788e-12 -1.7325297727742516e-12 -7.838049963286903e-13 -6.999693364211981e-11 -6.1487368075396866e-09 1.7789806650996264e-09 2.588219652993443e-08 6.055344372054351e-08 1.000000001261217 0.9998417897939406 1.0000000246849452 1.631533571850814e-09 1.596105475556289e-10 1.5879445446364143e-10 1.6397855424220992e-09 3.1782914523952717e-09 -6.16313698272105e-09 2.182985027509474e-09 2.548963661995903e-08 6.540481101425768e-08 1.0000000007604322 0.9998417893572046 1.0000000131577893 9.46321853169701e-10 1.4467399477221608e-10 1.4999369595891154e-10 9.181832532926336e-10 1.7459695372210393e-09 -6.163124304197189e-09 1.9370336323596937e-09 2.5468246705026463e-08 6.19575086529141e-08
1.962 1.0000000012087282 0.9998417897517787 1.0000000234743227 1.5614693351285923e-09 1.581571600951765e-10 1.5510584629222204e-10 1.5633180005801668e-09 3.025511438212453e-09 -6.290766636228363e-09 2.3286011571937486e-09 2.5535474601102882e-08 6.11709356941e-08 0.9999999981442033 0.9998417869867765 0.9999999533403097 -3.2981162965438804e-09 5.929011434769259e-11 8.622466590372781e-11 -2.2314842093277737e-09 -4.4855192427904206e-09 -6.290619078356755e-09 2.729050262651141e-09 2.560980961438613e-08 7.332399915152911e-08 0.9999999997588959 0.9998417875495863 0.9999999942726738 -1.377155124478158e-09 -9.51242764842374e-13 -5.1330543085714344e-12 -2.8430313580057156e-11 -9.351062708859203e-11 -6.289290844656838e-09 2.0179575030859697e-09 2.589183106930815e-08 5.700583850488295e-08 1.0000000000007492 0.9998417877186319 1.0000000000268534 -7.986760354341718e-12 -9.499961616667979e-13 -3.9147349830311804e-12 -2.8835521396197636e-13 -7.01366929771421e-11 -6.2760678036280335e-09 1.9872054485048363e-09 2.593109023883855e-08 5.6485865258588214e-08 1.000000001261332 0.9998417897975804 1.0000000246859195 1.6323499614741739e-09 1.597098286085203e-10 1.5600531238116324e-10 1.6402821787913322e-09 3.17831914227929e-09 -6.290766157571056e-09 2.3563573578535285e-09 2.5538229780121974e-08 6.1648400920661e-08 1.0000000007601675 0.9998417893600147 1.0000000131521987 9.46660800353188e-10 1.4470036019269222e-10 1.47129745107499e-10 9.182204868669267e-10 1.7451018509006254e-09 -6.290753231693409e-09 2.1303437334503364e-09 2.5516952095831115e-08 5.7977469722096703e-08
1.972 1.0000000012087888 0.9998417897553675 1.0000000234734046 1.5623408030261812e-09 1.5831738629614729e-10 1.534393627490087e-10 1.5636721095140592e-09 3.0253958963868075e-09 -6.420947855686368e-09 2.5038813709064075e-09 2.5586509383587547e-08 5.7024838613849076e-08 0.9999999981535838 0.9998417869940329 0.9999999535734176 -3.2807566918866907e-09 5.915759542481111e-11 8.412393481896234e-11 -2.2199236846747047e-09 -4.4633544086407275e-09 -6.4207971326345804e-09 2.8738897418758367e-09 2.5661453740444948e-08 6.975105371720256e-08 0.9999999997708113 0.9998417875609815 0.9999999945536125 -1.309428315579417e-09 -7.827681476024728e-13 -6.6635276142980756e-12 -2.6625378318361798e-11 -9.263856563643788e-11 -6.419441201793711e-09 2.2151462376819e-09 2.5943014928228414e-08 5.247808938880221e-08 1.000000000000864 0.9998417877219875 1.0000000000273768 -7.034968205314893e-12 -7.78743140035816e-13 -4.9942756437752315e-12 1.4237496125072015e-13 -7.021576764414113e-11 -6.405944793607852e-09 2.1900297107947836e-09 2.5982428446442365e-08 5.196651284198251e-08 1.000000001261453 0.9998417898012723 1.0000000246861744 1.6332999369638045e-09 1.598778972315074e-10 1.5434699940042006e-10 1.6407145443977452e-09 3.1783569577389157e-09 -6.4209471411036284e-09 2.5297468840292324e-09 2.5589255204477658e-08 5.753708684134422e-08 1.000000000759909 0.9998417893628769 1.000000013145893 9.471333655881897e-10 1.447955003078427e-10 1.453968991136918e-10 9.181937724719644e-10 1.7442444590803435e-09 -6.420933998028336e-09 2.320527166890635e-09 2.5568090624002204e-08 5.358477009244781e-08
1.982 1.000000001208843 0.9998417897590004 1.00000002347204 1.5634080699478177e-09 1.585083506380277e-10 1.5330506957817219e-10 1.5639107181052941e-09 3.0252907855402483e-09 -6.553727656744334e-09 2.6349128355989642e-09 2.5637508127347863e-08 5.3510221506052934e-08 0.999999998162911 0.9998417870013134 0.9999999538049213 -3.2632833474884912e-09 5.905759514628532e-11 8.355856788080549e-11 -2.2085340966782508e-09 -4.4412928083477005e-09 -6.553574210818236e-09 2.98289336560359e-09 2.5713064201252518e-08 6.675281660390475e-08 0.9999999997821439 0.999841787572029 0.9999999948204406 -1.244762075758346e-09 -5.833976969939607e-13 -6.66071090269572e-12 -2.5002904551818985e-11 -9.180769605701667e-11 -6.552189872027249e-09 2.3599942665550587e-09 2.5994177233380253e-08 4.858226446172071e-08 1.000000000000968 0.9998417877253842 1.0000000000275557 -5.886363916485144e-12 -5.775562000143673e-13 -4.7175118230212014e-12 4.576328054042528e-13 -7.023587109575667e-11 -6.5384145081852005e-09 2.3393195061607485e-09 2.6033757409631508e-08 4.807050238349983e-08 1.0000000012615673 0.9998417898050075 1.0000000246859835 1.6344453762304083e-09 1.6007663498207299e-10 1.5422076127616607e-10 1.6410313140152115e-09 3.1784053399325636e-09 -6.553727090582102e-09 2.6595338856144373e-09 2.564024448642761e-08 5.4056148491658e-08 1.000000000759644 0.999841789365783 1.0000000131391442 9.47801549277159e-10 1.449216641104912e-10 1.4519626346081554e-10 9.180517405189307e-10 1.7433978650618585e-09 -6.55371352518422e-09 2.4612317795434416e-09 2.5619194115016763e-08 4.982825932879983e-08
1.992 1.0000000012088759 0.9998417897626679 1.0000000234705089 1.5647523427753246e-09 1.5869386971309222e-10 1.5453492890688948e-10 1.564010632750747e-09 3.025196097282243e-09 -6.689155005084281e-09 2.694197096364261e-09 2.5686341594056776e-08 5.160490990998305e-08 0.9999999981721718 0.9998417870086099 0.9999999540351047 -3.2456145381846536e-09 5.895352647136295e-11 8.435754115678544e-11 -2.1973388121808725e-09 -4.419333358170652e-09 -6.688998188858244e-09 3.0297279323189662e-09 2.576253154658749e-08 6.507797186764437e-08 0.9999999997929078 0.9998417875827381 0.9999999950741029 -1.1829162293847282e-09 -3.8963628967691594e-13 -5.316472549995342e-12 -2.3582848863168275e-11 -9.101265534074924e-11 -6.687585632777881e-09 2.4241476362450376e-09 2.6043233126627933e-08 4.6422403514802005e-08 1.0000000000010483 0.9998417877288156 1.0000000000276208 -4.4599513096653835e-12 -3.830213804113651e-13 -3.373668781950517e-12 6.352074138669406e-13 -7.01992978200438e-11 -6.673525039326896e-09 2.4068554448173965e-09 2.608297152297006e-08 4.591852301750762e-08 1.000000001261661 0.9998417898087778 1.0000000246856255 1.6358676457832807e-09 1.6027008256644273e-10 1.5545841788677475e-10 1.641209356613444e-09 3.1784645411431447e-09 -6.68915447693394e-09 2.7183094147772182e-09 2.5689068365626372e-08 5.217114096058208e-08 1.0000000007593581 0.9998417893687244 1.0000000131322324 9.48747004735321e-10 1.4504224350600937e-10 1.4635936617551858e-10 9.177710389648725e-10 1.742562038149407e-09 -6.689140407742767e-09 2.5245007403738204e-09 2.5668133476657688e-08 4.777662568197398e-08
2.002 1.0000000012088783 0.9998417897663638 1.000000023468996 1.566356531538283e-09 1.5883732613126815e-10 1.5656180022900971e-10 1.563987378627484e-09 3.0251118775884073e-09 -6.827277913681602e-09 2.6701158809575957e-09 2.5731795558137408e-08 5.185155618930707e-08 0.9999999981813561 0.9998417870159151 0.9999999542641587 -3.2277668656984398e-09 5.88087351069758e-11 8.595150727476499e-11 -2.1863211297416494e-09 -4.397475398516718e-09 -6.827117977554151e-09 3.0027200859127293e-09 2.5808649230041688e-08 6.511767045569528e-08 0.9999999998031199 0.9998417875931213 0.9999999953154131 -1.1237572296573987e-09 -2.381412808034666e-13 -3.217654337525101e-12 -2.2346172328185933e-11 -9.02486675407514e-11 -6.825676019771635e-09 2.395776806133517e-09 2.6089005755776606e-08 4.664646484724351e-08 1.000000000001099 0.9998417877322754 1.0000000000276896 -2.77192581694371e-12 -2.312352062924496e-13 -1.579646584762542e-12 6.907890713282971e-13 -7.010800739712097e-11 -6.811325054682175e-09 2.380938404124183e-09 2.6128882050480772e-08 4.6172784064996355e-08 1.0000000012617238 0.9998417898125759 1.0000000246852865 1.6375499139591244e-09 1.6042137513313387e-10 1.574930611973374e-10 1.6412645151731429e-09 3.1785339496398685e-09 -6.8272774054516e-09 2.694471298067075e-09 2.5734512722166323e-08 5.2415486512332027e-08 1.0000000007590417 0.9998417893716938 1.000000013125343 9.499528633191432e-10 1.4512073643510442e-10 1.4831864766325623e-10 9.173676929236587e-10 1.7417370804066586e-09 -6.827262982100549e-09 2.498694457800061e-09 2.571369390190523e-08 4.804318677916021e-08
2.012 1.0000000012088455 0.9998417897700855 1.0000000234675657 1.5680602828971735e-09 1.5890882569389936e-10 1.5873980018822885e-10 1.5638852357151589e-09 3.0250386376012377e-09 -6.968145873242535e-09 2.5663394917346247e-09 2.5773974878920685e-08 5.402199786085281e-08 0.9999999981904593 0.9998417870232273 0.9999999544921524 -3.2098998864160505e-09 5.85936593972813e-11 8.769405971268632e-11 -2.175437183858952e-09 -4.3757179180117e-09 -6.967982619913715e-09 2.905114435035787e-09 2.585151550044557e-08 6.670747759000808e-08 0.9999999998128017 0.9998417876031934 0.9999999955450293 -1.0673014535318566e-09 -1.5839645888996034e-13 -1.0202729091360024e-12 -2.1246297197747502e-11 -8.951121976514868e-11 -6.966511164474449e-09 2.2781371732584524e-09 2.613161073769865e-08 4.900323577365938e-08 1.000000000001118 0.9998417877357633 1.0000000000277587 -9.826296042160608e-13 -1.5168287103117834e-13 5.853632578068903e-14 6.677242432187939e-13 -6.99642689504564e-11 -6.95186364853789e-09 2.264884498031812e-09 2.6171602700466055e-08 4.85810477085726e-08 1.0000000012617511 0.9998417898164003 1.0000000246850291 1.6393318133930005e-09 1.6050075320448275e-10 1.5967886336672924e-10 1.6412406425089467e-09 3.17861429983737e-09 -6.968145272087584e-09 2.591698385130134e-09 2.5776682585327667e-08 5.456386208437693e-08 1.0000000007586907 0.9998417893746893 1.000000013118539 9.512583257703167e-10 1.4512736763351295e-10 1.5042875316456672e-10 9.168855105167693e-10 1.7409230438181773e-09 -6.96813057303492e-09 2.387390131014135e-09 2.575597928109079e-08 5.0378107420588433e-08
2.022 1.0000000012087797 0.9998417897738354 1.0000000234661959 1.5696239057724549e-09 1.5889805501875134e-10 1.6059733706655444e-10 1.5637515293154928e-09 3.024975878435269e-09 -7.111809110584696e-09 2.401843130949559e-09 2.5814319336148798e-08 5.7246984544938645e-08 0.999999998199484 0.999841787030549 0.9999999547190672 -3.1922532431612047e-09 5.829772291456804e-11 8.911327033345016e-11 -2.1646392802197415e-09 -4.354060244989113e-09 -7.111642778379447e-09 2.7549321934146075e-09 2.5892555252741925e-08 6.92002195900943e-08 0.9999999998219796 0.9998417876129737 0.9999999957634934 -1.0136520232243225e-09 -1.6086545205819046e-13 8.058593248676398e-13 -2.023255960619518e-11 -8.879641699027592e-11 -7.110140741019789e-09 2.0897452317592355e-09 2.6172463026265945e-08 5.249939730073111e-08 1.0000000000011091 0.9998417877392828 1.0000000000277534 6.684060689069692e-13 -1.5403609063343173e-13 1.1838367338188763e-12 6.12672065037029e-13 -6.977036308111084e-11 -7.095191074249087e-09 2.0772164660425353e-09 2.6212551065295345e-08 5.213764068880785e-08 1.0000000012617458 0.999841789820253 1.0000000246848324 1.6409738206915768e-09 1.6049777193173273e-10 1.6154396211241156e-10 1.6411851268973475e-09 3.1787054742008396e-09 -7.11180861138916e-09 2.4289496524929953e-09 2.5817017753147922e-08 5.775895419122772e-08 1.0000000007583065 0.9998417893777142 1.000000013111798 9.524239410835686e-10 1.4505165117403718e-10 1.5221830064846544e-10 9.16372077976186e-10 1.7401200799498705e-09 -7.11179347251117e-09 2.2095187779884237e-09 2.5796428942919005e-08 5.382190804271933e-08
2.032 1.000000001208688 0.9998417897776204 1.000000023464834 1.5708545447806388e-09 1.588213045221802e-10 1.6190026497333818e-10 1.5636134014885595e-09 3.0249238910390696e-09 -7.258318381630815e-09 2.2107625257866602e-09 2.5855136712411648e-08 6.047470318106575e-08 0.9999999982084382 0.9998417870378865 0.9999999549448573 -3.1750193100395393e-09 5.7937323673506774e-11 8.997591574222537e-11 -2.153899984060228e-09 -4.332501701085805e-09 -7.258148659817401e-09 2.5837676489944947e-09 2.5934062787000032e-08 7.175519419419809e-08 0.9999999998306844 0.9998417876224838 0.9999999959712913 -9.6287111337994e-10 -2.2939920010808203e-13 2.0376573325779802e-12 -1.9275653397456153e-11 -8.810031831763759e-11 -7.256615717124662e-09 1.865609036596577e-09 2.62138196439873e-08 5.5970504295381114e-08 1.0000000000010802 0.9998417877428399 1.0000000000275997 1.987782376494807e-12 -2.2260378230924023e-13 1.7116680320409571e-12 5.516726508936984e-13 -6.952778958796712e-11 -7.241357465070618e-09 1.8529570755933287e-09 2.625398514008002e-08 5.566754708790741e-08 1.0000000012617145 0.9998417898241402 1.0000000246846446 1.6422829542023544e-09 1.6042884074529747e-10 1.6285503295651896e-10 1.6411253268243618e-09 3.1788067234309863e-09 -7.2583180489744714e-09 2.240214392164406e-09 2.5857825794343517e-08 6.095990811667414e-08 1.0000000007578964 0.9998417893807731 1.00000001310507 9.532571349559802e-10 1.449099656790576e-10 1.5345287114027903e-10 9.158542734535175e-10 1.7393278540406577e-09 -7.2583025197371134e-09 2.0000465359075043e-09 2.5837351636275183e-08 5.7243089566489776e-08
2.042 1.000000001208579 0.9998417897814462 1.0000000234634296 1.5716974989493806e-09 1.5871405824013215e-10 1.625696854716129e-10 1.5634661800232693e-09 3.0248822344750742e-09 -7.407725415525223e-09 2.039852695120068e-09 2.5898802602023753e-08 6.283746028854796e-08 0.9999999982173305 0.999841787045247 0.9999999551694759 -3.1582525023181467e-09 5.754759247548727e-11 9.020518102215312e-11 -2.1432236930784826e-09 -4.311041687028287e-09 -7.407552150864221e-09 2.432567307563011e-09 2.597840802559536e-08 7.362488084557041e-08 0.9999999998389468 0.9998417876317467 0.9999999961688846 -9.148899838559879e-10 -3.28485743362899e-13 2.613681736506615e-12 -1.8377755983190122e-11 -8.74194191059585e-11 -7.405987859939401e-09 1.6580465242606017e-09 2.6258002123904112e-08 5.849084791550163e-08 1.000000000001041 0.9998417877464413 1.0000000000272506 2.9198059087226154e-12 -3.2157937828331166e-13 1.7077653439257581e-12 4.80371844912548e-13 -6.923939317865658e-11 -7.390415186089016e-09 1.6446182075332713e-09 2.6298223646503647e-08 5.82401942869753e-08 1.0000000012616657 0.9998417898280688 1.0000000246844132 1.6432041694153597e-09 1.6032929124586704e-10 1.635327443316159e-10 1.6410560944936095e-09 3.1789190384207065e-09 -7.407725148636013e-09 2.0717699304040886e-09 2.5901481958464856e-08 6.3304875238134e-08 1.0000000007574694 0.9998417893838744 1.0000000130983016 9.537030356746499e-10 1.4473782231056458e-10 1.5405404325595743e-10 9.15327595681191e-10 1.7385466075920474e-09 -7.4077093267889795e-09 1.8092316563753207e-09 2.5881125142302427e-08 5.973389858431869e-08
2.052 1.0000000012084616 0.9998417897853216 1.0000000234619313 1.5722220753268468e-09 1.5861264115691945e-10 1.6258839039780865e-10 1.5632797088859574e-09 3.0248514247681115e-09 -7.56008252361753e-09 1.9384428307899308e-09 2.5946980105177134e-08 6.379749909965283e-08 0.9999999982261701 0.9998417870526377 0.9999999553928772 -3.141882905980177e-09 5.716499550916103e-11 8.978493518015629e-11 -2.132640048774299e-09 -4.289679272253574e-09 -7.559905513962995e-09 2.3414601946700853e-09 2.6027255616386254e-08 7.431678802610724e-08 0.9999999998467968 0.9998417876407826 0.9999999963567153 -8.695219623144462e-10 -4.2191011690078996e-13 2.5365371319441574e-12 -1.756639765103068e-11 -8.675038603858561e-11 -7.558309304002545e-09 1.530008267565487e-09 2.6306638514958427e-08 5.95018666126379e-08 1.0000000000009983 0.9998417877500928 1.000000000026689 3.5328602745493196e-12 -4.1508182498692225e-13 1.266079559511058e-12 3.6930221952348205e-13 -6.890673218660369e-11 -7.542415760038957e-09 1.5158004002343504e-09 2.6346890138360932e-08 5.929537668703428e-08 1.000000001261609 0.9998417898320471 1.0000000246840886 1.6438071449776549e-09 1.6023559931980214e-10 1.6355964522062998e-10 1.6409478353186471e-09 3.179041672893187e-09 -7.560082378601942e-09 1.972037210576698e-09 2.594964907536847e-08 6.425822793280644e-08 1.0000000007570344 0.999841789387025 1.000000013091443 9.538307833572736e-10 1.4457129184978842e-10 1.5400438225936222e-10 9.147621212622623e-10 1.7377760124653913e-09 -7.560066071670565e-09 1.6939640686279052e-09 2.592941475023555e-08 6.074324438205166e-08
2.062 1.000000001208345 0.9998417897892531 1.000000023460284 1.572525082155779e-09 1.585384340649029e-10 1.619856536771658e-10 1.5630171220277065e-09 3.024831228541703e-09 -7.715442629019121e-09 1.937105412791783e-09 2.6000204492919164e-08 6.316341843419648e-08 0.9999999982349653 0.999841787060066 0.9999999556150113 -3.1258137794449154e-09 5.681150276657721e-11 8.874630698094584e-11 -2.122185873792854e-09 -4.268413967888673e-09 -7.715262142879252e-09 2.3337102083179494e-09 2.6081144055108212e-08 7.364490706555074e-08 0.9999999998542627 0.9998417876496123 0.9999999965351988 -8.265589176948934e-10 -4.879803035481285e-13 1.854354640708077e-12 -1.687601308325751e-11 -8.609083309838279e-11 -7.713632866276772e-09 1.5267991709285807e-09 2.6360257062427845e-08 5.88064720098376e-08 1.0000000000009586 0.9998417877538 1.0000000000259093 3.9229593229670155e-12 -4.809889582166839e-13 4.831093148167979e-13 1.816561577985262e-13 -6.853154893892021e-11 -7.697412551116968e-09 1.5127429503747988e-09 2.6400511512412693e-08 5.8635210451871765e-08 1.0000000012615524 0.9998417898360809 1.0000000246836143 1.6441883689939452e-09 1.601692523353636e-10 1.6296510185012546e-10 1.6407636766526367e-09 3.17917474046254e-09 -7.71544251177382e-09 1.9707568911250077e-09 2.6002862347429655e-08 6.36290226837537e-08 1.0000000007565997 0.9998417893902316 1.000000013084438 9.537372325212853e-10 1.4443223857029326e-10 1.53333365295442e-10 9.141207049163316e-10 1.7370164574030433e-09 -7.715426066080518e-09 1.6923333737516524e-09 2.598275663744576e-08 6.007731824106644e-08
2.072 1.0000000012082348 0.9998417897932464 1.0000000234584407 1.572635185984732e-09 1.584968466969318e-10 1.608875719530769e-10 1.5626553508302958e-09 3.02482155969725e-09 -7.873860188048698e-09 2.0285598945886083e-09 2.605795059594962e-08 6.106200349342918e-08 0.9999999982437241 0.9998417870675377 0.9999999558358377 -3.1100156146673133e-09 5.649198173127049e-11 8.721729737442157e-11 -2.1118839483684015e-09 -4.247245180615889e-09 -7.873675709539069e-09 2.403770554612533e-09 2.613954770829768e-08 7.1720558410193e-08 0.9999999998613693 0.9998417876582545 0.9999999967047428 -7.858649295305935e-10 -5.213208652623115e-13 7.083893883056541e-13 -1.632752076509242e-11 -8.543774737782391e-11 -7.872012996403066e-09 1.6399135274684226e-09 2.641834618563827e-08 5.653098170068232e-08 1.000000000000926 0.9998417877575659 1.0000000000249258 4.1188203347486186e-12 -5.147103433473027e-13 -4.954801210131372e-13 -1.0463542011039397e-13 -6.8116779262515e-11 -7.855458758790693e-09 1.6271740284586904e-09 2.6458581537852046e-08 5.63851230227721e-08 1.0000000012615027 0.9998417898401767 1.0000000246829448 1.644377076780208e-09 1.6013537841357168e-10 1.6187503617023312e-10 1.6404802261426991e-09 3.179318709482024e-09 -7.87385978841646e-09 2.0607512422712544e-09 2.6060596701954115e-08 6.154379434059645e-08 1.0000000007561727 0.9998417893935008 1.0000000130772404 9.534510993034182e-10 1.4432606000887821e-10 1.5216724156841766e-10 9.133804198932528e-10 1.7362674809648528e-09 -7.873843125541001e-09 1.7961992334659477e-09 2.604062455886565e-08 5.786439344127751e-08
2.082 1.000000001208138 0.9998417897973072 1.0000000234564013 1.5725014212343282e-09 1.5848723822309098e-10 1.5955092981173198e-10 1.5621969222131848e-09 3.0248218179981035e-09 -8.035389358930192e-09 2.173955231893628e-09 2.6119008651851095e-08 5.790079233391411e-08 0.9999999982524517 0.9998417870750586 0.9999999560553621 -3.094539123186668e-09 5.620600214143631e-11 8.545533683427279e-11 -2.101731587766447e-09 -4.226172488515149e-09 -8.035201237416696e-09 2.5215933372390508e-09 2.620125175604909e-08 6.891461321288014e-08 0.9999999998681406 0.999841787666726 0.999999996865778 -7.47390172690047e-10 -5.228797133533734e-13 -6.352042350404447e-13 -1.5916511708913887e-11 -8.478864449795272e-11 -8.033504501270732e-09 1.8155142827171108e-09 2.6479714327106447e-08 5.3089376650440836e-08 1.0000000000009046 0.9998417877613942 1.0000000000237954 4.070043767408927e-12 -5.16213446118803e-13 -1.4461138878497262e-12 -4.878786041408601e-13 -6.766390177087816e-11 -8.016609554966997e-09 1.8046897473328848e-09 2.6519921012343533e-08 5.2958124284432105e-08 1.0000000012614658 0.99984178984434 1.0000000246820784 1.6443218641918486e-09 1.6013358831072574e-10 1.6054611091717106e-10 1.640100044491622e-09 3.1794727088371332e-09 -8.035388904396768e-09 2.204055649728744e-09 2.61216427082483e-08 5.840897224940466e-08 1.0000000007557583 0.9998417893968373 1.0000000130698494 9.529212922858857e-10 1.442518671058842e-10 1.5076242946254935e-10 9.125437393533047e-10 1.7355290766729207e-09 -8.035371840905683e-09 1.958821911244251e-09 2.6101806354187312e-08 5.451851134211781e-08
2.092 1.0000000012080574 0.9998417898014386 1.0000000234542352 1.5720661978548845e-09 1.5851534311622034e-10 1.583158915769817e-10 1.5616682554032094e-09 3.024832202734056e-09 -8.20008593934432e-09 2.326501550959883e-09 2.6181863145865514e-08 5.4328802432024985e-08 0.999999998261152 0.9998417870826318 0.9999999562736603 -3.079441383935929e-09 5.5959197659381876e-11 8.380129265623827e-11 -2.0917021392790668e-09 -4.205195304918036e-09 -8.199894264105639e-09 2.6484407792651304e-09 2.6264734304918688e-08 6.580187823356729e-08 0.9999999998745964 0.9998417876750413 0.9999999970187889 -7.110959493253611e-10 -4.863420677828505e-13 -1.835480460131551e-12 -1.561460996780086e-11 -8.414202177427765e-11 -8.198162363957198e-09 1.994680618579523e-09 2.654285563970316e-08 4.915738519795368e-08 1.0000000000008955 0.9998417877652868 1.0000000000226341 3.718859485535912e-12 -4.801933209025489e-13 -2.114009347532374e-12 -9.418947867062203e-13 -6.717513485883475e-11 -8.180920226852569e-09 1.9858525560366827e-09 2.6583039450092582e-08 4.902961076628169e-08 1.0000000012614458 0.9998417898485741 1.0000000246810858 1.6439649786864784e-09 1.6016988151384558e-10 1.5931859746524806e-10 1.6396494981594165e-09 3.1796368105176067e-09 -8.200085691755507e-09 2.3546837405385745e-09 2.618448518092948e-08 5.487041656578177e-08 1.0000000007553609 0.999841789400245 1.0000000130623354 9.520901411863145e-10 1.4421562536287198e-10 1.4945975273241371e-10 9.116366801477303e-10 1.7348010667169107e-09 -8.200068360399933e-09 2.1267543525087793e-09 2.616478400872535e-08 5.070914482724626e-08
2.102 1.000000001207994 0.999841789805642 1.0000000234520798 1.571349913396233e-09 1.5859153977486036e-10 1.574897272572622e-10 1.5611100375799309e-09 3.024852276669087e-09 -8.368006415403461e-09 2.4477521074756264e-09 2.6244911641330797e-08 5.116997083568755e-08 0.9999999982698261 0.9998417870902591 0.9999999564908767 -3.0647018227354485e-09 5.576156614660559e-11 8.256220046829428e-11 -2.081754300004774e-09 -4.184313072723466e-09 -8.36781065609124e-09 2.7500028503373275e-09 2.6328389945306098e-08 6.307377684323449e-08 0.9999999998807537 0.999841787683213 0.9999999971643062 -6.768704445911757e-10 -4.020124744650047e-13 -2.5937579387402823e-12 -1.537923605065965e-11 -8.349504546177694e-11 -8.366043369886292e-09 2.1340908245339895e-09 2.660616677626807e-08 4.562911833621609e-08 1.0000000000008986 0.9998417877692437 1.000000000021604 3.085843390625805e-12 -3.963246064097641e-13 -2.3187116783119715e-12 -1.4258774135669855e-12 -6.66520295761339e-11 -8.348447486854272e-09 2.1271126378828745e-09 2.6646344208459662e-08 4.549548944931865e-08 1.0000000012614432 0.9998417898528804 1.000000024680104 1.6433268045519077e-09 1.6025384118104184e-10 1.5850002901851034e-10 1.63916957347814e-09 3.179810569986558e-09 -8.368006450203105e-09 2.4745842072637993e-09 2.6247521896170322e-08 5.174503483756574e-08 1.000000000754981 0.999841789403725 1.0000000130548357 9.509780150370088e-10 1.4422708406292422e-10 1.485663904338773e-10 9.107005405096444e-10 1.7340830264928091e-09 -8.367988687454824e-09 2.2586507233275182e-09 2.6227953287927943e-08 4.730946682569577e-08
2.112 1.0000000012079453 0.9998417898099171 1.000000023450098 1.570468782110511e-09 1.5871380894986798e-10 1.5722635006795336e-10 1.5605712197826713e-09 3.024882208895547e-09 -8.539208342510332e-09 2.5121904315131473e-09 2.6306617285145796e-08 4.925965521485612e-08 0.9999999982784712 0.999841787097939 0.9999999567071788 -3.0502039213940952e-09 5.561158568083059e-11 8.189003773496401e-11 -2.071839064486738e-09 -4.163525491828548e-09 -8.539008537133558e-09 2.802121973413664e-09 2.639068486177055e-08 6.138650550966324e-08 0.9999999998866246 0.9998417876912498 0.9999999973028626 -6.445099064704099e-10 -2.7150859230692967e-13 -2.7720521154039376e-12 -1.5159394091852082e-11 -8.284706120305016e-11 -8.537205379149124e-09 2.2071251936763623e-09 2.6668107733384504e-08 4.34619335793915e-08 1.0000000000009113 0.9998417877732643 1.0000000000208638 2.286702542321913e-12 -2.66734726794503e-13 -2.043435007680688e-12 -1.890375629048199e-12 -6.609757658691165e-11 -8.519248440211789e-09 2.2017615151421054e-09 2.6708295180953274e-08 4.331869391946331e-08 1.0000000012614545 0.9998417898572581 1.0000000246792953 1.642523968308531e-09 1.603840157041725e-10 1.5824430673751047e-10 1.6387089355039215e-09 3.1799938347931508e-09 -8.539208432221704e-09 2.538370973079913e-09 2.630921613237887e-08 4.985714840222068e-08 1.0000000007546153 0.9998417894072773 1.0000000130475122 9.497012198670175e-10 1.4428475126676084e-10 1.482360394150857e-10 9.097841294597968e-10 1.7333750822964123e-09 -8.539190281537733e-09 2.328230097060754e-09 2.6289776624167905e-08 4.523664826902209e-08
2.122 1.0000000012079062 0.9998417898142617 1.000000023448416 1.5695681777089198e-09 1.5885152365721692e-10 1.5747332138683303e-10 1.5601120567388253e-09 3.0249212822151953e-09 -8.713749980820023e-09 2.507149214240041e-09 2.6365778668515206e-08 4.913955676435071e-08 0.9999999982870829 0.9998417871056706 0.9999999569226998 -3.035801857889582e-09 5.547858522734949e-11 8.173097794259617e-11 -2.0618957978076864e-09 -4.142832426858858e-09 -8.713545789087633e-09 2.792288548237166e-09 2.6450425463797766e-08 6.114385259989151e-08 0.9999999998922191 0.9998417876991601 0.9999999974349364 -6.137866270324055e-10 -1.2561225710502866e-13 -2.4403983577439476e-12 -1.4893333270758937e-11 -8.219635872812483e-11 -8.711705855462372e-09 2.2009743173411147e-09 2.6727482908790854e-08 4.3311428427835125e-08 1.0000000000009295 0.9998417877773469 1.000000000020513 1.4664805474921644e-12 -1.2194235184330404e-13 -1.4461313116555007e-12 -2.2747873564782523e-12 -6.551302221283126e-11 -8.693381189028921e-09 2.1969374791024648e-09 2.676768456799743e-08 4.316314038573273e-08 1.0000000012614754 0.9998417898617056 1.0000000246787863 1.641701977568063e-09 1.6052952588472536e-10 1.584992003250761e-10 1.6383280698549633e-09 3.1801862376791936e-09 -8.713750051812866e-09 2.533410732475714e-09 2.6368366509752996e-08 4.973887276723846e-08 1.0000000007542598 0.9998417894108985 1.0000000130404922 9.484051501027467e-10 1.4435802628547364e-10 1.48415991468332e-10 9.089473715157566e-10 1.7326772415698308e-09 -8.71373168395948e-09 2.3226981844026246e-09 2.6349052721797706e-08 4.5106170914632306e-08
2.132 1.000000001207872 0.9998417898186737 1.0000000234470832 1.568733779227194e-09 1.5894502607062048e-10 1.5801962003696401e-10 1.5598110978175906e-09 3.0249693405763816e-09 -8.891690334488434e-09 2.432421619868711e-09 2.642193819236203e-08 5.076462840386919e-08 0.999999998295657 0.999841787113451 0.9999999571374935 -3.0214096403359287e-09 5.5302497560514843e-11 8.187172876620635e-11 -2.051846292028524e-09 -4.122233118554938e-09 -8.891482043596099e-09 2.720023957598537e-09 2.6507162215633296e-08 6.23154550564302e-08 0.9999999998975464 0.9998417877069504 0.9999999975609059 -5.845363145910528e-10 -2.4136335077642185e-14 -1.8252588145610202e-12 -1.4500787783061127e-11 -8.154159883209182e-11 -8.889604425650247e-09 2.1151638727728993e-09 2.6783854137706404e-08 4.513332120705806e-08 1.0000000000009515 0.9998417877814905 1.000000000020558 7.105644806520931e-13 -2.1599130338032498e-14 -7.802990953976746e-13 -2.5003226112115146e-12 -6.490065177891621e-11 -8.870904586014953e-09 2.112115854108227e-09 2.6824055683498358e-08 4.4990212904355296e-08 1.0000000012615018 0.9998417898662201 1.0000000246786265 1.6409455247715245e-09 1.606307025362803e-10 1.5905331677549174e-10 1.6381053330178935e-09 3.18038768534078e-09 -8.891690351788853e-09 2.4595102238933237e-09 2.6424515395161236e-08 5.134533804106621e-08 1.0000000007539096 0.9998417894145877 1.0000000130338251 9.47175240873183e-10 1.443872466085017e-10 1.488948889589026e-10 9.082692044248893e-10 1.7319885403268268e-09 -8.891672041895102e-09 2.2417427389743014e-09 2.640532446910212e-08 4.6871693325955526e-08
2.142 1.0000000012078403 0.9998417898231515 1.0000000234460582 1.5679571647331684e-09 1.5892924928972543e-10 1.5861275007272598e-10 1.5597594174110712e-09 3.025026410121871e-09 -9.073089794254948e-09 2.300530549009893e-09 2.6475707443886578e-08 5.351452492420856e-08 0.9999999983041902 0.9998417871212798 0.9999999573515251 -3.007035338674147e-09 5.501851322068341e-11 8.205943134914177e-11 -2.0415986875034016e-09 -4.101727315678927e-09 -9.072877047011017e-09 2.597180923325711e-09 2.6561509727277906e-08 6.443909831246054e-08 0.999999999902617 0.9998417877146285 0.9999999976810426 -5.56691879716933e-10 -3.1716224159604876e-14 -1.1851816625231915e-12 -1.3888744894950003e-11 -8.088221040041305e-11 -9.07096123970222e-09 1.961808797508827e-09 2.6837859025506773e-08 4.819375225207901e-08 1.0000000000009752 0.9998417877856943 1.000000000020913 1.0685753325723474e-14 -3.054656676051768e-14 -2.687161578256067e-13 -2.4764069173990993e-12 -6.426208990212732e-11 -9.051878895168008e-09 1.95935239854482e-09 2.687803136011272e-08 4.8065656062721524e-08 1.0000000012615302 0.9998417898708007 1.0000000246787755 1.6402466773384824e-09 1.6062270137844882e-10 1.5965435148310674e-10 1.6381317685141481e-09 3.1805983107017437e-09 -9.07308973370722e-09 2.3291842071979893e-09 2.6478274277326642e-08 5.4066050741134346e-08 1.0000000007535612 0.9998417894183435 1.0000000130274695 9.460036145906917e-10 1.4430735009339714e-10 1.4942049105957649e-10 9.078404052321371e-10 1.7313088351813556e-09 -9.073070810226393e-09 2.097804534912027e-09 2.6459203915857985e-08 4.9837195301964404e-08
2.152 1.000000001207809 0.9998417898276961 1.000000023445237 1.5671848700440874e-09 1.587710588215099e-10 1.5908562264776597e-10 1.5600325322725513e-09 3.0250912438812035e-09 -9.258009339123635e-09 2.137102379485141e-09 2.6528716613386205e-08 5.651105648666049e-08 0.9999999983126819 0.9998417871291566 0.9999999575646934 -2.9927317260663756e-09 5.4593871024285526e-11 8.212694185870209e-11 -2.03107711564547e-09 -4.081315047555777e-09 -9.257792016677148e-09 2.4477006861142935e-09 2.6615093783183468e-08 6.681750383142711e-08 0.9999999999074424 0.9998417877222034 0.9999999977955362 -5.302348500310687e-10 -1.8188837827337337e-13 -6.866913649959357e-13 -1.298082338266803e-11 -8.021671608791747e-11 -9.255837276026936e-09 1.7670376545835736e-09 2.6891146449988066e-08 5.1491122742359336e-08 1.000000000001001 0.9998417877899605 1.00000000002144 -6.852763308041187e-13 -1.8144200131278e-13 1.0135871869628915e-15 -2.1277927955536172e-12 -6.359944208792371e-11 -9.236365052686624e-09 1.7647083153177503e-09 2.6931256822361373e-08 5.138418748801648e-08 1.0000000012615593 0.999841789875448 1.0000000246791274 1.6395521655060267e-09 1.604723564043415e-10 1.601354849064779e-10 1.6384831318382143e-09 3.1808166043595288e-09 -9.25800922608329e-09 2.1679508741733633e-09 2.6531273248473742e-08 5.7033956177857185e-08 1.0000000007532142 0.9998417894221652 1.0000000130213196 9.448366672105866e-10 1.4408511400031257e-10 1.4982608631512597e-10 9.077367661327262e-10 1.7306378873956606e-09 -9.25798992492022e-09 1.9170623390781156e-09 2.651232174303151e-08 5.3042040482742174e-08
2.162 1.0000000012077774 0.9998417898323075 1.0000000234444903 1.5663978156004165e-09 1.5849429841306766e-10 1.594178292512399e-10 1.5606454338179016e-09 3.025163928974184e-09 -9.446511202516935e-09 1.9796667576543917e-09 2.6583097216988995e-08 5.8946719383420917e-08 0.9999999983211314 0.9998417871370829 0.9999999577768753 -2.978517402570623e-09 5.4051625123995716e-11 8.20544696684777e-11 -2.0202664016207163e-09 -4.0609960490726366e-09 -9.446289405011156e-09 2.3052713113823525e-09 2.6670036686448035e-08 6.876298231674554e-08 0.999999999912034 0.9998417877296844 0.9999999979045405 -5.051164389072518e-10 -4.5030590658292625e-13 -3.4386748569881825e-13 -1.176036116261482e-11 -7.954492246943027e-11 -9.444295006973807e-09 1.5725863941218556e-09 2.694584666638245e-08 5.4145766960732356e-08 1.0000000000010292 0.9998417877942894 1.0000000000219962 -1.3956101294970914e-12 -4.504788509361348e-13 9.917405873926474e-14 -1.439667890988657e-12 -6.291441924587361e-11 -9.424424983036473e-09 1.5698787064990488e-09 2.6985869706364702e-08 5.406255224797967e-08 1.0000000012615882 0.9998417898801623 1.0000000246795542 1.6388432335709083e-09 1.6020328407223857e-10 1.604757091119393e-10 1.639174360959e-09 3.1810430896452565e-09 -9.446511044815883e-09 2.012966775087354e-09 2.6585643747235515e-08 5.944854815921678e-08 1.0000000007528669 0.999841789426055 1.0000000130152484 9.436555073224876e-10 1.4374432066855113e-10 1.5009082964753867e-10 9.07973040530129e-10 1.729975318885973e-09 -9.446491665859861e-09 1.7396967918404935e-09 2.656681011956534e-08 5.562977898103976e-08
2.172 1.000000001207745 0.9998417898369869 1.0000000234437127 1.5656492543838166e-09 1.5817604174409417e-10 1.5969784889004055e-10 1.5615200249379778e-09 3.0252443467745034e-09 -9.638658578966506e-09 1.8712845569712304e-09 2.664072556738443e-08 6.025775259508036e-08 0.9999999983295377 0.9998417871450588 0.9999999579879704 -2.964338763974966e-09 5.3469497169970744e-11 8.193121035080612e-11 -2.0092444455880516e-09 -4.040770145013195e-09 -9.638432124207522e-09 2.206414256575566e-09 2.6728206777122698e-08 6.97662815856452e-08 0.9999999999164022 0.9998417877370789 0.9999999980082188 -4.812193377830078e-10 -7.602395175034417e-13 -6.033737240385106e-14 -1.0304205331663301e-11 -7.886625539910779e-11 -9.636397287998622e-09 1.4332256764751539e-09 2.7003812864386413e-08 5.556555667131738e-08 1.000000000001058 0.9998417877986816 1.0000000000224765 -2.0667342382784364e-12 -7.599570664452406e-13 1.8370416113263662e-13 -4.895124459799513e-13 -6.220919685498863e-11 -9.616121827061413e-09 1.4297445637505028e-09 2.704373347379562e-08 5.55059549512842e-08 1.0000000012616161 0.9998417898849441 1.0000000246799503 1.6381734722780458e-09 1.59893139841692e-10 1.6076377887992616e-10 1.6401273122933752e-09 3.1812771205950497e-09 -9.638658537119847e-09 1.9065183389987154e-09 2.6643261890011104e-08 6.07491021614215e-08 1.0000000007525194 0.9998417894300127 1.000000013009149 9.425135035433967e-10 1.4336188591370604e-10 1.503036419331709e-10 9.084712542121611e-10 1.7293204438504063e-09 -9.638638332180324e-09 1.6151474314056012e-09 2.6624546306912382e-08 5.701705165143475e-08
2.182 1.000000001207709 0.999841789841733 1.0000000234428483 1.5650288193489963e-09 1.5791363153818212e-10 1.600158019466548e-10 1.56249210986996e-09 3.025331664241714e-09 -9.83451584443223e-09 1.8451099391862193e-09 2.6702610308712175e-08 6.017155683029738e-08 0.9999999983378988 0.9998417871530844 0.9999999581979272 -2.950106504665114e-09 5.294449111076517e-11 8.184767477895969e-11 -1.9981753088818208e-09 -4.020637334477618e-09 -9.8342845737223e-09 2.1777892732087834e-09 2.6790611513693527e-08 6.956951555556282e-08 0.9999999999205551 0.9998417877443939 0.9999999981067728 -4.5839224787067146e-10 -1.0143563045287963e-12 2.6006830645046907e-13 -8.775166944078438e-12 -7.818058483562199e-11 -9.832208482374446e-09 1.398282427912002e-09 2.7066018516229138e-08 5.5470114566828886e-08 1.0000000000010845 0.999841787803136 1.0000000000228362 -2.609894867748401e-12 -1.0129103931110708e-12 3.754613031387401e-13 5.581367147842035e-13 -6.148517688107326e-11 -9.811519718762722e-09 1.394042190857046e-09 2.7105825226183696e-08 5.543189639370997e-08 1.0000000012616406 0.9998417898897937 1.000000024680259 1.6376320217869936e-09 1.5963872382939673e-10 1.6108958922085228e-10 1.6411776570280695e-09 3.181517567925822e-09 -9.83451589911169e-09 1.8808736536139263e-09 2.6705136165003296e-08 6.066394625087881e-08 1.0000000007521679 0.9998417894340373 1.0000000130029656 9.414998573516164e-10 1.4303530396170126e-10 1.5055424305257308e-10 9.090671811111168e-10 1.728673181681052e-09 -9.834495187387844e-09 1.5846068332738428e-09 2.6686540223747262e-08 5.692595971629741e-08
2.192 1.000000001207667 0.9998417898465461 1.0000000234418915 1.5645906765601413e-09 1.5777993451850294e-10 1.60358955644071e-10 1.5633623545489381e-09 3.0254257561412154e-09 -1.0034148112163598e-08 1.9059378303676836e-09 2.6768680775333038e-08 5.8698020243075414e-08 0.9999999983462118 0.9998417871611586 0.9999999584067466 -2.93576551987893e-09 5.254983578274119e-11 8.179163793484434e-11 -1.9872581357722683e-09 -4.000597302853236e-09 -1.0033912212559021e-08 2.2233343510950247e-09 2.6857185966851174e-08 6.81764117370405e-08 0.9999999999245008 0.9998417877516362 0.9999999982004428 -4.3652259341004186e-10 -1.1395132915250416e-12 6.079583465932542e-13 -7.371344385851586e-12 -7.74868442555374e-11 -1.003179381979606e-08 1.4770507355090842e-09 2.713236135951907e-08 5.386841145677495e-08 1.0000000000011056 0.9998417878076515 1.0000000000230844 -2.970589786454932e-12 -1.1362433642441733e-12 6.604327759553898e-13 1.5049744672039677e-12 -6.074450822477525e-11 -1.0010683975947819e-08 1.47254304778958e-09 2.7172036065051033e-08 5.384737972221e-08 1.0000000012616586 0.9998417898947092 1.000000024680475 1.6372727848134352e-09 1.5951297663627535e-10 1.614408023122185e-10 1.6421259606276392e-09 3.181765223509427e-09 -1.0034148206667129e-08 1.9406179576205218e-09 2.6771195776342146e-08 5.9202997257464525e-08 1.0000000007518104 0.9998417894381293 1.0000000129966933 9.406687567475104e-10 1.4283780572255458e-10 1.5083005811569305e-10 9.095616719969456e-10 1.7280326251596122e-09 -1.0034127196308326e-08 1.654913332615436e-09 2.6752722216346904e-08 5.536630245616989e-08
2.202 1.0000000012076171 0.9998417898514266 1.0000000234408675 1.5643178965319832e-09 1.5779437917409935e-10 1.6058997765554973e-10 1.5639678795916914e-09 3.0255257737787914e-09 -1.023762199361419e-08 2.0276222083464674e-09 2.6837964381889837e-08 5.61064995039228e-08 0.9999999983544762 0.9998417871692823 0.9999999586144582 -2.921332712132315e-09 5.230413990382859e-11 8.162586016598155e-11 -1.9766551899359377e-09 -3.980650110210318e-09 -1.0237381685945164e-08 2.3226163509689015e-09 2.6926964913724512e-08 6.58331993166198e-08 0.9999999999282477 0.999841787758812 0.9999999982894885 -4.155720812939238e-10 -1.116664456207892e-12 8.46865240035118e-13 -6.254307269143974e-12 -7.678581832356746e-11 -1.0235219778985046e-08 1.6305642061760453e-09 2.7201852996789822e-08 5.103377263266868e-08 1.00000000000112 0.9998417878122284 1.0000000000232594 -3.16636257448935e-12 -1.1115682519760065e-12 8.831265697974037e-13 2.188491033010807e-12 -5.998941706396793e-11 -1.0213680994043943e-08 1.62637745899946e-09 2.7241366265217454e-08 5.1023806986015905e-08 1.0000000012616692 0.9998417898996927 1.0000000246806244 1.637078768184574e-09 1.5953519856818553e-10 1.6167988747939583e-10 1.642809710990165e-09 3.182018728214771e-09 -1.0237622108027294e-08 2.060289263331046e-09 2.684046816503602e-08 5.663491933848234e-08 1.0000000007514458 0.9998417894422885 1.000000012990357 9.400025271807008e-10 1.427880889049927e-10 1.509937399272212e-10 9.097914472305218e-10 1.7273987860053842e-09 -1.0237600928762005e-08 1.7936014790798355e-09 2.6822119706260593e-08 5.261125713292593e-08
2.212 1.0000000012075627 0.9998417898563774 1.0000000234398008 1.5641551005821594e-09 1.5791994462601437e-10 1.605256325750501e-10 1.5642331103404194e-09 3.025630850988697e-09 -1.0445005386039451e-08 2.1698639226498606e-09 2.6908961201172718e-08 5.289998510389834e-08 0.9999999983626948 0.9998417871774591 0.9999999588210919 -2.9068633368235735e-09 5.2171397307970933e-11 8.116691833860205e-11 -1.966442162441793e-09 -3.960795639187682e-09 -1.0444760027727114e-08 2.442227989507992e-09 2.699845086560875e-08 6.299292659110175e-08 0.9999999999318078 0.9998417877659312 0.9999999983741567 -3.9554342048610106e-10 -9.822228998841057e-13 7.932535978942944e-13 -5.498928390110897e-12 -7.607686165398303e-11 -1.0442554290393634e-08 1.8039897247465322e-09 2.7272995746808e-08 4.748739310182581e-08 1.0000000000011293 0.9998417878168685 1.0000000000233917 -3.25260486501109e-12 -9.75838131716666e-13 8.39445083914452e-13 2.5321943230832545e-12 -5.922079365688643e-11 -1.0420577856353445e-08 1.8005225695658309e-09 2.7312312189610443e-08 4.748070260322068e-08 1.0000000012616752 0.9998417899047464 1.0000000246807308 1.636994077689441e-09 1.596687829257448e-10 1.6162397969922912e-10 1.6431531585547908e-09 3.1822773292616704e-09 -1.0445005444331885e-08 2.200452551752478e-09 2.6911453612623624e-08 5.346046190951693e-08 1.0000000007510765 0.9998417894465187 1.0000000129839812 9.394459157432249e-10 1.428496862902197e-10 1.5086244354307675e-10 9.096811511055888e-10 1.7267704812541755e-09 -1.0444983559159363e-08 1.9528626155182423e-09 2.6893231371529544e-08 4.917769495492618e-08
2.222 1.000000001207508 0.999841789861403 1.0000000234386883 1.5640771304516874e-09 1.580903293638724e-10 1.6006399928413939e-10 1.564173988770517e-09 3.0257411847051777e-09 -1.065636690234424e-08 2.2953557533567383e-09 2.6980022736323644e-08 4.9773399689381756e-08 0.9999999983708718 0.9998417871856932 0.9999999590266507 -2.892380982293571e-09 5.208446663903534e-11 8.031307900112015e-11 -1.956602584591271e-09 -3.941034159841094e-09 -1.0656116796890091e-08 2.5490725553884156e-09 2.706998993323147e-08 6.025578296492933e-08 0.9999999999351938 0.9998417877730039 0.9999999984546568 -3.76410702099358e-10 -8.03302722323679e-13 3.450472209722157e-13 -5.087677057570453e-12 -7.536055740041556e-11 -1.065386630963015e-08 1.952836215225998e-09 2.7344152791276827e-08 4.3977667781108216e-08 1.0000000000011382 0.9998417878215775 1.0000000000234834 -3.253149933431465e-12 -7.956492415848213e-13 4.126114105912046e-13 2.552321380764379e-12 -5.844115197444198e-11 -1.0631443560136042e-08 1.95028695800178e-09 2.7383242753943168e-08 4.396570517775528e-08 1.0000000012616803 0.999841789909875 1.000000024680792 1.6369941251692761e-09 1.5984707166049045e-10 1.6117112961877747e-10 1.6431722397300499e-09 3.1825408978366716e-09 -1.065636712657888e-08 2.3243247756115185e-09 2.6982503979921195e-08 5.036907376370482e-08 1.000000000750707 0.9998417894508238 1.0000000129775632 9.389741807836313e-10 1.4295580732095487e-10 1.503342882854036e-10 9.092466272274967e-10 1.7261478258009859e-09 -1.0656344537295438e-08 2.0913153734348353e-09 2.6964406013669957e-08 4.57978477653018e-08
2.232 1.0000000012074568 0.9998417898665085 1.000000023437497 1.5641313339118008e-09 1.5824266894233434e-10 1.5927219892245297e-10 1.5638662360733758e-09 3.0258559105920424e-09 -1.0871776709781288e-08 2.3769753635162577e-09 2.7049654951578514e-08 4.75101081627322e-08 0.9999999983790121 0.9998417871939893 0.9999999592311054 -2.877838349172263e-09 5.198105439053236e-11 7.913116818261216e-11 -1.947060712783185e-09 -3.921365390677557e-09 -1.0871521557300827e-08 2.6176691244140586e-09 2.7140077868630747e-08 5.826053657367614e-08 0.9999999999384199 0.9998417877800407 0.999999998531157 -3.5807802552668085e-10 -6.426281966702823e-13 -4.318271398174472e-13 -4.9440564066439585e-12 -7.46373347870553e-11 -1.0869225126028343e-08 2.0479552969732256e-09 2.741383833974825e-08 4.139656570637026e-08 1.0000000000011506 0.999841787826359 1.0000000000235016 -3.1201083527584575e-12 -6.341054847821488e-13 -3.400884024999546e-13 2.3239852298177456e-12 -5.7651537359921585e-11 -1.0846347856915022e-08 2.0463772467375116e-09 2.7452687056294945e-08 4.1372257972739354e-08 1.0000000012616896 0.9998417899150833 1.0000000246807739 1.6371269209014046e-09 1.6000727998493862e-10 1.6038760189983582e-10 1.6429429372999338e-09 3.182808550834081e-09 -1.0871776839879987e-08 2.4049924326560458e-09 2.705212556525193e-08 4.813423470400778e-08 1.0000000007503418 0.999841789455209 1.0000000129710696 9.38635827256192e-10 1.4304418016088455e-10 1.494760746826406e-10 9.085638956706932e-10 1.7255298865344903e-09 -1.0871754018349735e-08 2.180482916634528e-09 2.7034146835041438e-08 4.332732267705641e-08
2.242 1.0000000012074128 0.9998417898716975 1.0000000234361772 1.5644110508798026e-09 1.5834300707950072e-10 1.5837236266562903e-10 1.5634063271855941e-09 3.0259737322446525e-09 -1.1091306319951378e-08 2.3988146524028465e-09 2.7116767454338625e-08 4.67539784396701e-08 0.9999999983871187 0.9998417872023507 0.9999999594344121 -2.863142496059476e-09 5.18268799619261e-11 7.784267999401942e-11 -1.937719852540673e-09 -3.901789727235723e-09 -1.1091045772890245e-08 2.632460632147789e-09 2.7207615284928957e-08 5.7505271442966807e-08 0.9999999999414957 0.9998417877870501 0.9999999986037988 -3.404071003307716e-10 -5.339224660329084e-13 -1.3166655016358928e-12 -4.970905281081157e-12 -7.390740405009484e-11 -1.1088702636744149e-08 2.0731709802234033e-09 2.7480958231474407e-08 4.052258563784018e-08 1.0000000000011697 0.9998417878312169 1.000000000023398 -2.7602067331135054e-12 -5.251476574710802e-13 -1.2046695121570707e-12 1.9431787276619224e-12 -5.685407397512058e-11 -1.1065362211207159e-08 2.0725102312002832e-09 2.7519565266235976e-08 4.04837395967001e-08 1.000000001261706 0.9998417899203749 1.0000000246806275 1.637485380800411e-09 1.6011534106409567e-10 1.5949520674146035e-10 1.6425609900107143e-09 3.1830802469142993e-09 -1.1091306272656483e-08 2.4266104794472823e-09 2.7119228240749408e-08 4.7388514371340176e-08 1.0000000007499839 0.9998417894596775 1.0000000129644508 9.38523599954751e-10 1.4308043243269412e-10 1.4850932273754866e-10 9.077289045844124e-10 1.7249159493126657e-09 -1.1091282832097715e-08 2.2041672813389065e-09 2.7101361491071846e-08 4.2496693908662705e-08
2.252 1.0000000012073744 0.9998417898769699 1.0000000234346893 1.5649810737380601e-09 1.583896106520949e-10 1.576359283438226e-10 1.5628941979361187e-09 3.026094730826478e-09 -1.1315027884649569e-08 2.3558829297540932e-09 2.7180893523307856e-08 4.770735069417849e-08 0.9999999983951903 0.9998417872107791 0.9999999596365358 -2.8482280845616417e-09 5.162036895383984e-11 7.671949116601838e-11 -1.9284796380850727e-09 -3.882307006889214e-09 -1.1314762271874365e-08 2.5883421402870104e-09 2.727213225469179e-08 5.8146219067279725e-08 0.9999999999444276 0.9998417877940381 0.9999999986727245 -3.2329033026777966e-10 -4.787545208775496e-13 -2.038694399623028e-12 -5.067164905884515e-12 -7.317097718109267e-11 -1.1312371734536576e-08 2.0233442696991453e-09 2.7545032031292093e-08 4.161441498743616e-08 1.0000000000011942 0.9998417878361513 1.0000000000231295 -2.1087176554808286e-12 -4.69778666975086e-13 -1.915489051016169e-12 1.510180426550234e-12 -5.605019330737138e-11 -1.128855885085585e-08 2.023460891715332e-09 2.7583401073886232e-08 4.156545303230798e-08 1.0000000012617276 0.99984178992575 1.0000000246803125 1.638133943299178e-09 1.6016996498161413e-10 1.5876595112200113e-10 1.6421269906434638e-09 3.18335480857579e-09 -1.1315028038874944e-08 2.3842103265427717e-09 2.718334532961633e-08 4.8329800395721444e-08 1.000000000749631 0.9998417894642299 1.0000000129576667 9.387018836434115e-10 1.4306316379203722e-10 1.4770556982303049e-10 9.068422094815012e-10 1.7243050804160468e-09 -1.1315003844752023e-08 2.157265331488197e-09 2.71655828843501e-08 4.35433474841933e-08
2.262 1.000000001207337 0.9998417898823244 1.0000000234330158 1.5658188763685028e-09 1.584000530644888e-10 1.5725904347371957e-10 1.5624406625092374e-09 3.026217942426079e-09 -1.1543015891391955e-08 2.2542547644777427e-09 2.7242341194683935e-08 5.000265152424146e-08 0.9999999984032235 0.9998417872192719 0.9999999598374645 -2.8331175054350476e-09 5.137887731457906e-11 7.595805733664059e-11 -1.9192289829046714e-09 -3.8629176058450036e-09 -1.154274462037573e-08 2.4910331437895544e-09 2.733393936428123e-08 5.991321155876437e-08 0.9999999999472189 0.9998417878010074 0.99999999873809 -3.067094237576785e-10 -4.600821608329636e-13 -2.4020890551778745e-12 -5.121437712788705e-12 -7.242899691209275e-11 -1.154030583591368e-08 1.904120109780265e-09 2.7606355051385667e-08 4.4223154711285926e-08 1.0000000000012195 0.9998417878411611 1.000000000022677 -1.1881122782050546e-12 -4.507799767367729e-13 -2.279884547759223e-12 1.1356377832349295e-12 -5.524138777718805e-11 -1.1516011450605948e-08 1.904797942393316e-09 2.764448133931617e-08 4.41724545083975e-08 1.0000000012617507 0.9998417899312079 1.000000024679812 1.6390497514735856e-09 1.6018820036170578e-10 1.5839662918575013e-10 1.6417515037419582e-09 3.1836319072716156e-09 -1.1543016014237993e-08 2.283874699599885e-09 2.724478472573564e-08 5.059726098732433e-08 1.0000000007492795 0.9998417894688646 1.0000000129507005 9.391477227892946e-10 1.4300993172300848e-10 1.4726161285834375e-10 9.060141561503177e-10 1.7236973525445301e-09 -1.1542991283750732e-08 2.045695478182906e-09 2.7227119966879207e-08 4.604684497680777e-08
2.272 1.000000001207294 0.9998417898877586 1.000000023431158 1.5668166970943721e-09 1.583916393113532e-10 1.572898313670235e-10 1.5621721810585374e-09 3.0263428786195023e-09 -1.1775345295305936e-08 2.1116487869826573e-09 2.7302196914005806e-08 5.2895047930606144e-08 0.9999999984112108 0.9998417872278269 0.9999999600372046 -2.817917075297625e-09 5.11197384621701e-11 7.560632307071439e-11 -1.9098413639395845e-09 -3.843621628748247e-09 -1.1775068420364081e-08 2.3573836647054866e-09 2.739412757145604e-08 6.22236081555992e-08 0.9999999999498702 0.99984178780796 0.9999999988000609 -2.9073235635681416e-10 -4.603665990796039e-13 -2.3590197711574545e-12 -5.0063122455840894e-12 -7.168174464417466e-11 -1.1772580471633312e-08 1.7330303311895999e-09 2.7666013887746815e-08 4.746641610210679e-08 1.0000000000012397 0.999841787846243 1.0000000000220393 -1.072973260783687e-13 -4.5083199232030055e-13 -2.2475338226685713e-12 9.460518391610482e-13 -5.442971156980271e-11 -1.174779568363919e-08 1.7339740965828307e-09 2.770387694588001e-08 4.742208524055307e-08 1.0000000012617678 0.9998417899367448 1.0000000246791272 1.6401254933390127e-09 1.6018746727332967e-10 1.5843545429777532e-10 1.6415611564799119e-09 3.1839107028056637e-09 -1.1775345615458325e-08 2.14327366224758e-09 2.7304632722414456e-08 5.345784853828512e-08 1.0000000007489231 0.9998417894735794 1.000000012943553 9.39753683301102e-10 1.4293764368719667e-10 1.4722572122522207e-10 9.053715824028794e-10 1.723091529055352e-09 -1.1775320372140457e-08 1.887294828953417e-09 2.728706074713413e-08 4.917276607314484e-08
2.282 1.00000000120724 0.9998417898932693 1.0000000234291149 1.567838579238083e-09 1.5836851526643166e-10 1.5764183466571614e-10 1.5622089259620615e-09 3.026468893449031e-09 -1.2012093013108727e-08 1.9574464059435725e-09 2.7362117819683505e-08 5.5583180315889e-08 0.9999999984191473 0.9998417872364415 0.9999999602357599 -2.8027629876614647e-09 5.0847044303434164e-11 7.557789667544595e-11 -1.9001963872846857e-09 -3.824419315426954e-09 -1.2011810353229568e-08 2.214645182094626e-09 2.7454356254133005e-08 6.440569518762667e-08 0.999999999952382 0.9998417878148974 0.9999999988587922 -2.7545774079604094e-10 -4.755180422489579e-13 -1.995611584041779e-12 -4.6008044417304925e-12 -7.093019264960488e-11 -1.200927204251617e-08 1.5414615744725186e-09 2.7725681275976768e-08 5.044359377622202e-08 1.0000000000012488 0.9998417878513945 1.0000000000212128 9.97845913054484e-13 -4.657077892791873e-13 -1.8986198042891634e-12 1.061493163113792e-12 -5.3616383771140326e-11 -1.1983987627950713e-08 1.5422863370275576e-09 2.7763247402932486e-08 5.041137181481656e-08 1.0000000012617742 0.9998417899423583 1.0000000246782572 1.6412255318212371e-09 1.6017206505916647e-10 1.5879555404168103e-10 1.6416762370098486e-09 3.184189945852498e-09 -1.2012093141989294e-08 1.99155709930761e-09 2.7364546255591932e-08 5.6119365898427097e-08 1.0000000007485554 0.999841789478371 1.0000000129362234 9.403840673432979e-10 1.428506477153698e-10 1.475110746220761e-10 9.050344648401702e-10 1.7224872953082922e-09 -1.2012067460058241e-08 1.7129030824739357e-09 2.7347063671149064e-08 5.205375098004244e-08
2.292 1.00000000120717 0.9998417898988549 1.0000000234268653 1.5687849260437164e-09 1.5832271080199795e-10 1.5816675437253271e-10 1.562617438475999e-09 3.026594968150407e-09 -1.2253336945615934e-08 1.8297834535315952e-09 2.7423920928810066e-08 5.742980955487293e-08 0.9999999984270286 0.9998417872451134 0.9999999604331142 -2.7877542949031126e-09 5.05532807044375e-11 7.572403750349509e-11 -1.890227030204905e-09 -3.805310870115257e-09 -1.2253048668527847e-08 2.0967127907169742e-09 2.7516440769207574e-08 6.589076686787993e-08 0.9999999999547555 0.9998417878218225 0.9999999989144116 -2.609496860486767e-10 -5.12996499742193e-13 -1.4598538597334006e-12 -3.837578462453033e-12 -7.017518287127003e-11 -1.2250459091978988e-08 1.3756837227905269e-09 2.7787196800733162e-08 5.2471931026575006e-08 1.0000000000012415 0.999841787856614 1.000000000020177 2.0280403577702953e-12 -5.029820821938152e-13 -1.3735752522639982e-12 1.548377006856623e-12 -5.28029426498182e-11 -1.2224665545765067e-08 1.3759388325305732e-09 2.7824428405343328e-08 5.245496792770459e-08 1.0000000012617647 0.9998417899480472 1.0000000246771807 1.6422502548443624e-09 1.6013411250492616e-10 1.5932861512762005e-10 1.6421629195390755e-09 3.18446919566913e-09 -1.2253337037071028e-08 1.8662672491999484e-09 2.742634221202629e-08 5.794924932904745e-08 1.0000000007481724 0.9998417894832373 1.0000000129286908 9.409391872724792e-10 1.4274110798684918e-10 1.4796916023813769e-10 9.050690697772331e-10 1.7218835365395078e-09 -1.2253310863434991e-08 1.5652985858226009e-09 2.740894659564342e-08 5.402132492968211e-08
2.302 1.0000000012070813 0.9998417899045156 1.0000000234243678 1.5696164260815284e-09 1.5824554294600285e-10 1.5873218579905088e-10 1.5633644109322113e-09 3.0267206535097243e-09 -1.249915667520131e-08 1.7657911423477868e-09 2.74890794817088e-08 5.804862409151376e-08 0.9999999984348512 0.999841787253843 0.9999999606292307 -2.7729295995107352e-09 5.0229188538713116e-11 7.591270954152434e-11 -1.8799663921854545e-09 -3.7862966322048314e-09 -1.2498862992107351e-08 2.035033321827101e-09 2.7581850816487133e-08 6.631714678742419e-08 0.9999999999569943 0.9998417878287382 0.9999999989670195 -2.472130890857475e-10 -5.818903580868981e-13 -8.831857452126469e-13 -2.749277193323166e-12 -6.941727728510083e-11 -1.2496221304981307e-08 1.2891871625833547e-09 2.7852049014716247e-08 5.31506449307144e-08 1.0000000000012157 0.9998417878619015 1.000000000018891 2.9449199499745867e-12 -5.718777635584053e-13 -7.998546995648609e-13 2.3735875832423843e-12 -5.1991045381848215e-11 -1.2469908470418068e-08 1.2885260040804388e-09 2.788891455063711e-08 5.314975801448657e-08 1.0000000012617358 0.9998417899538108 1.000000024675856 1.6431609085301913e-09 1.6006498573711056e-10 1.5990214057273187e-10 1.642988173346369e-09 3.1847480663848e-09 -1.2499156961553273e-08 1.8036096443012947e-09 2.7491493692009906e-08 5.856292273189628e-08 1.0000000007477707 0.999841789488179 1.000000012920913 9.413801800471198e-10 1.4260031669323748e-10 1.4846767674422875e-10 9.054427308056682e-10 1.7212800093110968e-09 -1.2499130218378602e-08 1.489857599088285e-09 2.7474183233912675e-08 5.46787830599121e-08
2.312 1.000000001206972 0.9998417899102513 1.0000000234215802 1.570333266932273e-09 1.5813993709406087e-10 1.5925979701436035e-10 1.5643113773158034e-09 3.02684467911222e-09 -1.2749633989623063e-08 1.784645079575258e-09 2.7558309083605365e-08 5.731527042641699e-08 0.9999999984426148 0.999841787262631 0.9999999608240726 -2.758289577392807e-09 4.987794965919906e-11 7.60656376858985e-11 -1.869552822316816e-09 -3.76737711120495e-09 -1.2749333943573836e-08 2.0454449930355134e-09 2.7651300440424347e-08 6.55625219544407e-08 0.9999999999591026 0.9998417878356495 0.9999999990167089 -2.342166193627021e-10 -6.792501658009611e-13 -3.4385981471156956e-13 -1.474190178298557e-12 -6.865686830418833e-11 -1.2746639222075858e-08 1.3146552813660137e-09 2.7920952193231112e-08 5.235248326591964e-08 1.0000000000011693 0.9998417878672571 1.0000000000173146 3.747685480068164e-12 -6.690348841431499e-13 -2.5642300547537095e-13 3.3982430478764517e-12 -5.11818820736811e-11 -1.2719797892793344e-08 1.3131328556842171e-09 2.7957429905736097e-08 5.2366304902106425e-08 1.0000000012616874 0.9998417899596493 1.0000000246742415 1.6439563948940143e-09 1.599671471338933e-10 1.6043747086874141e-10 1.6440131781413195e-09 3.1850255054340256e-09 -1.2749633932660944e-08 1.8221113178738883e-09 2.7560716280060777e-08 5.783644491038439e-08 1.0000000007473486 0.9998417894931959 1.0000000129128488 9.417056008838134e-10 1.4243097077994381e-10 1.489285589422195e-10 9.060164267212561e-10 1.7206753146989997e-09 -1.2749606689328467e-08 1.5120275570042059e-09 2.7543489685131425e-08 5.3899644266881015e-08
2.322 1.000000001206844 0.9998417899160649 1.0000000234184914 1.5709307619654047e-09 1.5802722832182387e-10 1.5971582822758865e-10 1.5652569990403815e-09 3.0269668099894514e-09 -1.3004850456399189e-08 1.8760107223055194e-09 2.7631416003785362e-08 5.535081902462744e-08 0.9999999984503201 0.9998417872714795 0.9999999610176332 -2.743837773907863e-09 4.952092961278887e-11 7.614888407650924e-11 -1.8591878431477886e-09 -3.7485521426517655e-09 -1.3004544871593003e-08 2.1199667557013484e-09 2.7724598746310184e-08 6.373730678847798e-08 0.999999999961086 0.9998417878425624 0.9999999990635952 -2.2193380993784595e-10 -7.837503187487794e-13 1.2409842268486863e-13 -2.1267468638864894e-13 -6.78960818580786e-11 -1.3001795810028196e-08 1.4360051786192276e-09 2.7993695783259355e-08 5.0199373553038904e-08 1.0000000000011038 0.9998417878726831 1.000000000015437 4.4313557668413975e-12 -7.734653485326439e-13 2.179182457155394e-13 4.421108441846221e-12 -5.0377011525295514e-11 -1.2974415797319681e-08 1.434075582340903e-09 2.802976925501819e-08 5.022437197574882e-08 1.0000000012616193 0.999841789965566 1.0000000246723248 1.6446325790744366e-09 1.5986230436316423e-10 1.6090091211509858e-10 1.645036938544251e-09 3.1853003118077314e-09 -1.3004850689041551e-08 1.911723518139097e-09 2.7633816167687594e-08 5.5890669702253905e-08 1.0000000007469079 0.9998417894982914 1.000000012904486 9.419123836803463e-10 1.4225455754200877e-10 1.4931766655646967e-10 9.065890545986985e-10 1.7200685636465203e-09 -1.3004822716884905e-08 1.6187415498414092e-09 2.7616672757308017e-08 5.1806003086495985e-08
2.332 1.0000000012066994 0.9998417899219606 1.0000000234151354 1.5713793884417154e-09 1.579419546682494e-10 1.600802068772163e-10 1.5660068828460175e-09 3.027085809529353e-09 -1.3264891366474648e-08 2.0074041666565977e-09 2.7707469261553492e-08 5.250104432480459e-08 0.9999999984579698 0.9998417872803927 0.9999999612099526 -2.729603971288366e-09 4.919262910283409e-11 7.614243523407477e-11 -1.8490648498719892e-09 -3.7298222903647196e-09 -1.3264580044422314e-08 2.231802100036461e-09 2.7800821275503582e-08 6.116110155465701e-08 0.9999999999629532 0.9998417878494839 0.9999999991078365 -2.1036547618540764e-10 -8.606859352768846e-13 5.006355881504924e-13 8.414288428031205e-13 -6.713520293714919e-11 -1.3261775473436968e-08 1.6036977778550847e-09 2.806932592301608e-08 4.7044613184810765e-08 1.0000000000010214 0.9998417878781838 1.0000000000132934 4.966007533205443e-12 -8.507242446081067e-13 5.971915931058413e-13 5.247874007038157e-12 -4.9577719164773855e-11 -1.3233846338200043e-08 1.6018704908703763e-09 2.8104974691855136e-08 4.707513754671306e-08 1.0000000012615347 0.9998417899715646 1.000000024670142 1.6451593793015823e-09 1.5978473996466174e-10 1.612726004366904e-10 1.6458650903541397e-09 3.1855724418065756e-09 -1.3264891388534779e-08 2.0408518840782702e-09 2.7709862362381735e-08 5.307024493717295e-08 1.0000000007464502 0.9998417895034684 1.0000000128958597 9.419710195495514e-10 1.4210566391409483e-10 1.4961527129987852e-10 9.069661834424982e-10 1.7194595525619066e-09 -1.3264862766598916e-08 1.7692535307895125e-09 2.7692801778709223e-08 4.8749817658834906e-08
2.342 1.000000001206542 0.9998417899279427 1.0000000234115962 1.5716350792440638e-09 1.5791840585833114e-10 1.603288132578299e-10 1.566426038306285e-09 3.0272008128476732e-09 -1.3529841985524174e-08 2.14145971151107e-09 2.778519336240712e-08 4.931397593541365e-08 0.9999999984655689 0.999841787289376 0.9999999614011186 -2.715631384193278e-09 4.892728426204812e-11 7.602242995521813e-11 -1.839318869409992e-09 -3.7111881573461593e-09 -1.3529524701767194e-08 2.348185107925673e-09 2.787869852439964e-08 5.832649385983665e-08 0.999999999964713 0.9998417878564219 0.999999999149632 -1.9952829997162177e-10 -8.760461896325919e-13 7.60940898071289e-13 1.553707657148378e-12 -6.637567322979232e-11 -1.3526663497259236e-08 1.7685553337566943e-09 2.8146548681912618e-08 4.346517301670885e-08 1.0000000000009266 0.9998417878837641 1.000000000010966 5.307307238153023e-12 -8.664805081150124e-13 8.537842941892687e-13 5.743337690325942e-12 -4.8785397856858695e-11 -1.3498175463511387e-08 1.7671936310582721e-09 2.8181740679346424e-08 4.349378167803625e-08 1.0000000012614376 0.9998417899776499 1.0000000246677752 1.6454932766672759e-09 1.5976911377000977e-10 1.6152864118384898e-10 1.6463625158470867e-09 3.185840666682582e-09 -1.3529842219967604e-08 2.172874778865805e-09 2.7787579423546e-08 4.9919889868513624e-08 1.0000000007459806 0.9998417895087325 1.0000000128870534 9.418369179424174e-10 1.4201851415854245e-10 1.4979693257926122e-10 9.070126368954039e-10 1.7188471824245983e-09 -1.3529812640523998e-08 1.9199349440593794e-09 2.7770601016741047e-08 4.530012541392125e-08
2.352 1.000000001206378 0.9998417899340178 1.000000023407988 1.5716702309459942e-09 1.5797386974172035e-10 1.6044224424669464e-10 1.5664467315402639e-09 3.0273114129705477e-09 -1.3799790159866708e-08 2.247329828792276e-09 2.7863365892077015e-08 4.6491420778468605e-08 0.9999999984731228 0.9998417872984349 0.9999999615912504 -2.7019474506035157e-09 4.874221418352976e-11 7.576934712563716e-11 -1.8300179399755024e-09 -3.6926494397528856e-09 -1.3799466380403224e-08 2.4404420721547635e-09 2.795700907853638e-08 5.583409481962059e-08 0.9999999999663759 0.9998417878633861 0.9999999991892062 -1.8942403531220447e-10 -8.121816511778502e-13 8.85898050593785e-13 1.8570714436699437e-12 -6.56181603020863e-11 -1.3796548100086718e-08 1.8953948813964656e-09 2.822413204848633e-08 4.0238862959718514e-08 1.0000000000008253 0.9998417878894303 1.0000000000085671 5.427136895133644e-12 -8.035620998921123e-13 9.699066693314762e-13 5.840037257023344e-12 -4.800144711842434e-11 -1.3767490341997458e-08 1.8947028965705243e-09 2.825882440902594e-08 4.025744596282178e-08 1.0000000012613341 0.9998417899838277 1.000000024665339 1.645606504929205e-09 1.598325687150669e-10 1.6165012301761776e-10 1.6464613803180529e-09 3.186104041260248e-09 -1.3799790396712757e-08 2.2773132340577837e-09 2.786574511190967e-08 4.713401954456778e-08 1.0000000007455045 0.9998417895140893 1.0000000128781807 9.414825488436415e-10 1.4201038786155424e-10 1.4984369946190202e-10 9.066609794778178e-10 1.7182306263178935e-09 -1.3799760447457096e-08 2.037281921803984e-09 2.7848846815764912e-08 4.221051801830562e-08
2.362 1.000000001206214 0.9998417899401918 1.0000000234044357 1.5714940030031954e-09 1.5809772699452767e-10 1.6042802310159483e-10 1.5660435224038887e-09 3.0274159080649483e-09 -1.4074825006577534e-08 2.3041729276363607e-09 2.79410428218498e-08 4.4757559956518015e-08 0.9999999984806384 0.9998417873075756 0.9999999617804773 -2.688542336045535e-09 4.862675086726401e-11 7.539010618505476e-11 -1.821186497279954e-09 -3.674207160606726e-09 -1.4074494538341401e-08 2.48832248720849e-09 2.8034803024786655e-08 5.426891951562375e-08 0.999999999967952 0.9998417878703857 0.999999999226788 -1.8001838846125436e-10 -6.803521421406618e-13 8.825540379779448e-13 1.7263439892096215e-12 -6.486340171565597e-11 -1.4071517796854484e-08 1.962556166626198e-09 2.8301128370866948e-08 3.8224352234107994e-08 1.0000000000007239 0.9998417878951882 1.0000000000062217 5.334704341883205e-12 -6.727173172644636e-13 9.564547554537887e-13 5.513084239235833e-12 -4.722713914072835e-11 -1.4041879557331553e-08 1.9626096991417046e-09 2.8335277091537488e-08 3.822676111671441e-08 1.0000000012612302 0.9998417899901051 1.0000000246629586 1.6455083749500556e-09 1.5996431475912366e-10 1.6164369784017493e-10 1.6461364054252005e-09 3.1863619268825377e-09 -1.4074825099216201e-08 2.3334542007096926e-09 2.7943415649947138e-08 4.542512159100688e-08 1.0000000007450287 0.9998417895195454 1.0000000128693667 9.409169172484106e-10 1.4207042192677234e-10 1.4976265798111534e-10 9.05885671240938e-10 1.71760877193535e-09 -1.4074794292613334e-08 2.099749192412774e-09 2.7926593344038957e-08 4.029311424964003e-08
2.372 1.0000000012060555 0.9998417899464711 1.000000023401059 1.571149076512298e-09 1.582496641090713e-10 1.6032409655566396e-10 1.5652123441744705e-09 3.0275142019391485e-09 -1.4355037178346526e-08 2.3013498577997193e-09 2.8017603155376047e-08 4.46054044170003e-08 0.9999999984881214 0.9998417873168052 0.999999961968926 -2.6753731827062568e-09 4.854066596252787e-11 7.492304072224591e-11 -1.812828693181105e-09 -3.655861886149095e-09 -1.4354700020746976e-08 2.4811431675837817e-09 2.811144840896569e-08 5.401283753478087e-08 0.9999999999694521 0.9998417878774291 0.9999999992625991 -1.712446914718821e-10 -5.201085111241854e-13 7.893398114273368e-13 1.1580640570503202e-12 -6.411314510183395e-11 -1.4351664002926152e-08 1.9593936595707205e-09 2.8376911383045545e-08 3.8045418421270204e-08 1.0000000000006277 0.9998417879010448 1.0000000000040508 5.072970880556468e-12 -5.134614557137155e-13 8.55731662020544e-13 4.758667781771768e-12 -4.64636682943212e-11 -1.4321434607548464e-08 1.960164946244493e-09 2.841048415955867e-08 3.803101927709657e-08 1.000000001261132 0.9998417899964877 1.000000024660755 1.6452416614394754e-09 1.6012405584050027e-10 1.6154788400812637e-10 1.6453835103521973e-09 3.1866133885895876e-09 -1.4355037316239258e-08 2.3306957766729216e-09 2.80199702914561e-08 4.5275674246192015e-08 1.000000000744558 0.999841789525107 1.0000000128607327 9.401826342822064e-10 1.4215884711748394e-10 1.4959230018153645e-10 9.046825840685879e-10 1.7169809480409353e-09 -1.435500585140686e-08 2.0965730364957836e-09 2.8003217623095676e-08 4.0123945318123534e-08
2.382 1.0000000012059078 0.999841789952862 1.0000000233979665 1.5706885831100187e-09 1.58372009118393e-10 1.601757370928373e-10 1.5639816355129353e-09 3.027605061581579e-09 -1.4640519821683189e-08 2.238291586456935e-09 2.8092741996689576e-08 4.60397327375771e-08 0.9999999984955779 0.9998417873261293 0.9999999621567068 -2.662386772766896e-09 4.842639194513292e-11 7.441321759276698e-11 -1.8049158737898144e-09 -3.637613293210604e-09 -1.4640175737593386e-08 2.4181092137182443e-09 2.8186628777967383e-08 5.5075582870536095e-08 0.9999999999708854 0.9998417878845259 0.9999999992968411 -1.6302755636879467e-10 -3.8957296464986747e-13 6.519872967579035e-13 1.8128486957603203e-13 -6.336812077632451e-11 -1.4637079219764233e-08 1.885125334993562e-09 2.845116245315505e-08 3.9715249245604626e-08 1.0000000000005431 0.9998417879070057 1.0000000000021616 4.695191575094132e-12 -3.838103434867992e-13 7.138832801208264e-13 3.605516344110688e-12 -4.571183556659506e-11 -1.4606247456522742e-08 1.8864986569135806e-09 2.8484146075270017e-08 3.96898446177925e-08 1.0000000012610453 0.9998417900029817 1.0000000246588348 1.6448592614649245e-09 1.602543207417679e-10 1.614076393179675e-10 1.6442310453778046e-09 3.1868574263427593e-09 -1.4640519989742899e-08 2.2684840217985125e-09 2.8095104307092332e-08 4.66898900504378e-08 1.0000000007440992 0.9998417895307807 1.0000000128523854 9.393327344798008e-10 1.4221762390540898e-10 1.4937768540228125e-10 9.030802985730152e-10 1.7163463445887247e-09 -1.4640487469658364e-08 2.027068149280342e-09 2.8078413381550998e-08 4.171235863498974e-08
2.392 1.0000000012057768 0.99984178995937 1.0000000233952349 1.5701518946226113e-09 1.5840910219344488e-10 1.5999821396416052e-10 1.562449356895487e-09 3.027687640171671e-09 -1.4931366915148055e-08 2.124718022894774e-09 2.8166514587362206e-08 4.856322618349254e-08 0.999999998503013 0.9998417873355541 0.9999999623439029 -2.649542854253574e-09 4.8227859510748016e-11 7.387565740784913e-11 -1.797350016969065e-09 -3.619462427132705e-09 -1.4931015681337406e-08 2.3085547638360525e-09 2.826039087120389e-08 5.707983217325331e-08 0.9999999999722613 0.9998417878916837 0.9999999993296811 -1.5530596489724025e-10 -3.443155537983859e-13 4.852751020674791e-13 -1.105479706316842e-12 -6.262977466808035e-11 -1.4927857605168066e-08 1.7489908200224088e-09 2.8523913465083176e-08 4.261286777958898e-08 1.0000000000004745 0.999841787913077 1.0000000000006322 4.2409076013508604e-12 -3.390842711328025e-13 5.454766040677837e-13 2.151650580038836e-12 -4.4973389807106076e-11 -1.4896412568537516e-08 1.7507684799903253e-09 2.8556310481490655e-08 4.258521218489455e-08 1.0000000012609742 0.9998417900095931 1.000000024657275 1.6444009901202808e-09 1.6029925739395147e-10 1.612379971163776e-10 1.6427768134862576e-09 3.187093595154389e-09 -1.4931367062086338e-08 2.1565333636969343e-09 2.8168872938557208e-08 4.9180488643144134e-08 1.0000000007436567 0.9998417895365715 1.0000000128444022 9.384070215471878e-10 1.421910914252975e-10 1.4913400166678753e-10 9.011765330643938e-10 1.7157036200128314e-09 -1.4931333897652513e-08 1.9008238164629e-09 2.8152235364266438e-08 4.448171653257657e-08
2.402 1.0000000012056653 0.9998417899660003 1.0000000233928925 1.569559805720806e-09 1.5832903378565867e-10 1.5976188990118425e-10 1.560805704358119e-09 3.0277611331692864e-09 -1.5227675116930663e-08 1.9808813636252127e-09 2.8239388872108832e-08 5.142900730618969e-08 0.999999998510431 0.9998417873450838 0.999999962530547 -2.6368204001128056e-09 4.7913341815809666e-11 7.328139061519549e-11 -1.789940330943283e-09 -3.601409586195054e-09 -1.522731659942609e-08 2.1718434004798413e-09 2.8333198450292363e-08 5.9421388284454705e-08 0.9999999999735862 0.9998417878989101 0.9999999993612353 -1.4803811515972042e-10 -4.1614436160874326e-13 2.6011036528195663e-13 -2.511792439139835e-12 -6.189877069770725e-11 -1.522409585109185e-08 1.5713602046910429e-09 2.8595606768559656e-08 4.585112251425843e-08 1.0000000000004259 0.9998417879192631 0.9999999999994926 3.730604195853424e-12 -4.1107852074939783e-13 3.196468160933109e-13 5.866500969319007e-13 -4.424874641882832e-11 -1.5192025556725454e-08 1.5732572086489748e-09 2.862742385902902e-08 4.58289777142016e-08 1.0000000012609231 0.9998417900163259 1.0000000246561056 1.6438876601039498e-09 1.602270069959887e-10 1.610098679917408e-10 1.6412112580951395e-09 3.18732041650016e-09 -1.5227675077423078e-08 2.015003123714436e-09 2.824174408127915e-08 5.201269403882681e-08 1.000000000743234 0.9998417895424841 1.000000012836812 9.374264721677053e-10 1.4204718949902642e-10 1.4883153898197117e-10 8.991616419700386e-10 1.7150526111559988e-09 -1.5227641401987067e-08 1.738464647856693e-09 2.8225151902428864e-08 4.759367096495909e-08
2.412 1.000000001205576 0.9998417899727557 1.0000000233909059 1.5689263544406527e-09 1.5813862484289411e-10 1.5942434143588465e-10 1.5593091212540694e-09 3.0278247673991377e-09 -1.5529542244906064e-08 1.8368160276367294e-09 2.8312171361016408e-08 5.392024843867975e-08 0.9999999985178328 0.9998417873547226 0.99999996271661 -2.624205594604995e-09 4.748973491771743e-11 7.258791086561711e-11 -1.7824281507185468e-09 -3.583455485028818e-09 -1.552917653122052e-08 2.035964062239875e-09 2.840585682061095e-08 6.147954635181725e-08 0.9999999999748664 0.9998417879062106 0.99999999939155 -1.41191025034206e-10 -5.982796598957375e-13 -6.605092399337959e-14 -3.778796195181307e-12 -6.11765921790937e-11 -1.5525891887651338e-08 1.3855345673982932e-09 2.8667034629182243e-08 4.862945442605652e-08 1.0000000000003988 0.9998417879255682 0.9999999999987079 3.177605896748844e-12 -5.932450580819491e-13 -6.523789039777749e-15 -8.315563887510912e-13 -4.353968863150768e-11 -1.5493184581106567e-08 1.3871685225200919e-09 2.8698271322527416e-08 4.8618045435831866e-08 1.0000000012608938 0.9998417900231851 1.0000000246552916 1.6433325695568868e-09 1.6004450164914687e-10 1.606803746652547e-10 1.6397929795396043e-09 3.187537177534191e-09 -1.5529542242801647e-08 1.8735998432620086e-09 2.8314524186732615e-08 5.4477651996751074e-08 1.0000000007428338 0.9998417895485231 1.0000000128295807 9.364047172329244e-10 1.4179285900826618e-10 1.4842789615454438e-10 8.972942322117277e-10 1.7143918811092426e-09 -1.552950757909709e-08 1.5722373099790109e-09 2.8297970124241456e-08 5.027512628795403e-08
2.422 1.0000000012055084 0.9998417899796391 1.0000000233891808 1.5682738932199453e-09 1.5788314228992287e-10 1.5898703696568876e-10 1.5582139431902035e-09 3.0278774167032276e-09 -1.583706871390015e-08 1.7281890075150983e-09 2.8385739749439313e-08 5.550562787338454e-08 0.9999999985252195 0.999841787364472 0.9999999629020032 -2.6116752872190057e-09 4.700244047504283e-11 7.179652193594331e-11 -1.7745593115342595e-09 -3.5656002439581866e-09 -1.5836695372013565e-08 1.932919009046159e-09 2.8479244133699173e-08 6.276673586588181e-08 0.999999999976104 0.9998417879135896 0.9999999994206099 -1.3472390232895982e-10 -8.45406609436433e-13 -4.920327884420269e-13 -4.6516891957768664e-12 -6.046471700418568e-11 -1.583334589495923e-08 1.2379914618830333e-09 2.873908452781678e-08 5.038340811658576e-08 1.0000000000003937 0.9998417879319937 0.9999999999981858 2.6042228204896943e-12 -8.400195595952436e-13 -4.318963360617899e-13 -1.8495455490137355e-12 -4.28466040557131e-11 -1.579998967572415e-08 1.2389199922958647e-09 2.876973021239447e-08 5.038542883419991e-08 1.000000001260886 0.9998417900301716 1.0000000246547391 1.6427586828818188e-09 1.5979701659084094e-10 1.6025128003163904e-10 1.6387760454205656e-09 3.1877427810815564e-09 -1.583706873350722e-08 1.7672747674465865e-09 2.838809089243391e-08 5.604767027179359e-08 1.000000000742455 0.9998417895546892 1.0000000128226145 9.353639356310183e-10 1.4147384330206527e-10 1.479241733076343e-10 8.958282413418616e-10 1.7137206530777649e-09 -1.5837033025428884e-08 1.4437164724197674e-09 2.8371568117774242e-08 5.19715179963159e-08
2.432 1.000000001205458 0.9998417899866494 1.0000000233875923 1.5676373178635199e-09 1.5763079768176099e-10 1.5852869837799396e-10 1.5576912069210014e-09 3.0279182125621077e-09 -1.6150355969880743e-08 1.6856330778031365e-09 2.8460696979262855e-08 5.5886855018221895e-08 0.9999999985325873 0.999841787374332 0.9999999630866047 -2.599194465859589e-09 4.651939451060559e-11 7.098585346937163e-11 -1.7661623006686758e-09 -3.5478443187587256e-09 -1.6149975074628524e-08 1.88920205583264e-09 2.855396517657277e-08 6.299672002679347e-08 0.9999999999772987 0.9998417879210484 0.9999999994483636 -1.2858421908188273e-10 -1.0894477266109046e-12 -9.390968853369612e-13 -4.959706969391208e-12 -5.976357438303883e-11 -1.6146559487935222e-08 1.1777521791741724e-09 2.8812395714407507e-08 5.080593774819812e-08 1.0000000000004057 0.9998417879385402 0.9999999999978015 2.0462881768480466e-12 -1.083342328415399e-12 -8.774126120405059e-13 -2.2965083325668266e-12 -4.2170811975838085e-11 -1.611254228419215e-08 1.1776801357336417e-09 2.8842436561727724e-08 5.0821862887490674e-08 1.0000000012608967 0.9998417900372852 1.0000000246543232 1.6422004521270256e-09 1.595525337805915e-10 1.598009715814441e-10 1.6383315759167293e-09 3.1879362536187403e-09 -1.615035589536776e-08 1.7257251505167003e-09 2.8463047087693195e-08 5.6425659927598975e-08 1.000000000742094 0.9998417895609829 1.0000000128157878 9.343391827736933e-10 1.4115812918086553e-10 1.4739952370718935e-10 8.949348153930532e-10 1.7130381164809247e-09 -1.615031916824507e-08 1.3923477869347575e-09 2.8446548836736155e-08 5.237796511578529e-08
2.442 1.0000000012054193 0.9998417899937849 1.0000000233860193 1.5670520124097212e-09 1.5744717756345633e-10 1.5817897995135927e-10 1.5577909298998146e-09 3.0279459545538688e-09 -1.6469508020202507e-08 1.7200517821616123e-09 2.8537159593902187e-08 5.499301770765949e-08 0.9999999985399294 0.9998417873843012 0.9999999632702992 -2.5867278943716e-09 4.610631569687085e-11 7.02852463681897e-11 -1.7571870165550134e-09 -3.5301883191065988e-09 -1.64691197888072e-08 1.9142748937658004e-09 2.8630140740661243e-08 6.209645098613329e-08 0.9999999999784472 0.9998417879285875 0.9999999994747601 -1.2272032326903706e-10 -1.2647304088502136e-12 -1.277450956805226e-12 -4.652159121217515e-12 -5.907485282160934e-11 -1.6465636490490766e-08 1.226274880459341e-09 2.888713566435893e-08 4.9824685898877227e-08 1.0000000000004297 0.9998417879452046 0.9999999999974339 1.5391343088279912e-12 -1.2577809932392033e-12 -1.213859803749403e-12 -2.121920746456815e-12 -4.151336557868598e-11 -1.6430946229185357e-08 1.2253465530201138e-09 2.8916564937705915e-08 4.985297177463821e-08 1.000000001260918 0.9998417900445239 1.0000000246539225 1.6416932005342604e-09 1.5937699017066463e-10 1.5945883382742476e-10 1.6385094660417152e-09 3.1881173173265473e-09 -1.6469508135152514e-08 1.7594024865644388e-09 2.8539509334259945e-08 5.5540948521010427e-08 1.0000000007417449 0.9998417895674021 1.0000000128089792 9.333656332117374e-10 1.4091170817545825e-10 1.4698322921549085e-10 8.946640111680241e-10 1.7123434474017616e-09 -1.6469470598372017e-08 1.4336671108287889e-09 2.8523028878432514e-08 5.1422459724965454e-08
2.452 1.0000000012053836 0.999841790001042 1.0000000233843722 1.5665345340935573e-09 1.5737236961054683e-10 1.5804058867194115e-10 1.558462244146587e-09 3.027960375709106e-09 -1.6794630810269547e-08 1.8167342669222437e-09 2.8614794775989735e-08 5.295914616440536e-08 0.9999999985472383 0.999841787394375 0.9999999634530015 -2.5742584875345396e-09 4.580313061052286e-11 6.979808190625658e-11 -1.7476841301741169e-09 -3.512632575323113e-09 -1.6794235502155056e-08 1.9961745304687615e-09 2.8707445095621688e-08 6.019150653841763e-08 0.9999999999795439 0.9998417879362048 0.9999999994997775 -1.1709929533281524e-10 -1.3309134601264392e-12 -1.4045029848534292e-12 -3.779469205359418e-12 -5.839924406712954e-11 -1.6790683156355098e-08 1.35831474011904e-09 2.8963016036867018e-08 4.757463765148216e-08 1.0000000000004567 0.9998417879519841 0.9999999999969947 1.100138546117659e-12 -1.3231091520483158e-12 -1.3398679961310373e-12 -1.376129512121249e-12 -4.087522394394825e-11 -1.675530707296189e-08 1.3570215850888883e-09 2.8991838875164583e-08 4.761182337669155e-08 1.0000000012609427 0.9998417900518841 1.000000024653447 1.6412537461103997e-09 1.593101873458312e-10 1.593281006425533e-10 1.6392589484795379e-09 3.1882849135511855e-09 -1.6794631228709236e-08 1.8540750056171996e-09 2.8617144762825587e-08 5.3528379014261996e-08 1.000000000741399 0.9998417895739423 1.0000000128021003 9.324602599326723e-10 1.4077413633157326e-10 1.4677863063846533e-10 8.949652054088145e-10 1.7116353845251873e-09 -1.679459307352014e-08 1.5481885734338073e-09 2.860067577798507e-08 4.9240527015744737e-08
2.462 1.0000000012053434 0.9998417900084168 1.0000000233825934 1.5660767565982837e-09 1.5740891873787182e-10 1.5811953514798774e-10 1.5596040344126138e-09 3.0279598779860785e-09 -1.712583271285742e-08 1.945168022565764e-09 2.8693027055446872e-08 5.010963115575078e-08 0.9999999985545057 0.9998417874045509 0.9999999636346592 -2.561793947854974e-09 4.5612534759198865e-11 6.953008076169796e-11 -1.7377543787412056e-09 -3.4951778763245433e-09 -1.7125429834474758e-08 2.108692360221483e-09 2.8785311950483307e-08 5.7585850915547466e-08 0.999999999980584 0.9998417879438987 0.9999999995234221 -1.1171446343728982e-10 -1.285892058284661e-12 -1.3144027646268507e-12 -2.442339885346492e-12 -5.7738531948369976e-11 -1.7121807072115718e-08 1.5256589830845434e-09 2.903948299359757e-08 4.438535716889814e-08 1.0000000000004785 0.9998417879588746 0.9999999999964254 7.211145272293436e-13 -1.2771333789767727e-12 -1.2513578055115795e-12 -1.6004318193015836e-13 -4.025662150701004e-11 -1.7085732621140016e-08 1.5244844684226257e-09 2.9067710750071256e-08 4.4426168031924755e-08 1.0000000012609622 0.9998417900593626 1.000000024652841 1.6408741020290215e-09 1.5935443295397613e-10 1.5941473559596364e-10 1.640478839124953e-09 3.188437435823523e-09 -1.712583323688848e-08 1.9801256062380057e-09 2.8695377882867445e-08 5.071135377730839e-08 1.0000000007410481 0.9998417895806011 1.000000012795093 9.316151642415728e-10 1.4074788787584782e-10 1.4679153855230892e-10 8.95737160659218e-10 1.7109129421999465e-09 -1.7125794055422687e-08 1.696942629350896e-09 2.8678914940094625e-08 4.616129125972402e-08
2.472 1.0000000012052912 0.999841790015908 1.0000000233806405 1.5656581317421126e-09 1.5752572537493647e-10 1.5832172654095968e-10 1.561102258257791e-09 3.027943600045361e-09 -1.7463223319038507e-08 2.0730468962651995e-09 2.877124319570829e-08 4.6951109545180686e-08 0.9999999985617257 0.9998417874148259 0.9999999638152339 -2.54935390683003e-09 4.5503208232167666e-11 6.938707421974742e-11 -1.72751187364383e-09 -3.4778244703819893e-09 -1.7462812570532374e-08 2.2225237278948383e-09 2.88631371885351e-08 5.474107597989722e-08 0.9999999999815622 0.9998417879516691 0.9999999995457121 -1.0657154179015914e-10 -1.1607902886841207e-12 -1.1016094696791679e-12 -7.548008337999901e-13 -5.7093222422825887e-11 -1.745911863977501e-08 1.685599123656944e-09 2.9115920791733404e-08 4.079025633154886e-08 1.0000000000004885 0.9998417879658752 0.9999999999956833 3.815552830855321e-13 -1.1508708476578591e-12 -1.042510976029326e-12 1.4131075453767204e-12 -3.965907789909267e-11 -1.7422332786985612e-08 1.684864420114233e-09 2.9143558309599444e-08 4.0827866441387615e-08 1.0000000012609704 0.9998417900669571 1.0000000246520606 1.6405340418574904e-09 1.5947907561333335e-10 1.5962464912365337e-10 1.6420553348452633e-09 3.188574491635209e-09 -1.746322441205064e-08 2.105916635775692e-09 2.8773595311744848e-08 4.759328757920071e-08 1.000000000740686 0.9998417895873764 1.000000012787915 9.308098411673003e-10 1.4080157623603402e-10 1.4692773432093644e-10 8.968655717353343e-10 1.7101757261314183e-09 -1.7463183975632994e-08 1.8420303567257663e-09 2.875713393822188e-08 4.2711170857465785e-08
2.482 1.0000000012052233 0.9998417900235149 1.000000023378468 1.565272296225248e-09 1.5767366546304648e-10 1.5852696882514526e-10 1.5628293328298328e-09 3.027911280340155e-09 -1.7806915108877467e-08 2.1737927597219785e-09 2.8848903917828416e-08 4.4151995558429306e-08 0.9999999985688939 0.9998417874252004 0.9999999639946845 -2.536944468496515e-09 4.542631310927117e-11 6.924884043280685e-11 -1.7170834615314508e-09 -3.4605729110624297e-09 -1.7806496043132274e-08 2.312360198454439e-09 2.894038879170091e-08 5.2237477739877347e-08 0.9999999999824778 0.9998417879595166 0.9999999995666586 -1.0166328709751258e-10 -1.0045780472963596e-12 -8.866466272432768e-13 1.1562433110532246e-12 -5.646448324286943e-11 -1.780272941562244e-08 1.8080939731028362e-09 2.919177728529249e-08 3.753754876267213e-08 1.0000000000004836 0.9998417879729845 0.9999999999947218 7.46043171944529e-14 -9.936131297943451e-13 -8.324711028414755e-13 3.21661185006437e-12 -3.908313528235405e-11 -1.7765219091191204e-08 1.8079684483142318e-09 2.9218812126740218e-08 3.756442642049216e-08 1.000000001260963 0.9998417900746673 1.0000000246510596 1.64022667055716e-09 1.5963490270812554e-10 1.5983748845128222e-10 1.6438606591784413e-09 3.1886948106113677e-09 -1.78069162815388e-08 2.205192851950199e-09 2.8851257709112297e-08 4.4834807598302244e-08 1.0000000007403085 0.9998417895942672 1.0000000127805198 9.300372984411386e-10 1.4088684750019515e-10 1.4706694061093301e-10 8.982233614352923e-10 1.7094220508017834e-09 -1.7806875127767878e-08 1.9546289881778065e-09 2.8834794013068878e-08 3.9613033256831705e-08
2.492 1.0000000012051387 0.9998417900312384 1.000000023376029 1.5649455175354683e-09 1.5780543141725676e-10 1.5868349976134003e-10 1.5646230684799048e-09 3.0278612973359874e-09 -1.815702229838402e-08 2.228411935397034e-09 2.8925613522629585e-08 4.2441411144641984e-08 0.9999999985760095 0.9998417874356756 0.9999999641729685 -2.524539359997002e-09 4.5334550945820656e-11 6.906379464761787e-11 -1.7066314456186633e-09 -3.4434239829924264e-09 -1.815659503850111e-08 2.359491456701799e-09 2.901667495046326e-08 5.067414631031877e-08 0.9999999999833317 0.9998417879674446 0.9999999995862698 -9.694994614371508e-11 -8.64351829040472e-13 -7.2066844469705e-13 3.1289397856400356e-12 -5.585346169876692e-11 -1.8152754262491756e-08 1.8735125148792294e-09 2.9266649627512312e-08 3.5510591526187506e-08 1.0000000000004612 0.9998417879802046 0.9999999999934928 -1.7359527491381134e-13 -8.529463041029243e-13 -6.710869859384692e-13 5.088376038108373e-12 -3.852956928832013e-11 -1.811450558806033e-08 1.8740519671027367e-09 2.929305088854927e-08 3.5520786482922596e-08 1.0000000012609382 0.9998417900824944 1.0000000246497929 1.639978391282882e-09 1.5977463266479412e-10 1.600016742922444e-10 1.6457324081216422e-09 3.1887981155033137e-09 -1.815702344870406e-08 2.2590836726908918e-09 2.8927969462172744e-08 4.315185025654966e-08 1.0000000007399146 0.999841789601275 1.000000012772861 9.293242140874291e-10 1.4095587611527883e-10 1.4715738630474617e-10 8.996479037085953e-10 1.7086515575367788e-09 -1.815698167593506e-08 2.015110302070249e-09 2.8911499348481438e-08 3.769637709053645e-08
2.502 1.0000000012050363 0.9998417900390825 1.0000000233732993 1.5647329339759274e-09 1.5788924974180206e-10 1.588471712780495e-10 1.5662783408739117e-09 3.027793297188099e-09 -1.851366107965722e-08 2.2257663786603875e-09 2.90012425611199e-08 4.235708901002207e-08 0.9999999985830721 0.9998417874462547 0.9999999643500667 -2.512083466819323e-09 4.5196145527338304e-11 6.888764472665937e-11 -1.6963603620659674e-09 -3.426377440258873e-09 -1.851322527387034e-08 2.3527187320395404e-09 2.9091865954614486e-08 5.0477469673478513e-08 0.9999999999841254 0.9998417879754581 0.9999999996045741 -9.236460122820263e-11 -7.718973354715016e-13 -5.472797316586487e-13 4.958826556968691e-12 -5.526150900499362e-11 -1.8509309396033073e-08 1.870529491017891e-09 2.9340411296252704e-08 3.540821463522226e-08 1.0000000000004219 0.9998417879875386 0.9999999999919733 -3.0739275557444683e-13 -7.603240191206534e-13 -5.004940617047647e-13 6.824229524645109e-12 -3.7998730786239284e-11 -1.847030879129017e-08 1.871705169658406e-09 2.9366139203197517e-08 3.540097925123997e-08 1.0000000012608967 0.9998417900904418 1.0000000246482348 1.6398437708922409e-09 1.5986649874015498e-10 1.6017328868325187e-10 1.6474660635089505e-09 3.1888828451171284e-09 -1.8513662426675865e-08 2.2565051996678603e-09 2.9003601196494297e-08 4.306949318150992e-08 1.000000000739503 0.9998417896084031 1.0000000127649151 9.287251368939867e-10 1.4097693874512868e-10 1.47255212238057e-10 9.009343572802721e-10 1.707863220330264e-09 -1.851361985270371e-08 2.012094588070215e-09 2.898711999551707e-08 3.7600525238352277e-08
2.512 1.0000000012049184 0.9998417900470494 1.0000000233703026 1.5646919561909743e-09 1.579159699305969e-10 1.591290099519177e-10 1.567581039967303e-09 3.0277056758421207e-09 -1.8876950054126816e-08 2.1633229872932084e-09 2.9076097079187674e-08 4.394126951168923e-08 0.9999999985900835 0.9998417874569409 0.9999999645260069 -2.499519055160353e-09 4.50014964108788e-11 6.883128771816865e-11 -1.6864849226710253e-09 -3.409434268434771e-09 -1.887650581105521e-08 2.289382501815045e-09 2.9166262956582483e-08 5.169126265464872e-08 0.9999999999848622 0.9998417879835606 0.9999999996216444 -8.783792225745868e-11 -7.370749885634585e-13 -2.5571739272714104e-13 6.431176193341201e-12 -5.468901761786056e-11 -1.8872513123201385e-08 1.795987816621589e-09 2.9413369227568208e-08 3.72858251413656e-08 1.000000000000366 0.9998417879949892 0.9999999999901854 -2.689618403888297e-13 -7.249907872627463e-13 -2.0968687596312854e-13 8.208805550464703e-12 -3.7491654284461774e-11 -1.8832746592134117e-08 1.7977033787968175e-09 2.943838927080726e-08 3.726693746202488e-08 1.000000001260839 0.9998417900985124 1.00000002464641 1.6398801169291123e-09 1.5990097681045748e-10 1.6046292045725444e-10 1.6488469080009074e-09 3.1889483704710788e-09 -1.887695157430203e-08 2.194968582169676e-09 2.9078458972936574e-08 4.462896658982627e-08 1.0000000007390755 0.9998417896156546 1.0000000127567052 9.282973638775747e-10 1.409406786900075e-10 1.4747099741619495e-10 9.018680026019728e-10 1.7070562701857776e-09 -1.887690784493783e-08 1.9427017822161753e-09 2.9061961443554077e-08 3.937549884140151e-08
2.522 1.0000000012047856 0.9998417900551434 1.000000023367113 1.564849833676195e-09 1.5789433866144703e-10 1.5958759181356137e-10 1.5683619279497012e-09 3.027598075202566e-09 -1.9247009827061346e-08 2.0485600632993712e-09 2.9151003708600965e-08 4.6681252476974424e-08 0.9999999985970444 0.999841787467738 0.9999999647008674 -2.486817844113142e-09 4.475970182338769e-11 6.8953445455288e-11 -1.6771735130735352e-09 -3.392594643354755e-09 -1.92465569608679e-08 2.17675870700221e-09 2.9240683549923927e-08 5.3923196985904385e-08 0.9999999999855458 0.9998417879917583 0.9999999996376013 -8.333075155799369e-11 -7.502570505662411e-13 2.1285632927839004e-13 7.377868454126594e-12 -5.413737918625669e-11 -1.9242486179606544e-08 1.6562140513071067e-09 2.9486330981192037e-08 4.04759554056351e-08 1.0000000000002958 0.9998417880025604 0.9999999999882039 -3.047000277697332e-14 -7.379868262317269e-13 2.5981314381350134e-13 9.073695081515183e-12 -3.7008741950703e-11 -1.9201939605515597e-08 1.6583088142706821e-09 2.951062351701743e-08 4.045424411219061e-08 1.0000000012607662 0.9998417901067097 1.0000000246443925 1.640116236113145e-09 1.598874176368667e-10 1.6092930585606425e-10 1.6497058488872713e-09 3.1889941699499605e-09 -1.9247011704422477e-08 2.081984113820934e-09 2.9153369422228055e-08 4.7329699595676245e-08 1.0000000007386336 0.9998417896230332 1.0000000127483057 9.280692220046047e-10 1.4085633152400051e-10 1.4786346175385384e-10 9.022803208020454e-10 1.7062300081363338e-09 -1.9246966850437152e-08 1.8139391997230649e-09 2.9136850196264138e-08 4.241048419211866e-08
2.532 1.0000000012046404 0.9998417900633693 1.0000000233638329 1.5651881740480014e-09 1.5784378494739447e-10 1.6015417291440946e-10 1.5685449644243238e-09 3.027469569414978e-09 -1.9623963594037946e-08 1.900415632684294e-09 2.9227184305798015e-08 4.977246551403919e-08 0.9999999986039584 0.9998417874786503 0.999999964874756 -2.4739985291450003e-09 4.449029116356403e-11 6.918544627318918e-11 -1.6685020709380988e-09 -3.3758592634249703e-09 -1.9623502134307415e-08 2.033230954001752e-09 2.9316337770134523e-08 5.651087245649084e-08 0.9999999999861804 0.9998417880000557 0.9999999996525933 -7.885135601565302e-11 -7.924738109138472e-13 7.894964804203455e-13 7.722547492759947e-12 -5.360724023373307e-11 -1.9619351480860817e-08 1.4693041944465904e-09 2.9560471406069536e-08 4.400357597502055e-08 1.000000000000213 0.9998417880102576 0.9999999999861311 3.8906889423977296e-13 -7.799648941167723e-13 8.371181651499156e-13 9.341302895126345e-12 -3.6550592098511044e-11 -1.9578010369937486e-08 1.4715384740087204e-09 2.9584032059862504e-08 4.3986852907954926e-08 1.0000000012606816 0.9998417901150392 1.0000000246422847 1.6405330842613107e-09 1.5984495475153395e-10 1.6150380509783285e-10 1.6499668550635159e-09 3.189018714304084e-09 -1.9623965723608302e-08 1.936433322271508e-09 2.9229554310281593e-08 5.038164410805189e-08 1.0000000007381797 0.9998417896305434 1.0000000127398192 9.2802190641208e-10 1.4074304728684336e-10 1.4836423881980914e-10 9.020948987846378e-10 1.7053831088760487e-09 -1.9623919752249274e-08 1.6447015431434836e-09 2.9213008294529027e-08 4.5790086527199384e-08
2.542 1.0000000012044872 0.9998417900717321 1.0000000233605573 1.5656514451317864e-09 1.577828272578155e-10 1.6064763412077126e-10 1.56814915412851e-09 3.027319572254501e-09 -2.0007936483888624e-08 1.7496427521838323e-09 2.9305934325982926e-08 5.243580089299508e-08 0.9999999986108289 0.9998417874896841 0.9999999650477714 -2.461115878273466e-09 4.4211379566199355e-11 6.934621069509263e-11 -1.6604515370902086e-09 -3.3592281054206903e-09 -2.0007466231510835e-08 1.8880725746207456e-09 2.9394508928310723e-08 5.876647259457358e-08 0.9999999999867716 0.999841788008461 0.9999999996667571 -7.444525161599361e-11 -8.451440327791458e-13 1.2928601548062565e-12 7.48484485166965e-12 -5.3100079360608784e-11 -2.0003234067711244e-08 1.2685502283292837e-09 2.9637023131170258e-08 4.699503813461655e-08 1.000000000000122 0.9998417880180851 0.9999999999840614 9.341056308441258e-13 -8.324444550833294e-13 1.3398251151251764e-12 9.030476759535343e-12 -3.6117993094041975e-11 -1.99610838084742e-08 1.2705706418855494e-09 2.9659855843357e-08 4.698862992234413e-08 1.0000000012605883 0.9998417901235056 1.0000000246401808 1.6410746778857772e-09 1.597919014581586e-10 1.620055151340602e-10 1.6496491061230902e-09 3.1890216936827347e-09 -2.000793886928633e-08 1.7887357541835818e-09 2.9308309046203496e-08 5.301484850539361e-08 1.0000000007377177 0.9998417896381913 1.00000001273134 9.280996332273444e-10 1.406193064986187e-10 1.487922298826709e-10 9.013308258612963e-10 1.7045150217950793e-09 -2.0007891609808114e-08 1.4677975236093337e-09 2.9291731538241837e-08 4.867116636476255e-08
2.552 1.0000000012043309 0.9998417900802392 1.0000000233573467 1.5661751571016985e-09 1.577214789243193e-10 1.6087518181128416e-10 1.5672557449608053e-09 3.0271466835638915e-09 -2.039905608603309e-08 1.635269995746115e-09 2.938825226413043e-08 5.409770090860243e-08 0.9999999986176619 0.999841787500846 0.9999999652199781 -2.448234610612557e-09 4.3933218060103066e-11 6.924270397856725e-11 -1.6529402945780844e-09 -3.342702364951047e-09 -2.0398576712152016e-08 1.7773616445049534e-09 2.947618555008571e-08 6.015391513217918e-08 0.9999999999873267 0.9998417880169816 0.9999999996801933 -7.016657488729982e-11 -8.982826079922491e-13 1.529988859296688e-12 6.745480676021932e-12 -5.2616456207829366e-11 -2.039426161582128e-08 1.1056762568241543e-09 2.9716932589276168e-08 4.8844135666615866e-08 1.000000000000028 0.9998417880260507 0.9999999999820536 1.5404752930272051e-12 -8.85325243552533e-13 1.574405524523192e-12 8.221413482824464e-12 -3.571122227778155e-11 -2.035128737657673e-08 1.1070044271639702e-09 2.973904251119533e-08 4.885095353991267e-08 1.0000000012604924 0.9998417901321165 1.000000024638142 1.6416767563482417e-09 1.5973846059767638e-10 1.6224102498737721e-10 1.6488332617942813e-09 3.189002378239474e-09 -2.039905871458014e-08 1.677070086524057e-09 2.9390632122914466e-08 5.465959157409958e-08 1.0000000007372531 0.9998417896459835 1.000000012722929 9.282379144008309e-10 1.4049493728969103e-10 1.4895436532441857e-10 9.000690334235837e-10 1.7036246984623848e-09 -2.039901020256284e-08 1.3292907040729998e-09 2.937401836469365e-08 5.045660892868287e-08
2.562 1.000000001204178 0.9998417900888982 1.000000023354224 1.5667121674709102e-09 1.5765955307153548e-10 1.607451946426591e-10 1.5659662306759522e-09 3.0269502748849576e-09 -2.0797452244088498e-08 1.592492918130556e-09 2.9474575056472197e-08 5.4447648087108054e-08 0.9999999986244642 0.9998417875121439 0.9999999653914037 -2.435400616853602e-09 4.365573765252419e-11 6.87828028599684e-11 -1.6458665721895496e-09 -3.3262817756363496e-09 -2.0796963549007848e-08 1.7327316231912461e-09 2.956179830471533e-08 6.036964255010326e-08 0.9999999999878542 0.9998417880256265 0.9999999996929639 -6.605353722680053e-11 -9.517370841895857e-13 1.4092168371721898e-12 5.606561527890507e-12 -5.2157030022011155e-11 -2.0792564097381627e-08 1.0414269655184741e-09 2.9800619909814716e-08 4.923447391927188e-08 0.9999999999999374 0.9998417880341625 0.9999999999801318 2.1609632524954237e-12 -9.388475439943775e-13 1.4497398927114796e-12 7.015079694898251e-12 -3.533053829102978e-11 -2.0748750499137893e-08 1.041663268000845e-09 2.9822012605943426e-08 4.925528819643276e-08 1.0000000012604002 0.999841790140879 1.000000024636191 1.642292094589926e-09 1.5968439878041816e-10 1.6211884566132348e-10 1.6476216030464775e-09 3.188959291212389e-09 -2.0797454980020538e-08 1.6354271554552918e-09 2.9476960501674437e-08 5.500641824379721e-08 1.0000000007367922 0.9998417896539273 1.0000000127146096 9.2839010838236e-10 1.403703391521268e-10 1.4875875067517659e-10 8.984118193362427e-10 1.7027114090982806e-09 -2.0797405540709965e-08 1.2761861057094503e-09 2.9460305122406453e-08 5.083092976675107e-08
2.572 1.0000000012040353 0.9998417900977166 1.0000000233511943 1.5672399247633869e-09 1.5759283036162595e-10 1.603172489786276e-10 1.564386773483198e-09 3.0267295488273286e-09 -2.120325718807444e-08 1.6338282894399606e-09 2.9564683746744993e-08 5.3434860819327535e-08 0.9999999986312414 0.9998417875235849 0.9999999655620577 -2.4226366600938273e-09 4.3374511911581554e-11 6.802698026538127e-11 -1.639124252263903e-09 -3.3099668090639214e-09 -2.1202758758489986e-08 1.7655454562009737e-09 2.965112615793844e-08 5.935714228105547e-08 0.9999999999883609 0.999841788034404 0.9999999997051099 -6.211982392658869e-11 -1.0100503300140804e-12 9.906509721072716e-13 4.174332137560076e-12 -5.1722569842680536e-11 -2.1198273779785698e-08 1.103523248918366e-09 2.988789123146285e-08 4.811591995861212e-08 0.9999999999998567 0.9998417880424267 0.9999999999783001 2.7726660743991655e-12 -9.972895189546054e-13 1.0270756552042767e-12 5.5170357182815e-12 -3.49765147394001e-11 -2.115360517085951e-08 1.1027803491324165e-09 2.990857950814336e-08 4.814945464600953e-08 1.0000000012603176 0.999841790149801 1.0000000246343326 1.6428982553761333e-09 1.5962566725627548e-10 1.6169856945815597e-10 1.6461199804756191e-09 3.188892097978021e-09 -2.120326000969985e-08 1.6757442934414694e-09 2.9567075408806635e-08 5.400459612778401e-08 1.0000000007363412 0.9998417896620307 1.0000000127063857 9.28533237649307e-10 1.4024099354059448e-10 1.4826558706503492e-10 8.96464725842079e-10 1.701774329747686e-09 -2.1203209541712012e-08 1.3272879449705996e-09 2.9550371836264266e-08 4.974365158339377e-08
2.582 1.000000001203906 0.9998417901066999 1.0000000233482653 1.5677449601713924e-09 1.5752221086354105e-10 1.5976208016735088e-10 1.5626401195182384e-09 3.0264840899143875e-09 -2.161660552956444e-08 1.741190555503728e-09 2.9657755364130363e-08 5.1241670150165797e-08 0.9999999986379987 0.999841787535175 0.9999999657319517 -2.409956366228955e-09 4.3090299919472153e-11 6.714548397196662e-11 -1.6325902181992607e-09 -3.2937577720323495e-09 -2.1616097352191248e-08 1.8603673401836405e-09 2.9743347737198084e-08 5.728671682569486e-08 0.9999999999888524 0.9998417880433211 0.9999999997166743 -5.837093021083333e-11 -1.072400067654563e-12 4.4493217008557967e-13 2.5715208514430586e-12 -5.1314258015050775e-11 -2.1611524933699018e-08 1.256889718083789e-09 2.9977975490148295e-08 4.56721319481237e-08 0.9999999999997896 0.9998417880508503 0.9999999999765665 3.361578080918318e-12 -1.0597987278936105e-12 4.780943905352118e-13 3.849881441563246e-12 -3.4649531529769955e-11 -2.1565985390264933e-08 1.2557184807918523e-09 2.999798832478499e-08 4.571502419810836e-08 1.0000000012602486 0.999841790158888 1.000000024632575 1.6434817053985433e-09 1.5956294695651547e-10 1.6115111298771448e-10 1.6444512763219267e-09 3.188800141109904e-09 -2.1616608704151772e-08 1.7806200598720003e-09 2.9660153980053544e-08 5.183604572641436e-08 1.000000000735904 0.9998417896702995 1.0000000126982656 9.286540959443262e-10 1.4010746313432044e-10 1.476449701084903e-10 8.943505149421193e-10 1.7008130020915789e-09 -2.1616556980616384e-08 1.4572896772238153e-09 2.964339445162494e-08 4.737874846788812e-08
2.592 1.000000001203792 0.9998417901158525 1.0000000233454578 1.5682016647180455e-09 1.5745996946463435e-10 1.592663510895356e-10 1.560884391287403e-09 3.026213220843926e-09 -2.2037633995568434e-08 1.879110178250359e-09 2.975251630582442e-08 4.825383237946874e-08 0.9999999986447369 0.9998417875469193 0.9999999659011111 -2.3973851056450914e-09 4.281597426752063e-11 6.632523391715778e-11 -1.6261062799065078e-09 -3.277654996116606e-09 -2.2037115926817043e-08 1.985413660649685e-09 2.983719407377464e-08 5.452201521122813e-08 0.9999999999893323 0.9998417880523826 0.9999999997277117 -5.482498966490957e-11 -1.126142837434264e-12 -4.1236243991213204e-14 9.560190517622013e-13 -5.093219503737771e-11 -2.2032454911245798e-08 1.4417851193380146e-09 3.0069651916974326e-08 4.2296499115978736e-08 0.9999999999997379 0.9998417880594371 0.9999999999749534 3.90163275166646e-12 -1.1140555011860524e-12 -9.66966124819917e-15 2.171579818200324e-12 -3.434974169444731e-11 -2.1986028066607334e-08 1.4407106990855013e-09 3.008903804144581e-08 4.2343263349872205e-08 1.000000001260195 0.9998417901681441 1.0000000246309384 1.644016422877928e-09 1.595086130412714e-10 1.606633388666472e-10 1.6427736028081827e-09 3.1886822479650498e-09 -2.2037637276349368e-08 1.915739945618161e-09 2.975492273535534e-08 4.888512454038736e-08 1.0000000007354823 0.9998417896787373 1.0000000126902702 9.287264335018036e-10 1.3998232574256658e-10 1.4708378639373417e-10 8.922275355334947e-10 1.6998263234806677e-09 -2.20375843932036e-08 1.6194555425250733e-09 2.9738098720576374e-08 4.412879031503572e-08
2.602 1.000000001203692 0.9998417901251768 1.0000000233427981 1.5685634885039072e-09 1.574290870427669e-10 1.5895222636112695e-10 1.559308650908198e-09 3.0259155276043526e-09 -2.2466481639790814e-08 2.012357213833694e-09 2.984747848739653e-08 4.503416915075695e-08 0.9999999986514551 0.9998417875588193 0.9999999660695668 -2.3849686207240386e-09 4.2573941187909904e-11 6.568824774891069e-11 -1.6194830086738606e-09 -3.261658844252067e-09 -2.246595388360278e-08 2.107654207191292e-09 2.9931184140874514e-08 5.158087042980922e-08 0.9999999999897998 0.9998417880615924 0.99999999973828 -5.152082449265524e-11 -1.1485531981759529e-12 -3.457314817721047e-13 -4.825480062389397e-13 -5.057789811019176e-11 -2.2461202236951594e-08 1.611556568242806e-09 3.0161466122666965e-08 3.858581636998152e-08 0.9999999999996995 0.9998417880681897 0.9999999999734875 4.3467954381162255e-12 -1.1372041125689642e-12 -3.148244540991919e-13 6.711460222067132e-13 -3.4077589117648255e-11 -2.2413871894554665e-08 1.6109180997006724e-09 3.0180287868514575e-08 3.862903584511622e-08 1.0000000012601546 0.9998417901775724 1.0000000246294503 1.6444564327984247e-09 1.5948562778878242e-10 1.6035748999311598e-10 1.6412755625016459e-09 3.188537950557114e-09 -2.2466485242159384e-08 2.0466380386219943e-09 2.984989361155118e-08 4.5710564133899e-08 1.0000000007350744 0.9998417896873466 1.0000000126824267 9.287044237429803e-10 1.3988869086288765e-10 1.4670402575937133e-10 8.902847904115768e-10 1.6988137004608568e-09 -2.246643130681827e-08 1.7722290392047803e-09 2.9832996364440874e-08 4.058171739245906e-08
2.612 1.000000001203602 0.9998417901346733 1.000000023340305 1.5687786071659244e-09 1.5745188546899944e-10 1.5885215403172296e-10 1.5580966031980471e-09 3.0255910581107016e-09 -2.2903290702990723e-08 2.114022666547581e-09 2.9941231785033055e-08 4.2278865795958175e-08 0.9999999986581496 0.9998417875708755 0.999999966237341 -2.372758400032828e-09 4.238664410891585e-11 6.526733272082379e-11 -1.6125363830991698e-09 -3.245769713188994e-09 -2.2902752748917654e-08 2.200863928891866e-09 3.002391646811222e-08 4.9075888892828657e-08 0.9999999999902528 0.9998417880709515 0.9999999997484276 -4.85023793370822e-11 -1.1175464872210317e-12 -4.357465267037433e-13 -1.5607463870890654e-12 -5.025127590652095e-11 -2.2897908881274772e-08 1.7368848038945404e-09 3.025202000707714e-08 3.53324311675449e-08 0.9999999999996714 0.9998417880771087 0.999999999972187 4.645902665381711e-12 -1.1068288830082404e-12 -4.054264246557739e-13 -4.670381920209203e-13 -3.383328236981193e-11 -2.28496582200646e-08 1.7368640682681012e-09 3.027033916442378e-08 3.5363736543942344e-08 1.0000000012601251 0.9998417901871725 1.0000000246281286 1.6447497913307182e-09 1.595163420697666e-10 1.6026563210620962e-10 1.640141507976059e-09 3.188366599348503e-09 -2.2903294460422445e-08 2.1467131803385593e-09 2.994365652049434e-08 4.299927245733905e-08 1.0000000007346772 0.999841789696129 1.0000000126747515 9.285358032824372e-10 1.3984874375821574e-10 1.465382372666246e-10 8.887059666672493e-10 1.6977748098653711e-09 -2.29032391223065e-08 1.8867835871425104e-09 2.9926677540596994e-08 3.749917689215301e-08
2.622 1.0000000012035175 0.9998417901443422 1.0000000233379727 1.5688164171395401e-09 1.575346657325437e-10 1.589349179471351e-10 1.5573780499020896e-09 3.0252388924495924e-09 -2.3348205182397515e-08 2.166461506498641e-09 3.0032721216714957e-08 4.0694889634475895e-08 0.9999999986648163 0.9998417875830886 0.9999999664044331 -2.360784615541753e-09 4.226045085340749e-11 6.503025792385613e-11 -1.6051368924220151e-09 -3.2299877830668358e-09 -2.3347656671428417e-08 2.247353628003038e-09 3.0114345237620695e-08 4.759766696360294e-08 0.9999999999906878 0.999841788080461 0.9999999997581782 -4.579313514625345e-11 -1.0263428948904794e-12 -3.4338477422035847e-13 -2.1483553767880415e-12 -4.995381368164668e-11 -2.334271886979568e-08 1.8004708836432807e-09 3.034026184198858e-08 3.3419743859116704e-08 0.9999999999996491 0.9998417880861938 0.9999999999710483 4.7684702834106205e-12 -1.016717861957472e-12 -3.139886664873353e-13 -1.1126936166359912e-12 -3.3617087952341435e-11 -2.329353117551672e-08 1.801133031684734e-09 3.0358125274059273e-08 3.343262369965132e-08 1.0000000012601011 0.9998417901969452 1.0000000246269676 1.6448660689390226e-09 1.5960698780281632e-10 1.6035647961783936e-10 1.6395008180283363e-09 3.1881674421500764e-09 -2.334820901100251e-08 2.1984038924297578e-09 3.0035156461315465e-08 4.144351224561116e-08 1.000000000734286 0.9998417897050835 1.000000012667241 9.281905480718564e-10 1.3986890224594998e-10 1.4655500977294074e-10 8.876208920455282e-10 1.6967082599728804e-09 -2.3348152547083172e-08 1.9452696653129997e-09 3.001808760738997e-08 3.570216991914215e-08
2.632 1.0000000012034342 0.9998417901541838 1.0000000233357702 1.5686858697316718e-09 1.576576983674322e-10 1.591401777143515e-10 1.5571990560016996e-09 3.0248583490449647e-09 -2.380137167158653e-08 2.1605862554399445e-09 3.0121420675607756e-08 4.074705913855441e-08 0.9999999986714504 0.9998417875954586 0.9999999665708151 -2.349038388377165e-09 4.2175630758511737e-11 6.491746707244053e-11 -1.5972380393230574e-09 -3.2143129371998254e-09 -2.380081244927742e-08 2.23778325540204e-09 3.020195297793567e-08 4.7521964706799525e-08 0.9999999999911018 0.9998417880901211 0.9999999997675267 -4.337843092976031e-11 -8.949197864005639e-13 -1.282355227689183e-13 -2.1995458058185684e-12 -4.96851926645545e-11 -2.3795779357247007e-08 1.7935929520700192e-09 3.0425676833908105e-08 3.347975725682261e-08 0.9999999999996274 0.9998417880954459 0.9999999999700382 4.723157058937489e-12 -8.862672126180918e-13 -1.0063338125142361e-13 -1.2196090483762652e-12 -3.3428807817011174e-11 -2.3745637107718126e-08 1.7949125003944276e-09 3.04431094093113e-08 3.3473810094178475e-08 1.0000000012600778 0.9998417902068906 1.000000024625936 1.6448139498232045e-09 1.5973786732037948e-10 1.6057001982080748e-10 1.6393996426785547e-09 3.1879395874143894e-09 -2.3801375856779887e-08 2.1926459475849253e-09 3.012386728048015e-08 4.149542974986954e-08 1.000000000733895 0.9998417897142106 1.000000012659863 9.276768515074174e-10 1.3992932465638697e-10 1.4669490996392644e-10 8.870755209334679e-10 1.6956137879317987e-09 -2.3801318273691117e-08 1.9386356403037637e-09 3.010670081261284e-08 3.575983422152516e-08
2.642 1.0000000012033468 0.999841790164197 1.000000023333637 1.5684282353123043e-09 1.5777703378484947e-10 1.5939608704608622e-10 1.5575288878295084e-09 3.024448530266899e-09 -2.4262939338209414e-08 2.095947204216344e-09 3.020737128055595e-08 4.2396199139633525e-08 0.9999999986780477 0.9998417876079856 0.9999999667364322 -2.337478111156941e-09 4.208793227052097e-11 6.485670440151635e-11 -1.588870192638972e-09 -3.198745659870181e-09 -2.4262368990020034e-08 2.1714337507233386e-09 3.028678785291329e-08 4.882615522149052e-08 0.9999999999914905 0.9998417880999337 0.9999999997764396 -4.1210945437495543e-11 -7.673837937462776e-13 1.370417707276588e-13 -1.7446098584657562e-12 -4.9446101712530445e-11 -2.4257238760661543e-08 1.71541369972701e-09 3.050833164025616e-08 3.5463416555495534e-08 0.9999999999996021 0.9998417881048646 0.9999999999690972 4.550849017758759e-12 -7.594564804637808e-13 1.6298133015382366e-13 -8.173862200322792e-13 -3.326877126257791e-11 -2.4206124412587093e-08 1.7172898507124868e-09 3.052534014747255e-08 3.5445412489975377e-08 1.0000000012600507 0.9998417902170081 1.000000024624974 1.6446345976245988e-09 1.5986505330476435e-10 1.6083391211872643e-10 1.6398071826570164e-09 3.187682946050689e-09 -2.42629440664296e-08 2.129013588319629e-09 3.020983007535161e-08 4.3116647461696475e-08 1.000000000733501 0.9998417897235101 1.0000000126525574 9.270364100407226e-10 1.3998616753002489e-10 1.4688487993323917e-10 8.870390943550828e-10 1.6944908792674189e-09 -2.4262885495110087e-08 1.866228969896161e-09 3.01925586525251e-08 3.76262031480056e-08
2.652 1.0000000012032528 0.9998417901743852 1.0000000233314894 1.5680910980784049e-09 1.5784029170842427e-10 1.5961448169029248e-10 1.558292092406709e-09 3.0240093790009374e-09 -2.4733059782740165e-08 1.9817874187958696e-09 3.0291120142374964e-08 4.509657912807439e-08 0.9999999986846049 0.9998417876206707 0.9999999669012039 -2.326056073925961e-09 4.194557700895384e-11 6.475991634284428e-11 -1.5801085431733789e-09 -3.1832865614900948e-09 -2.473247852771792e-08 2.0572532231508806e-09 3.036940163949591e-08 5.107658648045259e-08 0.9999999999918525 0.9998417881099005 0.999999999784857 -3.9237332854705095e-11 -6.95523202587714e-13 3.6477124251765273e-13 -8.58587477741718e-13 -4.923704086504467e-11 -2.4727249152971877e-08 1.574137679697884e-09 3.058880349954073e-08 3.864610908251485e-08 0.9999999999995701 0.9998417881144509 0.9999999999681413 4.298215325955365e-12 -6.880396061852082e-13 3.8984607443882314e-13 1.880425661138333e-14 -3.3137055399397827e-11 -2.4675144716539413e-08 1.5763979896898825e-09 3.0605388100315237e-08 3.862561508104433e-08 1.0000000012600168 0.9998417902272999 1.0000000246239973 1.644375661567385e-09 1.599361752917194e-10 1.6106009098387922e-10 1.6406482518829852e-09 3.187396537141817e-09 -2.4733064716101762e-08 2.0167619129551644e-09 3.0293591885282525e-08 4.577522279754406e-08 1.0000000007331 0.9998417897329838 1.0000000126452409 9.263164098810911e-10 1.3998706723667498e-10 1.470374041841405e-10 8.874360753426807e-10 1.6933390919054942e-09 -2.4733005165594675e-08 1.736928643553098e-09 3.027620879625625e-08 4.0642673304348024e-08
2.662 1.0000000012031507 0.9998417901847497 1.0000000233292237 1.5677018481343488e-09 1.5780946841804284e-10 1.5969897199610465e-10 1.559398137318557e-09 3.023539631356626e-09 -2.5211887135047176e-08 1.8382059952186553e-09 3.0373604541277165e-08 4.8070450888774596e-08 0.9999999986911212 0.9998417876335173 0.9999999670650304 -2.3147445609766446e-09 4.171009199925964e-11 6.453071832179037e-11 -1.5710439892213786e-09 -3.1679348001630457e-09 -2.5211294929157008e-08 1.9148536352353193e-09 3.045073328210748e-08 5.361480049375377e-08 0.9999999999921867 0.9998417881200243 0.999999999792699 -3.742487857868268e-11 -7.177535679197653e-13 4.583829604831212e-13 3.674897866588342e-13 -4.9058316462995174e-11 -2.520596437562663e-08 1.389276517733454e-09 3.0668045699321715e-08 4.207440086008873e-08 0.9999999999995297 0.9998417881242081 0.9999999999670667 3.992079905928125e-12 -7.10347051183132e-13 4.838640701644474e-13 1.1990651413245846e-12 -3.303367640818776e-11 -2.5152851415139056e-08 1.3916640114631462e-09 3.06842115204354e-08 4.2059396173349594e-08 1.0000000012599748 0.9998417902377681 1.0000000246229022 1.6440643551595936e-09 1.599133397271796e-10 1.6115215192091368e-10 1.6418319647271262e-09 3.187080445370237e-09 -2.5211892183642027e-08 1.875897605917845e-09 3.037608984570564e-08 4.8708319572725146e-08 1.0000000007326917 0.9998417897426342 1.0000000126378081 9.25544138835452e-10 1.3989401012220934e-10 1.4705591207109305e-10 8.881760521284026e-10 1.6921574419295945e-09 -2.5211831629839687e-08 1.5710074791326617e-09 3.035858943250218e-08 4.3917210791964724e-08
2.672 1.0000000012030403 0.9998417901952941 1.0000000233267317 1.5672600838801744e-09 1.5767825700259235e-10 1.5957944571565362e-10 1.5607451731755486e-09 3.0230398915047673e-09 -2.5699578350044237e-08 1.6958537009973811e-09 3.0455985907356976e-08 5.05981056696755e-08 0.9999999986975964 0.9998417876465283 0.9999999672278074 -2.303543351836453e-09 4.137525542960438e-11 6.40991816114037e-11 -1.5617772845553139e-09 -3.152691234867735e-09 -2.569897465990113e-08 1.7738983319800707e-09 3.0531942777049576e-08 5.5792447310853225e-08 0.9999999999924949 0.9998417881303101 0.9999999997998795 -3.576825344297788e-11 -8.402126845317651e-13 3.48070177602697e-13 1.832923579987405e-12 -4.891028614405535e-11 -2.5693541051058932e-08 1.1947807440995088e-09 3.074720817614374e-08 4.493857589713606e-08 0.9999999999994816 0.9998417881341396 0.9999999999657657 3.6318496161830127e-12 -8.330996222534254e-13 3.7453284291118377e-13 2.622458746525232e-12 -3.2958401282688945e-11 -2.5639401072294246e-08 1.1969217537017718e-09 3.0762970315075775e-08 4.493415676274857e-08 1.0000000012599248 0.9998417902484167 1.0000000246215806 1.6437011148813764e-09 1.5979002191585128e-10 1.6104023942169195e-10 1.6432568498476856e-09 3.186733411683261e-09 -2.569958369669249e-08 1.7366781781506984e-09 3.045848529286131e-08 5.120509256073945e-08 1.000000000732275 0.9998417897524645 1.0000000126301525 9.247199423352699e-10 1.3970050334631876e-10 1.4687036697214585e-10 8.891576330985577e-10 1.6909457780916588e-09 -2.5699521561548163e-08 1.401651891302604e-09 3.0440863083501216e-08 4.6668639019659615e-08
2.682 1.000000001202923 0.9998417902060238 1.0000000233239257 1.566755552859374e-09 1.5747652675356312e-10 1.5926253043059365e-10 1.5622059429746691e-09 3.0225084871021884e-09 -2.6196292242845672e-08 1.591278423189959e-09 3.053941264462014e-08 5.2172456179484527e-08 0.9999999987040327 0.999841787659709 0.9999999673894524 -2.2924628636728173e-09 4.097074533491274e-11 6.347197686056975e-11 -1.5524362179633628e-09 -3.137555529332676e-09 -2.6195676518777837e-08 1.669253416894665e-09 3.061417473287551e-08 5.7128490947539625e-08 0.9999999999927787 0.9998417881407631 0.9999999998063328 -3.427318164732081e-11 -1.0334733288670075e-12 4.04217356081367e-14 3.4103822352490395e-12 -4.879346262762765e-11 -2.619013847288757e-08 1.0411755665166401e-09 3.082740351598343e-08 4.6704269982395306e-08 0.9999999999994262 0.9998417881442505 0.9999999999641516 3.2071324536977155e-12 -1.026143308905501e-12 6.801953342960302e-14 4.1618254528878075e-12 -3.2911572004494036e-11 -2.6134952795166685e-08 1.042578859902361e-09 3.084278423560835e-08 4.671292545952075e-08 1.000000001259868 0.99984179025925 1.0000000246199447 1.6432751702520468e-09 1.5959604200702119e-10 1.6073095612528713e-10 1.6447953613904273e-09 3.18635500907443e-09 -2.6196297821785645e-08 1.6347584066318986e-09 3.054192643813907e-08 5.276188880914926e-08 1.0000000007318515 0.9998417897624801 1.000000012622186 9.238329204334538e-10 1.3943629864490592e-10 1.4648763814847553e-10 8.902532206031768e-10 1.6897032232684976e-09 -2.6196234437150038e-08 1.2730090449098422e-09 3.0524179094466656e-08 4.836961988347233e-08
2.692 1.0000000012028019 0.9998417902169431 1.0000000233207729 1.5661893418786334e-09 1.5725892940656243e-10 1.5885652364789081e-10 1.5636134188942035e-09 3.021945644606141e-09 -2.670219110164884e-08 1.5545533313145049e-09 3.062474090838098e-08 5.2542323659314705e-08 0.9999999987104322 0.9998417876730644 0.9999999675499365 -2.2815011811724246e-09 4.055162912679109e-11 6.275786952929491e-11 -1.5431871797971749e-09 -3.1225279095993674e-09 -2.670156332978631e-08 1.6292805650222827e-09 3.069828112470966e-08 5.7372840365431655e-08 0.9999999999930417 0.999841788151389 0.9999999998120455 -3.293299834901226e-11 -1.2424931434162808e-12 -3.560872862379498e-13 4.9331394765281134e-12 -4.87080032262316e-11 -2.669591859139721e-08 9.841738592061975e-10 3.0909447993076227e-08 4.7119088196896086e-08 0.9999999999993666 0.9998417881545456 0.9999999999621901 2.7200897702419043e-12 -1.2350561617607404e-12 -3.281891011058681e-13 5.650489754600452e-12 -3.289283430452468e-11 -2.6639667361079354e-08 9.844595773731731e-10 3.0924470178204036e-08 4.714112385906998e-08 1.0000000012598067 0.9998417902702733 1.0000000246179628 1.6427877360410294e-09 1.593864149098074e-10 1.6033316161170768e-10 1.6462807324913092e-09 3.1859453590428554e-09 -2.6702196598509404e-08 1.5990742496911323e-09 3.062726938035279e-08 5.312818631991491e-08 1.0000000007314243 0.999841789772686 1.0000000126138753 9.228846615139784e-10 1.3915640659913278e-10 1.4601591395104e-10 8.912956872143349e-10 1.6884299610931053e-09 -2.670213205730636e-08 1.2266694747043105e-09 3.060939402085177e-08 4.876706842223172e-08
2.702 1.0000000012026773 0.9998417902280577 1.0000000233173187 1.5655858283543122e-09 1.5708481469439356e-10 1.5853762327012346e-10 1.5647757388696307e-09 3.0213507451212994e-09 -2.7217438847981914e-08 1.5933233538523981e-09 3.071232588281523e-08 5.169787642644703e-08 0.9999999987167962 0.9998417876866 0.999999967709309 -2.270634217784954e-09 4.017693919973436e-11 6.213295898138862e-11 -1.5342220421864862e-09 -3.107608373077032e-09 -2.7216798923960777e-08 1.6614381864151165e-09 3.078461444292738e-08 5.650626161795862e-08 0.9999999999932854 0.9998417881621929 0.9999999998170821 -3.171982774861459e-11 -1.4080659629211042e-12 -6.654836843489962e-13 6.208924415050632e-12 -4.865357836527215e-11 -2.7211045497077138e-08 1.044276844710228e-09 3.099367634857871e-08 4.617866982889013e-08 0.9999999999993038 0.9998417881650297 0.9999999999599264 2.195276538975626e-12 -1.4002825387703943e-12 -6.380795477120202e-13 6.8958351605194455e-12 -3.290206076612185e-11 -2.715370925453154e-08 1.0435981499971618e-09 3.1008359984844434e-08 4.6212429599938565e-08 1.0000000012597419 0.9998417902814922 1.0000000246156786 1.642262209293217e-09 1.5922015659823272e-10 1.600228079609596e-10 1.647520751986425e-09 3.185503536768137e-09 -2.7217444488434942e-08 1.63683129490632e-09 3.071486928597713e-08 5.229374334464869e-08 1.000000000730994 0.999841789783087 1.0000000126052668 9.218991934845674e-10 1.389200123952495e-10 1.4563207763203332e-10 8.920929211613538e-10 1.687124886965837e-09 -2.721737845881809e-08 1.2753246290976095e-09 3.0696862826429694e-08 4.785474958149127e-08
2.712 1.0000000012025505 0.9998417902393726 1.0000000233136888 1.5649785611595012e-09 1.569965348639409e-10 1.5846582369740303e-10 1.5655174409810204e-09 3.020723298275208e-09 -2.7742202826385394e-08 1.6891199399636847e-09 3.0802008120433225e-08 4.982884488331198e-08 0.9999999987231265 0.9998417877003197 0.999999967867699 -2.259827497027117e-09 3.988931658076353e-11 6.175634746520032e-11 -1.5257160760621673e-09 -3.0927960893490296e-09 -2.7741550397223314e-08 1.7488902350757204e-09 3.0873015213285016e-08 5.4704366425824244e-08 0.9999999999935126 0.999841788173181 0.9999999998215867 -3.059545845212325e-11 -1.4878717719955136e-12 -7.281659694606612e-13 7.062945579130258e-12 -4.863084256138455e-11 -2.7735686210451335e-08 1.1851968290698527e-09 3.107993884781708e-08 4.4079526741784514e-08 0.9999999999992389 0.9998417881757079 0.9999999999574859 1.666862488308772e-12 -1.4796075158866222e-12 -7.01783591988853e-13 7.722452306251227e-12 -3.293877887417883e-11 -2.7677245181667066e-08 1.1841142519656238e-09 3.1094304275939595e-08 4.412149827281382e-08 1.0000000012596757 0.9998417902929111 1.0000000246132188 1.641732575079857e-09 1.5913962477355762e-10 1.599590397025978e-10 1.6483401416558685e-09 3.1850295406141218e-09 -2.7742208457179556e-08 1.7302604195565574e-09 3.0804566793939676e-08 5.044737399447899e-08 1.0000000007305618 0.9998417897936881 1.0000000125964854 9.209105886195435e-10 1.3876939373131726e-10 1.4549551118255717e-10 8.924699160547695e-10 1.6857877808241067e-09 -2.7742141005508043e-08 1.3930423978035175e-09 3.078642548386208e-08 4.582773619043639e-08
2.722 1.0000000012024235 0.9998417902508915 1.0000000233100617 1.5643909922033886e-09 1.5700782499986472e-10 1.5869748784360693e-10 1.5657286187213527e-09 3.0200634979208624e-09 -2.8276652381618648e-08 1.8108120589495486e-09 3.089330940245248e-08 4.727564506081767e-08 0.999999998729424 0.9998417877142292 0.9999999680252901 -2.2490573999011913e-09 3.9702168759986005e-11 6.168449582640927e-11 -1.5177788104091363e-09 -3.0780915747210426e-09 -2.827598736405722e-08 1.8623575055841729e-09 3.0963006318482846e-08 5.2287938691188174e-08 0.9999999999937246 0.9998417881843578 0.9999999998257556 -2.953153309764252e-11 -1.4678532539168215e-12 -4.873709853977846e-13 7.385257041932692e-12 -4.863932569006901e-11 -2.8270010454597836e-08 1.3528978305708452e-09 3.116778628338396e-08 4.117402769888835e-08 0.9999999999991734 0.9998417881865848 0.9999999999550466 1.1585455434347656e-12 -1.4591306559643976e-12 -4.620337412918855e-13 8.019520506173555e-12 -3.3003456194022225e-11 -2.8210444160819457e-08 1.3519214981584512e-09 3.1181862446052536e-08 4.121900655616516e-08 1.0000000012596086 0.9998417903045342 1.0000000246107619 1.6412229057039374e-09 1.591590117574574e-10 1.6019857369367986e-10 1.6486291527413885e-09 3.1845230467327965e-09 -2.8276658244089768e-08 1.8492851240940075e-09 3.089588380949989e-08 4.792777011946038e-08 1.0000000007301293 0.9998417898044938 1.0000000125877104 9.199418694571756e-10 1.3871840857914358e-10 1.4566245241026683e-10 8.923167939446702e-10 1.6844190573378896e-09 -2.8276589596642584e-08 1.5382220408804553e-09 3.087760321232749e-08 4.3036010137821564e-08
2.732 1.000000001202297 0.9998417902626207 1.0000000233066257 1.5638273639486023e-09 1.5710355301860428e-10 1.5915476590449064e-10 1.5653901913863794e-09 3.0193706134758937e-09 -2.8820960090149734e-08 1.929246426007418e-09 3.0985702985979386e-08 4.448874555327618e-08 0.9999999987356903 0.9998417877283334 0.9999999681822739 -2.2383195873040594e-09 3.9600234457858315e-11 6.183967829005708e-11 -1.510429459579122e-09 -3.0634947681376075e-09 -2.882028188867085e-08 1.9736640697093855e-09 3.1054060703994554e-08 4.967639200064353e-08 0.9999999999939243 0.9998417881957291 0.9999999998297928 -2.851998518350412e-11 -1.3638603251355368e-12 -2.103674554684997e-14 7.156763750160842e-12 -4.867966964574963e-11 -2.8814190603222438e-08 1.5077054955217159e-09 3.1256716080407814e-08 3.794305234677083e-08 0.9999999999991084 0.9998417881976652 0.9999999999527969 6.744646951163045e-13 -1.3544137521271317e-12 3.941542518237559e-15 7.766783884735402e-12 -3.3095506175010284e-11 -2.875347841608906e-08 1.5071524465959833e-09 3.1270547692030875e-08 3.798455563573938e-08 1.0000000012595425 0.9998417903163677 1.0000000246084964 1.640737307883957e-09 1.5926235097451146e-10 1.6066383815054066e-10 1.648368408399135e-09 3.1839835230720652e-09 -2.8820966052765434e-08 1.96543814415182e-09 3.0988293608811095e-08 4.5181799013719796e-08 1.0000000007296974 0.999841789815509 1.0000000125791295 9.189971032547652e-10 1.387516475255314e-10 1.4605508374476126e-10 8.916141257359209e-10 1.6830176854592058e-09 -2.8820895958544782e-08 1.6759248686078086e-09 3.096986886819825e-08 3.9952407783836646e-08
2.742 1.0000000012021737 0.9998417902745657 1.0000000233035324 1.563284700409893e-09 1.5724684268802353e-10 1.5967079558175489e-10 1.5645632898495059e-09 3.018645284038592e-09 -2.9375300675298122e-08 2.0229284914748943e-09 3.1078786353160575e-08 4.1994470739567227e-08 0.9999999987419287 0.9998417877426381 0.9999999683388056 -2.227616758922461e-09 3.9547120144112046e-11 6.205501546393072e-11 -1.5036061214043463e-09 -3.049005314074931e-09 -2.9374609748463605e-08 2.0615304254299566e-09 3.114577231400203e-08 4.734546393235053e-08 0.9999999999941139 0.9998417882073013 0.9999999998338656 -2.7560272551381e-11 -1.2119791829904556e-12 5.039336061703739e-13 6.438825721153132e-12 -4.875190577084928e-11 -2.936840104300534e-08 1.6259159963110833e-09 3.1346325886589666e-08 3.498497519732514e-08 0.9999999999990467 0.9998417882089554 0.9999999999508874 2.1216977206813078e-13 -1.2023179184122331e-12 5.297280466918334e-13 7.025015806547151e-12 -3.321427478948474e-11 -2.9306521543680553e-08 1.6259434619174878e-09 3.1359973747810666e-08 3.501619301081033e-08 1.0000000012594792 0.9998417903284162 1.0000000246065732 1.6402723123614566e-09 1.5941362994318997e-10 1.6118783577503325e-10 1.647619370000548e-09 3.1834105564274937e-09 -2.9375306790555578e-08 2.057506469603231e-09 3.108139376193018e-08 4.272872569169946e-08 1.000000000729269 0.9998417898267401 1.000000012570894 9.180737670389263e-10 1.3883253191782293e-10 1.465064725528481e-10 8.904234480853277e-10 1.6815837045460494e-09 -2.9375235213353354e-08 1.7828735003635194e-09 3.106281971254043e-08 3.715261974257462e-08
2.752 1.0000000012020576 0.9998417902867328 1.000000023300869 1.5627754906076682e-09 1.5739339945126775e-10 1.6008054238788303e-10 1.5633572138137667e-09 3.0178861183170778e-09 -2.993985175422564e-08 2.077791238582202e-09 3.1172293098557994e-08 4.033441807930462e-08 0.9999999987481426 0.9998417877571502 0.9999999684949773 -2.216936375195844e-09 3.949820565774301e-11 6.216559889388178e-11 -1.4972000614493582e-09 -3.0346231388254428e-09 -2.993914735024364e-08 2.111747337366993e-09 3.123786872290622e-08 4.5766669328168105e-08 0.9999999999942983 0.9998417882190813 0.999999999838076 -2.6636547265427914e-11 -1.0569935930579978e-12 9.22612724565152e-13 5.339973027636793e-12 -4.8855629142082407e-11 -2.9932819481602565e-08 1.6938306466393082e-09 3.14363260611453e-08 3.2971684303019265e-08 0.9999999999989921 0.9998417882204625 0.9999999999494075 -2.1581517433231563e-13 -1.0471170295497391e-12 9.49917143795376e-13 5.902427569881438e-12 -3.3359984042202696e-11 -2.9869751403914575e-08 1.694481152372248e-09 3.1449859202952554e-08 3.298741382928091e-08 1.0000000012594235 0.9998417903406877 1.0000000246050798 1.6398412669045364e-09 1.5956784983752687e-10 1.6160533439847966e-10 1.6464909629451653e-09 3.1828046706143786e-09 -2.993985814159264e-08 2.111502994092524e-09 3.11749178140135e-08 4.1099093008584496e-08 1.000000000728848 0.9998417898381945 1.0000000125630921 9.171843758924871e-10 1.389165275562487e-10 1.468512873041256e-10 8.888534092493212e-10 1.680117003653751e-09 -2.993978495892951e-08 1.8448039522145142e-09 3.115618890217242e-08 3.526305856812421e-08
2.762 1.0000000012019523 0.9998417902991296 1.000000023298658 1.5623395755925708e-09 1.575033016753123e-10 1.6029615530007558e-10 1.5618959941791126e-09 3.0170934120592133e-09 -3.051479388739194e-08 2.085876026842001e-09 3.1266029869896864e-08 3.993136413036883e-08 0.9999999987543363 0.9998417877718769 0.9999999686508149 -2.206238031743376e-09 3.9413879704051657e-11 6.208364239145938e-11 -1.4910867862926195e-09 -3.0203478368097473e-09 -3.051407571121026e-08 2.116104007854203e-09 3.133015149714711e-08 4.529845951179491e-08 0.9999999999944822 0.9998417882310773 0.9999999998424607 -2.5705399055903187e-11 -9.385013719221796e-13 1.1471493221046146e-12 3.984624203195641e-12 -4.899008066807958e-11 -3.050762657055417e-08 1.703942228963213e-09 3.1526496867098926e-08 3.247310069019869e-08 0.9999999999989483 0.9998417882321929 0.9999999999483783 -5.703958181606018e-13 -9.280873979533246e-13 1.1756554611663959e-12 4.522791240268654e-12 -3.3532036602916386e-11 -3.0443347957491984e-08 1.705176033867477e-09 3.153998161621981e-08 3.247247496384441e-08 1.0000000012593788 0.9998417903531887 1.0000000246040386 1.639484192969633e-09 1.5968561819044152e-10 1.6182861173944116e-10 1.6451074417683067e-09 3.182164881033345e-09 -3.0514800488938726e-08 2.1194911838909335e-09 3.126867253379974e-08 4.0704381021058216e-08 1.0000000007284384 0.9998417898498777 1.0000000125557453 9.16368193360357e-10 1.389641443174045e-10 1.4700199303049592e-10 8.870284988109502e-10 1.6786170531178843e-09 -3.051472574186436e-08 1.8538209620307e-09 3.1249782560012937e-08 3.4798853822413116e-08
2.772 1.0000000012018613 0.9998417903117625 1.0000000232968675 1.562029178647711e-09 1.575528162927778e-10 1.603237506083759e-10 1.5603068972260403e-09 3.016267081493438e-09 -3.110030953894723e-08 2.0450350783452577e-09 3.135986824029839e-08 4.090383156332442e-08 0.9999999987605125 0.9998417877868246 0.9999999688062907 -2.195468902390871e-09 3.9270121290827025e-11 6.181558074252075e-11 -1.4851386856431085e-09 -3.006178943337956e-09 -3.1099577790891334e-08 2.0721880459369383e-09 3.14224913282611e-08 4.604629421443841e-08 0.9999999999946692 0.9998417882432958 0.9999999998470023 -2.4711482155997036e-11 -8.803725233655404e-13 1.1836890910302373e-12 2.4999231677730877e-12 -4.915578040502603e-11 -3.109300522475924e-08 1.6539245386643756e-09 3.1616704299785794e-08 3.3655878550219e-08 0.9999999999989181 0.9998417882441532 0.9999999999477696 -7.999486039600133e-13 -8.698409208290179e-13 1.2124956766288691e-12 3.0131666256743605e-12 -3.37299992567552e-11 -3.10274937156191e-08 1.6556422340908551e-09 3.163019703935683e-08 3.3643534579966116e-08 1.0000000012593473 0.9998417903659257 1.0000000246034182 1.6392526658181822e-09 1.5974307160931223e-10 1.6186409168158257e-10 1.6435960354392929e-09 3.181491780901528e-09 -3.110031646811415e-08 2.079343913412554e-09 3.1362529550047314e-08 4.165958812406279e-08 1.0000000007280425 0.9998417898617971 1.0000000125488229 9.156777234133193e-10 1.3895143357558377e-10 1.4696469308148199e-10 8.850757703191513e-10 1.6770844322778743e-09 -3.110024032977821e-08 1.807651647819293e-09 3.134347182951876e-08 3.590790787872766e-08
2.782 1.0000000012017853 0.9998417903246364 1.0000000232954356 1.5618767394753366e-09 1.5753927277346495e-10 1.6022324000604656e-10 1.5587220905923086e-09 3.0154070627345596e-09 -3.169658529654515e-08 1.959812515554501e-09 3.145382013267201e-08 4.2975956526684014e-08 0.9999999987666731 0.9998417878019987 0.9999999689613457 -2.1845970497261105e-09 3.906412138134214e-11 6.142070588528001e-11 -1.4792235972405872e-09 -2.9921163056454273e-09 -3.169583953798537e-08 1.9842869130769742e-09 3.151490424578589e-08 4.778852026034405e-08 0.9999999999948602 0.999841788255742 0.9999999998516502 -2.3619868234326638e-11 -8.855663347306678e-13 1.0918026115683726e-12 1.018120426230293e-12 -4.935263362779742e-11 -3.1689140943376505e-08 1.5475300193780998e-09 3.1706984843510186e-08 3.613949833064614e-08 0.9999999999989033 0.9998417882563486 0.9999999999475184 -8.731172426456541e-13 -8.748314225130179e-13 1.1194021863630898e-12 1.5060542639305298e-12 -3.395331932989121e-11 -3.16223740935924e-08 1.5495845567634598e-09 3.172053269463169e-08 3.612309071051937e-08 1.0000000012593315 0.999841790378904 1.0000000246031555 1.639178686607427e-09 1.5973729143778873e-10 1.6177114292110625e-10 1.6420888319154085e-09 3.1807847391489824e-09 -3.169659251110314e-08 1.9956230070225962e-09 3.145650079996262e-08 4.3696668000364096e-08 1.0000000007276626 0.9998417898739578 1.0000000125422612 9.151452521956944e-10 1.3887544755169266e-10 1.46799200607532e-10 8.831277964749875e-10 1.6755181938976736e-09 -3.1696514786010013e-08 1.710533574487309e-09 3.143726864689299e-08 3.8248787641554377e-08
2.792 1.0000000012017236 0.9998417903377551 1.0000000232942807 1.5618678339049116e-09 1.5748082410500354e-10 1.6005160345949811e-10 1.5572793270511085e-09 3.0145134174353473e-09 -3.230380935105121e-08 1.8427433251400574e-09 3.1548099244964656e-08 4.5588403717411817e-08 0.9999999987728171 0.9998417878174027 0.9999999691159032 -2.173636972506876e-09 3.8814189589681e-11 6.095611138858504e-11 -1.4732033629490415e-09 -2.978159394493499e-09 -3.230304906368204e-08 1.8646644878460506e-09 3.1607610708533275e-08 5.004798262602541e-08 0.9999999999950563 0.9998417882684206 0.9999999998563365 -2.244161004981066e-11 -9.358366196888884e-13 9.28642190052082e-13 -3.230129082519662e-13 -4.9579816677668204e-11 -3.2296222446422916e-08 1.3965028044294421e-09 3.179759466466469e-08 3.920421161306562e-08 0.999999999998903 0.9998417882687831 0.9999999999475443 -8.040134800841985e-13 -9.249686132994905e-13 9.535251697898518e-13 1.393094526983478e-13 -3.420173074839182e-11 -3.2228176870752774e-08 1.3986974086450819e-09 3.1811242982765276e-08 3.919083784885503e-08 1.0000000012593302 0.9998417903921273 1.0000000246031702 1.6392477801072402e-09 1.5968652997929122e-10 1.6160734848446812e-10 1.6407238654974596e-09 3.1800444443380487e-09 -3.2303816471453896e-08 1.880823331770763e-09 3.155079992952377e-08 4.626920096264275e-08 1.0000000007272964 0.9998417898863635 1.0000000125359803 9.14756550770632e-10 1.3875451929534452e-10 1.465624723550038e-10 8.81321992485937e-10 1.6739191206613832e-09 -3.2303737474581676e-08 1.5749148265541973e-09 3.153138718543658e-08 4.115948415420743e-08
2.802 1.0000000012016739 0.9998417903511224 1.000000023293316 1.561944842817179e-09 1.5740725330829095e-10 1.5983777384604515e-10 1.5561082866368364e-09 3.0135860237783813e-09 -3.2922172413645414e-08 1.7149226161477208e-09 3.1643059401524e-08 4.811348246515452e-08 0.9999999987789427 0.9998417878330402 0.9999999692698802 -2.162645001005855e-09 3.855035146510795e-11 6.045047224381197e-11 -1.4669481776352963e-09 -2.9643078694997947e-09 -3.29213979848268e-08 1.7340957535931476e-09 3.170097067070682e-08 5.2260754744892164e-08 0.9999999999952541 0.9998417882813346 0.999999999860985 -2.1231659634879986e-11 -1.0007742222985943e-12 7.228003282681505e-13 -1.394047756948722e-12 -4.9836977190292395e-11 -3.291444070332446e-08 1.223039162739833e-09 3.188892446806199e-08 4.210928305503738e-08 0.9999999999989148 0.9998417882814593 0.9999999999477601 -6.488348415642798e-13 -9.900734878700487e-13 7.445016609194639e-13 -9.5681636464331e-13 -3.4474744192801574e-11 -3.2845093109447675e-08 1.2251091711458914e-09 3.190272490395461e-08 4.210386868414859e-08 1.0000000012593409 0.9998417904055987 1.0000000246033744 1.6394030429052252e-09 1.5962080670153816e-10 1.6140144407213523e-10 1.6396303737909347e-09 3.1792702159123055e-09 -3.292217997449423e-08 1.7558193481198861e-09 3.164578062699816e-08 4.875976524567793e-08 1.0000000007269427 0.9998417898990174 1.0000000125298927 9.144539987058883e-10 1.3861867447649468e-10 1.4628362931046033e-10 8.79788156742563e-10 1.6722869845476814e-09 -3.292209936854661e-08 1.423094406532483e-09 3.162618212426098e-08 4.3937075798908154e-08
2.812 1.000000001201634 0.9998417903647397 1.0000000232924537 1.5620408121425227e-09 1.5734673416266447e-10 1.595968485547699e-10 1.5553055531529109e-09 3.012625188916225e-09 -3.355186925926679e-08 1.6042496605212167e-09 3.17390151003669e-08 5.002501250149047e-08 0.9999999987850471 0.9998417878489129 0.9999999694231926 -2.1516877829610312e-09 3.830058795102265e-11 5.991938061078023e-11 -1.460361420092458e-09 -2.9505613196977865e-09 -3.35510800506575e-08 1.6201241378393542e-09 3.179530222409625e-08 5.3932487778859655e-08 0.9999999999954525 0.9998417882944866 0.9999999998655199 -2.0054094382450003e-11 -1.0527782353544212e-12 4.902706857084493e-13 -2.098031903602156e-12 -5.0123867168699357e-11 -3.354398991824469e-08 1.062373516954968e-09 3.198130298867821e-08 4.42779660412927e-08 0.9999999999989357 0.9998417882943799 0.9999999999480786 -4.739253826665308e-13 -1.042309231346785e-12 5.082469489795348e-13 -1.6853360762118878e-12 -3.4771550591284195e-11 -3.34733159923254e-08 1.0639679086693e-09 3.1995316157236874e-08 4.428326500863418e-08 1.0000000012593604 0.9998417904193204 1.0000000246036815 1.6395771183674309e-09 1.595681380184139e-10 1.6116854066757956e-10 1.6389052793632334e-09 3.1784622922766635e-09 -3.3551877453641305e-08 1.6479401022401948e-09 3.17417572632721e-08 5.064760295386242e-08 1.0000000007265986 0.9998417899119215 1.0000000125239104 9.141705381001739e-10 1.38495857694321e-10 1.459778362329864e-10 8.786227960417281e-10 1.6706218658830824e-09 -3.355179511252096e-08 1.2874191556034106e-09 3.172196887001066e-08 4.6019858636797833e-08
2.822 1.000000001201599 0.9998417903786095 1.0000000232916118 1.5621186395486296e-09 1.5731114748678795e-10 1.5936068524237525e-10 1.5549165487842101e-09 3.0116310920975116e-09 -3.419309673007029e-08 1.5391123507655985e-09 3.183606223690531e-08 5.097869450383122e-08 0.9999999987911266 0.9998417878650235 0.9999999695757618 -2.140802891767877e-09 3.807652924756522e-11 5.939467705656581e-11 -1.453397420537305e-09 -2.9369185304636927e-09 -3.419229258780593e-08 1.5509058369642594e-09 3.189070369989508e-08 5.472775883036617e-08 0.9999999999956478 0.9998417883078792 0.9999999998698691 -1.8943731577649228e-11 -1.079822451593481e-12 2.6276813066735873e-13 -2.389116810092661e-12 -5.043997378316202e-11 -3.418506704192425e-08 9.611700448672561e-10 3.2074818997837935e-08 4.535153710707928e-08 0.9999999999989626 0.9998417883075468 0.9999999999484172 -3.157658898347973e-13 -1.0694836352833544e-12 2.7771424833294194e-13 -2.0002143924814773e-12 -3.5092011850923465e-11 -3.411304257872125e-08 9.619228765484242e-10 3.208910968682144e-08 4.536850117974429e-08 1.0000000012593862 0.999841790433295 1.0000000246040082 1.6397328597721165e-09 1.595404696753497e-10 1.6094042299928532e-10 1.6385942137053719e-09 3.177621211651768e-09 -3.419310518146535e-08 1.5846458740428729e-09 3.1838825673518e-08 5.1590446723866936e-08 1.0000000007262602 0.9998417899250782 1.0000000125179511 9.138688136833624e-10 1.383983752478316e-10 1.4567700934760524e-10 8.778716142851328e-10 1.6689239692352086e-09 -3.4193021222829365e-08 1.2051152649381891e-09 3.18188440602789e-08 4.7052409618076426e-08
2.832 1.0000000012015657 0.9998417903927337 1.000000023290715 1.5621892815510386e-09 1.5729293775708565e-10 1.591868281065147e-10 1.554937879210099e-09 3.010603565607786e-09 -3.484605446183671e-08 1.5371556447319114e-09 3.1934012474012254e-08 5.082832453090668e-08 0.9999999987971778 0.9998417878813736 0.9999999697275175 -2.129978310427091e-09 3.7871084694898205e-11 5.89337011556732e-11 -1.4460593589940527e-09 -2.9233793575680856e-09 -3.4845235140954313e-08 1.544242849256914e-09 3.1986990600991195e-08 5.449794856101459e-08 0.9999999999958362 0.9998417883215143 0.9999999998739685 -1.788632877262198e-11 -1.0896131743808715e-12 9.759166586334903e-14 -2.2710766979716568e-12 -5.0784923595701857e-11 -3.4837871616022425e-08 9.579180289918582e-10 3.2169272415059904e-08 4.518256679787652e-08 0.9999999999989906 0.9998417883209615 0.9999999999487011 -1.6315173147860008e-13 -1.0791711499010893e-12 1.1094703732277449e-13 -1.90498061168602e-12 -3.5434991887379e-11 -3.47644718895979e-08 9.577312957107819e-10 3.218390089637405e-08 4.521057568185779e-08 1.0000000012594124 0.9998417904475232 1.0000000246042808 1.6398819593266634e-09 1.595301692990725e-10 1.6077467533961699e-10 1.6386934226374846e-09 3.1767465897289496e-09 -3.484606331084363e-08 1.5827915158857896e-09 3.193679749209004e-08 5.144253151431155e-08 1.0000000007259235 0.9998417899384894 1.0000000125119408 9.135609066823843e-10 1.3831830835747016e-10 1.454385487084615e-10 8.775308726144361e-10 1.667193420713997e-09 -3.484597773167193e-08 1.2024521790617478e-09 3.1916619787883566e-08 4.688711685777008e-08
2.842 1.0000000012015293 0.9998417904071137 1.0000000232896968 1.5622978578459558e-09 1.572740777306457e-10 1.5913127325735445e-10 1.5553361851646267e-09 3.0095431216916792e-09 -3.551094511028076e-08 1.5961637373486249e-09 3.203244968251182e-08 4.9608991997389446e-08 0.9999999988031952 0.9998417878979652 0.9999999698783958 -2.119168753083783e-09 3.766567954996042e-11 5.859252687907441e-11 -1.4383805664221498e-09 -2.909943239868421e-09 -3.551011032540249e-08 1.598453880734473e-09 3.2083753693275565e-08 5.327138199768763e-08 0.9999999999960136 0.9998417883353935 0.9999999998777599 -1.683460957053604e-11 -1.1000897731057656e-12 5.1036236108720985e-14 -1.7773706339649365e-12 -5.1157960056649755e-11 -3.550260610136958e-08 1.0498296851628425e-09 3.226424898887106e-08 4.380709333292895e-08 0.9999999999990155 0.9998417883346261 0.9999999999488635 2.8652343733245376e-14 -1.0897932322500543e-12 6.379767036054434e-14 -1.4324871868074982e-12 -3.5800230765074023e-11 -3.542780612511206e-08 1.049043930142717e-09 3.227926442744242e-08 4.3844036775896556e-08 1.000000001259436 0.9998417904620075 1.000000024604432 1.64006883966647e-09 1.5951914767038433e-10 1.6072703725946773e-10 1.6391693508795722e-09 3.175838889873692e-09 -3.5510954308624645e-08 1.6402032803782251e-09 3.2035256546538206e-08 5.0238796200618376e-08 1.0000000007255836 0.9998417899521563 1.000000012505812 9.132915056851721e-10 1.3823759869872554e-10 1.453183432649125e-10 8.775671861189768e-10 1.6654299844186382e-09 -3.5510867086010346e-08 1.2768641508933134e-09 3.2014880152209816e-08 4.5559991897112314e-08
2.852 1.000000001201485 0.9998417904217504 1.000000023288492 1.562486346506236e-09 1.5724287079121762e-10 1.5920737427671234e-10 1.5560673809269162e-09 3.0084499160017774e-09 -3.618797443674928e-08 1.6965866142579197e-09 3.2130830211642693e-08 4.750948356512765e-08 0.9999999988091752 0.9998417879147987 0.9999999700283358 -2.1083325311305576e-09 3.744885116916814e-11 5.838463326989e-11 -1.4304045769875322e-09 -2.89660951789778e-09 -3.6187123534410875e-08 1.6944854250738428e-09 3.2180458359170764e-08 5.122767683061845e-08 0.9999999999961761 0.9998417883495193 0.9999999998811876 -1.5745026531816784e-11 -1.1230448219896167e-12 1.363464954017352e-13 -9.513997806355607e-13 -5.155840867579246e-11 -3.6179476234561597e-08 1.1968350743248416e-09 3.2359226938234035e-08 4.141513537319769e-08 0.9999999999990326 0.999841788348541 0.9999999999488389 3.0039878842707026e-13 -1.1129300758046127e-12 1.4950903333454026e-13 -6.257690072637888e-13 -3.6186929744175026e-11 -3.6103250440183054e-08 1.195932571544099e-09 3.2374667355863456e-08 4.145746152205176e-08 1.0000000012594519 0.999841790476749 1.000000024604396 1.6403354864086828e-09 1.5949572112936482e-10 1.6081117533747198e-10 1.6399786291069157e-09 3.174898538662322e-09 -3.618798377626299e-08 1.738126025501311e-09 3.2133659179311226e-08 4.816747529950573e-08 1.0000000007252363 0.9998417899660802 1.0000000124994997 9.131021502800459e-10 1.3814467799191462e-10 1.4532942869178175e-10 8.779369668374318e-10 1.663634606998928e-09 -3.618789476598074e-08 1.4002281919248138e-09 3.211308178288219e-08 4.326178501508133e-08
2.862 1.0000000012014285 0.9998417904366466 1.0000000232870367 1.5627623230795478e-09 1.5720706613500494e-10 1.5936834133869834e-10 1.5570816980792716e-09 3.00732397869001e-09 -3.6877350612465786e-08 1.8125339294230757e-09 3.2228553135585785e-08 4.485055720978537e-08 0.999999998815113 0.999841787931877 0.9999999701772768 -2.097461671737026e-09 3.722862846388977e-11 5.826302669508792e-11 -1.4221812377298618e-09 -2.8833773216094686e-09 -3.687648326926549e-08 1.8066156985251874e-09 3.227651189040768e-08 4.867350930527426e-08 0.9999999999963187 0.9998417883638928 0.9999999998841965 -1.4607894337954437e-11 -1.1505785840986888e-12 3.0637851511720077e-13 1.5683384333263083e-13 -5.1985701767861836e-11 -3.6868690350351036e-08 1.356089547665681e-09 3.245363733569414e-08 3.833576230879917e-08 0.9999999999990373 0.9998417883627088 0.9999999999485631 6.596574743203978e-13 -1.1408400724391032e-12 3.206286203417538e-13 4.655385802350727e-13 -3.659400707511324e-11 -3.679101233330504e-08 1.3554284999831301e-09 3.2469535947236885e-08 3.8378586603039154e-08 1.0000000012594554 0.9998417904917498 1.0000000246041096 1.6406898474540187e-09 1.594678180582818e-10 1.6097980957582533e-10 1.641070765046641e-09 3.1739255951931495e-09 -3.687736004427902e-08 1.8515136870699692e-09 3.2231404468686017e-08 4.554775245095497e-08 1.0000000007248766 0.9998417899802635 1.0000000124929391 9.13000040824733e-10 1.3804738104927258e-10 1.454252639044109e-10 8.785898415883076e-10 1.6618072395629345e-09 -3.6877269472013097e-08 1.5385388409426961e-09 3.221062396062975e-08 4.032083996171096e-08
2.872 1.0000000012013561 0.9998417904518042 1.0000000232852717 1.5630946725122416e-09 1.5719365273312717e-10 1.595293371288485e-10 1.5583074592542392e-09 3.00616630831129e-09 -3.757928512065197e-08 1.920335051386279e-09 3.232500254347845e-08 4.20765611891151e-08 0.9999999988210054 0.9998417879492023 0.999999970325164 -2.086587106998587e-09 3.703162194880541e-11 5.814243540780672e-11 -1.413782064284958e-09 -2.87024561501987e-09 -3.757840095709083e-08 1.9110773344732028e-09 3.237130296380299e-08 4.6027306801898324e-08 0.9999999999964391 0.9998417883785168 0.9999999998867346 -1.345243178967203e-11 -1.1556361778413617e-12 4.765443041861607e-13 1.4759756051840526e-12 -5.2439306054830845e-11 -3.7570459862552314e-08 1.4970932442780497e-09 3.25468886481916e-08 3.504867244580643e-08 0.9999999999990266 0.9998417883771312 0.9999999999479767 1.0750419562199767e-12 -1.146752584636804e-12 4.914796330429227e-13 1.7705243373154455e-12 -3.702151783417116e-11 -3.7491303118720146e-08 1.4968795652479266e-09 3.2563281618599536e-08 3.508605114992123e-08 1.000000001259443 0.9998417905070122 1.0000000246035132 1.6411004018089009e-09 1.5946231927627425e-10 1.6114831050885626e-10 1.6423743670554283e-09 3.172920470949487e-09 -3.757929436962694e-08 1.957206194069028e-09 3.232787647210855e-08 4.281976513085795e-08 1.0000000007245013 0.9998417899947079 1.0000000124860722 9.129538861321913e-10 1.379724421317725e-10 1.455209448544491e-10 8.794546172991891e-10 1.6599481566205984e-09 -3.7579201988584736e-08 1.6640660168635866e-09 3.230689090299605e-08 3.720761814719258e-08
2.882 1.0000000012012662 0.9998417904672271 1.0000000232831558 1.5634312417243242e-09 1.5723130546853858e-10 1.5961693848906412e-10 1.5596348327719566e-09 3.0049768740648243e-09 -3.829399188218126e-08 2.0013127060009985e-09 3.241961284135275e-08 3.974261369205452e-08 0.9999999988268514 0.999841787966778 0.9999999704719598 -2.0757598498380135e-09 3.6886609286400995e-11 5.7950124013268945e-11 -1.4053165756861228e-09 -2.8572139130703825e-09 -3.829309067682057e-08 1.988980361348938e-09 3.246426601533939e-08 4.379781219123841e-08 0.9999999999965358 0.9998417883933959 0.9999999998887704 -1.2328829222471648e-11 -1.109643404511929e-12 5.73281093548471e-13 2.89616448424723e-12 -5.2917923789363446e-11 -3.8284998614231766e-08 1.5997018143972222e-09 3.2638418672060675e-08 3.220673960169758e-08 0.9999999999989979 0.9998417883918125 0.9999999999470388 1.4948802072745938e-12 -1.101508126212133e-12 5.885394784163068e-13 3.1793354886932293e-12 -3.746821858529077e-11 -3.820433615917623e-08 1.6000297613503096e-09 3.265534895299375e-08 3.223245955121745e-08 1.0000000012594135 0.9998417905225393 1.0000000246025655 1.6415154173427818e-09 1.5950779120970096e-10 1.6124346967943324e-10 1.6437796023513003e-09 3.1718838875264493e-09 -3.8294001787607765e-08 2.036753279711055e-09 3.242250964319572e-08 4.052948269664827e-08 1.0000000007241092 0.999841790009418 1.0000000124788575 9.129125617882616e-10 1.3794869006385765e-10 1.4554326568623737e-10 8.804209589862656e-10 1.6580584200888e-09 -3.829390733593729e-08 1.756792340726728e-09 3.240131696110298e-08 3.454318145853831e-08
2.892 1.0000000012011594 0.9998417904829205 1.0000000232806823 1.563721623511647e-09 1.5732864749163704e-10 1.5960747370333719e-10 1.5609145155842586e-09 3.0037562605712136e-09 -3.902168870190988e-08 2.0417968903886257e-09 3.251198242218608e-08 3.843775227171052e-08 0.9999999988326507 0.9998417879846103 0.9999999706176605 -2.0650304137550855e-09 3.680236456978487e-11 5.7662284601179345e-11 -1.396934020826444e-09 -2.844281080820162e-09 -3.902077042941386e-08 2.0264010671623354e-09 3.255499638606137e-08 4.250988538516147e-08 0.9999999999966092 0.9998417884085352 0.9999999998903025 -1.1285532104194978e-11 -1.0042348591194668e-12 5.730955546258294e-13 4.268354725100906e-12 -5.3421300468875784e-11 -3.901252436195274e-08 1.650217733005233e-09 3.2727807994210323e-08 3.0577791842335224e-08 0.9999999999989522 0.9998417884067577 0.9999999999457404 1.86802351252583e-12 -9.96786982767819e-13 5.87915627676578e-13 4.542402271848008e-12 -3.7933472925810274e-11 -3.8930328853482644e-08 1.6511047971348959e-09 3.274532275209732e-08 3.058743396472857e-08 1.0000000012593668 0.9998417905383381 1.0000000246012604 1.6418838831566333e-09 1.596129551311189e-10 1.612418027746809e-10 1.645137118070037e-09 3.1708159130711452e-09 -3.9021698708089825e-08 2.076579792702983e-09 3.251490239119637e-08 3.925163357522152e-08 1.0000000007237002 0.9998417900243987 1.0000000124712878 9.128254936787246e-10 1.3798457824832972e-10 1.454689991261096e-10 8.813400905674591e-10 1.656137881501955e-09 -3.902160249652841e-08 1.8026851328376471e-09 3.249350035841018e-08 3.3030579011893786e-08
2.902 1.0000000012010377 0.999841790498892 1.000000023277887 1.5639207592614772e-09 1.574607023402866e-10 1.5952786330719221e-10 1.5619808380225429e-09 3.002504893176284e-09 -3.97625955351626e-08 2.033254966612167e-09 3.260199687178312e-08 3.8583061317730104e-08 0.9999999988384057 0.9998417880027056 0.9999999707623063 -2.05444369375983e-09 3.675377915388537e-11 5.7305868622080895e-11 -1.3887998951731598e-09 -2.831446259121846e-09 -3.976166006339614e-08 2.014527994740244e-09 3.264337583577132e-08 4.2535415578800264e-08 0.9999999999966612 0.9998417884239416 0.9999999998913744 -1.0366277968450655e-11 -8.638677691813e-13 5.026783673511488e-13 5.426971327616064e-12 -5.394806773687208e-11 -3.9753257264379435e-08 1.6398577462442721e-09 3.2814915772139514e-08 3.075484139227145e-08 0.9999999999988914 0.9998417884219739 0.9999999999441181 2.149428706467399e-12 -8.571962783118227e-13 5.166013369769133e-13 5.6936624212366695e-12 -3.841621905646879e-11 -3.966950040631743e-08 1.6412665840731105e-09 3.283305953598868e-08 3.074887018119957e-08 1.000000001259305 0.9998417905544135 1.000000024599633 1.6421611428820438e-09 1.5975283054868155e-10 1.6116999974240225e-10 1.6462813146247396e-09 3.1697170833379603e-09 -3.976260571087081e-08 2.068214157557215e-09 3.260494034283082e-08 3.939476514933095e-08 1.0000000007232757 0.9998417900396566 1.000000012463399 9.126477598513138e-10 1.380553036738358e-10 1.453246738540973e-10 8.820460693233632e-10 1.6541874253452049e-09 -3.976250788061785e-08 1.7929200507577682e-09 3.258332637098582e-08 3.3196737567951786e-08
2.912 1.000000001200904 0.9998417905151481 1.0000000232748487 1.5639787677649728e-09 1.5757672910297908e-10 1.5942198124319154e-10 1.5626874928824208e-09 3.0012235513871744e-09 -4.051693632680009e-08 1.9734883885472513e-09 3.268989312905566e-08 4.0187401105738e-08 0.9999999988441205 0.9998417880210717 0.9999999709059793 -2.044050068230948e-09 3.668997573709069e-11 5.692511171259889e-11 -1.3810601037326341e-09 -2.8187086763101665e-09 -4.051598289250488e-08 1.9508565370802753e-09 3.2729638543329826e-08 4.3894048016262084e-08 0.9999999999966972 0.9998417884396233 0.9999999998920724 -9.619248440428537e-12 -7.39380079782543e-13 4.059070590005855e-13 6.2255924803868095e-12 -5.4497613940165475e-11 -4.050742061233028e-08 1.5654071472212522e-09 3.289996070055446e-08 3.273907801869321e-08 0.9999999999988195 0.9998417884374684 0.9999999999422509 2.2895059694644323e-12 -7.332979716697131e-13 4.191143087011204e-13 6.4864473466809186e-12 -3.891611020203326e-11 -4.0422074059042544e-08 1.5672559248544108e-09 3.291876963607771e-08 3.272349273672819e-08 1.0000000012592318 0.9998417905707746 1.0000000245977632 1.6422974902346612e-09 1.5987667658723986e-10 1.6107244758275214e-10 1.6470658544255636e-09 3.1685880185371873e-09 -4.051694662074791e-08 2.0095210194082374e-09 3.2692860439405404e-08 4.096812220950799e-08 1.0000000007228405 0.9998417900552001 1.000000012455271 9.1232909869014e-10 1.3810981075572486e-10 1.4515459958353873e-10 8.823925517209413e-10 1.6522072464539207e-09 -4.051684653584669e-08 1.7247599955363365e-09 3.267103163880593e-08 3.504582646899011e-08
2.922 1.000000001200766 0.9998417905316996 1.000000023271682 1.5638314589159007e-09 1.5762341747108951e-10 1.593167849562328e-10 1.5629366200908474e-09 2.9999124565611046e-09 -4.128493706175881e-08 1.868548117750053e-09 3.277622531478759e-08 4.279966372271629e-08 0.9999999988498008 0.9998417880397185 0.9999999710487983 -2.0339131319709288e-09 3.655788137429972e-11 5.6546275537116725e-11 -1.3738126591286538e-09 -2.8060670919226644e-09 -4.1283965600979696e-08 1.8411187056420775e-09 3.281433771717095e-08 4.6201316893727894e-08 0.9999999999967218 0.9998417884555904 0.9999999998925164 -9.107250811176306e-12 -6.841748758680125e-13 3.0965732580293245e-13 6.5665388448288636e-12 -5.506897140042164e-11 -4.127524123543642e-08 1.4311265541533871e-09 3.298349727543266e-08 3.5891863801787915e-08 0.9999999999987417 0.9998417884532506 0.9999999999402521 2.2245818220359058e-12 -6.781660987114001e-13 3.2214715497953577e-13 6.822173599762282e-12 -3.943197841361412e-11 -4.118827581525354e-08 1.43328693173027e-09 3.3002999582337505e-08 3.5874719865540175e-08 1.0000000012591534 0.9998417905874307 1.0000000245957643 1.6422287076933587e-09 1.599312755558411e-10 1.609754298739152e-10 1.6473928465494358e-09 3.167429574795179e-09 -4.128494786131481e-08 1.906600682281978e-09 3.2779216860834225e-08 4.3534320060637276e-08 1.0000000007224 0.9998417900710386 1.0000000124470172 9.118056800370143e-10 1.3809535363543396e-10 1.449851326089849e-10 8.822815728932354e-10 1.6501985225617694e-09 -4.128484581078381e-08 1.6035292613705394e-09 3.27571702598512e-08 3.801048520229361e-08
2.932 1.0000000012006292 0.9998417905485565 1.000000023268523 1.5634154627874088e-09 1.575731320723667e-10 1.5921339623631556e-10 1.562688248465331e-09 2.998572280758393e-09 -4.206682798179259e-08 1.7345239854372915e-09 3.286174790418476e-08 4.572040276602274e-08 0.999999998855454 0.9998417880586565 0.9999999711909026 -2.024095565771235e-09 3.632972663266836e-11 5.617033262649479e-11 -1.3670969814792013e-09 -2.7935203379267975e-09 -4.20658383436987e-08 1.701153018340628e-09 3.289822777717947e-08 4.8828685659965796e-08 0.9999999999967437 0.9998417884718529 0.9999999998928485 -8.891874002713867e-12 -7.26131187225961e-13 2.150054524901603e-13 6.4097133919870656e-12 -5.5661224387168956e-11 -4.2056948527120436e-08 1.251354003171429e-09 3.306629612255441e-08 3.932431291454497e-08 0.9999999999986656 0.9998417884693318 0.9999999999382588 1.8912582146580948e-12 -7.200015667393351e-13 2.2672529805710975e-13 6.660144727771975e-12 -3.996258939459755e-11 -4.1968334949509246e-08 1.253632109477403e-09 3.308651863808792e-08 3.9312337070409614e-08 1.0000000012590768 0.9998417906043925 1.0000000245937744 1.6418912028179977e-09 1.5988894784876046e-10 1.6087989196560043e-10 1.64722242262398e-09 3.1662420458445187e-09 -4.206683919041644e-08 1.775490220556384e-09 3.2864764024053493e-08 4.640957103930349e-08 1.0000000007219616 0.9998417900871825 1.0000000124387742 9.110135044791665e-10 1.3798353861113247e-10 1.4481723219461009e-10 8.816735389732306e-10 1.6481613609625538e-09 -4.206673483394631e-08 1.445019838470597e-09 3.2842496875735456e-08 4.126904273872156e-08
2.942 1.000000001200502 0.9998417905657303 1.00000002326552 1.5627062254005836e-09 1.5743708253568073e-10 1.591092975615943e-10 1.5619529622256816e-09 2.9972041799487317e-09 -4.286284195759069e-08 1.5980813709177027e-09 3.294726275635085e-08 4.826412559618528e-08 0.9999999988610891 0.9998417880778968 0.9999999713324432 -2.0146217928545107e-09 3.601664472350474e-11 5.579518443611988e-11 -1.360902491571306e-09 -2.781067659004715e-09 -4.286183347124106e-08 1.5576828201534837e-09 3.2982109930053626e-08 5.1132449128778567e-08 0.9999999999967703 0.9998417884884222 0.9999999998932222 -8.996646752204248e-12 -8.539989957175426e-13 1.1936239987720465e-13 5.765678974090493e-12 -5.6273466824295304e-11 -4.2852775147504856e-08 1.0543347516870041e-09 3.31491773613963e-08 4.2251635877353484e-08 0.9999999999985993 0.9998417884857224 0.9999999999364183 1.2643240241706754e-12 -8.475419224867342e-13 1.313647512953114e-13 6.0104750643717195e-12 -4.050787818196063e-11 -4.27624836531008e-08 1.0564267691367927e-09 3.3170154542200515e-08 4.224927367538021e-08 1.0000000012590098 0.999841790621671 1.0000000245919383 1.6412603283236356e-09 1.5976061753282453e-10 1.6078352262350221e-10 1.6465649437083198e-09 3.1650264488862086e-09 -4.2862853389447916e-08 1.6424968722726659e-09 3.2950303672786155e-08 4.891816272753605e-08 1.0000000007215333 0.9998417901036433 1.0000000124306896 9.099279860821981e-10 1.37786147923858e-10 1.4464848697110578e-10 8.805785479142534e-10 1.6460964632588454e-09 -4.286274707640506e-08 1.2779018678078508e-09 3.29278138211754e-08 4.4068054043147255e-08
2.952 1.0000000012003922 0.9998417905832311 1.0000000232628175 1.5617554472578119e-09 1.5725965099644175e-10 1.5902752712616996e-10 1.5607798356548026e-09 2.9958084158629387e-09 -4.3673214906346024e-08 1.4934928974093587e-09 3.3033467087386154e-08 4.991534292997209e-08 0.9999999988667121 0.9998417880974503 0.99999997147357 -2.005439996604049e-09 3.566321419746779e-11 5.544356063287713e-11 -1.3551802519115759e-09 -2.768707478068211e-09 -4.367218720307928e-08 1.4457852218354834e-09 3.3066679020253856e-08 5.2611559619012336e-08 0.9999999999968093 0.9998417885053098 0.999999999893789 -9.368713801801486e-12 -1.0231932981459862e-12 4.577452420696513e-14 4.683028694673048e-12 -5.6904210396798184e-11 -4.3662957518183054e-08 8.879643534652665e-10 3.323284367192159e-08 4.4126895492024814e-08 0.9999999999985497 0.9998417885024333 0.9999999999348772 3.9517762570854217e-13 -1.0163947486495945e-12 5.888502215576806e-14 4.920867028823527e-12 -4.106601016655935e-11 -4.3570957710443024e-08 8.894061348713171e-10 3.325462314572914e-08 4.4136523837897284e-08 1.0000000012589598 0.999841790639277 1.0000000245904042 1.6403873869674718e-09 1.5959103187806163e-10 1.607092388211499e-10 1.6454692951579631e-09 3.1637833093106778e-09 -4.367322644437735e-08 1.5409716289686285e-09 3.3036532939259645e-08 5.0548686010842694e-08 1.0000000007211216 0.9998417901204313 1.0000000124229087 9.086010489483834e-10 1.3754723993254266e-10 1.4450195314769594e-10 8.79045808007632e-10 1.644004736814621e-09 -4.367311820612988e-08 1.1442660488750522e-09 3.3013818798400566e-08 4.586830742395604e-08
2.962 1.0000000012003036 0.9998417906010686 1.000000023260547 1.560697521122103e-09 1.5709738717225897e-10 1.5901930580757653e-10 1.559249516971309e-09 2.9943861341592986e-09 -4.449818596061616e-08 1.452422107536485e-09 3.3120820817174445e-08 5.038151942925895e-08 0.9999999988723289 0.9998417881173259 0.9999999716144176 -1.996415623455242e-09 3.532578174180443e-11 5.516675654479329e-11 -1.3498489537861764e-09 -2.7564388389115373e-09 -4.449713893485373e-08 1.3988096703732487e-09 3.315239113656359e-08 5.2973416790893894e-08 0.9999999999968658 0.9998417885225243 0.9999999998946848 -9.872191077953416e-12 -1.1771459855733814e-12 4.564100571408609e-14 3.242993925061749e-12 -5.7552949721930966e-11 -4.448773487490305e-08 8.169812754444141e-10 3.331774259752562e-08 4.4653587484748586e-08 0.9999999999985225 0.9998417885194737 0.9999999999337669 -5.819613163703737e-13 -1.1699289414464729e-12 6.133669381158752e-14 3.472413288678794e-12 -4.1636592206352e-11 -4.4393995680304e-08 8.173083240705876e-10 3.334038358341351e-08 4.467578861493994e-08 1.0000000012589316 0.9998417906572192 1.000000024589302 1.6394072165437532e-09 1.5943655984421216e-10 1.607084136675198e-10 1.6440168731933731e-09 3.1625132804308037e-09 -4.449819799821754e-08 1.5012473116556073e-09 3.312391174772377e-08 5.1009728824267717e-08 1.0000000007207321 0.999841790137556 1.0000000124155635 9.071669781129666e-10 1.3732371464614744e-10 1.4442903931653483e-10 8.771563590153319e-10 1.6418871354174687e-09 -4.449808754576293e-08 1.0899568152568973e-09 3.3100972018029054e-08 4.637300483509977e-08
2.972 1.0000000012002386 0.99984179061925 1.000000023258807 1.559711963991818e-09 1.5699572439392795e-10 1.591339775474677e-10 1.5574764593306428e-09 2.9929377045536916e-09 -4.533799857680954e-08 1.4876109519488384e-09 3.3209454328938345e-08 4.959186611482316e-08 0.999999998877941 0.999841788137531 0.9999999717550864 -1.9873689353222487e-09 3.504983598314433e-11 5.5014121124484524e-11 -1.3447945171647813e-09 -2.744260283919223e-09 -4.533693138262291e-08 1.4309240495017733e-09 3.323937311521099e-08 5.214176260324962e-08 0.999999999996942 0.999841788540073 0.9999999998960118 -1.0326371712672227e-11 -1.2706313059740308e-12 1.6875759952405248e-13 1.559241694442452e-12 -5.821794488413164e-11 -4.5327349552390864e-08 8.778849765197765e-10 3.3403983836999713e-08 4.376175298303301e-08 0.9999999999985175 0.9998417885368504 0.9999999999331856 -1.487879721530736e-12 -1.2629275735442007e-12 1.875072962076034e-13 1.778877854075334e-12 -4.2218624736012854e-11 -4.523183983707085e-08 8.771897247386997e-10 3.342754988442635e-08 4.3795410227763217e-08 1.000000001258927 0.9998417906755055 1.0000000245887295 1.6384992846112643e-09 1.5934270111151231e-10 1.6083075839502846e-10 1.6423217045589595e-09 3.1612170378691885e-09 -4.5338010811682936e-08 1.5353638817143972e-09 3.3212570471167685e-08 5.023061966930018e-08 1.0000000007203669 0.9998417901550242 1.000000012408751 9.058051134072497e-10 1.371608289949956e-10 1.4447931481372803e-10 8.750242356001136e-10 1.6397442532462394e-09 -4.533789797849135e-08 1.1362673060135263e-09 3.318940377956584e-08 4.551161450109661e-08
2.982 1.0000000012001957 0.9998417906377791 1.0000000232576423 1.5589587527112426e-09 1.569751197740633e-10 1.5937624501389735e-10 1.5556026692988217e-09 2.9914646516217374e-09 -4.6192897906846595e-08 1.5849592041077543e-09 3.3299149770477346e-08 4.767590988234038e-08 0.9999999988835467 0.9998417881580701 0.999999971895626 -1.978139511188777e-09 3.485608615144531e-11 5.49907324571769e-11 -1.339874321316016e-09 -2.7321708460543414e-09 -4.61918107499966e-08 1.5277614223513955e-09 3.332740650803467e-08 5.0238836043677206e-08 0.9999999999970358 0.9998417885579607 0.9999999998978214 -1.0570323178908033e-11 -1.2830207333244994e-12 4.1981882115110746e-13 -2.2595743265213729e-13 -5.889830194563923e-11 -4.618204801190667e-08 1.0341243558550709e-09 3.349133836952002e-08 4.157920623291615e-08 0.9999999999985353 0.9998417885545676 0.9999999999331805 -2.1618449779560447e-12 -1.2748158332875222e-12 4.411140593955591e-13 -1.735791198863905e-14 -4.281101230130665e-11 -4.6084735605969095e-08 1.033012287218283e-09 3.351588895000392e-08 4.16214869859633e-08 1.0000000012589443 0.9998417906941395 1.0000000245887322 1.6378240126202074e-09 1.593298048994022e-10 1.6108088866473193e-10 1.6405256499190635e-09 3.1598959584007716e-09 -4.6192910377015814e-08 1.6299070597871806e-09 3.330229131234381e-08 4.83406994458041e-08 1.000000000720023 0.9998417901728404 1.0000000124025166 9.046758759716695e-10 1.3707877442059367e-10 1.446573347268569e-10 8.727916365922663e-10 1.6375772365488856e-09 -4.619279556915597e-08 1.260883686438211e-09 3.327889584638528e-08 4.341345171142062e-08
2.992 1.0000000012001709 0.9998417906566597 1.0000000232570347 1.558524554266623e-09 1.570309504580698e-10 1.5968575239446974e-10 1.5537822420032793e-09 2.989967317954157e-09 -4.706313404612436e-08 1.7139169389530566e-09 3.3389416388548276e-08 4.4941164770152536e-08 0.9999999988891431 0.9998417881789464 0.9999999720360218 -1.9686408337930467e-09 3.473947260365587e-11 5.5036377703515683e-11 -1.3349343996123015e-09 -2.7201691171864795e-09 -4.706202620318319e-08 1.6573547370863174e-09 3.341600435202287e-08 4.756229027254872e-08 0.999999999997144 0.9998417885761905 0.9999999999000995 -1.0516499373851162e-11 -1.2187832917684128e-12 7.38534472345135e-13 -1.9584846304137483e-12 -5.95930659704295e-11 -4.7052079359301766e-08 1.222455144532668e-09 3.357932673147321e-08 3.841318391148241e-08 0.9999999999985709 0.9998417885726293 0.9999999999337336 -2.517558667213531e-12 -1.2101678837717846e-12 7.605637363578884e-13 -1.7619183826991476e-12 -4.3412625628210664e-11 -4.695293170913569e-08 1.2214541875958434e-09 3.3604913105077796e-08 3.845949312820049e-08 1.0000000012589794 0.9998417907131255 1.0000000245892924 1.6374674518104123e-09 1.593933729083783e-10 1.6139857832193376e-10 1.6387828135212968e-09 3.1585507266876042e-09 -4.706314629845861e-08 1.755608798522078e-09 3.3392583531018205e-08 4.564658639654722e-08 1.0000000007196974 0.9998417901910083 1.0000000123968433 9.038660065694205e-10 1.3707336228243502e-10 1.449031587602582e-10 8.706124563921429e-10 1.6353868406040191e-09 -4.706302980615867e-08 1.4194444661922933e-09 3.336895723980938e-08 4.0388151830185345e-08
3.002 1.0000000012001595 0.999841790675894 1.0000000232569066 1.5584057862239179e-09 1.571419501606812e-10 1.5995887274121013e-10 1.5521542048085084e-09 2.988447045275366e-09 -4.7948959559131397e-08 1.8428739072381572e-09 3.347963346779627e-08 4.185984978503628e-08 0.9999999988947246 0.9998417882001625 0.9999999721762003 -1.958875668875822e-09 3.467893085341743e-11 5.504692452637474e-11 -1.3298354618452204e-09 -2.7082533175105333e-09 -4.7947830908216194e-08 1.7868557270006896e-09 3.350455316753879e-08 4.456698963201148e-08 0.9999999999972615 0.9998417885947651 0.9999999999027736 -1.0167669379504223e-11 -1.099318029967169e-12 1.020906309860261e-12 -3.4993116981150688e-12 -6.030031066230112e-11 -4.793769656148394e-08 1.3973931898773918e-09 3.366735982669276e-08 3.4756444169062283e-08 0.9999999999986195 0.9998417885910373 0.9999999999347665 -2.558319090604441e-12 -1.090378345109818e-12 1.0416034021645946e-12 -3.315197226931622e-12 -4.4022836868282315e-11 -4.783668067602991e-08 1.3968131684974745e-09 3.3694026582404163e-08 3.4800432317653183e-08 1.0000000012590275 0.9998417907324646 1.0000000245903324 1.6374265781535437e-09 1.5951213433146182e-10 1.6168003536541438e-10 1.637232506042293e-09 3.1571823357323735e-09 -4.794897229111963e-08 1.8817514304105e-09 3.348282641490985e-08 4.261717849929156e-08 1.0000000007193854 0.9998417902095296 1.0000000123916521 9.033723694525853e-10 1.3712297011245025e-10 1.4511292561033912e-10 8.686259048545378e-10 1.6331739407417544e-09 -4.7948853433180985e-08 1.5725921061905292e-09 3.345896732765155e-08 3.69253367720824e-08
3.012 1.0000000012001566 0.9998417906954852 1.0000000232571356 1.5585325097400068e-09 1.5727830077075772e-10 1.6010174466247225e-10 1.5508199813887886e-09 2.986904145974001e-09 -4.885063116519108e-08 1.946642819535582e-09 3.356919252783713e-08 3.905457654572842e-08 0.9999999989002872 0.9998417882217217 0.9999999723160411 -1.9489136863459906e-09 3.4644670739297504e-11 5.492843149604843e-11 -1.3244757279741951e-09 -2.6964225095505914e-09 -4.884948111862927e-08 1.890384688888367e-09 3.35924521843765e-08 4.184234699128557e-08 0.9999999999973851 0.9998417886136872 0.999999999905724 -9.59183310053351e-12 -9.546273137394096e-13 1.1726630070725882e-12 -4.747090208746572e-12 -6.10192705559337e-11 -4.883915607234912e-08 1.531593106657068e-09 3.3754864831335345e-08 3.131740081545725e-08 0.9999999999986771 0.9998417886097944 0.9999999999361574 -2.3532221611775082e-12 -9.451281656689495e-13 1.1905150032881379e-12 -4.575460492913069e-12 -4.4640170434786675e-11 -4.8736238468137544e-08 1.5315919782033087e-09 3.3782654469520846e-08 3.1351359268426494e-08 1.000000001259085 0.9998417907521611 1.0000000245917287 1.6376314720610905e-09 1.5965632664223679e-10 1.6183104596441481e-10 1.6359759919402143e-09 3.1557920331491643e-09 -4.8850644089640515e-08 1.9835263827259597e-09 3.357241150155432e-08 3.986618000888977e-08 1.0000000007190821 0.9998417902284077 1.0000000123868213 9.031247870418773e-10 1.3719827559079855e-10 1.4519216576008832e-10 8.669337240950351e-10 1.6309394744650267e-09 -4.88505232751458e-08 1.6928738437809075e-09 3.3548318023804954e-08 3.3707917121368495e-08
3.022 1.000000001200159 0.9998417907154369 1.0000000232575799 1.5588053836985599e-09 1.5740881847282117e-10 1.6007858341995142e-10 1.5498360170825403e-09 2.9853405585186977e-09 -4.9768408669367466e-08 2.0074799771106777e-09 3.365758574044068e-08 3.722712510345369e-08 0.9999999989058279 0.9998417882436265 0.9999999724554072 -1.938853952811555e-09 3.4605316031774005e-11 5.4644881870769746e-11 -1.3187988694065973e-09 -2.6846750432663713e-09 -4.976723700573192e-08 1.9498174518628246e-09 3.3679198750330455e-08 4.0037916881970585e-08 0.9999999999975102 0.9998417886329611 0.9999999999088147 -8.88797416655234e-12 -8.159241599316938e-13 1.1581822334269242e-12 -5.645158290132447e-12 -6.174888401025504e-11 -4.975671790085027e-08 1.6082432755278203e-09 3.384135466478333e-08 2.9000116581531796e-08 0.9999999999987399 0.9998417886289046 0.9999999999377646 -2.0017891765418348e-12 -8.057429805407596e-13 1.1723075305522892e-12 -5.4857389421378e-12 -4.5263860901587615e-11 -4.9651864084419615e-08 1.6088799444827722e-09 3.3870310434400904e-08 2.901688118246765e-08 1.0000000012591475 0.9998417907722177 1.0000000245933414 1.6379825537374383e-09 1.5979436879966472e-10 1.6181569795119803e-10 1.635069763134503e-09 3.1543803557683962e-09 -4.976842200952227e-08 2.0433030497018207e-09 3.366083090630339e-08 3.8078684802013826e-08 1.0000000007187846 0.9998417902476462 1.000000012382209 9.030233566281318e-10 1.3726781180941576e-10 1.451048541631354e-10 8.655917599113342e-10 1.6286844473987043e-09 -4.976829899289809e-08 1.762365858344798e-09 3.363650197690295e-08 3.156829010343759e-08
3.032 1.000000001200164 0.9998417907357531 1.0000000232581074 1.5591183482598219e-09 1.5750476935203202e-10 1.599252761016855e-10 1.5492253655909448e-09 2.98375686196185e-09 -5.0702555839714815e-08 2.0145936788029166e-09 3.3744444289216366e-08 3.694365648705418e-08 0.9999999989113438 0.9998417882658822 0.9999999725941692 -1.9288024223307657e-09 3.453265209363766e-11 5.423260330116754e-11 -1.3127814451732036e-09 -2.673009421261675e-09 -5.070136223741107e-08 1.954048780356146e-09 3.376442582496978e-08 3.967095047566097e-08 0.9999999999976353 0.9998417886525912 0.9999999999119156 -8.161260178100288e-12 -7.115628027562594e-13 1.0134667260880933e-12 -6.170565872065054e-12 -6.248756803499238e-11 -5.069064551216702e-08 1.617230617496192e-09 3.3926458113157424e-08 2.862711224053213e-08 0.999999999998806 0.9998417886483717 0.9999999999394549 -1.6102685046994761e-12 -7.011966749743207e-13 1.024187430949228e-12 -6.022904664824655e-12 -4.589283938856635e-11 -5.058382070460324e-08 1.6184923288210707e-09 3.395662187390532e-08 2.8624459655927435e-08 1.000000001259213 0.9998417907926395 1.0000000245950367 1.638374145084658e-09 1.598984145751699e-10 1.6167016287604413e-10 1.63453686277402e-09 3.1529483792290976e-09 -5.070256964926276e-08 2.0503292429727848e-09 3.3747715743171856e-08 3.780257839281058e-08 1.0000000007184902 0.9998417902672496 1.0000000123776829 9.029624049602163e-10 1.3730289749905527e-10 1.4488760446825e-10 8.646235775439998e-10 1.6264101686859881e-09 -5.070244442086739e-08 1.7703441820496482e-09 3.3723150613736825e-08 3.12294121694374e-08
3.042 1.0000000012001697 0.9998417907564392 1.0000000232586117 1.5593621842624132e-09 1.5754763374681294e-10 1.5972268929818691e-10 1.5489965720140667e-09 2.982154328622606e-09 -5.1653340229284005e-08 1.9644728065864736e-09 3.382957081789214e-08 3.8324789576884616e-08 0.9999999989168334 0.9998417882884937 0.9999999727322235 -1.9188686405089764e-09 3.440760841129442e-11 5.3772256354200156e-11 -1.3064147379334053e-09 -2.661424502180949e-09 -5.165212398055794e-08 1.899195619014029e-09 3.384793655653523e-08 4.08609024913964e-08 0.9999999999977581 0.9998417886725813 0.9999999999149246 -7.520339786208404e-12 -6.604379343088244e-13 8.189921332975868e-13 -6.314842747917583e-12 -6.323379941053443e-11 -5.164120588978389e-08 1.5545225253336405e-09 3.40099602406119e-08 3.037983929275911e-08 0.9999999999988722 0.9998417886682015 0.9999999999411221 -1.2878127047392767e-12 -6.497450294745384e-13 8.276524322342339e-13 -6.178494724226168e-12 -4.652567619313704e-11 -5.153237522711042e-08 1.5563392428858398e-09 3.40413661000455e-08 3.036339995795294e-08 1.0000000012592787 0.9998417908134304 1.0000000245967078 1.6386965349143005e-09 1.5994904619222336e-10 1.6147489775412106e-10 1.6343859498961122e-09 3.1514975996628463e-09 -5.165335404786683e-08 2.0011410403998505e-09 3.3832868662747655e-08 3.9154355921145893e-08 1.000000000718196 0.9998417902872223 1.0000000123731363 9.028322704258014e-10 1.3728475186807097e-10 1.4462055367928136e-10 8.640373909404513e-10 1.6241177061067792e-09 -5.16532269268843e-08 1.7129699968295184e-09 3.3808066697920766e-08 3.284787351842107e-08
3.052 1.0000000012001744 0.9998417907774999 1.0000000232590232 1.5594242383657155e-09 1.5753478475690184e-10 1.5954880680574084e-10 1.5491540833214848e-09 2.980533340187426e-09 -5.26210327031317e-08 1.8622565604507767e-09 3.391298779706336e-08 4.0934337707288975e-08 0.9999999989222945 0.9998417883114661 0.9999999728695053 -1.909164664618811e-09 3.4227611277154714e-11 5.334215115900844e-11 -1.2996946234230036e-09 -2.6499181177116704e-09 -5.2619793399513195e-08 1.7899529734590472e-09 3.392975541501597e-08 4.322475677356854e-08 0.999999999997877 0.9998417886929376 0.9999999999177756 -7.0764089257039084e-12 -6.651374778778652e-13 6.534146296224678e-13 -6.073228426417691e-12 -6.398687974295689e-11 -5.260867046048278e-08 1.4233544095481994e-09 3.40918675926982e-08 3.360377353141992e-08 0.9999999999989374 0.9998417886883977 0.999999999942698 -1.1469652084786368e-12 -6.541323100028254e-13 6.612595838026833e-13 -5.947194458825157e-12 -4.716178334838693e-11 -5.249779800529614e-08 1.4256026785661619e-09 3.41245356819634e-08 3.358322197518906e-08 1.0000000012593433 0.9998417908345965 1.000000024598287 1.6388373422753535e-09 1.5994389169853368e-10 1.6130867914576169e-10 1.6346210805483988e-09 3.1500288386499655e-09 -5.262104668037255e-08 1.9009372628302655e-09 3.391631219308935e-08 4.171291265462942e-08 1.0000000007179008 0.9998417903075697 1.0000000123684998 9.025206158672569e-10 1.3721095801670688e-10 1.4438217710950693e-10 8.638373450607449e-10 1.621808351822037e-09 -5.2620917286692954e-08 1.5945801088091397e-09 3.389127284729151e-08 3.585474695545775e-08
3.062 1.0000000012001764 0.9998417907989405 1.00000002325931 1.5592051159271265e-09 1.5748288555936193e-10 1.5944468362689094e-10 1.5496930084053366e-09 2.9788960727948342e-09 -5.36059081176422e-08 1.7234899872220026e-09 3.399496682848533e-08 4.401074903635822e-08 0.9999999989277264 0.9998417883348045 0.999999973005985 -1.899789333745393e-09 3.4009357168610626e-11 5.2983236970957154e-11 -1.2926254031030259e-09 -2.638489567010855e-09 -5.360464566140466e-08 1.6414963364821694e-09 3.40101589571755e-08 4.606180132914976e-08 0.9999999999979906 0.9998417887136656 0.9999999999204396 -6.92838913503601e-12 -7.089645603146017e-13 5.575238991694118e-13 -5.450555059248098e-12 -6.474502759050112e-11 -5.3593314128913435e-08 1.2364377672703465e-09 3.41724501306885e-08 3.7283033686340114e-08 0.9999999999990004 0.9998417887089665 0.9999999999441489 -1.2870025787417405e-12 -6.977566806043093e-13 5.657563226525354e-13 -5.333517298088466e-12 -4.7799880240651075e-11 -5.348036342130873e-08 1.2389285387911687e-09 3.4206385250680885e-08 3.72667852916578e-08 1.000000001259405 0.9998417908561429 1.0000000245997407 1.638696697302861e-09 1.5989953680032426e-10 1.6121260664567762e-10 1.6352376364154106e-09 3.148543446293722e-09 -5.3605922272859626e-08 1.7652574947711256e-09 3.39983178152776e-08 4.473663797303734e-08 1.0000000007176038 0.9998417903282975 1.000000012363741 9.019278916593986e-10 1.3709801069261327e-10 1.4421391766900286e-10 8.640191274429218e-10 1.6194831941167547e-09 -5.360579046226801e-08 1.429915748446833e-09 3.3973041098437986e-08 3.932725176357855e-08
3.072 1.0000000012001748 0.9998417908207673 1.0000000232594681 1.5586537664739164e-09 1.574208224310531e-10 1.594084188205499e-10 1.5505846688026252e-09 2.977243413148417e-09 -5.460824525422296e-08 1.5752039143728805e-09 3.4075979971861606e-08 4.6788500615356574e-08 0.9999999989331279 0.9998417883585156 0.9999999731416628 -1.890793836701067e-09 3.378214463041536e-11 5.269358924845039e-11 -1.2852355930580824e-09 -2.6271362726845955e-09 -5.460695899010087e-08 1.4810695219313944e-09 3.4089625845200086e-08 4.864116355765901e-08 0.9999999999980982 0.999841788734771 0.9999999999229157 -7.126898759159287e-12 -7.626854764585457e-13 5.2978593576484e-13 -4.4754878752975975e-12 -6.550686764162453e-11 -5.459541540857331e-08 1.019723510165056e-09 3.425219237131915e-08 4.051945403593289e-08 0.9999999999990593 0.9998417887299138 0.9999999999454726 -1.7598189732518041e-12 -7.514564631746816e-13 5.389465731765343e-13 -4.365410761809161e-12 -4.84388654318604e-11 -5.448034945040677e-08 1.0221574746948257e-09 3.428738928429222e-08 4.051300182375453e-08 1.0000000012594639 0.9998417908780752 1.0000000246010654 1.6382234976827524e-09 1.598454240160741e-10 1.6118449647872071e-10 1.6362070312066575e-09 3.1470426979032936e-09 -5.460825994460232e-08 1.620844989793279e-09 3.407935751115185e-08 4.74727135026126e-08 1.0000000007173027 0.9998417903494115 1.0000000123588568 9.010027480814604e-10 1.3697510745719761e-10 1.441138068231233e-10 8.645539112370908e-10 1.617143307342367e-09 -5.460812546911648e-08 1.2470169813350438e-09 3.4053844388969565e-08 4.240980898686472e-08
3.082 1.0000000012001697 0.9998417908429872 1.00000002325951 1.5578006103105854e-09 1.5737612230129813e-10 1.5941414541990922e-10 1.551765188087026e-09 2.975576497774819e-09 -5.562832711428116e-08 1.4540543949449323e-09 3.415655743050402e-08 4.868733585100838e-08 0.9999999989384988 0.9998417883826047 0.999999973276554 -1.8821472926994153e-09 3.357300515452264e-11 5.244724962513401e-11 -1.2775889240313186e-09 -2.61585734562486e-09 -5.5627016893855424e-08 1.3471834578032393e-09 3.416869113896181e-08 5.039273936923816e-08 0.9999999999981997 0.99984178875626 0.9999999999252195 -7.640407104892209e-12 -7.990883370939704e-13 5.444880535699079e-13 -3.211392712279712e-12 -6.627093519451824e-11 -5.561525707704807e-08 8.202537320490536e-10 3.433163893712371e-08 4.2694888484921495e-08 0.9999999999991146 0.9998417887512454 0.9999999999466793 -2.534462115219584e-12 -7.878068276380513e-13 5.540152191259459e-13 -3.1063629832258013e-12 -4.907731653183583e-11 -5.5498038242056576e-08 8.221233527699245e-10 3.436809148027421e-08 4.270115721192087e-08 1.0000000012595183 0.9998417909004 1.0000000246022747 1.6374481910575512e-09 1.5980844601532942e-10 1.6119843392536658e-10 1.6374652081581323e-09 3.145527307002967e-09 -5.562834195006228e-08 1.5034293555093e-09 3.415996129679824e-08 4.934596862783212e-08 1.0000000007169985 0.9998417903709177 1.00000001235386 8.997762834612892e-10 1.3686961255421894e-10 1.4405599418792392e-10 8.653778975281432e-10 1.6147896083624918e-09 -5.56282050081892e-08 1.0897729833145901e-09 3.413421383376271e-08 4.449306490411365e-08
3.092 1.0000000012001597 0.9998417908656054 1.000000023259448 1.5567646377678578e-09 1.5735961032316316e-10 1.5943442008555046e-10 1.5531369253833903e-09 2.9738964076428688e-09 -5.666644049091828e-08 1.3967741770438229e-09 3.4237103515784236e-08 4.937317660733678e-08 0.9999999989438384 0.9998417884070796 0.9999999734106747 -1.873730329580861e-09 3.3392810453649326e-11 5.221660739404973e-11 -1.2697827584896816e-09 -2.6046506996256697e-09 -5.666510567099715e-08 1.2806713828542291e-09 3.424776013952709e-08 5.098045137890899e-08 0.9999999999982944 0.9998417887781395 0.9999999999273653 -8.34901396962147e-12 -8.072683335915834e-13 5.733839049854526e-13 -1.7562670888269125e-12 -6.703588207600595e-11 -5.665312597990002e-08 7.136430464438882e-10 3.441119687981721e-08 4.3474266957178704e-08 0.9999999999991659 0.999841788772968 0.9999999999477823 -3.491192146552438e-12 -7.9602131232481e-13 5.832566460001203e-13 -1.6535353544346705e-12 -4.971492853736419e-11 -5.6533715829076246e-08 7.142654796254947e-10 3.444890600923101e-08 4.349411077356628e-08 1.0000000012595684 0.9998417909231238 1.0000000246033791 1.6364904203064599e-09 1.597996092056716e-10 1.6122669418502431e-10 1.6389146389040883e-09 3.143999248785785e-09 -5.6666455445535885e-08 1.448156069331519e-09 3.4240533434147176e-08 5.002349343808053e-08 1.0000000007166898 0.9998417903928226 1.0000000123487616 8.983673704721025e-10 1.3679220448416536e-10 1.4401264084951876e-10 8.663930603052391e-10 1.6124237616359278e-09 -5.666631602099305e-08 1.011866771016029e-09 3.4214554537830024e-08 4.5239913511602886e-08
3.102 1.0000000012001453 0.9998417908886292 1.0000000232592794 1.5557237617879477e-09 1.5736096663645558e-10 1.5945223108445225e-10 1.554582389374078e-09 2.9722049598859487e-09 -5.7722875802307546e-08 1.4214620568299342e-09 3.431775350666891e-08 4.8756297277315684e-08 0.9999999989491469 0.9998417884319457 0.9999999735440254 -1.865365093316443e-09 3.32311716854083e-11 5.198458790011396e-11 -1.2619345163829975e-09 -2.593514726939077e-09 -5.7721516200084935e-08 1.3032238661270432e-09 3.432696506888577e-08 5.030853608693062e-08 0.9999999999983821 0.9998417888004156 0.9999999999293543 -9.075056838895686e-12 -7.978017353359952e-13 5.996818206909605e-13 -2.270283570169042e-13 -6.780049826737794e-11 -5.770931261375103e-08 7.605774486061176e-10 3.4490987838164804e-08 4.277295839546673e-08 0.9999999999992116 0.999841788795088 0.999999999948778 -4.4519997987511825e-12 -7.865487877160656e-13 6.093366787379234e-13 -1.2481715012666268e-13 -5.0349585792009745e-11 -5.758767244984111e-08 7.598689301738071e-10 3.452996401269382e-08 4.280537741274897e-08 1.0000000012596137 0.9998417909462531 1.0000000246043779 1.6355273104620476e-09 1.5980862019949967e-10 1.6125219040485752e-10 1.6404377841695265e-09 3.142459266363449e-09 -5.772289110928362e-08 1.4720332490084066e-09 3.4321209195081035e-08 4.941543443232521e-08 1.0000000007163765 0.9998417904151331 1.0000000123435608 8.969536400181214e-10 1.3673242427292647e-10 1.4396653877734931e-10 8.674823856764308e-10 1.6100471311472677e-09 -5.772274902769168e-08 1.0454839138038006e-09 3.4295001854370894e-08 4.456339196061771e-08
3.112 1.0000000012001247 0.9998417909120644 1.0000000232589839 1.5548626139947405e-09 1.5735928160834027e-10 1.5945955185866635e-10 1.5559795236265966e-09 2.9705027890014522e-09 -5.879792891938845e-08 1.5153364183185412e-09 3.4398326370261507e-08 4.696598162999962e-08 0.9999999989544237 0.9998417884572096 0.9999999736765883 -1.8568669879400484e-09 3.3067604625235415e-11 5.174297467186969e-11 -1.2541663152212295e-09 -2.582447817427576e-09 -5.879654378065089e-08 1.4010411545524693e-09 3.440612062873885e-08 4.849919183775432e-08 0.9999999999984618 0.9998417888230946 0.9999999999311671 -9.632553388971489e-12 -7.913052869826716e-13 6.153656671790408e-13 1.2536955056291182e-12 -6.856339933060892e-11 -5.878411240969272e-08 9.239627390904222e-10 3.45708087353982e-08 4.072195673402412e-08 0.9999999999992516 0.9998417888176114 0.9999999999496445 -5.232587334061199e-12 -7.802548314459895e-13 6.243721552216412e-13 1.357422996473307e-12 -5.098077693999204e-11 -5.8660202525358926e-08 9.226790990878635e-10 3.461106815702083e-08 4.076411577980847e-08 1.0000000012596533 0.9998417909697942 1.000000024605249 1.634744050192748e-09 1.5981446723599268e-10 1.6126709551266782e-10 1.6419123276884194e-09 3.1409092239244363e-09 -5.8797944181689404e-08 1.5629203519893178e-09 3.440180759974238e-08 4.7650602236849265e-08 1.0000000007160577 0.9998417904378548 1.0000000123382349 8.957201959231919e-10 1.3666990978905154e-10 1.439098627638709e-10 8.6852322006253e-10 1.6076610597563955e-09 -5.8797799680789106e-08 1.1697538970190932e-09 3.4375374360716665e-08 4.259477725103416e-08
3.122 1.0000000012000971 0.9998417909359177 1.0000000232585242 1.5543274056524965e-09 1.5734146423838065e-10 1.5945351201694132e-10 1.5572081183151412e-09 2.9687918834683867e-09 -5.989189840239373e-08 1.6452465808855187e-09 3.4478372402857035e-08 4.432030628656573e-08 0.9999999989596665 0.9998417884828775 0.9999999738083303 -1.8480892373845235e-09 3.2888955470122104e-11 5.1489653379949253e-11 -1.2465979793043495e-09 -2.5714481714787824e-09 -5.989048748821086e-08 1.5370191974910906e-09 3.4484774580088127e-08 4.5862094304208244e-08 0.9999999999985325 0.9998417888461832 0.9999999999327691 -9.875172136731095e-12 -8.006438952476446e-13 6.178745063304563e-13 2.566264989557221e-12 -6.932264216725458e-11 -5.987782430808113e-08 1.1242125697330412e-09 3.465019392260065e-08 3.764147827197935e-08 0.9999999999992846 0.9998417888405448 0.9999999999503438 -5.686391050761592e-12 -7.899060303957211e-13 6.259488904846308e-13 2.6731201678958505e-12 -5.160742409631308e-11 -5.97516047196477e-08 1.1230146169840587e-09 3.469175167221351e-08 3.768866539441883e-08 1.0000000012596855 0.9998417909937528 1.000000024605956 1.6342871544926248e-09 1.5980452552279273e-10 1.6126890904244027e-10 1.6432186406542481e-09 3.1393501783130668e-09 -5.989191402909778e-08 1.6892187430906181e-09 3.448187900072626e-08 4.504590294435296e-08 1.0000000007157317 0.9998417904609945 1.0000000123327482 8.948130278192057e-10 1.365912993190642e-10 1.4384014503506177e-10 8.693961915572922e-10 1.6052663798721402e-09 -5.989176690920028e-08 1.3336091058498472e-09 3.445522162524378e-08 3.965598876214295e-08
3.132 1.0000000012000614 0.9998417909601951 1.0000000232578634 1.5542073956707699e-09 1.573167530104243e-10 1.5943772387381295e-10 1.5581509987825723e-09 2.9670731969678247e-09 -6.10050884694422e-08 1.7767121969655829e-09 3.45572799762161e-08 4.1299747734688454e-08 0.9999999989648761 0.9998417885089562 0.9999999739392175 -1.8389420397002637e-09 3.2703975211733164e-11 5.122786158968526e-11 -1.239346345932422e-09 -2.5605140998986087e-09 -6.10036511028404e-08 1.6737065849980433e-09 3.4562315693780513e-08 4.286538680031802e-08 0.9999999999985935 0.999841788869687 0.9999999999341264 -9.712420226320428e-12 -8.170431214187766e-13 6.103263622774034e-13 3.593749946210043e-12 -7.00775965914968e-11 -6.099075232125909e-08 1.3089682658586986e-09 3.472853252547738e-08 3.403375543964876e-08 0.9999999999993092 0.9998417888638937 0.9999999999508404 -5.7247385264351536e-12 -8.0675017104245e-13 6.177157279130319e-13 3.704072588409396e-12 -5.222849582827888e-11 -6.086218187149253e-08 1.3082115513540174e-09 3.477139772895758e-08 3.407941105590257e-08 1.0000000012597097 0.9998417910181358 1.000000024606462 1.6342456830299444e-09 1.5978744476484764e-10 1.6126106337553878e-10 1.6442390815190539e-09 3.1377833933583954e-09 -6.10051042463637e-08 1.8175473802077194e-09 3.4560811887370843e-08 4.207826659911213e-08 1.0000000007153975 0.9998417904845589 1.000000012327063 8.943209665635443e-10 1.365058092456224e-10 1.437606005009191e-10 8.699831870497285e-10 1.6028656350660942e-09 -6.100495417619305e-08 1.4926401153007266e-09 3.453393140636251e-08 3.6245995852227384e-08
3.142 1.0000000012000165 0.9998417909849031 1.0000000232569826 1.5545365522458256e-09 1.5731325696201045e-10 1.5942420910782648e-10 1.5586943986485563e-09 2.9653481580071684e-09 -6.213780703196587e-08 1.8834094520489752e-09 3.463440427083311e-08 3.851644754770271e-08 0.9999999989700509 0.9998417885354517 0.9999999740692339 -1.8293914098160076e-09 3.254125075797878e-11 5.096950022370725e-11 -1.2325253153850385e-09 -2.549643462822374e-09 -6.213634285033344e-08 1.7835174252510742e-09 3.46381014089606e-08 4.010093727803445e-08 0.9999999999986433 0.9998417888936131 0.9999999999352204 -9.110739510431722e-12 -8.12201050251894e-13 6.049652488304556e-13 4.221913068967022e-12 -7.08262663901607e-11 -6.212320419294368e-08 1.4504527189487562e-09 3.4805196697501916e-08 3.0595088119719536e-08 0.9999999999993247 0.9998417888876653 0.9999999999511129 -5.3146789534844825e-12 -8.025789775473582e-13 6.120304214419214e-13 4.33571803073412e-12 -5.2842394137124536e-11 -6.199224178070715e-08 1.450307235808771e-09 3.484937269200862e-08 3.063124210450052e-08 1.0000000012597252 0.9998417910429497 1.0000000246067473 1.6346530802539122e-09 1.597916972590966e-10 1.6125550838092141e-10 1.6448603249436084e-09 3.1362101226069883e-09 -6.213782297599579e-08 1.9220176738620224e-09 3.463796151242973e-08 3.935093002825003e-08 1.000000000715055 0.9998417905085527 1.000000012321161 8.942783024901435e-10 1.3644148235128614e-10 1.436834340653385e-10 8.701715444812693e-10 1.600458736366756e-09 -6.21376701788106e-08 1.6180515088949722e-09 3.461085842261396e-08 3.303657050563737e-08
3.152 1.0000000011999624 0.9998417910100491 1.0000000232558928 1.5552984517223155e-09 1.5735975663967125e-10 1.594309235791747e-10 1.5587419290929208e-09 2.9636183839526283e-09 -6.32903665496918e-08 1.9481103990572845e-09 3.470919993827743e-08 3.663547948404699e-08 0.9999999989751901 0.9998417885623715 0.9999999741983939 -1.819453328056235e-09 3.2428963691857497e-11 5.0732962933395365e-11 -1.2262310155291757e-09 -2.5388351852907472e-09 -6.328887505222564e-08 1.8488213128584782e-09 3.471158797219554e-08 3.8204981981570414e-08 0.999999999998682 0.9998417889179687 0.9999999999360646 -8.08518040875619e-12 -7.571608585555078e-13 6.199116155121512e-13 4.35380277043132e-12 -7.156700713902259e-11 -6.327549252163068e-08 1.533585121617904e-09 3.487966311770752e-08 2.8186792599726335e-08 0.9999999999993308 0.9998417889118666 0.9999999999511732 -4.47212428307078e-12 -7.485804224134099e-13 6.271860402326623e-13 4.470582255987224e-12 -5.3448328361738727e-11 -6.314209592469949e-08 1.5341084377971461e-09 3.4925151917874285e-08 2.8205942423527177e-08 1.0000000012597312 0.9998417910682017 1.0000000246068235 1.6354934584133096e-09 1.5984599465609197e-10 1.612697189555899e-10 1.6449855363279406e-09 3.134632025644658e-09 -6.329038301198797e-08 1.985497964530125e-09 3.4712782546412085e-08 3.7512721081570656e-08 1.000000000714703 0.9998417905329853 1.0000000123150528 8.946690576224882e-10 1.3642710241124073e-10 1.4362645099825232e-10 8.69863576378069e-10 1.5980478206458044e-09 -6.32902269821654e-08 1.6928073420048767e-09 3.468545708067552e-08 3.081976719631112e-08
3.162 1.0000000011998995 0.9998417910356411 1.0000000232546375 1.5564244439688244e-09 1.5746251206069776e-10 1.5946840687859768e-10 1.558237510011395e-09 2.961885026986233e-09 -6.446308426413777e-08 1.9613330150110757e-09 3.478134230344476e-08 3.618349324896167e-08 0.9999999989802947 0.9998417885897231 0.9999999743267449 -1.8091969748321363e-09 3.237400443194927e-11 5.0528720366305266e-11 -1.2205193537585694e-09 -2.5280869910950094e-09 -6.446156518417116e-08 1.8599384192520903e-09 3.478244949254105e-08 3.76792645628675e-08 0.9999999999987107 0.9998417889427613 0.9999999999367057 -6.704786967884109e-12 -6.461616472766369e-13 6.658621114516905e-13 3.93423293562305e-12 -7.229903060376181e-11 -6.444793424112669e-08 1.5504904392198047e-09 3.495162006079495e-08 2.7591388195895682e-08 0.9999999999993278 0.9998417889365051 0.9999999999510668 -3.2663919689125268e-12 -6.382845009264968e-13 6.741837054654577e-13 4.052600164009558e-12 -5.404522908444333e-11 -6.431206098506609e-08 1.5516616908293605e-09 3.499842718422656e-08 2.7590784531319805e-08 1.0000000012597279 0.999841791093899 1.000000024606735 1.636697544984263e-09 1.5995638669831583e-10 1.6131515067632812e-10 1.6445589757825154e-09 3.1330501792278894e-09 -6.446310104801071e-08 1.998509427599267e-09 3.4784950354750674e-08 3.707231412971887e-08 1.0000000007143421 0.9998417905578629 1.0000000123087824 8.954239170076321e-10 1.3646886776434882e-10 1.4360057716065635e-10 8.690043525404547e-10 1.5956347309332998e-09 -6.446294216265599e-08 1.7078978068257252e-09 3.4757402536174814e-08 3.027802474723225e-08
3.172 1.0000000011998293 0.9998417910616866 1.000000023253287 1.5577823014815145e-09 1.5759439291703995e-10 1.5952580697692436e-10 1.5571910819767132e-09 2.9601498444004367e-09 -6.565628204839474e-08 1.9206947290740893e-09 3.4850810197133245e-08 3.728754120868647e-08 0.9999999989853665 0.9998417886175154 0.9999999744543594 -1.798754224040362e-09 3.234902060430208e-11 5.0345883383645354e-11 -1.2153804452941448e-09 -2.5173972773851505e-09 -6.565473485556464e-08 1.8142156571318696e-09 3.48506606876682e-08 3.865217190952466e-08 0.99999999999873 0.9998417889679995 0.9999999999372138 -5.101259733660474e-12 -5.059990504554205e-13 7.321621430975942e-13 2.9723759261564934e-12 -7.302078227398713e-11 -6.564085163841041e-08 1.4989700853791563e-09 3.5021042170430976e-08 2.9018179023174877e-08 0.9999999999993174 0.9998417889615894 0.9999999999508624 -1.829074066220335e-12 -4.986365042346816e-13 7.419656613088816e-13 3.0904940190109216e-12 -5.4632127052660156e-11 -6.550245772949219e-08 1.5007083280103515e-09 3.5069177876950364e-08 2.9002929988411616e-08 1.0000000012597172 0.9998417911200506 1.00000002460655 1.638133632171201e-09 1.6009605361840127e-10 1.6138046530020154e-10 1.643590232626644e-09 3.131466328594273e-09 -6.565629924554711e-08 1.9586788819114693e-09 3.485444378829696e-08 3.815148360664977e-08 1.0000000007139747 0.9998417905831948 1.000000012302419 8.964108903775743e-10 1.3654009751951973e-10 1.43594661757412e-10 8.676032241287084e-10 1.5932202205393438e-09 -6.565613754872622e-08 1.660964830101801e-09 3.482667341894368e-08 3.15864202716702e-08
3.182 1.0000000011997547 0.9998417910881966 1.0000000232519204 1.5591793385834653e-09 1.5770525134132987e-10 1.5956873026634919e-10 1.5556850110402246e-09 2.9584139756891477e-09 -6.687028676370801e-08 1.8314730609821859e-09 3.491789418487877e-08 3.957853812467225e-08 0.9999999989904091 0.9998417886457583 0.9999999745813204 -1.788317075907395e-09 3.230389934527539e-11 5.0149377424021647e-11 -1.2107316751653029e-09 -2.506764255443693e-09 -6.686871096023451e-08 1.7165479482027754e-09 3.491650678088126e-08 4.0784066908344174e-08 0.999999999998744 0.9998417889936929 0.9999999999376714 -3.466680644858824e-12 -3.868635346589018e-13 7.838031656014303e-13 1.5502316670833065e-12 -7.373045908839304e-11 -6.68545704488493e-08 1.3830623305564297e-09 3.508820193536626e-08 3.190306178970149e-08 0.9999999999993027 0.9998417889871299 0.9999999999506414 -3.5271063311355046e-13 -3.7961028085578265e-13 7.951826326877651e-13 1.666157968742223e-12 -5.520742794895168e-11 -6.671361250332594e-08 1.3852343805796142e-09 3.51376776020902e-08 3.188269357231211e-08 1.0000000012597032 0.9998417911466665 1.0000000246063496 1.6396091062495251e-09 1.6021477799661896e-10 1.614310605665165e-10 1.6421615895356203e-09 3.1298820078248554e-09 -6.68703045907427e-08 1.8713067039832287e-09 3.492155342049528e-08 4.039428511547784e-08 1.0000000007136027 0.9998417906089908 1.000000012296043 8.974374945057438e-10 1.3659009500974137e-10 1.4357397324412787e-10 8.657425295083646e-10 1.590806225973263e-09 -6.687013964923555e-08 1.5568204487858434e-09 3.489356002506664e-08 3.425839612565414e-08
3.192 1.0000000011996812 0.999841791115182 1.0000000232506214 1.5603895515787822e-09 1.5774645355116982e-10 1.595566108114445e-10 1.5538582782033987e-09 2.9566791666825694e-09 -6.810543000243895e-08 1.7078036737011099e-09 3.4983114571578706e-08 4.238304962553856e-08 0.9999999989954268 0.9998417886744632 0.9999999747077147 -1.7781111730089214e-09 3.2189926935495665e-11 4.989902540472624e-11 -1.2064337851078389e-09 -2.496185882007135e-09 -6.810382513580298e-08 1.5807741145958248e-09 3.4980504286560485e-08 4.3434030703242547e-08 0.9999999999987573 0.9998417890198538 0.9999999999381634 -2.0265660817733047e-12 -3.372643660634558e-13 7.804332788172075e-13 -1.928041887983215e-13 -7.442670201870991e-11 -6.808942266906504e-08 1.2148278351747334e-09 3.51535998034413e-08 3.5317902540192073e-08 0.999999999999289 0.999841789013137 0.9999999999504874 9.373609916388783e-13 -3.299461323180213e-13 7.931857851989489e-13 -8.07744832929659e-14 -5.577038637229373e-11 -6.79458559830029e-08 1.217241859561764e-09 3.520442191476657e-08 3.530091974777437e-08 1.0000000012596895 0.9998417911737577 1.0000000246062164 1.6408977839746062e-09 1.6026381961615393e-10 1.6142681416695913e-10 1.6404124756346197e-09 3.1282982586284975e-09 -6.810544815406232e-08 1.7504942128736266e-09 3.498679958523127e-08 4.314653186863497e-08 1.0000000007132321 0.9998417906352621 1.0000000122897377 8.982774307296333e-10 1.3657077365608471e-10 1.434980484712407e-10 8.63561271144643e-10 1.5883941545938758e-09 -6.810528019955528e-08 1.409129038594691e-09 3.4958582484839834e-08 3.746110830567936e-08
3.202 1.0000000011996146 0.9998417911426548 1.000000023249473 1.5612031995468359e-09 1.5769709629633685e-10 1.5947405007984208e-10 1.5518742061714275e-09 2.9549466509742692e-09 -6.93620481997065e-08 1.573392671397017e-09 3.5047077099641896e-08 4.500571099923201e-08 0.9999999990004268 0.9998417887036422 0.9999999748336288 -1.7683468912777194e-09 3.1986315017546326e-11 4.9579435809344545e-11 -1.2023233302728304e-09 -2.4856607919496873e-09 -6.936041361042223e-08 1.4310242269013466e-09 3.504325857889158e-08 4.592445974356016e-08 0.9999999999987762 0.9998417890464937 0.9999999999387746 -9.907383204155067e-13 -3.779402094997573e-13 7.064836741641503e-13 -2.0934232574853137e-12 -7.51081750145371e-11 -6.934574495016634e-08 1.01745266328509e-09 3.521783239563247e-08 3.842269025110201e-08 0.9999999999992821 0.9998417890396235 0.9999999999504838 1.830947813965309e-12 -3.7065509175576236e-13 7.203506231077951e-13 -1.9869344293023873e-12 -5.632007230056928e-11 -6.919952381683024e-08 1.0198253224694386e-09 3.526999839579975e-08 3.841464467965677e-08 1.0000000012596826 0.9998417912013366 1.0000000246062337 1.641789101606729e-09 1.6022234745452815e-10 1.6135186245719127e-10 1.6385060428175994e-09 3.1267169330717703e-09 -6.936206664573492e-08 1.6196744298811417e-09 3.505078799933156e-08 4.572612063659389e-08 1.0000000007128682 0.9998417906620211 1.000000012283586 8.987201934695119e-10 1.364608810352866e-10 1.4335175009148138e-10 8.61223386699543e-10 1.5859849129553394e-09 -6.936189574401305e-08 1.242678184817953e-09 3.502234667595879e-08 4.040237777460644e-08
3.212 1.0000000011995611 0.999841791170628 1.0000000232485649 1.5614733561802223e-09 1.5757400230571295e-10 1.5935093169958627e-10 1.5498869974675204e-09 2.9532180537476787e-09 -7.064048286685151e-08 1.4597397024877348e-09 3.511032915179406e-08 4.6907318503813007e-08 0.999999999005415 0.9998417887333072 0.9999999749591544 -1.759169958577107e-09 3.1709531370843945e-11 4.922039143042445e-11 -1.198246099032409e-09 -2.4751866728393457e-09 -7.063881784959537e-08 1.3011892587227983e-09 3.51053201265547e-08 4.7720316266740695e-08 0.9999999999988072 0.999841789073625 0.9999999999395957 -5.051766580795506e-13 -4.92857221777835e-13 5.918047941400485e-13 -3.997620338936642e-12 -7.577386537450141e-11 -7.062387841011602e-08 8.310419535005811e-10 3.528145325266608e-08 4.0631800767099876e-08 0.9999999999992885 0.9998417890666018 0.9999999999507208 2.182162511772748e-12 -4.851025007973779e-13 6.061121469853836e-13 -3.898002723219577e-12 -5.685507962688793e-11 -7.047495671184996e-08 8.329287755579177e-10 3.5334952258443136e-08 4.0635592916520066e-08 1.000000001259689 0.9998417912294157 1.0000000246064913 1.6421371346509366e-09 1.6010700784049203e-10 1.612364620940709e-10 1.6365965622498484e-09 3.125139363063275e-09 -7.064050134663843e-08 1.5095590694327902e-09 3.511406596142905e-08 4.7599638355287645e-08 1.0000000007125178 0.9998417906892797 1.0000000122776767 8.98619896586284e-10 1.362776200421942e-10 1.4316481274228165e-10 8.588824456941361e-10 1.5835800683117144e-09 -7.064032759484238e-08 1.0950478638694308e-09 3.50854003990965e-08 4.25082556027444e-08
3.222 1.000000001199526 0.9998417911991129 1.000000023247994 1.561143705930726e-09 1.5742183767128452e-10 1.5925444868591163e-10 1.5480223003295956e-09 2.95149429666764e-09 -7.194108051605543e-08 1.3984740848538824e-09 3.517326893419206e-08 4.776831252068495e-08 0.9999999990103966 0.999841788763471 0.9999999750843926 -1.7506366077523837e-09 3.140445747755644e-11 4.8889190831413176e-11 -1.1940760551055854e-09 -2.464762110692825e-09 -7.19393847257036e-08 1.2279934995587518e-09 3.516709193993929e-08 4.849948148982406e-08 0.999999999998855 0.9998417891012593 0.9999999999407254 -6.255477396663741e-13 -6.36773359780938e-13 5.037179940754084e-13 -5.779903290906309e-12 -7.642201106217034e-11 -7.192416958340078e-08 7.179009936846802e-10 3.53448757785536e-08 4.1622476837767115e-08 0.999999999999313 0.9998417890940836 0.9999999999512945 1.934591949300835e-12 -6.290374157910329e-13 5.180889572930694e-13 -5.6878988363377145e-12 -5.7374688302934785e-11 -7.177250047427089e-08 7.18716817080793e-10 3.539969372038106e-08 4.163891845245084e-08 1.0000000012597137 0.999841791258007 1.000000024607086 1.64188544020539e-09 1.5996235768350453e-10 1.6114788048237955e-10 1.6348093229690287e-09 3.1235672945077083e-09 -7.1941099112867e-08 1.450451348466455e-09 3.5177031617267774e-08 4.84490061967357e-08 1.0000000007121865 0.9998417907170505 1.000000012272108 8.979199726903619e-10 1.360649444199726e-10 1.4300447053124897e-10 8.566639080686944e-10 1.5811816718424453e-09 -7.194092264011596e-08 1.0117318973247457e-09 3.514814265926791e-08 4.345434689334929e-08
3.232 1.0000000011995123 0.9998417912281198 1.0000000232478625 1.5602432495528824e-09 1.572910264179212e-10 1.5925418003098872e-10 1.5463757298215689e-09 2.949777812214183e-09 -7.326419306156992e-08 1.406919335700863e-09 3.523611495687378e-08 4.7491129528132556e-08 0.9999999990153752 0.9998417887941436 0.9999999752094479 -1.7427174380794452e-09 3.1121904204012865e-11 4.8655260365963153e-11 -1.189717794067443e-09 -2.4543846935299986e-09 -7.326246617352704e-08 1.2335651816378227e-09 3.522879618260801e-08 4.815953326345889e-08 0.9999999999989239 0.9998417891294077 0.9999999999422677 -1.3224228187127298e-12 -7.590035010942401e-13 5.11612865133139e-13 -7.344552161073808e-12 -7.705128559635273e-11 -7.324697074510408e-08 7.339746675282912e-10 3.54083300513506e-08 4.130498771832172e-08 0.9999999999993593 0.9998417891220791 0.9999999999523076 1.1169745400754143e-12 -7.512835070491787e-13 5.257763323153278e-13 -7.26057903430416e-12 -5.787765088210665e-11 -7.309250632144076e-08 7.335493401942003e-10 3.546445556166222e-08 4.1333109605994954e-08 1.00000000125976 0.9998417912871201 1.0000000246081198 1.6410635812047372e-09 1.5983966470776768e-10 1.6115571612935393e-10 1.6332404635622732e-09 3.122001498187215e-09 -7.326421225146406e-08 1.4586480149214063e-09 3.5239903360357464e-08 4.817641656570297e-08 1.0000000007118763 0.9998417907453432 1.0000000122669812 8.966497684513903e-10 1.358740485288426e-10 1.4294039786287585e-10 8.546640331837252e-10 1.5787911043754345e-09 -7.326403279530382e-08 1.0231629513848523e-09 3.521079279524897e-08 4.3147328943611863e-08
3.242 1.0000000011995216 0.9998417912576585 1.0000000232482606 1.558864645146406e-09 1.5721817713377312e-10 1.5937946258460512e-10 1.5450213730156902e-09 2.9480696198170985e-09 -7.461017840378668e-08 1.4775319158547502e-09 3.529890597785255e-08 4.617712982599543e-08 0.9999999990203519 0.999841788825334 0.9999999753344143 -1.7353208752070007e-09 3.0897850314410386e-11 4.854818831856759e-11 -1.1850969927349468e-09 -2.444053244455564e-09 -7.460841970849789e-08 1.309748437178782e-09 3.529047271387258e-08 4.6796269033667946e-08 0.9999999999990138 0.9998417891580792 0.9999999999443134 -2.5038184675287747e-12 -8.234458020660781e-13 6.453818624651729e-13 -8.617286100369695e-12 -7.766047358066231e-11 -7.459263882659086e-08 8.61349429794294e-10 3.5471853148044886e-08 3.978890747112483e-08 0.9999999999994285 0.999841789150598 0.9999999999538505 -1.7908874010417205e-13 -8.154700665181158e-13 6.588333345547166e-13 -8.541827241931309e-12 -5.83628351887668e-11 -7.443533103872745e-08 8.602766738010776e-10 3.5529280027408216e-08 3.9826079721110817e-08 1.0000000012598296 0.9998417913167651 1.0000000246096832 1.6397630615111567e-09 1.5977448094782962e-10 1.6128901955610683e-10 1.631963815619741e-09 3.1204443770415688e-09 -7.461019771251797e-08 1.526920434099307e-09 3.530271988222098e-08 4.6882318231302025e-08 1.0000000007115895 0.9998417907741671 1.0000000122623875 8.949015738135193e-10 1.3574080251696922e-10 1.4300212804985108e-10 8.529564956864833e-10 1.5764095560602017e-09 -7.461001501772188e-08 1.118079749082993e-09 3.5273390068664825e-08 4.169450958583215e-08
3.252 1.0000000011995525 0.9998417912877364 1.000000023249245 1.5571408397240253e-09 1.572152188433058e-10 1.5959851219863297e-10 1.5440171699312119e-09 2.946371230012563e-09 -7.597939909941835e-08 1.5840815895181388e-09 3.536150829106765e-08 4.409411360163458e-08 0.9999999990253261 0.9998417888570508 0.9999999754593515 -1.7283133530577222e-09 3.0744585622796167e-11 4.853580513936527e-11 -1.1801550807052074e-09 -2.4337653400490736e-09 -7.597760787766496e-08 1.42540027278265e-09 3.5351986751316444e-08 4.467138750662418e-08 0.9999999999991249 0.9998417891872814 0.9999999999469209 -4.036059865021902e-12 -8.181182813596983e-13 8.728999654997051e-13 -9.540224886745103e-12 -7.824843620989118e-11 -7.596153681538069e-08 1.0332648187649149e-09 3.5535296502007816e-08 3.735298385744095e-08 0.9999999999995195 0.9998417891796476 0.9999999999559801 -1.8211428346577308e-12 -8.097374361174228e-13 8.855742440067782e-13 -9.47334935148735e-12 -5.88294897957464e-11 -7.580133624817587e-08 1.0321822995679933e-09 3.559402065634862e-08 3.739500167394649e-08 1.0000000012599208 0.9998417913469493 1.000000024611833 1.6381169081977697e-09 1.5977917308714684e-10 1.6151593887640489e-10 1.6310373615431724e-09 3.118897015050532e-09 -7.597941848292528e-08 1.6302928379796103e-09 3.536534745500861e-08 4.4832803456177987e-08 1.0000000007113248 0.9998417908035304 1.0000000122583832 8.928081157527324e-10 1.3567767281176568e-10 1.4315767869540473e-10 8.515995436029304e-10 1.574038678033819e-09 -7.597923255552644e-08 1.255335067257211e-09 3.5335800740039804e-08 3.937275934508444e-08
3.262 1.0000000011996042 0.999841791318361 1.000000023250819 1.5552329968233638e-09 1.5727361188316623e-10 1.5983296465361e-10 1.543403668971328e-09 2.9446839699155663e-09 -7.737222308913591e-08 1.6968901726670167e-09 3.5423635929629366e-08 4.163989765283587e-08 0.999999999030296 0.9998417888893002 0.9999999755842655 -1.7215325976390127e-09 3.0653311987936e-11 4.8540311285156215e-11 -1.1748522178658057e-09 -2.423519696642045e-09 -7.737039888175938e-08 1.5466035087395686e-09 3.541305160139325e-08 4.217584792990937e-08 0.9999999999992552 0.9998417892170215 0.9999999999500951 -5.757797540777548e-12 -7.515401912198859e-13 1.1156146392262554e-12 -1.0073347400629293e-11 -7.881340721621474e-11 -7.735403237460731e-08 1.198875705628633e-09 3.559835599618966e-08 3.4422029410381264e-08 0.9999999999996305 0.9998417892092355 0.9999999999586996 -3.6486601304639056e-12 -7.42789484831562e-13 1.1277647117644914e-12 -1.001481975197104e-11 -5.927634251178381e-11 -7.71908892201087e-08 1.198151406445223e-09 3.565836838102631e-08 3.446332097426654e-08 1.0000000012600316 0.9998417913776798 1.0000000246145726 1.6362867310804596e-09 1.5984524272959724e-10 1.6175844733089487e-10 1.6305015463934873e-09 3.117360185417552e-09 -7.7372242811105e-08 1.7401534298474216e-09 3.542750015205811e-08 4.242212741205342e-08 1.0000000007110799 0.9998417908334396 1.0000000122549708 8.90530697473069e-10 1.356757061735417e-10 1.433289001957469e-10 8.506331088968595e-10 1.5716801165821135e-09 -7.737205331564235e-08 1.3948172593695127e-09 3.539773851420366e-08 3.660070566503455e-08
3.272 1.0000000011996724 0.9998417913495382 1.0000000232529223 1.5533255684261846e-09 1.573721078524725e-10 1.5999897667012778e-10 1.5431955224882417e-09 2.9430092233360058e-09 -7.878902462440466e-08 1.7924044855261747e-09 3.548490217682036e-08 3.9297370848819025e-08 0.9999999990352583 0.9998417889220894 0.999999975709099 -1.7147933932847663e-09 3.060339544847411e-11 4.847749672113686e-11 -1.1691730158409076e-09 -2.413314307151177e-09 -7.878716683225966e-08 1.647820920806633e-09 3.547328249629548e-08 3.9785152209193657e-08 0.9999999999994018 0.9998417892473059 0.9999999999537754 -7.483819724028533e-12 -6.442390945473627e-13 1.2899493544163958e-12 -1.020129664992832e-11 -7.93543733029683e-11 -7.877049994275187e-08 1.3304976849323367e-09 3.5660635148754845e-08 3.154655627590147e-08 0.9999999999997587 0.9998417892393684 0.999999999961949 -5.476863980618185e-12 -6.349441952698708e-13 1.301681745415301e-12 -1.0150552698869588e-11 -5.970306427480726e-11 -7.860436363276879e-08 1.3303085029267808e-09 3.572191528710986e-08 3.158076132244827e-08 1.00000000126016 0.9998417914089635 1.0000000246178413 1.6344576643352185e-09 1.5995187307549537e-10 1.6193249456915197e-10 1.6303709447831962e-09 3.1158367212698816e-09 -7.878904459370893e-08 1.8334591919054936e-09 3.5488791340911376e-08 4.012614815599242e-08 1.0000000007108527 0.9998417908639022 1.0000000122520907 8.882545904496429e-10 1.3571445777712127e-10 1.4343168540058113e-10 8.500722755523329e-10 1.569334777065776e-09 -7.878885169431274e-08 1.5094006268585201e-09 3.545881647359194e-08 3.390875958906692e-08
3.282 1.0000000011997536 0.9998417913812746 1.0000000232554338 1.5516146906683547e-09 1.5748588884777074e-10 1.6004864463160337e-10 1.5433795135731708e-09 2.9413485846987675e-09 -8.023018341848454e-08 1.855255875210076e-09 3.554490295708594e-08 3.756345806769592e-08 0.9999999990402101 0.9998417889554237 0.9999999758337345 -1.7079007210954255e-09 3.056935777126814e-11 4.829961523883335e-11 -1.1631306401851878e-09 -2.4031471946281587e-09 -8.022829130548952e-08 1.7130738499172461e-09 3.553228024862217e-08 3.7989924897337745e-08 0.9999999999995601 0.9998417892781408 0.9999999999578434 -9.019039434774834e-12 -5.217105569772288e-13 1.348110212630145e-12 -9.93731720399949e-12 -7.98699271798005e-11 -8.021131940687207e-08 1.4139551595627003e-09 3.572173345564875e-08 2.935441683680887e-08 0.9999999999998999 0.9998417892700514 0.9999999999656082 -7.110961018384129e-12 -5.120755525435913e-13 1.3591176359341639e-12 -9.893637233605807e-12 -6.010787248063348e-11 -8.004213778211287e-08 1.4143617998324933e-09 3.578424729212314e-08 2.937581183135935e-08 1.0000000012603012 0.9998417914408058 1.0000000246215182 1.6328250294045148e-09 1.6007377452175455e-10 1.6198987819622394e-10 1.6306325203229897e-09 3.11432703318839e-09 -8.023020366349265e-08 1.894992652176451e-09 3.554881692139056e-08 3.843056295822952e-08 1.0000000007106384 0.9998417908949232 1.0000000122496218 8.86175131367541e-10 1.3576839466804143e-10 1.4341870203382726e-10 8.499038260588486e-10 1.567004498241155e-09 -8.023000729199835e-08 1.5833584105696687e-09 3.5518630602595686e-08 3.187961648595599e-08
3.292 1.0000000011998431 0.9998417914135749 1.000000023258189 1.5502805697484873e-09 1.5758965121248983e-10 1.5998695516274467e-10 1.5439187987962398e-09 2.9397038215342767e-09 -8.169608482208851e-08 1.877231658260942e-09 3.5603306098392455e-08 3.6832611218040126e-08 0.9999999990451455 0.9998417889893091 0.9999999759580093 -1.7006743092092098e-09 3.05262278695492e-11 4.801192033584871e-11 -1.156761774003712e-09 -2.393017244393756e-09 -8.169415828927634e-08 1.7340050282656085e-09 3.5589718231738426e-08 3.718269715228924e-08 0.9999999999997258 0.9998417893095316 0.9999999999621345 -1.018260392544912e-11 -4.0936896398655954e-13 1.2947995021918325e-12 -9.318359134352174e-12 -8.035909000511154e-11 -8.16768754877301e-08 1.4426527877036167e-09 3.578132995733869e-08 2.8407239044172048e-08 1.000000000000049 0.9998417893012903 0.9999999999695116 -8.37052969182019e-12 -3.9934647055243175e-13 1.3054299889968225e-12 -9.279895225041286e-12 -6.049065646932476e-11 -8.150459657773152e-08 1.4436376007527472e-09 3.584503361667365e-08 2.8413250383366276e-08 1.0000000012604506 0.9998417914732127 1.0000000246254377 1.6315690266130064e-09 1.6018568790540418e-10 1.619361242388191e-10 1.6312495189226782e-09 3.1128331644730527e-09 -8.16961056565477e-08 1.9165558984350824e-09 3.560724469658228e-08 3.771745974053528e-08 1.0000000007104326 0.9998417909265084 1.0000000122473989 8.844722178089759e-10 1.3581233237209629e-10 1.4329428248102802e-10 8.500909835954079e-10 1.5646911906578133e-09 -8.169590578276926e-08 1.6088863179651512e-09 3.557684920500527e-08 3.101146831241225e-08
3.302 1.0000000011999346 0.9998417914464438 1.0000000232609965 1.5494569550226337e-09 1.5766160644699355e-10 1.5985903510023738e-10 1.544763071302095e-09 2.938075981586181e-09 -8.318712092806462e-08 1.8561047650417659e-09 3.565991634564778e-08 3.725708745055501e-08 0.9999999990500593 0.9998417890237505 0.9999999760817365 -1.6929797046457013e-09 3.0452259429097326e-11 4.765905506857105e-11 -1.1501165408462327e-09 -2.382922026384973e-09 -8.318515937812322e-08 1.708271435582169e-09 3.564540398497042e-08 3.752058513202667e-08 0.9999999999998928 0.9998417893414824 0.9999999999664599 -1.084047046499313e-11 -3.288544642503196e-13 1.1751705660858405e-12 -8.394468647046825e-12 -8.082066927587656e-11 -8.316756012312765e-08 1.4150937701918688e-09 3.5839236531816005e-08 2.8948848445942258e-08 1.0000000000002007 0.9998417893330903 0.9999999999734697 -9.121105829730786e-12 -3.1851086353522756e-13 1.1853625161291361e-12 -8.359354134002793e-12 -6.084968492273361e-11 -8.299213090091796e-08 1.416581611400595e-09 3.590408312619902e-08 2.894204075461684e-08 1.0000000012606016 0.9998417915061881 1.0000000246294105 1.6308234545986174e-09 1.602657368436485e-10 1.6181601123322096e-10 1.6321715475746533e-09 3.1113560144347275e-09 -8.318714190608958e-08 1.8959103527488014e-09 3.5663879340328705e-08 3.813299735149223e-08 1.0000000007102285 0.999841790958662 1.000000012245232 8.83280280712306e-10 1.3582434990977832e-10 1.4310361328045552e-10 8.505834310704277e-10 1.5623956432089005e-09 -8.318693854632938e-08 1.5840210617927418e-09 3.563327740205173e-08 3.1511022999302555e-08
3.312 1.0000000012000212 0.9998417914798864 1.0000000232636637 1.5492089777170877e-09 1.5768815368282474e-10 1.5971897706964635e-10 1.54585572418351e-09 2.936466422739383e-09 -8.470368908176499e-08 1.7953289075756676e-09 3.571470442737255e-08 3.8674996413043764e-08 0.9999999990549445 0.9998417890587514 0.9999999762047262 -1.6847519776031455e-09 3.03334375466968e-11 4.7295091503764235e-11 -1.1432516815397595e-09 -2.372859783311449e-09 -8.470169171884304e-08 1.6391338342049786e-09 3.5699306591692615e-08 3.8850764950570125e-08 1.000000000000054 0.9998417893739984 0.9999999999706267 -1.0927780914603334e-11 -2.9356969642632707e-13 1.0433674728091637e-12 -7.22207961096114e-12 -8.125318412199821e-11 -8.468377072840125e-08 1.3344647985265438e-09 3.589541750991916e-08 3.074619078844591e-08 1.0000000000003475 0.999841789365455 0.9999999999772886 -9.296905458265995e-12 -2.8307311219049864e-13 1.0529780185469006e-12 -7.188117879271872e-12 -6.118443386037052e-11 -8.450513747974091e-08 1.336334251080258e-09 3.596136278194765e-08 3.073302451784187e-08 1.0000000012607482 0.9998417915397372 1.0000000246332421 1.6306532092572083e-09 1.6030041700222763e-10 1.6168383768829674e-10 1.6333417741785633e-09 3.1098976456750604e-09 -8.470371025464325e-08 1.8364959660115624e-09 3.5718691587823125e-08 3.952034109509598e-08 1.00000000071002 0.999841790991389 1.0000000122429282 8.826641668724266e-10 1.3579116700864038e-10 1.4290059607713128e-10 8.513242553568233e-10 1.5601195860612734e-09 -8.470350327012066e-08 1.5121868703998033e-09 3.568788608848114e-08 3.3172456100487404e-08
3.322 1.0000000012000962 0.9998417915139064 1.0000000232660118 1.5495303257374049e-09 1.57670188099508e-10 1.5960355098621466e-10 1.5471328782330084e-09 2.9348774205863683e-09 -8.624619336647188e-08 1.704535761894552e-09 3.5767806708633624e-08 4.0676938917350864e-08 0.9999999990597945 0.9998417890943169 0.9999999763268019 -1.6759970316847794e-09 3.0171110524308113e-11 4.695732350819092e-11 -1.1362301607899904e-09 -2.362829042678718e-09 -8.624415959748057e-08 1.5361137480630926e-09 3.575155745758114e-08 4.0771160978109734e-08 1.000000000000203 0.9998417894070837 0.9999999999744573 -1.0450552451393916e-11 -3.0284686901647835e-13 9.362888672482865e-13 -5.864644870060559e-12 -8.165543059133456e-11 -8.62259114423536e-08 1.2096557335464921e-09 3.594998929280979e-08 3.322454250715452e-08 1.0000000000004827 0.9998417893983894 0.999999999980789 -8.90357042529178e-12 -2.920530024648105e-13 9.455940836612637e-13 -5.829738315950304e-12 -6.149414701025689e-11 -8.604401894697313e-08 1.2117402658344166e-09 3.601699268776829e-08 3.3211959028446487e-08 1.0000000012608834 0.9998417915738639 1.000000024636755 1.6310520216949594e-09 1.6029083741517382e-10 1.6157661887533403e-10 1.634696739095543e-09 3.108459122837419e-09 -8.624621453026789e-08 1.7478877513926479e-09 3.577181779897383e-08 4.1482288429624865e-08 1.0000000007098007 0.9998417910246937 1.0000000122403079 8.826173127799775e-10 1.3571336910581606e-10 1.427225216627064e-10 8.522502582878558e-10 1.5578643861191764e-09 -8.624600424380612e-08 1.4030217045688392e-09 3.574081132625747e-08 3.5483657329663306e-08
3.332 1.0000000012001538 0.9998417915485093 1.0000000232678912 1.5503567102640994e-09 1.5762432061888132e-10 1.595243675827554e-10 1.5485169509833968e-09 2.933309826792793e-09 -8.781504355180726e-08 1.6000187551867412e-09 3.5819498662505375e-08 4.276079419509546e-08 0.9999999990646036 0.9998417891304517 0.9999999764478184 -1.6667783165544543e-09 2.9981636604340725e-11 4.6656586575501454e-11 -1.1291304450953421e-09 -2.3528280513788508e-09 -8.781297325004339e-08 1.4159863172562102e-09 3.580242728384886e-08 4.278211152473094e-08 1.0000000000003337 0.9998417894407433 0.999999999977804 -9.47200293560344e-12 -3.3982943414679837e-13 8.653496777635046e-13 -4.400188219450284e-12 -8.2026645753943e-11 -8.779439208044456e-08 1.0573669839075444e-09 3.600320322853929e-08 3.574227941904491e-08 1.0000000000005997 0.9998417894318985 0.9999999999838214 -8.004452193516096e-12 -3.2908188910711694e-13 8.743906073353737e-13 -4.362321370903697e-12 -6.17780511738726e-11 -8.76091851494564e-08 1.0594428996636195e-09 3.60712245572629e-08 3.573547988159966e-08 1.000000001261 0.9998417916085732 1.0000000246397995 1.631956144882871e-09 1.602532856309676e-10 1.6150552324483463e-10 1.6361585418944574e-09 3.1070418273525453e-09 -8.781506544201561e-08 1.6461733116863905e-09 3.582353348435099e-08 4.352833328602231e-08 1.000000000709563 0.9998417910585806 1.0000000122372226 8.830760463312704e-10 1.3560753812942786e-10 1.425806328451282e-10 8.532829666837411e-10 1.5556316776363773e-09 -8.781485134136138e-08 1.2738209356486996e-09 3.5792328192787404e-08 3.785226436930799e-08
3.342 1.0000000012001882 0.999841791583701 1.0000000232691963 1.5515851626661238e-09 1.5757583147683149e-10 1.5947517632149916e-10 1.5499097384148624e-09 2.931764941957121e-09 -8.941065662740481e-08 1.5037152366497743e-09 3.5870141346668865e-08 4.44740305151903e-08 0.999999999069366 0.9998417891671626 0.9999999765676711 -1.6571986530692539e-09 2.979013256637048e-11 4.6386923170494534e-11 -1.1220499273193218e-09 -2.3428552276763342e-09 -8.940854873577637e-08 1.302670894769596e-09 3.5852275642760835e-08 4.442975683773226e-08 1.0000000000004416 0.9998417894749833 0.9999999999805599 -8.0947958166694e-12 -3.7970042524161386e-13 8.244164851773276e-13 -2.9267387135138574e-12 -8.236568239112942e-11 -8.938962922021545e-08 9.050451854965389e-10 3.6055404267812353e-08 3.777347382872013e-08 1.0000000000006952 0.9998417894659883 0.9999999999862786 -6.701839599005188e-12 -3.6880381144255337e-13 8.331445588766105e-13 -2.8844110638701092e-12 -6.203486389948598e-11 -8.920105087932326e-08 9.068085986122755e-10 3.61243994074189e-08 3.777549344615417e-08 1.0000000012610952 0.9998417916438719 1.0000000246422691 1.6332625788296913e-09 1.6021272929636336e-10 1.6146416133341468e-10 1.6376290728340273e-09 3.1056468878350602e-09 -8.941067902260305e-08 1.5527856179632285e-09 3.587419975414327e-08 4.5213184163389706e-08 1.0000000007093035 0.9998417910930566 1.0000000122335648 8.839371452207227e-10 1.3549909213095956e-10 1.4246870713301026e-10 8.543247325728901e-10 1.5534223532866708e-09 -8.941046088631376e-08 1.1503273281313415e-09 3.584279763646048e-08 3.977546188959958e-08
3.352 1.0000000012001977 0.9998417916194894 1.0000000232698707 1.5530853921570043e-09 1.5754554567993295e-10 1.5944667177456704e-10 1.5511967036677455e-09 2.9302442162877766e-09 -9.10334557145152e-08 1.4387870817859472e-09 3.5920103210040245e-08 4.5498606955335006e-08 0.9999999990740805 0.9998417892044568 0.9999999766863074 -1.6473887904178058e-09 2.961753187907218e-11 4.6138880853661955e-11 -1.1151032410643471e-09 -2.3329086465046105e-09 -9.10313095337208e-08 1.223460477592802e-09 3.590147323341141e-08 4.539312588744228e-08 1.000000000000523 0.9998417895098114 0.9999999999826701 -6.448998734291866e-12 -4.013969467090636e-13 8.039518735991445e-13 -1.5585312395606528e-12 -8.267155794408846e-11 -9.101204569570616e-08 7.923920976129609e-10 3.6106959550605824e-08 3.8974432398277844e-08 1.0000000000007645 0.9998417895006666 0.9999999999881041 -5.125940718026655e-12 -3.904268058000465e-13 8.125967463785028e-13 -1.5107944160643418e-12 -6.226421321411004e-11 -9.082003875518148e-08 7.93476566557193e-10 3.6176879194264755e-08 3.898642703073092e-08 1.000000001261164 0.9998417916797667 1.0000000246441079 1.634840950629286e-09 1.6019055344653538e-10 1.6144335773361088e-10 1.6389936432876782e-09 3.1042763530520115e-09 -9.103347829310424e-08 1.4900496851550825e-09 3.5924184993964534e-08 4.622203953981107e-08 1.0000000007090184 0.999841791128129 1.0000000122292796 8.850698362110905e-10 1.3540881003937827e-10 1.423776553978421e-10 8.552611213532762e-10 1.5512379314857173e-09 -9.103325632392159e-08 1.0638348999823769e-09 3.5892588527185356e-08 4.091602458127726e-08
3.362 1.000000001200181 0.9998417916558837 1.0000000232699162 1.5547016775674726e-09 1.5753903516715268e-10 1.59434717890345e-10 1.5522603618941598e-09 2.928748853208218e-09 -9.26838705601206e-08 1.421294476017281e-09 3.596967562767938e-08 4.5684104676747204e-08 0.9999999990787455 0.9998417892423439 0.9999999768037325 -1.637504293923137e-09 2.9469396649643383e-11 4.590873421467656e-11 -1.1084074901719275e-09 -2.322986746036509e-09 -9.268168500107179e-08 1.1991573590347514e-09 3.5950314896843926e-08 4.5518597128199673e-08 1.0000000000005778 0.9998417895452372 0.9999999999841376 -4.690513531484059e-12 -3.994499690285758e-13 8.00238772680094e-13 -4.1325844620749156e-13 -8.294306963091129e-11 -9.266207134680224e-08 7.599973037026395e-10 3.61581709524029e-08 3.919219779870709e-08 1.000000000000808 0.9998417895359429 0.9999999999892988 -3.4320273694118517e-12 -3.8850477986127835e-13 8.090641317145774e-13 -3.595384118269876e-13 -6.246546166991215e-11 -9.246657732511751e-08 7.601874681863597e-10 3.6228964221372486e-08 3.921376678379074e-08 1.0000000012612078 0.9998417917162679 1.0000000246453173 1.6365354249026175e-09 1.6019207617114178e-10 1.6143931982984273e-10 1.6401349197719333e-09 3.10293147592894e-09 -9.268389330760808e-08 1.4732178636599028e-09 3.597378050625172e-08 4.640527940992922e-08 1.000000000708708 0.9998417911638068 1.0000000122243689 8.863188432823883e-10 1.3534229887982998e-10 1.4230324299983012e-10 8.559743654420867e-10 1.5490800054624466e-09 -9.268366734322837e-08 1.0398475520997423e-09 3.594199285671368e-08 4.112059303468106e-08
3.372 1.0000000012001404 0.9998417916928952 1.000000023269393 1.5562586805848772e-09 1.575444293017835e-10 1.5944133022039374e-10 1.5529979633299623e-09 2.927280404348971e-09 -9.436233710551622e-08 1.4524479949785239e-09 3.60190053940933e-08 4.504522538315403e-08 0.9999999990833633 0.9998417892808348 0.9999999769200094 -1.627719688195022e-09 2.9334123796789634e-11 4.5698634756475683e-11 -1.1020655905131174e-09 -2.3130882274926246e-09 -9.436011190940127e-08 1.2324413030328148e-09 3.599894880269991e-08 4.481785208232711e-08 1.000000000000608 0.9998417895812718 0.9999999999850232 -2.994636161886427e-12 -3.8552512441400013e-13 8.1519211295055e-13 4.060130173572751e-13 -8.317945934714918e-11 -9.43401426222681e-08 8.166151407124774e-10 3.6209197574836835e-08 3.8448368852360116e-08 1.0000000000008273 0.9998417895718286 0.9999999999899232 -1.7957599712986079e-12 -3.746913515070966e-13 8.240752679850475e-13 4.654505767630075e-13 -6.263735332967236e-11 -9.414110200790578e-08 8.161267971865264e-10 3.628081826001263e-08 3.8477771721681976e-08 1.000000001261227 0.9998417917533865 1.000000024645959 1.6381698021813442e-09 1.6020577631557566e-10 1.6145386441529808e-10 1.6409501304455767e-09 3.1016131835500455e-09 -9.436236035619585e-08 1.503345077414542e-09 3.602313302474147e-08 4.577707532614576e-08 1.000000000708373 0.9998417912001019 1.0000000122188928 8.875085609741677e-10 1.3528781521308516e-10 1.422470449935704e-10 8.563613289506687e-10 1.5469501768805107e-09 -9.436213027051673e-08 1.0818579837012096e-09 3.599115782415253e-08 4.040830448482851e-08
3.382 1.0000000012000798 0.9998417917305373 1.0000000232684176 1.5575772736235873e-09 1.5754343977578523e-10 1.594698772008084e-10 1.5533346213665478e-09 2.925839707495567e-09 -9.606929892544406e-08 1.518844720115651e-09 3.60680631150533e-08 4.373585894866765e-08 0.9999999990879386 0.9998417893199436 0.9999999770352567 -1.6182138004414916e-09 2.9193314068907116e-11 4.5511422072284464e-11 -1.0961521448355558e-09 -2.303211030038108e-09 -9.606703345690979e-08 1.3068456117117768e-09 3.6047342920864424e-08 4.344211161033196e-08 1.0000000000006182 0.999841789617929 0.9999999999854429 -1.5394867788393011e-12 -3.776595157405681e-13 8.5211331329511e-13 8.246445663806229e-13 -8.337959609739124e-11 -9.604670263342825e-08 9.294874535716256e-10 3.6260014218169885e-08 3.6909492678246996e-08 1.0000000000008267 0.9998417896083371 0.9999999999900924 -3.9550228770796503e-13 -3.670335690990206e-13 8.611699332287927e-13 8.890156500832508e-13 -6.27793750110805e-11 -9.584405519864721e-08 9.28773179352956e-10 3.6332425458989344e-08 3.694382034432673e-08 1.0000000012612262 0.9998417917911353 1.0000000246461476 1.6395661639433602e-09 1.6021302294019288e-10 1.6149038250923932e-10 1.6413642936774613e-09 3.1003229014413022e-09 -9.606932281264258e-08 1.5676333637905324e-09 3.607221313510282e-08 4.4489845326002133e-08 1.0000000007080188 0.9998417912370277 1.0000000122129675 8.884606497281986e-10 1.352267665849996e-10 1.422126881346562e-10 8.563478625058058e-10 1.544849261238514e-09 -9.606908852663646e-08 1.1693349850771519e-09 3.604005384482379e-08 3.89422940726318e-08
3.392 1.0000000012000063 0.9998417917688251 1.0000000232671504 1.5585047709754963e-09 1.5752644753651766e-10 1.5952126464108205e-10 1.5532292998346059e-09 2.9244284964747328e-09 -9.78052063331914e-08 1.6005537152286351e-09 3.611665149549005e-08 4.2009315590878835e-08 0.9999999990924775 0.9998417893596849 0.9999999771496383 -1.60913908214353e-09 2.9037146796801976e-11 4.534832216665035e-11 -1.0907083164420958e-09 -2.293353744486334e-09 -9.78029001970393e-08 1.398052133718568e-09 3.609529442045756e-08 4.164273027169282e-08 1.0000000000006144 0.9998417896552236 0.9999999999855584 -4.781180079457617e-13 -3.8577022116626935e-13 9.122124040093161e-13 8.012705102082951e-13 -8.354280688692591e-11 -9.778220129353232e-08 1.0577012979442682e-09 3.6310416458819595e-08 3.4850499709708916e-08 1.000000000000813 0.9998417896454833 0.9999999999899675 6.152585520207424e-13 -3.754533697852749e-13 9.214030262056737e-13 8.697496151027784e-13 -6.289138643372537e-11 -9.757588611730493e-08 1.0571236933811116e-09 3.6383590208974634e-08 3.4885911357190565e-08 1.0000000012612125 0.9998417918295305 1.0000000246460443 1.6405710981547286e-09 1.6020414013463092e-10 1.615500497204911e-10 1.6413365898536361e-09 3.0990618064766654e-09 -9.78052306034986e-08 1.6469664856475148e-09 3.6120823622743575e-08 4.279432416700201e-08 1.0000000007076517 0.9998417912745993 1.000000012206753 8.890219204799633e-10 1.3514982010973362e-10 1.4220125146078428e-10 8.558925262379849e-10 1.5427790218956938e-09 -9.780499207553008e-08 1.2735351192615479e-09 3.608848290334156e-08 3.699181518294751e-08
3.402 1.000000001199928 0.9998417918077749 1.000000023265785 1.5589416738476089e-09 1.5750235254701173e-10 1.595923454528735e-10 1.5526743300553275e-09 2.9230480513631928e-09 -9.957051686756795e-08 1.6791875999666178e-09 3.616444762444808e-08 4.017417301845149e-08 0.9999999990969896 0.9998417894000752 0.9999999772633495 -1.6005952863509506e-09 2.8874381576471263e-11 4.520581493946386e-11 -1.0857411282622981e-09 -2.2835151806874334e-09 -9.956816899644762e-08 1.4847056013247533e-09 3.614247476012733e-08 3.972784773257927e-08 1.0000000000006048 0.9998417896931721 0.9999999999855629 9.040662449870864e-14 -4.0119583701338007e-13 9.920744992388452e-13 3.286082264415315e-13 -8.366809644160408e-11 -9.954709592779126e-08 1.173302541688786e-09 3.6360068195833876e-08 3.261867875704433e-08 1.000000000000794 0.9998417896832836 0.9999999999897403 1.1367420785236111e-12 -3.9137971847145706e-13 1.001120959007634e-12 3.9933185007391123e-13 -6.29720556380562e-11 -9.933705086122927e-08 1.1730708474895486e-09 3.643397933082148e-08 3.2650826311348205e-08 1.0000000012611943 0.9998417918685876 1.0000000246458431 1.64108585706154e-09 1.6018809985355034e-10 1.6162923161213874e-10 1.6408592064838625e-09 3.0978314593206975e-09 -9.957054129833383e-08 1.7235250465783263e-09 3.616864171162149e-08 4.099494999947716e-08 1.0000000007072796 0.999841791312832 1.000000012200443 8.890930626486321e-10 1.3506591440103359e-10 1.4220946823008726e-10 8.549878459245391e-10 1.540740309340214e-09 -9.957029897189486e-08 1.3709319575050593e-09 3.6136121119257146e-08 3.4892902311688235e-08
3.412 1.0000000011998522 0.9998417918474034 1.0000000232645285 1.558855127599847e-09 1.5749364945026199e-10 1.5967436064642256e-10 1.551695964259381e-09 2.9216995918946717e-09 -1.0136569456281545e-07 1.7413742150405126e-09 3.621106372531805e-08 3.855261764538731e-08 0.9999999991014815 0.9998417894411311 0.9999999773766024 -1.5926154079839496e-09 2.872797797054091e-11 4.5075193635882816e-11 -1.0812246506012163e-09 -2.2736934606338825e-09 -1.0136330421517944e-07 1.552090847562539e-09 3.618849321049067e-08 3.802186410536235e-08 1.0000000000005989 0.9998417897317903 0.9999999999856657 1.3312714488897482e-13 -4.011094871615203e-13 1.0823268515304022e-12 -5.679352321202962e-13 -8.375459807425556e-11 -1.0134185083472935e-07 1.260738121159038e-09 3.64085719848191e-08 3.060175078572024e-08 1.0000000000007783 0.9998417897217547 0.9999999999896206 1.1349789952093692e-12 -3.919911889683042e-13 1.0918355215400378e-12 -4.964722478878172e-13 -6.30212857644842e-11 -1.0112801260843263e-07 1.2609469431409536e-09 3.6483190709518377e-08 3.06265125271567e-08 1.0000000012611785 0.9998417919083229 1.0000000246457508 1.641077319804603e-09 1.6018757487405624e-10 1.6171899610881995e-10 1.6399583432306875e-09 3.0966329149782408e-09 -1.01365719571582e-07 1.7842071188237202e-09 3.621527979377872e-08 3.9407831158582806e-08 1.0000000007069112 0.9998417913517433 1.0000000121942456 8.886403739033114e-10 1.3499762070074476e-10 1.4222846742637403e-10 8.536596922496416e-10 1.5387342292513661e-09 -1.0136547298208088e-07 1.446311061286364e-09 3.6182579910463574e-08 3.301191190228872e-08
3.422 1.0000000011997883 0.9998417918877266 1.0000000232635837 1.5582721495304068e-09 1.575221600153332e-10 1.597494402734959e-10 1.5503546176217127e-09 2.920384425299898e-09 -1.0319121133213569e-07 1.7787291575763094e-09 3.625611234672089e-08 3.7439564408895146e-08 0.9999999991059625 0.9998417894828688 0.9999999774896006 -1.5851718791369093e-09 2.861968017623895e-11 4.493925060473357e-11 -1.0770978900258135e-09 -2.2638875624922083e-09 -1.0318877805066158e-07 1.5913550035793288e-09 3.623296277876826e-08 3.682530411978315e-08 1.0000000000006029 0.9998417897710956 0.9999999999860681 -3.2298359479874845e-13 -3.6381872637419573e-13 1.1658543384957534e-12 -1.827294864447981e-12 -8.380151382853458e-11 -1.031669377230184e-07 1.3119280584612169e-09 3.645554111539784e-08 2.9187878888648596e-08 1.0000000000007738 0.9998417897609133 0.9999999999898099 6.363166769398399e-13 -3.5515436453255164e-13 1.1763891940608036e-12 -1.7569596142393407e-12 -6.303786250456694e-11 -1.0294924270316269e-07 1.3125930649825587e-09 3.6530828642303757e-08 2.9202458576857107e-08 1.0000000012611745 0.9998417919487537 1.0000000246459697 1.640572337174963e-09 1.6022429277139562e-10 1.6180212127228483e-10 1.6386947652506377e-09 3.0954672218478664e-09 -1.0319123692854783e-07 1.8207235070763485e-09 3.6260350436628756e-08 3.8320312293707426e-08 1.000000000706554 0.9998417913913495 1.0000000121883619 8.876910195951462e-10 1.3496654992216146e-10 1.4224072225535413e-10 8.519692064560744e-10 1.5367621154246253e-09 -1.0319098589859453e-07 1.4909516710639275e-09 3.622747137484197e-08 3.170368112844787e-08
3.432 1.0000000011997423 0.9998417919287609 1.000000023263122 1.5572621172882372e-09 1.5759152752867675e-10 1.5979285493606046e-10 1.5487488576009342e-09 2.9191029917743374e-09 -1.0504754655684548e-07 1.786789674516638e-09 3.62992633702805e-08 3.705231342758985e-08 0.9999999991104389 0.9998417895253047 0.9999999776025195 -1.5781950296813001e-09 2.8552394911227058e-11 4.477217068729273e-11 -1.073262862260443e-09 -2.2540957946845322e-09 -1.0504506935863207e-07 1.5978464293176406e-09 3.627555556658633e-08 3.636341257116518e-08 1.000000000000625 0.9998417898111034 0.9999999999869434 -1.2083604361872245e-12 -2.858713867456563e-13 1.2174410502241703e-12 -3.3516174080398453e-12 -8.380860448544884e-11 -1.0502283550030734e-07 1.322941810128473e-09 3.650065612766093e-08 2.868888115493354e-08 1.0000000000007871 0.9998417898007755 0.999999999990481 -2.905262773924461e-13 -2.7769154979274646e-13 1.2289476664933838e-12 -3.2839495346082373e-12 -6.302197197731326e-11 -1.0480121863149555e-07 1.3240233161841677e-09 3.657656614493363e-08 2.8692985792856895e-08 1.0000000012611883 0.9998417919898951 1.0000000246466718 1.6396403463123067e-09 1.6030171670078552e-10 1.6185318527503066e-10 1.6371664400296853e-09 3.094336035910792e-09 -1.0504757273847481e-07 1.8286393326780484e-09 3.6303523536045994e-08 3.7942758325852225e-08 1.000000000706215 0.9998417914316665 1.0000000121829649 8.863153514893652e-10 1.3497634753559642e-10 1.4222123519722506e-10 8.500141718306618e-10 1.534825181584113e-09 -1.0504731724516719e-07 1.500429615092231e-09 3.627046532109659e-08 3.124401211964693e-08
3.442 1.0000000011997197 0.999841791970521 1.0000000232632664 1.5559238328638635e-09 1.576799696667357e-10 1.5977734690850456e-10 1.5470072169635337e-09 2.917857141005831e-09 -1.0693518664341397e-07 1.7644783040131734e-09 3.634028567243036e-08 3.7469118105878543e-08 0.9999999991149167 0.9998417895684534 0.999999977715484 -1.5715857666097704e-09 2.850530027270082e-11 4.4547198083685e-11 -1.069590201796764e-09 -2.2443170201266537e-09 -1.0693266492630657e-07 1.5703151145594968e-09 3.6316041879241946e-08 3.672106294123414e-08 1.00000000000067 0.9998417898518293 0.9999999999884145 -2.4236298863454014e-12 -1.888043276750483e-13 1.2105152842389637e-12 -5.012104020935165e-12 -8.377474205708904e-11 -1.0691003090430955e-07 1.2927746484898167e-09 3.654369846913321e-08 2.9223810002169767e-08 1.000000000000824 0.9998417898413556 0.9999999999917567 -1.5473021163847424e-12 -1.8097453548923205e-13 1.2227139128616144e-12 -4.9481705351061335e-12 -6.297296579811831e-11 -1.066844259593994e-07 1.294193822690047e-09 3.662018282690219e-08 2.922003596847021e-08 1.0000000012612253 0.9998417920317622 1.0000000246479794 1.6383803799514452e-09 1.6039849370076266e-10 1.6184521079025695e-10 1.6355022836142894e-09 3.0932397008355362e-09 -1.0693521324374445e-07 1.8068860960272243e-09 3.6344567977655536e-08 3.8350591850536476e-08 1.0000000007058996 0.9998417914727089 1.0000000121781762 8.84611971436141e-10 1.3500535171859446e-10 1.4214297292611206e-10 8.47923673877915e-10 1.5329242335515683e-09 -1.0693495340714461e-07 1.473654244740888e-09 3.6311330782868824e-08 3.173574509409525e-08
3.452 1.000000001199724 0.9998417920130204 1.000000023264074 1.554382502441901e-09 1.577505278214148e-10 1.5968896995071043e-10 1.5452722577138338e-09 2.9166475871087333e-09 -1.0885462600404069e-07 1.714546480753505e-09 3.637907314681917e-08 3.8585411077531354e-08 0.9999999991193993 0.9998417896123287 0.9999999778285553 -1.565218952583465e-09 2.8440831863681378e-11 4.4250436473955875e-11 -1.0659372843375143e-09 -2.234549532135101e-09 -1.0885205857156746e-07 1.5113619782146055e-09 3.635431436186174e-08 3.779486435167757e-08 1.0000000000007412 0.9998417898932865 0.9999999999905393 -3.844374397736732e-12 -1.0974573801387174e-13 1.1308380164006192e-12 -6.666216108550855e-12 -8.369942720901737e-11 -1.0882901795685108e-07 1.2238716501972926e-09 3.658456631793383e-08 3.064037060734761e-08 1.0000000000008877 0.9998417898826683 0.9999999999936963 -3.0095049834197233e-12 -1.0185795313959833e-13 1.1437148272740521e-12 -6.607125494833729e-12 -6.288993493090488e-11 -1.0859935793392389e-07 1.2255199464652917e-09 3.666158057234587e-08 3.0633132608938725e-08 1.0000000012612897 0.9998417920743692 1.0000000246499505 1.6369170076253625e-09 1.6047699242945746e-10 1.617647333720392e-10 1.633845132814997e-09 3.0921796409311126e-09 -1.0885465295186879e-07 1.7582019674438774e-09 3.638337763431083e-08 3.9442634202930863e-08 1.0000000007056116 0.9998417915144905 1.0000000121740544 8.827054887463261e-10 1.3501643076222417e-10 1.4199198915812413e-10 8.45840201015755e-10 1.5310609683919481e-09 -1.0885438861811052e-07 1.413340720359211e-09 3.634996162598463e-08 3.304486345138199e-08
3.462 1.0000000011997567 0.9998417920562723 1.0000000232655355 1.5527893102162999e-09 1.5776880019328269e-10 1.5954132757913484e-10 1.543675195834935e-09 2.9154752132275114e-09 -1.108063662365823e-07 1.6444881377880204e-09 3.641565842260333e-08 4.0130334911963293e-08 0.9999999991238882 0.9998417896569437 0.9999999779417257 -1.5589430725425506e-09 2.8325022156818923e-11 4.38954255848454e-11 -1.062173184886566e-09 -2.2247926093258846e-09 -1.1080375287758581e-07 1.4286025299407279e-09 3.639040215032255e-08 3.93089989083219e-08 1.000000000000841 0.9998417899354879 0.9999999999933089 -5.319416559459665e-12 -8.260666105410002e-14 9.92192678763744e-13 -8.182935667330837e-12 -8.358225599655515e-11 -1.1078029865946302e-07 1.123720978743816e-09 3.662328273881082e-08 3.2563010356657194e-08 1.0000000000009799 0.999841789924726 0.99999999999629 -4.5259118864140414e-12 -7.488620437546023e-14 1.0052284748201699e-12 -8.129509515474691e-12 -6.277295865264109e-11 -1.1054651520624804e-07 1.1254618295128397e-09 3.670078736650838e-08 3.255678638237458e-08 1.0000000012613826 0.9998417921177286 1.000000024652575 1.635401304969653e-09 1.6050357255229672e-10 1.6162493592343057e-10 1.6323253294262452e-09 3.0911570572852206e-09 -1.1080639389213421e-07 1.6899997839810582e-09 3.641998516251407e-08 4.095590623901588e-08 1.0000000007053516 0.9998417915570247 1.0000000121705892 8.807471353112014e-10 1.349753404146159e-10 1.4178170472507287e-10 8.438942299504975e-10 1.5292360000755838e-09 -1.1080612481024381e-07 1.3273173047706183e-09 3.638639019330564e-08 3.483494596214353e-08
3.472 1.0000000011998165 0.9998417921002871 1.0000000232675825 1.551315549863713e-09 1.5772103734626393e-10 1.5937941759485462e-10 1.5423115985697868e-09 2.9143414883356604e-09 -1.1279091754078211e-07 1.5667856192482587e-09 3.645021523709059e-08 4.174849171233353e-08 0.9999999991283822 0.9998417897023086 0.9999999780549301 -1.5525866834903316e-09 2.814360310939967e-11 4.3527724955302884e-11 -1.0582018299629398e-09 -2.2150445437795323e-09 -1.1278825732124193e-07 1.3354121916599257e-09 3.642447543925051e-08 4.090012068773417e-08 1.0000000000009672 0.9998417899784442 0.9999999999966555 -6.677379241588117e-12 -1.216713670255095e-13 8.39217428826121e-13 -9.466356348086902e-12 -8.342244668410211e-11 -1.1276438220059626e-07 1.0066146169333944e-09 3.666000114204188e-08 3.453645896611109e-08 1.0000000000010991 0.9998417899675399 0.9999999999994705 -5.925097990711589e-12 -1.1363816270361245e-13 8.5226680000745e-13 -9.419172212309824e-12 -6.262141087878767e-11 -1.1252640639582235e-07 1.008277477900623e-09 3.673795743374466e-08 3.453464638637845e-08 1.000000001261502 0.9998417921618511 1.0000000246557856 1.6340048501578118e-09 1.6046394064455333e-10 1.6147130754953948e-10 1.6310395036991867e-09 3.090172535529555e-09 -1.1279094541468846e-07 1.6145380000527206e-09 3.6454564331181926e-08 4.2543337021417245e-08 1.0000000007051195 0.9998417916003215 1.0000000121677117 8.789084312949939e-10 1.348683520789066e-10 1.415574915961785e-10 8.421825696261278e-10 1.5274504651413028e-09 -1.1279067193283723e-07 1.2295454266578928e-09 3.642078990579458e-08 3.6685892446329023e-08
3.482 1.0000000011999 0.9998417921450742 1.0000000232701045 1.5501307812027835e-09 1.5762023581915255e-10 1.5926755516675845e-10 1.5412339807791045e-09 2.9132470421266455e-09 -1.1480879729417994e-07 1.4972871190670843e-09 3.6483046047329294e-08 4.3103277250999875e-08 0.9999999991328782 0.9998417897484327 0.9999999781680607 -1.5459800035870477e-09 2.791009140305015e-11 4.321090196782308e-11 -1.0539710767974626e-09 -2.2053042568944097e-09 -1.1480608944300948e-07 1.2498919890084955e-09 3.6456835969395205e-08 4.2224283465256135e-08 1.0000000000011169 0.9998417900221653 1.0000000000004692 -7.748448057284385e-12 -2.1345207554379737e-13 7.35840457063318e-13 -1.0464614168776038e-11 -8.321938950064122e-11 -1.1478178683451905e-07 8.945203425718952e-10 3.6695002627373256e-08 3.616177542187223e-08 1.0000000000012421 0.9998417900111187 1.0000000000031286 -7.0367540547748235e-12 -2.0521248640966363e-13 7.490777928910045e-13 -1.0423986664298221e-11 -6.243476022260122e-11 -1.1453954805720893e-07 8.958970232559037e-10 3.677336615251032e-08 3.616641562376529e-08 1.0000000012616455 0.9998417922067455 1.0000000246594702 1.6328974245796895e-09 1.6037139062071615e-10 1.6136760107685158e-10 1.630039408996704e-09 3.089227633969368e-09 -1.1480882575813554e-07 1.5472385670770526e-09 3.648741759832495e-08 4.387425064057239e-08 1.0000000007049108 0.99984179164439 1.0000000121653132 8.773586598325764e-10 1.3470845420367052e-10 1.413832319716191e-10 8.407568416318775e-10 1.525705444031446e-09 -1.1480854729706461e-07 1.1394431724091092e-09 3.6453463253324533e-08 3.8218889420184214e-08
3.492 1.0000000012000008 0.9998417921906411 1.0000000232729689 1.549370992543348e-09 1.5749910356338804e-10 1.5926072880974389e-10 1.5404587790084342e-09 2.912193063040518e-09 -1.1686053123543602e-07 1.4512121377447477e-09 3.651454719676527e-08 4.39536722934469e-08 0.9999999991373697 0.999841789795324 0.9999999782809877 -1.5389867012712518e-09 2.7656593454947394e-11 4.3000136830461167e-11 -1.0494639105815051e-09 -2.195570549988733e-09 -1.1685777467320571e-07 1.1908727469133576e-09 3.648788320403901e-08 4.3035371800795004e-08 1.0000000000012832 0.9998417900666579 1.0000000000046179 -8.396508615536286e-12 -3.2584361612598935e-13 7.376548185218718e-13 -1.1160485736102717e-11 -8.2973348363797e-11 -1.168330374358503e-07 8.148402840656588e-10 3.67286707246214e-08 3.717119157709616e-08 1.0000000000014022 0.9998417900554707 1.0000000000071312 -7.724335079260009e-12 -3.174952506153632e-13 7.508465262777168e-13 -1.1126981639001153e-11 -6.2212740204642e-11 -1.1658646466858709e-07 8.157202248989383e-10 3.6807387214665625e-08 3.718309999689847e-08 1.0000000012618058 0.9998417922524199 1.0000000246634984 1.6322153216009907e-09 1.602584327161057e-10 1.613686024744195e-10 1.629341754412886e-09 3.0883229075122786e-09 -1.1686056006739523e-07 1.502751342284088e-09 3.6518941276842305e-08 4.471065352554878e-08 1.0000000007047198 0.9998417916892385 1.0000000121632593 8.762346223063676e-10 1.3452788435286542e-10 1.41314163749369e-10 8.396339029098656e-10 1.5240012593129197e-09 -1.1686027683467542e-07 1.0779360289750583e-09 3.648480722390752e-08 3.91736822279749e-08
3.502 1.0000000012001105 0.999841792236994 1.000000023276033 1.549112926610578e-09 1.5739409807547546e-10 1.5937712355197395e-10 1.5399872563295922e-09 2.9111803998240413e-09 -1.1894665327059482e-07 1.437985352701809e-09 3.6545146862676006e-08 4.418466314061622e-08 0.9999999991418487 0.9998417898429891 0.9999999783935716 -1.5315296546662394e-09 2.7420096362541228e-11 4.291359617661069e-11 -1.044679039021129e-09 -2.1858423740263463e-09 -1.1894384717310776e-07 1.171235936389359e-09 3.651805068326948e-08 4.321543959020596e-08 1.0000000000014586 0.9998417901119292 1.0000000000089595 -8.54477113471148e-12 -4.222580777685127e-13 8.62694026018005e-13 -1.1552911276310035e-11 -8.268317953861337e-11 -1.1891866795105895e-07 7.907407429403701e-10 3.6761431985272836e-08 3.74446472361107e-08 1.0000000000015714 0.9998417901006024 1.0000000000113363 -7.910711293386854e-12 -4.138330822599186e-13 8.758202127373297e-13 -1.1526241969147228e-11 -6.195540228347263e-11 -1.1866768858954645e-07 7.910302653454588e-10 3.6840438665435084e-08 3.746358217253208e-08 1.0000000012619756 0.9998417922988807 1.0000000246677254 1.6320350154567397e-09 1.6016142011345608e-10 1.6149271883477145e-10 1.6289477873174424e-09 3.087459544585604e-09 -1.1894668232394677e-07 1.4900384532373468e-09 3.6549563377862936e-08 4.493842163564555e-08 1.000000000704538 0.9998417917348731 1.0000000121614088 8.756127708737651e-10 1.3436349078572082e-10 1.4136826594163074e-10 8.388146758637505e-10 1.5223396303965299e-09 -1.1894639433948285e-07 1.0598055447347685e-09 3.651525100107997e-08 3.94309060767698e-08
3.512 1.000000001200221 0.9998417922841398 1.0000000232791515 1.5493655921447137e-09 1.5733274138714168e-10 1.595856497196035e-10 1.5398228298663644e-09 2.910209760636946e-09 -1.210677050863605e-07 1.458017459527693e-09 3.657522114114557e-08 4.379781126570336e-08 0.9999999991463068 0.9998417898914341 0.9999999785056682 -1.5236001678001559e-09 2.7227850831338186e-11 4.2920210655127404e-11 -1.0396126671006372e-09 -2.176118925516434e-09 -1.2106484909585127e-07 1.1923734695264247e-09 3.65477188479447e-08 4.2764545553184754e-08 1.0000000000016342 0.9998417901579854 1.0000000000133484 -8.184356931712356e-12 -4.75059090666438e-13 1.0797354305629473e-12 -1.1638596536442803e-11 -8.234888081860394e-11 -1.2103922038602903e-07 8.26294118422012e-10 3.679366631967527e-08 3.698879261545041e-08 1.000000000001742 0.9998417901465199 1.0000000000155977 -7.586438403941653e-12 -4.662683625449179e-13 1.0925727423511385e-12 -1.1618208347189012e-11 -6.166222111976902e-11 -1.2078376061316896e-07 8.26122676619077e-10 3.6872897876645324e-08 3.701357000963263e-08 1.000000001262146 0.9998417923461342 1.0000000246720064 1.6323656200769153e-09 1.6010826075428776e-10 1.617088280189421e-10 1.628860898142293e-09 3.0866384132413277e-09 -1.2106773520461733e-07 1.509435123832545e-09 3.6579659798151306e-08 4.455877413822316e-08 1.0000000007043568 0.9998417917812997 1.000000012159615 8.755016765940784e-10 1.3424293272183803e-10 1.4151448475554381e-10 8.383028784123589e-10 1.5207203863231408e-09 -1.2106744192177979e-07 1.086585188888139e-09 3.654517175687181e-08 3.899526232392004e-08
3.522 1.000000001200324 0.9998417923320849 1.0000000232821737 1.5500801521745426e-09 1.573265474151721e-10 1.598170589255722e-10 1.5399765866190717e-09 2.909281979120735e-09 -1.2322423755595095e-07 1.5038441602447716e-09 3.660501089201852e-08 4.288123814210321e-08 0.9999999991507357 0.9998417899406655 0.9999999786171317 -1.5152468379445878e-09 2.709172840041594e-11 4.29506457195527e-11 -1.0342538207676169e-09 -2.1663989930941457e-09 -1.232213306466793e-07 1.2448296494633184e-09 3.657712888084906e-08 4.17701152748954e-08 1.000000000001802 0.9998417902048332 1.0000000000176361 -7.364102267107209e-12 -4.726719468089162e-13 1.3194101902909195e-12 -1.1406108407652195e-11 -8.197020203408912e-11 -1.231952450142382e-07 9.044371266433507e-10 3.682561392128431e-08 3.5900924370410175e-08 1.0000000000019047 0.9998417901932307 1.0000000000197664 -6.799885615124885e-12 -4.635052700262977e-13 1.332037584175153e-12 -1.1390820703740665e-11 -6.133303878772443e-11 -1.229352300680128e-07 9.04073810985394e-10 3.690500913066083e-08 3.592952919013077e-08 1.0000000012623087 0.9998417923941876 1.000000024676192 1.6331577714961997e-09 1.6011022804828626e-10 1.619478472705101e-10 1.629092451173888e-09 3.0858597226480416e-09 -1.232242679981659e-07 1.5537987834401415e-09 3.6609471381500974e-08 4.365882978065287e-08 1.0000000007041683 0.9998417918285258 1.0000000121577288 8.75852612857864e-10 1.341775871881754e-10 1.4168349922103406e-10 8.381095374069407e-10 1.5191452754682978e-09 -1.232239695937567e-07 1.1471220460225503e-09 3.6574810862281844e-08 3.796142635577938e-08
3.532 1.0000000012004122 0.9998417923808374 1.0000000232849502 1.5511677432524076e-09 1.5737174333141273e-10 1.5999365050973197e-10 1.5404571493365203e-09 2.9083978437078548e-09 -1.2541680950156597e-07 1.564206972126721e-09 3.663457020558035e-08 4.1580168826844876e-08 0.9999999991551287 0.9998417899906917 0.9999999787278134 -1.5065584307446986e-09 2.7007454215438208e-11 4.292728843443015e-11 -1.0285942232438862e-09 -2.156681339456206e-09 -1.254138503901779e-07 1.3141817363105009e-09 3.660633083943652e-08 4.0377446028578946e-08 1.000000000001955 0.9998417902524811 1.0000000000216716 -6.172555106149275e-12 -4.1881686095972087e-13 1.5041753730979357e-12 -1.08472063320983e-11 -8.154664017748016e-11 -1.2538730021439228e-07 1.0013975741402418e-09 3.6857317125889076e-08 3.433884628080493e-08 1.0000000000020532 0.999841790240742 1.0000000000236906 -5.639590170528106e-12 -4.094401388588384e-13 1.5162462913429147e-12 -1.083543583006457e-11 -6.096783435673546e-11 -1.2512265391607427e-07 1.001094224467884e-09 3.693682155255113e-08 3.4368611966540224e-08 1.0000000012624572 0.9998417924430476 1.0000000246801308 1.634323273693724e-09 1.6016357685741633e-10 1.6213210958524787e-10 1.6296505672694449e-09 3.08512443257156e-09 -1.254168402767882e-07 1.612342345076298e-09 3.663905224207124e-08 4.238228621600231e-08 1.0000000007039656 0.9998417918765595 1.0000000121555985 8.765765674103584e-10 1.341637866890465e-10 1.4179780642902783e-10 8.382431574844786e-10 1.5176145287254443e-09 -1.2541653644067765e-07 1.224988625658608e-09 3.660422219794045e-08 3.6483993478591124e-08
3.542 1.0000000012004804 0.9998417924304064 1.0000000232873356 1.5525119954241387e-09 1.5745364256761168e-10 1.6006232467790753e-10 1.5412516999548282e-09 2.907557521352042e-09 -1.2764598778312183e-07 1.6275994639038352e-09 3.6663764471996266e-08 4.008243745673344e-08 0.9999999991594812 0.9998417900415216 0.9999999788375716 -1.4976509150174983e-09 2.6960606649731728e-11 4.279710158587626e-11 -1.0226459526802442e-09 -2.146965547244127e-09 -1.276429760520913e-07 1.3862968129556583e-09 3.663518442968152e-08 3.87761296275514e-08 1.000000000002088 0.9998417903009377 1.0000000000253109 -4.725035925777989e-12 -3.285710364568291e-13 1.5810655872922348e-12 -9.974315438569146e-12 -8.107839215920979e-11 -1.2761595340812375e-07 1.0976486848036638e-09 3.688862083879572e-08 3.251150428868191e-08 1.0000000000021814 0.9998417902890638 1.000000000027225 -4.220446852852251e-12 -3.187020879527873e-13 1.5921993685226379e-12 -9.96432396394316e-12 -6.056586703860276e-11 -1.2734659862201124e-07 1.0975741300916574e-09 3.696818392918565e-08 3.253939702169992e-08 1.0000000012625854 0.9998417924927244 1.0000000246836787 1.6357454113539002e-09 1.6025342412736105e-10 1.6220830373193377e-10 1.6305228449368694e-09 3.0844331999202487e-09 -1.2764601880265167e-07 1.6739604525051961e-09 3.666826787988052e-08 4.0914586846587216e-08 1.0000000007037428 0.9998417919254083 1.0000000121530808 8.775576820454367e-10 1.3418625083222623e-10 1.418043062046196e-10 8.386909330350497e-10 1.5161289936644954e-09 -1.2764571001209834e-07 1.3047838117415104e-09 3.6633270377970435e-08 3.476612749467636e-08
3.552 1.0000000012005252 0.9998417924808021 1.0000000232892086 1.5539761983059987e-09 1.5755087905428785e-10 1.6001273848989453e-10 1.5423142837932268e-09 2.9067625064118636e-09 -1.2991234844277977e-07 1.6837314560740877e-09 3.66923146523449e-08 3.86184640388406e-08 0.9999999991637887 0.9998417900931662 0.9999999789462876 -1.4886610528171185e-09 2.6929634841493952e-11 4.254976502799237e-11 -1.0164550625818976e-09 -2.137250398445989e-09 -1.299092832564702e-07 1.449212508776221e-09 3.66634069441621e-08 3.720199014371058e-08 1.0000000000021971 0.9998417903502137 1.0000000000284326 -3.1588383261684566e-12 -2.2280297466945887e-13 1.5397097654507943e-12 -8.833340534115041e-12 -8.056518546176204e-11 -1.298817804011125e-07 1.1792041073285643e-09 3.691922620573888e-08 3.069019723656869e-08 1.0000000000022864 0.9998417903382069 1.0000000000302474 -2.6793144822608977e-12 -2.127306480978745e-13 1.5502309640716118e-12 -8.822949913012811e-12 -6.0127954541989e-11 -1.2960763882756216e-07 1.1794470359184122e-09 3.699879545259136e-08 3.071321386804266e-08 1.0000000012626902 0.9998417925432281 1.0000000246867138 1.6372876790093568e-09 1.603587045000709e-10 1.6216639603634413e-10 1.6316629623183024e-09 3.0837868360365374e-09 -1.2991238016640604e-07 1.728633345204212e-09 3.669683928835043e-08 3.9482157766037397e-08 1.000000000703497 0.9998417919750846 1.0000000121500532 8.786588435411199e-10 1.3422423487704022e-10 1.4169243070756613e-10 8.394068084659696e-10 1.5146895021376631e-09 -1.299120658518529e-07 1.3739977243592881e-09 3.666167557128927e-08 3.3066331088720576e-08
3.562 1.000000001200545 0.9998417925320372 1.0000000232904886 1.5554084541311344e-09 1.5763917614624732e-10 1.5987529815431264e-10 1.543566099292514e-09 2.9060129972473585e-09 -1.3221647647153276e-07 1.7237510946887727e-09 3.671987025344849e-08 3.7456179797794176e-08 0.99999999916805 0.9998417901456371 0.9999999790538839 -1.4797400176359978e-09 2.689058770963657e-11 4.221585299087479e-11 -1.0100999311799673e-09 -2.127535274182028e-09 -1.3221335688144405e-07 1.4930690907725358e-09 3.669064822678212e-08 3.593403424356505e-08 1.0000000000022808 0.9998417904003217 1.0000000000309568 -1.6256522461958167e-12 -1.2570869222685465e-13 1.4108360294757953e-12 -7.50296100201074e-12 -8.000710352221164e-11 -1.321853658983316e-07 1.235656345791902e-09 3.6948773894942923e-08 2.921525670242047e-08 1.0000000000023663 0.9998417903881828 1.000000000032677 -1.1679991145926221e-12 -1.1551514220476676e-13 1.4205318659103555e-12 -7.490605686603266e-12 -5.965330778964291e-11 -1.3190635766170258e-07 1.2362454248269484e-09 3.702829058130783e-08 2.923098861671524e-08 1.0000000012627694 0.9998417925945716 1.0000000246891567 1.638797531123695e-09 1.6045521707851997e-10 1.6203698343738668e-10 1.6329924592984662e-09 3.083186138434478e-09 -1.3221650871762478e-07 1.7676808569321264e-09 3.6724416079349695e-08 3.834674660146671e-08 1.0000000007032261 0.9998417920255999 1.000000012146436 8.797279151524423e-10 1.342534030449509e-10 1.4149274604667379e-10 8.403120165885202e-10 1.5132964160155185e-09 -1.3221618891829641e-07 1.4225993746139263e-09 3.668908701235492e-08 3.1699897881797174e-08
3.572 1.0000000012005394 0.9998417925841261 1.0000000232911532 1.556657152103458e-09 1.5769690239338597e-10 1.597013794154733e-10 1.5449083589229233e-09 2.905309552441118e-09 -1.3455896521905591e-07 1.7405592778543476e-09 3.6746094540625377e-08 3.686037574616109e-08 0.9999999991722658 0.9998417901989495 0.9999999791603403 -1.4710392949817112e-09 2.6821563728588317e-11 4.1846852846188016e-11 -1.0036791451203645e-09 -2.1178196484527693e-09 -1.3455579017955307e-07 1.5100845036434796e-09 3.671657463518748e-08 3.52529476697266e-08 1.0000000000023395 0.999841790451276 1.0000000000328608 -2.770695542823345e-13 -5.921495021305011e-14 1.2458116712791563e-12 -6.081346487760175e-12 -7.94036692292362e-11 -1.345273028777787e-07 1.2590446262671208e-09 3.697693259643001e-08 2.844813648473745e-08 1.000000000002421 0.9998417904390058 1.0000000000344893 1.6150806095389955e-13 -4.876645389871869e-14 1.254880309643477e-12 -6.065792179584205e-12 -5.914224365364088e-11 -1.3424334707362054e-07 1.2599678731979991e-09 3.705633265966241e-08 2.8455544972105998e-08 1.0000000012628243 0.9998417926467681 1.0000000246909835 1.6401234649769956e-09 1.605209496540324e-10 1.618715758081629e-10 1.6344124637025203e-09 3.0826312849506057e-09 -1.345589974813894e-07 1.7841179592359867e-09 3.6750661485991053e-08 3.77656659407165e-08 1.0000000007029302 0.9998417920769688 1.0000000121422064 8.806138170934694e-10 1.3425199955442396e-10 1.4125661948467803e-10 8.413081741875218e-10 1.511950529189249e-09 -1.3455867223892863e-07 1.4427747407924295e-09 3.671516815512007e-08 3.099262278701441e-08
3.582 1.000000001200512 0.9998417926370836 1.0000000232912367 1.5575949155258905e-09 1.577110213390064e-10 1.595402329647659e-10 1.5462397884178429e-09 2.9046525181629915e-09 -1.3694041680702648e-07 1.7298186410485526e-09 3.677075298517497e-08 3.7004390619456116e-08 0.9999999991764381 0.9998417902531183 0.9999999792656932 -1.4626859195283923e-09 2.670985775239734e-11 4.149157426505958e-11 -9.972943533884851e-10 -2.108102520423298e-09 -1.369371858854974e-07 1.495387912829861e-09 3.6740954018901444e-08 3.534595419926373e-08 1.0000000000023757 0.9998417905030921 1.0000000000341784 7.604141910060579e-13 -3.629323595006661e-14 1.0933598720867228e-12 -4.670547069065054e-12 -7.875550239833776e-11 -1.369081939166613e-07 1.2442644670262698e-09 3.700348158661423e-08 2.863541912022061e-08 1.0000000000024534 0.9998417904906927 1.000000000035719 1.1813711139960212e-12 -2.580527147298827e-14 1.1019422833132352e-12 -4.650356133492044e-12 -5.859487327121128e-11 -1.3661920827751126e-07 1.2454822837446174e-09 3.7082701397699474e-08 2.8635511968979088e-08 1.0000000012628565 0.9998417926998342 1.0000000246922294 1.6411387363949187e-09 1.6054315154440816e-10 1.6171871707619692e-10 1.6358213231419524e-09 3.0821230761126537e-09 -1.3694044970223208e-07 1.7736828318472924e-09 3.677534096472985e-08 3.7906871571820897e-08 1.0000000007026122 0.9998417921292055 1.0000000121373982 8.811893966784454e-10 1.3420716576116731e-10 1.4103299842418705e-10 8.422935101733691e-10 1.5106518336657336e-09 -1.3694011879702247e-07 1.4296656564253952e-09 3.67396846982468e-08 3.116313510191871e-08
3.592 1.0000000012004657 0.999841792690927 1.0000000232908246 1.5581405181153461e-09 1.576821167745224e-10 1.594219698946595e-10 1.5474663189706996e-09 2.9040427806840856e-09 -1.3936144309510885e-07 1.6913964476862512e-09 3.6793790046119466e-08 3.787711168722299e-08 0.9999999991805711 0.99984179030816 0.999999979370031 -1.454761435885003e-09 2.6555754075814226e-11 4.1179987689356534e-11 -9.91039320043523e-10 -2.0983830111051525e-09 -1.3935815507398095e-07 1.448463674048769e-09 3.676372965233903e-08 3.62042405825375e-08 1.0000000000023925 0.9998417905557868 1.0000000000349958 1.4045587805018516e-12 -5.64137894864339e-14 9.834862081092996e-13 -3.364372711740393e-12 -7.806175301456536e-11 -1.3932865017174069e-07 1.190432319935142e-09 3.702837628782814e-08 2.975603350984743e-08 1.0000000000024671 0.9998417905432591 1.00000000003645 1.8094871997630703e-12 -4.594726222179243e-14 9.917246924640147e-13 -3.338570996631839e-12 -5.8010888996738115e-11 -1.3903455135428825e-07 1.191882106627246e-09 3.710735932877256e-08 2.9751716674590707e-08 1.0000000012628698 0.9998417927537858 1.0000000246929794 1.6417619951844669e-09 1.6052257876224782e-10 1.6160853940887958e-10 1.6371253170218613e-09 3.0816617646409517e-09 -1.393614766600005e-07 1.7362729112826167e-09 3.679839897229762e-08 3.8759854913208816e-08 1.0000000007022758 0.9998417921823285 1.0000000121320973 8.813726495984693e-10 1.3411942966105953e-10 1.4085196082155064e-10 8.431740721606936e-10 1.5094014178278718e-09 -1.3936113966184958e-07 1.3828038613397084e-09 3.676258101524266e-08 3.2194348913146425e-08
3.602 1.0000000012004056 0.9998417927456741 1.0000000232900381 1.5582649021007388e-09 1.576245651535457e-10 1.5935459857767585e-10 1.5485044955148958e-09 2.9034803893408734e-09 -1.4182266454726284e-07 1.6304837475064368e-09 3.681536664688567e-08 3.926391468830836e-08 0.9999999991846705 0.9998417903640934 0.9999999794734777 -1.4472949368038332e-09 2.6373626723166807e-11 4.092023127371901e-11 -9.849972268645883e-10 -2.0886610301149474e-09 -1.4181931835314648e-07 1.3744622604693255e-09 3.678505777562539e-08 3.760159549695378e-08 1.000000000002396 0.9998417906093784 1.0000000000354343 1.6264597836537255e-12 -1.0521118418384241e-13 9.246463647534743e-13 -2.2460874721049393e-12 -7.732340706990788e-11 -1.4178929194705681e-07 1.1023601790120342e-09 3.705177715802103e-08 3.150430294659068e-08 1.0000000000024667 0.9998417905967242 1.0000000000368046 2.0165572544139824e-12 -9.463389184034925e-14 9.321818255508882e-13 -2.2146245625631718e-12 -5.739074765236247e-11 -1.4148999529564416e-07 1.10395203916226e-09 3.7130476956193056e-08 3.149929683064085e-08 1.0000000012628698 0.9998417928086413 1.000000024693355 1.6419639470003002e-09 1.6047301886802445e-10 1.615489206307559e-10 1.6382408697959278e-09 3.081247934464512e-09 -1.4182269848618296e-07 1.6770332167035269e-09 3.6819996462557175e-08 4.011668668979674e-08 1.000000000701926 0.9998417922363547 1.0000000121264252 8.81134688183918e-10 1.3400319548603703e-10 1.4072193109002193e-10 8.438665706817367e-10 1.5081993841232684e-09 -1.418223558096024e-07 1.3074682177702188e-09 3.678401759534995e-08 3.3815011587472554e-08
3.612 1.0000000012003374 0.9998417928013433 1.0000000232890212 1.557980860623711e-09 1.5756025155077944e-10 1.5933081584725904e-10 1.549278668520095e-09 2.902965721168406e-09 -1.443247107741231e-07 1.5576048759274192e-09 3.6835832487182096e-08 4.082648044532149e-08 0.9999999991887408 0.9998417904209369 0.9999999795761797 -1.4402729682994823e-09 2.6185291256599993e-11 4.0704596829720014e-11 -9.79243674364353e-10 -2.078935604305218e-09 -1.4432130519967842e-07 1.2846357759724117e-09 3.680528277794374e-08 3.918193927718797e-08 1.000000000002391 0.9998417906638849 1.0000000000356382 1.4391056133214313e-12 -1.6101483458601237e-13 9.091059858652872e-13 -1.391547995701767e-12 -7.65402830918173e-11 -1.442907489238516e-07 9.91566156774438e-10 3.7074021824109796e-08 3.343385161299539e-08 1.0000000000024583 0.9998417906511058 1.0000000000369262 1.8149971686001147e-12 -1.5040640865794024e-13 9.162843448278116e-13 -1.3544558544199706e-12 -5.673445472596228e-11 -1.4398616806801783e-07 9.931710630901474e-10 3.715239903189133e-08 3.3431564115629504e-08 1.0000000012628618 0.9998417928644193 1.0000000246935006 1.6417577076707655e-09 1.6041672458508601e-10 1.6153255623586927e-10 1.6390926156656084e-09 3.080881846741098e-09 -1.443247453555852e-07 1.6063119018095339e-09 3.684048324578187e-08 4.1647778437452983e-08 1.0000000007015684 0.9998417922913032 1.000000012120525 8.804887788594667e-10 1.3387980627094879e-10 1.4063550942440148e-10 8.442954963378039e-10 1.5070456485694645e-09 -1.4432439653298156e-07 1.2152356049259785e-09 3.680434370781091e-08 3.561745940009323e-08
3.622 1.0000000012002674 0.999841792857954 1.0000000232879305 1.5573245156543078e-09 1.5750770854212758e-10 1.5933787814755022e-10 1.5497230119312728e-09 2.902499043349604e-09 -1.4686822086371335e-07 1.4870472221756883e-09 3.6855635668216446e-08 4.2220881471016794e-08 0.9999999991927889 0.999841790478709 0.9999999796782961 -1.4336595764354773e-09 2.6009565280250275e-11 4.052063088745919e-11 -9.738443876874248e-10 -2.069206570892965e-09 -1.468647551957603e-07 1.1953845867300722e-09 3.682485011343546e-08 4.058616368992829e-08 1.0000000000023836 0.9998417907193262 1.0000000000357638 8.78711195695152e-13 -2.049748698111432e-13 9.245386648630418e-13 -8.666861664244252e-13 -7.571241131279114e-11 -1.4683365993489815e-07 8.766999336519088e-10 3.7095542642463495e-08 3.5125696405560323e-08 1.0000000000024476 0.9998417907064232 1.0000000000369702 1.2403137248611174e-12 -1.94263008661862e-13 9.314303544230288e-13 -8.246540923067307e-13 -5.60422178381403e-11 -1.46523707401797e-07 8.78135887748209e-10 3.7173558375763546e-08 3.512865301856152e-08 1.0000000012628514 0.9998417929211384 1.0000000246935719 1.6411789619788346e-09 1.6037216360265507e-10 1.615471849037425e-10 1.6396144164830676e-09 3.080563780168187e-09 -1.4686825588013554e-07 1.5380371662477981e-09 3.6860307391722115e-08 4.301606579253916e-08 1.0000000007012084 0.999841792347193 1.000000012114554 8.794709272101676e-10 1.3376825001595818e-10 1.4058010020319322e-10 8.443946530581854e-10 1.505941253105452e-09 -1.4686790124456793e-07 1.1232219621217534e-09 3.68240072005671e-08 3.720752618237931e-08
3.632 1.0000000012002006 0.9998417929155253 1.0000000232869253 1.5563428776957726e-09 1.574743030443128e-10 1.5936548717024109e-10 1.5497901559321952e-09 2.9020808946106175e-09 -1.4945384311408747e-07 1.433737074447514e-09 3.6875203870458755e-08 4.3182826401667485e-08 0.9999999991968201 0.9998417905374298 0.9999999797799891 -1.4274072946300404e-09 2.5853598623493386e-11 4.0358386965195597e-11 -9.688463837231437e-10 -2.059473360978685e-09 -1.4945031650429577e-07 1.1254836687866383e-09 3.684418875285289e-08 4.154052587388233e-08 1.0000000000023799 0.9998417907757216 1.0000000000359706 -7.453534489220046e-15 -2.2970141223790807e-13 9.604861051584488e-13 -7.186478369642997e-13 -7.484060158021294e-11 -1.4941867350754993e-07 7.829277761986413e-10 3.7116758464351737e-08 3.6279523670873535e-08 1.0000000000024407 0.9998417907626967 1.0000000000370988 3.39030504220109e-13 -2.1897003869111496e-13 9.672718403849023e-13 -6.727819320418939e-13 -5.531392056911753e-11 -1.4910326036293188e-07 7.839688259257329e-10 3.7194368839478314e-08 3.628920494090643e-08 1.000000001262845 0.9998417929788186 1.0000000246937288 1.6402753435882385e-09 1.6034695459135711e-10 1.6158266652429465e-10 1.6397590809465862e-09 3.080294210073721e-09 -1.494538787869086e-07 1.4866057827773382e-09 3.687989650722579e-08 4.396111503252077e-08 1.0000000007008523 0.9998417924040427 1.0000000121086714 8.78128022254712e-10 1.3367612379975954e-10 1.4054538793661545e-10 8.441168824787914e-10 1.5048857523710533e-09 -1.494535180288624e-07 1.0514556718861616e-09 3.6843436143429804e-08 3.829544706200619e-08
3.642 1.0000000012001438 0.9998417929740769 1.00000002328616 1.555098889403837e-09 1.5745560265288014e-10 1.5940793050987284e-10 1.5494652561338695e-09 2.901711415449938e-09 -1.5208223564157148e-07 1.4092685717750062e-09 3.6894844678833926e-08 4.3557651127902316e-08 0.999999999200841 0.9998417905971183 0.9999999798814154 -1.4214528139939469e-09 2.571278330993372e-11 4.0211901621375764e-11 -9.64264672139684e-10 -2.0497359046717237e-09 -1.520786470527728e-07 1.0911744923876389e-09 3.686360997820493e-08 4.1885417229965016e-08 1.0000000000023856 0.9998417908330899 1.0000000000364129 -1.1567190915644721e-12 -2.3998963781967094e-13 1.011089734075289e-12 -9.628649105746499e-13 -7.39244919196692e-11 -1.5204644682953935e-07 7.371397180401346e-10 3.713798042066445e-08 3.6728815079978904e-08 1.0000000000024434 0.9998417908199452 1.000000000037465 -8.260560750621266e-13 -2.2931693028414756e-13 1.0181031757868245e-12 -9.144229767524077e-13 -5.45499841094479e-11 -1.5172548342353397e-07 7.37605902589114e-10 3.721513639331935e-08 3.6745627696365e-08 1.0000000012628478 0.9998417930374788 1.000000024694125 1.639109525130683e-09 1.6033614958725225e-10 1.6163281967460456e-10 1.6395116507808287e-09 3.0800732112314545e-09 -1.5208227182236671e-07 1.463071876527733e-09 3.689955811453853e-08 4.432986000021247e-08 1.0000000007005065 0.9998417924618727 1.0000000121030317 8.765229674429886e-10 1.3359821141138377e-10 1.4052552165326333e-10 8.434472193765591e-10 1.503880269732576e-09 -1.5208190452311907e-07 1.0176580630781916e-09 3.686293884509772e-08 3.8717420963807546e-08
3.652 1.0000000012001016 0.9998417930336285 1.000000023285768 1.553683633437348e-09 1.5744119089099874e-10 1.5946131616469597e-10 1.5487754342333456e-09 2.9013910414329036e-09 -1.5475406595117576e-07 1.41859627709567e-09 3.6914689011867666e-08 4.329198615797661e-08 0.9999999992048566 0.9998417906577942 0.99999997998271 -1.4157047520822763e-09 2.5577010053496355e-11 4.00777771432954e-11 -9.600721247378787e-10 -2.0399934019756365e-09 -1.5475041414284422e-07 1.1002782045113205e-09 3.688324725965575e-08 4.156473692421008e-08 1.0000000000024063 0.9998417908914519 1.0000000000372244 -2.478014046783944e-12 -2.4589606239134373e-13 1.073019056293357e-12 -1.5720808889260137e-12 -7.296509971152241e-11 -1.54717647902445e-07 7.547435386682225e-10 3.715935221015139e-08 3.641802173355697e-08 1.0000000000024605 0.999841790878188 1.0000000000382026 -2.164539657870272e-12 -2.3539273430417784e-13 1.0803604547650683e-12 -1.5222550785363237e-12 -5.3751060748040346e-11 -1.543910422114991e-07 7.546612626933492e-10 3.7236004892486454e-08 3.6441314678127506e-08 1.0000000012628656 0.9998417930971384 1.0000000246948946 1.637772360000103e-09 1.6032981597851965e-10 1.616941123655747e-10 1.6388991616351915e-09 3.0799010134123382e-09 -1.5475410252710769e-07 1.472108471733395e-09 3.691942307792826e-08 4.406935113324326e-08 1.0000000007001755 0.9998417925207016 1.0000000120977675 8.74747096531078e-10 1.335250314564897e-10 1.4051693796615707e-10 8.424127319344909e-10 1.5029243574318768e-09 -1.54753729098762e-07 1.0303585257050177e-09 3.6882646712216444e-08 3.8418132100848506e-08
3.662 1.0000000012000785 0.9998417930941972 1.0000000232858461 1.5522236137446057e-09 1.5742577996963245e-10 1.5952109644520486e-10 1.5477882610148375e-09 2.901119636119899e-09 -1.574700109806095e-07 1.4590046557019332e-09 3.6934673013870096e-08 4.241494554025399e-08 0.9999999992088711 0.9998417907194759 0.9999999800839737 -1.4100370525879567e-09 2.5440911387152354e-11 3.995075714588927e-11 -9.562007914957445e-10 -2.0302458777035075e-09 -1.574662948407383e-07 1.149133426212369e-09 3.690303553505889e-08 4.060558743529578e-08 1.0000000000024454 0.9998417909508248 1.0000000000385028 -3.845554415435007e-12 -2.5266065429399783e-13 1.1413283509763007e-12 -2.478460934435203e-12 -7.196260180192888e-11 -1.5743295336892437e-07 8.281042015724855e-10 3.718082227482529e-08 3.537608154201169e-08 1.0000000000024964 0.9998417909374449 1.0000000000394111 -3.550032408989627e-12 -2.422931332871968e-13 1.1489972510489023e-12 -2.4287952476972415e-12 -5.291694591599236e-11 -1.571006124215593e-07 8.277174098941501e-10 3.725692986968306e-08 3.5404220870291884e-08 1.0000000012629022 0.9998417931578167 1.000000024696134 1.636390072571533e-09 1.6032256906291706e-10 1.6176196633560468e-10 1.6379896637551094e-09 3.0797774259114805e-09 -1.5747004805726722e-07 1.5111352009458415e-09 3.693942753116779e-08 4.32086013443694e-08 1.000000000699863 0.9998417925805488 1.000000012092977 8.729264801961821e-10 1.3345086904937032e-10 1.4051499462197906e-10 8.410812954719872e-10 1.5020182953721245e-09 -1.5746966823072456e-07 1.085148763068143e-09 3.690249582229719e-08 3.742689902256457e-08
3.672 1.0000000012000758 0.999841793155802 1.000000023286443 1.5508697238558706e-09 1.5741450539295286e-10 1.5957745997430398e-10 1.546599313943541e-09 2.900896916488965e-09 -1.602307575962642e-07 1.521566486272102e-09 3.6954541299869084e-08 4.103003099888271e-08 0.9999999992128866 0.9998417907821812 0.9999999801852568 -1.4042984781465048e-09 2.53096844320575e-11 3.982136169236558e-11 -9.52555282755518e-10 -2.02049293130261e-09 -1.6022697631153548e-07 1.2249850455203953e-09 3.692271457506979e-08 3.91102893640763e-08 1.0000000000025044 0.9998417910112274 1.0000000000402962 -5.108109939098792e-12 -2.5529280351860657e-13 1.2063603869120325e-12 -3.586975087407017e-12 -7.09170501090697e-11 -1.6019304997530537e-07 9.338307179051694e-10 3.7202138161964494e-08 3.370826225063924e-08 1.0000000000025533 0.9998417909977322 1.0000000000411386 -4.831195179713799e-12 -2.4489386228377985e-13 1.2141627462039734e-12 -3.5387584905243404e-12 -5.204839508485251e-11 -1.598548792994236e-07 9.33424403399504e-10 3.727766945431416e-08 3.373876959404983e-08 1.0000000012629595 0.9998417932195303 1.000000024697892 1.6351139311464602e-09 1.603194241918474e-10 1.6182606926384784e-10 1.636878148263804e-09 3.0797028119079747e-09 -1.6023079533475705e-07 1.571670636823899e-09 3.6959316182025324e-08 4.1850493450934185e-08 1.0000000006995722 0.9998417926414312 1.0000000120887076 8.712124497232094e-10 1.33380715177653e-10 1.4051002880450444e-10 8.395483980503603e-10 1.5011617178233266e-09 -1.6023040910339673e-07 1.1677468453514024e-09 3.692223006243984e-08 3.584956207172336e-08
3.682 1.0000000012000938 0.9998417932184588 1.000000023287551 1.5497717144003218e-09 1.5742031567372785e-10 1.5961523094503657e-10 1.545313080682713e-09 2.9007229500646074e-09 -1.6303700285992557e-07 1.5937160363934637e-09 3.697386589014049e-08 3.932412200822399e-08 0.9999999992169026 0.9998417908459262 0.9999999802865543 -1.398339434296494e-09 2.519592217678286e-11 3.967461708282389e-11 -9.490306419905485e-10 -2.010734344983452e-09 -1.6303315521938443e-07 1.3110742883472933e-09 3.694185064325823e-08 3.7267660624199064e-08 1.0000000000025844 0.9998417910726755 1.0000000000425981 -6.116168970132446e-12 -2.412409756831454e-13 1.2527616107388336e-12 -4.793138944821021e-12 -6.982908485713478e-11 -1.6299863464216838e-07 1.0471918337458045e-09 3.7222863510508724e-08 3.1614075714952825e-08 1.0000000000026308 0.9998417910590678 1.0000000000433789 -5.857916162343551e-12 -2.3107574928006755e-13 1.2607137572605818e-12 -4.7473350644927304e-12 -5.114560190696559e-11 -1.626545376786046e-07 1.0469736460757159e-09 3.7297795008300173e-08 3.164379647773631e-08 1.000000001263037 0.9998417932822956 1.0000000247001617 1.634093501800349e-09 1.6033321635705507e-10 1.6187188518724696e-10 1.6356692570833324e-09 3.07967740301392e-09 -1.6303704140807133e-07 1.6416659828047745e-09 3.697866117888978e-08 4.018001380316841e-08 1.0000000006993015 0.9998417927033655 1.000000012084953 8.697542621510014e-10 1.3332756179108062e-10 1.4048655723260618e-10 8.379181530275932e-10 1.5003555364459494e-09 -1.630366482723136e-07 1.260153441415277e-09 3.6941420394555644e-08 3.388336244521006e-08
3.692 1.00000000120013 0.999841793282182 1.0000000232891118 1.5490485757080725e-09 1.5745366413654633e-10 1.5961625826659585e-10 1.544027107383647e-09 2.900598271400823e-09 -1.6588945330230406e-07 1.661648044694617e-09 3.699208913056439e-08 3.7581286018692226e-08 0.9999999992209174 0.9998417909107261 0.9999999803878115 -1.3920401384288195e-09 2.511043936458931e-11 3.949207072011253e-11 -9.455293365461577e-10 -2.0009705809741223e-09 -1.6588553812153316e-07 1.390527690271918e-09 3.695988245479564e-08 3.5371572461074765e-08 1.000000000002682 0.9998417911351841 1.0000000000453497 -6.750362214141859e-12 -1.9948710255004317e-13 1.2622534677942166e-12 -5.999346512625894e-12 -6.869925273148012e-11 -1.6585041322806244e-07 1.1478585499359226e-09 3.724242707156812e-08 2.9421132754256663e-08 1.0000000000027258 0.9998417911214652 1.0000000000460731 -6.510167156443003e-12 -1.896106349732456e-13 1.2706824769739048e-12 -5.956985986940304e-12 -5.020872687122247e-11 -1.6550029303385993e-07 1.1479489756691625e-09 3.7316735671736244e-08 2.9446456870596918e-08 1.0000000012631332 0.9998417933461279 1.0000000247028833 1.6334481659964679e-09 1.6037448199471832e-10 1.6188116929697077e-10 1.6344608822464335e-09 3.0797006459480783e-09 -1.6588949238374547e-07 1.7077373059790413e-09 3.699690498752427e-08 3.847660241236726e-08 1.0000000006990486 0.9998417927663659 1.000000012081654 8.686713846526378e-10 1.3330221082030872e-10 1.4042645725830722e-10 8.362883676677e-10 1.4995987689198508e-09 -1.6588909250048067e-07 1.3448747050103674e-09 3.6959508151323955e-08 3.1843340484311554e-08
3.702 1.0000000012001793 0.9998417933469864 1.0000000232910244 1.548773261964062e-09 1.5751433893982252e-10 1.5956591526576667e-10 1.5428232125594377e-09 2.9005224665652693e-09 -1.6878882537253186e-07 1.712323835044765e-09 3.7008599704340445e-08 3.616990599795117e-08 0.999999999224926 0.9998417909765942 0.9999999804889272 -1.385327313873229e-09 2.5052900775884413e-11 3.925919147467985e-11 -9.419694153625164e-10 -1.9912010739568668e-09 -1.6878484171271016e-07 1.4484628013774076e-09 3.697619909836706e-08 3.3813327386006766e-08 1.000000000002794 0.9998417911987671 1.0000000000484504 -6.937327235678625e-12 -1.3009374638455384e-13 1.2204746494449596e-12 -7.123587289069826e-12 -6.752832243104104e-11 -1.6874910292851556e-07 1.2200179757377079e-09 3.7260208981596655e-08 2.759716097434225e-08 1.0000000000028357 0.9998417911849397 1.0000000000491218 -6.714943149579263e-12 -1.2099283288348447e-13 1.229507717714204e-12 -7.085153428816876e-12 -4.923905269508111e-11 -1.683928599571487e-07 1.2204744039768788e-09 3.7333865013720936e-08 2.7614540269324083e-08 1.0000000012632426 0.999841793411041 1.0000000247059568 1.6332505617702177e-09 1.6044323252786807e-10 1.6183872714847445e-10 1.6333347040749126e-09 3.0797726522835773e-09 -1.6878886533604442e-07 1.757129514768301e-09 3.7013436388341494e-08 3.7099984171678805e-08 1.0000000006988106 0.9998417928304466 1.0000000120787096 8.680366846707071e-10 1.3330430306662684e-10 1.4031488719945976e-10 8.347411889149693e-10 1.4988916638099312e-09 -1.6878845839212266e-07 1.4068416619502545e-09 3.697588160960707e-08 3.016359395575005e-08
3.712 1.0000000012002381 0.9998417934128846 1.0000000232931578 1.5489717455629255e-09 1.5758712212376245e-10 1.594618902050076e-10 1.5417667515044142e-09 2.9004955530302627e-09 -1.7173584633243533e-07 1.7353478590155657e-09 3.702283861365491e-08 3.546373029743081e-08 0.9999999992289244 0.999841791043545 0.9999999805897754 -1.3781752852517965e-09 2.5008288936827264e-11 3.8973279222768174e-11 -9.38285374904348e-10 -1.9814255813729002e-09 -1.717317930429386e-07 1.473424454279202e-09 3.6990244929781734e-08 3.300089175650885e-08 1.0000000000029146 0.9998417912634388 1.0000000000517695 -6.651281694608551e-12 -4.8741663906791e-14 1.1245893972779924e-12 -8.100687921570976e-12 -6.631688583168096e-11 -1.716954300489683e-07 1.2521208153014782e-09 3.7275652643036196e-08 2.6665219210428115e-08 1.0000000000029543 0.9998417912495045 1.0000000000523928 -6.445594280265895e-12 -3.998831024293195e-14 1.1343273533120754e-12 -8.067179480550151e-12 -4.823615638061784e-11 -1.7133296387053736e-07 1.2529579001203682e-09 3.734861798518275e-08 2.6672391689412137e-08 1.0000000012633614 0.9998417934770487 1.000000024709251 1.633527042637748e-09 1.605240462360028e-10 1.6174219086705016e-10 1.6323558347347278e-09 3.0798933140247662e-09 -1.7173588713937968e-07 1.7796187061452686e-09 3.702769638792033e-08 3.641255889389535e-08 1.0000000006985812 0.9998417928956217 1.0000000120759887 8.67875669857195e-10 1.333184444979752e-10 1.4014922373446186e-10 8.333415330931666e-10 1.4982342916997974e-09 -1.7173547292000511e-07 1.4346128944182154e-09 3.698998178985161e-08 2.931188389744539e-08
3.722 1.0000000012003007 0.9998417934798909 1.0000000232953639 1.5496317210585856e-09 1.5764723906163135e-10 1.5931980333042512e-10 1.5409069923910312e-09 2.900517022782217e-09 -1.747312527727298e-07 1.724757867265197e-09 3.703441566490306e-08 3.569402371451916e-08 0.999999999232907 0.9998417911115919 0.9999999806902098 -1.370596193244743e-09 2.4951496730573283e-11 3.8650314090573515e-11 -9.344281319000806e-10 -1.971644547314992e-09 -1.747271287928513e-07 1.458767687733797e-09 3.700163310387216e-08 3.319346044464859e-08 1.0000000000030387 0.9998417913292127 1.0000000000551594 -5.904402405894006e-12 2.0052046775140302e-14 9.909655753157702e-13 -8.881506368857459e-12 -6.506570801029428e-11 -1.7469013146796946e-07 1.2374391649368587e-09 3.7288378660385886e-08 2.6970282998824375e-08 1.0000000000030764 0.9998417913151735 1.0000000000557392 -5.714120797125366e-12 2.8453367450243965e-14 1.0013101780199597e-12 -8.853154710632462e-12 -4.72009230132536e-11 -1.7432134004940622e-07 1.2386386946723395e-09 3.7360610532485364e-08 2.6967854394822184e-08 1.000000001263484 0.9998417935441642 1.0000000247126182 1.63426506547988e-09 1.6059232587277952e-10 1.6160746186396885e-10 1.6315735086150318e-09 3.080062934655857e-09 -1.74731294269258e-07 1.7693384423603401e-09 3.7039294777337024e-08 3.6637584555229276e-08 1.0000000006983563 0.9998417929619042 1.0000000120733439 8.681756500577647e-10 1.3331999904153332e-10 1.3994545411328406e-10 8.321387249043931e-10 1.497626338242054e-09 -1.7473087278471167e-07 1.4216228977888796e-09 3.700141875126039e-08 2.958899349845937e-08
3.732 1.0000000012003616 0.9998417935480189 1.000000023297493 1.5507086315031127e-09 1.5767069306250827e-10 1.5917386461219677e-10 1.5402774088697299e-09 2.9005868607298643e-09 -1.7777579253425563e-07 1.6804503637823723e-09 3.704320989447487e-08 3.682010083110382e-08 0.9999999992368689 0.9998417911807485 0.9999999807900825 -1.3626343490823267e-09 2.4858898380269376e-11 3.8324453703375154e-11 -9.303635521500293e-10 -1.961858094854877e-09 -1.7777159668321646e-07 1.4038938599175365e-09 3.701024328962621e-08 3.4349575419150826e-08 1.000000000003161 0.9998417913961025 1.0000000000584701 -4.741302979938192e-12 5.2226661640933415e-14 8.537131890956789e-13 -9.432407513978432e-12 -6.377548340016322e-11 -1.7773395431075983e-07 1.1749686812826852e-09 3.729827498598932e-08 2.8443269446679164e-08 1.000000000003197 0.9998417913819605 1.0000000000590106 -4.564536398735968e-12 6.066101836853645e-14 8.644384377029317e-13 -9.409485212570421e-12 -4.6134030702808825e-11 -1.7735873368451904e-07 1.1764798793365674e-09 3.736973262412508e-08 2.8434899680322527e-08 1.0000000012636048 0.9998417936124014 1.0000000247159078 1.635419618545363e-09 1.6062408421551171e-10 1.6146915130175515e-10 1.631021511373132e-09 3.0802807286073676e-09 -1.7777583445609275e-07 1.7262210167797508e-09 3.7048110568870104e-08 3.7736174947136946e-08 1.0000000006981293 0.9998417930293085 1.0000000120706247 8.688926874537642e-10 1.3328512319658407e-10 1.3973805764597802e-10 8.311665262074044e-10 1.4970675783833326e-09 -1.7777540561345626e-07 1.3673658865829836e-09 3.701007168777444e-08 3.0937182328181605e-08
3.742 1.000000001200415 0.9998417936172829 1.0000000232994053 1.5521237740584343e-09 1.576448389557444e-10 1.5906677239105537e-10 1.5398964158878645e-09 2.900704830386483e-09 -1.808702226721834e-07 1.60887161549057e-09 3.7049423829591734e-08 3.8536249030639e-08 0.9999999992408042 0.9998417912510292 0.9999999808892566 -1.3543681501148557e-09 2.471750338033997e-11 3.803819905707731e-11 -9.260735845009578e-10 -1.9520660797786624e-09 -1.8086595379816056e-07 1.3150540374577027e-09 3.701627513471057e-08 3.613461247079911e-08 1.000000000003276 0.9998417914641229 1.0000000000615623 -3.240142914795193e-12 3.50232493281754e-14 7.551289608920954e-13 -9.735127484315326e-12 -6.244638754445965e-11 -1.80827655940203e-07 1.0701851795049699e-09 3.73055406512372e-08 3.063214419052261e-08 1.0000000000033107 0.9998417914498802 1.0000000000620677 -3.074750340405538e-12 4.3469854095851274e-14 7.664294536190522e-13 -9.717791966115692e-12 -4.5035797956694786e-11 -1.8044590093321734e-07 1.0719170246255705e-09 3.737618971664621e-08 3.062278877076918e-08 1.0000000012637182 0.9998417936817748 1.0000000247189806 1.6369124592012993e-09 1.6060618932360093e-10 1.6136999680807554e-10 1.6307182042146206e-09 3.0805463724891852e-09 -1.8087026527211448e-07 1.6566680499617872e-09 3.705434630227791e-08 3.941307331111301e-08 1.0000000006978955 0.9998417930978485 1.0000000120676924 8.699485409533655e-10 1.332008463690784e-10 1.3956951654815545e-10 8.304426714688629e-10 1.4965577424218396e-09 -1.8086982895497368e-07 1.278205386318358e-09 3.701614307557555e-08 3.296033610125023e-08
3.752 1.0000000012004566 0.9998417936876981 1.0000000233009871 1.5537626069238026e-09 1.575725442826378e-10 1.5903373400803876e-10 1.539768175382704e-09 2.900870876856001e-09 -1.840153116860235e-07 1.5226957631028559e-09 3.7053567535240695e-08 4.040955372736833e-08 0.9999999992447083 0.9998417913224491 0.9999999809876208 -1.3459122460239379e-09 2.453011219209483e-11 3.782713244817235e-11 -9.215537915195849e-10 -1.9422685961972023e-09 -1.8401096836990716e-07 1.2055996308784872e-09 3.702023431307996e-08 3.80807175067871e-08 1.0000000000033789 0.9998417915332888 1.0000000000643225 -1.5156976313723074e-12 -2.860540641917832e-14 7.30658177520054e-13 -9.785002561106139e-12 -6.107969712499024e-11 -1.839720045649984e-07 9.357187773784482e-10 3.731066672745184e-08 3.295823451416581e-08 1.0000000000034124 0.9998417915189474 1.000000000064796 -1.3593037897727141e-12 -2.019281431713589e-14 7.423672250088803e-13 -9.772856976854178e-12 -4.390705371269785e-11 -1.8358360827428096e-07 9.37523678535292e-10 3.7380478557289275e-08 3.2952326669571056e-08 1.0000000012638195 0.999841793752299 1.0000000247217231 1.6386290625584764e-09 1.6054186834999745e-10 1.6134509439503813e-10 1.6306677324551698e-09 3.080859576096596e-09 -1.8401535501354905e-07 1.5731619937302543e-09 3.7058512034746964e-08 4.124716055224516e-08 1.0000000006976497 0.9998417931675391 1.0000000120644321 8.712286545590712e-10 1.3306983433496933e-10 1.394752106695778e-10 8.299722421845971e-10 1.4960965914779093e-09 -1.8401491119956585e-07 1.1676957507382681e-09 3.702014289088468e-08 3.513158156414561e-08
3.762 1.0000000012004822 0.9998417937592795 1.0000000233021604 1.5554797506769595e-09 1.5747066881214518e-10 1.5908812616040044e-10 1.5398893792867268e-09 2.901084000396052e-09 -1.8721183835760113e-07 1.4392701677066185e-09 3.705636254492204e-08 4.2030646597329064e-08 0.999999999248578 0.9998417913950236 0.9999999810850991 -1.337411602638477e-09 2.431378886875287e-11 3.770429381559442e-11 -9.168074715729427e-10 -1.9324662559068497e-09 -1.8720741941799956e-07 1.0956282525761386e-09 3.702283941526734e-08 3.975384227948088e-08 1.000000000003466 0.9998417916036156 1.0000000000666727 2.8698229764800176e-13 -1.220849482981538e-13 7.933216984486675e-13 -9.58576335772194e-12 -5.967630688974506e-11 -1.8716777852770908e-07 7.927824914837257e-10 3.731434740365256e-08 3.4928188804231996e-08 1.0000000000034976 0.999841791589178 1.0000000000671168 4.3704182470650736e-13 -1.131969231446087e-13 8.051784570339517e-13 -9.57806082115784e-12 -4.2748092337465125e-11 -1.8677263233002645e-07 7.944285932075283e-10 3.738329406559201e-08 3.492886347965412e-08 1.000000001263905 0.9998417938239902 1.0000000247240568 1.6404240040463517e-09 1.6044803830353017e-10 1.6140725915805016e-10 1.630866520589313e-09 3.0812203129277567e-09 -1.8721188229384702e-07 1.4926117519838374e-09 3.706132922299574e-08 4.2837130293792706e-08 1.000000000697388 0.9998417932383956 1.0000000120607664 8.725875432095879e-10 1.3290894387990536e-10 1.3946798162774486e-10 8.297511705464146e-10 1.4956840084913245e-09 -1.872114308080643e-07 1.0564008181907324e-09 3.702279287419799e-08 3.6984137293994213e-08
3.772 1.0000000012004886 0.9998417938320443 1.0000000233028843 1.5571199628115066e-09 1.573634540960653e-10 1.5921331902179114e-10 1.5402537623458256e-09 2.901344441780263e-09 -1.9046059205451743e-07 1.377475768413705e-09 3.705858095879861e-08 4.309772680281893e-08 0.9999999992524095 0.99984179146877 0.9999999811816538 -1.3290212821537698e-09 2.4092680336055178e-11 3.765313618562987e-11 -9.11840353699358e-10 -1.9226591795335956e-09 -1.9045609628349303e-07 1.010181710184311e-09 3.702486313828645e-08 4.083930838998e-08 1.0000000000035336 0.9998417916751212 1.000000000068572 2.0124514801071573e-12 -2.2068372808169005e-13 9.26491091188792e-13 -9.143215559773286e-12 -5.823705605993208e-11 -1.9041576701490193e-07 6.740727253677134e-10 3.731733217733637e-08 3.6207591875012134e-08 1.0000000000035645 0.9998417916605887 1.0000000000689886 2.1580156220950544e-12 -2.1167234298269076e-13 9.381539448774654e-13 -9.138705977805808e-12 -4.156015667147076e-11 -1.9001376036405767e-07 6.752239779372715e-10 3.738538156847102e-08 3.6216559989824896e-08 1.0000000012639714 0.9998417938968647 1.000000024725941 1.6421418422106309e-09 1.6034899971521602e-10 1.615402811772015e-10 1.6313087848989525e-09 3.0816279374099715e-09 -1.9046063672075484e-07 1.433172862096077e-09 3.706356988717206e-08 4.388514956320127e-08 1.0000000006971075 0.999841793310436 1.0000000120566546 8.738698977289928e-10 1.3274303230928711e-10 1.395317123447991e-10 8.297739094335965e-10 1.4953189937356353e-09 -1.9046017733690916e-07 9.703122114925284e-10 3.702486592280813e-08 3.819193616147481e-08
3.782 1.0000000012004755 0.9998417939060112 1.0000000233031512 1.5585450269436367e-09 1.5727605122822334e-10 1.5936931435495247e-10 1.5408562520584402e-09 2.901650967776552e-09 -1.9376237260100882e-07 1.35276642685117e-09 3.7060866688714714e-08 4.343623343347449e-08 0.9999999992562021 0.9998417915437064 0.9999999812772795 -1.3208792323262314e-09 2.3892104685533565e-11 3.7633808472398665e-11 -9.066580328290818e-10 -1.9128474370397504e-09 -1.937577989137289e-07 9.732754683792435e-10 3.7026952765382626e-08 4.115666040012403e-08 1.0000000000035814 0.9998417917478232 1.0000000000700129 3.5226098858511423e-12 -2.9967352608881787e-13 1.0904806610844892e-12 -8.462956582758132e-12 -5.676207428667897e-11 -1.9371677062316944e-07 6.219033013405848e-10 3.732025699215013e-08 3.6613516382235976e-08 1.0000000000036111 0.9998417917331988 1.0000000000704032 3.665397205772368e-12 -2.903747464656288e-13 1.1016854982173565e-12 -8.459880780272615e-12 -4.03436816497515e-11 -1.9330779131425881e-07 6.222442846568503e-10 3.7387372113720766e-08 3.6631124100134043e-08 1.0000000012640178 0.9998417939709412 1.0000000247273686 1.64364466936233e-09 1.6026958168331053e-10 1.6170409194233288e-10 1.6319886941339952e-09 3.08208218470587e-09 -1.937624178711452e-07 1.4094939968497427e-09 3.706587779500971e-08 4.421815421533195e-08 1.0000000006968073 0.9998417933836777 1.0000000120520882 8.749375478272301e-10 1.3259681604512925e-10 1.3962616736322145e-10 8.30034489232078e-10 1.495001614844955e-09 -1.937619508372457e-07 9.346905140461935e-10 3.7027007003892444e-08 3.857312539344694e-08
3.792 1.0000000012004415 0.9998417939811997 1.000000023302977 1.5596557244572637e-09 1.5722768001850288e-10 1.5950748276828727e-10 1.5416855583143062e-09 2.9020038294255007e-09 -1.9711799132667866e-07 1.3716527860604236e-09 3.706359830028814e-08 4.298850681023628e-08 0.9999999992599559 0.9998417916198528 0.9999999813719931 -1.3130847515254849e-09 2.373108872477021e-11 3.759716633924389e-11 -9.012713106920944e-10 -1.9030318000724697e-09 -1.9711333820988564e-07 9.96568672973407e-10 3.702949032537267e-08 4.0644949381211835e-08 1.0000000000036091 0.9998417918217417 1.0000000000710108 4.718830220511689e-12 -3.3962700661274574e-13 1.236470388498821e-12 -7.555592335975138e-12 -5.5252895863898954e-11 -1.9707159927079371e-07 6.618511283690656e-10 3.732350768947897e-08 3.6086171635754873e-08 1.0000000000036378 0.9998417918070273 1.0000000000713754 4.859476843520226e-12 -3.3021117698630636e-13 1.2469341778461288e-12 -7.55236645223994e-12 -3.909945212903719e-11 -1.9665553379076673e-07 6.614485581615553e-10 3.738965136457303e-08 3.61114999695818e-08 1.0000000012640442 0.9998417940462387 1.0000000247283545 1.6448332068501004e-09 1.60229176247704e-10 1.6184979170895133e-10 1.6328955302392864e-09 3.0825826481679798e-09 -1.9711803743541655e-07 1.4276818262862648e-09 3.706863137813971e-08 4.3778931947236375e-08 1.0000000006964873 0.9998417934581404 1.0000000120470838 8.756908198681169e-10 1.3248983714861153e-10 1.3970277305565321e-10 8.30522201236436e-10 1.4947310705571052e-09 -1.9711756204310488e-07 9.616307346326164e-10 3.702959557256051e-08 3.806807413138136e-08
3.802 1.0000000012003891 0.9998417940576296 1.0000000233023902 1.560397494297816e-09 1.5722745544445337e-10 1.5958677832101112e-10 1.5427154087033e-09 2.9024025434829854e-09 -2.0052826988501833e-07 1.4290636960091364e-09 3.706684072763636e-08 4.180271624033106e-08 0.9999999992636721 0.9998417916972295 0.999999981465827 -1.3056918294457945e-09 2.3618704691178827e-11 3.7503020447849243e-11 -8.95706317100265e-10 -1.893212722920498e-09 -2.0052353629008175e-07 1.07169859500879e-09 3.7032541065125935e-08 3.9349764041521174e-08 1.0000000000036176 0.9998417918968975 1.0000000000715945 5.54607540978795e-12 -3.313658601744778e-13 1.3240240830500431e-12 -6.447430558615127e-12 -5.371033826635163e-11 -2.0048107505415515e-07 7.737552003548966e-10 3.732716277585736e-08 3.467107685687593e-08 1.000000000003645 0.9998417918820951 1.0000000000719333 5.684839679915782e-12 -3.218030149020493e-13 1.3335829405834007e-12 -6.4425886158655494e-12 -3.782790302432893e-11 -2.0005780768158305e-07 7.730364148380192e-10 3.7392304833916906e-08 3.470205786633008e-08 1.0000000012640518 0.9998417941227788 1.0000000247289274 1.645653352046965e-09 1.6023686235613733e-10 1.6193694988328148e-10 1.6340030546632862e-09 3.0831285610424243e-09 -2.0052831683176077e-07 1.4829736244840283e-09 3.707189553801609e-08 4.261563599403482e-08 1.000000000696148 0.9998417935338453 1.0000000120416694 8.760753291308155e-10 1.3243134201155674e-10 1.3972105223553696e-10 8.312107931584848e-10 1.494506602518029e-09 -2.0052783343644128e-07 1.0417240841167493e-09 3.7032696788042404e-08 3.6723808566486196e-08
3.812 1.0000000012003194 0.9998417941353233 1.0000000233014308 1.5607494313957198e-09 1.572721609592826e-10 1.595870062520571e-10 1.543894238344496e-09 2.9028459750925736e-09 -2.0399404125084326e-07 1.5107447065625196e-09 3.7070392262233525e-08 4.003501617426363e-08 0.9999999992673528 0.9998417917758585 0.9999999815588229 -1.298721627169696e-09 2.3552027043097954e-11 3.733076194851341e-11 -8.90014328341375e-10 -1.883390477645101e-09 -2.0398922579847526e-07 1.176176825892805e-09 3.703589978370128e-08 3.742653274869589e-08 1.0000000000036087 0.999841791973312 1.0000000000718041 5.982571389052497e-12 -2.7811011622725835e-13 1.332460724221786e-12 -5.189993961364121e-12 -5.213573242577732e-11 -2.0394603054438571e-07 9.158335496352943e-10 3.733102904329653e-08 3.2524544849912385e-08 1.000000000003635 0.9998417919584239 1.000000000072117 6.120123797825802e-12 -2.682333347244462e-13 1.341222697242571e-12 -5.1823587863118466e-12 -3.653002434095248e-11 -2.0351544406931006e-07 9.15184050489022e-10 3.739515111093167e-08 3.255806967974039e-08 1.0000000012640418 0.9998417942005825 1.000000024729128 1.6460832372335678e-09 1.6028950760645158e-10 1.619450128483422e-10 1.6352593590458398e-09 3.0837195522547103e-09 -2.0399408927874766e-07 1.5618828956617267e-09 3.707546861243748e-08 4.088359889490192e-08 1.0000000006957919 0.9998417936108128 1.0000000120358854 8.760698227375841e-10 1.3241780422563718e-10 1.396601101708527e-10 8.3204852519222e-10 1.4943280418476542e-09 -2.0399359737057441e-07 1.1510868707155633e-09 3.7036108401319555e-08 3.4698544829264054e-08
3.822 1.0000000012002355 0.9998417942143034 1.0000000233001514 1.5607071034256976e-09 1.573466337488132e-10 1.5950936237108765e-10 1.5451437959586926e-09 2.9033342039954935e-09 -2.075161496744118e-07 1.5984041504408633e-09 3.707389341512542e-08 3.796250766020878e-08 0.9999999992710008 0.999841791855762 0.9999999816510357 -1.292178787807676e-09 2.3515670489703225e-11 3.708156266590655e-11 -8.842734812246721e-10 -1.87356537489687e-09 -2.0751125063837085e-07 1.284814784010948e-09 3.7039201592516685e-08 3.515865989399971e-08 1.0000000000035858 0.9998417920510081 1.0000000000716924 6.0243862526209955e-12 -1.9495826047612743e-13 1.2632277076543444e-12 -3.861149449480141e-12 -5.0529761833084146e-11 -2.0746730957663703e-07 1.0541921575606168e-09 3.7334744765187794e-08 2.9942960394539575e-08 1.0000000000036113 0.9998417920360365 1.000000000071979 6.160453452787026e-12 -1.8462454597415364e-13 1.2718010644177614e-12 -3.849829245062634e-12 -3.5206618405763006e-11 -2.070292851207174e-07 1.0538384625543899e-09 3.739783923998842e-08 2.9974958152521704e-08 1.0000000012640176 0.9998417942796727 1.0000000247290084 1.6461185299319497e-09 1.6037206533596146e-10 1.618752708183214e-10 1.6365869146881418e-09 3.0843548067723525e-09 -2.075161981390706e-07 1.6468649603888558e-09 3.7078991299330774e-08 3.88569006266785e-08 1.000000000695422 0.9998417936890669 1.0000000120297845 8.756698900215626e-10 1.3243408636529815e-10 1.3952139216507674e-10 8.32957525269595e-10 1.4941945674584874e-09 -2.0751569802699685e-07 1.263820366869399e-09 3.703946991311749e-08 3.228553163830421e-08
3.832 1.0000000012001413 0.9998417942945936 1.0000000232986208 1.5602743053854183e-09 1.5742751371548915e-10 1.5937318712050788e-10 1.5463704190060742e-09 2.9038657731098664e-09 -2.110954500877233e-07 1.6741468663331852e-09 3.7076950133351433e-08 3.5986663252826767e-08 0.9999999992746202 0.9998417919369639 0.9999999817425372 -1.2860582905956232e-09 2.3486330723392266e-11 3.67744879146445e-11 -8.785781080241951e-10 -1.8637377084142625e-09 -2.110904666064146e-07 1.376040973891835e-09 3.704204873272569e-08 3.29706389114551e-08 1.0000000000035523 0.9998417921300097 1.0000000000713276 5.675812952174323e-12 -1.0534842009570178e-13 1.1351597359020196e-12 -2.5557130933126155e-12 -4.88928620086166e-11 -2.11045767257274e-07 1.1659058801115815e-09 3.733790681683881e-08 2.740029154206048e-08 1.000000000003577 0.9998417921149564 1.0000000000715876 5.809774688953087e-12 -9.493059930853813e-14 1.143875010604691e-12 -2.5398303206355752e-12 -3.385869027790056e-11 -2.1060018367285623e-07 1.1659634924645094e-09 3.7399970518658114e-08 2.7425932122257975e-08 1.0000000012639834 0.9998417943600724 1.000000024728638 1.645763115208767e-09 1.6046086331516025e-10 1.617467380300419e-10 1.637890888891552e-09 3.0850340127378503e-09 -2.110954993234019e-07 1.72051604815556e-09 3.708206964306142e-08 3.6929498740595276e-08 1.0000000006950418 0.9998417937686301 1.0000000120234358 8.748793892214528e-10 1.3245668178850701e-10 1.393240234701506e-10 8.33843462754549e-10 1.4941059169399888e-09 -2.1109499062127314e-07 1.3582376597420168e-09 3.7042386377705265e-08 2.9937535348454314e-08
3.842 1.000000001200041 0.9998417943762171 1.0000000232969266 1.559467639731051e-09 1.5748995818656284e-10 1.592070520438268e-10 1.5474794730116786e-09 2.9044407199791863e-09 -2.1473280931787796e-07 1.7232072317447511e-09 3.7079239941487706e-08 3.458598947845073e-08 0.9999999992782156 0.9998417920194886 0.9999999818334162 -1.2803436959732046e-09 2.3439308694147197e-11 3.643856896133639e-11 -8.730220515187851e-10 -1.8539087572757598e-09 -2.1472773986720035e-07 1.433560821411685e-09 3.7044118915061864e-08 3.138896768465358e-08 1.0000000000035132 0.9998417922103406 1.0000000000707983 4.953449502303618e-12 -3.4346879937840317e-14 9.773133255080815e-13 -1.3672837932751517e-12 -4.722686042712785e-11 -2.146822699144188e-07 1.2354337200984227e-09 3.7340186811936245e-08 2.5537150838154898e-08 1.0000000000035365 0.9998417921952082 1.0000000000710307 5.084519862429946e-12 -2.3922961410552476e-14 9.860238944213228e-13 -1.3467845666620415e-12 -3.248666578468461e-11 -2.1422900448022908e-07 1.235951236420463e-09 3.7401213828325355e-08 2.5551777991271433e-08 1.000000001263943 0.9998417944418062 1.0000000247281036 1.6450340567519355e-09 1.605313277486309e-10 1.6158812001350882e-10 1.639077443601795e-09 3.085756049792521e-09 -2.1473285923467594e-07 1.7683297771857532e-09 3.7084381174962836e-08 3.5566562869759625e-08 1.000000000694656 0.9998417938495274 1.0000000120169261 8.73715857286248e-10 1.3246088980642196e-10 1.390968463657095e-10 8.346118233772944e-10 1.4940608185328281e-09 -2.147323418031334e-07 1.418161667919583e-09 3.704453497619606e-08 2.8238539316298267e-08
3.852 1.0000000011999397 0.9998417944592002 1.0000000232951705 1.5583290188995926e-09 1.5751682865883395e-10 1.5904293660254327e-10 1.5483909118552854e-09 2.9050580466992335e-09 -2.184291050511245e-07 1.7356498829423873e-09 3.7080595592652317e-08 3.41753767583024e-08 0.9999999992817917 0.9998417921033609 0.9999999819237768 -1.2749930835001573e-09 2.3357308290271245e-11 3.6105136968078605e-11 -8.67685503613601e-10 -1.844078258870161e-09 -2.184239483036664e-07 1.4467738637132435e-09 3.704524878535169e-08 3.088875802113513e-08 1.0000000000034728 0.9998417922920269 1.0000000000702047 3.898987394725752e-12 1.0757276030224916e-15 8.214471288179921e-13 -3.7631199300411914e-13 -4.5532637850770525e-11 -2.18377695418331e-07 1.2529025653372203e-09 3.734142320730584e-08 2.498117592704019e-08 1.0000000000034948 0.9998417922768174 1.0000000000704095 4.02540486378521e-12 1.1764848084020758e-14 8.300464535599831e-13 -3.5105091576567263e-13 -3.10916917477457e-11 -2.179166236065487e-07 1.2538833989397036e-09 3.740140145139541e-08 2.4982650448349574e-08 1.0000000012639017 0.9998417945248995 1.0000000247275067 1.6439733433588778e-09 1.605661797791268e-10 1.6143150362645006e-10 1.6400664530212803e-09 3.0865203321612673e-09 -2.1842915611965747e-07 1.7804959806487982e-09 3.7085758684569726e-08 3.5167994053462456e-08 1.000000000694269 0.999841793931784 1.0000000120103572 8.72220763683482e-10 1.324298796798293e-10 1.3887160798303024e-10 8.351830298839833e-10 1.4940589585396904e-09 -2.1842862948867573e-07 1.4331521192365186e-09 3.704574880352648e-08 2.7734273918160256e-08
3.862 1.000000001199843 0.9998417945435681 1.00000002329346 1.5569324235433162e-09 1.5750500233178696e-10 1.589096492047507e-10 1.5490451262882249e-09 2.9057175186985218e-09 -2.2218522703474077e-07 1.7076280937895195e-09 3.708106653777316e-08 3.4906951949629115e-08 0.9999999992853538 0.9998417921886067 0.9999999820137294 -1.2699330437446494e-09 2.323708763305882e-11 3.5803427174139926e-11 -8.626275941094037e-10 -1.8342475145909085e-09 -2.221799815267408e-07 1.4113054616789438e-09 3.7045492292438995e-08 3.1650889700519194e-08 1.0000000000034366 0.9998417923750933 1.0000000000696558 2.586108452951841e-12 -2.2303811820914197e-15 6.964284718198157e-13 3.578406981440656e-13 -4.381110763482418e-11 -2.2213293274335483e-07 1.214012245216267e-09 3.734168261633262e-08 2.5975034369473227e-08 1.0000000000034575 0.9998417923598089 1.000000000069833 2.706020387821523e-12 8.634829806733027e-15 7.04931795053885e-13 3.876024309434101e-13 -2.967444319068902e-11 -2.216639283300757e-07 1.2154221980061953e-09 3.7400596323478245e-08 2.5965908048914342e-08 1.0000000012638646 0.9998417946093775 1.0000000247269565 1.6426546513012473e-09 1.6056224505597959e-10 1.6130595010118842e-10 1.6407982288655143e-09 3.087326677156283e-09 -2.2218527887307908e-07 1.7532302050401877e-09 3.708625152078956e-08 3.58799081298427e-08 1.0000000006938867 0.9998417940154242 1.0000000120038373 8.704679450377406e-10 1.323598774709119e-10 1.3867742398544934e-10 8.354973274491635e-10 1.4940993023231692e-09 -2.2218474310423036e-07 1.3989830752186462e-09 3.704607795115045e-08 2.8631148329632593e-08
3.872 1.000000001199754 0.9998417946293455 1.0000000232919015 1.5553808854753068e-09 1.5746463534488436e-10 1.5882836313549113e-10 1.5494019736354633e-09 2.9064176065470382e-09 -2.2600207643567894e-07 1.6423021578413923e-09 3.7080942022023096e-08 3.6570203819113065e-08 0.9999999992889067 0.9998417922752508 0.9999999821033821 -1.2650600702678633e-09 2.3088964214519887e-11 3.555512683635346e-11 -8.578886538043455e-10 -1.8244170812139922e-09 -2.2599674075285995e-07 1.329707770397579e-09 3.704514087027245e-08 3.343382826834101e-08 1.0000000000034086 0.999841792459566 1.0000000000692568 1.1175328294321872e-12 -3.4030351588077126e-14 6.236816881387238e-13 7.947154088490726e-13 -4.206368090454626e-11 -2.2594888288509956e-07 1.1205260901402162e-09 3.7341274274080385e-08 2.817227195179652e-08 1.0000000000034284 0.9998417924442086 1.000000000069407 1.2293642334579241e-12 -2.3121690172074865e-14 6.320973647680684e-13 8.28301073759802e-13 -2.823601805853996e-11 -2.2547181730407026e-07 1.1222922030622966e-09 3.739911037711586e-08 2.8158536756514942e-08 1.0000000012638357 0.9998417946952655 1.0000000247265568 1.641180845911061e-09 1.6052999100503263e-10 1.6123276893953996e-10 1.6412326346664034e-09 3.0881735203370327e-09 -2.2600212886039587e-07 1.6897086905004634e-09 3.708614885931751e-08 3.750057347286662e-08 1.000000000693513 0.9998417941004744 1.000000011997472 8.685604729990035e-10 1.322613529946924e-10 1.3853536558906964e-10 8.355141204103044e-10 1.4941815368343458e-09 -2.2600158401702956e-07 1.3183457714488233e-09 3.704581214938475e-08 3.0637288641176714e-08
3.882 1.0000000011996775 0.9998417947165581 1.0000000232905892 1.5537941077552167e-09 1.5741385640273426e-10 1.588080202857488e-10 1.549436641008029e-09 2.9071577196474245e-09 -2.2988056583511596e-07 1.5502482081277838e-09 3.708070861172329e-08 3.869693076555003e-08 0.9999999992924531 0.9998417923633188 0.9999999821928319 -1.260254148942324e-09 2.2930969233574423e-11 3.536840163966469e-11 -8.534933601779166e-10 -1.8145876663869218e-09 -2.2987513867541463e-07 1.2121925727287789e-09 3.704467972879131e-08 3.5707903981666945e-08 1.0000000000033924 0.9998417925454692 1.0000000000691025 -3.8727978112647667e-13 -7.638537591846615e-14 6.118366372021043e-13 9.095083519636653e-13 -4.029133253021255e-11 -2.2982645909508983e-07 9.809289222317089e-10 3.7340695905393526e-08 3.088441075850221e-08 1.0000000000034108 0.9998417925300416 1.0000000000692273 -2.848068005383593e-13 -6.538390847844984e-14 6.201426761782212e-13 9.463186368865266e-13 -2.677709313743876e-11 -2.2934120188905163e-07 9.829301905053834e-10 3.7397449682072594e-08 3.0872247384311854e-08 1.0000000012638186 0.9998417947825882 1.0000000247264038 1.6396712410488922e-09 1.6048721985736667e-10 1.6122036030524522e-10 1.6413448936160634e-09 3.089060474445526e-09 -2.298806192028095e-07 1.6004270378928278e-09 3.708593715606311e-08 3.95778594744217e-08 1.0000000006931509 0.9998417941869591 1.0000000119913561 8.666175154276179e-10 1.3215227386573412e-10 1.3845440248195603e-10 8.35209131583542e-10 1.4943043504721245e-09 -2.2988006498205748e-07 1.2016059918677272e-09 3.70454381344754e-08 3.314704640618589e-08
3.892 1.0000000011996144 0.9998417948052298 1.0000000232895991 1.5522946028193445e-09 1.5736927477364293e-10 1.5884208895927643e-10 1.5491426097042738e-09 2.907936997731508e-09 -2.3382162016188633e-07 1.4490116354298064e-09 3.708093222636904e-08 4.0764340760885577e-08 0.9999999992959958 0.9998417924528351 0.9999999822821568 -1.2553924954099038e-09 2.2779564341390404e-11 3.5237247164284474e-11 -8.494480508089276e-10 -1.8047597701880034e-09 -2.3381609964099538e-07 1.0774463972731831e-09 3.7044671512355635e-08 3.7900748125086076e-08 1.00000000000339 0.9998417926328282 1.0000000000692697 -1.8058773393863467e-12 -1.1269934564542958e-13 6.54423925627739e-13 6.955299740659779e-13 -3.849493243548691e-11 -2.337665853156363e-07 8.117627742065501e-10 3.7340510209152716e-08 3.344019460875477e-08 1.0000000000034075 0.9998417926173323 1.0000000000693696 -1.713881429170406e-12 -1.0148320765148877e-13 6.626887907272556e-13 7.34437013584714e-13 -2.5298859903182678e-11 -2.3327300405729052e-07 8.138048793934964e-10 3.7396186142891466e-08 3.3434186826796437e-08 1.0000000012638157 0.9998417948713703 1.0000000247265728 1.6382487180425566e-09 1.6045041699003395e-10 1.612620054633452e-10 1.6411281780786735e-09 3.0899868994628287e-09 -2.3382167448643238e-07 1.5026221585057555e-09 3.7086182431315216e-08 4.160203263818527e-08 1.0000000006928031 0.9998417942749027 1.000000011985565 8.647620712843542e-10 1.3204951581917313e-10 1.3842750979633547e-10 8.345755354004136e-10 1.4944672974789755e-09 -2.338211108895197e-07 1.0676633825140684e-09 3.704552180899094e-08 3.553872854928726e-08
3.902 1.0000000011995664 0.9998417948953849 1.0000000232889799 1.5510009056065485e-09 1.5733901936182982e-10 1.589101852436105e-10 1.5485403344945728e-09 2.908754799550984e-09 -2.3782617611810816e-07 1.3610480790981222e-09 3.708209671746381e-08 4.234408340832183e-08 0.9999999992995358 0.9998417925438239 0.9999999823714081 -1.2503564099922912e-09 2.2643185547519548e-11 3.514075758347264e-11 -8.457326384370225e-10 -1.7949342625243e-09 -2.378205607390623e-07 9.53280661543658e-10 3.704559759050878e-08 3.955820258871403e-08 1.0000000000034026 0.9998417927216672 1.0000000000698066 -3.019004480811759e-12 -1.3433410950571705e-13 7.30910945679821e-13 1.7316046868113854e-13 -3.667588930628142e-11 -2.377701979809375e-07 6.418223837673104e-10 3.734118734192918e-08 3.535103353092708e-08 1.0000000000034195 0.9998417927061052 1.0000000000698845 -2.9389298324222627e-12 -1.2324988445506677e-13 7.392681870179428e-13 2.1290251750178392e-13 -2.380206394891065e-11 -2.3726815825481683e-07 6.435727457286084e-10 3.7395794951634515e-08 3.535391469017285e-08 1.0000000012638277 0.9998417949616359 1.0000000247271135 1.6370319102029435e-09 1.6042807875257277e-10 1.613377446675692e-10 1.6406030592600235e-09 3.0909515833284234e-09 -2.3782623133432956e-07 1.4180394906700808e-09 3.708736843919059e-08 4.3151646250195104e-08 1.0000000006924707 0.9998417943643298 1.000000011980148 8.631123659697724e-10 1.3196112514706746e-10 1.3843480886463208e-10 8.336337652860627e-10 1.4946694487820986e-09 -2.3782565799500863e-07 9.44656020395988e-10 3.704654703368787e-08 3.733988584977783e-08
3.912 1.0000000011995336 0.9998417949870474 1.0000000232887436 1.550025213731486e-09 1.5732207073315608e-10 1.5898501907289344e-10 1.5476863408746123e-09 2.909610182154348e-09 -2.4189518214710634e-07 1.3087675020413598e-09 3.708446224758327e-08 4.316052453688165e-08 0.9999999993030734 0.9998417926363082 0.9999999824605992 -1.2450331919415084e-09 2.252073993724108e-11 3.505172185196044e-11 -8.422897992543955e-10 -1.7851120398960445e-09 -2.418894705010628e-07 8.741581917149994e-10 3.704771853446975e-08 4.0394722208929586e-08 1.0000000000034301 0.9998417928120096 1.0000000000707254 -3.914867521152208e-12 -1.4270282797176505e-13 8.140894431932619e-13 -6.008378864775548e-13 -3.4835473060678903e-11 -2.418382456924151e-07 5.218328368788125e-10 3.7342974771357764e-08 3.6327888094491796e-08 1.000000000003446 0.9998417927963839 1.0000000000707834 -3.846492628630288e-12 -1.3177522268348245e-13 8.223954316468284e-13 -5.613359160897259e-13 -2.228813624804703e-11 -2.413276110466549e-07 5.227440478644682e-10 3.739652259845351e-08 3.634073359580995e-08 1.0000000012638546 0.9998417950534086 1.0000000247280367 1.6361337987590587e-09 1.604193144213735e-10 1.6142019785572452e-10 1.6398265678133273e-09 3.091953847373359e-09 -2.4189523816208875e-07 1.3679930613126762e-09 3.708975539962297e-08 4.395363081690812e-08 1.0000000006921534 0.9998417944552637 1.0000000119751173 8.617815066273085e-10 1.3188625051731386e-10 1.3844838606413747e-10 8.324406046339085e-10 1.4949099694568979e-09 -2.418946552861246e-07 8.674242925301132e-10 3.7048774285427495e-08 3.82627249755487e-08
3.922 1.000000001199514 0.9998417950802395 1.0000000232888557 1.549469205277914e-09 1.5731284470323578e-10 1.590416838011902e-10 1.5466742135867816e-09 2.9105022050178394e-09 -2.46029599013352e-07 1.3065256797949788e-09 3.708800164553809e-08 4.309207465321516e-08 0.9999999993066065 0.9998417927303118 0.9999999825496987 -1.2393211659110775e-09 2.240665929076116e-11 3.4945188169113e-11 -8.390261193627687e-10 -1.7752935088300156e-09 -2.4602378998650196e-07 8.679208772675818e-10 3.705100989949471e-08 4.028537864331567e-08 1.0000000000034712 0.9998417929038786 1.0000000000719924 -4.391657047845591e-12 -1.4325793166610664e-13 8.791276494159006e-13 -1.5329721177095196e-12 -3.2974759327201803e-11 -2.4597168906792057e-07 5.159922098696885e-10 3.734584420989427e-08 3.625020624971622e-08 1.0000000000034863 0.9998417928881912 1.000000000072033 -4.334371914363403e-12 -1.325442497732075e-13 8.872827191172246e-13 -1.4949632730635e-12 -2.0757323425913805e-11 -2.4545232135695257e-07 5.15712104055336e-10 3.739833665470366e-08 3.6272625844663485e-08 1.0000000012638952 0.9998417951467115 1.000000024729308 1.635655802760311e-09 1.60418120639355e-10 1.6148444538315952e-10 1.6388919659761075e-09 3.0929928886701305e-09 -2.460296560050863e-07 1.3659032912186583e-09 3.7093316059501015e-08 4.3886972334007966e-08 1.0000000006918492 0.9998417945477269 1.0000000119704373 8.608703719508192e-10 1.3181917430992593e-10 1.3844393546025484e-10 8.310896396519122e-10 1.4951877107944435e-09 -2.46029063237719e-07 8.638183540989662e-10 3.705217685309916e-08 3.81848606265801e-08
3.932 1.000000001199505 0.9998417951749836 1.0000000232892354 1.5494116765187578e-09 1.5730773835005862e-10 1.5906544903978455e-10 1.5456193212906943e-09 2.9114298727400554e-09 -2.502304004148652e-07 1.353934094128676e-09 3.709242677026908e-08 4.215242826307378e-08 0.9999999993101328 0.9998417928258565 0.9999999826386273 -1.2331419457704915e-09 2.2297002673820627e-11 3.480664242954005e-11 -8.358260650811073e-10 -1.7654799797121055e-09 -2.5022449171501557e-07 9.351299400173549e-10 3.7055186450324964e-08 3.924192347537451e-08 1.0000000000035225 0.9998417929972965 1.0000000000735254 -4.370248660836085e-12 -1.3985566711457994e-13 9.10834266262825e-13 -2.5085252973740624e-12 -3.1094701855405694e-11 -2.501715008262052e-07 6.261822572176723e-10 3.73495203418462e-08 3.513240603231512e-08 1.0000000000035372 0.99984179298155 1.000000000073551 -4.322640043516928e-12 -1.2957692597675948e-13 9.192164613627476e-13 -2.4725637926274776e-12 -1.9210786739177958e-11 -2.496432596121898e-07 6.252229366239665e-10 3.740095971668291e-08 3.5162684310226936e-08 1.000000001263946 0.9998417952415664 1.0000000247308465 1.6356760013148975e-09 1.604210094723237e-10 1.6151589463625735e-10 1.6379145099884943e-09 3.0940675603432826e-09 -2.5023045840869594e-07 1.4113714605439928e-09 3.7097762164112993e-08 4.296528200419986e-08 1.000000000691556 0.9998417946417424 1.0000000119660275 8.604579740781514e-10 1.3175618632359784e-10 1.38406679548009e-10 8.296957261861582e-10 1.495501895819686e-09 -2.502298552497465e-07 9.337736393327997e-10 3.7056466817108194e-08 3.71205430503233e-08
3.942 1.0000000011995016 0.9998417952713015 1.0000000232897615 1.549888462200606e-09 1.5730778407707075e-10 1.5905378522341796e-10 1.544632069482047e-09 2.9123926550884513e-09 -2.5449857133723093e-07 1.4367379210981461e-09 3.709727139085465e-08 4.0475382189840524e-08 0.9999999993136478 0.9998417929229639 0.9999999827272662 -1.2264592355811745e-09 2.2193097879939414e-11 3.4633585985954605e-11 -8.325791652825711e-10 -1.7556720623862065e-09 -2.544925617890355e-07 1.0491284698329716e-09 3.705978269498006e-08 3.739669579190606e-08 1.0000000000035796 0.9998417930922846 1.0000000000752047 -3.814774345499552e-12 -1.3147881660081108e-13 9.074811178201296e-13 -3.416285950768344e-12 -2.919654761221936e-11 -2.544386664916419e-07 7.892481758214979e-10 3.7353556309976997e-08 3.310637967070569e-08 1.0000000000035933 0.9998417930764814 1.0000000000752183 -3.775502415737535e-12 -1.214749263750326e-13 9.161410910298794e-13 -3.3833094262518794e-12 -1.7649611457987352e-11 -2.5390140898354235e-07 7.882426391548243e-10 3.7403948166915094e-08 3.314158057501934e-08 1.0000000012640025 0.9998417953379953 1.0000000247325314 1.6362303440386516e-09 1.6042881033276112e-10 1.6151261700517101e-10 1.6370049589076979e-09 3.095176724569676e-09 -2.5449863039529933e-07 1.4910386929220151e-09 3.710262757519692e-08 4.132182753689748e-08 1.0000000006912684 0.9998417947373308 1.0000000119617674 8.605801549136228e-10 1.3169813077904644e-10 1.383343818488611e-10 8.283701073509127e-10 1.495851465167211e-09 -2.544980166438456e-07 1.0500668922517425e-09 3.706117775260788e-08 3.520392987551703e-08
3.952 1.0000000011994987 0.9998417953692144 1.0000000232902917 1.5508758583932921e-09 1.5731796334882729e-10 1.5901356386300888e-10 1.5437926492189311e-09 2.9133893092928102e-09 -2.588351103916218e-07 1.5340465938586172e-09 3.710198361132905e-08 3.831382647512821e-08 0.9999999993171457 0.9998417930216553 0.9999999828154759 -1.2192963457233091e-09 2.2099839362537282e-11 3.4432973172734086e-11 -8.292054975390875e-10 -1.745870340175289e-09 -2.5882899800698163e-07 1.176834109912028e-09 3.7064244284067446e-08 3.500549637072335e-08 1.0000000000036369 0.999841793188865 1.000000000076888 -2.7488472566208913e-12 -1.1288552337929148e-13 8.756295852637113e-13 -4.176736353358198e-12 -2.728155503107754e-11 -2.587741835344188e-07 9.548766292964002e-10 3.735741377068344e-08 3.0430350778736794e-08 1.0000000000036504 0.999841793173007 1.0000000000768914 -2.7156593375534955e-12 -1.032466627061556e-13 8.845602996143789e-13 -4.147314721907261e-12 -1.6074902737301566e-11 -2.5822776537061773e-07 9.541609934201317e-10 3.7406771264384336e-08 3.0466374955916415e-08 1.0000000012640593 0.9998417954360189 1.000000024734221 1.6372953893142529e-09 1.6044684216768675e-10 1.614802663870212e-10 1.6362428883835331e-09 3.0963198873658624e-09 -2.5883517027197594e-07 1.5850639772606428e-09 3.710736048126619e-08 3.9207587919229476e-08 1.0000000006909815 0.9998417948345142 1.0000000119575143 8.612130219056539e-10 1.3165025139241438e-10 1.382338008370803e-10 8.271925357935969e-10 1.4962353564322391e-09 -2.5883454568366715e-07 1.1795572181690134e-09 3.7065757020436716e-08 3.269497060369267e-08
3.962 1.0000000011994896 0.9998417954687437 1.000000023290687 1.552287668265169e-09 1.573421401869966e-10 1.5895315343153587e-10 1.543137158912916e-09 2.9144184869571607e-09 -2.6324102741705783e-07 1.625089492310966e-09 3.7106000230626056e-08 3.604716447682182e-08 0.9999999993206209 0.9998417931219525 0.9999999829031189 -1.2117396454504527e-09 2.2021368596777318e-11 3.421304116421913e-11 -8.256684737730007e-10 -1.7360760655026762e-09 -2.632348111642237e-07 1.2914295782089087e-09 3.706800386883862e-08 3.246568878795112e-08 1.0000000000036888 0.9998417932870587 1.0000000000784361 -1.2585256481090112e-12 -8.0192200743549e-14 8.237724192471455e-13 -4.7534269540633435e-12 -2.5351319815536573e-11 -2.6317906301660586e-07 1.0951305715613445e-09 3.736052915654885e-08 2.752562999283546e-08 1.0000000000037021 0.9998417932711482 1.000000000078431 -1.2297094078674946e-12 -7.074090403240449e-14 8.330393252618037e-13 -4.727945579230877e-12 -1.4487591383761784e-11 -2.6262333709970995e-07 1.094861834578841e-09 3.7408872673152376e-08 2.755727609914466e-08 1.0000000012641108 0.9998417955356588 1.0000000247357756 1.6387849791984908e-09 1.6047923060338703e-10 1.6142753172286472e-10 1.635664861943002e-09 3.0974959833144693e-09 -2.632410884835317e-07 1.6733777879172365e-09 3.711139786360649e-08 3.699639423511848e-08 1.0000000006906897 0.9998417949333136 1.0000000119531296 8.622701407681661e-10 1.316163841939911e-10 1.3811284218824886e-10 8.261987907304249e-10 1.49665315162607e-09 -2.6324045329672673e-07 1.2956088943942554e-09 3.706964039182515e-08 3.0005945496410054e-08
3.972 1.0000000011994712 0.9998417955699116 1.0000000232908297 1.5539891497631956e-09 1.5737864218535076e-10 1.5887788814064613e-10 1.5426649634402139e-09 2.9154799095031124e-09 -2.677173469968388e-07 1.6926132437589928e-09 3.710880688396022e-08 3.4166167021523954e-08 0.9999999993240688 0.9998417932238777 0.9999999829900794 -1.2039232567903206e-09 2.1955642914569623e-11 3.397934559141377e-11 -8.219683893517912e-10 -1.7262900304519065e-09 -2.677110248569525e-07 1.3737222295621873e-09 3.7070543685280854e-08 3.031738962183477e-08 1.0000000000037303 0.9998417933868884 1.0000000000797313 5.216561796825392e-13 -3.551195300088616e-14 7.570444522322995e-13 -5.146806761515749e-12 -2.3406338337459096e-11 -2.6765432785014915e-07 1.1930589099120071e-09 3.736237539565443e-08 2.5013982834301988e-08 1.0000000000037434 0.9998417933709277 1.0000000000797193 5.482002132924586e-13 -2.6130782080076055e-14 7.670032670255949e-13 -5.1258073689202985e-12 -1.2888234062187253e-11 -2.670891451211775e-07 1.1933033153609233e-09 3.740972750627083e-08 2.5035435527578705e-08 1.000000001264152 0.999841795636938 1.0000000247370768 1.6405644045152155e-09 1.605237019444853e-10 1.6135991830133434e-10 1.6352702097448927e-09 3.0987039186750988e-09 -2.6771740892963675e-07 1.7390702588021999e-09 3.7114225436062196e-08 3.516692107321552e-08 1.0000000006903873 0.9998417950337514 1.0000000119484955 8.636174748265589e-10 1.315947921405893e-10 1.379771463356373e-10 8.253889360441419e-10 1.4971032550264245e-09 -2.677167628257688e-07 1.3792234876366885e-09 3.707231269365987e-08 2.7716911833888737e-08
3.982 1.0000000011994385 0.9998417956727425 1.0000000232906354 1.5558243063932209e-09 1.5741773636317339e-10 1.587906041894624e-10 1.5423605642470712e-09 2.9165719063503294e-09 -2.722651046922861e-07 1.7242774120683992e-09 3.711000316562168e-08 3.3177692204459634e-08 0.9999999993274857 0.9998417933274548 0.9999999830762758 -1.1960034190480797e-09 2.189297303890719e-11 3.3734139983763764e-11 -8.181211255772458e-10 -1.7165131181781032e-09 -2.722586753729535e-07 1.410923681801397e-09 3.707146277288549e-08 2.9151246748501687e-08 1.0000000000037583 0.9998417934883788 1.0000000000806892 2.4358359279843056e-12 1.195174088845499e-14 6.782609561011652e-13 -5.372716661386457e-12 -2.1448395166882737e-11 -2.7220101433488754e-07 1.2376636144267664e-09 3.736253736235009e-08 2.3646456642447784e-08 1.0000000000037712 0.9998417934723696 1.000000000080672 2.4620731917069764e-12 2.1006213526793156e-14 6.888191587838162e-13 -5.356118968595161e-12 -1.127807050002004e-11 -2.7162622371534263e-07 1.2384327149919753e-09 3.740891608184673e-08 2.3653303837902313e-08 1.0000000012641792 0.9998417957398796 1.0000000247380412 1.6424774982071546e-09 1.605705151850611e-10 1.6128024772267842e-10 1.6350433850865804e-09 3.0999423764441133e-09 -2.7226516788119334e-07 1.7699451077233986e-09 3.711544284042626e-08 3.4208114417655834e-08 1.0000000006900713 0.9998417951358519 1.0000000119435273 8.650991481977449e-10 1.315757881922407e-10 1.3782891861690498e-10 8.247469370991243e-10 1.4975850320412902e-09 -2.7226451072089813e-07 1.417776985466462e-09 3.707337321166825e-08 2.648773411169908e-08
3.992 1.0000000011993904 0.9998417957772612 1.000000023290054 1.5576435971147619e-09 1.5744546968685785e-10 1.5869428558677053e-10 1.5422146811584292e-09 2.9176941271028984e-09 -2.768853503679612e-07 1.7135900596418123e-09 3.710938032130792e-08 3.340205264476478e-08 0.9999999993308705 0.9998417934327094 0.99999998316166 -1.1881292056985763e-09 2.181928955647789e-11 3.348086917357594e-11 -8.141357175404019e-10 -1.7067461545216076e-09 -2.7687881166929076e-07 1.3962470463299062e-09 3.707055463999997e-08 2.9359880183248872e-08 1.0000000000037703 0.9998417935915541 1.0000000000812597 4.334241127104119e-12 4.827459682202001e-14 5.905292549111182e-13 -5.440295888996652e-12 -1.9478405978870567e-11 -2.7682017185087747e-07 1.2228936391224648e-09 3.736080069788754e-08 2.3959563010463597e-08 1.0000000000037832 0.9998417935754991 1.0000000000812381 4.36230215789691e-12 5.703555995970157e-14 6.016355439228758e-13 -5.427749494138602e-12 -9.658560052109475e-12 -2.7623561952289407e-07 1.2241583760064097e-09 3.740621618792093e-08 2.395227400789816e-08 1.000000001264191 0.9998417958445099 1.0000000247386185 1.6443746571665522e-09 1.606060484687856e-10 1.6119175686962947e-10 1.6349750274432313e-09 3.101211545059362e-09 -2.7688541453964255e-07 1.7595762415824636e-09 3.7114841282464184e-08 3.442648255137645e-08 1.0000000006897398 0.99984179523964 1.0000000119381742 8.665652631884086e-10 1.3154579646879482e-10 1.3767162807227903e-10 8.242637587612317e-10 1.4980973074487056e-09 -2.768847461491594e-07 1.404639454713986e-09 3.7072613421772866e-08 2.67672274302223e-08
4.002 1.0000000011993262 0.9998417958834954 1.0000000232890631 1.5593203856872507e-09 1.574488516536424e-10 1.5859856901827872e-10 1.5422365290613069e-09 2.91884499471395e-09 -2.8157914658303155e-07 1.6608476781817984e-09 3.710699569050368e-08 3.478170163080853e-08 0.9999999993342219 0.9998417935396687 0.9999999832462119 -1.1804270691150983e-09 2.1722198844115138e-11 3.3228986621734676e-11 -8.100028660234133e-10 -1.6969902537622315e-09 -2.815724970159315e-07 1.3293723840209684e-09 3.7067880191026576e-08 3.0877348516896414e-08 1.0000000000037663 0.9998417936964423 1.0000000000814206 6.0903594945809645e-12 6.02166217229096e-14 5.033089342966324e-13 -5.3404444861971804e-12 -1.7497918837505337e-11 -2.8151286243778e-07 1.1480509425625628e-09 3.735723032745469e-08 2.5847345915688965e-08 1.0000000000037788 0.9998417936803433 1.0000000000813944 6.1211937517089485e-12 6.880616439788387e-14 5.149411011696003e-13 -5.331760849295349e-12 -8.030077766011288e-12 -2.8091839275100026e-07 1.1497462976654206e-09 3.7401687303772275e-08 2.5831847995170655e-08 1.0000000012641868 0.9998417959508548 1.0000000247387864 1.6461290969532772e-09 1.6061748722967612e-10 1.6110423010594135e-10 1.6350744080411941e-09 3.1025087788751318e-09 -2.815792120464146e-07 1.708295579727698e-09 3.711247806158484e-08 3.576731360539813e-08 1.0000000006893925 0.9998417953451434 1.000000011932415 8.678889477400093e-10 1.3149156387590143e-10 1.375150468963277e-10 8.239485166466685e-10 1.4986389338178539e-09 -2.815785321379561e-07 1.3396736239615071e-09 3.707009133152273e-08 2.8469488697432184e-08
4.012 1.0000000011992458 0.9998417959914718 1.0000000232876622 1.5607558374149348e-09 1.5742079178744633e-10 1.585205151384783e-10 1.5424473088617015e-09 2.9200237545338547e-09 -2.863475692845826e-07 1.573914916732652e-09 3.710320883693285e-08 3.689745063175601e-08 0.999999999337541 0.9998417936483601 0.9999999833299326 -1.1729965428444476e-09 2.1594004764734646e-11 3.299554015697819e-11 -8.057012040618228e-10 -1.6872463720752265e-09 -2.863408068820802e-07 1.217318803983489e-09 3.706380112343464e-08 3.320350452951265e-08 1.0000000000037466 0.9998417938030713 1.0000000000811713 7.605283630703928e-12 4.057901846884295e-14 4.3373615464192305e-13 -5.051907948275885e-12 -1.5507448192663658e-11 -2.862801616860893e-07 1.018524690133452e-09 3.735220010814047e-08 2.8630807494363456e-08 1.000000000003759 0.9998417937869302 1.0000000000811404 7.63916733063221e-12 4.934957410943421e-14 4.4569081623432703e-13 -5.046105504498514e-12 -6.393855550466531e-12 -2.8567561684755094e-07 1.0205471475286334e-09 3.739570444756448e-08 2.861455882016479e-08 1.0000000012641663 0.9998417960589427 1.0000000247385437 1.647641668898891e-09 1.605973779664539e-10 1.6103421497688583e-10 1.6353627243671018e-09 3.1038337468120194e-09 -2.863476359105422e-07 1.6239473835224734e-09 3.7108712644361083e-08 3.782859694140315e-08 1.0000000006890295 0.9998417954523886 1.0000000119262482 8.689705234394507e-10 1.3140613411980426e-10 1.373761836436905e-10 8.238219834340284e-10 1.4992090587408564e-09 -2.8634694446240847e-07 1.2301352230861764e-09 3.706616711115872e-08 3.101831442989871e-08
4.022 1.000000001199151 0.9998417961012198 1.000000023285867 1.5618744311986043e-09 1.5736223043443163e-10 1.5848099988044437e-10 1.5428651478493624e-09 2.921229288680034e-09 -2.911917077569355e-07 1.4684514467361069e-09 3.7098644832330155e-08 3.9177512781438125e-08 0.9999999993408282 0.9998417937588123 0.99999998341284 -1.165912776724017e-09 2.1435917217595806e-11 3.280150708735958e-11 -8.012123992387274e-10 -1.6775154209718749e-09 -2.9118483098105187e-07 1.075613185267379e-09 3.70589420511828e-08 3.568455916529247e-08 1.000000000003712 0.9998417939114692 1.000000000080527 8.803235582619544e-12 -9.459113799106625e-15 4.0303662681349407e-13 -4.556109879017368e-12 -1.3508496236983075e-11 -2.9112315890543544e-07 8.467994224028959e-10 3.734634453945865e-08 3.1515397104436455e-08 1.000000000003724 0.9998417938952883 1.0000000000804923 8.841036090574541e-12 -5.193425688576511e-16 4.1486482696975097e-13 -4.5520640854271656e-12 -4.7514027796176285e-12 -2.9050837855899634e-07 8.48992537990241e-10 3.738890976388578e-08 3.150421809977984e-08 1.000000001264131 0.9998417961688025 1.0000000247379073 1.6488374732924447e-09 1.605467251173741e-10 1.6100272383690057e-10 1.6358582339626686e-09 3.1051855222719322e-09 -2.911917757270806e-07 1.5219996401249737e-09 3.710416999453025e-08 4.005626542746175e-08 1.0000000006886518 0.9998417955614055 1.0000000119196901 8.697356476926588e-10 1.3129007756233907e-10 1.372763109693043e-10 8.239029359940368e-10 1.4998064611631863e-09 -2.911910725751574e-07 1.0918351906684991e-09 3.7061466309380974e-08 3.3698178519843534e-08
4.032 1.0000000011990418 0.9998417962127688 1.000000023283711 1.562622115727396e-09 1.5728254429407482e-10 1.5849681404231063e-10 1.5434901372326365e-09 2.92246074111485e-09 -2.961126653884996e-07 1.366844815274069e-09 3.7094074690346766e-08 4.1103931972039284e-08 0.9999999993440853 0.9998417938710547 0.9999999834949702 -1.1592284292911643e-09 2.125728251511685e-11 3.2663364649105736e-11 -7.965361251956062e-10 -1.6677981605455246e-09 -2.9610567213951225e-07 9.299727751805211e-10 3.705407171191392e-08 3.775627460475534e-08 1.000000000003663 0.9998417940216657 1.0000000000795222 9.630835734764654e-12 -8.076799151719535e-14 4.2736123410034687e-13 -3.853122876122362e-12 -1.1502236301684612e-11 -2.960429569798267e-07 6.552848688043931e-10 3.7340431223420435e-08 3.388207700354446e-08 1.0000000000036748 0.9998417940054469 1.0000000000794822 9.672963017001704e-12 -7.170329347619016e-14 4.388493259082842e-13 -3.8494689349708734e-12 -3.1030058887950964e-12 -2.954177782870221e-07 6.573887977333485e-10 3.73820803303221e-08 3.3879556095311185e-08 1.000000001264082 0.9998417962804623 1.00000002473691 1.6496630496665982e-09 1.6047500234526953e-10 1.6102614141177392e-10 1.6365607402559135e-09 3.106563175010023e-09 -2.961127342792667e-07 1.4242660425344157e-09 3.709962110487871e-08 4.1942888654744535e-08 1.0000000006882601 0.9998417956722225 1.0000000119127745 8.701308868337336e-10 1.311526105929004e-10 1.3723186073129706e-10 8.241915722565485e-10 1.5004303146256818e-09 -2.9611201937893574e-07 9.50660468401227e-10 3.7056760337563165e-08 3.591935066832291e-08
4.042 1.00000000119892 0.9998417963261478 1.000000023281244 1.562968633103729e-09 1.5719745749794477e-10 1.5857061675101656e-10 1.5442985158997883e-09 2.9237165698165873e-09 -3.011115587046079e-07 1.294338309013422e-09 3.709024283045739e-08 4.231544299827278e-08 0.9999999993473131 0.9998417939851172 0.9999999835763747 -1.152974477011079e-09 2.1073552674940506e-11 3.258405931135934e-11 -7.916967055054778e-10 -1.658095655587274e-09 -3.0110444702640996e-07 8.172649128166659e-10 3.7049932330844725e-08 3.9039941644881164e-08 1.0000000000036016 0.9998417941336903 1.0000000000782063 1.005720367705569e-11 -1.577081056747329e-13 5.093335406314992e-13 -2.966711071444487e-12 -9.490514502205574e-12 -3.010406722433201e-07 4.865202690928472e-10 3.7335189766523624e-08 3.534491818062178e-08 1.000000000003613 0.9998417941174358 1.0000000000781597 1.0103449779166646e-11 -1.4827786076969778e-13 5.203464798521727e-13 -2.9624789630583246e-12 -1.4496101095927198e-12 -3.004049302725545e-07 4.880186711051474e-10 3.737595185818008e-08 3.5352741560949196e-08 1.0000000012640202 0.9998417963939532 1.0000000247356018 1.6500872058338782e-09 1.6039759259771724e-10 1.611074559666957e-10 1.6374464353708833e-09 3.1079654067314248e-09 -3.011116287494989e-07 1.3548860614314026e-09 3.70958102732432e-08 4.3131373734998474e-08 1.0000000006878562 0.9998417957848696 1.000000011905551 8.701248896508652e-10 1.3100987129615881e-10 1.3724531539530755e-10 8.246634063103214e-10 1.5010796569232385e-09 -3.0111090170012865e-07 8.429355685527527e-10 3.705279399137215e-08 3.729930150154109e-08
4.052 1.0000000011987873 0.9998417964413878 1.0000000232785293 1.56290802321585e-09 1.5712542391790568e-10 1.5868555253135502e-10 1.5452464558635445e-09 2.924996341091031e-09 -3.0618951821587144e-07 1.2709428697655319e-09 3.708770273140824e-08 4.2628291357492134e-08 0.9999999993505136 0.9998417941010305 0.9999999836571188 -1.1471564506584164e-09 2.0903471421764373e-11 3.2546564562044036e-11 -7.867372698362445e-10 -1.648408901489253e-09 -3.0618228620905794e-07 7.771603538097212e-10 3.704707742526258e-08 3.934765764828569e-08 1.0000000000035296 0.9998417942475745 1.0000000000766418 1.0077033710267621e-11 -2.2115498425908114e-13 6.321401241122436e-13 -1.9404983875414337e-12 -7.473593685144855e-12 -3.061174354593212e-07 4.2047881931496525e-10 3.7331158382558575e-08 3.5722879109937756e-08 1.0000000000035407 0.9998417942312859 1.0000000000765883 1.0126731862282385e-11 -2.1180863626246882e-13 6.4259584749683e-13 -1.9342556803779053e-12 2.074729994755742e-13 -3.05470962745992e-07 4.2060049529113817e-10 3.7371062677901615e-08 3.574114602313012e-08 1.0000000012639474 0.9998417965093044 1.0000000247340457 1.6501040125431076e-09 1.603335246169571e-10 1.612297189296192e-10 1.6384718909009177e-09 3.1093916257001284e-09 -3.0618958946194017e-07 1.3326047413362118e-09 3.7093290958648987e-08 4.3438877014729764e-08 1.0000000006874414 0.9998417958993774 1.0000000118980823 8.697123679157054e-10 1.3088003020191517e-10 1.3729979256524644e-10 8.252751125245083e-10 1.5017529779674755e-09 -3.0618885012537753e-07 8.063916416315632e-10 3.7050121336012113e-08 3.765349748163557e-08
4.062 1.000000001198646 0.9998417965585199 1.0000000232756383 1.5624603136999058e-09 1.5708359521450469e-10 1.588065207563527e-10 1.5462810492034024e-09 2.926298509886764e-09 -3.113476887107706e-07 1.3020805257737012e-09 3.7086727551307814e-08 4.2018635733016847e-08 0.9999999993536891 0.9998417942188256 0.9999999837372754 -1.1417542873458996e-09 2.076438928283889e-11 3.251592806444542e-11 -7.817110819150086e-10 -1.6387386082358573e-09 -3.1134033471790587e-07 8.2476605676543e-10 3.7045782772138244e-08 3.865513416342915e-08 1.0000000000034484 0.9998417943633489 1.0000000000749005 9.709845876496777e-12 -2.543230962625763e-13 7.608747720832296e-13 -8.274422806817336e-13 -5.4531244923944574e-12 -3.112743907266798e-07 5.06905601856128e-10 3.732860649766728e-08 3.499813359212663e-08 1.0000000000034597 0.9998417943470281 1.0000000000748377 9.762065085760493e-12 -2.448235235514003e-13 7.709289920167257e-13 -8.18260973800996e-13 1.8674725567400217e-12 -3.1061701729245024e-07 5.059063173558145e-10 3.736767842154986e-08 3.502553206793501e-08 1.0000000012638663 0.9998417966265484 1.0000000247323129 1.649733824591713e-09 1.6029959272836389e-10 1.613578944838614e-10 1.6395837781660931e-09 3.1108406060171245e-09 -3.113477612485272e-07 1.3623828557951108e-09 3.709233614798877e-08 4.28412932668382e-08 1.0000000006870182 0.9998417960157772 1.0000000118904402 8.689125503269596e-10 1.3078073140602626e-10 1.3736008355234226e-10 8.259737016063698e-10 1.5024491532542551e-09 -3.1134700961453314e-07 8.54481891601655e-10 3.704901618758987e-08 3.6961549111602496e-08
4.072 1.0000000011984986 0.9998417966775766 1.0000000232726414 1.5616665384465678e-09 1.570827990859557e-10 1.5889026522475642e-10 1.547346389176314e-09 2.927622665477635e-09 -3.16587229500084e-07 1.3763422229314607e-09 3.708732607641179e-08 4.059616032519608e-08 0.9999999993568423 0.9998417943385346 0.999999983816918 -1.136727100440702e-09 2.0666728521028078e-11 3.2449155213454356e-11 -7.766732964070524e-10 -1.6290860626676761e-09 -3.1657975153971604e-07 9.356128154485795e-10 3.704606090469728e-08 3.707199218217457e-08 1.0000000000033613 0.9998417944810458 1.0000000000730522 8.996468937455223e-12 -2.4655368266590127e-13 8.525825804202087e-13 3.166884431736256e-13 -3.429880203579634e-12 -3.1651269681310743e-07 6.751895276517853e-10 3.7327555610069454e-08 3.3282645110108946e-08 1.0000000000033717 0.9998417944646955 1.00000000007298 9.049803469577527e-12 -2.368721206361279e-13 8.623667444325852e-13 3.2944691355783537e-13 3.529099367719028e-12 -3.1584425052981584e-07 6.739730154233835e-10 3.736581761264717e-08 3.3316549661224225e-08 1.0000000012637786 0.9998417967457165 1.0000000247304743 1.649017606825844e-09 1.603068988461312e-10 1.6144939239850854e-10 1.6407265622550304e-09 3.1123106831646306e-09 -3.165873033578861e-07 1.4335700720453268e-09 3.709295461345082e-08 4.1447607794626766e-08 1.0000000006865892 0.999841796134101 1.0000000118826953 8.677664176800348e-10 1.3072264450307687e-10 1.3738322978920136e-10 8.267032744903294e-10 1.5031677726344285e-09 -3.1658653905057194e-07 9.637488739788726e-10 3.704948789599858e-08 3.533580170693488e-08
4.082 1.0000000011983479 0.99984179679859 1.000000023269605 1.5605810489942653e-09 1.5712329320601748e-10 1.5890095461072948e-10 1.5483859776321646e-09 2.928967066684864e-09 -3.2190931367110023e-07 1.4727472874277276e-09 3.708934107957218e-08 3.858682925274265e-08 0.9999999993599757 0.9998417944601906 0.9999999838961139 -1.1320204872554357e-09 2.0610564119848034e-11 3.231031117694737e-11 -7.716806398323109e-10 -1.6194519482286668e-09 -3.2190170960972666e-07 1.0706730139536559e-09 3.7047757167895404e-08 3.482658515926957e-08 1.000000000003271 0.9998417946006983 1.000000000071163 7.990977002742483e-12 -1.9774728433781407e-13 8.714824954446183e-13 1.4353019238297071e-12 -1.4053243862265837e-12 -3.2183352694527474e-07 8.547675262218436e-10 3.732787192159857e-08 3.080582995971975e-08 1.0000000000032807 0.9998417945843198 1.0000000000710807 8.043482972652433e-12 -1.8804450846463753e-13 8.813608642282334e-13 1.4521748863427047e-12 5.191989205413401e-12 -3.211538328313436e-07 8.537988190318013e-10 3.736534817206264e-08 3.084236647180899e-08 1.000000001263688 0.9998417968668417 1.0000000247285958 1.6480097435549004e-09 1.6035490760843476e-10 1.6146831908657503e-10 1.641843808451207e-09 3.1138009480081946e-09 -3.2190938883688153e-07 1.52640761645023e-09 3.7094989121369566e-08 3.948220214228348e-08 1.000000000686157 0.9998417962543819 1.000000011874913 8.663288301289664e-10 1.3070559097223465e-10 1.3733365980605835e-10 8.274071479728174e-10 1.5039073423385897e-09 -3.219086115268287e-07 1.096931189673091e-09 3.7051379379000555e-08 3.3007534722663414e-08
4.092 1.0000000011981975 0.9998417969215941 1.0000000232665869 1.5592671484772114e-09 1.5719208804149217e-10 1.588244059228078e-10 1.549340455463401e-09 2.930330957643937e-09 -3.2731512917610816e-07 1.5694399692981228e-09 3.709256762966036e-08 3.63302325891693e-08 0.9999999993630938 0.999841794583827 0.9999999839749246 -1.1275711622686155e-09 2.0583507025916638e-11 3.208493334234151e-11 -7.667927298605081e-10 -1.6098377418144186e-09 -3.273073971010626e-07 1.1986847381932507e-09 3.705066692951974e-08 3.227235756309859e-08 1.0000000000031806 0.99984179472234 1.0000000000692928 6.756480088170883e-12 -1.2054583749163295e-13 8.033984391014838e-13 2.468632734912462e-12 6.199422064569645e-13 -3.2723806847512433e-07 1.0124063046289018e-09 3.732937232925113e-08 2.7932952289598785e-08 1.0000000000031903 0.9998417947059349 1.0000000000691993 6.8066970431040715e-12 -1.105972053185859e-13 8.130837690936612e-13 2.489780856977982e-12 6.854807607524769e-12 -3.2654694911611664e-07 1.0118828044639187e-09 3.736609342607319e-08 2.796706372334817e-08 1.0000000012635972 0.9998417969899577 1.0000000247267367 1.646773238154148e-09 1.6043149160748984e-10 1.6139988614528177e-10 1.6428754754561934e-09 3.1153107768475277e-09 -3.2731520573373754e-07 1.6199405873204917e-09 3.709823478377108e-08 3.728045006762873e-08 1.0000000006857248 0.9998417963766524 1.000000011867153 8.646633824927354e-10 1.307165912977483e-10 1.371969830786646e-10 8.280257650278592e-10 1.5046669846250167e-09 -3.2731441507281345e-07 1.2236001019354823e-09 3.705448543736127e-08 3.033843637988817e-08
4.102 1.0000000011980503 0.9998417970466226 1.000000023263642 1.557796930814092e-09 1.5726793296640768e-10 1.5867494750887895e-10 1.5501469236651988e-09 2.931713265756056e-09 -3.3280587882758873e-07 1.64808891495916e-09 3.709683693139079e-08 3.427541463919141e-08 0.9999999993661988 0.9998417947094778 0.9999999840534053 -1.1233062408814514e-09 2.0564013115201487e-11 3.1788030475026045e-11 -7.620717400528845e-10 -1.6002438469036039e-09 -3.327980168611977e-07 1.298561328016502e-09 3.7054619916235636e-08 2.9901147572599786e-08 1.0000000000030935 0.9998417948460047 1.0000000000674942 5.365772412198037e-12 -3.631866501822084e-14 6.627853116779836e-13 3.3543093981420927e-12 2.6444017054744248e-12 -3.3272752386213645e-07 1.1306316615103305e-09 3.733189835254349e-08 2.5206695406642367e-08 1.0000000000031026 0.999841794829575 1.0000000000673896 5.4112796203831125e-12 -2.6013129909491842e-14 6.72246968228336e-13 3.3798720836228314e-12 8.516623181216592e-12 -3.3202479983495783e-07 1.1306356916211317e-09 3.736790220110221e-08 2.523244193624731e-08 1.0000000012635102 0.9998417971150979 1.0000000247249499 1.6453806857295473e-09 1.605153660198411e-10 1.6125862357219705e-10 1.6437593773953975e-09 3.1168391585673465e-09 -3.3280595642226834e-07 1.6962881524147507e-09 3.7102522829728426e-08 3.528167523100411e-08 1.0000000006852965 0.9998417965009473 1.000000011859469 8.628421229496565e-10 1.3073475915101887e-10 1.3698785846950402e-10 8.28497263395833e-10 1.5054454585293494e-09 -3.3280515270916517e-07 1.322886142748636e-09 3.705863676671815e-08 2.7844412568658e-08
4.112 1.0000000011979098 0.9998417971737098 1.0000000232608208 1.556255711849431e-09 1.5732800932191817e-10 1.5849239633617034e-10 1.5507447835381412e-09 2.9331127578514644e-09 -3.383827800290781e-07 1.6950851404600938e-09 3.710204816251998e-08 3.292818137728262e-08 0.9999999993692946 0.9998417948371772 0.9999999841316096 -1.119140202251073e-09 2.0529542666883136e-11 3.1458732122888e-11 -7.575784517489125e-10 -1.5906714278356805e-09 -3.383747859563877e-07 1.3563704468022886e-09 3.705951405371396e-08 2.8304890389110507e-08 1.000000000003013 0.9998417949717269 1.0000000000658193 3.9040752570320685e-12 3.2265702779962897e-14 4.88895933565392e-13 4.031993277123918e-12 4.666572423987185e-12 -3.3830311072646804e-07 1.1982814380010857e-09 3.7335347010196183e-08 2.3343833025117296e-08 1.0000000000030216 0.9998417949552745 1.0000000000657034 3.942830767612629e-12 4.2924698272302196e-14 4.981424264803798e-13 4.061210362581622e-12 1.0176456239984166e-11 -3.375885993298459e-07 1.1988319029417993e-09 3.737067483407428e-08 2.335579385832998e-08 1.0000000012634291 0.9998417972422969 1.0000000247232872 1.6439175296486652e-09 1.605832637066391e-10 1.6108412594954805e-10 1.6444346986651107e-09 3.1183847743862866e-09 -3.3838285883880734e-07 1.7420223912626836e-09 3.710775249978918e-08 3.397507434238198e-08 1.0000000006848746 0.9998417966273005 1.0000000118519115 8.609503838203032e-10 1.307374259489638e-10 1.3674561758243288e-10 8.287601286978836e-10 1.5062418537075837e-09 -3.38382041544991e-07 1.3809084668195678e-09 3.706373224510358e-08 2.616739371152906e-08
4.122 1.000000001197778 0.9998417973028896 1.000000023258172 1.554743963300792e-09 1.5735726635096808e-10 1.5832675087699949e-10 1.5510842079482996e-09 2.934528712469755e-09 -3.440470652036116e-07 1.7020063363398032e-09 3.7108172278666904e-08 3.269684835696568e-08 0.9999999993723836 0.9998417949669595 0.9999999842095876 -1.1149728857968854e-09 2.0464407516310558e-11 3.114708042480048e-11 -7.533626452457556e-10 -1.5811213147118498e-09 -3.4403893702627206e-07 1.3636813632787157e-09 3.706532130140822e-08 2.7992677467091505e-08 1.0000000000029416 0.9998417950995406 1.000000000064316 2.4712838925851015e-12 7.002578472024589e-14 3.318331032210821e-13 4.451255711387165e-12 6.685979715865364e-12 -3.439660615695838e-07 1.2082788235431843e-09 3.73396829018149e-08 2.3016271317630883e-08 1.00000000000295 0.9998417950830673 1.0000000000641902 2.501748776217051e-12 8.037727958990637e-14 3.4077295478998084e-13 4.483720485274827e-12 1.1833608856482847e-11 -3.4323957698394073e-07 1.2093513543111456e-09 3.7374372896697864e-08 2.3012857184156007e-08 1.0000000012633576 0.9998417973715892 1.0000000247217964 1.6424838277371703e-09 1.6062025934617885e-10 1.609265262038427e-10 1.6448517153858068e-09 3.119946963732053e-09 -3.4404714560972045e-07 1.7487958988572007e-09 3.711389475598717e-08 3.3751650774415805e-08 1.0000000006844623 0.9998417967557467 1.0000000118445287 8.590882926999112e-10 1.307090149790991e-10 1.365200275018976e-10 8.287648991108381e-10 1.5070548941739872e-09 -3.4404631449567265e-07 1.389307273982758e-09 3.7069742909501075e-08 2.5874695925653077e-08
4.132 1.0000000011976578 0.9998417974341965 1.0000000232557367 1.5533719479395404e-09 1.573531543191958e-10 1.5821945791251666e-10 1.5511352607659635e-09 2.935960031030816e-09 -3.497999827958859e-07 1.666398204513179e-09 3.711526067130506e-08 3.368083145454225e-08 0.9999999993754672 0.9998417950988594 0.9999999842873825 -1.1106942070795462e-09 2.036645590579061e-11 3.0894566039564406e-11 -7.494541714645263e-10 -1.571594406382216e-09 -3.4979171828325327e-07 1.317606520045046e-09 3.707209668215015e-08 2.9094716118082046e-08 1.000000000002881 0.9998417952294808 1.0000000000630258 1.1772520584962286e-12 7.427179409053169e-14 2.331536605466806e-13 4.582040857558256e-12 8.701362140932665e-12 -3.4971762344359083e-07 1.1578512904713886e-09 3.734495768137168e-08 2.439248543210535e-08 1.000000000002889 0.9998417952129882 1.000000000062891 1.1993567433909093e-12 8.451567389290428e-14 2.418899871711746e-13 4.617266627277972e-12 1.348681778613186e-11 -3.489789781906581e-07 1.1593874913589424e-09 3.737904053637551e-08 2.437817649169747e-08 1.0000000012632968 0.9998417975030085 1.0000000247205192 1.6411896397370631e-09 1.6062389279284435e-10 1.6082747920288716e-10 1.6449802037018689e-09 3.1215242020635376e-09 -3.498000643054306e-07 1.714199001874702e-09 3.7121000896319715e-08 3.4706468442040155e-08 1.0000000006840606 0.9998417968863192 1.0000000118373626 8.573663636736289e-10 1.3064728268639373e-10 1.3635262742774654e-10 8.284813698979222e-10 1.5078838880363062e-09 -3.4979921939047456e-07 1.345355743842376e-09 3.7076720696875994e-08 2.7106370765150243e-08
4.142 1.0000000011975485 0.9998417975676649 1.0000000232535438 1.5522479682647568e-09 1.5732528124686282e-10 1.5818822558786367e-10 1.5508931454985054e-09 2.937405757908221e-09 -3.556427958725016e-07 1.592823202842237e-09 3.712346191661648e-08 3.558921302999236e-08 0.999999999378547 0.9998417952329104 0.999999984365026 -1.106195002958191e-09 2.02452449254115e-11 3.07187930226786e-11 -7.458576901976389e-10 -1.5620915830204748e-09 -3.556343927486625e-07 1.2217716122601692e-09 3.707999363552777e-08 3.1245823586000316e-08 1.000000000002832 0.9998417953615814 1.0000000000619775 1.310436652065171e-13 5.48495405133064e-14 2.106587438457689e-13 4.419558197280609e-12 1.0711862481300264e-11 -3.555590593571499e-07 1.0495060391155164e-09 3.735133215258067e-08 2.696472294466712e-08 1.0000000000028395 0.9998417953450714 1.0000000000618352 1.4459530534672637e-13 6.51955060539721e-14 2.190538687448515e-13 4.456689631553754e-12 1.5136037327411566e-11 -3.548080630316286e-07 1.0514157638478457e-09 3.738483174003208e-08 2.6947134283245372e-08 1.0000000012632473 0.9998417976365889 1.0000000247194845 1.640143448268431e-09 1.6060388280239182e-10 1.6080433130066237e-10 1.6448155322044835e-09 3.1231161317083503e-09 -3.556428785705326e-07 1.6428070663088924e-09 3.7129219413463306e-08 3.6562052699684145e-08 1.0000000006836705 0.999841797019053 1.0000000118304424 8.558926942906898e-10 1.3056209758882384e-10 1.3626154568241417e-10 8.279049109021393e-10 1.5087277602183579e-09 -3.55642019600073e-07 1.2529695568106986e-09 3.70848149191058e-08 2.944291921574926e-08
4.152 1.0000000011974497 0.9998417977033278 1.0000000232516022 1.5514655382562915e-09 1.5728932913277234e-10 1.5822237528638844e-10 1.5503802203782175e-09 2.938864851853698e-09 -3.6157678298230036e-07 1.4936848782560772e-09 3.7133016885984754e-08 3.788508588501752e-08 0.9999999993816218 0.9998417953691456 0.9999999844425277 -1.101382037966578e-09 2.0116680840668652e-11 3.0609000255296917e-11 -7.425509935458484e-10 -1.5526136741452573e-09 -3.615682396923919e-07 1.0877441951085157e-09 3.708925692562511e-08 3.380241363561637e-08 1.0000000000027935 0.9998417954958749 1.0000000000611806 -5.743909865160894e-13 2.7717491207103993e-14 2.5358473285643193e-13 3.986412699991626e-12 1.2716599398990055e-11 -3.614916480467678e-07 8.922158267635505e-10 3.735906722248572e-08 2.992845925377594e-08 1.0000000000028004 0.99984179547935 1.000000000061032 -5.68496713825218e-13 3.7794747724200835e-14 2.61683007329909e-13 4.024461868099128e-12 1.6779516687742335e-11 -3.6072810782316545e-07 8.943702856744718e-10 3.7392005563152e-08 2.9914210214337485e-08 1.0000000012632089 0.9998417977723638 1.000000024718701 1.6394385810511035e-09 1.6057614834487967e-10 1.6084656477901833e-10 1.6443799561752681e-09 3.1247214157526286e-09 -3.6157686756029546e-07 1.546919093034042e-09 3.713879112715328e-08 3.880106904429047e-08 1.0000000006832914 0.9998417971539812 1.0000000118237757 8.547601159220763e-10 1.3046881424762682e-10 1.3623594437278667e-10 8.270577415575048e-10 1.5095858380987552e-09 -3.615759937608176e-07 1.1241370693672457e-09 3.709426713901152e-08 3.2179264825271775e-08
4.162 1.0000000011973602 0.9998417978412186 1.0000000232498942 1.5510909471306814e-09 1.5725843529492033e-10 1.5829022709914115e-10 1.5496447045361099e-09 2.940336810983296e-09 -3.676032395466237e-07 1.3890406752247131e-09 3.714419879531317e-08 4.000943983334183e-08 0.9999999993846904 0.9998417955075999 0.9999999845198732 -1.0961886889581109e-09 1.9993804711374783e-11 3.053408136302506e-11 -7.39485388529214e-10 -1.5431618724522825e-09 -3.6759455364700916e-07 9.3699862381306e-10 3.710016077600639e-08 3.613435365286382e-08 1.0000000000027642 0.9998417956323961 1.000000000060617 -8.72494851155846e-13 5.351702137002124e-15 3.3057915575264727e-13 3.330638446573242e-12 1.4714293331656125e-11 -3.675166840522197e-07 7.034382787065127e-10 3.7368453201811e-08 3.257550940059692e-08 1.0000000000027713 0.9998417956158572 1.0000000000604634 -8.731108732633272e-13 1.554332439751557e-14 3.387350481310765e-13 3.368652367467183e-12 1.8416962168234795e-11 -3.6674040404106654e-07 7.056389398148368e-10 3.740085640621913e-08 3.256891756127926e-08 1.0000000012631793 0.999841797910367 1.0000000247181513 1.6391411576764164e-09 1.6055345686090462e-10 1.609228735077668e-10 1.6437217505641344e-09 3.1263392264912924e-09 -3.6760332549049706e-07 1.4461793142712543e-09 3.714998914320712e-08 4.0878491378424924e-08 1.000000000682922 0.9998417972911368 1.0000000118173458 8.540353877433855e-10 1.3038068887954508e-10 1.3624444559876998e-10 8.259883437342384e-10 1.5104565144438334e-09 -3.676024371769819e-07 9.806908382518333e-10 3.710535081015362e-08 3.4654070374931335e-08
4.172 1.0000000011972776 0.9998417979813704 1.0000000232483734 1.5511576947804915e-09 1.5723690356222985e-10 1.5835549386955954e-10 1.5487580485731791e-09 2.9418198989222453e-09 -3.737234760744781e-07 1.303974808214744e-09 3.715720262356809e-08 4.152983269978252e-08 0.9999999993877503 0.9998417956483052 0.9999999845970167 -1.090581887509501e-09 1.9880679711195516e-11 3.045695007557621e-11 -7.365893748335559e-10 -1.533736540424714e-09 -3.7371464561749495e-07 8.03298068766311e-10 3.711289842575327e-08 3.7779152223903034e-08 1.0000000000027416 0.999841795771178 1.0000000000602403 -7.294702964405399e-13 -7.641942171119768e-15 4.0475481049328833e-13 2.523597012387086e-12 1.67037702708192e-11 -3.73635478511253e-07 5.157409712092639e-10 3.737968965836104e-08 3.442631053592699e-08 1.0000000000027487 0.9998417957546267 1.0000000000600835 -7.360849958592476e-13 2.547070556638837e-15 4.1318740745442233e-13 2.5607483950435845e-12 2.0047223897836523e-11 -3.7284625977115636e-07 5.176069114764438e-10 3.741159061578838e-08 3.4429659308880985e-08 1.000000001263157 0.9998417980506314 1.0000000247177887 1.6392851699626646e-09 1.6053991836511482e-10 1.6099653240396557e-10 1.6429129318122672e-09 3.12796832956825e-09 -3.7372356367926976e-07 1.3647306718347528e-09 3.716300848879497e-08 4.2368346427115474e-08 1.0000000006825591 0.9998417974305535 1.0000000118111059 8.537518225090676e-10 1.303017671716058e-10 1.3624997015090578e-10 8.247681564020573e-10 1.5113392909972798e-09 -3.737226602857934e-07 8.557948297929155e-10 3.711826081195397e-08 3.639764371926799e-08
4.182 1.0000000011971992 0.9998417981238171 1.0000000232469657 1.5516639650269958e-09 1.5722032261799736e-10 1.5839177880700194e-10 1.5478104188227734e-09 2.9433137218147105e-09 -3.799388197735922e-07 1.261662521704042e-09 3.7172035390689624e-08 4.219473643542616e-08 0.9999999993907988 0.9998417957912957 0.9999999846738867 -1.0845626305861002e-09 1.97730237995429e-11 3.035140947254909e-11 -7.337728906374515e-10 -1.5243390880289643e-09 -3.7992984205554514e-07 7.301425778334504e-10 3.7127473811526624e-08 3.8477575875826816e-08 1.000000000002723 0.9998417959122536 1.0000000000599774 -1.4695291732698092e-13 -1.560310533315986e-14 4.4965150760483184e-13 1.6552067908467796e-12 1.8684667175884712e-11 -3.7984935723719247e-07 3.96847759625852e-10 3.7392774362149694e-08 3.522691884070449e-08 1.00000000000273 0.9998417958956919 1.0000000000598184 -1.5814169956919333e-13 -5.152969713951504e-15 4.582807073941129e-13 1.6906887310422365e-12 2.1669815731314248e-11 -3.7904699856406593e-07 3.975890641262858e-10 3.7424210431339424e-08 3.5240851503452065e-08 1.0000000012631383 0.9998417981931903 1.0000000247175396 1.6398694062937469e-09 1.6053146191362856e-10 1.610409535058711e-10 1.6420426434337417e-09 3.1296081211195697e-09 -3.7993890884442383e-07 1.32441414358054e-09 3.7177856243978316e-08 4.3020937836696024e-08 1.0000000006822005 0.9998417975722642 1.0000000118049828 8.539082737169375e-10 1.3022836554589868e-10 1.3622642225667685e-10 8.234868602420676e-10 1.5122330407713118e-09 -3.7993799050614286e-07 7.896362818122221e-10 3.713300375759828e-08 3.715315711631239e-08
4.192 1.0000000011971213 0.9998417982685917 1.0000000232455764 1.5525738766898664e-09 1.5720208129920065e-10 1.5839157813231268e-10 1.546899045956453e-09 2.9448169957958567e-09 -3.8625061420528835e-07 1.2732260352952245e-09 3.718847350413704e-08 4.193089728490233e-08 0.9999999993938324 0.9998417959366044 0.9999999847503906 -1.0781668949946876e-09 1.966422853656565e-11 3.0210127215978325e-11 -7.309386631116791e-10 -1.5149701372186927e-09 -3.8624148711379574e-07 7.475358820003138e-10 3.714366109356478e-08 3.815659137794618e-08 1.0000000000027052 0.999841796055657 1.0000000000597324 8.395472228514565e-13 -2.5010894604189453e-14 4.577381124765984e-13 8.22830785475506e-13 2.0655685141245284e-11 -3.8615966385528845e-07 4.3211152166742604e-10 3.7407468494240094e-08 3.491259403477865e-08 1.0000000000027118 0.9998417960390864 1.0000000000595726 8.252219131213688e-13 -1.4969616788968447e-14 4.664052669399322e-13 8.559269986149471e-13 2.3283656566408422e-11 -3.853439609333971e-07 4.3139380888745605e-10 3.7438476127741e-08 3.493631910888849e-08 1.0000000012631198 0.9998417983380777 1.0000000247173084 1.640857457786882e-09 1.6052121476145534e-10 1.6104869259970514e-10 1.6412085259428501e-09 3.131257378251134e-09 -3.8625070474637983e-07 1.3354875392293017e-09 3.7194308840846034e-08 4.276285785319498e-08 1.0000000006818426 0.999841797716303 1.0000000117988803 8.544691053021534e-10 1.301533236584592e-10 1.361659365447153e-10 8.222419992251255e-10 1.5131370652049214e-09 -3.862497713878936e-07 8.077935297729119e-10 3.714935567958473e-08 3.6851776057754246e-08
4.202 1.0000000011970398 0.9998417984157281 1.0000000232441009 1.5538174618349393e-09 1.5717827274307576e-10 1.583641325691442e-10 1.5461118190434502e-09 2.946329167074704e-09 -3.9266021935263874e-07 1.3322394874481213e-09 3.720611581929723e-08 4.0815123209978946e-08 0.9999999993968476 0.9998417960842658 0.9999999848264256 -1.0714646882980322e-09 1.9550450797845564e-11 3.00423238639907e-11 -7.279984185898804e-10 -1.5056301554856546e-09 -3.9265094045795337e-07 8.420323669354214e-10 3.716105892889764e-08 3.689482900469747e-08 1.0000000000026839 0.9998417962014216 1.0000000000594014 2.1596552985252503e-12 -3.9979513124205824e-14 4.3853544655023686e-13 1.145690672490559e-13 2.2616253539929166e-11 -3.9256775804152314e-07 5.833931381575098e-10 3.7423361558427576e-08 3.356707481523451e-08 1.0000000000026907 0.9998417961848437 1.000000000059242 2.1446508526249085e-12 -3.01906604048958e-14 4.475051526057595e-13 1.4466977956072836e-13 2.4888306694371016e-11 -3.9173850393280515e-07 5.821645994470431e-10 3.745397167419288e-08 3.359845403654557e-08 1.0000000012630983 0.9998417984853265 1.0000000247169907 1.6421786626761454e-09 1.6050550049691703e-10 1.6102944570161278e-10 1.6404987347429393e-09 3.1329154663327207e-09 -3.926603113905428e-07 1.3919143594922445e-09 3.721196515960217e-08 4.167004726279895e-08 1.0000000006814815 0.9998417978627036 1.0000000117926942 8.553635514156277e-10 1.3007256593457667e-10 1.3607838083836056e-10 8.211216885070264e-10 1.5140500134366997e-09 -3.9265936266614995e-07 8.977679621461673e-10 3.7166915253994324e-08 3.557554172838082e-08
4.212 1.0000000011969512 0.9998417985652607 1.0000000232424395 1.5552924489224737e-09 1.5715262445646027e-10 1.5832691960426464e-10 1.5455093311782316e-09 2.9478488751909062e-09 -3.9916901203808494e-07 1.4199216911752326e-09 3.722450022021378e-08 3.904249253497314e-08 0.9999999993998404 0.999841796234314 0.9999999849018933 -1.064557638150764e-09 1.9435171247279848e-11 2.986546376795065e-11 -7.248920685064922e-10 -1.4963202764084443e-09 -3.991595790992896e-07 9.730806985569188e-10 3.717920678894884e-08 3.489053600892945e-08 1.0000000000026554 0.9998417963495823 1.0000000000588845 3.711142809701743e-12 -5.700910956271698e-14 4.100458979738008e-13 -4.0919634022642276e-13 2.4564835137473744e-11 -3.9907501649642316e-07 7.626117322457784e-10 3.743999518426561e-08 3.139084777817461e-08 1.0000000000026623 0.9998417963329989 1.0000000000587261 3.697753607835239e-12 -4.735481881676541e-14 4.191942157600173e-13 -3.825670392673729e-13 2.648249976755537e-11 -3.9823200115357575e-07 7.615123570092339e-10 3.7470232485863914e-08 3.142646049426811e-08 1.0000000012630694 0.999841798634972 1.0000000247164875 1.6437312725722676e-09 1.6048805566895247e-10 1.6100038344156605e-10 1.6399735109431275e-09 3.1345814436192067e-09 -3.991691056777661e-07 1.4761030227641188e-09 3.723036314769439e-08 3.993608342741594e-08 1.0000000006811138 0.9998417980114995 1.0000000117863257 8.564893243117177e-10 1.2999012086098237e-10 1.3598089220524918e-10 8.201860941185219e-10 1.5149713468095956e-09 -3.991681412598663e-07 1.023239499968273e-09 3.7185220322864524e-08 3.352549778339032e-08
4.222 1.0000000011968522 0.9998417987172246 1.0000000232405135 1.5568735632303903e-09 1.5713377242247793e-10 1.5829328180201613e-10 1.5451123851877138e-09 2.949375747343034e-09 -4.057783866636731e-07 1.5147330047186974e-09 3.72432146863628e-08 3.6906675364579306e-08 0.9999999994028076 0.9998417963867837 0.999999984976718 -1.057571258007484e-09 1.9327378077850586e-11 2.969346327851156e-11 -7.215980407442863e-10 -1.487040969337113e-09 -4.057687973047282e-07 1.1053458504820323e-09 3.719769424743017e-08 3.244792237054226e-08 1.0000000000026164 0.9998417965001745 1.000000000058103 5.368904006978578e-12 -6.718618430402337e-14 3.853994204287358e-13 -7.27771029770153e-13 2.6501483167244147e-11 -4.056828326789654e-07 9.272794308373847e-10 3.7456971698181693e-08 2.8693944464849002e-08 1.0000000000026235 0.9998417964835866 1.0000000000579459 5.358496491815613e-12 -5.777550662150107e-14 3.948801628813857e-13 -7.046379586429852e-13 2.806611825355762e-11 -4.048258430504394e-07 9.265728994103494e-10 3.748685835526919e-08 2.872918617691379e-08 1.0000000012630306 0.9998417987870486 1.0000000247157195 1.6453898400173401e-09 1.6047749954412e-10 1.60975345610626e-10 1.6396539541728758e-09 3.136254279630267e-09 -4.0577848177661885e-07 1.5675633494588402e-09 3.724909079500871e-08 3.7851449282014346e-08 1.0000000006807357 0.999841798162727 1.0000000117796948 8.577215936741682e-10 1.2991464345072634e-10 1.358873400680837e-10 8.194565274118593e-10 1.5158999745139502e-09 -4.0577750160308567e-07 1.151083607350841e-09 3.720385876383249e-08 3.101051134988662e-08
4.232 1.0000000011967407 0.9998417988716561 1.000000023238275 1.558427714945886e-09 1.5713094667236034e-10 1.5826578231474504e-10 1.5449054130232653e-09 2.9509086692250254e-09 -4.1248975403819443e-07 1.5980954570817115e-09 3.726194993846834e-08 3.479329899660175e-08 0.9999999994057474 0.9998417965417122 0.9999999850508529 -1.0506385809571595e-09 1.9236005605768128e-11 2.952839565489375e-11 -7.181321000932046e-10 -1.4777934867506436e-09 -4.1248000583597696e-07 1.2157497852548296e-09 3.7216212200903465e-08 2.9985147917563016e-08 1.000000000002565 0.9998417966532336 1.0000000000570095 6.999836371456515e-12 -6.142608772134241e-14 3.670342616650819e-13 -8.563725284107405e-13 2.8425063445619294e-11 -4.123926180200219e-07 1.0580794811937729e-09 3.7473996925972984e-08 2.592153206018301e-08 1.000000000002572 0.9998417966366433 1.000000000056853 6.993201970169819e-12 -5.217434508422996e-14 3.768816375415396e-13 -8.369402220301361e-13 2.963838815886063e-11 -4.1152143783579927e-07 1.0578770999546047e-09 3.750355746891948e-08 2.5950854092615468e-08 1.0000000012629788 0.9998417989415933 1.0000000247146388 1.64702148138204e-09 1.604827425111923e-10 1.609564359980272e-10 1.6395242859853743e-09 3.1379335086975663e-09 -4.124898511233978e-07 1.6482967398606647e-09 3.726783878582879e-08 3.5794657866242725e-08 1.0000000006803451 0.9998417983164217 1.0000000117727545 8.58926989269502e-10 1.2985507209762052e-10 1.3580017249511845e-10 8.189170539228034e-10 1.5168352353649381e-09 -4.1248885437244466e-07 1.258665381899136e-09 3.722252098558165e-08 2.8461111606717304e-08
4.242 1.0000000011966153 0.999841799028594 1.0000000232357105 1.5598338478471909e-09 1.5714807659860393e-10 1.5823617689985223e-10 1.5448538581767011e-09 2.9524469717917617e-09 -4.193045433260516e-07 1.655819965504937e-09 3.728049373361773e-08 3.315831196718416e-08 0.9999999994086585 0.9998417966991373 0.9999999851242867 -1.0438799522653668e-09 1.9164929937037688e-11 2.9361569797781266e-11 -7.14528875096542e-10 -1.4685781555767005e-09 -4.192946337820137e-07 1.289466064786039e-09 3.723454663964324e-08 2.8032115923324605e-08 1.0000000000024998 0.9998417968087989 1.0000000000555898 8.48333909175691e-12 -3.579264783633804e-14 3.4616238229410406e-13 -8.300645952247478e-13 3.033463846780786e-11 -4.192058006322863e-07 1.1435574470856174e-09 3.749086421003857e-08 2.3682419656655286e-08 1.0000000000025069 0.9998417967922072 1.0000000000554348 8.480994351210508e-12 -2.71632391991898e-14 3.5682130141890357e-13 -8.135907214021403e-13 3.119829652537211e-11 -4.1832021081662216e-07 1.1438935192193026e-09 3.752012808599192e-08 2.3700195561247915e-08 1.0000000012629138 0.9998417990986437 1.0000000247132326 1.6485047705114034e-09 1.6050767241721907e-10 1.6093501393079705e-10 1.6395499577431103e-09 3.1396179006278587e-09 -4.1930464191648293e-07 1.7043608028865323e-09 3.728639502363776e-08 3.420835907678537e-08 1.0000000006799405 0.9998417984726226 1.000000011765491 8.59984618435243e-10 1.298153609148196e-10 1.3571067525675024e-10 8.185328353480298e-10 1.5177762750695921e-09 -4.1930362874623315e-07 1.33110145771546e-09 3.724099430132985e-08 2.643572861216572e-08
4.252 1.0000000011964771 0.9998417991880765 1.0000000232328345 1.560999244756166e-09 1.5718118387822467e-10 1.5819234162447189e-10 1.5449277532191645e-09 2.9539896124877897e-09 -4.262242008042965e-07 1.6782144743234168e-09 3.729870812174598e-08 3.243650732334679e-08 0.9999999994115416 0.9998417968590978 0.9999999851970355 -1.0373885942027783e-09 1.9110251871022634e-11 2.9180690236114215e-11 -7.108180651142046e-10 -1.4593956026232772e-09 -4.262141273143094e-07 1.3169284791993506e-09 3.725255705911222e-08 2.7133986703706944e-08 1.0000000000024214 0.9998417969669091 1.0000000000538591 9.726532907913198e-12 5.747043088714676e-15 3.108246014032484e-13 -6.782059374564069e-13 3.222952593259146e-11 -4.26123826823605e-07 1.1759685456205162e-09 3.7507428650224614e-08 2.2659626352007936e-08 1.0000000000024287 0.9998417969503177 1.0000000000537046 9.728876769112196e-12 1.4232564504635658e-14 3.2207274931558684e-13 -6.647434843970048e-13 3.274528594267181e-11 -4.252236051975113e-07 1.1768279810564654e-09 3.7536428253415605e-08 2.2662563663983e-08 1.0000000012628347 0.9998417992582392 1.000000024711515 1.6497475204685748e-09 1.605486833128235e-10 1.6089895009612806e-10 1.6397010894363791e-09 3.141306770079051e-09 -4.262243009343584e-07 1.726163906178989e-09 3.7304621579575065e-08 3.350999645965553e-08 1.0000000006795235 0.999841798631368 1.0000000117579189 8.608021129972214e-10 1.2979139254674733e-10 1.3560675698622687e-10 8.18274170958107e-10 1.518722577246775e-09 -4.2622327118311473e-07 1.3587729798665293e-09 3.725914032606714e-08 2.5522766355659226e-08
4.262 1.0000000011963266 0.9998417993501453 1.0000000232296786 1.5618671249604939e-09 1.5721989705886994e-10 1.5812736134821077e-10 1.5451195729382523e-09 2.9555364296985484e-09 -4.332501907912721e-07 1.6606128424837787e-09 3.731653363599836e-08 3.286248957717073e-08 0.9999999994143984 0.9998417970216353 0.9999999852691326 -1.031220810735146e-09 1.9062011405582204e-11 2.8979594653721004e-11 -7.07006837978151e-10 -1.4502468100898677e-09 -4.3323995120916607e-07 1.2932597725909199e-09 3.727018253933432e-08 2.760225681650704e-08 1.000000000002331 0.9998417971276055 1.0000000000518479 1.067250256098877e-11 5.3176933123976115e-14 2.5433763507423727e-13 -4.0859343442963213e-13 3.4109641482541787e-11 -4.3314816044106057e-07 1.150985862204e-09 3.7523617739730283e-08 2.326290879011469e-08 1.0000000000023384 0.9998417971110156 1.000000000051694 1.0680134401165946e-11 6.155155924853615e-14 2.659374936695869e-13 -3.9713992965080847e-13 3.427884181437489e-11 -4.3223308191303095e-07 1.1523181816116479e-09 3.755238336313345e-08 2.325304475294627e-08 1.0000000012627444 0.9998417994204211 1.0000000247095169 1.6506931800005355e-09 1.6059556169197092e-10 1.6084174449015175e-10 1.6399700424184667e-09 3.1430000157843692e-09 -4.332502927867827e-07 1.7090945151433042e-09 3.7322459019364363e-08 3.392331083089201e-08 1.0000000006790946 0.9998417987926989 1.0000000117500696 8.613221097760915e-10 1.297732428576765e-10 1.3548214225046663e-10 8.181340349843624e-10 1.5196728133477725e-09 -4.332492458186214e-07 1.3368892205625911e-09 3.727689939674136e-08 2.606025129766729e-08
4.272 1.0000000011961663 0.9998417995148415 1.0000000232262787 1.5624117646708624e-09 1.5725121683298616e-10 1.5804833658532544e-10 1.5454456039268635e-09 2.9570861558084385e-09 -4.403839959706069e-07 1.6045083144029465e-09 3.733403078862955e-08 3.432043466406089e-08 0.99999999941723 0.9998417971867914 0.9999999853406166 -1.0254022324249414e-09 1.900668402705959e-11 2.876513273290162e-11 -7.030794816574833e-10 -1.4411320210726066e-09 -4.403735875824321e-07 1.2191840185125372e-09 3.7287484603457675e-08 2.9286152273799086e-08 1.000000000002231 0.9998417972909299 1.0000000000495928 1.1295587970611955e-11 9.312026705066155e-14 1.836536049399311e-13 -4.903122924435717e-15 3.597346050145151e-11 -4.4028028367653865e-07 1.0687793105236783e-09 3.7539484002834766e-08 2.5278061460320792e-08 1.0000000000022382 0.9998417972743427 1.0000000000494385 1.1308856761546025e-11 1.0145496885700816e-13 1.9542879421824766e-13 5.4924412220053944e-15 3.579824079942081e-11 -4.39350120179745e-07 1.0705049885048697e-09 3.7568039173023366e-08 2.52619914226487e-08 1.000000001262644 0.9998417995852302 1.000000024707275 1.6513154820612776e-09 1.6063498989016015e-10 1.607704342753321e-10 1.6403731388601301e-09 3.144696111259345e-09 -4.403840998882833e-07 1.6546738148286088e-09 3.733996778563641e-08 3.533828974079248e-08 1.0000000006786558 0.9998417989566575 1.0000000117419787 8.615189069345818e-10 1.297480800771256e-10 1.353436579543534e-10 8.181281079331172e-10 1.520626494699298e-09 -4.40383035516784e-07 1.2664421207791013e-09 3.729433236122268e-08 2.78746634826889e-08
4.282 1.000000001195998 0.9998417996822074 1.0000000232226702 1.5626276636540783e-09 1.572634120562349e-10 1.5797571153070468e-10 1.5459290813904045e-09 2.958638424039054e-09 -4.4762711738156374e-07 1.5187399302849618e-09 3.7351429982774294e-08 3.6382564016221424e-08 0.9999999994200393 0.9998417973546082 0.9999999854115236 -1.0199384797008492e-09 1.893242945033224e-11 2.855809962187247e-11 -6.990119365661112e-10 -1.4320522938028188e-09 -4.4761653768394704e-07 1.1025879986447543e-09 3.730469705993478e-08 3.164437012595891e-08 1.0000000000021227 0.9998417974569241 1.0000000000471283 1.1589972696321252e-11 1.138821153652837e-13 1.196204571183166e-13 5.565182360759701e-13 3.7820859992346354e-11 -4.4752169751680285e-07 9.354860742086643e-10 3.7555262298170465e-08 2.8012023462080627e-08 1.0000000000021299 0.999841797440341 1.0000000000469729 1.1608487458341512e-11 1.223457544848226e-13 1.3124935363353574e-13 5.668338885049547e-13 3.730301534709863e-11 -4.4657621733757435e-07 9.37493848350427e-10 3.758362309269787e-08 2.79967692435978e-08 1.0000000012625356 0.9998417997527095 1.0000000247048235 1.6516086815097801e-09 1.6065513893070145e-10 1.6070576497779112e-10 1.6409339739694397e-09 3.14639464868761e-09 -4.4762722323829433e-07 1.5716859650855502e-09 3.735737826060281e-08 3.7344977862696384e-08 1.000000000678209 0.9998417991232852 1.0000000117336822 8.613868923196147e-10 1.2970359950028438e-10 1.3521182516993022e-10 8.182798461706443e-10 1.5215829486070284e-09 -4.476261410924029e-07 1.1557708605593306e-09 3.73116703434664e-08 3.0376187888340187e-08
4.292 1.0000000011958232 0.9998417998522854 1.0000000232188864 1.5625167718279285e-09 1.5724848390691571e-10 1.5793699686182436e-10 1.546579040225298e-09 2.9601920807824132e-09 -4.5498107458258475e-07 1.4198939707764331e-09 3.736914331209983e-08 3.85033748995809e-08 0.9999999994228268 0.999841797525128 0.9999999854818891 -1.0148268509673517e-09 1.883208525285612e-11 2.8385346379188853e-11 -6.947956642128797e-10 -1.4230078122664815e-09 -4.5497032093217564e-07 9.604514368094158e-10 3.732223575083076e-08 3.403115051369695e-08 1.0000000000020077 0.9998417976256305 1.0000000000444889 1.155824018565123e-11 1.0778464354441295e-13 8.960428016307558e-14 1.2844483041874537e-12 3.9650816129481114e-11 -4.5487392124572334e-07 7.650662653886467e-10 3.7571379563003945e-08 3.071561258341559e-08 1.000000000002015 0.9998417976090527 1.0000000000443308 1.1581120465476529e-11 1.1649134449407124e-13 1.0071757801956771e-13 1.2957556125034275e-12 3.879278120089698e-11 -4.539128895032411e-07 7.671930587158858e-10 3.759955849015302e-08 3.070622087161019e-08 1.0000000012624204 0.9998417999229006 1.0000000247021976 1.6515750894875863e-09 1.60648395732005e-10 1.6067514571351808e-10 1.6416612533791245e-09 3.148094491993986e-09 -4.549811823940575e-07 1.4764316780887958e-09 3.7375102377382766e-08 3.9414709094814316e-08 1.0000000006777563 0.9998417992926246 1.000000011725214 8.609289184260701e-10 1.2963199425067982e-10 1.351138892831013e-10 8.185981601160797e-10 1.5225414034365467e-09 -4.5498008216124526e-07 1.0223278675922157e-09 3.7329326217237555e-08 3.2885491496998614e-08
4.302 1.0000000011956427 0.999841800025119 1.000000023214967 1.5620848536276572e-09 1.5720617072854723e-10 1.5795369145828779e-10 1.5473729256951067e-09 2.9617472745339487e-09 -4.6244740620095584e-07 1.330701152341142e-09 3.7387709201717846e-08 4.020416648972988e-08 0.9999999994255951 0.9998417976983945 0.9999999855517556 -1.010061516490904e-09 1.8704538896337474e-11 2.8269038251908133e-11 -6.904525341609454e-10 -1.413999277508809e-09 -4.6243647575470146e-07 8.212248438147483e-10 3.7340641347615126e-08 3.5915905353015554e-08 1.0000000000018876 0.9998417977970925 1.0000000000417137 1.1205830564127474e-11 7.410131219569996e-14 1.151764062699154e-13 2.15650245596675e-12 4.1462758804310575e-11 -4.623384926018462e-07 5.835565308074046e-10 3.7588389953337105e-08 3.282301673319508e-08 1.0000000000018945 0.9998417977805216 1.0000000000415517 1.1232087811535802e-11 8.308265323884237e-14 1.2550599078392283e-13 2.1697344044336214e-12 4.0267014062768696e-11 -4.6136167145563175e-07 5.855170732987235e-10 3.7616401712145984e-08 3.2822414555123093e-08 1.0000000012622998 0.9998418000958474 1.0000000246994363 1.651221223566592e-09 1.6061406290385657e-10 1.60700207065694e-10 1.6425324185629765e-09 3.1497956122396673e-09 -4.62447515718576e-07 1.3909142371118703e-09 3.739367847081847e-08 4.107842389613675e-08 1.000000000677298 0.9998417994647194 1.0000000117166132 8.60150697560524e-10 1.2953274591676556e-10 1.3507141339319083e-10 8.190607614802134e-10 1.5235015176919077e-09 -4.624463973282921e-07 8.942297824891016e-10 3.7347839045439966e-08 3.486040449113048e-08
4.312 1.0000000011954588 0.9998418002007511 1.0000000232109607 1.5613450801929016e-09 1.5714262355803182e-10 1.5802946705582415e-10 1.5482578962236173e-09 2.963302478800741e-09 -4.70027669593735e-07 1.2747322492623459e-09 3.740768148607121e-08 4.116834986768607e-08 0.9999999994283447 0.9998417978744502 0.9999999856211718 -1.0056299895307435e-09 1.855612018875744e-11 2.8212583239395992e-11 -6.860357650099973e-10 -1.405027297698153e-09 -4.700165596684483e-07 7.251677674820056e-10 3.7360467378476474e-08 3.696477171409768e-08 1.0000000000017635 0.9998417979713543 1.000000000038851 1.0545254288010943e-11 1.9139422960851235e-14 2.0001098965840365e-13 3.119830632557837e-12 4.3256691698724656e-11 -4.6991696891505856e-07 4.417075843026807e-10 3.760685340182381e-08 3.399886185125697e-08 1.0000000000017701 0.9998417979547911 1.0000000000386837 1.0573615225229786e-11 2.815665347478238e-14 2.0984504679427883e-13 3.1358913341625785e-12 4.172470211785257e-11 -4.689241169827739e-07 4.4291793692356577e-10 3.763471873531128e-08 3.400825776216981e-08 1.0000000012621757 0.9998418002715931 1.0000000246965874 1.650559236548053e-09 1.605586617883893e-10 1.6078438509527686e-10 1.6434946246834437e-09 3.1514971164917017e-09 -4.7002778115478016e-07 1.3375144037872026e-09 3.7413660338271056e-08 4.202317936791302e-08 1.0000000006768361 0.9998417996396128 1.0000000117079277 8.590643951442398e-10 1.2941263592143068e-10 1.3508800131202227e-10 8.196145616444943e-10 1.5244623133780004e-09 -4.700266442993241e-07 8.084845395742777e-10 3.736776303493957e-08 3.596708035894416e-08
4.322 1.0000000011952728 0.9998418003792268 1.0000000232069264 1.560323890487947e-09 1.570717144739312e-10 1.5814378100006285e-10 1.5491641291695852e-09 2.9648578064379804e-09 -4.777234416441867e-07 1.2672253676124538e-09 3.742950704714568e-08 4.126328119903465e-08 0.9999999994310785 0.999841798053341 0.999999985690199 -1.0015055564921047e-09 1.840089239554752e-11 2.8195519196311668e-11 -6.816150004735764e-10 -1.3960925733093697e-09 -4.777121496840088e-07 7.099698833891941e-10 3.7382158659218566e-08 3.7043311778235223e-08 1.0000000000016374 0.9998417981484597 1.0000000000359595 9.602893990210474e-12 -4.3197969839048704e-14 3.2305483100918955e-13 4.104580154416275e-12 4.5031716458200487e-11 -4.776109265382523e-07 4.198403203323007e-10 3.762720973776293e-08 3.411629865246685e-08 1.000000000001644 0.9998417981319055 1.0000000000357863 9.631452449557924e-12 -3.3879815175600985e-14 3.328770948068539e-13 4.124244567650256e-12 4.316579172456791e-11 -4.7660179951235004e-07 4.1968124964361474e-10 3.7654954835061394e-08 3.4135437864733174e-08 1.0000000012620496 0.9998418004501822 1.0000000246937102 1.6496155858220174e-09 1.6049587466831341e-10 1.609071640486969e-10 1.6444780101252514e-09 3.153198608377553e-09 -4.777235551774599e-07 1.330409364278858e-09 3.7435494834139586e-08 4.211681826730293e-08 1.0000000006763723 0.9998417998173497 1.0000000116992165 8.576968951400217e-10 1.2928513117352175e-10 1.3514311487974071e-10 8.201898806967931e-10 1.525422917431632e-09 -4.777223998375513e-07 7.964807872222858e-10 3.738954517918038e-08 3.60745766224404e-08
4.332 1.0000000011950871 0.9998418005605912 1.0000000232029254 1.5590690843980442e-09 1.570123613415509e-10 1.5825655345991624e-10 1.550024130675913e-09 2.966412053130378e-09 -4.855363194321884e-07 1.3075739717043256e-09 3.745344528983355e-08 4.0521364345240445e-08 0.9999999994337985 0.9998417982351118 0.999999985758902 -9.976404086935864e-10 1.8257505112412056e-11 2.817761186349725e-11 -6.772575112238879e-10 -1.3871956093363677e-09 -4.855248421928031e-07 7.77956431981527e-10 3.7405973006589703e-08 3.6187261407190495e-08 1.000000000001512 0.9998417983284548 1.0000000000331013 8.426344664242385e-12 -9.425148983822323e-14 4.443545148066529e-13 5.043347920125755e-12 4.6787205020996516e-11 -4.854219619841089e-07 5.294324044251103e-10 3.76497046379012e-08 3.32182312611343e-08 1.0000000000015181 0.9998417983119107 1.0000000000329212 8.45329278002455e-12 -8.494723310729707e-14 4.544299875117123e-13 5.066707175460175e-12 4.4589963127765215e-11 -4.843963119391417e-07 5.284383100768593e-10 3.767735656459093e-08 3.324549164209398e-08 1.000000001261924 0.9998418006316602 1.0000000246908665 1.6484380802562166e-09 1.6044441252830672e-10 1.61028138729753e-10 1.645415055228845e-09 3.1548992715370585e-09 -4.855364347144412e-07 1.3689433081269083e-09 3.745944131851128e-08 4.1390859901426645e-08 1.0000000006759093 0.9998417999979745 1.000000011690542 8.560954956861441e-10 1.2916895014097816e-10 1.3519670563762136e-10 8.207190871852656e-10 1.5263832538611565e-09 -4.85535260258364e-07 8.591169851764066e-10 3.741344492270561e-08 3.522228950411025e-08
4.342 1.0000000011949044 0.9998418007448905 1.0000000231990172 1.5576505283106594e-09 1.5698224027503684e-10 1.58322256701308e-10 1.5507848509654484e-09 2.967965136273069e-09 -4.934679187758242e-07 1.3810671177374258e-09 3.747955888689255e-08 3.910455789082883e-08 0.9999999994365069 0.9998417984198086 0.9999999858273395 -9.93963411846752e-10 1.814383400727535e-11 2.8112968771956033e-11 -6.730163044509255e-10 -1.3783364425368863e-09 -4.934562537116332e-07 8.944832247763223e-10 3.74319737354104e-08 3.456441818961949e-08 1.0000000000013891 0.999841798511385 1.000000000030335 7.0858990151884684e-12 -1.1591214517945853e-13 5.182621033097987e-13 5.883031850384812e-12 4.852267295877194e-11 -4.933516911389168e-07 6.91384731392134e-10 3.767439171485612e-08 3.1477680607439146e-08 1.0000000000013949 0.9998417984948527 1.0000000000301486 7.109687467311692e-12 -1.0667386227900043e-13 5.287098280867452e-13 5.91049924409574e-12 4.5996384899186894e-11 -4.923092665671236e-07 6.903112976178851e-10 3.7701973157377164e-08 3.151013383918123e-08 1.0000000012618009 0.9998418008160731 1.0000000246881158 1.6470971990768509e-09 1.60422202675743e-10 1.6110176808850117e-10 1.6462530131619245e-09 3.156598440489091e-09 -4.934680358106711e-07 1.4393504957406398e-09 3.748556243871895e-08 4.000554568934797e-08 1.000000000675449 0.9998418001815343 1.0000000116819632 8.543307829683083e-10 1.2908192405410124e-10 1.3520293179705713e-10 8.211493742121499e-10 1.5273426143337174e-09 -4.934668420580537e-07 9.67206129873594e-10 3.743952515477124e-08 3.3581284811134387e-08
4.352 1.0000000011947265 0.9998418009321719 1.0000000231952473 1.5561569361014446e-09 1.5699244204338523e-10 1.5830865655536037e-10 1.5514083726059677e-09 2.969516478432952e-09 -5.015198759927073e-07 1.4676733784550797e-09 3.7507767308480243e-08 3.727069878281611e-08 0.9999999994392066 0.9998417986074783 0.9999999858955612 -9.903865445844302e-10 1.8070756060172193e-11 2.7969688958311832e-11 -6.68929349645899e-10 -1.3695156050830562e-09 -5.0150802037347e-07 1.0218312462237315e-09 3.746008335381373e-08 3.24445076562956e-08 1.0000000000012714 0.9998417986972981 1.0000000000277067 5.67044003580061e-12 -9.724621073699617e-14 5.13034942035468e-13 6.585784155881677e-12 5.02379669952253e-11 -5.014017498954893e-07 8.51408879747093e-10 3.7701194498215724e-08 2.9171230560424292e-08 1.000000000001277 0.9998417986807783 1.0000000000275135 5.689658756634842e-12 -8.800702081249786e-14 5.237787256696266e-13 6.617223656717635e-12 4.738490259912092e-11 -5.003422960990003e-07 8.506187281827487e-10 3.772872122537905e-08 2.9204767473652024e-08 1.000000001261683 0.9998418010034675 1.000000024685503 1.6456811002259719e-09 1.6044032585599547e-10 1.6109595450570666e-10 1.6469537116653677e-09 3.1582956174581613e-09 -5.015199947686763e-07 1.5226870793813171e-09 3.751377764154531e-08 3.821566963039234e-08 1.0000000006749947 0.9998418003680757 1.0000000116735253 8.524913390673158e-10 1.2903548425731377e-10 1.3513000534314838e-10 8.21442547143016e-10 1.5283003550409833e-09 -5.015187817997934e-07 1.0872059532808183e-09 3.7467705675527215e-08 3.142526159177315e-08
4.362 1.0000000011945562 0.9998418011224818 1.0000000231916457 1.5546872797121525e-09 1.5704165571045262e-10 1.582118793966216e-10 1.5518643163866657e-09 2.9710653501251457e-09 -5.096938482836854e-07 1.5491255389877137e-09 3.7537922598803394e-08 3.53517777378252e-08 0.999999999441899 0.9998417987981685 0.9999999859635973 -9.86811062480905e-10 1.803762952188802e-11 2.7743664991124632e-11 -6.650270419954471e-10 -1.3607338005086064e-09 -5.096817991613488e-07 1.1345545895442323e-09 3.7490157888907385e-08 3.018787394326762e-08 1.0000000000011608 0.9998417988862405 1.000000000025247 4.2777800917299694e-12 -3.947545913181322e-14 4.2482885656318466e-13 7.121123753764738e-12 5.1932382461157024e-11 -5.09573794630468e-07 9.85335334422435e-10 3.772998145480562e-08 2.6678116008153294e-08 1.0000000000011662 0.9998417988697346 1.0000000000250475 4.2913511614572966e-12 -2.9951526705224664e-14 4.3566210195913263e-13 7.156047025499368e-12 4.875502748363833e-11 -5.084970531981802e-07 9.84987355565008e-10 3.775746395540128e-08 2.670773479608109e-08 1.0000000012615728 0.9998418011938913 1.0000000246830587 1.6442888484882591e-09 1.604976715280958e-10 1.6100681922076538e-10 1.6474864979353243e-09 3.159990911049507e-09 -5.096939691115163e-07 1.6013831392606794e-09 3.7543938946245336e-08 3.6347434104447474e-08 1.0000000006745473 0.9998418005576454 1.000000011665259 8.506759100808174e-10 1.2902816431710943e-10 1.3497397221048055e-10 8.215683047703454e-10 1.5292558599662255e-09 -5.096927358421358e-07 1.1948018996414677e-09 3.749783874757138e-08 2.9122067758717212e-08
4.372 1.0000000011943946 0.9998418013158675 1.0000000231882293 1.5533406304859025e-09 1.571160402694758e-10 1.5805924316038603e-10 1.552121984877745e-09 2.972611144354865e-09 -5.179915126202785e-07 1.611292212042503e-09 3.75698681346008e-08 3.3734241359863056e-08 0.9999999994445864 0.9998417989919257 0.9999999860314667 -9.831372721641266e-10 1.8029888780178764e-11 2.746261045438321e-11 -6.61339739705784e-10 -1.3519911271575577e-09 -5.179792668114814e-07 1.2169839574842068e-09 3.752204364479622e-08 2.824136616130522e-08 1.000000000001059 0.9998417990782597 1.0000000000229718 3.008331434443779e-12 4.340327524048544e-14 2.8079399604810014e-13 7.458278436788897e-12 5.3605687071585374e-11 -5.178695023038922e-07 1.0806195219182549e-09 3.7760615768367584e-08 2.4495066781989496e-08 1.000000000001064 0.9998417990617686 1.0000000000227662 3.0156536395376868e-12 5.2997387932668505e-14 2.9143551935705187e-13 7.496167944240703e-12 5.0106697410295945e-11 -5.167752114753037e-07 1.0807737139057121e-09 3.778806327406297e-08 2.4515590723655737e-08 1.0000000012614707 0.9998418013873905 1.0000000246807994 1.6430197355443346e-09 1.6057991647436875e-10 1.6086213862399893e-10 1.6478211537123886e-09 3.161683121150949e-09 -5.179916354390151e-07 1.6616342795744429e-09 3.757588973876845e-08 3.477704333466478e-08 1.0000000006741083 0.9998418007502909 1.00000001165718 8.489838687001851e-10 1.2904569396466405e-10 1.3476200511991518e-10 8.214958004682289e-10 1.530208763432362e-09 -5.17990382016988e-07 1.2742952772872925e-09 3.7529767790318375e-08 2.7133858066501183e-08
4.382 1.0000000011942418 0.9998418015123768 1.0000000231850033 1.5522098530224107e-09 1.571931058805032e-10 1.5789828548159924e-10 1.5521508598308568e-09 2.974154393882109e-09 -5.264145673900413e-07 1.644202623206169e-09 3.760346297159001e-08 3.2805308369711505e-08 0.9999999994472686 0.9998417991887982 0.9999999860991764 -9.792721644234095e-10 1.8025129892840397e-11 2.717420853438945e-11 -6.578974367786067e-10 -1.3432879404300245e-09 -5.264021220728325e-07 1.259185702635634e-09 3.755560026971468e-08 2.708807653287383e-08 1.0000000000009661 0.9998417992734031 1.0000000000208868 1.9547639348852606e-12 1.2904175165093244e-13 1.286796433064246e-13 7.566890032005302e-12 5.525780658239022e-11 -5.262905710203351e-07 1.1293202999570965e-09 3.779296843102177e-08 2.319787767577692e-08 1.000000000000971 0.999841799256928 1.000000000020676 1.9556558998800994e-12 1.3857369970699146e-13 1.387779980467596e-13 7.607297238391042e-12 5.143908272540759e-11 -5.251784653205003e-07 1.1299767640989846e-09 3.7820392050469535e-08 2.3205643372571642e-08 1.0000000012613777 0.9998418015840138 1.0000000246787304 1.6419663881776304e-09 1.6066470488543844e-10 1.6070948155537654e-10 1.6479273708976156e-09 3.1633719973389403e-09 -5.264146922769374e-07 1.693604828847339e-09 3.760948911083873e-08 3.387755844737885e-08 1.0000000006736791 0.9998418009460592 1.0000000116492949 8.475076395497868e-10 1.290659159221896e-10 1.3454189042481476e-10 8.211951529932859e-10 1.5311585350968224e-09 -5.264134184005939e-07 1.3155840404291375e-09 3.756335164980608e-08 2.596782478883749e-08
4.392 1.000000001194098 0.9998418017120563 1.000000023181966 1.5513735162811082e-09 1.5725034291824428e-10 1.5777711021831933e-10 1.5519302046241618e-09 2.9756932897658074e-09 -5.349647317908377e-07 1.6420913343258246e-09 3.763858470324529e-08 3.283388847474615e-08 0.9999999994499457 0.9998417993888322 0.9999999861667266 -9.75137678197381e-10 1.800114235206495e-11 2.692607659951935e-11 -6.547216130555103e-10 -1.334624770706227e-09 -5.349520841100878e-07 1.2553730926133705e-09 3.759070401655186e-08 2.7085385347832605e-08 1.0000000000008822 0.9998417994717181 1.00000000001899 1.1947979715472505e-12 1.9472300471537304e-13 1.6239898285456016e-14 7.425726935187907e-12 5.688818109022932e-11 -5.348387193821224e-07 1.1264943611021246e-09 3.7826915372154376e-08 2.3235314028575696e-08 1.0000000000008866 0.9998417994552602 1.000000000018775 1.1893118007943403e-12 2.044906789140661e-13 2.5612706245358495e-14 7.467865320400647e-12 5.275238915815031e-11 -5.337085297543633e-07 1.1276125356163284e-09 3.785432787037093e-08 2.3230599353471156e-08 1.0000000012612933 0.9998418017838072 1.0000000246768501 1.6412075102059734e-09 1.6072992203351464e-10 1.605963850125533e-10 1.6477838079679581e-09 3.165057227650573e-09 -5.349648589872262e-07 1.6915938602929871e-09 3.76446146683293e-08 3.390609596279663e-08 1.0000000006732583 0.9998418011449983 1.0000000116416006 8.463257965158994e-10 1.2906702519092878e-10 1.3436156525368438e-10 8.206448234447598e-10 1.5321054168531157e-09 -5.349635644212902e-07 1.3128609938685879e-09 3.759846752142785e-08 2.6001650162838264e-08
4.402 1.0000000011939618 0.9998418019149541 1.0000000231791066 1.5508878746179176e-09 1.572742357307511e-10 1.5772436941359525e-10 1.5514605216125588e-09 2.977228451044955e-09 -5.436437467497586e-07 1.6042087943239741e-09 3.767513155576457e-08 3.383227466511762e-08 0.9999999994526171 0.9998417995920762 0.9999999862341087 -9.706768640611026e-10 1.794424037450729e-11 2.6747014767486303e-11 -6.518116728651159e-10 -1.3260015377811972e-09 -5.436308933428973e-07 1.2043007620455483e-09 3.7627251542962976e-08 2.8251401123917193e-08 1.0000000000008058 0.9998417996732522 1.0000000000172713 7.853007858768147e-13 2.2710895382402985e-13 -2.7893641567788167e-14 7.035542455553749e-12 5.84963206385997e-11 -5.435156876043415e-07 1.0708008483117293e-09 3.7862343427426615e-08 2.4622110462292926e-08 1.0000000000008102 0.9998417996568126 1.000000000017053 7.74143889378179e-13 2.370795420893683e-13 -1.8915445765813787e-14 7.078702271975228e-12 5.404607001352773e-11 -5.423671416546801e-07 1.072309889356641e-09 3.7889755671284425e-08 2.460962217716258e-08 1.0000000012612171 0.9998418019868194 1.0000000246751475 1.6407992595824981e-09 1.6076181684840463e-10 1.6055171025852943e-10 1.6473910078769028e-09 3.1667384252921177e-09 -5.43643875771121e-07 1.6548847572113867e-09 3.76811647084961e-08 3.487465476962242e-08 1.0000000006728458 0.9998418013471552 1.0000000116340877 8.45494870144126e-10 1.290345626413546e-10 1.3424967453665933e-10 8.198456603848054e-10 1.5330480215251228e-09 -5.436425600751549e-07 1.265068342804837e-09 3.7635013366586185e-08 2.7249165190052966e-08
4.412 1.000000001193832 0.9998418021211182 1.000000023176404 1.5507810356654768e-09 1.572637845766633e-10 1.577399313931787e-10 1.5507716854531793e-09 2.9787594860611956e-09 -5.524533743668151e-07 1.5360494862602216e-09 3.771303510029738e-08 3.552183219248634e-08 0.9999999994552812 0.9998417997985782 0.9999999863013026 -9.65861604567762e-10 1.7853268408519513e-11 2.6637148627539337e-11 -6.49136782441814e-10 -1.3174187467082974e-09 -5.524403121313048e-07 1.1107133932036879e-09 3.766517423619619e-08 3.022068143147267e-08 1.0000000000007359 0.9998417998780538 1.0000000000157092 7.541564596009214e-13 2.2475969303101356e-13 -3.823007518596778e-15 6.4263287941649155e-12 6.008219262373762e-11 -5.523232376482326e-07 9.660098549803428e-10 3.789917255548496e-08 2.6892855316620692e-08 1.0000000000007403 0.9998417998616334 1.0000000000154885 7.387162579246901e-13 2.3486717835417394e-13 4.863535284829771e-15 6.4698448263225614e-12 5.5319868811258844e-11 -5.511560586624197e-07 9.678100881090337e-10 3.7926589440158194e-08 2.6878940215088988e-08 1.000000001261147 0.9998418021930973 1.0000000246736018 1.6407697051154468e-09 1.6075906156322735e-10 1.6057543678245465e-10 1.6467794895094426e-09 3.168415436350528e-09 -5.524535054370063e-07 1.5889424211401602e-09 3.771907082648718e-08 3.6516839771228416e-08 1.00000000067244 0.999841801552578 1.0000000116267345 8.450431373860759e-10 1.2896745332557448e-10 1.342061754740911e-10 8.188277717987918e-10 1.533986633856929e-09 -5.524521685000209e-07 1.1773399415296056e-09 3.7672920774407525e-08 2.9318295869017158e-08
4.422 1.0000000011937071 0.9998418023305962 1.0000000231738233 1.551047649985989e-09 1.5722786968900238e-10 1.5779898387754482e-10 1.549922677487651e-09 2.9802854438951937e-09 -5.613953985316167e-07 1.4501672657683725e-09 3.775227106813156e-08 3.744801240131971e-08 0.9999999994579365 0.9998418000083855 0.9999999863682756 -9.606968857931226e-10 1.773741788629889e-11 2.657171579901605e-11 -6.466387404151999e-10 -1.3088767185296565e-09 -5.613821246793191e-07 9.872379416728792e-10 3.770444922289221e-08 3.24320176282909e-08 1.000000000000671 0.9998418000861704 1.0000000000142697 1.096737588392115e-12 1.9767732639080312e-13 6.395416645592537e-14 5.6569481820064466e-12 6.164515018256289e-11 -5.612631534021925e-07 8.229564746358892e-10 3.7937375315928e-08 2.9387247410205403e-08 1.0000000000006748 0.9998418000697707 1.0000000000140468 1.0783856633406216e-12 2.0741895884905504e-13 7.254573088460941e-14 5.699520805563081e-12 5.6573776434540594e-11 -5.600770611578927e-07 8.249064541869089e-10 3.796479401587174e-08 2.937715269191693e-08 1.0000000012610817 0.9998418024026896 1.0000000246721779 1.6411140435108407e-09 1.607312271581416e-10 1.6064292893085711e-10 1.6460077571248142e-09 3.1700875807751354e-09 -5.6139553192337e-07 1.5061232878555021e-09 3.775830870378905e-08 3.839391866305953e-08 1.000000000672039 0.9998418017613148 1.0000000116195056 8.449651608865421e-10 1.2887543769514356e-10 1.3420643071676939e-10 8.176498446299766e-10 1.534920722221455e-09 -5.61394173205366e-07 1.0627498247215e-09 3.771216568625177e-08 3.162250773787933e-08
4.432 1.0000000011935843 0.9998418025434374 1.0000000231713155 1.5516500043633665e-09 1.5718078290724492e-10 1.5786722056086885e-10 1.548991026717107e-09 2.9818063208166967e-09 -5.704716259443172e-07 1.3654482862118169e-09 3.779284707523415e-08 3.914790359498857e-08 0.9999999994605805 0.9998418002215481 0.9999999864349802 -9.552208806910839e-10 1.7610694612067836e-11 2.651636690256025e-11 -6.44239605460732e-10 -1.3003755999120869e-09 -5.704581372791884e-07 8.564746918232711e-10 3.7745085882358564e-08 3.4352057873355406e-08 1.000000000000608 0.9998418002976512 1.0000000000129023 1.7747698260727438e-12 1.5898190455212012e-13 1.4100586870964572e-13 4.804407256165174e-12 6.318598007846847e-11 -5.703372406588646e-07 6.62695391051083e-10 3.7976965853967e-08 3.1523142234173894e-08 1.0000000000006124 0.9998418002812729 1.000000000012679 1.7550231451012297e-12 1.6862066428873912e-13 1.496312279038405e-13 4.84577251086131e-12 5.780727937603793e-11 -5.691319508385741e-07 6.645690108790753e-10 3.800437818004262e-08 3.152024300456618e-08 1.000000001261019 0.9998418026156448 1.0000000246708276 1.6417938472913255e-09 1.6069179561390794e-10 1.607197040730219e-10 1.6451530997154064e-09 3.1717549435895263e-09 -5.704717614084057e-07 1.4247819217778924e-09 3.779888594427231e-08 4.005443541303159e-08 1.0000000006716407 0.9998418019734139 1.0000000116123529 8.452228017623868e-10 1.2877181292231351e-10 1.3421616557445543e-10 8.163894233293058e-10 1.5358500180564071e-09 -5.704703805914463e-07 9.437546176222498e-10 3.775275589730314e-08 3.3616318878047605e-08
4.442 1.000000001193462 0.9998418027596906 1.0000000231688215 1.5525197222590556e-09 1.5713401767496241e-10 1.579172875729039e-10 1.5480592746007395e-09 2.9833218838703885e-09 -5.796838850988714e-07 1.3034054550221294e-09 3.783476054164767e-08 4.027060618712399e-08 0.9999999994632112 0.9998418004381142 0.9999999865013598 -9.495011512134264e-10 1.7484827281146737e-11 2.6443309798821945e-11 -6.4185703137336e-10 -1.2919153094858516e-09 -5.796701779916325e-07 7.519462150537933e-10 3.7787081886894446e-08 3.559882138859584e-08 1.0000000000005456 0.9998418005125455 1.0000000000115499 2.720475341882356e-12 1.2048046981331162e-13 1.999638548969481e-13 3.951731313117042e-12 6.470378202249972e-11 -5.795473273812625e-07 5.233459110265616e-10 3.80179509389053e-08 3.290649373861664e-08 1.0000000000005498 0.9998418004961895 1.0000000000113254 2.7008337270549138e-12 1.302120248356265e-13 2.083818806965431e-13 3.991013984860242e-12 5.902029065835395e-11 -5.783225522196814e-07 5.247378128525406e-10 3.804534820031395e-08 3.291248212357792e-08 1.0000000012609562 0.9998418028320123 1.0000000246694905 1.6427411712495352e-09 1.6065295612072376e-10 1.607781693839765e-10 1.6442983809802227e-09 3.1734166021443286e-09 -5.796840227046979e-07 1.3654863964666967e-09 3.784079993951331e-08 4.1153143231038084e-08 1.0000000006712426 0.9998418021889253 1.000000011605217 8.457483790471154e-10 1.286687079187104e-10 1.3420771001332126e-10 8.151289274761364e-10 1.5367742407365271e-09 -5.79682619564969e-07 8.513860824520092e-10 3.779468878355768e-08 3.4915464137035254e-08
4.452 1.0000000011933372 0.9998418029794061 1.0000000231662816 1.553569302727929e-09 1.5709492676188854e-10 1.5793887471380593e-10 1.5472019337916345e-09 2.9848319537720897e-09 -5.890340273860917e-07 1.2808415667878077e-09 3.7877946358033124e-08 4.0629253008309927e-08 0.999999999465826 0.9998418006581342 0.9999999865673556 -9.436249499961675e-10 1.7367004885119987e-11 2.6342199677355733e-11 -6.394160582015974e-10 -1.28349627690291e-09 -5.890200987758687e-07 7.103297490976751e-10 3.783036962206674e-08 3.597714930313816e-08 1.0000000000004807 0.9998418007309032 1.0000000000101508 3.846072477181689e-12 8.952052226907336e-14 2.300203685975171e-13 3.173187152701005e-12 6.619852760933995e-11 -5.888952647278725e-07 4.6448949331007796e-10 3.806026785415064e-08 3.3344871454818285e-08 1.000000000000485 0.9998418007145711 1.000000000009926 3.827918897182395e-12 9.9165085273133e-14 2.3858410057004126e-13 3.2100389651242464e-12 6.021299061077138e-11 -5.876507122408395e-07 4.6487422220958636e-10 3.808764526933024e-08 3.336000056515986e-08 1.0000000012608916 0.9998418030518418 1.0000000246681073 1.6438683000046687e-09 1.6062142876189772e-10 1.6080771236249012e-10 1.64351811897144e-09 3.1750726450929163e-09 -5.890341672754439e-07 1.3440149387693412e-09 3.788398567391862e-08 4.1504892096016934e-08 1.0000000006708427 0.9998418024078981 1.000000011598038 8.464541613408027e-10 1.2857308685880697e-10 1.3417068491575394e-10 8.139432378885032e-10 1.5376933207908436e-09 -5.890327412675147e-07 8.16278056052235e-10 3.7837898677125535e-08 3.53266286919203e-08
4.462 1.0000000011932086 0.9998418032026345 1.0000000231636414 1.5547023994782264e-09 1.5706596716493155e-10 1.5793768120593527e-10 1.5464758439603072e-09 2.986336347638768e-09 -5.985239266465052e-07 1.3021196696093948e-09 3.7922248812002034e-08 4.020329467694335e-08 0.9999999994684236 0.9998418008816594 0.9999999866329142 -9.376886316158843e-10 1.7259611857303334e-11 2.6219047156176314e-11 -6.368596520060698e-10 -1.2751188540252438e-09 -5.985097734090724e-07 7.463174544312335e-10 3.787478874851306e-08 3.546830730282593e-08 1.0000000000004123 0.9998418009527756 1.0000000000086515 5.0556459588353636e-12 6.907900308463433e-14 2.3763317401026414e-13 2.525989063917397e-12 6.767007254826494e-11 -5.983829264438787e-07 5.203629405694551e-10 3.810375112929418e-08 3.2825603956251005e-08 1.0000000000004163 0.9998418009364677 1.0000000000084268 5.0398486455766365e-12 7.84791781296525e-14 2.4649116369887143e-13 2.559744881818014e-12 6.138490550297922e-11 -5.971183012000942e-07 5.198158217849003e-10 3.813110887035057e-08 3.284880052305696e-08 1.0000000012608228 0.9998418032751845 1.0000000246666243 1.6450790928206523e-09 1.606003556121064e-10 1.6081490206077367e-10 1.642869277912168e-09 3.1767232008451143e-09 -5.985240692863968e-07 1.3643574454901441e-09 3.792828749330583e-08 4.108875391602435e-08 1.0000000006704381 0.9998418026303841 1.0000000115907615 8.472436392586625e-10 1.2848766636329366e-10 1.3411059634182414e-10 8.128891014344189e-10 1.5386071362612272e-09 -5.985226199191577e-07 8.491333626303927e-10 3.7882229202825214e-08 3.483392003511751e-08
4.472 1.0000000011930743 0.9998418034294279 1.00000002316086 1.5558245890106991e-09 1.5704841854193076e-10 1.5792841639040563e-10 1.5459156119978067e-09 2.9878345289654e-09 -6.081554806824638e-07 1.3577756583479565e-09 3.7967441763578315e-08 3.911201447737053e-08 0.9999999994710023 0.9998418011087412 0.9999999866979976 -9.317868278363926e-10 1.716440882086602e-11 2.608820510338778e-11 -6.341537110730803e-10 -1.2667827265803779e-09 -6.081410994546317e-07 8.381658289598794e-10 3.792010823114025e-08 3.419856877858039e-08 1.000000000000338 0.9998418011782139 1.0000000000070115 6.254915018163676e-12 5.985116863857635e-14 2.368173318148384e-13 2.0441964539403242e-12 6.911819713269175e-11 -6.080122093439046e-07 6.471843371379473e-10 3.814815602049317e-08 3.148101504291024e-08 1.0000000000003417 0.9998418011619317 1.0000000000067868 6.242056967216025e-12 6.939175946568472e-14 2.4627552550533655e-13 2.07445971756022e-12 6.25359857707645e-11 -6.067272115869366e-07 6.463221306323492e-10 3.8175496331252234e-08 3.150994115721579e-08 1.0000000012607482 0.9998418035020923 1.0000000246649996 1.6462789206680902e-09 1.6059085015442449e-10 1.6081375454291727e-10 1.6423860489566137e-09 3.1783678336954212e-09 -6.081556258441948e-07 1.4176193792383404e-09 3.7973479374773945e-08 4.002238924043727e-08 1.000000000670029 0.9998418028564349 1.0000000115833467 8.480226579701573e-10 1.2841392202949033e-10 1.3404206442915545e-10 8.120007640550605e-10 1.5395148169804243e-09 -6.081541530682079e-07 9.321079109947242e-10 3.792745346957113e-08 3.35664685800355e-08
4.482 1.0000000011929333 0.9998418036598388 1.000000023157914 1.5568524201335591e-09 1.5704463657467248e-10 1.579216148979676e-10 1.5455306968418219e-09 2.989326620135077e-09 -6.179306103349392e-07 1.430839492849392e-09 3.801328757180863e-08 3.757644295411676e-08 0.9999999994735609 0.9998418013394328 0.9999999867625837 -9.260029876456093e-10 1.7083270190702495e-11 2.5960571455271815e-11 -6.312881381697899e-10 -1.258488054531383e-09 -6.179159976762982e-07 9.506990572777453e-10 3.7966087526748755e-08 3.240234899498678e-08 1.0000000000002565 0.9998418014072715 1.0000000000052067 7.359651734332054e-12 6.442272728666416e-14 2.385379996819361e-13 1.737660727537165e-12 7.054299903133094e-11 -6.177850338658583e-07 7.890942088907089e-10 3.8193227324547946e-08 2.955297411427167e-08 1.0000000000002605 0.9998418013910156 1.0000000000049822 7.350738378292631e-12 7.383322865245638e-14 2.4833589452257617e-13 1.7646568741240897e-12 6.366648050159782e-11 -6.164793597423235e-07 7.883528845469841e-10 3.82205499967744e-08 2.958415265393425e-08 1.0000000012606667 0.999841803732618 1.0000000246632106 1.6473841136757047e-09 1.6059490870131658e-10 1.6081500475470571e-10 1.6420783206782767e-09 3.18000627020309e-09 -6.179307579642124e-07 1.4877918725159428e-09 3.8019323700251056e-08 3.852391207478607e-08 1.0000000006696126 0.9998418030861026 1.00000001157577 8.487073567663477e-10 1.283539456859257e-10 1.3397624156267644e-10 8.112883581636052e-10 1.5404161414189708e-09 -6.179292612841368e-07 1.0355390135803934e-09 3.7973333487263884e-08 3.1761799765794417e-08
4.492 1.0000000011927845 0.9998418038939213 1.000000023154799 1.5577182320954648e-09 1.5705688413792294e-10 1.5791793745261674e-10 1.5453108396873612e-09 2.9908124249551696e-09 -6.278512602390156e-07 1.5042650848166094e-09 3.805959884465996e-08 3.588347182650419e-08 0.9999999994760987 0.9998418015737884 0.9999999868266692 -9.204044747887555e-10 1.7018621588655614e-11 2.5836619696848053e-11 -6.282736420129358e-10 -1.2502350322752974e-09 -6.278364127876052e-07 1.0568771084065335e-09 3.8012539244403885e-08 3.039280427281641e-08 1.0000000000001676 0.9998418016400026 1.0000000000032325 8.302921562807051e-12 8.525591753467294e-14 2.4358349696207707e-13 1.595961701350627e-12 7.194435265858556e-11 -6.277033446140413e-07 9.156235983006046e-10 3.8238770710970215e-08 2.7369190506830607e-08 1.0000000000001719 0.9998418016237742 1.0000000000030083 8.298411761857207e-12 9.455409560249681e-14 2.536067128086142e-13 1.6199726884339434e-12 6.477560218959178e-11 -6.263766862097313e-07 9.152199508873894e-10 3.8266070151872765e-08 2.7398299667277218e-08 1.0000000012605779 0.9998418039668153 1.0000000246612522 1.6483274322668611e-09 1.6061508853365469e-10 1.6081931795989624e-10 1.6419355895687765e-09 3.1816386430011576e-09 -6.278514107612021e-07 1.558578643170544e-09 3.806563309522465e-08 3.687527697419306e-08 1.0000000006691891 0.9998418033194426 1.0000000115680268 8.492302114264261e-10 1.2830995538931137e-10 1.3391387442851213e-10 8.107409501351261e-10 1.5413115746814532e-09 -6.278498894391426e-07 1.1347414816866303e-09 3.801968186358146e-08 2.973750682056699e-08
4.502 1.0000000011926289 0.9998418041317313 1.000000023151525 1.5583727924180207e-09 1.5708590580924695e-10 1.5790783584758943e-10 1.5452332556660156e-09 2.99229193847099e-09 -6.379193990923567e-07 1.5645367714896749e-09 3.810626554914201e-08 3.4356237424253875e-08 0.9999999994786164 0.999841801811863 0.9999999868902658 -9.150398874941857e-10 1.697130103301002e-11 2.570638367570895e-11 -6.251324640297932e-10 -1.2420238337093336e-09 -6.379043131326303e-07 1.1400379549796993e-09 3.805935519195048e-08 2.854241309634803e-08 1.0000000000000715 0.9998418018764621 1.0000000000010996 9.035467499943342e-12 1.2302091148328854e-13 2.416375988729753e-13 1.5964332643221688e-12 7.332201654158747e-11 -6.377691094293262e-07 1.0117585137428475e-09 3.828468247400226e-08 2.5334125325079142e-08 1.0000000000000762 0.9998418018602621 1.000000000000875 9.035684622610452e-12 1.320185114103899e-13 2.520422253837095e-13 1.6180558650340829e-12 6.586369340131372e-11 -6.364211546304472e-07 1.0117877286826819e-09 3.8311948153837676e-08 2.5356615086424307e-08 1.0000000012604817 0.9998418042047397 1.000000024659135 1.6490597042321885e-09 1.6065206192346855e-10 1.6081699783209082e-10 1.6419350620007956e-09 3.1832640819213565e-09 -6.379195519698542e-07 1.6168667485806145e-09 3.8112297515142724e-08 3.53916967834034e-08 1.0000000006687586 0.9998418035565093 1.0000000115601273 8.495420703168064e-10 1.2828271986727046e-10 1.338449008510318e-10 8.103356910029109e-10 1.5422010484516943e-09 -6.379180063702808e-07 1.2134253816636431e-09 3.806638867697332e-08 2.7873440312131484e-08
4.512 1.0000000011924666 0.9998418043733247 1.0000000231481136 1.5587855029463048e-09 1.5712866343813517e-10 1.5787718343763736e-10 1.545275180752329e-09 2.9937645065214303e-09 -6.481370197113752e-07 1.6021257083358922e-09 3.815323924715237e-08 3.331652593035675e-08 0.9999999994811145 0.9998418020537138 0.9999999869533978 -9.099403765599278e-10 1.693808686149101e-11 2.5556481954017183e-11 -6.218875233311884e-10 -1.2338539768481629e-09 -6.481216917311269e-07 1.1901754478582506e-09 3.810648875325945e-08 2.7249910266549738e-08 0.9999999999999692 0.9998418021167074 0.9999999999988289 9.526159229571698e-12 1.7439469823090746e-13 2.197236297962564e-13 1.716159431287856e-12 7.467662834385018e-11 -6.479843206345393e-07 1.069181816082994e-09 3.833092757590512e-08 2.390442028865987e-08 0.9999999999999736 0.9998418021005363 0.9999999999986033 9.53149575442499e-12 1.8332318321651678e-13 2.302054643741076e-13 1.7359221459204787e-12 6.693105995171643e-11 -6.466147530637813e-07 1.0696662155554732e-09 3.835814751214071e-08 2.3916710605010473e-08 1.0000000012603791 0.9998418044464478 1.0000000246568803 1.6495502668706936e-09 1.6070306761929603e-10 1.60794488779282e-10 1.6420539531888732e-09 3.1848830019417387e-09 -6.481371751819061e-07 1.6533049245791284e-09 3.815926858671845e-08 3.43841537360919e-08 1.000000000668322 0.9998418037973588 1.000000011552094 8.496120733778026e-10 1.2826958833283078e-10 1.3375574134969663e-10 8.100502905056571e-10 1.5430838240926916e-09 -6.481356045862258e-07 1.2614449654765251e-09 3.8113405616523524e-08 2.6579236459047274e-08
4.522 1.0000000011922996 0.9998418046187596 1.0000000231445918 1.5589412558130448e-09 1.5717809580325225e-10 1.57817702985855e-10 1.5454243851696293e-09 2.995230965226351e-09 -6.585061394034786e-07 1.6111776061409482e-09 3.8200499752880743e-08 3.301521579694178e-08 0.9999999994835952 0.9998418022993972 0.9999999870160923 -9.051211641204768e-10 1.6912132314934652e-11 2.5378821991736232e-11 -6.185507372453357e-10 -1.2257259149421112e-09 -6.584905658856846e-07 1.2014323621644e-09 3.81539196079356e-08 2.6848298126609068e-08 0.9999999999998621 0.9998418023607949 0.9999999999964478 9.76007536767694e-12 2.3243735790998883e-13 1.692454413125745e-13 1.9435201385165895e-12 7.600775592919011e-11 -6.583509952251589e-07 1.082959686220713e-09 3.837749589728705e-08 2.3480675516665374e-08 0.9999999999998663 0.9998418023446544 0.9999999999962205 9.77058978547962e-12 2.4119963590366937e-13 1.798470130059952e-13 1.9620451974502183e-12 6.797720751567016e-11 -6.569594947044246e-07 1.0838731313917206e-09 3.840466029347696e-08 2.3481879628924947e-08 1.0000000012602719 0.9998418046919971 1.0000000246545149 1.6497837653789403e-09 1.6076045753297213e-10 1.607433016995741e-10 1.6422802946866855e-09 3.1864955266609683e-09 -6.585062977282984e-07 1.6621164319143479e-09 3.8206526079971657e-08 3.409313136396253e-08 1.0000000006678802 0.9998418040420497 1.0000000115439522 8.494254804763369e-10 1.282629846435487e-10 1.3363775916497546e-10 8.098726695903837e-10 1.543960531994149e-09 -6.585047016104208e-07 1.2728481131015293e-09 3.816071220490079e-08 2.6198410875362863e-08
4.532 1.000000001192129 0.9998418048680936 1.000000023140987 1.558837093709653e-09 1.5722469322161993e-10 1.5773306858874184e-10 1.5456848452973823e-09 2.9966907998052893e-09 -6.690288006875605e-07 1.5897678765473306e-09 3.824804012856696e-08 3.3536909001105866e-08 0.9999999994860589 0.999841802548973 0.999999987078379 -9.005848621620399e-10 1.688370671103172e-11 2.5176542708448624e-11 -6.151183146333019e-10 -1.2176393162818534e-09 -6.690129776813677e-07 1.1716499835683634e-09 3.820163862535144e-08 2.7455660689993044e-08 0.9999999999997512 0.9998418026087844 0.9999999999939833 9.734315356504056e-12 2.8764401365488107e-13 9.365590243372398e-14 2.2820552865404064e-12 7.73154039857434e-11 -6.68871175175203e-07 1.0511389037745494e-09 3.842437970307929e-08 2.4205906240199087e-08 0.9999999999997552 0.999841802592675 0.9999999999937533 9.749023704424215e-12 2.962140194133605e-13 1.040896702327655e-13 2.3003095551943676e-12 6.900207803376398e-11 -6.674574164434904e-07 1.0524208728922957e-09 3.845148211287842e-08 2.4198747227283407e-08 1.000000001260161 0.9998418049414464 1.0000000246520662 1.6497575214381807e-09 1.6081512720779972e-10 1.6066674450334817e-10 1.6426177592985246e-09 3.188101430231198e-09 -6.690289616760117e-07 1.6414101424885495e-09 3.825406308616301e-08 3.459942047334246e-08 1.0000000006674357 0.9998418042906401 1.0000000115357304 8.489790870265839e-10 1.2825333868239304e-10 1.3349460238088995e-10 8.09806417979593e-10 1.544830294088893e-09 -6.690273400063982e-07 1.2455603316327305e-09 3.820830105991186e-08 2.685070853512898e-08
4.542 1.0000000011919563 0.9998418051213872 1.0000000231373234 1.5584772958390372e-09 1.5725929473181114e-10 1.5763998859548955e-10 1.5460697248889391e-09 2.998143543055353e-09 -6.797070706085831e-07 1.540795517048426e-09 3.829588878928628e-08 3.4742398718347416e-08 0.9999999994885078 0.9998418028025006 0.9999999871402836 -8.963269272122222e-10 1.684371057574673e-11 2.4966381975934457e-11 -6.115769209111422e-10 -1.2095942733242974e-09 -6.796909946518392e-07 1.103326901660126e-09 3.8249671605632646e-08 2.8885872510235207e-08 0.9999999999996384 0.9998418028607345 0.9999999999914597 9.453123630711469e-12 3.3095721075099626e-13 9.440897899199263e-15 2.744996651296851e-12 7.859990365443859e-11 -6.79546927058975e-07 9.758165980398754e-10 3.8471596594901804e-08 2.5847339868670217e-08 0.9999999999996422 0.9998418028446573 0.999999999991226 9.471428208641156e-12 3.3940891592180067e-13 1.9689606368895364e-14 2.7639157007017853e-12 7.000627172044771e-11 -6.781105811752157e-07 9.773779720923586e-10 3.849863172585486e-08 2.5836801049580886e-08 1.0000000012600478 0.9998418051948548 1.0000000246495586 1.6494758104488052e-09 1.6085794113957512e-10 1.6058177618020222e-10 1.6430797464920265e-09 3.189700399387796e-09 -6.797072341791896e-07 1.5940652406589345e-09 3.830190807780109e-08 3.576994217524633e-08 1.0000000006669887 0.9998418045431893 1.000000011527453 8.482773847326268e-10 1.2823216512846374e-10 1.3334293680269006e-10 8.098647503979726e-10 1.5456936454527102e-09 -6.797055867497137e-07 1.1823356641021882e-09 3.825620036591065e-08 2.8339937613075265e-08
4.552 1.0000000011917831 0.9998418053786995 1.000000023133625 1.557871380285147e-09 1.5727555973630148e-10 1.5756374553727636e-10 1.546587783270788e-09 2.9995897970228987e-09 -6.905430416353386e-07 1.4728561089711119e-09 3.834415500812116e-08 3.630939959405289e-08 0.9999999994909433 0.9998418030600391 0.9999999872018327 -8.923382917756523e-10 1.678572661763133e-11 2.4774137097467272e-11 -6.079174173369673e-10 -1.2015909587885745e-09 -6.905267091307775e-07 1.005234303624059e-09 3.829812653437028e-08 3.072499950789023e-08 0.9999999999995249 0.9998418031167055 0.9999999999889015 8.925719168311182e-12 3.5575867303440453e-13 -5.809336758619316e-14 3.3412392009660904e-12 7.986107736131105e-11 -6.903803430122227e-07 8.649173782659135e-10 3.851924283991249e-08 2.7915837695575655e-08 0.9999999999995283 0.9998418031006613 0.9999999999886632 8.94630224516535e-12 3.641366429833118e-13 -4.773969100071416e-14 3.361722847593531e-12 7.098937872541498e-11 -6.889210761177101e-07 8.666348582999758e-10 3.8546202725192206e-08 2.7906831058101254e-08 1.0000000012599344 0.9998418054522817 1.000000024647016 1.6489471574871257e-09 1.6088213750500674e-10 1.6051365827111238e-10 1.6436748845236156e-09 3.1912931097338568e-09 -6.90543208068079e-07 1.5285371515276596e-09 3.8350170308770976e-08 3.729457944046252e-08 1.0000000006665417 0.9998418047997574 1.0000000115191434 8.473295630025075e-10 1.28192536162866e-10 1.3320823237493927e-10 8.100565513065511e-10 1.5465501074598765e-09 -6.905415340533402e-07 1.0922376749539362e-09 3.830451944458359e-08 3.0238609141317106e-08
4.562 1.00000000119161 0.9998418056400911 1.0000000231299169 1.5570333393327843e-09 1.5727055761567619e-10 1.5752988930193796e-10 1.5472275986254226e-09 3.0010291723494524e-09 -7.015388324250272e-07 1.4001079538096932e-09 3.8393062920575086e-08 3.784762008142416e-08 0.9999999994933664 0.999841803321649 0.9999999872630525 -8.886044936975081e-10 1.670670547810479e-11 2.4624820346625078e-11 -6.041516583500135e-10 -1.193628928147662e-09 -7.015222393276578e-07 8.941163549220686e-10 3.834722869306141e-08 3.250271204875225e-08 0.9999999999994115 0.9998418033767574 0.9999999999863334 8.16586394540531e-12 3.593637354197046e-13 -8.339771024715999e-14 4.059683988221849e-12 8.109871680049089e-11 -7.013735407689522e-07 7.345929112224261e-10 3.856753674883979e-08 2.988793625161877e-08 0.9999999999994149 0.999841803360747 0.9999999999860898 8.187172335470499e-12 3.677729925759768e-13 -7.293760826826043e-14 4.0821604091748154e-12 7.195134938932384e-11 -6.998910148494551e-07 7.362857955812493e-10 3.859440827467e-08 2.988403516760426e-08 1.000000001259821 0.9998418057137886 1.000000024644464 1.6481858910822332e-09 1.6088526635187803e-10 1.6048782693276663e-10 1.6443918435787927e-09 3.192878713385231e-09 -7.015390013988848e-07 1.4586122576504602e-09 3.8399073859867116e-08 3.879450202945924e-08 1.0000000006660947 0.9998418050604041 1.000000011510827 8.461493595980355e-10 1.2813148245107484e-10 1.331154936863212e-10 8.103701368753223e-10 1.5474003134577884e-09 -7.015373009485846e-07 9.91865849822249e-10 3.835348286187624e-08 3.206762119608522e-08
4.572 1.0000000011914378 0.9998418059056233 1.0000000231262307 1.5559848634920223e-09 1.5724501324215835e-10 1.5755313674538242e-10 1.5479492220030322e-09 3.0024618607585933e-09 -7.126965866031841e-07 1.340007106652721e-09 3.844294321127578e-08 3.9014433922904134e-08 0.9999999994957777 0.9998418035873924 0.9999999873239755 -8.851031619853769e-10 1.6607775186941257e-11 2.453308055773039e-11 -6.003192376861972e-10 -1.185708088627135e-09 -7.126797289995567e-07 7.954495597804106e-10 3.839731151132651e-08 3.383015515933496e-08 0.9999999999992992 0.999841803640952 0.9999999999837862 7.195468982320585e-12 3.4235755321006225e-13 -5.162987209418618e-14 4.859953804875233e-12 8.231299678573863e-11 -7.12528663810492e-07 6.126969039142785e-10 3.8616813838356283e-08 3.135231605553413e-08 0.9999999999993021 0.9998418036249768 0.999999999983537 7.215979962130923e-12 3.5083532070262246e-13 -4.122133235600779e-14 4.885434155679222e-12 7.289275193148975e-11 -7.110225363034257e-07 6.140853923333708e-10 3.8643579520421556e-08 3.1355579095128835e-08 1.0000000012597086 0.9998418059794353 1.000000024641934 1.6472144697214455e-09 1.6086781433106369e-10 1.6051916773293524e-10 1.645190607363276e-09 3.194457645792349e-09 -7.126967583866501e-07 1.4010684170699213e-09 3.8448949385423055e-08 3.993437244475136e-08 1.000000000665649 0.9998418053251911 1.000000011502535 8.447595691073635e-10 1.280501428247054e-10 1.330800652620062e-10 8.107657655340821e-10 1.5482437492440988e-09 -7.126950306476617e-07 9.049513359805118e-10 3.840342189333704e-08 3.343518457658493e-08
4.582 1.000000001191267 0.9998418061753577 1.0000000231226043 1.554762407047286e-09 1.572041948762484e-10 1.576308779576834e-10 1.5486885631204195e-09 3.0038877926788363e-09 -7.240184746106606e-07 1.3082291014769432e-09 3.849417396148618e-08 3.958716677305219e-08 0.9999999994981783 0.9998418038573305 0.9999999873846421 -8.817977936469209e-10 1.6493815029944272e-11 2.4496198216517687e-11 -5.964840660400377e-10 -1.1778285085801983e-09 -7.240013487725654e-07 7.393015737790894e-10 3.844875534636811e-08 3.446581486355247e-08 0.9999999999991885 0.9998418039093512 0.9999999999812986 6.051162571354955e-12 3.098875820180885e-13 3.456958228148118e-14 5.678197747893318e-12 8.350450849323055e-11 -7.238478818294971e-07 5.399840204957949e-10 3.8667462833837365e-08 3.206315623093479e-08 0.9999999999991913 0.9998418038934112 0.9999999999810432 6.069537203912754e-12 3.1851533183061927e-13 4.493116679147457e-14 5.7070986468809614e-12 7.381304194020046e-11 -7.223178055268032e-07 5.407120999581067e-10 3.869410484584067e-08 3.2074280918356546e-08 1.000000001259598 0.9998418062492851 1.0000000246394634 1.6460691652919604e-09 1.608350052924853e-10 1.6060503829801003e-10 1.646007080610346e-09 3.1960299816395387e-09 -7.240186491597057e-07 1.3707529381243886e-09 3.850017488454317e-08 4.04947949104115e-08 1.0000000006652052 0.9998418055941803 1.0000000114943057 8.431962582646965e-10 1.2795347926016372e-10 1.33098922695649e-10 8.111792377859498e-10 1.5490807591442443e-09 -7.240168939118038e-07 8.570891923292068e-10 3.845471501785846e-08 3.4100259273034044e-08
4.592 1.0000000011911003 0.9998418064493575 1.0000000231190802 1.5534206812414754e-09 1.571575322849159e-10 1.5774075954656512e-10 1.5493721549424261e-09 3.0053070518182523e-09 -7.35506692918032e-07 1.3122946305428304e-09 3.854709232656407e-08 3.948914296538591e-08 0.9999999995005695 0.9998418041315268 0.999999987445096 -8.786334136185145e-10 1.6374438651685182e-11 2.4491821994765797e-11 -5.927197838074015e-10 -1.1699898454758227e-09 -7.354892949863135e-07 7.451056601449165e-10 3.8501897520245135e-08 3.432991680985e-08 0.9999999999990811 0.9998418041820175 0.9999999999789134 4.7873972208024296e-12 2.7176538223359804e-13 1.5285640423047485e-13 6.44073937710339e-12 8.467325473667964e-11 -7.353333911963604e-07 5.499702723593885e-10 3.871982806579945e-08 3.194366246632453e-08 0.999999999999084 0.9998418041661143 0.9999999999786516 4.802334933778786e-12 2.804281890558588e-13 1.63113170689569e-13 6.473273275832231e-12 7.471301809955552e-11 -7.337790141044818e-07 5.499204647152539e-10 3.8746332562090324e-08 3.1962111005265585e-08 1.0000000012594903 0.9998418065234003 1.0000000246370955 1.6448049912021598e-09 1.6079617558148902e-10 1.6072292603717382e-10 1.6467677250848205e-09 3.1975955107371216e-09 -7.355068702223825e-07 1.3746800449961277e-09 3.855308746147954e-08 4.0399677771450355e-08 1.000000000664765 0.9998418058674353 1.0000000114861813 8.415141128505303e-10 1.278513597113396e-10 1.3314971835101094e-10 8.115372968752591e-10 1.5499108989057459e-09 -7.355050875313802e-07 8.631728403967544e-10 3.850769948419421e-08 3.398487537300584e-08
4.602 1.000000001190938 0.9998418067276871 1.000000023115699 1.5520330391522891e-09 1.5711865725380335e-10 1.5784689327671915e-10 1.5499345615251596e-09 3.0067199451022732e-09 -7.471634649119447e-07 1.348362063206847e-09 3.860191409600367e-08 3.8781719843088145e-08 0.9999999995029529 0.9998418044100453 0.9999999875053787 -8.755373849456678e-10 1.6263418367238962e-11 2.4484427872992607e-11 -5.89091473185594e-10 -1.162192167647507e-09 -7.47145791014789e-07 8.056539171730274e-10 3.855695143412922e-08 3.348981969666787e-08 0.9999999999989786 0.9998418044590156 0.9999999999766701 3.477203161367213e-12 2.415208438241123e-13 2.6726578294839013e-13 7.082601856373269e-12 8.581911888959962e-11 -7.469874144813882e-07 6.313333066013147e-10 3.877412175414175e-08 3.106673151734971e-08 0.9999999999989809 0.9998418044431507 0.9999999999764021 3.4881989287604073e-12 2.5029774511210683e-13 2.775459160886175e-13 7.118844642562207e-12 7.559245879718439e-11 -7.454083800336666e-07 6.30831049271955e-10 3.8800480728575605e-08 3.1090808115311415e-08 1.0000000012593875 0.999841806801845 1.00000002463487 1.6434949674180017e-09 1.6076539269036694e-10 1.6083674462588005e-10 1.6474073329957875e-09 3.1991542256947636e-09 -7.47163645024093e-07 1.409197541254884e-09 3.860790291752534e-08 3.970920768289997e-08 1.0000000006643293 0.9998418061450194 1.0000000114782022 8.397861068222041e-10 1.2775669814359892e-10 1.3319695424564982e-10 8.117745027282748e-10 1.5507346118319202e-09 -7.471618346438705e-07 9.169674475510925e-10 3.856259086552671e-08 3.315854818707486e-08
4.612 1.0000000011907813 0.9998418070104113 1.000000023112491 1.5506851450199904e-09 1.5710198032629394e-10 1.579122215798098e-10 1.5503302859038186e-09 3.00812603550583e-09 -7.589910411081801e-07 1.4041336848581997e-09 3.8658694830372766e-08 3.763496529676839e-08 0.9999999995053299 0.999841804692951 0.9999999875655229 -8.724239663035823e-10 1.617490417377656e-11 2.443685171084833e-11 -5.856451278983964e-10 -1.1544349938138438e-09 -7.589730868729636e-07 8.94709645863789e-10 3.861396931152177e-08 3.2129814439162917e-08 0.9999999999988816 0.9998418047404107 0.9999999999746 2.2066888151689797e-12 2.3319267589668203e-13 3.40659515415123e-13 7.557585690391977e-12 8.694247066154799e-11 -7.588122016102054e-07 7.431140810815544e-10 3.883038602933347e-08 2.9624481735017607e-08 0.9999999999988838 0.9998418047245844 0.999999999974326 2.2131878508104703e-12 2.420544182894572e-13 3.5094419272008654e-13 7.59742603801807e-12 7.645137651072988e-11 -7.572081480906991e-07 7.425564491506249e-10 3.8856595098034834e-08 2.965145348540959e-08 1.000000001259291 0.9998418070846844 1.0000000246328178 1.6422248222390051e-09 1.6075684981546265e-10 1.6090962507033351e-10 1.6478800547622028e-09 3.2007065281453852e-09 -7.589912239828687e-07 1.462696043996126e-09 3.86646768828743e-08 3.8590786180893815e-08 1.0000000006639003 0.9998418064269976 1.0000000114703993 8.380978464694683e-10 1.2768430692673884e-10 1.3320350907613866e-10 8.118449864901879e-10 1.551551952656866e-09 -7.589893850572599e-07 9.970599968693196e-10 3.861944434076996e-08 3.1807843722124455e-08
4.622 1.0000000011906323 0.9998418072975948 1.0000000231094726 1.5494658819156257e-09 1.5711736579813186e-10 1.579125698231205e-10 1.5505330475858475e-09 3.009525384385062e-09 -7.709916985958964e-07 1.4649416517086956e-09 3.871734495778791e-08 3.6287923580233126e-08 0.9999999995077018 0.9998418049803091 0.9999999876255459 -8.692035719870802e-10 1.611883367986969e-11 2.432507042102944e-11 -5.824062809963629e-10 -1.1467188104568248e-09 -7.709734603945698e-07 9.86351595326182e-10 3.8672859538316566e-08 3.051456520519888e-08 0.9999999999987921 0.9998418050262677 0.9999999999727186 1.0646871892858126e-12 2.5730223335143013e-13 3.4910551350047227e-13 7.840040319732522e-12 8.804357232982137e-11 -7.70810029077042e-07 8.52548859299898e-10 3.8888516222842175e-08 2.7894404740870038e-08 0.999999999998794 0.9998418050104806 0.9999999999724387 1.0660842468791532e-12 2.661867201718329e-13 3.595970434476024e-13 7.883093869745338e-12 7.728994360024754e-11 -7.691805908441341e-07 8.521900658301429e-10 3.891456985701525e-08 2.792077277112918e-08 1.0000000012592012 0.9998418073719838 1.0000000246309542 1.6410834594102454e-09 1.6078033143986369e-10 1.609176028686192e-10 1.6481601732526327e-09 3.2022522194038155e-09 -7.709918842723442e-07 1.521208077389035e-09 3.872331984832346e-08 3.7279093951066353e-08 1.000000000663478 0.9998418067134351 1.000000011462788 8.365384047630427e-10 1.2764430335523987e-10 1.3314572771479613e-10 8.117230945877612e-10 1.5523627148175064e-09 -7.709900164894412e-07 1.0809133810410677e-09 3.867817006262181e-08 3.019997816639535e-08
4.632 1.0000000011904904 0.9998418075893049 1.000000023106643 1.548457113620232e-09 1.5716615629732998e-10 1.5784728255027223e-10 1.5505293502155259e-09 3.010918608169882e-09 -7.831677424960596e-07 1.518258440858842e-09 3.8777685425714233e-08 3.500697444259231e-08 0.9999999995100692 0.9998418052721858 0.9999999876854494 -8.657949288143648e-10 1.6096260398463048e-11 2.4148076444674942e-11 -5.79388803177616e-10 -1.1390426451422886e-09 -7.831492156947412e-07 1.0629623253595468e-09 3.873344366950591e-08 2.8952011185989212e-08 0.99999999999871 0.9998418053166527 0.9999999999710263 1.324019335908329e-13 3.144343410498774e-13 2.9203574877339496e-13 7.91587272381219e-12 8.912262340468477e-11 -7.829832017337576e-07 9.413442554925641e-10 3.894832639042509e-08 2.620675209743934e-08 0.9999999999987117 0.9998418053009062 0.9999999999707408 1.2875630201122487e-13 3.2333894865698303e-13 3.0247880178480803e-13 7.961540557249492e-12 7.810857983434262e-11 -7.813280075391347e-07 9.413156481552657e-10 3.897421370421663e-08 2.6228789843233067e-08 1.000000001259119 0.9998418076638088 1.0000000246292804 1.6401522220675807e-09 1.6083702746635446e-10 1.6086004310825825e-10 1.6482334463133735e-09 3.2037920070354048e-09 -7.831679311600959e-07 1.5726603055263018e-09 3.878365272961851e-08 3.6034218998014764e-08 1.0000000006630638 0.999841807004399 1.0000000114553689 8.351893956918183e-10 1.276372275740642e-10 1.3302212828954184e-10 8.113945074287848e-10 1.5531672740122565e-09 -7.831660336643563e-07 1.152045816784742e-09 3.873858892244168e-08 2.8645961863974494e-08
4.642 1.000000001190356 0.9998418078856064 1.0000000231039907 1.5477224865129314e-09 1.5723739917262543e-10 1.5773945150898392e-10 1.5503091199023592e-09 3.0123050025452695e-09 -7.955215052217122e-07 1.5552462196684868e-09 3.883951414716751e-08 3.404507472501775e-08 0.9999999995124315 0.9998418055686472 0.9999999877452224 -8.621338510104352e-10 1.6096628698674534e-11 2.392891339553576e-11 -5.766024764075779e-10 -1.1314069445714783e-09 -7.955026860879544e-07 1.1142443964522323e-09 3.879552253912469e-08 2.7752863859524092e-08 0.9999999999986353 0.9998418056116324 0.9999999999695103 -5.261292658942144e-13 3.941802846475153e-13 1.9259198208856548e-13 7.775243809709773e-12 9.017938777950339e-11 -7.953340513785329e-07 1.0000684881763343e-09 3.9009620108880376e-08 2.4906745940208733e-08 0.9999999999986368 0.9998418055959276 0.9999999999692208 -5.34526685795431e-13 4.0313629666853334e-13 2.0246043822859968e-13 7.822995044826522e-12 7.890719146586042e-11 -7.93652725272264e-07 1.0004201220379702e-09 3.903532395905531e-08 2.4921393002393508e-08 1.0000000012590446 0.999841807960226 1.0000000246277834 1.6394950915680369e-09 1.6091621986882592e-10 1.607599173424092e-10 1.6480901193925142e-09 3.2053252452041097e-09 -7.955216970851168e-07 1.6084385023470063e-09 3.8845473450904956e-08 3.510132087348337e-08 1.000000000662657 0.9998418072999542 1.0000000114481298 8.341143873034905e-10 1.2765278688458717e-10 1.3285590204941336e-10 8.1084963692521e-10 1.5539653416367692e-09 -7.955197695447285e-07 1.2002798644549496e-09 3.8800498958145224e-08 2.7459973242153866e-08
4.652 1.0000000011902288 0.9998418081865673 1.0000000231014978 1.5473025594859596e-09 1.573120919382568e-10 1.576254425603663e-10 1.5498649187874782e-09 3.0136858331539412e-09 -8.080553475688539e-07 1.5706246949029097e-09 3.890265571037205e-08 3.359796775799146e-08 0.9999999995147888 0.9998418058697612 0.999999987804849 -8.581797923393133e-10 1.61008329287806e-11 2.3704200534935544e-11 -5.740546034039898e-10 -1.1238109197281366e-09 -8.080362317119356e-07 1.1347216738488683e-09 3.8858923786024105e-08 2.7173762704478155e-08 0.9999999999985681 0.9998418059112736 0.9999999999681536 -8.702143045266104e-13 4.775323165013402e-13 8.731743725606513e-14 7.410928124715069e-12 9.121421822288978e-11 -8.078649382757912e-07 1.024016678184592e-09 3.907223582918583e-08 2.4290490824371195e-08 0.9999999999985693 0.999841805895611 0.99999999996786 -8.822764609315037e-13 4.86521866179625e-13 9.656161342097702e-14 7.459894165736511e-12 7.968635937226657e-11 -8.061570992684306e-07 1.0247428807302927e-09 3.9097735523389455e-08 2.4296477812133887e-08 1.0000000012589771 0.9998418082613026 1.0000000246264447 1.6391525031532704e-09 1.6099898998329163e-10 1.6065405780767992e-10 1.6477231655333203e-09 3.2068521515370486e-09 -8.080555428940905e-07 1.6233539215865707e-09 3.890860658703161e-08 3.466868753703949e-08 1.0000000006622576 0.9998418076001686 1.0000000114410525 8.33354384070766e-10 1.2767185789680708e-10 1.3268362273662185e-10 8.100813706837215e-10 1.5547575558562875e-09 -8.080535850249123e-07 1.2200484420919547e-09 3.886372480192462e-08 2.6901440017791022e-08
4.662 1.0000000011901076 0.9998418084922543 1.0000000230991424 1.5472122907610406e-09 1.5737042299374924e-10 1.5754038116864386e-10 1.5492000448833558e-09 3.0150605048969984e-09 -8.207716588420124e-07 1.5623372230375268e-09 3.896698070028801e-08 3.3756691489628606e-08 0.9999999995171401 0.9998418061755944 0.9999999878643101 -8.539169853319905e-10 1.6089234550237836e-11 2.3509419534997167e-11 -5.717418586024944e-10 -1.1162550130832201e-09 -8.207522416799541e-07 1.1223235323497888e-09 3.892351900515786e-08 2.7341213386765754e-08 0.9999999999985064 0.9998418062156438 0.9999999999669353 -8.845340999958548e-13 5.442648459985106e-13 1.1166946349702139e-14 6.825852502686045e-12 9.222722977579015e-11 -8.205782509347861e-07 1.0114802203167505e-09 3.9136055846814745e-08 2.4507204193807403e-08 0.9999999999985074 0.9998418062000244 0.9999999999666377 -8.991329846016295e-13 5.534681012786703e-13 1.9637184256246465e-14 6.8753323133972265e-12 8.044539426917673e-11 -8.18843512929806e-07 1.012535762278511e-09 3.9161331523232294e-08 2.4505759978345905e-08 1.0000000012589154 0.9998418085671057 1.0000000246252447 1.6391396385754401e-09 1.610652182213145e-10 1.6057713393183294e-10 1.6471353239200166e-09 3.2083731729234933e-09 -8.207718572682618e-07 1.6153783614049344e-09 3.897292275394817e-08 3.4823381649225667e-08 1.0000000006618643 0.9998418079051092 1.0000000114341165 8.329245745331567e-10 1.2767457968074356e-10 1.3254032164601683e-10 8.090922127628235e-10 1.555543924893688e-09 -8.207698686618379e-07 1.2092645860249397e-09 3.892813679273024e-08 2.7097170482564033e-08
4.672 1.0000000011899912 0.9998418088027369 1.0000000230969044 1.5474403112488017e-09 1.5739922623819343e-10 1.5750306720636349e-10 1.5483393245706294e-09 3.0164294646267075e-09 -8.336728562128411e-07 1.5316852559972874e-09 3.903239967561763e-08 3.447312362372816e-08 0.999999999519484 0.9998418064862155 0.9999999879235842 -8.493568619483163e-10 1.6048513124644793e-11 2.336293549039791e-11 -5.696396481875592e-10 -1.1087383572097736e-09 -8.336531335582531e-07 1.0783095588076227e-09 3.898921677173275e-08 2.8193267780712013e-08 0.9999999999984496 0.999841806524811 0.9999999999658334 -5.805583401484764e-13 5.814221838480657e-13 -1.7498131099862082e-14 6.044631367449083e-12 9.32188711319715e-11 -8.334764062550411e-07 9.63695678633205e-10 3.920099118462498e-08 2.54822226223293e-08 0.9999999999984506 0.9998418065092363 0.9999999999655325 -5.968448381112151e-13 5.908577260414007e-13 -9.4154828910199e-15 6.0939598894502895e-12 8.118547312748726e-11 -8.317143784880723e-07 9.65005307468712e-10 3.922602661266628e-08 2.54765900708849e-08 1.0000000012588588 0.9998418088777037 1.0000000246241612 1.6394450050831256e-09 1.6110187421726356e-10 1.6054789458622e-10 1.6463517120429872e-09 3.209888445518243e-09 -8.336730578607656e-07 1.5857944463019891e-09 3.903833258157753e-08 3.5519147382866045e-08 1.0000000006614758 0.9998418082148445 1.0000000114272993 8.328131160678187e-10 1.2764776851435135e-10 1.3244505125536778e-10 8.079075164389309e-10 1.55632448174097e-09 -8.33671038202782e-07 1.1692908252134325e-09 3.899364504864383e-08 2.798235713165772e-08
4.682 1.0000000011898784 0.9998418091180827 1.0000000230947574 1.5479476391659046e-09 1.5739768623955747e-10 1.5751055416552177e-10 1.5473359877595667e-09 3.0177921552409147e-09 -8.467613864723259e-07 1.4838106754523353e-09 3.9098846817919276e-08 3.556490935499018e-08 0.9999999995218198 0.9998418068016937 0.9999999879826492 -8.445387585280318e-10 1.5977673147123375e-11 2.3262048536456482e-11 -5.676945580670569e-10 -1.101261042211096e-09 -8.467413537251024e-07 1.008154757489484e-09 3.905594708771013e-08 2.949185929563033e-08 0.9999999999983965 0.9998418068388445 0.9999999999648231 3.024543125692419e-15 5.883565456425927e-13 -1.2317136788112992e-15 5.120760955434584e-12 9.418928266962298e-11 -8.465618498431121e-07 8.858767599292568e-10 3.926696347812218e-08 2.6938225320805045e-08 0.9999999999983974 0.9998418068233155 0.9999999999645188 -1.4644006646539113e-14 5.976705386443467e-13 6.519349804130139e-15 5.168998878686427e-12 8.190621621533966e-11 -8.447721359002471e-07 8.873369998380877e-10 3.929174568704754e-08 2.6932259414899855e-08 1.0000000012588055 0.9998418091931653 1.0000000246231693 1.6400300396765e-09 1.6110810868781685e-10 1.6056342251903196e-10 1.6454254039067326e-09 3.211397979944207e-09 -8.467615911790136e-07 1.5396473015004667e-09 3.9104770343573595e-08 3.658055118211615e-08 1.0000000006610912 0.9998418085294435 1.0000000114205772 8.329814075613188e-10 1.275904177297278e-10 1.32394649345664e-10 8.065804667425024e-10 1.5570991157484212e-09 -8.467595400067234e-07 1.1057254581553867e-09 3.9060183193791095e-08 2.931465689915388e-08
4.692 1.0000000011897678 0.9998418094383625 1.000000023092673 1.5486690375521369e-09 1.5737570875949786e-10 1.5754254294261513e-10 1.546267484072174e-09 3.019149312617562e-09 -8.600397248288884e-07 1.4279096672512483e-09 3.916626668684944e-08 3.676595997936354e-08 0.9999999995241456 0.9998418071220984 0.9999999880414767 -8.395279881908613e-10 1.5886649491802525e-11 2.318657278953579e-11 -5.658287365377823e-10 -1.0938230001384239e-09 -8.600193773219812e-07 9.228359031008434e-10 3.9123650242677124e-08 3.0904826415399643e-08 0.9999999999983454 0.9998418071578146 0.9999999999638752 8.007023551837597e-13 5.745284916621213e-13 3.95365638067427e-14 4.131705561013528e-12 9.513838572779542e-11 -8.598370566310575e-07 7.889227395398588e-10 3.9333898264383375e-08 2.8503104334137326e-08 0.9999999999983463 0.9998418071423324 0.9999999999635684 7.829382725055982e-13 5.840973144295621e-13 4.723449210402363e-14 4.178195476111331e-12 8.260778201256688e-11 -8.580192552085165e-07 7.903943103142886e-10 3.935841452265283e-08 2.8500068011611557e-08 1.0000000012587542 0.9998418095135606 1.00000002462224 1.6408287002152835e-09 1.6109385180946428e-10 1.6060358789024373e-10 1.6444341444412548e-09 3.212902190517786e-09 -8.600399328712846e-07 1.485893996165707e-09 3.917218063288885e-08 3.7750099596444e-08 1.0000000006607088 0.9998418088489756 1.00000001141392 8.333640761141736e-10 1.2751275368027743e-10 1.3236906581895433e-10 8.051885080260201e-10 1.5578681464787301e-09 -8.600378493810425e-07 1.029375934941046e-09 3.9127695342752746e-08 3.075863161541428e-08
4.702 1.000000001189658 0.9998418097636471 1.0000000230906185 1.5495168984040056e-09 1.573486744611495e-10 1.575746579065974e-10 1.545221368473388e-09 3.0205010318761435e-09 -8.735103757326404e-07 1.3763117151257218e-09 3.923460939450169e-08 3.7799564493399446e-08 0.9999999995264602 0.9998418074475008 0.9999999881000367 -8.344116199580702e-10 1.5791122552652013e-11 2.3112169012390303e-11 -5.63954774878459e-10 -1.0864240375184367e-09 -8.734897091760932e-07 8.396360655587987e-10 3.919227369000551e-08 3.210423303790579e-08 0.9999999999982953 0.9998418074817922 0.9999999999629575 1.7254018843114875e-12 5.557830756264985e-13 8.013458172727796e-14 3.16453823571318e-12 9.606702966328952e-11 -8.733045311395711e-07 6.914002384385399e-10 3.940173028034411e-08 2.9823402514384e-08 0.999999999998296 0.9998418074663572 0.9999999999626477 1.7083940537969093e-12 5.652303969932388e-13 8.837621222504071e-14 3.2088847941770066e-12 8.329085210579033e-11 -8.714582351482488e-07 6.92694463426723e-10 3.942596497428705e-08 2.982546564795499e-08 1.0000000012587045 0.9998418098389609 1.0000000246213405 1.641753743515325e-09 1.610745924615852e-10 1.6064391375231477e-10 1.6434647331142585e-09 3.2144008610013444e-09 -8.735105874582808e-07 1.436427419890513e-09 3.9240513592385985e-08 3.87582360785948e-08 1.0000000006603278 0.9998418091735126 1.000000011407296 8.338732809681408e-10 1.2742982021754288e-10 1.3234324603197328e-10 8.03818978833268e-10 1.5586319972817133e-09 -8.735084707366191e-07 9.563896708876548e-10 3.9196131353922196e-08 3.198501695404242e-08
4.712 1.000000001189548 0.9998418100940079 1.0000000230885628 1.5503930746389555e-09 1.5733020874611513e-10 1.5759101631433286e-10 1.544274791664812e-09 3.021847544469602e-09 -8.871758738063589e-07 1.3416791462780057e-09 3.930383011514001e-08 3.844513938406545e-08 0.9999999995287632 0.9998418077779733 0.9999999881582979 -8.292882437317905e-10 1.5704516126818408e-11 2.3022061147136053e-11 -5.619955220694332e-10 -1.0790634534347416e-09 -8.871548832519225e-07 7.803473046196916e-10 3.926177166304059e-08 3.2839693995316315e-08 0.9999999999982448 0.9998418078108492 0.9999999999620376 2.678015988221713e-12 5.458151621334423e-13 1.0481658810726245e-13 2.2968591845401146e-12 9.697473395740287e-11 -8.869668067128498e-07 6.198022837292136e-10 3.9470409432486814e-08 3.0637449999423465e-08 0.9999999999982455 0.9998418077954625 0.9999999999617263 2.6632031305713914e-12 5.552903566440935e-13 1.1375692005759902e-13 2.3385971473580155e-12 8.395472215457638e-11 -8.850916037532253e-07 6.206950135339711e-10 3.949434369296891e-08 3.064563735449769e-08 1.000000001258654 0.9998418101694381 1.000000024620439 1.6427070916508104e-09 1.6106403171271246e-10 1.6066841755394813e-10 1.6425952108556543e-09 3.2158939555699093e-09 -8.871760886999621e-07 1.403327231321794e-09 3.930972442451548e-08 3.938884655921832e-08 1.000000000659946 0.9998418095031258 1.000000011400673 8.344104777574019e-10 1.2735571121988826e-10 1.3230149347963794e-10 8.025492261784192e-10 1.559390356013417e-09 -8.871739387795051e-07 9.057106691689785e-10 3.9265446231398546e-08 3.2743644625831297e-08
4.722 1.0000000011894363 0.9998418104295186 1.000000023086481 1.5512029966618327e-09 1.5732715763538648e-10 1.5758928778733347e-10 1.5434798523146202e-09 3.0231890746520534e-09 -9.010387829447007e-07 1.3326250412201353e-09 3.937388615917966e-08 3.858243185625365e-08 0.9999999995310528 0.9998418081135888 0.9999999882162389 -8.242514358338712e-10 1.563412863352078e-11 2.2914364100110413e-11 -5.598985572261487e-10 -1.0717412788834852e-09 -9.010174642695489e-07 7.634299693518012e-10 3.9332100868269284e-08 3.2978685514784964e-08 0.9999999999981932 0.9998418081450585 0.9999999999610921 3.5649049621275287e-12 5.512504719031506e-13 1.116490672512076e-13 1.5809072237252852e-12 9.786219771350338e-11 -9.00826446848519e-07 6.000954576223569e-10 3.953989664541175e-08 3.081030042695138e-08 0.9999999999981936 0.9998418081297212 0.9999999999607794 3.553207260077682e-12 5.610811302068252e-13 1.2108197605468482e-13 1.6193797825421926e-12 8.460073082199395e-11 -8.989219193892067e-07 6.004474381994509e-10 3.9563511188299735e-08 3.082456422752684e-08 1.0000000012586021 0.9998418105050647 1.0000000246195124 1.6435948078770333e-09 1.6106932279548528e-10 1.6067474417229492e-10 1.641877602147263e-09 3.2173820798006913e-09 -9.010390015450677e-07 1.39472172046e-09 3.937977043455187e-08 3.952359658215472e-08 1.0000000006595637 0.9998418098378887 1.0000000113940275 8.348819417460689e-10 1.2729720740511534e-10 1.3224178573093108e-10 8.0143162002179e-10 1.5601433624062496e-09 -9.010368177663731e-07 8.921091242770917e-10 3.9335597042939266e-08 3.290302565623486e-08
4.732 1.0000000011893235 0.9998418107702529 1.0000000230843622 1.551873413951765e-09 1.573398709633578e-10 1.5757906751102507e-10 1.5428593047909403e-09 3.0245248299720554e-09 -9.151016979342648e-07 1.3500384518324335e-09 3.944473251273026e-08 3.8208784812686e-08 0.9999999995333291 0.9998418084544214 0.9999999882738481 -8.193747806707308e-10 1.557985582758777e-11 2.2798241260132626e-11 -5.576414797673833e-10 -1.0644571285359556e-09 -9.150800462782344e-07 7.922348167646571e-10 3.9403214477920256e-08 3.251909115733983e-08 0.9999999999981396 0.9998418084844943 0.999999999960109 4.3121395654664534e-12 5.726650240570781e-13 1.0969555381427246e-13 1.038718180463427e-12 9.87295087988156e-11 -9.148860454630905e-07 6.379173257790042e-10 3.961015196119534e-08 3.034230850096177e-08 0.9999999999981399 0.9998418084692079 0.9999999999597944 4.304284577508299e-12 5.824108350473868e-13 1.1957282147784241e-13 1.0741628955150409e-12 8.522844346497153e-11 -9.129517703014357e-07 6.378291068272243e-10 3.963343172430264e-08 3.036160692236104e-08 1.0000000012585484 0.9998418108459153 1.000000024618548 1.6443427977750725e-09 1.6108997241638604e-10 1.6067254842546275e-10 1.6413340007751367e-09 3.2188651544230917e-09 -9.151019199770974e-07 1.4114172946217069e-09 3.945060671654392e-08 3.9159672623860494e-08 1.0000000006591794 0.9998418101778751 1.0000000113873473 8.352141639563304e-10 1.2725454295968636e-10 1.3217338142661455e-10 8.004882509030076e-10 1.560891362592012e-09 -9.150997018611346e-07 9.177842143169508e-10 3.9406538373118505e-08 3.24623488502579e-08
4.742 1.0000000011892076 0.9998418111162872 1.000000023082205 1.5523604812096874e-09 1.5736363024009667e-10 1.5757170779015827e-10 1.542410200592557e-09 3.0258559903916657e-09 -9.293672432956971e-07 1.387013674652213e-09 3.951632215341757e-08 3.7430350494844805e-08 0.9999999995355912 0.9998418088005472 0.9999999883311275 -8.147023948157847e-10 1.5537098451530393e-11 2.268530470722834e-11 -5.552269175208571e-10 -1.0572111178457032e-09 -9.29345253412502e-07 8.526065172392182e-10 3.947506158474112e-08 3.15786637660762e-08 0.9999999999980838 0.9998418088292332 0.9999999999590883 4.876289186215297e-12 6.051332313972102e-13 1.1074964149640711e-13 6.680498797429697e-13 9.95767146743843e-11 -9.291482264454912e-07 7.128976636865681e-10 3.968112710826644e-08 2.935734630585248e-08 0.9999999999980842 0.9998418088139979 0.9999999999587718 4.872633626072229e-12 6.150396582615744e-13 1.205565283530534e-13 7.003321382353322e-13 8.583822371980947e-11 -9.271837751208782e-07 7.126283546758663e-10 3.970406431879533e-08 2.9379748686183926e-08 1.0000000012584929 0.9998418111920654 1.0000000246175456 1.6449075080877126e-09 1.6112202352798917e-10 1.6067286111068529e-10 1.6409619474698306e-09 3.2203431882696742e-09 -9.293674688956482e-07 1.4468719271881698e-09 3.952218625918199e-08 3.8401278528849266e-08 1.0000000006587932 0.9998418105231609 1.000000011380632 8.353631437000193e-10 1.2722329356064964e-10 1.321074461564944e-10 7.997164040828412e-10 1.5616347153709137e-09 -9.29365215968205e-07 9.712262982230887e-10 3.947822259121617e-08 3.154060908246665e-08
4.752 1.0000000011890904 0.9998418114676971 1.0000000230800197 1.5526501848020202e-09 1.5739379994343998e-10 1.5757109516873828e-10 1.5421165438353622e-09 3.0271828537763814e-09 -9.43838073961353e-07 1.432472152894093e-09 3.958861651577243e-08 3.643111357829544e-08 0.99999999953784 0.9998418091520419 0.9999999883880873 -8.102476651923274e-10 1.5500923675614442e-11 2.2579896593754023e-11 -5.526706522360968e-10 -1.050002738389535e-09 -9.438157412834833e-07 9.237027662010346e-10 3.954759903167345e-08 3.036482264913356e-08 0.9999999999980262 0.9998418091793507 0.9999999999580381 5.243467624252597e-12 6.439464219359623e-13 1.1887924414444172e-13 4.5261642691228335e-13 1.0040432255371669e-10 -9.436156447413236e-07 7.978051813793307e-10 3.9752774152558746e-08 2.8073372243903778e-08 0.9999999999980262 0.9998418091641683 0.9999999999577199 5.244082869037054e-12 6.538298744593739e-13 1.2851288290662352e-13 4.821455064718964e-13 8.643032298149662e-11 -9.416205829673928e-07 7.975900658503752e-10 3.977536783589539e-08 2.809627037095888e-08 1.000000001258435 0.9998418115435918 1.0000000246165146 1.6452745916729267e-09 1.6116030766630013e-10 1.6068011473323777e-10 1.6407453263745127e-09 3.2218166221791467e-09 -9.438383033278022e-07 1.4905517557209e-09 3.959447057580884e-08 3.742875168615852e-08 1.0000000006584056 0.9998418108738224 1.0000000113738907 8.35314523386138e-10 1.2719821913541275e-10 1.3204868917227115e-10 7.991005715089765e-10 1.5623730367372408e-09 -9.43836015160524e-07 1.0349874214189616e-09 3.955061057935308e-08 3.034618384603384e-08
4.762 1.0000000011889716 0.9998418118245618 1.0000000230778183 1.5527476839103723e-09 1.5742700201763428e-10 1.575714774912621e-10 1.5419604958383653e-09 3.028504492504221e-09 -9.585168768247653e-07 1.4755363734329666e-09 3.966160201237376e-08 3.542743481407419e-08 0.999999999540076 0.9998418095089847 0.9999999884447411 -8.0600555203074e-10 1.546824541696494e-11 2.2476142898408093e-11 -5.499908194802467e-10 -1.0428319378985487e-09 -9.584941962712322e-07 9.882410047432213e-10 3.962081003001454e-08 2.912973783925084e-08 0.999999999997967 0.9998418095349259 0.9999999999569724 5.418847468624603e-12 6.857324055882423e-13 1.2793219757241786e-13 3.7472211288881856e-13 1.0121190080566069e-10 -9.582909860880206e-07 8.728617515593656e-10 3.982506748051048e-08 2.6758860033001833e-08 0.9999999999979668 0.9998418095197965 0.9999999999566516 5.4231544567402514e-12 6.955239122164395e-13 1.372708135821509e-13 4.019213251604067e-13 8.70050059082393e-11 -9.56264873672431e-07 8.728516353874455e-10 3.984731965398502e-08 2.677937702016709e-08 1.000000001258376 0.9998418119005726 1.0000000246154668 1.645449345438933e-09 1.6120162156016368e-10 1.6068822960692692e-10 1.6406661810221548e-09 3.223285563317818e-09 -9.58517109741679e-07 1.532028581703837e-09 3.9667446130562e-08 3.645334536671329e-08 1.000000000658016 0.9998418112299382 1.000000011367136 8.350738958002716e-10 1.2717611622859154e-10 1.3199074096411146e-10 7.986223359466843e-10 1.5631068188446079e-09 -9.585147858283956e-07 1.0937023503850542e-09 3.9623688507868036e-08 2.913173847340636e-08
4.772 1.000000001188852 0.9998418121869593 1.0000000230756116 1.552663593700241e-09 1.5746226546635207e-10 1.5756014211004383e-10 1.541928828826181e-09 3.0298221136948366e-09 -9.73406369073528e-07 1.5081521709494825e-09 3.973529974435374e-08 3.4619907764795705e-08 0.9999999995422996 0.9998418098714547 0.9999999885011024 -8.019656508723211e-10 1.5437988419807424e-11 2.2361460588884512e-11 -5.472001539481781e-10 -1.0356984299687482e-09 -9.73383335511442e-07 1.0354478902191754e-09 3.969471566265591e-08 2.8118575471832264e-08 0.9999999999979066 0.999841809896037 0.9999999999559016 5.4128187593994125e-12 7.295088120214418e-13 1.2521621574663824e-13 4.2119963068671106e-13 1.0200033679258732e-10 -9.731769669141302e-07 9.270669872172601e-10 3.9898022520343316e-08 2.568063310563461e-08 0.9999999999979066 0.9998418098809625 0.9999999999555776 5.42057648346568e-12 7.390136999605587e-13 1.3467962814715058e-13 4.4664581042153314e-13 8.756237306984539e-11 -9.711193582454526e-07 9.273377830605654e-10 3.991993343915081e-08 2.569627615701403e-08 1.0000000012583155 0.9998418122630864 1.0000000246144147 1.6454422569171742e-09 1.6124501932583346e-10 1.6068475968501719e-10 1.6407115130276658e-09 3.2247497592743817e-09 -9.7340660582932e-07 1.56350943626054e-09 3.974113403586219e-08 3.566984872429287e-08 1.0000000006576257 0.9998418115915869 1.0000000113603795 8.346522482028801e-10 1.271560701557595e-10 1.3192135177152307e-10 7.982687199325993e-10 1.5638359033757785e-09 -9.734042457410555e-07 1.137217707555132e-09 3.969747762436867e-08 2.8142339680887782e-08
4.782 1.0000000011887318 0.9998418125549701 1.0000000230734103 1.5524017881180388e-09 1.5749957523184342e-10 1.5752679439467643e-10 1.542015556673279e-09 3.0311350208375606e-09 -9.885092995390394e-07 1.5256647174334222e-09 3.98097559786804e-08 3.4154900940709046e-08 0.999999999544511 0.9998418102395311 0.9999999885571818 -7.981231433007612e-10 1.540991364737775e-11 2.222510283224447e-11 -5.443050258576356e-10 -1.0286016796428557e-09 -9.8848590809318e-07 1.059973978312237e-09 3.976936525495687e-08 2.7520636051189786e-08 0.999999999997846 0.9998418102627644 0.9999999999548348 5.229956603849794e-12 7.753305513075486e-13 1.0028065629725858e-13 5.859039188530197e-13 1.0277001221157072e-10 -9.882763357710566e-07 9.554662392570576e-10 3.997169160254666e-08 2.5050266213590033e-08 0.9999999999978458 0.9998418102477457 0.999999999954508 5.240656018335586e-12 7.84535310069848e-13 1.1007487198799521e-13 6.105385457944823e-13 8.810229633126445e-11 -9.86186778989171e-07 9.56036944244238e-10 3.999325716085909e-08 2.5059689202391718e-08 1.0000000012582548 0.9998418126312136 1.0000000246133671 1.6452582817759724e-09 1.61290264606494e-10 1.606592046967965e-10 1.6408752438310818e-09 3.2262098246455206e-09 -9.885095398736526e-07 1.5804509892180344e-09 3.9815580465790296e-08 3.521949955937234e-08 1.0000000006572352 0.999841811958849 1.00000001135363 8.340539756483651e-10 1.2713841968392649e-10 1.318298814598784e-10 7.980335385979693e-10 1.5645610413145146e-09 -9.885071433811882e-07 1.1602435362718676e-09 3.9772024524719005e-08 2.7566590766037833e-08
4.792 1.0000000011886117 0.9998418129286755 1.000000023071222 1.5519583747947492e-09 1.5753874154651404e-10 1.5746969790703958e-10 1.5422187898753071e-09 3.032444305823487e-09 -1.0038284486453026e-06 1.5263179502946743e-09 3.988501666353532e-08 3.4102643797231096e-08 0.9999999995467118 0.9998418106132958 0.99999998861299 -7.944820206527194e-10 1.538425488416152e-11 2.2065790791952587e-11 -5.413067999869803e-10 -1.021541983404124e-09 -1.0038046942552016e-06 1.0601061913451272e-09 3.9844808895757024e-08 2.7432687520703285e-08 0.9999999999977855 0.9998418106351901 0.9999999999537814 4.865523441307586e-12 8.229093579327327e-13 5.1652817081163416e-14 8.675409691024096e-13 1.0352078205366588e-10 -1.0035918721740955e-06 9.567116179365358e-10 4.0046136120093784e-08 2.4978573008798447e-08 0.9999999999977852 0.9998418106202279 0.9999999999534507 4.878589141292911e-12 8.318053161915575e-13 6.18221299832933e-14 8.919652540109695e-13 8.862564977138058e-11 -1.0014699099448903e-06 9.575583134671456e-10 4.0067348926658004e-08 2.4982077788449488e-08 1.0000000012581949 0.9998418130050355 1.0000000246123326 1.6448930532455691e-09 1.6133744166375288e-10 1.6060988582049953e-10 1.64115553134328e-09 3.2276661109813027e-09 -1.003828692834463e-06 1.5811238347350086e-09 3.989083134118371e-08 3.516960938916123e-08 1.0000000006568455 0.999841812331805 1.0000000113468972 8.332743633724389e-10 1.2712239031544845e-10 1.3171476030861906e-10 7.979152667226516e-10 1.565281812486781e-09 -1.003826259234319e-06 1.1610042711955097e-09 3.984737550044243e-08 2.7500199298342317e-08
4.802 1.0000000011884929 0.9998418133081578 1.0000000230690587 1.5513268181598786e-09 1.5757901876822507e-10 1.5739889112739962e-10 1.542537283322448e-09 3.0337494525337204e-09 -1.0193666287564453e-06 1.5106872977256182e-09 3.996110237939891e-08 3.445097384821878e-08 0.9999999995489023 0.9998418109928313 0.9999999886685388 -7.910494693726299e-10 1.535982042132476e-11 2.1893492856941732e-11 -5.382067503404867e-10 -1.0145187199792183e-09 -1.0193425062753462e-06 1.03665005537845e-09 3.992106976830452e-08 2.7841936002678574e-08 0.9999999999977263 0.9998418110133958 0.9999999999527525 4.312396020498139e-12 8.717409212448393e-13 -1.0297119881132955e-14 1.264539960582051e-12 1.0425292123413999e-10 -1.0191263883286908e-06 9.317896685338483e-10 4.0121392468403746e-08 2.5451338371513008e-08 0.9999999999977262 0.9998418109984913 0.9999999999524174 4.326864221572208e-12 8.802926994059844e-13 1.4119931040674944e-16 1.289466971208243e-12 8.913281090061658e-11 -1.0169715572865117e-06 9.32856280930298e-10 4.014224562868773e-08 2.5450739414847178e-08 1.0000000012581356 0.9998418133846344 1.0000000246113228 1.6443394385512417e-09 1.6138577335473086e-10 1.6054707306722568e-10 1.6415513320936747e-09 3.229117774537143e-09 -1.0193668768900544e-06 1.5660831395918163e-09 3.996690722892173e-08 3.550825237900523e-08 1.0000000006564567 0.9998418127105384 1.0000000113401912 8.323065273858312e-10 1.2710767652108485e-10 1.3158646938234382e-10 7.979124157014445e-10 1.5659985002533128e-09 -1.0193644055016602e-06 1.140275183799494e-09 3.992355122840826e-08 2.7929393531432185e-08
4.812 1.0000000011883758 0.9998418136935006 1.0000000230669357 1.5505076203716332e-09 1.5761926414336108e-10 1.57333586962574e-10 1.5429643388100233e-09 3.035050207941358e-09 -1.0351266849230968e-06 1.4815296152794408e-09 4.003800402395755e-08 3.511107343342137e-08 0.9999999995510833 0.9998418113782206 0.9999999887238458 -7.8782428093331e-10 1.5336007718859164e-11 2.172690398600065e-11 -5.350118813779624e-10 -1.007531834674677e-09 -1.0351021889984934e-06 9.928138089247407e-10 3.9998138294295387e-08 2.863276050004003e-08 0.999999999997669 0.999841811397465 0.9999999999517635 3.570998804432042e-12 9.20413870245102e-13 -6.707154378217757e-14 1.7701879122621843e-12 1.0496625455193738e-10 -1.0348827275947776e-06 8.839546576296591e-10 4.019745820502989e-08 2.6337109994266826e-08 0.9999999999976684 0.9998418113826193 0.9999999999514242 3.586079808258296e-12 9.287329963185737e-13 -5.6567030234058764e-14 1.7964829668774238e-12 8.962330286180254e-11 -1.0326945585591193e-06 8.851602697930096e-10 4.021794906209698e-08 2.633501297449308e-08 1.0000000012580783 0.9998418137700936 1.0000000246103535 1.6435979745020616e-09 1.6143396405276825e-10 1.6048936482144303e-10 1.642055353246196e-09 3.230566074351249e-09 -1.0351269370186439e-06 1.5380199651089264e-09 4.004379905696531e-08 3.6149820341781326e-08 1.00000000065607 0.9998418130951314 1.000000011333529 8.311511522778136e-10 1.2709308713083113e-10 1.3146349504073848e-10 7.980184177273238e-10 1.5667110024199394e-09 -1.0351244274172946e-06 1.1012450970398076e-09 4.0000542372499105e-08 2.8738074536440616e-08
4.822 1.0000000011882615 0.9998418140847878 1.0000000230648733 1.5495176264239864e-09 1.5765741099529237e-10 1.5729341407093865e-10 1.5434812967733059e-09 3.036347151660094e-09 -1.0511114939586887e-06 1.4439358527097597e-09 4.0115706414349604e-08 3.5934144246905845e-08 0.999999999553256 0.9998418117695486 0.999999988778933 -7.847898414876989e-10 1.5310010992701957e-11 2.1585999555746643e-11 -5.317407033911315e-10 -1.000581051392821e-09 -1.0510866190142264e-06 9.348707555593642e-10 4.007599627677356e-08 2.9615237409722863e-08 0.9999999999976141 0.9998418117874823 0.9999999999508348 2.6588012116389933e-12 9.67039542047443e-13 -9.885015504360637e-14 2.365499695329901e-12 1.0566154689645166e-10 -1.0508637670066127e-06 8.196041126766964e-10 4.027431236654069e-08 2.7424154495013698e-08 0.9999999999976131 0.9998418117726965 0.9999999999504905 2.6731099973107786e-12 9.752874100124814e-13 -8.815629113649658e-14 2.394317603568898e-12 9.009751523959989e-11 -1.0486417839297483e-06 8.208459339899055e-10 4.029444346337141e-08 2.7423120694144988e-08 1.0000000012580235 0.9998418141614975 1.000000024609444 1.6426855152719706e-09 1.6148025883986902e-10 1.604568867323865e-10 1.6426491357621256e-09 3.232009922293646e-09 -1.0511117500185757e-06 1.5018861502064613e-09 4.0121491678516874e-08 3.6950515251846723e-08 1.0000000006556862 0.9998418134856689 1.0000000113269296 8.298250873574746e-10 1.2707616733808527e-10 1.3136562411802437e-10 7.982142052778968e-10 1.5674198473212417e-09 -1.0511092014030346e-06 1.0500077518441556e-09 4.007833338037861e-08 2.9736491758940303e-08
4.832 1.00000000118815 0.9998418144821051 1.0000000230628947 1.5483937647742703e-09 1.5769010830214187e-10 1.5729185319975748e-10 1.5440532516440848e-09 3.037640907384083e-09 -1.0673239656775469e-06 1.4052400276493867e-09 4.0194228042281233e-08 3.6739477784735254e-08 0.99999999955542 0.9998418121668999 0.9999999888338241 -7.819087665061659e-10 1.5279103234526374e-11 2.1484237439291735e-11 -5.2842756451824e-10 -9.936663944267846e-10 -1.0672987068579032e-06 8.729436881015934e-10 4.015465897624726e-08 3.0567345389831375e-08 0.9999999999975621 0.9998418121835331 0.9999999999499896 1.6124656543705394e-12 1.0082795872747512e-12 -9.218513458462279e-14 3.0162048099507246e-12 1.0633871359021073e-10 -1.0670724155609394e-06 7.495386235963733e-10 4.035196017561649e-08 2.8471164264971388e-08 0.9999999999975607 0.9998418121688084 0.9999999999496397 1.6246707371310663e-12 1.0164771056818675e-12 -8.176247237442379e-14 3.0477503513293556e-12 9.055588831252225e-11 -1.0648161368613957e-06 7.506927076771722e-10 4.037173704303239e-08 2.847316107339278e-08 1.0000000012579717 0.9998418145589311 1.0000000246086183 1.6416389273172691e-09 1.6152076536419488e-10 1.6046314350136848e-10 1.6432979262892103e-09 3.233450739733589e-09 -1.0673242257059901e-06 1.4647684177055036e-09 4.0200003674235176e-08 3.773489805261776e-08 1.0000000006553051 0.9998418138822364 1.0000000113204168 8.2836489341945e-10 1.2705382160728118e-10 1.3130616751365946e-10 7.984651669007311e-10 1.568125041405857e-09 -1.0673216378023775e-06 9.960020278860924e-10 4.01569424937497e-08 3.0703339472755855e-08
4.842 1.0000000011880419 0.9998418148855385 1.0000000230610229 1.5471879692360273e-09 1.5771261566863853e-10 1.5733098402484805e-10 1.5446288994305146e-09 3.038931112267394e-09 -1.0837670427827173e-06 1.3739995428503097e-09 4.0273650356830173e-08 3.73515089433382e-08 0.9999999995575766 0.999841812570362 0.9999999888885437 -7.791293690109403e-10 1.5238516919835494e-11 2.142349237026746e-11 -5.251240874823321e-10 -9.867874947456014e-10 -1.0837413943226718e-06 8.206863952902031e-10 4.023420655145018e-08 3.128120630625964e-08 0.9999999999975134 0.9998418125857035 0.9999999999492512 4.841800485268645e-13 1.0393808443669835e-12 -4.5147495935967376e-14 3.6710124032667195e-12 1.0699798311840516e-10 -1.0835116152801561e-06 6.893770467878575e-10 4.043047199590751e-08 2.925736480961987e-08 0.9999999999975123 0.9998418125710407 0.9999999999488959 4.931723720349224e-13 1.0475798842906499e-12 -3.4616739306916517e-14 3.705720958425125e-12 9.099867047088253e-11 -1.0812205527741647e-06 6.903079517783113e-10 4.044989951993517e-08 2.926355103092222e-08 1.0000000012579229 0.9998418149624816 1.0000000246078993 1.6405103918888666e-09 1.6155131515962938e-10 1.6051028954391564e-10 1.6439506417706747e-09 3.234887903756302e-09 -1.0837673071894025e-06 1.4348718683279364e-09 4.027941643544642e-08 3.8331751080562805e-08 1.000000000654928 0.9998418142849196 1.0000000113140133 8.268232969608994e-10 1.2702143033849097e-10 1.3128747547052901e-10 7.987203266230649e-10 1.5688266393614432e-09 -1.0837646791120065e-06 9.512904015904256e-10 4.023645115630036e-08 3.143178016178719e-08
4.852 1.0000000011879375 0.9998418152951758 1.0000000230592798 1.5459623785644646e-09 1.5772126426385635e-10 1.574003536376998e-10 1.5451461722765506e-09 3.0402178596272324e-09 -1.1004437016310397e-06 1.3577202815342672e-09 4.03541132710738e-08 3.7638941140461265e-08 0.9999999995597258 0.9998418129800217 0.9999999889431151 -7.763892504655646e-10 1.5184251052155522e-11 2.139364315028218e-11 -5.218920854100831e-10 -9.799442741098432e-10 -1.100417658089399e-06 7.920786268621344e-10 4.0314780329050194e-08 3.1605431930075355e-08 0.9999999999974688 0.9998418129940816 0.9999999999486402 -6.642654970903512e-13 1.0561554877244649e-12 3.245333442308546e-14 4.26754664078518e-12 1.0763922494882019e-10 -1.100184341473057e-06 6.564842735273706e-10 4.0509986329835376e-08 2.962483909470118e-08 0.999999999997467 0.9998418129794817 0.9999999999482798 -6.592672900579623e-13 1.064667961561348e-12 4.29070774517498e-14 4.305760288077876e-12 9.142582775893377e-11 -1.0978580007021406e-06 6.570872351357746e-10 4.052906665492568e-08 2.9635547007345386e-08 1.0000000012578782 0.9998418153722354 1.0000000246073089 1.639362072499617e-09 1.6156766436272267e-10 1.6058791964178923e-10 1.6445451992156948e-09 3.2363211088689815e-09 -1.1004439700708375e-06 1.4193387107656988e-09 4.0359869862049194e-08 3.8612583618330146e-08 1.0000000006545546 0.9998418146938067 1.0000000113077407 8.252620906882989e-10 1.269749780876468e-10 1.3129898388830904e-10 7.989171642234017e-10 1.569524638551465e-09 -1.1004413015880364e-06 9.274922466404005e-10 4.031699948136742e-08 3.177157711509353e-08
4.862 1.0000000011878378 0.9998418157111053 1.0000000230576824 1.5447824265977859e-09 1.5771500245949474e-10 1.5748029510051318e-10 1.5455428926116274e-09 3.0415009604067893e-09 -1.1173569516244048e-06 1.3600266813782357e-09 4.04357739847727e-08 3.7546166795779166e-08 0.999999999561869 0.999841813395968 0.9999999889975573 -7.736230607294847e-10 1.5115139784329294e-11 2.1375022630136216e-11 -5.187939069940297e-10 -9.731363362817415e-10 -1.1173305071882883e-06 7.949733104965652e-10 4.039654020564771e-08 3.1476648604165055e-08 0.9999999999974284 0.9998418134087557 0.9999999999481752 -1.7671951822218405e-12 1.0581654948410932e-12 1.2091305018858817e-13 4.74367336623903e-12 1.0826307547332498e-10 -1.1170936027842404e-06 6.613500150541214e-10 4.059066884208775e-08 2.9508756953800687e-08 0.9999999999974267 0.99984181339422 0.9999999999478092 -1.766574587361434e-12 1.0667848129642191e-12 1.3117421992649958e-13 4.7851892368641955e-12 9.18378276073666e-11 -1.1147314832397195e-06 6.616214224447669e-10 4.060940242922876e-08 2.952354520832223e-08 1.000000001257838 0.9998418157882821 1.0000000246068645 1.6382594110326756e-09 1.6156895240752806e-10 1.6067612234167401e-10 1.6450187364079148e-09 3.237751297920086e-09 -1.1173572242391089e-06 1.4215930583233628e-09 4.044152109161828e-08 3.8522848818097096e-08 1.0000000006541858 0.9998418151089863 1.0000000113016176 8.237468257858521e-10 1.269136591028898e-10 1.313214005383191e-10 7.989936752969761e-10 1.5702191069833934e-09 -1.117354514696865e-06 9.307329084005563e-10 4.039874493092642e-08 3.166040797149532e-08
4.872 1.0000000011877435 0.999841816133418 1.0000000230562425 1.543713103690104e-09 1.5769783095803338e-10 1.5754710992343098e-10 1.5457687992872122e-09 3.0427805417240678e-09 -1.1345098358607848e-06 1.3790333143168244e-09 4.0518749222165476e-08 3.710730378413945e-08 0.999999999564006 0.9998418138182908 0.9999999890518833 -7.707657386816652e-10 1.5036048277373977e-11 2.1343825655201897e-11 -5.158796331244771e-10 -9.663634714719575e-10 -1.1344829851257868e-06 8.260418782825137e-10 4.047960461743278e-08 3.0933301471761594e-08 0.9999999999973936 0.999841813829816 0.9999999999478683 -2.7603049056162497e-12 1.0493532387932807e-12 1.9635954127762957e-13 5.049028686365509e-12 1.0886960449388611e-10 -1.134242441745086e-06 6.996710835444823e-10 4.067264774479234e-08 2.895031535885111e-08 0.9999999999973914 0.9998418138153459 0.999999999947497 -2.7635128780415543e-12 1.058159116361352e-12 2.0644109808270107e-13 5.0936927706384134e-12 9.223482553968514e-11 -1.131844036496927e-06 6.997251181059457e-10 4.069103701965954e-08 2.896804990137978e-08 1.0000000012578034 0.9998418162107117 1.0000000246065777 1.6372673404481148e-09 1.6155965372419987e-10 1.6075109705203684e-10 1.6453214080208446e-09 3.2391783518732802e-09 -1.1345101126177868e-06 1.4398349854177675e-09 4.0524486885956575e-08 3.809594606008166e-08 1.0000000006538226 0.9998418155305485 1.0000000112956544 8.223421921837907e-10 1.268415633667634e-10 1.3133075321046077e-10 7.988993112581901e-10 1.5709100010097012e-09 -1.1345073613796235e-06 9.581579618920645e-10 4.048180427592114e-08 3.113742507020441e-08
4.882 1.0000000011876549 0.9998418165622038 1.0000000230549644 1.542815420918439e-09 1.576802477774916e-10 1.5757982486844464e-10 1.5457935479971283e-09 3.0440566112372843e-09 -1.1519054315131589e-06 1.408249066433165e-09 4.0603072532088256e-08 3.643654044110515e-08 0.999999999566139 0.9998418142470813 0.9999999891060981 -7.677559988482324e-10 1.4956567856726665e-11 2.1279108171098334e-11 -5.131795153864985e-10 -9.596258138413884e-10 -1.1518781684039303e-06 8.729576435785949e-10 4.0564006482309765e-08 3.010621653192052e-08 0.9999999999973646 0.9998418142573541 0.9999999999477223 -3.5819330867541727e-12 1.0399850227696436e-12 2.37393968854504e-13 5.1537096148786564e-12 1.0945907248242198e-10 -1.15163393501269e-06 7.556727243649611e-10 4.075596264279936e-08 2.8087241999790998e-08 0.9999999999973624 0.9998418142429502 0.9999999999473458 -3.5889971726166254e-12 1.0489326399945245e-12 2.4765475021616553e-13 5.200847065135284e-12 9.261669044503325e-11 -1.14919873013696e-06 7.556700618259647e-10 4.0774015476303355e-08 2.8106231878049975e-08 1.000000001257774 0.9998418166396148 1.0000000246064522 1.636447484194565e-09 1.6154999426264857e-10 1.607917158759616e-10 1.6454231740675218e-09 3.240601915136803e-09 -1.1519057127654327e-06 1.4678885294813237e-09 4.06088007838589e-08 3.744362689231687e-08 1.0000000006534657 0.9998418159585836 1.000000011289856 8.211093019452527e-10 1.2676872463365137e-10 1.3130625889511616e-10 7.986044450423603e-10 1.5715975466965379e-09 -1.1519029190102028e-06 9.996145300651656e-10 4.056621085337964e-08 3.033353562107803e-08
4.892 1.0000000011875727 0.9998418169975557 1.0000000230538428 1.5421418811480023e-09 1.5767422245960037e-10 1.575668203907087e-10 1.5456078643151597e-09 3.045330258439032e-09 -1.1695468500323186e-06 1.4394085821826393e-09 4.068868722216899e-08 3.569509228640615e-08 0.9999999995682668 0.9998418146824323 0.9999999891601982 -7.645406253655109e-10 1.488931142466678e-11 2.1169396967191655e-11 -5.107022420865616e-10 -9.52923354496059e-10 -1.1695191689682654e-06 9.214412675401414e-10 4.064968664802779e-08 2.9184683593371006e-08 0.9999999999973417 0.9998418146914613 0.9999999999477325 -4.179016014983607e-12 1.0427667818037885e-12 2.329817365757435e-13 5.0477783286096384e-12 1.1003166570287083e-10 -1.169271193276347e-06 8.123097782420939e-10 4.084055373812766e-08 2.71199234096158e-08 0.999999999997339 0.9998418146771251 0.9999999999473514 -4.189747676979777e-12 1.0518715453228776e-12 2.4349555840498925e-13 5.097160997224469e-12 9.298390426202334e-11 -1.166798668452512e-06 8.123871333366627e-10 4.085828399595441e-08 2.7138170738412654e-08 1.0000000012577517 0.9998418170750831 1.0000000246064829 1.6358520293821863e-09 1.6155217607128838e-10 1.6078667809301654e-10 1.6453145703835662e-09 3.2420223260256893e-09 -1.1695471357780516e-06 1.4978547810387552e-09 4.0694406188175255e-08 3.672326928235082e-08 1.000000000653115 0.9998418163931846 1.0000000112842162 8.201007863822426e-10 1.267081292136862e-10 1.3123622384424426e-10 7.980992718312375e-10 1.5722819134163338e-09 -1.1695442989114815e-06 1.0429197452096741e-09 4.065190765009372e-08 2.943725099187765e-08
4.902 1.0000000011874965 0.9998418174395658 1.0000000230528638 1.5417328079325548e-09 1.576905338621344e-10 1.5751049407602994e-10 1.5452172591378222e-09 3.0466003439935296e-09 -1.1874372374992255e-06 1.4653607462569935e-09 4.077547399129579e-08 3.504414676770553e-08 0.9999999995703902 0.9998418151244355 0.9999999892141711 -7.610797174901628e-10 1.484475418614905e-11 2.101642554204695e-11 -5.084434471165238e-10 -9.462556079165067e-10 -1.187409132608348e-06 9.605814344061088e-10 4.073652367294248e-08 2.8364624790108388e-08 0.9999999999973248 0.9998418151322311 0.9999999999478851 -4.51185958250997e-12 1.0676732029743636e-12 1.8534612053499133e-13 4.736833157943812e-12 1.105873116047336e-10 -1.187157361456115e-06 8.575198481963415e-10 4.092629291108216e-08 2.625828404235945e-08 0.9999999999973228 0.9998418151179637 0.9999999999474997 -4.525731362085253e-12 1.0767286295528805e-12 1.9576771245096125e-13 4.7878446352141936e-12 9.333686809865795e-11 -1.1846469898300835e-06 8.577659741717574e-10 4.094371738862241e-08 2.627389581622132e-08 1.0000000012577355 0.9998418175172107 1.0000000246066563 1.6355202967801904e-09 1.6157667628038915e-10 1.6073814165872723e-10 1.6450008503320901e-09 3.2434397798442084e-09 -1.1874375275055102e-06 1.5228575160926661e-09 4.078118381273055e-08 3.6091638022944766e-08 1.000000000652771 0.9998418168344437 1.0000000112787226 8.193566427262828e-10 1.2666961762198964e-10 1.3112267069692868e-10 7.973891199565906e-10 1.572963408704803e-09 -1.1874346474021497e-06 1.0783244720329336e-09 4.073877506533089e-08 2.864287701162664e-08
4.912 1.0000000011874264 0.9998418178883282 1.000000023052009 1.5416086541685225e-09 1.577318593933769e-10 1.5742636308578147e-10 1.5446344038482767e-09 3.0478673552425137e-09 -1.2055797745212887e-06 1.481670531841564e-09 4.0863292905185565e-08 3.460149380775127e-08 0.9999999995725086 0.9998418155731854 0.9999999892679997 -7.573530129984271e-10 1.4825410636232432e-11 2.0836177958532615e-11 -5.063895539166447e-10 -9.39622516944929e-10 -1.2055512397143514e-06 9.844204700242778e-10 4.082437778399062e-08 2.7795652714777648e-08 0.9999999999973141 0.999841815579757 0.999999999948162 -4.5596346314944404e-12 1.1176679394902313e-12 1.0995262038720253e-13 4.2337660995304835e-12 1.1112596476964122e-10 -1.2052956198208812e-06 8.851905855506221e-10 4.101303370881085e-08 2.566522949079849e-08 0.9999999999973115 0.9998418155655592 0.9999999999477727 -4.575991151964418e-12 1.1267317965812648e-12 1.1971440909892072e-13 4.2853919827302214e-12 9.367544361498107e-11 -1.202746867541599e-06 8.856468701175234e-10 4.103016732696053e-08 2.567692813560555e-08 1.0000000012577244 0.9998418179660902 1.0000000246069536 1.635473080416963e-09 1.6162603630101532e-10 1.6066171838856945e-10 1.644494894762683e-09 3.2448542474422307e-09 -1.205580068863543e-06 1.5386037699025473e-09 4.086899370933279e-08 3.566275679334979e-08 1.0000000006524323 0.9998418172824549 1.0000000112733558 8.188977382577076e-10 1.2665606834223516e-10 1.3098109022650955e-10 7.964872845666051e-10 1.573641150839312e-09 -1.2055771446787142e-06 1.1002574225629813e-09 4.082667313205972e-08 2.8098034390958217e-08
4.922 1.0000000011873602 0.9998418183439373 1.0000000230512585 1.541765971504863e-09 1.577920786686217e-10 1.5733780869662132e-10 1.5438767215652198e-09 3.0491314374192337e-09 -1.22397767681886e-06 1.4867674556347854e-09 4.095201452814824e-08 3.441987548976482e-08 0.9999999995746213 0.9998418160287763 0.9999999893216648 -7.53363934429868e-10 1.4825392806307435e-11 2.0651943003482034e-11 -5.045232303033616e-10 -9.330239725311312e-10 -1.2239487061725475e-06 9.912306561053811e-10 4.09131224125498e-08 2.7549276111697652e-08 0.9999999999973078 0.9998418160341335 0.9999999999485427 -4.325961773340103e-12 1.1866013230242843e-12 2.985457598326222e-14 3.555723613645484e-12 1.1164820125642846e-10 -1.2236891829705083e-06 8.938077224224995e-10 4.1100648814311177e-08 2.5420266324109273e-08 0.9999999999973049 0.9998418160200068 0.9999999999481495 -4.344017639872297e-12 1.195661744436337e-12 3.891777902357485e-14 3.6073740353485054e-12 9.399994625157458e-11 -1.2211015098868773e-06 8.944748186041857e-10 4.1117501271573276e-08 2.542777917793798e-08 1.0000000012577182 0.9998418184218163 1.000000024607355 1.6357073740210112e-09 1.6169436823011986e-10 1.6058123002379907e-10 1.643814211267063e-09 3.246265340092595e-09 -1.223977975523009e-06 1.543558435574837e-09 4.095770640834581e-08 3.548733260520639e-08 1.0000000006520986 0.9998418177373128 1.0000000112680956 8.187207749873676e-10 1.2666153400310293e-10 1.308350204244563e-10 7.954103996960044e-10 1.5743158293280682e-09 -1.2239750067572032e-06 1.1069841108580848e-09 4.0915472702416085e-08 2.78726248679512e-08
4.932 1.0000000011872983 0.9998418188064886 1.0000000230505932 1.5421755170024658e-09 1.5785887695741866e-10 1.5726726731049235e-10 1.5429702002152526e-09 3.050392010530297e-09 -1.2426341953235922e-06 1.4812027065906503e-09 4.104152890428565e-08 3.449252473883404e-08 0.9999999995767264 0.9998418164913041 0.99999998937515 -7.491413906487147e-10 1.483210144819335e-11 2.0486461381539866e-11 -5.028186876762668e-10 -9.264598596067681e-10 -1.242604782675681e-06 9.820179270517424e-10 4.1002651288656505e-08 2.762042015212471e-08 0.999999999997305 0.9998418164954569 0.9999999999490091 -3.840110891216796e-12 1.2619514677104023e-12 -3.237189501141719e-14 2.7286480603230854e-12 1.1215396662348852e-10 -1.242341301478202e-06 8.846463847267132e-10 4.118903849707176e-08 2.5518767970249963e-08 0.9999999999973023 0.9998418164814019 0.9999999999486118 -3.859016677525865e-12 1.271319961416146e-12 -2.4051907987016857e-14 2.779551875110749e-12 9.431049172788017e-11 -1.2397141600463485e-06 8.854919606206468e-10 4.120561475574715e-08 2.5522862398108558e-08 1.0000000012577155 0.9998418188844853 1.0000000246078422 1.636194510490394e-09 1.6176915805998858e-10 1.605185568294506e-10 1.6429842228400033e-09 3.247674042318559e-09 -1.2426344987226955e-06 1.5382451382405395e-09 4.1047211922245246e-08 3.555855572779358e-08 1.0000000006517684 0.9998418181991128 1.0000000112629241 8.187967325915386e-10 1.2667368244857263e-10 1.307066864752925e-10 7.941849324263707e-10 1.5749872708104885e-09 -1.242631484464852e-06 1.0993690838115934e-09 4.1005063966654413e-08 2.796090474261706e-08
4.942 1.0000000011872383 0.9998418192760793 1.0000000230499977 1.5427842633832389e-09 1.5791901905028544e-10 1.5722717780752174e-10 1.5419561260101785e-09 3.0516499752280073e-09 -1.2615526166171357e-06 1.4667523922836869e-09 4.113173698574296e-08 3.47738351319648e-08 0.9999999995788239 0.9998418169608656 0.9999999894284396 -7.447385886772851e-10 1.4832732032538496e-11 2.035183975857934e-11 -5.01234007134606e-10 -9.199299188564706e-10 -1.2615227558023602e-06 9.592190729557119e-10 4.109286703588162e-08 2.795177782120446e-08 0.9999999999973047 0.9998418169638238 0.999999999949544 -3.155400011341466e-12 1.3305772048443164e-12 -6.417474253143677e-14 1.7941577430797783e-12 1.1264330779690825e-10 -1.2612552611171035e-06 8.603622483822606e-10 4.127811504410699e-08 2.5897825716687244e-08 0.9999999999973018 0.9998418169498419 0.9999999999491435 -3.1740421498888695e-12 1.3402492355296756e-12 -5.6251258391795986e-14 1.8437051552527246e-12 9.460749323378258e-11 -1.2585880968166705e-06 8.613296953685933e-10 4.1294419355498666e-08 2.5899976057346505e-08 1.0000000012577153 0.9998418193541935 1.0000000246083987 1.6368809654116749e-09 1.6183730564812509e-10 1.6048620502294015e-10 1.6420471269826833e-09 3.2490793499798163e-09 -1.261552924453552e-06 1.5243822809635e-09 4.1137411279639075e-08 3.583224671922454e-08 1.0000000006514411 0.9998418186679522 1.0000000112578245 8.190718764716124e-10 1.2667873193378227e-10 1.3060886310162625e-10 7.928522880252308e-10 1.5756552941310796e-09 -1.2615498643730978e-06 1.079686390445991e-09 4.109534787946419e-08 2.8305834758455654e-08
4.952 1.0000000011871801 0.9998418197528082 1.0000000230494572 1.5435186691274276e-09 1.5796357557606222e-10 1.5721634491410102e-10 1.5408958863196137e-09 3.052904501152126e-09 -1.280736263086242e-06 1.4459190879625727e-09 4.1222541470949155e-08 3.519685442152275e-08 0.999999999580912 0.9998418174375598 0.9999999894815215 -7.402291076627503e-10 1.4817782211294127e-11 2.024699364009461e-11 -4.997079507075117e-10 -9.134342626596814e-10 -1.2807059477842817e-06 9.26157369543299e-10 4.118367022747256e-08 2.8457638955134878e-08 0.9999999999973057 0.9998418174393325 0.9999999999501343 -2.3448758185342923e-12 1.3834175874908538e-12 -6.673708459162823e-14 8.133889398278196e-13 1.1311638875325199e-10 -1.280434383037587e-06 8.244687741221906e-10 4.1367784819298734e-08 2.646320670991183e-08 0.9999999999973028 0.999841817425425 0.9999999999497308 -2.3626593962120516e-12 1.3932990882849007e-12 -5.891916883976449e-14 8.609643753757562e-13 9.489077567909379e-11 -1.2777266344864272e-06 8.254863768689011e-10 4.13838255995223e-08 2.6465104669933657e-08 1.0000000012577164 0.9998418198310393 1.0000000246090097 1.6376930271908477e-09 1.6188962937326862e-10 1.604831226085326e-10 1.641064131622234e-09 3.250481385968813e-09 -1.2807365755922589e-06 1.5043947223833685e-09 4.1228207208295434e-08 3.6243658001804485e-08 1.000000000651115 0.9998418191439293 1.0000000112527827 8.194724651761126e-10 1.2666831021430027e-10 1.3054027415198476e-10 7.914737826981577e-10 1.5763202261905038e-09 -1.280733468763057e-06 1.0510693175324086e-09 4.118622666307123e-08 2.8822570912276773e-08
4.962 1.0000000011871224 0.9998418202367744 1.0000000230489567 1.5442926313801936e-09 1.5799027304826484e-10 1.5722209821966116e-10 1.5398647302232398e-09 3.054155865088623e-09 -1.3001884930922865e-06 1.4219633795841634e-09 4.1313850321374895e-08 3.567941360746265e-08 0.9999999995829905 0.9998418179214859 0.9999999895343814 -7.356980593467181e-10 1.4785475321759284e-11 2.0159306934546056e-11 -4.981659921681048e-10 -9.06972797618544e-10 -1.300157716822304e-06 8.873727956992185e-10 4.127496348897705e-08 2.9034268764472818e-08 0.9999999999973074 0.9998418179220827 0.9999999999507645 -1.4942943613926473e-12 1.4187573561330151e-12 -5.225319075427689e-14 -1.3889506566904174e-13 1.1357329687210951e-10 -1.299882025367516e-06 7.818118971051918e-10 4.145794799193553e-08 2.7102031088546978e-08 0.999999999997304 0.9998418179082506 0.9999999999503579 -1.5104054790767972e-12 1.4286245499522257e-12 -4.462768588888023e-14 -9.391920933670182e-14 9.516071667695483e-11 -1.297133123639824e-06 7.82800855346185e-10 4.147374029717326e-08 2.7105168717243658e-08 1.0000000012577184 0.9998418203151226 1.000000024609661 1.638544510321251e-09 1.6192418576426293e-10 1.604968032802156e-10 1.6401096266352326e-09 3.2518804910743166e-09 -1.3001888101460184e-06 1.4814331676085369e-09 4.131950775196719e-08 3.6713194544096525e-08 1.0000000006507903 0.9998418196271436 1.0000000112477836 8.199132700596635e-10 1.266401240079475e-10 1.30488587151151e-10 7.901243119071351e-10 1.5769818242416564e-09 -1.3001856561246514e-06 1.0177174302985512e-09 4.1277607605176696e-08 2.9408568094954633e-08
4.972 1.000000001187065 0.9998418207280788 1.0000000230484813 1.5450186293096872e-09 1.5800304001776044e-10 1.5722922840633004e-10 1.5389352558042397e-09 3.0554041779232907e-09 -1.3199127008204837e-06 1.3990976106304108e-09 4.1405594925344376e-08 3.612588501043315e-08 0.9999999995850591 0.9998418184127444 0.9999999895870062 -7.312325314306348e-10 1.4739595167506004e-11 2.0073666321588252e-11 -4.965342525160192e-10 -9.005456548060735e-10 -1.3198814574359285e-06 8.49305594893401e-10 4.136667223601975e-08 2.956384737710506e-08 0.9999999999973095 0.999841818412176 0.9999999999514199 -6.91327318573436e-13 1.4399518818780989e-12 -3.662546885431162e-14 -9.89546696420344e-13 1.1401422149684164e-10 -1.3196015813592624e-06 7.39515477009876e-10 4.1548520490725126e-08 2.768790382617086e-08 0.9999999999973063 0.9998418183984203 0.9999999999510102 -7.048964829834221e-13 1.4502517872904386e-12 -2.880549335391153e-14 -9.474342970865865e-13 9.54178157369746e-11 -1.3168109508321247e-06 7.403979502521178e-10 4.1564084687670323e-08 2.769332726576706e-08 1.0000000012577206 0.9998418208065446 1.0000000246103369 1.6393480622001292e-09 1.6194514055736808e-10 1.6051163044967843e-10 1.6392571073207485e-09 3.2532765505375655e-09 -1.319913022990298e-06 1.4595482433629783e-09 4.141124435807424e-08 3.714796314006464e-08 1.000000000650466 0.9998418201176963 1.0000000112428122 8.203062363145124e-10 1.2659837153140792e-10 1.3043788246099264e-10 7.888768256514397e-10 1.5776404809857416e-09 -1.3199098212012135e-06 9.853684127559638e-10 4.136942145635799e-08 2.994741148016725e-08
4.982 1.0000000011870076 0.9998418212268243 1.0000000230480188 1.5456204538664823e-09 1.5800918920067094e-10 1.5722795994018023e-10 1.5381613169456768e-09 3.056649514359762e-09 -1.3399123181425032e-06 1.3821523454862805e-09 4.1497748660686034e-08 3.643755416364018e-08 0.999999999587117 0.9998418189114395 0.9999999896393841 -7.269092623910528e-10 1.468721402733583e-11 1.998028615808846e-11 -4.947595218012134e-10 -8.941526219405115e-10 -1.3398806006985618e-06 8.201333542676431e-10 4.145876610536866e-08 2.992726977787863e-08 0.9999999999973115 0.9998418189097151 0.9999999999520874 -1.237129554619202e-14 1.4545412289796532e-12 -2.95304756877878e-14 -1.6847953641470802e-12 1.1443917941971914e-10 -1.3395964818713992e-06 7.070275755464708e-10 4.163946186576007e-08 2.809462929426099e-08 0.9999999999973084 0.9998418188960366 0.9999999999516754 -2.296537865308203e-14 1.464890183313611e-12 -2.114873230654475e-14 -1.645754495632386e-12 9.566171194649028e-11 -1.336763539220798e-06 7.077394874392135e-10 4.165481964116385e-08 2.8102848883389965e-08 1.0000000012577228 0.9998418213054081 1.0000000246110254 1.640027473806461e-09 1.619592393289951e-10 1.605182772117119e-10 1.6385600791097185e-09 3.254669552735842e-09 -1.3399126451255075e-06 1.4433620304492615e-09 4.1503390439943734e-08 3.7451831105094355e-08 1.0000000006501415 0.9998418206156897 1.000000011237856 8.205753316930962e-10 1.2655026837490906e-10 1.3037888367906315e-10 7.877850226136319e-10 1.5782957636757424e-09 -1.3399093948507468e-06 9.610070852465181e-10 4.1461641272606456e-08 3.0321507384205877e-08
4.992 1.0000000011869503 0.9998418217331154 1.0000000230475632 1.5460445105403605e-09 1.580151160269704e-10 1.572192397844474e-10 1.5375639192734127e-09 3.0578918555757315e-09 -1.3601908127666064e-06 1.3752622197420245e-09 4.159033017203943e-08 3.653686371986809e-08 0.9999999995891654 0.9998418194176744 0.9999999896915109 -7.22782045623194e-10 1.4634995009765006e-11 1.9879869384518186e-11 -4.928204116155419e-10 -8.87793762500224e-10 -1.3601586149109519e-06 8.075079924126985e-10 4.155126372046914e-08 3.003203539195838e-08 0.9999999999973136 0.9998418194148035 0.9999999999527623 4.885706741042016e-13 1.4688515152743707e-12 -2.96608334799125e-14 -2.203633862602159e-12 1.1484832984766199e-10 -1.3598701936787195e-06 6.935377123174173e-10 4.173078718007323e-08 2.8225113105320003e-08 0.99999999999731 0.9998418194012036 0.999999999952347 4.816545807148526e-13 1.4792066981365943e-12 -2.0677803207600237e-14 -2.167651061234647e-12 9.589242032073033e-11 -1.3569943482976213e-06 6.940505617903729e-10 4.174595807859461e-08 2.823611080567649e-08 1.000000001257725 0.9998418218118166 1.0000000246117207 1.6405287944327324e-09 1.6197301287096785e-10 1.6051769509021198e-10 1.6380396154516422e-09 3.2560595271305748e-09 -1.3601911446080352e-06 1.4368148177214618e-09 4.159596468346771e-08 3.754914940732087e-08 1.000000000649817 0.9998418211212282 1.0000000112329097 8.206667806658905e-10 1.2650146781714105e-10 1.303130960598273e-10 7.868700126346828e-10 1.5789476878586468e-09 -1.3601878450759433e-06 9.509207973165309e-10 4.155428572768131e-08 3.043973527431286e-08


==> figures/planar_acoustic_pulse/data/grcbc_farfield_inflow_and_outflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001
0.002 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.093548122323912e-10 1.0734469294412716e-13 4.080348480350092e-12 4.407141146964025e-10 -2.5198545607038515e-10 -1.0315350141629332e-10 1.4590731288527903e-08 1.952316641245864e-09 3.4630128928445223e-07 1.0002216104935204 1.0000000000071076 1.0053054836989321 2.0935481485279582e-10 1.0733241762806108e-13 4.0803943400419105e-12 4.406549603430782e-10 -2.519677812099315e-10 -1.0315358709215839e-10 1.4590731291584266e-08 1.9523166407555667e-09 3.46301289363469e-07 1.0002216104935187 1.000000000007107 1.0053054836988928 2.0935477738821113e-10 1.0731558022024487e-13 4.080725523177414e-12 4.40120374360091e-10 -2.5180538709298264e-10 -1.0315296682376259e-10 1.4590731324138092e-08 1.9523166416353973e-09 3.4630129010721366e-07 1.000221610493503 1.0000000000071012 1.0053054836985245 2.0935476100337793e-10 1.0727766306098378e-13 4.083252962370757e-12 4.351054368926305e-10 -2.5028320506357627e-10 -1.0314871781155458e-10 1.4590731615146986e-08 1.952316644417448e-09 3.463012971004559e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935481194956832e-10 1.0734497576700463e-13 4.080293369109354e-12 4.40714689926986e-10 -2.5198568776990153e-10 -1.0315350141629332e-10 1.4590731288423473e-08 1.952316641157931e-09 3.463012892838677e-07 1.0002216104935204 1.0000000000071076 1.0053054836989361 2.0935481411797263e-10 1.0734280736265966e-13 4.080276095440044e-12 4.407086745858352e-10 -2.5198386675680175e-10 -1.0315352917186894e-10 1.459073128833215e-08 1.952316640923743e-09 3.463012892844556e-07
0.012 1.0002216104721195 1.0000000004812422 1.0053054529867347 3.7615922853498027e-10 1.2335592114377896e-12 4.875395773079582e-11 3.583037652220837e-10 -2.0415498136032136e-10 -1.2900649085253828e-10 1.899099349488313e-08 1.0390783788151173e-08 4.933732801163229e-07 1.0002216104721147 1.0000000004812397 1.005305452986619 3.7615931172183187e-10 1.233498943526737e-12 4.8754205112742136e-11 3.574205541165557e-10 -2.0382250008716333e-10 -1.290066573584541e-10 1.899099356488076e-08 1.0390783758797762e-08 4.933732820630879e-07 1.0002216104720711 1.00000000048122 1.0053054529855905 3.761592336509963e-10 1.2336373621485323e-12 4.875833713102574e-11 3.4959565144942973e-10 -2.0087303642807798e-10 -1.290025229960248e-10 1.8990994289872756e-08 1.0390783468851444e-08 4.933732996943029e-07 1.0002216104717163 1.0000000004810545 1.0053054529771897 3.761594176178749e-10 1.2334811692041837e-12 4.8786290542415115e-11 2.8825860288772455e-10 -1.7739799112073206e-10 -1.289668745957969e-10 1.8991000380409635e-08 1.0390781251002769e-08 4.933734488161175e-07 1.0002216104721198 1.000000000481242 1.005305452986736 3.761593053798115e-10 1.23358012487986e-12 4.8753826878555015e-11 3.5831278872259165e-10 -2.0415820824368665e-10 -1.2900665134937748e-10 1.8990993480178543e-08 1.0390783801908338e-08 4.933732801888894e-07 1.000221610472119 1.000000000481242 1.005305452986724 3.7615929477794986e-10 1.2335605528483029e-12 4.87538900156449e-11 3.5822327542944497e-10 -2.0412469884570486e-10 -1.2900672012455786e-10 1.8990993496262362e-08 1.0390783795300465e-08 4.933732804184482e-07
0.022 1.0002216104673303 1.000000001737142 1.0053054095911922 9.008823859424316e-10 8.41455648590494e-12 2.72953309945762e-11 3.037942904090247e-10 -1.5521474772541282e-10 -1.368246084662577e-10 1.7921978999727073e-08 1.3572336240071198e-08 5.238014334014199e-07 1.0002216104673143 1.000000001737133 1.0053054095908136 9.008826092107856e-10 8.414260814894223e-12 2.7294489819184435e-11 3.020832316740656e-10 -1.5448301942525752e-10 -1.3682481841927503e-10 1.7921979164068773e-08 1.357233619320467e-08 5.238014356784527e-07 1.0002216104671742 1.0000000017370587 1.0053054095874996 9.008822861838252e-10 8.414329223397734e-12 2.728448226559087e-11 2.8730102492838534e-10 -1.4813520845886923e-10 -1.368158998291706e-10 1.7921980530315066e-08 1.357233587057908e-08 5.238014561238827e-07 1.0002216104661792 1.0000000017365136 1.0053054095639273 9.00882420138646e-10 8.414372721176487e-12 2.7190346171009027e-11 1.9516812306687134e-10 -1.0691768629975155e-10 -1.367473924732557e-10 1.7921992081112766e-08 1.3572335361819896e-08 5.23801622010063e-07 1.0002216104673303 1.0000000017371418 1.0053054095911957 9.008824592728585e-10 8.414321458659394e-12 2.7295482465998953e-11 3.038119121609074e-10 -1.5522206310578752e-10 -1.3682422833395182e-10 1.792197900168493e-08 1.3572336249334543e-08 5.238014334406132e-07 1.0002216104673285 1.0000000017371409 1.0053054095911573 9.008823707836416e-10 8.414407529558724e-12 2.7295153801772806e-11 3.036379382285849e-10 -1.551475641821956e-10 -1.368247894545407e-10 1.792197900267118e-08 1.3572336260673169e-08 5.238014337062962e-07
0.032 1.0002216104579384 1.000000003732999 1.0053053409384602 1.910652178096212e-09 1.8718320950078624e-11 -5.915265048378519e-11 2.1958044996575115e-10 -1.2950851887398814e-10 -1.340155821178152e-10 1.6350835183273285e-08 1.4742138038792802e-08 4.941909989860085e-07 1.0002216104579043 1.0000000037329793 1.005305340937651 1.9106523144572073e-09 1.8717803247618813e-11 -5.91543108986749e-11 2.1710858897456866e-10 -1.2837160038086067e-10 -1.340152272768711e-10 1.63508353743483e-08 1.4742138123475364e-08 4.94190998129375e-07 1.00022161045761 1.0000000037328087 1.0053053409306727 1.9106523018441158e-09 1.8718360108152354e-11 -5.917106422728673e-11 1.963021824579671e-10 -1.1874105694965027e-10 -1.3400409187737677e-10 1.635083711008637e-08 1.4742138560893288e-08 4.941909883927214e-07 1.0002216104557642 1.0000000037317094 1.0053053408869 1.9106522707530266e-09 1.871847822195501e-11 -5.927692565281867e-11 9.241994337688876e-11 -6.75620550109066e-11 -1.3390424067217073e-10 1.6350852256740644e-08 1.4742147401590524e-08 4.941910118501277e-07 1.000221610457939 1.0000000037329992 1.0053053409384687 1.910652116530127e-09 1.871825942063231e-11 -5.915266542130943e-11 2.1960577798823686e-10 -1.2952007722995683e-10 -1.340153986653183e-10 1.635083519199583e-08 1.4742138054626293e-08 4.941909990904842e-07 1.0002216104579351 1.000000003732997 1.0053053409383865 1.910652354076466e-09 1.8718131687436702e-11 -5.915256027294934e-11 2.1935416507767703e-10 -1.2940424719464895e-10 -1.340158686596481e-10 1.6350835213259827e-08 1.4742138060511058e-08 4.941909989570348e-07
0.042 1.0002216104366537 1.0000000064056922 1.0053052487597403 4.062991494360708e-09 3.306221345684189e-11 -1.439115651849791e-10 1.4736485654401964e-10 -1.1623194918347448e-10 -1.280578380057822e-10 1.5610892680763482e-08 1.6055193198821032e-08 4.6754763301690574e-07 1.0002216104365942 1.0000000064056562 1.005305248758327 4.062991425646511e-09 3.306142660318889e-11 -1.4391239060808013e-10 1.4414056742074586e-10 -1.146885416914044e-10 -1.2805707107244002e-10 1.5610892615978815e-08 1.6055193321671124e-08 4.6754762870141877e-07 1.0002216104360877 1.0000000064053496 1.0053052487463234 4.062991075426191e-09 3.306210989041623e-11 -1.4391767050419553e-10 1.1767586588578386e-10 -1.0192108390160768e-10 -1.2804267562033976e-10 1.5610892188205244e-08 1.605519398235578e-08 4.675475999054688e-07 1.000221610433267 1.000000006403589 1.0053052486794363 4.062991431178927e-09 3.3062518231712334e-11 -1.4388892733127318e-10 9.242478581980885e-12 -4.573409102943086e-11 -1.279154025202852e-10 1.5610896891396033e-08 1.6055207682639976e-08 4.6754766355281104e-07 1.0002216104366541 1.0000000064056926 1.005305248759755 4.062991455380126e-09 3.3061990582374014e-11 -1.4391166962793157e-10 1.4739799494023115e-10 -1.1624778795306288e-10 -1.280573197093576e-10 1.5610892697983523e-08 1.6055193231288e-08 4.67547632673504e-07 1.0002216104366484 1.0000000064056886 1.0053052487596108 4.062991774429536e-09 3.306195027952031e-11 -1.4391138983782233e-10 1.4706891659230258e-10 -1.1609033472201146e-10 -1.2805778485787274e-10 1.5610892658452042e-08 1.6055193234734498e-08 4.675476326490807e-07
0.052 1.0002216103876078 1.0000000096674582 1.0053051354539464 8.418058170986041e-09 5.352875467247086e-11 -1.041627855761161e-10 1.0349913446783632e-10 -1.093801105972267e-10 -1.2186513580322177e-10 1.414233187965154e-08 1.686381352980408e-08 4.519963827473351e-07 1.0002216103875154 1.0000000096674009 1.0053051354517581 8.418057769826114e-09 5.3527836865514895e-11 -1.0416184769957727e-10 9.950926688823066e-11 -1.0743035815102707e-10 -1.218641939273926e-10 1.4142331117647614e-08 1.6863813576068442e-08 4.51996379856408e-07 1.0002216103867434 1.00000000966692 1.0053051354334634 8.418057830303647e-09 5.352872493254693e-11 -1.041511983341772e-10 6.754255384277566e-11 -9.167742863805335e-11 -1.218473077009264e-10 1.4142325261403198e-08 1.6863814153567045e-08 4.519963673586545e-07 1.0002216103829003 1.0000000096644521 1.0053051353423863 8.418058064680556e-09 5.352929702530313e-11 -1.0400853627100221e-10 -4.264982692433838e-11 -3.3528989328123e-11 -1.2169648282275972e-10 1.4142313362198942e-08 1.68638332854954e-08 4.519966457544877e-07 1.0002216103876087 1.0000000096674588 1.0053051354539688 8.418058178766519e-09 5.352847536367162e-11 -1.0416300946737021e-10 1.0354022180299057e-10 -1.0939993351025457e-10 -1.2186501453060725e-10 1.4142331915274595e-08 1.686381356246348e-08 4.5199638256399104e-07 1.0002216103875994 1.000000009667453 1.0053051354537457 8.418058133480268e-09 5.352842895580288e-11 -1.0416245542865643e-10 1.031324452321554e-10 -1.092009107900649e-10 -1.218651942821936e-10 1.4142331838364418e-08 1.6863813545565813e-08 4.519963825506114e-07
0.062 1.0002216102807417 1.000000013405626 1.0053050035891136 1.7053890924504943e-08 8.083246277631235e-11 5.4533919011437005e-11 8.759167718766772e-11 -1.0591397668035491e-10 -1.1631105282872802e-10 1.2519870502084109e-08 1.7594183624721643e-08 4.288673252294106e-07 1.0002216102806096 1.0000000134055425 1.005305003585985 1.7053890520087083e-08 8.083160734755954e-11 5.453600643898276e-11 8.282424874238592e-11 -1.0355886326553172e-10 -1.1631063287680731e-10 1.2519868888668779e-08 1.7594183688261125e-08 4.288673186590571e-07 1.0002216102795227 1.0000000134048517 1.0053050035602333 1.7053890801511504e-08 8.083253152283769e-11 5.4556403512851005e-11 4.551559027282265e-11 -8.496999315043306e-11 -1.1629109962040013e-10 1.2519857042988932e-08 1.7594185362359915e-08 4.288672835763977e-07 1.0002216102746602 1.0000000134016713 1.005305003445074 1.705389067644833e-08 8.083315908201201e-11 5.4719552337813136e-11 -6.467330094321641e-11 -2.6702521938545376e-11 -1.1611983343015337e-10 1.2519839818454577e-08 1.759421549543747e-08 4.28867476644454e-07 1.0002216102807429 1.0000000134056268 1.005305003589146 1.7053890818115427e-08 8.083225901786344e-11 5.4533557208231096e-11 8.764105773736974e-11 -1.0593857899360111e-10 -1.163114951317386e-10 1.251987053679979e-08 1.7594183633709093e-08 4.288673251321756e-07 1.0002216102807298 1.0000000134056184 1.0053050035888267 1.7053890702251117e-08 8.083209010818093e-11 5.4534423740210964e-11 8.715260303619074e-11 -1.0569765611734942e-10 -1.1631106425148297e-10 1.2519870382429295e-08 1.7594183620435098e-08 4.2886732472949626e-07
0.072 1.000221610060706 1.0000000174788914 1.0053048554106316 3.379076028139611e-08 1.2174267765920375e-10 1.7740094256092706e-10 9.45641999193341e-11 -1.0426548751819759e-10 -1.1158105439167534e-10 1.2266080239596722e-08 1.8938720195365064e-08 4.321271208937833e-07 1.0002216100605272 1.0000000174787769 1.0053048554063995 3.379075981842014e-08 1.2174180354926398e-10 1.7740314233394852e-10 8.901536281424038e-11 -1.0150431673529581e-10 -1.1158035206573051e-10 1.2266078231738292e-08 1.8938720431885637e-08 4.3212710107071053e-07 1.0002216100590793 1.0000000174778438 1.0053048553721118 3.3790759990699986e-08 1.2174294309150136e-10 1.7742710727480064e-10 4.6597713502531296e-11 -8.022576420639105e-11 -1.1155909070880069e-10 1.2266064033517249e-08 1.893872391033404e-08 4.321269609427041e-07 1.000221610053227 1.000000017473967 1.0053048552335546 3.379075986837405e-08 1.217436634369884e-10 1.7755214231475637e-10 -6.193851056494324e-11 -2.292906488657982e-11 -1.1137048155365573e-10 1.2266051846550043e-08 1.8938760222941852e-08 4.321267912303593e-07 1.0002216100607075 1.0000000174788928 1.0053048554106752 3.379075985191094e-08 1.2174219967449033e-10 1.774003032972896e-10 9.462130003285032e-11 -1.0429346336139589e-10 -1.1158105681917787e-10 1.2266080251140034e-08 1.8938720110091346e-08 4.321271213666461e-07 1.0002216100606895 1.000000017478881 1.005304855410243 3.379075998015507e-08 1.2174229224744882e-10 1.7740106447233093e-10 9.40516872182009e-11 -1.0401044120342258e-10 -1.1158145555574867e-10 1.2266080070696529e-08 1.8938720205253644e-08 4.32127118755781e-07
0.082 1.0002216096265435 1.0000000217073077 1.0053046921837085 6.551045685068297e-08 1.7661394717038505e-10 1.7101070299108877e-10 1.11803235606579e-10 -1.0360951049297833e-10 -1.0767142371031518e-10 1.3958959663469709e-08 2.0518551115509852e-08 4.649590815295402e-07 1.0002216096263115 1.000000021707157 1.0053046921782116 6.551045677242404e-08 1.766131650248347e-10 1.7101283363041413e-10 1.054775675475041e-10 -1.0044381784781281e-10 -1.0767069303340497e-10 1.3958957737848361e-08 2.0518551456976465e-08 4.6495904630436984e-07 1.00022160962446 1.0000000217059513 1.005304692134372 6.551045673129478e-08 1.7661427784927112e-10 1.7103091381188367e-10 5.824180842123914e-11 -7.661683989455213e-11 -1.0764780920306049e-10 1.3958944431113932e-08 2.0518555394564206e-08 4.6495879322342063e-07 1.0002216096176548 1.0000000217014016 1.0053046919732898 6.551045700514149e-08 1.7661512474335432e-10 1.7105771065570355e-10 -4.718689714247519e-11 -2.0913105449214324e-11 -1.0744343550610054e-10 1.395893062068363e-08 2.0518583692922042e-08 4.6495847205558216e-07 1.0002216096265455 1.0000000217073093 1.0053046921837647 6.551045659371124e-08 1.7661361165684814e-10 1.7101030425230294e-10 1.1186825051619817e-10 -1.0364133712459282e-10 -1.0767126384560566e-10 1.3958959670272905e-08 2.0518551042278874e-08 4.6495908252009084e-07 1.0002216096265222 1.000000021707294 1.005304692183203 6.551045686650332e-08 1.7661358862824026e-10 1.710108962311558e-10 1.1121771717901734e-10 -1.0331639185488362e-10 -1.0767199200324084e-10 1.39589594772895e-08 2.051855116298445e-08 4.6495907829798677e-07
0.092 1.0002216087932176 1.0000000258493231 1.0053045131724334 1.244500086913924e-07 2.411945370426706e-10 6.301738838381974e-11 1.2587416058672187e-10 -1.0350595812784113e-10 -1.0454174763532043e-10 1.4757648345258707e-08 2.1019684283394193e-08 4.841625839313862e-07 1.0002216087929252 1.000000025849132 1.0053045131655105 1.244500091449219e-07 2.4119358030369377e-10 6.301771301975258e-11 1.187805751743692e-10 -9.993719051001982e-11 -1.0454064407191616e-10 1.4757646429398355e-08 2.1019684575296067e-08 4.84162532203413e-07 1.00022160879063 1.0000000258476247 1.0053045131111522 1.2445000907006806e-07 2.411950007809684e-10 6.301738092350924e-11 6.703391279391307e-11 -7.369556044904475e-11 -1.0451661323144611e-10 1.4757633926480433e-08 2.1019688018737575e-08 4.841621673698048e-07 1.0002216087829117 1.000000025842428 1.005304512928418 1.2445000893012525e-07 2.4119550620183655e-10 6.288677766307775e-11 -3.427222859208888e-11 -1.992216441345759e-11 -1.0429898689273488e-10 1.4757624301159796e-08 2.1019706029750124e-08 4.841617008541011e-07 1.0002216087932205 1.0000000258493253 1.0053045131725047 1.244500087007393e-07 2.4119416689161153e-10 6.301701441205702e-11 1.259474049809874e-10 -1.0354183647809777e-10 -1.0454165412748436e-10 1.4757648381288727e-08 2.101968425489142e-08 4.84162585259445e-07 1.0002216087931908 1.0000000258493058 1.005304513171796 1.2445000884774367e-07 2.4119420208471617e-10 6.301734250519204e-11 1.2521591672455506e-10 -1.0317435506482381e-10 -1.0454169325072613e-10 1.4757648127640425e-08 2.101968437001256e-08 4.841625801380147e-07
0.102 1.0002216072294423 1.0000000295616598 1.005304314070464 2.3133415739188446e-07 3.169040422994177e-10 -6.410534776613176e-11 1.3359353136293348e-10 -1.0371409711654962e-10 -1.0215018692088851e-10 1.4128513364176362e-08 2.046202834190456e-08 4.733958318436256e-07 1.0002216072290828 1.000000029561423 1.005304314061953 2.3133415752402502e-07 3.1690310526556286e-10 -6.41079120812381e-11 1.2573997437200356e-10 -9.97439988400837e-11 -1.0214876358220732e-10 1.4128511147740777e-08 2.0462028538947252e-08 4.733957625610169e-07 1.0002216072263048 1.0000000295595863 1.005304313996153 2.3133415759895294e-07 3.169048007587814e-10 -6.413043118378751e-11 6.977363317731643e-11 -7.121587686857387e-11 -1.0212414143887097e-10 1.4128497532973532e-08 2.0462031065596546e-08 4.733952831131788e-07 1.0002216072177115 1.000000029553768 1.0053043137926057 2.3133415726185953e-07 3.16904231520576e-10 -6.438461645816586e-11 -2.6917289940289052e-11 -1.9534601828578596e-11 -1.0189416875054379e-10 1.4128496571618974e-08 2.0462043492256048e-08 4.7339459278400466e-07 1.000221607229446 1.0000000295616622 1.0053043140705518 2.3133415729606103e-07 3.1690382678408604e-10 -6.410596686004208e-11 1.336748189869358e-10 -1.0375442179094355e-10 -1.0214986959143649e-10 1.4128513382532459e-08 2.046202833224282e-08 4.733958333907874e-07 1.0002216072294092 1.0000000295616378 1.0053043140696791 2.3133415725439278e-07 3.169039022536982e-10 -6.410569441171361e-11 1.3286334655018714e-10 -1.0334469383553944e-10 -1.0214990569178563e-10 1.4128513126836885e-08 2.0462028434882482e-08 4.733958258369637e-07
0.112 1.0002216043587648 1.000000032332468 1.0053040845521324 4.206124375909685e-07 4.06577065778317e-10 -1.3685710965857893e-10 1.3948771933410687e-10 -1.0410043977040752e-10 -1.004612114431117e-10 1.387531790279085e-08 1.990085512503061e-08 4.6126297327619735e-07 1.0002216043583316 1.0000000323321812 1.0053040845418708 4.206124376025389e-07 4.0657628430671113e-10 -1.368612084975964e-10 1.308802952405667e-10 -9.972963529912975e-11 -1.0045933014674967e-10 1.3875314726457777e-08 1.9900855037010093e-08 4.612628950129005e-07 1.0002216043550338 1.0000000323299891 1.005304084463753 4.206124375642369e-07 4.065777781003694e-10 -1.3689452492102072e-10 7.09557069860778e-11 -6.903798896914856e-11 -1.0043406900378713e-10 1.3875294817843727e-08 1.9900855635970522e-08 4.612623718642467e-07 1.000221604345602 1.0000000323235747 1.0053040842402314 4.206124378182293e-07 4.065751094121902e-10 -1.3712751508578924e-10 -2.1050872718286434e-11 -1.9503892641921186e-11 -1.0019384129570356e-10 1.3875284198337863e-08 1.990086237603792e-08 4.612616887928938e-07 1.000221604358769 1.000000032332471 1.0053040845522379 4.206124379527031e-07 4.065768874686556e-10 -1.3685765826086514e-10 1.395771026515099e-10 -1.0414480653607023e-10 -1.0046092787831837e-10 1.3875317942548181e-08 1.99008550879073e-08 4.612629743051644e-07 1.0002216043587246 1.0000000323324418 1.0053040845511845 4.206124373075298e-07 4.065770258233628e-10 -1.3685804127576734e-10 1.3868574385254892e-10 -1.0369272885741691e-10 -1.0046128860899805e-10 1.3875317616892114e-08 1.9900855163336296e-08 4.612629657762331e-07
0.122 1.000221599202312 1.0000000333721666 1.0053038044396148 7.484268179350615e-07 4.997928492161286e-10 -1.1971006889652255e-10 1.441194477818339e-10 -1.045889307465602e-10 -9.944093419182929e-11 1.3677336708050164e-08 1.925900516975689e-08 4.534799627891945e-07 1.0002215992017982 1.000000033371825 1.005303804427443 7.48426817842256e-07 4.99792156401386e-10 -1.197131837066229e-10 1.3476244040197123e-10 -9.981883132795579e-11 -9.943912352133327e-11 1.367733201199412e-08 1.925900471818162e-08 4.534798818989662e-07 1.0002215991979462 1.0000000333692527 1.0053038043361806 7.484268173841687e-07 4.997931455639248e-10 -1.1973808879779474e-10 7.111113436651389e-11 -6.708033673645865e-11 -9.941330721450137e-11 1.3677302371143779e-08 1.9259003290853933e-08 4.534793602112464e-07 1.0002215991877106 1.000000033362267 1.0053038040935562 7.484268183351267e-07 4.997847632038929e-10 -1.1980766855015301e-10 -1.638937046593419e-11 -1.9685403877432627e-11 -9.916380622227418e-11 1.3677282141421194e-08 1.9259010843193797e-08 4.534786464116435e-07 1.0002215992023173 1.0000000333721704 1.0053038044397404 7.484268179797436e-07 4.997927791783784e-10 -1.1971027130696996e-10 1.4421665349238184e-10 -1.0463764246896538e-10 -9.943994407839778e-11 1.3677336747389457e-08 1.925900505634516e-08 4.534799638643109e-07 1.0002215992022645 1.0000000333721353 1.0053038044384888 7.484268175185974e-07 4.997929639780167e-10 -1.197107080390726e-10 1.4324542922599506e-10 -1.0414291578319315e-10 -9.944092206355274e-11 1.367733626601188e-08 1.925900517150643e-08 4.534799549347398e-07
0.132 1.0002215901348155 1.000000031441555 1.0053034378242725 1.3039313668346984e-06 5.71492566541624e-10 -3.636411510131671e-11 1.450370195449513e-10 -1.0513596107579353e-10 -9.904964884501909e-11 1.2570017826455309e-08 1.7922540082531684e-08 4.3208165358272977e-07 1.0002215901342146 1.0000000314411532 1.0053034378100305 1.3039313664749805e-06 5.714916410574552e-10 -3.636457884728811e-11 1.3493398711000538e-10 -9.996746454342971e-11 -9.904787680387958e-11 1.2570011190276915e-08 1.792253929666808e-08 4.320815639999776e-07 1.000221590129775 1.0000000314381772 1.0053034377048486 1.3039313655130221e-06 5.714905708314192e-10 -3.6368825872103997e-11 6.776573938118497e-11 -6.529243575119445e-11 -9.902099492642192e-11 1.2569969510740478e-08 1.7922535836027678e-08 4.320810131171569e-07 1.0002215901187705 1.0000000314306448 1.0053034374440206 1.303931366699473e-06 5.714664139768646e-10 -3.624363762220182e-11 -1.5495822593920824e-11 -1.9991604015198186e-11 -9.876328563577665e-11 1.2569933987099614e-08 1.792254601247939e-08 4.3208035152999444e-07 1.0002215901348217 1.000000031441559 1.0053034378244199 1.3039313662452779e-06 5.714924584456601e-10 -3.6364458307763707e-11 1.4514230414612488e-10 -1.0518841198726883e-10 -9.904875466729017e-11 1.2570017918346175e-08 1.7922539998639136e-08 4.320816543085766e-07 1.00022159013476 1.0000000314415178 1.0053034378229526 1.303931366371152e-06 5.714926427009366e-10 -3.636431585548518e-11 1.4409153608273054e-10 -1.0465199083886414e-10 -9.904873105186216e-11 1.2570017180050276e-08 1.7922540025862933e-08 4.3208164536751576e-07
0.142 1.0002215745256862 1.0000000245969758 1.0053029244885399 2.2235592282574566e-06 6.038903812286082e-10 3.234449623166267e-11 1.439301633055032e-10 -1.0571529673448146e-10 -9.921277206782989e-11 1.148552768954846e-08 1.621871125192065e-08 4.068794537468026e-07 1.0002215745249907 1.00000002459651 1.005302924472069 2.223559227783315e-06 6.038889848646335e-10 3.234641336317611e-11 1.330839368801789e-10 -1.0015016734441151e-10 -9.921095232086592e-11 1.1485519146543632e-08 1.6218710154238927e-08 4.0687934555320294e-07 1.0002215745199332 1.0000000245931078 1.005302924352241 2.2235592274113376e-06 6.038815369328862e-10 3.236273372031721e-11 6.25959989137166e-11 -6.364414324228838e-11 -9.918365894854447e-11 1.1485466018201952e-08 1.6218704776346876e-08 4.068787114957353e-07 1.000221574508194 1.000000024585053 1.0053029240741023 2.223559227977877e-06 6.038123493019457e-10 3.259683819221755e-11 -1.6681617954140155e-11 -2.037049956185306e-11 -9.891894696447421e-11 1.148539752424396e-08 1.6218710613216968e-08 4.0687840649678105e-07 1.0002215745256935 1.0000000245969805 1.0053029244887102 2.223559227578583e-06 6.038904977360833e-10 3.234427318546914e-11 1.4404352650530016e-10 -1.0577252645077472e-10 -9.921173549427467e-11 1.1485527806510311e-08 1.6218711264208434e-08 4.068794540940747e-07 1.0002215745256215 1.000000024596933 1.005302924487011 2.2235592278550325e-06 6.038906665851966e-10 3.2344556156386904e-11 1.4291272653093315e-10 -1.0519297418181812e-10 -9.921125932575799e-11 1.1485526877459954e-08 1.6218711176855667e-08 4.068794427829844e-07
0.152 1.0002215482281274 1.0000000098260917 1.0053021677721834 3.710952495332877e-06 5.762911031958799e-10 3.175437493479946e-11 1.435653274336637e-10 -1.063122464480991e-10 -9.975380340841783e-11 1.148709055991993e-08 1.4935430249090555e-08 4.0083514273500097e-07 1.0002215482273313 1.0000000098255568 1.005302167753327 3.7109524952659098e-06 5.76287357976196e-10 3.175771885430919e-11 1.3197912268325513e-10 -1.0035224238281674e-10 -9.97512867893996e-11 1.1487081372627106e-08 1.4935429317533083e-08 4.0083500855680667e-07 1.0002215482216257 1.0000000098217072 1.0053021676181693 3.710952495230677e-06 5.762618614313501e-10 3.17825815655834e-11 5.836111998095079e-11 -6.211524815558474e-11 -9.972366821951497e-11 1.1487026454550565e-08 1.4935425472759635e-08 4.0083422379926494e-07 1.000221548209187 1.000000009813155 1.0053021673235834 3.7109524956803126e-06 5.760679190255605e-10 3.198707764825251e-11 -1.7138308302167557e-11 -2.079030144732138e-11 -9.945261676561439e-11 1.1486956623055386e-08 1.4935432361623488e-08 4.0083386221686045e-07 1.0002215482281356 1.0000000098260973 1.0053021677723792 3.710952494859806e-06 5.762909282336671e-10 3.175436446895114e-11 1.4368665871132812e-10 -1.0637365700599897e-10 -9.975247539311751e-11 1.1487090613085082e-08 1.4935430310429018e-08 4.00835144160787e-07 1.0002215482280532 1.000000009826042 1.0053021677704308 3.7109524953792174e-06 5.762910243000451e-10 3.1755029126864027e-11 1.4247606957564704e-10 -1.0575157458421688e-10 -9.975262495138882e-11 1.148708964408227e-08 1.4935430187999015e-08 4.008351299421461e-07
0.162 1.000221504856819 0.9999999825318335 1.0053010174792796 6.063303337653724e-06 4.503537340577674e-10 5.11421892182679e-12 1.436649567883393e-10 -1.0691830498776303e-10 -1.0022038105032205e-10 1.1848270605305086e-08 1.4177752947443019e-08 4.0555725313304916e-07 1.0002215048559155 0.9999999825312249 1.0053010174578805 6.063303337886111e-06 4.5034439897697096e-10 5.116743013577134e-12 1.3134203407594656e-10 -1.005637080257818e-10 -1.0021803578503528e-10 1.1848261752017716e-08 1.4177752596528676e-08 4.055570862551121e-07 1.0002215048495344 0.9999999825269086 1.0053010173067534 6.063303337713262e-06 4.502692957538611e-10 5.134690839830691e-12 5.477762898635738e-11 -6.069083979859441e-11 -1.0018917378595769e-10 1.1848212122845208e-08 1.4177753731578322e-08 4.0555608381120167e-07 1.0002215048364285 0.9999999825178827 1.0053010169965524 6.063303338118776e-06 4.497422577873884e-10 5.200559562748214e-12 -1.7104781739013517e-11 -2.1231745953050114e-11 -9.991314035019143e-11 1.1848183418109889e-08 1.4177771267334521e-08 4.0555497065895823e-07 1.000221504856828 0.99999998253184 1.0053010174795023 6.063303337221902e-06 4.5035356009270605e-10 5.1143509119881445e-12 1.4379430214010733e-10 -1.0698388010952398e-10 -1.0021880865918393e-10 1.1848270660936908e-08 1.417775299850712e-08 4.0555725518476577e-07 1.0002215048567347 0.9999999825317767 1.0053010174772876 6.063303337549603e-06 4.503529862192973e-10 5.114879763403696e-12 1.4250369314522177e-10 -1.0631907144131581e-10 -1.0021892569985046e-10 1.1848269739087382e-08 1.4177752868999747e-08 4.055572377844399e-07
0.172 1.0002214348195706 0.9999999358399133 1.0052992469728657 9.69904638472921e-06 1.878398684540657e-10 1.9711806767857317e-11 1.4384685473751029e-10 -1.075268640308278e-10 -9.953311225326346e-11 1.261190432332016e-08 1.3951027827929152e-08 4.175696045424425e-07 1.000221434818553 0.9999999358392262 1.005299246948769 9.699046385095856e-06 1.8781581774464454e-10 1.971264057921243e-11 1.3079110131760712e-10 -1.0077927187657646e-10 -9.953096065442942e-11 1.261189573687267e-08 1.3951027211311633e-08 4.175694094566829e-07 1.0002214348114704 0.9999999358344246 1.0052992467810793 9.699046384806618e-06 1.8761149192536323e-10 1.9714162987872732e-11 5.1458101559851986e-11 -5.936088806459728e-11 -9.95011915375674e-11 1.2611849766743902e-08 1.3951026883761692e-08 4.1756825288578885e-07 1.000221434797726 0.9999999358249453 1.0052992464561126 9.699046384613281e-06 1.8623176149116208e-10 1.9624136362270427e-11 -1.6946805409382265e-11 -2.1682742859585354e-11 -9.922166146139633e-11 1.2611840722339072e-08 1.395103347767019e-08 4.175667727332653e-07 1.000221434819581 0.9999999358399202 1.0052992469731168 9.699046384413532e-06 1.8783996208671061e-10 1.9712252034130015e-11 1.4398448255913798e-10 -1.0759742549210854e-10 -9.953142638694258e-11 1.2611904443948167e-08 1.3951027936700819e-08 4.1756960634698313e-07 1.0002214348194756 0.999999935839849 1.0052992469706188 9.699046384955091e-06 1.878380375665928e-10 1.971248466897514e-11 1.426136762482958e-10 -1.0688869226946386e-10 -9.953163039915714e-11 1.261190355100765e-08 1.3951027727649319e-08 4.1756958621258174e-07
0.182 1.0002213240943998 0.9999998597239232 1.0052965242028509 1.5187479189085512e-05 -2.408766409025428e-10 5.0794237131330364e-11 1.4502980783245204e-10 -1.081347620333992e-10 -9.52972121870241e-11 1.4536138883702069e-08 1.4551533482972334e-08 4.5587714646364477e-07 1.0002213240932614 0.9999998597231528 1.0052965241759062 1.5187479189773213e-05 -2.409383958526909e-10 5.079344010000858e-11 1.3124524188190083e-10 -1.0099552020945215e-10 -9.529389740173012e-11 1.4536130226978116e-08 1.455153097859474e-08 4.55876948699597e-07 1.0002213240854512 0.9999998597178477 1.0052965239911216 1.5187479189410291e-05 -2.4146478090425886e-10 5.0780352720864834e-11 4.931398705610599e-11 -5.811745985007642e-11 -9.526369940647086e-11 1.453608320811628e-08 1.4551517694310113e-08 4.5587583502341263e-07 1.0002213240710882 0.9999998597079289 1.005296523652377 1.5187479188531623e-05 -2.449400707583566e-10 5.0613157922921773e-11 -1.5751117014381995e-11 -2.2136084829658738e-11 -9.498277725955099e-11 1.4536059807684294e-08 1.4551483931300598e-08 4.558746909699847e-07 1.0002213240944111 0.9999998597239312 1.0052965242031318 1.5187479189065762e-05 -2.4087625069472816e-10 5.0794720276974666e-11 1.4517541550858474e-10 -1.0820965399659204e-10 -9.529454345954301e-11 1.4536138998768407e-08 1.4551533616465714e-08 4.558771477356397e-07 1.0002213240942932 0.9999998597238512 1.0052965242003347 1.5187479189778436e-05 -2.408820342089183e-10 5.079459253733107e-11 1.4372496713923683e-10 -1.0745797245540597e-10 -9.529471005266657e-11 1.4536138062644831e-08 1.455153322559886e-08 4.5587712605312515e-07
0.192 1.0002211527221505 0.9999997399268307 1.0052923759587828 2.3281699834353848e-05 -8.586781246073251e-10 2.1096803161849677e-11 1.4720114600854498e-10 -1.087403056654516e-10 -8.245537045147771e-11 1.6773598483164487e-08 1.569568324395914e-08 5.11388040770307e-07 1.0002211527208837 0.9999997399259724 1.005292375928847 2.328169983543291e-05 -8.588288764281342e-10 2.109502294434291e-11 1.3269167546780688e-10 -1.0121030350403348e-10 -8.245108476941306e-11 1.6773588997046413e-08 1.5695678705942686e-08 5.113878618711035e-07 1.0002211527123195 0.9999997399201441 1.0052923757265337 2.3281699835040518e-05 -8.601259734162201e-10 2.107771666402954e-11 4.832310278424663e-11 -5.695349894136774e-11 -8.242152364628052e-11 1.67735371833284e-08 1.5695651575444642e-08 5.113868991584434e-07 1.0002211526973381 0.9999997399097866 1.005292375375377 2.3281699834757016e-05 -8.685288376414424e-10 2.0943232807794406e-11 -1.3550910127849022e-11 -2.2587092294499263e-11 -8.214587534995595e-11 1.677349860618059e-08 1.5695576607399337e-08 5.113861111175637e-07 1.0002211527221634 0.9999997399268395 1.005292375959096 2.3281699834723585e-05 -8.586764814687435e-10 2.1096793888521138e-11 1.4735477753791242e-10 -1.088192559884798e-10 -8.245228122510702e-11 1.6773598563505803e-08 1.5695683410149177e-08 5.113880429001787e-07 1.000221152722032 0.9999997399267503 1.005292375955983 2.328169983543478e-05 -8.58691344401316e-10 2.109660544273463e-11 1.458244960824151e-10 -1.0802466113925127e-10 -8.245247380777796e-11 1.677359754240928e-08 1.569568282536409e-08 5.113880225633059e-07
0.202 1.0002208930247076 0.9999995566862219 1.0052861456122406 3.4944212205354176e-05 -1.678616838172516e-09 -6.360823809259036e-11 1.49184844317009e-10 -1.0934088514688814e-10 -5.0913600915649737e-11 1.8199988651885397e-08 1.6785130504672483e-08 5.532162555855766e-07 1.0002208930233052 0.9999995566852699 1.0052861455791875 3.494421220610293e-05 -1.678973397987846e-09 -6.360942412112988e-11 1.3395437416923308e-10 -1.0142111578425891e-10 -5.0908752900559144e-11 1.8199978010439844e-08 1.6785125398026147e-08 5.532160907501117e-07 1.0002208930139547 0.9999995566788964 1.005286145359088 3.494421220620753e-05 -1.6820355724581118e-09 -6.36214768801208e-11 4.730008584394065e-11 -5.5863749086952e-11 -5.0881927881654996e-11 1.819992047620465e-08 1.6785093437678746e-08 5.532152211598095e-07 1.000220892998316 0.9999995566680724 1.0052861449977495 3.494421220618288e-05 -1.7015301491672213e-09 -6.365807955928747e-11 -1.1542490914402079e-11 -2.3032124844447392e-11 -5.062363073677354e-11 1.819986920268292e-08 1.6784990151660476e-08 5.532145387350818e-07 1.000220893024722 0.9999995566862319 1.0052861456125863 3.494421220582013e-05 -1.678613251816975e-09 -6.3608155086645e-11 1.49346598008326e-10 -1.0942436929283737e-10 -5.0909968621128374e-11 1.819998873051565e-08 1.67851306915205e-08 5.532162582235821e-07 1.0002208930245757 0.9999995566861327 1.005286145609144 3.494421220614066e-05 -1.6786487193677673e-09 -6.360845076469048e-11 1.4773650100970235e-10 -1.0858638747700998e-10 -5.0910758771420464e-11 1.8199987628661408e-08 1.678513005870244e-08 5.532162407167119e-07
0.212 1.0002205076731272 0.9999992833522942 1.0052769472333019 5.1353553281951146e-05 -2.7061883186274357e-09 -1.202197153805034e-10 1.498860875721623e-10 -1.0993623063841491e-10 1.8332939914574713e-11 1.8553542261505883e-08 1.750843340838008e-08 5.668309171125578e-07 1.0002205076715798 0.9999992833512419 1.0052769471970435 5.135355328248488e-05 -2.706997443761174e-09 -1.202197354204717e-10 1.3393796202729978e-10 -1.0162770954395511e-10 1.83373838442125e-11 1.8553530543053195e-08 1.7508428531023832e-08 5.668307389441974e-07 1.0002205076613995 0.9999992833442919 1.0052769469592353 5.135355328307144e-05 -2.7139341393605987e-09 -1.2022256072823004e-10 4.514076299768319e-11 -5.484214079002186e-11 1.8359620255864042e-11 1.855346676189572e-08 1.7508396155546362e-08 5.668298112792427e-07 1.0002205076449853 0.9999992833329169 1.0052769465917837 5.135355328211882e-05 -2.757323008803124e-09 -1.2017169091227616e-10 -1.0826502800900215e-11 -2.3469979187014203e-11 1.857215928587778e-11 1.8553374945708485e-08 1.7508261614628363e-08 5.668291827947011e-07 1.000220507673143 0.9999992833523049 1.0052769472336818 5.1353553282618974e-05 -2.7061799924301756e-09 -1.2021962630155156e-10 1.5005569366420694e-10 -1.1002347086494608e-10 1.8336401511810202e-11 1.8553542405253773e-08 1.750843355720019e-08 5.668309195923519e-07 1.0002205076729818 0.9999992833521952 1.0052769472298997 5.135355328225846e-05 -2.7062617281170943e-09 -1.2021963568670842e-10 1.483663167953338e-10 -1.0914327624409935e-10 1.833590823063337e-11 1.8553541148893994e-08 1.750843294136381e-08 5.668309006852655e-07
0.222 1.0002199477907758 0.9999988850310093 1.0052636203230536 7.388999232018457e-05 -3.947749174291148e-09 -1.4444741435418167e-10 1.4921968176999704e-10 -1.1052427912399263e-10 1.5915143901646829e-10 1.776562945421368e-08 1.767795103407798e-08 5.496052680607796e-07 1.0002199477890714 0.9999988850298484 1.0052636202835752 7.388999232016407e-05 -3.949513443280952e-09 -1.4444637507085343e-10 1.3255793182012014e-10 -1.0182893827816843e-10 1.591545419871493e-10 1.7765616083842767e-08 1.767794509134949e-08 5.49605027614311e-07 1.0002199477779934 0.999998885022273 1.005263620028795 7.388999232023282e-05 -3.964601281649888e-09 -1.444424801882392e-10 4.17538574083194e-11 -5.388478393920377e-11 1.5916679265927366e-10 1.776553984482121e-08 1.7677903286888676e-08 5.496037594418893e-07 1.0002199477605247 0.9999988850101482 1.0052636196630205 7.388999231821757e-05 -4.057241355143311e-09 -1.4435887774703666e-10 -1.1482457749166518e-11 -2.3898539186078896e-11 1.5927683127223435e-10 1.7765349312952994e-08 1.7677716329127834e-08 5.496025401614678e-07 1.0002199477907934 0.9999988850310207 1.0052636203234684 7.388999232039485e-05 -3.947731389282504e-09 -1.4444717529729965e-10 1.4939757554238145e-10 -1.1061638625870847e-10 1.5915437769279763e-10 1.7765629581800716e-08 1.767795106071649e-08 5.496052706198564e-07 1.0002199477906155 0.9999988850308997 1.0052636203193435 7.388999231963472e-05 -3.947910049658557e-09 -1.4444739207859823e-10 1.4762833852566867e-10 -1.0969280466210757e-10 1.591545770648968e-10 1.7765628124499515e-08 1.767795036834239e-08 5.496052447700559e-07
0.232 1.0002191512925538 0.9999983173962365 1.005244689816524 0.00010409598249845964 -5.445023719363118e-09 -2.6228394674812964e-10 1.4922635159498295e-10 -1.1110529604140312e-10 4.2885761817496303e-10 1.551796938874353e-08 1.7148863952032716e-08 4.959025383161408e-07 1.000219151290674 0.9999983173949539 1.005244689773957 0.0001040959824984231 -5.4487191774520635e-09 -2.622827417159311e-10 1.3185422756505197e-10 -1.0202369596882851e-10 4.2885891622950046e-10 1.5517950152074635e-08 1.7148853612297148e-08 4.959021633555504e-07 1.0002191512785783 0.9999983173866679 1.0052446895042086 0.00010409598249789345 -5.48023964849485e-09 -2.622759188531564e-10 3.91733043536074e-11 -5.2987038485776806e-11 4.288494514154415e-10 1.551782866643237e-08 1.7148780121464584e-08 4.95900049271854e-07 1.0002191512594738 0.9999983173733775 1.0052446891551046 0.00010409598249378876 -5.669984424961397e-09 -2.622063634100191e-10 -1.146353936492326e-11 -2.431639646479748e-11 4.2874848093007624e-10 1.5517389863953864e-08 1.7148486238938123e-08 4.958957590209487e-07 1.000219151292573 0.9999983173962496 1.0052446898169713 0.00010409598249866092 -5.44498605353528e-09 -2.622836922204516e-10 1.494122802043e-10 -1.1120121897237462e-10 4.2886081616125686e-10 1.551796957544092e-08 1.7148863987365408e-08 4.959025421245543e-07 1.0002191512923768 0.9999983173961154 1.005244689812516 0.0001040959824980334 -5.44536115328127e-09 -2.6228411118091334e-10 1.4756350603468286e-10 -1.1023477897423308e-10 4.288602151390342e-10 1.5517967529288935e-08 1.7148862869549812e-08 4.959025025429357e-07
0.242 1.000218041750051 0.99999752587812 1.0052183381789173 0.00014359623239620505 -7.337533618076918e-09 -5.845556283671109e-10 1.524702727438837e-10 -1.1167834007610299e-10 9.193159458671482e-10 1.218458900272972e-08 1.6303042849956025e-08 4.136908353130271e-07 1.0002180417479658 0.9999975258766942 1.0052183381336717 0.00014359623239609012 -7.344974356776081e-09 -5.845548015513529e-10 1.3439143933362463e-10 -1.022113109601406e-10 9.19312204236729e-10 1.2184542708659656e-08 1.6303021266362312e-08 4.136902960413165e-07 1.0002180417346367 0.9999975258675438 1.0052183378533244 0.0001435962323942563 -7.408244973008155e-09 -5.845480013440545e-10 3.99570759655447e-11 -5.2144269191613535e-11 9.192619021964049e-10 1.2184215563511258e-08 1.630286486423033e-08 4.1368706395611007e-07 1.0002180417127544 0.9999975258522714 1.0052183375491541 0.00014359623238369577 -7.781093168933504e-09 -5.845064785101467e-10 -8.203527651291257e-12 -2.4723225720458455e-11 9.187489758015329e-10 1.2182750631819136e-08 1.6302217642857037e-08 4.136779081620969e-07 1.0002180417500726 0.9999975258781341 1.0052183381793942 0.0001435962323963493 -7.337457957052422e-09 -5.84555553201219e-10 1.5266420417819284e-10 -1.1177856575343515e-10 9.193189762775544e-10 1.2184589490876561e-08 1.630304299753474e-08 4.1369084079371616e-07 1.0002180417498543 0.9999975258779852 1.005218338174648 0.0001435962323960474 -7.338213776144684e-09 -5.845561547648872e-10 1.5073591067184304e-10 -1.107688141681719e-10 9.193176723172311e-10 1.2184584645761373e-08 1.6303040680125277e-08 4.136907842929049e-07
0.252 1.0002165282073066 0.9999964455311735 1.0051823996092717 0.0001939657593476924 -9.90289937384064e-09 -1.1121745448131874e-09 1.5759283453747574e-10 -1.122423884291565e-10 1.769098712352207e-09 1.0295127951627806e-08 1.617130256636017e-08 3.5710092887308796e-07 1.000216528204965 0.9999964455295687 1.005182399562258 0.00019396575934673758 -9.917303203081527e-09 -1.112174488301372e-09 1.3881127639523266e-10 -1.0239092640938148e-10 1.7690871084744865e-09 1.0295007626352847e-08 1.6171259669332403e-08 3.5710032985481206e-07 1.0002165281900104 0.9999964455192731 1.0051823992799305 0.00019396575934187252 -1.0039369711022298e-08 -1.1121681111161011e-09 4.2740876582772046e-11 -5.135315008451725e-11 1.7689595396323669e-09 1.0294099768079821e-08 1.617093363885897e-08 3.570966541061737e-07 1.0002165281632343 0.9999964455005071 1.0051823990722142 0.0001939657593119888 -1.0742338634788755e-08 -1.112150688924019e-09 -3.062276135551857e-12 -2.511822682115533e-11 1.7676833425100217e-09 1.0289676721838853e-08 1.6169419591187005e-08 3.570855287495051e-07 1.0002165282073308 0.9999964455311898 1.0051823996097689 0.0001939657593472748 -9.902752535957417e-09 -1.112174671379008e-09 1.577948587327248e-10 -1.1234656446695606e-10 1.7691009739411546e-09 1.0295129169991985e-08 1.6171302912023274e-08 3.5710093408231576e-07 1.0002165282070858 0.9999964455310217 1.0051823996048228 0.00019396575934703142 -9.904216653796854e-09 -1.1121751531993953e-09 1.5578727208989183e-10 -1.1129414872297747e-10 1.7690998871387973e-09 1.0295116708216026e-08 1.6171298418232277e-08 3.571008710694318e-07
0.262 1.0002145063984202 0.9999950019045256 1.0051343869797995 0.00025655267444661103 -1.3587692297335617e-08 -1.8775473019168086e-09 1.5992757330115754e-10 -1.1279711756188497e-10 3.173729882361784e-09 1.3292761860422009e-08 1.7649891866850194e-08 4.084538316907676e-07 1.0002145063957355 0.9999950019026798 1.0051343869327987 0.0002565526744453262 -1.3614509401431878e-08 -1.8775471721617034e-09 1.404467767862111e-10 -1.0256289032491896e-10 3.1737026587559834e-09 1.3292600651688424e-08 1.764982845105619e-08 4.084529403418721e-07 1.0002145063784604 0.9999950018907436 1.0051343866644098 0.00025655267443185797 -1.3840926646211783e-08 -1.8775432784515425e-09 4.285191876849282e-11 -5.061043369748113e-11 3.1734384942184564e-09 1.3291351626732721e-08 1.764933031271098e-08 4.084466137265255e-07 1.0002145063430568 0.9999950018658154 1.005134386643416 0.00025655267435847575 -1.511269116128434e-08 -1.8775500881262243e-09 -7.072996747760447e-13 -2.5500930797417752e-11 3.1708099293413583e-09 1.3285269108757526e-08 1.7646931511663e-08 4.08421166777346e-07 1.0002145063984478 0.9999950019045448 1.005134386980299 0.00025655267444658686 -1.3587419071465185e-08 -1.8775469968616613e-09 1.6013758426060313e-10 -1.1290546358646048e-10 3.1737320152537636e-09 1.329276352943424e-08 1.7649892389941455e-08 4.0845384069115934e-07 1.0002145063981671 0.9999950019043516 1.0051343869753322 0.00025655267444665906 -1.35901463473351e-08 -1.877547462630586e-09 1.5805048118870875e-10 -1.1180972722300817e-10 3.1737291704953027e-09 1.3292746932281042e-08 1.7649885917145407e-08 4.0845374727598596e-07
0.272 1.000211861700689 0.99999311315258 1.0050715594790547 0.00033227260466723836 -1.9081804716856102e-08 -3.1184356370567618e-09 1.5866684599809253e-10 -1.1334170599580205e-10 5.3892524719185605e-09 1.9496297348777433e-08 2.06025539632819e-08 5.563370453790499e-07 1.000211861697514 0.9999931131503883 1.0050715594352841 0.00033227260466418135 -1.9129840623329357e-08 -3.1184356345946636e-09 1.384903592440366e-10 -1.0272553173186044e-10 5.389200370258118e-09 1.9496164881561237e-08 2.0602489893661544e-08 5.563350363706167e-07 1.0002118616767275 0.9999931131359606 1.0050715592087451 0.00033227260463334913 -1.9533731349128156e-08 -3.1184357063583704e-09 3.947695351343723e-11 -4.9911876132328253e-11 5.38870293292856e-09 1.9495142003075854e-08 2.0601985943730946e-08 5.563194429299708e-07 1.0002118616264142 0.9999931131003812 1.005071559526017 0.00033227260446882357 -2.174148658851924e-08 -3.1184683310325407e-09 -1.947249927984373e-12 -2.587028811253611e-11 5.38377992325836e-09 1.9490660512047937e-08 2.059977603351757e-08 5.56249369230258e-07 1.0002118617007218 0.999993113152603 1.005071559479524 0.0003322726046674575 -1.908131563174304e-08 -3.1184350742342445e-09 1.5888495363678693e-10 -1.1345438132241371e-10 5.389255343687307e-09 1.9496298727962323e-08 2.060255451969316e-08 5.563370661602223e-07 1.0002118617003903 0.999993113152374 1.0050715594748623 0.00033227260466762196 -1.9086202988290588e-08 -3.1184357168920605e-09 1.5671861395203013e-10 -1.1231522417165871e-10 5.38924962879857e-09 1.949628516808982e-08 2.0602547997949225e-08 5.563368589241944e-07
0.282 1.0002084740197437 0.9999906935261755 1.004991036000653 0.00042138716409227586 -2.7357809017662567e-08 -5.205134815188119e-09 1.5883966441138965e-10 -1.1387622785854415e-10 8.72221475476805e-09 2.5986183630318003e-08 2.4087381384406595e-08 7.277244410181707e-07 1.0002084740158372 0.9999906935234656 1.0049910359656 0.000421387164084878 -2.744061940755907e-08 -5.2051350345491266e-09 1.3797107671417385e-10 -1.0287823502402823e-10 8.722120829940486e-09 2.5986100320686502e-08 2.4087334827552496e-08 7.277210283980243e-07 1.000208473989572 0.9999906935051404 1.004991035827603 0.0004213871640181399 -2.813372499132333e-08 -5.205138808543234e-09 3.763936397374562e-11 -4.925435354474665e-11 8.72124232585492e-09 2.5985500389261884e-08 2.4086993130002657e-08 7.276943647023376e-07 1.0002084739142663 0.9999906934517061 1.0049910367264803 0.00042138716367063115 -3.181142592036019e-08 -5.205183955108112e-09 -1.755839192695268e-12 -2.6226475990186498e-11 8.712591729881222e-09 2.598423158110086e-08 2.408626917187082e-08 7.275836235530017e-07 1.000208474019784 0.9999906935262036 1.0049910360010366 0.0004213871640923487 -2.73569653559786e-08 -5.2051342895664805e-09 1.590656314866512e-10 -1.139924709951371e-10 8.722216672484824e-09 2.5986184510328147e-08 2.4087381787057755e-08 7.277244763389441e-07 1.0002084740193768 0.9999906935259214 1.0049910359972365 0.0004213871640922864 -2.736539487792394e-08 -5.205134907010145e-09 1.5682028149285316e-10 -1.1281053805740523e-10 8.722207526303483e-09 2.598617591021942e-08 2.4087377061901506e-08 7.277241253373765e-07
0.292 1.000204224688261 0.9999876583020176 1.0048899569427954 0.000523282148609381 -3.955328945659932e-08 -8.423456994496945e-09 1.6301780245435212e-10 -1.1439945369937352e-10 1.3498224301155383e-08 3.0991444068141027e-08 2.6985219385615223e-08 8.676655786313416e-07 1.0002042246832423 0.9999876582985165 1.0048899569253582 0.0005232821485936534 -3.969074358564749e-08 -8.423456861704243e-09 1.4146058245957334e-10 -1.0302120197375722e-10 1.3498063379755697e-08 3.099143081483123e-08 2.6985209892821448e-08 8.676611202359951e-07 1.0002042246483749 0.9999876582740639 1.0048899569506125 0.0005232821484557872 -4.083539378339112e-08 -8.42346183606108e-09 3.990560104244045e-11 -4.8634685142958815e-11 1.349658914631405e-08 3.099148925805258e-08 2.6985229851042692e-08 8.676273324255959e-07 1.0002042245326408 0.9999876581917471 1.004889958804263 0.000523282147759942 -4.671420887956463e-08 -8.423494644754343e-09 2.4369052175236165e-12 -2.6568104502967927e-11 1.348213895640388e-08 3.099601056155195e-08 2.698788794714015e-08 8.675237838192177e-07 1.000204224688313 0.9999876583020535 1.004889956943002 0.000523282148609656 -3.955188842742634e-08 -8.42345688200766e-09 1.6325194575903043e-10 -1.145200152649322e-10 1.3498226292476498e-08 3.0991444274177887e-08 2.6985219477798613e-08 8.676656251311718e-07 1.0002042246877914 0.9999876583016898 1.0048899569409693 0.0005232821486082996 -3.956588728256912e-08 -8.423457314861159e-09 1.6092718351658697e-10 -1.1329411003569986e-10 1.3498210755901933e-08 3.099144260031875e-08 2.6985218429749584e-08 8.676651667938587e-07
0.302 1.000199005235571 0.999983930047773 1.0047656919168717 0.0006362811738916754 -5.6741105711086974e-08 -1.294003296324053e-08 1.656998494831665e-10 -1.1491077751332479e-10 2.0004378139095065e-08 3.324504078834244e-08 2.8330517100745598e-08 9.379608192129934e-07 1.000199005228857 0.9999839300430657 1.0047656919308336 0.0006362811738596849 -5.6960885412085065e-08 -1.2940032286465642e-08 1.4345752459112057e-10 -1.03153380075478e-10 2.000411816527132e-08 3.3245236214844315e-08 2.833063230183902e-08 9.379550534667924e-07 1.0001990051806333 0.9999839300090896 1.0047656922337518 0.000636281173590583 -5.8780822956143885e-08 -1.2940036146891412e-08 4.0769455118901255e-11 -4.804994548919277e-11 2.0001750006804767e-08 3.324724093591188e-08 2.8331821822438245e-08 9.379143910382257e-07 1.0001990050019514 0.9999839298818045 1.0047656955878541 0.0006362811722789208 -6.779827834757421e-08 -1.2940043358236335e-08 5.131348124751633e-12 -2.6895732141886478e-11 1.997865753090796e-08 3.326727391091864e-08 2.8343882738169157e-08 9.378834265064345e-07 1.0001990052356404 0.9999839300478215 1.0047656919167613 0.0006362811738923157 -5.673886420903418e-08 -1.294003324972122e-08 1.6594219829280243e-10 -1.150357039687992e-10 2.0004381745316596e-08 3.324503891267985e-08 2.833051592620894e-08 9.379608791365649e-07 1.000199005234945 0.9999839300473337 1.0047656919178984 0.00063628117388928 -5.6761259642667125e-08 -1.2940033147022135e-08 1.6353845965032573e-10 -1.1376666694602346e-10 2.0004355459037838e-08 3.324505825096811e-08 2.833052746475583e-08 9.379602824552011e-07
0.312 1.000192727497547 0.9999794458430122 1.0046160816157752 0.0007575423478027766 -7.969748208872397e-08 -1.8974001971840174e-08 1.604889801416866e-10 -1.1541026550975165e-10 2.8408399583153564e-08 3.197453384976466e-08 2.7558516709074607e-08 9.159918664322564e-07 1.0001927274882825 0.9999794458364881 1.0046160816815566 0.0007575423477423172 -8.003616894421802e-08 -1.8974001767109736e-08 1.3756512720199785e-10 -1.0327499244176787e-10 2.8407997235850204e-08 3.1975322088951486e-08 2.755898296898697e-08 9.159840165957974e-07 1.0001927274197635 0.9999794457880333 1.004616082429862 0.0007575423472445341 -8.282318955414311e-08 -1.8974003716279263e-08 3.382957424725036e-11 -4.749702458036086e-11 2.8404343459619788e-08 3.1982782407004446e-08 2.756340203490811e-08 9.159370103517373e-07 1.0001927271468691 0.9999794455934491 1.0046160880438448 0.0007575423449181235 -9.609509377388517e-08 -1.8973995674905976e-08 -6.653985034296386e-14 -2.7208284733141486e-11 2.8368928029163375e-08 3.2043177667259956e-08 2.759932842338632e-08 9.1615050778323e-07 1.0001927274976423 0.9999794458430792 1.0046160816151395 0.000757542347803341 -7.969402539687015e-08 -1.8974002837446042e-08 1.60738895263321e-10 -1.1553925578520157e-10 2.840840447407824e-08 3.197452592058436e-08 2.7558511964952816e-08 9.159919488750789e-07 1.000192727496686 0.9999794458424057 1.004616081621529 0.0007575423477976909 -7.972855879949857e-08 -1.8974002610516525e-08 1.582563381153057e-10 -1.142268184710149e-10 2.840836433994057e-08 3.1974605116549474e-08 2.755855894496037e-08 9.159911248469695e-07
0.322 1.000185334153004 0.9999741648026425 1.004439692843199 0.0008830720803328913 -1.0864661035983166e-07 -2.6851457091454958e-08 1.4970704664540688e-10 -1.1589719727273663e-10 3.866680338796187e-08 2.7146873190372293e-08 2.4750475002003126e-08 8.007915125224712e-07 1.0001853341399858 0.9999741647934415 1.0044396929897559 0.000883072080226849 -1.0914993543326533e-07 -2.685145745988425e-08 1.2610522414707318e-10 -1.0338437550362466e-10 3.8666204344189445e-08 2.714894727467455e-08 2.4751638328171367e-08 8.007863705998304e-07 1.0001853340414668 0.9999741647235793 1.0044396944187322 0.0008830720793554854 -1.1326274405682961e-07 -2.685145811755271e-08 2.1404417303038676e-11 -4.697356680426853e-11 3.866078250483148e-08 2.7168523634089347e-08 2.4762622454922593e-08 8.007924579885214e-07 1.0001853336331339 0.9999741644322517 1.0044397032960628 0.0008830720754675092 -1.320039026307756e-07 -2.6851450040325758e-08 -1.0832368015073735e-11 -2.7505785755283622e-11 3.860856776493199e-08 2.7321530782229137e-08 2.484868822186015e-08 8.019857389923073e-07 1.0001853341531382 0.9999741648027369 1.0044396928417418 0.0008830720803342338 -1.0864146944498159e-07 -2.6851457831849558e-08 1.4996517651084132e-10 -1.1603047759913407e-10 3.8666810174672736e-08 2.7146852407238486e-08 2.4750463287574308e-08 8.00791572083981e-07 1.000185334151797 0.9999741648017892 1.0044396928563384 0.0008830720803238562 -1.0869282459618472e-07 -2.6851457671771868e-08 1.4740366852755936e-10 -1.1467411623548509e-10 3.866675068522772e-08 2.7147060739561735e-08 2.475058024594548e-08 8.007909858143507e-07
0.332 1.0001768085577452 0.9999680750962591 1.0042360601957807 0.0010078697560927763 -1.4293981551301974e-07 -3.6773252394403444e-08 1.4180359977994623e-10 -1.163712536174013e-10 5.044380683568297e-08 1.9759387869542907e-08 2.0860125749762367e-08 6.197945355185225e-07 1.000176808539344 0.9999680750832192 1.0042360604624243 0.001007869755915482 -1.4366164754146464e-07 -3.677325304385849e-08 1.1752713346872934e-10 -1.0348157881947073e-10 5.044294799662174e-08 1.9764062893677173e-08 2.086239229585286e-08 6.198175966845204e-07 1.0001768083978337 0.9999680749826719 1.00423606288773 0.0010078697544718095 -1.4951358900945664e-07 -3.677325334451829e-08 1.1938471273448253e-11 -4.6476620416894225e-11 5.043520143260512e-08 1.9809770377432256e-08 2.0884562525865123e-08 6.201444437111826e-07 1.000176807802571 0.9999680745578302 1.004236076283245 0.0010078697483441416 -1.7490095068382618e-07 -3.6773246449444655e-08 -1.871796381749909e-11 -2.778772241053444e-11 5.0361114185778956e-08 2.0184439829028205e-08 2.1067377036272433e-08 6.247646908004655e-07 1.0001768085579343 0.9999680750963928 1.0042360601931004 0.001007869756094946 -1.429324370674076e-07 -3.677325294236013e-08 1.420698011507654e-10 -1.1650867077146368e-10 5.044381681358425e-08 1.9759341227145237e-08 2.0860103086434057e-08 6.197943197578462e-07 1.0001768085560427 0.9999680750950527 1.004236060219921 0.0010078697560771464 -1.4300614263205558e-07 -3.677325299339548e-08 1.3942918007292744e-10 -1.1510832500817108e-10 5.044373043784128e-08 1.9759808689117916e-08 2.086032980738933e-08 6.197964979559802e-07
0.342 1.0001671826676821 0.999961199600565 1.0040058851419411 0.001126208156262124 -1.8080027296665656e-07 -4.853586574001935e-08 1.4041842911182532e-10 -1.1683170998228424e-10 6.306972376064351e-08 1.2664859803305112e-08 1.783240340972061e-08 4.461347521120276e-07 1.000167182641787 0.9999611995821783 1.0040058855797533 0.0011262081559797383 -1.818000589645907e-07 -4.853586602289006e-08 1.1547074778307312e-10 -1.0356625548713328e-10 6.30685387063739e-08 1.2675326287016243e-08 1.783620892150679e-08 4.4625404146747437e-07 1.0001671824406386 0.9999611994390609 1.00400588940609 0.0011262081537129608 -1.8983371093876983e-07 -4.853586564635934e-08 9.06814643602557e-12 -4.600389386447105e-11 6.305787382643556e-08 1.2784128934996596e-08 1.7875889394050998e-08 4.476172404742457e-07 1.0001671815977742 0.9999611988373787 1.004005908798168 0.0011262081446050671 -2.2281885810844062e-07 -4.853585150226142e-08 -2.0085123245393576e-11 -2.80538268611955e-11 6.295662317742559e-08 1.3729252927304284e-08 1.8230844756820053e-08 4.617128024210899e-07 1.0001671826679484 0.9999611996007537 1.0040058851375138 0.001126208156265076 -1.8079004330208055e-07 -4.853586650441523e-08 1.40693077063763e-10 -1.1697375449591597e-10 6.306973678938225e-08 1.2664756183598636e-08 1.78323657110393e-08 4.461335888737996e-07 1.0001671826652891 0.999961199598866 1.0040058851817846 0.0011262081562361166 -1.8089221838979773e-07 -4.853586641777574e-08 1.3797309666169025e-10 -1.1552912022844616e-10 6.306961749714427e-08 1.2665794130615276e-08 1.7832743089347132e-08 4.4614526366610457e-07
0.352 1.00015654183647 0.9999535993184602 1.0037511619449073 0.001232044253522032 -2.1934390795395025e-07 -6.14965713107755e-08 1.408799354200137e-10 -1.172778233020524e-10 7.556672128063698e-08 1.2581478897081216e-08 1.7825429651094583e-08 4.199807254824528e-07 1.0001565418004543 0.9999535992928519 1.0037511626174138 0.0012320442530952896 -2.2068254410630126e-07 -6.149657107852067e-08 1.1526430683155546e-10 -1.0363737886259378e-10 7.556514568791785e-08 1.2596175511151196e-08 1.7830738113653182e-08 4.2023791956842256e-07 1.0001565415192737 0.9999535990926023 1.0037511683401539 0.0012320442497152344 -2.3133163287466222e-07 -6.149656970786094e-08 8.1174368460325e-12 -4.555268007738034e-11 7.5550991663728e-08 1.2761104067911983e-08 1.789059652070196e-08 4.2311527360476146e-07 1.0001565403617687 0.9999535982662056 1.0037511953588882 0.0012320442369443563 -2.724264872403478e-07 -6.149654948306823e-08 -1.9607121643474228e-11 -2.830271530019044e-11 7.541761261373264e-08 1.4267533042438783e-08 1.846303031910813e-08 4.4997442889859144e-07 1.0001565418368397 0.9999535993187229 1.0037511619380814 0.0012320442535263742 -2.1933019658287637e-07 -6.149657236638256e-08 1.4116265215339812e-10 -1.1742426107596283e-10 7.556673881609157e-08 1.2581335256274916e-08 1.7825377733759913e-08 4.1997821090394075e-07 1.0001565418331444 0.9999535993160955 1.0037511620063126 0.0012320442534820137 -2.194671335690148e-07 -6.149657211862323e-08 1.3836362569480824e-10 -1.1593542395993388e-10 7.556657943181087e-08 1.2582776078354767e-08 1.7825898030197837e-08 4.20003443429411e-07
0.362 1.000145025436888 0.9999453738160127 1.0034752028692264 0.0013195270483603613 -2.5493460673790223e-07 -7.473637614120057e-08 1.3837004000199752e-10 -1.177088853813213e-10 8.67557288635455e-08 1.938883608911338e-08 2.074148612019932e-08 5.650045569106251e-07 1.000145025387623 0.9999453737809489 1.0034752038520054 0.0013195270477483376 -2.5666908198833147e-07 -7.473637564300369e-08 1.1209021420404825e-10 -1.0369455572447283e-10 8.67537075189159e-08 1.940130387256677e-08 2.0747446104482927e-08 5.653157178254592e-07 1.0001450250025385 0.9999453735065212 1.0034752120493935 0.0013195270429565498 -2.7031138581304034e-07 -7.473637434701068e-08 4.264757047608368e-12 -4.5119850754447544e-11 8.67355905650388e-08 1.955699785341677e-08 2.0822008800072874e-08 5.688912588210602e-07 1.0001450234616005 0.9999453724062808 1.0034752483592875 0.0013195270260462654 -3.193871197160354e-07 -7.47363620671825e-08 -2.210180336766184e-11 -2.8534721600649527e-11 8.656608948699393e-08 2.1109856084830114e-08 2.1582734686661357e-08 6.014632977089144e-07 1.0001450254373934 0.9999453738163727 1.003475202859225 0.0013195270483666714 -2.5491681965927175e-07 -7.473637757916453e-08 1.3866065235243452e-10 -1.1785937548916603e-10 8.675575020140325e-08 1.938871660400766e-08 2.0741428962681004e-08 5.650015299766621e-07 1.0001450254323405 0.9999453738127767 1.0034752029591745 0.001319527048303226 -2.550944440219045e-07 -7.473637716505401e-08 1.3578271706644412e-10 -1.1632658896037947e-10 8.67555463983959e-08 1.938991749030395e-08 2.0742002966478624e-08 5.650319122405862e-07
0.372 1.000132822703427 0.9999366582488458 1.0031825456174372 0.0013835374413645382 -2.8374981746705154e-07 -8.716961107938103e-08 1.356324309227178e-10 -1.1812457504225222e-10 9.543368833093246e-08 2.6396277955824627e-08 2.4417978509533877e-08 7.394573740680756e-07 1.000132822637337 0.9999366582017722 1.003182546996498 0.0013835374405289371 -2.8592734021995345e-07 -8.7169610856505e-08 1.0869176101048867e-10 -1.0373707214110923e-10 9.543118421081423e-08 2.640682006853068e-08 2.442380498752731e-08 7.398024638992077e-07 1.0001328221216892 0.9999366578341278 1.0031825583113125 0.0013835374340582345 -3.0283534037773886e-07 -8.71696108700969e-08 2.504170658061694e-13 -4.470384059816809e-11 9.540880230400785e-08 2.6562010625907456e-08 2.4509620841697355e-08 7.439585714794286e-07 1.000132820132871 0.9999366564140092 1.0031826054573967 0.0013835374128862309 -3.5898309874075823e-07 -8.716961773702272e-08 -2.4825268324921396e-11 -2.8749612807170613e-11 9.520079777260268e-08 2.8250305310822885e-08 2.5455379965597542e-08 7.813559308056066e-07 1.0001328227041058 0.999936658249329 1.0031825456033734 0.0013835374413735386 -2.837274564992485e-07 -8.716961251121558e-08 1.3593158587938987e-10 -1.182797456211463e-10 9.543371419273086e-08 2.639618052537125e-08 2.4417924623700005e-08 7.394540483519675e-07 1.0001328226973267 0.999936658244501 1.0031825457438908 0.001383537441287711 -2.8395072919432105e-07 -8.71696117078552e-08 1.3297442829054445e-10 -1.1670285220573573e-10 9.543346146276087e-08 2.639716342241832e-08 2.4418467851629955e-08 7.394874562581061e-07
0.382 1.0001201638436226 0.9999276170133627 1.002878742091708 0.0014201846458293571 -3.0240934741847444e-07 -9.75296916604303e-08 1.3971993957573612e-10 -1.1852507584064953e-10 1.0058541956674564e-07 3.0909757569938006e-08 2.704789225392044e-08 8.601231406793889e-07 1.0001201637567934 0.9999276169514844 1.0028787439606608 0.0014201846447377008 -3.050619190868503e-07 -9.752969136747425e-08 1.1212181386867174e-10 -1.0376560159039298e-10 1.0058242347725832e-07 3.091930008761364e-08 2.7053469072177922e-08 8.604988558677124e-07 1.000120163082221 0.9999276164703663 1.0028787590721069 0.0014201846363984332 -3.2535983985499484e-07 -9.752969367196996e-08 3.1240866740503377e-12 -4.4303683782360805e-11 1.0055571323110495e-07 3.109456250592403e-08 2.7155876049243854e-08 8.654183983358965e-07 1.0001201605922876 0.9999276146923308 1.0028788183091455 0.0014201846112954079 -3.8685740502510804e-07 -9.752971462865144e-08 -2.0724679816068643e-11 -2.8947626807393832e-11 1.003089395473187e-07 3.3116313903215624e-08 2.834991913755762e-08 9.098051256814506e-07 1.0001201638445145 0.9999276170139983 1.0028787420726137 0.0014201846458410346 -3.023820662540377e-07 -9.752969251576246e-08 1.4002719347030476e-10 -1.1868499627020673e-10 1.005854497785073e-07 3.090967478896197e-08 2.7047843812598965e-08 8.601195852740989e-07 1.0001201638356059 0.9999276170076501 1.0028787422633572 0.001420184645728808 -3.02654430776618e-07 -9.752969194291253e-08 1.3699101938691253e-10 -1.1706375457858313e-10 1.005851482215614e-07 3.0910515413662184e-08 2.7048335155453064e-08 8.601553724008311e-07
0.392 1.0001073071082576 0.9999184345162524 1.0025700441433656 0.0014271947519103232 -3.085791811582094e-07 -1.0440537127699064e-07 1.5258958196233828e-10 -1.1891055937729716e-10 1.0157896733115337e-07 3.203980408249873e-08 2.7784800793841485e-08 8.983236985936626e-07 1.0001073069965847 0.9999184344366372 1.0025700465996492 0.0014271947505444733 -3.11719612012773e-07 -1.0440537126684316e-07 1.2433729304011052e-10 -1.0377943777929219e-10 1.015755006942445e-07 3.2049844594155214e-08 2.779072559369432e-08 8.986983790608396e-07 1.00010730613442 0.9999184338215646 1.0025700661882528 0.0014271947402643113 -3.3535536928109846e-07 -1.0440537459015289e-07 1.4839774926891005e-11 -4.391687776422157e-11 1.0154467386568024e-07 3.227752485294634e-08 2.7924988325751788e-08 9.045012931557966e-07 1.0001073031079488 0.9999184316602843 1.0025701383204333 0.001427194712023236 -3.9976529538141816e-07 -1.0440539449385547e-07 -7.842059961634839e-12 -2.912852317527017e-11 1.0126123796770502e-07 3.488763545612219e-08 2.948377834770137e-08 9.587066448719145e-07 1.0001073071094055 0.9999184345170707 1.0025700441182301 0.0014271947519248088 -3.0854682599240367e-07 -1.044053717760185e-07 1.5290495707641623e-10 -1.1907466730906233e-10 1.0157900258176615e-07 3.2039723979361254e-08 2.778475347341329e-08 8.983202985019732e-07 1.0001073070979418 0.9999184345088983 1.0025700443692873 0.001427194751784163 -3.0886979771581446e-07 -1.0440537167013117e-07 1.497898472812036e-10 -1.1740904233403594e-10 1.0157865377194918e-07 3.204054491236178e-08 2.7785238093903052e-08 8.983546678335718e-07
0.402 1.0000945230266183 0.9999093039230494 1.0022630158301369 0.0014041423917103139 -3.014477103116115e-07 -1.0646437998636901e-07 1.6792737098026556e-10 -1.192797035211692e-10 9.829279787059602e-08 2.9855416083392775e-08 2.6594542595444886e-08 8.550205873224406e-07 1.0000945228859788 0.9999093038227514 1.0022630189707602 0.0014041423900707445 -3.0506785981766296e-07 -1.06464379988865e-07 1.3902405176785568e-10 -1.0377799532502191e-10 9.828891282159569e-08 2.986724222200896e-08 2.6601343076730046e-08 8.553443856868034e-07 1.0000945218087929 0.9999093030541242 1.0022630436806372 0.0014041423779184198 -3.318061267275357e-07 -1.0646438274199912e-07 2.9080636024701022e-11 -4.3541500148749614e-11 9.825445870327149e-08 3.019265688520156e-08 2.6788324570501418e-08 8.622814914835017e-07 1.0000945182333805 0.9999093005007016 1.0022631289407526 0.001404142347697327 -3.9620223996802047e-07 -1.0646439099199201e-07 7.508863315601119e-12 -2.929092440214867e-11 9.793877481798496e-08 3.3716176560162276e-08 2.885404282424814e-08 9.306885564008629e-07 1.0000945230280656 0.9999093039240813 1.0022630157979486 0.001404142391727644 -3.014103388191664e-07 -1.0646438020806337e-07 1.6825076648713757e-10 -1.194478505493939e-10 9.829283671959947e-08 2.985533151680847e-08 2.6594493855475065e-08 8.5501796261296e-07 1.0000945230136182 0.9999093039137785 1.0022630161194073 0.0014041423915585648 -3.0178331767040954e-07 -1.0646438054760113e-07 1.6505689497753726e-10 -1.1773839981673127e-10 9.829244584937786e-08 2.9856209985332824e-08 2.659499957021596e-08 8.550448162293925e-07
0.412 1.000082077394196 0.9999004150177346 1.0019641123126715 0.0013524914963046883 -2.8191458488667713e-07 -1.0277353764404987e-07 1.7772510941706393e-10 -1.196319667541805e-10 9.113929743176266e-08 2.508202570947747e-08 2.4030346948433516e-08 7.494204533712865e-07 1.0000820772206256 0.9999004148939208 1.001964116230031 0.0013524914944096041 -2.859861874383317e-07 -1.0277353747652486e-07 1.4817411307217782e-10 -1.0376038696890408e-10 9.11350760023303e-08 2.5094966638070018e-08 2.4037280773864155e-08 7.496501298006162e-07 1.0000820759037317 0.9999004139540922 1.001964146633568 0.001352491480600201 -3.15424716412305e-07 -1.027735394694566e-07 3.783526004376919e-11 -4.317458142602798e-11 9.109772174547495e-08 2.5580089494481228e-08 2.4297102512500446e-08 7.585006675180834e-07 1.0000820717928267 0.9999004110180917 1.0019642446249861 0.0013524914497349736 -3.7671288432406133e-07 -1.0277353450967416e-07 1.7320120567400104e-11 -2.9434894765091676e-11 9.07561377829406e-08 3.044164696008976e-08 2.7006825281072606e-08 8.483106781666024e-07 1.0000820773959838 0.9999004150190095 1.00196411227246 0.0013524914963244997 -2.8187245912707553e-07 -1.0277353768197932e-07 1.7805651504455196e-10 -1.1980477131448707e-10 9.113933993542027e-08 2.5081955456027558e-08 2.4030309054255475e-08 7.494192445585923e-07 1.0000820773781385 0.9999004150062801 1.001964112673986 0.0013524914961285635 -2.8229280388509853e-07 -1.0277353826496377e-07 1.7478381021098333e-10 -1.1805039669023269e-10 9.11389138129472e-08 2.5082714887610833e-08 2.4030717570184385e-08 7.494323738280836e-07
0.422 1.0000702148040312 0.9998919424503145 1.0016792713941345 0.0012754359043729382 -2.523860024730148e-07 -9.301712665193262e-08 1.7993385219265667e-10 -1.199677300864539e-10 8.097822388248437e-08 1.8752125103722124e-08 2.0967152730643785e-08 6.093207609346693e-07 1.0000702145938811 0.9998919423003766 1.0016792761724385 0.0012754359022587982 -2.568639108623856e-07 -9.301712630589892e-08 1.4973854920793537e-10 -1.0372718320855403e-10 8.097376594140112e-08 1.8761996810145445e-08 2.097172112513302e-08 6.094181890885345e-07 1.000070213016605 0.9998919411745629 1.0016793127419674 0.001275435887131627 -2.8847049407021e-07 -9.301712676906513e-08 3.905273380477351e-11 -4.281647731956069e-11 8.09344081819888e-08 1.951783263731584e-08 2.1321249041214813e-08 6.218572304469353e-07 1.0000702084094035 0.9998919378839453 1.0016794224547607 0.0012754358569245267 -3.4374538908669175e-07 -9.301711270848724e-08 1.9542607869734044e-11 -2.95605076100983e-11 8.057458593362674e-08 2.6305498779691948e-08 2.4766258137915745e-08 7.434595971928503e-07 1.000070214806198 0.9998919424518601 1.0016792713450093 0.0012754359043948163 -2.5233955658345464e-07 -9.301712674680888e-08 1.802733011177848e-10 -1.2014484043347114e-10 8.097826869286364e-08 1.8752138598194013e-08 2.0967158163977594e-08 6.093217191462223e-07 1.0000702147845695 0.9998919424364295 1.0016792718354797 0.0012754359041759415 -2.528029034749401e-07 -9.301712743522967e-08 1.7692169374343135e-10 -1.1834567647099035e-10 8.09778181461197e-08 1.8752109668062575e-08 2.0967151290064018e-08 6.09313953547261e-07
0.432 1.0000591444398341 0.9998840355972692 1.0014135620103424 0.0011775652601425913 -2.1624611472033824e-07 -7.752172130820046e-08 1.7842856093239728e-10 -1.2028546449683768e-10 6.894572393174328e-08 1.2123388847011608e-08 1.841221368500944e-08 4.676879918093339e-07 1.0000591441898954 0.9998840354189128 1.0014135677230356 0.0011775652578614676 -2.21073318085671e-07 -7.75217209414513e-08 1.4759220202485106e-10 -1.0367693341693845e-10 6.894114170896322e-08 1.2119123906019399e-08 1.8410869879205406e-08 4.675866868275715e-07 1.0000591423364622 0.9998840340958304 1.0014136108126388 0.001177565241844231 -2.542366450818915e-07 -7.752172016991276e-08 3.660516601236777e-11 -4.246376954145435e-11 6.89007491553594e-08 1.3397564559993944e-08 1.885814584242202e-08 4.864221616802483e-07 1.0000591372948446 0.999884030494772 1.0014137307104614 0.0011775652133806614 -3.011069471196159e-07 -7.752170101368162e-08 1.805164106327381e-11 -2.966706652904219e-11 6.853093539694441e-08 2.2757594863675167e-08 2.2986790199187793e-08 6.507803431670663e-07 1.0000591444424143 0.9998840355991104 1.0014135619515165 0.0011775652601655451 -2.1619590546590096e-07 -7.752172149266204e-08 1.7877604959235144e-10 -1.2046711471090544e-10 6.894577034857257e-08 1.2123667415667328e-08 1.8412306288085436e-08 4.67692443160268e-07 1.0000591444166615 0.9998840355807341 1.0014135625387572 0.0011775652599291487 -2.166966684825743e-07 -7.752172214971773e-08 1.7534591568509217e-10 -1.1862321450153533e-10 6.894530696920851e-08 1.2121101394097112e-08 1.841145326178271e-08 4.676511405089193e-07
0.442 1.000049029478635 0.9998768109960139 1.0011709241640108 0.0010644102177273852 -1.7720635319340297e-07 -5.7147131446844265e-08 1.769200997107632e-10 -1.2058548036584107e-10 5.624643734306665e-08 7.558873283315593e-09 1.7242120344043315e-08 3.662307827120983e-07 1.000049029186212 0.9998768107873115 1.0011709308723804 0.0010644102153417165 -1.823198260536534e-07 -5.7147131278530077e-08 1.4544593902511715e-10 -1.0360931566401952e-10 5.624183979142205e-08 7.511984559945966e-09 1.7231773371755457e-08 3.6586540345862126e-07 1.0000490270461742 0.9998768092594819 1.001170980710981 0.0010644101989077878 -2.1640521209186794e-07 -5.714712961145573e-08 3.420103419526378e-11 -4.2115497173610655e-11 5.620136844488051e-08 9.60644983734288e-09 1.7755508085336067e-08 3.940347222730221e-07 1.0000490216492197 0.9998768054044664 1.0011711088719069 0.0010644101729478334 -2.532285011390813e-07 -5.7147113049178536e-08 1.6557915473905726e-11 -2.9754865007521273e-11 5.582966787676418e-08 2.1112682081497463e-08 2.2264868343601442e-08 6.011808117389265e-07 1.0000490294816584 0.9998768109981713 1.0011709240948172 0.0010644102177510988 -1.7715300127589446e-07 -5.714713206391493e-08 1.772756042977307e-10 -1.207711183760122e-10 5.62464841936805e-08 7.559834072054824e-09 1.7242334090090974e-08 3.6624016723116826e-07 1.0000490294514899 0.999876810976641 1.0011709247854574 0.0010644102175030865 -1.776849594783826e-07 -5.7147132532605554e-08 1.7376707525908094e-10 -1.1888258268965171e-10 5.624601917370231e-08 7.55067870772787e-09 1.724029836310815e-08 3.661516755672668e-07
0.452 1.0000399809019742 0.9998703479237498 1.0009540201423066 0.0009419314420992831 -1.387160879170811e-07 -3.314152677083386e-08 1.750633258283609e-10 -1.2086775643698806e-10 4.396065623959956e-08 8.531478738304153e-09 1.75934219494231e-08 3.4002049451255254e-07 1.0000399805649105 0.9998703476831593 1.0009540278952376 0.0009419314396757711 -1.440524796080352e-07 -3.314152744458941e-08 1.4295468723533405e-10 -1.0352489034932485e-10 4.395614323740366e-08 8.447873166404675e-09 1.7572952884888394e-08 3.395384516667345e-07 1.00003997813311 0.9998703459468872 1.0009540845901654 0.0009419314233033314 -1.784534301320185e-07 -3.314152514293862e-08 3.14929678234623e-11 -4.1770774216260583e-11 4.3916454342602096e-08 1.0483741819845181e-08 1.8124858573527818e-08 3.757886459493651e-07 1.0000399724701452 0.9998703419017372 1.0009542188762794 0.0009419314002616812 -2.0444549438152436e-07 -3.3141521422908836e-08 1.4715991762067922e-11 -2.982375317931869e-11 4.3550233595311e-08 2.1616098543670712e-08 2.260508504163134e-08 6.034638380733768e-07 1.0000399809054643 0.9998703479262405 1.0009540200621998 0.0009419314421237365 -1.3866022008918537e-07 -3.314152756106304e-08 1.7542711303856393e-10 -1.2105802604376644e-10 4.396070189145943e-08 8.532861174054176e-09 1.759376272853256e-08 3.400330342638629e-07 1.0000399808706426 0.9998703479013866 1.0009540208616419 0.0009419314418713821 -1.3921709041588466e-07 -3.314152768395701e-08 1.7184006769332127e-10 -1.1912475110060112e-10 4.3960245342503655e-08 8.519537081596099e-09 1.7590480746307688e-08 3.3991486195079145e-07
0.462 1.0000320559388662 0.9998646872809404 1.000764201589954 0.0008160138381315842 -1.0352585768991065e-07 -6.99758551040282e-09 1.7060837430470167e-10 -1.2113160021578425e-10 3.2906960286490966e-08 1.1992215337238528e-08 1.870302034000311e-08 3.6968439678312275e-07 1.000032055555525 0.9998646870072915 1.0007642104246266 0.0008160138357361191 -1.0902620720040029e-07 -6.9975864753979435e-09 1.3786826201434773e-10 -1.0342264754187255e-10 3.290261625772837e-08 1.1901019848001193e-08 1.8673417038225596e-08 3.693815102365397e-07 1.0000320528316649 0.9998646850623577 1.0007642739734253 0.0008160138198693516 -1.4320480532384317e-07 -6.9975854356578895e-09 2.6228936318484513e-11 -4.1427583077087107e-11 3.286442347771186e-08 1.3514575463007066e-08 1.9226676492826655e-08 4.0992153344668686e-07 1.000032046994958 0.9998646808930142 1.000764412202074 0.0008160137998666935 -1.5841797387816987e-07 -6.9975986541991504e-09 1.0275904624546901e-11 -2.987331237194251e-11 3.2509904517981784e-08 2.3172373656103208e-08 2.346557340216446e-08 6.35404069011575e-07 1.000032055942842 0.9998646872837778 1.000764201498505 0.0008160138381554426 -1.0346805994452674e-07 -6.99758613852427e-09 1.709799567749035e-10 -1.2132624434525217e-10 3.2907004597238755e-08 1.1993602773016527e-08 1.8703472849491524e-08 3.6969596277700005e-07 1.0000320559031808 0.9998646872554667 1.0007642024109886 0.0008160138379063038 -1.0404397401569747e-07 -6.9975857374764734e-09 1.6731485654701446e-10 -1.1934842261561698e-10 3.2906565646069174e-08 1.1980165085859655e-08 1.86990926066479e-08 3.6958833151467066e-07
0.472 1.0000252608379647 0.9998598335648186 1.0006015834135362 0.0006920203547527231 -7.343979521724128e-08 1.971023987446203e-08 1.6351362506308767e-10 -1.2137698224009832e-10 2.3579835488274826e-08 1.4484311338385769e-08 1.9678008352331403e-08 4.0661735079406426e-07 1.0000252604071762 0.9998598332572752 1.0006015933567731 0.0006920203524467005 -7.905277714986694e-08 1.9710238700390195e-08 1.3014517300526488e-10 -1.0330229173909081e-10 2.3575723947935668e-08 1.4387664897357262e-08 1.964196380486312e-08 4.066171402945923e-07 1.0000252573951156 0.9998598311064353 1.0006016636642856 0.000692020337470586 -1.125650739118344e-07 1.971023835173982e-08 1.8365351048992946e-11 -4.1084937267260675e-11 2.3539565765652405e-08 1.5858054565979993e-08 2.0212694957903742e-08 4.5069520153334e-07 1.0000252514732666 0.9998598268762289 1.0006018037579356 0.0006920203204222124 -1.1775755007719535e-07 1.9710215327937658e-08 3.1959828349011e-12 -2.990318243672056e-11 2.3201623671903857e-08 2.4518371400920253e-08 2.423203064361452e-08 6.677101888235839e-07 1.0000252608424405 0.9998598335680133 1.000601583310419 0.0006920203547756932 -7.338057907619323e-08 1.9710239595998285e-08 1.638932123405613e-10 -1.2157550254672496e-10 2.3579877711831924e-08 1.4485745581156241e-08 1.967854538596708e-08 4.06626398322612e-07 1.0000252607978 0.9998598335361456 1.0006015843391545 0.0006920203545356387 -7.397041481671286e-08 1.971024010815797e-08 1.6014976889719197e-10 -1.1955291861111743e-10 2.3579462010860488e-08 1.4471833950697958e-08 1.967333888791691e-08 4.0654449921941457e-07
0.482 1.000019557219397 0.9998557593989752 1.0004652044113806 0.00057444940003646 -4.908607565680896e-08 4.5518903631681846e-08 1.5664309310328568e-10 -1.216034068771738e-10 1.6155655203421654e-08 1.5307023550762183e-08 2.0087666987309932e-08 4.267795967380656e-07 1.0000195567403847 0.9998557590569833 1.0004652154813407 0.000574449397874207 -5.476977529523234e-08 4.551890321164651e-08 1.226497911117637e-10 -1.0316430529430634e-10 1.6151819987867676e-08 1.5207589809051346e-08 2.004933942831096e-08 4.270637672418518e-07 1.0000195534472835 0.9998557567053538 1.0004652923791826 0.0005744493840956126 -8.727691328843559e-08 4.551890189977562e-08 1.0764014803652782e-11 -4.0741762394889086e-11 1.6118064428803977e-08 1.6776702806458136e-08 2.067999793327647e-08 4.7543669417228163e-07 1.000019547520044 0.9998557524712963 1.0004654324792928 0.0005744493698031241 -8.372359994967697e-08 4.551888434744669e-08 -3.660088084784137e-12 -2.991388853709293e-11 1.5800223317148654e-08 2.5063950493604707e-08 2.4593823830710525e-08 6.852947395417086e-07 1.0000195572243828 0.9998557594025348 1.0004652042963555 0.0005744494000580675 -4.9025859792248745e-08 4.5518903435574085e-08 1.5703066645153167e-10 -1.2180646583054867e-10 1.615569434511174e-08 1.530852859018538e-08 2.0088249768119203e-08 4.2678658421789316e-07 1.0000195571746628 0.9998557593670382 1.0004652054436878 0.0005744493998329993 -4.9625424259763696e-08 4.551890408488272e-08 1.5320886586557062e-10 -1.1973877517208292e-10 1.6155307382586945e-08 1.5293950856361862e-08 2.008260832969444e-08 4.2672609028183593e-07
0.492 1.0000148709314285 0.999852411854213 1.000353246966067 0.00046672238261046385 -3.0430200135803495e-08 6.926090560104373e-08 1.5292027015859577e-10 -1.2181017001218204e-10 1.0561076242096367e-08 1.465369427488293e-08 1.9940042305752923e-08 4.2698098354253783e-07 1.0000148704037226 0.9998524114774366 1.0003532591741675 0.0004667223806335316 -3.615365383135572e-08 6.926090596913317e-08 1.183052168976327e-10 -1.0300764201522479e-10 1.0557543079377581e-08 1.4556662179186547e-08 1.99041245381218e-08 4.274844049430218e-07 1.0000148668391076 0.9998524089318291 1.0003533424414293 0.00046672236827054636 -6.743038425882908e-08 6.926090532355796e-08 6.346880557033867e-12 -4.039630380113908e-11 1.0526400389790172e-08 1.644090130776485e-08 2.0641957457798918e-08 4.810298595606257e-07 1.0000148609735726 0.9998524047418877 1.0003534809905137 0.00046672235646549453 -5.678797011691105e-08 6.926090446202181e-08 -7.369071946912064e-12 -2.990501371763813e-11 1.0230928973661002e-08 2.48335532637408e-08 2.4559257758735914e-08 6.861423268979856e-07 1.0000148709369316 0.9998524118581419 1.000353246838961 0.0004667223826303661 -3.036929494339443e-08 6.926090537169066e-08 1.533158691487509e-10 -1.2201763429413697e-10 1.0561112637423402e-08 1.4655264522600536e-08 1.994062730178679e-08 4.2698699651334966e-07 1.0000148708820626 0.9998524118189672 1.0003532481065625 0.00046672238242449483 -3.0975483975071516e-08 6.926090588310502e-08 1.4941588991429745e-10 -1.1990529545544834e-10 1.0560755644935474e-08 1.4640121783529383e-08 1.9934989783738747e-08 4.269374633043881e-07
0.502 1.0000111022019045 0.999849719695229 1.000263285854519 0.00037110564476427175 -1.7180364983131335e-08 9.017033906659753e-08 1.5283942082519007e-10 -1.2199776323306367e-10 6.563403825587848e-09 1.2944696616763914e-08 1.9436881620586046e-08 4.100961583391382e-07 1.0000111016252569 0.9998497192834919 1.0002632992072191 0.0003711056429998701 -2.2921413828017084e-08 9.017033973580892e-08 1.1760567247460336e-10 -1.0283261666718371e-10 6.560182915977214e-09 1.2856833276746314e-08 1.940762711975505e-08 4.107766934074214e-07 1.000011097800169 0.9998497165518001 1.000263388589021 0.0003711056321683203 -5.283143072090944e-08 9.017034093575447e-08 5.60587056505474e-12 -4.0047793192465385e-11 6.531736588349536e-09 1.5290043049086658e-08 2.029162002198893e-08 4.70599264522514e-07 1.0000110920491503 0.9998497124437298 1.0002635243634825 0.00037110562249436594 -3.6788614259952336e-08 9.01703557534938e-08 -7.437177978059078e-12 -2.9876329744070343e-11 6.259841444650483e-09 2.4123906829356483e-08 2.428492710391384e-08 6.733004599475623e-07 1.0000111022079294 0.9998497196995306 1.0002632857152096 0.0003711056447816018 -1.7118992584133432e-08 9.017033844894914e-08 1.5324291898924388e-10 -1.222097517165291e-10 6.563437108968889e-09 1.294632441341193e-08 1.9437429438220623e-08 4.1010213588845076e-07 1.0000111021478642 0.9998497196566439 1.0002632871042574 0.0003711056445973068 -1.772957978182196e-08 9.01703386195351e-08 1.4926440050152422e-10 -1.2005228621813161e-10 6.563111570463197e-09 1.2930751584189302e-08 1.9432193467206817e-08 4.100546888545443e-07
0.512 1.0000081359384385 0.9998476007352026 1.0001925378426557 0.00028875186221085226 -8.35711496449765e-09 1.0787496242664267e-07 1.548061455556761e-10 -1.2216602979064612e-10 3.848731066401221e-09 1.0601580850802512e-08 1.8808444010839856e-08 3.7885398384827626e-07 1.0000081353127594 0.9998476002884419 1.000192552342847 0.0002887518606777059 -1.4100386605415533e-08 1.0787496357154716e-07 1.189572093625937e-10 -1.0263847152634986e-10 3.845820928858584e-09 1.0531822196326199e-08 1.8789113275607157e-08 3.797052077066043e-07 1.0000081312390896 0.9998475973791665 1.0001926475645857 0.0002887518514429403 -4.257414494230678e-08 1.0787496575713758e-07 6.945244025103205e-12 -3.969515120259999e-11 3.820060621906155e-09 1.3798204356410642e-08 1.984341135183181e-08 4.474540331746736e-07 1.0000081256415794 0.9998475933808421 1.0001927796608094 0.00028875184385398654 -2.2672073597500746e-08 1.078749859499479e-07 -5.458274540402151e-12 -2.982826141969148e-11 3.5721305571293737e-09 2.3267681517828266e-08 2.3942345388749134e-08 6.503804227140617e-07 1.0000081359449895 0.9998476007398795 1.000192537691055 0.0002887518622263604 -8.295430163488718e-09 1.0787496162142348e-07 1.5521791538127849e-10 -1.22382502024215e-10 3.8487608057592145e-09 1.0603274717068361e-08 1.880892423850793e-08 3.7886068841292464e-07 1.0000081358796962 0.9998476006932585 1.000192539202368 0.0002887518620652887 -8.908866196122809e-09 1.0787496126260467e-07 1.511609194753075e-10 -1.2017958461852336e-10 3.848467137349387e-09 1.058728130953581e-08 1.8804396628510647e-08 3.7880840208863063e-07
0.522 1.000005851208644 0.99984596860758 1.0001380893344425 0.00021983450665238055 -2.915602888109255e-09 1.2230832691502773e-07 1.5710523788798878e-10 -1.2231406705097448e-10 2.0943414499627182e-09 8.023172539869929e-09 1.8252048686345128e-08 3.3569218177345827e-07 1.0000058505339477 0.9998459681258065 1.000138104982519 0.00021983450535394995 -8.651076599802231e-09 1.2230832817182176e-07 1.2064395033883378e-10 -1.0242527300996032e-10 2.0917337049070365e-09 7.987262357655537e-09 1.8244841070367882e-08 3.3671333098314713e-07 1.0000058462239383 0.9998459650477015 1.0001382057605914 0.00021983449767684854 -3.566981757339485e-08 1.2230833064123488e-07 8.648145066673375e-12 -3.9338067730931646e-11 2.0685855087978918e-09 1.2423823376769444e-08 1.947536145909976e-08 4.14781837504888e-07 1.0000058408066865 0.9998459611782421 1.0001383335573784 0.0002198344918099745 -1.3236344750176692e-08 1.2230834423400023e-07 -3.1476647417231785e-12 -2.976039252482439e-11 1.844410157806067e-09 2.253307494981404e-08 2.3664611190918535e-08 6.211721859685492e-07 1.0000058512157228 0.9998459686126345 1.000138089170488 0.00021983450666671967 -2.8537071523353645e-09 1.223083260193266e-07 1.5752514852160201e-10 -1.2253532595558394e-10 2.0943681100949414e-09 8.024953004836274e-09 1.825243945020161e-08 3.357007119197838e-07 1.0000058511451804 0.9998459685622639 1.000138090804634 0.00021983450652954628 -3.4689773525890903e-09 1.223083256765238e-07 1.533898188293374e-10 -1.2028711171272624e-10 2.0941050190383493e-09 8.008506505701197e-09 1.8248839291953604e-08 3.3563367557559646e-07
0.532 1.0000041292060586 0.9998447384571632 1.0000970860824985 0.0001637440587391662 1.1439688351720608e-10 1.3361193986914642e-07 1.590580409691313e-10 -1.2244243774015193e-10 1.0138866827861548e-09 5.6788480327146155e-09 1.7904103147618287e-08 2.8443204852350154e-07 1.0000041284824275 0.9998447379404367 1.0000971028771477 0.00016374405766522558 -5.607122165714612e-09 1.3361194068766268e-07 1.2198752990899743e-10 -1.0219339374089572e-10 1.011567290160912e-09 5.7078499788523235e-09 1.7909784354483103e-08 2.856101906796773e-07 1.0000041239483264 0.9998447347022568 1.0000972089266522 0.0001637440514183429 -3.118722067660275e-08 1.3361194270827529e-07 1.003427560558469e-11 -3.8975126398292494e-11 9.909191099787442e-10 1.1559113771712763e-08 1.930156431098053e-08 3.7722774317361964e-07 1.0000041187279483 0.9998447309735354 1.0000973320368798 0.0001637440467835218 -7.299718782787146e-09 1.3361194305577267e-07 -1.1833090591256524e-12 -2.967324349119507e-11 7.898768861108064e-10 2.2082295404242173e-08 2.352909626919597e-08 5.904117193851449e-07 1.000004129213667 0.9998447384625956 1.000097085906145 0.0001637440587522541 1.7644084112234216e-10 1.3361193894835464e-07 1.5948604634768595e-10 -1.2266835781153984e-10 1.013910453438366e-09 5.680709724182297e-09 1.790439429590656e-08 2.8444430287756437e-07 1.0000041291378619 0.9998447384084664 1.0000970876635191 0.00016374405863790834 -4.4003544670701193e-10 1.336119387343987e-07 1.5527227003825584e-10 -1.2037455347109418e-10 1.0136764198941601e-09 5.66416647194423e-09 1.7901821108855238e-08 2.8434526865927366e-07
0.542 1.0000028592950303 0.9998438312596712 1.0000668760038791 0.00011931300032381331 1.553850388218226e-09 1.4206519486033251e-07 1.6066508968059097e-10 -1.2255103140570747e-10 3.788223831282555e-10 4.1626688480496695e-09 1.779854285479531e-08 2.305817570581054e-07 1.0000028585225882 0.9998438307080805 1.0000668939426536 0.00011931299945820072 -4.150137396143366e-09 1.4206519490964754e-07 1.2298851831087801e-10 -1.0194168727081132e-10 3.7677476586306093e-10 4.296650447776803e-09 1.7815886515404986e-08 2.3191498037989658e-07 1.000002853776415 0.9998438273184179 1.0000670049827003 0.00011931299450329022 -2.8330012939858428e-08 1.4206519576077674e-07 1.1102780786492939e-11 -3.860587887971011e-11 3.58494248520689e-10 1.1344280689220702e-08 1.9336870586436473e-08 3.4094846501497664e-07 1.0000028487615713 0.9998438237366218 1.0000671232035734 0.00011931299098680386 -3.812946510631112e-09 1.4206518405420198e-07 4.349572763719453e-13 -2.9566043217217995e-11 1.7970389227297318e-10 2.1933090706429198e-08 2.3540484795656908e-08 5.630625162705211e-07 1.0000028593031698 0.9998438312654826 1.000066875815093 0.00011931300033536604 1.6160058425110126e-09 1.4206519379397817e-07 1.6110110510451913e-10 -1.2278150282190283e-10 3.7884344716094767e-10 4.164442344605234e-09 1.7798742968289108e-08 2.306005492486595e-07 1.0000028592220913 0.9998438312075872 1.000066877695974 0.00011931300024193504 9.98692899988887e-10 1.4206519366170222e-07 1.5680911762482197e-10 -1.204418561524014e-10 3.786369416638321e-10 4.1497584468954496e-09 1.779710785506123e-08 2.3044413796383005e-07
0.552 1.0000019430191613 0.9998431766868126 1.0000451030091664 8.503866142276871e-05 2.0392934768691723e-09 1.4802730109695042e-07 1.6185811350593152e-10 -1.226392031744457e-10 2.1760735700522092e-11 3.822183718008657e-09 1.7865501671873858e-08 1.8068470939857022e-07 1.0000019421980568 0.9998431761004651 1.000045122088883 8.50386607436333e-05 -3.6452017542585735e-09 1.4802730065496853e-07 1.2357854668295674e-10 -1.0167086574830174e-10 1.9967483694458098e-11 4.043568742795619e-09 1.7891563530116704e-08 1.8222291620773516e-07 1.0000019372514577 0.9998431725676432 1.0000452378460742 8.503865692514953e-05 -2.647570591885158e-08 1.480273004153054e-07 1.1784061512025111e-11 -3.8228984011793316e-11 3.914468569759096e-12 1.1577358376499878e-08 1.950490542007815e-08 3.1200568053533853e-07 1.0000019324448681 0.9998431691347138 1.0000453511132705 8.503865443769182e-05 -1.926177297652445e-09 1.4802728509552206e-07 1.6394155259916477e-12 -2.943926191009558e-11 -1.53654804095796e-10 2.1976116207969563e-08 2.3641183206338766e-08 5.426850161261791e-07 1.0000019430278324 0.9998431766930039 1.000045102807922 8.50386614319275e-05 2.1015394599403113e-09 1.4802729973661458e-07 1.6230233808705623e-10 -1.2287436835033567e-10 2.1778930550371853e-11 3.823547252107437e-09 1.786563785197399e-08 1.807135814483834e-07 1.000001942941474 0.9998431766313373 1.0000451048125136 8.503866135785887e-05 1.483598002226727e-09 1.4802729955465317e-07 1.5793215978017246e-10 -1.2048963356715176e-10 2.1598298927034772e-11 3.813494223022804e-09 1.7864667722383573e-08 1.8046834612922852e-07
0.562 1.0000012962085838 0.9998427146131269 1.0000297555299502 5.92797561421539e-05 2.0224984032003e-09 1.5186855899246552e-07 1.6244855558078516e-10 -1.227072390919489e-10 -1.7108193792751144e-10 4.15244638610183e-09 1.8002802980027793e-08 1.4207000575581916e-07 1.0000012953389785 0.9998427139921384 1.0000297757469614 5.927975562236678e-05 -3.6415023280389112e-09 1.518685585192958e-07 1.2356906537177177e-10 -1.0138042658840884e-10 -1.726379237433082e-10 4.4004966086224985e-09 1.803413558905457e-08 1.439015267465566e-07 1.0000012902031497 0.99984271032416 1.000029895957492 5.927975275673465e-05 -2.5179505872328526e-08 1.5186855840096195e-07 1.1888042511049031e-11 -3.784479544292102e-11 -1.866029044335832e-10 1.1946029672948626e-08 1.9709514072332564e-08 2.9431609702024793e-07 1.0000012856033094 0.9998427070390196 1.0000300043058798 5.927975104084161e-05 -1.007467654274116e-09 1.518685513508391e-07 2.240324325475074e-12 -2.929254424482176e-11 -3.2405581686768747e-10 2.2074727592609012e-08 2.376261842372014e-08 5.304952984880203e-07 1.0000012962177875 0.9998427146196989 1.000029755316226 5.9279756148163844e-05 2.0848238038305086e-09 1.518685577739689e-07 1.62900748941471e-10 -1.2294727782531017e-10 -1.7106567311210457e-10 4.153467532433675e-09 1.800290961392339e-08 1.421121594064947e-07 1.0000012961261433 0.9998427145542568 1.0000297574446821 5.927975609168118e-05 1.4663649896313037e-09 1.5186855757390776e-07 1.5845247012641165e-10 -1.2051669284700885e-10 -1.712229488327379e-10 4.146799927490901e-09 1.8002260252581345e-08 1.417500629435121e-07
0.572 1.0000008494950887 0.9998423954851627 1.000019177363061 4.041223308212465e-05 1.795651463738245e-09 1.539068350842463e-07 1.625795761413632e-10 -1.2275547813198262e-10 -2.719971918214674e-10 4.487059715663405e-09 1.8139125939744884e-08 1.2196582537576258e-07 1.0000008485771508 0.9998423948296543 1.0000191987134357 4.0412232694511865e-05 -3.847395440731846e-09 1.5390683494817973e-07 1.2310321782765987e-10 -1.0107068945824498e-10 -2.733322274960932e-10 4.737507158052603e-09 1.8172925991470887e-08 1.2407066308181263e-07 1.000000843262802 0.9998423910341727 1.0000193231242116 4.041223059591162e-05 -2.4151807542728352e-08 1.5390683597322808e-07 1.1557012245633015e-11 -3.745215698024971e-11 -2.853447471116583e-10 1.2246037620209857e-08 1.989031209813423e-08 2.8837481281486657e-07 1.0000008388653603 0.9998423878937127 1.000019426656071 4.0412229405584046e-05 -6.231666540325719e-10 1.5390684554991504e-07 2.381395926529417e-12 -2.912706911777504e-11 -4.038119779271794e-10 2.2139865604217124e-08 2.3863388657618594e-08 5.256403760441301e-07 1.0000008495048256 0.9998423954921155 1.00001917713684 4.041223308642905e-05 1.8580507054378225e-09 1.539068340227934e-07 1.630399041204988e-10 -1.2300022508045775e-10 -2.7198329746854096e-10 4.488013842212079e-09 1.813923230179751e-08 1.2202010332594313e-07 1.0000008494078902 0.9998423954228943 1.0000191793892832 4.041223304480197e-05 1.2391315007194708e-09 1.5390683385140401e-07 1.5851327767260537e-10 -1.2052381646907574e-10 -2.7211825173004913e-10 4.481987357776696e-09 1.8138611885259527e-08 1.2155137637701663e-07
0.582 1.000000547629495 0.9998421798346764 1.000012050326477 2.6939417079930482e-05 1.5280660068452726e-09 1.5438516849731934e-07 1.6280216559478044e-10 -1.2278302672722213e-10 -3.241168056769704e-10 4.5912505056845415e-09 1.824848443121916e-08 1.2127982600317983e-07 1.000000546663397 0.9998421791447712 1.0000120728061106 2.6939416798230665e-05 -4.09385943838891e-09 1.5438516900570497e-07 1.2273176459828475e-10 -1.007413515286092e-10 -3.2524672802482525e-10 4.842777147623145e-09 1.8282952925224485e-08 1.2346790084110757e-07 1.0000005411807422 0.9998421752290872 1.0000122011752086 2.693941529822693e-05 -2.3223306068893243e-08 1.5438517109975322e-07 1.13404455557619e-11 -3.7050266185909284e-11 -3.354350272913149e-10 1.2413678949262245e-08 2.0030344761038617e-08 2.9133641342180973e-07 1.0000005369795475 0.9998421722289139 1.0000123000358794 2.6939414472723402e-05 -4.987971291527511e-10 1.5438519430931034e-07 2.6141113134689266e-12 -2.8941346277270722e-11 -4.3604329199992384e-10 2.2144171944250526e-08 2.393367906080361e-08 5.259486322091493e-07 1.0000005476397666 0.9998421798420105 1.0000120500877434 2.6939417083754646e-05 1.5905364198141531e-09 1.543851675759154e-07 1.6327065606951847e-10 -1.230320613620668e-10 -3.2410481974760436e-10 4.592336820982608e-09 1.8248609876060377e-08 1.21338638989094e-07 1.0000005475375353 0.9998421797690074 1.0000120524642753 2.6939417053308515e-05 9.711844196963374e-10 1.543851671750422e-07 1.5866583394034205e-10 -1.2051000406679244e-10 -3.2421876612073623e-10 4.585143459258942e-09 1.8247826218509476e-08 1.2083005129399003e-07
0.592 1.0000003480080788 0.999842037226504 1.000007358417946 1.7558213933985873e-05 1.3032422192390874e-09 1.5349505250880966e-07 1.635001995335551e-10 -1.2278999286310048e-10 -3.5168548194613107e-10 4.481171166076033e-09 1.8333340436927207e-08 1.30159219154238e-07 1.0000003469939927 0.9998420365023268 1.0000073820226345 1.7558213734595107e-05 -4.297541336629418e-09 1.5349505373716943e-07 1.2283899773743552e-10 -1.0039202899083961e-10 -3.52624869036045e-10 4.7374304327995075e-09 1.8367419925886334e-08 1.3235907021943436e-07 1.0000003413527576 0.9998420324733913 1.0000075141193445 1.755821268874703e-05 -2.2309105205355662e-08 1.5349505621536644e-07 1.1621580856995454e-11 -3.6638971590992446e-11 -3.611109569707982e-10 1.2470062126680118e-08 2.013704209510547e-08 2.983158586536604e-07 1.00000033734061 0.9998420296083635 1.0000076084795035 1.7558212123633522e-05 -4.76005316527684e-10 1.5349507965576662e-07 3.3231591016684233e-12 -2.8736190223413974e-11 -4.4496646710156343e-10 2.2100653073633298e-08 2.398079507979836e-08 5.28564292385638e-07 1.0000003480188844 0.9998420372342199 1.0000073581666846 1.7558213937647813e-05 1.36578243801177e-09 1.5349505192374852e-07 1.6397700979599382e-10 -1.2304391913851697e-10 -3.51675143707277e-10 4.482527514752449e-09 1.8333496483841656e-08 1.3021697261632183e-07 1.0000003479113533 0.9998420371574315 1.0000073606673963 1.7558213915636215e-05 7.460106813963954e-10 1.534950512742944e-07 1.5929406538465725e-10 -1.2047598206210728e-10 -3.517700197724086e-10 4.472966450182818e-09 1.8332435715607945e-08 1.2971844782628853e-07
0.602 1.0000002187779637 0.9998419449054279 1.000004342229924 1.1187533426686746e-05 1.1507402156186872e-09 1.5140946891250386e-07 1.6436700073603345e-10 -1.2277733345215827e-10 -3.6757483458023963e-10 4.245052316600884e-09 1.8405132373738674e-08 1.3766667758293075e-07 1.0000002177160632 0.9998419441471028 1.0000043669554088 1.1187533289003093e-05 -4.428951485660725e-09 1.5140947028946603e-07 1.2311777066651598e-10 -1.0002370113777346e-10 -3.683375792809477e-10 4.509036575047979e-09 1.8438181520467392e-08 1.4000640502345448e-07 1.0000002119255003 0.9998419400115299 1.0000045025600381 1.118753257773444e-05 -2.137756073464552e-08 1.514094718709593e-07 1.2092054977340936e-11 -3.621760284342195e-11 -3.75236736701631e-10 1.2462564542683334e-08 2.0224102933659668e-08 3.04760810656709e-07 1.0000002080946686 0.9998419372761308 1.0000045926033905 1.1187532197980512e-05 -4.738817755598379e-10 1.5140948211488504e-07 4.201456199088018e-12 -2.8512686489083927e-11 -4.4341630146520954e-10 2.203454927425976e-08 2.401560524491459e-08 5.308992558629275e-07 1.0000002187893051 0.9998419449135266 1.0000043419661213 1.1187533429549957e-05 1.2133496361202353e-09 1.5140946878582135e-07 1.6485180359716696e-10 -1.2303575800868544e-10 -3.67566268337469e-10 4.246791133260107e-09 1.840532585028616e-08 1.3772286220030037e-07 1.0000002186764698 0.9998419448329496 1.0000043445910947 1.1187533413747591e-05 5.931639480816108e-10 1.5140946766522016e-07 1.6009098482540684e-10 -1.204214868003217e-10 -3.676432935375761e-10 4.233882472321105e-09 1.8403920191064697e-08 1.3724030755882748e-07
0.612 1.0000001368231002 0.999841886357576 1.0000024507210408 6.967788722257144e-06 1.070536876516553e-09 1.482932035691549e-07 1.646554038336624e-10 -1.2274434765251227e-10 -3.782516172336051e-10 3.971104974388589e-09 1.8476429306251804e-08 1.3873263888439977e-07 1.0000001357135577 0.9998418855652272 1.0000024765630389 6.967788629345042e-06 -4.488144146871187e-09 1.4829320470182285e-07 1.228213561737735e-10 -9.963596696265987e-11 -3.788503644501024e-10 4.2441884578784705e-09 1.8508111937484424e-08 1.414235506297135e-07 1.0000001297824646 0.9998418813293066 1.0000026154665782 6.967788158158372e-06 -2.042633350006205e-08 1.4829320509073686e-07 1.2004148436237937e-11 -3.578613182066877e-11 -3.84272172885529e-10 1.2433907170648567e-08 2.0305348316763526e-08 3.0826536173211943e-07 1.00000012612503 0.9998418787178861 1.0000027013816473 6.967787910498516e-06 -4.583388325783398e-10 1.4829319880119356e-07 4.5012328638378106e-12 -2.826996222113953e-11 -4.378179644114592e-10 2.1966668700813273e-08 2.4048309400306223e-08 5.315487437501988e-07 1.0000001368349773 0.9998418863660573 1.0000024504446838 6.967788723868345e-06 1.1332151555643766e-09 1.4829320386406782e-07 1.651481419459568e-10 -1.2300695308748153e-10 -3.7824460793000005e-10 3.973312496951782e-09 1.8476663442284407e-08 1.3878864893085388e-07 1.0000001367168332 0.9998418862816892 1.0000024531939962 6.967788712361037e-06 5.126182250183813e-10 1.4829320268397475e-07 1.6030959346089623e-10 -1.2034722684572064e-10 -3.7830491091917073e-10 3.9562940313496905e-09 1.847488046313843e-08 1.3831165265352738e-07
0.622 1.0000000858470575 0.9998418499408899 1.0000012954156825 4.241330712618075e-06 1.0490607640096697e-09 1.4429487732693686e-07 1.6398852875345155e-10 -1.226911377569968e-10 -3.867941076911903e-10 3.716634682949425e-09 1.8557673581906574e-08 1.3319101398073602e-07 1.0000000846900459 0.9998418491146415 1.000001322369904 4.241330651785097e-06 -4.488704638492241e-09 1.4429487840027925e-07 1.215724302620322e-10 -9.922868803755136e-11 -3.8724044894115354e-10 3.999492615684219e-09 1.8587939916165346e-08 1.3647170846077444e-07 1.000000078626785 0.9998418447843529 1.0000014643736248 4.241330349773863e-06 -1.9466570761249547e-08 1.442948783711143e-07 1.0979715470194538e-11 -3.534351142193479e-11 -3.91289542955438e-10 1.2409703776850904e-08 2.0392215121364188e-08 3.0873025025588007e-07 1.0000000751348586 0.9998418422912841 1.0000015463484808 4.241330206148614e-06 -4.2087614692033866e-10 1.4429486471611815e-07 3.845273247701051e-12 -2.8008643485747753e-11 -4.312088368515146e-10 2.1907613714491004e-08 2.4087367179764297e-08 5.304501398790657e-07 1.0000000858594715 0.9998418499497546 1.0000012951267585 4.241330712894138e-06 1.1118076142718275e-09 1.4429487813589309e-07 1.6448930152135436e-10 -1.2295829636167912e-10 -3.867884201136804e-10 3.719355135371799e-09 1.8557948151308715e-08 1.3324845131927292e-07 1.0000000857360145 0.999841849861592 1.0000012980004838 4.241330704915794e-06 4.908002724970545e-10 1.4429487724872316e-07 1.595729919199827e-10 -1.202526637589693e-10 -3.8683339115890584e-10 3.697834901791342e-09 1.8555789250471715e-08 1.3276509022897762e-07
0.632 1.0000000546829073 0.9998418276777689 1.0000006100802485 2.5227757121909833e-06 1.0680889840446251e-09 1.39543750727526e-07 1.6282252360639448e-10 -1.2261786814225826e-10 -3.945936582373011e-10 3.521613605362244e-09 1.865546177576528e-08 1.2333074753293565e-07 1.0000000534785982 0.9998418268177447 1.0000006381424102 2.5227756739493558e-06 -4.448860864553209e-09 1.395437516887225e-07 1.198275827937223e-10 -9.880206190985939e-11 -3.9489946226636044e-10 3.813809636373714e-09 1.8684463655896888e-08 1.2744961304743286e-07 1.0000000472911181 0.9998418223987725 1.0000007830574293 2.522775491181607e-06 -1.8514108473180653e-08 1.395437526878567e-07 9.474342224409407e-12 -3.489018721410731e-11 -3.9767400911009207e-10 1.2404277164035491e-08 2.0492126717082747e-08 3.0736720682872074e-07 1.0000000439569738 0.9998418200185472 1.0000008612764357 2.522775447489799e-06 -3.657037942439132e-10 1.395437453958991e-07 2.689678975589055e-12 -2.7728669031797823e-11 -4.249370840037931e-10 2.1863455677551106e-08 2.413933253573101e-08 5.283218553856188e-07 1.000000054695859 0.9998418276870172 1.000000609778745 2.5227757116081585e-06 1.130904475937333e-09 1.3954375176294681e-07 1.6333160895374958e-10 -1.228900541707343e-10 -3.9458918989153273e-10 3.5248318516612077e-09 1.865577411958345e-08 1.233909272590543e-07 1.0000000545670844 0.9998418275950578 1.0000006127769554 2.5227757063738867e-06 5.094873026913674e-10 1.395437512261429e-07 1.583373637618807e-10 -1.201379824083263e-10 -3.94620156919214e-10 3.498940587891266e-09 1.8653264653697763e-08 1.2289206768628893e-07
0.642 1.0000000358891052 0.9998418142519986 1.0000002172497477 1.4659856605342303e-06 1.1094369602480859e-09 1.3415770029283067e-07 1.6207539332016604e-10 -1.2252492563357894e-10 -4.022479838507139e-10 3.4071675702746335e-09 1.8769133638569358e-08 1.1200512822591172e-07 1.0000000346376694 0.9998418133583216 1.0000002464155804 1.4659856379521217e-06 -4.386799167023682e-09 1.3415770109454317e-07 1.1850434135098746e-10 -9.835638671669545e-11 -4.024234646751856e-10 3.7068020201975414e-09 1.8797121963890987e-08 1.1718644686924513e-07 1.0000000283335235 0.9998418088560689 1.0000003940624151 1.4659855404979104e-06 -1.7584824244465076e-08 1.341577042444508e-07 8.404597419291984e-12 -3.442550335363089e-11 -4.040190222417314e-10 1.2423006514825323e-08 2.06054854478392e-08 3.0553705060211794e-07 1.000000025149676 0.9998418065833511 1.0000004687043202 1.4659855952589473e-06 -3.0222707678151026e-10 1.3415771149515867e-07 1.9527594216215455e-12 -2.7430994067408384e-11 -4.195593496202252e-10 2.1837356934618923e-08 2.4206300637042185e-08 5.259716001409088e-07 1.000000035902595 0.999841814261631 1.0000002169356523 1.4659856596156043e-06 1.1723211680259219e-09 1.341577012666243e-07 1.625925942298937e-10 -1.2280174328052575e-10 -4.0224461363551247e-10 3.410808286893791e-09 1.8769480148621385e-08 1.1206893526439052e-07 1.0000000357684995 0.999841814165872 1.0000002200584193 1.4659856567881854e-06 5.504946127397391e-10 1.3415770116876433e-07 1.5752065791808487e-10 -1.200028848076992e-10 -4.022624774195993e-10 3.381205774407334e-09 1.876665583424347e-08 1.1154920175936819e-07
0.652 1.0000000246402376 0.9998418062163142 1.0000000017988426 8.321165800992949e-07 1.1580688847510643e-09 1.2825007675540512e-07 1.6234418183846099e-10 -1.2241179535603767e-10 -4.100017942401903e-10 3.3490303179624223e-09 1.889015755896597e-08 1.0164915799011054e-07 1.000000023341845 0.9998418052891068 1.0000000320640947 8.321165681971576e-07 -4.317555110947783e-09 1.2825007737982862e-07 1.1820002085598315e-10 -9.789142091745943e-11 -4.100570041245668e-10 3.6558354936495296e-09 1.8917458044813248e-08 1.0801241141753603e-07 1.0000000169282115 0.9998418007087102 1.0000001822722238 8.321165257899986e-07 -1.6691544761159346e-08 1.2825008289957846e-07 8.366960454516079e-12 -3.3949525475865465e-11 -4.1056355716460143e-10 1.2458296940365602e-08 2.0725330039028408e-08 3.0413329360177444e-07 1.0000000138874565 0.9998417985383662 1.0000002535091244 8.321166149330608e-07 -2.4003842867087675e-10 1.2825010297637604e-07 2.231438837558522e-12 -2.7115336642739455e-11 -4.1527864225965537e-10 2.1824892386738883e-08 2.4284233993043305e-08 5.239509865642717e-07 1.0000000246542657 0.9998418062263316 1.0000000014721422 8.321165793346516e-07 1.221021931670267e-09 1.2825007743682454e-07 1.6286942977373578e-10 -1.2269355836033677e-10 -4.09999259823821e-10 3.353005835035523e-09 1.8890534047811354e-08 1.0171709066851271e-07 1.000000024514845 0.9998418061267696 1.0000000047195372 8.32116578454319e-07 5.987861621004055e-10 1.2825007765579833e-07 1.5772004633853978e-10 -1.1984839287092128e-10 -4.1000519389320433e-10 3.320482895783549e-09 1.8887435887634276e-08 1.0117361450267414e-07
0.662 1.000000017890178 0.9998418013945691 0.9999998910101582 4.6138678779748096e-07 1.2042351250064481e-09 1.2192890592510281e-07 1.634569960613736e-10 -1.2227892109147023e-10 -4.1795189822216405e-10 3.314294718229259e-09 1.9010501080132788e-08 9.375011137894804e-08 1.000000016544998 0.9998418004339542 0.9999999223705998 4.6138678168454196e-07 -4.250878653046909e-09 1.2192890632656843e-07 1.187426088673398e-10 -9.740732952132588e-11 -4.1789623499800743e-10 3.6307635426348424e-09 1.903752472802666e-08 1.0122474897201623e-07 1.0000000100286979 0.9998417957802945 1.0000000749780371 4.6138676227321856e-07 -1.5841912900052808e-08 1.2192891333537008e-07 9.188797847124124e-12 -3.346213014725877e-11 -4.174007210034557e-10 1.2500833642626841e-08 2.0844969713886815e-08 3.034677390506453e-07 1.0000000071241333 0.9998417937074042 1.0000001429748893 4.6138676090247435e-07 -1.8554758429583455e-10 1.2192893774388288e-07 3.354078394123988e-12 -2.678170370282733e-11 -4.1215172858292295e-10 2.1819149199983883e-08 2.4368517644486958e-08 5.224940436208003e-07 1.000000017904746 0.9998418014049716 0.9999998906708399 4.6138678719384494e-07 1.2672567542426117e-09 1.2192890616806492e-07 1.6399044560610976e-10 -1.225656481768441e-10 -4.1795007864260146e-10 3.318533880525884e-09 1.9010902745431877e-08 9.382251222976246e-08 1.0000000177599953 0.9998418013016042 0.9999998940429337 4.6138678698278217e-07 6.446123036230752e-10 1.2192890631139314e-07 1.5876320741514099e-10 -1.1967425103102218e-10 -4.1794474377678356e-10 3.283764657727018e-09 1.9007578500941636e-08 9.325180467721003e-08
0.672 1.0000000137671623 0.999841798449576 0.9999998401683703 2.4996135129965694e-07 1.2437878155606525e-09 1.1529598669580242e-07 1.6464997079354837e-10 -1.2212658908819222e-10 -4.261349686322496e-10 3.2931432680158567e-09 1.91276757530412e-08 8.867390042933444e-08 1.0000000123753627 0.9998417974556753 0.9999998726197945 2.499613482745396e-07 -4.190917007447891e-09 1.1529598688099482e-07 1.1936814674308217e-10 -9.69049877000939e-11 -4.259778781521248e-10 3.6221654225368934e-09 1.9154856132294452e-08 9.701266301106431e-08 1.0000000057628762 0.9998417927333916 1.0000000274726697 2.4996133702580653e-07 -1.503807140259958e-08 1.152959941574069e-07 1.010515693847687e-11 -3.2962933915660085e-11 -4.2456277070437486e-10 1.2546956522021365e-08 2.0962426281473703e-08 3.0345967608906105e-07 1.0000000029879068 0.9998417907532533 1.0000000923871104 2.499612630322817e-07 -1.4087267539777624e-10 1.1529601290802855e-07 4.556419068224429e-12 -2.643125643478275e-11 -4.101761826283125e-10 2.181650612517743e-08 2.4458048126367977e-08 5.215928110399139e-07 1.0000000137822698 0.9998417984603641 0.9999998398164217 2.499613509075201e-07 1.3068782843147318e-09 1.1529598634912856e-07 1.6519138932986414e-10 -1.2241828145472616e-10 -4.2613417624230797e-10 3.2975836270970915e-09 1.9128097582593012e-08 8.875112065333866e-08 1.000000013632185 0.9998417983531881 0.9999998433132856 2.499613507600482e-07 6.83825297343809e-10 1.1529598689551636e-07 1.5988645123789394e-10 -1.1948025385068365e-10 -4.2611862763166323e-10 3.2611683592708952e-09 1.912459676218475e-08 8.814752878283871e-08
0.682 1.000000011152537 0.9998417965821711 0.9999998225297094 1.3227620770389809e-07 1.2764140342163593e-09 1.0845086252735564e-07 1.6513456965965645e-10 -1.2195538843575098e-10 -4.345664572403953e-10 3.2816411540298666e-09 1.9240748196716327e-08 8.593578636666137e-08 1.0000000097142865 0.9998417955551057 0.9999998560679306 1.3227620944403212e-07 -4.137983391457261e-09 1.0845086222837342e-07 1.192882737816338e-10 -9.63840975479756e-11 -4.343167174750149e-10 3.6244761933510965e-09 1.9268388226772484e-08 9.484788166694147e-08 1.000000003011771 0.9998417907686061 1.0000000130200857 1.3227623345403085e-07 -1.4278426589207795e-08 1.084508687440286e-07 1.0327359611650735e-11 -3.245222356937314e-11 -4.3206142420171177e-10 1.2593498068831776e-08 2.1076693387205656e-08 3.038943433942715e-07 1.0000000003601028 0.999841788876731 1.000000075002396 1.3227639505103624e-07 -1.0509895011654302e-10 1.0845087574573231e-07 5.050615911939043e-12 -2.6063584733110906e-11 -4.0932793631300584e-10 2.1815316797894652e-08 2.4552321744113058e-08 5.211122603591131e-07 1.0000000111681853 0.9998417965933452 0.9999998221651175 1.3227620709939852e-07 1.3395732933331077e-09 1.0845086180197595e-07 1.6568406243284621e-10 -1.2225169370679032e-10 -4.345662829832466e-10 3.2862451929535673e-09 1.9241186714790097e-08 8.60179994479117e-08 1.0000000110127627 0.999841796482358 0.9999998257868224 1.322762071159824e-07 7.161116960739019e-10 1.0845086241798746e-07 1.6030125468462107e-10 -1.1926670679053653e-10 -4.345412732173991e-10 3.2485408139613366e-09 1.9237543507012137e-08 8.537677897864732e-08
0.692 1.0000000093963202 0.9998417953280051 0.9999998225497568 6.822173133687708e-08 1.3030491723319605e-09 1.0149231920274598e-07 1.6466785788709414e-10 -1.2176513155714393e-10 -4.432533561941428e-10 3.2793793375454315e-09 1.9346376171509852e-08 8.460806605532318e-08 1.000000007911785 0.9998417942678961 0.9999998571706121 6.822174237591206e-08 -4.091141659293301e-09 1.0149231850004141e-07 1.1826000612226653e-10 -9.584507008481258e-11 -4.429192445541401e-10 3.6340828265084714e-09 1.9374516519052318e-08 9.390368226473156e-08 1.0000000011250898 0.9998417894213688 1.0000000160832052 6.822184366703765e-08 -1.3560228552029661e-08 1.0149232368519019e-07 9.611580874083809e-12 -3.1929777167817776e-11 -4.399000481251602e-10 1.2637764958821819e-08 2.1184217429751175e-08 3.0454470597228616e-07 0.9999999985907229 0.999841787613474 1.0000000752764147 6.822250766934285e-08 -7.653729630156766e-11 1.0149232002998968e-07 4.5940192600809445e-12 -2.5679521369146238e-11 -4.0957600282727424e-10 2.1815382603730376e-08 2.4647807102769907e-08 5.20869550081427e-07 1.0000000094125099 0.9998417953395657 0.9999998221725092 6.822173048751433e-08 1.3662770817509095e-09 1.0149231834992803e-07 1.6522537757352446e-10 -1.2206622775320967e-10 -4.4325360451047744e-10 3.2841482510748107e-09 1.9346831147413617e-08 8.469508757966437e-08 1.000000009251745 0.9998417952247646 0.9999998259191263 6.822173142813512e-08 7.424072787473215e-10 1.0149231886139358e-07 1.5976502035319056e-10 -1.1903440762414473e-10 -4.432204706969609e-10 3.2451236032984137e-09 1.9343048104454914e-08 8.401576761571872e-08
0.702 1.0000000081304805 0.9998417944241575 0.9999998314362777 3.4122137907931744e-08 1.324214284554946e-09 9.451118250271582e-08 1.6376558771614752e-10 -1.2155611126730057e-10 -4.5219971551741297e-10 3.2883882669406233e-09 1.9438564963169485e-08 8.388561969186369e-08 1.0000000065998267 0.9998417933311244 0.9999998671356232 3.412215662737123e-08 -4.049870908213801e-09 9.45111819548997e-08 1.1679889419331373e-10 -9.528795373137223e-11 -4.5178919370352527e-10 3.650109690932028e-09 1.9467008402767913e-08 9.350361092836934e-08 0.9999999997345089 0.9998417884285483 1.0000000278767687 3.412231656871365e-08 -1.2881227392746638e-08 9.451118616962328e-08 8.472633249242767e-12 -3.139547480674057e-11 -4.4807874244769003e-10 1.2678570395348685e-08 2.127896887203689e-08 3.0524587879710055e-07 0.9999999973117282 0.9998417867005504 1.000000084416927 3.412313786203391e-08 -5.418849905630159e-11 9.45111802600523e-08 3.701767857240051e-12 -2.527900076827073e-11 -4.1088711287925107e-10 2.1817012437628674e-08 2.4737126733857542e-08 5.207192295197529e-07 1.0000000081472122 0.9998417944361047 0.9999998310463613 3.4122137041785446e-08 1.387510729637099e-09 9.45111815144464e-08 1.6433102888839243e-10 -1.2186173651501258e-10 -4.522007577163688e-10 3.29335312735801e-09 1.943903924498263e-08 8.397698842105928e-08 1.000000007981101 0.9998417943174864 0.999999834917962 3.412213883701623e-08 7.632333321635318e-10 9.451118198637618e-08 1.587932200917603e-10 -1.1878308738638951e-10 -4.5215993864179607e-10 3.2526714439206912e-09 1.943508877192861e-08 8.326306899710047e-08
0.712 1.0000000071505954 0.9998417937245866 0.9999998443261141 1.6477928246680532e-08 1.3399466747177402e-09 8.758190305971605e-08 1.6332401513853198e-10 -1.213284377353712e-10 -4.6140959180321206e-10 3.3016751474219905e-09 1.951215342916422e-08 8.341049504336871e-08 1.0000000055739884 0.9998417925987498 0.9999998810998278 1.6477943106043577e-08 -4.014132400808109e-09 8.758190299459643e-08 1.1580134635915458e-10 -9.471345661218906e-11 -4.609305511497846e-10 3.665944436270441e-09 1.954064501853221e-08 9.334271734310616e-08 0.9999999986353263 0.9998417876439047 1.000000043544259 1.647805755264168e-08 -1.2239739348722118e-08 8.758190761442758e-08 7.806624058309926e-12 -3.0849978748495854e-11 -4.56597531085248e-10 1.2714361023566415e-08 2.135587595887842e-08 3.059242319267752e-07 0.9999999963186978 0.9998417859919142 1.0000000975608214 1.6478148741402884e-08 -3.770878204616973e-11 8.758191059543171e-08 3.2701300475013365e-12 -2.4863064116060868e-11 -4.1322873414942473e-10 2.1819123699057533e-08 2.4811747238870957e-08 5.20600106659884e-07 1.00000000716787 0.9998417937369217 0.9999998439235164 1.647792757782449e-08 1.403311712899236e-09 8.758190203011457e-08 1.638974272917331e-10 -1.216389788082783e-10 -4.6141115915343757e-10 3.306880353210493e-09 1.951265083630196e-08 8.350575758611124e-08 1.000000006996408 0.999841793614484 0.9999998479201714 1.647792888612934e-08 7.786268484828882e-10 8.758190276893759e-08 1.5828208614349526e-10 -1.1851333474175246e-10 -4.6136330368274216e-10 3.264088200505408e-09 1.9508496590851976e-08 8.276129096383875e-08
0.722 1.000000006344398 0.9998417931490899 0.9999998585772274 7.747257212704729e-09 1.3505942792080743e-09 8.076398041171293e-08 1.6382848011434773e-10 -1.210824082460063e-10 -4.708856787246355e-10 3.3096261075908167e-09 1.9568097236660676e-08 8.310254835707458e-08 1.0000000047220017 0.9998417919905684 0.9999998964212078 7.747257389980084e-09 -3.983578187895013e-09 8.07639809809875e-08 1.1575259629784557e-10 -9.41213112466103e-11 -4.703450128216257e-10 3.6751599741394e-09 1.9596505696509066e-08 9.332405868781269e-08 0.9999999977150112 0.9998417869870444 1.000000060449951 7.747231860064401e-09 -1.1633850111266771e-08 8.07639876050947e-08 8.097876672472866e-12 -3.029288336922959e-11 -4.6545567859246663e-10 1.2744680130719016e-08 2.1415577807089635e-08 3.065502783506271e-07 0.9999999954993702 0.9998417854073581 1.0000001120660553 7.746161532247417e-09 -2.656412353931551e-11 8.076400575504071e-08 3.7837254352817515e-12 -2.443174925518967e-11 -4.1656758489941586e-10 2.1820343613472922e-08 2.4866650979861485e-08 5.205015484921091e-07 1.0000000063622156 0.9998417931618128 0.9999998581619355 7.747256923903856e-09 1.4140279847424231e-09 8.076397991897762e-08 1.6440984981665506e-10 -1.2139757308762707e-10 -4.708877150070149e-10 3.315102177164301e-09 1.9568620030078943e-08 8.320160832881536e-08 1.0000000061853995 0.9998417930355525 0.9999998622837165 7.747256888864949e-09 7.889353465219708e-10 8.076398061458593e-08 1.587170535160928e-10 -1.1822480678296424e-10 -4.708339055097706e-10 3.269908944578613e-09 1.956424102810867e-08 8.242721729170562e-08
0.732 1.0000000056509704 0.9998417926541473 0.9999998727931048 3.6965595288748843e-09 1.3572869949570986e-09 7.411095952173072e-08 1.6483398099296184e-10 -1.2081902101360562e-10 -4.806314616181203e-10 3.3107931541072016e-09 1.961431870470513e-08 8.293124978706235e-08 1.0000000039829489 0.9998417914630592 0.9999999117032679 3.6965502926394174e-09 -3.95707755159526e-09 7.411096098411887e-08 1.162077996104732e-10 -9.351260572129032e-11 -4.800365837638652e-10 3.6795017407373987e-09 1.9642661030554917e-08 9.338923002955399e-08 0.9999999969123927 0.9998417864142649 1.0000000772033029 3.696438403707959e-09 -1.1060941396093016e-08 7.41109699830554e-08 8.900949449078739e-12 -2.972491653996553e-11 -4.746533276139203e-10 1.2771542326340934e-08 2.1464837178690284e-08 3.071063309737264e-07 0.9999999947928238 0.9998417849033513 1.0000001265358294 3.695138441027498e-09 -1.9526602809413305e-11 7.411099952824934e-08 4.797351880109664e-12 -2.3985544562086302e-11 -4.208727302547467e-10 2.1820578191899022e-08 2.4901854302091376e-08 5.204206133726484e-07 1.000000005669332 0.9998417926672584 0.9999998723651062 3.6965596428718813e-09 1.4207893101094267e-09 7.41109596477437e-08 1.6542347132584043e-10 -1.2113896709788833e-10 -4.806339975519435e-10 3.3165341869202777e-09 1.961486679138637e-08 8.303442819827512e-08 1.0000000054871565 0.9998417925371729 0.9999998766120834 3.6965586249705733e-09 7.952892797307503e-10 7.411096043811078e-08 1.5965298897783474e-10 -1.17918776229892e-10 -4.80574738407745e-10 3.2690171942470923e-09 1.9610264308044025e-08 8.222662369238695e-08
0.742 1.0000000050382345 0.9998417922168427 0.9999998862858579 1.9173856671115354e-09 1.3615746761950284e-09 6.767468816283939e-08 1.6533345729786858e-10 -1.2053760919949832e-10 -4.906502149888593e-10 3.3095291752813283e-09 1.966072050940544e-08 8.282191156833468e-08 1.0000000033247507 0.9998417909933058 0.9999999262581307 1.9173894550291204e-09 -3.9330803183163235e-09 6.767469011001645e-08 1.1615995830603189e-10 -9.288695865980138e-11 -4.900077309644449e-10 3.684673061364921e-09 1.9689009507189536e-08 9.346955709174705e-08 0.9999999961951525 0.9998417859024767 1.0000000931220503 1.91739601381894e-09 -1.0518049861421045e-08 6.767470050142453e-08 9.208237471327765e-12 -2.914552310712255e-11 -4.841904019836802e-10 1.279732745155037e-08 2.1511683082428987e-08 3.075835466349016e-07 0.9999999941669652 0.9998417844569585 1.0000001402816336 1.9175962411584407e-09 -1.500276543656375e-11 6.767473005935355e-08 5.305243733480914e-12 -2.352545459078085e-11 -4.261121368495288e-10 2.1820426873740544e-08 2.491954860580007e-08 5.203467377428876e-07 1.000000005057141 0.9998417922303426 0.99999988584514 1.9173857629649473e-09 1.4251457745249288e-09 6.767468862826634e-08 1.6593105917579967e-10 -1.2086250004617966e-10 -4.906534345657263e-10 3.3154989872027844e-09 1.9661293090012812e-08 8.29296396454909e-08 1.0000000048696023 0.9998417920964291 0.9999998902173831 1.9173859719690995e-09 7.992389624431668e-10 6.767468911323732e-08 1.6008315580317317e-10 -1.1759505959412006e-10 -4.905893493770277e-10 3.266027547015928e-09 1.965647457908958e-08 8.208400448581071e-08
0.752 1.0000000044902064 0.9998417918257576 0.9999998987712355 1.0848262282122985e-09 1.3646737052837487e-09 6.15005880027569e-08 1.6475642986130448e-10 -1.202390364921129e-10 -5.009454865572844e-10 3.309648809902445e-09 1.9714577375909237e-08 8.26851808441279e-08 1.0000000027314215 0.9998417905698881 0.9999999398015544 1.084857155833792e-09 -3.910369850764177e-09 6.150059006588493e-08 1.150381313322361e-10 -9.224477273408846e-11 -5.002613056393729e-10 3.693707914250696e-09 1.9742613934719786e-08 9.351651502427765e-08 0.9999999955470745 0.999841785440094 1.0000001079272638 1.0851032890279866e-09 -1.0002614507089709e-08 6.150060031482194e-08 8.448728403424644e-12 -2.855510875816575e-11 -4.940669412460453e-10 1.2822676820603416e-08 2.1561287348469387e-08 3.079891296586547e-07 0.9999999936057969 0.999841784056742 1.0000001530186207 1.0870975787628084e-09 -1.175161022291241e-11 6.150061819962385e-08 4.736908393298842e-12 -2.3051124223745205e-11 -4.3225651020051383e-10 2.182020084538465e-08 2.4921689102799852e-08 5.202681888277645e-07 1.0000000045096578 0.9998417918396464 0.9999998983177862 1.0848263027518782e-09 1.4283135260229241e-09 6.150058887137207e-08 1.6536222312452502e-10 -1.2056885701423245e-10 -5.009489523171818e-10 3.315808877099488e-09 1.9715175499045443e-08 8.279759516085617e-08 1.0000000043167523 0.9998417917019019 0.999999902815364 1.0848292851934882e-09 8.019997577474368e-10 6.150058890556086e-08 1.5943666759018638e-10 -1.1725378202772723e-10 -5.008808889197622e-10 3.264763942421268e-09 1.971012964695568e-08 8.191287466452737e-08
0.762 1.0000000039991572 0.999841791475372 0.9999999101780837 5.735197181991464e-10 1.3670804321559597e-09 5.56227943746728e-08 1.6357834109313843e-10 -1.199243599357238e-10 -5.115206494866171e-10 3.3116957877534508e-09 1.9781102847798916e-08 8.252425482415469e-08 1.0000000021952329 0.9998417901872861 0.9999999522623977 5.735414624871021e-10 -3.8884497089952674e-09 5.562279608514502e-08 1.133180877490554e-10 -9.158720274752308e-11 -5.108006911567754e-10 3.7052594154182098e-09 1.980836816573594e-08 9.357333087213131e-08 0.9999999949602153 0.9998417850214397 1.0000001215528977 5.736914238848383e-10 -9.512859011649633e-09 5.562280536791266e-08 7.097790264112168e-12 -2.7954480189883787e-11 -5.042830430056318e-10 1.284655747519344e-08 2.161697724668446e-08 3.083576575527447e-07 0.9999999931016054 0.9998417836971849 1.000000164675696 5.73946942779026e-10 -9.248996811650196e-12 5.5622808201359014e-08 3.567704264568798e-12 -2.2563618348482098e-11 -4.3927581016826467e-10 2.1819892620774074e-08 2.491165626083403e-08 5.201870178524004e-07 1.0000000040191546 0.9998417914896508 0.9999999097118901 5.735203307034818e-10 1.4307890906053887e-09 5.5622794981126986e-08 1.6419214635038113e-10 -1.202588362141478e-10 -5.115243674712656e-10 3.318030075619672e-09 1.978173084498706e-08 8.264094599881457e-08 1.000000003820878 0.9998417913480724 0.9999999143348705 5.735222883621304e-10 8.040684209997227e-10 5.5622794795247624e-08 1.581890796084865e-10 -1.168961037286475e-10 -5.114528098232935e-10 3.2655659336359615e-09 1.9776413401769002e-08 8.172131266298422e-08
0.772 1.0000000035606407 0.9998417911625108 0.9999999205253132 1.8882165235637378e-10 1.36882016818348e-09 5.006663098432738e-08 1.6287254048404505e-10 -1.1959299741773643e-10 -5.223789411042008e-10 3.3138937211580517e-09 1.9866595901920237e-08 8.243633443935561e-08 1.000000001711737 0.9998417898423235 0.9999999636595989 1.8871645257602117e-10 -3.867293659256194e-09 5.006663242830879e-08 1.1207317015030199e-10 -9.091398759106928e-11 -5.216291059126952e-10 3.716032370637444e-09 1.9892317425755654e-08 9.374807307018047e-08 0.999999994429927 0.9998417846431922 1.0000001340228595 1.8772760554627128e-10 -9.047537513814915e-09 5.0066640800030234e-08 6.227985811465587e-12 -2.7343447478653912e-11 -5.148390568877272e-10 1.2867709547996606e-08 2.1683735354639687e-08 3.0873304823708746e-07 0.9999999926500016 0.9998417833751458 1.0000001752729182 1.784781130642159e-10 -7.435887826362926e-12 5.006663561145967e-08 2.8710107467237572e-12 -2.206343070781622e-11 -4.4714182839413695e-10 2.18196436384183e-08 2.4897587552009178e-08 5.201164014204763e-07 1.0000000035811845 0.9998417911771798 0.9999999200463636 1.8882362018535946e-10 1.432597451560139e-09 5.006663112476768e-08 1.6349459055293873e-10 -1.1993231649569805e-10 -5.223830615401671e-10 3.3204123565842427e-09 1.986726071950244e-08 8.255643761258558e-08 1.000000003377532 0.9998417910317647 0.9999999247948147 1.8881285525974887e-10 8.054701250461323e-10 5.006663114230382e-08 1.5741395721562585e-10 -1.1652205625746103e-10 -5.223087934547726e-10 3.2664276996465047e-09 1.9861601458718254e-08 8.161031624615185e-08
0.782 1.0000000031707255 0.9998417908843673 0.9999999298535526 -6.401089919068192e-11 1.3699422431769166e-09 4.485378588726348e-08 1.6327600970278076e-10 -1.192458162362614e-10 -5.335240214770117e-10 3.313605874736095e-09 1.997801699027044e-08 8.250176200069689e-08 1.0000000012770043 0.9998417895321947 0.9999999740338292 -6.443553038958928e-11 -3.846851353084e-09 4.485378732153991e-08 1.1194008698897891e-10 -9.022598914063318e-11 -5.327494491272219e-10 3.723172113807699e-09 2.0001363236697863e-08 9.410343403017338e-08 0.9999999939520967 0.9998417843024122 1.0000001453826954 -6.821550990669871e-11 -8.605439617313295e-09 4.485379595009598e-08 6.475640794860773e-12 -2.6722243164151933e-11 -5.257354625784194e-10 1.288561522775196e-08 2.1768206649411237e-08 3.0913273662910825e-07 0.9999999922471486 0.9998417830878793 1.0000001848529592 -9.645562236672454e-11 -6.235115547190494e-12 4.4853795389410067e-08 3.2829173141381803e-12 -2.1550804705423153e-11 -4.5582704790374013e-10 2.1819642341060468e-08 2.489209637445158e-08 5.200649350193428e-07 1.0000000031918166 0.9998417908994267 0.9999999293618334 -6.400589517928357e-11 1.4337883724937304e-09 4.4853785479568164e-08 1.6390608983946876e-10 -1.1958963178277631e-10 -5.335284924789447e-10 3.320331766201396e-09 1.9978725975449182e-08 8.262436444631966e-08 1.0000000029827851 0.9998417907501721 0.999999934235826 -6.404865669665151e-11 8.062548483893737e-10 4.4853785973969616e-08 1.5774831030960255e-10 -1.1613198193801362e-10 -5.334515875752771e-10 3.2646064556780383e-09 1.9972650497830622e-08 8.166038869083505e-08
0.792 1.0000000028250535 0.9998417906378292 0.9999999382013788 -1.5116445497413863e-10 1.370733825141913e-09 4.000195300862533e-08 1.6443692774233297e-10 -1.188825523939041e-10 -5.449596550597716e-10 3.30872523413579e-09 2.0118074442367856e-08 8.274095235087613e-08 1.0000000008866772 0.9998417892537872 0.9999999834237213 -1.5212886059603986e-10 -3.826835684146358e-09 4.000195469436838e-08 1.125670479195772e-10 -8.952292347578563e-11 -5.441653326331587e-10 3.725463823767091e-09 2.0138366704819847e-08 9.462779835112589e-08 0.9999999935221957 0.9998417839958634 1.000000155675775 -1.6051858968405478e-10 -8.185173919611881e-09 4.0001964659908194e-08 7.488642239217317e-12 -2.6091388265782395e-11 -5.36972600985471e-10 1.290052084590029e-08 2.1874197209896933e-08 3.0954508656221603e-07 0.9999999918887822 0.9998417828323369 1.0000001934565257 -2.147183350598308e-10 -5.349743439556267e-12 4.0001978122827006e-08 4.451633560733127e-12 -2.1026033893218003e-11 -4.653038322347887e-10 2.1819697317480094e-08 2.4907554462856258e-08 5.200355114045917e-07 1.0000000028466922 0.9998417906532796 0.9999999376968771 -1.5115449746776828e-10 1.4346485471933428e-09 4.000195232206642e-08 1.6507482660428026e-10 -1.1923142554786788e-10 -5.449643058600466e-10 3.3156779878847898e-09 2.011883312975257e-08 8.28654748657958e-08 1.0000000026322775 0.9998417905001825 0.9999999426964861 -1.5125165210684283e-10 8.067087883052519e-10 4.0001952992074046e-08 1.5884002355266538e-10 -1.1572627507480317e-10 -5.448854236607176e-10 3.2580327576618235e-09 2.0112284702352142e-08 8.188885789460692e-08
0.802 1.0000000025190647 0.9998417904196405 0.9999999456082342 -9.130160030588746e-11 1.3715229778354959e-09 3.55200278413867e-08 1.6541990907922671e-10 -1.18505047149857e-10 -5.566893221331935e-10 3.300325919515909e-09 2.0281695607837055e-08 8.311866398554834e-08 1.000000000536197 0.9998417890038455 0.9999999918687718 -9.299179674167614e-11 -3.806917747757963e-09 3.5520029770729284e-08 1.1301891951071227e-10 -8.880602968834671e-11 -5.558798475259294e-10 3.7249159236430044e-09 2.029854459584275e-08 9.525920889310338e-08 0.999999993135504 0.9998417837201719 1.000000164946095 -1.0741374284125077e-10 -7.78536398246842e-09 3.5520041724003496e-08 8.331214526585771e-12 -2.5451417149629894e-11 -5.485510706148172e-10 1.2913441913843238e-08 2.1999149460689456e-08 3.099463054425339e-07 0.9999999915703964 0.999841782605299 1.000000201124291 -1.8859470198068167e-10 -4.459201556928366e-12 3.5520069367477206e-08 5.442152241140685e-12 -2.0490647615087355e-11 -4.755465089396389e-10 2.1819543995162105e-08 2.4951897563412165e-08 5.200302112192541e-07 1.000000002541252 0.9998417904354824 0.9999999450909367 -9.128459376403136e-11 1.4355061846184017e-09 3.5520027028192177e-08 1.6606583526092718e-10 -1.1885842341345322e-10 -5.566939801782141e-10 3.3075097050328437e-09 2.0282506617593985e-08 8.324498814705017e-08 1.0000000023214506 0.9998417902785408 0.9999999502162394 -9.145555983593274e-11 8.071606401446808e-10 3.5520027629035554e-08 1.5975403985914262e-10 -1.1530612407563021e-10 -5.566139871428546e-10 3.247916774300838e-09 2.0275457638241474e-08 8.225644107717242e-08
0.812 1.0000000022485944 0.999841790226827 0.999999952124491 4.583506380667082e-11 1.3723846875033722e-09 3.1406661981508254e-08 1.6554198387349217e-10 -1.1811304564373931e-10 -5.687165060087476e-10 3.292512844605044e-09 2.0458234496344752e-08 8.351805504551408e-08 1.0000000002214002 0.9998417887793958 0.9999999994193952 4.331241262286325e-11 -3.787021949907283e-09 3.140666427514641e-08 1.1261250442856345e-10 -8.80763453753087e-11 -5.678965361729213e-10 3.725881747779174e-09 2.047158250759298e-08 9.587891032962969e-08 0.9999999927876981 0.9998417834722487 1.0000001732482426 2.2208320321402888e-11 -7.404938184153303e-09 3.140667762107755e-08 8.32039124985746e-12 -2.4802902172171786e-11 -5.604717347592381e-10 1.2925776038554519e-08 2.213581625872254e-08 3.10304009823723e-07 0.9999999912878166 0.9998417824037847 1.0000002079063963 -8.046338417027026e-11 -3.50327449039953e-12 3.140671020931745e-08 5.57220160324831e-12 -1.9944968436456667e-11 -4.865299377182764e-10 2.1819297080362556e-08 2.502873114317207e-08 5.200447778838805e-07 1.000000002271331 0.9998417902430606 0.9999999515943843 4.5860282189514515e-11 1.4364368031166973e-09 3.1406661158551524e-08 1.6619596532521153e-10 -1.184713908250711e-10 -5.687216171912832e-10 3.2999133347352e-09 2.045909742470449e-08 8.364647439160915e-08 1.0000000020461393 0.999841790082272 0.9999999568454614 4.5604128951820725e-11 8.076854460486519e-10 3.140666150705439e-08 1.5980723525402942e-10 -1.1487128132590541e-10 -5.686404379041413e-10 3.2385163795802738e-09 2.0451550836700835e-08 8.264296617892892e-08
0.822 1.000000002010221 0.9998417900569455 0.9999999578162169 1.814677422659475e-10 1.3730959180388929e-09 2.765411845220995e-08 1.6484014363909764e-10 -1.17707260193519e-10 -5.81045367591335e-10 3.2892272592369627e-09 2.0636714815906617e-08 8.378978299570569e-08 0.999999999938864 0.9998417885779943 1.000000006141684 1.7809111904200936e-10 -3.767371396494647e-09 2.7654121183260544e-08 1.1138480915570855e-10 -8.733335856816293e-11 -5.802188661030955e-10 3.731953396897213e-09 2.0646817757779948e-08 9.635735480702224e-08 0.9999999924751976 0.9998417832495349 1.0000001806521248 1.5044290157122476e-10 -7.043172594084333e-09 2.7654134577845513e-08 7.49219132591232e-12 -2.4146080215599374e-11 -5.727355943053949e-10 1.2938541463600728e-08 2.2276780464659962e-08 3.1058903766883043e-07 0.9999999910375543 0.9998417822253056 1.0000002138673914 3.5764556559594497e-11 -2.7144922659542523e-12 2.765415900779859e-08 4.878372555242769e-12 -1.9389206070055077e-11 -4.982298658667876e-10 2.1819308763471027e-08 2.5139733626950567e-08 5.200693930630525e-07 1.0000000020335074 0.9998417900735715 0.999999957273287 1.8150159435365186e-10 1.4372166401051777e-09 2.765411786883458e-08 1.6550209753235624e-10 -1.1807092786924084e-10 -5.810503798227789e-10 3.2968186329743323e-09 2.0637626576490415e-08 8.392083404311433e-08 1.000000001802922 0.9998417899089335 0.9999999626502188 1.8115777393098537e-10 8.080599568788205e-10 2.7654118041952442e-08 1.5903649217746916e-10 -1.1442306670667806e-10 -5.809686671351721e-10 3.233861414564224e-09 2.0629612805277117e-08 8.289740361415785e-08
0.832 1.000000001801199 0.9998417899080347 0.9999999627615903 2.658127334865723e-10 1.3733869964099648e-09 2.4251172008206193e-08 1.6390453912580966e-10 -1.17288336629123e-10 -5.936793714687229e-10 3.2922916947286072e-09 2.0808317435440995e-08 8.386173131174218e-08 0.9999999996858424 0.9998417883976788 1.0000000121138268 2.6161717333942014e-10 -3.74823525108847e-09 2.4251175010957658e-08 1.0992607003764822e-10 -8.657848562098989e-11 -5.928503465093522e-10 3.7443739134522956e-09 2.0815703954969347e-08 9.664198861110978e-08 0.9999999921951005 0.9998417830499557 1.0000001872394333 2.280552139576467e-10 -6.699434644175914e-09 2.4251187439145912e-08 6.437045912878427e-12 -2.3481428771466806e-11 -5.853437032735702e-10 1.2952047314305365e-08 2.241646739204389e-08 3.107961555882603e-07 0.9999999908167716 0.9998417820678397 1.0000002190834112 1.1090957671062962e-10 -2.359634573310742e-12 2.4251195999579206e-08 3.951274988637448e-12 -1.8824212139730135e-11 -5.106229535723973e-10 2.181982950983293e-08 2.5284931120258693e-08 5.200988900057752e-07 1.0000000018250352 0.9998417899250535 0.9999999622058239 2.6585486932848294e-10 1.4375762863018059e-09 2.425117187696129e-08 1.64574619761429e-10 -1.1765644224822807e-10 -5.936846166074753e-10 3.3000472565359386e-09 2.080927263410333e-08 8.399595566441932e-08 1.0000000015890536 0.9998417897565628 0.9999999677086907 2.6542660106232623e-10 8.080145270226061e-10 2.425117186181879e-08 1.5803215322571098e-10 -1.1396140326718002e-10 -5.936027041753083e-10 3.235774803656793e-09 2.0800845454813152e-08 8.294785383165843e-08
0.842 1.000000001619158 0.9998417897784011 0.999999967042138 2.8950338132166034e-10 1.3732447905766422e-09 2.118129564644513e-08 1.6338030604197176e-10 -1.1685634874211213e-10 -6.06622779268874e-10 3.300880037995458e-09 2.0964808537033197e-08 8.375068004888601e-08 0.9999999994599634 0.999841788236755 1.0000000174173551 2.845397745112472e-10 -3.7296264726405754e-09 2.1181298528201076e-08 1.0888112241160112e-10 -8.581094172535251e-11 -6.057946350108159e-10 3.7618645349993905e-09 2.0970231158233404e-08 9.675792363237232e-08 0.9999999919448839 0.9998417828717084 1.0000001930949736 2.457979514173571e-10 -6.372878077716065e-09 2.118130984055178e-08 5.79925901432407e-12 -2.280919780984329e-11 -5.982974047437293e-10 1.296588477955372e-08 2.2549412850718425e-08 3.109400499307951e-07 0.9999999906230185 0.9998417819296423 1.0000002236342769 1.327080354644512e-10 -2.4421025661082726e-12 2.1181305104054236e-08 3.434874960720274e-12 -1.824984563740287e-11 -5.236865518444616e-10 2.1820820125806405e-08 2.546020028941939e-08 5.201323864457066e-07 1.0000000016435449 0.9998417897958133 0.9999999664735216 2.895541416967743e-10 1.437502738340222e-09 2.1181296041603454e-08 1.64058190556166e-10 -1.1722912881314998e-10 -6.066279055251989e-10 3.308781137630063e-09 2.0965800066304925e-08 8.388848548211543e-08 1.000000001402163 0.9998417896234679 0.9999999721024017 2.8904585004160457e-10 8.075359303098717e-10 2.1181295810487914e-08 1.5743877227503705e-10 -1.1348653065440971e-10 -6.06546269417713e-10 3.243358903570678e-09 2.095703140841453e-08 8.281228742024201e-08
0.852 1.0000000014618375 0.9998417896664298 0.999999970733936 2.7135614756338756e-10 1.372979529490416e-09 1.8420979607379692e-08 1.6353068967240326e-10 -1.1641220828528443e-10 -6.198791942919272e-10 3.3119570033409123e-09 2.109745106383172e-08 8.351944760386975e-08 0.999999999258966 0.9998417880936065 1.0000000221283498 2.656605204799811e-10 -3.7112336180639124e-09 1.842098228726248e-08 1.0851350675719271e-10 -8.503278446275935e-11 -6.19055553381437e-10 3.781275785690148e-09 2.110183094542826e-08 9.676656611227593e-08 0.9999999917221423 0.9998417827130733 1.00000019829796 2.223082167616301e-10 -6.062375095158481e-09 1.842099352069964e-08 5.842107842194776e-12 -2.212986588469104e-11 -6.115980828783349e-10 1.2979145127604623e-08 2.2669033366664506e-08 3.110425233727297e-07 0.9999999904539866 0.9998417818090722 1.0000002275951922 1.1590816336173345e-10 -2.643908738437852e-12 1.8420987291908613e-08 3.5924115448826246e-12 -1.766796379945869e-11 -5.3739868992945e-10 2.182199790087315e-08 2.565604635051154e-08 5.201694031671559e-07 1.0000000014867756 0.9998417896842353 0.9999999701524562 2.7141525167634207e-10 1.4373062397143742e-09 1.8420980453757013e-08 1.6421656066258864e-10 -1.1678966102199886e-10 -6.19884232472367e-10 3.3199982856858053e-09 2.109847062472992e-08 8.366107519232373e-08 1.00000000123999 0.9998417895080324 0.999999975907426 2.7083047224505003e-10 8.069344109160897e-10 1.8420980057256747e-08 1.5752029331716428e-10 -1.1299943668800208e-10 -6.198030126530183e-10 3.253469415743437e-09 2.1089444718397273e-08 8.25548414266302e-08
0.862 1.0000000013269728 0.999841789570502 0.9999999739028036 2.3803540422809867e-10 1.372985757022143e-09 1.5943624968820304e-08 1.6409378748507463e-10 -1.1595592369857377e-10 -6.334529016761297e-10 3.321784561202948e-09 2.1199902746577298e-08 8.326457622718984e-08 0.9999999990805843 0.999841787966615 1.0000000263126425 2.3162104464515782e-10 -3.692661771046484e-09 1.594362736667203e-08 1.0856130773106654e-10 -8.424394862422097e-11 -6.326368811318242e-10 3.799071274803713e-09 2.1204269186726745e-08 9.675566591644472e-08 0.9999999915244749 0.9998417825723354 1.0000002029172577 1.839963841328659e-10 -5.766753900692855e-09 1.594364013740307e-08 6.303401853525252e-12 -2.1444464744821655e-11 -6.252471012932146e-10 1.2990880227153873e-08 2.2770205723811707e-08 3.111313829220685e-07 0.9999999903073974 0.9998417817045102 1.0000002310319296 8.408402289878145e-11 -2.5693196391780607e-12 1.5943645121167087e-08 4.162030749439738e-12 -1.7078334360170978e-11 -5.517384511327744e-10 2.1823003578547773e-08 2.586051125974361e-08 5.20213059712636e-07 1.000000001352463 0.9998417895887015 0.9999999733084471 2.3810261975299676e-10 1.4373811916948562e-09 1.5943626240774754e-08 1.6478795659462813e-10 -1.1633845153839216e-10 -6.334578547854112e-10 3.329973464094563e-09 2.1200941342263005e-08 8.34100598065312e-08 1.0000000011002699 0.9998417894086389 0.9999999791895832 2.374423978272597e-10 8.066048004663198e-10 1.5943625365103705e-08 1.580143744148865e-10 -1.1250025831705448e-10 -6.333776051547132e-10 3.262267940605602e-09 2.1191750018338695e-08 8.227359547600467e-08
0.872 1.0000000012123018 0.9998417894890007 0.9999999766044869 2.0910014556704472e-10 1.373399583256494e-09 1.372582837036008e-08 1.6449976487818e-10 -1.1548863400608631e-10 -6.473481081121504e-10 3.3282817370305965e-09 2.1272553846312835e-08 8.305193276773288e-08 0.9999999989225551 0.9998417878541618 1.000000030025997 2.0196401065472702e-10 -3.673774788204767e-09 1.3725830769663928e-08 1.0845496184108384e-10 -8.344510143461159e-11 -6.46542693449724e-10 3.813423706679943e-09 2.1277978435122655e-08 9.678483746566807e-08 0.999999991349492 0.9998417824477868 1.0000002070115663 1.5025132672979605e-10 -5.485138880467181e-09 1.3725845907813828e-08 6.612645229616642e-12 -2.0753124612315143e-11 -6.3924643361546e-10 1.3000693431666755e-08 2.285327332598646e-08 3.1122469909092507e-07 0.9999999901809936 0.9998417816143511 1.0000002340006673 5.5527467949827864e-11 -2.0842168005490435e-12 1.3725866192359171e-08 4.574148412299037e-12 -1.6482397430531752e-11 -5.666858172145883e-10 2.1823637275427047e-08 2.606378278728062e-08 5.202640163652324e-07 1.0000000012383445 0.9998417895075947 0.9999999759972407 2.091749762739148e-10 1.4378636183303583e-09 1.3725829499415319e-08 1.6520207049272293e-10 -1.1587598413506666e-10 -6.473530455299687e-10 3.3366314770479548e-09 2.1273602035171708e-08 8.320114572986904e-08 1.0000000009807413 0.9998417893236698 0.9999999820046188 2.08439038745914e-10 8.066828750500026e-10 1.3725828575800738e-08 1.5835153027160172e-10 -1.1198990469821704e-10 -6.472739640050657e-10 3.2676302423821346e-09 2.1264341462381972e-08 8.203561190321566e-08
0.882 1.0000000011156243 0.9998417894203533 0.9999999788876553 1.9216204353175268e-10 1.3739676144948987e-09 1.174842664188664e-08 1.6433519713511627e-10 -1.1501067930845561e-10 -6.615690329509617e-10 3.33221129024165e-09 2.1323088110132322e-08 8.287832281012398e-08 0.9999999987826775 0.9998417877546739 1.0000000333171049 1.842970680353865e-10 -3.6548254245927662e-09 1.1748429020314297e-08 1.0778038841027477e-10 -8.263658959876443e-11 -6.607766304631717e-10 3.82515873824166e-09 2.1330610598501945e-08 9.685205770632898e-08 0.9999999911948722 0.9998417823377692 1.0000002106324 1.2863856434541297e-10 -5.217081117267361e-09 1.1748446518328066e-08 6.356286053012348e-12 -2.005662662539471e-11 -6.535980437973633e-10 1.3008957431181065e-08 2.2924577819782884e-08 3.1132077793966206e-07 0.9999999900725847 0.9998417815370382 1.0000002365506082 3.80145784357916e-11 -1.4440446149427562e-12 1.174847411920488e-08 4.415524586907525e-12 -1.588021255880172e-11 -5.82221967598206e-10 2.1823996231757462e-08 2.625992792637064e-08 5.203158250211224e-07 1.0000000011422197 0.9998417894393421 0.9999999782675062 1.9224416089606754e-10 1.4385003492132425e-09 1.1748427706059104e-08 1.6504550209958664e-10 -1.1540298506321006e-10 -6.615741284472025e-10 3.3407314907333433e-09 2.1324136329184346e-08 8.303111864378521e-08 1.0000000008792023 0.9998417892515518 0.9999999844012029 1.9143123401039335e-10 8.069153232826553e-10 1.1748426707581152e-08 1.5811828656618044e-10 -1.114691412518032e-10 -6.614960472962497e-10 3.270348232977439e-09 2.1314903280307328e-08 8.183787159453259e-08
0.892 1.0000000010348813 0.9998417893630882 0.9999999807965089 1.8566480450057932e-10 1.374275001246909e-09 9.991627498113158e-09 1.637037269103345e-10 -1.1452284185999063e-10 -6.761201170084656e-10 3.3346862046342556e-09 2.1362112745303823e-08 8.274592313566739e-08 0.9999999986588931 0.9998417876666796 1.0000000362301869 1.7706824814568404e-10 -3.6362279262435326e-09 9.991630065881044e-09 1.0664144161919472e-10 -8.181907955768245e-11 -6.753430840978581e-10 3.835442667053577e-09 2.137266191110922e-08 9.69570586819854e-08 0.9999999910584423 0.999841782240731 1.0000002138266755 1.1763591166347678e-10 -4.962326468238511e-09 9.991648154279774e-09 5.63781295885522e-12 -1.935539289281415e-11 -6.683043803068207e-10 1.3016116028095429e-08 2.2992460975225212e-08 3.1141861793220235e-07 0.9999999899801185 0.9998417814711127 1.0000002387263571 3.070053412955226e-11 -1.0647422530507274e-12 9.991668892943087e-09 3.7896538845553185e-12 -1.527280518465896e-11 -5.983288474341629e-10 2.182419046971078e-08 2.6444783696578372e-08 5.203656938754884e-07 1.0000000010620311 0.999841789382472 0.9999999801634432 1.857544580563841e-10 1.4388764672956369e-09 9.991628255823071e-09 1.6442215934552203e-10 -1.1492044113483852e-10 -6.761251823397529e-10 3.34338138267342e-09 2.1363151966526634e-08 8.290216894792227e-08 1.0000000007935959 0.9998417891908143 0.9999999864235346 1.848634483863315e-10 8.068872529040837e-10 9.991627170295949e-09 1.5741797057438534e-10 -1.1093838346479883e-10 -6.760484334126893e-10 3.2715773775925528e-09 2.1354037388166936e-08 8.168240889887917e-08
0.902 1.0000000009682333 0.9998417893158899 0.9999999823715304 1.844125830585676e-10 1.3741447244525183e-09 8.431914953851402e-09 1.6312896676978872e-10 -1.1402617482248894e-10 -6.910055090509482e-10 3.335568603635968e-09 2.1398420482374125e-08 8.267424353097839e-08 0.99999999854936 0.9998417875888623 1.0000000388057495 1.7508814187790983e-10 -3.6181591692804567e-09 8.431917417061512e-09 1.0556159015180447e-10 -8.099359250355998e-11 -6.902463708572895e-10 3.8442984981891134e-09 2.1412743333192707e-08 9.711318136469162e-08 0.999999990938253 0.9998417821552793 1.00000021663746 1.1209745619233475e-10 -4.720416241834543e-09 8.431934580845635e-09 4.980324256108842e-12 -1.8649895503447026e-11 -6.833670221137767e-10 1.3022281382632577e-08 2.3063037634053178e-08 3.115226186797365e-07 0.9999999899017535 0.9998417814152665 1.0000002405686286 2.8962374975235095e-11 -1.1244109687303432e-12 8.431937092937263e-09 3.21936754577039e-12 -1.4660684248717046e-11 -6.14988853167623e-10 2.182419391368532e-08 2.6613698844160618e-08 5.204145925047129e-07 1.0000000009959373 0.9998417893356694 0.9999999817255352 1.8450965745307639e-10 1.4388147523920661e-09 8.431915238995008e-09 1.6385550092710512e-10 -1.1442817766194566e-10 -6.910109044259347e-10 3.344441935409015e-09 2.139944298556724e-08 8.283380752004448e-08 1.0000000007220815 0.9998417891401412 0.9999999881120987 1.8354037066251003e-10 8.064215318024533e-10 8.431914068895835e-09 1.5677428332992214e-10 -1.1039829347504922e-10 -6.909354575587499e-10 3.271192247642053e-09 2.139052409474506e-08 8.15886426575791e-08
0.912 1.000000000914083 0.999841789277616 0.9999999836493373 1.8415051197296297e-10 1.3738234822740348e-09 7.045943567153746e-09 1.6305061208580863e-10 -1.135206307534466e-10 -7.062300631781092e-10 3.3349557788388717e-09 2.143812052942471e-08 8.26591628897826e-08 0.9999999984524803 0.9998417875200809 1.0000000410804313 1.7410630963662828e-10 -3.600371455158959e-09 7.0459459379740975e-09 1.0498066857605082e-10 -8.016061494478132e-11 -7.054908108582256e-10 3.851859128447169e-09 2.1456733498116577e-08 9.731518266303892e-08 0.999999990832602 0.9998417820801999 1.0000002191038244 1.0779964114281595e-10 -4.490498475037546e-09 7.0459607343682474e-09 4.822946273522269e-12 -1.794070970945928e-11 -6.987889305492405e-10 1.302760247251616e-08 2.3139650400465926e-08 3.116324047949052e-07 0.9999999898358892 0.9998417813683609 1.0000002421141498 2.874221044561893e-11 -1.3760031386642308e-12 7.04594311831613e-09 3.1427721930438396e-12 -1.404424940093172e-11 -6.321856917775297e-10 2.1824018071917567e-08 2.676223197159913e-08 5.204594608493025e-07 1.0000000009423415 0.9998417892977921 0.9999999829903993 1.8425486873883718e-10 1.4385621707245775e-09 7.045943424415932e-09 1.6378512003199308e-10 -1.1392772923312968e-10 -7.062356902614609e-10 3.3440100343072786e-09 2.14391205962384e-08 8.282193636412776e-08 1.000000000663062 0.9998417890983913 0.9999999895035117 1.832088449878935e-10 8.057655071730804e-10 7.045942447779213e-09 1.5662719773281503e-10 -1.0984962934710769e-10 -7.06162305709769e-10 3.269294334217785e-09 2.1430454535410065e-08 8.155224986619702e-08
0.922 1.0000000008710261 0.999841789247264 0.9999999846630748 1.8349069761382973e-10 1.373753086307211e-09 5.816852668721865e-09 1.634026042738662e-10 -1.1300700142868059e-10 -7.217987692690889e-10 3.3324208591915596e-09 2.148659439426232e-08 8.270913202589378e-08 0.9999999983668495 0.9998417874593303 1.0000000430873983 1.7273606596198118e-10 -3.582422937461536e-09 5.8168547946507364e-09 1.0483276606728592e-10 -7.932090852890655e-11 -7.210809697946554e-10 3.857701632545946e-09 2.1509761127375705e-08 9.757038255772834e-08 0.9999999907399852 0.9998417820144191 1.0000002212612475 1.0335617275053068e-10 -4.271555687173191e-09 5.816867089319354e-09 5.099649480405041e-12 -1.7228874695105645e-11 -7.145726131734548e-10 1.3031991956811566e-08 2.3224941930903942e-08 3.117510183496484e-07 0.9999999897811171 0.9998417813293944 1.0000002433961284 2.8546298871726786e-11 -1.3773636394427397e-12 5.81683570944424e-09 3.4922103447637394e-12 -1.342447888230765e-11 -6.499038902488711e-10 2.182349676766243e-08 2.6888573315537633e-08 5.204988509133951e-07 1.0000000008998404 0.9998417892678365 0.9999999839911801 1.8360280447798033e-10 1.4385606553670763e-09 5.816852237629052e-09 1.6414529160427728e-10 -1.134191412465618e-10 -7.21804454886154e-10 3.341661116706776e-09 2.1487568478499892e-08 8.287497699762722e-08 1.000000000615133 0.9998417890645601 0.9999999906309198 1.8248041184125647e-10 8.05360465608165e-10 5.816852171768811e-09 1.5691056756665202e-10 -1.0929264101845833e-10 -7.217331652330215e-10 3.265437760120202e-09 2.1479189713746765e-08 8.158189810135657e-08
0.932 1.0000000008377707 0.9998417892239099 0.99999998544348 1.8307156187257503e-10 1.3741338769914076e-09 4.7353320130826115e-09 1.6369612616627986e-10 -1.1248586021311683e-10 -7.377160065750477e-10 3.327669275436156e-09 2.15497871362287e-08 8.28266085618662e-08 0.9999999982911744 0.9998417874056871 1.0000000448574096 1.7161483303798688e-10 -3.564113060434152e-09 4.735334057698241e-09 1.0462865282875329e-10 -7.847486072236891e-11 -7.370214465447672e-10 3.861473062224449e-09 2.157752383152768e-08 9.788066193110212e-08 0.9999999906590156 0.9998417819569476 1.000000223142689 9.938320272579563e-11 -4.062840182694742e-09 4.735344475362569e-09 5.3207490886527786e-12 -1.6515108602453203e-11 -7.307210711439359e-10 1.3035283836188844e-08 2.332226988935914e-08 3.1187846223760846e-07 0.9999999897361422 0.999841781297445 1.0000002444453588 2.876560550096163e-11 -9.276976032729445e-13 4.735308798143687e-09 3.777243322409158e-12 -1.280237204562309e-11 -6.68129079711848e-10 2.1822465026645897e-08 2.6994792455490023e-08 5.205316745844142e-07 1.000000000867141 0.9998417892448791 0.9999999847586154 1.8319131812772006e-10 1.4390102897991575e-09 4.735331858586702e-09 1.6444683702605592e-10 -1.1290334484839622e-10 -7.377220294631899e-10 3.3371032442398746e-09 2.1550733869122683e-08 8.29953706260887e-08 1.0000000005770024 0.9998417890377249 0.9999999915250597 1.819935608681708e-10 8.054067932335219e-10 4.735332116918374e-09 1.5713505673988724e-10 -1.0872836161639358e-10 -7.376529390990344e-10 3.2593059978453826e-09 2.1542654941107423e-08 8.168016015398417e-08
0.942 1.000000000813084 0.9998417892066727 0.9999999860197796 1.8336131879670262e-10 1.3747110225762686e-09 3.795530160758736e-09 1.634936815265756e-10 -1.119583704870882e-10 -7.539873351356605e-10 3.322995636334826e-09 2.163280858572601e-08 8.295441684717372e-08 0.9999999982242217 0.9998417873582699 1.0000000464197136 1.712085575162182e-10 -3.545695711062307e-09 3.7955322431164605e-09 1.0393080716254066e-10 -7.762358428598851e-11 -7.53317253292013e-10 3.865116872593895e-09 2.1664917750653948e-08 9.819623193955378e-08 0.9999999905883696 0.9998417819068421 1.0000002247794937 9.631603584370505e-11 -3.864086030391704e-09 3.795540638304816e-09 5.047709944771787e-12 -1.579934638455341e-11 -7.472377020132721e-10 1.3038006494363958e-08 2.3434599079100535e-08 3.119981939127782e-07 0.9999999896997313 0.999841781271635 1.0000002452911372 2.962181254809937e-11 -2.821321315791408e-13 3.795504954765263e-09 3.558067500383019e-12 -1.2177872280458902e-11 -6.868473987788119e-10 2.1821302382196838e-08 2.7085415318785724e-08 5.20550293085523e-07 1.0000000008430108 0.9998417892280393 0.9999999853219315 1.8348886392496985e-10 1.439656286891765e-09 3.795530369081227e-09 1.6425209922221903e-10 -1.1238064182368436e-10 -7.539933930431437e-10 3.332625320670036e-09 2.1633728432322552e-08 8.312606815406598e-08 1.0000000005474379 0.9998417890170049 0.999999992215159 1.8221551283547389e-10 8.056494025785596e-10 3.7955313428720424e-09 1.5686367871356969e-10 -1.0815750683209197e-10 -7.539266063400694e-10 3.2532353439857393e-09 2.1625943144248867e-08 8.178895055940513e-08
0.952 1.0000000007957852 0.9998417891947098 0.9999999864201788 1.8342329840539804e-10 1.3749965197539408e-09 2.9931969754111785e-09 1.627804643682595e-10 -1.1142464940160197e-10 -7.706176205673153e-10 3.3204269206474423e-09 2.173700127938595e-08 8.304352593226333e-08 0.9999999981648099 0.9998417873162354 1.0000000478025377 1.7057825930338302e-10 -3.5276585881610562e-09 2.993199096423344e-09 1.027245701715209e-10 -7.676720963478376e-11 -7.699732652881664e-10 3.870459610036219e-09 2.1773126881855348e-08 9.847472545796061e-08 0.9999999905267816 0.9998417818631994 1.000000226201885 9.318839273440704e-11 -3.675285715628359e-09 2.993204040826222e-09 4.265576339964269e-12 -1.5082976516616773e-11 -7.641254411671784e-10 1.3040780834172832e-08 2.356191226661334e-08 3.1209682391066186e-07 0.9999999896707049 0.9998417812511221 1.000000245961735 3.0051597606843246e-11 7.127508616998028e-14 2.993159422056669e-09 2.8180426703063194e-12 -1.1552343310968433e-11 -7.060460075645109e-10 2.1820457480745255e-08 2.7164403385487835e-08 5.205499531493541e-07 1.000000000826269 0.9998417892164745 0.9999999857093339 1.8355842655895783e-10 1.4400104202731029e-09 2.993197566087125e-09 1.6354700980809163e-10 -1.1185219314369674e-10 -7.706236615737447e-10 3.3302470963673926e-09 2.1737896183817206e-08 8.321815503208094e-08 1.0000000005252583 0.999841789001557 0.999999992729423 1.8220948028594196e-10 8.056008482552087e-10 2.993198740454078e-09 1.5608201624328012e-10 -1.0758128352060312e-10 -7.70559619598091e-10 3.2493083864513843e-09 2.1730383276428107e-08 8.185840388746097e-08
0.962 1.0000000007847223 0.9998417891871977 0.999999986672675 1.8188772933674885e-10 1.374715032124039e-09 2.32990155083427e-09 1.6192315363546848e-10 -1.1088569863132114e-10 -7.876122020684931e-10 3.3203356113993524e-09 2.18589711888017e-08 8.308343879438692e-08 0.9999999981117859 0.9998417872787605 1.0000000490339018 1.6835343417089699e-10 -3.510276691097125e-09 2.3299032112745133e-09 1.013765235982649e-10 -7.590705156853523e-11 -7.869947421001664e-10 3.877931434718261e-09 2.1898654062613895e-08 9.870782969797536e-08 0.9999999904730177 0.9998417818251399 1.0000002274397801 8.861666880660598e-11 -3.496243276706881e-09 2.329900913291985e-09 3.339905917839935e-12 -1.4366445571215937e-11 -7.813880868016978e-10 1.304388068939435e-08 2.370031600976469e-08 3.1217211106965825e-07 0.9999999896479129 0.9998417812350853 1.0000002464851871 2.8724314077039435e-11 -1.419346051540897e-13 2.329816021940139e-09 1.9199465790871634e-12 -1.0926225105260292e-11 -7.257133670466278e-10 2.1820035342108565e-08 2.7233520926481832e-08 5.205308004993238e-07 1.000000000815764 0.9998417892093611 0.9999999859488194 1.8202989141498205e-10 1.439797700423051e-09 2.3299025585123105e-09 1.6269793576700547e-10 -1.1131835971407611e-10 -7.876178569056492e-10 3.330337956779013e-09 2.1859844336167308e-08 8.326115581627808e-08 1.0000000005093113 0.9998417889905579 0.9999999930958493 1.80605111262329e-10 8.049856456135749e-10 2.3299035861407203e-09 1.5515624221596848e-10 -1.0699936349811771e-10 -7.875568722235358e-10 3.247923210851213e-09 2.185257054105448e-08 8.187787975072658e-08
0.972 1.000000000778689 0.9998417891832763 0.999999986806692 1.7881482378325021e-10 1.3740621931176755e-09 1.8178305750808334e-09 1.613610791502796e-10 -1.103420962656478e-10 -8.049764291183277e-10 3.323407078198311e-09 2.199251323965469e-08 8.306346284747854e-08 0.9999999980639434 0.9998417872449832 1.00000005014325 1.6459567621142128e-10 -3.4933539388898937e-09 1.8178300669006604e-09 1.0032546472230922e-10 -7.504312526108147e-11 -8.043868648784916e-10 3.888096893647798e-09 2.2035230005305254e-08 9.888711240683865e-08 0.9999999904257945 0.9998417817917494 1.0000002285244236 8.266233694805032e-11 -3.326314720975268e-09 1.8178087451562247e-09 2.708427872098345e-12 -1.365016452818912e-11 -7.990293713834324e-10 1.3047538180099348e-08 2.3843726504266163e-08 3.1222099270759097e-07 0.9999999896301512 0.9998417812226639 1.0000002468908995 2.583111174112511e-11 -7.255942164713806e-13 1.817606532986854e-09 1.2983667807331462e-12 -1.0300402265013949e-11 -7.458384945360762e-10 2.1820066031995555e-08 2.7293076625396744e-08 5.204914340619586e-07 1.0000000008102892 0.9998417892058379 0.9999999860698127 1.7896411489338544e-10 1.4392135883913017e-09 1.8178317597496547e-09 1.6214389268646472e-10 -1.1077984874718606e-10 -8.049818359687034e-10 3.333581107562169e-09 2.1993368865346258e-08 8.32444008668383e-08 1.000000000498392 0.999841788983147 0.9999999933438627 1.7746381167646108e-10 8.039990464953685e-10 1.8178322737465213e-09 1.5452588051539094e-10 -1.0641289506172271e-10 -8.049237016223271e-10 3.24978193589644e-09 2.198629093404557e-08 8.183653868658976e-08
0.982 1.0000000007763208 0.9998417891819704 0.9999999868548577 1.7598882447800948e-10 1.3735515049582775e-09 1.4776153244773632e-09 1.613547469250417e-10 -1.0979419895238833e-10 -8.227161858359376e-10 3.328948975019546e-09 2.213105382706601e-08 8.300971107747985e-08 0.9999999980199159 0.999841787213929 1.0000000511632317 1.6109036482349295e-10 -3.476376210161866e-09 1.4776090632437964e-09 9.983228203111496e-11 -7.417679378895238e-11 -8.22154878120151e-10 3.900198935216242e-09 2.217624557560477e-08 9.903354209793972e-08 0.9999999903836743 0.9998417817620019 1.0000002294901664 7.711185903005855e-11 -3.1645601007815998e-09 1.477538308449693e-09 2.63034300464612e-12 -1.2934927493909106e-11 -8.170533386842038e-10 1.305148984659423e-08 2.3986037094214058e-08 3.1224922224842427e-07 0.9999999896160562 0.9998417812128826 1.000000247211416 2.3243115895939762e-11 -1.1657305640547793e-12 1.4770149087475317e-09 1.209072570336966e-12 -9.675585071236201e-12 -7.664116237456083e-10 2.182042197402325e-08 2.7343259010640235e-08 5.20437188717922e-07 1.00000000080848 0.9998417892049312 0.9999999861049409 1.761453063718723e-10 1.438771742815499e-09 1.477616486649485e-09 1.6214557293622748e-10 -1.1023698431697268e-10 -8.227215781944167e-10 3.339287888138719e-09 2.2131896960476536e-08 8.319396911352465e-08 1.0000000004911347 0.9998417889783499 0.9999999935060906 1.7457020055710238e-10 8.031546438181507e-10 1.4776158061411903e-09 1.544509081356658e-10 -1.0582202910161315e-10 -8.226661970393792e-10 3.254159901684424e-09 2.2124964142721713e-08 8.176069730057209e-08
0.992 1.0000000007760503 0.9998417891821608 0.9999999868537522 1.7507903741098061e-10 1.3735964892291003e-09 1.3296333603923936e-09 1.619196564442573e-10 -1.0924347657449425e-10 -8.408370141571985e-10 3.3348915703136417e-09 2.226889664375399e-08 8.296961902667175e-08 0.9999999979781363 0.9998417871844784 1.000000052130445 1.5950642662512502e-10 -3.4589297559446763e-09 1.329612006384935e-09 9.991184655103082e-11 -7.330816943077153e-11 -8.403046079965119e-10 3.9123651337718475e-09 2.231600461027343e-08 9.918543159835437e-08 0.9999999903450192 0.9998417817347282 1.0000002303752147 7.362643273702921e-11 -3.0101605434920672e-09 1.3294119233140062e-09 3.1194647747085e-12 -1.222145859784955e-11 -8.354641501370696e-10 1.305515922002315e-08 2.4122224925229227e-08 3.1226936616871764e-07 0.9999999896040634 0.9998417812046233 1.0000002474831626 2.2602673320467906e-11 -1.0498753742763633e-12 1.3280415855433001e-09 1.6644858899964686e-12 -9.051813977673517e-12 -7.874234355167673e-10 2.1820880026101352e-08 2.738464895639196e-08 5.203788065402072e-07 1.0000000008087688 0.9998417892055212 0.9999999860907846 1.7524336378129113e-10 1.4388855084991962e-09 1.3296345109121115e-09 1.6271863614641378e-10 -1.0969126585733529e-10 -8.408422013713695e-10 3.3453962169176543e-09 2.2269732712585228e-08 8.31572173520691e-08 1.000000000485972 0.9998417889750473 0.9999999936191132 1.7359305354777768e-10 8.028664352279726e-10 1.3296318291474071e-09 1.5494697422498293e-10 -1.0522835135056357e-10 -8.407897978709516e-10 3.258929141322822e-09 2.22628908873624e-08 8.16982875938834e-08
1.002 1.0000000007761605 0.9998417891826217 0.999999986843231 1.7579556173591056e-10 1.3741773938629203e-09 1.3861473264274172e-09 1.628572789054512e-10 -1.0869043599118966e-10 -8.59345028691113e-10 3.340514544312429e-09 2.2401076098442736e-08 8.294419967643968e-08 0.9999999979368865 0.9998417871554046 1.0000000530847621 1.5955273125554635e-10 -3.441033856674042e-09 1.386087807968799e-09 1.0036570822161672e-10 -7.243855913954038e-11 -8.588420791991716e-10 3.924095023867775e-09 2.2449582868962218e-08 9.934406405665115e-08 0.9999999903080471 0.9998417817086572 1.0000002312209488 7.18985378792539e-11 -2.8627497665765313e-09 1.3855617349367357e-09 3.976903464302752e-12 -1.1510570625000003e-11 -8.542667878140892e-10 1.3058469291272068e-08 2.4248162440876624e-08 3.122842056066381e-07 0.999999989592465 0.999841781196663 1.000000247745723 2.3527036642320276e-11 -3.997253094583636e-13 1.3820683225305555e-09 2.4695586335509152e-12 -8.430467149723407e-12 -8.088658952434181e-10 2.1821375718614164e-08 2.74177281417966e-08 5.203199827407989e-07 1.0000000008094394 0.9998417892063824 0.9999999860671984 1.759680820046128e-10 1.4395351130064331e-09 1.386148573455586e-09 1.6366437172210378e-10 -1.0914312904317481e-10 -8.593500282478485e-10 3.351186305766472e-09 2.240191036722381e-08 8.313515173156219e-08 1.000000000481187 0.999841788972013 0.9999999937227857 1.7424215169296473e-10 8.03114362898546e-10 1.386141858554824e-09 1.558160731974798e-10 -1.0463224255859273e-10 -8.593008141783059e-10 3.2633673244019758e-09 2.23951069467504e-08 8.165037905511832e-08
1.012 1.0000000007748928 0.9998417891820982 0.9999999868647796 1.7620239759927687e-10 1.3748530008371973e-09 1.6481714370169012e-09 1.6382985019790924e-10 -1.081351568715605e-10 -8.782463850311643e-10 3.345521130586817e-09 2.2522837320507126e-08 8.292143386472017e-08 0.9999999978944079 0.9998417871254521 1.0000000540676814 1.5929225398997043e-10 -3.4231292618219095e-09 1.6480210776209205e-09 1.0085646552941738e-10 -7.156868336266127e-11 -8.777731462310641e-10 3.935352169613284e-09 2.257229157180096e-08 9.950149157204146e-08 0.9999999902709394 0.9998417816824907 1.0000002320702621 6.997449347638201e-11 -2.7224023049524597e-09 1.646713292135499e-09 4.866000763824715e-12 -1.0802678106844486e-11 -8.734658150078187e-10 1.3061488048441588e-08 2.4360034917342444e-08 3.122937699092123e-07 0.9999999895795236 0.9998417811877589 1.0000002480400543 2.4013871880071712e-11 3.441025408982874e-13 1.638212465343264e-09 3.3038722332980435e-12 -7.811716611150129e-12 -8.30731778691566e-10 2.1821758007027572e-08 2.7442288044535415e-08 5.20260977247309e-07 1.0000000008087326 0.9998417892062589 0.9999999860756688 1.7638355898360097e-10 1.4402794010804769e-09 1.6481737264045898e-09 1.6464499481057407e-10 -1.0859296907768001e-10 -8.78251386996612e-10 3.356359333251334e-09 2.2523674630515003e-08 8.311575193755594e-08 1.0000000004750218 0.9998417889679916 0.9999999938585935 1.7458144181607285e-10 8.034569483733138e-10 1.6481575830405275e-09 1.5672004633694752e-10 -1.0403410098852278e-10 -8.782049538747108e-10 3.2671982193840784e-09 2.251686131954985e-08 8.160501819156485e-08
1.022 1.000000000770563 0.9998417891793862 0.9999999869590911 1.7469970319295758e-10 1.3751011276721572e-09 2.1023407487581383e-09 1.6451240320090625e-10 -1.0757873614858291e-10 -8.975474421452118e-10 3.348667508078483e-09 2.263034950776063e-08 8.289860890710008e-08 0.9999999978490158 0.9998417870934183 1.0000000551198982 1.5712422743919805e-10 -3.40573782685477e-09 2.1019835893254014e-09 1.0105897768639159e-10 -7.069868449766566e-11 -8.971038760385048e-10 3.945135030289751e-09 2.2680359769619854e-08 9.965614770824678e-08 0.9999999902319582 0.9998417816549875 1.0000002329650928 6.624178394020502e-11 -2.5892912625431987e-09 2.098902433300732e-09 5.466015225070903e-12 -1.0098445401325483e-11 -8.930661462046157e-10 1.3063902284404377e-08 2.4454900838532072e-08 3.1229832474694147e-07 0.9999999895635986 0.999841781176738 1.000000248405761 2.2461557598470353e-11 6.599194818763171e-13 2.079288949764807e-09 3.880302325452314e-12 -7.196737131577911e-12 -8.530143799219077e-10 2.182173054198989e-08 2.7458080394735233e-08 5.202029456383475e-07 1.0000000008049637 0.9998417892039478 0.9999999861568879 1.7488934212600884e-10 1.4405961433192582e-09 2.1023450043998774e-09 1.6533543238890509e-10 -1.0804124335232768e-10 -8.975520977701363e-10 3.3596748420549262e-09 2.2631194367861322e-08 8.309630165928432e-08 1.0000000004657916 0.9998417889617808 0.9999999940672282 1.7301109621507783e-10 8.033721229618537e-10 2.1023080065985113e-09 1.5733366054634905e-10 -1.0343487150386858e-10 -8.975085179983439e-10 3.2691544454486937e-09 2.2624326724782944e-08 8.155953309818112e-08
1.032 1.0000000007617051 0.9998417891734397 0.9999999871620974 1.7128078808853965e-10 1.374720265786818e-09 2.7117727348448523e-09 1.6477956053509347e-10 -1.0702168128843666e-10 -9.172544932118054e-10 3.3485377819231276e-09 2.27224068753631e-08 8.284351853809762e-08 0.9999999977992459 0.9998417870582561 1.0000000562773286 1.5304161190627428e-10 -3.389060380436474e-09 2.7109702339893666e-09 1.0084949688376771e-10 -6.982932400562265e-11 -9.168409775290216e-10 3.952080737672301e-09 2.2772621856276078e-08 9.977936290823632e-08 0.999999990189594 0.9998417816250708 1.0000002339423715 6.06865446928324e-11 -2.46328545618749e-09 2.704077638019067e-09 5.661803612137799e-12 -9.398983918360226e-12 -9.130735170631109e-10 1.3065252230256122e-08 2.4532244536926664e-08 3.1228817438310474e-07 0.9999999895433155 0.9998417811626156 1.0000002488765856 1.8900133567726353e-11 3.4804894340499547e-13 2.6611550789857863e-09 4.141740699424821e-12 -6.586214165715696e-12 -8.757089871647519e-10 2.1821161735023268e-08 2.746638548240249e-08 5.2014354101041e-07 1.000000000796668 0.9998417891984023 0.9999999863467882 1.7147854548770217e-10 1.440284100232614e-09 2.7117812571390785e-09 1.6561093494764656e-10 -1.0748940238158026e-10 -9.172591108396356e-10 3.3597243523214847e-09 2.2723263550759982e-08 8.304470042970984e-08 1.000000000452031 0.9998417889523329 0.9999999943846188 1.6952440903705105e-10 8.026590294492622e-10 2.711699375498452e-09 1.5753257903741436e-10 -1.0283501390994069e-10 -9.172185063041223e-10 3.267761146576894e-09 2.2716299876555115e-08 8.148092832968083e-08
1.042 1.000000000747308 0.9998417891635358 0.999999987498676 1.6690405520996422e-10 1.3739852182837906e-09 3.4035643300401487e-09 1.6475325148930765e-10 -1.0646538067239472e-10 -9.373745760194768e-10 3.343409380353988e-09 2.280109920050001e-08 8.270805066834467e-08 0.9999999977440877 0.9998417870192455 1.0000000575647991 1.4800284783568845e-10 -3.372821810617304e-09 3.4018472201082037e-09 1.0035096996190376e-10 -6.896191006850502e-11 -9.369907897570119e-10 3.954597037797387e-09 2.285120522663124e-08 9.982964078961115e-08 0.9999999901428086 0.9998417815919983 1.0000002350275758 5.426249598272253e-11 -2.3437946798270374e-09 3.387160510316587e-09 5.590130570577098e-12 -8.704682296339336e-12 -9.334931136002158e-10 1.3065098751179754e-08 2.4594636864400143e-08 3.122503634760091e-07 0.9999999895178341 0.9998417811447905 1.0000002494731772 1.4320379289549896e-11 -3.173248547022343e-13 3.2977575809522007e-09 4.302543521207498e-12 -5.980530318493071e-12 -8.988104451572394e-10 2.181999881036478e-08 2.7470665266656736e-08 5.200786890793745e-07 1.000000000782833 0.9998417891888999 0.9999999866702494 1.6710906148724402e-10 1.4396177708619288e-09 3.4035817955302143e-09 1.65592553222643e-10 -1.0693760908770435e-10 -9.373790289272118e-10 3.3547939226276416e-09 2.2801971545354373e-08 8.291298602472104e-08 1.000000000432728 0.9998417889389263 0.9999999948356368 1.6508004799888772e-10 8.015919599724921e-10 3.4034072400486714e-09 1.574374947963534e-10 -1.0223494936558408e-10 -9.373415166868328e-10 3.2612277175244665e-09 2.2794874326710818e-08 8.131999838127568e-08
1.052 1.0000000007271408 0.9998417891495109 0.9999999879746179 1.623348111334584e-10 1.3734333861948272e-09 4.06333652653783e-09 1.645936805545713e-10 -1.0590964676588732e-10 -9.57914300543079e-10 3.331110355422797e-09 2.287052064283218e-08 8.247048538726445e-08 0.9999999976833165 0.9998417869762255 1.0000000589879838 1.4277281871345388e-10 -3.3564845756493275e-09 4.059824776197774e-09 9.972642791061216e-11 -6.809652060452133e-11 -9.575603601555245e-10 3.950973658067016e-09 2.2920259895486977e-08 9.979077094486415e-08 0.999999990091373 0.999841781555608 1.0000002362264278 4.7728970707287316e-11 -2.2299810322468273e-09 4.029897874555993e-09 5.433188219116083e-12 -8.016146432282016e-12 -9.543311554095514e-10 1.3063063806132316e-08 2.4646548943285947e-08 3.1218173203284557e-07 0.9999999894872484 0.9998417811233281 1.0000002501935108 9.500063388226878e-12 -7.988874618602985e-13 3.851905106402682e-09 4.631086798680091e-12 -5.3804550283254044e-12 -9.223155252285825e-10 2.1818025466971076e-08 2.747549815937687e-08 5.200073444570174e-07 1.0000000007632286 0.9998417891752772 0.9999999871330619 1.6254683103829992e-10 1.439134549434045e-09 4.063372341323872e-09 1.6544108524629347e-10 -1.0638708002022433e-10 -9.579189429211798e-10 3.3427189672703193e-09 2.287141170858074e-08 8.267948876200884e-08 1.000000000407654 0.9998417889213975 0.9999999954260596 1.604433715586514e-10 8.007077664994156e-10 4.063015602454252e-09 1.5721018497926694e-10 -1.0163640486610602e-10 -9.578840668135679e-10 3.2473299296398837e-09 2.2864151000714393e-08 8.105471667971113e-08
1.062 1.0000000007020824 0.9998417891319926 0.999999988569043 1.5817954964367598e-10 1.3734505636229025e-09 4.544319532019809e-09 1.64219789861387e-10 -1.0535517123408262e-10 -9.788814967847857e-10 3.3111671171568696e-09 2.2934800859980467e-08 8.214024016308111e-08 0.9999999976178195 0.9998417869298313 1.000000060525776 1.379584716692215e-10 -3.3396618987395862e-09 4.53742578089094e-09 9.889675047950227e-11 -6.723396374869331e-11 -9.78556890022529e-10 3.941096414567608e-09 2.2983982913858612e-08 9.967450523186026e-08 0.9999999900362121 0.9998417815165601 1.0000002375168724 4.168562190623978e-11 -2.1211728327444786e-09 4.478899575367585e-09 5.132661609997247e-12 -7.334150074442687e-12 -9.7559355316431e-10 1.3059224413217693e-08 2.4692466912448812e-08 3.120885350663433e-07 0.9999999894530112 0.9998417810992645 1.0000002510028323 5.043320348788512e-12 -7.116268073210317e-13 4.138915181598538e-09 5.135048342015911e-12 -4.78654786820076e-12 -9.46221108548986e-10 2.1815161904739365e-08 2.748496205041595e-08 5.19932346165502e-07 1.0000000007387337 0.9998417891581614 0.9999999877143495 1.5839877047236073e-10 1.439220485675426e-09 4.5443897712009586e-09 1.650751106564858e-10 -1.0583761262013398e-10 -9.788856932595322e-10 3.32302587862262e-09 2.2935712772570054e-08 8.235357145513591e-08 1.0000000003776879 0.9998417889003747 0.9999999961349859 1.5622095312977593e-10 8.003931844514483e-10 4.543688940114827e-09 1.567690356018526e-10 -1.0103907952598943e-10 -9.788539016153096e-10 3.2255989958746648e-09 2.2928267741712547e-08 8.069497926306131e-08
1.072 1.000000000674311 0.9998417891125371 0.9999999892298215 1.5573290128823737e-10 1.3739819957377472e-09 4.6885707707404515e-09 1.6327542470036374e-10 -1.0480319546699685e-10 -1.0002829183453523e-09 3.2868349487884346e-09 2.2997269226594803e-08 8.175273590850673e-08 0.9999999975497939 0.9998417868816311 1.000000062125631 1.3485383495130675e-10 -3.3224088375073294e-09 4.675545380231588e-09 9.75083047191619e-11 -6.637511766539596e-11 -9.99987417129388e-10 3.92782985275963e-09 2.3045756214360936e-08 9.951245824680689e-08 0.9999999899796266 0.9998417814764986 1.0000002388438032 3.741986923373034e-11 -2.01715300984661e-09 4.56538693655124e-09 4.351311448198649e-12 -6.659039854568062e-12 -9.972869446167746e-10 1.3054445337083718e-08 2.473604631503852e-08 3.119826066943022e-07 0.9999999894182872 0.9998417810748595 1.0000002518253333 2.232219871838074e-12 -1.1082787198248744e-13 3.940660525796454e-09 5.478820263172102e-12 -4.199500000487513e-12 -9.705259123447863e-10 2.1811957412963783e-08 2.7502012816524962e-08 5.198617714212668e-07 1.0000000007115257 0.9998417891391078 0.9999999883619859 1.5595998018125134e-10 1.4398202922189285e-09 4.68870344393271e-09 1.6413863203973502e-10 -1.0529094185959847e-10 -1.0002869802646555e-09 3.2989590995864176e-09 2.299820334846548e-08 8.197055204679689e-08 1.0000000003450091 0.9998417888774154 0.9999999969102462 1.5370659648868464e-10 8.005926240808163e-10 4.687378705711027e-09 1.557580700832044e-10 -1.0044366627372654e-10 -1.000257984655158e-09 3.199372523035396e-09 2.299056022517504e-08 8.027697463284511e-08
1.082 1.00000000064729 0.9998417890936191 0.9999999898736803 1.5681413772026013e-10 1.374588202758829e-09 4.352780509399754e-09 1.6145509653798528e-10 -1.042540057038029e-10 -1.0221260235678539e-09 3.26360460415625e-09 2.306095875691144e-08 8.138574385517233e-08 0.999999997482731 0.9998417868341205 1.0000000637035626 1.3527768531132092e-10 -3.3051636877788268e-09 4.329043666645961e-09 9.525629947934928e-11 -6.552053043591243e-11 -1.0218592357055317e-09 3.915607363843976e-09 2.3108639147010244e-08 9.936792671319494e-08 0.9999999899253209 0.9998417814380701 1.0000002401181376 3.674110076099562e-11 -1.9181023888725122e-09 4.129086922123845e-09 2.7862865257908633e-12 -5.992012429243719e-12 -1.0194176857295368e-09 1.3049996204955918e-08 2.4780566504494963e-08 3.11885196671364e-07 0.9999999893881623 0.999841781053747 1.0000002525389424 2.8619358877074756e-12 5.643229353295492e-13 3.0229122601172123e-09 5.249815853503871e-12 -3.619555918899997e-12 -9.952280945243459e-10 2.1809390301802493e-08 2.7528948255468046e-08 5.19810620740784e-07 1.0000000006850676 0.999841789120592 0.9999999889927064 1.5704932811588042e-10 1.4404952755184947e-09 4.353022339165572e-09 1.623259343018754e-10 -1.0474682478980645e-10 -1.022130033593804e-09 3.2759927493226185e-09 2.3061916060428182e-08 8.160801466876389e-08 1.0000000003130844 0.9998417888549959 0.9999999976685003 1.5471976081248748e-10 8.008672917147919e-10 4.350607535547918e-09 1.5387204959879245e-10 -9.98512803603163e-11 -1.022103998739296e-09 3.174260367726381e-09 2.3054064992975645e-08 7.98797330358087e-08
1.092 1.0000000006255325 0.9998417890784631 0.9999999903917811 1.6214771229343387e-10 1.374795195498316e-09 3.434842782218503e-09 1.5890986404633547e-10 -1.0370824335292206e-10 -1.0444191287900962e-09 3.2468410042577784e-09 2.3129085074272483e-08 8.113284701420911e-08 0.9999999974211948 0.9998417867905594 1.0000000651495584 1.3995347486830293e-10 -3.2884004656359996e-09 3.393063466258976e-09 9.229003872569655e-11 -6.467094966702741e-11 -1.0441803471504895e-09 3.9086409739829845e-09 2.317586425971433e-08 9.931596944358633e-08 0.9999999898782311 0.999841781404801 1.0000002412209386 4.03630429713165e-11 -1.8242488923569436e-09 3.042570881316924e-09 5.661384483654998e-13 -5.333015947974707e-12 -1.0419930864402857e-09 1.304707616917754e-08 2.48294016478484e-08 3.1182052177145017e-07 0.9999999893697089 0.9998417810409767 1.0000002529738505 7.628438127207066e-12 8.40068579613147e-13 1.1534605282735547e-09 4.3245215435055864e-12 -3.0476071649072274e-12 -1.0203277075924179e-09 2.180816124721618e-08 2.7567755811874337e-08 5.197891065831043e-07 1.0000000006638732 0.9998417891058375 0.9999999894976843 1.6239097376431722e-10 1.440771076518056e-09 3.4352684166198363e-09 1.597883672085357e-10 -1.0420610799070194e-10 -1.0444230362481136e-09 3.2594741846635447e-09 2.3130066195242723e-08 8.135929711099145e-08 1.0000000002864315 0.9998417888363439 0.999999998300801 1.5998466755892313e-10 8.007430571841411e-10 3.4310168195090173e-09 1.5126214238439738e-10 -9.926223498168429e-11 -1.0443995397881392e-09 3.1557529968692563e-09 2.3122000332377525e-08 7.959849418317716e-08
1.102 1.0000000006141452 0.9998417890707163 0.9999999906611714 1.7014499728124087e-10 1.374452114004968e-09 1.901975480083449e-09 1.5633665699872004e-10 -1.0316699907652907e-10 -1.0671699102071078e-09 3.240298341375558e-09 2.320420024082041e-08 8.102073726065216e-08 0.9999999973703682 0.9998417867546506 1.000000066338822 1.4729221741408485e-10 -3.272269848736803e-09 1.8308875388674955e-09 8.930081256366679e-11 -6.382685420628034e-11 -1.0669586038185306e-09 3.909910756572908e-09 2.325001000226817e-08 9.93777931079933e-08 0.9999999898441448 0.9998417813808261 1.0000002420129586 4.6687656082981415e-11 -1.7355096957615134e-09 1.2371424272316178e-09 -1.6673210648853754e-12 -4.6828905771979336e-12 -1.0650201646320942e-09 1.304644537547162e-08 2.4885228971169895e-08 3.1179275562310417e-07 0.9999999893718876 0.9998417810429511 1.0000002529154246 1.4932543824913386e-11 5.661116297804999e-13 -1.875643785615623e-09 2.9615708862806404e-12 -2.484767694184014e-12 -1.045825983705111e-09 2.1807845129954722e-08 2.7619272762906784e-08 5.197763636277254e-07 1.0000000006530467 0.9998417890984922 0.9999999897539859 1.703963359072185e-10 1.440496592051852e-09 1.90269989015558e-09 1.5722268901354012e-10 -1.0366955869421317e-10 -1.0671737404344084e-09 3.2531420523501546e-09 2.320520543450876e-08 8.125098976607627e-08 1.0000000002701641 0.9998417888251133 0.999999998684025 1.6791352223579628e-10 8.000687860422894e-10 1.895462757127895e-09 1.4862449620379369e-10 -9.86771827280882e-11 -1.0671531806023414e-09 3.147718864888748e-09 2.3196921966584637e-08 7.946066308771973e-08
1.112 1.000000000618129 0.9998417890739535 0.9999999905620598 1.7785321005041577e-10 1.3738250983325874e-09 -1.818514200514714e-10 1.546323855693682e-10 -1.0263049985064553e-10 -1.0903867686544384e-09 3.2421705580944408e-09 2.3286467372547842e-08 8.09791603235521e-08 0.9999999973353693 0.9998417867300523 1.0000000671487852 1.543398703023219e-10 -3.256504776108698e-09 -2.9884398059169384e-10 8.71772182576106e-11 -6.298896094726207e-11 -1.0902023021798167e-09 3.917820464160567e-09 2.3331268214790732e-08 9.949488892234922e-08 0.9999999898291055 0.9998417813704632 1.0000002423496042 5.27560347440461e-11 -1.6513953888551457e-09 -1.271353556396872e-09 -3.1018727825642835e-12 -4.042934084038108e-12 -1.0885067811419072e-09 1.304719741455164e-08 2.4948347928620174e-08 3.117731749469174e-07 0.9999999894052378 0.9998417810671988 1.0000002521123408 2.1845357436188237e-11 9.064146426563256e-15 -6.2199308389721885e-09 1.532546146196318e-12 -1.930629227811102e-12 -1.071723813459855e-09 2.180540834760437e-08 2.7681489662139093e-08 5.196952216595031e-07 1.0000000006575898 0.9998417891021278 0.9999999896418481 1.7811229879489807e-10 1.4399381021918763e-09 -1.806584735986843e-10 1.555260088484708e-10 -1.0313764886762737e-10 -1.0903902507272757e-09 3.25519550646648e-09 2.3287496537853293e-08 8.121301667491504e-08 1.0000000002692941 0.9998417888248843 0.9999999986981241 1.75552613395178e-10 7.99110497282465e-10 -1.9257482181119809e-10 1.4685522178869066e-10 -9.809714945815032e-11 -1.0903726474467402e-09 3.148312457443144e-09 2.327899597539702e-08 7.939474337940198e-08
1.122 1.0000000006414804 0.999841789091028 0.9999999899994285 1.832105969654574e-10 1.3733708718859748e-09 -2.63936960936714e-09 1.543922825575925e-10 -1.0209903897297718e-10 -1.1140781170391126e-09 3.2430826923564913e-09 2.3373247080092193e-08 8.084359115189919e-08 0.9999999973203624 0.9998417867197377 1.0000000674804304 1.5903461002540083e-10 -3.240648508795122e-09 -2.8256514847336205e-09 8.65042043374258e-11 -6.215781597225608e-11 -1.1139196300630026e-09 3.924254249159895e-09 2.3417002863679465e-08 9.952719374336867e-08 0.9999999898386143 0.9998417813776412 1.0000002421000493 5.650653682800161e-11 -1.5712383331301292e-09 -4.366083105437946e-09 -3.2421035685212364e-12 -3.412457151280225e-12 -1.1124603472568993e-09 1.3045844424356786e-08 2.5016178360436895e-08 3.116928397120984e-07 0.9999999894813081 0.9998417811219694 1.0000002502902812 2.6359866688171457e-11 -3.752531063376266e-13 -1.195358419562774e-08 1.6528248202409757e-13 -1.3863841170895974e-12 -1.0980236520610754e-09 2.17934866813128e-08 2.774871445801867e-08 5.193794145732e-07 1.0000000006814946 0.9998417891195982 0.999999989066295 1.8347755051314567e-10 1.4395524715254434e-09 -2.6374687721546972e-09 1.5529377714360852e-10 -1.0261136447080366e-10 -1.1140814597472614e-09 3.2563002267587718e-09 2.3374300248452966e-08 8.10813928701694e-08 1.0000000002878326 0.9998417888385228 0.9999999982477118 1.8083991754395202e-10 7.983252565880984e-10 -2.6564530671250135e-09 1.4654904274160356e-10 -9.752264566583747e-11 -1.1140662319463572e-09 3.147848583959002e-09 2.336558212469031e-08 7.923230908396249e-08
1.132 1.000000000686228 0.999841789123391 0.9999999889253909 1.8603625517496082e-10 1.3733760083498213e-09 -5.18704309789912e-09 1.5563312800432492e-10 -1.0157341996386795e-10 -1.1382526392205705e-09 3.2305627640991944e-09 2.346083391837325e-08 8.036240978516453e-08 0.9999999973276084 0.9998417867253231 1.0000000672803686 1.6119631334560545e-10 -3.2244137491424304e-09 -5.474051522625121e-09 8.728877476127334e-11 -6.133396090079376e-11 -1.1381193105517469e-09 3.918135408321072e-09 2.3503469043441484e-08 9.925680982923994e-08 0.9999999898767654 0.9998417814052869 1.0000002411673108 5.7761332541980954e-11 -1.494549656175806e-09 -7.833782600204075e-09 -2.159131658515334e-12 -2.792942808917419e-12 -1.1368896313035593e-09 1.3037069331131015e-08 2.5084787545053113e-08 3.114366380204566e-07 0.999999989611854 0.9998417812156619 1.0000002471704292 2.8348436185514762e-11 -3.000045523228383e-13 -1.9047931291288987e-08 -1.3479148637552947e-12 -8.523385172115104e-13 -1.124728690200886e-09 2.1759138114772145e-08 2.7812341142179166e-08 5.185301262722485e-07 1.0000000007267895 0.9998417891523517 0.9999999879794959 1.863110413644557e-10 1.4396263807178237e-09 -5.184112729314022e-09 1.565428493444469e-10 -1.0209068059839092e-10 -1.1382559221849424e-09 3.2440460276369523e-09 2.3461911767578977e-08 8.060544840876481e-08 1.0000000003278307 0.9998417888674942 0.9999999972843943 1.8359538671645288e-10 7.980001077341008e-10 -5.213379235917461e-09 1.4772167228398906e-10 -9.695431802659919e-11 -1.138243224342057e-09 3.133375384488531e-09 2.345296945291257e-08 7.871473439262229e-08
1.142 1.0000000007516647 0.9998417891705363 0.9999999873572109 1.8672279387964522e-10 1.3737467700416556e-09 -7.470782711562623e-09 1.5788157005090929e-10 -1.0105424723821947e-10 -1.1629190534277546e-09 3.1941920086513653e-09 2.3546411221271657e-08 7.930885579910603e-08 0.9999999973567039 0.99984178674652 1.000000066558653 1.6121771630733827e-10 -3.2078938801403635e-09 -7.898713582002626e-09 8.905174607389874e-11 -6.0518582398528e-11 -1.1628106290417267e-09 3.889874705330431e-09 2.3587777960237628e-08 9.848139479995038e-08 0.999999989945538 0.9998417814548132 1.0000002395048209 5.6913527804517765e-11 -1.4212322319881934e-09 -1.1394557851540615e-08 -3.724409222505378e-13 -2.18452435137741e-12 -1.1618028126959547e-09 1.3014964036032761e-08 2.5150703448630957e-08 3.108695545363408e-07 0.9999999898079102 0.9998417813561585 1.0000002424911745 2.8221220840027755e-11 1.402591842438919e-13 -2.7360806317530752e-08 -3.2958956126582092e-12 -3.2918922360833495e-13 -1.1518429759900779e-09 2.1682908926471128e-08 2.78619154929509e-08 5.166920902704501e-07 1.0000000007927647 0.9998417891998818 0.999999986398789 1.8700567196854265e-10 1.4400658767344008e-09 -7.466410730733532e-09 1.5879979944240484e-10 -1.0157669945216788e-10 -1.1629220051384019e-09 3.2080769858336397e-09 2.3547515305346875e-08 7.955950086589962e-08 1.00000000038861 0.9998417889113138 0.99999999582477 1.842109842034702e-10 7.980405567326799e-10 -7.510074733515107e-09 1.4989902331198904e-10 -9.639223271464133e-11 -1.162912382700809e-09 3.0939770639382506e-09 2.3538333305154276e-08 7.760709034748633e-08
1.152 1.000000000833997 0.9998417892297552 0.9999999853859892 1.8453190440738541e-10 1.3741030700017686e-09 -9.124120559929928e-09 1.604672280400181e-10 -1.0054258143799948e-10 -1.1880869190017432e-09 3.1298382992015154e-09 2.3628548778076277e-08 7.762016712940734e-08 0.9999999974042314 0.999841786780888 1.0000000653974124 1.5836119731676817e-10 -3.1914686271241294e-09 -9.741675119549179e-09 9.112320349925664e-11 -5.971163447707907e-11 -1.188002171641844e-09 3.835180234359922e-09 2.366842026026384e-08 9.713127424131811e-08 0.9999999900444363 0.9998417815258662 1.0000002371252368 5.322158854731701e-11 -1.3514836208369752e-09 -1.4750405818672643e-08 1.4715114367430519e-12 -1.587944722384087e-12 -1.187208367748785e-09 1.2974396362360858e-08 2.521146946217879e-08 3.098775652607542e-07 0.9999999900788155 0.9998417815501316 1.0000002360313698 2.5214632005429156e-11 5.659125445703353e-13 -3.663405061422197e-08 -5.6843485146823505e-12 1.8264791041811346e-13 -1.1793714770996734e-09 2.1538719567792292e-08 2.78854465173962e-08 5.132542193249736e-07 1.0000000008756205 0.999841789259474 0.9999999844153664 1.848230772982584e-10 1.4404910050006209e-09 -9.117807061765349e-09 1.6139410718656477e-10 -1.0107004058933498e-10 -1.18809015912251e-09 3.1443067094571204e-09 2.3629681479402253e-08 7.78815779855629e-08 1.0000000004664094 0.9998417889672959 0.9999999939591101 1.8194889522433967e-10 7.980667673149301e-10 -9.180863401742849e-09 1.5241047722809762e-10 -9.583736832431276e-11 -1.1880826243762263e-09 3.025143564936975e-09 2.3620236052885228e-08 7.584020707872694e-08
1.162 1.0000000009265346 0.9998417892962672 0.9999999831725543 1.779316101210175e-10 1.374098160688881e-09 -9.836279130729972e-09 1.6278538106721665e-10 -1.0003854813828865e-10 -1.2137658882343225e-09 3.0437890144104603e-09 2.3706562731960922e-08 7.54424297254332e-08 0.9999999974639451 0.9998417868239655 1.0000000639469233 1.510936076231592e-10 -3.175484579195344e-09 -1.0699092641147473e-08 9.290866982723675e-11 -5.891417926621447e-11 -1.2137034723834643e-09 3.7585898961652146e-09 2.3744651337091055e-08 9.530797180353502e-08 0.9999999901705819 0.99984178161639 1.0000002340987306 4.51464812683358e-11 -1.2854775265738997e-09 -1.764054708181954e-08 2.8729342828724548e-12 -1.0036283071984153e-12 -1.2131156609104e-09 1.2912530346347084e-08 2.5265228930365896e-08 3.083902420068065e-07 0.9999999904312481 0.9998417818023518 1.0000002276337026 1.775514569401775e-11 6.301230367816886e-13 -4.649635040556853e-08 -8.054289529073019e-12 6.82420478269337e-13 -1.2073188613227613e-09 2.129501355925302e-08 2.7869435464408497e-08 5.074661393750785e-07 1.000000000968664 0.9998417893263472 0.9999999821901671 1.782306143670228e-10 1.440554890240282e-09 -9.827451311660096e-09 1.6372139777663383e-10 -1.0057097562622579e-10 -1.2137688067563536e-09 3.059027225401624e-09 2.370772700855486e-08 7.57179897992299e-08 1.0000000005545815 0.9998417890306914 0.9999999918472676 1.7527687254694631e-10 7.977319414857694e-10 -9.915618913071075e-09 1.5465272548113857e-10 -9.529051535290277e-11 -1.2137633446047661e-09 2.933086122569064e-09 2.369798890486228e-08 7.35575849913864e-08
1.172 1.0000000010204426 0.9998417893637622 0.999999980929468 1.6680267603174272e-10 1.3737010865863625e-09 -9.4170803913599e-09 1.64437253960902e-10 -9.954275276841117e-11 -1.2399652019108647e-09 2.9519719699411374e-09 2.3779888442673873e-08 7.313071886032782e-08 0.999999997527501 0.999841786869791 1.0000000624080783 1.392958032608296e-10 -3.1599718826604638e-09 -1.0584647678998273e-08 9.402530892409898e-11 -5.812603855540828e-11 -1.2399243784333175e-09 3.672845546954605e-09 2.381589374324575e-08 9.328581923016573e-08 0.999999990319246 0.9998417817230064 1.000000230540125 3.2563538966380455e-11 -1.2230794221462013e-09 -1.9892313727768628e-08 3.6037888419711237e-12 -4.3254208483153926e-13 -1.2395337133585073e-09 1.2829260371757128e-08 2.531041017903231e-08 3.0639736815286374e-07 0.9999999908682935 0.9998417821150234 1.0000002172265343 5.706215251177291e-12 3.0255485839116296e-13 -5.6473781018464994e-08 -9.592325538576493e-12 1.1701789626006078e-12 -1.2356919794882594e-09 2.091681013923492e-08 2.7799755970973867e-08 4.984894707081643e-07 1.000000001063054 0.9998417893941863 0.9999999799358713 1.671097763224872e-10 1.4402266911224833e-09 -9.405123361645127e-09 1.6538216928799297e-10 -1.000799760217545e-10 -1.239967921315984e-09 2.968112429887713e-09 2.3781087272356775e-08 7.342307015361079e-08 1.000000000644336 0.9998417890952208 0.9999999897007207 1.6407610253512734e-10 7.970054409491203e-10 -9.524538030867518e-09 1.5622816139345777e-10 -9.475180317660616e-11 -1.2399644249683427e-09 2.8341074871940677e-09 2.3771027062447693e-08 7.111872567708946e-08
1.182 1.000000001105959 0.9998417894252656 0.999999978890923 1.5385773310143124e-10 1.3732140193120146e-09 -7.845737186064133e-09 1.6527536444382242e-10 -9.905592527819546e-11 -1.2666948526317382e-09 2.8737533389919856e-09 2.384819439336296e-08 7.116721820152808e-08 0.9999999975856413 0.9998417869117516 1.0000000610030546 1.2568043644571037e-10 -3.1446282991074634e-09 -9.376925878313362e-09 9.434573839582837e-11 -5.734858085553715e-11 -1.2666747617263926e-09 3.5942267059822116e-09 2.3881895326255917e-08 9.14543277616823e-08 0.9999999904847368 0.9998417818416493 1.0000002265866614 1.8184531728709075e-11 -1.1638307451643248e-09 -2.145745631316526e-08 3.7128457620897744e-12 1.2515887950705997e-13 -1.2664724163187424e-09 1.2726712342280895e-08 2.5346175206854095e-08 3.0395326718164363e-07 0.9999999913886408 0.999841782487211 1.0000002048420054 -8.19466790344267e-12 -1.1518717660196685e-13 -6.60133988249759e-08 -9.44398896319322e-12 1.6456209634177001e-12 -1.2644974513087876e-09 2.036923128589714e-08 2.7664146618260723e-08 4.854928339147106e-07 1.0000000011490242 0.9998417894560138 0.9999999778867974 1.5417299118993387e-10 1.4398081245319097e-09 -7.830039530065294e-09 1.6622898515319812e-10 -9.95977487952641e-11 -1.266697184072144e-09 2.890814969035056e-09 2.3849429737202336e-08 7.147695917394287e-08 1.0000000007259588 0.9998417891539444 0.999999987752544 1.51058959209599e-10 7.9618879399393e-10 -7.986801010197675e-09 1.5699117382385014e-10 -9.422191591017515e-11 -1.2666960746618696e-09 2.7484440732490643e-09 2.3839027685348024e-08 6.902046086683275e-08
1.192 1.0000000011739092 0.999841789474224 0.9999999772755782 1.4334506136243977e-10 1.3730096625720674e-09 -5.289621292314142e-09 1.6538292641204989e-10 -9.857822201730592e-11 -1.293965148557695e-09 2.8238148539080767e-09 2.3911792801039458e-08 6.993679655101967e-08 0.9999999976296674 0.9998417869436336 1.0000000599391603 1.1449604978673583e-10 -3.1290806597342887e-09 -7.237213760615034e-09 9.397119037869439e-11 -5.658205087113648e-11 -1.2939646951096729e-09 3.5369178187270307e-09 2.3943185360043538e-08 9.016027487138834e-08 0.9999999906614944 0.9998417819683479 1.00000022237078 6.261870674113884e-12 -1.1072093925016331e-09 -2.2423314978843002e-08 3.4521402141899708e-12 6.690620682404125e-13 -1.2939414944826828e-09 1.2608652691785232e-08 2.5373110420390674e-08 3.0115408088043897e-07 0.9999999919860446 0.9998417829144527 1.0000001906278237 -1.9641522920448893e-11 -2.501087227416729e-13 -7.452229966894042e-08 -7.084855492690242e-12 2.1078932162118167e-12 -1.2937435889908109e-09 1.9623014283202482e-08 2.7455734025652418e-08 4.677806477940682e-07 1.000000001217394 0.999841789505272 0.999999976261723 1.4366880147339128e-10 1.4396725500554338e-09 -5.269629968146191e-09 1.6634503530970703e-10 -9.912496679496429e-11 -1.293967223583805e-09 2.8416705073973426e-09 2.3913064137276143e-08 7.026165536935739e-08 1.0000000007903191 0.9998417892003405 0.9999999862203327 1.404734100073485e-10 7.956548021505052e-10 -5.469249099609077e-09 1.5702685499396484e-10 -9.37011167342456e-11 -1.2939679972972827e-09 2.691977887765285e-09 2.3902325242045957e-08 6.767006294469014e-08
1.202 1.0000000012172328 0.999841789505594 0.9999999762500428 1.3818022425792402e-10 1.373215177306731e-09 -2.0825282738893617e-09 1.6496862841418728e-10 -9.811006447184248e-11 -1.3217861245554492e-09 2.804162990586291e-09 2.3971465304351683e-08 6.950556864451242e-08 0.99999999765292 0.9998417869606793 1.000000059373456 1.0865878218487621e-10 -3.113201317055001e-09 -4.4875580981211055e-09 9.312092594603414e-11 -5.5826899811509846e-11 -1.3218045241683771e-09 3.5072505424130953e-09 2.4000908128256404e-08 8.955130763527514e-08 0.9999999908451705 0.999841782099995 1.0000002179943426 -2.817458323860961e-13 -1.0529463664718364e-09 -2.2991376317410957e-08 3.1191892917440797e-12 1.1987751640740551e-12 -1.321951450935888e-09 1.2479455868283632e-08 2.539313784684569e-08 2.981057739479539e-07 0.9999999926492066 0.9998417833886769 1.00000017485029 -2.5662775361079037e-11 2.4593983198029907e-14 -8.141972109578919e-08 -2.6267685129066377e-12 2.556483096719708e-12 -1.3234385327952914e-09 1.8660877013278897e-08 2.7176038112993103e-08 4.449419481104355e-07 1.0000000012611001 0.9998417895369148 0.9999999752273583 1.385127461232082e-10 1.4399466848904035e-09 -2.057806257978279e-09 1.6593909518691893e-10 -9.866209915692014e-11 -1.3217884529903119e-09 2.822573322105444e-09 2.3972767953382835e-08 6.984088951725826e-08 1.0000000008303949 0.999841789229392 0.9999999852697927 1.352354622695699e-10 7.955312263088204e-10 -2.3046290403628188e-09 1.565450858674388e-10 -9.31906592032322e-11 -1.3217912172507386e-09 2.6677295016829193e-09 2.3961738034105066e-08 6.715443608584209e-08
1.212 1.0000000012321837 0.9998417895166991 0.9999999759013315 1.3834258379816188e-10 1.3736096510868711e-09 1.335975044424613e-09 1.6420092464372876e-10 -9.765233134084709e-11 -1.3501691441057449e-09 2.8010182648321782e-09 2.4027800286145753e-08 6.956672098816233e-08 0.9999999976519317 0.9998417869604125 1.0000000593862948 1.081483153175669e-10 -3.0972105498214093e-09 -1.550866448575581e-09 9.196334756161442e-11 -5.508332089766765e-11 -1.3502050566945366e-09 3.5004630316286837e-09 2.4056102718332283e-08 8.952087875019792e-08 0.999999991033419 0.9998417822349153 1.0000002135108228 -1.4609651129811768e-12 -1.0011274147119095e-09 -2.3426356272090993e-08 2.8639180821162722e-12 1.7139383233016618e-12 -1.3505128195237622e-09 1.2342638049627479e-08 2.540860584517182e-08 2.94893959277082e-07 0.9999999933621609 0.9998417838984791 1.0000001578863682 -2.6251860964372576e-11 4.882128174012685e-13 -8.619790926812937e-08 3.0655558227605375e-12 2.9913810791912425e-12 -1.3535913889784366e-09 1.748317746695482e-08 2.683640531643824e-08 4.169881407756439e-07 1.0000000012763923 0.9998417895482639 0.9999999748707892 1.3868330323908103e-10 1.4404098283570177e-09 1.36569741604471e-09 1.6517905136327215e-10 -9.820964145265472e-11 -1.3501711895521851e-09 2.819727672618366e-09 2.4029124479911804e-08 6.990705939673683e-08 1.0000000008424672 0.9998417892384426 0.9999999849872936 1.3532459006677615e-10 7.955971566292856e-10 1.0689931212275587e-09 1.5571347378901807e-10 -9.269011930731902e-11 -1.3501758846263517e-09 2.6622111236373676e-09 2.4017899664100318e-08 6.717673655565847e-08
1.222 1.0000000012189074 0.9998417895076441 0.9999999762242342 1.4183851958596606e-10 1.373818890673069e-09 4.503208611508995e-09 1.631034903286408e-10 -9.720525198441064e-11 -1.3791247096903592e-09 2.790628300442886e-09 2.4080805178180702e-08 6.956892586435488e-08 0.9999999976269703 0.9998417869430247 1.0000000599695278 1.1097188292062735e-10 -3.081482612549117e-09 1.1300697512839017e-09 9.051232581539922e-11 -5.4352167194633235e-11 -1.3791772235656164e-09 3.5034633114936445e-09 2.4109203310645362e-08 8.976697832668294e-08 0.999999991226187 0.9998417823730711 1.0000002089195392 7.327676195138063e-13 -9.519983276988855e-10 -2.3991993039254308e-08 2.591477409474302e-12 2.2138600715959022e-12 -1.3796360785988418e-09 1.219981629226074e-08 2.542134311115725e-08 2.915563962408048e-07 0.9999999941052049 0.9998417844297826 1.0000001402030387 -2.3412201679652663e-11 7.667435934758458e-13 -8.848703490736609e-08 8.572936994536121e-12 3.411677909352458e-12 -1.3842122901485414e-09 1.6111668760497757e-08 2.6457500236857508e-08 3.844407291371705e-07 1.000000001263415 0.9998417895394222 0.99999997518684 1.421873942288983e-10 1.4406879404909708e-09 4.538000905065185e-09 1.6408901286782917e-10 -9.776758710391955e-11 -1.379126743062883e-09 2.8094521363802726e-09 2.4082136361772954e-08 6.990963933580027e-08 1.0000000008266936 0.999841789227606 0.9999999853673165 1.387475088492346e-10 7.954774171459589e-10 4.1907395237548965e-09 1.5455516808017454e-10 -9.220049870447901e-11 -1.3791331215694667e-09 2.6512531471166197e-09 2.4070860280905804e-08 6.718346686211549e-08
1.232 1.0000000011812968 0.9998417894812108 0.9999999771252057 1.4679126750718595e-10 1.3736312350048942e-09 7.013965980164055e-09 1.616208916375439e-10 -9.676956303229053e-11 -1.4086642554171232e-09 2.7503545275907035e-09 2.4130063237511892e-08 6.894444846307642e-08 0.9999999975818781 0.9998417869112619 1.0000000610308222 1.1525315793001415e-10 -3.0662285571008997e-09 3.1708315110943924e-09 8.869537796587578e-11 -5.363413086696515e-11 -1.4087325705237197e-09 3.502257030570535e-09 2.416006835083538e-08 8.993463925134732e-08 0.9999999914254695 0.9998417825158878 1.0000002041720557 4.4216935265353865e-12 -9.056486804401085e-10 -2.4894481904328617e-08 2.0636508578704996e-12 2.6981709516089836e-12 -1.4093328933629416e-09 1.2050466296780463e-08 2.5432136075631687e-08 2.880683862030556e-07 0.999999994856339 0.9998417849668721 1.0000001223234511 -1.9054897495087324e-11 6.481154986331491e-13 -8.811537831654807e-08 1.2417927573156441e-11 3.8177267146634144e-12 -1.415311260915131e-09 1.459001151845505e-08 2.6066537565527624e-08 3.48338289124503e-07 1.0000000012260621 0.9998417895131727 0.9999999760819599 1.4714806211277792e-10 1.440568973876312e-09 7.053687724418247e-09 1.6261341932497774e-10 -9.733691652672628e-11 -1.4086664022203709e-09 2.76920490159676e-09 2.4131383781087904e-08 6.928240807221867e-08 1.0000000007869654 0.9998417891996613 0.9999999863163862 1.4362744280685775e-10 7.949615906221035e-10 6.657296494173405e-09 1.5301346814983269e-10 -9.172190048084627e-11 -1.408674261415695e-09 2.6115588593849572e-09 2.4120231037084295e-08 6.65984759429342e-08
1.242 1.0000000011262251 0.9998417894423087 0.999999978440362 1.5242465544454866e-10 1.3731639101294156e-09 8.58115502154671e-09 1.5979675496152083e-10 -9.634517801655166e-11 -1.4387992105650235e-09 2.6681095413786146e-09 2.417512435962459e-08 6.733130054191046e-08 0.9999999975233056 0.9998417868698743 1.0000000624115795 1.202155155862103e-10 -3.0513312696089443e-09 4.303491794005058e-09 8.653698343673003e-11 -5.292947252811693e-11 -1.438882455626155e-09 3.4889695559056895e-09 2.420826584343345e-08 8.977688155534921e-08 0.9999999916346424 0.9998417826657784 1.0000001991876601 8.826553241544134e-12 -8.618453130541972e-10 -2.6246671953717056e-08 1.1306200660823673e-12 3.1668317898366358e-12 -1.4396145802495396e-09 1.1891972219192318e-08 2.544054171169194e-08 2.843450926847136e-07 0.9999999955931265 0.9998417854937192 1.0000001047823166 -1.3990075476239001e-11 2.49594756639243e-13 -8.51487529025424e-08 1.3636832675654103e-11 4.208658449976715e-12 -1.4468998723669373e-09 1.2979802990594001e-08 2.569231710723737e-08 3.101413462617534e-07 1.0000000011712074 0.9998417894744255 0.9999999773922162 1.5278967560635875e-10 1.4401702918975238e-09 8.625470933558223e-09 1.6079656579519577e-10 -9.691788052973042e-11 -1.4388011395549828e-09 2.6869715675789206e-09 2.4176416246408126e-08 6.766473761295176e-08 1.0000000007301355 0.999841789159506 0.9999999876710585 1.4918737183748366e-10 7.941656440842473e-10 8.183324308002682e-09 1.5113013781723138e-10 -9.125474491334294e-11 -1.43881075939496e-09 2.530537098955302e-09 2.416556474293522e-08 6.505148420300251e-08
1.252 1.0000000010623624 0.9998417893971338 0.999999979963109 1.584100699318311e-10 1.3727446617547678e-09 9.071097496186713e-09 1.5787243881282065e-10 -9.59327909736266e-11 -1.4695415782289332e-09 2.5477060521781995e-09 2.4215941041938243e-08 6.471545960223409e-08 0.9999999974595541 0.999841786824794 1.0000000639140074 1.2553080757612262e-10 -3.0364619936177435e-09 4.4097003181853894e-09 8.426168689355712e-11 -5.2237904105976296e-11 -1.469638277995364e-09 3.4653399534034097e-09 2.4253453663610336e-08 8.925574419274592e-08 0.9999999918575907 0.9998417828255176 1.0000001938738032 1.3617496454706683e-11 -8.201495215715223e-10 -2.80534793652476e-08 -1.2362560319681198e-13 3.6193708987735124e-12 -1.4704926946551636e-09 1.1719598977887817e-08 2.54450203595522e-08 2.8024998750571937e-07 0.9999999962947206 0.9998417859954315 1.0000000880769218 -8.55360597310589e-12 -1.007866638565701e-13 -7.989105293168755e-08 1.2086505081334652e-11 4.584833515653505e-12 -1.478989656367694e-09 1.1352297684114548e-08 2.535942570138845e-08 2.7153543494678025e-07 1.0000000011075256 0.9998417894293795 0.9999999789109296 1.5878322031482935e-10 1.4398196393676011e-09 9.119515441558943e-09 1.5887949570432653e-10 -9.651075322954218e-11 -1.4695433871455007e-09 2.5665897185601386e-09 2.4217189255267826e-08 6.504341980645584e-08 1.0000000006648437 0.9998417891133116 0.999999989225503 1.5509875036681746e-10 7.934183052789113e-10 8.636556219197367e-09 1.4914472988309026e-10 -9.079973991216025e-11 -1.4695544581144579e-09 2.4118293533174895e-09 2.420678668726997e-08 6.252293431260883e-08
1.262 1.0000000009988141 0.99984178935219 0.9999999814766501 1.63906108329846e-10 1.372630154926651e-09 8.515301960743266e-09 1.5617284625234602e-10 -9.55329165398248e-11 -1.5009032879118415e-09 2.41001099588264e-09 2.425330292198322e-08 6.147007081338514e-08 0.9999999973992512 0.9998417867821844 1.000000065332686 1.3035793590877157e-10 -3.0213638172090534e-09 3.5309434746753623e-09 8.218467689569573e-11 -5.156021998445518e-11 -1.5010125288772403e-09 3.441671067997303e-09 2.4295829458929855e-08 8.854190354443373e-08 0.9999999920977828 0.9998417829975839 1.0000001881479768 1.795669520207205e-11 -7.801995341853995e-10 -3.021298303044199e-08 -1.4658793877288651e-12 4.05556039325425e-12 -1.5019799118464152e-09 1.1526433836908692e-08 2.5443485187888852e-08 2.7560205995513093e-07 0.9999999969437104 0.9998417864595708 1.0000000726229084 -3.5558866348299347e-12 -1.459740669334892e-13 -7.283807350207638e-08 8.328196857721293e-12 4.945864173331877e-12 -1.5115931445694264e-09 9.777710601885375e-09 2.508385983736489e-08 2.34173207195059e-07 1.0000000010441268 0.9998417893845422 0.9999999804211931 1.642878215156641e-10 1.4397737398917876e-09 8.567226012212977e-09 1.571874164749511e-10 -9.61158652172188e-11 -1.5009052223231328e-09 2.428886793828209e-09 2.425449867855961e-08 6.179181257783612e-08 1.0000000006001528 0.9998417890675537 0.9999999907639238 1.605202916400665e-10 7.929758638755918e-10 8.049431192772218e-09 1.4738159564819916e-10 -9.035716657685766e-11 -1.5009177926865357e-09 2.2765352764999128e-09 2.4244630754335446e-08 5.938243393974258e-08
1.272 1.0000000009437575 0.9998417893133201 0.9999999827866477 1.6759234062829532e-10 1.3728060692305068e-09 7.0989652244981384e-09 1.5487237633803706e-10 -9.514583247165889e-11 -1.5328967499945221e-09 2.2862477007960717e-09 2.4288889921941544e-08 5.829336869248983e-08 0.9999999973500372 0.9998417867475041 1.0000000664860713 1.333775043296654e-10 -3.0060508370882237e-09 1.8564463008596572e-09 8.047673529937478e-11 -5.0896986953185725e-11 -1.533017440053894e-09 3.429801229297811e-09 2.4336277495647135e-08 8.792563141696876e-08 0.9999999923574256 0.9998417831835551 1.0000001819580953 2.0531000956903562e-11 -7.419097893952016e-10 -3.253123231051633e-08 -2.740520875350624e-12 4.474676988945195e-12 -1.5340880877241341e-09 1.1303138334970928e-08 2.5433964320839004e-08 2.701898834690775e-07 0.9999999975274161 0.9998417868770785 1.0000000587233957 -2.6467928994858026e-13 9.957666812482964e-14 -6.45956189018992e-08 3.2390927085656697e-12 5.290866563009596e-12 -1.5447235130398674e-09 8.314338711888458e-09 2.4871523195126318e-08 1.9943465957535456e-07 1.0000000009891923 0.9998417893457596 0.9999999817285432 1.67982731020533e-10 1.4400183571340807e-09 7.153756090416313e-09 1.558947771521232e-10 -9.573357087478087e-11 -1.5328986403533735e-09 2.304999829443873e-09 2.4290032893316884e-08 5.860783120774698e-08 1.0000000005441918 0.9998417890280394 0.9999999920931193 1.641318176859249e-10 7.928240491229519e-10 6.607538490490509e-09 1.4601475951531652e-10 -8.992737504872273e-11 -1.5329124555018605e-09 2.1562885540496142e-09 2.4280701380380535e-08 5.632403489697767e-08
1.282 1.0000000009032843 0.9998417892848764 0.9999999837488793 1.685647793761906e-10 1.3730308445255887e-09 5.123518150958347e-09 1.538716704818122e-10 -9.477198185519251e-11 -1.5655348889580965e-09 2.2020339257195083e-09 2.4324623879071386e-08 5.5970919669227466e-08 0.9999999973174576 0.9998417867247156 1.0000000672429699 1.3368626569075355e-10 -2.9907640130039147e-09 -3.1396243844816304e-10 7.90421636146389e-11 -5.024815120218079e-11 -1.5656658786898608e-09 3.4330447248818458e-09 2.4375876305284726e-08 8.764709285874117e-08 0.9999999926368124 0.9998417833836396 1.000000175298153 2.0444314837199797e-11 -7.054267325328756e-10 -3.4753803731014283e-08 -3.998689315425943e-12 4.877057584010855e-12 -1.5668301021036364e-09 1.1038074365005333e-08 2.541494746136586e-08 2.6379093462421093e-07 0.9999999980384305 0.9998417872426648 1.0000000465560497 4.571425709023089e-13 3.942759924368587e-13 -5.5787369585922684e-08 -2.321232557782838e-12 5.620421811940537e-12 -1.5783944187504717e-09 7.000019003298905e-09 2.4719512639808787e-08 1.6827127637825292e-07 1.000000000948821 0.9998417893173881 0.9999999826886283 1.6896413449437364e-10 1.44031176021941e-09 5.180548565175609e-09 1.5490215630121222e-10 -9.536421011371868e-11 -1.5655363895381708e-09 2.2205117124783996e-09 2.4325722742242713e-08 5.6276871708700784e-08 1.0000000005030045 0.9998417889990879 0.9999999930700281 1.6503011819653183e-10 7.927211198315182e-10 4.612189485078495e-09 1.449450169037194e-10 -8.951096049776769e-11 -1.5655515104055347e-09 2.07650569886366e-09 2.4316839353903776e-08 5.412221912007053e-08
1.292 1.0000000008806633 0.9998417892691944 0.9999999842866149 1.6702493619714044e-10 1.3730600838858076e-09 2.944875729751624e-09 1.5293230872893309e-10 -9.441108493611502e-11 -1.5988305230883059e-09 2.1613925791664204e-09 2.436163978545738e-08 5.49244069899216e-08 0.9999999973042677 0.9998417867157873 1.000000067538875 1.3148646509617996e-10 -2.975747567874509e-09 -2.630517652205863e-09 7.765112305945899e-11 -4.961414839175381e-11 -1.5989707415010802e-09 3.4411281519304835e-09 2.441504960985888e-08 8.769085999741095e-08 0.9999999929339992 0.9998417835964499 1.000000168215568 1.7902806352762496e-11 -6.709042955468888e-10 -3.661441380910747e-08 -5.379602211973658e-12 5.262253666974641e-12 -1.6002194285221943e-09 1.0719036511579144e-08 2.538542582774322e-08 2.561876335518149e-07 0.9999999984744268 0.9998417875546662 1.0000000361774344 -1.1896346544774433e-12 4.925556414660592e-13 -4.697780886779217e-08 -7.589842373549694e-12 5.933705019675231e-12 -1.6126200816252593e-09 5.848957230929846e-09 2.4619086359542836e-08 1.4114584308560432e-07 1.0000000009262855 0.9998417893017671 0.9999999832245977 1.6743337090028206e-10 1.4404096464521058e-09 3.0035778553451065e-09 1.5397128145190931e-10 -9.500811199349152e-11 -1.5988314450234498e-09 2.17958308678074e-09 2.4362711076387335e-08 5.5222347123785254e-08 1.0000000004798133 0.9998417889830007 0.9999999936190141 1.634162233253394e-10 7.924228709714482e-10 2.4187651570134126e-09 1.4393503553923096e-10 -8.910742600983136e-11 -1.5988479820272117e-09 2.0396430914388597e-09 2.435410955323973e-08 5.3172055696503515e-08
1.302 1.0000000008761742 0.9998417892664752 0.9999999843940357 1.6411154179349988e-10 1.3728444763665081e-09 9.002643092179787e-10 1.5197160383401917e-10 -9.406346407890695e-11 -1.632796715038432e-09 2.144640401845666e-09 2.4399610646436922e-08 5.48760644857248e-08 0.9999999973103011 0.9998417867206009 1.0000000673786213 1.27916822894176e-10 -2.9610502713622006e-09 -4.765123055741433e-09 7.623246880832398e-11 -4.8995005070364175e-11 -1.6329454447369104e-09 3.4342181028311555e-09 2.4453048526390137e-08 8.77103389156114e-08 0.9999999932449339 0.999841783819092 1.000000160807701 1.4044655350476745e-11 -6.383055368392577e-10 -3.7890744491777975e-08 -6.8432669386583405e-12 5.629997777843521e-12 -1.634269384288843e-09 1.0336713277182464e-08 2.53449834061099e-08 2.4719983098045494e-07 0.9999999988374147 0.99984178781452 1.0000000275401848 -4.109805458812829e-12 3.4565358579973964e-13 -3.862282159737242e-08 -1.1813460822250168e-11 6.230623836167664e-12 -1.6474155995069056e-09 4.8553475002582386e-09 2.4558960371440718e-08 1.1806106811476873e-07 1.0000000009218704 0.9998417892991001 0.9999999833305259 1.6452890985161507e-10 1.4402628320536266e-09 9.601591542552295e-10 1.5301901224020387e-10 -9.466528689379569e-11 -1.632797662923881e-09 2.162821658200221e-09 2.4400675912904274e-08 5.517088587157696e-08 1.0000000004748577 0.99984178897995 0.9999999937352156 1.6042882023394387e-10 7.918805129927072e-10 3.636825022522646e-10 1.4290296183259468e-10 -8.871748072846782e-11 -1.6328150157008108e-09 2.0235286663128168e-09 2.439214071144785e-08 5.315713333836808e-08
1.312 1.0000000008875387 0.9998417892750908 0.999999984125637 1.6116161314690997e-10 1.3725423179958862e-09 -7.548622020870734e-10 1.5126471740425591e-10 -9.372990275317176e-11 -1.6674472623972135e-09 2.123725295202793e-09 2.4437036983388547e-08 5.5030685509640574e-08 0.9999999973329151 0.9998417867372692 1.000000066825359 1.2431414042901104e-10 -2.946513781925636e-09 -6.472711555728248e-09 7.507285443309464e-11 -4.839140310849153e-11 -1.6676034764256021e-09 3.3935674916019586e-09 2.4488334859993575e-08 8.718753478079358e-08 0.9999999935640222 0.9998417840475688 1.0000001532079896 1.0202334246466193e-11 -6.073906484326446e-10 -3.844945070182484e-08 -7.998694166825287e-12 5.980195427128976e-12 -1.668993828504038e-09 9.889027928672135e-09 2.5294290425121013e-08 2.367541449432673e-07 0.9999999991327047 0.9998417880260203 1.0000000205175303 -7.023501591379467e-12 1.1195243897348146e-13 -3.1046678248689664e-08 -1.4226665049879868e-11 6.511531501370606e-12 -1.682796026185381e-09 4.002717714628436e-09 2.4528051297603398e-08 9.867484122227491e-08 1.0000000009333014 0.9998417893077628 0.9999999830608222 1.6158755402150026e-10 1.440029306013822e-09 -6.941502733033963e-10 1.5232048681867108e-10 -9.433651892166003e-11 -1.6674481819126027e-09 2.1424468928948606e-09 2.4438118783366233e-08 5.533216596845104e-08 1.0000000004858278 0.9998417889882856 0.9999999934739053 1.574048067940623e-10 7.912510974010925e-10 -1.2985313448457794e-09 1.4212505893902715e-10 -8.83412070594125e-11 -1.6674659069965606e-09 1.9980657977514342e-09 2.442942487924108e-08 5.325033402117922e-08
1.322 1.0000000009107781 0.9998417892921989 0.9999999835757581 1.5904962401039295e-10 1.372359246355315e-09 -1.8808075332764465e-09 1.513704069493019e-10 -9.340984362790221e-11 -1.7027960755622516e-09 2.0824556547353895e-09 2.4472368704105624e-08 5.461719636952815e-08 0.9999999973678548 0.9998417867627528 1.0000000659799895 1.215533662125766e-10 -2.931931727570211e-09 -7.62368776716842e-09 7.473972113749498e-11 -4.7803501588155295e-11 -1.7029585828596572e-09 3.3127484488074004e-09 2.451970734976339e-08 8.572549453578189e-08 0.9999999938849768 0.9998417842773893 1.000000145565655 7.245481835426075e-12 -5.778757210220923e-10 -3.8264644090168826e-08 -8.207636865012382e-12 6.312932680057615e-12 -1.70440638498727e-09 9.38490215672449e-09 2.523582754664473e-08 2.2497291303435795e-07 0.9999999993677637 0.9998417881945013 1.00000001493056 -9.088915608689841e-12 -2.268358161661169e-15 -2.443835429050859e-08 -1.4233006411194716e-11 6.776531859501752e-12 -1.7187771274500596e-09 3.2761991974477794e-09 2.4517290039136314e-08 8.249160831685256e-08 1.0000000009566015 0.9998417893249147 0.9999999825097601 1.5948395406528274e-10 1.4399150346762556e-09 -1.819553551707419e-09 1.5243470486770115e-10 -9.402142510922437e-11 -1.7027967911329452e-09 2.1023660006993605e-09 2.447348641372284e-08 5.493788448821667e-08 1.0000000005087184 0.9998417890051473 0.9999999929300131 1.5521907673448884e-10 7.907412271810275e-10 -2.429084856810226e-09 1.42160989137921e-10 -8.797887069528397e-11 -1.7028151551975224e-09 1.9464192402022865e-09 2.446444115898473e-08 5.266795643785672e-08
1.332 1.0000000009412122 0.9998417893144578 0.9999999828549261 1.5795300090916593e-10 1.372372974643917e-09 -2.4525623213811973e-09 1.528120374077316e-10 -9.310405508410272e-11 -1.7388569871161119e-09 2.0261251038319345e-09 2.4505030688303274e-08 5.3336434529976373e-08 0.9999999974102454 0.9998417867935694 1.0000000649576906 1.1981193657344395e-10 -2.9172259860931317e-09 -8.201751135685556e-09 7.575904028151295e-11 -4.723113610747085e-11 -1.7390252265635046e-09 3.202579946946755e-09 2.4547238278291925e-08 8.329483741936046e-08 0.9999999942017006 0.9998417845041989 1.0000001380248795 5.350881891526313e-12 -5.496088557982996e-10 -3.74062995185614e-08 -6.921475857091158e-12 6.627851226031919e-12 -1.7405219705656766e-09 8.845121530794407e-09 2.5174076286569443e-08 2.1223876312297927e-07 0.9999999995511145 0.9998417883260524 1.0000000105748486 -1.0118805213565363e-11 8.106015589756981e-14 -1.886231487711231e-08 -1.169388884661741e-11 7.02523464335059e-12 -1.7553759512707014e-09 2.6728688126105472e-09 2.452029061202118e-08 6.910706991262741e-08 1.0000000009870937 0.9998417893472146 0.9999999817878203 1.5839559873601745e-10 1.4399974481400486e-09 -2.3909546522926764e-09 1.5388438981439556e-10 -9.372025371750802e-11 -1.738857747342281e-09 2.047734590783865e-09 2.450619703903089e-08 5.368854000414218e-08 1.000000000538833 0.9998417890271796 0.9999999922144859 1.5404862579506543e-10 7.904284477675746e-10 -3.003751017758736e-09 1.4353413242597222e-10 -8.763056483854048e-11 -1.7388769941605178e-09 1.8750168259143305e-09 2.4496673926328826e-08 5.111866014407097e-08
1.342 1.0000000009743397 0.9998417893386511 0.9999999820693364 1.5751635256558444e-10 1.372485239101238e-09 -2.5324592983730655e-09 1.5571851762975196e-10 -9.281234100558271e-11 -1.7756451450083892e-09 1.975405997467823e-09 2.4535577476683143e-08 5.147710161204983e-08 0.999999997455455 0.9998417868264111 1.0000000638677398 1.1873426104604502e-10 -2.9024947476174934e-09 -8.275994802950653e-09 7.825814508884441e-11 -4.667494071445888e-11 -1.7758181668991504e-09 3.0864035220293106e-09 2.4572271323388934e-08 8.029552706431316e-08 0.9999999945089835 0.9998417847242754 1.0000001307086495 4.166559180771343e-12 -5.226182116363222e-10 -3.60082984240559e-08 -4.036497422468845e-12 6.925230116306995e-12 -1.7773554653153886e-09 8.29870974828355e-09 2.511466078433107e-08 1.9917935381576896e-07 0.9999999996913836 0.9998417884268369 1.0000000072436104 -1.0429464206915079e-11 2.6288341209282225e-13 -1.4282149956784697e-08 -7.1093487501946725e-12 7.257503137252e-12 -1.7926091709075423e-09 2.2042052139572884e-09 2.4532962345704437e-08 5.841595366876091e-08 1.0000000010202772 0.9998417893714475 0.9999999810011676 1.579671315538503e-10 1.440178227309617e-09 -2.4706186069644094e-09 1.5679895554665938e-10 -9.343349648373464e-11 -1.7756461767528902e-09 1.998857554215532e-09 2.453679681771588e-08 5.186889154701518e-08 1.0000000005716578 0.9998417890511588 0.9999999914337971 1.5353799457925193e-10 7.902145477817537e-10 -3.0854705248690386e-09 1.463732682797366e-10 -8.729664725112249e-11 -1.7756656637330938e-09 1.8075515045403833e-09 2.4526752611339153e-08 4.8922620837052085e-08
1.352 1.000000001006429 0.9998417893621139 0.9999999813071102 1.5723752319494808e-10 1.3725217339854945e-09 -2.2327987572526977e-09 1.5965762641519996e-10 -9.253506533131268e-11 -1.8131754027594995e-09 1.948616039333958e-09 2.456501263085785e-08 4.9693078594073564e-08 0.9999999974996718 0.9998417868585546 1.000000062800179 1.1781971796645164e-10 -2.8879120285836145e-09 -7.96348945918825e-09 8.179972094537734e-11 -4.613456060385396e-11 -1.8133516618416158e-09 2.9875558156638617e-09 2.4596564425711078e-08 7.738615530427288e-08 0.9999999948028953 0.999841784934811 1.0000001237097569 3.1955358737466517e-12 -4.970107893999302e-10 -3.423169327213583e-08 -3.935399988296618e-14 7.204784169118818e-12 -1.814921467487668e-09 7.775432355497639e-09 2.506274070994715e-08 1.865417567280165e-07 0.9999999997965947 0.9998417885025871 1.0000000047449442 -1.0485234053397613e-11 3.691362338197598e-13 -1.0594463497144327e-08 -1.532151247524172e-12 7.473313164849187e-12 -1.83049445883045e-09 1.8841584795941385e-09 2.455254024751713e-08 5.060962900047952e-08 1.0000000010524213 0.9998417893949492 0.9999999802379044 1.5769654904831854e-10 1.4402833908470763e-09 -2.1707980546447397e-09 1.6074599484754434e-10 -9.316112152442085e-11 -1.8131760591891409e-09 1.9736118973728586e-09 2.4566281176716914e-08 5.012505465673471e-08 1.0000000006034542 0.9998417890744147 0.9999999906762433 1.5318541520366506e-10 7.89924810661523e-10 -2.786973773019542e-09 1.5024588974805073e-10 -8.697745654065438e-11 -1.8131959715610018e-09 1.7662397364443205e-09 2.4555753527955185e-08 4.6794325165521636e-08
1.362 1.0000000010348 0.9998417893829318 0.9999999806317946 1.5685422433768034e-10 1.3723848508839617e-09 -1.6825316899063053e-09 1.6375967851066093e-10 -9.22726133433685e-11 -1.8514625631696634e-09 1.945103446433007e-09 2.4593913679720948e-08 4.8578776125907744e-08 0.9999999975401674 0.999841786888051 1.0000000618196887 1.1680625740886753e-10 -2.873574849316526e-09 -7.396272639626297e-09 8.550898786440479e-11 -4.5610295826421927e-11 -1.8516416932074333e-09 2.916430114209027e-09 2.462127014522875e-08 7.516618982305836e-08 0.999999995080888 0.9998417851339869 1.0000001170885295 2.178880866151029e-12 -4.728205169532799e-10 -3.223545371390947e-08 4.144503819355931e-12 7.466591004919716e-12 -1.8532356463879948e-09 7.29749080974827e-09 2.5021509633890453e-08 1.7499341455328452e-07 0.999999999873761 0.9998417885583138 1.000000002911655 -1.0540782921968285e-11 3.019902095818372e-13 -7.666215551621003e-09 3.765550070937378e-12 7.673028950262778e-12 -1.8690498199811253e-09 1.7031816208033658e-09 2.457665591918015e-08 4.5844352737210444e-08 1.0000000010808463 0.9998417894158055 0.9999999795615641 1.5732160132338827e-10 1.440215375042886e-09 -1.6204132556861615e-09 1.6485587915494591e-10 -9.29032559140663e-11 -1.8514632564043677e-09 1.9711313322915152e-09 2.45952213826803e-08 4.9042107651404767e-08 1.0000000006315375 0.9998417890950296 0.9999999900054728 1.5272865897461725e-10 7.894617046612638e-10 -2.2374897284958466e-09 1.5428128696751544e-10 -8.667232085346741e-11 -1.8514836140916028e-09 1.752673695576262e-09 2.458431009022052e-08 4.540499965777452e-08
1.372 1.0000000010578602 0.999841789399968 0.9999999800814668 1.5647778919418734e-10 1.3721296358219822e-09 -1.0045179992881506e-09 1.6705753118093965e-10 -9.202417314141853e-11 -1.89052236733274e-09 1.94563999559365e-09 2.4622040121996335e-08 4.830599651848311e-08 0.9999999975753233 0.9998417869137454 1.0000000609649877 1.1580568041345643e-10 -2.8594277543346506e-09 -6.699064987025166e-09 8.841558600018913e-11 -4.5102494633851317e-11 -1.8907034065548777e-09 2.867400116489082e-09 2.4646463513547205e-08 7.38994779099443e-08 0.9999999953416993 0.999841785320901 1.0000001108751881 1.2268924111896934e-12 -4.4993157130694933e-10 -3.015905687946496e-08 7.511227969167377e-12 7.71072862123416e-12 -1.892314336172636e-09 6.8748236063411066e-09 2.499159165249066e-08 1.649400236997306e-07 0.9999999999287716 0.9998417885982253 1.0000000016038832 -1.0515735123219447e-11 1.1632469065344924e-13 -5.366130555346769e-09 7.706776307797213e-12 7.856386833176978e-12 -1.9082939332390442e-09 1.6148991496339302e-09 2.4602936426817422e-08 4.376608363467462e-08 1.0000000011039611 0.9998417894328802 0.9999999790102193 1.5695373208476892e-10 1.4400289235280157e-09 -9.423050712392776e-10 1.6816185638698187e-10 -9.265973634575074e-11 -1.890523116077734e-09 1.9723192471724674e-09 2.462337351977728e-08 4.878626400867904e-08 1.0000000006543135 0.9998417891118652 0.9999999894596222 1.5227915963542174e-10 7.888807990950287e-10 -1.56004612444618e-09 1.5751285849687182e-10 -8.638183716824621e-11 -1.8905436252286367e-09 1.7468450773210838e-09 2.4612212842405795e-08 4.49774354695537e-08
1.382 1.0000000010749912 0.9998417894127808 0.9999999796713087 1.5638486212254095e-10 1.3719122577836457e-09 -3.0292435917287275e-10 1.6884580771633847e-10 -9.179064179116988e-11 -1.9303707252752332e-09 1.9282071711632057e-09 2.4648588107123505e-08 4.8593893453845164e-08 0.9999999976045049 0.9998417869351843 1.00000006025161 1.1509411377297645e-10 -2.8453143056245325e-09 -5.977102510435921e-09 8.981187843064015e-11 -4.461098778632203e-11 -1.93055281205982e-09 2.82748084918187e-09 2.467138604244844e-08 7.345870433261979e-08 0.9999999955851415 0.9998417854954205 1.0000001050746146 6.10280930726757e-13 -4.281301177456671e-10 -2.8114769214015738e-08 9.342546961180196e-12 7.937025867952754e-12 -1.9321731536576878e-09 6.506182768573629e-09 2.4971487577566484e-08 1.5644950047074577e-07 0.9999999999664859 0.9998417886257926 1.000000000706581 -1.0187151462760886e-11 -3.178962959800172e-14 -3.5830436038766526e-09 9.702158653113217e-12 8.023467440633527e-12 -1.948245848006226e-09 1.5601998564057626e-09 2.4629172210080126e-08 4.343635485137698e-08 1.0000000011211456 0.9998417894457312 0.9999999785990482 1.5686939213402855e-10 1.4398803843698703e-09 -2.4063001733461625e-10 1.6995785434116937e-10 -9.243068515790277e-11 -1.9303714559095e-09 1.955439454198841e-09 2.464993314898508e-08 4.907797314205383e-08 1.0000000006711616 0.9998417891244782 0.9999999890539059 1.5211351553424778e-10 7.883381122861797e-10 -8.589066483556492e-10 1.5923450792771276e-10 -8.610608855830451e-11 -1.9303920863503815e-09 1.7244244013571708e-09 2.463866284640913e-08 4.522547934706159e-08
1.392 1.0000000010863568 0.999841789421488 0.9999999793979845 1.566755221560329e-10 1.3718582049895945e-09 3.4273755257926355e-10 1.6886250324407422e-10 -9.157187168941134e-11 -1.9710239735990945e-09 1.882905092821444e-09 2.4672784365811533e-08 4.8976561145642383e-08 0.9999999976278691 0.9998417869524806 1.0000000596764032 1.1477150121239662e-10 -2.8311088072729076e-09 -5.310499526026935e-09 8.943626439583135e-11 -4.413560224986377e-11 -1.971206152221104e-09 2.787689634511379e-09 2.4695084047513358e-08 7.348894676691666e-08 0.999999995811858 0.9998417856580041 1.0000000996720655 4.216646866542853e-13 -4.0723624702310506e-10 -2.6185262269764363e-08 9.380903873076944e-12 8.145708017399842e-12 -1.9728293465333596e-09 6.1840625398089705e-09 2.495863694911988e-08 1.4930531070005633e-07 0.9999999999909231 0.9998417886438876 1.0000000001247595 -9.503477346194848e-12 -1.6964760020082524e-14 -2.229927464498039e-09 9.693136785774344e-12 8.174419010984555e-12 -1.9889247530402077e-09 1.500408426501594e-09 2.4653747085730784e-08 4.37900568790804e-08 1.0000000011325652 0.999841789454477 0.9999999783247125 1.5716855525709465e-10 1.4398949564126044e-09 4.0510633545730574e-10 1.6998242823891912e-10 -9.221665709265852e-11 -1.97102475192079e-09 1.910793325727507e-09 2.4674128898143833e-08 4.9456900395929225e-08 1.0000000006822454 0.9998417891329862 0.9999999887850053 1.523322620620085e-10 7.879587665827007e-10 -2.1363730054564045e-10 1.5918416523927423e-10 -8.58449057198531e-11 -1.971045643629738e-09 1.6737197287346863e-09 2.4662869827951567e-08 4.5639526881273974e-08
1.402 1.0000000010926822 0.9998417894266082 0.9999999792448391 1.57139844154792e-10 1.3719544883981672e-09 8.799286790332122e-10 1.6723117171033792e-10 -9.136749109484721e-11 -2.0124991440515577e-09 1.8174868363649268e-09 2.469441983327887e-08 4.90625565234589e-08 0.9999999976461366 0.9998417869661499 1.0000000592228069 1.146265953461077e-10 -2.8168235403074802e-09 -4.752132671698498e-09 8.741402080676956e-11 -4.367642059000484e-11 -2.0126806017590057e-09 2.748799246343061e-09 2.4717020538831157e-08 7.361167753548722e-08 0.9999999960230671 0.9998417858095235 1.0000000946391265 4.4495535672455105e-13 -3.8721022918825343e-10 -2.4423506741624705e-08 7.761169228471947e-12 8.33658457500726e-12 -2.014299454183046e-09 5.899877482500674e-09 2.495051942497342e-08 1.4313172776797135e-07 1.0000000000054456 0.9998417886549137 0.9999999997790513 -8.690600465247443e-12 1.483667051973158e-13 -1.238006041309472e-09 7.973161569630465e-12 8.30970766905781e-12 -2.0303510245432065e-09 1.4287063531113995e-09 2.467598918771534e-08 4.4050577764772564e-08 1.000000001138944 0.999841789459635 0.9999999781705563 1.5764074042968814e-10 1.4400599530713072e-09 9.423685366191224e-10 1.683591688257417e-10 -9.20173190106872e-11 -2.0124996773995977e-09 1.8461420686361416e-09 2.469575520973912e-08 4.953738140815666e-08 1.0000000006882892 0.9998417891379074 0.9999999886362744 1.527242245763785e-10 7.87729834983068e-10 3.2319243849700653e-10 1.574858572634937e-10 -8.559864034590385e-11 -2.012520545593648e-09 1.6022628837486256e-09 2.4684593162446197e-08 4.578018614030084e-08
1.412 1.0000000010950252 0.9998417894288977 0.999999979187323 1.5743540673864765e-10 1.372055619063116e-09 1.2828840962676882e-09 1.6426636479645808e-10 -9.117788201620966e-11 -2.054812597977175e-09 1.753523766719353e-09 2.4713964278481276e-08 4.8643489781643355e-08 0.9999999976603644 0.9998417869769468 1.0000000588663125 1.1431776476275975e-10 -2.802603941339499e-09 -4.327952969302789e-09 8.405984345659797e-11 -4.3233638330257355e-11 -2.054992932333121e-09 2.719269445061621e-09 2.4737280173133837e-08 7.354953312904553e-08 0.999999996220317 0.9998417859510857 1.0000000899395558 3.3758346224484976e-13 -3.6814799794786933e-10 -2.2854192228813132e-08 4.8050767700610166e-12 8.510161705631158e-12 -2.056601458620256e-09 5.646586371470684e-09 2.4945283679009414e-08 1.375241350719934e-07 1.0000000000128768 0.9998417886608879 0.9999999996028988 -8.066028250981585e-12 3.186698542185822e-13 -5.477490832163147e-10 4.939875925211887e-12 8.429087623557466e-12 -2.0725448251276396e-09 1.3630602418859907e-09 2.4696134878794017e-08 4.3819362279247837e-08 1.0000000011413412 0.9998417894619628 0.9999999781120296 1.579445024535072e-10 1.4402296827465038e-09 1.3453933436642877e-09 1.654021567478412e-10 -9.183265048356627e-11 -2.054813221827589e-09 1.7828523957414507e-09 2.4715286048802784e-08 4.9115163579581496e-08 1.0000000006903516 0.9998417891399981 0.999999988583168 1.5294782915428765e-10 7.875059006454048e-10 7.258008501630222e-10 1.5445387153639045e-10 -8.536706079666701e-11 -2.0548339241199e-09 1.5332316214010246e-09 2.4704265296151318e-08 4.540352476060349e-08
1.422 1.00000000109456 0.9998417894291952 0.9999999791981111 1.5736194908157319e-10 1.37200106965737e-09 1.549749919180905e-09 1.6031971042026624e-10 -9.100261774939827e-11 -2.09798213037396e-09 1.7150239774004754e-09 2.4732146727240654e-08 4.77138212879078e-08 0.9999999976717252 0.9998417869857108 1.0000000585796076 1.1364480424456703e-10 -2.788610104567983e-09 -4.039908507495907e-09 7.972591767777787e-11 -4.2806860735548765e-11 -2.098160557581418e-09 2.707919235737408e-09 2.4756231617323373e-08 7.317701124520146e-08 0.9999999964052596 0.9998417860838703 1.0000000855346325 -9.935385740479662e-14 -3.5016271810625775e-10 -2.1477259307807122e-08 8.675139052069311e-13 8.666408628828471e-12 -2.099752440443724e-09 5.418287553682432e-09 2.4941697560155e-08 1.3215141321468277e-07 1.000000000015549 0.9998417886634763 0.9999999995413836 -7.786696352639448e-12 3.338514187493941e-13 -1.0227587709135761e-10 9.578048922157654e-13 8.532844326538945e-12 -2.1155271452734076e-09 1.329298539935632e-09 2.4714807027144734e-08 4.3014800489358046e-08 1.0000000011409298 0.9998417894622985 0.9999999781218075 1.578793039996624e-10 1.4402439199879613e-09 1.6123274468812176e-09 1.6146308652020579e-10 -9.16617439029265e-11 -2.0979829527353204e-09 1.7446210831095845e-09 2.4733454403243845e-08 4.8186896515492486e-08 1.0000000006896053 0.9998417891400978 0.9999999885983634 1.5280231926531335e-10 7.871264963219378e-10 9.92324874244965e-10 1.5044020292743046e-10 -8.514989301430997e-11 -2.0980031301080886e-09 1.4932264596392928e-09 2.4722579879593444e-08 4.4483742330074334e-08
1.432 1.0000000010923926 0.9998417894282923 0.9999999792513659 1.5696412734780546e-10 1.371754737615669e-09 1.6969570962575307e-09 1.5578000470640054e-10 -9.084179195188423e-11 -2.142025623134249e-09 1.7144999111941852e-09 2.4749307439776695e-08 4.644662684171174e-08 0.9999999976813249 0.9998417869932315 1.0000000583368533 1.1265325507996947e-10 -2.7748777675090523e-09 -3.871609211666614e-09 7.480092445555008e-11 -4.239626775528253e-11 -2.1422012049452276e-09 2.7167554674137854e-09 2.4773938536802595e-08 7.251716007940647e-08 0.9999999965794611 0.9998417862089973 1.0000000813875476 -8.179455203800727e-13 -3.3324567093527855e-10 -2.0273939881035977e-08 -3.663287974214194e-12 8.80563511292867e-12 -2.1437705210773248e-09 5.208558658160488e-09 2.493869772562448e-08 1.2681226483221216e-07 1.0000000000153113 0.9998417886640018 0.9999999995509214 -7.777770236636274e-12 1.5751030390333177e-13 1.5451757714735958e-10 -3.6023995563752924e-12 8.621074146933121e-12 -2.1593193579469902e-09 1.340741376896773e-09 2.4732308668901136e-08 4.178926879967674e-08 1.0000000011388157 0.9998417894614334 0.9999999781740514 1.574897016686597e-10 1.4400663733559643e-09 1.7596028808795217e-09 1.5693136724171925e-10 -9.150584596403918e-11 -2.1420262475597696e-09 1.7437986028275735e-09 2.4750603596780925e-08 4.692596996216135e-08 1.0000000006871566 0.999841789138996 0.9999999886560228 1.5233301704570045e-10 7.865558140381161e-10 1.13919228526243e-09 1.458334642924731e-10 -8.494734773545783e-11 -2.14204641892331e-09 1.4960490464131223e-09 2.473984965302377e-08 4.318813261963194e-08
1.442 1.0000000010894332 0.999841789426839 0.9999999793256525 1.5644664290450696e-10 1.3714446031978827e-09 1.7516677639607157e-09 1.511637230654494e-10 -9.069517697826212e-11 -2.1869609538901493e-09 1.7447669048795676e-09 2.476500194836985e-08 4.5138909109288173e-08 0.9999999976900743 0.9998417870001609 1.0000000581166104 1.1154768800546138e-10 -2.7612786019907646e-09 -3.795907552047331e-09 6.98012740055667e-11 -4.2001685519990956e-11 -2.1871337416118944e-09 2.7380212496594237e-09 2.4789793799324666e-08 7.170340003686559e-08 0.9999999967442714 0.9998417863274318 1.000000077466377 -1.6139702878592529e-12 -3.172263908315171e-10 -1.921458743548253e-08 -8.272117690234043e-12 8.927965390437823e-12 -2.1886748959293672e-09 5.009251357942474e-09 2.4935035140981152e-08 1.2144555092774648e-07 1.000000000013544 0.9998417886634494 0.9999999995989117 -7.843472510362318e-12 -8.298795458609504e-14 2.7587511036077577e-10 -8.239791861054816e-12 8.694456045599948e-12 -2.203942733574462e-09 1.3861398956512275e-09 2.4748197186420154e-08 4.044872109201296e-08 1.0000000011359103 0.9998417894600184 0.9999999782473271 1.5698048568309474e-10 1.4398248486066231e-09 1.8143821054494803e-09 1.5232316306906916e-10 -9.136442977397089e-11 -2.1869616664088593e-09 1.7733865120433253e-09 2.4766291125034393e-08 4.562786489955199e-08 1.0000000006839167 0.9998417891373448 0.999999988734712 1.5174420776497127e-10 7.859211882580585e-10 1.19356374534908e-09 1.4115011864374217e-10 -8.475894509932656e-11 -2.1869817273730525e-09 1.5327148582160422e-09 2.475561340510201e-08 4.1822116154378133e-08
1.452 1.0000000010863361 0.999841789425304 0.9999999794052897 1.5604271160530594e-10 1.3712617165254647e-09 1.7440455141997863e-09 1.4713880999086782e-10 -9.056261690345122e-11 -2.2328071220018237e-09 1.7826326643808883e-09 2.4778184568046792e-08 4.414256922261236e-08 0.999999997698628 0.9998417870069667 1.0000000579031887 1.1056055574226035e-10 -2.747621229193553e-09 -3.782644447252101e-09 6.539480789166775e-11 -4.1622752968724275e-11 -2.2329762666810404e-09 2.7565073435283097e-09 2.48027056161677e-08 7.093127906202582e-08 0.9999999969007648 0.9998417864399404 1.000000073745444 -2.2599941023767164e-12 -3.018726548981849e-10 -1.826657507367688e-08 -1.229133296610315e-11 9.033464652825298e-12 -2.2344840605460867e-09 4.810632219683724e-09 2.4929382516862155e-08 1.1611134288793444e-07 1.000000000011189 0.9998417886624937 0.9999999996627735 -7.7934873580122e-12 -1.964727991242086e-13 3.085305790788165e-10 -1.2289343826933595e-11 8.75259024087388e-12 -2.249420430556119e-09 1.4356294952631303e-09 2.476145182483721e-08 3.9377504052199693e-08 1.0000000011328667 0.9998417894585212 0.9999999783259534 1.5658477938941594e-10 1.4397107429870286e-09 1.8068285947221357e-09 1.4830622132611044e-10 -9.123709502992792e-11 -2.2328076577265716e-09 1.8106152297932644e-09 2.47794718422272e-08 4.4641227498547663e-08 1.000000000680539 0.9998417891356114 0.99999998881875 1.5126883929856797e-10 7.854141650983688e-10 1.1856023600113004e-09 1.3705844360820786e-10 -8.458488878845426e-11 -2.2328273826287307e-09 1.5763003555586973e-09 2.4768819885303325e-08 4.0760107019163723e-08
1.462 1.0000000010835002 0.9998417894239715 0.9999999794802932 1.5591579935689424e-10 1.371299073190445e-09 1.7012176016261605e-09 1.4438123161033585e-10 -9.044459068086909e-11 -2.2795828474420513e-09 1.8018190464833301e-09 2.4787922622353476e-08 4.375542526012928e-08 0.999999997707385 0.9998417870139347 1.0000000576865962 1.0985535807430893e-10 -2.7338121733474503e-09 -3.804694572085976e-09 6.225720737118126e-11 -4.125926849783394e-11 -2.2797475852152775e-09 2.756206222443823e-09 2.481179382364302e-08 7.03925112510876e-08 0.9999999970497381 0.9998417865470947 1.0000000702052494 -2.5993697791083435e-12 -2.870532186457176e-10 -1.7400408779794335e-08 -1.5044848740525405e-11 9.122857509029083e-12 -2.2812174722276638e-09 4.6036032733605925e-09 2.4920903213997938e-08 1.1094456881355292e-07 1.0000000000088236 0.9998417886615472 0.9999999997283018 -7.51520946636082e-12 -9.034335971288635e-14 2.8982926082165167e-10 -1.5071837498380106e-11 8.796223841660568e-12 -2.2957741657981446e-09 1.4578016350608253e-09 2.4771177096981693e-08 3.892079897363205e-08 1.0000000011300842 0.9998417894572272 0.9999999783999458 1.5646616335261936e-10 1.4398168263718856e-09 1.7640693950153477e-09 1.4555661028841385e-10 -9.11239176429101e-11 -2.279583359028477e-09 1.8295915376171157e-09 2.4789212618575045e-08 4.425994573472232e-08 1.0000000006774228 0.9998417891340813 0.9999999888981518 1.510708031332248e-10 7.851273290442222e-10 1.1424349825435684e-09 1.3423392695618275e-10 -8.442456568292036e-11 -2.2796026579792872e-09 1.5973358153178684e-09 2.4778541060947924e-08 4.032945150857635e-08
1.472 1.0000000010811136 0.999841789422978 0.9999999795454031 1.5607102512966542e-10 1.3714663877284914e-09 1.6439915501549137e-09 1.43331432041455e-10 -9.03401312685575e-11 -2.3273077733636196e-09 1.7858239697575013e-09 2.4794126757134886e-08 4.4066500749843394e-08 0.9999999977165339 0.9998417870212004 1.0000000574615648 1.0943638246024137e-10 -2.7199416329689337e-09 -3.841251129777951e-09 6.082936494086411e-11 -4.091163291684079e-11 -2.327467748850656e-09 2.727992638192804e-09 2.4817087675670424e-08 7.018358627117581e-08 0.9999999971917589 0.9998417866492999 1.0000000668314815 -2.6350413638251587e-12 -2.728213459121555e-10 -1.6593021910666336e-08 -1.60915942378569e-11 9.195985600112439e-12 -2.3288947517849847e-09 4.383430027140256e-09 2.490981306790197e-08 1.0607838216445981e-07 1.0000000000067453 0.9998417886608227 0.9999999997876602 -7.031703713898832e-12 1.4584694179409573e-13 2.4682608711439803e-10 -1.61438599283353e-11 8.825665034240549e-12 -2.34302779460457e-09 1.4338537973763729e-09 2.4777323703970496e-08 3.920374634555283e-08 1.000000001127752 0.9998417894562719 0.9999999784640448 1.5662975522918897e-10 1.4400528242840428e-09 1.706912123148533e-09 1.445147619992909e-10 -9.102414776030193e-11 -2.3273083808843315e-09 1.8140126403047244e-09 2.4795422737487804e-08 4.4570901672691776e-08 1.000000000674756 0.99984178913289 0.999999988967658 1.5115537904934567e-10 7.849711014990731e-10 1.0848691869163051e-09 1.3311758905493317e-10 -8.427897146523502e-11 -2.3273273552330718e-09 1.5777433353552718e-09 2.4784699326860353e-08 4.0637131948403674e-08
1.482 1.0000000010792183 0.9998417894223531 0.9999999795987885 1.5630709234775531e-10 1.371562475706484e-09 1.586178174842175e-09 1.440307530883778e-10 -9.024934041171672e-11 -2.376001504895101e-09 1.7341375477603502e-09 2.4797665026832237e-08 4.487028163809417e-08 0.9999999977261168 0.9998417870287936 1.0000000572262542 1.0910213787942324e-10 -2.7062103277639086e-09 -3.878503089908182e-09 6.115251930933194e-11 -4.057888125631406e-11 -2.3761561382617713e-09 2.6739903932354715e-09 2.48196023086221e-08 7.024121697772373e-08 0.9999999973272318 0.9998417867468452 1.0000000636136968 -2.5715418222366444e-12 -2.593433592505039e-10 -1.582844165303937e-08 -1.539021979864486e-11 9.253653358297813e-12 -2.3775368432553553e-09 4.152570969294663e-09 2.4897340775923122e-08 1.0156819109271004e-07 1.0000000000050635 0.9998417886603992 0.9999999998374489 -6.533494822662413e-12 3.111548254590122e-13 1.972246968808164e-10 -1.5464233649100645e-11 8.841037735451376e-12 -2.3912040415373693e-09 1.3633538510123115e-09 2.4780795525183833e-08 4.0020834543910664e-08 1.0000000011259103 0.9998417894556847 0.9999999785164189 1.5687428041898465e-10 1.4402176280545703e-09 1.6491677818093675e-09 1.4522215408005928e-10 -9.093842959755135e-11 -2.3760021202558933e-09 1.7633719770222487e-09 2.4798968590077164e-08 4.536998705432672e-08 1.0000000006725807 0.9998417891320674 0.9999999890254369 1.5132092537133798e-10 7.847435727720275e-10 1.026715891622924e-09 1.3375024349193984e-10 -8.414694145860771e-11 -2.376020355492057e-09 1.5169610706659847e-09 2.478817811918608e-08 4.146964490485434e-08
1.492 1.0000000010777708 0.9998417894220665 0.9999999796408238 1.5632913938972079e-10 1.3714455800936402e-09 1.5355139667389324e-09 1.4616404766677582e-10 -9.017201652521136e-11 -2.425684620442594e-09 1.6617545980020869e-09 2.4799773597297906e-08 4.574902384746194e-08 0.9999999977360903 0.9998417870366846 1.0000000569810317 1.0855777806885677e-10 -2.692759666862444e-09 -3.90871214629163e-09 6.291124921461791e-11 -4.026131451671857e-11 -2.425833580417919e-09 2.6069200186967414e-09 2.482071350056203e-08 7.036174944678388e-08 0.9999999974564561 0.9998417868399447 1.0000000605440795 -2.703694467099655e-12 -2.46727837831173e-10 -1.5096858155749014e-08 -1.325563443420843e-11 9.29553137178438e-12 -2.4271636751795053e-09 3.920717818366494e-09 2.488502105089573e-08 9.736109548827762e-08 1.000000000003774 0.9998417886602743 0.999999999877105 -6.276090716940037e-12 2.636306844676728e-13 1.512492317207172e-10 -1.3349571593530177e-11 8.842977424318049e-12 -2.440326862672762e-09 1.2640572203983837e-09 2.4782854851760864e-08 4.09233461228076e-08 1.0000000011245163 0.9998417894554363 0.9999999785574427 1.5690447767470932e-10 1.440169244336976e-09 1.598572365893228e-09 1.4736337770063193e-10 -9.086569326869172e-11 -2.425685074096277e-09 1.6924660778987037e-09 2.4801084614645404e-08 4.624336148838124e-08 1.0000000006708532 0.9998417891315834 0.9999999890718634 1.5127271138710673e-10 7.843031215412053e-10 9.757112717668117e-10 1.3581654868440366e-10 -8.402802121895874e-11 -2.425702952147717e-09 1.4315260134928807e-09 2.479022850207959e-08 4.2382309350965294e-08
1.502 1.0000000010766883 0.9998417894220594 0.9999999796730829 1.5601052639906943e-10 1.3711538467546943e-09 1.4950961628463763e-09 1.4926767549869623e-10 -9.010780647784761e-11 -2.4763774582390904e-09 1.594362244587741e-09 2.4801335631209527e-08 4.624849416892424e-08 0.9999999977463729 0.9998417870448152 1.0000000567274623 1.0767714688888065e-10 -2.679551029935519e-09 -3.928778477400716e-09 6.564220796813266e-11 -3.995802388127526e-11 -2.4765203266945384e-09 2.545616194964192e-09 2.4821410600402115e-08 7.028785045289405e-08 0.9999999975796761 0.9998417869287747 1.0000000576164156 -3.155001563044863e-12 -2.349043993486983e-10 -1.439319330300462e-08 -1.0151514605178151e-11 9.322389086149886e-12 -2.4777965391440647e-09 3.702152557726108e-09 2.4873902889674343e-08 9.332114223058547e-08 1.0000000000028175 0.9998417886604061 0.9999999999076608 -6.342598759635549e-12 4.164766294421322e-14 1.1357346725078431e-10 -1.0262771451347273e-11 8.831760596623333e-12 -2.4904209067302347e-09 1.1688814734222293e-09 2.478439870971188e-08 4.141833119377694e-08 1.0000000011234875 0.9998417894554674 0.9999999785886909 1.5659365821868402e-10 1.4399463952731184e-09 1.5582235877142716e-09 1.5047480483393928e-10 -9.080605811021678e-11 -2.4763784935495765e-09 1.626541998656417e-09 2.4802652683611448e-08 4.6740906883826005e-08 1.0000000006694911 0.999841789131379 0.9999999891085116 1.5088387931293894e-10 7.836881309818197e-10 9.349533308819661e-10 1.3885358090358311e-10 -8.392230534127798e-11 -2.476395560681508e-09 1.3508847417696659e-09 2.479174502326283e-08 4.289186986331368e-08
1.512 1.0000000010758796 0.9998417894222675 0.999999979697531 1.555664644263175e-10 1.3708723754634596e-09 1.4647633385607868e-09 1.5293120468908313e-10 -9.005602992399738e-11 -2.5281019192930574e-09 1.5584213058417837e-09 2.4802621778540297e-08 4.604057315796296e-08 0.9999999977568726 0.9998417870531203 1.0000000564675031 1.0667563102699701e-10 -2.6663992901115244e-09 -3.938860216449682e-09 6.893465297764712e-11 -3.966926846131816e-11 -2.5282383993638045e-09 2.5076637100843743e-09 2.4822024263988118e-08 6.981727495748522e-08 0.9999999976971107 0.9998417870134915 1.0000000548252654 -3.7081550559622134e-12 -2.23658470796723e-10 -1.371572671303091e-08 -6.487937675544621e-12 9.334759598858728e-12 -2.529457160537114e-09 3.5109310605839574e-09 2.4864268527560902e-08 8.929785481865324e-08 1.0000000000021152 0.9998417886607385 0.9999999999307823 -6.4991039587727075e-12 -1.7038551299930768e-13 8.496527842373107e-11 -6.611408085102321e-12 8.807837143121874e-12 -2.5415105973977237e-09 1.116010788972116e-09 2.4785699648273302e-08 4.114786711703543e-08 1.0000000011227326 0.9998417894557137 0.999999978612128 1.561572605768744e-10 1.4397335910930022e-09 1.5279595533728422e-09 1.5414609033023801e-10 -9.07591514969731e-11 -2.5281029032957598e-09 1.5914642530626068e-09 2.4803942700774967e-08 4.6537416012451505e-08 1.0000000006684027 0.9998417891313902 0.999999989137345 1.5036954423591213e-10 7.830836905903787e-10 9.042805857819484e-10 1.4245035141456024e-10 -8.382934518859132e-11 -2.528119321828142e-09 1.3070671606255964e-09 2.4793004751891504e-08 4.264939445704732e-08
1.522 1.0000000010752619 0.9998417894226324 0.9999999797159292 1.554000015611327e-10 1.3707727851625746e-09 1.442403953933191e-09 1.568447347864277e-10 -9.00168516495113e-11 -2.5808789717597966e-09 1.56646870440259e-09 2.4803566225397217e-08 4.504650833641186e-08 0.9999999977675071 0.9998417870615426 1.0000000562029094 1.0595599476942369e-10 -2.6531323720651237e-09 -3.941067886603851e-09 7.247924788500987e-11 -3.939417827020381e-11 -2.5810087834821184e-09 2.500906132743001e-09 2.4822503150271824e-08 6.89032432282923e-08 0.9999999978089731 0.9998417870942471 1.0000000521653494 -3.961791475931321e-12 -2.1278939489769122e-10 -1.3064790826080938e-08 -2.5737165370278488e-12 9.332768348953415e-12 -2.582167160411456e-09 3.354783617940199e-09 2.4855929863676256e-08 8.521816153502266e-08 1.0000000000015894 0.9998417886612165 0.9999999999480707 -6.358652981250422e-12 -2.0101434299764157e-13 6.378842972381756e-11 -2.70133772678345e-12 8.771256498708714e-12 -2.5936211228230645e-09 1.1261737001997984e-09 2.4786685130360542e-08 4.002109541886105e-08 1.0000000011221686 0.9998417894561166 0.9999999786295155 1.5599854410509243e-10 1.4397025387937352e-09 1.505668718031207e-09 1.58067483468808e-10 -9.072491798397222e-11 -2.5808800390280467e-09 1.5994119606257286e-09 2.480488870159405e-08 4.5555178890322165e-08 1.0000000006675056 0.9998417891315574 0.9999999891601266 1.501324321052996e-10 7.826614204745961e-10 8.815817369167348e-10 1.4629739874636234e-10 -8.374909737050006e-11 -2.5808958686859997e-09 1.3161988843549567e-09 2.4793943469387935e-08 4.156823003606021e-08
1.532 1.0000000010747727 0.9998417894231095 0.9999999797295481 1.557147349631174e-10 1.3708677192881141e-09 1.4253049762613718e-09 1.6069843750152366e-10 -8.998972675540775e-11 -2.6347311127885957e-09 1.6090003095091968e-09 2.4804221057010826e-08 4.348702483377561e-08 0.9999999977782147 0.9998417870700375 1.000000055934944 1.0572176482159472e-10 -2.6397371154352644e-09 -3.9381141548033165e-09 7.59659567449529e-11 -3.913313092593658e-11 -2.6348539979362744e-09 2.519522222271308e-09 2.4822877237017322e-08 6.769578637846327e-08 0.9999999979154813 0.9998417871711992 1.000000049631242 -3.717174157789868e-12 -2.0225726787255957e-10 -1.2441417194700266e-08 1.2819576451604782e-12 9.316876998553583e-12 -2.6359495113428275e-09 3.231157248679912e-09 2.484872643224226e-08 8.114930930682226e-08 1.0000000000011822 0.9998417886617998 0.9999999999607078 -5.759483920272934e-12 -3.717975838082757e-14 4.7529623093415715e-11 1.1597060814812427e-12 8.722590154289987e-12 -2.6467778533980286e-09 1.1855980446586935e-09 2.478739635041201e-08 3.827162996870194e-08 1.000000001121733 0.9998417894566317 0.999999978642123 1.563217061663626e-10 1.4398662578530345e-09 1.4886381080208513e-09 1.6192921273060558e-10 -9.070231126734854e-11 -2.6347320382456774e-09 1.6410944790542967e-09 2.4805543010955803e-08 4.4013535050300046e-08 1.0000000006667378 0.999841789131838 0.9999999891781267 1.503767972588581e-10 7.824339030051503e-10 8.641435425090197e-10 1.5008473080751808e-10 -8.368092827976529e-11 -2.634747469104842e-09 1.3667495767545964e-09 2.4794611186394897e-08 3.987838677581333e-08
1.542 1.0000000010743748 0.9998417894236726 0.9999999797392225 1.5628155709762876e-10 1.371003297795594e-09 1.4113882082876411e-09 1.6407292824912844e-10 -8.997406024119125e-11 -2.68968070856506e-09 1.661971888955094e-09 2.4804922499356797e-08 4.1822129556153304e-08 0.999999997788958 0.9998417870785788 1.0000000556644344 1.0574293922868363e-10 -2.6263671080415164e-09 -3.932077059328452e-09 7.897541701991797e-11 -3.888524424248622e-11 -2.6897965410391492e-09 2.5480392165566552e-09 2.4823435760136485e-08 6.648790183163982e-08 0.9999999980168653 0.9998417872445114 1.000000047217409 -3.211111372700751e-12 -1.9219016521247253e-10 -1.1846090200465527e-08 4.659741536518201e-12 9.28794241306748e-12 -2.690826714090101e-09 3.1284310102037423e-09 2.4842737936327027e-08 7.728438772983811e-08 1.0000000000008582 0.9998417886624635 0.9999999999694752 -4.973887522109787e-12 1.6721284618221842e-13 3.4187245299770674e-11 4.551504369286009e-12 8.662734235735058e-12 -2.7010069396571266e-09 1.2588870629174196e-09 2.4788158232851644e-08 3.640396801750175e-08 1.000000001121389 0.9998417894572329 0.999999978650786 1.5689726533903893e-10 1.4400708004425266e-09 1.4747901429951739e-09 1.653118486223166e-10 -9.069194247747661e-11 -2.6896816581673567e-09 1.6930231303216536e-09 2.480624234874046e-08 4.236822846369025e-08 1.0000000006660608 0.9998417891322042 0.9999999891921793 1.508734102363999e-10 7.822470566694649e-10 8.49887855306113e-10 1.53392794730532e-10 -8.362464957601029e-11 -2.6896966720998002e-09 1.4293853592714793e-09 2.4795339597479237e-08 3.807062671096644e-08
1.552 1.000000001074052 0.9998417894243116 0.9999999797456415 1.5662141752642602e-10 1.3709932733179355e-09 1.3999041189075403e-09 1.6646026484373305e-10 -8.997001019922226e-11 -2.7457509748799052e-09 1.7000263286436663e-09 2.4806002220238947e-08 4.05991619456638e-08 0.999999997799721 0.9998417870871561 1.0000000553920625 1.0553979536208288e-10 -2.6132085621929548e-09 -3.923706846973215e-09 8.099972402520763e-11 -3.8650410810391464e-11 -2.7458595736560843e-09 2.5687660351222493e-09 2.4824449728632143e-08 6.559943764821523e-08 0.9999999981133628 0.9998417873143551 1.0000000449184796 -2.9278021125262813e-12 -1.8274984608540104e-10 -1.127804328312049e-08 7.0517583362434336e-12 9.246197503339699e-12 -2.7468223283472506e-09 3.0306975376542346e-09 2.483803436996709e-08 7.386455531244134e-08 1.0000000000006042 0.9998417886631991 0.9999999999750274 -4.49599041237911e-12 2.2604106896124617e-13 2.3064665614694683e-11 6.962157362139826e-12 8.591808225187515e-12 -2.7563346866229836e-09 1.3117427148732981e-09 2.4789292763067555e-08 3.5039005768479706e-08 1.00000000112112 0.9998417894579098 0.9999999786561936 1.572456773870024e-10 1.440129337780515e-09 1.463374562075609e-09 1.6770709991092525e-10 -9.069305318651108e-11 -2.745751689758523e-09 1.7303339858527498e-09 2.4807319037115992e-08 4.1159886594110705e-08 1.0000000006654592 0.9998417891326465 0.9999999892029738 1.5114361067796854e-10 7.819146289727591e-10 8.380650088240758e-10 1.55713580992952e-10 -8.357968748376204e-11 -2.7457664183240852e-09 1.4743273922434486e-09 2.4796454292807208e-08 3.67427561171535e-08
1.562 1.0000000010737984 0.9998417894250221 0.9999999797496326 1.5643755008875203e-10 1.3707763633702295e-09 1.391253311506938e-09 1.674332894827091e-10 -8.997698967042696e-11 -2.802965592690756e-09 1.705118487619233e-09 2.4807453134141925e-08 4.022822581009458e-08 0.9999999978104988 0.9998417870957663 1.0000000551186494 1.0481530214383188e-10 -2.600322229956399e-09 -3.91260267398027e-09 8.161181866271624e-11 -3.8427970691284746e-11 -2.803066486529254e-09 2.568000730416964e-09 2.4825849069482045e-08 6.524460034583922e-08 0.9999999982052111 0.9998417873808993 1.0000000427295188 -3.1658900250057438e-12 -1.73973853658806e-10 -1.073542827606271e-08 8.030767883836165e-12 9.191826136051171e-12 -2.8039602263287597e-09 2.923291520399757e-09 2.483437348096352e-08 7.107150649645355e-08 1.000000000000417 0.9998417886640039 0.999999999978171 -4.600763024174347e-12 7.834272656736175e-14 1.462890363104827e-11 7.959543484507829e-12 8.510370126358191e-12 -2.8127872164979172e-09 1.3214642441061396e-09 2.4790785475217195e-08 3.465529401487126e-08 1.00000000112092 0.9998417894586585 0.9999999786591728 1.5707014769258227e-10 1.43998113233087e-09 1.454792392381468e-09 1.6868819720864817e-10 -9.070535030559226e-11 -2.8029662152510324e-09 1.7352753859298706e-09 2.480876671176713e-08 4.0792454300332e-08 1.0000000006649274 0.9998417891331606 0.9999999892113381 1.508903226956775e-10 7.813754951337042e-10 8.290755498447963e-10 1.5662030819900815e-10 -8.354578451096294e-11 -2.802980142544228e-09 1.4810718845572445e-09 2.4797941585320184e-08 3.6352278460705484e-08
1.572 1.0000000010736072 0.9998417894257995 0.9999999797522332 1.5586723570706343e-10 1.3704651122569311e-09 1.3860886794438588e-09 1.668466927051469e-10 -8.999466651025495e-11 -2.861348113831469e-09 1.671131088564415e-09 2.4809061467557548e-08 4.0751649919762323e-08 0.999999997821283 0.9998417871044047 1.000000054845225 1.0370769097354138e-10 -2.587595250402982e-09 -3.8981112443067014e-09 8.06660093056188e-11 -3.821780773108236e-11 -2.861441435492525e-09 2.54047086830747e-09 2.4827367998443987e-08 6.542343806751055e-08 0.999999998292632 0.9998417874443044 1.0000000406460803 -3.785459048455025e-12 -1.6572724684737137e-10 -1.0216212877815096e-08 7.450196402657778e-12 9.125714390778784e-12 -2.862264912013065e-09 2.7979774256529767e-09 2.483135977243194e-08 6.892011680166128e-08 1.0000000000002902 0.999841788664874 0.9999999999799285 -5.1030080771225674e-12 -1.6313687533666838e-13 9.604332436205415e-12 7.393590839318318e-12 8.418728615211507e-12 -2.8703920500988844e-09 1.2800267576485824e-09 2.4792418855667395e-08 3.529879934199866e-08 1.0000000011207826 0.9998417894594744 0.999999978660762 1.5650764126245835e-10 1.439738691918735e-09 1.4496963037204836e-09 1.6810940177179768e-10 -9.072786088442341e-11 -2.861348892664406e-09 1.7018448247701444e-09 2.4810372327136755e-08 4.1307564919490324e-08 1.0000000006644578 0.9998417891337418 0.9999999892183088 1.5025078979233313e-10 7.807426000804897e-10 8.235723616953153e-10 1.5596727024005212e-10 -8.352260365816458e-11 -2.8613620621417036e-09 1.4425284126994737e-09 2.4799582046849402e-08 3.6946105394332856e-08
1.582 1.0000000010734629 0.9998417894266343 0.9999999797545099 1.5532951921417537e-10 1.3702474773689645e-09 1.3843222584816188e-09 1.6491819218665137e-10 -9.002251853113361e-11 -2.9209234441402e-09 1.6054922248166191e-09 2.4810893676148707e-08 4.180840085607073e-08 0.9999999978320605 0.9998417871130609 1.00000005457285 1.026360407506349e-10 -2.574839175252409e-09 -3.8803192371946716e-09 7.83802805105608e-11 -3.8019141514830534e-11 -2.92100900476787e-09 2.491076633168798e-09 2.4829043676708787e-08 6.591273442587235e-08 0.99999999837583 0.9998417875047159 1.0000000386640162 -4.3628200957132005e-12 -1.57800887774326e-10 -9.719170215225151e-09 5.528011107379776e-12 9.048208256175605e-12 -2.92176105892523e-09 2.656038121224426e-09 2.4828947525545347e-08 6.72215265124696e-08 1.0000000000002092 0.9998417886658005 0.9999999999813565 -5.540508501383838e-12 -3.110869387173855e-13 7.955588101458216e-12 5.479941121917124e-12 8.317834313373871e-12 -2.9291762671667812e-09 1.1949521993044126e-09 2.479426151124194e-08 3.653791441852149e-08 1.0000000011206918 0.9998417894603472 0.9999999786620275 1.5597763089553174e-10 1.4395899515119472e-09 1.4479987479110385e-09 1.6618892871823322e-10 -9.076051768870773e-11 -2.9209243146934657e-09 1.6374199776211508e-09 2.4812202657973876e-08 4.234990992055551e-08 1.0000000006640348 0.9998417891343804 0.9999999892249535 1.4964404765974977e-10 7.802035881789202e-10 8.214676875795937e-10 1.5397267966782803e-10 -8.35093699239215e-11 -2.9209366672165024e-09 1.3663898548786023e-09 2.480143891384802e-08 3.81175914532228e-08
1.592 1.000000001073348 0.9998417894275139 0.9999999797572681 1.5515436781019934e-10 1.3702314271437425e-09 1.3847342492338156e-09 1.6213126990829396e-10 -9.006013762456684e-11 -2.9817166982176836e-09 1.5269059946234174e-09 2.481355858407856e-08 4.285275999234364e-08 0.999999997842813 0.9998417871217238 1.0000000543023209 1.0193080517953265e-10 -2.5619460230630083e-09 -3.8604450441412864e-09 7.523769111520941e-11 -3.783191565016361e-11 -2.9817941520686265e-09 2.432712814619711e-09 2.4831483034805736e-08 6.637775044044265e-08 0.9999999984549951 0.9998417875622703 1.0000000367791686 -4.565096729178314e-12 -1.5006721846050408e-10 -9.244271289601212e-09 2.7468676310365935e-12 8.959933114859317e-12 -2.9824734323214656e-09 2.507520783886485e-09 2.482770027915762e-08 6.565941454067526e-08 1.0000000000001559 0.9998417886667703 0.9999999999832496 -5.5693067631331486e-12 -2.5770180848668137e-13 8.483754335150308e-12 2.7013491931455706e-12 8.208127957940485e-12 -2.989168289988337e-09 1.087912012545036e-09 2.479693177992512e-08 3.7741033288673336e-08 1.0000000011206307 0.9998417894612645 0.9999999786637738 1.5581003540756867e-10 1.4396424909694961e-09 1.4484798345786891e-09 1.634098055237473e-10 -9.080273638487764e-11 -2.9817174674021917e-09 1.5604560861470733e-09 2.481486652932864e-08 4.338129213021269e-08 1.0000000006636418 0.9998417891350636 0.9999999892320761 1.4939954978044787e-10 7.79865795086212e-10 8.215422947737404e-10 1.5111945782833198e-10 -8.35060709775777e-11 -2.9817291345125737e-09 1.273255138414015e-09 2.4804121004105347e-08 3.9263368063737804e-08
1.602 1.0000000010732517 0.9998417894284313 0.9999999797608407 1.5535789033761628e-10 1.3703612227552876e-09 1.3854462056410937e-09 1.590195130356626e-10 -9.010677883804735e-11 -3.0437532778667526e-09 1.4597909450273374e-09 2.481791860149961e-08 4.340939270951276e-08 0.9999999978535306 0.9998417871303859 1.0000000540339653 1.0160795467208056e-10 -2.5489709018112807e-09 -3.840367356804952e-09 7.177191220574206e-11 -3.765512276914038e-11 -3.043822602014229e-09 2.3813143320319005e-09 2.4835568128085685e-08 6.651538843583392e-08 0.9999999985303154 0.9998417876171027 1.000000034987153 -4.377213620858021e-12 -1.4256208009924547e-10 -8.792208765375137e-09 -3.5981386338303476e-13 8.86189453241909e-12 -3.0444287577805973e-09 2.3673789583272825e-09 2.4828479651154252e-08 6.391786025824399e-08 1.00000000000012 0.9998417886677766 0.9999999999859345 -5.198235237393861e-12 -5.872265282251523e-14 9.305560044645123e-12 -4.0747746448702147e-13 8.089809062992344e-12 -3.0503959271960823e-09 9.913396609422821e-10 2.4801306858922222e-08 3.8376124841789766e-08 1.0000000011205878 0.99984178946222 0.9999999786663352 1.5602155108235707e-10 1.4398411268944093e-09 1.4492609753448693e-09 1.6030604893888342e-10 -9.085461136562561e-11 -3.0437540633367852e-09 1.4948878777770134e-09 2.4819226052868502e-08 4.393171307873051e-08 1.0000000006632672 0.9998417891357851 0.9999999892400112 1.4953369921095887e-10 7.796745502405775e-10 8.219167535084146e-10 1.4794109435720516e-10 -8.351159930365651e-11 -3.0437648350634617e-09 1.1917939479252376e-09 2.4808493243219606e-08 3.986904349709556e-08
1.612 1.0000000010731764 0.9998417894293891 0.9999999797650997 1.5572122083784508e-10 1.3704706045850108e-09 1.384909818019326e-09 1.5597455511116302e-10 -9.016219617890805e-11 -3.1070593668740833e-09 1.4258763483628401e-09 2.48244599215403e-08 4.3214958570081384e-08 0.999999997864215 0.99984178713905 1.0000000537676474 1.0144823990306141e-10 -2.536080203031886e-09 -3.821634151716229e-09 6.837470757003034e-11 -3.748858020240386e-11 -3.107120453933609e-09 2.350065663654626e-09 2.484181299991256e-08 6.615376733912945e-08 0.9999999986019812 0.9998417876693496 1.0000000332833503 -4.023769352753387e-12 -1.3543383779681394e-10 -8.363404867545564e-09 -3.4001451414607244e-12 8.754093587682008e-12 -3.107652654350328e-09 2.2500946595643563e-09 2.4831785446953e-08 6.178811440910024e-08 1.000000000000103 0.9998417886688219 0.9999999999892812 -4.691900912531154e-12 1.196158152423342e-13 8.86026517232752e-12 -3.4534435361879893e-12 7.963658864119128e-12 -3.112887887069828e-09 9.398904400903979e-10 2.480788730241073e-08 3.815468260564984e-08 1.0000000011205663 0.9998417894632159 0.9999999786695825 1.5639309049551702e-10 1.4400192732589766e-09 1.4487932426946958e-09 1.5726892799086844e-10 -9.091478218322427e-11 -3.107059976154316e-09 1.4618427276953356e-09 2.4825767005438334e-08 4.374032530923541e-08 1.0000000006629142 0.9998417891365471 0.9999999892486301 1.4982794057398995e-10 7.794631700015185e-10 8.21043024268622e-10 1.448296090882646e-10 -8.352585187336862e-11 -3.107070128844176e-09 1.1496880747413123e-09 2.4815045092966735e-08 3.965383381407324e-08
1.622 1.000000001073135 0.9998417894303964 0.999999979769665 1.5602493741441942e-10 1.3704186325561608e-09 1.3827154457425462e-09 1.5318361165453089e-10 -9.022577065817705e-11 -3.1716612757494606e-09 1.4339380329064325e-09 2.4832813160026614e-08 4.227419877191168e-08 0.9999999978748799 0.999841787147726 1.0000000535029803 1.0123157390720746e-10 -2.523414143803304e-09 -3.8046550913955565e-09 6.523352457530288e-11 -3.7331740163242916e-11 -3.171714080442792e-09 2.3441787747305638e-09 2.484987178645046e-08 6.530316065442205e-08 0.9999999986701841 0.9998417877191489 1.0000000316631121 -3.7302215899983475e-12 -1.28805777047386e-10 -7.957197245213634e-09 -6.186939741038546e-12 8.637387612627736e-12 -3.1721726060881802e-09 2.163694636813431e-09 2.4837253798280315e-08 5.9238664359889665e-08 1.0000000000001192 0.9998417886699156 0.9999999999929156 -4.308377626124352e-12 1.3677761847183726e-13 6.7349467575207195e-12 -6.246946988920148e-12 7.830345275258093e-12 -3.176673094492875e-09 9.511796916589418e-10 2.481631132227989e-08 3.708034338729383e-08 1.0000000011205783 0.9998417894642613 0.9999999786731365 1.567051989322312e-10 1.4400360264139177e-09 1.4466673540852063e-09 1.5448582989068977e-10 -9.098300935807416e-11 -3.171661976740711e-09 1.4697662681360727e-09 2.4834119801634007e-08 4.281193520017353e-08 1.000000000662595 0.9998417891373588 0.9999999892575517 1.5006287717694404e-10 7.790902715639812e-10 8.185112595831881e-10 1.419722783903421e-10 -8.354857653843305e-11 -3.1716712624075703e-09 1.1593078114876349e-09 2.48234096278313e-08 3.862211943621676e-08
1.632 1.0000000010731376 0.9998417894314617 0.9999999797741929 1.5619836846340207e-10 1.3701972622204024e-09 1.3796754530937532e-09 1.5070739952229543e-10 -9.029695984610123e-11 -3.2375862230768702e-09 1.4747316457737223e-09 2.484182066335142e-08 4.085231217106192e-08 0.9999999978855364 0.999841787156422 1.0000000532396143 1.0088694243636283e-10 -2.5109802871334157e-09 -3.78861703528383e-09 6.240855362051907e-11 -3.718378027615748e-11 -3.2376308642775787e-09 2.3587492245431052e-09 2.485860022845527e-08 6.415076946913834e-08 0.999999998735106 0.9998417877666297 1.0000000301220346 -3.571348852837128e-12 -1.2266956743692674e-10 -7.571752175674584e-09 -8.6593907536442e-12 8.5121078390161e-12 -3.2380153645699772e-09 2.1056675305396474e-09 2.4843716008331184e-08 5.6433031877880464e-08 1.0000000000001799 0.9998417886710672 0.9999999999965059 -4.1270230633148824e-12 -1.5416333199513768e-14 3.750381571788902e-12 -8.726478609850386e-12 7.69040893074918e-12 -3.2417811036945516e-09 1.0109489219836286e-09 2.4825418969565438e-08 3.5442279221114987e-08 1.0000000011206351 0.9998417894653647 0.9999999786766524 1.568866344799405e-10 1.4398832979877368e-09 1.4436956913734204e-09 1.520175541341618e-10 -9.105911855620722e-11 -3.2375867032220045e-09 1.5096490787465386e-09 2.4843126656549832e-08 4.140935634753877e-08 1.0000000006623209 0.9998417891382285 0.9999999892664336 1.5016758176571998e-10 7.785479985270554e-10 8.151340519388005e-10 1.394297574497306e-10 -8.357898110571573e-11 -3.2375954567284052e-09 1.2090580188150516e-09 2.4832430041352124e-08 3.7056006877789825e-08
1.642 1.000000001073185 0.9998417894325857 0.9999999797785747 1.5629827966625615e-10 1.3699289722356018e-09 1.3771589304527615e-09 1.4861367490993564e-10 -9.037552124670009e-11 -3.304862057949264e-09 1.5272254453062173e-09 2.4850121586566617e-08 3.938289183109125e-08 0.9999999978961849 0.999841787165139 1.000000052977433 1.0047024638259612e-10 -2.4986563262412463e-09 -3.772150426466276e-09 5.996792421498733e-11 -3.7044788676754645e-11 -3.3048982900902575e-09 2.381621158535323e-09 2.4866642165718114e-08 6.298522887152674e-08 0.999999998796909 0.9998417878119102 1.0000000286561472 -3.4911979446988102e-12 -1.1688702888942995e-10 -7.204728296972304e-09 -1.0749769712871964e-11 8.379356627892423e-12 -3.3052089327443673e-09 2.064115802572901e-09 2.4849786609037817e-08 5.367160196534371e-08 1.0000000000002853 0.9998417886722772 0.9999999999999548 -4.066035706476211e-12 -2.1464319552925233e-13 1.289415695553463e-12 -1.0823927703305338e-11 7.544266765611814e-12 -3.3082415593977807e-09 1.0856625919120343e-09 2.4833838927910843e-08 3.3728113118151755e-08 1.0000000011207366 0.9998417894665265 0.9999999786800227 1.5699416948420906e-10 1.4396839377065457e-09 1.4412477485113903e-09 1.4993167652485699e-10 -9.114239359556505e-11 -3.304862363718249e-09 1.5610224596149287e-09 2.485142677360382e-08 3.996123288425895e-08 1.0000000006620908 0.9998417891391578 0.9999999892751668 1.5019816653517753e-10 7.77959293601174e-10 8.122802797358886e-10 1.3726982013390687e-10 -8.361667582821554e-11 -3.304870302690434e-09 1.2722531876007965e-09 2.4840745356841318e-08 3.542552464735506e-08
1.652 1.0000000010732646 0.9998417894337601 0.9999999797829446 1.5639744416994694e-10 1.3697651939786058e-09 1.376155628363482e-09 1.4705533346399233e-10 -9.046021258453771e-11 -3.373516261437134e-09 1.5693470861437791e-09 2.4856791328693297e-08 3.8314744570340404e-08 0.9999999979068124 0.9998417871738687 1.0000000527165656 1.0005501976193802e-10 -2.486290182302892e-09 -3.754264800067043e-09 5.806421715215475e-11 -3.6913601520669285e-11 -3.373544593161102e-09 2.3988347243464383e-09 2.4873073430498507e-08 6.208589973830793e-08 0.9999999988557349 0.9998417878550907 1.000000027261911 -3.413204245597899e-12 -1.1129143422094908e-10 -6.854210341831366e-09 -1.2304935797941866e-11 8.23927448911037e-12 -3.373781680455723e-09 2.0230410474723197e-09 2.485450941051805e-08 5.128216694021367e-08 1.0000000000004232 0.9998417886735381 1.0000000000034042 -4.007122018047431e-12 -3.0898694253038634e-13 3.5202689429853595e-13 -1.2386119120995596e-11 7.392479276329225e-12 -3.3760852032568324e-09 1.143894169448255e-09 2.4840632850581187e-08 3.246531376419271e-08 1.0000000011208692 0.9998417894677392 0.9999999786833809 1.571013562458699e-10 1.4395889115320496e-09 1.440313242420376e-09 1.4838125910076757e-10 -9.123206103176673e-11 -3.37351681640017e-09 1.602306116878976e-09 2.4858095610470506e-08 3.8909713699452485e-08 1.0000000006618932 0.9998417891401364 0.9999999892838853 1.5022806566211204e-10 7.774753953506635e-10 8.109403875906264e-10 1.3564557911450869e-10 -8.36615280582296e-11 -3.373523891363903e-09 1.3222463905850838e-09 2.4847430557510252e-08 3.4230845183868126e-08
1.662 1.0000000010733547 0.9998417894349698 0.9999999797875189 1.5650707336734708e-10 1.3697699683915676e-09 1.37669750252604e-09 1.4623579970837182e-10 -9.05514135050481e-11 -3.4435779998511294e-09 1.5846058660506882e-09 2.486160014706297e-08 3.7954245368526445e-08 0.9999999979173981 0.9998417871825968 1.0000000524572203 9.965326766343021e-11 -2.4738178140247465e-09 -3.73492774783114e-09 5.6901069325715396e-11 -3.678999088109165e-11 -3.443598416063174e-09 2.3990595916436052e-09 2.4877664539807776e-08 6.163168196287352e-08 0.9999999989117094 0.9998417878962627 1.0000000259360473 -3.32100463854712e-12 -1.0580513377085367e-10 -6.51928701913764e-09 -1.312202330935602e-11 8.092839991541817e-12 -3.44376251634582e-09 1.9677384692316548e-09 2.4857622411755655e-08 4.950910352817751e-08 1.0000000000005727 0.9998417886748342 1.0000000000070672 -3.897700186644988e-12 -2.350577327053085e-13 9.703653166824479e-13 -1.3210201891772754e-11 7.236224162601136e-12 -3.4453422013325643e-09 1.164580371033292e-09 2.4845559208492655e-08 3.2032582177574295e-08 1.0000000011210133 0.9998417894689869 0.9999999786869432 1.5721898855574076e-10 1.439662363042214e-09 1.4409240135896676e-09 1.4756969439136343e-10 -9.132822721408384e-11 -3.4435786736668754e-09 1.617301618022175e-09 2.4862903423278382e-08 3.8555448471667194e-08 1.0000000006617065 0.999841789141151 0.9999999892928052 1.5026845311170448e-10 7.771599718208114e-10 8.111457597540571e-10 1.3475998653508025e-10 -8.371215859879628e-11 -3.4435852949103133e-09 1.3400743824589126e-09 2.4852255896942668e-08 3.3824372154246114e-08
1.672 1.0000000010734371 0.9998417894362033 0.9999999797923933 1.5657146980299398e-10 1.3698750318378882e-09 1.37797032338721e-09 1.462929977267654e-10 -9.064846713660947e-11 -3.5150766669237307e-09 1.5652000616545149e-09 2.4864889520090818e-08 3.833978527624404e-08 0.9999999979279243 0.9998417871913113 1.0000000521994872 9.920984892902962e-11 -2.461306949200109e-09 -3.714953231590106e-09 5.661631084936575e-11 -3.667309107735948e-11 -3.5150889655131873e-09 2.3766802594952097e-09 2.488075816815979e-08 6.164334924501979e-08 0.9999999989649534 0.9998417879355125 1.0000000246753273 -3.265431331825988e-12 -1.0048244286914214e-10 -6.1999370351353476e-09 -1.30623317959536e-11 7.9404192120433e-12 -3.5151810188179525e-09 1.8891053917817154e-09 2.4859437994836512e-08 4.841785176797007e-08 1.000000000000714 0.9998417886761531 1.0000000000110305 -3.7678814783698025e-12 -6.054287428122302e-14 2.323855826841178e-12 -1.3156854828554108e-11 7.0753027842427335e-12 -3.5160438250541143e-09 1.1379590997494416e-09 2.484895215818724e-08 3.2485520816478745e-08 1.0000000011211494 0.9998417894702584 0.9999999786908058 1.572915266553308e-10 1.43983613035856e-09 1.442265589871518e-09 1.4763474116861707e-10 -9.142989131239071e-11 -3.5150771591358126e-09 1.598337756025793e-09 2.486619165183863e-08 3.893562631227599e-08 1.0000000006615122 0.999841789142189 0.9999999893020228 1.502638148780652e-10 7.769450827624008e-10 8.120825156640907e-10 1.347512655029689e-10 -8.376856883411744e-11 -3.5150833924299074e-09 1.3168550967111473e-09 2.4855563222193617e-08 3.4254704145384334e-08
1.682 1.000000001073503 0.9998417894374533 0.9999999797974459 1.565179273607287e-10 1.369937732220397e-09 1.3789534693505669e-09 1.4720056065356396e-10 -9.075020495193441e-11 -3.5880419623677487e-09 1.5137952841872982e-09 2.4867313081012015e-08 3.921959471067015e-08 0.9999999979383818 0.9998417872000057 1.0000000519432377 9.865265793671276e-11 -2.4489000849739504e-09 -3.6953609154693208e-09 5.718360695061883e-11 -3.65629343256885e-11 -3.5880462392527073e-09 2.3336692763023178e-09 2.4883008641284417e-08 6.197420572689298e-08 0.9999999990155901 0.9998417879729292 1.0000000234764639 -3.315138824177912e-12 -9.545298217721633e-11 -5.896386192747213e-09 -1.215274377986996e-11 7.782807221579378e-12 -3.58806693582273e-09 1.7867342208449394e-09 2.486058449269052e-08 4.785090211891731e-08 1.000000000000837 0.9998417886774887 1.000000000015157 -3.6835509053545e-12 7.20635214253239e-14 3.384606595376612e-12 -1.225154055779958e-11 6.910886106058474e-12 -3.588221317518165e-09 1.0661514664066536e-09 2.4851462284751533e-08 3.351975271815795e-08 1.000000001121269 0.9998417894715468 0.9999999786948467 1.5724628588294222e-10 1.4399673673685664e-09 1.4433176947016534e-09 1.4855017506189997e-10 -9.153665895099383e-11 -3.5880423308780652e-09 1.5480758172337288e-09 2.4868613840520526e-08 3.9802787613004696e-08 1.0000000006613012 0.9998417891432451 0.9999999893114165 1.5014146360299033e-10 7.766880983949859e-10 8.127299664297144e-10 1.3559285459210291e-10 -8.382985756057487e-11 -3.5880477556757787e-09 1.2551422644485893e-09 2.4858006691118288e-08 3.523555827618191e-08
1.692 1.0000000010735524 0.9998417894387219 0.9999999798023949 1.5632737627333837e-10 1.3698511320608436e-09 1.3790834147354213e-09 1.4876572375913688e-10 -9.085624826274687e-11 -3.6625038320412824e-09 1.4429480385424863e-09 2.4869621398239394e-08 4.0188699996568875e-08 0.9999999979487714 0.9998417872086818 1.0000000516881822 9.796257696342021e-11 -2.4367036197324253e-09 -3.676714562181818e-09 5.84105783466213e-11 -3.6458455879638135e-11 -3.662500393743294e-09 2.2789253809098654e-09 2.4885164662640816e-08 6.237759176766469e-08 0.999999999063747 0.9998417880086036 1.0000000223361647 -3.4878384605743136e-12 -9.081185050655609e-11 -5.608442359760926e-09 -1.0584912923980187e-11 7.620660289291777e-12 -3.662450990356002e-09 1.6693163849968242e-09 2.4861789653535123e-08 4.7496784881740985e-08 1.0000000000009432 0.9998417886788407 1.000000000019148 -3.674269060338828e-12 5.521297282490273e-14 3.5851608180482365e-12 -1.0684879339889589e-11 6.7432732326424195e-12 -3.6619067333377316e-09 9.629467060430685e-10 2.4853840270428157e-08 3.465180975004414e-08 1.000000001121372 0.9998417894728531 0.999999978698784 1.5706401044862376e-10 1.4399493962285368e-09 1.443516513551598e-09 1.5012351295277486e-10 -9.164776705890746e-11 -3.662504202959051e-09 1.478911804154847e-09 2.48709205765353e-08 4.0758495202514225e-08 1.0000000006610739 0.9998417891443183 0.999999989320704 1.4988248959809999e-10 7.762820430294978e-10 8.125245057446437e-10 1.370924015561954e-10 -8.389602199005665e-11 -3.6625089713117622e-09 1.1685701421214805e-09 2.4860337022815455e-08 3.6310493243045735e-08
1.702 1.00000000107359 0.9998417894400125 0.9999999798069464 1.5608587739272436e-10 1.3696240064043831e-09 1.3784762733492834e-09 1.5072867857208908e-10 -9.09660433493749e-11 -3.7384935293187835e-09 1.3720633965731811e-09 2.4872576387623132e-08 4.0873031139470326e-08 0.9999999979590981 0.9998417872173432 1.0000000514340208 9.722559046022231e-11 -2.424708624808613e-09 -3.6588977456847e-09 6.003688593181672e-11 -3.6358898103071695e-11 -3.738482431945554e-09 2.225257880347472e-09 2.488798327097328e-08 6.26103936682867e-08 0.9999999991095484 0.9998417880426264 1.0000000212512712 -3.698815863988633e-12 -8.653809695451634e-11 -5.335270200686316e-09 -8.618896224903839e-12 7.454445842008461e-12 -3.738363903627224e-09 1.5524342883819796e-09 2.486379344756812e-08 4.702649466818203e-08 1.0000000000010358 0.9998417886802133 1.0000000000226974 -3.684867907611321e-12 -1.0230887020163149e-13 3.0435152010442477e-12 -8.716271272523662e-12 6.573089104787734e-12 -3.737131792290905e-09 8.530344748609989e-10 2.485685089612102e-08 3.5448297405582714e-08 1.0000000011214634 0.9998417894741817 0.9999999787023237 1.568308123705877e-10 1.4397909878643554e-09 1.4429779922624468e-09 1.5209434082597793e-10 -9.176262695182903e-11 -3.738493797062882e-09 1.4098767319023365e-09 2.487387375385409e-08 4.143385294758408e-08 1.0000000006608354 0.9998417891454146 0.9999999893295911 1.4957283209001968e-10 7.757357771166805e-10 8.11582047035165e-10 1.3898945600125225e-10 -8.396533725503059e-11 -3.738497780443334e-09 1.0796818718708354e-09 2.4863315860930472e-08 3.7066077648187156e-08
1.712 1.0000000010736185 0.9998417894413274 0.9999999798109126 1.5597207988810505e-10 1.3693718658709868e-09 1.3776323707447317e-09 1.5288154043038745e-10 -9.107926152660997e-11 -3.816042453020918e-09 1.3224491773605051e-09 2.4876958927576213e-08 4.102497271988791e-08 0.9999999979693643 0.9998417872259926 1.0000000511805587 9.661916473601971e-11 -2.412799349202638e-09 -3.641409331958533e-09 6.185479351256282e-11 -3.6263988985590496e-11 -3.816023787672531e-09 2.1854688242096686e-09 2.489223997201167e-08 6.250095672635809e-08 0.9999999991531104 0.9998417880750801 1.0000000202188715 -3.77539236217963e-12 -8.250615679884948e-11 -5.075684849254745e-09 -6.462600245906503e-12 7.285118335254775e-12 -3.8158371468414566e-09 1.4547786218636264e-09 2.486735633556679e-08 4.61903888249807e-08 1.000000000001117 0.9998417886816087 1.0000000000256148 -3.591983335739012e-12 -2.8548083907567167e-13 2.2638990824751762e-12 -6.553869903508148e-12 6.401106560954607e-12 -3.813929988652672e-09 7.705125016281041e-10 2.4861281101347208e-08 3.562917986865729e-08 1.0000000011215453 0.9998417894755346 0.9999999787052781 1.567251707902332e-10 1.4396073402333161e-09 1.4422026075897087e-09 1.5425495709261377e-10 -9.18806022148953e-11 -3.8160423146891125e-09 1.3616831205955606e-09 2.4878254272956028e-08 4.158418428099091e-08 1.0000000006605876 0.9998417891465343 0.9999999893378898 1.4939048947045624e-10 7.751646486965718e-10 8.104026193172475e-10 1.4107642375605795e-10 -8.40382596400848e-11 -3.816045853996561e-09 1.0157328364172816e-09 2.4867723781420818e-08 3.723310835979221e-08
1.722 1.0000000010736334 0.9998417894426641 0.9999999798142236 1.5616304754163853e-10 1.3692258705580765e-09 1.3769422247045144e-09 1.5511678032228301e-10 -9.119501170907879e-11 -3.895182321120782e-09 1.3092689441577359e-09 2.4883501005610134e-08 4.055116451517552e-08 0.9999999979795666 0.9998417872346279 1.0000000509277194 9.631958537097747e-11 -2.4008440356400856e-09 -3.6238581898345605e-09 6.375691534659331e-11 -3.617295813774618e-11 -3.895156164433524e-09 2.1679394624555803e-09 2.489866425414477e-08 6.198097699353363e-08 0.9999999991945386 0.9998417881060415 1.0000000192363065 -3.5504935452950595e-12 -7.857325618146237e-11 -4.828644196576169e-09 -4.223112296112892e-12 7.113106065930484e-12 -3.894902930958603e-09 1.3917083326231963e-09 2.4873193467649156e-08 4.486580507308824e-08 1.0000000000011835 0.9998417886830251 1.0000000000278426 -3.287864759517746e-12 -3.6239107577433163e-13 1.6407005988433212e-12 -4.3063757293194726e-12 6.227613968969264e-12 -3.8923339140740024e-09 7.47369574908495e-10 2.486787169120945e-08 3.508743429469769e-08 1.0000000011216141 0.9998417894769098 0.999999978707577 1.569241446107838e-10 1.4395300515369135e-09 1.4415809866972915e-09 1.564982482606731e-10 -9.200109016419702e-11 -3.895182094097591e-09 1.3489301705191468e-09 2.4884794108868038e-08 4.111729701510373e-08 1.000000000660327 0.9998417891476774 0.9999999893455309 1.4951286252194853e-10 7.746998670259526e-10 8.09377169673737e-10 1.4324597400457494e-10 -8.411401512798227e-11 -3.895185341383514e-09 9.983395289922678e-10 2.4874292857060364e-08 3.670961922631226e-08
1.732 1.0000000010736294 0.9998417894440199 0.9999999798168625 1.5671415347626587e-10 1.3692339516972558e-09 1.3764258768448116e-09 1.5737333389733455e-10 -9.1313146136667e-11 -3.975945976920172e-09 1.3334818630835617e-09 2.4892671747158072e-08 3.952723706820426e-08 0.9999999979896992 0.9998417872432457 1.00000005067548 9.638120026510199e-11 -2.3887947871782078e-09 -3.6062237151505726e-09 6.56819310579291e-11 -3.608536212466078e-11 -3.975912690313584e-09 2.1731681665150618e-09 2.4907726131068994e-08 6.110263610625303e-08 0.9999999992339305 0.99984178813558 1.0000000183010973 -2.9799606495543804e-12 -7.468188936199948e-11 -4.593508321278316e-09 -1.961833359592895e-12 6.938929742398233e-12 -3.975594094425521e-09 1.367369895538987e-09 2.4881761445676712e-08 4.3087104690518657e-08 1.0000000000012303 0.9998417886844593 1.0000000000293898 -2.775175274009196e-12 -2.85385456825193e-13 1.1940865964738565e-12 -2.0364305961186533e-12 6.053708833233902e-12 -3.972377311448806e-09 7.887980720541284e-10 2.487710054116502e-08 3.390117421725551e-08 1.0000000011216637 0.9998417894783028 0.9999999787092039 1.574830177852382e-10 1.4396066848418151e-09 1.4411331447605773e-09 1.5876251635085316e-10 -9.212379522976729e-11 -3.975945452424978e-09 1.372487026757919e-09 2.4893962348501683e-08 4.0108363716613144e-08 1.000000000660047 0.9998417891488385 0.9999999893524969 1.499952218181422e-10 7.743890990725226e-10 8.085257524183595e-10 1.4543647220570394e-10 -8.419166190180775e-11 -3.975947914758149e-09 1.0297173255915152e-09 2.488349256645067e-08 3.557400655978847e-08
1.742 1.0000000010736019 0.9998417894453913 0.9999999798188108 1.5750600310728774e-10 1.3693271947016046e-09 1.3758800181656839e-09 1.595349216194278e-10 -9.143266565788513e-11 -4.058366176836226e-09 1.3819558520451951e-09 2.49044510664358e-08 3.8180340344256905e-08 0.9999999979997577 0.9998417872518438 1.0000000504238165 9.668414318377212e-11 -2.3767198343643103e-09 -3.588708380218277e-09 6.751397340476718e-11 -3.60005704766476e-11 -4.0583256824679965e-09 2.1939836705833984e-09 2.4919407622272388e-08 6.002286084892644e-08 0.9999999992713795 0.9998417881637636 1.0000000174108883 -2.1924572440900903e-12 -7.089169586043814e-11 -4.36989168003622e-09 2.0523134169708584e-13 6.763738174355579e-12 -4.057943522186887e-09 1.372127327980198e-09 2.4893030438252415e-08 4.1039078807688055e-08 1.000000000001255 0.99984178868591 1.0000000000302744 -2.192921937433347e-12 -1.2316705939846712e-13 7.196265886730179e-13 1.398955441038056e-13 5.879558306620087e-12 -4.054094331577489e-09 8.682139956711147e-10 2.4888952635351466e-08 3.231950606267374e-08 1.0000000011216896 0.9998417894797125 0.99999997871014 1.5828308463620683e-10 1.4397687275302738e-09 1.4406559161997504e-09 1.6093223138525162e-10 -9.224797528771471e-11 -4.058365877397465e-09 1.4196708792726695e-09 2.4905738899426197e-08 3.8782259736520124e-08 1.0000000006597436 0.9998417891500162 0.9999999893587702 1.507186096726764e-10 7.741640033607381e-10 8.076451919597351e-10 1.4753252630691656e-10 -8.427080842817237e-11 -4.058367483557245e-09 1.0916117933459506e-09 2.489530311925088e-08 3.406937432033325e-08
1.752 1.0000000010735515 0.99984178944678 0.9999999798200713 1.5830317744070612e-10 1.3693789915686617e-09 1.3752302525583589e-09 1.6138147690600114e-10 -9.155309063571429e-11 -4.142476780859062e-09 1.4353096780593744e-09 2.491826047264343e-08 3.683014373249115e-08 0.9999999980097436 0.9998417872604236 1.0000000501727246 9.699164708921557e-11 -2.364745938394839e-09 -3.5713868578328315e-09 6.903249708131417e-11 -3.5918060695706776e-11 -4.142429419015697e-09 2.2189535562762895e-09 2.4933130819791296e-08 5.895282775323136e-08 0.9999999993069812 0.9998417881906609 1.0000000165634584 -1.4271462888908855e-12 -6.731963873150525e-11 -4.157308748998448e-09 2.057691199117263e-12 6.587808866522329e-12 -4.141985082055561e-09 1.387759274978095e-09 2.4906412689080437e-08 3.900716513537498e-08 1.0000000000012592 0.9998417886873797 1.0000000000305325 -1.7432521222928587e-12 -2.5016787872835964e-15 1.3986682899063802e-13 2.001448639296912e-12 5.706177259771501e-12 -4.13751897678198e-09 9.510131136523868e-10 2.490284937801807e-08 3.0708328366826714e-08 1.000000001121693 0.9998417894811393 0.9999999787103883 1.5908802711318922e-10 1.4398891866449008e-09 1.4400744136249565e-09 1.627865027229832e-10 -9.237291901068437e-11 -4.142476310662043e-09 1.4716965270502709e-09 2.4919545286449627e-08 3.745442552858242e-08 1.0000000006594179 0.9998417891512108 0.9999999893643525 1.5144721880772534e-10 7.738976457635948e-10 8.066604414788916e-10 1.4931304907387878e-10 -8.435061605212072e-11 -4.142477747896992e-09 1.1582854842718678e-09 2.4909145844169342e-08 3.254689328672788e-08
1.762 1.0000000010734844 0.9998417894481907 0.9999999798207456 1.5886299917926673e-10 1.369305860135751e-09 1.3747113174856768e-09 1.6263889153182722e-10 -9.167393118629217e-11 -4.228311940998675e-09 1.4752109304262932e-09 2.493315961482418e-08 3.5817631050152214e-08 0.9999999980196632 0.9998417872689899 1.000000049922302 9.706217649223798e-11 -2.3529563897453834e-09 -3.5540241172413368e-09 6.996358449029748e-11 -3.583697667121566e-11 -4.228257936748849e-09 2.2361130443714307e-09 2.4947954380951676e-08 5.8103682043894974e-08 0.9999999993408303 0.9998417882163406 1.0000000157567952 -9.21127696447004e-13 -6.40411387627363e-11 -3.954991763360738e-09 3.3214625031524876e-12 6.411765715137467e-12 -4.2277532639633594e-09 1.39467162573943e-09 2.4920958600451428e-08 3.7314614249936834e-08 1.0000000000012506 0.9998417886888741 1.0000000000302869 -1.5823516130651075e-12 -6.922291988635608e-15 -3.1049803203939023e-13 3.2742606859987296e-12 5.5337702252058956e-12 -4.22268622752568e-09 1.0104946773943292e-09 2.4917846720090448e-08 2.9479910146640188e-08 1.0000000011216796 0.9998417894825884 0.9999999787100509 1.596562456230631e-10 1.4398845112112394e-09 1.4396240268165518e-09 1.6405194309017864e-10 -9.249837245556252e-11 -4.228311176352427e-09 1.510674352015138e-09 2.4934441186048466e-08 3.645994255893572e-08 1.0000000006590755 0.9998417891524279 0.9999999893693461 1.5193839500306324e-10 7.735062302583196e-10 8.058068387158675e-10 1.5050467638174037e-10 -8.443123328641343e-11 -4.2283121140142884e-09 1.2072531428584116e-09 2.4924079825211096e-08 3.139413954963314e-08
1.772 1.0000000010734087 0.9998417894496308 0.9999999798210943 1.590042257318806e-10 1.3691283277960075e-09 1.374687174240381e-09 1.6310369087419103e-10 -9.179446880446684e-11 -4.3159065454380555e-09 1.4885274620597021e-09 2.494831285865191e-08 3.541197434811611e-08 0.9999999980295244 0.9998417872775495 1.000000049672802 9.671547357790681e-11 -2.3413298465415427e-09 -3.5362553575103455e-09 7.010366835052269e-11 -3.575693353319316e-11 -4.315846037551537e-09 2.2361279292009335e-09 2.4963041990896527e-08 5.763272314868339e-08 0.9999999993730202 0.9998417882408694 1.0000000149891461 -8.417905216868986e-13 -6.10268772483655e-11 -3.76206909334673e-09 3.792824707521535e-12 6.236541463204159e-12 -4.315282723743223e-09 1.3772702037825625e-09 2.4935824404906008e-08 3.6236860827817684e-08 1.0000000000012368 0.9998417886903991 1.0000000000297946 -1.7619539875339932e-12 -1.1547948819805353e-13 -2.6651341424858973e-13 3.753836731971109e-12 5.362917021589272e-12 -4.309631319467228e-09 1.0301192672761989e-09 2.4933105116314488e-08 2.8978857039770657e-08 1.0000000011216574 0.999841789484066 0.999999978709387 1.5980589035541752e-10 1.439775656025904e-09 1.439668541776127e-09 1.6452445912601335e-10 -9.262334194303565e-11 -4.315905762093743e-09 1.523718598520675e-09 2.4949591071327252e-08 3.606221340953717e-08 1.0000000006587246 0.9998417891536739 0.9999999893740111 1.520109258199793e-10 7.730102914777978e-10 8.054485986599334e-10 1.5090363037246814e-10 -8.451159102623517e-11 -4.315905795308665e-09 1.2233618391584555e-09 2.493926897113897e-08 3.092802071892513e-08
1.782 1.0000000010733316 0.9998417894511045 0.9999999798215016 1.5860745840358166e-10 1.368945775418659e-09 1.3752723390049814e-09 1.6274707383211897e-10 -9.191371102814773e-11 -4.405295957172562e-09 1.469975242003129e-09 2.496349160526671e-08 3.5690047829480144e-08 0.9999999980393351 0.9998417872861083 1.0000000494246033 9.583431413817017e-11 -2.3297667226397366e-09 -3.5179656170068853e-09 6.942442288118417e-11 -3.5677580807138516e-11 -4.405229152589692e-09 2.2150170199546093e-09 2.497816579281192e-08 5.7584173739653337e-08 0.9999999994036376 0.9998417882643102 1.0000000142589769 -1.2848541976421735e-12 -5.816972233199778e-11 -3.5779437974970765e-09 3.443105053792834e-12 6.062201809557e-12 -4.4046085004106105e-09 1.3276351449660756e-09 2.4950775394751186e-08 3.587879228182127e-08 1.0000000000012232 0.9998417886919597 1.0000000000294078 -2.242060528595921e-12 -2.282153910317352e-13 3.8780727721972603e-13 3.4102537194092014e-12 5.1946101289970675e-12 -4.398390126643254e-09 1.0033723707243404e-09 2.4948394049549094e-08 2.9312275105008805e-08 1.0000000011216343 0.9998417894855778 0.9999999787087822 1.5941704194062367e-10 1.4396618975369344e-09 1.4403228600784895e-09 1.6417601076156788e-10 -9.274771110702189e-11 -4.405294937308419e-09 1.505638475178141e-09 2.496476635813596e-08 3.633600830441741e-08 1.0000000006583727 0.9998417891549544 0.9999999893787325 1.5154518338879673e-10 7.725101864298335e-10 8.05699951772665e-10 1.5048145727804264e-10 -8.459095689673237e-11 -4.4052945361077655e-09 1.2005859417977745e-09 2.4954484735970568e-08 3.1243533621713936e-08
1.792 1.0000000010732606 0.9998417894526186 0.999999979822356 1.5762121628352794e-10 1.3688494159110553e-09 1.376118689006125e-09 1.617266749984696e-10 -9.203188787670491e-11 -4.496515970031877e-09 1.4231499966130757e-09 2.4979225724379702e-08 3.6484814449224075e-08 0.999999998049103 0.999841787294673 1.0000000491780874 9.43704059645466e-11 -2.3181756921122772e-09 -3.499502606347598e-09 6.808253590753918e-11 -3.5597871178738095e-11 -4.496442985821823e-09 2.1753594863162684e-09 2.499385649560337e-08 5.7863770165572965e-08 0.9999999994327673 0.9998417882867244 1.0000000135648448 -2.272127143464663e-12 -5.5370965107879364e-11 -3.4025055814811693e-09 2.429399870081706e-12 5.889982374512728e-12 -4.495767201729677e-09 1.2471519540254399e-09 2.4966336084005698e-08 3.610301695114772e-08 1.000000000001215 0.9998417886935598 1.0000000000294476 -2.927640429327402e-12 -2.5360804277000317e-13 1.3044417609939459e-12 2.3997400830541353e-12 5.028942399493195e-12 -4.488998929182876e-09 9.33619969094082e-10 2.496424296395328e-08 3.0271278340754396e-08 1.0000000011216166 0.9998417894871301 0.9999999787086243 1.5843908497456976e-10 1.4396343759650554e-09 1.4412380871076257e-09 1.63163340288625e-10 -9.287060521262124e-11 -4.496515003863077e-09 1.4599968328704005e-09 2.49804968286889e-08 3.711762205634109e-08 1.0000000006580267 0.9998417891562753 0.9999999893838982 1.504904953507219e-10 7.720965270595037e-10 8.06212754208455e-10 1.4939523224137258e-10 -8.466900275530938e-11 -4.496513973362738e-09 1.142638355845967e-09 2.497025732101561e-08 3.2146053714483934e-08
1.802 1.000000001073205 0.9998417894541808 0.9999999798239035 1.561395420640489e-10 1.3688474961886106e-09 1.3765961351606797e-09 1.6029607178535592e-10 -9.21479103606646e-11 -4.589603193612151e-09 1.3594541313690543e-09 2.4996466529852497e-08 3.7470990377180974e-08 0.9999999980588375 0.9998417873032504 1.0000000489334928 9.24205420549383e-11 -2.3065483440322426e-09 -3.4814962827466114e-09 6.633242319032718e-11 -3.5517091549166053e-11 -4.589524041235553e-09 2.1252648867173497e-09 2.5011064455330077e-08 5.8278599894508174e-08 0.999999999460491 0.9998417883081707 1.0000000129052484 -3.687960493235263e-12 -5.261595460339586e-11 -3.2359479225872154e-09 1.0055198516254915e-12 5.7201576167162615e-12 -4.588794788686394e-09 1.145988069640145e-09 2.498345171575199e-08 3.659424763690121e-08 1.0000000000012175 0.9998417886952041 1.0000000000300713 -3.679117433934133e-12 -1.8488157484936373e-13 1.852780988886384e-12 9.76534855234411e-13 4.866407332612958e-12 -4.581494127287875e-09 8.33416419096083e-10 2.4981602754177576e-08 3.145167409412818e-08 1.000000001121615 0.9998417894887301 0.9999999787091596 1.569654103627705e-10 1.4397009811752205e-09 1.4417844829510116e-09 1.6174082720967748e-10 -9.299152414652993e-11 -4.589602141774557e-09 1.398021684513509e-09 2.4997733788183597e-08 3.808805935554247e-08 1.0000000006576963 0.9998417891576441 0.9999999893897547 1.4894100386357712e-10 7.717770746569885e-10 8.06356549469483e-10 1.4789893511814513e-10 -8.474489607217517e-11 -4.589600498261801e-09 1.062108878401316e-09 2.4987538361464283e-08 3.325899795009493e-08
1.812 1.0000000010731755 0.9998417894557988 0.9999999798261673 1.5449453786529537e-10 1.3688643668727457e-09 1.3762520990914177e-09 1.5868430313435543e-10 -9.226207786336245e-11 -4.684594472845411e-09 1.2956301273120846e-09 2.5016064227105095e-08 3.8304078783621985e-08 0.9999999980685498 0.9998417873118493 1.0000000486908354 9.03168046584612e-11 -2.294959825216679e-09 -3.464398348984335e-09 6.440254618576095e-11 -3.543539346408369e-11 -4.684509622316376e-09 2.075901504219753e-09 2.503063704283575e-08 5.860990343522229e-08 0.9999999994868871 0.9998417883287066 1.0000000122785455 -5.200424675712553e-12 -4.9973152852690055e-11 -3.0783084373800026e-09 -6.000381086867301e-13 5.5534080978253284e-12 -4.683728806102179e-09 1.0416740391322377e-09 2.5002965353184864e-08 3.6995681555845457e-08 1.0000000000012381 0.9998417886968982 1.0000000000312241 -4.31820150720517e-12 -9.811805176285438e-14 1.5786485847349872e-12 -6.308399973961002e-13 4.707814000071513e-12 -4.6759127957396215e-09 7.246047524176993e-10 2.5001322428894273e-08 3.244074147043718e-08 1.0000000011216392 0.9998417894903863 0.999999978710411 1.5532832673415384e-10 1.439786457020309e-09 1.4415093947101321e-09 1.6013688866152432e-10 -9.310997567196107e-11 -4.684593522373057e-09 1.3360849619257246e-09 2.5017327372529676e-08 3.8908545195337396e-08 1.0000000006573926 0.9998417891590688 0.999999989396324 1.4722893130156095e-10 7.714765337976885e-10 8.056790581116399e-10 1.462215834542178e-10 -8.481860858657892e-11 -4.684591273689447e-09 9.78924136114498e-10 2.5007177998214846e-08 3.4193001708690104e-08
1.822 1.0000000010731793 0.9998417894574787 0.999999979828978 1.532318320157248e-10 1.3688116267394837e-09 1.375178286358972e-09 1.5702055983707228e-10 -9.237257549657586e-11 -4.781527735707977e-09 1.2496404712954346e-09 2.503846584296876e-08 3.8724215493632156e-08 0.999999998078246 0.999841787320475 1.000000048449938 8.860145536958996e-11 -2.283498035007305e-09 -3.4481167920991783e-09 6.242264991648969e-11 -3.5352022765585516e-11 -4.781437599725314e-09 2.03825473840311e-09 2.505301886905357e-08 5.8680629902850485e-08 0.9999999995120298 0.9998417883483846 1.0000000116829855 -6.300256926245987e-12 -4.7524701943156977e-11 -2.929100908453415e-09 -2.257489554133652e-12 5.390160358108103e-12 -4.780606550225702e-09 9.563762737762103e-10 2.502531756677565e-08 3.702344281630396e-08 1.0000000000012832 0.9998417886986481 1.0000000000327147 -4.682296344170184e-12 -8.237942336494799e-14 5.737145816200046e-13 -2.2916883193325047e-12 4.553645700209203e-12 -4.7722930157478285e-09 6.384806610869935e-10 2.502384820175815e-08 3.293828698047433e-08 1.0000000011216967 0.9998417894921038 0.9999999787122095 1.5407401679648933e-10 1.4398024054452192e-09 1.4405043997971413e-09 1.5848114532317883e-10 -9.322531907144014e-11 -4.781527051925109e-09 1.291583557845775e-09 2.5039724665799497e-08 3.9322806458121275e-08 1.000000000657122 0.9998417891605559 0.9999999894034378 1.458995362927032e-10 7.711070841936648e-10 8.04271887460152e-10 1.4449263526508886e-10 -8.488992256507597e-11 -4.7815243392673076e-09 9.169906726179216e-10 2.5029623195725255e-08 3.466135563023568e-08
1.832 1.000000001073215 0.99984178945922 0.9999999798320873 1.529101052302756e-10 1.3686671805684088e-09 1.3739795856085948e-09 1.553522490830441e-10 -9.247978223104601e-11 -4.8804410598089415e-09 1.2340578143180765e-09 2.5063736898807195e-08 3.861522950489526e-08 0.9999999980879266 0.9998417873291283 1.0000000482105467 8.78260689477013e-11 -2.2721850837786787e-09 -3.432046338752369e-09 6.043929347949882e-11 -3.5266245197481987e-11 -4.880345753620086e-09 2.019421898213756e-09 2.507827527883104e-08 5.840566700775038e-08 0.9999999995359793 0.9998417883672489 1.0000000111168263 -6.497149880007694e-12 -4.5286592801953804e-11 -2.7873447547978137e-09 -3.920182926037227e-12 5.230990015631546e-12 -4.8794663020056995e-09 9.096187139583825e-10 2.5050569556758368e-08 3.6536923982607985e-08 1.000000000001355 0.9998417887004553 1.0000000000343727 -4.724366341625724e-12 -1.5948071241634465e-13 -5.56967821948963e-13 -3.958375856233796e-12 4.404220410925013e-12 -4.870672320693433e-09 6.070069220067397e-10 2.5049245972230502e-08 3.281307474798535e-08 1.0000000011217862 0.9998417894938835 0.9999999787143067 1.5376020183296566e-10 1.4397267723273318e-09 1.4393744507397542e-09 1.5682069671061243e-10 -9.333752663697606e-11 -4.880440328372192e-09 1.2765620081881203e-09 2.5064991148708188e-08 3.9216056012326715e-08 1.0000000006568837 0.9998417891621043 0.9999999894108471 1.4551071240508903e-10 7.706459817180168e-10 8.02739903186383e-10 1.4275884488874168e-10 -8.495733924507162e-11 -4.880437345406841e-09 8.954168344383386e-10 2.5054939494166405e-08 3.453802079053902e-08
1.842 1.0000000010732717 0.9998417894610154 0.9999999798352861 1.5383298727617707e-10 1.3684945024806858e-09 1.3733552913058765e-09 1.5372275851161358e-10 -9.258283463342002e-11 -4.981373183505324e-09 1.2504502808817151e-09 2.5091700509446247e-08 3.801175134259738e-08 0.9999999980975798 0.9998417873378013 1.0000000479724473 8.828565868840572e-11 -2.26095728845911e-09 -3.415487121253232e-09 5.849639062964418e-11 -3.517739823897638e-11 -4.981273051016262e-09 2.0202448714423954e-09 2.5106231286261446e-08 5.780568554319326e-08 0.9999999995587853 0.9998417883853354 1.0000000105784552 -5.5682476320092915e-12 -4.3190003762735194e-11 -2.651982881112528e-09 -5.544321643792171e-12 5.076805176974729e-12 -4.980346892098139e-09 9.077872132619555e-10 2.5078542034314862e-08 3.555286274461653e-08 1.0000000000014497 0.9998417887023182 1.0000000000361702 -4.562496079447655e-12 -2.655814620274095e-13 -1.112628041139209e-12 -5.586956028771428e-12 4.26034850001036e-12 -4.971089607553113e-09 6.393174449583203e-10 2.5077340258069177e-08 3.2103091002289986e-08 1.0000000011218964 0.9998417894957168 0.9999999787164929 1.5469097750164756e-10 1.4396227347936707e-09 1.4388188166331335e-09 1.551989353329722e-10 -9.34450802792216e-11 -4.98137281589327e-09 1.2924639878075953e-09 2.5092949936732008e-08 3.8622540036711096e-08 1.000000000656666 0.999841789163707 0.9999999894183431 1.4636510021853734e-10 7.701564937528918e-10 8.017825277310921e-10 1.410639692081102e-10 -8.502080737829934e-11 -4.981369157169769e-09 9.176587373094486e-10 2.5082950215609908e-08 3.386047643292105e-08
1.852 1.0000000010733299 0.9998417894628525 0.9999999798384518 1.559061585084536e-10 1.3683869138128358e-09 1.373607911617807e-09 1.5224334827169427e-10 -9.268138880538607e-11 -5.0843637085362735e-09 1.290126731713931e-09 2.5121960545586533e-08 3.7057335235196145e-08 0.9999999981071875 0.9998417873464821 1.0000000477355147 8.98798007907227e-11 -2.249720941186291e-09 -3.3981364004909095e-09 5.6705392933036776e-11 -3.5085279169887834e-11 -5.0842589410248505e-09 2.035996933743029e-09 2.5136492357489298e-08 5.69793396621857e-08 0.9999999995804867 0.999841788402673 1.0000000100664304 -3.666565567412144e-12 -4.113546132488233e-11 -2.522372642995402e-09 -7.018422516620575e-12 4.9273210805359966e-12 -5.08328767910164e-09 9.407717660762862e-10 2.5108836246637006e-08 3.4206231895207846e-08 1.0000000000015583 0.9998417887042309 1.0000000000382248 -4.394287686202977e-12 -3.0605819227769215e-13 -7.90631685075236e-13 -7.065862072307905e-12 4.122040286134565e-12 -5.073583363657103e-09 7.136388047414535e-10 2.5107735686668997e-08 3.0968085793946925e-08 1.0000000011220085 0.9998417894975918 0.9999999787186467 1.5677172682977004e-10 1.4395838222511027e-09 1.4391402150010363e-09 1.5372758412529607e-10 -9.354852425992114e-11 -5.084363180434166e-09 1.330934658634105e-09 2.512320491720979e-08 3.768417875993494e-08 1.0000000006564504 0.9998417891653514 0.9999999894258033 1.4836803219504449e-10 7.697326419229284e-10 8.017027333812274e-10 1.39519416028897e-10 -8.50802074651515e-11 -5.084359329239022e-09 9.708348388813812e-10 2.511325934073883e-08 3.278396373864165e-08
1.862 1.000000001073372 0.9998417894647187 0.9999999798415029 1.5871067301720412e-10 1.3683866575096684e-09 1.374442195880513e-09 1.510924092904961e-10 -9.277487815588489e-11 -5.189452657244163e-09 1.3393648515555982e-09 2.5153803780550054e-08 3.596129749248966e-08 0.999999998116732 0.9998417873551585 1.0000000474996664 9.218836461591706e-11 -2.2384334300807017e-09 -3.3802888287095764e-09 5.5244533377283534e-11 -3.4989072817020205e-11 -5.1893432643491984e-09 2.0587253073943943e-09 2.516834482770889e-08 5.606831920185493e-08 0.9999999996011212 0.9998417884192898 1.0000000095794255 -1.2191967222683306e-12 -3.9075804719118174e-11 -2.398486016606467e-09 -8.164383496793436e-12 4.783792783718495e-12 -5.188328533289054e-09 9.892376309798337e-10 2.5140734606136484e-08 3.2709251475361285e-08 1.000000000001672 0.9998417887061882 1.0000000000406728 -4.310003031109879e-12 -2.379695852782966e-13 1.1380465418093032e-13 -8.216362696119209e-12 3.990081410032414e-12 -5.178193850237518e-09 7.992250012861894e-10 2.5139718104116712e-08 2.9646939176795686e-08 1.0000000011221044 0.999841789499496 0.9999999787206855 1.5958431054831854e-10 1.439652219176574e-09 1.4400432269746746e-09 1.525846012703151e-10 -9.364694445710403e-11 -5.1894521798141175e-09 1.3787597598624552e-09 2.515504292874167e-08 3.660751460654045e-08 1.000000000656219 0.9998417891670249 0.9999999894331469 1.511009134740088e-10 7.694160646959799e-10 8.022051050367972e-10 1.3830314584754774e-10 -8.513390920740481e-11 -5.1894479310131575e-09 1.0351979678197212e-09 2.514515325714383e-08 3.153823455867894e-08
1.872 1.0000000010733872 0.9998417894666067 0.9999999798443232 1.6169815560913016e-10 1.3684463638520909e-09 1.3751935938609678e-09 1.504371116153097e-10 -9.28632224392719e-11 -5.296680535844047e-09 1.3837721198310796e-09 2.5186229184807083e-08 3.497645220287201e-08 0.9999999981262023 0.9998417873638236 1.0000000472647834 9.466700290408023e-11 -2.227142025659808e-09 -3.3626088563043184e-09 5.4280369288983733e-11 -3.488865305027081e-11 -5.296566618934805e-09 2.079243748452537e-09 2.520078600409564e-08 5.5235987668653114e-08 0.9999999996207315 0.9998417884352153 1.0000000091161354 1.278678407873916e-12 -3.705336243816053e-11 -2.280680661726716e-09 -8.815124492750977e-12 4.646563679192661e-12 -5.295510348857872e-09 1.0329905415151745e-09 2.517323065622812e-08 3.1333515143078836e-08 1.0000000000017848 0.9998417887081859 1.0000000000435032 -4.165910837636577e-12 -1.0866897877059026e-13 9.352664329779137e-13 -8.871471602536314e-12 3.864845429547396e-12 -5.284960863945682e-09 8.717165153409652e-10 2.517228479367035e-08 2.8441566800372637e-08 1.000000001122173 0.9998417895014221 0.9999999787224936 1.6258016738576221e-10 1.4397806803906386e-09 1.440863090162281e-09 1.519370370979533e-10 -9.3740018070727e-11 -5.296680213485475e-09 1.4219793203914067e-09 2.5187462954796907e-08 3.564116407561154e-08 1.0000000006559606 0.9998417891687209 0.9999999894402585 1.540156139430395e-10 7.691596951286053e-10 8.026245798913667e-10 1.3758263728574416e-10 -8.518266319450536e-11 -5.296675446401979e-09 1.0918833827456878e-09 2.517763026393696e-08 3.0408737391255957e-08
1.882 1.0000000010733745 0.9998417894685174 0.9999999798467414 1.643312727078134e-10 1.3684653995000156e-09 1.375301987316943e-09 1.5033168544016922e-10 -9.294567288841658e-11 -5.40608845879227e-09 1.4111228471071898e-09 2.5218298373654893e-08 3.435527672340516e-08 0.9999999981355986 0.999841787372478 1.00000004703069 9.678888546059753e-11 -2.21594686017353e-09 -3.3456563315979833e-09 5.3867781695063676e-11 -3.478338634706063e-11 -5.405970467968494e-09 2.089017105676545e-09 2.52328766271787e-08 5.463762624382684e-08 0.9999999996393654 0.9998417884504862 1.0000000086752432 3.3942564237389305e-12 -3.516360199204777e-11 -2.169224258542147e-09 -8.916179194140538e-12 4.515942100067885e-12 -5.404873766614761e-09 1.0555371810683738e-09 2.520538186136502e-08 3.036679800868669e-08 1.0000000000018923 0.9998417887102218 1.0000000000464786 -3.644184168537492e-12 -1.907441361263744e-14 1.1127198763526896e-12 -8.976490359228052e-12 3.746764992118756e-12 -5.393924964701927e-09 9.146810956484692e-10 2.5204496820354905e-08 2.766978540279517e-08 1.0000000011222137 0.9998417895033708 0.9999999787238989 1.65221836375721e-10 1.4398683391390451e-09 1.4410397322880881e-09 1.5183942097592078e-10 -9.382694743617339e-11 -5.406088243221387e-09 1.4486502574529038e-09 2.5219526713154478e-08 3.503245436931454e-08 1.0000000006556746 0.9998417891704391 0.9999999894469654 1.5657563769963647e-10 7.688629696950412e-10 8.024008351369593e-10 1.374119498075982e-10 -8.52252276817217e-11 -5.4060830320813536e-09 1.1261863397753314e-09 2.5209751528485662e-08 2.9690049345276486e-08
1.892 1.0000000010733414 0.9998417894704564 0.9999999798486138 1.6610736450131086e-10 1.3683717983607742e-09 1.374684897568166e-09 1.5067374107647615e-10 -9.302170153848187e-11 -5.517718178914248e-09 1.4136335638639374e-09 2.5249619646583248e-08 3.426462763772861e-08 0.9999999981449283 0.9998417873811284 1.0000000467972372 9.8064707883329e-11 -2.204919771960383e-09 -3.3295128926409824e-09 5.390435969866037e-11 -3.4672983073866716e-11 -5.5175960647024815e-09 2.0822525967152256e-09 2.526422567826817e-08 5.437325417492741e-08 0.9999999996570771 0.9998417884651416 1.0000000082554923 4.757280031662718e-12 -3.347433461477342e-11 -2.0639209405000486e-09 -8.569688964380201e-12 4.3924669209980925e-12 -5.516460865178379e-09 1.046284380311118e-09 2.5236794833234165e-08 3.0013803432472285e-08 1.0000000000019922 0.9998417887122958 1.0000000000492142 -2.469304273565462e-12 -4.1254608932657454e-14 5.641134996987081e-13 -8.632944859455607e-12 3.6355710567402495e-12 -5.505127495033131e-09 9.187504997850901e-10 2.523596362619385e-08 2.7551990502329972e-08 1.0000000011222343 0.999841789505348 0.9999999787247584 1.670065215393148e-10 1.4398433292580186e-09 1.4404908851630646e-09 1.521894495899555e-10 -9.390785383091863e-11 -5.517718014024464e-09 1.4511369731266614e-09 2.525084248482047e-08 3.494427736673103e-08 1.0000000006553684 0.9998417891721866 0.9999999894531256 1.58279737352313e-10 7.684537359641258e-10 8.014513772559852e-10 1.3768893304310913e-10 -8.526186756101196e-11 -5.517712862623955e-09 1.1291775436592425e-09 2.5241125301537192e-08 2.9582632423920557e-08
1.902 1.0000000010733008 0.9998417894724337 0.9999999798499659 1.6656309030246072e-10 1.36818027700555e-09 1.373753129632033e-09 1.5126225030264295e-10 -9.309141339115913e-11 -5.631612369173727e-09 1.3894019844548247e-09 2.5280569887260406e-08 3.470991050490265e-08 0.9999999981542044 0.9998417873897838 1.0000000465644414 9.804443989989778e-11 -2.1940460816163136e-09 -3.3137671514275935e-09 5.418898322611119e-11 -3.455680245037264e-11 -5.631486117678593e-09 2.0574363938712356e-09 2.52952108973588e-08 5.4449007544192694e-08 0.999999999673922 0.9998417884792209 1.0000000078558178 5.034965238842091e-12 -3.1966493767040296e-11 -1.9640948288953733e-09 -7.976743131845977e-12 4.2762172060642236e-12 -5.630313738904606e-09 1.001422381530539e-09 2.5267846671957764e-08 3.029549603047444e-08 1.000000000002082 0.999841788714405 1.000000000051351 -6.031321029448584e-13 -1.6088098599181428e-13 -2.993680569197312e-13 -8.041876721747316e-12 3.5325814295787124e-12 -5.618609881319305e-09 8.812319791901707e-10 2.5267063790983418e-08 2.8098889128397367e-08 1.0000000011222474 0.999841789507363 0.9999999787250976 1.6747088369742737e-10 1.4397201220930256e-09 1.4396274969281694e-09 1.5278585625495318e-10 -9.398187262524225e-11 -5.631612277893126e-09 1.4275826812535818e-09 2.5281787154227646e-08 3.538173663157272e-08 1.0000000006550551 0.9998417891739719 0.9999999894587637 1.5866540722305651e-10 7.679460927425797e-10 8.00187605510624e-10 1.3821229878361438e-10 -8.529152209992043e-11 -5.631606241947468e-09 1.0985442753663954e-09 2.5272128775777982e-08 3.009460714267357e-08
1.912 1.0000000010732653 0.999841789474459 0.9999999798510688 1.6539422540680395e-10 1.3679806700292313e-09 1.3730842772847966e-09 1.519271278132202e-10 -9.315359988383155e-11 -5.747813872090343e-09 1.3431452878121387e-09 2.5312105722840307e-08 3.552103351912476e-08 0.9999999981634395 0.9998417873984543 1.0000000463325616 9.643480583518193e-11 -2.1832350652457287e-09 -3.297840973606121e-09 5.455144633927405e-11 -3.4434576581067487e-11 -5.747683834480017e-09 2.0179932119929337e-09 2.5326787949310423e-08 5.4766909879608515e-08 0.9999999996899521 0.9998417884927625 1.0000000074754278 4.02133775157702e-12 -3.054576451426127e-11 -1.8689165315839783e-09 -7.307138459860936e-12 4.167996698210221e-12 -5.746475622500009e-09 9.245872502138031e-10 2.529949394884662e-08 3.102169295251654e-08 1.0000000000021536 0.9998417887165468 1.0000000000527112 1.7334572735225615e-12 -2.8829408172356343e-13 -8.994471155951452e-13 -7.372413270011937e-12 3.437672469960316e-12 -5.734414760944928e-09 8.065304191016825e-10 2.529875400317573e-08 2.9091312922669614e-08 1.0000000011222652 0.9998417895094266 0.9999999787251876 1.6631009029415903e-10 1.4395888221501364e-09 1.4390275031374164e-09 1.534585759193428e-10 -9.404855069367747e-11 -5.7478137874390934e-09 1.382645125689212e-09 2.531331725169542e-08 3.6178511417504176e-08 1.0000000006547467 0.9998417891758055 0.99999998946415 1.5742907712660312e-10 7.674308214653711e-10 7.991871665396099e-10 1.3881194266255123e-10 -8.531400607388459e-11 -5.747807268818187e-09 1.0392778631378908e-09 2.5303718797886248e-08 3.102406080213227e-08
1.922 1.0000000010732442 0.9998417894765403 0.9999999798523611 1.6267637005054442e-10 1.3678702660816898e-09 1.373010712530794e-09 1.52641219716732e-10 -9.320793158284372e-11 -5.866366474486385e-09 1.2861458225843374e-09 2.5345353756180722e-08 3.64111987593229e-08 0.9999999981726432 0.9998417874071477 1.0000000461020224 9.331600080369286e-11 -2.1723894699260696e-09 -3.2814016689433347e-09 5.4964729471103476e-11 -3.430598386456024e-11 -5.866232454649644e-09 1.9718893198845787e-09 2.5360080701812145e-08 5.514977215524584e-08 0.9999999997052134 0.9998417885058004 1.0000000071137316 1.828456373651592e-12 -2.911170110363071e-11 -1.7778139083908532e-09 -6.58805763079214e-12 4.068044968652085e-12 -5.864989661404055e-09 8.279278506869988e-10 2.5332861996836727e-08 3.1861313013811045e-08 1.0000000000022011 0.9998417887187158 1.0000000000533213 4.197297359855199e-12 -3.2757858337899633e-13 -9.039166847884787e-13 -6.651569782474134e-12 3.3512086497211883e-12 -5.852584128702854e-09 7.076308872218585e-10 2.5332158594761497e-08 3.017026044303932e-08 1.000000001122298 0.9998417895115453 0.999999978725467 1.6359999027320904e-10 1.4395468108843867e-09 1.4390231097855878e-09 1.541809151668256e-10 -9.410826877888109e-11 -5.866366313820663e-09 1.3273864582951775e-09 2.5346559445931917e-08 3.705355810101334e-08 1.0000000006544532 0.9998417891776952 0.9999999894697224 1.5464689973097385e-10 7.670054029144602e-10 7.987825130115142e-10 1.394609450904536e-10 -8.532914209119006e-11 -5.866359277514279e-09 9.643205813145853e-10 2.5337022035410213e-08 3.2037133620385675e-08
1.932 1.0000000010732435 0.9998417894786817 0.9999999798542354 1.5900658071566345e-10 1.3678799328819605e-09 1.3734214953511342e-09 1.535267452687225e-10 -9.325426245456672e-11 -5.987313776753813e-09 1.2338978908124247e-09 2.538122525378003e-08 3.708772244992766e-08 0.9999999981818204 0.9998417874158683 1.000000045873204 8.92830247125956e-11 -2.16147828891652e-09 -3.2645604828857947e-09 5.555115576082909e-11 -3.417079620039332e-11 -5.98717631590723e-09 1.9294320569155404e-09 2.539599775468879e-08 5.540382921876921e-08 0.9999999997197467 0.9998417885183637 1.0000000067701418 -9.93599575379746e-13 -2.7629914340340217e-11 -1.6906703391153942e-09 -5.69718671319858e-12 3.976623341956641e-12 -5.9859002699342755e-09 7.32153999026353e-10 2.5368859852523714e-08 3.24766914103034e-08 1.0000000000022171 0.9998417887209088 1.0000000000533062 6.4621743008367184e-12 -2.4926845536424504e-13 -4.2388583225849063e-13 -5.75744368522082e-12 3.2731496190737972e-12 -5.973162044116995e-09 6.073835526992214e-10 2.536818512908947e-08 3.098389388305128e-08 1.0000000011223507 0.9998417895137246 0.9999999787263285 1.5993766682874993e-10 1.4396246420919534e-09 1.4395029511091292e-09 1.5507445463082333e-10 -9.415960892738266e-11 -5.9873134966081144e-09 1.2768743373691031e-09 2.5382424992397868e-08 3.7719197323936946e-08 1.0000000006541796 0.999841789179645 0.9999999894758733 1.5091661136766224e-10 7.666999151095096e-10 7.98862102330146e-10 1.402813459257721e-10 -8.533652165856946e-11 -5.987306661238722e-09 8.932472760985236e-10 2.53729497226145e-08 3.280201707204224e-08
1.942 1.0000000010732601 0.9998417894808828 0.9999999798568165 1.5538231185052208e-10 1.3679538813361328e-09 1.3739000049460063e-09 1.5474187589810711e-10 -9.329252669718117e-11 -6.110701538731736e-09 1.2007992637395084e-09 2.542016389814628e-08 3.7356368906859465e-08 0.9999999981909695 0.9998417874246159 1.0000000456462184 8.532017870868591e-11 -2.150556814551905e-09 -3.2477335136923325e-09 5.646866130705452e-11 -3.402855497628269e-11 -6.110560253740415e-09 1.899553162257747e-09 2.543498221407245e-08 5.539152040077766e-08 0.9999999997335834 0.999841788530477 1.000000006443864 -3.584925193791333e-12 -2.615243180207806e-11 -1.6076861124838767e-09 -4.476279701025926e-12 3.894211581192547e-12 -6.1092521242995964e-09 6.628166712493619e-10 2.5407929136021843e-08 3.2643377327474036e-08 1.0000000000022 0.9998417887231245 1.0000000000527633 8.224348045385227e-12 -1.0946380498919175e-13 1.2378423492638517e-13 -4.5326712023250215e-12 3.2040427256178968e-12 -6.096192140768879e-09 5.366161750563024e-10 2.5407274019657598e-08 3.1306803156401885e-08 1.0000000011224215 0.9998417895159638 0.9999999787278978 1.5632054036683406e-10 1.4397668950340176e-09 1.440050144469679e-09 1.5629753824792276e-10 -9.420276236496241e-11 -6.1107011192007785e-09 1.2449689193879691e-09 2.5421357515216222e-08 3.798398944710749e-08 1.0000000006539245 0.9998417891816548 0.9999999894827266 1.4723409720155964e-10 7.664586189567306e-10 7.990095347084375e-10 1.4143150946327781e-10 -8.53355310900625e-11 -6.110693918802507e-09 8.46707958457262e-10 2.5411945650928076e-08 3.3103689500749844e-08
1.952 1.0000000010732886 0.9998417894831394 0.9999999798598813 1.528110993018456e-10 1.3679938805906414e-09 1.3740633678110117e-09 1.563243351548381e-10 -9.332295655244906e-11 -6.23657477090466e-09 1.1945310790761557e-09 2.5462049626174902e-08 3.715903358504739e-08 0.9999999982000832 0.9998417874333859 1.0000000454208338 8.241524732355903e-11 -2.1397228949258068e-09 -3.2313030388813752e-09 5.7754898629739965e-11 -3.387864649315311e-11 -6.236430119115359e-09 1.8867494854390923e-09 2.5476915404668505e-08 5.506696877292123e-08 0.9999999997467511 0.9998417885421593 1.0000000061338379 -5.143061187897347e-12 -2.4774277681581802e-11 -1.5290375630416492e-09 -2.8880631902317183e-12 3.821003479034688e-12 -6.2350906410501655e-09 6.400833792217831e-10 2.5449948403683213e-08 3.228953452610068e-08 1.000000000002153 0.999841788725366 1.0000000000517368 9.107060412939695e-12 -5.5234192124028e-15 3.558304856097388e-13 -2.9400791355849137e-12 3.144498095752659e-12 -6.221719395353759e-09 5.220454861763583e-10 2.5449303405476514e-08 3.1073100972283334e-08 1.0000000011225032 0.9998417895182581 0.9999999787299505 1.5375618111235422e-10 1.4398755156593806e-09 1.440281999296887e-09 1.578881157494263e-10 -9.42376741502581e-11 -6.236574442487909e-09 1.2389747156984867e-09 2.5463236926268016e-08 3.779053949531306e-08 1.0000000006536804 0.99984178918372 0.9999999894900585 1.446050289149337e-10 7.661836912314123e-10 7.988419020859329e-10 1.4294907073180783e-10 -8.532627471357944e-11 -6.236566660448867e-09 8.375592940409778e-10 2.5453889862837128e-08 3.2879121573630725e-08
1.962 1.000000001073316 0.9998417894854442 0.9999999798629756 1.5187230654900506e-10 1.3679319936845787e-09 1.3738295501921035e-09 1.5810727318360843e-10 -9.334431804453879e-11 -6.364979748441223e-09 1.2139039978658647e-09 2.550627979164027e-08 3.654824378008046e-08 0.9999999982091509 0.9998417874421717 1.0000000451965922 8.112461637342645e-11 -2.1290446772964806e-09 -3.21535035715341e-09 5.924319391737672e-11 -3.3721126163415616e-11 -6.364831663463505e-09 1.89038112831868e-09 2.552119617086883e-08 5.4464490671432484e-08 0.9999999997592712 0.9998417885534274 1.0000000058388565 -5.3128062127904e-12 -2.3560490534833202e-11 -1.4546110585625859e-09 -1.0991963740065605e-12 3.757108351614451e-12 -6.363462245583408e-09 6.657509105760596e-10 2.549431395206856e-08 3.1465762847340826e-08 1.000000000002088 0.9998417887276436 1.0000000000503084 8.628808462512928e-12 -3.781770737530225e-15 1.904965606708808e-13 -1.1463943593261145e-12 3.093908246591717e-12 -6.3497884333996524e-09 5.64718038011161e-10 2.549367062682436e-08 3.034124687692277e-08 1.000000001122585 0.9998417895206009 0.999999978732033 1.5282479586611e-10 1.4398819276112899e-09 1.44011637568112e-09 1.5967885937772603e-10 -9.42636303900655e-11 -6.364979442931274e-09 1.2577118477206087e-09 2.5507460609397463e-08 3.719074446733439e-08 1.0000000006534362 0.9998417891858337 0.9999999894974159 1.4360684904506378e-10 7.658075821031286e-10 7.98277361443741e-10 1.4466677435124652e-10 -8.530823295246133e-11 -6.364971425006129e-09 8.647509166375346e-10 2.5498179744636704e-08 3.218541743767109e-08
1.972 1.0000000010733323 0.9998417894877899 0.9999999798656531 1.5250758052823443e-10 1.3677753691035596e-09 1.3734191427022083e-09 1.5977571014992758e-10 -9.335680175244405e-11 -6.49596339512152e-09 1.250785588207648e-09 2.555202864688827e-08 3.565037498579202e-08 0.999999998218161 0.9998417874509656 1.000000044973048 8.137080354792063e-11 -2.118514319661355e-09 -3.1996547916484244e-09 6.061843523214962e-11 -3.355594262550839e-11 -6.495811949984136e-09 1.9057852308755106e-09 2.5566998906238945e-08 5.3672517448595526e-08 0.9999999997711667 0.9998417885642992 1.000000005557805 -4.333172009757749e-12 -2.2500121634726715e-11 -1.3839994010682252e-09 5.755792093173873e-13 3.703057301215191e-12 -6.494412980765496e-09 7.227189474018679e-10 2.5540199149407857e-08 3.0306015242790674e-08 1.0000000000020222 0.9998417887299692 1.000000000048726 6.37036539201779e-12 -9.46478140266218e-14 -1.514567149477207e-13 5.330456603390001e-13 3.0528839198749586e-12 -6.480445553014795e-09 6.400931008286522e-10 2.553955161551475e-08 2.9253230839712334e-08 1.0000000011226542 0.9998417895229843 0.9999999787336985 1.5346770223510962e-10 1.4397937969478202e-09 1.439774312275157e-09 1.6135524993752143e-10 -9.428081264058339e-11 -6.4959630835719115e-09 1.2933909106271327e-09 2.5553202865152602e-08 3.630941455628144e-08 1.0000000006531797 0.9998417891879879 0.9999999895043518 1.4417890591080585e-10 7.653365552294283e-10 7.975367088835747e-10 1.4627003477526995e-10 -8.528121567636542e-11 -6.495954621585446e-09 9.156161061832521e-10 2.554398929660901e-08 3.116013226769503e-08
1.982 1.0000000010733274 0.9998417894901706 0.9999999798676702 1.541601238221976e-10 1.367594089396719e-09 1.3731249554839653e-09 1.6102802381368468e-10 -9.336014693234985e-11 -6.62957314038202e-09 1.2938599367927694e-09 2.5598580711918865e-08 3.464355062820353e-08 0.9999999982271058 0.9998417874597627 1.0000000447499624 8.258688200119789e-11 -2.1080613221310108e-09 -3.183922801451245e-09 6.157926152554285e-11 -3.338253825186655e-11 -6.629418542622505e-09 1.9260338988961827e-09 2.5613607312776906e-08 5.281382612980103e-08 0.9999999997824631 0.9998417885747923 1.0000000052898366 -2.8427931454646415e-12 -2.1520051798646928e-11 -1.3167316422468125e-09 1.8345539222120212e-12 3.658837207140851e-12 -6.627990976536025e-09 7.88232289252847e-10 2.5586888145785967e-08 2.9008281354304006e-08 1.0000000000019749 0.9998417887323586 1.000000000047424 2.2939908931801844e-12 -2.0671444391358355e-13 -3.7666016815114954e-13 1.7968777000554548e-12 3.0212937178819518e-12 -6.613736742781612e-09 7.207008491272864e-10 2.5586234339126727e-08 2.8015560638133205e-08 1.000000001122703 0.9998417895254033 0.9999999787347038 1.551282430274913e-10 1.4396810539194035e-09 1.4395485085828724e-09 1.626156140939308e-10 -9.428900297297778e-11 -6.629572802282869e-09 1.3351355312716381e-09 2.5599748262084954e-08 3.5322058498778794e-08 1.0000000006529028 0.9998417891901777 0.9999999895106244 1.4576370545930592e-10 7.648409878978011e-10 7.969128754057132e-10 1.4745719094533664e-10 -8.524491684394219e-11 -6.629563794254659e-09 9.734637046269096e-10 2.5590602605282636e-08 3.000083775197031e-08
1.992 1.0000000010732983 0.9998417894925848 0.9999999798690333 1.5614764432833115e-10 1.3674655711079614e-09 1.3730636791742544e-09 1.6172732241274086e-10 -9.33542255596684e-11 -6.765857245713141e-09 1.3319999106363006e-09 2.564551660545375e-08 3.373583736352172e-08 0.9999999982359822 0.9998417874685622 1.000000044527346 8.40922876023287e-11 -2.09760845869409e-09 -3.168037403246336e-09 6.198848353848339e-11 -3.320089123122422e-11 -6.76569955385877e-09 1.9437317980181307e-09 2.5660601611418093e-08 5.202615314825031e-08 0.9999999997931892 0.9998417885849293 1.0000000050343922 -1.4834685404879112e-12 -2.054015315258831e-11 -1.2525228299778042e-09 2.540738351651553e-12 3.624781851217544e-12 -6.7642440690287766e-09 8.43743544047643e-10 2.563396214062553e-08 2.7816643384602684e-08 1.0000000000019633 0.9998417887348242 1.0000000000468894 -3.0018435675046367e-12 -2.6305071388793554e-13 -3.6852429814175066e-13 2.5079529499029457e-12 2.9996633300506175e-12 -6.749709275851441e-09 7.872538989458927e-10 2.5633304255488767e-08 2.6881648011942442e-08 1.0000000011227277 0.9998417895278559 0.9999999787350551 1.5712423764794206e-10 1.4396210820111448e-09 1.4395561642316738e-09 1.633229022802168e-10 -9.428764317877506e-11 -6.765857101890646e-09 1.3721713512373204e-09 2.5646677393751363e-08 3.4432945842869437e-08 1.0000000006526024 0.9998417891924013 0.9999999895162408 1.476789723289848e-10 7.643986009415627e-10 7.965223345617933e-10 1.4809157300282575e-10 -8.519967971671958e-11 -6.765847830213727e-09 1.0234537918193084e-09 2.5637600059115014e-08 2.8945527078953868e-08
2.002 1.0000000010732475 0.999841789495036 0.9999999798698926 1.580071247845851e-10 1.3674190371614421e-09 1.373115778592683e-09 1.6193795602869711e-10 -9.333890360674668e-11 -6.904864632097705e-09 1.356077048843677e-09 2.5692606727966188e-08 3.313264024889201e-08 0.999999998244793 0.9998417874773669 1.0000000443053538 8.54367641834749e-11 -2.0871261704980766e-09 -3.152117593397622e-09 6.191046762925927e-11 -3.301052538197121e-11 -6.904703847945965e-09 1.9523244960149043e-09 2.5707752967415806e-08 5.1439552998141275e-08 0.9999999998033776 0.9998417885947339 1.000000004791069 -5.684470805921679e-13 -1.952877778282065e-11 -1.1913314058149783e-09 2.7583254533143267e-12 3.6007484013546778e-12 -6.903220875105678e-09 8.763944979471505e-10 2.568119267610241e-08 2.6986776317131058e-08 1.0000000000019957 0.9998417887373735 1.0000000000474298 -8.3164796312603e-12 -2.357609735300961e-13 -2.4639189005862393e-13 2.7296993543254704e-12 2.9878921347999978e-12 -6.888411263510505e-09 8.275331150900936e-10 2.5680536656594918e-08 2.6116203995922465e-08 1.0000000011227304 0.9998417895303444 0.9999999787349025 1.5899285463535132e-10 1.4396428604535081e-09 1.4396773488760472e-09 1.6354147479252104e-10 -9.427685201668286e-11 -6.9048644086326995e-09 1.3955968865285376e-09 2.569376071124543e-08 3.384291382306698e-08 1.0000000006522796 0.9998417891946616 0.9999999895213527 1.494627910885862e-10 7.64037949888373e-10 7.962452300478875e-10 1.482373368885261e-10 -8.514496474240388e-11 -6.904854655476758e-09 1.0544528425158207e-09 2.5684752105029103e-08 2.82375990507863e-08
2.012 1.000000001073179 0.9998417894975268 0.999999979870398 1.5961141851277697e-10 1.3674209554363304e-09 1.3730801602398516e-09 1.6182939757892963e-10 -9.331397399904451e-11 -7.046644425066578e-09 1.359783619636842e-09 2.5739589483709896e-08 3.298794719902201e-08 0.9999999982535431 0.9998417874861811 1.0000000440841337 8.65126187117339e-11 -2.0766473132801654e-09 -3.1363640831252857e-09 6.151466045859451e-11 -3.281158720625607e-11 -7.046480769464107e-09 1.947017132111724e-09 2.5754800273412852e-08 5.1149275679790595e-08 0.9999999998130604 0.9998417886042307 1.0000000045594557 -1.3660920141489537e-14 -1.8516880789937303e-11 -1.1332060068130781e-09 2.65680885091456e-12 3.586896875539768e-12 -7.044970984914532e-09 8.777867159506392e-10 2.5728318786168494e-08 2.6721247846763532e-08 1.000000000002069 0.9998417887400043 1.000000000049 -1.2222930317045148e-11 -1.601908119740735e-13 -2.1184726858169822e-13 2.6310272634153533e-12 2.9861751515225177e-12 -7.0298907771974295e-09 8.338474527817944e-10 2.5727672682711198e-08 2.5927230949137788e-08 1.0000000011227155 0.9998417895328733 0.999999978734396 1.6060643722320958e-10 1.4397131137679741e-09 1.4397108302418564e-09 1.634408805935684e-10 -9.425647070507724e-11 -7.046644100249212e-09 1.3992388120377415e-09 2.574073662574768e-08 3.3702029399229146e-08 1.0000000006519398 0.9998417891969619 0.9999999895261099 1.5099017036309454e-10 7.637263376798071e-10 7.958804972057107e-10 1.480643502489265e-10 -8.508099088089345e-11 -7.0466342517653955e-09 1.05908247696444e-09 2.573179711585936e-08 2.8064894579785184e-08
2.022 1.0000000010730985 0.9998417895000634 0.9999999798706245 1.6104590091324773e-10 1.3674098271172615e-09 1.3728821602497879e-09 1.6153315158159588e-10 -9.327940646143817e-11 -7.191247516861466e-09 1.340959685350655e-09 2.5786201850826746e-08 3.333457653576963e-08 0.999999998262239 0.9998417874950101 1.0000000438637582 8.742692755726793e-11 -2.066233535198118e-09 -3.1208514388248574e-09 6.093264645337009e-11 -3.260399514993785e-11 -7.191081265524797e-09 1.926057521997056e-09 2.5801479806761293e-08 5.117784630159723e-08 0.9999999998222675 0.9998417886134408 1.0000000043390485 4.800771833173508e-13 -1.7563776431863635e-11 -1.0780761459767191e-09 2.3677122524004094e-12 3.583110993725775e-12 -7.189544493021541e-09 8.443082432553785e-10 2.5775077222065168e-08 2.706894755795869e-08 1.000000000002168 0.9998417887427072 1.0000000000511975 -1.3608075536144987e-11 -9.934570718069876e-14 -3.3984149774585645e-13 2.343436180862664e-12 2.9941451000705455e-12 -7.174197451723249e-09 8.030772316630725e-10 2.577444874678269e-08 2.636150261524977e-08 1.0000000011226888 0.9998417895354476 0.9999999787336105 1.6204976030045194e-10 1.4397704850881866e-09 1.4395816007147657e-09 1.631525733076691e-10 -9.422662163367911e-11 -7.191247052658249e-09 1.3809924996847559e-09 2.5787342109275305e-08 3.404215628529183e-08 1.0000000006515883 0.999841789199308 0.9999999895305878 1.523482335650413e-10 7.634018582200509e-10 7.953533952495556e-10 1.4770339926513762e-10 -8.500720471483359e-11 -7.191237113079207e-09 1.0346762185642178e-09 2.577847188838402e-08 2.8468613108814906e-08
2.032 1.0000000010730097 0.9998417895026482 0.9999999798706047 1.623999386617242e-10 1.367347561168801e-09 1.3726423439648066e-09 1.610627435106203e-10 -9.323470070218814e-11 -7.33872431699696e-09 1.3031994219917811e-09 2.583254688186048e-08 3.403950075696522e-08 0.9999999982708833 0.9998417875038579 1.0000000436442495 8.828652777001476e-11 -2.0559225906736235e-09 -3.105458724986622e-09 6.017800207202042e-11 -3.2387511353568034e-11 -7.338555504324963e-09 1.892030985345707e-09 2.5847892856766907e-08 5.14467029620146e-08 0.9999999998310234 0.9998417886223828 1.0000000041292882 1.1664224215844771e-12 -1.670594064710787e-11 -1.025683500939719e-09 1.9044283433182855e-12 3.5898886656383045e-12 -7.336992298895599e-09 7.790049364502168e-10 2.5821570444304852e-08 2.7862374379142335e-08 1.0000000000022709 0.9998417887454676 1.0000000000534346 -1.2088680118324769e-11 -9.198547309207476e-14 -5.102609212550896e-13 1.8803225791786794e-12 3.0118473552947698e-12 -7.321380883299217e-09 7.385777782197489e-10 2.5820964562915947e-08 2.724266675916867e-08 1.0000000011226535 0.9998417895380703 0.9999999787325786 1.6341223327824158e-10 1.439776361561895e-09 1.4394103375333155e-09 1.6269032612584615e-10 -9.418750921830967e-11 -7.33872382443013e-09 1.3443980089861012e-09 2.5833680255588568e-08 3.473348542560748e-08 1.0000000006512288 0.9998417892017025 0.9999999895348186 1.536277782206979e-10 7.630262639796441e-10 7.947843040285057e-10 1.471684350312264e-10 -8.492365863652446e-11 -7.338713822125808e-09 9.851126472202173e-10 2.5824879275287514e-08 2.9287950088226394e-08
2.042 1.0000000010729158 0.9998417895052848 0.9999999798704011 1.636533899607504e-10 1.367246534998601e-09 1.3725518392454245e-09 1.6035288950049881e-10 -9.318048171343102e-11 -7.489126960065688e-09 1.2558585579246837e-09 2.5879409539312966e-08 3.4851796365750674e-08 0.9999999982794799 0.9998417875127259 1.0000000434256597 8.90809205536193e-11 -2.0457015795412184e-09 -3.0899945675647016e-09 5.918529141283613e-11 -3.21624566889656e-11 -7.488955924531882e-09 1.851682005412193e-09 2.5894822845395054e-08 5.179781804291678e-08 0.9999999998393496 0.9998417886310745 1.0000000039296464 2.1095431310969675e-12 -1.5928542250894276e-11 -9.75705243488309e-10 1.2013424442600588e-12 3.607082239832734e-12 -7.487366290956423e-09 6.928679066830327e-10 2.5868583416554896e-08 2.8787525889459594e-08 1.0000000000023548 0.99984178874827 1.0000000000551676 -8.092751339578577e-12 -1.2535441453746196e-13 -5.320226893355012e-13 1.1767648780115597e-12 3.0395330942141966e-12 -7.471491653424566e-09 6.516131500329911e-10 2.586800068504639e-08 2.824762591639718e-08 1.0000000011226124 0.9998417895407451 0.9999999787313628 1.6467369899845517e-10 1.4397435860557054e-09 1.439388270390332e-09 1.6198823445846132e-10 -9.413787894067225e-11 -7.489126472927367e-09 1.2986029605930153e-09 2.588053601497511e-08 3.553066601092103e-08 1.0000000006508638 0.999841789204149 0.9999999895388638 1.5480997601417174e-10 7.626120403913919e-10 7.943647987203569e-10 1.463941245973796e-10 -8.483051422991775e-11 -7.489116094132114e-09 9.214225413068503e-10 2.5871804312153395e-08 3.022534457872616e-08
2.052 1.0000000010728178 0.9998417895079755 0.9999999798701379 1.6471792775654908e-10 1.3671552957092167e-09 1.372680474143841e-09 1.5936946575568464e-10 -9.311647661334304e-11 -7.642508439269615e-09 1.2115347262305533e-09 2.5928071510178762e-08 3.5515929411909163e-08 0.9999999982880297 0.9998417875216179 1.0000000432080987 8.972329653761684e-11 -2.035522159405496e-09 -3.0743885505645885e-09 5.792060404053715e-11 -3.192867537004145e-11 -7.642334714472507e-09 1.8137437434871347e-09 2.594355101962282e-08 5.206009529325852e-08 0.9999999998472673 0.9998417886395299 1.000000003739672 3.2201095227013756e-12 -1.5180863362950474e-11 -9.279463010191793e-10 2.2458242995645172e-13 3.634387162809954e-12 -7.640718571818357e-09 6.046120168375874e-10 2.591739845139571e-08 2.9533865046357503e-08 1.000000000002402 0.9998417887511031 1.000000000056058 -2.612368971139315e-12 -1.5018254632569626e-13 -3.345002205689255e-13 1.9880378870702503e-13 3.0769387829935262e-12 -7.624581409807982e-09 5.615268500253867e-10 2.59168349163966e-08 2.906122887340678e-08 1.0000000011225687 0.9998417895434736 0.9999999787300874 1.6574578130551677e-10 1.4397206497791042e-09 1.439585798571294e-09 1.610128112396275e-10 -9.407880650103449e-11 -7.64250755209016e-09 1.2558336563587799e-09 2.592919103171142e-08 3.618307139683707e-08 1.0000000006504957 0.9998417892066501 0.9999999895428479 1.5580639631068585e-10 7.622076969610113e-10 7.941648658139538e-10 1.4534615438507094e-10 -8.47277520683971e-11 -7.642496996516487e-09 8.598648495103017e-10 2.592052912706557e-08 3.09860319113169e-08
2.062 1.000000001072719 0.9998417895107231 0.9999999798699541 1.6554882649652899e-10 1.3671134070567869e-09 1.3728992246990298e-09 1.5819376729718587e-10 -9.304274440656289e-11 -7.798921743606211e-09 1.1818916643330538e-09 2.597964869948986e-08 3.585888214903051e-08 0.9999999982965353 0.9998417875305363 1.0000000429916946 9.016348019011727e-11 -2.0253440265147613e-09 -3.0587691603475434e-09 5.646505090717965e-11 -3.1686394693497584e-11 -7.798745566661115e-09 1.785880009434603e-09 2.5995193582473758e-08 5.211003274586025e-08 0.9999999998547943 0.9998417886477642 1.000000003558961 4.381494935506581e-12 -1.4421468891149853e-11 -8.824172431946554e-10 -9.446383022793888e-13 3.672241703633343e-12 -7.797102667462324e-09 5.38481473246613e-10 2.596913165329566e-08 2.989719650332853e-08 1.0000000000024056 0.9998417887539621 1.0000000000560063 3.1905740568832402e-12 -1.2615784933772732e-13 -4.656204685154392e-14 -9.723981595592505e-13 3.123997053733386e-12 -7.780702194168955e-09 4.943087162975041e-10 2.5968580505888996e-08 2.9478734739402585e-08 1.0000000011225234 0.999841789546259 0.9999999787288916 1.6658420807923936e-10 1.4397472157857383e-09 1.4398734103406642e-09 1.5984508502768602e-10 -9.400970948454167e-11 -7.798920833494972e-09 1.2273064526929434e-09 2.5980761106048577e-08 3.6520481432206175e-08 1.0000000006501262 0.9998417892092079 0.9999999895469084 1.565717331295331e-10 7.618535661527109e-10 7.9405548907295e-10 1.4410576940678797e-10 -8.461472456185669e-11 -7.798909774113211e-09 8.173999325559694e-10 2.5972170054225303e-08 3.1375838844204907e-08
2.072 1.0000000010726215 0.9998417895135306 0.9999999798699245 1.6618935044253387e-10 1.3671161787756776e-09 1.372986002240044e-09 1.5701094724657144e-10 -9.295931449239605e-11 -7.958421093540984e-09 1.173547570447428e-09 2.6034479178106366e-08 3.5816837138766887e-08 0.999999998305 0.9998417875394837 1.0000000427765112 9.043394548920462e-11 -2.0151722398198035e-09 -3.0433584275364766e-09 5.50036330105746e-11 -3.143521989289917e-11 -7.958242204985823e-09 1.772226417212165e-09 2.605008841899038e-08 5.189771890790998e-08 0.9999999998619509 0.9998417886557922 1.0000000033870897 5.520876493566269e-12 -1.3653593699788219e-11 -8.3922665600955e-10 -2.121015024783724e-12 3.719923205678099e-12 -7.956572604706372e-09 5.159089565823756e-10 2.6024119918464033e-08 2.980320658904721e-08 1.0000000000023677 0.9998417887568503 1.0000000000550833 8.301295466358226e-12 -5.78287108857664e-14 1.096863455375658e-13 -2.1517965620917377e-12 3.1801638473181365e-12 -7.939907233857224e-09 4.739981183101046e-10 2.60235738082711e-08 2.942723099680357e-08 1.0000000011224797 0.9998417895491042 0.9999999787278503 1.6723233740280348e-10 1.4398182960263376e-09 1.4400289991372652e-09 1.5867018220571563e-10 -9.393123877723517e-11 -7.958420444071901e-09 1.2193178621417357e-09 2.6035584364711468e-08 3.647992129782365e-08 1.000000000649759 0.9998417892118254 0.9999999895511203 1.5714883241456242e-10 7.615437915510815e-10 7.93814021331487e-10 1.428584001508561e-10 -8.44924331684929e-11 -7.958408596704108e-09 8.051297719281306e-10 2.602706527222694e-08 3.13250837126466e-08
2.082 1.000000001072528 0.9998417895164002 0.9999999798700278 1.6668466860576834e-10 1.3671148218328037e-09 1.3728176487514646e-09 1.5601723260161823e-10 -9.286642503616372e-11 -8.121061436616503e-09 1.1861359363509203e-09 2.6092079802457106e-08 3.542321191934762e-08 0.9999999983134253 0.9998417875484626 1.0000000425625184 9.05674644597035e-11 -2.005054721986078e-09 -3.0282787234486726e-09 5.3732600343616617e-11 -3.117558519957245e-11 -8.120879499163754e-09 1.7725501423472218e-09 2.6107751126528264e-08 5.144381635492366e-08 0.9999999998687559 0.9998417886636294 1.0000000032235863 6.5532137931250595e-12 -1.2923760900591223e-11 -7.983903366843597e-10 -3.10880206795889e-12 3.777666594265437e-12 -8.119183463230067e-09 5.405215397697312e-10 2.6081877553956912e-08 2.9288965728639328e-08 1.0000000000022986 0.999841788759776 1.0000000000534655 1.1980788032147948e-11 7.301087021695806e-15 1.0609422484641261e-14 -3.1431407750511187e-12 3.2459462128462645e-12 -8.10225101607794e-09 5.04428250754547e-10 2.6081330923730394e-08 2.8945908045591516e-08 1.00000000112244 0.9998417895520119 0.9999999787269415 1.6773516378602692e-10 1.4398851746385295e-09 1.4399292423063635e-09 1.5768412270589524e-10 -9.384292356809907e-11 -8.121060882483562e-09 1.2314820840936731e-09 2.6093177646561085e-08 3.609425772917671e-08 1.0000000006493954 0.9998417892145056 0.9999999895554607 1.575816731735436e-10 7.612298895388129e-10 7.933174173217783e-10 1.4180001483458852e-10 -8.436062730815036e-11 -8.12104861336657e-09 8.232229568098867e-10 2.6084731220056e-08 3.087152493625917e-08
2.092 1.0000000010724397 0.9998417895193342 0.9999999798701936 1.669366445927171e-10 1.3670562299478872e-09 1.3724757833077154e-09 1.5532295146336783e-10 -9.276377535923295e-11 -8.286898957935514e-09 1.2138724634645441e-09 2.6151649322761503e-08 3.477508940187815e-08 0.9999999983218135 0.999841787557476 1.0000000423496418 9.04540244713394e-11 -1.995044630736385e-09 -3.0134482250111897e-09 5.27629555506953e-11 -3.0907347436441946e-11 -8.286713608951204e-09 1.7833067167299708e-09 2.6167378669977485e-08 5.081650240588548e-08 0.9999999998752279 0.9998417886712889 1.000000003067979 7.267968182331872e-12 -1.2283407115544389e-11 -7.597239795670584e-10 -3.796822374726064e-12 3.844861487373135e-12 -8.284990948450458e-09 5.96139402797417e-10 2.614160073312326e-08 2.846442431609856e-08 1.000000000002214 0.9998417887627512 1.0000000000514069 1.3751684227703956e-11 1.6600735570273812e-14 -2.617545537026292e-13 -3.834943481663925e-12 3.3207494324217715e-12 -8.267787906772315e-09 5.667177345547769e-10 2.6141051200240258e-08 2.814712958049426e-08 1.0000000011224048 0.9998417895549837 0.9999999787260965 1.679947788089157e-10 1.439894840743794e-09 1.4396561895428954e-09 1.5699792753252389e-10 -9.374502794492326e-11 -8.286898033330466e-09 1.2582625020614258e-09 2.6152739773152694e-08 3.5459139587199524e-08 1.000000000649037 0.9998417892172503 0.999999989559861 1.5777062002031097e-10 7.608589253789239e-10 7.926474216538031e-10 1.4104158713379412e-10 -8.421960425624119e-11 -8.286885321350564e-09 8.625621106499285e-10 2.6144366091929793e-08 3.0122910849112614e-08
2.102 1.0000000010723586 0.9998417895223355 0.9999999798704117 1.666411797137989e-10 1.3669261730835573e-09 1.3721763054784906e-09 1.5492653700643625e-10 -9.265219914532575e-11 -8.455989984970052e-09 1.2489093607624813e-09 2.621256430177049e-08 3.399564135701467e-08 0.9999999983301663 0.9998417875665264 1.000000042137866 8.978306437047787e-11 -1.985156052205294e-09 -2.9986506791389185e-09 5.2092180950737e-11 -3.0630911852950227e-11 -8.455801320996204e-09 1.7995240479288192e-09 2.622834647221984e-08 5.010274167018694e-08 0.9999999998813872 0.999841788678787 1.000000002919893 7.290057597211315e-12 -1.1745039996138198e-11 -7.229143606170352e-10 -4.187368201689449e-12 3.921806189198162e-12 -8.45405129071354e-09 6.622674696570361e-10 2.620266470882347e-08 2.747175735668366e-08 1.00000000000213 0.9998417887657889 1.000000000049253 1.3370909395596476e-11 -4.378146685096794e-14 -4.921522065831021e-13 -4.228706916912744e-12 3.404591231785391e-12 -8.43657360293957e-09 6.384782321840784e-10 2.620211348414399e-08 2.717553965236032e-08 1.0000000011223775 0.9998417895580232 0.9999999787253028 1.6770757701273126e-10 1.4398331961881273e-09 1.4394254226538176e-09 1.5660946785357245e-10 -9.363847549934883e-11 -8.45598899882245e-09 1.2921393274844964e-09 2.6213647386442942e-08 3.46958043110576e-08 1.000000000648686 0.9998417892200625 0.9999999895643096 1.5741101166790773e-10 7.604170699713178e-10 7.92019668721488e-10 1.4058046019392916e-10 -8.406933908739865e-11 -8.455975880795368e-09 9.110589988151153e-10 2.620534603900212e-08 2.921692977315839e-08
2.112 1.0000000010722885 0.9998417895254073 0.9999999798707992 1.6540769063150114e-10 1.36676348986532e-09 1.3720868558457739e-09 1.5476061528210327e-10 -9.253162619280028e-11 -8.628392254122584e-09 1.2832025555825279e-09 2.6274384034754107e-08 3.3224214058870685e-08 0.999999998338488 0.9998417875756171 1.000000041927308 8.81614112031897e-11 -1.975349824508246e-09 -2.983718143005517e-09 5.1653402880754616e-11 -3.034646951632128e-11 -8.628200520124632e-09 1.8157799948993207e-09 2.6290213731954238e-08 4.9398628630465494e-08 0.9999999998872531 0.9998417886861384 1.0000000027791125 6.208839334862745e-12 -1.1268402544373655e-11 -6.877009547790812e-10 -4.347520066778051e-12 4.00817932810488e-12 -8.626422497317972e-09 7.229126527404423e-10 2.6264629151086638e-08 2.6478302650006596e-08 1.000000000002064 0.9998417887689018 1.0000000000474265 1.087144585952274e-11 -1.3539494802422354e-13 -5.122176781487808e-13 -4.390697136601406e-12 3.496420157957795e-12 -8.608664722330783e-09 7.033458957035181e-10 2.62640806203455e-08 2.6200952519713865e-08 1.0000000011223606 0.9998417895611329 0.999999978724679 1.6648245579851462e-10 1.4397388904591862e-09 1.4394048395384633e-09 1.5645156013801455e-10 -9.352254558744412e-11 -8.628391102637477e-09 1.3253574098174678e-09 2.627545979894242e-08 3.3941040098484705e-08 1.0000000006483463 0.999841789222945 0.9999999895689247 1.5611227738384676e-10 7.599426002156811e-10 7.916025134215448e-10 1.4035006389916743e-10 -8.390972420785838e-11 -8.628377711295902e-09 9.573747797456113e-10 2.6267230185036478e-08 2.8312961818039894e-08
2.122 1.0000000010722354 0.9998417895285556 0.9999999798715881 1.6301148142815467e-10 1.3666316297405268e-09 1.3721952908291396e-09 1.547657329330626e-10 -9.240225604491765e-11 -8.804164157037918e-09 1.3087328044627384e-09 2.6336500792759327e-08 3.262609270229751e-08 0.9999999983467849 0.9998417875847545 1.0000000417181967 8.536532523342147e-11 -1.965561744397889e-09 -2.968662175446919e-09 5.1386928305651715e-11 -3.0053971351130454e-11 -8.803969025978177e-09 1.8262906930276937e-09 2.6352373637149796e-08 4.881451393535315e-08 0.9999999998928484 0.999841788693361 1.0000000026455524 3.8252365187067295e-12 -1.0788389123987452e-11 -6.540077232942681e-10 -4.336672701051422e-12 4.103827299936856e-12 -8.802162717363251e-09 7.656295934733494e-10 2.6326887544351522e-08 2.5693169945178034e-08 1.0000000000020288 0.9998417887721014 1.000000000046346 6.648121353113015e-12 -1.95427800737733e-13 -3.344146459722648e-13 -4.381201116911015e-12 3.597099871597599e-12 -8.784119018266043e-09 7.490498043549155e-10 2.6326348316138645e-08 2.5434988222388496e-08 1.000000001122361 0.9998417895643188 0.9999999787244565 1.6409458935760986e-10 1.4396753943096824e-09 1.4395822944860773e-09 1.5646463609077786e-10 -9.33978776096264e-11 -8.804162714124345e-09 1.3501336263078022e-09 2.633756928370845e-08 3.335651931087413e-08 1.0000000006480234 0.9998417892259043 0.9999999895739383 1.5364944608757308e-10 7.594989535299417e-10 7.913837730440231e-10 1.4029079812337564e-10 -8.374147077020149e-11 -8.804148901622295e-09 9.911750346052113e-10 2.6329410692759576e-08 2.7606076959501906e-08
2.132 1.0000000010722057 0.9998417895317862 0.9999999798730183 1.5962296956882498e-10 1.3665719023243944e-09 1.3723348780198816e-09 1.549255098631208e-10 -9.226428577460588e-11 -8.983365296346134e-09 1.3185692596339682e-09 2.6398022541370368e-08 3.23625710097478e-08 0.9999999983550646 0.9998417875939452 1.0000000415107688 8.157001046973337e-11 -1.9557507489429697e-09 -2.9536489979765137e-09 5.1276796677820346e-11 -2.9753995762355973e-11 -8.983166948042412e-09 1.8257929053372092e-09 2.6413935227193943e-08 4.845606138269424e-08 0.9999999998981953 0.9998417887004707 1.0000000025191431 3.6294191907980733e-13 -1.0262828770195419e-11 -6.219181231486651e-10 -4.171010952551897e-12 4.2080395630950366e-12 -8.981331256632192e-09 7.808303825947368e-10 2.6388548795267836e-08 2.5329797066588745e-08 1.0000000000020346 0.9998417887753953 1.0000000000463054 1.4782107084677918e-12 -1.8405676090621395e-13 -1.2534354661677877e-13 -4.21665628878991e-12 3.7054304995059225e-12 -8.962994997688342e-09 7.662456175583656e-10 2.6388026313062867e-08 2.509299487065595e-08 1.0000000011223853 0.9998417895675876 0.9999999787248757 1.6071402299595538e-10 1.4396839611254564e-09 1.439790383029482e-09 1.5663245068165107e-10 -9.326451297862303e-11 -8.98336367965835e-09 1.3597135253337297e-09 2.6399083884269207e-08 3.309954386152571e-08 1.0000000006477245 0.9998417892289457 0.9999999895795911 1.501935030780622e-10 7.591277139992281e-10 7.911966779035038e-10 1.403863369936542e-10 -8.356481391746814e-11 -8.983349688569217e-09 1.0039676413607413e-09 2.6390995351649245e-08 2.7291738282412117e-08
2.142 1.0000000010722052 0.9998417895351039 0.9999999798752119 1.558526063168836e-10 1.3665721442577128e-09 1.3723373051085258e-09 1.5524890813337904e-10 -9.211830708257591e-11 -9.1660559637473e-09 1.3091577219577647e-09 2.6458188149932748e-08 3.2512003530550255e-08 0.9999999983633315 0.9998417876031934 1.0000000413051426 7.739201219862018e-11 -1.9459284752072783e-09 -2.938846985154781e-09 5.1331255134888865e-11 -2.9446809233945313e-11 -9.165854315530666e-09 1.8114577760046952e-09 2.647413780959948e-08 4.837575355593322e-08 0.9999999999033121 0.9998417887074829 1.0000000023997024 -3.5083526455713526e-12 -9.702269419752513e-12 -5.915206058118241e-10 -3.842065954586684e-12 4.320593722069267e-12 -9.16398844363082e-09 7.634591888055034e-10 2.6448851930730244e-08 2.5495845127296256e-08 1.000000000002083 0.9998417887787865 1.0000000000473679 -3.6087462062767008e-12 -1.1390910368959104e-13 -5.320486391033385e-14 -3.8889076805593736e-12 3.821212546821878e-12 -9.145352040026957e-09 7.500775417545354e-10 2.6448352976907503e-08 2.5282794601342216e-08 1.0000000011224381 0.999841789570943 0.999999978726058 1.5695168868314945e-10 1.4397525647186859e-09 1.4398610721167281e-09 1.5696365293119975e-10 -9.312288168914998e-11 -9.166054301812786e-09 1.350632391112965e-09 2.645924247817641e-08 3.32463622356961e-08 1.0000000006474548 0.9998417892320747 0.9999999895860042 1.4635568527180722e-10 7.588168461452447e-10 7.908725669178319e-10 1.4064507661894922e-10 -8.337980771655698e-11 -9.16603974778211e-09 9.914080439866875e-10 2.6451222778337703e-08 2.7466696172456483e-08
2.152 1.0000000010722325 0.9998417895385096 0.9999999798780986 1.5256957211338264e-10 1.3665787702997704e-09 1.3721746894925007e-09 1.55730907083211e-10 -9.19641104078082e-11 -9.352297652884996e-09 1.2819543972407555e-09 2.6516954615823145e-08 3.301488144139595e-08 0.9999999983715859 0.9998417876125002 1.000000041101244 7.370423564553493e-11 -1.9361485561791998e-09 -2.924283427138949e-09 5.1545606523244376e-11 -2.913207181760869e-11 -9.352092788620589e-09 1.7842953541141622e-09 2.6532937773898673e-08 4.853839425826743e-08 0.9999999999082109 0.9998417887144068 1.000000002286859 -6.876979933030425e-12 -9.159754680660378e-12 -5.627671745326298e-10 -3.354600605154432e-12 4.441308433428154e-12 -9.350195604864861e-09 7.144865227883337e-10 2.6507753434071125e-08 2.6112967460592733e-08 1.0000000000021687 0.9998417887822717 1.0000000000493432 -7.594518725410695e-12 -3.895978169452422e-14 -1.4639837658332722e-13 -3.402304334820964e-12 3.944437203542049e-12 -9.331250543212153e-09 7.016482130976129e-10 2.650728279141786e-08 2.5924436520628448e-08 1.000000001122519 0.9998417895743861 0.9999999787279333 1.5367649175854846e-10 1.4398277923554475e-09 1.4397667747855998e-09 1.5745353591522914e-10 -9.29735374126217e-11 -9.35229615566586e-09 1.3243266043032918e-09 2.6518002047182637e-08 3.3738950344023344e-08 1.0000000006472132 0.9998417892352913 0.9999999895931084 1.4300479476553062e-10 7.585128438060718e-10 7.903835409117443e-10 1.4106244126311287e-10 -8.318676450280347e-11 -9.352281020603006e-09 9.550167950867098e-10 2.6510049824759713e-08 2.8058449423982762e-08
2.162 1.0000000010722796 0.9998417895419978 0.9999999798814254 1.5058842907592426e-10 1.3665393691415832e-09 1.3719703324917912e-09 1.5633976259117627e-10 -9.18025227202751e-11 -9.542152897604312e-09 1.243595351275038e-09 2.657515795472034e-08 3.369086287216565e-08 0.9999999983798195 0.999841787621861 1.0000000408988128 7.132244982743001e-11 -1.926463464870233e-09 -2.9098346672750842e-09 5.188841993962731e-11 -2.8811286308828374e-11 -9.541944240465221e-09 1.7492366269242945e-09 2.6591169780865593e-08 4.88274505101469e-08 0.9999999999128951 0.9998417887212467 1.000000002180068 -8.908888785067961e-12 -8.686026726517318e-12 -5.354623807638442e-10 -2.7398939845864678e-12 4.569402537570787e-12 -9.540015689322455e-09 6.417700428273561e-10 2.6566088760062092e-08 2.6944470080068854e-08 1.0000000000022784 0.9998417887858431 1.0000000000518519 -9.751738444148397e-12 -1.1246033559129076e-14 -2.8179960786340795e-13 -2.7874936745934714e-12 4.074242498461617e-12 -9.520752216959717e-09 6.288970500710421e-10 2.6565648180391354e-08 2.6779283379370078e-08 1.0000000011226196 0.9998417895779124 0.9999999787302489 1.5170286615194007e-10 1.439856551166244e-09 1.4396308971150974e-09 1.5807027852721713e-10 -9.281647270225773e-11 -9.542151175331584e-09 1.2872784730657126e-09 2.6576198626593334e-08 3.4401324137963643e-08 1.0000000006469913 0.999841789238591 0.9999999896006498 1.4095556342553218e-10 7.581625985864495e-10 7.898527994728684e-10 1.4160705768378243e-10 -8.298642502082061e-11 -9.542135567236938e-09 9.026698445708142e-10 2.656831266168732e-08 2.884938858067576e-08
2.172 1.0000000010723311 0.9998417895455596 0.9999999798848265 1.503996224444741e-10 1.3664421198425691e-09 1.371875876193297e-09 1.57040513173657e-10 -9.163351906688378e-11 -9.735684974547005e-09 1.2045497788327412e-09 2.663405523062095e-08 3.431072002868611e-08 0.9999999983880167 0.9998417876312667 1.0000000406974783 7.073818194121331e-11 -1.9168838548038358e-09 -2.8953486462519767e-09 5.2324451844872394e-11 -2.8484167081177298e-11 -9.73547240325536e-09 1.7138833840467099e-09 2.6650089660932436e-08 4.908652791238256e-08 0.9999999999173608 0.9998417887280006 1.000000002078682 -9.115572254306384e-12 -8.291872121159346e-12 -5.093863370553378e-10 -2.03333036779575e-12 4.704980114048189e-12 -9.733511362409102e-09 5.609273066944328e-10 2.6625114792404605e-08 2.769975203953954e-08 1.0000000000023923 0.999841788789488 1.0000000000544378 -9.80299428129598e-12 -4.078726894971134e-14 -3.0784856980064613e-13 -2.0795188875845564e-12 4.210194245301981e-12 -9.713919609653477e-09 5.475782876734624e-10 2.6624702690104334e-08 2.7555562896377617e-08 1.0000000011227248 0.9998417895815125 0.9999999787326384 1.5152190923592072e-10 1.4398280599220982e-09 1.439604820403984e-09 1.5877873722834955e-10 -9.265230881519716e-11 -9.73568308635001e-09 1.2496485502165154e-09 2.6635089239796545e-08 3.5009208461957356e-08 1.0000000006467744 0.9998417892419647 0.9999999896082638 1.4069918974121634e-10 7.577551436279907e-10 7.894320117880587e-10 1.422434943989768e-10 -8.277872505658671e-11 -9.735667391375201e-09 8.478441578040384e-10 2.6627268662317253e-08 2.956955450159385e-08
2.182 1.000000001072369 0.9998417895491837 0.9999999798879045 1.5206609540715825e-10 1.3663241997246082e-09 1.3719286280205332e-09 1.5782547495936766e-10 -9.145816418498408e-11 -9.932958925207918e-09 1.1755810151704826e-09 2.6694636849268173e-08 3.468831166776777e-08 0.9999999983961603 0.9998417876407056 1.0000000404968383 7.201289958376636e-11 -1.90737316314409e-09 -2.8807880263089014e-09 5.2846047150751867e-11 -2.815141800363494e-11 -9.932742213509432e-09 1.6857705064939076e-09 2.6710687663174744e-08 4.918180178645979e-08 0.9999999999216002 0.9998417887346642 1.0000000019820394 -7.446984798533999e-12 -7.939213578769142e-12 -4.844362048175413e-10 -1.242369396812729e-12 4.846980694313279e-12 -9.930747256550228e-09 4.941209717489648e-10 2.6685822198924057e-08 2.8151672513905762e-08 1.0000000000024913 0.9998417887931936 1.0000000000566598 -7.901780767947385e-12 -9.07060030510456e-14 -1.8692334948612464e-13 -1.2856770616208146e-12 4.351931883192059e-12 -9.910816758815767e-09 4.802786129501408e-10 2.668543426626174e-08 2.8025710641468175e-08 1.000000001122816 0.9998417895851738 0.9999999787347056 1.5319562266670676e-10 1.4397782762611721e-09 1.4397264926509884e-09 1.5957173154144533e-10 -9.24814310634068e-11 -9.93295670153937e-09 1.2218008028070175e-09 2.669566424005996e-08 3.537996184874924e-08 1.0000000006465435 0.9998417892454002 0.999999989615552 1.422980675591249e-10 7.573263315708404e-10 7.891586276747718e-10 1.4296427032032175e-10 -8.25646672042878e-11 -9.932940563708805e-09 8.059177893020681e-10 2.668790858258754e-08 3.000535377407864e-08
2.192 1.0000000010723764 0.9998417895528583 0.9999999798902919 1.5528686324296812e-10 1.3662380736711848e-09 1.3720169868603012e-09 1.5871668339076576e-10 -9.127637936802787e-11 -1.0134040043348358e-08 1.163183769128337e-09 2.675728418037794e-08 3.474353902349152e-08 0.9999999984042324 0.9998417876501662 1.0000000402965181 7.484465303115758e-11 -1.8978783341461765e-09 -2.8662640225189793e-09 5.3475353632488816e-11 -2.7812988134301165e-11 -1.0133818945642056e-08 1.6693016261116678e-09 2.6773346094450065e-08 4.905163501454475e-08 0.9999999999256066 0.9998417887412345 1.0000000018895219 -4.217281186856999e-12 -7.574205069165933e-12 -4.6066136727720917e-10 -3.447458888064851e-13 4.995285700603459e-12 -1.0131789332208797e-08 4.623720351434514e-10 2.6748592702308566e-08 2.8206228825272023e-08 1.0000000000025575 0.9998417887969482 1.0000000000581446 -4.487371249091163e-12 -1.077991317700145e-13 -2.9889567900648625e-14 -3.845924366327523e-13 4.499141913206778e-12 -1.0111508455639985e-08 4.4879642973524803e-10 2.6748223170191714e-08 2.8095559099618755e-08 1.000000001122877 0.9998417895888865 0.9999999787360816 1.564238254775478e-10 1.4397604384704325e-09 1.439883949293707e-09 1.6047086147390818e-10 -9.23041179445269e-11 -1.0134037436528976e-08 1.2099279284178842e-09 2.6758304920248286e-08 3.5434752763003454e-08 1.0000000006462824 0.999841789248887 0.9999999896221471 1.4545150744935291e-10 7.569297305951542e-10 7.88921013736735e-10 1.437915291300473e-10 -8.23442602377855e-11 -1.0134020735761901e-08 7.874921902635791e-10 2.675061404414634e-08 3.006740809171375e-08
2.202 1.0000000010723396 0.999841789556576 0.9999999798916838 1.595432523125431e-10 1.3662102018034436e-09 1.3719834716164429e-09 1.5972769952827877e-10 -9.10887924814421e-11 -1.0338995100344637e-08 1.167798251607473e-09 2.6821951951927977e-08 3.449692662530909e-08 0.9999999984122211 0.9998417876596415 1.0000000400962092 7.871454404124589e-11 -1.8883728254180904e-09 -2.851933482657344e-09 5.422561038661275e-11 -2.747000069758599e-11 -1.0338769982916153e-08 1.6648115128009422e-09 2.6838021061723134e-08 4.87078170460587e-08 0.9999999999293767 0.9998417887477105 1.00000000180059 4.6824529759762624e-14 -7.169499688081592e-12 -4.3816013025913364e-10 6.728799419752384e-13 5.149045873430511e-12 -1.0336703985520424e-08 4.726613387153177e-10 2.6813381115075347e-08 2.7889151357432e-08 1.0000000000025784 0.9998417888007455 1.0000000000586033 -1.2269320118593707e-13 -6.601572226548551e-14 5.9864298567562455e-15 6.367865373901665e-13 4.650910514343367e-12 -1.0316060882067549e-08 4.604932246187963e-10 2.6813024238066664e-08 2.7790702022761772e-08 1.000000001122894 0.999841789592642 0.9999999787364633 1.6068788166026348e-10 1.439800716858062e-09 1.4399192814488962e-09 1.6148959335395084e-10 -9.212102688412146e-11 -1.03389923119183e-08 1.214413011137562e-09 2.682296601630907e-08 3.519365617417593e-08 1.0000000006459777 0.9998417892524166 0.9999999896277445 1.496409292698614e-10 7.56591986126387e-10 7.885617511827706e-10 1.4473853911160142e-10 -8.21182014114268e-11 -1.033897510916809e-08 7.940914769572252e-10 2.681533994657896e-08 2.978005558479023e-08
2.212 1.000000001072252 0.9998417895603335 0.9999999798918794 1.6422648525735304e-10 1.3662201485357351e-09 1.3717731835995567e-09 1.6081611578586486e-10 -9.089537608254453e-11 -1.0547892111802454e-08 1.1858584820048347e-09 2.6888505684724426e-08 3.4019657388724466e-08 0.9999999984201197 0.9998417876691286 1.0000000398957054 8.30133140445923e-11 -1.878876596189564e-09 -2.8378509438906425e-09 5.5054844770267056e-11 -2.712261288486201e-11 -1.0547662666925322e-08 1.6700310467356231e-09 2.6904578555244787e-08 4.820072811880345e-08 0.9999999999329137 0.9998417887540951 1.00000000171482 4.734550301209014e-12 -6.7446590348768325e-12 -4.169307177706965e-10 1.7683319940770311e-12 5.3075616151744476e-12 -1.0545559283351366e-08 5.148430448431406e-10 2.6880052572351303e-08 2.7284269867127392e-08 1.0000000000025482 0.9998417888045816 1.0000000000578522 4.6028350172384994e-12 1.3769581209425001e-14 -1.3382842549845018e-13 1.7353378316012704e-12 4.807006864962159e-12 -1.0524541376147317e-08 5.046673388775001e-10 2.687970384809631e-08 2.7195083092876937e-08 1.0000000011228602 0.9998417895964375 0.9999999787356484 1.6537938805828248e-10 1.4398793406659804e-09 1.4397781946236176e-09 1.6258584221549202e-10 -9.193273020728115e-11 -1.0547889431984258e-08 1.2318346825675074e-09 2.6889513032431785e-08 3.4726669641095694e-08 1.0000000006456222 0.999841789255986 0.9999999896321434 1.5425747817659355e-10 7.562923007567662e-10 7.880262066778204e-10 1.4576303283088092e-10 -8.188712278431945e-11 -1.0547871675359e-08 8.202617338330239e-10 2.6881951815375316e-08 2.922353598369751e-08
2.222 1.0000000010721144 0.9998417895641317 0.9999999798908258 1.6871117210798384e-10 1.366217531674689e-09 1.3714957674330597e-09 1.618691165940176e-10 -9.069752670951085e-11 -1.0760800198118358e-08 1.212320291111302e-09 2.695677348714637e-08 3.339781485448771e-08 0.9999999984279275 0.999841787678628 1.000000039694948 8.711534966907908e-11 -1.8694399090553344e-09 -2.82390649819842e-09 5.584989332266332e-11 -2.677156350959835e-11 -1.0760566448100561e-08 1.6816499417609036e-09 2.6972846004128697e-08 4.759221321346929e-08 0.9999999999362259 0.9998417887603968 1.0000000016319457 9.222307307444385e-12 -6.3491681340211775e-12 -3.96811068913959e-10 2.8282162205262252e-12 5.4709303519622346e-12 -1.075842419042862e-08 5.726525431392472e-10 2.6948434752112612e-08 2.6492508710090983e-08 1.000000000002467 0.999841788808459 1.0000000000558473 9.102801770834114e-12 8.025262599344557e-14 -3.4149132653906924e-13 2.798084540228944e-12 4.966690319443755e-12 -1.073701844948497e-08 5.643723599234778e-10 2.694809160350914e-08 2.641031741145459e-08 1.0000000011227754 0.9998417896002734 0.9999999787335838 1.6987258154738753e-10 1.4399450035801587e-09 1.439569736429907e-09 1.6364685970779325e-10 -9.173999152433583e-11 -1.0760797465193027e-08 1.2573704830808706e-09 2.6957774147223048e-08 3.411846472807832e-08 1.0000000006452165 0.9998417892595967 0.9999999896352896 1.5867539572457175e-10 7.559798534751905e-10 7.874235026765541e-10 1.467520169335831e-10 -8.16511851761341e-11 -1.0760779149261549e-08 8.579534469216398e-10 2.6950277625179383e-08 2.8494539927167836e-08
2.232 1.0000000010719317 0.9998417895679764 0.9999999798886504 1.7240329589231828e-10 1.3661600616584177e-09 1.371338215538028e-09 1.627368907936356e-10 -9.049556751272256e-11 -1.0977790065942274e-08 1.2415800401825796e-09 2.702632760662872e-08 3.272937800448323e-08 0.9999999984356512 0.9998417876881459 1.0000000394940605 9.042664368478938e-11 -1.8601045878472256e-09 -2.8099126898309765e-09 5.6461463902011205e-11 -2.6417402612743232e-11 -1.0977551869599242e-08 1.6957817989708375e-09 2.7042394517907818e-08 4.6951950952370765e-08 0.9999999999393275 0.9998417887666259 1.0000000015518946 1.291772966319332e-11 -6.0247906811944626e-12 -3.775631890236617e-10 3.7031829285819235e-12 5.638109770781858e-12 -1.0975369401942477e-08 6.319231594136777e-10 2.7018099820303644e-08 2.5631881019221007e-08 1.0000000000023408 0.9998417888123824 1.0000000000527196 1.2810429679120622e-11 9.103182432785768e-14 -4.295286949198393e-13 3.675457568199623e-12 5.129360189800115e-12 -1.0953561984600444e-08 6.251546333639126e-10 2.7017762058087863e-08 2.5555587551591513e-08 1.0000000011226466 0.9998417896041564 0.9999999787303979 1.7357300215316334e-10 1.4399558928056616e-09 1.439480876545359e-09 1.645226365797887e-10 -9.154272305652804e-11 -1.0977787298614968e-08 1.2856440258487718e-09 2.702732163862226e-08 3.3465228291042316e-08 1.0000000006447658 0.9998417892632537 0.9999999896373122 1.6230023596747436e-10 7.556127438651732e-10 7.86940933683728e-10 1.4755608412118772e-10 -8.141114614403102e-11 -1.0977768210402147e-08 8.987297658319182e-10 2.701988924784249e-08 2.7704904002148547e-08
2.242 1.0000000010717143 0.999841789571877 0.9999999798856576 1.7480430948843834e-10 1.3660446611294548e-09 1.37140496465675e-09 1.632950371868479e-10 -9.02902011077255e-11 -1.1198933067566017e-08 1.26758942829483e-09 2.7096375075883717e-08 3.213246190996072e-08 0.9999999984433015 0.9998417876976914 1.0000000392933417 9.244870738072983e-11 -1.8508737067766836e-09 -2.7957651942014063e-09 5.676446618160404e-11 -2.606069041377081e-11 -1.1198690318714242e-08 1.7079740852357805e-09 2.7112430536786513e-08 4.6362456989474125e-08 0.9999999999422368 0.9998417887727985 1.0000000014747776 1.5323460625783035e-11 -5.773371232277236e-12 -3.5903425231614724e-10 4.268631622424744e-12 5.808046097442277e-12 -1.119646625994349e-08 6.813948424232198e-10 2.7088255389085388e-08 2.485186541084858e-08 1.00000000000218 0.9998417888163608 1.0000000000487723 1.5236797568298035e-11 4.3758824912646994e-14 -2.9425675631797295e-13 4.243180237658734e-12 5.293995257334959e-12 -1.117424326803309e-08 6.757317101426744e-10 2.7087925590860247e-08 2.478144197466178e-08 1.0000000011224828 0.9998417896080943 0.9999999787263947 1.7598191887902897e-10 1.4399089592086596e-09 1.4396158940708692e-09 1.65088725349418e-10 -9.134176441107949e-11 -1.119893047400347e-08 1.3108164997318077e-09 2.7097362537792968e-08 3.2882528256717514e-08 1.0000000006442809 0.9998417892669665 0.9999999896385152 1.6463389468457474e-10 7.551885715459926e-10 7.866825152047069e-10 1.4805023115900087e-10 -8.116742959372986e-11 -1.1198910702190452e-08 9.34250751694306e-10 2.708999334181227e-08 2.6993493602454858e-08
2.252 1.0000000010714776 0.9998417895758449 0.9999999798822665 1.7559875907522756e-10 1.3659081394721232e-09 1.3716171045394594e-09 1.6349323594658849e-10 -9.008177055332517e-11 -1.1424302644177067e-08 1.2840275944357713e-09 2.716598826149269e-08 3.17456809600091e-08 0.9999999984508935 0.9998417877072769 1.0000000390932056 9.286645203701852e-11 -1.8417103931537575e-09 -2.7815418488409505e-09 5.670874694348428e-11 -2.570191955834635e-11 -1.1424055127415159e-08 1.7133592933613726e-09 2.7182026799713154e-08 4.591929799173528e-08 0.9999999999449778 0.9998417887789318 1.0000000014008292 1.6124664586025717e-11 -5.5577930443275205e-12 -3.4125715662004043e-10 4.474081073964864e-12 5.9810563976687634e-12 -1.1421787824891367e-08 7.113588166380419e-10 2.715797505890949e-08 2.433652168713373e-08 1.000000000002 0.999841788820407 1.0000000000444211 1.606423626193614e-11 -2.4753394250774694e-14 -1.4270248018304506e-14 4.4505747599930304e-12 5.4605167730765514e-12 -1.139913446912386e-08 7.064663052207238e-10 2.7157658400537907e-08 2.4272376393158592e-08 1.0000000011222994 0.9998417896121002 0.9999999787219929 1.767846549117462e-10 1.4398408820079483e-09 1.4398965813236536e-09 1.6529493264406656e-10 -9.113844030553702e-11 -1.1424300051818306e-08 1.3267555829929692e-09 2.7166969297571506e-08 3.2505558142622764e-08 1.0000000006437766 0.9998417892707475 0.9999999896393167 1.6536160847673964e-10 7.547430717385643e-10 7.865698506708091e-10 1.4818450905309909e-10 -8.09209698326174e-11 -1.1424279323072924e-08 9.563583973417464e-10 2.7159662013468758e-08 2.6528019995356963e-08
2.262 1.0000000010712389 0.9998417895798953 0.9999999798789164 1.7472628996099e-10 1.3657977662411963e-09 1.3717665062398984e-09 1.6336410533830253e-10 -8.987177915739856e-11 -1.1653972889237759e-08 1.2853816791926876e-09 2.7234520345891566e-08 3.169547298634152e-08 0.9999999984584446 0.9998417877169171 1.0000000388940875 9.161926462039216e-11 -1.8325669960049338e-09 -2.7674504974554855e-09 5.632707001953806e-11 -2.534175044585761e-11 -1.1653720231067483e-08 1.7075712710177184e-09 2.725053714146502e-08 4.570998369247781e-08 0.9999999999475742 0.9998417887850451 1.0000000013303163 1.5261042105226927e-11 -5.330061013621033e-12 -3.243960379017889e-10 4.3523940830158355e-12 6.155767723085271e-12 -1.1651408582435644e-08 7.137053383684046e-10 2.7226613151088e-08 2.4258778889038192e-08 1.0000000000018172 0.9998417888245356 1.0000000000401046 1.522749016075132e-11 -6.66795374132078e-14 2.0332033132348536e-13 4.3302071393086425e-12 5.628172615649284e-12 -1.1628309645765855e-08 7.093311663158745e-10 2.7226316404256473e-08 2.4201096272975793e-08 1.0000000011221146 0.9998417896161883 0.999999978717632 1.7592038260838232e-10 1.4397989028633006e-09 1.44011459393973e-09 1.6517360101065413e-10 -9.093246689112457e-11 -1.1653970284809498e-08 1.3281023480583642e-09 2.7235495079694138e-08 3.245740308769285e-08 1.000000000643271 0.9998417892746105 0.9999999896401571 1.6442235249762937e-10 7.543236507505753e-10 7.863948432391074e-10 1.4799145570939794e-10 -8.06723440301461e-11 -1.1653948856169254e-08 9.581000494120717e-10 2.7228248265108554e-08 2.646412392264545e-08
2.272 1.0000000010710166 0.9998417895840418 0.9999999798759849 1.7239054645423528e-10 1.36573711145304e-09 1.3716816478575173e-09 1.6299404076993382e-10 -8.965940722641942e-11 -1.1888019480064792e-08 1.2695071946756721e-09 2.730187222936798e-08 3.201762284062976e-08 0.9999999984659735 0.9998417877266259 1.0000000386963595 8.891094234692696e-11 -1.823419757899553e-09 -2.753662834052967e-09 5.570590639435861e-11 -2.498118557746e-11 -1.1887761863922531e-08 1.6888449644119633e-09 2.7317862597149654e-08 4.576237773511938e-08 0.9999999999500511 0.9998417887911584 1.00000000126345 1.2935019220017633e-11 -5.065635369500674e-12 -3.0858069123441606e-10 3.989776025945545e-12 6.33161682490335e-12 -1.1885403964938745e-08 6.846575663352277e-10 2.7294071177491726e-08 2.4667586848052623e-08 1.000000000001651 0.99984178882876 1.000000000036201 1.2927685282497161e-11 -5.810084868264617e-14 1.8770128815680527e-13 3.968269892250609e-12 5.7955089486261685e-12 -1.1861844459043964e-08 6.806078041511985e-10 2.729380080610919e-08 2.4616110769132266e-08 1.0000000011219454 0.999841789620373 0.9999999787136898 1.7359251423219793e-10 1.4398065161617575e-09 1.4400987278402235e-09 1.648115309079334e-10 -9.072523403793756e-11 -1.1888016796587135e-08 1.3127813887980196e-09 2.730284085639289e-08 3.277290265617757e-08 1.0000000006427816 0.99984178927857 0.9999999896414138 1.6201986967679036e-10 7.539539827121364e-10 7.859857900591712e-10 1.4755744231426392e-10 -8.042200438508748e-11 -1.1887994583586103e-08 9.3661700669902e-10 2.7295652977228578e-08 2.6845692581094154e-08
2.282 1.0000000010708248 0.9998417895882967 0.9999999798737461 1.6899473550318643e-10 1.3657112116034338e-09 1.3713705822975497e-09 1.6248122410198385e-10 -8.944654910696265e-11 -1.2126519425069646e-08 1.2398851629665736e-09 2.7368435665936073e-08 3.260227841009625e-08 0.9999999984734945 0.9998417877364162 1.0000000385002907 8.514445809390991e-11 -1.8142833563872247e-09 -2.740170114382965e-09 5.494302049317239e-11 -2.4620883562968837e-11 -1.2126256818374942e-08 1.659818429418264e-09 2.7384393969718826e-08 4.6005638893467325e-08 0.9999999999524298 0.9998417887972879 1.000000001200346 9.54972716265125e-12 -4.778958693641875e-12 -2.93763511771126e-10 3.4840235296459903e-12 6.5077429997099355e-12 -1.2123851281277824e-08 6.280134156201202e-10 2.7360740624686434e-08 2.5412955238582397e-08 1.000000000001515 0.9998417888330929 1.0000000000329854 9.56566100110192e-12 -1.43299339394543e-14 -5.2984427043387107e-14 3.4623552520765278e-12 5.963055228915928e-12 -1.2099815092562038e-08 6.241148047880432e-10 2.7360500656426465e-08 2.536730579626559e-08 1.0000000011218075 0.9998417896246656 0.999999978710441 1.7020433189927446e-10 1.4398489788325849e-09 1.4398568499020943e-09 1.6430689948969118e-10 -9.051739549150262e-11 -1.212651731117107e-08 1.2841961735774146e-09 2.736939835666788e-08 3.3345105310473e-08 1.000000000642323 0.9998417892826381 0.9999999896433609 1.585574342464883e-10 7.536195219437991e-10 7.853508960243506e-10 1.4698072441216306e-10 -8.017083880671473e-11 -1.2126494115298182e-08 8.959677454116629e-10 2.736226783715665e-08 2.753740019387201e-08
2.292 1.0000000010706735 0.9998417895926692 0.9999999798723721 1.650348515582041e-10 1.365681509626202e-09 1.3710206451691286e-09 1.619031201247023e-10 -8.923357251651045e-11 -1.236955163145533e-08 1.204991801214233e-09 2.743482948836939e-08 3.3241728909495274e-08 0.9999999984810177 0.9998417877462961 1.0000000383060486 8.081563764892931e-11 -1.8051959276712126e-09 -2.726785374371997e-09 5.4116255915191795e-11 -2.426136114830863e-11 -1.2369283925616304e-08 1.6269290071314756e-09 2.7450748491473673e-08 4.629710522838935e-08 0.999999999954726 0.9998417888034464 1.0000000011410273 5.600924660276667e-12 -4.50768374015898e-12 -2.797199463846641e-10 2.913053055708284e-12 6.6833265993581054e-12 -1.2366828811792357e-08 5.559198920207705e-10 2.7427239528141528e-08 2.6220938170104386e-08 1.0000000000014195 0.9998417888375425 1.0000000000306297 5.634916565321602e-12 2.608625565594084e-14 -3.3265146882570443e-13 2.890646484035498e-12 6.128988934240124e-12 -1.234230006805068e-08 5.519921714641176e-10 2.742703017049156e-08 2.6181042751377174e-08 1.0000000011217098 0.999841789629076 0.9999999787080569 1.662521420136473e-10 1.4398876813293836e-09 1.4395753909208187e-09 1.6373675380219219e-10 -9.030884357965005e-11 -1.2369549475322242e-08 1.2505805200279881e-09 2.743578640065278e-08 3.397131465908681e-08 1.0000000006419052 0.9998417892868234 0.9999999896461694 1.5453115246631508e-10 7.532816828368834e-10 7.846767945402672e-10 1.463388378552119e-10 -7.991938277351549e-11 -1.2369525763595772e-08 8.469114581832036e-10 2.7428711593929286e-08 2.8289010972605627e-08
2.302 1.0000000010705656 0.9998417895971621 0.9999999798719492 1.610035716849044e-10 1.3656167850951373e-09 1.3708525610378469e-09 1.6130458255971778e-10 -8.902114511429248e-11 -1.2617196321836168e-08 1.1748963314496118e-09 2.7501679958064935e-08 3.3735899015846824e-08 0.9999999984885464 0.9998417877562695 1.000000038113715 7.64171469861877e-11 -1.7961886834862694e-09 -2.7132868537342623e-09 5.327018488065428e-11 -2.3903441643994156e-11 -1.2616923375055345e-08 1.5976440426962972e-09 2.7517551062974227e-08 4.6492574433047535e-08 0.9999999999569488 0.9998417888096428 1.000000001085438 1.5807159694868088e-12 -4.282602986624752e-12 -2.6619329618036624e-10 2.321419602983699e-12 6.857728352040821e-12 -1.2614417086185206e-08 4.871276675380384e-10 2.749419324160958e-08 2.6838758360915576e-08 1.0000000000013665 0.9998417888421128 1.000000000029223 1.6243813724330647e-12 3.098293228777488e-14 -4.3099422659884963e-13 2.297814455018483e-12 6.2930919263134e-12 -1.2589378826186701e-08 4.830161428327151e-10 2.749401112989852e-08 2.6804835699155038e-08 1.000000001121655 0.9998417896336064 0.9999999787066239 1.6222854513908776e-10 1.4398912661472969e-09 1.439475767745761e-09 1.6314605294003376e-10 -9.010132354652286e-11 -1.261719413915081e-08 1.22165254083748e-09 2.750263126281996e-08 3.4455719146763004e-08 1.0000000006415304 0.9998417892911297 0.9999999896499274 1.5043351846701764e-10 7.529086809545447e-10 7.8418485077323e-10 1.4567654365759937e-10 -7.966876369795345e-11 -1.2617169710650727e-08 8.033690248401395e-10 2.74956104981063e-08 2.886589347295911e-08
2.312 1.0000000010704975 0.9998417896017755 0.9999999798724878 1.5733620188760432e-10 1.3655161051303926e-09 1.3709497549892772e-09 1.6070195550231468e-10 -8.881032972894268e-11 -1.2869534475462806e-08 1.1572505522370588e-09 2.7569526795011432e-08 3.3964365581688924e-08 0.9999999984960767 0.9998417877663364 1.000000037923295 7.238430575814271e-11 -1.7872626693094564e-09 -2.699590405248435e-09 5.242130305432278e-11 -2.3548091338840626e-11 -1.286925605665806e-08 1.5774827379097928e-09 2.758534068219385e-08 4.650065705811336e-08 0.9999999999591007 0.9998417888158799 1.0000000010334524 -2.0761656890947634e-12 -4.104816256464849e-12 -2.530659577723739e-10 1.725423506201827e-12 7.030135861251514e-12 -1.2866697158546535e-08 4.4260206797808057e-10 2.756214091147688e-08 2.7120889820976238e-08 1.0000000000013536 0.9998417888468031 1.000000000028777 -2.0320731216065e-12 -4.545821527578617e-16 -2.6485517769945525e-13 1.7000460254732264e-12 6.454642916494478e-12 -1.2841133282087688e-08 4.383217343033833e-10 2.7561980780263212e-08 2.7092947376332645e-08 1.0000000011216401 0.9998417896382576 0.9999999787061524 1.5856914385205632e-10 1.439858707778275e-09 1.439641254971218e-09 1.6255120219561377e-10 -8.989497385936384e-11 -1.2869532592055377e-08 1.204738784173315e-09 2.7570472607500592e-08 3.468010330140152e-08 1.0000000006411953 0.9998417892955564 0.9999999896546435 1.4670002065443398e-10 7.524998607686121e-10 7.839586048890144e-10 1.450098234158266e-10 -7.941950618867063e-11 -1.2869507470297116e-08 7.771530796655091e-10 2.7563504300280924e-08 2.9130727285317857e-08
2.322 1.0000000010704624 0.9998417896065064 0.9999999798739091 1.5439899218695752e-10 1.3654081988381402e-09 1.3711975447331318e-09 1.600978912774236e-10 -8.86015284832166e-11 -1.3126649561133465e-08 1.1545669933283497e-09 2.763874205880088e-08 3.390544260099765e-08 0.999999998503603 0.9998417877764941 1.000000037734705 6.908371904468418e-11 -1.7783881643530202e-09 -2.685810570138017e-09 5.157249699001405e-11 -2.319577448950955e-11 -1.3126365829010179e-08 1.568241208074913e-09 2.765448961412896e-08 4.6301761050458236e-08 0.9999999999611799 0.9998417888221591 1.0000000009848626 -5.0041849914344166e-12 -3.944041052183545e-12 -2.4042013515241725e-10 1.1281195122874998e-12 7.1997427162721146e-12 -1.3123752183917606e-08 4.351527003515258e-10 2.7631454478485822e-08 2.704393335106214e-08 1.0000000000013742 0.999841788851611 1.000000000029215 -4.968844227193613e-12 -3.916684947363125e-14 5.1155356674942534e-14 1.1008383639397889e-12 6.612722621280412e-12 -1.3097645728604176e-08 4.3099229363117637e-10 2.7631311281573635e-08 2.702125256195714e-08 1.0000000011216588 0.9998417896430262 0.9999999787065632 1.5563969980219932e-10 1.4398190595660026e-09 1.4399570942263961e-09 1.6195507237972303e-10 -8.969088269832584e-11 -1.3126647981822106e-08 1.2022102525864608e-09 2.7639682539258724e-08 3.46230241956132e-08 1.0000000006408944 0.9998417893001005 0.99999998966024 1.4369659943602498e-10 7.520841270388489e-10 7.83883069098338e-10 1.443422999151925e-10 -7.91726067316864e-11 -1.3126622035293091e-08 7.729428939405528e-10 2.7632765236534418e-08 2.9060504768912973e-08
2.332 1.0000000010704526 0.9998417896113506 0.9999999798760338 1.5248589386607706e-10 1.3653289365986384e-09 1.3713758316840201e-09 1.5950490132566847e-10 -8.839593997266285e-11 -1.338862655731377e-08 1.1643745580576383e-09 2.7709422877788756e-08 3.361383208487824e-08 0.999999998511117 0.9998417877867383 1.0000000375477618 6.680929148140937e-11 -1.7695294543423268e-09 -2.6721676232875864e-09 5.073576896554245e-11 -2.2847361442722928e-11 -1.3388336800481448e-08 1.5682363219145003e-09 2.7725095934984864e-08 4.593424508782604e-08 0.9999999999631841 0.9998417888284797 1.0000000009393686 -6.909550716685908e-12 -3.764372371669632e-12 -2.2844474211722798e-10 5.417369644261066e-13 7.365539233742888e-12 -1.3385666848716881e-08 4.6015200328886626e-10 2.7702231153202058e-08 2.667541252039137e-08 1.00000000000142 0.9998417888565324 1.0000000000303597 -6.888390173271309e-12 -4.95057509301097e-14 2.979343921068857e-13 5.124176136416799e-13 6.766667065320839e-12 -1.3359000705590574e-08 4.564597036512666e-10 2.770210164741665e-08 2.6656520937487305e-08 1.000000001121703 0.999841789647908 0.999999978707678 1.5373464051889545e-10 1.4398082067990812e-09 1.4402036327767153e-09 1.6137002591103704e-10 -8.948973939450959e-11 -1.3388624866360101e-08 1.2116818649468222e-09 2.7710358189407343e-08 3.433810696051524e-08 1.0000000006406184 0.9998417893047583 0.9999999896665378 1.417170686345796e-10 7.516973150082323e-10 7.837383227595512e-10 1.4368549085845827e-10 -7.892869248736627e-11 -1.3388598331579368e-08 7.872998330664328e-10 2.770349060870334e-08 2.8718549858727183e-08
2.342 1.0000000010704588 0.9998417896163031 0.9999999798785889 1.5180013464546844e-10 1.3652940776966497e-09 1.3713259112320723e-09 1.5896394383378626e-10 -8.819435488659209e-11 -1.3655551806113885e-08 1.1822369823244539e-09 2.7781393130674352e-08 3.3167258580658275e-08 0.999999998518609 0.9998417877970646 1.000000037362187 6.576418761658062e-11 -1.7606706431718386e-09 -2.658819577723311e-09 4.995229794553764e-11 -2.2503984409465673e-11 -1.3655255837542817e-08 1.5744055763646027e-09 2.7796984421393252e-08 4.545482322104288e-08 0.9999999999651085 0.9998417888348405 1.00000000089658 -7.588219024244375e-12 -3.549808710910712e-12 -2.1726932142970438e-10 7.397827655140013e-15 7.526786003648262e-12 -1.3652527958481198e-08 5.033252518943357e-10 2.7774294684668718e-08 2.6109138563288335e-08 1.0000000000014813 0.9998417888615623 1.0000000000319385 -7.58193194730899e-12 -1.6294093611552723e-14 3.1753330405375656e-13 -2.3965468084230635e-14 6.915290294426669e-12 -1.3625284417038828e-08 5.002627516193573e-10 2.7774177676262034e-08 2.6092375342059826e-08 1.000000001121762 0.9998417896528985 0.9999999787092229 1.5305717676762145e-10 1.439841561285701e-09 1.440222267622758e-09 1.6083704973468314e-10 -8.929248547915533e-11 -1.3655550297983387e-08 1.228905839026852e-09 2.7782323386371075e-08 3.390165976284278e-08 1.0000000006403578 0.9998417893095247 0.9999999896732625 1.4096528801807255e-10 7.513549128099723e-10 7.833656924429458e-10 1.4308062376361301e-10 -7.868884076026486e-11 -1.3655522810502246e-08 8.132740083480868e-10 2.7775504352711925e-08 2.8193557100244293e-08
2.352 1.000000001070469 0.9998417896213584 0.9999999798812427 1.5241184697772344e-10 1.3652870778071452e-09 1.3710584902324412e-09 1.5854806169259737e-10 -8.799693159242881e-11 -1.3927513235937169e-08 1.204444955400101e-09 2.785438847638769e-08 3.262642350184754e-08 0.9999999985260691 0.9998417878074668 1.0000000371776447 6.601822657240311e-11 -1.7518281513069503e-09 -2.645755250886562e-09 4.929505292271528e-11 -2.216598695910922e-11 -1.3927210755157099e-08 1.584146541740882e-09 2.7869891141871132e-08 4.4908114918847555e-08 0.9999999999669463 0.9998417888412391 1.0000000008560546 -6.96934954941014e-12 -3.3162122017382867e-12 -2.0685517290692054e-10 -4.021241974896162e-13 7.682467872592617e-12 -1.3924423171294788e-08 5.53256712336092e-10 2.7847380193342043e-08 2.5417592948394196e-08 1.0000000000015479 0.9998417888666946 1.000000000033621 -6.97503661780038e-12 4.478292324492289e-14 1.2065101749111176e-13 -4.35256230818576e-13 7.058048990932557e-12 -1.3896584804048406e-08 5.50798840692539e-10 2.784727595855714e-08 2.540187590980275e-08 1.0000000011218262 0.9998417896579918 0.9999999787108665 1.5367707268190389e-10 1.439902977175433e-09 1.440024207425616e-09 1.6042887678789592e-10 -8.910016990724608e-11 -1.3927511978204895e-08 1.2503328257527923e-09 2.7855313751909517e-08 3.337331322450442e-08 1.0000000006401026 0.9998417893143937 0.9999999896800842 1.4151082981090055e-10 7.51040755285518e-10 7.827762584082759e-10 1.4260108007021373e-10 -7.845362262396189e-11 -1.3927483511487424e-08 8.450363151649417e-10 2.7848542115282494e-08 2.755435132877556e-08
2.362 1.000000001070473 0.9998417896265099 0.9999999798836632 1.5421640973357934e-10 1.3652737989416296e-09 1.3707292145810942e-09 1.5833595751853474e-10 -8.78052294833826e-11 -1.420460057931861e-08 1.2277511232781323e-09 2.792826617383092e-08 3.2050747823910313e-08 0.9999999985334851 0.9998417878179396 1.0000000369937974 6.746645986401731e-11 -1.7430357097780272e-09 -2.63281922481865e-09 4.8842941513487016e-11 -2.1834550761772252e-11 -1.4204291449974404e-08 1.5950691949053532e-09 2.7943673038575343e-08 4.433756549085166e-08 0.9999999999686914 0.9998417888476723 1.0000000008173544 -5.157814862229292e-12 -3.0972051184956857e-12 -1.9702078536219374e-10 -6.079871741807835e-13 7.831704863777909e-12 -1.4201442466469934e-08 6.021554923482872e-10 2.792134422373086e-08 2.4673407045174205e-08 1.0000000000016076 0.9998417888719237 1.0000000000350728 -5.169583606152959e-12 9.92264084878288e-14 -1.378827590645422e-13 -6.42433876349761e-13 7.194084246665668e-12 -1.4172991632378542e-08 6.00174033588024e-10 2.7921253822491915e-08 2.4658593752611344e-08 1.0000000011218833 0.9998417896631809 0.9999999787122767 1.55489704661788e-10 1.4399579424272856e-09 1.4397642760341738e-09 1.6022452971551212e-10 -8.891325634051157e-11 -1.420459937045879e-08 1.2728454368606893e-09 2.792918661005863e-08 3.281134253870355e-08 1.0000000006398406 0.9998417893193595 0.9999999896866697 1.4324914222062942e-10 7.507204275381282e-10 7.821246423653155e-10 1.4232529535121995e-10 -7.822393014706534e-11 -1.420457021169862e-08 8.777524992400986e-10 2.7922461041851704e-08 2.6869249002292846e-08
2.372 1.0000000010704584 0.9998417896317521 0.9999999798855745 1.569297475905762e-10 1.3652278217655238e-09 1.3705135433043464e-09 1.5836588024435755e-10 -8.76200929587263e-11 -1.448690551468708e-08 1.2477810188983675e-09 2.8003008395096826e-08 3.1537696359994326e-08 0.9999999985408465 0.9998417878284761 1.0000000368103656 6.982526139991462e-11 -1.7343192663616108e-09 -2.6198356650067667e-09 4.863411475659131e-11 -2.151069941888746e-11 -1.4486589385020043e-08 1.6037766585614568e-09 2.8018311791820153e-08 4.381340867792804e-08 0.9999999999703358 0.9998417888541369 1.0000000007801035 -2.4367596097525147e-12 -2.918685753845054e-12 -1.8756512794537476e-10 -5.717857289802865e-13 7.974281310642873e-12 -1.448367738668963e-08 6.418875502645035e-10 2.7996168556306645e-08 2.4002259845646935e-08 1.000000000001649 0.9998417888772428 1.0000000000360172 -2.4485904504740335e-12 1.2155194764949405e-13 -2.836899338567015e-13 -6.069756470669817e-13 7.322388124573981e-12 -1.445459643869392e-08 6.402320012220157e-10 2.79960935537396e-08 2.3988814158797536e-08 1.000000001121922 0.9998417896684607 0.9999999787131783 1.5821111241618725e-10 1.4399805405345642e-09 1.4396177302240612e-09 1.6026242109968991e-10 -8.873257770957367e-11 -1.4486904644310205e-08 1.2922221050976568e-09 2.8003924124711906e-08 3.231098980632061e-08 1.0000000006395606 0.9998417893244156 0.9999999896927438 1.4589623934291567e-10 7.503676838976763e-10 7.815865964937081e-10 1.4229189393819503e-10 -7.800107109117759e-11 -1.4486874258329864e-08 9.053814309264453e-10 2.799724324139846e-08 2.625401548509781e-08
2.382 1.0000000010704155 0.9998417896370791 0.9999999798868008 1.6014310314325358e-10 1.3651499477777683e-09 1.370488496340822e-09 1.5860029748791482e-10 -8.744208586717581e-11 -1.4774521414768811e-08 1.2590892108747448e-09 2.8078497170986413e-08 3.1219323455166075e-08 0.9999999985481433 0.999841787839072 1.0000000366271682 7.268592008293015e-11 -1.7256783771874645e-09 -2.6067273873436177e-09 4.863107883599015e-11 -2.1194968391453417e-11 -1.4774197782773511e-08 1.6059107607432573e-09 2.8093689634087243e-08 4.3429735081149956e-08 0.9999999999718739 0.9998417888606308 1.0000000007440306 7.847029153224676e-13 -2.780026404070163e-12 -1.7838781228766862e-10 -3.309370572804452e-13 8.108459807692774e-12 -1.4771220965567315e-08 6.635073850971009e-10 2.8071735620579615e-08 2.3581298415445074e-08 1.0000000000016622 0.9998417888826474 1.0000000000362768 7.784524335893954e-13 1.1202623481315469e-13 -2.3975947442672656e-13 -3.6680702627111046e-13 7.442135516559862e-12 -1.4741491956774512e-08 6.620638836740067e-10 2.8071678058917297e-08 2.3569552333126522e-08 1.000000001121933 0.9998417896738255 0.9999999787133944 1.614322584182308e-10 1.4399710048230797e-09 1.4396613470806124e-09 1.6050475094713638e-10 -8.855942310805299e-11 -1.4774520575758836e-08 1.3031895338727034e-09 2.8079408338504505e-08 3.200095525126704e-08 1.0000000006392524 0.9998417893295569 0.9999999896981304 1.4904301330437376e-10 7.499831840039772e-10 7.812389368946113e-10 1.4246308511493906e-10 -7.778553086574248e-11 -1.4774489307690559e-08 9.207343361291643e-10 2.8072770749054408e-08 2.5869376729525617e-08
2.392 1.0000000010703398 0.9998417896424902 0.9999999798872788 1.6342218189379466e-10 1.3650634961122103e-09 1.3706012513216491e-09 1.589348778602942e-10 -8.727238260810089e-11 -1.5067543189095595e-08 1.2570855355039624e-09 2.815432089998763e-08 3.120594253221931e-08 0.9999999985553704 0.9998417878497258 1.0000000364441377 7.561412421055413e-11 -1.7170891411506246e-09 -2.5935461990379154e-09 4.87293922725361e-11 -2.0888454876122037e-11 -1.5067212148320485e-08 1.5977258929463773e-09 2.8169396264971433e-08 4.326536717613491e-08 0.9999999999733047 0.9998417888671558 1.0000000007089807 4.072366411055409e-12 -2.6572044651781016e-12 -1.6951788952548098e-10 1.01015149303155e-14 8.23356129653487e-12 -1.5064168401677455e-08 6.596582068840578e-10 2.814763481220815e-08 2.3562198631338446e-08 1.0000000000016425 0.9998417888881354 1.0000000000357865 4.076040097434114e-12 9.47916876570345e-14 -5.829982049167761e-14 -2.6269085613848395e-14 7.55283495700062e-12 -1.503377326335426e-08 6.583665416775432e-10 2.8147597039892504e-08 2.3551888429119582e-08 1.0000000011219108 0.9998417896792744 0.9999999787128632 1.6471855063408748e-10 1.4399528252396862e-09 1.4398428281386572e-09 1.608472914977651e-10 -8.839431110689383e-11 -1.5067542043585555e-08 1.3012975817838506e-09 2.8155227601552763e-08 3.19885680271559e-08 1.0000000006389116 0.9998417893347825 0.9999999897027658 1.5225517578633184e-10 7.495901599449652e-10 7.810299492039366e-10 1.4273430799290616e-10 -7.757807301440814e-11 -1.5067509863852066e-08 9.178350893180572e-10 2.814863200722195e-08 2.585167837918673e-08
2.402 1.0000000010702308 0.999841789647987 0.999999979887042 1.664096172098317e-10 1.3649934694536201e-09 1.3707309816250039e-09 1.592586588034378e-10 -8.711183605844389e-11 -1.5366067453608717e-08 1.2403655171484212e-09 2.8229909658765448e-08 3.1516965623963236e-08 0.9999999985625283 0.9998417878604399 1.0000000362613033 7.825271108599929e-11 -1.7085262720114857e-09 -2.580412764912364e-09 4.8818292722334386e-11 -2.059206782866357e-11 -1.536572887613452e-08 1.5780429029190773e-09 2.8244863446344834e-08 4.3336620194545856e-08 0.9999999999746314 0.9998417888737157 1.0000000006749021 7.069340211971991e-12 -2.5243247686920735e-12 -1.610545988482457e-10 3.40320687123041e-13 8.348755260663175e-12 -1.536261644549791e-08 6.272708415370512e-10 2.822329732119451e-08 2.3970820108972257e-08 1.0000000000015896 0.9998417888937094 1.0000000000345803 7.085230683754832e-12 9.468329324771084e-14 1.40092432650435e-13 3.038603659825668e-13 7.653264310065277e-12 -1.5331537474551776e-08 6.261016965843748e-10 2.822328136038099e-08 2.3961361079588795e-08 1.000000001121855 0.999841789684809 0.9999999787116169 1.6771364848184669e-10 1.4399512575017001e-09 1.4400411229686418e-09 1.6117923035271538e-10 -8.823850121586762e-11 -1.5366066413672523e-08 1.285195283320169e-09 2.8230812045505643e-08 3.2292737295538215e-08 1.0000000006385377 0.9998417893400939 0.9999999897066848 1.5517618729599376e-10 7.492140314117488e-10 7.808384625459981e-10 1.429948416913504e-10 -7.737996369728964e-11 -1.536603334160321e-08 8.946604227093086e-10 2.8224257193361837e-08 2.622452065987156e-08
2.412 1.000000001070093 0.9998417896535755 0.999999979886185 1.6888170003068193e-10 1.3649444761544135e-09 1.3707766144489954e-09 1.5952946206734845e-10 -8.696149454965406e-11 -1.5670193420542894e-08 1.2123883044511086e-09 2.8304973683241447e-08 3.204538133668246e-08 0.9999999985696212 0.9998417878712192 1.0000000360787538 8.037772820100599e-11 -1.6999853909872833e-09 -2.5674280096069983e-09 4.8855177408577425e-11 -2.03066582868307e-11 -1.5669846745261827e-08 1.5496152342099704e-09 2.8319802003178393e-08 4.357061228582232e-08 0.9999999999758622 0.9998417888803187 1.0000000006418057 9.551747745952177e-12 -2.376891461550951e-12 -1.5307826475258157e-10 6.174211149879584e-13 8.453469399690806e-12 -1.5666664407049196e-08 5.701448165675408e-10 2.829843365481479e-08 2.4659373389125373e-08 1.0000000000015075 0.9998417888993743 1.0000000000327507 9.579846328606037e-12 1.1585500382257515e-13 2.5462804968158735e-13 5.81286137195534e-13 7.743263963154853e-12 -1.5634883023714434e-08 5.690608911225872e-10 2.82984405574869e-08 2.465053434450097e-08 1.0000000011217705 0.9998417896904352 0.9999999787097505 1.7019355631461051e-10 1.4399706270548446e-09 1.4401553965377536e-09 1.61457999469364e-10 -8.809290181610698e-11 -1.567019254292827e-08 1.2582563415397682e-09 2.8305871857483634e-08 3.28093526154325e-08 1.0000000006381347 0.9998417893454965 0.9999999897099807 1.5758215241127843e-10 7.488588015071947e-10 7.805624599728092e-10 1.4320230811869385e-10 -7.719167623826306e-11 -1.5670158261735144e-08 8.553339239765299e-10 2.8299356513378604e-08 2.6855362217864677e-08
2.422 1.000000001069932 0.9998417896592614 0.9999999798848186 1.707338653892795e-10 1.3648961448368057e-09 1.3707083600161838e-09 1.59805899626439e-10 -8.682187727154999e-11 -1.598002179618315e-08 1.181128601644137e-09 2.8379826628014464e-08 3.2596733412536744e-08 0.9999999985766552 0.9998417878820712 1.0000000358965968 8.188478249898099e-11 -1.6914860506480215e-09 -2.5546211975630105e-09 4.8898905325628e-11 -2.0033073047757102e-11 -1.5979666959718972e-08 1.51873908193631e-09 2.839452459452681e-08 4.382793817872562e-08 0.9999999999770052 0.9998417888869738 1.0000000006097252 1.1414656923979978e-11 -2.2353673987032964e-12 -1.455990334157605e-10 9.006725534149529e-13 8.545874021080422e-12 -1.5976412227496707e-08 5.005521358216225e-10 2.83733567936895e-08 2.536957856016301e-08 1.0000000000014022 0.9998417889051369 1.00000000003041 1.1453973420936739e-11 1.373312833580846e-13 2.55451577141593e-13 8.652135281319749e-13 7.821311907477002e-12 -1.5943911036456214e-08 4.994794917977769e-10 2.8373386315001325e-08 2.536177940593453e-08 1.0000000011216632 0.9998417896961588 0.9999999787073744 1.720536496044026e-10 1.4399905158231438e-09 1.4401559929648348e-09 1.6174236411814962e-10 -8.795781848021916e-11 -1.598002087088185e-08 1.2282052433617095e-09 2.8380720752011823e-08 3.334876982369249e-08 1.000000000637709 0.9998417893509975 0.999999989712765 1.5936821650603743e-10 7.485044608785409e-10 7.801726897419616e-10 1.434155124591193e-10 -7.701453650667782e-11 -1.597998558754213e-08 8.103121533202145e-10 2.8374243546599898e-08 2.7508939560228086e-08
2.432 1.0000000010697545 0.9998417896650518 0.9999999798830442 1.7192021433981685e-10 1.3648210709904171e-09 1.3705608969911272e-09 1.6020653158505006e-10 -8.669432942903534e-11 -1.6295654797031962e-08 1.1557432464818567e-09 2.845520838235572e-08 3.298906628885596e-08 0.9999999985836374 0.9998417878930025 1.0000000357149283 8.272788180786289e-11 -1.683055821696201e-09 -2.5419572770231354e-09 4.906834048300494e-11 -1.977267359415447e-11 -1.6295291954480683e-08 1.49249954025929e-09 2.846976924092296e-08 4.3972535523343773e-08 0.9999999999780713 0.99984178889369 1.0000000005786864 1.2612628255424365e-11 -2.1263663540030237e-12 -1.3856363905477675e-10 1.3079287165801937e-12 8.626036999258394e-12 -1.6291963176845685e-08 4.3766516965799555e-10 2.8448805357815903e-08 2.5869725193639366e-08 1.0000000000012803 0.9998417889110041 1.0000000000276585 1.266098791949895e-11 1.308775076173761e-13 1.7700297838670265e-13 1.2740543976821704e-12 7.886209483741565e-12 -1.625872363279471e-08 4.365054161269836e-10 2.844885621328954e-08 2.5863708888193602e-08 1.0000000011215395 0.9998417897019872 0.999999978704591 1.732476552951387e-10 1.4399836532795843e-09 1.4400777786516595e-09 1.6215083546243382e-10 -8.783469718509797e-11 -1.6295654052738837e-08 1.2038542595185057e-09 2.845609861191891e-08 3.373304921079873e-08 1.0000000006372671 0.9998417893566031 0.9999999897151387 1.6048867675528036e-10 7.481236152935656e-10 7.797041953080945e-10 1.4375298796714567e-10 -7.684908907370723e-11 -1.6295617912663637e-08 7.727342819032695e-10 2.8449658098340724e-08 2.7970705350109202e-08
2.442 1.000000001069566 0.9998417896709536 0.9999999798809549 1.7239925313642958e-10 1.3647093754253914e-09 1.3703941212157072e-09 1.6081767439632364e-10 -8.657934424668892e-11 -1.6617197079701925e-08 1.1423227600551609e-09 2.8531728863697566e-08 3.313076411131953e-08 0.9999999985905731 0.9998417879040188 1.0000000355338379 8.286573032541179e-11 -1.674704284083259e-09 -2.529376058637252e-09 4.9449102756006354e-11 -1.952562190667925e-11 -1.6616826407264803e-08 1.47551976397448e-09 2.854614451592308e-08 4.3932210123088876e-08 0.9999999999790682 0.9998417889004754 1.0000000005487126 1.3103703028829022e-11 -2.059593316423472e-12 -1.3189487480955888e-10 1.9258560129216854e-12 8.692994492379409e-12 -1.661342176329433e-08 4.0124340175601164e-10 2.8525388199741685e-08 2.6048403448645994e-08 1.0000000000011475 0.9998417889169818 1.0000000000245897 1.3160143548575078e-11 8.72564267850445e-14 7.899637535755639e-14 1.89410187598146e-12 7.93817059323284e-12 -1.6579425876030378e-08 3.999537555019351e-10 2.8525458740682454e-08 2.6044647406327934e-08 1.0000000011214043 0.9998417897079265 0.9999999787014929 1.7373496932028604e-10 1.4399401575609564e-09 1.4399800066972767e-09 1.6276982603243242e-10 -8.772426948685122e-11 -1.6617196464533163e-08 1.1910182650971064e-09 2.8532615359545906e-08 3.387232658240718e-08 1.0000000006368142 0.9998417893623197 0.9999999897171948 1.609022287487564e-10 7.477063084582607e-10 7.792164101076379e-10 1.4430068926149246e-10 -7.669631950016937e-11 -1.661715943451774e-08 7.523969267109011e-10 2.8526210000238173e-08 2.813565433310688e-08
2.452 1.0000000010693713 0.9998417896769718 0.9999999798786571 1.7213064517655636e-10 1.3645807421301649e-09 1.3702560114566878e-09 1.6161799872682706e-10 -8.647777699616581e-11 -1.6944755774659824e-08 1.1421610778494613e-09 2.8609464562366575e-08 3.302371739480762e-08 0.9999999985974669 0.9998417879151271 1.000000035353427 8.22572534412908e-11 -1.6664116928108692e-09 -2.5168293770234402e-09 5.002036645795747e-11 -1.929334342792371e-11 -1.694437687773511e-08 1.4688044108218372e-09 2.8623726950596295e-08 4.3705470048782207e-08 0.9999999999800039 0.9998417889073381 1.0000000005198417 1.2847112099580067e-11 -2.01537218049263e-12 -1.2552743357200474e-10 2.7332743529121994e-12 8.745133950371962e-12 -1.6940894275601e-08 4.011116197988056e-10 2.8603181356729345e-08 2.5910537076866944e-08 1.000000000001008 0.999841788923076 1.0000000000213096 1.2910057138209141e-11 2.604033777156278e-14 1.0002849871750036e-14 2.7037901351640955e-12 7.975602618623137e-12 -1.6906124225696236e-08 3.9978610255045934e-10 2.8603270206590374e-08 2.5908853236587287e-08 1.0000000011212629 0.9998417897139824 0.9999999786981865 1.7347426092611136e-10 1.4398798789211589e-09 1.439910831790267e-09 1.635780743089235e-10 -8.762720661841691e-11 -1.6944755335066926e-08 1.1909057493216549e-09 2.861034746018614e-08 3.3768325639511823e-08 1.0000000006363552 0.999841789368153 0.9999999897190404 1.6056774862861003e-10 7.472722972079838e-10 7.787575070758717e-10 1.4503793155327322e-10 -7.65576598698379e-11 -1.694471710500127e-08 7.52029638210157e-10 2.860397575221384e-08 2.8007475709106152e-08
2.462 1.0000000010691752 0.9998417896831129 0.9999999798762936 1.711169318569895e-10 1.364470782370368e-09 1.3701688506712696e-09 1.6247806631606928e-10 -8.63908467656762e-11 -1.7278439074950268e-08 1.152962828406732e-09 2.8688080130085088e-08 3.2722788138336455e-08 0.9999999986043248 0.9998417879263333 1.0000000351738336 8.09058543276798e-11 -1.6581415787522587e-09 -2.504294876260958e-09 5.0652568499509515e-11 -1.9076592656220146e-11 -1.7278051677195182e-08 1.4707149443279945e-09 2.870218216118613e-08 4.3332706792139734e-08 0.9999999999808858 0.9998417889142863 1.0000000004921532 1.1845365848330247e-11 -1.9572738901286185e-12 -1.194231129513666e-10 3.6003800105699397e-12 8.78217456094983e-12 -1.7274489467335566e-08 4.312381632178181e-10 2.868184977004626e-08 2.5524408943410608e-08 1.000000000000867 0.999841788929293 1.000000000017961 1.1913744161620182e-11 -1.6089169916406747e-14 -7.302136282159716e-15 3.57370450512319e-12 7.998089487075517e-12 -1.7238927124637046e-08 4.300373067980166e-10 2.86819559049186e-08 2.5523992041415462e-08 1.0000000011211205 0.9998417897201614 0.9999999786948137 1.724686311188731e-10 1.4398384494834855e-09 1.4398922922703888e-09 1.644461272304833e-10 -8.754495576758332e-11 -1.7278438767476802e-08 1.2013112024080798e-09 2.8688959565487547e-08 3.347479041237763e-08 1.0000000006358951 0.9998417893741093 0.9999999897208175 1.5948865886562024e-10 7.468574617494916e-10 7.7834968143217e-10 1.4583496368689446e-10 -7.643342845140495e-11 -1.7278399804379534e-08 7.682207285899509e-10 2.8682620043152124e-08 2.7649954684493335e-08
2.472 1.000000001068984 0.9998417896893835 0.9999999798740371 1.6945679617337728e-10 1.3644070844846933e-09 1.3701297026682082e-09 1.6323544666807694e-10 -8.631956811368202e-11 -1.761835844814086e-08 1.1709732309976518e-09 2.8767313285972914e-08 3.2297745848249026e-08 0.9999999986111522 0.999841787937644 1.0000000349952263 7.890994777874013e-11 -1.6498672993943406e-09 -2.4917751217100243e-09 5.1183335942167795e-11 -1.8876199497488922e-11 -1.7617961981797593e-08 1.4784951859834817e-09 2.87812486930071e-08 4.2866900840404634e-08 0.9999999999817224 0.9998417889213286 1.000000000465758 1.019703401495032e-11 -1.8580542408181657e-12 -1.1356960673415668e-10 4.365104709403646e-12 8.802889339254595e-12 -1.7614318558097608e-08 4.77652797000199e-10 2.8761131784972412e-08 2.4975784392769464e-08 1.0000000000007312 0.9998417889356398 1.0000000000147176 1.0268849663699368e-11 -1.1768494009299357e-14 2.3954501601442958e-14 4.340978688622689e-12 8.004591266198814e-12 -1.7577945713426847e-08 4.766727964833795e-10 2.876125430724697e-08 2.4975688866361287e-08 1.0000000011209829 0.9998417897264696 0.9999999786915487 1.7081632627065582e-10 1.4398428588265e-09 1.439921513211058e-09 1.6521144837103957e-10 -8.747818272520138e-11 -1.7618358264954686e-08 1.2186479337380534e-09 2.8768189431604415e-08 3.3060118524193285e-08 1.00000000063544 0.9998417893801952 0.9999999897226988 1.5776294213413378e-10 7.464884592279685e-10 7.779898359610973e-10 1.4652931341907492e-10 -7.632433145073483e-11 -1.7618318015538516e-08 7.948922324534184e-10 2.876188060323136e-08 2.714357974350744e-08
2.482 1.0000000010688033 0.9998417896957902 0.9999999798720591 1.673488743029994e-10 1.3643863377618012e-09 1.3701167757571637e-09 1.6378753673773138e-10 -8.626443669876922e-11 -1.7964626558933453e-08 1.1924800934904513e-09 2.884730149499988e-08 3.1813421264705334e-08 0.9999999986179552 0.9998417879490665 1.000000034817772 7.646778190288801e-11 -1.6415908831553765e-09 -2.4792918495862614e-09 5.1509889570524245e-11 -1.869333538064842e-11 -1.7964220898519867e-08 1.4893257009446257e-09 2.8861063933638257e-08 4.23576468420618e-08 0.9999999999825226 0.9998417889284728 1.000000000440771 8.100741838663726e-12 -1.7202262315325467e-12 -1.0797363409416922e-10 4.924593155968872e-12 8.806558759144296e-12 -1.796049442557418e-08 5.285270040224483e-10 2.8841165416744402e-08 2.4345099628545992e-08 1.0000000000006055 0.9998417889421223 1.0000000000117515 8.172793406049171e-12 3.670745962893897e-14 8.114139502362428e-14 4.902739242546848e-12 7.994504252117111e-12 -1.7923293016390033e-08 5.277681074400642e-10 2.8841303245976856e-08 2.4344801595403467e-08 1.0000000011208556 0.9998417897329143 0.999999978688562 1.6871628903681921e-10 1.4398905806372678e-09 1.4399771760614524e-09 1.657716566445045e-10 -8.742778862860063e-11 -1.7964626417986016e-08 1.2393676507708659e-09 2.884817450290525e-08 3.2587821469251494e-08 1.0000000006349954 0.999841789386418 0.9999999897248559 1.5558911324142778e-10 7.461630089627619e-10 7.776565341068558e-10 1.4701808051798117e-10 -7.623177262840815e-11 -1.7964585209859668e-08 8.261496958795137e-10 2.8841894921525042e-08 2.656354926440919e-08
2.492 1.0000000010686374 0.9998417897023392 0.9999999798704834 1.65036821537484e-10 1.3643792160334006e-09 1.3700987202277583e-09 1.641287535503167e-10 -8.622665713828504e-11 -1.831735828284038e-08 1.2138871315790713e-09 2.8928393318947674e-08 3.133545628062112e-08 0.9999999986247388 0.9998417879606059 1.0000000346415907 7.382317213161129e-11 -1.6333421336913618e-09 -2.466875312629473e-09 5.1626664517305954e-11 -1.8528334863667838e-11 -1.8316943379481728e-08 1.500350079875612e-09 2.894197590636377e-08 4.185478622248412e-08 0.999999999983292 0.9998417889357268 1.0000000004172604 5.800016512872176e-12 -1.5732992527453078e-12 -1.0265261447436328e-10 5.273403030884558e-12 8.791878035755882e-12 -1.8313131977860775e-08 5.754938198479427e-10 2.8922299623471666e-08 2.371647484009732e-08 1.0000000000004947 0.9998417889487466 1.000000000009188 5.868456622985954e-12 9.934231958944727e-14 1.3274270340113973e-13 5.253313788506446e-12 7.967216266795657e-12 -1.8275083883701725e-08 5.748968777296099e-10 2.8922451437156143e-08 2.3716078673868655e-08 1.000000001120743 0.999841789739501 0.9999999786859779 1.6641249535234518e-10 1.439951656783735e-09 1.440027892379622e-09 1.6612065390537997e-10 -8.739445556664779e-11 -1.831735828246684e-08 1.2600181831603582e-09 2.892926334403644e-08 3.2122062269543885e-08 1.0000000006345657 0.9998417893927825 0.9999999897274131 1.532111919305737e-10 7.458514228075303e-10 7.773186482649558e-10 1.472961103544766e-10 -7.615678826376068e-11 -1.831731608186709e-08 8.566578076065454e-10 2.8923011531684295e-08 2.5987508808974496e-08
2.502 1.000000001068489 0.9998417897090348 0.9999999798693657 1.6273086462073168e-10 1.3643507264141947e-09 1.3700508614702916e-09 1.6431117932207767e-10 -8.620680657233001e-11 -1.867667115084362e-08 1.2307984737159324e-09 2.9010632646000668e-08 3.095399977407204e-08 0.9999999986315058 0.9998417879722676 1.000000034466733 7.118665944464559e-11 -1.6251555013464178e-09 -2.454550440509111e-09 5.1586066815331564e-11 -1.8382856308287454e-11 -1.867624668356916e-08 1.5079485147611376e-09 2.9024028193676113e-08 4.1425759296212255e-08 0.9999999999840362 0.9998417889430969 1.000000000395229 3.5044232434541127e-12 -1.4517374205317702e-12 -9.761869074903428e-11 5.463507276354945e-12 8.758816685392675e-12 -1.8672348345892748e-08 6.105902894880111e-10 2.9004578472293807e-08 2.3210222080256695e-08 1.0000000000004015 0.9998417889555179 1.000000000007083 3.5668448037707583e-12 1.4106717588947693e-13 1.5354619582467592e-13 5.444869794220493e-12 7.921354894807216e-12 -1.863343567678755e-08 6.1008655723189e-10 2.900474321795878e-08 2.321014837582098e-08 1.0000000011206482 0.9998417897462344 0.9999999786838518 1.641145229910418e-10 1.4399914247569788e-09 1.4400489924265166e-09 1.6631114739503053e-10 -8.737983647815934e-11 -1.8676671046089445e-08 1.2763590457677304e-09 2.9011499848865418e-08 3.175071833150029e-08 1.000000000634154 0.9998417893992939 0.9999999897304261 1.5083924794199145e-10 7.455184316002431e-10 7.769509718260576e-10 1.4741547888772194e-10 -7.60998534882132e-11 -1.8676627836107916e-08 8.803448409791847e-10 2.9005274225566193e-08 2.5524809211185187e-08
2.512 1.0000000010683596 0.9998417897158808 0.9999999798687058 1.6056592814914467e-10 1.3642856587203762e-09 1.3699700551712796e-09 1.643692685876641e-10 -8.620602564347867e-11 -1.904268406423921e-08 1.2381214242887222e-09 2.909347147535718e-08 3.078118286436654e-08 0.9999999986382571 0.9998417879840553 1.0000000342931945 6.869255343589915e-11 -1.6170459650799996e-09 -2.442319899434659e-09 5.1422206891570816e-11 -1.8257271674343286e-11 -1.904225003304449e-08 1.5078341095963655e-09 2.9106673201896076e-08 4.1153913527700766e-08 0.9999999999847582 0.9998417889505877 1.0000000003746277 1.34928733885608e-12 -1.3703973384916962e-12 -9.28623092969311e-11 5.5293697276507485e-12 8.705838790919227e-12 -1.903826324432368e-08 6.253998229681558e-10 2.9087454158131357e-08 2.298003984676493e-08 1.0000000000003275 0.9998417889624389 1.000000000005437 1.4037564192630445e-12 1.463244291379734e-13 1.4058935959983e-13 5.511902001437346e-12 7.856458194758522e-12 -1.899846768251704e-08 6.249478202006585e-10 2.908763159786325e-08 2.2980469303984546e-08 1.000000001120572 0.9998417897531177 0.9999999786821834 1.6195739905771072e-10 1.4399947287249756e-09 1.440036674717092e-09 1.663773389865412e-10 -8.738418267320566e-11 -1.9042684239422693e-08 1.283463668331662e-09 2.90943360118738e-08 3.158289924237809e-08 1.0000000006337615 0.9998417894059556 0.9999999897338938 1.486085821730802e-10 7.451488941361054e-10 7.765503483723527e-10 1.4741064555681502e-10 -7.606223570407553e-11 -1.9042639709931302e-08 8.904285577778559e-10 2.9088134870048525e-08 2.5313765887562672e-08
2.522 1.0000000010682488 0.9998417897228795 0.9999999798684805 1.5862802265027137e-10 1.3641968609678844e-09 1.3698788474854484e-09 1.6427867365686715e-10 -8.622551298913582e-11 -1.941551908540225e-08 1.2321816447382699e-09 2.9176041720701526e-08 3.0894554531337345e-08 0.9999999986449932 0.9998417879959716 1.0000000341209478 6.642699940151164e-11 -1.6090009358760145e-09 -2.430160461374305e-09 5.111078164196873e-11 -1.815255331349144e-11 -1.9415075196476994e-08 1.4968456749569106e-09 2.918904379097771e-08 4.109781610285623e-08 0.9999999999854604 0.9998417889582037 1.0000000003553855 -5.79284809535286e-13 -1.3168297108207846e-12 -8.83487669598422e-11 5.446345749258695e-12 8.632529511977491e-12 -1.9410998248010794e-08 6.137043408101036e-10 2.9170059041550266e-08 2.313300133688194e-08 1.0000000000002718 0.999841788969513 1.0000000000042268 -5.32834228628422e-13 1.2725085750020264e-13 1.1722626765117655e-13 5.429591239112064e-12 7.771957424661209e-12 -1.937030205378695e-08 6.133000918725194e-10 2.9170250172688153e-08 2.313358928983604e-08 1.0000000011205146 0.9998417897601539 0.9999999786809494 1.600271994965298e-10 1.439974360997023e-09 1.4400139958770246e-09 1.6629461667309706e-10 -8.740821549401214e-11 -1.9415519340820513e-08 1.2777773516161648e-09 2.9176903755725902e-08 3.169401796510952e-08 1.0000000006333876 0.9998417894127702 0.9999999897377937 1.4660530953087604e-10 7.447559402847447e-10 7.761399583910945e-10 1.472569988164129e-10 -7.604440886254195e-11 -1.9415473836960972e-08 8.82012683556314e-10 2.9170725331117893e-08 2.5450543948081517e-08
2.532 1.0000000010681562 0.9998417897300336 0.9999999798686668 1.570204480464707e-10 1.3641106902966891e-09 1.3698096070510572e-09 1.639873915683414e-10 -8.626561825765895e-11 -1.979529961628671e-08 1.2131470964376189e-09 2.9257741530605076e-08 3.127427509036555e-08 0.9999999986517131 0.9998417880080189 1.0000000339499666 6.449319440091544e-11 -1.6009932755795987e-09 -2.418039657045853e-09 5.0599596921206735e-11 -1.8069508227412645e-11 -1.9794846076584428e-08 1.4750449003847461e-09 2.9270538915147617e-08 4.124552624745424e-08 0.9999999999861431 0.9998417889659481 1.0000000003374354 -2.1773761461465936e-12 -1.2641517522460197e-12 -8.403452582551861e-11 5.16267181986407e-12 8.537915862747762e-12 -1.9790676763112626e-08 5.746667247764726e-10 2.925179202779739e-08 2.3639379811146837e-08 1.0000000000002343 0.999841788976742 1.0000000000034304 -2.1389212614498238e-12 1.0991723878917276e-13 1.1666617928705008e-13 5.146131506557231e-12 7.667073255514034e-12 -1.9749062291491103e-08 5.743279730478922e-10 2.9251998802420786e-08 2.363956022038912e-08 1.0000000011204755 0.9998417897673456 0.999999978680128 1.5842735564741852e-10 1.4399565062392072e-09 1.4400135240984715e-09 1.660113076953518e-10 -8.74530225024676e-11 -1.9795300199321427e-08 1.2594760544868444e-09 2.925860129092134e-08 3.206486246683794e-08 1.0000000006330314 0.9998417894197403 0.999999989742103 1.4493219522372663e-10 7.443662349821843e-10 7.757519755167182e-10 1.4690293223461892e-10 -7.604777670091499e-11 -1.9795253445344156e-08 8.550686542437191e-10 2.92524437506154e-08 2.5909414775015324e-08
2.542 1.0000000010680792 0.9998417897373439 0.9999999798692324 1.5590353508497883e-10 1.3640459099002427e-09 1.369776467743672e-09 1.634876947589021e-10 -8.63278007266556e-11 -2.0182152163797e-08 1.1857428726053965e-09 2.933860438866504e-08 3.1798514178534894e-08 0.9999999986584153 0.9998417880201983 1.0000000337802128 6.305154279888781e-11 -1.593004389918079e-09 -2.405943131727694e-09 4.988126426820394e-11 -1.80090224908016e-11 -2.0181688573908277e-08 1.4463362947743498e-09 2.9351192580932535e-08 4.1508769171914754e-08 0.999999999986807 0.9998417889738246 1.0000000003207008 -3.2853949776586514e-12 -1.1938375522552715e-12 -7.989464045777696e-11 4.670487457323645e-12 8.421345877012421e-12 -2.0177425236222635e-08 5.144305055549788e-10 2.9332687427316437e-08 2.4330615056965412e-08 1.0000000000002125 0.999841788984128 1.0000000000030145 -3.254167292191344e-12 1.1356246836759322e-13 1.5292829879501238e-13 4.653861563874145e-12 7.540885169697955e-12 -2.013487448923234e-08 5.14164185160455e-10 2.9332912149224978e-08 2.4330196280587297e-08 1.0000000011204517 0.9998417897746937 0.9999999786796854 1.573178924808418e-10 1.4399599293195794e-09 1.440049119059011e-09 1.6551967266823972e-10 -8.751966657530549e-11 -2.0182152962848643e-08 1.2331473619597342e-09 2.933946207349983e-08 3.25769443538959e-08 1.0000000006326917 0.9998417894268672 0.999999989746789 1.437494813682377e-10 7.439975813864278e-10 7.754000405109956e-10 1.463403376568095e-10 -7.607292665121518e-11 -2.0182105146998553e-08 8.155571260320184e-10 2.933332368167241e-08 2.6539279386745582e-08
2.552 1.0000000010680137 0.9998417897448109 0.9999999798700996 1.5545866591860588e-10 1.3639993152129175e-09 1.3697590863844888e-09 1.6285985650303744e-10 -8.641224354042333e-11 -2.0576205195872747e-08 1.1579600919963255e-09 2.9419181760910126e-08 3.2295231369494674e-08 0.9999999986650956 0.999841788032511 1.0000000336116057 6.228364051386458e-11 -1.5850368392548998e-09 -2.3938911819060274e-09 4.9035963199445416e-11 -1.797197794652661e-11 -2.057573119802172e-08 1.4173177773119782e-09 2.9431556536770337e-08 4.17576736026834e-08 0.9999999999874489 0.9998417889818333 1.000000000305064 -3.721565540314615e-12 -1.1084812867824851e-12 -7.593924577231673e-11 4.050099498781789e-12 8.281943693294383e-12 -2.0571372172681863e-08 4.4682051912406407e-10 2.9413297283876427e-08 2.4978590825040077e-08 1.0000000000002025 0.9998417889916699 1.000000000002902 -3.696416922635649e-12 1.3497138141307736e-13 2.0570367772091442e-13 4.032768420289343e-12 7.392979468008778e-12 -2.0527867025646957e-08 4.46588925729532e-10 2.9413541816838864e-08 2.497802682163721e-08 1.0000000011204397 0.9998417897821986 0.9999999786795449 1.5688111667985024e-10 1.4399816354566791e-09 1.4401006296512407e-09 1.6489972161970894e-10 -8.760897708541399e-11 -2.057620637263795e-08 1.2065035326612358e-09 2.94200375104742e-08 3.306250440858041e-08 1.0000000006323635 0.9998417894341507 0.999999989751774 1.4323860929303853e-10 7.436472069106369e-10 7.750639720093439e-10 1.4564959321657925e-10 -7.612047022789615e-11 -2.0576157120234853e-08 7.744309934653132e-10 2.9413916729785155e-08 2.7132089883720422e-08
2.562 1.0000000010679535 0.9998417897524329 0.9999999798711245 1.5579292379527566e-10 1.3639522012542832e-09 1.3697161097770576e-09 1.6224111646278364e-10 -8.651981588995965e-11 -2.097758951554815e-08 1.1380558575337247e-09 2.9500128832173588e-08 3.2613516979003627e-08 0.9999999986717476 0.999841788044955 1.0000000334439973 6.229653252444136e-11 -1.577109585920866e-09 -2.3819246420251097e-09 4.8200979391198794e-11 -1.79592528359919e-11 -2.0977104970953288e-08 1.3947386076838402e-09 2.951228624775723e-08 4.1873847072215557e-08 0.9999999999880643 0.9998417889899746 1.0000000002903426 -3.3789473988951876e-12 -1.0267416359513748e-12 -7.220008346426098e-11 3.4386912779126993e-12 8.118940864875497e-12 -2.0972648472641545e-08 3.9251731872832976e-10 2.9494276797971298e-08 2.539153867751667e-08 1.000000000000198 0.999841788999367 1.000000000002949 -3.357792147674623e-12 1.5596472844872199e-13 2.3273266034842475e-13 3.420352802575621e-12 7.222744527150058e-12 -2.0928171189473355e-08 3.9223127447142543e-10 2.9494542252168055e-08 2.5391646803987014e-08 1.0000000011204333 0.9998417897898584 0.9999999786795618 1.5722362524029653e-10 1.4400027567349122e-09 1.440126041267306e-09 1.6428894771696004e-10 -8.77216053928821e-11 -2.0977590901679502e-08 1.187460809656453e-09 2.9500982785573962e-08 3.337398754700602e-08 1.000000000632041 0.9998417894415892 0.9999999897569154 1.4350717047705485e-10 7.432966622171087e-10 7.747022413386589e-10 1.4496816234553524e-10 -7.619130378214054e-11 -2.0977540679128772e-08 7.441565719316182e-10 2.9494878323561684e-08 2.750998696764455e-08
2.572 1.0000000010678918 0.9998417897602085 0.9999999798721182 1.5685303347469747e-10 1.3638883722801113e-09 1.3696202086954026e-09 1.617413877043027e-10 -8.665144788860613e-11 -2.1386438464869652e-08 1.1307060272051224e-09 2.9581884907696477e-08 3.268387774034744e-08 0.9999999986783655 0.999841788057528 1.0000000332771932 6.303700040474508e-11 -1.5692383672102749e-09 -2.370070795273255e-09 4.7486060440624846e-11 -1.7971607130015755e-11 -2.138594325527761e-08 1.3824072465718971e-09 2.959382107219012e-08 4.179971068113502e-08 0.9999999999886481 0.9998417889982472 1.0000000002763096 -2.3105741916098213e-12 -9.645394174880596e-13 -6.869493117615916e-11 2.9462205067377284e-12 7.931585216173917e-12 -2.1381387444988116e-08 3.708408485291479e-10 2.957606473012151e-08 2.548502988091882e-08 1.0000000000001918 0.999841789007218 1.0000000000029656 -2.2912234749468557e-12 1.6048029034493757e-13 2.0642554418226893e-13 2.926625457588229e-12 7.029312321762548e-12 -2.1335920028906066e-08 3.704241861323087e-10 2.9576351445449388e-08 2.548643492452897e-08 1.000000001120425 0.9998417897976716 0.9999999786795472 1.5829158438790378e-10 1.440007429062797e-09 1.440098514843967e-09 1.6379728799204322e-10 -8.785786255181277e-11 -2.138644017198467e-08 1.18046611891942e-09 2.958273721767815e-08 3.3443252751053286e-08 1.0000000006317167 0.9998417894491813 0.9999999897620221 1.4450172350376593e-10 7.429296474186823e-10 7.742873775890604e-10 1.4440585483019746e-10 -7.628646060842564e-11 -2.1386388609424438e-08 7.326853008941717e-10 2.957664791297603e-08 2.7593266264730863e-08
2.582 1.0000000010678227 0.999841789768136 0.9999999798729033 1.5842086582256927e-10 1.3638089802074293e-09 1.369485157779094e-09 1.6137449853847615e-10 -8.680789774637533e-11 -2.180288758281705e-08 1.135174421086944e-09 2.966466281268495e-08 3.25312735243066e-08 0.999999998684942 0.9998417880702297 1.0000000331110133 6.428687373599084e-11 -1.5614221371452465e-09 -2.358314993645804e-09 4.690522199610771e-11 -1.8009485849401612e-11 -2.1802381313637002e-08 1.3797871342022627e-09 2.9676373402969215e-08 4.1552110301311975e-08 0.9999999999891951 0.999841789006651 1.000000000262754 -7.335776838346751e-13 -9.208632879226534e-13 -6.540063930070577e-11 2.586523103762085e-12 7.719341800139436e-12 -2.1797724349927206e-08 3.844248590270848e-10 2.965887303856378e-08 2.529236453695701e-08 1.000000000000178 0.9998417890152201 1.0000000000027742 -7.133616721199763e-13 1.496228892741492e-13 1.4108846409553131e-13 2.5654164190510153e-12 6.8122045425104044e-12 -2.1751249034631833e-08 3.839074835482514e-10 2.965918076850273e-08 2.5295079219262593e-08 1.0000000011204093 0.9998417898056368 0.9999999786793249 1.5986750107964122e-10 1.4399963601184429e-09 1.4400320400660988e-09 1.6343849203337983e-10 -8.801941843744164e-11 -2.1802889513771e-08 1.184793743034893e-09 2.966551357317812e-08 3.3294637712271774e-08 1.0000000006313854 0.9998417894569254 0.9999999897669181 1.4600436852603256e-10 7.425474254487241e-10 7.738342521678473e-10 1.4397644604316438e-10 -7.640631393864618e-11 -2.1802836716793327e-08 7.393872170471263e-10 2.9659438258874704e-08 2.741222295291217e-08
2.592 1.0000000010677417 0.9998417897762152 0.9999999798733761 1.6020612328564775e-10 1.3637309977556432e-09 1.3693608023592595e-09 1.610658100208762e-10 -8.699039002103548e-11 -2.2227074651756087e-08 1.1473888774155855e-09 2.9748624349911944e-08 3.223021882280092e-08 0.9999999986914739 0.9998417880830598 1.0000000329453487 6.575541788131092e-11 -1.553643709158156e-09 -2.346607515792497e-09 4.6383613627221626e-11 -1.8074060477416144e-11 -2.22265570146776e-08 1.3836532269455208e-09 2.9760104653379887e-08 4.118833338414625e-08 0.9999999999897031 0.9998417890151877 1.0000000002495377 1.0610522737334689e-12 -8.784053886854235e-13 -6.225942323732565e-11 2.28504459806265e-12 7.481569439007858e-12 -2.222179742175497e-08 4.192840720764328e-10 2.9742862911275102e-08 2.4907163741915783e-08 1.0000000000001525 0.9998417890233744 1.0000000000022704 1.0845700456580685e-12 1.4001763067599087e-13 8.61777563911741e-14 2.2622751822337562e-12 6.570942313093533e-12 -2.2174296270181195e-08 4.1877344800503e-10 2.974319099953366e-08 2.491057855655997e-08 1.0000000011203816 0.9998417898137537 0.9999999786787895 1.616605326348843e-10 1.4399865995496867e-09 1.4399761547023512e-09 1.631378049071487e-10 -8.82061967780343e-11 -2.2227076580885867e-08 1.1965481845934693e-09 2.9749473677234965e-08 3.30010708933431e-08 1.0000000006310419 0.9998417894648214 0.9999999897714992 1.477239505920844e-10 7.421666498269209e-10 7.733919616390813e-10 1.436050840535548e-10 -7.655177278728186e-11 -2.2227022653873673e-08 7.578366508451032e-10 2.9743411176220942e-08 2.7054048781446677e-08
2.602 1.000000001067647 0.9998417897844492 0.9999999798735238 1.619691010874475e-10 1.363671633810191e-09 1.3692933818179882e-09 1.6073065383667678e-10 -8.719880258519013e-11 -2.2659139799392462e-08 1.163329983502337e-09 2.983396923638286e-08 3.184889014112461e-08 0.9999999986979602 0.9998417880960213 1.000000032780183 6.720339540417333e-11 -1.5458851819967778e-09 -2.3349019556677953e-09 4.5836621191136936e-11 -1.816554133975535e-11 -2.2658610840295494e-08 1.3907840660890702e-09 2.984521441688179e-08 4.076172930872842e-08 0.9999999999901719 0.9998417890238599 1.0000000002366163 2.83412091067955e-12 -8.197488412777983e-13 -5.921720047489211e-11 1.956946102799518e-12 7.2174544211758134e-12 -2.2653746582446904e-08 4.612770062270033e-10 2.9828233805144705e-08 2.441463579392006e-08 1.0000000000001137 0.9998417890316832 1.000000000001442 2.862863770199362e-12 1.493299637158831e-13 8.784159241195344e-14 1.9331626794780906e-12 6.304451825626189e-12 -2.260520187775125e-08 4.608627929694917e-10 2.982858112535201e-08 2.4417939272905487e-08 1.0000000011203405 0.999841789822025 0.9999999786779294 1.6343138403315324e-10 1.4399954665869445e-09 1.4399772500339e-09 1.6281061274333815e-10 -8.841921942469361e-11 -2.2659141787659418e-08 1.2118885516218737e-09 2.9834817255116484e-08 3.2629293469158346e-08 1.0000000006306857 0.9998417894728724 0.9999999897757532 1.4942130730969115e-10 7.418047316734379e-10 7.730069531413558e-10 1.432072294293473e-10 -7.672374800148452e-11 -2.2659086615973872e-08 7.815972947045908e-10 2.98287664096256e-08 2.6598279738147657e-08
2.612 1.0000000010675403 0.999841789792841 0.9999999798733915 1.6359094077532554e-10 1.3636314462422329e-09 1.3692856154018422e-09 1.6035886794571792e-10 -8.743416456430282e-11 -2.3099225891022845e-08 1.1803707322927708e-09 2.992083695459894e-08 3.143141806254334e-08 0.9999999987044009 0.9998417881091177 1.0000000326155571 6.85126660934581e-11 -1.5381462429958893e-09 -2.3231952600995508e-09 4.5253929728749246e-11 -1.82849551343093e-11 -2.3098685495262986e-08 1.399053521008828e-09 2.993184275295393e-08 4.030716743134359e-08 0.9999999999906033 0.9998417890326724 1.0000000002240044 4.4665826376421996e-12 -7.442029948892375e-13 -5.6263864273051224e-11 1.5922578111988327e-12 6.926409832667263e-12 -2.309371434850454e-08 5.028744706184877e-10 2.991512524653342e-08 2.3870200275324597e-08 1.0000000000000622 0.9998417890401498 1.0000000000003317 4.501339125656906e-12 1.7818567999316684e-13 1.4812730444645986e-13 1.5676367413672545e-12 6.012937154258269e-12 -2.304410846012388e-08 5.025816438918489e-10 2.991549014800323e-08 2.3872922095230935e-08 1.000000001120287 0.9998417898304546 0.9999999786767891 1.6506120145000601e-10 1.4400236629059652e-09 1.4400378159230378e-09 1.624467801512748e-10 -8.865924699745955e-11 -2.3099227812903727e-08 1.2283005575890072e-09 2.9921683772646385e-08 3.22224895343417e-08 1.000000000630317 0.9998417894810818 0.9999999897797242 1.50978048064732e-10 7.414621881819004e-10 7.726814257815922e-10 1.4277281671815282e-10 -7.692254041136923e-11 -2.309917160289974e-08 8.065866806393856e-10 2.9915643552757624e-08 2.6096534645971293e-08
2.622 1.0000000010674217 0.9998417898013952 0.9999999798730224 1.650469222360564e-10 1.3635913815838434e-09 1.3692908471947979e-09 1.6003301079340702e-10 -8.769744833663792e-11 -2.3547478240427118e-08 1.196515347913796e-09 3.0009169292406876e-08 3.1015783089989394e-08 0.999999998710798 0.9998417881223531 1.0000000324515104 6.965762371933738e-11 -1.5304455434248276e-09 -2.311533512080575e-09 4.4718321246553055e-11 -1.8432793976260988e-11 -2.3546926131077e-08 1.406809026056381e-09 3.001993233095343e-08 3.9854617113152004e-08 0.9999999999909993 0.9998417890416307 1.0000000002117169 5.9327606427912856e-12 -6.70898811732151e-13 -5.3438498846715113e-11 1.2734302807206427e-12 6.607935094384905e-12 -2.3541846596697237e-08 5.398852677090828e-10 3.000347901757254e-08 2.3322908508239323e-08 0.9999999999999987 0.9998417890487784 0.9999999999989834 5.973931227629022e-12 2.0721204917355413e-13 2.2155218363454627e-13 1.2485719175438116e-12 5.695541697423121e-12 -2.3491161615871274e-08 5.396820748564109e-10 3.0003859532483285e-08 2.332514283018717e-08 1.0000000011202215 0.9998417898390467 0.9999999786754126 1.6652492853360624e-10 1.4400518848012296e-09 1.4401116934436964e-09 1.6212871008071295e-10 -8.892698700582927e-11 -2.354748031676636e-08 1.2438665586780747e-09 3.001001495974377e-08 3.1817753770700096e-08 1.0000000006299368 0.9998417894894529 0.9999999897834567 1.5236873437835972e-10 7.411197091957407e-10 7.723694783564116e-10 1.4238443886372154e-10 -7.714898666774776e-11 -2.3547423005102604e-08 8.29893940123623e-10 3.00039844889931e-08 2.5593975649488647e-08
2.632 1.0000000010672923 0.9998417898101153 0.9999999798724258 1.66316298616139e-10 1.363526000307816e-09 1.3692510770305207e-09 1.598659755621037e-10 -8.798900544427197e-11 -2.4004044784929284e-08 1.209182725602636e-09 3.009869581678375e-08 3.0660010112820144e-08 0.9999999987171517 0.9998417881357315 1.0000000322880476 7.061706311004325e-11 -1.5228084566797092e-09 -2.299974858899011e-09 4.434269967079653e-11 -1.860985469679665e-11 -2.4003480493786295e-08 1.411830294771179e-09 3.010921321151008e-08 3.944925342951919e-08 0.9999999999913619 0.9998417890507384 1.0000000001997353 7.212595519776876e-12 -6.25118507308431e-13 -5.0792771723541696e-11 1.1134851134484865e-12 6.261479511303207e-12 -2.399829115752208e-08 5.676519050012468e-10 3.009302433361738e-08 2.2850522726476267e-08 0.9999999999999246 0.9998417890575733 0.9999999999974061 7.259444121074502e-12 2.107697337356882e-13 2.497046452547216e-13 1.0884427250309863e-12 5.351972969361771e-12 -2.3946508943800074e-08 5.674898488190061e-10 3.009341886356525e-08 2.285265134891351e-08 1.0000000011201458 0.9998417898478047 0.9999999786738084 1.6780198524730594e-10 1.4400546285052263e-09 1.4401405426284817e-09 1.619696174511239e-10 -8.922303958290196e-11 -2.40040468974586e-08 1.2560982877097444e-09 3.009954044414293e-08 3.1471616776450964e-08 1.0000000006295457 0.9998417894979906 0.9999999897869588 1.5357236498584188e-10 7.407522314853558e-10 7.720120217458223e-10 1.421546745776601e-10 -7.740376594755978e-11 -2.4003988345982013e-08 8.479325233534281e-10 3.00935187876987e-08 2.5161225473941372e-08
2.642 1.0000000010671528 0.9998417898190064 0.9999999798715891 1.6731686096000167e-10 1.3634232641375383e-09 1.3691449305038958e-09 1.599092740175853e-10 -8.830940526941398e-11 -2.4469075536294116e-08 1.2148412119554896e-09 3.018904016049461e-08 3.045123920588293e-08 0.9999999987234639 0.9998417881492576 1.0000000321251519 7.130946831388397e-11 -1.5152468777646402e-09 -2.288540219163633e-09 4.417843353720136e-11 -1.8816418239871217e-11 -2.446849934996991e-08 1.410997495066077e-09 3.019930879606414e-08 3.915852154252123e-08 0.9999999999916938 0.9998417890600014 1.0000000001880205 8.22374561241503e-12 -6.186928182854595e-13 -4.834105246361157e-11 1.1638500233650316e-12 5.886795253781642e-12 -2.4463197913016296e-08 5.798812157461131e-10 3.018338425436334e-08 2.2572598173896063e-08 0.9999999999998407 0.9998417890665382 0.9999999999955876 8.275896821078998e-12 1.770777053760426e-13 2.122720494787048e-13 1.1386078250034992e-12 4.982050697282631e-12 -2.441030072171616e-08 5.797342366546423e-10 3.018379221093807e-08 2.2574776849340636e-08 1.0000000011200596 0.999841789856733 0.9999999786719648 1.6881024154480125e-10 1.4400199204098715e-09 1.4401030126169862e-09 1.6202086617888794e-10 -8.954798616575803e-11 -2.4469078054886118e-08 1.2615872296910599e-09 3.0189883840283994e-08 3.126883869232281e-08 1.0000000006291452 0.9998417895066989 0.9999999897902184 1.5450779272795656e-10 7.403474405245783e-10 7.715887385274167e-10 1.4213544362439377e-10 -7.768760328403074e-11 -2.446901815798076e-08 8.558701124805676e-10 3.018386994620106e-08 2.490596276245757e-08
2.652 1.000000001067006 0.9998417898280721 0.9999999798705255 1.6792155684613377e-10 1.3632966697660298e-09 1.3690076841034559e-09 1.601102041999737e-10 -8.865916347001348e-11 -2.494272323536398e-08 1.2103103475266324e-09 3.0279838176563063e-08 3.047142811694697e-08 0.9999999987297362 0.9998417881629366 1.0000000319628317 7.160734690907514e-11 -1.507747282674127e-09 -2.2771939120461395e-09 4.41729016365761e-11 -1.9053300151854786e-11 -2.4942134863044367e-08 1.4014365242592337e-09 3.028985447761867e-08 3.90463760989931e-08 0.9999999999919976 0.9998417890694257 1.0000000001765612 8.839853028410401e-12 -6.383790824083924e-13 -4.6041774815688056e-11 1.3718723681230688e-12 5.482972012630363e-12 -2.4936719850213364e-08 5.706093498262752e-10 3.0274194362156414e-08 2.2602724868183342e-08 0.999999999999749 0.9998417890756783 0.9999999999935402 8.896440889276615e-12 1.191934020524185e-13 1.4483230556085578e-13 1.3464232115241713e-12 4.5849598568542486e-12 -2.4882689310934077e-08 5.704868168098705e-10 3.027461642181366e-08 2.2604634154250423e-08 1.0000000011199661 0.9998417898658365 0.9999999786698934 1.694226662592889e-10 1.4399612613274531e-09 1.440034467905703e-09 1.62229754362811e-10 -8.990217770181125e-11 -2.494272587762605e-08 1.2572658183915528e-09 3.028068104174744e-08 3.1289076869271983e-08 1.000000000628737 0.9998417895155829 0.9999999897932481 1.5504750877897147e-10 7.399187500549172e-10 7.711342931537821e-10 1.4227375582834083e-10 -7.800067644074116e-11 -2.4942664750557376e-08 8.493138230361245e-10 3.0274673658377186e-08 2.493016834715332e-08
2.662 1.0000000010668544 0.9998417898373197 0.9999999798693061 1.6804141816098705e-10 1.363177379422465e-09 1.3689012783627269e-09 1.6035219322978352e-10 -8.903881082908333e-11 -2.542514314211481e-08 1.1951831210449713e-09 3.03708025967294e-08 3.073049905256706e-08 0.9999999987359723 0.999841788176774 1.0000000318011573 7.142208647813368e-11 -1.5002780515359721e-09 -2.265873455152084e-09 4.420940195303218e-11 -1.932097086793258e-11 -2.5424542419085695e-08 1.3826914327833605e-09 3.0380562850205614e-08 3.9122443564598735e-08 0.9999999999922776 0.9998417890790171 1.000000000165406 8.970917282054403e-12 -6.528286847153065e-13 -4.382664218154611e-11 1.6209599205315998e-12 5.049918202422071e-12 -2.5419011671550204e-08 5.380608711190015e-10 3.0365167690778124e-08 2.29534894195325e-08 0.9999999999996528 0.9998417890849998 0.9999999999913372 9.031988241640463e-12 6.856167237546341e-14 1.0974552984766073e-13 1.5952933359472342e-12 4.160588334454782e-12 -2.5363829879075853e-08 5.379922731992919e-10 3.036560534781454e-08 2.2954633382262424e-08 1.0000000011198682 0.9998417898751216 0.999999978667667 1.6955022832591723e-10 1.439909776261858e-09 1.4399965966892143e-09 1.6247944621636128e-10 -9.0286429748067e-11 -2.5425146054674956e-08 1.2427521925244923e-09 3.037164480924913e-08 3.154200816490283e-08 1.0000000006283245 0.9998417895246479 0.9999999897961206 1.5510233878068482e-10 7.394973233787433e-10 7.707110953650343e-10 1.4245298424626085e-10 -7.834351861901633e-11 -2.5425083626242233e-08 8.274926424802713e-10 3.036564256599513e-08 2.5245669138337448e-08
2.672 1.0000000010667023 0.9998417898467549 0.9999999798680527 1.676987411715223e-10 1.3630940858613121e-09 1.3688602755681987e-09 1.6054456417535287e-10 -8.944903800491876e-11 -2.591649354973018e-08 1.1731188141101091e-09 3.046174504044778e-08 3.1136565976128094e-08 0.9999999987421763 0.9998417881907767 1.0000000316402433 7.077595186545388e-11 -1.492810479482965e-09 -2.254543845672446e-09 4.4197363698135755e-11 -1.961975602854963e-11 -2.5915880002952552e-08 1.3578984096549178e-09 3.047124614193221e-08 3.931766069087112e-08 0.9999999999925385 0.9998417890887832 1.0000000001546525 8.640210007105779e-12 -6.329690693244086e-13 -4.165526154456827e-11 1.820411943181016e-12 4.5873226650719265e-12 -2.5910231958025725e-08 4.87386020706896e-10 3.045611656440807e-08 2.349691174867588e-08 0.9999999999995558 0.9998417890945092 0.9999999999890993 8.704844872727837e-12 5.348636304935297e-14 1.4075340250267465e-13 1.7948200254535264e-12 3.709002603333036e-12 -2.5853880563618905e-08 4.873883900327821e-10 3.04565714818615e-08 2.349717855129645e-08 1.0000000011197694 0.9998417898845945 0.9999999786654068 1.6921532080690957e-10 1.4398943616469888e-09 1.440024645097683e-09 1.62679780426315e-10 -9.070125076537956e-11 -2.5916496370556537e-08 1.2215903969166454e-09 3.046258672829078e-08 3.193832634393158e-08 1.0000000006279115 0.9998417895339011 0.9999999897989561 1.546949536748171e-10 7.39112273814188e-10 7.703540221120815e-10 1.425828974916094e-10 -7.871719638657691e-11 -2.5916432893566453e-08 7.951605153324439e-10 3.0456588267183706e-08 2.5737939488723332e-08
2.682 1.0000000010665526 0.9998417898563837 0.9999999798668846 1.6702434784122634e-10 1.363053421533791e-09 1.3688614301529452e-09 1.606892377640347e-10 -8.989025211889972e-11 -2.6416934772724196e-08 1.150484968740377e-09 3.0552593335410246e-08 3.154328541806524e-08 0.999999998748351 0.9998417882049506 1.0000000314802058 6.980018161082581e-11 -1.4853374974539379e-09 -2.243228520147404e-09 4.4138614970942545e-11 -1.995033968788751e-11 -2.6416307791599642e-08 1.3325801117853606e-09 3.056183314062864e-08 3.951809117980105e-08 0.9999999999927843 0.9998417890987306 1.0000000001443998 7.977313968179197e-12 -5.720822287321803e-13 -3.9546152840654904e-11 1.9724388641907343e-12 4.094656319360542e-12 -2.6410540954169784e-08 4.3040836024022173e-10 3.0546969537983866e-08 2.403589420669577e-08 0.9999999999994611 0.999841789104212 0.9999999999869458 8.044381006534053e-12 8.093660512559819e-14 2.1352576561785474e-13 1.9474548612516986e-12 3.229009912620235e-12 -2.6353001289894616e-08 4.304521984516521e-10 3.0547443003049346e-08 2.403579531097568e-08 1.0000000011196732 0.9998417898942612 0.9999999786632315 1.6854912387701224e-10 1.439921709283957e-09 1.4400947464430526e-09 1.6283240346285793e-10 -9.114705751168097e-11 -2.641693747527928e-08 1.199914877976517e-09 3.055343466261441e-08 3.233551611350324e-08 1.0000000006275012 0.9998417895433481 0.9999999898018741 1.5395595797899627e-10 7.387703318269916e-10 7.700392332590713e-10 1.4266507204444667e-10 -7.91219973783857e-11 -2.6416872861648865e-08 7.612375107691808e-10 3.0547438817739196e-08 2.622811252325209e-08
2.692 1.0000000010664074 0.9998417898662119 0.9999999798658668 1.6617202973937612e-10 1.3630367862220245e-09 1.3688421227906894e-09 1.608702363727231e-10 -9.036274440487655e-11 -2.6926629171098744e-08 1.1334445737680433e-09 3.064340194832843e-08 3.182488700358007e-08 0.9999999987544992 0.9998417882193013 1.0000000313211068 6.864799495091428e-11 -1.477877581050843e-09 -2.2319898644429497e-09 4.4117271745892327e-11 -2.0312623310933535e-11 -2.6925989229896507e-08 1.3120738156189453e-09 3.0652378882213035e-08 3.9622769709270595e-08 0.9999999999930184 0.9998417891088651 1.0000000001346927 7.136375644813636e-12 -4.889905773528093e-13 -3.755725071759089e-11 2.16072157086384e-12 3.5715856383635556e-12 -2.6920101420003565e-08 3.8294672632181616e-10 3.063778115035703e-08 2.4407221192900447e-08 0.9999999999993707 0.9998417891141131 0.9999999999849422 7.204149669010037e-12 1.3245073104750455e-13 2.6402351828925447e-13 2.1372621280138537e-12 2.7210320807001502e-12 -2.686135528852293e-08 3.829462292182479e-10 3.063827408769241e-08 2.4407595515470806e-08 1.000000001119581 0.9998417899041265 0.9999999786612073 1.6770506530078287e-10 1.4399731555435412e-09 1.4401441334904227e-09 1.6302139752650537e-10 -9.162415633530693e-11 -2.6926632086030905e-08 1.183630033298266e-09 3.064424301800601e-08 3.2610814449285407e-08 1.0000000006270955 0.999841789552994 0.9999999898049404 1.5303899764212912e-10 7.384524937172108e-10 7.697040108072427e-10 1.427837496497235e-10 -7.955791659483046e-11 -2.6926566137250348e-08 7.35097620414963e-10 3.06382487189719e-08 2.6565841942014153e-08
2.702 1.0000000010662675 0.9998417898762426 0.9999999798650022 1.6522077209055142e-10 1.3630141157467837e-09 1.3687561372510467e-09 1.6117940229616634e-10 -9.086707342770829e-11 -2.7445742659991486e-08 1.125472168347714e-09 3.0734301887320186e-08 3.1921361958441633e-08 0.9999999987606214 0.9998417882338329 1.0000000311629442 6.739831841270487e-11 -1.4704610362483699e-09 -2.2208738874065458e-09 4.422504978322088e-11 -2.0707577564128353e-11 -2.7445089427464667e-08 1.299390257606088e-09 3.07430141350287e-08 3.958143519778074e-08 0.9999999999932414 0.999841789119191 1.0000000001255147 6.196600163863234e-12 -4.1356424465462695e-13 -3.573033704486329e-11 2.4771824826062355e-12 3.018129437164985e-12 -2.743907858221659e-08 3.5910748353371026e-10 3.072868173546853e-08 2.4536283004319057e-08 0.9999999999992857 0.9998417891242182 0.9999999999830911 6.263162494583091e-12 1.7797464680553665e-13 2.4611541279669646e-13 2.4558712423745447e-12 2.1847258817928308e-12 -2.7379107583412545e-08 3.5897457080315773e-10 3.0729194997518236e-08 2.4537738708372254e-08 1.000000001119495 0.9998417899141955 0.9999999786593362 1.6676210742709877e-10 1.440018196950701e-09 1.4401266495590516e-09 1.6333851396095137e-10 -9.213325781548566e-11 -2.7445745535081997e-08 1.1760415328988156e-09 3.073514280845885e-08 3.2705493254941084e-08 1.000000000626695 0.9998417895628436 0.9999999898081575 1.5202288242521926e-10 7.381284592538361e-10 7.693018993590342e-10 1.4303048437671084e-10 -8.002579860227959e-11 -2.744567846233397e-08 7.226140380788265e-10 3.072914900594921e-08 2.668120637950199e-08
2.712 1.0000000010661334 0.9998417898864815 0.9999999798642647 1.641426652080072e-10 1.362964593674316e-09 1.368615269218092e-09 1.6163822613390836e-10 -9.140391663229412e-11 -2.797444367182783e-08 1.126440850959807e-09 3.0825386650904206e-08 3.184374795890051e-08 0.9999999987667184 0.9998417882485503 1.0000000310056891 6.602334182412555e-11 -1.4631078787249364e-09 -2.2098683322414665e-09 4.44837846906727e-11 -2.113552631566316e-11 -2.79737767310537e-08 1.2944556964343186e-09 3.0833831643141336e-08 3.9401108430835935e-08 0.9999999999934551 0.9998417891297138 1.0000000001168212 5.129968176609491e-12 -3.662842936185143e-13 -3.404867304731352e-11 2.9436861418850938e-12 2.433798459049167e-12 -2.7967641404199385e-08 3.625365769665431e-10 3.0819763780044375e-08 2.4439054136784252e-08 0.9999999999992065 0.9998417891345303 0.999999999981367 5.193328928315739e-12 1.9682705910974185e-13 1.7176626931202545e-13 2.924404468682549e-12 1.6201746575914555e-12 -2.7906426641971732e-08 3.6227277104705247e-10 3.08202983940637e-08 2.444157771760676e-08 1.0000000011194137 0.9998417899244716 0.9999999786575926 1.6569217733632552e-10 1.4400364421779816e-09 1.4400544276228381e-09 1.6380518850502508e-10 -9.267440345555301e-11 -2.797444670679751e-08 1.1770126034155487e-09 3.082622756193186e-08 3.26302546153991e-08 1.000000000626301 0.9998417895729002 0.9999999898114994 1.5087902058173516e-10 7.377780108145327e-10 7.688447460348218e-10 1.4342680351037283e-10 -8.052599079244256e-11 -2.7974378375538368e-08 7.239870481957166e-10 3.0820233063049293e-08 2.6588298400890393e-08
2.722 1.0000000010660053 0.9998417898969323 0.9999999798636537 1.6286198788788402e-10 1.3628892210619153e-09 1.368480145762869e-09 1.6217643617639413e-10 -9.197284366725895e-11 -2.8512903189571348e-08 1.133899264758416e-09 3.091664585244354e-08 3.164315851472284e-08 0.9999999987727907 0.9998417882634577 1.0000000308493355 6.444775390761313e-11 -1.4558169598013575e-09 -2.198912098812387e-09 4.482286563565459e-11 -2.1596511654338565e-11 -2.8512222550229574e-08 1.2952061189565646e-09 3.092482038545157e-08 3.912207252883673e-08 0.9999999999936612 0.9998417891404391 1.0000000001085934 3.860810361924535e-12 -3.461279562259958e-13 -3.244672597235018e-11 3.489652909879127e-12 1.8184015412048338e-12 -2.850596075910242e-08 3.854062184019022e-10 3.091101621911702e-08 2.4181224554005643e-08 0.9999999999991335 0.9998417891450545 0.9999999999797683 3.920357411427969e-12 1.901154448756256e-13 1.0236134768583415e-13 3.472447257722204e-12 1.0272825118432976e-12 -2.8443483103800775e-08 3.851024852685779e-10 3.0911573111169036e-08 2.41842271571563e-08 1.000000001119339 0.9998417899349602 0.9999999786559751 1.6441971036504306e-10 1.4400291713673364e-09 1.4399879766636063e-09 1.643512843748203e-10 -9.324816210485639e-11 -2.8512906454413465e-08 1.184197238122703e-09 3.0917486887017813e-08 3.243503204544811e-08 1.0000000006259127 0.9998417895831696 0.9999999898149652 1.495332842862063e-10 7.374016059718026e-10 7.683938616053458e-10 1.439030271704181e-10 -8.105889787199238e-11 -2.8512836746386513e-08 7.353923630221151e-10 3.091149035906971e-08 2.6347833226229274e-08
2.732 1.0000000010658854 0.9998417899076002 0.9999999798632144 1.6136222417550337e-10 1.3628060289181736e-09 1.3684081838952183e-09 1.626769973148089e-10 -9.257433710185513e-11 -2.9061294305005148e-08 1.145578275617474e-09 3.100804295761821e-08 3.1362621914429714e-08 0.9999999987788406 0.9998417882785601 1.0000000306939258 6.265449719897804e-11 -1.4485704527876702e-09 -2.1879480490489883e-09 4.5125431435647506e-11 -2.2090745234817507e-11 -2.9060600142063085e-08 1.2997353230649297e-09 3.101594392576339e-08 3.877875760609107e-08 0.9999999999938616 0.9998417891513711 1.0000000001008607 2.371954664010386e-12 -3.352046070636469e-13 -3.0863133460901706e-11 3.998090648962041e-12 1.171922462983867e-12 -2.9054209718785274e-08 4.1876297650294274e-10 3.1002402656702696e-08 2.3817197863681996e-08 0.9999999999990687 0.999841789155796 0.9999999999783409 2.4275871729554443e-12 1.7588016648363162e-13 9.59258858580764e-14 3.982729094857638e-12 4.058322937504887e-13 -2.8990450452824e-08 4.185111582696805e-10 3.10029820993442e-08 2.381995410919779e-08 1.000000001119273 0.9998417899456656 0.9999999786545295 1.6292819256956016e-10 1.4400138077303418e-09 1.4399841798733279e-09 1.6485973192220872e-10 -9.385414081367837e-11 -2.9061297473898294e-08 1.1954302766094608e-09 3.1008884255450346e-08 3.216190136892749e-08 1.000000000625533 0.999841789593656 0.9999999898186008 1.4796875063181745e-10 7.370178359190818e-10 7.680062745787777e-10 1.4434127543114534e-10 -8.162426991032104e-11 -2.9061226551397998e-08 7.531197447448887e-10 3.100288436274592e-08 2.6010434016777663e-08
2.742 1.0000000010657757 0.9998417899184913 0.9999999798630183 1.5975183580599013e-10 1.3627331666859304e-09 1.368401572096506e-09 1.6304536426249923e-10 -9.320894225385779e-11 -2.961979353650671e-08 1.1603893025314801e-09 3.1099659234057055e-08 3.1019328061964126e-08 0.99999999878487 0.9998417882938637 1.000000030539527 6.075165197075174e-11 -1.441350068096153e-09 -2.176973336189657e-09 4.5296896419725246e-11 -2.2618524406756243e-11 -2.961908540228188e-08 1.3071643839279308e-09 3.110728431877003e-08 3.838507286554096e-08 0.999999999994059 0.9998417891625166 1.0000000000936784 7.712263956523626e-13 -3.153028206464197e-13 -2.929163256125786e-11 4.374190580106005e-12 4.944192101374488e-13 -2.9612564426925264e-08 4.5792574394408385e-10 3.10940052731397e-08 2.336767905649298e-08 0.9999999999990135 0.9998417891667604 0.9999999999771559 8.229418646811961e-13 1.7170561681555542e-13 1.5584810577032804e-13 4.36072266250285e-12 -2.441916685695958e-13 -2.9547504276379474e-08 4.5775926551787603e-10 3.1094606432629015e-08 2.3369807597950827e-08 1.0000000011192163 0.9998417899565939 0.9999999786533266 1.6132549264310564e-10 1.4400087292834157e-09 1.440045894711399e-09 1.6523598420712083e-10 -9.449342372438134e-11 -2.9619796864059935e-08 1.2096765168227702e-09 3.110050096501917e-08 3.1827724425149444e-08 1.0000000006251633 0.9998417896043653 0.9999999898224763 1.4629332546639402e-10 7.36644782099817e-10 7.67684125874683e-10 1.4464741864513637e-10 -8.222256776767067e-11 -2.9619724861057372e-08 7.75303784900809e-10 3.109449654217432e-08 2.5595731542946925e-08
2.752 1.0000000010656767 0.9998417899296093 0.9999999798631106 1.5824127603779929e-10 1.3626745971639524e-09 1.3684045684443124e-09 1.6324898810977428e-10 -9.387643214038669e-11 -3.0188579943910754e-08 1.177020238522692e-09 3.119172321946646e-08 3.0635422560199505e-08 0.9999999987908802 0.9998417883093733 1.0000000303861811 5.89497907417457e-11 -1.4341511319945204e-09 -2.1660433343071194e-09 4.530447778810622e-11 -2.3179780870357893e-11 -3.0187857469141774e-08 1.3163988629116272e-09 3.119907108170778e-08 3.795917633313334e-08 0.9999999999942547 0.9998417891738809 1.0000000000870777 -7.300757217853479e-13 -2.8197301184653033e-13 -2.778375903081347e-11 4.585980070072074e-12 -2.1447864818892414e-13 -3.018120405498407e-08 4.987490409395122e-10 3.118605369774185e-08 2.2860271324774304e-08 0.9999999999989696 0.999841789177952 0.99999999997626 -6.825809393476035e-13 1.8202880794875695e-13 2.2716191012486064e-13 4.5740120701162136e-12 -9.229250926865896e-13 -3.011482363185601e-08 4.986470022081353e-10 3.118667466217434e-08 2.2861873516397437e-08 1.0000000011191703 0.99984178996775 0.9999999786524132 1.5982269996069083e-10 1.4400180555655894e-09 1.4401170755720685e-09 1.654474726279193e-10 -9.516564871286271e-11 -3.018858327205442e-08 1.2256837959101798e-09 3.1192565429506813e-08 3.145417500785397e-08 1.0000000006248044 0.9998417896153027 0.9999999898266384 1.4471753708231937e-10 7.362860318041486e-10 7.673717635301383e-10 1.4478900136816445e-10 -8.285434040811544e-11 -3.0188510055196944e-08 7.998254983747958e-10 3.118655560221785e-08 2.5129509592612427e-08
2.762 1.000000001065588 0.999841789940959 0.9999999798634767 1.5705100299304631e-10 1.3626199032868724e-09 1.368350817371421e-09 1.633041484090763e-10 -9.457723869409572e-11 -3.07678349571493e-08 1.1923944489170556e-09 3.128445180212261e-08 3.0274000630907564e-08 0.9999999987968696 0.9998417883250927 1.0000000302338699 5.7469603187582765e-11 -1.4269843497668808e-09 -2.155224424507473e-09 4.516435872738165e-11 -2.377476976535639e-11 -3.0767097946949716e-08 1.3247133686283391e-09 3.129152186139101e-08 3.7552276911042783e-08 0.9999999999944492 0.9998417891854688 1.000000000081029 -1.911351827341791e-12 -2.460648046608831e-13 -2.6402610530812564e-11 4.649309452442086e-12 -9.547185956255302e-13 -3.076031020664559e-08 5.342022257823678e-10 3.127876568745089e-08 2.23787455642934e-08 0.999999999998936 0.9998417891893752 0.9999999999756393 -1.8682244637929354e-12 1.9582176710653554e-13 2.44224762604738e-13 4.638290598964845e-12 -1.630002932658351e-12 -3.0692590116854816e-08 5.341298732472475e-10 3.1279403990260115e-08 2.2380127231920175e-08 1.0000000011191352 0.9998417899791374 0.999999978651773 1.586401784375327e-10 1.44003142390795e-09 1.4401314254372891e-09 1.655104784805877e-10 -9.587114269855087e-11 -3.0767838371559e-08 1.2404992583357647e-09 3.1285294566658933e-08 3.110274454351357e-08 1.0000000006244565 0.9998417896264717 0.9999999898310721 1.4346212105923558e-10 7.359312199302569e-10 7.67002903560182e-10 1.4478194435974866e-10 -8.351875869935738e-11 -3.076776375257828e-08 8.221344750535336e-10 3.1279278596913125e-08 2.4688205116047976e-08
2.772 1.000000001065508 0.9998417899525435 0.9999999798640462 1.563145964177917e-10 1.3625556177256818e-09 1.3682207245224354e-09 1.6323358613264617e-10 -9.53114860903123e-11 -3.135774288185369e-08 1.2019590816115833e-09 3.137782747283343e-08 3.003612219076305e-08 0.9999999988028386 0.9998417883410258 1.000000030082518 5.644507273095176e-11 -1.4198625811632784e-09 -2.1445354797036773e-09 4.489982709643925e-11 -2.4403764945825554e-11 -3.135699131693016e-08 1.3279554971435436e-09 3.1384619387752526e-08 3.724586968607703e-08 0.9999999999946412 0.9998417891972832 1.000000000075449 -2.6380609829148118e-12 -2.208940053635793e-13 -2.5164008984337103e-11 4.586663742775503e-12 -1.7256953858419185e-12 -3.135006696008294e-08 5.554020889049764e-10 3.137212391964911e-08 2.206155869807319e-08 0.9999999999989112 0.9998417892010332 0.9999999999752224 -2.5992132407547582e-12 1.9984084393477527e-13 1.873073978854465e-13 4.576683839605028e-12 -2.3653871728262867e-12 -3.128098699193177e-08 5.553454662328641e-10 3.137277742277074e-08 2.20628164262145e-08 1.0000000011191088 0.9998417899907595 0.9999999786513366 1.5791162102301938e-10 1.4400348109164685e-09 1.4400695343024221e-09 1.6544766220903453e-10 -9.66098005939314e-11 -3.135774603256153e-08 1.2497395907231638e-09 3.1378670871237403e-08 3.087171252000969e-08 1.000000000624117 0.9998417896378751 0.9999999898357065 1.4266116732882765e-10 7.35566735868502e-10 7.665580985456938e-10 1.4464925317121112e-10 -8.421710831885321e-11 -3.1357670231718485e-08 8.358016138051005e-10 3.137264803834009e-08 2.4396719724923245e-08
2.782 1.0000000010654344 0.9998417899643653 0.9999999798647305 1.5604362115420032e-10 1.362478650663073e-09 1.3680596114766312e-09 1.630387824142173e-10 -9.607910852120678e-11 -3.195849090361524e-08 1.2015097425266738e-09 3.1471527610929545e-08 3.001702748260999e-08 0.9999999988087838 0.9998417883571745 1.0000000299320342 5.588752448062119e-11 -1.4127892398065321e-09 -2.133931405252108e-09 4.4511985141918633e-11 -2.5066889424334236e-11 -3.195772440204749e-08 1.3221969761255723e-09 3.147804089702187e-08 3.7116859692516494e-08 0.9999999999948292 0.9998417892093272 1.0000000000702354 -2.899501013823287e-12 -2.0946493825486468e-13 -2.4019620755192666e-11 4.3998716516955806e-12 -2.5278217615185072e-12 -3.1950661449599246e-08 5.545960899234962e-10 3.146580575916325e-08 2.2041553729417145e-08 0.9999999999988924 0.9998417892129281 0.9999999999749225 -2.863877533759205e-12 1.910530236349873e-13 1.0012327867166012e-13 4.390398352965895e-12 -3.1288660371189944e-12 -3.1880201938632625e-08 5.545687418085695e-10 3.146647324471915e-08 2.2042429873450083e-08 1.0000000011190882 0.9998417900026185 0.9999999786510148 1.57648788638568e-10 1.4400256969682725e-09 1.4399769186417483e-09 1.6526083374373152e-10 -9.738210383397392e-11 -3.195849436806519e-08 1.24935165164496e-09 3.1472371726871955e-08 3.085358074581943e-08 1.0000000006237846 0.999841789649516 0.9999999898404532 1.4232578188707844e-10 7.351902249576381e-10 7.660822102262318e-10 1.4439246931551616e-10 -8.494898193695035e-11 -3.19584171078066e-08 8.350064551446523e-10 3.146634119871396e-08 2.4374153805708975e-08
2.792 1.0000000010653642 0.9998417899764268 0.9999999798654645 1.5616190359363819e-10 1.362399682344279e-09 1.3679387652579636e-09 1.6270940741158013e-10 -9.688016143429002e-11 -3.2570268880432726e-08 1.1894473494990466e-09 3.156511128879432e-08 3.024584130341475e-08 0.9999999988147028 0.9998417883735417 1.0000000297823497 5.572052286575606e-11 -1.4057532591845164e-09 -2.1233401106842795e-09 4.399059502881089e-11 -2.5763449861743156e-11 -3.256948719845549e-08 1.3058534784744403e-09 3.157134532235527e-08 3.719006637471943e-08 0.9999999999950104 0.9998417892216036 1.0000000000653115 -2.7718408777141938e-12 -2.0116239359167477e-13 -2.2894895147213385e-11 4.078507391161349e-12 -3.3608207448460434e-12 -3.256228405268058e-08 5.281030039689182e-10 3.15593703503836e-08 2.2358107003662268e-08 0.9999999999988773 0.999841789225063 0.9999999999746734 -2.7380235827970886e-12 1.798119453819103e-13 5.275637245336757e-14 4.069396145791341e-12 -3.9203556919209266e-12 -3.249042459344253e-08 5.281298160182612e-10 3.15600518350552e-08 2.2358277348942336e-08 1.0000000011190717 0.9998417900147181 0.9999999786507431 1.5777521217908677e-10 1.4400144592189015e-09 1.4399246792314877e-09 1.649393861278888e-10 -9.818766497695687e-11 -3.257027237080004e-08 1.2378009105830127e-09 3.156595624616847e-08 3.107667407999913e-08 1.0000000006234555 0.9998417896613971 0.9999999898452472 1.4237975111930762e-10 7.348117642340708e-10 7.656470067026081e-10 1.4400115236935022e-10 -8.571386661645638e-11 -3.2570193714480846e-08 8.173935976937497e-10 3.155991701737309e-08 2.4656373828292475e-08
2.802 1.0000000010652952 0.9998417899887311 0.9999999798662171 1.5657441792949869e-10 1.3623324106875752e-09 1.3678966985239667e-09 1.6225579040912092e-10 -9.771456510955999e-11 -3.3193269162841364e-08 1.1683148052956073e-09 3.165832652398384e-08 3.0650306438336656e-08 0.9999999988205932 0.9998417883901304 1.0000000296334288 5.5849457494037533e-11 -1.398740398685561e-09 -2.112723098840382e-09 4.334607995095885e-11 -2.6493805222875017e-11 -3.31924723264224e-08 1.2811606354091316e-09 3.1664280958250836e-08 3.7409318791293815e-08 0.9999999999951835 0.9998417892341158 1.0000000000606342 -2.350166439021369e-12 -1.8198341336713532e-13 -2.174893292504857e-11 3.6329911689245387e-12 -4.224149327230738e-12 -3.318512652856768e-08 4.787409013081466e-10 3.165256630704489e-08 2.290794671617583e-08 0.9999999999988634 0.9998417892374405 0.9999999999744439 -2.3165594015867223e-12 1.8044806888418882e-13 8.16580881314821e-14 3.6238570333969343e-12 -4.7394132869442645e-12 -3.311184677649931e-08 4.788318127238601e-10 3.1653262960122907e-08 2.2907458788280537e-08 1.000000001119056 0.9998417900270599 0.9999999786504898 1.581961620062679e-10 1.4400151679888236e-09 1.4399511665190472e-09 1.6449376256310352e-10 -9.902670602344963e-11 -3.3193272658625125e-08 1.2175546592454496e-09 3.165917243292759e-08 3.1470899546763727e-08 1.0000000006231278 0.9998417896735207 0.9999999898500576 1.427281493754699e-10 7.344451445761025e-10 7.652908336171433e-10 1.434855934792133e-10 -8.651231559276758e-11 -3.319319281199645e-08 7.861485588171057e-10 3.1653123586538514e-08 2.515181341710549e-08
2.812 1.0000000010652255 0.9998417900012806 0.9999999798669723 1.5721520465325314e-10 1.3622809714701452e-09 1.3679075934725802e-09 1.617275403527362e-10 -9.858216263414678e-11 -3.382768754552585e-08 1.1442716048203312e-09 3.1751263574718676e-08 3.108607959567189e-08 0.9999999988264534 0.999841788406944 1.0000000294852522 5.6208298766085336e-11 -1.3917467215149173e-09 -2.1021060049884767e-09 4.2627495861225254e-11 -2.725765618958357e-11 -3.382687490059379e-08 1.253718491193115e-09 3.1756938767088937e-08 3.765845482783128e-08 0.9999999999953465 0.9998417892468673 1.000000000056177 -1.7000798696381358e-12 -1.4785998312419096e-13 -2.0604952620599235e-11 3.112753441594688e-12 -5.1183741098594235e-12 -3.3819384864393036e-08 4.1677410620010536e-10 3.1745484823929534e-08 2.3493205909516013e-08 0.9999999999988485 0.9998417892500634 0.9999999999742164 -1.6657625345147288e-12 1.9698921863720352e-13 1.6016780231024684e-13 3.103326632441084e-12 -5.5855525528522965e-12 -3.3744663887826925e-08 4.168976985574949e-10 3.17461985862857e-08 2.3492617056379444e-08 1.0000000011190395 0.9998417900396469 0.9999999786502394 1.5884511060673766e-10 1.4400315363050972e-09 1.4400303920287774e-09 1.6397323101363006e-10 -9.989899824414496e-11 -3.382769131521283e-08 1.194550890439018e-09 3.1752110540988006e-08 3.189589854987227e-08 1.0000000006227987 0.99984178968589 0.9999999898548677 1.4330456700856372e-10 7.340944691538157e-10 7.649878149620692e-10 1.428952860083032e-10 -8.734383526781822e-11 -3.382761007131966e-08 7.497634716131646e-10 3.1746051275841095e-08 2.5681920322938735e-08
2.822 1.0000000010651526 0.9998417900140796 0.9999999798677002 1.5804788233992423e-10 1.3622334697696582e-09 1.367905566398909e-09 1.611966937791368e-10 -9.948257022244544e-11 -3.4473722127454085e-08 1.124309930030507e-09 3.184422060705488e-08 3.14132533595633e-08 0.9999999988322809 0.9998417884239851 1.000000029337786 5.6760659893196894e-11 -1.3847838276205638e-09 -2.0915542387513127e-09 4.190765419671813e-11 -2.8054870617771772e-11 -3.447289407225885e-08 1.229931079612061e-09 3.1849617715487564e-08 3.782190692948635e-08 0.9999999999954974 0.9998417892598614 1.0000000000518983 -8.578924710856229e-13 -1.1047592869976866e-13 -1.9526004512970347e-11 2.5900516609275284e-12 -6.04217192327923e-12 -3.446525743246669e-08 3.5851685635623093e-10 3.1838424836020586e-08 2.3929852390698545e-08 0.9999999999988305 0.9998417892629353 0.9999999999739614 -8.220836605817703e-13 2.1771611394584192e-13 2.233626865337124e-13 2.58028413775723e-12 -6.4590354109620706e-12 -3.438907434252265e-08 3.5858802166834277e-10 3.183915809027514e-08 2.3929941883385098e-08 1.0000000011190202 0.9998417900524834 0.9999999786499617 1.596857811238835e-10 1.4400521029153923e-09 1.4400970165843218e-09 1.634504069746942e-10 -1.0080455246811045e-10 -3.4473726154161664e-08 1.1754915677745353e-09 3.18450686568643e-08 3.2215279195568506e-08 1.0000000006224676 0.9998417896985086 0.9999999898596481 1.440730424275973e-10 7.33748048361822e-10 7.646719735223806e-10 1.423025096637482e-10 -8.820812152279717e-11 -3.4473643662044085e-08 7.187395202930865e-10 3.183899847771117e-08 2.607784170162862e-08
2.832 1.0000000010650758 0.9998417900271311 0.9999999798683479 1.5903376543891308e-10 1.3621704350340571e-09 1.367842380484112e-09 1.6071945987341313e-10 -1.0041642322080533e-10 -3.5131574472234e-08 1.1131574392480023e-09 3.1937425732166065e-08 3.155443551137835e-08 0.9999999988380757 0.9998417884412587 1.0000000291909739 5.746732757141151e-11 -1.3778712329950144e-09 -2.0811166995059272e-09 4.1242260984907454e-11 -2.8885462962487884e-11 -3.5130730303852806e-08 1.2141690450379878e-09 3.194254649093396e-08 3.783361312314987e-08 0.9999999999956362 0.9998417892731023 1.0000000000477356 1.3755571975967595e-13 -8.960342323671412e-14 -1.855832851936665e-11 2.1207103520810188e-12 -6.995842711364055e-12 -3.512294479901875e-08 3.2206932493568913e-10 3.193161448197506e-08 2.412053967425848e-08 0.9999999999988084 0.99984178927606 0.9999999999736241 1.756295624952646e-13 2.2315527931344837e-13 2.236912165442699e-13 2.110185837114132e-12 -7.358682341454101e-12 -3.504527813899944e-08 3.2198808755212675e-10 3.193236988590669e-08 2.412183034041737e-08 1.0000000011189962 0.9998417900655722 0.9999999786496037 1.606794354618086e-10 1.4400568669091451e-09 1.440102207215431e-09 1.6298105437166845e-10 -1.0174318467517385e-10 -3.513157872820627e-08 1.164876919262437e-09 3.1938274921517384e-08 3.235338471610539e-08 1.0000000006221323 0.9998417897113803 0.9999999898643456 1.4499483887976717e-10 7.333862274865587e-10 7.642950454056056e-10 1.417630686882891e-10 -8.910552851164452e-11 -3.51314947760819e-08 7.009832229760207e-10 3.1932193418761346e-08 2.6248645485364078e-08
2.842 1.0000000010649934 0.9998417900404393 0.9999999798688588 1.601019635277959e-10 1.362079761835111e-09 1.3677251960748015e-09 1.6030599955485141e-10 -1.0138277432926351e-10 -3.5801448156367875e-08 1.1119941370184224e-09 3.203087492300219e-08 3.15018426878398e-08 0.999999998843836 0.999841788458768 1.000000029044755 5.825770061994863e-11 -1.3710206480553049e-09 -2.0707849369092664e-09 4.0641798181181743e-11 -2.9749195495520854e-11 -3.580058778490071e-08 1.2075911250174187e-09 3.203572091474315e-08 3.7685073043713256e-08 0.9999999999957618 0.9998417892865943 1.0000000000436229 1.2159085225766898e-12 -9.709052612161104e-14 -1.769171328481483e-11 1.7150349079346147e-12 -7.978584025345962e-12 -3.579265157893069e-08 3.183087648343671e-10 3.202504896463206e-08 2.4057593049898468e-08 0.9999999999987813 0.9998417892894417 0.9999999999731489 1.2563703145009196e-12 2.0089180590702382e-13 1.70964095890756e-13 1.7039946647214086e-12 -8.28471484729381e-12 -3.5713479382260345e-08 3.180644079767117e-10 3.202582888427694e-08 2.40600124742675e-08 1.0000000011189674 0.999841790078918 0.999999978649109 1.6175538365065753e-10 1.4400340486257683e-09 1.4400533037813683e-09 1.6257533200871098e-10 -1.0271413155819232e-10 -3.580145268626081e-08 1.1638121018784033e-09 3.203172529785374e-08 3.23025127323997e-08 1.0000000006217917 0.999841789724508 0.9999999898689044 1.4599868870017714e-10 7.329971866665054e-10 7.638642898424301e-10 1.4128776123529166e-10 -9.003572015246321e-11 -3.580136732117946e-08 6.989646016679211e-10 3.202563204032436e-08 2.618635144525476e-08
2.852 1.0000000010649062 0.9998417900540089 0.9999999798692032 1.6114699241923225e-10 1.3619675274888337e-09 1.3676063472197974e-09 1.5992841718602986e-10 -1.023813659137861e-10 -3.6483550347069546e-08 1.119204356207014e-09 3.212440366166061e-08 3.129280888163307e-08 0.9999999988495614 0.9998417884765186 1.0000000288990973 5.902603004984032e-11 -1.3642259020538833e-09 -2.0605068872292696e-09 4.007801897814521e-11 -3.0645396081285634e-11 -3.648267360659545e-08 1.2087993331621863e-09 3.212897575262676e-08 3.74061217630626e-08 0.9999999999958749 0.9998417893003427 1.0000000000395215 2.271400668051829e-12 -1.2693484357491003e-13 -1.687151700031586e-11 1.3451992371205252e-12 -8.990213143777277e-12 -3.647458404460582e-08 3.429350042283064e-10 3.211856248543412e-08 2.3789146132187746e-08 0.9999999999987484 0.9998417893030846 0.9999999999725063 2.3145616405042036e-12 1.5736464867189646e-13 1.1841537738623105e-13 1.3331670875108434e-12 -9.23633477519022e-12 -3.6393884683756895e-08 3.426339548841356e-10 3.211936860079922e-08 2.379204950650207e-08 1.0000000011189332 0.999841790092525 0.999999978648448 1.6280819796308452e-10 1.4399895940268723e-09 1.4400027463654412e-09 1.6220542762959007e-10 -1.0371754939844898e-10 -3.648355511527688e-08 1.1707493976130764e-09 3.2125255326176635e-08 3.209911919219997e-08 1.000000000621446 0.9998417897378976 0.9999999898732937 1.4697912480676513e-10 7.325865215042053e-10 7.63431899550291e-10 1.4084816563738532e-10 -9.099816667832006e-11 -3.648346784429136e-08 7.102178201799549e-10 3.211914972185321e-08 2.5935443411607865e-08
2.862 1.0000000010648133 0.9998417900678456 0.9999999798693976 1.6205430774815866e-10 1.3618548568254365e-09 1.3675319677525292e-09 1.5955679533732938e-10 -1.0341206522249029e-10 -3.717809078316733e-08 1.1321741866601148e-09 3.221788676840866e-08 3.0976509920362786e-08 0.9999999988552537 0.9998417884945151 1.0000000287540123 5.965764483360795e-11 -1.3574658690303304e-09 -2.050235884266979e-09 3.9521096258183964e-11 -3.157390544896277e-11 -3.7177197309848916e-08 1.2154524277660727e-09 3.222218499237137e-08 3.7037277646681156e-08 0.9999999999959756 0.9998417893143525 1.0000000000354377 3.1892526793323026e-12 -1.574771680570301e-13 -1.6048920780817717e-11 9.812424563568553e-13 -1.0030320445902166e-11 -3.716895251053061e-08 3.8339602859674484e-10 3.221202859821184e-08 2.3377240338422725e-08 0.9999999999987108 0.9998417893169943 0.9999999999717122 3.235482647782498e-12 1.1334271588730688e-13 1.1305142843748457e-13 9.683817323588907e-13 -1.0212949088492136e-11 -3.708670352767125e-08 3.83151443373997e-10 3.221286137993709e-08 2.337979596390801e-08 1.0000000011188939 0.9998417901063994 0.9999999786476371 1.637232071038136e-10 1.4399448140115092e-09 1.4399966549671438e-09 1.6184162470941567e-10 -1.0475327893436158e-10 -3.717809600027387e-08 1.1832002629087295e-09 3.2218739759209e-08 3.1791282651595534e-08 1.0000000006210954 0.9998417897515545 0.9999999898775305 1.478217571752448e-10 7.321758806410614e-10 7.630440088263486e-10 1.404146668942342e-10 -9.199290430745627e-11 -3.7178007036372133e-08 7.303245969138087e-10 3.221262111837892e-08 2.555376718214956e-08
2.872 1.0000000010647172 0.999841790081955 0.9999999798694922 1.62732652365457e-10 1.3617644010512016e-09 1.3674988357460885e-09 1.5919433939022923e-10 -1.0447470880849125e-10 -3.78852822451631e-08 1.1487277345280717e-09 3.231135481621262e-08 3.0589505713750734e-08 0.9999999988609133 0.999841788512764 1.0000000286095476 6.006244512912851e-11 -1.3507176274594147e-09 -2.039974518305362e-09 3.897436521424825e-11 -3.253419687405009e-11 -3.7884371886352805e-08 1.2255875383494927e-09 3.231537880846889e-08 3.660909984659173e-08 0.999999999996066 0.99984178932863 1.0000000000314146 3.8786143719415985e-12 -1.668473627986292e-13 -1.5225230032429462e-11 6.267607665758471e-13 -1.109814398094165e-11 -3.787596956346744e-08 4.3001837225964853e-10 3.2305477184728847e-08 2.286744471636338e-08 0.9999999999986693 0.9998417893311768 0.9999999999708186 3.928280532043444e-12 9.147097346921835e-14 1.5118774859721457e-13 6.12959142698462e-13 -1.1214333451738454e-11 -3.7792148420475784e-08 4.298743640151105e-10 3.2306335766509174e-08 2.2869118913153423e-08 1.0000000011188508 0.999841790120546 0.9999999786467266 1.6440927489064965e-10 1.4399221736713337e-09 1.4400321104134473e-09 1.6148716255181268e-10 -1.058205985387409e-10 -3.788528785503445e-08 1.199095571478043e-09 3.2312209216198505e-08 3.141477123878961e-08 1.0000000006207408 0.9998417897654843 0.9999999898816656 1.4843569904860414e-10 7.317870175903883e-10 7.626979069658511e-10 1.3999034292494323e-10 -9.301950890118738e-11 -3.7885197062473575e-08 7.555681474780715e-10 3.230607676017202e-08 2.5084006100514432e-08
2.882 1.0000000010646184 0.9998417900963429 0.9999999798695458 1.6313691565686464e-10 1.3617050119228464e-09 1.3674558988340747e-09 1.5888130256854482e-10 -1.0556855754908835e-10 -3.860534108130648e-08 1.1668805268457189e-09 3.240491105050192e-08 3.016350395037975e-08 0.9999999988665424 0.9998417885312716 1.0000000284657578 6.019470723551742e-11 -1.3439717945920832e-09 -2.0297733902309345e-09 3.8478165828635216e-11 -3.352588365635746e-11 -3.860441289213202e-08 1.2374001204467117e-09 3.2408660793193985e-08 3.614843860586127e-08 0.9999999999961473 0.9998417893431825 1.0000000000275029 4.293825947864382e-12 -1.4553346502735582e-13 -1.4449253022744784e-11 3.213755528481784e-13 -1.2192845173194701e-11 -3.859585090487866e-08 4.765541236784778e-10 3.239901146107036e-08 2.229982212975406e-08 0.9999999999986253 0.9998417893456383 0.999999999969883 4.347171072705135e-12 1.0104323180636339e-13 1.812386783696444e-13 3.071537897375243e-13 -1.2239395879859604e-11 -3.8510434835551315e-08 4.764921196515202e-10 3.239989403070348e-08 2.2300610335427317e-08 1.000000001118805 0.9998417901349718 0.999999978645775 1.6482121816983682e-10 1.4399305478371983e-09 1.4400577253353779e-09 1.6118199344160615e-10 -1.069187534432587e-10 -3.860534658255569e-08 1.2165427290146519e-09 3.240576694369106e-08 3.100057497357741e-08 1.0000000006203846 0.9998417897796926 0.9999999898857567 1.4877557264624724e-10 7.314294700088297e-10 7.623422636536328e-10 1.3961532307836412e-10 -9.407673814567762e-11 -3.860525395168371e-08 7.827275664469386e-10 3.2399619986207746e-08 2.456346342488248e-08
2.892 1.0000000010645194 0.9998417901110163 0.9999999798695994 1.63269788049053e-10 1.361668723968198e-09 1.3673528607543852e-09 1.5866517433025902e-10 -1.0669314327286138e-10 -3.9338485250332875e-08 1.1834588120099749e-09 3.249854146591389e-08 2.9759002702251365e-08 0.9999999988721433 0.9998417885500446 1.0000000283226813 6.005698273052342e-11 -1.3372367014518645e-09 -2.019683446744275e-09 3.807963758792086e-11 -3.454848917861184e-11 -3.933753962480353e-08 1.2479287230553977e-09 3.25020177205412e-08 3.5706125459076616e-08 0.9999999999962224 0.9998417893580152 1.000000000023737 4.437636162465462e-12 -1.0199010078968368e-13 -1.3769711997746692e-11 1.1278343215236763e-13 -1.3313922727650092e-11 -3.93288153472631e-08 5.159786557723289e-10 3.2492617872177185e-08 2.1755213094953095e-08 0.9999999999985809 0.999841789360385 0.9999999999689481 4.494049027621251e-12 1.334755826496813e-13 1.5109981299130684e-13 9.83590218306243e-14 -1.3287516232705575e-11 -3.9241780899265576e-08 5.159590275378824e-10 3.249352232067677e-08 2.175546374238055e-08 1.0000000011187595 0.9998417901496824 0.9999999786448239 1.6496204213532266e-10 1.4399621679065277e-09 1.4400228984946982e-09 1.6097366562185133e-10 -1.0804807253783713e-10 -3.9338490823966263e-08 1.2324980937244818e-09 3.2499398939307386e-08 3.06076022124152e-08 1.0000000006200285 0.9998417897941866 0.9999999898898457 1.4884422308917246e-10 7.310957609080433e-10 7.619265510666559e-10 1.393373585289487e-10 -9.51650096479553e-11 -3.933839673973677e-08 8.070787558002629e-10 3.249323693212227e-08 2.40658384750505e-08
2.902 1.0000000010644217 0.9998417901259815 0.9999999798696751 1.6316968926352197e-10 1.3616371844001673e-09 1.3671887632666607e-09 1.585633079003405e-10 -1.0784794353367305e-10 -4.008493706494249e-08 1.1938297032893583e-09 3.259202212811298e-08 2.9476803360604958e-08 0.9999999988777168 0.9998417885690891 1.0000000281803352 5.968744722046698e-11 -1.3305301212254433e-09 -2.00970481086306e-09 3.7796605424764404e-11 -3.560126112719729e-11 -4.008397352217154e-08 1.252749198189842e-09 3.2595226352928124e-08 3.536618001523707e-08 0.9999999999962927 0.999841789373136 1.000000000020131 4.3481403686374236e-12 -5.382448158168798e-14 -1.3185777475438918e-11 1.8711232882552346e-14 -1.4460962280040026e-11 -4.007508468742452e-08 5.395247957316511e-10 3.258607296306374e-08 2.1373503581847932e-08 0.999999999998538 0.9998417893754236 0.9999999999680347 4.40647499035068e-12 1.708872549708256e-13 5.907647042472365e-14 4.05980024533031e-15 -1.435845029777627e-11 -3.9986408389735115e-08 5.39523249651885e-10 3.258699768387282e-08 2.1373517756205705e-08 1.0000000011187151 0.9998417901646854 0.9999999786438949 1.648698056793268e-10 1.4399986630350824e-09 1.4399270326879542e-09 1.6087970466398377e-10 -1.0920760376031634e-10 -4.0084942727869566e-08 1.242503609160631e-09 3.259288123647044e-08 3.033375970083711e-08 1.000000000619673 0.9998417898089728 0.9999999898939544 1.4867952399163315e-10 7.307670048049305e-10 7.614503900189692e-10 1.39173777349612e-10 -9.628343649355769e-11 -4.0084847082277e-08 8.220667546163771e-10 3.2586703736261844e-08 2.371689840899152e-08
2.912 1.0000000010643266 0.999841790141245 0.9999999798697867 1.6288919698080746e-10 1.3615949981680811e-09 1.367022435865771e-09 1.585507430029298e-10 -1.0903250828809774e-10 -4.0844921442658655e-08 1.1936582555625705e-09 3.268502071272379e-08 2.94177116418798e-08 0.9999999988832653 0.9998417885884117 1.0000000280387311 5.913880153884308e-11 -1.323867570907293e-09 -1.9997790501653484e-09 3.7603502117235627e-11 -3.6683852621441e-11 -4.0843939717767595e-08 1.2476233989203623e-09 3.268795444278864e-08 3.521267400707403e-08 0.9999999999963606 0.9998417893885508 1.0000000000166922 4.078545078962374e-12 -1.716665743079109e-14 -1.263750572045496e-11 1.3801228654591486e-14 -1.5632810920571406e-11 -4.0834883990110014e-08 5.393572598388925e-10 3.2679044577903844e-08 2.12979974335804e-08 0.9999999999984975 0.9998417893907602 0.9999999999671574 4.137893904077109e-12 1.972378331858159e-13 -3.740064913502696e-14 -1.1180245227426058e-15 -1.545093717508974e-11 -4.0744541465958755e-08 5.393767765120518e-10 3.267998886582685e-08 2.1297770649306793e-08 1.0000000011186736 0.9998417901799864 0.9999999786430016 1.6459718704135114e-10 1.440024372252212e-09 1.4398287578080895e-09 1.608748949775069e-10 -1.1039700626665761e-10 -4.08449272425307e-08 1.2423822404206322e-09 3.2685881499095414e-08 3.0276798714252707e-08 1.000000000619321 0.999841789824057 0.9999999898980966 1.4833455187613318e-10 7.304275213689854e-10 7.609719329374045e-10 1.3909928386778073e-10 -9.74318787870266e-11 -4.0844829904036876e-08 8.21680938853969e-10 3.267968801085126e-08 2.3644367166952984e-08
2.922 1.0000000010642354 0.999841790156812 0.9999999798699577 1.624757169206616e-10 1.3615365815878223e-09 1.3669278405141451e-09 1.5857956503076565e-10 -1.1024648403333044e-10 -4.161866641383727e-08 1.1813277082286535e-09 3.2777290818134734e-08 2.96182403030722e-08 0.9999999988887891 0.9998417886080182 1.000000027897888 5.845875397598644e-11 -1.3172542730366164e-09 -1.989831700512341e-09 3.745270128349046e-11 -3.7795330964825153e-11 -4.161766649355249e-08 1.230854558724733e-09 3.277995523505658e-08 3.5277395991966375e-08 0.9999999999964263 0.999841789404266 1.0000000000134381 3.6761443638289664e-12 2.7260898440903465e-15 -1.2049472354841101e-11 5.007743949248762e-14 -1.6828957150507823e-11 -4.160844112636948e-08 5.117153976059892e-10 3.277128623960958e-08 2.1580105136339994e-08 0.9999999999984606 0.9998417894064007 0.999999999966339 3.735610210457287e-12 2.0714364004269943e-13 -6.428041764071873e-14 3.5333338085428314e-14 -1.656440563193071e-11 -4.151640789820492e-08 5.117746581650989e-10 3.277225036243887e-08 2.1579465445067113e-08 1.000000001118635 0.999841790195591 0.9999999786421679 1.6419145658461043e-10 1.440033724153163e-09 1.4398021554126034e-09 1.609114545418703e-10 -1.1161533890540748e-10 -4.16186721853296e-08 1.2305838110040508e-09 3.2778153336848946e-08 3.047212900566499e-08 1.0000000006189724 0.9998417898394449 0.9999999899022958 1.478564813236804e-10 7.300717336102713e-10 7.605652504000201e-10 1.3906641354447735e-10 -9.860931990546059e-11 -4.161857324989143e-08 8.035230280137087e-10 3.277194325957652e-08 2.3894350099380418e-08
2.932 1.0000000010641472 0.999841790172689 0.9999999798702244 1.619545433795347e-10 1.3614656040655819e-09 1.3669338080626855e-09 1.5861543012388284e-10 -1.1148871299718015e-10 -4.240640304084546e-08 1.1593934502761674e-09 3.286878555105356e-08 3.001414544978649e-08 0.9999999988942888 0.9998417886279147 1.0000000277578387 5.767246722484235e-11 -1.3106864060847357e-09 -1.979833506913588e-09 3.730992367866662e-11 -3.893519846399888e-11 -4.2405384385746644e-08 1.2047580476413293e-09 3.287118127913099e-08 3.550917330405916e-08 0.9999999999964906 0.9998417894202868 1.000000000010398 3.1660634052313805e-12 9.582449387867524e-15 -1.1391217207557216e-11 9.367731819897748e-14 -1.804840197259358e-11 -4.239598718512573e-08 4.5903245931123867e-10 3.286275087035677e-08 2.2126162262798097e-08 0.999999999998427 0.9998417894223509 0.9999999999656151 3.2257511440872446e-12 2.0444014236454098e-13 7.932906917246987e-15 7.949735115107564e-14 -1.7698266363545467e-11 -4.230223897808499e-08 4.591416210498841e-10 3.286373576529188e-08 2.2125152741380685e-08 1.0000000011186003 0.9998417902115055 0.9999999786414298 1.6367806288062364e-10 1.440030715387114e-09 1.4398765305456677e-09 1.609551312794216e-10 -1.1286194709549502e-10 -4.240640920209594e-08 1.2095883654144518e-09 3.286964990166113e-08 3.0857528443025183e-08 1.0000000006186274 0.9998417898551428 0.999999989906588 1.472706231265497e-10 7.297037119819476e-10 7.602592063360078e-10 1.3904093912011252e-10 -9.981546733614844e-11 -4.2406308431375915e-08 7.70757830226698e-10 3.286342245286204e-08 2.4384316518720138e-08
2.942 1.0000000010640628 0.9998417901888811 0.9999999798706227 1.6132479799051643e-10 1.3613883090077254e-09 1.366995913571304e-09 1.5865992483668898e-10 -1.127583560109874e-10 -4.320836580720711e-08 1.1342370524065047e-09 3.2959607701608503e-08 3.046134720086833e-08 0.9999999988997649 0.9998417886481069 1.0000000276186165 5.677906851158951e-11 -1.3041576755364225e-09 -1.9698286135469395e-09 3.7176926402378833e-11 -4.010265516533191e-11 -4.3207328382915706e-08 1.1753939362295803e-09 3.296173521788415e-08 3.5788594902183785e-08 0.9999999999965535 0.9998417894366197 1.0000000000076024 2.5472207601488116e-12 9.513418451937629e-15 -1.07050854774751e-11 1.4626654871093895e-13 -1.9290320737359234e-11 -4.31977567331511e-08 3.913612954367509e-10 3.295354124496441e-08 2.2734861093416088e-08 0.9999999999983972 0.9998417894386165 0.9999999999650222 2.6068841095727276e-12 1.9512248162566026e-13 1.3593039582555755e-13 1.330502491975438e-13 -1.8851157123473247e-11 -4.3102267857431944e-08 3.914933405542437e-10 3.295454827044858e-08 2.2733938951730505e-08 1.0000000011185697 0.9998417902277348 0.9999999786408236 1.630564836854542e-10 1.4400212380557328e-09 1.4400075257774347e-09 1.61007747108984e-10 -1.1413659683135168e-10 -4.32083722242741e-08 1.1855447034959203e-09 3.296047399310116e-08 3.129311690154909e-08 1.0000000006182865 0.999841789871156 0.9999999899110098 1.4657657460709373e-10 7.293297624211241e-10 7.600100276362496e-10 1.3902416095888377e-10 -1.0104940947105154e-10 -4.320826959895649e-08 7.321952140132885e-10 3.2954228396143146e-08 2.4933673655352596e-08
2.952 1.0000000010639831 0.9998417902053944 0.9999999798711748 1.6057117384757668e-10 1.361307791775592e-09 1.3670272268015474e-09 1.5874347029357918e-10 -1.1405522311139995e-10 -4.402479252590821e-08 1.1135954818205855e-09 3.3049856753136925e-08 3.080480857743862e-08 0.9999999989052177 0.9998417886686004 1.0000000274802392 5.5763264605192485e-11 -1.2976647728608106e-09 -1.9599039121557746e-09 3.708386886690043e-11 -4.1296997068618826e-11 -4.402373588472586e-08 1.1502264928452614e-09 3.305171682721779e-08 3.5983733046394546e-08 0.9999999999966169 0.9998417894532707 1.0000000000050677 1.8043235646138445e-12 6.0468054807868234e-15 -1.0077090480296134e-11 2.3777660380988967e-13 -2.0554061411053338e-11 -4.401398735174129e-08 3.2692477301449006e-10 3.304375701975768e-08 2.3198903317748396e-08 0.9999999999983722 0.9998417894552035 0.9999999999645814 1.86317243477381e-12 1.8259757009024437e-13 2.333235907374655e-13 2.2639158764863292e-13 -2.0022462070195563e-11 -4.3916732346171926e-08 3.2699479161568537e-10 3.3044787714769074e-08 2.3198739654758315e-08 1.0000000011185428 0.9998417902442858 0.9999999786403712 1.6231092850682742e-10 1.4400086393703692e-09 1.4401071770403992e-09 1.6109903498423273e-10 -1.1543768628864252e-10 -4.402479917886774e-08 1.1658604318742124e-09 3.305072505590562e-08 3.1627972563210505e-08 1.0000000006179501 0.999841789887491 0.999999989915583 1.4575920735506768e-10 7.289528572861464e-10 7.597300657874688e-10 1.3904619996782195e-10 -1.0231000848026133e-10 -4.4024694667600354e-08 6.996009960837456e-10 3.304446068153843e-08 2.5353155054355072e-08
2.962 1.0000000010639092 0.999841790222236 0.999999979871882 1.5968678696908142e-10 1.3612244545066063e-09 1.3669621501548963e-09 1.5889574395676923e-10 -1.153781776857343e-10 -4.485592394720926e-08 1.1029159594181547e-09 3.3139505614993455e-08 3.095043892755982e-08 0.9999999989106492 0.9998417886894029 1.0000000273427052 5.461782742843606e-11 -1.2912072413804437e-09 -1.950124665125754e-09 3.7060326211906645e-11 -4.2517366326077826e-11 -4.485484791717978e-08 1.134611841110295e-09 3.314109954455303e-08 3.601210370496059e-08 0.9999999999966822 0.9998417894702466 1.0000000000027907 9.302197886962356e-13 -8.157008602743414e-16 -9.571025842579164e-12 3.9819276074045196e-13 -2.1838195388884374e-11 -4.4844919730827425e-08 2.8864017156277685e-10 3.313337116164228e-08 2.3398017277197138e-08 0.9999999999983529 0.9998417894721182 0.9999999999642954 9.87294579694083e-13 1.6742177737517986e-13 2.3601263184937074e-13 3.887183913914765e-13 -2.1211142999961573e-11 -4.474587245962857e-08 2.885389230735793e-10 3.313442722150005e-08 2.3399062360077173e-08 1.0000000011185222 0.9998417902611649 0.9999999786400744 1.6143454593241408e-10 1.439993129639001e-09 1.4401103399585723e-09 1.612590614303167e-10 -1.1676529101296275e-10 -4.4855930898222476e-08 1.155712832395178e-09 3.314037597475154e-08 3.177024729653326e-08 1.0000000006176195 0.9998417899041537 0.9999999899203088 1.4481133624165361e-10 7.285729239146657e-10 7.593538516368214e-10 1.3913697681330474e-10 -1.0359659113176424e-10 -4.4855824517881865e-08 6.822774715919201e-10 3.3134092335339934e-08 2.553097677225394e-08
2.972 1.0000000010638426 0.9998417902394122 0.9999999798727349 1.5869338942423494e-10 1.361139471852436e-09 1.366806051027083e-09 1.5912011940588384e-10 -1.167264233959577e-10 -4.57020042521815e-08 1.1031911447815143e-09 3.322840022281578e-08 3.089057713735562e-08 0.9999999989160603 0.9998417887105208 1.0000000272060008 5.3365219581155196e-11 -1.2847834693591324e-09 -1.9404849843524115e-09 3.71101553456439e-11 -4.3762838108830715e-11 -4.570090859739189e-08 1.1296522354910478e-09 3.3229729539828454e-08 3.5865046875008836e-08 0.9999999999967497 0.9998417894875544 1.0000000000007558 -5.3027554340414206e-14 -9.562323095825106e-15 -9.18044966249541e-12 6.308797240499099e-13 -2.3141955407731788e-11 -4.5690798378501983e-08 2.898900344478528e-10 3.322222935941328e-08 2.3325066676026213e-08 0.9999999999983405 0.999841789489368 0.9999999999641542 1.4056694054653237e-15 1.5098100449560157e-13 1.4939839518099523e-13 6.236784159779919e-13 -2.2416306522059562e-11 -4.5589932150131956e-08 2.896149495708817e-10 3.322331232150638e-08 2.3327193581991428e-08 1.0000000011185084 0.9998417902783782 0.9999999786399227 1.604491520281623e-10 1.4399760657076153e-09 1.4400223849116889e-09 1.6149153980139366e-10 -1.1811814648568727e-10 -4.570201150305256e-08 1.1560238382014619e-09 3.322927271773601e-08 3.171234698539228e-08 1.0000000006172969 0.9998417899211514 0.9999999899251779 1.437549130356496e-10 7.281918399287211e-10 7.588865849016395e-10 1.3930022226082652e-10 -1.049085988420174e-10 -4.570190327054284e-08 6.825328704372307e-10 3.3222969325325614e-08 2.5459494758685808e-08
2.982 1.0000000010637837 0.9998417902569295 0.999999979873726 1.5764795328953448e-10 1.3610587684330368e-09 1.3666284334203498e-09 1.5938974600528248e-10 -1.1809902217591475e-10 -4.6563281495010295e-08 1.1118881351137378e-09 3.331636081413162e-08 3.067587477406249e-08 0.9999999989214526 0.9998417887319598 1.0000000270701161 5.2061417448768485e-11 -1.2783877758501927e-09 -1.9309152557237217e-09 3.720609986626977e-11 -4.5032035070615295e-11 -4.6562165668795245e-08 1.1330029675222188e-09 3.331742678827595e-08 3.55850445704721e-08 0.9999999999968213 0.9998417895052004 0.9999999999989516 -1.0888490907587423e-12 -1.4505362625047257e-14 -8.834363541623575e-12 9.091637688150588e-13 -2.4464292424933868e-11 -4.655187066711587e-08 3.216011907147087e-10 3.3310151205249606e-08 2.3046423070108228e-08 0.9999999999983364 0.999841789506959 0.9999999999641516 -1.0380174256134697e-12 1.388887179126143e-13 4.275574452079125e-14 9.036424443120961e-13 -2.363658501842459e-11 -4.644915883044769e-08 3.212844423304506e-10 3.331126202815106e-08 2.3048911489927303e-08 1.0000000011185033 0.9998417902959331 0.9999999786399094 1.5941113792222783e-10 1.4399629913359144e-09 1.4399130918472086e-09 1.6176924813993273e-10 -1.1949539059735855e-10 -4.656328879775236e-08 1.1643740808756236e-09 3.3317235494727895e-08 3.150365800887442e-08 1.0000000006169818 0.9998417899384903 0.9999999899301824 1.4264557401894353e-10 7.278149108160733e-10 7.583979035948838e-10 1.395086981996545e-10 -1.0624456253391747e-10 -4.656317862800578e-08 6.963202655363963e-10 3.331091175755796e-08 2.5199732610570274e-08
2.992 1.0000000010637327 0.9998417902747933 0.9999999798748587 1.5662705315874108e-10 1.3609896979247475e-09 1.3665066313494545e-09 1.596618733071534e-10 -1.1949526280400427e-10 -4.744000636002261e-08 1.1254338229966708e-09 3.3403290100310695e-08 3.036978228867625e-08 0.9999999989268257 0.999841788753727 1.0000000269350509 5.0783706920533804e-11 -1.2720121970692217e-09 -1.9213376570510774e-09 3.7305336276597985e-11 -4.632443667891231e-11 -4.743887028213888e-08 1.1412321123255437e-09 3.340409340030106e-08 3.52264403445357e-08 0.9999999999968974 0.9998417895231908 0.9999999999973773 -2.0996655818716054e-12 -8.03233230318461e-15 -8.45401956821556e-12 1.1896529064333047e-12 -2.580379597070289e-11 -4.742838733831181e-08 3.658538098047683e-10 3.339703879681231e-08 2.2643978374454e-08 0.9999999999983398 0.999841789524897 0.9999999999642919 -2.0526490356801316e-12 1.3859602051935454e-13 -7.331810334487167e-15 1.1854761824193789e-12 -2.4871378958309116e-11 -4.7323802573042985e-08 3.656189015082621e-10 3.339817724923806e-08 2.264590402616652e-08 1.0000000011185053 0.9998417903138347 0.9999999786400382 1.583981398325799e-10 1.439961912203483e-09 1.439859820231946e-09 1.6204930917867485e-10 -1.208964901651961e-10 -4.744001372488557e-08 1.177363808657636e-09 3.340416706574311e-08 3.1206096495070335e-08 1.0000000006166745 0.9998417899561758 0.9999999899353267 1.4156085937492707e-10 7.274497639727046e-10 7.579654212290023e-10 1.397195508910107e-10 -1.076042470535271e-10 -4.743990166194824e-08 7.175695163542118e-10 3.339782227921132e-08 2.4827463688091797e-08
3.002 1.0000000010636876 0.9998417902930093 0.9999999798761412 1.5570991902582425e-10 1.3609361279122027e-09 1.3664652610263028e-09 1.5989610557268361e-10 -1.2091409556022388e-10 -4.8332433315953475e-08 1.1409790056534784e-09 3.348922143474615e-08 3.001922315346872e-08 0.999999998932178 0.9998417887758267 1.0000000268008098 4.96108200625506e-11 -1.2656530903578412e-09 -1.911727483482082e-09 3.7367491201267747e-11 -4.763915253807965e-11 -4.83312766424709e-08 1.1515565537350832e-09 3.348976231454248e-08 3.4829618191371304e-08 0.9999999999969755 0.9998417895415305 0.9999999999960368 -3.0064166586568907e-12 1.366826865305868e-14 -8.014352334518908e-12 1.4320295581812002e-12 -2.715960770110916e-11 -4.832060339179921e-08 4.112928299996989e-10 3.3482925187730905e-08 2.2178287864459195e-08 0.9999999999983491 0.999841789543187 0.9999999999645826 -2.962840087924423e-12 1.5374079700933593e-13 2.2265253206605377e-14 1.4288889396065457e-12 -2.6119292382254657e-11 -4.821411786351654e-08 4.1118120157247406e-10 3.348408970133983e-08 2.2179082279126605e-08 1.0000000011185135 0.9998417903320882 0.9999999786403168 1.574894263329223e-10 1.4399762566088574e-09 1.4398868350358113e-09 1.6229120538521574e-10 -1.2231957727511736e-10 -4.8332441067548876e-08 1.1922802679656015e-09 3.349010075608215e-08 3.0865445762595527e-08 1.0000000006163734 0.999841789974214 0.9999999899406178 1.4058006279591923e-10 7.271008694003558e-10 7.576135402773575e-10 1.3989238354497219e-10 -1.0898624189507425e-10 -4.8332327185640857e-08 7.415229327550924e-10 3.348373415598859e-08 2.439873716018246e-08
3.012 1.0000000010636474 0.9998417903115824 0.9999999798775709 1.549645896117223e-10 1.360893159217635e-09 1.366459650516933e-09 1.6006198262999715e-10 -1.2235454076445174e-10 -4.924082069617234e-08 1.1566250664031885e-09 3.357430030325103e-08 2.965268043335845e-08 0.9999999989375085 0.9998417887982648 1.0000000266673872 4.8610992517125464e-11 -1.259315154773016e-09 -1.9021294479897097e-09 3.7362466501094954e-11 -4.8975132351487657e-11 -4.923964296069751e-08 1.1621061778791513e-09 3.357457916667127e-08 3.441905728500201e-08 0.9999999999970557 0.999841789560225 0.9999999999949227 -3.741893779786444e-12 4.5255595677937853e-14 -7.559205857111362e-12 1.6065044358826668e-12 -2.8530708766742234e-11 -4.922877641700664e-08 4.529368143766495e-10 3.356795628222545e-08 2.1686380642937435e-08 0.9999999999983638 0.9998417895618342 0.9999999999650208 -3.700884179109323e-12 1.78978023985467e-13 8.612533280286084e-14 1.6038227273582916e-12 -2.737934986033435e-11 -4.912036199740796e-08 4.5291965801006216e-10 3.3569144192197567e-08 2.1686144542465316e-08 1.0000000011185268 0.9998417903506985 0.9999999786407424 1.5675192563901454e-10 1.4400009253950359e-09 1.4399499086167522e-09 1.6246512802724939e-10 -1.2376470463533372e-10 -4.92408289045025e-08 1.2073103083059242e-09 3.357518206522928e-08 3.0509479486501304e-08 1.0000000006160776 0.999841789992609 0.9999999899460542 1.3977078188985488e-10 7.267622726698565e-10 7.572974991079111e-10 1.3999705735053958e-10 -1.1038980809156071e-10 -4.9240712869351456e-08 7.651818894799574e-10 3.3568792985615354e-08 2.3947724524877874e-08
3.022 1.0000000010636114 0.9998417903305177 0.999999979879122 1.5444755641709678e-10 1.360847846192378e-09 1.3664155015893049e-09 1.6013462708970932e-10 -1.238154346795149e-10 -5.016543009657067e-08 1.170390345557091e-09 3.365871676289968e-08 2.930445167028882e-08 0.9999999989428169 0.9998417888210462 1.0000000265347542 4.784059324893849e-11 -1.2530106921172887e-09 -1.892617631765296e-09 3.726480454190698e-11 -5.033101029762866e-11 -5.016423093586386e-08 1.1709194858329374e-09 3.36587347640442e-08 3.4024218632386994e-08 0.9999999999971361 0.9998417895792793 0.9999999999940066 -4.249318630768636e-12 7.438171885901577e-14 -7.161977375447427e-12 1.6876491343383556e-12 -2.991572555083685e-11 -5.015316831570482e-08 4.870386245597566e-10 3.3652323155252467e-08 2.1214667271659753e-08 0.9999999999983817 0.9998417895808436 0.9999999999655814 -4.210786465064805e-12 2.0200622664038072e-13 1.0959253414372233e-13 1.685394687910974e-12 -2.8650185021515113e-11 -5.004279569929376e-08 4.870603916779102e-10 3.365353168427503e-08 2.1213985947190288e-08 1.0000000011185435 0.9998417903696714 0.9999999786412902 1.5624245108342444e-10 1.440023417373492e-09 1.4399744954375814e-09 1.6254562765401528e-10 -1.2523038026922204e-10 -5.0165438546836305e-08 1.2205525876948173e-09 3.36596010547679e-08 3.0171552393952724e-08 1.000000000615786 0.9998417900113665 0.9999999899516093 1.3918965387674878e-10 7.264217331994772e-10 7.569432538139961e-10 1.4000835615378626e-10 -1.1181360452664156e-10 -5.016532057868607e-08 7.856371570695542e-10 3.365318894981763e-08 2.351660208912804e-08
3.032 1.0000000010635783 0.9998417903498213 0.9999999798807496 1.5420621733430562e-10 1.3607876847423419e-09 1.3662919294934548e-09 1.6008919757942803e-10 -1.2529561300009855e-10 -5.110652635017833e-08 1.1792006926869533e-09 3.3742616477471906e-08 2.904126621307895e-08 0.9999999989481015 0.999841788844177 1.0000000264028608 4.734738731500857e-11 -1.2467525084833466e-09 -1.883232539950232e-09 3.705026663359655e-11 -5.170591289100172e-11 -5.1105305978435175e-08 1.1749165185608905e-09 3.3742375714347905e-08 3.3702567293438536e-08 0.9999999999972168 0.9998417895987002 0.9999999999932374 -4.4812940644467055e-12 8.82645427526132e-14 -6.862733270337278e-12 1.6508103676777513e-12 -3.131323373443144e-11 -5.1094044135118e-08 5.078831027978215e-10 3.373617265794592e-08 2.0856650777868525e-08 0.9999999999984033 0.9998417896002215 0.999999999966217 -4.4445301470138965e-12 2.0962763856808645e-13 5.3003027310173285e-14 1.6493272029101759e-12 -2.9930857455669214e-11 -5.09816841032461e-08 5.07904975343624e-10 3.3737400073965724e-08 2.0856073394550275e-08 1.000000001118564 0.9998417903890126 0.999999978641914 1.5600879920446927e-10 1.4400311845625086e-09 1.4399198234297484e-09 1.625083318329209e-10 -1.2671547124533973e-10 -5.110653543516158e-08 1.2290512107582308e-09 3.374350333209263e-08 2.9916411739513804e-08 1.0000000006154979 0.9998417900304923 0.9999999899572384 1.3888390235813408e-10 7.260662972809031e-10 7.565099357253421e-10 1.3990188104666632e-10 -1.1325691098421278e-10 -5.110641520275371e-08 7.985140776611319e-10 3.373706792389e-08 2.3189259629456262e-08
3.042 1.0000000010635477 0.9998417903694985 0.9999999798823987 1.5426962449574626e-10 1.360707105853414e-09 1.3661164585622412e-09 1.5990727226073513e-10 -1.2679446410479052e-10 -5.2064378910078e-08 1.1795068437310585e-09 3.3826034150457184e-08 2.894993979089929e-08 0.9999999989533624 0.9998417888676627 1.0000000262716515 4.7160213122829214e-11 -1.240546007416598e-09 -1.873946947087325e-09 3.669982838932168e-11 -5.309823780122447e-11 -5.206313660627788e-08 1.1704769431315012e-09 3.3825537298762545e-08 3.352921566210848e-08 0.9999999999972975 0.9998417896184923 0.9999999999925596 -4.408701759922228e-12 8.145472637899521e-14 -6.633288283451391e-12 1.4773446429445368e-12 -3.272248240569283e-11 -5.2051672631453285e-08 5.086659501910364e-10 3.38195405208252e-08 2.0736408783859416e-08 0.999999999998427 0.9998417896199733 0.9999999999668745 -4.372290131334979e-12 1.9665143526703134e-13 -5.564132705581636e-14 1.4769078484374825e-12 -3.122051003778647e-11 -5.193729575124981e-08 5.086845892531788e-10 3.382078678244814e-08 2.0736038375875046e-08 1.0000000011185863 0.9998417904087273 0.9999999786425604 1.5608019626298936e-10 1.4400183450416507e-09 1.4398127376865835e-09 1.6233429124801214e-10 -1.2821863043787767e-10 -5.206438860505491e-08 1.229391973811372e-09 3.38269235884261e-08 2.9828181998188196e-08 1.0000000006152119 0.9998417900499923 0.9999999899628869 1.3888326563674803e-10 7.256907704506303e-10 7.560245009796255e-10 1.3965851373941096e-10 -1.1471840508033834e-10 -5.2064266115025355e-08 7.98787283030275e-10 3.382046469520596e-08 2.307623139793413e-08
3.052 1.0000000010635182 0.9998417903895559 0.9999999798840274 1.5462643846549895e-10 1.3606112359326585e-09 1.3659629815943393e-09 1.595897253238796e-10 -1.2831031566082916e-10 -5.303926058599488e-08 1.169450360779696e-09 3.3908884409500215e-08 2.9080185366243784e-08 0.9999999989585987 0.99984178889151 1.0000000261410789 4.72678089250866e-11 -1.2343858904167623e-09 -1.8646860431011984e-09 3.621468240442698e-11 -5.4507174318515444e-11 -5.303799585658483e-08 1.155607066867698e-09 3.390813418000383e-08 3.354817211237398e-08 0.999999999997376 0.9998417896386629 0.999999999991926 -4.0423436518233e-12 5.899966447471137e-14 -6.398224626864475e-12 1.1685898525948392e-12 -3.41417058069404e-11 -5.3026327032555813e-08 4.849947783267532e-10 3.3902342004119205e-08 2.092492298884367e-08 0.9999999999984523 0.9998417896401057 0.9999999999675107 -4.006006548684432e-12 1.6859927170146602e-13 -1.4105312877105045e-13 1.1690980310189082e-12 -3.251716277926381e-11 -5.290990255093673e-08 4.85031876810772e-10 3.390360886660188e-08 2.0924481654930074e-08 1.0000000011186103 0.9998417904288218 0.9999999786431859 1.5644490028657338e-10 1.4399901369530483e-09 1.4397276844267112e-09 1.6202470755633905e-10 -1.2973920338332107e-10 -5.303927062850535e-08 1.2197936937186478e-09 3.3909776472581e-08 2.995502364918883e-08 1.0000000006149272 0.9998417900698718 0.9999999899685127 1.3917623032510554e-10 7.253000391519725e-10 7.555613372376731e-10 1.3927974616474282e-10 -1.1619673547595707e-10 -5.303914600394447e-08 7.836862310994134e-10 3.3903293897827455e-08 2.3240866012372474e-08
3.062 1.0000000010634886 0.9998417904099982 0.9999999798856151 1.5520733357543195e-10 1.3605113249595102e-09 1.3658946742687864e-09 1.591672379373952e-10 -1.2984166428805708e-10 -5.403144785681716e-08 1.1507403898029341e-09 3.399101223755248e-08 2.939434114221117e-08 0.9999999989638081 0.9998417889157231 1.00000002601112 4.7601222841827606e-11 -1.2282606054854981e-09 -1.8553865733310538e-09 3.562580376139827e-11 -5.5931597381452774e-11 -5.4030160502077826e-08 1.131878377572972e-09 3.399001087241608e-08 3.372871654436868e-08 0.9999999999974516 0.9998417896592162 0.9999999999913132 -3.4517239702799548e-12 3.2539134083565964e-14 -6.093364513905076e-12 7.549213652363922e-13 -3.556979458684251e-11 -5.401828328633953e-08 4.380703822540628e-10 3.398442228901762e-08 2.1366210209167823e-08 0.9999999999984772 0.9998417896606225 0.9999999999681051 -3.4147883834296943e-12 1.3692187618358099e-13 -1.400854994240237e-13 7.56376020297821e-13 -3.381995011075193e-11 -5.3899780656555046e-08 4.381452677922977e-10 3.3985712573084226e-08 2.1365493217025235e-08 1.0000000011186336 0.9998417904493014 0.9999999786437709 1.5703406165127301e-10 1.4399581849998852e-09 1.439727534671143e-09 1.6161012253196815e-10 -1.3127561492179027e-10 -5.40314580809318e-08 1.201915392056578e-09 3.399190698081879e-08 3.0260510542193596e-08 1.000000000614643 0.9998417900901367 0.9999999899740948 1.3969343038525222e-10 7.249054191081624e-10 7.551833564478442e-10 1.3879608996001678e-10 -1.1769091043698665e-10 -5.4031331353217555e-08 7.552983277684688e-10 3.3985400384511365e-08 2.3634176477806787e-08
3.072 1.0000000010634569 0.9998417904308307 0.9999999798871613 1.5589659696245848e-10 1.3604175112650702e-09 1.3659136853559491e-09 1.5869252918209298e-10 -1.3138807940118496e-10 -5.50412211759073e-08 1.128696345003432e-09 3.4072272610519415e-08 2.9773977985299907e-08 0.9999999989689901 0.9998417889403084 1.0000000258817705 4.8044341856041295e-11 -1.2221597867353869e-09 -1.8460462394325515e-09 3.498539876298942e-11 -5.737005312195824e-11 -5.503991089052001e-08 1.1045656981040637e-09 3.4071021881889595e-08 3.396927188772504e-08 0.999999999997523 0.9998417896801582 0.9999999999907174 -2.7527405197795353e-12 1.1558903803280918e-14 -5.715883741475688e-12 2.8889576677392175e-13 -3.700522252997979e-11 -5.5027822442289e-08 3.764534784207537e-10 3.406563634648163e-08 2.1892051055735415e-08 0.9999999999984996 0.99984178968153 0.9999999999686571 -2.7148185591012105e-12 1.1140953796990842e-13 -5.074205771474786e-14 2.9108003129014514e-13 -3.512733191156817e-11 -5.490720980523546e-08 3.7655202667735414e-10 3.406695301608943e-08 2.1891276159395553e-08 1.000000001118655 0.9998417904701714 0.9999999786443139 1.577316073109807e-10 1.439932158619774e-09 1.4398146757216055e-09 1.6114334255466426e-10 -1.3282673936944482e-10 -5.50412313354254e-08 1.1808763815173377e-09 3.407317006683419e-08 3.062982874648823e-08 1.0000000006143561 0.999841790110792 0.9999999899796332 1.4031911995136304e-10 7.245171033628207e-10 7.548931607016183e-10 1.3826027433903968e-10 -1.191999195523229e-10 -5.5041102616811744e-08 7.210650948163e-10 3.4066639001489624e-08 2.4106001542619485e-08
3.082 1.0000000010634225 0.9998417904520595 0.999999979888675 1.5657508585091275e-10 1.3603323492616957e-09 1.3659601534515157e-09 1.5821848583628055e-10 -1.3294790618343558e-10 -5.6068865249234876e-08 1.1102460333348767e-09 3.415259015737285e-08 3.007731068464399e-08 0.9999999989741432 0.9998417889652723 1.000000025753036 4.84772097916152e-11 -1.2160806998952285e-09 -1.8367248209814893e-09 3.4346484730328964e-11 -5.88209325795738e-11 -5.6067531467848844e-08 1.0807153740271729e-09 3.415109177683104e-08 3.414563111940793e-08 0.9999999999975892 0.9998417897014954 0.9999999999901454 -2.0650107229930792e-12 -3.4721893843461473e-16 -5.3244158030662394e-12 -1.763474299636264e-13 -3.844710116701008e-11 -5.6055228444332045e-08 3.1689731466559295e-10 3.414590867860848e-08 2.2309005967180435e-08 0.9999999999985194 0.9998417897028343 0.9999999999691769 -2.0252820751878455e-12 9.520215182760348e-14 6.659901932445207e-14 -1.7374955234211837e-13 -3.643899230166157e-11 -5.593247376528483e-08 3.1695038711825723e-10 3.4147254092688224e-08 2.2308717309430053e-08 1.0000000011186736 0.9998417904914378 0.9999999786448244 1.5841785228105657e-10 1.4399151025503705e-09 1.439929382065566e-09 1.6067715469392557e-10 -1.3439159649825362e-10 -5.606887578764979e-08 1.1633048031921545e-09 3.4153490385704664e-08 3.092519118226652e-08 1.0000000006140668 0.9998417901318437 0.9999999899851365 1.4093374246147848e-10 7.241380371589408e-10 7.546306264845968e-10 1.3772502099250144e-10 -1.2072220697262853e-10 -5.60687445797313e-08 6.91605570035272e-10 3.414693441403636e-08 2.4480823784104665e-08
3.092 1.0000000010633854 0.9998417904736921 0.999999979890163 1.5717020667700066e-10 1.3602538344307576e-09 1.3659579792023464e-09 1.5777641907885374e-10 -1.3452001237333897e-10 -5.711466782323605e-08 1.1007009354370908e-09 3.423195835574017e-08 3.020664786805924e-08 0.9999999989792683 0.9998417889906208 1.000000025624921 4.8827992002995485e-11 -1.2100253770836564e-09 -1.8274975473140157e-09 3.3740480297902994e-11 -6.028313970335856e-11 -5.711331077150708e-08 1.0658853297349655e-09 3.423021437079839e-08 3.4170442451312544e-08 0.9999999999976502 0.9998417897232342 0.9999999999896009 -1.4602029894176004e-12 -6.0002663652635346e-15 -4.994588607266775e-12 -6.098248577585962e-13 -3.9893205583128985e-11 -5.710078995661602e-08 2.816331394616959e-10 3.4225232623643696e-08 2.2489060294737098e-08 0.9999999999985366 0.9998417897245417 0.9999999999696706 -1.4186526933649074e-12 8.597526413047195e-14 1.3474363231483365e-13 -6.07151267837989e-13 -3.775212348080649e-11 -5.6975860909407185e-08 2.81544068552237e-10 3.422660806725626e-08 2.24897104608759e-08 1.00000000111869 0.9998417905131076 0.9999999786453094 1.5902052933038516e-10 1.439904613537711e-09 1.439995681162438e-09 1.6024301603521602e-10 -1.3596867752355854e-10 -5.7114678957159885e-08 1.154249954970701e-09 3.4232861386143254e-08 3.105142893335568e-08 1.000000000613775 0.9998417901532992 0.999999989990612 1.4146499665035435e-10 7.237655061549095e-10 7.543200023034833e-10 1.372218446867733e-10 -1.222566645278146e-10 -5.711454525028586e-08 6.759471659089122e-10 3.42262801756115e-08 2.464059695410031e-08
3.102 1.000000001063347 0.9998417904957357 0.9999999798916234 1.5767859435558607e-10 1.3601789882371123e-09 1.365871589897132e-09 1.5737081057081303e-10 -1.3610316973637672e-10 -5.817892219482474e-08 1.1012002439214492e-09 3.4310386548756785e-08 3.0147094314586484e-08 0.9999999989843665 0.9998417890163627 1.0000000254974195 4.9093202220753085e-11 -1.2039969930177236e-09 -1.8184000386982804e-09 3.317172160368273e-11 -6.175568159494718e-11 -5.8177541452226056e-08 1.061431554702655e-09 3.430839939735314e-08 3.402910718349505e-08 0.9999999999977081 0.9998417897453832 0.9999999999890795 -9.417049099052527e-13 -8.363504499816365e-15 -4.761957195543045e-12 -1.006798597173812e-12 -4.134286876535428e-11 -5.8164799421696164e-08 2.8360815392916265e-10 3.430361711076776e-08 2.2415002396466602e-08 0.9999999999985524 0.999841789746661 0.9999999999701363 -8.983205940282581e-13 8.007789976830126e-14 1.1763155428331555e-13 -1.0045953012592085e-12 -3.906622434652116e-11 -5.8037662536746566e-08 2.833679979001692e-10 3.430502290199721e-08 2.241656318452236e-08 1.0000000011187042 0.9998417905351886 0.9999999786457672 1.5953627565473835e-10 1.4398976190532634e-09 1.439977780541223e-09 1.598453033780701e-10 -1.3755632399941956e-10 -5.817893363645095e-08 1.1547767635357842e-09 3.431129242671129e-08 3.099393561943691e-08 1.0000000006134824 0.9998417901751663 0.9999999899960571 1.4190975571367825e-10 7.233965831453852e-10 7.539250342110955e-10 1.3675510102543563e-10 -1.2380209720768757e-10 -5.8178797745591956e-08 6.765402529323522e-10 3.4304685728743536e-08 2.4568556126175785e-08
3.112 1.000000001063308 0.9998417905181987 0.9999999798930495 1.581380163758313e-10 1.3601087239214952e-09 1.3657271251814986e-09 1.569921234014693e-10 -1.3769571683982819e-10 -5.92619252902771e-08 1.108946666531254e-09 3.4387854682335586e-08 2.995384555409686e-08 0.9999999989894389 0.9998417890425053 1.0000000253705228 4.931073435863061e-11 -1.1979941080482062e-09 -1.8094062490704853e-09 3.2630812402563095e-11 -6.323721422449443e-11 -5.926052029564453e-08 1.0646035886209765e-09 3.438562681460954e-08 3.3769684952743654e-08 0.9999999999977632 0.9998417897679494 0.9999999999885721 -4.719921643663411e-13 -6.377072647288971e-15 -4.600035777632817e-12 -1.3768379464501759e-12 -4.279394361324636e-11 -5.924755396251932e-08 3.124365134923996e-10 3.4381041365112955e-08 2.2160504213040807e-08 0.9999999999985678 0.999841789769199 0.9999999999705673 -4.2661903009916084e-13 7.876156656840901e-14 4.117323180539116e-14 -1.3755849725840146e-12 -4.037989838047059e-11 -5.911817520005067e-08 3.1215504052943857e-10 3.438247701653134e-08 2.2162383299538392e-08 1.0000000011187191 0.9998417905576887 0.9999999786461908 1.6000313079782196e-10 1.4398952418196347e-09 1.4399017095062984e-09 1.5947450329556168e-10 -1.3915385681151242e-10 -5.926193702089989e-08 1.1622154506178315e-09 3.438876344048188e-08 3.080643837524051e-08 1.000000000613189 0.999841790197452 0.9999999900014659 1.4230576000596116e-10 7.230324921440228e-10 7.534719501879585e-10 1.3631561850702177e-10 -1.2535713259474906e-10 -5.926179869565556e-08 6.888759591250934e-10 3.438213104354693e-08 2.433206270198203e-08
3.122 1.0000000010632686 0.9998417905410868 0.9999999798944395 1.5856973610337545e-10 1.3600474357325145e-09 1.3655859137042715e-09 1.5663719983411097e-10 -1.39296494278932e-10 -6.03639777876962e-08 1.119958991248477e-09 3.4464323407316476e-08 2.9700428069308126e-08 0.9999999989944858 0.9998417890690562 1.0000000252442245 4.950240304028891e-11 -1.1920118510374198e-09 -1.8004542177962425e-09 3.211437566007087e-11 -6.472559165508287e-11 -6.036254819409675e-08 1.0713177859748211e-09 3.4461856799639086e-08 3.34569564320088e-08 0.9999999999978164 0.9998417897909405 0.9999999999880747 -2.9867697796827095e-14 4.372523036576749e-15 -4.446481324708366e-12 -1.7234911356085142e-12 -4.424543973771382e-11 -6.034935396818258e-08 3.4966301498176527e-10 3.445746503339677e-08 2.1822853960473276e-08 0.9999999999985828 0.9998417897921635 0.9999999999709617 1.749814751915975e-14 8.612585414625024e-14 -3.219965092434889e-14 -1.7230789968736026e-12 -4.169179616637581e-11 -6.021769931071205e-08 3.49451312777049e-10 3.445892947609975e-08 2.1824208369955782e-08 1.0000000011187329 0.9998417905806146 0.9999999786465782 1.6044293977509004e-10 1.4399017614070513e-09 1.439828838502151e-09 1.5912743072850642e-10 -1.4075925068183868e-10 -6.036398996660275e-08 1.1727758398792712e-09 3.4465235100852583e-08 3.0560533884437384e-08 1.000000000612896 0.9998417902201638 0.999999990006836 1.4267428827564512e-10 7.226779848572635e-10 7.530224987952893e-10 1.3589982550986385e-10 -1.2692027457149198e-10 -6.03638494435045e-08 7.062804938612599e-10 3.445857669817846e-08 2.402044738986432e-08
3.132 1.000000001063229 0.9998417905644086 0.9999999798958047 1.5893675669924326e-10 1.3599972050428293e-09 1.3654955638144075e-09 1.5631796692969606e-10 -1.4090447537243608e-10 -6.148538559225444e-08 1.1315641816580912e-09 3.453977903319391e-08 2.9433276425569114e-08 0.9999999989995073 0.9998417890960223 1.000000025118534 4.963108412973489e-11 -1.1860486625396387e-09 -1.7914966153303356e-09 3.163436262244597e-11 -6.622003522853667e-11 -6.148393089465835e-08 1.0787715598489695e-09 3.453707479485906e-08 3.3131794801948284e-08 0.999999999997867 0.9998417898143631 0.9999999999875951 3.4795441296485336e-13 2.616658357059801e-14 -4.253489039065003e-12 -2.0342866160091335e-12 -4.56960348557652e-11 -6.147050529076554e-08 3.8536300969751863e-10 3.453287331284193e-08 2.1463798912870632e-08 0.999999999998597 0.999841789815561 0.99999999997133 3.97175247079299e-13 1.043366783723144e-13 -5.489150870612001e-14 -2.035150831801442e-12 -4.300016519138261e-11 -6.133653968179846e-08 3.852666935004442e-10 3.4534365215323634e-08 2.1464064929435763e-08 1.0000000011187462 0.9998417906039737 0.9999999786469412 1.608183300113829e-10 1.4399193103215596e-09 1.4398065497155846e-09 1.5881617010647539e-10 -1.4237198037078376e-10 -6.148539813800042e-08 1.1839111269443627e-09 3.4540693700319525e-08 3.0301417170269437e-08 1.0000000006126024 0.9998417902433089 0.9999999900121789 1.429785847479188e-10 7.223346168379689e-10 7.526239195826672e-10 1.3551978014898675e-10 -1.2849013687087148e-10 -6.148525508096293e-08 7.243599335998481e-10 3.4534008855057055e-08 2.369033287969047e-08
3.142 1.000000001063189 0.9998417905881708 0.9999999798971704 1.5915451975315153e-10 1.3599530580562803e-09 1.3654547298211833e-09 1.5605299168103188e-10 -1.4251814834004051e-10 -6.262645859812095e-08 1.1427881922130164e-09 3.461425317924576e-08 2.9165369628138056e-08 0.9999999990045032 0.9998417891234106 1.0000000249934722 4.961125140604734e-11 -1.1801090795054378e-09 -1.7825343061251653e-09 3.120962656373792e-11 -6.771884493957588e-11 -6.262497835124179e-08 1.0859129414818081e-09 3.4611311722442184e-08 3.280548972622562e-08 0.9999999999979154 0.9998417898382254 0.9999999999871577 5.763589166898434e-13 5.361066280150934e-14 -4.021185074113452e-12 -2.2907449626335323e-12 -4.714402115742505e-11 -6.261131756556852e-08 4.172744643279483e-10 3.4607297107626116e-08 2.1100639813293043e-08 0.9999999999986113 0.9998417898394 0.9999999999716989 6.269306805427176e-13 1.2876068226565e-13 -2.7400505081581287e-14 -2.292578473030616e-12 -4.430434207948204e-11 -6.247500536270115e-08 4.172719401224503e-10 3.4608815170939434e-08 2.1099887055510556e-08 1.0000000011187595 0.9998417906277732 0.9999999786473049 1.6104397457951568e-10 1.4399430340048764e-09 1.4398339326611032e-09 1.5855908009828847e-10 -1.4399042244362907e-10 -6.262647140208345e-08 1.1946914875993775e-09 3.46151709048121e-08 3.004171697033933e-08 1.0000000006123084 0.9998417902668948 0.9999999900175198 1.4313318209227788e-10 7.219972636066173e-10 7.522749792251237e-10 1.351940637928094e-10 -1.3006517030208904e-10 -6.262632568016545e-08 7.415839725741364e-10 3.4608459012488844e-08 2.3357566268353055e-08
3.152 1.0000000010631493 0.999841790612381 0.9999999798985715 1.5914826145321744e-10 1.3599036919485186e-09 1.3654225831230743e-09 1.5585092449477604e-10 -1.4413546562745296e-10 -6.378751101902644e-08 1.1531539210043623e-09 3.468777976679658e-08 2.890219173791696e-08 0.9999999990094749 0.9998417891512297 1.0000000248690712 4.936847282484127e-11 -1.1742040317732038e-09 -1.773607866414066e-09 3.084869823614022e-11 -6.922074070746972e-11 -6.37860048475715e-08 1.0922244471802312e-09 3.468460136398863e-08 3.2482909722278574e-08 0.9999999999979625 0.9998417898625348 0.9999999999867946 5.806823526679508e-13 7.582655954395644e-14 -3.790336869059986e-12 -2.484327624016544e-12 -4.8587552687219804e-11 -6.37721053201161e-08 4.4493199633406803e-10 3.468077032919232e-08 2.0740945792634985e-08 0.999999999998626 0.9998417898636868 0.999999999972102 6.319109219620395e-13 1.4774935074620484e-13 8.86378241231961e-15 -2.486759187783817e-12 -4.5602311272933645e-11 -6.363341008750101e-08 4.449653588414041e-10 3.468231368494381e-08 2.073977326188612e-08 1.000000001118773 0.9998417906520208 0.9999999786477035 1.610458099615462e-10 1.4399615943368026e-09 1.4398700791708824e-09 1.583650016808479e-10 -1.456128400710926e-10 -6.378752397682382e-08 1.204659215742698e-09 3.468870062149183e-08 2.9786758689213335e-08 1.0000000006120153 0.9998417902909288 0.9999999900228933 1.4306353561701728e-10 7.21655022342174e-10 7.519349754412937e-10 1.3493129583106898e-10 -1.316443228749053e-10 -6.378737579096938e-08 7.572658973972016e-10 3.468196108553699e-08 2.3028952566222866e-08
3.162 1.0000000010631123 0.9998417906370484 0.9999999799000393 1.5891487440029196e-10 1.3598386132810367e-09 1.365356624355884e-09 1.557022625319337e-10 -1.4575559847958575e-10 -6.496886186382547e-08 1.1612590613302974e-09 3.4760311802569294e-08 2.8674147477685425e-08 0.9999999990144237 0.9998417891794883 1.0000000247453598 4.889982591659937e-11 -1.1683441156718666e-09 -1.7647595846351363e-09 3.054197612437937e-11 -7.072418906947751e-11 -6.496732943592175e-08 1.0962274200161103e-09 3.475689708437495e-08 3.2191325295637304e-08 0.9999999999980105 0.9998417898873 0.9999999999865357 3.5780098517095516e-13 8.183031655568191e-14 -3.6025846102379902e-12 -2.6247353014787426e-12 -5.002542542180122e-11 -6.495318768931712e-08 4.6555957790927255e-10 3.47532465645054e-08 2.042762135166686e-08 0.9999999999986423 0.9998417898884305 0.9999999999725717 4.094851555939221e-13 1.5103618784383645e-13 1.1926329113787119e-14 -2.6268078847896726e-12 -4.68928210876091e-11 -6.481207220370884e-08 4.6557919075945377e-10 3.4754815037556415e-08 2.0426681849235454e-08 1.0000000011187886 0.999841790676726 0.9999999786481691 1.608205585297868e-10 1.4399645063371157e-09 1.4398724091966156e-09 1.5822426894488128e-10 -1.4723758273160683e-10 -6.496887532419731e-08 1.2124687555222622e-09 3.476123582464603e-08 2.9566020088329305e-08 1.0000000006117247 0.99984179031542 0.9999999900283316 1.4276696771127284e-10 7.212968660321377e-10 7.515613851808889e-10 1.3472199110178509e-10 -1.3322592776245295e-10 -6.49687245477065e-08 7.693554631336525e-10 3.475446814613055e-08 2.274291115149177e-08
3.172 1.0000000010630787 0.9998417906621822 0.9999999799015938 1.5853480946646095e-10 1.3597553533937076e-09 1.3652483864337368e-09 1.5558711169530424e-10 -1.47376671893255e-10 -6.617083503354826e-08 1.164411815772144e-09 3.4831670229012355e-08 2.854632464065337e-08 0.9999999990193527 0.9998417892081953 1.0000000246223546 4.828616509409453e-11 -1.1625315348317486e-09 -1.7559975343583138e-09 3.0269772355552e-11 -7.222750571146261e-11 -6.616927607709364e-08 1.0950624701777725e-09 3.48280204187122e-08 3.198908535293695e-08 0.9999999999980609 0.9998417899125305 0.999999999986399 -1.2026319271922285e-14 6.98992183376551e-14 -3.465943556789752e-12 -2.7312326790216352e-12 -5.145595993876374e-11 -6.61548881404088e-08 4.733965246316224e-10 3.482454759648712e-08 2.0253592565275547e-08 0.9999999999986634 0.9998417899136411 0.9999999999731275 4.041706212208051e-14 1.3626919398745008e-13 -2.6946777552864918e-14 -2.7329384025465407e-12 -4.8174306695851826e-11 -6.601131468256072e-08 4.733893926530514e-10 3.482614184248034e-08 2.0253121029167952e-08 1.0000000011188086 0.9998417907018969 0.9999999786487215 1.6044858392155692e-10 1.4399492389752247e-09 1.4398323709841294e-09 1.5811728120534469e-10 -1.4886365454089701e-10 -6.617084923000728e-08 1.2155369909261467e-09 3.483259747817152e-08 2.9442552625759907e-08 1.0000000006114378 0.9998417903403776 0.9999999900338539 1.4232385798658383e-10 7.20921054946632e-10 7.511460850407766e-10 1.3454660688684668e-10 -1.3480909466153811e-10 -6.61706955424866e-08 7.739129880463369e-10 3.4825801200919275e-08 2.2582378432200634e-08
3.182 1.0000000010630505 0.9998417906877897 0.9999999799032392 1.581200762749062e-10 1.3596624585668563e-09 1.3651269301109783e-09 1.5549429205039029e-10 -1.4899754398807266e-10 -6.739375910604363e-08 1.159992643968548e-09 3.490159159193417e-08 2.8585023566443276e-08 0.9999999990242615 0.9998417892373592 1.0000000245000562 4.7639119443534075e-11 -1.1567580297968833e-09 -1.747292832268284e-09 3.002057158815988e-11 -7.37298190813848e-11 -6.739217315161518e-08 1.0858894717321098e-09 3.489770832788909e-08 3.193601885458415e-08 0.999999999998115 0.9998417899382341 0.9999999999863872 -4.1634393628948264e-13 4.79850745179178e-14 -3.351308829670102e-12 -2.815588063284761e-12 -5.28781060978063e-11 -6.737753505754642e-08 4.6247501155178446e-10 3.489441073278969e-08 2.031389935509347e-08 0.9999999999986892 0.9998417899393258 0.9999999999737739 -3.6357536538816866e-13 1.1146916618560328e-13 -7.898622118729847e-14 -2.8165340747675193e-12 -4.944588750459513e-11 -6.72314652396774e-08 4.6246214557093414e-10 3.489603177310395e-08 2.031362599470063e-08 1.0000000011188335 0.9998417907275419 0.9999999786493644 1.600421007041248e-10 1.4399239646539545e-09 1.4397792911717614e-09 1.5803223187634148e-10 -1.5048969578766785e-10 -6.73937735830497e-08 1.211352296697753e-09 3.490252211617184e-08 2.9480557378652267e-08 1.0000000006111567 0.9998417903658094 0.9999999900394648 1.4184625696202492e-10 7.205354295637909e-10 7.507176085708619e-10 1.3439286498718147e-10 -1.3639126979407313e-10 -6.739361716671988e-08 7.670601695903815e-10 3.489569687314059e-08 2.2632124306172487e-08
3.192 1.0000000010630272 0.9998417907138795 0.9999999799049698 1.5773723195194078e-10 1.3595723452155727e-09 1.365029616193907e-09 1.5543111816216502e-10 -1.5061692867416324e-10 -6.863796763043747e-08 1.1476837431171218e-09 3.496985972929631e-08 2.8800415644964933e-08 0.999999999029151 0.999841789266988 1.0000000243784564 4.702494826256791e-11 -1.1510104832722705e-09 -1.7386076785074873e-09 2.9801736844688643e-11 -7.522877269519205e-11 -6.863635408732147e-08 1.0682487288151287e-09 3.4965744556829065e-08 3.204245979474954e-08 0.9999999999981722 0.9998417899644187 0.9999999999864922 -7.887437189550035e-13 2.899719219252382e-14 -3.2206118124405514e-12 -2.8702160544113057e-12 -5.428991657627916e-11 -6.862146233861442e-08 4.307543239013169e-10 3.496262000166892e-08 2.062149019001839e-08 0.9999999999987197 0.9998417899654929 0.9999999999745051 -7.362569716250617e-13 8.953004976224439e-14 -1.0685574298311348e-13 -2.8703693030413052e-12 -5.0705756104863526e-11 -6.847285675382739e-08 4.307666203326757e-10 3.49642687856262e-08 2.0621007845588937e-08 1.0000000011188632 0.9998417907536689 0.9999999786500934 1.596674487340125e-10 1.4399017671564732e-09 1.4397506557563912e-09 1.5797694143719211e-10 -1.5211389122154653e-10 -6.863798237773053e-08 1.1996185661704957e-09 3.497079360533999e-08 2.9689935999145747e-08 1.00000000061088 0.9998417903917236 0.9999999900451586 1.4140042055976577e-10 7.201532698325964e-10 7.503138102782287e-10 1.342689933188643e-10 -1.3797171252678904e-10 -6.86378232820803e-08 7.481281045017384e-10 3.496393891705224e-08 2.290437296011316e-08
3.202 1.0000000010630072 0.9998417907404583 0.9999999799067805 1.5736229509901825e-10 1.3594935635242485e-09 1.3649688801899522e-09 1.554183558184882e-10 -1.5223299380102438e-10 -6.990379914521686e-08 1.1306074425914895e-09 3.5036426876736567e-08 2.9120987376446078e-08 0.9999999990340204 0.9998417892970882 1.0000000242575464 4.641994693542207e-11 -1.1452801475748297e-09 -1.7299292618894812e-09 2.9634056466955425e-11 -7.672323313764153e-11 -6.99021575850195e-08 1.0453422301792162e-09 3.50320808004713e-08 3.224562200337002e-08 0.9999999999982322 0.9998417899910921 0.9999999999867083 -1.1535269815048434e-12 2.071719491711312e-14 -3.0609575156175453e-12 -2.8743191736287665e-12 -5.5689702865939924e-11 -6.98870076616679e-08 3.830260888375318e-10 3.502912721683406e-08 2.1072199832688248e-08 0.999999999998754 0.9998417899921495 0.9999999999753156 -1.1019906398224943e-12 7.881768508242788e-14 -9.818975643123744e-14 -2.8736082684363e-12 -5.1952581806430305e-11 -6.973582641191034e-08 3.830740554691629e-10 3.503080422908215e-08 2.107142658736214e-08 1.0000000011188963 0.9998417907802852 0.9999999786509015 1.5930032884025786e-10 1.439890870033914e-09 1.4397586349335323e-09 1.5797196311545125e-10 -1.537347761465284e-10 -6.99038140650472e-08 1.1833408885395198e-09 3.503736418628384e-08 3.0001488211652e-08 1.0000000006106076 0.9998417904181267 0.9999999900509298 1.4096267953436555e-10 7.197823262572014e-10 7.499468325140891e-10 1.3419559589104995e-10 -1.3954868000335358e-10 -6.990365244452352e-08 7.21461231987864e-10 3.503047948460414e-08 2.3306918135051292e-08
3.212 1.000000001062991 0.9998417907675338 0.9999999799086732 1.5690677484924544e-10 1.3594251242790929e-09 1.3649228993557834e-09 1.5547116774738838e-10 -1.5384432296582628e-10 -7.119159727717048e-08 1.114219097082353e-09 3.5101434795616595e-08 2.942771781945267e-08 0.9999999990388685 0.9998417893276675 1.0000000241373257 4.5734779003287125e-11 -1.1395683127507884e-09 -1.7212792846136515e-09 2.9532927452449975e-11 -7.821165430593442e-11 -7.118992670975457e-08 1.0229719517505305e-09 3.509685818024695e-08 3.243877892144687e-08 0.999999999998294 0.9998417900182613 0.9999999999870351 -1.598757974068059e-12 2.2897386271499613e-14 -2.893815798569018e-12 -2.8127761830284994e-12 -5.707644867513162e-11 -7.11745148640898e-08 3.3158326762987034e-10 3.5094073423638344e-08 2.149921778266773e-08 0.9999999999987914 0.999841790019303 0.9999999999762085 -1.5492076385277168e-12 7.849702408896278e-14 -7.485749092630257e-14 -2.8112431539730925e-12 -5.318511897224607e-11 -7.10207172675386e-08 3.316325454077294e-10 3.509577857798643e-08 2.1498511339830336e-08 1.0000000011189334 0.999841790807398 0.9999999786517927 1.5885257569341725e-10 1.4398900961037553e-09 1.4397812462364433e-09 1.5803251918596748e-10 -1.5535127746782142e-10 -7.119161199242806e-08 1.1677432114234382e-09 3.510237560846454e-08 3.0299789208799414e-08 1.0000000006103382 0.9998417904450264 0.9999999900567808 1.404438527380856e-10 7.194219909658533e-10 7.49594597138324e-10 1.341877638074427e-10 -1.4112072021501032e-10 -7.119144753993852e-08 6.952827532337273e-10 3.509546020966747e-08 2.3689728652370752e-08
3.222 1.0000000010629781 0.9998417907951145 0.9999999799106614 1.5629414347735487e-10 1.3593594208207986e-09 1.3648574111926474e-09 1.5558286956868643e-10 -1.5544963187462647e-10 -7.250171016943036e-08 1.1035963801888877e-09 3.516512946392766e-08 2.961707793696411e-08 0.9999999990436963 0.9998417893587357 1.0000000240178055 4.48937521778061e-11 -1.1338822901727164e-09 -1.712691910015751e-09 2.9491604859279655e-11 -7.969294499518767e-11 -7.250001064850675e-08 1.006700711274108e-09 3.516032227813524e-08 3.2527523002787845e-08 0.9999999999983584 0.9998417900459349 0.999999999987486 -2.201542021324349e-12 2.7526415502801724e-14 -2.7533320268561e-12 -2.692398269252118e-12 -5.844816379333346e-11 -7.248433260670427e-08 2.938837392451975e-10 3.515770390469769e-08 2.176280232181304e-08 0.9999999999988327 0.9998417900469615 0.999999999977197 -2.1537767212765905e-12 8.068146904204411e-14 -7.150032767212178e-14 -2.689496117219212e-12 -5.440177621102164e-11 -7.232787675123961e-08 2.9385838326783463e-10 3.51594367973094e-08 2.1762667262369998e-08 1.0000000011189738 0.9998417908350159 0.9999999786527793 1.5824752603366494e-10 1.4398921817943072e-09 1.4397841754081008e-09 1.581522739107693e-10 -1.569618026031529e-10 -7.250172507653385e-08 1.1576634542872432e-09 3.5166073877491305e-08 3.048421212833253e-08 1.0000000006100733 0.9998417904724317 0.9999999900627257 1.397677488462497e-10 7.190643728006869e-10 7.492228702782859e-10 1.3423896867751595e-10 -1.4268677575823643e-10 -7.25015579049106e-08 6.77895734692753e-10 3.515912707184894e-08 2.3925214547356062e-08
3.232 1.0000000010629708 0.9998417908232093 0.9999999799127647 1.5552986348974061e-10 1.3592895942076e-09 1.364758418903322e-09 1.5572742006147547e-10 -1.5704718433003102e-10 -7.383449184568024e-08 1.1008775091405677e-09 3.52277357089084e-08 2.9647559411146835e-08 0.9999999990485055 0.9998417893903011 1.0000000238990003 4.3902480763576655e-11 -1.1282285366598708e-09 -1.7041811275425217e-09 2.948391581136817e-11 -8.116482658346639e-11 -7.383276330186437e-08 9.990165093872501e-10 3.522269798639549e-08 3.2472852089912926e-08 0.9999999999984266 0.999841790074122 0.9999999999880769 -2.95622538290009e-12 2.8191294304708636e-14 -2.653274421282803e-12 -2.538733584658187e-12 -5.980357364518436e-11 -7.381681485285636e-08 2.834123067361351e-10 3.5220243037036464e-08 2.1809483445375263e-08 0.999999999998879 0.9998417900751352 0.9999999999782994 -2.9102501502658644e-12 7.912651356707706e-14 -1.0218085781057737e-13 -2.5345019187383624e-12 -5.5601034551724295e-11 -7.365765849388608e-08 2.8326285202767713e-10 3.5222003358949515e-08 2.181015010905053e-08 1.0000000011190189 0.999841790863148 0.9999999786538809 1.5749096242617197e-10 1.4398901894778134e-09 1.4397532041184736e-09 1.5830484765361165e-10 -1.5856468712566814e-10 -7.383450733199799e-08 1.1551242067695108e-09 3.522868378715898e-08 3.0514303940627016e-08 1.000000000609813 0.9998417905003512 0.9999999900687822 1.3894047024143025e-10 7.187029419889459e-10 7.488175124497227e-10 1.343229439266753e-10 -1.4424489080934583e-10 -7.383433710817019e-08 6.732188022151278e-10 3.522170499320999e-08 2.3963621733570294e-08
3.242 1.000000001062969 0.9998417908518278 0.9999999799149949 1.5471169502385788e-10 1.3592166616969985e-09 1.3646466786020566e-09 1.5587748045283054e-10 -1.5863597602936402e-10 -7.51903019862969e-08 1.1045833235575407e-09 3.528937090738999e-08 2.9546723314799442e-08 0.999999999053297 0.9998417894223728 1.0000000237809212 4.2858639985145023e-11 -1.1226062179794036e-09 -1.6957259566998894e-09 2.9482379231891504e-11 -8.262620670141444e-11 -7.518854359475804e-08 9.98445990984392e-10 3.5284102965956856e-08 3.229879893862638e-08 0.9999999999985003 0.9998417901028318 0.9999999999888208 -3.765364604714819e-12 2.5521191733702515e-14 -2.5724958433364545e-12 -2.379596402320754e-12 -6.11410875251248e-11 -7.517232062523486e-08 2.9740005126576516e-10 3.5281808120455956e-08 2.16774940721449e-08 0.9999999999989314 0.9998417901038318 0.999999999979529 -3.721162886979709e-12 7.454942691869554e-14 -1.4582498714217e-13 -2.373590327009357e-12 -5.678192772497388e-11 -7.50104204055612e-08 2.971732283480439e-10 3.528359581266923e-08 2.167868471038526e-08 1.0000000011190706 0.999841790891804 0.9999999786551105 1.5668047049947502e-10 1.4398849102510468e-09 1.4397093094392239e-09 1.5846284842676944e-10 -1.601583263970569e-10 -7.51903176783371e-08 1.1587085763439557e-09 3.5290322723262796e-08 3.041681807694498e-08 1.000000000609559 0.9998417905287945 0.999999990074964 1.3805916693213307e-10 7.183387188851761e-10 7.483993635245263e-10 1.344124407760418e-10 -1.4579364773656296e-10 -7.519014456099325e-08 6.79024492029595e-10 3.528331145200097e-08 2.3839449180550962e-08
3.252 1.0000000010629735 0.9998417908809778 0.999999979917352 1.5397508102200817e-10 1.3591476384183782e-09 1.3645608309351784e-09 1.5602231495992917e-10 -1.6021389306966983e-10 -7.656950561038062e-08 1.1113793408503813e-09 3.535003791071833e-08 2.9377098774844207e-08 0.9999999990580707 0.9998417894549595 1.0000000236635629 4.1897413451874433e-11 -1.1170080342950168e-09 -1.6872871782332734e-09 2.9476425275322365e-11 -8.407547164179347e-11 -7.656771676776509e-08 1.0013922591523423e-09 3.534454027429191e-08 3.206186395086836e-08 0.999999999998578 0.9998417901320731 0.9999999999897147 -4.4928257993695575e-12 2.681292802376067e-14 -2.472051491218409e-12 -2.2256513648628284e-12 -6.245908208002544e-11 -7.655121454171176e-08 3.2169147064562583e-10 3.534240208776617e-08 2.145094334079715e-08 0.9999999999989895 0.9998417901330611 0.9999999999808848 -4.45067842018886e-12 7.40133302946453e-14 -1.6331005364320762e-13 -2.217923702834344e-12 -5.7942716509482524e-11 -7.638652674573181e-08 3.2148369475741127e-10 3.534421723730209e-08 2.1451998153910914e-08 1.0000000011191281 0.9998417909209911 0.9999999786564658 1.5595170446350674e-10 1.4398837224154553e-09 1.4396914398548135e-09 1.586154944643365e-10 -1.617414904331901e-10 -7.65695214827962e-08 1.1652401814539384e-09 3.535099352496016e-08 3.025255398437415e-08 1.0000000006093113 0.9998417905577696 0.9999999900812702 1.3725956796348696e-10 7.179784747814159e-10 7.480075816862602e-10 1.3449693357795831e-10 -1.4733193485136894e-10 -7.656934538687058e-08 6.897984962030334e-10 3.5343949328258946e-08 2.3629565627289914e-08
3.262 1.0000000010629821 0.9998417909106669 0.9999999799198154 1.5342005484664584e-10 1.359088177227219e-09 1.3645236919158668e-09 1.5616926608562872e-10 -1.6177976641018466e-10 -7.797247296173975e-08 1.1187679942845205e-09 3.540967695417183e-08 2.9185043882305576e-08 0.9999999990628252 0.9998417894880681 1.000000023546904 4.1119122415740336e-11 -1.1114282441175634e-09 -1.678841646424753e-09 2.9473655652657923e-11 -8.551130035859662e-11 -7.797065333256745e-08 1.0051019142674037e-09 3.5403950062335756e-08 3.1804189525030847e-08 0.9999999999986594 0.9998417901618527 0.999999999990738 -5.03814005492778e-12 3.7779818774001176e-14 -2.3284679664719538e-12 -2.0694506901336346e-12 -6.375634248608619e-11 -7.795386750195152e-08 3.463632296416906e-10 3.540196531190487e-08 2.1192230801739153e-08 0.9999999999990522 0.9998417901628296 0.9999999999823473 -4.998758860875055e-12 8.307126773029785e-14 -1.3154804942484842e-13 -2.0601974385901338e-12 -5.908221863689096e-11 -7.778634660574433e-08 3.4624255521736414e-10 3.540380786096436e-08 2.1192539046561757e-08 1.0000000011191903 0.9998417909507179 0.999999978657928 1.554049678018108e-10 1.4398920232153337e-09 1.4397223947496998e-09 1.587704671190875e-10 -1.6331259267804897e-10 -7.797248909418763e-08 1.1723400444526806e-09 3.541063642746525e-08 3.006658038100138e-08 1.000000000609068 0.9998417905872837 0.99999999008768 1.3664149074252568e-10 7.176280181407788e-10 7.476646026217285e-10 1.3458352248412298e-10 -1.4885756282542882e-10 -7.797231017051868e-08 7.014234373128291e-10 3.5403558822892014e-08 2.3391004732404606e-08
3.272 1.000000001062993 0.9998417909409022 0.9999999799223526 1.530735232063517e-10 1.3590349823044938e-09 1.3645210212677624e-09 1.563258930319652e-10 -1.6333224662670906e-10 -7.939958039944276e-08 1.12630617638374e-09 3.546822286868258e-08 2.89758960083357e-08 0.9999999990675582 0.9998417895217069 1.0000000234309072 4.0550086687027165e-11 -1.1058697229195861e-09 -1.6704036383880746e-09 2.948127905278046e-11 -8.693172012709584e-11 -7.939772906598956e-08 1.009058499181043e-09 3.546226684638047e-08 3.1530526957595814e-08 0.9999999999987422 0.9998417901921783 0.999999999991856 -5.374903504858542e-12 5.5053256513980225e-14 -2.15596412915786e-12 -1.9034963844831593e-12 -6.503157603922259e-11 -7.938065545716235e-08 3.6999121527866853e-10 3.546043265085119e-08 2.090818905272666e-08 0.9999999999991166 0.9998417901931448 0.9999999999838837 -5.33821289488057e-12 9.828293016941178e-14 -6.507373039393974e-14 -1.8929342473712613e-12 -6.019922524682995e-11 -7.921025521034264e-08 3.699636601871694e-10 3.546230224785339e-08 2.0907622348505095e-08 1.0000000011192536 0.9998417909809906 0.9999999786594638 1.5506667878091658e-10 1.4399066757791998e-09 1.4397877399752895e-09 1.589350765852414e-10 -1.648699578771209e-10 -7.939959668813661e-08 1.1795864981683857e-09 3.546918628215533e-08 2.986410295548716e-08 1.0000000006088265 0.9998417906173444 0.9999999900941613 1.3623164899752944e-10 7.172841013008671e-10 7.47356021473422e-10 1.3467996386993283e-10 -1.5036964258313494e-10 -7.939941469358017e-08 7.131685451911677e-10 3.546207468776101e-08 2.313012367843374e-08
3.282 1.000000001063004 0.9998417909716915 0.9999999799249227 1.5290884774180035e-10 1.3589757372613814e-09 1.364509840705608e-09 1.56477192858006e-10 -1.6486945873453859e-10 -8.085120911870715e-08 1.1345885275872932e-09 3.55256366496307e-08 2.873485972167955e-08 0.999999999072268 0.9998417895558823 1.0000000233155302 4.016432864145837e-11 -1.1003450785567194e-09 -1.662015645167821e-09 2.948430491280239e-11 -8.83356265233564e-11 -8.084932615881333e-08 1.0139019645703716e-09 3.551945125201215e-08 3.122714896486114e-08 0.9999999999988243 0.9998417902230571 0.9999999999930275 -5.529832223710272e-12 6.592270450085357e-14 -1.997048628231521e-12 -1.7428688196108185e-12 -6.628275156325602e-11 -8.083195980708279e-08 3.944483840226192e-10 3.5517765179884144e-08 2.0577716545756374e-08 0.9999999999991813 0.9998417902240134 0.9999999999854529 -5.495004156782642e-12 1.0738134075988633e-13 -6.702893345330376e-15 -1.7317351285953834e-12 -6.129230844817299e-11 -8.065863362922942e-08 3.944658973722716e-10 3.5519661192771395e-08 2.057671688898424e-08 1.0000000011193175 0.9998417910118169 0.999999978661033 1.5491003782152955e-10 1.4399152666922689e-09 1.439844919098141e-09 1.59094156315984e-10 -1.664124429409812e-10 -8.085122619598799e-08 1.187548268330955e-09 3.552660406136871e-08 2.9630796466462146e-08 1.0000000006085856 0.9998417906479589 0.9999999901006734 1.3600411420786912e-10 7.169340383376642e-10 7.47039268772895e-10 1.347707265279469e-10 -1.5186634382357326e-10 -8.085104106175634e-08 7.259554197410379e-10 3.551945782259403e-08 2.282800943162526e-08
3.292 1.0000000010630137 0.9998417910030423 0.9999999799274878 1.5289723956657994e-10 1.358896649532078e-09 1.364452103589714e-09 1.5657876304830676e-10 -1.6639014683549582e-10 -8.232774769226432e-08 1.1433676433520715e-09 3.558191612241224e-08 2.8468156409737094e-08 0.9999999990769538 0.9998417895906038 1.0000000232007311 3.9932824401004275e-11 -1.0948678432658915e-09 -1.653715637577389e-09 2.943826809994023e-11 -8.972112343884117e-11 -8.232583237101735e-08 1.019357212183372e-09 3.5575501164986504e-08 3.089961652208949e-08 0.9999999999989038 0.9998417902544973 0.9999999999942125 -5.531928228794714e-12 5.6806309513304384e-14 -1.8894374444499568e-12 -1.63220945741388e-12 -6.750876397435746e-11 -8.230816832497369e-08 4.1895211929930354e-10 3.5573961121967585e-08 2.020849409068514e-08 0.9999999999992449 0.9998417902554452 0.9999999999870163 -5.498103975074694e-12 9.62411114304754e-14 4.9493531649650054e-15 -1.6207044112853368e-12 -6.235998006611136e-11 -8.213186859907151e-08 4.189548724291195e-10 3.557588297156043e-08 2.0207730288664386e-08 1.0000000011193806 0.9998417910432054 0.9999999786625963 1.5490642691184762e-10 1.4399040063025323e-09 1.4398555533170903e-09 1.5920355628137705e-10 -1.6793834063646892e-10 -8.232776542055354e-08 1.1959900780325497e-09 3.558288761330996e-08 2.9372742255176075e-08 1.0000000006083438 0.9998417906791353 0.9999999901071778 1.3592947707044755e-10 7.165641889031007e-10 7.466760778258703e-10 1.3481189584307777e-10 -1.5334657834527674e-10 -8.23275767025725e-08 7.393727549684838e-10 3.55757060649728e-08 2.2491887083074028e-08
3.302 1.0000000010630226 0.9998417910349644 0.9999999799300158 1.5304007929591406e-10 1.358793295828497e-09 1.3643428681036465e-09 1.5657559055707256e-10 -1.6789295483611384e-10 -8.382958987831802e-08 1.1505455395285278e-09 3.563709629777203e-08 2.8227214419961394e-08 0.999999999081616 0.9998417896258794 1.0000000230864754 3.985718773304993e-11 -1.0894421111208856e-09 -1.6455085471911792e-09 2.9288183982728186e-11 -9.108731157466589e-11 -8.382764192240012e-08 1.0230917942289697e-09 3.563045219555733e-08 3.059522220402521e-08 0.9999999999989826 0.999841790286508 0.9999999999953791 -5.379989764644232e-12 2.3059065367505727e-14 -1.83792115842342e-12 -1.626176951715479e-12 -6.870784032351584e-11 -8.380967482154552e-08 4.380712348623416e-10 3.5629056301733166e-08 1.987247066273444e-08 0.9999999999993077 0.9998417902874478 0.9999999999885429 -5.346415916311853e-12 6.087631350498739e-14 -3.511182616689727e-14 -1.6144317184068333e-12 -6.34013914395712e-11 -8.36303525742099e-08 4.3803224687375947e-10 3.563100381991447e-08 1.987231257412711e-08 1.0000000011194423 0.9998417910751645 0.999999978664123 1.5505717517534542e-10 1.4398683743992225e-09 1.4398147537471045e-09 1.5920822503248735e-10 -1.694463636636566e-10 -8.382960810195472e-08 1.2029052111966325e-09 3.563807194605527e-08 2.9139805799073345e-08 1.0000000006081018 0.9998417907108831 0.9999999901136425 1.3600926556635341e-10 7.161707317437673e-10 7.462617911951942e-10 1.3474848455657473e-10 -1.548083951695394e-10 -8.382941618094889e-08 7.501981751005321e-10 3.563085456618811e-08 2.2186572446451265e-08
3.312 1.0000000010630308 0.999841791067467 0.9999999799324855 1.5335594430687042e-10 1.3586759619763513e-09 1.3642126749112754e-09 1.5643432413546614e-10 -1.6937632936761704e-10 -8.535713566985249e-08 1.152839478466757e-09 3.569123815928326e-08 2.8095162254852077e-08 0.9999999990862539 0.9998417896617189 1.0000000229727393 3.9955621111752627e-11 -1.0840579310198907e-09 -1.637363441914956e-09 2.9001106347903767e-11 -9.243230994563129e-11 -8.535515404086305e-08 1.0214198817537005e-09 3.568436596609723e-08 3.039086434912626e-08 0.9999999999990596 0.9998417903190988 0.999999999996506 -5.054908104667804e-12 -2.4633027197873915e-14 -1.8114762670800548e-12 -1.7581468281560435e-12 -6.987903848772413e-11 -8.533687939597737e-08 4.439994159986618e-10 3.568311276703127e-08 1.9689105326134567e-08 0.9999999999993696 0.9998417903200312 0.9999999999900114 -5.021132189989137e-12 1.1541282978800225e-14 -9.632359153714726e-14 -1.7463992072250885e-12 -6.441492403387937e-11 -8.515448464315313e-08 4.4393676656256344e-10 3.5685086436764545e-08 1.9689323330283116e-08 1.000000001119504 0.9998417911077045 0.9999999786655925 1.553811047221582e-10 1.4398188211353077e-09 1.4397533007825374e-09 1.590748901469977e-10 -1.7093481023015675e-10 -8.535715447813932e-08 1.2051499639536594e-09 3.5692218024487084e-08 2.9012446051775483e-08 1.0000000006078589 0.9998417907432111 0.9999999901200471 1.3626247706221203e-10 7.157635471506481e-10 7.458270082336505e-10 1.3454720459870167e-10 -1.5625098849604285e-10 -8.535695893357651e-08 7.534938660998123e-10 3.568496441067779e-08 2.2018647382410028e-08
3.322 1.0000000010630379 0.9998417911005588 0.9999999799348894 1.5383827929544072e-10 1.3585647699556067e-09 1.364102064842897e-09 1.5616584468013294e-10 -1.7083868506473436e-10 -8.69107912312267e-08 1.1478131300785156e-09 3.574440560804724e-08 2.8136499024322e-08 0.9999999990908687 0.999841789698132 1.0000000228595114 4.0221089281207875e-11 -1.0786944921953937e-09 -1.629239551760019e-09 2.858741056875223e-11 -9.375470334753967e-11 -8.690877571194581e-08 1.0115341438581935e-09 3.5737306848957124e-08 3.034694969577776e-08 0.9999999999991345 0.9998417903522789 0.9999999999975832 -4.56374700376298e-12 -6.630924354300453e-14 -1.7699190908401824e-12 -2.017224951993135e-12 -7.102078702567994e-11 -8.689018819935515e-08 4.307705730977929e-10 3.573619544869975e-08 1.975237601183188e-08 0.999999999999431 0.9998417903532042 0.9999999999914133 -4.529300714635954e-12 -3.138584837806985e-14 -1.3859227615685876e-13 -2.0055093630213363e-12 -6.539948119281141e-11 -8.670467002416948e-08 4.3072763138234517e-10 3.573819634214705e-08 1.975234829782421e-08 1.000000001119564 0.9998417911408338 0.9999999786669956 1.5587121773467124e-10 1.4397754633060327e-09 1.43971106469548e-09 1.588142197379733e-10 -1.7240240269116567e-10 -8.691081040874112e-08 1.2003923930898963e-09 3.574538970855648e-08 2.9053027253909254e-08 1.0000000006076148 0.9998417907761287 0.9999999901263832 1.3668208480854354e-10 7.153623826178832e-10 7.454122338307319e-10 1.342186409675171e-10 -1.5767244049720746e-10 -8.691061146326763e-08 7.455733301234578e-10 3.573809960013091e-08 2.2071574834541624e-08
3.332 1.0000000010630434 0.9998417911342492 0.9999999799372293 1.5442498010561944e-10 1.358478050007128e-09 1.3640295639150417e-09 1.558206394640796e-10 -1.722789289265489e-10 -8.849096897364796e-08 1.1359094785451754e-09 3.579664081711031e-08 2.8343264174724966e-08 0.9999999990954583 0.9998417897351277 1.0000000227467916 4.0592667319628896e-11 -1.0733335780648044e-09 -1.6211184567920605e-09 2.8097767239795144e-11 -9.50530385617409e-11 -8.848891904517186e-08 9.937932914812235e-10 3.578931702659639e-08 3.0457480250681075e-08 0.9999999999992074 0.999841790386057 0.9999999999986122 -3.967504788855442e-12 -8.353599978484671e-14 -1.6946057456118914e-12 -2.353122784549034e-12 -7.213162667314336e-11 -8.847001338039891e-08 3.980006594019075e-10 3.578834720841564e-08 2.0049758987549615e-08 0.9999999999994903 0.9998417903869762 0.9999999999927501 -3.932272624832278e-12 -4.93913530737269e-14 -1.431942687168673e-13 -2.3409234234900598e-12 -6.635400007137358e-11 -8.82813198770824e-08 3.9801338004204824e-10 3.579037660695493e-08 2.004904655882916e-08 1.0000000011196226 0.9998417911745615 0.9999999786683343 1.564655108887065e-10 1.4397563879517975e-09 1.4397071315810997e-09 1.584770255507271e-10 -1.7384807879669869e-10 -8.849098845401403e-08 1.189064782178552e-09 3.5797629193127236e-08 2.925387140894775e-08 1.0000000006073695 0.9998417908096452 0.999999990132653 1.3720645336611993e-10 7.149857416752749e-10 7.450355197312768e-10 1.3381350298922213e-10 -1.5907147472882254e-10 -8.849078624339109e-08 7.269096086569935e-10 3.5790302325006696e-08 2.233465716277366e-08
3.342 1.0000000010630465 0.9998417911685475 0.9999999799395147 1.5501589393071537e-10 1.3584212582698684e-09 1.363979861489038e-09 1.5545997298149e-10 -1.7369546170190485e-10 -9.009808798772887e-08 1.1208080317661205e-09 3.5847951470923523e-08 2.862869974597724e-08 0.9999999991000232 0.9998417897727144 1.0000000226345869 4.0969405935283665e-11 -1.06796949961647e-09 -1.6130151163105123e-09 2.759348413982813e-11 -9.632587144793665e-11 -9.009600318184694e-08 9.72228993308048e-10 3.5840403754064545e-08 3.064303362488856e-08 0.9999999999992771 0.9998417904204426 0.9999999999996021 -3.3667530925387018e-12 -7.066279399031578e-14 -1.6003931324890925e-12 -2.7043972367726838e-12 -7.321031662023113e-11 -9.007677402854888e-08 3.526306688748354e-10 3.583957581252299e-08 2.045489987303219e-08 0.9999999999995469 0.9998417904213563 0.9999999999940324 -3.3305830670981483e-12 -3.714954328182394e-14 -1.2499076050563553e-13 -2.692065204506933e-12 -6.727705338429888e-11 -8.988485197414084e-08 3.526964190497407e-10 3.5841634667089433e-08 2.0453651519772702e-08 1.000000001119679 0.9998417912088969 0.9999999786696195 1.5706441823160786e-10 1.4397675081502473e-09 1.439725791070072e-09 1.5812418138995013e-10 -1.752699979687079e-10 -9.009810806782063e-08 1.1746971909140308e-09 3.584894416420746e-08 2.9531067048065357e-08 1.0000000006071221 0.9998417908437692 0.9999999901388658 1.377348140861684e-10 7.146395345886812e-10 7.446817917669755e-10 1.333927318301521e-10 -1.6044656077000757e-10 -9.009790228252046e-08 7.028644814484444e-10 3.5841580146077995e-08 2.2695791524700313e-08
3.352 1.0000000010630476 0.999841791203463 0.9999999799417614 1.5552331156436977e-10 1.3583851108039871e-09 1.3639214906157096e-09 1.551228526266805e-10 -1.750869248895711e-10 -9.173257384868517e-08 1.1075775687545499e-09 3.589831843421328e-08 2.8878938242937275e-08 0.9999999991045633 0.9998417898109028 1.0000000225229089 4.126348368851127e-11 -1.0626113693999433e-09 -1.6049606317112286e-09 2.711346615569717e-11 -9.757217477653853e-11 -9.173045342747227e-08 9.52601669937285e-10 3.5890547386949365e-08 3.079758875583849e-08 0.9999999999993436 0.9998417904554454 1.0000000000005673 -2.8496898515168914e-12 -3.7300593059849946e-14 -1.5183692159517682e-12 -3.032404198338437e-12 -7.425538075760109e-11 -9.171089516568622e-08 3.0798396442125956e-10 3.588986170510821e-08 2.0807087582662904e-08 0.9999999999996013 0.9998417904563539 0.9999999999952751 -2.8123122996770618e-12 -4.2212666752766155e-15 -1.1511461250194248e-13 -3.0196784594304634e-12 -6.816773032899244e-11 -9.151569081293742e-08 3.080446861528672e-10 3.5891950327103907e-08 2.0805917626465417e-08 1.000000001119733 0.9998417912438494 0.999999978670866 1.575794185691151e-10 1.4397992876377338e-09 1.4397358227442772e-09 1.5779484149687817e-10 -1.7666707804337854e-10 -9.173259426541922e-08 1.1621320111694633e-09 3.589931551814382e-08 2.97742866124074e-08 1.0000000006068719 0.999841790878511 0.999999990145038 1.3817948321859972e-10 7.143139390792421e-10 7.443196709404951e-10 1.3299554614324295e-10 -1.6179647945610588e-10 -9.173238493079472e-08 6.813393431613592e-10 3.589191382238294e-08 2.3010552716840092e-08
3.362 1.0000000010630468 0.9998417912390064 0.999999979943984 1.5591744940768887e-10 1.3583519305962385e-09 1.3638362938580419e-09 1.5481266318882176e-10 -1.7645212593517152e-10 -9.339485885218312e-08 1.0999006791392313e-09 3.594771945306722e-08 2.9016739541480433e-08 0.9999999991090796 0.9998417898497032 1.0000000224117702 4.14452517840044e-11 -1.0572768544267426e-09 -1.5969733795887526e-09 2.6661202621039508e-11 -9.87903468870083e-11 -9.339270204090851e-08 9.392663611156432e-10 3.59397254793981e-08 3.0848066622773464e-08 0.9999999999994083 0.999841790491076 1.0000000000015217 -2.4462751256719384e-12 -1.0826629754431075e-15 -1.466426359914053e-12 -3.3333722925495984e-12 -7.526572486633882e-11 -9.33728093783339e-08 2.79026277560092e-10 3.5939181981595423e-08 2.1001175031660206e-08 0.9999999999996544 0.99984179049198 0.9999999999964929 -2.407080013826604e-12 3.1611621058413455e-14 -1.3162824878622727e-13 -3.32051923154711e-12 -6.902470072741693e-11 -9.317426703528959e-08 2.78995519982431e-10 3.594130025553878e-08 2.1000680224832926e-08 1.0000000011197852 0.9998417912794305 0.9999999786720887 1.57981038328584e-10 1.4398338551969834e-09 1.4397186870374998e-09 1.5749242284982857e-10 -1.7803739033900094e-10 -9.339487954220644e-08 1.1548704425580704e-09 3.5948721019140424e-08 2.990853320625814e-08 1.0000000006066208 0.9998417909138808 0.9999999901511832 1.3851108612410438e-10 7.139914822334687e-10 7.439309621367659e-10 1.326253032663741e-10 -1.6312002075502163e-10 -9.339466642535546e-08 6.685439329331875e-10 3.594128109969448e-08 2.318307850189962e-08
3.372 1.0000000010630454 0.9998417912751884 0.9999999799461948 1.562293816971058e-10 1.3583069277304338e-09 1.3637356146012695e-09 1.5451085391368195e-10 -1.77789760601817e-10 -9.508538192386392e-08 1.0983878288912705e-09 3.5996141859605486e-08 2.9030722508385828e-08 0.9999999991135732 0.9998417898891263 1.0000000223011798 4.1546237968232647e-11 -1.0519808517737984e-09 -1.58904154089129e-09 2.621804363825223e-11 -9.997904437330771e-11 -9.508318789771785e-08 9.33099917263429e-10 3.59879254683487e-08 3.078277703636442e-08 0.9999999999994718 0.9998417905273452 1.0000000000024776 -2.124376773466238e-12 2.3342637079295796e-14 -1.4334776998903884e-12 -3.6261025714848713e-12 -7.623998199848015e-11 -9.506295525483397e-08 2.7288133992909994e-10 3.5987523301458326e-08 2.1023608725702192e-08 0.9999999999997067 0.9998417905282451 0.9999999999976985 -2.0836959905862406e-12 5.511971741289431e-14 -1.6292706678665866e-13 -3.613287297681395e-12 -6.984706342139713e-11 -9.486101823401967e-08 2.7272964499187457e-10 3.598967090348864e-08 2.1023929681275274e-08 1.0000000011198371 0.9998417913156493 0.9999999786732987 1.5830101525383212e-10 1.4398565767893014e-09 1.4396862024952344e-09 1.5719842690860488e-10 -1.7938056043046822e-10 -9.508540294389599e-08 1.1534824353122448e-09 3.5997147953956826e-08 2.992267852295777e-08 1.000000000606369 0.9998417909498893 0.9999999901573144 1.3876051698505137e-10 7.13657467295032e-10 7.435267927673688e-10 1.3226343552865171e-10 -1.6441531750471805e-10 -9.508518600743308e-08 6.658058182908167e-10 3.598966931894332e-08 2.320030103892892e-08
3.382 1.000000001063044 0.9998417913120203 0.9999999799484015 1.5650972414846442e-10 1.3582446742335596e-09 1.3636494620842476e-09 1.542039883520768e-10 -1.7909831413138474e-10 -9.680458884744404e-08 1.1010941103999936e-09 3.6043561460387153e-08 2.895990317264285e-08 0.9999999991180443 0.999841789929183 1.0000000221911434 4.161700399069278e-11 -1.0467283010134779e-09 -1.5811353092609087e-09 2.5770369442616454e-11 -1.0113653825547493e-10 -9.680235739042607e-08 9.319504757265312e-10 3.603512326268044e-08 3.063777602519858e-08 0.9999999999995346 0.9998417905642634 1.0000000000034412 -1.834564379314843e-12 3.035090136394185e-14 -1.3893004230249395e-12 -3.923912009780312e-12 -7.71772383634403e-11 -9.678177865192869e-08 2.8350336282627166e-10 3.6034860836519673e-08 2.0928673821255534e-08 0.999999999999759 0.9998417905651598 0.9999999999988993 -1.7922407344653757e-12 6.116449921338651e-14 -1.796632541329925e-13 -3.911215143923141e-12 -7.063359503103939e-11 -9.65763894162821e-08 2.8329751659405804e-10 3.6037037510116926e-08 2.0929400057483395e-08 1.0000000011198886 0.9998417913525185 0.9999999786745052 1.5858944364582903e-10 1.439862008864061e-09 1.4396680787424054e-09 1.5689948151096136e-10 -1.806948225503194e-10 -9.680461010637616e-08 1.156111826152574e-09 3.6044572132574763e-08 2.985456351798687e-08 1.0000000006061174 0.9998417909865474 0.9999999901634393 1.3897842574705582e-10 7.133064718715944e-10 7.431371069614688e-10 1.318964858871787e-10 -1.6568167610897027e-10 -9.680438970205278e-08 6.700245859640461e-10 3.603705436376837e-08 2.3111266145951446e-08
3.392 1.000000001063043 0.9998417913495112 0.9999999799506109 1.5677601093055677e-10 1.3581689783671265e-09 1.3635976421295057e-09 1.5390332859926993e-10 -1.8037675380583238e-10 -9.855293230267677e-08 1.1056885438668932e-09 3.608990267248658e-08 2.884958340390952e-08 0.9999999991224936 0.999841789969884 1.0000000220816643 4.167512257149796e-11 -1.0415152839844446e-09 -1.573233948583092e-09 2.532990445282322e-11 -1.0226213737393341e-10 -9.8550662924263e-08 9.331285341663112e-10 3.6081243204980476e-08 3.045549912912702e-08 0.9999999999995972 0.9998417906018411 1.0000000000044198 -1.558339992566196e-12 2.4215426272753416e-14 -1.3137586711305645e-12 -4.215247079455416e-12 -7.807610409374703e-11 -9.85297323978042e-08 3.0085608305137503e-10 3.608111830923716e-08 2.0778532092904523e-08 0.9999999999998112 0.999841790602735 1.0000000000001028 -1.5151402241039308e-12 5.3731693522951425e-14 -1.6200936799390307e-13 -4.20290184436848e-12 -7.138345711780933e-11 -9.832083184213558e-08 3.0068881414293327e-10 3.608332387463428e-08 2.0779013836196128e-08 1.0000000011199404 0.9998417913900469 0.9999999786757144 1.5886418599208691e-10 1.4398541213095015e-09 1.4396843818703962e-09 1.5660678154481947e-10 -1.8197867336324438e-10 -9.855295410521495e-08 1.160539483733948e-09 3.609091797587974e-08 2.9748158720314966e-08 1.0000000006058662 0.9998417910238652 0.9999999901695646 1.3918242287748012e-10 7.129420988214871e-10 7.427818623868498e-10 1.3153595681585706e-10 -1.669172294146171e-10 -9.855273003333531e-08 6.77327001869153e-10 3.6083360635337115e-08 2.297245679756303e-08
3.402 1.0000000010630417 0.9998417913876729 0.9999999799528286 1.5699521642960132e-10 1.3580869160922598e-09 1.3635697182039223e-09 1.536413389156815e-10 -1.8162376817929728e-10 -1.0033087277410594e-07 1.1114061218806523e-09 3.613502170609195e-08 2.871204080235254e-08 0.9999999991269208 0.9998417900112402 1.0000000219727452 4.168681292549768e-11 -1.0363347117365097e-09 -1.5653482454295968e-09 2.4928736486327628e-11 -1.0335442348326713e-10 -1.0032856430132425e-07 9.357332467245968e-10 3.612614089818521e-08 3.024736483827609e-08 0.9999999999996592 0.9998417906400897 1.000000000005417 -1.329329604610137e-12 1.1292356139108231e-14 -1.217255141924724e-12 -4.467989940136522e-12 -7.893544992226134e-11 -1.0030727649248161e-07 3.2128797603647314e-10 3.612615102484764e-08 2.0589735546187454e-08 0.9999999999998636 0.9998417906409804 1.0000000000013136 -1.2859788317025773e-12 3.966440893988421e-14 -1.2078846707346328e-13 -4.45591901080082e-12 -7.209563567809142e-11 -1.0009480417510903e-07 3.21204590859491e-10 3.612838522446503e-08 2.0589572910917565e-08 1.0000000011199923 0.999841791428246 0.9999999786769319 1.5909187292737337e-10 1.4398401528131986e-09 1.4397244522563744e-09 1.5635262457309262e-10 -1.8323109223398893e-10 -1.0033089501225908e-07 1.1660383021099222e-09 3.613604172486136e-08 2.9615394892739997e-08 1.000000000605615 0.9998417910618539 0.9999999901756955 1.3933943008840028e-10 7.125714658975494e-10 7.424507190007763e-10 1.3121397953021146e-10 -1.681213875840306e-10 -1.0033066675812443e-07 6.864107974886281e-10 3.61284442434508e-08 2.279901224493787e-08
3.412 1.000000001063041 0.9998417914265156 0.9999999799550593 1.5710831948967477e-10 1.3580025525316626e-09 1.3635294453371188e-09 1.534498702023379e-10 -1.8283796131208058e-10 -1.0213887736176162e-07 1.1190158188590393e-09 3.6178736363513174e-08 2.852770012255111e-08 0.9999999991313268 0.9998417900532611 1.0000000218643885 4.159341037996911e-11 -1.031182430331802e-09 -1.5575135113518928e-09 2.4599209423673547e-11 -1.0441203444499688e-10 -1.021365292003028e-07 9.406570128120467e-10 3.616963331674575e-08 2.9994529340930063e-08 0.9999999999997209 0.9998417906790186 1.0000000000064377 -1.206408543332095e-12 -3.892000825282565e-15 -1.13580099531107e-12 -4.650343667072296e-12 -7.975397769474699e-11 -1.0211487755630505e-07 3.467484802521571e-10 3.6169775769198186e-08 2.0334352509609337e-08 0.9999999999999163 0.9998417906799079 1.0000000000025375 -1.1633198902193642e-12 2.356317356531737e-14 -9.187446049164974e-14 -4.638067521728268e-12 -7.276950402252394e-11 -1.0189877238754838e-07 3.467264502348093e-10 3.6172038231206524e-08 2.0333677020303987e-08 1.0000000011200445 0.999841791467126 0.9999999786781626 1.592129045462362e-10 1.4398235344661697e-09 1.439752640868457e-09 1.561691368635843e-10 -1.8445096381068843e-10 -1.021388998122659e-07 1.1733437139220355e-09 3.6179761181830005e-08 2.9437325335105688e-08 1.0000000006053646 0.9998417911005234 0.9999999901818373 1.3939005993041848e-10 7.121988597290051e-10 7.421075855113507e-10 1.309627146518201e-10 -1.6929233111644364e-10 -1.0213866757200453e-07 6.984574332966999e-10 3.6172122785899834e-08 2.2565890058240523e-08
3.422 1.000000001063041 0.9998417914660511 0.9999999799573072 1.5707939377936365e-10 1.357916514158477e-09 1.3634439280449248e-09 1.5333964248448263e-10 -1.8401863357237004e-10 -1.039774202059474e-07 1.1289412726656153e-09 3.6220892664244543e-08 2.8286105843519656e-08 0.999999999135712 0.9998417900959596 1.0000000217565963 4.1358715964867295e-11 -1.0260576106796047e-09 -1.549762962683856e-09 2.435144459669775e-11 -1.054337668131048e-10 -1.0397503219833688e-07 9.483839992273393e-10 3.6211565788380294e-08 2.9686676755176895e-08 0.999999999999783 0.9998417907186398 1.0000000000074853 -1.2254529283866938e-12 -2.0836222571037358e-14 -1.1021217937378178e-12 -4.751470927714999e-12 -8.053113318899002e-11 -1.0395301020142305e-07 3.775569629888612e-10 3.621183783157947e-08 1.9996395861875227e-08 0.9999999999999699 0.9998417907195275 1.000000000003778 -1.1823464040347544e-12 5.801042239706824e-15 -1.0834878042511346e-13 -4.738948167421488e-12 -7.340365352431803e-11 -1.037332092748376e-07 3.775388849975652e-10 3.6214128197577784e-08 1.9995719674831912e-08 1.0000000011200976 0.9998417915066986 0.9999999786794103 1.5919155118048811e-10 1.439805268062988e-09 1.4397354337789646e-09 1.5606673851437666e-10 -1.8563695246489367e-10 -1.0397744328573118e-07 1.1828636668088129e-09 3.6221922385104264e-08 2.9203880629451395e-08 1.0000000006051148 0.999841791139886 0.9999999901879935 1.3929865083829387e-10 7.118243885768066e-10 7.417193005631531e-10 1.3079260866636887e-10 -1.7042953233633374e-10 -1.0397720700563453e-07 7.140391698835486e-10 3.621424217145718e-08 2.225908540082756e-08
3.432 1.000000001063043 0.9998417915062905 0.9999999799595756 1.569239008118099e-10 1.3578289269455114e-09 1.3633119113379716e-09 1.5329586318541615e-10 -1.8516394550838723e-10 -1.0584698364996107e-07 1.1395460473728674e-09 3.62614274677952e-08 2.802480636538896e-08 0.9999999991400772 0.9998417901393469 1.0000000216493676 4.099853630557803e-11 -1.020959782811522e-09 -1.5420978153052724e-09 2.4170811844740593e-11 -1.0641869830639176e-10 -1.0584455470290335e-07 9.569613111013761e-10 3.625187494103003e-08 2.9359277380273173e-08 0.9999999999998467 0.9998417907589656 1.0000000000085632 -1.3713416730945675e-12 -3.935025642366269e-14 -1.1174496320882355e-12 -4.786054461165748e-12 -8.126561396386605e-11 -1.0582215631922122e-07 4.081239456680978e-10 3.625227402009672e-08 1.9627373528248323e-08 1.000000000000025 0.999841790759852 1.0000000000050393 -1.3279809506621673e-12 -1.3446234355594355e-14 -1.710809026425333e-13 -4.773194754021168e-12 -7.399736458193036e-11 -1.0559859546912764e-07 4.080719654517006e-10 3.6254592245372996e-08 1.9627130154565374e-08 1.0000000011201522 0.9998417915469753 0.9999999786806789 1.590438029352909e-10 1.439785541106484e-09 1.4396719212242384e-09 1.5603082875226575e-10 -1.8678807498151333e-10 -1.0584700735057768e-07 1.1930398736054149e-09 3.626246220656117e-08 2.8951500680250115e-08 1.0000000006048673 0.9998417911799525 0.999999990194168 1.390804928462837e-10 7.114485767738884e-10 7.412845432238263e-10 1.306890556173603e-10 -1.7153147583602098e-10 -1.0584676648157815e-07 7.304722768173704e-10 3.625473919420684e-08 2.1925398819001766e-08
3.442 1.0000000010630472 0.9998417915472461 0.9999999799618684 1.5669594061987043e-10 1.3577438414822403e-09 1.3631686292446586e-09 1.5329347161170584e-10 -1.8627312265788791e-10 -1.0774805706230539e-07 1.1472497210706947e-09 3.630038729431077e-08 2.7829135817371095e-08 0.9999999991444234 0.9998417901834349 1.000000021542705 4.056706901893935e-11 -1.0158851590647133e-09 -1.5344821898586928e-09 2.403222905037098e-11 -1.0736530746198032e-10 -1.0774558640709901e-07 9.621390511228597e-10 3.629060773886584e-08 2.909381660768383e-08 0.9999999999999126 0.999841790800007 1.0000000000096745 -1.5898532439434777e-12 -5.521780289661111e-14 -1.1460565833698138e-12 -4.779193906169694e-12 -8.195673908329955e-11 -1.0772280520758599e-07 4.2908852479518306e-10 3.6291131628883485e-08 1.9349181686523345e-08 1.0000000000000828 0.999841790800893 1.000000000006324 -1.5465431789431403e-12 -3.002463388425976e-14 -2.4501603557015354e-13 -4.765820316135114e-12 -7.45500720540166e-11 -1.0749541889564776e-07 4.2901038932490283e-10 3.629347814065654e-08 1.934931516469312e-08 1.0000000011202101 0.9998417915879678 0.9999999786819714 1.5882351820659032e-10 1.4397682729456899e-09 1.4395970945629079e-09 1.560363300984979e-10 -1.8790306450699906e-10 -1.0774808090889538e-07 1.2004511426102187e-09 3.630142718849137e-08 2.876278209009598e-08 1.0000000006046221 0.9998417912207356 0.9999999902003645 1.3878984665208015e-10 7.110759622963985e-10 7.408386163919653e-10 1.3062680042731763e-10 -1.7259720972819322e-10 -1.077478362359887e-07 7.422121466168607e-10 3.6293660461833364e-08 2.16739676168783e-08
3.452 1.0000000010630543 0.9998417915889288 0.9999999799641921 1.5644614498535234e-10 1.3576686784751898e-09 1.3630629536239876e-09 1.5331783667467535e-10 -1.8734560593442912e-10 -1.0968113768864047e-07 1.1483355465796787e-09 3.6337893107023e-08 2.7790013935445108e-08 0.9999999991487508 0.9998417902282348 1.0000000214366123 4.011506639264928e-11 -1.010825758613183e-09 -1.5268671994807186e-09 2.3921309557249548e-11 -1.0827286688297155e-10 -1.0967862492587083e-07 9.594875686772196e-10 3.632788593733629e-08 2.8977891695358696e-08 0.9999999999999808 0.9998417908417763 1.0000000000108251 -1.83017391799119e-12 -6.126887177926766e-14 -1.1392635380625997e-12 -4.7454760530697325e-12 -8.260334246578191e-11 -1.0965545366991104e-07 4.3192121197024517e-10 3.6328533020379435e-08 1.9294867076484804e-08 1.0000000000001434 0.9998417908426616 1.0000000000076399 -1.7872353253657694e-12 -3.6973860427968065e-14 -2.8168705761557896e-13 -4.731745186213916e-12 -7.50605953492233e-11 -1.0942417501047182e-07 4.318579697577568e-10 3.6330908657727416e-08 1.9294828977849265e-08 1.0000000011202699 0.9998417916296882 0.9999999786832958 1.5858157499267379e-10 1.4397608805975203e-09 1.4395597705851115e-09 1.5606868463392346e-10 -1.8898086840951852e-10 -1.0968116203718883e-07 1.2015394978684286e-09 3.633893825605775e-08 2.8725588188987973e-08 1.0000000006043805 0.9998417912622455 0.9999999902065897 1.384774640421546e-10 7.107132617515934e-10 7.404307255313571e-10 1.305912911272959e-10 -1.7362513955189704e-10 -1.0968091317785031e-07 7.436718900837157e-10 3.633112709426671e-08 2.162286124357619e-08
3.462 1.000000001063063 0.99984179163135 0.9999999799665575 1.561866284595813e-10 1.3576081027377412e-09 1.3630220452848583e-09 1.5337356049008828e-10 -1.8837921076430922e-10 -1.1164673022583354e-07 1.141188741841336e-09 3.637408719214193e-08 2.794515451339701e-08 0.9999999991530591 0.999841790273758 1.0000000213310964 3.965423828885566e-11 -1.0057768016017153e-09 -1.5192257424907808e-09 2.384224155552571e-11 -1.0914028471349709e-10 -1.1164417477322929e-07 9.469961236033202e-10 3.636385253184063e-08 2.9049005059488152e-08 1.00000000000005 0.9998417908842834 1.0000000000120255 -2.080054888551407e-12 -5.242748516779501e-14 -1.0697070455900802e-12 -4.680630532387454e-12 -8.320451748516103e-11 -1.1162060671381631e-07 4.125247107962343e-10 3.636462190629749e-08 1.9519370684089365e-08 1.0000000000002058 0.9998417908851688 1.0000000000089968 -2.0376573471859365e-12 -2.9060123181047933e-14 -2.5421144568125005e-13 -4.666580117300524e-12 -7.552829993764177e-11 -1.1138536765184688e-07 4.1252116888735365e-10 3.636702760851273e-08 1.9518591917802387e-08 1.0000000011203316 0.9998417916721462 0.9999999786846618 1.5832970506899135e-10 1.439768382704856e-09 1.4395871089506736e-09 1.5613241838408984e-10 -1.9002048532727217e-10 -1.1164675508057145e-07 1.194761172458878e-09 3.6375137672843256e-08 2.8876362405679084e-08 1.00000000060414 0.9998417913044942 0.9999999902128541 1.3815571303832143e-10 7.103656093364901e-10 7.400878469481699e-10 1.3058730347171935e-10 -1.7461472975351358e-10 -1.116465017590575e-07 7.323759029480197e-10 3.636728150218196e-08 2.1820979493224596e-08
3.472 1.000000001063073 0.9998417916745205 0.999999979968976 1.5589079082297277e-10 1.3575602564007204e-09 1.3630319410480973e-09 1.5347526994360667e-10 -1.8937406346828952e-10 -1.1364534773543035e-07 1.1275783172500322e-09 3.6409104775711376e-08 2.8246198616004122e-08 0.9999999991573469 0.9998417903200159 1.000000021226167 3.9158290450316446e-11 -1.000740286537532e-09 -1.5115717577113963e-09 2.3809824281552817e-11 -1.0996643529650647e-10 -1.1364274840737993e-07 9.266086701501513e-10 3.639864295517512e-08 2.926225699690316e-08 1.0000000000001201 0.9998417909275399 1.0000000000132867 -2.3663677175408464e-12 -3.0897992443559354e-14 -9.520402957513409e-13 -4.569795419473087e-12 -8.375966462223589e-11 -1.1361877685781836e-07 3.732495704125417e-10 3.639953434554848e-08 1.9949498741384647e-08 1.0000000000002685 0.999841790928426 1.0000000000104063 -2.32488920174011e-12 -8.620852048025016e-15 -1.7657803738968016e-13 -4.555128354558231e-12 -7.595309668193739e-11 -1.1337950765068416e-07 3.733237229674356e-10 3.6401970752893276e-08 1.9947922799205757e-08 1.0000000011203942 0.9998417917153541 0.9999999786860809 1.580415542235006e-10 1.4397886874458526e-09 1.4396648172350433e-09 1.562419215044548e-10 -1.9102102430717207e-10 -1.1364537287491682e-07 1.181818021710382e-09 3.641016062963208e-08 2.9168454393179998e-08 1.000000000603901 0.9998417913474926 0.9999999902191693 1.3779781021118595e-10 7.100306714945045e-10 7.397958317107076e-10 1.3062927117562638e-10 -1.7556490958248218e-10 -1.1364511512262758e-07 7.107720510170135e-10 3.64022589149339e-08 2.2204273806360264e-08
3.482 1.0000000010630836 0.9998417917184523 0.999999979971456 1.5552504873113684e-10 1.3575150039757813e-09 1.3630471274867292e-09 1.5362981420703958e-10 -1.9032889539765063e-10 -1.1567751063609052e-07 1.112008855284793e-09 3.6443075830638696e-08 2.858280631964022e-08 0.9999999991616142 0.9998417903670196 1.0000000211218292 3.859325559955516e-11 -9.957262038936445e-10 -1.5039505382096243e-09 2.3831052206340265e-11 -1.1075041683327343e-10 -1.1567486693481735e-07 9.036031287481863e-10 3.64323868369419e-08 2.951217590951366e-08 1.0000000000001905 0.9998417909715579 1.0000000000146163 -2.722517228971313e-12 -6.697536752267921e-15 -8.309477796178397e-13 -4.405887339154704e-12 -8.426776016460365e-11 -1.1565048466232245e-07 3.2321240718475954e-10 3.6433400290939023e-08 2.0424775810440704e-08 1.0000000000003326 0.999841790972445 1.0000000000118767 -2.682484871754842e-12 1.447356858124034e-14 -9.418557109802416e-14 -4.390858057785922e-12 -7.6333535881189e-11 -1.1540711429791293e-07 3.2333220570250274e-10 3.6435867566257874e-08 2.0422948408997515e-08 1.000000001120458 0.9998417917593232 0.9999999786875616 1.576839962349719e-10 1.4398117730395786e-09 1.4397476904439511e-09 1.564043151828907e-10 -1.9198133553643513e-10 -1.1567753662930482e-07 1.1670231651131493e-09 3.644413711759625e-08 2.949518928338025e-08 1.000000000603663 0.9998417913912521 0.9999999902255436 1.3737019766148304e-10 7.09698632413943e-10 7.395091395009388e-10 1.3072408235675184e-10 -1.7647487555696347e-10 -1.1567727424590428e-07 6.855875524236141e-10 3.6436189289837125e-08 2.263000321920289e-08
3.492 1.0000000010630952 0.9998417917631582 0.9999999799739991 1.550855047605298e-10 1.357460583443028e-09 1.3630223829824429e-09 1.538246056232294e-10 -1.9124240226074272e-10 -1.1774374828735855e-07 1.0993536870837582e-09 3.647612889339573e-08 2.8845842208517272e-08 0.999999999165862 0.9998417904147826 1.000000021018082 3.7955341237282106e-11 -9.907460018622508e-10 -1.4964073522079167e-09 2.3893414450765946e-11 -1.1149111087546806e-10 -1.1774105918592554e-07 8.839123819767362e-10 3.6465212026223396e-08 2.9692985841982783e-08 1.000000000000262 0.9998417910163496 1.0000000000160156 -3.1525166055388325e-12 8.040112388943912e-15 -7.522461497459166e-13 -4.201566202241746e-12 -8.472814724019398e-11 -1.1771625871339947e-07 2.76527207139431e-10 3.6466347345794377e-08 2.0792803535934928e-08 1.000000000000398 0.9998417910172379 1.0000000000134097 -3.114530359033797e-12 2.8397368421086815e-14 -5.1613996358231033e-14 -4.185993269666511e-12 -7.666989827957018e-11 -1.1746871472182004e-07 2.7660662154666673e-10 3.64688452396495e-08 2.0791484094273072e-08 1.000000001120523 0.9998417918040663 0.9999999786891048 1.5725262325638905e-10 1.4398255552039837e-09 1.4397901606839664e-09 1.5660701051562395e-10 -1.929005111610025e-10 -1.1774377458522472e-07 1.1550228876142892e-09 3.647719569309625e-08 2.9750803393704007e-08 1.0000000006034262 0.9998417914357854 0.9999999902319784 1.3686871676519617e-10 7.093577535667896e-10 7.39182444331473e-10 1.3085932493887455e-10 -1.773432540055498e-10 -1.1774350768236623e-07 6.646323351347e-10 3.646920104494211e-08 2.2960425154364834e-08
3.502 1.000000001063109 0.99984179180865 0.9999999799765984 1.5461183021705776e-10 1.357391011947927e-09 1.3629413647367304e-09 1.5403330068602266e-10 -1.9211387409203307e-10 -1.198445970896973e-07 1.0924167973754118e-09 3.650837052768115e-08 2.8978196414465373e-08 0.9999999991700907 0.9998417904633172 1.0000000209149162 3.7284448405242976e-11 -9.858059787004093e-10 -1.48895750287726e-09 2.397048846223082e-11 -1.1218822323251732e-10 -1.1984186194612764e-07 8.711387097249108e-10 3.6497224624286706e-08 2.974828734092098e-08 1.0000000000003346 0.999841791061928 1.0000000000174771 -3.6169702409155392e-12 7.767060167646928e-15 -7.316375297607618e-13 -3.983338335908669e-12 -8.514001995732645e-11 -1.1981663605408596e-07 2.4738843127533207e-10 3.649848097883174e-08 2.0977609483329615e-08 1.0000000000004645 0.9998417910628176 1.000000000014998 -3.5813786463343926e-12 2.7369360767193865e-14 -6.436161731205502e-14 -3.967044956117775e-12 -7.696073893831024e-11 -1.195648444811761e-07 2.4733505085271074e-10 3.650100893799702e-08 2.097726545170929e-08 1.0000000011205896 0.9998417918495952 0.9999999786907041 1.567868510869554e-10 1.4398239421779954e-09 1.4397768842591086e-09 1.5682388128430644e-10 -1.937781308259682e-10 -1.198446239607199e-07 1.1484754308012074e-09 3.6509442925700525e-08 2.9879791441642485e-08 1.0000000006031915 0.9998417914811055 0.9999999902384663 1.3633284496483334e-10 7.090016836505199e-10 7.387996321617726e-10 1.3100864870247522e-10 -1.7816991241611974e-10 -1.198443522475735e-07 6.528450292852325e-10 3.6501400693100365e-08 2.3125566634834345e-08
3.512 1.0000000010631251 0.9998417918549416 0.9999999799792414 1.5416951754686494e-10 1.3573097535152695e-09 1.3628234448579838e-09 1.5423141898251192e-10 -1.9294292312850723e-10 -1.2198060259328112e-07 1.0911753925140967e-09 3.6539843282233914e-08 2.8982559071324522e-08 0.9999999991743018 0.9998417905126363 1.000000020812316 3.664609532999605e-11 -9.809022991766498e-10 -1.481581588936536e-09 2.4037363985454364e-11 -1.1284033492549948e-10 -1.2197782053570315e-07 8.654391096734613e-10 3.652846711813068e-08 2.9679572487250655e-08 1.0000000000004101 0.9998417911083055 1.0000000000189888 -4.0503707551276836e-12 -4.29452041166376e-15 -7.491978344307141e-13 -3.775590496711251e-12 -8.550298689786239e-11 -1.2195216164868452e-07 2.416588886185828e-10 3.6529842815358136e-08 2.098514613560664e-08 1.0000000000005342 0.9998417911091974 1.00000000001663 -4.0166113580159615e-12 1.498587011230087e-14 -1.129904953134186e-13 -3.758346988966761e-12 -7.72064001482534e-11 -1.2169604697450938e-07 2.4147053193986797e-10 3.65324002885013e-08 2.0985681129887544e-08 1.0000000011206591 0.9998417918959241 0.9999999786923469 1.563526382076378e-10 1.4398108840318303e-09 1.4397272467393377e-09 1.5702982301015797e-10 -1.9461283594610846e-10 -1.2198063031138746e-07 1.1473484267218419e-09 3.6540921415861943e-08 2.9884669949897465e-08 1.0000000006029597 0.9998417915272254 0.9999999902449955 1.3582893377975107e-10 7.08634105192451e-10 7.383804924339979e-10 1.3114730794278524e-10 -1.7895361103938603e-10 -1.2198035351282402e-07 6.505083018968973e-10 3.653283082800684e-08 2.3130055625802384e-08
3.522 1.0000000010631438 0.999841791902045 0.999999979981912 1.5382032529856928e-10 1.3572258843396241e-09 1.362704678364232e-09 1.5441000510199988e-10 -1.9372824205488599e-10 -1.2415231875643706e-07 1.0939613167369231e-09 3.6570492835903444e-08 2.8893901597395475e-08 0.9999999991784941 0.9998417905627528 1.0000000207102637 3.610228079223074e-11 -9.760255215608045e-10 -1.4742436146429296e-09 2.4085624003050195e-11 -1.1344682230572495e-10 -1.2414948873498656e-07 8.648555864091488e-10 3.655888543249017e-08 2.952010327056416e-08 1.0000000000004874 0.9998417911554952 1.000000000020534 -4.391060599205463e-12 -1.8940851998316972e-14 -7.6890482162366e-13 -3.587244128649455e-12 -8.581673269209726e-11 -1.2412338904219319e-07 2.537821777869792e-10 3.6560378201601914e-08 2.0863838480493616e-08 1.0000000000006062 0.9998417911563893 1.00000000001829 -4.3585732649189135e-12 8.13254227020341e-17 -1.6176428789898415e-13 -3.5688209140535097e-12 -7.740619783009884e-11 -1.2386287440916154e-07 2.535554681534554e-10 3.6562964700149635e-08 2.0864701680199964e-08 1.0000000011207304 0.9998417919430648 0.9999999786940177 1.5601147704790948e-10 1.4397951305755603e-09 1.4396766311397505e-09 1.5721622768261718e-10 -1.9540391775557895e-10 -1.2415234671462168e-07 1.1500516731196283e-09 3.657157675971044e-08 2.9799354780973134e-08 1.0000000006027299 0.9998417915741571 0.9999999902515501 1.3541804118898413e-10 7.082642881014211e-10 7.379605302144717e-10 1.3126648933129053e-10 -1.7969347094857456e-10 -1.2415206508768658e-07 6.549185220849294e-10 3.6563437133571026e-08 2.3017797310579966e-08
3.532 1.0000000010631636 0.999841791949973 0.9999999799845934 1.5360136438303472e-10 1.3571462856516255e-09 1.362610237148011e-09 1.5457495356034716e-10 -1.9446945272675336e-10 -1.2636030730001373e-07 1.0993575438186423e-09 3.6600181495914754e-08 2.8742011189428546e-08 0.9999999991826672 0.999841790613679 1.0000000206087392 3.5689712036530684e-11 -9.711689799692989e-10 -1.4669176865744271e-09 2.4120691283223748e-11 -1.1400723121696344e-10 -1.2635742870167938e-07 8.676694964862518e-10 3.658834225283163e-08 2.929848774034788e-08 1.0000000000005658 0.9998417912035094 1.0000000000220954 -4.60124612453633e-12 -2.960778258820523e-14 -7.654507967727437e-13 -3.412783063121177e-12 -8.608012678112641e-11 -1.263308802445032e-07 2.7604155465015653e-10 3.658994964630744e-08 2.0654029733613472e-08 1.0000000000006792 0.9998417912044062 1.0000000000199605 -4.5704935306437886e-12 -1.0779318595568503e-14 -1.8600650832507196e-13 -3.393108621016153e-12 -7.755947020088573e-11 -1.2606588661261785e-07 2.7586986200985977e-10 3.6592564841188e-08 2.065461404770639e-08 1.0000000011208035 0.99984179199103 0.9999999786956989 1.5580061124162943e-10 1.439783665643818e-09 1.439650639166613e-09 1.573890909321524e-10 -1.9615088708766136e-10 -1.263603357703993e-07 1.1552383090528994e-09 3.6601271287065556e-08 2.9652773255363196e-08 1.0000000006025016 0.9998417916219132 0.9999999902581126 1.3513744168404825e-10 7.078988740523558e-10 7.375651930504027e-10 1.3137203859206086e-10 -1.803886596964627e-10 -1.2636004922763004e-07 6.636551705378656e-10 3.659308203114219e-08 2.2825672597708488e-08
3.542 1.0000000010631838 0.9998417919987369 0.9999999799872635 1.535264599867721e-10 1.357069573639358e-09 1.3625406749483502e-09 1.5473124285542353e-10 -1.9516549638399616e-10 -1.2860513906443732e-07 1.1071868221088706e-09 3.662875526155887e-08 2.8531713524538478e-08 0.9999999991868196 0.9998417906654272 1.000000020507718 3.542224358064593e-11 -9.663337291227638e-10 -1.4596037580327982e-09 2.414801637247357e-11 -1.1452055782398026e-10 -1.2860221090028945e-07 8.736681894850904e-10 3.661668359780169e-08 2.9019099261453258e-08 1.0000000000006437 0.99984179125236 1.0000000000236513 -4.666976025764383e-12 -3.7070297229658706e-14 -7.388394560931863e-13 -3.246659312142194e-12 -8.629314639288137e-11 -1.2857520564954232e-07 3.0572606211443057e-10 3.661840351613574e-08 2.036122504214621e-08 1.0000000000007527 0.9998417912532594 1.00000000002162 -4.6378791758239615e-12 -1.8648429274524485e-14 -1.861614273447514e-13 -3.225969738715466e-12 -7.766604662357315e-11 -1.2830565319561053e-07 3.056333408118409e-10 3.6621047216249754e-08 2.036126635107721e-08 1.0000000011208763 0.9998417920398313 0.9999999786973691 1.5573373234981835e-10 1.4397751859757029e-09 1.439649176050399e-09 1.5755316127839756e-10 -1.9685277570392303e-10 -1.2860516805125495e-07 1.1627427270899081e-09 3.662985099422094e-08 2.944966140442404e-08 1.000000000602274 0.9998417916705061 0.9999999902646616 1.3500067610212333e-10 7.075364232608107e-10 7.371946456110029e-10 1.3146918693322247e-10 -1.8103906641702194e-10 -1.286048764526548e-07 6.763217972345322e-10 3.6621611491233324e-08 2.2559050552463254e-08
3.552 1.000000001063202 0.9998417920483498 0.9999999799898974 1.5359885508982247e-10 1.3569885467673486e-09 1.3624777328982465e-09 1.548681999692048e-10 -1.9581602145691854e-10 -1.308873935516899e-07 1.1177348180076404e-09 3.665612532603163e-08 2.8258307500252318e-08 0.9999999991909503 0.9998417907180093 1.0000000204071724 3.5302491517078195e-11 -9.615270134671414e-10 -1.452320032549678e-09 2.4156703156436385e-11 -1.1498628822808578e-10 -1.3088441516588454e-07 8.831824766851776e-10 3.664382041670685e-08 2.8676926999325046e-08 1.00000000000072 0.9998417913020593 1.0000000000251752 -4.585242153391279e-12 -4.8890077887131687e-14 -7.068637497323915e-13 -3.099877850990653e-12 -8.645539525531283e-11 -1.3085694486547833e-07 3.4195797342068986e-10 3.664565128016116e-08 1.997707809038196e-08 1.0000000000008242 0.9998417913029619 1.0000000000232436 -4.557578695617749e-12 -3.0826801875393085e-14 -1.8080997829955187e-13 -3.0782378542583888e-12 -7.77254747011699e-11 -1.30582751530222e-07 3.419082790836714e-10 3.664832341427571e-08 1.9976762530233524e-08 1.0000000011209478 0.9998417920894812 0.9999999786990027 1.5581409952290062e-10 1.439762417108331e-09 1.4396540749843267e-09 1.5769819733485e-10 -1.9750914389458947e-10 -1.3088742317079747e-07 1.1728420700063068e-09 3.665722709495312e-08 2.918554653351235e-08 1.0000000006020444 0.9998417917199475 0.9999999902711721 1.3501098930443395e-10 7.071698565964607e-10 7.368306827730369e-10 1.315468310697949e-10 -1.8164317317425562e-10 -1.308871262279648e-07 6.932375159195946e-10 3.6648936627026805e-08 2.22109534673072e-08
3.562 1.000000001063218 0.9998417920988243 0.9999999799924683 1.5381763196544822e-10 1.3568980577240665e-09 1.3624049634377448e-09 1.5495672360932156e-10 -1.9642058399441649e-10 -1.3320765912628572e-07 1.130026679034685e-09 3.668231313745725e-08 2.794494707329322e-08 0.9999999991950583 0.999841790771439 1.0000000203070734 3.532991009884157e-11 -9.567539721430491e-10 -1.445083012823732e-09 2.411773206458771e-11 -1.1540375346570644e-10 -1.3320462916848508e-07 8.949340290979598e-10 3.66697739262516e-08 2.8294340809140443e-08 1.000000000000794 0.9998417913526203 1.0000000000266414 -4.357255814193564e-12 -7.051092301681859e-14 -6.864808676603277e-13 -3.001443029820228e-12 -8.656611387390399e-11 -1.331766853952026e-07 3.801773709447549e-10 3.6671714599247984e-08 1.9532029450818167e-08 1.0000000000008935 0.9998417913535264 1.0000000000248026 -4.330336140017004e-12 -5.285266936138845e-14 -1.866445069493219e-13 -2.979055439001052e-12 -7.773826257185697e-11 -1.3289776807549285e-07 3.8012489743181145e-10 3.6674415223064384e-08 1.9531741473767834e-08 1.0000000011210166 0.999841792139993 0.9999999787005734 1.5604083372427564e-10 1.4397399437955538e-09 1.4396488080287099e-09 1.5779462192327724e-10 -1.9811933778307788e-10 -1.3320768908563484e-07 1.1846132206157447e-09 3.668342106592809e-08 2.888294906566221e-08 1.000000000601813 0.999841791770251 0.9999999902776167 1.3516779311351337e-10 7.067938601228405e-10 7.36456896154957e-10 1.3157623479140728e-10 -1.8220123296605823e-10 -1.3320738706887962e-07 7.126676751495955e-10 3.66750787910849e-08 2.180952337763037e-08
3.572 1.0000000010632308 0.9998417921501738 0.9999999799949554 1.5417276806730876e-10 1.3568021323563781e-09 1.3623209699547661e-09 1.5496439704773576e-10 -1.9697814755054332e-10 -1.3556653237804754e-07 1.1410348549373032e-09 3.6707436788999496e-08 2.7663313205418944e-08 0.9999999991991436 0.9998417908257292 1.0000000202073975 3.5494334278712445e-11 -9.520101423554767e-10 -1.437893207801042e-09 2.3998324849670115e-11 -1.1577235995258431e-10 -1.3556345027083815e-07 9.050866212229916e-10 3.66946622993146e-08 2.7941895204762316e-08 1.0000000000008646 0.9998417914040564 1.0000000000280278 -3.9934720796753306e-12 -9.725366186051181e-14 -6.783763673770865e-13 -2.9839552569527348e-12 -8.662521788294273e-11 -1.3553502486334448e-07 4.116704869166303e-10 3.669671202803987e-08 1.912752221867831e-08 1.0000000000009597 0.9998417914049663 1.0000000000262776 -3.9666938981551366e-12 -8.020456196628941e-14 -2.040703434464586e-13 -2.9605670104590434e-12 -7.77031637632258e-11 -1.352512980727248e-07 4.1159996207059725e-10 3.66994414245786e-08 1.912743348048487e-08 1.000000001121083 0.9998417921913796 0.9999999787020603 1.5640356921977251e-10 1.4397123800172536e-09 1.439632394933423e-09 1.5781019808480343e-10 -1.9868298822051909e-10 -1.355665630396688e-07 1.1951699499395313e-09 3.670855094638463e-08 2.8611264682774255e-08 1.0000000006015786 0.9998417918214295 0.9999999902839749 1.3546086996908871e-10 7.064128369165483e-10 7.360723991800596e-10 1.3152472600817857e-10 -1.827119148992204e-10 -1.3556625586513807e-07 7.297744963352338e-10 3.6700156107828936e-08 2.1446016621664807e-08
3.582 1.000000001063241 0.999841792202412 0.9999999799973512 1.5463266872462813e-10 1.3567149247256257e-09 1.3622389296831704e-09 1.5487807773134471e-10 -1.9748845824874925e-10 -1.3796461974102743e-07 1.1467259044218647e-09 3.67316509172798e-08 2.7512035074827244e-08 0.9999999992032054 0.9998417908808943 1.000000020108135 3.5764788669941145e-11 -9.472816297137838e-10 -1.4307368377751308e-09 2.3785701866957346e-11 -1.160920613744633e-10 -1.379614842143159e-07 9.085860864433456e-10 3.671864080881469e-08 2.7717609225895218e-08 1.0000000000009321 0.9998417914563816 1.000000000029327 -3.524648079745377e-12 -1.1533597495103255e-13 -6.692107985945161e-13 -3.0604454287149426e-12 -8.663233572415798e-11 -1.379325684241765e-07 4.2711265607218166e-10 3.6720799191257506e-08 1.890841067652418e-08 1.000000000001023 0.9998417914572953 1.0000000000276597 -3.4977359772602937e-12 -9.880702919717187e-14 -2.1920869656836922e-13 -3.036302995447597e-12 -7.76204510859772e-11 -1.3764394590450008e-07 4.2704540420301447e-10 3.672355790515829e-08 1.89082458643209e-08 1.0000000011211458 0.9998417922436551 0.9999999787034559 1.568710687056558e-10 1.4396934452468e-09 1.439617917971629e-09 1.5773169113787163e-10 -1.9919912875408642e-10 -1.3796465092269473e-07 1.2006555278017911e-09 3.673277137778822e-08 2.8465754590561084e-08 1.0000000006013414 0.9998417918734968 0.99999999029024 1.3585900086923758e-10 7.060404181464426e-10 7.356903936805828e-10 1.3137893115129374e-10 -1.8317519252794327e-10 -1.3796433821632055e-07 7.384200752498384e-10 3.67243233426623e-08 2.12489391325788e-08
3.592 1.0000000010632477 0.9998417922555533 0.9999999799996625 1.5514529731641273e-10 1.3566512390849401e-09 1.3621713970434808e-09 1.547162513552043e-10 -1.9795110832914317e-10 -1.404025365745426e-07 1.1441405376779639e-09 3.6755073700380615e-08 2.7563598070629785e-08 0.9999999992072443 0.9998417909369477 1.0000000200092891 3.608984662899817e-11 -9.425528509727223e-10 -1.4236020931901597e-09 2.349812952271412e-11 -1.1636177662869055e-10 -1.4039934677094188e-07 9.016935014956732e-10 3.6741828477868974e-08 2.7694635994525637e-08 1.0000000000009956 0.9998417915096098 1.0000000000305456 -3.0030352380841516e-12 -1.1000787975697423e-13 -6.472894703526471e-13 -3.2127108806468943e-12 -8.658756825190401e-11 -1.4036993158002563e-07 4.200840648613434e-10 3.674409574180697e-08 1.8983339349310598e-08 1.0000000000010831 0.9998417915105277 1.0000000000289566 -2.975549994881357e-12 -9.349580912555453e-14 -2.194892721098797e-13 -3.1876644863430497e-12 -7.748999669950033e-11 -1.4007632494862235e-07 4.20060136989113e-10 3.674688465334048e-08 1.8982565179291466e-08 1.0000000011212056 0.9998417922968335 0.9999999787047665 1.5739168385813793e-10 1.4396979898560574e-09 1.4396180135164168e-09 1.575778126096966e-10 -1.996679538099782e-10 -1.4040256820627043e-07 1.1982369977257327e-09 3.675620054122857e-08 2.8516334288627806e-08 1.0000000006011012 0.999841791926467 0.9999999902964176 1.3631019212953537e-10 7.056916945685164e-10 7.35323069837831e-10 1.3115766882705197e-10 -1.835902405954528e-10 -1.404022496916973e-07 7.34185501635559e-10 3.6747698893739736e-08 2.1313954509226087e-08
3.602 1.0000000010632508 0.9998417923096116 0.9999999800019045 1.556537832800163e-10 1.3566157930948953e-09 1.3621162531865972e-09 1.5452279748086385e-10 -1.9836534007355857e-10 -1.4288090679148918e-07 1.1331554414284067e-09 3.6777738851121915e-08 2.781561320192478e-08 0.9999999992112599 0.9998417909939047 1.0000000199108736 3.641134460581027e-11 -9.378197576476904e-10 -1.4164901059682913e-09 2.3179895430208218e-11 -1.1658211644783334e-10 -1.4287766167621513e-07 8.841002040795804e-10 3.6764259638596e-08 2.7872311756494942e-08 1.0000000000010556 0.9998417915637554 1.0000000000316984 -2.485419998269364e-12 -7.659481516811149e-14 -6.136140693387934e-13 -3.3962298033548336e-12 -8.649074843825546e-11 -1.4284773820939135e-07 3.8920156678852723e-10 3.676663674867382e-08 1.9347126646002417e-08 1.000000000001139 0.9998417915646775 1.0000000000301832 -2.4575750796272335e-12 -6.0027258783346e-14 -2.061174527872219e-13 -3.370688697369274e-12 -7.73123032637299e-11 -1.4254905751605745e-07 3.8925381025093417e-10 3.6769456968541176e-08 1.9345452027123045e-08 1.0000000011212622 0.9998417923509293 0.9999999787060079 1.579080093646494e-10 1.4397304890994057e-09 1.439630756048715e-09 1.573922088662764e-10 -2.000884540377479e-10 -1.4288093872302066e-07 1.187802135423485e-09 3.677887211111142e-08 2.8760746803617225e-08 1.0000000006008574 0.9998417919803547 0.9999999903025232 1.3675723849046033e-10 7.053718343991565e-10 7.349684717842733e-10 1.3090504054765601e-10 -1.8395733011691872e-10 -1.4288061482745603e-07 7.16742617692421e-10 3.677031653368096e-08 2.163710768786189e-08
3.612 1.000000001063251 0.9998417923646025 0.9999999800040904 1.561185206807291e-10 1.3565966092369071e-09 1.3620589361578486e-09 1.5434526982021567e-10 -1.987313888914954e-10 -1.4540036356188744e-07 1.1169431592038776e-09 3.6799591064906815e-08 2.8182867312678446e-08 0.9999999992152521 0.9998417910517796 1.000000019812899 3.6690079909556556e-11 -9.330934308624587e-10 -1.4094157489734339e-09 2.28781835852089e-11 -1.1675155078546133e-10 -1.4539706269026901e-07 8.595816442587253e-10 3.6785878971435065e-08 2.8167023790081966e-08 1.0000000000011124 0.999841791618833 1.0000000000327989 -2.0117371126086163e-12 -2.6746672970839383e-14 -5.830158803318929e-13 -3.5638488977701765e-12 -8.634142504022282e-11 -1.4536662146963425e-07 3.392060316371269e-10 3.678836758046589e-08 1.9871046916524352e-08 1.0000000000011928 0.9998417916197601 1.0000000000313538 -1.983279805238705e-12 -9.850142267471358e-15 -1.9388466453231596e-13 -3.53810047312745e-12 -7.708661300599765e-11 -1.450627753009489e-07 3.3933454562658025e-10 3.679122023135249e-08 1.9868763165215382e-08 1.000000001121315 0.9998417924059569 0.9999999787071933 1.5838048776400095e-10 1.4397794696962937e-09 1.439641564094482e-09 1.5722264863706282e-10 -2.0046079427633432e-10 -1.4540039625481602e-07 1.1723954817212462e-09 3.680073080728947e-08 2.9116822967669436e-08 1.0000000006006105 0.999841792035175 0.9999999903085707 1.3716030513122924e-10 7.050683588967751e-10 7.346117693529505e-10 1.3066814538316242e-10 -1.8427552295404432e-10 -1.4540006682801406e-07 6.906257868855801e-10 3.6792120965122186e-08 2.2105455319063356e-08
3.622 1.0000000010632475 0.9998417924205398 0.9999999800062237 1.5652945065625664e-10 1.3565722337345497e-09 1.3619854182493231e-09 1.5421164712285936e-10 -1.9904863462479322e-10 -1.479615507664127e-07 1.1006940080164975e-09 3.682051844298503e-08 2.8539872604584356e-08 0.9999999992192219 0.9998417911105876 1.0000000197153658 3.691558486296824e-11 -9.2839586524041e-10 -1.4023929343724918e-09 2.2621192718250424e-11 -1.1687069037454842e-10 -1.479581929818075e-07 8.346464429540522e-10 3.680657406273939e-08 2.8453698507976284e-08 1.000000000001166 0.999841791674858 1.0000000000338498 -1.5921529037146774e-12 1.774372319969223e-14 -5.693825884883116e-13 -3.687600259006438e-12 -8.613999815985867e-11 -1.479272245517538e-07 2.812200327062748e-10 3.6809175831062454e-08 2.037373217233283e-08 1.0000000000012426 0.9998417916757898 1.0000000000324707 -1.5630007237821495e-12 3.482762411793377e-14 -1.9735559052363328e-13 -3.661984964710501e-12 -7.681333020532038e-11 -1.4761811955145747e-07 2.8137030271811986e-10 3.681206196682653e-08 2.037157936333743e-08 1.0000000011213646 0.9998417924619315 0.9999999787083256 1.587991469238049e-10 1.4398232656448986e-09 1.439636154057532e-09 1.5709706973106746e-10 -2.007843941780219e-10 -1.4796158395825918e-07 1.1569757991454475e-09 3.6821664705291945e-08 2.9463249083292463e-08 1.0000000006003609 0.9998417920909421 0.9999999903145627 1.3750941577665816e-10 7.047597848457452e-10 7.342388568487351e-10 1.3047541780273332e-10 -1.845447166497034e-10 -1.4796124857548709e-07 6.638167715376496e-10 3.6813000133864584e-08 2.2557056168879678e-08
3.632 1.0000000010632415 0.99984179247744 0.9999999800082979 1.5689747515862286e-10 1.3565224873885001e-09 1.361896281072233e-09 1.5412216707055613e-10 -1.993170013168376e-10 -1.50565120199769e-07 1.0891226421594714e-09 3.6840402096256586e-08 2.8784161730741776e-08 0.999999999223169 0.9998417911703441 1.000000019618266 3.7098899434803267e-11 -9.237470268667468e-10 -1.3954205049108864e-09 2.2408692244195172e-11 -1.1693846672650711e-10 -1.5056170414519082e-07 8.155291902869414e-10 3.6826225294085694e-08 2.8629062727684583e-08 1.0000000000012161 0.999841791731846 1.0000000000348455 -1.2155961671295817e-12 3.711439779201835e-14 -5.719156090918896e-13 -3.767423386718946e-12 -8.588629950515357e-11 -1.505301994767307e-07 2.318715128677577e-10 3.682894122534103e-08 2.0714059742343045e-08 1.0000000000012894 0.9998417917327826 1.000000000033529 -1.1856248450601104e-12 5.3981351842765504e-14 -2.16720157755124e-13 -3.742216220501276e-12 -7.649270109874867e-11 -1.5021574049892992e-07 2.3193026345861468e-10 3.683186155840479e-08 2.071277298457768e-08 1.0000000011214119 0.9998417925188688 0.9999999787093996 1.5917460607655548e-10 1.4398417656574156e-09 1.4396152771208396e-09 1.5701547505550937e-10 -2.0105893645012631e-10 -1.5056515379159228e-07 1.1460244955452762e-09 3.6841554934991386e-08 2.9700679192839735e-08 1.0000000006001086 0.9998417921476719 0.9999999903204932 1.3781527385409438e-10 7.044258286049715e-10 7.338503175296957e-10 1.3032661115077646e-10 -1.8476458907457914e-10 -1.5056481259522888e-07 6.442236607294564e-10 3.683283496813525e-08 2.2863529496582612e-08
3.642 1.000000001063233 0.999841792535318 0.9999999800103059 1.572339239511262e-10 1.3564418262619359e-09 1.3618081780612026e-09 1.5405788197035492e-10 -1.9953615119258202e-10 -1.5321173391356248e-07 1.0843656727285971e-09 3.6859162940928017e-08 2.887601065982325e-08 0.9999999992270939 0.999841791231065 1.0000000195215892 3.725178890275757e-11 -9.191519466664828e-10 -1.3884817437284701e-09 2.2222188745593305e-11 -1.1695553097077283e-10 -1.5320825873827613e-07 8.053174822368975e-10 3.684475313572227e-08 2.8652146447673523e-08 1.0000000000012637 0.9998417917898119 1.000000000035777 -8.70473710324831e-13 2.5506082720115803e-14 -5.743361775939713e-13 -3.82200355360333e-12 -8.558022474075854e-11 -1.5317620785934574e-07 2.0832640162671637e-10 3.684758303452254e-08 2.0840934538813007e-08 1.0000000000013343 0.9998417917907535 1.0000000000345206 -8.396055547262068e-13 4.2019168090639946e-14 -2.3580245024325983e-13 -3.7971775756831914e-12 -7.612482767646627e-11 -1.5285629817426173e-07 2.0819382976877886e-10 3.6850537905185873e-08 2.0840809711310006e-08 1.0000000011214563 0.9998417925767846 0.9999999787104069 1.59518413098995e-10 1.4398292173568488e-09 1.4395953418250332e-09 1.5695911837351073e-10 -2.0128450022827775e-10 -1.5321176805198044e-07 1.1415572981579417e-09 3.6860322457992426e-08 2.9790444284892656e-08 1.0000000005998535 0.9998417922053798 0.9999999903263546 1.3808967724734952e-10 7.040613747963669e-10 7.334629407365296e-10 1.3020293502965318e-10 -1.8493493094447127e-10 -1.5321142083327374e-07 6.359097101058692e-10 3.685154638629542e-08 2.297714670417385e-08
3.652 1.0000000010632224 0.9998417925941907 0.9999999800122469 1.5753404387360334e-10 1.3563410366280305e-09 1.361740816267875e-09 1.5400073662571976e-10 -1.9970590026835483e-10 -1.5590206328353184e-07 1.0857464046260717e-09 3.6876786801573104e-08 2.8834510114332943e-08 0.9999999992309977 0.9998417912927665 1.0000000194253331 3.736952555723633e-11 -9.146001667467441e-10 -1.3815570226066145e-09 2.2043480186843196e-11 -1.1692119593248752e-10 -1.5589852803601218e-07 8.033451128813253e-10 3.68621433181167e-08 2.854114952735117e-08 1.0000000000013092 0.9998417918487721 1.0000000000366454 -5.612877673868205e-13 -6.018537340674644e-15 -5.570062868194745e-13 -3.869448761382483e-12 -8.522219809631644e-11 -1.5586592113805772e-07 2.1530828522525619e-10 3.686508585582726e-08 2.0782654757469576e-08 1.0000000000013765 0.9998417918497192 1.000000000035445 -5.298469397008914e-13 9.697321227150234e-15 -2.3468112708776086e-13 -3.844879079315443e-12 -7.570996334752965e-11 -1.5554046214306605e-07 2.1503315153299269e-10 3.6868075149134666e-08 2.0783391527273222e-08 1.0000000011214982 0.9998417926356938 0.9999999787113478 1.598262591519382e-10 1.4397965901544872e-09 1.439595873707832e-09 1.5690983395515717e-10 -2.0146050450499343e-10 -1.559020979811934e-07 1.1429216494122819e-09 3.6877953097222074e-08 2.9750972476014283e-08 1.0000000005995966 0.9998417922640823 0.9999999903321471 1.3832797675520354e-10 7.036768679521347e-10 7.330966817895548e-10 1.300867593629205e-10 -1.8505579300729429e-10 -1.5590174469672522e-07 6.380210113493719e-10 3.68691202091942e-08 2.292295181515443e-08
3.662 1.0000000010632093 0.999841792654073 0.9999999800141336 1.57778310798133e-10 1.3562393571237029e-09 1.3617004432148946e-09 1.539464037541249e-10 -1.9982622024839387e-10 -1.5863679013116808e-07 1.0912909984879407e-09 3.68933157404043e-08 2.8703406632562712e-08 0.9999999992348801 0.9998417913554642 1.000000019329507 3.7432131085495155e-11 -9.100722440492528e-10 -1.3746400799771463e-09 2.1868296470104678e-11 -1.168353856458288e-10 -1.5863319318776563e-07 8.070782819879581e-10 3.687843817839206e-08 2.8339533952848777e-08 1.000000000001352 0.9998417919087427 1.0000000000374616 -3.0813248646026713e-13 -3.8951653109536366e-14 -5.138759197675163e-13 -3.914236345393288e-12 -8.481208803961655e-11 -1.5860002059252845e-07 2.4170152969047056e-10 3.6881491188237494e-08 2.0599432951445213e-08 1.0000000000014166 0.9998417919096956 1.0000000000363138 -2.762424447413336e-13 -2.3722455778978578e-14 -2.0741740460954843e-13 -3.88985820350184e-12 -7.524806047857487e-11 -1.5826891188753848e-07 2.414259821911888e-10 3.688451438014716e-08 2.0600341263634547e-08 1.000000001121539 0.9998417926956137 0.9999999787122342 1.6007846627133996e-10 1.439762997795175e-09 1.4396232523081142e-09 1.568635088877013e-10 -2.0158752738429968e-10 -1.5863682529998706e-07 1.148242015069389e-09 3.689448892203698e-08 2.9624689237760622e-08 1.000000000599338 0.999841792323795 0.9999999903378828 1.385101194184352e-10 7.032913732604255e-10 7.327575289478641e-10 1.2997336809845243e-10 -1.8512739011708433e-10 -1.5863646559014541e-07 6.471842360393738e-10 3.6885598622552475e-08 2.2755711649087577e-08
3.672 1.000000001063195 0.9998417927149823 0.9999999800159842 1.5794649987769566e-10 1.35615130419568e-09 1.3616731975522407e-09 1.5390425527541463e-10 -1.9989702186647542e-10 -1.6141660466865812e-07 1.0995021603625079e-09 3.690881076264095e-08 2.851533905551439e-08 0.9999999992387419 0.9998417914191754 1.0000000192341272 3.7419834355169363e-11 -9.055532180453221e-10 -1.3677445640367112e-09 2.1705757742201723e-11 -1.1669819552449904e-10 -1.6141294554728408e-07 8.145264289450879e-10 3.6893698906057885e-08 2.8079930014365412e-08 1.000000000001394 0.9998417919697401 1.0000000000382445 -1.306941684010129e-13 -5.800845200942672e-14 -4.586108471653832e-13 -3.946689173922616e-12 -8.435030186330549e-11 -1.6137919664674806e-07 2.765029095413861e-10 3.689686008905579e-08 2.0335485936950837e-08 1.0000000000014553 0.9998417919706983 1.0000000000371465 -9.883658451469958e-14 -4.342736713174994e-14 -1.6705747626363436e-13 -3.922174125451198e-12 -7.473965480720525e-11 -1.6104233662249295e-07 2.763154679686667e-10 3.689991618410541e-08 2.0335927619698288e-08 1.0000000011215775 0.9998417927565602 0.9999999787130841 1.6025480159842013e-10 1.4397431759179352e-09 1.4396637697404473e-09 1.5682916610985229e-10 -2.0166477850152778e-10 -1.6141664084143042e-07 1.156099098605067e-09 3.690999086251287e-08 2.9443278045797656e-08 1.000000000599078 0.9998417923845342 0.9999999903435796 1.38616456125969e-10 7.029197075004966e-10 7.324320478243931e-10 1.2987227339623828e-10 -1.8514920825575844e-10 -1.614162746609654e-07 6.607293088186455e-10 3.690104263124313e-08 2.2515877945685464e-08
3.682 1.0000000010631793 0.9998417927769347 0.9999999800178161 1.5803468453776347e-10 1.356079678509698e-09 1.361636100125085e-09 1.5388558589978334e-10 -1.999184542155951e-10 -1.6424220870825503e-07 1.1099195896218877e-09 3.692330846568071e-08 2.828016369176296e-08 0.9999999992425833 0.9998417914839159 1.0000000191392082 3.732821298126235e-11 -9.010403581792544e-10 -1.360893211747622e-09 2.156742813932725e-11 -1.1651006784443417e-10 -1.6423848598496332e-07 8.250367522089822e-10 3.690796208172768e-08 2.7771995761703348e-08 1.000000000001434 0.9998417920317808 1.0000000000390108 -3.374809159168408e-14 -6.070042527372899e-14 -4.1400228241816154e-13 -3.955379484521441e-12 -8.383734821842129e-11 -1.6420415032435384e-07 3.155277631209538e-10 3.691122950673968e-08 2.000326789148253e-08 1.000000000001493 0.9998417920327449 1.0000000000379594 -1.5394753522796948e-15 -4.6460644403253864e-14 -1.3665898885875863e-13 -3.930844602648207e-12 -7.418524474333135e-11 -1.6386143524766542e-07 3.154313367216982e-10 3.691431732742779e-08 2.0003031199654256e-08 1.0000000011216152 0.99984179281855 0.9999999787139151 1.603508538824364e-10 1.4397397232302801e-09 1.439694385885915e-09 1.568184038227624e-10 -2.0169244431426483e-10 -1.642422452984847e-07 1.1660600666620534e-09 3.692449553431881e-08 2.9216347987418993e-08 1.0000000005988163 0.999841792446317 0.9999999903492556 1.3864255526825623e-10 7.025650460593377e-10 7.320969261538858e-10 1.2979469154318311e-10 -1.8512148277838719e-10 -1.6424187309390568e-07 6.777333234503203e-10 3.6915488867152805e-08 2.2215137915640142e-08
3.692 1.0000000010631633 0.9998417928399477 0.9999999800196381 1.5805532270043477e-10 1.3560168613339515e-09 1.361573934951603e-09 1.538918325424922e-10 -1.9989043042950808e-10 -1.6711431261096062e-07 1.1221151482682016e-09 3.6936797981812565e-08 2.8006082526815562e-08 0.9999999992464048 0.9998417915497038 1.0000000190447569 3.717044110190808e-11 -8.965412294793672e-10 -1.3541010989672762e-09 2.1454661190983948e-11 -1.1627043670383543e-10 -1.6711052542537208e-07 8.379644796967935e-10 3.692121651592628e-08 2.742362695813994e-08 1.0000000000014733 0.9998417920948824 1.000000000039769 -4.0570907976248e-15 -5.459414480989043e-14 -3.955431474817883e-13 -3.939605904907098e-12 -8.327296342726326e-11 -1.6707559260602064e-07 3.561869079853813e-10 3.692458891117069e-08 1.9612773506505505e-08 1.0000000000015297 0.9998417920958521 1.0000000000387619 2.8341305746741382e-14 -4.0383601508674806e-14 -1.3111550611289197e-13 -3.914518583428299e-12 -7.358502393496142e-11 -1.66726916818341e-07 3.561353343003484e-10 3.6927707450874335e-08 1.9612108771180867e-08 1.0000000011216519 0.9998417928815998 0.9999999787147368 1.6037939984155012e-10 1.439745129402046e-09 1.439699679776476e-09 1.5683247294989197e-10 -2.0167066425128634e-10 -1.6711434995654088e-07 1.177722945847435e-09 3.693799209147726e-08 2.895191033654574e-08 1.0000000005985548 0.9998417925091605 0.9999999903549196 1.3860160665159747e-10 7.022191879628897e-10 7.317366264615865e-10 1.2974197666871533e-10 -1.850435662843475e-10 -1.671139712807651e-07 6.973427851013846e-10 3.692892637453553e-08 2.186300653449838e-08
3.702 1.0000000010631465 0.9998417929040382 0.9999999800214548 1.5802754371766886e-10 1.3559539108454953e-09 1.3614902748581655e-09 1.5391294389304026e-10 -1.9981323531895546e-10 -1.7003363771033046e-07 1.1342429764614546e-09 3.6949229210283777e-08 2.7733451958017096e-08 0.9999999992502075 0.9998417916165557 1.0000000189507756 3.69650814748718e-11 -8.920650060953865e-10 -1.3473641281995936e-09 2.1357292469036622e-11 -1.1597997487770426e-10 -1.7002978456425566e-07 8.507798631764027e-10 3.693341186814417e-08 2.707561851446022e-08 1.0000000000015121 0.9998417921590618 1.0000000000405238 -2.313316532018095e-14 -4.894102682599034e-14 -3.989487200811282e-13 -3.908795691303054e-12 -8.265836205721324e-11 -1.6999424412415022e-07 3.927974277138073e-10 3.6936888614509386e-08 1.9220344478277895e-08 1.000000000001566 0.999841792160038 1.0000000000395584 9.744048034975336e-15 -3.4586659518851585e-14 -1.4645048534411118e-13 -3.883415712534899e-12 -7.293957700782463e-11 -1.6963950062262206e-07 3.9274757753872733e-10 3.694003739298807e-08 1.921964313144037e-08 1.0000000011216887 0.9998417929457277 0.9999999787155525 1.6035927584119905e-10 1.4397503606095093e-09 1.4396836326712065e-09 1.5686133013674463e-10 -2.0159949987874965e-10 -1.7003367602243135e-07 1.189332675497266e-09 3.69504304605151e-08 2.8689056893926816e-08 1.0000000005982925 0.9998417925730818 0.9999999903605759 1.3851261038089415e-10 7.018732120129218e-10 7.313550394868924e-10 1.2970424352239785e-10 -1.8491625707170386e-10 -1.7003329057136792e-07 7.165064504567642e-10 3.6941305018558665e-08 2.15104622338235e-08
3.712 1.0000000010631305 0.9998417929692239 0.9999999800232702 1.579608850879593e-10 1.3558881534136286e-09 1.3614034622163126e-09 1.5393679198141798e-10 -1.9968664503437101e-10 -1.7300091539349954e-07 1.1428143514082037e-09 3.696054554809052e-08 2.7543694899378035e-08 0.9999999992539913 0.9998417916844899 1.000000018857265 3.672210613145841e-11 -8.876134783963827e-10 -1.3406637115046945e-09 2.1263434716392285e-11 -1.156386636787603e-10 -1.729969951634865e-07 8.588382111312397e-10 3.694449172396989e-08 2.6811460251734343e-08 1.000000000001551 0.9998417922243369 1.00000000004128 -8.108898722628262e-14 -4.5701355477719977e-14 -4.059602792927218e-13 -3.875287665439526e-12 -8.199384635045611e-11 -1.7296083576269514e-07 4.169171464609491e-10 3.694807255710966e-08 1.8944264327831207e-08 1.0000000000016027 0.9998417922253188 1.0000000000403533 -4.845056794575425e-14 -3.18697780181262e-14 -1.6501548423243772e-13 -3.849937903503415e-12 -7.224898175037861e-11 -1.725999157180113e-07 4.1686037226573423e-10 3.6951252070755996e-08 1.894363972912854e-08 1.000000001121725 0.9998417930109511 0.9999999787163669 1.6030033437652941e-10 1.4397527154727018e-09 1.4396643761586506e-09 1.5689272386516481e-10 -2.0147920039185362e-10 -1.7300095425640888e-07 1.1975593061912293e-09 3.696175402867896e-08 2.850645971359282e-08 1.000000000598031 0.9998417926380985 0.9999999903662279 1.3838502275719346e-10 7.015247659214483e-10 7.309702063777201e-10 1.2966908606315747e-10 -1.847393692967779e-10 -1.7300056220202567e-07 7.298021402021528e-10 3.695256811820592e-08 2.126296361753262e-08
3.722 1.0000000010631143 0.9998417930355231 0.9999999800250942 1.578525225125656e-10 1.3558255592843597e-09 1.3613295194216488e-09 1.5396133561916364e-10 -1.995110421165718e-10 -1.760168869304637e-07 1.144180802522916e-09 3.6970717732245014e-08 2.752449503468118e-08 0.9999999992577573 0.9998417917535237 1.0000000187642335 3.643801961869646e-11 -8.83181127296729e-10 -1.3339839604877117e-09 2.117106734142339e-11 -1.1524644939983357e-10 -1.760128985105385e-07 8.573267669869832e-10 3.695442740694892e-08 2.6722201309124327e-08 1.0000000000015905 0.999841792290725 1.0000000000420457 -1.8066260308601704e-13 -3.936764175670714e-14 -4.0033627312002946e-13 -3.8407870606582e-12 -8.12790361742248e-11 -1.7597610935518112e-07 4.206425239045961e-10 3.695811241985789e-08 1.8914885786638562e-08 1.0000000000016398 0.9998417922917134 1.0000000000411562 -1.4919219873458305e-13 -2.5977964546707278e-14 -1.702453003781287e-13 -3.815592748294461e-12 -7.151426684959999e-11 -1.7560890178278603e-07 4.2060462490955654e-10 3.6961324044541763e-08 1.891401870271349e-08 1.0000000011217622 0.9998417930772873 0.9999999787171899 1.601994964876322e-10 1.4397582016357549e-09 1.4396583048013255e-09 1.569253992773602e-10 -2.0130953709499175e-10 -1.7601692652096389e-07 1.198913226799726e-09 3.697193356052686e-08 2.8488714255587036e-08 1.00000000059777 0.9998417927042283 0.999999990371886 1.382156475847174e-10 7.011795993278746e-10 7.305984115591024e-10 1.2963509529731738e-10 -1.8451329456908337e-10 -1.760165277963112e-07 7.317377877463082e-10 3.696268654634428e-08 2.1235730176414294e-08
3.732 1.0000000010630992 0.9998417931029535 0.9999999800269389 1.5769379063903702e-10 1.3557736476818039e-09 1.3612690527267648e-09 1.5400120058105758e-10 -1.9928621961656054e-10 -1.7908230440931584e-07 1.1366337618752958e-09 3.697975993682883e-08 2.7713148433274755e-08 0.9999999992615051 0.9998417918236758 1.0000000186716909 3.610442443150986e-11 -8.787601595538423e-10 -1.3273240499682017e-09 2.109462128243994e-11 -1.1480389438858967e-10 -1.7907824632604114e-07 8.438984127606522e-10 3.696323386186465e-08 2.6847849071693217e-08 1.0000000000016298 0.9998417923582447 1.0000000000428346 -3.30361588738297e-13 -2.255429170137018e-14 -3.81651530477673e-13 -3.791124226470969e-12 -8.05152793864261e-11 -1.7904081587888217e-07 3.9968090213251245e-10 3.6967023444800175e-08 1.9186752315921467e-08 1.0000000000016775 0.9998417923592393 1.00000000004198 -3.0086278880488144e-13 -9.622199981199333e-15 -1.6233088926702852e-13 -3.766179755254138e-12 -7.073590288577561e-11 -1.7866720823082514e-07 3.9970199961840793e-10 3.697026899889665e-08 1.9185194616669174e-08 1.0000000011218002 0.9998417931447546 0.9999999787180338 1.6004885773074075e-10 1.4397743799258329e-09 1.439666063277946e-09 1.56973135201176e-10 -2.0109109164557442e-10 -1.7908234454819418e-07 1.191762584530722e-09 3.698098316765338e-08 2.8671828675539284e-08 1.0000000005975098 0.9998417927714899 0.9999999903775626 1.3799596447936017e-10 7.008454593653245e-10 7.302404453967433e-10 1.296161698299025e-10 -1.8423797673566303e-10 -1.7908193881717554e-07 7.196791843886026e-10 3.6971674624474965e-08 2.147731788122781e-08
3.742 1.0000000010630847 0.9998417931715332 0.9999999800288142 1.5748520887075922e-10 1.3557334838345457e-09 1.3612075931305576e-09 1.5407971759090082e-10 -1.9901333053546802e-10 -1.82197929752069e-07 1.1217111024828436e-09 3.698772857524732e-08 2.8062715725607022e-08 0.9999999992652349 0.9998417918949635 1.0000000185796438 3.5721720351832043e-11 -8.743496714825605e-10 -1.3206984209170455e-09 2.1057056547919413e-11 -1.1431134496669917e-10 -1.8219380097248796e-07 8.203421225807516e-10 3.6970967949550007e-08 2.7141376081583506e-08 1.0000000000016709 0.999841792426914 1.0000000000436555 -5.300995752108475e-13 5.684264490946571e-15 -3.6425050133585193e-13 -3.70305794296401e-12 -7.970293677291075e-11 -1.8215571777774413e-07 3.551167620647572e-10 3.697486268622842e-08 1.9686651419115926e-08 1.000000000001716 0.999841792427915 1.0000000000428342 -5.027631661363409e-13 1.811796779736784e-14 -1.553136361615044e-13 -3.678199666946149e-12 -6.991427533154646e-11 -1.8177559589327802e-07 3.552232344872289e-10 3.6978143880716574e-08 1.9684328553335395e-08 1.0000000011218386 0.9998417932133716 0.9999999787189079 1.5984843158205469e-10 1.4398021372642283e-09 1.4396726658796847e-09 1.5705931929658173e-10 -2.008244167182758e-10 -1.8219797068308763e-07 1.1775882080183715e-09 3.69889592225933e-08 2.90106411669853e-08 1.0000000005972502 0.9998417928399004 0.9999999903832668 1.377261289039397e-10 7.0052260223218e-10 7.298815226832528e-10 1.2963594453613103e-10 -1.8391441196500925e-10 -1.8219755778886424e-07 6.956767959020128e-10 3.69795888808162e-08 2.1924215676257203e-08
3.752 1.0000000010630707 0.9998417932412802 0.9999999800307183 1.572403825984399e-10 1.3556953172609436e-09 1.361128636901151e-09 1.5421496108372437e-10 -1.9869213352826109e-10 -1.8536453603432972e-07 1.1039263717761566e-09 3.699471819071444e-08 2.8458906136719902e-08 0.999999999268947 0.9998417919674064 1.0000000184880895 3.530334878177109e-11 -8.699589623652576e-10 -1.3141229953846731e-09 2.1077081072621202e-11 -1.1376882222126739e-10 -1.853603352364708e-07 7.92457150966521e-10 3.697772404060532e-08 2.7485288367980997e-08 1.0000000000017115 0.9998417924967509 1.000000000044507 -7.66577131968714e-13 3.595419822646671e-14 -3.645409279681883e-13 -3.5581162285002483e-12 -7.884268220808723e-11 -1.8532158771705824e-07 2.94313814021926e-10 3.6981724519512324e-08 2.0245914673969343e-08 1.000000000001755 0.9998417924977586 1.000000000043717 -7.410987786006314e-13 4.8130616208934476e-14 -1.6545473886361832e-13 -3.533086827501501e-12 -6.905034165370045e-11 -1.849348356343317e-07 2.9448838718038314e-10 3.69850422528143e-08 2.0243332203117142e-08 1.000000001121878 0.999841793283156 0.9999999787198107 1.5961157358467946e-10 1.4398319368522898e-09 1.439661890167813e-09 1.5720243133989888e-10 -2.0050950684455906e-10 -1.8536457764225132e-07 1.160709487244262e-09 3.6995956273402597e-08 2.9394837729713237e-08 1.0000000005969918 0.9998417929094787 0.9999999903889977 1.3741982632061732e-10 7.002024608494369e-10 7.29505626737595e-10 1.2971242313382766e-10 -1.8354207830590198e-10 -1.8536415762343664e-07 6.664277221098907e-10 3.698652384524127e-08 2.242688820978147e-08
3.762 1.0000000010630579 0.9998417933122138 0.9999999800326387 1.5698244537495753e-10 1.3556446596179656e-09 1.3610303970681195e-09 1.5440975453762546e-10 -1.983228390978694e-10 -1.8858290680043223e-07 1.088867542405557e-09 3.700085854782493e-08 2.8776494302141987e-08 0.9999999992726419 0.9998417920410227 1.0000000183970128 3.487292975792215e-11 -8.656024181158005e-10 -1.3075998660873455e-09 2.1157419838431158e-11 -1.1317699285438466e-10 -1.8857863264724628e-07 7.678732442856351e-10 3.698363125102234e-08 2.7749819164345206e-08 1.000000000001753 0.9998417925677744 1.0000000000453766 -1.016353525249034e-12 5.379303413755312e-14 -3.849255142408637e-13 -3.3536345726248595e-12 -7.793505685272411e-11 -1.885392086685781e-07 2.3170190305857044e-10 3.698773751189574e-08 2.068870110779904e-08 1.0000000000017948 0.9998417925687886 1.0000000000446168 -9.924902717236007e-13 6.564048922796907e-14 -1.9517720570830028e-13 -3.3279620962501143e-12 -6.814460559335273e-11 -1.8814570852084058e-07 2.3185314470570114e-10 3.699109161683689e-08 2.0686675589426472e-08 1.0000000011219177 0.9998417933541268 0.9999999787207304 1.5936142348927393e-10 1.4398493203321753e-09 1.4396315578383205e-09 1.574050067449645e-10 -2.001471059474428e-10 -1.885829491389527e-07 1.1464469582053316e-09 3.700210415458639e-08 2.9703187098106087e-08 1.0000000005967342 0.9998417929802439 0.9999999903947425 1.3710028784545897e-10 6.998698737170988e-10 7.291104171759156e-10 1.2984846360433383e-10 -1.8312132929874173e-10 -1.8858252185799048e-07 6.409729528078965e-10 3.6992609161349444e-08 2.2826423965752127e-08
3.772 1.0000000010630445 0.9998417933843528 0.9999999800345578 1.5673532621975094e-10 1.3555706858860386e-09 1.3609289146817621e-09 1.5465115643162752e-10 -1.9790608378162585e-10 -1.9185383582870729e-07 1.0805497154786868e-09 3.700630295513108e-08 2.893705686821389e-08 0.9999999992763184 0.9998417921158312 1.0000000183063935 3.445489365331279e-11 -8.612905445500283e-10 -1.3011125666595992e-09 2.1284887015850047e-11 -1.1253656336015214e-10 -1.9184948701994197e-07 7.524900285696503e-10 3.698884202783713e-08 2.7852949341048884e-08 1.000000000001795 0.9998417926400035 1.0000000000462463 -1.2553081775480984e-12 4.861014641530927e-14 -4.0912532956452804e-13 -3.102164899152121e-12 -7.698111409972361e-11 -1.918093749971196e-07 1.888964010699962e-10 3.69930531384835e-08 2.091040476967788e-08 1.0000000000018348 0.9998417926410247 1.0000000000455145 -1.2326386070801877e-12 6.053856978673306e-14 -2.283448159580037e-13 -3.0757221775694288e-12 -6.719802762178545e-11 -1.9140900692890478e-07 1.888622132737805e-10 3.699644262249314e-08 2.0909560445443032e-08 1.000000001121958 0.999841793426303 0.9999999787216487 1.5912209343620628e-10 1.4398436608864889e-09 1.4395980487558973e-09 1.5765434441602355e-10 -1.9973719347159836e-10 -1.9185387893826758e-07 1.1386012332003453e-09 3.700755614024516e-08 2.985952707260311e-08 1.000000000596477 0.9998417930522143 0.9999999904004835 1.3679198388881194e-10 6.995141996420509e-10 7.287123268071202e-10 1.300311803663951e-10 -1.8265342053091463e-10 -1.9185344425216053e-07 6.26520962642369e-10 3.699799803073254e-08 2.3026424954428122e-08
3.782 1.0000000010630319 0.9998417934577163 0.99999998003646 1.5652122435389e-10 1.35547474879651e-09 1.3608470371704893e-09 1.5491995954088761e-10 -1.9744244917341475e-10 -1.9517812852413448e-07 1.0797733681377588e-09 3.7011202028076215e-08 2.8932752971760304e-08 0.9999999992799768 0.9998417921918513 1.0000000182162132 3.407069954777146e-11 -8.570225750355476e-10 -1.2946382686700486e-09 2.144032695091164e-11 -1.1184732734892935e-10 -1.951737036756578e-07 7.478009820335535e-10 3.699350660439749e-08 2.7785481281049203e-08 1.0000000000018368 0.9998417927134573 1.0000000000471003 -1.4610537947853483e-12 2.1421760605840793e-14 -4.141183468386798e-13 -2.823401561182877e-12 -7.598137759504749e-11 -1.9513289113619854e-07 1.8438404518514206e-10 3.699782049521521e-08 2.0903471373439188e-08 1.0000000000018752 0.999841792714485 1.0000000000463947 -1.4395761985202171e-12 3.3418542616132586e-14 -2.418873524153589e-13 -2.7958115582778703e-12 -6.621126228496728e-11 -1.9472553372202154e-07 1.841049933794557e-10 3.7001243875780646e-08 2.0903850485151317e-08 1.000000001121998 0.9998417934997031 0.9999999787225494 1.589156927841019e-10 1.4398154923932615e-09 1.4395838795609824e-09 1.5793090540986592e-10 -1.9928017484090454e-10 -1.9517817186650381e-07 1.1379167332335498e-09 3.701246286542888e-08 2.9856118236433164e-08 1.00000000059622 0.9998417931254093 0.9999999904062047 1.365169771637968e-10 6.99136357088089e-10 7.283339518951772e-10 1.3024136515946991e-10 -1.8213804663621684e-10 -1.951777299369708e-07 6.249495489663079e-10 3.700284101840844e-08 2.3018913162455822e-08
3.792 1.0000000010630181 0.9998417935323233 0.9999999800383325 1.563643002349072e-10 1.3553684320453783e-09 1.360796548229263e-09 1.552010236392378e-10 -1.9693217955885848e-10 -1.9855660036214423e-07 1.084697091391886e-09 3.70156727597091e-08 2.8807196792921542e-08 0.9999999992836169 0.9998417922691024 1.0000000181264577 3.374412912831938e-11 -8.527860233590285e-10 -1.2881651408299434e-09 2.160893441100071e-11 -1.1111045709513822e-10 -1.9855209823222978e-07 7.513574264577577e-10 3.6997742125058865e-08 2.7591750849840818e-08 1.0000000000018776 0.9998417927881545 1.000000000047926 -1.609864383649346e-12 -1.596750684695853e-14 -3.8807680608714404e-13 -2.532391262820761e-12 -7.493647774721826e-11 -1.9851057315256737e-07 2.1126528829219243e-10 3.700215598524148e-08 2.0728280851579412e-08 1.0000000000019142 0.999841792789189 1.0000000000472453 -1.5890099786384112e-12 -3.843598260275159e-15 -2.2393994608307516e-13 -2.5030232684320686e-12 -6.5185166249738e-11 -1.9809610275857306e-07 2.1090559438480977e-10 3.700561181013259e-08 2.0729308972873627e-08 1.0000000011220376 0.9998417935743472 0.9999999787234213 1.5876651194882416e-10 1.4397772122980905e-09 1.4396013128052093e-09 1.582200324522456e-10 -1.987767384118355e-10 -1.9855664435606396e-07 1.1426422556079473e-09 3.701694132886787e-08 2.9735230868046943e-08 1.0000000005959622 0.9998417931998477 0.9999999904118941 1.362989131992477e-10 6.987485195008845e-10 7.2798735691262e-10 1.304638383526064e-10 -1.8157617113608946e-10 -1.9855619498161082e-07 6.33186294168979e-10 3.700725528143673e-08 2.2858740810871535e-08
3.802 1.0000000010630032 0.9998417936081928 0.999999980040164 1.5629393569529508e-10 1.3552676352720565e-09 1.3607680828649787e-09 1.554882032782492e-10 -1.9637584388144977e-10 -2.019900782818947e-07 1.092879198993542e-09 3.701977988320116e-08 2.861380453021224e-08 0.9999999992872372 0.9998417923476032 1.0000000180371127 3.3505465424289e-11 -8.485655012723228e-10 -1.2817018388925232e-09 2.1783998267260707e-11 -1.1032612148631473e-10 -2.0198549758477402e-07 7.59690463083322e-10 3.7001613970844774e-08 2.7326738102101613e-08 1.0000000000019167 0.9998417928641151 1.0000000000487117 -1.671815802690974e-12 -4.79022691076829e-14 -3.4021809359914925e-13 -2.2349093950021096e-12 -7.384738164995347e-11 -2.019432474290629e-07 2.4991941034146523e-10 3.7006124887871364e-08 2.0457430690806e-08 1.0000000000019524 0.9998417928651565 1.0000000000480542 -1.6516953147771826e-12 -3.562487383566154e-14 -1.8385745725315433e-13 -2.204216488651375e-12 -6.412004411266348e-11 -2.0152153910783724e-07 2.496371091618178e-10 3.7009612068198534e-08 2.0458277350397724e-08 1.0000000011220755 0.9998417936502545 0.9999999787242513 1.5870433991915354e-10 1.4397446594517554e-09 1.4396408945299143e-09 1.5851524547170641e-10 -1.982274090762042e-10 -2.0199012292495407e-07 1.1504637180141548e-09 3.702105622112201e-08 2.9548691909890365e-08 1.0000000005957035 0.9998417932755499 0.9999999904175402 1.361675578457574e-10 6.983664679842772e-10 7.276629994704982e-10 1.3069242791256295e-10 -1.8096795928147272e-10 -2.019896659493201e-07 6.468843931787009e-10 3.701130568727641e-08 2.2612315822299683e-08
3.812 1.000000001062985 0.9998417936853448 0.9999999800419355 1.5634253244911812e-10 1.355183138544914e-09 1.360737476130922e-09 1.5577843014820292e-10 -1.9577414315717027e-10 -2.0547940019087832e-07 1.102875400569108e-09 3.702353986695978e-08 2.838418208055781e-08 0.9999999992908367 0.999841792427374 1.0000000179481574 3.3386590359120653e-11 -8.443496811241433e-10 -1.275272829012307e-09 2.1962812974721292e-11 -1.0949501615223334e-10 -2.054747394392574e-07 7.707079347400972e-10 3.700513931007241e-08 2.7023079595746818e-08 1.0000000000019535 0.9998417929413581 1.000000000049439 -1.614755223357952e-12 -6.357316186473715e-14 -2.951149830289995e-13 -1.934405633135369e-12 -7.271504434215361e-11 -2.0543175137418158e-07 2.9064420310784933e-10 3.7009745013800403e-08 2.013361308478322e-08 1.0000000000019873 0.9998417929424064 1.000000000048803 -1.5954061836828064e-12 -5.1171050552949614e-14 -1.4603306249595587e-13 -1.902575229776676e-12 -6.301735470834539e-11 -2.0500267837058213e-07 2.90487791213215e-10 3.7013262963985406e-08 2.0133712994290298e-08 1.0000000011221108 0.9998417937274435 0.9999999787250218 1.5876114796128262e-10 1.439728212912387e-09 1.4396783068564513e-09 1.5881349513085886e-10 -1.976324920628792e-10 -2.054794455192862e-07 1.160013643753017e-09 3.702482398272394e-08 2.9327176609981766e-08 1.0000000005954415 0.9998417933525336 0.9999999904231237 1.3615537888649945e-10 6.980012013482365e-10 7.273368331423845e-10 1.309242149285368e-10 -1.8031389973536238e-10 -2.054789806136223e-07 6.634356709470634e-10 3.7015008808437315e-08 2.2318775511780815e-08
3.822 1.000000001062963 0.9998417937637992 0.9999999800436202 1.5653053566504128e-10 1.355116713935871e-09 1.3606823359965248e-09 1.5606324616644102e-10 -1.951278876472696e-10 -2.0902541521592472e-07 1.1142003976247702e-09 3.7026938308918645e-08 2.812828869517739e-08 0.9999999992944145 0.9998417925084343 1.000000017859563 3.340797497188083e-11 -8.401372548298229e-10 -1.2689001666620402e-09 2.213657181967442e-11 -1.0861803579324957e-10 -2.0902067276259044e-07 7.836637897334483e-10 3.700830425463593e-08 2.6690909064998507e-08 1.000000000001986 0.9998417930199036 1.0000000000500804 -1.4183637887271364e-12 -6.127979139665705e-14 -2.7501123485896817e-13 -1.6397096020859605e-12 -7.154045579979983e-11 -2.089769341708592e-07 3.3119481956080177e-10 3.701300343684111e-08 1.9769745773877662e-08 1.0000000000020182 0.9998417930209587 1.0000000000494644 -1.39968778984715e-12 -4.904445135915095e-14 -1.3277644514196073e-13 -1.6070200356502537e-12 -6.187802646499806e-11 -2.0854036790267822e-07 3.3113073280379385e-10 3.701655206101704e-08 1.976909623460758e-08 1.000000001122142 0.999841793805935 0.9999999787257052 1.5895746152088418e-10 1.439729743044863e-09 1.4396909103056705e-09 1.5910600117421043e-10 -1.9699289293634994e-10 -2.0902546133043328e-07 1.17083464953469e-09 3.702823021967297e-08 2.908037497683355e-08 1.000000000595176 0.9998417934308202 0.9999999904286181 1.362824078490385e-10 6.976535657648414e-10 7.269858763920138e-10 1.3115036419669736e-10 -1.7961503745387415e-10 -2.090249879571468e-07 6.819163543237501e-10 3.701835031980536e-08 2.199012868332591e-08
3.832 1.0000000010629362 0.9998417938435756 0.9999999800451891 1.5685122643569542e-10 1.355062929115709e-09 1.3605974888217276e-09 1.5632260700760065e-10 -1.944372866267121e-10 -2.1262898359517626e-07 1.1259951222927435e-09 3.702994138204098e-08 2.786303088266624e-08 0.9999999992979699 0.9998417925908045 1.0000000177712975 3.356277319314921e-11 -8.359330231195315e-10 -1.262589129185393e-09 2.228543433859883e-11 -1.076956877498449e-10 -2.1262415842406662e-07 7.972703369389601e-10 3.701107510073977e-08 2.634772572939512e-08 1.0000000000020133 0.9998417930997715 1.0000000000506069 -1.0892644644181344e-12 -4.612200344870313e-14 -2.8495811049516476e-13 -1.3703013530743219e-12 -7.032404609646969e-11 -2.1257965594563834e-07 3.6908643651597293e-10 3.7015867425995824e-08 1.9388977615364852e-08 1.0000000000020441 0.9998417931008334 1.0000000000500098 -1.0715643923459435e-12 -3.428523299644556e-14 -1.4938005205166313e-13 -1.3370865641828593e-12 -6.07027803035206e-11 -2.1213546582623213e-07 3.690538172005852e-10 3.701944706965082e-08 1.9387991843108705e-08 1.0000000011221681 0.999841793885749 0.999999978726273 1.5928617459800826e-10 1.4397440899811267e-09 1.4396736693607286e-09 1.5937323645964257e-10 -1.963091980901691e-10 -2.12629030643612e-07 1.1821124132592638e-09 3.703124112322131e-08 2.882467953697971e-08 1.0000000005949057 0.9998417935104293 0.9999999904339946 1.3654210702501506e-10 6.973195309828336e-10 7.266053729655198e-10 1.313510910033728e-10 -1.7887182183887716e-10 -2.126285489427039e-07 7.008489972110914e-10 3.702129636619022e-08 2.1647469607602835e-08
3.842 1.0000000010629035 0.9998417939246957 0.9999999800466237 1.5726797013788268e-10 1.3550163919989537e-09 1.3604967610987904e-09 1.5653072111702119e-10 -1.937032872837093e-10 -2.1629097713007423e-07 1.1358718995122477e-09 3.703249681042017e-08 2.764086086070609e-08 0.999999999301502 0.9998417926745052 1.0000000176833403 3.3814293624420634e-11 -8.317425879767646e-10 -1.2563256978873094e-09 2.2383789688109387e-11 -1.0672883234356363e-10 -2.1628606752882905e-07 8.081315516515758e-10 3.701339954454448e-08 2.6048925947871505e-08 1.000000000002035 0.9998417931809829 1.0000000000509994 -6.644012678231704e-13 -2.4046521263700042e-14 -3.1095204139021504e-13 -1.152296722319985e-12 -6.906727104347466e-11 -2.162407879418072e-07 3.9831058344673804e-10 3.701828525876206e-08 1.9066771062346606e-08 1.0000000000020648 0.9998417931820517 1.0000000000504197 -6.473388304818298e-13 -1.2437448994092284e-14 -1.8171440067534183e-13 -1.118533856740685e-12 -5.94927256675657e-11 -2.1578884174935505e-07 3.9827175415880346e-10 3.70218966374545e-08 1.906581981922652e-08 1.0000000011221883 0.9998417939669062 0.9999999787267058 1.5971075086071487e-10 1.439765566637098e-09 1.4396410314859572e-09 1.5958914083715376e-10 -1.9558199570380348e-10 -2.16291025118463e-07 1.1915722477344176e-09 3.703380440322279e-08 2.8610786089206762e-08 1.0000000005946301 0.9998417935913815 0.9999999904392327 1.368976255961559e-10 6.969924694312044e-10 7.26209268257277e-10 1.3150066349847148e-10 -1.7808495637009421e-10 -2.1629053497591138e-07 7.164331817884267e-10 3.7023794613153944e-08 2.1358366397882013e-08
3.852 1.0000000010628658 0.9998417940071803 0.9999999800479209 1.577274570899752e-10 1.3549741253025698e-09 1.3604016549326466e-09 1.566663034082236e-10 -1.9292655683217156e-10 -2.2001227934880645e-07 1.1403051289342543e-09 3.703454115772019e-08 2.7544175079507953e-08 0.9999999993050106 0.9998417927595588 1.000000017595687 3.410955720970021e-11 -8.27568872377966e-10 -1.2500879647444547e-09 2.241038007010681e-11 -1.0571810542367154e-10 -2.2000728363465332e-07 8.113373194609354e-10 3.70152143933905e-08 2.588256025853942e-08 1.000000000002051 0.9998417932635594 1.0000000000512559 -1.9667682082280264e-13 2.000355792688064e-15 -3.316481314602671e-13 -1.0065665506780484e-12 -6.7771217751614e-11 -2.1996121361576413e-07 4.1085714926364567e-10 3.7020193895251583e-08 1.8924629167941345e-08 1.0000000000020792 0.9998417932646352 1.0000000000506926 -1.7998320107335372e-13 1.3503890758212207e-14 -2.0834213567537803e-13 -9.725460672373584e-13 -5.824857258604432e-11 -2.195013769894632e-07 4.1081702733827335e-10 3.7023838079022816e-08 1.8923659123916124e-08 1.0000000011222034 0.9998417940494277 0.9999999787270019 1.601778833563172e-10 1.4397910892334515e-09 1.4396137095186238e-09 1.597326609764606e-10 -1.9481233917844153e-10 -2.2001232787470887e-07 1.1958474563728767e-09 3.7035856642079577e-08 2.851820565970572e-08 1.0000000005943488 0.9998417936736991 0.9999999904443326 1.3729607149358402e-10 6.966695738811739e-10 7.258188040938561e-10 1.3157775396250412e-10 -1.7725532182357808e-10 -2.200118289858211e-07 7.232595064220628e-10 3.702578166682589e-08 2.123063416242692e-08
3.862 1.000000001062822 0.9998417940910524 0.9999999800490977 1.581831213124852e-10 1.3549344646217081e-09 1.360325591565499e-09 1.5672337369184337e-10 -1.9210771304818496e-10 -2.2379378463389302e-07 1.1365111982319567e-09 3.703603097817448e-08 2.7638617191459215e-08 0.9999999993084969 0.9998417928459871 1.0000000175083514 3.440192065434531e-11 -8.234130277693733e-10 -1.243862583139155e-09 2.2359104439925395e-11 -1.0466439383963861e-10 -2.2378870174188293e-07 8.029818071436311e-10 3.7016476724333314e-08 2.591980898503468e-08 1.000000000002062 0.9998417933475232 1.000000000051393 2.6677758686490545e-13 3.075543632352866e-14 -3.3424500237791087e-13 -9.395090023647702e-13 -6.64362975889428e-11 -2.2374182722333347e-07 4.0029035822457347e-10 3.702155054830979e-08 1.905991193444832e-08 1.0000000000020888 0.9998417933486058 1.0000000000508447 2.833744382245904e-13 4.231589251564e-14 -2.158202048372467e-13 -9.049043963206708e-13 -5.697163382353172e-11 -2.2327396441879023e-07 4.002848671229368e-10 3.7025228658385265e-08 1.9058497695916056e-08 1.0000000011222134 0.999841794133337 0.9999999787271768 1.6064134556517585e-10 1.4398192741463464e-09 1.43960516298874e-09 1.5979763355835821e-10 -1.9400031887915577e-10 -2.2379383398209995e-07 1.1922788456552963e-09 3.7037354368778455e-08 2.8610254229317555e-08 1.0000000005940621 0.9998417937574036 0.9999999904493094 1.3769029657015374e-10 6.963493650350221e-10 7.254474769091686e-10 1.3157657614275908e-10 -1.7638321856333062e-10 -2.2379332628715668e-07 7.17080337263157e-10 3.7027214191396815e-08 2.1350504959632363e-08
3.872 1.000000001062774 0.9998417941763343 0.9999999800501781 1.5861026140826641e-10 1.3548943679185186e-09 1.36026685181044e-09 1.5671369131238953e-10 -1.9124741467262298e-10 -2.276363995598329e-07 1.12441113918741e-09 3.703698601730619e-08 2.7920628661450874e-08 0.9999999993119609 0.999841792933813 1.000000017421356 3.466673408760401e-11 -8.192785785220528e-10 -1.2376508740178111e-09 2.224133476563808e-11 -1.0356807637675324e-10 -2.276312277504465e-07 7.827375378030624e-10 3.701720698110522e-08 2.6158194186864684e-08 1.0000000000020677 0.9998417934328973 1.0000000000514337 7.013093502204327e-13 5.880206003877833e-14 -3.195026607375547e-13 -9.392836561394748e-13 -6.506437418147969e-11 -2.275835350511708e-07 3.6466783471884965e-10 3.702237585431949e-08 1.946454312876402e-08 1.0000000000020937 0.9998417934339867 1.0000000000508997 7.181920066999846e-13 7.045092613332574e-14 -2.055392500568173e-13 -9.040706496664282e-13 -5.566309424027051e-11 -2.271075080824599e-07 3.6473653195249167e-10 3.7026088999136756e-08 1.9462360536275556e-08 1.0000000011222185 0.9998417942186559 0.9999999787272558 1.6107596574344154e-10 1.4398469004790443e-09 1.4396139097885716e-09 1.5979559293977015e-10 -1.9314668831891044e-10 -2.2763644979248567e-07 1.1807986734818085e-09 3.703831729607234e-08 2.8883598783410734e-08 1.0000000005937715 0.9998417938425185 0.9999999904541869 1.3805641803567402e-10 6.9602894163822e-10 7.250940230489413e-10 1.315084012589009e-10 -1.7546978204838064e-10 -2.2763593302480063e-07 6.975673352113029e-10 3.702811205017799e-08 2.1711820954784215e-08
3.882 1.0000000010627221 0.9998417942630495 0.9999999800511818 1.5900506679450296e-10 1.3548464321209754e-09 1.360215677818479e-09 1.5665883343794095e-10 -1.903468568530118e-10 -2.3154104192648685e-07 1.1072573677130756e-09 3.703751119556098e-08 2.8305810466308702e-08 0.9999999993154041 0.9998417930230596 1.0000000173347179 3.4900141528175644e-11 -8.151724550934824e-10 -1.2314622913492307e-09 2.2079347144980108e-11 -1.0243058714632309e-10 -2.3153578003885865e-07 7.54839488442421e-10 3.701751064922203e-08 2.6508302541936833e-08 1.0000000000020697 0.9998417935197044 1.0000000000513989 1.1042018748752778e-12 7.911181201397096e-14 -2.9759346236148575e-13 -9.839265926677675e-13 -6.365611773013254e-11 -2.3148725492509668e-07 3.079946524922749e-10 3.70227757018975e-08 2.001110168827644e-08 1.0000000000020945 0.9998417935208008 1.0000000000508784 1.1214149257924683e-12 9.098189621708765e-14 -1.8792646466777176e-13 -9.480746798092033e-13 -5.4323473176824856e-11 -2.310029247014482e-07 3.081488267872458e-10 3.702652464956901e-08 2.0008358721287585e-08 1.0000000011222194 0.9998417943054083 0.9999999787272579 1.6147875872521736e-10 1.4398665507000868e-09 1.439630106843539e-09 1.597487155879131e-10 -1.9225298596244837e-10 -2.3154109324029109e-07 1.1645236358432167e-09 3.703885034548446e-08 2.9256913365904787e-08 1.0000000005934766 0.9998417939290664 0.9999999904589856 1.383907189923041e-10 6.957007683508379e-10 7.247486024114345e-10 1.3139535214914835e-10 -1.7451621708118397e-10 -2.3154056743728977e-07 6.693977032444938e-10 3.702858029968532e-08 2.2202507737047723e-08
3.892 1.000000001062667 0.9998417943512213 0.9999999800521213 1.5937151300348972e-10 1.3547828954687106e-09 1.3601645182109242e-09 1.5658093273756465e-10 -1.8940663741524747e-10 -2.35508642811811e-07 1.0904480678503065e-09 3.703777142737909e-08 2.8668601194775146e-08 0.9999999993188268 0.9998417931137513 1.0000000172484473 3.5105512472950677e-11 -8.111020340624306e-10 -1.2253046065276564e-09 2.1894766553451516e-11 -1.0125278942016679e-10 -2.3550328892420657e-07 7.268622236875161e-10 3.701755279813059e-08 2.6836158719773933e-08 1.0000000000020686 0.9998417936079688 1.0000000000513005 1.4790214120249102e-12 8.398945444424349e-14 -2.754562155366026e-13 -1.0517584531449947e-12 -6.221277762058582e-11 -2.354539176322286e-07 2.4105378511924425e-10 3.702291541666625e-08 2.0519200998114357e-08 1.000000000002092 0.9998417936090719 1.0000000000507923 1.496543459454779e-12 9.58450444720783e-14 -1.7012246683685655e-13 -1.0155795471479963e-12 -5.295392652932541e-11 -2.3496114201281015e-07 2.4124169225235094e-10 3.702670038913762e-08 2.0516611442000178e-08 1.0000000011222177 0.9998417943936174 0.9999999787271958 1.6185302345378483e-10 1.4398706158913002e-09 1.4396468449575081e-09 1.5967875021687076e-10 -1.9131985911938007e-10 -2.3550869463837085e-07 1.148600443371933e-09 3.7039118390016105e-08 2.9608848048621304e-08 1.0000000005931793 0.9998417940170713 0.9999999904637177 1.386963121181536e-10 6.953570158227926e-10 7.244033962612228e-10 1.3125918919682834e-10 -1.7352254524339968e-10 -2.3550815967337297e-07 6.410462129636485e-10 3.7028783876574e-08 2.2660832164112478e-08
3.902 1.0000000010626091 0.9998417944408736 0.9999999800530021 1.5970458319986472e-10 1.3547010445920168e-09 1.3601157183630381e-09 1.564940011292673e-10 -1.884275400101823e-10 -2.395401435006072e-07 1.0790666859934405e-09 3.703792897588678e-08 2.8902989907888314e-08 0.9999999993222297 0.9998417932059112 1.0000000171625483 3.527803539068127e-11 -8.070704790662643e-10 -1.219175057498818e-09 2.1701718041022397e-11 -1.0003565392918349e-10 -2.3953469612876824e-07 7.065162895500767e-10 3.701749540484576e-08 2.7028271765322878e-08 1.0000000000020643 0.9998417936977138 1.0000000000511442 1.8204950109641818e-12 7.053124379708727e-14 -2.5104559106237337e-13 -1.1286011780278273e-12 -6.073556528767776e-11 -2.394844643366998e-07 1.8327600331576737e-10 3.702295674624933e-08 2.0843796345256243e-08 1.0000000000020872 0.9998417936988234 1.0000000000506473 1.8390444599749318e-12 8.204480244730672e-14 -1.5037371130079937e-13 -1.0924967496669158e-12 -5.155565664552423e-11 -2.3898309998716275e-07 1.833473262517588e-10 3.702677752433519e-08 2.084214464301424e-08 1.000000001122213 0.9998417944833068 0.999999978727075 1.621937432362973e-10 1.439856249790019e-09 1.4396662430385066e-09 1.595999098746276e-10 -1.903477637873256e-10 -2.395401961488689e-07 1.1378491435719583e-09 3.703928372606445e-08 2.9836637745440124e-08 1.0000000005928789 0.9998417941065567 0.999999990468389 1.3896853020061095e-10 6.949950470685312e-10 7.240603192281033e-10 1.3111415841314253e-10 -1.724899840247899e-10 -2.3953965187224794e-07 6.213181692207255e-10 3.702888503796318e-08 2.295432193882971e-08
3.912 1.0000000010625492 0.9998417945320308 0.999999980053832 1.5998930879189386e-10 1.3546066345584747e-09 1.3600758300965005e-09 1.5640447625457264e-10 -1.87410570919307e-10 -2.436364981207735e-07 1.0755315549768122e-09 3.70380857246519e-08 2.8965951537372423e-08 0.9999999993256133 0.9998417932995638 1.0000000170770265 3.540360799154613e-11 -8.030711612388806e-10 -1.2130671551767642e-09 2.1506806979812567e-11 -9.877946950526289e-11 -2.436309559553754e-07 6.979021184671158e-10 3.701743991111605e-08 2.7037996817997815e-08 1.0000000000020584 0.9998417937889637 1.0000000000509375 2.11371644611349e-12 4.44563911978219e-14 -2.1785138752878605e-13 -1.208052763173363e-12 -5.922561848073481e-11 -2.435798491724171e-07 1.6157271900476308e-10 3.702300025633772e-08 2.0929544194110973e-08 1.00000000000208 0.9998417937900801 1.0000000000504505 2.133428209949708e-12 5.592736608988241e-14 -1.222003523599146e-13 -1.171955847379448e-12 -5.0130411934112296e-11 -2.430697512921585e-07 1.61360266902519e-10 3.7026856142165935e-08 2.0929187779372546e-08 1.0000000011222059 0.9998417945745013 0.9999999787269042 1.62486244757565e-10 1.4398296796517681e-09 1.4396945442476779e-09 1.5951821685503536e-10 -1.893375686974146e-10 -2.4363655208729444e-07 1.1345463271735906e-09 3.70394482532003e-08 2.9898417954612774e-08 1.0000000005925769 0.999841794197547 0.9999999904730076 1.3919245346535946e-10 6.946212742457599e-10 7.237264207975553e-10 1.3096685262724202e-10 -1.7141949985968712e-10 -2.4363599849784776e-07 6.149751572439708e-10 3.702898563958419e-08 2.303123820797907e-08
3.922 1.0000000010624877 0.9998417946247171 0.9999999800546238 1.602113271392135e-10 1.3545129636007264e-09 1.3600453506795705e-09 1.5631714667554285e-10 -1.863566072917262e-10 -2.477986735056177e-07 1.0789650945665154e-09 3.703827062372281e-08 2.8881617697678467e-08 0.9999999993289788 0.9998417933947336 1.0000000169918917 3.5468002082487916e-11 -7.990916384031921e-10 -1.206980451728322e-09 2.1314375375726825e-11 -9.748580300071903e-11 -2.47793035132369e-07 6.999791095994573e-10 3.7017414849180645e-08 2.6890202877917852e-08 1.0000000000020506 0.9998417938817428 1.000000000050693 2.3445636864501446e-12 1.897703524845055e-14 -1.758278377067649e-13 -1.2852532594366231e-12 -5.768438692884181e-11 -2.4774103854731285e-07 1.8329351883514768e-10 3.702307323381018e-08 2.0811226721246728e-08 1.0000000000020712 0.9998417938828658 1.0000000000502154 2.3649082574476047e-12 3.020246172757106e-14 -8.499590903359403e-14 -1.2497397175360389e-12 -4.867844682987074e-11 -2.4722206010805644e-07 1.829046318377408e-10 3.702696321236672e-08 2.0811861474556866e-08 1.0000000011221977 0.9998417946672246 0.9999999787266945 1.6271640390031264e-10 1.4398035211336085e-09 1.4397318458314894e-09 1.5943854715730485e-10 -1.8829051663951118e-10 -2.4779872834572044e-07 1.13785153894155e-09 3.703964093701749e-08 2.98175103064273e-08 1.0000000005922731 0.999841794290067 0.9999999904775851 1.3935407492251672e-10 6.942479738579008e-10 7.234016921188193e-10 1.3082147923448187e-10 -1.703116079114489e-10 -2.477981654181176e-07 6.207680900480043e-10 3.70291145877573e-08 2.2922743551968812e-08
3.932 1.000000001062425 0.9998417947189574 0.9999999800553924 1.6037096224589441e-10 1.3544319886717636e-09 1.360012046749902e-09 1.5623996839852518e-10 -1.8526649974838196e-10 -2.5202764870520544e-07 1.0866762360394491e-09 3.7038473478394295e-08 2.8708842999950474e-08 0.9999999993323259 0.9998417934914454 1.000000016907157 3.547079264839352e-11 -7.951195231440252e-10 -1.2009267722174996e-09 2.1132797558248438e-11 -9.615517436029856e-11 -2.5202191181803604e-07 7.086662974446936e-10 3.7017409855886004e-08 2.6647169867855632e-08 1.0000000000020415 0.9998417939760764 1.0000000000504259 2.5128951286111874e-12 6.313001592879416e-15 -1.3711464478387566e-13 -1.3525756649804115e-12 -5.611238572168699e-11 -2.5196901043866646e-07 2.244641574897424e-10 3.7023164072622725e-08 2.0569271094244162e-08 1.0000000000020606 0.9998417939772057 1.0000000000499563 2.5337159115476735e-12 1.7117745642804826e-14 -5.085842678697139e-14 -1.3176427384469007e-12 -4.720137274021264e-11 -2.514410026574705e-07 2.2411058872715899e-10 3.702708680748518e-08 2.0570112617587337e-08 1.0000000011221877 0.9998417947615024 0.9999999787264621 1.628845798529058e-10 1.4397900544267622e-09 1.4397660366797425e-09 1.593692461725084e-10 -1.8720743650641826e-10 -2.5202770431208855e-07 1.1452157559131221e-09 3.703985154789733e-08 2.9650983576293642e-08 1.000000000591968 0.9998417943841411 0.9999999904821371 1.3945355500647627e-10 6.938872628001471e-10 7.230740753179698e-10 1.3068608663527478e-10 -1.6916739409128414e-10 -2.520271315256306e-07 6.338855881581996e-10 3.702926165633294e-08 2.2702304868303974e-08
3.942 1.000000001062361 0.999841794814777 0.9999999800561467 1.6048503381729154e-10 1.3543674075648487e-09 1.359956187942683e-09 1.561854897243234e-10 -1.841414120444511e-10 -2.563244143105457e-07 1.0962891175808095e-09 3.703868254901311e-08 2.8498749138443196e-08 0.999999999335655 0.999841793589725 1.0000000168228296 3.542842450536138e-11 -7.911506764219995e-10 -1.1949254329429771e-09 2.097438997785053e-11 -9.47890514137067e-11 -2.563185774638004e-07 7.20291990912245e-10 3.701741328700209e-08 2.636344063529133e-08 1.000000000002031 0.9998417940719893 1.0000000000501446 2.6355864038630126e-12 9.882922175647954e-15 -1.2080430499279686e-13 -1.3972213875189912e-12 -5.4511373499515365e-11 -2.56264756381763e-07 2.6737867194481094e-10 3.7023260380991294e-08 2.0273454212911543e-08 1.0000000000020495 0.999841794073125 1.0000000000496825 2.6565787079741322e-12 2.0484890509216374e-14 -3.8821935960923375e-14 -1.362898255659891e-12 -4.569988035705973e-11 -2.5572756883266525e-07 2.6715532388179574e-10 3.702721428273165e-08 2.027373172942153e-08 1.0000000011221768 0.9998417948573591 0.9999999787262148 1.6300670805008897e-10 1.4397931833880563e-09 1.4397780552033209e-09 1.5932254100256735e-10 -1.860891372674452e-10 -2.563244708857421e-07 1.154389735129301e-09 3.704006832081641e-08 2.9448408309901394e-08 1.0000000005916623 0.9998417944797942 0.9999999904866724 1.3950766687145111e-10 6.935435672330632e-10 7.227245640181532e-10 1.305735658908515e-10 -1.679882206570815e-10 -2.5632388805823894e-07 6.500507722508353e-10 3.702941522537665e-08 2.2433685203722025e-08
3.952 1.0000000010622965 0.9998417949122014 0.9999999800568848 1.6057414401769335e-10 1.3543131009267916e-09 1.359865703520833e-09 1.561662130973238e-10 -1.8298229916388148e-10 -2.606899744616977e-07 1.106688259291908e-09 3.7038884056771173e-08 2.827470808346275e-08 0.9999999993389668 0.9998417936895974 1.0000000167389052 3.536161169518923e-11 -7.871915732589173e-10 -1.1889882165710557e-09 2.0851733858057433e-11 -9.338801326287051e-11 -2.606840361354774e-07 7.331283091738702e-10 3.701741145821748e-08 2.606406411289469e-08 1.00000000000202 0.9998417941695071 1.000000000049848 2.7328685552726397e-12 2.3605461404442098e-14 -1.3944217902420874e-13 -1.4064896872947932e-12 -5.2882185127554795e-11 -2.606292797672415e-07 3.075295659857641e-10 3.70233483087839e-08 1.9955785425670377e-08 1.0000000000020377 0.9998417941706491 1.0000000000493925 2.7539119821627983e-12 3.422400149075447e-14 -6.110935727272054e-14 -1.3729698816897894e-12 -4.417548275273792e-11 -2.6008275980019625e-07 3.074316273991202e-10 3.702733171044399e-08 1.9955199167012014e-08 1.0000000011221652 0.9998417949548205 0.9999999787259517 1.6310366381779233e-10 1.4398064466907628e-09 1.439755741521266e-09 1.593112054515456e-10 -1.849366752831124e-10 -2.606900320196694e-07 1.1643170743912685e-09 3.7040277529284953e-08 2.9232440922825903e-08 1.000000000591356 0.9998417945770521 0.9999999904911893 1.3953648809253525e-10 6.932101386949905e-10 7.223406413303988e-10 1.304963962260961e-10 -1.667744271610108e-10 -2.6068943908657605e-07 6.672817686043476e-10 3.7029561593722606e-08 2.2146081196511632e-08
3.962 1.000000001062231 0.9998417950112563 0.9999999800575973 1.6064561818285194e-10 1.3542584372581863e-09 1.3597476338571212e-09 1.561893009508807e-10 -1.817899501618143e-10 -2.651253455341087e-07 1.1173261690661059e-09 3.703902640330578e-08 2.804627419471669e-08 0.9999999993422618 0.9998417937910882 1.000000016655372 3.5277679519562564e-11 -7.832523141183464e-10 -1.1831085479412376e-09 2.0771931925235513e-11 -9.195344510310015e-11 -2.651193039834657e-07 7.46310151973367e-10 3.70173526265605e-08 2.575922461438962e-08 1.0000000000020086 0.9998417942686553 1.0000000000495257 2.812322755359548e-12 3.696136054155225e-14 -1.8589875893858875e-13 -1.3734846636473585e-12 -5.122645191870665e-11 -2.650635970266739e-07 3.4415185171605304e-10 3.7023376508977586e-08 1.962941181707494e-08 1.000000000002025 0.9998417942698039 1.000000000049076 2.8328058245591466e-12 4.7707051537390906e-14 -1.1092121267920738e-13 -1.3404796073554002e-12 -4.262962119241529e-11 -2.6450759019535414e-07 3.441223366287802e-10 3.7027387928345786e-08 1.962821294439896e-08 1.000000001122153 0.9998417950539125 0.999999978725663 1.6318277369382903e-10 1.4398193649395563e-09 1.4397055563270332e-09 1.5934204878825288e-10 -1.8375079975222142e-10 -2.651254040990001e-07 1.1744790505415375e-09 3.7040427531497246e-08 2.9012340898259695e-08 1.0000000005910494 0.9998417946759415 0.9999999904956777 1.395473087953146e-10 6.92876365232701e-10 7.219292298585586e-10 1.3046160439726525e-10 -1.6552760153327486e-10 -2.651248009137053e-07 6.846365646322072e-10 3.7029649119030984e-08 2.1851440253506234e-08
3.972 1.0000000010621652 0.9998417951119675 0.9999999800582758 1.606860282914832e-10 1.3541970977222271e-09 1.3596264916669477e-09 1.5625392485750324e-10 -1.8056544488552105e-10 -2.696315569502335e-07 1.126904096723904e-09 3.7038998974045377e-08 2.783928925709875e-08 0.9999999993455394 0.9998417938942245 1.0000000165722203 3.51633569701318e-11 -7.793395450109571e-10 -1.1772620682250433e-09 2.0734370004958122e-11 -9.04861323526658e-11 -2.696254105026507e-07 7.578605365016091e-10 3.701712581691732e-08 2.5476908215837244e-08 1.000000000001996 0.9998417943694603 1.0000000000491702 2.8606962061924307e-12 4.364843013991761e-14 -2.3564033008887347e-13 -1.2989700399120888e-12 -4.9545219937139294e-11 -2.695687372398106e-07 3.7434872291552974e-10 3.7023234506201416e-08 1.9331261677097657e-08 1.0000000000020115 0.9998417943706153 1.000000000048726 2.880297637002349e-12 5.4631262058103547e-14 -1.6396546276882437e-13 -1.2663875241726867e-12 -4.106308528976439e-11 -2.6900308749226015e-07 3.7433083932296395e-10 3.702727299661282e-08 1.932991898710097e-08 1.0000000011221404 0.9998417951546609 0.9999999787253406 1.6323074107366953e-10 1.439825612130491e-09 1.4396521351602462e-09 1.5941444927383948e-10 -1.8253304976245563e-10 -2.6963161657212194e-07 1.1836402489465867e-09 3.7040407730375335e-08 2.8813089072715707e-08 1.0000000005907421 0.9998417947764867 0.9999999905001299 1.3952709562998294e-10 6.92535955717339e-10 7.215145250591816e-10 1.304682050093326e-10 -1.6424849722295628e-10 -2.6963100277985677e-07 7.00017228479721e-10 3.702956702962843e-08 2.158291922114567e-08
3.982 1.0000000010620984 0.9998417952143621 0.9999999800589222 1.6067132203793626e-10 1.3541315931878726e-09 1.3595294206869107e-09 1.563549118821016e-10 -1.7930939201527817e-10 -2.742096509713868e-07 1.1328556835088445e-09 3.703867055526343e-08 2.7710642402577512e-08 0.9999999993487995 0.9998417939990317 1.0000000164894487 3.499519470126696e-11 -7.754500378517702e-10 -1.171420601251926e-09 2.0733548635731587e-11 -8.898701307615263e-11 -2.742033978089099e-07 7.639794949279937e-10 3.701659960465904e-08 2.527953480614497e-08 1.0000000000019822 0.9998417944719487 1.0000000000487825 2.853997087567636e-12 4.648993106430286e-14 -2.613070007938342e-13 -1.1881056434206613e-12 -4.783971563979193e-11 -2.74145742468208e-07 3.921109148773754e-10 3.7022791221685764e-08 1.9144297075558662e-08 1.0000000000019977 0.9998417944731097 1.0000000000483436 2.8724558595135154e-12 5.707668180710975e-14 -1.9263354210592924e-13 -1.1557449382210072e-12 -3.947690422656003e-11 -2.7357029125266255e-07 3.9208383149497526e-10 3.702685661090823e-08 1.914304021752456e-08 1.0000000011221266 0.9998417952570924 0.9999999787249857 1.6322405008685177e-10 1.4398276828350375e-09 1.4396231456533448e-09 1.595231432474384e-10 -1.8128409003638872e-10 -2.742097114945915e-07 1.1893542170160959e-09 3.70400869626735e-08 2.868960463923538e-08 1.000000000590434 0.9998417948787153 0.9999999905045477 1.3945201933611184e-10 6.921915757049876e-10 7.211243334344887e-10 1.3051109723386495e-10 -1.6293763778396364e-10 -2.742090871158831e-07 7.09408510813517e-10 3.702918405371381e-08 2.1414499062047638e-08
3.992 1.000000001062031 0.9998417953184667 0.9999999800595486 1.6058725994063468e-10 1.3540706313855624e-09 1.3594698981444542e-09 1.5648886738371838e-10 -1.7802329618655998e-10 -2.7886068264818655e-07 1.1323283997042102e-09 3.7037983644092755e-08 2.772655320627458e-08 0.9999999993520429 0.999841794105538 1.0000000164070693 3.475849571375761e-11 -7.71575712241761e-10 -1.1655706095276865e-09 2.076633150356175e-11 -8.745783873222561e-11 -2.788543210850078e-07 7.604687009320768e-10 3.701571657170374e-08 2.524061497626898e-08 1.0000000000019689 0.9998417945761473 1.0000000000483762 2.7781164374804654e-12 5.387604010581639e-14 -2.496660645065752e-13 -1.0443722611830208e-12 -4.6111310875115525e-11 -2.787956679465586e-07 3.907493701334092e-10 3.702198946840159e-08 1.9166031944764533e-08 1.0000000000019829 0.9998417945773143 1.0000000000479419 2.7952860773148775e-12 6.402618556110563e-14 -1.8370820669260404e-13 -1.011561011522506e-12 -3.787224412113124e-11 -2.782102552968812e-07 3.9073191255622134e-10 3.7026082267530284e-08 1.9164660108724035e-08 1.000000001122112 0.9998417953612341 0.9999999787246112 1.631480814249643e-10 1.4398345053136111e-09 1.4396316617732683e-09 1.5966491486567393e-10 -1.8000497994784438e-10 -2.788607443400109e-07 1.1888990882967303e-09 3.703940768426589e-08 2.8705769277922705e-08 1.0000000005901255 0.999841794982654 0.9999999905089435 1.3930730353415003e-10 6.918522453427801e-10 7.207721897758183e-10 1.3058721623490868e-10 -1.6159662077340858e-10 -2.7886010933746674e-07 7.084046384049575e-10 3.7028442687545015e-08 2.143284775807184e-08
4.002 1.0000000010619627 0.9998417954243083 0.999999980060172 1.6044232458940717e-10 1.3540208211087686e-09 1.3594387507627125e-09 1.5665820913617973e-10 -1.7670795247235248e-10 -2.835857209079436e-07 1.1240457029170102e-09 3.70370415900065e-08 2.7914945831676105e-08 0.999999999355269 0.9998417942137694 1.000000016325095 3.44619735119539e-11 -7.677091766464269e-10 -1.1597213904124982e-09 2.0835247183195204e-11 -8.589896872293446e-11 -2.8357924924498213e-07 7.453121782529974e-10 3.701458071996909e-08 2.5391969822387e-08 1.0000000000019538 0.999841794682083 1.0000000000479665 2.6413216317899375e-12 7.222888590166034e-14 -2.0978751254060277e-13 -8.649799143044278e-13 -4.4361087899447754e-11 -2.835195818629856e-07 3.6622155326908585e-10 3.702093341083239e-08 1.943624942496262e-08 1.0000000000019673 0.9998417946832561 1.0000000000475364 2.6567522576099207e-12 8.212935391429949e-14 -1.464555114818162e-13 -8.314712433525288e-13 -3.6250821980571796e-11 -2.8292404579955755e-07 3.662520504874599e-10 3.702505449213211e-08 1.9434384777966937e-08 1.0000000011220973 0.999841795467113 0.9999999787242337 1.6301107914563786e-10 1.439852436909715e-09 1.439668731257813e-09 1.5984216845912722e-10 -1.786962641558678e-10 -2.835857836326212e-07 1.181060863525249e-09 3.703847320380308e-08 2.8888567439465465e-08 1.0000000005898166 0.9998417950883304 0.9999999905133334 1.391015633639738e-10 6.915238760710009e-10 7.204486407015022e-10 1.3069875188169668e-10 -1.6022630826244054e-10 -2.835851377401719e-07 6.949206081227513e-10 3.702744643570323e-08 2.1673810280049482e-08
4.012 1.0000000010618937 0.9998417955319152 0.999999980060799 1.6026441746311812e-10 1.3539789310531704e-09 1.3594116164669112e-09 1.5687007239399247e-10 -1.753643037649077e-10 -2.8838584784560514e-07 1.1096259787211553e-09 3.7036117295036315e-08 2.8232588894512565e-08 0.9999999993584783 0.9998417943237545 1.0000000162435316 3.4133099796578395e-11 -7.638542667664809e-10 -1.1538966302372069e-09 2.0947153454897135e-11 -8.431195418167822e-11 -2.883792641207074e-07 7.205774899837569e-10 3.701346587805862e-08 2.5686701412434207e-08 1.000000000001938 0.9998417947897841 1.000000000047561 2.4713001913548897e-12 9.838999937498593e-14 -1.6560697032596345e-13 -6.431051662020084e-13 -4.259053142523687e-11 -2.88318565867778e-07 3.1946903236117135e-10 3.701989729449373e-08 1.988852619273149e-08 1.0000000000019507 0.9998417947909628 1.000000000047135 2.485070055097357e-12 1.0794452913688387e-13 -1.0489096732167347e-13 -6.088076019856042e-13 -3.461305031852318e-11 -2.8771274263942175e-07 3.195759576605029e-10 3.702404737732206e-08 1.9886075990359353e-08 1.0000000011220809 0.9998417955747565 0.9999999787238596 1.6284113377972439e-10 1.4398780597404345e-09 1.4397100299800156e-09 1.6006190361293828e-10 -1.7735959696572403e-10 -2.883859115633143e-07 1.1673932721313898e-09 3.703755644215341e-08 2.919639655106387e-08 1.0000000005895064 0.9998417951957715 0.9999999905177253 1.388631752492764e-10 6.912037222582926e-10 7.201297511251919e-10 1.3085267429536068e-10 -1.588278627787853e-10 -2.8838525441413706e-07 6.711802753703223e-10 3.7026468445234836e-08 2.2079314435295032e-08
4.022 1.0000000010618233 0.9998417956413145 0.9999999800614232 1.6008372146854012e-10 1.3539315683916228e-09 1.359367304251756e-09 1.5712963234170298e-10 -1.7399368458518594e-10 -2.9326215853497517e-07 1.0933153122412815e-09 3.70355642989853e-08 2.857879216852981e-08 0.9999999993616702 0.9998417944355212 1.0000000161623699 3.380195567104797e-11 -7.600238609011951e-10 -1.1481182603191354e-09 2.110728758984071e-11 -8.269774705133931e-11 -2.932554609730219e-07 6.923626995127254e-10 3.701272635285516e-08 2.6014198427278455e-08 1.0000000000019207 0.999841794899278 1.0000000000471523 2.2982877747613057e-12 1.190018498537426e-13 -1.3861006489614431e-13 -3.7334944080522117e-13 -4.0800642228740494e-11 -2.931937154631094e-07 2.5753286912589106e-10 3.70192359294969e-08 2.0375985967775216e-08 1.0000000000019331 0.9998417949004625 1.0000000000467302 2.3104088909380326e-12 1.2851575633808304e-13 -8.05068518500038e-14 -3.3825655486780023e-13 -3.296057314444047e-11 -2.9257743903179525e-07 2.5770252777111324e-10 3.7023415282514634e-08 2.0373362004291052e-08 1.0000000011220636 0.9998417956841935 0.9999999787234827 1.626682262286947e-10 1.4398983555448144e-09 1.4397336209591006e-09 1.603294923846992e-10 -1.7599621392176108e-10 -2.932622234327568e-07 1.1519481113129974e-09 3.703701090049945e-08 2.953206220551917e-08 1.0000000005891956 0.9998417953050058 0.9999999905221117 1.3862184404499696e-10 6.908784986519501e-10 7.197937651792865e-10 1.310544869866025e-10 -1.5740218197243677e-10 -2.9326155501659247e-07 6.436985799534209e-10 3.702586248945165e-08 2.2518341505488888e-08
4.032 1.0000000010617518 0.9998417957525357 0.9999999800620252 1.5991526361739677e-10 1.353864088641475e-09 1.3593002258022871e-09 1.5743405455390063e-10 -1.7259706980412172e-10 -2.982157623367739e-07 1.0801916233796891e-09 3.703568104988023e-08 2.8844611926901235e-08 0.9999999993648447 0.9998417945490979 1.0000000160815894 3.348405263765884e-11 -7.562324629463007e-10 -1.1423913409986996e-09 2.1312678184447072e-11 -8.105749478216149e-11 -2.982089492736964e-07 6.685805411756506e-10 3.7012660925333466e-08 2.625467984726358e-08 1.0000000000019027 0.9998417950105939 1.0000000000467226 2.137484884339205e-12 1.1944077146811558e-13 -1.3457058078613144e-13 -5.889143148693937e-14 -3.899296292445989e-11 -2.9814613955597334e-07 1.9497803919242777e-10 3.701924840002374e-08 2.0746475919991788e-08 1.000000000001914 0.9998417950117839 1.0000000000463036 2.148077071433607e-12 1.288930751134086e-13 -7.875972677985539e-14 -2.2971278016496242e-14 -3.1294664594909104e-11 -2.9751924191303183e-07 1.951162354582859e-10 3.702345676855912e-08 2.074438173836867e-08 1.000000001122045 0.9998417957954517 0.9999999787230841 1.6250767860499401e-10 1.4398984052217473e-09 1.4397343669113276e-09 1.6064170361977183e-10 -1.746067694782761e-10 -2.9821582850151094e-07 1.1395469815276337e-09 3.7037135004053955e-08 2.9790120363095138e-08 1.0000000005888832 0.9998417954160624 0.9999999905264741 1.3839314531707536e-10 6.905329205393433e-10 7.194349843849995e-10 1.3130092747383116e-10 -1.5594992515269195e-10 -2.9821514845636463e-07 6.209937994363915e-10 3.7025927062990025e-08 2.2852907621083894e-08
4.042 1.0000000010616787 0.9998417958656073 0.9999999800625854 1.5975745955277897e-10 1.3537701308853164e-09 1.3592216862482912e-09 1.5776958371196243e-10 -1.7117542161463649e-10 -3.032477821493029e-07 1.0738407790325478e-09 3.7036611365959176e-08 2.8961305340000737e-08 0.9999999993680019 0.9998417946645143 1.0000000160011677 3.3177784087136145e-11 -7.524862003863075e-10 -1.1367049015692823e-09 2.154989347919242e-11 -7.939214992136204e-11 -3.032408517098245e-07 6.553737092282848e-10 3.701341313352923e-08 2.6332366417852842e-08 1.000000000001883 0.9998417951237599 1.0000000000462512 1.9875129164441817e-12 9.37723892712395e-14 -1.4250705978448387e-13 2.8655484067288024e-13 -3.716855464525895e-11 -3.03176960558334e-07 1.5665536677074808e-10 3.702007814301723e-08 2.090800261492763e-08 1.000000000001894 0.9998417951249555 1.0000000000458353 1.9966104630977904e-12 1.032626508859765e-13 -8.85379088372446e-14 3.235249761042492e-13 -2.961643769563064e-11 -3.0253927168881276e-07 1.5657960163467895e-10 3.702431474748806e-08 2.0906986550448942e-08 1.0000000011220251 0.9998417959085606 0.9999999787226438 1.6235804425358083e-10 1.439872116849036e-09 1.4397233176143904e-09 1.6098503134254982e-10 -1.731919748739264e-10 -3.032478492726679e-07 1.1335761177891446e-09 3.7038072606729317e-08 2.99038586953191e-08 1.0000000005885699 0.9998417955289685 0.9999999905307925 1.381753581309751e-10 6.901614429234573e-10 7.190644378819407e-10 1.3157872039089977e-10 -1.54472872111156e-10 -3.032471579569631e-07 6.09723246268736e-10 3.702680598089887e-08 2.2998243777211442e-08
4.052 1.0000000010616041 0.999841795980559 0.9999999800630925 1.59606491549515e-10 1.3536587059281585e-09 1.3591476258175294e-09 1.581156333242225e-10 -1.697296775134135e-10 -3.083593548760306e-07 1.074885505379278e-09 3.703833238894255e-08 2.8922123834498016e-08 0.9999999993711419 0.999841794781799 1.0000000159210913 3.287932453089572e-11 -7.487765578439115e-10 -1.1310426158069135e-09 2.1798021315630066e-11 -7.770302041547298e-11 -3.083523052047991e-07 6.541729084404294e-10 3.701495947515921e-08 2.6239140161091597e-08 1.0000000000018618 0.9998417952388063 1.0000000000457274 1.8444126219018537e-12 5.0614458105549126e-14 -1.4602199169169146e-13 6.427927236675254e-13 -3.532912052935122e-11 -3.082873155552889e-07 1.641652897004971e-10 3.702170082858681e-08 2.0853449971344594e-08 1.000000000001872 0.9998417952400073 1.0000000000453142 1.85269617831582e-12 6.032003201520586e-14 -9.385054848272898e-14 6.804683894009133e-13 -2.792670137896133e-11 -3.076386638554949e-07 1.6384192224453368e-10 3.7025964513006635e-08 2.0853543506207317e-08 1.0000000011220036 0.9998417960235492 0.9999999787221505 1.6221526550414307e-10 1.4398280472874425e-09 1.4397165918617145e-09 1.6133884923686382e-10 -1.7175334077167526e-10 -3.0835942316739734e-07 1.1346139469571263e-09 3.7039800821557705e-08 2.986664629961813e-08 1.0000000005882552 0.9998417956437553 0.9999999905350551 1.379645050130842e-10 6.897723964905991e-10 7.186982544482228e-10 1.318669084432735e-10 -1.529714939042242e-10 -3.083587198498532e-07 6.113943430759245e-10 3.702847622364906e-08 2.2947131485113155e-08
4.062 1.0000000010615278 0.9998417960974205 0.9999999800635437 1.5947474685952333e-10 1.3535486654337753e-09 1.35908456129752e-09 1.5845119022095543e-10 -1.6826085763160792e-10 -3.13551631352587e-07 1.0813166862511942e-09 3.704072389830735e-08 2.8771091339571977e-08 0.9999999993742643 0.9998417949009825 1.0000000158413567 3.260055982132243e-11 -7.450841098715075e-10 -1.1253972923831752e-09 2.2036259761595237e-11 -7.599102141909818e-11 -3.1354446084645937e-07 6.617980738304664e-10 3.70171791802766e-08 2.6022498114601645e-08 1.0000000000018388 0.9998417953557628 1.0000000000451474 1.7201421556372242e-12 8.777103111353106e-15 -1.387199461410005e-13 9.885913289389572e-13 -3.347534761332971e-11 -3.134783548774247e-07 2.023530480210949e-10 3.702399447238703e-08 2.0643249812876286e-08 1.0000000000018485 0.9998417953569687 1.0000000000447367 1.7280305497908127e-12 1.8775244373036647e-14 -8.824226144973198e-14 1.0269736073382763e-12 -2.6226846857920536e-11 -3.128185662004167e-07 2.0198297990772412e-10 3.702828372540475e-08 2.0643925689695954e-08 1.000000001121981 0.9998417961404478 0.999999978721601 1.620913547827348e-10 1.4397856209247515e-09 1.4397212653006636e-09 1.6168236970257076e-10 -1.7029167734048175e-10 -3.1355170105391214e-07 1.1407570904679294e-09 3.704219944084154e-08 2.9721149688578887e-08 1.000000000587939 0.9998417957604517 0.9999999905392597 1.3777286765555748e-10 6.89385095677671e-10 7.183432903273251e-10 1.3214472795486446e-10 -1.5144728253536983e-10 -3.1355098568627353e-07 6.224561497596046e-10 3.703081748981125e-08 2.2754720018905717e-08
4.072 1.0000000010614503 0.9998417962162216 0.9999999800639402 1.5939588291885159e-10 1.3534591085492513e-09 1.3590259439360965e-09 1.5876102462491024e-10 -1.6677011725087656e-10 -3.188257772071984e-07 1.090271480209567e-09 3.704366887759905e-08 2.8568709261179148e-08 0.9999999993773695 0.9998417950220949 1.000000015761961 3.237507805829748e-11 -7.413901682947405e-10 -1.1197755649046046e-09 2.2249287705843007e-11 -7.425722072422384e-11 -3.1881848357879804e-07 6.735119670277715e-10 3.7019955135038974e-08 2.574847647491168e-08 1.0000000000018139 0.9998417954746588 1.0000000000445126 1.6487058499391955e-12 -1.2832927925479905e-14 -1.2710581956983339e-13 1.3085551371350007e-12 -3.1608715753937714e-11 -3.1875124404436333e-07 2.4600879684245266e-10 3.702684086716983e-08 2.03599451854608e-08 1.0000000000018232 0.9998417954758696 1.0000000000441038 1.6563460351362975e-12 -2.427225771774525e-15 -7.857531986132016e-14 1.3478781632009494e-12 -2.4518064992397988e-11 -3.1808014215425374e-07 2.457305686712107e-10 3.7031153895945654e-08 2.0360431752192084e-08 1.0000000011219559 0.999841796259286 0.9999999787209963 1.6201991250996734e-10 1.4397634026106445e-09 1.4397305796247403e-09 1.6200025271387326e-10 -1.6880823159284172e-10 -3.1882584811575407e-07 1.1492972573427246e-09 3.704515140917082e-08 2.9526020711875423e-08 1.000000000587621 0.9998417958790884 0.9999999905434063 1.3763392098462822e-10 6.890182464743618e-10 7.179929498645054e-10 1.3239689464688973e-10 -1.4990117001411926e-10 -3.188251203535143e-07 6.377120850092063e-10 3.7033712849031264e-08 2.249651198097233e-08
4.082 1.0000000010613699 0.9998417963369933 0.9999999800642768 1.594110631445708e-10 1.3533975190166638e-09 1.3589586222136647e-09 1.5903623144894176e-10 -1.6525865935065643e-10 -3.2418297171488327e-07 1.0997235933027908e-09 3.704712469645875e-08 2.83587739581547e-08 0.9999999993804564 0.9998417951451664 1.000000015682899 3.224473525974987e-11 -7.376863816143639e-10 -1.114190390009813e-09 2.242836842104517e-11 -7.250311994362886e-11 -3.2417555326271473e-07 6.860015540200961e-10 3.7023245093623315e-08 2.5465300922641785e-08 1.000000000001787 0.9998417955955257 1.0000000000438187 1.6715680431083266e-12 -6.365489543050074e-15 -1.2428406660984957e-13 1.5940674813723632e-12 -2.973020224915345e-11 -3.2410716206442134e-07 2.8527633803019247e-10 3.703019729894483e-08 2.0063929978299672e-08 1.0000000000017955 0.9998417955967414 1.000000000043412 1.6789722998936368e-12 4.569470918221346e-15 -7.783959924487273e-14 1.6340176042203835e-12 -2.2801184656777568e-11 -3.2342456888376667e-07 2.851262783896234e-10 3.7034532063105096e-08 2.006367907103527e-08 1.0000000011219286 0.9998417963800948 0.9999999787203324 1.6204283172705777e-10 1.4397694727032455e-09 1.4397312987728926e-09 1.6228331327512402e-10 -1.673040912446558e-10 -3.241830438034976e-07 1.1583151845366088e-09 3.7048614163758513e-08 2.932368398698421e-08 1.0000000005873007 0.9998417959996952 0.9999999905474911 1.375891471253494e-10 6.886796112366827e-10 7.176344737691845e-10 1.3261462166762008e-10 -1.4833414150735017e-10 -3.241823038065694e-07 6.535807359370443e-10 3.703711979744187e-08 2.222752981056047e-08
4.092 1.0000000010612862 0.9998417964597661 0.9999999800645418 1.5954602800363739e-10 1.3533582466626702e-09 1.3588767387970336e-09 1.5927069831763388e-10 -1.6372748233457113e-10 -3.296244097022874e-07 1.1088289917395112e-09 3.7051131599941284e-08 2.8159782904716783e-08 0.9999999993835247 0.999841795270228 1.0000000156041562 3.22349064495786e-11 -7.339790433795787e-10 -1.1086477927549353e-09 2.2567215723711618e-11 -7.072948161354985e-11 -3.29616864447309e-07 6.979250927416542e-10 3.7027089822819144e-08 2.51935655263606e-08 1.0000000000017566 0.9998417957183932 1.0000000000430536 1.8143661989678336e-12 2.2392102780520355e-14 -1.3598409506694114e-13 1.8388627052333428e-12 -2.784134789939699e-11 -3.2954730334670005e-07 3.189111673280041e-10 3.70341049544271e-08 1.9781280505953565e-08 1.0000000000017646 0.9998417957196137 1.0000000000426472 1.8213769150280008e-12 3.323796854564733e-14 -9.179110900567667e-14 1.879718832802189e-12 -2.1077470323259676e-11 -3.288530387332754e-07 3.1885953245264444e-10 3.7038459457720976e-08 1.9780249389732613e-08 1.000000001121898 0.9998417965029044 0.9999999787195971 1.6218566816010677e-10 1.4397974474361146e-09 1.4397173360440102e-09 1.625256152859925e-10 -1.6577987457642214e-10 -3.296244828605492e-07 1.1670094903413432e-09 3.705262792210942e-08 2.9132031030691632e-08 1.0000000005869776 0.9998417961223036 0.9999999905515018 1.3766371476947492e-10 6.883634503427493e-10 7.172615187700252e-10 1.3279163817411153e-10 -1.4674734989726222e-10 -3.2962373042139994e-07 6.686465820915089e-10 3.704107867938746e-08 2.1971318458136776e-08
4.102 1.0000000010611991 0.999841796584571 0.9999999800647205 1.5979297339558874e-10 1.3533262831767227e-09 1.3587884791565221e-09 1.594569686129223e-10 -1.6217742775531567e-10 -3.351512998003404e-07 1.1170429788866477e-09 3.7055771353475955e-08 2.7982348375752557e-08 0.9999999993865731 0.9998417953973109 1.0000000155257156 3.2337871520402633e-11 -7.30282642526304e-10 -1.1031393539266125e-09 2.265836248814221e-11 -6.893710320742243e-11 -3.3514362590832567e-07 7.084253946407922e-10 3.703157158946685e-08 2.4945263957480466e-08 1.0000000000017217 0.9998417958432934 1.0000000000422011 2.068913888755548e-12 5.835891351666951e-14 -1.5421597927780232e-13 2.035280311538786e-12 -2.5943284444890903e-11 -3.350728769131252e-07 3.467474287121923e-10 3.7038647047656226e-08 1.9527536480736943e-08 1.0000000000017295 0.9998417958445186 1.000000000041796 2.0756745453037273e-12 6.918089215529892e-14 -1.1183294426408409e-13 2.076754238072647e-12 -1.9348083347290315e-11 -3.3436675820436453e-07 3.4673804860539746e-10 3.704301988409767e-08 1.952608515550103e-08 1.0000000011218635 0.9998417966277463 0.9999999787187749 1.6244025440517704e-10 1.4398329122741767e-09 1.4396970475768366e-09 1.6271972333070217e-10 -1.6423677429922794e-10 -3.35151374246683e-07 1.1748616439178641e-09 3.705727444542277e-08 2.8961300926593336e-08 1.0000000005866503 0.9998417962469445 0.9999999905554239 1.3785039149177404e-10 6.880547931835686e-10 7.168826180872668e-10 1.329204595828986e-10 -1.4514149793113148e-10 -3.351506089580407e-07 6.820536205729065e-10 3.704567129397227e-08 2.1741695594422906e-08
4.112 1.000000001061107 0.9998417967114401 0.9999999800648034 1.6011379630202633e-10 1.3532876162896323e-09 1.3587119320104987e-09 1.595839812719907e-10 -1.6060925932161097e-10 -3.407648663032783e-07 1.1231184430628166e-09 3.7061119062957515e-08 2.7851793388381934e-08 0.9999999993896026 0.9998417955264471 1.0000000154475672 3.251494989613499e-11 -7.266111773416631e-10 -1.0976463189007228e-09 2.269104600939613e-11 -6.712796302892586e-11 -3.407570614687329e-07 7.155430641442692e-10 3.7036765896856144e-08 2.4749085558485347e-08 1.000000000001683 0.9998417959702578 1.0000000000412543 2.3968674878738592e-12 8.776928875229804e-14 -1.6045460056225988e-13 2.172481734381728e-12 -2.4037197937003915e-11 -3.406851060629347e-07 3.6618487209763884e-10 3.704390006960123e-08 1.9339770801400962e-08 1.00000000000169 0.9998417959714875 1.000000000040849 2.403414928756782e-12 9.832049160735496e-14 -1.1942172281166147e-13 2.2146145306917944e-12 -1.7613837470751462e-11 -3.399669490147477e-07 3.661757618378248e-10 3.7048290748330866e-08 1.933828420016907e-08 1.0000000011218246 0.9998417967546527 0.999999978717858 1.6276826190444207e-10 1.4398616883004949e-09 1.4396887220415772e-09 1.6285475775442257e-10 -1.6267596805546897e-10 -3.407649420316441e-07 1.1806841452900847e-09 3.706262878987403e-08 2.883592512618167e-08 1.0000000005863192 0.9998417963736493 0.9999999905592487 1.3811075694295705e-10 6.877396962481802e-10 7.165159774046227e-10 1.32990016488164e-10 -1.4351782359914364e-10 -3.4076416366847147e-07 6.918343120825261e-10 3.7050972821052134e-08 2.157168432158612e-08
4.122 1.0000000010610106 0.9998417968404065 0.9999999800647968 1.604597408852089e-10 1.353236253142211e-09 1.358662286215008e-09 1.596410212860565e-10 -1.5902437670192877e-10 -3.464663481899051e-07 1.125013320352127e-09 3.70672260850056e-08 2.7812308567610162e-08 0.999999999392612 0.9998417956576698 1.0000000153697144 3.2717988028206064e-11 -7.22970662543604e-10 -1.0921540759628974e-09 2.2653983168455118e-11 -6.53023746791961e-11 -3.464584107059129e-07 7.160905092664299e-10 3.704272432228203e-08 2.4655355782468515e-08 1.0000000000016402 0.9998417960993196 1.0000000000402183 2.7499136858347756e-12 1.0433145655940194e-13 -1.3973977918844987e-13 2.23991549358814e-12 -2.2124424664371394e-11 -3.4638523008993465e-07 3.722572953031294e-10 3.704991635079896e-08 1.928272949782669e-08 1.0000000000016462 0.9998417961005533 1.0000000000398126 2.7561298119303425e-12 1.1471309124760764e-13 -1.0012367970051793e-13 2.282246461454467e-12 -1.5876234966215746e-11 -3.456548478691052e-07 3.722422996519962e-10 3.7054325314126235e-08 1.9281286763606228e-08 1.0000000011217816 0.999841796883656 0.9999999787168518 1.631218175098152e-10 1.4398777060870791e-09 1.4397070114308052e-09 1.6291954480187945e-10 -1.610982786739638e-10 -3.4646642562025306e-07 1.182531789091408e-09 3.7068742294818344e-08 2.879853393827243e-08 1.000000000585984 0.9998417965024519 0.9999999905629818 1.3839647746369412e-10 6.874117384348323e-10 7.161761748956387e-10 1.329897713384841e-10 -1.4187735427864695e-10 -3.4646563380184336e-07 6.947754705676043e-10 3.7057034610715516e-08 2.1518987415294508e-08
4.132 1.000000001060911 0.9998417969715031 0.9999999800647176 1.6079579685761236e-10 1.353173472903065e-09 1.3586389775987631e-09 1.596241960959707e-10 -1.5742375540818875e-10 -3.522570001451925e-07 1.1209314796216895e-09 3.707414500071759e-08 2.7903648592620897e-08 0.9999999993956026 0.999841795791012 1.0000000152921718 3.291225848794435e-11 -7.193593210387797e-10 -1.0866631501623685e-09 2.2543523448989312e-11 -6.346137761796639e-11 -3.522489279343503e-07 7.072030356777489e-10 3.704949975228209e-08 2.4709724987400722e-08 1.0000000000015932 0.9998417962305116 1.0000000000391096 3.0936216865492913e-12 1.0970565682674965e-13 -9.325818708389474e-14 2.2334341795827713e-12 -2.0206039060544136e-11 -3.521745033369322e-07 3.600131444428445e-10 3.7056749096384655e-08 1.94141385006808e-08 1.0000000000015994 0.9998417962317497 1.0000000000387033 3.0994600097874977e-12 1.1990036466575633e-13 -5.4524944293958374e-14 2.2758191846580633e-12 -1.4136341821450135e-11 -3.514317067672994e-07 3.600165011801063e-10 3.7061177365284114e-08 1.9412499028922723e-08 1.0000000011217347 0.9998417970147898 0.999999978715773 1.6346569342808602e-10 1.4398824164152642e-09 1.4397517154254575e-09 1.6291069693029692e-10 -1.595048735557009e-10 -3.5225707890221476e-07 1.1786948653179155e-09 3.707566756948247e-08 2.888749499487141e-08 1.0000000005856449 0.9998417966333848 0.9999999905666396 1.386727377514264e-10 6.870725771209838e-10 7.158625571517648e-10 1.329154404847175e-10 -1.4022088928402957e-10 -3.522562738192515e-07 6.880067192925201e-10 3.706390932842018e-08 2.1635258861039015e-08
4.142 1.000000001060808 0.9998417971047648 0.9999999800645866 1.6111074678641258e-10 1.3531041593128608e-09 1.3586251863934017e-09 1.5954203340165484e-10 -1.5580848318378473e-10 -3.581380922542823e-07 1.110798954157403e-09 3.70819675258361e-08 2.812536087103024e-08 0.9999999993985746 0.9998417959265083 1.0000000152149586 3.308588313469275e-11 -7.15772876634341e-10 -1.0811899845890264e-09 2.2368520207591833e-11 -6.160647106737511e-11 -3.58129882950182e-07 6.885284816634521e-10 3.7057184350208086e-08 2.491221264200891e-08 1.0000000000015432 0.9998417963638684 1.000000000037949 3.4160161405500322e-12 1.0833049399382268e-13 -3.75411760631635e-14 2.1614134536593462e-12 -1.8282562884282215e-11 -3.5805419540699116e-07 3.2741293397556794e-10 3.706449058731469e-08 1.9731381602787932e-08 1.0000000000015485 0.9998417963651104 1.0000000000375422 3.421823547396359e-12 1.1866842312027857e-13 2.309456009549851e-16 2.2037931916520958e-12 -1.2394451732308075e-11 -3.572987931045907e-07 3.274671726206061e-10 3.7068939092905124e-08 1.9729296283275742e-08 1.0000000011216847 0.9998417971480883 0.9999999787146421 1.637886208145571e-10 1.4398804057250522e-09 1.4398051880937578e-09 1.6283630093816107e-10 -1.5789671913474032e-10 -3.581381723657319e-07 1.1691092031594375e-09 3.708349628033805e-08 2.9102444011346543e-08 1.000000000585303 0.9998417967664821 0.9999999905702435 1.3892811239107585e-10 6.867272920114015e-10 7.155586681779494e-10 1.3277596865542786e-10 -1.3854993872894754e-10 -3.5813735390541023e-07 6.71228105907847e-10 3.707168878612815e-08 2.1918867093320382e-08
4.152 1.0000000010607024 0.9998417972402258 0.9999999800644178 1.6140796389368054e-10 1.3530299825689458e-09 1.3585972991637597e-09 1.594163034456515e-10 -1.5417897740630572e-10 -3.6411090994887766e-07 1.0970188519520375e-09 3.709082974913503e-08 2.842053005019066e-08 0.9999999994015297 0.9998417960641932 1.0000000151380875 3.3242934984338435e-11 -7.122087974146445e-10 -1.0757575298486658e-09 2.2150440489118347e-11 -5.973839342632474e-11 -3.6410256163883686e-07 6.635311213524635e-10 3.706591481083327e-08 2.519857780257046e-08 1.000000000001491 0.9998417964994247 1.0000000000367506 3.72105901686183e-12 1.0222383471446556e-13 3.762526906748065e-15 2.0460450099039232e-12 -1.6356264040632066e-11 -3.6402559151217754e-07 2.775006594467566e-10 3.707327753397977e-08 2.0149850935013545e-08 1.000000000001496 0.9998417965006707 1.0000000000363432 3.727183184234479e-12 1.127000300290525e-13 4.060458367937823e-14 2.0881313143709043e-12 -1.0652305275388003e-11 -3.6325739036976423e-07 2.776184225508384e-10 3.707774660480441e-08 2.014740037292073e-08 1.0000000011216323 0.9998417972835861 0.9999999787134742 1.6409384526958516e-10 1.439873903869846e-09 1.4398448403735667e-09 1.6271864007900146e-10 -1.5627496410690634e-10 -3.641109917285091e-07 1.1560703886324074e-09 3.709236454955037e-08 2.938852152277675e-08 1.000000000584959 0.9998417969017797 0.9999999905738075 1.3916599464765e-10 6.863774077466478e-10 7.152408864522684e-10 1.3259295680075214e-10 -1.3686508229240078e-10 -3.6411015937556826e-07 6.480292844705846e-10 3.708050923708401e-08 2.229482269560669e-08
4.162 1.0000000010605954 0.9998417973779211 0.9999999800642158 1.6169013136207892e-10 1.3529501209915289e-09 1.3585398673345145e-09 1.592772136330341e-10 -1.525367355116665e-10 -3.701767551186247e-07 1.0837615312137233e-09 3.71008619303271e-08 2.8697318100770554e-08 0.9999999994044678 0.9998417962041021 1.0000000150615604 3.338564381729755e-11 -7.086683941376479e-10 -1.0703814132525838e-09 2.1919425452712157e-11 -5.7858186572941734e-11 -3.701682656027604e-07 6.388166385140582e-10 3.7075821753623616e-08 2.546511109633764e-08 1.0000000000014369 0.9998417966372156 1.0000000000355196 4.011251458156266e-12 9.043341782793124e-14 1.5558137666071575e-14 1.9171619065279892e-12 -1.4427301047586261e-11 -3.7008999318372296e-07 2.1991622798390092e-10 3.708324063828775e-08 2.0538508113227948e-08 1.000000000001441 0.9998417966384654 1.000000000035111 4.017465600894418e-12 1.0093309675560132e-13 5.0817181187857015e-14 1.95876054865506e-12 -8.910533463902716e-12 -3.693087970776979e-07 2.2005910429431333e-10 3.708772968603466e-08 2.0536154117579858e-08 1.0000000011215782 0.9998417974213186 0.999999978712272 1.6438418918154972e-10 1.439861578222507e-09 1.4398547406939038e-09 1.6258744657243177e-10 -1.5463994258307512e-10 -3.7017683828345647e-07 1.1435434761359384e-09 3.7102402607541084e-08 2.9656986053381046e-08 1.000000000584613 0.9998417970393115 0.9999999905773357 1.3938838315275627e-10 6.860217722782002e-10 7.148936234555776e-10 1.323966013817605e-10 -1.3516741074994955e-10 -3.701759921947888e-07 6.251935721619457e-10 3.709050105902633e-08 2.264514398461488e-08
4.172 1.0000000010604875 0.9998417975178865 0.9999999800639762 1.6194668202506508e-10 1.352863553670555e-09 1.3584529560725561e-09 1.591545402288537e-10 -1.5088286394849467e-10 -3.763369455186049e-07 1.0750900826851337e-09 3.711211009760183e-08 2.887253405504294e-08 0.9999999994073898 0.9998417963462706 1.0000000149853712 3.3503272310080236e-11 -7.051522230908385e-10 -1.0650617764025455e-09 2.1705266279726837e-11 -5.596691652250397e-11 -3.7632831258920205e-07 6.214226508887867e-10 3.708695102952978e-08 2.5618061354967703e-08 1.0000000000013813 0.9998417967772765 1.0000000000342504 4.275929388072971e-12 7.199063273353322e-14 -2.3752561767057837e-15 1.8046612186452233e-12 -1.2497019885313735e-11 -3.762487177730511e-07 1.7299839438505365e-10 3.709442554851372e-08 2.0782936526650518e-08 1.0000000000013853 0.9998417967785298 1.0000000000338407 4.282153747342632e-12 8.259225315652265e-14 3.122790580678857e-14 1.845776236463641e-12 -7.170262028772362e-12 -3.7545432824591957e-07 1.7304662711215743e-10 3.709893325970259e-08 2.0781257311735936e-08 1.0000000011215233 0.9998417975613211 0.9999999787110329 1.6464885465723643e-10 1.4398426808651337e-09 1.4398350399184637e-09 1.6247251240916537e-10 -1.5299325518937895e-10 -3.763370299304516e-07 1.1353740105328971e-09 3.711365647402395e-08 2.982726616469397e-08 1.0000000005842662 0.9998417971791131 0.9999999905808237 1.3958510980056036e-10 6.856596812895439e-10 7.145170375523905e-10 1.3221653000980554e-10 -1.334574078635137e-10 -3.763361695340766e-07 6.09913612208906e-10 3.710171025269915e-08 2.2865383145238205e-08
4.182 1.0000000010603782 0.9998417976601576 0.9999999800636951 1.6215687931841702e-10 1.3527739385132047e-09 1.358349757785698e-09 1.5906989570786412e-10 -1.4921792917742043e-10 -3.8259281484537555e-07 1.073071841106859e-09 3.712449128783934e-08 2.8907031280120157e-08 0.999999999410296 0.9998417964907341 1.0000000149095143 3.3575658177788614e-11 -7.016569279272385e-10 -1.059785227625752e-09 2.152955956817245e-11 -5.406565173595884e-11 -3.825840364974458e-07 6.153479598321162e-10 3.709921893566873e-08 2.561311145274969e-08 1.0000000000013254 0.9998417969196436 1.0000000000329394 4.493998858617369e-12 5.04509804694175e-14 -3.627113897609457e-14 1.729957799648407e-12 -1.0566734546162062e-11 -3.8250309937251504e-07 1.6082120778541957e-10 3.710674781751092e-08 2.083134610773827e-08 1.0000000000013287 0.9998417969208998 1.0000000000325284 4.500136871126539e-12 6.099159551191938e-14 -4.5704387152403e-15 1.7704182121909645e-12 -5.432096031901276e-12 -3.8169531546273387e-07 1.6064949638608536e-10 3.711127233120129e-08 2.0830667566094717e-08 1.0000000011214671 0.9998417977036295 0.9999999787097518 1.6486718999787473e-10 1.4398204167987363e-09 1.4397990753576682e-09 1.6239557782539297e-10 -1.5133525115093957e-10 -3.825929005350222e-07 1.1335085833477381e-09 3.712604324521701e-08 2.986135704632206e-08 1.0000000005839187 0.9998417973212212 0.9999999905842678 1.3973581866432724e-10 6.852947873276847e-10 7.141245078914832e-10 1.320745943521485e-10 -1.317366404760677e-10 -3.825920259642998e-07 6.062217800332917e-10 3.711405373836007e-08 2.2907568886932742e-08
4.192 1.0000000010602683 0.9998417978047714 0.9999999800633733 1.6230322512772353e-10 1.3526885809038058e-09 1.3582471700369582e-09 1.5903274725635496e-10 -1.475427751688412e-10 -3.889457134368905e-07 1.077060976797231e-09 3.713782878652291e-08 2.8815434475261428e-08 0.9999999994131871 0.9998417966375297 1.0000000148339883 3.358492140193077e-11 -6.981750494671973e-10 -1.0545345211864975e-09 2.1401863620942925e-11 -5.215514870324187e-11 -3.8893678724909347e-07 6.197031456340258e-10 3.71124475714475e-08 2.5466069976034517e-08 1.0000000000012685 0.9998417970643526 1.0000000000315883 4.6481279572758305e-12 3.311174952486773e-14 -6.91972195199904e-14 1.7027580542717208e-12 -8.636963197714875e-12 -3.8885448754172857e-07 1.8620671777618346e-10 3.712002816942894e-08 2.0704680998098216e-08 1.0000000000012716 0.999841797065612 1.0000000000311757 4.6542615145502145e-12 4.351674097235463e-14 -3.9468142648810934e-14 1.742610122623424e-12 -3.697240293689643e-12 -3.880331063279078e-07 1.8589415134356064e-10 3.712456733079031e-08 2.070485452749417e-08 1.00000000112141 0.9998417978482798 0.9999999787084298 1.6502199521450588e-10 1.4398026826330516e-09 1.4397640337718495e-09 1.6236624441703565e-10 -1.4966725474705203e-10 -3.8894580087616094e-07 1.1373318230760244e-09 3.71393861286738e-08 2.9773392790388146e-08 1.000000000583571 0.9998417974656716 0.9999999905876694 1.3982271322639235e-10 6.849344226518826e-10 7.137327222230506e-10 1.3198017939731633e-10 -1.3000567260228906e-10 -3.8894491165084245e-07 6.131181305973769e-10 3.712735454273224e-08 2.2790530350902296e-08
4.202 1.0000000010601577 0.9998417979517636 0.999999980063018 1.6238308269965182e-10 1.3526148646568435e-09 1.3581562388235225e-09 1.590415699876104e-10 -1.4585847401114924e-10 -3.9539700868822306e-07 1.084557870690102e-09 3.715195556983888e-08 2.8648965794550435e-08 0.9999999994160627 0.9998417967866935 1.000000014758799 3.3528194617327086e-11 -6.946989913299707e-10 -1.0492983609222109e-09 2.1320849875105495e-11 -5.023639685053014e-11 -3.9538793219459016e-07 6.300921043772913e-10 3.7126468875570276e-08 2.5233997064282775e-08 1.0000000000012108 0.9998417972114406 1.0000000000302036 4.735656878497212e-12 2.7201199921195565e-14 -9.063005292128205e-14 1.7214514253930953e-12 -6.708947438769085e-12 -3.9530424936500175e-07 2.2600239007763534e-10 3.7134096876844336e-08 2.047301985185023e-08 1.0000000000012133 0.9998417972127034 1.0000000000297893 4.741565850938588e-12 3.7361386450935834e-14 -6.186876366165896e-14 1.7608534388340403e-12 -1.9664193440644654e-12 -3.944690648008468e-07 2.2570117640474742e-10 3.713864849060049e-08 2.0473485970032673e-08 1.0000000011213523 0.9998417979953093 0.9999999787070749 1.6510996377911017e-10 1.4397963384858587e-09 1.4397410882080831e-09 1.6238302315346494e-10 -1.4799002610440462e-10 -3.9539709751931453e-07 1.1444805923035989e-09 3.715351818119415e-08 2.9613008408440946e-08 1.0000000005832217 0.9998417976125011 0.9999999905910347 1.398425595406589e-10 6.845858068139749e-10 7.133532688371514e-10 1.319318478798482e-10 -1.282654640899199e-10 -3.953961934234066e-07 6.260482663261424e-10 3.714144552223474e-08 2.257834905950451e-08
4.212 1.0000000010600465 0.9998417981011722 0.9999999800626393 1.624078832058779e-10 1.3525542274100068e-09 1.358080309314677e-09 1.5908872400751595e-10 -1.4416581599595162e-10 -4.019480841157303e-07 1.092933091511754e-09 3.7166820305328636e-08 2.846250882635308e-08 0.9999999994189219 0.9998417969382632 1.0000000146839543 3.341715291877305e-11 -6.912271398765957e-10 -1.0440733288001342e-09 2.127849062519018e-11 -4.831076207230027e-11 -4.0193885560392643e-07 6.419114576983877e-10 3.714123095612558e-08 2.4978667987624863e-08 1.000000000001152 0.9998417973609448 1.0000000000287956 4.7679567189853605e-12 3.444515307699946e-14 -9.714186700912226e-14 1.7787377954416392e-12 -4.784170827335817e-12 -4.01853768427502e-07 2.6364640730562997e-10 3.71489007163105e-08 2.0211921710100222e-08 1.0000000000011544 0.9998417973622103 1.0000000000283795 4.773767000967882e-12 4.4415720390799404e-14 -6.913754328038299e-14 1.81754528875398e-12 -2.404241067544207e-13 -4.0100457241577133e-07 2.6343816662072586e-10 3.7153462576479775e-08 2.0212034238372972e-08 1.0000000011212944 0.9998417981447548 0.999999978705696 1.651428790818468e-10 1.4398031298827436e-09 1.4397331033945864e-09 1.6243815725971806e-10 -1.4630458965079824e-10 -4.0194817472541386e-07 1.1524669317414214e-09 3.716838810211003e-08 2.943335900397346e-08 1.0000000005828726 0.999841797761747 0.9999999905943747 1.3980747324685046e-10 6.842502227578573e-10 7.129885866177422e-10 1.319219141107114e-10 -1.2651709126878024e-10 -4.019472554095866e-07 6.403022284638969e-10 3.7156275331009494e-08 2.233996771796451e-08
4.222 1.0000000010599346 0.9998417982530348 0.9999999800622449 1.62392878298504e-10 1.3525006651680845e-09 1.358017486352651e-09 1.591649222205257e-10 -1.4246539656739247e-10 -4.0860034137661283e-07 1.1006874755884336e-09 3.7182517863423377e-08 2.8287965281311054e-08 0.9999999994217669 0.9998417970922766 1.0000000146094603 3.32668926697263e-11 -6.877656418883776e-10 -1.0388612425324734e-09 2.1265897993147356e-11 -4.6378475967222714e-11 -4.085909582020544e-07 6.526341674637976e-10 3.715682864720015e-08 2.4736426698906334e-08 1.000000000001093 0.9998417975129029 1.000000000027372 4.760281195999728e-12 4.8760309331567484e-14 -9.081168543694396e-14 1.8650493265624214e-12 -2.863151559050392e-12 -4.085044460074684e-07 2.94527196844287e-10 3.7164534204353534e-08 1.9966070848214843e-08 1.0000000000010947 0.999841797514171 1.000000000026954 4.765991318155632e-12 5.862960264171775e-14 -6.340144737150107e-14 1.903598965163871e-12 1.4796823980613037e-12 -4.076410275570734e-07 2.9442637288877267e-10 3.716910424567785e-08 1.9965465967688155e-08 1.000000001121235 0.9998417982966543 0.9999999787043016 1.6513584017152178e-10 1.439816878392318e-09 1.4397383295322145e-09 1.6252251354716133e-10 -1.446118967886893e-10 -4.0860043389340385e-07 1.1598689512000663e-09 3.718409071145246e-08 2.9265304408677074e-08 1.000000000582523 0.9998417979134462 0.9999999905976965 1.3973276561236918e-10 6.839221088916969e-10 7.126369883058332e-10 1.3194110508510827e-10 -1.247611103220571e-10 -4.0859949925931917e-07 6.53315984078103e-10 3.717193889743224e-08 2.211589388255743e-08
4.232 1.0000000010598216 0.9998417984073893 0.9999999800618397 1.6234476070060056e-10 1.352444742372077e-09 1.3579657005974935e-09 1.592626976636406e-10 -1.4075866371472132e-10 -4.153551989341687e-07 1.1074258150985113e-09 3.719921861755336e-08 2.8132837614217993e-08 0.9999999994245962 0.9998417972487718 1.0000000145353205 3.308410740782476e-11 -6.843235560248941e-10 -1.0336642761475235e-09 2.1275131655510725e-11 -4.44404356817209e-11 -4.153456587660389e-07 6.616513409644211e-10 3.7173432801955876e-08 2.45160824394438e-08 1.0000000000010327 0.9998417976673528 1.000000000025938 4.719174641756498e-12 6.114181949715594e-14 -7.369165294575617e-14 1.9730273376786054e-12 -9.466002774711215e-13 -4.152576999093178e-07 3.1921451452163755e-10 3.718116885821278e-08 1.974651130647265e-08 1.000000000001034 0.9998417976686237 1.000000000025518 4.7248631024642004e-12 7.072147220574401e-14 -4.728218127306132e-14 2.011519421681731e-12 3.1936064099053635e-12 -4.1437984525782196e-07 3.1918944989689234e-10 3.71857454651095e-08 1.974526223922158e-08 1.0000000011211754 0.9998417984510458 0.9999999787028971 1.6509519935591548e-10 1.4398284056041469e-09 1.4397543560434354e-09 1.6262841356046462e-10 -1.4291238187013569e-10 -4.1535529291035634e-07 1.1663097724700774e-09 3.720079640819054e-08 2.9116077481675862e-08 1.000000000582172 0.9998417980676381 0.9999999906010058 1.3962482019078388e-10 6.83591713693428e-10 7.122965159069558e-10 1.319820054005352e-10 -1.2299843044193711e-10 -4.1535434305096994e-07 6.644880724185992e-10 3.718860671890384e-08 2.1915938610921338e-08
4.242 1.0000000010597077 0.999841798564275 0.9999999800614288 1.6225821092297413e-10 1.3523806548616954e-09 1.3579229332082113e-09 1.5937770501396096e-10 -1.3904604151211264e-10 -4.222140926751428e-07 1.112896934589298e-09 3.7217049150317545e-08 2.8000648729206562e-08 0.9999999994274102 0.9998417974077878 1.0000000144615369 3.286329172796324e-11 -6.809069518379682e-10 -1.0284842497488112e-09 2.1302083213729887e-11 -4.249813321073391e-11 -4.222043933811376e-07 6.685671282635443e-10 3.7191170514003825e-08 2.4321871254442582e-08 1.0000000000009717 0.9998417978243341 1.000000000024498 4.639428211297564e-12 6.486276747923938e-14 -4.742380968160137e-14 2.0979340410546185e-12 9.643481715071032e-13 -4.221149661718268e-07 3.381528817774675e-10 3.719893319678877e-08 1.9558774795168535e-08 1.000000000000973 0.9998417978256071 1.0000000000240759 4.645045151956587e-12 7.429786799097976e-14 -2.1930840038869904e-14 2.1371290098768924e-12 4.899708032086604e-12 -4.212224587365663e-07 3.3815612463739153e-10 3.720351541306457e-08 1.9557233300967723e-08 1.0000000011211143 0.9998417986079688 0.9999999787014859 1.650161440760176e-10 1.439831565733693e-09 1.4397794673406748e-09 1.6275116409458682e-10 -1.412067778714047e-10 -4.222141884467958e-07 1.171549356316122e-09 3.7218631729003944e-08 2.8989059911983776e-08 1.0000000005818206 0.9998417982243613 0.9999999906043063 1.394782189600871e-10 6.832531276099925e-10 7.119653566778629e-10 1.320398307643874e-10 -1.212298274747357e-10 -4.2221322275331485e-07 6.734603872539335e-10 3.7206405427132076e-08 2.174489057311448e-08
4.252 1.0000000010595935 0.999841798723731 0.9999999800610163 1.6212349845603516e-10 1.35230956689028e-09 1.3578852539820953e-09 1.595071178235726e-10 -1.3732803671405773e-10 -4.291784763917341e-07 1.116156506009958e-09 3.723601347960531e-08 2.7910881501745806e-08 0.9999999994302095 0.9998417975693644 1.0000000143881134 3.259536972251535e-11 -6.775143844324042e-10 -1.0233247032220136e-09 2.134420322747371e-11 -4.055212482915796e-11 -4.2916861562294655e-07 6.718068699687297e-10 3.7210046196673846e-08 2.417641437651013e-08 1.0000000000009102 0.999841797983886 1.0000000000230576 4.511658291008582e-12 6.171439246591078e-14 -1.6027581793158275e-14 2.237650071473829e-12 2.869031382339192e-12 -4.2907769818780493e-07 3.491540977362736e-10 3.721783302818957e-08 1.9431287169863828e-08 1.000000000000911 0.9998417979851614 1.0000000000226328 4.5171541906514176e-12 7.12631872483038e-14 8.40810567270657e-15 2.2773339102143333e-12 6.597990983680165e-12 -4.281703187094473e-07 3.4915405153969334e-10 3.7222420764626444e-08 1.9429760015309686e-08 1.000000001121053 0.9998417987674617 0.999999978700075 1.6488917856764865e-10 1.4398278917116748e-09 1.4398097383432634e-09 1.628887421187437e-10 -1.3949615027679722e-10 -4.291785737676015e-07 1.1746895525474974e-09 3.7237600704447316e-08 2.8903045367714445e-08 1.000000000581469 0.999841798383655 0.999999990607604 1.392837180928548e-10 6.82907853661599e-10 7.116392927497724e-10 1.321123404512039e-10 -1.194566046133403e-10 -4.2917759211152383e-07 6.787266572907251e-10 3.722533907292795e-08 2.1628141517121124e-08
4.262 1.000000001059479 0.9998417988857979 0.9999999800606111 1.6193952139238826e-10 1.3522390000268155e-09 1.3578438313148907e-09 1.5965037734154615e-10 -1.356056786032936e-10 -4.362498220158261e-07 1.1156514101081126e-09 3.7256009472045796e-08 2.7898666566658454e-08 0.9999999994329943 0.9998417977335416 1.0000000143150558 3.227934894629222e-11 -6.741381569457914e-10 -1.0181946240486027e-09 2.1400639878826325e-11 -3.8602948023835646e-11 -4.362397970051921e-07 6.687684223905797e-10 3.722995793988688e-08 2.4120642720014226e-08 1.0000000000008487 0.9998417981460485 1.0000000000216231 4.335270833749782e-12 5.872723961571488e-14 1.1571911449137323e-14 2.391167136380547e-12 4.766178745346708e-12 -4.3614736716743324e-07 3.4791087891232546e-10 3.7237767462858124e-08 1.9415074597250607e-08 1.000000000000849 0.9998417981473257 1.000000000021196 4.340485504829165e-12 6.842445744289115e-14 3.494985569234505e-14 2.4314609832989908e-12 8.287577419239628e-12 -4.352248941197342e-07 3.479068979656797e-10 3.7242361249666326e-08 1.9413594322553588e-08 1.000000001120992 0.9998417989295658 0.9999999786986701 1.647136007400844e-10 1.439824551091569e-09 1.4398359883487233e-09 1.63039897741543e-10 -1.3778103118700666e-10 -4.362499209445979e-07 1.1742538487899608e-09 3.725760114443981e-08 2.889192886693627e-08 1.0000000005811176 0.9998417985455598 0.9999999906109058 1.390402025300574e-10 6.825632213606904e-10 7.113098876781389e-10 1.3219864331644957e-10 -1.176783997617676e-10 -4.3624892283239475e-07 6.777780529659821e-10 3.724530544918437e-08 2.16113828816411e-08
4.272 1.0000000010593646 0.9998417990505168 0.9999999800602171 1.6172079186466108e-10 1.3521743857684234e-09 1.357787169725425e-09 1.5980695709051314e-10 -1.3387982630146962e-10 -4.434296193286473e-07 1.1102339545014621e-09 3.7276918025168006e-08 2.799143439873218e-08 0.9999999994357648 0.9998417979003601 1.0000000142423666 3.192915602484124e-11 -6.707728436500512e-10 -1.01310558180949e-09 2.1470786385008944e-11 -3.6651950671113686e-11 -4.4341942785337015e-07 6.574336978089343e-10 3.725078690739598e-08 2.4186780218089827e-08 1.0000000000007871 0.9998417983108626 1.0000000000202012 4.124219861070264e-12 6.233506141445345e-14 2.3743908585233147e-14 2.5578140829783237e-12 6.655451239796665e-12 -4.433254632485748e-07 3.30467052930025e-10 3.725861805710301e-08 1.9549486015929786e-08 1.0000000000007871 0.9998417983121415 1.0000000000197704 4.1285488511263005e-12 7.16170940459026e-14 4.65183804984052e-14 2.598885135557237e-12 9.967994358470478e-12 -4.423876717552768e-07 3.304820526248951e-10 3.726321879488971e-08 1.954785452771834e-08 1.0000000011209307 0.9998417990943212 0.999999978697277 1.645027436023448e-10 1.439827425649262e-09 1.4398468679507606e-09 1.6320422752074045e-10 -1.3606231532961076e-10 -4.4342972017477973e-07 1.1691532619952677e-09 3.727851401432769e-08 2.8982191749598283e-08 1.000000000580766 0.9998417987101164 0.9999999906142174 1.3876219646683793e-10 6.82225038775008e-10 7.10965589718327e-10 1.3229831861157554e-10 -1.1589726612682413e-10 -4.4342870556000737e-07 6.686917414609183e-10 3.726618547539615e-08 2.173004378145075e-08
4.282 1.0000000010592507 0.9998417992179282 0.9999999800598349 1.6149092657834474e-10 1.3521148256239178e-09 1.357707918635023e-09 1.5997530325651053e-10 -1.321512339537014e-10 -4.507193772961701e-07 1.1003840553502362e-09 3.729869112242883e-08 2.817942621603535e-08 0.9999999994385221 0.9998417980698616 1.0000000141700447 3.156827756977083e-11 -6.674195001531544e-10 -1.008064225335006e-09 2.155318482209629e-11 -3.4699610578761635e-11 -4.50709017099643e-07 6.383445518922193e-10 3.727248545965135e-08 2.4363814251363945e-08 1.0000000000007259 0.9998417984783695 1.0000000000187903 3.902016038498585e-12 7.047590511294354e-14 1.3381569948666281e-14 2.7362482932173694e-12 8.536066369522622e-12 -4.50613494559687e-07 2.9605686299863677e-10 3.728033723477522e-08 1.9819058152465175e-08 1.0000000000007254 0.9998417984796504 1.0000000000183566 3.905114750924976e-12 7.960774662158153e-14 3.5834447484692395e-14 2.7778134459865207e-12 1.163846351895781e-11 -4.496601566232137e-07 2.9611617747609287e-10 3.728494568922993e-08 1.9817116807808534e-08 1.0000000011208696 0.99984179926177 0.9999999786958954 1.6428032691971505e-10 1.4398351530296495e-09 1.4398353195254451e-09 1.633803999886954e-10 -1.3434067963796926e-10 -4.5071947976098056e-07 1.1598498378513452e-09 3.730029131042115e-08 2.9164464875421797e-08 1.0000000005804148 0.9998417988773658 0.9999999906175375 1.3847311762702195e-10 6.818918545945305e-10 7.105989203077434e-10 1.324097836279955e-10 -1.1411289170064808e-10 -4.507184484843781e-07 6.520683539706425e-10 3.7287931265933436e-08 2.197075185886018e-08
4.292 1.0000000010591374 0.999841799388074 0.999999980059457 1.612712525645386e-10 1.352050294873555e-09 1.3576093545886757e-09 1.6015186424057796e-10 -1.3041993832897676e-10 -4.5812062290451907e-07 1.0886393764666918e-09 3.732137207418642e-08 2.8406764491220176e-08 0.9999999994412652 0.999841798242088 1.0000000140980814 3.1218038066574664e-11 -6.640874258118313e-10 -1.0030668508037062e-09 2.1644232819503988e-11 -3.274609663417867e-11 -4.5811009150991365e-07 6.155315382832337e-10 3.729509737723064e-08 2.4587094496384942e-08 1.0000000000006652 0.999841798648611 1.000000000017384 3.689905396001792e-12 7.398918057648624e-14 -1.5938447088585913e-14 2.922986133191551e-12 1.0407127565555471e-11 -4.580129878002855e-07 2.493544132368308e-10 3.730296874931308e-08 2.014239213196318e-08 1.0000000000006646 0.9998417986498934 1.0000000000169476 3.691446815424111e-12 8.272223420137755e-14 6.424065167316798e-15 2.9647767098496515e-12 1.3297950744710151e-11 -4.5704387287133547e-07 2.494591407931115e-10 3.730758518118734e-08 2.014026574936523e-08 1.000000001120809 0.9998417994319528 0.9999999786945188 1.6406802889226195e-10 1.439838065669882e-09 1.439804884724687e-09 1.6356506061104266e-10 -1.3261693980502859e-10 -4.581207271122905e-07 1.148759249438814e-09 3.7322976335430184e-08 2.9384840127733846e-08 1.0000000005800649 0.9998417990473495 0.9999999906208603 1.3819394518385848e-10 6.815540292944174e-10 7.102134675356434e-10 1.325297158240914e-10 -1.1232672392242388e-10 -4.5811967887280564e-07 6.319114389958541e-10 3.731058623773289e-08 2.226072529649428e-08
4.302 1.0000000010590244 0.9998417995609972 0.999999980059075 1.610719672873665e-10 1.3519700089979684e-09 1.3575062175177231e-09 1.6033046802662574e-10 -1.2868773501121697e-10 -4.6563490235047837e-07 1.0786939205070793e-09 3.7345042011431995e-08 2.859485696382791e-08 0.9999999994439949 0.9998417984170809 1.000000014026465 3.088897072514252e-11 -6.607872931378111e-10 -9.980985410850515e-10 2.173765598291735e-11 -3.079287498193538e-11 -4.656241969949557e-07 5.954143890511702e-10 3.731870397492676e-08 2.4765792304232028e-08 1.0000000000006048 0.999841798821629 1.0000000000159739 3.4980800235789683e-12 6.183993330649654e-14 -4.9209978068183675e-14 3.111509696083797e-12 1.2268057484701799e-11 -4.655254890694037e-07 2.0222005213643903e-10 3.7326593870790686e-08 2.0408380636138504e-08 1.0000000000006042 0.9998417988229129 1.0000000000155347 3.498315033015188e-12 7.077642884539673e-14 -2.711666368319592e-14 3.1535669605023125e-12 1.4946527275234147e-11 -4.645403635195744e-07 2.0231759786039342e-10 3.733121787358153e-08 2.040647417799746e-08 1.000000001120749 0.9998417996049127 0.999999978693138 1.6387661299975167e-10 1.4398254236759727e-09 1.4397703540879506e-09 1.6375153783772466e-10 -1.3089149097647676e-10 -4.6563500862341067e-07 1.1393841358874518e-09 3.734665014008112e-08 2.9567357165606562e-08 1.0000000005797152 0.9998417992201107 0.9999999906241764 1.3793543310535813e-10 6.812010159357553e-10 7.098238747185133e-10 1.326514654323681e-10 -1.1053896367636252e-10 -4.6563394300895984e-07 6.144930748733783e-10 3.73342315858979e-08 2.2499471816814312e-08
4.312 1.0000000010589118 0.9998417997367395 0.9999999800586811 1.6089414936480398e-10 1.3518710759733279e-09 1.3574165447674122e-09 1.6050175198197384e-10 -1.2695390956440716e-10 -4.732637810064853e-07 1.073621064991382e-09 3.736974763193281e-08 2.868127451901096e-08 0.9999999994467111 0.9998417985948836 1.0000000139551883 3.058204700752494e-11 -6.575227016023212e-10 -9.931413393329412e-10 2.1824466644422247e-11 -2.884042224833224e-11 -4.732528994678461e-07 5.83832645854578e-10 3.734335165328501e-08 2.4827836481846047e-08 1.000000000000545 0.9998417989974667 1.0000000000145521 3.3273650967836606e-12 3.0908082196835137e-14 -6.879235426634102e-14 3.2929689030333816e-12 1.4118070561878861e-11 -4.73152563072747e-07 1.7395564116631518e-10 3.735125875316077e-08 2.0531097769510048e-08 1.000000000000544 0.9998417989987517 1.0000000000141105 3.326496385317599e-12 4.006004678390811e-14 -4.6910008032992306e-14 3.3351863876529517e-12 1.6583180087193486e-11 -4.7215118982468025e-07 1.7393379722911476e-10 3.735588923409814e-08 2.0529854841375507e-08 1.0000000011206895 0.9998417997806918 0.9999999786917457 1.6370705865286573e-10 1.4397940239251854e-09 1.4397493452768224e-09 1.6393072583210207e-10 -1.291652466495279e-10 -4.732638888474019e-07 1.1346276809704378e-09 3.737135942796765e-08 2.9651578084738927e-08 1.0000000005793659 0.9998417993956913 0.999999990627479 1.376983258867866e-10 6.808287457614696e-10 7.094481142547941e-10 1.3276613538152206e-10 -1.0875021367960475e-10 -4.7326280612167306e-07 6.054242717757232e-10 3.735891394445899e-08 2.2608486932442008e-08
4.322 1.0000000010588 0.9998417999153448 0.9999999800582747 1.607383873068121e-10 1.35176179066947e-09 1.3573504829665027e-09 1.6065650162740184e-10 -1.252201375182034e-10 -4.810088436547692e-07 1.0743925722515293e-09 3.739547422943031e-08 2.8647061275866178e-08 0.999999999449414 0.9998417987755397 1.0000000138842473 3.029749526811382e-11 -6.542846365482722e-10 -9.881851027544942e-10 2.1894981106733513e-11 -2.688937253356644e-11 -4.809977828540095e-07 5.82917000538746e-10 3.736902487815256e-08 2.4750997143604384e-08 1.0000000000004854 0.9998417991761673 1.000000000013118 3.1784627352258775e-12 -1.0155686095909896e-14 -6.457098097077763e-14 3.457927881210612e-12 1.5956547170110364e-11 -4.80895794455569e-07 1.7940593461391054e-10 3.73769471053287e-08 2.0485292924882132e-08 1.0000000000004838 0.9998417991774535 1.0000000000126736 3.17710271800115e-12 -4.714879383973159e-16 -4.3236114364267093e-14 3.500283730058128e-12 1.82075272530348e-11 -4.798779334228068e-07 1.792116408111214e-10 3.738158247679973e-08 2.0484897661815973e-08 1.00000000112063 0.9998417999593345 0.999999978690341 1.6355964011768237e-10 1.4397525419064617e-09 1.4397523692431818e-09 1.640933088744034e-10 -1.274385989653444e-10 -4.810089534709409e-07 1.135402946970629e-09 3.739708951960145e-08 2.961911880867599e-08 1.0000000005790173 0.9998417995741351 0.9999999906307666 1.37483004952724e-10 6.80446780275287e-10 7.09096188146247e-10 1.3286410072617747e-10 -1.0696114123829516e-10 -4.810078526745991e-07 6.06668704642393e-10 3.738461847797084e-08 2.256440454494521e-08
4.332 1.0000000010586876 0.9998418000968573 0.9999999800578584 1.606145673696418e-10 1.3516596592892504e-09 1.3573044187413075e-09 1.6078798995732783e-10 -1.2348651600784747e-10 -4.888716948777202e-07 1.0796629362935654e-09 3.742218386101411e-08 2.8518873371026816e-08 0.9999999994521033 0.9998417989590926 1.0000000138136438 3.0045896790650234e-11 -6.510558487385241e-10 -9.832338861404128e-10 2.1942777421723296e-11 -2.4940058904437984e-11 -4.888604524007609e-07 5.902479786967671e-10 3.7395684611104795e-08 2.4565338050727616e-08 1.0000000000004259 0.9998417993577746 1.0000000000116742 3.0615853315637624e-12 -4.380203688800816e-14 -4.0883084222124246e-14 3.599603884593594e-12 1.7782964845316632e-11 -4.887567873012609e-07 2.0921009358477085e-10 3.7403618607825654e-08 2.0307780900014267e-08 1.0000000000004239 0.9998417993590616 1.0000000000112277 3.0598464267761164e-12 -3.397911479525494e-14 -2.04357720108478e-14 3.642335669322084e-12 1.9819173590360057e-11 -4.877221953158521e-07 2.0893414207556597e-10 3.740825694135205e-08 2.030800330827214e-08 1.0000000011205707 0.9998418001408834 0.9999999786889264 1.634433869946132e-10 1.4397181663169266e-09 1.4397748199312746e-09 1.6423267651756446e-10 -1.2571224119028462e-10 -4.888718064127203e-07 1.1404372622979754e-09 3.742380254709355e-08 2.9495788570019663e-08 1.0000000005786687 0.999841799755486 0.9999999906340429 1.3730004380113276e-10 6.800720663154419e-10 7.087642718117246e-10 1.3293907011277682e-10 -1.0517235935660301e-10 -4.888706879313404e-07 6.158209263947655e-10 3.7411307041058134e-08 2.2400797991943335e-08
4.342 1.000000001058575 0.9998418002813205 0.9999999800574345 1.6054207740544095e-10 1.3515803310148419e-09 1.3572635477588112e-09 1.6089444498762259e-10 -1.2175357718004422e-10 -4.968539591224854e-07 1.0868734737916484e-09 3.744988447588813e-08 2.8348472774834435e-08 0.9999999994547781 0.9998417991455872 1.000000013743378 2.9846182794922584e-11 -6.478204580122673e-10 -9.783025191865221e-10 2.196597859922991e-11 -2.2993459996767595e-11 -4.968425321823619e-07 6.010314066125887e-10 3.742333795861794e-08 2.433016660635191e-08 1.000000000000366 0.9998417995423331 1.000000000010223 2.9958396636314422e-12 -5.49091977861444e-14 -1.2392180247110007e-14 3.716279610452689e-12 1.959696696959946e-11 -4.967371655356396e-07 2.441079509772815e-10 3.74312790731933e-08 2.0069930984602216e-08 1.0000000000003637 0.9998417995436212 1.0000000000097744 2.9932805420997873e-12 -4.476802255219005e-14 7.001062749145021e-15 3.759565937469505e-12 2.1417416168667293e-11 -4.95685596252789e-07 2.438581247905079e-10 3.7435918244621036e-08 2.0070226094201253e-08 1.0000000011205112 0.9998418003253837 0.9999999786875046 1.6337841917529013e-10 1.4397064852330014e-09 1.4398019419478386e-09 1.6434695831726938e-10 -1.239864116191933e-10 -4.96854072355187e-07 1.1473123417223587e-09 3.745150639860838e-08 2.9331698696916455e-08 1.00000000057832 0.9998417999397881 0.9999999906373087 1.3716832206786531e-10 6.797205344542385e-10 7.08437027073908e-10 1.3298877238104386e-10 -1.0338465178596586e-10 -4.968529357362716e-07 6.282343998165364e-10 3.743898746912297e-08 2.218282243088275e-08
4.352 1.0000000010584613 0.9998418004687802 0.9999999800570005 1.6053948802425672e-10 1.351528512855418e-09 1.3572131456303629e-09 1.609784917104666e-10 -1.2002203302508554e-10 -5.049572806448448e-07 1.093819271125793e-09 3.7478673518004944e-08 2.8182498279325215e-08 0.9999999994574384 0.9998417993350682 1.0000000136734446 2.971726388465984e-11 -6.445738029434661e-10 -9.734058809283362e-10 2.196713622461478e-11 -2.104981895134211e-11 -5.049456665137224e-07 6.112532454066993e-10 3.745208221179614e-08 2.4099538094777424e-08 1.000000000000305 0.9998417997298877 1.000000000008762 3.000334188497564e-12 -3.8316097586038604e-14 5.834282406756383e-15 3.8105816165629725e-12 2.1397548360580584e-11 -5.048385737481533e-07 2.7373976260712315e-10 3.746002504931356e-08 1.9836920709890066e-08 1.0000000000003029 0.9998417997311763 1.0000000000083105 2.9966755274705223e-12 -2.8058809439225473e-14 2.4500078559110375e-14 3.8544180663341685e-12 2.3002305048557684e-11 -5.03769776996383e-07 2.735758796574698e-10 3.746466305174601e-08 1.9836736468076415e-08 1.0000000011204508 0.9998418005128805 0.9999999786860726 1.633835781609171e-10 1.4397224645653155e-09 1.4398190842060824e-09 1.6443896545564866e-10 -1.2226199058955576e-10 -5.049573959089068e-07 1.1539407017960379e-09 3.748029855422203e-08 2.917195570938156e-08 1.0000000005779703 0.9998418001270863 0.9999999906405619 1.3710672997451404e-10 6.793966360278504e-10 7.081000687104092e-10 1.3301621382942064e-10 -1.015983521980971e-10 -5.04956240752439e-07 6.400344110308737e-10 3.7467757305455275e-08 2.1969699889480535e-08
4.362 1.0000000010583465 0.9998418006592815 0.999999980056547 1.6061229458928902e-10 1.3514953457984547e-09 1.357148430892639e-09 1.6104398815655577e-10 -1.1829193059044147e-10 -5.131833246206432e-07 1.0995587857212708e-09 3.7508720004779686e-08 2.804210417634605e-08 0.999999999460084 0.9998417995275812 1.000000013603834 2.9664234950262767e-11 -6.413247233765922e-10 -9.685477112425848e-10 2.1950423156068623e-11 -1.9110143405800557e-11 -5.13171520743862e-07 6.193043735739631e-10 3.7482086912059884e-08 2.389838271658978e-08 1.0000000000002425 0.999841799920484 1.0000000000072815 3.080081424618723e-12 -3.546500862479671e-15 9.886607562596622e-15 3.886225066392985e-12 2.318454851192721e-11 -5.130626761987376e-07 2.9623375222659777e-10 3.749002643200645e-08 1.963905146527814e-08 1.0000000000002403 0.9998417999217729 1.0000000000068276 3.0754050073829174e-12 6.87178484247662e-15 2.813007248678644e-14 3.93047426591528e-12 2.4573116798503464e-11 -5.119763989295948e-07 2.961647632360728e-10 3.7494661591883886e-08 1.9638144650372596e-08 1.0000000011203887 0.9998418007034187 0.9999999786846214 1.634639973045714e-10 1.4397569085854425e-09 1.439821937579837e-09 1.6451241790230955e-10 -1.2053939201712002e-10 -5.131834420331301e-07 1.159428002946169e-09 3.751034803468791e-08 2.9036983924559175e-08 1.0000000005776195 0.9998418003174264 0.9999999906437936 1.3712064030487574e-10 6.790913558382422e-10 7.077493514103968e-10 1.3302512091298114e-10 -9.981379907399945e-11 -5.131822678938408e-07 6.496649919456709e-10 3.7497785717225476e-08 2.1788713367422552e-08
4.372 1.0000000010582297 0.9998418008528703 0.999999980056063 1.6074444331126958e-10 1.3514632489484768e-09 1.3570777994289304e-09 1.6109206006197846e-10 -1.1656424976749043e-10 -5.215337766577191e-07 1.1041397645530983e-09 3.754019050369105e-08 2.7926550662504462e-08 0.999999999462714 0.9998417997231722 1.0000000135345324 2.967192955887445e-11 -6.380906075327593e-10 -9.63719853479858e-10 2.1916736146250647e-11 -1.717454138749263e-11 -5.215217801529761e-07 6.253369794628879e-10 3.7513519499185656e-08 2.3726141721475485e-08 1.0000000000001785 0.9998418001141677 1.000000000005771 3.2197517401174116e-12 3.238087747368666e-14 7.858308698757092e-15 3.94454030756988e-12 2.4957420152902618e-11 -5.214111584849141e-07 3.132522678146522e-10 3.752145183491057e-08 1.9475848720963984e-08 1.0000000000001756 0.9998418001154568 1.0000000000053137 3.2142335038641667e-12 4.273833058848848e-14 2.6107279694784553e-14 3.988863732063898e-12 2.6129507450365953e-11 -5.203071437291669e-07 3.1324759990714705e-10 3.752608320535192e-08 1.9474380080420476e-08 1.000000001120325 0.9998418008970446 0.9999999786831398 1.6360400815426018e-10 1.4397924338910019e-09 1.43981905162632e-09 1.6456834205812378e-10 -1.18818588751369e-10 -5.215338960864723e-07 1.1638175303954527e-09 3.754182136850615e-08 2.8926042745279836e-08 1.000000000577267 0.9998418005108545 0.9999999906469926 1.3719410838403503e-10 6.787873538156395e-10 7.073928642745743e-10 1.3301653745082704e-10 -9.803146851852183e-11 -5.215327029203495e-07 6.572751060668949e-10 3.752923943098681e-08 2.163922530823454e-08
4.382 1.0000000010581107 0.9998418010495941 0.9999999800555422 1.6090474516452429e-10 1.35141610851458e-09 1.3570141982951298e-09 1.611183354233676e-10 -1.1483939966277655e-10 -5.300103437057063e-07 1.107598641642475e-09 3.757316444659525e-08 2.7834498887273384e-08 0.9999999994653285 0.9998417999218887 1.0000000134655318 2.970804629189065e-11 -6.348871808365083e-10 -9.589087926633542e-10 2.1861545558725384e-11 -1.5243495000978786e-11 -5.299981516882888e-07 6.294282222109959e-10 3.754646018363097e-08 2.3581456897350838e-08 1.0000000000001124 0.9998418003109862 1.0000000000042228 3.3872775080259875e-12 5.360705291192425e-14 1.3208671126604142e-14 3.980968900904033e-12 2.6715549042248956e-11 -5.298857262922794e-07 3.257014279440083e-10 3.7554383107985285e-08 1.934587706122498e-08 1.000000000000109 0.9998418003122755 1.0000000000037634 3.3811882197293754e-12 6.368834417935027e-14 3.1462381160274643e-14 4.025162201021638e-12 2.7671163237551017e-11 -5.287637141222751e-07 3.257167985586461e-10 3.7559010670879365e-08 1.9344225060384784e-08 1.0000000011202588 0.9998418010938052 0.9999999786816207 1.63772646584755e-10 1.4398131049153251e-09 1.4398238282026211e-09 1.6460258927049452e-10 -1.171009685622298e-10 -5.300104652804676e-07 1.1671429140741628e-09 3.7574797955111746e-08 2.883781823422522e-08 1.0000000005769125 0.9998418007074175 0.9999999906501518 1.37295547914202e-10 6.784689436518641e-10 7.07043756065021e-10 1.3298606588505244e-10 -9.625181667606399e-11 -5.300092526102556e-07 6.629661930240182e-10 3.7562197949008146e-08 2.1519762176116947e-08
4.392 1.00000000105799 0.9998418012495006 0.9999999800549854 1.6105919182206868e-10 1.3513477422846786e-09 1.3569640413758541e-09 1.611146959905084e-10 -1.1311729341884064e-10 -5.386147532421897e-07 1.1092138425897965e-09 3.760759196721035e-08 2.7781429409596837e-08 0.9999999994679273 0.9998418001237788 1.000000013396832 2.973845097437649e-11 -6.317210475452513e-10 -9.541082041167641e-10 2.1776978002610836e-11 -1.3317779616201977e-11 -5.386023628080767e-07 6.302877254711234e-10 3.7580859412453074e-08 2.348280429768112e-08 1.0000000000000437 0.9998418005109873 1.0000000000026388 3.5487490975969095e-12 5.34286826260693e-14 3.207740277075871e-14 3.987564214681829e-12 2.845844160698454e-11 -5.384881076909108e-07 3.316011584647602e-10 3.7588771882951654e-08 1.9271802049243936e-08 1.0000000000000406 0.9998418005122769 1.0000000000021776 3.5422617741462584e-12 6.329007635564817e-14 5.0124689106066956e-14 4.031303960628393e-12 2.919773476026065e-11 -5.373478336330833e-07 3.316079917399531e-10 3.7593396443336156e-08 1.9270255756315085e-08 1.0000000011201913 0.9998418012937488 0.9999999786800661 1.6393514930169553e-10 1.4398122272570596e-09 1.4398420823115922e-09 1.6460672304617696e-10 -1.1538617733269597e-10 -5.386148766407249e-07 1.1687191440744741e-09 3.760922791262878e-08 2.8787233345765493e-08 1.0000000005765561 0.9998418009071632 0.9999999906532732 1.3739097920920807e-10 6.781291867848965e-10 7.067081620903668e-10 1.3292592203422246e-10 -9.447530576406465e-11 -5.38613644572073e-07 6.65557261678518e-10 3.7596611349960034e-08 2.1450570493636485e-08
4.402 1.0000000010578676 0.9998418014526391 0.9999999800544018 1.611841943411683e-10 1.3512626147353091e-09 1.3569203994609113e-09 1.610740754009051e-10 -1.1139880114989526e-10 -5.473487545596363e-07 1.1076841265081528e-09 3.7643318758477205e-08 2.7796452666918506e-08 0.9999999994705119 0.9998418003288904 1.0000000133284406 2.974030866190427e-11 -6.285876669318076e-10 -9.49324789444782e-10 2.1655904852566996e-11 -1.1397826067300274e-11 -5.473361630153832e-07 6.255813376728363e-10 3.761656270128506e-08 2.3464946009508062e-08 0.9999999999999742 0.9998418007142199 1.0000000000010287 3.680884864260178e-12 3.60162090169725e-14 5.745920780590107e-14 3.957034288185634e-12 3.0186135779752687e-11 -5.47220050928838e-07 3.268548542139748e-10 3.762446416261654e-08 1.92958623110053e-08 0.9999999999999708 0.9998418007155094 1.0000000000005649 3.674339926694252e-12 4.6104150274458275e-14 7.517688249056302e-14 4.000291589289017e-12 3.0708898569987116e-11 -5.460612478450319e-07 3.2685386323148233e-10 3.762908687327044e-08 1.9294431727257657e-08 1.0000000011201218 0.9998418014969238 0.9999999786784848 1.6406812143046105e-10 1.439794618027105e-09 1.4398670038999136e-09 1.645741913890486e-10 -1.1367507546699127e-10 -5.473488800136599e-07 1.1673115846529726e-09 3.76449569909194e-08 2.8802364284842978e-08 1.0000000005761989 0.9998418011101412 0.9999999906563654 1.3745666862347886e-10 6.77772344872376e-10 7.063792664585486e-10 1.328287802215993e-10 -9.270229481855062e-11 -5.473476279220803e-07 6.628905340311373e-10 3.763232524712974e-08 2.1469540988845588e-08
4.412 1.0000000010577448 0.999841801659059 0.9999999800538043 1.612730504082659e-10 1.351170233111915e-09 1.3568666772135414e-09 1.6099584310140983e-10 -1.0968387581768252e-10 -5.5621411850601e-07 1.1021443946616694e-09 3.768016312749171e-08 2.789904411322119e-08 0.9999999994730828 0.9998418005372747 1.0000000132603681 2.970668009435761e-11 -6.254770522405881e-10 -9.445752392678913e-10 2.1497752237881817e-11 -9.483322447317375e-12 -5.562013229837885e-07 6.136516642820214e-10 3.7653388041561635e-08 2.3551279402480678e-08 0.999999999999904 0.999841800920734 0.9999999999994044 3.776666823170544e-12 1.1862328465737568e-14 7.311224188150074e-14 3.889105875111787e-12 3.189807826308823e-11 -5.560833269511383e-07 3.079417935102259e-10 3.766127760652122e-08 1.944575067150904e-08 0.9999999999999002 0.9998418009220232 0.9999999999989378 3.770890567397905e-12 2.1689670760885546e-14 8.988252717792239e-14 3.931793737290402e-12 3.220471492307253e-11 -5.549057233334891e-07 3.0795492241209563e-10 3.7665899435144296e-08 1.9444237826848024e-08 1.0000000011200523 0.9998418017033807 0.9999999786768898 1.6416495928714932e-10 1.4397698776936025e-09 1.4398817425701185e-09 1.6450389358930125e-10 -1.1196714412796855e-10 -5.562142461645372e-07 1.162101233410176e-09 3.768180349579716e-08 2.890201358839064e-08 1.0000000005758407 0.9998418013164003 0.9999999906594415 1.3748640176963916e-10 6.774088370488565e-10 7.060407022855916e-10 1.3269434018023752e-10 -9.093354173132407e-11 -5.562129738600046e-07 6.5346528899069e-10 3.766915788493993e-08 2.1601734340847363e-08
4.422 1.0000000010576224 0.9998418018688108 0.9999999800532028 1.613313269223326e-10 1.3510793809607992e-09 1.3567887306810362e-09 1.6088996094601548e-10 -1.079731353453774e-10 -5.65212638527969e-07 1.0932756302375021e-09 3.7717999765647875e-08 2.8073285533525262e-08 0.9999999994756403 0.9998418007489811 1.0000000131926237 2.9643526397696464e-11 -6.22380605353344e-10 -9.398732926800306e-10 2.1312316071531117e-11 -7.575248097395352e-12 -5.651996353303426e-07 5.954571245308056e-10 3.769120979886747e-08 2.372301416334513e-08 0.999999999999834 0.9998418011305794 0.9999999999977764 3.842077225593081e-12 -1.0807133655353397e-14 6.41203121426702e-14 3.793285778480196e-12 3.359438061069887e-11 -5.650797281009025e-07 2.7493041047645667e-10 3.769908609594089e-08 1.9697267893910517e-08 0.99999999999983 0.9998418011318687 0.9999999999973074 3.836933243469989e-12 -7.178224376196121e-16 8.014303460800556e-14 3.835492721568871e-12 3.368507457455185e-11 -5.638830488381195e-07 2.749795420788733e-10 3.77037072866413e-08 1.9695527168783198e-08 1.0000000011199826 0.9998418019131688 0.9999999786752913 1.642316642840524e-10 1.4397466835565239e-09 1.4398719754639674e-09 1.64406047609035e-10 -1.1026381155499082e-10 -5.652127684193648e-07 1.1537391425024262e-09 3.771964213932426e-08 2.9070867474412212e-08 1.0000000005754832 0.9998418015259916 0.9999999906625113 1.3748549671032209e-10 6.770471213123616e-10 7.056775491408716e-10 1.3253185111423416e-10 -8.916885709555993e-11 -5.652114753449956e-07 6.382612221253407e-10 3.770698391168787e-08 2.182585576796985e-08
4.432 1.0000000010575008 0.9998418020819448 0.9999999800526026 1.6136777733708143e-10 1.3509936913344725e-09 1.35668529831598e-09 1.6077476248264968e-10 -1.0626696776136409e-10 -5.74346129274109e-07 1.0835706378398288e-09 3.775680322013405e-08 2.8263327281799512e-08 0.999999999478186 0.9998418009640611 1.00000001312521 2.955911792978271e-11 -6.192945649534786e-10 -9.352203257563598e-10 2.1117839276086516e-11 -5.6740767126893926e-12 -5.743329160829214e-07 5.753009987925573e-10 3.7730002414281626e-08 2.3913930287491184e-08 0.9999999999997651 0.9998418013438077 0.9999999999961501 3.885769464348887e-12 -2.839425106293058e-14 2.95545948447554e-14 3.687977855434292e-12 3.527417391738847e-11 -5.742110690828299e-07 2.3389941291834764e-10 3.773786378198219e-08 1.9969524799615527e-08 0.9999999999997606 0.9998418013450961 0.999999999995678 3.881216026532104e-12 -1.8149674368980587e-14 4.488511304346032e-14 3.7298766112672754e-12 3.514906092177476e-11 -5.72995035287625e-07 2.339798830562766e-10 3.774248368973123e-08 1.996767373066071e-08 1.0000000011199135 0.99984180212634 0.999999978673694 1.6427624193519103e-10 1.4397285682217403e-09 1.4398367122863858e-09 1.6429851060909403e-10 -1.085646566418728e-10 -5.743462614279392e-07 1.1445925306266503e-09 3.775844745110915e-08 2.925504793684786e-08 1.0000000005751266 0.9998418017389659 0.9999999906655804 1.3746295548206327e-10 6.766903721244856e-10 7.052894258642338e-10 1.3236012977986041e-10 -8.740889442218268e-11 -5.743449472368209e-07 6.213621765987494e-10 3.774577789016945e-08 2.206932694269475e-08
4.442 1.00000000105738 0.999841802298513 0.9999999800520053 1.6138774005721547e-10 1.3509124583733618e-09 1.3565700247293285e-09 1.6067167051895308e-10 -1.0456553483587228e-10 -5.83616428456988e-07 1.0763132134362284e-09 3.779663372233534e-08 2.8398522668567855e-08 0.9999999994807192 0.9998418011825657 1.000000013058127 2.945858666094199e-11 -6.162197116127029e-10 -9.306024238529962e-10 2.0935956144317406e-11 -3.779894647119493e-12 -5.836030021763403e-07 5.593735650988133e-10 3.776982605206208e-08 2.4040519423488534e-08 0.9999999999996969 0.9998418015604699 0.9999999999945263 3.912794446944485e-12 -4.166133546973657e-14 -1.6477894479367053e-14 3.5947977971411482e-12 3.693735309650423e-11 -5.834791874477599e-07 1.9826601939881132e-10 3.7777670793396746e-08 2.0162806822619516e-08 0.9999999999996925 0.9998418015617577 0.9999999999940513 3.9083154170322105e-12 -3.116414556669664e-14 -1.650486589876736e-15 3.6364176888896657e-12 3.659725553093591e-11 -5.822435159662682e-07 1.9832093263942712e-10 3.778228828398887e-08 2.0161207569563467e-08 1.000000001119846 0.9998418023429452 0.9999999786720991 1.6430422789053092e-10 1.4397150823101784e-09 1.4397898027367175e-09 1.642033184844532e-10 -1.0687018570357783e-10 -5.83616562910036e-07 1.1377695079877388e-09 3.779827965680449e-08 2.938629551176794e-08 1.0000000005747713 0.9998418019553736 0.9999999906686492 1.3742378696952896e-10 6.763384267445448e-10 7.048901091272158e-10 1.3220046692417572e-10 -8.565355481718181e-11 -5.836152276872736e-07 6.084978363186124e-10 3.778560007099419e-08 2.2241787664349646e-08
4.452 1.0000000010572605 0.9998418025185668 0.9999999800514087 1.6139237830698804e-10 1.350834352067871e-09 1.3564644764612328e-09 1.605982082963302e-10 -1.0286902066271159e-10 -5.930253969405763e-07 1.0738360179183728e-09 3.783758699404833e-08 2.843054507720106e-08 0.9999999994832411 0.9998418014045471 1.0000000129913724 2.934291788030033e-11 -6.131571250028285e-10 -9.259981595594748e-10 2.0784154068107863e-11 -1.8929367057611885e-12 -5.93011754089619e-07 5.524743546365452e-10 3.7810776230489995e-08 2.4045693102896474e-08 0.9999999999996299 0.9998418017806175 0.999999999992904 3.924046878649287e-12 -5.1490024929071514e-14 -5.312670979584229e-14 3.5310738601205447e-12 3.85841057316247e-11 -5.928859431618435e-07 1.8512110912302845e-10 3.7818602637457165e-08 2.0210387219298165e-08 0.999999999999625 0.9998418017819048 0.999999999992426 3.919643031039575e-12 -4.097397832452395e-14 -3.82485892231236e-14 3.5726732130789733e-12 3.80288009286819e-11 -5.916303473628979e-07 1.850604912117988e-10 3.782321642504069e-08 2.0209419954960612e-08 1.0000000011197794 0.9998418025630361 0.9999999786705055 1.6431639071766932e-10 1.4397043613259495e-09 1.439752716468258e-09 1.6413755558004216e-10 -1.0518075359024581e-10 -5.93025533847912e-07 1.1354710994057548e-09 3.783923449170753e-08 2.9417855009366423e-08 1.000000000574417 0.9998418021752677 0.999999990671718 1.3736867650558835e-10 6.759898212592221e-10 7.04501079395949e-10 1.320704308797163e-10 -8.390335425966001e-11 -5.930241769455148e-07 6.0399119140055e-10 3.7826546084047135e-08 2.2282256774578347e-08
4.462 1.0000000010571415 0.9998418027421594 0.9999999800508143 1.6138150852027818e-10 1.350760104661003e-09 1.3563844066990835e-09 1.6056209664448408e-10 -1.0117784349020674e-10 -6.025749178720887e-07 1.0763045753658669e-09 3.787974930349397e-08 2.835591538129208e-08 0.9999999994857504 0.9998418016300574 1.0000000129249451 2.921218100500211e-11 -6.101058214821985e-10 -9.213918400591347e-10 2.0670197319668454e-11 -1.357041651757034e-14 -6.025610555612864e-07 5.551579614089241e-10 3.785293866310443e-08 2.3924928704167958e-08 0.9999999999995636 0.9998418020043033 0.9999999999912841 3.91998208000424e-12 -5.759879329952017e-14 -6.424573490890825e-14 3.5047445312171586e-12 4.021393395356677e-11 -6.024332190464521e-07 1.9962017665254648e-10 3.78607446092696e-08 2.010788739446432e-08 0.9999999999995588 0.99984180200559 0.999999999990803 3.9149211931423625e-12 -4.746961032177513e-14 -4.94414330793532e-14 3.5461836218020473e-12 3.944440839956919e-11 -6.01157408002756e-07 1.9942902144814937e-10 3.7865353890265905e-08 2.0107679067895822e-08 1.0000000011197132 0.9998418027866652 0.9999999786689147 1.643130363006581e-10 1.439697567531562e-09 1.439741104907942e-09 1.6410917959970392e-10 -1.0349611180262784e-10 -6.025750572970607e-07 1.13785080822143e-09 3.78813982208351e-08 2.9346348734498293e-08 1.0000000005740637 0.9998418023987001 0.9999999906747867 1.372984264948985e-10 6.756453119321001e-10 7.041377258246538e-10 1.319778289352412e-10 -8.215878881427626e-11 -6.02573678458612e-07 6.082525689350358e-10 3.786870214237777e-08 2.2186561047501807e-08
4.472 1.000000001057023 0.9998418029693428 0.9999999800502241 1.613578919666996e-10 1.3506917842739364e-09 1.3563316527605676e-09 1.6055968145345238e-10 -9.949223087758297e-11 -6.122668982591424e-07 1.0818890996823672e-09 3.7923182818061496e-08 2.8211662317147297e-08 0.9999999994882468 0.9998418018591501 1.0000000128588447 2.906944739273042e-11 -6.070639234762136e-10 -9.167817251559019e-10 2.0590305711961182e-11 1.8579609607316745e-12 -6.122528134529457e-07 5.638215078500326e-10 3.7896374732964255e-08 2.3721338269325282e-08 0.9999999999994974 0.9998418022315803 0.999999999989668 3.903126888976886e-12 -5.795287844866371e-14 -4.8322979778930613e-14 3.512096095891783e-12 4.182667533248846e-11 -6.121229213827539e-07 2.2833816340514644e-10 3.790415735183485e-08 1.9906635879034263e-08 0.9999999999994921 0.9998418022328657 0.999999999989184 3.8975411864206556e-12 -4.80748267350515e-14 -3.3549128719835954e-14 3.55353427255384e-12 4.084364703583971e-11 -6.108266002540254e-07 2.2809414601347616e-10 3.790876164925567e-08 1.990692610401797e-08 1.0000000011196477 0.9998418030138857 0.9999999786673277 1.6429703790945505e-10 1.4396967826534929e-09 1.4397562843435554e-09 1.6411449273367118e-10 -1.0181706414420183e-10 -6.122670401643451e-07 1.1431800562935174e-09 3.792483298996769e-08 2.9207602041789712e-08 1.0000000005737106 0.9998418026257241 0.9999999906778569 1.3721604955013327e-10 6.753064598054748e-10 7.03801381985886e-10 1.319191559308707e-10 -8.041917252456941e-11 -6.12265639278262e-07 6.179551098653998e-10 3.791213025265505e-08 2.2001507759805854e-08
4.482 1.000000001056904 0.9998418032001712 0.9999999800496399 1.6132543979519376e-10 1.3506300040716335e-09 1.3562942260850217e-09 1.6057818295962128e-10 -9.781213103301886e-11 -6.22103268679019e-07 1.0880860774707299e-09 3.7967933222169464e-08 2.805001522854953e-08 0.9999999994907307 0.999841802091878 1.0000000127930724 2.8919082421326402e-11 -6.040307109282215e-10 -9.121789690122247e-10 2.0532109229067087e-11 3.72136891438438e-12 -6.220889579973423e-07 5.735542945274358e-10 3.794112943978378e-08 2.3496464093642222e-08 0.9999999999994307 0.9998418024625019 0.9999999999880579 3.877965444202774e-12 -5.18339347815942e-14 -1.7056260577004796e-14 3.5405853652582496e-12 4.342225499230492e-11 -6.219569804825161e-07 2.5650950978168513e-10 3.7948885041372223e-08 1.9679573871759207e-08 0.9999999999994255 0.9998418024637863 0.9999999999875715 3.872016650104399e-12 -4.208147274091674e-14 -2.3164660370621766e-15 3.582063662591841e-12 4.222625967211983e-11 -6.206398497812096e-07 2.562981484688393e-10 3.795348415534823e-08 1.9679822088735474e-08 1.0000000011195813 0.9998418032447511 0.9999999786657469 1.6427250013205547e-10 1.4397025446214712e-09 1.4397866282566516e-09 1.6414102652816301e-10 -1.0014338624390137e-10 -6.221034126909475e-07 1.1490923431274217e-09 3.7969584546968245e-08 2.905211363495102e-08 1.0000000005733576 0.9998418028563925 0.999999990680931 1.3712531576372685e-10 6.749744703715443e-10 7.034801838274752e-10 1.318814725839706e-10 -7.868569716757332e-11 -6.221019895231561e-07 6.286080911647246e-10 3.7956876108402754e-08 2.1793468120054832e-08
4.492 1.0000000010567849 0.9998418034346991 0.9999999800490625 1.6128631643515406e-10 1.3505721905292577e-09 1.3562554190115943e-09 1.6060131250639095e-10 -9.613719109475768e-11 -6.320859830939747e-07 1.093173100687341e-09 3.8014031896870307e-08 2.7908600445890694e-08 0.9999999994932012 0.9998418023282967 1.0000000127276276 2.8762894633568165e-11 -6.010084932256415e-10 -9.076001345547528e-10 2.0479021192400915e-11 5.576530256982975e-12 -6.320714435398708e-07 5.811203084229502e-10 3.7987233909705e-08 2.3295212610877047e-08 0.9999999999993641 0.9998418026971221 0.9999999999864553 3.846112400046157e-12 -4.14370821953384e-14 1.2945338801905942e-14 3.573781686196342e-12 4.5000175603887714e-11 -6.319373499037303e-07 2.776786304437409e-10 3.7994958371269937e-08 1.9480141528910303e-08 0.9999999999993586 0.9998418026984058 0.999999999985966 3.8397076125401896e-12 -3.214811478427058e-14 2.78794410917658e-14 3.6152454916214345e-12 4.359232524182679e-11 -6.305991065569573e-07 2.7755188638637565e-10 3.799955206072064e-08 1.9479837760101354e-08 1.000000001119515 0.9998418034793158 0.9999999786641733 1.642414983584387e-10 1.4397121263864875e-09 1.4398155422878646e-09 1.641721968092946e-10 -9.847563272821351e-11 -6.320861296537002e-07 1.1539562281139823e-09 3.8015684309208735e-08 2.8916218393996458e-08 1.000000000573004 0.999841803090761 0.9999999906840104 1.3702750311084787e-10 6.746467756178697e-10 7.031579857741353e-10 1.3184852670180997e-10 -7.695793928341798e-11 -6.32084683897102e-07 6.372396478926841e-10 3.800297106075402e-08 2.1610787675234207e-08
4.502 1.0000000010566648 0.999841803672982 0.9999999800484943 1.6123508854470204e-10 1.3505128860349875e-09 1.3562045662074156e-09 1.6061470376937957e-10 -9.446807007050543e-11 -6.422170200115902e-07 1.09682149422813e-09 3.806147210747729e-08 2.7795602471157827e-08 0.9999999994956588 0.9998418025684611 1.00000001266251 2.859514080241779e-11 -5.980027800900598e-10 -9.030561887629708e-10 2.0416208268906876e-11 7.423510007465255e-12 -6.422022477826131e-07 5.859951374304216e-10 3.803468154708013e-08 2.3127712101630667e-08 0.9999999999992969 0.9998418029354978 0.9999999999848614 3.802067268133956e-12 -3.2596911943254984e-14 3.08603003063649e-14 3.5971080879460344e-12 4.656076950988859e-11 -6.420660075958381e-07 2.921212619620504e-10 3.804237105445267e-08 1.9320550127628784e-08 0.9999999999992911 0.9998418029367806 0.9999999999843698 3.795439990717489e-12 -2.368394898047863e-14 4.535713279484934e-14 3.6386555772834475e-12 4.4942204447706674e-11 -6.407063431684207e-07 2.920857154243096e-10 3.804695883760416e-08 1.9319521267754215e-08 1.000000001119448 0.9998418037176355 0.9999999786626086 1.6419834449842017e-10 1.4397204433439227e-09 1.439831942779247e-09 1.641934256819912e-10 -9.681376629713879e-11 -6.422171690322231e-07 1.1574580840073796e-09 3.806312546896612e-08 2.8807792245875277e-08 1.0000000005726508 0.9998418033288844 0.999999990687096 1.3691755143232333e-10 6.743180515868802e-10 7.028233576246006e-10 1.3180572491935016e-10 -7.523643417968533e-11 -6.422157002530332e-07 6.433539315398025e-10 3.805040836329493e-08 2.146431950551116e-08
4.512 1.000000001056546 0.9998418039150767 0.9999999800479378 1.6115919221141807e-10 1.3504482906272714e-09 1.3561396250406767e-09 1.6060928525879596e-10 -9.280537508424602e-11 -6.524983820002535e-07 1.0995646546813316e-09 3.811016833349318e-08 2.770003774376283e-08 0.9999999994981043 0.9998418028124288 1.000000012597721 2.8403558411733776e-11 -5.950177114805931e-10 -8.985486281907011e-10 2.0335217379107227e-11 9.262052227826496e-12 -6.524833739359647e-07 5.892281441210694e-10 3.808338729135427e-08 2.2981025326105994e-08 0.9999999999992302 0.9998418031776852 0.9999999999832799 3.733415376006021e-12 -2.952688054646198e-14 3.4532739589683016e-14 3.601735419503679e-12 4.810416510905753e-11 -6.523449559323484e-07 3.0271093074314463e-10 3.809103899035383e-08 1.9185494004953086e-08 0.9999999999992242 0.9998418031789665 0.9999999999827855 3.727021708361419e-12 -2.021398575141839e-14 4.860877881265137e-14 3.643452692767312e-12 4.627522076759625e-11 -6.509635580978382e-07 3.0273227482613873e-10 3.8095620305854125e-08 1.9183975188353714e-08 1.000000001119382 0.9998418039597669 0.9999999786610556 1.6413053906024471e-10 1.4397231930681453e-09 1.439834771751775e-09 1.6419600856277094e-10 -9.515798619595885e-11 -6.524985335119635e-07 1.1601019976067725e-09 3.8111822547193e-08 2.8716215651484598e-08 1.0000000005722975 0.99984180357082 0.9999999906901914 1.36783259269474e-10 6.73983841452739e-10 7.024746929558327e-10 1.3174430287441905e-10 -7.35208941882749e-11 -6.524970412890569e-07 6.479074465044104e-10 3.809910257696395e-08 2.134010278507944e-08
4.522 1.0000000010564274 0.9998418041610402 0.9999999800474013 1.6104487688436014e-10 1.3503772053533185e-09 1.3560654376003073e-09 1.605836881311818e-10 -9.11484805365978e-11 -6.629320967058662e-07 1.1016848981792758e-09 3.815993622697e-08 2.7616625702144648e-08 0.9999999995005378 0.9998418030602564 1.000000012533267 2.8173820561913024e-11 -5.920538062707386e-10 -8.940727964380073e-10 2.0234405615338825e-11 1.1091515415895348e-11 -6.62916849163109e-07 5.91340108413048e-10 3.8133167091421436e-08 2.2848874418133825e-08 0.9999999999991642 0.9998418034237412 0.9999999999817182 3.6258713279655056e-12 -3.239028652086581e-14 2.941964862567e-14 3.5860190470676314e-12 4.963013961442858e-11 -6.627762217011437e-07 3.107919012231583e-10 3.8140779286635396e-08 1.9067627624710634e-08 0.9999999999991583 0.9998418034250209 0.9999999999812207 3.6198250007052073e-12 -2.3148477305701925e-14 4.264896652021837e-14 3.6278541233825377e-12 4.7592010619024176e-11 -6.613727737796565e-07 3.1082093640611357e-10 3.814535374445804e-08 1.9066047508278232e-08 1.0000000011193164 0.9998418042057673 0.9999999786595224 1.6402375022148554e-10 1.4397198990740441e-09 1.4398286799259974e-09 1.64178122343365e-10 -9.350794078111076e-11 -6.629322505891808e-07 1.1621554335275288e-09 3.8161591159286246e-08 2.863638329152762e-08 1.0000000005719452 0.999841803816624 0.9999999906933043 1.366099868813329e-10 6.736430667055984e-10 7.021170006091441e-10 1.316627189253813e-10 -7.181170075169799e-11 -6.629307343053303e-07 6.513942292267444e-10 3.814886931072729e-08 2.1231416901410894e-08
4.532 1.0000000010563106 0.9998418044109311 0.9999999800468952 1.608815329692514e-10 1.350302754945369e-09 1.355987261260867e-09 1.6054225564230912e-10 -8.949758330913842e-11 -6.735202163709909e-07 1.1025150242422621e-09 3.821052600653664e-08 2.7561847906095304e-08 0.9999999995029606 0.9998418033120027 1.000000012469158 2.7895407106721557e-11 -5.891080026115236e-10 -8.896235850417027e-10 2.011809740213483e-11 1.2912454499749606e-11 -6.735047256999585e-07 5.91053927705124e-10 3.81837712330491e-08 2.275126037857346e-08 0.9999999999990998 0.9998418036737243 0.9999999999801868 3.4693046443366365e-12 -3.877925753770356e-14 1.9796849091524028e-14 3.5545247238398598e-12 5.1138738140146186e-11 -6.733618565733554e-07 3.141613149427116e-10 3.8191343028965755e-08 1.8991032175118958e-08 0.9999999999990936 0.9998418036750023 0.9999999999796862 3.4629548957964522e-12 -2.969991782732637e-14 3.257981564942368e-14 3.5963197968008637e-12 4.8892468265048154e-11 -6.719360373698648e-07 3.141677162076354e-10 3.819591084526174e-08 1.8989683482784916e-08 1.0000000011192525 0.9998418044556953 0.9999999786580204 1.638674239381156e-10 1.4397128956162561e-09 1.4398186252692166e-09 1.6414456172870955e-10 -9.186391378247802e-11 -6.735203727025127e-07 1.1629862554731894e-09 3.821218159305693e-08 2.8584179474504582e-08 1.0000000005715952 0.9998418040663559 0.9999999906964454 1.3638768498173793e-10 6.732991582382221e-10 7.017555485171873e-10 1.3156523336726007e-10 -7.01088135924482e-11 -6.735188323601834e-07 6.526887568640503e-10 3.819945866344911e-08 2.11598183517224e-08
4.542 1.0000000010561958 0.9998418046648081 0.9999999800464321 1.6066703079889905e-10 1.3502280093028404e-09 1.3559056194238615e-09 1.604927433362508e-10 -8.785293635313788e-11 -6.842648183361644e-07 1.1007735367971645e-09 3.826170755564377e-08 2.7566140579497464e-08 0.999999999505373 0.9998418035677259 1.000000012405404 2.7566712461992092e-11 -5.861772972782407e-10 -8.85199729814374e-10 1.9994175138739753e-11 1.4724283488698745e-11 -6.842490812714334e-07 5.859265824260611e-10 3.823496933700667e-08 2.2725308101757647e-08 0.9999999999990375 0.9998418039276934 0.9999999999786989 3.2616557114999435e-12 -4.59449387331218e-14 7.183676711064574e-15 3.5147662784931315e-12 5.262993519323474e-11 -6.841039376602623e-07 3.0838299150937456e-10 3.8242500221337094e-08 1.9000094072676722e-08 0.999999999999031 0.9998418039289699 0.999999999978195 3.2546555568701704e-12 -3.652775921743347e-14 1.949200281037551e-14 3.5565375456346108e-12 5.017663098802219e-11 -6.826554215092258e-07 3.083709409021902e-10 3.8247062301793205e-08 1.899894420597225e-08 1.0000000011191903 0.9998418047096091 0.9999999786565612 1.6366023579240712e-10 1.4397054682919552e-09 1.439805325748519e-09 1.6410296856406536e-10 -9.022628789723423e-11 -6.842649773089965e-07 1.1613802242898053e-09 3.826336368381249e-08 2.8588937746841194e-08 1.000000000571247 0.9998418043200742 0.9999999906996272 1.36114626462038e-10 6.729552733552939e-10 7.013909861142926e-10 1.3145975689453614e-10 -6.841204280011022e-11 -6.842634124170619e-07 6.496219490012884e-10 3.8250640388466416e-08 2.1165107686834277e-08
4.552 1.0000000010560837 0.9998418049227312 0.9999999800460225 1.604081012904168e-10 1.3501529625598782e-09 1.3558192244851795e-09 1.6044231819592473e-10 -8.621423451302895e-11 -6.951680056422418e-07 1.0956969508117966e-09 3.831336555389528e-08 2.764727974778824e-08 0.9999999995077756 0.9998418038274864 1.0000000123420139 2.7194329608647944e-11 -5.832616704687335e-10 -8.808030177233846e-10 1.9870021606490296e-11 1.6527463793843795e-11 -6.951520183415309e-07 5.743978501285588e-10 3.828664581260235e-08 2.2792888733074923e-08 0.9999999999989777 0.999841804185708 0.9999999999772646 3.0097210392701427e-12 -5.3016271534094975e-14 -1.0533031542063307e-14 3.4743187284253304e-12 5.4103703439412085e-11 -6.950045675079501e-07 2.9009605283616383e-10 3.829413530657782e-08 1.9120394716192756e-08 0.999999999998971 0.999841804186983 0.9999999999767578 3.0016451350005504e-12 -4.384230926182991e-14 1.9825309551331385e-15 3.515952688432254e-12 5.144445336224087e-11 -6.93533023816542e-07 2.900939388670478e-10 3.8298693057204214e-08 1.9119184110875057e-08 1.0000000011191312 0.9998418049675687 0.9999999786551557 1.6340891257878923e-10 1.4396977130795275e-09 1.4397872137072757e-09 1.6406057628601465e-10 -8.859470063574217e-11 -6.951681669136478e-07 1.1566155297131522e-09 3.831502214690958e-08 2.8667799551738304e-08 1.0000000005709013 0.9998418045778384 0.9999999907028605 1.3579714516705066e-10 6.726112167503324e-10 7.010220332622518e-10 1.3135354073670294e-10 -6.672199310732999e-11 -6.951665774365407e-07 6.408476618428527e-10 3.830229909395507e-08 2.1270372579728064e-08
4.562 1.0000000010559746 0.9998418051847604 0.9999999800456726 1.6011691190831252e-10 1.3500743006521835e-09 1.3557282597051388e-09 1.6039615761903623e-10 -8.458244575322061e-11 -7.062319071865617e-07 1.0880916248253119e-09 3.836554988109543e-08 2.7786112583738894e-08 0.999999999510169 0.9998418040913446 1.0000000122789932 2.678979546416781e-11 -5.803640446363809e-10 -8.764330326034059e-10 1.975013237223623e-11 1.8321415414999768e-11 -7.062156660290399e-07 5.577662001651392e-10 3.833885063860947e-08 2.2930863219844293e-08 0.999999999998921 0.9998418044478286 0.9999999999758904 2.725380078953879e-12 -6.380617314181471e-14 -3.2631115802483325e-14 3.4378241625534517e-12 5.555989312671612e-11 -7.060658742534415e-07 2.602743898069446e-10 3.834629825160192e-08 1.932329859542286e-08 0.9999999999989143 0.9998418044491016 0.9999999999753808 2.7158788188935714e-12 -5.467059055812804e-14 -1.9791854296002615e-14 3.4793190209517458e-12 5.269604868165455e-11 -7.045709677188305e-07 2.603090447389005e-10 3.8350853083779625e-08 1.9321838864281103e-08 1.0000000011190748 0.9998418052296348 0.9999999786538105 1.6312572613410977e-10 1.4396866133844215e-09 1.4397645013468078e-09 1.640222533955445e-10 -8.696944964243558e-11 -7.062320708331623e-07 1.1494598276627567e-09 3.836720687860431e-08 2.8802327605451614e-08 1.0000000005705592 0.9998418048397092 0.9999999907061513 1.3544719973204727e-10 6.72263652716277e-10 7.006485689297163e-10 1.3125126048063967e-10 -6.503821819004871e-11 -7.062304561331573e-07 6.27613782676855e-10 3.835448469894129e-08 2.1450219082133814e-08
4.572 1.000000001055869 0.999841805450957 0.9999999800453854 1.598067535323059e-10 1.3499887116936368e-09 1.3556381112211197e-09 1.6035519914979543e-10 -8.295633877085132e-11 -7.174586771582345e-07 1.0803966337308007e-09 3.8418450581623364e-08 2.792700510844261e-08 0.9999999995125535 0.9998418043593613 1.0000000122163426 2.6366655546567994e-11 -5.774880152703346e-10 -8.720838498588927e-10 1.9636134985585998e-11 2.0106577439434767e-11 -7.174421788169047e-07 5.405937793777548e-10 3.8391774002353803e-08 2.3071772482892497e-08 0.9999999999988677 0.9998418047141165 0.9999999999745787 2.4219460755479098e-12 -8.161509358433321e-14 -5.391402132150764e-14 3.406879152546496e-12 5.6998715233717884e-11 -7.172900118270276e-07 2.2642010063273303e-10 3.8399179412716604e-08 1.952805318181217e-08 0.9999999999988608 0.999841804715388 0.9999999999740674 2.4111224158015566e-12 -7.240726630027279e-14 -4.062675823765801e-14 3.447929600126503e-12 5.393169249554348e-11 -7.157714025304344e-07 2.2648564986498882e-10 3.840373235859481e-08 1.9526457957724985e-08 1.000000001119022 0.9998418054958683 0.9999999786525283 1.628238831927783e-10 1.4396680641698372e-09 1.4397425096258106e-09 1.63989311536e-10 -8.535048318051903e-11 -7.17458843393615e-07 1.1422247922494255e-09 3.842010789192928e-08 2.893888201111384e-08 1.0000000005702205 0.9998418051057469 0.9999999907095029 1.3507815744342607e-10 6.719091157026781e-10 7.002765026184008e-10 1.3115449360372204e-10 -6.3360893183543e-11 -7.174572033066272e-07 6.140363946040759e-10 3.8407387347224853e-08 2.1632140083338903e-08
4.582 1.0000000010557664 0.9998418057213829 0.9999999800451621 1.5949051984321533e-10 1.3498965397683542e-09 1.3555577455517092e-09 1.6031944019063107e-10 -8.133696902929018e-11 -7.288504969623389e-07 1.0754909202012854e-09 3.847231190287868e-08 2.80068205303372e-08 0.9999999995149293 0.9998418046315979 1.0000000121540622 2.5938725709110206e-11 -5.746328595559847e-10 -8.677468862156678e-10 1.9527558153002847e-11 2.1882519490406317e-11 -7.288337375876933e-07 5.287274559421695e-10 3.844566040554585e-08 2.3139244542048284e-08 0.9999999999988177 0.9998418049846333 0.9999999999733316 2.1125853931377025e-12 -1.0585876762176054e-13 -6.537551401838867e-14 3.3809683681115696e-12 5.842029087691326e-11 -7.286791610641782e-07 2.0229017440848246e-10 3.845302334054607e-08 1.964482821087182e-08 0.9999999999988105 0.9998418049859026 0.9999999999728186 2.1006069402425946e-12 -9.635054259785727e-14 -5.190513685851088e-14 3.4219877251641553e-12 5.5151201222854186e-11 -7.271365041511252e-07 2.02325357922103e-10 3.8457574706027474e-08 1.9643479777786174e-08 1.0000000011189722 0.9998418057663306 0.9999999786513097 1.625162280383086e-10 1.4396433410498214e-09 1.4397300918581477e-09 1.6396150049205018e-10 -8.37377615956407e-11 -7.28850665946982e-07 1.1376317377975152e-09 3.847396939738727e-08 2.9016518377135897e-08 1.000000000569885 0.9998418053760143 0.9999999907129158 1.347037142371118e-10 6.71548631866442e-10 6.999141616791985e-10 1.3106268923211454e-10 -6.168997843347014e-11 -7.28849000005438e-07 6.05230585543677e-10 3.846125139815245e-08 2.173484141766079e-08
4.592 1.000000001055667 0.9998418059961001 0.9999999800450036 1.5918230441127518e-10 1.3498057051268206e-09 1.3554932103600997e-09 1.6028831477323328e-10 -7.97231999518533e-11 -7.404095745598038e-07 1.074993277110963e-09 3.8527335297376885e-08 2.7991436873518287e-08 0.9999999995172958 0.999841804908118 1.0000000120921508 2.551937374020708e-11 -5.717911804619275e-10 -8.63415625935528e-10 1.9424435788710944e-11 2.3649441719146958e-11 -7.403925501020191e-07 5.257482550232061e-10 3.850071103471289e-08 2.3091901753098447e-08 0.999999999998771 0.9998418052594412 0.9999999999721493 1.8106588974888223e-12 -1.2906318342981577e-13 -6.101744104511255e-14 3.359676700316296e-12 5.98249571533028e-11 -7.402355285875392e-07 2.0022082042670977e-10 3.8508030983944844e-08 1.9625863844026615e-08 0.9999999999987637 0.9998418052607088 0.9999999999716346 1.7978344455181528e-12 -1.1918087755018965e-13 -4.760405651447125e-14 3.400652873407273e-12 5.6355199785009795e-11 -7.386684746787141e-07 2.0014818905196427e-10 3.8512580417020823e-08 1.9625147906868426e-08 1.000000001118926 0.9998418060410846 0.999999978650156 1.622159813173309e-10 1.43961965516737e-09 1.439733601192932e-09 1.63938479774519e-10 -8.213102683462494e-11 -7.40409746046955e-07 1.1372070032349095e-09 3.852899287935716e-08 2.9002271295419397e-08 1.0000000005695535 0.9998418056505728 0.9999999907163912 1.3433717560693442e-10 6.711890523475674e-10 6.99568052527776e-10 1.3097573616071144e-10 -6.002527802064371e-11 -7.404080536981925e-07 6.042178168999357e-10 3.851627823526471e-08 2.1714810900493447e-08
4.602 1.0000000010555705 0.9998418062751715 0.9999999800449095 1.5889594773305564e-10 1.3497258424703256e-09 1.3554430563755295e-09 1.6026372731275656e-10 -7.811570268334393e-11 -7.521381434471886e-07 1.0783555583541987e-09 3.858362098663193e-08 2.7892826469727022e-08 0.9999999995196536 0.9998418051889844 1.0000000120306072 2.5122997795793232e-11 -5.689523961544366e-10 -8.59091562322585e-10 1.9327918702832325e-11 2.54074537461159e-11 -7.521208502299235e-07 5.3064078687674e-10 3.8557025406089304e-08 2.2943702112140695e-08 0.9999999999987268 0.9998418055386032 0.9999999999710317 1.5312327711788167e-12 -1.4096221227058355e-13 -4.21081838920933e-14 3.34508847916745e-12 6.121255580999619e-11 -7.51961348067406e-07 2.1804842154318978e-10 3.8564301072524794e-08 1.9488093303217892e-08 0.9999999999987197 0.999841805539869 0.9999999999705158 1.5173599214812531e-12 -1.308002741043956e-13 -2.8851180793693064e-14 3.3861353670049045e-12 5.754356912578051e-11 -7.503695424857539e-07 2.178677263061329e-10 3.856884776128452e-08 1.948809488736037e-08 1.0000000011188823 0.9998418063201934 0.9999999786490665 1.6193763544059382e-10 1.43960712602396e-09 1.4397518262515543e-09 1.6392175541874788e-10 -8.053048785240182e-11 -7.521383174042405e-07 1.1404318169000825e-09 3.858527856446229e-08 2.8907709321419106e-08 1.0000000005692242 0.9998418059294862 0.9999999907199294 1.3399274962387802e-10 6.708409390933551e-10 6.992366692214173e-10 1.3089539032352088e-10 -5.836730199762234e-11 -7.521365986579378e-07 6.100477248052755e-10 3.857256791555424e-08 2.158737185662704e-08
4.612 1.0000000010554766 0.9998418065586617 0.9999999800448774 1.586478812543197e-10 1.3496648638653834e-09 1.3553990102561468e-09 1.6024877900833632e-10 -7.651432112420159e-11 -7.640384656445058e-07 1.083427319095017e-09 3.864116722591972e-08 2.775681325975043e-08 0.9999999995220019 0.99984180547426 1.0000000119694272 2.4764864326940368e-11 -5.66108867952169e-10 -8.547828640943082e-10 1.9241309972252443e-11 2.7156663387199725e-11 -7.640208996891317e-07 5.389259263092393e-10 3.861460074087284e-08 2.2749611641892543e-08 0.9999999999986854 0.9998418058221835 0.9999999999699767 1.2901786667934928e-12 -1.338284849245674e-13 -1.7110276893435478e-14 3.340029506450626e-12 6.258343782180657e-11 -7.638588810037032e-07 2.4225835425804997e-10 3.862182970452148e-08 1.9296101865414123e-08 0.9999999999986778 0.9998418058234474 0.9999999999694598 1.2749319598968586e-12 -1.2361411147723738e-13 -4.16411491136821e-15 3.3811000247368045e-12 5.871651001012636e-11 -7.622419635958363e-07 2.4204177902849777e-10 3.862637264247663e-08 1.9296480264484926e-08 1.000000001118841 0.9998418066037204 0.99999997864804 1.616971319575705e-10 1.4396136427547224e-09 1.4397760594210588e-09 1.6391461914059107e-10 -7.893590166438808e-11 -7.640386423749614e-07 1.145275311846744e-09 3.8642824742519816e-08 2.8777095165998897e-08 1.000000000568898 0.9998418062128185 0.9999999907235271 1.3368615328303828e-10 6.705120570440601e-10 6.989111238048944e-10 1.308244624631308e-10 -5.6715423024629445e-11 -7.640368965620298e-07 6.188259238702688e-10 3.863011855361916e-08 2.1411171008623924e-08
4.622 1.0000000010553842 0.999841806846635 0.9999999800448997 1.5845212804540146e-10 1.349621970999358e-09 1.3553502501020379e-09 1.6024544671443435e-10 -7.49189951378975e-11 -7.761128294489761e-07 1.0879543792734079e-09 3.8699912215197383e-08 2.763244689202545e-08 0.9999999995243394 0.9998418057640104 1.0000000119086014 2.445968772298312e-11 -5.632611780719529e-10 -8.505003399688049e-10 1.9166908736492965e-11 2.8896672830371394e-11 -7.760949871678516e-07 5.460243994455561e-10 3.8673374315866056e-08 2.2569160716175763e-08 0.9999999999986452 0.9998418061102469 0.9999999999689763 1.1012814875405932e-12 -1.0851426763871541e-13 3.219526297736308e-15 3.3465056028053228e-12 6.393791129336475e-11 -7.759304154794143e-07 2.620502434015729e-10 3.868055323854335e-08 1.911987251192247e-08 0.9999999999986376 0.9998418061115083 0.9999999999684588 1.0857083300115283e-12 -9.803613622835503e-14 1.552158821362304e-14 3.387701310973676e-12 5.987419601516715e-11 -7.742880211206234e-07 2.618772394390176e-10 3.8685091331166627e-08 1.9120034265612095e-08 1.0000000011188013 0.9998418068917301 0.9999999786470678 1.6150930400762129e-10 1.4396384814738628e-09 1.4397956090525943e-09 1.6391920231743778e-10 -7.734715866869901e-11 -7.761130091616011e-07 1.1496060416775122e-09 3.87015696466503e-08 2.8657763162857243e-08 1.0000000005685732 0.9998418065006335 0.9999999907271774 1.3343195242190762e-10 6.70201507944863e-10 6.985812261588547e-10 1.307653137640271e-10 -5.506958398801814e-11 -7.761112358277344e-07 6.26565462864556e-10 3.8688868226790525e-08 2.1249509293019783e-08
4.632 1.0000000010552925 0.9998418071391567 0.9999999800449622 1.5831944459537968e-10 1.3495870770793517e-09 1.3552907388134023e-09 1.602523536528419e-10 -7.332946063490426e-11 -7.883635517308396e-07 1.0908750953547234e-09 3.8759784794637847e-08 2.754378797345396e-08 0.999999999526666 0.9998418060583008 1.000000011848115 2.421736783674741e-11 -5.604197573600622e-10 -8.462499183566205e-10 1.9103130579016552e-11 3.0628215582528516e-11 -7.883454286704596e-07 5.498988775204451e-10 3.873327454106176e-08 2.2432033779814665e-08 0.9999999999986059 0.999841806402858 0.9999999999680167 9.750536472590971e-13 -7.516267933368216e-14 1.2331672905915909e-14 3.363251828427198e-12 6.527566591124035e-11 -7.881782670023577e-07 2.741958819898277e-10 3.8740399822399164e-08 1.899444794186335e-08 0.9999999999985987 0.9998418064041175 0.999999999967498 9.589552578445143e-13 -6.475418292030353e-14 2.4514744997040988e-14 3.4044494399654718e-12 6.101699198403922e-11 -7.865100258385348e-07 2.7411302899183046e-10 3.874493214295918e-08 1.89939296734003e-08 1.0000000011187629 0.9998418071842884 0.9999999786461363 1.613842452570775e-10 1.4396711370080157e-09 1.439804295607851e-09 1.6393392186033562e-10 -7.576433987922812e-11 -7.88363734233749e-07 1.1524178734614234e-09 3.876144209391401e-08 2.857289765200346e-08 1.0000000005682497 0.9998418067929972 0.9999999907308659 1.3324055017989575e-10 6.698992506596027e-10 6.982405465165281e-10 1.307164773877568e-10 -5.3430249679807444e-11 -7.883619330320446e-07 6.314690249478482e-10 3.874874570672787e-08 2.113386477279768e-08
4.642 1.0000000010552015 0.9998418074362927 0.9999999800450485 1.5825230743262463e-10 1.3495457344056286e-09 1.355221570739114e-09 1.602626710480611e-10 -7.174594652157453e-11 -8.00792976575761e-07 1.0925863023246717e-09 3.8820738099939746e-08 2.7482610792532538e-08 0.9999999995289812 0.9998418063571975 1.0000000117879486 2.404128170384104e-11 -5.575986555388507e-10 -8.420302685230602e-10 1.9043140847220423e-11 3.235063435805131e-11 -8.007745687912897e-07 5.51417090790631e-10 3.8794254824551354e-08 2.2328496756878852e-08 0.9999999999985671 0.9998418067000838 0.9999999999670806 9.140927864439418e-13 -4.8329267840278373e-14 1.2005790815957108e-14 3.3831040872203054e-12 6.659729035858848e-11 -8.006047794699393e-07 2.812364643878866e-10 3.880132353898104e-08 1.8908406657018073e-08 0.9999999999985596 0.9998418067013409 0.9999999999665609 8.977463193870967e-13 -3.8266388225573644e-14 2.3720404484966064e-14 3.4243767057698716e-12 6.214509503563103e-11 -7.989103161139265e-07 2.812394573932534e-10 3.880584946958213e-08 1.8907180066602187e-08 1.0000000011187242 0.9998418074814616 0.9999999786452284 1.6132459553370113e-10 1.4396973338616379e-09 1.4398032641365702e-09 1.63952107073494e-10 -7.418732968513112e-11 -8.007931618339484e-07 1.154084584672254e-09 3.882239522597266e-08 2.851454590883778e-08 1.000000000567926 0.9998418070899755 0.9999999907345755 1.3311427187338248e-10 6.695903310308307e-10 6.978903291578224e-10 1.3067098911933437e-10 -5.1796591271569923e-11 -8.007913323203694e-07 6.342741983721394e-10 3.8809704200792144e-08 2.105380449688822e-08
4.652 1.0000000010551104 0.999841807738111 0.9999999800451408 1.5824498028775741e-10 1.3494864946985965e-09 1.3551482506999014e-09 1.6026500770513404e-10 -7.016763540126388e-11 -8.134034762822546e-07 1.0940997871867131e-09 3.8882755881603885e-08 2.7426590210702962e-08 0.9999999995312845 0.9998418066607677 1.000000011728084 2.392557122002413e-11 -5.548094066795427e-10 -8.378357162399162e-10 1.8975738551991727e-11 3.406435856176717e-11 -8.133847797021425e-07 5.526090907497608e-10 3.8856299610928323e-08 2.223126129849436e-08 0.9999999999985283 0.9998418070019913 0.9999999999661504 9.128517930432349e-13 -3.941740731978619e-14 7.157410601918027e-15 3.395287002439404e-12 6.790276814643195e-11 -8.132123248421582e-07 2.8742088478389414e-10 3.886331018264689e-08 1.8829607002441272e-08 0.9999999999985207 0.9998418070032462 0.99999999996563 8.964196369147242e-13 -2.962729787470068e-14 1.8813544056434696e-14 3.436236723021579e-12 6.325834085274571e-11 -8.114912589233984e-07 2.8746140560129704e-10 3.886782962872925e-08 1.882805817027674e-08 1.0000000011186858 0.9998418077833164 0.9999999786443265 1.6132462274660785e-10 1.4397057220797576e-09 1.439797946990432e-09 1.6396238734732943e-10 -7.261596718702552e-11 -8.134036647325674e-07 1.1555634012497168e-09 3.888441279469981e-08 2.846117846244178e-08 1.0000000005676033 0.9998418073916364 0.9999999907382892 1.3304808489558284e-10 6.692638991550218e-10 6.975362528103879e-10 1.3061772433697225e-10 -5.016887144332588e-11 -8.134018066247652e-07 6.367436868888095e-10 3.887172754741657e-08 2.09803265784942e-08
4.662 1.0000000010550187 0.9998418080446801 0.9999999800452254 1.5828460820332647e-10 1.3494071941001756e-09 1.355074546176549e-09 1.6024682045295357e-10 -6.85950759828173e-11 -8.261974522981197e-07 1.095793077859663e-09 3.894583858108509e-08 2.736745403463678e-08 0.9999999995335762 0.9998418069690804 1.0000000116685064 2.385756451685588e-11 -5.520541392570243e-10 -8.336628959469577e-10 1.888805957029362e-11 3.576956598477007e-11 -8.261784625961902e-07 5.542050687047833e-10 3.891941002995e-08 2.2130120844435556e-08 0.9999999999984892 0.9998418073086491 0.9999999999652135 9.58470663865279e-13 -5.0787435735114075e-14 1.971231207770516e-15 3.3869692894259738e-12 6.91920429480174e-11 -8.260033032387609e-07 2.941834478938614e-10 3.892636228901535e-08 1.8746100437288644e-08 0.9999999999984814 0.9998418073099019 0.9999999999646924 9.420389044764903e-13 -4.104002522766335e-14 1.3547032437563758e-14 3.4276614203318696e-12 6.43572801221865e-11 -8.242552484228256e-07 2.942064672312326e-10 3.893087603685714e-08 1.8744708022081838e-08 1.0000000011186472 0.9998418080899222 0.9999999786434172 1.613715570538213e-10 1.4396939887869918e-09 1.4397918502508206e-09 1.6395224556478337e-10 -7.105058987650519e-11 -8.261976436261999e-07 1.157212041773359e-09 3.8947495228607225e-08 2.84048212684077e-08 1.00000000056728 0.9998418076980478 0.9999999907419931 1.3302916534792497e-10 6.689176974041881e-10 6.97181921560888e-10 1.3054406550001585e-10 -4.854759118804858e-11 -8.261957562550608e-07 6.3952308372973e-10 3.8934816204905706e-08 2.090263928775635e-08
4.672 1.0000000010549273 0.9998418083560693 0.9999999800452963 1.583541344068666e-10 1.3493151045806526e-09 1.3549985538686693e-09 1.60198929151628e-10 -6.702834027514431e-11 -8.391773338616544e-07 1.096808160381442e-09 3.900998698729643e-08 2.7324476684630397e-08 0.9999999995358562 0.9998418072822051 1.0000000116092078 2.3820767776260174e-11 -5.493253851999447e-10 -8.295133085516694e-10 1.877116700252331e-11 3.746598366951775e-11 -8.391580466773341e-07 5.544712359115529e-10 3.8983587274007685e-08 2.2048896098021248e-08 0.9999999999984501 0.9998418076201268 0.9999999999642627 1.0349962404125782e-12 -7.472388440949761e-14 -5.647716918987425e-15 3.3487328797897203e-12 7.04659104138371e-11 -8.389801438087621e-07 2.983039405138202e-10 3.899048208921316e-08 1.868605519980152e-08 0.9999999999984424 0.9998418076213774 0.9999999999637412 1.0186642811064012e-12 -6.521510693851646e-14 6.024160892361947e-15 3.389006694559685e-12 6.54420381561412e-11 -8.372047087071943e-07 2.9828792852299094e-10 3.899499166005342e-08 1.868503332208787e-08 1.0000000011186085 0.9998418084013484 0.9999999786424948 1.6144949755922852e-10 1.439669445930268e-09 1.4397834721279266e-09 1.6391227382707514e-10 -6.949035384684117e-11 -8.391775279842199e-07 1.1582186530838095e-09 3.901164329879498e-08 2.8364043322197743e-08 1.000000000566957 0.9998418080092796 0.9999999907456814 1.3304098269296208e-10 6.685590362800217e-10 6.968255186933967e-10 1.304403597243706e-10 -4.6931484256306866e-11 -8.391756114095329e-07 6.411337018500958e-10 3.8998970925813603e-08 2.084599474576619e-08
4.682 1.0000000010548356 0.9998418086723488 0.9999999800453533 1.5843669025340535e-10 1.3492219338108109e-09 1.3549148200805113e-09 1.6011806337485728e-10 -6.546696085798709e-11 -8.523455793297071e-07 1.0956453403292104e-09 3.907519612390412e-08 2.7330933375731696e-08 0.9999999995381246 0.9998418076002117 1.0000000115501855 2.379795278264246e-11 -5.466116541065515e-10 -8.253923087639896e-10 1.8621555077007758e-11 3.9154091109431004e-11 -8.523259906668645e-07 5.503971185617641e-10 3.9048826532338256e-08 2.2028976563758128e-08 0.999999999998411 0.9998418079364949 0.9999999999632986 1.1244058191348012e-12 -9.984695191839569e-14 -2.1177136467580328e-14 3.2775691178381204e-12 7.172406923540475e-11 -8.521453043822333e-07 2.943177877089332e-10 3.90556651970115e-08 1.8698189192147472e-08 0.9999999999984032 0.9998418079377425 0.9999999999627758 1.1081586438016287e-12 -9.060878333843168e-14 -9.31126466402445e-15 3.3176501294160416e-12 6.651265034972625e-11 -8.50342092374598e-07 2.942831397912875e-10 3.906017258275205e-08 1.869736789046781e-08 1.0000000011185697 0.9998418087176647 0.9999999786415577 1.6154073260263964e-10 1.4396438055376003e-09 1.4397672732090215e-09 1.6383924285123574e-10 -6.793559238494971e-11 -8.523457765218899e-07 1.157163698451651e-09 3.9076852030831065e-08 2.8370893244138234e-08 1.0000000005666339 0.9998418083254019 0.999999990749353 1.3306601323217539e-10 6.681987567868287e-10 6.964614390133291e-10 1.3030403839416523e-10 -4.532146978829554e-11 -8.523438299387886e-07 6.39005366423325e-10 3.9064186762879984e-08 2.085408398380751e-08
4.692 1.0000000010547445 0.9998418089935903 0.9999999800454004 1.5851725535262793e-10 1.349136492860318e-09 1.354820080766109e-09 1.600084316158985e-10 -6.391057774276707e-11 -8.657046764576479e-07 1.0914962129338951e-09 3.9141463415196365e-08 2.7403815388255722e-08 0.9999999995403818 0.9998418079231723 1.0000000114914431 2.3773443987020874e-11 -5.439037584950662e-10 -8.213026675696403e-10 1.8443598105622162e-11 4.083363345666269e-11 -8.656847817137606e-07 5.402665335069961e-10 3.911512510513865e-08 2.209164679830487e-08 0.9999999999983722 0.9998418082578248 0.9999999999623242 1.2118828838964926e-12 -1.1741427401289913e-13 -4.740190531742744e-14 3.177732248001871e-12 7.29668957249526e-11 -8.655012717829199e-07 2.7876290765938613e-10 3.9121908951772755e-08 1.8807095593941797e-08 0.9999999999983642 0.9998418082590697 0.9999999999618009 1.195762363377557e-12 -1.0784053365596308e-13 -3.58375601907385e-14 3.217677915282154e-12 6.756967944471406e-11 -8.636698803916854e-07 2.7874942342432657e-10 3.91264159588762e-08 1.880612985268199e-08 1.0000000011185313 0.9998418090389429 0.9999999786406107 1.6162966305437943e-10 1.4396258443586775e-09 1.4397402868746952e-09 1.637376851356243e-10 -6.638617716505006e-11 -8.657048765197303e-07 1.1532829106788368e-09 3.9143118868108616e-08 2.8441743063097382e-08 1.0000000005663117 0.9998418086464865 0.9999999907530123 1.3308922931471515e-10 6.678469177916028e-10 6.960863215652114e-10 1.3013909918251518e-10 -4.3716881888714974e-11 -8.657029001557286e-07 6.317159056847048e-10 3.913046103273456e-08 2.0949093626482986e-08
4.702 1.000000001054654 0.9998418093198665 0.9999999800454448 1.585849297940965e-10 1.349061733045579e-09 1.3547190452109476e-09 1.5988045012708375e-10 -6.235915253933981e-11 -8.792571428531468e-07 1.0852494379822783e-09 3.92088021176249e-08 2.752166185748181e-08 0.9999999995426283 0.9998418082511594 1.0000000114329866 2.3736031942528658e-11 -5.411986981952642e-10 -8.172394966293033e-10 1.8247719130141867e-11 4.250489709693132e-11 -8.792369374715577e-07 5.256646387733868e-10 3.918249628643156e-08 2.2210296249977386e-08 0.9999999999983341 0.9998418085841885 0.9999999999613476 1.2864072156780259e-12 -1.2406221512091258e-13 -8.007737138740328e-14 3.0594201490555496e-12 7.419465454015087e-11 -8.7905056297285e-07 2.535056106457396e-10 3.9189226524150175e-08 1.8980740848929834e-08 0.9999999999983261 0.9998418085854314 0.9999999999608236 1.2701588201783574e-12 -1.1449450430911664e-13 -6.872906630619294e-14 3.099545636694397e-12 6.861291166790774e-11 -8.771905842809402e-07 2.5353996612759336e-10 3.919373421998152e-08 1.8979460215621493e-08 1.0000000011184937 0.9998418093652558 0.9999999786396614 1.617052060328471e-10 1.439618548248278e-09 1.4397072015388315e-09 1.636176516627916e-10 -6.484182665636868e-11 -8.792573458653763e-07 1.147420065557024e-09 3.921045706108581e-08 2.8555941933483977e-08 1.00000000056599 0.9998418089726054 0.9999999907566672 1.3309888668540315e-10 6.675058595739698e-10 6.957052171408838e-10 1.2995566146411965e-10 -4.2117568717631227e-11 -8.792553388619103e-07 6.207052040762176e-10 3.919780708926565e-08 2.110254617106702e-08
4.712 1.000000001054564 0.9998418096512506 0.9999999800454952 1.5863157682223496e-10 1.348994047655673e-09 1.35462376835791e-09 1.5974624336609235e-10 -6.08131621312078e-11 -8.930055250849932e-07 1.0792999195920069e-09 3.927724878063982e-08 2.7630851461914545e-08 0.9999999995448638 0.999841808584246 1.0000000113748222 2.367765345669178e-11 -5.385002343479365e-10 -8.131911080134182e-10 1.8045989697175805e-11 4.4167826289442374e-11 -8.929850045572841e-07 5.113931604757987e-10 3.925097677861328e-08 2.231842140962279e-08 0.9999999999982967 0.99984180891566 0.9999999999603764 1.339939047189619e-12 -1.2362476985772266e-13 -1.0707158904368379e-13 2.935065226510058e-12 7.540746311494612e-11 -8.927957241388769e-07 2.2706129301749457e-10 3.9257654462717974e-08 1.9140919935803264e-08 0.9999999999982887 0.9998418089169002 0.999999999959852 1.3237769891879797e-12 -1.138935963634017e-13 -9.623902300601676e-14 2.974925669598948e-12 6.964336469574453e-11 -8.909067445814641e-07 2.2712603025760347e-10 3.926216295302544e-08 1.913951565060946e-08 1.0000000011184567 0.9998418096966764 0.9999999786387176 1.6175958984071293e-10 1.4396182700583888e-09 1.4396798137898975e-09 1.6349126578974073e-10 -6.3302483149877e-11 -8.930057309845884e-07 1.1418418974342624e-09 3.927890318268804e-08 2.8661830467401698e-08 1.0000000005656693 0.9998418093038325 0.999999990760325 1.330875415929652e-10 6.671718074114018e-10 6.953296686764867e-10 1.2976605038299234e-10 -4.0523451442462575e-11 -8.930036929289997e-07 6.100915012103839e-10 3.9266261517436224e-08 2.1244230687596265e-08
4.722 1.0000000010544754 0.9998418099878168 0.9999999800455588 1.5865184845452626e-10 1.3489286934682397e-09 1.3545460863758008e-09 1.5961613020680504e-10 -5.927206612804984e-11 -9.069524002717746e-07 1.0761314385269533e-09 3.93468558843736e-08 2.767834444864499e-08 0.9999999995470892 0.999841808922507 1.0000000113169574 2.359341163321356e-11 -5.358128697538732e-10 -8.091452051796872e-10 1.7848649611858433e-11 4.5822522171945774e-11 -9.069315601166969e-07 5.028247744107035e-10 3.932061915583151e-08 2.2350403512719764e-08 0.9999999999982604 0.9998418092523131 0.9999999999594198 1.366916729565682e-12 -1.2113472207224083e-13 -1.162896312068724e-13 2.8146708756609394e-12 7.660562291280386e-11 -9.067393314963235e-07 2.1194554542104696e-10 3.9327245088708676e-08 1.9211569828070773e-08 0.9999999999982524 0.9998418092535509 0.9999999999588938 1.351252144311417e-12 -1.1135320148271257e-13 -1.0584641105857432e-13 2.854798778266524e-12 7.066046691857813e-11 -9.048209318083464e-07 2.1197101553361674e-10 3.9331753898905717e-08 1.9210473548592637e-08 1.0000000011184207 0.9998418100332794 0.9999999786377878 1.6178763996134027e-10 1.439620376739037e-09 1.4396699535954173e-09 1.6336901185177523e-10 -6.176769132653845e-11 -9.06952609404466e-07 1.138894225380603e-09 3.934850967198299e-08 2.870826029847813e-08 1.0000000005653493 0.9998418096402418 0.9999999907639948 1.3304997786789905e-10 6.668400467561842e-10 6.949722476998094e-10 1.2958074003240787e-10 -3.893470227670251e-11 -9.069505394261279e-07 6.043258474232532e-10 3.9335876833974177e-08 2.1305398095188695e-08
4.732 1.0000000010543872 0.9998418103296401 0.9999999800456459 1.586416775297324e-10 1.3488627479835062e-09 1.3544905755400562e-09 1.5949512199460004e-10 -5.773612903284159e-11 -9.211003756529145e-07 1.0766776438008501e-09 3.941767268994154e-08 2.7645840413992922e-08 0.999999999549304 0.9998418092660164 1.0000000112594 2.3479526539722273e-11 -5.331395933062678e-10 -8.050980522323295e-10 1.7660546580225478e-11 4.746936588386064e-11 -9.210792112444419e-07 5.021888508206701e-10 3.9391472431978144e-08 2.2283447932338822e-08 0.9999999999982248 0.9998418095942232 0.999999999958486 1.3633972943708603e-12 -1.1911628175586176e-13 -1.0357625852792162e-13 2.70318675075971e-12 7.778912589053616e-11 -9.208839918296782e-07 2.151792318326689e-10 3.9398047002738846e-08 1.9166887891823413e-08 0.9999999999982169 0.9998418095954584 0.9999999999579592 1.348395658379343e-12 -1.0940885262316408e-13 -9.357485679898231e-14 2.7433136100921572e-12 7.16646598328073e-11 -9.189357470181035e-07 2.151019112579617e-10 3.940255543330872e-08 1.9166449725610588e-08 1.0000000011183854 0.9998418103751393 0.9999999786368811 1.6178501170004297e-10 1.4396219444855482e-09 1.4396821871505545e-09 1.6325575681432185e-10 -6.023797330314492e-11 -9.211005880386289e-07 1.1394566375916496e-09 3.941932580038749e-08 2.8677570146749066e-08 1.0000000005650307 0.9998418099819081 0.9999999907676852 1.3298142644209482e-10 6.665082302740491e-10 6.946366806532546e-10 1.2940424966823693e-10 -3.735100767451419e-11 -9.210984859758748e-07 6.051625869638678e-10 3.940670219617886e-08 2.1262550866553217e-08
4.742 1.0000000010543002 0.9998418106767964 0.9999999800457648 1.585964422575813e-10 1.3487973673332772e-09 1.3544497517220742e-09 1.5938055240601951e-10 -5.6204480374464403e-11 -9.354520890593589e-07 1.079805076549678e-09 3.948972385705175e-08 2.755865459007263e-08 0.9999999995515085 0.9998418096148515 1.000000011202157 2.3332245876112778e-11 -5.304792736413438e-10 -8.010563332649469e-10 1.7479591176887485e-11 4.910826546481093e-11 -9.354305956356725e-07 5.07080841721062e-10 3.9463560553836735e-08 2.2148472651687978e-08 0.9999999999981903 0.9998418099414662 0.9999999999575845 1.3248442981501195e-12 -1.1665669654621142e-13 -7.617109716075858e-14 2.5983778329851065e-12 7.895851669814491e-11 -9.352323420756346e-07 2.307383123267939e-10 3.94700834497311e-08 1.9043100063795457e-08 0.9999999999981822 0.9998418099426987 0.9999999999570565 1.3110094645738232e-12 -1.0719051763916245e-13 -6.649428607306387e-14 2.6383755755546773e-12 7.26562919856346e-11 -9.332538211406791e-07 2.3057140911852872e-10 3.947459114390505e-08 1.9043301195409866e-08 1.0000000011183514 0.9998418107223321 0.9999999786360066 1.617475475787257e-10 1.4396238051413039e-09 1.439708598246093e-09 1.6314904684496653e-10 -5.871282611815268e-11 -9.354523045231106e-07 1.1424585435075675e-09 3.9491376246706664e-08 2.859418216118885e-08 1.000000000564713 0.9998418103289081 0.9999999907714061 1.3287840720527418e-10 6.661770252865931e-10 6.943158449701156e-10 1.292344142462879e-10 -3.577218444050857e-11 -9.354501698088133e-07 6.10573119677043e-10 3.9478762193308346e-08 2.1148427121733066e-08
4.752 1.0000000010542147 0.9998418110293635 0.9999999800459252 1.5851295061528937e-10 1.3487351015837662e-09 1.3544087665341897e-09 1.592638139748999e-10 -5.4677343663803e-11 -9.500102086432173e-07 1.0833183827540895e-09 3.956299644573081e-08 2.7464030357027746e-08 0.9999999995537034 0.9998418099690888 1.000000011145236 2.314728533787327e-11 -5.278287137095273e-10 -7.970349244729151e-10 1.7296327601484428e-11 5.0739668411118387e-11 -9.499883815824688e-07 5.127379241061716e-10 3.953686951557119e-08 2.2003846596990555e-08 0.9999999999981568 0.9998418102941193 0.9999999999567245 1.2482098313935361e-12 -1.1086732300560093e-13 -4.8962376115551994e-14 2.4912070710511385e-12 8.011375829093641e-11 -9.497870504200858e-07 2.4699253493227667e-10 3.954333958571674e-08 1.8908006453260007e-08 0.9999999999981488 0.9998418102953492 0.9999999999561946 1.2349893477259107e-12 -1.0177047538591283e-13 -3.9431727915315826e-14 2.5311941163245356e-12 7.363543919590382e-11 -9.477778161826535e-07 2.468061299640145e-10 3.954784663021587e-08 1.8908415673628713e-08 1.0000000011183185 0.999841811074936 0.9999999786351736 1.6167203552470968e-10 1.4396289089730782e-09 1.4397346216475286e-09 1.6304004317134234e-10 -5.7191941053157244e-11 -9.500104274148952e-07 1.1458266140965993e-09 3.956464811287716e-08 2.8503653504685408e-08 1.000000000564397 0.9998418106813183 0.9999999907751653 1.3273724607102904e-10 6.658491164019182e-10 6.939949363338374e-10 1.2906227327212097e-10 -3.4198234599640316e-11 -9.500082596267254e-07 6.166199994961054e-10 3.9552043625168006e-08 2.1024292805366067e-08
4.762 1.0000000010541306 0.9998418113874193 0.9999999800461368 1.5838885246589177e-10 1.3486774749730634e-09 1.354354649778177e-09 1.5913267628212046e-10 -5.315458394335232e-11 -9.647774344677195e-07 1.0855721210571868e-09 3.96374388714255e-08 2.739715043992757e-08 0.9999999995558886 0.999841810328807 1.0000000110886456 2.2921939172461172e-11 -5.251872030004451e-10 -7.930462734741447e-10 1.7099414779817988e-11 5.2363135240624954e-11 -9.647552687395949e-07 5.156849312481897e-10 3.961134679255006e-08 2.1893544504797098e-08 0.9999999999981252 0.9998418106522612 0.9999999999559158 1.1310701323246536e-12 -1.0093709090356873e-13 -3.445241514001791e-14 2.3699451941874395e-12 8.12546236038963e-11 -9.645508155921883e-07 2.569668316705314e-10 3.96177624085859e-08 1.881267123523534e-08 0.999999999998117 0.9998418106534884 0.9999999999553841 1.1178557023200136e-12 -9.194640010329369e-14 -2.518593307816618e-14 2.409708896825698e-12 7.460207836086e-11 -9.625104254800378e-07 2.5683314711041214e-10 3.9622269009716896e-08 1.8812711235697143e-08 1.000000001118287 0.9998418114330285 0.9999999786343913 1.6155607108868906e-10 1.4396385183191823e-09 1.4397478451468235e-09 1.6291700005950186e-10 -5.567574070802195e-11 -9.647776564863558e-07 1.1480051727623585e-09 3.963908982996807e-08 2.8439881907083252e-08 1.0000000005640823 0.9998418110392178 0.9999999907789731 1.3255558623030792e-10 6.655258112580777e-10 6.936613200884239e-10 1.2887587021624862e-10 -3.2628939341449736e-11 -9.647754549648886e-07 6.204152464002132e-10 3.962649481926301e-08 2.0936129121613815e-08
4.772 1.0000000010540486 0.9998418117510437 0.9999999800464099 1.5822322716919926e-10 1.3486217479118677e-09 1.354284114688343e-09 1.5897744200570435e-10 -5.163604697332825e-11 -9.797564972316548e-07 1.0864414967700525e-09 3.9712972094116085e-08 2.7359918155969783e-08 0.9999999995580653 0.9998418106940862 1.000000011032395 2.26549159413047e-11 -5.225567314002261e-10 -7.89094157879775e-10 1.687872308312762e-11 5.397902593245222e-11 -9.797339880640778e-07 5.157152178152845e-10 3.9686912941262856e-08 2.1820290846353636e-08 0.9999999999980957 0.999841811015971 0.9999999999551688 9.72720234302609e-13 -8.867729377019737e-14 -3.673024571219795e-14 2.2241283607801037e-12 8.238250017693799e-11 -9.795263679775499e-07 2.6086547202603993e-10 3.969327241067261e-08 1.876018130579743e-08 0.9999999999980873 0.9998418110171957 0.9999999999546353 9.584927536536372e-13 -7.991040656499008e-14 -2.714241133248465e-14 2.263458497997879e-12 7.55570382997541e-11 -9.774543731269359e-07 2.608203602231166e-10 3.9697778641832676e-08 1.8759528626859126e-08 1.0000000011182577 0.9998418117966897 0.9999999786336705 1.613981266853576e-10 1.4396501409404672e-09 1.439744769606586e-09 1.6276956125389492e-10 -5.416372147995155e-11 -9.79756722576901e-07 1.148875202221076e-09 3.97146223491706e-08 2.840468428508104e-08 1.0000000005637706 0.999841811402686 0.9999999907828403 1.3233199749081336e-10 6.652046795014155e-10 6.933116277993741e-10 1.2866505728800616e-10 -3.106415651773758e-11 -9.79754487028931e-07 6.217747084654857e-10 3.9702036689830725e-08 2.0886626448633575e-08
4.782 1.00000000105397 0.999841812120317 0.9999999800467564 1.580165685480444e-10 1.3485634955814758e-09 1.3542034119697452e-09 1.5879487259519835e-10 -5.0121760738876115e-11 -9.949501592571767e-07 1.0870594847925092e-09 3.978950742652662e-08 2.732662634914805e-08 0.9999999995602336 0.9998418110650065 1.0000000109764953 2.2346571831208656e-11 -5.199419215767713e-10 -7.851717813298068e-10 1.6630882202976493e-11 5.5587743344998856e-11 -9.94927301650594e-07 5.152517180797394e-10 3.976347941974562e-08 2.175209805444276e-08 0.9999999999980693 0.9998418113853296 0.9999999999544951 7.726997974222617e-13 -7.911528140654562e-14 -4.9429960518872647e-14 2.0509253374217193e-12 8.349671864208735e-11 -9.94716469025836e-07 2.637005301881958e-10 3.9769781673453646e-08 1.8713289573919356e-08 0.9999999999980608 0.9998418113865514 0.9999999999539603 7.571517605605224e-13 -7.039874362250474e-14 -3.917724439802499e-14 2.089576119710475e-12 7.650030555563486e-11 -9.92612414581303e-07 2.6372474858123125e-10 3.977428732499638e-08 1.871208760929702e-08 1.0000000011182315 0.9998418121659998 0.9999999786330234 1.611987109035476e-10 1.439659011385199e-09 1.439731759998053e-09 1.6259467322178453e-10 -5.2655602415282624e-11 -9.949503880044522e-07 1.1495072644201782e-09 3.979115699179299e-08 2.8373288538381494e-08 1.0000000005634613 0.9998418117718033 0.9999999907867786 1.3206669597630272e-10 6.648811262956167e-10 6.929521174807125e-10 1.284270097431666e-10 -2.9503488115922344e-11 -9.949481179449033e-07 6.226974334112381e-10 3.977858054426774e-08 2.0842225910130037e-08
4.792 1.0000000010538945 0.9998418124953211 0.999999980047188 1.577692862415284e-10 1.348498283271194e-09 1.354122709527831e-09 1.5859100364424097e-10 -4.8611260265871104e-11 -1.0103612151498513e-06 1.0885971339566156e-09 3.9866961276915253e-08 2.7271332055108804e-08 0.9999999995623948 0.9998418114416496 1.0000000109209561 2.199865056066771e-11 -5.173468310926742e-10 -7.812692455830192e-10 1.6362513554272705e-11 5.718859214106445e-11 -1.010338004319527e-06 5.167801335167993e-10 3.984096321298923e-08 2.1656368911300024e-08 0.9999999999980467 0.9998418117604186 0.9999999999539071 5.317459651156676e-13 -7.640750116728846e-14 -6.218041466923337e-14 1.8566559870810455e-12 8.459785383249139e-11 -1.0101239128387888e-06 2.702749128019965e-10 3.984720816179042e-08 1.8634185427938217e-08 0.9999999999980381 0.9998418117616382 0.9999999999533715 5.151620911662466e-13 -6.783782541124465e-14 -5.1679093397608255e-14 1.8947576895222657e-12 7.74320235502454e-11 -1.0079873373993197e-06 2.7030990663129836e-10 3.9851713016912875e-08 1.863290125004034e-08 1.0000000011182095 0.9998418125410405 0.999999978632462 1.6095908227330674e-10 1.4396610576788697e-09 1.4397189834443491e-09 1.623987222975452e-10 -5.115191290397776e-11 -1.0103614473166458e-06 1.1510084866253788e-09 3.986861013123521e-08 2.8320708749800026e-08 1.0000000005631566 0.9998418121466514 0.9999999907908004 1.3176091178814535e-10 6.64550817219991e-10 6.925924507405093e-10 1.2816773969849194e-10 -2.7947372408888534e-11 -1.0103591420347977e-06 6.252303887821864e-10 3.9856042819157414e-08 2.076890677198003e-08
4.802 1.0000000010538237 0.9998418128761389 0.9999999800477155 1.5748292856240381e-10 1.3484249253132704e-09 1.3540469514065228e-09 1.583805657698231e-10 -4.710495424859574e-11 -1.0259924909178043e-06 1.0910360771469297e-09 3.994525953622852e-08 2.7195367324779233e-08 0.9999999995645495 0.9998418118240981 1.000000010865787 2.1612817630300073e-11 -5.147728315787318e-10 -7.773812221873132e-10 1.6087691854227306e-11 5.878225696705632e-11 -1.0259689217042933e-06 5.202370226573204e-10 3.9919290874058276e-08 2.153455617698211e-08 0.9999999999980279 0.9998418121413211 0.9999999999534152 2.521738942450302e-13 -8.180048393532189e-14 -7.011660118812435e-14 1.6555821254951008e-12 8.568602259608551e-11 -1.0257515245936495e-06 2.8024660286650993e-10 3.9925479415231286e-08 1.8524667193182958e-08 0.9999999999980198 0.9998418121425375 0.999999999952879 2.3500175121671473e-13 -7.312411223169162e-14 -5.965218105140264e-14 1.693105251414074e-12 7.835191817187483e-11 -1.0235819612540497e-06 2.8024378414880004e-10 3.992998369028503e-08 1.8523717234189155e-08 1.0000000011181913 0.9998418129218948 0.9999999786319963 1.606810251125597e-10 1.4396551996795751e-09 1.4397110359305827e-09 1.6219596174466646e-10 -4.965169318971975e-11 -1.025992726601246e-06 1.1533620618215333e-09 3.994690766823821e-08 2.8248237264686773e-08 1.0000000005628558 0.9998418125273132 0.9999999907949157 1.3141694122512577e-10 6.642124437533241e-10 6.922376948275627e-10 1.2790196679755832e-10 -2.6395631010135488e-11 -1.0259903856826316e-06 6.293255136205445e-10 3.993434942323943e-08 2.066829854320529e-08
4.812 1.0000000010537573 0.9998418132628534 0.9999999800483462 1.5716202268264806e-10 1.3483454933764234e-09 1.3539729156058081e-09 1.5818063451569888e-10 -4.5602365034944146e-11 -1.041846845576057e-06 1.092960001459824e-09 4.00243334136139e-08 2.7131968903550143e-08 0.9999999995666979 0.9998418122124365 1.000000010810994 2.119307030181995e-11 -5.122178705951161e-10 -7.735105671020111e-10 1.5823843414234695e-11 6.036860968904232e-11 -1.0418229128162867e-06 5.226057336836288e-10 3.9998394037703056e-08 2.1428460626987204e-08 0.9999999999980141 0.9998418125281194 0.9999999999530265 -6.179189948737558e-14 -9.35015626469529e-14 -7.597309006863682e-14 1.4650328028288263e-12 8.676147512673782e-11 -1.0416021624975123e-06 2.8792029825213223e-10 4.000452771698843e-08 1.8433363133491225e-08 0.9999999999980054 0.9998418125293335 0.9999999999524899 -7.959139774832841e-14 -8.450802039466437e-14 -6.544420990348751e-14 1.502176484117541e-12 7.926075913835751e-11 -1.0393991379783812e-06 2.8787712203279107e-10 4.000903241768569e-08 1.8432804414546478e-08 1.0000000011181778 0.999841813308646 0.9999999786316338 1.603684193511463e-10 1.4396429241887731e-09 1.4397052521769952e-09 1.6200403024622527e-10 -4.8155129335899504e-11 -1.041847084793636e-06 1.155229038074757e-09 4.002598084909388e-08 2.8187878720782754e-08 1.0000000005625596 0.9998418129138714 0.9999999907991315 1.3103878940416248e-10 6.638683751381112e-10 6.918850689338722e-10 1.2764677310879398e-10 -2.4847865906810387e-11 -1.0418447078642127e-06 6.325098641420696e-10 4.00134315938987e-08 2.0584049937842294e-08
4.822 1.0000000010536958 0.9998418136555488 0.999999980049081 1.5681500471031785e-10 1.3482631324613646e-09 1.353893800752601e-09 1.5800554423635592e-10 -4.410355558359241e-11 -1.0579271701504031e-06 1.0925906311181982e-09 4.0104115195366005e-08 2.7122563472506342e-08 0.9999999995688401 0.9998418126067478 1.0000000107565763 2.0747395313432125e-11 -5.096782813318895e-10 -7.696646067754515e-10 1.558497209618473e-11 6.194778402814329e-11 -1.0579028685896068e-06 5.201405402431062e-10 4.0078205087965516e-08 2.1390697795575046e-08 0.9999999999980047 0.9998418129208994 0.9999999999527416 -4.019928419822595e-13 -1.0744379695839708e-13 -8.685081105632976e-14 1.2992147508832292e-12 8.782380215323906e-11 -1.0576787174403958e-06 2.867320123417593e-10 4.008428563062324e-08 1.842136148929697e-08 0.9999999999979964 0.9998418129221104 0.9999999999522052 -4.2044539628554027e-13 -9.855018996448338e-14 -7.618494822894594e-14 1.3359559486239246e-12 8.015861144161481e-11 -1.055441751731515e-06 2.8668446106719265e-10 4.008879240844082e-08 1.842088378892802e-08 1.0000000011181691 0.9998418137013785 0.9999999786313752 1.6002918929479415e-10 1.4396281027807983e-09 1.4396941116823716e-09 1.6183641975436826e-10 -4.666260529487167e-11 -1.057927413093388e-06 1.1549273223941522e-09 4.0105761923972234e-08 2.8179498481569545e-08 1.0000000005622687 0.9998418133064118 0.9999999908034493 1.306341969783343e-10 6.6352159987131e-10 6.915277007313392e-10 1.2741629605921258e-10 -2.330419678708068e-11 -1.057924999722394e-06 6.317137813684057e-10 4.009322158588697e-08 2.057087942981616e-08
4.832 1.0000000010536392 0.9998418140543118 0.9999999800499163 1.5645543813658824e-10 1.3481816106618306e-09 1.3538064408285132e-09 1.578613033027037e-10 -4.260834448511331e-11 -1.074236389129165e-06 1.0892366407013753e-09 4.0184542841776696e-08 2.7182877845139405e-08 0.9999999995709763 0.9998418130071186 1.0000000107025295 2.0289409714925308e-11 -5.07150804188851e-10 -7.658459928722475e-10 1.5377676057725838e-11 6.351991554670835e-11 -1.0742117132537254e-06 5.113036473686869e-10 4.015866184328857e-08 2.1441497023209387e-08 0.9999999999980006 0.9998418133197458 0.9999999999525578 -7.553864289694176e-13 -1.2117116501950237e-13 -1.0572447747908436e-13 1.16437946980667e-12 8.887387715151326e-11 -1.0739841123255272e-06 2.7384073202259676e-10 4.0164690941720586e-08 1.85117582255882e-08 0.9999999999979923 0.9998418133209541 0.9999999999520215 -7.74422617922123e-13 -1.1218381374998508e-13 -9.50159909772353e-14 1.2006653009977437e-12 8.104565593244286e-11 -1.0717127196071974e-06 2.738325053840371e-10 4.0169201510923784e-08 1.8510981444435425e-08 1.0000000011181651 0.9998418141001776 0.9999999786312178 1.596773766199811e-10 1.4396141159041225e-09 1.4396745167019566e-09 1.6170010575006466e-10 -4.5173670556384534e-11 -1.0742366355441482e-06 1.1518036430738956e-09 4.01861889050694e-08 2.8238229477387218e-08 1.0000000005619825 0.9998418137050187 0.9999999908078653 1.3021658625068517e-10 6.631757725979718e-10 6.911622664810893e-10 1.2721695875862656e-10 -2.176463834428894e-11 -1.074234185031098e-06 6.257224410161096e-10 4.0173657311506093e-08 2.0649543057090553e-08
4.842 1.0000000010535866 0.9998418144592275 0.9999999800508457 1.5610099289627572e-10 1.3481021143838356e-09 1.3537165339760754e-09 1.5774708572006306e-10 -4.1117344396119005e-11 -1.0907774589843323e-06 1.0840119302858726e-09 4.026557540116919e-08 2.72864696779684e-08 0.9999999995731065 0.9998418134136348 1.0000000106488456 1.9837403456061087e-11 -5.046337396513242e-10 -7.620492287943747e-10 1.5200527164509338e-11 6.508483630943001e-11 -1.0907524040728215e-06 4.982728154960817e-10 4.023972315823357e-08 2.1547389884320508e-08 0.9999999999980008 0.9998418137247446 0.9999999999524685 -1.1036808036382748e-12 -1.3231267043562477e-13 -1.2752328982401333e-13 1.0594328745650223e-12 8.991160703478096e-11 -1.0905213039561294e-06 2.5241171604071057e-10 4.0245702286190065e-08 1.8665114940310414e-08 0.9999999999979925 0.9998418137259504 0.9999999999519326 -1.1230256953999527e-12 -1.2328808960232267e-13 -1.1618225606069752e-13 1.0955338201049605e-12 8.19215756565639e-11 -1.0882149916283249e-06 2.524608791016029e-10 4.025021782843612e-08 1.8663942274455816e-08 1.0000000011181656 0.9998418145051301 0.9999999786311544 1.5933083625694934e-10 1.4396023607656285e-09 1.4396520927878403e-09 1.6159347682454894e-10 -4.368830964912245e-11 -1.0907777093093425e-06 1.1469134914898697e-09 4.026722081183728e-08 2.8338638212922358e-08 1.0000000005617011 0.9998418141097791 0.9999999908123735 1.2980429868717837e-10 6.628322722249263e-10 6.907942174464844e-10 1.2704722755624272e-10 -2.0228265805141792e-11 -1.0907752212874415e-06 6.164010371417942e-10 4.0254697809372385e-08 2.0784904176849372e-08
4.852 1.0000000010535386 0.9998418148703836 0.9999999800518614 1.5577159142835575e-10 1.3480263496104091e-09 1.3536360500610102e-09 1.5765766614662618e-10 -3.962926246592588e-11 -1.1075533711244428e-06 1.0792438425015472e-09 4.034721132934008e-08 2.7380054553293447e-08 0.9999999995752303 0.9998418138263839 1.000000010595515 1.941111600439377e-11 -5.021256609547329e-10 -7.582622778803665e-10 1.5048518071332844e-11 6.66430855160105e-11 -1.1075279312396817e-06 4.859974175629339e-10 4.0321387344965466e-08 2.1640865121901175e-08 0.9999999999980047 0.9998418141359839 0.9999999999524654 -1.4268216354781261e-12 -1.4014744468031717e-13 -1.399345122601075e-13 9.793304817019943e-13 9.093742905830553e-11 -1.107293282088692e-06 2.3126409901858466e-10 4.032731774471036e-08 1.880318727513638e-08 0.9999999999979967 0.9998418141371869 0.9999999999519305 -1.4469802828538648e-12 -1.3080385360040548e-13 -1.2829941934703178e-13 1.0152676451417546e-12 8.278698288518268e-11 -1.1049515511186347e-06 2.313381470171617e-10 4.033183847055294e-08 1.8801913561688194e-08 1.00000000111817 0.9998418149163231 0.9999999786311766 1.5900920103145295e-10 1.4395940690694784e-09 1.4396388246954423e-09 1.6151190215982083e-10 -4.220645096772827e-11 -1.1075536250565973e-06 1.1424574772287335e-09 4.034885613661107e-08 2.8429433754101735e-08 1.0000000005614236 0.99984181452078 0.9999999908169648 1.294173405786178e-10 6.62492823459924e-10 6.904354952661597e-10 1.269027476228024e-10 -1.8696452063377058e-11 -1.1075510990649204e-06 6.077959105466868e-10 4.033634153979725e-08 2.0906782781554478e-08
4.862 1.000000001053494 0.9998418152878688 0.9999999800529553 1.5548433608024356e-10 1.3479560488655575e-09 1.3535751117077238e-09 1.57588681287077e-10 -3.8144617797474734e-11 -1.1245671494800084e-06 1.0769317608624523e-09 4.042949668039585e-08 2.741955470683219e-08 0.9999999995773464 0.999841814245454 1.0000000105425284 1.9027505559283268e-11 -4.996246033052948e-10 -7.544743848985463e-10 1.4917503643543755e-11 6.819417909237776e-11 -1.1245413191500132e-06 4.790518321985328e-10 4.0403700207152203e-08 2.1666203539313003e-08 0.9999999999980128 0.9998418145535516 0.9999999999525407 -1.707498850366905e-12 -1.4228781257512303e-13 -1.3272510690398057e-13 9.197554793260853e-13 9.195116021809113e-11 -1.1243030702029833e-06 2.2045545801543305e-10 4.04095826862144e-08 1.8862233445653205e-08 0.9999999999980042 0.999841814554752 0.9999999999520068 -1.7288359552921192e-12 -1.3302927475351626e-13 -1.2115171491198346e-13 9.554610321497417e-13 8.364189436291869e-11 -1.1219254149308232e-06 2.2047964829435067e-10 4.041410796766548e-08 1.8861335262346886e-08 1.0000000011181784 0.9998418153338448 0.9999999786312772 1.5872992363123408e-10 1.4395911829474994e-09 1.4396453366836758e-09 1.6145058922871404e-10 -4.072794205847204e-11 -1.124567407036182e-06 1.1403226158299287e-09 4.043114087550041e-08 2.8468152009792852e-08 1.0000000005611502 0.9998418149381101 0.999999990821632 1.2907288980382505e-10 6.621587852391859e-10 6.900967223532758e-10 1.2677865228347717e-10 -1.716810216649529e-11 -1.1245648424068472e-06 6.035070440223715e-10 4.0418634531545324e-08 2.0957654445830978e-08
4.872 1.0000000010534513 0.9998418157117723 0.9999999800541177 1.5525096329770802e-10 1.3478937325847114e-09 1.3535343249547217e-09 1.5753928767973093e-10 -3.6663455258170045e-11 -1.1418218519829199e-06 1.077413569435632e-09 4.051251482969682e-08 2.739865611023388e-08 0.9999999995794553 0.9998418146709355 1.0000000104898752 1.8698368247697715e-11 -4.9712795392523e-10 -7.506850731466536e-10 1.4806394460031035e-11 6.9738667102262e-11 -1.1417956256735366e-06 4.783776381084432e-10 4.0486744656850454e-08 2.1615283532231574e-08 0.999999999998023 0.999841814977537 0.9999999999526851 -1.934426748355839e-12 -1.3654093978659323e-13 -1.0522476231214978e-13 8.798821903824459e-13 9.295251737025093e-11 -1.141553725328824e-06 2.2303953966807778e-10 4.0492579519320134e-08 1.8833488386722273e-08 0.9999999999980143 0.9998418149787348 0.9999999999521526 -1.956402365874195e-12 -1.268744531638677e-13 -9.413538288854685e-14 9.152860621115765e-13 8.448674859085782e-11 -1.1391396341904992e-06 2.2296230538280136e-10 4.049710833211421e-08 1.8833269445166216e-08 1.0000000011181882 0.9998418157577847 0.9999999786314466 1.5850439296573613e-10 1.4395966246917987e-09 1.4396721085046278e-09 1.6140927701840183e-10 -3.925273243962316e-11 -1.1418221134466895e-06 1.140826324169141e-09 4.051415843538064e-08 2.8448699260349134e-08 1.0000000005608793 0.999841815361858 0.9999999908263657 1.2878232117940936e-10 6.618330517005308e-10 6.89778494969747e-10 1.2667418267414758e-10 -1.5643269436831746e-11 -1.1418195092939837e-06 6.041973956878776e-10 4.050166010550223e-08 2.092946219113949e-08
4.882 1.000000001053411 0.9998418161421838 0.9999999800553379 1.5507710741257906e-10 1.347841555490333e-09 1.3535027047824038e-09 1.5751127338598784e-10 -3.5185539100079e-11 -1.1593205707903562e-06 1.0793431354823997e-09 4.0596361668057295e-08 2.7347696897833643e-08 0.9999999995815548 0.9998418151029176 1.0000000104375433 1.8429649915971406e-11 -4.946338635607865e-10 -7.46905321076947e-10 1.471690926710774e-11 7.127619397159425e-11 -1.1592939430066638e-06 4.809594703281242e-10 4.05706157891881e-08 2.1526198636547904e-08 0.9999999999980348 0.9998418154080311 0.9999999999528872 -2.1012388432155815e-12 -1.206069622608597e-13 -6.872861255873655e-14 8.611776307411738e-13 9.394243799327664e-11 -1.1590483394942394e-06 2.3237920529072362e-10 4.057640280243104e-08 1.876091969638746e-08 0.9999999999980265 0.9998418154092262 0.9999999999523561 -2.1242920119143347e-12 -1.1072699313668948e-13 -5.818527068276776e-14 8.964770151154245e-13 8.532131432713841e-11 -1.156597293449671e-06 2.3222312586589842e-10 4.058093427503782e-08 1.8761263882982987e-08 1.0000000011182006 0.9998418161882336 0.9999999786316736 1.5833835757592775e-10 1.4396121102129041e-09 1.4397080655554019e-09 1.6138904428932225e-10 -3.7780766783669943e-11 -1.1593208361894699e-06 1.1426977421583647e-09 4.059800469301279e-08 2.840030369083351e-08 1.00000000056061 0.9998418157921148 0.9999999908311551 1.2855132346415995e-10 6.61517468502647e-10 6.894697281996639e-10 1.2659110002951521e-10 -1.4122405988403908e-11 -1.1593181922401283e-06 6.074590782423563e-10 4.058551396827654e-08 2.086183428414044e-08
4.892 1.000000001053371 0.9998418165791962 0.9999999800566 1.5496521618012322e-10 1.3477975583864747e-09 1.3534640889405585e-09 1.575048142180745e-10 -3.371091657226895e-11 -1.177066432733109e-06 1.0809498126520087e-09 4.068111746436642e-08 2.7305564046552858e-08 0.9999999995836452 0.9998418155414925 1.0000000103855151 1.8222997945617578e-11 -4.92144007507667e-10 -7.43151087072956e-10 1.464949306426313e-11 7.280671367885852e-11 -1.177039397673676e-06 4.827849861515095e-10 4.06553932089953e-08 2.1448139562154706e-08 0.9999999999980476 0.9998418158451247 0.9999999999531314 -2.206684701921247e-12 -9.663672328533245e-14 -3.924832522657206e-14 8.640942460632768e-13 9.492084288720074e-11 -1.1767900382490637e-06 2.3986144471350787e-10 4.066113166813217e-08 1.8700952682775694e-08 0.9999999999980391 0.999841815846317 0.9999999999526019 -2.230223371860551e-12 -8.653429877167325e-14 -2.954873757340308e-14 8.991258790425373e-13 8.61457283981386e-11 -1.1743015119412285e-06 2.396969903015278e-10 4.0665665316276124e-08 1.8701375344563094e-08 1.0000000011182137 0.9998418166252823 0.9999999786319425 1.5823420231388724e-10 1.439635495817834e-09 1.4397371497081675e-09 1.6139067233977532e-10 -3.6312548492940746e-11 -1.1770667018594019e-06 1.1442650857773597e-09 4.068275995143907e-08 2.836042033626063e-08 1.0000000005603418 0.9998418162289722 0.9999999908359836 1.2838190401018866e-10 6.61210177758398e-10 6.891540347173608e-10 1.2652969906995168e-10 -1.260514454119642e-11 -1.1770640176512836e-06 6.101263971020896e-10 4.06702763244404e-08 2.0805642533047468e-08
4.902 1.0000000010533319 0.9998418170229015 0.9999999800578853 1.5491537855602887e-10 1.3477553826924597e-09 1.3534066585789556e-09 1.5751547289908206e-10 -3.223975921014889e-11 -1.1950625986597758e-06 1.0814436634771866e-09 4.0766830209633616e-08 2.7288842763630734e-08 0.9999999995857249 0.9998418159867529 1.0000000103337707 1.8078585828432325e-11 -4.896645948015392e-10 -7.394346828362641e-10 1.4599401314165862e-11 7.433037085490843e-11 -1.1950351505840765e-06 4.82096477865671e-10 4.074112452926828e-08 2.140231117239706e-08 0.9999999999980608 0.9998418162889112 0.9999999999533986 -2.2505367260882635e-12 -7.070633103929761e-14 -2.895511096810464e-14 8.839015050286406e-13 9.58877946436464e-11 -1.1947819818167277e-06 2.4216067017333467e-10 4.074681382588482e-08 1.867778911522769e-08 0.9999999999980522 0.9998418162901008 0.9999999999528709 -2.2741962264571113e-12 -6.08329610745134e-14 -1.9549663997279364e-14 9.19042534420837e-13 8.69598748438668e-11 -1.1922554430527738e-06 2.4205453093112953e-10 4.075134940465069e-08 1.8677775158171956e-08 1.0000000011182268 0.999841817069024 0.9999999786322346 1.5819216449406255e-10 1.4396608018863718e-09 1.4397470566425374e-09 1.614090363555216e-10 -3.484726680280808e-11 -1.1950628718800726e-06 1.144781962699171e-09 4.076847223393431e-08 2.8345014682280335e-08 1.0000000005600738 0.9998418166725225 0.9999999908408329 1.282743127460979e-10 6.609051100124799e-10 6.888192387551805e-10 1.2648552047611055e-10 -1.1091386916027077e-11 -1.1950601467652132e-06 6.108082137489282e-10 4.075599511642179e-08 2.078268861408832e-08
4.912 1.0000000010532917 0.9998418174733941 0.9999999800591726 1.5492545256044347e-10 1.3477063528317682e-09 1.3533291078772497e-09 1.5753308109970927e-10 -3.077189703643972e-11 -1.213312264864271e-06 1.0814728462568128e-09 4.0853516474914785e-08 2.7282024634197563e-08 0.9999999995877943 0.9998418164387933 1.0000000102822886 1.7994554815696085e-11 -4.872042909935939e-10 -7.357567404237289e-10 1.4556536543010125e-11 7.584733909535227e-11 -1.213284397747637e-06 4.803770629587934e-10 4.082782657796775e-08 2.136910536207861e-08 0.9999999999980731 0.9998418167394847 0.9999999999536687 -2.2344770197666127e-12 -5.1771385285962545e-14 -3.863930730444781e-14 9.11016163625779e-13 9.68434741498672e-11 -1.2130273659535716e-06 2.423777070920241e-10 4.083346660707258e-08 1.866883726857648e-08 0.9999999999980647 0.9998418167406715 0.9999999999531424 -2.2577540968573014e-12 -4.1992000414375733e-14 -2.969235121813714e-14 9.46054434803403e-13 8.776445766626668e-11 -1.2104622755346213e-06 2.4235286699052137e-10 4.083800386850181e-08 1.8668209033643913e-08 1.0000000011182397 0.9998418175195534 0.9999999786325284 1.5820993122810845e-10 1.4396792075934468e-09 1.4397369411132745e-09 1.6143449699632198e-10 -3.338545588487507e-11 -1.2133125420144668e-06 1.144859953506221e-09 4.085515808262308e-08 2.833915188518781e-08 1.0000000005598055 0.9998418171228605 0.9999999908456824 1.2822662152627196e-10 6.605928847362451e-10 6.884646493787197e-10 1.2644842789345832e-10 -9.581451285680523e-12 -1.2133097755373777e-06 6.106659402921508e-10 4.084268699197133e-08 2.077265322336264e-08
4.922 1.0000000010532508 0.9998418179307696 0.9999999800604443 1.549882277913081e-10 1.3476430073802661e-09 1.3532395790344937e-09 1.5754467877584354e-10 -2.9307300674589525e-11 -1.2318186621971915e-06 1.082404859024603e-09 4.094117414502848e-08 2.7254052975798053e-08 0.9999999995898525 0.9998418168977099 1.000000010231049 1.7963755583694734e-11 -4.847705534386069e-10 -7.321095008594326e-10 1.4508049118903815e-11 7.735711623466302e-11 -1.231790370469267e-06 4.807433789645753e-10 4.091549813064737e-08 2.1308918951439214e-08 0.9999999999980851 0.999841817196941 0.9999999999539235 -2.16521899615647e-12 -4.713627515055905e-14 -6.027700562729285e-14 9.318965146431845e-13 9.778740215924575e-11 -1.2315294205139605e-06 2.4664055370927386e-10 4.0921089680899185e-08 1.862878281278189e-08 0.999999999998077 0.9998418171981254 0.999999999953398 -2.1879968399626283e-12 -3.7650970463973355e-14 -5.139209543640725e-14 9.670100039523705e-13 8.855886492334105e-11 -1.2289252326822408e-06 2.46662323328416e-10 4.09256283196691e-08 1.862779745147655e-08 1.000000001118252 0.9998418179769659 0.9999999786328072 1.5828059447396414e-10 1.4396833027408158e-09 1.4397148181352846e-09 1.6145391002672633e-10 -3.1926441938556566e-11 -1.2318189435886087e-06 1.1457902206182528e-09 4.0942815368879615e-08 2.8312933486328164e-08 1.000000000559537 0.9998418175800817 0.9999999908505139 1.2823173285292648e-10 6.602668121155106e-10 6.880979384602058e-10 1.2640519180400133e-10 -8.075248493677064e-12 -1.2318161350071773e-06 6.121307589425643e-10 4.09303499513802e-08 2.0734751519656857e-08
4.932 1.0000000010532102 0.9998418183951255 0.9999999800616886 1.5508921284211093e-10 1.3475639563214163e-09 1.3531483926499505e-09 1.5753754624128132e-10 -2.7845962988887115e-11 -1.250585057754002e-06 1.085025222584361e-09 4.1029791935051225e-08 2.718752100339682e-08 0.9999999995919003 0.9998418173635989 1.0000000101800384 1.7971529980495024e-11 -4.823648322522161e-10 -7.284822386836157e-10 1.4441398663186689e-11 7.886020835843528e-11 -1.2505563349568662e-06 4.849704344831411e-10 4.100412902720096e-08 2.1199307439198596e-08 0.9999999999980965 0.9998418176613769 0.9999999999541508 -2.0574467873183358e-12 -5.860158589772392e-14 -8.354121361583571e-14 9.34249740676425e-13 9.872027304647732e-11 -1.2502914118095657e-06 2.580922207728363e-10 4.100967396894248e-08 1.853209062802106e-08 0.9999999999980882 0.9998418176625585 0.9999999999536265 -2.0801106317149432e-12 -4.9144669010725446e-14 -7.407900574526963e-14 9.693228880782895e-13 8.934336440582688e-11 -1.2476475732027482e-06 2.5810069757762053e-10 4.1014213855586886e-08 1.8531200270258015e-08 1.0000000011182637 0.9998418184413583 0.9999999786330583 1.5838935435366486e-10 1.4396714881190865e-09 1.439691246806857e-09 1.6145478069725428e-10 -3.047095519217167e-11 -1.2505853430662435e-06 1.1483146973196658e-09 4.1031432807515066e-08 2.8249611234777988e-08 1.0000000005592682 0.999841818044283 0.9999999908553155 1.2827552996152459e-10 6.599250442801134e-10 6.877298502485037e-10 1.2634351727662526e-10 -6.5726743332261446e-12 -1.2505824920583283e-06 6.165828411714194e-10 4.101897289637953e-08 2.0646013951419374e-08
4.942 1.0000000010531687 0.9998418188665597 0.9999999800629016 1.5520520581126498e-10 1.3474738564204155e-09 1.3530616610589312e-09 1.575031438509061e-10 -2.6388097779974836e-11 -1.2696147532556245e-06 1.0886471651253971e-09 4.1119343137641894e-08 2.7098416008366554e-08 0.9999999995939368 0.9998418178365589 1.0000000101292525 1.7995353742556794e-11 -4.79981761756008e-10 -7.24868603393488e-10 1.4347740951324415e-11 8.035632206347858e-11 -1.2695855935088002e-06 4.914455087044079e-10 4.109369351922908e-08 2.106040716367925e-08 0.9999999999981075 0.9998418181328905 0.9999999999543472 -1.934103125211924e-12 -8.069941953054883e-14 -1.0210992709682754e-13 9.091165563712358e-13 9.964170896000044e-11 -1.2693166407974075e-06 2.731361254100817e-10 4.10991944205861e-08 1.840187094302553e-08 0.9999999999980992 0.9998418181340698 0.9999999999538242 -1.956858671163978e-12 -7.15177060820818e-14 -9.221893102181869e-14 9.442737432416833e-13 9.011829693929655e-11 -1.266632591453828e-06 2.7310146376249027e-10 4.110373601011084e-08 1.8401354407613255e-08 1.0000000011182746 0.999841818912829 0.9999999786332785 1.585135665263598e-10 1.4396488524418137e-09 1.4396720694790542e-09 1.6142815509420101e-10 -2.9018764120455984e-11 -1.2696150427849436e-06 1.1517856431446675e-09 4.112098366187325e-08 2.816458902711672e-08 1.0000000005589986 0.9998418185155626 0.9999999908600842 1.2833442272895335e-10 6.595724849838638e-10 6.873662436558559e-10 1.2625438678940481e-10 -5.073529834559222e-12 -1.2696121486796543e-06 6.22775095469872e-10 4.110852922786453e-08 2.052727309231337e-08
4.952 1.0000000010531263 0.9998418193451716 0.9999999800640901 1.5530962358591291e-10 1.3473825447967822e-09 1.3529789484193014e-09 1.5743642676670944e-10 -2.493349218192632e-11 -1.288911087024533e-06 1.09138588565869e-09 4.120976796329969e-08 2.703002166020816e-08 0.9999999995959634 0.9998418183166898 1.000000010078696 1.8008266144604863e-11 -4.776121927756315e-10 -7.212688422381044e-10 1.4221927028115087e-11 8.184542524297425e-11 -1.2888814841138713e-06 4.959281123669357e-10 4.1184132283832875e-08 2.0947743775453327e-08 0.9999999999981177 0.9998418186115823 0.9999999999545188 -1.82277064367098e-12 -1.0413533784287268e-13 -1.162846433064507e-13 8.516773921449289e-13 1.0055227336542554e-10 -1.2886084451796763e-06 2.8405147725908466e-10 4.1189592053422814e-08 1.8301670478179257e-08 0.9999999999981097 0.9998418186127584 0.9999999999539966 -1.8449181110266697e-12 -9.511402302183524e-14 -1.0637548661726461e-13 8.868924301755043e-13 9.088336072069369e-11 -1.2858836179982927e-06 2.8399176566279617e-10 4.119413645259522e-08 1.8301424499880884e-08 1.000000001118285 0.999841819391478 0.9999999786334736 1.586259025428208e-10 1.4396246821169434e-09 1.4396568503838794e-09 1.6136920309507262e-10 -2.7569587668523005e-11 -1.2889113807504117e-06 1.1544226218435667e-09 4.121140814760212e-08 2.8099518980074585e-08 1.0000000005587286 0.9998418189940205 0.9999999908648247 1.2838170714693487e-10 6.592185986871334e-10 6.870071837191599e-10 1.261329919342536e-10 -3.577906252285565e-12 -1.288908442806252e-06 6.273902037903979e-10 4.1198959147906095e-08 2.043557963814842e-08
4.962 1.0000000010530843 0.9998418198310627 0.9999999800652667 1.5537852988244523e-10 1.347298406211868e-09 1.3528982278316067e-09 1.573355802798258e-10 -2.348218255201827e-11 -1.3084774332552837e-06 1.0914419919869173e-09 4.130096495385757e-08 2.7023528107735486e-08 0.9999999995979798 0.9998418188040924 1.000000010028381 1.798653720468548e-11 -4.752474207046132e-10 -7.176852010086552e-10 1.4062350212357914e-11 8.332747130767268e-11 -1.3084473808797415e-06 4.944666464052834e-10 4.127534387974312e-08 2.091474732790246e-08 0.999999999998128 0.9998418190975523 0.9999999999546786 -1.747118303291317e-12 -1.204226342612599e-13 -1.2892641435880074e-13 7.600948780651363e-13 1.014513887176512e-10 -1.3081701981299729e-06 2.8441658035986524e-10 4.128076526849427e-08 1.829256502825674e-08 0.9999999999981201 0.9998418190987264 0.9999999999541578 -1.7686631250425776e-12 -1.1125815526209868e-13 -1.1888748816355705e-13 7.954806580035912e-13 9.163847543285264e-11 -1.305404018560863e-06 2.843752210782922e-10 4.128531392284599e-08 1.829221714824753e-08 1.000000001118296 0.9998418198774056 0.9999999786336567 1.5870311439303552e-10 1.439607935878803e-09 1.4396434963497658e-09 1.6127616785408022e-10 -2.6123945534621427e-11 -1.3084777314196642e-06 1.1545244078301254e-09 4.13026048407297e-08 2.8094008114564292e-08 1.000000000558459 0.9998418194797574 0.9999999908695516 1.2839343298288754e-10 6.588720918298946e-10 6.866501268370186e-10 1.259772587756485e-10 -2.086459607502865e-12 -1.3084747488498956e-06 6.273174993052788e-10 4.129016115922217e-08 2.0425603846127055e-08
4.972 1.0000000010530428 0.9998418203243353 0.9999999800664502 1.553983513626796e-10 1.3472254030660257e-09 1.3528200805516948e-09 1.5720057744897425e-10 -2.2034283036446396e-11 -1.3283172025189678e-06 1.0884043534479486e-09 4.139280880353432e-08 2.7087574693833447e-08 0.9999999995999869 0.9998418192988695 1.0000000099783253 1.791551437120005e-11 -4.728832402422867e-10 -7.141171446868664e-10 1.3869172187342043e-11 8.480242753681263e-11 -1.3282866946079836e-06 4.860855686706143e-10 4.1367202676957626e-08 2.097291275630692e-08 0.9999999999981394 0.9998418195909037 0.9999999999548465 -1.7210447019756664e-12 -1.252977768114679e-13 -1.3907073227219203e-13 6.345839165683329e-13 1.0233894933463185e-10 -1.328005309763235e-06 2.726353593832013e-10 4.1372588095213296e-08 1.8387304622882114e-08 0.9999999999981312 0.9998418195920754 0.9999999999543266 -1.7418906096258777e-12 -1.1607070142557289e-13 -1.2915140905050268e-13 6.69927639378874e-13 9.238424315172597e-11 -1.3251971965864753e-06 2.7264839705883214e-10 4.137714219695574e-08 1.838655320228127e-08 1.0000000011183072 0.9998418203707149 0.9999999786338474 1.5873061047590524e-10 1.4396021945570115e-09 1.439632337924859e-09 1.611489846811013e-10 -2.4681647735235778e-11 -1.3283175049927192e-06 1.1517028483317535e-09 4.139444838824376e-08 2.8156360792303587e-08 1.0000000005581904 0.9998418199728762 0.9999999908742837 1.2835602579350062e-10 6.585374226813553e-10 6.862960050512249e-10 1.2578758309664617e-10 -5.986017204482606e-13 -1.3283144776525728e-06 6.218344085491469e-10 4.1382009890800436e-08 2.050880954140528e-08
4.982 1.0000000010530028 0.9998418208250935 0.9999999800676631 1.5536678444732656e-10 1.3471616402136696e-09 1.352749680914011e-09 1.5703374872321806e-10 -2.0590009790239187e-11 -1.3484338425566548e-06 1.083594000914098e-09 4.148519712797689e-08 2.7190951082191626e-08 0.9999999996019852 0.9998418198011249 1.0000000099285482 1.7793493018409364e-11 -4.705216048311051e-10 -7.105590953983671e-10 1.3644540716009793e-11 8.627025400961461e-11 -1.3484028724417488e-06 4.735355201379721e-10 4.145960602491253e-08 2.108195627647186e-08 0.9999999999981517 0.9998418200917402 0.9999999999550429 -1.7459127037948653e-12 -1.2118635681592581e-13 -1.4138383838998832e-13 4.771683272345642e-13 1.0321582457929327e-10 -1.3481172265709085e-06 2.528474345032664e-10 4.1464957523355616e-08 1.853932588781091e-08 0.9999999999981438 0.9998418200929091 0.9999999999545238 -1.7662591369593406e-12 -1.1181792264189905e-13 -1.3201365231561987e-13 5.126207438174429e-13 9.312006830478329e-11 -1.3452665908202421e-06 2.5291640539345136e-10 4.1469517490499556e-08 1.85382169111236e-08 1.0000000011183199 0.9998418208715094 0.9999999786340671 1.5870699318830552e-10 1.4396059024216024e-09 1.4396291065037283e-09 1.6099011968202494e-10 -2.324332132699324e-11 -1.3484341496746496e-06 1.147208198434677e-09 4.148683641720086e-08 2.8256572208216754e-08 1.0000000005579228 0.9998418204734805 0.9999999908790421 1.282673062081261e-10 6.582116101154118e-10 6.859501142010469e-10 1.2556607611993084e-10 8.856401200177158e-13 -1.3484310765312164e-06 6.13185839670213e-10 4.1474402975185294e-08 2.0643641967337054e-08
4.992 1.0000000010529644 0.9998418213334419 0.9999999800689244 1.552921430768504e-10 1.3471016977185988e-09 1.3526926683804303e-09 1.5684051166807233e-10 -1.9149464868265123e-11 -1.3688308372096723e-06 1.0791990700642144e-09 4.1578104442961124e-08 2.728410923171848e-08 0.9999999996039756 0.9998418203109631 1.00000000987907 1.7628924882806693e-11 -4.681676896710337e-10 -7.070053422595927e-10 1.3393625753821653e-11 8.773108637061647e-11 -1.3687993987400288e-06 4.6170525420513155e-10 4.1552528329036404e-08 2.117794846481235e-08 0.999999999998166 0.9998418206001668 0.9999999999552885 -1.8136398521478947e-12 -1.1309459245361255e-13 -1.302588588165462e-13 2.9327653541778946e-13 1.0408132472984944e-10 -1.3685094317414233e-06 2.33427052616286e-10 4.155784771020164e-08 1.8675681669453352e-08 0.9999999999981585 0.999841820601333 0.9999999999547702 -1.8337585490323683e-12 -1.0369804858526829e-13 -1.2117819020726426e-13 3.2880851644840533e-13 9.384629291727947e-11 -1.365615677463856e-06 2.3350537490472774e-10 4.156241307388553e-08 1.8674598082180597e-08 1.000000001118335 0.9998418213798943 0.9999999786343358 1.5864050952043667e-10 1.4396135133884098e-09 1.4396394773190112e-09 1.6080493651422139e-10 -2.1808473442802814e-11 -1.3688311491625644e-06 1.1431079604566767e-09 4.1579743432824585e-08 2.8346975887097444e-08 1.0000000005576577 0.999841820981675 0.9999999908838474 1.2813565780658147e-10 6.57890201131002e-10 6.856178311864819e-10 1.25318253821042e-10 2.3661469491569683e-12 -1.3688280294598767e-06 6.051979948028281e-10 4.156731487044959e-08 2.076464271797716e-08


==> figures/planar_acoustic_pulse/data/grcbc_farfield_inflow_and_pressure_outflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001
0.002 1.000221610494552 1.0000000000069986 0.9947554859035234 -5.705835416955109e-15 1.8096635035130378e-10 6.235814609715285e-10 2.678204446918733e-12 -2.5028341499211133e-10 -1.0314917698959452e-10 1.4613397646287686e-08 1.9477819000722756e-09 3.5050530714092183e-07 1.0002216104945587 1.0000000000069975 0.9947554859033613 -6.994285721702804e-15 1.8385967154014294e-10 6.23581555057731e-10 2.6782563751881782e-12 -2.5198570582765073e-10 -1.0315341031927852e-10 1.4613397632361022e-08 1.9477818454514846e-09 3.5050530679904763e-07 1.0002216104945587 1.0000000000069973 0.9947554859033613 -6.9694943557222436e-15 1.838600135986951e-10 6.235815579615321e-10 2.6782631262985493e-12 -2.5198580900877983e-10 -1.031535068500345e-10 1.4613397632373173e-08 1.9477818454115558e-09 3.50505306799316e-07 1.0002216104945587 1.0000000000069973 0.9947554859033614 -6.91496478510508e-15 1.8385696146695806e-10 6.23581568520445e-10 2.6782706680498605e-12 -2.5198397473165094e-10 -1.0315338738197949e-10 1.461339763238231e-08 1.9477818455747333e-09 3.505053067997424e-07 1.000221610494558 1.0000000000069975 0.9947554859033781 -6.805798278693316e-15 1.8355907267832053e-10 6.235814636247152e-10 2.6781897205031047e-12 -2.5180535628996006e-10 -1.0315300965883013e-10 1.4613397633543134e-08 1.947781850576211e-09 3.505053068347286e-07 1.0002216104945587 1.0000000000069975 0.9947554859033627 -6.9197896563097375e-15 1.838297718918783e-10 6.235815781169635e-10 2.6782791721955e-12 -2.5196767196763207e-10 -1.031534266062064e-10 1.4613397632573827e-08 1.9477818462305345e-09 3.505053068041686e-07
0.012 1.0002216104738593 1.0000000004802942 0.994755487687453 2.3301406827164703e-13 1.481358993666642e-10 5.146209374510089e-10 2.5830043847189325e-11 -1.7740224935125842e-10 -1.289778954664637e-10 1.9585829717015722e-08 1.0431600453711625e-08 5.080140223741015e-07 1.0002216104740336 1.0000000004803182 0.9947554876832817 2.3060870085200297e-13 1.8300899127368934e-10 5.146274140962606e-10 2.583555297340451e-11 -2.0415883716465176e-10 -1.2900660488781379e-10 1.9585829820567554e-08 1.0431602083246209e-08 5.080140207698156e-07 1.0002216104740336 1.0000000004803182 0.9947554876832811 2.3051585937548573e-13 1.8301310504615389e-10 5.146273317910735e-10 2.583552304713032e-11 -2.0416224324092083e-10 -1.290061843313028e-10 1.9585829814545302e-08 1.0431602084293338e-08 5.080140208205309e-07 1.0002216104740336 1.0000000004803182 0.9947554876832857 2.306772959962677e-13 1.8297328457453042e-10 5.146272499215817e-10 2.583547579365565e-11 -2.041283060590097e-10 -1.290065409217331e-10 1.9585829824973092e-08 1.0431602085543579e-08 5.080140210065135e-07 1.0002216104740143 1.0000000004803167 0.9947554876837419 2.3098572829361693e-13 1.7907825186027427e-10 5.146266333263223e-10 2.58348374707287e-11 -2.008767799821926e-10 -1.290031052764252e-10 1.958582982017249e-08 1.0431601878402093e-08 5.080140207795009e-07 1.0002216104740316 1.000000000480318 0.9947554876833276 2.3058074510723757e-13 1.8261462997891654e-10 5.146273002586938e-10 2.5835470121983136e-11 -2.0382632028552347e-10 -1.2900638765233393e-10 1.9585829828045145e-08 1.043160206851702e-08 5.080140207113919e-07
0.022 1.0002216104709611 1.0000000017378685 0.9947555284394396 2.0330565351278568e-13 1.123191784818703e-10 7.011626575548266e-10 9.861215738865291e-11 -1.0692882653718873e-10 -1.3677611428570724e-10 1.898899959275234e-08 1.3454663026786016e-08 5.467604096043992e-07 1.0002216104715151 1.0000000017380704 0.9947555284261742 2.197145286895476e-13 1.713884817058372e-10 7.011715784068838e-10 9.862960944373388e-11 -1.5522512592651178e-10 -1.3682234885054473e-10 1.898900153891799e-08 1.3454669941827486e-08 5.467604182228595e-07 1.000221610471515 1.0000000017380704 0.9947555284261724 2.1966866646457474e-13 1.7139591416029365e-10 7.011715268489407e-10 9.862953427866924e-11 -1.5523270740317218e-10 -1.3682268491281066e-10 1.8989001553845204e-08 1.3454669945807252e-08 5.467604179737623e-07 1.0002216104715143 1.0000000017380701 0.9947555284261882 2.1981785838635977e-13 1.713204823392596e-10 7.011715722595043e-10 9.862964574664796e-11 -1.5515835868939254e-10 -1.3682295284119881e-10 1.8989001539391583e-08 1.3454669953783198e-08 5.467604183982469e-07 1.0002216104714503 1.0000000017380521 0.9947555284277269 2.1797243166196777e-13 1.6403146515991109e-10 7.011701453901246e-10 9.862720367437966e-11 -1.481456789589114e-10 -1.3681657872342065e-10 1.8989001251641494e-08 1.3454668951768823e-08 5.467604162760729e-07 1.0002216104715087 1.0000000017380686 0.9947555284263304 2.1948750989998118e-13 1.7064208266242641e-10 7.011717620723305e-10 9.8629483799549e-11 -1.5449377048537027e-10 -1.368220809497541e-10 1.8989001511521396e-08 1.3454669812737593e-08 5.467604179201508e-07
0.032 1.0002216104635178 1.0000000037355985 0.9947555938055237 9.868322145584711e-14 7.525651388451426e-11 1.499710454529643e-09 1.9979732739106288e-10 -6.757964800954195e-11 -1.3395383737992403e-10 1.8903525720172243e-08 1.554795744511525e-08 5.527575962778498e-07 1.0002216104646597 1.0000000037361507 0.9947555937781651 7.967516485374744e-14 1.5547896629621669e-10 1.4997102444590683e-09 1.998298391127084e-10 -1.2952584270274342e-10 -1.3401079578191278e-10 1.890353091424109e-08 1.554798066146445e-08 5.52757639678455e-07 1.0002216104646597 1.0000000037361505 0.9947555937781615 7.959339182895089e-14 1.554903348968884e-10 1.4997105968337863e-09 1.9982986687029594e-10 -1.2953758575707927e-10 -1.3401089834928247e-10 1.890353090761758e-08 1.5547980673849605e-08 5.527576399392433e-07 1.0002216104646582 1.0000000037361503 0.9947555937781967 7.965953788865657e-14 1.5537631780496603e-10 1.4997105562049958e-09 1.9982985079713527e-10 -1.2942179912303266e-10 -1.340109243553831e-10 1.8903530889872738e-08 1.5547980600521982e-08 5.527576396586169e-07 1.0002216104645176 1.000000003736094 0.9947555937815606 8.152280406380379e-14 1.4449920907372296e-10 1.4997098360635489e-09 1.9982470332512807e-10 -1.1875836089689787e-10 -1.3400346412455477e-10 1.8903530102745408e-08 1.554797687284435e-08 5.527576318507128e-07 1.0002216104646455 1.0000000037361452 0.9947555937785096 8.003829056260941e-14 1.5435327545499318e-10 1.4997106842381876e-09 1.998294406836482e-10 -1.283892844464346e-10 -1.3401062746233835e-10 1.890353082818064e-08 1.554798021633618e-08 5.527576387855627e-07
0.042 1.000221610446117 1.0000000064116572 0.9947556819070517 -1.2417854789436768e-12 4.830335048136807e-11 3.0452157820901404e-09 3.1894933313164214e-10 -4.575929168038072e-11 -1.2798836710875242e-10 1.933446874893929e-08 1.7936032497036667e-08 5.564452780060664e-07 1.0002216104480317 1.000000006412709 0.9947556818611845 -1.2363318244511411e-12 1.481919826085218e-10 3.045209588626603e-09 3.189980584409842e-10 -1.1625676721084397e-10 -1.280502038408327e-10 1.9334477841018692e-08 1.793608069463366e-08 5.564453593597833e-07 1.000221610448032 1.0000000064127093 0.9947556818611784 -1.2363526122008673e-12 1.482077021696412e-10 3.045209715414271e-09 3.1899825385615357e-10 -1.1627250525431848e-10 -1.2804978087518285e-10 1.933447783429874e-08 1.793608069045424e-08 5.564453593961882e-07 1.0002216104480295 1.0000000064127086 0.9947556818612404 -1.2364985105412102e-12 1.4805128496680334e-10 3.0452096955891222e-09 3.189982713180604e-10 -1.1611576218140935e-10 -1.2805001685266217e-10 1.9334477834195335e-08 1.7936080599699897e-08 5.564453597263653e-07 1.00022161044778 1.0000000064125911 0.9947556818672179 -1.2367378200573876e-12 1.333056032497146e-10 3.0452097899066495e-09 3.189897033370643e-10 -1.0194606790224357e-10 -1.2804094319874316e-10 1.9334476256088436e-08 1.7936071805123738e-08 5.564453440970341e-07 1.0002216104480062 1.0000000064126975 0.9947556818618009 -1.23600733627014e-12 1.4665041947796587e-10 3.045210118909778e-09 3.1899748294412086e-10 -1.1471395106096175e-10 -1.2804974410609904e-10 1.9334477683276457e-08 1.7936079686192976e-08 5.564453582149078e-07
0.052 1.0002216104065924 1.0000000096808899 0.9947557906434267 -1.066765642321781e-12 3.207908463859636e-11 6.597356557010172e-09 4.609585635147376e-10 -3.356381084389651e-11 -1.2179178047877231e-10 1.891536461563226e-08 1.9600060912365147e-08 5.617159664504036e-07 1.000221610409428 1.0000000096825588 0.9947557905754777 -1.050061670032168e-12 1.4828307429547063e-10 6.597348267194052e-09 4.610249779211531e-10 -1.0941451081376503e-10 -1.2185511479299238e-10 1.8915379811988547e-08 1.960013976297328e-08 5.617160174414405e-07 1.0002216104094286 1.000000009682559 0.9947557905754679 -1.049816234655602e-12 1.4830300837272539e-10 6.597348278197185e-09 4.6102520462661264e-10 -1.0943480315321175e-10 -1.2185457599594263e-10 1.8915379849650533e-08 1.9600139735100116e-08 5.617160176677132e-07 1.0002216104094244 1.0000000096825572 0.9947557905755667 -1.049855766257227e-12 1.4810325962521085e-10 6.597348039888805e-09 4.610250351756218e-10 -1.0923558673986833e-10 -1.2185439804892845e-10 1.8915379811643093e-08 1.9600139612582742e-08 5.617160179762886e-07 1.0002216104090333 1.0000000096823558 0.9947557905849399 -1.0517999969511423e-12 1.2948081549970494e-10 6.5973486091693845e-09 4.610125571626331e-10 -9.171176613067347e-11 -1.2184440062006702e-10 1.8915376945750308e-08 1.9600123770948583e-08 5.617160030975607e-07 1.0002216104093877 1.0000000096825385 0.9947557905764508 -1.049906295825168e-12 1.4631627337276735e-10 6.597348539571644e-09 4.6102370141691915e-10 -1.0746453212309597e-10 -1.218543660522377e-10 1.8915379546321732e-08 1.9600137987676016e-08 5.617160157599525e-07
0.062 1.0002216103221953 1.0000000134358042 0.9947559176586825 3.1034858272364227e-12 2.1998364530931428e-11 1.3388990919454948e-08 6.412847706486115e-10 -2.6750936886602342e-11 -1.162343233889916e-10 1.8748639774307577e-08 2.0919533521691514e-08 5.765669062674466e-07 1.0002216103260695 1.0000000134381817 0.9947559175658416 3.090509140017056e-12 1.5086490215682945e-10 1.3388987519659952e-08 6.413750480635516e-10 -1.0596265563252876e-10 -1.1629731195800218e-10 1.874866280952194e-08 2.0919651565214457e-08 5.765668065519469e-07 1.0002216103260702 1.000000013438182 0.9947559175658276 3.0904455882247272e-12 1.5088907927639656e-10 1.3388987468069014e-08 6.41375280661129e-10 -1.0598726640059392e-10 -1.1629729627565403e-10 1.8748662827255813e-08 2.091965152360217e-08 5.765668071704935e-07 1.000221610326064 1.0000000134381792 0.9947559175659708 3.0906312251127648e-12 1.5064610589125274e-10 1.338898733094253e-08 6.413749859368603e-10 -1.0574625477159762e-10 -1.1629662176035766e-10 1.8748662782230532e-08 2.0919651330698166e-08 5.765668071774667e-07 1.0002216103254993 1.0000000134378713 0.9947559175795067 3.0917452860947e-12 1.282561915394654e-10 1.3388987541277599e-08 6.413570599024699e-10 -8.501830108753183e-11 -1.1628515811367264e-10 1.8748658113649026e-08 2.0919625241739492e-08 5.765668128338899e-07 1.0002216103260104 1.0000000134381504 0.9947559175672569 3.0908078724114815e-12 1.484748186464925e-10 1.3388987689987256e-08 6.413729607548345e-10 -1.0360660396166286e-10 -1.1629660424605886e-10 1.8748662317929842e-08 2.091964864973939e-08 5.765668072052703e-07
0.072 1.000221610156275 1.0000000175484107 0.9947560605350149 5.569501371144433e-12 1.4479112823742447e-11 2.5670472824553635e-08 8.900403114054507e-10 -2.299826511522527e-11 -1.1149891692435768e-10 1.933190990165463e-08 2.240047171876786e-08 6.126263298684659e-07 1.0002216101612824 1.0000000175515702 0.9947560604149922 5.558704920127405e-12 1.5364769222716628e-10 2.567047384900781e-08 8.901599196352223e-10 -1.0433462501697612e-10 -1.1156110117674781e-10 1.9331940725809494e-08 2.2400633261088905e-08 6.126259450393873e-07 1.0002216101612833 1.0000000175515704 0.994756060414973 5.558669485174174e-12 1.5367645349208152e-10 2.5670473713908696e-08 8.90160385364571e-10 -1.0436369841432227e-10 -1.1156111627287183e-10 1.9331940686787484e-08 2.2400633260705527e-08 6.126259454859165e-07 1.000221610161275 1.0000000175515662 0.9947560604151702 5.558689697568033e-12 1.5338957084979586e-10 2.567047382612957e-08 8.90159831729822e-10 -1.0408034372297378e-10 -1.1156044598963397e-10 1.9331940634443624e-08 2.2400632907310712e-08 6.126259452487702e-07 1.000221610160505 1.000000017551129 0.9947560604336257 5.5596139384996625e-12 1.272784588485635e-10 2.567047392963958e-08 8.901349319889827e-10 -8.029516253365368e-11 -1.1154762353829672e-10 1.933193393673613e-08 2.2400593321486937e-08 6.126259985182787e-07 1.0002216101612016 1.0000000175515253 0.994756060416936 5.558701117282733e-12 1.5083098550320574e-10 2.5670474095512947e-08 8.901572091549721e-10 -1.01573025859626e-10 -1.1156003205612733e-10 1.9331939948916427e-08 2.2400628760968087e-08 6.126259508422481e-07
0.082 1.0002216098440437 1.00000002186456 0.9947562172794963 -7.1761575520816685e-12 1.0336482769224613e-11 4.7946422976386585e-08 1.2188587578962493e-09 -2.1013854598190648e-11 -1.0758132131617154e-10 2.1079974524881422e-08 2.4217309088247992e-08 6.644789453202199e-07 1.000221609850254 1.0000000218685532 0.994756217130618 -7.171336895150762e-12 1.557074579796404e-10 4.794642702975559e-08 1.2190121402823092e-09 -1.0371001351474514e-10 -1.0764090559509894e-10 2.1080011803524727e-08 2.4217514148964683e-08 6.644781422682321e-07 1.0002216098502554 1.0000000218685539 0.9947562171305925 -7.171386264571452e-12 1.557405437389962e-10 4.794642724955856e-08 1.219012736181661e-09 -1.0374368106415227e-10 -1.0764088932652949e-10 2.108001178943881e-08 2.4217514178290972e-08 6.644781417848938e-07 1.0002216098502443 1.000000021868548 0.9947562171308519 -7.171090253437759e-12 1.5541199812561013e-10 4.794642730304877e-08 1.2190122220962701e-09 -1.0341786868955547e-10 -1.0764035540285375e-10 2.1080011678438974e-08 2.4217513620916257e-08 6.64478143329631e-07 1.0002216098492394 1.0000000218679603 0.9947562171549545 -7.171841807922113e-12 1.2586922309081515e-10 4.7946427042230745e-08 1.2189786002802883e-09 -7.67171423827942e-11 -1.0762691206946213e-10 2.1080003045032575e-08 2.4217458136478466e-08 6.644782736049229e-07 1.0002216098501477 1.0000000218684926 0.9947562171331745 -7.171339188587644e-12 1.5248495262372167e-10 4.7946427425329096e-08 1.2190086772950466e-09 -1.0054429983178806e-10 -1.076399203549789e-10 2.1080010827863484e-08 2.42175077692718e-08 6.64478156278151e-07
0.092 1.0002216092692195 1.0000000261917843 0.994756387044136 -1.009271192699552e-11 9.386301906807571e-12 8.81195857608987e-08 1.5925629172359186e-09 -2.0072197708355003e-11 -1.0443702950785737e-10 2.356214459923084e-08 2.5876286263301705e-08 7.265680146028914e-07 1.000221609276667 1.0000000261966384 0.9947563868655611 -1.0093044687625069e-11 1.5655744444658708e-10 8.811959168506494e-08 1.5927561803675715e-09 -1.0365574313529986e-10 -1.044921397439656e-10 2.356218777294687e-08 2.5876532953127583e-08 7.265666388659842e-07 1.0002216092766685 1.0000000261966393 0.9947563868655285 -1.0093205448644252e-11 1.5659437289954427e-10 8.811959144778733e-08 1.592756852024413e-09 -1.0369391071489081e-10 -1.0449184048760465e-10 2.3562187758669302e-08 2.5876533044844195e-08 7.265666382009497e-07 1.0002216092766545 1.0000000261966313 0.9947563868658583 -1.009274003164972e-11 1.5622756759399983e-10 8.811959166081074e-08 1.5927558647772263e-09 -1.0332560202169823e-10 -1.0449142903652426e-10 2.3562187642904865e-08 2.587653226798906e-08 7.2656664187774e-07 1.0002216092753868 1.0000000261958741 0.9947563868962657 -1.0092322774697084e-11 1.2367452515193772e-10 8.81195909333337e-08 1.5927119744118932e-09 -7.384534865226605e-11 -1.0447740344074388e-10 2.3562177091498825e-08 2.5876459382075447e-08 7.265668860417831e-07 1.0002216092765315 1.0000000261965596 0.9947563868688093 -1.0092773508520305e-11 1.5296409504751607e-10 8.811959157605472e-08 1.5927512865331552e-09 -1.0008738589665866e-10 -1.044909421141696e-10 2.3562186564532907e-08 2.5876524445817496e-08 7.265666654724063e-07
0.102 1.000221608226749 1.0000000302769636 0.9947565711702773 4.4471732464525776e-12 6.701333662042509e-12 1.5960756755206418e-07 1.9920930380277444e-09 -1.9759696785436824e-11 -1.0201599714219074e-10 2.5401433891439373e-08 2.6635084714679103e-08 7.80459549976312e-07 1.0002216082354571 1.000000030282696 0.9947565709614364 4.4435475833999284e-12 1.5693032381765403e-10 1.596075682070604e-07 1.99233189204829e-09 -1.0393952307965816e-10 -1.0206769648332348e-10 2.5401482175668266e-08 2.6635363416845305e-08 7.804574541076082e-07 1.0002216082354587 1.0000000302826966 0.994756570961396 4.443500082635748e-12 1.5697114304983884e-10 1.5960756790050235e-07 1.9923324700795966e-09 -1.0398209232604795e-10 -1.0206731033275907e-10 2.5401482191800127e-08 2.663536350484154e-08 7.804574537520063e-07 1.0002216082354416 1.000000030282687 0.9947565709618046 4.443718035104948e-12 1.5656455443218807e-10 1.596075680727029e-07 1.9923315395212036e-09 -1.0357154856054228e-10 -1.0206683856143365e-10 2.5401482054086943e-08 2.6635362549085994e-08 7.804574582519358e-07 1.0002216082338848 1.0000000302817411 0.9947565709991489 4.444819081780696e-12 1.2089301691130257e-10 1.5960756791372454e-07 1.9922748663823187e-09 -7.14414298968719e-11 -1.0205223490791032e-10 2.5401469653084386e-08 2.6635273217648022e-08 7.804578573796747e-07 1.0002216082352895 1.0000000302825967 0.9947565709654551 4.444212559315309e-12 1.529486795977558e-10 1.5960756841245735e-07 1.9923256464111062e-09 -9.996956011713647e-11 -1.0206672753935855e-10 2.5401480750524906e-08 2.6635352730778443e-08 7.804574976854e-07
0.112 1.000221606363663 1.000000033767897 0.9947567747454253 1.4383742223277898e-11 1.0529606008655116e-12 2.8440283142529755e-07 2.4133767124518773e-09 -1.9842067451715122e-11 -1.0027405201737393e-10 2.6062656878802876e-08 2.642639927171062e-08 8.098042650436464e-07 1.0002216063736662 1.0000000337745332 0.994756774505451 1.43984747312088e-11 1.5725061769302535e-10 2.8440282251459475e-07 2.413664348188581e-09 -1.0443897928973301e-10 -1.0032373726509144e-10 2.6062706566964738e-08 2.642668031946182e-08 8.098014916141305e-07 1.0002216063736682 1.000000033774534 0.994756774505402 1.4398393374442754e-11 1.572961288812804e-10 2.844028220756275e-07 2.4136646302221785e-09 -1.044854578749318e-10 -1.0032395329143758e-10 2.6062706621425416e-08 2.6426680452056094e-08 8.098014909830975e-07 1.0002216063736478 1.0000000337745218 0.9947567745058977 1.4398846190798717e-11 1.5684522716406491e-10 2.84402822450487e-07 2.4136637023231844e-09 -1.0403260483919123e-10 -1.0032342662272304e-10 2.6062706485214243e-08 2.642667940161797e-08 8.09801497147949e-07 1.0002216063717748 1.0000000337733683 0.9947567745508429 1.4397376201281397e-11 1.1773996257162703e-10 2.844028234453975e-07 2.4135923319423115e-09 -6.937639575105044e-11 -1.0030771999219847e-10 2.606269271616948e-08 2.6426581564002027e-08 8.098020581475256e-07 1.0002216063734632 1.0000000337744108 0.9947567745103224 1.4398840905966029e-11 1.5284177981800474e-10 2.844028226400111e-07 2.41365606400657e-09 -1.0006810456334147e-10 -1.0032286305653627e-10 2.6062705001775317e-08 2.642666838138408e-08 8.098015531762021e-07
0.122 1.0002216030892068 1.0000000361522867 0.9947570088838563 1.80231392570069e-14 -2.402361680633868e-12 4.973849006433484e-07 2.8039817613797307e-09 -2.018757565162679e-11 -9.917415446380065e-11 2.6060995529126397e-08 2.5722410731361018e-08 8.175077095435666e-07 1.0002216031005446 1.000000036159855 0.9947570086117966 3.002991249568595e-14 1.5791875092520738e-10 4.973848830242289e-07 2.8043167240298357e-09 -1.0508889156252312e-10 -9.922136405199371e-11 2.6061045047495892e-08 2.5722645014461676e-08 8.175045658131599e-07 1.0002216031005469 1.0000000361598567 0.9947570086117378 2.991154744766102e-14 1.5796839368290638e-10 4.973848826534957e-07 2.8043170198501244e-09 -1.0513973620599471e-10 -9.922154385865282e-11 2.6061045094206553e-08 2.572264515752196e-08 8.175045654736237e-07 1.0002216031005224 1.0000000361598416 0.9947570086123295 3.028956319936224e-14 1.5747401339480205e-10 4.973848828196212e-07 2.8043158724434552e-09 -1.0464422817186352e-10 -9.922090980429261e-11 2.6061044937632615e-08 2.572264414478711e-08 8.1750457274655e-07 1.0002216030983049 1.0000000361584598 0.9947570086655521 2.8559223612025454e-14 1.1507815567499022e-10 4.973848855688074e-07 2.804228400912357e-09 -6.758016321621552e-11 -9.920461847463265e-11 2.6061030488627308e-08 2.572255566538766e-08 8.175052379852219e-07 1.0002216031003024 1.0000000361597072 0.9947570086176062 3.015949836579833e-14 1.5308944963997757e-10 4.973848830542085e-07 2.8043064239588918e-09 -1.0031913253288744e-10 -9.922019295951217e-11 2.6061043336806437e-08 2.5722633910381006e-08 8.1750463953608e-07
0.132 1.000221597440779 1.0000000366643758 0.9947572940352865 -1.6698673126835288e-11 4.662795197353505e-13 8.525514845642974e-07 3.07976337145811e-09 -2.0719205337548317e-11 -9.868072560566706e-11 2.6025118024281067e-08 2.4842095358122654e-08 8.17392976760583e-07 1.0002215974534607 1.0000000366728832 0.9947572937308958 -1.672563544644404e-11 1.5864593516691463e-10 8.525514612027475e-07 3.0801421912950705e-09 -1.0585180677301633e-10 -9.872230869970207e-11 2.6025163219054644e-08 2.4842217027314064e-08 8.173901818734597e-07 1.0002215974534636 1.000000036672885 0.994757293730827 -1.6725633908648112e-11 1.5869942344160646e-10 8.525514605416212e-07 3.080142637466528e-09 -1.059065372089689e-10 -9.87221861903883e-11 2.602516329078655e-08 2.4842217125104792e-08 8.173901822755474e-07 1.0002215974534345 1.0000000366728674 0.994757293731523 -1.6725364157011038e-11 1.5816783343244286e-10 8.525514606078711e-07 3.080141154475605e-09 -1.0536883518586981e-10 -9.872127035739599e-11 2.6025163130068992e-08 2.4842216505345227e-08 8.173901885088267e-07 1.000221597450848 1.0000000366712398 0.9947572937936293 -1.6722989788949056e-11 1.1315035733179182e-10 8.52551464928719e-07 3.0800367214314765e-09 -6.600975911748607e-11 -9.870479681191741e-11 2.6025149271537006e-08 2.484216472241655e-08 8.173908055893051e-07 1.0002215974531765 1.0000000366727084 0.9947572937377234 -1.6725216013840387e-11 1.534569018554732e-10 8.52551461075565e-07 3.08013008756322e-09 -1.006841586745355e-10 -9.872033207259343e-11 2.6025161612942936e-08 2.4842210204065552e-08 8.173902508888464e-07
0.142 1.0002215878837633 1.000000034143534 0.994757664821551 1.1718282888251457e-11 9.604482136052258e-13 1.4324185409103584e-06 3.1434052604460708e-09 -2.1378812900401898e-11 -9.875119096194964e-11 2.631458917185564e-08 2.390572910482147e-08 8.221921580048031e-07 1.000221587897782 1.0000000341529758 0.9947576644850036 1.1696825357063006e-11 1.585047356080716e-10 1.4324185123922231e-06 3.143826926628314e-09 -1.0668104040846606e-10 -9.878810211396753e-11 2.6314618475693374e-08 2.3905638537753064e-08 8.221910303997856e-07 1.0002215878977858 1.0000000341529776 0.9947576644849235 1.1696917030683266e-11 1.585620919668991e-10 1.43241851181051e-06 3.1438276602546726e-09 -1.0674027690017628e-10 -9.8788911211816e-11 2.631461851525272e-08 2.390563849422336e-08 8.221910302213344e-07 1.0002215878977518 1.000000034152957 0.994757664485731 1.1697238794025253e-11 1.5799196019924567e-10 1.4324185119163888e-06 3.1438258649891796e-09 -1.0616031999369766e-10 -9.878745114974558e-11 2.631461838633318e-08 2.3905638914114452e-08 8.221910328180499e-07 1.0002215878947731 1.000000034151068 0.9947576645572722 1.1699632257823458e-11 1.1030789950029689e-10 1.4324185174061669e-06 3.143702925036344e-09 -6.461594910449284e-11 -9.87707869063979e-11 2.6314608669006016e-08 2.3905668862624887e-08 8.221912778717869e-07 1.0002215878974523 1.000000034152771 0.994757664492925 1.1697104789512153e-11 1.529456335925884e-10 1.4324185126141561e-06 3.1438126739751465e-09 -1.0111748157868897e-10 -9.87868658187627e-11 2.6314617359364995e-08 2.39056419994053e-08 8.221910579784785e-07
0.152 1.0002215720167886 1.0000000268244522 0.9947581771535998 1.4196053467265613e-11 -5.248220055419195e-12 2.3610431650121953e-06 2.856865659060714e-09 -2.208429333008621e-11 -9.934817480278702e-11 2.7818798865903853e-08 2.358080561636676e-08 8.497742782015577e-07 1.000221572032171 1.0000000268348468 0.9947581767842569 1.4239031039471053e-11 1.5845160820466959e-10 2.3610431315314613e-06 2.8573422478672437e-09 -1.0747481937585672e-10 -9.938468052155685e-11 2.7818822201469535e-08 2.3580386559925188e-08 8.497762895402863e-07 1.0002215720321748 1.000000026834849 0.9947581767841647 1.4239561667678932e-11 1.585135071393324e-10 2.3610431312662477e-06 2.857343121156619e-09 -1.075383024418277e-10 -9.938553184816844e-11 2.7818822222334312e-08 2.35803863021814e-08 8.497762891600798e-07 1.000221572032136 1.0000000268348253 0.9947581767850932 1.4239579340938009e-11 1.5789721536394672e-10 2.3610431314818404e-06 2.857340934920474e-09 -1.0691598154255387e-10 -9.938363311974739e-11 2.7818822187994954e-08 2.3580388674681027e-08 8.497762817725557e-07 1.0002215720287393 1.0000000268326559 0.9947581768666911 1.4235283420309506e-11 1.0686954168054529e-10 2.361043138117957e-06 2.8571974358080995e-09 -6.329544099819406e-11 -9.93669139975896e-11 2.7818818667645974e-08 2.3580564736395675e-08 8.497756577965887e-07 1.0002215720317922 1.00000002683461 0.9947581767933562 1.4239057575517003e-11 1.524477305821973e-10 2.3610431321615733e-06 2.8573256036543528e-09 -1.0151737847901713e-10 -9.93835480029141e-11 2.7818821941994994e-08 2.358040913052394e-08 8.49776214753797e-07
0.162 1.0002215461559385 1.000000012040082 0.9947589182297852 -5.1510978278498885e-11 -9.604371631707629e-14 3.819428764359012e-06 2.0692588557373355e-09 -2.267759973476365e-11 -1.0044785215361141e-10 3.164312576839074e-08 2.49751417958617e-08 9.280704568414857e-07 1.0002215461726902 1.0000000120514352 0.9947589178275406 -5.148559730798525e-11 1.595248093232831e-10 3.8194287280503725e-06 2.0698466119124025e-09 -1.0799126119515967e-10 -1.0047683672740622e-10 3.1643162917688954e-08 2.4974350476020133e-08 9.280765432021412e-07 1.0002215461726947 1.000000012051438 0.9947589178274353 -5.148546834330022e-11 1.5959031144921743e-10 3.819428727406939e-06 2.0698473023189816e-09 -1.0805869461583794e-10 -1.0047767237167189e-10 3.164316288353765e-08 2.4974349991463352e-08 9.280765443758174e-07 1.0002215461726505 1.0000000120514103 0.9947589178284932 -5.1485644507484367e-11 1.5893753038701556e-10 3.8194287276039454e-06 2.0698448544383772e-09 -1.0739388729046406e-10 -1.00475327126538e-10 3.164316293055866e-08 2.4974354889933366e-08 9.280765197230134e-07 1.0002215461688124 1.000000012048944 0.9947589179207136 -5.148883233843171e-11 1.0561754152590271e-10 3.819428736035894e-06 2.069672741446341e-09 -6.181601241791148e-11 -1.0045913535974926e-10 3.164316379112783e-08 2.4974719048556134e-08 9.280745468191727e-07 1.0002215461722592 1.000000012051164 0.9947589178378976 -5.148587284163524e-11 1.5317497642573454e-10 3.819428728168566e-06 2.0698262232268467e-09 -1.0164291773014013e-10 -1.0047549785562433e-10 3.1643163305619225e-08 2.4974398556495713e-08 9.280763038610781e-07
0.172 1.0002215047773966 0.9999999858227713 0.9947600197796216 -2.7745747740388262e-11 1.2649257043988073e-11 6.063045060750475e-06 6.738453296354895e-10 -2.285038914597926e-11 -1.0201154026534832e-10 3.7576603673965675e-08 2.8301875718930716e-08 1.0701761829433282e-06 1.0002215047954497 0.9999999858350345 0.9947600193462792 -2.7802967928667108e-11 1.5992512774548365e-10 6.063045026009276e-06 6.747263075678272e-10 -1.0769849293301094e-10 -1.0203042059071275e-10 3.757669694155778e-08 2.8300811354654454e-08 1.0701848830226527e-06 1.0002215047954548 0.9999999858350377 0.9947600193461598 -2.780327723017802e-11 1.5999358057589002e-10 6.063045025159874e-06 6.747273548121763e-10 -1.0777085170374677e-10 -1.0203132503769621e-10 3.7576696942932266e-08 2.8300810654108864e-08 1.0701848853164029e-06 1.000221504795405 0.9999999858350065 0.9947600193473529 -2.7803180031647805e-11 1.5931476670535378e-10 6.063045025350857e-06 6.747240942646818e-10 -1.0706346288178186e-10 -1.0202878610811732e-10 3.757669691031007e-08 2.830081795900996e-08 1.0701848435633088e-06 1.0002215047911103 0.9999999858322324 0.9947600194505373 -2.7797924780546458e-11 1.0479442558988764e-10 6.0630450350663805e-06 6.744978197518831e-10 -5.967473122218708e-11 -1.0201336607493182e-10 3.757669441636037e-08 2.8301349354029813e-08 1.070181501956507e-06 1.0002215047949639 0.999999985834728 0.9947600193579514 -2.7802502944098867e-11 1.5333546087937468e-10 6.063045025811067e-06 6.746998160605756e-10 -1.0096682845426968e-10 -1.0202958013771862e-10 3.757669715081462e-08 2.830088324347589e-08 1.070184468377018e-06
0.182 1.0002214397970415 0.9999999423883591 0.9947616752204151 7.61406239386367e-11 1.35919440566055e-12 9.443073311807177e-06 -1.4030361670268385e-09 -2.2033444604426933e-11 -1.0399039845605691e-10 4.4092185608212125e-08 3.249439657633272e-08 1.2527936673477073e-06 1.0002214398163973 0.9999999424015364 0.9947616747562954 7.612597969260149e-11 1.5871576814971166e-10 9.443073289072071e-06 -1.401362605723575e-09 -1.0549798977063157e-10 -1.040135676831549e-10 4.40923743686055e-08 3.249318280216925e-08 1.2528015448634224e-06 1.0002214398164029 0.9999999424015402 0.9947616747561621 7.612534342608221e-11 1.5878895507257272e-10 9.44307328849096e-06 -1.4013614984489314e-09 -1.0557493174285429e-10 -1.0401439670458295e-10 4.409237439370388e-08 3.249318188021572e-08 1.2528015489503426e-06 1.0002214398163471 0.9999999424015049 0.9947616747574979 7.61252489310732e-11 1.5806259321372378e-10 9.443073288718763e-06 -1.4013660179239456e-09 -1.0482671755171906e-10 -1.0401151083032697e-10 4.409237425892516e-08 3.249319120275869e-08 1.2528014934103838e-06 1.0002214398115752 0.9999999423984081 0.9947616748720923 7.612714787826455e-11 1.0021401264117641e-10 9.44307329892484e-06 -1.4017167714257383e-09 -5.5847709573828525e-11 -1.0399566417785444e-10 4.409235954678325e-08 3.249384927901571e-08 1.2527972356112134e-06 1.0002214398158535 0.9999999424011914 0.994761674769354 7.61259370315618e-11 1.5166858442182307e-10 9.443073289601028e-06 -1.4014026863309092e-09 -9.839823287464688e-11 -1.0401206894687322e-10 4.4092373435365973e-08 3.249327398321701e-08 1.252800997625028e-06
0.192 1.0002213396567794 0.9999998734818113 0.9947641615599807 -1.343989360217545e-11 -1.3841422535668464e-11 1.4431128291319033e-05 -4.221923124164619e-09 -1.9247937994556047e-11 -1.0636731022929964e-10 4.947130976891297e-08 3.618604604208498e-08 1.4304119735064666e-06 1.0002213396775563 0.9999998734959965 0.9947641610629456 -1.3378284436934172e-11 1.5867219973598544e-10 1.4431128295575411e-05 -4.218243828763191e-09 -9.922619139137038e-11 -1.0639424940752478e-10 4.947164677726245e-08 3.6184776100438795e-08 1.430414137484035e-06 1.0002213396775623 0.9999998734960005 0.9947641610627965 -1.3378924395028402e-11 1.5875108147093994e-10 1.4431128294716433e-05 -4.218242313141687e-09 -9.930715778945918e-11 -1.0639455772339004e-10 4.9471646840636255e-08 3.618477505726688e-08 1.4304141433157462e-06 1.0002213396775002 0.9999998734959611 0.9947641610642851 -1.3379103570014809e-11 1.5796838425984987e-10 1.4431128295000374e-05 -4.218250075885442e-09 -9.852180295452792e-11 -1.0639203506238803e-10 4.947164650685538e-08 3.618478619436053e-08 1.4304140810354179e-06 1.0002213396722184 0.9999998734925163 0.9947641611909848 -1.3385662112543217e-11 9.602986804407108e-11 1.4431128302859407e-05 -4.218900973278975e-09 -4.834691226934281e-11 -1.063758269912729e-10 4.947160764037788e-08 3.618554688711642e-08 1.4304096960341258e-06 1.0002213396769504 0.9999998734956098 0.9947641610774849 -1.3379101437228532e-11 1.5108288705249118e-10 1.4431128296170604e-05 -4.218315934796673e-09 -9.179188948649864e-11 -1.0639250873968841e-10 4.947164346687355e-08 3.618488433805881e-08 1.4304135351475946e-06
0.202 1.000221188198759 0.9999997675710759 0.9947678662062944 -2.533544837022783e-10 2.2668191251265996e-11 2.1643090326091634e-05 -7.764706983234738e-09 -1.2935534918031345e-11 -1.0914257975874439e-10 5.2287275223672425e-08 3.8279669176612656e-08 1.5584339199527832e-06 1.0002211882209104 0.9999997675862534 0.9947678656790759 -2.533722137183245e-10 1.6080606295306468e-10 2.16430903694734e-05 -7.75629939794109e-09 -8.47938712863762e-11 -1.0914218637146448e-10 5.228782599951704e-08 3.82784444757985e-08 1.5584242116891388e-06 1.0002211882209175 0.9999997675862579 0.9947678656789111 -2.5337222034636786e-10 1.6088541069856413e-10 2.1643090368492118e-05 -7.756297429182794e-09 -8.48773428002921e-11 -1.0914215074717653e-10 5.228782609394229e-08 3.827844328390564e-08 1.5584242181375486e-06 1.0002211882208487 0.9999997675862137 0.9947678656805578 -2.5337245764160486e-10 1.6009793625700108e-10 2.164309036911866e-05 -7.756312493253267e-09 -8.40624631249882e-11 -1.0914015303293598e-10 5.2287825342480506e-08 3.827845614756514e-08 1.5584241604013043e-06 1.000221188215038 0.9999997675824064 0.9947678658195512 -2.5337169428524577e-10 9.922833074164351e-11 2.1643090371549134e-05 -7.757667779776869e-09 -3.346880921466313e-11 -1.0912641096388494e-10 5.2287745572679015e-08 3.82793021356635e-08 1.558420777232091e-06 1.0002211882202394 0.999999767585823 0.9947678656951422 -2.533721495236286e-10 1.531866375826133e-10 2.16430903695336e-05 -7.75644645540621e-09 -7.7099848163342e-11 -1.0914045715356111e-10 5.2287818395130943e-08 3.827856868130512e-08 1.558423669387225e-06
0.212 1.0002209633563215 0.9999996089099227 0.9947733179006318 -2.598162638299807e-10 8.511909355212993e-11 3.1856683891014255e-05 -1.1842574263643216e-08 -7.844459206216502e-13 -1.122657655255026e-10 5.142891310210647e-08 3.7970540327004264e-08 1.6013493709130354e-06 1.0002209633795296 0.999999608925904 0.9947733173543443 -2.5988795335742487e-10 1.6131282933330422e-10 3.185668398201322e-05 -1.182366106295948e-08 -5.4713863980368825e-11 -1.1222855448628023e-10 5.14297597697112e-08 3.796954661402848e-08 1.6013201954865795e-06 1.0002209633795371 0.9999996089259088 0.9947733173541642 -2.5988778056039693e-10 1.6138865850218857e-10 3.1856683981262905e-05 -1.1823657225232953e-08 -5.479939032252137e-11 -1.1222886823418457e-10 5.142975989986215e-08 3.7969545223844675e-08 1.601320199996054e-06 1.0002209633794614 0.99999960892586 0.9947733173559626 -2.5988770000444585e-10 1.6063623787878654e-10 3.1856683981613096e-05 -1.1823689315192991e-08 -5.397060270369831e-11 -1.1222688740226897e-10 5.1429758459075857e-08 3.7969559496871363e-08 1.6013201640937895e-06 1.0002209633731354 0.9999996089216928 0.9947733175064195 -2.5987983616369405e-10 1.0471607446405776e-10 3.1856683976204994e-05 -1.182662818787365e-08 -4.533622951081245e-12 -1.1221703654577358e-10 5.1429616429122404e-08 3.7970453527567494e-08 1.6013193350951607e-06 1.000220963378793 0.9999996089254296 0.9947733173718798 -2.598869185608321e-10 1.5405898981994215e-10 3.185668398152732e-05 -1.182397552073649e-08 -4.6920141409223777e-11 -1.1222744135060276e-10 5.142974542736595e-08 3.796968322971481e-08 1.6013198760152372e-06
0.222 1.000220635737534 0.9999993765241123 0.9947812203122485 -1.142188307870314e-10 1.0119239695064436e-10 4.601962740921672e-05 -1.6093181696571062e-08 2.0453537289255212e-11 -1.1567034789257698e-10 4.6356560160836285e-08 3.490432095407535e-08 1.5364506789511304e-06 1.0002206357616095 0.9999993765408429 0.9947812197585513 -1.1416206283802353e-10 1.5885831645376563e-10 4.601962755600212e-05 -1.6052059113842197e-08 4.379582851881716e-12 -1.156257926525984e-10 4.63577973103106e-08 3.4903916142563645e-08 1.5363936557537435e-06 1.0002206357616177 0.9999993765408485 0.9947812197583563 -1.1416175688830781e-10 1.589339328674289e-10 4.6019627555611725e-05 -1.605205155452212e-08 4.295962319329797e-12 -1.1562638276545643e-10 4.6357797537769177e-08 3.490391470652134e-08 1.5363936558839034e-06 1.0002206357615353 0.9999993765407948 0.994781219760298 -1.1416175346242529e-10 1.5818359964682415e-10 4.601962755580634e-05 -1.6052120436320123e-08 5.105406658166851e-12 -1.1562468125716202e-10 4.6357795095530693e-08 3.490392929541473e-08 1.5363936641110538e-06 1.0002206357546974 0.999999376536258 0.9947812199210213 -1.1416673543154898e-10 1.0384465554839365e-10 4.601962753918285e-05 -1.605846174966057e-08 5.0210238019233715e-11 -1.1561652229249994e-10 4.635756647510179e-08 3.4904786171172175e-08 1.5363973559908162e-06 1.0002206357608072 0.9999993765403224 0.9947812197774589 -1.1416212467661842e-10 1.516411872185432e-10 4.601962755444352e-05 -1.6052733871760115e-08 1.1942743517599951e-11 -1.1562475917475315e-10 4.635777338616579e-08 3.490405535559068e-08 1.5363937706943797e-06
0.232 1.0002201671958442 0.9999990431885656 0.9947924860700071 -4.742039304716129e-10 1.2388830496606383e-10 6.524523771105469e-05 -2.0071694134279972e-08 5.51155423008849e-11 -1.1937032199862333e-10 3.824147503959436e-08 2.998517249356599e-08 1.3713112823158206e-06 1.0002201672208972 0.9999990432062819 0.9947924855206627 -4.740991278847549e-10 1.5835266402914694e-10 6.524523791904515e-05 -1.9985684736692522e-08 1.157272557289671e-10 -1.19307801777536e-10 3.824320414402038e-08 2.998601303738336e-08 1.3712201420926966e-06 1.0002201672209061 0.9999990432062876 0.9947924855204554 -4.740989766855449e-10 1.5842725137683442e-10 6.524523791870129e-05 -1.998566966085817e-08 1.1565218245691478e-10 -1.1930814690849505e-10 3.824320447766971e-08 2.9986011734132695e-08 1.3712201355913205e-06 1.0002201672208164 0.9999990432062291 0.9947924855225256 -4.74099186114189e-10 1.576878178962239e-10 6.524523791867726e-05 -1.9985814078676276e-08 1.1637566060196638e-10 -1.1930711938431602e-10 3.824320075173095e-08 2.998602428321667e-08 1.371220210964504e-06 1.0002201672134376 0.9999990432012766 0.9947924856919539 -4.74110958163478e-10 1.0577355502347807e-10 6.524523788826154e-05 -1.9999159039532907e-08 1.509211818239067e-10 -1.1930154889355736e-10 3.8242862519448893e-08 2.998665854756982e-08 1.371230511595764e-06 1.000220167220025 0.9999990432057099 0.9947924855408046 -4.741001762829173e-10 1.5126040917593824e-10 6.524523791559406e-05 -1.9987102611004343e-08 1.224039311951805e-10 -1.1930649012049592e-10 3.8243167855928445e-08 2.9986130791419394e-08 1.3712209269146202e-06
0.242 1.000219509510844 0.9999985744835154 0.9948082677762448 -1.5957379079789892e-09 3.2279846303686016e-10 9.078880789849275e-05 -2.334354695286288e-08 1.0851036815198792e-10 -1.2344027163084172e-10 3.273823195568313e-08 2.6981370017219198e-08 1.1849319998289458e-06 1.0002195095365711 0.9999985745022977 0.9948082672666547 -1.5958131258423936e-09 1.6191961375477703e-10 9.078880815763478e-05 -2.3170600705538192e-08 3.1837570976440186e-10 -1.2324966033432386e-10 3.274019057857559e-08 2.6984032267529598e-08 1.184818439302484e-06 1.000219509536581 0.9999985745023043 0.9948082672664391 -1.5958131659050897e-09 1.6197338498438895e-10 9.078880815814864e-05 -2.3170570520492337e-08 3.183218725581032e-10 -1.2325020637715904e-10 3.274019101704895e-08 2.6984031572315918e-08 1.1848184251388542e-06 1.0002195095364836 0.9999985745022397 0.9948082672685928 -1.5958129799190977e-09 1.6144260038583655e-10 9.078880815801464e-05 -2.3170864584024247e-08 3.188317442630271e-10 -1.2324919635813042e-10 3.2740186612955015e-08 2.6984036989208414e-08 1.184818571847214e-06 1.000219509528569 0.9999985744968283 0.9948082674421318 -1.5958068502163401e-09 1.3123539044778295e-10 9.078880811251304e-05 -2.319804177572538e-08 3.3100767180048717e-10 -1.232590494881001e-10 3.2739794101578164e-08 2.6984130604363918e-08 1.1848353193741882e-06 1.0002195095356274 0.9999985745016685 0.994808267287578 -1.595812177641096e-09 1.5690623914022188e-10 9.078880815284082e-05 -2.31734905177467e-08 3.2291217413840396e-10 -1.2324970930400366e-10 3.274014766898843e-08 2.6984079829229278e-08 1.1848199265246593e-06
0.252 1.000218603374563 0.9999979280693613 0.994829981102265 -2.9820177121666383e-09 7.750667309487124e-10 0.0001239962256486457 -2.5525030521318787e-08 1.8604972349110956e-10 -1.278916600779761e-10 3.901066558760292e-08 3.132004401170973e-08 1.1618795160572233e-06 1.0002186033994347 0.9999979280886518 0.9948299807218695 -2.9821734170954415e-09 1.6392282069057632e-10 0.00012399622593524927 -2.519049969371954e-08 6.751676384061181e-10 -1.2742776763437097e-10 3.901182578123253e-08 3.132309878258065e-08 1.161807366535074e-06 1.0002186033994447 0.999997928088659 0.9948299807216578 -2.9821733653915177e-09 1.639221221443026e-10 0.00012399622593616574 -2.51904410669966e-08 6.751590888831259e-10 -1.2742865334857713e-10 3.9011826076812345e-08 3.132309904875877e-08 1.1618073535798766e-06 1.0002186033993414 0.9999979280885881 0.9948299807237754 -2.9821731513328126e-09 1.6393389019537942e-10 0.0001239962259362289 -2.5191019843430102e-08 6.752205308048935e-10 -1.2742725298378618e-10 3.9011823549590444e-08 3.13230950317568e-08 1.1618074815648316e-06 1.0002186033910199 0.999997928082722 0.9948299808897758 -2.9821558359084033e-09 1.8758569002338988e-10 0.00012399622587671755 -2.524444134940966e-08 6.434481946241098e-10 -1.2747167492422864e-10 3.9011604352992105e-08 3.1322642807285404e-08 1.1618211169177875e-06 1.0002186033984308 0.9999979280879641 0.994829980742392 -2.9821711980611306e-09 1.6428701057952468e-10 0.00012399622592953164 -2.5196190830950724e-08 6.752595212861514e-10 -1.2743108449011012e-10 3.901180133866012e-08 3.1323056641917626e-08 1.1618086431471622e-06
0.262 1.0002173779527535 0.9999970533727938 0.9948593139524015 -4.454714334635208e-09 1.4276463209884931e-09 0.00016622008536869854 -2.6336160100884324e-08 2.908899597562725e-10 -1.3266444560761228e-10 5.5679263904077956e-08 4.2459958973071275e-08 1.4383046079031162e-06 1.0002173779741517 0.9999970533916481 0.9948593138591704 -4.454664414845613e-09 1.6121136928120792e-10 0.00016622008565896635 -2.5713194338374435e-08 1.2823364836490125e-09 -1.3182054443195482e-10 5.5679022913645066e-08 4.246006086847399e-08 1.4383518473592739e-06 1.0002173779741623 0.9999970533916556 0.9948593138589854 -4.454664252417902e-09 1.6112194131320078e-10 0.0001662200856596878 -2.571308378741312e-08 1.2824145255017393e-09 -1.318211350942477e-10 5.56790228322949e-08 4.246006132480063e-08 1.438351852195318e-06 1.0002173779740549 0.9999970533915791 0.9948593138608395 -4.454664633690702e-09 1.6201867211915333e-10 0.0001662200856595796 -2.571418409437035e-08 1.2816140362770163e-09 -1.318199048911119e-10 5.567902364142797e-08 4.2460055009100785e-08 1.4383517905512638e-06 1.0002173779655787 0.9999970533852812 0.9948593139975214 -4.454666527976448e-09 2.716887999087805e-10 0.00016622008558855525 -2.5815494202376816e-08 1.1679960480051016e-09 -1.319166169643093e-10 5.5679099712958584e-08 4.245969306815826e-08 1.4383463167274954e-06 1.0002173779731116 0.9999970533909014 0.9948593138770455 -4.454664701291247e-09 1.7032657106081787e-10 0.0001662200856517438 -2.572401488270137e-08 1.2739162137283974e-09 -1.3182898456189085e-10 5.56790310464818e-08 4.245999947410599e-08 1.4383512308092002e-06
0.272 1.0002157513027836 0.9999958918854185 0.9948982152360022 -6.901713014926465e-09 2.340186119327899e-09 0.00021870452681999473 -2.5767029050550643e-08 4.1910341506447117e-10 -1.377721587863108e-10 7.496001864481778e-08 5.5641730605687045e-08 1.9071070163125244e-06 1.0002157513175296 0.9999958919030986 0.9948982156717002 -6.901520344468845e-09 1.595739653863933e-10 0.00021870452711237573 -2.4649451765954516e-08 2.2791914624843147e-09 -1.3640663008054e-10 7.49580985222781e-08 5.563436985598994e-08 1.9072878796280914e-06 1.0002157513175407 0.9999958919031069 0.9948982156715792 -6.9015203255815395e-09 1.593504356852898e-10 0.00021870452711289797 -2.4649248984363647e-08 2.2794260811984583e-09 -1.36406855715612e-10 7.49580979599081e-08 5.563436947176588e-08 1.9072879122930318e-06 1.0002157513174323 0.9999958919030233 0.9948982156727931 -6.9015207801473284e-09 1.6158583427391974e-10 0.00021870452711214038 -2.4651269630605673e-08 2.277062478147297e-09 -1.364068479416191e-10 7.495810279300328e-08 5.5634371565456434e-08 1.9072875689002331e-06 1.0002157513091186 0.9999958918962553 0.9948982157445969 -6.901540495064869e-09 3.994959981663034e-10 0.00021870452702975131 -2.483666419037596e-08 2.017685199120904e-09 -1.365788372090338e-10 7.495852504342386e-08 5.563499928821858e-08 1.9072557878414795e-06 1.0002157513164827 0.9999958919022861 0.9948982156832162 -6.901522386631882e-09 1.819029172850815e-10 0.00021870452710322322 -2.4669313203528694e-08 2.2553640127309664e-09 -1.3642324783083918e-10 7.495814544275321e-08 5.5634393919529653e-08 1.907284490051721e-06
0.282 1.0002136318870085 0.9999943782454787 0.9949488571229453 -1.13480039428273e-08 3.819906334248071e-09 0.0002824432771863284 -2.432645309624988e-08 5.511399587523057e-10 -1.4337370197651929e-10 9.147768169333198e-08 6.707376320142762e-08 2.397177234867147e-06 1.0002136318908514 0.9999943782613772 0.9949488584664415 -1.1348000671267225e-08 1.6326948771153654e-10 0.000282443277531631 -2.239415729494084e-08 3.854796609871835e-09 -1.411680338411964e-10 9.147339418658443e-08 6.705120097717313e-08 2.397477919832179e-06 1.000213631890862 0.9999943782613866 0.9949488584664464 -1.1348000897664097e-08 1.628263610350703e-10 0.00028244327753202596 -2.2393798006542718e-08 3.85530151569681e-09 -1.4116758248687861e-10 9.14733930794484e-08 6.705119816688509e-08 2.397477984994823e-06 1.0002136318907564 0.9999943782612942 0.9949488584664032 -1.1348000882377207e-08 1.6725623920019932e-10 0.00028244327753050526 -2.2397381199909928e-08 3.850232128155201e-09 -1.411693190889151e-10 9.147340325225087e-08 6.705122446041615e-08 2.3974773241807223e-06 1.0002136318830173 0.9999943782539161 0.9949488584155691 -1.1348004357208866e-08 6.140081452303693e-10 0.0002824432774283607 -2.2724884578652066e-08 3.3416919979293826e-09 -1.414616065501267e-10 9.147428734698837e-08 6.705423854587471e-08 2.3974172801375786e-06 1.0002136318898358 0.9999943782604793 0.9949488584655205 -1.1348001265779621e-08 2.0724832006560426e-10 0.0002824432775193629 -2.2429363775441757e-08 3.804346954524209e-09 -1.411969823251702e-10 9.147349297698638e-08 6.705146511432557e-08 2.397471417409073e-06
0.292 1.0002109213729335 0.9999924422392251 0.9950135659230601 -1.7837718571277057e-08 6.215655984207109e-09 0.00035801728975228344 -2.319281905897826e-08 6.385674215823084e-10 -1.496410333860857e-10 1.0147549167569563e-07 7.402907145590445e-08 2.7810897931387254e-06 1.000210921359078 0.9999924422521663 0.9950135687822284 -1.7837919040117785e-08 1.6683406839009928e-10 0.00035801729030115857 -1.997186764853643e-08 6.246940595384105e-09 -1.4608637272556345e-10 1.0146748615498032e-07 7.397794701868901e-08 2.7814700991623076e-06 1.0002109213590877 0.9999924422521771 0.995013568782461 -1.7837919143476934e-08 1.660320295865215e-10 0.000358017290301428 -1.9971252380420114e-08 6.247894237704249e-09 -1.4608583930266786e-10 1.014674843327506e-07 7.397793921627892e-08 2.781470196233055e-06 1.0002109213589905 0.9999924422520725 0.9950135687801488 -1.7837919152469512e-08 1.7404936795337525e-10 0.0003580172902994316 -1.9977391165643586e-08 6.238336327402866e-09 -1.4608921407897438e-10 1.0146750210454753e-07 7.397801579221582e-08 2.7814692225969337e-06 1.0002109213524593 0.9999924422438574 0.9950135685125094 -1.7837899797130916e-08 9.60787053175263e-10 0.0003580172901526215 -2.0536095476588967e-08 5.320280239290668e-09 -1.465754420767187e-10 1.0146905152070159e-07 7.398577136041915e-08 2.7813828154354107e-06 1.0002109213581518 0.9999924422511507 0.9950135687589133 -1.783791732634324e-08 2.4619018841097056e-10 0.00035801729028311403 -2.0032158708766777e-08 6.152371704897689e-09 -1.461353565914339e-10 1.0146765907180166e-07 7.397870747393644e-08 2.7814605484326047e-06
0.302 1.0002075188537787 0.9999900118171354 0.9950947190730395 -2.5936903695970234e-08 9.704170515947081e-09 0.00044542374774159257 -2.414265475410432e-08 5.864446105872448e-10 -1.5663566000450725e-10 1.0239850720133233e-07 7.467755555271012e-08 2.9702578015261352e-06 1.000207518812038 0.9999900118251573 0.9950947243783811 -2.593696164695528e-08 1.643538284083295e-10 0.0004454237488249817 -1.8965397875485812e-08 9.728019520801977e-09 -1.5114522323958982e-10 1.0238411495116224e-07 7.45752090392152e-08 2.9706046304530763e-06 1.0002075188120463 0.9999900118251699 0.9950947243789999 -2.59369612928693e-08 1.630098196334814e-10 0.00044542374882484883 -1.8964379736446892e-08 9.729689606608454e-09 -1.5114429519795635e-10 1.0238411213233584e-07 7.457519192310214e-08 2.9706047481778746e-06 1.0002075188119661 0.9999900118250477 0.9950947243728262 -2.593696147199933e-08 1.7644267155926179e-10 0.00044542374882247475 -1.897454404114785e-08 9.712974378714146e-09 -1.511510320486738e-10 1.0238414103845405e-07 7.457536249157109e-08 2.9706035716293755e-06 1.0002075188075612 0.9999900118156326 0.9950947237408762 -2.5936953556051323e-08 1.4736094993152757e-09 0.0004454237485746361 -1.9895341016484624e-08 8.147303311125626e-09 -1.519241658010099e-10 1.0238669685952278e-07 7.45918312799425e-08 2.970502753985263e-06 1.000207518811286 0.9999900118239723 0.9950947243169984 -2.5936960025091435e-08 2.970852854536907e-10 0.0004454237487958337 -1.9065184217553356e-08 9.563171734235981e-09 -1.5122441508908553e-10 1.0238439802236043e-07 7.457689581039369e-08 2.9705931331641757e-06
0.312 1.0002033264945156 0.9999870171282442 0.9951946091800475 -3.584287462497878e-08 1.439246390879808e-08 0.000543916633305091 -2.932835091831197e-08 2.3416892639518196e-10 -1.6436841020035676e-10 9.347518557179415e-08 6.850553125090757e-08 2.9196061783511508e-06 1.000203326411779 0.9999870171292905 0.9951946182620305 -3.5842687903928926e-08 1.5957474179336998e-10 0.0005439166355446878 -2.130262375018413e-08 1.4573444565104777e-08 -1.5633018100114553e-10 9.344759176667804e-08 6.831205911766419e-08 2.919640848579118e-06 1.0002033264117847 0.9999870171293058 0.9951946182632737 -3.584268708038953e-08 1.5746673664465662e-10 0.0005439166355445162 -2.1300994367563252e-08 1.4576213330244181e-08 -1.5632861820066547e-10 9.344758702335359e-08 6.831202508616445e-08 2.9196409512301087e-06 1.0002033264117314 0.9999870171291563 0.9951946182508618 -3.584268766569427e-08 1.7853595074933448e-10 0.0005439166355398642 -2.131726768333125e-08 1.4548517792669656e-08 -1.5634000116819657e-10 9.344763495346066e-08 6.83123651642942e-08 2.9196399288479282e-06 1.0002033264105652 0.9999870171178705 0.9951946170359594 -3.5842705665173545e-08 2.190756876054145e-09 0.0005439166350789394 -2.278391578703011e-08 1.1997155509708589e-08 -1.575076738402313e-10 9.34519615228327e-08 6.834442482170289e-08 2.9195601956740532e-06 1.0002033264112988 0.999987017127844 0.9951946181392106 -3.584268823408374e-08 3.675227691300996e-10 0.0005439166354919947 -2.146230749896864e-08 1.4300874658529325e-08 -1.5645104603983811e-10 9.344806236171552e-08 6.831541309606053e-08 2.9196309406282977e-06
0.322 1.0001982563959306 0.9999833954239301 0.9953152805655121 -4.805881825802207e-08 2.0493247445180357e-08 0.0006518846125987036 -4.1028367073433796e-08 -6.59295347205648e-10 -1.729018675959725e-10 7.641428714646005e-08 5.683329856518435e-08 2.640193850149349e-06 1.0001982562569536 0.9999833954166566 0.9953152952328916 -4.8058715299271403e-08 1.59689714221391e-10 0.0006518846170183723 -2.9028236318600143e-08 2.1011318811070262e-08 -1.6162726624232592e-10 7.635238154138133e-08 5.647490983445665e-08 2.6392825473808626e-06 1.0001982562569551 0.9999833954166761 0.9953152952350988 -4.805871460288311e-08 1.5654204360439888e-10 0.0006518846170184754 -2.9025712876365922e-08 2.1015710441902546e-08 -1.6162558938157562e-10 7.635237255667616e-08 5.647484562294144e-08 2.6392825440153847e-06 1.000198256256938 0.9999833954164828 0.995315295213053 -4.805871556403256e-08 1.8800110431913498e-10 0.0006518846170091386 -2.9050916260132784e-08 2.0971798523804883e-08 -1.6164282587572846e-10 7.635246256046435e-08 5.647548739650727e-08 2.6392825743465893e-06 1.0001982562601432 0.9999833954021199 0.9953152931052106 -4.805872823772136e-08 3.1669174050245007e-09 0.0006518846161380266 -3.13094873049476e-08 1.6976456904502325e-08 -1.6333227343034656e-10 7.6360858319717e-08 5.6535333730408375e-08 2.639310805878623e-06 1.000198256256837 0.9999833954147893 0.9953152950152762 -4.8058715872786473e-08 4.699124935844162e-10 0.0006518846169209018 -2.9275414255616043e-08 2.0579782277387057e-08 -1.6180399479424395e-10 7.635326728739867e-08 5.64812315623816e-08 2.639283100216866e-06
0.332 1.0001922382411603 0.9999790965195506 0.9954583488339299 -6.209956138256631e-08 2.819427224392571e-08 0.0007667910705375588 -6.134341954940535e-08 -2.4174701603509014e-09 -1.822710212240938e-10 5.641452226651845e-08 4.351991650547508e-08 2.209725125588671e-06 1.0001922380290877 0.9999790965036968 0.9954583714551992 -6.20997217043454e-08 1.6408793434709254e-10 0.0007667910786417115 -4.4035527260080913e-08 2.9157306603731163e-08 -1.6702524669450968e-10 5.624859548602879e-08 4.287081413130295e-08 2.206516578069483e-06 1.0001922380290853 0.9999790965037236 0.9954583714588385 -6.209972115309906e-08 1.5956847006082996e-10 0.000766791078642796 -4.4031744879115185e-08 2.9164007234017284e-08 -1.670226484419494e-10 5.6248574587834314e-08 4.287070013850223e-08 2.2065162697047276e-06 1.0001922380291095 0.99997909650346 0.9954583714224771 -6.209972182963203e-08 2.0473499376591634e-10 0.0007667910786248063 -4.4069522732800764e-08 2.909702908854232e-08 -1.670469978300152e-10 5.6248783158878125e-08 4.287184024006017e-08 2.206519345153214e-06 1.0001922380376407 0.9999790964840565 0.9954583679975595 -6.209970705687885e-08 4.4509197978198535e-09 0.0007667910770308226 -4.743357004985663e-08 2.3065922660463288e-08 -1.694060967513206e-10 5.626898159986692e-08 4.297817337409891e-08 2.2068464253212495e-06 1.0001922380293944 0.9999790965011538 0.9954583710968182 -6.2099720490764e-08 6.091603824885118e-10 0.0007667910784647716 -4.440580008834608e-08 2.849986248517349e-08 -1.6727315416050298e-10 5.6250655755816675e-08 4.288204354576834e-08 2.206547264770874e-06
0.342 1.000185227109746 0.9999740883742615 0.9956248186765434 -7.632243126418203e-08 3.73603250829302e-08 0.0008851960271282896 -9.173058747692825e-08 -5.42658456656521e-09 -1.9231699245138079e-10 4.504962575749984e-08 3.634245156962765e-08 1.7902340556996416e-06 1.0001852268074143 0.999974088351227 0.9956248522219785 -7.632256643527123e-08 1.6629919304334186e-10 0.0008851960409181332 -6.764833555760368e-08 3.89452243123571e-08 -1.725120323514714e-10 4.4628361287626125e-08 3.536287783780507e-08 1.7822725827395084e-06 1.0001852268074083 0.9999740883512646 0.9956248522276737 -7.632256616216797e-08 1.6005033374816195e-10 0.000885196040920677 -6.764284588514095e-08 3.895508937823138e-08 -1.7250813377978325e-10 4.4628311493781983e-08 3.53627202790071e-08 1.7822716076129985e-06 1.000185226807472 0.9999740883508909 0.9956248521707708 -7.632256650687248e-08 2.224984297502868e-10 0.0008851960408893157 -6.769767759207661e-08 3.88565103958031e-08 -1.7254216476740574e-10 4.462880955289129e-08 3.536429709357669e-08 1.7822813535814126e-06 1.000185226821785 0.9999740883234604 0.9956248468698933 -7.632255111360702e-08 6.054159278599653e-09 0.000885196038119377 -7.254612538396681e-08 3.006387406302507e-08 -1.7571569639546873e-10 4.467824843525067e-08 3.5514094019623596e-08 1.7832546628185064e-06 1.0001852268081344 0.9999740883476227 0.9956248516617636 -7.63225653626322e-08 7.812591997911613e-10 0.000885196040610904 -6.818539541628661e-08 3.797858552040915e-08 -1.7284792898404383e-10 4.46332949266829e-08 3.5378437676029156e-08 1.7823692015612788e-06
0.352 1.000177210714679 0.9999683622570716 0.9958149182777414 -8.904889911783888e-08 4.7481281697380384e-08 0.0010028733064053983 -1.324262992205388e-07 -1.0087148381485827e-08 -2.0266665227010346e-10 5.382752287025379e-08 4.202327925417002e-08 1.6298317407531266e-06 1.0001772103077462 0.9999683622313527 0.9958149662762363 -8.90487557606237e-08 1.6480999083321782e-10 0.0010028733282965838 -1.0009779081440248e-07 5.0069970205011144e-08 -1.7807883849616297e-10 5.3142775555078715e-08 4.105381666294038e-08 1.615298695157255e-06 1.0001772103077375 0.9999683622314075 0.9958149662847834 -8.904875561362823e-08 1.5649404652041537e-10 0.001002873328301675 -1.0009007058998561e-07 5.0084010457522157e-08 -1.780739219659301e-10 5.314269466182363e-08 4.105369571185641e-08 1.6152968101141443e-06 1.0001772103078255 0.999968362230865 0.9958149661993911 -8.90487561099096e-08 2.395977578334461e-10 0.0010028733282495589 -1.0016717972281424e-07 4.994372878273766e-08 -1.7811792490256736e-10 5.3143504196405384e-08 4.1054907296055835e-08 1.6153156558674491e-06 1.0001772103273194 0.999968362191039 0.9958149583167423 -8.904876885380908e-08 7.947468618130984e-09 0.0010028733237012416 -1.0693223541662586e-07 3.754782435454885e-08 -1.8222320790364117e-10 5.3224704637715304e-08 4.1178201124405656e-08 1.6171756173957513e-06 1.0001772103087327 0.9999683622261255 0.9958149654363078 -8.904875745274283e-08 9.826390434223197e-10 0.0010028733277894363 -1.0085247788005403e-07 4.869574555289264e-08 -1.7851617490901493e-10 5.31508055796253e-08 4.106586259463213e-08 1.6154853186834545e-06
0.362 1.000168215231171 0.9999619369056146 0.9960279696941011 -9.913331580433989e-08 5.787389691734252e-08 0.0011150275800678247 -1.8201324059922184e-07 -1.673646778280896e-08 -2.1286102030082953e-10 7.30828064114172e-08 5.474617791788308e-08 1.8493488657595244e-06 1.0001682147123856 0.9999619368865899 0.9960280361002313 -9.913311179540982e-08 1.6523246289349676e-10 0.0011150276126713056 -1.4013802375271187e-07 6.196222761974387e-08 -1.837175305504628e-10 7.217799724614407e-08 5.394941923567751e-08 1.8306506045597141e-06 1.0001682147123783 0.9999619368866695 0.9960280361126049 -9.913311169361152e-08 1.5456411224772103e-10 0.0011150276126797435 -1.4012749649911024e-07 6.198157659687237e-08 -1.8371125273378758e-10 7.217788782513921e-08 5.394937440114462e-08 1.8306482760014767e-06 1.0001682147124513 0.9999619368858771 0.9960280359889844 -9.913311182734959e-08 2.6116833355214376e-10 0.0011150276125982037 -1.402326332812886e-07 6.17882816261992e-08 -1.8376662879632282e-10 7.217898173660538e-08 5.394982563664979e-08 1.8306715490460338e-06 1.000168214734735 0.9999619368275096 0.996028024670982 -9.913313455864418e-08 1.007692720760359e-08 0.001115027605534726 -1.4937617620976242e-07 4.48718005037953e-08 -1.8887262993688027e-10 7.228915878706664e-08 5.401310766308612e-08 1.8330015891180912e-06 1.0001682147132718 0.9999619368789522 0.9960280348852798 -9.913311411537951e-08 1.2135986298011434e-09 0.0011150276118776135 -1.411661495273916e-07 6.007053981151019e-08 -1.8426517982635872e-10 7.218885435567292e-08 5.3954098851166805e-08 1.8308814529414466e-06
0.372 1.0001583088871044 0.999954861085398 0.9962623132648595 -1.0533512855227875e-07 6.777995436961774e-08 0.0012166024352292318 -2.3736411018080795e-07 -2.555170890121051e-08 -2.2241613661611549e-10 9.043539370746907e-08 6.643129735762033e-08 2.2524739621653665e-06 1.000158308260208 0.9999548610884806 0.9962624022549768 -1.0533518835601499e-07 1.7126072556593708e-10 0.0012166024809794405 -1.850199806136283e-07 7.381143914040527e-08 -1.8942028005873991e-10 8.923948394602409e-08 6.573794080100152e-08 2.2320007530351286e-06 1.0001583082602095 0.9999548610885967 0.996262402272326 -1.053351883207344e-07 1.5803409411937599e-10 0.0012166024809912549 -1.8500605188745448e-07 7.383728953847638e-08 -1.894132986400285e-10 8.92393364234594e-08 6.573797686743385e-08 2.2319985417986094e-06 1.000158308260197 0.9999548610874449 0.9962624020989991 -1.0533518799195027e-07 2.901964181775103e-10 0.0012166024808706508 -1.8514514885100436e-07 7.357907911087118e-08 -1.8948022526259797e-10 8.924081139352644e-08 6.573762109670008e-08 2.232020646969219e-06 1.0001583082803522 0.9999548610023159 0.9962623863553768 -1.0533518593861184e-07 1.2362785303980551e-08 0.0012166024704729043 -1.9712402435715432e-07 5.1212386470424205e-08 -1.955964964622301e-10 8.939015483179252e-08 6.574182857127095e-08 2.2343426874639478e-06 1.0001583082603178 0.9999548610773769 0.9962624005528334 -1.0533518762235118e-07 1.4699872822085264e-09 0.0012166024798006142 -1.8637890707615044e-07 7.128706111058746e-08 -1.900817626637608e-10 8.925413511915842e-08 6.573485680014195e-08 2.2322212347668432e-06
0.382 1.0001476026321217 0.9999472140627038 0.9965153002756814 -1.0594717890044526e-07 7.626616676081764e-08 0.0013026541044863157 -2.9397863419682373e-07 -3.645382355954799e-08 -2.3078265527331357e-10 1.0048006541981721e-07 7.316398161363104e-08 2.6098067382845934e-06 1.0001476019149265 0.9999472141097271 0.9965154159769993 -1.0594741895031243e-07 1.7915291661008448e-10 0.0013026541651620968 -2.3082651517409046e-07 8.464412963276533e-08 -1.951815122690276e-10 9.888437004905428e-08 7.24687585258604e-08 2.5874246558007665e-06 1.0001476019149476 0.9999472141098928 0.9965154160006288 -1.0594741902788954e-07 1.6327826504305806e-10 0.0013026541651787868 -2.3080861619070073e-07 8.467765051015501e-08 -1.9517332345280665e-10 9.888417330789341e-08 7.24688862078381e-08 2.5874228310784407e-06 1.0001476019147395 0.9999472141082417 0.9965154157645715 -1.0594741888648832e-07 3.218876060483831e-10 0.0013026541650084315 -2.3098734309596974e-07 8.434287050074924e-08 -1.9525151874374423e-10 9.888614124875644e-08 7.246761730141586e-08 2.5874411055336366e-06 1.0001476019246782 0.9999472139859198 0.9965153944932499 -1.0594739517286531e-07 1.468225790372518e-08 0.0013026541504646114 -2.4621048679334757e-07 5.566581337178697e-08 -2.02311096231765e-10 9.908791911734518e-08 7.241229914720116e-08 2.5895886862641985e-06 1.000147601913196 0.9999472140938083 0.9965154136606247 -1.0594741655889791e-07 1.7364608333090579e-09 0.0013026541634971178 -2.3257073959536625e-07 8.137480688850147e-08 -1.9595276891448717e-10 9.89039513407435e-08 7.245697771364398e-08 2.5876094952487383e-06
0.392 1.0001362474920936 0.9999391037114227 0.9967833615759848 -9.961474132790167e-08 8.222388347626832e-08 0.0013687514543206537 -3.465736411833189e-07 -4.903949337690246e-08 -2.3736259484783116e-10 1.0159533562512268e-07 7.372825626147395e-08 2.803376385685014e-06 1.000136246719091 0.9999391038308109 0.9967835077276886 -9.961482816818794e-08 1.8361973261398666e-10 0.0013687515305717526 -2.730203617521848e-07 9.345066070951525e-08 -2.0099667822295277e-10 9.947517335556429e-08 7.290734024850079e-08 2.777379882927494e-06 1.0001362467191475 0.9999391038310441 0.9967835077590212 -9.961482816552504e-08 1.6516740326563462e-10 0.0013687515305945207 -2.7299799984641087e-07 9.349289857548321e-08 -2.0098676914379562e-10 9.947492176880358e-08 7.290758375509331e-08 2.77737857957485e-06 1.0001362467185861 0.9999391038287221 0.9967835074460284 -9.961482877931027e-08 3.495154293598854e-10 0.0013687515303643554 -2.732212652683506e-07 9.307112042096031e-08 -2.0107497119605857e-10 9.947744035626848e-08 7.290516209077232e-08 2.7773916991865547e-06 1.0001362467065178 0.9999391036565589 0.996783479473993 -9.961481595733448e-08 1.6871622524361654e-08 0.0013687515109896587 -2.920039974907949e-07 5.7384141186518635e-08 -2.0891607713488746e-10 9.9742954854833e-08 7.27840198088676e-08 2.7793741018631727e-06 1.0001362467139998 0.9999391038084255 0.9967835046588507 -9.961482750990494e-08 1.9919143118732307e-09 0.001368751528329291 -2.751966161821818e-07 8.93367611911237e-08 -2.018623225242494e-10 9.950032419508784e-08 7.288469547170341e-08 2.777517583317199e-06
0.402 1.0001244285853514 0.9999306622379731 0.9970621513273469 -8.627080590802354e-08 8.463172316470366e-08 0.0014113558132246198 -3.8980464881739906e-07 -6.256736774550922e-08 -2.416666689766967e-10 9.447022081475225e-08 6.86283436301205e-08 2.797965746573647e-06 1.0001244278094865 0.9999306624647805 0.9970623309064361 -8.627066417018433e-08 1.8491207455564214e-10 0.0014113559042413786 -3.070842078304089e-07 9.933878362369963e-08 -2.068603565328322e-10 9.168080513294876e-08 6.751781539426002e-08 2.7652953819460177e-06 1.0001244278096 0.9999306624651008 0.9970623309469601 -8.627066399007217e-08 1.6413036459123774e-10 0.0014113559042708474 -3.070570141624068e-07 9.939056372534533e-08 -2.068497879612082e-10 9.168050694591322e-08 6.751821795736635e-08 2.7652946645831235e-06 1.000124427808474 0.9999306624619051 0.9970623305421761 -8.627066499041256e-08 3.717263374050285e-10 0.001411355903974617 -3.0732848660091217e-07 9.887357136205973e-08 -2.069451834222784e-10 9.168349406325796e-08 6.751421485163768e-08 2.7653019956279934e-06 1.0001244277585544 0.9999306622251699 0.9970622946807124 -8.627067545441431e-08 1.8758325483939155e-08 0.0014113558793334843 -3.2985093850820793e-07 5.5725030355199416e-08 -2.1531146695957116e-10 9.201755354719279e-08 6.731477973242528e-08 2.7672716062800675e-06 1.0001244277990053 0.999930662433979 0.9970623269409754 -8.627066617789161e-08 2.2189883834243245e-09 0.0014113559013549121 -3.09726770798768e-07 9.430296939763574e-08 -2.077963434924989e-10 9.171086607485637e-08 6.748042189807175e-08 2.765382217494351e-06
0.412 1.000112356162241 0.9999220397830995 0.99734675622099 -6.697007196995346e-08 8.284326036682525e-08 0.0014281350161326704 -4.190576111113148e-07 -7.601478489465827e-08 -2.434687769670157e-10 8.13040981115561e-08 5.9516069393583554e-08 2.609299754849007e-06 1.0001123554546636 0.9999220401583544 0.9973469710995684 -6.696994307188243e-08 1.8659437782469213e-10 0.0014281351195655357 -3.292028692113616e-07 1.0168197286883591e-07 -2.1277006533672665e-10 7.76585581855914e-08 5.7871493404258416e-08 2.565228867760585e-06 1.0001123554548603 0.9999220401587859 0.9973469711507761 -6.696994298069244e-08 1.63894272141152e-10 0.0014281351196022173 -3.291706366661294e-07 1.017438160763306e-07 -2.1275917039419822e-10 7.765825199245726e-08 5.787212624766753e-08 2.5652287471142434e-06 1.0001123554529059 0.9999220401544853 0.9973469706393209 -6.69699438149948e-08 3.9062420248238663e-10 0.0014281351192361913 -3.2949236391842593e-07 1.0112644507566919e-07 -2.1285899412561774e-10 7.766132529386022e-08 5.7865835948454284e-08 2.5652302173916107e-06 1.0001123553452256 0.9999220398366913 0.9973469257472163 -6.696995605312607e-08 2.0193146901961113e-08 0.0014281350892470497 -3.557692146961343e-07 5.0381649602823526e-08 -2.2141925547528646e-10 7.805503981803241e-08 5.7570336078273295e-08 2.5675234153991485e-06 1.0001123554362448 0.9999220401169184 0.9973469660936575 -6.696994532735483e-08 2.4052556813641828e-09 0.0014281351160052524 -3.3232984855293225e-07 9.567740245543031e-08 -2.1374484286733495e-10 7.76900890788898e-08 5.781299846134556e-08 2.565268333171413e-06
0.422 1.0001002543878663 0.999913396414567 0.9976319530537967 -4.3093772847290176e-08 7.664493137083103e-08 0.0014181732221199546 -4.3120772472620524e-07 -8.82037590706717e-08 -2.4283032408151434e-10 6.531609217337534e-08 4.884765681950028e-08 2.2857148059152015e-06 1.0001002538351353 0.9999133969837336 0.9976322037472101 -4.309381464352938e-08 1.891672748408765e-10 0.001418173334283854 -3.369047328931163e-07 1.0022849854108779e-07 -2.1872438030063757e-10 6.055159659590268e-08 4.628766845914918e-08 2.2232642282690594e-06 1.0001002538354467 0.9999133969843018 0.9976322038105294 -4.309381419749477e-08 1.6508981795930905e-10 0.0014181733343271062 -3.368674389528501e-07 1.0030056576309254e-07 -2.1871347521377137e-10 6.055138628910432e-08 4.6288638752024314e-08 2.223264691048249e-06 1.0001002538323482 0.9999133969786411 0.9976322031781589 -4.3093814567941887e-08 4.055416048283254e-10 0.0014181733338927529 -3.372396263116862e-07 9.958125615451106e-08 -2.1881333597426254e-10 6.055351468916009e-08 4.627899976326507e-08 2.2232605095060033e-06 1.000100253643344 0.9999133965620702 0.9976321482253482 -4.30938111978365e-08 2.1059652746646367e-08 0.0014181732988853726 -3.6710691260766353e-07 4.146047804605641e-08 -2.2718843371887228e-10 6.096892911825214e-08 4.587163448058534e-08 2.2264725211140457e-06 1.0001002538057424 0.9999133969292275 0.997632197563878 -4.309381509454502e-08 2.538475078914464e-09 0.0014181733300651653 -3.405159574014026e-07 9.324415873248882e-08 -2.19699159140766e-10 6.057515792400857e-08 4.619867000556142e-08 2.22326565336848e-06
0.432 1.0000883488748717 0.9999048932290691 0.9979124923405517 -1.6071833346731464e-08 6.616327661137277e-08 0.0013820504475080529 -4.2515114404889147e-07 -9.797523935553916e-08 -2.400284853538263e-10 5.071661170733249e-08 3.977446611814715e-08 1.900392338225484e-06 1.0000883485744712 0.9999048940402283 0.997912777873024 -1.607190970483835e-08 1.898686849419414e-10 0.0013820505638291502 -3.294927282006033e-07 9.51450799877302e-08 -2.2472262518590655e-10 4.456378950653437e-08 3.581375383162286e-08 1.8099621757813391e-06 1.0000883485749332 0.9999048940409595 0.9979127779497573 -1.6071909290218833e-08 1.650512197443424e-10 0.0013820505638788316 -3.2945053622378993e-07 9.522715429691456e-08 -2.2471124415017023e-10 4.45639140147455e-08 3.581517066994784e-08 1.8099633047167772e-06 1.0000883485703322 0.9999048940336687 0.9979127771834945 -1.6071908879391492e-08 4.128474987943495e-10 0.0013820505633826644 -3.298715254870099e-07 9.440812445129448e-08 -2.2480856582002689e-10 4.456272505854374e-08 3.580110958726692e-08 1.8099527811080354e-06 1.0000883482735439 0.999904893499992 0.9979127113094002 -1.6071901425843463e-08 2.1273858742204977e-08 0.0013820505240981907 -3.6299342111798297e-07 2.9485739319298946e-08 -2.3259746141720726e-10 4.4896060502653623e-08 3.530232832429538e-08 1.8150032159617446e-06 1.0000883485306522 0.999904893970065 0.9979127703883895 -1.6071909744803867e-08 2.60646166221238e-09 0.0013820505590178712 -3.335696238684305e-07 8.720731507353305e-08 -2.256562609818617e-10 4.4557468923444984e-08 3.568524297919069e-08 1.8099315492718184e-06
0.442 1.0000768541332874 0.9998966833955609 0.9981833828996495 1.23652788600116e-08 5.183074629257169e-08 0.0013217824052589025 -4.019296714277425e-07 -1.0437506088525162e-07 -2.355170243584836e-10 4.238150515042241e-08 3.541861307055011e-08 1.5476444515660251e-06 1.0000768541887286 0.9998966844980267 0.9981837007952337 1.2365346106788648e-08 1.875859822363393e-10 0.001321782520866387 -3.0810685733781527e-07 8.698481242232998e-08 -2.307634052097644e-10 3.519525469783812e-08 2.996227408832413e-08 1.419559619146853e-06 1.0000768541893807 0.9998966844989501 0.9981837008865015 1.2365346574040157e-08 1.627249918836653e-10 0.0013217825209214957 -3.080600989298607e-07 8.707632160346299e-08 -2.3075304222139142e-10 3.5196067122974584e-08 2.996404094622464e-08 1.4195619374066995e-06 1.000076854182884 0.9998966844897474 0.9981836999751912 1.2365346326455618e-08 4.108999704360297e-10 0.001321782520374147 -3.0852655110212465e-07 8.616332489292313e-08 -2.3084216855741645e-10 3.518804745643485e-08 2.99465316326035e-08 1.4195400590343864e-06 1.0000768537499012 0.9998966838206276 0.9981836225370171 1.2365339754415867e-08 2.0792638359036167e-08 0.0013217824779042197 -3.4442139391568733e-07 1.532711017624741e-08 -2.376515214237442e-10 3.5241516065463924e-08 2.9497094796110206e-08 1.4274915221279503e-06 1.0000768541267129 0.9998966844095372 0.998183691903947 1.2365344581661116e-08 2.602432813669386e-09 0.00132178251557219 -3.1261433111728186e-07 7.815476299019279e-08 -2.3161539855657645e-10 3.5126047504812735e-08 2.980467433665322e-08 1.4194682120293673e-06
0.452 1.0000659621012251 0.9998889039697869 0.9984401523799902 4.024590852712086e-08 3.440744242325623e-08 0.0012406299289704397 -3.644227841994665e-07 -1.0680941447684782e-07 -2.2992045349907672e-10 4.233534616300141e-08 3.626379729068195e-08 1.3246271094956574e-06 1.0000659626173607 0.9998889054132635 0.9984404987839335 4.024605120785245e-08 1.8443113156516504e-10 0.00124063003929435 -2.754059554898552e-07 7.658796908128704e-08 -2.368483297219349e-10 3.5447646988785314e-08 3.006362594617983e-08 1.1611608318790058e-06 1.0000659626182447 0.999888905414407 0.9984404988906324 4.024605100512541e-08 1.6023420204046082e-10 0.001240630039353444 -2.753550959227973e-07 7.668805039598126e-08 -2.368387615282708e-10 3.544912183744631e-08 3.006531743043056e-08 1.1611657485572302e-06 1.000065962609436 0.9998889054030085 0.9984404978253638 4.024605076475192e-08 4.017114297022407e-10 0.0012406300387697577 -2.758623417704948e-07 7.568976480381577e-08 -2.369162497850388e-10 3.543451503325271e-08 3.0048594045671775e-08 1.1611186411230696e-06 1.0000659620109067 0.9998889045805979 0.9984404084314384 4.0246034849335487e-08 1.9624107252585975e-08 0.001240629994446977 -3.139437097095703e-07 6.662284541984422e-11 -2.423868792067469e-10 3.5137695802942406e-08 2.98623751247981e-08 1.172035294328859e-06 1.000065962533167 0.9998889053037554 0.9984404884033021 4.0246048928115365e-08 2.5275539757517145e-09 0.001240630033663373 -2.8029593883537076e-07 6.695539024319408e-08 -2.3757967736575017e-10 3.531687280206547e-08 2.9916780414377106e-08 1.1608920720269113e-06
0.462 1.0000558327605515 0.9998816691959729 0.9986790617772369 6.591539317153663e-08 1.4905632940584173e-08 0.0011428042407742682 -3.1674862642493035e-07 -1.0513448309646225e-07 -2.2396489640224816e-10 4.663481777674962e-08 3.94426327492848e-08 1.2705197681543818e-06 1.0000558338393237 0.9998816710299873 0.9986794317001391 6.591540204842851e-08 1.8238573665778095e-10 0.0011428043420367504 -2.3501124992655496e-07 6.49402683103998e-08 -2.4297850682986164e-10 4.047312265636765e-08 3.3130968385164314e-08 1.0966872791068603e-06 1.0000558338404824 0.9998816710313795 0.9986794318229176 6.591540127248265e-08 1.595248229994997e-10 0.0011428043420978306 -2.349568412475423e-07 6.504785202948512e-08 -2.429700085507606e-10 4.047490784940969e-08 3.313231437312764e-08 1.0966964700768965e-06 1.0000558338289334 0.9998816710175027 0.998679430597275 6.591540084754634e-08 3.8759067207278784e-10 0.0011428043414951213 -2.3549934066948097e-07 6.397500932480014e-08 -2.4303292356518625e-10 4.045721638443711e-08 3.311905813655932e-08 1.0966073026999756e-06 1.0000558330355434 0.9998816700248135 0.9986793291217938 6.591539773434647e-08 1.7823007737486036e-08 0.0011428042967577606 -2.7512551950251077e-07 -1.516485248059585e-08 -2.4686702114660815e-10 3.998691479944311e-08 3.3270672568620916e-08 1.1081035077385305e-06 1.0000558337288685 0.9998816708967958 0.9986794197725172 6.591540106159125e-08 2.3875646283346076e-09 0.0011428043362369281 -2.402272928040995e-07 5.4614791268946585e-08 -2.4355587901129256e-10 4.031361731081503e-08 3.301929093594124e-08 1.0960680045836993e-06
0.472 1.0000465875655529 0.9998750658150031 0.9988972577356905 8.843286013149747e-08 -5.602968615675941e-09 0.0010331060257328184 -2.6356888972025675e-07 -9.966199346972917e-08 -2.183535097989647e-10 5.055752809794062e-08 4.2109808124617356e-08 1.3228353751713378e-06 1.0000465893026262 0.9998750680885438 0.9988976453854247 8.843270912578864e-08 1.8094932578881135e-10 0.001033106115262717 -1.9089541474728585e-07 5.302142737961915e-08 -2.4915618737892663e-10 4.463963841194668e-08 3.5783745062637404e-08 1.161534796634592e-06 1.000046589304103 0.9998750680902129 0.998897645524675 8.843270765786514e-08 1.600272373521166e-10 0.0010331061153237093 -1.9083804752997024e-07 5.313533668969106e-08 -2.4914941242314115e-10 4.464155150477981e-08 3.578472384494295e-08 1.161548997078673e-06 1.000046589289384 0.9998750680735806 0.998897644134801 8.843270699297156e-08 3.686566237677963e-10 0.001033106114720288 -1.91409882290641e-07 5.199973560610726e-08 -2.4919392073431737e-10 4.462259997713485e-08 3.5775149027233246e-08 1.16141018334201e-06 1.0000465882726954 0.9998750668947053 0.9988975307137496 8.843272234639185e-08 1.5472281815777717e-08 0.0010331060709736814 -2.3193416537670957e-07 -2.934572952085185e-08 -2.5116930425707e-10 4.413768221648252e-08 3.6256828094240756e-08 1.1708741210469709e-06 1.000046589161823 0.9998750679290673 0.9988976318787641 8.843270945739173e-08 2.188919922159397e-09 0.0010331061094669232 -1.9637759507932217e-07 4.2122715456612974e-08 -2.495531587639003e-10 4.4469375565396984e-08 3.5709084701555217e-08 1.1604672353000955e-06
0.482 1.000038306069089 0.9998691506536933 0.9990928537102267 1.0742745224024925e-07 -2.6155378902149874e-08 0.0009165410811256888 -2.0943828051781777e-07 -9.108403184523462e-08 -2.1367478502621874e-10 5.202276159563e-08 4.3026565016482833e-08 1.3875506432315414e-06 1.0000383085519033 0.9998691534151597 0.9990932528583056 1.0742736915277996e-07 1.7871567330390474e-10 0.0009165411574984906 -1.4683818006444168e-07 4.1675473917148405e-08 -2.5538403896763166e-10 4.580839629375376e-08 3.6585060498241554e-08 1.2411701614358708e-06 1.000038308553741 0.9998691534171325 0.9990932530141736 1.0742736775039057e-07 1.6025143245077302e-10 0.0009165411575583646 -1.4677843700767956e-07 4.179451995017323e-08 -2.5537867594514814e-10 4.5810373211721776e-08 3.6585704639921135e-08 1.241189696350277e-06 1.0000383085354279 0.9998691533974741 0.9990932514586739 1.0742736733215478e-07 3.4425648784524474e-10 0.0009165411569706169 -1.4737376838290136e-07 4.060806850718026e-08 -2.554033551571585e-10 4.579080989228306e-08 3.657949107715532e-08 1.2409979650033197e-06 1.0000383072684724 0.9998691520176329 0.9990931264699858 1.0742737849598527e-07 1.2666591521664271e-08 0.0009165411154644908 -1.8818874902162635e-07 -4.1685359387285563e-08 -2.5537474505795337e-10 4.5393651991288026e-08 3.738893584421247e-08 1.247761193366542e-06 1.0000383083767381 0.9998691532268755 0.9990932377651108 1.0742736917659783e-07 1.9386254207100897e-09 0.0009165411518711688 -1.5252762766746244e-07 3.032372448215599e-08 -2.555823222749376e-10 4.563444698016565e-08 3.6544810317628044e-08 1.2396186192540729e-06
0.492 1.0000310257690237 0.9998639505120266 0.9992649386297743 1.2279027864372257e-07 -4.5953803402367215e-08 0.0007979537401577728 -1.5827185935241168e-07 -8.033957115992249e-08 -2.103705123941113e-10 5.0823473118851606e-08 4.2112247953121775e-08 1.408448043155381e-06 1.0000310290762933 0.9998639538093784 0.9992653429640094 1.2279042605946842e-07 1.7550568675776036e-10 0.0007979538032022873 -1.0599953750300113e-07 3.152486994477679e-08 -2.6166541946731177e-10 4.3857149136214854e-08 3.541889318837308e-08 1.2683977089011947e-06 1.0000310290785333 0.9998639538116812 0.9992653431364164 1.2279042602102075e-07 1.5992969683959475e-10 0.0007979538032589192 -1.0593795703737753e-07 3.164793394612225e-08 -2.6166255741820504e-10 4.385916386307237e-08 3.541923010432404e-08 1.2684230473999851e-06 1.0000310290562124 0.9998639537887343 0.999265341416138 1.2279042522314364e-07 3.150148830985673e-10 0.0007979538027023834 -1.0655139109046806e-07 3.04218444263609e-08 -2.616662253512349e-10 4.3839258746450924e-08 3.541611218365714e-08 1.2681738617779101e-06 1.0000310275137962 0.9998639521941732 0.9992652054484199 1.2279041235172134e-07 9.504917564243065e-09 0.0007979537644318126 -1.4712238182880212e-07 -5.169040685568185e-08 -2.595610523660214e-10 4.361311359440239e-08 3.656525844080837e-08 1.2727194229385354e-06 1.0000310288628702 0.999863953589845 0.9992653262990622 1.2279042450317495e-07 1.645444139269946e-09 0.0007979537978846825 -1.1184204892926639e-07 1.9832867527446566e-08 -2.616535122721471e-10 4.3683154643763156e-08 3.5411251526265444e-08 1.2663316100344784e-06
0.502 1.00002474486784 0.9998594641301195 0.9994135187230854 1.3460846961030086e-07 -6.436757108163263e-08 0.0006817128751544876 -1.1289068308556951e-07 -6.834556429443032e-08 -2.0874496369828405e-10 4.766780427228696e-08 3.9886628989312796e-08 1.3700538966233325e-06 1.0000247490699465 0.9998594680109028 0.9994139221547199 1.3460865915309696e-07 1.7207474552382812e-10 0.000681712925838931 -7.054938816479485e-08 2.3050640437275773e-08 -2.6800500674886585e-10 3.951896242220744e-08 3.279924001185907e-08 1.224053801333512e-06 1.0000247490726288 0.9998594680135618 0.9994139223433949 1.3460866010181322e-07 1.5972685929036175e-10 0.0006817129258909451 -7.048643938519844e-08 2.317672980408835e-08 -2.6800494067068485e-10 3.952100443745685e-08 3.2799298176403615e-08 1.2240855723973428e-06 1.0000247490458996 0.9998594679870697 0.9994139204611207 1.346086594820218e-07 2.8249987804054865e-10 0.0006817129253765559 -7.111327727063136e-08 2.1920941811807136e-08 -2.6798620025007443e-10 3.9500876265778336e-08 3.279900213009781e-08 1.2237729048744768e-06 1.0000247472046648 0.9998594661648649 0.9994137742752421 1.346086381419515e-07 6.0857763375261144e-09 0.0006817128910229371 -1.1099882397589447e-07 -5.905908943642218e-08 -2.6380033829313713e-10 3.953070864144729e-08 3.430099932436933e-08 1.2270994574658233e-06 1.0000247488145093 0.999859467757749 0.9994139039519655 1.3460865707530304e-07 1.3191565860385784e-09 0.0006817129209405592 -7.649787100284797e-08 1.1118074641247521e-08 -2.677777156634962e-10 3.9347428840319615e-08 3.282250870854299e-08 1.2214383245888086e-06
0.512 1.0000194273796588 0.9998556658320985 0.9995394041562442 1.432174891986724e-07 -8.094965917655804e-08 0.0005714755757705306 -7.489553724942085e-08 -5.5771705051596046e-08 -2.0896521576879362e-10 4.3665805656255984e-08 3.7126554096373777e-08 1.282848640276664e-06 1.0000194325397944 0.9998556703438934 0.9995398010718903 1.432173908120583e-07 1.6879138071989403e-10 0.0005714756159923282 -4.150512462896317e-08 1.681604035704564e-08 -2.744068385372964e-10 3.3880531632640104e-08 2.950493399640984e-08 1.1165461925031686e-06 1.0000194325429586 0.9998556703469338 0.9995398012764037 1.4321739116200177e-07 1.5992631495747253e-10 0.0005714756160392861 -4.1441183742660504e-08 1.6944338563774007e-08 -2.7440921122493856e-10 3.3882602584190635e-08 2.9504770633890855e-08 1.1165851315971872e-06 1.0000194325114329 0.9998556703166442 0.9995397992364857 1.4321739167206193e-07 2.478482757981574e-10 0.0005714756155746558 -4.207765896988779e-08 1.5667029362334582e-08 -2.743684368301767e-10 3.3862254367349326e-08 2.9506737151855497e-08 1.1162020016361928e-06 1.0000194303496996 0.9998556682543943 0.9995396437230807 1.4321739779036897e-07 2.5000060782845807e-09 0.000571475585475505 -8.094795935608375e-08 -6.344616347449422e-08 -2.681552542026548e-10 3.424362773732624e-08 3.135241177542933e-08 1.1197737183963733e-06 1.0000194322387255 0.9998556700547941 0.9995397813807511 1.4321739089203347e-07 9.686455911908344e-10 0.0005714756115857663 -4.7521912169539764e-08 4.72475668643048e-09 -2.739647509830712e-10 3.371333576682404e-08 2.9554786197125965e-08 1.1133472793210008e-06
0.522 1.000015009852264 0.9998525103198557 0.9996440561682707 1.4909603276351599e-07 -9.544792984114776e-08 0.00047004194218470296 -4.5329114821673375e-08 -4.404123767056748e-08 -2.1106729315265177e-10 3.997652248819047e-08 3.4628715572188746e-08 1.1712234978974125e-06 1.0000150160274948 0.9998525155096382 0.9996444416027297 1.4909567702266397e-07 1.6552094136248567e-10 0.0004700419746573732 -1.9593061205940403e-08 1.2197439205384647e-08 -2.808759584705944e-10 2.810370710214154e-08 2.6344763731805804e-08 9.683149241955232e-07 1.0000150160311783 0.9998525155130854 0.9996444418225344 1.4909567662723225e-07 1.603189040300134e-10 0.00047004197469929993 -1.9528414131375254e-08 1.2327314882886855e-08 -2.808805297768621e-10 2.810581269341955e-08 2.6344460338848313e-08 9.683617290029787e-07 1.00001501599448 0.9998525154787479 0.9996444396305171 1.4909567781968976e-07 2.11596219068426e-10 0.0004700419742881211 -2.017166410539332e-08 1.1034809839050378e-08 -2.808185536457062e-10 2.808521343969724e-08 2.6347886991044896e-08 9.679016754146162e-07 1.000015013491974 0.9998525131643269 0.9996442757682549 1.490957153066111e-07 -1.1749535926653124e-09 0.0004700419484271841 -5.7800109781420935e-08 -6.569155201687817e-08 -2.726773851341546e-10 2.8924601297779966e-08 2.849663836029171e-08 9.73862357040702e-07 1.000015015677295 0.9998525151822935 0.9996444204843338 1.4909568054241063e-07 6.012008009201772e-10 0.0004700419707743354 -2.564958215225964e-08 1.0612710870931518e-11 -2.802247481132112e-10 2.7942910254949332e-08 2.641436410597886e-08 9.645163935206334e-07
0.532 1.0000114089312035 0.9998499380774474 0.9997294126876088 1.5266917451691922e-07 -1.0777002471670645e-07 0.0003793025673551998 -2.3802878019977592e-08 -3.371384378925765e-08 -2.149875507772053e-10 3.7441056317630826e-08 3.29255353219233e-08 1.0637296323443725e-06 1.0000114161725642 0.9998499439896513 0.9997297824011346 1.5266901022338746e-07 1.6225438787421805e-10 0.00037930259493351254 -4.374323838087611e-09 8.892789016020051e-09 -2.87418010295176e-10 2.316341320008271e-08 2.3900583042379556e-08 8.071422692794727e-07 1.000011416176804 0.9998499439935298 0.9997297826355961 1.5266900925232678e-07 1.6083286034732567e-10 0.00037930259497034137 -4.309184799637923e-09 9.023766254229892e-09 -2.8742478563913614e-10 2.316555108834049e-08 2.3900253046374783e-08 8.071972706767347e-07 1.0000114161345657 0.9998499439548957 0.9997297802978873 1.5266901024466884e-07 1.7429881175539211e-10 0.00037930259461303967 -4.957064268603818e-09 7.72082901241692e-09 -2.873421256011445e-10 2.3144750935242958e-08 2.390401262636164e-08 8.066576495125167e-07 1.0000114132721936 0.9998499413763915 0.9997296091179207 1.5266903502321802e-07 -4.87508187285188e-09 0.0003793025726963672 -4.119732216368303e-08 -6.62747747860222e-08 -2.7740599135245685e-10 2.453413419358189e-08 2.62681600587495e-08 8.18087531452433e-07 1.0000114157698403 0.9998499436217823 0.9997297599250071 1.526690127885033e-07 2.230535296624385e-10 0.0003793025915688147 -1.0449223540785632e-08 -3.342115581833926e-09 -2.8656638749432953e-10 2.3011932454457098e-08 2.3979407693450776e-08 8.027799659087329e-07
0.542 1.0000085289993283 0.9998478808250328 0.9997977100211113 1.5425301995931591e-07 -1.179235757813535e-07 0.00030026939637572725 -9.310443894979948e-09 -2.502680625640813e-08 -2.2060670953584792e-10 3.6334557122625524e-08 3.215762853339656e-08 9.836405769656968e-07 1.0000085373516026 0.999847887500206 0.9997980605132557 1.542533132869e-07 1.590397890392645e-10 0.00030026942116203193 5.107284837150111e-09 6.635891881562665e-09 -2.9403779828486816e-10 1.9611067619874832e-08 2.2361480476415996e-08 6.596569318927554e-07 1.000008537356435 0.9998478875045415 0.9997980607616822 1.5425331258585893e-07 1.6146260339715747e-10 0.0003002694211942582 5.172762879246261e-09 6.767627413980643e-09 -2.9404694539353446e-10 1.961321470621095e-08 2.2361248466652487e-08 6.597193904742397e-07 1.0000085373082988 0.9998478874613631 0.999798058285269 1.542533125097924e-07 1.3648741056125536e-10 0.0003002694208880751 4.521783745551339e-09 5.457694125357725e-09 -2.9394511780034785e-10 1.9592460116043297e-08 2.2364095379901048e-08 6.591083397037815e-07 1.0000085340679588 0.9998478846070326 0.9997978808416846 1.5425329043083176e-07 -8.546796710436212e-09 0.0003002694024826815 -3.025043854141207e-08 -6.560812558409753e-08 -2.823734507758323e-10 2.1559087138106706e-08 2.4828586289653138e-08 6.799689063427512e-07 1.0000085368930534 0.9998478870895536 0.9997980367544862 1.542533110928204e-07 -1.6041743291110865e-10 0.00030026941828678355 -9.708132705633685e-10 -5.61295445349694e-09 -2.929983295186865e-10 1.9472681720735202e-08 2.243717976406483e-08 6.548803512429842e-07
0.552 1.00000626925739 0.9998462665756336 0.9998513158429229 1.5413500449289306e-07 -1.2597932966013785e-07 0.00023317290569339745 -5.340506202249496e-10 -1.8018235580291865e-08 -2.27775826660619e-10 3.6419999171058616e-08 3.215163998177778e-08 9.414042852020355e-07 1.000006278758526 0.9998462740491584 0.9998516443217437 1.5413540731007085e-07 1.5552773640225655e-10 0.00023317292888865222 1.004380659464267e-08 5.164079546238942e-09 -3.007422242786191e-10 1.7452870646579545e-08 2.1569598826589918e-08 5.459339906291124e-07 1.000006278763986 0.9998462740539755 0.9998516445834074 1.541354070952274e-07 1.61812266173487e-10 0.00023317292891644886 1.010952067286238e-08 5.296336259436847e-09 -3.0075340526587455e-10 1.7454997612427322e-08 2.156956767247053e-08 5.460009246829987e-07 1.0000062787096011 0.9998462740060071 0.999851641975624 1.5413540637676098e-07 9.822970151859192e-11 0.00023317292865709732 9.456477021175146e-09 3.981777985025583e-09 -3.006335468854488e-10 1.74345774518294e-08 2.157046916653636e-08 5.453487874513803e-07 1.0000062750740706 0.9998462708643002 0.9998514593220447 1.5413536501105634e-07 -1.2145436019704098e-08 0.00023317291327986902 -2.3819431513530465e-08 -6.406778358426514e-08 -2.876039151787024e-10 1.99148717041296e-08 2.4036227992768622e-08 5.794868535567269e-07 1.0000062782409325 0.9998462735934827 0.9998516193586711 1.5413540286874e-07 -5.449663624799463e-10 0.00023317292645919205 3.9727390783141944e-09 -7.075252501266877e-09 -2.9952878422722235e-10 1.7329916722347795e-08 2.163158388225511e-08 5.410899425998228e-07
0.562 1.0000045297721156 0.9998450239556297 0.9998925851965829 1.5259942163283848e-07 -1.3205821841621788e-07 0.00017760418305398168 3.937246475164381e-09 -1.2576942465127171e-08 -2.363249873428001e-10 3.725455761330361e-08 3.262485585187292e-08 9.332266763709921e-07 1.0000045404525006 0.9998450322566318 0.9998928895208741 1.5259942817056006e-07 1.5129533175420442e-10 0.00017760420499998253 1.1672483949821231e-08 4.247187087084307e-09 -3.0753706302179964e-10 1.6293545344340357e-08 2.1238259838349375e-08 4.7398425449811497e-07 1.000004540458623 0.9998450322619546 0.9998928897950319 1.525994285171752e-07 1.614201431118803e-10 0.00017760420502383552 1.1738367396911333e-08 4.379808927949956e-09 -3.075500009218586e-10 1.629565505224443e-08 2.1238495208221914e-08 4.740501424629836e-07 1.0000045403976465 0.999845032208953 0.9998928870633744 1.5259942774185985e-07 5.945324598396729e-11 0.00017760420480578742 1.1083925115252305e-08 3.062190348868946e-09 -3.0741420243482104e-10 1.62755267404501e-08 2.1236791617541953e-08 4.734119826264423e-07 1.000004536350546 0.9998450287685918 0.9998927002351654 1.5259942096550357e-07 -1.563483606724265e-08 0.00017760419199266942 -2.0704445867028488e-08 -6.196653343170994e-08 -2.9311688794818306e-10 1.9162931209998336e-08 2.3646482293420783e-08 5.225245608874368e-07 1.0000045398727273 0.9998450317537221 0.9998928634332614 1.5259942704524142e-07 -9.271651561974564e-10 0.0001776042029665575 5.6149749173605354e-09 -7.967230948481848e-09 -3.0616589416663844e-10 1.618417728686501e-08 2.1279730288751284e-08 4.6959834112395765e-07
0.572 1.0000032162079482 0.9998440855855624 0.9999237468715784 1.498602057583315e-07 -1.3631140502546083e-07 0.0001326795833211885 5.4408029137065066e-09 -8.49929043856827e-09 -2.460781813458583e-10 3.845948294932712e-08 3.3343026289715435e-08 9.473674179825772e-07 1.0000032280897875 0.9998440947361644 0.9999240254793879 1.4985988828848286e-07 1.4664414538309514e-10 0.00013267960348112067 1.113878648606428e-08 3.701418566053247e-09 -3.144295625141056e-10 1.5681296477982282e-08 2.113787870943802e-08 4.3694191130516034e-07 1.0000032280966058 0.9998440947420175 0.9999240257652927 1.4985988888721625e-07 1.6055530962699144e-10 0.00013267960350102885 1.1204798886329744e-08 3.8343065182631486e-09 -3.144442060460835e-10 1.5683432051900327e-08 2.1138410930537785e-08 4.3700132269075747e-07 1.0000032280287026 0.9998440946837428 0.9999240229172819 1.4985988831469647e-07 2.0750833550330304e-11 0.00013267960331953438 1.0549363754366599e-08 2.5146189583121397e-09 -3.142936530176717e-10 1.5663155188334145e-08 2.1133797981801104e-08 4.364306591354329e-07 1.0000032235545147 0.9998440909338278 0.9999238329185666 1.498599173349113e-07 -1.8985435304336665e-08 0.0001326795926943418 -1.978479552989711e-08 -5.9544383714400796e-08 -2.989250738691368e-10 1.8871759124251228e-08 2.3468345268260234e-08 4.992711066426881e-07 1.0000032274447854 0.9998440941838497 0.9999239983470312 1.4985989082634747e-07 -1.3035151350494609e-09 0.00013267960179641204 5.098774899245489e-09 -8.478431517088478e-09 -3.129177909410462e-10 1.5580278237015575e-08 2.115575885132458e-08 4.3346436653270514e-07
0.582 1.0000022431409692 0.9998433904484036 0.999946823110899 1.4604447084547183e-07 -1.3889150891452288e-07 9.720754934084306e-05 5.1260305007939615e-09 -5.541212200791906e-09 -2.568695173671111e-10 3.980586696551929e-08 3.4165701215915266e-08 9.722811897710236e-07 1.0000022562378468 0.9998434004633334 0.9999470749456015 1.4604436712306072e-07 1.4250048798459872e-10 9.72075665785531e-05 9.406749995234767e-09 3.3909818380008564e-09 -3.214263640054434e-10 1.5334354351428312e-08 2.114585648999978e-08 4.1938629719675264e-07 1.0000022562453945 0.9998434004697404 0.9999470752425162 1.460443677987276e-07 1.6011585610804785e-10 9.720756659434846e-05 9.472867350028112e-09 3.5240761103508254e-09 -3.214421985107137e-10 1.5336568157780015e-08 2.1146684698145234e-08 4.1943702904403774e-07 1.0000022561702384 0.9998434004059571 0.9999470722855868 1.4604436779536925e-07 -1.6695592773087058e-11 9.720756644603479e-05 8.816675715177556e-09 2.2029203548795266e-09 -3.212788337085829e-10 1.5315617603673542e-08 2.1139170571763164e-08 4.189551875271529e-07 1.0000022512543683 0.9998433963360909 0.9999468800799749 1.460443801067976e-07 -2.2171764969787767e-08 9.720755774876447e-05 -2.0111394329805004e-08 -5.69725762032125e-08 -3.0503846762956545e-10 1.8796511219853386e-08 2.340435051402855e-08 4.932071809168089e-07 1.0000022555246606 0.9998433998594942 0.9999470468472769 1.4604436899684954e-07 -1.6703008789940426e-09 9.720756520335182e-05 3.3864741776148377e-09 -8.748535366331632e-09 -3.197911553288595e-10 1.5236336789036823e-08 2.114021626102599e-08 4.1695958547462705e-07
0.592 1.0000015360094214 0.999842885283922 0.9999635817128945 1.4127789136597697e-07 -1.3994245802761205e-07 6.984114918668984e-05 3.891141233829813e-09 -3.458038197496596e-09 -2.68549399966118e-10 4.11790989865008e-08 3.502239817056715e-08 1.000556060069256e-06 1.0000015503260447 0.9998428961703975 0.999963806154872 1.4127818171510688e-07 1.3932855853653848e-10 6.984116237565774e-05 7.211859292618008e-09 3.222226960726689e-09 -3.2853363298364237e-10 1.5132380155068123e-08 2.121088006926738e-08 4.080868402775687e-07 1.0000015503343533 0.9998428961773813 0.9999638064620743 1.412781817575648e-07 1.6054045766938076e-10 6.984116238777731e-05 7.2780688307225735e-09 3.355492473751587e-09 -3.285508316588301e-10 1.513470304304939e-08 2.1211975556043553e-08 4.0812988844619933e-07 1.0000015502516277 0.9998428961078613 0.999963803403496 1.4127818173720342e-07 -5.219240355375344e-11 6.984116226961558e-05 6.621250670085333e-09 2.0332192772358195e-09 -3.2837647474042097e-10 1.511277092164194e-08 2.1201846606699717e-08 4.077267679762885e-07 1.0000015448804984 0.9998428917082723 0.9999636099074084 1.412781531606564e-07 -2.5172208814598106e-08 6.9841155325913e-05 -2.0956670002069577e-08 -5.436502203921827e-08 -3.1146481432647064e-10 1.8842816815184323e-08 2.3418164134044884e-08 4.917996546704963e-07 1.0000015495418224 0.9998428955129797 0.9999637771675266 1.4127817937192512e-07 -2.0245555370072554e-09 6.98411612780502e-05 1.21250705984531e-09 -8.873697798364667e-09 -3.267941099455164e-10 1.5034346385158648e-08 2.1184442438107233e-08 4.0659714394345983e-07
0.602 1.0000010318731238 0.999842525132048 0.9999755166449716 1.3574294165141699e-07 -1.3961255522878696e-07 4.9205062871844186e-05 2.367159592918507e-09 -2.029912477156508e-09 -2.809743735610308e-10 4.251997150054371e-08 3.5876452293111094e-08 1.0287523241566338e-06 1.0000010474052938 0.9998425368899189 0.9999757134509596 1.3574318362905688e-07 1.365499702495811e-10 4.9205071365454704e-05 5.052574040778393e-09 3.1345288856890247e-09 -3.3575998603872727e-10 1.5016534244953705e-08 2.1306265598297614e-08 3.965615258015017e-07 1.0000010474143943 0.9998425368975031 0.9999757137677513 1.3574318257447106e-07 1.6122897901508998e-10 4.9205071374271294e-05 5.118868834327025e-09 3.2679458727269825e-09 -3.357775128914611e-10 1.5018968667359485e-08 2.1307578565162835e-08 3.965994230490638e-07 1.000001047323794 0.9998425368220232 0.9999757106145645 1.3574318274806972e-07 -8.612373087440433e-11 4.9205071283217624e-05 4.461493245577263e-09 1.944751481355758e-09 -3.35594653233682e-10 1.4996031126433843e-08 2.1295330915886223e-08 3.962500214220322e-07 1.0000010414849536 0.9998425320836866 0.9999755166924837 1.3574315368343406e-07 -2.79706189898631e-08 4.920506595450709e-05 -2.1825430596746844e-08 -5.179221050742232e-08 -3.1820901297430746e-10 1.8969004163637336e-08 2.3491873282527153e-08 4.894971871693428e-07 1.0000010465473004 0.9998425361769446 0.9999756836490824 1.3574318037147767e-07 -2.3647523068618756e-09 4.920507051636058e-05 -9.252810144058592e-10 -8.91608140022988e-09 -3.3393390702303994e-10 1.4918219064648025e-08 2.1263706948693315e-08 3.957913192674924e-07
0.612 1.0000006792269522 0.9998422732003306 0.9999838514655658 1.2962256446771301e-07 -1.3806161276610502e-07 3.3991268904198774e-05 9.412252401165042e-10 -1.074219393766567e-09 -2.9400330494349277e-10 4.379199838040618e-08 3.6704871866750986e-08 1.0558282419881816e-06 1.00000069596185 0.9998422858224715 0.9999840207137649 1.2962240635446212e-07 1.3332467675763225e-10 3.399127265126673e-05 3.2144054788350534e-09 3.0909140518300574e-09 -3.431113273222107e-10 1.493353588183098e-08 2.1408582493104448e-08 3.836550978978195e-07 1.0000006959717718 0.9998422858306768 0.9999840210394756 1.2962240474098946e-07 1.6132479966375775e-10 3.3991272657241965e-05 3.280782283508238e-09 3.224472049777766e-09 -3.431297754662731e-10 1.493606764021675e-08 2.141005239639121e-08 3.8369070495122173e-07 1.0000006958730039 0.9998422857490245 0.999984017798442 1.2962240532290713e-07 -1.1918058391243334e-10 3.399127259005343e-05 2.622884374604216e-09 1.9004622921491558e-09 -3.429396390122236e-10 1.4912268314300463e-08 2.139628881809728e-08 3.833669360033415e-07 1.0000006895552247 0.9998422806637605 0.9999838242598325 1.2962241541664308e-07 -3.055638518769629e-08 3.399126874280177e-05 -2.2432595096005182e-08 -4.929430381688775e-08 -3.25272558892039e-10 1.9135576703563993e-08 2.360621241006833e-08 4.856208316625486e-07 1.0000006950274773 0.99984228505205 0.9999839901689197 1.2962240627961729e-07 -2.690117893596815e-09 3.399127202279472e-05 -2.741717020518954e-09 -8.913559976279585e-09 -3.4121764233429864e-10 1.4836424475499274e-08 2.1355576676493044e-08 3.8337416486033225e-07
0.622 1.0000004371404798 0.9998421002498263 0.9999895591106571 1.2302628659881819e-07 -1.3544575399313084e-07 2.302267592814063e-05 -1.9379205950538206e-10 -4.483081156661713e-10 -3.075082756177636e-10 4.497499349992391e-08 3.7493354781872507e-08 1.0817047334049835e-06 1.0000004550572286 0.9998421137227265 0.9999897011509064 1.230260303492561e-07 1.2962189331308578e-10 2.3022675458680125e-05 1.8161469936610708e-09 3.0700891868782564e-09 -3.5059560342963387e-10 1.4839599840348025e-08 2.1497670752123662e-08 3.707423196522627e-07 1.0000004550680004 0.9998421137315733 0.999989701484895 1.2302602918455242e-07 1.6078450710723842e-10 2.302267546245474e-05 1.8826039040917785e-09 3.203782673156941e-09 -3.50614929451267e-10 1.4842211337857915e-08 2.14992361615792e-08 3.707782485877817e-07 1.0000004549607855 0.9998421136435444 0.9999896981624654 1.230260298108885e-07 -1.5127643964573158e-10 2.3022675415805157e-05 1.224200407692867e-09 1.879012805669128e-09 -3.5041937624174717e-10 1.4817730256343084e-08 2.148456896823851e-08 3.7045448876644635e-07 1.0000004481541485 0.9998421082040954 0.9999895057600515 1.2302605464361136e-07 -3.292198142385978e-08 2.30226728977936e-05 -2.26582080364953e-08 -4.689176712084272e-08 -3.3265412376210525e-10 1.93084948348489e-08 2.3741600264896028e-08 4.815859708016738e-07 1.0000004540440066 0.9998421128930631 0.999989669931395 1.2302603195956253e-07 -2.999436001019109e-09 2.3022675023005893e-05 -4.118184913479061e-09 -8.887932616591961e-09 -3.486526156265359e-10 1.4745769073045631e-08 2.1440002874051743e-08 3.7074248128860133e-07
0.632 1.0000002739840488 0.9998419836853827 0.9999933917774169 1.1601997891595917e-07 -1.3190141465521334e-07 1.5287760626960625e-05 -9.795755051918926e-10 -4.618239694324224e-11 -3.21379426773989e-10 4.6066906930825e-08 3.823603859909124e-08 1.1063612228815494e-06 1.0000002930544156 0.9998419979898111 0.9999935071880955 1.1602010224471494e-07 1.261739793063989e-10 1.5287757060003443e-05 8.643476737456728e-10 3.0604583057285395e-09 -3.5822039130864213e-10 1.4718126027285496e-08 2.1560908052478013e-08 3.596026036729305e-07 1.0000002930660636 0.9998419979993194 0.9999935075297564 1.1602010196289511e-07 1.6032875792194532e-10 1.5287757062350795e-05 9.308840891765295e-10 3.1942844332951446e-09 -3.58240085372312e-10 1.4720800653884776e-08 2.1562512685676274e-08 3.5964096316243615e-07 1.0000002929501366 0.9998419979047206 0.9999935041320415 1.1602010217483713e-07 -1.8157898621054541e-10 1.528775703259265e-05 2.7198300631343545e-10 1.8687822582712946e-09 -3.580410889247461e-10 1.469580909062162e-08 2.154750291700594e-08 3.5929647085453025e-07 1.0000002856460966 0.9998419921048083 0.9999933135609607 1.1602009058782027e-07 -3.506109125181895e-08 1.5287755645150088e-05 -2.2493745945903296e-08 -4.459312815673584e-08 -3.403525714554847e-10 1.947514305049975e-08 2.3883850242153646e-08 4.789814657180368e-07 1.0000002919600195 0.9998419970992161 0.9999934753587119 1.160201005958718e-07 -3.2909097025441723e-09 1.5287756786345143e-05 -5.048223562046195e-09 -8.851066422018313e-09 -3.562452261071217e-10 1.46297216471005e-08 2.1503916172183873e-08 3.5970991783620935e-07
0.642 1.0000001659642686 0.9998419065096532 0.9999959154920308 1.0871448845237113e-07 -1.2755254000305655e-07 9.951610185721317e-06 -1.4375971856584505e-09 2.0770541208492556e-10 -3.355222540235156e-10 4.708167520115989e-08 3.893403032872845e-08 1.1294482698043808e-06 1.0000001861534062 0.9998419216213238 0.9999960050440653 1.0871488077548955e-07 1.23508815941784e-10 9.951605129386785e-06 3.025887193964483e-10 3.0560455488651866e-09 -3.659929764008553e-10 1.4577763718225303e-08 2.1592686435069592e-08 3.513079503506482e-07 1.0000001861659564 0.9998419216315116 0.9999960053928275 1.0871488100715118e-07 1.60476195466945e-10 9.951605130879298e-06 3.692040879381474e-10 3.1900036306335035e-09 -3.6601312058782453e-10 1.4580483839504977e-08 2.1594281895269645e-08 3.513502556175572e-07 1.000000186041067 0.999841921530159 0.9999960019255806 1.087148808659915e-07 -2.0947815554932934e-10 9.951605113945435e-06 -2.901902490220388e-10 1.863782877052174e-09 -3.6581197740033024e-10 1.4555163510866175e-08 2.1579412838790503e-08 3.5097002764989166e-07 1.0000001782325059 0.999841915364531 0.9999958138230589 1.0871483622439961e-07 -3.696972545768836e-08 9.951604594826044e-06 -2.1993299871140286e-08 -4.240015677863409e-08 -3.483653115444928e-10 1.9644282860181163e-08 2.4025087809172738e-08 4.786533145290916e-07 1.0000001849756641 0.9998419206682148 0.9999959726658997 1.0871487635090496e-07 -3.563147928386851e-09 9.951604982058924e-06 -5.588293632009548e-09 -8.809076444020955e-09 -3.6400265245120044e-10 1.4497027855482444e-08 2.1541020845496612e-08 3.513875579938148e-07
0.652 1.000000095642362 0.9998418562647694 0.9999975451799341 1.0127883229219577e-07 -1.2252984632569592e-07 6.349698568774928e-06 -1.6284133976588287e-09 3.65359172619444e-10 -3.498447945204203e-10 4.804268205082745e-08 3.959294945845221e-08 1.1502801726575749e-06 1.0000001169096364 0.9998418721550293 0.9999976098049022 1.0127895300835621e-07 1.2140311946863544e-10 6.349693798967347e-06 4.736572786083643e-11 3.0539385822505717e-09 -3.7392164151443417e-10 1.4435413458905627e-08 2.1591254827261927e-08 3.4597650958217027e-07 1.0000001169231125 0.9998418721659149 0.9999976101602325 1.0127895285205171e-07 1.6099830702367804e-10 6.349693799995987e-06 1.1405995783193686e-10 3.1880272828672897e-09 -3.739417881210688e-10 1.4438157816065503e-08 2.1592801602184117e-08 3.460237390645118e-07 1.0000001167890256 0.9998418720576366 0.9999976066288341 1.0127895273929618e-07 -2.351491962677918e-10 6.3496937923755396e-06 -5.458257371128118e-10 1.8610947407559213e-09 -3.7374009520916596e-10 1.4412725946455959e-08 2.157846863353364e-08 3.455979795505975e-07 1.0000001084702859 0.9998418655220914 0.9999974215744464 1.0127892881757176e-07 -3.864844520868146e-08 6.349693829042322e-06 -2.1237935297119442e-08 -4.0311076365591736e-08 -3.56687358384605e-10 1.9833375705185773e-08 2.416138621964939e-08 4.805594535362534e-07 1.0000001156465346 0.9998418711379382 0.9999975769352079 1.0127895060116988e-07 -3.815885281085255e-09 6.349693738546158e-06 -5.821918482723373e-09 -8.764945549758703e-09 -3.7193198291759393e-10 1.4364873773262038e-08 2.15487950161746e-08 3.459303937028833e-07
0.662 1.0000000505561764 0.9998418240480079 0.9999985773601618 9.386063602460284e-08 -1.1697357027655677e-07 3.970570377435622e-06 -1.626045271878329e-09 4.615534590321271e-10 -3.642563615889341e-10 4.8976002283641e-08 4.0220875846421485e-08 1.1680438792366478e-06 1.0000000728561216 0.9998418406845958 0.9999986181191787 9.38603626741926e-08 1.1930679594450865e-10 3.970567374225244e-06 9.909705304313349e-12 3.052795761309026e-09 -3.8201309899985733e-10 1.430529187999942e-08 2.1557790299188603e-08 3.430651056068368e-07 1.0000000728705452 0.9998418406961952 0.999998618480582 9.38603622243841e-08 1.613439278824189e-10 3.970567375166851e-06 7.668281694361851e-11 3.1870145775038608e-09 -3.820334374897399e-10 1.4308033539707597e-08 2.155925842179405e-08 3.431179032490363e-07 1.0000000727270424 0.9998418405808307 0.9999986148900325 9.386036248549283e-08 -2.5913173654839064e-10 3.970567373236859e-06 -5.836936733566187e-10 1.8593736186957313e-09 -3.818329258469618e-10 1.4282764063213644e-08 2.154576224854416e-08 3.426400681104516e-07 1.0000000638939293 0.9998418336722201 0.9999984334067331 9.386038010640848e-08 -4.0102352332512356e-08 3.97056764792911e-06 -2.031399637319582e-08 -3.832241239989295e-08 -3.653127177490986e-10 2.0059985823099536e-08 2.429186353326447e-08 4.840527521666272e-07 1.0000000715058064 0.9998418396021691 0.9999985848113154 9.38603642693301e-08 -4.04960697746206e-09 3.970567361528958e-06 -5.8378759612071e-09 -8.720047966629297e-09 -3.800394908124128e-10 1.424800203694935e-08 2.1527592936491487e-08 3.4281893376862246e-07
0.672 1.0000000220172016 0.9998418036524418 0.9999992187510393 8.653044154539984e-08 -1.1101611822211987e-07 2.4327584213171e-06 -1.5028169498016386e-09 5.189944675146803e-10 -3.7867815665324834e-10 4.9902754584667345e-08 4.082517917275056e-08 1.1820846639741269e-06 1.0000000453005498 0.9998418210002734 0.999999236804534 8.653030041052664e-08 1.169790489558397e-10 2.4327579594117485e-06 1.0857441796097713e-10 3.0520340432026407e-09 -3.9027546750570283e-10 1.4197522642369282e-08 2.1496885037602393e-08 3.417891487401447e-07 1.0000000453159426 0.9998418210126014 0.9999992371715527 8.653029974740948e-08 1.6127392543829572e-10 2.4327579600100862e-06 1.7542607494553788e-10 3.1863830488538842e-09 -3.9029560751503826e-10 1.4200225310974044e-08 2.1498254372058378e-08 3.4184811271024055e-07 1.00000004516282 0.9998418208900014 0.9999992335264738 8.653029983046143e-08 -2.816812830556109e-10 2.4327579603859296e-06 -4.854404253120211e-10 1.8580355417291906e-09 -3.9009771185241573e-10 1.417548597472177e-08 2.1485799246350497e-08 3.4131208627293686e-07 1.0000000358125738 0.9998418136062154 0.9999990560823179 8.653031038446065e-08 -4.1338756724378625e-08 2.4327582095369585e-06 -1.9300774485387105e-08 -3.642999018471297e-08 -3.7423371918204337e-10 2.0339575515850684e-08 2.441897958066313e-08 4.882575946938455e-07 1.0000000438613292 0.9998418198512727 0.9999992031079875 8.653030122675836e-08 -4.264753153717232e-09 2.432757961195053e-06 -5.7178156894280224e-09 -8.674981194136306e-09 -3.883315777306419e-10 1.4157435005336452e-08 2.1481171109246876e-08 3.412705087665635e-07
0.682 1.0000000041126829 0.9998417908540865 0.9999996100212576 7.932099396131826e-08 -1.0476875789751427e-07 1.4600697311712275e-06 -1.3196767945127381e-09 5.522268770318927e-10 -3.930498018681123e-10 5.0827589148267474e-08 4.1406490828256746e-08 1.1922254422908215e-06 1.0000000283273405 0.9998418088759863 0.9999996066021266 7.93214019179099e-08 1.1456233746505646e-10 1.4600717083037247e-06 2.7659107569321344e-10 3.0514173269502724e-09 -3.9871638637775375e-10 1.4118417687549302e-08 2.1416751530374745e-08 3.4140353880606577e-07 1.0000000283437207 0.9998418088890573 0.9999996069743402 7.932140160796254e-08 1.6093320588742866e-10 1.4600717086680012e-06 3.4352121223518996e-10 3.1858965578668864e-09 -3.9873599845715485e-10 1.4121031852115768e-08 2.1418010374371202e-08 3.4146945823967135e-07 1.000000028180792 0.9998418087590831 0.9999996032789813 7.932140098748491e-08 -3.026786240659327e-10 1.4600717087614823e-06 -3.178345221755582e-10 1.8568431901651498e-09 -3.9854201898939343e-10 1.4097322024903977e-08 2.140671755881445e-08 3.4086723616818616e-07 1.0000000183120459 0.999841801099016 0.9999994302892039 7.932135500892074e-08 -4.2365392099942365e-08 1.460071769812627e-06 -1.8262776737069175e-08 -3.462943713645685e-08 -3.834437131760944e-10 2.0682761425674267e-08 2.4548343769582676e-08 4.923681100793525e-07 1.0000000267976799 0.9998418076592867 0.9999995725625668 7.932139727044086e-08 -4.46147853153282e-09 1.4600717022582742e-06 -5.528507782264486e-09 -8.629988923202764e-09 -3.968148688613483e-10 1.4100701882396676e-08 2.14170137698512e-08 3.4052385509355594e-07
0.692 0.9999999929130906 0.9998417828457424 0.9999998446383617 7.229277306363095e-08 -9.832752425548549e-08 8.5810161719053e-07 -1.120406000218404e-09 5.704287976772091e-10 -4.0732502605113826e-10 5.172298853448681e-08 4.194979826921537e-08 1.1991571791114059e-06 1.0000000180049997 0.9998418015030791 0.999999821029475 7.229341715653911e-08 1.1227192423949109e-10 8.581051978859662e-07 4.665811962231793e-10 3.0508567859260597e-09 -4.0734390084433966e-10 1.406994272620751e-08 2.1329918636690007e-08 3.4132469437593786e-07 1.0000000180223854 0.9998418015169065 0.9999998214064989 7.229341687375406e-08 1.60540160666608e-10 8.581051981066017e-07 5.33589822005451e-10 3.185466207638791e-09 -4.073628009619161e-10 1.4072409280080439e-08 2.133106135139674e-08 3.413985392862951e-07 1.0000000178494775 0.9998418013794318 0.9999998176647431 7.22934159827915e-08 -3.219414747635236e-10 8.581051966724861e-07 -1.282549256784031e-10 1.8557070620930165e-09 -4.071733657490309e-10 1.4050322736821171e-08 2.132099084961723e-08 3.4072036241955335e-07 1.0000000074622046 0.9998417933429449 0.9999996494939856 7.229333417479178e-08 -4.3190785317768745e-08 8.581050254388206e-07 -1.7245222379532552e-08 -3.291641918627021e-08 -3.929355928202058e-10 2.1089022180375234e-08 2.468762994837595e-08 4.958847610445728e-07 1.0000000163835179 0.9998418002176667 0.9999997866888368 7.229340882203908e-08 -4.639971129583671e-09 8.581051751260255e-07 -5.317331194678328e-09 -8.585162651159979e-09 -4.054955747374694e-10 1.408053816581422e-08 2.1347060800204478e-08 3.399835652645143e-07
0.702 0.999999985866841 0.9998417778045906 0.9999999832506604 6.553291697023052e-08 -9.178539787508008e-08 4.936760684939562e-07 -9.306196851471982e-10 5.793277174346798e-10 -4.2146374847428947e-10 5.251378009860198e-08 4.241459764713106e-08 1.2048594871694934e-06 1.0000000117807608 0.9998417970578549 0.9999999407650118 6.553319123910102e-08 1.1025594087866526e-10 4.936800511955274e-07 6.507234863175936e-10 3.0503216232060603e-09 -4.1616472620490493e-10 1.4050023758689807e-08 2.1254095979345234e-08 3.4116970940357973e-07 1.000000011799168 0.9998417970724502 0.9999999411464973 6.553319039959094e-08 1.6024937849519305e-10 4.936800510431323e-07 7.17810793337736e-10 3.185061479831667e-09 -4.161828359538429e-10 1.4052294383859594e-08 2.1255123927534578e-08 3.412522111575433e-07 1.0000000116161243 0.9998417969273583 0.9999999373618714 6.553318990025082e-08 -3.393724694520835e-10 4.936800477110623e-07 5.5476874356942086e-11 1.8545970987412934e-09 -4.1599924520857986e-10 1.4032315334441102e-08 2.1246265313622064e-08 3.404907763410234e-07 1.0000000007115715 0.9998417885152361 0.9999997743266135 6.553313404301473e-08 -4.3825318432737287e-08 4.936797019261987e-07 -1.6273875121418345e-08 -3.128674151719145e-08 -4.0270307182872055e-10 2.1538806932516945e-08 2.4843573798790692e-08 4.988411478479807e-07 1.0000000100662279 0.9998417957028234 0.9999999061616024 6.55331847599711e-08 -4.8006847248427086e-09 4.936800136246763e-07 -5.112108224635385e-09 -8.540534704974816e-09 -4.143799709822636e-10 1.4093591116256922e-08 2.1288229109375854e-08 3.392974603037119e-07
0.712 0.9999999813545292 0.9998417745737516 1.0000000642893536 5.910371591018424e-08 -8.523249414825718e-08 2.7792181794665e-07 -7.615569142354091e-10 5.824681165598587e-10 -4.3543106884201236e-10 5.3071333242445145e-08 4.272941945108077e-08 1.212793354559104e-06 1.000000008034791 0.9998417943831004 1.000000004251173 5.9103578872513117e-08 1.0867036890415685e-10 2.7792503952382577e-07 8.164201949259873e-10 3.0498038075896525e-09 -4.251862301693162e-10 1.4054370705333725e-08 2.1210994628696496e-08 3.4075498464543874e-07 1.0000000080542344 0.999841794398474 1.0000000046368067 5.910357757592483e-08 1.6022389523061392e-10 2.779250391439142e-07 8.835860690344558e-10 3.184673740409085e-09 -4.252038536458095e-10 1.4056445569912687e-08 2.121192384928219e-08 3.408458144277481e-07 1.000000007860912 0.999841794245658 1.0000000008124952 5.910357742574908e-08 -3.548848036935069e-10 2.779250349481001e-07 2.207634857599041e-10 1.853503918249655e-09 -4.2502730323533405e-10 1.4038570926029766e-08 2.1204117236910513e-08 3.4000450429645143e-07 0.9999999964415247 0.9998417854595516 0.9999998431838024 5.910356130858981e-08 -4.428108563862605e-08 2.779246322572938e-07 -1.5359373392148238e-08 -2.9736384389200193e-08 -4.127378273772912e-10 2.1988759722489695e-08 2.5016725358648603e-08 5.019771355629591e-07 1.0000000062261212 0.999841792957647 0.9999999694198156 5.9103575417265746e-08 -4.944263073962259e-09 2.7792499691717745e-07 -4.9254367365506484e-09 -8.496114156644986e-09 -4.234747327775623e-10 1.4130602779304279e-08 2.126056002277873e-08 3.383933669326329e-07
0.722 0.9999999783714092 0.9998417724354488 1.00000011153842 5.30250041991855e-08 -7.87469340112296e-08 1.5304488382456823e-07 -6.161290285495692e-10 5.820316519504158e-10 -4.4920261773807513e-10 5.322857400865735e-08 4.279892323194984e-08 1.227423320146974e-06 1.0000000057626108 0.999841792761208 1.0000000352657552 5.302503140426965e-08 1.0762618560150057e-10 1.5304654439106454e-07 9.599035324332587e-10 3.049301106090822e-09 -4.3441667171626384e-10 1.407748900731471e-08 2.1221728513291864e-08 3.400648437978799e-07 1.0000000057831033 0.9998417927773705 1.0000000356552543 5.3025030077194364e-08 1.605834602612475e-10 1.5304654361474445e-07 1.027148065264381e-09 3.18430150489842e-09 -4.344334372356981e-10 1.4079458118799392e-08 2.12226024277643e-08 3.4016166929401495e-07 1.0000000055793734 0.9998417926167347 1.0000000317941162 5.302502940716257e-08 -3.6844509543129546e-10 1.5304653958603401e-07 3.638364785030321e-10 1.852426687196595e-09 -4.342647404983108e-10 1.4062784339051422e-08 2.1215411681562424e-08 3.392639874525845e-07 0.9999999936487064 0.9998417834590964 0.9999998798006176 5.302499949879445e-08 -4.4570835070897736e-08 1.530462076809991e-07 -1.4503617039081006e-08 -2.8261513366469475e-08 -4.230335834699548e-10 2.237452107555533e-08 2.519680668348473e-08 5.067092202135955e-07 1.0000000038588548 0.9998417912646295 1.0000000002379659 5.302502603182125e-08 -5.071484699488682e-09 1.5304650858078513e-07 -4.761084587485368e-09 -8.451902139585945e-09 -4.327855241164415e-10 1.417716360668318e-08 2.1282222982679612e-08 3.3745898548174054e-07
0.732 0.999999976307788 0.9998417709541275 1.0000001393711353 4.731159349759999e-08 -7.239216725047754e-08 8.2412934163624e-08 -4.938536083097545e-10 5.793557242240278e-10 -4.627667367960624e-10 5.2822127211917895e-08 4.25297123159224e-08 1.2527656044910075e-06 1.000000004355388 0.9998417917572222 1.0000000481612328 4.7312182979675414e-08 1.0698176114488764e-10 8.241281791352192e-08 1.0810970495278356e-09 3.0488143837713633e-09 -4.4386333544217397e-10 1.4112350349221839e-08 2.130090456122479e-08 3.391976991128501e-07 1.0000000043769415 0.9998417917741826 1.0000000485543468 4.731218219345455e-08 1.6119512753721029e-10 8.241281711944095e-08 1.148420460983486e-09 3.183944875454192e-09 -4.438793576459984e-10 1.4114413588612207e-08 2.1301801478118005e-08 3.392956519255666e-07 1.0000000041626873 0.9998417916056398 1.0000000446589334 4.731218082472235e-08 -3.802752174583999e-10 8.241281460648774e-08 4.846201814622337e-10 1.8513644109280953e-09 -4.4371873361369166e-10 1.409693756269156e-08 2.1294439275715745e-08 3.383905469797736e-07 0.9999999917253121 0.9998417820796602 0.9999998984898335 4.731208954274454e-08 -4.4707532479290194e-08 8.24126416343407e-08 -1.370490098646683e-08 -2.6858476382071695e-08 -4.335839283130981e-10 2.2624055350620337e-08 2.5363852547322013e-08 5.147403434471386e-07 1.000000002355726 0.9998417901889081 1.000000012965408 4.7312171761802995e-08 -5.183406107064214e-09 8.24127980204335e-08 -4.619127225884302e-09 -8.407899177365854e-09 -4.4231832156447806e-10 1.4215502838976185e-08 2.1364187306472308e-08 3.3684669916916634e-07
0.742 0.9999999748012225 0.999841769870867 1.0000001562624068 4.2001939293156023e-08 -6.62243248707198e-08 4.3392692643255095e-08 -3.9311139317911477e-10 5.752600741185855e-10 -4.761172627023966e-10 5.175679781570121e-08 4.187232148510323e-08 1.2903147822312165e-06 1.0000000034520429 0.9998417911131827 1.0000000513797427 4.200281292407748e-08 1.0631943534652808e-10 4.339125482069384e-08 1.18125148295829e-09 3.0483435385147334e-09 -4.5353310570645873e-10 1.4150605973190432e-08 2.1452806813361212e-08 3.3830409506376224e-07 1.0000000034746683 0.9998417911309493 1.0000000517762482 4.2002812628317515e-08 1.6165105892847731e-10 4.339125420025199e-08 1.2486536564410744e-09 3.1836048160971303e-09 -4.5354866214997753e-10 1.4153049704534073e-08 2.1453831612619984e-08 3.3839620433271344e-07 1.0000000032497862 0.9998417909544215 1.000000047848825 4.200281087343075e-08 -3.908790617944961e-10 4.3391252980745524e-08 5.843649017072416e-10 1.8503183256848067e-09 -4.5339672685460123e-10 1.4131902049276352e-08 2.1445243455869214e-08 3.375536908262933e-07 0.9999999903111966 0.9998417810639599 0.9999999076569001 4.2002675881871764e-08 -4.470480215423753e-08 4.339125364416723e-08 -1.2960276037924878e-08 -2.5523797950788682e-08 -4.443836162621081e-10 2.2680111592823237e-08 2.5497145399353492e-08 5.273238055570626e-07 1.0000000013557768 0.99984178947261 1.0000000160413531 4.2002797842840545e-08 -5.281427984311595e-09 4.339125249370845e-08 -4.498313399204705e-09 -8.36410488365913e-09 -4.520798358535856e-10 1.4228828977836949e-08 2.1507996605223343e-08 3.3691373350860237e-07
0.752 0.9999999736399425 0.9998417690343849 1.0000001670815775 3.713251155143839e-08 -6.029703713524681e-08 2.2350270032825228e-08 -3.115664460185872e-10 5.70245313498986e-10 -4.892512599114155e-10 5.007638969927338e-08 4.08667207462092e-08 1.3374787928359318e-06 1.0000000028426221 0.9998417906790953 1.0000000497471313 3.713316350577791e-08 1.0525714246107014e-10 2.234847989698929e-08 1.2624626777659747e-09 3.0478897099363754e-09 -4.634335107215075e-10 1.4183947475993673e-08 2.1670724218735956e-08 3.375378471279647e-07 1.0000000028663296 0.9998417906976748 1.0000000501468331 3.713316327639303e-08 1.6157980895262448e-10 2.234847965892917e-08 1.3299434286430212e-09 3.1832812443949255e-09 -4.6344834979834725e-10 1.4187073661642313e-08 2.1671981972278727e-08 3.376166761617658e-07 1.000000002630726 0.9998417905130922 1.0000000461893952 3.713316216242897e-08 -4.007347924366531e-10 2.2348479330405602e-08 6.651664310912991e-10 1.8492881541752555e-09 -4.633056372628222e-10 1.4159227767577044e-08 2.166111060550738e-08 3.369113899698882e-07 0.9999999891972412 0.999841780262606 0.9999999120940589 3.713303194133299e-08 -4.457698652570414e-08 2.234858915609352e-08 -1.226602895552421e-08 -2.4254170656088012e-08 -4.5542703232411743e-10 2.2525029309350174e-08 2.5587593581016744e-08 5.445010646976124e-07 1.0000000006491667 0.999841788965822 1.0000000142889276 3.7133149275780035e-08 -5.367020932811248e-09 2.23484894676318e-08 -4.396546091202068e-09 -8.320518777013178e-09 -4.6207628659473103e-10 1.4207205913766145e-08 2.1706863333241515e-08 3.378524269088182e-07
0.762 0.9999999727018536 0.9998417683574632 1.000000174554876 3.2695153011801057e-08 -5.4655121611436064e-08 1.1277438411003831e-08 -2.463500614279972e-10 5.646186420800334e-10 -5.021732996247009e-10 4.8017497894533095e-08 3.967246048783764e-08 1.38763815362881e-06 1.0000000024072575 0.9998417903693244 1.0000000459362919 3.269554617030967e-08 1.0380314391482184e-10 1.1276296379118722e-08 1.327452160088265e-09 3.0474525911471916e-09 -4.735723228247364e-10 1.4206181557298224e-08 2.1938495383861667e-08 3.370209272726146e-07 1.0000000024320554 0.9998417903887233 1.0000000463390195 3.2695545797275824e-08 1.6100050919553018e-10 1.1276296877884663e-08 1.3950117988582636e-09 3.1829743767854197e-09 -4.735861235206169e-10 1.4210207115102603e-08 2.194005611768482e-08 3.3708105917198255e-07 1.0000000021856488 0.9998417901960222 1.0000000423533166 3.2695545084082665e-08 -4.099340036958409e-10 1.127629666388449e-08 7.297465107633492e-10 1.8482743074853366e-09 -4.734527284939238e-10 1.417348495050441e-08 2.1926195139964624e-08 3.365673203087951e-07 0.9999999882643062 0.9998417795904933 0.9999999144437622 3.269542896882467e-08 -4.4338081765644985e-08 1.1276413752360522e-08 -1.1617899575512165e-08 -2.304644702314479e-08 -4.667099260948824e-10 2.2198989371796912e-08 2.5646312118444846e-08 5.647835131101485e-07 1.0000000001161302 0.9998417885829831 1.0000000103785323 3.269553308044074e-08 -5.441301835835601e-09 1.1276307921410798e-08 -4.3111028429141205e-09 -8.277140482072487e-09 -4.723136601350022e-10 1.4152535673472561e-08 2.194809104135685e-08 3.395747499125688e-07
0.772 0.9999999719172367 0.9998417677903004 1.0000001801740905 2.8637834837151002e-08 -4.9324962134095104e-08 5.590212946439381e-09 -1.9458677704446917e-10 5.585696717081276e-10 -5.149008066987001e-10 4.6015266704555134e-08 3.8561982764220944e-08 1.4319131614480004e-06 1.0000000020787623 0.9998417901358719 1.0000000413781376 2.8638380350303912e-08 1.0238003499397806e-10 5.590100928846208e-09 1.3790229558969009e-09 3.047032408636937e-09 -4.839563839876214e-10 1.4214446387568224e-08 2.2233052689559932e-08 3.368195629494537e-07 1.000000002104658 0.9998417901560964 1.0000000417837416 2.8638380644175012e-08 1.6034616733609365e-10 5.590101723294945e-09 1.4466615604806661e-09 3.182684435052556e-09 -4.839694093920318e-10 1.4219408304808423e-08 2.223492204687458e-08 3.368600115358967e-07 1.0000000018473751 0.9998417899552218 1.0000000377713014 2.8638379058100656e-08 -4.181461500818833e-10 5.590101049648241e-09 7.809081831534972e-10 1.8472770013341411e-09 -4.838459865529339e-10 1.4173432257944112e-08 2.2218009857383922e-08 3.3654773054890276e-07 0.9999999874458348 0.9998417790000833 0.9999999161095483 2.8638238648512407e-08 -4.400045571004879e-08 5.590160172561409e-09 -1.1011623447205064e-08 -2.1897632404604806e-08 -4.782298912883698e-10 2.1802084494969403e-08 2.570384939964409e-08 5.855237235557527e-07 0.9999999996895751 0.9998417882761635 1.000000005738808 2.863836443307009e-08 -5.504883050044289e-09 5.590107900540228e-09 -4.239179494096978e-09 -8.233969698318658e-09 -4.827979773093024e-10 1.4079475905979334e-08 2.2215043730246e-08 3.4170646573842257e-07
0.782 0.9999999712463448 0.9998417673045058 1.000000184740061 2.4908007787857524e-08 -4.431415964792335e-08 2.7359567144295734e-09 -1.537617352430734e-10 5.522150871258557e-10 -5.274620647746974e-10 4.4622380602597195e-08 3.7859003814961473e-08 1.4616927373573663e-06 1.0000000018200805 0.9998417899522691 1.0000000368087776 2.4908957051724237e-08 1.0148401516251544e-10 2.7363046715566737e-09 1.4196736648923698e-09 3.046629017566518e-09 -4.945927586103659e-10 1.4208698974986755e-08 2.252762447765565e-08 3.3693668826087487e-07 1.0000000018470814 0.9998417899733246 1.0000000372171298 2.4908957642305148e-08 1.6012157557187279e-10 2.7363054729519796e-09 1.4873909351132496e-09 3.1824115236298357e-09 -4.946047347745504e-10 1.4214405413335785e-08 2.2529733400737824e-08 3.369621070278173e-07 1.0000000015788573 0.9998417897642262 1.000000033179274 2.4908955049357282e-08 -4.2495367885111005e-10 2.7363046998905036e-09 8.211502149543325e-10 1.8462959895277287e-09 -4.944914603511424e-10 1.4161091017886809e-08 2.2510457817220684e-08 3.36804802555775e-07 0.9999999867053124 0.9998417784653 0.999999917802918 2.4908759891620263e-08 -4.357467889291052e-08 2.7363320011042754e-09 -1.0443314797395616e-08 -2.080487724617968e-08 -4.899854981649113e-10 2.1472087690531245e-08 2.5798984719579933e-08 6.037892893415345e-07 0.9999999993325313 0.9998417880189557 1.0000000011037933 2.4908934827782787e-08 -5.558160684184013e-09 2.7363090692594027e-09 -4.1782768464395805e-09 -8.191006786924042e-09 -4.935355174592945e-10 1.4010662320980517e-08 2.248847903548835e-08 3.4370655632349427e-07
0.792 0.9999999706660202 0.9998417668835407 1.0000001886734926 2.1484980866825848e-08 -3.962106614169887e-08 1.3344917189258495e-09 -1.215668293014444e-10 5.45627831168144e-10 -5.398890657384545e-10 4.432228622784684e-08 3.7826271152298934e-08 1.470822033545037e-06 1.0000000016107837 0.9998417898039266 1.0000000325835332 2.1486144561320083e-08 1.0127201832692328e-10 1.334274158277068e-09 1.4517266723352774e-09 3.0462422143684183e-09 -5.054887792149272e-10 1.4191041528203444e-08 2.279589153195574e-08 3.373116740287303e-07 1.000000001638895 0.9998417898258176 1.0000000329945238 2.1486145101800113e-08 1.6049151253522435e-10 1.3342743481683288e-09 1.5195226980787888e-09 3.1821551191835304e-09 -5.054997737210188e-10 1.4197097940333682e-08 2.279811053240091e-08 3.3733162005274534e-07 1.000000001359674 0.9998417896084519 1.000000028932388 2.1486142071890158e-08 -4.302706747188254e-10 1.334274635020745e-09 8.527946861407168e-10 1.8453308883853754e-09 -5.053966115163095e-10 1.4140394946135682e-08 2.277776632545807e-08 3.3723388447735586e-07 0.9999999860227702 0.9998417779718914 0.999999919857015 2.1485904401577732e-08 -4.3070499770240555e-08 1.3343603817358844e-09 -9.909334513239623e-09 -1.9765469632772353e-08 -5.019767450721966e-10 2.1338219602916695e-08 2.5961470250775586e-08 6.173068229690664e-07 0.9999999990246479 0.9998417877968281 0.9999999968269113 2.14861171046546e-08 -5.601777754841909e-09 1.334284588853859e-09 -4.126072705029633e-09 -8.148252113858508e-09 -5.045325740976372e-10 1.3968541540174846e-08 2.2748223008726386e-08 3.4505401694816354e-07
0.802 0.999999970161887 0.9998417665171387 1.0000001921882877 1.836954821031977e-08 -3.524368950899638e-08 6.610867739412014e-10 -9.567121904777666e-11 5.388542142561704e-10 -5.522126341643362e-10 4.530986586843552e-08 3.855449953480859e-08 1.4568141357164384e-06 1.0000000014391976 0.999841789682513 1.0000000288516844 1.8370671938904954e-08 1.0141783068158431e-10 6.601629008760383e-10 1.4775235768587245e-09 3.045871930638129e-09 -5.166511354856872e-10 1.4165342241669704e-08 2.301634061169307e-08 3.378390930510016e-07 1.0000000014684254 0.9998417897052435 1.0000000292652202 1.83706719299382e-08 1.6113761721326307e-10 6.601628415699269e-10 1.5453982709372748e-09 3.181915613099875e-09 -5.166611368808154e-10 1.4171253285356995e-08 2.3018515139453592e-08 3.3786543109723545e-07 1.000000001178158 0.999841789479572 1.0000000251797685 1.8370668894437725e-08 -4.3449264256050573e-10 6.601643821090065e-10 8.781833032398888e-10 1.8443813215938098e-09 -5.165677550629877e-10 1.4116123184273341e-08 2.299864840797985e-08 3.377088673431884e-07 0.999999985386928 0.9998417775118121 0.9999999224011603 1.8370412240405845e-08 -4.2497755456922254e-08 6.60330744430487e-10 -9.406088131501762e-09 -1.8776829245947866e-08 -5.142038517350519e-10 2.1467744296524273e-08 2.6196844127130576e-08 6.251228237236125e-07 0.9999999987543234 0.9998417876015 0.9999999930557038 1.8370641730435098e-08 -5.636843995871122e-09 6.601820688336724e-10 -4.08022494746641e-09 -8.105705334622962e-09 -5.157955419412486e-10 1.3967040471612822e-08 2.2975374487648348e-08 3.4543309117996764e-07
0.812 0.9999999697241108 0.9998417661982759 1.0000001953898074 1.5553911097301794e-08 -3.118045513479927e-08 3.4501846752802463e-10 -7.403444438800024e-11 5.319243975787513e-10 -5.644631695957642e-10 4.740993602723857e-08 3.9931487481171527e-08 1.420937220984111e-06 1.0000000012981531 0.9998417895829151 1.0000000256549542 1.5555071398811307e-08 1.0136827363667169e-10 3.4558337362288625e-10 1.4990925635037537e-09 3.0455176854755693e-09 -5.280868441708886e-10 1.4136473648139186e-08 2.317548111238628e-08 3.3840495375032103e-07 1.0000000013285018 0.999841789606489 1.0000000260709587 1.5555071189596935e-08 1.615139862804676e-10 3.455834430590276e-10 1.5670458376067042e-09 3.181693022861365e-09 -5.280960690465146e-10 1.4141787509771713e-08 2.3177476436908596e-08 3.384483502609713e-07 1.0000000010271455 0.9998417893724777 1.0000000219629983 1.5555067654177654e-08 -4.3824217688224555e-10 3.455836638062287e-10 8.993439908726166e-10 1.843447503247015e-09 -5.280124827485516e-10 1.4092752606481885e-08 2.315943651890321e-08 3.381265191326376e-07 0.9999999847909405 0.9998417770801875 0.9999999254592333 1.5554785149875456e-08 -4.186623946985196e-08 3.456072449287643e-10 -8.930353874573672e-09 -1.7836500645244347e-08 -5.266682601663805e-10 2.183747353608854e-08 2.6481739711211566e-08 6.277965529232179e-07 0.9999999985144543 0.9998417874279069 0.9999999898303087 1.5555038008704155e-08 -5.66469048988511e-09 3.455889510249737e-10 -4.038704744952553e-09 -8.063366911027674e-09 -5.273306533052211e-10 1.400633714274794e-08 2.3154605057120746e-08 3.4484565369123614e-07
0.822 0.9999999693453318 0.9998417659216956 1.000000198331452 1.3010220282654892e-08 -2.7425737089047362e-08 2.0131619990987372e-10 -5.558771209783989e-11 5.248583157829244e-10 -5.766726225172053e-10 5.020973982242227e-08 4.1714869694353996e-08 1.367337984581186e-06 1.0000000011828964 0.9998417895017466 1.0000000229845134 1.3011665614837063e-08 1.0081152056199595e-10 2.0837545537223673e-10 1.517469695374049e-09 3.0451799363311055e-09 -5.398028688285086e-10 1.4109538050223381e-08 2.326936664734189e-08 3.3890199330135905e-07 1.0000000012143697 0.9998417895261669 1.0000000234029238 1.3011665776557968e-08 1.6131630650114308e-10 2.0837641611751265e-10 1.5855019237223165e-09 3.181485912580867e-09 -5.398113033133814e-10 1.411397752239108e-08 2.3271105310015002e-08 3.389688657255757e-07 1.0000000009018877 0.9998417892837861 1.0000000192731213 1.3011661073058961e-08 -4.418959206964198e-10 2.0836932260278154e-10 9.173135326841149e-10 1.842528805299114e-09 -5.397371046647272e-10 1.4073806187132428e-08 2.3255669777693745e-08 3.3841770406822873e-07 0.9999999842303167 0.9998417766738228 0.999999929006541 1.3011325535169742e-08 -4.118481240556261e-08 2.0767437975725396e-10 -8.479957132915303e-09 -1.694214726077285e-08 -5.393721216819446e-10 2.2352119158204316e-08 2.677322971297365e-08 6.270731779542404e-07 0.9999999983003447 0.9998417872727033 0.9999999871404596 1.3011626404685595e-08 -5.686358695710253e-09 2.0830894843921353e-10 -4.000475051783733e-09 -8.021236627964588e-09 -5.391439757695535e-10 1.4073781061259885e-08 2.327643207220916e-08 3.435837090852431e-07
0.832 0.9999999690196772 0.9998417656832008 1.0000002010446385 1.0705250698232248e-08 -2.3967478812098727e-08 1.4018191435589542e-10 -4.041653402908322e-11 5.176706625327241e-10 -5.88877577764349e-10 5.32726240715136e-08 4.3645364251247616e-08 1.3015789629249332e-06 1.0000000010900674 0.9998417894366167 1.0000000208119455 1.0706997621418926e-08 9.995469571496173e-11 1.60466387755265e-10 1.5325374702580943e-09 3.044857938767049e-09 -5.518058006721232e-10 1.4089005956134413e-08 2.3303363236104637e-08 3.3923313945661535e-07 1.000000001122669 0.9998417894618865 1.000000021232712 1.0706998769183185e-08 1.6075801918109798e-10 1.6046911749537556e-10 1.6006484642370933e-09 3.1812946498047425e-09 -5.518134411455388e-10 1.4092534934348943e-08 2.3304841835084596e-08 3.393241934082207e-07 1.000000000799031 0.9998417892111106 1.000000017081604 1.0706992992205129e-08 -4.453039071962732e-10 1.6044560583666513e-10 9.319736532527128e-10 1.8416249164982393e-09 -5.517486374161425e-10 1.4061578852736675e-08 2.329204863919214e-08 3.385366588044518e-07 0.9999999837019048 0.9998417762904798 0.9999999330005864 1.0706596657062019e-08 -4.0460802250841016e-08 1.581584316726584e-10 -8.053931881996692e-09 -1.6091545320927847e-08 -5.523184309644482e-10 2.2895655757937606e-08 2.7027395855293905e-08 6.251516589072926e-07 0.9999999981086898 0.9998417871335391 0.9999999849564319 1.0706952277298601e-08 -5.702287766085232e-09 1.6023766429045527e-10 -3.965652994260843e-09 -7.979314429992968e-09 -5.512421590116633e-10 1.4150088570694736e-08 2.3339060356396958e-08 3.4208936066869055e-07
0.842 0.9999999687421798 0.999841765479239 1.0000002035509046 8.619970556187718e-09 -2.0789931897533525e-08 1.1818601027127196e-10 -2.898374015805992e-11 5.103718239093466e-10 -6.011134817838884e-10 5.627638121373791e-08 4.5526583805694335e-08 1.2291086793685087e-06 1.0000000010170924 0.9998417893856955 1.0000000191020701 8.621791944427693e-09 9.932396023671984e-11 1.579656984320137e-10 1.5438212124912738e-09 3.044551617416881e-09 -5.641027261732706e-10 1.4078018498452095e-08 2.329064622816053e-08 3.3932857865050043e-07 1.0000000010508256 0.9998417894118174 1.0000000195251537 8.621793348017531e-09 1.60371192448451e-10 1.579708658753847e-10 1.6120108186752864e-09 3.1811197794452564e-09 -5.641094615830757e-10 1.4080824152020819e-08 2.329192778669611e-08 3.3943931486659605e-07 1.0000000007160053 0.9998417891526244 1.0000000153531592 8.621787155893874e-09 -4.479916804507886e-10 1.5792099672636512e-10 9.428503291314576e-10 1.8407357801816112e-09 -5.640537734358309e-10 1.4057206060048671e-08 2.328115222448381e-08 3.384603739851332e-07 0.9999999832032886 0.9998417759284451 0.9999999373936994 8.62134906267115e-09 -3.970035326671417e-08 1.530712496684278e-10 -7.65172330634149e-09 -1.528257898751878e-08 -5.655107896592097e-10 2.3381535347782134e-08 2.7217575888901504e-08 6.238252507320355e-07 0.9999999979369644 0.9998417870086191 0.9999999832418554 8.6217418490639e-09 -5.71252979743504e-09 1.5747273854198173e-10 -3.934712595314069e-09 -7.937601058694447e-09 -5.63631685492072e-10 1.4217272520230459e-08 2.3349293187390208e-08 3.4078671770789643e-07
0.852 0.9999999685083465 0.9998417653065943 1.000000205864269 6.754971486187577e-09 -1.7878862514134212e-08 1.1210824098397868e-10 -2.1035367661038482e-11 5.029698961455958e-10 -6.134128199738305e-10 5.9043397422673655e-08 4.7248186696818894e-08 1.1541946446144544e-06 1.0000000009617624 0.9998417893474116 1.0000000178150283 6.756762361352587e-09 9.925531304590676e-11 1.7512880852608103e-10 1.5515895407959711e-09 3.0442604914630355e-09 -5.76700349087255e-10 1.4078207791236574e-08 2.3249979877831945e-08 3.3916139164782005e-07 1.0000000009966292 0.9998417893743875 1.0000000182404019 6.756763787341251e-09 1.6049699179575482e-10 1.7513720304058225e-10 1.6198579098792223e-09 3.1809600724941434e-09 -5.767065565771474e-10 1.4080615908704283e-08 2.3251168181794795e-08 3.392841155582927e-07 1.0000000006506047 0.999841789106759 1.0000000140478342 6.7567574014972574e-09 -4.4967242903166637e-10 1.750517640788301e-10 9.502115968602685e-10 1.839860459363233e-09 -5.766595677119774e-10 1.4061081317716657e-08 2.3241379000531074e-08 3.38190647524327e-07 0.9999999827323709 0.9998417755862299 0.9999999421350281 6.756288394782184e-09 -3.890940167624885e-08 1.6681353893080792e-10 -7.2720861653292944e-09 -1.4513234468103849e-08 -5.789540919183346e-10 2.3778822690169305e-08 2.7344329750029803e-08 6.238501443123922e-07 0.9999999977830024 0.9998417868964032 0.9999999819557938 6.756708224425793e-09 -5.717301311102015e-09 1.7428219641123963e-10 -3.907384584013801e-09 -7.896096205135577e-09 -5.76319029144691e-10 1.4264642065991012e-08 2.3322047000820276e-08 3.399481369446276e-07
0.862 0.9999999683138717 0.9998417651621836 1.000000207991007 5.121279081325245e-09 -1.522508569499031e-08 1.0742384468331927e-10 -1.5310581473610253e-11 4.95472350302055e-10 -6.258030023433551e-10 6.150467254758521e-08 4.8768251137620667e-08 1.0796776567306164e-06 1.000000000921979 0.9998417893202719 1.0000000169050205 5.1232229869064685e-09 9.95867014906531e-11 1.94003361582246e-10 1.5571301120951702e-09 3.043984264674958e-09 -5.896054190792839e-10 1.4089101450072785e-08 2.3202673192698726e-08 3.387532787927638e-07 1.0000000009579815 0.9998417893481036 1.0000000173326653 5.123224549532351e-09 1.6097897339889334e-10 1.940158929054018e-10 1.6254768954790827e-09 3.18081524962194e-09 -5.89610815640457e-10 1.4091467497343521e-08 2.3203881189137533e-08 3.388796336855036e-07 1.0000000006007363 0.9998417890720236 1.0000000131197437 5.123217481215092e-09 -4.50558542198554e-10 1.938883440856655e-10 9.553451795212327e-10 1.838999059046445e-09 -5.895723673916858e-10 1.4072475987027356e-08 2.3193956768836356e-08 3.3775502339721173e-07 0.9999999822871186 0.9998417752623895 0.9999999471692742 5.1227001570315085e-09 -3.8094396283588766e-08 1.8173949486800517e-10 -6.912805017872065e-09 -1.3781596295582688e-08 -5.926525670591693e-10 2.4110854817579845e-08 2.7434040366625773e-08 6.248127490026284e-07 0.9999999976447449 0.9998417867954263 0.9999999810514841 5.123162998235287e-09 -5.717332352895688e-09 1.927427824255451e-10 -3.8823812429828924e-09 -7.854800152901956e-09 -5.893103018435116e-10 1.4290040891216378e-08 2.3277865916907314e-08 3.3964313883136706e-07
0.872 0.999999968154497 0.9998417650429541 1.0000002099310088 3.72796588581788e-09 -1.2824362235219656e-08 9.632132141242304e-11 -1.038763705991335e-11 4.878848485130705e-10 -6.383088775167619e-10 6.36444860521157e-08 5.008018949963983e-08 1.0075453928242965e-06 1.0000000008956589 0.9998417893027908 1.000000016320664 3.730263607895775e-09 9.986099100893796e-11 2.03732027886013e-10 1.5618851301110154e-09 3.043722498406404e-09 -6.028245855662709e-10 1.4107684392144583e-08 2.316894142735633e-08 3.3817230290047395e-07 1.0000000009327994 0.9998417893314803 1.0000000167505705 3.730265445586926e-09 1.6136593501743554e-10 2.037487052651354e-10 1.6303105574843878e-09 3.180685672871426e-09 -6.028293793810661e-10 1.411030224896492e-08 2.3170264341070118e-08 3.382953607583633e-07 1.0000000005643186 0.9998417890469351 1.00000001251743 3.730256837915947e-09 -4.511607216660088e-10 2.0357631961848443e-10 9.596937773679104e-10 1.8381508057392388e-09 -6.027989999230821e-10 1.4088938790742822e-08 2.3159260490171653e-08 3.372084889886247e-07 0.9999999818654667 0.9998417749554535 0.9999999524370793 3.729667725746246e-09 -3.726221725336158e-08 1.8733543090907595e-10 -6.571556310678388e-09 -1.3085840674127737e-08 -6.066107954667887e-10 2.443512122606982e-08 2.752837649928685e-08 6.254908201374143e-07 0.9999999975201432 0.9998417867042277 0.9999999804767029 3.730194908695735e-09 -5.713676219736741e-09 2.0203034849140923e-10 -3.858259888726209e-09 -7.81371290198063e-09 -6.026119134975141e-10 1.4297365793389404e-08 2.3238783286131764e-08 3.3977871441245717e-07
0.882 0.9999999680259704 0.9998417649458576 1.0000002116810909 2.5777402342961877e-09 -1.0674832573254492e-08 7.859647817476947e-11 -5.78437071885569e-12 4.80213878288971e-10 -6.509523867209429e-10 6.545572793248977e-08 5.1183904477757505e-08 9.399317172511081e-07 1.0000000008807195 0.9998417892934802 1.00000001600783 2.5803176863251967e-09 9.978752974801559e-11 2.0214932989345555e-10 1.5663486529923549e-09 3.043475213796772e-09 -6.16364500390267e-10 1.4129398701139716e-08 2.316452998458994e-08 3.3751979327576996e-07 1.000000000918999 0.9998417893230288 1.0000000164399951 2.580319461843564e-09 1.613734602502861e-10 2.0217039656391904e-10 1.6348525559591452e-09 3.1805700829889016e-09 -6.16368536968007e-10 1.4132451704439825e-08 2.3166029767487997e-08 3.3763516642948407e-07 1.0000000005392724 0.9998417890300075 1.0000000121867008 2.5803099209523692e-09 -4.5182455453219444e-10 2.0195309839533379e-10 9.637508452901696e-10 1.8373155304870571e-09 -6.163463108150002e-10 1.4106913043068468e-08 2.3153335160163607e-08 3.366292680799021e-07 0.9999999814652992 0.9998417746639123 0.9999999578778508 2.5796506896745705e-09 -3.64195794320445e-08 1.817276809376707e-10 -6.247006296578602e-09 -1.2424232598018126e-08 -6.208334618430405e-10 2.481627483436958e-08 2.7669949560249686e-08 6.244387108305398e-07 0.999999997407142 0.9998417866213399 0.9999999801766049 2.580240352944252e-09 -5.707234099843172e-09 2.0000861609329237e-10 -3.834526087962074e-09 -7.772834474095049e-09 -6.162302558940442e-10 1.4293400117691776e-08 2.322383369846274e-08 3.401874040698486e-07
0.892 0.9999999679240171 0.9998417648678283 1.0000002132378742 1.6730972578838447e-09 -8.77508448704824e-09 5.96178067972426e-11 -2.1464773919809938e-12 4.724646678751444e-10 -6.637560151237955e-10 6.691851834390418e-08 5.2070988588128783e-08 8.799506171812121e-07 1.00000000087505 0.9998417892908309 1.0000000159124316 1.675708492144818e-09 9.94582741049071e-11 1.9397808000859633e-10 1.5698838443635714e-09 3.043241742861006e-09 -6.302320778035013e-10 1.4149626174825072e-08 2.3198375586387652e-08 3.3690854027983895e-07 1.00000000091447 0.9998417893212397 1.000000016346858 1.6757103244660984e-09 1.6109937282547718e-10 1.9400347563563373e-10 1.638466175863721e-09 3.180469092986928e-09 -6.302354162890125e-10 1.415318323874569e-08 2.3200078005847268e-08 3.3701449032318823e-07 1.0000000005234888 0.9998417890197329 1.000000012073417 1.675700007588298e-09 -4.5251330524939946e-10 1.9374336562598784e-10 9.668798221500355e-10 1.8364926111802262e-09 -6.30220338242581e-10 1.4122815133215776e-08 2.3185442752364903e-08 3.361061039518491e-07 0.999999981084425 0.9998417743862005 0.9999999634325101 1.6749926536217551e-09 -3.557268584243488e-08 1.6982664574712992e-10 -5.938993418503562e-09 -1.1795120389244774e-08 -6.353261504268582e-10 2.530245732813776e-08 2.788969643678904e-08 6.204888730762342e-07 0.9999999973036542 0.99984178654527 0.9999999800965129 1.6756246743637795e-09 -5.698526000672378e-09 1.9141917101525245e-10 -3.811816536734122e-09 -7.732164941668762e-09 -6.301720320991464e-10 1.4285001576281938e-08 2.3245477951678283e-08 3.407092970148139e-07
0.902 0.9999999678442697 0.999841764805734 1.0000002145980396 1.0240256163128366e-09 -7.12487091817235e-09 4.487444118980553e-11 -3.3717886951076134e-13 4.646421981509846e-10 -6.767395923913925e-10 6.8001082258147e-08 5.272450059343444e-08 8.318327473384608e-07 1.0000000008764416 0.9998417892932604 1.0000000159805904 1.0265711431619041e-09 9.914908429981446e-11 1.8550888324461816e-10 1.57162726613494e-09 3.043021435766894e-09 -6.444337631983171e-10 1.416457387599971e-08 2.3271965134183562e-08 3.3643609425788377e-07 1.0000000009170034 0.9998417893245303 1.0000000164172862 1.0265729032507542e-09 1.6082588850183606e-10 1.8553879416904504e-10 1.640288140283971e-09 3.180381601707375e-09 -6.444363601321871e-10 1.4168616415792737e-08 2.32738668353179e-08 3.365329657648527e-07 1.0000000005147607 0.9998417890145305 1.00000001212366 1.0265621351841835e-09 -4.5300675291969844e-10 1.8523822318447548e-10 9.68217364309777e-10 1.8356817153537784e-09 -6.444284483425877e-10 1.413364220539996e-08 2.3257331476954215e-08 3.3571769049921647e-07 0.9999999807205066 0.9998417741206453 0.9999999690436214 1.0258181529665756e-09 -3.4727520265025966e-08 1.579613154831833e-10 -5.647621438715638e-09 -1.1196932322135961e-08 -6.500940532647144e-10 2.5912361719709383e-08 2.820007359755745e-08 6.130090276101656e-07 0.9999999972074889 0.9998417864744488 0.9999999801820814 1.0264819701313036e-09 -5.687898159529856e-09 1.8255764517032682e-10 -3.790994233264185e-09 -7.69170439581295e-09 -6.444434558354098e-10 1.4277041677406514e-08 2.330800771508048e-08 3.4123401826686706e-07
0.912 0.9999999677822002 0.9998417647563289 1.000000215756779 6.450447832873163e-10 -5.726867534169423e-09 3.560803679310038e-11 -4.0025260975531045e-13 4.5675173655851987e-10 -6.899208999406499e-10 6.867363610617811e-08 5.3127721419082605e-08 8.000910782227462e-07 1.0000000008825267 0.9998417892990722 1.0000000161568225 6.47653197610374e-10 9.901634714452937e-11 1.8002178583833432e-10 1.5715073828705612e-09 3.042814525991295e-09 -6.589762843233037e-10 1.4171720695294621e-08 2.3380452784499132e-08 3.361640797846442e-07 1.0000000009242314 0.9998417893312047 1.0000000165957983 6.476547484276952e-10 1.6071594162011915e-10 1.80055934578449e-10 1.6402469166441573e-09 3.180306888064201e-09 -6.589782990174215e-10 1.4176180278795814e-08 2.3382532942928682e-08 3.362534721633176e-07 1.0000000005107217 0.999841789012704 1.0000000122819162 6.476436003540324e-10 -4.5320775538153277e-10 1.7971631526096618e-10 9.676918745528663e-10 1.8348823228802602e-09 -6.589769477042634e-10 1.4137322753890221e-08 2.3364312690281857e-08 3.3551434480661243e-07 0.9999999803710026 0.9998417738654275 0.9999999746535624 6.468514112911067e-10 -3.3890354502687354e-08 1.4929157866144348e-10 -5.3722351999760885e-09 -1.0628173265041235e-08 -6.651428155304112e-10 2.6635568817143777e-08 2.8595280076720365e-08 6.019223692054232e-07 0.9999999971162905 0.9998417864071889 0.9999999803774862 6.475579937467695e-10 -5.675847612830462e-09 1.7669242232851623e-10 -3.772130001955566e-09 -7.651452813610778e-09 -6.590507335385259e-10 1.4271821008224885e-08 2.3408242917419788e-08 3.4170451179790086e-07
0.922 0.9999999677331444 0.9998417647162703 1.0000002167074384 5.434211343873252e-10 -4.586069736444719e-09 2.9368951130093894e-11 -1.4471083840022803e-12 4.487987533016694e-10 -7.03315802547515e-10 6.892410771262197e-08 5.327448037834205e-08 7.879259114648142e-07 1.0000000008908168 0.9998417893064812 1.0000000163833551 5.462465876469859e-10 9.901960222899067e-11 1.7721230090166177e-10 1.57036222059809e-09 3.042619666785635e-09 -6.738661740084329e-10 1.4170199893998573e-08 2.351472966363263e-08 3.3611161355159006e-07 1.0000000009336645 0.9998417893394771 1.0000000168246237 5.46247704011712e-10 1.607361398257418e-10 1.772504108233531e-10 1.6391801464012783e-09 3.180245425112722e-09 -6.738676462514577e-10 1.4174990090962563e-08 2.3516960420059225e-08 3.3619562148589214e-07 1.0000000005088832 0.9998417890124692 1.0000000124903943 5.462363590602049e-10 -4.5321881103194047e-10 1.768715304898233e-10 9.66141235510142e-10 1.8340937875236913e-09 -6.738722846641887e-10 1.4133150948447505e-08 2.3497340627462133e-08 3.355107845197258e-07 0.9999999800332003 0.9998417736186043 0.9999999802038417 5.453773374783661e-10 -3.3067811004454524e-08 1.4333121544954164e-10 -5.111302890961693e-09 -1.0087419941841647e-08 -6.804781493329356e-10 2.7442427868639013e-08 2.9056543790570525e-08 5.875810272706951e-07 0.9999999970275766 0.9998417863417097 0.9999999806247455 5.461430953705626e-10 -5.663097668650402e-09 1.7350099834008775e-10 -3.754384783659787e-09 -7.61141057458523e-09 -6.740003865483726e-10 1.4269999661555336e-08 2.353771362649146e-08 3.421008193010613e-07
0.932 0.9999999676923913 0.9998417646821837 1.000000217443104 7.183747003260615e-10 -3.7069986459564294e-09 2.3998139612029138e-11 -2.494911285175318e-12 4.4078791308936116e-10 -7.169396027812155e-10 6.876752686965039e-08 5.3175496736764025e-08 7.957458686488689e-07 1.0000000008988017 0.9998417893136877 1.0000000166014844 7.214685495531028e-10 9.904296742547694e-11 1.755807273656358e-10 1.56915063409316e-09 3.0424371037497065e-09 -6.891102232426494e-10 1.4160947033070798e-08 2.3663535297202166e-08 3.3626023653544905e-07 1.0000000009427936 0.9998417893475476 1.0000000170450594 7.214694924823959e-10 1.6077753745780394e-10 1.7562274103471368e-10 1.6380469164384925e-09 3.1801963397839405e-09 -6.8911148068439e-10 1.4165982426128914e-08 2.366588821155999e-08 3.3634094210641855e-07 1.0000000005067373 0.9998417890120265 1.0000000126903865 7.214577556526963e-10 -4.532180345366085e-10 1.7520358648166217e-10 9.645247227349228e-10 1.8333155650409155e-09 -6.891215139259093e-10 1.4122050069408834e-08 2.3645160328100147e-08 3.3568876753651266e-07 0.9999999797043199 0.9998417733781849 0.9999999856364588 7.20519735197277e-10 -3.226648244019942e-08 1.3851320778789467e-10 -4.863207040675902e-09 -9.573317643613329e-09 -6.961060508878124e-10 2.8296328735528825e-08 2.955903498985093e-08 5.705887102176659e-07 0.9999999969388393 0.9998417862762137 0.9999999808650799 7.213555319467113e-10 -5.650451393681605e-09 1.7147682158857515e-10 -3.7367992798468374e-09 -7.571577186971627e-09 -6.892989030122181e-10 1.4272005120586676e-08 2.3685166452798757e-08 3.4241773775730893e-07
0.942 0.9999999676551534 0.999841764650642 1.0000002179564282 1.1851410933688395e-09 -3.094033713042141e-09 1.9971864432432007e-11 -3.2954326736794968e-12 4.327246131141094e-10 -7.308071734168521e-10 6.824616018611584e-08 5.285871964950942e-08 8.208831690010083e-07 1.0000000009039345 0.9998417893188647 1.000000016751081 1.1886200340783302e-09 9.898184464782512e-11 1.744110660560284e-10 1.5681666447084904e-09 3.042266606380038e-09 -7.047155029612174e-10 1.4146053126207011e-08 2.3815288721997194e-08 3.3656514405695673e-07 1.0000000009490713 0.9998417893535902 1.000000017196975 1.1886212810178704e-09 1.607419354284564e-10 1.7445702471856862e-10 1.637141452339626e-09 3.1801591801343622e-09 -7.047159319616753e-10 1.415125690254809e-08 2.3817737254310145e-08 3.366443982292095e-07 1.0000000005017347 0.9998417890095489 1.0000000128217688 1.1886087020922145e-09 -4.5337340697431327e-10 1.739977775025288e-10 9.63135683244787e-10 1.832547845503315e-09 -7.047314204065322e-10 1.410602985232244e-08 2.379617299029606e-08 3.360056892068101e-07 0.9999999793814944 0.9998417731421168 0.9999999908934183 1.1875674212989434e-09 -3.1492875957966244e-08 1.3424470183670367e-10 -4.627033917705053e-09 -9.084577487987527e-09 -7.120320458248103e-10 2.9162670543119036e-08 3.0077719324162016e-08 5.516422513804694e-07 0.9999999968475265 0.9998417862088707 0.9999999810384226 1.188494564622721e-09 -5.638707318605578e-09 1.6991696915832534e-10 -3.7190787048983844e-09 -7.53195350214645e-09 -7.049531293897869e-10 1.4278563128806412e-08 2.3838773712787628e-08 3.4264621417940416e-07
0.952 0.9999999676162339 0.9998417646179287 1.0000002182339813 2.005806644157188e-09 -2.7588875237051768e-09 1.8576088004040124e-11 -4.297735061729091e-12 4.246137805526875e-10 -7.449284633320382e-10 6.74224274018149e-08 5.236493494751728e-08 8.586871499046669e-07 1.0000000009033347 0.9998417893199489 1.000000016763904 2.0101581525983416e-09 9.874912026258397e-11 1.7368376409625036e-10 1.5670402826492966e-09 3.042106820106717e-09 -7.206882984206736e-10 1.4127961392266305e-08 2.3959928690235728e-08 3.3696050356792325e-07 1.0000000009496175 0.9998417893555401 1.0000000172121273 2.0101602288360845e-09 1.6055089473095174e-10 1.7373336978286374e-10 1.6360932389376983e-09 3.1801337639602815e-09 -7.206885246758798e-10 1.4133265554638049e-08 2.3962448610603715e-08 3.37039931947244e-07 1.0000000004909948 0.9998417890029723 1.000000012816322 2.0101454828895506e-09 -4.5384323601406955e-10 1.7323606179472177e-10 9.616045186685684e-10 1.831789401045434e-09 -7.207081596603782e-10 1.408744896531025e-08 2.3940296609714432e-08 3.3639788228011487e-07 0.9999999790614708 0.9998417729080716 0.9999999959101479 2.0089285266499416e-09 -3.075423986460832e-08 1.306698036315737e-10 -4.402569317200781e-09 -8.619972593152594e-09 -7.282626247746122e-10 3.001326608873149e-08 3.059129191897128e-08 5.314213367690117e-07 0.9999999967507461 0.9998417861376085 0.9999999810767488 2.010012559962998e-09 -5.628736184782802e-09 1.6881823242638028e-10 -3.7015940190643834e-09 -7.492538882920957e-09 -7.209695096899688e-10 1.429066728798233e-08 2.3988199371650906e-08 3.4275656421394703e-07
0.962 0.9999999675694868 0.9998417645796505 1.0000002182478913 3.2885003563432714e-09 -2.7305376411599105e-09 1.888412199629545e-11 -5.883229029962719e-12 4.164603612693712e-10 -7.593033610112292e-10 6.636893478241238e-08 5.174135442046484e-08 9.040890287182833e-07 1.000000000893338 0.9998417893143162 1.0000000165529606 3.2948627630930564e-09 9.83501533321723e-11 1.7313734172587122e-10 1.5654018880243409e-09 3.041958146191212e-09 -7.370354757615889e-10 1.4109145789632137e-08 2.4090586752830765e-08 3.373593826875171e-07 1.0000000009407677 0.999841789350775 1.0000000170035188 3.294865838340488e-09 1.6021971905194587e-10 1.7319072072842156e-10 1.63453327212935e-09 3.1801192211987595e-09 -7.370356199429841e-10 1.4114487444336427e-08 2.409315518888331e-08 3.3744050111039137e-07 1.000000000470852 0.9998417889896712 1.0000000125870907 3.294846829158298e-09 -4.547142458036217e-10 1.7265680636749978e-10 9.595615727033926e-10 1.831040083881137e-09 -7.370591625699533e-10 1.4068730966685305e-08 2.40706499005671e-08 3.367795445281926e-07 0.9999999787401482 0.9998417726731177 1.0000000006051228 3.2932840287562446e-09 -3.005976946283496e-08 1.2750318788028544e-10 -4.1896219415114445e-09 -8.17833561483744e-09 -7.448022009520549e-10 3.082752091773094e-08 3.108422837343661e-08 5.105295825026479e-07 0.9999999966448158 0.9998417860597915 0.9999999808934635 3.29467886220997e-09 -5.621536850709037e-09 1.679175219315957e-10 -3.684714422605546e-09 -7.453333585119252e-09 -7.373544552412435e-10 1.4309683696281926e-08 2.4126380442376115e-08 3.426875232326901e-07
0.972 0.999999967507454 0.9998417645304801 1.000000217953606 5.139430532166215e-09 -3.0567157642549764e-09 1.8071156086331746e-11 -7.766155693382177e-12 4.082694749353288e-10 -7.739218094659273e-10 6.515927775209709e-08 5.1035499455369575e-08 9.52708383385125e-07 1.0000000008692678 0.9998417892986223 1.0000000160069928 5.1500744936568204e-09 9.802136183321808e-11 1.7220623774076437e-10 1.5634444355302637e-09 3.0418196132126614e-09 -7.537641989745923e-10 1.4091439941137382e-08 2.4204170236992272e-08 3.3765689988669934e-07 1.000000000917846 0.9998417893359494 1.0000000164598852 5.15007877062103e-09 1.5999780359262734e-10 1.7226307753309192e-10 1.6326542836314432e-09 3.1801149901213745e-09 -7.537641512618716e-10 1.4096755755872065e-08 2.4206764136906273e-08 3.3774124695280875e-07 1.0000000004366267 0.9998417889663006 1.0000000120228756 5.150051609915973e-09 -4.5586718806739496e-10 1.7169187254425248e-10 9.571996352432098e-10 1.8302989436488438e-09 -7.537906374029822e-10 1.4051708184458643e-08 2.4184141832607776e-08 3.370457373294389e-07 0.9999999784123327 0.9998417724335431 1.0000000048747768 5.147791468819932e-09 -2.9421038677788407e-08 1.2396199089131144e-10 -3.987453788940252e-09 -7.758555577338071e-09 -7.616542949741696e-10 3.1591577551059906e-08 3.1546954962247345e-08 4.894759045493936e-07 0.9999999965250306 0.9998417859720555 0.999999980377936 5.149814924408444e-09 -5.618159186085409e-09 1.6662772712264406e-10 -3.6682456713875553e-09 -7.414337474775961e-09 -7.541139668413534e-10 1.4336865662573811e-08 2.4250160305633327e-08 3.4234724366105744e-07
0.982 0.9999999674215722 0.999841764464302 1.000000217300119 7.59571649564013e-09 -3.7908362018654856e-09 1.5118034143735386e-11 -9.173416975717203e-12 4.000456178771339e-10 -7.887718067199463e-10 6.386157903656408e-08 5.0290752836034334e-08 1.0012628864742217e-06 1.0000000008257433 0.9998417892690201 1.0000000149979298 7.61523440457953e-09 9.818146335148472e-11 1.707807001418006e-10 1.5618340932393712e-09 3.041691215111916e-09 -7.708813874692061e-10 1.4074903733597973e-08 2.430058988490038e-08 3.377276446952092e-07 1.0000000008754713 0.999841789307218 1.0000000154531463 7.61524041105309e-09 1.6031887525011646e-10 1.7084122384800257e-10 1.6311224887514728e-09 3.180120897549265e-09 -7.708808021190709e-10 1.4080125555944105e-08 2.430318434361293e-08 3.3781688753981164e-07 1.0000000003829348 0.9998417889290101 1.0000000109956897 7.615197269192178e-09 -4.570186748003298e-10 1.702310094111221e-10 9.551856206385593e-10 1.8295655477700505e-09 -7.709096345110132e-10 1.4036479477106698e-08 2.4280698839116307e-08 3.3707004574030673e-07 0.9999999780720287 0.9998417721850648 1.0000000086014085 7.611516539649816e-09 -2.8851032384073797e-08 1.1981590885073504e-10 -3.7948762484308265e-09 -7.359574758287498e-09 -7.788222005611011e-10 3.2296523008502905e-08 3.197460281705397e-08 4.686707676933903e-07 0.9999999963859704 0.9998417858705263 0.9999999794030046 7.614821984850756e-09 -5.619656873218601e-09 1.6482724705275262e-10 -3.6515197296437652e-09 -7.375550817997771e-09 -7.712547334497896e-10 1.4372188744200484e-08 2.43595081193901e-08 3.4161288242145323e-07
0.992 0.9999999673030325 0.9998417643748282 1.0000002162501826 1.0577575705243092e-08 -4.969011796615662e-09 1.309058410964039e-11 -9.537835736394888e-12 3.9179414206187846e-10 -8.038545640353904e-10 6.253523720101692e-08 4.954405113325137e-08 1.0475138973686673e-06 1.0000000007575132 0.9998417892217581 1.00000001340102 1.0615234928837903e-08 9.906145680778061e-11 1.6947970897074497e-10 1.561153902743155e-09 3.0415719937468803e-09 -7.883938267076701e-10 1.4056794880256827e-08 2.4381259161053043e-08 3.3742451546922235e-07 1.000000000808394 0.9998417892608282 1.0000000138585399 1.0615243851703488e-08 1.6142853692996449e-10 1.695441856503695e-10 1.630520813124423e-09 3.180136442693517e-09 -7.883931399519702e-10 1.4061848360096026e-08 2.4383826685374842e-08 3.3752051686023834e-07 1.0000000003045209 0.9998417888740443 1.0000000093808952 1.061516950990288e-08 -4.5806750607312225e-10 1.6889500324182116e-10 9.541019698119652e-10 1.8288398654506933e-09 -7.884236796721403e-10 1.4020355408020216e-08 2.4361756147506058e-08 3.3670376128010975e-07 0.9999999777132671 0.9998417719234206 1.0000000116735317 1.0608597529791782e-08 -2.8362086922348242e-08 1.1591349580022758e-10 -3.6108195109360217e-09 -6.980386678733689e-09 -7.96310035093967e-10 3.293658472216636e-08 3.236523605320344e-08 4.484281716217932e-07 0.9999999962223332 0.9998417857514155 0.9999999778451345 1.0614512949028364e-08 -5.627218312523241e-09 1.6315762261589908e-10 -3.6339530069943274e-09 -7.336973422275464e-09 -7.887834288175148e-10 1.4413134509451584e-08 2.4455946534400276e-08 3.403327883059508e-07
1.002 0.9999999671441757 0.9998417642565923 1.0000002148030316 1.3864379172685162e-08 -6.58564308479926e-09 1.6501691755812563e-11 -8.930580114003832e-12 3.8351956129637823e-10 -8.191985632293175e-10 6.123052457332298e-08 4.8825546573085695e-08 1.0900293870038332e-06 1.000000000660601 0.9998417891539948 1.0000000111220781 1.3938064697697183e-08 1.003330372618482e-10 1.689132642999e-10 1.5614787618913362e-09 3.0414614561472428e-09 -8.063081529052921e-10 1.403114205732636e-08 2.4447725929586347e-08 3.3659929613688224e-07 1.0000000007126373 0.9998417891939391 1.0000000115818624 1.3938079485072675e-08 1.6300956471394762e-10 1.689812007501462e-10 1.6309240057650047e-09 3.180161386588497e-09 -8.063074932578289e-10 1.403594852666598e-08 2.4450237038224896e-08 3.36704127866316e-07 1.0000000001974025 0.9998417887985593 1.0000000070844441 1.3937942932598939e-08 -4.594399706694692e-10 1.6829793401037906e-10 9.540237376412212e-10 1.8281204377259062e-09 -8.063392673067795e-10 1.3997403809424905e-08 2.4428878044311894e-08 3.3579691813549e-07 0.9999999773312704 0.9998417716452009 1.0000000140128584 1.392560534652141e-08 -2.7963179564519386e-08 1.1331383759371843e-10 -3.4347606664771136e-09 -6.620033069414255e-09 -8.141247721265845e-10 3.350787335708802e-08 3.27183679475231e-08 4.289837893035596e-07 0.9999999960300805 0.9998417856118388 0.9999999756116473 1.3936726993274148e-08 -5.642229772730845e-09 1.6227381627208936e-10 -3.6154717827777054e-09 -7.29860506257849e-09 -8.067066907567372e-10 1.44540578235129e-08 2.454108803000801e-08 3.383509852800254e-07
1.012 0.9999999669403384 0.9998417641062699 1.00000021301593 1.7070463580565344e-08 -8.56981666860652e-09 2.663221176455933e-11 -7.849989965367337e-12 3.752271689906085e-10 -8.34873179174739e-10 5.999049499936365e-08 4.8159867822354e-08 1.1279249451756363e-06 1.000000000533643 0.9998417890647574 1.0000000081289635 1.7212927614131117e-08 1.0120524769166339e-10 1.6889205466756446e-10 1.5624429532813092e-09 3.0413591431205e-09 -8.246325908253471e-10 1.399022594319964e-08 2.450130188491979e-08 3.3514231096486993e-07 1.0000000005868381 0.9998417891055793 1.0000000085909573 1.7212953858581267e-08 1.6427431851777961e-10 1.6896266733986972e-10 1.6319667796034097e-09 3.1801947487407675e-09 -8.246315678941738e-10 1.399470627318255e-08 2.450372679310251e-08 3.35258189813614e-07 1.0000000000602098 0.9998417887015775 1.0000000040743553 1.721269660163437e-08 -4.6195985659139174e-10 1.6825327723113772e-10 9.545848321195151e-10 1.8274073297176323e-09 -8.246639385270752e-10 1.3959912985411294e-08 2.4483378231810312e-08 3.3423862738188047e-07 0.9999999769238487 0.9998417713488453 1.0000000156048396 1.718922527783695e-08 -2.7656376139480307e-08 1.1209649375103582e-10 -3.2666421409418384e-09 -6.277602151048233e-09 -8.322783241832555e-10 3.4008186738407896e-08 3.303436029923933e-08 4.105321023959422e-07 0.9999999958077832 0.9998417854507766 0.9999999726721124 1.7210400294201987e-08 -5.6658244604248815e-09 1.6201507030923008e-10 -3.596442751305688e-09 -7.260445788399671e-09 -8.250320280336144e-10 1.4487461527615907e-08 2.461618311872531e-08 3.355524120610632e-07
1.022 0.9999999666921794 0.9998417639243394 1.0000002110258452 1.9618242950630928e-08 -1.075988818163818e-08 4.124432239035221e-11 -6.691208659607936e-12 3.6692156644531723e-10 -8.510028434758223e-10 5.885418827390036e-08 4.756833263079156e-08 1.1606526435080292e-06 1.0000000003794467 0.9998417889560532 1.0000000044882476 1.9886857052475467e-08 1.0100919001782935e-10 1.6863478699715643e-10 1.5636296949265206e-09 3.041264872419343e-09 -8.4337370226706e-10 1.3928408537366313e-08 2.4543914038273075e-08 3.3304302046506785e-07 1.0000000004338052 0.9998417889977564 1.0000000049523774 1.9886905762435403e-08 1.6454629901123715e-10 1.6870776043092111e-10 1.633231724077462e-09 3.180235773086309e-09 -8.433725598316482e-10 1.3932488848398378e-08 2.4546225074639735e-08 3.3317212734149086e-07 0.9999999998957453 0.9998417885851025 1.000000000417361 1.9886422590855094e-08 -4.662257319185597e-10 1.679802870980508e-10 9.553684223258852e-10 1.826700146193073e-09 -8.434045386356273e-10 1.3902202017984893e-08 2.452716403246044e-08 3.3201869542452615e-07 0.9999999764930493 0.9998417710358211 1.000000016533664 1.9842193793242516e-08 -2.743219676352598e-08 1.1145416692330619e-10 -3.106464436743375e-09 -5.952226284801365e-09 -8.507903537730005e-10 3.4437725891797966e-08 3.331469801913625e-08 3.932933340509695e-07 0.9999999955581867 0.9998417852701934 0.9999999690948548 1.9882107830462657e-08 -5.697879324307111e-09 1.6159995622133724e-10 -3.5772824991180967e-09 -7.222495821204724e-09 -8.437680225272724e-10 1.4507451360549858e-08 2.468288783106985e-08 3.31932124357608e-07
1.032 0.9999999664082669 0.9998417637169299 1.0000002090692819 2.075239557560743e-08 -1.288039055606297e-08 6.107412977588022e-11 -5.487511824377598e-12 3.586075788075467e-10 -8.677722253630707e-10 5.7859288115577654e-08 4.7070912088037855e-08 1.1878696014684766e-06 1.0000000002065879 0.9998417888340115 1.0000000004033973 2.1243875587265602e-08 9.971146210779571e-11 1.6771239589975804e-10 1.5648673906662588e-09 3.041177192261929e-09 -8.625386964258007e-10 1.3846978932337847e-08 2.4579519925122772e-08 3.30474051031013e-07 1.0000000002621146 0.9998417888765992 1.0000000008695737 2.1243965269657356e-08 1.6376822139457882e-10 1.6778632421092146e-10 1.6345476142049042e-09 3.1802845331999745e-09 -8.625379021149084e-10 1.3850599961443208e-08 2.4581695116612654e-08 3.306181800012849e-07 0.9999999997125805 0.9998417884552603 0.9999999963170757 2.1243073488147305e-08 -4.720572004407892e-10 1.670520613325473e-10 9.56203026155631e-10 1.825997808888845e-09 -8.625691866330941e-10 1.3825428853058093e-08 2.4564141611775918e-08 3.293131460786413e-07 0.9999999760468916 0.999841770711864 1.000000017018152 2.116146439739398e-08 -2.7264868470810337e-08 1.1117685690883034e-10 -2.953989657777006e-09 -5.64307958529253e-09 -8.696893632456834e-10 3.4799946572228754e-08 3.356254778618401e-08 3.7762372301581074e-07 0.9999999952898242 0.9998417850761883 0.9999999650849125 2.123511363928983e-08 -5.736056500629816e-09 1.6062270140816264e-10 -3.558160887000211e-09 -7.1847547079017295e-09 -8.629240082750259e-10 1.451391684799669e-08 2.47445596284147e-08 3.2769247590022606e-07
1.042 0.9999999661071939 0.9998417634973322 1.0000002074888419 1.9642884534607497e-08 -1.4537335517609257e-08 9.832997123797818e-11 -4.108398930110143e-12 3.5028979291012674e-10 -8.854252761331106e-10 5.704159614524767e-08 4.6686122152551293e-08 1.2093993058018276e-06 1.0000000000304377 0.9998417887096172 0.9999999962397473 2.051426330735483e-08 9.782985378010035e-11 1.6653051897375476e-10 1.566219286194515e-09 3.041096164165195e-09 -8.821352558051159e-10 1.3757635229566389e-08 2.4614901932863832e-08 3.278480892699271e-07 1.0000000000871365 0.9998417887530925 0.9999999967078691 2.0514424554989077e-08 1.6241527784778796e-10 1.6660289673492934e-10 1.6359779685648625e-09 3.1803398289016213e-09 -8.821345399490326e-10 1.3760767664115777e-08 2.4616929774879698e-08 3.2800809317329585e-07 0.9999999995260855 0.9998417883230353 0.9999999921389402 2.0512819233241975e-08 -4.785519406115356e-10 1.6588692210606764e-10 9.57152406710413e-10 1.8252999919347627e-09 -8.821650406148671e-10 1.3741016124121373e-08 2.460099830104546e-08 3.265429278423167e-07 0.9999999756005651 0.99984177038783 1.0000000174341506 2.036613488319653e-08 -2.710979596606747e-08 1.1308087376019911e-10 -2.8087689026598643e-09 -5.349375851608304e-09 -8.890137672276953e-10 3.5101609456555765e-08 3.378275134435699e-08 3.6413098957724925e-07 0.9999999950180598 0.9998417848797407 0.9999999610087522 2.0498491862190467e-08 -5.775598413384005e-09 1.5963264651948582e-10 -3.539013369835672e-09 -7.147222400850109e-09 -8.825096393152814e-10 1.4515193997153114e-08 2.480691885665199e-08 3.233179839357686e-07
1.052 0.9999999658182318 0.9998417632864653 1.0000002067121003 1.5567398498559474e-08 -1.5248834787740098e-08 1.8062488490414154e-10 -2.598868151716095e-12 3.41973362697218e-10 -9.042392656273336e-10 5.642827268225489e-08 4.642681650974874e-08 1.2252872041004068e-06 0.9999999998728156 0.9998417885984601 0.9999999925166271 1.7063818760914255e-08 9.589060164751058e-11 1.657734530679794e-10 1.5677833001378035e-09 3.0410213530411166e-09 -9.021713827397374e-10 1.3680678221476871e-08 2.4658461932646014e-08 3.2574620748063367e-07 0.9999999999306916 0.9998417886428266 0.999999992986587 1.706410068109184e-08 1.6095277150980118e-10 1.6583838878697373e-10 1.6376205282892648e-09 3.1804016638062723e-09 -9.021704002340547e-10 1.3683344300082159e-08 2.4660347283996838e-08 3.2592130396576427e-07 0.9999999993580857 0.9998417882040216 0.999999988402331 1.7061289557456708e-08 -4.846380118838215e-10 1.6519991365473491e-10 9.583142301980204e-10 1.8246061938677848e-09 -9.022001547173112e-10 1.3668787898322984e-08 2.4645988465232433e-08 3.243035384338316e-07 0.9999999751762619 0.9998417700795799 1.0000000183044297 1.6805057755575225e-08 -2.6905413764440248e-08 1.2118889337388788e-10 -2.670358907780989e-09 -5.0703665290618454e-09 -9.088100271452006e-10 3.535054245290656e-08 3.398026113092206e-08 3.5369010603055407e-07 0.9999999947647622 0.9998417846964771 0.9999999573861728 1.7036203045075728e-08 -5.809970767625529e-09 1.596533865366267e-10 -3.519743068372453e-09 -7.109898769782917e-09 -9.025374466977236e-10 1.4525727318222391e-08 2.4876762777736112e-08 3.195208811014538e-07
1.062 0.9999999655798417 0.9998417631118132 1.0000002071987086 8.103361114903431e-09 -1.4512638096101729e-08 3.495055321446353e-10 -1.268791525107536e-12 3.3366223723247294e-10 -9.24481414528503e-10 5.602384901137625e-08 4.629148849173152e-08 1.23593304454274e-06 0.9999999997598594 0.9998417885192155 0.9999999898564145 1.0591919792995994e-08 9.406027288360902e-11 1.655279392861185e-10 1.5695405291771576e-09 3.0409523274317897e-09 -9.226538863301258e-10 1.3634565263760047e-08 2.4716535504201854e-08 3.2464694652994116e-07 0.999999999818915 0.999841788564476 0.9999999903281089 1.0592399105555361e-08 1.5947520214758012e-10 1.655735803391653e-10 1.639456008483009e-09 3.1804694085028043e-09 -9.226531090603955e-10 1.3636864497434918e-08 2.471830579049568e-08 3.2483411792869194e-07 0.9999999992347283 0.9998417881169013 0.9999999857296038 1.058761605684247e-08 -4.894963716355701e-10 1.6512919564295375e-10 9.596687876630217e-10 1.8239158716122944e-09 -9.226827100833459e-10 1.3626493702381571e-08 2.4705245075636615e-08 3.2309339304117294e-07 0.9999999748012117 0.9998417698065709 1.000000020246707 1.0153084659167409e-08 -2.6579800292478537e-08 1.4112378883046309e-10 -2.5384703624502006e-09 -4.805339916335214e-09 -9.291283264895072e-10 3.5549935608891414e-08 3.415664786409811e-08 3.472539767298426e-07 0.9999999945561883 0.9998417845451588 0.9999999548392553 1.0544944237646335e-08 -5.8318336542336175e-09 1.6133916835538555e-10 -3.5003721026218356e-09 -7.072783850947133e-09 -9.230187982283473e-10 1.4555970261730119e-08 2.495829463906016e-08 3.169727065947566e-07
1.072 0.9999999654360532 0.9998417630048371 1.0000002093674156 -2.741165840952087e-09 -1.1894014823648808e-08 6.594529149753747e-10 -4.70536147909596e-13 3.253612163172963e-10 -9.463555791832017e-10 5.579386566096254e-08 4.6254473868917804e-08 1.2422380700364247e-06 0.9999999997183658 0.9998417884910299 0.9999999888970704 1.2656360409182442e-09 9.233364236159415e-11 1.6516520884356642e-10 1.5713556116716203e-09 3.0408880935173136e-09 -9.435911278934563e-10 1.3619118089114823e-08 2.478869665842008e-08 3.2452950444406815e-07 0.999999999778602 0.9998417885371848 0.9999999893704039 1.2664272734292888e-09 1.5790287054161332e-10 1.6517128071726912e-10 1.6413495746829878e-09 3.180542556735197e-09 -9.435901642981115e-10 1.3621251349540931e-08 2.4790407413582755e-08 3.2472331910506785e-07 0.9999999991828294 0.9998417880808351 0.9999999847586374 1.258525268117892e-09 -4.924644023259565e-10 1.6512075929616015e-10 9.61080855279816e-10 1.8232280584899542e-09 -9.43620661941065e-10 1.3613048239728118e-08 2.477809096131539e-08 3.2291337813691864e-07 0.9999999745041307 0.9998417695893234 1.0000000238872087 5.434920991228715e-10 -2.6060651855701633e-08 1.8019553930668967e-10 -2.412945413648494e-09 -4.553617503554694e-09 -9.500160196695608e-10 3.5690580402524843e-08 3.430595005712666e-08 3.4546991918549313e-07 0.9999999944193423 0.9998417844450805 0.9999999540050059 1.1880578348574928e-09 -5.833865421139265e-09 1.6488114246979113e-10 -3.481038300980146e-09 -7.035877098938087e-09 -9.43965516366956e-10 1.4597105243577296e-08 2.5048552113889424e-08 3.158813683803089e-07
1.082 0.9999999654312558 0.9998417629972557 1.000000213522485 -1.647879215704e-08 -7.1119362099652506e-09 1.1835883947743112e-09 -3.127057739614511e-13 3.1707518005078955e-10 -9.699532052468643e-10 5.5657147271984043e-08 4.6261798341692855e-08 1.2456453365533045e-06 0.9999999997713204 0.9998417885303255 0.9999999901855153 -1.0234014995794502e-08 9.097443526055779e-11 1.6411042882988997e-10 1.5730669743447988e-09 3.040828873891236e-09 -9.649911315392126e-10 1.3602408475908705e-08 2.4864962928005276e-08 3.2458233259873445e-07 0.999999999832735 0.9998417885773737 0.9999999906604041 -1.0232746283139032e-08 1.5643630503270883e-10 1.64045167776678e-10 1.6431397510244685e-09 3.180620347587834e-09 -9.649899388155118e-10 1.3604691981095083e-08 2.4866700966543725e-08 3.2477535445849465e-07 0.999999999225402 0.9998417881122647 0.9999999860362467 -1.024541800014309e-08 -4.92707342777395e-10 1.6470667033305517e-10 9.62388764634563e-10 1.822542770768511e-09 -9.650229480401278e-10 1.359552184510955e-08 2.485426589671962e-08 3.2297023474344896e-07 0.9999999743107746 0.9998417694462417 1.0000000297577476 -1.1386843722985172e-08 -2.528678914660171e-08 2.489868246281458e-10 -2.293643319572996e-09 -4.314554336774211e-09 -9.715101657719135e-10 3.574595112346668e-08 3.441261318015809e-08 3.4828077736154855e-07 0.9999999943775046 0.999841784412876 0.9999999554291167 -1.0358361656153724e-08 -5.809539955072983e-09 1.7086513624297793e-10 -3.4619036265650846e-09 -6.999178813095497e-09 -9.65388472766191e-10 1.461002125207581e-08 2.5134875005020003e-08 3.1564935200298624e-07
1.092 0.9999999656040908 0.9998417631166796 1.0000002197954956 -3.2161458499635446e-08 -1.0849308624103848e-10 2.026145496004487e-09 -5.470272625320642e-13 3.088079834623486e-10 -9.952188308583293e-10 5.549740140161399e-08 4.623870777770495e-08 1.247939364382422e-06 0.9999999999333469 0.9998417886475516 0.9999999940696833 -2.2742026582472534e-08 9.062448130102374e-11 1.625906863031423e-10 1.5745609785342153e-09 3.040773176369127e-09 -9.868616010197246e-10 1.3522835728947965e-08 2.492734676154598e-08 3.232609163926263e-07 0.999999999995934 0.9998417886954893 0.9999999945460514 -2.2740051620703623e-08 1.5567648555927773e-10 1.6240500863704878e-10 1.6447124370775927e-09 3.180702426213597e-09 -9.868601224622528e-10 1.3525700270233984e-08 2.4929228108322806e-08 3.234445252848945e-07 0.9999999993771035 0.999841788221663 0.9999999899102977 -2.2759773783349745e-08 -4.892204547981975e-10 1.6426653497498514e-10 9.634789714120478e-10 1.821859138290535e-09 -9.868969820028174e-10 1.3511352495189807e-08 2.4915524094683053e-08 3.21730560826456e-07 0.9999999742392987 0.9998417693903 1.0000000381942962 -2.4527245018675668e-08 -2.4219806794984466e-08 3.637696416679517e-10 -2.180355283419595e-09 -4.087535931607912e-09 -9.93630615530544e-10 3.567586588745981e-08 3.445410357174427e-08 3.5476034311465524e-07 0.999999994445677 0.9998417844592652 0.999999959458705 -2.293545785957081e-08 -5.75424466414823e-09 1.81192439457598e-10 -3.443079147868769e-09 -6.962688419029346e-09 -9.87297749920149e-10 1.4528821669522947e-08 2.519690956457256e-08 3.1488304761620044e-07
1.102 0.9999999659811801 0.9998417633821335 1.0000002281122733 -4.8462750110166265e-08 8.907243667382983e-09 3.3350827291962096e-09 -6.664434924863732e-13 3.005642884322756e-10 -1.0219351781157729e-09 5.519542092018441e-08 4.610935164908922e-08 1.2507784836730947e-06 1.0000000002067573 0.9998417888443606 1.0000000006049026 -3.471476431764407e-08 9.190689485093632e-11 1.6151327883207027e-10 1.5757991818622478e-09 3.040721149938588e-09 -1.0092113709572285e-09 1.330928878780814e-08 2.4956077619887973e-08 3.1877082345471186e-07 1.0000000002705067 0.9998417888931804 1.0000000010826668 -3.4711780831011256e-08 1.562404718574288e-10 1.6113411945498278e-10 1.6460292502165405e-09 3.180788504152067e-09 -1.0092095920870029e-09 1.331326557570562e-08 2.4958237539850136e-08 3.189361046514022e-07 0.9999999996402879 0.9998417884107125 0.9999999964361787 -3.4741574253578455e-08 -4.813239823072864e-10 1.6492767074254368e-10 9.64313537395221e-10 1.8211763651817479e-09 -1.0092515684986876e-09 1.3288614287296423e-08 2.494192701577024e-08 3.17403040769464e-07 0.9999999742961012 0.9998417694260728 1.0000000492522976 -3.7396463345905695e-08 -2.2854392635462073e-08 5.484261732668934e-10 -2.0727822222279873e-09 -3.871977698248827e-09 -1.0163764694851677e-09 3.544070965894112e-08 3.440871821692586e-08 3.63319098723029e-07 0.9999999946266138 0.9998417845862173 0.9999999661496486 -3.500680283237653e-08 -5.666742471670708e-09 1.9917439353373234e-10 -3.424596924933444e-09 -6.926405584331149e-09 -1.009700013361871e-09 1.4281126305054927e-08 2.5213465018959765e-08 3.118505515533058e-07
1.112 0.9999999665716708 0.9998417638001577 1.0000002381929594 -6.3842344485486e-08 1.9451366851565524e-08 5.306134363493507e-09 -9.814532596386672e-14 2.923485610612989e-10 -1.0497304376937375e-09 5.4670755934823834e-08 4.5822091705345264e-08 1.2551314436607982e-06 1.0000000005789766 0.9998417891117695 1.0000000094925938 -4.4430347319656665e-08 9.491512394898534e-11 1.6163470307066704e-10 1.5768159588906273e-09 3.0406722563131528e-09 -1.0320483609226303e-09 1.2912130722490499e-08 2.4938655585628255e-08 3.0982046051723117e-07 1.0000000006438725 0.9998417891614612 1.000000009971639 -4.442597221942707e-08 1.5825674837445214e-10 1.6095526666038582e-10 1.6471247507727212e-09 3.1808775924139117e-09 -1.03204612965116e-09 1.2917824309592298e-08 2.4941229426833453e-08 3.0995902046437263e-07 1.0000000000024216 0.9998417886704606 1.0000000053155955 -4.446966266623896e-08 -4.692382047915979e-10 1.6774744185243977e-10 9.649277257645149e-10 1.820494582907894e-09 -1.0320945591001234e-09 1.2877092708688655e-08 2.4920976466225887e-08 3.086916812912891e-07 0.9999999744729222 0.9998417695476616 1.0000000626555798 -4.8338334670107795e-08 -2.1224942595411895e-08 8.350643188616354e-10 -1.9705547632148417e-09 -3.6673229671935084e-09 -1.0397218345081127e-09 3.50222644839496e-08 3.426644591589835e-08 3.7218479715059444e-07 0.9999999949082137 0.9998417847850877 0.9999999752063852 -4.485833361010865e-08 -5.550382262155213e-09 2.2886155944156266e-10 -3.4064152487190414e-09 -6.8903300960575945e-09 -1.0326008423185454e-09 1.3818491881177892e-08 2.517224456263629e-08 3.052241057655407e-07
1.122 0.9999999673638155 0.9998417643623646 1.000000249592537 -7.679257238093277e-08 3.0805470582771996e-08 8.172033526492134e-09 1.6106907325465996e-12 2.8416491747527274e-10 -1.0781169845087785e-09 5.391464899837542e-08 4.53696783195511e-08 1.2609319468277027e-06 1.00000000102222 0.9998417894299294 1.000000020072137 -5.0281718630535835e-08 9.90604285876772e-11 1.6291818665872463e-10 1.5776875966770037e-09 3.0406251656145538e-09 -1.0553813995463197e-09 1.2333477890724229e-08 2.4878137044136872e-08 2.9635553725526254e-07 1.000000001088243 0.9998417894804782 1.000000020552281 -5.027548958183413e-08 1.6121331769533803e-10 1.6178919304551164e-10 1.6480750455500434e-09 3.1809690978252542e-09 -1.0553782916502606e-09 1.2341513525127328e-08 2.4881234069455244e-08 2.9646042645758054e-07 1.0000000004357639 0.9998417889810898 1.0000000158885423 -5.0337696936667694e-08 -4.5424459937053426e-10 1.7307302122378793e-10 9.653980214187774e-10 1.8198125273520655e-09 -1.0554340054709947e-09 1.2278759867491916e-08 2.4855961515928362e-08 2.955291434366352e-07 0.9999999747461105 0.9998417697381737 1.0000000777979159 -5.5807299859919525e-08 -1.9405663058322024e-08 1.2632538549034857e-09 -1.8732802291235214e-09 -3.4730417450460004e-09 -1.0636208956965806e-09 3.444237773236224e-08 3.4038456643674395e-08 3.7991515016321686e-07 0.9999999952631567 0.9998417850363609 0.9999999859748642 -5.089067211606585e-08 -5.413333900330666e-09 2.7440871868268403e-10 -3.3884511315810644e-09 -6.854461654984242e-09 -1.0560026369799148e-09 1.3146525446897484e-08 2.5078620725953545e-08 2.947926949384437e-07
1.132 0.9999999683246816 0.9998417650452315 1.0000002617812491 -8.611232997741632e-08 4.2108030421630474e-08 1.217458909223483e-08 4.649181949329797e-12 2.7601741199756884e-10 -1.1065560545359772e-09 5.299761031808997e-08 4.479409806280204e-08 1.2671983091332277e-06 1.0000000014960113 0.9998417897699241 1.0000000313803332 -5.1100841476597694e-08 1.0334819088030149e-10 1.6470346594961196e-10 1.5784663400796214e-09 3.040580085925138e-09 -1.0792188747337134e-09 1.1644364732121076e-08 2.4795781474652308e-08 2.799784171314403e-07 1.0000000015631372 0.9998417898213131 1.0000000318612798 -5.1092228200438546e-08 1.6422810619399044e-10 1.6292627289933193e-10 1.648932063809072e-09 3.1810629388854023e-09 -1.0792152111340033e-09 1.1655276680422059e-08 2.4799457108713436e-08 2.8004551772397887e-07 1.0000000008998766 0.9998417893137104 1.000000027192834 -5.1178251897309866e-08 -4.3834606253647414e-10 1.8069009628247846e-10 9.657770663274834e-10 1.8191301954249777e-09 -1.0792774189308737e-09 1.156542346967556e-08 2.47686181904999e-08 2.7949178175984766e-07 0.9999999750786936 0.999841769971198 1.0000000938092761 -5.868265999872275e-08 -1.750262743581792e-08 1.877835400185518e-09 -1.780621099964226e-09 -3.2886301533894343e-09 -1.088011983270308e-09 3.3768863521744326e-08 3.3759630995101526e-08 3.8573433081395217e-07 0.9999999956513793 0.9998417853114158 0.9999999975028105 -5.1942295947779523e-08 -5.267608683300865e-09 3.400248811569032e-10 -3.3706473018516902e-09 -6.818799836391784e-09 -1.079906528478577e-09 1.2343236171297702e-08 2.4958347465723883e-08 2.8183288649291385e-07
1.142 0.9999999694033366 0.9998417658123754 1.0000002742491445 -9.111930101237891e-08 5.2480736178651696e-08 1.7520773042647823e-08 8.851915662557593e-12 2.6791000616612245e-10 -1.1345411317755183e-09 5.2044373662339176e-08 4.417152690869228e-08 1.2725964367420331e-06 1.0000000019523723 0.9998417900974772 1.0000000422747433 -4.641422921467367e-08 1.0679754081118935e-10 1.6641700629095708e-10 1.579108598768932e-09 3.040536091011307e-09 -1.103569496836485e-09 1.0975749189691901e-08 2.472443737024021e-08 2.6375266516524077e-07 1.0000000020205726 0.9998417901496878 1.0000000427560356 -4.6402655745417926e-08 1.664527926251103e-10 1.6374060772352355e-10 1.6496523032440976e-09 3.1811584638569496e-09 -1.1035652147318947e-09 1.0989773847641559e-08 2.4728672345579292e-08 2.637827108502735e-07 1.00000000134681 0.9998417896340674 1.0000000380874752 -4.6518240715154944e-08 -4.237183575400141e-10 1.904909953083031e-10 9.660216850884077e-10 1.8184467169992792e-09 -1.1036332770143656e-09 1.087054078263884e-08 2.4692455165298407e-08 2.6359848818067607e-07 0.9999999754251457 0.9998417702142134 1.000000109680708 -5.6513007643159935e-08 -1.563882383400478e-08 2.7247991086084133e-09 -1.6923742317378896e-09 -3.1136077231742185e-09 -1.1128284933440032e-09 3.3101171206323546e-08 3.348026940363043e-08 3.8960542949596383e-07 0.9999999960252176 0.9998417855762012 1.0000000086633463 -4.754387795136206e-08 -5.127210418778863e-09 4.302135820452797e-10 -3.353044402119502e-09 -6.783344363985639e-09 -1.104313691646749e-09 1.1552936979508057e-08 2.4850393012741808e-08 2.6886632366896783e-07
1.152 0.9999999705369367 0.999841766618903 1.000000286606675 -9.173655014710874e-08 6.115907425684165e-08 2.432709387288598e-08 1.368099006004458e-11 2.598464245860845e-10 -1.1616761554134443e-09 5.118347109307961e-08 4.358209030885683e-08 1.2761520643941034e-06 1.0000000023426778 0.999841790377852 1.0000000515971925 -3.6553395840373257e-08 1.0873673066093419e-10 1.6804815413936014e-10 1.5794657158627169e-09 3.040493304493496e-09 -1.1284423760558967e-09 1.0472010470429027e-08 2.4693948409070058e-08 2.51125891579935e-07 1.0000000024119233 0.9998417904308622 1.00000005207817 -3.653827692319883e-08 1.6735028048314493e-10 1.6417478621320205e-10 1.650087515359784e-09 3.181254794768867e-09 -1.1284374675226073e-09 1.0488834955221586e-08 2.4698643935749805e-08 2.5112631423191865e-07 1.0000000017279573 0.9998417899074362 1.0000000474161237 -3.6689259055362654e-08 -4.122426084419519e-10 2.0288713312636782e-10 9.659834498879822e-10 1.817761461458025e-09 -1.128509227941666e-09 1.0343148943554801e-08 2.4658018623959926e-08 2.5123553409291546e-07 0.9999999757379222 0.9998417704332552 1.000000124422454 -4.9616341219257594e-08 -1.3935459487618783e-08 3.844663820387416e-09 -1.6084852664813864e-09 -2.9475173742352597e-09 -1.1380102999055591e-09 3.253726764472954e-08 3.324847187525472e-08 3.92075187004277e-07 0.9999999963362296 0.9998417857961117 1.0000000183180642 -3.8027576250371873e-08 -5.005965217801654e-09 5.495408776719569e-10 -3.3357916187038778e-09 -6.74809482755066e-09 -1.1292252028249653e-09 1.0942510055227465e-08 2.4791122814004336e-08 2.5864667198787255e-07
1.162 0.9999999716585222 0.9998417674169809 1.0000002986533796 -8.845051581922643e-08 6.759700320951824e-08 3.2559771970276484e-08 1.8304195672763414e-11 2.518314359492361e-10 -1.1877331283164836e-09 5.049336201186944e-08 4.307810419242976e-08 1.2777354440338029e-06 1.0000000026247793 0.9998417905809364 1.000000058343676 -2.2606055115540262e-08 1.0893140340090263e-10 1.6995219321248604e-10 1.5793743916727954e-09 3.0404502431785693e-09 -1.1538461161348429e-09 1.0213789907486326e-08 2.471580514280947e-08 2.441316377579268e-07 1.0000000026950404 0.9998417906347256 1.0000000588234421 -2.2586840539521478e-08 1.668028484834037e-10 1.6455123211092412e-10 1.6500736484409877e-09 3.181351815092436e-09 -1.1538411742215647e-09 1.0232490503742318e-08 2.4720799109293567e-08 2.4411591245974776e-07 1.0000000020011726 0.9998417901037077 1.0000000541768903 -2.277870005371892e-08 -4.052010105696202e-10 2.1853019282164595e-10 9.654979253923233e-10 1.8170742223736663e-09 -1.1539143870776746e-09 1.00691741558212e-08 2.467736087896986e-08 2.443818908714925e-07 0.9999999759744005 0.9998417705978764 1.0000001372211225 -3.9023973059787106e-08 -1.2493472002517755e-08 5.263564304669959e-09 -1.5289663324929943e-09 -2.789923821141042e-09 -1.1635167924323311e-09 3.21351991337095e-08 3.3091121778110734e-08 3.9401411728015416e-07 0.9999999965422959 0.999841785941057 1.0000000254857162 -2.447733391137019e-08 -4.915461109897391e-09 7.015508749425068e-10 -3.319057604822935e-09 -6.7130506225596736e-09 -1.1546445088512534e-09 1.0621111389714355e-08 2.479736436914707e-08 2.526604831693223e-07
1.172 0.9999999727052205 0.9998417681616936 1.0000003103983495 -8.218025799834499e-08 7.152818131089435e-08 4.198138162486079e-08 2.1763080859066036e-11 2.4386815015353603e-10 -1.2126771656642505e-09 4.9972993233399665e-08 4.2667241683889996e-08 1.2780659481760169e-06 1.0000000027690883 0.999841790685593 1.000000061809473 -6.24103416537849e-09 1.0759358255145893e-10 1.722673320567298e-10 1.5787851909265645e-09 3.0404073426229827e-09 -1.1797905813655013e-09 1.0159702202653277e-08 2.4776388548341927e-08 2.419940999821917e-07 1.000000002840337 0.9998417907401411 1.000000062286884 -6.217258476222917e-09 1.6510465570053304e-10 1.6499861666643683e-10 1.6495622920141516e-09 3.1814490661507264e-09 -1.1797857815991293e-09 1.0179072329165835e-08 2.4781487450437856e-08 2.419771622052123e-07 1.000000002136858 0.9998417902017364 1.000000057667276 -6.454630835457755e-09 -4.031176444899597e-10 2.3764140774845433e-10 9.645152907152263e-10 1.816384711248568e-09 -1.1798575409881734e-09 1.0009825915508089e-08 2.4737144851387975e-08 2.4224976664290366e-07 0.9999999761029715 0.9998417706854966 1.0000001475657438 -2.6303413923654082e-08 -1.13785538584631e-08 6.983435734647942e-09 -1.4537672784823942e-09 -2.6404130126500294e-09 -1.189332166647157e-09 3.1890375400791744e-08 3.30040677919137e-08 3.963668757098532e-07 0.9999999966137033 0.9998417859898104 1.0000000294854134 -8.553396048655537e-09 -4.8633950448913686e-09 8.872248580334965e-10 -3.3029005451343305e-09 -6.6782116393011954e-09 -1.1805780410075496e-09 1.0570064702549624e-08 2.4858404022753965e-08 2.5010541566322134e-07
1.182 0.9999999736257328 0.9998417688163925 1.0000003220304015 -7.409989973707783e-08 7.297953826858508e-08 5.211693732187968e-08 2.3184770231396863e-11 2.359608111197349e-10 -1.236661051519599e-09 4.955317336698992e-08 4.231951153081973e-08 1.278230043821183e-06 1.0000000027626905 0.9998417906825945 1.000000061686963 1.0550781274789197e-08 1.0526861250127651e-10 1.74590503111689e-10 1.577815101076492e-09 3.0403634707867683e-09 -1.2062853776178829e-09 1.0164626554141432e-08 2.4843388650873157e-08 2.4147084976796334e-07 1.0000000028349 0.999841790737883 1.0000000621606395 1.0579453532217309e-08 1.6283653796327213e-10 1.6513723727692716e-10 1.648669900548816e-09 3.181545985525176e-09 -1.2062811688783813e-09 1.018364563882681e-08 2.4848401784887547e-08 2.4146360967092803e-07 1.0000000021220732 0.9998417901922784 1.0000000575817696 1.0293239345667595e-08 -4.057680963305392e-10 2.596081845356276e-10 9.63151300206919e-10 1.815691921538303e-09 -1.2063485952247054e-09 1.0018594159728027e-08 2.4805041496392488e-08 2.416347623448883e-07 0.9999999761073405 0.9998417706844762 1.000000155322511 -1.3304108149983657e-08 -1.0611969652032754e-08 8.973490475166087e-09 -1.382710436596347e-09 -2.4985906438308936e-09 -1.2154707007603717e-09 3.174309753883612e-08 3.2957417309437884e-08 3.9995445692287204e-07 0.9999999965372688 0.9998417859329545 1.0000000300320406 7.766461630144076e-09 -4.8525821189428484e-09 1.103781597300496e-09 -3.287215911245183e-09 -6.643576939607505e-09 -1.207035398588777e-09 1.065236747243264e-08 2.4942137709658924e-08 2.482506370231738e-07
1.192 0.9999999743861908 0.999841769356882 1.0000003338459627 -6.54413764167039e-08 7.224054844809268e-08 6.225294243404535e-08 2.1990762319134394e-11 2.2811284672590365e-10 -1.2599924394791172e-09 4.914084760647081e-08 4.1992843001181807e-08 1.2789722522284567e-06 1.000000002610883 0.9998417905757252 1.0000000581022224 2.576225923578482e-08 1.0259377248235488e-10 1.762426439653508e-10 1.5766608420967838e-09 3.0403188683306484e-09 -1.2333403762664029e-09 1.005890459424673e-08 2.488149948680991e-08 2.3865795670160236e-07 1.0000000026840308 0.9998417906317382 1.0000000585705888 2.5795996292502794e-08 1.6062147587492324e-10 1.6434946674907232e-10 1.6475935969954496e-09 3.1816421435014334e-09 -1.2333366590016036e-09 1.0076943432214163e-08 2.4886262625480064e-08 2.3866505872920656e-07 1.0000000019620843 0.9998417900790941 1.00000005404821 2.54592791636181e-08 -4.123830235595407e-10 2.831933282905105e-10 9.616010633664376e-10 1.8149958187387477e-09 -1.233397839664607e-09 9.922655837642371e-09 2.484551581328293e-08 2.3869083480251664e-07 0.9999999759884481 0.9998417705954883 1.000000160747538 -1.8635132180047645e-09 -1.0168488963237519e-08 1.1165229021254703e-08 -1.3155455205618794e-09 -2.3640808896737327e-09 -1.2419754644264343e-09 3.161158883837254e-08 3.2912439749759394e-08 4.0533011769953957e-07 0.9999999963179177 0.9998417857740078 1.0000000272702858 2.249171848685334e-08 -4.880789715463197e-09 1.344343266452079e-09 -3.2718191145002575e-09 -6.609146475337064e-09 -1.2340293550694594e-09 1.069699879046496e-08 2.501145905008453e-08 2.438820941150133e-07
1.202 0.9999999749736324 0.9998417697739006 1.0000003461491416 -5.7302790079694166e-08 6.979590190460904e-08 7.148011769577817e-08 1.8054650645136947e-11 2.2032777229819084e-10 -1.2830808072823932e-09 4.86702917754637e-08 4.1662002812796504e-08 1.2801639022915493e-06 1.0000000023359212 0.9998417903808847 1.0000000515850804 3.7677399655656764e-08 1.0004895544563216e-10 1.7684916657976129e-10 1.5754432349066179e-09 3.0402724315571615e-09 -1.2609655931733703e-09 9.72199362646059e-09 2.4868428680098518e-08 2.307416142675447e-07 1.0000000024099893 0.9998417904376092 1.0000000520464256 3.771618387492468e-08 1.5887778915034432e-10 1.6236302786468288e-10 1.646454315536565e-09 3.181736691623376e-09 -1.2609629508460129e-09 9.738731638640365e-09 2.487281343706627e-08 2.307625474477268e-07 1.0000000016791077 0.999841789878056 1.0000000475976245 3.73291645276047e-08 -4.219277267971549e-10 3.071049250038664e-10 9.599855212792352e-10 1.8142956298747146e-09 -1.2610155662005574e-09 9.599021395503594e-09 2.4835960605324183e-08 2.3065148038576844e-07 0.9999999757637367 0.9998417704309952 1.0000001644359717 6.48272146199964e-09 -9.981671695393804e-09 1.3452669580531646e-08 -1.2520648413858493e-09 -2.2365266247594816e-09 -1.2689139133698523e-09 3.143026392822826e-08 3.284002126569904e-08 4.126926634656249e-07 0.9999999959774774 0.9998417855285647 1.0000000217423406 3.3924830922397465e-08 -4.941346677311349e-09 1.5983975313511505e-09 -3.2565976536582482e-09 -6.5749194115063785e-09 -1.2615759635342672e-09 1.0583052469227716e-08 2.5041275463566938e-08 2.347312470968082e-07
1.212 0.9999999753966597 0.999841770073592 1.0000003591441569 -5.049697657046373e-08 6.623464905073879e-08 7.878293436643585e-08 1.1781137188690545e-11 2.1260869623119703e-10 -1.3063731666389722e-09 4.813586618270914e-08 4.133600670226146e-08 1.2807576062722182e-06 1.000000001973216 0.99984179012337 1.0000000429786244 4.512034966164371e-08 9.787614985404942e-11 1.7668713650401504e-10 1.5741267607124757e-09 3.0402242967581077e-09 -1.2891710126709397e-09 9.11787675358519e-09 2.4803589461380755e-08 2.1685291993957745e-07 1.000000002048191 0.9998417901807968 1.0000000434311853 4.5163977012010017e-08 1.577497899026182e-10 1.5959182462018004e-10 1.6452164989085736e-09 3.1818297607506827e-09 -1.2891697398015185e-09 9.133122835246706e-09 2.4807503495164995e-08 2.1688431623130403e-07 1.0000000013085155 0.999841789614434 1.0000000390735717 4.4728710778016296e-08 -4.332780926084781e-10 3.3038822194396694e-10 9.58268095112172e-10 1.8135912015268237e-09 -1.2892131025409209e-09 9.01080039761129e-09 2.4775468074958765e-08 2.166739849921846e-07 0.9999999754639469 0.9998417702129586 1.000000167216917 1.0729552346303156e-08 -9.955373756321233e-09 1.5698613151061523e-08 -1.1921534033270392e-09 -2.1155876192571156e-09 -1.2963682237010925e-09 3.117329089852393e-08 3.273130378250467e-08 4.2185708141201694e-07 0.9999999955509336 0.9998417852216189 1.0000000142956373 4.0908242148832506e-08 -5.024277037565476e-09 1.852652326741003e-09 -3.241588638129459e-09 -6.540895403723372e-09 -1.289693195589854e-09 1.0279528291847922e-08 2.5027853643766534e-08 2.2022862515608959e-07
1.222 0.9999999756832968 0.9998417702759749 1.0000003728440716 -4.5471672109104434e-08 6.215405201018022e-08 8.316700474850422e-08 4.084102084612821e-12 2.049592684770038e-10 -1.3302903176230933e-09 4.759430306313746e-08 4.105709273111614e-08 1.2792466133808582e-06 1.000000001565764 0.9998417898338979 1.0000000333067547 4.759216301596863e-08 9.620276500750376e-11 1.7650666561152147e-10 1.5725937515736265e-09 3.0401736214812462e-09 -1.3179680603393819e-09 8.298829962434467e-09 2.4706654706346373e-08 1.9814061873091309e-07 1.0000000016416346 0.9998417898920194 1.0000000337488055 4.764026549806224e-08 1.5724546366922088e-10 1.5694640649790433e-10 1.6437626522138312e-09 3.1819202755039703e-09 -1.3179677648433208e-09 8.312363028358693e-09 2.4710040873231538e-08 1.9817836764218846e-07 1.000000000893272 0.9998417893189213 1.00000002949961 4.71604541279864e-08 -4.4523610236607663e-10 3.523517075888939e-10 9.56332223600511e-10 1.8128816864801777e-09 -1.3180011035259218e-09 8.210777370124779e-09 2.4683393928978686e-08 1.97913903729806e-07 0.9999999751281342 0.9998417699692815 1.000000170015303 1.052022212399152e-08 -9.979081915021351e-09 1.7746719356623813e-08 -1.135708900079275e-09 -2.0009395832298687e-09 -1.3244243134807231e-09 3.0854909452754835e-08 3.259679543505732e-08 4.322850957809658e-07 0.9999999950809189 0.9998417848836275 1.0000000059494951 4.295916140994414e-08 -5.117706110922499e-09 2.092014511845192e-09 -3.226903481875367e-09 -6.507073480094533e-09 -1.3183993526970928e-09 9.844294815165215e-09 2.4987467980113775e-08 2.0159546523727414e-07
1.232 0.9999999758765487 0.9998417704117707 1.0000003870172345 -4.230797186788845e-08 5.8076425293428574e-08 8.380245459190681e-08 -3.757776852826278e-12 1.973827242961977e-10 -1.3551756756368916e-09 4.713896135219453e-08 4.0883349378856574e-08 1.27437436460147e-06 1.0000000011579369 0.9998417895441679 1.0000000236264237 4.527698833421499e-08 9.519340192862555e-11 1.7701739061077288e-10 1.5708131788177773e-09 3.0401201383478497e-09 -1.3473671680084221e-09 7.3894653961342735e-09 2.4607830366692262e-08 1.773965070417715e-07 1.0000000012346963 0.9998417896029788 1.0000000240563656 4.532907008785408e-08 1.5740659248043325e-10 1.5530296909053515e-10 1.6420610347151138e-09 3.1820082527013363e-09 -1.3473675971898802e-09 7.400933255328733e-09 2.4610669692801633e-08 1.7743731659658922e-07 1.0000000004777267 0.9998417890232016 1.0000000199315442 4.4809689293385583e-08 -4.565316317502548e-10 3.722035630940434e-10 9.541477791222715e-10 1.8121667624133396e-09 -1.3473921295537059e-09 7.32480910659306e-09 2.4589598202108793e-08 1.7715510206766864e-07 0.9999999747979365 0.9998417697297098 1.000000173708361 6.137888300021532e-09 -9.944137714502222e-09 1.9437950223768e-08 -1.082494794760803e-09 -1.8922740193048745e-09 -1.3531608733219895e-09 3.051031957069757e-08 3.2456335942473384e-08 4.4318841492693833e-07 0.9999999946115531 0.9998417845461112 0.9999999977474721 4.027414187676579e-08 -5.2094007432961446e-09 2.300731975187539e-09 -3.212560821525081e-09 -6.47345367212394e-09 -1.3477136498978606e-09 9.393620239785916e-09 2.4946473268402337e-08 1.8149672192605418e-07
1.242 0.9999999760284364 0.9998417705181419 1.0000004011825725 -4.0776362603502376e-08 5.439083907157668e-08 8.015329502386564e-08 -1.0373016944094485e-11 1.8988231237109107e-10 -1.3812625525738455e-09 4.6859145656622203e-08 4.0863782024325004e-08 1.2657416059113476e-06 1.000000000789733 0.999841789282754 1.0000000148905728 3.8940562155390765e-08 9.50309122865899e-11 1.7846047724408046e-10 1.5689464354160247e-09 3.0400633892735898e-09 -1.3773790427185197e-09 6.553404560974041e-09 2.4534825932986414e-08 1.5834593735766087e-07 1.0000000008673744 0.9998417893422502 1.0000000153070114 3.8996047270439084e-08 1.5830526319579236e-10 1.5505758458859797e-10 1.640273135733529e-09 3.1820934870905983e-09 -1.3773801435544305e-09 6.562340900407344e-09 2.453714362857737e-08 1.5838825031187645e-07 1.0000000001018678 0.9998417887558423 1.0000000113204544 3.844287136511087e-08 -4.659850046807291e-10 3.8879341753021043e-10 9.51876866644202e-10 1.8114465698102872e-09 -1.377397199016244e-09 6.517126439661435e-09 2.452139004275779e-08 1.5810520369690204e-07 0.9999999745121089 0.9998417695219324 1.0000001790020587 -1.6038038774108704e-09 -9.75821358233884e-09 2.0628723971331892e-08 -1.0320701323643358e-09 -1.78929703439487e-09 -1.382641952633553e-09 3.0169304741384336e-08 3.2326155909024054e-08 4.5369131126224826e-07 0.999999994182725 0.9998417842375664 0.9999999906213802 3.362657533104551e-08 -5.288349646326587e-09 2.4638221700924228e-09 -3.1983856990964347e-09 -6.440034744844213e-09 -1.377653199938822e-09 9.048678674265217e-09 2.492822185819976e-08 1.6333751504820675e-07
1.252 0.9999999761933922 0.9998417706339733 1.0000004146514287 -4.042204505186445e-08 5.1323121725519286e-08 7.20638670804637e-08 -1.4656436257891374e-11 1.824609033727227e-10 -1.408662986156896e-09 4.680328076846627e-08 4.101751374702458e-08 1.2540406509188589e-06 1.0000000004922636 0.9998417890718835 1.000000007840538 2.9761938998173373e-08 9.572946383061196e-11 1.8052172115525518e-10 1.5672856655995873e-09 3.040002823254166e-09 -1.408015172340135e-09 5.9364156579217635e-09 2.4502473499151872e-08 1.444276647968725e-07 1.0000000005707799 0.9998417891320596 1.0000000082423468 2.982022219531789e-08 1.5986913198556462e-10 1.560213547698296e-10 1.6386914465030167e-09 3.182175374574539e-09 -1.4080169787184586e-09 5.942488931004776e-09 2.450434325659416e-08 1.4447172292344206e-07 0.9999999997968113 0.9998417885390728 1.0000000044052748 2.9239316499856492e-08 -4.728055689952333e-10 4.006786008064714e-10 9.498133681216167e-10 1.81072078874364e-09 -1.4080276967994515e-09 5.9311313487319205e-09 2.4493166434980978e-08 1.4418257090737212e-07 0.9999999743020896 0.9998417693684086 1.0000001863441044 -1.1529670596666284e-08 -9.35616273257561e-09 2.1207404825244754e-08 -9.838866786187838e-10 -1.6917293854164986e-09 -1.4129101146386669e-09 2.983706648761694e-08 3.22098367505613e-08 4.6299850633165e-07 0.9999999938255898 0.999841783980251 0.9999999852855732 2.4198120244220815e-08 -5.346174517585587e-09 2.568682764381239e-09 -3.1840728032881044e-09 -6.406815603269315e-09 -1.4082337880315603e-09 8.875128426156137e-09 2.4943065895668088e-08 1.5009617511737155e-07
1.262 0.9999999764218795 0.9998417707953148 1.0000004266036888 -4.0663049155937294e-08 4.8932457300094933e-08 5.978369644812607e-08 -1.6098886219542056e-11 1.751219905047754e-10 -1.4373746947564775e-09 4.696252090276934e-08 4.13264252387858e-08 1.2408254325941908e-06 1.0000000002849312 0.999841788925417 1.0000000029385305 1.913195695009075e-08 9.698301295868968e-11 1.8253418843776014e-10 1.566073573894643e-09 3.039938064879206e-09 -1.4392867547161377e-09 5.593893001720343e-09 2.45092699784254e-08 1.3711905372072287e-07 1.000000000364313 0.999841788986267 1.0000000033248844 1.9192451161441855e-08 1.617384492614091e-10 1.5761084331994148e-10 1.6375579760761616e-09 3.1822533267484705e-09 -1.4392890741969321e-09 5.597334481494081e-09 2.451081061791977e-08 1.3716599109309127e-07 0.9999999995819764 0.9998417883867667 0.9999999996454869 1.858969921915803e-08 -4.768150753775796e-10 4.064403764545727e-10 9.482007934679966e-10 1.8099882696882774e-09 -1.4392959783012101e-09 5.615892821505004e-09 2.4503023011603622e-08 1.3685233935264936e-07 0.9999999741890295 0.9998417692842507 1.0000001958809774 -2.229855975953637e-08 -8.706092335054776e-09 2.110596798451786e-08 -9.374958397940883e-10 -1.5993041277007208e-09 -1.4439854432548164e-09 2.9491617656122045e-08 3.20972482787106e-08 4.705183873400794e-07 0.9999999935597372 0.9998417837881608 0.9999999821717876 1.3377539854501704e-08 -5.378044034717299e-09 2.606518892188608e-09 -3.1693705259310145e-09 -6.373796237253801e-09 -1.4394688554298706e-09 8.851696229328648e-09 2.4985658296509537e-08 1.4288092698157597e-07
1.272 0.9999999767550909 0.9998417710315932 1.0000004361822483 -4.089559931164435e-08 4.7131547090441406e-08 4.392742774974416e-08 -1.493283537033992e-11 1.6786761074902542e-10 -1.4673016206916184e-09 4.728003184029648e-08 4.1743216596153847e-08 1.2279204182459488e-06 1.0000000001744822 0.9998417888481747 1.0000000003449052 8.441085154898794e-09 9.824106240600854e-11 1.8379150577133282e-10 1.5653556933327894e-09 3.0398691273166123e-09 -1.4712058029641577e-09 5.4604282498205835e-09 2.4541534208042207e-08 1.3502804653750468e-07 1.0000000002547176 0.9998417889096897 1.0000000007152945 8.50325940814184e-09 1.6334323895093856e-10 1.59156026144119e-10 1.63691870977078e-09 3.1823272107291054e-09 -1.4712084002540036e-09 5.462186201825851e-09 2.4542896480710454e-08 1.3507864048806441e-07 0.9999999994641372 0.9998417883037634 0.9999999971986142 7.883982478244737e-09 -4.783964598394726e-10 4.050477515846189e-10 9.470846936992381e-10 1.8092491989591043e-09 -1.4712130548144183e-09 5.499491219434641e-09 2.4536998329253286e-08 1.347253673896145e-07 0.9999999741825284 0.999841769276317 1.0000002074601755 -3.260431991411917e-08 -7.810141803333062e-09 2.030487394752579e-08 -8.927083429388262e-10 -1.5117680043772314e-09 -1.4758656859520273e-09 2.909712694998699e-08 3.197109000057175e-08 4.75925135366252e-07 0.9999999933922123 0.9998417836663296 0.9999999814089208 2.5494773677207243e-09 -5.382849509676176e-09 2.573212093814669e-09 -3.154230339547291e-09 -6.340975542770203e-09 -1.4713695583700577e-09 8.893520936906841e-09 2.5039900775765414e-08 1.403005934093859e-07
1.282 0.9999999772214289 0.9998417713630977 1.0000004425902445 -4.059739017175675e-08 4.572628103053993e-08 2.5381266044482322e-08 -1.199770817221046e-11 1.607011324581974e-10 -1.4982864861031183e-09 4.7676915557226626e-08 4.220877901051248e-08 1.2167240608273407e-06 1.0000000001559197 0.9998417888365863 0.9999999999399546 -1.1179599124412283e-09 9.898646600165021e-11 1.8383673616308081e-10 1.5649899753992246e-09 3.039795273691622e-09 -1.5037842041827629e-09 5.4096078391361035e-09 2.4582183053075247e-08 1.350061117546589e-07 1.0000000002369924 0.9998417888987554 1.0000000002941707 -1.0545561664297042e-09 1.6418037911595303e-10 1.6019043388896248e-10 1.6366313602240837e-09 3.1823964302884008e-09 -1.5037865163082731e-09 5.411016410729742e-09 2.4583528944139553e-08 1.3506020575415578e-07 0.9999999994383313 0.9998417882865187 0.9999999969422259 -1.685850390475201e-09 -4.781925665363638e-10 3.9613559748813913e-10 9.463229525107694e-10 1.8085029277936683e-09 -1.503790863177376e-09 5.453116873423648e-09 2.457791396016735e-08 1.346649821434612e-07 0.99999997428112 0.9998417693435613 1.0000002206740644 -4.1358842487317407e-08 -6.700204677942864e-09 1.8830833508556482e-08 -8.495830892374679e-10 -1.4288792839434953e-09 -1.5085309431847976e-09 2.862421858797007e-08 3.181691133235798e-08 4.791670051921537e-07 0.9999999933183936 0.9998417836114569 0.9999999828471215 -7.101625793803896e-09 -5.362661003248655e-09 2.4694672903882263e-09 -3.138796269380703e-09 -6.308352640216302e-09 -1.5039455130320235e-09 8.908132034681061e-09 2.5088181139197263e-08 1.3950904857568806e-07
1.292 0.9999999778351568 0.9998417718000161 1.0000004451767002 -3.9408535763680266e-08 4.446768893107184e-08 5.177585404492376e-09 -8.370422258380476e-12 1.5362451661280906e-10 -1.5301488936187468e-09 4.8078473972136634e-08 4.26690446489916e-08 1.2077149737777775e-06 1.0000000002149925 0.9998417888804721 1.0000000013833823 -8.698034255138065e-09 9.90108727529654e-11 1.8264337816834715e-10 1.5647950463896384e-09 3.0397165630163326e-09 -1.5370338837838311e-09 5.342634142103067e-09 2.4619071999887507e-08 1.3415490383450514e-07 1.0000000002968827 0.9998417889432814 1.0000000017214898 -8.633759194849475e-09 1.6408100279826875e-10 1.6063827644722506e-10 1.6365145232098775e-09 3.182461499941278e-09 -1.53703599397347e-09 5.3450269649118764e-09 2.4620552096110895e-08 1.3421163942606384e-07 0.9999999994903447 0.9998417883248782 0.9999999985335788 -9.27348357092402e-09 -4.767685540856537e-10 3.8011815716501454e-10 9.457333921004384e-10 1.8077491109434775e-09 -1.5370412379686459e-09 5.3789735949148025e-09 2.461373126328533e-08 1.3378267534566254e-07 0.9999999744742972 0.9998417694784779 1.0000002349358796 -4.7824939806576374e-08 -5.429761290625411e-09 1.674863449825214e-08 -8.082624845705446e-10 -1.350408548309383e-09 -1.5419501203471426e-09 2.8065969695315782e-08 3.163110979219334e-08 4.804390953425706e-07 0.9999999933244325 0.9998417836136493 0.9999999861190836 -1.4737923455524958e-08 -5.321755191871201e-09 2.3002583068644422e-09 -3.12325573813929e-09 -6.27592706389687e-09 -1.537205215183693e-09 8.839912496504795e-09 2.511969982635574e-08 1.3790706072941369e-07
1.302 0.9999999785971481 0.9998417723429703 1.0000004434980982 -3.7169543952012124e-08 4.310537892977145e-08 -1.5636442007923504e-08 -4.958533745534588e-12 1.4664129570217886e-10 -1.5627231077110659e-09 4.842829300690033e-08 4.308390624513089e-08 1.2003698829914891e-06 1.0000000003316607 0.9998417889655165 1.000000004197182 -1.3864604751005922e-08 9.84854857047985e-11 1.8057794036406078e-10 1.5647005384649835e-09 3.039632645221766e-09 -1.5709675113807393e-09 5.2268638973550824e-09 2.464863134695309e-08 1.3095484251583764e-07 1.0000000004143443 0.9998417890289477 1.0000000045194732 -1.3799726577741885e-08 1.6327176667849507e-10 1.6079004058554512e-10 1.636498146353195e-09 3.1825207536472764e-09 -1.570969330874009e-09 5.231388098015631e-09 2.46503656136144e-08 1.310131880172118e-07 0.9999999996001735 0.9998417884045514 1.0000000014925998 -1.4445192556405995e-08 -4.74453832513227e-10 3.5805205864229867e-10 9.452450267701982e-10 1.8069883275191567e-09 -1.570976433180714e-09 5.246424099465548e-09 2.4641154532909642e-08 1.3056219050088047e-07 0.9999999747455519 0.9998417696692746 1.000000249572175 -5.167051242463029e-08 -4.063787516243465e-09 1.4149165685553371e-08 -7.687980555135669e-10 -1.276136931145539e-09 -1.5760879477164321e-09 2.7442205743205933e-08 3.142292194936549e-08 4.801380426095623e-07 0.9999999933906781 0.99984178365887 0.9999999907240751 -1.9933919584278082e-08 -5.2655835836678766e-09 2.0736790471517474e-09 -3.107686883211327e-09 -6.243697750770984e-09 -1.5711566545926082e-09 8.682950474569573e-09 2.5133700566894104e-08 1.3411812716703256e-07
1.312 0.9999999794972231 0.9998417729846849 1.0000004373477498 -3.391150344757647e-08 4.143145305505646e-08 -3.6112022302193e-08 -2.259348839390029e-12 1.3975308070385998e-10 -1.595884792606706e-09 4.868768522533886e-08 4.342677544246021e-08 1.1934843990065094e-06 1.000000000483766 0.9998417890758879 1.0000000078532274 -1.6574714720868474e-08 9.77911082934148e-11 1.781064770607795e-10 1.5647742080425649e-09 3.0395433029140405e-09 -1.6055977259863114e-09 5.082220636358069e-09 2.46738458715933e-08 1.2537018175907041e-07 1.0000000005672152 0.9998417891399228 1.0000000081601794 -1.6509423786702554e-08 1.6219529228556267e-10 1.6101950509351238e-10 1.6366500587425556e-09 3.1825755024196574e-09 -1.6055996034684944e-09 5.089737335059018e-09 2.467591201201007e-08 1.254293713732779e-07 0.9999999997456904 0.9998417885097312 1.0000000052895244 -1.7158725503625323e-08 -4.714215022415845e-10 3.3123088953358794e-10 9.44924970170656e-10 1.806219954080228e-09 -1.60560847483185e-09 5.077704060354523e-09 2.4663544305932057e-08 1.2496565147343854e-07 0.999999975075714 0.9998417699022567 1.0000002639130385 -5.293878735646804e-08 -2.668902084763947e-09 1.1136242452687639e-08 -7.310967306237107e-10 -1.2058559159327834e-09 -1.610911980913807e-09 2.6791520144602e-08 3.1209993191861903e-08 4.788039299170755e-07 0.9999999934953143 0.9998417837315338 0.99999999611601 -2.2654510623797264e-08 -5.199936073603078e-09 1.7994154804397874e-09 -3.0920287455682444e-09 -6.2116637343542336e-09 -1.605807972805001e-09 8.467978394756135e-09 2.5136826774432843e-08 1.2810983904035487e-07
1.322 0.9999999805173687 0.9998417737122879 1.0000004267522598 -2.9813535648858656e-08 3.930821393459768e-08 -5.547644240107489e-08 -3.754921765845334e-13 1.3296203988312001e-10 -1.6295680018439686e-09 4.882660732660962e-08 4.367862359968798e-08 1.1856890708355314e-06 1.000000000650197 0.9998417891965062 1.000000011848721 -1.709087048511655e-08 9.724772701837061e-11 1.7541596639518638e-10 1.5651207888605923e-09 3.039447588076173e-09 -1.6409380391363323e-09 4.944845226087723e-09 2.4699127789350386e-08 1.1848830458570319e-07 1.0000000007343817 0.9998417892611224 1.0000000121409445 -1.702529557316164e-08 1.6122997839252504e-10 1.6141800192465245e-10 1.6370747459947339e-09 3.1826241827362853e-09 -1.6409395901951625e-09 4.955829293239421e-09 2.4701558663860967e-08 1.1854799835208951e-07 0.99999999990581 0.9998417886253548 1.0000000094203327 -1.7677146953146423e-08 -4.678788324026691e-10 3.0070556802990027e-10 9.44877528199493e-10 1.805443349084228e-09 -1.6409501497183934e-09 4.911907879685402e-09 2.468571094479596e-08 1.1807590074303425e-07 0.9999999754459162 0.9998417701639454 1.0000002773644476 -5.195844350118075e-08 -1.3054134604343168e-09 7.81480935888778e-09 -6.950060780680394e-10 -1.1393665649660677e-09 -1.6463979753004254e-09 2.6156234305097676e-08 3.101056347769321e-08 4.770469932058606e-07 0.9999999936175048 0.999841783816756 1.0000000017787845 -2.3168415204702276e-08 -5.130347569239743e-09 1.4872502018841337e-09 -3.0761810792601513e-09 -6.179824022817689e-09 -1.6411684961786075e-09 8.237149928460914e-09 2.513730854865164e-08 1.208930863670239e-07
1.332 0.9999999816351633 0.999841774509756 1.0000004119420873 -2.5150256784951387e-08 3.6679154557000796e-08 -7.316849336315729e-08 8.107862821985043e-13 1.2627120866972088e-10 -1.6637701233432995e-09 4.881499963355637e-08 4.382221852801343e-08 1.175897597264827e-06 1.0000000008131475 0.9998417893146517 1.0000000157596696 -1.5868719473804265e-08 9.693950090198571e-11 1.722931836002547e-10 1.565755774765064e-09 3.039345843856192e-09 -1.6770013467853835e-09 4.832401909965266e-09 2.4725955780700462e-08 1.1198214993002031e-07 1.0000000008980352 0.999841789379826 1.00000001603787 -1.58029434474171e-08 1.605089702518398e-10 1.6168071121509178e-10 1.6377878943145955e-09 3.1826670002224305e-09 -1.6770025900720905e-09 4.846912206286039e-09 2.4728744997829118e-08 1.1204223068269462e-07 1.0000000000627463 0.9998417887387153 1.0000000134601847 -1.6456512430308907e-08 -4.641878655373377e-10 2.670860001638425e-10 9.451180795228982e-10 1.8046582909492546e-09 -1.6770146215951406e-09 4.770108621802212e-09 2.4709481702014052e-08 1.1156254286688036e-07 0.9999999758397748 0.9998417704426372 1.0000002894549251 -4.923187821702115e-08 -2.1993750249662987e-11 4.282439288065034e-09 -6.604357615882525e-10 -1.0764800932863726e-09 -1.6825323862927776e-09 2.5567875479061338e-08 3.0836647536060607e-08 4.7545860163337096e-07 0.9999999937396407 0.9998417839019577 1.0000000072792472 -2.193581839028268e-08 -5.061661336310448e-09 1.1461031942290088e-09 -3.060129371165154e-09 -6.148177517527751e-09 -1.677248150322301e-09 8.020239142174485e-09 2.513998104732187e-08 1.1404435569519408e-07
1.342 0.99999998282691 0.9998417753601564 1.0000003933073736 -2.0243990710198483e-08 3.356681576386925e-08 -8.883573545814742e-08 1.4702858515179968e-12 1.196823024225435e-10 -1.6985445283420177e-09 4.862093868073227e-08 4.38406426877066e-08 1.1635126485619323e-06 1.000000000959376 0.999841789420863 1.0000000192706204 -1.3451202179114934e-08 9.674339362319975e-11 1.6842393887505525e-10 1.5665698768180552e-09 3.0392383639556435e-09 -1.713801579590408e-09 4.730373562115345e-09 2.4751891999667974e-08 1.0741572464765832e-07 1.000000001044932 0.9998417894865721 1.0000000195355632 -1.3385276713587389e-08 1.5994693274283206e-10 1.6141139471551005e-10 1.6386801139453794e-09 3.1827042570162745e-09 -1.7138027654975597e-09 4.748186740693604e-09 2.4755004873176232e-08 1.0747585980180374e-07 1.0000000002032667 0.9998417888403611 1.0000000170930905 -1.4040042817714572e-08 -4.6080282203492454e-10 2.3079571645697376e-10 9.455373037416125e-10 1.8038650691628461e-09 -1.7138156586808306e-09 4.640488193534153e-09 2.473267058522579e-08 1.0699017060196383e-07 0.9999999762446845 0.999841770729326 1.0000002998567472 -4.533267509950752e-08 1.1470773997531765e-09 6.248023900368759e-10 -6.274022608411226e-10 -1.0170166051962064e-09 -1.7193141628998705e-09 2.503960356731727e-08 3.069140392584877e-08 4.7450905713878386e-07 0.9999999938485995 0.999841783977765 1.0000000122962214 -1.9502772862360292e-08 -4.997658185526318e-09 7.838299397495885e-10 -3.0439816349161297e-09 -6.116723700935274e-09 -1.7140590103704335e-09 7.823711489293408e-09 2.514486095327236e-08 1.090726719866892e-07
1.352 0.9999999840701611 0.9998417762474455 1.0000003713493095 -1.5423366052090656e-08 3.006158239495676e-08 -1.0230532829525304e-07 1.7651022199139706e-12 1.1319662524192327e-10 -1.7339890671627719e-09 4.821664840467069e-08 4.372063573734593e-08 1.148365238847275e-06 1.0000000010805914 0.9998417895092192 1.0000000221839684 -1.0383755935244686e-08 9.652162176840787e-11 1.638565786621225e-10 1.567399661072675e-09 3.0391243318540135e-09 -1.7513524406436916e-09 4.6060520278548704e-09 2.4772943544136038e-08 1.0549116373402426e-07 1.0000000011667822 0.999841789575438 1.000000022436452 -1.031771258415869e-08 1.594286621179922e-10 1.605884312356258e-10 1.639588144164407e-09 3.1827352813843084e-09 -1.751353896175837e-09 4.626889780664791e-09 2.4776329650015627e-08 1.0555056227313867e-07 1.000000000319088 0.9998417889243747 1.0000000201211487 -1.0973359859023842e-08 -4.5807007799574975e-10 1.925170094901532e-10 9.459718016471961e-10 1.803063220753442e-09 -1.751367047219093e-09 4.491353253628539e-09 2.4751425534743534e-08 1.0506467355188694e-07 0.9999999766523171 0.999841771018063 1.0000003083866242 -4.082502591814305e-08 2.1825139475336007e-09 -3.0855718513796267e-09 -5.959678842436643e-10 -9.60804613404418e-10 -1.7567525562260823e-09 2.456808599813636e-08 3.0571142322808996e-08 4.744474998204671e-07 0.9999999939361471 0.9998417840382965 1.0000000166290535 -1.6416758407831706e-08 -4.940760385951798e-09 4.0748779245439365e-10 -3.0278994537032513e-09 -6.08546102973699e-09 -1.7516142448000052e-09 7.637304608460716e-09 2.5149328070412033e-08 1.0671017743767824e-07
1.362 0.9999999853454419 0.9998417771577064 1.000000346633375 -1.0984279642376497e-08 2.6303958730037463e-08 -1.1354221246150736e-07 1.8658828368104437e-12 1.0681640295184382e-10 -1.7702309163095514e-09 4.7588319753493446e-08 4.3458010218877503e-08 1.130493329849574e-06 1.00000000117318 0.9998417895771379 1.000000024413506 -7.150956080601135e-09 9.630416354012655e-11 1.59143909382723e-10 1.5681294400636936e-09 3.039003786627302e-09 -1.7896688352223432e-09 4.4363423581877455e-09 2.4786969419262925e-08 1.0568984620538087e-07 1.0000000012599706 0.9998417896438421 1.0000000246543417 -7.08481371544542e-09 1.5899413925602864e-10 1.597052980453e-10 1.6403961561142212e-09 3.182760146808504e-09 -1.7896699177740027e-09 4.460016214763437e-09 2.4790573233460587e-08 1.0574751810246248e-07 1.000000000406596 0.9998417889881743 1.0000000224580357 -7.741156508569945e-09 -4.560502849244279e-10 1.53334052622572e-10 9.463064592798032e-10 1.8022528324761416e-09 -1.7896831179388597e-09 4.2992722656622415e-09 2.4763649806576887e-08 1.0527030581086863e-07 0.9999999770584899 0.9998417713058586 1.0000003149915178 -3.6204167024094396e-08 3.078872292169263e-09 -6.788632962681367e-09 -5.661477130673674e-10 -9.076810063344442e-10 -1.7948678587622568e-09 2.4142103742416638e-08 3.046976038153627e-08 4.7524450075383775e-07 0.9999999939986689 0.9998417840809705 1.0000000201904669 -1.3163652020464908e-08 -4.891924663835301e-09 2.3498876932036993e-11 -3.011995302277678e-09 -6.054388961654574e-09 -1.7899281749372131e-09 7.451335980283675e-09 2.51516187853346e-08 1.0653201671029832e-07
1.372 0.9999999866370969 0.9998417780797473 1.0000003197472205 -7.15365346925539e-09 2.2461994490782517e-08 -1.226059181851292e-07 1.949955119729454e-12 1.0054386516546073e-10 -1.8074057023231024e-09 4.674354438376265e-08 4.306123940194961e-08 1.1099189640625508e-06 1.000000001237434 0.999841789624829 1.0000000259663973 -4.131998776148261e-09 9.630967519939873e-11 1.549614789344672e-10 1.5687370448136592e-09 3.0388761391973924e-09 -1.828765019337551e-09 4.2291987186057154e-09 2.4795524782071952e-08 1.0666415317650304e-07 1.0000000013247896 0.9998417896919934 1.000000026196396 -4.065767607445507e-09 1.5886199392770135e-10 1.5938901676640606e-10 1.6410821049599928e-09 3.18277818156697e-09 -1.8287663413411248e-09 4.2555690085060654e-09 2.4799293118770755e-08 1.0671936825249293e-07 1.0000000004660814 0.9998417890319679 1.0000000241109268 -4.722702175897417e-09 -4.545171681729161e-10 1.1436527531511185e-10 9.465191254279273e-10 1.801433620564184e-09 -1.8287786016435774e-09 4.0718184601585365e-09 2.4770876521658486e-08 1.0625878547780078e-07 0.9999999774625443 0.9998417715922423 1.000000319724247 -3.185467980761479e-08 3.841991861287988e-09 -1.0435424650451877e-08 -5.378705375396458e-10 -8.574903934636197e-10 -1.8336868863500752e-09 2.3751883073910863e-08 3.038254482882179e-08 4.766178530841907e-07 0.9999999940364197 0.9998417841059697 1.000000022987947 -1.012346226435009e-08 -4.850834020180934e-09 -3.6258429998654666e-10 -2.996289275454202e-09 -6.0235060432860665e-09 -1.8290164859959289e-09 7.271489091635627e-09 2.515294263426238e-08 1.0727372029890971e-07
1.382 0.9999999879333051 0.9998417790051188 1.0000002912646682 -4.063567912857188e-09 1.870641029989543e-08 -1.296130579318892e-07 2.1461826943420462e-12 9.437986272848813e-11 -1.8456418483121802e-09 4.571177478063053e-08 4.255068834500701e-08 1.0865474817915043e-06 1.0000000012764794 0.9998417896545255 1.0000000269175795 -1.576196179575081e-09 9.678108363767634e-11 1.5154798063144707e-10 1.5692612340952413e-09 3.0387417025988488e-09 -1.8686561543834026e-09 4.027980151118638e-09 2.480312317415231e-08 1.0701703743753246e-07 1.0000000013643673 0.9998417897221273 1.0000000271375413 -1.509882108397902e-09 1.592656170620699e-10 1.5983650612511006e-10 1.6416845673419738e-09 3.1827897686419067e-09 -1.8686576814537183e-09 4.0567321131260975e-09 2.480700905166831e-08 1.07069580508902e-07 1.0000000005006646 0.9998417890579849 1.000000025154853 -2.1673530859883464e-09 -4.531493890639361e-10 7.621970910126038e-11 9.46648518661559e-10 1.8006058594048965e-09 -1.8686686373378194e-09 3.853337450116217e-09 2.4777561561113718e-08 1.0662960753906637e-07 0.9999999778664022 0.9998417718785868 1.0000003227130339 -2.8027871573478512e-08 4.4854928685110225e-09 -1.3986450495052504e-08 -5.110155225316373e-10 -8.100851734354286e-10 -1.873241230621167e-09 2.3393947903438156e-08 3.030749805136743e-08 4.781392092305634e-07 0.9999999940524605 0.9998417841154812 1.0000000250976881 -7.5459930760479e-09 -4.816363935301604e-09 -7.464437474935703e-10 -2.9807407623810157e-09 -5.9928112206917755e-09 -1.8688951570213094e-09 7.1214535175659235e-09 2.5157074910245946e-08 1.0756259369391771e-07
1.392 0.9999999892254687 0.9998417799276719 1.0000002617175663 -1.7446299515923611e-09 1.5187530769960532e-08 -1.3470899891241106e-07 2.474316280048278e-12 8.832684226701979e-11 -1.8850415337484024e-09 4.453694028853445e-08 4.1953503635276e-08 1.06022496389524e-06 1.0000000012950911 0.9998417896696394 1.0000000273812342 3.9846073988651565e-10 9.776646843976038e-11 1.4852450575372455e-10 1.5697397926526283e-09 3.038600252187613e-09 -1.9093578933019967e-09 3.8943708952762825e-09 2.4814691451258356e-08 1.0588280144370735e-07 1.0000000013834778 0.9998417897376541 1.0000000275919434 4.6485545827996935e-10 1.6023971348646088e-10 1.6063353951033402e-10 1.6422414904085403e-09 3.1827946846351637e-09 -1.909359586852628e-09 3.924748349347946e-09 2.4818655616980944e-08 1.0593300717525184e-07 1.0000000005151126 0.9998417890696322 1.0000000257041481 -1.931256212595182e-10 -4.5177846409023166e-10 3.8834277608169905e-11 9.46733033812756e-10 1.7997688404727288e-09 -1.909368784417924e-09 3.708318199925194e-09 2.4788560868267547e-08 1.0551252662634087e-07 0.9999999782734705 0.9998417721673248 1.0000003241295798 -2.4841584105618965e-08 5.027011896466082e-09 -1.7409835872795476e-08 -4.854766778681841e-10 -7.653237703644742e-10 -1.9135643288012468e-09 2.30697428620969e-08 3.024423629492763e-08 4.793780235736244e-07 0.9999999940514791 0.9998417841128555 1.000000026635743 -5.5495161376142455e-09 -4.787131085090588e-09 -1.1249941606625388e-09 -2.9653114093562147e-09 -5.96230311592655e-09 -1.90958095032431e-09 7.031434788116262e-09 2.5168091699171746e-08 1.0650386396969005e-07
1.402 0.9999999905072698 0.9998417808428891 1.0000002315772931 -1.409585702510844e-10 1.201852595803386e-08 -1.3804964063860407e-07 2.8552407431663608e-12 8.238569145590124e-11 -1.925674277191305e-09 4.326508040646592e-08 4.1296318977427797e-08 1.030903964896868e-06 1.0000000012985935 0.9998417896739746 1.0000000274843996 1.784591746909551e-09 9.903107450180651e-11 1.4528444389048692e-10 1.570176930511384e-09 3.038451532569254e-09 -1.95088604605709e-09 3.871256104514331e-09 2.483281961182928e-08 1.0315105367741815e-07 1.0000000013874464 0.9998417897423805 1.000000027686619 1.8510659856595712e-09 1.6153533158566922e-10 1.6114347206344763e-10 1.642757239160523e-09 3.182792671734028e-09 -1.9508878904118524e-09 3.902099651711684e-09 2.4836830825525763e-08 1.0319971473141515e-07 1.0000000005147425 0.999841789070708 1.000000025886039 1.1925868310384844e-09 -4.505053522692965e-10 1.874228382078357e-12 9.467762154794944e-10 1.7989233974724689e-09 -1.950895052555408e-09 3.6822428804955936e-09 2.4806391845346028e-08 1.0279285596491336e-07 0.999999978687606 0.9998417724612114 1.000000324160538 -2.2301762838403806e-08 5.484931351120174e-09 -2.0679459717311334e-08 -4.6119237265979233e-10 -7.230724354944783e-10 -1.954688601946715e-09 2.277996360889717e-08 3.0191739384081144e-08 4.800292461494871e-07 0.9999999940387027 0.9998417841018266 1.0000000277314296 -4.141558888531066e-09 -4.7618894739969945e-09 -1.495861057962589e-09 -2.9499970904096012e-09 -5.931980481955734e-09 -1.9510911655882886e-09 7.018510885857822e-09 2.5187793387212748e-08 1.0393066388613407e-07
1.412 0.9999999917737217 0.9998417817472045 1.0000002012464906 8.599124593900788e-10 9.267794107937922e-09 -1.397920671449803e-07 3.189315116517459e-12 7.655814087426079e-11 -1.9675721928950346e-09 4.1932257001288655e-08 4.0598905703527664e-08 9.988168637295257e-07 1.000000001292021 0.9998417896711282 1.0000000273468426 2.650340147529898e-09 1.0017188471336332e-10 1.4156410152189997e-10 1.5705503724921456e-09 3.0382961427539075e-09 -1.9932566093726875e-09 3.948666248507989e-09 2.485629841070313e-08 9.942723976794188e-08 1.000000001381309 0.9998417897399021 1.000000027541311 2.716893554738693e-09 1.6273486301975e-10 1.610763419166074e-10 1.64320895505172e-09 3.1827840278510232e-09 -1.993258365004673e-09 3.978925311173685e-09 2.4860333400485435e-08 9.94753800697576e-08 1.000000000504579 0.9998417890648027 1.0000000258205075 2.057921282752933e-09 -4.496075155777614e-10 -3.4688165473129984e-11 9.467558323180715e-10 1.798068544332569e-09 -1.993264001450212e-09 3.764230874059678e-09 2.482977463155671e-08 9.907338677328074e-08 0.9999999791123041 0.9998417727627422 1.0000003229862013 -2.0338147651379775e-08 5.876122088109654e-09 -2.3773511050257824e-08 -4.3813244828136893e-10 -6.832034092915114e-10 -1.996644355039604e-09 2.2518863148854044e-08 3.014654150494451e-08 4.799792740744327e-07 0.9999999940190561 0.9998417840859141 1.000000028507087 -3.2540498430901913e-09 -4.739648301120024e-09 -1.8567338759357568e-09 -2.9348203640458334e-09 -5.901842739711287e-09 -1.9934432163765762e-09 7.072051502149585e-09 2.521430456267221e-08 1.0038733783993049e-07
1.422 0.9999999930204251 0.9998417826374719 1.0000001710596593 1.3939849938492342e-09 6.960379020108763e-09 -1.4009110341013077e-07 3.432103193891942e-12 7.084584208306109e-11 -2.0107335829106533e-09 4.055800040496095e-08 3.9871430318664646e-08 9.645573497414268e-07 1.000000001279604 0.9998417896641233 1.0000000270690341 3.101745555721575e-09 1.0084007268982222e-10 1.3764704989584995e-10 1.5708307196652342e-09 3.038133682550323e-09 -2.03648582929316e-09 4.066579034340307e-09 2.488062581755386e-08 9.578008789093959e-08 1.000000001369298 0.9998417897332446 1.0000000272564644 3.1683779225627536e-09 1.6347803096770885e-10 1.6069353302496998e-10 1.6435677433131905e-09 3.182768481899514e-09 -2.0364879071149883e-09 4.095806361730754e-09 2.4884669163587342e-08 9.582857170494944e-08 1.0000000004888432 0.9998417890549324 1.0000000256082626 2.5089140790577476e-09 -4.493281021554527e-10 -7.036658341355321e-11 9.466428031673066e-10 1.7972049343369135e-09 -2.0364917739810037e-09 3.890009261028791e-09 2.4854138565046256e-08 9.54233978168134e-08 0.9999999795502036 0.9998417730738028 1.0000003207679062 -1.884229392532962e-08 6.2147970908127965e-09 -2.667384265550083e-08 -4.162711481488366e-10 -6.45594893624911e-10 -2.039459574550547e-09 2.227243548264974e-08 3.0102435559902017e-08 4.792884896709942e-07 0.999999993996653 0.9998417840680575 1.0000000290659916 -2.7809807463940855e-09 -4.719589102378468e-09 -2.2051286353364045e-09 -2.91981053653789e-09 -5.871887996563679e-09 -2.0366545147446662e-09 7.155575572692499e-09 2.5242559656074658e-08 9.689461293310922e-08
1.432 0.999999994243113 0.9998417835106431 1.0000001412897157 1.5947390894037212e-09 5.085717312763841e-09 -1.3909839539985924e-07 3.5928155385161214e-12 6.524914941383801e-11 -2.0551326678940468e-09 3.9146903802645514e-08 3.9116301455152166e-08 9.290198058008617e-07 1.0000000012645667 0.999841789655263 1.0000000267275262 3.252695887989182e-09 1.0090610435013391e-10 1.3404591214469776e-10 1.5709863558715665e-09 3.0379642175376846e-09 -2.0805912678590115e-09 4.150424416200551e-09 2.4900089123795046e-08 9.329246933715154e-08 1.0000000013546377 0.9998417897247106 1.000000026908603 3.3194071053715725e-09 1.6362634765808703e-10 1.6048873352925734e-10 1.6438017436747399e-09 3.182746127846379e-09 -2.0805934247012004e-09 4.178809588552007e-09 2.490413305104056e-08 9.334155783443085e-08 1.0000000004707479 0.9998417890433923 1.0000000253261134 2.659451324608688e-09 -4.4971613768802486e-10 -1.0447843725748527e-10 9.464051490681305e-10 1.7963324744091282e-09 -2.0805954284023335e-09 3.980669465756273e-09 2.4873704567208036e-08 9.293020777010595e-08 0.9999999800028896 0.9998417733955237 1.0000003176431527 -1.7697845744624127e-08 6.512201012901965e-09 -2.9366008799283608e-08 -3.955822280134809e-10 -6.101308086454932e-10 -2.083158753985577e-09 2.2021571508620722e-08 3.00518133244104e-08 4.781071948429601e-07 0.9999999939745904 0.99984178405047 1.000000029487708 -2.608476290823381e-09 -4.700954045024748e-09 -2.5386878548614217e-09 -2.9049983739027264e-09 -5.842115455021118e-09 -2.0807426332447995e-09 7.223235421228136e-09 2.5266331681676425e-08 9.451652457891885e-08
1.442 0.9999999954374602 0.999841784363628 1.0000001121572528 1.5781570850852341e-09 3.6080412505055164e-09 -1.3696181836245748e-07 3.669755915486759e-12 5.976801986218589e-11 -2.1007266786788827e-09 3.769712514275488e-08 3.833353220189427e-08 8.93214184446343e-07 1.0000000012491423 0.999841789646143 1.0000000263754525 3.206661515552397e-09 1.0046616541681037e-10 1.3101310417616647e-10 1.5709746938672834e-09 3.0377873625912363e-09 -2.1255897570444515e-09 4.145319559722562e-09 2.4910361205429748e-08 9.253662223574227e-08 1.000000001339563 0.999841789715898 1.0000000265508298 3.2734519661382308e-09 1.632699136977486e-10 1.606988893228656e-10 1.6438682402733394e-09 3.1827168545135037e-09 -2.1255922481808344e-09 4.173452150829499e-09 2.491440497071206e-08 9.258579625034055e-08 1.000000000452515 0.9998417890317707 1.0000000250274688 2.6130033343115537e-09 -4.506196302536913e-10 -1.366299663736024e-10 9.460003237644688e-10 1.7954516090595903e-09 -2.125592538301655e-09 3.978686965181257e-09 2.488408485789004e-08 9.217247806353303e-08 0.9999999804709151 0.9998417737283011 1.0000003137259696 -1.6798904527413985e-08 6.776753146678015e-09 -3.183947120677418e-08 -3.760513472591908e-10 -5.767009936613901e-10 -2.1277643992157313e-09 2.174837321246974e-08 2.998798856465519e-08 4.7656895572936774e-07 0.9999999939549692 0.9998417840346528 1.0000000298285725 -2.633071019801355e-09 -4.683034484703239e-09 -2.8556490635230223e-09 -2.8904256811344734e-09 -5.8125237208399446e-09 -2.1257248669597497e-09 7.239344866968194e-09 2.528079893999948e-08 9.384452048676344e-08
1.452 0.9999999965990609 0.9998417851932812 1.0000000838399516 1.4370317046766255e-09 2.4765104946448554e-09 -1.338248217439145e-07 3.598940296908252e-12 5.4404703740458734e-11 -2.147466412303579e-09 3.621154269935625e-08 3.7527059445579596e-08 8.580285912918354e-07 1.0000000012347126 0.9998417896377515 1.0000000260457211 3.048523631564796e-09 9.972402429067692e-11 1.283520428439625e-10 1.5707461263563588e-09 3.0376039773447365e-09 -2.1714991865583576e-09 4.033297640917827e-09 2.491046912233813e-08 9.326709065317342e-08 1.0000000013254564 0.9998417897077948 1.0000000262160207 3.115393220835671e-09 1.6260843722693934e-10 1.6111451184455464e-10 1.6437181872333553e-09 3.1826809995832266e-09 -2.1715016390773533e-09 4.061935545683538e-09 2.4914517357815496e-08 9.331536483515999e-08 1.0000000004355136 0.9998417890210457 1.0000000247455287 2.4544511740123136e-09 -4.5180112999798313e-10 -1.669062610128587e-10 9.453792062475838e-10 1.7945615151096584e-09 -2.1715006626963725e-09 3.864998777393655e-09 2.488425888176907e-08 9.290911595632932e-08 0.9999999809539475 0.9998417740718958 1.0000003091099854 -1.605823801758945e-08 7.014377696655062e-09 -3.408751158233874e-08 -3.576786157827937e-10 -5.452006743264794e-10 -2.17329604714848e-09 2.14424935409288e-08 2.9907480059538355e-08 4.747070826220923e-07 0.9999999939390287 0.9998417840214927 1.0000000301248693 -2.7698839420026367e-09 -4.66524888338704e-09 -3.1550160057272233e-09 -2.8761412491753087e-09 -5.7831110685622186e-09 -2.1716192722654734e-09 7.1915413491377355e-09 2.5284542847118968e-08 9.467879968964455e-08
1.462 0.9999999977235149 0.9998417859964635 1.0000000564807592 1.2403035394668457e-09 1.6336706107524165e-09 -1.298262516880993e-07 3.275941818684853e-12 4.916027313149187e-11 -2.195303878596548e-09 3.4706356664705195e-08 3.670910266176541e-08 8.24036654429427e-07 1.000000001221989 0.9998417896305962 1.0000000257552495 2.84221469015502e-09 9.88660559720292e-11 1.2565284278184556e-10 1.5702670176850901e-09 3.0374134703365005e-09 -2.218337852623796e-09 3.837156105228806e-09 2.490328141984778e-08 9.457471321555607e-08 1.0000000013130308 0.999841789700911 1.0000000259210595 2.909163346573901e-09 1.6182642513256867e-10 1.6131599731223385e-10 1.6433173977723158e-09 3.1826382552046084e-09 -2.2183406339807034e-09 3.867026537707464e-09 2.4907341614620827e-08 9.462119356007852e-08 1.0000000004204421 0.9998417890117172 1.0000000244975153 2.2477273709753958e-09 -4.5305640484439274e-10 -1.9563323022780708e-10 9.44507634793685e-10 1.7936627860955872e-09 -2.2183379765702764e-09 3.662541416726358e-09 2.487706935863358e-08 9.423088032487652e-08 0.9999999814509583 0.9998417744255731 1.0000003038724814 -1.5409650980091422e-08 7.228939402346154e-09 -3.61068012114111e-08 -3.404579684496066e-10 -5.155295769073446e-10 -2.2197724981221896e-09 2.1104569415237862e-08 2.9811203700944794e-08 4.724268320473026e-07 0.9999999939273331 0.9998417840113932 1.000000030397046 -2.954981193976868e-09 -4.647219652615711e-09 -3.4363097996976515e-09 -2.8621794519703632e-09 -5.753876411054616e-09 -2.21844396756127e-09 7.094124217623417e-09 2.5280113199221486e-08 9.615308329696992e-08
1.472 0.9999999988065762 0.9998417867701452 1.0000000301943786 1.0342866065596162e-09 1.0220398570815022e-09 -1.2510079476383628e-07 2.6300956306003296e-12 4.403484372651214e-11 -2.2441981485876367e-09 3.321323943542179e-08 3.590058569917727e-08 7.914310910293424e-07 1.0000000012112018 0.9998417896248434 1.0000000255094457 2.630886309381459e-09 9.801221034958716e-11 1.2268914084148842e-10 1.5695422982707796e-09 3.0372159566255673e-09 -2.2661240318429112e-09 3.6147845987933077e-09 2.4894294198497425e-08 9.536860590437808e-08 1.0000000013025192 0.9998417896954126 1.0000000256713197 2.6979138567260473e-09 1.6104318376052048e-10 1.6107038242988718e-10 1.6426709836439336e-09 3.1825891835304428e-09 -2.2661268469948923e-09 3.646323705518944e-09 2.489837348636652e-08 9.541287574893922e-08 1.000000000407519 0.9998417890039412 1.0000000242891562 2.0359841765412037e-09 -4.5426016089895914e-10 -2.229797565055425e-10 9.433905553924127e-10 1.792755905767526e-09 -2.266123027457834e-09 3.430933313448281e-09 2.4868012922251596e-08 9.504338152590877e-08 0.9999999819604253 0.9998417747882463 1.0000002980786198 -1.480782376144938e-08 7.422768694584073e-09 -3.789689771664217e-08 -3.243485518759487e-10 -4.875921140745958e-10 -2.2672121240627915e-09 2.0745179738373932e-08 2.970396381616491e-08 4.695420125457767e-07 0.9999999939199613 0.9998417840044109 1.0000000306541657 -3.145207137869454e-09 -4.62876843007438e-09 -3.699168087333863e-09 -2.8485353568367205e-09 -5.72481859124566e-09 -2.2662174545940437e-09 6.981470985137742e-09 2.5272890764243913e-08 9.719423124189732e-08
1.482 0.9999999998443324 0.9998417875115374 1.0000000050721425 8.450901060160425e-10 5.889841632987223e-10 -1.1977933036850352e-07 1.6855821000050768e-12 3.9028951559640445e-11 -2.2941182943589845e-09 3.17740515717187e-08 3.512748713698581e-08 7.601092252127585e-07 1.0000000012022807 0.9998417896204425 1.000000025306546 2.4387084282659337e-09 9.724150275178785e-11 1.196203727215034e-10 1.5686185903005571e-09 3.0370117135815634e-09 -2.3148769762248668e-09 3.4419112348190646e-09 2.4889330410104446e-08 9.48297074130765e-08 1.0000000012938517 0.9998417896912504 1.0000000254649999 2.505814738314231e-09 1.6033819447576243e-10 1.6053429061593933e-10 1.6418257461449603e-09 3.182533613004508e-09 -2.314880034538165e-09 3.4749298559027316e-09 2.4893433064307e-08 9.487194332333002e-08 1.0000000003966587 0.9998417889976572 1.0000000241190143 1.843392046596577e-09 -4.553354576196166e-10 -2.4875573359128645e-10 9.420748502500366e-10 1.7918401130793562e-09 -2.3148751989035935e-09 3.2497535828412265e-09 2.486293590918745e-08 9.452273663641184e-08 0.9999999824805283 0.9998417751586142 1.0000002917854232 -1.422652223306039e-08 7.597227051823363e-09 -3.9459928812023415e-08 -3.0926555889630157e-10 -4.6129851927725463e-10 -2.3156324589847657e-09 2.0379876685484373e-08 2.9592479808175246e-08 4.658544802192036e-07 0.9999999939166853 0.9998417840003841 1.0000000308982016 -3.3163885835366176e-09 -4.609840193965552e-09 -3.943139063842659e-09 -2.835162535029002e-09 -5.6959360803492555e-09 -2.3149585962066593e-09 6.893659826814515e-09 2.5268806872748114e-08 9.697311401144062e-08
1.492 1.0000000008333891 0.9998417882182221 0.999999981185444 6.828249233378106e-10 2.8983595525811073e-10 -1.1398826364661588e-07 5.570289569877243e-13 3.414394616060936e-11 -2.345046362984434e-09 3.043020470351382e-08 3.441473087421963e-08 7.298697842221235e-07 1.000000001195004 0.9998417896172357 1.0000000251413665 2.274687414825958e-09 9.663058149332279e-11 1.168621207393499e-10 1.5675643796610226e-09 3.0368012255689444e-09 -2.3646160840018675e-09 3.3793142393319957e-09 2.4892219205205344e-08 9.265863371104672e-08 1.0000000012868087 0.9998417896882686 1.0000000252968806 2.3418728618146136e-09 1.597885794528353e-10 1.6012224645981538e-10 1.6408498122383083e-09 3.1824714801163343e-09 -2.3646191658404684e-09 3.412890551469449e-09 2.48963454206401e-08 9.269956265031013e-08 1.0000000003876266 0.9998417889926986 1.0000000239822355 1.6789569247190773e-09 -4.562112911045848e-10 -2.725408044081128e-10 9.406285700734734e-10 1.7909168155294879e-09 -2.364613480638008e-09 3.1844172990036357e-09 2.4865702388064525e-08 9.2364816273651e-08 0.999999983009318 0.9998417755352849 1.0000002850451217 -1.3654784434993973e-08 7.753213705775858e-09 -4.080047516775092e-08 -2.9509852526774915e-10 -4.3656152150253816e-10 -2.3650520809329964e-09 2.002251135685535e-08 2.9482853082303617e-08 4.612402183265277e-07 0.9999999939171264 0.9998417839990432 1.000000031127748 -3.4595165594637322e-09 -4.5904204635611126e-09 -4.167793010332548e-09 -2.82199199071811e-09 -5.667227440091039e-09 -2.364686338090473e-09 6.859134093154556e-09 2.5271968732956425e-08 9.51602908870353e-08
1.502 1.0000000017710118 0.9998417888882518 0.9999999585879289 5.475254818793854e-10 8.908813956291232e-11 -1.0784759372234588e-07 -6.041548891972971e-13 2.9379535949150923e-11 -2.396976470031136e-09 2.9210837285949707e-08 3.378006673833544e-08 7.006369698849675e-07 1.0000000011891117 0.9998417896150378 1.0000000250079906 2.1382920822247e-09 9.625977945486469e-11 1.1475707515653e-10 1.5664474661617844e-09 3.0365843747210454e-09 -2.4153614466427922e-09 3.4362301580595556e-09 2.4903359260930412e-08 8.915527928542152e-08 1.0000000012811312 0.999841789686282 1.0000000251610084 2.2055569546534876e-09 1.5947517487044363e-10 1.6017961734951492e-10 1.6398111681578597e-09 3.182403471333888e-09 -2.4153643830637065e-09 3.4692215847965244e-09 2.490750560623184e-08 8.919602723083263e-08 1.000000000380148 0.999841788988869 1.0000000238732356 1.542147728607254e-09 -4.56814114994213e-10 -2.9400836257943844e-10 9.391200348424897e-10 1.7899849594580054e-09 -2.415357823555363e-09 3.245611129128133e-09 2.4876743813575132e-08 8.886580748187488e-08 0.9999999835448493 0.9998417759168684 1.0000002779074169 -1.3091294103951583e-08 7.891492869286732e-09 -4.192547700895589e-08 -2.817334374367737e-10 -4.132990502156215e-10 -2.4154905611675695e-09 1.967954687009703e-08 2.9378489305497213e-08 4.55711020381534e-07 0.9999999939208665 0.9998417840000898 1.0000000313406567 -3.5751209181322732e-09 -4.570498055985687e-09 -4.373013845696364e-09 -2.808954860466822e-09 -5.638691179698363e-09 -2.4154208085142087e-09 6.881854097808772e-09 2.528312275486444e-08 9.201255108487199e-08
1.512 1.0000000026551978 0.9998417895202019 0.9999999373167562 4.352464188273511e-10 -4.020348215597525e-11 -1.0146842073131765e-07 -1.674765771689082e-12 2.4735869113405076e-11 -2.4499136943632098e-09 2.8124743240415654e-08 3.3230249673639556e-08 6.726177526074606e-07 1.0000000011843648 0.999841789613678 1.000000024901129 2.0253050801812087e-09 9.617686130287483e-11 1.1330448411174925e-10 1.5653280879653774e-09 3.036360959933132e-09 -2.467133333503604e-09 3.5637774420677063e-09 2.4919665122920773e-08 8.516900103721365e-08 1.0000000012765822 0.999841789685122 1.0000000250520573 2.092649028463542e-09 1.59446782960251e-10 1.607090707160471e-10 1.6387701288039325e-09 3.1823288322546603e-09 -2.4671359483273384e-09 3.59555844396223e-09 2.4923826047993915e-08 8.52107891180521e-08 1.0000000003739709 0.9998417889859891 1.000000023787051 1.4287467337935826e-09 -4.5710110635210856e-10 -3.1319389484513546e-10 9.376090211467168e-10 1.78904560723428e-09 -2.467128592964504e-09 3.381221412351838e-09 2.4892995496789183e-08 8.48736675076502e-08 0.9999999840852569 0.9998417763020325 1.0000002704204671 -1.2538520024166333e-08 8.012819658026468e-09 -4.284398296323002e-08 -2.690660993259312e-10 -3.914335330537865e-10 -2.466967733449412e-09 1.934764278520142e-08 2.9279229673014208e-08 4.494285435396403e-07 0.9999999939275115 0.9998417840032442 1.0000000315353534 -3.667418733081606e-09 -4.5500854765450755e-09 -4.55922416231061e-09 -2.7959895685036108e-09 -5.610325854885965e-09 -2.4671820734957435e-09 6.94006357495495e-09 2.5299499380689033e-08 8.832685604030998e-08
1.522 1.0000000034846743 0.9998417901131694 0.9999999173933691 3.4226112969888215e-10 -1.181449014755867e-10 -9.495106871904924e-08 -2.594031049006308e-12 2.0212682831496238e-11 -2.5038719391018733e-09 2.71598319286546e-08 3.276084134517485e-08 6.463233278195962e-07 1.0000000011805648 0.9998417896130154 1.0000000248163483 1.9318581340048137e-09 9.63571910246683e-11 1.1213227019859139e-10 1.564264393060234e-09 3.0361318336317605e-09 -2.519952189351652e-09 3.6869885398605097e-09 2.4935890498383096e-08 8.186954746928045e-08 1.0000000012729637 0.9998417896846477 1.0000000249655587 1.999281208164102e-09 1.5967891471026188e-10 1.6134374824088345e-10 1.6377845828977117e-09 3.1822487012791763e-09 -2.5199550449167867e-09 3.717663985693476e-09 2.4940060132103814e-08 8.191320722868771e-08 1.0000000003688823 0.9998417889839072 1.0000000237195674 1.3348865568517842e-09 -4.5710137660715287e-10 -3.305175969569182e-10 9.36153989372963e-10 1.7880989215724193e-09 -2.519946478578381e-09 3.5117765246764067e-09 2.4909216264630914e-08 8.156060040903698e-08 0.9999999846287886 0.9998417766895252 1.000000262630827 -1.199866980174323e-08 8.117921738320191e-09 -4.356669494208652e-08 -2.570019188333046e-10 -3.7088993423632465e-10 -2.5195049248673804e-09 1.9015497330113474e-08 2.9181950223172294e-08 4.4266061438664875e-07 0.9999999939367104 0.9998417840082553 1.000000031711032 -3.740277790218314e-09 -4.529257393848673e-09 -4.7273674376299346e-09 -2.783037535128481e-09 -5.582130062368828e-09 -2.51999104237965e-09 6.997337307233646e-09 2.5316062464721734e-08 8.521968324404137e-08
1.532 1.0000000042588488 0.9998417906667354 0.9999998988242406 2.6636035068498806e-10 -1.5991342469478511e-10 -8.838469461098308e-08 -3.364909055792859e-12 1.5810942082142165e-11 -2.5588712168215113e-09 2.6290525145980376e-08 3.235942331325468e-08 6.224412917973948e-07 1.0000000011775423 0.9998417896129297 1.000000024749754 1.855662069675517e-09 9.669200911417806e-11 1.1074324574739335e-10 1.563313425113875e-09 3.035896642635307e-09 -2.573839539060043e-09 3.74140543216486e-09 2.4946739924972592e-08 8.029863433147186e-08 1.0000000012701096 0.99984178968474 1.0000000248975847 1.9231639264707666e-09 1.6006373484386687e-10 1.6159336941969498e-10 1.6369118664811809e-09 3.1821626504507403e-09 -2.5738424977973622e-09 3.7715795989645574e-09 2.4950913549220337e-08 8.034413143293411e-08 1.0000000003647016 0.9998417889824949 1.0000000236672013 1.2582775136424067e-09 -4.569273721184429e-10 -3.465360989818051e-10 9.348120431091178e-10 1.7871447122609907e-09 -2.5738332236977396e-09 3.5698237450088757e-09 2.492010277866482e-08 7.997487274017423e-08 0.9999999851738064 0.9998417770781766 1.0000002545829145 -1.1472454470662216e-08 8.207448897547483e-09 -4.410539806171936e-08 -2.454557587642806e-10 -3.5159718817077827e-10 -2.5731241619089937e-09 1.8668931324689154e-08 2.9082253680657667e-08 4.3569606589603135e-07 0.999999993948149 0.9998417840148994 1.0000000318673063 -3.795987657270469e-09 -4.508165295944538e-09 -4.878632423067727e-09 -2.770041637258765e-09 -5.5541022968890225e-09 -2.573868920874204e-09 7.018634651789643e-09 2.5327586718665234e-08 8.370321881930478e-08
1.542 1.000000004977747 0.9998417911809228 0.9999998816018533 2.0601276063000545e-10 -1.7713755601528292e-10 -8.184838197478535e-08 -4.028614672599847e-12 1.1530506398182826e-11 -2.6149352283990822e-09 2.5489735698616625e-08 3.201068495216408e-08 6.01605701218845e-07 1.0000000011751515 0.9998417896133169 1.0000000246977232 1.795142563278989e-09 9.702489730693087e-11 1.0887803783416303e-10 1.562520846254187e-09 3.035656209811157e-09 -2.628817539924087e-09 3.691693418471138e-09 2.494889955539468e-08 8.084484308265029e-08 1.000000001267874 0.9998417896852961 1.0000000248444785 1.8627232224870445e-09 1.6044449104348815e-10 1.6120526724956488e-10 1.6361976453738558e-09 3.1820716341137635e-09 -2.628820406948518e-09 3.7222182893213426e-09 2.4953074308289604e-08 8.08912513169544e-08 1.000000000361269 0.9998417889816378 1.000000023626627 1.1973452706586136e-09 -4.56739907237572e-10 -3.615783807535626e-10 9.33629021434197e-10 1.7861838733149799e-09 -2.628810557221512e-09 3.518565837142966e-09 2.492232593059064e-08 8.051249644323582e-08 0.999999985718786 0.9998417774668974 1.00000024631858 -1.095994611304538e-08 8.28197682152984e-09 -4.4472455927308575e-08 -2.343593413382782e-10 -3.334884088555929e-10 -2.6278477661759535e-09 1.8296872212700787e-08 2.8976482307284368e-08 4.287527327298171e-07 0.9999999939615388 0.9998417840229716 1.00000003200392 -3.8361221884770974e-09 -4.487006535338319e-09 -5.014078204728752e-09 -2.7569569619958827e-09 -5.526240659800732e-09 -2.6288376430721513e-09 6.9832411486136944e-09 2.5330693933313356e-08 8.419139418244979e-08
1.552 1.0000000056419636 0.9998417916561574 0.9999998657058807 1.5913428107260912e-10 -1.7859234380793937e-10 -7.541278555162809e-08 -4.624361901962507e-12 7.371303603156611e-12 -2.6720894657791454e-09 2.474028364965718e-08 3.170135483150512e-08 5.841546702131549e-07 1.0000000011732624 0.9998417896140844 1.0000000246569691 1.7481777508507225e-09 9.722121741104577e-11 1.0673240183722698e-10 1.5619087754977814e-09 3.0354102073333793e-09 -2.684908533676962e-09 3.536604079125707e-09 2.4942266045339485e-08 8.300713298308579e-08 1.000000001266128 0.9998417896862245 1.0000000248029222 1.8158377484766182e-09 1.6068765318562944e-10 1.6038437228084848e-10 1.6356639660032455e-09 3.1819754204235546e-09 -2.684911188924362e-09 3.5684249607393602e-09 2.4946440891821894e-08 8.305320161864549e-08 1.0000000003584428 0.9998417889812364 1.00000002359484 1.1499681464794907e-09 -4.566764635894376e-10 -3.7552724247947363e-10 9.32626243323061e-10 1.7852164395814628e-09 -2.684900442583084e-09 3.3561545329233704e-09 2.49157663823865e-08 8.267592111664881e-08 0.9999999862623198 0.9998417778546806 1.0000002378770287 -1.0461835400976273e-08 8.342084679695553e-09 -4.468053553733054e-08 -2.2366968004041613e-10 -3.164990242451261e-10 -2.6836993055775547e-09 1.7895940234873218e-08 2.8863286157206576e-08 4.2191144804407733e-07 0.9999999939766164 0.9998417840322842 1.0000000321207871 -3.862803230190934e-09 -4.465951832511194e-09 -5.134412761678076e-09 -2.743761591094163e-09 -5.498544125540108e-09 -2.6849196629246782e-09 6.891142042712117e-09 2.532511953217979e-08 8.626006624062477e-08
1.562 1.000000006252622 0.9998417920932435 0.9999998511044268 1.2277604554289738e-10 -1.7052073927605487e-10 -6.914100727555129e-08 -5.151191364593317e-12 3.333000364414811e-12 -2.730361188440243e-09 2.4041311102628795e-08 3.142325777775604e-08 5.699798513045611e-07 1.000000001171766 0.9998417896151549 1.0000000246248173 1.7117477344643864e-09 9.723809993145934e-11 1.0484118527781503e-10 1.561475525267196e-09 3.0351592999718497e-09 -2.7421346243980972e-09 3.3083909739816984e-09 2.492996294428343e-08 8.566651946268867e-08 1.0000000012647645 0.9998417896874489 1.0000000247702112 1.7794873364950519e-09 1.6075017651332126e-10 1.5967512865139655e-10 1.6353093033472471e-09 3.1818743802797537e-09 -2.7421372639522777e-09 3.3423880820904324e-09 2.493413805783652e-08 8.571132193731957e-08 1.0000000003561031 0.9998417889812049 1.000000023569432 1.1131265286165428e-09 -4.5678266521744467e-10 -3.879358341905452e-10 9.318026792456909e-10 1.7842427904059565e-09 -2.7421259631290598e-09 3.1151005179278898e-09 2.490353557544563e-08 8.534448825233887e-08 0.9999999868031262 0.9998417782406109 1.0000002292949686 -9.979774693436214e-09 8.38845127850258e-09 -4.474259336075763e-08 -2.1336232148146173e-10 -3.0056801197271037e-10 -2.740702929585027e-09 1.747208765890086e-08 2.8744188908326716e-08 4.1509991709858004e-07 0.9999999939931473 0.9998417840426703 1.000000032218248 -3.8790492788944845e-09 -4.4450743674758985e-09 -5.240097622952289e-09 -2.7304573234488747e-09 -5.471010887155206e-09 -2.742137670365813e-09 6.762563880727109e-09 2.5313782767519252e-08 8.887204332091212e-08
1.572 1.000000006811333 0.999841792493331 0.9999998377552874 9.382159150177374e-11 -1.5698445740909478e-10 -6.308789212589982e-08 -5.552349566250046e-12 -5.848004024709645e-13 -2.789776914609558e-09 2.3407561758836643e-08 3.117366049869738e-08 5.585409670355697e-07 1.0000000011705774 0.9998417896164687 1.0000000245993899 1.682641813539325e-09 9.714660836102762e-11 1.036799757771369e-10 1.5612115379546328e-09 3.034903619075931e-09 -2.800519611350619e-09 3.0683786882703284e-09 2.4917135158447685e-08 8.761094970884627e-08 1.0000000012637005 0.9998417896889097 1.000000024744441 1.7504609703577343e-09 1.6070354993651939e-10 1.5956368095614871e-10 1.6351235444497491e-09 3.1817686752147843e-09 -2.800522111520235e-09 3.1050464585311105e-09 2.4921311206365736e-08 8.765416593539098e-08 1.000000000354155 0.9998417889814756 1.000000023548775 1.0836099409242497e-09 -4.5698958841889257e-10 -3.984214842604613e-10 9.311484927936602e-10 1.7832625822702394e-09 -2.8005101500150894e-09 2.8588903988499244e-09 2.489077170361563e-08 8.730180243069952e-08 0.9999999873400585 0.9998417786238677 1.0000002206067056 -9.515669183205272e-09 8.421898322510594e-09 -4.467195763706277e-08 -2.0341582234208877e-10 -2.8563696470567325e-10 -2.7988823522636423e-09 1.703881641024e-08 2.8622954474352866e-08 4.0813396727388464e-07 0.9999999940109289 0.9998417840539858 1.0000000322972367 -3.888069928253228e-09 -4.4243253702864746e-09 -5.3317158931174435e-09 -2.7170528267859594e-09 -5.443639604720898e-09 -2.8005152208776618e-09 6.631207883208741e-09 2.530163323158352e-08 9.086281572138691e-08
1.582 1.0000000073201263 0.999841792857868 0.9999998256073964 6.990949827196786e-11 -1.4042281896336088e-10 -5.729808149622354e-08 -5.7382077599090005e-12 -4.38213831352435e-12 -2.850361728827655e-09 2.286217098282962e-08 3.0953198467615454e-08 5.490411036938701e-07 1.0000000011696344 0.9998417896179814 1.0000000245795067 1.6584471708832029e-09 9.708508614227539e-11 1.0328709024034327e-10 1.5611150161893965e-09 3.0346437388929373e-09 -2.860087234195966e-09 2.8937610397593296e-09 2.4908990951142543e-08 8.793855757119422e-08 1.0000000012628736 0.999841789690564 1.0000000247244054 1.7263451866897074e-09 1.6068625747093364e-10 1.6009911626752404e-10 1.6351054834581258e-09 3.1816587594033184e-09 -2.8600896450507626e-09 2.9326863509248436e-09 2.491316869202269e-08 8.798046713928587e-08 1.0000000003525258 0.999841788981998 1.0000000235319182 1.059005057773576e-09 -4.5716047992931087e-10 -4.0704108133622997e-10 9.306618326129601e-10 1.7822771315947885e-09 -2.8600773450775986e-09 2.6702802721342246e-09 2.4882680300209592e-08 8.764129538750691e-08 0.9999999878721041 0.9998417790037273 1.000000211844032 -9.07069051995569e-09 8.443339336571163e-09 -4.44822379691756e-08 -1.937969685369633e-10 -2.716505384530816e-10 -2.858262433604614e-09 1.661276817668496e-08 2.850404556255653e-08 4.007986596936286e-07 0.9999999940297903 0.9998417840661092 1.0000000323591702 -3.892276941495979e-09 -4.403581388087767e-09 -5.410303754877378e-09 -2.703548597107962e-09 -5.416428365704961e-09 -2.8600760360189733e-09 6.5326666333072315e-09 2.529373125903679e-08 9.134030742059345e-08
1.592 1.0000000077813573 0.9998417931885341 0.9999998146026304 4.982869745793462e-11 -1.2231503129420558e-10 -5.180413235984478e-08 -5.637922180062366e-12 -8.059551689657231e-12 -2.9121396133757824e-09 2.2425883846815188e-08 3.076260530913548e-08 5.406831246507321e-07 1.0000000011688919 0.9998417896196612 1.0000000245643557 1.6379996702753084e-09 9.716646803297022e-11 1.0322025327369798e-10 1.5611945973174887e-09 3.0343794154846096e-09 -2.9208618674805944e-09 2.8472349944301043e-09 2.4908866515454232e-08 8.624058470715325e-08 1.0000000012622405 0.9998417896923804 1.0000000247092686 1.7059757995585517e-09 1.6081132099652545e-10 1.608488053389038e-10 1.6352633058850255e-09 3.181545080991929e-09 -2.920864149210107e-09 2.886873005346427e-09 2.4913046746029166e-08 8.628197984884158e-08 1.0000000003511624 0.9998417889827335 1.0000000235182602 1.0381473726011603e-09 -4.571829022710021e-10 -4.1432918329060386e-10 9.303516859796586e-10 1.78128621072824e-09 -2.9208514709310832e-09 2.619325537347038e-09 2.4882596200744862e-08 8.594995205014011e-08 0.9999999883983772 0.9998417793795554 1.0000002030359936 -8.644831833693821e-09 8.453660657353013e-09 -4.418689636957398e-08 -1.8446504143493339e-10 -2.5855646707389953e-10 -2.9188682551681187e-09 1.6208317217294286e-08 2.8390836860249976e-08 3.9293706043640064e-07 0.9999999940495866 0.9998417840789375 1.0000000324056209 -3.8928340674756965e-09 -4.382739430456841e-09 -5.477346202503307e-09 -2.6899352755928458e-09 -5.389375651576813e-09 -2.9208448022535137e-09 6.491366719730921e-09 2.5293335153724547e-08 8.988137688367511e-08
1.602 1.000000008197599 0.9998417934871635 0.9999998046779547 3.323973880431607e-11 -1.0372460301167998e-10 -4.6626051516171895e-08 -5.246580772659152e-12 -1.1618646434867635e-11 -2.9751332722067038e-09 2.2106853814707596e-08 3.0599829071739725e-08 5.329027967122347e-07 1.0000000011683137 0.9998417896214834 1.000000024553165 1.6210730046572276e-09 9.740191807492432e-11 1.0289525723974284e-10 1.5614531335286825e-09 3.0341117341749684e-09 -2.982867985610952e-09 2.938552442359127e-09 2.4917050855107772e-08 8.265158188837425e-08 1.0000000012617651 0.9998417896943343 1.0000000246982388 1.6891271842747418e-09 1.610900150063251e-10 1.6123875004916934e-10 1.6356002522338493e-09 3.1814277550502953e-09 -2.9828703017349925e-09 2.9770475398661923e-09 2.4921234494079778e-08 8.269366313061688e-08 1.0000000003500196 0.9998417889836514 1.0000000235072233 1.0208103828149502e-09 -4.570470741436206e-10 -4.209566230859717e-10 9.302208775197462e-10 1.7802910570456492e-09 -2.9828574828762465e-09 2.717946520210241e-09 2.4890806706479257e-08 8.235875916536278e-08 0.9999999889181048 0.9998417797507987 1.000000194208742 -8.237213938076947e-09 8.453617091815712e-09 -4.379859851046901e-08 -1.7539138842389615e-10 -2.4630403150607543e-10 -2.980725014781359e-09 1.5832907799806645e-08 2.828431502136465e-08 3.8451766068676673e-07 0.9999999940701905 0.9998417840923804 1.0000000324379996 -3.889968096240577e-09 -4.361796415435997e-09 -5.534404955553948e-09 -2.6762086654432492e-09 -5.3624803287479735e-09 -2.982846016311049e-09 6.51108692293131e-09 2.530073409469281e-08 8.659216415743057e-08
1.612 1.00000000857154 0.9998417937556727 0.9999997957676448 2.0081605906958472e-11 -8.557657411867418e-11 -4.177269429730755e-08 -4.6394062998363776e-12 -1.505906516274413e-11 -3.039363142549043e-09 2.1895092175317753e-08 3.045883773993186e-08 5.25499947483462e-07 1.0000000011678696 0.999841789623426 1.000000024545077 1.6076829117357284e-09 9.769555078963893e-11 1.020332828417169e-10 1.5618689599825684e-09 3.0338402796725866e-09 -3.0461312364651804e-09 3.1170765523564075e-09 2.4930810990643667e-08 7.784215688169315e-08 1.0000000012614192 0.9998417896964055 1.0000000246904373 1.675816002917292e-09 1.614263888265553e-10 1.609983448815529e-10 1.6360942601108065e-09 3.1813070101064447e-09 -3.046133426486999e-09 3.153436313156007e-09 2.4934999367548323e-08 7.7886342974051e-08 1.0000000003490601 0.9998417889847252 1.0000000234981252 1.0070100380657754e-09 -4.568492835578468e-10 -4.272825542423688e-10 9.302476132390957e-10 1.7792912546418156e-09 -3.0461206891013938e-09 2.9099304285856574e-09 2.4904576917518944e-08 7.753612633419146e-08 0.9999999894306131 0.9998417801169743 1.0000001853856313 -7.846768501123462e-09 8.443811265232805e-09 -4.332867983459854e-08 -1.665789795985336e-10 -2.348461492731137e-10 -3.0438574998976694e-09 1.5484627788219912e-08 2.818279746675925e-08 3.7566107940856784e-07 0.9999999940914888 0.9998417841063573 1.0000000324574405 -3.883663651587551e-09 -4.340857150532014e-09 -5.582662414469645e-09 -2.6623910039690995e-09 -5.335740325400332e-09 -3.046105298908516e-09 6.573681008090514e-09 2.531326443833476e-08 8.210097028701489e-08
1.622 1.0000000089059033 0.9998417939960025 0.9999997878052398 1.0103982204567253e-11 -6.867148841307452e-11 -3.7244414885784485e-08 -3.943074437305195e-12 -1.8381129929463587e-11 -3.1048498223074858e-09 2.176385966759423e-08 3.033057861512517e-08 5.18636225183899e-07 1.0000000011675314 0.9998417896254697 1.000000024539232 1.597547368724292e-09 9.791331775117505e-11 1.0084545249405663e-10 1.5623853416847092e-09 3.033565709480076e-09 -3.110677611408931e-09 3.3056865786943376e-09 2.49455806816312e-08 7.29493292944561e-08 1.0000000012611738 0.9998417896985745 1.0000000246849872 1.6657595403054936e-09 1.6168655186965256e-10 1.6034757902703032e-10 1.6366890258443928e-09 3.181183348598178e-09 -3.110679471375433e-09 3.34000350442704e-09 2.4949775561609945e-08 7.299684084829441e-08 1.0000000003482488 0.9998417889859303 1.0000000234902686 9.964646754138483e-10 -4.567241861498554e-10 -4.3316906598714694e-10 9.303751915594707e-10 1.7782871533356317e-09 -3.1106668721829295e-09 3.111313792342867e-09 2.4919338387061117e-08 7.261993834337465e-08 0.9999999899353177 0.9998417804776637 1.0000001765875288 -7.472767022209621e-09 8.424762409585982e-09 -4.2787031517849174e-08 -1.5806983341229784e-10 -2.241370369810312e-10 -3.1082911474723823e-09 1.515296227534334e-08 2.808277071426615e-08 3.6661797571715823e-07 0.9999999941133764 0.9998417841207944 1.000000032464905 -3.874202632765377e-09 -4.320062925300973e-09 -5.622739412588979e-09 -2.6485389473152167e-09 -5.309154182729101e-09 -3.110648574437636e-09 6.646646970814889e-09 2.5326467892369024e-08 7.748125505837599e-08
1.632 1.0000000092033923 0.999841794210079 0.999999780725004 2.73608839319565e-12 -5.357457716819224e-11 -3.303588870913015e-08 -3.282695129892117e-12 -2.1585665371129088e-11 -3.1716127365269016e-09 2.1677173841882863e-08 3.0205504686928943e-08 5.127130031945904e-07 1.0000000011672736 0.9998417896275971 1.000000024534943 1.5899864312251101e-09 9.797195083458741e-11 9.982502855601406e-11 1.5629234446654052e-09 3.0332888669805043e-09 -3.176533190771387e-09 3.4362847293612137e-09 2.495673362449073e-08 6.935479789912138e-08 1.0000000012610055 0.9998417897008245 1.0000000246811849 1.6582775648987339e-09 1.6178719611400506e-10 1.5978678146368314e-10 1.6373052208717063e-09 3.181057668201368e-09 -3.1765352220966105e-09 3.469293442037998e-09 2.4960937327301595e-08 6.94059585068596e-08 1.0000000003475547 0.9998417889872447 1.0000000234831126 9.884946256030432e-10 -4.56756363135152e-10 -4.381919042651911e-10 9.305242784449321e-10 1.7772796272244427e-09 -3.1765225456852366e-09 3.250155055600165e-09 2.493046253925723e-08 6.899808425756254e-08 0.9999999904317152 0.9998417808325072 1.0000001678331842 -7.114918639466094e-09 8.397006473836761e-09 -4.218242362748969e-08 -1.499287022175625e-10 -2.1413383464017875e-10 -3.1740515226966356e-09 1.482251563473376e-08 2.798040117043682e-08 3.5770437800475215e-07 0.9999999941357595 0.9998417841356247 1.0000000324613671 -3.862263052199655e-09 -4.2995055457980424e-09 -5.65491481768973e-09 -2.634732026679074e-09 -5.282720107039056e-09 -3.1765021030625694e-09 6.695145158780314e-09 2.5335821119111495e-08 7.403092864022305e-08
1.642 1.0000000094666528 0.9998417943997879 0.9999997744628671 -2.7489011333644907e-12 -4.0537100619814035e-11 -2.913832124180413e-08 -2.734332911354093e-12 -2.4673675265698645e-11 -3.2396723866877996e-09 2.1600049897315553e-08 3.0076445455227406e-08 5.08175157435437e-07 1.0000000011670755 0.9998417896297935 1.0000000245317906 1.5841918914644633e-09 9.787589557996296e-11 9.933998011043466e-11 1.5634088648174895e-09 3.0330099215644224e-09 -3.243725460544776e-09 3.4650118059286677e-09 2.4961129760078198e-08 6.819480131056618e-08 1.0000000012608936 0.9998417897031411 1.000000024678596 1.6525622837229263e-09 1.6173308363666106e-10 1.596910494306153e-10 1.63786884918186e-09 3.1809297816977766e-09 -3.243727369990446e-09 3.4977205997571323e-09 2.4965345086707338e-08 6.824848209615753e-08 1.0000000003469507 0.9998417889886501 1.0000000234763706 9.82291589774858e-10 -4.5694144693243164e-10 -4.4204703446088097e-10 9.306210732502183e-10 1.7762688252165759e-09 -3.243714569296461e-09 3.2810410487954253e-09 2.4934806547310225e-08 6.78176507614632e-08 0.9999999909193812 0.9998417811811993 1.0000001591394971 -6.773106786673533e-09 8.361145075585205e-09 -4.1523000656368564e-08 -1.422124123580021e-10 -2.0479561909291223e-10 -3.241164778190903e-09 1.447828908983315e-08 2.7872987514244373e-08 3.492128551573684e-07 0.9999999941585538 0.9998417841507887 1.0000000324479155 -3.8486514138871804e-09 -4.279186383126336e-09 -5.6795379696761975e-09 -2.621043799017221e-09 -5.2564369201026275e-09 -3.24369298338968e-09 6.692879252854937e-09 2.5338245953991825e-08 7.282248158891668e-08
1.652 1.000000009698254 0.9998417945669604 0.999999768956941 -6.948070737721181e-12 -2.954041607301494e-11 -2.5540863539325058e-08 -2.3007350046720725e-12 -2.7646013059065535e-11 -3.3090502015704077e-09 2.150771024227263e-08 2.994074280258037e-08 5.053047847637573e-07 1.0000000011669214 0.9998417896320486 1.000000024529563 1.5795803730835666e-09 9.768191574509207e-11 9.936920347425033e-11 1.5638046734979992e-09 3.0327290824427328e-09 -3.3122814236672823e-09 3.3751371638249412e-09 2.495791934209008e-08 6.973645443813574e-08 1.0000000012608226 0.9998417897055144 1.0000000246769962 1.6480302038845616e-09 1.6158117193270974e-10 1.6004597022038104e-10 1.6383429923048627e-09 3.180800066654674e-09 -3.3122837428027846e-09 3.408684921987802e-09 2.4962149368333902e-08 6.979051576189116e-08 1.0000000003464158 0.9998417889901318 1.0000000234699542 9.772719964487384e-10 -4.572231521059774e-10 -4.448148112224443e-10 9.306286534076163e-10 1.7752554211035843e-09 -3.312270937901273e-09 3.1864608401588073e-09 2.4931518574337145e-08 6.935410300441383e-08 0.9999999913979596 0.9998417815234859 1.0000001505216243 -6.447044137931773e-09 8.31781373874635e-09 -4.081660329308451e-08 -1.3493802877128019e-10 -1.9608311384266744e-10 -3.3096569033391012e-09 1.411076691378865e-08 2.775985046394338e-08 3.413235340320134e-07 0.9999999941816866 0.9998417841662351 1.0000000324257121 -3.833950004219101e-09 -4.259052675816715e-09 -5.697296814339227e-09 -2.6075109094957204e-09 -5.230302608605959e-09 -3.3122485327634862e-09 6.629072426692736e-09 2.533290620059306e-08 7.41478618591001e-08
1.662 1.00000000990067 0.9998417947133592 0.9999997641477536 -1.0139961116458862e-11 -2.0441848071505825e-11 -2.223151838247828e-08 -1.9237420395597157e-12 -3.050387605593888e-11 -3.379769491196624e-09 2.139111742972512e-08 2.9801098804194046e-08 5.040758116624908e-07 1.0000000011667993 0.9998417896343541 1.000000024528108 1.5759637379891224e-09 9.743189203884916e-11 9.957042260773967e-11 1.5641266628879246e-09 3.032446993893173e-09 -3.3822298813090862e-09 3.1770994303317526e-09 2.4948559601531054e-08 7.317574279111368e-08 1.000000001260782 0.9998417897079367 1.0000000246762193 1.6444926605123555e-09 1.6137302860350728e-10 1.6051556631918156e-10 1.6387432767055512e-09 3.1806694062767285e-09 -3.3822320477860305e-09 3.2127143801896533e-09 2.495280727534163e-08 7.322829705779391e-08 1.0000000003459346 0.9998417889916794 1.0000000234638184 9.732475717696665e-10 -4.575601415463223e-10 -4.468924261304754e-10 9.305625171899717e-10 1.774239987969689e-09 -3.382219525899611e-09 2.9761740121383383e-09 2.492205703420677e-08 7.280268456924607e-08 0.9999999918671616 0.9998417818591604 1.0000001419929705 -6.136099492713392e-09 8.267611588448972e-09 -4.007076530140432e-08 -1.2806819757156843e-10 -1.8796003333152117e-10 -3.3795548010704617e-09 1.3719343691588997e-08 2.7642565891037134e-08 3.340431119127467e-07 0.9999999942050949 0.9998417841819187 1.0000000323958467 -3.8183476856222624e-09 -4.239065825759373e-09 -5.7091549073845075e-09 -2.5941168913385446e-09 -5.204315718550742e-09 -3.382196451770693e-09 6.511152756700755e-09 2.5321249482808775e-08 7.73158058616217e-08
1.672 1.0000000100762731 0.9998417948406758 0.9999997599783076 -1.2319770542910714e-11 -1.3107856541209977e-11 -1.9197983862553177e-08 -1.5239551505737222e-12 -3.324823699811945e-11 -3.451854224261586e-09 2.125752723786732e-08 2.9665000918992692e-08 5.041259671763705e-07 1.0000000011667018 0.9998417896367051 1.0000000245271965 1.5734392665434638e-09 9.711807800105991e-11 9.958180847188611e-11 1.5644300469120109e-09 3.032164042506503e-09 -3.45359915792782e-09 2.9086058773707884e-09 2.4936249616303938e-08 7.711174370587298e-08 1.0000000012607637 0.9998417897104038 1.0000000246760272 1.6420469384067165e-09 1.6110104510108485e-10 1.6074363937505555e-10 1.639125122719889e-09 3.180537533735415e-09 -3.453601268285887e-09 2.947500165202449e-09 2.494051689884429e-08 7.716192528871137e-08 1.0000000003454943 0.9998417889932842 1.0000000234578355 9.703157132065567e-10 -4.5796010133090297e-10 -4.486938845076071e-10 9.304782761839352e-10 1.7732223627628887e-09 -3.4535887886672247e-09 2.687645980400947e-09 2.4909628450721914e-08 7.67555716686744e-08 0.9999999923267587 0.9998417821880582 1.000000133565194 -5.839399155895018e-09 8.211058886073134e-09 -3.9292521577303064e-08 -1.2152881441221408e-10 -1.8039060006397916e-10 -3.4508861140302627e-09 1.3313023707796307e-08 2.7524655933673465e-08 3.271994887930229e-07 0.9999999942287237 0.999841784197802 1.0000000323592126 -3.801747542070054e-09 -4.21923548867021e-09 -5.71606032755267e-09 -2.580806073280208e-09 -5.178474332530021e-09 -3.453565644105771e-09 6.363010178043537e-09 2.5306484018344286e-08 8.10393260244778e-08
1.682 1.0000000102273332 0.9998417949505278 0.9999997563939966 -1.342505053515618e-11 -7.445245893193786e-12 -1.6428778840891286e-08 -1.0543165607830165e-12 -3.5880349721505644e-11 -3.5253315105460664e-09 2.112615606554625e-08 2.954288445812457e-08 5.048548999584578e-07 1.000000001166621 0.9998417896390969 1.0000000245265084 1.5721135482869054e-09 9.671418429400564e-11 9.928981849318668e-11 1.5647688800518172e-09 3.0318804327038612e-09 -3.5264183410628117e-09 2.633936717522217e-09 2.492504495412061e-08 8.018709686309468e-08 1.0000000012607613 0.9998417897129099 1.000000024676088 1.6407995015752201e-09 1.6073882352098524e-10 1.6062206742024187e-10 1.639542104697794e-09 3.1804056912263348e-09 -3.5264203138396486e-09 2.6768972453682767e-09 2.4929331943418733e-08 8.023499446362643e-08 1.0000000003450837 0.9998417889949391 1.0000000234517727 9.685823506234856e-10 -4.584501634212519e-10 -4.503834282942351e-10 9.304295282754228e-10 1.7722036289773657e-09 -3.526408041201061e-09 2.3872876784094458e-09 2.489830315938561e-08 7.984841567807945e-08 0.9999999927765741 0.999841782510053 1.0000001252482906 -5.556096852678044e-09 8.148624265436668e-09 -3.848829819876365e-08 -1.152503375977354e-10 -1.733414259409834e-10 -3.5236785798993163e-09 1.2908093517541181e-08 2.741087934695601e-08 3.2049906607295007e-07 0.9999999942525236 0.9998417842138502 1.0000000323164961 -3.7840438810237746e-09 -4.199590565445102e-09 -5.718691198588453e-09 -2.567523771908101e-09 -5.152777200506911e-09 -3.526385410303888e-09 6.218739966908882e-09 2.5292725943301794e-08 8.401902659145864e-08
1.692 1.000000010356032 0.9998417950444705 0.9999997533423256 -1.3556195761125701e-11 -3.3251134710761465e-12 -1.3914684073953718e-08 -5.372385016323849e-13 -3.8401124064371474e-11 -3.600230924560258e-09 2.1020435288929455e-08 2.9445449121861238e-08 5.056012352706059e-07 1.000000001166549 0.9998417896415243 1.0000000245257175 1.5718800297519485e-09 9.623584206135263e-11 9.886417367694077e-11 1.5651502553467557e-09 3.031596745402258e-09 -3.60071716239834e-09 2.435935081599463e-09 2.491884903003069e-08 8.144678875311904e-08 1.0000000012607664 0.9998417897154512 1.0000000246760694 1.6406443244149256e-09 1.6030228412723928e-10 1.6032648201190786e-10 1.6400016851418527e-09 3.1802735558240858e-09 -3.6007192576627168e-09 2.482427085251457e-09 2.4923153375908388e-08 8.149313567986463e-08 1.0000000003446918 0.9998417889966361 1.0000000234453836 9.67941465044707e-10 -4.59014361124415e-10 -4.518413807938959e-10 9.304235920094873e-10 1.7711845443323029e-09 -3.6007071153702627e-09 2.1661636584204904e-09 2.489200460710653e-08 8.112117894312222e-08 0.9999999932164818 0.9998417828250545 1.0000001170507504 -5.285590630671075e-09 8.080788998974602e-09 -3.766407821093988e-08 -1.092129626919478e-10 -1.6678091793188958e-10 -3.5979605539717483e-09 1.2523403544482677e-08 2.730622014915371e-08 3.1362392818539553e-07 0.9999999942764498 0.9998417842300314 1.0000000322682672 -3.765343090030193e-09 -4.180118125376342e-09 -5.717441044266704e-09 -2.5542628219399085e-09 -5.127222603585683e-09 -3.6006847296250574e-09 6.112586632209075e-09 2.528399472635129e-08 8.530959204818233e-08
1.702 1.0000000104644895 0.9998417951240156 0.9999997507723761 -1.2990729380871771e-11 -5.029315889003969e-13 -1.1650087355559144e-08 -6.227657591820537e-14 -4.0811858961727703e-11 -3.676583674806853e-09 2.0959320170931115e-08 2.938076161564003e-08 5.05827732076376e-07 1.000000001166477 0.9998417896439811 1.000000024524611 1.5724204899356153e-09 9.577072093656425e-11 9.856763335240466e-11 1.565517176615851e-09 3.0313134577513373e-09 -3.6765260864861344e-09 2.3855308341109635e-09 2.4920398332744464e-08 8.044276369321649e-08 1.0000000012607715 0.9998417897180221 1.0000000246757483 1.6412630269832537e-09 1.5987888745219504e-10 1.6012540155406764e-10 1.640446944722163e-09 3.18014174100115e-09 -3.676528193820337e-09 2.4330950023940425e-09 2.4924715331659524e-08 8.048873487961995e-08 1.000000000344307 0.9998417889983684 1.000000023438524 9.680746886566588e-10 -4.5956555385850585e-10 -4.52857000336721e-10 9.30403700551201e-10 1.7701646791120747e-09 -3.6765163701354498e-09 2.108555925252331e-09 2.4893489326454793e-08 8.012216574318328e-08 0.999999993646405 0.9998417831330075 1.0000001089796957 -5.0275205207034884e-09 8.008085835829865e-09 -3.682578739003503e-08 -1.0346353073726472e-10 -1.6067891058067134e-10 -3.6737613175078513e-09 1.2174552579667523e-08 2.72146828326457e-08 3.063341279515584e-07 0.9999999943004619 0.9998417842463175 1.0000000322150915 -3.745962674165181e-09 -4.1607316391906565e-09 -5.712626953704731e-09 -2.5410803020793155e-09 -5.101808645464032e-09 -3.6764945034644365e-09 6.067400805303024e-09 2.5283173460046845e-08 8.444944914153283e-08
1.712 1.000000010554799 0.999841795190656 0.9999997486340325 -1.1994941209961295e-11 1.3650903108060973e-12 -9.633517724824377e-09 2.6343591189078067e-13 -4.3114211083512104e-11 -3.754423438368949e-09 2.0950523516225127e-08 2.9351956980396435e-08 5.052550738534379e-07 1.0000000011663979 0.9998417896464636 1.0000000245231317 1.5733962937138695e-09 9.544469106058202e-11 9.852372580489715e-11 1.5657726785096176e-09 3.0310310372271054e-09 -3.753875941564529e-09 2.4938014559582525e-09 2.4930447458655274e-08 7.723885890023715e-08 1.0000000012607688 0.9998417897206181 1.0000000246750627 1.6423178142397288e-09 1.5959465430820044e-10 1.6014832282391706e-10 1.6407806358445293e-09 3.1800112862916263e-09 -3.753878070009779e-09 2.5394271320241242e-09 2.49347708476548e-08 7.728597331275977e-08 1.0000000003439196 0.9998417890001287 1.0000000234311939 9.686442625876696e-10 -4.599776002299467e-10 -4.5336153710708006e-10 9.302722753926672e-10 1.769145022707401e-09 -3.753866652421313e-09 2.2297461582958937e-09 2.4903525977119027e-08 7.691226858608403e-08 0.9999999940663191 0.9998417834338947 1.000000101040914 -4.781574878759482e-09 7.931068920917208e-09 -3.597965014600852e-08 -9.808751782301473e-11 -1.5500693032341913e-10 -3.751110781564823e-09 1.186881812150654e-08 2.71381784112699e-08 2.985442669307907e-07 0.999999994324525 0.9998417842626841 1.0000000321575733 -3.726239386229767e-09 -4.141305843176487e-09 -5.7047360620837e-09 -2.5280731898739036e-09 -5.076534111088507e-09 -3.753845339814768e-09 6.086243983764852e-09 2.529115502606449e-08 8.148017270233925e-08
1.722 1.00000001062906 0.9998417952458882 0.9999997468771609 -1.0648750373918439e-11 2.605677178105851e-12 -7.866868631761533e-09 3.85096333230841e-13 -4.530908102385693e-11 -3.833786187095737e-09 2.098793117940797e-08 2.935632291541719e-08 5.039114529829531e-07 1.000000001166307 0.9998417896489684 1.0000000245213263 1.5746329359175967e-09 9.534647430249149e-11 9.863703493941751e-11 1.5658319726496432e-09 3.0307497938584905e-09 -3.832798387891373e-09 2.702749559664172e-09 2.4947487488431657e-08 7.239078624295795e-08 1.0000000012607542 0.9998417897232363 1.0000000246740532 1.643633125124519e-09 1.5953831014314512e-10 1.6030583852120694e-10 1.6409184066934831e-09 3.1798821547430344e-09 -3.832800291284219e-09 2.744958593633709e-09 2.495181062839305e-08 7.244079162232243e-08 1.0000000003435228 0.9998417890019131 1.0000000234234871 9.694746999581006e-10 -4.601622206208784e-10 -4.535081901456937e-10 9.299450283746819e-10 1.7681264426494705e-09 -3.832789109630441e-09 2.4609790772287054e-09 2.4920609754878105e-08 7.20450761155085e-08 0.9999999944762548 0.9998417837277372 1.0000000932387791 -4.5473053100468595e-09 7.850238991163429e-09 -3.513226937242633e-08 -9.315443800182722e-11 -1.497375921026647e-10 -3.830040013294619e-09 1.1602736276915068e-08 2.7075950549858106e-08 2.9035305353178736e-07 0.9999999943486124 0.9998417842791133 1.0000000320962927 -3.706346775793696e-09 -4.121751947882167e-09 -5.6945041479152855e-09 -2.51532564357542e-09 -5.0513971180266686e-09 -3.8327686201593736e-09 6.1517879573326464e-09 2.530652615433096e-08 7.692734067015577e-08
1.732 1.0000000106893976 0.9998417952912272 0.9999997454510384 -8.893273676628588e-12 3.4116463083163977e-12 -6.353583421643803e-09 3.472933795004066e-13 -4.739818874480389e-11 -3.914708670086317e-09 2.1053735581864068e-08 2.9386127996208876e-08 5.020946193892252e-07 1.0000000011662011 0.9998417896514937 1.0000000245192506 1.5761067566004373e-09 9.547150845910498e-11 9.871437767564555e-11 1.5656678103722027e-09 3.0304702180482123e-09 -3.913325416468163e-09 2.929697857397159e-09 2.4968218387862086e-08 6.691290544127793e-08 1.0000000012607249 0.9998417897258752 1.0000000246727725 1.64518547818117e-09 1.5970505996194414e-10 1.6041142214696021e-10 1.6408325125158661e-09 3.1797545369246958e-09 -3.913327391655862e-09 2.968701842751222e-09 2.4972535453925518e-08 6.696745547447584e-08 1.0000000003431113 0.999841789003719 1.000000023415494 9.705430523655219e-10 -4.6012351454341243e-10 -4.535496235285295e-10 9.2939464527376e-10 1.7671085158712055e-09 -3.913316557581631e-09 2.708347528228991e-09 2.4941434543676247e-08 6.653514373984087e-08 0.9999999948762978 0.9998417840145959 1.00000008557614 -4.324141668154148e-09 7.765981380012445e-09 -3.429039230496753e-08 -8.867277847863526e-11 -1.4484512367496985e-10 -3.9105805337303985e-09 1.136320601493906e-08 2.7024857056767592e-08 2.8202022620873444e-07 0.999999994372705 0.999841784295592 1.0000000320317082 -3.686306776100809e-09 -4.102073317562138e-09 -5.682784041676932e-09 -2.5028637739644147e-09 -5.026396084339739e-09 -3.913296453790418e-09 6.23358304184443e-09 2.5326021279978937e-08 7.175592052866369e-08
1.742 1.0000000107379647 0.9998417953282098 0.9999997443041833 -6.772101477253135e-12 3.8314802665293316e-12 -5.096942204366459e-09 2.7519926520169336e-13 -4.9382938558212915e-11 -3.997229417628636e-09 2.112402411221934e-08 2.9430924252693846e-08 5.002650271270566e-07 1.0000000011660797 0.9998417896540398 1.0000000245169225 1.5777550764262546e-09 9.572770073326996e-11 9.866569957476901e-11 1.565314547460889e-09 3.0301930168568862e-09 -3.995489509003936e-09 3.1060207637778886e-09 2.4988678133715006e-08 6.217746646330258e-08 1.0000000012606791 0.9998417897285349 1.0000000246712364 1.6469123694543837e-09 1.600029577710846e-10 1.6038195924837542e-10 1.6405575397210397e-09 3.1796294439626767e-09 -3.9954914878158495e-09 3.142831595391467e-09 2.4992985044313425e-08 6.223736445068917e-08 1.0000000003426848 0.9998417890055459 1.0000000234072552 9.717860955318536e-10 -4.5995403619828215e-10 -4.5363631865177195e-10 9.286554293948828e-10 1.7660922384301203e-09 -3.995480693582653e-09 2.8984863889849607e-09 2.4962025117725576e-08 6.176045642058277e-08 0.9999999952665883 0.9998417842945715 1.0000000780542913 -4.111586938635849e-09 7.678569920662959e-09 -3.3460576266587005e-08 -8.458527106153057e-11 -1.4030531376597148e-10 -3.99276462494599e-09 1.113152268940437e-08 2.6980455347913532e-08 2.7389905975963615e-07 0.9999999943967911 0.9998417843121119 1.0000000319641051 -3.666181138840547e-09 -4.08236160924572e-09 -5.670330477817322e-09 -2.4906517214540653e-09 -5.001529925866708e-09 -3.995461717029378e-09 6.298628137604346e-09 2.5345649966419467e-08 6.72528393673275e-08
1.752 1.0000000107769442 0.9998417953583916 0.999999743384472 -4.609268869387414e-12 3.873797791484767e-12 -4.099852535279866e-09 2.9691775041066006e-13 -5.126460018516337e-11 -4.081387778812266e-09 2.1175713760450813e-08 2.948053526456966e-08 4.988998990032538e-07 1.0000000011659431 0.9998417896566077 1.0000000245143625 1.5793120914881385e-09 9.599307397070673e-11 9.859842018688302e-11 1.5648353865148315e-09 3.029918167858689e-09 -4.079324042824006e-09 3.1882030263531826e-09 2.5005619168152938e-08 5.958418514530811e-08 1.0000000012606194 0.999841789731217 1.0000000246694625 1.6485480743250288e-09 1.603102596580742e-10 1.6033155686709518e-10 1.6401564246278233e-09 3.179507088144376e-09 -4.079326005345623e-09 3.2240566227329327e-09 2.5009913785485673e-08 5.964837754382333e-08 1.000000000342243 0.9998417890073942 1.0000000233988011 9.729385069239084e-10 -4.597754802030436e-10 -4.537218025628593e-10 9.277906064645959e-10 1.7650787397476696e-09 -4.079315097694238e-09 2.986825661425786e-09 2.4979118012630177e-08 5.9134155400089625e-08 0.9999999956473229 0.9998417845678029 1.0000000706730425 -3.909383155454715e-09 7.588228189489863e-09 -3.264908429826451e-08 -8.080753584486029e-11 -1.3609449776427854e-10 -4.076625495409476e-09 1.0888871973954701e-08 2.69384842220877e-08 2.663392349318633e-07 0.9999999944208663 0.9998417843286712 1.0000000318936355 -3.6462354226026968e-09 -4.062737689630276e-09 -5.657706642204258e-09 -2.478625140294821e-09 -4.976796585187788e-09 -4.079297355778941e-09 6.320644250749619e-09 2.5362082671281176e-08 6.47089399247892e-08
1.762 1.0000000108085532 0.9998417953833552 0.9999997426390966 -2.9123302544954347e-12 3.6254860810748894e-12 -3.3669190479442613e-09 4.4943433376452275e-13 -5.304508956366628e-11 -4.167222584892785e-09 2.1192774423800353e-08 2.9527705561623935e-08 4.983459315366978e-07 1.0000000011657948 0.9998417896592007 1.0000000245116634 1.5803654629981044e-09 9.618172863926018e-11 9.871073929591016e-11 1.56427947094913e-09 3.0296469730450604e-09 -4.1648628799213e-09 3.1570474522592556e-09 2.5017573003376097e-08 5.991023856703857e-08 1.0000000012605479 0.9998417897339237 1.0000000246675445 1.6496803669717958e-09 1.6054094475176575e-10 1.604656690196182e-10 1.6396787579772147e-09 3.179388083608451e-09 -4.1648647465132115e-09 3.1932313242609982e-09 2.5021854930777206e-08 5.997579043331377e-08 1.0000000003417888 0.9998417890092675 1.0000000233902222 9.735877946143752e-10 -4.5967353861181575e-10 -4.5367073838110377e-10 9.268500464581071e-10 1.7640674887290522e-09 -4.1648540482617744e-09 2.9539948944527026e-09 2.4991229955096132e-08 5.944777560840608e-08 0.9999999960187514 0.9998417848344681 1.0000000634308048 -3.717451690002159e-09 7.495199422656274e-09 -3.186220300187391e-08 -7.727653532646142e-11 -1.321911349590262e-10 -4.162196795978254e-09 1.0621631036932262e-08 2.6896155287755728e-08 2.595827745453859e-07 0.9999999944449353 0.9998417843452734 1.000000031820387 -3.626883005090388e-09 -4.043286176989528e-09 -5.64540996951724e-09 -2.4667340920092933e-09 -4.952194287889346e-09 -4.164837338241358e-09 6.286059312777977e-09 2.5373731728409463e-08 6.485254061828048e-08
1.772 1.0000000108350755 0.9998417954047297 0.999999742013879 -2.0702737237577762e-12 3.2735368747803892e-12 -2.908335090879867e-09 6.239635441692973e-13 -5.472568054715162e-11 -4.254773923921996e-09 2.1170147346645296e-08 2.956951210642169e-08 4.987134942373912e-07 1.0000000011656405 0.9998417896618225 1.0000000245090113 1.5806031481462097e-09 9.627041630033538e-11 9.907533174076284e-11 1.563665649734489e-09 3.0293788247142585e-09 -4.2521401225549445e-09 3.015601575816138e-09 2.5025173904773274e-08 6.279438450738183e-08 1.0000000012604706 0.9998417897366599 1.0000000246656706 1.6499967529929306e-09 1.6067151623347364e-10 1.6086489050620708e-10 1.63914313897235e-09 3.179272946149381e-09 -4.252142097142555e-09 3.053454296682383e-09 2.5029443936205248e-08 6.285820316222578e-08 1.0000000003413294 0.99984178901117 1.0000000233816886 9.734215895428545e-10 -4.5967161163182537e-10 -4.5348041298234287e-10 9.258515805899105e-10 1.7630599581407632e-09 -4.252131525016927e-09 2.8026664908718894e-09 2.4998983854763594e-08 6.234233621180274e-08 0.999999996381182 0.9998417850947873 1.0000000563245566 -3.535637489032191e-09 7.399776342842096e-09 -3.110690818924144e-08 -7.397379919940977e-11 -1.2857428799685743e-10 -4.249512963187457e-09 1.0325045400353998e-08 2.6852765435037442e-08 2.5368532988239296e-07 0.9999999944690096 0.9998417843619275 1.0000000317443924 -3.6084368286765794e-09 -4.024028053875545e-09 -5.6341339332494155e-09 -2.4549601789320486e-09 -4.9277220638096185e-09 -4.252116065952786e-09 6.196472459314803e-09 2.5381095645859037e-08 6.740645243576956e-08
1.782 1.0000000108589273 0.9998417954242393 0.9999997414516985 -2.130340650439347e-12 3.0187798078260395e-12 -2.7439144422021903e-09 5.892127463168867e-13 -5.6308385488771294e-11 -4.344081247927718e-09 2.1114471296647215e-08 2.960713398434582e-08 4.998466200422396e-07 1.0000000011654875 0.9998417896644802 1.0000000245066143 1.5800260319967764e-09 9.62793621226606e-11 9.950186865249092e-11 1.5629976254472063e-09 3.0291146598131976e-09 -4.341190968689743e-09 2.788141091968899e-09 2.503070505334936e-08 6.698808141057e-08 1.0000000012603947 0.9998417897394315 1.0000000246640526 1.6494977991192748e-09 1.6072239090075795e-10 1.6134771925454653e-10 1.638553330013724e-09 3.179161690771008e-09 -4.34119265727196e-09 2.829053783169014e-09 2.5034964694047098e-08 6.704852491476569e-08 1.0000000003408724 0.9998417890131094 1.0000000233733783 9.724406039688866e-10 -4.597488307090126e-10 -4.534228915883733e-10 9.247992370583934e-10 1.7620555801103903e-09 -4.341182674068296e-09 2.5564777478302845e-09 2.5004655660639754e-08 6.655947263399012e-08 0.9999999967349876 0.9998417853490261 1.0000000493496088 -3.363493609009156e-09 7.302277562321499e-09 -3.039155760178242e-08 -7.091106992500958e-11 -1.252243922019363e-10 -4.338609152157186e-09 1.0004400379853368e-08 2.68095032510736e-08 2.4849268844641837e-07 0.999999994493111 0.99984178437865 1.0000000316655413 -3.5908960468310873e-09 -4.004941205042986e-09 -5.624963666928952e-09 -2.443301993952066e-09 -4.903378140320616e-09 -4.341168394769078e-09 6.067833514111911e-09 2.538632860016629e-08 7.126824654043389e-08
1.792 1.0000000108827423 0.9998417954437643 0.9999997408902799 -2.864137292815249e-12 2.974095517558e-12 -2.904819339659884e-09 7.282172543358085e-14 -5.77948841976156e-11 -4.4351832974922094e-09 2.1041591789608113e-08 2.9644217579904504e-08 5.013767648065776e-07 1.0000000011653438 0.9998417896671794 1.0000000245045908 1.578918539378425e-09 9.623415249669838e-11 9.961295306259035e-11 1.5622943712367934e-09 3.02885542617174e-09 -4.432050843094733e-09 2.520238373961203e-09 2.5037222348303e-08 7.106526414919596e-08 1.0000000012603278 0.9998417897422445 1.0000000246628142 1.6484680680625282e-09 1.6071915970307253e-10 1.6154750238719202e-10 1.6379282399922485e-09 3.1790551144337294e-09 -4.432052208874688e-09 2.5654727614102066e-09 2.5041473396374564e-08 7.112221543180186e-08 1.000000000340429 0.9998417890150934 1.0000000233653605 9.709293101635742e-10 -4.5987990189565967e-10 -4.539730841350746e-10 9.237118156366638e-10 1.7610551763585464e-09 -4.432042628146487e-09 2.261163080861688e-09 2.5011297824880802e-08 7.06621349849818e-08 0.9999999970806175 0.9998417855975039 1.000000042499236 -3.200313065882126e-09 7.203002072173891e-09 -2.9726229327580332e-08 -6.809644004590526e-11 -1.2212269929963367e-10 -4.429521432615747e-09 9.673532767077541e-09 2.676871317720109e-08 2.436818701816526e-07 0.9999999945172702 0.9998417843954632 1.000000031583433 -3.5739764667818843e-09 -3.985998302526506e-09 -5.619342596083936e-09 -2.431744162713309e-09 -4.8791607248702515e-09 -4.4320300813133606e-09 5.926607500955758e-09 2.539238537882594e-08 7.510986989782324e-08
1.802 1.0000000109094604 0.9998417954654037 0.9999997402601162 -4.0260473942754165e-12 3.1436105881918014e-12 -3.4303317812268935e-09 -1.1366600045054078e-12 -5.918680514292221e-11 -4.52811806747731e-09 2.097160661341706e-08 2.968451161766205e-08 5.028378599508778e-07 1.0000000011652177 0.9998417896699267 1.0000000245029117 1.5776017990044953e-09 9.614419475736212e-11 9.908984754665961e-11 1.5616030257030589e-09 3.028600851583946e-09 -4.524755525795181e-09 2.27769141788975e-09 2.5047690166705154e-08 7.390410482495819e-08 1.0000000012602779 0.9998417897451054 1.000000024661934 1.6472293778346215e-09 1.606711416077757e-10 1.6115840568305454e-10 1.6373151892721222e-09 3.178953248456733e-09 -4.524757193254881e-09 2.3277221691342925e-09 2.5051934235026444e-08 7.395836932803288e-08 1.00000000034001 0.9998417890171303 1.0000000233575361 9.692089715349463e-10 -4.600554112635521e-10 -4.555626403814669e-10 9.226356841039791e-10 1.7600596301448228e-09 -4.524747812268212e-09 1.9868013469925303e-09 2.50218748403525e-08 7.352154446078432e-08 0.999999997418607 0.9998417858406036 1.000000035764314 -3.045376377645617e-09 7.1022074934146866e-09 -2.9122409653627356e-08 -6.551307460894367e-11 -1.1925169124222056e-10 -4.522285215869323e-09 9.351050594700085e-09 2.673300731289624e-08 2.3885108734438853e-07 0.9999999945415271 0.9998417844123958 1.0000000314972897 -3.5573577179448056e-09 -3.967189352780359e-09 -5.618824087782321e-09 -2.4202427198459554e-09 -4.85506870247167e-09 -4.5247370642793705e-09 5.803177371446134e-09 2.540217094882789e-08 7.783980292163038e-08
1.812 1.0000000109423521 0.999841795491493 0.9999997394837834 -5.51984004260012e-12 3.493791493343678e-12 -4.357407161692071e-09 -3.1066801754893156e-12 -6.04860174175687e-11 -4.622923298094978e-09 2.0922807291510925e-08 2.9729528701561825e-08 5.038009090711713e-07 1.0000000011651162 0.9998417896727275 1.0000000245014506 1.5761988610114701e-09 9.601217866823002e-11 9.790247699700572e-11 1.5609841385298512e-09 3.02835159670625e-09 -4.6193424004233864e-09 2.1350354809897276e-09 2.506433922714547e-08 7.48350920867107e-08 1.000000001260251 0.9998417897480191 1.0000000246612961 1.6459047472851367e-09 1.605808573305233e-10 1.6016345211040286e-10 1.6367748640525235e-09 3.1788571088409885e-09 -4.619344057024049e-09 2.188429943168568e-09 2.5068577404941956e-08 7.488795593949915e-08 1.0000000003396257 0.9998417890192285 1.0000000233496837 9.674023214670586e-10 -4.6027270822745853e-10 -4.5834217893541083e-10 9.216314909560885e-10 1.7590691930286934e-09 -4.619334878802088e-09 1.8208382524025605e-09 2.503862089800569e-08 7.446433767937751e-08 0.9999999977495888 0.9998417860787749 1.0000000291331637 -2.8981791591860104e-09 7.000124305481409e-09 -2.8591841121114883e-08 -6.312212116118931e-11 -1.1659426997237e-10 -4.616937392541592e-09 9.05501555971186e-09 2.6704462267075018e-08 2.3362724336801484e-07 0.9999999945659316 0.9998417844294849 1.0000000314059738 -3.540917178744077e-09 -3.948511444133742e-09 -5.624753551251815e-09 -2.4087401380980474e-09 -4.831100622066187e-09 -4.619325959206201e-09 5.723299077008762e-09 2.541790339784102e-08 7.878119046058958e-08
1.822 1.0000000109849263 0.9998417955245378 0.9999997384781891 -7.296370158885086e-12 4.032686458862261e-12 -5.7019224089733906e-09 -5.708766661836417e-12 -6.169389526531547e-11 -4.719635797979641e-09 2.0906278226808687e-08 2.9776861986927712e-08 5.039843161942447e-07 1.0000000011650438 0.9998417896755866 1.0000000245000973 1.5746197429960634e-09 9.585876247328412e-11 9.635102818038259e-11 1.5604826441974876e-09 3.0281082232093145e-09 -4.715848434796141e-09 2.1409837859961533e-09 2.508823157478289e-08 7.363668673966195e-08 1.0000000012602523 0.9998417897509893 1.0000000246608036 1.6444041893724752e-09 1.6046916160596255e-10 1.5887526157753112e-10 1.636351991334454e-09 3.1787665797005815e-09 -4.715849757739538e-09 2.1943322568963157e-09 2.5092464161688567e-08 7.368973355110528e-08 1.0000000003392866 0.999841789021396 1.0000000233415773 9.654193661973753e-10 -4.605108311368439e-10 -4.6212123038374486e-10 9.207435862520396e-10 1.758084298135014e-09 -4.715841312642599e-09 1.8271491584755605e-09 2.506260418688137e-08 7.326644241646408e-08 0.9999999980742859 0.999841786312535 1.0000000225917474 -2.7584315911478382e-09 6.8969888697197974e-09 -2.8144407071575996e-08 -6.087912457718842e-11 -1.1413490259379104e-10 -4.713515011251939e-09 8.79740233848868e-09 2.6683961638863884e-08 2.2775711137460847e-07 0.999999994590543 0.9998417844467729 1.00000003130811 -3.524744309702896e-09 -3.929943164234839e-09 -5.638020924770663e-09 -2.3971923030482755e-09 -4.807254752630078e-09 -4.715834472442739e-09 5.700010479891252e-09 2.5440674665114796e-08 7.769212043892958e-08
1.832 1.000000011040639 0.9998417955670087 0.9999997371613232 -9.10521839165265e-12 4.812033814348545e-12 -7.432756412947088e-09 -8.600408564017564e-12 -6.281264190321087e-11 -4.818292185776996e-09 2.0922781514860978e-08 2.981957379346125e-08 5.033119914734955e-07 1.0000000011650032 0.9998417896785048 1.0000000244988496 1.5727536902364213e-09 9.573463237875285e-11 9.490009511465231e-11 1.5601104010227294e-09 3.027871139512772e-09 -4.8143113545379394e-09 2.2816175546649432e-09 2.5118975830840804e-08 7.049913668596017e-08 1.000000001260283 0.9998417897540185 1.000000024660469 1.6426167862827655e-09 1.6038676257286164e-10 1.5776528328071228e-10 1.6360581837474543e-09 3.1786824441645787e-09 -4.81431265213079e-09 2.3318263381522332e-09 2.512320232472791e-08 7.05541795120981e-08 1.0000000003390002 0.9998417890236384 1.0000000233330772 9.631500382309745e-10 -4.6071910522368575e-10 -4.665043090995041e-10 9.199841801663316e-10 1.7571051439763993e-09 -4.8143046547616086e-09 1.989653460465679e-09 2.5093440659560862e-08 7.011607016102241e-08 0.9999999983934861 0.9998417865424442 1.000000016124384 -2.625855109517699e-09 6.793060088577087e-09 -2.778502608643338e-08 -5.874224200576101e-11 -1.118586077121454e-10 -4.812055550236336e-09 8.580048226081248e-09 2.6670711197567045e-08 2.211612542619224e-07 0.9999999946154258 0.9998417844643069 1.0000000312022292 -3.5089455922282992e-09 -3.911432779916282e-09 -5.65889759391096e-09 -2.385584989775542e-09 -4.783529875976477e-09 -4.814300576966215e-09 5.729473755305938e-09 2.547015211813771e-08 7.473860743397944e-08
1.842 1.0000000111123695 0.9998417956209605 0.9999997354645885 -1.0403924205459361e-11 5.841581341250264e-12 -9.442985245708623e-09 -1.1249673066165242e-11 -6.384440031306421e-11 -4.918929074729752e-09 2.096280576880339e-08 2.984686521707903e-08 5.019142759010095e-07 1.000000001164992 0.9998417896814831 1.000000024497814 1.5706665725886176e-09 9.570241741749337e-11 9.393558346448604e-11 1.5598552627635087e-09 3.0276406116860597e-09 -4.914769976757605e-09 2.492094341982854e-09 2.515466219328619e-08 6.60025362790218e-08 1.0000000012603407 0.9998417897571046 1.0000000246604146 1.6406084204116586e-09 1.6039632140829888e-10 1.5721913554000659e-10 1.6358818864962402e-09 3.1786048162146074e-09 -4.914771227894716e-09 2.5381861801061226e-09 2.5158881463052606e-08 6.606149629533265e-08 1.0000000003387712 0.9998417890259598 1.000000023324148 9.606613261427296e-10 -4.6083496912624706e-10 -4.71093875555573e-10 9.193416809746996e-10 1.756132584252619e-09 -4.9147633367496555e-09 2.227759031650389e-09 2.5129226514025543e-08 6.559214619457449e-08 0.9999999987079803 0.9998417867690682 1.0000000097151225 -2.499990404493889e-09 6.688597962204421e-09 -2.750976964755072e-08 -5.666164035526759e-11 -1.0975142792121342e-10 -4.912597119472409e-09 8.393540026605414e-09 2.6662057375625332e-08 2.1394713133606586e-07 0.9999999946406433 0.9998417844821319 1.000000031086902 -3.4934489803102405e-09 -3.892916066354998e-09 -5.6868578665614695e-09 -2.37392469860332e-09 -4.759924755222585e-09 -4.914762331482164e-09 5.792810618562576e-09 2.550449056430347e-08 7.046970418515372e-08
1.852 1.0000000112016614 0.9998417956874983 0.9999997333506335 -1.0588829718157279e-11 6.9993549276667754e-12 -1.1525699513907024e-08 -1.3023090090361214e-11 -6.479084376314473e-11 -5.021582229835665e-09 2.100968451849165e-08 2.98460450980845e-08 5.000818614161435e-07 1.0000000011650048 0.9998417896845168 1.0000000244971314 1.5686095355034853e-09 9.579569314521195e-11 9.36191459030012e-11 1.559706209671757e-09 3.027417089791436e-09 -5.017263281014407e-09 2.7002347441841284e-09 2.5192204543364238e-08 6.109860378546884e-08 1.0000000012604182 0.9998417897602441 1.0000000246607958 1.6386296931076185e-09 1.605308825027765e-10 1.573839432744538e-10 1.6358114904346631e-09 3.1785343601255405e-09 -5.017264338453753e-09 2.7428447198756503e-09 2.5196415265203305e-08 6.116312051731415e-08 1.0000000003385985 0.999841789028361 1.0000000233148005 9.58203606813778e-10 -4.608248427397232e-10 -4.755978946736722e-10 9.188058943297249e-10 1.7551668838422713e-09 -5.017256914951004e-09 2.4585198055950714e-09 2.516687797147547e-08 6.064802538009913e-08 0.9999999990184703 0.999841786992907 1.0000000033498975 -2.380212610205993e-09 6.5838164086450505e-09 -2.730184690558672e-08 -5.456182356873171e-11 -1.0779993683580345e-10 -5.015177972703368e-09 8.21956595181642e-09 2.6653828966926474e-08 2.063829285774853e-07 0.9999999946662474 0.9998417845002868 1.0000000309608856 -3.477997042023484e-09 -3.874358048008584e-09 -5.720291085577265e-09 -2.36221394950251e-09 -4.736437844547097e-09 -5.017259245896296e-09 5.862830809056833e-09 2.554064694888546e-08 6.578678059472957e-08
1.862 1.000000011307825 0.9998417957661285 0.9999997308348778 -9.413167032966969e-12 8.025193195975095e-12 -1.3363848830240824e-08 -1.3340733533043729e-11 -6.565369862604361e-11 -5.126288965534517e-09 2.104481836406953e-08 2.9805529482266356e-08 4.981901564512936e-07 1.000000001165032 0.9998417896876006 1.000000024496896 1.5668406351215475e-09 9.598577583864567e-11 9.390802118368171e-11 1.5596709343703414e-09 3.0272009032504227e-09 -5.12183096493532e-09 2.851727274191472e-09 2.5228164989658484e-08 5.701740039701349e-08 1.0000000012605068 0.9998417897634309 1.0000000246617171 1.636938750890106e-09 1.6076278683211264e-10 1.581860703021626e-10 1.6358546711653054e-09 3.17847109096644e-09 -5.121832276402675e-09 2.8920997719379725e-09 2.5232366215686972e-08 5.7087975801159175e-08 1.000000000338477 0.9998417890308378 1.0000000233050417 9.560351953765656e-10 -4.607170605015196e-10 -4.797802872612706e-10 9.183850213462938e-10 1.7542081464579557e-09 -5.121824842066315e-09 2.624312452188734e-09 2.52029549420638e-08 5.6521712153052715e-08 0.999999999325444 0.9998417872143082 0.9999999970194323 -2.2659359615972857e-09 6.4788459577012916e-09 -2.712857077389266e-08 -5.234189702647785e-11 -1.059919155280351e-10 -5.119836868753511e-09 8.035949850745486e-09 2.6641291175426105e-08 1.9883406897909775e-07 0.9999999946922687 0.9998417845187935 1.0000000308233423 -3.4623295395962945e-09 -3.855786816982122e-09 -5.756157866524532e-09 -2.3504366249566286e-09 -4.7130676041567974e-09 -5.121830754795157e-09 5.912353715371488e-09 2.5575183258967824e-08 6.183754400706153e-08
1.872 1.000000011427043 0.9998417958541258 0.9999997280070008 -7.265798562681374e-12 8.625431219376473e-12 -1.4542756367697722e-08 -1.186291045658997e-11 -6.64354064195654e-11 -5.233086296448507e-09 2.1053476516459357e-08 2.971822471212771e-08 4.966148229033937e-07 1.0000000011650654 0.9998417896907282 1.0000000244971305 1.5654357969745987e-09 9.618194419099891e-11 9.468044412149608e-11 1.5597687993992476e-09 3.0269923664063148e-09 -5.228513142030395e-09 2.9143389150333667e-09 2.525983208252408e-08 5.4952276298069475e-08 1.000000001260597 0.9998417897666587 1.0000000246632026 1.6356117930995638e-09 1.6100051192492695e-10 1.594549539117444e-10 1.6360308886017329e-09 3.17841576353318e-09 -5.2285144685895e-09 2.9538411220425875e-09 2.5264023453903825e-08 5.502729809847752e-08 1.0000000003383982 0.9998417890333856 1.0000000232948774 9.542316147037847e-10 -4.6060256489094734e-10 -4.833281067254758e-10 9.180994667860881e-10 1.7532572313131497e-09 -5.228507740229251e-09 2.692589089726035e-09 2.5234740883111e-08 5.442202282920546e-08 0.9999999996290373 0.9998417874333683 0.9999999907225835 -2.1568222425992485e-09 6.3737346054114035e-09 -2.694066259930834e-08 -4.9905264163674556e-11 -1.0431523382521067e-10 -5.226613757061994e-09 7.822624828245476e-09 2.6620480674479525e-08 1.916716241536013e-07 0.9999999947187035 0.9998417845376503 1.0000000306741583 -3.4463724917157398e-09 -3.837293425586401e-09 -5.789779882600163e-09 -2.3385645184567474e-09 -4.6898127995432086e-09 -5.228517088129604e-09 5.921120574922005e-09 2.560534151639613e-08 5.972135152448171e-08
1.882 1.0000000115517076 0.9998417959460549 0.9999997250471929 -5.083617546121918e-12 8.626894973929966e-12 -1.4590012988814592e-08 -8.63789933077752e-12 -6.713710389097545e-11 -5.342012674946243e-09 2.102952697420929e-08 2.9584362355137458e-08 4.956555770167034e-07 1.0000000011650965 0.9998417896938957 1.0000000244978144 1.5642623308485748e-09 9.627012975868102e-11 9.583551932437988e-11 1.5600079587357283e-09 3.026791941411753e-09 -5.337350983006129e-09 2.875991245346501e-09 2.5286114339925537e-08 5.5489680951311636e-08 1.0000000012606816 0.9998417897699234 1.000000024665222 1.6345166140945877e-09 1.6113016483463114e-10 1.610266346751749e-10 1.636348096145419e-09 3.1783684773605782e-09 -5.337352214248262e-09 2.9160011102319287e-09 2.5290296044071738e-08 5.556570997913955e-08 1.000000000338351 0.9998417890359964 1.0000000232843724 9.526607427345787e-10 -4.6059580543401016e-10 -4.857727663076296e-10 9.179576808765944e-10 1.7523144412633757e-09 -5.337345858798908e-09 2.651371309539196e-09 2.5261139350327366e-08 5.4949458195414516e-08 0.9999999999289064 0.999841787649841 0.9999999844695244 -2.052805419627244e-09 6.268493046824016e-09 -2.6675045568881558e-08 -4.720440974960744e-11 -1.0275922297478912e-10 -5.335548206993618e-09 7.566900434731718e-09 2.6589452704915836e-08 1.851724107519551e-07 0.9999999947455035 0.9998417845568222 1.000000030514302 -3.4302659642224578e-09 -3.818993088130043e-09 -5.815003756881294e-09 -2.3265855443405636e-09 -4.6666723549095555e-09 -5.3373588065910565e-09 5.88004809169462e-09 2.5629956618034047e-08 5.999838490407066e-08
1.892 1.0000000116702006 0.9998417960336177 0.9999997222316416 -3.941956805839514e-12 8.08721063908e-12 -1.3041011192759338e-08 -4.1365313390746525e-12 -6.776183146327864e-11 -5.45310829530997e-09 2.097753998287789e-08 2.9412791473777668e-08 4.954759384881922e-07 1.000000001165122 0.9998417896971005 1.0000000244989267 1.5631295481406217e-09 9.616989103579597e-11 9.728314754009192e-11 1.5603649175440989e-09 3.026599709123484e-09 -5.448386063482535e-09 2.7431412907597404e-09 2.530786597521869e-08 5.821969402033115e-08 1.000000001260758 0.9998417897732241 1.000000024667732 1.6334623287816172e-09 1.6107128449214828e-10 1.6273915714547444e-10 1.636782858754611e-09 3.17832983282019e-09 -5.448386957420967e-09 2.7850605404643815e-09 2.5312038261716224e-08 5.8293469283624825e-08 1.0000000003383225 0.9998417890386632 1.0000000232737165 9.511306946130659e-10 -4.607769867371354e-10 -4.8656387475689e-10 9.179356855412612e-10 1.7513802107693244e-09 -5.448381091952369e-09 2.506864285720825e-09 2.5283002751717782e-08 5.7693761413954187e-08 1.0000000002241392 0.9998417878630743 0.999999978283963 -1.9539185229329035e-09 6.163158341681078e-09 -2.626159469446992e-08 -4.427376421487143e-11 -1.0131286315149976e-10 -5.446680882469308e-09 7.267041548241788e-09 2.6548982156474378e-08 1.7944145707887562e-07 0.9999999947725655 0.9998417845762377 1.0000000303460963 -3.4142098568276976e-09 -3.800967125856693e-09 -5.824872608787946e-09 -2.3145240008565935e-09 -4.643644890339342e-09 -5.448397801371043e-09 5.792787529958547e-09 2.5649815016604865e-08 6.234956670332875e-08
1.902 1.0000000117673107 0.9998417961059473 0.9999997199228235 -4.583421694280892e-12 7.298431926576078e-12 -9.521064398714807e-09 8.435578576211087e-13 -6.831083787704883e-11 -5.566414597142747e-09 2.0910982220465403e-08 2.921995408761318e-08 4.960571232329775e-07 1.0000000011651413 0.9998417897003429 1.000000024500449 1.5619733426499092e-09 9.587638868883222e-11 9.884176297188186e-11 1.560788439134487e-09 3.0264165770197113e-09 -5.561660180466754e-09 2.5402555568651176e-09 2.5327527605276395e-08 6.201172844636077e-08 1.0000000012608272 0.9998417897765615 1.000000024670676 1.6323844149560488e-09 1.6081912060170346e-10 1.643425773827073e-10 1.6372841526255863e-09 3.178299802155627e-09 -5.561660951927684e-09 2.5854858795340717e-09 2.5331690367303296e-08 6.208171625947493e-08 1.0000000003382978 0.9998417890413742 1.0000000232632293 9.495759569654699e-10 -4.611511737399314e-10 -4.85260456258933e-10 9.17982488057165e-10 1.7504546393559333e-09 -5.561655805118097e-09 2.2831170698597113e-09 2.530277401201498e-08 6.151227759081783e-08 1.0000000005132366 0.9998417880719962 0.9999999722036089 -1.8600789122907317e-09 6.057839000132968e-09 -2.5633304367036743e-08 -4.12247610497958e-11 -9.996681420615984e-11 -5.560052927056143e-09 6.9336246649233695e-09 2.650248393371552e-08 1.7438919135457892e-07 0.9999999947997313 0.9998417845957837 1.000000030173291 -3.398278527781714e-09 -3.783220693103185e-09 -5.812737999305192e-09 -2.3024368936124774e-09 -4.620729379465392e-09 -5.561676001025743e-09 5.674682339335354e-09 2.5667326639671866e-08 6.57760189801215e-08
1.912 1.000000011825349 0.9998417961504082 0.9999997185427313 -7.145688744159249e-12 6.683702099704268e-12 -3.828920376097955e-09 5.37844045382012e-12 -6.878653497017468e-11 -5.6819741682302576e-09 2.0846133060455583e-08 2.9026365701904005e-08 4.97161332235626e-07 1.000000001165155 0.9998417897036248 1.000000024502322 1.5609202588401862e-09 9.546192664107981e-11 1.0016259830311582e-10 1.5612248396002747e-09 3.0262420563818973e-09 -5.677216209805185e-09 2.3095380411406314e-09 2.5348278729716534e-08 6.562876003963888e-08 1.0000000012608918 0.9998417897799392 1.0000000246739436 1.6314100799235143e-09 1.6044628933568305e-10 1.6543322431026567e-10 1.6377980653652576e-09 3.1782788330646523e-09 -5.67721705065918e-09 2.3592396963978374e-09 2.535243118012625e-08 6.569505070501533e-08 1.0000000003382596 0.999841789044119 1.0000000232533046 9.481224320355634e-10 -4.6164619029209137e-10 -4.817196740904133e-10 9.180428432107904e-10 1.7495377716877486e-09 -5.677212223067847e-09 2.0231001888518365e-09 2.5323637528351894e-08 6.515616390022303e-08 1.0000000007941883 0.9998417882751705 0.9999999662783298 -1.7709926244134066e-09 5.952715770331779e-09 -2.4738311378240176e-08 -3.8210142780037813e-11 -9.871127005930007e-11 -5.6757063440394446e-09 6.588314799237275e-09 2.6455224327239443e-08 1.6977607526555254e-07 0.9999999948267921 0.9998417846153117 1.000000030000849 -3.382352467210562e-09 -3.765681803782626e-09 -5.773562563537002e-09 -2.2903878202441736e-09 -4.597924245040399e-09 -5.677236233710324e-09 5.549105418884198e-09 2.568569365509267e-08 6.912240103047703e-08
1.922 1.0000000118259151 0.9998417961538563 0.9999997185306082 -1.1172783463453047e-11 6.6417610921042e-12 3.996615314335719e-09 8.648624801092227e-12 -6.919101803617708e-11 -5.799831539299858e-09 2.079317174926926e-08 2.8851347719402783e-08 4.983081959729553e-07 1.0000000011651664 0.9998417897069481 1.0000000245043925 1.5601935973328306e-09 9.503789258449444e-11 1.0079412992807382e-10 1.5616453276012047e-09 3.026076761478254e-09 -5.795097691545498e-09 2.1082426919122633e-09 2.537308004247189e-08 6.812423803473925e-08 1.0000000012609582 0.9998417897833611 1.0000000246773242 1.6307619741123836e-09 1.600638293599726e-10 1.655320294366048e-10 1.6382961608640841e-09 3.1782672532277766e-09 -5.795098339305275e-09 2.162644599402515e-09 2.537722081816415e-08 6.818783707214575e-08 1.0000000003381875 0.9998417890468837 1.0000000232443191 9.46992594792668e-10 -4.6215026717552735e-10 -4.761442748924669e-10 9.180870520791317e-10 1.7486304054577643e-09 -5.795093955842515e-09 1.7894512812818326e-09 2.5348558927328205e-08 6.767197054101957e-08 1.0000000010646493 0.999841788470921 0.9999999605658778 -1.686230839411875e-09 5.848003161981633e-09 -2.355145397257591e-08 -3.537371622285941e-11 -9.753826775863336e-11 -5.793684079720339e-09 6.259890406697806e-09 2.641313218886666e-08 1.653061893890328e-07 0.9999999948535049 0.9998417846346488 1.000000029834479 -3.3662111103598052e-09 -3.748239121088204e-09 -5.705073584105222e-09 -2.2784174026172885e-09 -4.575228303221201e-09 -5.7951215404639085e-09 5.441484540857964e-09 2.570795195442904e-08 7.146465731190982e-08
1.932 1.00000001175209 0.9998417961042045 0.999999720290445 -1.58139591630621e-11 7.403977029477004e-12 1.3644110264662196e-08 1.0129551471004871e-11 -6.952652296024511e-11 -5.920031823334672e-09 2.074783297004288e-08 2.8707652277925833e-08 4.987824157829596e-07 1.0000000011651786 0.9998417897103169 1.000000024506408 1.5599482659768422e-09 9.470409874826612e-11 1.004028262154493e-10 1.562054298377123e-09 3.025921382579863e-09 -5.915348374400048e-09 1.9963080514191577e-09 2.540394766860687e-08 6.895493206943358e-08 1.000000001261031 0.9998417897868327 1.0000000246805028 1.630595566540864e-09 1.5977133081053685e-10 1.643145637996708e-10 1.6387830733218467e-09 3.1782650306665335e-09 -5.915349010685929e-09 2.0537642792250213e-09 2.5408075164000702e-08 6.901727311886118e-08 1.0000000003380627 0.9998417890496551 1.0000000232365684 9.463418303455716e-10 -4.6256449178191035e-10 -4.689488255632477e-10 9.181183996759992e-10 1.7477325605987247e-09 -5.91534488190008e-09 1.655522009406303e-09 2.5379557267701207e-08 6.851305138875286e-08 1.0000000013222037 0.9998417886575214 0.999999955125557 -1.605383757635057e-09 5.743895512163432e-09 -2.2082824094683126e-08 -3.281738078018091e-11 -9.643931194090796e-11 -5.914029372924038e-09 5.977762350670168e-09 2.638158465648137e-08 1.6073060222051277e-07 0.9999999948796198 0.9998417846536177 1.0000000296799878 -3.3496956201407254e-09 -3.730793444239872e-09 -5.608497877995862e-09 -2.266532511925759e-09 -4.5526408274886485e-09 -5.9153760049128054e-09 5.372217569432483e-09 2.573623314395446e-08 7.22512624863469e-08
1.942 1.0000000115907153 0.9998417959920534 0.9999997241364108 -2.004798436344757e-11 8.954276516353246e-12 2.4542565260923457e-08 9.690007580924805e-12 -6.979428909147123e-11 -6.042621814994257e-09 2.0687585922257275e-08 2.8597940522675715e-08 4.976967014510567e-07 1.000000001165195 0.999841789713734 1.0000000245080798 1.5601742735614478e-09 9.451160113993745e-11 9.902786892232372e-11 1.56247131209848e-09 3.0257755438325832e-09 -6.038012973070129e-09 2.008183164725822e-09 2.5441614108244653e-08 6.796435039096207e-08 1.0000000012611165 0.9998417897903584 1.0000000246831375 1.6309004430823071e-09 1.596203510408859e-10 1.6187012762757258e-10 1.6392783504518315e-09 3.178272490048158e-09 -6.038013617796457e-09 2.0653987836641573e-09 2.5445726869700274e-08 6.802708793351082e-08 1.000000000337868 0.9998417890524217 1.0000000232302582 9.461615631103094e-10 -4.6283728076677596e-10 -4.60546975436954e-10 9.181557428403204e-10 1.7468447777952795e-09 -6.0380096911905776e-09 1.6692500795206395e-09 2.541736566676628e-08 6.752101004152422e-08 1.0000000015646822 0.9998417888334226 0.9999999500106731 -1.528163234905865e-09 5.6405323689137516e-09 -2.038113224545077e-08 -3.059493277747283e-11 -9.540714033956176e-11 -6.036786152728963e-09 5.764114477191947e-09 2.6364449294605525e-08 1.559247112794053e-07 0.999999994904912 0.999841784672057 1.0000000295425586 -3.3328067082402665e-09 -3.7132935036127138e-09 -5.488754798933194e-09 -2.2547219003129295e-09 -4.530160334098663e-09 -6.038044205954965e-09 5.350724703965156e-09 2.577140862165497e-08 7.13078918569737e-08
1.952 1.0000000113343595 0.9998417958120953 0.9999997302458512 -2.2854532034763127e-11 1.1020734978644984e-11 3.5922493253814446e-08 7.584160921348479e-12 -6.99975061910955e-11 -6.1676491989235105e-09 2.0574573806231013e-08 2.8514482872014766e-08 4.941215703361026e-07 1.0000000011652173 0.9998417897172008 1.0000000245091956 1.5607303513617686e-09 9.446023338427313e-11 9.717579217552032e-11 1.5629020865563431e-09 3.025639760547074e-09 -6.163137060817491e-09 2.128853720135591e-09 2.548553986081353e-08 6.53399041059499e-08 1.0000000012612185 0.9998417897939416 1.0000000246849738 1.6315351645016752e-09 1.5961027874500314e-10 1.587946998697575e-10 1.6397875331627374e-09 3.1782899928459608e-09 -6.16313766571884e-09 2.1829858872875182e-09 2.548963676385738e-08 6.540482068095827e-08 1.0000000003375882 0.9998417890551741 1.000000023225543 9.463116815214877e-10 -4.629688811513985e-10 -4.5123667392255316e-10 9.182042748038545e-10 1.7459668567409855e-09 -6.163134147032646e-09 1.8122322560999784e-09 2.546144360215171e-08 6.488203485344003e-08 1.000000001790484 0.9998417889974792 0.9999999452609558 -1.4543838071628418e-09 5.537993497516736e-09 -1.853060267307224e-08 -2.8723970602738333e-11 -9.443470597889586e-11 -6.1619994041145625e-09 5.627092072897893e-09 2.6363511531239745e-08 1.5092447048316903e-07 0.9999999949292124 0.9998417846898485 1.00000002942605 -3.3156719270055835e-09 -3.6957391261868818e-09 -5.354137886421128e-09 -2.2429832025301662e-09 -4.507786304082587e-09 -6.163171399503381e-09 5.3730461326222086e-09 2.5813082616723528e-08 6.880234219903529e-08
1.962 1.0000000109825906 0.9998417955640219 0.9999997386288643 -2.3346465659554604e-11 1.3133189633546559e-11 4.691660574319755e-08 4.3457969576724106e-12 -7.013713056385727e-11 -6.2951630861771496e-09 2.036443919139297e-08 2.8442157848521907e-08 4.872650910850731e-07 1.000000001165242 0.9998417897207169 1.00000002450971 1.5614674948001659e-09 9.451793336487848e-11 9.564443586032794e-11 1.563320078431252e-09 3.02551418425299e-09 -6.290766112568196e-09 2.3062405238540974e-09 2.5534149511205464e-08 6.157955133718464e-08 1.0000000012613335 0.9998417897975814 1.0000000246859482 1.632351184619753e-09 1.5970952623357167e-10 1.5600547814229145e-10 1.6402843252070913e-09 3.178317639878279e-09 -6.290766800749221e-09 2.3563581417569493e-09 2.5538229903846822e-08 6.164841073694928e-08 1.0000000003372143 0.999841789057906 1.0000000232225528 9.466446353764834e-10 -4.6299138546543596e-10 -4.412931151066962e-10 9.182378504181438e-10 1.7450992235081066e-09 -6.29076347216146e-09 2.017493621121833e-09 2.5510213956775403e-08 6.109392839880838e-08 1.0000000019988384 0.9998417891491409 0.9999999408962669 -1.383865618720892e-09 5.4363194721754135e-09 -1.664134267714621e-08 -2.7199262242591137e-11 -9.351548865268524e-11 -6.289715213873619e-09 5.558120627656386e-09 2.6378300856892986e-08 1.4592351114663512e-07 0.9999999949524363 0.9998417847069319 1.0000000293323963 -3.2984251451301125e-09 -3.678161766597596e-09 -5.215559889489598e-09 -2.231341352071481e-09 -4.485517160141529e-09 -6.290803618014859e-09 5.423887529966013e-09 2.585980814174949e-08 6.520957043531379e-08
1.972 1.0000000105422926 0.9998417952527513 0.9999997491207729 -2.0931706861714306e-11 1.4722900170477396e-11 5.668209685031624e-08 6.306082698374288e-13 -7.021589243633649e-11 -6.425213529672558e-09 2.001768711036827e-08 2.836350973023648e-08 4.766573540393906e-07 1.0000000011652619 0.9998417897242773 1.0000000245097604 1.5623385450682145e-09 9.464443664658211e-11 9.514481781672628e-11 1.5636735013030404e-09 3.025398699751576e-09 -6.420947251766466e-09 2.483093401813355e-09 2.558519161849904e-08 5.74629343038915e-08 1.0000000012614545 0.9998417898012729 1.0000000246862035 1.6333009356052301e-09 1.5987749955783376e-10 1.5434725539233385e-10 1.640716676594493e-09 3.178355179605066e-09 -6.420947736611813e-09 2.529747619880162e-09 2.5589255321093528e-08 5.7537097482655145e-08 1.0000000003367415 0.999841789060615 1.0000000232213653 9.471137188751221e-10 -4.6294493799521057e-10 -4.3120741879541103e-10 9.182049634836268e-10 1.7442419354593752e-09 -6.420944826204441e-09 2.2175501782118283e-09 2.5561423227931585e-08 5.693897672771744e-08 1.0000000021899653 0.9998417892885649 0.9999999369128001 -1.316358955715459e-09 5.335532136655749e-09 -1.4834435835954622e-08 -2.5994779431552674e-11 -9.26430955831214e-11 -6.419979551195413e-09 5.534933204050372e-09 2.6406291686384866e-08 1.4123715082788537e-07 0.9999999949746001 0.9998417847233191 1.0000000292611761 -3.281101226720953e-09 -3.6606014390670103e-09 -5.085404230281423e-09 -2.219840833640119e-09 -4.463352157040171e-09 -6.420987580043623e-09 5.48178080118529e-09 2.5909425725224855e-08 6.127467759154148e-08
1.982 1.0000000100269415 0.999841794887912 0.9999997613995143 -1.5510276961837717e-11 1.5242776725552935e-11 6.452089408431016e-08 -2.9400714671807393e-12 -7.023593297863543e-11 -6.557851290102336e-09 1.950972456966673e-08 2.826397683666191e-08 4.622825648996811e-07 1.000000001165266 0.9998417897278745 1.0000000245095857 1.5634057264787969e-09 9.48017839941255e-11 9.594912144221036e-11 1.5639112485208747e-09 3.0252936528521956e-09 -6.553727550613565e-09 2.6151718537780316e-09 2.5636197268218358e-08 5.397648695750156e-08 1.0000000012615686 0.9998417898050085 1.000000024686013 1.634446633594968e-09 1.6007621753973415e-10 1.5422112297342713e-10 1.6410333767079405e-09 3.178403629364736e-09 -6.553727776602786e-09 2.6595345674531945e-09 2.5640244569803327e-08 5.4056160548227506e-08 1.0000000003361695 0.9998417890633021 1.0000000232219228 9.477822883982564e-10 -4.628675693413595e-10 -4.2186851066796095e-10 9.18055633718676e-10 1.7433955628675875e-09 -6.553725068982662e-09 2.36470872150523e-09 2.5612599891216046e-08 5.3411820737762194e-08 1.0000000023650921 0.9998417894166274 0.9999999332826216 -1.251565985852776e-09 5.23564584955524e-09 -1.3224169293191591e-08 -2.50564098588169e-11 -9.181196563146617e-11 -6.55283985575062e-09 5.528845175827495e-09 2.6443460793133294e-08 1.3723522032357733e-07 0.9999999949958268 0.9998417847390987 1.0000000292094435 -3.2636298512108172e-09 -3.6430960564061796e-09 -4.976009975454657e-09 -2.2085227318682086e-09 -4.441290369096658e-09 -6.553770115844511e-09 5.5250457094172514e-09 2.5959502367305196e-08 5.7928940797807386e-08
1.992 1.00000000945496 0.9998417944826652 0.9999997750251022 -7.626173401143136e-12 1.4294446041753703e-11 6.997444044113278e-08 -5.882474838346221e-12 -7.019927677579954e-11 -6.693127583135571e-09 1.8836865316763484e-08 2.8135628546073653e-08 4.4461198241031663e-07 1.0000000011652423 0.9998417897315013 1.0000000245094083 1.5647501388832638e-09 9.495378317131691e-11 9.778318883750442e-11 1.564010334803935e-09 3.0251987486041954e-09 -6.689154748709572e-09 2.6749032073070874e-09 2.5685036742505796e-08 5.208769835006183e-08 1.0000000012616626 0.9998417898087787 1.0000000246856555 1.635869349944459e-09 1.6026953932116368e-10 1.5545904531590274e-10 1.6412114371574976e-09 3.1784626091444715e-09 -6.689154907117824e-09 2.7183100652677775e-09 2.5689068439999855e-08 5.2171154403657224e-08 1.0000000003355098 0.9998417890659761 1.0000000232239308 9.487313127557768e-10 -4.6279580048852894e-10 -4.1449922546342316e-10 9.17767817960462e-10 1.7425596575221844e-09 -6.689152757063091e-09 2.4308728622771536e-09 2.566161065326465e-08 5.149415611248209e-08 1.000000002526321 0.9998417895348299 0.9999999299568362 -1.1892531738072275e-09 5.1366661700175676e-09 -1.1900547367851056e-08 -2.4296484130463562e-11 -9.101668988973106e-11 -6.68834421654977e-09 5.512958240012343e-09 2.6485150447308127e-08 1.3424456397585607e-07 0.9999999950163362 0.9998417847544295 1.0000000291718965 -3.245929188245978e-09 -3.6256824050859045e-09 -4.897909266235683e-09 -2.1973987198421185e-09 -4.4193309569200335e-09 -6.6891997723417475e-09 5.536868554444697e-09 2.6007875053166005e-08 5.607327968782301e-08
2.002 1.0000000088474434 0.9998417940520824 0.9999997894940998 1.5465784902654377e-12 1.1740102711011009e-11 7.28755888527086e-08 -7.881772459753306e-12 -7.010812838581227e-11 -6.831094810077302e-09 1.8017300431711737e-08 2.797855353961605e-08 4.2451929588058104e-07 1.0000000011651844 0.9998417897351539 1.0000000245093383 1.5663548589960623e-09 9.506334481024543e-11 1.00013082616134e-10 1.5639865955511406e-09 3.0251149434117534e-09 -6.827277773763931e-09 2.650653107545781e-09 2.5730495511510546e-08 5.2331624668385904e-08 1.000000001261725 0.9998417898125769 1.0000000246853162 1.6375519060855446e-09 1.6042089388102585e-10 1.5749350833804884e-10 1.6412664103648532e-09 3.178532140132147e-09 -6.8272779092473e-09 2.694471921826369e-09 2.573451281277727e-08 5.2415500921063445e-08 1.0000000003347829 0.9998417890686522 1.0000000232268274 9.499433648244265e-10 -4.6276635208061186e-10 -4.10329276649738e-10 9.173583039207104e-10 1.741734754684763e-09 -6.827275842505709e-09 2.4044239744809316e-09 2.5707236735460364e-08 5.1733479748941133e-08 1.0000000026763602 0.9998417896451075 0.9999999268719953 -1.1293659801307478e-09 5.038593174696004e-09 -1.0915382696816973e-08 -2.3601758491810952e-11 -9.025247201590481e-11 -6.8265417960333414e-09 5.468535514358926e-09 2.6527078258701618e-08 1.3243755977364842e-07 0.9999999950364248 0.9998417847695231 1.0000000291414208 -3.2280231802674017e-09 -3.6083974829262685e-09 -4.858112603445338e-09 -2.1864423979507176e-09 -4.3974728699393555e-09 -6.827325015066271e-09 5.5087720911998604e-09 2.6053225773950743e-08 5.62108745307227e-08
2.012 1.0000000082256602 0.9998417936113573 0.9999998042994691 1.0454208981587263e-11 7.76270696260363e-12 7.335020464007384e-08 -8.76979779378361e-12 -6.996460084985144e-11 -6.9718050873779015e-09 1.7087531821828582e-08 2.7799958578021292e-08 4.0309542453680435e-07 1.0000000011650907 0.9998417897388323 1.0000000245093563 1.568058840013714e-09 9.510105701403777e-11 1.0197573932306642e-10 1.5638840144831482e-09 3.025041634631143e-09 -6.9681456687661994e-09 2.5460797931934417e-09 2.5772678389797245e-08 5.44828075721274e-08 1.0000000012617527 0.9998417898164011 1.000000024685059 1.639334053884871e-09 1.6050035907214982e-10 1.5967939260193465e-10 1.6412424013041707e-09 3.1786124716244062e-09 -6.968146000346207e-09 2.591699021000546e-09 2.577668267099633e-08 5.456387658484589e-08 1.0000000003340193 0.9998417890713535 1.000000023229843 9.512564016196907e-10 -4.6280889123430557e-10 -4.1018028709055626e-10 9.168719431386013e-10 1.740920592592109e-09 -6.968144394019738e-09 2.288803961029304e-09 2.5749579293234882e-08 5.3903962779153234e-08 1.0000000028181664 0.999841789749572 0.9999999239587316 -1.0720543326384405e-09 4.941431945313384e-09 -1.0274634737104499e-08 -2.2854699752767944e-11 -8.95150442969971e-11 -6.967481602201245e-09 5.388447401774144e-09 2.6566217402619437e-08 1.3174849049688207e-07 0.9999999950564296 0.9998417847846217 1.0000000291099604 -3.2100845572901387e-09 -3.5912713681388803e-09 -4.8588706095212e-09 -2.1756015023533006e-09 -4.375715283218768e-09 -6.96819525385809e-09 5.4422486722818716e-09 2.6095501573514435e-08 5.815891896185133e-08
2.022 1.0000000076087343 0.9998417931741538 0.9999998189858191 1.759190919580877e-11 2.850432180554954e-12 7.17720578076057e-08 -8.489043804103465e-12 -6.97705652237032e-11 -7.115311874623012e-09 1.6095691696581974e-08 2.7611692649581822e-08 3.8141144353082805e-07 1.0000000011649675 0.9998417897425411 1.0000000245093583 1.5696230947942953e-09 9.505658911563757e-11 1.0323222046926685e-10 1.563750274651963e-09 3.024978853746535e-09 -7.111808761901365e-09 2.380163928533708e-09 2.581302527349322e-08 5.7682291032684245e-08 1.0000000012617472 0.9998417898202538 1.0000000246848626 1.6409756023327371e-09 1.604975578668363e-10 1.6154496600546746e-10 1.6411870928692408e-09 3.17870326645097e-09 -7.111809343870657e-09 2.4289503748504396e-09 2.5817017810838982e-08 5.775896846011877e-08 1.000000000333256 0.999841789074107 1.000000023232139 9.524288923796667e-10 -4.6293424720921797e-10 -4.141988212453075e-10 9.163564700161177e-10 1.7401170132941873e-09 -7.111807768381629e-09 2.102706933265942e-09 2.579007689721472e-08 5.7134992803196675e-08 1.0000000029545508 0.9998417898502316 0.999999921151179 -1.017572074480074e-09 4.845210843922649e-09 -9.938394892736325e-09 -2.1963890894982434e-11 -8.880001894361142e-11 -7.111214422392691e-09 5.2777194529440864e-09 2.6601258436821486e-08 1.3186508673619333e-07 0.9999999950766857 0.9998417847999651 1.0000000290695588 -3.1923674629132342e-09 -3.5743143482380536e-09 -4.897277908668737e-09 -2.164823191366267e-09 -4.35405768195134e-09 -7.111860709497041e-09 5.348415176649741e-09 2.6135961988605383e-08 6.114226221830627e-08
2.032 1.0000000070118653 0.9998417927513298 0.9999998331917718 2.1941785886442746e-11 -2.313669933552092e-12 6.868353863234408e-08 -7.0783287019199115e-12 -6.952787455865058e-11 -7.261667779963539e-09 1.5093431322834137e-08 2.7427154759858766e-08 3.602989828554117e-07 1.0000000011648245 0.9998417897462891 1.000000024509221 1.5708545758932132e-09 9.494610618958594e-11 1.036248510989175e-10 1.5636121083424442e-09 3.024926833172409e-09 -7.2583180757930135e-09 2.1871517360040366e-09 2.5853844365319968e-08 6.088754446321375e-08 1.0000000012617156 0.999841789824141 1.0000000246846745 1.6422842685293449e-09 1.6042862094062578e-10 1.628557567037422e-10 1.6411269707651775e-09 3.1788048602074937e-09 -7.2583188345396265e-09 2.2402151986070883e-09 2.58578258273641e-08 6.095992231614408e-08 1.0000000003325293 0.9998417890769404 1.000000023232957 9.532673483829615e-10 -4.631254444041303e-10 -4.218524957731959e-10 9.158392064835491e-10 1.7393249430578537e-09 -7.2583174081483335e-09 1.8812648786206904e-09 2.5831039899332e-08 6.037183370545925e-08 1.0000000030878176 0.9998417899487331 0.9999999183956035 -9.66111783102814e-10 4.7499895951714865e-09 -9.828288928705405e-09 -2.088883737696135e-11 -8.810370990989304e-11 -7.257791354028204e-09 5.151463103898545e-09 2.66324976105184e-08 1.3230984269782286e-07 0.9999999950974853 0.9998417848157632 1.000000029013367 -3.1750773164260725e-09 -3.5575095523489873e-09 -4.965834760475029e-09 -2.1540778287038685e-09 -4.332499143451043e-09 -7.258372004557682e-09 5.245496103589678e-09 2.6176750147662565e-08 6.41815224646628e-08
2.042 1.0000000064452943 0.9998417923502023 0.9999998466743139 2.3237240550422237e-11 -7.023276249510343e-12 6.469967642177607e-08 -4.687767928024501e-12 -6.92390491227422e-11 -7.4109263220669295e-09 1.4127857340025488e-08 2.725846293952915e-08 3.4021657201133845e-07 1.000000001164672 0.9998417897500844 1.0000000245088418 1.5716978808889308e-09 9.480486811375781e-11 1.0318322175040036e-10 1.5634650488113823e-09 3.0248853715026465e-09 -7.407725133827764e-09 2.0141850836250695e-09 2.5897511848835153e-08 6.323571435186391e-08 1.000000001261667 0.9998417898280699 1.0000000246844438 1.643205707660816e-09 1.6032911060529838e-10 1.635334113902911e-10 1.6410579326916924e-09 3.1789172017344505e-09 -7.407725896195281e-09 2.071770792044581e-09 2.5901481985243458e-08 6.330488947847679e-08 1.0000000003318699 0.9998417890798755 1.0000000232317288 9.537163204385799e-10 -4.6334763596162597e-10 -4.321364739261403e-10 9.153156292454896e-10 1.7385434643003836e-09 -7.407724661727025e-09 1.6766667106203821e-09 2.587484973153885e-08 6.274416186768419e-08 1.0000000032194911 0.9998417900461644 0.9999999156569062 -9.176851397168723e-10 4.6558502123002955e-09 -9.840592535562746e-09 -1.965064814406189e-11 -8.74227219736302e-11 -7.407264170852317e-09 5.030511974506184e-09 2.666124976590704e-08 1.3257579443388564e-07 0.9999999951190439 0.9998417848321709 1.0000000289364381 -3.158276850996867e-09 -3.5408205230791476e-09 -5.0537777008737596e-09 -2.1433710375401864e-09 -4.311038967653862e-09 -7.407781284524411e-09 5.15422170184869e-09 2.6220123191811344e-08 6.643739215261785e-08
2.052 1.0000000059140892 0.9998417919743933 0.9999998593136505 2.1941928320837567e-11 -1.072801364481467e-11 6.04134468346808e-08 -1.6036616474282908e-12 -6.890644589525836e-11 -7.563140583381033e-09 1.3234650369788542e-08 2.711450281285531e-08 3.212404461779358e-07 1.0000000011645218 0.9998417897539362 1.0000000245081415 1.5722226546426852e-09 9.466965249789785e-11 1.020138595003045e-10 1.5632790067070682e-09 3.0248547675356787e-09 -7.560082231663679e-09 1.911353356812873e-09 2.594569151183775e-08 6.419070171212935e-08 1.0000000012616101 0.999841789832048 1.0000000246841192 1.643809130387022e-09 1.602354337051965e-10 1.6356035858381603e-10 1.6409496260030602e-09 3.1790402821098753e-09 -7.56008298617417e-09 1.972038138848113e-09 2.5949649119996952e-08 6.425824241357201e-08 1.000000000331298 0.999841789082928 1.0000000232281245 9.538451818841613e-10 -4.635640745056511e-10 -4.438300553254372e-10 9.14755124663413e-10 1.737773120187897e-09 -7.560082037760659e-09 1.551144445429894e-09 2.5923176487850025e-08 6.37122257461431e-08 1.000000003350165 0.9998417901429509 0.9999999129221067 -8.721218518100522e-10 4.562874377295499e-09 -9.862389662452035e-09 -1.8325265176539345e-11 -8.675371118560613e-11 -7.559685296429958e-09 4.93545748019299e-09 2.6689106788449514e-08 1.322590094704529e-07 0.9999999951414769 0.9998417848492712 1.0000000288361912 -3.1418989311648424e-09 -3.524209541361763e-09 -5.1488006424979504e-09 -2.132736943022989e-09 -4.289676639121965e-09 -7.560140378630932e-09 5.092014624344953e-09 2.626768430150117e-08 6.73709605094499e-08
2.062 1.0000000054186715 0.9998417916242037 0.999999871100451 1.898068214377494e-11 -1.3148205044134395e-11 5.6317303823421276e-08 1.7442428227635347e-12 -6.853185342997665e-11 -7.718363131741989e-09 1.243325633815447e-08 2.7000114292704342e-08 3.0316794929305694e-07 1.0000000011643806 0.9998417897578503 1.0000000245070613 1.5725256585589187e-09 9.456156841566483e-11 1.0026797607629058e-10 1.5630172894468449e-09 3.024834274462711e-09 -7.715442459559337e-09 1.9099443725030315e-09 2.5998919195470135e-08 6.356134418140199e-08 1.0000000012615533 0.9998417898360817 1.0000000246836451 1.6441905418267277e-09 1.6016916598902905e-10 1.6296567400023081e-10 1.6407652996113224e-09 3.179173624807489e-09 -7.7154433136259e-09 1.9707578157832824e-09 2.6002862412141857e-08 6.362903764055474e-08 1.000000000330824 0.9998417890861067 1.0000000232220605 9.537506813095705e-10 -4.6375337264708383e-10 -4.5568477038390814e-10 9.141199789463347e-10 1.7370134317844542e-09 -7.715442526972391e-09 1.5489724708826579e-09 2.597656072783515e-08 6.30830258468615e-08 1.0000000034794962 0.9998417902388469 0.999999910200516 -8.291711802634948e-10 4.47112358776909e-09 -9.787864222586072e-09 -1.7020860220041105e-11 -8.609355139471258e-11 -7.715107944694735e-09 4.880517902950925e-09 2.6717389673367322e-08 1.3114773337285995e-07 0.9999999951647945 0.9998417848670729 1.0000000287125321 -3.1258431460566602e-09 -3.5076536784060054e-09 -5.2387907873881155e-09 -2.122219873815274e-09 -4.268411155505888e-09 -7.715502591951385e-09 5.067787497435836e-09 2.631996143751636e-08 6.677670871956432e-08
2.072 1.0000000049559068 0.999841791297395 0.9999998821098447 1.5368912524784952e-11 -1.4287212434217324e-11 5.275080929374983e-08 4.817869326658091e-12 -6.811701456138144e-11 -7.876647680765354e-09 1.1724960318790325e-08 2.691630584938727e-08 2.8567661983301806e-07 1.0000000011642558 0.9998417897618328 1.0000000245055751 1.5726357049562023e-09 9.448591722201986e-11 9.817621343830718e-11 1.5626562458272799e-09 3.024824503637693e-09 -7.873859540719813e-09 2.002605680301163e-09 2.6056669991840284e-08 6.147407207140113e-08 1.0000000012615038 0.9998417898401779 1.0000000246829757 1.644379138826873e-09 1.6013540045339525e-10 1.6187550503474332e-10 1.6404817798260915e-09 3.1793171141501946e-09 -7.873860385124623e-09 2.0607521341340156e-09 2.6060596769794763e-08 6.154381011299667e-08 1.0000000003304457 0.9998417890894107 1.0000000232136923 9.53462270626245e-10 -4.639097740831513e-10 -4.665273132481636e-10 9.13386281402799e-10 1.736264350969367e-09 -7.873860193456977e-09 1.6616096617240757e-09 2.603447910392367e-08 6.098197023110857e-08 1.0000000036063235 0.9998417903330228 0.9999999075208503 -7.886173071346489e-10 4.380637799591241e-09 -9.532142847868355e-09 -1.5848779399380967e-11 -8.544046797824445e-11 -7.873585897382503e-09 4.8693891087096274e-09 2.674695335871779e-08 1.2925604846008952e-07 0.9999999951889114 0.9998417848855147 1.000000028567658 -3.11007199302993e-09 -3.4911467447216564e-09 -5.31331404348424e-09 -2.1118518600111197e-09 -4.247242304245675e-09 -7.87392186307531e-09 5.079528722046535e-09 2.637645906408297e-08 6.476220775694193e-08
2.082 1.0000000045205124 0.9998417909901942 0.9999998924679394 1.1915344475522272e-11 -1.435258908599103e-11 4.9878599414590865e-08 7.048889721499671e-12 -6.766401621489892e-11 -8.038047792685759e-09 1.1094380964991717e-08 2.6861100759234588e-08 2.6847093805953883e-07 1.0000000011641512 0.9998417897658877 1.00000002450372 1.572501993727153e-09 9.444246584558848e-11 9.607114146794441e-11 1.5621984855521776e-09 3.0248246937592285e-09 -8.035388606627934e-09 2.149745018023572e-09 2.611773422305148e-08 5.833534928528088e-08 1.0000000012614672 0.9998417898443411 1.0000000246821092 1.6443242265297304e-09 1.6013365639026902e-10 1.6054647403510565e-10 1.64010154462473e-09 3.1794710604216505e-09 -8.0353896706521e-09 2.20405645049776e-09 2.612164278852741e-08 5.840898916765279e-08 1.0000000003301532 0.9998417890928338 1.0000000232034052 9.529294135090675e-10 -4.640340965877392e-10 -4.753429218689225e-10 9.12555497819429e-10 1.7355260486618994e-09 -8.035389496554401e-09 1.8361932412646752e-09 2.6095720505835428e-08 5.781549693358074e-08 1.000000003728889 0.9998417904242236 0.9999999049259736 -7.503202021271291e-10 4.291445301736937e-09 -9.040831521546638e-09 -1.4900846371173033e-11 -8.479132618563047e-11 -8.03517398067384e-09 4.894777250528519e-09 2.6778240470534684e-08 1.2680717416448731e-07 0.9999999952136626 0.9998417849044814 1.0000000284056123 -3.094627281092524e-09 -3.474687643856578e-09 -5.364716952801529e-09 -2.1016406515332843e-09 -4.226169353871499e-09 -8.035453103868932e-09 5.115693886369286e-09 2.6436018998768416e-08 6.171095791086467e-08
2.092 1.0000000041065291 0.9998417906983453 0.9999999023169123 9.099279947158084e-12 -1.3643406887264666e-11 4.7697734830699064e-08 7.948878956892243e-12 -6.717509487326396e-11 -8.202617202272605e-09 1.0514094548122454e-08 2.683054233401466e-08 2.5137580601586455e-07 1.000000001164068 0.9998417897700174 1.0000000245016167 1.5720665307373699e-09 9.443691474543696e-11 9.433436391726839e-11 1.5616701631844674e-09 3.0248346483024285e-09 -8.200085379511346e-09 2.3039020858900856e-09 2.6180596182081172e-08 5.479140107255734e-08 1.0000000012614472 0.9998417898485751 1.0000000246811163 1.6439672756765395e-09 1.6016972893970114e-10 1.5931927322987697e-10 1.6396510730147303e-09 3.1796352049171087e-09 -8.200086496025912e-09 2.354684446675894e-09 2.618448525099205e-08 5.487043501721262e-08 1.000000000329928 0.9998417890963651 1.000000023191774 9.520953633606029e-10 -4.6412036187288673e-10 -4.813832944882073e-10 9.116526354491629e-10 1.7347982535068931e-09 -8.200086378100385e-09 2.014566044608593e-09 2.6158766061010527e-08 5.4232204656245146e-08 1.0000000038451216 0.9998417905109701 0.9999999024662395 -7.141677683298702e-10 4.2035771059696955e-09 -8.294247879414892e-09 -1.4234122075294574e-11 -8.414434091388657e-11 -8.1999282311579e-09 4.941409480579754e-09 2.6811349625272776e-08 1.2417842358127913e-07 0.9999999952388355 0.9998417849238206 1.0000000282316537 -3.0795592026604166e-09 -3.4582697448177302e-09 -5.388773363698921e-09 -2.091568890389392e-09 -4.205192277647201e-09 -8.200151720395214e-09 5.159314387677197e-09 2.649718929275843e-08 5.823820963896885e-08
2.102 1.0000000037086236 0.9998417904180372 0.9999999117840898 7.10437913857618e-12 -1.2460750939223785e-11 4.6069216323402e-08 7.223143012606802e-12 -6.665244160119305e-11 -8.370410670061397e-09 9.951131877773253e-09 2.68195799382181e-08 2.3437312613325036e-07 1.000000001164005 0.999841789774221 1.000000024499458 1.571349838353766e-09 9.44791193067714e-11 9.327890205169845e-11 1.5611121628223784e-09 3.0248548803069454e-09 -8.3680061277158e-09 2.4263035388219387e-09 2.6243653055829158e-08 5.166014350318181e-08 1.0000000012614443 0.9998417898528814 1.0000000246801348 1.6433290452988646e-09 1.6025367002902732e-10 1.585009990079865e-10 1.6391712414775063e-09 3.1798088226036437e-09 -8.368007299111411e-09 2.4745848175285786e-09 2.624752196276408e-08 5.174505473186053e-08 1.0000000003297487 0.9998417890999886 1.0000000231794872 9.509810144259357e-10 -4.641583612141937e-10 -4.842880018462406e-10 9.107186421218035e-10 1.7340799894253759e-09 -8.36800708651731e-09 2.1536752270761647e-09 2.6222009264370667e-08 5.1057156952061865e-08 1.000000003952926 0.999841790591765 0.9999999001925137 -6.800051441774747e-10 4.117063882102196e-09 -7.306264703128276e-09 -1.3865322657020368e-11 -8.349754051374968e-11 -8.36790422996373e-09 4.990747509064037e-09 2.6846010608774104e-08 1.2181808246775242e-07 0.999999995264195 0.9998417849433663 1.000000028051533 -3.0648421205265983e-09 -3.441881655615427e-09 -5.38483323624693e-09 -2.0816021802902264e-09 -4.184309943456447e-09 -8.368074462465143e-09 5.192745826407146e-09 2.6558436171209465e-08 5.511963072482967e-08
2.112 1.0000000033230458 0.9998417901465937 0.9999999209590841 5.916814521375042e-12 -1.1071036859055317e-11 4.476541228708425e-08 4.864785819055362e-12 -6.609742962577329e-11 -8.541483489395744e-09 9.373735997172659e-09 2.6822868594926345e-08 2.175962876915777e-07 1.0000000011639565 0.9998417897784968 1.0000000244974578 1.570468404661206e-09 9.456772771897505e-11 9.303316567329746e-11 1.560573535330268e-09 3.024884572397308e-09 -8.539208211090758e-09 2.491325722463141e-09 2.6305367485307717e-08 4.976764663279741e-08 1.0000000012614556 0.9998417898572592 1.000000024679326 1.6425260795535132e-09 1.6038386905926534e-10 1.582454996558385e-10 1.6387107015681142e-09 3.1799921948142403e-09 -8.539209149588723e-09 2.538371558551561e-09 2.630921620754107e-08 4.985716939055368e-08 1.00000000032959 0.9998417891036886 1.0000000231672355 9.497028644151006e-10 -4.64149854298775e-10 -4.841600679227682e-10 9.098015194005605e-10 1.733372414506138e-09 -8.539209273143517e-09 2.226948014896924e-09 2.628390910893032e-08 4.9129257415427126e-08 1.0000000040504458 0.9998417906652827 0.9999998981498982 -6.476168436731154e-10 4.031919225543064e-09 -6.118526132472851e-09 -1.3764951170735686e-11 -8.284961818994907e-11 -8.53915918492903e-09 5.025645772449061e-09 2.688159321654852e-08 1.201416190589318e-07 0.9999999952895147 0.9998417849629571 1.0000000278707728 -3.05035803907937e-09 -3.425524087874182e-09 -5.355471532464663e-09 -2.071694465839486e-09 -4.16352222557107e-09 -8.539278308662621e-09 5.201645504649991e-09 2.6618289013455638e-08 5.3137493804622196e-08
2.122 1.0000000029481586 0.999841789882844 0.9999999298812322 5.392665536643039e-12 -9.705465667017418e-12 4.352364580621872e-08 1.2005295484313033e-12 -6.551313124211845e-11 -8.715892697325656e-09 8.757154435393636e-09 2.683564438473219e-08 2.0129341015944716e-07 1.0000000011639172 0.9998417897828411 1.0000000244957892 1.569567538267762e-09 9.467173763941716e-11 9.349666501279265e-11 1.5601141917044193e-09 3.024923642712284e-09 -8.713749874750291e-09 2.4862721971330824e-09 2.6364537474415365e-08 4.964774540951965e-08 1.0000000012614765 0.9998417898617065 1.0000000246788172 1.6417038419069532e-09 1.6052939204643445e-10 1.5850058427339234e-10 1.6383298705612492e-09 3.180185031529999e-09 -8.713751102851382e-09 2.5334112902400073e-09 2.6368366593436457e-08 4.9738894021873725e-08 1.0000000003294283 0.9998417891074485 1.0000000231555992 9.484063987683871e-10 -4.641255738490276e-10 -4.815345492674698e-10 9.089619025146686e-10 1.7326742201832637e-09 -8.71375122889445e-09 2.2215902010471677e-09 2.6343260221550034e-08 4.8995389921599214e-08 1.000000004136261 0.9998417907305098 0.9999998963729727 -6.167851955785793e-10 3.948120312334684e-09 -4.79148382730029e-09 -1.3849348432142997e-11 -8.219879106136273e-11 -8.713751101614403e-09 5.0340436801050875e-09 2.6917344818988185e-08 1.194218082473984e-07 0.9999999953145978 0.9998417849824544 1.000000027694072 -3.035961858217484e-09 -3.4092270923320756e-09 -5.3057047351500655e-09 -2.0617831673428814e-09 -4.1428288951075e-09 -8.713821633162459e-09 5.17775852477606e-09 2.6675600577690176e-08 5.2812327583420616e-08
2.132 1.0000000025845104 0.9998417896271827 0.9999999385376334 5.286943837866689e-12 -8.554982775499382e-12 4.2096447417168626e-08 -3.1260157414317514e-12 -6.49005927125765e-11 -8.893696219101631e-09 8.08794997588921e-09 2.6854666223017267e-08 1.8576102568891914e-07 1.0000000011638794 0.9998417897872506 1.0000000244945353 1.5687326681498843e-09 9.473121392679958e-11 9.439669623227729e-11 1.559812430458448e-09 3.0249716709085396e-09 -8.891690114377018e-09 2.410921284948319e-09 2.642070499158197e-08 5.125590489152775e-08 1.0000000012615031 0.9998417898662211 1.0000000246786578 1.6409473956671459e-09 1.606305114483839e-10 1.590544875145393e-10 1.6381071538352185e-09 3.1803866143419873e-09 -8.89169151807255e-09 2.45951077901841e-09 2.642451548569068e-08 5.134535873369446e-08 1.0000000003292444 0.9998417891112563 1.0000000231449686 9.471766352514218e-10 -4.641451125155301e-10 -4.772318895260335e-10 9.082785236357546e-10 1.7319855871273468e-09 -8.89169176606461e-09 2.137179478937451e-09 2.63996014934256e-08 5.06141245200808e-08 1.000000004209506 0.999841790786828 0.9999998948830207 -5.873693177584818e-10 3.8656090520374335e-09 -3.3940896921978924e-09 -1.3976478195154826e-11 -8.15438494906882e-11 -8.891738966684928e-09 5.011403865354928e-09 2.69528662458752e-08 1.1970402142756748e-07 0.9999999953392973 0.9998417850017529 1.0000000275249075 -3.0215699493474065e-09 -3.3930502312449217e-09 -5.2419345096418394e-09 -2.0517839577311346e-09 -4.122229536112116e-09 -8.891763696581355e-09 5.120519482019612e-09 2.6729946861327543e-08 5.414255059694359e-08
2.142 1.0000000022345354 0.9998417893813487 0.9999999468703408 5.292100061490163e-12 -7.744938056719372e-12 4.0290963733682454e-08 -7.249374128836621e-12 -6.426176276953175e-11 -9.074953554809125e-09 7.3668546449985565e-09 2.6878919850588073e-08 1.7125363853619956e-07 1.000000001163841 0.9998417897917237 1.0000000244936766 1.5679557480701268e-09 9.468162629256983e-11 9.541808047893164e-11 1.5597603166744578e-09 3.025028261967791e-09 -9.073089683355723e-09 2.2777959118932757e-09 2.64744812086774e-08 5.398037677548608e-08 1.0000000012615315 0.999841789870802 1.000000024678807 1.6402485534196692e-09 1.606224689036586e-10 1.59655570280282e-10 1.6381336571139244e-09 3.1805969271642054e-09 -9.073091112985196e-09 2.3291847631335716e-09 2.6478274375100764e-08 5.4066069923248086e-08 1.0000000003290261 0.9998417891151042 1.000000023135518 9.460052414359665e-10 -4.642736038019806e-10 -4.721386598415989e-10 9.078437993418438e-10 1.7313058391371786e-09 -9.073091385197339e-09 1.9859219103166234e-09 2.645354202434164e-08 5.336495015139084e-08 1.0000000042698973 0.9998417908340348 0.999999893687327 -5.593293055075535e-10 3.7843185779641e-09 -1.9939945216362103e-09 -1.3961590110991034e-11 -8.088419032231101e-11 -9.073182619986e-09 4.961707204041386e-09 2.6988570434437547e-08 1.2078580414114153e-07 0.9999999953635202 0.9998417850207886 1.0000000273653793 -3.007192353581139e-09 -3.3770588745026043e-09 -5.170830211430627e-09 -2.0415959496329407e-09 -4.101723935964364e-09 -9.07316484437017e-09 5.037376258109079e-09 2.678195015562668e-08 5.659053437239783e-08
2.152 1.0000000019019732 0.9998417891480152 0.9999999547900384 5.129633592531807e-12 -7.301028903208038e-12 3.799317478900604e-08 -1.0249283097607328e-11 -6.359900674468588e-11 -9.259725330381295e-09 6.610345927209175e-09 2.6909665792742e-08 1.578933117690065e-07 1.0000000011637986 0.9998417897962601 1.000000024493117 1.5671833027856053e-09 9.448970409856212e-11 9.633578077836322e-11 1.5600327026946664e-09 3.0250935229245615e-09 -9.258009256597473e-09 2.112601114070081e-09 2.6527496220736163e-08 5.6952439331315406e-08 1.0000000012615604 0.9998417898754489 1.0000000246791587 1.6395536173170808e-09 1.6047208240069235e-10 1.6013664946178203e-10 1.6384849190104783e-09 3.180815450698588e-09 -9.258010519071643e-09 2.167951468312498e-09 2.6531273342844873e-08 5.7033973366682966e-08 1.0000000003287686 0.9998417891189908 1.0000000231272315 9.44838471816732e-10 -4.6454416634303554e-10 -4.670002249150581e-10 9.077342424142071e-10 1.7306348165374966e-09 -9.258011353111859e-09 1.79400142983438e-09 2.6506711552037356e-08 5.636703641313344e-08 1.0000000043176904 0.9998417908723141 0.9999998927802838 -5.326725858286035e-10 3.7042115110152268e-09 -6.497251854946787e-10 -1.3620878443471401e-11 -8.021839527245607e-11 -9.25814292406218e-09 4.8966615184103144e-09 2.702578264428712e-08 1.2227790080626894e-07 0.9999999953872283 0.9998417850395346 1.0000000272162737 -2.9928849727852827e-09 -3.3612863602368793e-09 -5.09837494540092e-09 -2.0311330090669388e-09 -4.081311581553755e-09 -9.258085682672791e-09 4.942501045416595e-09 2.6833235192058806e-08 5.9343995776050594e-08
2.162 1.0000000015911574 0.9998417889302782 0.999999962193008 4.660629298685233e-12 -7.140670370527102e-12 3.517601424881844e-08 -1.1362997389887274e-11 -6.291416600630842e-11 -9.448074369254542e-09 5.850935713955562e-09 2.6949642752853648e-08 1.456201900349658e-07 1.0000000011637524 0.9998417898008609 1.0000000244927265 1.5663960202649994e-09 9.41794559792759e-11 9.70832537372821e-11 1.5606451039425426e-09 3.0251664680769676e-09 -9.446511031891219e-09 1.9531623879456734e-09 2.6581881747684927e-08 5.9370407088196123e-08 1.0000000012615895 0.9998417898801631 1.0000000246795864 1.6388444755044779e-09 1.6020306064921416e-10 1.6047690438419944e-10 1.6391762006993934e-09 3.1810416807612817e-09 -9.44651249528736e-09 2.0129674234931523e-09 2.6585643820224102e-08 5.944856326543784e-08 1.0000000003284724 0.9998417891229165 1.0000000231199653 9.436572187341705e-10 -4.6493329994142407e-10 -4.623004643821321e-10 9.079659919246456e-10 1.729972281808791e-09 -9.446513441022218e-09 1.6029222760918997e-09 2.6561243810452274e-08 5.8809970974697256e-08 1.0000000043535775 0.9998417909021601 0.9999998921457982 -5.073674778743041e-10 3.6253080638288906e-09 5.943050673910802e-10 -1.2832796057102964e-11 -7.95464743429905e-11 -9.446681721906288e-09 4.832852440388912e-09 2.7066344770823182e-08 1.2372195812360165e-07 0.9999999954104287 0.9998417850579973 1.0000000270772897 -2.9786679204015398e-09 -3.3457086422765977e-09 -5.029236146683135e-09 -2.020368387706178e-09 -4.060992616854535e-09 -9.446588688059724e-09 4.8536268970685995e-09 2.6885925243742723e-08 6.162232465893489e-08
2.172 1.0000000013062946 0.9998417887311448 0.9999999689782891 3.934282397219403e-12 -7.109076065960828e-12 3.189329350317409e-08 -1.0189301026767748e-11 -6.220902334947587e-11 -9.640064226791291e-09 5.13562268771652e-09 2.700168225513188e-08 1.3421702832205353e-07 1.0000000011637016 0.9998417898055271 1.0000000244923906 1.565647880448424e-09 9.38276896366679e-11 9.771702195964143e-11 1.5615195151019163e-09 3.0252471459183877e-09 -9.638658714865157e-09 1.8431772243433888e-09 2.6639514514680323e-08 6.067293714049001e-08 1.0000000012616175 0.999841789884945 1.0000000246799825 1.6381743285278915e-09 1.5989280490198942e-10 1.6076505819238327e-10 1.6401291259230406e-09 3.181275423291248e-09 -9.638659882596456e-09 1.906519040172134e-09 2.6643261937999647e-08 6.07491154011843e-08 1.000000000328139 0.9998417891268843 1.0000000231135198 9.425150666520021e-10 -4.653634852617522e-10 -4.5827029933726424e-10 9.084617952506583e-10 1.7293173023903304e-09 -9.638660995547718e-09 1.4664773132107616e-09 2.6619019547659354e-08 6.012770889189701e-08 1.0000000043785582 0.9998417909242886 0.9999998917604067 -4.833027231090097e-10 3.547682718561297e-09 1.7097935690421132e-09 -1.15911593391075e-11 -7.886765798785062e-11 -9.638862536297612e-09 4.787145956688148e-09 2.7111922667094615e-08 1.247145052957617e-07 0.9999999954331609 0.9998417850762064 1.0000000269473532 -2.964488125018128e-09 -3.3302487949768413e-09 -4.966523803307301e-09 -2.0093710970924577e-09 -4.040766687420809e-09 -9.638736677365233e-09 4.787378637721632e-09 2.6941898745323426e-08 6.286069912659491e-08
2.182 1.0000000010508487 0.9998417885530905 0.9999999750625281 3.1275474112940325e-12 -7.041135134527742e-12 2.82630096080301e-08 -6.817329716429381e-12 -6.148560979993567e-11 -9.835760559892943e-09 4.520655740034659e-09 2.7067316959639693e-08 1.2340517858770155e-07 1.0000000011636438 0.9998417898102582 1.0000000244920373 1.5650278990560036e-09 9.353154928986854e-11 9.830942172879799e-11 1.5624916728557e-09 3.0253345852717975e-09 -9.834515795096109e-09 1.8165474592284993e-09 2.6701403651960616e-08 6.058806663562648e-08 1.0000000012616415 0.9998417898897942 1.000000024680292 1.6376328188553003e-09 1.5963823809985723e-10 1.610909275488254e-10 1.6411793947507132e-09 3.181516315902031e-09 -9.834517166158208e-09 1.880874417658927e-09 2.67051361868368e-08 6.06639579820811e-08 1.000000000327773 0.9998417891308989 1.0000000231076926 9.41500883090927e-10 -4.657376905864317e-10 -4.54994158911263e-10 9.090578809436955e-10 1.7286697638728685e-09 -9.834518294880694e-09 1.432397890050129e-09 2.6681053038565787e-08 6.004595053142247e-08 1.0000000043938044 0.9998417909395371 0.9999998915965215 -4.6032473808851034e-10 3.471430704298804e-09 2.683969714315633e-09 -1.0013536899200477e-11 -7.81814336942995e-11 -9.834749158491691e-09 4.771574045862462e-09 2.7163397157557142e-08 1.249953241718451e-07 0.9999999954554845 0.9998417850942051 1.0000000268249398 -2.9502556542526736e-09 -3.3148091188014437e-09 -4.911878521792519e-09 -1.99830066749687e-09 -4.020633669926312e-09 -9.83459439217947e-09 4.754420305783285e-09 2.7002181891149283e-08 6.277314367414473e-08
2.192 1.0000000008270922 0.9998417883977395 0.9999999803907705 2.412175828851637e-12 -6.8199764365399876e-12 2.444420988774685e-08 -1.8327869999583802e-12 -6.074519246701293e-11 -1.0035229768300322e-08 4.058830183748312e-09 2.7145940830499924e-08 1.12973868393089e-07 1.000000001163578 0.9998417898150544 1.0000000244916456 1.5645902130774934e-09 9.336444354579513e-11 9.88432843348084e-11 1.5633619859796779e-09 3.025428410479485e-09 -1.0034148310213313e-08 1.878257270961945e-09 2.6767478881121898e-08 5.912557548316117e-08 1.0000000012616597 0.9998417898947104 1.0000000246805087 1.6372741005494685e-09 1.5951252614136273e-10 1.6144175733326953e-10 1.642128018891101e-09 3.1817632450223966e-09 -1.0034149632396747e-08 1.9406187501702572e-09 2.6771195790924163e-08 5.920300805295053e-08 1.0000000003273783 0.9998417891349642 1.0000000231023123 9.406692872687056e-10 -4.659828435220794e-10 -4.525300465916312e-10 9.095550792482046e-10 1.7280294179169973e-09 -1.0034150509595476e-08 1.5095332451949323e-09 2.6747278547752782e-08 5.8573252450619594e-08 1.0000000044005368 0.9998417909487787 0.9999998916253715 -4.383133788341891e-10 3.3966217182602274e-09 3.517195906376314e-09 -8.302832028497566e-12 -7.748778372512718e-11 -1.0034406724678379e-08 4.789568911540089e-09 2.7220613996527557e-08 1.244862086128443e-07 0.9999999954774665 0.999841785112043 1.000000026708361 -2.935914529793332e-09 -3.2993159504343675e-09 -4.865751357009988e-09 -1.987355467439834e-09 -4.000593593634261e-09 -1.0034226935482558e-08 4.756293900787065e-09 2.7066730757362155e-08 6.135233400460777e-08
2.202 1.000000000635872 0.9998417882656987 0.9999999849422897 1.857397081688684e-12 -6.4029878075599375e-12 2.061152809839433e-08 3.807375297235701e-12 -5.999003545373468e-11 -1.0238540245297058e-08 3.777583511708579e-09 2.7234762734523906e-08 1.0289466402806075e-07 1.0000000011635033 0.9998417898199169 1.0000000244912237 1.5643176237235667e-09 9.334517240093436e-11 9.918671931538304e-11 1.5639681139389658e-09 3.0255283436502707e-09 -1.0237622303294817e-08 2.0015959497786284e-09 2.6836767870325727e-08 5.655411725167682e-08 1.00000000126167 0.9998417898996934 1.0000000246806586 1.6370803650348237e-09 1.5953472399583112e-10 1.6168057879784805e-10 1.6428118652136136e-09 3.1820167346316157e-09 -1.0237623677957648e-08 2.060290046366525e-09 2.684046815832993e-08 5.663492992454174e-08 1.0000000003269607 0.9998417891390856 1.0000000230972388 9.400034816667864e-10 -4.660797500862022e-10 -4.509612045126726e-10 9.097897897421612e-10 1.7273957000345262e-09 -1.0237624799606816e-08 1.6603044799905476e-09 2.6816726005645938e-08 5.597795060663646e-08 1.0000000043999324 0.9998417909528542 0.999999891819336 -4.1722403131210087e-10 3.323271810258683e-09 4.219592587041499e-09 -6.6781511619665946e-12 -7.67864223812841e-11 -1.0237902169103218e-08 4.8350955942948954e-09 2.7282507873581698e-08 1.2328714801917687e-07 0.9999999954991775 0.999841785129771 1.000000026595975 -2.921481640612029e-09 -3.283749851041813e-09 -4.827724225920445e-09 -1.9767034333596207e-09 -3.980646258573193e-09 -1.0237701050278598e-08 4.785306252216673e-09 2.713459554159139e-08 5.884823442134813e-08
2.212 1.000000000476586 0.9998417881565391 0.999999988731331 1.4388027932650477e-12 -5.816122179214324e-12 1.6931138859416608e-08 8.991182931491455e-12 -5.922131967534016e-11 -1.0445761311001585e-08 3.6595613921303655e-09 2.7329436908651066e-08 9.338712810791023e-08 1.0000000011634225 0.999841789824849 1.0000000244907818 1.564154715882127e-09 9.343724981562376e-11 9.916832008025251e-11 1.5642337784091782e-09 3.0256338800362962e-09 -1.044500570598364e-08 2.145549940869895e-09 2.690777080026063e-08 5.3374684953084534e-08 1.0000000012616763 0.999841789904747 1.0000000246807654 1.6369956767533376e-09 1.5966819029916448e-10 1.616240770621002e-10 1.6431552224993415e-09 3.18227541835902e-09 -1.0445006935832146e-08 2.2004532736817384e-09 2.691145359487723e-08 5.346047296478583e-08 1.000000000326529 0.9998417891432713 1.0000000230923487 9.394477045813284e-10 -4.660652230604097e-10 -4.5035195841426374e-10 9.096856655046902e-10 1.7267672263402472e-09 -1.0445008428042403e-08 1.831261871649375e-09 2.688789481664222e-08 5.2762561366097185e-08 1.000000004393054 0.9998417909525248 0.9999998921535497 -3.970576415883091e-10 3.2513403116673906e-09 4.8074101882201355e-09 -5.3143616580377234e-12 -7.607776447255537e-11 -1.0445303057174306e-08 4.894878858059169e-09 2.7347430753071104e-08 1.2164143458888254e-07 0.9999999955206804 0.9998417851474368 1.0000000264863236 -2.9070119628170053e-09 -3.268146945335218e-09 -4.796776247314719e-09 -1.9664300353677422e-09 -3.960791580587439e-09 -1.0445084454630853e-08 4.827336621391641e-09 2.7204283260647858e-08 5.5739310507120895e-08
2.222 1.00000000034734 0.9998417880689086 0.999999991803361 1.126773660337086e-12 -5.1315452060029914e-12 1.3541325133890819e-08 1.2692218148421846e-11 -5.844144434423248e-11 -1.065696350431566e-08 3.6474482164502596e-09 2.742503441177074e-08 8.492426247751309e-08 1.000000001163341 0.9998417898298555 1.0000000244903047 1.5640766388308805e-09 9.357403054147095e-11 9.870172484101395e-11 1.5641754470055086e-09 3.025743779932244e-09 -1.0656367224720072e-08 2.2723839868427903e-09 2.6978839038592682e-08 5.0277500211544706e-08 1.0000000012616814 0.9998417899098756 1.0000000246808263 1.63699568319668e-09 1.5984622080486443e-10 1.6117037447874385e-10 1.643174446624127e-09 3.1825391920687625e-09 -1.0656368475069206e-08 2.324325452091077e-09 2.6982503937836495e-08 5.036908613721258e-08 1.000000000326093 0.9998417891475285 1.00000002308752 9.389766664853065e-10 -4.660058659121742e-10 -4.5065389626125995e-10 9.092574339738051e-10 1.726144388689481e-09 -1.0656369913676445e-08 1.9784467508867766e-09 2.695913305501279e-08 4.9622720788468994e-08 1.0000000043808148 0.9998417909484434 0.999999892606774 -3.7778944189699985e-10 3.1807536855783183e-09 5.299674331782253e-09 -4.316966038177962e-12 -7.536157193388758e-11 -1.0656678614861664e-08 4.95240729108347e-09 2.7413503224552802e-08 1.1987922040047682e-07 0.9999999955420319 0.9998417851650813 1.000000026378203 -2.8925296555506396e-09 -3.2525733582954543e-09 -4.771492355501255e-09 -1.9565306821440677e-09 -3.941029981737982e-09 -1.0656445336666146e-08 4.866040002819036e-09 2.727413202742648e-08 5.268601152883701e-08
2.232 1.0000000002452412 0.9998417880007419 0.9999999942280036 9.58144157987494e-13 -4.4430610590252974e-12 1.0539971834144285e-08 1.417350646029842e-11 -5.7651846219904604e-11 -1.0872219350502457e-08 3.6721430428071292e-09 2.7516999321016944e-08 7.817153042750184e-08 1.0000000011632633 0.999841789834942 1.0000000244897507 1.5641310357638242e-09 9.3692688949722e-11 9.786860491885426e-11 1.5638682795662657e-09 3.025858038188057e-09 -1.0871777001392054e-08 2.354808018932201e-09 2.704847832208254e-08 4.803756765076861e-08 1.000000001261691 0.999841789915084 1.0000000246808085 1.6371283931599104e-09 1.6000653059891596e-10 1.6038656257543426e-10 1.6429450144447033e-09 3.1828068891086733e-09 -1.0871778499718262e-08 2.404993077705277e-09 2.7052125524188612e-08 4.813424883129995e-08 1.0000000003256604 0.9998417891518657 1.0000000230826307 9.386386395458856e-10 -4.659641786714175e-10 -4.5164575764537964e-10 9.085794534337095e-10 1.7255262780621699e-09 -1.087177980385746e-08 2.0727722518162264e-09 2.7028941776611996e-08 4.7344526788261486e-08 1.0000000043639663 0.9998417909411473 0.9999998931616414 -3.5932474716661794e-10 3.111438568032235e-09 5.7154274330745504e-09 -3.729194960548161e-12 -7.463826318022293e-11 -1.087209923325552e-08 4.991998477928544e-09 2.7478913331024294e-08 1.1834657115496056e-07 0.9999999955632733 0.9998417851827353 1.0000000262706952 -2.8779867678273553e-09 -3.2370915487082137e-09 -4.750255415218123e-09 -1.946942051149961e-09 -3.921361078624848e-09 -1.0871854678773376e-08 4.88677446427422e-09 2.734261824209071e-08 5.0428203572869136e-08
2.242 1.000000000166761 0.9998417879495203 0.9999999960902186 1.0235233314527818e-12 -3.84432439067744e-12 7.979995540139142e-09 1.312482390981508e-11 -5.685401917836348e-11 -1.1091601980567539e-08 3.678266660871532e-09 2.7601863336608925e-08 7.38262869051331e-08 1.0000000011631924 0.9998417898401117 1.0000000244890639 1.5644108901549506e-09 9.375948400559309e-11 9.690467287702965e-11 1.5634085031624372e-09 3.025976084312813e-09 -1.1091306469774878e-08 2.3768634460628828e-09 2.7115597998597863e-08 4.7289328826901707e-08 1.0000000012617074 0.9998417899203756 1.0000000246806622 1.6374870416628408e-09 1.6011475301420334e-10 1.5949404052802905e-10 1.6425630637123884e-09 3.1830784777940665e-09 -1.1091308221500817e-08 2.426611100020398e-09 2.7119228198293066e-08 4.7388530196079807e-08 1.0000000003252363 0.9998417891562872 1.0000000230775739 9.385262613339077e-10 -4.659744036102295e-10 -4.5296880912549304e-10 9.077469146231894e-10 1.7249122696561948e-09 -1.1091309263873844e-08 2.098015478867961e-09 2.709622577372822e-08 4.657639387807127e-08 1.0000000043431048 0.9998417909310648 0.9999998938044253 -3.4152520366836567e-10 3.043345762089103e-09 6.071739428178005e-09 -3.5465751033261122e-12 -7.390811175989167e-11 -1.1091636332248257e-08 5.001976974144972e-09 2.7542185813396623e-08 1.173257406010102e-07 0.9999999955844333 0.9998417852004208 1.000000026163167 -2.863290159288234e-09 -3.2217361037662634e-09 -4.731460119110581e-09 -1.937577249192157e-09 -3.901785052538524e-09 -1.1091383395828485e-08 4.879488519883165e-09 2.7408613548878964e-08 4.9576693786627864e-08
2.252 1.0000000001081053 0.9998417879125336 0.9999999974813126 1.3853996069605971e-12 -3.4104842354707384e-12 5.87215006955768e-09 9.723031465897035e-12 -5.605024996851992e-11 -1.1315185619481035e-08 3.6334191447411023e-09 2.7677656470256785e-08 7.23290428112827e-08 1.0000000011631276 0.9998417898453658 1.0000000244882012 1.5649810292296866e-09 9.377252347477428e-11 9.60928956988044e-11 1.5628963869463595e-09 3.026097208985571e-09 -1.1315028316851555e-08 2.33353968035928e-09 2.717973097994445e-08 4.823160747421963e-08 1.0000000012617287 0.999841789925751 1.000000024680347 1.6381353697054184e-09 1.601692940033505e-10 1.587652380652842e-10 1.6421290528593157e-09 3.183353193915781e-09 -1.1315030014879453e-08 2.384210927794711e-09 2.7183345292418213e-08 4.832981745567552e-08 1.0000000003248206 0.999841789160795 1.0000000230722763 9.387043570103902e-10 -4.66038195644952e-10 -4.5424100042103585e-10 9.068599725800496e-10 1.7243015395283927e-09 -1.1315031173797788e-08 2.049023278707138e-09 2.7160514536320534e-08 4.752450789892901e-08 1.0000000043186936 0.9998417909185271 0.9999998945245091 -3.242830571990511e-10 2.9764548219193597e-09 6.3825440821263874e-09 -3.715822678540468e-12 -7.317191682053348e-11 -1.1315363213694535e-08 4.976793404068083e-09 2.760244674039322e-08 1.1696001172453215e-07 0.9999999956055247 0.9998417852181489 1.000000026055248 -2.8483745699309677e-09 -3.206508668222605e-09 -4.713728480313575e-09 -1.92834109082787e-09 -3.882302344844207e-09 -1.1315104354036097e-08 4.840540246803157e-09 2.7471611721720277e-08 5.034307722983298e-08
2.262 1.0000000000655327 0.999841787887111 0.9999999984911107 2.0125490418634228e-12 -3.1821848545448874e-12 4.193251871597255e-09 4.611709470843585e-12 -5.5241701613566603e-11 -1.154304584317739e-08 3.526807901915132e-09 2.774405408633042e-08 7.35593365701318e-08 1.0000000011630639 0.9998417898507019 1.0000000244871445 1.5658188338727079e-09 9.37495244150495e-11 9.563730997185449e-11 1.5624426046735628e-09 3.026220493610799e-09 -1.1543016043633603e-08 2.230899476861948e-09 2.724118495366855e-08 5.0502768639371396e-08 1.0000000012617518 0.9998417899312086 1.0000000246798468 1.639051482582275e-09 1.601875903217529e-10 1.5839633633403326e-10 1.6417537696578612e-09 3.1836300422160267e-09 -1.154301797635553e-08 2.2838753264088784e-09 2.7244784670225044e-08 5.059727884287841e-08 1.0000000003244107 0.9998417891653877 1.0000000230667074 9.391502431475176e-10 -4.661380401337141e-10 -4.551865512940255e-10 9.060289398766449e-10 1.723693801397413e-09 -1.1543019140212794e-08 1.931489932918069e-09 2.7222113608814576e-08 4.9821743406636796e-08 1.0000000042910906 0.9998417909037913 0.9999998953137094 -3.075819071459158e-10 2.9107635803314387e-09 6.658252120193438e-09 -4.119011870061139e-12 -7.24299965434185e-11 -1.1543353884206735e-08 4.918108239434677e-09 2.7659640135766843e-08 1.1720839174882959e-07 0.9999999956265502 0.9998417852359224 1.0000000259467843 -2.833262626963052e-09 -3.191392658698587e-09 -4.696068953450388e-09 -1.9191225777060985e-09 -3.862912933506863e-09 -1.1543091207640865e-08 4.773495896684802e-09 2.7531883520194866e-08 5.2413633648483846e-08
2.272 1.0000000000355964 0.9998417878707924 0.9999999992021127 2.789062344784375e-12 -3.164989371465587e-12 2.897105153017842e-09 -1.2032498199186554e-12 -5.442996817218718e-11 -1.1775258551627231e-08 3.365345573753802e-09 2.7802321992112687e-08 7.677099817535833e-08 1.0000000011629961 0.9998417898561175 1.0000000244858946 1.5668163938448724e-09 9.370740463685869e-11 9.559153306834841e-11 1.5621735673482655e-09 3.026345197500157e-09 -1.1775345406523491e-08 2.0866921391123653e-09 2.730104614480039e-08 5.336804004800894e-08 1.0000000012617691 0.9998417899367458 1.000000024679162 1.6401274690228498e-09 1.6018704348340923e-10 1.584350056200799e-10 1.6415634503079855e-09 3.183908488982464e-09 -1.1775347441207123e-08 2.1432742786378575e-09 2.730463264858865e-08 5.3457866614646684e-08 1.0000000003239988 0.9998417891700631 1.0000000230608679 9.397561789529378e-10 -4.662572176408814e-10 -4.5570661759622633e-10 9.053806888369081e-10 1.7230885305922373e-09 -1.1775348179189423e-08 1.7630211371093732e-09 2.728210833713243e-08 5.2720844410932e-08 1.000000004260579 0.9998417908870606 0.9999998961655887 -2.9149270315658514e-10 2.8462714961460998e-09 6.905988481120288e-09 -4.57047043827946e-12 -7.168280308457658e-11 -1.177568422269002e-08 4.834702996733645e-09 2.7714602096704e-08 1.1785340011000835e-07 0.9999999956475046 0.9998417852537393 1.0000000258377708 -2.8180615015950505e-09 -3.1763712349499416e-09 -4.6779256340805725e-09 -1.909789848621626e-09 -3.843616946135849e-09 -1.177541979752983e-08 4.688714183298785e-09 2.759048299509714e-08 5.5103334882371275e-08
2.282 1.0000000000152904 0.9998417878614312 0.9999999996859148 3.5854773474624674e-12 -3.3403765111171967e-12 1.9254808187406946e-09 -6.543231998208054e-12 -5.3616560213303335e-11 -1.2011901162283592e-08 3.1708721998442242e-09 2.7855069320235353e-08 8.084002615946994e-08 1.0000000011629169 0.9998417898616101 1.0000000244844511 1.5678379393844459e-09 9.365035476089469e-11 9.587150429250046e-11 1.5622096440280405e-09 3.0264712750958224e-09 -1.2012092793077903e-08 1.9304761811409655e-09 2.7360971624611982e-08 5.6033765376830034e-08 1.0000000012617756 0.9998417899423594 1.0000000246782916 1.6412277198615716e-09 1.6017182232744266e-10 1.5879488795790528e-10 1.6416784718974056e-09 3.1841878159006043e-09 -1.2012094985234172e-08 1.991557783177447e-09 2.7364546175243263e-08 5.611938377774687e-08 1.00000000032358 0.9998417891748179 1.0000000230547634 9.403861738230327e-10 -4.663911066957863e-10 -4.5586035792380537e-10 9.050366546633463e-10 1.722484188241219e-09 -1.2012095956817798e-08 1.5749278480669428e-09 2.7342155914016446e-08 5.541745615987115e-08 1.0000000042273909 0.9998417908685031 0.9999998970748527 -2.7611491041171565e-10 2.78296805481678e-09 7.130225002904078e-09 -4.847977880168025e-12 -7.093136179708372e-11 -1.2012430958797135e-08 4.74092404955635e-09 2.7768904436552074e-08 1.1856393883730771e-07 0.9999999956683793 0.9998417852715952 1.0000000257282766 -2.8029067309408475e-09 -3.16143986910703e-09 -4.659109719664771e-09 -1.9002129707926307e-09 -3.824414529627479e-09 -1.2012166535991224e-08 4.601370462713647e-09 2.7649042951960883e-08 5.7645263040186226e-08
2.292 1.00000000000211 0.9998417878572394 1.0000000000017113 4.324458477879164e-12 -3.684448254455816e-12 1.217270579583328e-09 -1.0302569472354203e-11 -5.28032621839855e-11 -1.2253052185948326e-08 2.9784116589924715e-09 2.790577613457262e-08 8.460526570644555e-08 1.0000000011628223 0.9998417898671784 1.0000000244827945 1.568784207497702e-09 9.357102422336186e-11 9.63299660029814e-11 1.562617226419036e-09 3.026597567023565e-09 -1.2253336818502457e-08 1.8008658093692501e-09 2.7422778503474748e-08 5.7866546623635014e-08 1.000000001261766 0.9998417899480483 1.0000000246772156 1.6422521789599705e-09 1.6013397921934477e-10 1.59327811016814e-10 1.6421650595449872e-09 3.1844672654383002e-09 -1.2253338676976542e-08 1.8662680157303963e-09 2.742634212722535e-08 5.7949266914672714e-08 1.0000000003231488 0.9998417891796498 1.000000023048384 9.409407877663535e-10 -4.665476471381884e-10 -4.5578525546164804e-10 9.050644820149376e-10 1.7218805561863591e-09 -1.2253339853207814e-08 1.4128037004019536e-09 2.7404074700688377e-08 5.7271979804413546e-08 1.0000000041917285 0.9998417908482633 0.9999998980368834 -2.6151090158035403e-10 2.7208330248198414e-09 7.3335590400690505e-09 -4.76051714170006e-12 -7.017615019490429e-11 -1.2253672956301297e-08 4.653537341611587e-09 2.782445476438489e-08 1.1898925516480437e-07 0.9999999956891662 0.9998417852894858 1.0000000256183852 -2.7878977443422173e-09 -3.146606395598405e-09 -4.639661654891986e-09 -1.890312846696383e-09 -3.805306052339823e-09 -1.2253409517514494e-08 4.5278645651307596e-09 2.770936886688469e-08 5.941023908435289e-08
2.302 0.9999999999940492 0.9998417878567862 1.0000000001964344 4.988733183297446e-12 -4.1740630639826496e-12 7.149591101549539e-10 -1.1692885694170492e-11 -5.1991072504837354e-11 -1.2498790987777387e-08 2.8323242123810447e-09 2.7958103145251388e-08 8.711050063076507e-08 1.0000000011627084 0.9998417898728212 1.0000000244808835 1.5696163237240353e-09 9.346019897063354e-11 9.683451253747553e-11 1.5633638235844126e-09 3.026722875868914e-09 -1.2499156978304229e-08 1.7357615778844308e-09 2.748794022814828e-08 5.848141153476104e-08 1.0000000012617374 0.9998417899538115 1.0000000246758907 1.6431625343810234e-09 1.6006466681665004e-10 1.5990123041937146e-10 1.6429903361281082e-09 3.1847458459295874e-09 -1.2499158354672325e-08 1.8036104871520602e-09 2.7491493619361826e-08 5.856294029750189e-08 1.000000000322701 0.9998417891845586 1.0000000230416985 9.413813728984922e-10 -4.667359682407866e-10 -4.5561317484201473e-10 9.054323710525423e-10 1.72127672123759e-09 -1.2499159762713189e-08 1.328431980780877e-09 2.7469340426074012e-08 5.7896400309461184e-08 1.0000000041537755 0.9998417908264751 0.9999998990474404 -2.4768315985393183e-10 2.6598456135827415e-09 7.517437079974474e-09 -4.215362281597648e-12 -6.941823527159015e-11 -1.2499489803004703e-08 4.587487689504946e-09 2.7882957014284375e-08 1.1884896265911406e-07 0.9999999957098578 0.9998417853074069 1.000000025508169 -2.7730726337960226e-09 -3.1318790117207322e-09 -4.619711215821369e-09 -1.8801094653026183e-09 -3.786291829500245e-09 -1.2499228649139116e-08 4.481347083189793e-09 2.7772939532712646e-08 6.00051029896578e-08
2.312 0.9999999999895558 0.9998417878589646 1.0000000003059788 5.581531510008786e-12 -4.778040885773655e-12 3.6842345461967615e-10 -1.0407079786181294e-11 -5.118182966872526e-11 -1.274919855122337e-08 2.77493796860574e-09 2.8015104789920156e-08 8.773501827109981e-08 1.0000000011625751 0.9998417898785394 1.0000000244786782 1.5703331608512302e-09 9.332078329618925e-11 9.73061857859644e-11 1.5643104034077898e-09 3.026847151280798e-09 -1.2749633942772604e-08 1.754892678539193e-09 2.7557172731771607e-08 5.7754232846049545e-08 1.0000000012616885 0.9998417899596505 1.0000000246742764 1.6439579985738856e-09 1.5996689503147431e-10 1.6043679339217532e-10 1.6440155655995034e-09 3.185023204734983e-09 -1.2749635437388522e-08 1.8221122569873922e-09 2.7560716198407714e-08 5.7836462576591207e-08 1.0000000003222358 0.9998417891895445 1.0000000230346768 9.417071028386524e-10 -4.669525494534433e-10 -4.55427912897333e-10 9.060024972384189e-10 1.720671773216208e-09 -1.2749636819608493e-08 1.3529550685552813e-09 2.753867219698708e-08 5.716504849408356e-08 1.000000004113707 0.9998417908032633 0.9999999001024984 -2.345980343459289e-10 2.599997617523962e-09 7.682707702285528e-09 -3.2492108850812412e-12 -6.865836485195851e-11 -1.2749963539471237e-08 4.55177943207728e-09 2.7945429228860925e-08 1.1799388385143188e-07 0.9999999957304481 0.9998417853253571 1.00000002539769 -2.7584320577757403e-09 -3.1172541020056444e-09 -4.5993918600651986e-09 -1.8697311633309104e-09 -3.767372193835387e-09 -1.2749705073557046e-08 4.467886428984615e-09 2.7840494367267972e-08 5.929277058189327e-08
2.322 0.9999999999874644 0.9998417878629433 1.000000000357 6.085420977085173e-12 -5.441515658765979e-12 1.365332821393646e-10 -6.660559591127866e-12 -5.0377187575074033e-11 -1.300435621335368e-08 2.82671299343425e-09 2.8078567122231785e-08 8.626458056078934e-08 1.0000000011624226 0.9998417898843357 1.0000000244761669 1.5709306457228311e-09 9.317424340221334e-11 9.771028504923187e-11 1.5652559913531068e-09 3.026969198891312e-09 -1.3004850662972329e-08 1.8476950377560651e-09 2.7630282557491556e-08 5.5805788440537484e-08 1.0000000012616206 0.9998417899655675 1.00000002467236 1.644634008716316e-09 1.5986205736532462e-10 1.6090052190616625e-10 1.6450392523336536e-09 3.1852984449475838e-09 -1.3004852064050761e-08 1.9117244561037284e-09 2.763381609408284e-08 5.589068738111522e-08 1.0000000003217528 0.9998417891946101 1.000000023027315 9.419138845646775e-10 -4.671764767663655e-10 -4.552706601896323e-10 9.065742842009473e-10 1.7200654614344791e-09 -1.3004853617122168e-08 1.4710836181092997e-09 2.761187987495754e-08 5.5197941328397863e-08 1.0000000040716903 0.9998417907787508 0.999999901198195 -2.2222961224889107e-10 2.5412990406363345e-09 7.829976534678024e-09 -2.003594992836291e-12 -6.789759446613993e-11 -1.3005176276841432e-08 4.5469726350038504e-09 2.801197584194147e-08 1.1643058291859897e-07 0.9999999957509347 0.9998417853433352 1.0000000252870236 -2.7439796012630975e-09 -3.1027098162049917e-09 -4.578813573053629e-09 -1.8593721296788791e-09 -3.7485469531451604e-09 -1.3004921305593858e-08 4.484830034979256e-09 2.7911876930089622e-08 5.737963106398012e-08
2.332 0.9999999999869242 0.9998417878681173 1.0000000003688652 6.458305831164644e-12 -6.0801280310570805e-12 -1.2838345733451432e-11 -1.1069391154288495e-12 -4.9578099990809125e-11 -1.3264347075527776e-08 2.971547238518671e-09 2.8148691580438165e-08 8.293347789914498e-08 1.0000000011622536 0.999841789890214 1.0000000244733855 1.5713793394574539e-09 9.305508775347419e-11 9.802650195532341e-11 1.5660062320910812e-09 3.0270876916126084e-09 -1.3264891424629356e-08 1.980947725326796e-09 2.770633897613993e-08 5.2980810474003325e-08 1.0000000012615358 0.9998417899715657 1.0000000246701763 1.6451608991384705e-09 1.5978477804912558e-10 1.6127254751123115e-10 1.6458672599399397e-09 3.185570793372735e-09 -1.3264892575886964e-08 2.0408527712265895e-09 2.770986228414208e-08 5.307026320881201e-08 1.0000000003212552 0.9998417891997584 1.0000000230196564 9.419725318279162e-10 -4.673731117601779e-10 -4.5516916587641305e-10 9.069539231862864e-10 1.7194563713148238e-09 -1.3264894352941092e-08 1.6352468139916926e-09 2.768803526960959e-08 5.2340199621879246e-08 1.000000004027891 0.9998417907530562 0.9999999023308251 -2.1057899592240444e-10 2.483775544242056e-09 7.959800332580412e-09 -6.648661612730542e-13 -6.713712204841919e-11 -1.3265212408863143e-08 4.565246996896705e-09 2.8081898057314607e-08 1.1431438952227216e-07 0.9999999957713166 0.999841785361343 1.0000000251762793 -2.7297446219846627e-09 -3.0882108327478913e-09 -4.558072824127467e-09 -1.8492246536350849e-09 -3.7298172939174024e-09 -1.32649615036849e-08 4.5219447074288665e-09 2.798619678453743e-08 5.4594897475405934e-08
2.342 0.9999999999873314 0.9998417878740558 1.0000000003554605 6.659336705730799e-12 -6.5964085828951035e-12 -1.0382914913523869e-10 5.317613998729675e-12 -4.8785673056069646e-11 -1.3529255844718886e-08 3.1630831087116577e-09 2.8224228210087413e-08 7.843364619999403e-08 1.0000000011620722 0.9998417898961791 1.0000000244704184 1.5716350038281024e-09 9.299763117034807e-11 9.822987389131727e-11 1.5664260392682188e-09 3.0272024813228818e-09 -1.3529842272965352e-08 2.1166745842821494e-09 2.7784066600265102e-08 4.982447178318105e-08 1.000000001261439 0.9998417899776508 1.0000000246678098 1.6454950705603935e-09 1.5976913965329526e-10 1.6152881470992565e-10 1.6463646894717084e-09 3.1858387340517914e-09 -1.3529843232331404e-08 2.1728755811178844e-09 2.7787579370529363e-08 4.9919909224846657e-08 1.0000000003207468 0.9998417892049942 1.0000000230117896 9.4183858895524e-10 -4.67507824391739e-10 -4.5515408159307345e-10 9.070054508835841e-10 1.7188440874483427e-09 -1.3529844820654742e-08 1.797361354968206e-09 2.7765863904422577e-08 4.914009208689807e-08 1.0000000039824697 0.9998417907262965 0.9999999034968519 -1.996623143518569e-10 2.4274536125334847e-09 8.072774779587826e-09 5.878767899797153e-13 -6.63774166072619e-11 -1.3530158263736262e-08 4.592862381552004e-09 2.8154051367370416e-08 1.1191750302191148e-07 0.9999999957915963 0.9998417853793834 1.0000000250655965 -2.7157703979134433e-09 -3.073721700687935e-09 -4.537259582903796e-09 -1.8394278133702313e-09 -3.711182726444719e-09 -1.35299118325023e-08 4.5646049266163184e-09 2.8062209776615836e-08 5.1465629416578e-08
2.352 0.9999999999882666 0.9998417878804616 1.0000000003266893 6.67418038054418e-12 -6.9118197662827504e-12 -1.5413079113912797e-10 1.1564409368611303e-11 -4.800177955974241e-11 -1.3799168676008115e-08 3.3453244730061353e-09 2.8302989036368526e-08 7.384965962105762e-08 1.0000000011618844 0.999841789902237 1.00000002446738 1.5716700419584438e-09 9.301918631705675e-11 9.830089855960211e-11 1.5664474052827632e-09 3.0273126584801026e-09 -1.3799790120282949e-08 2.2237311023989893e-09 2.7862242941056214e-08 4.70323293958078e-08 1.0000000012613355 0.999841789983829 1.0000000246653742 1.645607917834991e-09 1.5983243738403564e-10 1.6165014536312493e-10 1.6464634758420452e-09 3.186102512880682e-09 -1.3799791197886842e-08 2.277313974218472e-09 2.7865745048964034e-08 4.713404028680479e-08 1.000000000320232 0.999841789210324 1.0000000230038337 9.414839694471419e-10 -4.675633783308777e-10 -4.552498224196809e-10 9.066606835299333e-10 1.718227519881853e-09 -1.3799792946844383e-08 1.922481725302922e-09 2.784414225854065e-08 4.6301401275679185e-08 1.0000000039355836 0.9998417906985859 0.9999999046929123 -1.8948063161390834e-10 2.372344281418634e-09 8.169564087511487e-09 1.6031310050905424e-12 -6.561949506415706e-11 -1.380010136621096e-08 4.6138952177863466e-09 2.8227235989690796e-08 1.0957578291722017e-07 0.999999995811777 0.9998417853974613 1.000000024955136 -2.70208422101824e-09 -3.05922416537375e-09 -4.516446741430438e-09 -1.8300570026702528e-09 -3.6926439509286097e-09 -1.3799859650866505e-08 4.597621197737432e-09 2.8138706943697052e-08 4.866575230396159e-08
2.362 0.9999999999894489 0.999841787887137 1.0000000002896012 6.517679363909895e-12 -6.9975416773170285e-12 -1.7662564378116925e-10 1.6619773784087386e-11 -4.7227128368634944e-11 -1.4074173099601866e-08 3.470403104212429e-09 2.838255045605981e-08 7.043535461362673e-08 1.0000000011616967 0.9998417899083941 1.0000000244643954 1.5714942182594595e-09 9.310926986920726e-11 9.824597250879722e-11 1.566045079037679e-09 3.0274174329440183e-09 -1.4074824837271692e-08 2.2811740734634524e-09 2.7939923906930494e-08 4.531876840891738e-08 1.0000000012612313 0.9998417899901061 1.0000000246629936 1.6455100708971958e-09 1.5996406452023302e-10 1.6164359836004382e-10 1.6461385841735439e-09 3.1863601692125926e-09 -1.4074826013821728e-08 2.3334549290940282e-09 2.7943415608247806e-08 4.542514333764115e-08 1.0000000003197185 0.9998417892157532 1.0000000229959178 9.409180055755006e-10 -4.675504305305537e-10 -4.554540441794363e-10 9.058930270645297e-10 1.7176057765123957e-09 -1.4074827453970756e-08 1.988891744156293e-09 2.792192364673824e-08 4.455253750663953e-08 1.0000000038873855 0.9998417906700341 0.9999999059158119 -1.7999899456090753e-10 2.3184289699156383e-09 8.250894826597468e-09 2.245545900750184e-12 -6.486501631143812e-11 -1.4075130380215586e-08 4.613987801370678e-09 2.8300439057206027e-08 1.076170761075212e-07 0.9999999958318637 0.9998417854155818 1.0000000248450616 -2.6886769483495895e-09 -3.0447274707538794e-09 -4.495671792580121e-09 -1.8211477664904677e-09 -3.674201689255019e-09 -1.4074893753019084e-08 4.608565995133253e-09 2.821473917710073e-08 4.688952693307207e-08
2.372 0.9999999999907017 0.9998417878939567 1.000000000249189 6.2201304487921304e-12 -6.887902856356267e-12 -1.807750174616775e-10 1.9635710021875468e-11 -4.64636914775963e-11 -1.4354358414785834e-08 3.5080085602418833e-09 2.8460945950975637e-08 6.916873406325785e-08 1.0000000011615144 0.9998417899146566 1.000000024461586 1.5711497898700437e-09 9.322749634068614e-11 9.810317730441825e-11 1.5652145802129789e-09 3.027515497537073e-09 -1.4355037059143743e-08 2.2783345185020667e-09 2.8016488362484538e-08 4.5168081119317634e-08 1.0000000012611334 0.9998417899964887 1.0000000246607903 1.6452437312272702e-09 1.6012405324768873e-10 1.6154762183955592e-10 1.6453855633691537e-09 3.1866118825427405e-09 -1.4355037987685786e-08 2.330696457477548e-09 2.8019970245055693e-08 4.527569600882242e-08 1.000000000319211 0.9998417892212883 1.0000000229881665 9.40184069045662e-10 -4.67508978706566e-10 -4.5573239076323354e-10 9.046973280155374e-10 1.716978148088902e-09 -1.4355039525102728e-08 1.9858750465143935e-09 2.7998583895230248e-08 4.4391509558447125e-08 1.0000000038380217 0.9998417906407487 0.9999999071625226 -1.7115139236880023e-10 2.2656572204977847e-09 8.317526385771711e-09 2.3938837144065705e-12 -6.411485668661813e-11 -1.4355336412815622e-08 4.583361619315598e-09 2.837291201414551e-08 1.0627963804252283e-07 0.9999999958518614 0.9998417854337499 1.0000000247355263 -2.675505069565085e-09 -3.030270551319113e-09 -4.474934802193786e-09 -1.8127160352164746e-09 -3.655856093172702e-09 -1.4355105566425562e-08 4.59015244757781e-09 2.8289668369126222e-08 4.661730967168133e-08
2.382 0.9999999999919229 0.9998417879008508 1.000000000208921 5.811724383121668e-12 -6.66778277619868e-12 -1.7358382484418162e-10 2.0054959291038927e-11 -4.571164188475405e-11 -1.4639816334999228e-08 3.449281312821796e-09 2.8537197521706425e-08 7.026233099687889e-08 1.0000000011613435 0.9998417899210305 1.0000000244590586 1.5706895368035265e-09 9.331618088288706e-11 9.79172292780083e-11 1.5639846453576906e-09 3.027606219015454e-09 -1.4640519710318108e-08 2.2146287709139034e-09 2.8091631323012298e-08 4.658477276914592e-08 1.0000000012610462 0.9998417900029828 1.0000000246588696 1.6448617477512278e-09 1.602543867592624e-10 1.6140749843660165e-10 1.6442330084722497e-09 3.1868561182124184e-09 -1.4640520445767653e-08 2.268484722371436e-09 2.809510423654597e-08 4.668991082171665e-08 1.000000000318715 0.9998417892269356 1.000000022980689 9.393348116382457e-10 -4.674969209507525e-10 -4.560431018455248e-10 9.031008959753489e-10 1.7163436888378844e-09 -1.4640522064790894e-08 1.9126472073888983e-09 2.807381575728504e-08 4.58253745143171e-08 1.0000000037876329 0.9998417906108312 0.9999999084301671 -1.628644275521852e-10 2.2139561522624185e-09 8.370210583030175e-09 1.9683936734860345e-12 -6.336994083013115e-11 -1.4640812039694331e-08 4.5188258609654186e-09 2.844420385190942e-08 1.056420287543872e-07 0.9999999958717743 0.9998417854519718 1.0000000246266645 -2.662516084255133e-09 -3.015911485960108e-09 -4.454225239193899e-09 -1.8047442430078903e-09 -3.6376077228644425e-09 -1.4640587294483667e-08 4.54161597681795e-09 2.8363169934112138e-08 4.787668989579117e-08
2.392 0.999999999993067 0.999841787907788 1.0000000001711078 5.31650406091977e-12 -6.439843350548648e-12 -1.6015376799873986e-10 1.7723844212316148e-11 -4.497297805915127e-11 -1.4930640341587504e-08 3.30764933135079e-09 2.861155242454631e-08 7.306936948812263e-08 1.0000000011611885 0.9998417899275217 1.0000000244568914 1.5701528517125897e-09 9.33193858402766e-11 9.770272636010325e-11 1.5624524678519474e-09 3.027688909837074e-09 -1.4931366716308388e-08 2.099775736678689e-09 2.816540794884915e-08 4.9080118899583935e-08 1.0000000012609755 0.9998417900095943 1.0000000246573104 1.6444036748331647e-09 1.6029926737186142e-10 1.6123771617297593e-10 1.642778993863672e-09 3.1870918344982666e-09 -1.4931367763688404e-08 2.1565340738987975e-09 2.816887284386102e-08 4.918050790048047e-08 1.000000000318236 0.9998417892327003 1.0000000229735655 9.384098071278497e-10 -4.67570021300592e-10 -4.563740184193329e-10 9.012006516102812e-10 1.7157011301912938e-09 -1.493136909382461e-08 1.7785210461525242e-09 2.814767343223699e-08 4.835494509667363e-08 1.0000000037363548 0.9998417905803808 0.9999999097159984 -1.5507740857384673e-10 2.163252144731713e-09 8.40966289120658e-09 9.832847719866959e-13 -6.263137859174233e-11 -1.4931651197191893e-08 4.424591870860291e-09 2.8514244113828713e-08 1.0559474723172846e-07 0.9999999958916085 0.999841785470253 1.0000000245185765 -2.649670031558092e-09 -3.001705295187889e-09 -4.433557974445376e-09 -1.79714329683051e-09 -3.6194566636606583e-09 -1.4931433751453563e-08 4.468992881969828e-09 2.8435283239096563e-08 5.021599184905385e-08
2.402 0.9999999999941228 0.9998417879147627 1.000000000137166 4.748052527752084e-12 -6.284279769924254e-12 -1.4398295929417227e-10 1.2948198026300073e-11 -4.4248699310332556e-11 -1.5226925849135687e-08 3.116947024383553e-09 2.8685303000230303e-08 7.650500103649584e-08 1.0000000011610533 0.9998417899341346 1.0000000244551133 1.5695611464258804e-09 9.320556919718673e-11 9.7430089159824e-11 1.5608087952676771e-09 3.027762552467503e-09 -1.522767465985103e-08 1.9540941010959923e-09 2.8238286190671996e-08 5.1917452895508834e-08 1.0000000012609245 0.9998417900163273 1.0000000246561402 1.643890056919417e-09 1.602270864358279e-10 1.6100929796069555e-10 1.6412132895167809e-09 3.1873188579742384e-09 -1.52276759938148e-08 2.0150038723958375e-09 2.8241744006735583e-08 5.201271163872491e-08 1.0000000003177776 0.9998417892385874 1.000000022966827 9.374295993138616e-10 -4.677598925770693e-10 -4.5675694262299923e-10 8.991864493419453e-10 1.7150501146751033e-09 -1.5227677235382888e-08 1.6039531441891337e-09 2.8220625075111356e-08 5.122966017253333e-08 1.0000000036843146 0.9998417905494906 0.9999999110173774 -1.4774958789204215e-10 2.113493931087313e-09 8.43656668885074e-09 -4.1800823784304604e-13 -6.190075227473076e-11 -1.5227950875349837e-08 4.311663992515274e-09 2.8583425572712415e-08 1.0587127710516667e-07 0.9999999959113668 0.9998417854885975 1.0000000244113103 -2.6369457606773954e-09 -2.9876838705903483e-09 -4.412985957551149e-09 -1.789727855918873e-09 -3.6014038402123457e-09 -1.5227741086846264e-08 4.38407896627635e-09 2.8506465522518555e-08 5.2926139347676096e-08
2.412 0.9999999999950981 0.9998417879217834 1.0000000001078404 4.1053369565574975e-12 -6.226471834651991e-12 -1.271993391719646e-10 6.453827023869883e-12 -4.353941429615904e-11 -1.5528771106903e-08 2.9253908687022793e-09 2.8760169037614703e-08 7.956309221522076e-08 1.0000000011609405 0.9998417899408736 1.0000000244536902 1.5689279204849432e-09 9.298146892760726e-11 9.705696726153061e-11 1.5593122150586282e-09 3.027826046719507e-09 -1.5529541698529185e-08 1.8078744270833826e-09 2.8311072580743832e-08 5.4386602790947906e-08 1.0000000012608952 0.999841790023186 1.000000024655326 1.6433349577236528e-09 1.600445197533479e-10 1.6068010158765685e-10 1.639795022928248e-09 3.1875354488656985e-09 -1.552954312178288e-08 1.873600621161339e-09 2.8314524106789513e-08 5.447766833917389e-08 1.0000000003173413 0.9998417892446003 1.000000022960441 9.364077080570723e-10 -4.680599160377975e-10 -4.572359086546869e-10 8.97316543886145e-10 1.7143895475341938e-09 -1.5529544336342206e-08 1.4220982602179464e-09 2.8293477799816615e-08 5.3729644234586686e-08 1.0000000036316332 0.9998417905182487 0.9999999123317534 -1.4084991065854433e-10 2.0646689995370454e-09 8.451615470296345e-09 -1.979862465426145e-12 -6.117878974847777e-11 -1.5529808625910105e-08 4.195639564330568e-09 2.8652542752074236e-08 1.0612706881108389e-07 0.9999999959310516 0.9998417855070098 1.0000000243048464 -2.6243293543547473e-09 -2.97384038842539e-09 -4.392568410639602e-09 -1.7822403702879722e-09 -3.583449509752462e-09 -1.552960740819269e-08 4.301947865553359e-09 2.8577516267874313e-08 5.5307119576145056e-08
2.422 0.9999999999960065 0.9998417879288616 1.0000000000833849 3.375100638051434e-12 -6.226899048500224e-12 -1.1085064379334114e-10 -7.579737760230649e-13 -4.284656883721854e-11 -1.583627527285483e-08 2.782881750119765e-09 2.883743541137796e-08 8.15919787589086e-08 1.0000000011608488 0.9998417899477395 1.0000000244525284 1.5682757797197455e-09 9.26922988989602e-11 9.658428586894817e-11 1.558216609261322e-09 3.0278786272300443e-09 -1.5837068013060077e-08 1.6973650365701077e-09 2.8384644812940286e-08 5.5959222412213676e-08 1.0000000012608876 0.9998417900301725 1.0000000246547738 1.6427606096073029e-09 1.5979695672551674e-10 1.602511682063177e-10 1.6387781580472903e-09 3.1877413631564297e-09 -1.5837069395271303e-08 1.767275570194542e-09 2.8388090822807472e-08 5.6047685819946755e-08 1.0000000003169265 0.9998417892507413 1.0000000229543153 9.353669686739008e-10 -4.684247115422297e-10 -4.5781071722728593e-10 8.958455454858239e-10 1.7137184498344531e-09 -1.583707068539159e-08 1.2784662604655196e-09 2.836710979358082e-08 5.532172130901345e-08 1.0000000035784207 0.9998417904867362 0.9999999136566633 -1.3434270097258904e-10 2.016805300957283e-09 8.455564399309592e-09 -3.4061630374468026e-12 -6.04667233310195e-11 -1.5837324460059846e-08 4.093043476215376e-09 2.8722514891728827e-08 1.0603373455704519e-07 0.9999999959506631 0.9998417855254915 1.0000000241991045 -2.611798376024984e-09 -2.960129288034756e-09 -4.372314077347418e-09 -1.7744230521092391e-09 -3.56559421013813e-09 -1.583713288713133e-08 4.23728533540405e-09 2.8649308633130205e-08 5.6828887321092144e-08
2.432 0.9999999999968556 0.9998417879360054 1.0000000000637135 2.551045448314582e-12 -6.196280492479103e-12 -9.526596341397717e-11 -7.612545461984556e-12 -4.2171008145934857e-11 -1.6149541025677355e-08 2.7222075342993294e-09 2.8917248742797357e-08 8.233181708282947e-08 1.0000000011607748 0.999841789954733 1.000000024451503 1.5676394939311709e-09 9.24063363040688e-11 9.609054175137858e-11 1.557693149245013e-09 3.027919633655678e-09 -1.615035538128764e-08 1.6539785846688714e-09 2.845960586385342e-08 5.633795600595747e-08 1.0000000012608978 0.9998417900372863 1.0000000246543574 1.6422021831748573e-09 1.595525959811045e-10 1.5980112161207374e-10 1.638333494271883e-09 3.187934988953857e-09 -1.6150356467223916e-08 1.7257259898233772e-09 2.846304702801107e-08 5.642567522195779e-08 1.0000000003165306 0.9998417892570101 1.000000022948326 9.343420652772793e-10 -4.687864290005472e-10 -4.5840332722967234e-10 8.949451281787377e-10 1.7130361425091789e-09 -1.6150358038665182e-08 1.21997195139306e-09 2.8442124055878397e-08 5.570652064778657e-08 1.0000000035247787 0.9998417904550269 0.9999999149897516 -1.2818239426751056e-10 1.969955131164979e-09 8.449245708794145e-09 -4.446764041014323e-12 -5.976525918129058e-11 -1.6150600282925007e-08 4.0169852237094935e-09 2.879400865612124e-08 1.0535519672567145e-07 0.9999999959701983 0.9998417855440427 1.0000000240939682 -2.599318185523243e-09 -2.9464819682638524e-09 -4.352148982919794e-09 -1.7660974136639334e-09 -3.5478383343952348e-09 -1.615041961405332e-08 4.20047661257105e-09 2.8722444301892422e-08 5.7187252724444425e-08
2.442 0.9999999999976458 0.9998417879432169 1.0000000000485059 1.6616799095737119e-12 -6.0340073899841455e-12 -8.043048558739751e-11 -1.3146220436779591e-11 -4.1513397583060424e-11 -1.646867235583088e-08 2.7448605860245203e-09 2.899846866744726e-08 8.182362178513561e-08 1.0000000011607124 0.9998417899618516 1.0000000244504925 1.5670537285679173e-09 9.218906931106355e-11 9.570598530311276e-11 1.557792126406718e-09 3.0279474462455307e-09 -1.646950747144464e-08 1.689004567127261e-09 2.8536072309404653e-08 5.545202119391962e-08 1.0000000012609194 0.9998417900445249 1.0000000246539569 1.6416949318148332e-09 1.5937709559471777e-10 1.5945932105140395e-10 1.6385114104626788e-09 3.1881160218831912e-09 -1.646950870217204e-08 1.7594033394186293e-09 2.853950926171444e-08 5.554096373364998e-08 1.0000000003161467 0.9998417892634036 1.0000000229423527 9.33368258907111e-10 -4.690787543474668e-10 -4.588842217204799e-10 8.946663843808491e-10 1.712341132530808e-09 -1.64695101874729e-08 1.266731752185848e-09 2.8518637208986992e-08 5.481236253098526e-08 1.000000003470796 0.9998417904231875 0.999999916328801 -1.2232043895916126e-10 1.9241693786239202e-09 8.43352050127976e-09 -4.948198141005453e-12 -5.907697754837577e-11 -1.6469740025211146e-08 3.973628200428925e-09 2.886718615143326e-08 1.039882239231788e-07 0.9999999959896505 0.9998417855626618 1.0000000239893243 -2.5868544640811793e-09 -2.9328325183992923e-09 -4.331946516845344e-09 -1.7572029398302989e-09 -3.5301822231152497e-09 -1.646957116851058e-08 4.194885779858332e-09 2.879704323819844e-08 5.630280634558462e-08
2.452 0.999999999998367 0.999841787950492 1.0000000000372673 7.921329642126398e-13 -5.672360979293657e-12 -6.629209162504299e-11 -1.662481421287945e-11 -4.087520156879369e-11 -1.6793775962361363e-08 2.8254086249770975e-09 2.9079163094524537e-08 8.027427005318252e-08 1.0000000011606536 0.9998417899690918 1.000000024449408 1.5665357520452253e-09 9.208069986428416e-11 9.553287380188934e-11 1.55846242497629e-09 3.027961684571233e-09 -1.6794630721894365e-08 1.7873352331965795e-09 2.861371124872204e-08 5.343621858385269e-08 1.000000001260944 0.9998417900518853 1.0000000246534817 1.641255247702978e-09 1.5931015198048425e-10 1.5932880349494015e-10 1.6392610042932073e-09 3.188283142049349e-09 -1.6794631658150857e-08 1.8540758539595333e-09 2.8617144668520347e-08 5.352839430836498e-08 1.0000000003157654 0.9998417892699191 1.0000000229363064 9.324623783050004e-10 -4.692621513697618e-10 -4.5915086616433135e-10 8.949596274185147e-10 1.7116328958658041e-09 -1.6794633327028262e-08 1.3948974692561333e-09 2.859631665968245e-08 5.27735942372543e-08 1.0000000034165553 0.9998417903912789 0.9999999176717461 -1.167189617853747e-10 1.87947430746414e-09 8.409185198468064e-09 -4.8514394460639405e-12 -5.840140805352335e-11 -1.6794849608156935e-08 3.960874725608664e-09 2.894171085658585e-08 1.0196915971842954e-07 0.9999999960090123 0.9998417855813446 1.0000000238850872 -2.5743890011566503e-09 -2.9191400460465378e-09 -4.311605881162399e-09 -1.747779563249774e-09 -3.512626553553569e-09 -1.679469356165943e-08 4.216363951887459e-09 2.887277988349361e-08 5.430051256807509e-08
2.462 0.9999999999990035 0.9998417879578216 1.0000000000293534 7.345736470413065e-14 -5.1094467811124935e-12 -5.2937292878109025e-11 -1.7594305707343692e-11 -4.025671610211234e-11 -1.71249600479585e-08 2.9303602105984558e-09 2.9157436556435336e-08 7.793929039753318e-08 1.0000000011605892 0.99984178997645 1.0000000244481924 1.5660774721229641e-09 9.208357221342658e-11 9.557752392956416e-11 1.5596035757483827e-09 3.0279611530560633e-09 -1.7125832381329895e-08 1.917716311988504e-09 2.8691947251242502e-08 5.061403128995807e-08 1.0000000012609636 0.9998417900593638 1.000000024652876 1.6408751999477043e-09 1.5935465402053516e-10 1.594153455441711e-10 1.640480958878067e-09 3.1884357669074155e-09 -1.7125833602968596e-08 1.9801264756857935e-09 2.8695377769368838e-08 5.071136893043577e-08 1.0000000003153802 0.9998417892765531 1.0000000229301307 9.31616626396707e-10 -4.693341666497862e-10 -4.5919776326451417e-10 8.957246861063125e-10 1.7109104324172535e-09 -1.7125835041509618e-08 1.5583282490777867e-09 2.8674587422059618e-08 4.991408442634659e-08 1.0000000033621295 0.9998417903593552 0.9999999190166646 -1.1135578944380707e-10 1.835857938938975e-09 8.37689564387662e-09 -4.154051836803712e-12 -5.7740470322553987e-11 -1.712603707393892e-08 3.969567299688507e-09 2.9016948407890318e-08 9.945893843233398e-08 0.9999999960282755 0.9998417856000886 1.0000000237812023 -2.5619281134644873e-09 -2.905401811445426e-09 -4.291123784498362e-09 -1.7379173390282e-09 -3.495171818933353e-09 -1.7125895125879062e-08 4.254874555396151e-09 2.8949087177953365e-08 5.149193082520717e-08
2.472 0.9999999999995369 0.9998417879651949 1.0000000000239913 -3.569517353162765e-13 -4.414172213026271e-12 -4.061807893163e-11 -1.5902285792015435e-11 -3.9659102172930715e-11 -1.746233588291054e-08 3.033661422372095e-09 2.9232101403929292e-08 7.50723256413595e-08 1.0000000011605132 0.9998417899839246 1.0000000244468026 1.5656591547205747e-09 9.216666817521453e-11 9.574553642611554e-11 1.5611013950244045e-09 3.0279450537129108e-09 -1.746322315888784e-08 2.0472984082731743e-09 2.8770166915908186e-08 4.748931129758438e-08 1.000000001260972 0.9998417900669582 1.0000000246520957 1.64053511603192e-09 1.5947929990516378e-10 1.5962506834703098e-10 1.642057280891607e-09 3.1885726537673324e-09 -1.746322444928671e-08 2.105917503574343e-09 2.8773595182948032e-08 4.759330287058704e-08 1.0000000003149838 0.9998417892833037 1.0000000229237829 9.308110419515494e-10 -4.693256745424969e-10 -4.5911891201243785e-10 8.968482459969228e-10 1.7101732036804753e-09 -1.746322591333065e-08 1.715265292649646e-09 2.875283637758208e-08 4.674062457516948e-08 1.0000000033075884 0.9998417903274692 0.99999992036175 -1.0621606203358958e-10 1.7932742164754514e-09 8.337161736642788e-09 -2.8874385607994435e-12 -5.709528750687979e-11 -1.7463412741885686e-08 3.986268208776476e-09 2.9092189981753363e-08 9.671692364996984e-08 0.9999999960474336 0.9998417856188913 1.0000000236776247 -2.549489914521351e-09 -2.8916481616485086e-09 -4.270597641963921e-09 -1.7277217875144902e-09 -3.4778183544397114e-09 -1.7463285379821482e-08 4.297221735085307e-09 2.9025357917219882e-08 4.836570039896428e-08
2.482 0.9999999999999503 0.999841787972603 1.0000000000203269 -4.131447760805551e-13 -3.7039678642388144e-12 -2.9657655370926684e-11 -1.1718517524675557e-11 -3.908310691104151e-11 -1.7806016495148067e-08 3.120394007298685e-09 2.930287695862671e-08 7.196042757877678e-08 1.0000000011604222 0.9998417899915143 1.0000000244451928 1.5652738886152631e-09 9.228097111550178e-11 9.591658473548243e-11 1.5628283274691943e-09 3.0279130206230266e-09 -1.7806915301715007e-08 2.1492486968085017e-09 2.8847830862890063e-08 4.4723872196715305e-08 1.0000000012609642 0.9998417900746683 1.0000000246510952 1.6402280607043293e-09 1.5963514651244155e-10 1.5983779797799097e-10 1.6438625230323831e-09 3.188693179691968e-09 -1.7806916444874947e-08 2.205193702937516e-09 2.885125758266045e-08 4.483482322319553e-08 1.0000000003145717 0.9998417892901698 1.0000000229172166 9.300387623002765e-10 -4.692856690237264e-10 -4.5903548171578427e-10 8.982038346704328e-10 1.7094199778631983e-09 -1.7806917598930008e-08 1.8358363674693535e-09 2.8830523661896594e-08 4.392352130340562e-08 1.0000000032529974 0.9998417902956698 0.9999999217052945 -1.0127540918193775e-10 1.7516580365866155e-09 8.29042260136637e-09 -1.1259738445491275e-12 -5.6466938132945014e-11 -1.7807088869411713e-08 3.996315853550113e-09 2.9166792176343864e-08 9.406557547065041e-08 0.9999999960664828 0.9998417856377522 1.0000000235743034 -2.5370789384679874e-09 -2.877927581917105e-09 -4.2501518167782904e-09 -1.7173139363584235e-09 -3.460566802935954e-09 -1.7806976710621366e-08 4.32984459399635e-09 2.910105409814702e-08 4.556568430038641e-08
2.492 1.000000000000231 0.9998417879800398 1.0000000000175104 -1.070353112443229e-13 -3.1032723830542452e-12 -2.0300132684391528e-11 -5.544512412127406e-12 -3.852950873131177e-11 -1.815611708237148e-08 3.1824400663250885e-09 2.9370161395194037e-08 6.901136345596277e-08 1.0000000011603136 0.9998417899992215 1.000000024443316 1.5649471821980781e-09 9.23790310669062e-11 9.6039047355998e-11 1.5646220053042503e-09 3.0278628342795243e-09 -1.8157022591396004e-08 2.2044801955316823e-09 2.8924543264452493e-08 4.3035769528787235e-08 1.0000000012609398 0.9998417900824957 1.000000024649828 1.6399797438183369e-09 1.5977486219714954e-10 1.6000186946232373e-10 1.6457342970380517e-09 3.1887964700923686e-09 -1.8157023850976328e-08 2.2590845271075063e-09 2.892796932263774e-08 4.315186666536012e-08 1.000000000314143 0.9998417892971535 1.000000022910385 9.293259798428326e-10 -4.692615237500649e-10 -4.589996646136234e-10 8.996290384723632e-10 1.7086497030153444e-09 -1.8157025065541027e-08 1.900357621155525e-09 2.8907252239248912e-08 4.21964606340041e-08 1.00000000319842 0.9998417902640048 0.9999999230456867 -9.649041948321612e-11 1.710943126070626e-09 8.237146201306293e-09 9.848431037198278e-13 -5.585603492852672e-11 -1.81571797992577e-08 3.986433749400595e-09 2.9240265127924495e-08 9.183888139634907e-08 0.9999999960854218 0.9998417856566727 1.0000000234711857 -2.5246682932313874e-09 -2.8642876025058716e-09 -4.229842465794969e-09 -1.7068537835065326e-09 -3.443417571959481e-09 -1.815708304106048e-08 4.3412106511120665e-09 2.9175775424318035e-08 4.37957096972036e-08
2.502 1.0000000000003755 0.9998417879875044 1.0000000000148204 4.363734898780147e-13 -2.700920447673355e-12 -1.259707016988854e-11 1.8256480312334773e-12 -3.7998785901727307e-11 -1.8512754504618048e-08 3.212693075998216e-09 2.943467775743258e-08 6.680141058702212e-08 1.0000000011601882 0.9998417900070482 1.0000000244411493 1.5647342507578545e-09 9.242943443731507e-11 9.616895835751718e-11 1.5662780053959128e-09 3.027794787661628e-09 -1.851366141009604e-08 2.2018140539955677e-09 2.900017458482164e-08 4.2952241597058953e-08 1.0000000012608983 0.9998417900904428 1.0000000246482705 1.639845090627374e-09 1.5986682742969507e-10 1.6017337950685277e-10 1.6474681846856461e-09 3.188881367448793e-09 -1.8513662665428386e-08 2.2565060472002994e-09 2.9003601061535803e-08 4.306951047329601e-08 1.0000000003136973 0.999841789304257 1.000000022903263 9.287275123471563e-10 -4.692849065084311e-10 -4.5895583748432085e-10 9.00919046343168e-10 1.7078614339791121e-09 -1.851366383248783e-08 1.897461301099549e-09 2.898289091532459e-08 4.2103010516817775e-08 1.000000003143916 0.9998417902325197 0.9999999243814447 -9.180632610048231e-11 1.671077545345796e-09 8.177878237492666e-09 3.219366927183604e-12 -5.526366117991367e-11 -1.8513802420413666e-08 3.946896947786438e-09 2.9312396019170323e-08 9.030744867942449e-08 0.9999999961042504 0.9998417856756561 1.00000002336824 -2.51220393045314e-09 -2.850759656439805e-09 -4.209618171562569e-09 -1.696547042884569e-09 -3.4263712180821306e-09 -1.851372082390302e-08 4.3238408786133504e-09 2.924938142139298e-08 4.358609676817409e-08
2.512 1.0000000000003886 0.9998417879950037 1.0000000000117746 9.990513828200127e-13 -2.5187705626023657e-12 -6.394846765203106e-12 9.421014302603123e-12 -3.7491714475831426e-11 -1.88760482731663e-08 3.202334292254485e-09 2.949727958782935e-08 6.596877069769402e-08 1.0000000011600463 0.9998417900149984 1.0000000244387153 1.56469257385407e-09 9.242248510573551e-11 9.641686003434573e-11 1.5675808991154306e-09 3.0277076194459758e-09 -1.8876950695316355e-08 2.1386798557157004e-09 2.9075030710492507e-08 4.4514915290467266e-08 1.00000000126084 0.9998417900985136 1.0000000246464456 1.6398820618399694e-09 1.599013102567599e-10 1.604629597180768e-10 1.6488486788982937e-09 3.1889470189028138e-09 -1.887695171048717e-08 2.1949693957147757e-09 2.9078458854204575e-08 4.462898426269237e-08 1.000000000313236 0.999841789311484 1.0000000228958745 9.283008489431066e-10 -4.69365542300023e-10 -4.5879362968715297e-10 9.018585868712079e-10 1.7070546202119594e-09 -1.8876953105786387e-08 1.8240265417013941e-09 2.9057744180357967e-08 4.368818230739155e-08 1.0000000030895422 0.9998417902012576 0.9999999257112432 -8.718223419543831e-11 1.6320289799720121e-09 8.1131999447031e-09 5.307301807369581e-12 -5.469146438367736e-11 -1.8877075564198387e-08 3.873440673921611e-09 2.9383410547511024e-08 8.959157336769228e-08 0.9999999961229701 0.9998417856947055 1.000000023265482 -2.4996304728248046e-09 -2.837353445913602e-09 -4.18937160562577e-09 -1.6866135853859124e-09 -3.409428096329917e-09 -1.8877008815625872e-08 4.276005802110559e-09 2.9322160941097985e-08 4.5005287884514215e-08
2.522 1.0000000000002844 0.9998417880025504 1.0000000000081934 1.3281963655292023e-12 -2.505097683752438e-12 -1.4314342939912624e-12 1.626553083356995e-11 -3.700897679200707e-11 -1.924611946389096e-08 3.142549655628454e-09 2.955899415604461e-08 6.692041776441588e-08 1.00000000115989 0.9998417900230757 1.000000024436088 1.564850294288462e-09 9.236737111140987e-11 9.684169161328109e-11 1.5683625226820252e-09 3.0276001660483683e-09 -1.924701075786901e-08 2.0225234138700967e-09 2.9149938265616112e-08 4.7221467546720145e-08 1.000000001260768 0.999841790106711 1.000000024644428 1.6401184808274771e-09 1.5988766731522233e-10 1.609296179141616e-10 1.649707877952437e-09 3.1889927315058494e-09 -1.924701182853439e-08 2.081984937213188e-09 2.9153369313024554e-08 4.732971745291325e-08 1.0000000003127598 0.9998417893188383 1.0000000228882928 9.280732899955139e-10 -4.694941512216734e-10 -4.584543674011802e-10 9.022781591865632e-10 1.7062281222578235e-09 -1.924701296334013e-08 1.686511147836041e-09 2.9132638008148904e-08 4.643691409448593e-08 1.0000000030353533 0.9998417901702602 0.9999999270339262 -8.261547186749987e-11 1.5937845983103722e-09 8.043629547451224e-09 6.999439708117735e-12 -5.4139969719204056e-11 -1.9247119823806637e-08 3.76872512000329e-09 2.945406101478161e-08 8.960152358304346e-08 0.9999999961415823 0.9998417857138244 1.0000000231629802 -2.4869234938211418e-09 -2.82406036515334e-09 -4.169045168326166e-09 -1.6772293035271856e-09 -3.3925885774383698e-09 -1.9247067503257302e-08 4.202751361302301e-09 2.9394919859059637e-08 4.758506183492853e-08
2.532 1.0000000000000862 0.999841788010164 1.0000000000041793 1.2251265924723492e-12 -2.5535504229854763e-12 2.519147886522537e-12 2.1546000463403443e-11 -3.6550913727696986e-11 -1.9623091717644908e-08 3.0295072517902345e-09 2.9621184857624198e-08 6.953064246149975e-08 1.0000000011597212 0.9998417900312845 1.0000000244333702 1.5651884292091346e-09 9.228338550916239e-11 9.737453179185636e-11 1.5685463578197825e-09 3.027471639741772e-09 -1.9623964705878264e-08 1.8723154124372894e-09 2.9226119131398657e-08 5.0279568019741074e-08 1.000000001260683 0.9998417901150402 1.00000002464232 1.6405350724927532e-09 1.598449214836137e-10 1.6150407805678504e-10 1.6499688604617233e-09 3.1890176753021003e-09 -1.9623965743320747e-08 1.936434191399084e-09 2.922955420126232e-08 5.0381662098917565e-08 1.0000000003122718 0.9998417893263241 1.0000000228806207 9.280259551714866e-10 -4.696518770319877e-10 -4.58006926188486e-10 9.021005814136795e-10 1.7053813092774776e-09 -1.962396664782835e-08 1.5031966341834656e-09 2.9208794616148486e-08 4.9540077820469094e-08 1.0000000029814011 0.9998417901395675 0.9999999283484853 -7.814518207324933e-11 1.5563426234468723e-09 7.969544575922911e-09 8.125570421473018e-12 -5.360973859697016e-11 -1.9624058403266265e-08 3.6427844135922486e-09 2.952552774383714e-08 9.004744006147714e-08 0.9999999961600897 0.9998417857330183 1.0000000230608346 -2.4741045576751663e-09 -2.810861385301695e-09 -4.148707478429266e-09 -1.6684795931646607e-09 -3.3758531606949145e-09 -1.9624020821506174e-08 4.1156188171894e-09 2.946886138587628e-08 5.05531025993062e-08
2.542 0.9999999999998237 0.9998417880178685 1.000000000000026 6.392760928258264e-13 -2.546324262819506e-12 5.5442153180986356e-12 2.4714855072388035e-11 -3.6118189132519254e-11 -2.0007089784942435e-08 2.8704710595726897e-09 2.9685657662835947e-08 7.310576410506048e-08 1.000000001159544 0.9998417900396307 1.0000000244306568 1.565651531761782e-09 9.218885885316002e-11 9.783437347515371e-11 1.5681511777224968e-09 3.027321387349086e-09 -2.000793752513865e-08 1.7190619705743278e-09 2.9304868900903357e-08 5.291773125265154e-08 1.0000000012605896 0.9998417901235068 1.0000000246402163 1.6410762425323629e-09 1.597916618242501e-10 1.6200569116664858e-10 1.6496511336450453e-09 3.1890206401983862e-09 -2.0007938379752666e-08 1.7887366332525594e-09 2.9308308935414452e-08 5.301486692523486e-08 1.0000000003117757 0.9998417893339475 1.0000000228729529 9.28102894907358e-10 -4.698198623393387e-10 -4.5763238706375584e-10 9.01344105725801e-10 1.7045131968407103e-09 -2.0007939691711338e-08 1.3073478657302623e-09 2.9287510817731646e-08 5.2214889977477466e-08 1.0000000029277372 0.9998417901092189 0.9999999296540203 -7.383181213894518e-11 1.5197029541995622e-09 7.891190171451825e-09 8.613660992274618e-12 -5.310249519529989e-11 -2.0008016848936007e-08 3.511829453849854e-09 2.9599142094353943e-08 9.05226847098682e-08 0.9999999961784973 0.9998417857522928 1.0000000229591381 -2.461230967428832e-09 -2.7977383818650484e-09 -4.128538764281008e-09 -1.6603541227189213e-09 -3.3592221312074315e-09 -2.000799309128772e-08 4.030538867301279e-09 2.9545271616546112e-08 5.314010266407188e-08
2.552 0.9999999999995296 0.9998417880256907 0.9999999999960894 -2.6266541179097e-13 -2.4061302185280606e-12 7.593741969252635e-12 2.551077358203636e-11 -3.571115763283595e-11 -2.0398241217146117e-08 2.688994492341872e-09 2.975458026563381e-08 7.664266793250216e-08 1.0000000011593642 0.9998417900481211 1.000000024428008 1.5661749472259275e-09 9.209368697724584e-11 9.802831055938067e-11 1.5672582184848108e-09 3.0271484811624337e-09 -2.0399057135132246e-08 1.6024759996219803e-09 2.9387186328375903e-08 5.456551133610798e-08 1.000000001260494 0.9998417901321178 1.0000000246381777 1.6416779374540578e-09 1.5973827506510607e-10 1.622411781725815e-10 1.6488354509414991e-09 3.189001257802862e-09 -2.0399058257015748e-08 1.6770709887475726e-09 2.939063202038513e-08 5.465961047729335e-08 1.000000000311277 0.9998417893417153 1.0000000228653498 9.282396088444861e-10 -4.69988456193397e-10 -4.575240772760737e-10 9.000886190885338e-10 1.7036230376416932e-09 -2.039905926987967e-08 1.1495623369555915e-09 2.9369787201993826e-08 5.3885530501738404e-08 1.0000000028744107 0.9998417900792528 0.9999999309496987 -6.971948671106882e-11 1.4838591720623467e-09 7.808767244287052e-09 8.464524003761507e-12 -5.26186241618456e-11 -2.0399122832257747e-08 3.395001564570017e-09 2.967605388823178e-08 9.062077227881872e-08 0.9999999961968109 0.9998417857716552 1.0000000228579535 -2.4483663770675425e-09 -2.7846810405827984e-09 -4.108732523630529e-09 -1.6527802296521382e-09 -3.3426962513503877e-09 -2.0399112167485078e-08 3.963905683159219e-09 2.9625154766437513e-08 5.476725418228799e-08
2.562 0.999999999999237 0.9998417880336576 0.9999999999926718 -1.0982551812215807e-12 -2.1396228436094083e-12 8.578363516399708e-12 2.3926907246463074e-11 -3.533061333026064e-11 -2.0796675907981057e-08 2.526411810392282e-09 2.983015321597701e-08 7.915609670455669e-08 1.0000000011591883 0.9998417900567631 1.0000000244254474 1.5667119909265474e-09 9.199827265116728e-11 9.786432808136157e-11 1.5659692154578069e-09 3.02695234218897e-09 -2.0797453574974388e-08 1.5587572381101225e-09 2.9473508637932003e-08 5.4913164162968076e-08 1.0000000012604013 0.9998417901408804 1.0000000246362273 1.6422932048440424e-09 1.5968433116494629e-10 1.621191515694474e-10 1.6476238844343207e-09 3.1889580181201133e-09 -2.0797454746323678e-08 1.6354280468463355e-09 2.9476960393146475e-08 5.5006437812662216e-08 1.0000000003107818 0.9998417893496349 1.0000000228578352 9.283897497117217e-10 -4.701574423404665e-10 -4.5777371032330023e-10 8.984355481143337e-10 1.7027101525384397e-09 -2.0797455617560605e-08 1.0874742605736034e-09 2.9456063016236933e-08 5.424002518236837e-08 1.0000000028214697 0.9998417900497056 0.9999999322347386 -6.580606226366032e-11 1.4487966832139895e-09 7.72254240084782e-09 7.719445181349633e-12 -5.215937244681624e-11 -2.079750697041638e-08 3.309336546764043e-09 2.9756968439983727e-08 9.003733969558133e-08 0.9999999962150377 0.9998417857911134 1.000000022757306 -2.435553170023719e-09 -2.7716894405040768e-09 -4.089381248286101e-09 -1.6456622640654161e-09 -3.326275867776935e-09 -2.079750783460367e-08 3.9277795395188405e-09 2.9708969171126134e-08 5.511231827983842e-08
2.572 0.9999999999989746 0.9998417880417921 0.9999999999899551 -1.3557297295042749e-12 -1.8541457959006812e-12 8.497599300350353e-12 2.0173937487600263e-11 -3.4976659589198445e-11 -2.120252476607919e-08 2.4340567810413897e-09 2.991406211099595e-08 7.990830366011426e-08 1.0000000011590218 0.9998417900655643 1.0000000244229794 1.5672400874522472e-09 9.189811761614821e-11 9.740250704807954e-11 1.5643899384205813e-09 3.026732040901624e-09 -2.1203258900914623e-08 1.6009212990160417e-09 2.9563617239536507e-08 5.3909831567506635e-08 1.0000000012603187 0.9998417901498021 1.0000000246343692 1.6428996819063874e-09 1.596256429596313e-10 1.6169924613190838e-10 1.6461223267229327e-09 3.1888906118731126e-09 -2.1203259969659907e-08 1.6757451705114275e-09 2.9567075299700433e-08 5.400461609608649e-08 1.0000000003102967 0.999841789357714 1.0000000228504142 9.285314679025362e-10 -4.703313570189502e-10 -4.583211564287947e-10 8.964907007068435e-10 1.701773125658253e-09 -2.1203260839882826e-08 1.146760566832094e-09 2.954612162004454e-08 5.322642694368993e-08 1.000000002768958 0.999841790020612 0.9999999335084089 -6.204413086464767e-11 1.414495930268309e-09 7.632903298060478e-09 6.446346634374182e-12 -5.172521584245431e-11 -2.1203300860453567e-08 3.264442080609687e-09 2.984200344698101e-08 8.862990875158864e-08 0.999999996233184 0.9998417858106752 1.0000000226572026 -2.4228072001425606e-09 -2.7587671204694374e-09 -4.070427038037273e-09 -1.638898380492395e-09 -3.309960748532053e-09 -2.1203312403511066e-08 3.926138375172304e-09 2.9796528479489622e-08 5.4110827602171e-08
2.582 0.9999999999987595 0.9998417880501096 0.9999999999879959 -5.58108617038185e-13 -1.7354568504239734e-12 7.521502110378507e-12 1.4663364426530902e-11 -3.4649533646794544e-11 -2.1615921704908678e-08 2.4507253169134654e-09 3.000685265544645e-08 7.853143780985702e-08 1.000000001158869 0.9998417900745308 1.0000000244206115 1.567745349260184e-09 9.179364524287334e-11 9.681324089191009e-11 1.5626432642257236e-09 3.0264869560844335e-09 -2.1616607232758097e-08 1.7103164166816e-09 2.9656689403666596e-08 5.173738916341606e-08 1.0000000012602503 0.9998417901588891 1.0000000246326117 1.6434830163744444e-09 1.5956277031337942e-10 1.6115189652503083e-10 1.6444534312481492e-09 3.188798543982696e-09 -2.1616608518088174e-08 1.780620978444912e-09 2.9660153856083532e-08 5.183606573666931e-08 1.0000000003098262 0.9998417893659584 1.0000000228430952 9.286516544698783e-10 -4.705091688659739e-10 -4.589962686026263e-10 8.943764422597263e-10 1.7008116049410045e-09 -2.1616609320320298e-08 1.2948658471196558e-09 2.9639141894100034e-08 5.102605977121939e-08 1.0000000027169136 0.9998417899920033 0.9999999347700388 -5.836894506304857e-11 1.3809425706622636e-09 7.540331058822335e-09 4.7548426494344196e-12 -5.1316945753786354e-11 -2.161663938424285e-08 3.2593165841667035e-09 2.9930652781548585e-08 8.643411442226195e-08 0.9999999962512552 0.9998417858303469 1.000000022557651 -2.4101352309224554e-09 -2.7459132521367038e-09 -4.0517004934537515e-09 -1.6323673972190852e-09 -3.2937517187311425e-09 -2.161666017442361e-08 3.953977692729393e-09 2.988704523366461e-08 5.19311097057899e-08
2.592 0.9999999999985991 0.9998417880586188 0.9999999999867596 1.5414880170172069e-12 -1.9905240571476885e-12 5.9885682653093384e-12 7.996670967471899e-12 -3.4349871362715454e-11 -2.2037002087911552e-08 2.5762142982278233e-09 3.010746985362813e-08 7.50915427381158e-08 1.0000000011587313 0.9998417900836667 1.0000000244183656 1.5682020358242012e-09 9.16978098428906e-11 9.628335740327918e-11 1.560887261473787e-09 3.026215925317188e-09 -2.2037635955212006e-08 1.850517858301443e-09 2.9751451669290426e-08 4.87803281615521e-08 1.0000000012601962 0.9998417901681455 1.0000000246309757 1.6440173313333121e-09 1.5950829227125162e-10 1.6066396355971679e-10 1.6427756378320957e-09 3.1886805814489023e-09 -2.2037637112004737e-08 1.9157408679943697e-09 2.9754922591916946e-08 4.888514443904464e-08 1.0000000003093703 0.9998417893743721 1.0000000228358987 9.287246399267973e-10 -4.706786028135428e-10 -4.5961238424828613e-10 8.92250907563304e-10 1.6998249347851196e-09 -2.2037638121386603e-08 1.475004871368469e-09 2.9733851370253224e-08 4.8024126499159395e-08 1.0000000026653701 0.9998417899639048 0.9999999360190203 -5.473998047169837e-11 1.3481335256155298e-09 7.445318564303934e-09 2.8155302967814713e-12 -5.093530587876147e-11 -2.2037659250723492e-08 3.2829261418003757e-09 3.002184695933403e-08 8.36495072008597e-08 0.9999999962692525 0.9998417858501332 1.0000000224586725 -2.3975568699598967e-09 -2.7331150067913565e-09 -4.033015041127501e-09 -1.6259106107472155e-09 -3.277649041156923e-09 -2.2037688366742775e-08 3.999445736206935e-09 2.997927587568953e-08 4.894503606704821e-08
2.602 0.9999999999984869 0.9998417880673179 0.99999999998618 4.809502132814456e-12 -2.7724367260330104e-12 4.333231985267943e-12 9.209763722640734e-13 -3.407785221980735e-11 -2.2465904043209086e-08 2.768638038338542e-09 3.021320888068586e-08 7.013137934929538e-08 1.0000000011586077 0.9998417900929738 1.0000000244162672 1.5685639806971023e-09 9.163325224302365e-11 9.593516274415809e-11 1.5593112200228469e-09 3.025918602536654e-09 -2.2466483772617717e-08 1.9856775021762135e-09 2.9846415948827174e-08 4.559798987211414e-08 1.0000000012601564 0.9998417901775736 1.000000024629488 1.644457272086176e-09 1.594852808647982e-10 1.603578467484147e-10 1.6412779221836395e-09 3.188536396877006e-09 -2.2466485018080722e-08 2.0466389643709057e-09 2.984989349095009e-08 4.571058378299241e-08 1.0000000003089284 0.9998417893829575 1.0000000228288526 9.287046852628161e-10 -4.708166043585309e-10 -4.6004727726799093e-10 8.903033880179542e-10 1.6988120492779463e-09 -2.2466486076518627e-08 1.6414336894408394e-09 2.98287620587001e-08 4.4784192165942365e-08 1.000000002614353 0.9998417899363394 0.9999999372548015 -5.116983667919595e-11 1.316076144742206e-09 7.348296299122935e-09 8.551373993020795e-13 -5.058100008828255e-11 -2.2466499637863618e-08 3.3178858747862027e-09 3.011412919879961e-08 8.06070529276425e-08 0.9999999962871757 0.9998417858700368 1.0000000223602912 -2.385114332642299e-09 -2.7203485091736315e-09 -4.014246192530332e-09 -1.6193355335853838e-09 -3.2616531058958257e-09 -2.2466536265222516e-08 4.047540159573962e-09 3.007175023331305e-08 4.570208498988999e-08
2.612 0.9999999999984085 0.9998417880762003 0.9999999999862214 8.688829989630704e-12 -4.113645812558596e-12 2.9861763045227913e-12 -5.76355270811955e-12 -3.383329352002558e-11 -2.2902767939321718e-08 2.9676698834397824e-09 3.0320183036045704e-08 6.46931667098047e-08 1.0000000011584942 0.9998417901024537 1.0000000244143354 1.5687793498203387e-09 9.162229439163358e-11 9.580133642091892e-11 1.5580985166844374e-09 3.025594274220826e-09 -2.2903292843063056e-08 2.088645750698929e-09 2.994017193425682e-08 4.287881034597231e-08 1.0000000012601264 0.9998417901871738 1.0000000246281664 1.6447510081959022e-09 1.5951601217384377e-10 1.602658170073706e-10 1.6401437076544422e-09 3.188364940068949e-09 -2.2903294083688117e-08 2.146714096965452e-09 2.994365643640963e-08 4.2999292296823096e-08 1.000000000308498 0.9998417893917155 1.0000000228219734 9.285401416609375e-10 -4.709010017836008e-10 -4.602679174267421e-10 8.887182587555688e-10 1.6977728491662333e-09 -2.2903295093436232e-08 1.7647657640249147e-09 2.99224627141614e-08 4.200585119894642e-08 1.0000000025638844 0.9998417899093255 0.999999938476874 -4.772779311422405e-11 1.284779040395994e-09 7.249602888891397e-09 -8.845091225053468e-13 -5.02546857754116e-11 -2.2903302292883274e-08 3.3450863130760084e-09 3.020594306409131e-08 7.77201046038422e-08 0.9999999963050218 0.9998417858900583 1.0000000222625232 -2.3728616437773015e-09 -2.707591025379591e-09 -3.995357453768748e-09 -1.6124526566650224e-09 -3.2457640357595462e-09 -2.2903345687061604e-08 4.083652413700396e-09 3.016306092796317e-08 4.288780626233173e-08
2.622 0.999999999998345 0.9998417880852563 0.9999999999869124 1.2301190908994644e-11 -5.890263026917099e-12 2.282901321299237e-12 -1.1323973995794174e-11 -3.361695799809286e-11 -2.3347736901576688e-08 3.1177001438724215e-09 3.0424190766187156e-08 6.024079963898629e-08 1.0000000011583863 0.9998417901121059 1.0000000244125653 1.5688180800469765e-09 9.16715138452321e-11 9.585029065184876e-11 1.5573792379186607e-09 3.025241995119082e-09 -2.3348207298936974e-08 2.141715519661634e-09 3.00316643673368e-08 4.1317574712258375e-08 1.0000000012601025 0.9998417901969466 1.0000000246270055 1.6448680137411081e-09 1.5960681331177623e-10 1.6035653577385647e-10 1.6395029799000512e-09 3.1881656223736846e-09 -2.3348208805024506e-08 2.1984048041852085e-09 3.0035156362567815e-08 4.144353263258497e-08 1.000000000308073 0.9998417894006463 1.0000000228152572 9.281995545988093e-10 -4.709250607212536e-10 -4.6030559212548963e-10 8.876259285697378e-10 1.6967065991342905e-09 -2.3348209380540267e-08 1.827486910519287e-09 3.001389597679136e-08 4.040281724435513e-08 1.0000000025139808 0.9998417898828779 0.9999999396847665 -4.451634939186234e-11 1.2542372500459465e-09 7.149500482290435e-09 -2.200397588881585e-12 -4.995728227460552e-11 -2.3348211429017085e-08 3.3475889165764274e-09 3.029595694498591e-08 7.541047914426106e-08 0.9999999963227857 0.9998417859101982 1.0000000221653609 -2.360836182465446e-09 -2.6948351301941114e-09 -3.976376189601606e-09 -1.6051252438935775e-09 -3.2299820229590223e-09 -2.334826051666328e-08 4.096172711055728e-09 3.0252140903881454e-08 4.1207489007627704e-08
2.632 0.9999999999982806 0.999841788094477 0.9999999999883514 1.4678412963467442e-11 -7.831690298204358e-12 2.389694762992084e-12 -1.5200011233202988e-11 -3.342860027510098e-11 -2.3800956866509565e-08 3.179063001816017e-09 3.052170345716544e-08 5.8266621444220285e-08 1.0000000011582788 0.9998417901219304 1.000000024410924 1.568688348147026e-09 9.176092630014226e-11 9.602193471334855e-11 1.5571994355919888e-09 3.024861320173172e-09 -2.3801373771252846e-08 2.135781763087994e-09 3.0120366785661604e-08 4.136872350305191e-08 1.0000000012600792 0.9998417902068917 1.0000000246259741 1.6448164365992853e-09 1.597376383824764e-10 1.6057001354136929e-10 1.6394018114745733e-09 3.1879381610343308e-09 -2.3801375590463266e-08 2.1926468193922714e-09 3.0123867180829186e-08 4.149545102205457e-08 1.0000000003076488 0.9998417894097493 1.000000022808672 9.276905823215277e-10 -4.709087827703007e-10 -4.6021989173564383e-10 8.870732027572062e-10 1.6956122417243884e-09 -2.3801376297698262e-08 1.8207506574679542e-09 3.010253267198808e-08 4.0447144153817336e-08 1.0000000024646567 0.9998417898570109 0.9999999408780427 -4.163960373195463e-11 1.224421461979304e-09 7.048198977861833e-09 -2.9684781016167564e-12 -4.968857454571259e-11 -2.380137379854733e-08 3.3134710617616713e-09 3.038331426461552e-08 7.400338515475412e-08 0.9999999963404639 0.9998417859304567 1.000000022068772 -2.3490406438742323e-09 -2.6820997591122423e-09 -3.9573586360417495e-09 -1.5972991548087814e-09 -3.214307517396199e-09 -2.3801427646282985e-08 4.0782903491964496e-09 3.033844124095883e-08 4.1140891349748645e-08
2.642 0.9999999999982064 0.9998417881038604 0.999999999990659 1.505056507946781e-11 -9.576435761619774e-12 3.258895101799243e-12 -1.705369616697788e-11 -3.326884705871391e-11 -2.426257620650279e-08 3.132106389667008e-09 3.0610686082885226e-08 5.949120595916253e-08 1.0000000011581685 0.9998417901319276 1.0000000244093519 1.5684314703446962e-09 9.184634563341415e-11 9.624397616357452e-11 1.5575286302841812e-09 3.0244512522087098e-09 -2.4262941681053286e-08 2.070372514399116e-09 3.020631996391803e-08 4.2993970579970213e-08 1.000000001260052 0.9998417902170095 1.0000000246250123 1.6446371655808846e-09 1.5986470095789278e-10 1.6083372788816584e-10 1.6398093749439326e-09 3.1876813989842366e-09 -2.426294348031927e-08 2.129014444939091e-09 3.0209829976884116e-08 4.311666942760282e-08 1.0000000003072214 0.9998417894190254 1.0000000228021582 9.270531770835103e-10 -4.708962619486685e-10 -4.600830556887263e-10 8.870299580395279e-10 1.694489404262683e-09 -2.4262944330150387e-08 1.7437283876042171e-09 3.01884109032682e-08 4.2101629961460553e-08 1.0000000024159252 0.9998417898317368 0.9999999420563014 -3.917753815779848e-11 1.1952790877616459e-09 6.945864146986805e-09 -3.1454220507250235e-12 -4.944933773421233e-11 -2.4262938171482307e-08 3.2379920452594376e-09 3.046774879845533e-08 7.361256176451528e-08 0.9999999963580517 0.999841785950834 1.0000000219726963 -2.3374467320238497e-09 -2.669428605340259e-09 -3.938374881172819e-09 -1.5889973526918196e-09 -3.198740822913636e-09 -2.426299550142738e-08 4.0293183941394955e-09 3.042197586271695e-08 4.2676454217333484e-08
2.652 0.9999999999981214 0.9998417881134091 0.9999999999938944 1.3091506988396802e-11 -1.0755121552803115e-11 4.624414857260836e-12 -1.6765999499764106e-11 -3.313704791903972e-11 -2.4732745652553864e-08 2.97933795041215e-09 3.069104523424585e-08 6.330727145203892e-08 1.0000000011580508 0.9998417901420985 1.0000000244077658 1.5680943959582436e-09 9.187605301216174e-11 9.642841600034373e-11 1.558291349799398e-09 3.0240117129601367e-09 -2.4733062433918664e-08 1.9547140035737703e-09 3.0290070783486594e-08 4.565919980488969e-08 1.000000001260018 0.9998417902273008 1.000000024624035 1.644378359276709e-09 1.5993608297902731e-10 1.610598686887442e-10 1.6406504375873954e-09 3.187395235652668e-09 -2.4733064139041753e-08 2.0167627390138938e-09 3.029359177294209e-08 4.577524476909707e-08 1.0000000003067875 0.9998417894284753 1.0000000227956316 9.263339595498381e-10 -4.709394182103213e-10 -4.599826757066665e-10 8.874218909259079e-10 1.6933373821877415e-09 -2.473306484788953e-08 1.6047619140110873e-09 3.027207575757909e-08 4.4815976941066854e-08 1.0000000023677995 0.9998417898070687 0.9999999432191706 -3.717626091627335e-11 1.1667503227014583e-09 6.842612512166003e-09 -2.7441373683155233e-12 -4.9240065211355065e-11 -2.47330556758746e-08 3.1251651961559056e-09 3.054957978207127e-08 7.407572537308031e-08 0.9999999963755468 0.9998417859713324 1.000000021877052 -2.3260173792097895e-09 -2.6568733604990825e-09 -3.919512573962748e-09 -1.5802887173248348e-09 -3.1832814071635303e-09 -2.4733116307052925e-08 3.955408796893301e-09 3.0503267223970395e-08 4.529043815063109e-08
2.662 0.9999999999980325 0.9998417881231315 0.9999999999979592 9.034325901654994e-12 -1.1080864063274312e-11 6.066193993508414e-12 -1.4408067142691946e-11 -3.303352883190559e-11 -2.5211619609650586e-08 2.747406545363257e-09 3.076458734988537e-08 6.820005971967042e-08 1.0000000011579246 0.999841790152446 1.0000000244060614 1.5677045434321149e-09 9.181168087261674e-11 9.647885824471553e-11 1.5593968194599471e-09 3.0235420105675445e-09 -2.52118897059916e-08 1.8089673554053869e-09 3.037255641136957e-08 4.8599060092817146e-08 1.0000000012599761 0.9998417902377695 1.0000000246229404 1.644067115546252e-09 1.5991313527179545e-10 1.6115192011000383e-10 1.641833855845138e-09 3.187079001484913e-09 -2.5211891619259825e-08 1.87589843609369e-09 3.0376089760347184e-08 4.8708341103817594e-08 1.0000000003063458 0.9998417894381019 1.0000000227889894 9.255596799540483e-10 -4.710761958900219e-10 -4.600158710974842e-10 8.881585554438817e-10 1.6921558257383917e-09 -2.5211892490021067e-08 1.4235688000164782e-09 3.0354464179492877e-08 4.780601599817235e-08 1.000000002320292 0.9998417897830197 0.9999999443663015 -3.564186897494553e-11 1.1387883929371703e-09 6.738524118362729e-09 -1.8084684987512475e-12 -4.906155330168643e-11 -2.521188047295457e-08 2.988187066026457e-09 3.062962362493667e-08 7.499490962533559e-08 0.9999999963929487 0.9998417859919538 1.0000000217817369 -2.314729918342859e-09 -2.6444717510407374e-09 -3.900869519652123e-09 -1.5712587090151046e-09 -3.167929626503381e-09 -2.521194425035294e-08 3.86899983084672e-09 3.0583235445638296e-08 4.8210131779772064e-08
2.672 0.9999999999979491 0.9998417881330377 1.0000000000025384 3.6166961062600757e-12 -1.0420043877175932e-11 7.1456609668029336e-12 -1.022387253114538e-11 -3.2958422130229786e-11 -2.569935404254843e-08 2.4883526077558295e-09 3.083446440271196e-08 7.259600067210251e-08 1.000000001157791 0.9998417901629734 1.0000000244041305 1.5672622468717586e-09 9.164679723927839e-11 9.632497242807451e-11 1.5607437387640208e-09 3.0230419986012013e-09 -2.5699580759301778e-08 1.6640870570147109e-09 3.045493832049319e-08 5.1101115654805956e-08 1.000000001259926 0.9998417902484175 1.0000000246216183 1.6437037506744977e-09 1.597898418774131e-10 1.6104007584236498e-10 1.6432589563173054e-09 3.186731797041607e-09 -2.5699582769069478e-08 1.7366789972073484e-09 3.0458485201593556e-08 5.120511374077644e-08 1.0000000003058964 0.999841789447909 1.0000000227821237 9.24730441898896e-10 -4.713132140400882e-10 -4.6025266398687117e-10 8.891388242851312e-10 1.6909438915907741e-09 -2.56995836219505e-08 1.2340732280841686e-09 3.043673877873734e-08 5.034744723260066e-08 1.0000000022734161 0.9998417897596021 0.9999999454973665 -3.453541880978417e-11 1.111379074977937e-09 6.633686390170802e-09 -4.123035893149173e-13 -4.891371978332418e-11 -2.5699569541758696e-08 2.8478101126520405e-09 3.070902823771108e-08 7.586818657998787e-08 0.9999999964102573 0.9998417860127027 1.0000000216866438 -2.3035814594771775e-09 -2.6322300689729964e-09 -3.882517039634193e-09 -1.5620047505579975e-09 -3.1526860968002935e-09 -2.5699635816796053e-08 3.786354738695462e-09 3.066303409574455e-08 5.070834304852114e-08
2.682 0.9999999999978789 0.9998417881431372 1.0000000000071143 -2.110614243187441e-12 -8.825336972610499e-12 7.572844958781138e-12 -4.6321913987377994e-12 -3.291134354380009e-11 -2.619610823395658e-08 2.2755994878037506e-09 3.09042208986128e-08 7.536015269369222e-08 1.0000000011576504 0.999841790173686 1.0000000244018865 1.5667565321419392e-09 9.141157553957129e-11 9.597419651006702e-11 1.5622046798996508e-09 3.022510402932531e-09 -2.619629490433187e-08 1.557344888842356e-09 3.0538365020674406e-08 5.266102035731997e-08 1.000000001259869 0.9998417902592511 1.0000000246199827 1.643276844660834e-09 1.595959906672902e-10 1.6073080704004932e-10 1.6447975269777737e-09 3.186353772769702e-09 -2.619629682175997e-08 1.634759257165251e-09 3.054192632290801e-08 5.276190961786463e-08 1.0000000003054406 0.9998417894579009 1.0000000227749466 9.238364189273886e-10 -4.716208712624848e-10 -4.6068656435426067e-10 8.902350326062044e-10 1.6897017223229116e-09 -2.6196297867926772e-08 1.085606521640685e-09 3.0520049975218576e-08 5.1930752490267716e-08 1.0000000022271833 0.9998417897368278 0.9999999466120724 -3.376325257127201e-11 1.0845429759876886e-09 6.528254498479772e-09 1.3228988747654803e-12 -4.879665382930766e-11 -2.619628152421083e-08 2.7278907368177772e-09 3.078901591631381e-08 7.624134466097223e-08 0.9999999964274743 0.9998417860335843 1.0000000215916836 -2.292573514531039e-09 -2.620118298976826e-09 -3.864449653249859e-09 -1.5526535306677488e-09 -3.1375503628839153e-09 -2.6196350023653905e-08 3.723294227270422e-09 3.0743811963219725e-08 5.2266317890072165e-08
2.692 0.9999999999978235 0.9998417881534352 1.000000000011061 -7.0487969280559544e-12 -6.529492166838471e-12 7.328169611542057e-12 1.7804687197879536e-12 -3.28928167333394e-11 -2.670204386750015e-08 2.1822875787650424e-09 3.097673371850785e-08 7.592650173352948e-08 1.0000000011575052 0.9998417901845886 1.0000000243992953 1.566189563097908e-09 9.11603289970092e-11 9.553455523216137e-11 1.5636124160025514e-09 3.021947656958075e-09 -2.6702193700993008e-08 1.519765269604753e-09 3.062369288352482e-08 5.3028046376536815e-08 1.000000001259808 0.9998417902702748 1.0000000246180005 1.6427887474356612e-09 1.5938623013665022e-10 1.6033288935938186e-10 1.6462829536613631e-09 3.1859438246542123e-09 -2.6702195640117104e-08 1.599075112236014e-09 3.062726925291779e-08 5.312820698738179e-08 1.00000000030498 0.9998417894680834 1.0000000227674257 9.228803992241193e-10 -4.719439484972655e-10 -4.612089853017574e-10 8.9128058009458e-10 1.6884283135191965e-09 -2.6702196635214534e-08 1.0307414308876468e-09 3.060525578193501e-08 5.230362431158722e-08 1.0000000021816036 0.9998417897147084 0.9999999477101862 -3.31795664649697e-11 1.0583249718915963e-09 6.422484784766976e-09 3.2134608965629333e-12 -4.871076496004138e-11 -2.670217821074295e-08 2.648349852823343e-09 3.0870572182576e-08 7.581655607393976e-08 0.9999999964446029 0.9998417860546034 1.00000002149682 -2.2816898331438117e-09 -2.608081023661917e-09 -3.8465588860570275e-09 -1.5433727938766721e-09 -3.122522395600923e-09 -2.670224913798146e-08 3.690420268057749e-09 3.082643178126178e-08 5.262184524886563e-08
2.702 0.9999999999977763 0.9998417881639302 1.0000000000137927 -1.0306005278264284e-11 -3.898607960581411e-12 6.670080820455617e-12 8.3041340396516e-12 -3.2901889352807895e-11 -2.7217325279236775e-08 2.2374775257548276e-09 3.1053445281772114e-08 7.42779446230906e-08 1.000000001157357 0.9998417901956868 1.000000024396403 1.5655851202746404e-09 9.095254326342292e-11 9.51820839828375e-11 1.564774960293275e-09 3.0213530175328965e-09 -2.7217441695332238e-08 1.5593722859171844e-09 3.0711277148679047e-08 5.219195413920455e-08 1.0000000012597432 0.9998417902814932 1.000000024615717 1.6422629997522406e-09 1.5921999125341924e-10 1.6002213641392048e-10 1.6475231069503066e-09 3.1855016849949353e-09 -2.721744344618051e-08 1.6368321399405022e-09 3.0714869161423915e-08 5.229376396368395e-08 1.000000000304517 0.999841789478461 1.0000000227596058 9.218877754699103e-10 -4.722236020024563e-10 -4.616434064826063e-10 8.920827066845019e-10 1.687123271388434e-09 -2.7217444338924154e-08 1.0881457086522528e-09 3.069271249802699e-08 5.1455758741825906e-08 1.0000000021366844 0.9998417896932521 0.9999999487915594 -3.260951024897014e-11 1.0327726540688503e-09 6.316704069272439e-09 5.028071683338205e-12 -4.865637463672672e-11 -2.7217424215540915e-08 2.618039392023751e-09 3.0954199929365504e-08 7.449699280090379e-08 0.9999999964616445 0.9998417860757658 1.0000000214020914 -2.270891710949544e-09 -2.596058518107219e-09 -3.828667489368114e-09 -1.534357587024238e-09 -3.1076024632657067e-09 -2.7217497303369642e-08 3.6899924306775505e-09 3.091125895555404e-08 5.175642255650308e-08
2.712 0.9999999999977238 0.9998417881746171 1.00000000001491 -1.1385576185389972e-11 -1.3591454846010992e-12 6.017391987991602e-12 1.420300663693525e-11 -3.293895690066227e-11 -2.774211978297579e-08 2.402967410508387e-09 3.113420422700352e-08 7.087708512958703e-08 1.000000001157207 0.9998417902069848 1.0000000243933345 1.5649772440031908e-09 9.083051471611419e-11 9.50766370764244e-11 1.5655172817574574e-09 3.0207259152131635e-09 -2.7742205695474567e-08 1.6571135755008138e-09 3.080095852912745e-08 5.034167332652842e-08 1.0000000012596773 0.9998417902929121 1.0000000246132572 1.6417340150745824e-09 1.591393698228311e-10 1.59958233177203e-10 1.6483425242032796e-09 3.185027498783949e-09 -2.7742207404656452e-08 1.7302613037741213e-09 3.080456667453167e-08 5.044739427287346e-08 1.0000000003040526 0.9998417894890391 1.0000000227516117 9.208939911038065e-10 -4.724171295229799e-10 -4.6183057072355613e-10 8.924659612747322e-10 1.6857865194367533e-09 -2.7742207930172273e-08 1.2240586899838987e-09 3.07822610871131e-08 4.9576845498830754e-08 1.0000000020924302 0.9998417896724668 0.9999999498561384 -3.189262561080685e-11 1.007914156704093e-09 6.211220483135729e-09 6.533673122599886e-12 -4.863381759941614e-11 -2.7742186202555102e-08 2.6317745048752173e-09 3.1039869784629357e-08 7.237713293250292e-08 0.9999999964786004 0.9998417860970755 1.0000000213076148 -2.260131375563602e-09 -2.5840077897978175e-09 -3.810613979786568e-09 -1.525788626862024e-09 -3.0927903376100013e-09 -2.7742261572916196e-08 3.716037957892755e-09 3.099814552290757e-08 4.9853831294223704e-08
2.722 0.9999999999976473 0.9998417881854863 1.0000000000142932 -1.027153332067146e-11 6.872696757364246e-13 5.767606418459192e-12 1.8833770564971037e-11 -3.30034410074463e-11 -2.8276596683076445e-08 2.6062341597221487e-09 3.121773808540813e-08 6.65648854267585e-08 1.0000000011570565 0.999841790218487 1.0000000243902696 1.5643894773602338e-09 9.080835792624283e-11 9.527471680048149e-11 1.565729186136684e-09 3.0200659917540936e-09 -2.8276655440775688e-08 1.7809830602459024e-09 3.089225884353863e-08 4.7816175465598754e-08 1.0000000012596102 0.9998417903045357 1.0000000246108005 1.6412252464669762e-09 1.591585909474121e-10 1.6019814267378894e-10 1.6486314518305982e-09 3.184520697163796e-09 -2.8276657333367434e-08 1.8492860444032886e-09 3.089588368651691e-08 4.792778955450825e-08 1.0000000003035872 0.9998417894998214 1.000000022743621 9.199234407944918e-10 -4.725105802360891e-10 -4.617137812702862e-10 8.923197040756793e-10 1.684417491847972e-09 -2.8276657912197593e-08 1.3871806523510454e-09 3.0873423393814536e-08 4.700780964371252e-08 1.000000002048843 0.9998417896523578 0.9999999509039464 -3.092618906657559e-11 9.837464402918023e-10 6.106229377804384e-09 7.550732036395829e-12 -4.864273410830879e-11 -2.827663424117749e-08 2.673558534844093e-09 3.1127188199260575e-08 6.97013112386385e-08 0.9999999964954717 0.9998417861185378 1.0000000212135598 -2.2493767232556954e-09 -2.5719146080565616e-09 -3.792340043203774e-09 -1.5177821527534667e-09 -3.07808593520703e-09 -2.8276711525471036e-08 3.757251705044257e-09 3.10866229093013e-08 4.725119422363325e-08
2.732 0.9999999999975313 0.9998417881965305 1.0000000000121252 -7.39302820909719e-12 1.9468633910025198e-12 6.1529209515575364e-12 2.1743692275135668e-11 -3.309551707471942e-11 -2.8820929450839782e-08 2.78318180074999e-09 3.130246537225808e-08 6.240638448800276e-08 1.000000001156906 0.9998417902301993 1.0000000243873954 1.5638262263149661e-09 9.087038997149618e-11 9.569856810384587e-11 1.5653914894727966e-09 3.019372949230606e-09 -2.8820963409982126e-08 1.9012713127771103e-09 3.098465138694563e-08 4.506294922748153e-08 1.0000000012595436 0.9998417903163688 1.0000000246085345 1.6407401941468296e-09 1.5926189996569934e-10 1.6066339623338308e-10 1.6483707944157442e-09 3.1839807951844997e-09 -2.882096512394243e-08 1.9654390967957677e-09 3.098829348086899e-08 4.5181817368404095e-08 1.0000000003031229 0.9998417895108135 1.0000000227358221 9.189806728455085e-10 -4.725196659578221e-10 -4.613707519326021e-10 8.916237855447974e-10 1.6830160584396492e-09 -2.882096563360926e-08 1.5386527949303123e-09 3.09656726265172e-08 4.4200629440419556e-08 1.0000000020059259 0.9998417896329307 0.9999999519350508 -2.968836080052341e-11 9.60236197309763e-10 6.001774973162515e-09 7.988618252533782e-12 -4.868308064687144e-11 -2.882094056215342e-08 2.7231396047632336e-09 3.121565617092337e-08 6.681250558880919e-08 0.9999999965122598 0.9998417861401574 1.000000021120105 -2.2386204117483135e-09 -2.5597938873768486e-09 -3.773922882647386e-09 -1.5103644787516536e-09 -3.063489341600748e-09 -2.8821019575833396e-08 3.800672378633545e-09 3.117616934600914e-08 4.43983910889639e-08
2.742 0.9999999999973649 0.9998417882077453 1.0000000000088447 -3.4848052377349896e-12 2.285761740728892e-12 7.19959734229047e-12 2.271141977586866e-11 -3.3214399449380615e-11 -2.9375292887446038e-08 2.8939508521158364e-09 3.1387236533683376e-08 5.9438409735343766e-08 1.0000000011567596 0.999841790242127 1.0000000243848632 1.5632841905189246e-09 9.097992744166804e-11 9.618142620635391e-11 1.5645654701029683e-09 3.0186472294107115e-09 -2.9375303830422086e-08 1.996264565884014e-09 3.10777336275972e-08 4.26024855159742e-08 1.0000000012594807 0.9998417903284174 1.000000024606611 1.640275637809358e-09 1.5941291351939652e-10 1.6118753399806546e-10 1.6476217401816578e-09 3.183408148919847e-09 -2.937530554435717e-08 2.057507440356541e-09 3.1081393615508576e-08 4.272874312220953e-08 1.0000000003026623 0.9998417895220217 1.0000000227283652 9.180621441546138e-10 -4.724806789668913e-10 -4.6096815656873843e-10 8.904393689508723e-10 1.6815817909020446e-09 -2.9375306235874213e-08 1.6547091199216922e-09 3.105860621285651e-08 4.1684847727055654e-08 1.000000001963681 0.9998417896141915 0.999999952949527 -2.8225146900436553e-11 9.373281487168918e-10 5.897790529565484e-09 7.844091351804301e-12 -4.875495907530036e-11 -2.937527938257502e-08 2.761554114838702e-09 3.130485309927801e-08 6.410148789044211e-08 0.9999999965289679 0.9998417861619407 1.0000000210273956 -2.2278692136439387e-09 -2.5476819863242083e-09 -3.755529727262119e-09 -1.5034806538434898e-09 -3.0490001053497e-09 -2.9375360602983567e-08 3.8344317156806115e-09 3.126638208256881e-08 4.182454808135017e-08
2.752 0.9999999999971463 0.9998417882191349 1.000000000005066 6.224682092682131e-13 1.745874018453834e-12 8.788133780541279e-12 2.173292774231384e-11 -3.3359921721603235e-11 -2.9939866074452197e-08 2.922060350076989e-09 3.147172597080896e-08 5.831922416664948e-08 1.0000000011566197 0.9998417902542778 1.0000000243827611 1.562775892741422e-09 9.109274819830673e-11 9.655768942750646e-11 1.5633596542465515e-09 3.017888492682326e-09 -2.9939855143478956e-08 2.0518387017472944e-09 3.1171239158605737e-08 4.096724277727619e-08 1.0000000012594248 0.999841790340689 1.000000024605118 1.6398447079436762e-09 1.595672362396234e-10 1.6160511452650127e-10 1.6464931812185879e-09 3.1828020459079417e-09 -2.993985694849625e-08 2.1115039709156928e-09 3.117491769930532e-08 4.1099110354869176e-08 1.0000000003022085 0.9998417895334524 1.0000000227213375 9.171794342593134e-10 -4.724382955485581e-10 -4.606719687104087e-10 8.888740828629451e-10 1.6801151243975551e-09 -2.993985756664481e-08 1.721463893017835e-09 3.115195750022558e-08 4.000729071037148e-08 1.0000000019221122 0.9998417895961469 0.9999999539474357 -2.6617003614193537e-11 9.149606696081341e-10 5.794193735174303e-09 7.174043397079195e-12 -4.8858395929334424e-11 -2.9939829190878065e-08 2.7740013408298465e-09 3.139448053169694e-08 6.195016735135339e-08 0.9999999965455997 0.9998417861838942 1.0000000209355138 -2.217118888402519e-09 -2.535622902480664e-09 -3.737327450047312e-09 -1.4970273124192237e-09 -3.034617965675704e-09 -2.9939912409313584e-08 3.849241910415418e-09 3.1356991729345496e-08 4.0078708528584416e-08
2.762 0.999999999996883 0.9998417882307088 1.0000000000014742 4.209722709222032e-12 5.147716937460735e-13 1.0738994084343608e-11 1.8982504042421453e-11 -3.3531862656764755e-11 -3.0514829915040184e-08 2.8700329167601445e-09 3.155644083014109e-08 5.9056138667909276e-08 1.000000001156491 0.9998417902666575 1.000000024381111 1.5623408748700198e-09 9.116946508010358e-11 9.673967569621106e-11 1.5618987811477806e-09 3.0170958358990577e-09 -3.051479757050886e-08 2.060022085506386e-09 3.12649746562352e-08 4.0570665780019706e-08 1.0000000012593797 0.9998417903531899 1.0000000246040766 1.639487059106834e-09 1.5968509075818624e-10 1.618283548900827e-10 1.645109740457032e-09 3.182162524218573e-09 -3.051479914803248e-08 2.1194921135853033e-09 3.1268672434787195e-08 4.0704399203339196e-08 1.0000000003017657 0.9998417895451125 1.0000000227147614 9.163713053346898e-10 -4.724319075810805e-10 -4.6056954128532045e-10 8.870522770707966e-10 1.6786154321079679e-09 -3.0514799882855656e-08 1.7313095788430877e-09 3.1245532937595345e-08 3.959632961922008e-08 1.0000000018812247 0.9998417895788055 0.9999999549288235 -2.4944585059464124e-11 8.930769876626734e-10 5.690969179861788e-09 6.067489132652137e-12 -4.899304483311623e-11 -3.0514770446773396e-08 2.7509532413524865e-09 3.148433874747666e-08 6.065569672673315e-08 0.9999999965621593 0.999841786206025 1.0000000208444795 -2.2063415106705734e-09 -2.5236563232886543e-09 -3.7194051444289276e-09 -1.4908838753853457e-09 -3.0203426739063907e-09 -3.051485483002967e-08 3.839215742133356e-09 3.14478039236163e-08 3.959533049252534e-08
2.772 0.9999999999965921 0.9998417882424822 0.9999999999987282 6.8082517737656365e-12 -1.1312047998206935e-12 1.2851040083260994e-11 1.4775070083629876e-11 -3.3729732565234636e-11 -3.110036809640191e-08 2.755502349398426e-09 3.1642473804782224e-08 6.106418926883876e-08 1.0000000011563763 0.9998417902792736 1.0000000243798814 1.5620313957665705e-09 9.118545872808023e-11 9.673368024378273e-11 1.5603096992097704e-09 3.016269277865881e-09 -3.110031356600712e-08 2.0186518048968145e-09 3.135881177927969e-08 4.1528406874174944e-08 1.0000000012593486 0.9998417903659269 1.0000000246034562 1.6392548674638364e-09 1.5974239893863403e-10 1.6186367468177135e-10 1.64359840258435e-09 3.1814892768539456e-09 -3.1100315173064156e-08 2.079344813015073e-09 3.136252947836857e-08 4.165960747172807e-08 1.0000000003013376 0.9998417895570084 1.0000000227086059 9.156887551257225e-10 -4.724858411609514e-10 -4.6065510899073194e-10 8.851007120101397e-10 1.6770827448838978e-09 -3.1100315957605096e-08 1.6819366418575739e-09 3.133920412463324e-08 4.0572668302558047e-08 1.0000000018410233 0.9998417895621743 0.9999999558937338 -2.327627763263144e-11 8.716378843080532e-10 5.588193746107285e-09 4.634457058472893e-12 -4.915875733149766e-11 -3.1100285674148555e-08 2.6888403841773146e-09 3.157434476919045e-08 6.033990873282111e-08 0.9999999965786505 0.9998417862283409 1.0000000207542625 -2.195497757243393e-09 -2.511806488760826e-09 -3.70175872762915e-09 -1.484924842055816e-09 -3.006173715246548e-09 -3.110037112212123e-08 3.802629909965855e-09 3.153869503019032e-08 4.050372144585139e-08
2.782 0.999999999996292 0.9998417882544737 0.9999999999973651 8.228446042052029e-12 -2.8927465751715065e-12 1.487088439102393e-11 9.541706282588387e-12 -3.3953307747469274e-11 -3.1696667424024626e-08 2.6076694202102754e-09 3.1731129747687e-08 6.351458616247712e-08 1.0000000011562766 0.9998417902921303 1.0000000243790097 1.5618791689465537e-09 9.1138218786506e-11 9.659920241564763e-11 1.5587247591185587e-09 3.015409607865481e-09 -3.1696589388783306e-08 1.932256061696406e-09 3.145276250362049e-08 4.357113654786893e-08 1.0000000012593326 0.9998417903789052 1.0000000246031933 1.639180754602944e-09 1.5973691774154333e-10 1.6177080974850426e-10 1.64209113333392e-09 3.180782613419966e-09 -3.169659126793681e-08 1.9956238696902972e-09 3.1456500730261774e-08 4.369668862648462e-08 1.0000000003009246 0.9998417895691457 1.000000022702808 9.151624953978142e-10 -4.726025690473012e-10 -4.608689697577181e-10 8.83151920502303e-10 1.6755166736419404e-09 -3.1696591929034784e-08 1.5772224965978967e-09 3.1432983633500056e-08 4.26573029352798e-08 1.00000000180151 0.9998417895462596 0.9999999568422194 -2.1677114212614935e-11 8.506266391099602e-10 5.485998277639129e-09 3.0084098988794744e-12 -4.935550142258929e-11 -3.16965609616625e-08 2.5908458540189785e-09 3.1664603925850166e-08 6.088729872194122e-08 0.9999999965950753 0.9998417862508462 1.0000000206648039 -2.1845659134811423e-09 -2.5000763969646293e-09 -3.6843283981121535e-09 -1.47901867982354e-09 -2.992110901354347e-09 -3.169664713953324e-08 3.742670651510684e-09 3.1629687440388757e-08 4.253131378598685e-08
2.792 0.9999999999960048 0.999841788266703 0.9999999999977182 8.493833106496218e-12 -4.498061266628509e-12 1.6446071650534634e-11 3.8003836285025574e-12 -3.420158001898188e-11 -3.230391667462563e-08 2.46239210143564e-09 3.18234937965037e-08 6.567561808528043e-08 1.0000000011561911 0.9998417903052328 1.0000000243784155 1.5618701984163815e-09 9.104611808085384e-11 9.639391083620874e-11 1.5572817864447564e-09 3.0145158901728184e-09 -3.2303813639990824e-08 1.8133953919045074e-09 3.154704059314583e-08 4.6150248318130884e-08 1.0000000012593315 0.9998417903921283 1.0000000246032081 1.6392498064419333e-09 1.596861062497482e-10 1.616068235579156e-10 1.6407262512567372e-09 3.180041768929559e-09 -3.230381532665043e-08 1.880824165617017e-09 3.1550799846343067e-08 4.626922220183519e-08 1.0000000003005263 0.9998417895815286 1.000000022697289 9.147774977281678e-10 -4.727644526506589e-10 -4.6115379761545065e-10 8.813434758495132e-10 1.673917499642854e-09 -3.230381615150254e-08 1.429111925623187e-09 3.152708632954574e-08 4.5285183359743343e-08 1.0000000017626869 0.9998417895310668 0.9999999577743479 -2.0220237331647737e-11 8.300506146092458e-10 5.384507637300835e-09 1.345817879036155e-12 -4.9582459546114576e-11 -3.230378522181531e-08 2.4674270753866262e-09 3.175543739461297e-08 6.196489950431502e-08 0.9999999966114332 0.999841786273546 1.0000000205760287 -2.173568066536973e-09 -2.4884479732253053e-09 -3.6670567370322918e-09 -1.4730256728854134e-09 -2.9781539014853042e-09 -3.23038712384465e-08 3.6676058770734898e-09 3.172100679365888e-08 4.511431032471416e-08
2.802 0.99999999999575 0.9998417882791889 0.9999999999998654 7.738501170565209e-12 -5.733308531808335e-12 1.7139183155817258e-11 -1.89390838176445e-12 -3.4474629587218885e-11 -3.292230715069702e-08 2.353726360692557e-09 3.1920007435291816e-08 6.708522590514101e-08 1.0000000011561183 0.9998417903185828 1.0000000243780112 1.561947205805203e-09 9.093897903428002e-11 9.614646962003186e-11 1.5561101833381075e-09 3.0135888193140942e-09 -3.292217704048292e-08 1.6833313241268586e-09 3.164199994183916e-08 4.864655123929694e-08 1.0000000012593422 0.9998417904055998 1.0000000246034129 1.6394051016795116e-09 1.5962048447364567e-10 1.6140084277795524e-10 1.6396327972981937e-09 3.179267494647577e-09 -3.29221788990797e-08 1.7558201695380936e-09 3.164578052985568e-08 4.875978663295977e-08 1.0000000003001404 0.9998417895941589 1.0000000226919614 9.144759699131514e-10 -4.729409035333058e-10 -4.614813117457773e-10 8.79805390250658e-10 1.6722854238675922e-09 -3.2922179557051366e-08 1.259934621141915e-09 3.162186747175818e-08 4.7823959410777464e-08 1.0000000017245532 0.9998417895166 0.9999999586901969 -1.8980469014530618e-11 8.099310710121582e-10 5.28381051984911e-09 -1.893692751555637e-13 -4.983999367166623e-11 -3.292214972149047e-08 2.3357014027622664e-09 3.184727493477672e-08 6.312562631822363e-08 0.9999999966277235 0.9998417862964438 1.0000000204878559 -2.162564103938004e-09 -2.476891142897549e-09 -3.6499142816331125e-09 -1.4668133953983656e-09 -2.964302577405447e-09 -3.2922235193198555e-08 3.589692459283719e-09 3.1813015392384065e-08 4.7617866402726374e-08
2.812 0.9999999999955476 0.9998417882919496 1.0000000000036244 6.127431725237716e-12 -6.454923203308166e-12 1.6534574685731497e-11 -7.019457203567863e-12 -3.477152224964176e-11 -3.355203349503751e-08 2.3022425795492155e-09 3.202018910355084e-08 6.758522850756582e-08 1.0000000011560546 0.9998417903321835 1.0000000243777099 1.5620430107636278e-09 9.084495676070955e-11 9.587202963089889e-11 1.555306789029421e-09 3.0126282197789274e-09 -3.35518742952143e-08 1.570414762254139e-09 3.173795500485749e-08 5.053833518183791e-08 1.000000001259362 0.9998417904193218 1.00000002460372 1.6395789931616873e-09 1.5956776928019357e-10 1.6116791106020956e-10 1.6389078458334613e-09 3.1784593097431052e-09 -3.355187654838772e-08 1.6479409574918384e-09 3.174175716965355e-08 5.0647624333994346e-08 1.0000000002997638 0.9998417896070397 1.000000022686739 9.141913596234225e-10 -4.73104388592289e-10 -4.618360706572549e-10 8.786346587980546e-10 1.6706202889158007e-09 -3.355187681200716e-08 1.104479530493569e-09 3.171764256243654e-08 4.974495150611506e-08 1.0000000016871058 0.9998417895028614 0.9999999595898469 -1.8008171976869163e-11 7.902896903246405e-10 5.183970669838991e-09 -1.4551835864685057e-12 -5.0126830688166776e-11 -3.35518484409978e-08 2.2168070543576402e-09 3.194044375993819e-08 6.39381875531497e-08 0.9999999966439433 0.9998417863195422 1.0000000204002037 -2.1516212179508773e-09 -2.4653783666846564e-09 -3.632885944912702e-09 -1.4602805520009888e-09 -2.950555788075035e-09 -3.3551932431410225e-08 3.5225668107795398e-09 3.1906030029408723e-08 4.950976021929478e-08
2.822 0.9999999999954136 0.9998417883050018 1.000000000008592 3.8396893357166586e-12 -6.592644782739586e-12 1.4400325370550002e-11 -1.1149687226755887e-11 -3.509186991645925e-11 -3.419329228853009e-08 2.3066701700538263e-09 3.2122658661220997e-08 6.727713900496953e-08 1.0000000011559957 0.9998417903460369 1.0000000243774283 1.5621203004557654e-09 9.077573344862556e-11 9.56024574024e-11 1.5549173933315185e-09 3.0116340415072257e-09 -3.419310213288092e-08 1.503791381033858e-09 3.183500171870489e-08 5.14829643051598e-08 1.0000000012593873 0.9998417904332957 1.0000000246040468 1.639734561182428e-09 1.5954009327771526e-10 1.6094001499566814e-10 1.6385968240543743e-09 3.1776177983205687e-09 -3.41931043323275e-08 1.5846467614571299e-09 3.183882560197653e-08 5.159046814170386e-08 1.000000000299393 0.9998417896201737 1.00000002268154 9.138865809647272e-10 -4.732427261358774e-10 -4.6218595797778817e-10 8.778774417435932e-10 1.668922210042698e-09 -3.4193104547335155e-08 1.007408745856861e-09 3.1814507775916513e-08 5.070288826877243e-08 1.0000000016503403 0.9998417894898523 0.9999999604733768 -1.7297225894884494e-11 7.711340545023084e-10 5.085059868653696e-09 -2.354466145027843e-12 -5.0442682820907837e-11 -3.4193078620088626e-08 2.1308296338407576e-09 3.203498830085027e-08 6.40851074457628e-08 0.9999999966600903 0.9998417863428436 1.0000000203129948 -2.140772048694634e-09 -2.453896626830218e-09 -3.6159400699400827e-09 -1.4533764213126727e-09 -2.9369132763905495e-09 -3.4193160597683645e-08 3.4776808765537117e-09 3.20001443429362e-08 5.0441467479055234e-08
2.832 0.9999999999953604 0.999841788318358 1.0000000000142226 1.1006711456236033e-12 -6.148868509920651e-12 1.0812720743212752e-11 -1.3986098777808008e-11 -3.543491168168946e-11 -3.484628273074159e-08 2.347108242957445e-09 3.222551149444205e-08 6.642714917989721e-08 1.000000001155939 0.9998417903601436 1.0000000243770928 1.5621906810974477e-09 9.07240765284648e-11 9.539523249577757e-11 1.5549382538907349e-09 3.0106063979585967e-09 -3.484606013316619e-08 1.50176533962536e-09 3.19329516532013e-08 5.133458230903264e-08 1.000000001259414 0.9998417904475246 1.0000000246043192 1.6398833294457367e-09 1.5952997938736303e-10 1.6077443858010869e-10 1.638695797785474e-09 3.176743399037754e-09 -3.484606231448214e-08 1.5827924398339052e-09 3.193679743933065e-08 5.1442553096877665e-08 1.000000000299024 0.9998417896335615 1.0000000226762902 9.135733339316762e-10 -4.733637324395044e-10 -4.6247395886288046e-10 8.775307655341694e-10 1.6671915818729302e-09 -3.484606257079089e-08 1.0042613027951018e-09 3.1912274458906916e-08 5.0551281175266e-08 1.0000000016142512 0.9998417894775744 0.9999999613408599 -1.677444289578868e-11 7.524512497088422e-10 4.987172810237437e-09 -2.8381913755564426e-12 -5.0787653282734484e-11 -3.484604003395049e-08 2.0903694052268438e-09 3.2130632826493e-08 6.340743258208952e-08 0.9999999966761606 0.9998417863663503 1.0000000202261567 -2.1299995339479098e-09 -2.442453254973083e-09 -3.599019823677e-09 -1.4460992287110482e-09 -2.9233742555295135e-09 -3.484611943825392e-08 3.4611028928146506e-09 3.209516728599031e-08 5.026357286805081e-08
2.842 0.9999999999953939 0.9998417883320287 1.0000000000199163 -1.7800239891870759e-12 -5.193662769213829e-12 6.168686668306275e-12 -1.5352680598240416e-11 -3.579994285598415e-11 -3.5511207430947893e-08 2.3980504049429854e-09 3.2326893877104064e-08 6.533638202114052e-08 1.000000001155879 0.999841790374507 1.0000000243766358 1.5622989623605975e-09 9.06717474530972e-11 9.530588670441193e-11 1.555335795095826e-09 3.00954588586274e-09 -3.551095120097127e-08 1.5620863154459597e-09 3.203138855001799e-08 5.012813646711749e-08 1.0000000012594374 0.9998417904620086 1.000000024604471 1.6400703482262133e-09 1.5951902447110424e-10 1.6072675933150472e-10 1.6391717201489765e-09 3.1758355537542455e-09 -3.5510953332782133e-08 1.6402042379642622e-09 3.20352564891553e-08 5.0238817857863695e-08 1.0000000002986522 0.9998417896472055 1.0000000226709231 9.132972742706439e-10 -4.734851477655341e-10 -4.626439132578715e-10 8.775614846182508e-10 1.6654281872018119e-09 -3.5510953789693893e-08 1.0922656574842039e-09 3.20105258894452e-08 4.9325113543709674e-08 1.00000000157883 0.9998417894660252 0.9999999621923591 -1.6321384651378262e-11 7.342156093844506e-10 4.89040573686123e-09 -2.890449623906172e-12 -5.116028316275198e-11 -3.551093500945256e-08 2.0960457346436768e-09 3.222687725019333e-08 6.190481176239073e-08 0.9999999966921501 0.9998417863900645 1.0000000201396217 -2.11925112259315e-09 -2.431066487080114e-09 -3.5820685411531013e-09 -1.438477288466381e-09 -2.909938417794772e-09 -3.5511010583693146e-08 3.4721032316456954e-09 3.2190683343109484e-08 4.900793786880355e-08
2.852 0.9999999999955097 0.9998417883460142 1.00000000002509 -4.401099902741998e-12 -3.857189959233819e-12 1.0776016486116172e-12 -1.517432696611227e-11 -3.618643325213653e-11 -3.618827035907531e-08 2.440961392258638e-09 3.242551368244323e-08 6.42108839481057e-08 1.0000000011558112 0.999841790389127 1.0000000243759928 1.5624869307622666e-09 9.06069081318854e-11 9.534812521366454e-11 1.5560667019369848e-09 3.0084525884695852e-09 -3.6187980545554386e-08 1.6645420541693724e-09 3.2129768691640236e-08 4.8051930468984206e-08 1.0000000012594534 0.9998417904767504 1.0000000246044352 1.6403369462444493e-09 1.5949544512843824e-10 1.608106860712318e-10 1.6399809031941065e-09 3.174895061355862e-09 -3.618798308642201e-08 1.738126973891727e-09 3.213365912251104e-08 4.8167497040834506e-08 1.0000000002982732 0.999841789661107 1.0000000226653725 9.131009896893134e-10 -4.73619261400106e-10 -4.6268262973910985e-10 8.779262848466316e-10 1.663633104229593e-09 -3.618798305306617e-08 1.234210114922363e-09 3.210871800119856e-08 4.721309618133721e-08 1.0000000015440669 0.9998417894552033 0.9999999630279244 -1.5815637329575832e-11 7.164050935502257e-10 4.7948183879761896e-09 -2.5113208376539892e-12 -5.156059669615326e-11 -3.61879692433622e-08 2.137170865811741e-09 3.232312683065198e-08 5.971094767251053e-08 0.9999999967080547 0.9998417864139875 1.0000000200533217 -2.1084760667677246e-09 -2.4197474538087156e-09 -3.5650719078439674e-09 -1.430549554573279e-09 -2.896604670466771e-09 -3.6188040459045534e-08 3.5040251620817815e-09 3.228615398166042e-08 4.685938140401082e-08
2.862 0.9999999999956938 0.9998417883603099 1.000000000029227 -6.312168103587936e-12 -2.3163053123331155e-12 -3.810567041775757e-12 -1.3467076232316798e-11 -3.659392759829233e-11 -3.6877679400384707e-08 2.469789043398781e-09 3.252086388662786e-08 6.308894740784357e-08 1.000000001155731 0.9998417904040063 1.000000024375099 1.5627624294493251e-09 9.05375397805506e-11 9.547492993862415e-11 1.55708071380137e-09 3.007327026453548e-09 -3.687735703081929e-08 1.7825530576909567e-09 3.222749112669594e-08 4.5425380019226225e-08 1.000000001259457 0.9998417904917508 1.000000024604149 1.6406910120862291e-09 1.5946764780851695e-10 1.6097932064535842e-10 1.6410730387980587e-09 3.17392193686169e-09 -3.6877359502275435e-08 1.851514652880917e-09 3.223140440007064e-08 4.554777423941802e-08 1.000000000297882 0.9998417896752676 1.0000000226595749 9.129934567034366e-10 -4.737575578169597e-10 -4.62636638655085e-10 8.785756632251176e-10 1.661805611912205e-09 -3.687735947943922e-08 1.3891504685618271e-09 3.220624988881467e-08 4.453617470273191e-08 1.0000000015099513 0.9998417894451058 0.9999999638475935 -1.5167852077449275e-11 6.990154378072787e-10 4.700412152471969e-09 -1.714699273072718e-12 -5.198783614723749e-11 -3.687735151391839e-08 2.1967488728093358e-09 3.241876881911292e-08 5.70647037354858e-08 0.9999999967238701 0.999841786438121 1.000000019967187 -2.0976579151964644e-09 -2.408488178960389e-09 -3.5480753954205244e-09 -1.4223621611488647e-09 -2.883372425287309e-09 -3.687741754448294e-08 3.5466026899663668e-09 3.2380986001481175e-08 4.41340443945885e-08
2.872 0.9999999999959204 0.9998417883749022 1.000000000031901 -7.09870459111656e-12 -7.836278920574505e-13 -7.959393409386209e-12 -1.0353127544863069e-11 -3.702153263104985e-11 -3.757964539247095e-08 2.4892477015475287e-09 3.26131152272284e-08 6.187187303541055e-08 1.000000001155635 0.9998417904191471 1.0000000243738956 1.5630941737040685e-09 9.049061515427367e-11 9.560170158342318e-11 1.5583063533463474e-09 3.00616890899032e-09 -3.757929151127351e-08 1.892045714596902e-09 3.2323939942064475e-08 4.268929609653687e-08 1.0000000012594443 0.999841790507013 1.0000000246035523 1.641101368593295e-09 1.5946211757476837e-10 1.611480318099663e-10 1.6423765283151838e-09 3.172916873561213e-09 -3.757929403699017e-08 1.9572071771231522e-09 3.232787639935761e-08 4.281978717753361e-08 1.0000000002974756 0.9998417896896895 1.0000000226534698 9.129444093804657e-10 -4.738735459617893e-10 -4.625909107957419e-10 8.794382871157049e-10 1.6599466671435064e-09 -3.757929426544713e-08 1.5270478060973395e-09 3.23025057917897e-08 4.173991564064548e-08 1.0000000014764714 0.9998417894357291 0.9999999646513971 -1.4336619783027332e-11 6.820592407626311e-10 4.6071489813718685e-09 -5.452199730907686e-13 -5.244112250456171e-11 -3.757929235342861e-08 2.2567174430317938e-09 3.251319967896174e-08 5.4289661602649357e-08 0.9999999967395934 0.9998417864624684 1.0000000198811507 -2.0868199679701245e-09 -2.3972617184319177e-09 -3.5311624922316102e-09 -1.4139831563295355e-09 -2.8702408279125956e-09 -3.757935268905376e-08 3.5883599259208627e-09 3.247457065848094e-08 4.127290737677382e-08
2.882 0.9999999999961565 0.9998417883897722 1.0000000000327953 -6.48263069804427e-12 5.068002344001681e-13 -1.1032114888431455e-11 -6.085919517805573e-12 -3.7468174038482284e-11 -3.829438127091375e-08 2.5082571914628204e-09 3.2702801117334635e-08 6.044814401825713e-08 1.0000000011555221 0.9998417904345535 1.000000024372341 1.5634305009532055e-09 9.049467941507313e-11 9.565526622167531e-11 1.5596337231220188e-09 3.0049791621959797e-09 -3.829399853106346e-08 1.9741726802284706e-09 3.241854956682975e-08 4.039116933510658e-08 1.0000000012594152 0.9998417905225405 1.0000000246026055 1.6415164558734493e-09 1.595075370717448e-10 1.6124317722099104e-10 1.6437816023914015e-09 3.171880092817072e-09 -3.8294001333102975e-08 2.0367542537989834e-09 3.242250958472382e-08 4.052950538685521e-08 1.0000000002970517 0.999841789704377 1.0000000226470163 9.129019713819577e-10 -4.7393821835312e-10 -4.6261838178253764e-10 8.804044250423299e-10 1.6580566065953725e-09 -3.829400131808562e-08 1.6276995194159119e-09 3.239692030863908e-08 3.938296598848555e-08 1.000000001443616 0.99984178942707 0.9999999654393783 -1.3322631447470227e-11 6.655525280804305e-10 4.514995745360646e-09 9.017843762719301e-13 -5.2919635309742516e-11 -3.829400640076855e-08 2.3008711290141025e-09 3.2605865400758195e-08 5.177764607558953e-08 0.9999999967552226 0.9998417864870326 1.0000000197951622 -2.0760079996721556e-09 -2.3860389023844253e-09 -3.514405381118775e-09 -1.4055206078211897e-09 -2.8572088797702534e-09 -3.829406044359189e-08 3.6183512191024334e-09 3.2566346139720804e-08 3.883379023210237e-08
2.892 0.999999999996366 0.9998417884048998 1.0000000000317288 -4.416472584910476e-12 1.3183088149646452e-12 -1.2908385787598316e-11 -1.0558065293254992e-12 -3.793321546146592e-11 -3.902210357107538e-08 2.5319560544044886e-09 3.279048045108178e-08 5.884363531256689e-08 1.0000000011553916 0.9998417904502304 1.0000000243704295 1.5637209431960279e-09 9.055843464728748e-11 9.56120194832887e-11 1.560913516709565e-09 3.0037586162776012e-09 -3.902169555655556e-08 2.0151971385501942e-09 3.2510918358508666e-08 3.910816712440396e-08 1.0000000012593682 0.9998417905383391 1.0000000246013006 1.6418851628422198e-09 1.596125913795275e-10 1.612414970704898e-10 1.6451392242775253e-09 3.1708118353831585e-09 -3.90216981190392e-08 2.0765807564019752e-09 3.2514902348063095e-08 3.92516572841776e-08 1.0000000002966112 0.9998417897193353 1.000000022640206 9.128159195524255e-10 -4.73943285549522e-10 -4.627427174026353e-10 8.813250674036716e-10 1.656136030588926e-09 -3.902169840720969e-08 1.6772995888360583e-09 3.248909168171633e-08 3.806080804610016e-08 1.0000000014113752 0.9998417894191268 0.9999999662116161 -1.2158159844979281e-11 6.494908304853381e-10 4.423962556631952e-09 2.4758053390495963e-12 -5.34230072238771e-11 -3.902171057023737e-08 2.315957041734081e-09 3.2696354284311463e-08 4.994792648987865e-08 0.9999999967707578 0.9998417865118191 1.0000000197092036 -2.0652696662590374e-09 -2.374811054503041e-09 -3.497826882595779e-09 -1.3971228022063028e-09 -2.84427607043901e-09 -3.902175794680183e-08 3.627419459949211e-09 3.2655909718420906e-08 3.742040371190448e-08
2.902 0.9999999999965171 0.9998417884202672 1.000000000028676 -1.1448011771873164e-12 1.4483362476766368e-12 -1.365973043129194e-11 4.243286750522761e-12 -3.841621475103906e-11 -3.9763032224121226e-08 2.5565408832006676e-09 3.2876517723794734e-08 5.731325590556015e-08 1.000000001155246 0.9998417904661843 1.0000000243681955 1.5639205097405595e-09 9.065683648638247e-11 9.54988250806856e-11 1.5619802793328292e-09 3.0025071879486768e-09 -3.976260260704071e-08 2.006542423424239e-09 3.2600931906446257e-08 3.9251050632628144e-08 1.0000000012593062 0.9998417905544147 1.000000024599673 1.6421627760146678e-09 1.5975251519214085e-10 1.6116956045847962e-10 1.646283354077136e-09 3.169713175801723e-09 -3.976260530464056e-08 2.0682150960014517e-09 3.260494032707546e-08 3.939479013151887e-08 1.000000000296156 0.9998417897345715 1.0000000226330739 9.126412583378332e-10 -4.739136554938275e-10 -4.629368991883021e-10 8.82033991682357e-10 1.6541857307060138e-09 -3.976260542296897e-08 1.6670377095110678e-09 3.257890491537524e-08 3.820113496864549e-08 1.00000000137974 0.9998417894118988 0.9999999669682418 -1.0906385097698139e-11 6.338373498730615e-10 4.33410338294978e-09 3.992965218973848e-12 -5.3949810177645546e-11 -3.976262542596187e-08 2.2925108439646783e-09 3.278451308297776e-08 4.914634211935707e-08 0.9999999967862014 0.9998417865368348 1.0000000196233 -2.054651366488649e-09 -2.363602306930769e-09 -3.4813999302670167e-09 -1.388956915658447e-09 -2.83144155103117e-09 -3.976266584608444e-08 3.6095079975709635e-09 3.274314089674762e-08 3.747827899160042e-08
2.912 0.9999999999965852 0.9998417884358619 1.0000000000237885 2.7872231317763893e-12 7.829145889075906e-13 -1.3503987162873891e-11 9.280499406821985e-12 -3.8916047260827953e-11 -4.0517390125691275e-08 2.569806208085455e-09 3.296103402103451e-08 5.63068859999128e-08 1.0000000011550896 0.9998417904824242 1.0000000243657183 1.5639792921628196e-09 9.073924241112828e-11 9.535943438651104e-11 1.5626873871231228e-09 3.001225680816914e-09 -4.051694346627815e-08 1.945959070310161e-09 3.2688827037045896e-08 4.082914441008845e-08 1.0000000012592332 0.9998417905707759 1.0000000245978036 1.6422991335491943e-09 1.5987624968139876e-10 1.610720011587093e-10 1.6470677550036088e-09 3.1685842166003965e-09 -4.051694618678046e-08 2.0095218958328796e-09 3.2692860437275904e-08 4.0968147957966176e-08 1.0000000002956893 0.9998417897500926 1.0000000226256989 9.123272577657954e-10 -4.738996909512688e-10 -4.631565902770669e-10 8.823848899623208e-10 1.6522058378251518e-09 -4.0516946576925086e-08 1.5937875405689964e-09 3.26665960236877e-08 3.981408470630755e-08 1.0000000013487054 0.9998417894053867 0.9999999677094509 -9.672232275871584e-12 6.185303662695312e-10 4.245485842200507e-09 5.273377358649973e-12 -5.449961352056842e-11 -4.05169743245139e-08 2.2263032024865664e-09 3.2870518828662817e-08 4.94971402505931e-08 0.9999999968015577 0.9998417865620877 1.000000019537522 -2.044208926506274e-09 -2.3524636424607002e-09 -3.46507923537886e-09 -1.3811721627464206e-09 -2.8187037847981154e-09 -4.051700759697821e-08 3.563200884492153e-09 3.2828266633274297e-08 3.9034118233774193e-08
2.922 0.9999999999965611 0.9998417884516826 1.0000000000174032 6.6002188018306465e-12 -6.438471655161149e-13 -1.274766853062334e-11 1.3564275559997432e-11 -3.943172467538919e-11 -4.128540346342353e-08 2.5564769175872566e-09 3.304400904420051e-08 5.628692175271558e-08 1.0000000011549273 0.9998417904989585 1.0000000243631129 1.5638328195549319e-09 9.075245639944727e-11 9.522089011074247e-11 1.5629371650064082e-09 2.9999143392135557e-09 -4.128494476962827e-08 1.839451702182501e-09 3.2775157847388285e-08 4.3402845508584563e-08 1.0000000012591548 0.9998417905874322 1.0000000245958052 1.6422302247088522e-09 1.599308277254091e-10 1.609752364235214e-10 1.64739470051609e-09 3.1674255888288505e-09 -4.128494731089301e-08 1.906601541697091e-09 3.277921683745242e-08 4.3534345644446614e-08 1.0000000002952176 0.9998417897659088 1.0000000226181944 9.118088399175696e-10 -4.739549776787447e-10 -4.633758008516239e-10 8.82279198454497e-10 1.6501969069750326e-09 -4.128494782202693e-08 1.4620344617504035e-09 3.275271822269207e-08 4.244338552487176e-08 1.0000000013182664 0.9998417893995929 0.9999999684355039 -8.6034529651272e-12 6.035080648902309e-10 4.158157022399447e-09 6.173871695519454e-12 -5.50713107872299e-11 -4.1284983254457095e-08 2.1202058949608103e-09 3.295486210478833e-08 5.080663015697243e-08 0.9999999968168319 0.999841786587587 1.0000000194519758 -2.0340148923331367e-09 -2.341447016926174e-09 -3.4488373301796245e-09 -1.3738705027650626e-09 -2.8060622275566085e-09 -4.128500948246688e-08 3.4930170438222383e-09 3.291182947613413e-08 4.16353357232948e-08
2.932 0.9999999999964503 0.9998417884677387 1.0000000000100215 9.428357929276247e-12 -2.611228696399987e-12 -1.1706971323600313e-11 1.6697825881561685e-11 -3.996269858443532e-11 -4.206730241695101e-08 2.5048535885848554e-09 3.312546990386385e-08 5.7469138948910484e-08 1.0000000011547672 0.9998417905157986 1.0000000243605147 1.5634174766380215e-09 9.066856347513477e-11 9.508369546080489e-11 1.5626895834215998e-09 2.998574050583985e-09 -4.206683601308101e-08 1.7031369787560196e-09 3.286067875435864e-08 4.6285722848549274e-08 1.0000000012590786 0.9998417906043936 1.0000000245938145 1.641892616419945e-09 1.5988826796500797e-10 1.6087978994142156e-10 1.6472241549905261e-09 3.166238024290621e-09 -4.2066838662922776e-08 1.7754910828236274e-09 3.286476395359704e-08 4.640959542507148e-08 1.000000000294748 0.9998417897820305 1.0000000226106962 9.110218735954523e-10 -4.741071947627813e-10 -4.6359344177906953e-10 8.81676926713097e-10 1.6481598702756667e-09 -4.206683913333673e-08 1.286472834796562e-09 3.2838025459331234e-08 4.538283243245754e-08 1.000000001288423 0.9998417893945223 0.9999999691467178 -7.86214061350428e-12 5.88736607106919e-10 4.072135606779234e-09 6.603197490150375e-12 -5.56637997879968e-11 -4.2066882312720035e-08 1.9857056169918395e-09 3.303824786049522e-08 5.2614219615626945e-08 0.9999999968320317 0.999841786613344 1.000000019366794 -2.0241417479742816e-09 -2.330579998839891e-09 -3.4326721045137994e-09 -1.3670965637982756e-09 -2.793515410193706e-09 -4.206690170327556e-08 3.409590728586555e-09 3.2994573000506524e-08 4.456854584614035e-08
2.942 0.9999999999962753 0.9998417884840515 1.0000000000022704 1.052610453833973e-11 -4.7268703175797196e-12 -1.0625471468195235e-11 1.8406798629518025e-11 -4.0507544560308277e-11 -4.2863320351732814e-08 2.4120442117364922e-09 3.3205682132193915e-08 5.966010923552776e-08 1.0000000011546166 0.9998417905329553 1.0000000243580722 1.5627086127108682e-09 9.049893878290575e-11 9.494550635632658e-11 1.5619548998959687e-09 2.9972058592802007e-09 -4.2862850227840855e-08 1.5639463351857784e-09 3.294619158032573e-08 4.8800351299345834e-08 1.0000000012590111 0.9998417906216722 1.0000000245919791 1.64126190777458e-09 1.59759943151805e-10 1.6078353443838093e-10 1.6465667637614317e-09 3.1650223832714515e-09 -4.286285281730717e-08 1.6424977952394914e-09 3.29503035854975e-08 4.8918185287026846e-08 1.0000000002942884 0.9998417897984688 1.0000000226033525 9.09940729652731e-10 -4.743450505616383e-10 -4.6381153474417696e-10 8.805878035626107e-10 1.6460949351705731e-09 -4.286285333873796e-08 1.0956089647338585e-09 3.2923319650278015e-08 4.794234792846979e-08 1.0000000012591745 0.9998417893901804 0.9999999698434578 -7.570509907556262e-12 5.742258442357895e-10 3.987433428456785e-09 6.519485528477482e-12 -5.627592706441496e-11 -4.286290395370188e-08 1.843161782277526e-09 3.312145469414923e-08 5.435717334452225e-08 0.9999999968471658 0.9998417866393695 1.000000019282124 -2.01462476355544e-09 -2.3198508043507134e-09 -3.4165848651123434e-09 -1.3608447022896774e-09 -2.7810627511790438e-09 -4.286291667456311e-08 3.3280056134740718e-09 3.307729090182495e-08 4.713371746593512e-08
2.952 0.9999999999960689 0.9998417885006505 0.9999999999948402 9.478164203005557e-12 -6.502866924577424e-12 -9.616671431507464e-12 1.8549715612222686e-11 -4.106570408717457e-11 -4.367369391683884e-08 2.2871383000415723e-09 3.3285256504868806e-08 6.231304880526525e-08 1.0000000011544827 0.9998417905504394 1.0000000243559302 1.5617577261482e-09 9.028786968353223e-11 9.482965332494916e-11 1.5607821630705628e-09 2.995809945552498e-09 -4.3673223325036564e-08 1.4568850060186412e-09 3.303239356169564e-08 5.0434556416091004e-08 1.0000000012589614 0.9998417906392781 1.0000000245904452 1.6403895328113215e-09 1.595902207018005e-10 1.6070923931766322e-10 1.645471149448381e-09 3.1637792286089735e-09 -4.3673226031524266e-08 1.5409726621269917e-09 3.30365328726242e-08 5.05487066911869e-08 1.0000000002938456 0.9998417898152344 1.0000000225963088 9.086161461257216e-10 -4.746238606352906e-10 -4.6400725072130184e-10 8.790601301635392e-10 1.6440034265573792e-09 -4.367322645914513e-08 9.3634166207916e-10 3.300929869975993e-08 4.9604182439255236e-08 1.0000000012305235 0.9998417893865739 0.9999999705261198 -7.753676730688315e-12 5.600217619279509e-10 3.904085746094723e-09 5.923120434945774e-12 -5.6906607347835936e-11 -4.36732840239492e-08 1.7196189373792858e-09 3.3205189016914384e-08 5.553483503600447e-08 0.9999999968622416 0.9998417866656746 1.0000000191981138 -2.005419584776022e-09 -2.3092138695712766e-09 -3.4005517237706156e-09 -1.3550710633350497e-09 -2.768702782009641e-09 -4.3673290611569736e-08 3.264188622454172e-09 3.316067641367678e-08 4.88040991169926e-08
2.962 0.9999999999958713 0.9998417885175694 0.9999999999883952 6.337985965846916e-12 -7.478964097274585e-12 -8.667868292026672e-12 1.7123361784443166e-11 -4.1636431142638675e-11 -4.4498662884425784e-08 2.152556578346376e-09 3.336511369519223e-08 6.473028118689477e-08 1.0000000011543708 0.9998417905682601 1.0000000243542202 1.5606995928428149e-09 9.009209119545256e-11 9.478728992493467e-11 1.559252579637878e-09 2.9943873144950817e-09 -4.449819491089342e-08 1.41471676248789e-09 3.311974470913869e-08 5.0896660336616836e-08 1.000000001258933 0.9998417906572205 1.0000000245893428 1.6394098153765691e-09 1.5943584716302087e-10 1.607084773042701e-10 1.6440186981449237e-09 3.162509471248239e-09 -4.449819740556695e-08 1.5012484175081384e-09 3.312391169232951e-08 5.100974829859271e-08 1.0000000002934248 0.9998417898323367 1.0000000225896974 9.071821064030263e-10 -4.748871678920415e-10 -4.641291661561699e-10 8.771751400963042e-10 1.6418855119988398e-09 -4.449819794756011e-08 8.690102535288022e-10 3.309642353209664e-08 5.0074711665447547e-08 1.0000000012024686 0.9998417893837085 0.9999999711951085 -8.317519219613298e-12 5.461835624510158e-10 3.822152431349861e-09 4.854814244330412e-12 -5.755508727044701e-11 -4.449826202170455e-08 1.6424460010331176e-09 3.328995605623267e-08 5.5805109932273923e-08 0.9999999968772647 0.9998417866922692 1.0000000191148992 -1.9963965006139963e-09 -2.2986120575490778e-09 -3.3845203465174575e-09 -1.3496985806996044e-09 -2.75643418628962e-09 -4.449826256661855e-08 3.2302760736637924e-09 3.324519065331013e-08 4.9277815281116415e-08
2.972 0.9999999999957193 0.9998417885348406 0.9999999999834799 1.6447480868841381e-12 -7.349763574159096e-12 -7.706649507684986e-12 1.4268741374403747e-11 -4.221855192522009e-11 -4.5338470435804556e-08 2.04252374011705e-09 3.344630805878837e-08 6.625973968568926e-08 1.0000000011542824 0.9998417905864245 1.0000000243530398 1.559713481715608e-09 8.995692392280409e-11 9.486810293936425e-11 1.5574797446108619e-09 2.9929390230720173e-09 -4.533800733221055e-08 1.4507804457951671e-09 3.320837553738567e-08 5.011589322882526e-08 1.000000001258928 0.9998417906755066 1.0000000245887701 1.6385026280463779e-09 1.5934208012276787e-10 1.608307497544892e-10 1.6423232699300508e-09 3.1612138399138647e-09 -4.533801017862648e-08 1.5353649511349159e-09 3.321257046066945e-08 5.0230638278596904e-08 1.0000000002930276 0.9998417898497826 1.0000000225836168 9.05818179865402e-10 -4.750895454721758e-10 -4.6412780353132187e-10 8.750456661943281e-10 1.6397426557606553e-09 -4.533801053450519e-08 9.262250844083259e-10 3.31848255592371e-08 4.9282358409895594e-08 1.0000000011750076 0.9998417893815869 0.9999999718508086 -9.075203366896412e-12 5.327566706426759e-10 3.741688381505501e-09 3.3987147459549387e-12 -5.82197838023025e-11 -4.5338080674484955e-08 1.6286652539679197e-09 3.337597072147691e-08 5.501540946181496e-08 0.9999999968922375 0.9998417867191607 1.0000000190325842 -1.987376370669293e-09 -2.2879994277475273e-09 -3.3684405992402997e-09 -1.344616590430445e-09 -2.7442556681011256e-09 -4.53380757040802e-08 3.2308127662725708e-09 3.333097131165613e-08 4.8474728357342834e-08
2.982 0.999999999995644 0.9998417885524916 0.9999999999804269 -3.695173767011582e-12 -6.052517220679735e-12 -6.691566534024693e-12 1.0265988734769157e-11 -4.281088305198759e-11 -4.619336270155165e-08 1.9948800823133127e-09 3.3529772002593876e-08 6.641773346147955e-08 1.0000000011542165 0.9998417906049368 1.0000000243524352 1.558959658825837e-09 8.990281932806218e-11 9.50768380379224e-11 1.5556061778745736e-09 2.9914658832642806e-09 -4.619290711057741e-08 1.5504052848689773e-09 3.329806828961357e-08 4.822154389392732e-08 1.0000000012589456 0.9998417906941409 1.0000000245887726 1.637827639481093e-09 1.5932926009821017e-10 1.610808786950772e-10 1.6405273686611771e-09 3.1598928256023298e-09 -4.6192910063743914e-08 1.6299080992322774e-09 3.330229132187727e-08 4.834071772014401e-08 1.000000000292653 0.9998417898675765 1.0000000225781125 9.046850874566851e-10 -4.75210561099263e-10 -4.6399816847299105e-10 8.728144550190568e-10 1.6375755045086698e-09 -4.6192910328872996e-08 1.0752809630930595e-09 3.3274287877145186e-08 4.735584078257012e-08 1.0000000011481334 0.9998417893802108 0.9999999724935515 -9.810295000140245e-12 5.197578407762059e-10 3.6626979122258998e-09 1.6816017320115292e-12 -5.890030440257391e-11 -4.619298595180983e-08 1.6761103797409547e-09 3.346313649024809e-08 5.319618564330016e-08 0.9999999969071589 0.9998417867463538 1.0000000189512206 -1.978193109964096e-09 -2.277355255575522e-09 -3.3523069828270855e-09 -1.3396843813107981e-09 -2.7321662006558923e-09 -4.619297585466882e-08 3.2616147011540163e-09 3.341781432083753e-08 4.6514154102263815e-08
2.992 0.9999999999956604 0.9998417885705395 0.9999999999792982 -8.616476726517436e-12 -3.787977209934726e-12 -5.667852670676043e-12 5.504578520048666e-12 -4.3412539697330414e-11 -4.7063589760199625e-08 2.033814464800675e-09 3.361606688895985e-08 6.495582003547453e-08 1.000000001154168 0.9998417906238005 1.000000024352388 1.558524778958318e-09 8.992525726138229e-11 9.535279716791623e-11 1.5537854563922575e-09 2.9899687800779296e-09 -4.70631434073563e-08 1.6819845024961358e-09 3.3388332379834714e-08 4.5520299121916204e-08 1.0000000012589807 0.9998417907131262 1.0000000245893326 1.6374708526551658e-09 1.5939287311667672e-10 1.613982380984357e-10 1.638784557205922e-09 3.158547800846819e-09 -4.706314637799685e-08 1.7556098005844304e-09 3.339258355409641e-08 4.564660456651674e-08 1.0000000002922964 0.999841789885722 1.0000000225731682 9.038695900036347e-10 -4.752547444159765e-10 -4.6380013935125366e-10 8.706348213075136e-10 1.6353851749392798e-09 -4.7063146683292124e-08 1.2573790349006494e-09 3.336432084566241e-08 4.460205904873848e-08 1.0000000011218364 0.9998417893795791 0.9999999731235923 -1.034020300537292e-11 5.071735200895804e-10 3.5851139913382885e-09 -1.4267158700966602e-13 -5.959486332868874e-11 -4.7063227406625e-08 1.7650448122213473e-09 3.355110488704214e-08 5.054334161944203e-08 0.9999999969220261 0.9998417867738523 1.000000018870797 -1.9687513486891655e-09 -2.2666841923142844e-09 -3.3361802574019223e-09 -1.3347486141957355e-09 -2.720164213532266e-09 -4.706321266489268e-08 3.3116407527814723e-09 3.3505247731875414e-08 4.36934199008777e-08
3.002 0.9999999999957717 0.9998417885889922 0.9999999999798787 -1.2130684418579493e-11 -9.73859172078133e-13 -4.754567530122544e-12 4.268815497322754e-13 -4.402261590633259e-11 -4.794940408750874e-08 2.1535823891121577e-09 3.370520387237114e-08 6.191043661867395e-08 1.0000000011541328 0.9998417906430183 1.0000000243528202 1.55840537599785e-09 9.000267528445752e-11 9.559274148901814e-11 1.552157362199277e-09 2.988448199074123e-09 -4.794896932041926e-08 1.813194705734841e-09 3.347854711504951e-08 4.248155740959629e-08 1.000000001259029 0.9998417907324657 1.0000000245903722 1.6374297194684955e-09 1.5951170701712635e-10 1.6167946286818777e-10 1.6372342080723671e-09 3.157179487735459e-09 -4.7948972336865684e-08 1.8817523976191554e-09 3.3482826495262825e-08 4.2617196906616415e-08 1.0000000002919536 0.9998417899042215 1.0000000225687058 9.033698197405926e-10 -4.752437248535896e-10 -4.636379589481369e-10 8.686465989381553e-10 1.6331722980052208e-09 -4.794897272339023e-08 1.4280441812267012e-09 3.345430492139593e-08 4.1493756835337086e-08 1.0000000010961054 0.9998417893796897 0.9999999737411001 -1.0551191258535788e-11 4.949692076019391e-10 3.508821140332773e-09 -1.920269856529521e-12 -6.030236328523177e-11 -4.794905787373006e-08 1.8681955662381118e-09 3.363938592140543e-08 4.740679480444615e-08 0.9999999969368345 0.9998417868016589 1.0000000187912366 -1.9590424031577875e-09 -2.256007908113642e-09 -3.3201646359825325e-09 -1.3296686212879552e-09 -2.708248669071316e-09 -4.794903904795319e-08 3.3664521876387415e-09 3.359267050439182e-08 4.0478673838043585e-08
3.012 0.9999999999959654 0.9998417886078467 0.9999999999817301 -1.3527930819992683e-11 1.850216574973393e-12 -4.072056845919423e-12 -4.536238548960352e-12 -4.4640072276954535e-11 -4.885106297482221e-08 2.3199949408259564e-09 3.3796562913073936e-08 5.766248866052053e-08 1.0000000011541064 0.9998417906625926 1.0000000243536096 1.5585322173482188e-09 9.0105658071467e-11 9.570221754471017e-11 1.5508228273398184e-09 2.9869054711336823e-09 -4.885064131507569e-08 1.9185611880999647e-09 3.356810415034978e-08 3.972053376445498e-08 1.0000000012590862 0.9998417907521623 1.0000000245917686 1.637634459324048e-09 1.5965590859294143e-10 1.618301065156329e-10 1.6359776904444491e-09 3.155788967339702e-09 -4.8850644274173644e-08 1.9835272644413687e-09 3.3572411578215064e-08 3.986619937490448e-08 1.0000000002916198 0.9998417899230778 1.000000022564603 9.031173490310708e-10 -4.752071567771426e-10 -4.636060698953217e-10 8.669511350638002e-10 1.63093792282713e-09 -4.885064433101434e-08 1.5596630538625862e-09 3.354363252951262e-08 3.8657119025841984e-08 1.000000001070928 0.9998417893805396 0.9999999743461708 -1.0398338485396635e-11 4.830993670045074e-10 3.4337109380570447e-09 -3.5237633910970065e-12 -6.102120560070876e-11 -4.885073386490553e-08 1.9594917399671573e-09 3.3727449454225675e-08 4.42861109194437e-08 0.9999999969515804 0.9998417868297773 1.000000018712418 -1.949124047002528e-09 -2.245357138381024e-09 -3.3043553092459024e-09 -1.3243407591963286e-09 -2.6964177772430328e-09 -4.885071122058739e-08 3.4114871711607716e-09 3.367948872712556e-08 3.7500187715683444e-08
3.022 0.9999999999962186 0.9998417886270925 0.9999999999842961 -1.2509952230991235e-11 4.136471377711677e-12 -3.663543715893646e-12 -9.014813793404407e-12 -4.5263758938315344e-11 -4.976882661092771e-08 2.48681163876421e-09 3.388893408955039e-08 5.300717162509496e-08 1.000000001154085 0.9998417906825272 1.0000000243546148 1.558805414820897e-09 9.020251299481436e-11 9.564553894443137e-11 1.5498383086544183e-09 2.9853419572810197e-09 -4.9768419093813164e-08 1.980261991185032e-09 3.365649558808901e-08 3.7925269582908884e-08 1.0000000012591486 0.9998417907722189 1.0000000245933807 1.637985722865218e-09 1.5979411277980712e-10 1.6181482054595285e-10 1.6350715081991864e-09 3.1543772332386246e-09 -4.9768422385926126e-08 2.04330388979498e-09 3.3660830953692347e-08 3.807870540577545e-08 1.0000000002912914 0.9998417899422944 1.0000000225607195 9.030138633234835e-10 -4.751763768432672e-10 -4.637405840416235e-10 8.656051949335025e-10 1.6286834834643255e-09 -4.97684224739124e-08 1.635075523245655e-09 3.363179615073077e-08 3.6802398600886075e-08 1.000000001046292 0.9998417893821256 0.9999999749388541 -9.892377758069853e-12 4.715161650442403e-10 3.3597360199513666e-09 -4.862676654683244e-12 -6.175091083710201e-11 -4.9768515374073627e-08 2.017777748016385e-09 3.3814782675472656e-08 4.1799991029856016e-08 0.9999999969662601 0.9998417868582105 1.0000000186341966 -1.9390860539775296e-09 -2.234763015366172e-09 -3.288788662178131e-09 -1.318705189885573e-09 -2.6846705167024323e-09 -4.976848952004296e-08 3.4344088443661105e-09 3.376519926578665e-08 3.54939509673263e-08
3.032 0.9999999999964991 0.9998417886467135 0.9999999999870234 -9.248016946106914e-12 5.4383327524191364e-12 -3.4656432907511296e-12 -1.2718626743222983e-11 -4.589266420954006e-11 -5.07029589461073e-08 2.610724552099288e-09 3.398071694472687e-08 4.916184878513822e-08 1.0000000011540668 0.9998417907028269 1.0000000243557028 1.5591189486807954e-09 9.026521658961923e-11 9.545884504535865e-11 1.5492273919494718e-09 2.9837580664443235e-09 -5.070256669860502e-08 1.9874793318129615e-09 3.374335246862377e-08 3.764700057664706e-08 1.000000001259214 0.9998417907926405 1.0000000245950753 1.6383771250597487e-09 1.598978215612236e-10 1.616696391565646e-10 1.634538688587236e-09 3.1529454208052796e-09 -5.0702569974992096e-08 2.050330033527217e-09 3.374771577305326e-08 3.780260022182352e-08 1.0000000002909664 0.9998417899618757 1.0000000225569212 9.029533177782792e-10 -4.751798129916876e-10 -4.640051433132232e-10 8.646322530134822e-10 1.6264093085370786e-09 -5.070257001629632e-08 1.6439837629923361e-09 3.3718426346806134e-08 3.65067111579568e-08 1.0000000010221843 0.9998417893844459 0.9999999755191855 -9.092906262189269e-12 4.6017565408504915e-10 3.2869245839328643e-09 -5.877846864906637e-12 -6.248920094276875e-11 -5.070266639373423e-08 2.0278688182165246e-09 3.390092495091974e-08 4.055564355911108e-08 0.9999999969808718 0.9998417868869629 1.000000018556434 -1.9290291835969204e-09 -2.224253911098693e-09 -3.27342856701916e-09 -1.312735201483859e-09 -2.673005091400682e-09 -5.0702637444650595e-08 3.4268265950132408e-09 3.3849427244152504e-08 3.5083195008763724e-08
3.042 0.9999999999967757 0.9998417886666925 0.9999999999894742 -4.361911355792298e-12 5.503873045164126e-12 -3.3459642784684564e-12 -1.5430863008054128e-11 -4.652567138454466e-11 -5.165372840652563e-08 2.659159184270503e-09 3.407029000753911e-08 4.7491300876624805e-08 1.0000000011540493 0.999841790723496 1.000000024356768 1.559362904739038e-09 9.027454200654901e-11 9.52227690192428e-11 1.5489981039249457e-09 2.982155434742234e-09 -5.16533512511183e-08 1.936663327649695e-09 3.382847736264005e-08 3.900319486910391e-08 1.0000000012592798 0.9998417908134316 1.0000000245967469 1.6386991610138005e-09 1.5994865499360192e-10 1.6147497204105299e-10 1.634387608509739e-09 3.1514949531915517e-09 -5.1653354497900875e-08 2.001141791252536e-09 3.383286871939789e-08 3.915437841390587e-08 1.000000000290642 0.9998417899818272 1.000000022553101 9.028267233105606e-10 -4.752362704165379e-10 -4.64319077707168e-10 8.640409411415028e-10 1.6241169304243901e-09 -5.1653354499153e-08 1.5823591453032797e-09 3.3803324491955484e-08 3.789541863576833e-08 1.0000000009985923 0.9998417893874966 0.9999999760872171 -8.115119058766633e-12 4.4904489934889434e-10 3.215353357343913e-09 -6.523071004548581e-12 -6.323580950231909e-11 -5.165345383738863e-08 1.9814563446657984e-09 3.398552999234624e-08 4.0885980326774114e-08 0.9999999969954128 0.9998417869160401 1.0000000184790172 -1.9190624575212685e-09 -2.213848739099509e-09 -3.2581936280702573e-09 -1.3064187092160424e-09 -2.6614201119764674e-09 -5.165342235742284e-08 3.3858491864594248e-09 3.3931962513789225e-08 3.642839557644514e-08
3.052 0.9999999999970176 0.9998417886870149 0.9999999999913942 1.183456364649255e-12 4.331126185428396e-12 -3.180225483145523e-12 -1.6995560576064956e-11 -4.716176769518105e-11 -5.2621406391239505e-08 2.6138669780237464e-09 3.415647590711368e-08 4.877163571631388e-08 1.00000000115403 0.99984179074454 1.0000000243577398 1.5594253971416098e-09 9.022819663600984e-11 9.501542974496492e-11 1.5491550690341074e-09 2.980534707575903e-09 -5.262104374369134e-08 1.8328977530015784e-09 3.391189258078036e-08 4.157029986850109e-08 1.0000000012593442 0.9998417908345976 1.0000000245983256 1.6388393530028955e-09 1.5994351732243583e-10 1.6130875811535458e-10 1.6346227863997569e-09 3.1500265873887422e-09 -5.2621047120156286e-08 1.9009380290089516e-09 3.3916312270352725e-08 4.171293553624678e-08 1.0000000002903167 0.999841790002153 1.0000000225491898 9.02520686231829e-10 -4.753486432799589e-10 -4.646039356466252e-10 8.638362690352937e-10 1.6218071773203987e-09 -5.262104716463948e-08 1.4536477747612194e-09 3.388651165354152e-08 4.052643244430549e-08 1.0000000009755032 0.9998417893912752 0.9999999766430402 -7.127624631620049e-12 4.381112761023695e-10 3.1450981023510686e-09 -6.758221457952629e-12 -6.398894297701089e-11 -5.262114981364471e-08 1.878611441922262e-09 3.406846542982115e-08 4.262319011114648e-08 0.9999999970098821 0.9998417869454471 1.0000000184018698 -1.9093039663493485e-09 -2.203549554406833e-09 -3.2430045061843433e-09 -1.299747672984091e-09 -2.6499136430343393e-09 -5.2621115169840593e-08 3.315382314752397e-09 3.4012814626448636e-08 3.908233937075696e-08
3.062 0.9999999999972039 0.999841788707672 0.999999999992729 6.259171941051801e-12 2.17839177893902e-12 -2.9164244980082545e-12 -1.7317487537520675e-11 -4.7799797989663194e-11 -5.360626809634264e-08 2.47313959317351e-09 3.423893053225319e-08 5.255875462661112e-08 1.0000000011540087 0.9998417907659638 1.0000000243585874 1.559206935316207e-09 9.014281284340047e-11 9.487759088772217e-11 1.549693531818699e-09 2.978897231402771e-09 -5.360591940682252e-08 1.691714255679255e-09 3.3993869560542206e-08 4.4603226273168164e-08 1.0000000012594064 0.9998417908561439 1.0000000245997793 1.6386983590118123e-09 1.5989920373152625e-10 1.6121245054880467e-10 1.6352394494194264e-09 3.1485412577986013e-09 -5.3605922676442046e-08 1.7652582658652162e-09 3.399831790298438e-08 4.4736660680451e-08 1.0000000002899891 0.999841790022859 1.0000000225451546 9.019346993861533e-10 -4.754999403209854e-10 -4.6481852933567804e-10 8.640136303180544e-10 1.6194818211033118e-09 -5.36059230622384e-08 1.271020974328042e-09 3.39682587296352e-08 4.3628288595746195e-08 1.0000000009529053 0.9998417893957797 0.9999999771867911 -6.327582422125704e-12 4.27386223324922e-10 3.076193275820324e-09 -6.554750185438942e-12 -6.474694002993861e-11 -5.360602834803332e-08 1.729594011456906e-09 3.414989296009807e-08 4.515632641238452e-08 0.9999999970242782 0.9998417869751887 1.0000000183249547 -1.899862264232536e-09 -2.1933393847543313e-09 -3.2278194869205072e-09 -1.2927227538283886e-09 -2.63848497586222e-09 -5.3605990909676884e-08 3.2264737262389804e-09 3.4092247763845624e-08 4.224287835324328e-08
3.072 0.9999999999973256 0.9998417887286635 0.9999999999935882 9.805887535987343e-12 -4.853200488940024e-13 -2.590815684552444e-12 -1.63758526021478e-11 -4.843849259073536e-11 -5.460859366745205e-08 2.2539093477619164e-09 3.431827049305541e-08 5.750452341695383e-08 1.0000000011539836 0.9998417907877742 1.0000000243593061 1.5586561624347711e-09 9.004720915603943e-11 9.48076585323986e-11 1.550584800027855e-09 2.977244605557773e-09 -5.4608256983876715e-08 1.540346625949262e-09 3.407488039471803e-08 4.73468196853218e-08 1.000000001259465 0.9998417908780762 1.0000000246011045 1.6382253712690234e-09 1.5984499252893498e-10 1.6118410016469664e-10 1.6362087947988392e-09 3.1470403706211172e-09 -5.4608260105639486e-08 1.6208458372754624e-09 3.4079357589138674e-08 4.7472735366307097e-08 1.0000000002896583 0.9998417900439514 1.000000022540991 9.010163263664077e-10 -4.756608692743373e-10 -4.6496495026860167e-10 8.645446360290483e-10 1.6171417979512521e-09 -5.460826060103859e-08 1.0610749463693007e-09 3.404903828711423e-08 4.642833670135021e-08 1.0000000009307877 0.9998417894010093 0.9999999777186518 -5.8861792970562385e-12 4.168989363577453e-10 3.0086251082358406e-09 -5.91121909065687e-12 -6.55087161061793e-11 -5.4608368558655697e-08 1.5564867326481643e-09 3.423024956605787e-08 4.7717763725626304e-08 0.9999999970386005 0.9998417870052717 1.0000000182482627 -1.8908001037359428e-09 -2.1831878102620874e-09 -3.2126405327184988e-09 -1.2853695914832158e-09 -2.6271317147142716e-09 -5.460832873843489e-08 3.1358262554743015e-09 3.417073427049778e-08 4.5108395362044916e-08
3.082 0.9999999999973872 0.9998417887499994 0.9999999999941792 1.1060505145761773e-11 -3.0819307435524393e-12 -2.2924979712249523e-12 -1.4240422880628095e-11 -4.90771128265422e-11 -5.5628665778368066e-08 1.994608924785746e-09 3.439585788820643e-08 6.215142889225476e-08 1.0000000011539547 0.9998417908099766 1.0000000243599088 1.5578033631112867e-09 8.99691592527831e-11 9.477976605715894e-11 1.5517651441322665e-09 2.975577532087353e-09 -5.562833907143277e-08 1.4161776799990967e-09 3.4155455273817694e-08 4.922488105099839e-08 1.0000000012595194 0.9998417909004012 1.000000024602313 1.6374505279088397e-09 1.598082632348686e-10 1.611975163100135e-10 1.6374669186119492e-09 3.1455251112528952e-09 -5.562834218230212e-08 1.5034302931984722e-09 3.415996134805302e-08 4.934598937820346e-08 1.0000000002893235 0.9998417900654359 1.0000000225367127 8.997952046728752e-10 -4.758042462934873e-10 -4.650692550361774e-10 8.653658311205161e-10 1.6147882196397445e-09 -5.562834270526312e-08 8.706682177568987e-10 3.412938182329865e-08 4.834278080371453e-08 1.0000000009091412 0.9998417894069639 0.9999999782388356 -5.893292955537568e-12 4.0667990076544275e-10 2.942350547810127e-09 -4.867548526127875e-12 -6.627305518385212e-11 -5.5628453473464513e-08 1.393754081211579e-09 3.431010487725164e-08 4.9640166466329694e-08 0.999999997052849 0.9998417870357019 1.0000000181718045 -1.882098837824071e-09 -2.1730665596439445e-09 -3.1974938364756643e-09 -1.277749332114386e-09 -2.615852426821843e-09 -5.562841125993949e-08 3.0620271967275113e-09 3.424881061646009e-08 4.707587502651309e-08
3.092 0.9999999999974031 0.9998417887716973 0.999999999994723 9.714847221012008e-12 -5.053033890724767e-12 -2.1130479443108486e-12 -1.1076489892979032e-11 -4.971448799961286e-11 -5.6666771993286106e-08 1.7583156916958197e-09 3.447332316285921e-08 6.53862830077415e-08 1.0000000011539214 0.9998417908325784 1.0000000243604068 1.5567677669964669e-09 8.991915120843725e-11 9.476643829811972e-11 1.5531366763163358e-09 2.9738973967221606e-09 -5.6666452474033325e-08 1.3572503594451731e-09 3.423599867181149e-08 4.990417142020609e-08 1.0000000012595698 0.9998417909231251 1.0000000246034177 1.6364927718215875e-09 1.5979939124239026e-10 1.612255924994774e-10 1.638916462234601e-09 3.143996937799714e-09 -5.666645557580374e-08 1.4481570645967041e-09 3.424053348144248e-08 5.0023513408603174e-08 1.0000000002889853 0.9998417900873197 1.000000022532331 8.983893857979862e-10 -4.759193705630602e-10 -4.6515934966723855e-10 8.663796259280844e-10 1.6124226347869224e-09 -5.666645606238665e-08 7.705627704562992e-10 3.420969544642692e-08 4.903594421595128e-08 1.0000000008879586 0.9998417894136444 0.9999999787475712 -6.326720013247387e-12 3.967447070405243e-10 2.8773223525548785e-09 -3.5051569623824384e-12 -6.703822230743817e-11 -5.6666569997791794e-08 1.2840197649151323e-09 3.438995322718032e-08 5.047682744780004e-08 0.9999999970670237 0.9998417870664871 1.0000000180955906 -1.8736493933844963e-09 -2.1629643130795662e-09 -3.1824075099579543e-09 -1.2699571700904758e-09 -2.604645596773714e-09 -5.666652504641112e-08 3.0201274524677168e-09 3.432689011065371e-08 4.779673538886157e-08
3.102 0.9999999999973962 0.9998417887937793 0.9999999999953797 5.964956600747897e-12 -5.975358846321091e-12 -2.1103988102053575e-12 -7.130768384666543e-12 -5.034941662175782e-11 -5.7723202438380696e-08 1.6263504439909245e-09 3.455201726903473e-08 6.653698958541784e-08 1.0000000011538832 0.9998417908555854 1.0000000243607987 1.5557270818922964e-09 8.98869713539639e-11 9.475045119692088e-11 1.5545819643366944e-09 2.9722056780599097e-09 -5.7722888245820764e-08 1.3825961942593794e-09 3.4316645979947324e-08 4.929475212614177e-08 1.000000001259615 0.9998417909462541 1.0000000246044163 1.6355297866170624e-09 1.598084151650501e-10 1.6125100404793493e-10 1.6404397585466368e-09 3.1424571985363637e-09 -5.772289143564507e-08 1.472034298864441e-09 3.432120922417432e-08 4.9415454234654876e-08 1.0000000002886413 0.9998417901096086 1.0000000225278443 8.969760199414646e-10 -4.760160610558088e-10 -4.6525227609495575e-10 8.674686993947318e-10 1.6100462233110335e-09 -5.772289176698509e-08 8.138689684991649e-10 3.429011582217649e-08 4.841716205408637e-08 1.0000000008672312 0.9998417894210521 0.9999999792450814 -7.0659569631168116e-12 3.870858854716732e-10 2.813504296002264e-09 -1.9341328134258073e-12 -6.780276125863647e-11 -5.772300896374402e-08 1.2615440141320489e-09 3.447003674761446e-08 5.002542960378573e-08 0.9999999970811237 0.9998417870976332 1.0000000180196194 -1.8652801164878177e-09 -2.1528905809621216e-09 -3.1673992351937435e-09 -1.2621095302519487e-09 -2.5935094955594173e-09 -5.77229611405514e-08 3.016652374975823e-09 3.440511699134742e-08 4.7169778598808036e-08
3.112 0.9999999999973916 0.9998417888162706 0.9999999999961957 4.4894327685875297e-13 -5.635446994413333e-12 -2.302812348031463e-12 -2.7074089138372835e-12 -5.098072609523249e-11 -5.879825161976959e-08 1.6577010953105097e-09 3.463258825179601e-08 6.534569732153514e-08 1.000000001153839 0.9998417908790038 1.0000000243610638 1.554865471654984e-09 8.985178801862958e-11 9.472393210021234e-11 1.5559790874852377e-09 2.970503862565894e-09 -5.879794139007505e-08 1.4789021132497906e-09 3.439721630769806e-08 4.752542472190898e-08 1.0000000012596544 0.9998417909697951 1.0000000246052867 1.6347463937988752e-09 1.5981433563016216e-10 1.6126616467967597e-10 1.641914467711868e-09 3.1409068115709745e-09 -5.8797944517110375e-08 1.562921353950418e-09 3.440180761746061e-08 4.76506224114077e-08 1.0000000002882927 0.9998417901323091 1.000000022523231 8.957397414934877e-10 -4.761155825292323e-10 -4.6535603569975256e-10 8.685109216358852e-10 1.6076601869216002e-09 -5.879794487482683e-08 9.681637947052666e-10 3.4370462573066524e-08 4.661496331834051e-08 1.0000000008469525 0.9998417894291889 0.9999999797315724 -7.931215736145433e-12 3.7768127088827183e-10 2.750870980122477e-09 -2.8029127423523223e-13 -6.856528826635438e-11 -5.879806532751753e-08 1.3284039401718448e-09 3.455026843917788e-08 4.8310160775691986e-08 0.9999999970951499 0.999841787129147 1.0000000179438702 -1.8568079538753305e-09 -2.1428663052246375e-09 -3.1524768156364644e-09 -1.2543285375103607e-09 -2.5824426554291016e-09 -5.879801453538118e-08 3.047672252006161e-09 3.4483317914620396e-08 4.531375883324922e-08
3.122 0.9999999999974105 0.9998417888391937 0.9999999999970849 -5.891171451621093e-12 -4.04922678811465e-12 -2.67908276852933e-12 1.8535349014914508e-12 -5.160758651150336e-11 -5.989221862741218e-08 1.8352708138445904e-09 3.471479450051979e-08 6.193219592403063e-08 1.000000001153788 0.9998417909028401 1.000000024361164 1.5543298427558474e-09 8.98006802360599e-11 9.468410628529194e-11 1.5572079888402742e-09 2.9687931060702143e-09 -5.989191103541372e-08 1.6117282712890428e-09 3.447725998948738e-08 4.491322816990986e-08 1.0000000012596866 0.9998417909937538 1.000000024605994 1.634289640491482e-09 1.598044035661391e-10 1.6126852827850965e-10 1.6432207241632029e-09 3.1393475927941385e-09 -5.989191443091231e-08 1.689219672596751e-09 3.448187903465347e-08 4.5045924074498865e-08 1.0000000002879368 0.9998417901554274 1.0000000225184549 8.948274449984087e-10 -4.762307257271259e-10 -4.654729085325725e-10 8.693864156560207e-10 1.6052658539727798e-09 -5.98919145211799e-08 1.160842595559652e-09 3.445028596888219e-08 4.394707624490334e-08 1.0000000008271146 0.999841789438056 0.9999999802072302 -8.731037960182391e-12 3.685127619220113e-10 2.689405645425562e-09 1.3239793147214093e-12 -6.932476163145434e-11 -5.989203862745977e-08 1.4530497569056265e-09 3.46302596366047e-08 4.555480268495619e-08 0.9999999971091007 0.9998417871610346 1.0000000178683066 -1.8480822436648623e-09 -2.132904646739205e-09 -3.1376429580252476e-09 -1.2467347330128154e-09 -2.5714428248402152e-09 -5.989198463344683e-08 3.1009151786094892e-09 3.456104916206517e-08 4.253838350344713e-08
3.132 0.999999999997468 0.9998417888625659 0.999999999997843 -1.198046070387594e-11 -1.438490571301639e-12 -3.2062176176780083e-12 6.1888450354124896e-12 -5.22282827078273e-11 -6.100540565751458e-08 2.0840117158393232e-09 3.47975714917225e-08 5.678648124350929e-08 1.0000000011537287 0.9998417909271008 1.0000000243610632 1.5542093964518369e-09 8.974248680782601e-11 9.463457283074452e-11 1.558151114811798e-09 2.9670744026689685e-09 -6.100510135469473e-08 1.745709816895102e-09 3.45561653829879e-08 4.1935681044752946e-08 1.000000001259711 0.9998417910181371 1.0000000246064995 1.6342478015777535e-09 1.5978747666039e-10 1.6126110012747643e-10 1.644241270031442e-09 3.1377804102202565e-09 -6.100510448344935e-08 1.8175482617166927e-09 3.456081194263302e-08 4.207828923447474e-08 1.000000000287573 0.99984179017897 1.000000022513479 8.943285931439363e-10 -4.763526659335313e-10 -4.655998979681963e-10 8.699772540734328e-10 1.6028647043015278e-09 -6.100510469242704e-08 1.3406882941555985e-09 3.4528973808512455e-08 4.089505441156449e-08 1.0000000008077092 0.9998417894476552 0.9999999806722283 -9.289069207335625e-12 3.5957911667129615e-10 2.6290989948651556e-09 2.739016784124152e-12 -7.007946388925784e-11 -6.100523227072382e-08 1.5939415468894333e-09 3.4709415563208935e-08 4.216475655299995e-08 0.9999999971229759 0.999841787193303 1.0000000177928925 -1.839004968967945e-09 -2.122997167688235e-09 -3.1228936613672046e-09 -1.2394472522506843e-09 -2.5605085746672466e-09 -6.100517520997819e-08 3.160245438687307e-09 3.463770251206232e-08 3.93236551120867e-08
3.142 0.9999999999975683 0.9998417888863981 0.9999999999981939 -1.678175933102992e-11 1.8146813847461878e-12 -3.826597476892521e-12 9.928497503855051e-12 -5.2842167511988254e-11 -6.21381197200388e-08 2.328357821458305e-09 3.487930576689563e-08 5.080997806067953e-08 1.0000000011536603 0.9998417909517923 1.0000000243607428 1.5545379726998831e-09 8.970558739779803e-11 9.458729422441587e-11 1.5586949331893811e-09 2.965349551942364e-09 -6.21378199727532e-08 1.8541919906622656e-09 3.4633287595853624e-08 3.9197623000292055e-08 1.000000001259726 0.9998417910429508 1.000000024606785 1.6346546789193924e-09 1.597918544131153e-10 1.6125532229904647e-10 1.64486239356799e-09 3.1362071986166585e-09 -6.213782310749116e-08 1.9220185225366895e-09 3.46379615674159e-08 3.9350954412138e-08 1.0000000002872012 0.9998417902029435 1.0000000225082846 8.942778473083599e-10 -4.76453438208856e-10 -4.657249259925744e-10 8.701696588193654e-10 1.6004580415334676e-09 -6.213782343037845e-08 1.4793057749917396e-09 3.46058803409763e-08 3.8075504953264667e-08 1.0000000007887289 0.9998417894579875 0.9999999811267425 -9.458580978547905e-12 3.508955838021129e-10 2.569952026863709e-09 3.821149866260862e-12 -7.082781759042025e-11 -6.213795475040064e-08 1.716973772014115e-09 3.4787059164035145e-08 3.872108644032794e-08 0.9999999971367748 0.9998417872259593 1.0000000177176056 -1.8295314891001243e-09 -2.1131162467657394e-09 -3.1082166136068067e-09 -1.2325823454770259e-09 -2.5496380612691283e-09 -6.213789415710711e-08 3.209926960353685e-09 3.4712632061466206e-08 3.6301428060620003e-08
3.152 0.9999999999977068 0.9998417889106938 0.9999999999978498 -1.9454888875978206e-11 5.218768613976657e-12 -4.460214167713671e-12 1.2721579220180838e-11 -5.3448132784119413e-11 -6.329067279441193e-08 2.514506433374321e-09 3.495824699991914e-08 4.538215115920685e-08 1.0000000011535828 0.9998417909769214 1.0000000243602125 1.555299409461559e-09 8.971853715527349e-11 9.456000948207113e-11 1.5587428266989099e-09 2.963619700071489e-09 -6.329037975779028e-08 1.9198838561915046e-09 3.4708081160415485e-08 3.73508846546758e-08 1.000000001259732 0.9998417910682026 1.0000000246068614 1.63549477638596e-09 1.5984605480731125e-10 1.6126971739533517e-10 1.6449874228490197e-09 3.134628745668481e-09 -6.329038301013751e-08 1.985498808591627e-09 3.471278259795131e-08 3.751274678744831e-08 1.0000000002868197 0.9998417902273548 1.0000000225028827 8.946610584196575e-10 -4.765041231190506e-10 -4.658298626490656e-10 8.698668341603146e-10 1.5980471179802444e-09 -6.329038334134364e-08 1.5610452142418164e-09 3.468045897356197e-08 3.616309281430371e-08 1.0000000007701635 0.9998417894690541 0.9999999815709618 -9.134167428588467e-12 3.4247596461874414e-10 2.511974201648453e-09 4.437546027808272e-12 -7.156895601687615e-11 -6.329051790414486e-08 1.7986803453615162e-09 3.486256552049724e-08 3.5952699661138985e-08 0.9999999971504977 0.9998417872590102 1.0000000176424548 -1.8196654000054436e-09 -2.103234059225384e-09 -3.0935928156501326e-09 -1.226240170360622e-09 -2.538830040770609e-09 -6.32904541795429e-08 3.2373628084570327e-09 3.478528531850541e-08 3.419076134653145e-08
3.162 0.9999999999978696 0.9998417889354505 0.9999999999965783 -1.9495014117621995e-11 8.233198392929666e-12 -5.019618992561855e-12 1.4282267288984164e-11 -5.4045025157268665e-11 -6.446338148014853e-08 2.6088854136999095e-09 3.50329712302308e-08 4.223652000971401e-08 1.0000000011534962 0.999841791002496 1.0000000243595175 1.55642455842691e-09 8.978784806666091e-11 9.456366668349134e-11 1.5582390814665143e-09 2.961886347923379e-09 -6.446309775042117e-08 1.9333066521684986e-09 3.478022129051385e-08 3.690755073387474e-08 1.0000000012597292 0.9998417910939 1.0000000246067728 1.6366989210750278e-09 1.59956637322442e-10 1.6131516612068997e-10 1.6445607318767166e-09 3.133047022338065e-09 -6.44631013816363e-08 1.9985102341083496e-09 3.4784950438853045e-08 3.70723404030474e-08 1.0000000002864293 0.9998417902522115 1.0000000224973165 8.954097410120647e-10 -4.764985939294226e-10 -4.659037605108498e-10 8.69012375422657e-10 1.5956338406197276e-09 -6.446310143999602e-08 1.5777302848536031e-09 3.475238363306685e-08 3.5696492512036746e-08 1.0000000007520053 0.9998417894808556 0.9999999820050933 -8.27467799165177e-12 3.3431054679674647e-10 2.4551697984578713e-09 4.491884671866283e-12 -7.230086972659717e-11 -6.446323924621196e-08 1.8244928437719604e-09 3.4935495498062464e-08 3.4589490860992034e-08 0.999999997164145 0.9998417872924638 1.0000000175674795 -1.8094641697372093e-09 -2.0933450922774303e-09 -3.079010259074788e-09 -1.2204800954302162e-09 -2.5280819636292718e-09 -6.446317276919009e-08 3.2345578720512184e-09 3.4855324544268446e-08 3.359645288515574e-08
3.172 0.9999999999980371 0.9998417889606616 0.9999999999942538 -1.6826680494761053e-11 1.0341879835543744e-11 -5.438917119368881e-12 1.4441828815127023e-11 -5.463170581577981e-11 -6.565656721411678e-08 2.5944210358979405e-09 3.510278511516904e-08 4.267443241042951e-08 1.0000000011534025 0.9998417910285252 1.0000000243587266 1.5577819347165928e-09 8.988637368101733e-11 9.458734765564655e-11 1.5571929282985458e-09 2.9601510012316495e-09 -6.565629596551915e-08 1.892069770971182e-09 3.484968670191736e-08 3.7990574699244176e-08 1.0000000012597188 0.9998417911200517 1.0000000246065883 1.6381354144185223e-09 1.6009640974120254e-10 1.6138069417452564e-10 1.643591990098894e-09 3.1314632054966388e-09 -6.565629978311668e-08 1.9586796885693264e-09 3.4854443897231946e-08 3.815150986967141e-08 1.0000000002860323 0.9998417902775225 1.0000000224916556 8.963935254335782e-10 -4.764639948769957e-10 -4.659572610815693e-10 8.676158292102803e-10 1.5932193344486267e-09 -6.565629956260228e-08 1.5270954850202985e-09 3.482163172649492e-08 3.680820705245194e-08 1.0000000007342464 0.9998417894933943 0.999999982429359 -6.931362423940242e-12 3.263562780760317e-10 2.3995227635298922e-09 3.953035617438371e-12 -7.302240060450965e-11 -6.565644019050694e-08 1.787508862652519e-09 3.500570456496867e-08 3.50301635842114e-08 0.9999999971777181 0.9998417873263282 1.0000000174927428 -1.7990512143648643e-09 -2.0834765431918255e-09 -3.0644783614338943e-09 -1.2152966002282124e-09 -2.5173921841336832e-09 -6.565637111190055e-08 3.1990557498714646e-09 3.492271237279283e-08 3.469244304199424e-08
3.182 0.9999999999981881 0.9998417889863206 0.9999999999908921 -1.1827806621564463e-11 1.114169929494556e-11 -5.698439185487214e-12 1.31856305426149e-11 -5.5207201959492425e-11 -6.687055678697582e-08 2.4694609502009153e-09 3.5167948527005084e-08 4.6459537430601264e-08 1.0000000011533046 0.9998417910550185 1.0000000243579201 1.5591788100035288e-09 8.996378189989328e-11 9.459640257866024e-11 1.555687110135639e-09 2.9584150516628132e-09 -6.687030129267137e-08 1.8014257098776972e-09 3.491676787973641e-08 4.0241793274857196e-08 1.0000000012597041 0.9998417911466673 1.0000000246063876 1.6396111127041122e-09 1.6021496300498817e-10 1.614315812911417e-10 1.6421631939170885e-09 3.1298789999815796e-09 -6.687030488275327e-08 1.8713075333562607e-09 3.4921553535380965e-08 4.039431052244522e-08 1.0000000002856317 0.9998417903032977 1.0000000224859786 8.97419586668523e-10 -4.764505986903172e-10 -4.660250060876346e-10 8.657587851368e-10 1.5908050387942383e-09 -6.687030499339195e-08 1.4133266861907022e-09 3.4888492740533184e-08 3.9123076672053784e-08 1.000000000716879 0.9998417895066724 0.999999982843989 -5.256377290749887e-12 3.18547754208891e-10 2.344992378116084e-09 2.867706616986171e-12 -7.373198753784283e-11 -6.6870447845079e-08 1.6887643073623525e-09 3.5073386878257986e-08 3.705561225781881e-08 0.9999999971912211 0.9998417873606147 1.0000000174183201 -1.78861403496525e-09 -2.073678834996154e-09 -3.050030652180816e-09 -1.2106109105078773e-09 -2.506759220123454e-09 -6.68703766204037e-08 3.1346671533190074e-09 3.498772485468227e-08 3.708440607089998e-08
3.192 0.9999999999983048 0.9998417890124205 0.9999999999866609 -5.263570131198337e-12 1.0428147055307409e-11 -5.824067927748909e-12 1.0655848080965142e-11 -5.577010034008822e-11 -6.810568153947945e-08 2.248905198910135e-09 3.5229627540093666e-08 5.2004813474133056e-08 1.0000000011532073 0.999841791081987 1.0000000243571805 1.5603891094974197e-09 8.997171038847549e-11 9.45506190021722e-11 1.5538606514812894e-09 2.9566800248437412e-09 -6.810544479932901e-08 1.675522770350381e-09 3.4981985122250347e-08 4.300352819969773e-08 1.0000000012596906 0.9998417911737587 1.0000000246062541 1.640899873283752e-09 1.6026405212044834e-10 1.6142753267325675e-10 1.6404140125665413e-09 3.128295436628497e-09 -6.81054485202893e-08 1.750495056050406e-09 3.4986799699022363e-08 4.314655574295939e-08 1.0000000002852318 0.9998417903295481 1.0000000224803693 8.982622945236432e-10 -4.765070144214534e-10 -4.66147478964591e-10 8.635803588750556e-10 1.5883925064252399e-09 -6.810544850713675e-08 1.2488564365843217e-09 3.4953486562092e-08 4.195662220063089e-08 1.0000000006998988 0.999841789520694 0.9999999832492225 -3.4816853074745955e-12 3.108254729339867e-10 2.291528955350198e-09 1.3487138496318735e-12 -7.442816894337702e-11 -6.810559330872421e-08 1.5385777474782013e-09 3.513902747631602e-08 3.994474353096572e-08 0.9999999972046583 0.9998417873953329 1.0000000173442891 -1.778378161856085e-09 -2.0640003084487918e-09 -3.0357067946961227e-09 -1.2062865060927668e-09 -2.496181062081707e-09 -6.810552037118255e-08 3.0515917846501276e-09 3.5050874644834033e-08 4.003546199477094e-08
3.202 0.9999999999983755 0.9998417890389623 0.9999999999818704 1.860574973558354e-12 8.252033999032556e-12 -5.8569633967727464e-12 7.11983196828387e-12 -5.6320044227703596e-11 -6.93622791086453e-08 1.9672325210986142e-09 3.52895791970395e-08 5.7545544216253604e-08 1.0000000011531172 0.9998417911094434 1.0000000243565919 1.561203404997272e-09 8.988911694695355e-11 9.443432802483989e-11 1.551876739958458e-09 2.954947415004704e-09 -6.936206325183679e-08 1.5382630842551204e-09 3.50459442401703e-08 4.5591149837377644e-08 1.000000001259684 0.9998417912013376 1.0000000246062717 1.6417914230777148e-09 1.602226205344625e-10 1.6135289757228447e-10 1.6385075503513925e-09 3.1267140760704204e-09 -6.936206696973312e-08 1.6196753380460377e-09 3.50507881291432e-08 4.572614290661182e-08 1.000000000284839 0.9998417903562862 1.0000000224749108 8.987109252536629e-10 -4.766540470836418e-10 -4.663402136492255e-10 8.612438383553692e-10 1.5859830331058916e-09 -6.936206713690992e-08 1.0573922646655432e-09 3.501721948003727e-08 4.460506393236705e-08 1.0000000006833023 0.9998417895354655 0.9999999836453057 -1.866970562177236e-12 3.0316207633675805e-10 2.2391037645196405e-09 -4.5441009274918147e-13 -7.51099345709986e-11 -6.936221330375243e-08 1.3585023103195717e-09 3.5203274937345826e-08 4.285598851343989e-08 0.9999999972180366 0.9998417874304963 1.0000000172707286 -1.7685580719772742e-09 -2.0544614922171184e-09 -3.0215213929935967e-09 -1.2021617519031216e-09 -2.485655841087637e-09 -6.936213911792228e-08 2.965137438971173e-09 3.5112769680858345e-08 4.279736578116773e-08
3.212 0.9999999999983967 0.9998417890659509 0.9999999999769468 8.482641728587662e-12 4.919704998712169e-12 -5.816957163690313e-12 2.9143081966917704e-12 -5.6854855913183e-11 -7.064069119892269e-08 1.683833518251905e-09 3.534967450458363e-08 6.177840359368542e-08 1.0000000011530403 0.9998417911373996 1.0000000243562426 1.561474462563897e-09 8.973246215634411e-11 9.427726487882169e-11 1.5498895514886757e-09 2.9532187658944974e-09 -7.064049826896701e-08 1.4217631681021788e-09 3.510919266432781e-08 4.747004823772789e-08 1.0000000012596901 0.9998417912294167 1.0000000246065288 1.6421394908813513e-09 1.601073945754283e-10 1.612375823193836e-10 1.6365980100106803e-09 3.1251365597685166e-09 -7.064050198137088e-08 1.5095600682841588e-09 3.5114066120045646e-08 4.7599658929418786e-08 1.0000000002844598 0.9998417903835242 1.0000000224696914 8.986181604095683e-10 -4.768750188539558e-10 -4.665736363581327e-10 8.589027995109714e-10 1.5835783441411516e-09 -7.064050227759796e-08 8.789495642570391e-10 3.508024036177587e-08 4.652486990133793e-08 1.000000000667087 0.9998417895509916 0.9999999840325052 -6.422130807970006e-13 2.9557477537337973e-10 2.187729633723356e-09 -2.38924452763315e-12 -7.577575828595425e-11 -7.064064915687855e-08 1.1834486937724596e-09 3.526678688191086e-08 4.5103623509879536e-08 0.9999999972313616 0.9998417874661166 1.0000000171977252 -1.7593075553458678e-09 -2.0450444625437957e-09 -3.0074443048433504e-09 -1.1980830841682406e-09 -2.4751817762705323e-09 -7.064057406304319e-08 2.8924907442679548e-09 3.517396854502046e-08 4.4800716783826694e-08
3.222 0.9999999999983741 0.9998417890933987 0.9999999999723911 1.36561879915487e-11 9.35786996885513e-13 -5.68412360458394e-12 -1.6058160818648728e-12 -5.737416349402897e-11 -7.194126511655139e-08 1.4856176385711215e-09 3.541142019158555e-08 6.393354350808385e-08 1.0000000011529817 0.9998417911658678 1.0000000243562306 1.5611457293962218e-09 8.954668437201933e-11 9.414695375782821e-11 1.5480246638139936e-09 2.951495493914138e-09 -7.194109658854576e-08 1.358740832386516e-09 3.517212879383659e-08 4.8321752397231e-08 1.000000001259715 0.9998417912580077 1.0000000246071237 1.6418875913007442e-09 1.5996296160837173e-10 1.6114884553895638e-10 1.6348107847024006e-09 3.123564552156136e-09 -7.194109995093885e-08 1.450452446986217e-09 3.517703177124496e-08 4.8449025170742265e-08 1.000000000284099 0.999841790411274 1.000000022464809 8.979264595758875e-10 -4.771251538328119e-10 -4.667802054348788e-10 8.566833818608017e-10 1.5811799102616127e-09 -7.194110043293672e-08 7.723764435387101e-10 3.5142949474145624e-08 4.739467521060824e-08 1.0000000006512504 0.9998417895672798 0.9999999844111104 3.233748096633582e-14 2.881145135752459e-10 2.137455587423235e-09 -4.321074055884577e-12 -7.642390759140899e-11 -7.19412472463427e-08 1.060552347433333e-09 3.533010371919632e-08 4.6251693519249435e-08 0.9999999972446394 0.9998417875022064 1.0000000171253747 -1.7506934342259672e-09 -2.0357031831888317e-09 -2.9934079060205572e-09 -1.1939237508023095e-09 -2.464757185756185e-09 -7.194117220927702e-08 2.8479419489128934e-09 3.5234885426388495e-08 4.571051331156682e-08
3.232 0.9999999999983213 0.9998417891213234 0.9999999999687259 1.667245585927983e-11 -3.0931633918139844e-12 -5.415438496193631e-12 -6.102835813562336e-12 -5.787730966084602e-11 -7.326435370558636e-08 1.4573302432279644e-09 3.547561635829959e-08 6.370406454232225e-08 1.0000000011529446 0.9998417911948582 1.000000024356658 1.560245859254873e-09 8.938260409647343e-11 9.41130554376158e-11 1.5463780120568295e-09 2.9497788628416628e-09 -7.326420991726244e-08 1.367391433442467e-09 3.523497124429721e-08 4.804840666622095e-08 1.0000000012597614 0.9998417912871209 1.000000024608158 1.6410649307256044e-09 1.598401204901156e-10 1.6115613639144894e-10 1.6332418268936112e-09 3.1219988927997826e-09 -7.326421306842153e-08 1.4586490932933549e-09 3.523990348995544e-08 4.817643429115803e-08 1.00000000028376 0.999841790439546 1.0000000224603656 8.96663944968533e-10 -4.773534161484034e-10 -4.668904483053433e-10 8.546814649378097e-10 1.5787890555931763e-09 -7.326421363845069e-08 7.870878086871188e-10 3.5205567387198595e-08 4.711622344882351e-08 1.0000000006357892 0.999841789584335 0.9999999847814303 7.746210064240264e-14 2.80843250077077e-10 2.088333316484677e-09 -6.13658107809017e-12 -7.705353693278619e-11 -7.326435985928423e-08 1.0325876241907044e-09 3.539357175092023e-08 4.611474157075318e-08 0.9999999972578736 0.9998417875387757 1.00000001705378 -1.7426970708807395e-09 -2.026385132115243e-09 -2.9793426805066338e-09 -1.1895866850001886e-09 -2.4543799863997577e-09 -7.326428557586158e-08 2.8383009904692096e-09 3.529575351606946e-08 4.542052334365622e-08
3.242 0.9999999999982578 0.9998417891497474 0.999999999966427 1.7128615710230204e-11 -6.567394451892663e-12 -4.984311970768238e-12 -1.0274819199303716e-11 -5.836238564544526e-11 -7.461031429021872e-08 1.6053103042486645e-09 3.554221690639598e-08 6.118246312288228e-08 1.0000000011529302 0.99984179122438 1.0000000243576148 1.558867850432761e-09 8.927618197665345e-11 9.420450613901982e-11 1.5450234696682465e-09 2.9480704671144122e-09 -7.461019564265349e-08 1.4399152769033877e-09 3.5297758864148146e-08 4.675056272314991e-08 1.0000000012598307 0.9998417913167661 1.0000000246097211 1.639764224591918e-09 1.597750628408559e-10 1.6128901317843722e-10 1.631965148237605e-09 3.1204413281695096e-09 -7.46101987002318e-08 1.5269215032056655e-09 3.530272001610641e-08 4.6882335639552253e-08 1.000000000283444 0.9998417904683494 1.000000022456452 8.949217029948731e-10 -4.775235623096577e-10 -4.668748013571558e-10 8.529709452162742e-10 1.5764072882561367e-09 -7.461019909402858e-08 9.070314480944609e-10 3.526813416105793e-08 4.5790710818230257e-08 1.0000000006206988 0.9998417896021629 0.9999999851437746 -5.128533537748267e-13 2.7381056211231444e-10 2.04037538495481e-09 -7.738648174307704e-12 -7.76629844060721e-11 -7.461034436271373e-08 1.1043721129853478e-09 3.545730551439561e-08 4.472976302117408e-08 0.9999999972710661 0.9998417875758348 1.0000000169830339 -1.7352365498981046e-09 -2.0170526902872777e-09 -2.9652189901475985e-09 -1.1849957253189969e-09 -2.4440485355253278e-09 -7.461027099882225e-08 2.8608766172555744e-09 3.5356620402791445e-08 4.402687401993602e-08
3.252 0.9999999999982077 0.999841789178696 0.9999999999658614 1.4954925737472556e-11 -8.98432481543826e-12 -4.411589753088023e-12 -1.3863047147798103e-11 -5.882905805060447e-11 -7.597950972401072e-08 1.8499208722929927e-09 3.5610397037595217e-08 5.68244430811103e-08 1.0000000011529382 0.999841791254441 1.0000000243591578 1.5571441869910781e-09 8.923982570762425e-11 9.43897504068577e-11 1.5440189519184906e-09 2.946372156949131e-09 -7.597941645234072e-08 1.5490385965845349e-09 3.53603579673669e-08 4.4694593292535934e-08 1.0000000012599217 0.9998417913469502 1.000000024611871 1.6381183915772167e-09 1.5977994153680103e-10 1.615156081292145e-10 1.631038861652015e-09 3.1188935341533144e-09 -7.597941953218686e-08 1.630293848025302e-09 3.536534759471855e-08 4.483282170757803e-08 1.0000000002831502 0.999841790497692 1.0000000224531254 8.928322206732899e-10 -4.776232395174501e-10 -4.667652276121656e-10 8.516103771775495e-10 1.574036635883257e-09 -7.597942004481315e-08 1.0718000696054949e-09 3.533051626763812e-08 4.368641839969169e-08 1.0000000006059737 0.9998417896207673 0.999999985498426 -1.68205339580223e-12 2.6704126198071165e-10 1.9935339933729324e-09 -9.043177219494919e-12 -7.825099234776743e-11 -7.59795631353629e-08 1.2379023785080026e-09 3.552117962321268e-08 4.2324865491678026e-08 0.9999999972842161 0.9998417876133912 1.0000000169131957 -1.7281865353341855e-09 -2.007691987919419e-09 -2.9510684700514612e-09 -1.1800903552014359e-09 -2.4337606618938243e-09 -7.597949174687165e-08 2.9051344395804985e-09 3.541735393463756e-08 4.179644894278193e-08
3.262 0.9999999999981952 0.9998417892081956 0.9999999999672264 1.0413278546477891e-11 -1.000302740087203e-11 -3.765476753457549e-12 -1.666138952519808e-11 -5.927607755354736e-11 -7.73723087066856e-08 2.1035261756322184e-09 3.567879443451611e-08 5.14411718675138e-08 1.000000001152966 0.9998417912850486 1.0000000243612905 1.5552365007328111e-09 8.926489540138845e-11 9.459058479877074e-11 1.5434049827932143e-09 2.9446848811514263e-09 -7.737224074678507e-08 1.6642177772909464e-09 3.5422482486018386e-08 4.227541308738645e-08 1.0000000012600332 0.9998417913776805 1.0000000246146101 1.63628847947039e-09 1.598461383559443e-10 1.6175773195914193e-10 1.630502983410206e-09 3.1173569319877934e-09 -7.73722436473631e-08 1.7401543778611958e-09 3.542750029381298e-08 4.242214712494211e-08 1.0000000002828766 0.9998417905275807 1.0000000224503895 8.90556872913938e-10 -4.776610250192581e-10 -4.666400716240513e-10 8.506400385129902e-10 1.5716782433738767e-09 -7.737224434219061e-08 1.2324649410648705e-09 3.5392426986683554e-08 4.1203001893503655e-08 1.000000000591608 0.9998417896401526 0.9999999858456169 -3.312831833035221e-12 2.605370104946799e-10 1.947714453487173e-09 -9.983057054889191e-12 -7.881623067633311e-11 -7.7372384755661e-08 1.3861350120891727e-09 3.558485738444084e-08 3.92940220213913e-08 0.9999999972973227 0.9998417876514525 1.0000000168442738 -1.721390107348985e-09 -1.9983102570593318e-09 -2.9369687872640267e-09 -1.1748273424048346e-09 -2.4235153044760717e-09 -7.737231584032088e-08 2.9567612889674794e-09 3.5477664782907736e-08 3.913536398295385e-08
3.272 0.9999999999982432 0.9998417892382702 0.9999999999705157 4.0685483221037595e-12 -9.479335517532413e-12 -3.128937977234898e-12 -1.8525663784831583e-11 -5.970287003208706e-11 -7.878908474933137e-08 2.307459898054955e-09 3.57458633754459e-08 4.6200943471838264e-08 1.0000000011530108 0.9998417913162092 1.0000000243639524 1.5533294893441424e-09 8.933020830977002e-11 9.47230996461375e-11 1.5431963654913606e-09 2.9430103143877077e-09 -7.878904239188752e-08 1.76150294953265e-09 3.5483745695239114e-08 3.997022613792208e-08 1.0000000012601613 0.9998417914089643 1.0000000246178782 1.6344596746234323e-09 1.5995283624299026e-10 1.619317852234e-10 1.6303725072968398e-09 3.115832761282107e-09 -7.878904548186906e-08 1.8334600782942489e-09 3.548879149958323e-08 4.0126169244381296e-08 1.0000000002826204 0.9998417905580226 1.0000000224481846 8.882797354962177e-10 -4.776576052253996e-10 -4.665828113629794e-10 8.500751503002165e-10 1.5693329201442315e-09 -7.878904612599959e-08 1.3610554645189393e-09 3.5453478574186066e-08 3.882768809802149e-08 1.0000000005775944 0.9998417896603224 0.9999999861855111 -5.229892035810982e-12 2.542821410923811e-10 1.9028158626825753e-09 -1.0515482465266653e-11 -7.93570785337782e-11 -7.878918309433851e-08 1.51443864689118e-09 3.5647865799965936e-08 3.6176274226306213e-08 0.999999997310383 0.9998417876900256 1.000000016776211 -1.7146642178111725e-09 -1.988928029185641e-09 -2.9230035388296015e-09 -1.1691888210751248e-09 -2.4133101074570992e-09 -7.878911746426067e-08 3.0017617584949484e-09 3.5537161474609525e-08 3.6552515861641616e-08
3.282 0.9999999999983686 0.9998417892689415 0.9999999999755111 -3.276275975895139e-12 -7.47556272809719e-12 -2.5608804190222005e-12 -1.9379174550291205e-11 -6.010784290681838e-11 -8.023021805392303e-08 2.428733027337589e-09 3.5810256115547976e-08 4.252485646477508e-08 1.0000000011530683 0.9998417913479284 1.0000000243670224 1.5516180748992342e-09 8.941107810521208e-11 9.473931646929272e-11 1.5433799627855058e-09 2.941349780736168e-09 -8.023020122643106e-08 1.8254173609998264e-09 3.554374341322998e-08 3.826689789904647e-08 1.0000000012603028 0.9998417914408066 1.0000000246215548 1.6328270315481143e-09 1.6007456843633948e-10 1.6198943480217184e-10 1.6306340606393201e-09 3.1143230804463894e-09 -8.023020421679046e-08 1.8949935129340258e-09 3.554881706245278e-08 3.84305849344586e-08 1.0000000002823777 0.9998417905890234 1.0000000224463903 8.861964391983577e-10 -4.776384137504274e-10 -4.66641649689757e-10 8.499027490184312e-10 1.567003046193641e-09 -8.023020518914865e-08 1.442895195894332e-09 3.551326610264312e-08 3.7064902806299566e-08 1.0000000005639247 0.9998417896812793 0.9999999865181994 -7.211471732171639e-12 2.482509599520672e-10 1.8587731456615003e-09 -1.062705419472817e-11 -7.987276880638401e-11 -8.023033811208428e-08 1.6016344033149025e-09 3.5709704641157055e-08 3.361383022386862e-08 0.9999999973233941 0.9998417877291171 1.000000016708891 -1.7078111126626554e-09 -1.979570294709514e-09 -2.9092203194285334e-09 -1.1631855643085533e-09 -2.403142987088534e-09 -8.02302764399694e-08 3.0291159513545152e-09 3.559543620059218e-08 3.459519657424531e-08
3.292 0.9999999999985798 0.9998417893002243 0.999999999981806 -1.0692045824367567e-11 -4.24672403543656e-12 -2.0777623335557172e-12 -1.9208173035392444e-11 -6.049018865498961e-11 -8.169609413283895e-08 2.45238740909875e-09 3.58711328838528e-08 4.161206732884887e-08 1.0000000011531347 0.999841791380212 1.000000024370336 1.5502832431622576e-09 8.94820430523198e-11 9.464392652717862e-11 1.543918968402324e-09 2.939704831728426e-09 -8.169610324911596e-08 1.8477435113692163e-09 3.5602143319437816e-08 3.754992526471403e-08 1.0000000012604517 0.9998417914732136 1.000000024625474 1.6315713556692308e-09 1.601864927925483e-10 1.619361060650068e-10 1.6312509526124885e-09 3.112829255168974e-09 -8.169610614467943e-08 1.9165567197575187e-09 3.560724481410073e-08 3.771748213732132e-08 1.0000000002821434 0.9998417906205881 1.0000000224448413 8.844879241588948e-10 -4.776287231446646e-10 -4.668114624810067e-10 8.500865404102435e-10 1.5646892866982729e-09 -8.169610697947721e-08 1.4710730151228755e-09 3.557145698965931e-08 3.631790777436464e-08 1.000000000550589 0.999841789703026 0.999999986843711 -9.018186041096877e-12 2.424108216873204e-10 1.8155751700674554e-09 -1.0330874458120195e-11 -8.03618507678733e-11 -8.169623530616609e-08 1.6361591390530616e-09 3.57699553469764e-08 3.2226419090292956e-08 0.9999999973363517 0.9998417877687323 1.0000000166421494 -1.700645027844948e-09 -1.970262919235577e-09 -2.895613501773347e-09 -1.1568514816090753e-09 -2.393012713427293e-09 -8.169617786050998e-08 3.03195101580833e-09 3.56521539718849e-08 3.3722099354731665e-08
3.302 0.9999999999988746 0.9998417893321259 0.999999999988851 -1.7258752471697913e-11 -2.015055318482031e-13 -1.6674774024911612e-12 -1.805148920774917e-11 -6.084947807790317e-11 -8.31871042281749e-08 2.3774124650888873e-09 3.592832438711706e-08 4.36545695039718e-08 1.0000000011532024 0.9998417914130642 1.0000000243737022 1.5494585267012347e-09 8.952088102473476e-11 9.448205174914537e-11 1.5447631274591957e-09 2.938077091352378e-09 -8.318713947820983e-08 1.8262649412974656e-09 3.5658750103499315e-08 3.7966710624187915e-08 1.0000000012606032 0.9998417915061892 1.0000000246294463 1.6308260518279259e-09 1.6026640751731002e-10 1.6181620998086663e-10 1.63217285002805e-09 3.1113521733104285e-09 -8.318714243705463e-08 1.8959112024752233e-09 3.5663879461874465e-08 3.813301931602121e-08 1.0000000002819116 0.9998417906527217 1.000000022443348 8.832885472088425e-10 -4.776504140449263e-10 -4.670472810368228e-10 8.505761850955274e-10 1.5623936463278367e-09 -8.318714359408387e-08 1.4439742407471337e-09 3.562785579670216e-08 3.674398664813593e-08 1.000000000537576 0.999841789725562 0.9999999871620286 -1.043439435921489e-11 2.367272057550767e-10 1.773250984689281e-09 -9.656838418809401e-12 -8.082306921404849e-11 -8.318726637005313e-08 1.6134611292921046e-09 3.5828357665877177e-08 3.2365035942978335e-08 0.9999999973492489 0.9998417878088763 1.0000000165757983 -1.6930238363027454e-09 -1.9610285131984138e-09 -2.8821382349350707e-09 -1.1502347527465154e-09 -2.38291738077104e-09 -8.318721378433417e-08 3.007900710033025e-09 3.570711621010697e-08 3.412676954477396e-08
3.312 0.9999999999992394 0.9998417893646467 0.9999999999960156 -2.219826218911306e-11 4.161487322795208e-12 -1.32122989947393e-12 -1.5991413705438014e-11 -6.118421828297215e-11 -8.470364679909693e-08 2.2155915090167653e-09 3.59823202318473e-08 4.7672981757700316e-08 1.0000000011532655 0.99984179144649 1.0000000243769285 1.549209964547247e-09 8.951472693725101e-11 9.430801043364596e-11 1.5458555687563606e-09 2.93646777746917e-09 -8.470370792518946e-08 1.7644433071053909e-09 3.571353448329663e-08 3.935954165010986e-08 1.0000000012607495 0.9998417915397383 1.0000000246332779 1.6306558796512057e-09 1.6030107364982794e-10 1.6168389176603657e-10 1.6333430197762423e-09 3.1098937701631717e-09 -8.470371093343652e-08 1.8364968053315619e-09 3.5718691749925525e-08 3.9520362168181166e-08 1.0000000002816747 0.9998417906854286 1.0000000224417176 8.826645759820629e-10 -4.777171521054997e-10 -4.672952046005944e-10 8.513150375456524e-10 1.5601178902596732e-09 -8.470371210496965e-08 1.3648393809655826e-09 3.5682433125426704e-08 3.817869625215468e-08 1.0000000005248724 0.9998417897488886 0.9999999874731094 -1.1301364621702552e-11 2.3116899869179906e-10 1.7318385156798333e-09 -8.645455818893703e-12 -8.12553837133073e-11 -8.470382915349624e-08 1.5352344808922704e-09 3.5884845459305753e-08 3.389861087033582e-08 0.999999997362081 0.9998417878495537 1.0000000165096417 -1.6848731423810213e-09 -1.9518819504140158e-09 -2.8687397463870112e-09 -1.1433896151351813e-09 -2.3728551189846298e-09 -8.47037819067619e-08 2.959255668144499e-09 3.576028913590907e-08 3.563412820226252e-08
3.322 0.9999999999996525 0.9998417893977789 1.0000000000026514 -2.496896508869326e-11 8.327593635005591e-12 -1.0545676850217324e-12 -1.3150283303820062e-11 -6.149407358916547e-11 -8.62461262100733e-08 1.992567966147376e-09 3.6034108172012015e-08 5.225216165941599e-08 1.000000001153317 0.9998417914804933 1.000000024379835 1.5495305076875845e-09 8.94639940606481e-11 9.415909067577528e-11 1.5471326937356726e-09 2.934878528548094e-09 -8.624621274935808e-08 1.671947392616421e-09 3.5766632862928434e-08 4.132892748942495e-08 1.0000000012608845 0.999841791573865 1.0000000246367902 1.6310548284671593e-09 1.6029152905465996e-10 1.6157628550688017e-10 1.6346980776921544e-09 3.1084551592405297e-09 -8.624621525732657e-08 1.747888663258603e-09 3.577181797670988e-08 4.1482308394173664e-08 1.0000000002814273 0.9998417907187132 1.00000002243977 8.826104772703514e-10 -4.778281971280501e-10 -4.675181247507319e-10 8.522399588500518e-10 1.557862658348498e-09 -8.624621670404848e-08 1.2427579125495892e-09 3.5735325134557606e-08 4.020481787322382e-08 1.0000000005124643 0.9998417897730039 0.9999999877769006 -1.1533131204861246e-11 2.2571782269229467e-10 1.6913561940834276e-09 -7.349892045939398e-12 -8.165785220277726e-11 -8.624632768729657e-08 1.4100979601998472e-09 3.59395514218663e-08 3.627885830235571e-08 0.9999999973748404 0.9998417878907689 1.0000000164434972 -1.676190466776231e-09 -1.942823642566758e-09 -2.8553805308717576e-09 -1.1363784978708364e-09 -2.3628247276887917e-09 -8.624628596837208e-08 2.8929770486311864e-09 3.5811804977273706e-08 3.778137483431123e-08
3.332 1.0000000000000837 0.9998417894315117 1.0000000000081606 -2.530905054916262e-11 1.1834890859777052e-11 -8.991522432124967e-13 -9.698441222308658e-12 -6.177763674870146e-11 -8.781495274294571e-08 1.7507826778819484e-09 3.608491393634232e-08 5.619248620802302e-08 1.000000001153351 0.9998417915150796 1.0000000243822738 1.5503559117863588e-09 8.938556378105125e-11 9.404660796615648e-11 1.5485167940569337e-09 2.933310683140639e-09 -8.781506322736013e-08 1.5652225735163716e-09 3.581832074520061e-08 4.338211450902953e-08 1.000000001261002 0.9998417916085743 1.0000000246398342 1.6319591463502775e-09 1.602539792642357e-10 1.6150493748870462e-10 1.6361598830785644e-09 3.1070377460921587e-09 -8.781506587524071e-08 1.6461743266546903e-09 3.582353368303717e-08 4.352835208757646e-08 1.000000000281162 0.9998417907525806 1.0000000224373573 8.830629532155808e-10 -4.779672907922168e-10 -4.677046585031708e-10 8.532727544598514e-10 1.5556297573905406e-09 -8.781506733830335e-08 1.0946859499609044e-09 3.578680740269671e-08 4.231235446063591e-08 1.0000000005003367 0.9998417897979075 0.9999999880733613 -1.1113700478959254e-11 2.203701925163497e-10 1.6517942873352728e-09 -5.8425660786215615e-12 -8.2029065558645e-11 -8.781517217971274e-08 1.255249667153987e-09 3.599278284904674e-08 3.8817772537542326e-08 0.9999999973875217 0.999841787932527 1.0000000163772114 -1.6670309149232863e-09 -1.9338381783337383e-09 -2.842049827819225e-09 -1.129278649437717e-09 -2.352823772583051e-09 -8.781513608448565e-08 2.8200798107081454e-09 3.5861938485143375e-08 4.001102488936417e-08
3.342 1.0000000000005014 0.9998417894658315 1.0000000000120544 -2.3237533517518267e-11 1.4322153284496161e-11 -8.712254093602036e-13 -5.859846065905324e-12 -6.203465043995394e-11 -8.941054384111003e-08 1.551543494762774e-09 3.613590147603704e-08 5.8697889690755516e-08 1.0000000011533625 0.9998417915502545 1.0000000243841372 1.5515840051556682e-09 8.930411128027249e-11 9.396394107580027e-11 1.5499096043755716e-09 2.9317655309903704e-09 -8.94106767844911e-08 1.4665991808183988e-09 3.5868959270917697e-08 4.5072359766835385e-08 1.0000000012610966 0.999841791643873 1.0000000246423029 1.633265655049635e-09 1.6021368485311954e-10 1.6146357430800405e-10 1.6376302765095367e-09 3.1056431535010074e-09 -8.941067939789866e-08 1.5527866865312968e-09 3.5874199926450394e-08 4.5213202371697725e-08 1.0000000002808747 0.9998417907870368 1.0000000224343706 8.839196743662272e-10 -4.781090378228187e-10 -4.678611299277625e-10 8.543154435659872e-10 1.5534205506951717e-09 -8.941068084655358e-08 9.479833817398107e-10 3.583724160120876e-08 4.4043586560766444e-08 1.0000000004884764 0.9998417898235985 0.9999999883624757 -1.0087073547245708e-11 2.1513222798601372e-10 1.6131234094645585e-09 -4.2234660354332154e-12 -8.236813598633909e-11 -8.941077921008839e-08 1.0984974398707614e-09 3.6044963827255966e-08 4.0918073993168196e-08 0.9999999974001192 0.999841787974834 1.00000001631067 -1.6574905005038278e-09 -1.924901300228908e-09 -2.8287538560366204e-09 -1.122187573808998e-09 -2.3428508650122944e-09 -8.941074907642577e-08 2.7537448129958614e-09 3.591105547781533e-08 4.183360044250066e-08
3.352 1.0000000000008722 0.999841789500725 1.0000000000140086 -1.9030955096253166e-11 1.5553096496968888e-11 -9.399180114821619e-13 -1.907329690432348e-12 -6.226394864413095e-11 -9.103332271388775e-08 1.4629772093436312e-09 3.61878948973939e-08 5.936273484063166e-08 1.0000000011533485 0.999841791586026 1.0000000243853702 1.5530842229648233e-09 8.924087440533813e-11 9.390167981473051e-11 1.5511967324044683e-09 2.9302445651665946e-09 -9.103347619022036e-08 1.3999156562066756e-09 3.5918916988565686e-08 4.608417234638616e-08 1.0000000012611658 0.9998417916797683 1.0000000246441405 1.6348437997000902e-09 1.601916528857037e-10 1.6144278106990093e-10 1.6389949572970593e-09 3.104272940920794e-09 -9.103347877760843e-08 1.4900508107233441e-09 3.592418517108103e-08 4.6222057277456604e-08 1.0000000002805627 0.9998417908220897 1.0000000224307546 8.850508480648428e-10 -4.782330703227025e-10 -4.679968041495572e-10 8.552537157343734e-10 1.5512363527432698e-09 -9.103348021247207e-08 8.408117426369455e-10 3.588699743952786e-08 4.507789797310226e-08 1.0000000004768714 0.9998417898500784 0.99999998864427 -8.550122128029818e-12 2.1000938726156203e-10 1.5753113450253007e-09 -2.61614949442024e-12 -8.267381243367129e-11 -9.103357185802968e-08 9.782208982566619e-10 3.6096542487552894e-08 4.2172868974276587e-08 0.999999997412631 0.9998417880176977 1.0000000162438094 -1.6476960231252071e-09 -1.9159926541056536e-09 -2.81550272870136e-09 -1.1152201592874994e-09 -2.3329043912397936e-09 -9.103354801412727e-08 2.7060704051527596e-09 3.595953341693847e-08 4.291205253913278e-08
3.362 1.0000000000011688 0.9998417895361816 1.0000000000139009 -1.3186286481728324e-11 1.5423892903845322e-11 -1.022317218897038e-12 1.8569826660981233e-12 -6.246503384977385e-11 -9.26837196289667e-08 1.5172331016918645e-09 3.62411861802626e-08 5.8135210097947904e-08 1.0000000011533083 0.9998417916224036 1.000000024385974 1.554700814818465e-09 8.920136742710338e-11 9.385614516166934e-11 1.5522607141559823e-09 2.9287496914370835e-09 -9.268389117222018e-08 1.3819033623065946e-09 3.59684853552826e-08 4.626772794371371e-08 1.0000000012612091 0.999841791716269 1.00000002464535 1.6365376799975648e-09 1.6019311794389918e-10 1.6143869677973838e-10 1.6401363923991699e-09 3.1029278194204e-09 -9.268389377401165e-08 1.4732190298142006e-09 3.5973780676408785e-08 4.6405296962113404e-08 1.0000000002802245 0.999841790857748 1.0000000224265104 8.863011147610484e-10 -4.783335577125741e-10 -4.681157454129527e-10 8.559695847306028e-10 1.5490790011411026e-09 -9.268389524758425e-08 8.102552813881973e-10 3.593636760930285e-08 4.526397278729813e-08 1.000000000465511 0.9998417898773503 0.9999999889188247 -6.651414174570057e-12 2.0499510539258998e-10 1.538334871179649e-09 -1.1549537126107616e-12 -8.294531931581664e-11 -9.26839801848792e-08 9.32747593766915e-10 3.614788244736772e-08 4.238554639205714e-08 0.9999999974250556 0.9998417880611273 1.000000016176624 -1.6378019704118859e-09 -1.907107247435793e-09 -2.8023003906060194e-09 -1.1084953028950203e-09 -2.322982816589281e-09 -9.268396251426779e-08 2.6844460713965793e-09 3.600767269115094e-08 4.308833311839624e-08
3.372 1.000000000001369 0.9998417895721962 1.0000000000118274 -6.37284439641151e-12 1.3963509472184962e-11 -1.0131514321334158e-12 5.132476927836382e-12 -6.263693846093645e-11 -9.436217078715786e-08 1.6785388696087727e-09 3.6295476775438845e-08 5.5293747028010513e-08 1.0000000011532444 0.9998417916593987 1.0000000243860097 1.5562579669915183e-09 8.917377516017332e-11 9.382950586716317e-11 1.5529986044382199e-09 2.927281134578425e-09 -9.43623580935607e-08 1.4139073867316606e-09 3.60178112025969e-08 4.563727368617313e-08 1.0000000012612282 0.9998417917533876 1.000000024645991 1.6381722556791345e-09 1.6020672347119833e-10 1.614532520119737e-10 1.6409515284507707e-09 3.101609561447454e-09 -9.436236076044706e-08 1.5033462379781954e-09 3.602313319731979e-08 4.5777093243596445e-08 1.0000000002798626 0.9998417908940236 1.0000000224216978 8.874941513452217e-10 -4.78422120722806e-10 -4.682160419605582e-10 8.563603877299141e-10 1.5469489909384566e-09 -9.436236220817927e-08 8.63667508986521e-10 3.598549965362966e-08 4.461661827784819e-08 1.0000000004543887 0.9998417899054185 0.9999999891862841 -4.586305499959116e-12 2.000696590775304e-10 1.5021794831333048e-09 3.409677252785864e-14 -8.318140315627099e-11 -9.436244062913228e-08 9.740900593445464e-10 3.6199170409176146e-08 4.15560539853182e-08 0.9999999974373954 0.9998417881051344 1.0000000161091662 -1.6279850103731924e-09 -1.8982564283057828e-09 -2.789145161440086e-09 -1.1021180196779341e-09 -2.3130840959033186e-09 -9.43624288747423e-08 2.689323672270661e-09 3.605562405463556e-08 4.2376315827897354e-08
3.382 1.0000000000014608 0.9998417896087701 1.0000000000080944 6.412518393487646e-13 1.1335696724009199e-11 -8.40492109019555e-13 7.651735448514593e-12 -6.277913413035575e-11 -9.606911985728823e-08 1.877419332689313e-09 3.6349973178768864e-08 5.142840743356307e-08 1.0000000011531605 0.9998417916970239 1.0000000243855915 1.5575772275633319e-09 8.913978164632008e-11 9.38243656694665e-11 1.5533355186574882e-09 2.9258409596489127e-09 -9.606932026770599e-08 1.4820230575680011e-09 3.6066865079505e-08 4.434551062867795e-08 1.0000000012612276 0.9998417917911364 1.000000024646179 1.639568609999027e-09 1.602139690921862e-10 1.614899410526105e-10 1.6413657789818936e-09 3.100319030747691e-09 -9.606932280479213e-08 1.5676344633730948e-09 3.607221329965131e-08 4.4489864132637134e-08 1.0000000002794809 0.99984179093093 1.0000000224164314 8.884512418287609e-10 -4.785174966505964e-10 -4.68294539204603e-10 8.563507459726901e-10 1.5448482575027535e-09 -9.606932436366042e-08 9.712677522055915e-10 3.6034363878352384e-08 4.329061291413279e-08 1.0000000004435003 0.9998417899342908 0.9999999894468564 -2.576749917851146e-12 1.9521106082528508e-10 1.4668352895517398e-09 8.476704717901897e-13 -8.33815761595687e-11 -9.606939633107893e-08 1.0764526004159955e-09 3.625036935691112e-08 3.9852144323771394e-08 0.9999999974496551 0.9998417881497321 1.000000016041545 -1.6184269193998154e-09 -1.889458091418161e-09 -2.77603320359811e-09 -1.0961656108146048e-09 -2.3032070354105273e-09 -9.606939062380461e-08 2.7146635044030353e-09 3.610335456428494e-08 4.093458529493489e-08
3.392 1.0000000000014433 0.9998417896459132 1.0000000000031768 7.080847919068134e-12 7.831633364324999e-12 -5.16318230397184e-13 9.206496687273043e-12 -6.289115351531397e-11 -9.780501633993015e-08 2.0550685237153678e-09 3.6403613797898014e-08 4.7400286779952206e-08 1.0000000011530636 0.9998417917352951 1.000000024384882 1.5585056428213487e-09 8.908972449858828e-11 9.384238991185489e-11 1.5532306361649572e-09 2.9244298602549542e-09 -9.780522843695468e-08 1.5656513215794383e-09 3.611544965250811e-08 4.2643693700275806e-08 1.0000000012612142 0.9998417918295316 1.0000000246460756 1.6405738778515075e-09 1.6020510863136029e-10 1.6154949399165882e-10 1.6413380470249174e-09 3.099058014222325e-09 -9.780523053229579e-08 1.6469674754414847e-09 3.6120823775587025e-08 4.2794344327001486e-08 1.0000000002790868 0.9998417909684818 1.0000000224108727 8.890189655210786e-10 -4.786289436709753e-10 -4.683503393380387e-10 8.558993283990501e-10 1.542777717080374e-09 -9.780523242434806e-08 1.0947896151879422e-09 3.608276177836892e-08 4.1541061729999124e-08 1.0000000004328453 0.9998417899639768 0.9999999897008129 -8.385799594377978e-13 1.904114738894816e-10 1.4322905382599238e-09 1.2140254807265904e-12 -8.354438632744884e-11 -9.780529759616686e-08 1.2002682913223523e-09 3.6301230345226716e-08 3.757300862254279e-08 0.999999997461841 0.9998417881949351 1.0000000159739155 -1.6092863175256295e-09 -1.8807208763736546e-09 -2.762962898420009e-09 -1.0906821110104783e-09 -2.293349961045724e-09 -9.780529816828683e-08 2.750632243571996e-09 3.6150657356120726e-08 3.9027904665009676e-08
3.402 1.0000000000013272 0.9998417896836439 0.9999999999976532 1.2263029451840665e-11 3.847739699549499e-12 -1.6105507816259432e-13 9.664519264960227e-12 -6.297175451697144e-11 -9.957031721275314e-08 2.175199239623338e-09 3.645536591816943e-08 4.421567402215377e-08 1.0000000011529613 0.9998417917742283 1.0000000243840736 1.5589432893798622e-09 8.903239972598225e-11 9.38798645365425e-11 1.552676018974878e-09 2.923049444089796e-09 -9.957053921875047e-08 1.6459505207084898e-09 3.6163241937490076e-08 4.083709941465421e-08 1.0000000012611954 0.9998417918685883 1.0000000246458733 1.6410886812825705e-09 1.601889357226663e-10 1.6162861699430485e-10 1.640860839593883e-09 3.09782752890224e-09 -9.957054104911972e-08 1.7235259414946803e-09 3.616864187618596e-08 4.099497125003153e-08 1.0000000002786869 0.9998417910066949 1.0000000224052141 8.890969223891951e-10 -4.787477418392172e-10 -4.683865176706866e-10 8.549984247072006e-10 1.5407387903212711e-09 -9.957054306138345e-08 1.206979352807797e-09 3.613036872318452e-08 3.9679534616875506e-08 1.0000000004224252 0.9998417899944884 0.9999999899484725 4.5448021129653785e-13 1.8568551267205949e-10 1.3985288193431212e-09 1.0956796423804725e-12 -8.366967349395321e-11 -9.957060186425958e-08 1.3144881180803197e-09 3.6351356353274625e-08 3.511020809846432e-08 0.999999997473961 0.9998417882407602 1.000000015906469 -1.600669932314016e-09 -1.872035099925052e-09 -2.7499368297493625e-09 -1.0856775478374289e-09 -2.2835115758499527e-09 -9.957060840318895e-08 2.7868183496481327e-09 3.6197198419276485e-08 3.6985633648483154e-08
3.412 1.0000000000011355 0.9998417897219887 0.999999999992133 1.5675404540578144e-11 -1.6271031914457182e-13 1.622104116973539e-14 8.982430991255961e-12 -6.302066652974274e-11 -1.0136548614315084e-07 2.2209617213374993e-09 3.650450182035118e-08 4.2726361349170043e-08 1.0000000011528627 0.9998417918138399 1.0000000243833742 1.5588574279767982e-09 8.8990705503677e-11 9.392788876160678e-11 1.5516977847634827e-09 2.9217010835703673e-09 -1.0136571737018924e-07 1.7093408818573977e-09 3.6209854101385414e-08 3.9243048981006525e-08 1.0000000012611798 0.9998417919083238 1.0000000246457807 1.6410800294317127e-09 1.6018832020235214e-10 1.6171826258087045e-10 1.6399599733828094e-09 3.0966287063994488e-09 -1.0136571934407766e-07 1.7842079731694972e-09 3.6215279978467324e-08 3.940785297493512e-08 1.0000000002782912 0.9998417910455867 1.0000000223996637 8.886513247572339e-10 -4.788510149605654e-10 -4.684119541068736e-10 8.53673533164703e-10 1.5387327337742281e-09 -1.013657212484937e-07 1.292180705990383e-09 3.617679546960155e-08 3.803259039185412e-08 1.0000000004122427 0.9998417900258376 0.9999999901901881 1.1919093208240247e-12 1.8106580169043468e-10 1.3655246371654692e-09 4.909643791001682e-13 -8.375591265846469e-11 -1.0136577349179586e-07 1.4002534250135724e-09 3.640029367651309e-08 3.290521124465496e-08 0.9999999974860242 0.999841788287224 1.0000000158394111 -1.592618401410729e-09 -1.8633762747319367e-09 -2.736963915141417e-09 -1.0811291559693918e-09 -2.2736901013507415e-09 -1.0136578591663727e-07 2.8144554421800045e-09 3.6242582187607655e-08 3.5161998555643495e-08
3.422 1.0000000000008986 0.9998417897609813 0.9999999999871743 1.7019326232918753e-11 -3.752208219498227e-12 -2.2261268172840699e-13 7.2147744908089096e-12 -6.303746571858277e-11 -1.0319099393110006e-07 2.19067725315526e-09 3.655076711701999e-08 4.321859869175735e-08 1.000000001152775 0.9998417918541465 1.0000000243829859 1.5582746335884832e-09 8.898618667759936e-11 9.396934516474958e-11 1.5503568126068337e-09 2.9203855597714377e-09 -1.0319123453899032e-07 1.747370026278624e-09 3.6254898651772527e-08 3.815036849332705e-08 1.0000000012611758 0.9998417919487546 1.000000024645999 1.6405744153324143e-09 1.602250336094282e-10 1.6180152359296058e-10 1.6386963693856363e-09 3.0954630440383676e-09 -1.0319123657192051e-07 1.820724381248523e-09 3.626035061789916e-08 3.83203336979532e-08 1.0000000002779066 0.9998417910851733 1.0000000223944234 8.877086907666863e-10 -4.789166581631377e-10 -4.684440377671375e-10 8.519855752646595e-10 1.5367605565952013e-09 -1.0319123864787148e-07 1.3421059104530921e-09 3.622165372449692e-08 3.690048005849042e-08 1.0000000004023015 0.9998417900580392 0.9999999904263217 1.3296739018147625e-12 1.7658609268952416e-10 1.3332436627219104e-09 -5.601640696310377e-13 -8.380286098593542e-11 -1.0319128393041424e-07 1.4475222362034635e-09 3.644762216133385e-08 3.13885859818536e-08 0.9999999974980388 0.9998417883343435 1.0000000157729454 -1.5851116989403436e-09 -1.854721323516941e-09 -2.7240609884792837e-09 -1.076978008758071e-09 -2.2638843462042195e-09 -1.0319130257360592e-07 2.827297558828648e-09 3.6286419047574104e-08 3.389252691431216e-08
3.432 1.0000000000006555 0.9998417898006593 0.9999999999832279 1.6215392339882102e-11 -6.541845806459334e-12 -1.06162793200113e-12 4.515377600256774e-12 -6.302174152699492e-11 -1.0504731885612396e-07 2.0948512284082307e-09 3.659438800271725e-08 4.5261308943698686e-08 1.0000000011527057 0.999841791895164 1.0000000243830804 1.557264839771723e-09 8.902213337948446e-11 9.397888847384447e-11 1.548751064592308e-09 2.9191041262459144e-09 -1.0504757022351109e-07 1.7555584362436516e-09 3.6298045428885593e-08 3.7770753421439104e-08 1.0000000012611898 0.9998417919898958 1.000000024646701 1.6396416741890024e-09 1.6030239688044548e-10 1.6185254530649516e-10 1.637167993513899e-09 3.09433138445195e-09 -1.0504757207050869e-07 1.8286402296505822e-09 3.6303523732298975e-08 3.7942778608971955e-08 1.0000000002775402 0.9998417911254708 1.0000000223896657 8.863381845056739e-10 -4.789413564287795e-10 -4.68507908634827e-10 8.500322028291615e-10 1.5348234477756019e-09 -1.050475743487773e-07 1.3527038187926868e-09 3.626461332068213e-08 3.650523541634692e-08 1.0000000003926062 0.9998417900911053 0.9999999906572163 8.787066260564713e-13 1.7226285919446381e-10 1.3016436767601787e-09 -1.973833044983375e-12 -8.380968253423574e-11 -1.0504761248720009e-07 1.4518762190721565e-09 3.649302081529042e-08 3.087856767024132e-08 0.9999999975100125 0.9998417883821338 1.0000000157072462 -1.5780857160625788e-09 -1.8460653779430815e-09 -2.7112531187749943e-09 -1.0731278323932151e-09 -2.2540926749210262e-09 -1.0504763754118123e-07 2.8217044184790875e-09 3.6328381609997605e-08 3.34314384845368e-08
3.442 1.0000000000004452 0.9998417898410625 0.9999999999806001 1.3389558806438033e-11 -8.268329860691404e-12 -2.54882240927745e-12 1.1264763687771532e-12 -6.29726223848852e-11 -1.0693494679853904e-07 1.9543205754603774e-09 3.663592403551644e-08 4.8014811368175417e-08 1.0000000011526597 0.9998417919369073 1.000000024383781 1.5559270168716596e-09 8.90776291240515e-11 9.392981464488832e-11 1.5470096408551642e-09 2.9178581312583558e-09 -1.0693521068784274e-07 1.7328242175167707e-09 3.633906335991025e-08 3.818014826009493e-08 1.000000001261227 0.9998417920317632 1.0000000246480083 1.6383815890092944e-09 1.6039897289639095e-10 1.618447992498616e-10 1.635503981547716e-09 3.0932353818298427e-09 -1.0693521255827309e-07 1.8068870451802885e-09 3.634456815304996e-08 3.835061058852371e-08 1.0000000002771976 0.9998417911664937 1.0000000223855139 8.846380154003364e-10 -4.789465070513617e-10 -4.686303486708237e-10 8.479421437569835e-10 1.532922669299553e-09 -1.0693521485606177e-07 1.3229624903707685e-09 3.630544351946279e-08 3.6926828145307564e-08 1.0000000003831586 0.9998417901250506 0.9999999908831733 -1.0381791322068743e-13 1.6808608597441317e-10 1.2706827688318253e-09 -3.6264256246689163e-12 -8.377593896872351e-11 -1.069352456229457e-07 1.4130251070978645e-09 3.653629856109306e-08 3.145745861146122e-08 0.9999999975219508 0.9998417884306116 1.0000000156424385 -1.5714463855556188e-09 -1.8374286217249462e-09 -2.698566670440756e-09 -1.0694503481647976e-09 -2.244313992682953e-09 -1.069352773308374e-07 2.796693730718673e-09 3.636824317723595e-08 3.3870494315441174e-08
3.452 1.0000000000003046 0.9998417898822292 0.9999999999794459 8.855341478374085e-12 -8.799784428484717e-12 -4.541114237684379e-12 -2.650324087175513e-12 -6.288991487859305e-11 -1.0885437194606125e-07 1.799031024184236e-09 3.6676031620264456e-08 5.064873775939981e-08 1.0000000011526409 0.9998417919793902 1.000000024385145 1.5543855612529759e-09 8.911514212591474e-11 9.380812298231947e-11 1.545274865826224e-09 2.916648570143057e-09 -1.0885465041415098e-07 1.6819288842259088e-09 3.637784635388571e-08 3.927669855762466e-08 1.0000000012612908 0.9998417920743702 1.0000000246499794 1.6369181627058104e-09 1.6047761366913177e-10 1.6176436776320875e-10 1.6338466870953024e-09 3.0921753599404847e-09 -1.088546521372744e-07 1.7582029699403623e-09 3.638337782855126e-08 3.944265123623843e-08 1.000000000276882 0.9998417912082561 1.0000000223820258 8.827322204292367e-10 -4.789691062417843e-10 -4.688251800818281e-10 8.458580133798364e-10 1.5310595103257172e-09 -1.0885465456499649e-07 1.255416796047617e-09 3.634403862303671e-08 3.805806603676893e-08 1.000000000373961 0.9998417901598867 0.9999999911044304 -1.5138556301607557e-12 1.640273892142093e-10 1.2403350981192553e-09 -5.3721655480648445e-12 -8.370050947358283e-11 -1.0885467780834936e-07 1.3349781186121423e-09 3.657739810749187e-08 3.291717782948815e-08 0.999999997533858 0.9998417884797901 1.0000000155785853 -1.5650719675512961e-09 -1.8288472344982307e-09 -2.6860145189877793e-09 -1.0658027304969851e-09 -2.234546799132606e-09 -1.0885471617856785e-07 2.754304755808962e-09 3.640590055670878e-08 3.5084432087776996e-08
3.462 1.000000000000264 0.9998417899241913 0.9999999999797897 3.0929149942988338e-12 -8.133444009455243e-12 -6.703713401244847e-12 -6.498577224196937e-12 -6.277267801079962e-11 -1.1080609549589239e-07 1.6656136545237316e-09 3.671523322941759e-08 5.255579695620396e-08 1.0000000011526502 0.9998417920226252 1.0000000243871625 1.5527923057225328e-09 8.910056212662099e-11 9.362686257667344e-11 1.5436774334928538e-09 2.9154765673346576e-09 -1.1080639128994896e-07 1.6104265023621082e-09 3.6414427097864325e-08 4.079589173746054e-08 1.0000000012613834 0.9998417921177296 1.0000000246526042 1.6354025941768625e-09 1.605039703710477e-10 1.6162465197197096e-10 1.6323269915015743e-09 3.091152908431276e-09 -1.108063926998166e-07 1.6900008187978186e-09 3.641998537554586e-08 4.0955921792747464e-08 1.0000000002765952 0.9998417912507708 1.0000000223791925 8.80772231190273e-10 -4.790434809087956e-10 -4.690795160819501e-10 8.439108236407579e-10 1.5292344744341922e-09 -1.1080639552539639e-07 1.1576964470032125e-09 3.638043132341346e-08 3.962250617670684e-08 1.0000000003650131 0.9998417901956254 0.9999999913211561 -3.1994587771003936e-12 1.6005653051375926e-10 1.2106049739201859e-09 -7.0681772935503515e-12 -8.358343176995787e-11 -1.1080641061537179e-07 1.2273314682592775e-09 3.661638796897035e-08 3.483942246179401e-08 0.9999999975457358 0.9998417885296832 1.0000000155156816 -1.5588110012304512e-09 -1.8203551657509406e-09 -2.673582802076726e-09 -1.0620533273513145e-09 -2.2247895342100907e-09 -1.1080645631278548e-07 2.699946258427373e-09 3.644138640724442e-08 3.6759327782109275e-08
3.472 1.0000000000003415 0.9998417899669748 0.9999999999815564 -3.285701618882746e-12 -6.375476809901489e-12 -8.573164511540685e-12 -1.0132754936878328e-11 -6.262112494211949e-11 -1.127906275198153e-07 1.5894893372853579e-09 3.675377179057501e-08 5.339639069563643e-08 1.0000000011526866 0.9998417920666235 1.000000024389765 1.5513180724321081e-09 8.901977001015427e-11 9.343157124014417e-11 1.542313811958501e-09 2.914342759176097e-09 -1.1279094274080082e-07 1.5309706059260658e-09 3.644897932913857e-08 4.238903817120187e-08 1.0000000012615036 0.9998417921618521 1.0000000246558138 1.6340066695134314e-09 1.6046430793361362e-10 1.6147080595639034e-10 1.631040967082571e-09 3.090168646726101e-09 -1.1279094434185723e-07 1.6145391039184265e-09 3.645456455505956e-08 4.254335154981553e-08 1.000000000276336 0.9998417912940484 1.0000000223769463 8.789295942835647e-10 -4.791833752210815e-10 -4.693476689841511e-10 8.4219704358274e-10 1.5274484954289953e-09 -1.1279094686176478e-07 1.0441594678914628e-09 3.641479518894142e-08 4.125905907281821e-08 1.0000000003563119 0.9998417902322764 0.9999999915334515 -4.966341749165187e-12 1.5615894070248442e-10 1.1815302133403754e-09 -8.601237621814176e-12 -8.342325078116989e-11 -1.1279095380262395e-07 1.106722397737497e-09 3.6653452868904274e-08 3.6750423008327976e-08 0.9999999975575844 0.9998417885803011 1.0000000154536632 -1.5524901955527198e-09 -1.8119660772442364e-09 -2.6612253900504446e-09 -1.0581041072627425e-09 -2.2150412707522156e-09 -1.127910072182025e-07 2.6419874145782595e-09 3.647487273982989e-08 3.8497280844719264e-08
3.482 1.0000000000005422 0.9998417900105945 0.9999999999846075 -9.596485260587798e-12 -3.722627934374262e-12 -9.672211227481849e-12 -1.3329043794857633e-11 -6.243446060266733e-11 -1.1480848586116543e-07 1.5893080425387887e-09 3.6791585762007674e-08 5.309019687522312e-08 1.0000000011527466 0.9998417921113938 1.0000000243928433 1.5501324633250563e-09 8.888631399519118e-11 9.328609137935353e-11 1.541235817066178e-09 2.9132486967176907e-09 -1.1480882314890682e-07 1.4597441357340023e-09 3.6481805524657603e-08 4.372430775503288e-08 1.0000000012616468 0.9998417922067464 1.0000000246594987 1.6328997687681612e-09 1.6037182559892343e-10 1.6136688473151e-10 1.630041059376705e-09 3.0892234694330762e-09 -1.1480882472270561e-07 1.547239696726437e-09 3.648741784644563e-08 4.387426453512236e-08 1.0000000002761005 0.9998417913380976 1.0000000223751777 8.773747240267299e-10 -4.793756588021692e-10 -4.69566029374045e-10 8.407685507076589e-10 1.525703057976152e-09 -1.1480882694962421e-07 9.36431881461605e-10 3.644743268242025e-08 4.2627208667143e-08 1.0000000003478515 0.9998417902698467 0.9999999917413642 -6.601971824344949e-12 1.5234231538574838e-10 1.1531689708619683e-09 -9.897814387338509e-12 -8.322058580343036e-11 -1.1480882501134836e-07 9.96969833378433e-10 3.668888119934939e-08 3.8251628754473215e-08 0.9999999975693997 0.999841788631654 1.0000000153924231 -1.5459361341026424e-09 -1.803667388719148e-09 -2.648878081282214e-09 -1.0539010407855777e-09 -2.205300770265049e-09 -1.1480888654268757e-07 2.590089195740558e-09 3.650666059990465e-08 3.9933623301966e-08
3.492 1.0000000000008566 0.999841790055056 0.9999999999887648 -1.5166246851490057e-11 -4.4288229244931477e-13 -9.647702716969903e-12 -1.593367485501767e-11 -6.221265557222846e-11 -1.1686019683359652e-07 1.6548494408331869e-09 3.682838865337392e-08 5.1801067424794706e-08 1.0000000011528238 0.9998417921569439 1.000000024396264 1.549371781171537e-09 8.87323292718381e-11 9.324540039214557e-11 1.5404603128488355e-09 2.9121949897552817e-09 -1.1686055742931008e-07 1.4124240839818092e-09 3.651330202485662e-08 4.456311962226697e-08 1.0000000012618075 0.9998417922524212 1.0000000246635257 1.632218157855799e-09 1.602587835342168e-10 1.6136790759701786e-10 1.6293434267812281e-09 3.088318767104086e-09 -1.1686055909713138e-07 1.502752495379438e-09 3.6518941518357894e-08 4.4710666994730316e-08 1.0000000002758824 0.9998417913829272 1.0000000223737535 8.762442186628326e-10 -4.795882578170231e-10 -4.696791050002017e-10 8.396422698070152e-10 1.5239990452136764e-09 -1.1686056117348136e-07 8.60647581747843e-10 3.6478740680431336e-08 4.3484063478329674e-08 1.0000000003396223 0.9998417903083423 0.9999999919449042 -7.911160878563598e-12 1.4862956733160797e-10 1.1255710727283277e-09 -1.091945927108431e-11 -8.297404812189412e-11 -1.1686054979556768e-07 9.250493974892379e-10 3.672303648804746e-08 3.908828302075898e-08 0.9999999975811765 0.999841788683749 1.0000000153318311 -1.5390067141696124e-09 -1.7954273393247427e-09 -2.6364849583359212e-09 -1.049425183459106e-09 -2.195566943888854e-09 -1.168606199331978e-07 2.552603612106049e-09 3.653714644242279e-08 4.0814635989206817e-08
3.502 1.0000000000012637 0.9998417901003569 0.9999999999938186 -1.942085960297126e-11 3.143276694042745e-12 -8.384535005018442e-12 -1.7848269787676406e-11 -6.195545354684407e-11 -1.1894629495500563e-07 1.753865455507762e-09 3.6863804546456426e-08 4.990748896423061e-08 1.0000000011529104 0.9998417922032804 1.000000024399884 1.5491136612007778e-09 8.859449953803936e-11 9.332809129498947e-11 1.5399883582972073e-09 2.9111821907746397e-09 -1.1894667992248951e-07 1.3988128508154534e-09 3.654389700915349e-08 4.479118681000565e-08 1.0000000012619772 0.9998417922988818 1.0000000246677527 1.6320384395489042e-09 1.601619312672352e-10 1.614921585332729e-10 1.628949436132184e-09 3.087455346247944e-09 -1.1894668150331567e-07 1.4900395991476458e-09 3.6549563626574315e-08 4.4938435024725796e-08 1.0000000002756742 0.9998417914285426 1.0000000223725323 8.756154137748826e-10 -4.797844314850679e-10 -4.696687764637067e-10 8.388198879309631e-10 1.522337019282353e-09 -1.1894668359443666e-07 8.380009417122033e-10 3.65091481425311e-08 4.371421996379263e-08 1.0000000003316123 0.9998417903477669 0.9999999921440549 -8.749220711063077e-12 1.4504556736921932e-10 1.0987489777600542e-09 -1.1643914664970774e-11 -8.26837827623452e-11 -1.1894666209452025e-07 9.098481991897446e-10 3.675630196386562e-08 3.916369792406561e-08 0.9999999975929071 0.9998417887365936 1.0000000152717448 -1.5316181885704976e-09 -1.7872100872565799e-09 -2.6240273693291066e-09 -1.0446731954464248e-09 -2.185838859032189e-09 -1.1894674134885237e-07 2.5341981412005867e-09 3.6566759058279055e-08 4.102323457248882e-08
3.512 1.0000000000017326 0.9998417901464874 0.9999999999995182 -2.1952571916462653e-11 6.688088569455173e-12 -6.053002287569394e-12 -1.9007575048683276e-11 -6.166194840598208e-11 -1.2106732303195425e-07 1.8505915086845589e-09 3.689750466062313e-08 4.793056806819587e-08 1.000000001152997 0.9998417922504093 1.0000000244035578 1.5493662855784824e-09 8.850020677318784e-11 9.350296775659436e-11 1.5398238560973137e-09 2.910211281882135e-09 -1.210677322873845e-07 1.4193824026520755e-09 3.6573966487648425e-08 4.4409816047174686e-08 1.0000000012621473 0.9998417923461355 1.000000024672033 1.6323689715651597e-09 1.6010882399300533e-10 1.617087212139469e-10 1.6288627487302754e-09 3.0866336953980854e-09 -1.2106773406359708e-07 1.5094362167610455e-09 3.6579660089184825e-08 4.455878799466436e-08 1.000000000275467 0.9998417914749507 1.0000000223713672 8.754977409710041e-10 -4.79936944209466e-10 -4.695658352625477e-10 8.383048763858037e-10 1.520717869339465e-09 -1.210677357839675e-07 8.718192467999506e-10 3.653903184640451e-08 4.3319712943359064e-08 1.0000000003238092 0.9998417903881234 0.9999999923387788 -9.038145268918069e-12 1.416046251369249e-10 1.0726641458108939e-09 -1.2048269843492532e-11 -8.234980686913018e-11 -1.210677042984248e-07 9.499885327209366e-10 3.678900144015922e-08 3.851732502447423e-08 0.999999997604583 0.9998417887901941 1.0000000152120188 -1.5237546640325075e-09 -1.7789890091906826e-09 -2.611535895798696e-09 -1.0396394431713597e-09 -2.1761151649517688e-09 -1.210677927979906e-07 2.5349228049447883e-09 3.6595873296348825e-08 4.0564850624230875e-08
3.522 1.0000000000022298 0.9998417901934359 1.0000000000055558 -2.25538554758065e-11 9.847002859960822e-12 -3.071492776290423e-12 -1.9364752628237298e-11 -6.133284747301313e-11 -1.232238316239116e-07 1.9187526761917438e-09 3.6929307169958704e-08 4.639591220641205e-08 1.0000000011530772 0.9998417922983379 1.0000000244071372 1.5500804832520072e-09 8.846114447855787e-11 9.370063029811309e-11 1.53997750857629e-09 2.9092836349209247e-09 -1.2322426512085718e-07 1.46640181601003e-09 3.660375132465659e-08 4.3506349502764024e-08 1.0000000012623105 0.9998417923941882 1.0000000246762182 1.633161132489357e-09 1.6011082644753033e-10 1.619478848434584e-10 1.6290943601187089e-09 3.0858548201706825e-09 -1.2322426694101695e-07 1.5537997871326527e-09 3.6609471691460214e-08 4.365884434298102e-08 1.0000000002752525 0.9998417915221579 1.0000000223701098 8.758431202110793e-10 -4.800341484628656e-10 -4.694398293257651e-10 8.381085987765379e-10 1.5191427615072733e-09 -1.232242688602097e-07 9.463753254528683e-10 3.6568632775069614e-08 4.238958771255746e-08 1.0000000003161984 0.9998417904294148 0.9999999925290183 -8.764322751164237e-12 1.3830429825305013e-10 1.047235504724813e-09 -1.2103751074441913e-11 -8.197105267010877e-11 -1.2322422635914096e-07 1.0262513214223961e-09 3.6821320767234614e-08 3.72853391663374e-08 0.9999999976161964 0.9998417888445574 1.0000000151525 -1.515458534749952e-09 -1.7707535057542683e-09 -2.5990794059535538e-09 -1.0343110611613426e-09 -2.1663950726250494e-09 -1.2322432443698554e-07 2.5510115272822227e-09 3.662472512565915e-08 3.953444766970967e-08
3.532 1.0000000000027203 0.9998417902411912 1.0000000000115636 -2.1220239841755607e-11 1.2313353624017904e-11 3.183943470970782e-15 -1.889447808528431e-11 -6.096723622363186e-11 -1.2541638061502498e-07 1.945667742930079e-09 3.6959225428065804e-08 4.564878693120184e-08 1.000000001153142 0.9998417923470737 1.0000000244104694 1.5511674623419274e-09 8.847358413505951e-11 9.384371015006493e-11 1.5404578877387907e-09 2.9083991761052346e-09 -1.254168373652074e-07 1.5282274367460137e-09 3.663330555260108e-08 4.222480871120432e-08 1.0000000012624588 0.9998417924430486 1.0000000246801568 1.6343259926780707e-09 1.6016426094480042e-10 1.6213245561033445e-10 1.6296525237479757e-09 3.085119448650392e-09 -1.2541683906336528e-07 1.6123432907930948e-09 3.66390525522838e-08 4.238230142185956e-08 1.0000000002750236 0.9998417915701728 1.0000000223686079 8.765623920819759e-10 -4.800799844519015e-10 -4.693685648702287e-10 8.382394346227228e-10 1.5176121264003115e-09 -1.2541684095152885e-07 1.039518924196254e-09 3.65980044427881e-08 4.107028730210454e-08 1.0000000003087675 0.9998417904716447 0.999999992714698 -7.967066554278554e-12 1.351274537358992e-10 1.0223702737154693e-09 -1.1785994002052555e-11 -8.154768933560842e-11 -1.2541678725033321e-07 1.1156395405317412e-09 3.685326443541691e-08 3.56625204859563e-08 0.9999999976277405 0.9998417888996911 1.000000015093034 -1.5068135005404415e-09 -1.762507795012759e-09 -2.586735480197563e-09 -1.0286779419003649e-09 -2.1566775396513333e-09 -1.2541689537405696e-07 2.5765775811781664e-09 3.665336112754504e-08 3.8085961724068174e-08
3.542 1.000000000003173 0.9998417902897443 1.000000000017128 -1.8134914493496832e-11 1.384815419080876e-11 2.6227106603209254e-12 -1.760743110553573e-11 -6.056580993441788e-11 -1.2764553804296159e-07 1.9315515348280845e-09 3.69874595220716e-08 4.5718932700747325e-08 1.0000000011531869 0.9998417923966257 1.0000000244134106 1.5525110408109736e-09 8.852255230846635e-11 9.387859735129528e-11 1.5412521643961282e-09 2.907559303252322e-09 -1.2764601590626602e-07 1.5930328016429628e-09 3.6662494576690795e-08 4.075111626093546e-08 1.000000001262587 0.9998417924927255 1.0000000246837044 1.6357479011929975e-09 1.60254188908846e-10 1.6220891613838537e-10 1.630524662947843e-09 3.0844280458381504e-09 -1.2764601756810517e-07 1.6739613333421437e-09 3.6668268166408696e-08 4.0914602555167454e-08 1.0000000002747755 0.9998417916190034 1.0000000223667174 8.775404951550522e-10 -4.800895495288169e-10 -4.694050296320541e-10 8.386850825808198e-10 1.5161264217829187e-09 -1.2764601997311226e-07 1.132527891380524e-09 3.6627011335541145e-08 3.955129805045754e-08 1.0000000003015033 0.9998417905148173 0.9999999928957378 -6.729017790580675e-12 1.3204668384407136e-10 9.97996955365202e-10 -1.1092722011919946e-11 -8.107971466040223e-11 -1.2764595438035236e-07 1.2002730370952195e-09 3.688466618774662e-08 3.3880371092187564e-08 0.9999999976392097 0.9998417889556047 1.0000000150334716 -1.497931700597345e-09 -1.7542673371417884e-09 -2.574556826950451e-09 -1.0227503935717596e-09 -2.1469617625216057e-09 -1.276460729837816e-07 2.6050732050641273e-09 3.668164023724214e-08 3.6418875502471366e-08
3.552 1.0000000000035634 0.9998417903390903 1.00000000002183 -1.3643805071293673e-11 1.4304691428521671e-11 4.3760102087809545e-12 -1.556774548414836e-11 -6.012757202019949e-11 -1.299118800271659e-07 1.8866946041548203e-09 3.701433388573313e-08 4.6344315536474973e-08 1.0000000011532086 0.9998417924470049 1.0000000244158394 1.5539750787177584e-09 8.85864974558895e-11 9.379544286566154e-11 1.5423147889692455e-09 2.906763948613242e-09 -1.299123772803808e-07 1.6503189934267681e-09 3.669103933676309e-08 3.9312464883367707e-08 1.0000000012626913 0.9998417925432295 1.000000024686739 1.637289582478732e-09 1.603592217748508e-10 1.6216723286448992e-10 1.6316648141535148e-09 3.0837817109191716e-09 -1.2991237892098634e-07 1.728634195915948e-09 3.669683959669836e-08 3.948217358994026e-08 1.0000000002745035 0.9998417916686614 1.0000000223643155 8.786404995397862e-10 -4.800839515999439e-10 -4.69559564750409e-10 8.39399505320615e-10 1.5146868300978108e-09 -1.2991238108562054e-07 1.2116439275231285e-09 3.665537375810507e-08 3.806555658588837e-08 1.000000000294396 0.9998417905589386 0.9999999930720689 -5.172643438189792e-12 1.290300137059797e-10 9.740850843005272e-10 -1.005834301160203e-11 -8.05663227099801e-11 -1.299123037920019e-07 1.26809138805203e-09 3.691524499650052e-08 3.220358244070587e-08 0.9999999976506004 0.9998417890123088 1.0000000149736858 -1.488947502877301e-09 -1.7460538399099652e-09 -2.5625537886554094e-09 -1.016573520291639e-09 -2.1372465624300844e-09 -1.299124328642591e-07 2.6300318708408553e-09 3.670928205879721e-08 3.478162248765819e-08
3.562 1.0000000000038727 0.9998417903892293 1.0000000000253026 -8.221229461893729e-12 1.3641028996570816e-11 5.0681955435959956e-12 -1.2900488304103016e-11 -5.965320207017972e-11 -1.322159915133329e-07 1.8273107060469111e-09 3.704019671779339e-08 4.713866682277996e-08 1.0000000011532049 0.9998417924982237 1.0000000244176759 1.5554072801660443e-09 8.864185599104456e-11 9.362433454140291e-11 1.5435664697568685e-09 2.9060140780400563e-09 -1.3221650590592797e-07 1.6911066089169374e-09 3.671858937969444e-08 3.817176379629916e-08 1.0000000012627708 0.9998417925945726 1.0000000246891818 1.638799228814533e-09 1.6045566501275733e-10 1.6203745699841995e-10 1.6329940517232573e-09 3.083181246207429e-09 -1.3221650746557305e-07 1.7676817106639578e-09 3.672441636806761e-08 3.8346762156739367e-08 1.000000000274207 0.9998417917191584 1.0000000223613232 8.79711062918882e-10 -4.800872926876744e-10 -4.698014123803543e-10 8.403042351452998e-10 1.5132934091041642e-09 -1.3221650956120268e-07 1.2664912385769094e-09 3.668274135137893e-08 3.688478069093937e-08 1.000000000287437 0.9998417906040159 0.9999999932436602 -3.4546029861065447e-12 1.2604554127819565e-10 9.506451417248284e-10 -8.75352582190472e-12 -8.000775563656427e-11 -1.322164200333687e-07 1.3108212783841735e-09 3.6944681617351174e-08 3.09251409822697e-08 0.999999997661911 0.9998417890698152 1.0000000149135901 -1.4800126401228346e-09 -1.7378913358897737e-09 -2.550695478945336e-09 -1.0102246485571444e-09 -2.1275313621307902e-09 -1.3221656007043067e-07 2.6454086976232916e-09 3.673594112347521e-08 3.3470129298118427e-08
3.572 1.00000000000409 0.9998417904401683 1.0000000000272904 -2.4192284428527866e-12 1.1925271108480584e-11 4.726974759437691e-12 -9.78277696845344e-12 -5.914222719287051e-11 -1.3455846598813977e-07 1.7704881527823372e-09 3.7065317812774614e-08 4.777182162737832e-08 1.0000000011531764 0.9998417925502955 1.0000000244188962 1.5566562778742565e-09 8.866645370213513e-11 9.341698084079183e-11 1.5449088479850408e-09 2.905310501692548e-09 -1.3455899513561473e-07 1.7082141616771444e-09 3.674480801129489e-08 3.758771754704113e-08 1.0000000012628256 0.9998417926467698 1.0000000246910088 1.6401253133316906e-09 1.605215618722972e-10 1.6187137207619225e-10 1.6344139985113203e-09 3.0826265839896888e-09 -1.3455899671444653e-07 1.784118864882907e-09 3.6750661777654825e-08 3.7765680631273717e-08 1.0000000002738858 0.9998417917705088 1.0000000223577152 8.80600519548198e-10 -4.801213580379173e-10 -4.700790504699215e-10 8.413006748934758e-10 1.5119472000658035e-09 -1.3455899865601696e-07 1.2891216088366512e-09 3.6708778045811615e-08 3.6278330676096797e-08 1.0000000002806193 0.9998417906500585 0.9999999934105347 -1.7489961010605418e-12 1.2306709659459213e-10 9.277106938368083e-10 -7.273859765252921e-12 -7.94041276463827e-11 -1.3455889679323317e-07 1.3226365569002977e-09 3.697269440053353e-08 3.032262608971009e-08 0.999999997673142 0.9998417891281384 1.0000000148531547 -1.4712803222932516e-09 -1.7298014332799632e-09 -2.538930186884576e-09 -1.003801756918123e-09 -2.117815385842877e-09 -1.345590478626686e-07 2.6461067487927666e-09 3.676128934899619e-08 3.278402806393683e-08
3.582 1.0000000000042117 0.9998417904919181 1.0000000000276859 3.199363804321722e-12 9.328820688222127e-12 3.5555545687822533e-12 -6.425125945418133e-12 -5.859480073743244e-11 -1.3693990575969494e-07 1.7292955231310326e-09 3.708983192542367e-08 4.8063981671874465e-08 1.0000000011531254 0.9998417926032364 1.0000000244195355 1.557594552028297e-09 8.864757701024868e-11 9.3222445812927e-11 1.5462404100041783e-09 2.904653328654911e-09 -1.3694044729322098e-07 1.6972497835265737e-09 3.676946075527947e-08 3.772927665546708e-08 1.0000000012628578 0.999841792699835 1.000000024692254 1.6411406480298073e-09 1.6054383202376338e-10 1.6171798940249118e-10 1.635822902811108e-09 3.0821183142177297e-09 -1.3694044867583405e-07 1.7736837768924134e-09 3.677534124586055e-08 3.790688506267697e-08 1.0000000002735423 0.9998417918227276 1.0000000223535268 8.811806910497562e-10 -4.801990859707724e-10 -4.703440421414435e-10 8.422870221713539e-10 1.5106485612808083e-09 -1.369404509985779e-07 1.2744808065858443e-09 3.673325003239251e-08 3.6422789235549364e-08 1.00000000027394 0.9998417906970769 0.9999999935727768 -2.2113937600998394e-13 1.2008108651736976e-10 9.053143454037272e-10 -5.724205091967554e-12 -7.875569471326897e-11 -1.3694033647383447e-07 1.3003175501904374e-09 3.69991077433694e-08 3.0557881403455074e-08 0.9999999976842954 0.9998417891872938 1.0000000147924093 -1.4628809701581776e-09 -1.7217964316397102e-09 -2.527208824988637e-09 -9.974063992776226e-10 -2.1080981015353184e-09 -1.3694049865285667e-07 2.628971628221713e-09 3.6785099408519666e-08 3.292178860156293e-08
3.592 1.0000000000042415 0.9998417905444958 1.000000000026545 8.128949437246854e-12 6.108329238298059e-12 1.8536146314547687e-12 -3.0524583889977256e-12 -5.8010767113963095e-11 -1.393609218755605e-07 1.7097050244227888e-09 3.7113752393831884e-08 4.798836645142501e-08 1.0000000011530557 0.9998417926570631 1.000000024419679 1.5581402718753003e-09 8.858563828469574e-11 9.307087194282647e-11 1.547467152219349e-09 2.9040432894829706e-09 -1.3936147428249036e-07 1.658057689581062e-09 3.679249209275825e-08 3.858580689140127e-08 1.0000000012628711 0.9998417927537872 1.0000000246930036 1.6417641357149722e-09 1.6052309672120782e-10 1.6160749836193584e-10 1.6371268818156239e-09 3.0816569037877764e-09 -1.3936147548336507e-07 1.736273925605021e-09 3.6798399254779935e-08 3.8759867082755825e-08 1.0000000002731804 0.9998417918758321 1.000000022348842 8.813696251773667e-10 -4.80320074201606e-10 -4.705658768223138e-10 8.431696378054502e-10 1.5093977610875253e-09 -1.3936147796281834e-07 1.221786962690329e-09 3.675610191220727e-08 3.730648488517327e-08 1.000000000267396 0.9998417907450855 0.999999993730529 9.993231630375572e-13 1.1709093204513684e-10 8.834708226545251e-10 -4.207939667336368e-12 -7.806228382200031e-11 -1.3936135089320506e-07 1.244481519035782e-09 3.7023906725613306e-08 3.1576355937518885e-08 0.9999999976953753 0.9998417892472979 1.000000014731433 -1.4549004618282362e-09 -1.7138750594873062e-09 -2.5155006512875906e-09 -9.911331556863955e-10 -2.098378902343544e-09 -1.3936152389643606e-07 2.5939834180663815e-09 3.6807317186857425e-08 3.38675788279813e-08
3.602 1.0000000000041886 0.9998417905979221 1.0000000000240745 1.1969432308354457e-11 2.577379536512872e-12 -5.749877728966724e-14 1.10616767627428e-13 -5.739073877160242e-11 -1.4182213439419592e-07 1.7103902536858312e-09 3.713703596342029e-08 4.7625847600318885e-08 1.0000000011529726 0.9998417927117935 1.0000000244194476 1.5582652196338698e-09 8.849517073508567e-11 9.296966934521341e-11 1.5485054816485238e-09 2.903481064682383e-09 -1.4182269633203739e-07 1.595861264961882e-09 3.68140629473916e-08 3.994811294677381e-08 1.0000000012628711 0.9998417928086424 1.0000000246933793 1.6419664126915678e-09 1.6047351941423022e-10 1.615477949853883e-10 1.63824241177493e-09 3.081242890781779e-09 -1.418226973324757e-07 1.6770342565779285e-09 3.681999677073084e-08 4.0116697936879566e-08 1.0000000002728051 0.9998417919298404 1.0000000223437826 8.811381545117362e-10 -4.804696061749591e-10 -4.707369420918381e-10 8.438645732750571e-10 1.5081954335307385e-09 -1.418226998286779e-07 1.1359941559191576e-09 3.6777494193499506e-08 3.871041506187655e-08 1.0000000002609886 0.9998417907940972 0.9999999938839783 1.830745084139667e-12 1.1411702172191464e-10 8.621741073509898e-10 -2.822825731860274e-12 -7.732364827776365e-11 -1.4182256060038627e-07 1.1610064826578539e-09 3.704726146798512e-08 3.310514495287492e-08 0.9999999977063871 0.9998417893081689 1.000000014670344 -1.4473725484384957e-09 -1.706021811957293e-09 -2.503798232430114e-09 -9.850664301262354e-10 -2.0886569611705683e-09 -1.4182274443685828e-07 2.5449797031698537e-09 3.6828098967108115e-08 3.5372412807186704e-08
3.612 1.000000000004067 0.9998417906522222 1.0000000000206024 1.4446469661076294e-11 -9.286734262903915e-13 -1.8873102423771454e-12 2.8478526917507852e-12 -5.6734443626763293e-11 -1.4432417316215938e-07 1.7246915713044635e-09 3.715965118937824e-08 4.711568384341275e-08 1.0000000011528813 0.9998417927674466 1.0000000244189857 1.5579818306355157e-09 8.839763653609559e-11 9.291207189733435e-11 1.5492797584016828e-09 2.9029665153641955e-09 -1.443247428105743e-07 1.5213154369800366e-09 3.683452304492095e-08 4.1484955280932816e-08 1.000000001262863 0.9998417928644202 1.0000000246935241 1.6417604689273791e-09 1.6041722883148345e-10 1.6153163192436413e-10 1.6390941385449068e-09 3.0808770015702697e-09 -1.4432474404197637e-07 1.6063129880836482e-09 3.684048354015664e-08 4.1647789296605175e-08 1.0000000002724216 0.9998417919847705 1.0000000223384922 8.804982526883377e-10 -4.806261417982584e-10 -4.708644590822907e-10 8.442960584693458e-10 1.507041993037574e-09 -1.4432474655071347e-07 1.0287332609388838e-09 3.679777590304315e-08 4.0290729312908605e-08 1.0000000002547182 0.9998417908441283 0.9999999940333449 2.2338905420531727e-12 1.1118889745373475e-10 8.41404123746115e-10 -1.66242547499635e-12 -7.654036985644828e-11 -1.44324595199977e-07 1.0618177657014651e-09 3.706950082939895e-08 3.476291193584995e-08 0.9999999977173366 0.9998417893699257 1.0000000146092836 -1.4402897821778206e-09 -1.6982139298573207e-09 -2.492109111039984e-09 -9.792833387490208e-10 -2.0789315818290378e-09 -1.4432478959032963e-07 2.4892807645157493e-09 3.6847786929647225e-08 3.705591271267449e-08
3.622 1.000000000003895 0.9998417907074243 1.0000000000165417 1.540504304984767e-11 -4.0895170377780765e-12 -3.4011982462520974e-12 4.961763008375266e-12 -5.604198061714442e-11 -1.468676762604481e-07 1.7431250987084733e-09 3.718161526446964e-08 4.662210452336802e-08 1.0000000011527876 0.9998417928240405 1.0000000244184497 1.5573260774177758e-09 8.831204101633939e-11 9.288541728104708e-11 1.5497242670567961e-09 2.902500342568591e-09 -1.4686825329120625e-07 1.4489830979264955e-09 3.685432043014397e-08 4.2857968944750985e-08 1.0000000012628527 0.9998417929211394 1.0000000246935947 1.6411817164539749e-09 1.60372797707699e-10 1.6154666212576374e-10 1.6396159638173851e-09 3.080558929556144e-09 -1.4686825450860642e-07 1.5380382801214595e-09 3.686030768562958e-08 4.301607653923169e-08 1.0000000002720364 0.9998417920406416 1.0000000223331267 8.794859153320981e-10 -4.807705515699312e-10 -4.709606570445717e-10 8.443983201947152e-10 1.5059375547490012e-09 -1.4686825689354603e-07 9.184978856432099e-10 3.681739467018846e-08 4.169929979277679e-08 1.0000000002485874 0.9998417908951954 0.9999999941788725 2.1950318813086077e-12 1.08334578036574e-10 8.211385200926931e-10 -8.140942804425682e-13 -7.571254998955005e-11 -1.4686809353018302e-07 9.64440245737804e-10 3.7091036459924434e-08 3.619234442591505e-08 0.9999999977282297 0.9998417894325873 1.000000014548406 -1.4336206132919934e-09 -1.690431450950006e-09 -2.4804460697599544e-09 -9.738520516729634e-10 -2.0692025996851278e-09 -1.4686829878698253e-07 2.4360757302267165e-09 3.6866823186872166e-08 3.854358908366318e-08
3.632 1.0000000000036942 0.9998417907635582 1.0000000000123546 1.479688661020461e-11 -6.628595926787609e-12 -4.426784065799802e-12 6.29035228898422e-12 -5.531366110335346e-11 -1.4945329224594214e-07 1.755672496902952e-09 3.7202998816379154e-08 4.630704491868176e-08 1.000000001152698 0.9998417928815952 1.000000024417999 1.5563450213024832e-09 8.824558447008801e-11 9.287964666866164e-11 1.5497918605068856e-09 2.9020823120793076e-09 -1.4945387624035268e-07 1.3942081015393596e-09 3.6873882756516616e-08 4.380599137465503e-08 1.0000000012628463 0.9998417929788198 1.000000024693751 1.6402778768893008e-09 1.6034767109260088e-10 1.6158231669592793e-10 1.6397606954582023e-09 3.08028911872101e-09 -1.4945387746727233e-07 1.4866069275575165e-09 3.6879896805891634e-08 4.396112613121738e-08 1.000000000271655 0.9998417920974734 1.0000000223278471 8.781477603824174e-10 -4.808953342369861e-10 -4.710360738022982e-10 8.441238854467798e-10 1.5048824787844403e-09 -1.494538796324884e-07 8.294898431653954e-10 3.6836778367231455e-08 4.2669608725883246e-08 1.0000000002425997 0.9998417909473158 0.9999999943208192 1.7198107000258935e-12 1.055722316849027e-10 8.013603638426098e-10 -3.481104660765667e-13 -7.484037583368295e-11 -1.4945370457752564e-07 8.89555865928631e-10 3.7112263200729765e-08 3.7139647674511074e-08 0.9999999977390722 0.9998417894961733 1.000000014487871 -1.4273220717838161e-09 -1.6826655791448546e-09 -2.468818999120836e-09 -9.688215701003642e-10 -2.059469536388144e-09 -1.4945392015169673e-07 2.394098689094894e-09 3.68856335029704e-08 3.9555943873922715e-08
3.642 1.0000000000034874 0.9998417908206567 1.0000000000085163 1.2680927445389965e-11 -8.333996205946629e-12 -4.855398420762417e-12 6.7281543513551996e-12 -5.4549809118494425e-11 -1.5208167868713088e-07 1.7541422858055615e-09 3.722392187324291e-08 4.628828357854177e-08 1.0000000011526178 0.9998417929401305 1.0000000244177878 1.5551015965144741e-09 8.819356417722591e-11 9.288828685623389e-11 1.5494672676991273e-09 2.9017129566187316e-09 -1.5208226907561357e-07 1.3690196755083372e-09 3.6893517627421465e-08 4.417565838767558e-08 1.0000000012628494 0.9998417930374798 1.0000000246941474 1.6391115994265035e-09 1.6033688100452772e-10 1.616324105290052e-10 1.6395134694333496e-09 3.080068067967531e-09 -1.5208227043214152e-07 1.4630730294073731e-09 3.6899558406018054e-08 4.4329871967057214e-08 1.0000000002712832 0.9998417921552852 1.0000000223228063 8.765463304360245e-10 -4.810054742618403e-10 -4.71096774319061e-10 8.434574297090521e-10 1.50387671859908e-09 -1.5208227284587943e-07 7.864588352911673e-10 3.6856235209892886e-08 4.30461773114317e-08 1.000000000236759 0.9998417910005084 0.9999999944594482 8.368898138941414e-13 1.0290695209667811e-10 7.820602536637218e-10 -3.0260115694310425e-13 -7.392441281365553e-11 -1.5208208582239042e-07 8.553464473800887e-10 3.713347454217132e-08 3.74710646785466e-08 0.9999999977498715 0.9998417895607034 1.0000000144278325 -1.4213352369342435e-09 -1.6749203450241082e-09 -2.4572336508127167e-09 -9.642095086413856e-10 -2.0497317946819837e-09 -1.5208231180201732e-07 2.3695359681469187e-09 3.6904527069601766e-08 3.993328737215795e-08
3.652 1.000000000003298 0.9998417908787514 1.0000000000054734 9.235466301190499e-12 -9.070150004216763e-12 -4.6471058670010944e-12 6.246831578071994e-12 -5.3750706472651095e-11 -1.5475350331887448e-07 1.734783511380932e-09 3.724454981816588e-08 4.6583199773904445e-08 1.0000000011525523 0.9998417929996646 1.000000024417949 1.553686844439611e-09 8.814626018529307e-11 9.290802354132909e-11 1.5487775672605054e-09 2.9013924504650153e-09 -1.5475410008036456e-07 1.378601572638435e-09 3.69133559776399e-08 4.391394520024506e-08 1.000000001262867 0.9998417930971393 1.0000000246949161 1.6377744232678366e-09 1.6033048843954284e-10 1.6169355114683991e-10 1.638900870487438e-09 3.079895946801486e-09 -1.5475410104999748e-07 1.4721096284418403e-09 3.691942338625331e-08 4.406936429798136e-08 1.0000000002709264 0.9998417922140964 1.0000000223181382 8.747719494192417e-10 -4.811109008987619e-10 -4.711460418926268e-10 8.424256360988124e-10 1.5029206524333298e-09 -1.547541035475474e-07 8.029916375179388e-10 3.6875896700640626e-08 4.2775473439808245e-08 1.0000000002310694 0.999841791054791 0.9999999945950101 -3.8489999314337157e-13 1.0033742572951693e-10 7.632319732444674e-10 -6.724654165435006e-13 -7.2964674270527e-11 -1.5475390535442406e-07 8.695486046564084e-10 3.715481130486839e-08 3.715160923584736e-08 0.9999999977606318 0.9998417896261971 1.0000000143684264 -1.4155717513905283e-09 -1.6672046355380569e-09 -2.445692921213218e-09 -9.599907176884725e-10 -2.0399893867182996e-09 -1.547541410703944e-07 2.3649163481527814e-09 3.69236372300217e-08 3.9621268263173687e-08
3.662 1.0000000000031481 0.9998417909378745 1.0000000000036 4.766086455854676e-12 -8.782889594904442e-12 -3.838394123420052e-12 4.902961485172782e-12 -5.291671703505821e-11 -1.5746944316274455e-07 1.7005125618148802e-09 3.7265073357079745e-08 4.7072124693879325e-08 1.0000000011525059 0.9998417930602171 1.0000000244185807 1.5522270207652243e-09 8.809791615789055e-11 9.293387867327002e-11 1.547790590138757e-09 2.9011209232840046e-09 -1.574700457397892e-07 1.4201257170830012e-09 3.693333394437983e-08 4.3049881245178845e-08 1.0000000012629038 0.9998417931578175 1.0000000246961553 1.636392280236388e-09 1.603233553727523e-10 1.6176111732596589e-10 1.637991246482943e-09 3.0797724178254985e-09 -1.574700464733575e-07 1.5111362713630358e-09 3.693942785115674e-08 4.320861583826936e-08 1.000000000270589 0.999841792273925 1.000000022313942 8.729509185366754e-10 -4.812163082150769e-10 -4.711887621934824e-10 8.410962963315171e-10 1.5020145282210852e-09 -1.5747004918567567e-07 8.72254898964055e-10 3.689569909569409e-08 4.188662344128693e-08 1.0000000002255334 0.999841791110182 0.9999999947277263 -1.8283960287815037e-12 9.786348452754535e-11 7.448661251015134e-10 -1.4073353265925602e-12 -7.196204662217962e-11 -1.5746983990077077e-07 9.258064317094213e-10 3.717623976897415e-08 3.6216444927142326e-08 0.9999999977713584 0.9998417896926736 1.0000000143097532 -1.409906150209319e-09 -1.659523374050356e-09 -2.4342009547534836e-09 -9.560993018008462e-10 -2.030241771343781e-09 -1.5747008542608943e-07 2.379055064863615e-09 3.694290110010124e-08 3.864832320965113e-08
3.672 1.0000000000030553 0.9998417909980547 1.0000000000031555 -3.0814034664229066e-13 -7.50315165356873e-12 -2.548074141067401e-12 2.8313936342000875e-12 -5.204821132676045e-11 -1.602301853886027e-07 1.661462890438887e-09 3.728564932542777e-08 4.751971226825815e-08 1.00000000115248 0.9998417931218054 1.0000000244197305 1.5508732196044976e-09 8.805386521252177e-11 9.29565650725908e-11 1.546601773361231e-09 2.9008984685310317e-09 -1.6023079313206405e-07 1.4843011295520486e-09 3.695319616752708e-08 4.168645300403536e-08 1.0000000012629608 0.999841793219531 1.0000000246979128 1.635116444878075e-09 1.603202978496163e-10 1.6182564199496118e-10 1.6368799488382836e-09 3.0796976964179863e-09 -1.602307939511638e-07 1.5716715999574222e-09 3.6959316517839814e-08 4.1850509100917194e-08 1.0000000002702725 0.9998417923347895 1.0000000223102643 8.712345941207157e-10 -4.81317216570254e-10 -4.712346582943657e-10 8.395645785559684e-10 1.5011581642710502e-09 -1.6023079657537696e-07 9.730936211513632e-10 3.691538658371031e-08 4.0483280542029885e-08 1.0000000002201528 0.9998417911666977 0.9999999948577706 -3.3358141428349103e-12 9.549196287073537e-11 7.269443350990329e-10 -2.423587035405234e-12 -7.091660353515541e-11 -1.6023057645031434e-07 1.0085667490172653e-09 3.719754671730728e-08 3.475812319755371e-08 0.999999997782054 0.99984178976015 1.0000000142518641 -1.4041867304994504e-09 -1.6518713113940178e-09 -2.42276728864266e-09 -9.524411596351206e-10 -2.020488785705305e-09 -1.6023083119246544e-07 2.4075718774472047e-09 3.696206294292092e-08 3.711726555179363e-08
3.682 1.0000000000030338 0.9998417910593185 1.0000000000042542 -5.4976101667291775e-12 -5.3475418197403316e-12 -9.709369413210115e-13 2.2422592705166643e-13 -5.114544882670922e-11 -1.630364270135788e-07 1.6324730598588903e-09 3.7306303334768164e-08 4.765579212475314e-08 1.0000000011524743 0.9998417931844452 1.0000000244213916 1.5497747301381792e-09 8.802659538567067e-11 9.296099270187636e-11 1.545315538168183e-09 2.9007248387827143e-09 -1.6303703906673793e-07 1.5581500101218976e-09 3.6972514757857074e-08 4.000898410564683e-08 1.0000000012630386 0.9998417932822964 1.000000024700182 1.6340961628949684e-09 1.6033399935377097e-10 1.6187159298347587e-10 1.6356710867078322e-09 3.079672362363264e-09 -1.6303703981932493e-07 1.6416668457435927e-09 3.6978661544802576e-08 4.018003019396143e-08 1.0000000002699765 0.9998417923967053 1.0000000223071 8.697725327572588e-10 -4.814009794362039e-10 -4.712990830370155e-10 8.37934855477978e-10 1.5003518030777683e-09 -1.6303704221547528e-07 1.08221559963501e-09 3.6934530615040366e-08 3.8753124399322714e-08 1.0000000002149256 0.999841791224355 0.999999994985257 -4.735035730132368e-12 9.32331766249821e-11 7.094380282081745e-10 -3.6209170799273604e-12 -6.982889531970499e-11 -1.63036812115525e-07 1.1001878658780628e-09 3.7218349564358477e-08 3.2939201168731044e-08 0.9999999977927184 0.9998417898286442 1.0000000141947554 -1.3982619053928165e-09 -1.644235837850145e-09 -2.41140718678877e-09 -9.489120604569576e-10 -2.01073027300278e-09 -1.6303707533237826e-07 2.4435598565729096e-09 3.6980695156181094e-08 3.5218326186567294e-08
3.692 1.0000000000030904 0.9998417911216874 1.0000000000068503 -1.0303478904947174e-11 -2.5137453585788856e-12 6.436471644457828e-13 -2.6958446868939967e-12 -5.0208750539678807e-11 -1.6588887508244908e-07 1.627123809555648e-09 3.732682937206068e-08 4.7278338677515804e-08 1.0000000011524868 0.9998417932481524 1.0000000244235059 1.549050878333316e-09 8.802701359433932e-11 9.292862791079619e-11 1.5440294089733069e-09 2.9006003881909853e-09 -1.6588949019342158e-07 1.6275413256486686e-09 3.6990732014651404e-08 3.8297771933666226e-08 1.0000000012631345 0.9998417933461291 1.0000000247029037 1.6334508718644375e-09 1.6037539037901372e-10 1.6188078505638233e-10 1.6344626373742975e-09 3.079695717528883e-09 -1.658894909959385e-07 1.7077381256632956e-09 3.699690534495732e-08 3.8476618876972854e-08 1.000000000269699 0.9998417924596876 1.00000002230439 8.686847617820117e-10 -4.81456728758246e-10 -4.714005561920309e-10 8.363046291490394e-10 1.4995952769060216e-09 -1.6588949330342004e-07 1.1797568620307317e-09 3.6952573029632984e-08 3.6982747938258895e-08 1.000000000209849 0.9998417912831673 0.999999995110241 -5.8707557583415865e-12 9.109144432318528e-11 6.923130722142524e-10 -4.898926976142286e-12 -6.869908609575092e-11 -1.6588925285630107e-07 1.1844103344310091e-09 3.7238131768768464e-08 3.102112529554693e-08 0.9999999978033495 0.99984178989817 1.000000014138371 -1.3920093910617699e-09 -1.6366067646248245e-09 -2.4001394963851763e-09 -9.454146502643626e-10 -2.0009662241969065e-09 -1.6588952497746102e-07 2.4784152193941407e-09 3.699824294046102e-08 3.325212113974833e-08
3.702 1.0000000000032252 0.9998417911851791 1.0000000000107432 -1.4276790698789706e-11 7.307231326903403e-13 2.0271847248666116e-12 -5.701084583224441e-12 -4.923882116422252e-11 -1.687882464184535e-07 1.6506953100118478e-09 3.734673706948972e-08 4.633545577047813e-08 1.0000000011525136 0.9998417933129397 1.0000000244259715 1.5487747589051693e-09 8.80547939946779e-11 9.284499282444546e-11 1.542825384930819e-09 2.900524726347017e-09 -1.687888630336315e-07 1.6792244303615712e-09 3.700723673962128e-08 3.6914178569327147e-08 1.000000001263244 0.9998417934110423 1.0000000247059766 1.633253116985763e-09 1.6044397901666223e-10 1.6183834683248907e-10 1.6333363840846756e-09 3.079767846336974e-09 -1.687888638933309e-07 1.7571303253755388e-09 3.7013436753519996e-08 3.709999969464066e-08 1.0000000002694358 0.9998417925237509 1.000000022302033 8.680444326179904e-10 -4.814846829177734e-10 -4.715532865566933e-10 8.347564864594708e-10 1.498888036031824e-09 -1.6878886617250303e-07 1.2499487727514959e-09 3.696890248082312e-08 3.554589754301208e-08 1.0000000002049176 0.9998417913431483 0.999999995232723 -6.624045298693395e-12 8.90574460050906e-11 6.755382646894547e-10 -6.1659387231998065e-12 -6.752819499749173e-11 -1.6878861583436893e-07 1.247245115278668e-09 3.725631181311342e-08 2.9376823937354296e-08 0.9999999978139441 0.9998417899687426 1.0000000140826122 -1.3853515391197105e-09 -1.6289849972207846e-09 -2.388978656099954e-09 -9.418658397790467e-10 -1.9911966513961023e-09 -1.6878889651835826e-07 2.503073381902366e-09 3.7014100428976245e-08 3.1627679536805506e-08
3.712 1.0000000000034346 0.9998417912498079 1.0000000000156024 -1.7059291245144676e-11 4.0711540990393485e-12 2.9331869534732823e-12 -8.579218422731916e-12 -4.823615060601395e-11 -1.717352680480692e-07 1.6969099060992138e-09 3.7365282805362865e-08 4.4960967633148295e-08 1.0000000011525492 0.9998417933788214 1.0000000244286578 1.5489727710412196e-09 8.809470212188759e-11 9.270746536038803e-11 1.5417687744849359e-09 2.9004977211087155e-09 -1.7173588479306906e-07 1.7026787759650154e-09 3.7021469883464e-08 3.622277906020514e-08 1.0000000012633627 0.9998417934770497 1.0000000247092706 1.633529302758521e-09 1.6052495627828511e-10 1.6174197834863584e-10 1.6323574869339563e-09 3.0798885575527e-09 -1.7173588540523248e-07 1.7796195990497396e-09 3.702769676996386e-08 3.64125727058526e-08 1.000000000269182 0.9998417925889082 1.0000000222998997 8.678776047506484e-10 -4.815004896872171e-10 -4.717597864859882e-10 8.333551602903303e-10 1.498230700122838e-09 -1.717358875064837e-07 1.2811995764965665e-09 3.6982960081589206e-08 3.482393362893641e-08 1.0000000002001248 0.99984179140431 0.99999999535266 -6.918049996604565e-12 8.710418226978187e-11 6.590957771797126e-10 -7.343007853661226e-12 -6.631703776076512e-11 -1.7173562804243428e-07 1.2776419888495294e-09 3.7272339754027985e-08 2.84315857975956e-08 0.9999999978244978 0.9998417900403751 1.000000014027349 -1.3782576307739213e-09 -1.6213869833366838e-09 -2.377926810928061e-09 -9.381993509838825e-10 -1.9814213024143884e-09 -1.7173591650910215e-07 2.5097122081838908e-09 3.70277137386731e-08 3.0781412278296224e-08
3.722 1.0000000000037075 0.9998417913155837 1.0000000000210012 -1.840641333738064e-11 7.1760159796709626e-12 3.1814200221271343e-12 -1.1147624024187016e-11 -4.720060963001449e-11 -1.7473067668753306e-07 1.7509804082684854e-09 3.738158956474233e-08 4.345536131970298e-08 1.0000000011525885 0.999841793445811 1.0000000244314173 1.549632516484232e-09 8.812196686622938e-11 9.253189967240678e-11 1.5409088411632763e-09 2.9005191081985204e-09 -1.7473129201601645e-07 1.6918721520642715e-09 3.703304123648645e-08 3.6448403859095096e-08 1.0000000012634855 0.999841793544165 1.0000000247126373 1.6342669364417569e-09 1.6059313873762588e-10 1.6160754457317103e-10 1.6315752360640382e-09 3.080057957952925e-09 -1.747312926334553e-07 1.7693394231437435e-09 3.703929516605109e-08 3.663759620606843e-08 1.0000000002689318 0.9998417926551731 1.0000000222978416 8.681726649031682e-10 -4.815287928318556e-10 -4.720044589308393e-10 8.321499612658492e-10 1.4976228576963286e-09 -1.7473129491762048e-07 1.266781933776513e-09 3.6994355617501244e-08 3.505398688937337e-08 1.000000000195463 0.9998417914666649 0.9999999954699771 -6.714475140720431e-12 8.5193314311406e-11 6.42989594086346e-10 -8.365143214321466e-12 -6.506552808071604e-11 -1.747310260006401e-07 1.2686205374911757e-09 3.728580334534002e-08 2.8496215637699566e-08 0.9999999978350047 0.9998417901130822 1.0000000139724339 -1.370734240724921e-09 -1.6138381369461717e-09 -2.3669677326022727e-09 -9.343642371816421e-10 -1.971640130785345e-09 -1.7473132229645008e-07 2.4936121751050605e-09 3.703869348872501e-08 3.099612316244139e-08
3.732 1.0000000000040308 0.9998417913825148 1.0000000000264673 -1.8199409420540472e-11 9.733901240172597e-12 2.695781125020558e-12 -1.3262680408950914e-11 -4.613379407942867e-11 -1.777752198675481e-07 1.795913362007873e-09 3.739482910397208e-08 4.22130028177161e-08 1.000000001152626 0.9998417935139227 1.0000000244340996 1.5507090769883937e-09 8.811263306850394e-11 9.235235170446526e-11 1.5402790038986367e-09 2.9005890276083274e-09 -1.7777583248237067e-07 1.6466718716116249e-09 3.7041829751949764e-08 3.7551890135691464e-08 1.000000001263606 0.9998417936124024 1.0000000247159266 1.6354213827776504e-09 1.6062484088561168e-10 1.6146937898946446e-10 1.6310231578005355e-09 3.0802754001414647e-09 -1.7777583302422492e-07 1.726222076242636e-09 3.7048110956058056e-08 3.773618438177433e-08 1.0000000002686804 0.9998417927225599 1.0000000222957088 8.688851641104978e-10 -4.815939492256272e-10 -4.722526863944127e-10 8.311751357538937e-10 1.4970641955863945e-09 -1.7777583491934105e-07 1.2057866646319077e-09 3.700296761109049e-08 3.619479219246804e-08 1.0000000001909233 0.9998417915302246 0.9999999955845845 -6.011921219173683e-12 8.328618911401537e-11 6.27244376831238e-10 -9.18095381765632e-12 -6.377502773194827e-11 -1.7777555758660284e-07 1.2184962460392133e-09 3.729652099513339e-08 2.957929853279096e-08 0.9999999978454605 0.9998417901868777 1.0000000139177148 -1.362821245085439e-09 -1.6063632933428577e-09 -2.356066262649315e-09 -9.303249781880009e-10 -1.961853646354083e-09 -1.7777586126693064e-07 2.4546133362071685e-09 3.704691238940935e-08 3.222851437414813e-08
3.742 1.0000000000043858 0.9998417914506061 1.0000000000315354 -1.6457913138618195e-11 1.1489919078414343e-11 1.5284396303952533e-12 -1.4824311926751378e-11 -4.503550470937172e-11 -1.808696549371234e-07 1.8175325542021727e-09 3.74044175003628e-08 4.1606206487080336e-08 1.0000000011526564 0.99984179358317 1.000000024436565 1.5521238062045713e-09 8.805378785187231e-11 9.221168674726573e-11 1.539897704977432e-09 2.9007070901773943e-09 -1.8087026335466985e-07 1.573550815946768e-09 3.7048037835935833e-08 3.9236033429924895e-08 1.0000000012637196 0.9998417936817758 1.0000000247189993 1.6369140406318236e-09 1.6060702140063744e-10 1.6136989027008771e-10 1.6307195621718287e-09 3.0805412684770243e-09 -1.8087026397481084e-07 1.6566691518151918e-09 3.705434667347346e-08 3.9413081203334414e-08 1.0000000002684222 0.9998417927910825 1.0000000222933614 8.699373241521415e-10 -4.817084088706145e-10 -4.724620975319386e-10 8.30448730580874e-10 1.4965545050436262e-09 -1.808702657952435e-07 1.1039062947571752e-09 3.7008997515206466e-08 3.7934056252977274e-08 1.0000000001864968 0.9998417915950006 0.999999995696391 -4.850800997166653e-12 8.13553029261756e-11 6.118959867494924e-10 -9.756221413881928e-12 -6.24462275467488e-11 -1.808699796666338e-07 1.1317282507519628e-09 3.7304598221857655e-08 3.136510607358603e-08 0.9999999978558591 0.999841790261775 1.000000013863051 -1.3545927747208067e-09 -1.5989766782789863e-09 -2.3451797130492724e-09 -9.260620010829165e-10 -1.9520617386803056e-09 -1.8087029077674824e-07 2.397624287957717e-09 3.705256014760437e-08 3.411888780867764e-08
3.752 1.0000000000047533 0.9998417915198626 1.0000000000358067 -1.3345610738600436e-11 1.2275123111276135e-11 -1.3334254184155253e-13 -1.5773525437700692e-11 -4.3906777408926165e-11 -1.8401474971697526e-07 1.8067130506930425e-09 3.74101710114537e-08 4.185800542711803e-08 1.0000000011526746 0.9998417936535685 1.0000000244387004 1.553762194073782e-09 8.794844324094899e-11 9.21452611454133e-11 1.5397694158957602e-09 2.9008729502082215e-09 -1.8401535321633222e-07 1.4853189816409191e-09 3.705217551052465e-08 4.107746540249502e-08 1.000000001263821 0.9998417937523001 1.0000000247217413 1.6386306565594773e-09 1.605427795873959e-10 1.6134491152606245e-10 1.6306689543536724e-09 3.080854781014062e-09 -1.8401535377477032e-07 1.5731631682973674e-09 3.7058512395190386e-08 4.124716771093821e-08 1.0000000002681522 0.9998417928607554 1.000000022290686 8.712151118566872e-10 -4.818699129580114e-10 -4.725971328116657e-10 8.299755221018559e-10 1.496093345644402e-09 -1.8401535540408746e-07 9.74086765673862e-10 3.7012954372790483e-08 3.983119009000446e-08 1.000000000182175 0.9998417916610055 0.9999999958053213 -3.3192851166761927e-12 7.9390516246053e-11 5.969751267938483e-10 -1.0070741344763928e-11 -6.107947077366813e-11 -1.840150610081421e-07 1.019302725029518e-09 3.7310427720867133e-08 3.338192228582743e-08 0.9999999978661968 0.9998417903377897 1.0000000138083247 -1.3461601907797435e-09 -1.591675965722362e-09 -2.3342714557891655e-09 -9.215689660495026e-10 -1.9422646442707553e-09 -1.8401537922650095e-07 2.3318896142908394e-09 3.7056131466428615e-08 3.6172402434125347e-08
3.762 1.0000000000051112 0.9998417915902869 1.0000000000389981 -9.160134265224126e-12 1.2025446026634237e-11 -1.9874127382930666e-12 -1.6083870502268183e-11 -4.27481822578144e-11 -1.8721128308307235e-07 1.7599713631407435e-09 3.741237755259864e-08 4.295857307231542e-08 1.0000000011526768 0.999841793725133 1.0000000244404261 1.5554793915501874e-09 8.781338233567546e-11 9.216600106412368e-11 1.53989032214618e-09 2.9010865811897922e-09 -1.8721188086425176e-07 1.3996544396396902e-09 3.705496423998762e-08 4.267331176343212e-08 1.0000000012639063 0.9998417938239912 1.0000000247240748 1.6404256900492362e-09 1.6044868739647387e-10 1.6140703267279594e-10 1.6308676195706402e-09 3.0812152933823e-09 -1.872118809687878e-07 1.492612972198304e-09 3.706132957909539e-08 4.283713745756876e-08 1.0000000002678664 0.999841792931595 1.0000000222876033 8.725730394312768e-10 -4.820613787168415e-10 -4.726446203026649e-10 8.297519279526216e-10 1.495680210568852e-09 -1.8721188275456153e-07 8.376890754245274e-10 3.701555918028401e-08 4.147153433250472e-08 1.0000000001779488 0.9998417917282515 0.9999999959113309 -1.5497671790854153e-12 7.739929005081805e-11 5.824920081940219e-10 -1.0114246678629765e-11 -5.967597193325058e-11 -1.872115800122425e-07 8.990379026071338e-10 3.731462101434341e-08 3.518757089105575e-08 0.9999999978764688 0.999841790414938 1.0000000137534546 -1.337667113251865e-09 -1.5844449764599815e-09 -2.323327836002189e-09 -9.16847891730209e-10 -1.9324625169637006e-09 -1.8721190500278573e-07 2.2690887035959676e-09 3.705833543028724e-08 3.793881530845039e-08
3.772 1.0000000000054379 0.9998417916618826 1.0000000000409772 -4.299496437043921e-12 1.0783957591530353e-11 -3.662706541390656e-12 -1.5751241272539394e-11 -4.156029539146269e-11 -1.9046004345211344e-07 1.6800822338478069e-09 3.74117611186119e-08 4.4666266041958e-08 1.0000000011526602 0.9998417937978819 1.0000000244417035 1.5571198046011794e-09 8.767292793161512e-11 9.225745400986593e-11 1.5402546774127562e-09 2.901346811393458e-09 -1.9046063523641346e-07 1.3360089828016829e-09 3.705717612274766e-08 4.372494432867567e-08 1.000000001263973 0.9998417938968654 1.0000000247259588 1.6421439030565927e-09 1.6034961787770152e-10 1.615399666925172e-10 1.6313098910313004e-09 3.081623346848417e-09 -1.9046063509642078e-07 1.4331741433656895e-09 3.706357025280862e-08 4.3885157226157055e-08 1.0000000002675622 0.9998417930036188 1.0000000222840733 8.738560100998627e-10 -4.822581660598554e-10 -4.726211988612683e-10 8.297721395706578e-10 1.4953155620581782e-09 -1.9046063703504663e-07 7.262788507795933e-10 3.7017584530478326e-08 4.255062115838141e-08 1.0000000001738116 0.9998417917967527 0.9999999960144088 3.0003199469912354e-13 7.540142473535728e-11 5.68430229629959e-10 -9.879701754305827e-12 -5.823630959911108e-11 -1.9046032581720864e-07 7.959263395752683e-10 3.731787790973054e-08 3.6459106515549703e-08 0.9999999978866727 0.9998417904932358 1.0000000136983966 -1.3292689817247106e-09 -1.5772588541508848e-09 -2.3123645904414936e-09 -9.119033758129436e-10 -1.9226554055960516e-09 -1.904606575184467e-07 2.220702742782505e-09 3.705993871120767e-08 3.9096747489791976e-08
3.782 1.000000000005712 0.9998417917346545 1.0000000000417693 7.950992781720847e-13 8.689086125428292e-12 -4.7885976713092585e-12 -1.4787928862438295e-11 -4.034361147175004e-11 -1.9376183076965938e-07 1.5776330499055205e-09 3.740934639242962e-08 4.657959767849816e-08 1.0000000011526236 0.9998417938718318 1.0000000244425244 1.5585450057018867e-09 8.755244585441638e-11 9.237988409144823e-11 1.540856845219082e-09 2.9016532583367113e-09 -1.937624166934876e-07 1.3104910509011463e-09 3.705945507252889e-08 4.4058974856808815e-08 1.0000000012640193 0.9998417939709423 1.000000024727386 1.643646647494022e-09 1.6027028375086596e-10 1.617036162726655e-10 1.631989618747866e-09 3.082077549478877e-09 -1.9376241655090423e-07 1.409495246861532e-09 3.706587813894432e-08 4.4218162623299754e-08 1.0000000002672378 0.9998417930768425 1.000000022280088 8.749254264231994e-10 -4.824357685665709e-10 -4.725665215075882e-10 8.300309480178331e-10 1.4949977426871227e-09 -1.9376241843486155e-07 6.779970576440615e-10 3.7019675463910074e-08 4.289272453958208e-08 1.0000000001697567 0.999841791866524 0.9999999961145778 2.075470011895752e-12 7.342193078858488e-11 5.547509683547575e-10 -9.36140125594285e-12 -5.676185395898035e-11 -1.937620990256619e-07 7.39541448424069e-10 3.732082767891081e-08 3.7001923049900704e-08 0.9999999978968069 0.9998417905727024 1.0000000136431384 -1.321104372142691e-09 -1.5700922944294665e-09 -2.3014207257635265e-09 -9.067398279830454e-10 -1.91284376566687e-09 -1.9376243740386013e-07 2.1953308625684084e-09 3.706158733689715e-08 3.9463073491188e-08
3.792 1.0000000000059157 0.9998417918086088 1.0000000000415394 5.697663268945438e-12 5.948668285315838e-12 -5.0730340329712594e-12 -1.3226618196302078e-11 -3.9099199609309824e-11 -1.9711745539808575e-07 1.4730065387176034e-09 3.7406256682103105e-08 4.823383676787683e-08 1.000000001152567 0.9998417939470036 1.0000000244429028 1.5596560412767038e-09 8.747079190605042e-11 9.248413540808161e-11 1.5416859485051064e-09 2.9020061501503707e-09 -1.9711803634360085e-07 1.3299464069467435e-09 3.706217970890626e-08 4.3618063489505764e-08 1.0000000012640458 0.9998417940462402 1.0000000247283714 1.6448352271378404e-09 1.602297190911148e-10 1.618494223551957e-10 1.6328963762744625e-09 3.082577875995206e-09 -1.971180361562136e-07 1.4276829719206253e-09 3.706863172826646e-08 4.377894122031059e-08 1.0000000002668938 0.9998417931512886 1.0000000222756618 8.756819701290287e-10 -4.825746314990147e-10 -4.725294248270254e-10 8.30517453821005e-10 1.494726827335403e-09 -1.9711803770976563e-07 7.1462828118026e-10 3.7022211965460286e-08 4.243954053410248e-08 1.0000000001657794 0.9998417919375818 0.9999999962118847 3.650444849955873e-12 7.148371736546857e-11 5.414053342813002e-10 -8.560882007838295e-12 -5.5252573554796954e-11 -1.971177105641474e-07 7.511950189321153e-10 3.732389270549445e-08 3.672859298153608e-08 0.9999999979068718 0.9998417906533568 1.0000000135876916 -1.3132747393436195e-09 -1.5629250673277193e-09 -2.2905444796380935e-09 -9.013665986225764e-10 -1.9030280749990798e-09 -1.9711805505518128e-07 2.1966739671482383e-09 3.7063666766931324e-08 3.897432441842503e-08
3.802 1.0000000000060345 0.9998417918837554 1.000000000040552 1.0041601988540297e-11 2.810256589427185e-12 -4.373312660681155e-12 -1.1131159428659206e-11 -3.782805949797583e-11 -2.0052773959248355e-07 1.3959360747694557e-09 3.7403495492601794e-08 4.9192061340543135e-08 1.0000000011524912 0.999841794023417 1.0000000244428686 1.5603984200599302e-09 8.743720197346535e-11 9.253006282852513e-11 1.5427159725487445e-09 2.9024044122866513e-09 -2.0052831562728688e-07 1.3890501641649007e-09 3.7065415032233254e-08 4.245031926821399e-08 1.0000000012640529 0.99984179412278 1.0000000247289442 1.6456547767160183e-09 1.6023727193667533e-10 1.6193706450647568e-10 1.6340038680473161e-09 3.0831240700253437e-09 -2.0052831559962318e-07 1.4829747043129428e-09 3.707189589545168e-08 4.261564617202887e-08 1.000000000266531 0.9998417932269766 1.000000022270824 8.760707251955111e-10 -4.82665551585697e-10 -4.725505210489397e-10 8.312052875530089e-10 1.4945025059059597e-09 -2.0052831684694048e-07 8.191593186833968e-10 3.702525990366062e-08 4.123871416165552e-08 1.0000000001618772 0.9998417920099436 0.9999999963063949 4.934862516172585e-12 6.960390496740148e-11 5.283498465265635e-10 -7.497393944605236e-12 -5.3710336343701766e-11 -2.0052798188401959e-07 8.268056921314435e-10 3.732722078395252e-08 3.5642932809418505e-08 0.9999999979168689 0.9998417907352196 1.0000000135320817 -1.3058378840569646e-09 -1.5557470857964377e-09 -2.279776058848449e-09 -8.958089165730974e-10 -1.893209308596375e-09 -2.0052833281255552e-07 2.222707447905301e-09 3.706624927726273e-08 3.767228895411995e-08
3.812 1.0000000000060594 0.999841791960108 1.0000000000391183 1.3537224406452112e-11 -4.690874310805967e-13 -2.7398634175752102e-12 -8.607814126764563e-12 -3.6530186180329406e-11 -2.0399351532724333e-07 1.3770921116889836e-09 3.7401761003279334e-08 4.912460837697698e-08 1.0000000011523982 0.9998417941010945 1.000000024442462 1.5607510409482758e-09 8.744858797756397e-11 9.249668282980805e-11 1.5438946894952895e-09 2.9028481184290947e-09 -2.039940878717198e-07 1.4729230845709008e-09 3.706895942678362e-08 4.071118406661898e-08 1.0000000012640429 0.9998417942005837 1.0000000247291445 1.6460843821464671e-09 1.6029000269083083e-10 1.619452024903337e-10 1.6352604256597033e-09 3.0837148042100348e-09 -2.0399408773467582e-07 1.5618838942178667e-09 3.707546901163737e-08 4.088360989172268e-08 1.0000000002661509 0.9998417933039273 1.0000000222656142 8.760700736997728e-10 -4.827113631687001e-10 -4.72650267546974e-10 8.320428983728318e-10 1.494323637514867e-09 -2.039940888441025e-07 9.543316943582658e-10 3.702861780076386e-08 3.944625905342782e-08 1.0000000001580478 0.9998417920836289 0.9999999963981877 5.8690506886300724e-12 6.77881757073032e-11 5.155573622016398e-10 -6.2189284328392245e-12 -5.213547887806052e-11 -2.0399374637281244e-07 9.406436377429898e-10 3.733070252106425e-08 3.384532127504181e-08 0.9999999979267995 0.9998417908183129 1.0000000134763454 -1.2988185146928033e-09 -1.5485599268778024e-09 -2.2691363258208543e-09 -8.901181276824477e-10 -1.883386906439236e-09 -2.0399410360553816e-07 2.2661866643839435e-09 3.7069138222856344e-08 3.570816917343591e-08
3.822 1.0000000000059877 0.9998417920376854 1.0000000000375484 1.5971779865359945e-11 -3.644926047612542e-12 -4.210625608222928e-13 -5.806019331135688e-12 -3.520665777399582e-11 -2.0751562744998134e-07 1.430484187706654e-09 3.740133131879383e-08 4.78780083701005e-08 1.000000001152291 0.999841794180058 1.0000000244417349 1.5607094730245106e-09 8.74900535786071e-11 9.238561849141735e-11 1.5451445828840562e-09 2.90333629905745e-09 -2.0751619715940587e-07 1.5626828172268375e-09 3.707245346734852e-08 3.867528302044573e-08 1.0000000012640191 0.9998417942796739 1.0000000247290248 1.646119317534493e-09 1.6037255811737277e-10 1.61875397857115e-10 1.6365878109965283e-09 3.0843500883061696e-09 -2.075161969570214e-07 1.6468658904690379e-09 3.707899169967821e-08 3.8856911890018324e-08 1.0000000002657572 0.9998417933821644 1.0000000222600853 8.756753002672109e-10 -4.82727322517706e-10 -4.728274972950527e-10 8.329523594779961e-10 1.4941902892254914e-09 -2.0751619774939852e-07 1.0876752570681256e-09 3.7031925845284476e-08 3.7340587463427826e-08 1.0000000001542908 0.9998417921586574 0.9999999964873605 6.410025905052587e-12 6.603098062211919e-11 5.030185558050743e-10 -4.80345409034855e-12 -5.0529182456547603e-11 -2.0751584759051568e-07 1.0633826578120204e-09 3.733405309015331e-08 3.155998854722657e-08 0.9999999979366668 0.999841790902659 1.0000000134205325 -1.2922248027026664e-09 -1.541377759716839e-09 -2.2586245132620544e-09 -8.843716766873366e-10 -1.873561760854788e-09 -2.0751621127047301e-07 2.3162279022101577e-09 3.707197663474335e-08 3.336439336273037e-08
3.832 1.0000000000058262 0.9998417921165138 1.000000000036104 1.7203303525785178e-11 -6.499906795114324e-12 2.175186715719769e-12 -2.906958128397527e-12 -3.3858729694582355e-11 -2.1109493142425386e-07 1.5418101720222781e-09 3.740204398829664e-08 4.553352425612024e-08 1.0000000011521737 0.9998417942603312 1.0000000244407572 1.5602772392420633e-09 8.75376925108402e-11 9.221571100378433e-11 1.5463713949232422e-09 2.903867830761327e-09 -2.1109549867095423e-07 1.6400604062117992e-09 3.7075503131019147e-08 3.6738016716607006e-08 1.0000000012639847 0.9998417943600736 1.0000000247286545 1.6457641059216069e-09 1.6046131226477637e-10 1.6174684667502127e-10 1.6378919073611024e-09 3.085028908111928e-09 -2.110954983139228e-07 1.7205170110000098e-09 3.7082070066653026e-08 3.6929509517298505e-08 1.000000000265353 0.9998417934617108 1.000000022254306 8.748899440955829e-10 -4.827367825764557e-10 -4.730633161036649e-10 8.338394336894356e-10 1.4941011692985617e-09 -2.1109549903302095e-07 1.1961818858017691e-09 3.703478946576696e-08 3.532780318301604e-08 1.0000000001506069 0.9998417922350511 0.999999996574031 6.526200895433591e-12 6.431967637370183e-11 4.907378611395012e-10 -3.350082825253275e-12 -4.88924956331353e-11 -2.1109514138263788e-07 1.1710836575041986e-09 3.7336921132578533e-08 2.9170410802291937e-08 0.9999999979464751 0.9998417909882813 1.0000000133647091 -1.2860564287639531e-09 -1.534222755502231e-09 -2.248221837277618e-09 -8.786640872752591e-10 -1.8637343785667427e-09 -2.1109551074781545e-07 2.3604947186201866e-09 3.707437211189024e-08 3.107531713145299e-08
3.842 1.000000000005589 0.9998417921966246 1.0000000000349716 1.7163410582950004e-11 -8.85038877997139e-12 4.558260894113882e-12 -1.0196157205531114e-13 -3.248671978234129e-11 -2.1473229408986956e-07 1.6771012984621368e-09 3.740337908945926e-08 4.245323012557064e-08 1.00000000115205 0.9998417943419386 1.000000024439615 1.5594711027489221e-09 8.756684054075583e-11 9.201621084314064e-11 1.5474805302410113e-09 2.9044426828860765e-09 -2.1473285863973369e-07 1.6901019588469942e-09 3.707778591364263e-08 3.536717225406044e-08 1.0000000012639445 0.9998417944418074 1.0000000247281196 1.6450356482981836e-09 1.6053155114215074e-10 1.6158817764586478e-10 1.6390782282732605e-09 3.085751166002045e-09 -2.1473285812925218e-07 1.7683307904376131e-09 3.708438162191371e-08 3.556657217651229e-08 1.0000000002649434 0.999841793542591 1.0000000222483627 8.73730674943261e-10 -4.827644119103978e-10 -4.733290167436654e-10 8.346096501304485e-10 1.4940564407363082e-09 -2.147328585742036e-07 1.2639989078240955e-09 3.70368859987448e-08 3.389578807003449e-08 1.0000000001469984 0.9998417923128325 0.9999999966583377 6.200851813097522e-12 6.263889860120144e-11 4.787273403958271e-10 -1.9622883485756527e-12 -4.722669316232891e-11 -2.1473249395300813e-07 1.245989196599378e-09 3.7338994723358506e-08 2.7221806000023914e-08 0.9999999979562286 0.999841791075205 1.0000000133089615 -1.280299034695367e-09 -1.5271182461848212e-09 -2.237899722840439e-09 -8.730901614464766e-10 -1.853905182444472e-09 -2.147328690679964e-07 2.3875492118382535e-09 3.707600422626428e-08 2.9397038740810364e-08
3.852 1.000000000005299 0.9998417922780549 1.0000000000342428 1.586696199218619e-11 -1.0549293508327202e-11 6.2561106769862005e-12 2.4289366840254727e-12 -3.109178872231171e-11 -2.1842859429816345e-07 1.7997289654270814e-09 3.740463792432161e-08 3.9298686578421785e-08 1.0000000011519259 0.9998417944249053 1.0000000244384106 1.5583327845345327e-09 8.756069664553637e-11 9.181866727440015e-11 1.5483919553525758e-09 2.9050602497513722e-09 -2.184291551291023e-07 1.7027837785514747e-09 3.7079134586363336e-08 3.496564586541486e-08 1.000000001263903 0.9998417945249005 1.0000000247275227 1.6439748310765618e-09 1.6056662166934812e-10 1.6143137127424907e-10 1.6400670427267204e-09 3.0865157796239588e-09 -2.18429154606364e-07 1.7804970310211789e-09 3.7085759114259184e-08 3.516800142792432e-08 1.000000000264533 0.9998417936248298 1.0000000222423582 8.722391888425597e-10 -4.828268550806512e-10 -4.735928725847265e-10 8.351830465418552e-10 1.4940543575073586e-09 -2.1842915517540018e-07 1.2810544689488192e-09 3.7038048320023354e-08 3.347097600488373e-08 1.0000000001434686 0.9998417923920255 0.9999999967404392 5.447430523477807e-12 6.098102983053447e-11 4.670013667033509e-10 -7.330115177724318e-13 -4.5532482667469454e-11 -2.1842878378310614e-07 1.276013679061668e-09 3.734009340669209e-08 2.6305174420668857e-08 0.999999997965933 0.9998417911634544 1.000000013253389 -1.2749144988406992e-09 -1.5200804901215504e-09 -2.227626715441674e-09 -8.677309421252953e-10 -1.8440752524221716e-09 -2.1842916395286226e-07 2.3890473633410002e-09 3.7076707697565624e-08 2.8849476121875003e-08
3.862 1.000000000004984 0.9998417923608472 1.0000000000339213 1.3420663732406412e-11 -1.1489273216077503e-11 6.918884795197147e-12 4.5300430114728086e-12 -2.967478584066167e-11 -2.2218472192734162e-07 1.880594035119149e-09 3.7405179045596337e-08 3.6960695374262826e-08 1.0000000011518055 0.9998417945092563 1.000000024437252 1.5569366231336507e-09 8.751574392249615e-11 9.165195994841758e-11 1.549046573824393e-09 2.905719338604619e-09 -2.2218527791710737e-07 1.6742126375183764e-09 3.70795985469559e-08 3.568085085777762e-08 1.0000000012638661 0.9998417946093785 1.0000000247269718 1.6426559302512758e-09 1.6056272315296747e-10 1.6130566186636838e-10 1.6407989165424631e-09 3.0873221849575823e-09 -2.2218527742977925e-07 1.7532313577700648e-09 3.7086251949782255e-08 3.587991359071268e-08 1.0000000002641267 0.9998417937084538 1.0000000222363996 8.704887743200343e-10 -4.829278581014212e-10 -4.738257839454917e-10 8.354996162344143e-10 1.4940949782324087e-09 -2.221852780022586e-07 1.2430247014247224e-09 3.703832609336656e-08 3.421120199836356e-08 1.0000000001400213 0.9998417924726556 0.9999999968205027 4.317939424832799e-12 5.935005772261602e-11 4.5557284799383725e-10 2.62867038515966e-13 -4.381104538435665e-11 -2.221849002274286e-07 1.2548325802076757e-09 3.7340239238831324e-08 2.677103383310869e-08 0.9999999979755935 0.9998417912530562 1.0000000131981 -1.269830890947977e-09 -1.5131121080157915e-09 -2.2173738540382455e-09 -8.62647622393713e-10 -1.8342443597181395e-09 -2.2218528510868148e-07 2.3615061989178088e-09 3.707653178875482e-08 2.96418343988399e-08
3.872 1.0000000000046745 0.999841792445046 1.0000000000339397 1.001943271084998e-11 -1.1609305962960861e-11 6.401662228263684e-12 6.073295069682565e-12 -2.8236288381332247e-11 -2.2600157925154684e-07 1.9011917185168105e-09 3.7404642615112634e-08 3.6278639863661796e-08 1.0000000011516939 0.999841794595017 1.0000000244362452 1.5553850890006006e-09 8.744222681591412e-11 9.1537381926362e-11 1.549403693644357e-09 2.9064195736675645e-09 -2.2600212799391738e-07 1.6075300456113357e-09 3.707946697760082e-08 3.7309462815320055e-08 1.0000000012638373 0.9998417946952662 1.000000024726572 1.6411821986285964e-09 1.605304966835459e-10 1.6123239704525343e-10 1.6412332973988337e-09 3.0881688978062063e-09 -2.260021278491121e-07 1.6897099200577808e-09 3.7086149268877834e-08 3.750057756711534e-08 1.0000000002637293 0.9998417937934867 1.0000000222305927 8.685820483869129e-10 -4.830568717962462e-10 -4.7400638960672e-10 8.355194606148749e-10 1.4941771934516992e-09 -2.2600212771610354e-07 1.151856243728142e-09 3.7038008495919295e-08 3.590070714038326e-08 1.00000000013666 0.9998417925547469 0.9999999968986961 2.902852797829378e-12 5.776193807791462e-11 4.4445028837142654e-10 9.669717040544109e-13 -4.2063628925139776e-11 -2.260017445597094e-07 1.182327917041926e-09 3.733968762218324e-08 2.8477630535954717e-08 0.9999999979852144 0.9998417913440351 1.0000000131431996 -1.26494702378795e-09 -1.5062018438733817e-09 -2.2071195355090683e-09 -8.578818909214731e-10 -1.8244138340321868e-09 -2.2600213376512724e-07 2.3073574006310923e-09 3.7075761882481184e-08 3.151860672973218e-08
3.882 1.0000000000044007 0.999841792530695 1.000000000034202 5.930126059918024e-12 -1.0900929712697287e-11 4.804586995709444e-12 6.9590491638015706e-12 -2.677765431774726e-11 -2.2988007936000945e-07 1.8538205323867904e-09 3.7403084248565916e-08 3.7569764144237167e-08 1.000000001151594 0.9998417946822128 1.0000000244354839 1.5537981836358547e-09 8.735855122007196e-11 9.14837330765693e-11 1.5494386873473475e-09 2.907159830987024e-09 -2.2988061857787852e-07 1.513359047635001e-09 3.707922640863714e-08 3.9396252549360203e-08 1.0000000012638204 0.9998417947825894 1.0000000247264185 1.6396727732482046e-09 1.6048769450525128e-10 1.6122026777156067e-10 1.6413453397356366e-09 3.0890559858651237e-09 -2.2988061807990799e-07 1.6004283728057795e-09 3.7085937573340715e-08 3.957786325290612e-08 1.0000000002633436 0.9998417938799545 1.0000000222250331 8.666388726096095e-10 -4.831957787252907e-10 -4.74126078879233e-10 8.352170951862298e-10 1.4942999932204785e-09 -2.2988061800710828e-07 1.0164885232405755e-09 3.7037581793896386e-08 3.806013843952887e-08 1.0000000001333882 0.9998417926383248 0.9999999969751789 1.3178389316861273e-12 5.623763512715533e-11 4.3363514603543165e-10 1.3367455536786273e-12 -4.029095958489562e-11 -2.298802296417141e-07 1.06507909362255e-09 3.733889218091972e-08 3.088189344995872e-08 0.9999999979948001 0.9998417914364168 1.0000000130887838 -1.260143855305851e-09 -1.4993317286890191e-09 -2.1968546846192277e-09 -8.534600514729319e-10 -1.8145843021448118e-09 -2.2988062266812468e-07 2.2349903050215604e-09 3.707487785374589e-08 3.391314232234615e-08
3.892 1.0000000000041882 0.9998417926178357 1.0000000000346203 1.4690571284175809e-12 -9.414951445135154e-12 2.4578977802796057e-12 7.120221976548082e-12 -2.5299305825280442e-11 -2.338211477565507e-07 1.7413254517723877e-09 3.7400972093295216e-08 4.040137857733345e-08 1.0000000011515073 0.9998417947708683 1.0000000244350453 1.5522979520315677e-09 8.728083929377951e-11 9.14845729020478e-11 1.5491449016312572e-09 2.9079393045692832e-09 -2.3382167390576785e-07 1.4094636984750888e-09 3.707944277815463e-08 4.1428891470713356e-08 1.0000000012638173 0.9998417948713714 1.000000024726588 1.6382508531767742e-09 1.604510839597944e-10 1.6126234332255555e-10 1.6411287259795652e-09 3.0899822099613825e-09 -2.338216734220741e-07 1.5026235606393528e-09 3.708618282518951e-08 4.16020368542072e-08 1.000000000262972 0.9998417939678816 1.000000022219797 8.647817161023663e-10 -4.833280711402219e-10 -4.741914001502663e-10 8.34585859886836e-10 1.4944631260519057e-09 -2.3382167302999242e-07 8.542416216840443e-10 3.7037611791913e-08 4.015731363518412e-08 1.000000000130208 0.9998417927234137 0.9999999970500947 -3.0804848916680773e-13 5.479424394285492e-11 4.2311940844515066e-10 1.347536296084076e-12 -3.8494761625697086e-11 -2.338212806164712e-07 9.171512630162941e-10 3.733839776985822e-08 3.33493041252552e-08 0.9999999980043528 0.999841791530226 1.0000000130349294 -1.2552983123558126e-09 -1.4924849270745784e-09 -2.186585217738208e-09 -8.493908791727857e-10 -1.8047565537631176e-09 -2.3382167641525574e-07 2.157524658385577e-09 3.7074439616553525e-08 3.622353357337492e-08
3.902 1.000000000004056 0.9998417927065049 1.0000000000351525 -3.0169603190035564e-12 -7.263340579435649e-12 -1.4500170416044793e-13 6.53813465861862e-12 -2.380278071202133e-11 -2.3782572130740223e-07 1.57750588067841e-09 3.739905517728971e-08 4.38929534335477e-08 1.0000000011514367 0.9998417948610069 1.0000000244349776 1.551003674885852e-09 8.721758438666723e-11 9.151925362253808e-11 1.5485426665194806e-09 2.908757186632582e-09 -2.3782623093367133e-07 1.3188425175411587e-09 3.708059993690163e-08 4.2984505668392655e-08 1.0000000012638295 0.9998417949616368 1.0000000247271275 1.637034661520639e-09 1.6042886083873301e-10 1.613381815952356e-10 1.6406036311879907e-09 3.0909469022819086e-09 -2.3782623011429258e-07 1.4180409656536061e-09 3.7087368844704286e-08 4.3151651344100073e-08 1.0000000002626162 0.9998417940572915 1.0000000222149323 8.631294046088912e-10 -4.834456309675961e-10 -4.742223970175612e-10 8.33646088761917e-10 1.494665393204506e-09 -2.3782622977584407e-07 6.945262029504859e-10 3.703858261572914e-08 4.175870488363007e-08 1.0000000001271205 0.9998417928100377 0.9999999971235609 -1.8402252925964373e-12 5.3438151400351866e-11 4.1288686197371444e-10 1.0031954736389533e-12 -3.6675694359607186e-11 -2.3782583385783125e-07 7.623086803002081e-10 3.7338692925345546e-08 3.536589623726235e-08 0.9999999980138742 0.9998417916254869 1.000000012981687 -1.2502902547947476e-09 -1.4856533403887016e-09 -2.1763302536508635e-09 -8.45655221898908e-10 -1.794930989395148e-09 -2.378262318105837e-07 2.0901887787859927e-09 3.7074929885771834e-08 3.798071587900314e-08
3.912 1.0000000000040132 0.9998417927967331 1.0000000000358176 -7.167469737928308e-12 -4.615381949509945e-12 -2.453615516135423e-12 5.259319339311634e-12 -2.2288641761779324e-11 -2.4189474919443623e-07 1.3891433394098896e-09 3.7398159470161714e-08 4.714919322430789e-08 1.0000000011513805 0.9998417949526527 1.0000000244352927 1.5500271868311244e-09 8.716775837864328e-11 9.156054456101048e-11 1.5476888391152533e-09 2.9096125704451046e-09 -2.4189523800659717e-07 1.264785671440843e-09 3.7082958161162744e-08 4.3789445719713045e-08 1.0000000012638564 0.9998417950534099 1.0000000247280498 1.6361365859396678e-09 1.6041981203523993e-10 1.614204797363323e-10 1.6398270920535714e-09 3.0919491482261815e-09 -2.418952371942612e-07 1.3679945041412418e-09 3.708975578513154e-08 4.395363716676659e-08 1.000000000262275 0.9998417941482085 1.0000000222104521 8.617945837816933e-10 -4.835492884736067e-10 -4.742465780776512e-10 8.324544642808898e-10 1.4949057919835293e-09 -2.418952365094277e-07 5.851061335413211e-10 3.704075543586779e-08 4.2586459492675164e-08 1.0000000001241247 0.9998417928982202 0.9999999971956587 -3.1417901090663625e-12 5.216364602807999e-11 4.0291693932807334e-10 3.476024175619314e-13 -3.483511641308622e-11 -2.4189483816091834e-07 6.386493313703691e-10 3.734007998621052e-08 3.659531971607935e-08 0.9999999980233644 0.9998417917222234 1.00000001292907 -1.2450049047736619e-09 -1.4788382633044953e-09 -2.1661158998687305e-09 -8.421979830478655e-10 -1.785108543510349e-09 -2.4189523749958315e-07 2.0465878726341685e-09 3.707661479819815e-08 3.889266165387268e-08
3.922 1.0000000000040599 0.9998417928885441 1.0000000000366842 -1.0628043330914051e-11 -1.6870542247371288e-12 -3.974477702431856e-12 3.405344438526797e-12 -2.0757701545641948e-11 -2.4602919195827025e-07 1.2196710163920441e-09 3.7398978792011364e-08 4.947199859050624e-08 1.0000000011513377 0.9998417950458278 1.0000000244359566 1.549470808990466e-09 8.712572779551364e-11 9.158358592455187e-11 1.5466768873419604e-09 2.9105046651158564e-09 -2.4602965620097816e-07 1.26242685388051e-09 3.708649038102299e-08 4.372251448180355e-08 1.0000000012638968 0.9998417951467123 1.000000024729321 1.635658252977182e-09 1.6041873557231355e-10 1.6148447016228141e-10 1.6388924661346048e-09 3.0929880151483268e-09 -2.46029655376967e-07 1.3659046399804626e-09 3.709331642682422e-08 4.388698037465199e-08 1.000000000261948 0.9998417942406551 1.0000000222063221 8.608791258844434e-10 -4.836449221624271e-10 -4.742885712959861e-10 8.311042828323879e-10 1.4951833710194926e-09 -2.460296543880249e-07 5.795603799254319e-10 3.704410450248586e-08 4.2518050242645915e-08 1.0000000001212197 0.9998417929879846 0.9999999972664236 -4.079686657195759e-12 5.0957157678934497e-11 3.9319023058944126e-10 -5.340541734182684e-13 -3.297438578109595e-11 -2.460292544597495e-07 5.959908974263794e-10 3.734261222251814e-08 3.686277406415942e-08 0.999999998032822 0.9998417918204587 1.0000000128770465 -1.2393375064502204e-09 -1.4720459839760144e-09 -2.1559659350767224e-09 -8.389265877629794e-10 -1.7752900679432103e-09 -2.460296545158355e-07 2.034884908464301e-09 3.707947883091011e-08 3.8830315321988863e-08
3.932 1.0000000000041847 0.9998417929819549 1.0000000000378468 -1.3079700034553302e-11 1.2779441222743002e-12 -4.369252221885837e-12 1.1622855344891564e-12 -1.921136572187045e-11 -2.502300226513007e-07 1.1273215171484168e-09 3.740190397377072e-08 5.040096458552291e-08 1.0000000011513055 0.9998417951405558 1.0000000244368874 1.5494129038087176e-09 8.708764410879143e-11 9.157389088555649e-11 1.5456219241881604e-09 2.911432457133587e-09 -2.5023045853542716e-07 1.3113918338781664e-09 3.7090908495628916e-08 4.279727343066433e-08 1.0000000012639476 0.9998417952415674 1.0000000247308591 1.6356779699058662e-09 1.604215255824144e-10 1.6151579257618375e-10 1.6379149451154754e-09 3.094062747764665e-09 -2.5023045754767705e-07 1.4113727104681616e-09 3.709776253966053e-08 4.2965291681712456e-08 1.0000000002616312 0.9998417943346538 1.0000000222024614 8.604618517182939e-10 -4.83736464832344e-10 -4.743631270022436e-10 8.297106578795481e-10 1.4954975850092977e-09 -2.5023045655573546e-07 6.792605581303051e-10 3.704834287610556e-08 4.1566571007221e-08 1.0000000001184013 0.999841793079352 0.9999999973358397 -4.538852059794328e-12 4.9803000963720097e-11 3.836930269892579e-10 -1.5286086237992022e-12 -3.10941020341806e-11 -2.502300558429302e-07 6.57488758317482e-10 3.734610490646292e-08 3.612497018119321e-08 0.999999998042245 0.9998417919202153 1.000000012825536 -1.2332055156011693e-09 -1.4652812443432841e-09 -2.1458942820588786e-09 -8.357255977667569e-10 -1.7654763264324602e-09 -2.5023045572892616e-07 2.0554875182005956e-09 3.7083246925735736e-08 3.780076268983647e-08
3.942 1.0000000000043687 0.9998417930769765 1.0000000000393907 -1.42787354085755e-11 4.028102329845702e-12 -3.5143578186082013e-12 -1.2506372981928168e-12 -1.7650116813778956e-11 -2.544982260304321e-07 1.1569131733343844e-09 3.740690738815402e-08 4.970731326067533e-08 1.000000001151279 0.999841795236857 1.0000000244379645 1.5498889682629502e-09 8.7054697675599e-11 9.15291110116693e-11 1.5446346929268296e-09 2.9123951544290597e-09 -2.544986305723324e-07 1.3966870432041605e-09 3.709574642120151e-08 4.114703596906023e-08 1.000000001264004 0.9998417953379961 1.0000000247325431 1.636232182555191e-09 1.6042919588974728e-10 1.6151210353854752e-10 1.6370052467205989e-09 3.0951720260270783e-09 -2.544986294172307e-07 1.4910397997678214e-09 3.710262796734049e-08 4.132183860935255e-08 1.0000000002613207 0.999841794430226 1.0000000221987493 8.605794492343457e-10 -4.83822710346484e-10 -4.744722522117655e-10 8.28384587391093e-10 1.4958472593331433e-09 -2.544986284591348e-07 8.318323162127067e-10 3.7053004964211276e-08 3.986542226834799e-08 1.000000000115663 0.9998417931723438 0.9999999974038452 -4.443678043841261e-12 4.868939518592799e-11 3.744189698353462e-10 -2.5206102510868695e-12 -2.9196302570922784e-11 -2.5449822754280305e-07 7.89675210094136e-10 3.735018985512993e-08 3.445274090691484e-08 0.9999999980516282 0.9998417920215142 1.0000000127744197 -1.2265698295153186e-09 -1.458544173053823e-09 -2.1359036805915064e-09 -8.324843624337169e-10 -1.7556682612753914e-09 -2.5449862664816036e-07 2.101305593281055e-09 3.7087462686366786e-08 3.5930781052206656e-08
3.952 1.0000000000045874 0.9998417931736164 1.000000000041368 -1.409920860815689e-11 6.3283044078576044e-12 -1.5149659832335277e-12 -3.621389838454014e-12 -1.6075619918997217e-11 -2.588347994524316e-07 1.2971584339549055e-09 3.741349253162504e-08 4.739671222529906e-08 1.0000000011512526 0.9998417953347535 1.0000000244390468 1.5508759067799096e-09 8.703190481845336e-11 9.14554796082638e-11 1.5437950236759585e-09 2.9133918243157646e-09 -2.588351704166431e-07 1.496577415910706e-09 3.710045226958905e-08 3.902311405684331e-08 1.000000001264061 0.9998417954360197 1.0000000247342327 1.6372974209847869e-09 1.6044721920479612e-10 1.6148002942875362e-10 1.63624334016817e-09 3.096315191818623e-09 -2.5883516911651876e-07 1.5850649915799553e-09 3.710736089743023e-08 3.9207599865425583e-08 1.0000000002610108 0.9998417945273927 1.0000000221950442 8.612081382926415e-10 -4.838988146109946e-10 -4.746094450937839e-10 8.272057439635617e-10 1.4962316592486399e-09 -2.5883516799016907e-07 9.902955827269818e-10 3.7057538570350844e-08 3.7668046126936826e-08 1.000000000112998 0.9998417932669792 0.99999999747035 -3.77958690038133e-12 4.760647135348894e-11 3.653642053510841e-10 -3.4205087235724296e-12 -2.7281344979464055e-11 -2.5883476813073793e-07 9.441861083524645e-10 3.735437648388042e-08 3.203810137819709e-08 0.9999999980609671 0.9998417921243783 1.0000000127235562 -1.219449220400297e-09 -1.4518306608884137e-09 -2.125988395548407e-09 -8.291221286689497e-10 -1.745866359850634e-09 -2.5883516546537265e-07 2.1601216796900234e-09 3.709157780354181e-08 3.3471800479494194e-08
3.962 1.0000000000048133 0.9998417932718814 1.0000000000437765 -1.2557112984047926e-11 7.980220743888364e-12 1.321692648782385e-12 -5.779794346843044e-12 -1.4488149337367239e-11 -2.632407527877161e-07 1.4921635020001283e-09 3.742072580965883e-08 4.3735697637803774e-08 1.0000000011512211 0.9998417954342663 1.0000000244399936 1.5522869268188615e-09 8.702329572552267e-11 9.136165487394454e-11 1.543139282596244e-09 2.9144211811913707e-09 -2.6324108873461457e-07 1.5897516492771342e-09 3.71044628420416e-08 3.680042604130764e-08 1.0000000012641124 0.9998417955356598 1.0000000247357865 1.6387870498605015e-09 1.6047955657579078e-10 1.614277909779298e-10 1.6356653436427261e-09 3.0974910693501022e-09 -2.6324108758872066e-07 1.6733787451012498e-09 3.711139827847349e-08 3.699640627640603e-08 1.0000000002606957 0.9998417946261756 1.0000000221912067 8.622620960216657e-10 -4.839609942895191e-10 -4.747666090670463e-10 8.262106462779636e-10 1.4966491714727655e-09 -2.632410864908555e-07 1.1261403138655984e-09 3.706137951574305e-08 3.535721396198039e-08 1.000000000110399 0.9998417933632793 0.9999999975352545 -2.5996947311688934e-12 4.654430929619667e-11 3.565232024714708e-10 -4.178350062028995e-12 -2.535077308962793e-11 -2.632406881595396e-07 1.086973014629393e-09 3.7358105354432374e-08 2.9227741228669245e-08 0.999999998070256 0.9998417922288276 1.000000012672805 -1.2119262944649979e-09 -1.4451375695229843e-09 -2.116140976448158e-09 -8.256011416246516e-10 -1.7360721521557206e-09 -2.6324108270923183e-07 2.2176558576739546e-09 3.7095026450723977e-08 3.082405730702753e-08
3.972 1.0000000000050202 0.9998417933717787 1.0000000000465592 -9.807693204432049e-12 8.83926230616741e-12 4.544044277659974e-12 -7.608708564803781e-12 -1.2889174057577582e-11 -2.6771710886074954e-07 1.6850658921232049e-09 3.742736834240982e-08 3.930553518699149e-08 1.0000000011511792 0.9998417955354175 1.0000000244406875 1.5539881606451682e-09 8.70267314682645e-11 9.125291426230224e-11 1.5426669287324419e-09 2.9154826960543716e-09 -2.677174094174619e-07 1.6587064947532282e-09 3.7107263685055754e-08 3.496007298609659e-08 1.000000001264154 0.9998417956369385 1.0000000247370877 1.6405662296669095e-09 1.6052411894862245e-10 1.6136087047966017e-10 1.635270948238362e-09 3.0986989196394446e-09 -2.677174080173295e-07 1.7390712471248205e-09 3.711422586424987e-08 3.51669321171969e-08 1.0000000002603708 0.9998417947265975 1.0000000221871186 8.636069684439867e-10 -4.840114269687084e-10 -4.749383106422029e-10 8.253988242428933e-10 1.4970993394342826e-09 -2.677174068888325e-07 1.2216143957042576e-09 3.706401214393254e-08 3.343247565947089e-08 1.0000000001078573 0.9998417934612638 0.9999999975984735 -1.0155660538261413e-12 4.548902950685524e-11 3.478861059095052e-10 -4.780054340793744e-12 -2.340590504858565e-11 -2.6771701097014736e-07 1.1962326414756843e-09 3.736080607581542e-08 2.6565266564302586e-08 0.9999999980794895 0.9998417923348855 1.0000000126220465 -1.2041331803667923e-09 -1.4384680816995667e-09 -2.1063568889790335e-09 -8.21920446214694e-10 -1.7262860814973724e-09 -2.6771740220400123e-07 2.260304867921938e-09 3.709728757822109e-08 2.8549195561589106e-08
3.982 1.0000000000051879 0.9998417934733195 1.0000000000495997 -6.116432851768824e-12 8.826595117677834e-12 7.631690424385488e-12 -9.037092393238755e-12 -1.1279052823738547e-11 -2.7226490296861423e-07 1.8350429324652147e-09 3.743210589802738e-08 3.5066687205915405e-08 1.0000000011511234 0.999841795638232 1.0000000244410454 1.5558237019949545e-09 8.70327146843572e-11 9.113172898066652e-11 1.5423622456738627e-09 2.9165747351303377e-09 -2.7226516839218397e-07 1.691003329083822e-09 3.710845430609812e-08 3.399463963979967e-08 1.000000001264181 0.9998417957398806 1.0000000247380523 1.6424789592658836e-09 1.6057108508326966e-10 1.612814345246495e-10 1.6350441049552154e-09 3.0999379258879553e-09 -2.722651668421814e-07 1.7699461073973204e-09 3.711544328780624e-08 3.420812362312333e-08 1.0000000002600316 0.9998417948286816 1.0000000221826963 8.650874019669192e-10 -4.840594506920186e-10 -4.751225549556307e-10 8.247545731464598e-10 1.4975810814474442e-09 -2.7226516584840877e-07 1.2652500860349781e-09 3.7065034903536906e-08 3.241499132485249e-08 1.0000000001053677 0.9998417935609554 0.999999997659945 8.292503019442449e-13 4.442250437032409e-11 3.394394594673943e-10 -5.227249216070253e-12 -2.1447925071077354e-11 -2.722647727351286e-07 1.2576147479498356e-09 3.7361978067101864e-08 2.476702844117264e-08 0.9999999980886651 0.9998417924425758 1.0000000125711943 -1.1962241065394338e-09 -1.431832258723386e-09 -2.096634340682854e-09 -8.180943273112602e-10 -1.7165092229104846e-09 -2.722651601620498e-07 2.277349200174188e-09 3.70979524460677e-08 2.7286047637714088e-08
3.992 1.000000000005301 0.9998417935765201 1.0000000000527298 -1.8157279147433885e-12 7.934019149585602e-12 1.007728358768566e-11 -1.0018768452566622e-11 -9.659503811660416e-12 -2.768851836599137e-07 1.9164782036752104e-09 3.743383590695034e-08 3.23061614493989e-08 1.0000000011510521 0.9998417957427342 1.000000024441015 1.5576433586088765e-09 8.702716642129838e-11 9.100188844295902e-11 1.542216429396708e-09 2.9176968430468507e-09 -2.768854151359457e-07 1.6801049093544633e-09 3.710782581134707e-08 3.4213519670202174e-08 1.0000000012641925 0.9998417958445106 1.0000000247386294 1.6443758232696587e-09 1.6060679627287914e-10 1.6119307659437648e-10 1.6349758895448875e-09 3.10120643924264e-09 -2.7688541373232105e-07 1.7595773162379684e-09 3.7114841736130305e-08 3.442648930843218e-08 1.0000000002596778 0.9998417949324538 1.0000000221778886 8.665532034486806e-10 -4.841191857766361e-10 -4.7531576366209e-10 8.242691491457216e-10 1.4980932585099921e-09 -2.7688541239483723e-07 1.2508228266901735e-09 3.706423821387427e-08 3.26373381424608e-08 1.000000000102925 0.9998417936623769 0.9999999977196357 2.785706975099984e-12 4.332516675510452e-11 3.3117152548944564e-10 -5.51700247071271e-12 -1.9477677655132186e-11 -2.768850231042195e-07 1.262568171188717e-09 3.736129337421895e-08 2.447836228729777e-08 0.9999999980977805 0.9998417925519241 1.0000000125201949 -1.1883479108803372e-09 -1.4252438866933603e-09 -2.0869705614572138e-09 -8.141308292469519e-10 -1.7067422411613408e-09 -2.7688540612633205e-07 2.2627386687640938e-09 3.709680365988854e-08 2.747940285175381e-08
4.002 1.000000000005352 0.9998417936814029 1.0000000000557392 2.7397145188285775e-12 6.224457908079548e-12 1.1466894430173116e-11 -1.0516268739426734e-11 -8.031163343598622e-12 -2.815790127800301e-07 1.916285088953589e-09 3.7431938736214436e-08 3.2136160957426396e-08 1.0000000011509644 0.999841795848952 1.0000000244405753 1.559320453431356e-09 8.699747123068413e-11 9.087252117087118e-11 1.5422380118989381e-09 2.9188481372510093e-09 -2.815792126091706e-07 1.6262770967692155e-09 3.710543548459618e-08 3.556160026758516e-08 1.000000001264188 0.9998417959508558 1.0000000247387972 1.6461299853813044e-09 1.6061825085379806e-10 1.611051103986093e-10 1.6350751387810705e-09 3.102503894498435e-09 -2.8157921114920354e-07 1.708296754342321e-09 3.711247851307024e-08 3.576731770652055e-08 1.0000000002593081 0.999841795037941 1.0000000221726737 8.678779402594554e-10 -4.842034836326159e-10 -4.755090837751547e-10 8.239516892500538e-10 1.4986348583231704e-09 -2.815792098089311e-07 1.1777239984893062e-09 3.7061678909065175e-08 3.404140955148953e-08 1.000000000100526 0.9998417937655543 0.9999999977775358 4.7165512550800026e-12 4.2182131090695675e-11 3.230780310066498e-10 -5.629227581430492e-12 -1.749715008784925e-11 -2.815788244767058e-07 1.208362683375861e-09 3.735869476336336e-08 2.5835161624990812e-08 0.9999999981068359 0.9998417926629574 1.0000000124690223 -1.1806321510307621e-09 -1.4187155670142839e-09 -2.077356177084509e-09 -8.100196456819296e-10 -1.6969863289321197e-09 -2.815792026566298e-07 2.2164190010792215e-09 3.7093889684167804e-08 2.9071101417540102e-08
4.012 1.0000000000053408 0.9998417937879953 1.0000000000583888 7.20835259432808e-12 3.826825385841031e-12 1.154701838793672e-11 -1.049820106017634e-11 -6.3954292275314755e-12 -2.863474660890188e-07 1.8325720754750714e-09 3.742644876599159e-08 3.462556548225859e-08 1.0000000011508616 0.999841795956912 1.0000000244397251 1.560755649909204e-09 8.693605583977102e-11 9.076147322954383e-11 1.542448494752468e-09 2.920026621328882e-09 -2.8634763642226807e-07 1.5373868142788315e-09 3.7101642788137365e-08 3.763353454501371e-08 1.000000001264168 0.9998417960589436 1.0000000247385543 1.647642647819932e-09 1.6059795819428236e-10 1.6103493961906337e-10 1.6353633959494577e-09 3.1038290277687957e-09 -2.8634763507246983e-07 1.6239486617953482e-09 3.71087130842455e-08 3.7828598963829366e-08 1.0000000002589227 0.9998417951451706 1.0000000221670504 8.689620590975463e-10 -4.843197961608664e-10 -4.756850731992246e-10 8.23823413557273e-10 1.499204801634591e-09 -2.863476337306603e-07 1.0517475576703483e-09 3.705771606727845e-08 3.6195488692151316e-08 1.0000000000981688 0.9998417938705126 0.9999999978336551 6.503949933234371e-12 4.0986764852122226e-11 3.151638795031206e-10 -5.533147354850583e-12 -1.5506431460993262e-11 -2.8634725272545847e-07 1.098590864629267e-09 3.735444737412402e-08 2.8331972485264215e-08 0.9999999981158311 0.9998417927757031 1.0000000124176731 -1.1731777496743663e-09 -1.412254464764346e-09 -2.067773704057045e-09 -8.057384043856436e-10 -1.6872424206973133e-09 -2.8634762575552235e-07 2.1449394909859768e-09 3.708956053458058e-08 3.152196519631003e-08
4.022 1.0000000000052722 0.9998417938963284 1.0000000000604405 1.1282085327676504e-11 9.248916782423693e-13 1.0265582105969801e-11 -9.948339351594977e-12 -4.752583618665229e-12 -2.91191632503746e-07 1.6743783486234964e-09 3.7418063581907256e-08 3.8729812681314574e-08 1.0000000011507433 0.9998417960666439 1.0000000244384817 1.5618740543404964e-09 8.684419493259449e-11 9.068895768244351e-11 1.5428659597540762e-09 2.92123228942547e-09 -2.911917762275999e-07 1.4292187985655615e-09 3.709707268385814e-08 3.987168521357318e-08 1.0000000012641326 0.999841796168803 1.000000024737918 1.6488384485081382e-09 1.6054725956683387e-10 1.6100350993524733e-10 1.6358587366940293e-09 3.1051810777615654e-09 -2.911917749348737e-07 1.5220010144235453e-09 3.7104170401289416e-08 4.0056266485460863e-08 1.0000000002585225 0.999841795254171 1.0000000221610343 8.697303043502935e-10 -4.844667510216267e-10 -4.758222654366486e-10 8.239027397160197e-10 1.4998019789890772e-09 -2.9119177323857935e-07 8.862627253732205e-10 3.705297447915496e-08 3.851415835329327e-08 1.0000000000958507 0.9998417939772797 0.9999999978880209 8.048268475675894e-12 3.974471678837081e-11 3.074424511551038e-10 -5.200729210614407e-12 -1.350776127520195e-11 -2.911913974557848e-07 9.438585382758744e-10 3.73491098020224e-08 3.119242216883412e-08 0.999999998124767 0.9998417928901899 1.0000000123661597 -1.1660614488015115e-09 -1.405858547865918e-09 -2.058201839905419e-09 -8.01267773034787e-10 -1.6775111811908282e-09 -2.911917647067361e-07 2.060946680688415e-09 3.708443186702379e-08 3.413586356129704e-08
4.032 1.0000000000051548 0.9998417940064372 1.0000000000616915 1.4703337725887764e-11 -2.256603365640337e-12 7.78238179586019e-12 -8.880710455338967e-12 -3.103974265518373e-12 -2.9611261493354495e-07 1.462594101056719e-09 3.740797742727476e-08 4.313586265396277e-08 1.000000001150611 0.9998417961781759 1.0000000244368774 1.5626224261727557e-09 8.673114350300007e-11 9.067169424125319e-11 1.5434908624366635e-09 2.922463523443147e-09 -2.9611273520843166e-07 1.3245844267921533e-09 3.709249623544012e-08 4.1766418499003824e-08 1.0000000012640835 0.9998417962804631 1.000000024736921 1.6496639087147988e-09 1.604755069477507e-10 1.610271508322854e-10 1.6365614915098948e-09 3.1065586140453184e-09 -2.9611273382857254e-07 1.4242674712303718e-09 3.7099621487526836e-08 4.194289006036064e-08 1.0000000002581086 0.9998417953649719 1.0000000221546586 8.701293545931679e-10 -4.846348506338212e-10 -4.759043777450731e-10 8.241896926058031e-10 1.500425948301006e-09 -2.961127317380079e-07 7.051849394830979e-10 3.704822533219303e-08 4.0471083801122453e-08 1.0000000000935714 0.9998417940858825 0.9999999979406783 9.268879028940196e-12 3.8472463624940863e-11 2.9992668189551996e-10 -4.623415324506507e-12 -1.1501690193343017e-11 -2.9611236146720983e-07 7.635437986926502e-10 3.7343418991262965e-08 3.373864365649714e-08 0.9999999981336453 0.999841793006448 1.000000012314512 -1.159339211160854e-09 -1.399517535791487e-09 -2.0486231699362258e-09 -7.966064849487117e-10 -1.6677939008573019e-09 -2.961127225969973e-07 1.981128372485586e-09 3.7079267809265925e-08 3.6324881507367714e-08
4.042 1.000000000004999 0.9998417941183579 1.0000000000620084 1.727603037666619e-11 -5.472310036040528e-12 4.439939943659621e-12 -7.347751750829782e-12 -1.4506339442149037e-12 -3.011115303430153e-07 1.2332521094607195e-09 3.7397585305139886e-08 4.682670109200657e-08 1.0000000011504662 0.9998417962915385 1.000000024434962 1.5629691542055103e-09 8.661248505771731e-11 9.071206149724539e-11 1.5442990524995883e-09 2.923719264636912e-09 -3.0111162958298044e-07 1.2495968307597307e-09 3.708865781816239e-08 4.2959701752113525e-08 1.0000000012640218 0.9998417963939537 1.0000000247356127 1.6500881374805063e-09 1.6039810543182154e-10 1.61108533378917e-10 1.6374472682751034e-09 3.107960901277873e-09 -3.011116283156962e-07 1.354887472813503e-09 3.709581067882319e-08 4.3131376510326874e-08 1.0000000002576823 0.9998417954776032 1.0000000221479728 8.701276861347891e-10 -4.848085579802082e-10 -4.759286336158041e-10 8.24660472163225e-10 1.5010751862079603e-09 -3.011116258405601e-07 5.513930593017028e-10 3.704421363579125e-08 4.170135144567062e-08 1.0000000000913298 0.99984179419635 0.9999999979916916 1.0105819532866547e-11 3.719512740449224e-11 2.926221606052317e-10 -3.817536110356035e-12 -9.489593091612045e-12 -3.0111126095625143e-07 5.917392709371774e-10 3.733812102316223e-08 3.551333453352484e-08 0.9999999981424672 0.9998417931245062 1.0000000122627772 -1.1530446072845599e-09 -1.3932147713709389e-09 -2.0390339928400807e-09 -7.917776611404795e-10 -1.6580915787172635e-09 -3.011116162774704e-07 1.9223904824333094e-09 3.707481078643849e-08 3.7700533686615344e-08
4.052 1.0000000000048148 0.9998417942321277 1.000000000061354 1.887308800146484e-11 -8.479216362676531e-12 7.063173623397498e-13 -5.4373368464172935e-12 2.0603289435696027e-13 -3.0618951012791954e-07 1.043806500664064e-09 3.7388152926622505e-08 4.916171244199888e-08 1.0000000011503103 0.999841796406762 1.000000024432799 1.5629086043848653e-09 8.650682286465423e-11 9.079317912966522e-11 1.5452471032508782e-09 2.9249987161268275e-09 -3.061895902172477e-07 1.2253105452304102e-09 3.708611105933772e-08 4.3268419836006364e-08 1.000000001263949 0.9998417965093056 1.0000000247340568 1.6501053068682456e-09 1.6033377853990135e-10 1.612307914347964e-10 1.6384726973474883e-09 3.1093868378541886e-09 -3.061895888754818e-07 1.3326060561791517e-09 3.709329137416459e-08 4.3438881477179394e-08 1.000000000257245 0.999841795592095 1.0000000221410403 8.697190550767026e-10 -4.849692392246477e-10 -4.759116284536119e-10 8.252716805741306e-10 1.501748486732903e-09 -3.0618958655642955e-07 4.935645011580803e-10 3.704149412984843e-08 4.2019939865201975e-08 1.0000000000891263 0.999841794308711 0.9999999980411428 1.0525021090712571e-11 3.5942682037963317e-11 2.8552038604995123e-10 -2.821142195361147e-12 -7.472798385055103e-12 -3.0618922733550485e-07 4.893316114166212e-10 3.7333808790043876e-08 3.62689438455529e-08 0.9999999981512344 0.9998417932443956 1.0000000122110166 -1.147185852460669e-09 -1.3869301935525574e-09 -2.02945000824618e-09 -7.86824061406567e-10 -1.648404572398496e-09 -3.061895762774448e-07 1.8969320584197782e-09 3.707161888870197e-08 3.807041418574913e-08
4.062 1.000000000004612 0.9998417943477826 1.0000000000598002 1.9436669105788144e-11 -1.1058894945397395e-11 -2.899789192739143e-12 -3.261356554170167e-12 1.8659902386766595e-12 -3.113476995787447e-07 9.687349347352916e-10 3.7380561702770906e-08 4.9811272465950656e-08 1.000000001150146 0.9998417965238775 1.0000000244304588 1.5624614607047023e-09 8.643186619864002e-11 9.088024222639416e-11 1.5462817036970669e-09 2.9263008957774407e-09 -3.1134776205237864e-07 1.257542744674668e-09 3.708512918513366e-08 4.266844683350479e-08 1.000000001263868 0.9998417966265494 1.000000024732324 1.6497352270164902e-09 1.6029987011131167e-10 1.6135902485523036e-10 1.6395848441126736e-09 3.1108352721375437e-09 -3.11347760588457e-07 1.3623840244062845e-09 3.7092336584548065e-08 4.284129939234054e-08 1.0000000002567995 0.9998417957084789 1.0000000221339318 8.689231770628726e-10 -4.850994693156971e-10 -4.758883970346977e-10 8.259700206919665e-10 1.5024449407750946e-09 -3.113477583856957e-07 5.686157085193638e-10 3.7040341459965955e-08 4.1402538991930025e-08 1.0000000000869613 0.9998417944229966 0.999999998089128 1.0520250502552672e-11 3.474432652863818e-11 2.7859815736037286e-10 -1.685228798665282e-12 -5.452053433811189e-12 -3.1134740514251615e-07 5.194243707811594e-10 3.733082765446891e-08 3.592619438256867e-08 0.9999999981599496 0.9998417933661476 1.0000000121592993 -1.1417455361312255e-09 -1.38064523192399e-09 -2.019904008514466e-09 -7.817980188536103e-10 -1.6387345844542598e-09 -3.113477475676362e-07 1.908286363545187e-09 3.7069975066940904e-08 3.7406301743668317e-08
4.072 1.0000000000043985 0.9998417944653586 1.0000000000575213 1.8971972655630082e-11 -1.3036820885003188e-11 -5.883745445509571e-12 -9.419145547515692e-13 3.5277310777429787e-12 -3.1658725831098233e-07 1.0464056470012403e-09 3.737520312627338e-08 4.869617501223957e-08 1.0000000011499754 0.9998417966429177 1.0000000244280132 1.561668390242988e-09 8.639784660791643e-11 9.093034815800808e-11 1.5473470243300994e-09 2.927624700796129e-09 -3.165873040220151e-07 1.3342563300054473e-09 3.7085721062767536e-08 4.1268847479220826e-08 1.00000000126378 0.9998417967457177 1.0000000247304854 1.649019074547487e-09 1.6030708680411346e-10 1.6145024824787962e-10 1.6407275105180746e-09 3.1123055683067566e-09 -3.165873025548151e-07 1.433571109670317e-09 3.709295507116986e-08 4.144761525183779e-08 1.0000000002563478 0.9998417958267868 1.0000000221267185 8.677809678577556e-10 -4.851882806640702e-10 -4.75901822289892e-10 8.267001139824283e-10 1.503163438277734e-09 -3.165873002403089e-07 7.22469270695821e-10 3.704076579087986e-08 3.995861351872089e-08 1.0000000000848361 0.9998417945392379 0.999999998135748 1.0109739329035913e-11 3.362246345188644e-11 2.718253295298939e-10 -4.666851988051319e-13 -3.4285551170303605e-12 -3.1658695350099454e-07 6.566488247679837e-10 3.732927653857244e-08 3.453842611401817e-08 0.9999999981686153 0.9998417934897944 1.0000000121076946 -1.136685402158144e-09 -1.3743478462841761e-09 -2.010437263634435e-09 -7.76755286655187e-10 -1.6290822054083928e-09 -3.165872892343795e-07 1.950647617075838e-09 3.706989956885099e-08 3.581304143209798e-08
4.082 1.0000000000041793 0.9998417945848904 1.0000000000547773 1.7536835154793514e-11 -1.429747496279462e-11 -7.837383702798954e-12 1.3967791121318e-12 5.1903553862133115e-12 -3.219093603827408e-07 1.2318722864150024e-09 3.737202941316776e-08 4.59575388780148e-08 1.0000000011498016 0.9998417967639145 1.0000000244255272 1.5605834925972518e-09 8.640477648838051e-11 9.090781676866154e-11 1.5483866969947437e-09 2.9289689686483205e-09 -3.219093892695889e-07 1.4334745267490287e-09 3.708772954102646e-08 3.9294279056618436e-08 1.0000000012636892 0.9998417968668426 1.0000000247286067 1.6480111611187146e-09 1.6035526156482485e-10 1.614689583657521e-10 1.6418446655731543e-09 3.113795735996627e-09 -3.219093880808851e-07 1.526408561703938e-09 3.70949895932584e-08 3.948221039082122e-08 1.0000000002558933 0.9998417959470511 1.0000000221194658 8.663464153172681e-10 -4.85235650518006e-10 -4.759873457544834e-10 8.274050773231291e-10 1.5039025470099984e-09 -3.219093857330918e-07 8.925123540803854e-10 3.704261064586695e-08 3.7914540200915134e-08 1.0000000000827522 0.9998417946574666 0.9999999981811041 9.329220011950411e-12 3.2586973527154053e-11 2.6517720866083733e-10 7.741671471026881e-13 -1.4042291840615753e-12 -3.219090456358087e-07 8.29986331024471e-10 3.732908382530407e-08 3.227706381492441e-08 0.9999999981772348 0.999841793615369 1.0000000120562687 -1.1319526140214182e-09 -1.368037208931457e-09 -2.0010842042996865e-09 -7.717529258510849e-10 -1.619447958831034e-09 -3.2190937448260963e-07 2.011616254029712e-09 3.707124425253459e-08 3.351431820244977e-08
4.092 1.0000000000039586 0.999841794706412 1.0000000000518856 1.523265129646998e-11 -1.4787626730255738e-11 -8.485696361141354e-12 3.6319234402912496e-12 6.853149592962971e-12 -3.273151948649911e-07 1.4515320014713253e-09 3.737070484982343e-08 4.196126262508897e-08 1.0000000011496282 0.9998417968869021 1.0000000244230602 1.5592698698720209e-09 8.644034647297623e-11 9.07984379144588e-11 1.5493410120218897e-09 2.9303329803029472e-09 -3.273152061830142e-07 1.532635971291458e-09 3.709094968602448e-08 3.7080951256720454e-08 1.0000000012635986 0.9998417969899585 1.0000000247267475 1.6467750666014982e-09 1.60431898079377e-10 1.6140052931500415e-10 1.6428762888771495e-09 3.115305788685123e-09 -3.2731520487095063e-07 1.619941437744634e-09 3.709823524485091e-08 3.7280458504212264e-08 1.0000000002554392 0.9998417960693062 1.000000022112234 8.646827735585886e-10 -4.852541163057036e-10 -4.761591632992481e-10 8.280254148989558e-10 1.5046620131168605e-09 -3.2731520226667234e-07 1.044475159527808e-09 3.704567113556492e-08 3.5612435099009e-08 1.0000000000807125 0.9998417947777154 0.9999999982252962 8.227595056109284e-12 3.163338004113684e-11 2.5864646776691367e-10 1.970511759706303e-12 6.208039021634155e-13 -3.2731486942622387e-07 9.950593187006386e-10 3.733010371024103e-08 2.944759400276955e-08 0.9999999981858114 0.9998417937429046 1.0000000120050798 -1.1274854623073205e-09 -1.3617248122093004e-09 -1.9918580135229054e-09 -7.668504300845709e-10 -1.6098336522480113e-09 -3.273151909593142e-07 2.0761465481916432e-09 3.707380850048326e-08 3.086309416132049e-08
4.102 1.0000000000037401 0.9998417948299574 1.0000000000491875 1.2202829050230535e-11 -1.4513491601178418e-11 -7.713143400314087e-12 5.645561456227479e-12 8.514965100279999e-12 -3.3280596499917314e-07 1.6518034994306225e-09 3.737078442344154e-08 3.734283077998144e-08 1.0000000011494579 0.9998417970119139 1.0000000244206662 1.5577998892425582e-09 8.648289747367674e-11 9.06162727584114e-11 1.5501476489670732e-09 2.931715054901795e-09 -3.328059569237249e-07 1.6130768744907523e-09 3.7095212722569764e-08 3.507017834811678e-08 1.0000000012635113 0.999841797115099 1.0000000247249607 1.6453829795885492e-09 1.6051565101105386e-10 1.612592673413351e-10 1.6437601552247682e-09 3.116834243412178e-09 -3.3280595562223826e-07 1.696289003008643e-09 3.710252326984001e-08 3.528168299502685e-08 1.0000000002549885 0.9998417961935852 1.0000000221050753 8.628625030762639e-10 -4.852650382472979e-10 -4.764030250880066e-10 8.28498669457592e-10 1.5054403240964671e-09 -3.328059529129596e-07 1.159479322393894e-09 3.7049778053092594e-08 3.350858055392908e-08 1.0000000000787195 0.9998417949000183 0.9999999982684212 6.868345355159398e-12 3.074606063502476e-11 2.5225008165432884e-10 3.050591736565662e-12 2.6447993920219155e-12 -3.328056274765653e-07 1.1280749765559513e-09 3.733218829817733e-08 2.653393087067039e-08 0.999999998194349 0.9998417938724359 1.000000011954183 -1.123212444546843e-09 -1.3554314540168033e-09 -1.982744191124049e-09 -7.621112381231916e-10 -1.6002398321570473e-09 -3.32805941431119e-07 2.129701218131378e-09 3.707742339099756e-08 2.8364235493394002e-08
4.112 1.0000000000035254 0.9998417949555607 1.0000000000470144 8.63678070722589e-12 -1.3531006970789141e-11 -5.576782793015299e-12 7.326287161319706e-12 1.0174605008472815e-11 -3.383828889255551e-07 1.7999921347561467e-09 3.73718685321222e-08 3.3079059419060766e-08 1.000000001149294 0.9998417971389841 1.0000000244183953 1.5562589862796712e-09 8.65099991698251e-11 9.040106619344525e-11 1.5507458157226518e-09 2.9331144697670745e-09 -3.383828593857981e-07 1.6610652831728316e-09 3.7100417786360856e-08 3.375459374894501e-08 1.0000000012634305 0.9998417972422978 1.0000000247232974 1.6439200308156863e-09 1.605837637509019e-10 1.6108511430801434e-10 1.6444356387237494e-09 3.118379948525279e-09 -3.3838285810032516e-07 1.742023293404097e-09 3.7107752941543247e-08 3.39750808105867e-08 1.0000000002545446 0.9998417963199225 1.000000022098042 8.609707945977957e-10 -4.852911182752888e-10 -4.766798128724261e-10 8.287636171966391e-10 1.506236911145025e-09 -3.3838285532229516e-07 1.2255874278442247e-09 3.7054830127832295e-08 3.212245992323599e-08 1.0000000000767753 0.9998417950244084 0.9999999983105776 5.3338272461039794e-12 2.990559035563853e-11 2.4602430769631007e-10 3.942212053592194e-12 4.667244031414769e-12 -3.383825377895345e-07 1.2142987895358708e-09 3.733522360053056e-08 2.4227448778046104e-08 0.9999999982028507 0.9998417940039963 1.0000000119036292 -1.119048913220638e-09 -1.349179546450893e-09 -1.9737038303695978e-09 -7.575968968654214e-10 -1.5906674106881554e-09 -3.383828435966129e-07 2.1602899190696272e-09 3.708198603810808e-08 2.664827280231311e-08
4.122 1.0000000000033176 0.9998417950832555 1.0000000000456488 4.770968644442731e-12 -1.1933719102644958e-11 -2.3012717973277787e-12 8.576300238632366e-12 1.1831800422821298e-11 -3.4404720010919586e-07 1.8768981002138293e-09 3.737372217971661e-08 3.0448190397315015e-08 1.0000000011491395 0.9998417972681477 1.000000024416297 1.554747148877928e-09 8.650618800318885e-11 9.020238633554528e-11 1.5510854215849218e-09 2.9345305052429366e-09 -3.440471462909488e-07 1.6681307453730593e-09 3.710653585502761e-08 3.3528837138379024e-08 1.0000000012633594 0.99984179737159 1.0000000247218064 1.6424860814925536e-09 1.606207666568105e-10 1.609277288504532e-10 1.6448525811249798e-09 3.119941886880066e-09 -3.440471449937385e-07 1.7487968550720451e-09 3.711389517203069e-08 3.37516553821058e-08 1.0000000002541098 0.999841796448353 1.0000000220911824 8.591071559299598e-10 -4.853476343073782e-10 -4.769393501008391e-10 8.287704182271139e-10 1.5070503570806183e-09 -3.4404714210956765e-07 1.2353883043872372e-09 3.706079819148e-08 3.187787923170168e-08 1.0000000000748823 0.9998417951509212 0.9999999983518594 3.7282982904414494e-12 2.909681114161125e-11 2.400103468536343e-10 4.582575955336041e-12 6.6866078686356585e-12 -3.44046832778504e-07 1.244244671645506e-09 3.7339150923677454e-08 2.3293895929576043e-08 0.999999998211319 0.9998417941376213 1.0000000118534678 -1.1148948398360918e-09 -1.3429843546950199e-09 -1.9646878025833495e-09 -7.533588508418854e-10 -1.5811171786906176e-09 -3.440471299307164e-07 2.1599563660303998e-09 3.7087466137426255e-08 2.628156717522071e-08
4.132 1.00000000000312 0.9998417952130783 1.0000000000452938 8.805283629793596e-13 -9.842931958819486e-12 1.7422157657533831e-12 9.31888570366994e-12 1.3485082331828945e-11 -3.4980014617179456e-07 1.8731305786804792e-09 3.737636534186964e-08 3.0510622383172724e-08 1.0000000011489958 0.9998417973994387 1.0000000244144123 1.5533746724302743e-09 8.64685666332242e-11 9.006213970106935e-11 1.5511368104345955e-09 2.9359614865142023e-09 -3.49800065292867e-07 1.6317851657682174e-09 3.7113618275060074e-08 3.4489022128235023e-08 1.0000000012632986 0.9998417975030093 1.0000000247205292 1.6411915811045858e-09 1.6062444098137425e-10 1.6082867695450127e-10 1.6449810224523633e-09 3.1215191970096287e-09 -3.4980006417033493e-07 1.7142000989029695e-09 3.7121001300558374e-08 3.47064709829456e-08 1.0000000002536862 0.9998417965789097 1.000000022084538 8.573820509548746e-10 -4.854370681153945e-10 -4.771401182944743e-10 8.284891793347452e-10 1.5078794010217097e-09 -3.49800061085346e-07 1.1860835953508378e-09 3.706773401037474e-08 3.287962394729958e-08 1.0000000000730422 0.9998417952795899 0.9999999983923545 2.17333419599303e-12 2.8314926189682722e-11 2.342357065248469e-10 4.926906030337555e-12 8.702194231643064e-12 -3.4979976062209297e-07 1.2132587396846806e-09 3.734399811341287e-08 2.4138612021210103e-08 0.9999999982197568 0.999841794273345 1.0000000118037407 -1.1106386737054605e-09 -1.3368484952096727e-09 -1.9556556332463497e-09 -7.49428110651175e-10 -1.5715901436459069e-09 -3.498000485010268e-07 2.126102972904766e-09 3.7093916255556286e-08 2.7424567763606343e-08
4.142 1.0000000000029352 0.999841795345064 1.000000000046047 -2.739967234976675e-12 -7.400012192859954e-12 6.078095689474439e-12 9.505796523467123e-12 1.5134044243559226e-11 -3.55642990669254e-07 1.7881627918438726e-09 3.738012267536298e-08 3.322988616371995e-08 1.0000000011488632 0.9998417975328903 1.0000000244127705 1.5522504971208044e-09 8.640772128271693e-11 8.999784911318747e-11 1.5508947098038373e-09 2.9374073497603365e-09 -3.5564287945510274e-07 1.5565716059523222e-09 3.712181362599536e-08 3.635506768542879e-08 1.000000001263249 0.9998417976365898 1.0000000247194945 1.640145477159945e-09 1.606045968945873e-10 1.6080537342153948e-10 1.6448164185007117e-09 3.1231109184968043e-09 -3.556428786110299e-07 1.6428082682006814e-09 3.7129219794476037e-08 3.656205361718704e-08 1.0000000002532738 0.999841796711628 1.000000022078138 8.559045502350433e-10 -4.855495720593073e-10 -4.772647874732062e-10 8.279147485104453e-10 1.508722879797944e-09 -3.5564287510804617e-07 1.0804587404550205e-09 3.707578682007626e-08 3.4826838356327715e-08 1.0000000000712552 0.9998417954104492 0.9999999984321353 7.957821713930326e-13 2.7565097614891405e-11 2.2870102381857837e-10 4.956214352709239e-12 1.0712467092266023e-11 -3.5564258443214364e-07 1.1221944404640716e-09 3.734991355238701e-08 2.644560921945888e-08 0.9999999982281643 0.9998417944112016 1.0000000117544783 -1.1061699472671852e-09 -1.3307623963952923e-09 -1.9465902585339207e-09 -7.458110428657094e-10 -1.562087334774142e-09 -3.5564286256479795e-07 2.062544125125257e-09 3.7101488307589704e-08 2.9686425044150155e-08
4.152 1.0000000000027676 0.9998417954792492 1.0000000000478833 -5.803826775942765e-12 -4.7655723418910176e-12 1.0185533111729398e-11 9.123328828273554e-12 1.6777459669317354e-11 -3.615770122366976e-07 1.630743460159335e-09 3.738559658435067e-08 3.7491228271976795e-08 1.0000000011487413 0.9998417976685364 1.0000000244113798 1.5514677753093444e-09 8.633907531127801e-11 8.99992500137581e-11 1.5503819182801964e-09 2.9388667327302138e-09 -3.6157686822916805e-07 1.454953671058275e-09 3.7131362813285923e-08 3.8605657419672375e-08 1.0000000012632104 0.9998417977723648 1.000000024718711 1.6394406094089713e-09 1.605767688215655e-10 1.6084764419788433e-10 1.644380960842891e-09 3.124716188663295e-09 -3.615768676062341e-07 1.546920387798668e-09 3.713879148489049e-08 3.880106934478375e-08 1.000000000252873 0.9998417968465397 1.0000000220719913 8.547681075696325e-10 -4.856698721952969e-10 -4.773241294279702e-10 8.270693044416678e-10 1.5095811350664278e-09 -3.6157686370641086e-07 9.282001812924057e-10 3.708519827888951e-08 3.7166820366998994e-08 1.0000000000695208 0.9998417955435311 0.9999999984712499 -2.8656399955318053e-13 2.68551691343697e-11 2.2337638710205335e-10 4.6789401606552406e-12 1.271681182321888e-11 -3.615765832420101e-07 9.783220812024536e-10 3.73571672772054e-08 2.9427335773416427e-08 0.9999999982365415 0.9998417945512249 1.000000011705689 -1.1013928922310909e-09 -1.3247108844355292e-09 -1.937503323092418e-09 -7.424867366759786e-10 -1.5526096274134154e-09 -3.6157685135573e-07 1.9798063232160254e-09 3.711042739195192e-08 3.2377067268255464e-08
4.162 1.0000000000026201 0.9998417956156714 1.0000000000506601 -8.062731608270109e-12 -2.1178095002470753e-12 1.3568318109856884e-11 8.198207007491121e-12 1.8414824353306524e-11 -3.6760350533126505e-07 1.4203413521096463e-09 3.7393531411716156e-08 4.19891897537763e-08 1.000000001148629 0.9998417978064107 1.0000000244102227 1.5510927050027752e-09 8.627547824997775e-11 9.003470154253093e-11 1.5496466967760337e-09 2.9403386864277775e-09 -3.676033262604389e-07 1.3472823807726032e-09 3.714253907614745e-08 4.069281952295802e-08 1.0000000012631807 0.999841797910368 1.0000000247181606 1.63914319973171e-09 1.605541408610978e-10 1.6092395645448018e-10 1.6437228072150612e-09 3.126333877515587e-09 -3.6760332563417555e-07 1.4461807043345787e-09 3.714998953333989e-08 4.087849229250509e-08 1.0000000002524814 0.9998417969836803 1.0000000220660803 8.540394744220325e-10 -4.857845284060491e-10 -4.77349251369855e-10 8.26001312928084e-10 1.5104516732288173e-09 -3.676033216917546e-07 7.481839089172027e-10 3.709624221626793e-08 3.9328945060894906e-08 1.0000000000678373 0.9998417956788707 0.9999999985097154 -9.787183354355445e-13 2.6189347063782656e-11 2.1821086347182954e-10 4.131481298066062e-12 1.4714544360927703e-11 -3.6760305204885584e-07 7.96671301428264e-10 3.736608530953501e-08 3.229991082560457e-08 0.9999999982448868 0.9998417946934481 1.0000000116573553 -1.0962385146257777e-09 -1.3186820376394365e-09 -1.9284275070237975e-09 -7.394081317021459e-10 -1.5431574443858432e-09 -3.6760330946428377e-07 1.8939963488406356e-09 3.712101082578523e-08 3.483494360519655e-08
4.172 1.0000000000024971 0.9998417957543683 1.0000000000541256 -9.328349899096695e-12 3.5237714227493575e-13 1.5822807126787583e-11 6.801915611143094e-12 2.004504210748487e-11 -3.7372378009212287e-07 1.1904957899587587e-09 3.7404586154186794e-08 4.5744500253272436e-08 1.0000000011485233 0.9998417979465464 1.000000024409253 1.5511588066758621e-09 8.62208634238436e-11 9.006740432173992e-11 1.548760167000529e-09 2.941821666962725e-09 -3.737235644139356e-07 1.2593663315527935e-09 3.7155537456105954e-08 4.218914163834828e-08 1.000000001263158 0.9998417980506323 1.0000000247177983 1.639287108829682e-09 1.605403592226475e-10 1.6099768289182313e-10 1.6429136916408508e-09 3.127962757347961e-09 -3.737235636503874e-07 1.3647320746445987e-09 3.716300891891609e-08 4.236834895924675e-08 1.0000000002520968 0.9998417971230811 1.000000022060359 8.537523616528704e-10 -4.858901646206766e-10 -4.773769910714797e-10 8.247819485469137e-10 1.5113340678360435e-09 -3.737235597197036e-07 5.747495457029199e-10 3.710911413566589e-08 4.087509949467477e-08 1.0000000000662022 0.9998417958165002 0.9999999985475136 -1.2169827890984445e-12 2.556071797247806e-11 2.131496247853646e-10 3.3778444703700434e-12 1.6703985718521396e-11 -3.737233016844929e-07 6.041002003457782e-10 3.737692705166476e-08 3.449955282254118e-08 0.9999999982531989 0.9998417948379049 1.000000011609431 -1.0906702358103806e-09 -1.3126724815636895e-09 -1.919400262599297e-09 -7.365043416117734e-10 -1.5337322626022413e-09 -3.737235475853192e-07 1.8235835596306305e-09 3.713343754736949e-08 3.6583510477096934e-08
4.182 1.0000000000024 0.9998417958953766 1.0000000000579494 -9.49185002781912e-12 2.4522008339500054e-12 1.6690425372441434e-11 5.051744384267195e-12 2.1667320835108536e-11 -3.799391628044367e-07 9.950787688605227e-10 3.741909438328679e-08 4.815474706419796e-08 1.0000000011484214 0.9998417980889761 1.0000000244083966 1.5516649965421798e-09 8.617166679172243e-11 9.007055720816479e-11 1.547812473651063e-09 2.9433154476172524e-09 -3.799389096047433e-07 1.2154626016322501e-09 3.717036508320047e-08 4.284445001496909e-08 1.0000000012631396 0.9998417981931915 1.0000000247175487 1.639871056203355e-09 1.6053194793746677e-10 1.6104232116047015e-10 1.6420436024108594e-09 3.1296026424254977e-09 -3.7993890903274964e-07 1.3244154338782909e-09 3.717785668546246e-08 4.302094262334892e-08 1.0000000002517166 0.9998417972647768 1.000000022054753 8.539056989940372e-10 -4.859904718209094e-10 -4.774341595533728e-10 8.235008204162462e-10 1.5122278037229503e-09 -3.7993890483086716e-07 4.703936388277762e-10 3.712382142800684e-08 4.155171999326445e-08 1.000000000064612 0.9998417959564528 0.9999999985845933 -9.731667906972846e-13 2.4953389718559306e-11 2.081501084973797e-10 2.5044246304140237e-12 1.868525248464401e-11 -3.7993865919314554e-07 4.530109560093619e-10 3.738976308704078e-08 3.570045748448327e-08 0.9999999982614739 0.9998417949846291 1.000000011561841 -1.0846866928133323e-09 -1.3066869465684028e-09 -1.9104490270944625e-09 -7.336860060379386e-10 -1.5243346551390499e-09 -3.799388930822436e-07 1.7841477688096338e-09 3.714771892483198e-08 3.735778792346832e-08
4.192 1.0000000000023308 0.9998417960387335 1.0000000000617553 -8.536063142827376e-12 4.006361065308863e-12 1.608582095847877e-11 3.1007314693107486e-12 2.328118823659094e-11 -3.8625099564481957e-07 9.067434474707837e-10 3.74369168928373e-08 4.8924642782530457e-08 1.00000000114832 0.9998417982337342 1.0000000244075584 1.552574823015318e-09 8.612047670939923e-11 9.003726364828113e-11 1.5469010113022472e-09 2.9448187620134296e-09 -3.8625070570191484e-07 1.2274217920082543e-09 3.718679837909511e-08 4.258528641512367e-08 1.0000000012631212 0.9998417983380784 1.0000000247173177 1.6408586631748434e-09 1.6052186776954293e-10 1.6105031228243728e-10 1.6412094633821925e-09 3.1312521620258716e-09 -3.8625070498176187e-07 1.3354886801640781e-09 3.719430926065246e-08 4.2762865062241494e-08 1.000000000251337 0.9998417974088 1.0000000220491674 8.544635055142854e-10 -4.86092651699123e-10 -4.775281634879429e-10 8.222557789092249e-10 1.5131313460521198e-09 -3.8625070079652125e-07 5.000565674335366e-10 3.714014086650031e-08 4.128502369751139e-08 1.0000000000630627 0.9998417960987622 0.9999999986208751 -2.579778799807106e-13 2.4347254278516598e-11 2.0319243658305039e-10 1.6106835775684657e-12 2.0656569739331963e-11 -3.862504675345625e-07 4.2968324492099214e-10 3.740442349584724e-08 3.5776074627194757e-08 0.9999999982697098 0.9998417951336535 1.0000000115144896 -1.0783205816036668e-09 -1.3007336529875173e-09 -1.901581273575592e-09 -7.308557284614605e-10 -1.5149655251241795e-09 -3.8625068925449784e-07 1.7829640330326656e-09 3.7163636804788176e-08 3.7081111900514983e-08
4.202 1.0000000000022864 0.9998417961844739 1.0000000000651643 -6.539315927894372e-12 4.880328523659155e-12 1.4099836132247895e-11 1.1172205467570044e-12 2.488560304035935e-11 -3.926606381226977e-07 9.688480833126186e-10 3.745744982256676e-08 4.799950030143668e-08 1.0000000011482157 0.9998417983808543 1.0000000244066338 1.553818308679091e-09 8.606388209574618e-11 8.997682012274777e-11 1.546113725461051e-09 2.9463309254602846e-09 -3.9266031243690795e-07 1.2885014557081934e-09 3.720443628791821e-08 4.148770577861205e-08 1.0000000012630996 0.9998417984853272 1.0000000247170002 1.6421796979647898e-09 1.6050617277157323e-10 1.6103120906639865e-10 1.6404997420990801e-09 3.1329100479680764e-09 -3.92660311753848e-07 1.3919153126652319e-09 3.721196555521643e-08 4.1670056652032456e-08 1.0000000002509544 0.9998417975551847 1.0000000220434977 8.553552620254466e-10 -4.862003048459809e-10 -4.776496129863081e-10 8.211344733714562e-10 1.5140446219369379e-09 -3.926603074121367e-07 6.351455757506673e-10 3.715767169342067e-08 4.0151793007566815e-08 1.0000000000615494 0.9998417962434611 0.9999999986562645 8.778124235322739e-13 2.372724349349623e-11 1.9827883877572863e-10 7.914998610204122e-13 2.2616718188930838e-11 -3.9266008725176405e-07 5.485876319121426e-10 3.742054501745913e-08 3.4754195964535185e-08 0.9999999982779025 0.9998417952850132 1.0000000114672698 -1.0716397845573118e-09 -1.2948170486397869e-09 -1.892787332377315e-09 -7.279245597555225e-10 -1.5056259060067733e-09 -3.9266029622879655e-07 1.8167518521533914e-09 3.7180795711630705e-08 3.5828184337115554e-08
4.212 1.000000000002264 0.9998417963326318 1.0000000000678435 -3.6739084937730906e-12 5.0006534062124185e-12 1.097848188524005e-11 -7.427606163915484e-13 2.6479908890177984e-11 -3.991694666315322e-07 1.1423009008461296e-09 3.747976836907616e-08 4.5518615128955524e-08 1.0000000011481038 0.9998417985303705 1.0000000244055234 1.5552929586853433e-09 8.600545847034464e-11 8.990644642836942e-11 1.5455109758123723e-09 2.947850971461668e-09 -3.9916910697427305e-07 1.3789442009434596e-09 3.722281672159352e-08 3.9745548558750146e-08 1.000000001263071 0.9998417986349726 1.000000024716497 1.6437323496144782e-09 1.6048876220181672e-10 1.6100229504078352e-10 1.6399744702414275e-09 3.1345760391231694e-09 -3.991691062830303e-07 1.4761038447812578e-09 3.723036352721817e-08 3.9936094260803983e-08 1.000000000250565 0.9998417977039655 1.0000000220376444 8.564797712976317e-10 -4.863102627817897e-10 -4.777811587173804e-10 8.201975430505953e-10 1.51496575678852e-09 -3.9916910178790704e-07 8.028380871422222e-10 3.7175951955729253e-08 3.834755074439284e-08 1.0000000000600675 0.9998417963905839 0.9999999986906689 2.343857801386774e-12 2.308623269774081e-11 1.9342462766608758e-10 1.1728803391235595e-13 2.456556225485146e-11 -3.9916889488175887e-07 7.248549422106263e-10 3.743768206248675e-08 3.278261682240918e-08 0.9999999982860482 0.9998417954387421 1.0000000114200802 -1.0647448753654237e-09 -1.2889342555907774e-09 -1.8840494111864462e-09 -7.248314505050343e-10 -1.4963159370381472e-09 -3.9916909108396905e-07 1.874061762941225e-09 3.7198737734619856e-08 3.379299375284198e-08
4.222 1.0000000000022562 0.9998417964832409 1.0000000000695444 -1.8948260013390633e-13 4.365734943357722e-12 7.085686408018653e-12 -2.360647421448695e-12 2.8063469391003536e-11 -4.057788739919499e-07 1.3556965333673667e-09 3.750282082273916e-08 4.1797307821687705e-08 1.0000000011479822 0.9998417986823178 1.0000000244041485 1.5568738194104362e-09 8.595373556260631e-11 8.983974265518882e-11 1.5451139725453652e-09 2.9493779039523953e-09 -4.0577848302882567e-07 1.4763763237231736e-09 3.724152755535298e-08 3.764993318937439e-08 1.000000001263032 0.9998417987870495 1.000000024715729 1.645390930464691e-09 1.6047789943374092e-10 1.6097695098709195e-10 1.6396548842270609e-09 3.1362491623540764e-09 -4.0577848262264256e-07 1.567564108199494e-09 3.7249091147318006e-08 3.785146071322889e-08 1.000000000250165 0.9998417978551777 1.0000000220315282 8.577115376921718e-10 -4.864136215414373e-10 -4.779094478599486e-10 8.194661570031594e-10 1.5158945286933375e-09 -4.0577847796569713e-07 9.60669790763611e-10 3.719456924844253e-08 3.6167821259440874e-08 1.0000000000586122 0.9998417965401636 0.9999999987240122 4.018396155163193e-12 2.2426525851341587e-11 1.886469309407798e-10 -3.7836428573529636e-13 2.6502367187156297e-11 -4.057782849901509e-07 9.004459558437741e-10 3.7455410533481155e-08 3.012032266583026e-08 0.9999999982941441 0.9998417955948751 1.0000000113728404 -1.0577604085048703e-09 -1.2830769864527397e-09 -1.8753532059716567e-09 -7.215537754018276e-10 -1.487036820022312e-09 -4.057784678582531e-07 1.9399290115765887e-09 3.72170510357402e-08 3.1277397162395824e-08
4.232 1.000000000002255 0.999841796636333 1.0000000000701346 3.617787527472376e-12 3.044688149035963e-12 2.8557201509569607e-12 -3.663964143374456e-12 2.963538986248681e-11 -4.1249027091317223e-07 1.5570804397969187e-09 3.752558719771452e-08 3.7352974400454124e-08 1.0000000011478474 0.999841798836733 1.0000000244024612 1.5584280182468532e-09 8.59178492572902e-11 8.977923432659096e-11 1.5449069052662872e-09 2.950911228885622e-09 -4.124898521502846e-07 1.5617829881729434e-09 3.726025945884744e-08 3.5580853921120274e-08 1.00000000126298 0.999841798941594 1.000000024714649 1.6470222394057535e-09 1.6048324433409324e-10 1.6095752554958293e-10 1.639525155024817e-09 3.1379283491926114e-09 -4.1248985158990265e-07 1.6482974806266966e-09 3.7267839163203944e-08 3.579466876335114e-08 1.000000000249753 0.9998417980088574 1.0000000220251015 8.589180891764566e-10 -4.865013730775909e-10 -4.780316326881134e-10 8.189247654632627e-10 1.51682964654327e-09 -4.124898472568949e-07 1.0875370760586957e-09 3.721321335192408e-08 3.400356560956702e-08 1.0000000000571803 0.9998417966922366 0.999999998756251 5.762994420634923e-12 2.175420942542246e-11 1.8395756896723198e-10 -6.984247094007148e-13 2.8426036753969e-11 -4.124896681678844e-07 1.0486309668441917e-09 3.747337349839291e-08 2.7165035406588272e-08 0.9999999983021877 0.999841795753449 1.0000000113254999 -1.0508197470164826e-09 -1.277236197737971e-09 -1.8666945560078786e-09 -7.181061514276507e-10 -1.4777892065071268e-09 -4.12489837242182e-07 1.9996114747910016e-09 3.723542116364383e-08 2.870515526050444e-08
4.242 1.0000000000022526 0.9998417967919405 1.0000000000696114 7.44379558969993e-12 1.1640414179463288e-12 -1.2556827270392253e-12 -4.6152792731685305e-12 3.1195022430137054e-11 -4.1930508574749464e-07 1.7147559060473234e-09 3.7547174353593594e-08 3.298041010792364e-08 1.0000000011476986 0.999841798993654 1.000000024400448 1.5598342549593391e-09 8.590174486997869e-11 8.971662663828896e-11 1.5448551256600021e-09 2.9524496654119493e-09 -4.1930464304630397e-07 1.6208024555957817e-09 3.727880014684294e-08 3.39837628128854e-08 1.0000000012629149 0.9998417990986445 1.0000000247132428 1.648505523097063e-09 1.6050822190693718e-10 1.6093573466177548e-10 1.6395506489190118e-09 3.139613088076776e-09 -4.1930464236248707e-07 1.7043615561108265e-09 3.7286395414567786e-08 3.4208368606039794e-08 1.0000000002493274 0.9998417981650425 1.0000000220183503 8.599777401960838e-10 -4.865697176838583e-10 -4.78156001779279e-10 8.18538793546496e-10 1.5177707308946872e-09 -4.193046383124438e-07 1.170945309793385e-09 3.723167067296541e-08 3.232191762673002e-08 1.0000000000557676 0.999841796846839 0.9999999987873758 7.444116755560355e-12 2.1074927815017903e-11 1.793605686084675e-10 -8.658726029263345e-13 3.033570649587182e-11 -4.193044730194527e-07 1.1542957727351358e-09 3.749127409888478e-08 2.4502339953070125e-08 0.9999999983101784 0.9998417959145023 1.0000000112780427 -1.0440448561048487e-09 -1.2714072573599822e-09 -1.858079891961407e-09 -7.145220718521918e-10 -1.4685737474183296e-09 -4.1930462853046445e-07 2.040569233043607e-09 3.725362559684434e-08 2.6630444898971294e-08
4.252 1.0000000000022382 0.9998417969500961 1.0000000000680929 1.1013229202887777e-11 -1.1154442991206056e-12 -4.816592931851957e-12 -5.191497124073712e-12 3.274194724991325e-11 -4.262247648304931e-07 1.8089022114506936e-09 3.756687754072346e-08 2.9800576739933523e-08 1.0000000011475374 0.9998417991531201 1.0000000243981233 1.5609999994765304e-09 8.590186396610097e-11 8.963935720262023e-11 1.5449286823730235e-09 2.953992648838963e-09 -4.262243023662268e-07 1.6436777352344325e-09 3.7297011540960464e-08 3.327979239786178e-08 1.0000000012628363 0.99984179925824 1.000000024711525 1.649748381135247e-09 1.6054943968777268e-10 1.6089922677740392e-10 1.639701762472109e-09 3.1413023370556936e-09 -4.2622430158430657e-07 1.7261647208155224e-09 3.730462197406548e-08 3.3510003489914286e-08 1.0000000002488894 0.9998417983237724 1.0000000220112892 8.607975758125679e-10 -4.866220123526475e-10 -4.782946475813626e-10 8.182783050500823e-10 1.518716688545177e-09 -4.262242973629352e-07 1.2026668589955962e-09 3.724980169960636e-08 3.157344158136731e-08 1.0000000000543738 0.9998417970040099 0.9999999988174098 8.95097497133003e-12 2.0389958547543303e-11 1.7485799599297252e-10 -9.00371850741173e-13 3.2230648247770696e-11 -4.2622414618211867e-07 1.2073103576714936e-09 3.750886175681839e-08 2.2881300058602538e-08 0.9999999983181165 0.9998417960780737 1.0000000112304814 -1.0375294955248816e-09 -1.2655933435367749e-09 -1.849520125138092e-09 -7.108300643978039e-10 -1.4593912602253096e-09 -4.2622428816550463e-07 2.0535960803778982e-09 3.7271513383545086e-08 2.5646400508860895e-08
4.262 1.0000000000022033 0.9998417971108324 1.000000000065792 1.4105965339494421e-11 -3.6195436603544492e-12 -7.460459776745258e-12 -5.3613504653871005e-12 3.427538305028981e-11 -4.332507726826279e-07 1.8276482486916669e-09 3.758425556239037e-08 2.8977481431566512e-08 1.000000001147364 0.999841799315172 1.0000000243955185 1.5618683648709492e-09 8.590742725327293e-11 8.954092844088188e-11 1.5451202070525926e-09 2.9555395758628546e-09 -4.3325029411282537e-07 1.6257048048320886e-09 3.7314834051308445e-08 3.3695080755632544e-08 1.0000000012627455 0.9998417994204215 1.0000000247095266 1.6506938889230154e-09 1.6059630811429362e-10 1.6084215959664783e-10 1.639970782182076e-09 3.1429954113909237e-09 -4.332502936099058e-07 1.7090954122633978e-09 3.7322459394462085e-08 3.392331474441119e-08 1.000000000248439 0.9998417984850884 1.0000000220039493 8.61320084922728e-10 -4.866688321801088e-10 -4.784537890392643e-10 8.181363106571644e-10 1.5196672196885347e-09 -4.3325028898856805e-07 1.1782370676271212e-09 3.7267545749673515e-08 3.2003829622518297e-08 1.0000000000529985 0.9998417971637881 0.9999999988463963 1.020529088278017e-11 1.969544195918312e-11 1.7045715845417688e-10 -8.005205253373146e-13 3.411050253445542e-11 -4.332501523453103e-07 1.20145607322016e-09 3.752595698590515e-08 2.292199942810905e-08 0.9999999983260037 0.9998417962442051 1.0000000111828469 -1.0313326316876262e-09 -1.259803804128675e-09 -1.8410197937634884e-09 -7.070366330667838e-10 -1.4502422643513332e-09 -4.332502804095225e-07 2.0339696122938863e-09 3.728901271423185e-08 2.6109892924347384e-08
4.272 1.000000000002139 0.999841797274184 1.0000000000629825 1.65629054672268e-11 -6.178879392896397e-12 -8.918232955263579e-12 -5.08169866406842e-12 3.579474104162261e-11 -4.403845921739787e-07 1.7664788938922517e-09 3.759923097551818e-08 3.089144373828669e-08 1.0000000011471806 0.999841799479852 1.0000000243926694 1.562413492095004e-09 8.590584825633708e-11 8.942857838962085e-11 1.545445989928796e-09 2.957089286894971e-09 -4.4038410107832257e-07 1.5683502887009078e-09 3.733232810222273e-08 3.5118563711024895e-08 1.0000000012626453 0.999841799585231 1.0000000247072847 1.6513164891037106e-09 1.6063577125943677e-10 1.6077104625265493e-10 1.6403738772694595e-09 3.1446915358306346e-09 -4.4038410076751283e-07 1.6546748213265227e-09 3.733996817111896e-08 3.533829093576816e-08 1.0000000002479792 0.999841798649032 1.000000021996367 8.615202148367815e-10 -4.867230522981837e-10 -4.78626534119801e-10 8.18128817932941e-10 1.5206204485048185e-09 -4.4038409625793134e-07 1.097966700977909e-09 3.728496268596539e-08 3.349368798153212e-08 1.0000000000516422 0.9998417973262147 0.9999999988743895 1.1159288940275634e-11 1.8986084880613092e-11 1.6617665287761396e-10 -5.423662856410117e-13 3.597450437297017e-11 -4.403839736079767e-07 1.1351954289095498e-09 3.754251921505119e-08 2.4633490793671348e-08 0.9999999983338418 0.999841796412937 1.0000000111351728 -1.0254814626236334e-09 -1.254050931758278e-09 -1.8325712136432457e-09 -7.031248452552472e-10 -1.4411274958424506e-09 -4.4038408791779607e-07 1.982723840563819e-09 3.7306175271056634e-08 2.7869984508701388e-08
4.282 1.0000000000020364 0.9998417974401855 1.0000000000599607 1.8281173140283213e-11 -8.639604927580783e-12 -9.043977653495293e-12 -4.3144029917097014e-12 3.7299384121645035e-11 -4.4762772468410626e-07 1.6291657877017497e-09 3.761217513306638e-08 3.4732297318790433e-08 1.000000001146989 0.9998417996472012 1.0000000243896117 1.5626295280448672e-09 8.588474948250666e-11 8.93227247683307e-11 1.5459294338969903e-09 2.958641389196707e-09 -4.476272243001959e-07 1.480479576338148e-09 3.734972404827021e-08 3.713664745043281e-08 1.0000000012625367 0.9998417997527104 1.0000000247048335 1.6516100924384394e-09 1.6065591222840456e-10 1.6070652459295942e-10 1.6409345550860125e-09 3.146389831913651e-09 -4.476272239473811e-07 1.5716870728844298e-09 3.7357378669817875e-08 3.7344977099041674e-08 1.0000000002475113 0.9998417988156449 1.000000021988577 8.613918915042153e-10 -4.86796551715575e-10 -4.78791945215497e-10 8.182793337347611e-10 1.5215768963756712e-09 -4.476272196292444e-07 9.6846886618394e-10 3.730228294239198e-08 3.560040462548333e-08 1.0000000000503044 0.9998417974913306 0.999999998901444 1.1785500588024027e-11 1.825754830420548e-11 1.6204480714500335e-10 -9.464679631803408e-14 3.78216462337974e-11 -4.4762711090742e-07 1.0128821795326176e-09 3.755871871847985e-08 2.7373120716139862e-08 0.9999999983416328 0.9998417965843123 1.0000000110874938 -1.019983817710473e-09 -1.2483456056270001e-09 -1.82415299342689e-09 -6.990701019089271e-10 -1.4320476279885795e-09 -4.476272117881054e-07 1.9075428516922902e-09 3.732322744170798e-08 3.0346518195823124e-08
4.292 1.0000000000018878 0.9998417976088727 1.0000000000570195 1.9200138879762698e-11 -1.0866803709685377e-11 -7.829114771846578e-12 -3.052423053226957e-12 3.878923027530084e-11 -4.549816902281861e-07 1.429452758466691e-09 3.762390975045019e-08 3.9205771490728614e-08 1.0000000011467909 0.9998417998172628 1.0000000243863791 1.5625191093923952e-09 8.583708289825626e-11 8.925092751349173e-11 1.5465790503498488e-09 2.9601954320998016e-09 -4.5498118378034405e-07 1.3788753274447245e-09 3.73674339382018e-08 3.921710614247211e-08 1.0000000012624215 0.9998417999229015 1.0000000247022074 1.6515769233778749e-09 1.6064922516781682e-10 1.6067579349680977e-10 1.641661717028016e-09 3.1480896510735695e-09 -4.549811831882156e-07 1.4764328455832794e-09 3.7375102769018475e-08 3.941470764942096e-08 1.000000000247037 0.9998417989849694 1.0000000219806144 8.609371063918405e-10 -4.868966431489645e-10 -4.789230949144129e-10 8.185966906410727e-10 1.5225354441173957e-09 -4.5498117868205454e-07 8.046797576495076e-10 3.7319919188030544e-08 3.776392256936442e-08 1.0000000000489857 0.9998417976591772 0.9999999989276167 1.2066455128986414e-11 1.7509937973684948e-11 1.580913844011136e-10 5.582335485141479e-13 3.96513785260798e-11 -4.5498108377975987e-07 8.460756904935817e-10 3.757495711494919e-08 3.031155826588725e-08 0.9999999983493785 0.9998417967583736 1.000000011039844 -1.014839397606841e-09 -1.2426945143019178e-09 -1.8157372449904678e-09 -6.948632036018849e-10 -1.4230033383119702e-09 -4.549811713628853e-07 1.8224851544765926e-09 3.734058131052196e-08 3.2856397213574756e-08
4.302 1.000000000001689 0.9998417977802854 1.000000000054422 1.929244386430313e-11 -1.2742916655298972e-11 -5.4092343912656784e-12 -1.3436437896345588e-12 4.026292555926309e-11 -4.6244802821188286e-07 1.194112575821483e-09 3.7635583116040936e-08 4.322704269274042e-08 1.0000000011465875 0.9998417999900798 1.0000000243830107 1.5620876527930674e-09 8.576140689776961e-11 8.92350368154256e-11 1.5473730060527532e-09 2.9617502107268584e-09 -4.624475170768861e-07 1.2868148003561148e-09 3.738599623263019e-08 4.088875501058863e-08 1.0000000012623012 0.9998418000958482 1.0000000246994454 1.6512230000297919e-09 1.6061495337587447e-10 1.607005812246775e-10 1.6425327515574123e-09 3.149790835889913e-09 -4.624475169314865e-07 1.390915394286661e-09 3.739367888340394e-08 4.107842303917654e-08 1.0000000002465577 0.9998417991570492 1.0000000219725171 8.601618455378055e-10 -4.8702446025413e-10 -4.789982748822934e-10 8.19058671126546e-10 1.523495177058575e-09 -4.6244751211243334e-07 6.340517222862083e-10 3.73384106149134e-08 3.949692166862651e-08 1.0000000000476856 0.999841797829797 0.9999999989529705 1.1989698545371483e-11 1.6749724128968698e-11 1.543351945893068e-10 1.3991230986534146e-12 4.1463570988036375e-11 -4.624474308046141e-07 6.561747108827367e-10 3.7591805893481346e-08 3.2783229581354565e-08 0.9999999983570799 0.9998417969351636 1.000000010992261 -1.0100438963786413e-09 -1.2370977232032964e-09 -1.8073026652907492e-09 -6.905253433714981e-10 -1.4139950617983748e-09 -4.6244750538287294e-07 1.7456960487144594e-09 3.735877791650111e-08 3.484869997360249e-08
4.312 1.0000000000014382 0.9998417979544636 1.0000000000523894 1.8562150701471415e-11 -1.4166651915562729e-11 -2.054917820276262e-12 7.040103621696142e-13 4.172053700392105e-11 -4.700282965925849e-07 9.698044540507145e-10 3.764844043037666e-08 4.608310675576764e-08 1.0000000011463803 0.9998418001656957 1.0000000243795548 1.5613477500602836e-09 8.566471974503091e-11 8.927805210971777e-11 1.5482579720228938e-09 2.963305391460947e-09 -4.700277822926536e-07 1.22881428419838e-09 3.740596485721008e-08 4.1837775213421265e-08 1.0000000012621766 0.9998418002715938 1.0000000246965965 1.6505605800257394e-09 1.605594735723309e-10 1.6078464880817772e-10 1.6434950958611793e-09 3.1514919027031138e-09 -4.7002778218547484e-07 1.3375155175810036e-09 3.741366074387153e-08 4.202318007976493e-08 1.0000000002460752 0.9998417993319274 1.0000000219643341 8.590782136369992e-10 -4.87173003984908e-10 -4.790138907652776e-10 8.196124277668263e-10 1.5244558876639349e-09 -4.7002777762137063e-07 5.058785854198023e-10 3.735831201357487e-08 4.047917305704321e-08 1.0000000000464058 0.9998417980032323 0.9999999989775779 1.1552139413693299e-11 1.599155701851002e-11 1.5077230620208934e-10 2.377910395235376e-12 4.325742062060723e-11 -4.700277094036131e-07 4.835326777436753e-10 3.7609879311630934e-08 3.4370547998240685e-08 0.9999999983647392 0.9998417971147259 1.0000000109447935 -1.005586825956305e-09 -1.2315479801451061e-09 -1.7988462107074331e-09 -6.861093802199518e-10 -1.405023409620798e-09 -4.700277712159734e-07 1.6946804176619773e-09 3.737837505823347e-08 3.598070010186071e-08
4.322 1.0000000000011386 0.9998417981314532 1.0000000000510856 1.7049925735525444e-11 -1.5052721433058955e-11 1.853459782723492e-12 2.9378507896334253e-12 4.316148599030049e-11 -4.777240732304453e-07 8.316510203648346e-10 3.766356631926757e-08 4.7384493808274464e-08 1.0000000011461712 0.9998418003441546 1.0000000243760712 1.5603267105934305e-09 8.556071695453162e-11 8.935988876337555e-11 1.5491642094267723e-09 2.9648604783391492e-09 -4.777235563615943e-07 1.2209898961294558e-09 3.7427786746546584e-08 4.1931813848289777e-08 1.0000000012620507 0.9998418004501826 1.0000000246937186 1.649617097477111e-09 1.6049658344091034e-10 1.609072449546997e-10 1.644478434847045e-09 3.153193534557643e-09 -4.777235563439278e-07 1.3304103250168942e-09 3.743549522861168e-08 4.211682104010141e-08 1.00000000024559 0.999841799509649 1.000000021956124 8.577125705351716e-10 -4.873287274046069e-10 -4.789905894326136e-10 8.201882300623174e-10 1.5254165671428362e-09 -4.777235516402098e-07 4.863383201644682e-10 3.738007112493316e-08 4.05769764082302e-08 1.0000000000451459 0.9998417981795278 0.9999999990015209 1.0768075612463094e-11 1.525672221791895e-11 1.4737023190488856e-10 3.423862671926452e-12 4.5032294532199506e-11 -4.777234966700126e-07 4.0580822568872146e-10 3.7629694721952904e-08 3.48801137451791e-08 0.9999999983723579 0.9998417972971062 1.0000000108974982 -1.0014432807135255e-09 -1.2260301982494511e-09 -1.790389408124064e-09 -6.816847872182855e-10 -1.3960886526565253e-09 -4.777235457707986e-07 1.680267595470505e-09 3.739982444017541e-08 3.611349798806544e-08
4.332 1.0000000000007974 0.9998417983113036 1.0000000000506017 1.4838774514181104e-11 -1.533672856639003e-11 5.8706297965937186e-12 5.18862871590311e-12 4.458545399802622e-11 -4.855369550870559e-07 8.525118356024912e-10 3.768169428191902e-08 4.699764379072648e-08 1.0000000011459624 0.9998418005255024 1.000000024372621 1.5590719830300902e-09 8.546811135529296e-11 8.944007742091296e-11 1.550024208462126e-09 2.9664149271709175e-09 -4.855364356358952e-07 1.2627866897594357e-09 3.745172139458065e-08 4.1202504408194107e-08 1.0000000012619248 0.9998418006316606 1.0000000246908751 1.6484401327353327e-09 1.604450294027262e-10 1.6102849131063196e-10 1.645415413428862e-09 3.154894098768074e-09 -4.855364357089435e-07 1.368944161288401e-09 3.745944169187014e-08 4.139086481833369e-08 1.000000000245106 0.9998417996902589 1.00000002194795 8.561126301137026e-10 -4.874726314806855e-10 -4.78968814786932e-10 8.207182567563926e-10 1.5263767219516625e-09 -4.855364312723438e-07 5.832730661372399e-10 3.740394830755555e-08 3.98227718061655e-08 1.0000000000439087 0.9998417983587286 0.9999999990248839 9.67486474688056e-12 1.4571346686372535e-11 1.4407384341296227e-10 4.465042583379237e-12 4.6787855498464475e-11 -4.855363890066664e-07 4.805235182393884e-10 3.7651580972697316e-08 3.4297367478807536e-08 0.9999999983799389 0.9998417974823492 1.0000000108504388 -9.97566275142067e-10 -1.220525520188401e-09 -1.781973436471564e-09 -6.77319265980699e-10 -1.3871917483977553e-09 -4.85536425757959e-07 1.7026266075628814e-09 3.74233917677719e-08 3.5279273142464846e-08
4.342 1.000000000000427 0.9998417984940682 1.0000000000509492 1.205703237303907e-11 -1.4984199312132252e-11 9.543605580831008e-12 7.295717265121693e-12 4.5991949321309166e-11 -4.934685589175381e-07 1.0151772765917134e-09 3.7703141076476625e-08 4.499320363883605e-08 1.0000000011457564 0.9998418007097853 1.000000024369264 1.5576537498671807e-09 8.540473717839436e-11 8.947278044019968e-11 1.550784977059717e-09 2.967968308379158e-09 -4.934680368121824e-07 1.3387198475421456e-09 3.74778315623782e-08 3.981039901199497e-08 1.0000000012618018 0.9998418008160738 1.0000000246881235 1.6470996586039162e-09 1.6042268644885174e-10 1.6110245194918804e-10 1.6462531873057639e-09 3.156593331677011e-09 -4.934680368691306e-07 1.439351195397721e-09 3.748556279749744e-08 4.000555230152949e-08 1.0000000002446248 0.9998417998738036 1.0000000219398693 8.543483473558187e-10 -4.875869174958646e-10 -4.789942823758725e-10 8.211495711195642e-10 1.5273359906930824e-09 -4.934680322640772e-07 7.333435534885313e-10 3.743000718857556e-08 3.837923473076725e-08 1.000000000042696 0.9998417985408806 0.9999999990477453 8.336781070673879e-12 1.396058036976625e-11 1.4082095350990193e-10 5.441262499984553e-12 4.852356053853486e-11 -4.934680026534531e-07 6.415533092112512e-10 3.767566409312696e-08 3.274344560188892e-08 0.999999998387485 0.9998417976705017 1.0000000108036724 -9.93885751360273e-10 -1.215014743024781e-09 -1.773645302734761e-09 -6.730665011287486e-10 -1.378332267839942e-09 -4.934680274746304e-07 1.7522858052932123e-09 3.7449147514522915e-08 3.364239415249598e-08
4.352 1.0000000000000426 0.9998417986798027 1.0000000000520557 8.87674896627386e-12 -1.4000698712843791e-11 1.2474432632789326e-11 9.12232347425476e-12 4.738029801274167e-11 -5.015205217019911e-07 1.238274659188605e-09 3.772786035900958e-08 4.1619496415154183e-08 1.0000000011455559 0.9998418008970498 1.0000000243660447 1.5561604236414556e-09 8.53816945211453e-11 8.942613812189702e-11 1.5514086963717266e-09 2.9695194689094527e-09 -5.015199958816158e-07 1.4278858549315665e-09 3.750603679764076e-08 3.801090708570562e-08 1.0000000012616845 0.9998418010034684 1.0000000246855105 1.6456838520816563e-09 1.604408708680156e-10 1.6109688481966506e-10 1.6469539664137664e-09 3.1582907349043816e-09 -5.015199960956413e-07 1.522687650030868e-09 3.751377800341201e-08 3.821567710533301e-08 1.0000000002441491 0.99984180006033 1.0000000219319292 8.525082738978638e-10 -4.876604386642241e-10 -4.790988740445869e-10 8.214443208835998e-10 1.528293409810969e-09 -5.015199915810212e-07 8.858576276378788e-10 3.7458168046607026e-08 3.6506103595808394e-08 1.0000000000415108 0.9998417987260311 0.9999999990701699 6.840950786281428e-12 1.3440348433389331e-11 1.3756284990200075e-10 6.3051076357083694e-12 5.0238582456673473e-11 -5.015199742368993e-07 8.159046997776111e-10 3.770191807512553e-08 3.044839475631725e-08 0.9999999983949983 0.9998417978616101 1.000000010757244 -9.90313222896016e-10 -1.2094862940226889e-09 -1.7654377480995883e-09 -6.689648671576436e-10 -1.369511704331635e-09 -5.015199874858007e-07 1.8148986587950754e-09 3.7477019427751064e-08 3.14705611028684e-08
4.362 0.9999999999996629 0.9998417988685657 1.0000000000537728 5.504574449841262e-12 -1.2440371499762983e-11 1.4373247159768828e-11 1.0557967584675148e-11 4.875055981173444e-11 -5.096944999896161e-07 1.4585239530981724e-09 3.77555577947382e-08 3.731775747000605e-08 1.0000000011453618 0.9998418010873433 1.0000000243629943 1.5546905226977827e-09 8.539802225857873e-11 8.929620001232256e-11 1.55186470196558e-09 2.971068791918262e-09 -5.096939700788629e-07 1.5114807463909209e-09 3.753618913620819e-08 3.613145686293063e-08 1.0000000012615737 0.9998418011938918 1.0000000246830663 1.644291262973167e-09 1.604981508412874e-10 1.6100806200478222e-10 1.6474868710204871e-09 3.159986141322588e-09 -5.096939701929129e-07 1.601383680548644e-09 3.754393931853617e-08 3.634744125125143e-08 1.000000000243681 0.9998418002498846 1.0000000219241594 8.506909868311895e-10 -4.876942063931041e-10 -4.792869402092223e-10 8.215716503389829e-10 1.5292490197216118e-09 -5.096939657633588e-07 1.0153469786834223e-09 3.748828338713924e-08 3.453985810238247e-08 1.0000000000403557 0.9998417989142271 0.9999999990922042 5.290189885032443e-12 1.3012612201307767e-11 1.342797068354534e-10 7.01578884747059e-12 5.1932890513670937e-11 -5.096939609228793e-07 9.70178178716304e-10 3.773023539731355e-08 2.775487044647718e-08 0.9999999984024817 0.9998417980557222 1.0000000107111826 -9.867502004277454e-10 -1.2039411993778546e-09 -1.7573559250491454e-09 -6.650458271617941e-10 -1.3607298894966234e-09 -5.09693962488504e-07 1.8758327546748648e-09 3.750686612724698e-08 2.9127412009724754e-08
4.372 0.9999999999993051 0.9998417990604164 1.000000000055895 2.1687431453554686e-12 -1.0408809983581852e-11 1.508911311739687e-11 1.1516967945704141e-11 5.010185742962104e-11 -5.17992171441571e-07 1.6390596378805658e-09 3.778580745536236e-08 3.279618527074251e-08 1.0000000011451773 0.9998418012807128 1.0000000243601286 1.5533437009254626e-09 8.543929438271509e-11 8.911056759676647e-11 1.5521224955703396e-09 2.972614759313444e-09 -5.179916363898985e-07 1.5751362397179376e-09 3.756813192817802e-08 3.455045638074565e-08 1.0000000012614716 0.9998418013873914 1.0000000246808063 1.6430218749407866e-09 1.605805320981377e-10 1.6086343719367107e-10 1.6478213985908807e-09 3.161678169199052e-09 -5.179916364830105e-07 1.661634834644661e-09 3.7575890102514243e-08 3.477704897730335e-08 1.000000000243221 0.9998418004425154 1.000000021916576 8.489967091933592e-10 -4.877023589883036e-10 -4.795310267384169e-10 8.215008911841433e-10 1.530202077656888e-09 -5.179916321416007e-07 1.1081606486263301e-09 3.75201965558472e-08 3.2875861969430626e-08 1.0000000000392317 0.9998417991055165 0.9999999991138784 3.794294167439455e-12 1.2662493602881249e-11 1.3098679466963032e-10 7.531452693617142e-12 5.3606459383290255e-11 -5.179916391000272e-07 1.0877597577192483e-09 3.7760478084443264e-08 2.5151315884419555e-08 0.9999999984099361 0.9998417982528852 1.0000000106655034 -9.830960182631454e-10 -1.1983935633510507e-09 -1.7493728839973343e-09 -6.61341015924656e-10 -1.351986932561262e-09 -5.179916291260125e-07 1.9225689262876634e-09 3.7538533939126376e-08 2.7075681918495368e-08
4.382 0.9999999999989859 0.9998417992554133 1.0000000000581857 -8.960048106126099e-13 -8.055489971121952e-12 1.4614392425262346e-11 1.1939665814408584e-11 5.143410518084297e-11 -5.26415233909016e-07 1.7574131015110427e-09 3.781814223750094e-08 2.912971813681394e-08 1.0000000011450012 0.999841801477205 1.0000000243574534 1.5522128455421051e-09 8.54831517418508e-11 8.891647436197541e-11 1.5521516652060674e-09 2.9741575937162117e-09 -5.264146932740941e-07 1.6087905719195332e-09 3.760172425401591e-08 3.364403918442602e-08 1.0000000012613783 0.9998418015840146 1.000000024678737 1.6419686429798543e-09 1.6066532217153198e-10 1.607107546286137e-10 1.6479274288828492e-09 3.163367091252461e-09 -5.264146933565295e-07 1.6936054549317353e-09 3.760948948252563e-08 3.3877561685707955e-08 1.000000000242771 0.9998418006382689 1.0000000219091847 8.475184836036058e-10 -4.877075329262378e-10 -4.797835792986378e-10 8.212018885677342e-10 1.5311522312487969e-09 -5.264146890478103e-07 1.1557793823193977e-09 3.755376611192315e-08 3.191462384343221e-08 1.000000000038141 0.999841799299947 0.9999999991352102 2.4612098214092737e-12 1.236435209698468e-11 1.27724105456507e-10 7.811001438624386e-12 5.5258486582192434e-11 -5.264147075698313e-07 1.1581682399269372e-09 3.7792497059250704e-08 2.328015136732869e-08 0.9999999984173634 0.9998417984531464 1.0000000106202112 -9.792564264214372e-10 -1.1928659903424546e-09 -1.7414411848048203e-09 -6.578815903721956e-10 -1.3432837180768944e-09 -5.264146866089136e-07 1.945590975741443e-09 3.7571880633765015e-08 2.5832967071930223e-08
4.392 0.9999999999987179 0.9998417994536136 1.000000000060402 -3.4678937766614684e-12 -5.5599900403323044e-12 1.3062294322203933e-11 1.1800537980387066e-11 5.274718476307608e-11 -5.349654061227693e-07 1.7994930010551413e-09 3.785213136634485e-08 2.7628617328467944e-08 1.0000000011448338 0.9998418016768683 1.0000000243549667 1.5513764964756719e-09 8.550749744687212e-11 8.876198880565049e-11 1.5519310896318117e-09 2.9756968148256448e-09 -5.349648601670408e-07 1.6066350651863458e-09 3.7636843599121155e-08 3.367193673886621e-08 1.0000000012612944 0.9998418017838079 1.000000024676856 1.6412098879998095e-09 1.6073048995816987e-10 1.605972918753686e-10 1.6477837977293154e-09 3.1650524844792503e-09 -5.349648601681857e-07 1.6915945416544139e-09 3.7644615042627804e-08 3.3906096681280236e-08 1.0000000002423297 0.9998418008371928 1.0000000219019833 8.463341364616063e-10 -4.877320552389493e-10 -4.799967086406117e-10 8.206533879860231e-10 1.5320987968386647e-09 -5.349648556327683e-07 1.1530327874342364e-09 3.7588868907910037e-08 3.193708595728263e-08 1.0000000000370834 0.9998417994975661 0.9999999991562086 1.388889421101849e-12 1.2089419515485007e-11 1.2453595600612166e-10 7.822991233485077e-12 5.6888870147303875e-11 -5.349648855729968e-07 1.1744604807270491e-09 3.782613890062105e-08 2.2774684236083967e-08 0.999999998424763 0.9998417986565535 1.000000010575303 -9.751517524844796e-10 -1.1873812076392467e-09 -1.7335121023685988e-09 -6.546894418647226e-10 -1.3346206581647742e-09 -5.349648536710689e-07 1.9390711310294245e-09 3.760677953405744e-08 2.5798337754146985e-08
4.402 0.9999999999985106 0.9998417996550713 1.0000000000623186 -5.3569555403456036e-12 -3.111447646482314e-12 1.0632722521483248e-11 1.1118744330106311e-11 5.4040648412770416e-11 -5.436444283938905e-07 1.7582703003296849e-09 3.78874651865237e-08 2.9040933628814268e-08 1.0000000011446748 0.9998418018797498 1.000000024352658 1.5508907141855668e-09 8.549843418528894e-11 8.867593096336764e-11 1.5514613868114941e-09 2.977231860850441e-09 -5.436438770787034e-07 1.5678932927097964e-09 3.767338821429105e-08 3.464634999492063e-08 1.000000001261218 0.99984180198682 1.000000024675153 1.6408018802504453e-09 1.6076232411474954e-10 1.605521223699133e-10 1.6473910483004817e-09 3.1667337412410637e-09 -5.436438772948026e-07 1.6548855529811669e-09 3.7681165091064064e-08 3.4874653280865476e-08 1.0000000002418965 0.999841801039335 1.000000021894962 8.455002487880577e-10 -4.877895473893566e-10 -4.801416953054727e-10 8.198555794145464e-10 1.5330419403167281e-09 -5.436438725912619e-07 1.0986053511429328e-09 3.7625402684825877e-08 3.295725634951147e-08 1.0000000000360583 0.9998417996984225 0.9999999991768731 6.560997630135801e-13 1.1814052302695768e-11 1.2145164015519324e-10 7.558538806972174e-12 5.849702720091156e-11 -5.436439135653542e-07 1.133523194020386e-09 3.786126376109467e-08 2.3864992984977977e-08 0.9999999984321339 0.9998417988631543 1.0000000105307678 -9.70723072840414e-10 -1.1819536045377263e-09 -1.725556737225364e-09 -6.517653231507875e-10 -1.3259973220569031e-09 -5.43643871116455e-07 1.9019126665452754e-09 3.7643124675205466e-08 2.7006102572359955e-08
4.412 0.9999999999983676 0.999841799859839 1.000000000063743 -6.426335878069954e-12 -8.899461090119397e-13 7.577162400154506e-12 9.965373554694637e-12 5.5314668670907493e-11 -5.524540623680628e-07 1.6345933588336397e-09 3.792404145707612e-08 3.278120192620049e-08 1.0000000011445223 0.999841802085897 1.0000000243505065 1.5507833541891802e-09 8.54547424494869e-11 8.865816026738875e-11 1.5507727431703918e-09 2.978762570054736e-09 -5.524535067112527e-07 1.4980720449972948e-09 3.771128966999497e-08 3.6298378613595054e-08 1.0000000012611479 0.9998418021930978 1.000000024673607 1.6407723440801246e-09 1.607596470635973e-10 1.6057536490684895e-10 1.646779461226816e-09 3.168410794546597e-09 -5.524535069160318e-07 1.5889433272354725e-09 3.771907120012225e-08 3.651683672789123e-08 1.00000000024147 0.9998418012447429 1.0000000218880989 8.450451456935286e-10 -4.878813737836634e-10 -4.802184604902117e-10 8.188388329590804e-10 1.5339804416260944e-09 -5.524535024257682e-07 9.965396114326943e-10 3.766329888725921e-08 3.468617621763181e-08 1.0000000000350644 0.9998417999025639 0.9999999991971907 3.143978024891374e-13 1.1525753548234077e-11 1.184752610519679e-10 7.040059161503052e-12 6.008298969152153e-11 -5.524535539015593e-07 1.0373455600958864e-09 3.789777977800489e-08 2.6157118948022818e-08 0.9999999984394754 0.9998417990729975 1.0000000104865834 -9.65939542956203e-10 -1.1765855420291757e-09 -1.7175735376821979e-09 -6.490794488728205e-10 -1.3174145448781937e-09 -5.524535014234316e-07 1.8388644034180765e-09 3.768084626143961e-08 2.9069219099422746e-08
4.422 0.9999999999982868 0.9998418000679641 1.000000000064527 -6.604748322342006e-12 9.492301554011441e-13 4.170411290189339e-12 8.458680829789865e-12 5.656826015052357e-11 -5.61396091979549e-07 1.4389650513061671e-09 3.796200935845055e-08 3.748855675147804e-08 1.000000001144374 0.9998418022953587 1.000000024348476 1.551049326033784e-09 8.538587131805178e-11 8.868427065921572e-11 1.5499237278200292e-09 2.980288711295345e-09 -5.613955329995588e-07 1.409858380765059e-09 3.775052368835162e-08 3.81859172040198e-08 1.000000001261083 0.9998418024026903 1.0000000246721827 1.6411167610189263e-09 1.6073161946532498e-10 1.606426776112874e-10 1.6460075704009679e-09 3.1700831127504317e-09 -5.613955333553302e-07 1.50612429062423e-09 3.775830907898419e-08 3.8393915054923213e-08 1.000000000241048 0.9998418014534651 1.0000000218813594 8.449641789980849e-10 -4.879984830240725e-10 -4.802512794178848e-10 8.176616749807107e-10 1.534914592747435e-09 -5.6139552901987e-07 8.582416845442458e-10 3.770253357390455e-08 3.665508677712235e-08 1.0000000000341 0.9998418001100389 0.999999999217135 3.8118862203062186e-13 1.1221904994383943e-11 1.1558876615899772e-10 6.321248606329472e-12 6.164634186885205e-11 -5.613955909316056e-07 8.945495347776661e-10 3.7935671117058505e-08 2.8915368525072716e-08 0.9999999984467859 0.9998417992861302 1.0000000104427131 -9.608035664618015e-10 -1.1712686903549531e-09 -1.7095860901492445e-09 -6.465738257765467e-10 -1.3088726494478436e-09 -5.613955284116055e-07 1.7609358461544165e-09 3.771992259132835e-08 3.139256602215459e-08
4.432 0.9999999999982614 0.9998418002794921 1.0000000000645723 -5.894640402909138e-12 2.284799719433606e-12 6.961621856810603e-13 6.750441740157028e-12 5.7801389603347055e-11 -5.704723225757609e-07 1.194618620710172e-09 3.8001721580465523e-08 4.192349839746403e-08 1.0000000011442278 0.9998418025081831 1.000000024346519 1.5516507180823257e-09 8.53055628600415e-11 8.871956725037518e-11 1.548992138857774e-09 2.981809722762683e-09 -5.704717622750938e-07 1.3225307158392475e-09 3.779109790127491e-08 3.9854980018144566e-08 1.00000000126102 0.9998418026156453 1.000000024670831 1.6417960194822738e-09 1.6069224087446173e-10 1.6071961226096532e-10 1.645153109469895e-09 3.1717501262018103e-09 -5.704717628874406e-07 1.4247829405350986e-09 3.779888629366195e-08 4.005443237964061e-08 1.0000000002406293 0.9998418016655496 1.0000000218746943 8.452192853919291e-10 -4.881269897961748e-10 -4.80274655954927e-10 8.164014591271099e-10 1.535844108226941e-09 -5.704717585270287e-07 7.055396215936995e-10 3.7743114903867024e-08 3.839047594968883e-08 1.0000000000331626 0.9998418003208943 0.999999999236665 8.38028075681707e-13 1.0904719405526114e-11 1.1276559130931657e-10 5.477668262460988e-12 6.318727736885778e-11 -5.704718306605291e-07 7.22596660254788e-10 3.79749888558898e-08 3.1446362754288324e-08 0.999999998454063 0.9998417995026019 1.0000000103991078 -9.55351624870594e-10 -1.1659900062514324e-09 -1.7016275386377215e-09 -6.441714271041366e-10 -1.300371203202318e-09 -5.7047175826704e-07 1.684168878675005e-09 3.7760366734042014e-08 3.3418550584435275e-08
4.442 0.9999999999982799 0.9998418004944657 1.000000000063837 -4.371430397571713e-12 3.0363102221447488e-12 -2.5630977098843464e-12 5.003503090540208e-12 5.901446241479263e-11 -5.796845821872897e-07 9.448921829230956e-10 3.804358446266762e-08 4.523996906108276e-08 1.0000000011440824 0.9998418027244199 1.0000000243445766 1.5525198743767793e-09 8.52257483993657e-11 8.873684692898338e-11 1.5480603320106446e-09 2.9833254758641813e-09 -5.7968402351333e-07 1.2583382049246662e-09 3.783300982439203e-08 4.095900228732112e-08 1.0000000012609573 0.9998418028320126 1.0000000246694938 1.6427429445477616e-09 1.6065353719143066e-10 1.6077843255557298e-10 1.6442984062100941e-09 3.1734120049966555e-09 -5.796840242108838e-07 1.365487368465293e-09 3.7840800300888195e-08 4.115314140058967e-08 1.000000000240211 0.9998418018810462 1.0000000218680454 8.457431749083054e-10 -4.882549896362716e-10 -4.80316247938832e-10 8.151411165464787e-10 1.5367686760287542e-09 -5.796840196759582e-07 5.760394892139011e-10 3.778504074919953e-08 3.953589163430386e-08 1.000000000032249 0.9998418005351806 0.9999999992557299 1.6327404632197958e-12 1.0576297382072612e-11 1.0998686182859844e-10 4.5933876421311435e-12 6.470474805498698e-11 -5.796841019171818e-07 5.534467723260989e-10 3.80157950206331e-08 3.326325479716541e-08 0.999999998461305 0.9998417997224622 1.0000000103557076 -9.496494552972741e-10 -1.1607383754056888e-09 -1.6937243843366882e-09 -6.4178928490279e-10 -1.2919111076674314e-09 -5.796840202011311e-07 1.6260102275708057e-09 3.780218199695325e-08 3.47524294702692e-08
4.452 0.9999999999983276 0.9998418007129263 1.0000000000623377 -2.1756449042166717e-12 3.167462571198858e-12 -5.338425019790419e-12 3.3682696754601923e-12 6.02066778431542e-11 -5.890347219310095e-07 7.686162809115847e-10 3.8087858835147895e-08 4.694980290712778e-08 1.0000000011439343 0.9998418029441188 1.0000000243425882 1.5535693166656543e-09 8.51533875898018e-11 8.87255209137603e-11 1.547202918678963e-09 2.9848355493933714e-09 -5.89034167796746e-07 1.234914693764985e-09 3.787619436320489e-08 4.131236782951663e-08 1.0000000012608923 0.9998418030518422 1.0000000246681104 1.6438698582430864e-09 1.6062211751594614e-10 1.6080821901200097e-10 1.6435179659078184e-09 3.1750682554983015e-09 -5.890341686911171e-07 1.344015802373516e-09 3.788398601978337e-08 4.150489202808016e-08 1.0000000002397904 0.9998418021000051 1.0000000218613516 8.464482935747619e-10 -4.883759612982486e-10 -4.803863176487539e-10 8.139550359043632e-10 1.537687459821981e-09 -5.890341640825125e-07 5.226043934282421e-10 3.782824609303079e-08 3.9902325888909525e-08 1.000000000031356 0.9998418007529466 0.9999999992742777 2.686956508497171e-12 1.0236320903841017e-11 1.0725027944166118e-10 3.747727231809763e-12 6.619950689995536e-11 -5.890342556301685e-07 4.4601887397695323e-10 3.805808619699106e-08 3.41020627904773e-08 0.99999999846851 0.9998417999457605 1.0000000103124516 -9.43783703663524e-10 -1.1555072444501318e-09 -1.6858861128018792e-09 -6.393528001763212e-10 -1.2834923085956035e-09 -5.890341651406793e-07 1.5996314251521082e-09 3.784530695025914e-08 3.519254275591098e-08
4.462 0.9999999999983867 0.9998418009349135 1.0000000000601568 5.044163752218968e-13 2.6907413596492903e-12 -7.390921706859045e-12 1.9623923030996774e-12 6.137849737745534e-11 -5.985246159793491e-07 7.647710994966228e-10 3.813450137583354e-08 4.685528941097246e-08 1.0000000011437828 0.9998418031673306 1.000000024340499 1.554702521359948e-09 8.509130540541228e-11 8.869152973079859e-11 1.546476832714737e-09 2.986339992130017e-09 -5.985240694105635e-07 1.2569389565402936e-09 3.792049584362302e-08 4.089415311695225e-08 1.0000000012608234 0.9998418032751848 1.0000000246666267 1.6450805716991815e-09 1.6060085219772245e-10 1.6081529441521143e-10 1.6428690895016708e-09 3.1767188172962943e-09 -5.985240703696074e-07 1.3643581096514045e-09 3.7928287858351825e-08 4.1088755945753614e-08 1.0000000002393663 0.9998418023224765 1.000000021854559 8.472375799684421e-10 -4.884867374540192e-10 -4.804788329624014e-10 8.129003804135342e-10 1.538600633909478e-09 -5.985240656656495e-07 5.72524037199588e-10 3.78725749410256e-08 3.946889208930601e-08 1.0000000000304803 0.9998418009742427 0.9999999992922612 3.907449505357126e-12 9.883112719370194e-12 1.0457110921768837e-10 3.0046397739692803e-12 6.767095590495424e-11 -5.985241663019557e-07 4.663291633673507e-10 3.810174317489488e-08 3.3892286971597674e-08 0.999999998475675 0.9998418001725484 1.0000000102692843 -9.378499141051262e-10 -1.150293990689443e-09 -1.6781058084439852e-09 -6.368042559715569e-10 -1.275114928558531e-09 -5.985240671350035e-07 1.6088241716220261e-09 3.788958633165695e-08 3.4716103401885086e-08
4.472 0.9999999999984406 0.9998418011604677 1.0000000000574383 3.451871848674577e-12 1.6658009348267548e-12 -8.537603101031242e-12 8.571209823442352e-13 6.252928014411305e-11 -6.081561616362439e-07 9.316923974787473e-10 3.8183119284191836e-08 4.4998349960112784e-08 1.0000000011436252 0.9998418033941072 1.000000024338269 1.5558252814500708e-09 8.504067962743926e-11 8.864928226884988e-11 1.5459164082492012e-09 2.987838365931947e-09 -6.081556259567985e-07 1.314486782833498e-09 3.7965688151873825e-08 3.982231421377301e-08 1.000000001260749 0.9998418035020928 1.0000000246650018 1.6462803956508774e-09 1.6059113824608898e-10 1.6081382643551298e-10 1.6423858588051214e-09 3.1783635086531112e-09 -6.08155626643822e-07 1.4176199280119498e-09 3.797347974515951e-08 4.002239321884563e-08 1.0000000002389366 0.9998418025485127 1.0000000218476268 8.480170870361748e-10 -4.885860527386644e-10 -4.805793737531008e-10 8.120108792912209e-10 1.5395082971324517e-09 -6.081556222953065e-07 6.897333298009848e-10 3.791780066400119e-08 3.835563126798146e-08 1.0000000000296192 0.9998418011991191 0.9999999993096499 5.196027039063161e-12 9.516664554908608e-12 1.0197129103513645e-10 2.4058759679750418e-12 6.911922348945245e-11 -6.081557313716274e-07 5.915282243188013e-10 3.814653998514203e-08 3.271767073732272e-08 0.9999999984827993 0.9998418004028776 1.0000000102261635 -9.319422816971714e-10 -1.145097175576117e-09 -1.6703680782460556e-09 -6.341087468375031e-10 -1.2667787136132176e-09 -6.081556241336607e-07 1.6471460762768406e-09 3.793479166139803e-08 3.3446397053219244e-08
4.482 0.9999999999984714 0.9998418013896314 1.0000000000543816 6.4429881640741295e-12 1.9573342422770247e-13 -8.675108391907947e-12 7.237016500445138e-14 6.36591177688941e-11 -6.17931279690214e-07 1.1702682482961494e-09 3.8233046653760414e-08 4.1629465087322474e-08 1.0000000011434609 0.9998418036245017 1.0000000243358744 1.5568536511682753e-09 8.50037897197689e-11 8.860961254301148e-11 1.545531603719955e-09 2.989330322546629e-09 -6.17930758464685e-07 1.3898157651364378e-09 3.801153360399229e-08 3.831556563225156e-08 1.0000000012606671 0.9998418037326181 1.0000000246632126 1.6473858666378297e-09 1.6059510705687872e-10 1.6081499440994281e-10 1.642078042603213e-09 3.1800017973325708e-09 -6.179307588537476e-07 1.4877923211922577e-09 3.801932408401025e-08 3.8523917297326344e-08 1.0000000002385003 0.9998418027781664 1.0000000218405316 8.487029357702704e-10 -4.886720504158445e-10 -4.806766574867416e-10 8.112971816070524e-10 1.5404099781704365e-09 -6.179307543659752e-07 8.244047849777447e-10 3.796368509747547e-08 3.678555660464128e-08 1.0000000000287697 0.9998418014276277 0.9999999993264305 6.458507128385953e-12 9.140212600548245e-12 9.946801592111313e-11 1.969031856658786e-12 7.054416899081254e-11 -6.179308714533046e-07 7.497417518202278e-10 3.8192205289353997e-08 3.0780847110965614e-08 0.9999999984898821 0.9998418006368006 1.0000000101830662 -9.261453418312305e-10 -1.1399147265618182e-09 -1.6626615486080682e-09 -6.312553080917197e-10 -1.2584840910465367e-09 -6.17930756550427e-07 1.7018214941786665e-09 3.7980681425308036e-08 3.1616429556499976e-08
4.492 0.9999999999984659 0.9998418016224478 1.0000000000512248 9.26771656965027e-12 -1.5850532400798526e-12 -7.798684324591131e-12 -4.167351630401491e-13 6.476812356780372e-11 -6.278519149772596e-07 1.405300595881721e-09 3.8283490767912536e-08 3.721040020301324e-08 1.0000000011432895 0.9998418038585681 1.0000000243333107 1.5577196077788137e-09 8.498292745630776e-11 8.857297510313229e-11 1.545311589340037e-09 2.9908161376262154e-09 -6.278514109719667e-07 1.4652947594795914e-09 3.805784478133531e-08 3.665692728486802e-08 1.0000000012605788 0.9998418039668155 1.0000000246612535 1.6483291198012879e-09 1.606152400854541e-10 1.6081941122449366e-10 1.6419354033825405e-09 3.181633723632291e-09 -6.278514114950586e-07 1.5585790870138853e-09 3.806563349117409e-08 3.687528230909733e-08 1.000000000238057 0.9998418030114917 1.0000000218332694 8.492276042497048e-10 -4.887419077701621e-10 -4.807701224723171e-10 8.107484542186171e-10 1.5413051670645828e-09 -6.278514069561895e-07 9.463449320824763e-10 3.80100403449105e-08 3.504957255656673e-08 1.0000000000279299 0.9998418016598225 0.9999999993426106 7.613753589325013e-12 8.759864912754927e-12 9.706473272565094e-11 1.6901098889327577e-12 7.194564449128856e-11 -6.278515313124149e-07 8.988271211770728e-10 3.8238494579372144e-08 2.8385271054646274e-08 0.9999999984969223 0.9998418008743721 1.0000000101399862 -9.205278250024173e-10 -1.1347429441964494e-09 -1.6549854917100562e-09 -6.28254095492598e-10 -1.2502308075296067e-09 -6.278514093039801e-07 1.7588508032440279e-09 3.802706373132737e-08 2.954190450174918e-08
4.502 0.9999999999984118 0.9998418018589647 1.000000000048224 1.1746747659923091e-11 -3.528561293209745e-12 -6.0044523719846755e-12 -6.63080911711845e-13 6.585629137849195e-11 -6.379200362764876e-07 1.5971602368886765e-09 3.833367521722262e-08 3.247407392340358e-08 1.00000000114311 0.9998418040963613 1.0000000243305878 1.5583740527502727e-09 8.497896535940723e-11 8.852952360099396e-11 1.5452338204530231e-09 2.992295690357083e-09 -6.379195521738978e-07 1.5271072863740935e-09 3.810451160144253e-08 3.516335418188276e-08 1.0000000012604826 0.9998418042047399 1.0000000246591358 1.6490614446776914e-09 1.6065230296954634e-10 1.6081730646690344e-10 1.6419347159554957e-09 3.183259362868952e-09 -6.379195528346476e-07 1.6168672027540277e-09 3.8112297917504966e-08 3.5391700983279064e-08 1.0000000002376064 0.9998418032485439 1.0000000218258496 8.495415444714981e-10 -4.887950534173991e-10 -4.808697608294961e-10 8.103418203687217e-10 1.5421945394672287e-09 -6.379195482073199e-07 1.0397729693445994e-09 3.805675573785883e-08 3.3477985714662465e-08 1.000000000027099 0.9998418018957568 0.9999999993582158 8.595634468933938e-12 8.381744910260649e-12 9.475091270864352e-11 1.5520238471304088e-12 7.332353945555795e-11 -6.379196796514437e-07 1.0187679585195285e-09 3.8285227240073004e-08 2.5941758052019652e-08 0.9999999985039203 0.999841801115647 1.0000000100969335 -9.151399687650714e-10 -1.1295808583825762e-09 -1.6473496914764644e-09 -6.251272322573963e-10 -1.2420192843414104e-09 -6.379195511843206e-07 1.8061569593081602e-09 3.8073822987738815e-08 2.760621552453923e-08
4.512 0.9999999999983031 0.9998418020992336 1.0000000000456237 1.3742058570259867e-11 -5.489687777921082e-12 -3.4794939736394333e-12 -7.232057641587461e-13 6.692281196744094e-11 -6.481376370728412e-07 1.723678116477005e-09 3.8382941426789486e-08 2.8526445289097222e-08 1.000000001142925 0.9998418043379382 1.0000000243277283 1.5587869809668066e-09 8.498888764370357e-11 8.84660379048985e-11 1.5452755521271732e-09 2.9937683416650725e-09 -6.48137175572308e-07 1.565599229462251e-09 3.8151485527911624e-08 3.414822554308055e-08 1.00000000126038 0.9998418044464481 1.0000000246568808 1.64955182530967e-09 1.607032505266306e-10 1.607948223886939e-10 1.6420536437259193e-09 3.1848785996693133e-09 -6.481371761094381e-07 1.653305422797116e-09 3.8159268969587316e-08 3.438415599377218e-08 1.0000000002371492 0.9998418034893795 1.0000000218182943 8.496141843595089e-10 -4.888342535121081e-10 -4.809891383889399e-10 8.100551643527042e-10 1.5430773531230878e-09 -6.481371715445804e-07 1.0958241785286184e-09 3.810378194324843e-08 3.240309476918428e-08 1.000000000026276 0.9998418021354873 0.9999999993732834 9.356223437876831e-12 8.009159343246338e-12 9.250847779385253e-11 1.536516778188672e-12 7.467767397694054e-11 -6.481373090852708e-07 1.0984080746659408e-09 3.8332276619458075e-08 2.397515605255888e-08 0.9999999985108774 0.9998418013606825 1.0000000100539286 -9.100147102644428e-10 -1.1244303834431973e-09 -1.6397679975348208e-09 -6.218967542745679e-10 -1.233849572879882e-09 -6.481371745836692e-07 1.8345953855633518e-09 3.812090339506411e-08 2.6231694601740204e-08
4.522 0.9999999999981383 0.9998418023433093 1.0000000000436298 1.5159052434389612e-11 -7.341897313222525e-12 -4.793849181645614e-13 -6.336749354361088e-13 6.796901262017181e-11 -6.585067352137847e-07 1.771857867392608e-09 3.843081718865134e-08 2.6748460084716033e-08 1.0000000011427346 0.9998418045833561 1.0000000243247578 1.5589430420299565e-09 8.500531937181184e-11 8.837383342103682e-11 1.5454248472562234e-09 2.9952344636847937e-09 -6.585062979448758e-07 1.5748634474723353e-09 3.819874622404381e-08 3.3854363628755475e-08 1.0000000012602726 0.9998418046919975 1.0000000246545149 1.6497849545889722e-09 1.607607236677427e-10 1.6074351735008466e-10 1.6422799523498845e-09 3.1864913216729313e-09 -6.585062986588533e-07 1.662116949408458e-09 3.82065264420593e-08 3.4093131375391236e-08 1.0000000002366878 0.9998418037340561 1.0000000218106297 8.494304322237999e-10 -4.888666723288042e-10 -4.811374311617799e-10 8.098760992470867e-10 1.543953945174595e-09 -6.585062940014598e-07 1.1092958943780263e-09 3.81510975389021e-08 3.208660771075571e-08 1.0000000000254616 0.9998418023790699 0.999999999387855 9.863940549119829e-12 7.641140208057282e-12 9.032013417142572e-11 1.6359289418709676e-12 7.600863079401323e-11 -6.585064369195123e-07 1.130699843281426e-09 3.8379540111843814e-08 2.3042708507272815e-08 0.9999999985177945 0.9998418016095356 1.0000000100109983 -9.051680253987476e-10 -1.1192981770667437e-09 -1.6322496862475734e-09 -6.185739972819029e-10 -1.2257214108236101e-09 -6.585062974164399e-07 1.8382068500414374e-09 3.816827507180083e-08 2.5783605174447737e-08
4.532 0.9999999999979192 0.9998418025912513 1.0000000000423817 1.5942156565508827e-11 -8.981953653182758e-12 2.703499267080992e-12 -3.9698900299292064e-13 6.899394045946113e-11 -6.690293733768704e-07 1.7357319023532912e-09 3.8477082667280076e-08 2.7988473233993415e-08 1.0000000011425407 0.9998418048326742 1.000000024321704 1.558839484419033e-09 8.501879967295354e-11 8.82565997676859e-11 1.5456852189995328e-09 2.996693970638044e-09 -6.690289616554117e-07 1.5529505334009578e-09 3.8246286680497345e-08 3.436349450342442e-08 1.0000000012601618 0.9998418049414466 1.0000000246520657 1.6497584762476165e-09 1.608155384306456e-10 1.6066714455552233e-10 1.6426177080139631e-09 3.1880972819818293e-09 -6.690289626114034e-07 1.6414107446458498e-09 3.8254063434128714e-08 3.4599418119512225e-08 1.000000000236223 0.9998418039826322 1.000000021802884 8.489867937109706e-10 -4.889021139637623e-10 -4.813106804832664e-10 8.098085702907404e-10 1.5448236632450196e-09 -6.690289576256218e-07 1.0781782683567636e-09 3.8198694252643966e-08 3.261797464864455e-08 1.000000000024657 0.9998418026265634 0.9999999994019737 1.0099602549046365e-11 7.274794199994557e-12 8.817789862521422e-11 1.858715667877051e-12 7.731634582951037e-11 -6.690291057358212e-07 1.1119250600818448e-09 3.842693143902198e-08 2.3477905083739957e-08 0.9999999985246739 0.9998418018622657 1.0000000099681687 -9.006046623519761e-10 -1.114192954861554e-09 -1.6247922548196882e-09 -6.151545401535053e-10 -1.2176348948241673e-09 -6.690289614147251e-07 1.8147470849522902e-09 3.821592058626217e-08 2.640192775805296e-08
4.542 0.999999999997652 0.9998418028431229 1.0000000000419393 1.6068866800693973e-11 -1.0331613519249799e-11 5.77172717170405e-12 1.4932200963581076e-14 6.999786926535624e-11 -6.797076195869181e-07 1.6168293314259953e-09 3.852184407276982e-08 3.167819206224654e-08 1.0000000011423449 0.999841805085951 1.0000000243185916 1.5584805850823117e-09 8.502041234884506e-11 8.813083419571102e-11 1.5460700398271796e-09 2.9981469009497285e-09 -6.797072340245927e-07 1.5027688984208856e-09 3.8294135255418324e-08 3.5541303165712144e-08 1.0000000012600487 0.9998418051948549 1.0000000246495577 1.6494761349571262e-09 1.6085805225635272e-10 1.6058204354348917e-10 1.6430797373930315e-09 3.1896965606634545e-09 -6.797072348979595e-07 1.594065914574516e-09 3.830190843491412e-08 3.576993795341946e-08 1.0000000002357563 0.9998418042351671 1.0000000217950813 8.482874052772286e-10 -4.889492261910318e-10 -4.814924170707884e-10 8.098656388092963e-10 1.5456870918387908e-09 -6.797072298873674e-07 1.0046890269579978e-09 3.8246599699441817e-08 3.38530025221211e-08 1.0000000000238627 0.9998418028780268 0.9999999994156763 1.0052807797601285e-11 6.906231436268052e-12 8.608512520431264e-11 2.2240821761082075e-12 7.860076885552561e-11 -6.797073826979997e-07 1.0425763569221257e-09 3.847441670859801e-08 2.5134589024354303e-08 0.9999999985315168 0.9998418021189311 1.000000009925464 -8.963213975182829e-10 -1.1091232531089672e-09 -1.6173796235337503e-09 -6.116247316270085e-10 -1.209589850060538e-09 -6.797072338666391e-07 1.7665915064671816e-09 3.8263860009270107e-08 2.789526931094816e-08
4.552 0.9999999999973467 0.9998418030989884 1.000000000042277 1.5541448014845282e-11 -1.1332333036112527e-11 8.450896780790728e-12 6.417778354900934e-13 7.098076388607576e-11 -6.90543566605364e-07 1.425893467415108e-09 3.8565583873071275e-08 3.6398931386042725e-08 1.0000000011421488 0.999841805343247 1.0000000243154445 1.5578750143815386e-09 8.500376315515078e-11 8.802208483443042e-11 1.5465881256519907e-09 2.9995929968295794e-09 -6.905432079460183e-07 1.4330094553806147e-09 3.8342401191879617e-08 3.7075054265817696e-08 1.000000001259935 0.9998418054522823 1.0000000246470155 1.6489476474669056e-09 1.6088262135197367e-10 1.6051407448369803e-10 1.643674782086473e-09 3.19128891141455e-09 -6.905432088489828e-07 1.52853789677572e-09 3.835017068356093e-08 3.729457397758906e-08 1.0000000002352893 0.9998418044917209 1.0000000217872453 8.473418265260568e-10 -4.890142873052454e-10 -4.816572642060247e-10 8.100565407359588e-10 1.5465438150962818e-09 -6.905432036736651e-07 8.970351519000383e-10 3.8294922975504494e-08 3.54580947129665e-08 1.0000000000230793 0.9998418031335196 0.9999999994289978 9.720727197158227e-12 6.535017337318048e-12 8.405341316074056e-11 2.747213201566193e-12 7.986171207497653e-11 -6.905433603774279e-07 9.288734419283497e-10 3.8522077113936785e-08 2.7465703013757834e-08 0.9999999985383244 0.999841802379593 1.0000000098829063 -8.923101343942512e-10 -1.1040947148892586e-09 -1.6099874575869994e-09 -6.079745544995392e-10 -1.2015866640415439e-09 -6.90543208048315e-07 1.7014256504873087e-09 3.831219910473793e-08 2.9825473046903575e-08
4.562 0.9999999999970144 0.9998418033589173 1.0000000000432925 1.4385617294858079e-11 -1.194038271760652e-11 1.0511066534343818e-11 1.5101301877579798e-12 7.194255295739091e-11 -7.015393334091826e-07 1.1860825920840634e-09 3.8609136260594585e-08 4.0866749413614295e-08 1.000000001141952 0.9998418056046218 1.000000024312288 1.5570362263975025e-09 8.496564146403002e-11 8.795534217114153e-11 1.5472279491323417e-09 3.0010323981071563e-09 -7.015390010951744e-07 1.358102481837277e-09 3.839130868939299e-08 3.858337256441699e-08 1.0000000012598218 0.9998418057137888 1.0000000246444634 1.6481867370964662e-09 1.6088563793713733e-10 1.6048824310355025e-10 1.6443917218736292e-09 3.192874726246458e-09 -7.015390021628876e-07 1.4586130447230322e-09 3.839907427606536e-08 3.879449631729953e-08 1.0000000002348226 0.9998418047523535 1.0000000217794014 8.461636780789446e-10 -4.89100482604232e-10 -4.81779988992433e-10 8.103695340754343e-10 1.5473938237821204e-09 -7.015389970491941e-07 7.716925222834449e-10 3.8343888863206796e-08 3.703194101296399e-08 1.0000000000223093 0.9998418033931021 0.9999999994419699 9.106467431012343e-12 6.162903870824877e-12 8.209436792700324e-11 3.422834431077327e-12 8.109950899195893e-11 -7.015391568762154e-07 7.847723023644794e-10 3.857015452881507e-08 2.9832877808715966e-08 0.9999999985450989 0.9998418026443113 1.0000000098405206 -8.885587687421733e-10 -1.0991099142231176e-09 -1.6025914554823082e-09 -6.042150630112111e-10 -1.1936242689489548e-09 -7.015390014023319e-07 1.6318472308738247e-09 3.8361164655400334e-08 3.1698046032786506e-08
4.572 0.9999999999966687 0.9998418036229793 1.0000000000448235 1.2652632483290351e-11 -1.2123830671748755e-11 1.1779333714215535e-11 2.612483544076784e-12 7.288371356617233e-11 -7.126970640311792e-07 9.404481664471547e-10 3.8653556801055715e-08 4.4216474703617606e-08 1.0000000011417567 0.9998418058701372 1.0000000243091534 1.5559872184489885e-09 8.490719941199409e-11 8.794557302368607e-11 1.547949470653348e-09 3.002465236149073e-09 -7.126967577528843e-07 1.2960240068714593e-09 3.84411885071232e-08 3.972924066253025e-08 1.0000000012597092 0.999841805979436 1.000000024641933 1.6472158069219755e-09 1.608680471251148e-10 1.6051952069278616e-10 1.6451903823172334e-09 3.1944539495008985e-09 -7.12696758859833e-07 1.4010691951989111e-09 3.8448949829715944e-08 3.9934366916410587e-08 1.0000000002343568 0.9998418050171265 1.000000021771581 8.447749327227063e-10 -4.892069411040052e-10 -4.81845703727651e-10 8.107650384606234e-10 1.5482371968021706e-09 -7.126967540250359e-07 6.561798151528533e-10 3.8393829201433495e-08 3.8224653905148095e-08 1.0000000000215519 0.999841803656836 0.9999999994546286 8.224258058318399e-12 5.796565106913942e-12 8.021172314949792e-11 4.2166329189508226e-12 8.231389216205471e-11 -7.126969162440739e-07 6.355654428806938e-10 3.861904071954518e-08 3.1722438798275446e-08 0.9999999985518405 0.9998418029131474 1.0000000097983357 -8.850454755204746e-10 -1.0941672362318427e-09 -1.5951773245139373e-09 -6.003851422457581e-10 -1.1857034215855856e-09 -7.126967583084725e-07 1.5730566000588017e-09 3.8411094867024065e-08 3.310826698539924e-08
4.582 0.9999999999963245 0.9998418038912459 1.0000000000466664 1.042453523047656e-11 -1.1861594410405093e-11 1.2147639797530574e-11 3.902350464075445e-12 7.380390281053095e-11 -7.240189291807052e-07 7.668885193150202e-10 3.869990487830263e-08 4.5953071310574544e-08 1.0000000011415633 0.9998418061398552 1.0000000243060785 1.5547648016760896e-09 8.483339669679123e-11 8.79901180745633e-11 1.5486888556832863e-09 3.003891276673304e-09 -7.240186483418901e-07 1.2631081265190262e-09 3.8492418734680915e-08 4.0292454119972615e-08 1.0000000012595982 0.9998418062492856 1.000000024639462 1.6460712527817167e-09 1.6083516358603615e-10 1.6060520907009316e-10 1.646007043779506e-09 3.1960260554531313e-09 -7.240186497867443e-07 1.3707536664364274e-09 3.8500175283562285e-08 4.049479020958037e-08 1.0000000002338933 0.9998418052861016 1.0000000217638219 8.432117089682005e-10 -4.893283133522384e-10 -4.818572712913284e-10 8.111787483423845e-10 1.5490741807603059e-09 -7.240186446456516e-07 5.883582946585449e-10 3.844512321958574e-08 3.8809968714078604e-08 1.0000000000208091 0.9998418039247836 0.9999999994670123 7.105231734170546e-12 5.446184991037376e-12 7.839332534185581e-11 5.067329098839767e-12 8.350541472696584e-11 -7.240188087734144e-07 5.239738158407496e-10 3.8669200202081313e-08 3.281258982477582e-08 0.9999999985585502 0.9998418031861638 1.0000000097563886 -8.817343293871625e-10 -1.0892607967081465e-09 -1.587748415275071e-09 -5.965486510033171e-10 -1.1778235923415205e-09 -7.240186490706078e-07 1.5384619495500901e-09 3.8462376891279485e-08 3.3805786592281776e-08
4.592 0.9999999999959952 0.99984180416379 1.0000000000485996 7.818589147020017e-12 -1.114587426833304e-11 1.1576158882218463e-11 5.303160510140239e-12 7.470367140126998e-11 -7.355071253777755e-07 7.621573361465827e-10 3.8749007781158617e-08 4.5881191202049635e-08 1.0000000011413734 0.9998418064138386 1.0000000243031062 1.5534235512558594e-09 8.475374003096852e-11 8.80665730775133e-11 1.5493723622473862e-09 3.0053104670191857e-09 -7.3550686954032e-07 1.2672907500944836e-09 3.854533663974852e-08 4.019671820507816e-08 1.000000001259491 0.999841806523401 1.0000000246370935 1.6448075100093828e-09 1.6079655782731808e-10 1.6072292717475186e-10 1.6467677142739726e-09 3.197591676876951e-09 -7.355068710509558e-07 1.3746806236870208e-09 3.855308783523129e-08 4.039967437372664e-08 1.0000000002334333 0.9998418055593424 1.0000000217561662 8.415290314046074e-10 -4.894551716078333e-10 -4.818369858976078e-10 8.115374163457757e-10 1.549904419470691e-09 -7.355068657363663e-07 5.972131295911838e-10 3.849810895492667e-08 3.871009013170236e-08 1.0000000000200833 0.9998418041970084 0.9999999994791641 5.800947256612783e-12 5.126595586410825e-12 7.661159393560461e-11 5.901295655339841e-12 8.467441498487666e-11 -7.355070309239574e-07 5.025310910651354e-10 3.8721055724042394e-08 3.297059163461828e-08 0.99999999856523 0.9998418034634234 1.00000000971472 -8.785707793318267e-10 -1.0843806037554063e-09 -1.580326847897469e-09 -5.927787427669323e-10 -1.1699850577633821e-09 -7.355068701478541e-07 1.5346972395315217e-09 3.8515355289313905e-08 3.370598297484204e-08
4.602 0.9999999999956956 0.9998418044406839 1.0000000000503972 4.98636547458735e-12 -9.988056610599801e-12 1.0095015997953673e-11 6.726129028935637e-12 7.558276935455104e-11 -7.471638760699756e-07 9.240370557751142e-10 3.880128897040248e-08 4.4058742009056306e-08 1.0000000011411874 0.9998418066921515 1.0000000243002762 1.5520360166022746e-09 8.468199151183995e-11 8.813906713929755e-11 1.5499349099186807e-09 3.0067230242317633e-09 -7.471636443951399e-07 1.304582751313952e-09 3.860015808734887e-08 3.950242409564132e-08 1.0000000012593881 0.9998418068018455 1.0000000246348675 1.6434975382697662e-09 1.6076569392691987e-10 1.6083661946904602e-10 1.647407195088412e-09 3.199150647653029e-09 -7.47163645870767e-07 1.4091979685943541e-09 3.8607903279426564e-08 3.9709205586808925e-08 1.000000000232978 0.9998418058369122 1.0000000217486544 8.398001093298392e-10 -4.895736002999656e-10 -4.818210181816983e-10 8.117755763238032e-10 1.55072803706589e-09 -7.471636408021236e-07 6.727812725390813e-10 3.855300255731143e-08 3.798689111656335e-08 1.0000000000193752 0.9998418044735745 0.9999999994911227 4.386061125606767e-12 4.854590221536044e-12 7.482815975738003e-11 6.650396433353081e-12 8.582030811926761e-11 -7.471638063864523e-07 5.794364600580214e-10 3.877488497142672e-08 3.22274159014851e-08 0.9999999985718814 0.9998418037449907 1.0000000096733674 -8.754821386802742e-10 -1.079513095302627e-09 -1.5729482668264186e-09 -5.891409464194121e-10 -1.1621872242737338e-09 -7.471636450626158e-07 1.5591775988547356e-09 3.857024973093385e-08 3.287362138007531e-08
4.612 0.9999999999954372 0.999841804722001 1.0000000000518445 2.104184331360142e-12 -8.424861981753479e-12 7.80781968476654e-12 8.084501481956052e-12 7.644116752583133e-11 -7.589914310942528e-07 1.1547567358988305e-09 3.8856718343258776e-08 4.077009188860113e-08 1.000000001141008 0.9998418069748594 1.0000000242976195 1.5506880863851741e-09 8.463240602839402e-11 8.81706840938417e-11 1.5503307215705863e-09 3.008129066965345e-09 -7.589912231922171e-07 1.3621363107922274e-09 3.865693868783178e-08 3.837753215549753e-08 1.0000000012592916 0.9998418070846848 1.0000000246328145 1.6422272384152565e-09 1.6075700041619698e-10 1.6090964785736304e-10 1.6478798328678672e-09 3.200703036384095e-09 -7.589912250479604e-07 1.4626963681790472e-09 3.8664677230745224e-08 3.8590785185863783e-08 1.000000000232529 0.9998418061188765 1.0000000217413176 8.381105984524638e-10 -4.896696968637824e-10 -4.818464383402105e-10 8.118473397162526e-10 1.551545187210725e-09 -7.589912196358415e-07 7.786856029499964e-10 3.8609859596746065e-08 3.681242218950576e-08 1.0000000000186875 0.9998418047545472 0.999999999502917 2.952754983340273e-12 4.64699762837856e-12 7.300631525129869e-11 7.262548759718996e-12 8.694390786494381e-11 -7.589913848518526e-07 7.063700100071498e-10 3.8830771640381706e-08 3.074637809521283e-08 0.9999999985785064 0.9998418040309303 1.0000000096323607 -8.723817740528596e-10 -1.0746432129592638e-09 -1.5656490885378422e-09 -5.856812647207e-10 -1.154430454094915e-09 -7.589912236597124e-07 1.6020704482345482e-09 3.8627116525753995e-08 3.1492515822110165e-08
4.622 0.999999999995229 0.999841805007812 1.0000000000527525 -6.404909656541382e-13 -6.526594719633427e-12 4.88930634383367e-12 9.29696302882108e-12 7.727995841994872e-11 -7.709920679910954e-07 1.3797512145864778e-09 3.8914890832404774e-08 3.6525366057772175e-08 1.0000000011408352 0.9998418072620266 1.000000024295152 1.5494691518506937e-09 8.461516388608367e-11 8.81375045578195e-11 1.5505338117176772e-09 3.009528510570778e-09 -7.709918837508112e-07 1.424733357779488e-09 3.8715588888240036e-08 3.705768264007207e-08 1.0000000012592019 0.9998418073719839 1.000000024630951 1.641085534774957e-09 1.6078052719571774e-10 1.6091785902718525e-10 1.6481599086483141e-09 3.2022487409157336e-09 -7.709918854249166e-07 1.5212083072683616e-09 3.872332018851474e-08 3.727909352268851e-08 1.0000000002320872 0.9998418064053005 1.0000000217341707 8.36549635617409e-10 -4.89732915533602e-10 -4.819367920345755e-10 8.117267998691228e-10 1.5523561297732422e-09 -7.709918801267642e-07 8.838585579938659e-10 3.866859041614787e-08 3.5429495449867935e-08 1.0000000000180225 0.9998418050399932 0.9999999995145624 1.6000042228470085e-12 4.51317580431245e-12 7.11267362881219e-11 7.703904836448544e-12 8.804476453746215e-11 -7.709920442244968e-07 8.384321462557031e-10 3.8888624581701456e-08 2.879475752101655e-08 0.9999999985851056 0.9998418043213081 1.000000009591714 -8.691797130157658e-10 -1.0697608459523117e-09 -1.5584525141112286e-09 -5.824267923462848e-10 -1.1467140251780185e-09 -7.709918837047077e-07 1.6508500429944167e-09 3.868586560773942e-08 2.983026349721807e-08
4.632 0.9999999999950772 0.9998418052981864 1.0000000000529707 -3.066396286817965e-12 -4.400006670755068e-12 1.57925842492663e-12 1.0284750948747823e-11 7.809809138335076e-11 -7.831680910319191e-07 1.5602521685106528e-09 3.897519257212671e-08 3.209887418610195e-08 1.00000000114067 0.9998418075537199 1.0000000242928728 1.548460243181975e-09 8.463087738038857e-11 8.803897615983761e-11 1.5505301139294544e-09 3.0109215774770633e-09 -7.831679303200231e-07 1.4794999815334212e-09 3.877592957981873e-08 3.5804375683328416e-08 1.0000000012591195 0.9998418076638091 1.000000024629276 1.640153698163003e-09 1.6083712257467211e-10 1.6086055741943938e-10 1.6482332228403365e-09 3.2037884500988734e-09 -7.831679322306199e-07 1.572660512130243e-09 3.878365305803918e-08 3.603421818507549e-08 1.0000000002316536 0.9998418066962502 1.0000000217272138 8.351982155954097e-10 -4.897627269155106e-10 -4.82092785403692e-10 8.113999861715935e-10 1.5531608977392287e-09 -7.831679268154099e-07 9.69939962138356e-10 3.8729015767021425e-08 3.411044605491233e-08 1.0000000000173799 0.999841805329978 0.9999999995260591 4.2242964554739546e-13 4.450915443008641e-12 6.919475082524202e-11 7.95044435775957e-12 8.91234704858252e-11 -7.831680891830741e-07 9.51012102330733e-10 3.894824578589867e-08 2.6724328343621094e-08 0.9999999985916799 0.99984180461619 1.0000000095514259 -8.657939434031375e-10 -1.06486562667841e-09 -1.5513582870403773e-09 -5.793919713607602e-10 -1.1390377560859552e-09 -7.83167929907062e-07 1.6941326240825552e-09 3.874631763396892e-08 2.8203499019629722e-08
4.642 0.9999999999949825 0.9998418055931916 1.0000000000524025 -5.013724209873617e-12 -2.18522488283422e-12 -1.8383850124603435e-12 1.0965620153029024e-11 7.889642302886264e-11 -7.955218326206964e-07 1.6758179794000527e-09 3.9036991252892514e-08 2.857233903682432e-08 1.000000001140513 0.999841807850005 1.0000000242907714 1.5477252836909486e-09 8.466906147278524e-11 8.789777006249887e-11 1.5503100123293857e-09 3.0123083254199896e-09 -7.955216960670786e-07 1.5174342971903836e-09 3.8837758672925936e-08 3.4864542089192656e-08 1.000000001259045 0.9998418079602266 1.0000000246277787 1.6394956957245665e-09 1.6091617443292633e-10 1.607605474446608e-10 1.6480898971781443e-09 3.2053218638605415e-09 -7.955216980494462e-07 1.6084387373268764e-09 3.884547378167182e-08 3.510131880045244e-08 1.0000000002312275 0.9998418069917916 1.0000000217204352 8.341204633990122e-10 -4.89769672906617e-10 -4.822915480138571e-10 8.108567890287711e-10 1.5539594836600414e-09 -7.955216925021822e-07 1.0271452787938654e-09 3.879093332566789e-08 3.311613331603156e-08 1.0000000000167606 0.9998418056245685 0.9999999995373964 -4.996518469979314e-13 4.44347148690265e-12 6.724207949164789e-11 7.981240570155527e-12 9.018016064063255e-11 -7.955218527699183e-07 1.031317631356079e-09 3.900940899293398e-08 2.495242976437529e-08 0.99999999859823 0.999841804915643 1.0000000095114838 -8.621587371003858e-10 -1.0599681482244343e-09 -1.5443423679575183e-09 -5.765878545842899e-10 -1.1314018563974848e-09 -7.955216955878855e-07 1.7233916471290508e-09 3.880827079520225e-08 2.693930329984388e-08
4.652 0.999999999994943 0.9998418058928943 1.0000000000510183 -6.3568343301942275e-12 -4.359203670222972e-14 -5.066530903064522e-12 1.1257175265101689e-11 7.967511667283545e-11 -8.080556531781724e-07 1.715848825624893e-09 3.909979461077556e-08 2.7148673013277267e-08 1.0000000011403625 0.9998418081509493 1.000000024288829 1.5473049610894277e-09 8.471111342303085e-11 8.775064919076883e-11 1.5498662572434351e-09 3.013688611204195e-09 -8.080555417831867e-07 1.5331914977070245e-09 3.890090070504996e-08 3.4428186075050556e-08 1.0000000012589776 0.999841808261303 1.0000000246264402 1.6391528065632114e-09 1.6099900152123535e-10 1.6065456160830847e-10 1.6477229609982297e-09 3.2068490936146554e-09 -8.080555437932537e-07 1.6233542295281425e-09 3.890860692310179e-08 3.466868366025549e-08 1.0000000002308085 0.9998418072919919 1.0000000217138167 8.333577062145331e-10 -4.897727302207816e-10 -4.824960251951042e-10 8.10090179886008e-10 1.554751806483461e-09 -8.080555380892856e-07 1.0505200628110015e-09 3.88541673020132e-08 3.265035025511766e-08 1.000000000016164 0.9998418059238315 0.9999999995485587 -1.1078705020388662e-12 4.463404079282294e-12 6.531619576084226e-11 7.777205677567909e-12 9.121463266912607e-11 -8.080556953086238e-07 1.072368976765221e-09 3.907191599690441e-08 2.3905124948854587e-08 0.999999998604755 0.999841805219734 1.0000000094718675 -8.582314461085744e-10 -1.0550883749948825e-09 -1.537366533061482e-09 -5.740230029802405e-10 -1.1238057144937867e-09 -8.080555407739012e-07 1.7332118669722502e-09 3.887154923703268e-08 2.6316124423677326e-08
4.662 0.9999999999949528 0.9998418061973575 1.0000000000488605 -7.011554385480062e-12 1.8617348584654653e-12 -7.831719600491304e-12 1.1091613895492969e-11 8.043401159128894e-11 -8.207719411786254e-07 1.6768671471661344e-09 3.916334339807363e-08 2.8420170461914946e-08 1.0000000011402181 0.9998418084566199 1.0000000242870244 1.547214597650049e-09 8.473642316379723e-11 8.763232767617394e-11 1.549201596244897e-09 3.0150636335010833e-09 -8.207718561803427e-07 1.5246949822845485e-09 3.896522622641631e-08 3.458332724667809e-08 1.000000001258916 0.9998418085671058 1.0000000246252405 1.639139766506702e-09 1.6106519286660286e-10 1.6057755756850597e-10 1.6471353021254312e-09 3.2083702254280017e-09 -8.207718581601793e-07 1.615378729845336e-09 3.897292309603559e-08 3.482337581058485e-08 1.0000000002303961 0.9998418075969193 1.000000021707337 8.329250742803778e-10 -4.897919681602061e-10 -4.826712346479046e-10 8.091026924873069e-10 1.5555380952861688e-09 -8.20771852664627e-07 1.038249294972448e-09 3.891858763450573e-08 3.280895713295547e-08 1.0000000000155893 0.9998418062278349 0.9999999995595321 -1.368660420956669e-12 4.480427719177523e-12 6.346351504423728e-11 7.329620566054756e-12 9.222790427356376e-11 -8.207720061169631e-07 1.0707331619003264e-09 3.9135617873232657e-08 2.387817001218953e-08 0.9999999986112547 0.99984180552853 1.0000000094325574 -8.53994338507522e-10 -1.0502472981109301e-09 -1.5303945920549829e-09 -5.716952545994155e-10 -1.1162497215666877e-09 -8.207718546018749e-07 1.7212247766369113e-09 3.893602154328505e-08 2.647833031795654e-08
4.672 0.9999999999950032 0.9998418065066446 1.000000000046039 -6.942239850769371e-12 3.388653767346049e-12 -9.91840888917055e-12 1.0436007997178895e-11 8.117387629689493e-11 -8.336731140374847e-07 1.5623796449389542e-09 3.9227631146968426e-08 3.1786446042369806e-08 1.0000000011400787 0.9998418087670856 1.0000000242853364 1.5474425310277213e-09 8.473242195206728e-11 8.756191861384896e-11 1.5483409418972327e-09 3.016432308438467e-09 -8.3367305668241e-07 1.493257937228028e-09 3.9030645738353945e-08 3.5283362937635134e-08 1.0000000012588592 0.9998418088777032 1.0000000246241567 1.6394453903897748e-09 1.6110197522858723e-10 1.6054830882047612e-10 1.6463518637843135e-09 3.2098851794382133e-09 -8.336730589765234e-07 1.58579488773306e-09 3.903833292847045e-08 3.551914002514441e-08 1.0000000002299885 0.9998418079066409 1.0000000217009757 8.328113554859542e-10 -4.898405444802845e-10 -4.82797942573801e-10 8.079192381425022e-10 1.5563183395763416e-09 -8.336730533745142e-07 9.915867884914249e-10 3.898410424930167e-08 3.3542656655596177e-08 1.0000000000150342 0.9998418065366466 0.9999999995703023 -1.2759076125693606e-12 4.471284360254075e-12 6.17139739738318e-11 6.652847658093155e-12 9.321921257558236e-11 -8.336732026622553e-07 1.026333344178613e-09 3.920041012729318e-08 2.4872650939972458e-08 0.9999999986177273 0.9998418058421005 1.0000000093935295 -8.494571236192762e-10 -1.045458420883169e-09 -1.5234062799699812e-09 -5.695810973973564e-10 -1.1087331423167605e-09 -8.336730545825671e-07 1.6883397393994671e-09 3.9001594622369783e-08 2.736706330780646e-08
4.682 0.9999999999950829 0.9998418068208172 1.0000000000427214 -6.1660344562060064e-12 4.435842624002045e-12 -1.1190034688589237e-11 9.310316970692657e-12 8.189416206869469e-11 -8.467616182543318e-07 1.3842397376885133e-09 3.929285834975601e-08 3.6007494020526736e-08 1.0000000011399428 0.9998418090824152 1.0000000242837401 1.5479496654401997e-09 8.469794134656435e-11 8.753629588899781e-11 1.5473377471921419e-09 3.0177951384351558e-09 -8.467615899874622e-07 1.4440898339170724e-09 3.909709343720195e-08 3.635135296766332e-08 1.0000000012588062 0.9998418091931655 1.0000000246231646 1.6400303281712732e-09 1.6110821479853746e-10 1.60563856430073e-10 1.6454254647594176e-09 3.2113947554975407e-09 -8.467615924166579e-07 1.5396478011612928e-09 3.9104770677401045e-08 3.658054284352574e-08 1.000000000229585 0.9998418082212264 1.0000000216947067 8.329780311064642e-10 -4.899198269473928e-10 -4.828796789612624e-10 8.065927686286835e-10 1.5570929645243012e-09 -8.467615865743176e-07 9.158539436600173e-10 3.905065082846622e-08 3.466248091770366e-08 1.0000000000144982 0.9998418068503353 0.9999999995808561 -8.53629634278979e-13 4.4242062973788755e-12 6.007312575242579e-11 5.791620450169375e-12 9.418922890855247e-11 -8.467617308907538e-07 9.433823991567672e-10 3.9266220519792964e-08 2.657465747692358e-08 0.9999999986241721 0.9998418061605139 1.00000000935476 -8.446571786822773e-10 -1.0407236733797972e-09 -1.5164039055616029e-09 -5.676281335240609e-10 -1.1012558363662113e-09 -8.467615873006105e-07 1.6391946120484103e-09 3.9068199106146275e-08 2.8731925963482595e-08
4.692 0.9999999999951791 0.9998418071399381 1.0000000000391094 -4.7553918141579464e-12 4.951982692560186e-12 -1.1592136878468707e-11 7.791453633952183e-12 8.25955861196788e-11 -8.600399290116723e-07 1.1658150058767736e-09 3.935933829044938e-08 3.99672372732077e-08 1.000000001139809 0.9998418094026785 1.0000000242822065 1.5486709553705267e-09 8.464308301623221e-11 8.75354371277388e-11 1.5462692948351526e-09 3.019152507578584e-09 -8.600399309763032e-07 1.3865616270997613e-09 3.9164513930373333e-08 3.752787239354736e-08 1.000000001258755 0.9998418095135612 1.0000000246222354 1.6408290111758512e-09 1.6109399094718296e-10 1.606040780615631e-10 1.6444340633486171e-09 3.2128987603226217e-09 -8.600399337450923e-07 1.485894571010391e-09 3.917218097190276e-08 3.775009116289989e-08 1.0000000002291842 0.999841808540745 1.0000000216885017 8.333593714878305e-10 -4.900196222958265e-10 -4.82936184646214e-10 8.052012746592329e-10 1.5578622251404186e-09 -8.600399279768701e-07 8.220530636213061e-10 3.911817175729794e-08 3.5893729663884724e-08 1.000000000013978 0.9998418071689704 0.9999999995911761 -1.564669178436448e-13 4.341662886367805e-12 5.852761850837963e-11 4.8185988287850095e-12 9.513827767996694e-11 -8.600400666589317e-07 8.320323955208939e-10 3.933300153415659e-08 2.851160763595785e-08 0.9999999986305881 0.9998418064838401 1.0000000093162191 -8.396590484937975e-10 -1.03603375637213e-09 -1.509406747526382e-09 -5.657588464787666e-10 -1.09381785584822e-09 -8.600399276325889e-07 1.582273193109493e-09 3.913577790239349e-08 3.02224275322149e-08
4.702 0.9999999999952783 0.9998418074640681 1.0000000000354219 -2.837718007391519e-12 4.93743155575013e-12 -1.1141396336794578e-11 6.002594570193643e-12 8.32779641654882e-11 -8.735105507692787e-07 9.489238063434567e-10 3.9427377153704866e-08 4.2897809417541947e-08 1.000000001139676 0.9998418097279462 1.0000000242807026 1.549518451733325e-09 8.458295326514894e-11 8.753496805469999e-11 1.5452231082432758e-09 3.0205040108200217e-09 -8.735105851977474e-07 1.3333338288067439e-09 3.9232857361558484e-08 3.8541712944200957e-08 1.000000001258705 0.9998418098389614 1.0000000246213356 1.6417545009237786e-09 1.6107475096876817e-10 1.606445863773391e-10 1.643464923312037e-09 3.214397101357571e-09 -8.735105879399002e-07 1.4364280152146061e-09 3.924051393639954e-08 3.875822801448524e-08 1.0000000002287837 0.9998418088652683 1.0000000216823275 8.338678078563367e-10 -4.901244382411199e-10 -4.829919995162645e-10 8.038315160653736e-10 1.558625637900011e-09 -8.735105820799552e-07 7.285301353834548e-10 3.918661720865807e-08 3.6952335953905645e-08 1.000000000013472 0.9998418074926224 0.9999999996012433 7.341484775896682e-13 4.233531062335637e-12 5.7056738514110275e-11 3.8206851636375006e-12 9.606661630033044e-11 -8.735107145966727e-07 7.108203491359404e-10 3.9400728246372856e-08 3.0228693577950284e-08 0.9999999986369733 0.9998418068121503 1.000000009277874 -8.345489908956554e-10 -1.0313733312375347e-09 -1.5024389139182182e-09 -5.638864400650088e-10 -1.0864187797946148e-09 -8.73510581109225e-07 1.5289408937947117e-09 3.920428247164161e-08 3.149487378468766e-08
4.712 0.9999999999953672 0.9998418077932716 1.0000000000318792 -5.841377200342856e-13 4.437938254206986e-12 -9.909101541990385e-12 4.08816003629114e-12 8.39418022346218e-11 -8.871760184534164e-07 8.036582136510891e-10 3.9497155103422934e-08 4.4350799508719475e-08 1.0000000011395427 0.9998418100582908 1.0000000242791973 1.550393955164793e-09 8.453153990577335e-11 8.751859888278031e-11 1.5442766558862765e-09 3.021850666395899e-09 -8.871760866796837e-07 1.297523730380873e-09 3.930207893254088e-08 3.9175693653441044e-08 1.0000000012586545 0.9998418101694383 1.0000000246204348 1.642708172762923e-09 1.6106428526818834e-10 1.606692149491455e-10 1.6425953812964857e-09 3.215890197739874e-09 -8.87176089226824e-07 1.4033278234925796e-09 3.930972472858695e-08 3.938883950232523e-08 1.0000000002283835 0.9998418091948685 1.0000000216761535 8.344051156816584e-10 -4.902207481039077e-10 -4.83063573248213e-10 8.025610741044526e-10 1.5593840068820321e-09 -8.871760832505125e-07 6.605463146888336e-10 3.9255942585238475e-08 3.761293762008708e-08 1.0000000000129778 0.9998418078213621 0.9999999996110407 1.7208097094221757e-12 4.1113484224832656e-12 5.564464739310947e-11 2.878746623047036e-12 9.697440446929491e-11 -8.871762090600787e-07 6.094696528550753e-10 3.946939247298303e-08 3.138738481660763e-08 0.9999999986433273 0.9998418071455168 1.0000000092396943 -8.294248333098257e-10 -1.0267293974728868e-09 -1.49551683071164e-09 -5.619331926860095e-10 -1.0790583097541556e-09 -8.871760814826588e-07 1.4908421568784984e-09 3.927367116547687e-08 3.228836876380427e-08
4.722 0.999999999995434 0.9998418081276134 1.0000000000286866 1.81024135209124e-12 3.5317017194874993e-12 -8.006289849412206e-12 2.1897036795058656e-12 8.458737040502631e-11 -9.010388965247388e-07 8.057114392348015e-10 3.956863634814662e-08 4.4149831940496353e-08 1.0000000011394083 0.9998418103937846 1.000000024277667 1.551203583942651e-09 8.449573115858292e-11 8.748416494737112e-11 1.5434817994882348e-09 3.0231918641344015e-09 -9.010389992552136e-07 1.2881321178411278e-09 3.9372135936490264e-08 3.931098836012611e-08 1.0000000012586026 0.9998418105050648 1.0000000246195078 1.643595877728899e-09 1.6106942591438925e-10 1.6067568307970783e-10 1.6418775816105216e-09 3.217378270673201e-09 -9.010390020296824e-07 1.394722262695457e-09 3.937977072550788e-08 3.952359086399778e-08 1.0000000002279825 0.9998418095296179 1.0000000216699554 8.348774624734777e-10 -4.903014872419513e-10 -4.831524443991661e-10 8.014425504804064e-10 1.5601368678557684e-09 -9.010389961000105e-07 6.417980510650335e-10 3.932610518272456e-08 3.7752979328860764e-08 1.0000000000124938 0.9998418081552626 0.9999999996205581 2.7045750057699714e-12 3.982889513803268e-12 5.428795544485951e-11 2.0526040173955576e-12 9.786170772957796e-11 -9.010391143637525e-07 5.650970201672402e-10 3.95389857809278e-08 3.1800029078108124e-08 0.9999999986496491 0.9998418074840121 1.0000000092016552 -8.2438085699e-10 -1.02209376703793e-09 -1.4886423832273709e-09 -5.598460340429184e-10 -1.0717361026365553e-09 -9.010389930698925e-07 1.476031355944554e-09 3.934390386710993e-08 3.24643345207777e-08
4.732 0.9999999999954686 0.9998418084671616 1.000000000026024 4.150710514929915e-12 2.3190104491400945e-12 -5.579152821167756e-12 4.264037086597934e-13 8.521460331567892e-11 -9.151017799430281e-07 9.483870784504693e-10 3.964153671798972e-08 4.2363827462042684e-08 1.0000000011392718 0.9998418107345027 1.000000024276099 1.551874038673773e-09 8.447571700472419e-11 8.744087602156263e-11 1.5428609994501285e-09 3.0245282204221707e-09 -9.151019175377419e-07 1.3061181760308923e-09 3.944298341643789e-08 3.8944772808744016e-08 1.0000000012585488 0.9998418108459156 1.0000000246185434 1.644343968247198e-09 1.6109013421189032e-10 1.6067322127609696e-10 1.6413339952858346e-09 3.2188613706420385e-09 -9.151019201799331e-07 1.4114177188332448e-09 3.945060699136583e-08 3.915966872915617e-08 1.000000000227579 0.999841809869591 1.0000000216637213 8.352109358869744e-10 -4.903666262694083e-10 -4.832497580793037e-10 8.004979398467255e-10 1.5608847431413823e-09 -9.151019142927598e-07 6.771789669326257e-10 3.939705968025972e-08 3.736952783393285e-08 1.0000000000120177 0.9998418084943973 0.9999999996297965 3.6021134940866808e-12 3.851081119056348e-12 5.299118375299158e-11 1.3740780740871131e-12 9.8728600079736e-11 -9.151020246462606e-07 5.967059631263636e-10 3.960947785460913e-08 3.143265835642487e-08 0.9999999986559376 0.9998418078277114 1.0000000091637438 -8.194916842654137e-10 -1.0174662134635157e-09 -1.4818064777491885e-09 -5.576015044829747e-10 -1.0644522968232158e-09 -9.151019103709108e-07 1.4857499910357289e-09 3.9414934850248216e-08 3.201778009744876e-08
4.742 0.9999999999954645 0.9998418088119869 1.0000000000240354 6.268330139113413e-12 9.11125438778014e-13 -2.808823759888449e-12 -1.11105557154627e-12 8.582394906390153e-11 -9.293672933948674e-07 1.15166962015063e-09 3.971536503073913e-08 3.9295364915997634e-08 1.0000000011391332 0.9998418110805203 1.000000024274493 1.5523610828667057e-09 8.446684191638187e-11 8.74002598539347e-11 1.5424116965933367e-09 3.0258594200568414e-09 -9.293674661867298e-07 1.3442887132891007e-09 3.9514574322286054e-08 3.8181661825013345e-08 1.000000001258493 0.9998418111920655 1.0000000246175407 1.6449083064304727e-09 1.6112203612435724e-10 1.6067351103574252e-10 1.6409618635203559e-09 3.2203393175944193e-09 -9.293674685735458e-07 1.4468722438112705e-09 3.9522186525377573e-08 3.840127643625643e-08 1.0000000002271745 0.9998418102148634 1.0000000216574503 8.35361894401736e-10 -4.904205866269851e-10 -4.833441555905763e-10 7.997248569119543e-10 1.5616277797447947e-09 -9.293674628888562e-07 7.482683270648215e-10 3.946875828996999e-08 3.657025805783599e-08 1.0000000000115485 0.9998418088388406 0.9999999996387666 4.356373141682848e-12 3.7157346488929725e-12 5.175835336438191e-11 8.510660268355159e-13 9.95759404975277e-11 -9.293675650165706e-07 6.834004656850056e-10 3.968080485053302e-08 3.0390803538672446e-08 0.9999999986621934 0.9998418081766892 1.0000000091259593 -8.148022860097051e-10 -1.0128507495893947e-09 -1.4749985033901579e-09 -5.552016192739417e-10 -1.057206239671032e-09 -9.293674578225266e-07 1.5141837181338934e-09 3.948671202993125e-08 3.1066261982503687e-08
4.752 0.9999999999954177 0.9998418091621637 1.000000000022814 8.035841044579557e-12 -5.785319069537906e-13 8.915513018546521e-14 -2.359031752464634e-12 8.641596678225649e-11 -9.438380933216698e-07 1.349458744294289e-09 3.978953407734023e-08 3.548183950555039e-08 1.0000000011389927 0.9998418114319139 1.0000000242728584 1.5526506734386404e-09 8.446432238638094e-11 8.736653356294716e-11 1.5421178890620927e-09 3.027186109066943e-09 -9.438383006757489e-07 1.3911372255043134e-09 3.958687004318488e-08 3.720280858942138e-08 1.0000000012584354 0.9998418115435919 1.0000000246165097 1.6452748580453484e-09 1.6116025124689564e-10 1.6068040191215768e-10 1.6407450766060802e-09 3.221812835970599e-09 -9.438383030177637e-07 1.4905520004040285e-09 3.9594470848810996e-08 3.742875112306192e-08 1.0000000002267682 0.9998418105655119 1.0000000216511524 8.353158643438954e-10 -4.904683221801921e-10 -4.834314098940166e-10 7.991074166044683e-10 1.5623658507154345e-09 -9.438382973208441e-07 8.296823721123639e-10 3.9541161598578925e-08 3.5542481219299536e-08 1.0000000000110865 0.9998418091886692 0.9999999996474883 4.938471206726963e-12 3.576478310744346e-12 5.058414053225071e-11 4.775901972948875e-13 1.004035833643678e-10 -9.438383904323793e-07 7.887128779016445e-10 3.975288013292302e-08 2.8893551341888772e-08 0.9999999986684167 0.9998418085310231 1.0000000090883119 -8.103277101261537e-10 -1.008251734569401e-09 -1.468214742573206e-09 -5.526609443322986e-10 -1.0499979108976046e-09 -9.438382910002953e-07 1.5514053300363122e-09 3.9559188820872716e-08 2.982015222938024e-08
4.762 0.9999999999953294 0.9998418095177695 1.0000000000223916 9.368287044346357e-12 -2.043087562975259e-12 2.8743820463405143e-12 -3.2713484951332895e-12 8.699012773012291e-11 -9.585168662681814e-07 1.505005514539304e-09 3.9863508858985026e-08 3.170338855857387e-08 1.0000000011388508 0.999841811788762 1.0000000242712077 1.5527481258825546e-09 8.446477489870544e-11 8.73340299842234e-11 1.5419616519751208e-09 3.028507978275973e-09 -9.58517107089196e-07 1.4354395715907832e-09 3.965985695259595e-08 3.622063314200126e-08 1.0000000012583763 0.9998418119005729 1.000000024615462 1.645449695783711e-09 1.6120159702734078e-10 1.6068849172194574e-10 1.6406660033830215e-09 3.223281721002719e-09 -9.5851710922831e-07 1.5320288212745534e-09 3.966744641501712e-08 3.645334536903158e-08 1.0000000002263605 0.9998418109216145 1.0000000216448397 8.350778021672787e-10 -4.905127391837135e-10 -4.835175924422253e-10 7.986275383647094e-10 1.563099625586093e-09 -9.585171035168459e-07 9.022319349217598e-10 3.961425524765403e-08 3.4507591995822926e-08 1.0000000000106302 0.9998418095439605 0.9999999996559817 5.339171829038949e-12 3.434693966334969e-12 4.9450709934800504e-11 2.4494533927026124e-13 1.012111278287257e-10 -9.58517187492152e-07 8.85892912007905e-10 3.982562390598122e-08 2.7239127824923386e-08 0.9999999986746075 0.9998418088907913 1.0000000090508117 -8.060638712700222e-10 -1.0036719167667021e-09 -1.4614624391297882e-09 -5.499966509396746e-10 -1.0428271484115882e-09 -9.585170960694541e-07 1.5872358218625504e-09 3.963234336108008e-08 2.853876503415016e-08
4.772 0.9999999999952023 0.9998418098788862 1.000000000022735 1.0215951103311653e-11 -3.3869110768460688e-12 5.3015408985840136e-12 -3.8127229696063365e-12 8.754700310612213e-11 -9.73406329789457e-07 1.599458921400516e-09 3.993694284817905e-08 2.8936387365831276e-08 1.0000000011387078 0.9998418121511428 1.0000000242695524 1.5526641880375315e-09 8.446702940822133e-11 8.72901308645211e-11 1.5419299612373302e-09 3.029825099884598e-09 -9.734066028928175e-07 1.468944789768738e-09 3.97335560699267e-08 3.543126966820862e-08 1.0000000012583161 0.9998418122630867 1.0000000246144098 1.6454429980881879e-09 1.6124496841673398e-10 1.6068498011917285e-10 1.640711374669437e-09 3.2247460002168297e-09 -9.734066049400409e-07 1.5635096531160537e-09 3.974113429247673e-08 3.566984814977491e-08 1.0000000002259515 0.9998418112832502 1.0000000216385239 8.346585725329949e-10 -4.905551172497574e-10 -4.836152405105898e-10 7.982723029813676e-10 1.5638290232788382e-09 -9.73406599396346e-07 9.5488363363593e-10 3.968805987621465e-08 3.367227886469518e-08 1.0000000000101805 0.999841809904793 0.9999999996642631 5.555533238293071e-12 3.2938336442581036e-12 4.8331692937476136e-11 1.479081155121633e-13 1.019997520370845e-10 -9.734066734395862e-07 9.600054430145545e-10 3.989899235924606e-08 2.5762623139367273e-08 0.999999998680767 0.9998418092560722 1.0000000090134697 -8.020012028559365e-10 -9.991114358054722e-10 -1.4547547631190058e-09 -5.472205983993961e-10 -1.0356936435036954e-09 -9.734065908070818e-07 1.6138023991163175e-09 3.9706191029171996e-08 2.7479068925932898e-08
4.782 0.9999999999950426 0.999841810245597 1.000000000023741 1.0553552984364575e-11 -4.528976934066119e-12 7.14890344745339e-12 -3.955367701326042e-12 8.808697402445311e-11 -9.885092334337023e-07 1.6246903339817298e-09 4.0009756391143795e-08 2.8071924756464747e-08 1.0000000011385646 0.9998418125191373 1.0000000242679015 1.552403337094269e-09 8.447149698750802e-11 8.72237583274662e-11 1.5420163191120152e-09 3.0311382224307474e-09 -9.88509537073708e-07 1.486916434196533e-09 3.9808013634086835e-08 3.497716514941591e-08 1.0000000012582555 0.9998418126312139 1.0000000246133622 1.645259350133758e-09 1.612900807996521e-10 1.606594097251177e-10 1.6408751956996612e-09 3.2262056697733166e-09 -9.885095387267219e-07 1.5804512329434382e-09 3.981558072730714e-08 3.5219497550191365e-08 1.0000000002255427 0.9998418116504988 1.0000000216322138 8.340620641453599e-10 -4.905953642708875e-10 -4.837351531788177e-10 7.980360573714065e-10 1.5645539277134053e-09 -9.885095330751607e-07 9.825246683743117e-10 3.976262158518415e-08 3.318866198906403e-08 1.0000000000097367 0.9998418102712477 0.9999999996723451 5.5807142242150924e-12 3.1583129405874235e-12 4.720282170572896e-11 1.873502469830911e-13 1.027689133809058e-10 -9.885095977619848e-07 1.0036398499979017e-09 3.997298492483274e-08 2.4779530594371556e-08 0.9999999986868959 0.9998418096269471 1.0000000089762935 -7.98136312682371e-10 -9.945700542063388e-10 -1.4481035440660907e-09 -5.443385545274524e-10 -1.0285971025618208e-09 -9.88509523552873e-07 1.6262973803300448e-09 3.978077586142517e-08 2.6844979787295442e-08
4.792 0.9999999999948594 0.9998418106179899 1.0000000000252498 1.0370501433130365e-11 -5.403868367085694e-12 8.248384181908592e-12 -3.678848681986484e-12 8.86099467677451e-11 -1.0038283578161818e-06 1.5802794285032063e-09 4.0082139739919995e-08 2.936191898854425e-08 1.0000000011384216 0.9998418128928265 1.0000000242662643 1.5519606119679449e-09 8.44776664060376e-11 8.713351019243747e-11 1.5422195348577741e-09 3.0324471043470878e-09 -1.0038286897324402e-06 1.4875797324327487e-09 3.9883275561662835e-08 3.4926346333012395e-08 1.000000001258195 0.9998418130050358 1.0000000246123273 1.6448941291502556e-09 1.6133722618191048e-10 1.6061038006871636e-10 1.6411554872300667e-09 3.2276618794743876e-09 -1.0038286915047116e-06 1.58112414776162e-09 3.989083159488328e-08 3.516960573579441e-08 1.0000000002251346 0.9998418120234419 1.0000000216259188 8.332845085097537e-10 -4.906336020367412e-10 -4.838792586251137e-10 7.979167647496505e-10 1.565274831617678e-09 -1.0038286859040755e-06 9.83689644788118e-10 3.9837986275038035e-08 3.313060651521328e-08 1.0000000000093012 0.999841810643405 0.999999999680236 5.40037860843303e-12 3.0324139054290148e-12 4.60495315901097e-11 3.677349457888642e-13 1.0351939902647453e-10 -1.0038287403535995e-06 1.0137667473981142e-09 4.00476259560589e-08 2.4508562411864143e-08 0.9999999986929945 0.9998418100034965 1.0000000089392909 -7.944745363795161e-10 -9.90047171345508e-10 -1.4415115188083947e-09 -5.413512612236917e-10 -1.0215375782689078e-09 -1.0038286749932745e-06 1.6226763089783146e-09 3.985614400944113e-08 2.674578775285696e-08
4.802 0.9999999999946624 0.9998418109961538 1.0000000000270601 9.67117487915742e-12 -5.960900683802425e-12 8.50587374055391e-12 -2.977652606173523e-12 8.911649491724329e-11 -1.019366515688956e-06 1.472699125440077e-09 4.015449204037265e-08 3.220761249710955e-08 1.0000000011382797 0.9998418132722922 1.0000000242646514 1.551329658565927e-09 8.448519460169844e-11 8.703005806045344e-11 1.5425382913279102e-09 3.03375164528049e-09 -1.01936687392401e-06 1.4715247437504635e-09 3.99593623931778e-08 3.526688016358059e-08 1.0000000012581363 0.9998418133846348 1.0000000246113174 1.6443406842051526e-09 1.6138561256822792e-10 1.605480418396071e-10 1.641551235835725e-09 3.2291138579872893e-09 -1.0193668755289108e-06 1.5660835006492292e-09 3.9966907495633325e-08 3.550824709509852e-08 1.0000000002247276 0.999841812402162 1.0000000216196494 8.323181905561473e-10 -4.906702547128067e-10 -4.840368646353007e-10 7.97913263544609e-10 1.565991509133834e-09 -1.0193668698773376e-06 9.593197103641097e-10 3.991417436227122e-08 3.34862093426626e-08 1.0000000000088736 0.9998418110213476 0.9999999996879442 4.9991280745347695e-12 2.920119289313891e-12 4.487208136512003e-11 6.935519874517612e-13 1.0425130770954231e-10 -1.0193669138373754e-06 9.90324522391717e-10 4.0122937059998816e-08 2.499479542769424e-08 0.9999999986990648 0.9998418103858029 1.000000008902471 -7.910242540058568e-10 -9.85543331983523e-10 -1.4349688077586184e-09 -5.382594402366463e-10 -1.0145144331106207e-09 -1.0193668575431009e-06 1.6032139993145627e-09 3.993231671571846e-08 2.717355550290887e-08
4.812 0.9999999999944633 0.9998418113801787 1.000000000028946 8.48055695031882e-12 -6.163342510274871e-12 7.911220262678837e-12 -1.8693479211296445e-12 8.960674193445931e-11 -1.035126551759949e-06 1.3160776778300954e-09 4.022732708494778e-08 3.563441483762925e-08 1.0000000011381398 0.999841813657618 1.0000000242630793 1.5505104419463214e-09 8.449265778196922e-11 8.69316656188534e-11 1.5429653866290953e-09 3.0350523089664874e-09 -1.03512693389777e-06 1.4415558198783305e-09 4.003626504504539e-08 3.5912453156637845e-08 1.0000000012580785 0.9998418137700937 1.0000000246103478 1.6435989722592012e-09 1.6143389428449424e-10 1.6049074111298415e-10 1.6420553176863955e-09 3.2305618247253093e-09 -1.035126935438478e-06 1.5380203931380913e-09 4.004379931413374e-08 3.614981396290062e-08 1.0000000002243228 0.9998418127867421 1.0000000216134215 8.311641752891012e-10 -4.907068540922898e-10 -4.841894570440283e-10 7.980186902794657e-10 1.5667040656115725e-09 -1.0351269296057194e-06 9.126797419478006e-10 3.9991176512771194e-08 3.416354133030119e-08 1.0000000000084555 0.999841811405159 0.9999999996954799 4.369855615185279e-12 2.8255457332064053e-12 4.36826372920207e-11 1.1622483216994028e-12 1.0496473575660475e-10 -1.035126963204236e-06 9.36172836274264e-10 4.019892502894753e-08 2.6087634437731143e-08 0.9999999987051069 0.9998418107739503 1.000000008865847 -7.877856667091521e-10 -9.810588343718397e-10 -1.4284572824189726e-09 -5.350696067493396e-10 -1.0075277451256567e-09 -1.0351269158638169e-06 1.5703992877404205e-09 4.000928471631254e-08 2.8007940621685988e-08
4.822 0.9999999999942726 0.9998418117701572 1.0000000000306817 6.850697720353832e-12 -5.990894938901199e-12 6.533300759150016e-12 -4.044107165466665e-13 9.008070995281506e-11 -1.051111342867885e-06 1.1347130208933965e-09 4.0301174793474466e-08 3.8780151706619474e-08 1.0000000011380017 0.9998418140488889 1.0000000242615672 1.5495207024647348e-09 8.449788304614095e-11 8.685815743927205e-11 1.5434820726965299e-09 3.0363495561828322e-09 -1.0511117467440846e-06 1.4028665591529672e-09 4.011396834524519e-08 3.671812329754437e-08 1.000000001258024 0.9998418141614975 1.0000000246094387 1.6426861150048886e-09 1.6148005008496847e-10 1.604586300876938e-10 1.6426492942775067e-09 3.232006048577135e-09 -1.0511117482688625e-06 1.5018865954649614e-09 4.0121491949894465e-08 3.69505081071384e-08 1.0000000002239204 0.9998418131772664 1.0000000216072549 8.298392537955094e-10 -4.907450931969379e-10 -4.843170938898959e-10 7.98214396707625e-10 1.5674128495788027e-09 -1.0511117424161323e-06 8.50176797511163e-10 4.006897740558255e-08 3.500856052577835e-08 1.0000000000080478 0.9998418117949243 0.9999999997028569 3.524004722858761e-12 2.751414617106244e-12 4.249914112416831e-11 1.7579566777232755e-12 1.0565971918368006e-10 -1.0511117650009059e-06 8.580459596789582e-10 4.027559891609945e-08 2.7498522823576507e-08 0.9999999987111213 0.999841811168023 1.0000000088294378 -7.84741796684683e-10 -9.765951564446595e-10 -1.4219565407737828e-09 -5.317998794250387e-10 -1.0005771368031425e-09 -1.051111727348684e-06 1.5290799697069077e-09 4.008703222597196e-08 2.904784728275336e-08
4.832 0.9999999999941008 0.9998418121661818 1.0000000000320606 4.864301919225918e-12 -5.442250269860414e-12 4.503326740871403e-12 1.326937989929131e-12 9.053878069904943e-11 -1.0673237987800266e-06 9.674676234187953e-10 4.037649704210322e-08 4.104504609004024e-08 1.0000000011378671 0.9998418144461896 1.0000000242601388 1.5483968153545045e-09 8.449771545640029e-11 8.682322524565642e-11 1.5440538254706015e-09 3.0376430192641344e-09 -1.0673242225699332e-06 1.362977379203958e-09 4.019249081450604e-08 3.7507219185062524e-08 1.000000001257972 0.9998418145589315 1.0000000246086131 1.6416390633973868e-09 1.615205641180147e-10 1.6046485757362712e-10 1.6432981321883043e-09 3.2334466349221427e-09 -1.067324223986451e-06 1.4647688763304548e-09 4.020000394285783e-08 3.7734890681584455e-08 1.0000000002235214 0.999841813573821 1.0000000216011729 8.283794905943393e-10 -4.907886441175447e-10 -4.844066633441125e-10 7.98465653117837e-10 1.5681177799761913e-09 -1.0673242177530398e-06 7.824830830857366e-10 4.014759565036494e-08 3.58348852034017e-08 1.0000000000076517 0.9998418121907289 0.9999999997100915 2.4929442457747494e-12 2.698476618260646e-12 4.1336679696128306e-11 2.446988153989581e-12 1.0633668374924898e-10 -1.0673242295232131e-06 7.681405623063931e-10 4.035300724198948e-08 2.8895629614348907e-08 0.9999999987171102 0.9998418115681063 1.0000000087932648 -7.818569200830475e-10 -9.721554317067058e-10 -1.4154527257294006e-09 -5.284847797668582e-10 -9.93662393555265e-10 -1.0673242014077688e-06 1.4863520523886248e-09 4.0165578230600275e-08 3.005874240029832e-08
4.842 0.9999999999939563 0.999841812568344 1.0000000000329103 2.6303103493097902e-12 -4.5378521969083015e-12 1.9926826838161454e-12 3.196232400639063e-12 9.098072955602898e-11 -1.0837668621088916e-06 8.684051082316329e-10 4.045362308823461e-08 4.2082156543169965e-08 1.0000000011377361 0.9998418148496064 1.0000000242588174 1.5471905362836434e-09 8.448748654062075e-11 8.682891604213928e-11 1.5446296126223356e-09 3.038933008744049e-09 -1.0837673039015679e-06 1.3307172185017221e-09 4.027191394361234e-08 3.8107486621041924e-08 1.0000000012579233 0.9998418149624817 1.0000000246078944 1.6405105449913187e-09 1.6155117773952408e-10 1.6051161410747662e-10 1.643950898065765e-09 3.234883517175403e-09 -1.083767305561576e-06 1.4348722908020816e-09 4.02794166663229e-08 3.833174389702866e-08 1.000000000223126 0.9998418139764916 1.0000000215951985 8.268373685377178e-10 -4.908417765866209e-10 -4.844557149011245e-10 7.987213699739248e-10 1.568819385168275e-09 -1.0837672989228486e-06 7.247099635212948e-10 4.0227113114853e-08 3.646219355434572e-08 1.0000000000072673 0.9998418125926599 0.9999999997172008 1.3272795624650933e-12 2.6657732229260434e-12 4.02018257521038e-11 3.1758628164497008e-12 1.0699598224257073e-10 -1.0837672994826506e-06 6.855285317378391e-10 4.043126705370842e-08 2.9983827835033005e-08 0.9999999987230728 0.999841811974287 1.0000000087573493 -7.790783800706931e-10 -9.677438045880176e-10 -1.4089428384305045e-09 -5.251752190689901e-10 -9.867835741258567e-10 -1.0837672812889809e-06 1.4505618549658847e-09 4.0245007102890203e-08 3.082251048036482e-08
4.852 0.9999999999938475 0.9998418129767378 1.0000000000331082 2.755610674488446e-13 -3.320245479274273e-12 -8.103158453041681e-13 5.04670481511671e-12 9.140733950720542e-11 -1.1004435084516754e-06 8.811830186832393e-10 4.0532705286260236e-08 4.176929668517896e-08 1.0000000011376082 0.9998418152592272 1.0000000242576241 1.545964817952194e-09 8.446327228038891e-11 8.68646559624273e-11 1.5451470214177613e-09 3.0402194912259537e-09 -1.1004439668581106e-06 1.3138768245286932e-09 4.035237766925022e-08 3.838975074882021e-08 1.0000000012578787 0.9998418153722357 1.0000000246073042 1.6393623612067698e-09 1.6156768094854302e-10 1.6058884291915509e-10 1.644545091714092e-09 3.236316827255413e-09 -1.100443968750732e-06 1.4193390843667593e-09 4.0359870077956496e-08 3.861257684605683e-08 1.0000000002227347 0.9998418143853659 1.0000000215893527 8.252752196227168e-10 -4.909085047188641e-10 -4.844745669757301e-10 7.989192906241393e-10 1.5695170181220272e-09 -1.1004439617128324e-06 6.932325265568278e-10 4.0307670336499733e-08 3.67560336606444e-08 1.0000000000068963 0.9998418130008048 0.9999999997242031 9.056257406233488e-14 2.651293998687921e-12 3.909104077560342e-11 3.8777667432609415e-12 1.076376144634128e-10 -1.10044395063933e-06 6.343419744672589e-10 4.051055713371962e-08 3.0555427214766506e-08 0.9999999987290107 0.9998418123866528 1.000000008721711 -7.763448132566609e-10 -9.633638419073228e-10 -1.402435935874528e-09 -5.219343617045079e-10 -9.799401947967501e-10 -1.1004439424513458e-06 1.4291232431994553e-09 4.032546381089911e-08 3.118104408383496e-08
4.862 0.999999999993779 0.9998418133914542 1.0000000000325873 -2.066073081842646e-12 -1.8503179659321882e-12 -3.717519047121155e-12 6.714780143492248e-12 9.181930792065654e-11 -1.1173567467697743e-06 9.937412875864004e-10 4.061369901870022e-08 4.0193066751479534e-08 1.0000000011374857 0.9998418156751405 1.000000024256577 1.544784610584922e-09 8.442389161985995e-11 8.691127293695311e-11 1.5455440395244603e-09 3.041502244465428e-09 -1.1173572207473218e-06 1.3162400857532698e-09 4.043403924691708e-08 3.82991879918829e-08 1.0000000012578385 0.9998418157882822 1.0000000246068599 1.6382596649829321e-09 1.6156890117369492e-10 1.6067643858692588e-10 1.6450188763251016e-09 3.237746993396757e-09 -1.1173572225931724e-06 1.421593346589033e-09 4.0441521298965846e-08 3.852284281674657e-08 1.0000000002223481 0.9998418148005326 1.0000000215836542 8.237588497816358e-10 -4.909899433162216e-10 -4.844827309708546e-10 7.989969335853269e-10 1.5702113073425788e-09 -1.1173572156630477e-06 6.977130866353903e-10 4.0389425021310547e-08 3.6659452403830716e-08 1.0000000000065399 0.9998418134152529 0.9999999997311124 -1.1471610844276238e-12 2.6540954528355274e-12 3.7991919562573256e-11 4.482633850287137e-12 1.082616972800472e-10 -1.1173571926799263e-06 6.329500838717e-10 4.0591069877007274e-08 3.051767941857215e-08 0.9999999987349238 0.9998418128052922 1.0000000086863665 -7.735899041515923e-10 -9.590164716792028e-10 -1.3959512098902273e-09 -5.18824766167147e-10 -9.731322991964681e-10 -1.1173571947595237e-06 1.4257949919916135e-09 4.040711076049706e-08 3.106759268898224e-08
4.872 0.999999999993755 0.9998418138125863 1.0000000000313352 -4.26263521943982e-12 -2.0139983409833993e-13 -6.552211450032869e-12 8.053391553358315e-12 9.221577058825101e-11 -1.134509620139424e-06 1.1520105553594457e-09 4.069637482485764e-08 3.764243257278659e-08 1.0000000011373682 0.9998418160974363 1.0000000242556875 1.5437150503149463e-09 8.437407917845819e-11 8.694455355265705e-11 1.5457699420170039e-09 3.0427818571565908e-09 -1.134510109152859e-06 1.3358555398549493e-09 4.051701540449302e-08 3.786934164104941e-08 1.0000000012578036 0.9998418162107117 1.0000000246065732 1.6372680919066634e-09 1.6155975904266055e-10 1.607511529341795e-10 1.6453217153795023e-09 3.239173871766166e-09 -1.1345101108952242e-06 1.4398351717667232e-09 4.0524487073545647e-08 3.809594110905981e-08 1.0000000002219671 0.9998418152220818 1.0000000215781142 8.223526777395617e-10 -4.910815550577156e-10 -4.845041245973753e-10 7.9890389123414e-10 1.5709020306032698e-09 -1.1345101040325514e-06 7.341404145381199e-10 4.0472494016657424e-08 3.620706473880629e-08 1.000000000006199 0.9998418138360946 0.9999999997379412 -2.312872618410934e-12 2.6765758768815684e-12 3.6888848464517124e-11 4.931338922013476e-12 1.0886819491405744e-10 -1.134510068831534e-06 6.790025913261845e-10 4.067294355338701e-08 2.9901704929803105e-08 0.9999999987408142 0.999841813230296 1.0000000086513263 -7.70747883205754e-10 -9.546977845532013e-10 -1.3895111128498695e-09 -5.158973688924542e-10 -9.663597216148133e-10 -1.1345100811823653e-06 1.4390370945173645e-09 4.049006745935523e-08 3.0520118452805856e-08
4.882 0.9999999999937772 0.9998418142402257 1.0000000000293943 -6.1914825055963094e-12 1.5462192248366268e-12 -9.152198333720232e-12 8.950507016834162e-12 9.259724989424864e-11 -1.1519052054880715e-06 1.306750128463827e-09 4.078037150666344e-08 3.460419577218973e-08 1.0000000011372565 0.999841816526206 1.0000000242549592 1.5428172120529188e-09 8.432389869989384e-11 8.694380141078508e-11 1.5457950248931147e-09 3.0440582271536977e-09 -1.1519057091294707e-06 1.3659857059784192e-09 4.0601339705346404e-08 3.7212515605258217e-08 1.0000000012577746 0.9998418166396148 1.0000000246064478 1.6364479254749303e-09 1.6155005137348558e-10 1.6079181713455807e-10 1.645423486724242e-09 3.2405975400245573e-09 -1.1519057106615369e-06 1.4678885902820203e-09 4.060880096829093e-08 3.7443623196363244e-08 1.0000000002215925 0.9998418156501048 1.0000000215727358 8.211178881115715e-10 -4.911735041629577e-10 -4.845599255859925e-10 7.9861020840957e-10 1.5715898622915274e-09 -1.1519057037897934e-06 7.877866813653335e-10 4.055691063085155e-08 3.5515378615614175e-08 1.0000000000058746 0.9998418142634219 0.9999999997446949 -3.335543223169895e-12 2.7249969830422567e-12 3.576894626386086e-11 5.183178303966817e-12 1.0945776004375163e-10 -1.1519056559557835e-06 7.516060501378839e-10 4.075621181971918e-08 2.8852768498580218e-08 0.9999999987466819 0.9998418136617551 1.0000000086165937 -7.677571805529341e-10 -9.50397630119956e-10 -1.3831357016310082e-09 -5.131831191715771e-10 -9.596223017010779e-10 -1.151905679467283e-06 1.4627390433773852e-09 4.057436651266933e-08 2.967178107179665e-08
4.892 0.9999999999938445 0.9998418146744633 1.0000000000268516 -7.744208331234514e-12 3.3078879022385817e-12 -1.1369007679846585e-11 9.337722765515321e-12 9.29641065090154e-11 -1.1695466134229894e-06 1.4271578363928082e-09 4.0865285552390324e-08 3.1739767574259195e-08 1.0000000011371513 0.9998418169615412 1.0000000242543867 1.5421436469632108e-09 8.428562862174448e-11 8.689771153512252e-11 1.5456096170820186e-09 3.045331369946007e-09 -1.169547132086315e-06 1.39808127478326e-09 4.068695545513964e-08 3.648697717904131e-08 1.0000000012577521 0.9998418170750836 1.0000000246064784 1.6358521784937472e-09 1.6155241432862742e-10 1.6078715952658157e-10 1.6453149397179337e-09 3.2420181391658573e-09 -1.1695471333036683e-06 1.4978548027211101e-09 4.069440638177124e-08 3.672326653770858e-08 1.0000000002212242 0.9998418160846929 1.0000000215675142 8.201075894585755e-10 -4.912530836725743e-10 -4.846608499087037e-10 7.981065337340271e-10 1.572274280281181e-09 -1.1695471263885891e-06 8.423941582527008e-10 4.0642617678606364e-08 3.4749517129384956e-08 1.0000000000055675 0.9998418146973262 0.9999999997513737 -4.149406310994784e-12 2.8070956678825785e-12 3.4629009149223535e-11 5.219432388416507e-12 1.1003009684793774e-10 -1.1695470660537407e-06 8.275514513896824e-10 4.084079665616645e-08 2.7600880387486112e-08 0.9999999987525281 0.9998418140997613 1.0000000085821628 -7.64563259171051e-10 -9.46103886368285e-10 -1.376835778304669e-09 -5.106924697270354e-10 -9.529194567995298e-10 -1.1695471005558145e-06 1.4888590978471951e-09 4.0659947419240394e-08 2.871730206766328e-08
4.902 0.9999999999939537 0.9998418151153894 1.0000000000238327 -8.833222905010394e-12 4.995840838371589e-12 -1.3067904741565136e-11 9.189753827748135e-12 9.331633423526766e-11 -1.1874369899225706e-06 1.4968639868736712e-09 4.0950776228246516e-08 2.9783918266433774e-08 1.0000000011370525 0.999841817403535 1.0000000242539575 1.5417343075993535e-09 8.426941718297471e-11 8.680809730359174e-11 1.5452191934472592e-09 3.0466013927527835e-09 -1.1874375239396246e-06 1.4247811594131322e-09 4.077374332451235e-08 3.58505305771134e-08 1.0000000012577355 0.9998418175172105 1.0000000246066516 1.6355205360652421e-09 1.615768629655246e-10 1.607389505058976e-10 1.6450011384439154e-09 3.2434357124524303e-09 -1.1874375250087942e-06 1.5228575316545887e-09 4.078118402321672e-08 3.609163532118764e-08 1.0000000002208624 0.9998418165259395 1.000000021562436 8.193616065275046e-10 -4.91310229930694e-10 -4.848049837104313e-10 7.973977142196042e-10 1.5729550098821603e-09 -1.1874375180673853e-06 8.861836737166079e-10 4.072949540325529e-08 3.407541911350218e-08 1.0000000000052778 0.9998418151379007 0.9999999997579699 -4.701245318009117e-12 2.926437888640941e-12 3.3480313243884164e-11 5.035503586306902e-12 1.1058552734544375e-10 -1.1874374447448085e-06 8.905553258772845e-10 4.092654510431166e-08 2.6412727428617897e-08 0.999999998758352 0.999841814544408 1.0000000085480196 -7.611245416878408e-10 -9.418070113674116e-10 -1.3706080653826898e-09 -5.084207087162578e-10 -9.462515696454934e-10 -1.1874374904589374e-06 1.5102446228748462e-09 4.074668674760997e-08 2.786108368137658e-08
4.912 0.9999999999940985 0.9998418155630948 1.0000000000204905 -9.39648209369719e-12 6.520890450751244e-12 -1.4133807024182096e-11 8.516064616196754e-12 9.365444940649733e-11 -1.2055795156696688e-06 1.5096583617420774e-09 4.1036653059899044e-08 2.9289054166244783e-08 1.0000000011369587 0.9998418178522809 1.0000000242536522 1.541610045966313e-09 8.427819315315456e-11 8.669064827960491e-11 1.5446363543373482e-09 3.0478679864590016e-09 -1.2055800654374001e-06 1.4415434894586279e-09 4.086156330311451e-08 3.541810233010583e-08 1.0000000012577246 0.9998418179660901 1.0000000246069496 1.6354735797470066e-09 1.6162618740408124e-10 1.60662781084169e-10 1.6444952995034733e-09 3.2448498053593623e-09 -1.2055800662461404e-06 1.5386038164718601e-09 4.086899388675449e-08 3.56627533278293e-08 1.0000000002205063 0.9998418169739384 1.000000021557483 8.189005535710006e-10 -4.913421179831587e-10 -4.849766446789536e-10 7.964967761995967e-10 1.5736328322696867e-09 -1.2055800594541028e-06 9.13045911418945e-10 4.081740356084166e-08 3.3615195038107476e-08 1.0000000000050042 0.999841815585239 0.999999999764474 -4.9564547872435795e-12 3.078422239256857e-12 3.234736827108861e-11 4.636465146824817e-12 1.1112416965621337e-10 -1.2055799726864466e-06 9.318500461280112e-10 4.101328574615492e-08 2.5530905853998117e-08 0.999999998764154 0.9998418149957892 1.0000000085141458 -7.574195016593734e-10 -9.37504654292691e-10 -1.3644364098298173e-09 -5.063557632929122e-10 -9.39618277751458e-10 -1.2055800298835994e-06 1.522287456966105e-09 4.083444257669351e-08 2.7262868288911472e-08
4.922 0.9999999999942714 0.9998418160176684 1.0000000000170006 -9.403492718400301e-12 7.795332009110588e-12 -1.4482960045081641e-11 7.356206119240814e-12 9.397850859022035e-11 -1.223977405964116e-06 1.4671693846413978e-09 4.112291356014622e-08 3.0314480614655854e-08 1.00000000113687 0.9998418183078732 1.0000000242534508 1.5417669963174118e-09 8.430586732839607e-11 8.656888532034755e-11 1.543878758586126e-09 3.0491318049761403e-09 -1.2239779720290704e-06 1.4467716805618037e-09 4.095028597433393e-08 3.52409100128427e-08 1.0000000012577184 0.9998418184218166 1.000000024607351 1.63570843368859e-09 1.6169444412282362e-10 1.60582047896384e-10 1.6438146134490048e-09 3.2462611146222978e-09 -1.2239779732012632e-06 1.543558511415489e-09 4.0957706587457134e-08 3.5487327619245175e-08 1.0000000002201554 0.999841817428784 1.0000000215526343 8.187216440850308e-10 -4.913550533619052e-10 -4.851523788003009e-10 7.954209385141059e-10 1.5743077074566471e-09 -1.2239779660337665e-06 9.213828419076209e-10 4.0906212793923224e-08 3.342422102219874e-08 1.0000000000047458 0.9998418160394357 0.9999999997708748 -4.903774635093653e-12 3.2495524476369165e-12 3.126232407427862e-11 4.0334291339749315e-12 1.1164650268524706e-10 -1.2239778658518307e-06 9.48175223005029e-10 4.110087253797325e-08 2.511538997157602e-08 0.9999999987699327 0.999841815453999 1.0000000084805205 -7.534500547747155e-10 -9.332036439509305e-10 -1.358296059723996e-09 -5.044810319363388e-10 -9.330199632310349e-10 -1.2239779346111148e-06 1.5231710221295387e-09 4.0923086690155507e-08 2.7003007086809666e-08
4.932 0.999999999994463 0.9998418164792007 1.0000000000135483 -8.859071825566236e-12 8.74169751727581e-12 -1.4079491851394427e-11 5.7805874414605644e-12 9.428879463097629e-11 -1.2426339122455986e-06 1.37781375660226e-09 4.120971719077455e-08 3.23990615447476e-08 1.0000000011367844 0.9998418187704083 1.0000000242533351 1.5421763557549133e-09 8.434012303536687e-11 8.646495123724801e-11 1.5429721881103478e-09 3.0503925554663993e-09 -1.2426344950421114e-06 1.4410374865410525e-09 4.103980133510673e-08 3.5312189016187113e-08 1.000000001257716 0.999841818884485 1.0000000246078384 1.6361956128295664e-09 1.6176919490857517e-10 1.60519051572288e-10 1.6429848069554972e-09 3.2476693118158672e-09 -1.242634496259753e-06 1.5382452991073024e-09 4.104721209475011e-08 3.555854932277638e-08 1.0000000002198082 0.9998418178905719 1.0000000215478722 8.187958726507654e-10 -4.913614374665569e-10 -4.853097004555836e-10 7.94195880436053e-10 1.5749791380842346e-09 -1.242634488839417e-06 9.123874828179969e-10 4.099581317702395e-08 3.349618092462108e-08 1.000000000004501 0.9998418165005862 0.9999999997771658 -4.559819528745815e-12 3.420155737035114e-12 3.0254362628832444e-11 3.248094038628175e-12 1.1215204359279515e-10 -1.2426343751671889e-06 9.398073156757201e-10 4.1189198223075447e-08 2.5209649543433872e-08 0.9999999987756871 0.9998418159191336 1.0000000084471257 -7.492433532731081e-10 -9.289167674298769e-10 -1.3521635612256868e-09 -5.027708708789172e-10 -9.264557646199219e-10 -1.242634455630455e-06 1.5132199350458216e-09 4.10125119834479e-08 2.7080936822935077e-08
4.942 0.9999999999946619 0.999841816947781 1.0000000000103162 -7.807049501637064e-12 9.302915799332148e-12 -1.2948103765070142e-11 3.89496446361993e-12 9.458515535682802e-11 -1.2615523212188882e-06 1.2566091307229347e-09 4.12973058363307e-08 3.486601722732219e-08 1.0000000011367016 0.9998418192399829 1.0000000242532885 1.542784938821966e-09 8.43677975399416e-11 8.639159084806529e-11 1.5419583266917686e-09 3.0516504043327415e-09 -1.2615529212017797e-06 1.4261600136049118e-09 4.1130010366063296e-08 3.558744567585513e-08 1.0000000012577155 0.999841819354193 1.0000000246083944 1.636881683869823e-09 1.6183732332648963e-10 1.6048675884457028e-10 1.6420478535450077e-09 3.2490744499207747e-09 -1.2615529222856623e-06 1.524382506807717e-09 4.113741145797912e-08 3.5832239353531375e-08 1.000000000219464 0.999841818359399 1.0000000215431804 8.190696772246667e-10 -4.913745355075744e-10 -4.854358303655653e-10 7.928636663918331e-10 1.5756472579448295e-09 -1.2615529146017254e-06 8.886632233250506e-10 4.1086105684653646e-08 3.378411494170133e-08 1.0000000000042681 0.9998418169687867 0.9999999997833422 -3.9682168497669354e-12 3.5705643930001163e-12 2.933975864200949e-11 2.320064791098384e-12 1.1264102273840417e-10 -1.2615527873070845e-06 9.09277722768401e-10 4.127818105656234e-08 2.5745456804946318e-08 0.9999999987814169 0.9998418163912899 1.000000008413945 -7.448515685526886e-10 -9.246577091953201e-10 -1.3460261190123875e-09 -5.011839123628787e-10 -9.199259101483108e-10 -1.2615528796228248e-06 1.4940674226075536e-09 4.1102621588680456e-08 2.7438247594397575e-08
4.952 0.9999999999948577 0.999841817423501 1.0000000000074691 -6.330377108472874e-12 9.452787820942924e-12 -1.1179158412943295e-11 1.8415718641282534e-12 9.486796171711681e-11 -1.2807359552061765e-06 1.125630740563958e-09 4.138590301342577e-08 3.711183278336907e-08 1.0000000011366201 0.999841819716695 1.000000024253297 1.5435189297108671e-09 8.437950205907182e-11 8.634766111101315e-11 1.5408983043518007e-09 3.0529047854332187e-09 -1.2807365724525328e-06 1.4047001572600337e-09 4.1220815754904733e-08 3.6001413244122626e-08 1.0000000012577166 0.9998418198310393 1.000000024609006 1.637693175160739e-09 1.6188970344798234e-10 1.6048347543809695e-10 1.6410647104090119e-09 3.2504770066245123e-09 -1.2807365734442744e-06 1.5043949519753771e-09 4.122820738670612e-08 3.6243650376174536e-08 1.000000000219121 0.9998418188353639 1.0000000215385445 8.194695595032064e-10 -4.914033550461547e-10 -4.855322392690287e-10 7.914852544811354e-10 1.576312384284172e-09 -1.280736565642288e-06 8.536936647811447e-10 4.117699266311172e-08 3.421861354753094e-08 1.0000000000040454 0.9998418174441355 0.9999999997894021 -3.1963349612723376e-12 3.68675584507129e-12 2.8517521708892162e-11 1.3110423251712625e-12 1.1311406749692078e-10 -1.2807364241647046e-06 8.61003913867974e-10 4.1367745200626297e-08 2.657610970162309e-08 0.9999999987871204 0.9998418168705661 1.0000000083809644 -7.403475896665398e-10 -9.204359629633715e-10 -1.339885206423089e-09 -4.996587673548979e-10 -9.13430597862406e-10 -1.2807365287444874e-06 1.468183044186304e-09 4.119331762083324e-08 2.7983425674321116e-08
4.962 0.9999999999950394 0.9998418179064534 1.0000000000051381 -4.547361308324537e-12 9.20014427566719e-12 -8.920729201309815e-12 -2.1132283969599082e-13 9.513748211031712e-11 -1.3001881728856207e-06 1.0140351447625433e-09 4.1475631749031e-08 3.87137705452814e-08 1.0000000011365393 0.9998418202006443 1.0000000242533456 1.5442929492555293e-09 8.437355116617065e-11 8.632037945906076e-11 1.5398667848097216e-09 3.0541565741491325e-09 -1.3001888072100566e-06 1.3800019403516086e-09 4.1312125479025365e-08 3.647387258501247e-08 1.0000000012577184 0.9998418203151226 1.0000000246096568 1.6385444842322184e-09 1.619241189132985e-10 1.6049705541278784e-10 1.6401102216431165e-09 3.2518761443130458e-09 -1.3001888079618135e-06 1.4814333707591934e-09 4.131950793411679e-08 3.671318694713883e-08 1.0000000002187792 0.9998418193185662 1.0000000215339493 8.199098055830916e-10 -4.914502399816842e-10 -4.856114980978011e-10 7.901352681764798e-10 1.576974235149283e-09 -1.3001888001155136e-06 8.122709725792546e-10 4.126838162088778e-08 3.4714478950193966e-08 1.000000000003831 0.9998418179267312 0.9999999997953419 -2.327371082258066e-12 3.7645004676253305e-12 2.777145392528204e-11 2.9966172422513305e-13 1.1357082959464975e-10 -1.3001886445937808e-06 8.018448820272732e-10 4.1457815325016855e-08 2.7514550408224112e-08 0.9999999987927973 0.9998418173570625 1.0000000083481688 -7.358167359628995e-10 -9.16253658984126e-10 -1.33375339596187e-09 -4.981207094611702e-10 -9.069691340379697e-10 -1.3001887613441514e-06 1.4388974754769638e-09 4.1284505009206805e-08 2.8604430618532208e-08
4.972 0.9999999999951974 0.9998418183967325 1.0000000000034086 -2.6012758627116407e-12 8.588592134394413e-12 -6.360289647552678e-12 -2.0923183452922493e-12 9.539397350901424e-11 -1.3199123692286436e-06 9.534661587234867e-10 4.156648018679253e-08 3.9431543845186834e-08 1.000000001136459 0.9998418206919326 1.0000000242534188 1.5450191241296927e-09 8.435380471788653e-11 8.62947346726014e-11 1.5389374098147561e-09 3.0554051844539858e-09 -1.3199130199431682e-06 1.3564017831260606e-09 4.1403870986489136e-08 3.6911262089772743e-08 1.0000000012577208 0.9998418208065445 1.000000024610333 1.6393483708854264e-09 1.6194502011530612e-10 1.60511814798078e-10 1.6392577676944878e-09 3.2532726394013914e-09 -1.3199130208422856e-06 1.4595484416767872e-09 4.1411244576063327e-08 3.714795595511903e-08 1.000000000218438 0.999841819809107 1.000000021529381 8.203030817996841e-10 -4.915107236764235e-10 -4.856888749617098e-10 7.888871209717817e-10 1.5776326831220148e-09 -1.3199130127683815e-06 7.713530501862068e-10 4.13602035500221e-08 3.517285629552174e-08 1.0000000000036238 0.999841818416675 0.999999999801156 -1.451396210882327e-12 3.807004073004688e-12 2.7079822028519183e-11 -6.342914518587679e-13 1.1401153277132559e-10 -1.3199128431807587e-06 7.421264710164559e-10 4.1548331729414375e-08 2.8364744604488687e-08 0.9999999987984469 0.9998418178508799 1.0000000083155427 -7.313461483676498e-10 -9.121064509375858e-10 -1.3276469191594046e-09 -4.964955789932631e-10 -9.005418331454868e-10 -1.319912971637811e-06 1.4105707900284387e-09 4.1376111474358764e-08 2.9175028921239995e-08
4.982 0.9999999999953247 0.9998418188944362 1.000000000002317 -6.45460024611656e-13 7.688898295784559e-12 -3.702434374275129e-12 -3.657180008020101e-12 9.563718782895345e-11 -1.339911976369412e-06 9.633922762806441e-10 4.16583179583725e-08 3.9185244668585977e-08 1.000000001136379 0.9998418211906619 1.0000000242535054 1.5456208858795664e-09 8.432726271017463e-11 8.626068483118176e-11 1.538163317345636e-09 3.056650612612141e-09 -1.3399126419907487e-06 1.3388913455475578e-09 4.149602564414713e-08 3.721681932639278e-08 1.000000001257723 0.9998418213054079 1.0000000246110219 1.6400279898773038e-09 1.6195904546098958e-10 1.6051835716412582e-10 1.63856051685833e-09 3.254665788218718e-09 -1.3399126429189702e-06 1.443362246935823e-09 4.150339068019535e-08 3.745182455385414e-08 1.0000000002180967 0.9998418203070883 1.000000021524826 8.205727577049129e-10 -4.915783077157616e-10 -4.857742937384026e-10 7.877944663445705e-10 1.5782880605474153e-09 -1.3399126346513537e-06 7.400260602425641e-10 4.145243169160219e-08 3.549204274183696e-08 1.000000000003422 0.9998418189140685 0.9999999998068402 -6.517212110515375e-13 3.8226330598730525e-12 2.6423230411485766e-11 -1.4290654852592969e-12 1.1443649673052232e-10 -1.3399124511463182e-06 6.956760985014152e-10 4.163927195818704e-08 2.8950741341982186e-08 0.9999999988040698 0.9998418183521209 1.0000000082830731 -7.270129248483874e-10 -9.079873765170899e-10 -1.3215760259479226e-09 -4.9472910439012e-10 -8.941487851916556e-10 -1.3399125915436e-06 1.3882331050007057e-09 4.146810848362874e-08 2.9569419255535566e-08
4.992 0.9999999999954162 0.9998418193996651 1.0000000000018514 1.17570974027822e-12 6.5874875113020535e-12 -1.1493140330912267e-12 -4.813679987956542e-12 9.586745025256788e-11 -1.360190462534475e-06 1.0361869897220912e-09 4.175094357570025e-08 3.804108403155284e-08 1.0000000011362986 0.9998418216969364 1.0000000242535985 1.546045069547177e-09 8.430032906417924e-11 8.621919841315193e-11 1.537565721966749e-09 3.0578930527863875e-09 -1.3601911414653202e-06 1.3317564804765958e-09 4.158860813175239e-08 3.7314430250073624e-08 1.0000000012577253 0.9998418218118168 1.0000000246117173 1.64052960816392e-09 1.6197271561328808e-10 1.60517742666558e-10 1.6380402521097754e-09 3.256055828988671e-09 -1.360191142405097e-06 1.43681500634424e-09 4.159596491392822e-08 3.754914389184059e-08 1.000000000217756 0.9998418208126153 1.0000000215202791 8.206652555035591e-10 -4.916459810155616e-10 -4.858669429222659e-10 7.868783838213849e-10 1.578940076451981e-09 -1.360191133918578e-06 7.270028481297912e-10 4.1545084745353596e-08 3.559230584480053e-08 1.0000000000032259 0.9998418194190155 0.9999999998123933 7.530975974627805e-15 3.821395497868121e-12 2.5791357170453797e-11 -2.0540949126306616e-12 1.1484555785362269e-10 -1.3601909367018802e-06 6.76274488661828e-10 4.1730658732132195e-08 2.9148849623100888e-08 0.9999999988096651 0.9998418188608899 1.0000000082507536 -7.228716745163782e-10 -9.038891584237015e-10 -1.315540234777493e-09 -4.927993802149937e-10 -8.877898153324799e-10 -1.36019108891215e-06 1.3762360928997527e-09 4.1560515478307354e-08 2.9691029798659247e-08


==> figures/planar_acoustic_pulse/data/grcbc_farfield_inflow_and_pressure_outflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001
0.002 1.0002216104934927 1.0000000000070937 1.005305483698771 2.0935650532423663e-10 -4.186004385047344e-12 4.083252962370757e-12 4.351054368926305e-10 -2.5028320506357627e-10 -1.0314885176229002e-10 1.4590731648551641e-08 1.952316670217263e-09 3.4630129632851814e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935478072483257e-10 1.0686815438896798e-13 4.080348480350092e-12 4.4071411469640243e-10 -2.5198545607038515e-10 -1.0315340307179922e-10 1.4590731288540832e-08 1.9523166412901264e-09 3.463012892844978e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935481194956832e-10 1.0734497576700463e-13 4.080293369109353e-12 4.40714689926986e-10 -2.5198568776990153e-10 -1.0315350141629332e-10 1.4590731288423473e-08 1.952316641157931e-09 3.463012892838677e-07 1.0002216104935204 1.0000000000071076 1.0053054836989364 2.0935477801197014e-10 1.0288130095668904e-13 4.080276095440044e-12 4.4070867458583523e-10 -2.5198386675680175e-10 -1.0315351349870192e-10 1.4590731288352796e-08 1.95231664098354e-09 3.463012892834953e-07 1.0002216104935175 1.000000000007106 1.0053054836989184 2.0935498304479904e-10 -3.3925945836953536e-13 4.080725523177414e-12 4.40120374360091e-10 -2.5180538709298264e-10 -1.0315317739975082e-10 1.4590731327460835e-08 1.952316643940324e-09 3.4630129002556154e-07 1.0002216104935202 1.0000000000071074 1.0053054836989348 2.093547945868799e-10 6.250082743207926e-14 4.080394340041911e-12 4.406549603430782e-10 -2.519677812099315e-10 -1.0315350323003477e-10 1.4590731291845336e-08 1.9523166410420106e-09 3.4630128935537086e-07
0.012 1.0002216104714068 1.0000000004808336 1.005305452984514 3.7615330579724115e-10 -6.462284863050813e-11 4.878629576289699e-11 2.8825863145025347e-10 -1.7739804964560096e-10 -1.2896343542161738e-10 1.899100052872692e-08 1.0390781069110917e-08 4.933734546384333e-07 1.0002216104721198 1.000000000481242 1.0053054529867353 3.7615945513597875e-10 1.2262030549823373e-12 4.875395563796388e-11 3.583037673149156e-10 -2.041549813603214e-10 -1.290069090182701e-10 1.8990993496200886e-08 1.0390783790363228e-08 4.933732800802074e-07 1.0002216104721198 1.000000000481242 1.0053054529867358 3.7615930537981154e-10 1.23358012487986e-12 4.8753826878555015e-11 3.583127887225917e-10 -2.0415820824368665e-10 -1.2900665134937748e-10 1.8990993480178543e-08 1.0390783801908338e-08 4.933732801888894e-07 1.0002216104721189 1.0000000004812417 1.0053054529867325 3.7615913240470614e-10 1.1590736182807411e-12 4.875390038677326e-11 3.582232747132281e-10 -2.0412468557249643e-10 -1.2900621211516974e-10 1.8990993495715096e-08 1.0390783788574319e-08 4.933732802821977e-07 1.0002216104720372 1.0000000004811953 1.0053054529863967 3.761588632788895e-10 -6.128791724555524e-12 4.875836850748002e-11 3.495956393827984e-10 -2.0087308590261472e-10 -1.2900224847318037e-10 1.8990994272563462e-08 1.0390783427797293e-08 4.933732998389863e-07 1.0002216104721116 1.0000000004812375 1.0053054529867007 3.7615920019778884e-10 4.886801841611297e-13 4.8754193233320725e-11 3.574205563410656e-10 -2.0382250370546032e-10 -1.2900663323043974e-10 1.8990993572643598e-08 1.0390783744308602e-08 4.933732820179622e-07
0.022 1.0002216104648587 1.0000000017355706 1.0053054095952143 9.008625124182027e-10 -1.7843256170103743e-10 2.719032856099192e-11 1.9516805620100285e-10 -1.0691771585070667e-10 -1.3670377740962636e-10 1.7921992257997353e-08 1.3572335789608686e-08 5.238017345787608e-07 1.0002216104673298 1.0000000017371418 1.0053054095911957 9.008823967887554e-10 8.391720901513612e-12 2.729526224685538e-11 3.0379415521280477e-10 -1.5521455765925989e-10 -1.3682449023490424e-10 1.792197899808287e-08 1.3572336209333099e-08 5.238014336192247e-07 1.0002216104673303 1.0000000017371418 1.0053054095911957 9.008824592728585e-10 8.414321458659394e-12 2.7295482465998953e-11 3.0381191216090744e-10 -1.552220631057875e-10 -1.3682422833395182e-10 1.792197900168493e-08 1.3572336249334543e-08 5.238014334406132e-07 1.000221610467327 1.00000000173714 1.0053054095911942 9.008823235551607e-10 8.189128839246545e-12 2.7295236688342723e-11 3.036379361904243e-10 -1.5514775422998998e-10 -1.3682397552928294e-10 1.7921979005797136e-08 1.3572336263914145e-08 5.238014339708944e-07 1.0002216104670223 1.0000000017369501 1.0053054095910965 9.008802137255456e-10 -1.3677041404293198e-11 2.7284729565283878e-11 2.873011589517984e-10 -1.481351752712585e-10 -1.3681075363896516e-10 1.7921980297505344e-08 1.3572335728267012e-08 5.238014635093546e-07 1.0002216104672987 1.0000000017371222 1.0053054095911786 9.00882155289955e-10 6.165494671239498e-12 2.7294364822046974e-11 3.020832408122656e-10 -1.5448282210415202e-10 -1.3682307163224841e-10 1.7921979121657658e-08 1.3572336167019495e-08 5.238014363965118e-07
0.032 1.0002216104518538 1.0000000037289163 1.0053053409795383 1.910679536449047e-09 -4.2563667712358477e-10 -5.927695576515596e-11 9.242012915860951e-11 -6.756216663778844e-11 -1.3373274734908886e-10 1.635086746131094e-08 1.4742157723688558e-08 4.941915626067748e-07 1.000221610457938 1.0000000037329984 1.0053053409384716 1.910652341090669e-09 1.866224734390341e-11 -5.915257491454502e-11 2.195804962828836e-10 -1.295084681902926e-10 -1.3401569015396173e-10 1.6350835186650465e-08 1.4742138033636299e-08 4.941909992504597e-07 1.000221610457939 1.0000000037329992 1.0053053409384687 1.9106521165301268e-09 1.8718259420632306e-11 -5.915266542130943e-11 2.1960577798823688e-10 -1.2952007722995683e-10 -1.340153986653183e-10 1.635083519199583e-08 1.4742138054626293e-08 4.941909990904842e-07 1.0002216104579307 1.0000000037329937 1.0053053409384989 1.9106524881667775e-09 1.81596432804389e-11 -5.915274438351042e-11 2.1935421041036002e-10 -1.294042182299146e-10 -1.3401519836744984e-10 1.6350835218826054e-08 1.4742138081044728e-08 4.941909995706886e-07 1.0002216104571442 1.0000000037324763 1.0053053409416992 1.91065501225778e-09 -3.580212427175859e-11 -5.917115044305911e-11 1.9630221556254716e-10 -1.1874133149168887e-10 -1.3398206858410053e-10 1.6350836799963974e-08 1.4742138581118153e-08 4.941910134991597e-07 1.0002216104578567 1.0000000037329455 1.0053053409387742 1.91065264283523e-09 1.3143881572983542e-11 -5.915433133782052e-11 2.1710857077570984e-10 -1.2837172103971601e-10 -1.340125042282899e-10 1.6350835322446877e-08 1.4742138091382467e-08 4.941909998890494e-07
0.042 1.0002216104234896 1.0000000063966048 1.0053052489110432 4.0630167153696156e-09 -9.474505254653944e-10 -1.4388901178080746e-10 9.242710255145943e-12 -4.573445122897595e-11 -1.2743965086431308e-10 1.5611012894382844e-08 1.605526932241516e-08 4.6755015700674504e-07 1.0002216104366524 1.0000000064056913 1.0053052487597691 4.062991351025938e-09 3.2935175889147664e-11 -1.4391163646093395e-10 1.47364930238292e-10 -1.1623201012666083e-10 -1.2805715260815097e-10 1.5610892678840174e-08 1.6055193202846457e-08 4.6754763322532545e-07 1.0002216104366541 1.0000000064056924 1.005305248759755 4.062991455380125e-09 3.3061990582374014e-11 -1.4391166962793157e-10 1.4739799494023112e-10 -1.1624778795306288e-10 -1.280573197093576e-10 1.561089269798352e-08 1.6055193231288e-08 4.6754763267350397e-07 1.0002216104366357 1.00000000640568 1.005305248759901 4.062991389250049e-09 3.179554647427991e-11 -1.4391160056209318e-10 1.470689812837428e-10 -1.160903630638079e-10 -1.280567253838844e-10 1.5610892695835063e-08 1.6055193281904465e-08 4.6754763315612444e-07 1.0002216104348916 1.0000000064044952 1.0053052487746579 4.0629943707332345e-09 -9.012527326468956e-11 -1.439176786184386e-10 1.176758679725918e-10 -1.01921350602473e-10 -1.2798119861811163e-10 1.5610893911014083e-08 1.605519529874938e-08 4.6754767269545444e-07 1.0002216104364718 1.0000000064055687 1.005305248761223 4.062991847186623e-09 2.0428845197526707e-11 -1.4391203384073043e-10 1.4414061614131877e-10 -1.146887341850541e-10 -1.2805023837501451e-10 1.561089261520846e-08 1.6055193334860634e-08 4.6754763320821194e-07
0.052 1.0002216103604131 1.0000000096483892 1.005305135875078 8.41804143804634e-09 -2.045053892360778e-09 -1.0400868442039513e-10 -4.2649590689942184e-11 -3.352945029047965e-11 -1.2055543716981056e-10 1.4142942310290879e-08 1.6864109765185e-08 4.520085065165164e-07 1.000221610387605 1.0000000096674562 1.0053051354540148 8.418057893928177e-09 5.325265132655048e-11 -1.0416300268506997e-10 1.0349945052586368e-10 -1.093803048862561e-10 -1.2186407633780736e-10 1.4142331891406328e-08 1.6863813523926434e-08 4.5199638260362085e-07 1.0002216103876087 1.0000000096674588 1.0053051354539688 8.418058178766517e-09 5.352847536367162e-11 -1.0416300946737021e-10 1.0354022180299056e-10 -1.0939993351025457e-10 -1.2186501453060725e-10 1.4142331915274595e-08 1.6863813562463485e-08 4.5199638256399104e-07 1.0002216103875705 1.0000000096674324 1.0053051354544291 8.418058058965777e-09 5.077192899925139e-11 -1.0416292590940915e-10 1.0313219287714198e-10 -1.0920101818489115e-10 -1.2186330756747869e-10 1.4142331846881234e-08 1.6863813608204247e-08 4.519963839787267e-07 1.000221610383936 1.0000000096649144 1.0053051354999656 8.41805686732389e-09 -2.1399704073494432e-10 -1.0415130394444579e-10 6.754219486321131e-11 -9.167731340205391e-11 -1.216997620006415e-10 1.4142336164592785e-08 1.6863819710542528e-08 4.519966749522912e-07 1.0002216103872277 1.0000000096671955 1.005305135458574 8.418058102439698e-09 2.603781362976735e-11 -1.041616534571874e-10 9.950922954274164e-11 -1.0743000579265523e-10 -1.2184883004546e-10 1.4142331332051877e-08 1.6863813732443896e-08 4.519963947708241e-07
0.062 1.0002216102254593 1.0000000133665263 1.0053050046105974 1.7053873615535856e-08 -4.287545722224564e-09 5.471964399619514e-11 -6.467318744849888e-11 -2.6702780761520105e-11 -1.1361114940822073e-10 1.252299889914042e-08 1.7595375126935858e-08 4.289227353203167e-07 1.0002216102807353 1.0000000134056215 1.0053050035892659 1.705389088981402e-08 8.025092756297333e-11 5.453342924516543e-11 8.759223814743717e-11 -1.059147984927326e-10 -1.1631049477894799e-10 1.2519870506817863e-08 1.7594183579794506e-08 4.288673253554616e-07 1.0002216102807429 1.0000000134056268 1.005305003589146 1.7053890850168878e-08 8.083222817357103e-11 5.453344674013947e-11 8.764097996222582e-11 -1.0593844806607565e-10 -1.1631153675592416e-10 1.2519870531177085e-08 1.7594183629548467e-08 4.288673251093771e-07 1.0002216102806654 1.0000000134055724 1.0053050035903475 1.7053890845420355e-08 7.502334247797881e-11 5.453380934925293e-11 8.715229909319453e-11 -1.0569736829292314e-10 -1.1630758945687258e-10 1.251987040973348e-08 1.7594183665048227e-08 4.288673299806707e-07 1.0002216102732873 1.000000013400398 1.0053050037079443 1.7053889117867274e-08 -4.819839827156782e-10 5.455647490679332e-11 4.55155285521504e-11 -8.497035942330982e-11 -1.1596534421578616e-10 1.251991064383266e-08 1.759420642978959e-08 4.2886863831673514e-07 1.0002216102799695 1.000000013405085 1.005305003601153 1.7053890923493645e-08 2.2910312389712485e-11 5.453603373653417e-11 8.282392217929651e-11 -1.03558256884103e-10 -1.1627660361487315e-10 1.2519869681142766e-08 1.7594184169869494e-08 4.288673805334682e-07
0.072 1.0002216099492376 1.0000000173996852 1.0053048576969748 3.3790769919186546e-08 -8.759202001589523e-09 1.7755211087018787e-10 -6.193867339104548e-11 -2.2928640107192884e-11 -1.061377264805632e-10 1.227997139713248e-08 1.8943383242876446e-08 4.323532932305076e-07 1.000221610060692 1.0000000174788817 1.0053048554109576 3.3790760051621885e-08 1.205490434852892e-10 1.774000671043734e-10 9.45643694132684e-11 -1.0426569870791169e-10 -1.1158060553823024e-10 1.2266080273195632e-08 1.8938720170114218e-08 4.3212712149283657e-07 1.0002216100607073 1.0000000174788928 1.0053048554106752 3.3790759886432493e-08 1.2174220014510399e-10 1.7740019295686003e-10 9.462144778376696e-11 -1.0429372762558506e-10 -1.115818249249527e-10 1.2266080260874115e-08 1.8938720148162787e-08 4.3212712102598774e-07 1.0002216100605519 1.0000000174787826 1.0053048554135 3.3790759886101945e-08 1.0981509864769995e-10 1.7740055834671622e-10 9.405141860601593e-11 -1.0401064752896374e-10 -1.1157384769666172e-10 1.226608043964005e-08 1.893872039176395e-08 4.321271318384114e-07 1.0002216100457475 1.0000000174683208 1.0053048556879325 3.379076098844686e-08 -1.0323177706365947e-09 1.774269182847333e-10 4.659789646516344e-11 -8.022681289082932e-11 -1.108768772157658e-10 1.2266327679787839e-08 1.8938813889294553e-08 4.321318067202176e-07 1.000221610059156 1.0000000174777974 1.0053048554388815 3.3790760480888666e-08 2.8279382106815936e-12 1.7740272564360087e-10 8.901522560223449e-11 -1.0150392335731936e-10 -1.1150983584243325e-10 1.2266084363741278e-08 1.893872282550582e-08 4.321272650768006e-07
0.082 1.0002216094038463 1.0000000215486726 1.0053046970382404 6.551048372042172e-08 -1.7468686629171052e-08 1.710578346257288e-10 -4.7186858206523014e-11 -2.0913220089813752e-11 -9.693620420937501e-11 1.4008460310609008e-08 2.053583348218669e-08 4.658038586474835e-07 1.0002216096265146 1.0000000217072873 1.0053046921843858 6.551045717518308e-08 1.7422145877362498e-10 1.7101022384012154e-10 1.1180325014935473e-10 -1.0360951834333099e-10 -1.0767047890738187e-10 1.3958959765684222e-08 2.0518551118628628e-08 4.649590853068508e-07 1.0002216096265457 1.000000021707309 1.0053046921837654 6.551045664181973e-08 1.7661351527380202e-10 1.7101048787676744e-10 1.1186836011147787e-10 -1.0364188497197335e-10 -1.076718744590801e-10 1.3958959676500136e-08 2.0518551082521334e-08 4.649590824118768e-07 1.000221609626236 1.0000000217070895 1.005304692189973 6.551045680220447e-08 1.5270152915777953e-10 1.7101028751780406e-10 1.1121722653341465e-10 -1.0331672488507393e-10 -1.0765732002538656e-10 1.3958960702846175e-08 2.0518551668600473e-08 4.649591133671033e-07 1.0002216095967889 1.0000000216861853 1.0053046927898734 6.551046012141432e-08 -2.134264139212196e-09 1.7103077064133903e-10 5.824196723741327e-11 -7.661710295876178e-11 -1.0627010900778587e-10 1.3959881247322466e-08 2.0518885533030644e-08 4.649759532493284e-07 1.0002216096234615 1.0000000217051215 1.0053046922457174 6.551045718695372e-08 -6.175857489084814e-11 1.710124665877965e-10 1.0547786339662382e-10 -1.0044369782107478e-10 -1.0752867505064177e-10 1.395897773421402e-08 2.051855895717946e-08 4.6495952630450705e-07
0.092 1.0002216083536954 1.0000000255358261 1.0053045230962234 1.2445007834029752e-07 -3.4079891682932026e-08 6.288725728977555e-11 -3.4272108460193355e-11 -1.99224992941031e-11 -8.380229754017406e-11 1.4938404074737295e-08 2.1084815461757722e-08 4.872956183719115e-07 1.0002216087931597 1.0000000258492818 1.005304513173806 1.2445000931824511e-07 2.365018878596362e-10 6.301704552056981e-11 1.2587432002501271e-10 -1.0350572523752464e-10 -1.0453950443356042e-10 1.475764860053038e-08 2.1019684394090556e-08 4.841625943440323e-07 1.0002216087932205 1.0000000258493251 1.0053045131725047 1.2445000894152324e-07 2.411940600489347e-10 6.301714721057366e-11 1.2594737475902053e-10 -1.0354228657638423e-10 -1.0454167406940757e-10 1.4757648341461686e-08 2.101968431400419e-08 4.841625852538602e-07 1.0002216087926115 1.000000025848892 1.0053045131855165 1.2445000904165632e-07 1.942875251432504e-10 6.301680517115312e-11 1.2521562382800164e-10 -1.0317475206109735e-10 -1.045142334604244e-10 1.4757651361090455e-08 2.101968560296295e-08 4.841626809363652e-07 1.0002216087346227 1.0000000258076172 1.0053045144379182 1.2445001773859369e-07 -4.286776732553651e-09 6.301756092508718e-11 6.703396203681681e-11 -7.369555138035408e-11 -1.018122045002955e-10 1.4761008206711595e-08 2.1020905660103396e-08 4.842243161345587e-07 1.0002216087871507 1.000000025845007 1.0053045133023006 1.2445000985474768e-07 -2.2635082261506544e-10 6.301740977231972e-11 1.1878070344259568e-10 -9.99371235669362e-11 -1.0426140140253685e-10 1.4757708044522968e-08 2.101970760397488e-08 4.841640449267932e-07
0.102 1.0002216063747416 1.0000000289516076 1.0053043337620258 2.3133418765924782e-07 -6.505936017857794e-08 -6.438418803839422e-11 -2.691718856744788e-11 -1.953477562616417e-11 -6.290393898248273e-11 1.4822870455088806e-08 2.0711241104158232e-08 4.851343848555429e-07 1.0002216072293275 1.0000000295615776 1.0053043140731837 2.3133415767060981e-07 3.0789010638955156e-10 -6.410563386899055e-11 1.33593571293088e-10 -1.037138424980927e-10 -1.0214514676217513e-10 1.4128514645218316e-08 2.046202885425392e-08 4.7339585092742794e-07 1.000221607229446 1.000000029561662 1.0053043140705522 2.3133415746873783e-07 3.169037120183683e-10 -6.410574555140771e-11 1.3367475576600246e-10 -1.0375450142101483e-10 -1.021504548676036e-10 1.4128513342731544e-08 2.0462028417397296e-08 4.7339583323313747e-07 1.0002216072282613 1.0000000295608178 1.005304314096863 2.3133415747326517e-07 2.2680062328845994e-10 -6.41063383862887e-11 1.3286281033575708e-10 -1.0334452427000962e-10 -1.0209657599826833e-10 1.4128527602657521e-08 2.0462033666875394e-08 4.733960321530705e-07 1.0002216071154721 1.000000029480415 1.005304316621704 2.3133416307770686e-07 -8.371299476249686e-09 -6.413014728679316e-11 6.977373544006319e-11 -7.121562345009633e-11 -9.694267238569588e-11 1.4142029605366278e-08 2.0466816339317572e-08 4.736183125030678e-07 1.0002216072176442 1.000000029553252 1.0053043143329323 2.3133415851189842e-07 -5.811085497641397e-10 -6.410783737821227e-11 1.2574002881030296e-10 -9.97438661355373e-11 -1.0161326302508198e-10 1.412877345363597e-08 2.0462122733479873e-08 4.733997808618805e-07
0.112 1.0002216027245459 1.0000000311655957 1.0053041226424473 4.206123945765709e-07 -1.214900746898291e-07 -1.3712734972022666e-10 -2.1050765328010704e-11 -1.9504208835681793e-11 -2.7746525588080158e-11 1.6267328564482302e-08 2.080470278019332e-08 5.028089225272369e-07 1.000221604358542 1.0000000323323088 1.0053040845574062 4.20612437672284e-07 3.8962422502409137e-10 -1.3685759857121847e-10 1.394876857274447e-10 -1.0409992813353465e-10 -1.0045107193901537e-10 1.3875322932482731e-08 1.990085697112604e-08 4.612629977616335e-07 1.0002216043587693 1.0000000323324707 1.0053040845522383 4.2061243776214103e-07 4.065770056280677e-10 -1.36857550678503e-10 1.3957683216317032e-10 -1.0414497364656539e-10 -1.0046146968894353e-10 1.387531794118076e-08 1.9900855195770732e-08 4.612629742242876e-07 1.000221604356499 1.0000000323308513 1.0053040846039039 4.2061243739047e-07 2.371128095951718e-10 -1.368582770736533e-10 1.3868508304462107e-10 -1.0369275718085478e-10 -1.0036033586225258e-10 1.387537213990056e-08 1.9900874860505493e-08 4.6126328310206206e-07 1.0002216041403316 1.0000000321766198 1.0053040895499645 4.206124352425265e-07 -1.5915586031806738e-08 -1.3689389630581e-10 7.095564436480821e-11 -6.903760099566925e-11 -9.073354765078007e-11 1.392542647125437e-08 1.9918743053424914e-08 4.6205116173652486e-07 1.0002216043361505 1.0000000323163363 1.0053040850673385 4.206124376723465e-07 -1.282203157555168e-09 -1.368609279811121e-10 1.308805155336022e-10 -9.973000884531764e-11 -9.945648671394326e-11 1.387629509141587e-08 1.9901207169223952e-08 4.612734219152966e-07
0.122 1.0002215961342529 1.0000000311810602 1.0053038764300457 7.484268645856908e-07 -2.2196008801594752e-07 -1.1980777131477328e-10 -1.6389499400830318e-11 -1.9685324833582125e-11 3.2449899470092146e-11 2.083346378836703e-08 2.2291568468439326e-08 5.859139805506691e-07 1.0002215992018895 1.0000000333718646 1.0053038044496332 7.484268178194926e-07 4.685727546124483e-10 -1.1971060667399534e-10 1.4411936889084934e-10 -1.045884643429891e-10 -9.942179854084378e-11 1.3677349077230417e-08 1.9259009673488288e-08 4.5348002903708073e-07 1.0002215992023173 1.0000000333721706 1.0053038044397404 7.484268179888032e-07 4.997929161149362e-10 -1.1971005212723263e-10 1.4421646085906136e-10 -1.0463737936803843e-10 -9.94411912194521e-11 1.3677336776311616e-08 1.9259005207991652e-08 4.5347996323325337e-07 1.000221599198037 1.000000033369115 1.0053038045386382 7.484268174460557e-07 1.8770585390687134e-10 -1.197107994968408e-10 1.4324484973167208e-10 -1.0414281559742302e-10 -9.925583225751014e-11 1.367747544586613e-08 1.925905616245838e-08 4.534808803541979e-07 1.0002215987905456 1.0000000330782304 1.005303813987495 7.484268246283325e-07 -2.9524024135196392e-08 -1.197374364234935e-10 7.111094418208668e-11 -6.707967543927882e-11 -8.164811662901468e-11 1.3848889607689822e-08 1.9321518010295673e-08 4.56255344127152e-07 1.0002215991596668 1.0000000333417287 1.0053038054255385 7.484268185221722e-07 -2.6099419381260576e-09 -1.1971320709969063e-10 1.347625832630941e-10 -9.981887544389187e-11 -9.759892591093107e-11 1.3680269316637964e-08 1.926007548973545e-08 4.535153394757644e-07
0.132 1.0002215844833355 1.000000027405008 1.0053035709511662 1.303931479550424e-06 -3.9697104035021313e-07 -3.624323142900192e-11 -1.5495866773837554e-11 -1.9991390416345963e-11 1.3521928573856912e-10 3.115014056361103e-08 2.7123050080046725e-08 8.005795149325285e-07 1.0002215901340281 1.0000000314409925 1.005303437842923 1.3039313662199065e-06 5.151710857582056e-10 -3.636460541491465e-11 1.4503719005567098e-10 -1.0513542832453888e-10 -9.901562640003843e-11 1.2570046663253126e-08 1.7922550504297218e-08 4.320818638717385e-07 1.0002215901348215 1.0000000314415591 1.0053034378244199 1.3039313662925575e-06 5.714926778391863e-10 -3.636396638398823e-11 1.4514218389054402e-10 -1.0518839567280485e-10 -9.904894952397454e-11 1.2570017903834728e-08 1.792254008050144e-08 4.3208165472193106e-07 1.0002215901268898 1.0000000314358959 1.0053034380093944 1.3039313661744278e-06 8.488778030182625e-12 -3.636452348677609e-11 1.4409078071462757e-10 -1.0465124805197848e-10 -9.871762055402583e-11 1.2570362772780405e-08 1.7922664891341548e-08 4.3208468005026656e-07 1.0002215893722193 1.000000030897023 1.0053034556518006 1.3039313826027864e-06 -5.3524935539552536e-08 -3.636815040738992e-11 6.776591468440353e-11 -6.529200313063413e-11 -6.716909454953721e-11 1.316982325798413e-08 1.8141071059506278e-08 4.417482666204769e-07 1.0002215900557916 1.000000031385133 1.005303439667912 1.303931367882434e-06 -5.037806678742172e-09 -3.6365019564424255e-11 1.349339523732384e-10 -9.996758710781621e-11 -9.574341670413408e-11 1.2579119717903669e-08 1.792581205114944e-08 4.3220432182040204e-07
0.142 1.0002215643144567 1.0000000173031882 1.0053031655807858 2.223558943171485e-06 -6.95179220391402e-07 3.259713031017691e-11 -1.668180751390835e-11 -2.0370394576165076e-11 3.082991852965041e-10 5.199675171926598e-08 3.968770291301255e-08 1.265817275771312e-06 1.0002215745242498 1.0000000245959497 1.0053029245225797 2.223559227510253e-06 5.043367277182398e-10 3.234435545082853e-11 1.4393052248510738e-10 -1.0571490154276686e-10 -9.915366719824317e-11 1.1485613179595698e-08 1.6218742478753337e-08 4.068796841697777e-07 1.0002215745256935 1.0000000245969807 1.0053029244887104 2.223559227812562e-06 6.038907126832983e-10 3.2344604402612505e-11 1.440435862845329e-10 -1.0577263985467748e-10 -9.921262478937311e-11 1.1485527772875422e-08 1.62187112939696e-08 4.0687945447065034e-07 1.000221574511259 1.0000000245866727 1.0053029248272833 2.2235592276507443e-06 -3.9126486935107147e-10 3.234439246313145e-11 1.4291207928506055e-10 -1.051926121226385e-10 -9.862966850236965e-11 1.1486583218846129e-08 1.6219095438612144e-08 4.0688495293826784e-07 1.0002215731389879 1.0000000236066355 1.0053029570690022 2.2235592045975674e-06 -9.489305559049989e-08 3.2363378778397e-11 6.2596437513886e-11 -6.364410461346321e-11 -4.325201356885393e-11 1.3464041229308509e-08 1.6977585101998568e-08 4.386052553527813e-07 1.0002215743818845 1.0000000244942828 1.0053029278624823 2.223559225776978e-06 -9.309809752199894e-09 3.2346423992457955e-11 1.3308422190731735e-10 -1.0015065915867511e-10 -9.340195334628022e-11 1.15160258816078e-08 1.6229769111899044e-08 4.072512440471161e-07
0.152 1.0002215301337047 0.9999999969009383 1.0053025955908008 3.710951469239041e-06 -1.1919933174665e-06 3.198731569040217e-11 -1.713817344860524e-11 -2.0790331025814433e-11 5.943257519257065e-10 8.91523067960454e-08 6.489049964867257e-08 2.1282162978215867e-06 1.000221548225556 1.0000000098242547 1.005302167833107 3.710952494987794e-06 4.038689548721222e-10 3.1754826387443975e-11 1.4356576414108032e-10 -1.0631209802448884e-10 -9.965175301499854e-11 1.1487291055025154e-08 1.4935509566917902e-08 4.008352019506454e-07 1.0002215482281356 1.000000009826097 1.005302167772379 3.710952495179785e-06 5.762912140777749e-10 3.1754505004461744e-11 1.436869103629938e-10 -1.0637419397095068e-10 -9.975413097839635e-11 1.1487090590034472e-08 1.4935430346037674e-08 4.008351437673245e-07 1.0002215482023495 1.0000000098076802 1.0053021683794283 3.71095249391469e-06 -1.1472468984775499e-09 3.1754737924835444e-11 1.4247556792085312e-10 -1.057517091025015e-10 -9.874893018003687e-11 1.1489719829371409e-08 1.4936467631801593e-08 4.008457944196774e-07 1.0002215457532313 1.0000000080584142 1.0053022261020783 3.7109523896257597e-06 -1.6459268148429887e-07 3.178281472679256e-11 5.836140453912547e-11 -6.211470027148699e-11 -3.5322799925564682e-12 1.683178742767146e-08 1.7329164341732096e-08 4.931267779032136e-07 1.0002215479712544 1.0000000096426287 1.0053021738205765 3.7109524850096316e-06 -1.6591332279179743e-08 3.175763039997101e-11 1.3197928958604373e-10 -1.0035225632485964e-10 -8.97499372671352e-11 1.1575047833123676e-08 1.4970090925844224e-08 4.019384255863884e-07
0.162 1.0002214734126467 0.9999999600702405 1.0053017616046662 6.063301134660419e-06 -2.001513595079581e-06 5.2005353550605126e-12 -1.7104723729956418e-11 -2.1231744762249958e-11 1.0573017562298186e-09 1.5146059330082996e-07 1.0878113132382411e-07 3.5971697761225967e-06 1.0002215048523055 0.9999999825286092 1.0053010175862283 6.063303337261714e-06 1.5771107529852382e-10 5.114486927216043e-12 1.4366510995321928e-10 -1.0691769618801681e-10 -1.0004877105001723e-10 1.1848568008363533e-08 1.4177880837608405e-08 4.055585802743879e-07 1.0002215048568281 0.9999999825318394 1.005301017479502 6.063303337799236e-06 4.5035399643229907e-10 5.113888283269937e-12 1.4379440634630146e-10 -1.0698417814754464e-10 -1.0022077922708626e-10 1.1848270694623126e-08 1.4177753031701505e-08 4.055572558406419e-07 1.0002215048116179 0.9999999824995476 1.0053010185463496 6.063303335037504e-06 -2.4748748585108403e-09 5.114363531698761e-12 1.4250317881151124e-10 -1.0631908105951011e-10 -9.852604422412951e-11 1.1853052160358319e-08 1.4179802324186417e-08 4.056001835673589e-07 1.0002215005222792 0.9999999794357322 1.0053011198428492 6.0633030991258364e-06 -2.794743785740366e-07 5.134798802923399e-12 5.477795787588059e-11 -6.069051155914266e-11 6.185365142792463e-11 2.4171493115429144e-08 2.0675940037469985e-08 6.409511343678808e-07 1.000221504406484 0.9999999822101735 1.0053010281073305 6.06330331414282e-06 -2.8682986644126266e-08 5.11651580537815e-12 1.3134213214282033e-10 -1.0056379375672274e-10 -8.334797577782956e-11 1.207330765513766e-08 1.427438458714906e-08 4.089144887354795e-07
0.172 1.000221381228747 0.9999998975577639 1.005300516002715 9.699040381686178e-06 -3.2918910096961786e-06 1.9624395046761017e-11 -1.6946671888337963e-11 -2.1682919652529906e-11 1.7907430907702713e-09 2.531996531905911e-07 1.8116930874327965e-07 6.004305336256414e-06 1.0002214348117986 0.9999999358343612 1.0052992471570534 9.699046384056652e-06 -2.989934594893469e-10 1.9712116677632654e-11 1.4384699976265645e-10 -1.0752652250898828e-10 -9.925134221470396e-11 1.2612272862783434e-08 1.3951199766230427e-08 4.175739374372537e-07 1.0002214348195813 0.9999999358399201 1.0052992469731161 9.699046384928562e-06 1.8784046435755554e-10 1.971158653841722e-11 1.4398422127514385e-10 -1.0759699343941042e-10 -9.953358825549181e-11 1.261190445100457e-08 1.3951027931482174e-08 4.175696070839025e-07 1.0002214347417866 0.9999999357843519 1.0052992488117527 9.699046378488245e-06 -4.678435190945049e-09 1.9711692515995812e-11 1.4261321817285505e-10 -1.0688915140890314e-10 -9.673378365853187e-11 1.2620463693558856e-08 1.3954995418579729e-08 4.176955712903025e-07 1.0002214273700023 0.9999999305185998 1.0052994231352579 9.699045727306497e-06 -4.647710364447978e-07 1.9714302164513956e-11 5.145857661499198e-11 -5.93606714428481e-11 1.6791155113226304e-10 3.766184638533842e-08 2.893421361901226e-08 9.378494642424825e-07 1.0002214340447515 0.9999999352864598 1.0052992652869186 9.699046319613274e-06 -4.827008118949552e-08 1.971226860979718e-11 1.3079131640848012e-10 -1.007796170626094e-10 -7.165242786375058e-11 1.3168607759160112e-08 1.4211218506627448e-08 4.2691839658054385e-07
0.182 1.000221234508768 0.9999997957287664 1.0052986466840934 1.5187463279079692e-05 -5.303502503929887e-06 5.0613693576047996e-11 -1.5750932231700966e-11 -2.2136379863141098e-11 2.9270423977620374e-09 4.156071418413177e-07 2.970377546939027e-07 9.848279380257692e-06 1.000221324081268 0.9999998597145426 1.0052965245141219 1.5187479187199427e-05 -1.034782461178944e-09 5.079455728854875e-11 1.4503003430427608e-10 -1.0813448989131945e-10 -9.484117324636647e-11 1.4536713417272811e-08 1.4551829624397253e-08 4.558819125618668e-07 1.0002213240944113 0.999999859723931 1.0052965242031313 1.5187479188759746e-05 -2.4087571781324394e-10 5.07944114346793e-11 1.4517523803290676e-10 -1.082095188002937e-10 -9.529716447918755e-11 1.4536138958834846e-08 1.4551533569700145e-08 4.558771476994302e-07 1.00022132396303 0.9999998596300833 1.0052965273117507 1.5187479171863713e-05 -8.176458652256449e-09 5.079389894929154e-11 1.4372465668991914e-10 -1.074588588109084e-10 -9.076259404060384e-11 1.4553552865278982e-08 1.4560443766412128e-08 4.561337475418859e-07 1.0002213115298628 0.999999850748743 1.005296821606488 1.5187477422734978e-05 -7.57232885503868e-07 5.078023756072469e-11 4.931448956678741e-11 -5.811739889771079e-11 3.3702931550344443e-10 6.05643984999922e-08 4.4446117685418625e-08 1.463862881191823e-06 1.0002213227860224 0.9999998587893252 1.0052965551623212 1.5187479012814774e-05 -7.925060635237529e-08 5.0793094915162337e-11 1.312455411921487e-10 -1.0099598786807845e-10 -5.015884289753896e-11 1.5811598610877823e-08 1.5215283209034753e-08 4.785869647257613e-07
0.192 1.0002210058200547 0.9999996349876763 1.0052958581196643 2.3281661737420126e-05 -8.370105885163874e-06 2.0943677905470964e-11 -1.3550832706223903e-11 -2.2587482686296067e-11 4.6481743114369025e-09 6.690306805702137e-07 4.779908757568422e-07 1.5851602337958558e-05 1.000221152700376 0.999999739911276 1.0052923764750745 2.328169983026973e-05 -2.1279211833471435e-09 2.1096713932972576e-11 1.4720130040348482e-10 -1.0873951280862903e-10 -8.173287557455298e-11 1.6774149822633e-08 1.5695989002556825e-08 5.113953721507793e-07 1.0002211527221636 0.9999997399268393 1.005292375959095 2.328169983413118e-05 -8.586759602728866e-10 2.1096741518541156e-11 1.4735462598231023e-10 -1.0881936456492685e-10 -8.24549003884366e-11 1.6773598551969648e-08 1.5695683406941685e-08 5.113880416068013e-07 1.0002211525043787 0.9999997397712698 1.0052923811166852 2.3281699792239435e-05 -1.3545355761889748e-08 2.1096150604742803e-11 1.4582441268204142e-10 -1.0802562110656913e-10 -7.526228773090334e-11 1.6805965485319287e-08 1.5713388657614448e-08 5.119559244032003e-07 1.0002211319238032 0.9999997250698669 1.005292868639843 2.328169555071494e-05 -1.208974937234244e-06 2.1076848156735843e-11 4.832341255255174e-11 -5.695338246867161e-11 6.020849934388863e-10 9.699806460019411e-08 7.002343553370992e-08 2.31966829323861e-06 1.0002211505535887 0.999999738377766 1.005292427316903 2.3281699405912427e-05 -1.2715159385327355e-07 2.1094878852299567e-11 1.3269210917047673e-10 -1.0121007789620728e-10 -1.0869370674890106e-11 1.9533356650235266e-08 1.7247951075659876e-08 5.63436662756027e-07
0.202 1.0002206566977165 0.9999993878670088 1.0052917505620433 3.49441232944743e-05 -1.294209225821877e-05 -6.365821236554912e-11 -1.1542361735616689e-11 -2.30325031630152e-11 7.196987070001581e-09 1.0561203179616302e-06 7.544581351049429e-07 2.5027524486656704e-05 1.000220892989267 0.999999556660905 1.005286146452902 3.494421219567145e-05 -3.6682688745198575e-09 -6.360795035545827e-11 1.4918516720254043e-10 -1.0934066973429774e-10 -4.979280881292052e-11 1.8199229945833034e-08 1.6784718341834126e-08 5.532458495132031e-07 1.000220893024722 0.9999995566862316 1.0052861456125854 3.494421220543269e-05 -1.6786127038762294e-09 -6.360823625964012e-11 1.4934646679162764e-10 -1.0942435237379408e-10 -5.091286535448473e-11 1.81999887704131e-08 1.6785130713864432e-08 5.532162573998158e-07 1.0002208926703262 0.9999995564330757 1.0052861540120388 3.494421210473105e-05 -2.156578213963946e-08 -6.360883538986557e-11 1.4773620621867493e-10 -1.0858706990693025e-10 -3.9738650752883275e-11 1.8255676926871024e-08 1.6816031520500833e-08 5.546798247770467e-07 1.0002208592311534 0.999999532546274 1.0052869467049033 3.494420211411997e-05 -1.89198373627871e-06 -6.362215112129429e-11 4.7300098769575806e-11 -5.586339730562171e-11 1.0106921582530502e-09 1.5335640102287363e-07 1.1005558264411862e-07 3.6556843991778183e-06 1.0002208894963553 0.9999995541658075 1.0052862292394364 3.494421119599217e-05 -1.996162950934517e-07 -6.360949330457878e-11 1.3395473781830215e-10 -1.0142133790229827e-10 6.029205486117773e-11 2.4080831917565746e-08 2.0214544233851767e-08 6.711066023053655e-07
0.212 1.000220134628974 0.9999990168715112 1.005285800488205 5.135335121192378e-05 -1.9608155425840813e-05 -1.2017199895454183e-10 -1.0826483196819512e-11 -2.3470139088453325e-11 1.0886614451454727e-08 1.6353157483929532e-06 1.1681635388814777e-06 3.875366849926101e-05 1.000220507616495 0.9999992833118395 1.0052769485773543 5.135355325928105e-05 -5.764905282557442e-09 -1.2021937937164344e-10 1.498861811976829e-10 -1.0993539556200811e-10 2.003765133004477e-11 1.8550042046589814e-08 1.7506552216217712e-08 5.66899295919196e-07 1.0002205076731432 0.9999992833523049 1.005276947233681 5.1353553282785894e-05 -2.7061795426857126e-09 -1.2021959419916657e-10 1.5005573876439642e-10 -1.100235897100633e-10 1.833383423813041e-11 1.8553542433642847e-08 1.7508433558158987e-08 5.668309199909299e-07 1.0002205071069215 0.9999992829478355 1.005276960664278 5.135355305002185e-05 -3.3278433591453895e-08 -1.2021948621344214e-10 1.4836597543299716e-10 -1.0914350675281563e-10 3.5338591674169885e-11 1.867121154211947e-08 1.7572250926894152e-08 5.703145512080701e-07 1.0002204537676938 0.999999244845849 1.0052782260464403 5.135353011467117e-05 -2.90292152993768e-06 -1.2022304565668004e-10 4.5140811073517275e-11 -5.484190124933207e-11 1.6306564448882223e-09 2.3911085284519356e-07 1.711795836837773e-07 5.68820720711737e-06 1.0002205020366872 0.999999279326014 1.0052770809307972 5.135355096283344e-05 -3.0693634816136603e-07 -1.2021978915513646e-10 1.339383235099724e-10 -1.0162772410893605e-10 1.8753115056365687e-10 3.082348140058789e-08 2.48133071508834e-08 8.223441651148603e-07
0.222 1.0002193699097146 0.9999984722314346 1.0052773459665147 7.388955262470245e-05 -2.91110937075771e-05 -1.4435991137342201e-10 -1.1482725007358833e-11 -2.3898152440116957e-11 1.6105471466582973e-08 2.4839827581818395e-06 1.77436123641878e-06 5.8856237105662375e-05 1.000219947701913 0.9999988849675313 1.0052636224335394 7.388999226890842e-05 -8.559799138272415e-09 -1.444469104567671e-10 1.492199864117516e-10 -1.1052361722223331e-10 1.6169109768992523e-10 1.7759672455744925e-08 1.76749136048925e-08 5.496874522041188e-07 1.0002199477907936 0.9999988850310207 1.005263620323467 7.388999232055862e-05 -3.947730809689089e-09 -1.444472263299243e-10 1.4939744917748214e-10 -1.1061637477170028e-10 1.5915264971908135e-10 1.7765629585819113e-08 1.7677951095368166e-08 5.496052711761598e-07 1.0002199469024065 0.9999988843964249 1.0052636414142138 7.388999180871341e-05 -5.004487083387766e-08 -1.4444657774018467e-10 1.4762820963089283e-10 -1.0969285234126484e-10 1.8449132943126389e-10 1.8082357670581453e-08 1.7841215048124044e-08 5.572500172244352e-07 1.0002198633594386 0.9999988247194779 1.0052656250110947 7.388994130287787e-05 -4.367707327391834e-06 -1.444426222749141e-10 4.175396933945975e-11 -5.388423065978811e-11 2.5567439734106813e-09 3.6701899270931874e-07 2.6245060801540844e-07 8.712942053359478e-06 1.0002199389487716 0.9999988787149522 1.0052638302402659 7.388998720819002e-05 -4.6257767291649444e-07 -1.444465076967896e-10 1.325582901364961e-10 -1.0182900412224502e-10 4.1123256757359095e-10 4.197384497053193e-08 3.241052092470649e-08 1.065095521353321e-06
0.232 1.0002182726380326 0.999997689754369 1.0052655802785149 0.00010409506386699746 -4.235425245570579e-05 -2.622076673981901e-10 -1.1463607454827838e-11 -2.4316456198824996e-11 2.3315812069757784e-08 3.701263485355408e-06 2.6438653628275043e-06 8.768948087432022e-05 1.0002191511556011 0.9999983172984085 1.0052446930720562 0.00010409598239031697 -1.2266905039030057e-08 -2.6228333321711467e-10 1.4922664069721695e-10 -1.1110480428221516e-10 4.3256069648118724e-10 1.5509302434953533e-08 1.714488682311073e-08 4.959763945835399e-07 1.000219151292573 0.9999983173962496 1.0052446898169702 0.00010409598249864026 -5.444985629851394e-09 -2.622836915459975e-10 1.4941211783302726e-10 -1.112014729954315e-10 4.288592161302572e-10 1.5517969596466507e-08 1.714886405178217e-08 4.959025413851014e-07 1.0002191499235207 0.9999983164183176 1.0052447223518803 0.00010409598141540729 -7.362789830310563e-08 -2.622828453120273e-10 1.4756339624506123e-10 -1.1023517238892687e-10 4.658234631423699e-10 1.639852302457299e-08 1.756220405471444e-08 5.13742431653808e-07 1.0002190214162048 0.9999982246235863 1.005247776602491 0.00010409587451371317 -6.44536636003256e-06 -2.622760873079306e-10 3.917331472068061e-11 -5.2986461050723887e-11 3.91882170676192e-09 5.5356793597028e-07 3.9563026822120374e-07 1.31259091622762e-05 1.0002191376688772 0.9999983076646627 1.0052450135816648 0.00010409597166927104 -6.836660791967209e-07 -2.622824681675606e-10 1.318548373768247e-10 -1.0202401280388583e-10 7.965244600319146e-10 5.972456348361118e-08 4.4623653597335306e-08 1.4610996943629066e-06
0.242 1.0002167302358014 0.9999965890552318 1.005249558372549 0.00014359438326690707 -6.039357415873685e-05 -5.845074336606218e-10 -8.203574101497156e-12 -2.472339649514697e-11 3.3042531215095235e-08 5.410642971421159e-06 3.8648770417660355e-06 0.00012818699730247747 1.0002180415426998 0.9999975257300082 1.0052183431133634 0.00014359623217506245 -1.7237740192250812e-08 -5.845552651956115e-10 1.5247049363027237e-10 -1.116776039579489e-10 9.246004972462717e-10 1.2165129215682487e-08 1.6295656726266247e-08 4.139047496245095e-07 1.0002180417500726 0.9999975258781343 1.0052183381793933 0.000143596232395945 -7.3374575056791525e-09 -5.845555107651267e-10 1.5266425468209738e-10 -1.1177836964148836e-10 9.193170063943532e-10 1.2184589492754806e-08 1.6303043027467453e-08 4.136908404455641e-07 1.0002180396773963 0.9999975243976265 1.0052183874940246 0.0001435962301824507 -1.0628535785170687e-07 -5.845552134398625e-10 1.5073587683506092e-10 -1.1076934215622618e-10 9.720936089754812e-10 1.4546417146290973e-08 1.7263002982626833e-08 4.5934404437679365e-07 1.0002178455044068 0.9999973856999176 1.0052230078887545 0.0001435960119552577 -9.330378913333272e-06 -5.84547917102879e-10 3.995716789437566e-11 -5.2143768372914285e-11 5.890602877837181e-09 8.199348486644261e-07 5.858407546802545e-07 1.9436736121642695e-05 1.0002180211282552 0.9999975111480122 1.0052188288341857 0.0001435962102673874 -9.913547961004078e-07 -5.845542535211047e-10 1.3439226338145194e-10 -1.0221159523052518e-10 1.4441433888635138e-09 8.653780457845674e-08 6.333299267901971e-08 2.0819325911849197e-06
0.252 1.000214606077141 0.9999950725779987 1.0052282225200666 0.00019396217767563015 -8.44077156570292e-05 -1.112151568714799e-09 -3.0623098604497262e-12 -2.5118286555182543e-11 4.584732978788125e-08 7.761225647377139e-06 5.543892085834664e-06 0.00018387725162511575 1.0002165278988242 0.9999964453108305 1.005182406960104 0.0001939657589113457 -2.400217433573729e-08 -1.1121746925732444e-09 1.5759312710284584e-10 -1.1224137655062558e-10 1.7764795081684943e-09 1.0261397199855509e-08 1.616039618947823e-08 3.578005837467872e-07 1.0002165282073308 0.9999964455311896 1.005182399609768 0.00019396575934672213 -9.902752108781609e-09 -1.1121745144660436e-09 1.577948683715727e-10 -1.12346641687889e-10 1.7690991096176932e-09 1.0295129194478164e-08 1.6171302913969954e-08 3.571009344706876e-07 1.0002165251238966 0.999996443328761 1.005182473074363 0.00019396575498797843 -1.5081526071678838e-07 -1.1121745443003466e-09 1.557870915977063e-10 -1.1129479256079003e-10 1.842826717736429e-09 1.559990166465092e-08 1.8210147018847035e-08 4.6205884674265275e-07 1.0002162368614995 0.9999962374287268 1.0051893418676425 0.00019396532570382835 -1.3252328888551065e-05 -1.1121678892652256e-09 4.274080076472719e-11 -5.135293165820922e-11 8.69685230930682e-09 1.192880910603005e-06 8.521913078144419e-07 2.8274776282554396e-05 1.0002164975350791 0.9999964236226704 1.0051831304022623 0.00019396571576516244 -1.4109041957122092e-06 -1.1121737250236955e-09 1.3881205777487886e-10 -1.0239150994530427e-10 2.5020900643258058e-09 1.254458355585282e-07 9.075591089438123e-08 2.9979469999322767e-06
0.262 1.0002117398882477 0.9999930258836285 1.0052004524746023 0.00025654600488951264 -0.0001156399009149757 -1.8775505110363804e-09 -7.076478933023526e-13 -2.5500719616882605e-11 6.228460556520379e-08 1.0926378408067003e-05 7.804729022128832e-06 0.0002588591482128751 1.000214505947348 0.9999950015823443 1.0051343977449674 0.00025655267361974403 -3.329585684267654e-08 -1.877547271648698e-09 1.5992776146853436e-10 -1.1279597173293147e-10 3.183813772014101e-09 1.3295156364711763e-08 1.765085549864359e-08 4.0955916572026934e-07 1.000214506398448 0.9999950019045446 1.005134386980298 0.00025655267444577154 -1.3587418784627276e-08 -1.87754707283565e-09 1.601374285350749e-10 -1.1290528436601896e-10 3.173730553979385e-09 1.3292763575564295e-08 1.7649892491997967e-08 4.0845384056273247e-07 1.0002145018899207 0.9999949986843113 1.0051344945680096 0.0002565526661785121 -2.105523226137454e-07 -1.877547173555316e-09 1.5805028864419513e-10 -1.1181037346077972e-10 3.274469062402132e-09 2.175769579461157e-08 2.151540280317733e-08 5.848271513004295e-07 1.00021408133101 0.9999946982975826 1.0051445317338958 0.00025655185305999465 -1.847168298102396e-05 -1.877542654816693e-09 4.28516945757727e-11 -5.060983212514956e-11 1.261566702936344e-08 1.7049441665432167e-06 1.217916120683801e-06 4.0400722828921175e-05 1.0002144615594593 0.9999949698781119 1.0051354569941156 0.00025655259178771086 -1.971360873592078e-06 -1.877546897337781e-09 1.4044740463225495e-10 -1.0256326331242447e-10 4.175039625522595e-09 1.7994459919047406e-07 1.293912009835511e-07 4.280858429928724e-06
0.272 1.000207950502534 0.99999031962065 1.0051651414484644 0.00033226065903120566 -0.0001553099300557245 -3.1184685625743532e-09 -1.9475855709127193e-12 -2.5869933931246516e-11 8.283885460400442e-08 1.5099277814050015e-05 1.0785346281876613e-05 0.00035771419607038624 1.0002118610522512 0.9999931126894483 1.005071574981242 0.00033227260315655903 -4.6126348698202685e-08 -3.118435359628056e-09 1.5866709594368217e-10 -1.1334087694682981e-10 5.40272558141275e-09 1.9575766667417203e-08 2.064102231126941e-08 5.577193772075916e-07 1.000211861700722 0.9999931131526026 1.0050715594795228 0.0003322726046669577 -1.9081315462622958e-08 -3.1184352123752067e-09 1.5888491194354944e-10 -1.1345419605617854e-10 5.389255126517565e-09 1.949629873729936e-08 2.060255457027694e-08 5.563370663912761e-07 1.0002118552197186 0.9999931085237009 1.0050717144083927 0.0003322725895568467 -2.8935990421722945e-07 -3.1184351153991094e-09 1.5671828880567652e-10 -1.1231596875392448e-10 5.523850847014372e-09 3.158552988908147e-08 2.7194782437602714e-08 8.087421005309111e-07 1.00021125208828 0.999992677749996 1.0050861345597673 0.0003322711058798811 -2.5270963622142733e-05 -3.118434852280091e-09 3.947677403308426e-11 -4.991149117256638e-11 1.7971386459599508e-08 2.3940843899782672e-06 1.710121404861243e-06 5.6715683790945654e-05 1.000211797258929 0.9999930671265739 1.005073099989065 0.00033227245361886463 -2.704800476173897e-06 -3.1184356404412387e-09 1.384911386559696e-10 -1.0272601754622746e-10 6.726778970998557e-09 2.538510840134101e-07 1.8195623197735782e-07 6.020093341547179e-06
0.282 1.0002030414197638 0.9999868134976947 1.005121295702356 0.00042136657391440044 -0.00020449837112313651 -5.20518408549376e-09 -1.7561504779385452e-12 -2.6226243090690475e-11 1.0784577039987582e-07 2.0485473799815795e-05 1.4632529753499412e-05 0.000485327921902911 1.0002084731030745 0.9999906928714933 1.0049910579565557 0.0004213871614303247 -6.379891007119798e-08 -5.2051346349895406e-09 1.5883976176856784e-10 -1.138751369269818e-10 8.739812426917887e-09 2.6165404323573193e-08 2.4186248873939325e-08 7.301677939541393e-07 1.0002084740197845 0.9999906935262036 1.0049910360010355 0.00042138716409232546 -2.735696543656653e-08 -5.205134400090104e-09 1.590657504560271e-10 -1.1399278533844193e-10 8.72221795159752e-09 2.5986184518165233e-08 2.4087381832740237e-08 7.277244769789791e-07 1.0002084648581373 0.9999906869829968 1.0049912554260567 0.0004213871374679091 -3.915336457254449e-07 -5.205134299500049e-09 1.56819943092759e-10 -1.1281084640999434e-10 8.898028110013723e-09 4.348690074542041e-08 3.464879488663662e-08 1.0932266154622139e-06 1.0002076143954588 0.999990079583872 1.0050116282528248 0.00042138452789678105 -3.394083935922769e-05 -5.205138054555934e-09 3.763919166273346e-11 -4.9254109762821784e-11 2.511237334517591e-08 3.303268252278624e-06 2.3594878846182944e-06 7.824848537049393e-05 1.0002083829452537 0.999990628481157 1.0049932173125786 0.00042138689798161576 -3.645005010570033e-06 -5.205135100824796e-09 1.3797191290936706e-10 -1.0287895131039549e-10 1.0468867259574385e-08 3.5148773721387887e-07 2.51527334863824e-07 8.326028266001445e-06
0.292 1.0001968094770843 0.9999823624762423 1.0050681533113195 0.0005232479866361085 -0.000264006873367441 -8.423494651440494e-09 2.4368817297814087e-12 -2.656814915004935e-11 1.3740119777716319e-07 2.729209648767991e-05 1.9494185962471665e-05 0.0006466189384423021 1.000204223413576 0.9999876573916833 1.0048899875336434 0.0005232821440855368 -8.777968687722388e-08 -8.423456751116123e-09 1.630180562372131e-10 -1.1439820890298621e-10 1.3520693588347574e-08 3.132362066817518e-08 2.7180327797480594e-08 8.726636589490568e-07 1.0002042246883132 0.9999876583020536 1.004889956943001 0.0005232821486097958 -3.9551888270441314e-08 -8.423456791589587e-09 1.6325195068091304e-10 -1.1451992655699117e-10 1.3498227158895611e-08 3.099144430538402e-08 2.6985219494931125e-08 8.676656256363271e-07 1.0002042119488426 0.9999876492039926 1.0048902626605032 0.0005232821033636511 -5.214923159817795e-07 -8.423456709519714e-09 1.609270572748796e-10 -1.1329484135393778e-10 1.3722715225757751e-08 5.69522111449275e-08 4.350901444431513e-08 1.4160316514138599e-06 1.000203032511809 0.9999868068891261 1.0049185731342107 0.0005232776774316329 -4.476089180690284e-05 -8.42346149716395e-09 3.990545401602319e-11 -4.863445704337964e-11 3.4367792665879315e-08 4.479743948383309e-06 3.1997517607023637e-06 0.00010612186361541563 1.0002040980788662 0.9999875678822009 1.004892995344062 0.0005232816964477333 -4.825429218650139e-06 -8.42345692192645e-09 1.414616599648092e-10 -1.0302208359360033e-10 1.5727899786184097e-08 4.779652488146994e-07 3.417411488787644e-07 1.1320448552814193e-05
0.302 1.0001890566589529 0.9999768252010556 1.0050053137444552 0.0006362266046685183 -0.0003342033510972318 -1.2940043600923603e-08 5.131306001312482e-12 -2.6895676630734426e-11 1.7126727784142185e-07 3.571323343690638e-05 2.550890522316423e-05 0.0008461939685589005 1.0001990034914792 0.9999839288022623 1.0047657338549705 0.0006362811664736173 -1.194416204922097e-07 -1.2940032824644166e-08 1.6570026958907556e-10 -1.1490986034263001e-10 2.003242720649405e-08 3.3870654136341085e-08 2.870632828395923e-08 9.477858918684929e-07 1.0001990052356404 0.9999839300478215 1.00476569191676 0.0006362811738926588 -5.673886407529661e-08 -1.2940032613696227e-08 1.6594225496639976e-10 -1.1503565869878283e-10 2.0004383473744956e-08 3.324503891325651e-08 2.8330515981153062e-08 9.37960879150061e-07 1.000198987805305 0.9999839176002825 1.0047661110288704 0.0006362810997050248 -6.833045992703112e-07 -1.2940032663744235e-08 1.6353816705233512e-10 -1.1376706459277379e-10 2.0284611749963267e-08 7.238272073274418e-08 5.396045719534089e-08 1.7748326709683737e-06 1.0001973786594616 0.9999827684522109 1.0048048143100554 0.0006362738586726416 -5.7975604071493415e-05 -1.2940035891804604e-08 4.0769321900110743e-11 -4.804963774118371e-11 4.598137251982083e-08 5.973324223078565e-06 4.266479033722158e-06 0.0001415116168124559 1.000198832052894 0.9999838063726126 1.0047698562120524 0.0006362804326342762 -6.276539846330782e-06 -1.2940032470541647e-08 1.4345830360744303e-10 -1.0315409456646768e-10 2.278694833012866e-08 6.390157640011448e-07 4.5667816361569347e-07 1.513220749012932e-05
0.312 1.0001796045750488 0.9999700743306622 1.0049328638036663 0.000757458396123792 -0.00041486901802248563 -1.8973995620182635e-08 -6.646305075691413e-14 -2.720831792075309e-11 2.0879235045427378e-07 4.591219448217485e-05 3.279330812433253e-05 0.0010879436200084396 1.0001927251487257 0.9999794441657179 1.0046161382006276 0.0007575423360605097 -1.5980449669960524e-07 -1.8974002265827403e-08 1.6048907018497738e-10 -1.1540932239721477e-10 2.8442642385747616e-08 3.319286207607334e-08 2.8284247567822687e-08 9.352946840901833e-07 1.0001927274976425 0.999979445843079 1.0046160816151386 0.0007575423478041781 -7.969402523358343e-08 -1.8974002064993664e-08 1.6073923664308356e-10 -1.1553956589645785e-10 2.8408405620981174e-08 3.1974525964583363e-08 2.75585120614115e-08 9.159919484217667e-07 1.0001927040243332 0.9999794290807882 1.0046166470899471 0.0007575422303853071 -8.801768252607874e-07 -1.897400225967419e-08 1.582560258926212e-10 -1.1422683718543879e-10 2.875049938538289e-08 9.081256224107694e-08 6.667214381825682e-08 2.19244347350413e-06 1.000190543547819 0.9999778862716959 1.0046687120215292 0.0007575307974118954 -7.37672888059834e-05 -1.897400345952864e-08 3.382921255683793e-11 -4.749649842440146e-11 6.002801709500905e-08 7.833712266539368e-06 5.595157754013079e-06 0.00018559817070835872 1.0001924943400058 0.9999792793450657 1.0046216986075356 0.0007575411748125779 -8.022789783141723e-06 -1.8974001407257483e-08 1.3756572553086033e-10 -1.0327530386315559e-10 3.180435504864886e-08 8.404313411883067e-07 6.004645739578899e-07 1.9898340995784582e-05
0.322 1.000168310582722 0.9999620080369114 1.004851481603167 0.0008829476374032682 -0.0005050699040964023 -2.6851449738754364e-08 -1.0832252025315057e-11 -2.75060108227888e-11 2.488645514693358e-07 5.800256296398991e-05 4.142853086573247e-05 0.0013745967806072586 1.0001853310384847 0.9999741625786479 1.0044397680001467 0.0008830720623837743 -2.0925039833659616e-07 -2.6851457454106265e-08 1.4970718487051172e-10 -1.1589603330638961e-10 3.8707710239491146e-08 2.9575907858923768e-08 2.6132493873086715e-08 8.409310742152686e-07 1.0001853341531384 0.9999741648027369 1.0044396928417405 0.0008830720803345979 -1.0864146953511537e-07 -2.6851457086525015e-08 1.4996567895968807e-10 -1.1603091743794105e-10 3.866681179338672e-08 2.7146852396009705e-08 2.4750463379230602e-08 8.007915717071894e-07 1.0001853030285832 0.9999741425775365 1.0044404438986336 0.0008830719008492238 -1.1139061600074661e-06 -2.685145764987237e-08 1.474032218303178e-10 -1.1467417778324859e-10 3.907547379806398e-08 1.1356697340923842e-07 8.256004540962569e-08 2.7120484756775893e-06 1.0001824475584842 0.9999721035426795 1.0045093785157186 0.0008830544704255469 -9.222856317612786e-05 -2.685145761112101e-08 2.1404095542172977e-11 -4.697326267455615e-11 7.632797546090164e-08 1.010752901973736e-05 7.219078305317606e-06 0.00023949874816980973 1.000185025090383 0.9999739441091825 1.004447151056502 0.0008830702876693416 -1.0079464618366356e-05 -2.6851456535224065e-08 1.2610574279517981e-10 -1.0338464349627335e-10 4.272249469121798e-08 1.087673523656626e-06 7.769937290993367e-07 2.5756735474364433e-05
0.332 1.0001550841175473 0.9999525616497229 1.0047625015469368 0.0010076919494375817 -0.0006030750833020901 -3.6773245633913095e-08 -1.8717996147157713e-11 -2.778791670874726e-11 2.8991640281715806e-07 7.20300074561128e-05 5.1447255999683106e-05 0.001707277863006101 1.0001768044900534 0.9999680721917185 1.0042361584904231 0.0010078697295801697 -2.6717572807296337e-07 -3.677325286941933e-08 1.418036150609889e-10 -1.1636996415556187e-10 5.04916756168332e-08 2.4776264770888147e-08 2.343427568634212e-08 7.071262491514146e-07 1.0001768085579341 0.999968075096393 1.0042360601930997 0.0010078697560951054 -1.4293243656650587e-07 -3.6773252509154425e-08 1.4207028265153455e-10 -1.1650932240456336e-10 5.0443816866206186e-08 1.9759341173829307e-08 2.086010323139734e-08 6.197943193778608e-07 1.000176767909153 0.9999680460710861 1.0042370424457603 0.00100786949098047 -1.384288448064748e-06 -3.677325321461087e-08 1.3942876170091827e-10 -1.1510853620706458e-10 5.0922012522340524e-08 1.4194275145710034e-07 1.0253648937546878e-07 3.374187781918817e-06 1.0001730514523146 0.9999653922968621 1.0043268953752937 0.0010078438181406314 -0.00011333741692965932 -3.677325269910667e-08 1.1938162574571276e-11 -4.6476273463014294e-11 9.438082890663528e-08 1.2835290013124601e-05 9.167178644113226e-06 0.00030418309700602764 1.0001764050515247 0.9999677869718362 1.0042458111754369 0.0010078671087481014 -1.244967096703033e-05 -3.677325244959644e-08 1.175275601355488e-10 -1.034818323205715e-10 5.5188292716821065e-08 1.3857490230806483e-06 9.898365629571763e-07 3.282966837592672e-05
0.342 1.000139901529944 0.9999417182356924 1.0046679272264332 0.0011259631680321713 -0.0007063405886620053 -4.853585059231944e-08 -2.008532724311834e-11 -2.8053659118588834e-11 3.2999152975091667e-07 8.795663943105212e-05 6.282255760342241e-05 0.002085131896785466 1.0001671774330438 0.9999611958628428 1.0040060117649707 0.0011262081183998844 -3.317140860489342e-07 -4.853586640602316e-08 1.4041853038593162e-10 -1.1683041268844242e-10 6.312467104383934e-08 2.2572771460426675e-08 2.2274252621928498e-08 6.242036999348199e-07 1.0001671826679484 0.9999611996007536 1.004005885137513 0.0011262081562649442 -1.807900430736713e-07 -4.853586596379462e-08 1.4069319532201986e-10 -1.169742269269286e-10 6.306973647956511e-08 1.266475616954831e-08 1.783236587586751e-08 4.461335884087435e-07 1.0001671303593607 0.9999611622505251 1.004007150441137 0.001126207777666022 -1.688644675965092e-06 -4.853586645107134e-08 1.3797257726409253e-10 -1.1552935013258158e-10 6.361861858087586e-08 1.7684169244716408e-07 1.2723423953796728e-07 4.198028294123324e-06 1.000162365352226 0.9999577598089131 1.0041224835514784 0.0011261712277463058 -0.00013693819760551463 -4.85358649386844e-08 9.067636659233368e-12 -4.600338641374595e-11 1.1334590945168325e-07 1.60481122713882e-05 1.1461697014383396e-05 0.0003803913541239185 1.0001666635979913 0.9999608289654077 1.004018441794961 0.0011262043765594139 -1.5121926548854e-05 -4.853586638920793e-08 1.154714688959791e-10 -1.0356654459416141e-10 6.85140616062731e-08 1.7389132939200299e-06 1.2420298163669464e-06 4.121208515034949e-05
0.352 1.000122817569307 0.9999295167890089 1.0045703830613852 0.0012317185905631825 -0.000811574300778255 -6.149654876531326e-08 -1.960719620192262e-11 -2.8302626601431183e-11 3.668751010718692e-07 0.00010565012552058849 7.546013062261175e-05 0.0025050748206290638 1.0001565351962294 0.999953594577132 1.003751322664508 0.0012320442012169366 -3.9974398943387544e-07 -6.149657243942639e-08 1.4087989108179715e-10 -1.172764288728623e-10 7.562870416135789e-08 2.626513779471302e-08 2.4268430422023556e-08 6.859281444764919e-07 1.0001565418368397 0.9999535993187229 1.0037511619380812 0.0012320442535259644 -2.1933019636504085e-07 -6.149657184201226e-08 1.4116256943562088e-10 -1.1742439076679476e-10 7.556673866246236e-08 1.2581335308620184e-08 1.7825377905302882e-08 4.199782104023616e-07 1.0001564754845182 0.9999535519412069 1.003752767912161 0.0012320437305245217 -2.0217102391787037e-06 -6.149657189377248e-08 1.3836328621264867e-10 -1.1593581859296585e-10 7.618585646540839e-08 2.1849813940718145e-07 1.5680987656540035e-07 5.183905666544743e-06 1.0001504547210014 0.9999492528562446 1.0038985980554331 0.001231993405236477 -0.0001627318934615592 -6.149656897776915e-08 8.116997574027944e-12 -4.555200851152607e-11 1.3209218742728646e-07 1.976434541173546e-05 1.4115769551133676e-05 0.0004685651634952555 1.0001558836502478 0.9999531293531876 1.0037670936475551 0.0012320390334443878 -1.806889659317311e-05 -6.149657245040447e-08 1.1526490276839586e-10 -1.0363751652310758e-10 8.170603576566936e-08 2.150112121211769e-06 1.5356776815853415e-06 5.0969287934243864e-05
0.362 1.0001039717261913 0.9999160567624582 1.004473000749032 0.0013191091672945087 -0.0009148897831577541 -7.47363616255806e-08 -2.2101816562691355e-11 -2.8534614205823657e-11 3.982753532722081e-07 0.00012488003457094833 8.919566883442071e-05 0.002961708284406394 1.0001450171302027 0.9999453678847792 1.0034754039514404 0.0013195269784249076 -4.6724248985372654e-07 -7.473637792342196e-08 1.3836979967549466e-10 -1.177073624245462e-10 8.682458794924089e-08 3.405444317036633e-08 2.8811108570473332e-08 8.677440445849621e-07 1.0001450254373936 0.9999453738163728 1.0034752028592244 0.0013195270483663001 -2.5491681945326656e-07 -7.47363769477214e-08 1.386606930705549e-10 -1.178594888838998e-10 8.675575122626398e-08 1.9388716584656327e-08 2.0741429112654397e-08 5.650015303171732e-07 1.0001449424360447 0.9999453145508016 1.0034772120901285 0.0013195263490908995 -2.3759744584175026e-06 -7.473637674856415e-08 1.3578237537920937e-10 -1.1632676998537869e-10 8.74435063457165e-08 2.6657681162332516e-07 1.9101446689106753e-07 6.324084052838416e-06 1.0001374421920064 0.9999399590190156 1.0036589229789477 0.0013194592945226947 -0.0001902784452062234 -7.473637358020254e-08 4.264405382300384e-12 -4.511940606065723e-11 1.493248365002464e-07 2.3986879257154546e-05 1.713150858659702e-05 0.0005687902657870424 1.0001442024228688 0.9999447861568208 1.0034951273869421 0.0013195200706126702 -2.124762560029717e-05 -7.473637736592938e-08 1.1209072312100278e-10 -1.0369475734187643e-10 9.357366623503335e-08 2.620582820275532e-06 1.871667093242152e-06 6.213445867204479e-05
0.372 1.0000835880884338 0.9999014979821438 1.0043792450285447 0.001383019526573462 -0.0010120436487730754 -8.716961786940215e-08 -2.482506473364268e-11 -2.8749515067252927e-11 4.2202872108556917e-07 0.0001453230625523451 0.00010379856170372448 0.003447429553417651 1.000132812451184 0.9999366509283149 1.0031827937184887 0.0013835373508069167 -5.298624205235987e-07 -8.71696124865105e-08 1.3563256494153594e-10 -1.1812334533275585e-10 9.55092076193172e-08 4.2580213079527255e-08 3.414308244981838e-08 1.0797249793647107e-06 1.0001328227041058 0.9999366582493286 1.0031825456033732 0.001383537441373599 -2.8372745618526114e-07 -8.716961177646684e-08 1.3593133986693126e-10 -1.1827976851255647e-10 9.54337152783813e-08 2.6396180500083393e-08 2.4417924754230187e-08 7.394540480456273e-07 1.0001327202662853 0.9999365851044293 1.0031850245665213 0.0013835365359131603 -2.742362903119466e-06 -8.716961174101596e-08 1.3297388340250118e-10 -1.1670253121205565e-10 9.618794603054912e-08 3.2056148492448404e-07 2.2947091209840938e-07 7.6071937319223715e-06 1.0001235045424095 0.9999300045155298 1.0034082532170887 0.0013834500229995598 -0.00021901230067984778 -8.716961022889156e-08 2.5032738123892445e-13 -4.470363003138662e-11 1.6377137477690582e-07 2.870165139636163e-05 2.049893416340644e-05 0.0006807531886995693 1.0001318073887018 0.9999359332696364 1.0032071182404427 0.0013835284084343655 -2.4601302526566715e-05 -8.71696118387785e-08 1.0869236677915726e-10 -1.037374813391217e-10 1.0290815320993993e-07 3.1498242629661987e-06 2.2496457660497562e-06 7.47010350973443e-05
0.382 1.000061968136426 0.999886055534886 1.0042926925549804 0.0014195642489979558 -0.0010987357581663242 -9.752971512765207e-08 -2.0724376313635875e-11 -2.8947877221322913e-11 4.3629370307700624e-07 0.00016657730566264008 0.00011898203489681179 0.003952755322120625 1.0001201513534141 0.9999276080946009 1.0028790441293824 0.0014201845321995413 -5.835858758410414e-07 -9.752969267185758e-08 1.3972006648879502e-10 -1.1852403680189722e-10 1.0066738278339536e-07 5.0004026314215194e-08 3.89847698439644e-08 1.2634143046904028e-06 1.0001201638445145 0.9999276170139981 1.0028787420726133 0.0014201846458409305 -3.023820659256109e-07 -9.752969213207334e-08 1.400269340675348e-10 -1.1868480375820118e-10 1.0058545143127751e-07 3.090967478598277e-08 2.704784391865356e-08 8.601195842425635e-07 1.0001200390504437 0.9999275279034977 1.0028817598453186 0.0014201835097113523 -3.1111133402571345e-06 -9.752969185533083e-08 1.369904032401003e-10 -1.1706337143254533e-10 1.0140398884508184e-07 3.800239105469137e-07 2.7186580964594563e-07 9.019455131883807e-06 1.0001088647461782 0.9999195485299277 1.0031522649299434 0.001420075360120452 -0.00024827054524383975 -9.752969306468884e-08 3.1239246912998397e-12 -4.430329158599302e-11 1.7438781445835894e-07 3.3877311410887184e-05 2.4195727314093756e-05 0.0008037251548503082 1.0001189274951765 0.9999267341832314 1.002908642699957 0.0014201733144819516 -2.8062389327856375e-05 -9.752969179713044e-08 1.1212225197061099e-10 -1.0376601681586222e-10 1.0869397857081204e-07 3.7356603540150993e-06 2.668066501545414e-06 8.86174348198242e-05
0.392 1.0000394767782002 0.9998699898375285 1.0042167838575478 0.0014264759689675876 -0.0011709406660261015 -1.0440539557489443e-07 -7.842101218923663e-12 -2.912849784716483e-11 4.397026273787671e-07 0.00018818461244670675 0.00013441905250129033 0.004466847299836196 1.0001072920801528 0.9999184237849027 1.0025704071565893 0.0014271946136610923 -6.253638031318257e-07 -1.0440537190967806e-07 1.5258982004427204e-10 -1.1890939302013307e-10 1.0166719324186656e-07 5.581294079421823e-08 4.286682312572856e-08 1.3989860360976477e-06 1.0001073071094053 0.9999184345170705 1.0025700441182301 0.0014271947519244918 -3.0854682556558933e-07 -1.044053715599884e-07 1.5290478327507572e-10 -1.1907467813642427e-10 1.0157900400235712e-07 3.20397239526304e-08 2.7784753514643634e-08 8.983202982136854e-07 1.0001071569647235 0.9999183273009314 1.002573670974695 0.0014271933696642079 -3.4727376372026296e-06 -1.0440537119369085e-07 1.497894818815412e-10 -1.1740876177372142e-10 1.02460026561231e-07 4.4457902600242356e-07 3.1791788094542193e-07 1.0548565567091884e-05 1.0000937797002145 0.9999087744560646 1.0028971922560206 0.0014270622848104957 -0.0002773312830316829 -1.0440537417811946e-07 1.483961029368817e-11 -4.391641196520418e-11 1.8053407033103496e-07 3.946594522434251e-05 2.8187736909048064e-05 0.0009365818927116829 1.000105820312673 0.9999173728133829 1.002605963117116 0.0014271809689021873 -3.1556826999487636e-05 -1.0440537127810983e-07 1.2433777976068653e-10 -1.0377993927603088e-10 1.1030223487183164e-07 4.374190802162934e-06 3.1241508026278243e-06 0.00010379023653260823
0.402 1.0000165227434052 0.9998535926779102 1.0041545709996977 0.0014033363053656375 -0.0012252337540129684 -1.0646439220322458e-07 7.508675886952938e-12 -2.9290696934659496e-11 4.314533409396352e-07 0.0002096592435552333 0.00014976273122184228 0.004978189719996493 1.0000945051593864 0.9999092911637822 1.0022634468365061 0.0014041422285173304 -6.536357900775246e-07 -1.064643803885747e-07 1.6792737134387653e-10 -1.1927841589138973e-10 9.838714353474231e-08 6.039555280758372e-08 4.5973770792844674e-08 1.4967345322822758e-06 1.0000945230280656 0.999909303924081 1.0022630157979484 0.0014041423917270973 -3.0141033808922624e-07 -1.0646438013338402e-07 1.6825069781687823e-10 -1.194482487272886e-10 9.829283767015501e-08 2.985533149018546e-08 2.659449384693428e-08 8.550179621983869e-07 1.0000943445260795 0.9999091764530151 1.0022673217839264 0.0014041407600943294 -3.818933891509667e-06 -1.0646438018290424e-07 1.650563420190547e-10 -1.1773754904877672e-10 9.923489955864059e-08 5.137299411008298e-07 3.6726767085216803e-07 1.2186045299840544e-05 1.0000785247598971 0.9998978788673927 1.0026494402339508 0.0014039866024647186 -0.00030545863969867173 -1.0646438275855034e-07 2.9080150557237784e-11 -4.354042976367446e-11 1.8207205638707405e-07 4.540502599806068e-05 3.243036091285533e-05 0.001077854188607801 1.000092756313385 0.9999080422804717 1.002305639780911 0.001404126125438152 -3.500888313257194e-05 -1.0646437987327411e-07 1.3902465903110309e-10 -1.0377847026617303e-10 1.0761457794506196e-07 5.059824797748339e-06 3.61391167618842e-06 0.00012009118190552282
0.412 0.9999935351587601 0.9998371705182302 1.0041084849504258 0.0013516157401916007 -0.0012590745053727055 -1.0277353546910647e-07 1.731991303802226e-11 -2.9434698076079135e-11 4.1133909208137246e-07 0.00023052012493697164 0.0001646693441164445 0.005475346583452878 1.0000820563915918 0.9999004000187494 1.0019646181728608 0.0013524913092911959 -6.685659126213307e-07 -1.0277353795101355e-07 1.777252776028653e-10 -1.196307895604914e-10 9.123962342444548e-08 6.461994936999682e-08 4.8858210660142546e-08 1.5840021819469991e-06 1.000082077395984 0.9999004150190094 1.0019641122724596 0.0013524914963248423 -2.818724581219945e-07 -1.0277353810032493e-07 1.7805648206437717e-10 -1.198045920664998e-10 9.113934013416213e-08 2.508195545815373e-08 2.4030309000513653e-08 7.494192438552783e-07 1.0000818675805454 0.9999002651795108 1.0019691658489605 0.001352489626548469 -4.143245500286435e-06 -1.0277353791185318e-07 1.747832603930525e-10 -1.1804992182254894e-10 9.214102947835028e-08 5.868525420509723e-07 4.1946647113248325e-07 1.392347372801921e-05 1.0000633766375249 0.9998870593191654 1.0024151731507471 0.001352313603229387 -0.0003319497644335809 -1.0277353926538589e-07 3.7835176650270696e-11 -4.317378015095937e-11 1.7935957053168342e-07 5.162063529095166e-05 3.687083595517335e-05 0.0012257995852806346 1.0000800018638631 0.9998989327732212 1.002014110527394 0.0013524728589500517 -3.8346044975690864e-05 -1.0277353778330908e-07 1.4817477102396442e-10 -1.0376104353045823e-10 1.010431164281218e-07 5.785612346582867e-06 4.13238913359046e-06 0.00013736199112032713
0.422 0.9999709386318073 0.9998210267136894 1.0040801471426857 0.0012745133720884637 -0.001271012597438705 -9.301711310111008e-08 1.9542580549827416e-11 -2.9560491350700816e-11 3.7972857494262436e-07 0.00025032311218939096 0.00017882136670765474 0.005947720790403916 1.0000701903807547 0.9998919250076138 1.0016798586902835 0.001275435696194335 -6.718835197652643e-07 -9.301712727352645e-08 1.7993389456522286e-10 -1.1996628320570744e-10 8.108432991559357e-08 6.937034549638688e-08 5.211292773679597e-08 1.6873041989226646e-06 1.0000702148061975 0.9998919424518601 1.0016792713450087 0.0012754359043952944 -2.523395554106995e-07 -9.301712730282908e-08 1.8027320069579954e-10 -1.2014473662021103e-10 8.097826844136762e-08 1.875213859402018e-08 2.0967158122098452e-08 6.093217193591055e-07 1.0000699708313001 0.9998917682089479 1.0016851381720329 0.0012754338230277183 -4.441311550746039e-06 -9.301712710902278e-08 1.7692118046574743e-10 -1.1834541580673682e-10 8.20375675459475e-08 6.632827657019509e-07 4.740381581693673e-07 1.5747147152013475e-05 1.0000485964614672 0.9998765022631888 1.0021999224404337 0.0012752385328461575 -0.0003561787869415711 -9.301712683407661e-08 3.90523680094499e-11 -4.281551977052649e-11 1.731431847917219e-07 5.803153935786304e-05 4.1451141408612515e-05 0.0013784909154501775 1.0000678027222232 0.9998902197723986 1.0017372837008143 0.001275415160072413 -4.1503357191529676e-05 -9.301712703409985e-08 1.4973930032781088e-10 -1.0372774866218308e-10 9.144095309702009e-08 6.543744989181372e-06 4.674006957019808e-06 0.0001554190818632055
0.432 0.9999491293333287 0.9998054444210244 1.0040702469355622 0.0011766221466285268 -0.0012607920041083566 -7.752170120534082e-08 1.8051580503967814e-11 -2.9667110589900776e-11 3.3751447828385276e-07 0.00026868955389605697 0.0001919479165137488 0.00638623672875281 1.000059116326814 0.9998840155184511 1.0014142369432033 0.0011775650349083466 -6.663938842036233e-07 -7.752172225704813e-08 1.7842873143313852e-10 -1.202842613704884e-10 6.905727293759659e-08 7.52035287390989e-08 5.612524017836536e-08 1.8206965629044042e-06 1.000059144442414 0.9998840355991103 1.0014135619515152 0.0011775652601652465 -2.1619590448646884e-07 -7.752172221173195e-08 1.787759167218892e-10 -1.2046672670987188e-10 6.894576983013563e-08 1.2123667421980205e-08 1.8412306249381066e-08 4.6769244364541004e-07 1.0000588636249879 0.999883835034233 1.001420303859724 0.0011775630082834256 -4.7107306444116295e-06 -7.752172219559123e-08 1.7534541247450726e-10 -1.1862321509693052e-10 7.005927420888312e-08 7.42335766291936e-07 5.30492215393426e-07 1.7637864547303892e-05 1.0000344147603006 0.9998663723319585 1.0020082561400683 0.0011773523351586484 -0.00037763316934642625 -7.75217199060851e-08 3.660477548006792e-11 -4.246288017221974e-11 1.6438285804670877e-07 6.455351819494292e-05 4.611108965373001e-05 0.001533918145378943 1.000056369761984 0.9998820538619906 1.0014801885431859 0.0011775428167803046 -4.4426799237888936e-05 -7.75217221251414e-08 1.4759301882831098e-10 -1.0367715193504733e-10 7.99298656136008e-08 7.32597757091957e-06 5.232873576798454e-06 0.00017406300595177118
0.442 0.9999284543299755 0.9997906718072702 1.0040784995615326 0.0010634736997246366 -0.0012293432625088765 -5.714711265625426e-08 1.6558022131624037e-11 -2.975498025270942e-11 2.8604647411277414e-07 0.0002853281444867124 0.0002038404285342806 0.006783872190248703 1.0000489974273474 0.9998767881033774 1.0011716924714444 0.001064409980758861 -6.553568079588572e-07 -5.714713228822638e-08 1.7692021464798432e-10 -1.2058401417529318e-10 5.6362878778001834e-08 8.22034200953594e-08 6.096380080246525e-08 1.985421747185789e-06 1.0000490294816584 0.999876810998171 1.0011709240948155 0.0010644102177510052 -1.771530002201493e-07 -5.71471323862296e-08 1.7727564663833348e-10 -1.2077092525023475e-10 5.624648362288788e-08 7.559834193342493e-09 1.7242334032961467e-08 3.6624016728161326e-07 1.0000487093447525 0.9998765823402322 1.0011785982709616 0.0010644078485233352 -4.950702845847554e-06 -5.714713285718522e-08 1.7376661304607524e-10 -1.188829845225537e-10 5.740867141006418e-08 8.232539566469609e-07 5.882860497062616e-07 1.9574867511335966e-05 1.000021019798181 0.9998568040091104 1.001843542203713 0.0010641867087098204 -0.0003959391726739031 -5.714712950121039e-08 3.4200691022893536e-11 -4.211475320509184e-11 1.5405806463768916e-07 7.110355602584262e-05 5.079132356839532e-05 0.001690093335808177 1.0000458682774784 0.9998745530940941 1.0012467172853077 0.0010643866025410952 -4.707553495817622e-05 -5.7147132132887205e-08 1.4544674750764727e-10 -1.0360976106337628e-10 6.769304500828148e-08 8.12395137561004e-06 5.803013126420037e-06 0.00019309128161172499
0.452 0.9999091958757639 0.9997769107867849 1.0041036894061757 0.0009410273502732732 -0.0011786698143579628 -3.314152113538297e-08 1.4716097650902476e-11 -2.982390160293309e-11 2.2705641140765745e-07 0.0003000480944500365 0.00021436214190990137 0.0071359838544064165 1.000039944687618 0.9998703220565749 1.0009548870399774 0.0009419311995485501 -6.419144139907186e-07 -3.3141527185819816e-08 1.7506338484682822e-10 -1.208663101516793e-10 4.408117948503438e-08 9.004897751180543e-08 6.641286478080602e-08 2.17410525336853e-06 1.0000399809054645 0.9998703479262406 1.0009540200621976 0.0009419314421241121 -1.386602191917635e-07 -3.3141528087996084e-08 1.754270329764098e-10 -1.2105737131434128e-10 4.3960700734237496e-08 8.532861224282608e-09 1.7593762704585212e-08 3.400330346401015e-07 1.0000396192099328 0.9998700895743777 1.0009626784568904 0.0009419290170078833 -5.161611349727649e-06 -3.3141528300869374e-08 1.718396202389087e-10 -1.191252826335131e-10 4.5163445182711894e-08 9.052208938844018e-07 6.468347435292977e-07 2.153844595122557e-05 1.000008550159508 0.9998478963278065 1.0017078237796537 0.0009417029900970796 -0.00041087473467125356 -3.314152557473964e-08 3.1492633332437006e-11 -4.177009722754174e-11 1.4300442933051212e-07 7.760368071839057e-05 5.54360683717759e-05 0.0018451451694177165 1.0000364116793123 0.9998677984846955 1.0010394786060044 0.0009419072637030018 -4.942300210518419e-05 -3.314152734963201e-08 1.4295567111791657e-10 -1.0352564829660856e-10 5.5784734228282137e-08 8.929552021116874e-06 6.3786219075179684e-06 0.00021230917568917866
0.462 0.9998915616865525 0.999764310028549 1.0041437934708306 0.0008151646436648458 -0.0011116467885385168 -6.997598815148811e-09 1.0276362458144118e-11 -2.987345900935338e-11 1.6257475495254574e-07 0.00031276270536707227 0.00022345072672581647 0.0074404023517065 1.000032015362304 0.9998646582968841 1.0007651717339634 0.0008160135965061755 -6.286587412652303e-07 -6.997585558754465e-09 1.706083442078962e-10 -1.2113014304806088e-10 3.303048503705679e-08 9.827488273243713e-08 7.214905486911035e-08 2.3750748846802453e-06 1.0000320559428422 0.999864687283778 1.0007642014985025 0.0008160138381557195 -1.0346805899048658e-07 -6.997586379707681e-09 1.709800386798139e-10 -1.2132577005461107e-10 3.290700307254416e-08 1.1993602796406847e-08 1.870347286929124e-08 3.6969596316277686e-07 1.0000316507067097 0.9998643978212759 1.0007738904535903 0.0008160114221594314 -5.344628941001587e-06 -6.997586566771991e-09 1.6731441509512937e-10 -1.19348896228243e-10 3.4139453957473895e-08 9.874696329759184e-07 7.055887440581155e-07 2.3509764479786646e-05 0.9999970919125195 0.9998397108343844 1.001601809836361 0.0008157863120150088 -0.000422369556619516 -6.997586017313848e-09 2.6228656324082377e-11 -4.14270388388211e-11 1.3181427130946555e-07 8.398417997526641e-05 5.999544111633917e-05 0.00199739458765906 1.0000280598135054 0.9998618328081064 1.0008597669183945 0.0008159897394652031 -5.145687431098738e-05 -6.997586283080148e-09 1.3786939232762778e-10 -1.0342351229774795e-10 4.499657755688537e-08 9.735305587419772e-06 6.9543525326659975e-06 0.000231536476031511
0.472 0.9998756815035598 0.9997529624624752 1.0041961704815174 0.0006912437061256833 -0.0010317589857684693 1.9710215021316714e-08 3.1962182623487626e-12 -2.990357161935858e-11 9.483258929130747e-08 0.0003234835920456384 0.00023111420770900617 0.007697305825839422 1.0000252157264518 0.999859801340438 1.00060266088404 0.0006920201204079754 -6.173765704782436e-07 1.9710239890826178e-08 1.6351354353287577e-10 -1.2137532415134108e-10 2.3705035058059907e-08 1.065315151989986e-07 7.792616802692472e-08 2.5772198926937507e-06 1.0000252608424405 0.9998598335680133 1.0006015833104165 0.0006920203547754815 -7.338057821996231e-08 1.9710239543425067e-08 1.6389346763020064e-10 -1.2157546269038142e-10 2.3579875729756395e-08 1.4485745630841877e-08 1.9678545445978306e-08 4.066263984886731e-07 1.0000248103481202 0.9998595117674806 1.0006123433964338 0.0006920180113805976 -5.501393957584482e-06 1.971023941897517e-08 1.6014940697723843e-10 -1.1955373373640542e-10 2.4828747583285832e-08 1.0693638861385847e-06 7.640922024666039e-07 2.5470820506493554e-05 0.9999866801508951 0.9998322726766541 1.0015249713269339 0.0006917993929232292 -0.00043049355475953855 1.97102376466537e-08 1.8365096726479448e-11 -4.108439602436773e-11 1.2081165658834748e-07 9.01858837182746e-05 6.44270931840122e-05 0.002145409573690484 1.0000208216119102 0.9998566624828698 1.0007076383896079 0.0006919969628221641 -5.31780158504998e-05 1.971023918008493e-08 1.3014645880329985e-10 -1.0330330611853946e-10 3.579930244469316e-08 1.0534671526075297e-05 7.525524408573441e-06 0.0002506126741080769
0.482 0.9998616095611341 0.9997429070168941 1.0042577928798426 0.0005737573139003175 -0.0009428097499483238 4.5518884290175324e-08 -3.659912554518593e-12 -2.991399955021495e-11 2.614523491841106e-08 0.0003323070099138783 0.00023742121765199192 0.007908906174363623 1.000019507426202 0.9998557238294511 1.0004663927157396 0.0005744491786989878 -6.088024035156108e-07 4.5518903666941664e-08 1.5664293476630404e-10 -1.2160179461713398e-10 1.6281023365020854e-08 1.1466809110879682e-07 8.363768284783676e-08 2.7738707502007847e-06 1.000019557224383 0.9998557594025343 1.000465204296353 0.0005744494000582171 -4.9025859074326344e-08 4.5518903662492874e-08 1.570309765252343e-10 -1.218062890284167e-10 1.6155692784687825e-08 1.5308528598956912e-08 2.0088249791005388e-08 4.267865844307908e-07 1.000019060014817 0.9998554042231089 1.0004770703454617 0.000574447186455405 -5.6336056249123085e-06 4.5518903786444936e-08 1.532085319341893e-10 -1.1973945936065697e-10 1.7405915528344808e-08 1.1503775386403597e-06 8.219693571082681e-07 2.7406111053764537e-05 0.9999773042496958 0.9998255743457649 1.0014757221529955 0.0005742399822022435 -0.00043543600906075663 4.551890131151256e-08 1.0763567664663862e-11 -4.074062080719624e-11 1.1009082336149508e-07 9.616138521057067e-05 6.869709228531297e-05 0.002288038666568407 1.0000146613327612 0.9998522620214298 1.0005820735361317 0.0005744272739510593 -5.459855611779776e-05 4.551890321037882e-08 1.2265088932008348e-10 -1.0316501075330332e-10 2.8353581627830335e-08 1.1322158421545555e-05 8.088208072013606e-06 0.00026940209697444
0.492 0.9998493319891522 0.9997341338970931 1.0043254936158807 0.0004661211184936099 -0.0008486333497342359 6.926090418452211e-08 -7.368965817301904e-12 -2.990518389693098e-11 -4.121939169598261e-08 0.0003393946920676972 0.00024248729859453348 0.008079000270775762 1.0000148163345217 0.9998523728524068 1.0003545490595738 0.00046672217898257294 -6.031071423892349e-07 6.926090590426049e-08 1.529203482832867e-10 -1.2180881357059073e-10 1.068501777042667e-08 1.2265111933353252e-07 8.92572548478117e-08 2.9629220253510094e-06 1.0000148709369314 0.999852411858142 1.0003532468389584 0.0004667223826305394 -3.036929428515856e-08 6.926090547544923e-08 1.5331628670031813e-10 -1.2201765962220935e-10 1.0561110626833688e-08 1.4655264525747859e-08 1.994062729581968e-08 4.269869973860799e-07 1.0000143258024123 0.9998520224359985 1.0003662481537232 0.00046672034577640865 -5.7432910187588195e-06 6.926090603619405e-08 1.4941546769691785e-10 -1.1990611538981917e-10 1.1796716296180313e-08 1.2300455698736492e-06 8.788869384462096e-07 2.9304011380913064e-05 0.9999689158280128 0.9998195813541344 1.0014516567151979 0.00046652851836494056 -0.0004374785193812564 6.926090502872542e-08 6.346189489592086e-12 -4.039477063085533e-11 9.959152580420526e-08 0.00010187531548119013 7.278012449432066e-05 0.0024244221464824454 1.0000095073256823 0.9998485802845952 1.0004811986992506 0.00046670198882237655 -5.57395693350147e-05 6.926090556519549e-08 1.1830632557041253e-10 -1.0300815981720796e-10 2.257539956607926e-08 1.2093336385310187e-05 8.639233964309952e-06 0.00028779713043849774
0.502 0.9998387777930332 0.999726592433808 1.0043961992401051 0.00037059616047088024 -0.0007528396259952163 9.017035539073329e-08 -7.43701555237749e-12 -2.9876339408154125e-11 -1.0517616154057934e-07 0.0003449520127631187 0.0002464592711149508 0.008212450682193706 1.0000110427019338 0.9998496771902259 1.000264704176048 0.00037110546225885944 -6.002753482831128e-07 9.017033934008757e-08 1.5283934404252085e-10 -1.2199627226400427e-10 6.684329815254629e-09 1.3047406859220662e-07 9.47751291815462e-08 3.14485413528259e-06 1.0000111022079294 0.9998497196995306 1.0002632857152067 0.00037110564478179864 -1.711899190848975e-08 9.017033868952193e-08 1.5324333731369487e-10 -1.2220962016604818e-10 6.5634352009273956e-09 1.2946324375564327e-08 1.9437429416343244e-08 4.101021364860353e-07 1.0000105081657944 0.9998492953332843 1.0002774464266149 0.00037110381875349514 -5.832928820037807e-06 9.017033883405654e-08 1.492641654427735e-10 -1.2005284066078514e-10 7.768534376367703e-09 1.3079727960040842e-06 9.345607547721416e-07 3.1156872708820924e-05 0.999961438248207 0.9998142390147767 1.0014498131442255 0.0003709302140480497 -0.00043696502298132663 9.017034082288182e-08 5.60520869992233e-12 -4.004665885974551e-11 8.918104947035952e-08 0.00010730386967067799 7.665915792686489e-05 0.002553981782719472 1.0000052621110234 0.9998455476773073 1.00040253630002 0.0003710873195344527 -5.66291682992551e-05 9.017033919407328e-08 1.1760681759633385e-10 -1.0283240802429631e-10 1.8235107477477027e-08 1.284484916467684e-05 9.176199527963079e-06 0.0003057182741213973
0.512 0.9998298319042414 0.9997202004204965 1.0044671254686086 0.0002883306383853697 -0.0006586118553277222 1.0787498566519538e-07 -5.458128510705123e-12 -2.982837187413316e-11 -1.6394519304984298e-07 0.00034920621204189166 0.0002494996373113634 0.008314663335550688 1.0000080714562278 0.9998475546705169 1.0001940743620148 0.00028875170283593503 -5.996465589090585e-07 1.0787496246720255e-07 1.5480624738281455e-10 -1.221644452861998e-10 3.965151194177058e-09 1.3812618002269666e-07 1.0017964873314693e-07 3.320472979379913e-06 1.0000081359449893 0.9998476007398799 1.0001925376910523 0.0002887518622262533 -8.295429346795978e-09 1.0787496192720871e-07 1.552183674607e-10 -1.223823970385078e-10 3.848759286785169e-09 1.0603274639456005e-08 1.8808924214885375e-08 3.7886068822193237e-07 1.0000074922145399 0.9998471408725713 1.0002078772334757 0.00028875026705590446 -5.9047354771124845e-06 1.0787496119762434e-07 1.5116091326213382e-10 -1.2018040819870925e-10 5.008458842760797e-09 1.3838639746287966e-06 9.887792761673275e-07 3.295964487700302e-05 0.9999547765030313 0.9998094795028363 1.001466933558061 0.0002885964746886906 -0.000434273146133317 1.0787496547473458e-07 6.944530836496201e-12 -3.969425279228195e-11 7.874572943163631e-08 0.0001124337663207286 8.032469439586554e-05 0.002676394174585036 1.000001812633204 0.9998430834692703 1.000343255640793 0.00028873580184512934 -5.729888223871994e-05 1.0787496256060371e-07 1.1895817567730622e-10 -1.0263835760967357e-10 1.502975226388038e-08 1.3574380897924374e-05 9.697448788154973e-06 0.00032311144366241947
0.522 0.9998223488488985 0.9997148538963868 1.0045359194018022 0.0002194946220958769 -0.0005685694128538068 1.2230834438969865e-07 -3.1474909456221887e-12 -2.9760390720275914e-11 -2.1614478373597866e-07 0.00035238699927687717 0.0002517726847738921 0.008391120556021796 1.0000057816824384 0.9998459189391777 1.0001397456076884 0.00021983437103614842 -6.005111477099447e-07 1.22308326690231e-07 1.5710541801929574e-10 -1.223127100139941e-10 2.2049398297196204e-09 1.4560103047943236e-07 1.0546414616941884e-07 3.4901163968664787e-06 1.0000058512157228 0.9998459686126345 1.0001380891704854 0.0002198345066659239 -2.853706398763246e-09 1.2230832638916344e-07 1.575255063571487e-10 -1.2253538206211553e-10 2.094366910201554e-09 8.024952956439439e-09 1.8252439435967598e-08 3.35700711816811e-07 1.0000051571906488 0.9998454728119528 1.0001546228361344 0.00021983314860653277 -5.961023444858658e-06 1.2230832514609053e-07 1.5338985328974207e-10 -1.2028803664194477e-10 3.1955181943184103e-09 1.457541035574769e-06 1.041415066287635e-06 3.4708930582349535e-05 0.9999488265273556 0.9998052285069821 1.0014996982297006 0.000219699577655618 -0.0004297867172946693 1.2230833011571097e-07 8.647362451069588e-12 -3.933706734866335e-11 6.821577347923117e-08 0.00011726075768894917 8.377370495658196e-05 0.0027915544911927244 0.9999990397165525 0.9998411025495607 1.0003004013292236 0.00021982077184735683 -5.778169923366315e-05 1.2230832713650688e-07 1.2064490722362666e-10 -1.0242490325650358e-10 1.2654879796460628e-08 1.4280565260786978e-05 1.0202005736830378e-05 0.0003399444108056427
0.532 0.9998161657820117 0.9997104364758123 1.0046007416715295 0.00016347635048932915 -0.0004846979026937489 1.336119432178365e-07 -1.1833854562452787e-12 -2.9672839835374796e-11 -2.6084294659027687e-07 0.0003547111894703445 0.0002534334808769072 0.008447009861110407 1.0000040545887265 0.9998446851514574 1.0000988633112546 0.00016374394628342542 -6.02228244340691e-07 1.3361193943816608e-07 1.5905837300039322e-10 -1.2244118026600735e-10 1.1175713814255369e-09 1.5288737735083083e-07 1.1062019408012312e-07 3.654126707866332e-06 1.0000041292136668 0.9998447384625959 1.0000970859061429 0.00016374405875096886 1.7644177762840384e-10 1.336119393887071e-07 1.5948640607024107e-10 -1.226683113415093e-10 1.0139090375318514e-09 5.680709760298923e-09 1.7904394294451902e-08 2.8444430292237564e-07 1.0000033844340093 0.9998442064007889 1.0001148254393895 0.0001637429318133863 -6.00412027603123e-06 1.3361193793364194e-07 1.5527259052283376e-10 -1.2037568414880978e-10 2.0456200390023213e-09 1.5289185250153394e-06 1.0924071440921576e-06 3.640306124060755e-05 0.9999434831969812 0.9998014109466627 1.0015449173579962 0.00016362897456413905 -0.0004238742932578596 1.3361194165603807e-07 1.0033559950076396e-11 -3.897414954873756e-11 5.758915283040104e-08 0.00012178791112237418 8.700839592660151e-05 0.002899535500980691 0.9999968260272237 0.9998395211150811 1.0002710833725488 0.00016373258995389998 -5.811001525782297e-05 1.3361194013486034e-07 1.2198847370776008e-10 -1.0219253463735471e-10 1.0847353578082266e-08 1.4962827233567759e-05 1.068946078308513e-05 0.00035620364972045737
0.542 0.999811113933046 0.999706827538999 1.0046602903635957 0.00011910715807763365 -0.0004083417713765944 1.4206518453604798e-07 4.3509926199974446e-13 -2.9565495956066285e-11 -2.975632936770823e-07 0.0003563721912318316 0.000254620345466321 0.008486967923705452 1.0000027795513786 0.9998437742916019 1.0000687750948833 0.00011931290944669917 -6.042836015744756e-07 1.4206519436910804e-07 1.6066551573903317e-10 -1.2255005630557325e-10 4.74753260041571e-10 1.599559060910681e-07 1.1562650308164645e-07 3.813213128827468e-06 1.0000028593031693 0.9998438312654832 1.0000668758150908 0.0001193130003337333 1.6160068332722854e-09 1.4206519408435181e-07 1.611013927613402e-10 -1.2278132241064574e-10 3.78842193529731e-10 4.16444246500731e-09 1.779874294946871e-08 2.3060054882235905e-07 1.0000020634284505 0.9998432627001287 1.0000858300089062 0.00011931208872213569 -6.036275575185373e-06 1.4206519306595084e-07 1.5680928136022156e-10 -1.204430857975598e-10 1.3327341723518207e-09 1.5979726232764725e-06 1.1417386151560362e-06 3.804224190662907e-05 0.9999386465681346 0.9997979554329993 1.0015996720208 0.00011921634325149325 -0.0004168731130421532 1.4206519456282733e-07 1.1101946569793514e-11 -3.860481814967002e-11 4.692677343428789e-08 0.00012602386240061577 9.003495653978665e-05 0.0030005458824642335 0.9999950621304604 0.9998382609991991 1.0002526199974342 0.00011930364126971735 -5.831403320675551e-05 1.4206519472194292e-07 1.2298959782140943e-10 -1.0194125476039622e-10 9.404237243248641e-09 1.5621210378015927e-05 1.115984686556903e-05 0.0003718910410793623
0.552 0.9998070278638665 0.9997039088551412 1.0047137755051876 8.488415806835927e-05 -0.00034024841149243943 1.4802728529816495e-07 1.6396304075433451e-12 -2.9438898669295855e-11 -3.262492082517423e-07 0.00035753432173164454 0.0002554507832363202 0.008514939824255859 1.0000018581234866 0.999843116038095 1.0000471246308305 8.503858985065616e-05 -6.063136332817998e-07 1.4802730082538203e-07 1.6185873505112144e-10 -1.2263864682624991e-10 1.093512209869309e-10 1.6677024287892433e-07 1.2045598705425821e-07 3.968188164080933e-06 1.0000019430278326 0.9998431766930043 1.0000451028079202 8.503866143062987e-05 2.101540709276804e-09 1.4802730006449747e-07 1.623025858162956e-10 -1.228743942829912e-10 2.1777792744083793e-11 3.823547408138042e-09 1.786563778390571e-08 1.8071358032178734e-07 1.0000010958125383 0.9998425714494831 1.000065278070229 8.50379424518442e-05 -6.059584951777534e-06 1.480272997412086e-07 1.5793205407315472e-10 -1.2049046437475418e-10 8.920144010189025e-10 1.6647302739704507e-06 1.1894287877985148e-06 3.962809522362455e-05 0.9999342261925314 0.9997947973548619 1.0016614029260118 8.495846743570884e-05 -0.00040907891509098644 1.4802729942578928e-07 1.1783546199631611e-11 -3.8228667241052676e-11 3.633392313421494e-08 0.00012998120067138374 9.286240168418259e-05 0.0030948905570866827 0.9999936505231601 0.9998372525542635 1.0002426311608217 8.503118839731033e-05 -5.842069029689118e-05 1.4802730049107136e-07 1.2357966392459278e-10 -1.0167067520605791e-10 8.183842163636765e-09 1.6256228140941815e-05 1.1613532830189264e-05 0.0003870200695693574
0.562 0.9998037522978125 0.9997015694656036 1.0047608573103368 5.916656529739099e-05 -0.0002806490312556505 1.518685499088353e-07 2.2405282474957387e-12 -2.929227391653535e-11 -3.4719675262162076e-07 0.00035833126280649367 0.0002560203824270035 0.00853413847519596 1.0000012061425305 0.9998426502707218 1.0000319001635256 5.927970120703661e-05 -6.080998914836067e-07 1.5186855913473e-07 1.6244907221352238e-10 -1.2270697114517911e-10 -9.217929790655198e-11 1.733135830735675e-07 1.2509548924339854e-07 4.119528796223443e-06 1.0000012962177873 0.9998427146196994 1.0000297553162243 5.927975614767413e-05 2.0848251044450476e-09 1.518685577620561e-07 1.6290105773818803e-10 -1.229472114409041e-10 -1.7106700278615713e-10 4.153467616378261e-09 1.8002909514111918e-08 1.4211215844552306e-07 1.0000003974899279 0.9998420725758795 1.0000511561821674 5.927920317618774e-05 -6.075931897986394e-06 1.5186855813018145e-07 1.5845234224122326e-10 -1.2051738608586496e-10 6.120652981364162e-10 1.729269066996453e-06 1.2355331501337726e-06 4.11629130638293e-05 0.9999301435951304 0.9997918806518127 1.0017279516112267 5.921377132603204e-05 -0.0004007411822145331 1.5186855756216606e-07 1.18875707490768e-11 -3.784439119175835e-11 2.5937328932131874e-08 0.0001336750636230297 9.550156606285548e-05 0.003182935649437096 0.9999925077724329 0.9998364361809537 1.000239086520042 5.9273907454928014e-05 -5.845308160900053e-05 1.518685584020973e-07 1.2356994644395947e-10 -1.0138024388733394e-10 7.0963736736087714e-09 1.6868738278197787e-05 1.2051133466894094e-05 0.0004016120347162332
0.572 0.9998011465811312 0.999699708872001 1.0048015628116973 4.033132270416045e-05 -0.0002293605700926023 1.539068441943614e-07 2.3814831878009696e-12 -2.9126333585903786e-11 -3.6096992681879264e-07 0.0003588676007991167 0.000256403920471034 0.008547079491054863 1.0000007542458453 0.9998423274399891 1.0000214453469376 4.0412191992262344e-05 -6.095424526196608e-07 1.5390683528299894e-07 1.6258004954997672e-10 -1.2275515165118858e-10 -2.0191957193480193e-10 1.7959768744994877e-07 1.2955297487200116e-07 4.267298514791687e-06 1.0000008495048256 0.9998423954921156 1.000019177136838 4.0412233086381195e-05 1.8580517790243507e-09 1.5390683349901861e-07 1.6304021310561445e-10 -1.2299976770888356e-10 -2.7198415288690977e-10 4.488013861652467e-09 1.8139232193861922e-08 1.2202010359483728e-07 0.9999998991478831 0.9998417165654738 1.0000418067121963 4.041181824747878e-05 -6.086948358899968e-06 1.5390683449801046e-07 1.5851333219214042e-10 -1.2052460382955443e-10 4.2270388955412546e-10 1.791706784358794e-06 1.2801359703994962e-06 4.264921182453194e-05 0.9999263331817239 0.9997891584645446 1.0017975627351958 4.035813574421256e-05 -0.0003920628475493954 1.5390683542874324e-07 1.1556419942681676e-11 -3.745158618642765e-11 1.5864431276730882e-08 0.00013712197026892361 9.796426920720545e-05 0.003265079813712951 0.999991565065108 0.9998357627221217 1.0002403155740822 4.040773521374085e-05 -5.843030187598138e-05 1.5390683474534377e-07 1.231041121346945e-10 -1.0107067449980743e-10 6.090617299904171e-09 1.7459825748381446e-05 1.2473425717064025e-05 0.00041569300532884096
0.582 0.999799087051646 0.9996982387268041 1.0048361943782413 2.6883032459892874e-05 -0.00018589434857700697 1.5438519761694946e-07 2.614018374346044e-12 -2.8940742891097477e-11 -3.683116124691773e-07 0.0003592223033664829 0.0002566578540929859 0.008555663644254797 1.0000004471883293 0.9998421080805672 1.0000144418930128 2.6939387135994473e-05 -6.106250962889578e-07 1.5438516857263177e-07 1.6280271054155905e-10 -1.2278237382070237e-10 -2.6282415703273347e-10 1.8565053712251293e-07 1.338483874561017e-07 4.411394467219147e-06 1.0000005476397664 0.9998421798420105 1.000012050087741 2.6939417083373604e-05 1.5905373511516742e-09 1.5438516673675583e-07 1.6327092564438283e-10 -1.2303186828222922e-10 -3.2410562451388424e-10 4.59233680510349e-09 1.8248609756674855e-08 1.2133864104925848e-07 0.999999545578029 0.9998414639791714 1.0000359104175505 2.6939113429383447e-05 -6.093997041252464e-06 1.5438516790939018e-07 1.5866578021772976e-10 -1.20510801695946e-10 2.825643941236635e-10 1.8521793021461243e-06 1.323334467109903e-06 4.4089678317450986e-05 0.9999227419378484 0.9997865929210553 1.0018688578846837 2.6894991487473815e-05 -0.0003832032820959057 1.5438517163421065e-07 1.1340007629073194e-11 -3.704954456851016e-11 6.228356732134738e-09 0.00014033890157207543 0.00010026265835019487 0.0033417322585863884 0.9999907675592877 0.9998351930004691 1.0002449895591887 2.693600599661292e-05 -5.8367608487184364e-05 1.5438516832721898e-07 1.227326820204061e-10 -1.0074078326322055e-10 5.140984699039622e-09 1.8030695208504827e-05 1.2881271818195655e-05 0.00042929166629225655
0.592 0.999797467712602 0.9996970833118893 1.004865240922859 1.751997503035248e-05 -0.00014956000531504834 1.5349508489822444e-07 3.323502567570151e-12 -2.8736192018611465e-11 -3.700608583129541e-07 0.00035945310454906594 0.0002568234569216783 0.008561281615928541 1.000000242369183 0.9998419617593837 1.000009873722955 1.7558192683644726e-05 -6.113823346374845e-07 1.534950524324595e-07 1.635009468358456e-10 -1.2278949319849689e-10 -2.989977190491789e-10 1.9150092858068462e-07 1.380019322433481e-07 4.551758283244195e-06 1.0000003480188846 0.9998420372342202 1.000007358166682 1.755821393679878e-05 1.3657834306729823e-09 1.534950507973267e-07 1.6397712252553345e-10 -1.2304353417879954e-10 -3.5167612888590284e-10 4.482527485533009e-09 1.8333496355219504e-08 1.302169753349096e-07 0.9999992942059106 0.9998412844027385 1.000032450530325 1.7557996994452295e-05 -6.098175352273898e-06 1.5349505195406237e-07 1.5929394314648697e-10 -1.204763332112819e-10 1.6880563274385291e-10 1.910821738276481e-06 1.3652252670304268e-06 4.5487171581266766e-05 0.999919328302867 0.9997841543329214 1.0019407913187908 1.7521469439477644e-05 -0.00037428337644075855 1.5349505736739613e-07 1.1621075651293075e-11 -3.6637951889688346e-11 -2.8805834648103887e-09 0.0001433426268022077 0.00010240872732583325 0.003413296774317847 0.9999900729424209 0.9998346967890379 1.000252084862466 1.7555650195752955e-05 -5.827680301504956e-05 1.5349505259763454e-07 1.2284010228016256e-10 -1.0039195851210535e-10 4.237094001362335e-09 1.858258729136165e-05 1.3275559492194749e-05 0.00044243772101641216
0.602 0.9997961996563404 0.999696179123495 1.0048892993167886 1.116238759424789e-05 -0.00011955669856886835 1.5140947758142802e-07 4.202433278242118e-12 -2.851301774235733e-11 -3.670834870067641e-07 0.00035960100615716346 0.0002569300379540802 0.00856492174560811 1.000000107937579 0.9998418657226882 1.0000069813754633 1.1187518755079437e-05 -6.118728024250829e-07 1.5140946840177092e-07 1.6436770819467948e-10 -1.2277666306793578e-10 -3.232059464331511e-10 1.9717273743703447e-07 1.4203001637316758e-07 4.688432460139464e-06 1.0000002187893051 0.9998419449135268 1.0000043419661186 1.1187533428577456e-05 1.2133508415494377e-09 1.514094674050922e-07 1.648517675827866e-10 -1.2303518117826644e-10 -3.6756734281355724e-10 4.246791194819511e-09 1.8405325753862304e-08 1.377228642997169e-07 0.9999991131991357 0.9998411550956282 1.0000306671053238 1.118738210365305e-05 -6.100336218737382e-06 1.5140946819781375e-07 1.600906392842426e-10 -1.2042168528466624e-10 6.961601129194779e-11 1.967761823468633e-06 1.4058996806538413e-06 4.6844579923917624e-05 0.9999160605757784 0.9997818200565692 1.0020125968956821 1.115676922702974e-05 -0.00036539165492932503 1.5140947245613422e-07 1.2091689428662008e-11 -3.621655054991491e-11 -1.1397739510897804e-08 0.0001461492511681794 0.00010441399374368287 0.003480160804100596 0.9999894495643785 0.9998342514778372 1.000260836758596 1.1185610908398805e-05 -5.816673359012772e-05 1.5140946875461253e-07 1.231188614308264e-10 -1.0002332595227535e-10 3.3764603320129363e-09 1.9116725253722073e-05 1.3657163865963103e-05 0.0004551605975196941
0.612 0.9997952096678423 0.9996954738712862 1.0049090102728486 6.951874746279487e-06 -9.50470014927658e-05 1.482931852280017e-07 4.502440406418127e-12 -2.827043344335098e-11 -3.6021930762072915e-07 0.00035969438095128454 0.00025699787319951564 0.008567268382843609 1.0000000207788646 0.9998418034576123 1.000005213772437 6.967778887704462e-06 -6.121604923625823e-07 1.4829320302368596e-07 1.64656085680511e-10 -1.227437617258339e-10 -3.4183916168027293e-10 2.0268639853579226e-07 1.4594691718458181e-07 4.821539403580942e-06 1.0000001368349773 0.9998418863660575 1.000002450444681 6.9677887230448575e-06 1.1332164858872963e-09 1.4829320250358942e-07 1.6514834029929513e-10 -1.2300682455997007e-10 -3.7824551285837365e-10 3.9733126955515184e-09 1.8476663362945742e-08 1.387886497275474e-07 0.9999989794556352 0.9998410595540116 1.0000300087338665 6.967685647929719e-06 -6.101119724779131e-06 1.482932032283327e-07 1.6030938337902483e-10 -1.20347308280333e-10 -2.071588900977438e-11 2.023120371657327e-06 1.4454441096128654e-06 4.816463831982845e-05 0.9999129151491208 0.9997795732314347 1.0020837335382946 6.9416135808964974e-06 -0.00035659057197768044 1.482932045554627e-07 1.2003861925539657e-11 -3.578507049521737e-11 -1.9282963241206554e-08 0.00014877394061380247 0.00010628930272601452 0.003542688694908774 0.999988874446499 0.9998338406516887 1.0002706905995453 6.966337903001405e-06 -5.804383652492105e-05 1.4829320354196793e-07 1.2282230122068987e-10 -9.963581504011174e-11 2.5599459445280344e-09 1.96342838725423e-05 1.4026925297414325e-05 0.0004674884968642095
0.622 0.9997944383783476 0.9996949251562167 1.0049250101089593 4.231804292082101e-06 -7.521203617676015e-05 1.4429486436379604e-07 3.846011637770909e-12 -2.8008983798415513e-11 -3.502461542109534e-07 0.0003597524179541051 0.00025704066534909276 0.008568784541648576 0.9999999645975404 0.9998417633227697 1.0000041824138501 4.241324341301048e-06 -6.123040440901603e-07 1.442948772111509e-07 1.6398908741944524e-10 -1.2269070508135916e-10 -3.5792576582348744e-10 2.0805950377777288e-07 1.4976539153236315e-07 4.9512613972068285e-06 1.0000000858594715 0.9998418499497547 1.0000012951267552 4.2413307126430725e-06 1.1118090455258285e-09 1.4429487716513756e-07 1.644895144305859e-10 -1.229582589512221e-10 -3.867895736340471e-10 3.7193554002142287e-09 1.8557948092579106e-08 1.3324845075906746e-07 0.9999988766882911 0.9998409861425508 1.0000300866962633 4.2412621817031215e-06 -6.100990365713116e-06 1.442948777663555e-07 1.59572724106186e-10 -1.2025276450339184e-10 -1.0476779811745404e-10 2.0770106225103407e-06 1.4839396002288655e-06 4.944985523223588e-05 0.9999098747881433 0.9997774015502845 1.0021538343717 4.218651026939738e-06 -0.00034792239497333254 1.4429487874083083e-07 1.0979436256996938e-11 -3.5342578010269324e-11 -2.6517164482299287e-08 0.00015123077709206108 0.00010804472373693103 0.003601218265147369 0.9999883313828102 0.9998334527338173 1.0002812555395952 4.240217995500661e-06 -5.7912658013740444e-05 1.4429487804829572e-07 1.2157331804726726e-10 -9.922840095541081e-11 1.7892616689257665e-09 2.0136369411670123e-05 1.4385635095860808e-05 0.00047944786045562405
0.632 0.9997938382551057 0.9996944990316224 1.004937897636298 2.517623699887592e-06 -5.928882067891178e-05 1.3954376932072802e-07 2.6908350547734394e-12 -2.7729025026148407e-11 -3.3785885255771355e-07 0.0003597878411933286 0.00025706748293801465 0.008569777111646852 0.9999999282272842 0.9998417373409993 1.0000036210503287 2.522771763278545e-06 -6.123525401380005e-07 1.3954375105194762e-07 1.628233926561866e-10 -1.2261770457658028e-10 -3.7282674343392466e-10 2.1330579468282935e-07 1.534954271322541e-07 5.0778148676596385e-06 1.000000054695859 0.9998418276870175 1.0000006097787413 2.5227757115727466e-06 1.130905829125703e-09 1.3954375139987416e-07 1.633316884432194e-10 -1.2288962758681263e-10 -3.945903723779618e-10 3.5248321006718803e-09 1.8655774107922684e-08 1.2339092689327154e-07 0.9999987937362275 0.9998409268880419 1.0000306346012469 2.5227313438070126e-06 -6.100275119064011e-06 1.395437520063626e-07 1.5833729434144325e-10 -1.2013805418801483e-10 -1.8363193470965402e-10 2.129535712771525e-06 1.5214599803000627e-06 5.0702528858361784e-05 0.9999069270904781 0.9997752961583904 1.002222662504583 2.502763813421763e-06 -0.00033941432649331417 1.395437553969332e-07 9.4739150774643e-12 -3.4889076404825796e-11 -3.3097980182006195e-08 0.00015353270761413252 0.00010968951422493393 0.0036560597560682958 0.9999878092640863 0.9998330797885658 1.0002922638411171 2.521900095364462e-06 -5.777631867741272e-05 1.395437524459115e-07 1.1982837145286172e-10 -9.880166440996463e-11 1.0657978848432654e-09 2.062400698137057e-05 1.4734026496883894e-05 0.0004910631596200223
0.642 0.9997933716269334 0.9996941685901929 1.0049482140799018 1.4638407318668695e-06 -4.659232139991008e-05 1.3415772739630416e-07 1.955117083065296e-12 -2.7430927087170398e-11 -3.2366013679193705e-07 0.00035980895049552656 0.00025708421436164273 0.008570445767453699 0.9999999042269345 0.9998417201963684 1.0000033522069804 1.4659833769705764e-06 -6.123447145158286e-07 1.341577008062999e-07 1.6207631225840992e-10 -1.2252452434095465e-10 -3.8712495183943237e-10 2.1843500590360784e-07 1.5714361553841374e-07 5.20138915757231e-06 1.000000035902595 0.9998418142616314 1.0000002169356481 1.4659856595897316e-06 1.1723226046144185e-09 1.3415770130930406e-07 1.6259272652932486e-10 -1.2280096430153263e-10 -4.02245701396207e-10 3.4108084136521024e-09 1.8769480116648095e-08 1.1206893735509124e-07 0.9999987231617361 0.9998408764770861 1.0000314748848935 1.465957901625251e-06 -6.099197765341332e-06 1.3415770176499593e-07 1.575206469718916e-10 -1.2000347067011569e-10 -2.57761216397043e-10 2.180787939807782e-06 1.558071272557309e-06 5.1924751832730356e-05 0.9999040631922936 0.9997732507287503 1.0022900746740033 1.448036827877221e-06 -0.00033108271956753664 1.3415770641183115e-07 8.40446092249076e-12 -3.4424683391701044e-11 -3.9035476157017903e-08 0.00015569155935054116 0.00011123213026624782 0.003707496315106038 0.999987300684243 0.9998327165257833 1.000303537123155 1.4652737570830403e-06 -5.763690173137234e-05 1.3415770231731194e-07 1.185053486648468e-10 -9.835568209171746e-11 3.9021759729900185e-10 2.1098136364241344e-05 1.5072771665637458e-05 0.0005023568352450767
0.652 0.9997930088706551 0.9996939126661974 1.0049564333596628 8.320869869809784e-07 -3.6525370037980645e-05 1.2825007230912536e-07 2.2350339760467073e-12 -2.7114940224241568e-11 -3.0816030427793435e-07 0.00035982109115558457 0.00025709461371935553 0.008570918161349734 0.9999998877713153 0.9998417084417899 1.0000032607524356 8.321154326324263e-07 -6.1230891991785e-07 1.282500772363332e-07 1.6234514178199434e-10 -1.2241137293986744e-10 -4.0106206993908474e-10 2.2345449037144675e-07 1.6071443797969426e-07 5.3220926991642915e-06 1.0000000246542662 0.9998418062263319 1.0000000014721377 8.321165797151916e-07 1.221023284067629e-09 1.2825007770962627e-07 1.6286952023113697e-10 -1.2269247407918723e-10 -4.100007681323669e-10 3.3530057816276305e-09 1.8890534005890043e-08 1.017170966444984e-07 0.9999986601417755 0.9998408314641846 1.0000324923616224 8.321001498165595e-07 -6.097906570803844e-06 1.2825007810780942e-07 1.5771986222831212e-10 -1.19848876743041e-10 -3.2736707686025033e-10 2.230850634028098e-06 1.593833031393166e-06 5.3118393855520255e-05 0.9999012767374833 0.999771260725208 1.002355992761459 8.158023053283937e-07 -0.00032293638022560937 1.2825007986848381e-07 8.367236382047812e-12 -3.394887444744583e-11 -4.434838494401668e-08 0.00015771809686448713 0.00011268026713928912 0.0037557854042106534 0.9999868008386329 0.9998323595137297 1.0003149597313583 8.315170594130553e-07 -5.749575977965956e-05 1.2825007816837315e-07 1.1820102193232416e-10 -9.789093047756222e-11 -2.3756736698730306e-10 2.155961489223675e-05 1.540248372420749e-05 0.0005133493182180581
0.662 0.9997927268246497 0.9996937147002891 1.0049629600012921 4.629200920805783e-07 -2.8579682626525407e-05 1.2192888448151524e-07 3.357841008729694e-12 -2.6781891965674764e-11 -2.9178266174634847e-07 0.00035982767699458714 0.00025710102812413364 0.008571274388671557 0.9999998758144442 0.9998416999012245 1.0000032739657534 4.61386421085712e-07 -6.122633095042608e-07 1.219289060902961e-07 1.6345809798804377e-10 -1.222782862856155e-10 -4.1473884331884286e-10 2.2837116689118578e-07 1.6421218452974292e-07 5.439971546364958e-06 1.0000000179047464 0.9998418014049719 0.9999998906708354 4.613867877451702e-07 1.267258080659946e-09 1.2192890624513942e-07 1.6399035766754118e-10 -1.2256447457399427e-10 -4.1795140594480786e-10 3.318533711268482e-09 1.9010902674681045e-08 9.382252032479562e-08 0.9999986016316492 0.9998407896742737 1.0000336142784751 4.613781452551655e-07 -6.096495352656304e-06 1.2192890652410654e-07 1.587632855215392e-10 -1.196743288381704e-10 -3.925916162104278e-10 2.2797998498603224e-06 1.6287995875924513e-06 5.4285131415737145e-05 0.9998985630947611 0.9997693228426923 1.0024203824467357 4.464120440671024e-07 -0.00031497904065221093 1.219289068745322e-07 9.189216305099243e-12 -3.346173857401695e-11 -4.9061082092576093e-08 0.00015962210120247833 0.0001140409153831203 0.0038011607469654652 0.9999863066924464 0.9998320065849342 1.0003264586656546 4.6086526487181215e-07 -5.7353746055634945e-05 1.2192890653195356e-07 1.1874357042553206e-10 -9.740674857812378e-11 -8.182638020807269e-10 2.200922282826942e-05 1.5723720557974726e-05 0.0005240591570446319
0.672 0.9997925074512728 0.9996935617825091 1.0049681321807857 2.5274829476682035e-07 -2.2330956879134893e-05 1.1529601316964893e-07 4.559681212647503e-12 -2.6431125516377707e-11 -2.748723134802631e-07 0.00035983088275668226 0.0002571048900095994 0.008571563516369682 0.9999998664846392 0.9998416932375506 1.000003347129557 2.4996153961651163e-07 -6.12217193403913e-07 1.152959865092355e-07 1.6465096589964086e-10 -1.2212651543047578e-10 -4.282025305628327e-10 2.3319086541249665e-07 1.6764074080242517e-07 5.555102442777802e-06 1.00000001378227 0.9998417984603645 0.9999998398164167 2.499613513057918e-07 1.306879462083457e-09 1.1529598640608027e-07 1.6519116705386203e-10 -1.2241699081133404e-10 -4.2613516807777425e-10 3.297583511670864e-09 1.9128097495145688e-08 8.875112729312275e-08 0.9999985457604311 0.9998407497708127 1.0000347958996851 2.499582480048788e-07 -6.0950199075412934e-06 1.1529598661919117e-07 1.598865875944057e-10 -1.1948043000232938e-10 -4.535703133039923e-10 2.3277038591045047e-06 1.663019693537875e-06 5.542654088251084e-05 0.9998959187885736 0.9997674346002284 1.002483237860886 2.3613015738790887e-07 -0.0003072111363899954 1.1529599255266793e-07 1.010559817801823e-11 -3.296280722939903e-11 -5.3201314903790576e-08 0.00016141245698945902 0.00011532042249277857 0.003843834518664594 0.9999858163793133 0.9998316564065121 1.000337989079009 2.4949611389548216e-07 -5.72113824858459e-05 1.152959873028448e-07 1.1936882304289197e-10 -9.690419979924178e-11 -1.353031314499261e-09 2.2447668150072637e-05 1.6036988183646538e-05 0.0005345032391607724
0.682 0.9997923367392418 0.9996934438672007 1.0049722278027045 1.3618198242509977e-07 -1.7430555226292816e-05 1.0845095102418316e-07 5.0535495522205205e-12 -2.6063776602149927e-11 -2.577064138390973e-07 0.0003598321006784866 0.0002571070428629631 0.00857181450072782 0.9999998586632978 0.9998416876516414 1.0000034534989122 1.3227681936314168e-07 -6.121739712335725e-07 1.0845086188122578e-07 1.651354486981751e-10 -1.2195472767890861e-10 -4.4148114518423633e-10 2.3791635382547456e-07 1.710018897455749e-07 5.667668307541963e-06 1.0000000111681853 0.9998417965933456 0.9999998221651121 1.3227620721652668e-07 1.339574535000636e-09 1.0845086169686755e-07 1.6568389843123493e-10 -1.2225021602014065e-10 -4.345675125457438e-10 3.2862452424254567e-09 1.9241186643816773e-08 8.601800215562173e-08 0.9999984914099472 0.9998407109550075 1.0000360104699038 1.3227733182295987e-07 -6.0935114260372905e-06 1.0845086207719869e-07 1.603015013609591e-10 -1.192671303332152e-10 -5.104499632025061e-10 2.3746220400725094e-06 1.6965356844130171e-06 5.6544173520772925e-05 0.9998933411008613 0.9997655940560488 1.002544570950518 1.194645472448689e-07 -0.00029963103859566856 1.0845087547928521e-07 1.0327755906557389e-11 -3.245189535731111e-11 -5.679858888928895e-08 0.00016309724037472196 0.00011652455520095362 0.003883999521554797 0.9999853287823682 0.9998313081808325 1.0003495241841505 1.318546735287904e-07 -5.706897851501371e-05 1.0845086354896187e-07 1.1928888157357456e-10 -9.638322759872283e-11 -1.8433317268072604e-09 2.287559145069195e-05 1.634274419435061e-05 0.0005446970067060524
0.692 0.9997922038198942 0.9996933531412814 1.0049754720043251 7.323021766769591e-08 -1.359568290471177e-05 1.0149237557718911e-07 4.596330148083912e-12 -2.5679222074924927e-11 -2.4050458088588895e-07 0.00035983223395697026 0.00025710795294358414 0.00857204329249278 0.9999998517004627 0.999841682679167 1.000003577528719 6.822270116375558e-08 -6.121345033012763e-07 1.0149231830580888e-07 1.6466892738509245e-10 -1.217645371755414e-10 -4.5459613811737806e-10 2.4254787730741413e-07 1.74295263963325e-07 5.777931109833724e-06 1.00000000941251 0.9998417953395663 0.9999998221725036 6.822173038846703e-08 1.3662784104709238e-09 1.0149231824110346e-07 1.6522540917716155e-10 -1.2206462757558386e-10 -4.432549650096993e-10 3.284148480061563e-09 1.934683113399579e-08 8.469508659566354e-08 0.9999984379304792 0.9998406727627048 1.000037242437971 6.822643209052442e-08 -6.0919869336198394e-06 1.0149231869698528e-07 1.597652475092715e-10 -1.1903460547639737e-10 -5.633897611969438e-10 2.420606040880429e-06 1.7293842564430886e-06 5.7639534656139635e-05 0.9998908278008352 0.9997637996142239 1.002604404331058 5.635589546968712e-08 -0.0002922358827287353 1.0149233012929958e-07 9.61199636565742e-12 -3.1929647458499987e-11 -5.988307698188371e-08 0.00016468380451972018 0.00011765856004850966 0.003921831179747179 0.9999848432512768 0.9998309614433265 1.0003610484411887 6.783764702188838e-08 -5.69267126247158e-05 1.0149231996562399e-07 1.1826074762991294e-10 -9.584422850488534e-11 -2.2908137852253377e-09 2.3293573076939644e-05 1.6641402809403002e-05 0.0005546545791539461
0.702 0.9997921002654215 0.9996932835231646 1.0049780449880532 4.0292885143387665e-08 -1.0599349853090811e-05 9.451109564348536e-08 3.701336685734444e-12 -2.5278884920104164e-11 -2.234386706884508e-07 0.0003598318810420316 0.0002571078459728169 0.008572257436669086 0.9999998452281176 0.9998416780572149 1.0000037104262947 3.412344652988741e-08 -6.120992868953596e-07 9.45111817339513e-08 1.6376647111208487e-10 -1.2155489301735454e-10 -4.675689095416991e-10 2.470863049596546e-07 1.775205868055683e-07 5.886132652343737e-06 1.0000000081472125 0.9998417944361052 0.9999998310463556 3.412213680529771e-08 1.3875121354864804e-09 9.45111817256145e-08 1.6433111581337605e-10 -1.2186036743233054e-10 -4.5220185755137014e-10 3.293353437336464e-09 1.943903925683341e-08 8.39769860661268e-08 0.9999983849541363 0.9998406349310622 1.0000384830072453 3.4130218106888793e-08 -6.090456102272591e-06 9.451118189432125e-08 1.5879328558191262e-10 -1.1878284357693743e-10 -6.125582162330715e-10 2.465703487666272e-06 1.761599116733635e-06 5.87139924109354e-05 0.9998883769666432 0.9997620498970069 1.0026627666191232 2.3162711220813917e-08 -0.00028502210895160507 9.451117821656601e-08 8.47279770446632e-12 -3.139530405974377e-11 -6.248490566546362e-08 0.00016617885998253989 0.00011872722042609872 0.003957489321963377 0.9999843594164258 0.9998306159297108 1.0003725530854684 3.377360748737577e-08 -5.678468572923497e-05 9.451118199876766e-08 1.1679964664442787e-10 -9.528705844486813e-11 -2.6972297689188623e-09 2.370214243477792e-05 1.693334149258875e-05 0.000564388800330411
0.712 0.9997920195380933 0.9996932302702476 1.004980089522519 2.39225090827861e-08 -8.260882523132412e-06 8.758168126049707e-08 3.2593206167252275e-12 -2.486307438882374e-11 -2.0664152246977524e-07 0.00035983144882686637 0.00025710679622951017 0.008572459066371855 0.9999998390418477 0.9998416736397457 1.0000038473281168 1.6479586401610332e-08 -6.120688530984138e-07 8.758190239040274e-08 1.6332489925985796e-10 -1.213273588678888e-10 -4.804192447172162e-10 2.515360190675046e-07 1.806802426959726e-07 5.992419150187692e-06 1.00000000716787 0.9998417937369222 0.9999998439235103 1.6477927320316855e-08 1.4033131337410871e-09 8.758190278002508e-08 1.6389739299874342e-10 -1.2163722477500892e-10 -4.614120580765899e-10 3.3068806217116306e-09 1.951265083181531e-08 8.350575636252656e-08 0.999998332276567 0.9998405973140426 1.0000397273109949 1.648949749809433e-08 -6.088924577643081e-06 8.758190261628325e-08 1.5828223394285245e-10 -1.1851303783028213e-10 -6.581280732666135e-10 2.5099615092111875e-06 1.7932135641352643e-06 5.9768712797545835e-05 0.9998859868716189 0.999760343663424 1.0027196894891803 6.4095800316663144e-09 -0.00027798580085405794 8.758188195631572e-08 7.805489956113407e-12 -3.084973741288858e-11 -6.463370703486473e-08 0.00016758854699711385 0.00011973490800895339 0.003991119802039165 0.999983877071121 0.9998302714918096 1.0003840332895124 1.6166098778845907e-08 -5.664295394964059e-05 8.758190110636088e-08 1.1580197813691909e-10 -9.471253419309612e-11 -3.064379566713904e-09 2.4101786648316292e-05 1.7218907136980316e-05 0.0005739113005519776
0.722 0.9997919565624916 0.9996931896749857 1.0049817177604703 1.6621949029889995e-08 -6.4373916114869835e-06 8.076375350062131e-08 3.742005954026908e-12 -2.4431600835962226e-11 -1.9021451178031792e-07 0.0003598312201487852 0.0002571047861424321 0.008572646886057425 0.999999833029389 0.9998416693465497 1.0000039855917806 7.749297328076268e-09 -6.120431672421184e-07 8.076398000498925e-08 1.6382933576386392e-10 -1.2108106148684896e-10 -4.931678790697723e-10 2.5590509481557887e-07 1.8377992495092383e-07 6.096849425759865e-06 1.000000006362216 0.9998417931618133 0.9999998581619297 7.747256701874203e-09 1.414029353214788e-09 8.076398052075759e-08 1.6440989123319992e-10 -1.213959361132765e-10 -4.708886477315389e-10 3.31510231452344e-09 1.9568619970654288e-08 8.320161007839754e-08 0.9999982797855362 0.9998405598313863 1.00004097270359 7.762642889707948e-09 -6.087395144479735e-06 8.076398027794035e-08 1.587170244658408e-10 -1.1822466009966007e-10 -7.002735166371165e-10 2.553427294171506e-06 1.8242609622230563e-06 6.080468227207944e-05 0.9998836559150645 0.9997586797597849 1.002775205908796 -1.4273619941299597e-09 -0.00027112288695039653 8.076395413818554e-08 8.093195358337185e-12 -3.029255693490921e-11 -6.635835028819729e-08 0.00016891849760848529 0.00012068562718919342 0.00402285599531007 0.9999833961004446 0.9998299280467204 1.000395486446566 7.47541736001343e-09 -5.6501547497859135e-05 8.07639782859285e-08 1.1575294502980522e-10 -9.412037855886504e-11 -3.394072641621897e-09 2.4492955773177167e-05 1.7498419815378554e-05 0.000583232631498651
0.732 0.999791907395694 0.9996931588316249 1.00498301720536 1.4198436551071072e-08 -5.016384257139109e-06 7.41108413090702e-08 4.6810673614148364e-12 -2.3985533701180364e-11 -1.7423390146999233e-07 0.0003598313922331145 0.0002571017478435921 0.008572817533681675 0.9999998271298254 0.9998416651340977 1.0000041238203607 3.699031016320787e-09 -6.120212689018872e-07 7.41109595046314e-08 1.6483493333612074e-10 -1.2081744435948833e-10 -5.058352402972223e-10 2.6020251881177535e-07 1.8682664134723311e-07 6.199464706929126e-06 1.0000000056693323 0.999841792667259 0.9999998723651 3.696559556237095e-09 1.4207909341649423e-09 7.411096006025675e-08 1.654234510183184e-10 -1.2113712257047988e-10 -4.806350545719808e-10 3.316534217320181e-09 1.961486672172868e-08 8.303443284071313e-08 0.9999982274201381 0.9998405224394756 1.0000422177844537 3.7162541262461963e-09 -6.085868371052612e-06 7.411096020958764e-08 1.5965295315416747e-10 -1.179188986565936e-10 -7.391684277856633e-10 2.5961456042532115e-06 1.854772994515505e-06 6.182279021428323e-05 0.9998813825822944 0.9997570570912235 1.0028293491452975 -4.567588156196246e-09 -0.0002644292541733389 7.411094095238186e-08 8.887017372152966e-12 -2.972448813363899e-11 -6.76867979143581e-08 0.00017017388810893605 0.00012158305286664869 0.004052820157318538 0.9999829164406252 0.9998295855477903 1.0004069111905456 3.46957404632504e-09 -5.636048140804644e-05 7.41109585666309e-08 1.1620717898821946e-10 -9.351112215409859e-11 -3.6881058145790586e-09 2.4876064509343505e-05 1.7772174054173274e-05 0.0005923624459044824
0.742 0.9997918689733327 0.9996931354577351 1.004984055768407 1.4275670431983075e-08 -3.909571195344988e-06 6.767465477482452e-08 5.039121972118832e-12 -2.3524879549264272e-11 -1.5875605872636143e-07 0.0003598320972422668 0.0002570975938689424 0.008572966571874657 0.9999998213110797 0.9998416609794609 1.0000042613254865 1.9203509061486314e-09 -6.120016962618709e-07 6.76746883119111e-08 1.6533440758511836e-10 -1.205360856382101e-10 -5.18440769440043e-10 2.6443476675269854e-07 1.898257825505438e-07 6.300348623524985e-06 1.0000000050571412 0.9998417922303431 0.9999998858451336 1.9173855338792755e-09 1.4251473793161525e-09 6.767468857435489e-08 1.659311384428593e-10 -1.2086077740514628e-10 -4.90654077679627e-10 3.315498960007131e-09 1.966129301412284e-08 8.292964521975675e-08 0.9999981751482943 0.9998404851152592 1.0000434618609582 1.9420154696684116e-09 -6.084343587366208e-06 6.767468930630857e-08 1.6008286607265558e-10 -1.1759498592723018e-10 -7.749845767817815e-10 2.6381557599000264e-06 1.8847775013730938e-06 6.282389838368928e-05 0.9998791654222163 0.9997554746058883 1.00288215223465 -5.407941377304709e-09 -0.00025790081006556154 6.767467726532285e-08 9.175388158933107e-12 -2.914497039610354e-11 -6.864603671758306e-08 0.00017135948425636558 0.0001224305633942723 0.004081124612298517 0.9999824380566252 0.999829243968618 1.0004183068571313 1.7414070733266165e-09 -5.621976208964807e-05 6.767468826107192e-08 1.1615720583157357e-10 -9.28849772968003e-11 -3.948250733301879e-09 2.5251492910224446e-05 1.804043941229338e-05 0.0006013096518985456
0.752 0.9997918389131694 0.9996931177573027 1.004984885940281 1.5551535975973206e-08 -3.0478136881188734e-06 6.150039786812787e-08 4.200775231361001e-12 -2.3050071890195205e-11 -1.438216571180044e-07 0.0003598334126768862 0.0002570922414113803 0.008573089253587473 0.9999998155571661 0.9998416568712036 1.000004397822355 1.08835978579078e-09 -6.1198327472783e-07 6.150058851093666e-08 1.6475743977409075e-10 -1.2023761127531108e-10 -5.310045495792675e-10 2.686044586198964e-07 1.9277978587472362e-07 6.399632269343566e-06 1.000000004509658 0.999841791839647 0.9999998983177792 1.0848258347626798e-09 1.428315045078161e-09 6.150058831482534e-08 1.6536222215978427e-10 -1.2056714101439873e-10 -5.009496612017245e-10 3.31580889033225e-09 1.971517542867407e-08 8.279759969824436e-08 0.999998122954014 0.9998404478471542 1.0000447046433887 1.1151337104298236e-09 -6.082819993057542e-06 6.15005892425467e-08 1.5943583803864883e-10 -1.1725377350853617e-10 -8.078904087054656e-10 2.679490689686068e-06 1.9142978066945364e-06 6.380885307267418e-05 0.9998770030342502 0.9997539312859312 1.00293364769663 -5.26306830677709e-09 -0.00025153351785807095 6.150056030326926e-08 8.38053365827597e-12 -2.8554480017384792e-11 -6.926205263040724e-08 0.00017247968180967132 0.00012323127048748063 0.004107872766200984 0.9999819609294469 0.9998289032940151 1.00042967317831 9.671663554481922e-10 -5.607939162871282e-05 6.150058674101184e-08 1.1503175898915146e-10 -9.224298446017539e-11 -4.176246638462888e-09 2.5619588631412072e-05 1.8303462185291162e-05 0.0006100825009349353
0.762 0.9997918153622004 0.9996931043152141 1.0049855481690588 1.7420463711736505e-08 -2.377074744364344e-06 5.562186003121071e-08 2.5573592567368597e-12 -2.2562646278050595e-11 -1.294590187307741e-07 0.0003598353668791741 0.0002570856324790235 0.008573181131827281 0.9999998098603571 0.9998416528037884 1.0000045332391903 5.777071649542516e-10 -6.119655249702292e-07 5.562279473831655e-08 1.6357913228278189e-10 -1.1992288463062843e-10 -5.435463295005885e-10 2.72711708546116e-07 1.9568923563002772e-07 6.4974551268172454e-06 1.000000004019155 0.9998417914896512 0.999999909711883 5.735195266918116e-10 1.4307906621182648e-09 5.562279419469303e-08 1.6419219063874348e-10 -1.2025686257295548e-10 -5.115253297651074e-10 3.318030182492617e-09 1.9781730788075634e-08 8.264094844888002e-08 0.9999980708295609 0.9998404106294527 1.000045946054456 6.103576906914109e-10 -6.081297263236218e-06 5.5622794428762905e-08 1.5818770679803323e-10 -1.168962913214095e-10 -8.380517472595096e-10 2.720178572772552e-06 1.94335394724343e-06 6.47784516025003e-05 0.9998748940599301 0.999752426141954 1.0029838673738032 -4.748587735489285e-09 -0.000245323417296577 5.562268124548537e-08 6.9655352111818056e-12 -2.795374404630187e-11 -6.955982916450156e-08 0.00017353854345534777 0.0001239880468336989 0.004133159975504065 0.9999814850483288 0.9998285635144697 1.0004410100923948 5.225830428023707e-10 -5.593937039347177e-05 5.562278469164815e-08 1.1330493570972006e-10 -9.158522682589202e-11 -4.373797105430946e-09 2.5980671268129297e-05 1.8561468622573103e-05 0.0006186886225556357
0.772 0.9997917968774028 0.9996930940158617 1.004986073575333 1.9709846426578746e-08 -1.8551986254126372e-06 5.0064026806759534e-08 1.0229069306659961e-12 -2.206195421954011e-11 -1.156867602726302e-07 0.0003598379427269281 0.00025707775062202426 0.008573238541443795 0.999999804216204 0.9998416487740197 1.0000046675942282 1.9376007660133754e-10 -6.119484284454887e-07 5.006663132312587e-08 1.62873483205241e-10 -1.1959168805069468e-10 -5.560854569207501e-10 2.767566400529751e-07 1.9855500221370115e-07 6.593920567363936e-06 1.000000003581185 0.9998417911771802 0.9999999200463563 1.8882278275169505e-10 1.432598933436195e-09 5.006663042968638e-08 1.6349474864175076e-10 -1.1993083279995002e-10 -5.223835725265635e-10 3.320412546982036e-09 1.9867260674927607e-08 8.255643839386015e-08 0.9999980187704763 0.9998403734587753 1.0000471861063942 2.331509660290373e-10 -6.079775441993268e-06 5.0066628490022465e-08 1.5741170938157314e-10 -1.1652245078954718e-10 -8.656310564988604e-10 2.7602455613737497e-06 1.9719646871185493e-06 6.573340398969581e-05 0.9998728371772256 0.9997509582094861 1.0030328423444477 -4.049662991039755e-09 -0.00023926663649121886 5.0066313458727055e-08 5.981661834662316e-12 -2.734257015961929e-11 -6.956335330181148e-08 0.00017453983177227633 0.00012470355108813827 0.004157074316449647 0.9999810104057811 0.9998282246226525 1.0004523176223115 2.140432532730328e-10 -5.579969820242922e-05 5.006660028095357e-08 1.120481298126891e-10 -9.091215106132441e-11 -4.542566972456199e-09 2.6335037361335703e-05 1.88146686314197e-05 0.0006271350470912811
0.782 0.9997917823331823 0.9996930859806885 1.0049864861353668 2.244766488204579e-08 -1.4493477097597237e-06 4.484873531183139e-08 -3.7344583872866675e-14 -2.154894203633647e-11 -1.0251588983939952e-07 0.00035984108115781735 0.0002570686338632654 0.00857325896478257 0.9999997986207759 0.9998416447790686 1.0000048009273856 -5.82130730006369e-11 -6.119319404576739e-07 4.485378597811949e-08 1.6327657039724232e-10 -1.19244331890018e-10 -5.686406244923198e-10 2.8074104909186195e-07 2.0137938468693788e-07 6.6890778668555e-06 1.000000003191817 0.999841790899427 0.9999999293618257 -6.400630699484537e-11 1.433789746117886e-09 4.485378535689608e-08 1.6390611114416454e-10 -1.1958847450354887e-10 -5.33528789866489e-10 3.3203319664827694e-09 1.9978725907310255e-08 8.262436510939797e-08 0.9999979667728189 0.9998403363320993 1.0000484248327943 -1.1123968822226601e-11 -6.078254525352548e-06 4.4853779889842077e-08 1.5774403200509436e-10 -1.1613267816317099e-10 -8.907871982737216e-10 2.7997176198631644e-06 2.0001488486423808e-06 6.66743215793795e-05 0.9998708310969984 0.9997495265470622 1.0030806028943138 -3.1519922920634898e-09 -0.00023335939694659185 4.485314104914487e-08 6.027392631668763e-12 -2.6721515481262697e-11 -6.929562669764301e-08 0.00017548703755940404 0.00012538024968450655 0.004179697288322469 0.9999805369948266 0.9998278866115031 1.0004635958090904 4.7779206647332105e-11 -5.566037461289209e-05 4.485372112854776e-08 1.1189408063559955e-10 -9.022418275759758e-11 -4.684180490984099e-09 2.668296422556694e-05 1.906325863067759e-05 0.0006354282479969401
0.792 0.9997917708501718 0.9996930795206262 1.004986804434452 2.5687419732113918e-08 -1.133960931974748e-06 3.9994307032800255e-08 -1.4101105797241132e-12 -2.1024170030200402e-11 -8.995146509628484e-08 0.0003598446857423468 0.00025705838335335324 0.008573241284455382 0.9999997930697127 0.9998416408158017 1.0000049332765135 -1.443879958601931e-10 -6.119157789627746e-07 4.0001952608771686e-08 1.6443690023304544e-10 -1.1888138179557362e-10 -5.812305663968405e-10 2.846683551207918e-07 2.0416558191621078e-07 6.782937710157429e-06 1.0000000028466929 0.9998417906532803 0.9999999376968692 -1.5115426657975627e-10 1.4346498404620307e-09 4.000195238846059e-08 1.650750980952997e-10 -1.1923032136146925e-10 -5.449646322215045e-10 3.3156781112927984e-09 2.011883306009829e-08 8.286547707251816e-08 0.9999979148322165 0.999840299246092 1.0000496622650508 -8.85517753769406e-11 -6.076734274646527e-06 4.000194227579351e-08 1.5883203786581973e-10 -1.1572710284129256e-10 -9.136748021646556e-10 2.8386206360692103e-06 2.027925346739011e-06 6.760173756644166e-05 0.9998688745612603 0.9997481302356198 1.003127178534874 -2.0130149859631935e-09 -0.0002275980136594847 4.000091116187533e-08 6.6888559321353055e-12 -2.6090685328504904e-11 -6.877868554711431e-08 0.00017638340362891543 0.0001260204354267403 0.0042011044639962735 0.9999800648080571 0.9998275494736208 1.0004748446902463 5.859441976701692e-11 -5.552139897336795e-05 4.000184610827787e-08 1.1248442099126099e-10 -8.952119251869895e-11 -4.800220891251761e-09 2.7024711836195248e-05 1.93074229987029e-05 0.0006435742091290652
0.802 0.9997917617407246 0.9996930740998915 1.0049870430600054 2.9427275896968373e-08 -8.891367731723375e-07 3.5509087030972006e-08 -4.709039991444768e-12 -2.048875659310043e-11 -7.799389958008646e-08 0.0003598486292789896 0.00025704716745028323 0.00857318591869756 0.9999997875584543 0.9998416368809417 1.0000050646803351 -8.341717577729558e-11 -6.11899620295536e-07 3.552002629188798e-08 1.6541916180803043e-10 -1.1850351392448826e-10 -5.938735904156949e-10 2.8854246074148676e-07 2.0691651007024325e-07 6.875503767658744e-06 1.0000000025412525 0.9998417904354828 0.9999999450909288 -9.128418157311214e-11 1.435507592222244e-09 3.552002707935743e-08 1.6606617991032723e-10 -1.1885735542838e-10 -5.566940000283604e-10 3.307509745720118e-09 2.028250655879101e-08 8.324499224543883e-08 0.9999978629440959 0.9998402621972802 1.000050898435501 -1.7691013693735615e-11 -6.075214406963607e-06 3.552001088473049e-08 1.5973989863233984e-10 -1.1530651439415435e-10 -9.3444594987533e-10 2.876979414148102e-06 2.0553124181956184e-06 6.851614246087703e-05 0.9998669663426076 0.9997467683787431 1.0031725980479993 -6.423359847137611e-10 -0.00022197889252528302 3.551845886955719e-08 6.932827134308078e-12 -2.54504595801003e-11 -6.803362059883285e-08 0.0001772319451389152 0.00012662624351136926 0.004221366084290933 0.9999795938378592 0.99982721320149 1.000486064304915 2.2889270210940693e-10 -5.538277057175283e-05 3.551986473516734e-08 1.128741006818265e-10 -8.88047506713133e-11 -4.892228461854374e-09 2.7360523419130598e-05 1.9547334570853113e-05 0.0006515785012196649
0.812 0.9997917544670107 0.9996930693080415 1.0049872136857783 3.361292611295643e-08 -6.993677384187867e-07 3.1387151405867245e-08 -1.1644170245662525e-11 -1.9942627358926727e-11 -6.663998296819155e-08 0.00035985276252411923 0.00025703522080927854 0.008573094833605754 0.9999997820828337 0.9998416329714935 1.0000051951885334 5.4967232526737573e-11 -6.118833918076874e-07 3.140665849496954e-08 1.6554042561999752e-10 -1.1811185573560392e-10 -6.065880155911504e-10 2.923666427878437e-07 2.0963420524257913e-07 6.966796899623692e-06 1.0000000022713311 0.9998417902430614 0.9999999515943758 4.586057956119047e-11 1.4364381131500896e-09 3.140666106528904e-08 1.6619643630168842e-10 -1.184703439635569e-10 -5.687213057974393e-10 3.299913344596313e-09 2.0459097369810623e-08 8.364647927475819e-08 0.9999978111042767 0.9998402251824788 1.0000521333877037 1.3182474998940054e-10 -6.073694877312587e-06 3.140663239984771e-08 1.5978282077780604e-10 -1.1487197573751919e-10 -9.532473415623613e-10 2.9148167126572536e-06 2.082326921918306e-06 6.941801210035887e-05 0.9998651052440546 0.9997454401031608 1.0032168895358984 8.997884153051797e-10 -0.00021649852706535184 3.140392098751774e-08 5.925608454413856e-12 -2.4801794978383402e-11 -6.708060136568843e-08 0.000178035467763516 0.00012719966579195725 0.004240547586726276 0.9999791240770075 0.9998268777879715 1.0004972547060629 4.900335220286388e-10 -5.524448879533582e-05 3.140637685820541e-08 1.1236416780511691e-10 -8.807504402645498e-11 -4.96170225774439e-09 2.7690625912232147e-05 1.9783155021241998e-05 0.0006594463464464622
0.822 0.9997917486084162 0.9996930648378071 1.004987325894975 3.8176256059371464e-08 -5.525615700060578e-07 2.7610000107960418e-08 -2.36836134193006e-11 -1.9386611102174547e-11 -5.5883673337071035e-08 0.00035985692427156985 0.00025702283801862046 0.008572971435316113 0.9999997766394285 0.9998416290849936 1.0000053248665342 1.919971376130233e-10 -6.118673180111057e-07 2.7654111169729914e-08 1.6483681418063883e-10 -1.1770598400496278e-10 -6.193907980034653e-10 2.961431376781759e-07 2.1232000782052654e-07 7.0568606962080955e-06 1.0000000020335074 0.9998417900735723 0.9999999572732781 1.8150154441309703e-10 1.4372179945577863e-09 2.7654117477464156e-08 1.655025419956188e-10 -1.1806963784874209e-10 -5.810500883341582e-10 3.2968187174816754e-09 2.0637626552422327e-08 8.392083850863542e-08 0.9999977593093207 0.9998401881990499 1.000053367181402 2.813294663070425e-10 -6.0721759170141495e-06 2.765405683098203e-08 1.5899492049618882e-10 -1.1442352460069219e-10 -9.702231411834807e-10 2.9521529878269215e-06 2.1089841573503795e-06 7.03078158634794e-05 0.999863290098651 0.9997441445590315 1.0032600804629157 2.5436473591596637e-09 -0.00021115349569336944 2.7648260141278545e-08 3.4782261406533325e-12 -2.4145007418679934e-11 -6.593889956824293e-08 0.00017879658444026406 0.00012774256370874353 0.004258710065244279 0.9999786555190187 0.9998265432266122 1.0005084159672153 7.642948241532546e-10 -5.5106553114949e-05 2.7653512623109617e-08 1.1096742326270609e-10 -8.733251638821777e-11 -5.010099378010882e-09 2.801523095994969e-05 2.001503559387131e-05 0.0006671826595021057
0.832 0.999791743835947 0.9996930604669932 1.004987387789686 4.3066630726456516e-08 -4.3928772302519945e-07 2.4147499550028264e-08 -4.2388925448018896e-11 -1.8821042391835126e-11 -4.571671481018525e-08 0.0003598609518635457 0.0002570103618428318 0.008572820357706476 0.999999771225492 0.9998416252194644 1.0000054537919423 2.778990298476485e-10 -6.118516674246611e-07 2.4251156850905052e-08 1.6389856462961472e-10 -1.1728672920579513e-10 -6.322999531896814e-10 2.9987335290819024e-07 2.1497489465842056e-07 7.145751686451764e-06 1.0000000018250357 0.999841789925054 0.9999999622058148 2.658550418679349e-10 1.4375777984067135e-09 2.4251171024545137e-08 1.6457518978518928e-10 -1.176555927078218e-10 -5.936841712723882e-10 3.3000473852779735e-09 2.080927266360327e-08 8.399595885923084e-08 0.9999977075564661 0.9998401512448563 1.0000545998891097 3.8114297981081193e-10 -6.0706577868022284e-06 2.425103330576602e-08 1.5796352932259597e-10 -1.1396182253275816e-10 -9.85513163227374e-10 2.989006731083828e-06 2.1352980675739377e-06 7.118600863661558e-05 0.9998615197687236 0.9997428809198624 1.003302197685525 4.247127786744972e-09 -0.0002059404598385036 2.4237816636716247e-08 -1.478635644729883e-13 -2.3480108006443837e-11 -6.46269109697615e-08 0.00017951773082286408 0.000128256679892342 0.004275910669006302 0.9999781881580826 0.9998262095116501 1.0005195481805633 1.0028582791953942e-09 -5.496896288296002e-05 2.4249796123857303e-08 1.0923993780042795e-10 -8.657714144456009e-11 -5.0388347785482784e-09 2.833453634327814e-05 2.024311810828376e-05 0.0006747920691618899
0.842 0.9997917398921473 0.9996930560433755 1.0049874064292406 4.826007495532415e-08 -3.521948104947264e-07 2.094897426767485e-08 -7.012368167595809e-11 -1.8247051653280066e-11 -3.612911499697855e-08 0.0003598646915113226 0.00025699816692269424 0.008572647169711338 0.9999997658386524 0.9998416213731973 1.0000055820457883 3.0331541605411957e-10 -6.118364517069326e-07 2.1181263625651093e-08 1.6336994681579655e-10 -1.1685463331026665e-10 -6.453325066514724e-10 3.0355828391767774e-07 2.1759955241029604e-07 7.233525878612747e-06 1.000000001643545 0.9998417897958138 0.9999999664735121 2.895544265034656e-10 1.4375043252303261e-09 2.1181294927960272e-08 1.6405888181991943e-10 -1.1722818636028187e-10 -6.066274680496436e-10 3.3087813529032276e-09 2.0965800145048377e-08 8.388848724650775e-08 0.999997655843324 0.9998401143180542 1.0000558315874817 4.219866267387547e-10 -6.069140484970393e-06 2.1180988217471976e-08 1.5732843849863058e-10 -1.1348712489990443e-10 -9.99253700019727e-10 3.025394983340345e-06 2.161281524152749e-06 7.205301989939167e-05 0.9998597931449043 0.9997416483821714 1.0033432674730054 6.006825352013413e-09 -0.0002008561626305935 2.1151544598404938e-08 -4.776223549044284e-12 -2.2807852965281396e-11 -6.316217733047835e-08 0.00018020117940558328 0.00012874364836628193 0.004292202954546019 0.9999777219887694 0.9998258766378435 1.0005306514495504 1.1972051750736577e-09 -5.4831717139735193e-05 2.1178233705995064e-08 1.0777702199602227e-10 -8.581019488704073e-11 -5.04928159873893e-09 2.864872746056822e-05 2.046753596640687e-05 0.0006822789339482773
0.852 0.9997917365755341 0.9996930514719419 1.0049873881319729 5.375187930363495e-08 -2.8555629386618894e-07 1.7922262696854738e-08 -1.1070693900888258e-10 -1.766467469388051e-11 -2.7109523053407402e-08 0.00035986800782204965 0.0002569866402611118 0.008572458030151182 0.999999760476647 0.9998416175445651 1.0000057097037416 2.8706950488400487e-10 -6.118213593944426e-07 1.8420912533437966e-08 1.6351384093325368e-10 -1.1641003790946419e-10 -6.58505071620044e-10 3.0719887045640256e-07 2.2019446030784403e-07 7.3202326518988584e-06 1.000000001486776 0.9998417896842361 0.9999999701524462 2.714152269994807e-10 1.4373077450916548e-09 1.842097907429008e-08 1.642171931289401e-10 -1.167889110352428e-10 -6.198837322398876e-10 3.319998531112774e-09 2.109847070804655e-08 8.366107614627668e-08 0.9999976041676168 0.9998400774169051 1.0000570623486134 4.2274791166969323e-10 -6.067623689300169e-06 1.8420317893941295e-08 1.5734603797361912e-10 -1.1300022281463542e-10 -1.0115769487404852e-09 3.0613337703846624e-06 2.186946563407624e-06 7.290925042084811e-05 0.9998581091452211 0.9997404461650601 1.003383315523215 7.845985654796388e-09 -0.00019589742768547655 1.8356885228712114e-08 -1.0794269640299435e-11 -2.2128553722061186e-11 -6.156140633806044e-08 0.00018084905240872923 0.00012920500339881855 0.0043076372011045146 0.999977257005765 0.9998255446003145 1.0005417258810088 1.36684727671643e-09 -5.469481463697744e-05 1.8414381824133515e-08 1.0677337821331986e-10 -8.503196100208937e-11 -5.042772012349459e-09 2.8957978632896353e-05 2.068841500921596e-05 0.0006896473622374467
0.862 0.9997917337287879 0.9996930467040521 1.004987338667593 5.9541570653639695e-08 -2.3491331487884262e-07 1.4900950376594444e-08 -1.6973464762130463e-10 -1.7075678408201878e-11 -1.8645522987284286e-08 0.00035987079171676944 0.0002569761599628767 0.008572259320504143 0.9999997551372106 0.99984161373194 1.0000058368313096 2.5583171860875743e-10 -6.118059954011775e-07 1.594348522260462e-08 1.6406731797040404e-10 -1.1595390900153018e-10 -6.718343159945509e-10 3.107962320911141e-07 2.227602782719313e-07 7.4059164038715884e-06 1.0000000013524635 0.9998417895887022 0.9999999733084369 2.3810219923943443e-10 1.4373827139856905e-09 1.5943624512628687e-08 1.647883693645709e-10 -1.163375042580708e-10 -6.334574878987751e-10 3.3299737140372854e-09 2.1200941412528395e-08 8.341006142574222e-08 0.9999975525270635 0.9998400405396975 1.000058292235284 4.101501398471083e-10 -6.0661070001202755e-06 1.5942233039519096e-08 1.5774490456237172e-10 -1.1250117779168999e-10 -1.0226118325001759e-09 3.0968384008237752e-06 2.2123045725839204e-06 7.375507605549968e-05 0.9998564667143833 0.9997392735097982 1.0034223669768259 9.794329809452215e-09 -0.00019106115767277907 1.5808872868439824e-08 -1.9338848326094558e-11 -2.144285411333641e-11 -5.984049192619865e-08 0.00018146333357718498 0.00012964218713671272 0.00432226069019794 0.9999767932037672 0.9998252133944888 1.0005527715808078 1.5389900447974363e-09 -5.4558254112169324e-05 1.5929745372839454e-08 1.0587375046621564e-10 -8.424278306767783e-11 -5.020595595556752e-09 2.9262454195305883e-05 2.0905874207349764e-05 0.0006969012362692663
0.872 0.9997917312301401 0.9996930417282803 1.0049872633606987 6.561735594385984e-08 -1.967925763686556e-07 1.1587551578875624e-08 -2.544536106095306e-10 -1.648080987891443e-11 -1.0723873007082107e-08 0.000359872965967422 0.0002569670738097198 0.008572057286936791 0.9999997498180794 0.9998416099336994 1.000005963484017 2.2916585141692957e-10 -6.117902237238793e-07 1.3725540602180958e-08 1.6445946303804385e-10 -1.1548635199478744e-10 -6.853365628469104e-10 3.143517627700247e-07 2.2529827220889827e-07 7.490617746580447e-06 1.0000000012383452 0.9998417895075958 0.99999997599723 2.091741231472504e-10 1.4378651762104835e-09 1.3725827743739821e-08 1.65202503555503e-10 -1.1587518529671076e-10 -6.473525742622239e-10 3.3366316571639098e-09 2.1273602111236914e-08 8.320114910682317e-08 0.999997500919387 0.9998400036847527 1.000059521301125 4.0379747108887987e-10 -6.064590282250093e-06 1.3722955427009279e-08 1.5794330907247792e-10 -1.1199085856412124e-10 -1.0324831776942535e-09 3.1319236096950037e-06 2.2373663928612174e-06 7.459085132183918e-05 0.9998548648232488 0.9997381296794057 1.0034604464304608 1.1873016426401177e-08 -0.00018634433254461382 1.3447934530742081e-08 -3.2114580571912475e-11 -2.075127354968219e-11 -5.80145348300831e-08 0.0001820458789910295 0.0001300565561517201 0.004336117947469816 0.9999763305775022 0.9998248830161127 1.0005637886539225 1.7335935600799891e-09 -5.4422034620091714e-05 1.3697185619979815e-08 1.0438715958483531e-10 -8.34439485829511e-11 -4.983999837799806e-09 2.9562309370435126e-05 2.1120026188591763e-05 0.0007040442332230593
0.882 0.9997917289876841 0.9996930365629402 1.0049871671170403 7.19470877900565e-08 -1.684838399542187e-07 7.440029638543745e-09 -3.731660347305744e-10 -1.5881482405816515e-11 -3.330690184304512e-09 0.00035987448796942636 0.00025695967939130614 0.00857185771941988 0.9999997445170528 0.9998416061482671 1.0000060897103997 2.1468601841303397e-10 -6.117742979619521e-07 1.174784356223074e-08 1.6427521002167605e-10 -1.1500829713035774e-10 -6.99027440512399e-10 3.1786705714106973e-07 2.2781027139200304e-07 7.574371619644234e-06 1.00000000114222 0.999841789439343 0.9999999782674952 1.9224301449523504e-10 1.438502019360894e-09 1.1748426082097759e-08 1.6504588066914557e-10 -1.1540218621567516e-10 -6.615735141970618e-10 3.3407315977529428e-09 2.1324136408022927e-08 8.303112374045599e-08 0.9999974493423759 0.9998399668504668 1.0000607495935465 4.1133008649380716e-10 -6.0630737913887635e-06 1.1742601303678308e-08 1.575123723424852e-10 -1.1146973793801351e-10 -1.0413116471115028e-09 3.1666035410349112e-06 2.262142289406425e-06 7.541690936522097e-05 0.9998533024684706 0.9997370139582394 1.0034975779458422 1.4089539162629053e-08 -0.00018174400741604682 1.1185432498110783e-08 -5.0942965694008825e-11 -2.005418297122548e-11 -5.609786221553567e-08 0.00018259842696522982 0.00013044938704401122 0.004349250949382235 0.9999758691218088 0.9998245534613036 1.000574777206663 1.95851593847712e-09 -5.428615563039508e-05 1.1690358203565677e-08 1.0174868562735642e-10 -8.263526906469455e-11 -4.934191217553093e-09 2.9857690928616738e-05 2.1330977609466907e-05 0.0007110798403793
0.892 0.9997917269367629 0.9996930312506173 1.0049870543725254 7.847964141291561e-08 -1.4786625975043212e-07 1.4551841012449157e-09 -5.3426464910503e-10 -1.527916718185538e-11 3.54840138717535e-09 0.00035987534978789104 0.00025695420747529307 0.00857166568898424 0.9999997392320721 0.9998416023741725 1.0000062155545912 2.1083758245139598e-10 -6.117586330270925e-07 9.990465242331393e-09 1.6361629694486128e-10 -1.145206032790506e-10 -7.129227541549973e-10 3.2134371220931186e-07 2.302981169372364e-07 7.657206805592897e-06 1.0000000010620316 0.999841789382473 0.9999999801634317 1.8575285643289174e-10 1.4388780423727124e-09 9.991626918765558e-09 1.6442237412514054e-10 -1.1491916201512285e-10 -6.761245451614925e-10 3.343381448906719e-09 2.136315202805926e-08 8.290217496328202e-08 0.9999973977939703 0.9998399300353731 1.000061977156185 4.312010488486301e-10 -6.06155794481364e-06 9.98001369803588e-09 1.5653761324831385e-10 -1.109386012195185e-10 -1.0492147348304743e-09 3.2008916356914245e-06 2.2866418290634236e-06 7.623356200207327e-05 0.9998517786723646 0.9997359256516362 1.003533785050288 1.6440317320939777e-08 -0.00017725731019662858 8.870116490358186e-09 -7.735832765091385e-11 -1.9352959702166104e-11 -5.410405013502035e-08 0.00018312260714425027 0.0001308218812866476 0.004361699301802386 0.9999754088317607 0.9998242247266169 1.0005857373476978 2.212262606740582e-09 -5.4150616773612856e-05 9.875871117814515e-09 9.788379923186032e-11 -8.181767104540883e-11 -4.8723338383753375e-09 3.0148737705660295e-05 2.153882942782735e-05 0.000718011368234756
0.902 0.9997917250410663 0.9996930258553733 1.0049869289528799 8.515235386621753e-08 -1.3327481396053903e-07 -8.205501042622215e-09 -7.450366699429382e-10 -1.4676852333173342e-11 9.928148774656773e-09 0.0003598755757246971 0.0002569508099496833 0.008571485357634672 0.9999997339612989 0.999841598610104 1.000006341057053 2.1242315145287285e-10 -6.117434062524558e-07 8.42963563813554e-09 1.6300446980974997e-10 -1.1402386323591761e-10 -7.270378560061532e-10 3.247831614381033e-07 2.327631308073271e-07 7.73914874781521e-06 1.0000000009959376 0.9998417893356704 0.9999999817255234 1.8450801191327118e-10 1.4388164920443095e-09 8.431914348211137e-09 1.638557436961847e-10 -1.1442743614847824e-10 -6.910100240886871e-10 3.3444420439441916e-09 2.1399443023998525e-08 8.283381306010913e-08 0.9999973462723443 0.9998398932381946 1.0000632040293915 4.5820241662976013e-10 -6.0600429208241015e-06 8.409139233433015e-09 1.55523693296741e-10 -1.1039841471499518e-10 -1.0563059543550584e-09 3.234800536972058e-06 2.3108737864044114e-06 7.704110352682952e-05 0.9998502924831183 0.99973486408572 1.0035690907242825 1.8916110359869893e-08 -0.00017288143925552572 6.2342331706728835e-09 -1.1257356902331658e-10 -1.8647090524264425e-11 -5.204594133280313e-08 0.00018361994887483807 0.0001311751694907726 0.004373500396226618 0.9999749497028187 0.9998238968091281 1.000596669186109 2.489486592704811e-09 -5.4015417432352705e-05 8.204918709715652e-09 9.312463853875323e-11 -8.099244358139525e-11 -4.799550524409337e-09 3.0435581083021164e-05 2.174367716066056e-05 0.0007248419654695883
0.912 0.9997917232987836 0.999693020463781 1.0049867938182713 9.189548069066935e-08 -1.2339806094520423e-07 -2.4825750167605165e-08 -1.0101760094460174e-09 -1.4077324147539834e-11 1.582358038838442e-08 0.0003598752177870701 0.00025694955316682384 0.008571319869238996 0.9999997287031411 0.9998415948549283 1.0000064662543797 2.1518486703408597e-10 -6.117283705820095e-07 7.041549486537857e-09 1.628775603677486e-10 -1.1351808928358974e-10 -7.413877062082161e-10 3.281866224059963e-07 2.3520603727091996e-07 7.820223448379845e-06 1.0000000009423422 0.9998417892977929 0.9999999829903874 1.8425394476641754e-10 1.4385640118217924e-09 7.04594312875156e-09 1.637852298714482e-10 -1.1392655147162413e-10 -7.062346633051615e-10 3.344010192169656e-09 2.143912059355864e-08 8.282194059561822e-08 0.9999972947759455 0.999839856457871 1.0000644302496458 4.88043746548294e-10 -6.0585284729070025e-06 7.002028705765072e-09 1.5489171724747698e-10 -1.0984972103329547e-10 -1.0626948376840314e-09 3.2683420742992475e-06 2.334846157132877e-06 7.783981593285318e-05 0.9998488429755419 0.9997338286075345 1.0036035173722726 2.1506184718266975e-08 -0.00016861366146867505 2.8119032267512315e-09 -1.5774316984166703e-10 -1.7938191039800055e-11 -4.993566702576984e-08 0.00018409188887848993 0.00013151031522585268 0.0043846895453329565 0.9999744917309921 0.9998235697065104 1.0006075728269095 2.785513267282705e-09 -5.3880556557154115e-05 6.608283629309464e-09 8.772970733845866e-11 -8.015951935379481e-11 -4.716923492053224e-09 3.07183454843918e-05 2.1945611174974817e-05 0.0007315746336340591
0.922 0.9997917217561548 0.9996930151916267 1.0049866506448966 9.86300289154916e-08 -1.1719870687750913e-07 -5.4116814048266427e-08 -1.329529393532385e-09 -1.3486165200032418e-11 2.1249926369449128e-08 0.0003598743496399746 0.00025695041703615445 0.008571171321737226 0.999999723456205 0.9998415911076558 1.0000065911796252 2.177280665153618e-10 -6.117130845514916e-07 5.808532150134273e-09 1.631681308831911e-10 -1.1300436404556361e-10 -7.559871325406206e-10 3.315551078067646e-07 2.3762721728317482e-07 7.900458600877297e-06 1.000000000899841 0.9998417892678372 0.999999983991168 1.8360262973925897e-10 1.438562565424674e-09 5.816852731624266e-09 1.641452441349492e-10 -1.1341801417792842e-10 -7.218034062108929e-10 3.341661331200366e-09 2.1487568472374973e-08 8.287497984853894e-08 0.9999972433034673 0.9998398196935356 1.0000656558492687 5.192677037807219e-10 -6.057014159716658e-06 5.733686130084998e-09 1.5456199230688067e-10 -1.0929287392847114e-10 -1.0684873628445816e-09 3.301527326093146e-06 2.3585662658407802e-06 7.862997050253493e-05 0.9998474292527008 0.9997328185857743 1.0036370867702533 2.4199453161271823e-08 -0.00016445131075644464 -2.1945394409093186e-09 -2.1402812516396318e-10 -1.7227021407194414e-11 -4.778466502931478e-08 0.00018453977825785993 0.00013182831852438977 0.004395300099354105 0.999974034913026 0.9998232434171297 1.0006184483646452 3.098185370441815e-09 -5.3746032904695234e-05 4.98806145183543e-09 8.149840794479323e-11 -7.931939751291038e-11 -4.625493349959123e-09 3.099714889908838e-05 2.2144717018517863e-05 0.0007382122369111692
0.932 0.9997917205323232 0.9996930101991992 1.0049864991567439 1.0526405542939382e-07 -1.138507041670401e-07 -1.0579112987693254e-07 -1.6944367843629781e-09 -1.2909934762509887e-11 2.6222561235216568e-08 0.00035987305976206967 0.0002569532997243089 0.008571040811917716 0.999999718219217 0.9998415873673845 1.0000067158632588 2.2068024415013167e-10 -6.116973478334684e-07 4.7198697479411815e-09 1.63387102936294e-10 -1.1248338090473342e-10 -7.708507705259648e-10 3.3488953521314325e-07 2.400269597379948e-07 7.979880391490824e-06 1.0000000008671417 0.9998417892448802 0.9999999847586027 1.8319196678528063e-10 1.4390121946729122e-09 4.735332531414742e-09 1.6444683639598273e-10 -1.1290230646934553e-10 -7.377208154728127e-10 3.3371034886119926e-09 2.155073386950944e-08 8.299537286671902e-08 0.9999971918538082 0.9998397829444807 1.0000668808564228 5.524028490539853e-10 -6.05549978167271e-06 4.580768086141575e-09 1.5404181765882354e-10 -1.087288920395659e-10 -1.0737862404167709e-09 3.3343667639713893e-06 2.3820409305923156e-06 7.941182552951479e-05 0.999846050449065 0.9997318334125922 1.003669819977193 2.698317247536954e-08 -0.00016039178682685905 -1.0139177732437194e-08 -2.8199725457056007e-10 -1.6514053333291726e-11 -4.5603700425409274e-08 0.00018496488894126584 0.00013213011923220717 0.004405363548489415 0.9999735792467113 0.9998229179402265 1.000629295873813 3.426991733666534e-09 -5.3611845476806634e-05 3.195162567742649e-09 7.390745278905903e-11 -7.847360709458458e-11 -4.526259937134633e-09 3.1272103442716356e-05 2.234107579672681e-05 0.000744757507297957
0.942 0.9997917198615571 0.9996930057195822 1.00498633606498 1.1169348719016542e-07 -1.1268957384975295e-07 -1.9602098759355374e-07 -2.0825345234052872e-09 -1.2358990315761982e-11 3.075694869278725e-08 0.00035987144441942644 0.00025695802726400594 0.008570928537293241 0.9999997129909802 0.9998415836332679 1.0000068403338989 2.2449450791011347e-10 -6.11681415108996e-07 3.767342246217742e-09 1.630979887625583e-10 -1.1195546459305308e-10 -7.859929841313556e-10 3.381908944054971e-07 2.4240549613310385e-07 8.05851126732825e-06 1.0000000008430114 0.9998417892280405 0.9999999853219188 1.8348960582875438e-10 1.4396580864460668e-09 3.795530935772207e-09 1.6425221918403517e-10 -1.1237972290351014e-10 -7.539919980461247e-10 3.3326255492715737e-09 2.1633728475172688e-08 8.312607046628183e-08 0.9999971404260861 0.999839746210163 1.0000681052943297 5.877685526553888e-10 -6.053985594071803e-06 3.5137478194215088e-09 1.5290750742840023e-10 -1.0815826297832906e-10 -1.0786893244822589e-09 3.366870435504522e-06 2.405276629337777e-06 8.018562525411157e-05 0.9998447057361338 0.9997308725071903 1.00370173718848 2.984110730431919e-08 -0.0001564325536740631 -2.329290304890845e-08 -3.604361401707934e-10 -1.5800252147568737e-11 -4.340288265538099e-08 0.00018536841962219552 0.0001324166003034598 0.004414909617938923 0.9999731247314845 0.9998225932762993 1.0006401153930493 3.77091044037399e-09 -5.3477993731510196e-05 9.87952681673474e-10 6.465960857066363e-11 -7.762244123064059e-11 -4.420183228918339e-09 3.154331592271021e-05 2.253476456747824e-05 0.0007512130503404342
0.952 0.9997917201616473 0.9996930021062729 1.0049861534049604 1.1780686391108338e-07 -1.1317415018559918e-07 -3.511313922433807e-07 -2.4519839041834747e-09 -1.1844310851260607e-11 3.486860107449874e-08 0.00035986960087615576 0.0002569643668989292 0.008570833936739977 0.9999997077703752 0.999841579904516 1.000006964618535 2.2821499720096773e-10 -6.116657746822545e-07 2.942791220018621e-09 1.6229054695877379e-10 -1.1142178334631209e-10 -8.0142800378897e-10 3.4146027308389716e-07 2.447628364684773e-07 8.136372600719494e-06 1.0000000008262697 0.9998417892164755 0.9999999857093205 1.8355896518461066e-10 1.4400121455314212e-09 2.9931980702172435e-09 1.635472273045806e-10 -1.1185098762661311e-10 -7.706218858490194e-10 3.330247311835847e-09 2.1737896257356756e-08 8.321815736479867e-08 0.9999970890197325 0.9998397094902703 1.0000693291791396 6.242457593731558e-10 -6.052472086081705e-06 2.4893170103398905e-09 1.5118559432173133e-10 -1.0758157273249819e-10 -1.0832924042811343e-09 3.399048050558392e-06 2.428279584915516e-06 8.095160247542985e-05 0.9998433943318938 0.9997299353221836 1.0037328574996607 3.275292213457728e-08 -0.000152571137655172 -4.539021881713605e-08 -4.4508321564634185e-10 -1.508724795603555e-11 -4.11916864956498e-08 0.00018575150109050246 0.00013268859099763676 0.004423966358224827 0.9999726713694624 0.99982226942781 1.0006509068995373 4.127199827844411e-09 -5.3344477355750905e-05 -2.0267362235672657e-09 5.414932840737437e-11 -7.676609895152304e-11 -4.308182283999142e-09 3.181088828016107e-05 2.272585666247134e-05 0.0007575813536775072
0.962 0.9997917221405432 0.9996929999087418 1.0049859359840965 1.2348921138586483e-07 -1.1485769426978307e-07 -6.129340933539718e-07 -2.7370093920834147e-09 -1.137672667960735e-11 3.8573041900471694e-08 0.00035986762114604924 0.0002569720427455348 0.008570755849851943 0.9999997025563551 0.9998415761803899 1.0000070887429413 2.30450874895475e-10 -6.116507017949292e-07 2.241488409478703e-09 1.6133926033696828e-10 -1.1088252184544371e-10 -8.171696091660875e-10 3.4469871974388373e-07 2.470986475032215e-07 8.213486839431359e-06 1.0000000008157646 0.9998417892093617 0.999999985948806 1.8203060469378195e-10 1.4397994199616352e-09 2.32990275000061e-09 1.6269811715605888e-10 -1.1131726945135038e-10 -7.87616043779616e-10 3.3303381824929272e-09 2.1859844427243884e-08 8.3261158236928e-08 0.9999970376346361 0.9998396727848178 1.0000705525167097 6.602515189040906e-10 -6.050959532766992e-06 1.4460962267871674e-09 1.4931958002505504e-10 -1.0699962986098131e-10 -1.0876863076477828e-09 3.4309088869417498e-06 2.4510557306140848e-06 8.170998095956844e-05 0.9998421155159465 0.99972902135406 1.003763198536747 3.569522581974308e-08 -0.00014880512541201222 -8.243011989233715e-08 -5.277632608548425e-10 -1.4375869035554844e-11 -3.897897010431701e-08 0.00018611520084408606 0.0001329468699021996 0.004432560229550204 0.9999722191670581 0.9998219464003003 1.000661670269653 4.492339690153071e-09 -5.321129581520275e-05 -6.474034460775401e-09 4.3518579785689416e-11 -7.590565146013615e-11 -4.191137050956e-09 3.207491781163967e-05 2.291442186525015e-05 0.0007638647948232432
0.972 0.9997917269571235 0.9996929999872366 1.004985657564217 1.2862339520341753e-07 -1.173660625229747e-07 -1.0461812494612928e-06 -2.8467330246543186e-09 -1.0958064182753236e-11 4.188577585667704e-08 0.00035986558631141333 0.0002569807521614918 0.008570692669533652 0.9999996973478854 0.9998415724601619 1.0000072127326978 2.312380259648488e-10 -6.116360005564788e-07 1.6657099634664284e-09 1.606952589082361e-10 -1.1033888510859005e-10 -8.332314950653042e-10 3.4790707576549e-07 2.494123263502678e-07 8.289875600742687e-06 1.0000000008102898 0.999841789205839 0.9999999860697986 1.789649624286264e-10 1.4392153836631795e-09 1.8178316612769643e-09 1.6214411304552806e-10 -1.107791253343783e-10 -8.049801296512755e-10 3.333581307680571e-09 2.1993368961460384e-08 8.324440382586191e-08 0.9999969862713116 0.9998396360942656 1.000071775298134 6.956010749653791e-10 -6.049447738267481e-06 2.972135630395949e-10 1.4787049290379532e-10 -1.064131469663584e-10 -1.0919588300379337e-09 3.4624616323931093e-06 2.473610644035854e-06 8.246097440430279e-05 0.9998408686528358 0.9997281301595544 1.0037927758931628 3.8643128064030686e-08 -0.00014513216207276037 -1.438234154926506e-07 -5.960263602274668e-10 -1.366684577218297e-11 -3.677299333228011e-08 0.00018646052710029324 0.00013319216784160937 0.004440716180260251 0.9999717681374094 0.9998216242040993 1.0006724052199154 4.863868239783565e-09 -5.307844809734909e-05 -1.3327763849887117e-08 3.4424350619026175e-11 -7.504178697212145e-11 -4.069888129131361e-09 3.2335497285907475e-05 2.3100526525720402e-05 0.0007700656452937918
0.982 0.9997917364562888 0.999693003681183 1.0049852752996307 1.330915752533325e-07 -1.2038130600627032e-07 -1.748653586595439e-06 -2.668726181397159e-09 -1.0562747285290127e-11 4.482226289270538e-08 0.0003598635606119788 0.00025699018077815104 0.008570642448463268 0.9999996921438798 0.999841568743064 1.0000073366140658 2.323335757599435e-10 -6.116211574176319e-07 1.2208595222682998e-09 1.6063602898071199e-10 -1.0979138423718035e-10 -8.496270161993298e-10 3.5108595861552376e-07 2.517032346882865e-07 8.36555797401044e-06 1.0000000008084806 0.9998417892049319 0.9999999861049265 1.7614622484958966e-10 1.4387734200978603e-09 1.4776163833625336e-09 1.6214596947964026e-10 -1.10236965639267e-10 -8.227196239089046e-10 3.33928807606353e-09 2.2131897056871955e-08 8.319397302814377e-08 0.999996934931171 0.999839599419712 1.0000729974924982 7.318007472683355e-10 -6.047936188490706e-06 -1.0889013906172087e-09 1.4726807962740839e-10 -1.0582216741269462e-10 -1.0961943811458978e-09 3.4937144058660642e-06 2.495949606053471e-06 8.320478490140446e-05 0.9998396532269799 0.9997272613803804 1.0038216022931006 4.1570674457446526e-08 -0.00014154994992915027 -2.439944853489797e-07 -6.33222130630239e-10 -1.2960500899671344e-11 -3.458143716122345e-08 0.00018678843247836848 0.00013342517082423806 0.004448457722487707 0.9999713183040078 0.9998213028568889 1.0006831112190522 5.24072586253958e-09 -5.2945932869127746e-05 -2.408194839163136e-08 2.8814667252435866e-11 -7.417529778990288e-11 -3.945236816637584e-09 3.2592715210055855e-05 2.3284233788232672e-05 0.0007761860739905707
0.992 0.9997917535026498 0.9996930130484211 1.0049847218539134 1.3677843851321137e-07 -1.2362982245157793e-07 -2.864305944962274e-06 -2.0783422952001236e-09 -1.0105671626390065e-11 4.739789571036701e-08 0.0003598615829676345 0.0002570000133307688 0.008570602891289213 0.9999996869432092 0.9998415650282986 1.0000074604134326 2.3537635066861137e-10 -6.116057591943928e-07 9.044697979577635e-10 1.6119834645240871e-10 -1.0924068965079631e-10 -8.663697656449828e-10 3.5423600207629086e-07 2.5397098411053495e-07 8.440551851952834e-06 1.0000000008087697 0.9998417892055222 0.9999999860907697 1.7524440933037155e-10 1.4388872952279873e-09 1.32963429103226e-09 1.6271885844458294e-10 -1.0969158688773089e-10 -8.408402923283387e-10 3.345396364471903e-09 2.2269732767221884e-08 8.315722214027467e-08 0.9999968836170233 0.9998395627632473 1.0000742190345953 7.702126152185928e-10 -6.046424470309595e-06 -2.9202042313658414e-09 1.4774028254874313e-10 -1.052281516928667e-10 -1.1004736844250907e-09 3.524675017694826e-06 2.518077808371785e-06 8.394160486745562e-05 0.9998384688935262 0.9997264147793895 1.0038496863797337 4.4449765032814916e-08 -0.00013805624740322454 -4.045386602058514e-07 -6.191057607712886e-10 -1.22557800835302e-11 -3.2411421142685734e-08 0.0001870998173844426 0.00013364652299021617 0.004455807005404495 0.9999708697060705 0.9998209823875271 1.0006937873592083 5.621502111005942e-09 -5.281374889600174e-05 -4.098795904230439e-08 2.8818134373473028e-11 -7.330715037365175e-11 -3.817945826601636e-09 3.284665630175703e-05 2.3465603967977556e-05 0.000782228153684954
1.002 0.9997917824395864 0.9996930311942976 1.0049838945586251 1.3957436991659674e-07 -1.2687401654775628e-07 -4.599605771706969e-06 -9.550558873545299e-10 -9.390159384484794e-12 4.962798154665272e-08 0.00035985965096123253 0.00025700993588245367 0.008570571106125312 0.9999996817448316 0.9998415613151298 1.0000075841547984 2.400428528851128e-10 -6.115898256587814e-07 6.953506788621998e-10 1.6220788912088347e-10 -1.0868736373559939e-10 -8.834725783117659e-10 3.5735807686544276e-07 2.5621555823727593e-07 8.51487652388433e-06 1.00000000080944 0.9998417892063836 0.9999999860671831 1.7596842430340146e-10 1.4395368306660337e-09 1.3861482623830824e-09 1.636645802180576e-10 -1.0914356530039041e-10 -8.593478265804735e-10 3.351186428294271e-09 2.2401910385064472e-08 8.31351572377276e-08 0.9999968323338962 0.9998395261285397 1.0000754398059017 8.102147749067179e-10 -6.044912603864269e-06 -5.518780765455142e-09 1.493297691643086e-10 -1.0463163178932665e-10 -1.104873968926561e-09 3.5553511837240865e-06 2.5400005049909993e-06 8.467162060399533e-05 0.9998373155501924 0.99972559029179 1.0038770310089093 4.7249000873844453e-08 -0.0001346488679316422 -6.570069806778719e-07 -5.313065413049528e-10 -1.1546531487784758e-11 -3.02695219034981e-08 0.00018739553267790288 0.00013385682919424196 0.0044627848782429445 0.999970422406237 0.9998206628415309 1.0007044321729952 6.002632018503987e-09 -5.2681895372635375e-05 -6.735917682788343e-08 3.66346447424852e-11 -7.243766309310778e-11 -3.688740210948972e-09 3.30974018744604e-05 2.3644694863796096e-05 0.0007881938683703645
1.012 0.9997918296996798 0.9996930627090906 1.0049826409956861 1.413767701168944e-07 -1.299060328873778e-07 -7.242712877783262e-06 7.93088366152813e-10 -8.031560078701015e-12 5.152771939325833e-08 0.00035985768727330456 0.0002570196218188004 0.008570542870714144 0.9999996765480063 0.9998415576030356 1.00000770785562 2.4436214819472017e-10 -6.115737978346011e-07 5.467327540045387e-10 1.633512673452351e-10 -1.0813237194982633e-10 -9.009485303018454e-10 3.6045314884169824e-07 2.5843716170778804e-07 8.588552720421454e-06 1.0000000008087333 0.9998417892062597 0.999999986075653 1.7638316724932257e-10 1.440281325417208e-09 1.6481735499474962e-09 1.6464536315673787e-10 -1.0859356705925218e-10 -8.7824902122328e-10 3.356359475518361e-09 2.252367462341694e-08 8.311575728542926e-08 0.9999967810901988 0.9998394895216651 1.0000766596078348 8.495192591495687e-10 -6.04340102986458e-06 -9.361190977387402e-09 1.5194247504331977e-10 -1.0403314511344813e-10 -1.1094687271227666e-09 3.585750402945654e-06 2.5617229146965888e-06 8.539501227908924e-05 0.9998361934355474 0.9997247880953044 1.003903630918779 4.993414869905409e-08 -0.0001313256785405 -1.0463414837703556e-06 -3.479697240529868e-10 -1.0816464711170146e-11 -2.8161791316023612e-08 0.00018767638097074514 0.00013405665669387782 0.004469410928060453 0.9999699765011457 0.999820344288627 1.0007150433825485 6.37869453834929e-09 -5.255037190693785e-05 -1.0794345193855766e-07 5.434322300284316e-11 -7.156661761944681e-11 -3.558307413960495e-09 3.3345029827281866e-05 2.3821561784943903e-05 0.000794085115639908
1.022 0.9997919045868069 0.9996931142281537 1.0049807405187512 1.4209101097229772e-07 -1.3254261356062013e-07 -1.118447732608226e-05 3.197407411434078e-09 -5.362187509928286e-12 5.311218392151866e-08 0.00035985546880369624 0.0002570286873816031 0.00857051094040763 0.9999996713525487 0.9998415538918906 1.0000078315210517 2.4669659198249736e-10 -6.115581980275858e-07 3.7871784383593336e-10 1.6432381197083737e-10 -1.0757645951555105e-10 -9.188103290420408e-10 3.635219441507137e-07 2.6063603815101624e-07 8.661598831287546e-06 1.000000000804965 0.9998417892039486 0.9999999861568716 1.7488828813637406e-10 1.4405981530533342e-09 2.1023452012137767e-09 1.6533592464611995e-10 -1.0804229145054448e-10 -8.9754980501322e-10 3.3596750348076967e-09 2.2631194374069928e-08 8.309630635847794e-08 0.9999967298992358 0.9998394529521878 1.0000778781260122 8.861543325856326e-10 -6.041890270423788e-06 -1.5125737820202522e-08 1.5545874694063318e-10 -1.0343357200757349e-10 -1.114328757163723e-09 3.6158796361584763e-06 2.5832499872105024e-06 8.611194997967696e-05 0.9998351032590858 0.9997240087030812 1.0039294696480134 5.247013251616074e-08 -0.00012808459815762742 -1.6349090849719158e-06 -5.166448783035889e-11 -1.0032255022876563e-11 -2.6093774072130096e-08 0.00018794311582718293 0.0001342465353593978 0.004475703471157194 0.9999695321354534 0.9998200268327616 1.0007256175664196 6.744387335341016e-09 -5.241917817852774e-05 -1.6936388503207382e-07 8.364716793833762e-11 -7.069526514283324e-11 -3.427297330084088e-09 3.3589614326987446e-05 2.3996257355208513e-05 0.0007999037027952063
1.032 0.9997920202378846 0.9996931951204027 1.0049778815145358 1.4163345174370584e-07 -1.3462123098459037e-07 -1.693936393614564e-05 6.192465838520272e-09 -3.06327285807725e-13 5.439631112039979e-08 0.0003598524813992576 0.00025703659045281645 0.008570461520156529 0.9999996661591556 0.999841550182198 1.0000079551356995 2.4700086989565315e-10 -6.115432271861139e-07 6.419266437792096e-11 1.6501234124311837e-10 -1.0701964636502462e-10 -9.370707039386231e-10 3.665648808202406e-07 2.6281254280003074e-07 8.734028748068973e-06 1.000000000796669 0.9998417891984035 0.9999999863467723 1.7147695306822855e-10 1.44028619223409e-09 2.7117818565587826e-09 1.6561158090136862e-10 -1.0749041850134467e-10 -9.172567728402385e-10 3.3597246224246434e-09 2.2723263595217314e-08 8.304470401045249e-08 0.9999966787811496 0.9998394164345509 1.0000790948835088 9.197271571636813e-10 -6.040380526123364e-06 -2.3751046846324385e-08 1.59868495549418e-10 -1.0283355741391229e-10 -1.1195210694766514e-09 3.6457452127278526e-06 2.604586334213411e-06 8.682259148158171e-05 0.9998340463675421 0.9997232530825391 1.0039545155969156 5.482283271806244e-08 -0.00012492359593467643 -2.506964251974457e-06 3.6563980601720923e-10 -9.123518535406775e-12 -2.40705258783087e-08 0.00018819643748617713 0.00013442695536907505 0.004481679460294556 0.999969089519839 0.9998197106249662 1.0007361497312026 7.095852776296225e-09 -5.2288313538743455e-05 -2.606176024772935e-07 1.2553752726734616e-10 -6.982334013981599e-11 -3.2963242192453344e-09 3.383122550941859e-05 2.4168831325403962e-05 0.0008056513400313279
1.042 0.9997921947516881 0.9996933182961045 1.0049736346833462 1.3993595463778726e-07 -1.35998062020941e-07 -2.5163341996956365e-05 9.58269316533291e-09 8.762711130440613e-12 5.5394877497418673e-08 0.0003598476353762734 0.00025704242673539086 0.008570367370153912 0.9999996609698626 0.9998415464754172 1.0000080786520202 2.461947014749118e-10 -6.115286110919033e-07 -5.888280366784897e-10 1.6553452893283288e-10 -1.064631833149957e-10 -9.557417938094657e-10 3.6958237162023673e-07 2.649673914542295e-07 8.805855419339337e-06 1.0000000007828336 0.9998417891889011 0.9999999866702333 1.6710748627590818e-10 1.4396199168671236e-09 3.403582382049735e-09 1.655932326138889e-10 -1.0693884425671416e-10 -9.373765974107759e-10 3.3547942246188975e-09 2.2801971608047354e-08 8.291298869527137e-08 0.9999966277653876 0.9998393799898353 1.0000803091815456 9.508068174900522e-10 -6.038871521897727e-06 -3.650004856520214e-08 1.6525894426084925e-10 -1.022334643695592e-10 -1.1251097519723652e-09 3.6753530796886583e-06 2.625736394992931e-06 8.752708441676997e-05 0.9998330249497827 0.9997225228017881 1.0039787171761894 5.695952789526318e-08 -0.00012184068985613179 -3.773202939595988e-06 8.970518808647494e-10 -7.955839457919085e-12 -2.2096631061549e-08 0.00018843698193075187 0.00013459836008083363 0.00448735423025409 0.999968648953361 0.9998193958793299 1.000746632779615 7.430170196342634e-09 -5.2157776857349746e-05 -3.935971113335388e-07 1.7976198786902346e-10 -6.894990184264768e-11 -3.1659664747857475e-09 3.406992913739648e-05 2.433933034818916e-05 0.0008113296288424722
1.052 0.999792452441981 0.999693501103373 1.00496742332128 1.369490857628164e-07 -1.3654766685978963e-07 -3.6664610660271346e-05 1.3020143320689276e-08 2.4182087231445934e-11 5.6122492561297284e-08 0.0003598387368538686 0.0002570445489377439 0.00857017506723915 0.9999996557886401 0.9998415427743883 1.0000082019759648 2.450051388744011e-10 -6.115138124430526e-07 -1.8474827185324842e-09 1.6602784640906258e-10 -1.0590717998972657e-10 -9.748361405507034e-10 3.725751098920411e-07 2.6710172494829463e-07 8.877094869272851e-06 1.0000000007632295 0.9998417891752782 0.9999999871330459 1.6254618619582649e-10 1.4391368933940662e-09 4.063372851271957e-09 1.6544174345070146e-10 -1.0638787410456183e-10 -9.579165035635698e-10 3.342719267176557e-09 2.2871411800176003e-08 8.267949101111154e-08 0.9999965768936854 0.9998393436478943 1.0000815200282929 9.797746980165976e-10 -6.037362720083242e-06 -5.5013642794810643e-08 1.715566299205286e-10 -1.0163475513514508e-10 -1.1311548257681373e-09 3.704708969560886e-06 2.646704525016833e-06 8.822556712880062e-05 0.9998320422788953 0.9997218202026531 1.0040019970756042 5.8848706459299756e-08 -0.00011883394574337084 -5.574869072950477e-06 1.515659733421036e-09 -6.279680829773382e-12 -2.0176218674112367e-08 0.00018866529728617967 0.00013476112975232076 0.004492740940526912 0.9999682108501303 0.9998190828920629 1.0007570568767856 7.74429847126382e-09 -5.20275667335055e-05 -5.835707472530345e-07 2.441006414035044e-10 -6.807245150213613e-11 -3.036766809055549e-09 3.430578548346756e-05 2.450779719099352e-05 0.0008169400324816825
1.062 0.9997928251325663 0.9996937662545106 1.004958492510283 1.3264292025812882e-07 -1.361634859120782e-07 -5.2402023821188556e-05 1.600114231422643e-08 4.914107381394501e-11 5.659358283913993e-08 0.00035982155844284483 0.00025703989788421097 0.00856978273434527 0.9999996506220197 0.9998415390837806 1.0000083249521976 2.4400105956968043e-10 -6.114984450011571e-07 -4.048733806762367e-09 1.663640484555245e-10 -1.0535281474480041e-10 -9.943660736494622e-10 3.7554394072562474e-07 2.692168095078895e-07 8.947764017690921e-06 1.0000000007387346 0.999841789158162 0.9999999877143334 1.5839926887937704e-10 1.4392229884980524e-09 4.544390140992829e-09 1.6507582333206422e-10 -1.0583896964797798e-10 -9.788832635660119e-10 3.3230261680707604e-09 2.2935712858902485e-08 8.235357397887818e-08 0.9999965262234195 0.9998393074497478 1.0000827260593659 1.006862464222312e-09 -6.0358537336843695e-06 -8.133907023629674e-08 1.7821195678684293e-10 -1.0103671632611493e-10 -1.1377145709347222e-09 3.7338180257678097e-06 2.667494690718621e-06 8.891816102871711e-05 0.999831102984643 0.9997211485953962 1.0040242458127466 6.046055268148481e-08 -0.00011590147650957083 -8.086674906162417e-06 2.171289596749293e-09 -3.6476607356782775e-12 -1.831298192646348e-08 0.0001888817980023326 0.00013491554927528416 0.004497849490004901 0.9999677757696024 0.9998187720631427 1.0007674087309542 8.035153743554282e-09 -5.189768190887757e-05 -8.495399696344055e-07 3.1375464689236093e-10 -6.718575689996994e-11 -2.9092343645721137e-09 3.4538846477220315e-05 2.4674268702381327e-05 0.0008224838093847617
1.072 0.9997933533656674 0.9996941426903363 1.004945880200625 1.270071658413887e-07 -1.3475836233317645e-07 -7.34655874241785e-05 1.7886756023138533e-08 8.767191588587592e-11 5.682237861464595e-08 0.000359788298695498 0.0002570228958003204 0.008569003283039051 0.9999996454796146 0.9998415354104647 1.0000084473517465 2.444410081959376e-10 -6.114825636102129e-07 -7.579884180616586e-09 1.6611688981500084e-10 -1.0480062344827677e-10 -1.014343328912109e-09 3.7848942871531973e-07 2.7131362727150433e-07 9.017874051330077e-06 1.0000000007115266 0.9998417891391089 0.9999999883619692 1.5596049839131905e-10 1.4398230105654963e-09 4.688703303471988e-09 1.641393372668805e-10 -1.0529202435458388e-10 -1.0002841288238234e-09 3.298959329003819e-09 2.2998203433182152e-08 8.197055550083068e-08 0.9999964758310639 0.9998392714500537 1.0000839254556433 1.033002827293335e-09 -6.034344617123339e-06 -1.1792599365270119e-07 1.8416579010706758e-10 -1.0044055415227701e-10 -1.1448430807094712e-09 3.7626839471214945e-06 2.6881098330508225e-06 8.96049542823671e-05 0.9998302133424413 0.9997205124652497 1.0040453148866777 6.176799030964691e-08 -0.00011304144135983119 -1.1517636233693695e-05 2.790673624014482e-09 7.194142098784111e-13 -1.651019302268138e-08 0.00018908668299372105 0.00013506175004283046 0.00450268457375359 0.9999673444490482 0.9998184639195191 1.0007776708222265 8.300477086470136e-09 -5.176812156033372e-05 -1.2143822689577078e-06 3.813057334739349e-10 -6.628118433581978e-11 -2.783843515940128e-09 3.476915041755267e-05 2.483877203588453e-05 0.0008279618912542289
1.082 0.9997940873481438 0.9996946662571721 1.0049283942697105 1.2005213792391904e-07 -1.3226489360234904e-07 -0.00010103376736789586 1.7947579836840823e-08 1.441941078119683e-10 5.682290197525423e-08 0.0003597251834324712 0.000256983726039013 0.008567507365107249 0.9999996403744333 0.999841531763736 1.000008568864288 2.4810941530506045e-10 -6.114666079398978e-07 -1.2851441319797066e-08 1.6489115932048944e-10 -1.0425140661205588e-10 -1.0347798974433737e-09 3.814115877983738e-07 2.733927225791572e-07 9.087426034294114e-06 1.0000000006850687 0.999841789120593 0.9999999889926896 1.5704968221192026e-10 1.440497849040282e-09 4.353022078795655e-09 1.6232683786830772e-10 -1.0474786926054605e-10 -1.0221273511047436e-09 3.2759929572275862e-09 2.3061916148287217e-08 8.160801941122923e-08 0.9999964258154627 0.9998392357194464 1.000085115865227 1.0596717719948544e-09 -6.03283580893848e-06 -1.6758730213698885e-07 1.882167769836082e-10 -9.984754058060447e-11 -1.1525918819851935e-09 3.791308043419469e-06 2.7085511832313927e-06 9.02859809131585e-05 0.9998293815569502 0.9997199176751088 1.004065010051284 6.274697968917401e-08 -0.00011025204470095912 -1.6108840062893406e-05 3.282091192773921e-09 8.12290400299672e-12 -1.4770721958609465e-08 0.00018927979874492086 0.00013519961238329123 0.004507242428746675 0.9999669178359731 0.9998181591382818 1.0007878206322853 8.538724139519175e-09 -5.163888524749301e-05 -1.7046824630431195e-06 4.374666754726751e-10 -6.534171793160544e-11 -2.6610357689261878e-09 3.4996713571192974e-05 2.5001318646322395e-05 0.0008333746845437744
1.092 0.9997950874209551 0.9996953800432314 1.0049046005706137 1.1180991534719711e-07 -1.2863567420533672e-07 -0.0001363038241685098 1.5428238941090405e-08 2.220440961829486e-10 5.6608952322278274e-08 0.00035960897739103494 0.0002569058343475374 0.008564740581039518 0.9999996353229457 0.9998415281553621 1.0000086890965627 2.5569839784656283e-10 -6.114510520481521e-07 -2.0265102698815852e-08 1.6273839447480218e-10 -1.0370554819346876e-10 -1.055687800981e-09 3.843099484832534e-07 2.754542938767516e-07 9.156409925791515e-06 1.000000000663874 0.9998417891058385 0.999999989497667 1.623908165866776e-10 1.440773522935284e-09 3.435268164502152e-09 1.5978932406132207e-10 -1.0420724357852119e-10 -1.0444200363928506e-09 3.259474393716816e-09 2.3130066286737792e-08 8.135930262007876e-08 0.9999963763005992 0.9998392003465147 1.0000862943375715 1.0872756093918186e-09 -6.031327783498851e-06 -2.334180459043184e-07 1.8952008439495895e-10 -9.925676077954614e-11 -1.1610095776014811e-09 3.819688229803986e-06 2.7288175383337135e-06 9.09611940880345e-05 0.9998286180101262 0.9997193716428345 1.0040830854186191 6.337569821149267e-08 -0.0001075315347670536 -2.2127199392282863e-05 3.544556404747226e-09 2.065336949868542e-11 -1.3097052066641801e-08 0.00018946042337686053 0.00013532861142241543 0.00451150570099122 0.9999664971174083 0.9998178585675941 1.0007978299482305 8.747530420390754e-09 -5.150997256478357e-05 -2.3501529423596715e-06 4.724031132633149e-10 -6.433988741191506e-11 -2.54122069488913e-09 3.522151733709693e-05 2.5161895116739846e-05 0.0008387217624258097
1.102 0.9997964238161503 0.9996963342060519 1.0048728275139571 1.023345809534278e-07 -1.2384342648099932e-07 -0.00018039411907195052 9.622625787914027e-09 3.2013522150104175e-10 5.6194094598455026e-08 0.0003594022837277576 0.0002567625645486041 0.008559812032586604 0.9999996303448592 0.9998415245994239 1.000008807578265 2.6559155283507815e-10 -6.114360466980962e-07 -3.01752240401147e-08 1.6025984362456354e-10 -1.031639169334616e-10 -1.0770786977801042e-09 3.8718357830485516e-07 2.774981368460068e-07 9.224801612296095e-06 1.0000000006530476 0.9998417890984933 0.9999999897539684 1.7039631324220452e-10 1.4404991682298225e-09 1.9026999143246982e-09 1.5722372318377147e-10 -1.0367077816251794e-10 -1.0671704129534518e-09 3.253142257309072e-09 2.3205205504525534e-08 8.125099547845831e-08 0.999996327437472 0.9998391654391445 1.0000874572793874 1.1139434946980792e-09 -6.0298206917088514e-06 -3.18663159859024e-07 1.8781392663519737e-10 -9.86690274394217e-11 -1.1701417352749867e-09 3.847817428505455e-06 2.7489041042341048e-06 9.16304251050853e-05 0.9998279354362933 0.9997188834664249 1.0040992392741985 6.36341216163277e-08 -0.00010487820222205158 -2.985445696104763e-05 3.4806135950018703e-09 4.151194394832771e-11 -1.1491296785380336e-08 0.00018962694565957352 0.00013544758780055716 0.004515435823055039 0.9999660837422149 0.9998175632426344 1.0008076643325905 8.922579850995245e-09 -5.1381382779400585e-05 -3.182557542524516e-06 4.771914667501299e-10 -6.323268468778364e-11 -2.424775792644774e-09 3.544348898728291e-05 2.532044939285836e-05 0.0008440014043131251
1.112 0.999798175473022 0.9996975851278428 1.0048311926176103 9.170208343721749e-08 -1.1788109094217763e-07 -0.00023422126750182094 -5.101040217341286e-11 4.2677358949128375e-10 5.559164693408844e-08 0.0003590477486913389 0.00025651301262921954 0.00855135691124377 0.9999996254625448 0.9998415211119037 1.0000089237763958 2.7481185449814936e-10 -6.114213260498312e-07 -4.2845547094141276e-08 1.582771251195448e-10 -1.0262723437381537e-10 -1.0989646146187927e-09 3.90030646370068e-07 2.7952320910942294e-07 9.292554307908747e-06 1.0000000006575904 0.9998417891021291 0.9999999896418301 1.781123640219795e-10 1.4399408233864266e-09 -1.8065827845565826e-10 1.555270615155474e-10 -1.0313891661049058e-10 -1.090386999276452e-09 3.255195713421118e-09 2.3287496602582205e-08 8.121302282777332e-08 0.9999962794046193 0.9998391311248923 1.000088600442842 1.1364826574668634e-09 -6.028314267171755e-06 -4.2653157377064067e-07 1.8324257171601607e-10 -9.808388898353396e-11 -1.1800315869178462e-09 3.8756808813976324e-06 2.768800558025404e-06 9.229332086650759e-05 0.9998273489821782 0.9997184639670087 1.0041131125963474 6.350548880855611e-08 -0.00010229037905460018 -3.957111431886799e-05 3.010987827172638e-09 7.535051386601318e-11 -9.955216866163734e-09 0.00018977641781424236 0.00013555442814421162 0.004518962403921787 0.9999656794319575 0.9998172743933704 1.0008172828645021 9.058612332833312e-09 -5.12531147312385e-05 -4.234096106034505e-06 4.4514203148289653e-10 -6.195578401144266e-11 -2.3120480714319187e-09 3.566247424677184e-05 2.547687118681448e-05 0.0008492099461183954
1.122 0.9998004277299287 0.9996991937676162 1.0047776555024506 8.001063592247236e-08 -1.1076216422075388e-07 -0.00029835981414767305 -1.3984604946447666e-08 5.099188331610275e-10 5.4814671161110275e-08 0.0003584616679576314 0.000256097453939014 0.00853738471702983 0.9999996207000994 0.9998415177100175 1.0000090371176944 2.812788839436801e-10 -6.114064334027355e-07 -5.8411513340067e-08 1.5734865256843873e-10 -1.0209624309434799e-10 -1.1213571421743526e-09 3.928477465185548e-07 2.8152712550441056e-07 9.359586735982097e-06 1.000000000681496 0.9998417891195995 0.9999999890662765 1.8347770498631531e-10 1.4395550322804076e-09 -2.637468790098401e-09 1.5529489325546658e-10 -1.0261249404036988e-10 -1.1140780309080926e-09 3.256300419643903e-09 2.3374300295138378e-08 8.108139949694742e-08 0.9999962324068585 0.999839097550087 1.0000897189554843 1.1526392271886657e-09 -6.026808051309061e-06 -5.599682894247681e-07 1.76028279287735e-10 -9.750147897931948e-11 -1.1907190990349661e-09 3.903252508915807e-06 2.788488441625459e-06 9.294926131902064e-05 0.9998268761096303 0.9997181256194612 1.0041242912789752 6.297887164440589e-08 -9.976643787319826e-05 -5.153558161217914e-05 2.0887611659087657e-09 1.285449601890535e-10 -8.490235618948765e-09 0.00018990397619004192 0.00013564565108218265 0.004521969486238691 0.999965286175817 0.9998169934409319 1.0008266382589799 9.151726225504897e-09 -5.112516705921743e-05 -5.535275352664723e-06 3.729929932292805e-10 -6.041588520032953e-11 -2.2033541523767773e-09 3.587820133148029e-05 2.5630966278867427e-05 0.0008543409304701189
1.132 0.9998032687952679 0.9997012231410268 1.00471009989202 6.738068840478327e-08 -1.0252133224972057e-07 -0.00037289709548492787 -3.2329848429599735e-08 5.04137695675184e-10 5.387596095710594e-08 0.00035752796358543205 0.0002554330356159074 0.00851513586333224 0.9999996160821525 0.9998415144113615 1.0000091470165453 2.84797228870456e-10 -6.11391081536971e-07 -7.68617810072616e-08 1.575058581195937e-10 -1.0157030748541802e-10 -1.1442676565377242e-09 3.9562951160878627e-07 2.835060032044704e-07 9.425774375914987e-06 1.0000000007267908 0.9998417891523531 0.9999999879794774 1.8631122758362299e-10 1.4396290086758636e-09 -5.184112745867378e-09 1.5654398095746436e-10 -1.0209200928444341e-10 -1.1382523382809685e-09 3.2440462353159727e-09 2.346191180550752e-08 8.060545564411589e-08 0.9999961866719864 0.9998390648774712 1.0000908073982038 1.1620916217944226e-09 -6.025301755875998e-06 -7.214063224974452e-07 1.663319217311118e-10 -9.692160175439715e-11 -1.2022416162667105e-09 3.93049089644271e-06 2.8079383060536096e-06 9.359726529564802e-05 0.9998265363045145 0.9997178823445555 1.004132312925928 6.20504344193145e-08 -9.730479141841568e-05 -6.595961161064484e-05 7.102778463606082e-10 2.0927681655781035e-10 -7.097455860108889e-09 0.00019000215149162303 0.0001357159143078669 0.00452427917319942 0.999964906205591 0.9998167219797545 1.000835677458377 9.200413562933593e-09 -5.099753856589013e-05 -7.112372182430209e-06 2.619985427897407e-10 -5.848940295129188e-11 -2.0989821771333443e-09 3.6090237922266214e-05 2.578242577575806e-05 0.0008593840864138895
1.142 0.9998067850279371 0.9997037349493816 1.0046264443178503 5.395254803442116e-08 -9.321481405661806e-08 -0.0004573002069942641 -5.496317772321132e-08 2.96180602468328e-10 5.278803236795025e-08 0.0003560939509735054 0.0002544107481182139 0.008480980174621938 0.9999996116326343 0.9998415112330313 1.0000092529039932 2.857508716446e-10 -6.113753646634398e-07 -9.804583655671455e-08 1.5834865538492892e-10 -1.0105073693804914e-10 -1.1677078566645398e-09 3.983686516566038e-07 2.8545462043868507e-07 9.490947372759084e-06 1.0000000007927659 0.9998417891998825 0.9999999863987701 1.8700564585354833e-10 1.4400686168683703e-09 -7.466410892615797e-09 1.5880087846782475e-10 -1.0157783867664696e-10 -1.1629186360424392e-09 3.2080772110205483e-09 2.354751534504651e-08 7.955950806227977e-08 0.9999961424453725 0.9998390332823415 1.000091859933295 1.1651459182831042e-09 -6.023795473049859e-06 -9.125214794903987e-07 1.544098141605195e-10 -9.634214694100055e-11 -1.2146341638026253e-09 3.957335360345814e-06 2.8271069152007733e-06 9.423589408622138e-05 0.9998263505678144 0.9997177491455274 1.004136678794562 6.072232342949479e-08 -9.490389195939305e-05 -8.298189741606924e-05 -1.0800798191638468e-09 3.2727170337668156e-10 -5.77767431667182e-09 0.00019006012939154477 0.00013575748616334308 0.004525634055615802 0.9999645419480769 0.9998164617435701 1.000844342761248 9.204289341250075e-09 -5.087022843407498e-05 -8.984674183855463e-06 1.1867560563598364e-10 -5.601943811022111e-11 -1.999191025318903e-09 3.629794454481276e-05 2.593079280138465e-05 0.0008643242187796097
1.152 0.9998110552135349 0.999706785490608 1.0045247776466588 3.9881910959346555e-08 -8.291964039519166e-08 -0.0005503145052708895 -8.146292952800908e-08 -2.8673496711456646e-10 5.156311098116605e-08 0.00035396957543997544 0.0002528948757728995 0.00843039717276395 0.999999607373718 0.9998415081908688 1.0000093542531443 2.833986972340691e-10 -6.113596621660098e-07 -1.2170408218791566e-07 1.5933528932983843e-10 -1.005387816376804e-10 -1.191689837177861e-09 4.0105612141518546e-07 2.873665524190502e-07 9.554891783061227e-06 1.0000000008756218 0.9998417892594751 0.9999999844153474 1.8482286050536053e-10 1.4404937378959885e-09 -9.117807397899167e-09 1.6139510945419786e-10 -1.010709348502692e-10 -1.1880867158101528e-09 3.1443070085841948e-09 2.3629681547456e-08 7.788158421914435e-08 0.9999960999825737 0.9998390029472702 1.0000928704803522 1.1610307991132594e-09 -6.022289580694596e-06 -1.1340097846863817e-06 1.4087606295643704e-10 -9.576234123972705e-11 -1.2279293355904804e-09 3.983702325150362e-06 2.845934661720242e-06 9.486316218602858e-05 0.9998263406841785 0.9997177415856461 1.004136871018495 5.9000949746398584e-08 -9.256223037034423e-05 -0.00010264244460913228 -3.1933428683439077e-09 4.93055261442148e-10 -4.5313989756893305e-09 0.00019006306798843845 0.00013575975782131083 0.004525680957662376 0.9999641959540106 0.9998162145546441 1.000852573509397 9.162399509037322e-09 -5.074323613379782e-05 -1.1161751647730775e-05 -4.5228658653844776e-11 -5.282170322576257e-11 -1.9042129478129945e-09 3.650043015854425e-05 2.607543076592743e-05 0.0008691401482712487
1.162 0.9998161441889728 0.9997104211038252 1.0044035116123813 2.5336014246542472e-08 -7.173181515795834e-08 -0.0006499130088484218 -1.110952329141248e-07 -1.4799374062078327e-09 5.02131196021356e-08 0.0003509317010741456 0.00025072605719047203 0.008358076071445245 0.9999996033250854 0.9998415052989351 1.0000094505971737 2.7620940599478447e-10 -6.11344321519963e-07 -1.4751103900816295e-07 1.600316177111703e-10 -1.0003425924542358e-10 -1.2162243832954287e-09 4.036811612638198e-07 2.8923412961893777e-07 9.617350702525962e-06 1.000000000968665 0.9998417893263483 0.9999999821901474 1.7823021270812653e-10 1.4405574785622168e-09 -9.827451658104635e-09 1.6372229812352557e-10 -1.0057163456016727e-10 -1.213765088315736e-09 3.05902759850815e-09 2.370772708065199e-08 7.571799448080362e-08 0.9999960595402269 0.9998389740556008 1.0000938329333422 1.1482349729530357e-09 -6.020784423534249e-06 -1.3854070513121371e-06 1.268238978720715e-10 -9.518014977072678e-11 -1.2421575947894663e-09 4.009482492687184e-06 2.8643435404539654e-06 9.547647026481922e-05 0.9998265282876131 0.9997178751208441 1.004132374665395 5.6897128772336153e-08 -9.027833497829389e-05 -0.0001248608247126694 -5.5079556232899934e-09 7.166529483244466e-10 -3.3588631135900058e-09 0.0001899916200704862 0.00013570890178898714 0.004523959513150929 0.9999638708051065 0.999815982257368 1.0008603082965402 9.073542314155744e-09 -5.0616561102981994e-05 -1.3641068304090842e-05 -2.1387809586528188e-10 -4.869545337551264e-11 -1.8142532006444781e-09 3.669651844650642e-05 2.6215499279111018e-05 0.0008738039072856886
1.172 0.9998220963205836 0.9997146735081468 1.004261538778891 1.0491930030245416e-08 -5.976412866703825e-08 -0.0007533129233915258 -1.4280960666221136e-07 -3.5689879805484367e-09 4.874967047099468e-08 0.0003467344887144635 0.000247728696737589 0.008258160755341125 0.9999995995035622 0.999841502569251 1.0000095415378492 2.6407135939257414e-10 -6.113293732064993e-07 -1.7512203834933855e-07 1.6022674696078948e-10 -9.953762710748802e-11 -1.2413230636301195e-09 4.0623130986698967e-07 2.910484123021061e-07 9.678027580140362e-06 1.0000000010630552 0.9998417893941876 0.9999999799358515 1.6710942151915722e-10 1.4402291577678772e-09 -9.405123450156595e-09 1.653831471870402e-10 -1.0008076709238133e-10 -1.2399642306401215e-09 2.968112883561703e-09 2.3781087354082682e-08 7.342307355133853e-08 0.9999960213656527 0.9998389467840213 1.0000947414077987 1.1267136483768428e-09 -6.019280030263377e-06 -1.6649718022577777e-06 1.1372917480428006e-10 -9.459459069739271e-11 -1.257346333510986e-09 4.034539813858184e-06 2.8822364133643317e-06 9.60725831432484e-05 0.9998269337711221 0.9997181643208402 1.0041227035462388 5.442806372075349e-08 -8.805077048777601e-05 -0.00014942152841120586 -7.888379307896777e-09 1.0057816973771196e-09 -2.2600412203348026e-09 0.00018982183036832668 0.00013558779834021596 0.004519899624089407 0.9999635690034513 0.9998157666392475 1.000867487597062 8.938457333695135e-09 -5.0490202465723995e-05 -1.6406258797563646e-05 -3.695244554673467e-10 -4.3443664345742816e-11 -1.729491501580743e-09 3.688473535511292e-05 2.634994524561743e-05 0.0008782804411615361
1.182 0.9998289294529343 0.999719555476583 1.004098381382328 -4.465047251572617e-09 -4.714426751991674e-08 -0.0008570693023903873 -1.7525281859714784e-07 -6.857113727650331e-09 4.7184054566872636e-08 0.000341125947777141 0.00024372278822809747 0.008124642552063684 0.9999995959231058 0.9998415000117877 1.0000096267446885 2.497097041029522e-10 -6.113145150484691e-07 -2.0421358215276369e-07 1.599498616030292e-10 -9.904989018304938e-11 -1.2669972860298246e-09 4.0869269023547167e-07 2.9279944930553827e-07 9.73659448875688e-06 1.0000000011490253 0.9998417894560152 0.9999999778867773 1.5417249911505022e-10 1.4398108756908473e-09 -7.830039389966538e-09 1.6623000597034063e-10 -9.959886388246618e-11 -1.266693526593071e-09 2.8908154712343003e-09 2.3849429831448615e-08 7.1476961811897e-08 0.9999959856857862 0.9998389212946547 1.0000955905032605 1.0993074275310064e-09 -6.017776097487665e-06 -1.96964997651329e-06 1.032069478370033e-10 -9.400414188809164e-11 -1.273521464452297e-09 4.0587134119300035e-06 2.899498391781102e-06 9.664767606822232e-05 0.9998275751131054 0.999718622030739 1.0041074280756015 5.1618583563393996e-08 -8.587813722527733e-05 -0.00017596925266488781 -1.0206455924191147e-08 1.3637392909964388e-09 -1.234663613034088e-09 0.00018952556560520044 0.00013537634264214083 0.004512831575809515 0.9999632928502278 0.9998155693442629 1.0008740566495027 8.761234062221981e-09 -5.0364159022493464e-05 -1.9426371558638505e-05 -4.952812041796349e-10 -3.6898974147583845e-11 -1.6500825539523713e-09 3.7063328328535245e-05 2.6477516604643687e-05 0.0008825280604232158
1.192 0.9998366299933017 0.9997250573203214 1.003914314904492 -1.9345873454853307e-08 -3.401295405750411e-08 -0.000957247119516767 -2.068160947391005e-07 -1.1611871064642656e-08 4.552723436998547e-08 0.00033386957246031736 0.0002385393731208617 0.007951875563932634 0.9999995925950697 0.9998414976346565 1.0000097059475659 2.373915670956081e-10 -6.112993741005043e-07 -2.3450576220280193e-07 1.594210026257107e-10 -9.85715601980491e-11 -1.2932589497167357e-09 4.1105060888331883e-07 2.9447678101895644e-07 9.792704004431234e-06 1.0000000012173957 0.9998417895052732 0.9999999762617028 1.4366812137477894e-10 1.439675107896635e-09 -5.2696296311655e-09 1.663460378332397e-10 -9.912596604158711e-11 -1.2939634140444657e-09 2.841671062021705e-09 2.3913064228818692e-08 7.02616575750496e-08 0.9999959526961917 0.9998388977272137 1.0000963755637209 1.070445311796305e-09 -6.016272251072368e-06 -2.2951304635765113e-06 9.670551007974585e-11 -9.340843151190752e-11 -1.2907061617500849e-09 4.081823075126344e-06 2.9160007701872508e-06 9.719746284026499e-05 0.9998284667137892 0.9997192585397481 1.0040862029903266 4.8499589412465885e-08 -8.375907067026425e-05 -0.00020401604923616295 -1.236091229960085e-08 1.7873567821069136e-09 -2.8223204643122396e-10 0.00018907157930323176 0.00013505220544146663 0.004502011271050265 0.9999630443229478 0.9998153917851682 1.0008799683774345 8.54800932824837e-09 -5.023842951664302e-05 -2.265628963436125e-05 -5.779070566590402e-10 -2.8951651099721923e-11 -1.5761580217686093e-09 3.723032453954703e-05 2.6596803929038185e-05 0.0008864998184945034
1.202 0.9998451497633485 0.9997311446350474 1.003710450503187 -3.396464096847112e-08 -2.052135790027542e-08 -0.0010496628561827005 -2.3573078423274059e-07 -1.799714148577109e-08 4.378983352308852e-08 0.0003247688487770686 0.00023203805218423434 0.0077351621759493725 0.9999995895285685 0.99984149544437 1.0000097789279176 2.3005509990379907e-10 -6.112838235163904e-07 -2.657572216079126e-07 1.5892343920056256e-10 -9.810294806718442e-11 -1.3201195084478653e-09 4.132901747687732e-07 2.960698971205898e-07 9.846001282207163e-06 1.0000000012611014 0.9998417895369164 0.999999975227338 1.385120086690914e-10 1.4399493374975964e-09 -2.0578063266337483e-09 1.659401027136824e-10 -9.866310262641685e-11 -1.3217843049703882e-09 2.822573874928986e-09 2.397276805525781e-08 6.984089144877873e-08 0.999995922550963 0.9998388761917832 1.0000970929182056 1.0432730289520452e-09 -6.014768363903451e-06 -2.635990605653991e-06 9.51762939635915e-11 -9.280702495622299e-11 -1.3089222118618994e-09 4.103678169641063e-06 2.9316073968766657e-06 9.771740520362102e-05 0.9998296183457632 0.9997200808313432 1.0040587924635922 4.5104714337503746e-08 -8.169224100482478e-05 -0.0002329609215872338 -1.4290871139486549e-08 2.265474441320793e-09 5.979676293212807e-10 0.0001884272173005657 0.00013459205158337416 0.004486660766563486 0.9999628249616529 0.9998152350621927 1.0008851861000858 8.304067905229311e-09 -5.0113012952210925e-05 -2.6038411356100096e-05 -6.10044174057748e-10 -1.957816973060395e-11 -1.5078253534992109e-09 3.738362964127737e-05 2.6706310972824278e-05 0.0008901458559323702
1.212 0.9998544051291413 0.999737757675227 1.0034887628539764 -4.814427561534893e-08 -6.827605628959022e-09 -0.0011301765498939902 -2.60218023297951e-07 -2.6003544064310354e-08 4.198212639410082e-08 0.0003136916146198811 0.00022412439450261257 0.007471336636599623 0.999999586730709 0.9998414934460053 1.0000098455142787 2.2770654028722526e-10 -6.112680838137843e-07 -2.977335626376855e-07 1.5862577781228824e-10 -9.764388269097587e-11 -1.3475903715680111e-09 4.1539674681090533e-07 2.97568509215657e-07 9.896134787967456e-06 1.0000000012763937 0.999841789548265 0.9999999748707684 1.3868281216664008e-10 1.4404127426286485e-09 1.3656973850730828e-09 1.6517994878517857e-10 -9.82101797093789e-11 -1.3501671513545838e-09 2.819728258190546e-09 2.4029124578817595e-08 6.990706174549888e-08 0.999995895354246 0.9998388567627668 1.0000977400838464 1.0180415898857742e-09 -6.013264656745278e-06 -2.985926445904501e-06 9.879293428640249e-11 -9.220121487271391e-11 -1.3281889527203454e-09 4.124089308154273e-06 2.946183005850244e-06 9.820299050339645e-05 0.999831034320959 0.9997210919880015 1.0040250901735268 4.146806401253393e-08 -7.96763524103346e-05 -0.0002621208777988836 -1.5980746584689553e-08 2.778392695071549e-09 1.406849720959673e-09 0.0001875606507485474 0.00013397313547626203 0.004466021447033518 0.9999626357745615 0.9998150998956342 1.0008896857830867 8.032186987315075e-09 -4.9987908692639574e-05 -2.9505520585474545e-05 -5.914516340034573e-10 -8.861082562233055e-12 -1.4451711230688185e-09 3.752116136399512e-05 2.6804550112172703e-05 0.0008934165802896958
1.222 0.9998642787205283 0.9997448125793922 1.0032520545243526 -6.171880737961697e-08 6.906986776919672e-09 -0.0011950066892486655 -2.78680687927691e-07 -3.539520780332376e-08 4.0114034136642364e-08 0.0003005909560310903 0.0002147648734405917 0.007159266940065601 0.9999995842064893 0.9998414916431326 1.0000099055858036 2.2838307178841925e-10 -6.112525301079557e-07 -3.301637576415306e-07 1.5848028933137448e-10 -9.719543003331864e-11 -1.3756832709609813e-09 4.173563326583441e-07 2.989627762826822e-07 9.942767833949685e-06 1.000000001263417 0.9998417895394238 0.9999999751868192 1.4218718252476492e-10 1.4406907793198765e-09 4.538001073023979e-09 1.640896860220562e-10 -9.776820561365131e-11 -1.3791226053116283e-09 2.8094526729352055e-09 2.408213648223715e-08 6.990964273860083e-08 0.9999958711540585 0.9998388394744694 1.0000983159145538 9.930658837476741e-10 -6.011761504192878e-06 -3.338061023583212e-06 1.0686405389486016e-10 -9.159318891845581e-11 -1.3485243145408044e-09 4.142881780831106e-06 2.9596028067118175e-06 9.865005381006922e-05 0.9998327129611437 0.9997222908127338 1.0039851322265612 3.7624464824350446e-08 -7.771014207380957e-05 -0.00029077088854961185 -1.7455971946486803e-08 3.298613258739947e-09 2.145515006801111e-09 0.00018644340781748958 0.0001331751100552334 0.004439414395164864 0.9999624771723701 0.9998149865789239 1.000893457608639 7.733533177709046e-09 -4.9863116262792234e-05 -3.298462489862855e-05 -5.289188197262165e-10 3.0038666676992905e-12 -1.3882601260193727e-09 3.7641005029475264e-05 2.6890153444888013e-05 0.0008962663741491166
1.232 0.9998746237913678 0.9997522044839655 1.003003854337343 -7.453404476170848e-08 2.0521304869163784e-08 -0.001241034848292397 -2.8990735105800747e-07 -4.5691080701481645e-08 3.819511290899219e-08 0.00028551959085465484 0.0002039971501006769 0.006800201296574622 0.9999995819583395 0.9998414900374901 1.0000099590837237 2.3024193717527347e-10 -6.112373733229306e-07 -3.627048601449128e-07 1.5830161710483243e-10 -9.675834108082488e-11 -1.4044098474741536e-09 4.1915612476107183e-07 3.002436471277121e-07 9.98559335814479e-06 1.0000000012260635 0.999841789513174 0.9999999760819386 1.4714837360924513e-10 1.4405719882122835e-09 7.053688240325939e-09 1.6261418380124014e-10 -9.73375036442243e-11 -1.4086619929591526e-09 2.7692054364282715e-09 2.4131383875469814e-08 6.928241272640505e-08 0.9999958499389895 0.9998388243187392 1.0000988206802814 9.668059555645212e-10 -6.010259117667693e-06 -3.6853170059663615e-06 1.1803566336315708e-10 -9.098608836828635e-11 -1.3699439368214746e-09 4.159909350303366e-06 2.971762335735053e-06 9.905510910318766e-05 0.9998346464317068 0.9997236717101289 1.0039391014692618 3.3610840267613585e-08 -7.579237910688478e-05 -0.0003181889285733783 -1.877114821761074e-08 3.792939966779843e-09 2.8152370747855027e-09 0.00018505289257332694 0.00013218182664936134 0.0044063005188256996 0.9999623489379657 0.9998148949569855 1.0008965067027362 7.409682298479979e-09 -4.973863503144651e-05 -3.6401407632149483e-05 -4.348346199251897e-10 1.571397273839351e-11 -1.337138158864474e-09 3.774157223534027e-05 2.6961986156158705e-05 0.0008986573821667234
1.242 0.9998852709843326 0.9997598123572763 1.0027482545617323 -8.644980710369032e-08 3.385744120592928e-08 -0.0012660656624987894 -2.932458367691695e-07 -5.61933255165313e-08 3.623455151692446e-08 0.00026863547009017694 0.00019193408119538437 0.006397904049465564 0.9999995799854308 0.999841488628485 1.0000100060275177 2.32542167339959e-10 -6.112224970900614e-07 -3.949282263342601e-07 1.5796680327289763e-10 -9.63325124599073e-11 -1.4337819791940594e-09 4.2078516708179637e-07 3.0140331831116005e-07 1.0024350549793682e-05 1.0000000011712087 0.9998417894744273 0.9999999773921944 1.5279023476755094e-10 1.4401732468303649e-09 8.625471696888434e-09 1.6079747866359314e-10 -9.691830475042778e-11 -1.438796806314718e-09 2.686972064283736e-09 2.417641633471407e-08 6.766474390735041e-08 0.9999958316382189 0.9998388112449837 1.0000992560665138 9.38845550341523e-10 -6.008757379855027e-06 -4.020824801008336e-06 1.3069921957270684e-10 -9.038330841282467e-11 -1.392462201383922e-09 4.175066621071551e-06 2.9825862909194416e-06 9.941564514914439e-05 0.9998368209624775 0.9997252248439186 1.0038873225710674 2.946647535782552e-08 -7.392186363810061e-05 -0.00034370152073105715 -1.9993841121944275e-08 4.2257082471089075e-09 3.417448834219228e-09 0.00018337455224449008 0.00013098288367699825 0.004366332328425196 0.9999622502348734 0.9998148244322697 1.0008988529390512 7.063528295685419e-09 -4.9614464048336456e-05 -3.96848459131226e-05 -3.24792905589315e-10 2.888449010693878e-11 -1.2918306785144372e-09 3.7821741212707066e-05 2.701924679204416e-05 0.0009005628617856097
1.252 0.9998960369863354 0.9997675051865533 1.002489699173893 -9.734397040952981e-08 4.676366886022896e-08 -0.0012690112645614721 -2.887039558903185e-07 -6.606458426735417e-08 3.4241163658289434e-08 0.00025019747488506233 0.0001787606483001926 0.0059585535827690024 0.9999995782829574 0.999841487412685 1.0000100465315171 2.349932356515866e-10 -6.11207573025438e-07 -4.2632776019355037e-07 1.575422408085291e-10 -9.591859223592882e-11 -1.4638116643933652e-09 4.2223502363680874e-07 3.0243572170002126e-07 1.0058839886404664e-05 1.000000001107527 0.9998417894293808 0.9999999789109073 1.587841511785992e-10 1.439822708934196e-09 9.1195163242911e-09 1.5888019022170166e-10 -9.651122813393421e-11 -1.4695391238987538e-09 2.566590193812302e-09 2.4217189340651652e-08 6.504342738969926e-08 0.9999958161249873 0.9998388001626477 1.000099625091299 9.092321599206834e-10 -6.0072559622909e-06 -4.338322732899037e-06 1.4335673436754894e-10 -8.979027054264826e-11 -1.4160922471525926e-09 4.188298204963856e-06 2.9920350814522986e-06 9.973034321944952e-05 0.9998392174396424 0.9997269365597053 1.0038302482076555 2.523165369477079e-08 -7.209742618126339e-05 -0.0003667250914789241 -2.1187917546738672e-08 4.5626412689028015e-09 3.953729486476844e-09 0.00018140339158894656 0.00012957470886893865 0.004319390145414342 0.9999621796538252 0.9998147739980193 1.0009005298342721 6.698558832714883e-09 -4.949060216172874e-05 -4.2771513931316314e-05 -2.1489465970412039e-10 4.2082030261828766e-11 -1.2523459041637843e-09 3.788095888432293e-05 2.7061540173115087e-05 0.0009019696194749369
1.262 0.9999067343332234 0.9997751489877496 1.0022327417095058 -1.0711570998160791e-07 5.909739523398641e-08 -0.0012499775040248236 -2.7694869423127147e-07 -7.444281037151511e-08 3.222338632518099e-08 0.00023055140955795952 0.00016472395082353628 0.005490406835524238 0.999999576841574 0.9998414863834141 1.0000100808182995 2.3679229059723307e-10 -6.111923448101683e-07 -4.563439950467384e-07 1.571949669498959e-10 -9.551709499423197e-11 -1.49451106661232e-09 4.2350039203333926e-07 3.033370062086113e-07 1.008893595300094e-05 1.0000000010441281 0.9998417893845433 0.9999999804211702 1.6428884537521043e-10 1.4397767068076945e-09 8.567227044803473e-09 1.571881650779294e-10 -9.611641191968761e-11 -1.5009007068670664e-09 2.4288872604727814e-09 2.425449875031524e-08 6.179182073270621e-08 0.9999958032232714 0.99983879094598 1.0000999319463355 8.775098441164587e-10 -6.005754607977235e-06 -4.632503718545896e-06 1.547620270500797e-10 -8.921124773851428e-11 -1.4408445431135665e-09 4.199603443708642e-06 3.000108206138016e-06 9.999918790879337e-05 0.9998418123150669 0.999728790034508 1.0037684375852294 2.09460588352961e-08 -7.031792715443607e-05 -0.0003867990075882216 -2.2399854091196496e-08 4.774684389051757e-09 4.42579168147695e-09 0.00017914462797898127 0.00012796102752172926 0.004265597792424089 0.9999621352928718 0.9998147422955007 1.0009015826436118 6.317831431867962e-09 -4.936704829979212e-05 -4.560913346210981e-05 -1.1939480255251705e-10 5.486778769860794e-11 -1.2186745438687258e-09 3.7919290391077254e-05 2.7088912779063944e-05 0.0009028791925915891
1.272 0.9999171814808708 0.9997826140065351 1.0019817952726253 -1.1568616219371794e-07 7.072773645733985e-08 -0.0012102412152355966 -2.5919924998733715e-07 -8.057113212460343e-08 3.018927506873758e-08 0.0002101077766064339 0.00015011732430276762 0.005003266272390992 0.9999995756470991 0.9998414855305412 1.0000101092260592 2.366580110302429e-10 -6.111768264581583e-07 -4.844004943494578e-07 1.569777867484381e-10 -9.512837140539143e-11 -1.5258923884864426e-09 4.245796794804514e-07 3.041060037546606e-07 1.0114600643941136e-05 1.0000000009891936 0.999841789345761 0.99999998172852 1.6798346608353836e-10 1.4400212146135589e-09 7.153756755130637e-09 1.5589545075122242e-10 -9.573444280298566e-11 -1.5328941930862666e-09 2.3050003206158637e-09 2.4290032961434552e-08 5.860783925149509e-08 0.9999957927170513 0.9998387834406581 1.000100181776446 8.427499446348044e-10 -6.004253330055179e-06 -4.89927556383925e-06 1.6388396216855142e-10 -8.865034001824876e-11 -1.4667296673164478e-09 4.2090362355373595e-06 3.0068441360483543e-06 0.00010022346206313689 0.9998445787488616 0.9997307660930228 1.0037025292903505 1.6648231638754787e-08 -6.858225632499324e-05 -0.00040360729445899457 -2.3650214779654043e-08 4.841157655353859e-09 4.8354687104360726e-09 0.0001766134118353483 0.00012615266289686864 0.0042053159555186246 0.9999621148631885 0.9998147276895906 1.000902065843171 5.923952748533297e-09 -4.924380166915645e-05 -4.815904599890187e-05 -4.9039380925891575e-11 6.683884716288952e-11 -1.1907909820703909e-09 3.793741035046299e-05 2.7101846506599043e-05 0.0009033076411877823
1.282 0.9999272122283319 0.9997897814561519 1.0017408983222773 -1.22997666780319e-07 8.153752312775639e-08 -0.0011521217250486707 -2.3703654285042946e-07 -8.391469134508407e-08 2.8146501671883763e-08 0.00018931386913384287 0.00013526039624876685 0.004507810619423527 0.9999995746805725 0.9998414848405223 1.000010132207212 2.337250984562312e-10 -6.111612595742062e-07 -5.099534969186602e-07 1.5671786903479184e-10 -9.47524315403404e-11 -1.5579672149199101e-09 4.2547556002450796e-07 3.047446453030564e-07 1.0135897903068364e-05 1.0000000009488224 0.9998417893173898 0.9999999826886047 1.6896457280142963e-10 1.440314779286077e-09 5.180549103462084e-09 1.549029104719208e-10 -9.536530167739186e-11 -1.5655321980986802e-09 2.2205122949883142e-09 2.4325722822173562e-08 5.6276879105437284e-08 0.9999957843613608 0.9998387774716785 1.00010038041645 8.04437611073789e-10 -6.002752369073173e-06 -5.135920001561028e-06 1.6990091907977487e-10 -8.811224679368692e-11 -1.493755993460954e-09 4.216700254165614e-06 3.0123169024518858e-06 0.00010040563389288211 0.999847487881843 0.9997328441167489 1.0036332109285058 1.2375854597005028e-08 -6.688933203837823e-05 -0.0004169875306851066 -2.493103388245907e-08 4.751726165311768e-09 5.184701951653261e-09 0.0001738336757812922 0.00012416671401631343 0.004139114734660341 0.9999621158105906 0.999814728355586 1.0009020402364903 5.519918347056507e-09 -4.912086171304928e-05 -5.0397435070120195e-05 -1.0126377556621684e-11 7.76627711022761e-11 -1.1686548430865435e-09 3.793653927727127e-05 2.7101213250306347e-05 0.0009032840330184607
1.292 0.9999366836643715 0.99979654919912 1.0015135176608292 -1.2901362071184534e-07 9.142496089830764e-08 -0.0010787634325413228 -2.1217278824617536e-07 -8.423879579872397e-08 2.610235056525813e-08 0.0001686233720409975 0.00012047736095339069 0.00401486647590599 0.9999995739187878 0.9998414842967785 1.0000101503155572 2.282330250927664e-10 -6.111458886246715e-07 -5.325530157328519e-07 1.561551315102814e-10 -9.439011216283131e-11 -1.5907484993563127e-09 4.261954848298645e-07 3.052582860431979e-07 1.0153007317912697e-05 1.0000000009262868 0.9998417893017687 0.9999999832245735 1.6743331698471536e-10 1.4404127341711674e-09 3.0035783247224312e-09 1.5397204178402336e-10 -9.500930009710198e-11 -1.5988274617599564e-09 2.179583762963176e-09 2.436271116108295e-08 5.5222353805954675e-08 0.9999957778942334 0.9998387728518937 1.0001005341062572 7.631537532594146e-10 -6.001251968765564e-06 -5.3411475642390045e-06 1.7236372553406504e-10 -8.759946458947761e-11 -1.5219309878785624e-09 4.222740443303124e-06 3.0166300181606143e-06 0.00010054915629327142 0.9998505101286432 0.9997350029679284 1.003561188174968 8.165746666347195e-09 -6.523810028629561e-05 -0.0004269270117307728 -2.620864391590054e-08 4.5069417650547904e-09 5.475530735250418e-09 0.0001708362948589795 0.0001220252411280766 0.004067729746544706 0.9999621354420141 0.9998147423695627 1.0009015699412491 5.109730694693871e-09 -4.899822788928336e-05 -5.2315287614268796e-05 -4.2062382083268046e-12 8.710137521763958e-11 -1.1522104743910522e-09 3.7918336483671206e-05 2.7088198390427603e-05 0.0009028478915399552
1.302 0.9999454819991406 0.9998028359161554 1.0013024049605854 -1.3371911473827654e-07 1.0030517237267754e-07 -0.0009938573057495443 -1.862319992869888e-07 -8.163241244725065e-08 2.4063722502697627e-08 0.00014846683540561988 0.00010607587778677075 0.0035347018749484734 0.9999995733353397 0.999841483880447 1.0000101641808075 2.2135670234591736e-10 -6.111307624843804e-07 -5.5190389059927e-07 1.5523085752542723e-10 -9.404103024000905e-11 -1.624249055414906e-09 4.2675204832136467e-07 3.056559046862653e-07 1.016623216369993e-05 1.000000000921872 0.999841789299102 0.9999999833305017 1.6452829928103857e-10 1.4402658621775581e-09 9.601599113075206e-10 1.5301999052514762e-10 -9.466685332515566e-11 -1.632793589761646e-09 2.162822376579837e-09 2.4400675996154517e-08 5.517089202394516e-08 0.9999957730486723 0.9998387693905616 1.0001006492052613 7.203984876757604e-10 -5.999752177712382e-06 -5.515049139965741e-06 1.7143821656257555e-10 -8.71139706669587e-11 -1.5512611044441987e-09 4.227332064264974e-06 3.019908648856656e-06 0.00010065820626557279 0.9998536163893502 0.9997372218553116 1.0034871557047904 4.053023756572058e-09 -6.362753379227958e-05 -0.00043354772406566745 -2.74306824440502e-08 4.117403620735595e-09 5.710078448692425e-09 0.00016765681899656295 0.00011975364546438038 0.003992008025991743 0.999962171046739 0.9998147677949794 1.0009007195001505 4.698156284586972e-09 -4.887589947567107e-05 -5.3917222450861746e-05 -2.8384311552983562e-11 9.501971570866685e-11 -1.141389858946196e-09 3.788476593938997e-05 2.706420496281674e-05 0.0009020459982163028
1.312 0.9999535259076274 0.9998085834953558 1.0011095160877626 -1.3712098839155084e-07 1.0811145813853898e-07 -0.0009013356364830989 -1.6058378088818972e-07 -7.647491637921614e-08 2.2037129594058146e-08 0.0001292260653363726 9.232876997465435e-05 0.003076414904745231 0.9999995729021244 0.9998414835714502 1.0000101744724936 2.1446697387930968e-10 -6.111157231770526e-07 -5.679077967844008e-07 1.5427975517269986e-10 -9.370620135307703e-11 -1.6584812369698405e-09 4.271630136031652e-07 3.0595009135087813e-07 1.017599712959931e-05 1.0000000009333028 0.9998417893077646 0.9999999830607978 1.6158672848348855e-10 1.4400323423429714e-09 -6.941495777430501e-10 1.5232150003078395e-10 -9.433784458481542e-11 -1.6674441829759417e-09 2.1424476251280474e-09 2.4438118874818088e-08 5.533217229899886e-08 0.9999957695637769 0.9998387669012961 1.000100731926781 6.778462986318289e-10 -5.99825283761168e-06 -5.658947927042923e-06 1.6799783412316949e-10 -8.665711554775833e-11 -1.581751534527432e-09 4.23066865550844e-06 3.022291009796864e-06 0.00010073739570357151 0.9998567790955625 0.9997394810816373 1.0034117720442313 6.988281016425315e-11 -6.205663126829757e-05 -0.00043708277236006744 -2.8535567253248335e-08 3.6018220199206794e-09 5.890542589554955e-09 0.0001643330677754018 0.00011737895055172018 0.003912850656081734 0.9999622200037028 0.9998148027593406 1.000899551323043 4.289923261935955e-09 -4.8753875555836334e-05 -5.521941948027219e-05 -7.623197192839178e-11 1.0138354947271852e-10 -1.1361126886856992e-09 3.783795325989157e-05 2.7030751489390085e-05 0.0009009289815289828
1.322 0.9999607673087217 0.9998137575876096 1.0009359946556258 -1.3924673152313552e-07 1.147959579766203e-07 -0.0008050753789891951 -1.361906500492152e-07 -6.927833363679476e-08 2.002870139054057e-08 0.00011121474717665605 7.946017737468936e-05 0.00264747265252141 0.9999995725910599 0.9998414833497281 1.0000101818588953 2.0846907074327986e-10 -6.111005652816342e-07 -5.806704041111345e-07 1.539413652562273e-10 -9.338539721160373e-11 -1.6934581544786593e-09 4.274506789722551e-07 3.061566187600698e-07 1.0182830740723167e-05 1.0000000009566032 0.9998417893249162 0.9999999825097358 1.594836828215031e-10 1.4399180199206517e-09 -1.819552742693009e-09 1.5243566616433645e-10 -9.402277550506054e-11 -1.7027928826996043e-09 2.102366708166984e-09 2.447348650462833e-08 5.493789171522575e-08 0.9999957671942498 0.9998387652088571 1.000100788111604 6.366831261884714e-10 -5.996753742827836e-06 -5.775164839656693e-06 1.634078442515102e-10 -8.622894825157133e-11 -1.6134071069171573e-09 4.232950037111962e-06 3.0239198002160423e-06 0.00010079148278766799 0.9998599730321499 0.9997417626308622 1.0033356397770912 -3.7553051896443274e-09 -6.052441683339335e-05 -0.0004378475408942767 -2.9462605535227196e-08 2.9844300342320675e-09 6.019183754986904e-09 0.00016090285777566266 0.00011492817821178659 0.0038311585793959426 0.9999622798685207 0.9998148455163693 1.0008981236125514 3.8890200393627864e-09 -4.863215517852065e-05 -5.624695179189651e-05 -1.3921291411638087e-10 1.0624594059409697e-10 -1.1362864017066685e-09 3.778005035621674e-05 2.6989375283014414e-05 0.0008995480889916011
1.332 0.9999671897855162 0.9998183464759097 1.0007822140147389 -1.401429904985008e-07 1.2032972035945798e-07 -0.0007086409889127895 -1.1360627750871623e-07 -6.051105540226323e-08 1.804418551907668e-08 9.466662572655582e-05 6.763710951871365e-05 0.0022534317913466104 0.9999995723757148 0.9998414831963971 1.000010186968491 2.035689089558544e-10 -6.110852104865576e-07 -5.904711141016163e-07 1.548258324539738e-10 -9.30786657075965e-11 -1.7291929925507028e-09 4.2764030953000037e-07 3.0629337652988935e-07 1.0187329264540542e-05 1.0000000009870955 0.9998417893472159 0.9999999817877961 1.5839576152834664e-10 1.4400006473814868e-09 -2.390953706479574e-09 1.5388549549557077e-10 -9.372184123571689e-11 -1.7388539469083455e-09 2.0477352859518713e-09 2.4506197145111806e-08 5.368854816240394e-08 0.9999957657176436 0.9998387641543296 1.0001008230555006 5.97369922617352e-10 -5.995254815977984e-06 -5.8667252567080164e-06 1.590604696832517e-10 -8.582819736959476e-11 -1.6462312164301032e-09 4.234371219363126e-06 3.024934286095881e-06 0.00010082510778877899 0.9998631759047073 0.9997440505736752 1.0032592918463317 -7.3983696455519106e-09 -5.9029939458451476e-05 -0.00043620901636812063 -3.0161062878450817e-08 2.2922080753751468e-09 6.09831482914417e-09 0.00015740207510196158 0.00011242697118563367 0.003747786660494269 0.9999623484365636 0.9998148944910671 1.0008964888607466 3.4984403115512107e-09 -4.8510737529550115e-05 -5.703085188508043e-05 -2.083578389004842e-10 1.0972585171226688e-10 -1.1418085025808676e-09 3.771312036745417e-05 2.6941550242342865e-05 0.000897952445993841
1.342 0.9999728050752021 0.9998223585618102 1.0006478661150358 -1.398741249532972e-07 1.2470246494956093e-07 -0.0006150891355101865 -9.348178951017608e-08 -5.1312240492374714e-08 1.6088950462687023e-08 7.97315239491006e-05 5.696661845548899e-05 0.0018978458530006267 0.9999995722325633 0.9998414830946527 1.0000101903604104 1.9943642202809884e-10 -6.110697578142141e-07 -5.977072599517044e-07 1.571433992398983e-10 -9.27866246634974e-11 -1.765699070237308e-09 4.2775773779282274e-07 3.06378703672521e-07 1.019010409832295e-05 1.0000000010202788 0.9998417893714489 0.9999999810011425 1.579673206023546e-10 1.44018157045581e-09 -2.4706174267881493e-09 1.5679993065038584e-10 -9.343495788351522e-11 -1.7756422592692161e-09 1.9988582327531206e-09 2.4536796927240655e-08 5.18689002882461e-08 0.9999957649390274 0.9998387635984555 1.0001008413985928 5.598050381121062e-10 -5.993756156057636e-06 -5.937046999981512e-06 1.5589197238615205e-10 -8.54536747607003e-11 -1.6802268311595102e-09 4.235112978581489e-06 3.025463573455503e-06 0.00010084257177262262 0.9998663686506836 0.9997463312898592 1.0031831840127474 -1.0839323827347365e-08 -5.7572272304241097e-05 -0.00043255639841644085 -3.059690838532245e-08 1.5523365372147656e-09 6.130291479734327e-09 0.00015386322636696729 0.0001098985576309224 0.0036635091715792514 0.9999624237811943 0.9998149483070361 1.000894692938053 3.1203290916790195e-09 -4.838962197860427e-05 -5.760523002504472e-05 -2.757987048219389e-10 1.1198551779128649e-10 -1.1525665902711732e-09 3.7639050624409074e-05 2.688862467255066e-05 0.0008961869862217142
1.352 0.9999776482162291 0.9998258188982148 1.000532082481985 -1.3851999650519256e-07 1.2792214419957684e-07 -0.0005268467408943836 -7.588200502254306e-08 -4.2325502637957943e-08 1.4167988563767318e-08 6.647844471681381e-05 4.749800094014938e-05 0.00158234228150016 0.9999995721417293 0.9998414830302939 1.0000101925071263 1.955923230747666e-10 -6.110543808445322e-07 -6.028315149651146e-07 1.605271708651274e-10 -9.250859844470958e-11 -1.8029902617332316e-09 4.27826721318492e-07 3.064295163723381e-07 1.0191722217728247e-05 1.000000001052423 0.9998417893949507 0.9999999802378791 1.5769667446511757e-10 1.4402867807334692e-09 -2.1707968810106196e-09 1.607467773861053e-10 -9.316245440581342e-11 -1.813172033101481e-09 1.9736125963229015e-09 2.456628131722812e-08 5.0125063459177346e-08 0.9999957646930691 0.9998387634231218 1.0001008470760746 5.237089090092363e-10 -5.99225793705677e-06 -5.989650725276965e-06 1.5412450429925523e-10 -8.510421907356386e-11 -1.7153967481554777e-09 4.2353348481086e-06 3.025621602514211e-06 0.00010084767261058857 0.9998695355160907 0.9997485935231376 1.003107692951541 -1.4062109395477149e-08 -5.615051193616051e-05 -0.00042727547985993186 -3.075645913597953e-08 7.901497573618582e-10 6.117501496555777e-09 0.0001503145176882665 0.00010736309291636896 0.0035789978726967187 0.9999625042687694 0.9998150057971915 1.0008927747361003 2.756355460649e-09 -4.82688079771401e-05 -5.800470939300587e-05 -3.358077773574377e-10 1.1320942325107537e-10 -1.1684395576911779e-09 3.755949656349637e-05 2.6831781216451424e-05 0.0008942911197337884
1.362 0.9999817719715496 0.9998287652017064 1.0004335715764445 -1.3617236049989557e-07 1.3001403758225608e-07 -0.000445662888030994 -6.07162691251342e-08 -3.399788406849921e-08 1.22859212360489e-08 5.490436522687688e-05 3.9229090077449236e-05 0.00130683433737318 0.9999995720872229 0.9998414829918991 1.000010193788999 1.9179297689955295e-10 -6.11039177630321e-07 -6.062982674537623e-07 1.6415352270135926e-10 -9.224536672787399e-11 -1.8410804472575945e-09 4.2786682141361174e-07 3.0645977587645155e-07 1.019265447212777e-05 1.000000001080848 0.9998417894158074 0.9999999795615386 1.5732155751792804e-10 1.4402187953736602e-09 -1.6204121284945432e-09 1.6485663813331096e-10 -9.290449585546043e-11 -1.851459317201732e-09 1.9711321114771482e-09 2.4595221533863698e-08 4.904211599245209e-08 0.9999957648438761 0.9998387635312485 1.0001008433223577 4.890063069073378e-10 -5.990760256822527e-06 -6.02792356527467e-06 1.5333892214726934e-10 -8.477786675652756e-11 -1.7517425417439442e-09 4.235171046961924e-06 3.025504237811104e-06 0.00010084360764172927 0.9998726639372031 0.9997508282966714 1.003033119041961 -1.7054243501259086e-08 -5.476377751068687e-05 -0.00042072843047142916 -3.064667932171314e-08 2.7738597733413745e-11 6.062356346276465e-09 0.00014677943764813525 0.00010483736153793398 0.0034948121032406594 0.9999625885539102 0.9998150660003877 1.0008907662807016 2.4080879440269766e-09 -4.814829490747913e-05 -5.826236001525538e-05 -3.851580384695445e-10 1.1358444176608805e-10 -1.1892984480188776e-09 3.747585528497013e-05 2.677201796362694e-05 0.0008922981042429007
1.372 0.999985241125013 0.9998312437755017 1.000350757926845 -1.3293089490141908e-07 1.3101915879916943e-07 -0.00037262598627427163 -4.7826338318844526e-08 -2.6621858573441914e-08 1.0447005009788825e-08 4.4946875953991274e-05 3.211529053465517e-05 0.0010698237626689394 0.9999995720567855 0.9998414829707115 1.0000101944979645 1.8816435832618631e-10 -6.110240931497187e-07 -6.085262951177954e-07 1.6707984096376945e-10 -9.199703798589789e-11 -1.879983772593878e-09 4.2789230020949754e-07 3.064796647892117e-07 1.0193244778423336e-05 1.0000000011039625 0.9998417894328819 0.9999999790101939 1.5695362146495605e-10 1.4400323093057512e-09 -9.423038888233502e-10 1.6816273270192625e-10 -9.266117479904863e-11 -1.8905189047513766e-09 1.972320104131225e-09 2.4623373668696696e-08 4.878627157682505e-08 0.999995765283106 0.999838763845435 1.0001008327161376 4.5596084159761055e-10 -5.989263060962295e-06 -6.0549506009892955e-06 1.5280654088883042e-10 -8.447320910922631e-11 -1.7892661548247644e-09 4.2347293722564914e-06 3.0251884721493687e-06 0.00010083294435676496 0.9998757442766718 0.9997530287245205 1.0029596926616144 -1.9806615772014395e-08 -5.341121005497677e-05 -0.0004132397157364536 -3.029242270713934e-08 -7.168085541862944e-10 5.967281363640281e-09 0.00014327676629758123 0.00010233478348471757 0.0034113990216657003 0.9999626755597064 0.9998151281472741 1.0008886932038363 2.07712424118938e-09 -4.802808200599651e-05 -5.84082193722193e-05 -4.2286611881837683e-10 1.1328648478204742e-10 -1.2150079310694256e-09 3.73892642242364e-05 2.671014749941785e-05 0.0008902350120692224
1.382 0.9999881271433112 0.9998333056945925 1.000281911236003 -1.289005681867345e-07 1.3099220807387692e-07 -0.0003082313327443855 -3.7022610652624746e-08 -2.0341340739925816e-08 8.655136755194838e-09 3.649874411711265e-05 2.6079987019958345e-05 0.0008687483795530542 0.9999995720414837 0.9998414829603492 1.000010194847049 1.849951164797564e-10 -6.110089710442289e-07 -6.098773118844487e-07 1.6860568211944698e-10 -9.176341216061916e-11 -1.919714524737759e-09 4.279120705394346e-07 3.064955219233824e-07 1.0193705611339019e-05 1.0000000011211474 0.9998417894457332 0.9999999785990228 1.5686911605562198e-10 1.439883688205978e-09 -2.406291364685743e-10 1.6995898274064203e-10 -9.243233359175362e-11 -1.930367193294867e-09 1.9554403950024855e-09 2.464993330978753e-08 4.9077979795741305e-08 0.9999957659269318 0.9998387643057974 1.0001008172525345 4.249660785334099e-10 -5.987766193470687e-06 -6.073413849201185e-06 1.518712181459355e-10 -8.418805325073583e-11 -1.8279682187467568e-09 4.2340925584573336e-06 3.0247333946886838e-06 0.00010081765088676722 0.9998787694661122 0.9997551897562807 1.0028875827324992 -2.2313587093957687e-08 -5.209197188332118e-05 -0.00040508806131501335 -2.97314484076051e-08 -1.429602823547991e-09 5.834706999818519e-09 0.00013982090218902474 9.9865647875277e-05 0.003329101417474753 0.9999627644478727 0.9998151916389757 1.000886575454755 1.764879948750594e-09 -4.790816841332281e-05 -5.84684006961913e-05 -4.4956466597467896e-10 1.1247174677732244e-10 -1.2454255847749316e-09 3.730061852779394e-05 2.6646809317912365e-05 0.000888123143317465
1.392 0.9999905035570719 0.9998350035053498 1.0002252572128132 -1.2419048946439455e-07 1.2999953158115245e-07 -0.0002524813752204159 -2.8103797129159398e-08 -1.5176818140994245e-08 6.913863417373668e-09 2.9422665713026812e-05 2.1025086788925174e-05 0.0007003333942790933 0.9999995720351744 0.9998414829564246 1.000010194982947 1.8239427556246777e-10 -6.109936859481544e-07 -6.106462804968474e-07 1.6846004094015426e-10 -9.154444753165004e-11 -1.960287709302588e-09 4.2793043129196974e-07 3.065103638970469e-07 1.0194136234897015e-05 1.0000000011325667 0.9998417894544785 0.9999999783246866 1.5716871313323965e-10 1.439898309003016e-09 4.051070521205879e-10 1.6998352171548696e-10 -9.221856315868136e-11 -1.971020571959124e-09 1.9107943352882987e-09 2.4674129095982572e-08 4.945690649276762e-08 0.999995766712408 0.9998387648673678 1.0001007984295982 3.962045767237584e-10 -5.986269529560628e-06 -6.085549150542902e-06 1.5017895214576293e-10 -8.392156967125053e-11 -1.8678498576095445e-09 4.233321337469857e-06 3.024182376485828e-06 0.00010079917006746164 0.9998817346036563 0.999757307889525 1.0028169063521977 -2.4573182113461482e-08 -5.0805246103105714e-05 -0.00039650373555273144 -2.9008404004697546e-08 -2.1007395601041524e-09 5.6670618371962295e-09 0.000136422391980876 9.74374913620077e-05 0.0032481703438010257 0.9999628545836127 0.9998152560219895 1.0008844281372604 1.4722476539876932e-09 -4.778855330497855e-05 -5.846472347538042e-05 -4.6682016771831e-10 1.1127239559895751e-10 -1.2804040623462723e-09 3.721060028684218e-05 2.65824907065213e-05 0.0008859787240196594
1.402 0.9999924422644608 0.9998363885847179 1.000179065586204 -1.1891261386391274e-07 1.281172731417445e-07 -0.00020500122243855852 -2.0865407209836064e-08 -1.105972530821455e-08 5.226386517783452e-09 2.3564838670314524e-05 1.6840719313722354e-05 0.0005609140949862598 0.9999995720339275 0.9998414829561296 1.0000101949997424 1.8015620141927267e-10 -6.109782508695262e-07 -6.110594811522786e-07 1.6674949991478681e-10 -9.134002553227192e-11 -2.001718265470813e-09 4.279482649645411e-07 3.0652476315175335e-07 1.0194554196962673e-05 1.0000000011389458 0.9998417894596369 0.9999999781705301 1.5764140905079232e-10 1.4400634200126114e-09 9.423692330940697e-10 1.683601220029844e-10 -9.201901028705556e-11 -2.012495377365296e-09 1.8461431837160414e-09 2.4695755421903256e-08 4.953738779786381e-08 0.9999957675936674 0.9998387654973788 1.0001007773388153 3.6951612526702836e-10 -5.984773082546797e-06 -6.0931478205301516e-06 1.4767477180212227e-10 -8.367260167819094e-11 -1.908911490852616e-09 4.232458427682258e-06 3.023565922298358e-06 0.000100778516979266 0.9998846365469225 0.9997593808789805 1.0027477385369747 -2.658694453834852e-08 -4.9550236117814955e-05 -0.000387670020830182 -2.8169044221857966e-08 -2.7238166175644966e-09 5.466763740177872e-09 0.00013308855743550556 9.505554614375957e-05 0.0031687800634047384 0.9999629454991722 0.9998153209621514 1.0008822623779101 1.199479921517563e-09 -4.7669235996490207e-05 -5.841476011872698e-05 -4.766104766466634e-10 1.097953297689087e-10 -1.3197921097779164e-09 3.711971346849518e-05 2.6517551701007704e-05 0.000883813740864885
1.412 0.9999940108223968 0.9998375092052992 1.0001417140734428 -1.1317907391413848e-07 1.2542950298313322e-07 -0.00016515449211584245 -1.510271106126065e-08 -7.867354024972745e-09 3.595570720623527e-09 1.876644509802365e-05 1.3413441740993909e-05 0.00044670850193308947 0.9999995720354541 0.9998414829578304 1.0000101949524607 1.779410538751051e-10 -6.109628112295511e-07 -6.112780194049785e-07 1.6376683517305338e-10 -9.115027805048083e-11 -2.044021693566986e-09 4.2796439789858543e-07 3.0653784602953415e-07 1.0194929757308957e-05 1.0000000011413432 0.9998417894619647 0.9999999781120028 1.5794546855251483e-10 1.4402330030793701e-09 1.3453940768068674e-09 1.6540313721435586e-10 -9.183444856853914e-11 -2.054809041875101e-09 1.782853578022514e-09 2.4715286255910883e-08 4.9115170998175695e-08 0.999995768538278 0.9998387661726621 1.0001007547519034 3.445817920699434e-10 -5.9832769982719185e-06 -6.097590021685358e-06 1.4445844802689068e-10 -8.344015992931429e-11 -1.951154131377651e-09 4.231532779525993e-06 3.022904705838771e-06 0.00010075638101132531 0.9998874735315036 0.9997614074639337 1.0026801213537653 -2.8359323896829997e-08 -4.8326165051087e-05 -0.00037872758543464015 -2.7255632766126667e-08 -3.295322451332885e-09 5.2362127165490324e-09 0.00012982413583377298 9.272319757777432e-05 0.0030910433067695997 0.9999630368591174 0.9998153862198262 1.0008800861532428 9.464069367290355e-10 -4.755021593792686e-05 -5.833217698025877e-05 -4.809948131727845e-10 1.0812363972544848e-10 -1.3634340376954919e-09 3.7028319666605684e-05 2.6452250626239963e-05 0.0008816367935632134
1.422 0.9999952706798064 0.9998384092736202 1.0001117296646358 -1.0709886899192696e-07 1.220261179567202e-07 -0.00013214846023474523 -1.0612679406930747e-08 -5.452645527357899e-09 2.023951668495309e-09 1.4872584942338493e-05 1.0632623433560877e-05 0.0003540293004888683 0.9999995720385848 0.9998414829606919 1.0000101948694555 1.7554821415307887e-10 -6.109475275885832e-07 -6.114057469761734e-07 1.5984346346582746e-10 -9.0975005252856e-11 -2.0872139627353657e-09 4.2797685816158586e-07 3.065481949819181e-07 1.0195215823174405e-05 1.0000000011409316 0.9998417894623003 0.99999997812178 1.5788012563142472e-10 1.4402472834206817e-09 1.612328512799851e-09 1.6146430258620865e-10 -9.166409466273511e-11 -2.0979784523845526e-09 1.7446222711965684e-09 2.47334546039073e-08 4.818690543786938e-08 0.9999957695239698 0.9998387668773087 1.0001007311986607 3.212000572373103e-10 -5.981781437244656e-06 -6.099898295317414e-06 1.4067356744572127e-10 -8.322353281357617e-11 -1.9945781936966296e-09 4.230563533372199e-06 3.0222123971867106e-06 0.00010073321873729519 0.9998902448342297 0.9997633871276287 1.0026140719787349 -2.989693775354869e-08 -4.713227509250048e-05 -0.00036978051528334193 -2.6303956447484496e-08 -3.81400106317635e-09 4.977784367852184e-09 0.0001266318752692218 9.044240955780332e-05 0.003015025449388485 0.9999631284293086 0.9998154516277444 1.000877905028604 7.127548634274566e-10 -4.743149259593839e-05 -5.8227251880640264e-05 -4.818748917482895e-10 1.0632016728361244e-10 -1.4111713915228544e-09 3.693667125870114e-05 2.6386767783270007e-05 0.0008794538829329108
1.432 0.9999962762315899 0.9998391276547711 1.0000878103133162 -1.0077545819435983e-07 1.1800063268519305e-07 -0.00010512173658570508 -7.197033782447935e-09 -3.666269875442956e-09 5.137450681915211e-10 1.1738591871486927e-05 8.39496047649288e-06 0.0002794335561708741 0.9999995720428286 0.9998414829643636 1.0000101947628242 1.7302019604136402e-10 -6.109324359680341e-07 -6.115006914028558e-07 1.5535017459087592e-10 -9.081374826217218e-11 -2.131311193027334e-09 4.279838371764207e-07 3.065545164471555e-07 1.019537002242149e-05 1.0000000011388177 0.9998417894614352 0.9999999781740238 1.5749034630653793e-10 1.440069596398008e-09 1.7596042841975686e-09 1.5693243898817818e-10 -9.150811407088025e-11 -2.142021954185019e-09 1.743799772879824e-09 2.4750603796823488e-08 4.6925980531219876e-08 0.9999957705358666 0.9998387676006913 1.0001007070328376 2.9939311747047293e-10 -5.980286436333926e-06 -6.100801284521894e-06 1.365302217296727e-10 -8.302228228038433e-11 -2.0391846779305146e-09 4.229563316106124e-06 3.02149801531244e-06 0.00010070933066333498 0.9998929504907135 0.9997653198954498 1.0025495894550147 -3.1208137615659966e-08 -4.596782684654474e-05 -0.00036090295694543063 -2.5341918133344496e-08 -4.2802610537686355e-09 4.693822452879832e-09 0.00012351305068482768 8.821409326262349e-05 0.002940756798680981 0.9999632200506395 0.9998155170722408 1.0008757227834233 4.982860541468262e-10 -4.7313065314981504e-05 -5.810746722124174e-05 -4.807627503916617e-10 1.044301869501815e-10 -1.4628436190196287e-09 3.684493995831241e-05 2.6321225846823127e-05 0.0008772690889250781
1.442 0.9999970745311694 0.9998396979675179 1.0000688310161463 -9.430559950688108e-08 1.1344810610005371e-07 -8.32115923183289e-05 -4.6665653445648205e-09 -2.370752608992768e-09 -9.331444663040652e-10 9.233948500962662e-06 6.6072755380259025e-06 0.00021981544415283492 0.9999995720480351 0.999841482968739 1.0000101946363027 1.7055747688651148e-10 -6.109174086914469e-07 -6.115883884670018e-07 1.5079013092671798e-10 -9.066703782804958e-11 -2.1763292969331334e-09 4.27984278435548e-07 3.0655604249252425e-07 1.0195368626000514e-05 1.000000001135912 0.9998417894600202 0.9999999782472988 1.5698064784199033e-10 1.4398279205860455e-09 1.8143834458883935e-09 1.5232406117686937e-10 -9.13666634932234e-11 -2.18695748706095e-09 1.7733876211212042e-09 2.476629131422735e-08 4.5627877647952624e-08 0.999995771564264 0.9998387683358784 1.0001006824848533 2.7932274560911e-10 -5.97879186792297e-06 -6.10079914079201e-06 1.324088899333215e-10 -8.283606501536238e-11 -2.0849747130033284e-09 4.2285407217848184e-06 3.0207676982387022e-06 0.00010068492010002171 0.9998955910688905 0.9997672061731203 1.0024866601092333 -3.230290750191272e-08 -4.4832098786406186e-05 -0.00035214558944404576 -2.4389434897959616e-08 -4.6956693489078585e-09 4.386633457014195e-09 0.00012046788662760088 8.603840925115505e-05 0.0028682426593544213 0.9999633116178337 0.9998155824781062 1.0008735419158654 3.027290842118729e-10 -4.719493327716428e-05 -5.7978101381388174e-05 -4.78590972721202e-10 1.0248544188987826e-10 -1.518289163171279e-09 3.675323995893687e-05 2.625570639917538e-05 0.00087508512142767
1.452 0.9999977054884915 0.9998401487261558 1.0000538384623439 -8.777845479744633e-08 1.0846324492974269e-07 -6.560113585240646e-05 -2.8459553795518353e-09 -1.4478354081289001e-09 -2.3151133349668064e-09 7.244192757633948e-06 5.187883209294186e-06 0.00017245132239647684 0.9999995720541717 0.9998414829737948 1.000010194490474 1.6838724974702555e-10 -6.109022542611845e-07 -6.116748629768138e-07 1.4682176415200245e-10 -9.053474990416641e-11 -2.222285382262779e-09 4.279781191214253e-07 3.0655270927273893e-07 1.019521286337346e-05 1.000000001132869 0.9998417894585229 0.9999999783259255 1.5658448963194507e-10 1.4397137745190503e-09 1.8068298882891733e-09 1.483071904522442e-10 -9.123921834063828e-11 -2.2328032599615336e-09 1.8106162804856752e-09 2.4779472017476882e-08 4.464124214200859e-08 0.9999957726029493 0.999838769078431 1.000100657701737 2.611593953868297e-10 -5.977297540869604e-06 -6.100223802233404e-06 1.2888372901291673e-10 -8.266408641748612e-11 -2.1319488299396876e-09 4.22750200427647e-06 3.0200259127431425e-06 0.00010066013463143931 0.999898167494818 0.9997690466222309 1.0024252617170266 -3.319279598460523e-08 -4.372438686064802e-05 -0.0003435414200648365 -2.3459303589451448e-08 -5.0625430454290855e-09 4.05847952432021e-09 0.00011749588717197298 8.391500322430708e-05 0.0027974711883937847 0.9999634030630591 0.9998156477968837 1.000871364032838 1.256583278606647e-10 -4.707709560165983e-05 -5.784276622651578e-05 -4.756883856069454e-10 1.0050809124033319e-10 -1.577344924158787e-09 3.666164574333312e-05 2.61902626534223e-05 0.000872903745418635
1.462 0.99999820239119 0.9998405037131577 1.0000420381306168 -8.127441429019249e-08 1.0313857038932039e-07 -5.154859420595529e-05 -1.5781494554765947e-09 -8.0085267357744e-10 -3.6308502920008655e-09 5.671281486990926e-06 4.066853907024075e-06 0.00013500821315479827 0.9999995720612049 0.9998414829795081 1.0000101943255788 1.6666530111874415e-10 -6.108868798413714e-07 -6.117571147513795e-07 1.4411551966196185e-10 -9.041668326594963e-11 -2.2691969140254398e-09 4.2796626354843624e-07 3.065451650883927e-07 1.0194927745438108e-05 1.0000000011300865 0.9998417894572289 0.9999999783999173 1.56466037127467e-10 1.439819840386061e-09 1.7640707518299604e-09 1.455575608140537e-10 -9.112618153605927e-11 -2.2795791814943057e-09 1.8295925459167557e-09 2.478921281379071e-08 4.425996139429796e-08 0.9999957736479915 0.9998387698255428 1.0001006327758282 2.4498822512817686e-10 -5.975803363030508e-06 -6.099289549478861e-06 1.2657496563001824e-10 -8.250643757551585e-11 -2.180109119947038e-09 4.226452104628426e-06 3.0192761907615693e-06 0.0001006350913250111 0.9999006809237747 0.9997708420681461 1.002365366584554 -3.38906671632252e-08 -4.2644004181253915e-05 -0.00033511064517582033 -2.255868129018201e-08 -5.383640170859175e-09 3.7115749621608162e-09 0.00011459608242842125 8.184318217959608e-05 0.0027284192629445955 0.9999634943437654 0.9998157129981747 1.0008691901394988 -3.3581440501983576e-11 -4.695955150583589e-05 -5.770386178565499e-05 -4.71979546463639e-10 9.851245678848143e-11 -1.6398479473596445e-09 3.65702051527017e-05 2.612492879027006e-05 0.0008707260928775988
1.472 0.9999985926108765 0.999840782483996 1.0000327771085178 -7.486434990055091e-08 9.756271584836979e-08 -4.040205803925904e-05 -7.275483400971184e-10 -3.53912484720106e-10 -4.879326042874162e-09 4.432874362640338e-06 3.1855070331658014e-06 0.00010552667637762363 0.9999995720690577 0.9998414829858242 1.0000101941426152 1.6538748534771907e-10 -6.10871375917407e-07 -6.118299604996811e-07 1.4310966224459083e-10 -9.031269211725333e-11 -2.317081391587198e-09 4.279503538872086e-07 3.065346254892141e-07 1.0194554379862132e-05 1.0000000011277537 0.9998417894562737 0.9999999784640163 1.5662979658517744e-10 1.4400557612203977e-09 1.706913451842619e-09 1.4451572135399263e-10 -9.102663490721723e-11 -2.327303936658473e-09 1.8140136497196945e-09 2.4795422952588536e-08 4.4570917228685395e-08 0.9999957746969216 0.9998387705754497 1.0001006077644683 2.3072286874836708e-10 -5.974309425074003e-06 -6.098131904150442e-06 1.2589666361032487e-10 -8.236296727824895e-11 -2.2294571429890245e-09 4.225395155850941e-06 3.018521491308956e-06 0.00010060988817986228 0.9999031326483548 0.9997725934343348 1.00230694374526 -3.441033789721544e-08 -4.1590280662624475e-05 -0.0003268645078811176 -2.1690785504322897e-08 -5.661934187653021e-09 3.348079679264469e-09 0.00011176720546565644 7.982204084018163e-05 0.002661056690293975 0.9999635854339903 0.9998157780634344 1.0008670208462476 -1.7592595399928414e-10 -4.68423003887564e-05 -5.756293832194438e-05 -4.673163665489742e-10 9.650795759796464e-11 -1.7056363275973926e-09 3.647894854155743e-05 2.6059726498115226e-05 0.0008685528802311612
1.482 0.9999988983867453 0.9998410009271357 1.0000255251782721 -6.861000912768399e-08 9.181916405149174e-08 -3.1603375896710835e-05 -1.815941804537034e-10 -4.935437328843209e-11 -6.059783399984134e-09 3.4609474034121725e-06 2.495425291061437e-06 8.238778427012642e-05 0.9999995720776121 0.9998414829926594 1.0000101939434718 1.6434304372822123e-10 -6.108559436074705e-07 -6.118894194048024e-07 1.4384408410712681e-10 -9.022179624959954e-11 -2.3659567583623714e-09 4.279323970588763e-07 3.0652259110524675e-07 1.0194139055963665e-05 1.000000001125912 0.999841789455687 0.9999999785163901 1.568746287288576e-10 1.4402208734779807e-09 1.6491692461129908e-09 1.4522295607872479e-10 -9.094054747623195e-11 -2.375997998837452e-09 1.763373074364331e-09 2.4798968810225348e-08 4.537000101848617e-08 0.9999957757481907 0.9998387713270462 1.000100582703042 2.1806434106202486e-10 -5.9728159282410105e-06 -6.096835409287633e-06 1.2688349183450202e-10 -8.223330364331419e-11 -2.2799953039900626e-09 4.224334621450949e-06 3.0177642977054896e-06 0.00010058460641228188 0.9999055240352397 0.9997743016971965 1.002249960470857 -3.4766212051852296e-08 -4.0562562528753026e-05 -0.00031880821416414824 -2.085642169492992e-08 -5.900459458137234e-09 2.970095769051731e-09 0.00010900781458341133 7.785054903141883e-05 0.002595349116936246 0.9999636763183638 0.9998158429816819 1.0008648565116927 -3.025973693863983e-10 -4.672534175974689e-05 -5.742096995303654e-05 -4.61736753197366e-10 9.45003818123705e-11 -1.7745482579316112e-09 3.638789490995755e-05 2.599466935354231e-05 0.0008663845533681706
1.492 0.9999991376093001 0.999841171824062 1.0000198559821254 -6.256491395375929e-08 8.598558263451456e-08 -2.4684668573053944e-05 1.4943325153914186e-10 1.5545651404649904e-10 -7.171728666428717e-09 2.7000653951192725e-06 1.957224159720512e-06 6.427201113427075e-05 0.9999995720867324 0.9998414829999177 1.0000101937306682 1.632261701147475e-10 -6.108407246489018e-07 -6.11933762546281e-07 1.4600460580168644e-10 -9.014420758384521e-11 -2.4158417831697705e-09 4.2791433925553363e-07 3.0651049998629387e-07 1.0193723369348183e-05 1.000000001124518 0.9998417894554381 0.9999999785574143 1.569049196439122e-10 1.4401726615835838e-09 1.5985739320528837e-09 1.4736416110999216e-10 -9.08679450977955e-11 -2.4256809037986972e-09 1.6924672888457677e-09 2.480108482630908e-08 4.624337339374108e-08 0.9999957768008295 0.9998387720796404 1.0001005576133812 2.0661591718943172e-10 -5.971323014614149e-06 -6.0954524349351315e-06 1.292254670429461e-10 -8.211691480349048e-11 -2.331726198513047e-09 4.223273238550481e-06 3.0170065723632854e-06 0.00010055930904209382 0.999907856483211 0.9997759678560627 1.0021943832746334 -3.497288406682806e-08 -3.9560211738051375e-05 -0.00031094304287405185 -2.0055077608650124e-08 -6.102209673182784e-09 2.579662297593273e-09 0.00010631637485644875 7.592760995293761e-05 0.0025312599694881747 0.9999637669881014 0.9998159077466445 1.000862697338253 -4.1495620091256707e-10 -4.660867506800069e-05 -5.7278552278611084e-05 -4.555079479756562e-10 9.249363673958688e-11 -1.8464245395175668e-09 3.6297055864265614e-05 2.592976565044974e-05 0.0008642213818242464
1.502 0.999999324554314 0.9998413053737119 1.000015429431994 -5.677440420907212e-08 8.013348207641654e-08 -1.9260399408437187e-05 3.343078920389568e-10 2.91335140871389e-10 -8.214921021337573e-09 2.105555501530563e-06 1.5392470224049448e-06 5.011578941862535e-05 0.9999995720962842 0.9998414830075031 1.000010193506974 1.6190047120352572e-10 -6.108256809582258e-07 -6.119634556995352e-07 1.4912907309455396e-10 -9.007977987116003e-11 -2.466755964382835e-09 4.278977092798334e-07 3.0649943963578153e-07 1.0193338051089048e-05 1.0000000011234895 0.9998417894554693 0.9999999785886622 1.5659455015055734e-10 1.4399497451076795e-09 1.5582249796573298e-09 1.5047566713829963e-10 -9.080845113551678e-11 -2.4763741005936314e-09 1.6265433227825876e-09 2.480265292090384e-08 4.674091695121939e-08 0.9999957778542296 0.9998387728327985 1.0001005325090182 1.9614740137824072e-10 -5.969830646138693e-06 -6.094015536027998e-06 1.3247040427981166e-10 -8.201371111720877e-11 -2.38465360987204e-09 4.222212929207341e-06 3.016249689850366e-06 0.00010053403978050006 0.9999101313962442 0.9997775929139711 1.0021401785541866 -3.5044685790434705e-08 -3.8582605472519457e-05 -0.00030326781313893614 -1.928555108898107e-08 -6.270076135441873e-09 2.1787513815131016e-09 0.00010369131072059387 7.40520977566533e-05 0.0024687517074334525 0.9999638574384045 0.999815972354894 1.000860543434112 -5.14212935143627e-10 -4.649229958174544e-05 -5.713603968537653e-05 -4.4898375963410563e-10 9.048974263318371e-11 -1.9211082047887802e-09 3.620643814090651e-05 2.586502020234127e-05 0.0008620635197128235
1.512 0.9999994705392262 0.9998414096614694 1.0000119760060528 -5.127460541490262e-08 7.432771805283102e-08 -1.5017262989354657e-05 4.239278463264014e-10 3.8012960045247683e-10 -9.189361504138935e-09 1.6417435379525023e-06 1.2162964739318954e-06 3.9069566431491516e-05 0.9999995721061458 0.9998414830153292 1.0000101932749945 1.6057060706890961e-10 -6.108106274065291e-07 -6.119807088134031e-07 1.5280751026606873e-10 -9.002788978602569e-11 -2.518718761173186e-09 4.2788341804350017e-07 3.064900164882692e-07 1.019300082999431e-05 1.0000000011227346 0.9998417894557154 0.9999999786120984 1.5615843621279506e-10 1.4397369504983355e-09 1.5279610765863691e-09 1.5414692031320308e-10 -9.076144073656333e-11 -2.5280984427737927e-09 1.591465655039084e-09 2.480394296937634e-08 4.653742440742673e-08 0.9999957789080085 0.9998387735862477 1.000100507398328 1.8676846055256658e-10 -5.968338638236212e-06 -6.092545371642379e-06 1.3622100380037e-10 -8.192350629051814e-11 -2.438781308574447e-09 4.221154791447873e-06 3.015494431885468e-06 0.00010050882373485331 0.9999123501669153 0.9997791778658139 1.0020873129874996 -3.499536086598799e-08 -3.76291357949136e-05 -0.0002957798687961691 -1.8546279031203323e-08 -6.4068116744283486e-09 1.769265933596565e-09 0.00010113103881811752 7.222288101884323e-05 0.0024077866058445194 0.9999639476668243 0.9998160368046827 1.000858394852102 -6.012392940919317e-10 -4.637621442182201e-05 -5.699363747123369e-05 -4.424451763689863e-10 8.848988647213646e-11 -1.998444439333056e-09 3.611604524853767e-05 2.5800435516117853e-05 0.0008599110455565018
1.522 0.9999995844905313 0.9998414910645481 1.0000092831910894 -4.609164575476072e-08 6.862572051203639e-08 -1.1703480032580009e-05 4.547918472745891e-10 4.3707970478039144e-10 -1.0095281473777714e-08 1.2803474594553587e-06 9.684614320369984e-07 3.0459611211623202e-05 0.9999995721162196 0.9998414830233272 1.000010193036819 1.5962909426188373e-10 -6.107953923035732e-07 -6.119887744311071e-07 1.5673187228682783e-10 -8.998848207049633e-11 -2.5717497425750327e-09 4.2787172970004134e-07 3.064823884883892e-07 1.0192717235067057e-05 1.0000000011221708 0.9998417894561182 0.9999999786294853 1.559996757786344e-10 1.4397058263025097e-09 1.5056701379482379e-09 1.5806845776787454e-10 -9.072728688117111e-11 -2.5808756020295986e-09 1.5994134175295388e-09 2.4804888979482642e-08 4.55551858941479e-08 0.9999957799619265 0.999838774339817 1.0001004822863448 1.7877698246064443e-10 -5.966846819330781e-06 -6.09105546091906e-06 1.4017996951260088e-10 -8.184553975195002e-11 -2.4941142661271887e-09 4.2200992008679954e-06 3.0147410653786838e-06 0.00010048366974102999 0.9999145141666274 0.9997807236913518 1.0020357537660647 -3.48380984073702e-08 -3.669920944695337e-05 -0.00028847571678802797 -1.783556846125908e-08 -6.515015156481657e-09 1.3530352630844619e-09 9.863398785774671e-05 7.043883693260714e-05 0.0023483272281380673 0.9999640376722604 0.9998161010952243 1.0008562516133632 -6.767099064663067e-10 -4.6260418721031854e-05 -5.685146149358535e-05 -4.3607370885173704e-10 8.649505977062569e-11 -2.0782823331907005e-09 3.602587858700144e-05 2.573601259165361e-05 0.0008577639886810992
1.532 0.9999996734216422 0.9998415545934074 1.0000071840733962 -4.124239188661451e-08 6.307682153031024e-08 -9.11850206482221e-06 4.522051634249014e-10 4.726694460933335e-10 -1.0933133701564181e-08 9.990726659753296e-07 7.800614646867007e-07 2.3754640450106123e-05 0.9999995721264342 0.9998414830314465 1.0000101927938745 1.5926933504779697e-10 -6.107799628778377e-07 -6.119909786752764e-07 1.6059369996227364e-10 -8.996139995889936e-11 -2.625869555192701e-09 4.2786236533732915e-07 3.0647638644517484e-07 1.019248278916215e-05 1.0000000011217356 0.9998417894566338 0.9999999786420931 1.5632242725170433e-10 1.4398696228647433e-09 1.4886393846706134e-09 1.6193021564716156e-10 -9.07050645105495e-11 -2.634728039904406e-09 1.6410959089720453e-09 2.4805543289117465e-08 4.401354125726925e-08 0.9999957810158371 0.9998387750934022 1.0001004571758996 1.7227193652465667e-10 -5.965355177009005e-06 -6.089554656674315e-06 1.4404984788606662e-10 -8.178009430025779e-11 -2.5506578905125483e-09 4.219045983426076e-06 3.0139894702501902e-06 0.00010045857365801139 0.9999166247401958 0.9997822313513467 1.0019854687240044 -3.4585838458890016e-08 -3.579224764284789e-05 -0.00028135142704044955 -1.715182282956111e-08 -6.597124035155455e-09 9.318128931563911e-10 9.619861016156243e-05 6.869885956038829e-05 0.0022903367005667036 0.999964127454369 0.999816165226276 1.0008541137213827 -7.414882331189959e-10 -4.614491177071875e-05 -5.670957526450224e-05 -4.300604300238678e-10 8.450618192045995e-11 -2.1604745357513407e-09 3.5935938228825334e-05 2.5671751480674565e-05 0.0008556223469959715
1.542 0.9999997428272949 0.9998416041735327 1.0000055479283643 -3.67363537969904e-08 5.7722126121998856e-08 -7.103682240068405e-06 4.328875165479905e-10 4.940267875350373e-10 -1.1703580831476084e-08 7.80420123430763e-07 6.387084517045283e-07 1.853753974205349e-05 0.9999995721367484 0.9998414830396579 1.0000101925470615 1.5925130479213072e-10 -6.107644929518788e-07 -6.119897193686411e-07 1.639744312019016e-10 -8.994612596607713e-11 -2.6810985704669987e-09 4.278546681629324e-07 3.0647163096762873e-07 1.0192285537930206e-05 1.0000000011213912 0.9998417894572351 0.9999999786507555 1.568973903874036e-10 1.4400739288055856e-09 1.4747912392025034e-09 1.6531253963589682e-10 -9.069438620482684e-11 -2.6896777798895414e-09 1.6930245050032282e-09 2.4806242620541633e-08 4.23682347979926e-08 0.9999957820696576 0.9998387758469456 1.000100432068488 1.6692029505185176e-10 -5.963863865207443e-06 -6.088048233974821e-06 1.4742179314556338e-10 -8.172657609972559e-11 -2.6084184332628592e-09 4.217994593919304e-06 3.0132392673162593e-06 0.00010043352211890198 0.9999186832031133 0.9997837017856083 1.001936426403169 -3.4251405301931915e-08 -3.4907685732577393e-05 -0.000274402873365935 -1.649371417047406e-08 -6.655416232449941e-09 5.072750541305477e-10 9.382338801082726e-05 6.700186437093465e-05 0.002233778863350306 0.9999642170132272 0.9998162291978927 1.0008519811702197 -7.968531255893027e-10 -4.602969302769104e-05 -5.65680120796347e-05 -4.247204751162664e-10 8.252342031845473e-11 -2.2448778099401466e-09 3.584622345138969e-05 2.5607651667167295e-05 0.0008534860992881492
1.552 0.999999797003883 0.9998416428742934 1.0000042725811376 -3.2577297707788413e-08 5.259496683466803e-08 -5.534161936615978e-06 4.0699321741544996e-10 5.059488424365425e-10 -1.2407485032095039e-08 6.106979090822755e-07 5.344876502124502e-07 1.4481975990743321e-05 0.999999572147143 0.9998414830479485 1.0000101922970903 1.5908647876403087e-10 -6.107491694524566e-07 -6.119859066241573e-07 1.6636691077699647e-10 -8.994207590555363e-11 -2.737458799163054e-09 4.278477727013949e-07 3.06467603229652e-07 1.0192108860767831e-05 1.000000001121122 0.999841789457912 0.9999999786561627 1.572455981808574e-10 1.4401325231928114e-09 1.463375903896305e-09 1.6770775649167389e-10 -9.069540519220127e-11 -2.7457483086719335e-09 1.7303353147670068e-09 2.480731933637005e-08 4.115989372378853e-08 0.9999957831233486 0.9998387766004192 1.0001004069650097 1.6214262573095157e-10 -5.962373070674405e-06 -6.0865385473051405e-06 1.4979606937116782e-10 -8.168419397082297e-11 -2.6674028032610903e-09 4.216944270615143e-06 3.0124899233613467e-06 0.00010040849657323501 0.9999206908404102 0.9997851359121809 1.001888596080359 -3.384713098400333e-08 -3.404497273593107e-05 -0.00026762587224046384 -1.5860212279524128e-08 -6.692014929442067e-09 8.101659823139396e-11 9.150683686010957e-05 6.534679053843149e-05 0.002178618347721201 0.9999643063491392 0.9998162930102926 1.000849853949293 -8.442973433022548e-10 -4.591476198018421e-05 -5.642678791758128e-05 -4.204752624603755e-10 8.054720830949809e-11 -2.3313537322524596e-09 3.575673309265097e-05 2.554371232114313e-05 0.0008513552141850315
1.562 0.9999998393063566 0.9998416730924778 1.00000327828215 -2.8763729344292382e-08 4.772156564206232e-08 -4.312030073616373e-06 3.7976622029509693e-10 5.116365385398775e-10 -1.3045895764306743e-08 4.792155566398374e-07 4.5928684185800976e-07 1.1333430354283596e-05 0.9999995721576117 0.9998414830563144 1.0000101920447886 1.5846889862427703e-10 -6.107340530849702e-07 -6.119792161382085e-07 1.6734479268840665e-10 -8.99494942902003e-11 -2.79497181704623e-09 4.2784078023961394e-07 3.064637184347534e-07 1.0191934843805797e-05 1.0000000011209225 0.9998417894586608 0.9999999786591418 1.5706967736903603e-10 1.4399842587622811e-09 1.4547936829963428e-09 1.6868889294034726e-10 -9.070770232046048e-11 -2.8029629584415954e-09 1.7352766941295803e-09 2.4808767033210854e-08 4.07924627723487e-08 0.9999957841768914 0.99983877735381 1.0001003818662886 1.5754971277477818e-10 -5.960882854224963e-06 -6.085025958345465e-06 1.5075236284021463e-10 -8.165302945103544e-11 -2.7276195943290495e-09 4.2158941897010135e-06 3.011740856830033e-06 0.00010038347766386166 0.9999226489063963 0.999786534627157 1.001841947773029 -3.338416118013069e-08 -3.320357087096613e-05 -0.0002610162591342139 -1.5250462337098297e-08 -6.708895780848908e-09 -3.4544915032583096e-10 8.924750679668067e-05 6.373260198887202e-05 0.0021248206110414452 0.9999643954625232 0.999816356663776 1.000847732046063 -8.850632164962246e-10 -4.5800117989589326e-05 -5.628590916305447e-05 -4.1768840093358436e-10 7.857774531742946e-11 -2.419768680846758e-09 3.5667465821191274e-05 2.5479932491259777e-05 0.0008492296573476305
1.572 0.9999998723522779 0.9998416966980781 1.0000025028432387 -2.528871741125877e-08 4.312152931698187e-08 -3.3606965776984532e-06 3.530527420364596e-10 5.132100563923208e-10 -1.3620041737660839e-08 3.776351594670859e-07 4.0632985789419894e-07 8.894044409004809e-06 0.9999995721681452 0.9998414830647497 1.0000101917911843 1.5752755168917536e-10 -6.107190314009844e-07 -6.119690272832123e-07 1.667628379741259e-10 -8.996712646726398e-11 -2.853660617293399e-09 4.278329642299437e-07 3.064594610821559e-07 1.019174807430649e-05 1.000000001120785 0.9998417894594763 0.9999999786607305 1.5650727574255365e-10 1.439741799231549e-09 1.4496975589758993e-09 1.6811013647207368e-10 -9.073026537836572e-11 -2.861345956244069e-09 1.7018461267065016e-09 2.481037263370429e-08 4.1307574624543695e-08 0.9999957852302696 0.9998387781071075 1.0001003567732725 1.5319728006854968e-10 -5.959393103388667e-06 -6.083510138284401e-06 1.5014847548738508e-10 -8.163254128564951e-11 -2.7890774624819628e-09 4.214843649920694e-06 3.010991568296238e-06 0.00010035844971010659 0.9999245586248829 0.9997878988048379 1.0017964522332508 -3.2872000861036736e-08 -3.238295521015959e-05 -0.0002545699290169574 -1.4663603596871137e-08 -6.707895078558681e-09 -7.70691860752323e-10 8.704398308226696e-05 6.215828779024377e-05 0.002072351949525879 0.9999644843538471 0.9998164201586774 1.0008456154473528 -9.198606113875421e-10 -4.568576024369529e-05 -5.614537755107246e-05 -4.16467109853131e-10 7.661518661612407e-11 -2.5099944495692652e-09 3.5578420388955415e-05 2.541631128536433e-05 0.0008471093976318236
1.582 0.9999998981828278 0.9998417151493122 1.000001897799994 -2.2139854551410288e-08 3.8808091435947633e-08 -2.6203536174784814e-06 3.2672328184728277e-10 5.120652205015381e-10 -1.4131316440883596e-08 2.994517689473514e-07 3.6994723932196235e-07 7.010613195113989e-06 0.9999995721787289 0.9998414830732445 1.0000101915373343 1.5667417088611269e-10 -6.107039163730263e-07 -6.119554381212668e-07 1.6483928647923542e-10 -8.999501381687194e-11 -2.913547623516773e-09 4.2782395480795204e-07 3.064545481257526e-07 1.0191539067910328e-05 1.0000000011206938 0.9998417894603489 0.999999978661996 1.5597731937012726e-10 1.4395929058444703e-09 1.4479996692968944e-09 1.661895906093457e-10 -9.076297949835937e-11 -2.9209215677163442e-09 1.6374212595542048e-09 2.4812202971173926e-08 4.234992075514074e-08 0.9999957862834625 0.9998387788602974 1.0001003316869121 1.4943392055487323e-10 -5.957903630330531e-06 -6.0819912773590284e-06 1.4820401182915777e-10 -8.162218669251161e-11 -2.8517860265210293e-09 4.213792250815474e-06 3.010241770872131e-06 0.00010033340426562891 0.9999264211896616 0.9997892292980747 1.0017520809354694 -3.2318642578527055e-08 -3.1582613489395525e-05 -0.0002482828575073266 -1.4098665323563775e-08 -6.6907175383801145e-09 -1.1933659089908713e-09 8.489488614467822e-05 6.062286215030726e-05 0.0020211794976949227 0.9999645730235934 0.9998164834953426 1.0008435041398018 -9.490080227887413e-10 -4.557168785520802e-05 -5.600519334537561e-05 -4.165797586207522e-10 7.466028857236273e-11 -2.6019082418887492e-09 3.548959584922078e-05 2.535284802644038e-05 0.000844994411630031
1.592 0.9999999183893139 0.9998417295830058 1.0000014253960132 -1.9299436137618783e-08 3.478822300407446e-08 -2.044362870766528e-06 2.998715055482106e-10 5.091168577433259e-10 -1.4581269365103129e-08 2.395776338312533e-07 3.455254631994361e-07 5.565049551120439e-06 0.9999995721893441 0.9998414830817858 1.0000101912840305 1.5623246172241977e-10 -6.106886003141002e-07 -6.119396685463362e-07 1.6205735875832832e-10 -9.003268713034172e-11 -2.974657013933165e-09 4.278137997278366e-07 3.0644900669019266e-07 1.0191305839653465e-05 1.0000000011206325 0.9998417894612668 0.9999999786637421 1.5580994314661417e-10 1.4396454987566904e-09 1.4484805165202883e-09 1.6341049686938221e-10 -9.08052343958577e-11 -2.981715083656693e-09 1.5604574701921657e-09 2.4814866848120347e-08 4.33813037107845e-08 0.999995787336448 0.9998387796133645 1.000100306607899 1.4652721794645166e-10 -5.956414327659083e-06 -6.080470601402497e-06 1.4540181301173176e-10 -8.162145195321833e-11 -2.9157566718026695e-09 4.212739971378138e-06 3.0094914500329626e-06 0.0001003083411619877 0.9999282377651169 0.9997905269387075 1.001708806061101 -3.173106336177555e-08 -3.080204597668288e-05 -0.0002421511115947111 -1.3554603184913642e-08 -6.658944041760666e-09 -1.6122101316156702e-09 8.27988710950091e-05 5.9125364075355876e-05 0.0019712712168062094 0.999964661472252 0.999816546674122 1.0008413981098638 -9.728117944191324e-10 -4.545790001744846e-05 -5.5865356975709844e-05 -4.1754711911006643e-10 7.271306776338099e-11 -2.6953934378015187e-09 3.5400991653191115e-05 2.5289542322592112e-05 0.000842884685110155
1.602 0.9999999342123286 0.9998417408854285 1.0000010562188442 -1.674454149509805e-08 3.1062732088949596e-08 -1.5963990820044524e-06 2.716215608321059e-10 5.049615787256229e-10 -1.497159241634608e-08 1.9400997799821078e-07 3.294989307303223e-07 4.466663372871782e-06 0.9999995721999801 0.9998414830903667 1.0000101910315995 1.5621320357445136e-10 -6.106731386547968e-07 -6.119235956588827e-07 1.5895031974531707e-10 -9.007948032892744e-11 -3.037012817097242e-09 4.278028547260039e-07 3.0644309742549164e-07 1.0191052544064282e-05 1.00000000112059 0.9998417894622222 0.9999999786663031 1.5602148515831347e-10 1.4398440721617228e-09 1.4492615634092747e-09 1.603066133079077e-10 -9.085671475275327e-11 -3.0437517103605795e-09 1.4948893213953562e-09 2.4819226358237975e-08 4.39317255825427e-08 0.9999957883892115 0.9998387803662985 1.000100281536472 1.4443840186286443e-10 -5.954925250699527e-06 -6.0789499721622965e-06 1.4227409359742419e-10 -8.162991301728342e-11 -2.9810012206580933e-09 4.211687091818871e-06 3.0087408077757716e-06 0.00010028326634100767 0.999930009486913 0.999791792538055 1.001666600481668 -3.111557900291531e-08 -3.0040765269207043e-05 -0.0002361708541082681 -1.3030434216302444e-08 -6.614041195014464e-09 -2.02604943956399e-09 8.075462681885602e-05 5.766485672365592e-05 0.00192259587328866 0.9999647497003215 0.9998166096953732 1.0008392973437035 -9.918076677281578e-10 -4.5344396086943685e-05 -5.572586929582199e-05 -4.188504567226724e-10 7.077389653396851e-11 -2.790339911687341e-09 3.531260757204074e-05 2.5226394011060034e-05 0.0008407802107193062
1.612 0.9999999466192939 0.9998417497476947 1.0000007673506333 -1.4447347207010243e-08 2.7626449281458063e-08 -1.2481950977973588e-06 2.4150733528720496e-10 4.999875557815868e-10 -1.5304110818242348e-08 1.5956930101915136e-07 3.19274323391678e-07 3.6456411423987783e-06 0.9999995722106391 0.9998414830989889 1.0000101907799028 1.563927660839596e-10 -6.106576977873711e-07 -6.119087677517108e-07 1.5590986693323612e-10 -9.013493908739054e-11 -3.1006396685235845e-09 4.277915654983584e-07 3.064371312774047e-07 1.0190786105548739e-05 1.0000000011205687 0.999841789463218 0.9999999786695505 1.5639331312469898e-10 1.4400222002922272e-09 1.4487940311440058e-09 1.5726954661180356e-10 -9.091704788092962e-11 -3.107057983386835e-09 1.461844246271161e-09 2.4825767333820636e-08 4.3740338615509754e-08 0.9999957894417512 0.9998387811190989 1.000100256472418 1.429000180228219e-10 -5.953436565923118e-06 -6.077430932985989e-06 1.3921070242519294e-10 -8.164735540476728e-11 -3.0475328092419196e-09 4.2106340034773714e-06 3.007990124165351e-06 0.0001002581877939913 0.9999317374627054 0.9997930268874241 1.0016254377414904 -3.047779491452858e-08 -2.9298295963712966e-05 -0.00023033834395702276 -1.2525363909076692e-08 -6.557366942925623e-09 -2.4337938400980233e-09 7.876087482309859e-05 5.6240426582995934e-05 0.0018751230111604446 0.9999648377083178 0.999816672559465 1.0008372018271916 -1.0066916814414505e-09 -4.5231175531678596e-05 -5.558673095812468e-05 -4.2011743060897545e-10 6.884351758797771e-11 -2.886642541574668e-09 3.522444349733085e-05 2.5163403015764586e-05 0.0008386809834797462
1.622 0.9999999563649625 0.9998417567089836 1.000000540925229 -1.2376717304000831e-08 2.4468681622793918e-08 -9.777622430693925e-07 2.095462362119104e-10 4.944472078799916e-10 -1.5580770655809335e-08 1.3370218487784972e-07 3.130695010100115e-07 3.047238246832159e-06 0.9999995722213324 0.9998414831076619 1.0000101905285537 1.5654772523409464e-10 -6.106424186658736e-07 -6.118955962015688e-07 1.5312301753762554e-10 -9.019845282370786e-11 -3.1655629362103116e-09 4.277802667520981e-07 3.0643130287089597e-07 1.0190513211241339e-05 1.000000001120581 0.9998417894642634 0.9999999786731038 1.5670551780881166e-10 1.4400390261515405e-09 1.4466682693199412e-09 1.544865510257571e-10 -9.098578369729373e-11 -3.1716598071802844e-09 1.4697678849922896e-09 2.4834120116281683e-08 4.281194946638282e-08 0.9999957904940756 0.9998387818717726 1.0001002314152823 1.4165269347277587e-10 -5.951948414081717e-06 -6.075913909753037e-06 1.3639674858964898e-10 -8.16731114593404e-11 -3.115365373828883e-09 4.209581026674441e-06 3.007239624802155e-06 0.00010023311213997098 0.9999334227728398 0.9997942307586081 1.0015852920405683 -2.982233019753505e-08 -2.857417425174466e-05 -0.00022464993371553956 -1.2038806769172427e-08 -6.490177577273664e-09 -2.8344388221399987e-09 7.68163681015601e-05 5.485118266025776e-05 0.0018288229246859638 0.9999649254967682 0.9998167352667751 1.000835111546066 -1.0180846466915721e-09 -4.511823779472416e-05 -5.5447941683563334e-05 -4.211800343673333e-10 6.692186625604024e-11 -2.9842044286057335e-09 3.5136499249252254e-05 2.5100569210037876e-05 0.0008365869969155592
1.632 0.9999999640384966 0.9998417621901745 1.0000003630059964 -1.0501610360664073e-08 2.15741978507689e-08 -7.679902178038213e-07 1.7618841518988966e-10 4.885048617129137e-10 -1.5803629291348468e-08 1.1434525323708033e-07 3.097126158771489e-07 2.6265766052272442e-06 0.9999995722320713 0.9998414831163933 1.0000101902772018 1.566043048498988e-10 -6.106273092229842e-07 -6.118832708029399e-07 1.506503446595999e-10 -9.026966990061119e-11 -3.231808751478425e-09 4.2776909594836474e-07 3.0642563837275467e-07 1.0190239052378459e-05 1.0000000011206374 0.999841789465367 0.9999999786766195 1.568870277206184e-10 1.4398864526424613e-09 1.443697027480114e-09 1.520182200380302e-10 -9.106194055622601e-11 -3.237584672421098e-09 1.5096507076412253e-09 2.4843126985013288e-08 4.140937201896697e-08 0.9999957915461927 0.9998387826243256 1.0001002063646525 1.4059363220162533e-10 -5.9504608033127e-06 -6.07439811553545e-06 1.338910639874271e-10 -8.170634593358489e-11 -3.1845144468979093e-09 4.2085283295796e-06 3.006489423391134e-06 0.00010020804340069362 0.9999350664710265 0.9997954049043696 1.0015461382179949 -2.9152691177570522e-08 -2.7867947550162e-05 -0.00021910206620677334 -1.1570288358843198e-08 -6.413635762767925e-09 -3.2270650617475977e-09 7.49198901900263e-05 5.3496255804316054e-05 0.0017836666357493897 0.9999650130662048 0.9998167978176835 1.0008330264861678 -1.026382390337015e-09 -4.500558218714496e-05 -5.530950007747405e-05 -4.219961804969827e-10 6.50095705225543e-11 -3.0829348201847415e-09 3.5048774490280604e-05 2.5037892354341462e-05 0.0008344982416159755
1.642 0.9999999701000535 0.9998417665199826 1.0000002227153968 -8.795364256210846e-09 1.892484733407005e-08 -6.055536371348576e-07 1.4224983848724647e-10 4.822673270924876e-10 -1.597484367602164e-08 9.98419137023419e-08 3.084515132989485e-07 2.3446196553944135e-06 0.9999995722428555 0.9998414831251843 1.0000101900257317 1.5661651081773663e-10 -6.106122472492901e-07 -6.118704247788363e-07 1.485591121181835e-10 -9.034790386832478e-11 -3.2994036070900065e-09 4.277580340718679e-07 3.0642006195444617e-07 1.0189967314889808e-05 1.0000000011207386 0.999841789466529 0.999999978679989 1.5699467840456795e-10 1.439686930806991e-09 1.4412491469152653e-09 1.4993217394587643e-10 -9.114509492754986e-11 -3.30486047410436e-09 1.5610240411054858e-09 2.485142711291284e-08 3.9961250044446515e-08 0.9999957925981003 0.9998387833767574 1.0001001813203498 1.3975541122586798e-10 -5.948973611283552e-06 -6.072882202391641e-06 1.3175997119477912e-10 -8.174703036511388e-11 -3.2549961591039672e-09 4.207475955899632e-06 3.0057395457593253e-06 0.00010018298353268848 0.9999366695849884 0.999796550058903 1.0015079517359915 -2.8471478101213917e-08 -2.717917424308218e-05 -0.00021369127143256188 -1.1119301740837133e-08 -6.3288156162402776e-09 -3.6108377050592802e-09 7.307025441520004e-05 5.217479816711279e-05 0.0017396258761802651 0.9999651004171507 0.9998168602125646 1.00083094663362 -1.031785177659481e-09 -4.489320789017531e-05 -5.5171404145309955e-05 -4.2251299540483897e-10 6.310719337026996e-11 -3.1827496731866417e-09 3.496126875123643e-05 2.497537211589315e-05 0.0008324147058370391
1.652 0.9999999749092229 0.9998417699552744 1.0000001115603114 -7.239004374209127e-09 1.6501581963322994e-08 -4.800657359215009e-07 1.088367286748046e-10 4.758050720938861e-10 -1.6096661025138783e-08 8.889357614599382e-08 3.0880010039937053e-07 2.1662776617164028e-06 0.9999995722536718 0.9998414831340258 1.0000101897742713 1.5665570731951926e-10 -6.105970811896516e-07 -6.11856068420124e-07 1.4700272518743825e-10 -9.043311634072025e-11 -3.36837451230295e-09 4.277470055055933e-07 3.0641450011845615e-07 1.0189700358141925e-05 1.0000000011208718 0.9998417894677414 0.9999999786833469 1.5710164416217905e-10 1.439591933765833e-09 1.4403146761994487e-09 1.4838182132318054e-10 -9.123497295806626e-11 -3.373514702937115e-09 1.602307688941552e-09 2.485809595984432e-08 3.890973223699176e-08 0.9999957936497834 0.999838784129057 1.0001001562824416 1.391931191067271e-10 -5.947486686322259e-06 -6.071365187181886e-06 1.3015532919867666e-10 -8.179429425276552e-11 -3.3268281399391507e-09 4.20642390185232e-06 3.0049899877518407e-06 0.00010015793330963262 0.9999382331170873 0.9997976669382824 1.0014707086644588 -2.7780845545947015e-08 -2.650742352216049e-05 -0.0002084141644179244 -1.0685215652260472e-08 -6.236709025665631e-09 -3.9850054269732735e-09 7.126630324387088e-05 5.08859827343254e-05 0.0016966730724504466 0.9999651875501191 0.999816922451786 1.0008288719748415 -1.0344299760703846e-09 -4.478111405700362e-05 -5.503365213616312e-05 -4.225879128373092e-10 6.121488273949823e-11 -3.283571973309507e-09 3.487398150807294e-05 2.4913008123056163e-05 0.0008303363765848673
1.662 0.9999999787471743 0.9998417726968932 1.0000000229080623 -5.822314504419896e-09 1.4286411068910117e-08 -3.834270802118805e-07 7.722363336647492e-11 4.691647320577901e-10 -1.6171408345432342e-08 8.052205173341876e-08 3.104272309095697e-07 2.060769119271171e-06 0.9999995722644989 0.9998414831429031 1.0000101895230302 1.5673141235661e-10 -6.105817468918029e-07 -6.118401694442587e-07 1.4618401723670088e-10 -9.052450799076262e-11 -3.438749766987811e-09 4.2773596023729114e-07 3.064089445817106e-07 1.0189439211357688e-05 1.0000000011210157 0.999841789468989 0.9999999786869092 1.5721946705606176e-10 1.4396652996868528e-09 1.4409254559853938e-09 1.4757014902969076e-10 -9.133116568680111e-11 -3.443576831109204e-09 1.6173031668057168e-09 2.4862903796710417e-08 3.855546768110271e-08 0.9999957947012194 0.9998387848812099 1.0001001312510818 1.3889883761139716e-10 -5.945999964676053e-06 -6.069847031845924e-06 1.292798820987431e-10 -8.184731791277892e-11 -3.4000291754474187e-09 4.205372177019914e-06 3.0042407594605607e-06 0.00010013289279535241 0.9999397580449473 0.9997987562409073 1.0014343856659176 -2.708304137631909e-08 -2.585227524042326e-05 -0.00020326744369960825 -1.0267298305677506e-08 -6.138231083484306e-09 -4.348898598916187e-09 6.950690764908514e-05 4.9629002867931047e-05 0.0016547813304615404 0.9999652744656157 0.9998169845357086 1.0008268024964053 -1.0345070441569122e-09 -4.466929992948536e-05 -5.48962431272746e-05 -4.2202208505961815e-10 5.933303386923598e-11 -3.3853319471094282e-09 3.478691224352275e-05 2.4850800009649585e-05 0.0008282632402551993
1.672 0.9999999818339586 0.9998417749020189 0.9999999515780235 -4.542806768414207e-09 1.2263889829885661e-08 -3.0932340946279667e-07 4.867796347597573e-11 4.6237823510350904e-10 -1.6201481996419286e-08 7.402649907132518e-08 3.1308302526072856e-07 2.002897774409369e-06 0.9999995722753181 0.9998414831518038 1.0000101892720998 1.567854115461995e-10 -6.105663127693699e-07 -6.118235405913208e-07 1.4624107492921752e-10 -9.06213011598908e-11 -3.5105570090972097e-09 4.277249037672905e-07 3.064034495652604e-07 1.0189183562202526e-05 1.000000001121152 0.9998417894702606 0.9999999786907714 1.572921480410397e-10 1.4398389892838733e-09 1.4422668518287922e-09 1.4763536175384963e-10 -9.1432935375376e-11 -3.5150757316934406e-09 1.5983392960035539e-09 2.4866192038184243e-08 3.893564563816181e-08 0.9999957957523873 0.9998387856332008 1.0001001062263097 1.3879188758945964e-10 -5.944513514075506e-06 -6.068328537193341e-06 1.2927212377415311e-10 -8.190611874056671e-11 -3.4746188473683044e-09 4.20432081661017e-06 3.0034918915571724e-06 0.00010010786156492183 0.9999412453220705 0.9997998186479424 1.0013989599808104 -2.638089991526097e-08 -2.5213319692124475e-05 -0.00019824788981906205 -9.86482233079438e-09 -6.034225047337987e-09 -4.701929277272319e-09 6.779096645582037e-05 4.840307183287324e-05 0.0016139244197448097 0.9999653611641488 0.9998170464646962 1.0008247381848598 -1.0323193938514338e-09 -4.455776488196091e-05 -5.4759176982867416e-05 -4.2067494762580794e-10 5.746246018450431e-11 -3.4879668150683295e-09 3.470006046086561e-05 2.4788747424303165e-05 0.0008261952829333407
1.682 0.9999999843420325 0.9998417766938281 0.9999998935224227 -3.403518059956825e-09 1.0421976155699096e-08 -2.5283490868623077e-07 2.428752255964037e-11 4.5546784185336736e-10 -1.6189338731329546e-08 6.893122272209736e-08 3.165543980907371e-07 1.9736570600178994e-06 0.999999572286121 0.9998414831607215 1.000010189021353 1.567416143150907e-10 -6.105509214254069e-07 -6.118072011769687e-07 1.4714775436279745e-10 -9.07231152143456e-11 -3.583824908965745e-09 4.277138778608949e-07 3.063980876957796e-07 1.0188931994057807e-05 1.0000000011212713 0.9998417894715488 0.999999978694812 1.572470251932087e-10 1.439970424544724e-09 1.4433187993046167e-09 1.485505644233848e-10 -9.153968490413661e-11 -3.588041116429967e-09 1.5480774375045777e-09 2.4868614224859122e-08 3.980280633749168e-08 0.9999957968032764 0.9998387863850233 1.0001000812079575 1.387645857401395e-10 -5.943027477256632e-06 -6.066810712598489e-06 1.301062058220929e-10 -8.197001331187919e-11 -3.550618576456336e-09 4.203269850952983e-06 3.002743410212358e-06 0.00010008283895673876 0.9999426958784492 0.9998008548237547 1.0013644094132084 -2.5678188870472586e-08 -2.4590157286651646e-05 -0.00019335236340558884 -9.477166678794358e-09 -5.925466958825212e-09 -5.04358796590827e-09 6.61174056549215e-05 4.720742230105732e-05 0.0015740767572536994 0.9999654476462362 0.9998171082391185 1.0008226790266497 -1.0282865612053504e-09 -4.4446508365141433e-05 -5.462245379136316e-05 -4.185623276656235e-10 5.560305651502804e-11 -3.5914214598000397e-09 3.4613425654884395e-05 2.472685000890178e-05 0.0008241324906524052
1.692 0.9999999864068209 0.9998417781690452 0.9999998455767669 -2.4103297204065405e-09 8.7522545732022e-09 -2.1012899089452455e-07 4.859832408680181e-12 4.4844917013576615e-10 -1.613748336588012e-08 6.492966379416259e-08 3.206417424321253e-07 1.9596992045279655e-06 0.9999995722969073 0.9998414831696573 1.0000101887705048 1.565753572861107e-10 -6.10535679707887e-07 -6.117917146090616e-07 1.487115483004351e-10 -9.082928658331271e-11 -3.6585831542106973e-09 4.277029171423649e-07 3.063929059876943e-07 1.0188682478346536e-05 1.0000000011213745 0.9998417894728555 0.9999999786987489 1.570648736169911e-10 1.4399525576186337e-09 1.4435175764748453e-09 1.5012370144874753e-10 -9.165044848567278e-11 -3.6625032672575104e-09 1.4789134974241915e-09 2.4870920934993857e-08 4.075851318460676e-08 0.9999957978538861 0.9998387871366774 1.0001000561957052 1.3874995380237543e-10 -5.941541961101534e-06 -6.0652941163954335e-06 1.3159175253963364e-10 -8.203849963529732e-11 -3.6280505812127475e-09 4.2022192676413995e-06 3.0019953088162134e-06 0.00010005782423349024 0.9999441106211584 0.9998018654163378 1.001330712316975 -2.4979655045150187e-08 -2.3982398167669817e-05 -0.00018857780292822694 -9.103828617714726e-09 -5.812670653990695e-09 -5.3734443026357686e-09 6.448517769707243e-05 4.6041305841441205e-05 0.0015352133909418745 0.9999655339124076 0.9998171698593548 1.0008206250081872 -1.02290131893124e-09 -4.433552979530919e-05 -5.448607324689666e-05 -4.1585984554671074e-10 5.375551801676009e-11 -3.695647428276516e-09 3.452700727412256e-05 2.4665107371239875e-05 0.0008220748495060604
1.702 0.9999999881349223 0.9998417794038033 0.9999998052650874 -1.5690464731331404e-09 7.249542105214569e-09 -1.782177322859184e-07 -9.088446010637406e-12 4.4133455120236194e-10 -1.6048459412588994e-08 6.18315387120684e-08 3.2514991735551634e-07 1.9521557998214043e-06 0.9999995723076806 0.999841483178615 1.0000101885192587 1.5636726381281675e-10 -6.105205785318482e-07 -6.11776964912214e-07 1.5067247412631805e-10 -9.093924647693121e-11 -3.734862174660516e-09 4.27692026153028e-07 3.063879183116072e-07 1.0188432806232595e-05 1.0000000011214658 0.9998417894741841 0.9999999787022881 1.5683161689126164e-10 1.4397942718590498e-09 1.442979468696837e-09 1.5209461180205125e-10 -9.176502357706481e-11 -3.7384931407216575e-09 1.4098785344251048e-09 2.4873874122730857e-08 4.1433869862088e-08 0.9999957989042197 0.9998387878881648 1.0001000311892339 1.3877654606573914e-10 -5.940056956908495e-06 -6.06377863250993e-06 1.3347064452394312e-10 -8.21106456855403e-11 -3.706938093977718e-09 4.201169008005644e-06 3.0012475463139787e-06 0.00010003281648825618 0.999945490434936 0.9998028510577267 1.0012978475823107 -2.4290653114286054e-08 -2.3389661868799757e-05 -0.00018392122249479638 -8.744344808033346e-09 -5.696491730461059e-09 -5.691142276848644e-09 6.289326080610772e-05 4.4903992425681524e-05 0.0014973099834761471 0.9999656199631993 0.999817231325788 1.0008185761160118 -1.0166534178724548e-09 -4.4224828473535775e-05 -5.435003442395466e-05 -4.1280567858714484e-10 5.1920505852552337e-11 -3.800603454896061e-09 3.444080471672803e-05 2.46035190822404e-05 0.0008200223454939257
1.712 0.9999999896104548 0.9998417804581767 0.9999997706483615 -8.827189524888964e-10 5.910911538305813e-09 -1.5476729928222764e-07 -1.7309121371322565e-11 4.341337667268469e-10 -1.5924837225180013e-08 5.951750502090238e-08 3.2988805107643935e-07 1.945399041013277e-06 0.9999995723184439 0.9998414831875966 1.0000101882674264 1.5628960656079734e-10 -6.105055031566321e-07 -6.117624518106966e-07 1.5282319418371874e-10 -9.105223121963528e-11 -3.81269240798405e-09 4.276811994718312e-07 3.0638313714974994e-07 1.018818087200273e-05 1.0000000011215477 0.9998417894755366 0.9999999787052419 1.5672558707722778e-10 1.439610819381819e-09 1.4422044101578096e-09 1.542553399783919e-10 -9.188284739362375e-11 -3.816042157325313e-09 1.361685013442977e-09 2.487825465263905e-08 4.158419997259019e-08 0.9999957999542789 0.9998387886394886 1.0001000061883432 1.3896329392405082e-10 -5.9385723489380715e-06 -6.0622637641611385e-06 1.3553777778598333e-10 -8.218632295108434e-11 -3.787306325155793e-09 4.200119008242431e-06 3.0005000784084134e-06 0.00010000781454440452 0.9999468361827346 0.9998038123643911 1.001265794622538 -2.3616447351190433e-08 -2.281157707498869e-05 -0.0001793797099599189 -8.398194775705778e-09 -5.577531465848735e-09 -5.996399910391142e-09 6.134065835142472e-05 4.379476997703109e-05 0.0014603427967655707 0.9999657057991505 0.999817292638803 1.0008165323369127 -1.0099670964203348e-09 -4.411440359502599e-05 -5.421433604599254e-05 -4.095822962332063e-10 5.009845276096471e-11 -3.9062558299154724e-09 3.4354817371500714e-05 2.4542084705325748e-05 0.0008179749643981913
1.722 0.9999999908999387 0.9998417813796723 0.9999997402068529 -3.504561035264274e-10 4.734390262519813e-09 -1.3794963675380516e-07 -1.9850434294392468e-11 4.2685460884129123e-10 -1.5769203284994104e-08 5.790302215039812e-08 3.3467399323869896e-07 1.9360431479641155e-06 0.9999995723291942 0.9998414831966004 1.0000101880149375 1.5651451098955885e-10 -6.104903218583358e-07 -6.117477853072776e-07 1.5505621486661387e-10 -9.116794951700309e-11 -3.892105313989109e-09 4.276704511210546e-07 3.0637860373099725e-07 1.018792516665588e-05 1.0000000011216166 0.9998417894769118 0.9999999787075406 1.5692429516189625e-10 1.439533674534926e-09 1.4415827112225899e-09 1.5649851852770162e-10 -9.200335707106568e-11 -3.895182324084338e-09 1.3489320735712213e-09 2.4884794512746655e-08 4.1117312084008606e-08 0.9999958010040599 0.9998387893906471 1.0000999811929603 1.3943312783832202e-10 -5.937088006198828e-06 -6.060749124383537e-06 1.3768816789285754e-10 -8.226489537983039e-11 -3.869180219674202e-09 4.199069247265335e-06 2.999752892564999e-06 9.99828172391163e-05 0.9999481487062596 0.999804749937621 1.0012345333610189 -2.2961521028255196e-08 -2.2247781490873488e-05 -0.0001749504252625319 -8.064779235141353e-09 -5.456341039257244e-09 -6.289007002221822e-09 5.982639827177613e-05 4.271294395781269e-05 0.0014242886777140694 0.9999657914207981 0.999817353798785 1.0008144936579308 -1.0032073136203684e-09 -4.400425433865983e-05 -5.407897695118048e-05 -4.0627134334580667e-10 4.8289749602834147e-11 -4.01257773057598e-09 3.42690446680995e-05 2.448080383228653e-05 0.0008159326920791702
1.732 0.9999999920560607 0.9998417822059184 0.9999997127491926 3.068675140065318e-11 3.7179440633214296e-09 -1.2632773635273365e-07 -1.7152577936811155e-11 4.19504310429137e-10 -1.558415122876191e-08 5.691196866049056e-08 3.3934048582364915e-07 1.9222401503262946e-06 0.9999995723399243 0.9998414832056219 1.0000101877617757 1.5709338139041305e-10 -6.104749870353827e-07 -6.117329451718837e-07 1.573106345162648e-10 -9.128580890476324e-11 -3.973132760919994e-09 4.2765980816290016e-07 3.063743752164873e-07 1.018766545023689e-05 1.0000000011216659 0.9998417894783054 0.9999999787091669 1.5748317145141842e-10 1.43961042902945e-09 1.4411346740519032e-09 1.5876263550255904e-10 -9.212581714555235e-11 -3.9759459159341584e-09 1.3724888663026017e-09 2.4893962763029946e-08 4.01083790292477e-08 0.9999958020535575 0.9998387901416358 1.000099956203075 1.4019871711784844e-10 -5.935603880624029e-06 -6.059234695745211e-06 1.3986235980325748e-10 -8.234517256149277e-11 -3.952587576236406e-09 4.19801975172805e-06 2.999006011093053e-06 9.995782399387215e-05 0.9999494288264867 0.9998056643638965 1.0012040442182537 -2.232930882260683e-08 -2.1697921741749796e-05 -0.00017063059870105616 -7.74350202576865e-09 -5.3334238359889575e-09 -6.568822051775587e-09 5.834953249945069e-05 4.1657836958916396e-05 0.0013891250447089364 0.9999658768286802 0.9998174148061172 1.000812460066277 -9.967508213679371e-10 -4.3894379967313944e-05 -5.3943956337909344e-05 -4.029116360746699e-10 4.649475251548396e-11 -4.119549302585637e-09 3.4183486086025104e-05 2.4419676090005626e-05 0.0008138955150592108
1.742 0.9999999931206135 0.9998417829667623 0.9999996873428675 2.599149501529456e-10 2.8595532067637313e-09 -1.1876673516444317e-07 -1.0135436641009956e-11 4.120896156358966e-10 -1.5372271191758787e-08 5.6460332627519665e-08 3.437411862744863e-07 1.9032141690641832e-06 0.9999995723506304 0.9998414832146593 1.0000101875079255 1.5790360526914154e-10 -6.10459567268575e-07 -6.117181350848278e-07 1.5947104694670523e-10 -9.140508355093126e-11 -4.055807573396995e-09 4.276492718384214e-07 3.0637047607740445e-07 1.0187402906005741e-05 1.0000000011216919 0.9998417894797147 0.9999999787101028 1.582830616571454e-10 1.4397723201145193e-09 1.4406575241707935e-09 1.6093229598533943e-10 -9.224970274705848e-11 -4.0583662322934834e-09 1.4196726597820249e-09 2.4905739313981545e-08 3.878227559814919e-08 0.9999958031027677 0.9998387908924534 1.000099931218683 1.411053891192969e-10 -5.934120040882267e-06 -6.057720682301615e-06 1.4194693105062475e-10 -8.24272224184584e-11 -4.03755600262452e-09 4.196970554685841e-06 2.9982594590394694e-06 9.993283509466932e-05 0.9999506773441711 0.9998065562152514 1.001174308099332 -2.1722606786842878e-08 -2.1161653214764403e-05 -0.00016641752897311567 -7.433892520674101e-09 -5.209240169687269e-09 -6.835769465838416e-09 5.690913634808325e-05 4.062878826387944e-05 0.0013548298738869495 0.9999659620233394 0.9998174756611874 1.0008104315492594 -9.910651801245362e-10 -4.37847798601345e-05 -5.380927361514157e-05 -3.9960133081187366e-10 4.471419627639491e-11 -4.227157795021476e-09 3.409814111471635e-05 2.4358701111434937e-05 0.000811863420807005
1.752 0.9999999941268399 0.9998417836859482 0.9999996632620384 3.2378908717574173e-10 2.159013565420161e-09 -1.1436468217303659e-07 -1.6529820479319932e-13 4.0461609472955337e-10 -1.513614394234708e-08 5.644960361341097e-08 3.477554895143338e-07 1.8789541866846243e-06 0.9999995723613135 0.9998414832237138 1.0000101872533909 1.587051326963373e-10 -6.104441894127426e-07 -6.117034294139504e-07 1.6131663207139617e-10 -9.152547962990095e-11 -4.140162816736236e-09 4.2763878939514006e-07 3.063668618229792e-07 1.0187139477359628e-05 1.0000000011216954 0.9998417894811413 0.9999999787103507 1.5908776581345845e-10 1.4398926688005618e-09 1.440076315739536e-09 1.6278677880733068e-10 -9.23747140544078e-11 -4.1424768785431556e-09 1.4716982436751755e-09 2.4919545671278658e-08 3.7454441806674267e-08 0.9999958041516932 0.9998387916431016 1.0000999062398082 1.4188141869470628e-10 -5.932636613600128e-06 -6.0562071591577065e-06 1.4372181317617988e-10 -8.250980241063594e-11 -4.1241151778341765e-09 4.195921653905346e-06 2.997513233110292e-06 9.990785135889545e-05 0.9999518950403474 0.9998074260496297 1.0011453063819533 -2.1144663479655475e-08 -2.063863979723356e-05 -0.00016230858111426883 -7.135667860818915e-09 -5.084209142091935e-09 -7.089837298957429e-09 5.550430788801273e-05 3.96251534058991e-05 0.001321381684841302 0.999966047005325 0.9998175363643891 1.0008084080943005 -9.867538749945722e-10 -4.367545345545582e-05 -5.367492805651964e-05 -3.9655043559120497e-10 4.2948418497729705e-11 -4.335397154869711e-09 3.4013009209878724e-05 2.4297878504567623e-05 0.0008098363974045967
1.762 0.9999999951013657 0.9998417843824952 0.9999996399492381 1.8678777290456133e-10 1.6215141995031476e-09 -1.1239863679437932e-07 1.1147601882329099e-11 3.9709045820014515e-10 -1.487833476560149e-08 5.676832483347941e-08 3.51291671100584e-07 1.8499959302241634e-06 0.9999995723719801 0.9998414832327909 1.0000101869982776 1.5925037879678994e-10 -6.104289368598308e-07 -6.116885936723832e-07 1.6257395220252322e-10 -9.164627378437544e-11 -4.226232237485662e-09 4.2762827169608977e-07 3.063634354422562e-07 1.0186876964135984e-05 1.000000001121682 0.9998417894825907 0.9999999787100127 1.5965571372765863e-10 1.4398882458619098e-09 1.4396256665333428e-09 1.6405213886885477e-10 -9.249994906379817e-11 -4.228312455023621e-09 1.5106760831691844e-09 2.4934441582690004e-08 3.64599591954051e-08 0.9999958052003411 0.9998387923935871 1.0000998812665833 1.4222970845286965e-10 -5.9311536820862936e-06 -6.054693891384506e-06 1.449139700392054e-10 -8.25930098913947e-11 -4.212295985807065e-09 4.194873014402223e-06 2.9967673036068562e-06 9.988287354332791e-05 0.9999530826768253 0.999808274411242 1.0011170209051081 -2.060075475570434e-08 -2.012855354033959e-05 -0.00015830118464486641 -6.848679247174444e-09 -4.9587125935384225e-09 -7.331075058341161e-09 5.4134167363055015e-05 3.864630375523514e-05 0.0012887595264550185 0.9999661317751956 0.9998175969161205 1.0008063896890373 -9.84605874754214e-10 -4.3566400149203624e-05 -5.354091862240722e-05 -3.940283190691491e-10 4.119775211034845e-11 -4.444267640716698e-09 3.3928089792016424e-05 2.4237207851465418e-05 0.0008078144329698401
1.772 0.9999999960658275 0.9998417850718602 0.999999616987548 -2.1461521360042769e-10 1.2622097641847604e-09 -1.1228305635118366e-07 2.2249464894335766e-11 3.8951799720187257e-10 -1.4601387076631902e-08 5.729928451961436e-08 3.5428823797076465e-07 1.8172436901282686e-06 0.9999995723826379 0.9998414832418963 1.0000101867428501 1.5934854254125847e-10 -6.104137892433514e-07 -6.116732631267374e-07 1.6303933865167246e-10 -9.176703291081103e-11 -4.314050376253953e-09 4.276176465520111e-07 3.0636011167807945e-07 1.0186616481335392e-05 1.0000000011216605 0.9998417894840682 0.999999978709349 1.598052945586412e-10 1.4397793532105553e-09 1.4396704957795818e-09 1.6452463385612826e-10 -9.262506998859891e-11 -4.315907206061696e-09 1.523720340342211e-09 2.494959145096892e-08 3.606222978672265e-08 0.9999958062487218 0.9998387931439165 1.000099856299313 1.4187644039393085e-10 -5.929671225669126e-06 -6.053180514682335e-06 1.4531966962620452e-10 -8.267584244983436e-11 -4.302129972486368e-09 4.193824606695395e-06 2.996021644574139e-06 9.985790205820854e-05 0.9999542409966878 0.9998091018309202 1.0010894339584038 -2.0099871869621116e-08 -1.9631074325062654e-05 -0.00015439283209652102 -6.5727776268594766e-09 -4.833097142518656e-09 -7.559590259681263e-09 5.279785666514459e-05 3.769162614857794e-05 0.0012569429637186564 0.9999662163335152 0.999817657316785 1.0008043763214427 -9.857114665476555e-10 -4.3457619233489945e-05 -5.340724414171365e-05 -3.9224022779716806e-10 3.9462752878441775e-11 -4.553776659629416e-09 3.3843382280457636e-05 2.417668873321928e-05 0.0008057975154288853
1.782 0.9999999970382477 0.9998417857669195 0.9999995940796884 -9.695980719352e-10 1.110174842808723e-09 -1.1353797774591563e-07 3.190195629129696e-11 3.819044607784395e-10 -1.4307816749515e-08 5.792927304541687e-08 3.5671355830487094e-07 1.781805437717187e-06 0.9999995723932941 0.9998414832510362 1.000010186487501 1.5886562118367705e-10 -6.103986466963353e-07 -6.11657323493855e-07 1.626838300193913e-10 -9.188668131091461e-11 -4.403652270239086e-09 4.27606900130709e-07 3.063568753295356e-07 1.0186358365006653e-05 1.0000000011216368 0.9998417894855801 0.9999999787087439 1.5941674795565173e-10 1.4396656440589944e-09 1.4403248310335699e-09 1.641761456211165e-10 -9.274929194731242e-11 -4.4052966467589e-09 1.5056402527337935e-09 2.4964766739324278e-08 3.633602457907496e-08 0.9999958072968453 0.9998387938940994 1.000099831338454 1.4055749478722494e-10 -5.9281891443852685e-06 -6.0516669151601e-06 1.4490968502438672e-10 -8.275785139617441e-11 -4.393649672780697e-09 4.192776432502134e-06 2.9952762552344645e-06 9.983293712638438e-05 0.9999553707247935 0.9998099088264748 1.0010625282719046 -1.9655907043274835e-08 -1.9145889579315668e-05 -0.00015058107776376803 -6.307695094314023e-09 -4.707676287844913e-09 -7.775545307843426e-09 5.14945388287777e-05 3.67605225323589e-05 0.001225912065622207 0.9999663006808582 0.9998177175667933 1.0008023679798863 -9.916113196004982e-10 -4.334910992023514e-05 -5.327390369228141e-05 -3.9122065194364595e-10 3.77435066371506e-11 -4.663937910145638e-09 3.3758886116136126e-05 2.4116320746684923e-05 0.0008037856327856597
1.792 0.9999999980341163 0.9998417864787418 0.9999995710303571 -2.178178467916328e-09 1.2094897881440518e-09 -1.1576472156800277e-07 3.9286847694567084e-11 3.7425508598886034e-10 -1.400010478617968e-08 5.855837173504702e-08 3.585639234099958e-07 1.7448348887579165e-06 0.9999995724039575 0.9998414832602174 1.0000101862326298 1.57731254008605e-10 -6.103834183727395e-07 -6.116411227142018e-07 1.6166469150170933e-10 -9.200489867778431e-11 -4.4950738158507975e-09 4.275960676572681e-07 3.0635378159681994e-07 1.0186102332206013e-05 1.0000000011216195 0.9998417894871324 0.9999999787085859 1.5843866595869018e-10 1.4396380640930636e-09 1.4412401843980584e-09 1.6316352498282796e-10 -9.287254627081508e-11 -4.496516707276943e-09 1.459998702856758e-09 2.4980497206320033e-08 3.7117638519461496e-08 0.9999958083447248 0.9998387946441437 1.0000998063845017 1.3802530125021754e-10 -5.9267073471907e-06 -6.050153441368142e-06 1.4384041079140589e-10 -8.283864312251728e-11 -4.486889191630325e-09 4.19172850836488e-06 2.9945311488782573e-06 9.98079790486292e-05 0.9999564725682731 0.9998106959030536 1.0010362870062561 -1.92874471508865e-08 -1.8672694049692955e-05 -0.0001468635363316295 -6.05302193830619e-09 -4.582733900617108e-09 -7.979155557339731e-09 5.022339749967933e-05 3.5852409586910356e-05 0.001195647393464064 0.9999663848178134 0.999817777666566 1.000800364653129 -1.0043144623701738e-09 -4.3240871427920776e-05 -5.314089681392421e-05 -3.9082229145209754e-10 3.604111216682484e-11 -4.774770741022192e-09 3.367460074164294e-05 2.405610349065227e-05 0.0008017787734995891
1.802 0.9999999990670851 0.9998417872170824 0.9999995477284176 -3.922284193926855e-09 1.6151077062109802e-09 -1.1862722703048821e-07 4.395161611457572e-11 3.665757824450989e-10 -1.3680687851721031e-08 5.910663501762576e-08 3.5986026538525187e-07 1.7073872110706288e-06 0.9999995724146382 0.9998414832694474 1.0000101859784976 1.5601642800412432e-10 -6.10368096237544e-07 -6.11625291073115e-07 1.6023601777725615e-10 -9.212115528547842e-11 -4.588351798312443e-09 4.2758519235101316e-07 3.063509047720512e-07 1.0185847659619647e-05 1.0000000011216177 0.9998417894887324 0.9999999787091206 1.569654503295656e-10 1.439704859581222e-09 1.4417864121616237e-09 1.6174106412476375e-10 -9.2993550889768e-11 -4.589603971883894e-09 1.3980236699261101e-09 2.499773417602557e-08 3.808807641314292e-08 0.9999958093923752 0.9998387953940627 1.0000997814378556 1.3414541625934616e-10 -5.925225825453435e-06 -6.048640723420262e-06 1.423646273776787e-10 -8.291757755225972e-11 -4.581884196169178e-09 4.190680830877614e-06 2.9937863257173517e-06 9.978302820826061e-05 0.9999575472170065 0.9998114635534783 1.0010106937427845 -1.9015267003807364e-08 -1.8211189603090802e-05 -0.00014323788114878441 -5.808285646793114e-09 -4.458524796802442e-09 -8.170684585942057e-09 4.898363638657772e-05 3.4966718337073395e-05 0.0011661299889816205 0.999966468744989 0.9998178376165384 1.0007983663302753 -1.0260142997622414e-09 -4.313290305347837e-05 -5.3008223327149564e-05 -3.9080338176377245e-10 3.4355470757564744e-11 -4.886301261204404e-09 3.3590525563617124e-05 2.399603653845376e-05 0.000799776926547102
1.812 1.0000000001491465 0.9998417879905099 0.999999524126395 -6.225544406113041e-09 2.3818439397772257e-09 -1.218377310105298e-07 4.5683701547714923e-11 3.588709797383493e-10 -1.3351943612893795e-08 5.951744099271987e-08 3.6064384928759195e-07 1.6703017299231121e-06 0.9999995724253467 0.9998414832787351 1.0000101857251489 1.5403165189501644e-10 -6.103527557957464e-07 -6.116102814861733e-07 1.58626265445786e-10 -9.223482912815672e-11 -4.6835223331009465e-09 4.275743024671608e-07 3.063482912620156e-07 1.0185593312068429e-05 1.0000000011216417 0.9998417894903885 0.9999999787103718 1.5532860630663645e-10 1.43979030339204e-09 1.4415110338171752e-09 1.6013690765242395e-10 -9.31120778407529e-11 -4.684595479791625e-09 1.3360870375839408e-09 2.5017327779017363e-08 3.890856333738849e-08 0.9999958104398167 0.9998387961438702 1.000099756498741 1.2903953967031811e-10 -5.923744654573513e-06 -6.047129214909652e-06 1.4070943082590894e-10 -8.29939309413534e-11 -4.678670316411568e-09 4.1896333685539905e-06 2.993041763993875e-06 9.975808486685049e-05 0.999958595344051 0.999812212258553 1.0009857324731086 -1.885709907739681e-08 -1.7761085055957735e-05 -0.00013970184225283317 -5.573063266488951e-09 -4.3352790833125345e-09 -8.35044303492141e-09 4.777447874791501e-05 3.410289378704052e-05 0.0011373413623758024 0.9999665524630151 0.9998178974171603 1.0007963730007148 -1.058489423063586e-09 -4.3025204173816596e-05 -5.28758828726187e-05 -3.9095041722254235e-10 3.2687554239649425e-11 -4.998560491417174e-09 3.350665994333337e-05 2.3936119431113612e-05 0.0007977800811949965
1.822 1.0000000012902 0.9998417888060975 0.9999995002163133 -9.009990914939791e-09 3.54643369758422e-09 -1.2514608246561934e-07 4.442420978373061e-11 3.511468841837694e-10 -1.301617477330906e-08 5.97579035205932e-08 3.609713128879235e-07 1.6341273510051546e-06 0.9999995724360919 0.9998414832880871 1.0000101854724384 1.523109215920411e-10 -6.103374850510969e-07 -6.115960026006679e-07 1.5696464028372712e-10 -9.234546535998281e-11 -4.780623709704878e-09 4.275634226517157e-07 3.0634595620077845e-07 1.0185338197164885e-05 1.0000000011216992 0.9998417894921064 0.9999999787121701 1.5407396667729406e-10 1.439806237559292e-09 1.4405059997409417e-09 1.5848128674404812e-10 -9.322741519443794e-11 -4.781528863924605e-09 1.2915857264422551e-09 2.503972508158609e-08 3.932282586932564e-08 0.9999958114870673 0.9998387968935798 1.000099731567227 1.2313497398434823e-10 -5.922263922481285e-06 -6.04561882463036e-06 1.3900286433697163e-10 -8.306768362648712e-11 -4.777285068240083e-09 4.1885860899407705e-06 2.9922974389913144e-06 9.97331490667298e-05 0.9999596176059985 0.9998129424873193 1.0009613875877927 -1.8820207688831292e-08 -1.73220961002758e-05 -0.0001362532045143323 -5.347044107942376e-09 -4.213201901644635e-09 -8.518784160592963e-09 4.6595166950539084e-05 3.3260394605786594e-05 0.0011092634805913337 0.999966635972532 0.9998179570688895 1.0007943846540328 -1.1023517273762746e-09 -4.291777417550724e-05 -5.274387454061433e-05 -3.9114931627450116e-10 3.1037651696326286e-11 -5.111586182218606e-09 3.342300322914704e-05 2.3876351700363304e-05 0.0007957882267796722
1.832 1.0000000024970108 0.9998417896686793 0.9999994760030292 -1.2061986531076474e-08 5.1049008257941e-09 -1.283322413057307e-07 4.027652301601325e-11 3.434083291557261e-10 -1.2675590194610552e-08 5.981717088215175e-08 3.609094270829471e-07 1.5991016087517375e-06 0.9999995724468738 0.9998414832975038 1.000010185220142 1.514189619136157e-10 -6.103223064252888e-07 -6.115818493688256e-07 1.5529810797875665e-10 -9.245265317660539e-11 -4.8796941434042965e-09 4.2755258930479777e-07 3.063439075766252e-07 1.01850816309665e-05 1.0000000011217887 0.9998417894938856 0.9999999787142667 1.5376028412008223e-10 1.4397306554416934e-09 1.439376002563298e-09 1.5682080540332913e-10 -9.333929995255728e-11 -4.880442512644463e-09 1.2765642213377766e-09 2.506499155143141e-08 3.9216076665548975e-08 0.9999958125341355 0.9998387976431987 1.000099706643311 1.170513977200744e-10 -5.9207836511219704e-06 -6.0441089479494086e-06 1.3729018326859344e-10 -8.313729176797683e-11 -4.877766363014001e-09 4.187538994416766e-06 2.9915533462649716e-06 9.970822078514727e-05 0.9999606146432429 0.9998136546972461 1.000937643863679 -1.8893341386944207e-08 -1.689394541269176e-05 -0.00013288980621938262 -5.129999458157785e-09 -4.092476116387453e-09 -8.676100574816169e-09 4.544496208536127e-05 3.243869285209046e-05 0.0010818787558662382 0.9999667192741738 0.9998180165721791 1.0007924012798313 -1.1563686207897493e-09 -4.281061238171677e-05 -5.2612196896272355e-05 -3.913684891113024e-10 2.94063001476798e-11 -5.225420146367487e-09 3.333955479977414e-05 2.381673289980892e-05 0.0007938013526115505
1.842 1.0000000037717074 0.9998417905797737 0.9999994514783924 -1.502065403198055e-08 6.989827502103421e-09 -1.312014632526737e-07 3.35779360020903e-11 3.35660989797989e-10 -1.2332287965393642e-08 5.970336557730048e-08 3.605299207799878e-07 1.5651835233746326e-06 0.9999995724576813 0.9998414833069779 1.0000101849680727 1.5169102737022415e-10 -6.103071564638264e-07 -6.115671223364114e-07 1.5367033323509554e-10 -9.25558466543657e-11 -4.980772502308082e-09 4.2754183901200206e-07 3.0634215424071486e-07 1.0184823644641976e-05 1.000000001121899 0.9998417894957191 0.9999999787164529 1.5469109801112021e-10 1.4396266340060272e-09 1.4388206108419076e-09 1.5519937364347637e-10 -9.344746180832792e-11 -4.98137473709215e-09 1.2924661984406196e-09 2.5092950350189916e-08 3.86225617286252e-08 0.9999958135810194 0.9998387983927259 1.0000996817269914 1.114100609256022e-10 -5.919303776754999e-06 -6.0425988842321e-06 1.35613940711909e-10 -8.320319432183034e-11 -4.980154082811607e-09 4.186492109059083e-06 2.9908095012540826e-06 9.968330010811913e-05 0.9999615870801717 0.9998143493343677 1.0009144864499273 -1.9040317091995384e-08 -1.647636300445593e-05 -0.00012960953810264253 -4.921691734806454e-09 -3.973264782606279e-09 -8.822821615640551e-09 4.4323143590815056e-05 3.163727370426592e-05 0.001055170034129809 0.9999668023685452 0.9998180759274617 1.0007904228673694 -1.2169823184023152e-09 -4.270371803569452e-05 -5.24808483962596e-05 -3.915774758522023e-10 2.779340700316298e-11 -5.340110755963066e-09 3.325631408047592e-05 2.3757262616396694e-05 0.0007918194477690159
1.852 1.0000000051101094 0.9998417915363934 0.9999994266011957 -1.7399303522908388e-08 9.053757227350416e-09 -1.3358147235525901e-07 2.494590434082179e-11 3.279100722397859e-10 -1.1988243523909481e-08 5.943952328846432e-08 3.599046820533109e-07 1.5321337714427089e-06 0.9999995724684968 0.9998414833164985 1.0000101847161182 1.5309426040920277e-10 -6.102919416514861e-07 -6.115515185451547e-07 1.521923855166708e-10 -9.265467957881515e-11 -5.083897517537031e-09 4.275311791824778e-07 3.063406832455221e-07 1.0184564786784789e-05 1.0000000011220112 0.9998417894975942 0.9999999787186056 1.5677231048209047e-10 1.4395878255237111e-09 1.439141896370615e-09 1.5372783599109883e-10 -9.355104396232685e-11 -5.084365340550799e-09 1.3309368510934515e-09 2.512320533535294e-08 3.7684201453197127e-08 0.9999958146277049 0.999838799142152 1.0000996568182523 1.067300619354001e-10 -5.91782420537893e-06 -6.041088329684457e-06 1.3408426902145155e-10 -8.326446310752459e-11 -5.084488394354522e-09 4.185445457308789e-06 2.990065916561675e-06 9.965838713582082e-05 0.9999625355253 0.9998150268333794 1.000891900853313 -1.919757491258127e-08 -1.6069086748614922e-05 -0.0001264103425388472 -4.721792318204416e-09 -3.855710989348639e-09 -8.959408546171181e-09 4.322900885634748e-05 3.0855635174941366e-05 0.0010291205830073701 0.9999668852562009 0.9998181351351333 1.0007884494050194 -1.2781006595066782e-09 -4.2597090364204454e-05 -5.234982788143128e-05 -3.916756894831816e-10 2.6199396434526963e-11 -5.455710206132842e-09 3.3173280532559804e-05 2.369794046312271e-05 0.0007898425005320064
1.862 1.000000006500313 0.999841792530031 0.999999401288351 -1.8644577915436602e-08 1.1065302461513366e-08 -1.3532082481171066e-07 1.522448830226709e-11 3.201605293338044e-10 -1.1645307340973088e-08 5.9058286317597045e-08 3.591015911150923e-07 1.4996366073888802e-06 0.9999995724793009 0.9998414833260518 1.0000101844641927 1.5529900356868284e-10 -6.102766199926756e-07 -6.115353331064774e-07 1.5104238018536495e-10 -9.2748555792029e-11 -5.1891097797599505e-09 4.2752057251149034e-07 3.0633943342969265e-07 1.0184305665478249e-05 1.0000000011221066 0.9998417894994981 0.9999999787206444 1.5958520156906346e-10 1.4396564279818654e-09 1.4400455335033836e-09 1.5258492065721955e-10 -9.36495335300901e-11 -5.189454428034112e-09 1.3787618741943427e-09 2.5155043323720597e-08 3.6607538857467306e-08 0.9999958156741721 0.9998387998914635 1.0000996319169593 1.0348274065791495e-10 -5.91634489486815e-06 -6.039577577755887e-06 1.3287877516724362e-10 -8.332066225172635e-11 -5.190810707837894e-09 4.184399036649408e-06 2.9893225843974203e-06 9.963348167936396e-05 0.9999634605714017 0.9998156876177302 1.0008698729238474 -1.9277537816846305e-08 -1.56718629179888e-05 -0.00012329021251878138 -4.5298761409279075e-09 -3.7399404994662145e-09 -9.086351956891088e-09 4.216187282077612e-05 3.0093287821253282e-05 0.00100371407989641 0.9999669679376265 0.9998181941955413 1.0007864808796096 -1.331263202843897e-09 -4.249072866440755e-05 -5.221913478349928e-05 -3.914920671397463e-10 2.4625142711307757e-11 -5.572275259329651e-09 3.3090453650439943e-05 2.3638766076224365e-05 0.0007878704975935179
1.872 1.0000000079219973 0.9998417935461662 0.9999993754219355 -1.8230502128263836e-08 1.2723317305686087e-08 -1.3628779517523903e-07 5.325149331635115e-12 3.124171308765324e-10 -1.1305214503680112e-08 5.859466134711114e-08 3.5818114984398996e-07 1.467458576636172e-06 0.9999995724900831 0.9998414833356305 1.0000101842121532 1.5786421100656134e-10 -6.1026123867582e-07 -6.115192309816998e-07 1.5038765819400042e-10 -9.283689717204009e-11 -5.296450304425173e-09 4.275099554023751e-07 3.063383057855014e-07 1.0184046685982978e-05 1.0000000011221757 0.9998417895014243 0.9999999787224519 1.6258108993033794e-10 1.4397847997242718e-09 1.4408659576905552e-09 1.5193746040994865e-10 -9.37426397175652e-11 -5.296682285507925e-09 1.4219813640507863e-09 2.5187463321024886e-08 3.564118999392064e-08 0.999995816720399 0.9998388006406453 1.0000996070227302 1.0219198535936206e-10 -5.914865892847222e-06 -6.0380672925363465e-06 1.321640963907995e-10 -8.337138075464397e-11 -5.299163531021697e-09 4.183352832565021e-06 2.9885794862648333e-06 9.960858308845473e-05 0.9999643627956831 0.9998163320997476 1.0008483888421476 -1.9178615862881727e-08 -1.528444650702852e-05 -0.00012024719024862873 -4.345499954658511e-09 -3.626063437175009e-09 -9.204168254930273e-09 4.112106759123702e-05 2.934975447035804e-05 0.0009789346010281442 0.999967050413222 0.9998182531089728 1.000784517275868 -1.3663820336764552e-09 -4.2384632349337877e-05 -5.208876890305197e-05 -3.9086295628374054e-10 2.3070905656436927e-11 -5.689868455588314e-09 3.3007832988977726e-05 2.3579739134865566e-05 0.0007859034235103912
1.882 1.0000000093468988 0.9998417945646041 0.999999348874499 -1.5776222421462084e-08 1.3691740507402915e-08 -1.3636946450334672e-07 -3.965536541072103e-12 3.0468514735914634e-10 -1.0969605390642733e-08 5.807649982552885e-08 3.57193982227611e-07 1.4356309033790143e-06 0.9999995725008395 0.9998414833452329 1.0000101839597786 1.6036202710651692e-10 -6.102458984443509e-07 -6.115037723508357e-07 1.5028200588041019e-10 -9.291944241355334e-11 -5.4059599814657654e-09 4.2749927877115554e-07 3.063372151615692e-07 1.0183788105992314e-05 1.0000000011222163 0.999841789503373 0.9999999787238569 1.652228808226548e-10 1.439872399299707e-09 1.4410431710193124e-09 1.5183987163440043e-10 -9.382989488578754e-11 -5.406090365322954e-09 1.4486522511143484e-09 2.5219527049948707e-08 3.503248163755109e-08 0.9999958177663643 0.9998388013896827 1.0000995821348917 1.0341090422985431e-10 -5.913387300036254e-06 -6.0365580340420535e-06 1.3199494718728914e-10 -8.341653652118828e-11 -5.409590262230216e-09 4.182306852085485e-06 2.9878366194223916e-06 9.958369044012034e-05 0.9999652427600665 0.9998169606808408 1.0008274351099773 -1.8801268568704035e-08 -1.4906601145437207e-05 -0.00011727936551768915 -4.168306594658579e-09 -3.5141741899477056e-09 -9.313397006681763e-09 4.010594207621297e-05 2.8624569955500967e-05 0.0009547666121222828 0.9999671326833006 0.9998183118756494 1.0007825585761885 -1.3732002546001568e-09 -4.2278800914373956e-05 -5.195872993825929e-05 -3.897334864150846e-10 2.1536610397684665e-11 -5.808555291476517e-09 3.2925418202604674e-05 2.3520859389307688e-05 0.0007839412607590341
1.892 1.0000000107407536 0.9998417955608628 0.999999321551617 -1.1168004868209288e-08 1.3653664637551854e-08 -1.3547108639048172e-07 -1.210333308360424e-11 2.9696930371879635e-10 -1.0640057980407456e-08 5.751412964237604e-08 3.561792885898806e-07 1.4046188724149084e-06 0.999999572511575 0.999841483354864 1.000010183706854 1.6237913677668708e-10 -6.102306713170123e-07 -6.114890393616568e-07 1.5062354733292216e-10 -9.299567499493552e-11 -5.5176811718548044e-09 4.274885324892693e-07 3.0633613953540836e-07 1.0183530211303526e-05 1.0000000011222374 0.9998417895053502 0.9999999787247164 1.6700776773486e-10 1.43984740366888e-09 1.440494514334289e-09 1.5218988357848272e-10 -9.391073068243529e-11 -5.5177205886426386e-09 1.4511389784871475e-09 2.525084280798485e-08 3.494430508613572e-08 0.9999958188120457 0.9998388021385608 1.000099557252585 1.0753574270605263e-10 -5.911909189674417e-06 -6.0350498853891e-06 1.3226900318935043e-10 -8.34553232931705e-11 -5.522134816120529e-09 4.181261137658054e-06 2.987094009874951e-06 9.955880293610645e-05 0.9999661010116213 0.9998175737518091 1.0008069985449901 -1.8067846986731316e-08 -1.4538098515361784e-05 -0.0001143848741679229 -3.998074852259048e-09 -3.4043536379410397e-09 -9.414597758820333e-09 3.911586159064017e-05 2.7917280832508426e-05 0.0009311949604881937 0.9999672147480897 0.9998183704957362 1.000780604760904 -1.3433268097965349e-09 -4.217323385445241e-05 -5.182901710991523e-05 -3.882027126676957e-10 2.002286647883118e-11 -5.928405469126382e-09 3.284320905288301e-05 2.346212666655436e-05 0.0007819839903276135
1.902 1.0000000120667742 0.9998417965086579 0.9999992934464801 -4.659826215484192e-09 1.2378395742155338e-08 -1.3351599720155975e-07 -1.876892524162026e-11 2.892744725564106e-10 -1.0318125418723776e-08 5.689355551254767e-08 3.5516447586863805e-07 1.375400351695225e-06 0.9999995725222985 0.9998414833645299 1.0000101834533188 1.635014452505764e-10 -6.102155427645606e-07 -6.114746217733334e-07 1.512110643170981e-10 -9.306505315023262e-11 -5.6316564230276975e-09 4.274777323665731e-07 3.0633512261815217e-07 1.0183273338919414e-05 1.0000000011222498 0.9998417895073655 0.999999978725055 1.6747242271427915e-10 1.439724093134975e-09 1.4396308486569964e-09 1.5278617187122518e-10 -9.398465173684484e-11 -5.631614543572491e-09 1.42758475250809e-09 2.5281787469969844e-08 3.538176356313116e-08 0.999995819857419 0.9998388028872631 1.000099532374965 1.145960437555806e-10 -5.910431548130335e-06 -6.033542436200563e-06 1.3278560018315398e-10 -8.34875580084302e-11 -5.63684292251432e-09 4.180215743248157e-06 2.9863516967730836e-06 9.953392013305995e-05 0.9999669380831774 0.9998181716932769 1.0007870662799272 -1.69423768270936e-08 -1.4178717298470804e-05 -0.00011156189693377986 -3.834668800463486e-09 -3.2966703447244295e-09 -9.508347297680162e-09 3.815020739602813e-05 2.72274450498117e-05 0.0009082048680023123 0.9999672966077564 0.9998184289693514 1.0007786558090677 -1.27237642747681e-09 -4.206793059856887e-05 -5.1699629139468354e-05 -3.864656479446384e-10 1.8529733465720027e-11 -6.049492213836745e-09 3.276120536434259e-05 2.3403540839090353e-05 0.0007800315924856593
1.912 1.00000001329042 0.9998417973833104 0.999999264697189 3.074942523072991e-09 9.79064619180451e-09 -1.304462019545078e-07 -2.3746135925759972e-11 2.816052710797791e-10 -1.000537125538524e-08 5.617983441731132e-08 3.541663164695157e-07 1.3493402340636594e-06 0.9999995725330187 0.9998414833742382 1.0000101831993518 1.6341589308877102e-10 -6.102004225928076e-07 -6.114599412644167e-07 1.5187502662044975e-10 -9.312740438373424e-11 -5.747929596008132e-09 4.2746689265185634e-07 3.063342363087811e-07 1.0183017618139753e-05 1.0000000011222683 0.9998417895094286 0.9999999787251446 1.6631202832404824e-10 1.4395930060108706e-09 1.439030501395721e-09 1.5345896503206374e-10 -9.405140523083422e-11 -5.747816307746095e-09 1.3826472737781506e-09 2.5313317577769566e-08 3.617853705244065e-08 0.9999958209024594 0.999838803635772 1.0000995075013872 1.2420205677182224e-10 -5.908954286406989e-06 -6.032035108528991e-06 1.3337564347276935e-10 -8.351278151410646e-11 -5.753760516523695e-09 4.179170699905687e-06 2.985609705634507e-06 9.950904181302204e-05 0.9999677544940918 0.9998187548762462 1.0007676257655642 -1.5445608804809942e-08 -1.3828241769743081e-05 -0.00010880865866377351 -3.67791378792798e-09 -3.191180820921999e-09 -9.595238651819465e-09 3.7208376186291055e-05 2.6554631579787787e-05 0.0008857819246078273 0.9999673782624462 0.9998184872966005 1.0007767116995991 -1.1615841018210055e-09 -4.1962890506411465e-05 -5.1570564571875635e-05 -3.846846548228151e-10 1.705796963557713e-11 -6.171892566320381e-09 3.267940695495148e-05 2.3345101774718764e-05 0.0007780840475024714
1.922 1.0000000143848706 0.9998417981656577 0.9999992356344533 1.0963841535562919e-08 6.027760694711968e-09 -1.262234338321836e-07 -2.6803955839557266e-11 2.7396645153371284e-10 -9.703395254856973e-09 5.533551266733244e-08 3.531938096510435e-07 1.327776285488188e-06 0.9999995725437424 0.9998414833839939 1.0000101829453092 1.6212361446433725e-10 -6.101852136938751e-07 -6.114446661139228e-07 1.5258792977119574e-10 -9.318165110035493e-11 -5.866544445022018e-09 4.2745602064033923e-07 3.0633354662551564e-07 1.0182762639939742e-05 1.0000000011223007 0.9998417895115478 0.9999999787254232 1.6360159910903014e-10 1.4395509390069654e-09 1.4390256432593912e-09 1.541810462282814e-10 -9.411062372485659e-11 -5.866368603628128e-09 1.3273887439482973e-09 2.534655978769293e-08 3.705358253160953e-08 0.9999958219471414 0.9998388043840707 1.0000994826314618 1.3568340467539366e-10 -5.907477308404075e-06 -6.0305275695736815e-06 1.3401305524363842e-10 -8.35304209809492e-11 -5.872934454299712e-09 4.178126009249811e-06 2.984868040836304e-06 9.948416767294928e-05 0.9999685507511267 0.9998193236627196 1.0007486647757673 -1.3661065161753691e-08 -1.3486460220090121e-05 -0.0001061234276956561 -3.5274897601202344e-09 -3.0879313061376517e-09 -9.675878425104857e-09 3.628977956483327e-05 2.5898420044503684e-05 0.0008639120823255458 0.9999674597123379 0.9998185454776104 1.0007747724125533 -1.0184121143424322e-09 -4.1858112919859625e-05 -5.1441822184852967e-05 -3.8287753128518823e-10 1.5607204996839928e-11 -6.295686399371012e-09 3.2597813583907004e-05 2.328680929897046e-05 0.0007761413363965416
1.932 1.0000000153363389 0.999841798845847 0.9999992068066176 1.7639632787340017e-08 1.4701219426038077e-09 -1.2083022418186975e-07 -2.7690748732626164e-11 2.663626146396013e-10 -9.413840706246239e-09 5.435197740966721e-08 3.5225227038462355e-07 1.311375741138658e-06 0.9999995725544716 0.9998414833938 1.0000101826915253 1.600857668925177e-10 -6.101698853226708e-07 -6.114289073498439e-07 1.5347222699454357e-10 -9.322809254942973e-11 -5.987545242680115e-09 4.274451366379627e-07 3.0633310585877876e-07 1.0182507472319316e-05 1.0000000011223535 0.9998417895137269 0.9999999787262844 1.5993918340509148e-10 1.439628849228341e-09 1.439504936712317e-09 1.5507469550112012e-10 -9.416213643424703e-11 -5.987316260660328e-09 1.2768767410079576e-09 2.5382425343628252e-08 3.771922112031532e-08 0.9999958229914452 0.9998388051321455 1.0000994577649847 1.4827211236419907e-10 -5.906000583772353e-06 -6.029019929126905e-06 1.3482100909569793e-10 -8.354041720163163e-11 -5.994413013378002e-09 4.177081670380414e-06 2.9841267024343687e-06 9.945929718711376e-05 0.9999693273493316 0.9998198784063345 1.0007301714124128 -1.1729498643436063e-08 -1.3153163416714162e-05 -0.00010350451509369875 -3.3829298709468307e-09 -2.9869588146863426e-09 -9.750885516755153e-09 3.5393843554743796e-05 2.5258400365349124e-05 0.0008425816496692724 0.9999675409576984 0.999818603512573 1.0007728379303005 -8.559984566597469e-10 -4.175359721989253e-05 -5.1313401190992294e-05 -3.8091154240089174e-10 1.417810040729133e-11 -6.4209568012760745e-09 3.2516424931362346e-05 2.322866318034875e-05 0.0007742034418909969
1.942 1.0000000161481768 0.999841799426273 0.9999991789709932 2.1624201488413478e-08 -3.267627441458806e-09 -1.1427054811840652e-07 -2.6258793382242862e-11 2.5879823620155095e-10 -9.138375604142656e-09 5.328139488945853e-08 3.513472841414057e-07 1.2995425940186838e-06 0.9999995725652038 0.9998414834036544 1.0000101824380987 1.581170859519739e-10 -6.101544931123129e-07 -6.114130817428528e-07 1.54686007892637e-10 -9.326645231196623e-11 -6.110977400809243e-09 4.274342868657745e-07 3.0633295349240543e-07 1.0182251091897444e-05 1.0000000011224242 0.999841789515966 0.9999999787278528 1.5632176816721042e-10 1.4397712980063734e-09 1.440052091726904e-09 1.5629768473209762e-10 -9.42052729895006e-11 -6.1107040715054105e-09 1.2449713928140793e-09 2.5421357858968476e-08 3.798401302995145e-08 0.9999958240353592 0.9998388058799887 1.0000994329018262 1.6114420648392354e-10 -5.90452416847253e-06 -6.02751260262513e-06 1.3595849166532567e-10 -8.354219592325227e-11 -6.11824433180791e-09 4.176037704246001e-06 2.9833857027169813e-06 9.943442978583459e-05 0.9999700847728341 0.9998204194529239 1.000712134107736 -9.831731811140009e-09 -1.2828143346274598e-05 -0.00010095027360359677 -3.2437410180681972e-09 -2.8882902940016525e-09 -9.820887412515209e-09 3.452000814908774e-05 2.463417244214101e-05 0.0008217772858599784 0.9999676219989323 0.9998186614017774 1.000770908238464 -6.915820137789066e-10 -4.1649342834632937e-05 -5.118530110277224e-05 -3.786174017154545e-10 1.2771094723558414e-11 -6.547788987721549e-09 3.243524058398774e-05 2.3170663119721077e-05 0.0007722703494962476
1.952 1.0000000168427958 0.9998417999229452 0.9999991530454797 2.1568695162195194e-08 -7.391043072591421e-09 -1.0656987324863179e-07 -2.2635016129908732e-11 2.512777685356651e-10 -8.87864893705466e-09 5.2248559094444023e-08 3.504866653760758e-07 1.2902833069570212e-06 0.9999995725759325 0.9998414834135547 1.0000101821848222 1.5702410191728566e-10 -6.101391352372042e-07 -6.113975717631714e-07 1.5626706214117726e-10 -9.329651972341002e-11 -6.236887270681295e-09 4.2742352526627876e-07 3.0633310341792076e-07 1.018199285366034e-05 1.0000000011225059 0.9998417895182607 0.9999999787299049 1.5375713979150085e-10 1.4398796881342464e-09 1.4402843270986247e-09 1.5788816406312136e-10 -9.424026743694307e-11 -6.2365773700598635e-09 1.238977203161195e-09 2.5463237271336844e-08 3.779056330139068e-08 0.9999958250788834 0.9998388066276014 1.0000994080419248 1.7330035132052082e-10 -5.903048160071803e-06 -6.026005971443171e-06 1.3746436333044353e-10 -8.353528362996911e-11 -6.244478476375038e-09 4.1749941431878044e-06 2.982645058925215e-06 9.940956518988492e-05 0.9999708234954293 0.9998209471409419 1.0006945416220487 -8.162506356878022e-09 -1.2511192471158407e-05 -9.84590964352824e-05 -3.1095693332359824e-09 -2.7919450471876138e-09 -9.886519886060728e-09 3.366772689979178e-05 2.402534586023038e-05 0.0008014859939478935 0.9999677028366095 0.9998187191456308 1.0007689833265192 -5.441775159728432e-10 -4.154534918706969e-05 -5.1057521397822035e-05 -3.759469726212738e-10 1.1385912183851943e-11 -6.676271159346075e-09 3.235426000271318e-05 2.3112808727750026e-05 0.0007703420483641204
1.962 1.0000000174606638 0.9998418003647747 0.9999991300218213 1.6509526657576315e-08 -1.0023906410962465e-08 -9.777471508635443e-08 -1.7298239209054047e-11 2.4380523303046407e-10 -8.636221749747891e-09 5.142223494966212e-08 3.4967908525462473e-07 1.2807907809615784e-06 0.9999995725866488 0.9998414834234942 1.0000101819313003 1.5720030312197058e-10 -6.101238795827573e-07 -6.113824594246757e-07 1.5804875896132238e-10 -9.331784937582358e-11 -6.365321009845108e-09 4.2741287748404904e-07 3.0633352425949446e-07 1.0181732680672275e-05 1.0000000011225874 0.9998417895206035 0.999999978731987 1.5282519507890406e-10 1.4398860429024097e-09 1.4401190490300363e-09 1.596789977876993e-10 -9.42664819226832e-11 -6.36498246343405e-09 1.2577143109869114e-09 2.5507460935408e-08 3.7190768722588644e-08 0.9999958261220301 0.9998388073749929 1.0000993831854097 1.8344798466674614e-10 -5.901572625677761e-06 -6.024500115997007e-06 1.391726521122662e-10 -8.351966373111905e-11 -6.373165647519197e-09 4.173950994672486e-06 2.9819047678500393e-06 9.938470365159075e-05 0.9999715439809059 0.9998214618016918 1.0006773830355198 -6.900078918452814e-09 -1.2202103689591541e-05 -9.602941612599817e-05 -2.980292475391115e-09 -2.6979353356453133e-09 -9.948422900968342e-09 3.283646656157963e-05 2.343153963684928e-05 0.0007816951122582079 0.9999677834714696 0.9998187767446628 1.0007670631879457 -4.318021068202082e-10 -4.144161562411845e-05 -5.0930061252787675e-05 -3.7305840095978114e-10 1.0022969663093582e-11 -6.806493773879145e-09 3.227348248629773e-05 2.3055099498600597e-05 0.0007684185315378823
1.972 1.0000000180561366 0.999841800790596 0.9999991108502568 6.089966916794902e-09 -1.033796323293068e-08 -8.795190063178933e-08 -1.0984679075164158e-11 2.363844987666662e-10 -8.412486452555439e-09 5.0942313872318764e-08 3.4892968065405607e-07 1.2686117435895076e-06 0.9999995725973451 0.9998414834334688 1.0000101816771807 1.5844457165782219e-10 -6.101087190549884e-07 -6.113675240544597e-07 1.5971628604390856e-10 -9.333043395781681e-11 -6.49632556801641e-09 4.2740232135089015e-07 3.063341430157528e-07 1.0181471001419507e-05 1.0000000011226569 0.9998417895229869 0.999999978733652 1.5346790559078618e-10 1.4397977738383498e-09 1.4397772212561846e-09 1.6135538923317662e-10 -9.428419091537872e-11 -6.495966390689958e-09 1.2933932909579893e-09 2.555320319385798e-08 3.630943914713412e-08 0.9999958271648283 0.9998388081221847 1.000099358332776 1.9010229097388656e-10 -5.900097557021326e-06 -6.0229948144546236e-06 1.4076921491289195e-10 -8.34952656437636e-11 -6.5043570458745785e-09 4.172908219248161e-06 2.981164791955371e-06 9.935984597729753e-05 0.9999722466830888 0.9998219637593613 1.0006606477338118 -6.177351643613282e-09 -1.1900671058524447e-05 -9.365970367663227e-05 -2.85596917036489e-09 -2.606266239960269e-09 -1.0007237897960683e-08 3.202570682241798e-05 2.2852382029210994e-05 0.0007623923041859148 0.999967863904401 0.9998188341995076 1.0007651478198132 -3.686168281172891e-10 -4.133814137803451e-05 -5.080291954041967e-05 -3.7025960958168943e-10 8.682054315496036e-12 -6.938548889280094e-09 3.219290717181939e-05 2.2997534810689065e-05 0.0007664997954454638
1.982 1.0000000186904663 0.999841801244171 0.9999990963128168 -9.301804794274838e-09 -7.69396348728271e-09 -7.718762487218607e-08 -4.462834100144853e-12 2.2902010698997808e-10 -8.208583476419071e-09 5.083278714163477e-08 3.482349636809134e-07 1.2528847910160706e-06 0.9999995726080178 0.9998414834434763 1.000010181422338 1.6012566241439697e-10 -6.10093583543645e-07 -6.113524727391656e-07 1.6096798189065086e-10 -9.333368571276532e-11 -6.629949363481595e-09 4.2739180464038724e-07 3.0633488064770464e-07 1.0181208567558257e-05 1.000000001122706 0.9998417895254056 0.9999999787346572 1.5512871859905936e-10 1.4396849963209933e-09 1.4395515360406598e-09 1.6261560475729168e-10 -9.429248865177842e-11 -6.629576310926544e-09 1.3351378493136654e-09 2.5599748572411413e-08 3.5322083232039045e-08 0.9999958282073179 0.9998388088692064 1.0000993334849573 1.9196290469254875e-10 -5.898622881776839e-06 -6.021489772109227e-06 1.4195258440365548e-10 -8.346143235192119e-11 -6.6381047272972786e-09 4.171865747473494e-06 2.9804250736419503e-06 9.933499335827662e-05 0.9999729320456344 0.9998224533308733 1.0006443253885582 -6.060161482208569e-09 -1.1606691188195993e-05 -9.134846794063467e-05 -2.736679484442739e-09 -2.5169370833407294e-09 -1.0063604652332789e-08 3.123494012511086e-05 2.228751040832955e-05 0.0007435655468235604 0.9999679441363895 0.9998188915108707 1.0007632372217452 -3.6247361379103207e-10 -4.1234925592112394e-05 -5.067609506039019e-05 -3.6784842303171457e-10 7.363739502422432e-12 -7.072530602625004e-09 3.211253309263556e-05 2.294011396842436e-05 0.000764585838745512
1.992 1.0000000194229206 0.9998418017678444 0.9999990869071907 -2.85146244049742e-08 -1.768567466407818e-09 -6.55862098352603e-08 1.6866799967618612e-12 2.217157991348646e-10 -8.025335999003243e-09 5.0957439963959296e-08 3.475803964327727e-07 1.2350102440739817e-06 0.9999995726186683 0.9998414834535194 1.0000101811669038 1.6156577293666175e-10 -6.100783955674796e-07 -6.113371885561013e-07 1.6166713419937827e-10 -9.332791106544254e-11 -6.766240672135046e-09 4.273812813451448e-07 3.063356889043257e-07 1.018094621690862e-05 1.0000000011227301 0.9998417895278584 0.9999999787350081 1.5712519233752753e-10 1.4396249049080414e-09 1.4395590389768278e-09 1.6332292256067944e-10 -9.429097438817116e-11 -6.765860428923098e-09 1.3721736079723119e-09 2.564667767512434e-08 3.4432971204795066e-08 0.9999958292495489 0.9998388096160944 1.000099308643212 1.8840000687371966e-10 -5.897148521167116e-06 -6.01998487000468e-06 1.425864489225309e-10 -8.341846010282797e-11 -6.7744613355385e-09 4.170823516069448e-06 2.9796855622751696e-06 9.931014710301308e-05 0.9999736005016604 0.9998229308256223 1.0006284059347477 -6.5369699901680415e-09 -1.1319965042976793e-05 -8.909425506522703e-05 -2.6223679329734467e-09 -2.429941578048951e-09 -1.011815705050064e-08 3.046367154087689e-05 2.173657116947483e-05 0.000725203119027904 0.9999680241684566 0.9998189486794827 1.0007613313943606 -4.134338614451272e-10 -4.113196739686328e-05 -5.054958678829882e-05 -3.659601226923041e-10 6.067856328300044e-12 -7.2085347668990435e-09 3.2032359267837364e-05 2.2882836266095037e-05 0.0007626766607878245
2.002 1.0000000203014021 0.9998418023958453 0.999999082763513 -4.975132842169378e-08 7.358354742499533e-09 -5.326839647634424e-08 7.151825301060497e-12 2.1447520055735312e-10 -7.86321399896003e-09 5.105828941465951e-08 3.469430974750536e-07 1.218282092627819e-06 0.9999995726293038 0.9998414834636034 1.0000101809111435 1.623837614945499e-10 -6.100631260099287e-07 -6.113217911334865e-07 1.6187770217341926e-10 -9.331244257575556e-11 -6.905249355004122e-09 4.2737072811459396e-07 3.0633654949386193e-07 1.0180684665612607e-05 1.000000001122733 0.9998417895303467 0.9999999787348557 1.5899389565775788e-10 1.439646804570642e-09 1.4396800897329074e-09 1.635415022566284e-10 -9.428044691322651e-11 -6.904867772461879e-09 1.395599062970541e-09 2.569376097658083e-08 3.3842940560194817e-08 0.9999958302915715 0.9998388103628855 1.0000992838088465 1.7977238929749074e-10 -5.895674444631056e-06 -6.018480226058107e-06 1.4273482091574032e-10 -8.33658032338364e-11 -6.913480479072589e-09 4.169781485639356e-06 2.978946225792621e-06 9.92853083845809e-05 0.9999742524733207 0.9998233965451708 1.000612879547775 -7.521852914757836e-09 -1.1040299786656834e-05 -8.689564777927308e-05 -2.5128036981176014e-09 -2.345268269511545e-09 -1.0171521786367494e-08 2.9711418633273775e-05 2.1199219635692105e-05 0.0007072935895889456 0.9999681040015873 0.9998190057060472 1.00075943033748 -5.137011343523262e-10 -4.102926598509733e-05 -5.042339394019668e-05 -3.6453044539880404e-10 4.794489096405707e-12 -7.34665795123406e-09 3.195238477534028e-05 2.282570104023641e-05 0.0007607722600156123
2.012 1.0000000213541886 0.9998418031483819 0.9999990836122564 -7.080998670715547e-08 1.9176266439637676e-08 -4.036908226639461e-08 1.1800470543231048e-11 2.0730183878705014e-10 -7.722339717484792e-09 5.086112809055043e-08 3.4629947421775864e-07 1.206443178021891e-06 0.9999995726399331 0.9998414834737357 1.000010180655299 1.6259589356339524e-10 -6.100478081789534e-07 -6.11306481206184e-07 1.6176962554215856e-10 -9.328773928874571e-11 -7.047025150641946e-09 4.2736013087374983e-07 3.0633744235426625e-07 1.0180424397454046e-05 1.0000000011227184 0.9998417895328757 0.9999999787343481 1.606073026249053e-10 1.439716972841568e-09 1.4397135083515443e-09 1.6344085133679265e-10 -9.425997871659666e-11 -7.046647925654514e-09 1.3992409351980795e-09 2.5740736863858946e-08 3.370205779771164e-08 0.9999958313334291 0.9998388111096115 1.000099258982923 1.6738495872389259e-10 -5.894200684337908e-06 -6.016976039308868e-06 1.425674555005093e-10 -8.330393997601993e-11 -7.055216390120729e-09 4.168739628132312e-06 2.978207039339036e-06 9.926047809978527e-05 0.9999748883714455 0.9998238507829926 1.0005977366229897 -8.869905658266577e-09 -1.0767510308021426e-05 -8.475126449177436e-05 -2.407672853395513e-09 -2.2629013920973622e-09 -1.0224313253992802e-08 2.8977711279856747e-05 2.0675119930359268e-05 0.0006898258062616034 0.9999681836366647 0.9998190625911959 1.0007575340484938 -6.490739424455684e-10 -4.092682064436182e-05 -5.0297515822988994e-05 -3.6339132981071373e-10 3.543334690276541e-12 -7.486998470128024e-09 3.187260878824801e-05 2.2768707695353894e-05 0.0007588726326401973
2.022 1.0000000225843035 0.9998418040276228 0.9999990888130508 -8.941188668455651e-08 3.278668779910485e-08 -2.7034579556612112e-08 1.5516764422982152e-11 2.001990284520779e-10 -7.602536657588895e-09 5.019260832076303e-08 3.456345791382651e-07 1.2017527728249873e-06 0.999999572650563 0.9998414834839224 1.0000101803995014 1.6246657160706095e-10 -6.100325036590276e-07 -6.11291333942608e-07 1.614741072512441e-10 -9.32531512735133e-11 -7.191619164889975e-09 4.2734947154239846e-07 3.063383331383402e-07 1.0180165585320912e-05 1.0000000011226913 0.9998417895354503 0.9999999787335624 1.6205044863982363e-10 1.4397744258841492e-09 1.4395844298647392e-09 1.6315242437530123e-10 -9.422998361236777e-11 -7.191251005372783e-09 1.3809946433541276e-09 2.5787342349857318e-08 3.404218576570975e-08 0.9999958323751499 0.9998388118562938 1.000099234166078 1.5311252556161764e-10 -5.8927273015576045e-06 -6.015472383710742e-06 1.4221471883087663e-10 -8.323232958832713e-11 -7.1997239996770584e-09 4.167697910980695e-06 2.977467973348834e-06 9.923565684030614e-05 0.9999755085953446 0.999824293824331 1.0005829677600728 -1.0401631659369133e-08 -1.0501420159185208e-05 -8.26597583395339e-05 -2.3067228836167902e-09 -2.1828211193306712e-09 -1.0277132198588654e-08 2.8262091456098996e-05 2.0163944822783362e-05 0.0006727888863413316 0.999968263074425 0.9998191193354556 1.0007556425212518 -8.015752126056411e-10 -4.082463073578462e-05 -5.0171951630335586e-05 -3.624151667862469e-10 2.3146605591118695e-12 -7.629655000711857e-09 3.179303059298704e-05 2.27118557163166e-05 0.0007569777717994959
2.032 1.0000000239676416 0.9998418050163561 0.999999097442822 -1.0355601933440328e-07 4.70131378113088e-08 -1.3419577533172783e-08 1.8102896658421317e-11 1.9317076385197612e-10 -7.503416380320774e-09 4.905766480241258e-08 3.449485577798386e-07 1.2036503981956198e-06 0.9999995726611985 0.9998414834941678 1.0000101801438004 1.622705365526176e-10 -6.10017250835214e-07 -6.11276228758213e-07 1.610047247833917e-10 -9.320894935495094e-11 -7.339082920539507e-09 4.2733873805304135e-07 3.063392074576421e-07 1.0179908020235803e-05 1.000000001122656 0.9998417895380728 0.99999997873253 1.634126920332647e-10 1.4397803231799885e-09 1.439413592120493e-09 1.6269017774482033e-10 -9.419041806663557e-11 -7.338727740338756e-09 1.3444002190708685e-09 2.583368050463123e-08 3.473351474940205e-08 0.9999958334167455 0.999838812602941 1.000099209358511 1.3890003140380327e-10 -5.891254334715626e-06 -6.013969138270252e-06 1.4169047105984608e-10 -8.31509582512385e-11 -7.347059344793377e-09 4.166656303278872e-06 2.976729001240191e-06 9.921084489724118e-05 0.9999761135328402 0.9998247259462233 1.0005685637534778 -1.1931241607215884e-08 -1.0241861787449307e-05 -8.061981636072729e-05 -2.2098412534028567e-09 -2.1050042956426865e-09 -1.0330564533186316e-08 2.756411299259331e-05 1.966537555552586e-05 0.0006561722090878558 0.9999683423154341 0.9998191759392311 1.0007537557456465 -9.52571226187543e-10 -4.072269564582345e-05 -5.004670037495557e-05 -3.6159402836603286e-10 1.1088146131678985e-12 -7.774727752428624e-09 3.171364961030946e-05 2.2655144684509625e-05 0.0007550876672412514
2.042 1.000000025455261 0.9998418060796277 0.9999991084292309 -1.1182820505239012e-07 6.056099716624869e-08 3.1603324440683796e-10 1.932405651788786e-11 1.8622035932471752e-10 -7.424491146176097e-09 4.765063031589905e-08 3.442567528891713e-07 1.2088854426597246e-06 0.9999995726718414 0.9998414835044741 1.000010179888237 1.6215229373804337e-10 -6.100020371284861e-07 -6.11260974601568e-07 1.6029585922366098e-10 -9.315487941658668e-11 -7.489468024250317e-09 4.273279469707463e-07 3.063401157523707e-07 1.0179651137309216e-05 1.0000000011226156 0.9998417895407473 0.9999999787313139 1.646741573510257e-10 1.4397477834032445e-09 1.4393919840397332e-09 1.6198834382354258e-10 -9.41409838825856e-11 -7.489130685096998e-09 1.298605323098444e-09 2.5880536241909304e-08 3.553069429925034e-08 0.99999583445821 0.9998388133495504 1.000099184560071 1.2637405097858956e-10 -5.8897817717472465e-06 -6.012466112323702e-06 1.409282996235632e-10 -8.305985258809225e-11 -7.497278987718517e-09 4.165614800478563e-06 2.9759901195932274e-06 9.918604222145433e-05 0.9999767035605435 0.9998251474176992 1.0005545155890214 -1.3293419688231879e-08 -9.98867609433149e-06 -7.863015884601682e-05 -2.1170138724234804e-09 -2.0294243071546118e-09 -1.0385179323338594e-08 2.688334129362181e-05 1.917910164383946e-05 0.0006399654097921242 0.9999684213600964 0.9998192324028125 1.0007518737078556 -1.0856370820654303e-09 -4.062101475559684e-05 -4.992176101213782e-05 -3.610003249680551e-10 -7.50644528350295e-14 -7.922316382151148e-09 3.163446541523549e-05 2.2598574291777195e-05 0.0007532023054419652
2.052 1.0000000269794413 0.9998418071690666 0.999999120705071 -1.1359993329149537e-07 7.219829282726936e-08 1.4010422869107362e-08 1.9048294630169974e-11 1.793503749406553e-10 -7.365290226395871e-09 4.629316928503626e-08 3.435832867424886e-07 1.213010616523811e-06 0.9999995726824922 0.999841483514842 1.0000101796328833 1.6214636444290926e-10 -6.09986814083228e-07 -6.112455014056792e-07 1.5931351347618818e-10 -9.309119172506822e-11 -7.642828288002873e-09 4.273171479729615e-07 3.063411699645074e-07 1.0179394176687122e-05 1.0000000011225714 0.9998417895434761 0.9999999787300385 1.6574617221682038e-10 1.4397249290410978e-09 1.43958943823991e-09 1.6101290529133183e-10 -9.408153553351816e-11 -7.642511742540833e-09 1.255836121209508e-09 2.5929191249105665e-08 3.6183098751205415e-08 0.9999958354995226 0.9998388140961078 1.0000991597703588 1.166748766764527e-10 -5.8883095652164685e-06 -6.010963236122189e-06 1.3989337550650917e-10 -8.29590469139695e-11 -7.650439798473872e-09 4.16457343703008e-06 2.9752513567379413e-06 9.916124836773894e-05 0.9999772790443492 0.9998255585001313 1.0005408144455774 -1.4363995470959754e-08 -9.741711458530456e-06 -7.668953874261946e-05 -2.0282052198470748e-09 -1.9560518148895482e-09 -1.044152872660898e-08 2.621935299338955e-05 1.8704820630335955e-05 0.0006241583750166948 0.9999685002086833 0.9998192887263937 1.000749996391068 -1.188623992678578e-09 -4.0519587446148606e-05 -4.979713263024054e-05 -3.606768211246162e-10 -1.2362304301281592e-12 -8.07252151626065e-09 3.155547772762094e-05 2.2542144334143987e-05 0.000751321670094044
2.062 1.0000000284623554 0.9998418082290818 0.9999991333544503 -1.0907883725459461e-07 8.092333272230915e-08 2.7503171149365816e-08 1.736056166337145e-11 1.7256400974935491e-10 -7.3254609450223984e-09 4.531132555022038e-08 3.4295134868366915e-07 1.2122761606719099e-06 0.9999995726931492 0.9998414835252728 1.0000101793778056 1.6227742155560756e-10 -6.099715420582728e-07 -6.112299386309243e-07 1.5813874075265345e-10 -9.301746136542108e-11 -7.79921708451447e-09 4.2730639872327454e-07 3.0634247996218376e-07 1.0179136425521298e-05 1.000000001122526 0.9998417895462616 0.999999978728842 1.6658473961449517e-10 1.4397515547402443e-09 1.4398769567183852e-09 1.5984517100289462e-10 -9.401259780470618e-11 -7.798925003426662e-09 1.2273090265708798e-09 2.5980761326232353e-08 3.6520508455536895e-08 0.9999958365406558 0.9998388148425942 1.0000991349887816 1.1045210299402062e-10 -5.8868376759515014e-06 -6.009460638714291e-06 1.3866635455383206e-10 -8.284851685162905e-11 -7.806599954025288e-09 4.163532269837237e-06 2.9745127564478053e-06 9.913646254911385e-05 0.9999778403400811 0.9998259594476994 1.0005274517001357 -1.507171058872784e-08 -9.500822414335469e-06 -7.479674094586477e-05 -1.9432656170504786e-09 -1.884854724646217e-09 -1.0500146717169222e-08 2.5571735549933126e-05 1.8242237794180423e-05 0.0006087412386206242 0.9999685788613782 0.9998193449101073 1.000748123776488 -1.2547165740447869e-09 -4.041841312989776e-05 -4.967281452491707e-05 -3.6054977763983773e-10 -2.375447482353796e-12 -8.225443667268744e-09 3.14766863622001e-05 2.248585467524537e-05 0.0007494457429593389
2.072 1.0000000298257474 0.9998418092037745 0.9999991457241458 -9.921092236613862e-08 8.608880979176761e-08 4.0638639885282875e-08 1.4553550867300638e-11 1.658643308185784e-10 -7.304834158471705e-09 4.489701243364808e-08 3.4237494323843543e-07 1.20493203558161e-06 0.999999572703812 0.9998414835357656 1.000010179122997 1.6260304251614803e-10 -6.099562260018422e-07 -6.112145081702105e-07 1.5695695215550516e-10 -9.293395423892589e-11 -7.958689110353094e-09 4.272957303908052e-07 3.0634408294392125e-07 1.0178877474878722e-05 1.000000001122482 0.9998417895491067 0.9999999787278008 1.6723340510305848e-10 1.4398224451834982e-09 1.4400323313902822e-09 1.586702023315544e-10 -9.393413614773215e-11 -7.958424495744696e-09 1.219320473294626e-09 2.6035584550158218e-08 3.6479949118550685e-08 0.9999958375815775 0.9998388155889882 1.0000991102145957 1.0788905652647566e-10 -5.885366109802651e-06 -6.007958542424554e-06 1.3743123556427274e-10 -8.272871279470218e-11 -7.965818605177474e-09 4.162491347284252e-06 2.9737743507582712e-06 9.911168385846386e-05 0.9999783877942033 0.9998263505078969 1.0005144189341963 -1.540031825226872e-08 -9.265868191705706e-06 -7.295058141387618e-05 -1.861935171905725e-09 -1.8157993509010272e-09 -1.0561550308523156e-08 2.4940086812552852e-05 1.7791065841163643e-05 0.0005937043782687552 0.9999686573183252 0.9998194009540565 1.0007462558444422 -1.2825496517004823e-09 -4.0317491273403564e-05 -4.954880609244484e-05 -3.604415860285699e-10 -3.4925505546864883e-12 -8.381183584549748e-09 3.139809115788872e-05 2.2429705195378222e-05 0.0007475745050074066
2.082 1.0000000309999657 0.9998418100433941 0.9999991574826577 -8.546933161810746e-08 8.74631527653592e-08 5.326917471453164e-08 1.1006716186175297e-11 1.5925380642712873e-10 -7.303446394141556e-09 4.502957099195887e-08 3.418557141478898e-07 1.1914967896732254e-06 0.9999995727144797 0.9998414835463221 1.0000101788683553 1.6313400652017411e-10 -6.099409144307472e-07 -6.111993336617546e-07 1.5596401137067927e-10 -9.284108168233094e-11 -8.12129948682156e-09 4.272851330517255e-07 3.0634592943643197e-07 1.0178617383317372e-05 1.0000000011224424 0.9998417895520142 0.9999999787268913 1.6773678839722817e-10 1.4398894921571862e-09 1.4399322334408937e-09 1.5768434759066008e-10 -9.384577388237662e-11 -8.121064891313829e-09 1.2314846598494902e-09 2.609317781321766e-08 3.6094286860469197e-08 0.9999958386222566 0.999838816335269 1.0000990854469824 1.0868554033510344e-10 -5.883894915741343e-06 -6.006457069709253e-06 1.3638362462957117e-10 -8.259921580544882e-11 -8.128154706699286e-09 4.161450691366694e-06 2.9730361468474588e-06 9.908691153559294e-05 0.9999789217445191 0.9998267319220294 1.0005017079395635 -1.5382095009131117e-08 -9.036711315886499e-06 -7.114990621377675e-05 -1.7839346625750519e-09 -1.7488497387752965e-09 -1.0626238347555083e-08 2.43240146122533e-05 1.735102461081358e-05 0.0005790384120347472 0.9999687355796757 0.9998194568583507 1.0007443925754698 -1.2755811868896154e-09 -4.021682138335139e-05 -4.942510663641213e-05 -3.601619512885662e-10 -4.588130885110449e-12 -8.539841876297646e-09 3.1319691921929186e-05 2.2373695751293442e-05 0.0007457079375733677
2.092 1.0000000319309972 0.999841810709359 0.9999991686217947 -6.95838030839581e-08 8.522435071968474e-08 6.525788723218356e-08 7.050865518698659e-12 1.5273504671612728e-10 -7.321519406305094e-09 4.55074835219339e-08 3.413855239978365e-07 1.1741015838955879e-06 0.9999995727251506 0.9998414835569416 1.000010178613744 1.6370181559885905e-10 -6.099256605901188e-07 -6.111843329380306e-07 1.5527070327580905e-10 -9.27389267753385e-11 -8.287104613780477e-09 4.2727457070375504e-07 3.063479328854983e-07 1.0178356595445612e-05 1.0000000011224077 0.9998417895549865 0.9999999787260457 1.6799656825458582e-10 1.4398991249509071e-09 1.4396588831843585e-09 1.5699817717287605e-10 -9.374823063593197e-11 -8.286901998109052e-09 1.2582650142318092e-09 2.6152739932123186e-08 3.5459170344189265e-08 0.9999958396626659 0.9998388170814174 1.0000990606851925 1.1204294857573593e-10 -5.882424147455944e-06 -6.004956138298132e-06 1.3563382260727948e-10 -8.246021110165788e-11 -8.29366886718117e-09 4.160410304733925e-06 2.972298136297162e-06 9.90621450818912e-05 0.9999794425207812 0.9998271039256532 1.0004893107219919 -1.5085162887669887e-08 -8.813216447524307e-06 -6.939359067121614e-05 -1.709062340107661e-09 -1.683968190682763e-09 -1.0694690786645027e-08 2.3723136404631513e-05 1.6921840822304475e-05 0.0005647341945746304 0.9999688136456275 0.9998195126231321 1.0007425339512726 -1.240927152303157e-09 -4.0116402959706e-05 -4.930171526304593e-05 -3.59605235083173e-10 -5.661875391648384e-12 -8.701519351438901e-09 3.124148840523702e-05 2.2317826159391393e-05 0.0007438460232132782
2.102 1.0000000325846703 0.9998418111772637 0.9999991794072277 -5.326681261714177e-08 7.989466574962156e-08 7.64808738524153e-08 2.9182902223991178e-12 1.4631046856018147e-10 -7.35940190927181e-09 4.605893550959155e-08 3.409525982053596e-07 1.1553366539626496e-06 0.9999995727358251 0.9998414835676254 1.0000101783591002 1.6391352737245134e-10 -6.099104786744915e-07 -6.111692903014244e-07 1.5487467950102337e-10 -9.26274555500305e-11 -8.456161750884637e-09 4.272640080107516e-07 3.0635002579474033e-07 1.0178095660163098e-05 1.0000000011223802 0.9998417895580255 0.9999999787252515 1.6770888488280715e-10 1.4398374659612327e-09 1.4394278410628034e-09 1.5660966207781227e-10 -9.364135538294139e-11 -8.45599297746965e-09 1.2921417782040227e-09 2.6213647546108656e-08 3.4695836594174093e-08 0.9999958407027866 0.9998388178274213 1.0000990359287079 1.1676128658372846e-10 -5.880953819064003e-06 -6.00345553135954e-06 1.3517948017894936e-10 -8.231197990603455e-11 -8.46242219075793e-09 4.15937018893876e-06 2.9715603119275576e-06 9.903738418071672e-05 0.9999799504451783 0.9998274667489206 1.0004772195017133 -1.4597647614084649e-08 -8.595249600267509e-06 -6.76805387122375e-05 -1.6372209525777046e-09 -1.621115801838249e-09 -1.0767369192965631e-08 2.313707896750329e-05 1.650324785950326e-05 0.0005507828124517593 0.9999688915164485 0.9998195682485934 1.000740679955398 -1.1878405405536471e-09 -4.0016235443947085e-05 -4.917863095261574e-05 -3.58777297333119e-10 -6.7147223293670645e-12 -8.866315999458021e-09 3.1163480300168045e-05 2.2262096194574802e-05 0.0007419887461170497
2.112 1.000000032947788 0.9998418114376866 0.9999991902926765 -3.798255734457324e-08 7.223382117733357e-08 8.682892328675639e-08 -1.2080657272839512e-12 1.3998259395428385e-10 -7.417491724065893e-09 4.6451796877940074e-08 3.4054778202789355e-07 1.1371388020885709e-06 0.9999995727465045 0.9998414835783755 1.0000101781045116 1.632850483038052e-10 -6.09895329646885e-07 -6.111540378843758e-07 1.5470906558273023e-10 -9.25068748182866e-11 -8.62852974164489e-09 4.2725342301952987e-07 3.0635216727577827e-07 1.0177835076787003e-05 1.0000000011223635 0.9998417895611355 0.9999999787246271 1.6648359389212008e-10 1.4397428280084417e-09 1.4394070475710387e-09 1.564517415032595e-10 -9.352553468878071e-11 -8.628395215235103e-09 1.3253598174967574e-09 2.627545995301537e-08 3.394107356105431e-08 0.9999958417426087 0.9998388185732752 1.0000990111773385 1.2151562597030898e-10 -5.879483891970128e-06 -6.001955079700486e-06 1.3495294169745155e-10 -8.21546483001119e-11 -8.634476095219115e-09 4.158330353611708e-06 2.970822674063529e-06 9.901262862193064e-05 0.999980445832671 0.9998278206168206 1.0004654267105242 -1.4011708306612506e-08 -8.38267779755472e-06 -6.60096823254727e-05 -1.5683667750596925e-09 -1.560252424683736e-09 -1.0844715815700064e-08 2.256547814285566e-05 1.6094985586785642e-05 0.0005371755785842048 0.9999689691924916 0.9998196237349869 1.0007388305735514 -1.126040112568708e-09 -3.991631820279993e-05 -4.9055852744534494e-05 -3.5774795981636315e-10 -7.746238654832942e-12 -9.03433129484093e-09 3.108566724174838e-05 2.220650559110166e-05 0.0007401360922319142
2.122 1.000000033026478 0.9998418114950112 0.9999992018165609 -2.4790420171310462e-08 6.311282023152529e-08 9.620889910642292e-08 -5.113306648710389e-12 1.3375316887014993e-10 -7.496150556572826e-09 4.6551322630422497e-08 3.401681419346331e-07 1.1201720938972806e-06 0.9999995727571954 0.9998414835891986 1.0000101778501982 1.615071122880433e-10 -6.098801499623732e-07 -6.11138587651424e-07 1.54714183229527e-10 -9.237737684493984e-11 -8.804266923371751e-09 4.2724280101322764e-07 3.0635430846567775e-07 1.017757538598162e-05 1.0000000011223638 0.9998417895643215 0.9999999787244042 1.6409579318812672e-10 1.4396794290647216e-09 1.43958438325957e-09 1.564648269019621e-10 -9.340089628027705e-11 -8.804167101850237e-09 1.3501359339877655e-09 2.633756945270174e-08 3.3356554077030184e-08 0.9999958427821337 0.9998388193189808 1.0000989864312013 1.252398429261851e-10 -5.878014301821536e-06 -6.000454794441167e-06 1.348949321933553e-10 -8.198849778935531e-11 -8.809893485386523e-09 4.157290810610085e-06 2.9700852233791112e-06 9.898787837081863e-05 0.999980928991194 0.9998281657493232 1.00045392498574 -1.3409984111545986e-08 -8.1753691487387e-06 -6.437998097476426e-05 -1.502433331688881e-09 -1.5013376375067159e-09 -1.0927152206896757e-08 2.200797860995173e-05 1.5696800186222638e-05 0.0005239040260212116 0.9999690466741887 0.9998196790826233 1.0007369857935087 -1.0641603553837014e-09 -3.981665055702501e-05 -4.89333798703323e-05 -3.5657676874112314e-10 -8.757174978512625e-12 -9.20566466243947e-09 3.1008048805544647e-05 2.2151054040646112e-05 0.0007382880492633428
2.132 1.0000000328424405 0.9998418113647465 0.9999992145004338 -1.4278502397276528e-08 5.339101149573541e-08 1.0454494502906588e-07 -8.524920951107059e-12 1.2762485906155187e-10 -7.595629437356712e-09 4.632299697183632e-08 3.398169521576533e-07 1.103874993536501e-06 0.9999995727679045 0.9998414836000991 1.0000101775964043 1.5868420083574075e-10 -6.098648986448002e-07 -6.111231064602575e-07 1.5487371126800921e-10 -9.223942900052903e-11 -8.9834325191848e-09 4.2723212667080465e-07 3.063563739061401e-07 1.0177317233480898e-05 1.000000001122388 0.9998417895675898 0.9999999787248224 1.6071533232202628e-10 1.439687972460868e-09 1.4397929833288239e-09 1.5663278523673057e-10 -9.326785444751096e-11 -8.9833680685934e-09 1.3597157853841508e-09 2.6399084032666266e-08 3.3099580027684296e-08 0.9999958438213706 0.9998388200645454 1.0000989616905829 1.2744749584997473e-10 -5.876545007276702e-06 -5.998954842142388e-06 1.349892957242926e-10 -8.181392379495413e-11 -8.988737767569257e-09 4.156251563800213e-06 2.969347952070789e-06 9.896313368251374e-05 0.9999814002217404 0.9998285023614403 1.0004427071618234 -1.2856187816323845e-08 -7.97319322769073e-06 -6.279042085140954e-05 -1.439295753012248e-09 -1.4443291092975645e-09 -1.1015079651005853e-08 2.146423367703933e-05 1.5308444008472e-05 0.0005109599012687177 0.9999691239620416 0.9998197342918618 1.0007351456047038 -1.0086202755996913e-09 -3.971723183360302e-05 -4.881121173035647e-05 -3.552782846466383e-10 -9.747959304747513e-12 -9.380415245419758e-09 3.0930624508058e-05 2.209574119225742e-05 0.0007364446065388998
2.142 1.0000000324280442 0.9998418110700229 0.9999992287657801 -6.585518611590262e-09 4.381574484876053e-08 1.1177950991350524e-07 -1.1164547678990181e-11 1.2159852843635062e-10 -7.716012386835591e-09 4.580214408737114e-08 3.395008432904078e-07 1.0870055707622632e-06 0.9999995727786375 0.9998414836110837 1.0000101773432686 1.5538459143211642e-10 -6.098495872591991e-07 -6.111077627755983e-07 1.5519640694001384e-10 -9.209340515308081e-11 -9.166087665567862e-09 4.272213867566914e-07 3.0635829225271535e-07 1.0177061133305999e-05 1.0000000011224408 0.9998417895709452 0.9999999787260043 1.5695298002072858e-10 1.4397567496936144e-09 1.4398643348459765e-09 1.5696399359014644e-10 -9.31265489791721e-11 -9.166058585743787e-09 1.3506346305632985e-09 2.6459242598797045e-08 3.324639919850309e-08 0.9999958448603307 0.999838820809979 1.0000989369557693 1.283202448426617e-10 -5.875076019667326e-06 -5.997455391055914e-06 1.352449204704112e-10 -8.163113467431544e-11 -9.171072986569563e-09 4.155212605049595e-06 2.968610843985329e-06 9.893839501448315e-05 0.9999818598183801 0.9998288306632376 1.0004317662607585 -1.239059847788053e-08 -7.776021599431321e-06 -6.124001399059504e-05 -1.37879033339599e-09 -1.3891848867842634e-09 -1.1108876911541781e-08 2.093390508029688e-05 1.4929675428924595e-05 0.0004983351572975062 0.999969201056597 0.9998197893630933 1.0007333099976508 -9.631259912723528e-10 -3.9618061402283586e-05 -4.8689347740542884e-05 -3.538402006796292e-10 -1.0718962815054304e-11 -9.55868050051391e-09 3.085339381561553e-05 2.2040566659172797e-05 0.0007346057545704251
2.152 1.000000031821237 0.999841810637958 0.9999992448803164 -1.4922108893651999e-09 3.4957409146469316e-08 1.1787403290485047e-07 -1.2831158408646799e-11 1.1567683916511932e-10 -7.857187362576963e-09 4.5053617294211866e-08 3.392257820357571e-07 1.0683205892113657e-06 0.9999995727893942 0.999841483622153 1.0000101770907432 1.5245629498799073e-10 -6.098342699611147e-07 -6.110925843543768e-07 1.5567768869786453e-10 -9.193942456347957e-11 -9.352294144064081e-09 4.2721057940554324e-07 3.063600494938599e-07 1.0176807055913029e-05 1.0000000011225219 0.9998417895743886 0.9999999787278794 1.5367758983986957e-10 1.439831935241283e-09 1.4397705573490738e-09 1.5745391064230366e-10 -9.297716065096282e-11 -9.352300344870667e-09 1.3243288706044104e-09 2.651800215247192e-08 3.3738987091162676e-08 0.999995845899023 0.9998388215552891 1.0000989122269202 1.285250223902591e-10 -5.873607392587933e-06 -5.995956469797322e-06 1.356575259997241e-10 -8.144036246329004e-11 -9.356964356498716e-09 4.1541739190273015e-06 2.9678738830729975e-06 9.891366269841443e-05 0.9999823080682413 0.999829150859823 1.0004210954822639 -1.2030239143623774e-08 -7.5837283456202625e-06 -5.9727797398033134e-05 -1.3207616465002216e-09 -1.3358624620846368e-09 -1.1208900434226382e-08 2.0416662789193e-05 1.4560258710151366e-05 0.0004860219465068042 0.9999692779584236 0.9998198442967267 1.0007314789633668 -9.288311679520468e-10 -3.951913867104096e-05 -4.856778718806095e-05 -3.5226227601646227e-10 -1.167049924214915e-11 -9.740558295016593e-09 3.077635616250467e-05 2.1985530032517822e-05 0.0007327714843363334
2.162 1.0000000310610888 0.9998418100964703 0.9999992629377048 1.4491903854041693e-09 2.7183974151868404e-08 1.2280910529486536e-07 -1.3443124457739336e-11 1.0986091937037116e-10 -8.018845462476322e-09 4.4138651233770294e-08 3.389935018403013e-07 1.0470635054670124e-06 0.9999995728001679 0.9998414836333035 1.000010176838601 1.5071345625996412e-10 -6.098189990872165e-07 -6.110774479643606e-07 1.5628572825611626e-10 -9.177780257794907e-11 -9.542114922437652e-09 4.271997203140125e-07 3.063617081990486e-07 1.0176554194389751e-05 1.0000000011226222 0.9998417895779149 0.9999999787301944 1.5170336941118102e-10 1.439860714452824e-09 1.43963489711588e-09 1.5807079423950716e-10 -9.281988658298194e-11 -9.542155215489842e-09 1.2872808305770045e-09 2.657619874970315e-08 3.440135941826057e-08 0.9999958469374497 0.9998388223004783 1.0000988875040344 1.288684073478838e-10 -5.872139178751053e-06 -5.994457954945039e-06 1.3619602271322738e-10 -8.124229190094561e-11 -9.546477783114446e-09 4.153135491542759e-06 2.9671370607394946e-06 9.888893664205178e-05 0.9999827452515032 0.99982946315134 1.0004106881947368 -1.1772695243986963e-08 -7.396190490355149e-06 -5.825283231652365e-05 -1.2650814806534999e-09 -1.2843185215703902e-09 -1.1315483749988802e-08 1.9912184829409168e-05 1.4199963875107045e-05 0.0004740126141327663 0.9999693546680914 0.9998198990931696 1.0007296524929192 -9.049764675673351e-10 -3.942046304835256e-05 -4.844652921876576e-05 -3.505706970171916e-10 -1.2602969091308353e-11 -9.926145566344521e-09 3.0699510973073944e-05 2.193063089729353e-05 0.0007309417866130958
2.172 1.0000000301844796 0.9998418094719139 0.9999992828672796 2.7823481935582556e-09 2.0670594287191848e-08 1.265840300702672e-07 -1.3015918962023709e-11 1.0415191156010759e-10 -8.200501740399921e-09 4.309803987762192e-08 3.387993699160711e-07 1.023117633296027e-06 0.9999995728109444 0.9998414836445259 1.0000101765864993 1.506598749651911e-10 -6.098037859315438e-07 -6.110622021354845e-07 1.5698567822385895e-10 -9.160913090053563e-11 -9.735613881952196e-09 4.2718884388475195e-07 3.063633746584023e-07 1.017630119538909e-05 1.0000000011227275 0.9998417895815148 0.9999999787325841 1.5152217269541922e-10 1.4398320744487212e-09 1.4396088564747037e-09 1.5877937133092728e-10 -9.265567683968136e-11 -9.735687233903099e-09 1.2496509835555367e-09 2.6635089355742567e-08 3.500924182986709e-08 0.9999958479756063 0.9998388230455445 1.000098862786984 1.2997393429119904e-10 -5.8706713895687986e-06 -5.992959695823454e-06 1.3682555274456166e-10 -8.103679984055026e-11 -9.739679959965673e-09 4.1520973186474316e-06 2.9664003788650934e-06 9.886421637021968e-05 0.9999831716414233 0.9998297677329876 1.0004005379274907 -1.1602054486950898e-08 -7.213288293141642e-06 -5.681420364295642e-05 -1.2116306714680497e-09 -1.2345099928893087e-09 -1.1428937060470684e-08 1.9420157132131742e-05 1.3848566598547245e-05 0.0004622996925063786 0.9999694311861561 0.9998199537528198 1.000727830577128 -8.89706090233901e-10 -3.932203390757258e-05 -4.83255729576208e-05 -3.4879533993561314e-10 -1.3517018496756053e-11 -1.0115538103196093e-08 3.0622857684563704e-05 2.187586884813243e-05 0.0007291166517153198
2.182 1.0000000292240847 0.99984180878764 0.9999993044650646 3.0388935155323967e-09 1.543373697165006e-08 1.292158435638581e-07 -1.1611554039444705e-11 9.855172640813355e-11 -8.401531469730119e-09 4.195245891703229e-08 3.3863190207108324e-07 9.968611910209303e-07 0.9999995728217062 0.9998414836558095 1.0000101763340619 1.523797202633221e-10 -6.097885942413474e-07 -6.110468093459717e-07 1.577697381346418e-10 -9.14335577341181e-11 -9.932855954909226e-09 4.271779955041644e-07 3.063651426527015e-07 1.0176046821230096e-05 1.0000000011228194 0.9998417895851762 0.9999999787346514 1.5319608324116858e-10 1.4397823989841632e-09 1.4397301531746894e-09 1.5957228141948528e-10 -9.248472849897286e-11 -9.932960979424585e-09 1.2218033516084094e-09 2.6695664336785804e-08 3.537999359733689e-08 0.9999958490134816 0.9998388237904814 1.000098838075572 1.321163288432041e-10 -5.869203988994783e-06 -5.991461654775416e-06 1.3753956433014733e-10 -8.082454253897883e-11 -9.93663856498727e-09 4.151059411304764e-06 2.9656638479252226e-06 9.883950140708746e-05 0.9999835875044147 0.9998300647950754 1.0003906383645111 -1.1495350313104222e-08 -7.034905411121053e-06 -5.541101938620525e-05 -1.160269091973425e-09 -1.1863935893034202e-09 -1.1549547342138866e-08 1.894027339267867e-05 1.3505848103743728e-05 0.00045087589611589806 0.9999695075131528 0.9998200082760627 1.0007260132064109 -8.807901500795219e-10 -3.922385057996521e-05 -4.820491764982115e-05 -3.4693811153144115e-10 -1.4413113197204549e-11 -1.0308830710517147e-08 3.0546395763896036e-05 2.182124350068034e-05 0.0007272960696687896
2.192 1.000000028207529 0.9998418080633885 0.9999993274352352 2.6693194362078265e-09 1.137712796530967e-08 1.3073794663693204e-07 -9.317229553025481e-12 9.306094056613313e-11 -8.621212338415794e-09 4.0713750142604365e-08 3.384735623883179e-07 9.68867662077661e-07 0.9999995728324361 0.9998414836671434 1.0000101760809341 1.555960110911544e-10 -6.097733715191279e-07 -6.110313812120011e-07 1.586601165290253e-10 -9.12515944726207e-11 -1.0133907065542433e-08 4.271672187864791e-07 3.063670623269178e-07 1.0175790534156999e-05 1.0000000011228798 0.9998417895888891 0.9999999787360276 1.5642442335163514e-10 1.4397643201080894e-09 1.4398869740401065e-09 1.604714051235344e-10 -9.23074998467993e-11 -1.0134041690267735e-08 1.209930529722707e-09 2.675830501548249e-08 3.5434783426438e-08 0.9999958500510654 0.9998388245352829 1.0000988133695794 1.3523250711165407e-10 -5.8677369245852314e-06 -5.989963944043887e-06 1.3836033641805759e-10 -8.060598060746571e-11 -1.0137422172308161e-08 4.150021793358282e-06 2.9649274832406578e-06 9.88147916237356e-05 0.9999839931001716 0.9998303545231146 1.00038098333965 -1.1428200037471028e-08 -6.8609289444856165e-06 -5.4042410040361496e-05 -1.1108362190760086e-09 -1.1399266450066702e-09 -1.1677577893406024e-08 1.8472234904645515e-05 1.3171595042168323e-05 0.00043973411698409505 0.9999695836495974 0.9998200626632658 1.0007242003707275 -8.761243718429135e-10 -3.9125912387039166e-05 -4.80845626948834e-05 -3.4497170768978884e-10 -1.5291539476907734e-11 -1.0506118027284833e-08 3.0470124712899528e-05 2.1766754494925156e-05 0.0007254800304460291
2.202 1.0000000271573923 0.9998418073152975 0.9999993514322535 2.012747550740479e-09 8.338277635407298e-09 1.3119848316954875e-07 -6.2735546055784155e-12 8.768075159626106e-11 -8.858763056573571e-09 3.9397808731619194e-08 3.383022567504182e-07 9.396222752525141e-07 0.9999995728431225 0.9998414836785203 1.000010175826823 1.598123458150118e-10 -6.097580908714265e-07 -6.110160750943644e-07 1.5967020711623242e-10 -9.106380256941512e-11 -1.0338834606649646e-08 4.2715654238428717e-07 3.0636914750770026e-07 1.0175532475098665e-05 1.0000000011228964 0.9998417895926444 0.9999999787364086 1.6068890869095325e-10 1.439804942886116e-09 1.439922214212575e-09 1.6149026639678465e-10 -9.212453489564275e-11 -1.033899644798438e-08 1.214415646638319e-09 2.6822966113173383e-08 3.519368655758767e-08 0.9999958510883491 0.9998388252799442 1.0000987886688035 1.39025183567377e-10 -5.8662701699342195e-06 -5.9884667214336625e-06 1.3930189016273147e-10 -8.038155769145568e-11 -1.0342100556496838e-08 4.148984490072743e-06 2.9641912985380386e-06 9.879008719746036e-05 0.9999843886818345 0.9998306370979334 1.0003715668329916 -1.1378853907162008e-08 -6.691249373676916e-06 -5.270752784173903e-05 -1.0631914300342075e-09 -1.0950660145194103e-09 -1.1813269993841402e-08 1.8015750346639958e-05 1.2845599340532791e-05 0.00042886741993524986 0.9999696595959868 0.9998201169147869 1.0007223920596207 -8.740025871369962e-10 -3.902821868264935e-05 -4.796450754338089e-05 -3.428774551564875e-10 -1.6153164607167554e-11 -1.0707493541319314e-08 3.0394044056524553e-05 2.1712401487083144e-05 0.0007236685239048178
2.212 1.000000026091738 0.9998418065562762 0.9999993760969966 1.2963323291679478e-09 6.1280178087245116e-09 1.3065852577900167e-07 -2.717455960015388e-12 8.241229055177134e-11 -9.113376851643041e-09 3.803124674227934e-08 3.3809304623790886e-07 9.093853392469912e-07 0.999999572853759 0.9998414836899372 1.0000101755715325 1.6443778786270779e-10 -6.097427728351934e-07 -6.110009458304253e-07 1.6075812628826237e-10 -9.08709480522385e-11 -1.0547706244412512e-08 4.2714597214993003e-07 3.0637139459861426e-07 1.0175272966552593e-05 1.000000001122863 0.9998417895964397 0.9999999787355935 1.65380555196786e-10 1.4398833324554235e-09 1.4397811211855202e-09 1.6258656489802427e-10 -9.193653991183715e-11 -1.0547893060627156e-08 1.2318372964177789e-09 2.688951313375009e-08 3.472670064996963e-08 0.999995852125328 0.9998388260244637 1.0000987639730996 1.4306590699901917e-10 -5.864803745448918e-06 -5.986970041711572e-06 1.4032237282898907e-10 -8.015170845673622e-11 -1.0550744075461112e-08 4.147947513783781e-06 2.9634552982561757e-06 9.876538827114643e-05 0.99998477449618 0.9998309126958147 1.0003623829680268 -1.1330443367137283e-08 -6.525760403084846e-06 -5.1405545997876035e-05 -1.0172665619893418e-09 -1.0517690314721352e-09 -1.1956841295750778e-08 1.7570535542606822e-05 1.2527658028880292e-05 0.00041826903788553057 0.9999697353528055 0.9998201710309738 1.0007205882623151 -8.732288492825624e-10 -3.893076887093491e-05 -4.7844751547614734e-05 -3.406938582766715e-10 -1.6998603595562623e-11 -1.0913049931703005e-08 3.0318153322982857e-05 2.1658184135713155e-05 0.0007218615394947788
2.222 1.0000000250248646 0.9998418057965419 0.9999994010837095 6.521100670070174e-10 4.5595017446640936e-09 1.2919008872059995e-07 1.016779269900331e-12 7.725584227162871e-11 -9.38424477563541e-09 3.6648845541296855e-08 3.3781993305887494e-07 8.782423804780039e-07 0.9999995728643443 0.9998414837013953 1.0000101753150124 1.688597903870636e-10 -6.097274679574735e-07 -6.109858842160776e-07 1.61810692871733e-10 -9.067333833870087e-11 -1.0760591210743107e-08 4.2713548903265613e-07 3.063737811660572e-07 1.0175012151362939e-05 1.0000000011227788 0.999841789600276 0.9999999787335285 1.6987365026808094e-10 1.4399491975547622e-09 1.439572479872008e-09 1.636476291505665e-10 -9.174359186209522e-11 -1.0760801184934648e-08 1.2573730507878233e-09 2.6957774252374684e-08 3.4118497001892336e-08 0.9999958531620038 0.9998388267688434 1.0000987392824372 1.468599020776129e-10 -5.863337701256171e-06 -5.9854737964946985e-06 1.4130921455142106e-10 -7.99173654910371e-11 -1.0763424398699597e-08 4.14691085589678e-06 2.9627194717472716e-06 9.874069472578424e-05 0.9999851507838177 0.9998311814886367 1.000353426009245 -1.1271639813486069e-08 -6.364358735979389e-06 -5.01356580237825e-05 -9.730815015586e-10 -1.0099935512716277e-09 -1.2108488786794047e-08 1.7136313240293587e-05 1.2217573081549433e-05 0.0004079323676414716 0.9999698109205303 0.9998202250121682 1.0007187889678686 -8.731293495442813e-10 -3.883356239071985e-05 -4.772529390034412e-05 -3.3853167760614955e-10 -1.7828563620219693e-11 -1.1122879338526218e-08 3.024245202964692e-05 2.1604102091584808e-05 0.0007200590661153285
2.232 1.000000023968074 0.9998418050441729 0.9999994260774299 1.4080839866919498e-10 3.4663159532472055e-09 1.2687399604146431e-07 4.558393732617223e-12 7.221211829871371e-11 -9.670570587277886e-09 3.528430541579733e-08 3.3745788484630006e-07 8.462791609431448e-07 0.9999995728748856 0.9998414837128997 1.0000101750573902 1.7249244065586644e-10 -6.097122183090418e-07 -6.109707029319312e-07 1.626783407419617e-10 -9.047172798584449e-11 -1.0977560948916174e-08 4.271250563446513e-07 3.063762512162699e-07 1.0174750127533893e-05 1.0000000011226493 0.9998417896041584 0.9999999787303423 1.7357401527340315e-10 1.4399599686106709e-09 1.4394835572812296e-09 1.6452321290117656e-10 -9.15463668413888e-11 -1.097779081985386e-08 1.2856464774645643e-09 2.702732172927684e-08 3.34652622173661e-08 0.9999958541983811 0.9998388275130885 1.0000987145969455 1.498949134279782e-10 -5.861872079662146e-06 -5.983977798557321e-06 1.4211287653671978e-10 -7.9679201424606e-11 -1.0980214002496509e-08 4.145874492689261e-06 2.9619837956275357e-06 9.871600635144764e-05 0.999985517779386 0.9998314436440106 1.0003446903598183 -1.1196172524120966e-08 -6.206943831368503e-06 -4.889707724409412e-05 -9.307085071312818e-10 -9.69697677866353e-10 -1.2268387922040365e-08 1.671281293893099e-05 1.1915151293148733e-05 0.00039785096644955775 0.9999698862996328 0.9998202788587087 1.0007169941653107 -8.734749114210233e-10 -3.873659867391058e-05 -4.760613371853164e-05 -3.365395054965758e-10 -1.8643624955107857e-11 -1.1337073065045137e-08 3.0166939685587543e-05 2.15501549995522e-05 0.0007182610923872306
2.242 1.0000000229303565 0.999841804305592 0.9999994508032057 -2.2432989111369935e-10 2.711262634884408e-09 1.237976980764661e-07 7.59378772763602e-12 6.728140592963778e-11 -9.97157805046344e-09 3.3960336139670885e-08 3.369853529135985e-07 8.137615238945044e-07 0.9999995728853921 0.9998414837244599 1.0000101747989691 1.7484180287754302e-10 -6.096970269421773e-07 -6.109552980716895e-07 1.6323655715871013e-10 -9.02667864817199e-11 -1.1198687086918234e-08 4.271146338626487e-07 3.063787156730226e-07 1.0174487339996367e-05 1.0000000011224854 0.9998417896080967 0.9999999787263388 1.759830596050501e-10 1.4399132633937358e-09 1.4396186596716352e-09 1.6508932540989538e-10 -9.134564834120912e-11 -1.1198933823890626e-08 1.3108189105394398e-09 2.709736259641421e-08 3.288256366290858e-08 0.9999958552344699 0.9998388282572082 1.0000986899169164 1.517166956473125e-10 -5.860406882514777e-06 -5.9824819444240235e-06 1.4260879423370236e-10 -7.943757683959473e-11 -1.1201186554850031e-08 4.144838400010525e-06 2.961248243084574e-06 9.869132323649126e-05 0.999985875711736 0.9998316993254145 1.000336170559152 -1.1101706635642432e-08 -6.053417692852032e-06 -4.7689036394079885e-05 -8.902073970492382e-10 -9.308397494646313e-10 -1.243669325827981e-08 1.6299770752559704e-05 1.162020417990607e-05 0.00038801854890160143 0.9999699614905839 0.9998203325709327 1.0007152038437306 -8.743269719582207e-10 -3.863987711465968e-05 -4.748727020476158e-05 -3.3484217598460583e-10 -1.944456555462088e-11 -1.155572159896997e-08 3.009161580536475e-05 2.149634250800544e-05 0.0007164676071381256
2.252 1.0000000219189271 0.9998418035859551 0.9999994750291288 -4.573856134064593e-10 2.188209229447263e-09 1.2005315060413504e-07 9.933825276400273e-12 6.246395051521378e-11 -1.0286513179889684e-08 3.268408354447434e-08 3.3638733745539476e-07 7.81213225738859e-07 0.9999995728958797 0.9998414837360883 1.0000101745401657 1.7559439095601598e-10 -6.096818572099361e-07 -6.109397480607455e-07 1.634349477452713e-10 -9.005867945644404e-11 -1.142404293073587e-08 4.271041893230501e-07 3.0638108005318077e-07 1.0174224749834545e-05 1.000000001122302 0.9998417896121026 0.9999999787219364 1.7678557463314468e-10 1.4398452720288862e-09 1.4398993057006802e-09 1.6529557030080718e-10 -9.114221804999884e-11 -1.1424303192329482e-08 1.326757963928496e-09 2.7166969326954954e-08 3.250559472245473e-08 0.9999958562702855 0.9998388290012137 1.000098665242748 1.5202538102460051e-10 -5.858942073139417e-06 -5.9809863128989835e-06 1.4274649462462308e-10 -7.919325518982817e-11 -1.1426417055657163e-08 4.14380256395244e-06 2.9605127935712305e-06 9.866664594684772e-05 0.9999862248040999 0.9998319486923138 1.0003278612802085 -1.0988524704601633e-08 -5.903684725202719e-06 -4.651078717974268e-05 -8.515719007568103e-10 -8.933791993413231e-10 -1.2613540484897681e-08 1.589692926871475e-05 1.1332547879270918e-05 0.0003784289835276298 0.9999700364938552 0.9998203861491792 1.0007134179922887 -8.758420081049464e-10 -3.854339706857309e-05 -4.7368702745793616e-05 -3.334903530229526e-10 -2.0232137700688283e-11 -1.1778914525308024e-08 3.00164799189966e-05 2.14426642763417e-05 0.0007146785996528887
2.262 1.0000000209396216 0.9998418028894299 0.9999994985652556 -5.847102414537503e-10 1.8194945604128743e-09 1.157348292385989e-07 1.1515530777820271e-11 5.776009162425454e-11 -1.06146432183125e-08 3.145043810249263e-08 3.3565870255741436e-07 7.493502505915749e-07 0.9999995729063658 0.9998414837477987 1.0000101742814178 1.7468891447393543e-10 -6.09666662011178e-07 -6.109242608371683e-07 1.6330630309314924e-10 -8.984843954957191e-11 -1.1653702681803409e-08 4.270937012259444e-07 3.063832804605473e-07 1.0173963510064537e-05 1.0000000011221173 0.9998417896161907 0.9999999787175752 1.7592082193452966e-10 1.4398030757993403e-09 1.4401175779341414e-09 1.651744702046185e-10 -9.093636652195891e-11 -1.1653973004764156e-08 1.3281047180417148e-09 2.7235495099201975e-08 3.2457440340642994e-08 0.999995857305844 0.999838829745119 1.0000986405748598 1.507582583164409e-10 -5.8574776033930584e-06 -5.979491112517107e-06 1.4255856271710705e-10 -7.894647428398544e-11 -1.165598110907125e-08 4.142766979961503e-06 2.959777435646039e-06 9.864197528428381e-05 0.9999865652742512 0.9998321919002716 1.0003197573266212 -1.0858344242106121e-08 -5.757651655166639e-06 -4.536159970782675e-05 -8.147221712988963e-10 -8.572758398988015e-10 -1.2799044694089433e-08 1.5504037378237803e-05 1.1052003029793896e-05 0.0003690762887938049 0.999970111309919 0.9998204395937875 1.0007116366001698 -8.780977617469927e-10 -3.844715788167332e-05 -4.7250430859521296e-05 -3.3245264533013664e-10 -2.100673976535678e-11 -1.2006741193091683e-08 2.9941531568781305e-05 2.13891199730831e-05 0.0007128940594724706
2.272 1.0000000199971604 0.9998418022193892 0.9999995212602069 -6.350732960937781e-10 1.5510727259375006e-09 1.1093786732318646e-07 1.2354655062625332e-11 5.31704069875818e-11 -1.0955253144403905e-08 3.025103889315147e-08 3.348071545010225e-07 7.189072546340986e-07 0.9999995729168674 0.999841483759605 1.0000101740231016 1.7232812160804696e-10 -6.096514172406143e-07 -6.109090081666868e-07 1.6293700182996987e-10 -8.963658658351446e-11 -1.1887742067565678e-08 4.2708315878029057e-07 3.0638530094050836e-07 1.0173704321317784e-05 1.0000000011219485 0.9998417896203751 0.9999999787136333 1.7359263270118341e-10 1.4398107432449148e-09 1.4401013109494967e-09 1.6481231225074462e-10 -9.072888025029426e-11 -1.188801950205943e-08 1.3127837809937849e-09 2.73028408421142e-08 3.277294006857408e-08 0.9999958583411628 0.9998388304889378 1.0000986159136107 1.48108498065249e-10 -5.856013449226253e-06 -5.977996515159396e-06 1.421312728232822e-10 -7.869835716395792e-11 -1.188995635718122e-08 4.1417316440425055e-06 2.959042162585007e-06 9.861731183366633e-05 0.9999868973346416 0.9998324291010526 1.0003118536296969 -1.0713447161060855e-08 -5.615227488646396e-06 -4.424076182260736e-05 -7.795350817409725e-10 -8.22489607152985e-10 -1.2993304028772264e-08 1.5120850088479487e-05 1.0778394639428354e-05 0.00035995462887402453 0.9999701859392486 0.9998204929050979 1.0007098596565305 -8.810030794085352e-10 -3.835115892656145e-05 -4.7132454026674264e-05 -3.31644620600383e-10 -2.17697613422476e-11 -1.223929016875541e-08 2.9866770296934428e-05 2.133570926741394e-05 0.0007111139759666522
2.282 1.0000000190953249 0.9998418015785354 0.9999995429967881 -6.342645809465653e-10 1.3470342409005754e-09 1.0575625868615141e-07 1.2491217336550035e-11 4.869351430105479e-11 -1.1307643031874482e-08 2.9083714073951276e-08 3.338552230708243e-07 6.904458106004538e-07 0.9999995729274003 0.9998414837715206 1.000010173765489 1.6891330225084828e-10 -6.096361379225942e-07 -6.108939821310823e-07 1.6242484036502368e-10 -8.942362105961499e-11 -1.2126238488033337e-08 4.2707256153529703e-07 3.0638716371413455e-07 1.017344704368228e-05 1.0000000011218104 0.9998417896246683 0.9999999787103838 1.702046264111777e-10 1.4398531891513258e-09 1.4398591617218112e-09 1.643075478616537e-10 -9.052095905089116e-11 -1.2126519626865317e-08 1.2841985966875653e-09 2.736939832534385e-08 3.3345142730915534e-08 0.9999958593762552 0.999838831232682 1.0000985912592575 1.4446474530354218e-10 -5.854549624733762e-06 -5.976502513021593e-06 1.4156211302424482e-10 -7.844939293181408e-11 -1.2128420866455564e-08 4.1406965457573615e-06 2.9583069663857924e-06 9.8592655721577e-05 0.9999872211925372 0.9998326604427147 1.0003041452453796 -1.0556163260815124e-08 -5.476323465602722e-06 -4.314757848665072e-05 -7.458877073723427e-10 -7.889821018449429e-10 -1.3196398807605065e-08 1.4747128350468774e-05 1.0511551963576163e-05 0.00035105830982604184 0.9999702603823148 0.9998205460834467 1.0007080871504688 -8.843036604456586e-10 -3.8255399616074585e-05 -4.7014771549393095e-05 -3.309716110315009e-10 -2.2521513013224348e-11 -1.2476650093932436e-08 2.979219563610956e-05 2.1282431822338162e-05 0.0007093383381095229
2.292 1.0000000182370696 0.9998418009689782 0.9999995636875124 -6.029343107798198e-10 1.1845506829594685e-09 1.0028112604088436e-07 1.1969880800593897e-11 4.433005400439182e-11 -1.1671125109489268e-08 2.79574457521207e-08 3.328407334977254e-07 6.642391882251253e-07 0.9999995729379729 0.999841483783553 1.0000101735087505 1.6493971339999728e-10 -6.096208624329968e-07 -6.108789955089961e-07 1.6184736760154508e-10 -8.921082487992026e-11 -1.2369270717135908e-08 4.270619172450698e-07 3.063889070215313e-07 1.0173190942220342e-05 1.0000000011217125 0.9998417896290783 0.9999999787079992 1.6625253080577183e-10 1.4398920085484373e-09 1.4395779048988106e-09 1.6373746551676565e-10 -9.031280717656725e-11 -1.2369552125878788e-08 1.2505830295841305e-09 2.7435786372368548e-08 3.397135172980466e-08 0.9999958604111311 0.9998388319763596 1.0000985666119584 1.4030850266196693e-10 -5.853086168482453e-06 -5.975008919707766e-06 1.4092860331208103e-10 -7.820036051335211e-11 -1.2371454525058803e-08 4.139661669451175e-06 2.957571836348272e-06 9.856800676766925e-05 0.9999875370501393 0.9998328860697 1.00029662735125 -1.0388636262667555e-08 -5.340852995658797e-06 -4.2081371328464456e-05 -7.136866217188632e-10 -7.567144513269507e-10 -1.340839247905152e-08 1.4382638916459929e-05 1.0251308404975666e-05 0.00034238177642452987 0.9999703346395828 0.9998205991291694 1.0007063190710348 -8.876567637900026e-10 -3.815987939085835e-05 -4.6897382549100235e-05 -3.3036026787895247e-10 -2.326297232512554e-11 -1.2718908053455771e-08 2.9717807110656267e-05 2.122928729504551e-05 0.0007075671346320822
2.302 1.0000000174245995 0.9998418003922949 0.9999995832704581 -5.563510972285917e-10 1.0497319658512532e-09 9.459916023885645e-08 1.0851817141679307e-11 4.0079638546834954e-11 -1.2045022121827432e-08 2.6890997147965834e-08 3.3181552376997495e-07 6.402801293167794e-07 0.9999995729485889 0.9998414837957057 1.0000101732529725 1.608985108668612e-10 -6.096056223644007e-07 -6.108638274686999e-07 1.612494507575388e-10 -8.899879330307278e-11 -1.2616919167608501e-08 4.270512377358264e-07 3.063905719297536e-07 1.0172935279120781e-05 1.0000000011216577 0.9998417896336091 0.9999999787065664 1.6222911211511397e-10 1.4398955069132875e-09 1.4394787653394777e-09 1.631468120222953e-10 -9.010517250284094e-11 -1.2617196852464277e-08 1.2216551625788835e-09 2.750263122703524e-08 3.4455755983034694e-08 0.9999958614457924 0.9998388327199738 1.0000985419717905 1.3611778269105115e-10 -5.851623112159875e-06 -5.973515514303586e-06 1.402745182374482e-10 -7.795196946122833e-11 -1.2619137646584704e-08 4.1386270012770785e-06 2.9568367633648584e-06 9.854336480953407e-05 0.9999878451047077 0.9998331061229186 1.0002892952435618 -1.021275746453435e-08 -5.208731578467473e-06 -4.104147835329814e-05 -6.828744363032552e-10 -7.25648972809354e-10 -1.3629332911252806e-08 1.4027154219437362e-05 9.997501430095743e-06 0.00033391960933204236 0.9999704087115123 0.9998206520425961 1.0007045554072442 -8.907087667142724e-10 -3.806459768752787e-05 -4.678028611284372e-05 -3.297706417194181e-10 -2.3994914146916724e-11 -1.2966151755458925e-08 2.9643604245416442e-05 2.117627534339738e-05 0.0007058003543388863
2.312 1.000000016659429 0.9998417998495704 0.9999996017056324 -5.050111325277082e-10 9.344847658562778e-10 8.87913994061472e-08 9.232977739467611e-12 3.594136827005796e-11 -1.2428668088437125e-08 2.5906734160774245e-08 3.308424262454664e-07 6.183887089897672e-07 0.9999995729592442 0.9998414838079787 1.0000101729981634 1.572239017003144e-10 -6.095904186368434e-07 -6.108483944055136e-07 1.6064724226058509e-10 -8.878793512660096e-11 -1.2869265531922802e-08 4.270405369824321e-07 3.063922005690778e-07 1.0172679694271425e-05 1.000000001121643 0.9998417896382598 0.9999999787060945 1.5856946548700126e-10 1.4398627293138723e-09 1.439644863408579e-09 1.6255193088300125e-10 -8.989886445822457e-11 -1.2869534839560668e-08 1.204741451873035e-09 2.757047257405835e-08 3.468013975156379e-08 0.999995862480236 0.9998388334635243 1.0000985173387544 1.3231654632048402e-10 -5.850160456550237e-06 -5.972022213387943e-06 1.3961603809260233e-10 -7.77047505671881e-11 -1.2871553006941524e-08 4.137592537776293e-06 2.9561017457767854e-06 9.851872985984797e-05 0.9999881455486787 0.999833320739836 1.0002821443343266 -1.003016268162797e-08 -5.079876730050167e-06 -4.002725370288302e-05 -6.534190090373826e-10 -6.95749391599953e-10 -1.3859253280420405e-08 1.3680452255705634e-05 9.74997248796658e-06 0.0003256665221022865 0.9999704825985579 0.9998207048240534 1.0007027961480817 -8.931424378759771e-10 -3.796955391495271e-05 -4.666348146436164e-05 -3.291904457858012e-10 -2.4718126262961334e-11 -1.3218468618244822e-08 2.9569586576083415e-05 2.1123395633188138e-05 0.0007040379862545985
2.322 1.0000000159424383 0.9998417993414378 0.9999996189718365 -4.5545248939757205e-10 8.342474770059454e-10 8.293243979791934e-08 7.2435568032992556e-12 3.191486736533313e-11 -1.2821408355504639e-08 2.5023081745394868e-08 3.299907420670671e-07 5.98352759792549e-07 0.9999995729699329 0.9998414838203692 1.0000101727442448 1.542809922045049e-10 -6.095752224189871e-07 -6.108328109924215e-07 1.6004383887362474e-10 -8.857932582078243e-11 -1.3126392387737187e-08 4.2702983064534784e-07 3.0639383185242654e-07 1.0172424185493617e-05 1.0000000011216619 0.9998417896430287 0.9999999787065058 1.556402302566145e-10 1.4398232548143948e-09 1.4399615493774181e-09 1.6195590769793204e-10 -8.96948867378061e-11 -1.312665009416781e-08 1.2022129962680628e-09 2.7639682505901597e-08 3.462306017761255e-08 0.9999958635144551 0.9998388342070081 1.0000984927127674 1.2926125048127313e-10 -5.848698172982207e-06 -5.9705291318804575e-06 1.389559704370942e-10 -7.74598690689615e-11 -1.312878438784947e-08 4.1365582899407285e-06 2.9553667919285773e-06 9.849410199450443e-05 0.9999884385697787 0.999833530054554 1.0002751701484414 -9.842238590255537e-09 -4.9542079335797515e-06 -3.903806731857812e-05 -6.252952017956627e-10 -6.669791215218459e-10 -1.4098172827809928e-08 1.3342316459686501e-05 9.508566922553266e-06 0.0003176173578326305 0.9999705563011702 0.9998207574738648 1.0007010412824895 -8.946890563659332e-10 -3.787474745416674e-05 -4.654696802583631e-05 -3.286199828713919e-10 -2.543371058733518e-11 -1.3475945437677012e-08 2.9495753654158945e-05 2.1070647841521924e-05 0.0007022800195008354
2.332 1.000000015273918 0.9998417988681109 0.9999996350639758 -4.110366978680657e-10 7.464157001435928e-10 7.709001075157302e-08 5.031568697412694e-12 2.799987308129472e-11 -1.3222601541322713e-08 2.424903663633276e-08 3.2933060114332857e-07 5.800341200771845e-07 0.9999995729806467 0.9998414838328724 1.0000101724910375 1.523629156063749e-10 -6.095599978634714e-07 -6.108172974129657e-07 1.5945141582378503e-10 -8.837387071653193e-11 -1.3388384618212604e-08 4.2701913435464174e-07 3.063954892573682e-07 1.0172168859061447e-05 1.0000000011217054 0.9998417896479107 0.9999999787076204 1.5373508548802007e-10 1.4398124597404709e-09 1.4402087481128064e-09 1.6137096973618298e-10 -8.949402762176044e-11 -1.338862696785092e-08 1.2116846069528016e-09 2.7710358144129597e-08 3.4338142833105044e-08 0.9999958645484411 0.9998388349504208 1.0000984680936467 1.2723849141020228e-10 -5.847236225906617e-06 -5.9690364904507765e-06 1.3830608239904525e-10 -7.721824935782273e-11 -1.3390916488122837e-08 4.135524279570524e-06 2.9546319165285793e-06 9.846948115355769e-05 0.9999887243511407 0.9998337341978916 1.0002683683208917 -9.650137528610506e-09 -4.831646615180854e-06 -3.807330446290416e-05 -5.984623558919152e-10 -6.393030246882817e-10 -1.4346097391396913e-08 1.301253556926474e-05 9.273133878285344e-06 0.0003097670856965123 0.9999706298197981 0.9998208099923531 1.0006992907993477 -8.951298786155352e-10 -3.778017768003351e-05 -4.6430745324247227e-05 -3.2805037205106207e-10 -2.6142285289261044e-11 -1.3738669202955565e-08 2.942210504351763e-05 2.101803165446459e-05 0.000700526443086779
2.342 1.0000000146536179 0.999841798429419 0.9999996499907386 -3.7268332326971784e-10 6.693046286287098e-10 7.132471461659593e-08 2.7470774660796025e-12 2.4194613197973107e-11 -1.3631622446328147e-08 2.358259816006792e-08 3.2892672973374913e-07 5.634084470898154e-07 0.9999995729913755 0.9998414838454843 1.0000101722382673 1.516729571208055e-10 -6.095447293614093e-07 -6.108020123378021e-07 1.589107573932993e-10 -8.81719809584603e-11 -1.3655329331774531e-08 4.2700846046396906e-07 3.0639717231714904e-07 1.0171913690732269e-05 1.000000001121765 0.9998417896529008 0.9999999787091656 1.5305748900749206e-10 1.4398459903942668e-09 1.4402272442015856e-09 1.6083787769863547e-10 -8.92966819939268e-11 -1.3655552127350477e-08 1.2289085078762715e-09 2.7782323325317645e-08 3.3901696167142646e-08 0.9999958655821849 0.9998388356937584 1.0000984434811164 1.2644629330120346e-10 -5.845774600172377e-06 -5.9675444481946485e-06 1.3770691604527318e-10 -7.698016789242322e-11 -1.3658035806329927e-08 4.134490529272782e-06 2.953897132543545e-06 9.844486706948909e-05 0.9999890030714096 0.999833933297463 1.000261734594041 -9.454810228473337e-09 -4.712116127057944e-06 -3.713236517839981e-05 -5.72847981632383e-10 -6.126863667235335e-10 -1.4603021192653596e-08 1.2690903487757604e-05 9.043526201889134e-06 0.00030211079769847056 0.9999707031548892 0.9998208623798402 1.0006975446874773 -8.943148627434691e-10 -3.768584398920897e-05 -4.631481282464036e-05 -3.274427120038214e-10 -2.6844887908440624e-11 -1.4006727068543602e-08 2.934864030982524e-05 2.096554675900815e-05 0.0006987772458352475
2.352 1.0000000140807952 0.99984179802484 0.9999996637725584 -3.3960249397175773e-10 6.015287524204608e-10 6.568975909257166e-08 5.387851495087727e-13 2.0498746953043423e-11 -1.4047864658298162e-08 2.301283060722563e-08 3.288322399735143e-07 5.485459006037558e-07 0.9999995730021086 0.9998414838581989 1.0000101719856034 1.5228054984736448e-10 -6.095294333756503e-07 -6.107869446151221e-07 1.5849485971609396e-10 -8.797475436808229e-11 -1.3927314252905877e-08 4.2699781213569145e-07 3.063988648649994e-07 1.0171658500842263e-05 1.0000000011218286 0.999841789657994 0.9999999787108097 1.5367709840933162e-10 1.4399073875034688e-09 1.4400286200114896e-09 1.6042987895758479e-10 -8.910407617927402e-11 -1.3927513682076491e-08 1.2503353965231602e-09 2.785531367656562e-08 3.337335071496927e-08 0.9999958666156753 0.999838836437014 1.000098418874844 1.2695127317100942e-10 -5.844313311954379e-06 -5.96605299416685e-06 1.3723167651515654e-10 -7.674704172550309e-11 -1.3930230880915731e-08 4.133457050616067e-06 2.953162444503058e-06 9.842025937133356e-05 0.9999892749048509 0.9998341274777531 1.0002552648150245 -9.257063341259908e-09 -4.595541716470092e-06 -3.6214663817777374e-05 -5.483447122968021e-10 -5.870954455754896e-10 -1.4868928115162741e-08 1.2377219147321794e-05 8.819600345988254e-06 0.00029464370578637203 0.9999707763068895 0.9998209146366467 1.0006958029356732 -8.922070679481671e-10 -3.759174581076281e-05 -4.619916982042397e-05 -3.2672619195123227e-10 -2.7542641487740685e-11 -1.428020621994258e-08 2.9275359008203645e-05 2.0913192834950127e-05 0.0006970324164863738
2.362 1.0000000135542642 0.9998417976535382 0.9999996764397842 -3.1002723010984067e-10 5.417111201707723e-10 6.023065599512604e-08 -1.4475702812115781e-12 1.691116819102543e-11 -1.4470743190143175e-08 2.252388862799546e-08 3.290831048620742e-07 5.355589186646742e-07 0.9999995730128354 0.9998414838710092 1.0000101717327134 1.540807486153982e-10 -6.095141441364753e-07 -6.107719393462167e-07 1.5828272004213223e-10 -8.778313372147086e-11 -1.4204429321045758e-08 4.269871788295192e-07 3.064005511540625e-07 1.0171403147688436e-05 1.0000000011218864 0.9998417896631836 0.9999999787122202 1.5548966872641036e-10 1.4399625206221529e-09 1.4397679040395527e-09 1.6022549345333895e-10 -8.891709806023636e-11 -1.4204601103295118e-08 1.2728479000266304e-09 2.7929186518273343e-08 3.281138137090632e-08 0.9999958676489016 0.9998388371801827 1.0000983942744965 1.286468638047491e-10 -5.842852395512909e-06 -5.964561973422404e-06 1.3695846519357556e-10 -7.651929494823006e-11 -1.4207590930775868e-08 4.132423840683023e-06 2.9524278475596107e-06 9.839565773669713e-05 0.9999895400214523 0.999834316860192 1.000248954933224 -9.057624965014211e-09 -4.481850472853175e-06 -3.5319628723457376e-05 -5.248352758261106e-10 -5.624973891867735e-10 -1.5143790725393602e-08 1.207128638367409e-05 8.601216279178751e-06 0.00028736113919506647 0.9999708492762432 0.9998209667630922 1.0006940655327567 -8.889235842727745e-10 -3.7497882592447284e-05 -4.608381545985201e-05 -3.2582353152880444e-10 -2.8236348097788526e-11 -1.4559194160570197e-08 2.9202260679600765e-05 2.0860969552034124e-05 0.0006952919438439599
2.372 1.0000000130724578 0.9998417973144035 0.9999996880309994 -2.818983379139248e-10 4.884156386290112e-10 5.4985035441003674e-08 -3.0852252878078722e-12 1.343027698954347e-11 -1.4899699304850191e-08 2.20993380308612e-08 3.2969398274484745e-07 5.245390447792156e-07 0.9999995730235431 0.9998414838839097 1.0000101714793215 1.5678960887652609e-10 -6.094988877861234e-07 -6.107568211649318e-07 1.583125100705451e-10 -8.75978862206786e-11 -1.4486765689070336e-08 4.2697654086766685e-07 3.0640222335114313e-07 1.0171147702201345e-05 1.0000000011219248 0.999841789668463 0.9999999787131215 1.582111874418819e-10 1.4399850741619388e-09 1.4396206518755152e-09 1.6026330438041255e-10 -8.873647916332667e-11 -1.448690587272788e-08 1.2922244628978378e-09 2.800392402098839e-08 3.231102999791835e-08 0.9999958686818514 0.9998388379232572 1.0000983696797983 1.3125003750532229e-10 -5.841391877231286e-06 -5.963071210653124e-06 1.3692632739477367e-10 -7.629831944364319e-11 -1.4490207620084292e-08 4.131390890898949e-06 2.9516933345612294e-06 9.837106196101183e-05 0.9999897985870264 0.9998345015632264 1.0002428009978168 -8.85718884678738e-09 -4.3709712608090195e-06 -3.444670202008546e-05 -5.022343027829437e-10 -5.388602905392183e-10 -1.5427573313825532e-08 1.17729138273836e-05 8.388237407903729e-06 0.00028025854182264526 0.9999709220633937 0.9998210187594951 1.0006923324676311 -8.847440396772467e-10 -3.740425377559238e-05 -4.596874886912939e-05 -3.246964957995894e-10 -2.892706976234556e-11 -1.4843778196597054e-08 2.912934485985144e-05 2.080887657685245e-05 0.0006935558168409866
2.382 1.000000012633491 0.9998417970061011 0.9999996985914763 -2.5343188739578703e-10 4.4021242895576414e-10 4.99827457154588e-08 -4.294030143219094e-12 1.0055419263759048e-11 -1.5334200353714296e-08 2.1725757356611807e-08 3.306559656840943e-07 5.154965101340017e-07 0.9999995730342225 0.9998414838968959 1.000010171225252 1.5999824540878594e-10 -6.094836639201984e-07 -6.107415133729086e-07 1.5854687173858594e-10 -8.742030033414448e-11 -1.4774416509414423e-08 4.26965885037693e-07 3.064038720522929e-07 1.0170892404024803e-05 1.0000000011219357 0.9998417896738281 0.9999999787133378 1.6143222329697824e-10 1.4399755858312982e-09 1.439663799279821e-09 1.6050564751766586e-10 -8.856302830080652e-11 -1.4774521383619992e-08 1.303191863925175e-09 2.8079408252115972e-08 3.200099609466812e-08 0.9999958697145157 0.9998388386662329 1.0000983450905718 1.3435291470673184e-10 -5.8399317569601815e-06 -5.961580629012451e-06 1.370972801565182e-10 -7.608458859806404e-11 -1.4778173681504146e-08 4.130358202759101e-06 2.950958905122778e-06 9.834647193020296e-05 0.999990050763311 0.9998346817023932 1.0002367991553682 -8.656415902161294e-09 -4.262834660807139e-06 -3.3595339414406445e-05 -4.805233466890489e-10 -5.161524063797778e-10 -1.5720232104928568e-08 1.1481914809129028e-05 8.180530505865463e-06 0.0002733314695405603 0.9999709946687854 0.9998210706261758 1.0006906037293186 -8.800607963378799e-10 -3.7310858775435536e-05 -4.5853969272724186e-05 -3.2338212606581165e-10 -2.961552200003399e-11 -1.5134047290359738e-08 2.905661109581936e-05 2.0756913584078094e-05 0.0006918240245206319
2.392 1.0000000122352282 0.9998417967271142 0.9999997081717614 -2.2350333818217247e-10 3.9578392205370297e-10 4.5246284898777057e-08 -5.0541837393032795e-12 6.7854489978727966e-12 -1.5773742526468656e-08 2.1395009203978646e-08 3.319366154527822e-07 5.083166238640771e-07 0.9999995730448686 0.9998414839099654 1.0000101709704414 1.632724007943494e-10 -6.094684492240542e-07 -6.107260677896329e-07 1.588810427589082e-10 -8.725067500293739e-11 -1.5067476988441198e-08 4.269552160396491e-07 3.0640547195973845e-07 1.0170637476250165e-05 1.0000000011219135 0.999841789679277 0.9999999787128055 1.6471886626184964e-10 1.4399574778416004e-09 1.4398453863655043e-09 1.608483776787179e-10 -8.839799172520122e-11 -1.5067542957623203e-08 1.3012999276945725e-09 2.8155227537587002e-08 3.198860861362502e-08 0.999995870746889 0.9998388394091089 1.000098320506753 1.3752401611202507e-10 -5.838472010782989e-06 -5.96009028086386e-06 1.3736679021366668e-10 -7.587874273367137e-11 -1.507158343097927e-08 4.129325793452424e-06 2.9502245671846324e-06 9.832188758144794e-05 0.99999029670807 0.9998348573903901 1.0002309456474647 -8.45589980143887e-09 -4.157372931704381e-06 -3.27650099185976e-05 -4.59742660120712e-10 -4.943431564173569e-10 -1.602171667337396e-08 1.119810726152253e-05 7.977965640164848e-06 0.0002665755874558021 0.9999710670928657 0.9998211223634549 1.0006888793069746 -8.752855118480426e-10 -3.721769698488512e-05 -4.5739476023219225e-05 -3.219830825114153e-10 -3.030252433365459e-11 -1.543009013929628e-08 2.898405895152271e-05 2.0705080260294283e-05 0.0006900965560101612
2.402 1.0000000118753527 0.9998417964757981 0.9999997168263871 -1.9180989880328757e-10 3.540223327974841e-10 4.0791414481296e-08 -5.383147753825947e-12 3.6184007181175807e-12 -1.621785421939447e-08 2.1104760365762176e-08 3.334823288487259e-07 5.027483185538599e-07 0.9999995730554814 0.9998414839231208 1.0000101707149236 1.6625559986504512e-10 -6.094532182228747e-07 -6.107106053948207e-07 1.592045141791064e-10 -8.709041815705947e-11 -1.5366044260327375e-08 4.269445520461575e-07 3.0640698504041514e-07 1.0170382962350451e-05 1.0000000011218577 0.9998417896848119 0.9999999787115593 1.6771421278968458e-10 1.4399559100329193e-09 1.440043820737984e-09 1.6118019631935447e-10 -8.824203341056532e-11 -1.5366067271008216e-08 1.2851977007071424e-09 2.823081197245899e-08 3.229277678680453e-08 0.9999958717789719 0.9998388401518868 1.0000982959283744 1.4040881450856854e-10 -5.83701261379947e-06 -5.958600287478985e-06 1.3762484326694648e-10 -7.568222640683079e-11 -1.5370533687370525e-08 4.128293684563231e-06 2.949490329651875e-06 9.829730890503835e-05 0.9999905365751882 0.9998350287371439 1.0002252368083884 -8.256126584006167e-09 -4.054519993575351e-06 -3.195519549030665e-05 -4.399339084115361e-10 -4.734029499418626e-10 -1.6331970189012693e-08 1.0921313604284274e-05 7.780416086455882e-06 0.0002599866671947463 0.9999711393360856 0.9998211739716583 1.0006871591898694 -8.707512655380451e-10 -3.7124767796739794e-05 -4.5625268542069425e-05 -3.206073840634731e-10 -3.098969136129257e-11 -1.5731996172190086e-08 2.8911687996776233e-05 2.0653376296049686e-05 0.0006883734005294898
2.412 1.000000011551431 0.9998417962504196 0.9999997246126595 -1.5881801106937382e-10 3.1409634924460094e-10 3.662770107916496e-08 -5.283434446769114e-12 5.527088295338639e-13 -1.666609449784324e-08 2.0857191237471273e-08 3.3522271644034645e-07 4.984333502268745e-07 0.9999995730660648 0.9998414839363668 1.000010170458793 1.6872405212354294e-10 -6.09437967019654e-07 -6.106952276620344e-07 1.594746155132398e-10 -8.69395910037005e-11 -1.5670216826536024e-08 4.269339098896237e-07 3.0640838695506726e-07 1.0170128643311924e-05 1.0000000011217736 0.9998417896904377 0.9999999787096926 1.701940910877656e-10 1.4399752391180486e-09 1.44015806548035e-09 1.6145891099602173e-10 -8.809600560394165e-11 -1.5670192930828298e-08 1.258258860172525e-09 2.830587177823544e-08 3.280939061609022e-08 0.9999958728107677 0.9998388408945722 1.0000982713555275 1.4278554492143683e-10 -5.83555356099575e-06 -5.957110749652776e-06 1.3782925959930114e-10 -7.549592671129128e-11 -1.5675121970856576e-08 4.127261882807038e-06 2.9487561923710563e-06 9.82727359556887e-05 0.9999907705147669 0.9998351958498792 1.0002196690628284 -8.057464606931009e-09 -3.95421141116684e-06 -3.116539065336279e-05 -4.210702353226119e-10 -4.5330267814647935e-10 -1.665093074241255e-08 1.0651360615833027e-05 7.587758235738349e-06 0.00025356058426249847 0.9999712113988998 0.9998212254511128 1.0006854433673507 -8.666622182865648e-10 -3.7032070624994514e-05 -4.5511346230623156e-05 -3.1929454096482047e-10 -3.1677835020246084e-11 -1.6039855767877262e-08 2.8839497787657028e-05 2.0601801372377753e-05 0.0006866545474014168
2.422 1.0000000112609728 0.9998417960492056 0.9999997315894772 -1.2554991330506286e-10 2.754907199779097e-10 3.275882285656575e-08 -4.70603751330123e-12 -2.4134143323730344e-12 -1.7118054948629784e-08 2.065632455412639e-08 3.3707638666065395e-07 4.949711279732778e-07 0.9999995730766253 0.999841483949711 1.00001017020216 1.7057347526250229e-10 -6.094227156711264e-07 -6.106799639766583e-07 1.597505728160556e-10 -8.679991706812344e-11 -1.5980095014982873e-08 4.269232949922957e-07 3.064096917660387e-07 1.01698740904875e-05 1.0000000011216663 0.9998417896961616 0.9999999787073167 1.7205369437116798e-10 1.4399952908716239e-09 1.4401586760027965e-09 1.6174341240054968e-10 -8.796112440743549e-11 -1.598002103734185e-08 1.2282078662194362e-09 2.8380720653039094e-08 3.334880663541758e-08 0.9999958738422835 0.9998388416371718 1.0000982467883208 1.4455083086264196e-10 -5.834094872817855e-06 -5.955621696791735e-06 1.3803889536586326e-10 -7.53206283088649e-11 -1.5985448355848693e-08 4.126230371996544e-06 2.9480221437897e-06 9.824816883019109e-05 0.999990998673212 0.9998353588331788 1.0002142389236512 -7.860201860062071e-09 -3.856384359125181e-06 -3.039510216293615e-05 -4.0302296505907434e-10 -4.340142984157342e-10 -1.697853260825936e-08 1.0388079312359236e-05 7.399871506960739e-06 0.00024729331550955164 0.9999712832817643 0.9998212768021456 1.000683731828805 -8.631096302945499e-10 -3.693960491045617e-05 -4.539770841928719e-05 -3.1798284068896474e-10 -3.236759686785728e-11 -1.6353760665393903e-08 2.876748785751524e-05 2.055035515497064e-05 0.0006849399860198564
2.432 1.0000000110014882 0.9998417958703787 0.9999997378161285 -9.330151604277087e-11 2.380202870753824e-10 2.9182690086537996e-08 -3.5735121870717844e-12 -5.281320186515825e-12 -1.7573360384032854e-08 2.0504851944935827e-08 3.389573881207512e-07 4.919988029351236e-07 0.9999995730871688 0.9998414839631597 1.0000101699451265 1.7175843964125762e-10 -6.094074913632268e-07 -6.106647796267085e-07 1.601507632491305e-10 -8.66723469519647e-11 -1.629578132218353e-08 4.269127033019888e-07 3.064109461377023e-07 1.0169618876694024e-05 1.0000000011215422 0.9998417897019898 0.9999999787045329 1.7324762046732436e-10 1.4399883317526376e-09 1.440080516702093e-09 1.6215212197046453e-10 -8.783827160855897e-11 -1.629565377029134e-08 1.203856938981246e-09 2.845609849993939e-08 3.373308572865893e-08 0.9999958748735251 0.999838842379692 1.0000982222268524 1.4565955981298943e-10 -5.832636576512977e-06 -5.954133094368662e-06 1.3837276620108649e-10 -7.515732595410767e-11 -1.6301614556859545e-08 4.125199125499188e-06 2.9472881691374327e-06 9.822360762292944e-05 0.9999912211933215 0.9998355177890516 1.0002089429897354 -7.664608596470393e-09 -3.7609775646479785e-06 -2.964384873744396e-05 -3.856052953785211e-10 -4.1551064952290833e-10 -1.7314706935434228e-08 1.0131304848998679e-05 7.216638275074363e-06 0.0002411809367144906 0.9999713549851322 0.9998213280250836 1.0006820245636294 -8.601321629200697e-10 -3.6847370101832016e-05 -4.528435437371426e-05 -3.1655020244349967e-10 -3.3060240097474126e-11 -1.6673802718811896e-08 2.869565772963478e-05 2.04990373029649e-05 0.0006832297057883162
2.442 1.0000000107705405 0.9998417957121987 0.9999997433510946 -6.338673121058683e-11 2.0181578406659582e-10 2.5891639441952032e-08 -1.859035901005261e-12 -8.052464479535167e-12 -1.8031667487133805e-08 2.040155651988998e-08 3.4078159630272717e-07 4.892584157573241e-07 0.999999573097701 0.9998414839767188 1.0000101696877848 1.7223756533156762e-10 -6.093923038379536e-07 -6.106496150823951e-07 1.6076129731448847e-10 -8.655716755745682e-11 -1.661738066115956e-08 4.269021322226084e-07 3.0641219369811933e-07 1.01693627847171e-05 1.0000000011214072 0.9998417897079288 0.9999999787014344 1.7373518792980297e-10 1.4399450037302304e-09 1.4399827348775166e-09 1.627710741360995e-10 -8.772766953568531e-11 -1.6617196322063518e-08 1.1910209766134778e-09 2.8532615271521908e-08 3.387236317496134e-08 0.9999958759044977 0.9998388431221391 1.000098197671212 1.46070445114358e-10 -5.831178681587003e-06 -5.952644883069641e-06 1.3891731789730753e-10 -7.5006599895598e-11 -1.6623724675988066e-08 4.12416812717976e-06 2.9465542608695687e-06 9.819905239556617e-05 0.999991438214376 0.9998356728169912 1.0002037779438844 -7.470986995158698e-09 -3.6679312415247354e-06 -2.891116082807317e-05 -3.686643875808945e-10 -3.9776480405151736e-10 -1.7659382992848996e-08 9.880876439142819e-06 7.037943810438872e-06 0.00023521962025389428 0.9999714265094564 0.9998213791202528 1.0006803215612332 -8.577705181690233e-10 -3.6755365631526395e-05 -4.517128333644515e-05 -3.149068087781178e-10 -3.375623016882102e-11 -1.7000075555664126e-08 2.8624006938793184e-05 2.0447847483878548e-05 0.0006815236960790441
2.452 1.0000000105657945 0.9998417955729944 0.9999997482509277 -3.696357741096291e-11 1.6727279383866533e-10 2.2873008421579996e-08 3.3390961735674726e-13 -1.0729267715750484e-11 -1.8492665672080695e-08 2.0340135559052656e-08 3.424724595962155e-07 4.866321838155177e-07 0.9999995731082267 0.9998414839903944 1.0000101694302412 1.7196913897966085e-10 -6.093771339955763e-07 -6.10634422116372e-07 1.6156101460539182e-10 -8.645549962506867e-11 -1.6945000042925274e-08 4.268915882318537e-07 3.06413444778646e-07 1.0169105863598206e-05 1.0000000011212657 0.9998417897139852 0.9999999786981277 1.7347436426897472e-10 1.4398845459098251e-09 1.4399135193361834e-09 1.6357927133443465e-10 -8.763082268442066e-11 -1.694475464171781e-08 1.1909084826270946e-09 2.8610347375327678e-08 3.376836240672053e-08 0.9999958769352063 0.9998388438645192 1.000098173121503 1.457419097693112e-10 -5.829721168461058e-06 -5.951157014728626e-06 1.3965175308506302e-10 -7.486968736914451e-11 -1.6951883650481557e-08 4.12313738133841e-06 2.9458204220507423e-06 9.817450319624933e-05 0.9999916498722226 0.9998358240140396 1.0001987405508055 -7.279669163804268e-09 -3.5771870386210624e-06 -2.819658038745896e-05 -3.5216196125466005e-10 -3.8075102698087234e-10 -1.8012488653856297e-08 9.636637271702394e-06 6.86367621801817e-06 0.00022940563281786765 0.9999714978551869 0.9998214300879772 1.0006786228110662 -8.560706557764625e-10 -3.6663590903591355e-05 -4.5058494562365176e-05 -3.130700309578232e-10 -3.4457329699286695e-11 -1.7332673840153146e-08 2.8552535042034905e-05 2.0396785380806565e-05 0.0006798219462556597
2.462 1.0000000103850541 0.9998417954511916 0.9999997525693096 -1.4950662054812443e-11 1.3496676653929468e-10 2.01102717377235e-08 2.7644832473046326e-12 -1.3312988824383537e-11 -1.8956076219244495e-08 2.0309565045689746e-08 3.439656684716796e-07 4.841444086617358e-07 0.9999995731187509 0.9998414840041929 1.0000101691726382 1.70956246306293e-10 -6.093619454972333e-07 -6.106191786792588e-07 1.6242070686596724e-10 -8.63686183534475e-11 -1.727874709757652e-08 4.268810805458485e-07 3.0641467937446377e-07 1.0168848371834763e-05 1.0000000011211232 0.9998417897201638 0.9999999786947552 1.7246864767748964e-10 1.4398431706825466e-09 1.4398949566079441e-09 1.6444743073108243e-10 -8.754852658192658e-11 -1.727843788527986e-08 1.2013139295401868e-09 2.8688959502502028e-08 3.347482706951297e-08 0.9999958779656559 0.9998388446068386 1.000098148577864 1.4467598357358593e-10 -5.828264000273815e-06 -5.949669467236303e-06 1.4044701962653775e-10 -7.474735609438975e-11 -1.7286199430331026e-08 4.122106902785542e-06 2.9450866600258987e-06 9.814996011400724e-05 0.9999918562993619 0.9998359714748478 1.0001938276551354 -7.090972780060798e-09 -3.4886880143499996e-06 -2.7499660616727953e-05 -3.361780314341066e-10 -3.644440818837894e-10 -1.837395161849858e-08 9.39843441272809e-06 6.693726367309321e-06 0.00022373533314449528 0.9999715690227746 0.9998214809285808 1.000676928302638 -8.550400837807792e-10 -3.6572045305811296e-05 -4.494598733312433e-05 -3.111669720309991e-10 -3.516418723051746e-11 -1.76716940066387e-08 2.8481241608933558e-05 2.034585068530619e-05 0.0006781244457372688
2.472 1.0000000102262876 0.9998417953453328 0.9999997563563959 1.9935503403924785e-12 1.055477662818397e-10 1.7584687716762315e-08 5.1378492335609295e-12 -1.580637038008989e-11 -1.942165243862937e-08 2.02957054997656e-08 3.452124549968622e-07 4.819352462140255e-07 0.9999995731292795 0.9998414840181208 1.0000101689151488 1.692979403981194e-10 -6.093467114505076e-07 -6.106038878367952e-07 1.6317809969478588e-10 -8.629733737885994e-11 -1.7618732796137333e-08 4.2687060689445116e-07 3.064158781623369e-07 1.016859070006384e-05 1.0000000011209855 0.9998417897264722 0.9999999786914898 1.7081673508746992e-10 1.4398477090775063e-09 1.4399241907848955e-09 1.652129980904482e-10 -8.748180241868116e-11 -1.7618357265708003e-08 1.218650677891936e-09 2.8768189377946062e-08 3.3060155295287484e-08 0.9999958789958527 0.9998388453491034 1.0000981240404647 1.4296997223338e-10 -5.826807150183542e-06 -5.9481822436329345e-06 1.4114073080743476e-10 -7.464040089355417e-11 -1.762678134799618e-08 4.121076697839862e-06 2.9443529770330514e-06 9.812542332168996e-05 0.9999920576250292 0.9998361152917353 1.0001890361794876 -6.905148758106014e-09 -3.402378631265113e-06 -2.6819965704307826e-05 -3.20838255250773e-10 -3.4881988053297e-10 -1.874369930355808e-08 9.166118695920319e-06 6.5279878162717534e-06 0.00021820516978070012 0.9999716400126687 0.9998215316423873 1.0006752380255155 -8.545973559965346e-10 -3.648072823725145e-05 -4.483376095611355e-05 -3.093582410431532e-10 -3.587765052812655e-11 -1.8017233568940612e-08 2.8410126202606414e-05 2.0295043084608704e-05 0.0006764311840497751
2.482 1.0000000100876376 0.999841795254083 0.9999997596585134 1.3472828105569298e-11 7.964304223115082e-11 1.5277203012363555e-08 7.226213811662416e-12 -1.821072062536697e-11 -1.9889179040438873e-08 2.028379048697788e-08 3.4618137656284154e-07 4.802081136708891e-07 0.9999995731398182 0.9998414840321849 1.0000101686579435 1.6719214402094167e-10 -6.093314344755992e-07 -6.105885712514715e-07 1.6373003123087566e-10 -8.624230620637477e-11 -1.7965070135211997e-08 4.268601477203505e-07 3.064170471813856e-07 1.0168333286558726e-05 1.0000000011208583 0.9998417897329168 0.9999999786885029 1.6871676093715118e-10 1.439895326766793e-09 1.4399795726095129e-09 1.657729588245948e-10 -8.743135160177042e-11 -1.7964624965599777e-08 1.2393703765262865e-09 2.884817444177263e-08 3.258785852881566e-08 0.9999958800258025 0.9998388460913212 1.0000980995094735 1.4082080201530085e-10 -5.825350620494548e-06 -5.946695365640533e-06 1.4163007270797403e-10 -7.454986098108894e-11 -1.7973740915484372e-08 4.120046755493472e-06 2.9436193671308066e-06 9.810089305791791e-05 0.9999922539752746 0.9998362555547453 1.0001843631225142 -6.722368929362122e-09 -3.318204745886123e-06 -2.6157070557515594e-05 -3.0621941077526196e-10 -3.338546831555532e-10 -1.912166152854399e-08 8.939544618379896e-06 6.366356740121913e-06 0.0002128116788751383 0.9999717108253181 0.9998215822297206 1.0006735519692938 -8.545651575024607e-10 -3.638963912756483e-05 -4.4721814758093764e-05 -3.0774663864293987e-10 -3.659896376061471e-11 -1.836939124588691e-08 2.8339188370322637e-05 2.0244362255419527e-05 0.0006747421508143998
2.492 1.0000000099674107 0.9998417951762241 0.9999997625182248 1.936402788929211e-11 5.7784316277097075e-11 1.3170279650756866e-08 8.93873816396532e-12 -2.0528195453353894e-11 -2.0358472344858887e-08 2.026144974925876e-08 3.468586030075891e-07 4.791536579222915e-07 0.9999995731503717 0.9998414840463905 1.0000101684011473 1.6488235899201158e-10 -6.093161444221634e-07 -6.105732598567285e-07 1.64071232320821e-10 -8.620493518857398e-11 -1.8317874154458687e-08 4.2684967438991216e-07 3.0641820626212363e-07 1.0168076547799905e-05 1.000000001120746 0.9998417897395037 0.9999999786859185 1.664124549361894e-10 1.439956361345753e-09 1.4400301060165659e-09 1.6612209555866472e-10 -8.739829368643502e-11 -1.8317356687089025e-08 1.2600208863500864e-09 2.8929263279468666e-08 3.2122100476294203e-08 0.9999958810555092 0.9998388468334969 1.0000980749850124 1.3846904859823641e-10 -5.823894440680253e-06 -5.94520886416271e-06 1.4190970290494784e-10 -7.447673819978782e-11 -1.832719215007961e-08 4.119017055950432e-06 2.942885820186259e-06 9.80763695471665e-05 0.9999924454730426 0.9998363923517023 1.0001798055569997 -6.542762306105782e-09 -3.236113578109115e-06 -2.5510560533058633e-05 -2.923069833941794e-10 -3.195254167328308e-10 -1.9507769458304323e-08 8.718570250914635e-06 6.208731868325547e-06 0.00020755148198612868 0.999971781461169 0.9998216326909024 1.0006718701235495 -8.547251135148599e-10 -3.629877743580386e-05 -4.461014807642336e-05 -3.063376171998247e-10 -3.732875410560312e-11 -1.872826858576584e-08 2.826842765128301e-05 2.019380786902698e-05 0.0006730573356696074
2.502 1.0000000098640556 0.9998417951106378 0.9999997649747272 1.985240137513403e-11 4.03588814982214e-11 1.1249326911856498e-08 1.0289222651863633e-11 -2.276154205837631e-11 -2.082937952233806e-08 2.022176123611791e-08 3.472468787040843e-07 4.788641233157417e-07 0.9999995731609427 0.999841484060743 1.0000101681448148 1.6257818809048367e-10 -6.093008760007069e-07 -6.105579787405101e-07 1.6425391612251634e-10 -8.618557398904972e-11 -1.8677261855139e-08 4.268391609822611e-07 3.0641935111621635e-07 1.016782085380503e-05 1.0000000011206513 0.9998417897462372 0.9999999786837923 1.6411435654035087e-10 1.4399963446476942e-09 1.4400511349884842e-09 1.6631261428541026e-10 -8.738327094212047e-11 -1.8676669248572234e-08 1.2763617154512723e-09 2.9011499787216918e-08 3.175075817209759e-08 0.999995882084976 0.9998388475756355 1.0000980504671344 1.3612229727139203e-10 -5.8224386453342255e-06 -5.943722764242054e-06 1.4203181567639378e-10 -7.442189627862503e-11 -1.8687250873785657e-08 4.117987584696999e-06 2.9421523273745846e-06 9.80518529122115e-05 0.9999926322382442 0.999836525768265 1.0001753606280157 -6.366466558628019e-09 -3.1560536587874005e-06 -2.4880031157396205e-05 -2.790312004989449e-10 -3.058101995988731e-10 -1.9901956401622602e-08 8.503057157067926e-06 6.055014426825639e-06 0.0002024212839112955 0.9999718519206665 0.999821683026252 1.000670192477824 -8.548926836988856e-10 -3.620814262883204e-05 -4.4498760243603015e-05 -3.050791461021472e-10 -3.806836753431561e-11 -1.9093968175090646e-08 2.8197843590413024e-05 2.0143379600701313e-05 0.0006713767281794278
2.512 1.0000000097761268 0.9998417950562842 0.9999997670645036 1.5479363729740502e-11 2.756803441044891e-11 9.503508357053414e-09 1.1292297933414606e-11 -2.4912361716034222e-11 -2.130177894645716e-08 2.0165490261811233e-08 3.473634353631433e-07 4.792657617413154e-07 0.9999995731715319 0.999841484075245 1.0000101678889457 1.6041471015061735e-10 -6.092856442522208e-07 -6.105427310496067e-07 1.6431209557656226e-10 -8.61851557170842e-11 -1.9043352275550406e-08 4.268285913715426e-07 3.064204302547997e-07 1.0167566489015e-05 1.0000000011205752 0.9998417897531208 0.9999999786821235 1.6195707623576376e-10 1.439999795350394e-09 1.4400390530534235e-09 1.6637881143862631e-10 -8.738747775470923e-11 -1.9042682108252338e-08 1.2834663214518482e-09 2.9094335946518505e-08 3.158294029573413e-08 0.9999958831142041 0.9998388483177406 1.0000980259558379 1.339128137967807e-10 -5.820983249517926e-06 -5.942237069090293e-06 1.420306989454209e-10 -7.438629246944953e-11 -1.905403513681356e-08 4.116958339215149e-06 2.9414188829333744e-06 9.802734314206548e-05 0.9999928143878335 0.9998366558879791 1.0001710255511547 -6.193639785989101e-09 -3.077974771312079e-06 -2.4265087840079183e-05 -2.6634398936566085e-10 -2.926870758425418e-10 -2.0304160614219045e-08 8.292870312527525e-06 5.905108080151526e-06 0.00019741787060021757 0.9999719222042511 0.9998217332360878 1.0006685190216302 -8.549556588418541e-10 -3.6117734155802564e-05 -4.438765057126395e-05 -3.0393763201879423e-10 -3.881836685839261e-11 -1.9466594511438958e-08 2.8127435744735965e-05 2.0093077133696415e-05 0.0006697003178000166
2.522 1.000000009702251 0.9998417950121734 0.9999997688220755 7.1727484889942776e-12 1.9375651264331554e-11 7.925804821650109e-09 1.1880826519991005e-11 -2.698322232312977e-11 -2.1775578891740862e-08 2.0101397819626286e-08 3.472371575011545e-07 4.801030316139629e-07 0.9999995731821395 0.9998414840898999 1.0000101676335176 1.5847816152744866e-10 -6.092704367910347e-07 -6.105274940209767e-07 1.6422189394954893e-10 -8.620485364673094e-11 -1.9416267460614825e-08 4.268179607531386e-07 3.064213663810906e-07 1.0167313558761535e-05 1.0000000011205181 0.9998417897601568 0.9999999786808894 1.6002719327219e-10 1.4399793101321399e-09 1.4400166590500509e-09 1.662960335513278e-10 -8.741165598540835e-11 -1.9415517087772954e-08 1.2777800696395062e-09 2.9176903692072018e-08 3.169405895075098e-08 0.9999958841431937 0.9998388490598153 1.0000980014510987 1.319251827063819e-10 -5.819528241000375e-06 -5.940751755296393e-06 1.418817881935039e-10 -7.437039652289534e-11 -1.9427665190524182e-08 4.115929324428906e-06 2.9406854829708053e-06 9.800284014004541e-05 0.999992992035879 0.9998367827923291 1.0001667976108268 -6.024413781840112e-09 -3.0018279112547476e-06 -2.366534559983943e-05 -2.54261545873591e-10 -2.801352052057799e-10 -2.0714322712402427e-08 8.087878022946733e-06 5.7589188750952726e-06 0.00019253810722814094 0.9999719923123631 0.9998217833207272 1.0006668497444897 -8.548441750009977e-10 -3.6027551440556276e-05 -4.4276818345904226e-05 -3.0293820393156204e-10 -3.958018237668842e-11 -1.9846254345278905e-08 2.8057203678486816e-05 2.004290015606977e-05 0.000668028093939685
2.532 1.000000009641091 0.9998417949773429 0.9999997702807097 -3.784590303128335e-12 1.54557923901336e-11 6.512356488240032e-09 1.1914390560975265e-11 -2.8976258558591376e-11 -2.2250717513637048e-08 2.0043785826287342e-08 3.4690528888881796e-07 4.809952702529466e-07 0.999999573192765 0.9998414841047101 1.0000101673785078 1.5687114863244582e-10 -6.092552268367801e-07 -6.105122353627784e-07 1.6393091326871557e-10 -8.624529800562584e-11 -1.979613075497946e-08 4.2680727577321425e-07 3.0642210635944026e-07 1.0167061924931943e-05 1.0000000011204786 0.9998417897673486 0.9999999786800676 1.5842747907874184e-10 1.4399614439775574e-09 1.4400163845665384e-09 1.660126020995157e-10 -8.745639059120737e-11 -1.9795297508835014e-08 1.259478851743769e-09 2.925860122448684e-08 3.206490222339621e-08 0.9999958851719436 0.9998388498018617 1.0000979769528944 1.3026180532537007e-10 -5.818073593014641e-06 -5.9392667908964294e-06 1.415327624648449e-10 -7.43754722333993e-11 -1.9808263061487818e-08 4.114900545840613e-06 2.939952125869826e-06 9.797834381383056e-05 0.9999931652936345 0.9998369065607884 1.0001626741585878 -5.858817023510146e-09 -2.927565267691643e-06 -2.3080428823404547e-05 -2.4283736486274614e-10 -2.681349164068206e-10 -2.113238916270576e-08 7.88795184673729e-06 5.616355188637789e-06 0.00018777893642665466 0.9999720622454403 0.9998218332804857 1.0006651846359522 -8.544652899228155e-10 -3.5937593893929306e-05 -4.416626284486752e-05 -3.021350172909165e-10 -4.035425774581444e-11 -2.0233056168694567e-08 2.7987146956507352e-05 1.999284835667522e-05 0.000666360046068566
2.542 1.0000000095913164 0.9998417949508374 0.9999997714729402 -1.5879637095932548e-11 1.5170559950440997e-11 5.261313081535489e-09 1.1274792567965727e-11 -3.089331424852832e-11 -2.2727162733764907e-08 2.0007563028274412e-08 3.464099610726204e-07 4.815531724681856e-07 0.9999995732034057 0.9998414841196765 1.0000101671238826 1.557541755382327e-10 -6.092399959685773e-07 -6.104969409511793e-07 1.6343150839797336e-10 -8.630736701923183e-11 -2.018306828971071e-08 4.2679655512326434e-07 3.0642265598648407e-07 1.0166811237724876e-05 1.0000000011204548 0.9998417897746968 0.999999978679625 1.5731814148236697e-10 1.4399648163087022e-09 1.4400521061341455e-09 1.6552073548882774e-10 -8.752289890906399e-11 -2.0182150096173858e-08 1.2331502490707713e-09 2.93394619917981e-08 3.257698285610624e-08 0.9999958862004521 0.9998388505438811 1.0000979524611913 1.2908253145930504e-10 -5.816619287249399e-06 -5.9377821615154154e-06 1.4097609351143262e-10 -7.440241110065013e-11 -2.019595381495128e-08 4.113872008609363e-06 2.939218815100624e-06 9.795385413023307e-05 0.9999933342696048 0.999837027270868 1.0001586526114834 -5.696737547989532e-09 -2.8551402174804393e-06 -2.2509971057308315e-05 -2.3208864447412937e-10 -2.566661708576668e-10 -2.1558310821998392e-08 7.692966523317357e-06 5.477327679557681e-06 0.00018313737654235138 0.9999721320039182 0.9998218831156771 1.0006635236855863 -8.536624078497276e-10 -3.584786093684071e-05 -4.4055983363632443e-05 -3.015388707182745e-10 -4.1141680951852325e-11 -2.0627111082670712e-08 2.7917265143841707e-05 1.9942921425480793e-05 0.00066469616378136
2.552 1.0000000095515944 0.9998417949316993 0.9999997724308592 -2.758181280347621e-11 1.7615058765789558e-11 4.171638859832898e-09 9.965461334932105e-12 -3.273730365286716e-11 -2.320490984979478e-08 2.00025175686965e-08 3.4579483798616637e-07 4.815094689655006e-07 0.9999995732140579 0.9998414841347993 1.0000101668695665 1.5530844859025583e-10 -6.092247473056696e-07 -6.104816312253748e-07 1.6280386881300732e-10 -8.63918242829841e-11 -2.0577207859422938e-08 4.2678582784516553e-07 3.0642307246960167e-07 1.0166561008218168e-05 1.000000001120443 0.9998417897822015 0.9999999786794841 1.568811859858175e-10 1.4399865030340538e-09 1.4401033552666447e-09 1.6490075387108315e-10 -8.76119626418889e-11 -2.0576203330379365e-08 1.206506533256942e-09 2.942003742040159e-08 3.306254205371623e-08 0.9999958872287151 0.9998388512858739 1.000097927975911 1.2856926586525706e-10 -5.815165326571399e-06 -5.936297887403626e-06 1.4029129556954848e-10 -7.445189830156482e-11 -2.0590864285948256e-08 4.112843720933178e-06 2.9384855610384552e-06 9.792937107369489e-05 0.999993499069612 0.9998371449981609 1.000154730450406 -5.537968901124065e-09 -2.7845073105310035e-06 -2.1953614811877083e-05 -2.2194688280317019e-10 -2.4571003203654514e-10 -2.1992045167161417e-08 7.502799899658441e-06 5.341749236250439e-06 0.00017861051976843394 0.9999722015882293 0.999821932826614 1.0006618668829412 -8.522506531961331e-10 -3.5758352012674224e-05 -4.39459792326871e-05 -3.010724477895053e-10 -4.194320746733785e-11 -2.102853203950698e-08 2.7847557809920564e-05 1.9893119056340894e-05 0.0006630364367445798
2.562 1.000000009520577 0.9998417949189626 0.9999997731862406 -3.757959212399811e-11 2.1742594276114548e-11 3.242502679096719e-09 8.135534301357778e-12 -3.451036745369353e-11 -2.3683982166495175e-08 2.002918024915397e-08 3.451021682321841e-07 4.808101997987724e-07 0.9999995732247153 0.9998414841500772 1.000010166615414 1.5564147239404934e-10 -6.092094994736039e-07 -6.104663476980929e-07 1.6218547939207706e-10 -8.649954684150284e-11 -2.097868057790226e-08 4.2677512510854797e-07 3.064234261792808e-07 1.0166310697289135e-05 1.0000000011204364 0.9998417897898612 0.9999999786795007 1.5722369076079823e-10 1.4400077065278445e-09 1.4401288530337715e-09 1.6428998071147603e-10 -8.772423856344755e-11 -2.097758777554043e-08 1.1874638365588692e-09 2.950098270467024e-08 3.3374025366463315e-08 0.9999958882567267 0.9998388520278386 1.0000979034969109 1.288299325150304e-10 -5.81371172989397e-06 -5.9348140102200805e-06 1.396152817344511e-10 -7.452420270482004e-11 -2.099312384964096e-08 4.111815694170714e-06 2.937752377749118e-06 9.790489454600937e-05 0.9999936597968607 0.9998372598163918 1.0001509052185058 -5.382322701561466e-09 -2.7156222384345553e-06 -2.1411011351378583e-05 -2.1228190372083298e-10 -2.352484885943456e-10 -2.243355408388871e-08 7.317332847065601e-06 5.209534915983968e-06 0.00017419553014259024 0.9999722709988031 0.9998219824136054 1.0006602142175278 -8.501152809055122e-10 -3.566906658238499e-05 -4.383624980506403e-05 -3.006015074428116e-10 -4.275974662634417e-11 -2.1437434279623385e-08 2.7778024528777722e-05 1.984344094690249e-05 0.0006613808545656646
2.572 1.0000000094969024 0.9998417949116527 0.9999997737706949 -4.495761384045658e-11 2.653509392591069e-11 2.473878261674078e-09 6.0103966255209695e-12 -3.6214688576760873e-11 -2.416442926499124e-08 2.007815117048678e-08 3.443704742547319e-07 4.796310303728396e-07 0.999999573235371 0.9998414841655081 1.0000101663612369 1.5669991845152174e-10 -6.091942688996407e-07 -6.104511176717016e-07 1.6168619254212969e-10 -8.663151670435409e-11 -2.1387619427607517e-08 4.2676446523916504e-07 3.064237658020025e-07 1.016605985938049e-05 1.0000000011204284 0.9998417897976745 0.9999999786794864 1.582916414280216e-10 1.4400122039111537e-09 1.4401011015214562e-09 1.637982021445579e-10 -8.786024411763954e-11 -2.1386436899235717e-08 1.1804691388252342e-09 2.9582737147640066e-08 3.3443291583761754e-08 0.99999588928448 0.9998388527697735 1.0000978790239996 1.2981233788091368e-10 -5.812258513281717e-06 -5.933330557317884e-06 1.390583425055421e-10 -7.462075102616496e-11 -2.140286440139939e-08 4.110787936418611e-06 2.937019275627967e-06 9.788042431824466e-05 0.9999938165520011 0.9998373717974598 1.0001471745196753 -5.229729671391094e-09 -2.648441785529041e-06 -2.0881820461216042e-05 -2.0298346926574031e-10 -2.2526358210979612e-10 -2.288280719989093e-08 7.136449172027415e-06 5.080601879573392e-06 0.00016988964160708446 0.9999723402360663 0.9998220318769601 1.0006585656788334 -8.472981788224616e-10 -3.5580004105655345e-05 -4.372679442107189e-05 -3.000176972157199e-10 -4.359236812042926e-11 -2.185393556451995e-08 2.770866487259994e-05 1.979388679327784e-05 0.0006597294067101019
2.582 1.0000000094791814 0.9998417949087757 0.9999997742161286 -4.924735189689523e-11 3.115462744127729e-11 1.868704207706803e-09 3.794423359410061e-12 -3.7852762474962773e-11 -2.464632607358641e-08 2.013324433141672e-08 3.436329938128197e-07 4.783128165448456e-07 0.9999995732460182 0.9998414841810909 1.000010166106858 1.5826603847432513e-10 -6.091790543228001e-07 -6.104359269967274e-07 1.613196246826509e-10 -8.678813002489448e-11 -2.1804159593958252e-08 4.267538446560709e-07 3.064241131039128e-07 1.016580827106811e-05 1.0000000011204124 0.9998417898056393 0.999999978679263 1.598677554459484e-10 1.4400010607177832e-09 1.440034492755627e-09 1.6343925536314655e-10 -8.802114775642075e-11 -2.1802886046733e-08 1.184796737645099e-09 2.9665513512675012e-08 3.3294677495704513e-08 0.9999958903119686 0.9998388535116769 1.000097854557 1.3129976822006698e-10 -5.810805676067726e-06 -5.93184751455275e-06 1.386337435169667e-10 -7.47421259064824e-11 -2.182021960128796e-08 4.109760446252553e-06 2.9362862572892945e-06 9.785596009920834e-05 0.9999939694331933 0.9998374810114858 1.0001435360171158 -5.080259477594655e-09 -2.5829237846969977e-06 -2.0365710199681398e-05 -1.940307036169356e-10 -2.1573822072965985e-10 -2.3339781269067787e-08 6.96003553686315e-06 4.954869334504295e-06 0.00016569015634513638 0.9999724093004471 0.9998220812169858 1.0006569212563845 -8.440034222143537e-10 -3.54911640256996e-05 -4.361761238032653e-05 -2.9930867328045934e-10 -4.444166784599356e-11 -2.2278156505028078e-08 2.7639478405271904e-05 1.974445628566567e-05 0.0006580820825583113
2.592 1.0000000094659622 0.9998417949092953 0.9999997745557707 -5.0350456485072816e-11 3.501672796268994e-11 1.4363824764802332e-09 1.6304243372915754e-12 -3.94268932840829e-11 -2.5129771172063646e-08 2.017700494751065e-08 3.4291684964983225e-07 4.772417843360296e-07 0.9999995732566537 0.9998414841968252 1.0000101658521734 1.600488904201163e-10 -6.091638386315013e-07 -6.104207257311907e-07 1.6101120435471629e-10 -8.697060536254279e-11 -2.222843897334704e-08 4.2674324626505227e-07 3.064244812931254e-07 1.0165555949040217e-05 1.0000000011203847 0.9998417898137566 0.9999999786787276 1.6166096170728858e-10 1.439991329368512e-09 1.4399787428322761e-09 1.6313853537306885e-10 -8.820796230752126e-11 -2.222707307521903e-08 1.1965511346558877e-09 2.974947363053395e-08 3.30011108109356e-08 0.999995891339189 0.9998388542535497 1.0000978300958074 1.3300306021608934e-10 -5.8093532009944254e-06 -5.930364832154298e-06 1.3826681585666837e-10 -7.488942282310678e-11 -2.2245326226401057e-08 4.108733215807539e-06 2.935553320943666e-06 9.783150168296974e-05 0.9999941185361696 0.9998375875268559 1.0001399874319488 -4.9340433668571926e-09 -2.5190270897761366e-06 -1.986235665163459e-05 -1.8548909496886965e-10 -2.0665591580016333e-10 -2.3804459521323107e-08 6.787981401964569e-06 4.8322584942407495e-06 0.00016159444341987868 0.9999724781923717 0.9998221304339919 1.0006552809398028 -8.405073019475187e-10 -3.5402545770672624e-05 -4.350870294603584e-05 -2.985499946704013e-10 -4.530844123976287e-11 -2.271021934556494e-08 2.7570464685486628e-05 1.9695149110752307e-05 0.0006564388715774119
2.602 1.0000000094556634 0.9998417949120817 0.9999997748259113 -4.840491925835726e-11 3.7767863846506237e-11 1.1966354903316604e-09 -3.5650358599224765e-13 -4.093904362531122e-11 -2.5614886343280366e-08 2.0196177958608228e-08 3.422428246236935e-07 4.76721433165579e-07 0.9999995732672755 0.999841484212714 1.000010165597171 1.6180967367703497e-10 -6.091486048536622e-07 -6.104054676703085e-07 1.60676224193572e-10 -8.717938655665133e-11 -2.2660598077246018e-08 4.267326572032702e-07 3.064248904070414e-07 1.0165303080343715e-05 1.0000000011203438 0.9998417898220281 0.9999999786778673 1.634318053173733e-10 1.4400000787168222e-09 1.439980049372719e-09 1.6281137938222685e-10 -8.842130775241785e-11 -2.265913799116361e-08 1.211891540538006e-09 2.983481719304544e-08 3.2629333228405026e-08 0.9999958923661392 0.9998388549953942 1.0000978056404082 1.3468385254854916e-10 -5.807901070794135e-06 -5.928882463622707e-06 1.3787272486460705e-10 -7.506285813422562e-11 -2.267832295698928e-08 4.107706241278032e-06 2.93482046818597e-06 9.780704905199144e-05 0.999994263954292 0.9998376914102637 1.0001365265418365 -4.791160198804601e-09 -2.456711566251449e-06 -1.9371443684729468e-05 -1.7743404590262936e-10 -1.9800058249519214e-10 -2.4276833181499883e-08 6.62017898276299e-06 4.7126925471398485e-06 0.00015759993748948556 0.9999725469122703 0.9998221795282879 1.0006536447188277 -8.370333437379718e-10 -3.531414876906626e-05 -4.340006538247352e-05 -2.9782786436273437e-10 -4.619344437168001e-11 -2.3150249929563386e-08 2.7501623277833262e-05 1.964596495958589e-05 0.0006547997634601742
2.612 1.0000000094464785 0.9998417949158468 0.9999997750682598 -4.3688643384862173e-11 3.920077822153895e-11 1.1820155451222301e-09 -1.984725602747912e-12 -4.2392339427697866e-11 -2.6101814371310847e-08 2.0185192163495785e-08 3.4162559024481805e-07 4.768822788145784e-07 0.9999995732778846 0.9998414842287611 1.0000101653418951 1.634298970175937e-10 -6.091333520588913e-07 -6.1039015064946e-07 1.6030469062526198e-10 -8.741505078364376e-11 -2.310077974258487e-08 4.267220786708591e-07 3.064253624618858e-07 1.0165049939633156e-05 1.00000000112029 0.9998417898304579 0.9999999786767269 1.6506166568756485e-10 1.440028314158431e-09 1.4400412043845716e-09 1.6244747417767407e-10 -8.866154710111854e-11 -2.3099224081573987e-08 1.2283035495943218e-09 2.992168367367246e-08 3.222252915630346e-08 0.9999958933928205 0.9998388557372141 1.000097781190845 1.3622527812968623e-10 -5.806449284424036e-06 -5.927400405559295e-06 1.374410779513668e-10 -7.526346637624625e-11 -2.311935124600296e-08 4.106679529933674e-06 2.934087707886317e-06 9.778260235060011e-05 0.9999944057786094 0.9998377927267494 1.0001331511796077 -4.651577382769914e-09 -2.395938087340162e-06 -1.8892662696061866e-05 -1.6986552197954283e-10 -1.8975671151194068e-10 -2.475690080280689e-08 6.456523200593305e-06 4.596096620276256e-06 0.00015370413733928646 0.9999726154605729 0.9998222285001842 1.0006520125832776 -8.336866849374594e-10 -3.522597246729994e-05 -4.32916989933721e-05 -2.971538717034968e-10 -4.709766911533707e-11 -2.359837617814323e-08 2.74329537602675e-05 1.9596903532860303e-05 0.0006531647481117076
2.622 1.0000000094362693 0.9998417949190647 0.9999997753324558 -3.660494877940214e-11 3.917549948362834e-11 1.4369448757606078e-09 -3.0001491878052937e-12 -4.3788608121923097e-11 -2.6590718489257145e-08 2.0147038455444372e-08 3.4107425810109503e-07 4.776531021389953e-07 0.9999995732884819 0.9998414842449695 1.0000101650863893 1.6488393005959605e-10 -6.091180995814406e-07 -6.103748209568409e-07 1.5997888004144837e-10 -8.767834840405912e-11 -2.354912823212706e-08 4.267115188662525e-07 3.0642590446497285e-07 1.0164796806174103e-05 1.000000001120225 0.9998417898390494 0.99999997867535 1.6652527516234137e-10 1.4400565474584928e-09 1.440115557603349e-09 1.6212955352320322e-10 -8.892917609636533e-11 -2.3547476585436607e-08 1.2438695267521646e-09 3.001001489718984e-08 3.181779412980881e-08 0.9999958944192336 0.9998388564790127 1.0000977567471607 1.376031212799294e-10 -5.804997861043799e-06 -5.925918703610689e-06 1.3705470576032232e-10 -7.549159666029864e-11 -2.3568554807969972e-08 4.105653094969641e-06 2.9333550511037313e-06 9.775816175058428e-05 0.9999945440979092 0.9998378915397391 1.0001298592319123 -4.5151861235402525e-09 -2.3366685163980425e-06 -1.8425712343157223e-05 -1.6268576253823464e-10 -1.8190915813164007e-10 -2.5244669492413355e-08 6.296911614293982e-06 4.48239772915204e-06 0.00014990460419732246 0.9999726838377077 0.9998222773499909 1.0006503845230006 -8.304795271961741e-10 -3.51380163332874e-05 -4.3183603128701926e-05 -2.9644673478900047e-10 -4.802142724289717e-11 -2.4054728190063723e-08 2.7364455719306022e-05 1.954796453708238e-05 0.000651533815499781
2.632 1.0000000094224946 0.9998417949199212 0.999999775677878 -2.772500093018758e-11 3.759614016402198e-11 2.011353469034287e-09 -3.1565932626991476e-12 -4.513047836276481e-11 -2.7081782054429894e-08 2.00919214587093e-08 3.4059314278263083e-07 4.787906692983325e-07 0.999999573299068 0.9998414842613449 1.0000101648306636 1.6615159121222971e-10 -6.09102873074969e-07 -6.103595371155107e-07 1.598116256506682e-10 -8.796984394476129e-11 -2.400579167025365e-08 4.2670097675416687e-07 3.0642649727413673e-07 1.016454391366705e-05 1.0000000011201486 0.9998417898478074 0.9999999786737462 1.6780206584274678e-10 1.4400591963733009e-09 1.4401448019503825e-09 1.6197036378774557e-10 -8.922521238651212e-11 -2.400404323371323e-08 1.256101218372117e-09 3.009954038840314e-08 3.1471658686880705e-08 0.9999958954453791 0.9998388572207952 1.0000977323093625 1.3879794445317757e-10 -5.803546826270234e-06 -5.924437415708051e-06 1.3682608729081396e-10 -7.574835776704187e-11 -2.402608013363136e-08 4.1046269420769565e-06 2.932622501520477e-06 9.773372732800665e-05 0.9999946789987689 0.9998379879110794 1.0001266486379492 -4.381898178681404e-09 -2.2788656723357515e-06 -1.7970298298732804e-05 -1.5575879401534356e-10 -1.7444374796783313e-10 -2.5740154183271225e-08 6.1412443388777416e-06 4.371524719112738e-06 0.00014619896005878795 0.999972752044103 0.9998223260780164 1.0006487605278331 -8.274228074089414e-10 -3.5050279842894386e-05 -4.307577714818548e-05 -2.9559364478856417e-10 -4.896571048377932e-11 -2.4519439977598795e-08 2.7296128735674194e-05 1.9499147674388337e-05 0.0006499069555053004
2.642 1.0000000094022141 0.999841794916319 0.9999997761735648 -1.7800330070906752e-11 3.444569552865048e-11 2.9479219963124045e-09 -2.353082432324597e-12 -4.642030361130858e-11 -2.7575206219866023e-08 2.0034363017808728e-08 3.401826296289916e-07 4.799486613189026e-07 0.9999995733096442 0.99984148427789 1.000010164574704 1.6715114402906224e-10 -6.090876844432673e-07 -6.103443200817636e-07 1.5985477657259248e-10 -8.829034329719053e-11 -2.4470920362597985e-08 4.266904332783199e-07 3.064271005153396e-07 1.016429146418326e-05 1.000000001120063 0.9998417898567356 0.9999999786719025 1.688102335811528e-10 1.4400246637128802e-09 1.4401072382248117e-09 1.6202171137728875e-10 -8.955004854246583e-11 -2.4469074116003282e-08 1.2615901379491186e-09 3.018988377894035e-08 3.1268882196565214e-08 0.9999958964712589 0.9998388579625652 1.000097707877436 1.3972835537269303e-10 -5.8020961918626e-06 -5.922956562820649e-06 1.368068999829511e-10 -7.603406805664625e-11 -2.449207601857492e-08 4.103601061632152e-06 2.9318900510461585e-06 9.770929905361234e-05 0.9999948105656085 0.9998380819010759 1.0001235173882632 -4.251719018971292e-09 -2.22249328233484e-06 -1.75261331030851e-05 -1.4900190960103611e-10 -1.6734616218685407e-10 -2.6243378491631307e-08 5.989423972154679e-06 4.263408213654947e-06 0.00014258488628251433 0.9999728200801853 0.9998223746845691 1.0006471405876216 -8.245923910873364e-10 -3.496276245989088e-05 -4.2968220374266564e-05 -2.945420490226274e-10 -4.993085649407245e-11 -2.4992647524579966e-08 2.7227972375384237e-05 1.9450452636516303e-05 0.0006482841579022877
2.652 1.000000009372234 0.999841794905978 0.9999997768949916 -7.68577361331928e-12 2.9841809990853833e-11 4.263623379892108e-09 -7.279648072457451e-13 -4.766027675208932e-11 -2.8071209246369635e-08 1.9989374667025424e-08 3.3984004818832075e-07 4.807640598823395e-07 0.999999573320212 0.9998414842946105 1.0000101643185235 1.6775566165397395e-10 -6.090725200388426e-07 -6.103291345361559e-07 1.6005548165109732e-10 -8.863995243706096e-11 -2.4944666318129318e-08 4.266798613568815e-07 3.064276682875841e-07 1.016403962033043e-05 1.0000000011199697 0.9998417898658397 0.9999999786698308 1.6942293424175237e-10 1.4399660014034708e-09 1.4400383285511997e-09 1.6223065318477385e-10 -8.990424972425146e-11 -2.494272190736934e-08 1.2572687210037432e-09 3.0280681012019185e-08 3.1289121181542684e-08 0.9999958974968746 0.9998388587043278 1.0000976834513924 1.4026799369556296e-10 -5.800645944424971e-06 -5.9214761096544105e-06 1.3694458841035268e-10 -7.634889686829634e-11 -2.4966693761210175e-08 4.102575434836267e-06 2.9311576853764305e-06 9.768487687343428e-05 0.9999949388807424 0.9998381735685309 1.0001204635235852 -4.1247338134170756e-09 -2.1675159449328122e-06 -1.7092936200192638e-05 -1.4243367403716546e-10 -1.606029793958301e-10 -2.6754374085393666e-08 5.841355543304009e-06 4.157980578578938e-06 0.0001390601224619353 0.9999728879463797 0.9998224231699563 1.0006455246922648 -8.221122321210579e-10 -3.487546362338229e-05 -4.286093207549651e-05 -2.9334286742705564e-10 -5.091769338407448e-11 -2.5474490319617508e-08 2.7159986195448637e-05 1.940187910876716e-05 0.0006466654124575166
2.662 1.0000000093294155 0.9998417948866583 0.9999997779167609 1.8147056169572998e-12 2.4059288084201992e-11 5.928364171755141e-09 1.3565379772630073e-12 -4.885267815287889e-11 -2.857002595332317e-08 1.9968289472061173e-08 3.395604776382207e-07 4.809451680614985e-07 0.9999995733307753 0.999841484311512 1.0000101640621943 1.6787562444698964e-10 -6.090573490433545e-07 -6.103139183221203e-07 1.602970895970105e-10 -8.901972527186881e-11 -2.5427184748586777e-08 4.2666924798078254e-07 3.0642816572259966e-07 1.016378841881143e-05 1.0000000011198715 0.999841789875125 0.9999999786676048 1.6955058181994502e-10 1.4399145442669312e-09 1.4400004043755633e-09 1.624805741858372e-10 -9.028841126718658e-11 -2.542514207657707e-08 1.2427551585118019e-09 3.037164477074037e-08 3.154205192219649e-08 0.9999958985222293 0.9998388594460891 1.000097659031301 1.4032793647821368e-10 -5.799196052268357e-06 -5.919995994212284e-06 1.3712271757227015e-10 -7.66937967538197e-11 -2.545008744581008e-08 4.1015500493239005e-06 2.9304253946169622e-06 9.766046079135167e-05 0.9999950640244308 0.9998382629707783 1.0001174851336216 -4.001022704702796e-09 -2.113899112074069e-06 -1.667043419260727e-05 -1.3613741767295766e-10 -1.5420136193623067e-10 -2.7273181615950604e-08 5.696946475392955e-06 4.055175894917231e-06 0.0001356224653039402 0.9999729556431125 0.9998224715344863 1.0006439128317508 -8.200725592277225e-10 -3.478838275658215e-05 -4.2753911498710374e-05 -2.9211072441577925e-10 -5.192680412563733e-11 -2.596511012523304e-08 2.7092169759117375e-05 1.9353426780894898e-05 0.0006450507090510129
2.672 1.0000000092711618 0.999841794856507 0.9999997793010563 1.0088768081438129e-11 1.7494163695469434e-11 7.845530128176689e-09 3.429353050046509e-12 -4.9999650699302846e-11 -2.9071906177004105e-08 1.9975082893061295e-08 3.393374513020105e-07 4.803493283633599e-07 0.9999995733413377 0.9998414843286011 1.0000101638058376 1.6753335994507517e-10 -6.090421423463927e-07 -6.102986364591603e-07 1.604892172036003e-10 -8.943017085652849e-11 -2.5918633901953876e-08 4.266586068472909e-07 3.0642857818372436e-07 1.0163537705774699e-05 1.0000000011197727 0.9998417898845974 0.9999999786653446 1.6921601876206857e-10 1.4398992799730154e-09 1.4400284499165825e-09 1.6268069284611138e-10 -9.070302411768169e-11 -2.5916492505899262e-08 1.2215934519178025e-09 3.0462586678592544e-08 3.193836889416615e-08 0.9999958995473266 0.9998388601878554 1.000097634617281 1.3992989240432647e-10 -5.797746486613231e-06 -5.9185161816202554e-06 1.3725093105165613e-10 -7.706907823765794e-11 -2.5942413914284357e-08 4.100524908683723e-06 2.929693180818853e-06 9.763605088690413e-05 0.9999951860749375 0.9998383501637266 1.000114580355735 -3.880580859150538e-09 -2.0616090862407865e-06 -1.62583612660288e-05 -1.3017372871907515e-10 -1.48128384285704e-10 -2.779984992119254e-08 5.556106537996983e-06 3.954929925593298e-06 0.0001322697671819547 0.9999730231708092 0.9998225197784667 1.0006423049961444 -8.184549257257461e-10 -3.4701519285736134e-05 -4.264715792778709e-05 -2.9093428688472555e-10 -5.29586669870734e-11 -2.646465192676481e-08 2.7024522646107586e-05 1.9305095354714717e-05 0.0006434400377142755
2.682 1.000000009196036 0.9998417948145 0.99999978108284 1.6760300433964535e-11 1.0595393090429211e-11 9.840498411144006e-09 5.047959346747322e-12 -5.110374545334485e-11 -2.957711358842369e-08 2.0004450278508224e-08 3.3916356635300616e-07 4.79033627435265e-07 0.9999995733519025 0.9998414843458839 1.0000101635495724 1.6685986487769452e-10 -6.090268932296261e-07 -6.102833127492901e-07 1.6063357414428007e-10 -8.98713837249855e-11 -2.6419173598035713e-08 4.266479685048902e-07 3.0642890936901566e-07 1.016328719979176e-05 1.0000000011196766 0.9998417898942641 0.9999999786631695 1.6854989055415363e-10 1.4399265975076473e-09 1.4400984293492676e-09 1.6283340643064575e-10 -9.114867641293761e-11 -2.641693347666239e-08 1.1999180475762952e-09 3.05534346001581e-08 3.2335557181599966e-08 0.9999959005721701 0.9998388609296324 1.0000976102094492 1.392035140583694e-10 -5.7962972405965975e-06 -5.9170366961646424e-06 1.3733141430438839e-10 -7.747547059789131e-11 -2.644383200886328e-08 4.0995000272148724e-06 2.9289610541802492e-06 9.761164726959499e-05 0.9999953051085847 0.999838435201897 1.0001117473734995 -3.763314542465928e-09 -2.0106130202647428e-06 -1.58564596561976e-05 -1.2451444561301496e-10 -1.423719431893445e-10 -2.8334436909555084e-08 5.4187477722341466e-06 3.857180060886141e-06 0.00012899993421376768 0.9999730905298932 0.9998225679022037 1.0006407011755358 -8.171352145168161e-10 -3.461487266017911e-05 -4.254067072064402e-05 -2.898099398339615e-10 -5.401371347407897e-11 -2.6973263098468385e-08 2.6957044448355508e-05 1.9256884540918982e-05 0.0006418333885676268
2.692 1.0000000091044217 0.9998417947609125 0.9999997832540497 2.1620036188177715e-11 3.80130653880735e-12 1.166313749892119e-08 5.884754891808936e-12 -5.2167228497723107e-11 -3.008592441232521e-08 2.0042919442294427e-08 3.3903102292748497e-07 4.772567867467501e-07 0.999999573362471 0.9998414843633655 1.0000101632934648 1.6600868943266482e-10 -6.090116204983984e-07 -6.102680103573855e-07 1.6081431688495845e-10 -9.034396830692308e-11 -2.6928966834069047e-08 4.266373582847879e-07 3.0642917299259343e-07 1.0163036634661028e-05 1.0000000011195846 0.9998417899041295 0.9999999786611452 1.67705320320974e-10 1.4399777698406706e-09 1.4401479997549167e-09 1.6302260450491376e-10 -9.162600631314204e-11 -2.692662798182376e-08 1.1836332498203413e-09 3.06442429745374e-08 3.26108542829387e-08 0.999995901596762 0.9998388616714262 1.0000975858078693 1.3830202410629967e-10 -5.794848332900168e-06 -5.915557601129458e-06 1.3744805791226114e-10 -7.791314799510282e-11 -2.695450366415325e-08 4.0984754155010675e-06 2.928229023757019e-06 9.758725002564599e-05 0.9999954211998173 0.99983851813847 1.0001089844151645 -3.6491190784122388e-09 -1.960878902471655e-06 -1.5464479998250084e-05 -1.1905123805788566e-10 -1.3692016176474767e-10 -2.8877008241109176e-08 5.284784388484514e-06 3.761865246172968e-06 0.00012581092398467077 0.9999731577207865 0.9998226159060022 1.000639101359985 -8.159674109619274e-10 -3.4528442356153096e-05 -4.243444929485609e-05 -2.886513733836221e-10 -5.5092491898688086e-11 -2.7491095130239877e-08 2.6889734756356204e-05 1.920879404918851e-05 0.0006402307517281025
2.702 1.000000008999081 0.9998417946977203 0.9999997857501282 2.451998774829667e-11 -2.483123816144421e-12 1.3008694330835527e-08 5.746553607253803e-12 -5.319191209465598e-11 -3.0598626834532906e-08 2.0073229840207113e-08 3.389321042265209e-07 4.7541917065964174e-07 0.9999995733730448 0.9998414843810501 1.0000101630375162 1.650590782654515e-10 -6.089963545234039e-07 -6.102527751835328e-07 1.6112310306276584e-10 -9.084826352258912e-11 -2.74481794383355e-08 4.2662678014220955e-07 3.0642938120196707e-07 1.0162785864871056e-05 1.0000000011194983 0.9998417899141984 0.9999999786592739 1.667619136302186e-10 1.4400229257704766e-09 1.4401307716339894e-09 1.6333977406772375e-10 -9.213499438023851e-11 -2.744574171807635e-08 1.1760447793237048e-09 3.07351427711083e-08 3.270553245349652e-08 0.9999959026211027 0.9998388624132399 1.0000975614125418 1.3730328130265715e-10 -5.793399793358254e-06 -5.9140789431895975e-06 1.3769319903433912e-10 -7.8382680470794e-11 -2.7474593243297832e-08 4.097451070153665e-06 2.9274970900406256e-06 9.7562859185514e-05 0.9999955344212667 0.9998385990253299 1.000106289752099 -3.5379719525984383e-09 -1.9123755222174567e-06 -1.508218141774572e-05 -1.1366889263121727e-10 -1.3176211430247155e-10 -2.9427639390532562e-08 5.1541326546088824e-06 3.66892590226048e-06 0.00012270074316221918 0.9999732247439087 0.9998226637901656 1.0006375055395094 -8.148830574812071e-10 -3.444222786255972e-05 -4.23284930760363e-05 -2.873645446443701e-10 -5.6195192030149377e-11 -2.8018301281222472e-08 2.6822593148023484e-05 1.9160823580662438e-05 0.0006386321172450489
2.712 1.0000000088854588 0.9998417946288144 0.9999997884427894 2.533226521679971e-11 -7.881079402440227e-12 1.3558333095190345e-08 4.573438433771093e-12 -5.417977106513454e-11 -3.111551834821585e-08 2.0080552279125575e-08 3.388595830716836e-07 4.7395056738792306e-07 0.9999995733836238 0.9998414843989422 1.0000101627817015 1.6398217089808807e-10 -6.08981115584145e-07 -6.10237595508447e-07 1.615816843655033e-10 -9.138495827907111e-11 -2.7976979184444005e-08 4.266162182708578e-07 3.0642953503671086e-07 1.0162534893939524e-05 1.0000000011194172 0.9998417899244746 0.9999999786575305 1.656915421504804e-10 1.440041241909328e-09 1.4400584080086386e-09 1.63806464787086e-10 -9.267630172630396e-11 -2.7974442974286106e-08 1.1770158409941981e-09 3.082622753222617e-08 3.2630293773001016e-08 0.9999959036451928 0.9998388631550785 1.0000975370234386 1.3617812087609195e-10 -5.791951642408277e-06 -5.912600711317389e-06 1.3808862332085894e-10 -7.888421331282002e-11 -2.8004267748517513e-08 4.0964269760795295e-06 2.926765245633278e-06 9.753847472286243e-05 0.9999956448438155 0.9998386779131144 1.0001036616972847 -3.42995982035587e-09 -1.8650724305483068e-06 -1.4709331270947373e-05 -1.0832555378093335e-10 -1.2688606164105565e-10 -2.998641315705355e-08 5.026710794686367e-06 3.57830385271745e-06 0.00011966744524739385 0.9999732915996781 0.999822711554997 1.0006359137041143 -8.139213589578782e-10 -3.435622866018268e-05 -4.2222801456535994e-05 -2.8592572722780056e-10 -5.732243800577956e-11 -2.8555038609300768e-08 2.6755619190200456e-05 1.911297282855961e-05 0.0006370374750889752
2.722 1.0000000087715615 0.9998417945599171 0.999999791142731 2.4015249140575185e-11 -1.2045219714876484e-11 1.3036335189001783e-08 2.46897633838475e-12 -5.513392698931707e-11 -3.1636905875088055e-08 2.005802202166029e-08 3.388070236121527e-07 4.7317925357633704e-07 0.9999995733942092 0.9998414844170459 1.0000101625260192 1.6270301613862162e-10 -6.089659026386556e-07 -6.102224103341479e-07 1.6211970172086366e-10 -9.195383580885423e-11 -2.8515537144069845e-08 4.266056523911749e-07 3.064296260601512e-07 1.016228381028854e-05 1.0000000011193428 0.9998417899349631 0.999999978655913 1.6441916139464282e-10 1.4400336748935034e-09 1.4399918094507824e-09 1.6435257189594514e-10 -9.324994030297266e-11 -2.8512902805168794e-08 1.184200481427866e-09 3.0917486871414606e-08 3.2435071320122734e-08 0.9999959046690332 0.9998388638969473 1.0000975126405562 1.3485072649554545e-10 -5.790503878624703e-06 -5.911122844550965e-06 1.3856414910173892e-10 -7.94181995428577e-11 -2.854369705715449e-08 4.095403118755451e-06 2.92603348274738e-06 9.751409657569871e-05 0.9999957525366638 0.9998387548512554 1.000101098603906 -3.325211047523286e-09 -1.8189399067967503e-06 -1.4345704483905642e-05 -1.0307337451984128e-10 -1.2228207629649177e-10 -3.055342092863385e-08 4.902438909533319e-06 3.4899422665487156e-06 0.00011670912861105301 0.9999733582885136 0.9998227592007995 1.0006343258438404 -8.131677675208647e-10 -3.427044420960829e-05 -4.2117373798666624e-05 -2.8440357041633055e-10 -5.84746569891128e-11 -2.9101467014692174e-08 2.668881244970395e-05 1.906524148607027e-05 0.0006354468151869235
2.732 1.0000000086673133 0.9998417944981195 0.9999997936149254 2.0735755533395097e-11 -1.4693162078480376e-11 1.1276313254276219e-08 -2.3874800493084547e-13 -5.605554795997607e-11 -3.216310345858975e-08 2.0009160061438644e-08 3.3876894732323725e-07 4.7322829925282227e-07 0.9999995734048021 0.9998414844353667 1.0000101622705144 1.6120498243059907e-10 -6.08950697820318e-07 -6.102071625659536e-07 1.626203373897541e-10 -9.255576244066511e-11 -2.9064026789177496e-08 4.265950742012784e-07 3.064296512228812e-07 1.0162032686572372e-05 1.0000000011192764 0.9998417899456687 0.999999978654468 1.6292772097927002e-10 1.4400183123064906e-09 1.4399884117685418e-09 1.6486110181663406e-10 -9.385613079690878e-11 -2.9061293960399425e-08 1.1954335334321873e-09 3.100888424097514e-08 3.216194025011128e-08 0.9999959056926255 0.9998388646388506 1.0000974882639395 1.3330299582230386e-10 -5.789056484045856e-06 -5.9096452856688375e-06 1.390026664685332e-10 -7.99849401002313e-11 -2.9093053872839737e-08 4.0943794947763824e-06 2.9253018014252917e-06 9.748972468811495e-05 0.9999958575673782 0.9998388298880208 1.0000985988640878 -3.2237805513121433e-09 -1.7739489475476892e-06 -1.3991082492732763e-05 -9.801575994500273e-11 -1.179392003716898e-10 -3.112876294272949e-08 4.781238918627684e-06 3.403785616986369e-06 0.00011382393490395426 0.9999734248108352 0.9998228067278769 1.0006327419487848 -8.126500269653388e-10 -3.418487395611548e-05 -4.201220947937501e-05 -2.8291483810894653e-10 -5.96521182843482e-11 -2.965774918867843e-08 2.6622172503861632e-05 1.901762925387156e-05 0.0006338601274884541
2.742 1.0000000085833438 0.9998417944510178 0.999999795607183 1.593394606780152e-11 -1.5678306334522007e-11 8.284732665332318e-09 -2.9660031873820927e-12 -5.694655979767642e-11 -3.269443089175286e-08 1.9946036786251236e-08 3.387408561195197e-07 4.739768770252294e-07 0.9999995734154047 0.9998414844539107 1.0000101620152593 1.5959588917796294e-10 -6.089354833160213e-07 -6.1019184987248e-07 1.6298865939185092e-10 -9.319030782795172e-11 -2.9622623867703405e-08 4.2658449024018936e-07 3.064296278539746e-07 1.01617815862731e-05 1.0000000011192196 0.9998417899565969 0.9999999786532657 1.6132552450539839e-10 1.4400132698545055e-09 1.4400501213558027e-09 1.6523731591443395e-10 -9.449529905783253e-11 -2.9619793270921794e-08 1.2096797847301068e-09 3.1100500951115814e-08 3.182776237618888e-08 0.9999959067159719 0.9998388653807938 1.0000974638936562 1.3164193326592204e-10 -5.787609440628917e-06 -5.9081680322903795e-06 1.393097058533403e-10 -8.05843111212652e-11 -2.9652513191658457e-08 4.093356112871142e-06 2.924570211402528e-06 9.746535906902059e-05 0.9999959600019374 0.9998389030705442 1.0000961609078394 -3.125574991280763e-09 -1.7300712683748472e-06 -1.364525184438638e-05 -9.323325799981381e-11 -1.1384804127013544e-10 -3.171254719361328e-08 4.66303451797797e-06 3.319779652126205e-06 0.00011101004789815397 0.9999734911670611 0.9998228541365326 1.0006311620090778 -8.122685335506521e-10 -3.409951734589473e-05 -4.190730792961859e-05 -2.815536411114696e-10 -6.085504492475708e-11 -3.022405131881731e-08 2.655569894219134e-05 1.897013584170456e-05 0.0006322774020373578
2.752 1.0000000085293062 0.9998417944255092 0.9999997968900646 1.026252966646281e-11 -1.5049561253930193e-11 4.287654313470743e-09 -4.945245685316536e-12 -5.78093294958341e-11 -3.3231213537351435e-08 1.988408532903193e-08 3.387191483118817e-07 4.7509702475802484e-07 0.9999995734260176 0.9998414844726814 1.0000101617602986 1.5808593701224315e-10 -6.089202545398808e-07 -6.101765278504457e-07 1.6319230065296106e-10 -9.385799197064986e-11 -3.019150727542565e-08 4.26573910177702e-07 3.064295909005847e-07 1.016153068177187e-05 1.0000000011191739 0.9998417899677526 0.9999999786523519 1.5982283965152877e-10 1.440022494353928e-09 1.440121560149255e-09 1.6544875276470817e-10 -9.516740276452083e-11 -3.0188579969140676e-08 1.2256870335394638e-09 3.119256542686252e-08 3.1454212849803823e-08 0.9999959077390731 0.9998388661227826 1.0000974395297517 1.3007792222952934e-10 -5.786162743736654e-06 -5.906691140182224e-06 1.3945273215763723e-10 -8.12167908874301e-11 -3.022225313589512e-08 4.092332985544475e-06 2.923838726665359e-06 9.744099982517979e-05 0.9999960599047598 0.9998389744448439 1.000093783202282 -3.030369597968039e-09 -1.6872793033870129e-06 -1.3308002615884511e-05 -8.874364617413671e-11 -1.0999831380115138e-10 -3.230488997912614e-08 4.547751149959384e-06 3.2378713740221923e-06 0.00010826569278629802 0.999973557357611 0.9998229014270698 1.0006295860148346 -8.118178675963163e-10 -3.4014373841829445e-05 -4.180266862452545e-05 -2.803529015289854e-10 -6.208332485331183e-11 -3.0800542682619927e-08 2.6489391359501477e-05 1.8922760963091774e-05 0.0006306986289973861
2.762 1.0000000085119158 0.999841794426394 0.9999997973033917 4.417515460781234e-12 -1.3061379973902141e-11 -2.5303366691074213e-10 -5.416167271885037e-12 -5.864576795570715e-11 -3.3773779729703096e-08 1.9836268310257196e-08 3.3870100617306644e-07 4.7614978768581866e-07 0.9999995734366411 0.999841484491684 1.000010161505618 1.5689567118282277e-10 -6.089050224848256e-07 -6.101612630741966e-07 1.6324756642430605e-10 -9.45590337724171e-11 -3.077085863302465e-08 4.265633326454071e-07 3.064295702252526e-07 1.0161280298423572e-05 1.0000000011191386 0.9998417899791401 0.9999999786517125 1.58640318885776e-10 1.440035680913883e-09 1.440136541133212e-09 1.6551175259449161e-10 -9.587287260375062e-11 -3.0767835274979993e-08 1.2405024421868076e-09 3.1285294579916415e-08 3.110278321494839e-08 0.999995908761929 0.9998388668648204 1.0000974151722093 1.2883070989459226e-10 -5.784716404431479e-06 -5.905214675729129e-06 1.394482399491593e-10 -8.188287581649573e-11 -3.080245392104238e-08 4.0913101189518115e-06 2.9231073569321013e-06 9.741664711033539e-05 0.9999961573387218 0.9998390440558367 1.0000914642511949 -2.9379037441151624e-09 -1.64554619034306e-06 -1.2979126904118918e-05 -8.451553114145346e-11 -1.063813909454636e-10 -3.2905914374079445e-08 4.435315986927938e-06 3.158009026774086e-06 0.0001055891359373117 0.9999736233829006 0.99982294859979 1.00062801395612 -8.110808350302723e-10 -3.392944292368376e-05 -4.169829102468103e-05 -2.7929610319472544e-10 -6.333752747709928e-11 -3.138739511655212e-08 2.6423249345963687e-05 1.8875504328366803e-05 0.0006291237985859424
2.772 1.0000000085330305 0.9998417944550018 0.9999997968021184 -1.0348209160445343e-12 -1.0115150122469846e-11 -4.664047141384006e-09 -3.874297478251174e-12 -5.945736468889889e-11 -3.432246101837491e-08 1.9809571757684787e-08 3.3868433707619106e-07 4.7671547403848017e-07 0.9999995734472727 0.9998414845109207 1.0000101612511476 1.561589949861578e-10 -6.08889800269537e-07 -6.101460751895188e-07 1.6317708743051636e-10 -9.52932587742082e-11 -3.136086167299622e-08 4.2655274165945634e-07 3.064295648579096e-07 1.0161030778050889e-05 1.0000000011191121 0.9998417899907626 0.9999999786512761 1.5791187984179765e-10 1.4400392596814746e-09 1.4400750600509016e-09 1.6544902103410763e-10 -9.661187924838476e-11 -3.135774307778329e-08 1.2497426797772485e-09 3.137867090122832e-08 3.087175281443146e-08 0.999995909784538 0.9998388676069108 1.0000973908209576 1.280345570598488e-10 -5.783270435831188e-06 -5.903738658855054e-06 1.3931869289919347e-10 -8.258204086891182e-11 -3.1393299587876277e-08 4.090287508715532e-06 2.922376102362997e-06 9.739230100136511e-05 0.9999962523651609 0.99983911194734 1.0000892025948611 -2.8479810622938915e-09 -1.6048457397721553e-06 -1.2658417694357048e-05 -8.051381428051132e-11 -1.0298800110479818e-10 -3.351575290086194e-08 4.325657934600109e-06 3.080142097565201e-06 0.00010297868511657101 0.9999736892433446 0.9998229956549944 1.0006264458229652 -8.099243835081115e-10 -3.384472407501906e-05 -4.1594174508247705e-05 -2.783606148993452e-10 -6.461729666334668e-11 -3.1984784202846566e-08 2.6357272482328772e-05 1.8828365640808738e-05 0.0006275529009455819
2.782 1.0000000085881255 0.999841794508101 0.9999997954928607 -5.739290738924126e-12 -6.660212043512543e-12 -8.129297614944598e-09 -2.67557200220139e-13 -6.024643657225621e-11 -3.487759059098746e-08 1.9805151491714007e-08 3.386677990772236e-07 4.7653130160044244e-07 0.9999995734579107 0.9998414845303947 1.0000101609967986 1.5588789040327456e-10 -6.088745909243263e-07 -6.101309184274153e-07 1.6298260331353746e-10 -9.60610041977193e-11 -3.1961704315912906e-08 4.2654211500302905e-07 3.064295376964417e-07 1.0160782266231405e-05 1.000000001119092 0.9998417900026217 0.999999978650955 1.5764897031911905e-10 1.4400301456322143e-09 1.439982119889603e-09 1.652621610835818e-10 -9.738406482493059e-11 -3.195849130347381e-08 1.2493546678613514e-09 3.1472371771154314e-08 3.085362240596353e-08 0.9999959108068976 0.9998388683490561 1.0000973664759063 1.2770037666286485e-10 -5.781824841351241e-06 -5.9022630443100695e-06 1.3906577659973612e-10 -8.331507946797398e-11 -3.199497604335277e-08 4.089265143525158e-06 2.9216449548325643e-06 9.736796139888522e-05 0.9999963450438787 0.9998391781620753 1.000086996810103 -2.7605112124010462e-09 -1.5651524012237148e-06 -1.2345668373733905e-05 -7.673288239251947e-11 -9.980946512325026e-11 -3.413454415658673e-08 4.218707658705363e-06 3.004221335493884e-06 0.00010043269016237823 0.9999737549393558 0.9998230425929808 1.0006248816054082 -8.083371614222827e-10 -3.3760216771618154e-05 -4.1490318347274226e-05 -2.7754519655785234e-10 -6.592314768682743e-11 -3.2592888242955205e-08 2.6291460342112038e-05 1.8781344598112742e-05 0.0006259859260565926
2.792 1.0000000086655219 0.9998417945773513 0.9999997936525137 -9.510699426856342e-12 -3.101482629911669e-12 -9.79746950446573e-09 4.944020168949477e-12 -6.101443424773244e-11 -3.54395030094937e-08 1.9820879734824237e-08 3.386508583792126e-07 4.7559884533390435e-07 0.9999995734685518 0.9998414845501085 1.0000101607425054 1.560058418286297e-10 -6.088593843658048e-07 -6.101157214142426e-07 1.6265350936833267e-10 -9.686212033622402e-11 -3.2573575936495003e-08 4.265314395553931e-07 3.0642943971670047e-07 1.0160534600089323e-05 1.0000000011190755 0.999841790014721 0.9999999786506835 1.5777534031537842e-10 1.440018870923782e-09 1.4399294503526319e-09 1.6494088774847505e-10 -9.818995723026221e-11 -3.2570269560827135e-08 1.2378039291765927e-09 3.156595626648677e-08 3.1076715918119757e-08 0.9999959118290055 0.9998388690912589 1.0000973421369885 1.2775239417769985e-10 -5.780379610521059e-06 -5.900787760663673e-06 1.3867888744969893e-10 -8.408115775389975e-11 -3.260767216660158e-08 4.088243013960602e-06 2.9209139056066583e-06 9.734362806155654e-05 0.9999964354331401 0.9998392427416655 1.0000848455103433 -2.675476010818435e-09 -1.526441241215538e-06 -1.2040673017255722e-05 -7.318864066172528e-11 -9.683741486557099e-11 -3.476243452490264e-08 4.114397630762895e-06 2.9301987857910674e-06 9.794954399151699e-05 0.9999738204713446 0.9998230894140478 1.0006233212935467 -8.063928487824954e-10 -3.367592047546624e-05 -4.138672174565902e-05 -2.768618773091001e-10 -6.725505499376708e-11 -3.321188928898627e-08 2.622581250008858e-05 1.873444089851664e-05 0.0006244228637988307
2.802 1.0000000087466476 0.999841794649487 0.999999791722336 -1.2234412652774188e-11 2.478343562620394e-13 -8.914359647182751e-09 1.0883168471783844e-11 -6.176294539748553e-11 -3.600853261729529e-08 1.985325216394114e-08 3.3863376439440936e-07 4.742071555061089e-07 0.9999995734791939 0.9998414845700645 1.0000101604882374 1.564179215466718e-10 -6.088441662145887e-07 -6.101004457689038e-07 1.6220025801240026e-10 -9.769640744843725e-11 -3.319666906212256e-08 4.2652072276166786e-07 3.0642924711630503e-07 1.0160287373921354e-05 1.0000000011190597 0.9998417900270626 0.9999999786504309 1.5819588346355247e-10 1.4400193709317712e-09 1.4399554369197254e-09 1.6449509274290583e-10 -9.902910687156064e-11 -3.31932701835237e-08 1.2175577782627345e-09 3.165917245035816e-08 3.1470940293034845e-08 0.9999959128508593 0.9998388698335227 1.0000973178041717 1.280959804948918e-10 -5.778934728981098e-06 -5.899312769417251e-06 1.381680634309663e-10 -8.48807457566629e-11 -3.323158028868887e-08 4.087221120023606e-06 2.9201829540258237e-06 9.73193007621098e-05 0.9999965235896765 0.999839305726638 1.0000827473455103 -2.5928605020649404e-09 -1.4886879350471338e-06 -1.1743227397194122e-05 -6.988580482026065e-11 -9.406381724560724e-11 -3.5399577829718866e-08 4.01266217491014e-06 2.8580278263359785e-06 9.552768356703502e-05 0.9999738858397204 0.9998231361184918 1.0006217648775557 -8.041831685663674e-10 -3.359183464677301e-05 -4.128338390585689e-05 -2.7630217532532304e-10 -6.861282529360677e-11 -3.3841971635729726e-08 2.616032854105429e-05 1.8687654247877282e-05 0.0006228637041399603
2.812 1.0000000088074452 0.9998417947073245 0.9999997902745672 -1.3794242329098374e-11 3.1686648253882202e-12 -4.95838226817334e-09 1.6455688417826966e-11 -6.249395138485818e-11 -3.6585014669919434e-08 1.989596950694374e-08 3.3861733907327225e-07 4.728183385935574e-07 0.9999995734898345 0.9998414845902658 1.0000101602339784 1.5705785014891796e-10 -6.0882893266908e-07 -6.100851179028136e-07 1.6167220583638405e-10 -9.856419733012036e-11 -3.383117915204119e-08 4.265099926400039e-07 3.064289784652401e-07 1.0160040145636663e-05 1.000000001119043 0.9998417900396498 0.999999978650181 1.5884439999735178e-10 1.4400358297836966e-09 1.4400345235428083e-09 1.6397451786427942e-10 -9.990112637313477e-11 -3.382768895113372e-08 1.1945541464096044e-09 3.175211054413427e-08 3.189593743444305e-08 0.9999959138724562 0.9998388705758497 1.0000972934774395 1.2866581445315216e-10 -5.777490193042045e-06 -5.897838095498981e-06 1.3758266581703758e-10 -8.571335170143533e-11 -3.38668948447007e-08 4.086199473546184e-06 2.9194521105545426e-06 9.729497943570808e-05 0.9999966095687024 0.9998393671564377 1.0000807010016566 -2.512605021422614e-09 -1.4518687680097953e-06 -1.145313050734464e-05 -6.679463872181454e-11 -9.148088993786807e-11 -3.604613454122688e-08 3.913437490457737e-06 2.7876631852236516e-06 9.316559030264756e-05 0.9999739510448912 0.9998231827066089 1.000620212347674 -8.017683487984276e-10 -3.350795875609618e-05 -4.118030407311358e-05 -2.758189208284967e-10 -6.999621795965338e-11 -3.4483323316034596e-08 2.6095008063939446e-05 1.8640984362223997e-05 0.0006213084372976777
2.822 1.0000000088208494 0.9998417947315309 0.9999997899534865 -1.4079637848997225e-11 5.512023945948756e-12 2.2461178802245363e-09 2.0578553313568803e-11 -6.320836261611587e-11 -3.7169283643690725e-08 1.9935011564431085e-08 3.386025749135851e-07 4.7180449532108915e-07 0.9999995735004723 0.9998414846107162 1.0000101599796987 1.5788971421695612e-10 -6.088136954875941e-07 -6.100698033046949e-07 1.611417751785937e-10 -9.946498372880146e-11 -3.447730433786948e-08 4.2649928353396026e-07 3.064286779798249e-07 1.0159792627287795e-05 1.0000000011190238 0.9998417900524861 0.9999999786499033 1.5968487995343639e-10 1.4400563999209763e-09 1.4401011564155826e-09 1.634517699839993e-10 -1.0080677051420042e-10 -3.4473724034441524e-08 1.175494972895467e-09 3.184506867726077e-08 3.221531636124265e-08 0.9999959148937957 0.999838871318244 1.0000972691567593 1.2942619446835395e-10 -5.776046014515918e-06 -5.896363803428711e-06 1.3699486722476305e-10 -8.657910946278874e-11 -3.451381309180194e-08 4.085178091913469e-06 2.9187213919207497e-06 9.727066417987251e-05 0.9999966934239447 0.9998394270694447 1.0000787052002331 -2.434608347350718e-09 -1.4159606275888805e-06 -1.117018630608806e-05 -6.386321926568164e-11 -8.908066160289314e-11 -3.670227229597923e-08 3.81666162794717e-06 2.7190609235424337e-06 9.086178947493009e-05 0.9999740160872613 0.9998232291786928 1.000618663694179 -7.99177100137015e-10 -3.342429229129109e-05 -4.1077481528811453e-05 -2.753413360598425e-10 -7.140540958254442e-11 -3.513613504792395e-08 2.6029850677099665e-05 1.8594430964841564e-05 0.0006197570537240034
2.832 1.000000008760042 0.9998417947029496 0.9999997913978975 -1.3050534002928666e-11 7.1784827241144356e-12 1.2461808934644236e-08 2.2384611223187347e-11 -6.390794627295455e-11 -3.7761674237946325e-08 1.9943028203252396e-08 3.3859016411678967e-07 4.711105954099017e-07 0.999999573511105 0.999841484631419 1.0000101597253455 1.5887486148010746e-10 -6.087984743296323e-07 -6.100545504946775e-07 1.6066483222995522e-10 -1.0039884928591964e-10 -3.513524538376643e-08 4.26488618827345e-07 3.064283801660684e-07 1.015954470099296e-05 1.000000001119 0.999841790065575 0.999999978649546 1.6067864286218898e-10 1.4400611639846035e-09 1.440106382817208e-09 1.6298256745373408e-10 -1.0174539305717282e-10 -3.513157638645069e-08 1.164880378474202e-09 3.1938274961062084e-08 3.235342122714859e-08 0.9999959159148752 0.9998388720607092 1.0000972448420777 1.303395306201596e-10 -5.774602212583561e-06 -5.8948899403506865e-06 1.3646031650948278e-10 -8.747769741119546e-11 -3.5172535974406977e-08 4.084156988055039e-06 2.9179908114733433e-06 9.724635510308654e-05 0.9999967752076855 0.9998394855030109 1.0000767586970236 -2.3587677821482097e-09 -1.3809409828255293e-06 -1.0894205381709643e-05 -6.105445211715854e-11 -8.685604824699749e-11 -3.7368164908638004e-08 3.7222744166000266e-06 2.6521783810763024e-06 8.861484859227323e-05 0.9999740809672356 0.9998232755350364 1.000617118907374 -7.964393351334753e-10 -3.3340834749049196e-05 -4.0974915552543357e-05 -2.7481550116497905e-10 -7.284011384684347e-11 -3.580060147312703e-08 2.5964855988322464e-05 1.854799377858512e-05 0.0006182095439205483
2.842 1.00000000860201 0.9998417946051438 0.9999997951562779 -1.0796704989559541e-11 8.11055665167974e-12 2.503480978173805e-08 2.137933010765715e-11 -6.459429163385577e-11 -3.8362520565245246e-08 1.9877148556262565e-08 3.3858015252406423e-07 4.7000169331575715e-07 0.9999995735217327 0.9998414846523785 1.000010159470862 1.599419640935353e-10 -6.087832810803899e-07 -6.100393522026845e-07 1.6025151989208947e-10 -1.0136502529150698e-10 -3.58052070652115e-08 4.264780010326166e-07 3.06428087240407e-07 1.0159296298986684e-05 1.0000000011189711 0.999841790078921 0.9999999786490518 1.617545586657923e-10 1.440038369622361e-09 1.4400575751713725e-09 1.6257705461388117e-10 -1.0271655172530486e-10 -3.5801450310099273e-08 1.1638156011392565e-09 3.203172534476184e-08 3.230254911762831e-08 0.9999959169356953 0.9998388728032493 1.0000972205333363 1.3133551048635704e-10 -5.773158799464914e-06 -5.893416497576967e-06 1.3598923150309015e-10 -8.840901116379369e-11 -3.584326656504169e-08 4.083136162404372e-06 2.917260371663613e-06 9.722205216591029e-05 0.9999968549708206 0.9998395424934943 1.0000748602807874 -2.2850185631056987e-09 -1.3467878546184807e-06 -1.0625006279440917e-05 -5.837414525276875e-11 -8.480011645093371e-11 -3.8043993193158036e-08 3.630217359162322e-06 2.5869740991024255e-06 8.642337506633804e-05 0.9999741456852158 0.9998233217759322 1.0006155779776051 -7.936177278927367e-10 -3.325758562028606e-05 -4.087260539988679e-05 -2.7423268744067835e-10 -7.430015960090281e-11 -3.647692010581421e-08 2.590002359542799e-05 1.850167251873752e-05 0.0006166658982512199
2.852 1.000000008330843 0.9998417944267495 0.9999998016082052 -7.543568261184087e-12 8.292731669145363e-12 3.8960382701034215e-08 1.7541400547151365e-11 -6.526858784484486e-11 -3.897215702502617e-08 1.968287747163144e-08 3.385718758712762e-07 4.670526034617306e-07 0.9999995735323545 0.9998414846735996 1.000010159216219 1.609857614678468e-10 -6.087681100756564e-07 -6.10024156067255e-07 1.5987400924622297e-10 -1.0236381646437093e-10 -3.648739541330632e-08 4.264674138700034e-07 3.064277760988446e-07 1.0159047347344404e-05 1.0000000011189365 0.9998417900925283 0.9999999786483916 1.6280771209371016e-10 1.4399941080638287e-09 1.4400070010989369e-09 1.6220726463118342e-10 -1.0372027367691387e-10 -3.6483552707136874e-08 1.1707528528852186e-09 3.212525534683934e-08 3.209915583635484e-08 0.9999959179562546 0.999838873545869 1.0000971962305059 1.3230953057501931e-10 -5.77171576869515e-06 -5.891943421834423e-06 1.3555329887417258e-10 -8.937256626151871e-11 -3.652621132297401e-08 4.082115602554688e-06 2.9165300646109146e-06 9.719775518652754e-05 0.9999969327629274 0.9998395980763131 1.0000730087716967 -2.2133433411190514e-09 -1.3134797907540234e-06 -1.03624162911569e-05 -5.586414588193251e-11 -8.290536113475042e-11 -3.872994324981541e-08 3.5404335189978652e-06 2.5234077401704522e-06 8.428601369258733e-05 0.9999742102416029 0.9998233679016717 1.000614040895284 -7.908107720926983e-10 -3.317454437872709e-05 -4.0770550325623536e-05 -2.736226098695117e-10 -7.578492046209912e-11 -3.716529150943232e-08 2.5835353084442332e-05 1.8455466891994415e-05 0.0006151261069385014
2.862 1.0000000079401987 0.9998417941632404 0.9999998109054257 -3.6021749466232123e-12 7.745328445563412e-12 5.3009788449356936e-08 1.1350301755212601e-11 -6.59315579125224e-11 -3.9590918040527457e-08 1.9303697171966788e-08 3.3856421147913336e-07 4.604236441340503e-07 0.9999995735429711 0.9998414846950869 1.0000101589614319 1.6189138772319636e-10 -6.08752939717045e-07 -6.100089159170617e-07 1.5950234657788974e-10 -1.0339448066149974e-10 -3.718202042093702e-08 4.264568351125604e-07 3.0642742494171566e-07 1.0158797829328487e-05 1.0000000011188974 0.9998417901064027 0.9999999786475811 1.637229027589013e-10 1.439949500091534e-09 1.4400009517107182e-09 1.6184337263553185e-10 -1.0475573652114085e-10 -3.717809352998151e-08 1.1832037424074305e-09 3.221873979611495e-08 3.179131938390367e-08 0.9999959189765535 0.999838874288574 1.0000971719336003 1.3314674880386431e-10 -5.770273099496187e-06 -5.890470665800224e-06 1.3512267808272013e-10 -9.03680882374073e-11 -3.7221579069137644e-08 4.081095292021999e-06 2.9157998801122777e-06 9.717346400158879e-05 0.9999970086323358 0.9998396522859935 1.000071203019668 -2.143749926736446e-09 -1.2809958538196731e-06 -1.0106271584849307e-05 -5.356256337218408e-11 -8.116566980336326e-11 -3.942620908628778e-08 3.452867418075428e-06 2.4614400169872933e-06 8.220144422989315e-05 0.9999742746367978 0.9998234139125455 1.0006125076508947 -7.881273685469776e-10 -3.309171048380293e-05 -4.066874963795804e-05 -2.73015928810178e-10 -7.729462578325378e-11 -3.786591965042177e-08 2.5770844037741336e-05 1.8409376602620663e-05 0.0006135901602371227
2.872 1.0000000074345115 0.999841793817786 0.999999822942989 6.980294541694876e-13 6.513243464180262e-12 6.589723962867532e-08 3.716505661141034e-12 -6.658495029144116e-11 -4.0219138133062135e-08 1.869334247952507e-08 3.38556034630306e-07 4.483190753045842e-07 0.9999995735535838 0.9998414847168471 1.000010158706552 1.6256871001839294e-10 -6.087377476679088e-07 -6.099936351079069e-07 1.5913993266441061e-10 -1.0445713015031594e-10 -3.788929546116582e-08 4.2644625152897066e-07 3.06427033492924e-07 1.0158547864567472e-05 1.0000000011188543 0.9998417901205492 0.9999999786466707 1.644092555018507e-10 1.439926730482987e-09 1.4400362359555756e-09 1.6148878241383656e-10 -1.0582323594136174e-10 -3.7885285137964786e-08 1.1990990416457197e-09 3.231220926951579e-08 3.141480752472719e-08 0.9999959199965941 0.9998388750313696 1.0000971476426697 1.337571985370764e-10 -5.768830768981965e-06 -5.888998232781927e-06 1.347006286704686e-10 -9.139513786470589e-11 -3.7929582708765435e-08 4.080075222167079e-06 2.915069814987089e-06 9.714917862061504e-05 0.9999970826261949 0.9998397051562194 1.0000694419027198 -2.076238712943581e-09 -1.2493156219179538e-06 -9.856416651586276e-06 -5.146662924836768e-11 -7.957427907953119e-11 -4.0132989570071854e-08 3.36746494690567e-06 2.4010326290701255e-06 8.016837907732148e-05 0.9999743388712002 0.9998234598088446 1.0006109782349788 -7.856540955889936e-10 -3.300908339501115e-05 -4.056720274020409e-05 -2.724106431398567e-10 -7.882869745145643e-11 -3.857901145727852e-08 2.570649604643417e-05 1.8363401361097437e-05 0.0006120580486080523
2.882 1.000000006828714 0.9998417934010588 0.999999837365633 5.055127629506849e-12 4.657142183568055e-12 7.645715035241193e-08 -4.189664496895263e-12 -6.722974413081094e-11 -4.0857152616514084e-08 1.7826843268514822e-08 3.385466794037036e-07 4.2945364371138756e-07 0.9999995735641937 0.9998414847388857 1.000010158451637 1.6297232207189225e-10 -6.087225248918278e-07 -6.099783643891345e-07 1.5882691804206405e-10 -1.0555062760822944e-10 -3.8609435679782336e-08 4.2643566349212836e-07 3.0642661899114707e-07 1.0158297728797631e-05 1.0000000011188088 0.9998417901349747 0.9999999786457194 1.6482158798174481e-10 1.4399351245635437e-09 1.4400617964240821e-09 1.6118366293877797e-10 -1.0692175045920401e-10 -3.8605344058565894e-08 1.216546202942946e-09 3.240576701588068e-08 3.100061101324614e-08 0.9999959210163776 0.9998388757742623 1.0000971233577716 1.340963086540762e-10 -5.76738876786029e-06 -5.887526173875994e-06 1.3432743100709376e-10 -9.245344543142564e-11 -3.865043724753364e-08 4.079055397866813e-06 2.9143398767150263e-06 9.712489922676506e-05 0.9999971547905374 0.9998397567198763 1.0000677243254854 -2.0107812871488835e-09 -1.218419191641743e-06 -9.61270316502835e-06 -4.9526217326825144e-11 -7.812491534187539e-11 -4.0850489477140494e-08 3.2841732794734516e-06 2.3421482011423966e-06 7.818556098354993e-05 0.9999744029452103 0.9998235055908596 1.0006094526380962 -7.834329295120179e-10 -3.292666258634245e-05 -4.046590912021051e-05 -2.717666060560005e-10 -8.038652294881367e-11 -3.9304777328162704e-08 2.564230871661991e-05 1.8317540888983035e-05 0.0006105297627222515
2.892 1.0000000061465344 0.9998417929300134 0.9999998536082819 9.205566786390526e-12 2.2581252189645024e-12 8.379974334166206e-08 -1.1179476285320016e-11 -6.786721581151527e-11 -4.15052974115695e-08 1.670732418003508e-08 3.3853621641580117e-07 4.0338038495917573e-07 0.9999995735748034 0.9998414847612096 1.0000101581967296 1.6310476098077427e-10 -6.08707279482128e-07 -6.099631541027168e-07 1.5861067977237534e-10 -1.0667532725016683e-10 -3.9342660314122944e-08 4.264250766300582e-07 3.0642619221537277e-07 1.015804779249342e-05 1.0000000011187633 0.9998417901496854 0.9999999786447687 1.6496267620600622e-10 1.4399666529349866e-09 1.4400269757147696e-09 1.6097522762026512e-10 -1.080508825197056e-10 -3.933848845685503e-08 1.2325015198347647e-09 3.249939899261364e-08 3.06076386742961e-08 0.9999959220359054 0.9998388765172587 1.0000970990789468 1.3416712672614748e-10 -5.765947104120717e-06 -5.88605454043655e-06 1.34050254254466e-10 -9.354245102162976e-11 -3.9384360820278796e-08 4.078035832497085e-06 2.913610077455451e-06 9.710062602800849e-05 0.9999972251703273 0.999839807009087 1.0000660492179905 -1.9473184187565782e-09 -1.1882871707993644e-06 -9.374988475193186e-06 -4.767354245151294e-11 -7.681149644831379e-11 -4.157891957460926e-08 3.202940788912325e-06 2.2847502199195776e-06 7.625176089698752e-05 0.999974466859229 0.9998235512588816 1.0006079308507962 -7.814593280888133e-10 -3.2844447550575667e-05 -4.036486828965996e-05 -2.7103566553567327e-10 -8.1967701344311e-11 -4.004343112478747e-08 2.55782816646891e-05 1.8271794914677636e-05 0.0006090052932898212
2.902 1.0000000054176676 0.9998417924258679 0.9999998709634527 1.2914246442913852e-11 -5.678461855968808e-13 8.741807806962486e-08 -1.6279477184459405e-11 -6.849807331249329e-11 -4.216390896730454e-08 1.5367203225290703e-08 3.385254498370652e-07 3.70610574193458e-07 0.999999573585414 0.9998414847838252 1.00001015794185 1.6300412257805764e-10 -6.086920294978635e-07 -6.099480049821126e-07 1.5850864318334063e-10 -1.0783025167773123e-10 -4.0089190577004743e-08 4.2641448861137175e-07 3.0642573930415166e-07 1.0157798402382025e-05 1.0000000011187187 0.9998417901646883 0.9999999786438399 1.6487037789307147e-10 1.4400031073255716e-09 1.4399312179858724e-09 1.6088136976508546e-10 -1.092103769362776e-10 -4.008494037884062e-08 1.2425069616589974e-09 3.2592881266142376e-08 3.0333797520906446e-08 0.99999592305518 0.9998388772603652 1.0000970748062137 1.340072392040168e-10 -5.76450579581246e-06 -5.88458333442782e-06 1.3388674447814818e-10 -9.466148919810508e-11 -4.013157505789993e-08 4.077016535600853e-06 2.912880424742951e-06 9.707635911178757e-05 0.9999972938094978 0.9998398560552381 1.0000644155347602 -1.885774142867879e-09 -1.1589006595747915e-06 -9.14313402675049e-06 -4.586212838904701e-11 -7.562814739774627e-11 -4.231849665339172e-08 3.1237169715487716e-06 2.228802978833664e-06 7.436577629030597e-05 0.9999745306136558 0.9998235968132018 1.0006064128636116 -7.796956520288145e-10 -3.276243779149836e-05 -4.026407971866684e-05 -2.7019853871184716e-10 -8.357160797065029e-11 -4.079519003239456e-08 2.5514414504267227e-05 1.8226163164376305e-05 0.0006074846308878393
2.912 1.0000000046743067 0.9998417919116241 0.9999998886639306 1.596800579938347e-11 -3.6562298294071544e-12 8.723031943763138e-08 -1.8888594816889127e-11 -6.912251624504245e-11 -4.283332516453238e-08 1.3863862662526784e-08 3.3851565477918656e-07 3.3253458797491427e-07 0.9999995735960272 0.9998414848067388 1.000010157687013 1.6272356463008446e-10 -6.086767907283456e-07 -6.099328583571109e-07 1.584957647558346e-10 -1.0901470106227045e-10 -4.084925181682291e-08 4.2640388485052173e-07 3.0642522523377523e-07 1.0157549765900021e-05 1.0000000011186772 0.9998417901799894 0.9999999786429465 1.645976895816144e-10 1.4400288415691015e-09 1.4398329216240514e-09 1.6087660931614043e-10 -1.1039943613457914e-10 -4.0844924860314134e-08 1.2423855134246935e-09 3.268588151298768e-08 3.0276838070055344e-08 0.9999959240742028 0.9998388780035881 1.0000970505395863 1.3366920999340635e-10 -5.763064858658346e-06 -5.883112498800568e-06 1.3381200330678736e-10 -9.581005264580474e-11 -4.08923040036215e-08 4.075997503983722e-06 2.912150915490378e-06 9.705209843131282e-05 0.9999973607509764 0.9998399038889972 1.0000628222542345 -1.8260755119508104e-09 -1.1302412247021162e-06 -8.917003975004453e-06 -4.40857426784692e-11 -7.456881314895856e-11 -4.306944315223115e-08 3.046452396489975e-06 2.1742715428366004e-06 7.252643026351762e-05 0.9999745942088893 0.9998236422541096 1.000604898667071 -7.780910694321324e-10 -3.2680632812325306e-05 -4.016354281281194e-05 -2.6927859111223527e-10 -8.51979907234516e-11 -4.156027430020789e-08 2.5450706835874e-05 1.8180645354470298e-05 0.0006059677659401298
2.922 1.0000000039476062 0.9998417914095443 0.9999999059671347 1.818028328357476e-11 -6.795855911481442e-12 8.355463480730115e-08 -1.8824895192710782e-11 -6.974239623866127e-11 -4.3513884375142334e-08 1.2270801467693099e-08 3.3850817213468673e-07 2.912057528229335e-07 0.9999995736066429 0.9998414848299562 1.0000101574322422 1.6231035762213603e-10 -6.086615685121927e-07 -6.099176404375166e-07 1.5852427988492788e-10 -1.1022833398044509e-10 -4.162307142380646e-08 4.263932467147461e-07 3.064246152912823e-07 1.0157301901989136e-05 1.0000000011186387 0.9998417901955939 0.9999999786421133 1.6419173516038464e-10 1.4400380807768753e-09 1.439806419440895e-09 1.6091307348645031e-10 -1.1161776936872916e-10 -4.161866998956092e-08 1.2305871088414222e-09 3.277815338566598e-08 3.047216879960882e-08 0.9999959250929734 0.9998388787469329 1.0000970262790851 1.332000222075436e-10 -5.761624297969129e-06 -5.881641960064819e-06 1.3377841429417428e-10 -9.698766362685407e-11 -4.16667755882533e-08 4.074978723011236e-06 2.9114215388941498e-06 9.7027843909262e-05 0.9999974260367003 0.9998399505403255 1.000061268378432 -1.7681700549840233e-09 -1.1022908788338397e-06 -8.696464186065893e-06 -4.23618108165708e-11 -7.362802226707986e-11 -4.383198638483586e-08 2.971098690721954e-06 2.12112174073992e-06 7.073257144182512e-05 0.999974657645329 0.9998236875818958 1.0006033882517196 -7.766023571466869e-10 -3.259903210761583e-05 -4.006325694544174e-05 -2.683223189085043e-10 -8.684582832984759e-11 -4.2338907714952916e-08 2.5387158247103934e-05 1.8135241192251984e-05 0.000604454688840842
2.932 1.0000000032646112 0.9998417909389526 0.9999999222284152 1.9404560468346407e-11 -9.749082936546108e-12 7.702713435705082e-08 -1.6281345178342714e-11 -7.035829337076326e-11 -4.420592674683111e-08 1.0665918137120572e-08 3.385040161612342e-07 2.4907080312890374e-07 0.9999995736172625 0.9998414848534828 1.0000101571775732 1.617898297332848e-10 -6.086463592815023e-07 -6.099023221964877e-07 1.5855965597458048e-10 -1.1147042044554326e-10 -4.2410880969037234e-08 4.2638256663877235e-07 3.064238946561201e-07 1.0157054642237247e-05 1.0000000011186039 0.9998417902115085 0.9999999786413754 1.6367793138036458e-10 1.4400351936670329e-09 1.4398806300898144e-09 1.609566890360655e-10 -1.1286439445950151e-10 -4.240640690012321e-08 1.209591719214948e-09 3.2869649962623186e-08 3.0857567185448846e-08 0.9999959261114928 0.9998388794904056 1.000097002024744 1.3262474260549113e-10 -5.760184109618623e-06 -5.880171690001964e-06 1.3375177639922853e-10 -9.819354089781271e-11 -4.245522046567073e-08 4.0739601778336915e-06 2.9106922851191032e-06 9.700359552872629e-05 0.9999974897076229 0.9998399960384807 1.0000597529327704 -1.7120370420404787e-09 -1.0750320668940674e-06 -8.481381678944413e-06 -4.0697917965822357e-11 -7.28006490624348e-11 -4.460635951435249e-08 2.8976085562544814e-06 2.06932017894427e-06 6.898307435297056e-05 0.9999747209233718 0.9998237327968491 1.0006018816081257 -7.752086289872388e-10 -3.2517635163084015e-05 -3.996322151180724e-05 -2.6736234765409016e-10 -8.851454939637512e-11 -4.313131733588241e-08 2.532376832347301e-05 1.808995038360348e-05 0.0006029453900765187
2.942 1.0000000026460518 0.9998417905146634 0.9999999369536883 1.9548570207608984e-11 -1.2282865998100918e-11 6.84828445213678e-08 -1.1745396439107923e-11 -7.096993134652132e-11 -4.4909792899156406e-08 9.119154307707676e-09 3.3850363349225846e-07 2.0872023281894886e-07 0.9999995736278856 0.9998414848773243 1.0000101569230422 1.611609868124871e-10 -6.086311565527607e-07 -6.098869482000803e-07 1.5860405751128862e-10 -1.1274006154969581e-10 -4.321291544054663e-08 4.2637185777208153e-07 3.0642307188757886e-07 1.0156807654980105e-05 1.0000000011185732 0.999841790227738 0.9999999786407694 1.6305630703169042e-10 1.4400255913282267e-09 1.4400110803836996e-09 1.6100912094030827e-10 -1.141390779875482e-10 -4.320837012443159e-08 1.1855482041957998e-09 3.296047403446131e-08 3.129315390432199e-08 0.9999959271297616 0.9998388802340122 1.0000969777765973 1.3194194227643937e-10 -5.758744287680517e-06 -5.878701732577637e-06 1.3373407598815585e-10 -9.942712399756161e-11 -4.325787247071951e-08 4.07294186497915e-06 2.909963153297226e-06 9.697935332188487e-05 0.9999975518037213 0.9998400404120238 1.0000582749659437 -1.6576871505517338e-09 -1.0484476605323306e-06 -8.27162446839256e-06 -3.907156319816574e-11 -7.208106602425049e-11 -4.53928011979877e-08 2.8259358011435374e-06 2.018834263308142e-06 6.727683986180893e-05 0.9999747840434139 0.9998237778992587 1.0006003787268745 -7.739164229710532e-10 -3.243644146307509e-05 -3.986343595503616e-05 -2.6639581649757524e-10 -9.020380850985191e-11 -4.393773387305673e-08 2.526053666139937e-05 1.8044772642301798e-05 0.0006014398602370635
2.952 1.0000000021052142 0.999841790146172 0.999999949826374 1.8590579205761477e-11 -1.419509159328196e-11 5.882414284480399e-08 -5.921107849313765e-12 -7.157861398919828e-11 -4.5625824659116264e-08 7.682380268860674e-09 3.3850687787284345e-07 1.7268478214374744e-07 0.9999995736385123 0.9998414849014876 1.0000101566686714 1.6040846257136314e-10 -6.086159575477476e-07 -6.098716058013331e-07 1.586872182332966e-10 -1.1403652188260526e-10 -4.402941157552666e-08 4.263611493360011e-07 3.0642216489071314e-07 1.0156560532894859e-05 1.0000000011185466 0.9998417902442889 0.9999999786403172 1.6231095601568837e-10 1.4400129803509499e-09 1.4401107935230314e-09 1.6110053518242517e-10 -1.1544043835022207e-10 -4.402479720513448e-08 1.1658640541175949e-09 3.3050725092017435e-08 3.162800783863047e-08 0.9999959281477803 0.9998388809777587 1.000096953534665 1.3113606540367977e-10 -5.757304828572797e-06 -5.877232174892682e-06 1.3375567063856286e-10 -1.0068767442734295e-10 -4.4074969411521226e-08 4.071923794950407e-06 2.909234152277678e-06 9.69551172964698e-05 0.9999976123640003 0.9998400836888206 1.0000568335497984 -1.6051464567631599e-09 -1.0225209532414563e-06 -8.067061717572937e-06 -3.7437886507131467e-11 -7.146409187851363e-11 -4.6191555536945946e-08 2.7560353627440898e-06 1.969632212897362e-06 6.561279538619757e-05 0.9999748470058529 0.9998238228894134 1.0005988795985603 -7.727466373585247e-10 -3.235545049618217e-05 -3.9763899740263934e-05 -2.6539223709668135e-10 -9.191262836524783e-11 -4.475839131627884e-08 2.51974628724574e-05 1.799970769273485e-05 0.0005999380899359681
2.962 1.0000000016478958 0.9998417898376254 0.9999999607085291 1.6593266894928517e-11 -1.533333891371177e-11 4.890010254336094e-08 3.4089083544475693e-13 -7.218488316017974e-11 -4.63543656006145e-08 6.385032558977804e-09 3.385131782567693e-07 1.4320308313171002e-07 0.999999573649145 0.9998414849259784 1.0000101564144617 1.5952505169097657e-10 -6.086007618591085e-07 -6.098563599176506e-07 1.5883927455973066e-10 -1.1535929714881697e-10 -4.4860610955766615e-08 4.2635046939676004e-07 3.064211824583263e-07 1.0156312963995211e-05 1.0000000011185262 0.9998417902611676 0.9999999786400204 1.6143464630707972e-10 1.439997447219135e-09 1.4401140641732776e-09 1.612605806194439e-10 -1.167682102217545e-10 -4.4855928826730936e-08 1.1557165643043179e-09 3.314037601838761e-08 3.177028163494617e-08 0.9999959291655504 0.9998388817216513 1.0000969292989468 1.301991270749797e-10 -5.755865731990644e-06 -5.875763081630309e-06 1.338463141606503e-10 -1.0197440727071329e-10 -4.4906751211646584e-08 4.070905983764187e-06 2.9085052939295816e-06 9.693088740729056e-05 0.9999976714264984 0.9998401258960483 1.0000554277791462 -1.5544306867924256e-09 -9.972356523368372e-07 -7.867564108232002e-06 -3.575982156655846e-11 -7.094526477206485e-11 -4.7002872015517094e-08 2.6878633095454193e-06 1.9216830597266715e-06 6.39898948605881e-05 0.9999749098110844 0.9998238677676016 1.000597384213782 -7.717116333841609e-10 -3.2274661754302895e-05 -3.9664612295111306e-05 -2.6432074241236375e-10 -9.363991485983565e-11 -4.559352757126857e-08 2.5134546576568883e-05 1.795475526512858e-05 0.0005984400697551118
2.972 1.0000000012732673 0.9998417895884358 0.9999999696203095 1.3711878287580153e-11 -1.560463616053693e-11 3.941472697314328e-08 6.130229792763327e-12 -7.278831195429572e-11 -4.709576089307167e-08 5.238843143036567e-09 3.38521802712567e-07 1.2175541983816634e-07 0.999999573659785 0.9998414849508035 1.000010156160404 1.5853248360523132e-10 -6.085855679806359e-07 -6.098412055806897e-07 1.5906356111633034e-10 -1.167073677943195e-10 -4.570675696473723e-08 4.2633982839772094e-07 3.064201150598726e-07 1.0156064873494908e-05 1.0000000011185128 0.9998417902783815 0.9999999786398692 1.6044928292368236e-10 1.439980434842821e-09 1.44002650448417e-09 1.6149315355983582e-10 -1.1812088466029953e-10 -4.5702009414669506e-08 1.1560275726235145e-09 3.322927275828973e-08 3.171238131307618e-08 0.9999959301830731 0.9998388824656972 1.000096905069431 1.2915241367704485e-10 -5.754426996119937e-06 -5.874294447208002e-06 1.340092990827772e-10 -1.0328621548524223e-10 -4.5753462191528504e-08 4.069888440275251e-06 2.9077765842339133e-06 9.6906663607658e-05 0.9999977290283039 0.9998401670602033 1.0000540567714917 -1.5055202108558057e-09 -9.725758683581748e-07 -7.673004348793623e-06 -3.403435228182377e-11 -7.051930384106769e-11 -4.78270054148063e-08 2.6213768215044717e-06 1.874956634459892e-06 6.240711851248086e-05 0.9999749724595034 0.9998239125341111 1.0005958925631566 -7.7079581373271e-10 -3.21940747304266e-05 -3.956557296690861e-05 -2.631770964970051e-10 -9.53854015286473e-11 -4.644338338570401e-08 2.5071787389418136e-05 1.790991508636588e-05 0.000596945790271317
2.982 1.0000000009753538 0.9998417893943395 0.9999999767047004 1.0186766985048498e-11 -1.4982115514803398e-11 3.0873883618933e-08 1.0603672143454146e-11 -7.338967284535573e-11 -4.78503578957731e-08 4.252799515233978e-09 3.3853209534243634e-07 1.0828303077464449e-07 0.999999573670432 0.9998414849759699 1.0000101559064907 1.5748716387249748e-10 -6.085703701018539e-07 -6.098260730861436e-07 1.5933306433641892e-10 -1.1807983070621045e-10 -4.656809798792955e-08 4.2632921494787316e-07 3.0641894057419456e-07 1.0155816413348521e-05 1.000000001118507 0.9998417902959363 0.9999999786398562 1.5941142259900907e-10 1.4399675904496415e-09 1.4399173660894602e-09 1.6177083514241248e-10 -1.1949840271860925e-10 -4.6563286781167384e-08 1.164377801047009e-09 3.331723555112153e-08 3.150369284601082e-08 0.9999959312003495 0.9998388832099027 1.0000968808461095 1.280517499381713e-10 -5.752988615169147e-06 -5.872826201577315e-06 1.3421801354629948e-10 -1.0462231550425868e-10 -4.661534990398555e-08 4.0688711591154745e-06 2.9070480192114983e-06 9.68824459072912e-05 0.9999977852055657 0.999840207207113 1.0000527196666413 -1.4583500006709192e-09 -9.485261051293637e-07 -7.483257731867915e-06 -3.229539085523899e-11 -7.018153949726623e-11 -4.8664215754871664e-08 2.5565341601880746e-06 1.829423546966708e-06 6.086347251461017e-05 0.9999750349515031 0.9998239571892289 1.0005944046373336 -7.699468950908143e-10 -3.2113688914404956e-05 -3.9466781037101135e-05 -2.619887032024981e-10 -9.714770180338272e-11 -4.7308204286823343e-08 2.5009184914349705e-05 1.7865186874457358e-05 0.000595455242111738
2.992 1.0000000007447924 0.9998417892486525 0.9999999821855662 6.310644388585553e-12 -1.351455564818572e-11 2.3571931746401465e-08 1.3133310778928738e-11 -7.398959514508197e-11 -4.8618505333207016e-08 3.4548371148858364e-09 3.38543595663883e-07 1.0076151327947266e-07 0.9999995736810864 0.9998414850014828 1.0000101556527254 1.5646675614957676e-10 -6.085551608249889e-07 -6.098108847709413e-07 1.5960499436358693e-10 -1.1947574722080733e-10 -4.744488442134283e-08 4.2631860542548195e-07 3.0641763867120963e-07 1.0155567820312268e-05 1.0000000011185088 0.9998417903138378 0.9999999786399849 1.5839882035060889e-10 1.4399664835166806e-09 1.4398641443798335e-09 1.62050964534415e-10 -1.208992669686332e-10 -4.744001195689163e-08 1.177367499398593e-09 3.340416709180215e-08 3.1206131706604606e-08 0.9999959322173788 0.9998388839542736 1.0000968566289845 1.2697457986230132e-10 -5.751550581721184e-06 -5.871358267182778e-06 1.3442924913016842e-10 -1.0598215607603172e-10 -4.7492664880123824e-08 4.0678541246197245e-06 2.9063195886534947e-06 9.685823436067103e-05 0.9999978399935182 0.9998402463619506 1.000051415626206 -1.4128215268895644e-09 -9.250712549706674e-07 -7.29820264057325e-06 -3.0594343378782864e-11 -6.992750348454759e-11 -4.9514768557156034e-08 2.4932946417831504e-06 1.7850551691264472e-06 5.935798853105865e-05 0.9999750972874745 0.9998240017332393 1.000592920427004 -7.690912713960614e-10 -3.203350379683458e-05 -3.936823578215541e-05 -2.6079801384068876e-10 -9.892616570812588e-11 -4.8188238066334906e-08 2.494673874487101e-05 1.7820570340532715e-05 0.0005939684159608763
3.002 1.0000000005705545 0.9998417891435013 0.9999999863264531 2.3857687378538087e-12 -1.1329584636487842e-11 1.761155404580943e-08 1.3436906001891433e-11 -7.458822536194653e-11 -4.940055605978731e-08 2.90692420545147e-09 3.3855602161054897e-07 9.605213980317393e-08 0.9999995736917469 0.9998414850273472 1.0000101553991165 1.555501790585931e-10 -6.085399364815488e-07 -6.097956163226311e-07 1.5983901540944419e-10 -1.208943741300451e-10 -4.833737103063414e-08 4.2630797978208853e-07 3.0641620428105285e-07 1.0155319254397653e-05 1.0000000011185173 0.9998417903320912 0.9999999786402639 1.5749023839108855e-10 1.4399809425729807e-09 1.439891153779449e-09 1.6229309181728688e-10 -1.2232270825984316e-10 -4.833243909562014e-08 1.1922839492944773e-09 3.3490100777971886e-08 3.086548083334218e-08 0.9999959332341601 0.9998388846988151 1.0000968324180624 1.2600005505467448e-10 -5.7501128919363116e-06 -5.869890619786993e-06 1.3460268114339943e-10 -1.073637371837444e-10 -4.838566142761259e-08 4.066837322990768e-06 2.9055912848543953e-06 9.683402899298878e-05 0.9999978934265035 0.9998402845492524 1.0000501438330098 -1.368821678533206e-09 -9.021965926642742e-07 -7.117720903994016e-06 -2.8976422041314275e-11 -6.975242695649313e-11 -5.037893526083502e-08 2.4316186186078966e-06 1.7418236222482382e-06 5.788972315192411e-05 0.9999751594678065 0.9998240461664267 1.0005914399228921 -7.681512221193477e-10 -3.1953518873636024e-05 -3.926993653724056e-05 -2.5964481256248515e-10 -1.0071972761723209e-10 -4.9083736974841914e-08 2.4884448476065235e-05 1.77760651968923e-05 0.0005924853025103296
3.012 1.0000000004414047 0.9998417890708646 0.9999999893957947 -1.3140873450047877e-12 -8.628236960223402e-12 1.294553581590291e-08 1.1638854303294302e-11 -7.518504434741614e-11 -5.0196865216669284e-08 2.6771098227723575e-09 3.385691689587089e-07 9.141630592408806e-08 0.9999995737024125 0.9998414850535686 1.0000101551456608 1.5480494799245974e-10 -6.085247023005329e-07 -6.097803126101532e-07 1.6000493553892066e-10 -1.2233474018326755e-10 -4.924581580895174e-08 4.262973325259463e-07 3.0641465340418977e-07 1.0155070745322781e-05 1.0000000011185306 0.9998417903507016 0.9999999786406897 1.5675300781937708e-10 1.4400055668906853e-09 1.4399539352856276e-09 1.6246694812991748e-10 -1.2376787482592607e-10 -4.9240826834220086e-08 1.207313969146444e-09 3.357518212192969e-08 3.050951407445553e-08 0.9999959342506927 0.9998388854435325 1.000096808213339 1.251952035982181e-10 -5.74867555090858e-06 -5.868423303545675e-06 1.3470869433514978e-10 -1.087672025482046e-10 -4.929459700077257e-08 4.065820752913591e-06 2.9048631101831075e-06 9.680982975402601e-05 0.9999979455379988 0.9998403217929362 1.0000489034904423 -1.3262395634874334e-09 -8.798877703117434e-07 -6.941697933494354e-06 -2.746805883034406e-11 -6.965247110817511e-11 -5.125699256463434e-08 2.371467464294807e-06 1.6997017660107822e-06 5.645775722281037e-05 0.9999752214928864 0.9998240904890738 1.0005899631157378 -7.670599725552021e-10 -3.187373365153252e-05 -3.917188271456569e-05 -2.5855864177570637e-10 -1.025274636743629e-10 -4.999495752862795e-08 2.482231371592031e-05 1.77316711652881e-05 0.0005910058924283432
3.022 1.0000000003469516 0.999841789023324 0.9999999916416566 -4.55925248550724e-12 -5.6613568390914355e-12 9.427778089236776e-09 8.239244670980787e-12 -7.57803610092991e-11 -5.100779243538542e-08 2.7497466267372175e-09 3.385828095813125e-07 8.537806069190911e-08 0.9999995737130809 0.9998414850801522 1.0000101548923337 1.5428774813711574e-10 -6.085094702675958e-07 -6.097650478453353e-07 1.6007759064159398e-10 -1.2379539383593223e-10 -5.017048052662477e-08 4.262866712978868e-07 3.06413016826561e-07 1.0154822304835645e-05 1.0000000011185475 0.9998417903696746 0.9999999786412375 1.5624364179592872e-10 1.4400281204979296e-09 1.4399783879668164e-09 1.6254759396955277e-10 -1.2523350279901577e-10 -5.016543635287209e-08 1.2205562331779474e-09 3.365960113528623e-08 3.0171587019734694e-08 0.9999959352669745 0.9998388861884308 1.000096784014788 1.2461699044319997e-10 -5.747238570970975e-06 -5.866956393166488e-06 1.3472177213795402e-10 -1.1019086403520712e-10 -5.0219733885742326e-08 4.064804426776506e-06 2.9041350773247536e-06 9.678563656627387e-05 0.999997996360644 0.9998403581163227 1.0000476938218128 -1.2849670050535487e-09 -8.581308029424986e-07 -6.770022650370553e-06 -2.6083634353488222e-11 -6.962296159323072e-11 -5.21492225968997e-08 2.3128035509424064e-06 1.6586631808833568e-06 5.5061195078269775e-05 0.9999752833631014 0.9998241347014626 1.0005884899962858 -7.657610921322548e-10 -3.179414764536851e-05 -3.9074073763633885e-05 -2.575631457551802e-10 -1.043480803892552e-10 -5.092215916110254e-08 2.4760334087875146e-05 1.768738797852607e-05 0.0005895301764033428
3.032 1.0000000002782734 0.9998417889945117 0.9999999932767563 -7.164582617957296e-12 -2.6955934645455464e-12 6.8623930071897216e-09 4.0037290556839e-12 -7.637417947275257e-11 -5.1833702160701695e-08 2.9973729634926323e-09 3.385966537198874e-07 7.780199919965373e-08 0.9999995737237526 0.9998414851071039 1.0000101546390885 1.5404597962723722e-10 -6.084942538038355e-07 -6.097498627193913e-07 1.600323428144663e-10 -1.2527548151977065e-10 -5.1111630799306217e-08 4.262760053574044e-07 3.0641132376880663e-07 1.0154574083862872e-05 1.0000000011185675 0.9998417903890154 0.999999978641861 1.5601016878930177e-10 1.4400355664276222e-09 1.439923412469095e-09 1.6251023356091114e-10 -1.2671849541228074e-10 -5.1106532981742273e-08 1.229054790491511e-09 3.374350343535356e-08 2.991644730582988e-08 0.9999959362830058 0.9998388869335161 1.0000967598223618 1.2431256093728087e-10 -5.745801965377835e-06 -5.865489929344173e-06 1.3461743227169552e-10 -1.1163374489961467e-10 -5.116133640809905e-08 4.0637883614071226e-06 2.9034072016026222e-06 9.676144941339238e-05 0.9999980459262663 0.9998403935421522 1.000046514069724 -1.2448992746172349e-09 -8.369120510943082e-07 -6.602587274591712e-06 -2.483183553135249e-11 -6.965994900952316e-11 -5.305591395530336e-08 2.2555902101539536e-06 1.6186821385617858e-06 5.369916366538811e-05 0.9999753450788372 0.9998241788038755 1.0005870205552834 -7.642059206162655e-10 -3.171476037153645e-05 -3.897650910764054e-05 -2.5668114981336964e-10 -1.0618055717736918e-10 -5.186560585078508e-08 2.4698509222529283e-05 1.7643215374114502e-05 0.0005880581452124017
3.042 1.0000000002281635 0.9998417889792842 0.9999999944725448 -8.991945162489961e-12 2.676446719488483e-14 5.043289289718721e-09 -1.877145294475167e-13 -7.696619986936874e-11 -5.267496409842435e-08 3.274175742688791e-09 3.386103924314125e-07 6.96716689850597e-08 0.9999995737344265 0.999841485134429 1.000010154385872 1.5410904164770324e-10 -6.084790579926696e-07 -6.097347303528215e-07 1.5985044366217287e-10 -1.2677382384467921e-10 -5.206953490599691e-08 4.262653339069101e-07 3.064095854227015e-07 1.0154326355908907e-05 1.0000000011185906 0.9998417904087306 0.9999999786425072 1.5608166686599918e-10 1.440022955346377e-09 1.439816263277132e-09 1.6233602956191923e-10 -1.282215327184458e-10 -5.2064386065950534e-08 1.2293955371908133e-09 3.382692367872007e-08 2.982821909300319e-08 0.9999959372987856 0.9998388876787943 1.0000967356360058 1.2431130170362886e-10 -5.74436573938467e-06 -5.86402388530318e-06 1.3437736946061333e-10 -1.1309467784489174e-10 -5.211967382544263e-08 4.062772565189214e-06 2.902679491245656e-06 9.67372683544219e-05 0.999998094265906 0.999840428092602 1.0000453634955087 -1.205943745590392e-09 -8.162182036370967e-07 -6.439287076502764e-06 -2.371802880493832e-11 -6.975930619671043e-11 -5.3977360415051157e-08 2.199791681739104e-06 1.5797335648117382e-06 5.237081158824327e-05 0.9999754066404791 0.9998242227965934 1.000585554783495 -7.623641903547582e-10 -3.163557134020008e-05 -3.8879188106067254e-05 -2.559304729729595e-10 -1.080241906277831e-10 -5.2825565033945087e-08 2.4636838743817092e-05 1.7599153084826918e-05 0.0005865897897188254
3.052 1.0000000001910954 0.9998417889737 0.9999999953600418 -9.969031401085076e-12 2.321343423003109e-12 3.780885121947873e-09 -3.497951170773741e-12 -7.755641432395146e-11 -5.353195445903254e-08 3.481383961282726e-09 3.3862378789450356e-07 6.278403886206002e-08 0.9999995737451013 0.9998414851621343 1.0000101541326418 1.5446510176685228e-10 -6.084638781052738e-07 -6.097195764417983e-07 1.5953327583446748e-10 -1.2828951776547925e-10 -5.304446596781842e-08 4.2625464627627474e-07 3.0640778886625586e-07 1.0154079285225627e-05 1.000000001118614 0.9998417904288252 0.9999999786431333 1.5644624387974054e-10 1.4399948549394356e-09 1.439731268326885e-09 1.620264008430083e-10 -1.2974216660707559e-10 -5.303926814792584e-08 1.2197972397506807e-09 3.390977654505727e-08 2.995506222846562e-08 0.9999959383143128 0.9998388884242708 1.0000967114556745 1.2460245157039474e-10 -5.742929887671054e-06 -5.862558186286991e-06 1.3400261750215977e-10 -1.1457258375484454e-10 -5.309501868495499e-08 4.061757032046557e-06 2.90195194219049e-06 9.671309342902215e-05 0.9999981414098369 0.9998404617893029 1.0000442413787045 -1.1680410811016456e-09 -7.960362664415622e-07 -6.280020168402488e-06 -2.2734237311968223e-11 -6.991721254999598e-11 -5.4913862194144524e-08 2.1453730668550164e-06 1.54179300483144e-06 5.107530820248748e-05 0.9999754680484105 0.9998242666798971 1.000584092671717 -7.60244542267323e-10 -3.1556580051722116e-05 -3.8782110075344004e-05 -2.5531048396117366e-10 -1.098771336840839e-10 -5.380230858980883e-08 2.457532226143758e-05 1.7555200832802483e-05 0.0005851251007779817
3.062 1.0000000001630187 0.9998417889748713 0.9999999960348074 -1.0114025006294141e-11 4.082398478427361e-12 2.916248142595395e-09 -5.27827330735972e-12 -7.814456178407547e-11 -5.440505727433596e-08 3.5690641853098912e-09 3.386367558018007e-07 5.916264210526113e-08 0.9999995737557755 0.9998414851902239 1.0000101538793769 1.550454812655754e-10 -6.084487022087316e-07 -6.097043380863808e-07 1.5911098291661576e-10 -1.2982079384292096e-10 -5.40367001547811e-08 4.262439319803155e-07 3.064059061116229e-07 1.0153832704129775e-05 1.0000000011186376 0.9998417904493045 0.9999999786437175 1.570349109856303e-10 1.4399627045464925e-09 1.439731074628118e-09 1.6161174269374015e-10 -1.312785202160758e-10 -5.4031455696287664e-08 1.2019189824772785e-09 3.399190702675488e-08 3.0260549554049334e-08 0.9999959393295857 0.9998388891699513 1.000096687281347 1.2511706706934304e-10 -5.7414943991024975e-06 -5.861092769208922e-06 1.335238198194462e-10 -1.1606638411374884e-10 -5.408764734472661e-08 4.060741746579681e-06 2.9012245420373712e-06 9.668892455646098e-05 0.9999981873875872 0.9998404946533533 1.0000431470165714 -1.1311836195606457e-09 -7.763535590265515e-07 -6.1246873523029615e-06 -2.1852842972529908e-11 -7.012975978794343e-11 -5.58657253120532e-08 2.0923003002047936e-06 1.504836603368942e-06 4.981184294703442e-05 0.9999755293030139 0.9998243104540656 1.000582634210793 -7.579127121978464e-10 -3.1477786000852705e-05 -3.868527434532287e-05 -2.5479184743033486e-10 -1.117384074734684e-10 -5.479611266606666e-08 2.451395937477832e-05 1.7511358332373013e-05 0.0005836640691499193
3.072 1.000000000141078 0.9998417889807639 0.9999999965637472 -9.541533389626703e-12 5.2853013510449025e-12 2.32531140504309e-09 -5.1905049017074455e-12 -7.873004132147925e-11 -5.529466383515767e-08 3.5224044246695293e-09 3.386493968534543e-07 5.992906723141784e-08 0.999999573766447 0.9998414852187039 1.0000101536260761 1.5573428969416103e-10 -6.084335210008176e-07 -6.096890127954747e-07 1.586365233424129e-10 -1.3136700850110308e-10 -5.5046518434358835e-08 4.2623319285092253e-07 3.0640391181977203e-07 1.0153586132919494e-05 1.000000001118659 0.9998417904701744 0.9999999786442607 1.5773204609812504e-10 1.4399366904806236e-09 1.4398181411367001e-09 1.611449708830953e-10 -1.3282984860767095e-10 -5.504122936590577e-08 1.1808801005258108e-09 3.407317012640202e-08 3.062986658201422e-08 0.9999959403446034 0.9998388899158412 1.0000966631130204 1.2573950458090834e-10 -5.7400592635291004e-06 -5.859627631487968e-06 1.3299290723615203e-10 -1.175746208287704e-10 -5.5097840478757385e-08 4.059726696825511e-06 2.90049728020543e-06 9.666476155003269e-05 0.999998232227962 0.9998405267053345 1.0000420797236318 -1.0954075789078776e-09 -7.571577146707269e-07 -5.973191994693256e-06 -2.10334160611288e-11 -7.039288808775391e-11 -5.68332623300804e-08 2.0405401431889902e-06 1.4688411002484837e-06 4.8579624978329956e-05 0.9999755904046697 0.9998243541193778 1.0005811793916077 -7.554804329819304e-10 -3.139918868524351e-05 -3.8588680307699854e-05 -2.5432404107667717e-10 -1.1360685826354762e-10 -5.5807257572729954e-08 2.445274968563084e-05 1.7467625299470616e-05 0.0005822066855286579
3.082 1.0000000001233291 0.9998417889899955 0.9999999969920843 -8.426124465314946e-12 5.970161467353882e-12 1.9166779531609555e-09 -3.287209196809144e-12 -7.931289690632865e-11 -5.620117449862557e-08 3.3512032737820146e-09 3.386619666778794e-07 6.443484246211124e-08 0.9999995737771158 0.9998414852475803 1.0000101533727501 1.5641175998772083e-10 -6.08418331115796e-07 -6.096736605082903e-07 1.5816282063941816e-10 -1.3292669579480015e-10 -5.6074204961101804e-08 4.262224472668249e-07 3.0640179750494593e-07 1.0153339048820209e-05 1.0000000011186778 0.9998417904914407 0.9999999786447715 1.5841808180161363e-10 1.4399198581693543e-09 1.4399328563603808e-09 1.6067871139489108e-10 -1.3439444870888442e-10 -5.606887338369582e-08 1.163308647158191e-09 3.415349045164814e-08 3.09252273563099e-08 0.9999959413593638 0.9998388906619469 1.0000966389507029 1.2635074932508536e-10 -5.738624477546918e-06 -5.8581628325734565e-06 1.3246288417132574e-10 -1.1909619656684535e-10 -5.6125882643829165e-08 4.05871188444721e-06 2.89977015626523e-06 9.664060425521415e-05 0.9999982759590577 0.999840557965322 1.00004103883123 -1.0607548490933296e-09 -7.38436678439078e-07 -5.82543989770561e-06 -2.0242096648548336e-11 -7.070328941064882e-11 -5.781679242439607e-08 1.9900601852849e-06 1.433783831772008e-06 4.737788296360964e-05 0.9999756513537598 0.9998243976761122 1.0005797282050795 -7.530628377761084e-10 -3.132078761035376e-05 -3.849232741865066e-05 -2.5385740728548236e-10 -1.1548132994149093e-10 -5.683602786924798e-08 2.43916928101378e-05 1.7424001460372247e-05 0.0005807529406846228
3.092 1.000000000108487 0.9998417890016541 0.9999999973495184 -6.939514016312979e-12 6.21174273765547e-12 1.626238699158319e-09 -2.7814419460796528e-14 -7.989217734390778e-11 -5.712499959201152e-08 3.0842951458760603e-09 3.386748026184645e-07 7.084657016000009e-08 0.999999573787782 0.9998414852768598 1.0000101531194039 1.570057598433282e-10 -6.084031351582427e-07 -6.096583567114326e-07 1.5772120557099142e-10 -1.3449860575503319e-10 -5.71200487533914e-08 4.2621172209611527e-07 3.063995720150257e-07 1.0153091193763654e-05 1.000000001118694 0.9998417905131108 0.9999999786452565 1.5902095769607713e-10 1.4399093803012943e-09 1.439999543337414e-09 1.6024469290213403e-10 -1.3597155748976478e-10 -5.7114676662414475e-08 1.154253889438235e-09 3.423286146097798e-08 3.105146381426566e-08 0.9999959423738686 0.9998388914082748 1.0000966147943988 1.2687875298943965e-10 -5.737190043793791e-06 -5.8566984480604795e-06 1.3196461067566122e-10 -1.206296489363742e-10 -5.7172062438771237e-08 4.057697324323492e-06 2.8990431802998887e-06 9.661645268039569e-05 0.9999983186082839 0.9998405884529012 1.0000400236871139 -1.0272260330393572e-09 -7.201787002229431e-07 -5.681339156332836e-06 -1.947074647100398e-11 -7.105730159832301e-11 -5.881664142289561e-08 1.940828834219994e-06 1.3996427240091855e-06 4.620586476484758e-05 0.9999757121506647 0.9998244411245479 1.000578280642145 -7.507279563941429e-10 -3.124258228836546e-05 -3.839621515167369e-05 -2.533633506895053e-10 -1.1736049656033592e-10 -5.788271249094799e-08 2.4330788380490644e-05 1.738048655268071e-05 0.0005793028255831687
3.102 1.0000000000957254 0.9998417890151569 0.9999999976551699 -5.1993569970161035e-12 6.086662485509241e-12 1.4109260238960288e-09 3.797178172502886e-12 -8.046787617793893e-11 -5.8066559646999315e-08 2.7688425625832296e-09 3.3868823855492716e-07 7.728052748532523e-08 0.9999995737984461 0.9998414853065506 1.0000101528660372 1.575128530777977e-10 -6.083879361610718e-07 -6.09643137562393e-07 1.5731585519068234e-10 -1.3608149930690758e-10 -5.818434190389535e-08 4.262010368981828e-07 3.063972484848878e-07 1.0152842677343165e-05 1.0000000011187085 0.9998417905351921 0.999999978645714 1.595369498754293e-10 1.4399022811764018e-09 1.4399816265028378e-09 1.5984675873139796e-10 -1.3755944532923285e-10 -5.817893146540565e-08 1.1547807518159452e-09 3.431129249545348e-08 3.09939701047422e-08 0.9999959433881185 0.9998388921548331 1.0000965906441062 1.2731982207386303e-10 -5.735755965348205e-06 -5.855234513498402e-06 1.315022265415905e-10 -1.2217374606425196e-10 -5.8236672055679144e-08 4.056683033958638e-06 2.898316365271046e-06 9.65923069814191e-05 0.9999983602023773 0.9998406181871761 1.0000390336550369 -9.94760980622176e-10 -7.023723234489291e-07 -5.540800032040414e-06 -1.873978538827665e-11 -7.145160938699683e-11 -5.98331415536315e-08 1.8928152870873136e-06 1.3663962714075508e-06 4.5062836846529576e-05 0.9999757727957652 0.9998244844649641 1.0005768366937566 -7.484760305214349e-10 -3.116457223346839e-05 -3.830034294208652e-05 -2.5284054576028933e-10 -1.1924307210940966e-10 -5.894760532057983e-08 2.4270036034554118e-05 1.733708031841635e-05 0.0005778563313479663
3.112 1.0000000000845253 0.9998417890301382 0.9999999979212704 -3.2682836139692807e-12 5.647717269328064e-12 1.2429493895199169e-09 7.2288319735870914e-12 -8.103902933136019e-11 -5.902628568880274e-08 2.4734786649955404e-09 3.387025335156681e-07 8.228708499307633e-08 0.9999995738091099 0.99984148533666 1.0000101526126428 1.5797123180783267e-10 -6.083727327100812e-07 -6.09627977032025e-07 1.5693743483607578e-10 -1.376740396414811e-10 -5.926738148192186e-08 4.261903925850487e-07 3.063948301813056e-07 1.0152593800656448e-05 1.000000001118723 0.9998417905576921 0.9999999786461379 1.600039315762805e-10 1.4398999426909419e-09 1.4399053944758375e-09 1.594760351650798e-10 -1.3915687195565833e-10 -5.926193476176039e-08 1.162219418156183e-09 3.4388763498561943e-08 3.0806473138890083e-08 0.9999959444021143 0.999838892901629 1.0000965664998163 1.2771313778521462e-10 -5.734322240701409e-06 -5.8537710027388374e-06 1.3106623561947512e-10 -1.23727576532076e-10 -5.932000888841549e-08 4.0556690208569575e-06 2.897589717220632e-06 9.65681673109441e-05 0.9999984007674172 0.9998406471867815 1.00003806811438 -9.632648357646565e-10 -6.850063727445898e-07 -5.403734873402641e-06 -1.8083040361895377e-11 -7.188262943515656e-11 -6.086663239214158e-08 1.845989490092015e-06 1.3340235067488288e-06 4.39480835133918e-05 0.9999758332894417 0.9998245276976382 1.0005753963508839 -7.462660360373252e-10 -3.108675695719215e-05 -3.820471016479139e-05 -2.5230041403982765e-10 -1.211274963940669e-10 -6.003100370323743e-08 2.4209435402518765e-05 1.729378249385054e-05 0.0005764134490948914
3.122 1.0000000000745657 0.9998417890463766 0.9999999981557566 -1.204630355941146e-12 4.9212728088157344e-12 1.1050751972852805e-09 9.353700637759752e-12 -8.160517905397423e-11 -6.000462016786384e-08 2.286101562160259e-09 3.387178237511254e-07 8.486852590591119e-08 0.9999995738197729 0.999841485367195 1.0000101523592189 1.5840256453022308e-10 -6.083575207582241e-07 -6.096128131899379e-07 1.5658262309027271e-10 -1.3927467635607113e-10 -6.036946860370265e-08 4.261797724314775e-07 3.0639230765681517e-07 1.0152344772544175e-05 1.0000000011187369 0.999841790580618 0.9999999786465255 1.604436404055679e-10 1.4399065105059469e-09 1.4398323723730037e-09 1.591290557856006e-10 -1.4076268456875666e-10 -6.036398782692214e-08 1.1727798157614393e-09 3.446523515583961e-08 3.0560569226777385e-08 0.9999959454158566 0.9998388936486705 1.0000965423615265 1.2808064705270139e-10 -5.7328888656455555e-06 -5.8523078540602534e-06 1.306530993618602e-10 -1.252892418849727e-10 -6.042237431316049e-08 4.05465527729129e-06 2.8968632312494087e-06 9.654403367667147e-05 0.9999984403288406 0.9998406754698945 1.0000371264597925 -9.326652596805902e-10 -6.680699481058324e-07 -5.2700580947049e-06 -1.7523574506343377e-11 -7.23469415101897e-11 -6.191746081076323e-08 1.8003221042124338e-06 1.3025039757957834e-06 4.286090625063339e-05 0.9999758936320721 0.9998245708228483 1.0005739596045229 -7.440738307644416e-10 -3.1009135968967125e-05 -3.810931615973038e-05 -2.517477684161683e-10 -1.230127488455458e-10 -6.113321086377695e-08 2.4148986099846032e-05 1.725059280467373e-05 0.0005749741697913782
3.132 1.0000000000656493 0.9998417890637381 0.9999999983640003 8.794025229594079e-13 3.924291149026617e-12 9.870564859507867e-10 9.508797364336108e-12 -8.2165564904842e-11 -6.100201727496725e-08 2.2818457406150927e-09 3.3873409484237214e-07 8.444619010567438e-08 0.9999995738304354 0.9998414853981631 1.0000101521057767 1.5876994811814957e-10 -6.083422981682164e-07 -6.095975990156567e-07 1.5626340386834028e-10 -1.4088219695106837e-10 -6.149090887154999e-08 4.2616915319698064e-07 3.0638966720404276e-07 1.0152095594806023e-05 1.0000000011187506 0.9998417906039772 0.9999999786468882 1.608191742025631e-10 1.4399241258494874e-09 1.4398102576985692e-09 1.5881776585675097e-10 -1.4237538045633223e-10 -6.148539616545785e-08 1.1839151142705409e-09 3.4540693771998464e-08 3.0301452779353916e-08 0.9999959464293451 0.9998388943959642 1.0000965182292454 1.2838536856077647e-10 -5.731455837718999e-06 -5.8508450195357135e-06 1.3027467232401545e-10 -1.2685756828264966e-10 -6.154407354652175e-08 4.05364178611682e-06 2.8961368956181915e-06 9.651990595238691e-05 0.9999984789114584 0.9998407030542439 1.0000362081008307 -9.029559234066755e-10 -6.51552421958822e-07 -5.1396861826994495e-06 -1.7061770419911854e-11 -7.284149383923092e-11 -6.298598136003157e-08 1.7557844886744869e-06 1.2718177251619236e-06 4.18006233868379e-05 0.9999759538240335 0.99982461384087 1.0005725264457044 -7.419348402046869e-10 -3.0931708781170677e-05 -3.801416028310486e-05 -2.511716194940365e-10 -1.2489721139147093e-10 -6.225453433163094e-08 2.4088687731872516e-05 1.72075109693108e-05 0.0005735384842817664
3.142 1.000000000057653 0.9998417890821418 0.9999999985498955 2.8019643007506203e-12 2.6908135247027283e-12 8.830855394023222e-10 7.421503379007966e-12 -8.27192341196749e-11 -6.201894280320975e-08 2.4642280265129635e-09 3.387511691191344e-07 8.090107498133526e-08 0.999999573841097 0.9998414854295712 1.0000101518523412 1.5898801510020224e-10 -6.083270697733451e-07 -6.095823354806634e-07 1.5599831390337065e-10 -1.424951463676424e-10 -6.263201242226069e-08 4.2615851769522375e-07 3.063869014927472e-07 1.0151846188864574e-05 1.0000000011187635 0.9998417906277767 0.9999999786472517 1.6104534596064297e-10 1.439947859372064e-09 1.439837827997053e-09 1.5856050296878673e-10 -1.4399342671452483e-10 -6.262646943797745e-08 1.1946954667241819e-09 3.461517097093745e-08 3.004175268801052e-08 0.9999959474425799 0.9998388951435172 1.000096494102997 1.2854199450448606e-10 -5.730023162056066e-06 -5.849382499848886e-06 1.2994990931411064e-10 -1.2843127928376608e-10 -6.268541692779761e-08 4.0526285323607426e-06 2.8954107003275075e-06 9.649578402131985e-05 0.9999985165394716 0.9998407299571227 1.0000353124616057 -8.741897949829556e-10 -6.35443435566235e-07 -5.012537690743514e-06 -1.6680959359068084e-11 -7.3363112262903e-11 -6.407255558630506e-08 1.7123487003521198e-06 1.2419453016429048e-06 4.0766570017352956e-05 0.9999760138657013 0.9998246567519793 1.000571096865498 -7.39933079439417e-10 -3.085447491544005e-05 -3.7919241940694855e-05 -2.505530362287494e-10 -1.2677951779847533e-10 -6.33952863651217e-08 2.4028539905990803e-05 1.716453670762648e-05 0.0005721063834474376
3.152 1.0000000000504923 0.9998417891015344 0.9999999987164849 4.3598884687822896e-12 1.2927258972468355e-12 7.900631970730593e-10 3.260482822571936e-12 -8.326584756611398e-11 -6.305587499819446e-08 2.7581998244355706e-09 3.3876871410504193e-07 7.467473185925153e-08 0.999999573851759 0.9998414854614276 1.000010151598947 1.5898194237593676e-10 -6.083118471031292e-07 -6.095670639531945e-07 1.5579602068108627e-10 -1.441120291083281e-10 -6.379309319326616e-08 4.261478616310947e-07 3.0638401171377096e-07 1.0151596590231982e-05 1.000000001118777 0.9998417906520246 0.9999999786476501 1.610475506990595e-10 1.439966434089028e-09 1.4398739517160883e-09 1.5836643526886113e-10 -1.4561579307207243e-10 -6.378752222872582e-08 1.2046631385844117e-09 3.468870067034866e-08 2.9786794509217432e-08 0.9999959484555617 0.999838895891338 1.0000964699828159 1.2847592885857629e-10 -5.728590849569763e-06 -5.847920336344717e-06 1.296872698757954e-10 -1.3000868989143555e-10 -6.384671952556669e-08 4.051615512652664e-06 2.8946846436679154e-06 9.647166790231245e-05 0.9999985532364843 0.9998407561953992 1.0000344389804239 -8.464205881029626e-10 -6.197328909413361e-07 -4.888533192148932e-06 -1.636354177199257e-11 -7.39083941913413e-11 -6.51775533423272e-08 1.6699874961437668e-06 1.2128677521188112e-06 3.97580979047777e-05 0.9999760737574523 0.9998246995564519 1.0005696708550016 -7.38143236054855e-10 -3.077743389985707e-05 -3.782456058070612e-05 -2.498818868356581e-10 -1.2865818189386786e-10 -6.455578449786647e-08 2.396854224239271e-05 1.7121669748544314e-05 0.0005706778583441042
3.162 1.0000000000441027 0.9998417891218775 0.999999998866292 5.4071657603460046e-12 -1.6071188823127806e-13 7.064535942544608e-10 -2.4035217545701115e-12 -8.380418135670503e-11 -6.411330407359273e-08 3.066598473594044e-09 3.3878628433230966e-07 6.690183830825492e-08 0.9999995738624229 0.9998414854937411 1.0000101513456263 1.587484726045012e-10 -6.082966406446983e-07 -6.095518264456269e-07 1.5564718484513297e-10 -1.4573163571221659e-10 -6.497447077452242e-08 4.2613719009823195e-07 3.063809984571178e-07 1.0151347014061048e-05 1.0000000011187928 0.9998417906767293 0.9999999786481154 1.6082256687584837e-10 1.4399690965814566e-09 1.4398762965093061e-09 1.58225684156292e-10 -1.4724090379166314e-10 -6.496887344818547e-08 1.2124726237127253e-09 3.476123587113897e-08 2.956605689521666e-08 0.999995949468293 0.9998388966394353 1.000096445868731 1.2818368004317226e-10 -5.7271589110330645e-06 -5.846458571290006e-06 1.294775785709418e-10 -1.3158851033617777e-10 -6.502830037031274e-08 4.050602735579394e-06 2.8939587315205653e-06 9.644755773292872e-05 0.9999985890255209 0.9998407817855267 1.0000335871094277 -8.196426284377782e-10 -6.044109389087331e-07 -4.767595200690134e-06 -1.6099685504362496e-11 -7.447456755924352e-11 -6.630135255015278e-08 1.6286743238400933e-06 1.1845666141411496e-06 3.877457510744061e-05 0.9999761334996615 0.9998247422545639 1.000568248405334 -7.365695644690673e-10 -3.070058526300405e-05 -3.7730115655666935e-05 -2.491656041127623e-10 -1.305322036637943e-10 -6.573635151502146e-08 2.390869437527197e-05 1.7078909830785847e-05 0.0005692529001835446
3.172 1.0000000000384226 0.9998417891431347 0.9999999990014642 5.902123460989272e-12 -1.5415402036561698e-12 6.315205296236824e-10 -8.69949564256916e-12 -8.433382648353004e-11 -6.51917319487998e-08 3.3107437663670353e-09 3.3880340344880866e-07 5.9512596064775086e-08 0.9999995738730906 0.9998414855265201 1.000010151092399 1.5836819098130607e-10 -6.082814525726293e-07 -6.095366317644625e-07 1.5553204414284478e-10 -1.4735227338986788e-10 -6.617646845711922e-08 4.261265093064519e-07 3.063778501725723e-07 1.0151097751056691e-05 1.000000001118813 0.9998417907019002 0.9999999786486674 1.6045042548024042e-10 1.4399538994578292e-09 1.4398365736166213e-09 1.5811868521748566e-10 -1.4886715541679477e-10 -6.617084731598037e-08 1.2155408116645304e-09 3.4832597527361627e-08 2.9442591212305466e-08 0.999995950480775 0.9998388973878176 1.0000964217607609 1.2774596120472776e-10 -5.725727348520462e-06 -5.844997213332872e-06 1.2930129253458957e-10 -1.3316929399126677e-10 -6.623048389284894e-08 4.049590214095274e-06 2.8932329713325366e-06 9.642345364288837e-05 0.9999986239290378 0.9998408067435525 1.000032756314256 -7.937736669189573e-10 -5.894679652065192e-07 -4.649648092861085e-06 -1.588215378077551e-11 -7.505866667188387e-11 -6.744433898639855e-08 1.5883832980579422e-06 1.157023895979175e-06 3.781538534262311e-05 0.999976193092705 0.9998247848465901 1.0005668295076224 -7.351339099204525e-10 -3.062392852673929e-05 -3.763590658698154e-05 -2.4842143514261606e-10 -1.3239948387594528e-10 -6.69373146557248e-08 2.384899594535871e-05 1.7036256697291608e-05 0.0005678315001948135
3.182 1.0000000000333884 0.9998417891652688 0.9999999991238121 5.88730282283295e-12 -2.7299855521848163e-12 5.648022762613068e-10 -1.460224494617154e-11 -8.485360332411598e-11 -6.62916733911887e-08 3.439532558990666e-09 3.388196748238529e-07 5.49992739385697e-08 0.9999995738837627 0.9998414855597733 1.0000101508392687 1.5795364913983663e-10 -6.082662748451863e-07 -6.09521450457099e-07 1.5543896285315252e-10 -1.489727845631589e-10 -6.739941506757961e-08 4.261158198616778e-07 3.0637454152692884e-07 1.0150848978967979e-05 1.000000001118838 0.9998417907275451 0.9999999786493105 1.6004353404891453e-10 1.4399286302992062e-09 1.4397835055239637e-09 1.580336760708058e-10 -1.504931833995366e-10 -6.739377168290058e-08 1.2113560492261715e-09 3.490252217082866e-08 2.9480597520692052e-08 0.9999959514930089 0.9998388981364936 1.0000963976589081 1.2727477271354123e-10 -5.724296153399164e-06 -5.8435362338738505e-06 1.2914702462362853e-10 -1.347496256919688e-10 -6.74535990434103e-08 4.048577955344597e-06 2.8925073653699295e-06 9.639935564610966e-05 0.999998657968937 0.9998408310851292 1.000031946073704 -7.687042436886318e-10 -5.748945836508374e-07 -4.534618057988246e-06 -1.569064402343155e-11 -7.565782628768388e-11 -6.860690731885086e-08 1.5490891673660096e-06 1.1302220527846246e-06 3.6879927297517334e-05 0.9999762525369559 0.9998248273328061 1.000565414153001 -7.337262204125038e-10 -3.0547463203286265e-05 -3.7541932760658045e-05 -2.476586258185194e-10 -1.3425900115447458e-10 -6.815900735412656e-08 2.3789446588828223e-05 1.6993710087539053e-05 0.0005664136495056022
3.192 1.0000000000289302 0.9998417891882373 0.9999999992348073 5.418661871773443e-12 -3.632738258371889e-12 5.057551537766048e-10 -1.91029747881492e-11 -8.536263996296384e-11 -6.741365482990558e-08 3.4284129998452774e-09 3.3883488742628264e-07 5.520702493791076e-08 0.9999995738944397 0.9998414855935084 1.0000101505862307 1.5757121150544485e-10 -6.082510942619958e-07 -6.095062453426045e-07 1.5537548244428522e-10 -1.5059180470823496e-10 -6.864364402898974e-08 4.261051173848865e-07 3.0637104406076295e-07 1.0150600636172342e-05 1.0000000011188674 0.9998417907536722 0.9999999786500392 1.596686142492317e-10 1.4399063784284584e-09 1.4397546539617534e-09 1.5797834835083972e-10 -1.5211754234397192e-10 -6.863798053670169e-08 1.1996223356895012e-09 3.497079366701611e-08 2.9689976455545938e-08 0.9999959525049946 0.9998388988854706 1.000096373563166 1.2683609301527227e-10 -5.722865313133903e-06 -5.842075595646709e-06 1.2902253144333691e-10 -1.3632789476674643e-10 -6.869797971685714e-08 4.047565955501475e-06 2.8917819080782028e-06 9.637526365123733e-05 0.9999986911665795 0.9998408548255218 1.0000311558794115 -7.443745052398558e-10 -5.606816346719839e-07 -4.422433079943065e-06 -1.5483943862860314e-11 -7.626939868803453e-11 -6.978946041749904e-08 1.5107672851368827e-06 1.1041439673806885e-06 3.596761413232186e-05 0.9999763118327846 0.9998248697134832 1.0005640023326143 -7.322831102853999e-10 -3.047118880204841e-05 -3.7448193555636726e-05 -2.4686720019120454e-10 -1.3610920017008044e-10 -6.940176823849087e-08 2.3730045930672614e-05 1.695126973287402e-05 0.0005649993391521302
3.202 1.000000000024976 0.9998417892119977 0.9999999993355728 4.508265485415064e-12 -4.183938069301745e-12 4.5355867460951494e-10 -2.1389295456496937e-11 -8.585975343085998e-11 -6.855821499438381e-08 3.277677833418035e-09 3.3884907596083566e-07 5.974778645404498e-08 0.9999995739051204 0.9998414856277321 1.0000101503332786 1.5719676320038668e-10 -6.082359028682752e-07 -6.094910039954768e-07 1.5536255852481488e-10 -1.5220751375979439e-10 -6.990949426604672e-08 4.2609439848034195e-07 3.063673420879681e-07 1.0150352459690929e-05 1.000000001118901 0.9998417907802882 0.9999999786508476 1.5930189001696943e-10 1.4398953861191034e-09 1.439762622089296e-09 1.57973454672154e-10 -1.537387132704625e-10 -6.990381213651955e-08 1.1833447771017338e-09 3.503736423793606e-08 3.00015277449177e-08 0.9999959535167311 0.9998388996347567 1.0000963494735262 1.2640567246087215e-10 -5.721434818935209e-06 -5.840615286303222e-06 1.2894923922169039e-10 -1.3790290386357176e-10 -6.996396492765307e-08 4.046554203120427e-06 2.8910565895529496e-06 9.635117756508732e-05 0.9999987235427978 0.999840877979619 1.0000303852355577 -7.208155410541607e-10 -5.468201871514252e-07 -4.313022925012994e-06 -1.520908768787503e-11 -7.689023747632823e-11 -7.099240996511197e-08 1.4733935939939427e-06 1.078772942141164e-06 3.50778732573039e-05 0.9999763709805618 0.9998249119888942 1.000562594037629 -7.308317175429455e-10 -3.0395104837269392e-05 -3.73546883763017e-05 -2.4602412620919626e-10 -1.3794859356397276e-10 -7.066594144470216e-08 2.3670793587151406e-05 1.6908935358698205e-05 0.0005635885601914405
3.212 1.0000000000214568 0.9998417892365083 0.9999999994268929 3.12894991951103e-12 -4.337737767180647e-12 4.070924043485919e-10 -2.1001198197019644e-11 -8.634388416047144e-11 -6.972590342468611e-08 3.0116288556033615e-09 3.388625098289392e-07 6.641199452523906e-08 0.9999995739158033 0.9998414856624528 1.0000101500804148 1.5674188543314557e-10 -6.082207015129246e-07 -6.094757482007106e-07 1.554151555869225e-10 -1.5381850554540288e-10 -7.11973092046788e-08 4.2608366588459073e-07 3.063634419516241e-07 1.0150104140182037e-05 1.0000000011189376 0.9998417908074012 0.9999999786517387 1.5885436870992808e-10 1.4398947544540164e-09 1.439785269924432e-09 1.5803418297266244e-10 -1.553550203119058e-10 -7.119161022621097e-08 1.1677472379673647e-09 3.5102375670267676e-08 3.02998269736746e-08 0.999995954528218 0.9998389003843586 1.0000963253899904 1.2589486500295247e-10 -5.7200046716913965e-06 -5.839155327928072e-06 1.289418968364053e-10 -1.3947280633352177e-10 -7.125189898967365e-08 4.045542687573951e-06 2.8903314024842202e-06 9.632709737413572e-05 0.9999987551179113 0.9998409005619423 1.0000296336585681 -6.981248409200341e-10 -5.333015370030633e-07 -4.206319108001947e-06 -1.4824214120794516e-11 -7.751784344457456e-11 -7.221617653338336e-08 1.4369446235427676e-06 1.0540926979013912e-06 3.421014624656907e-05 0.9999764299806554 0.9998249541593102 1.0005611892592428 -7.294648310979796e-10 -3.031921083375077e-05 -3.726141666173301e-05 -2.451127907199018e-10 -1.3977577689289287e-10 -7.195187647700308e-08 2.361168917503622e-05 1.6866706691000112e-05 0.0005621813037931754
3.222 1.0000000000183116 0.9998417892617348 0.9999999995092489 1.2820078113760308e-12 -4.060400911457762e-12 3.650612131665419e-10 -1.7924601198243028e-11 -8.681433536304875e-11 -7.091728244818037e-08 2.679229344925194e-09 3.388756150848751e-07 7.29149889233577e-08 0.9999995739264904 0.9998414856976781 1.000010149827654 1.561295749467274e-10 -6.082054978507997e-07 -6.094605126503813e-07 1.555266580228066e-10 -1.5542329970973308e-10 -7.25074376252226e-08 4.260729298737528e-07 3.063593686197941e-07 1.0149855460500147e-05 1.000000001118978 0.9998417908350192 0.9999999786527253 1.5824940143150598e-10 1.4398967408717325e-09 1.4397882306480321e-09 1.581537179022861e-10 -1.5696519126594823e-10 -7.250172335254555e-08 1.1576675882516642e-09 3.5166073933257e-08 3.048424841442597e-08 0.9999959555394557 0.9998389011342849 1.0000963013125694 1.2522638627142475e-10 -5.7185748792661376e-06 -5.837695754971865e-06 1.2899398390463487e-10 -1.41036313635902e-10 -7.25621310022485e-08 4.044531407282898e-06 2.8896063473036267e-06 9.630302313017215e-05 0.9999987859117385 0.9998409225866564 1.0000289006768168 -6.763869289039255e-10 -5.201172009074685e-07 -4.1022548306666526e-06 -1.4318486216386982e-11 -7.814954277435134e-11 -7.346119006684053e-08 1.40139749311613e-06 1.0300873736062208e-06 3.336388866837678e-05 0.9999764888334357 0.9998249962250029 1.0005597879886854 -7.282620316693286e-10 -3.0243506323945297e-05 -3.7168377863768216e-05 -2.4413916540783447e-10 -1.4158897556420962e-10 -7.32599290230359e-08 2.355273232127693e-05 1.6824583463155005e-05 0.0005607775612292886
3.232 1.0000000000154925 0.9998417892876519 0.9999999995828902 -9.290788976107648e-13 -3.335754384831023e-12 3.262019977060288e-10 -1.2592352533476792e-11 -8.726988532123614e-11 -7.21329248361682e-08 2.3559391660272842e-09 3.3888885841642413e-07 7.772417449206265e-08 0.9999995739371819 0.9998414857334174 1.0000101495750129 1.5536520457557856e-10 -6.081902987126907e-07 -6.09445311297865e-07 1.5567113321379146e-10 -1.5702039293344536e-10 -7.384023365157554e-08 4.260622042391704e-07 3.06355152839311e-07 1.014960635114248e-05 1.0000000011190233 0.9998417908631515 0.9999999786538265 1.5749292530415273e-10 1.439894939821655e-09 1.4397576422599662e-09 1.5830612113326078e-10 -1.5856818681994506e-10 -7.383450573531893e-08 1.155128357088774e-09 3.522868385002023e-08 3.051433942871731e-08 0.9999959565504457 0.999838901884545 1.0000962772412811 1.244057055159961e-10 -5.717145447843246e-06 -5.836236581410732e-06 1.290795399618192e-10 -1.4259188262402754e-10 -7.389501620842586e-08 4.043520371323359e-06 2.888881432311069e-06 9.627895487778764e-05 0.9999988159436093 0.9998409440675766 1.0000281858303317 -6.555998591828044e-10 -5.072589061868181e-07 -4.000764911794556e-06 -1.3712401340893322e-11 -7.878265049991003e-11 -7.472788946843018e-08 1.3667299077602779e-06 1.0067415182781462e-06 3.2538569721880396e-05 0.9999765475392719 0.9998250381862449 1.0005583902172153 -7.272209265872281e-10 -3.0167990840745638e-05 -3.7075571414281784e-05 -2.4312918330365973e-10 -1.4338662621465364e-10 -7.459046050118309e-08 2.3493922665804897e-05 1.6782565417848355e-05 0.0005593773237952494
3.242 1.0000000000129656 0.9998417893142435 0.9999999996479303 -3.2868033177694378e-12 -2.1812799986488277e-12 2.894801726720848e-10 -5.788586808123854e-12 -8.77092661753157e-11 -7.337341461067425e-08 2.1384270195466277e-09 3.3890263372096365e-07 8.005173722470205e-08 0.9999995739478793 0.9998414857696799 1.0000101493225064 1.545466354733364e-10 -6.081751029313834e-07 -6.094301234038878e-07 1.5582129905628214e-10 -1.5860844000678558e-10 -7.519605652554385e-08 4.260514985449324e-07 3.0635081658923956e-07 1.0149356869792048e-05 1.000000001119075 0.9998417908918074 0.9999999786550553 1.566822671337131e-10 1.4398896373862372e-09 1.4397141080067312e-09 1.5846421038788988e-10 -1.6016185806060615e-10 -7.519031643402562e-08 1.1587127290163549e-09 3.529032278643082e-08 3.041685368332409e-08 0.9999959575611891 0.9998389026351485 1.000096253176136 1.235302003662668e-10 -5.715716376407963e-06 -5.8347777864381635e-06 1.2917104919165334e-10 -1.4413798889421562e-10 -7.525091437551776e-08 4.042509592915304e-06 2.88815666803972e-06 9.625489260508512e-05 0.9999988452323776 0.9998409650181778 1.0000274886704972 -6.356604648795018e-10 -4.947185811183757e-07 -3.9017857369037405e-06 -1.3040153477098796e-11 -7.941506243321932e-11 -7.60167233820686e-08 1.3329201386919242e-06 9.840400722369595e-07 3.173367172147147e-05 0.9999766060985313 0.9998250800433067 1.0005569959361076 -7.262460544668314e-10 -3.00926639117401e-05 -3.6982996711562276e-05 -2.4211138556494044e-10 -1.4516750051055206e-10 -7.594383797794998e-08 2.3435259855589607e-05 1.6740652302527222e-05 0.0005579805827459988
3.252 1.0000000000107099 0.9998417893415045 0.9999999997044557 -5.526908803260958e-12 -6.629067217231864e-13 2.542046750409674e-10 1.5108192999842022e-12 -8.813172629214773e-11 -7.463934661426392e-08 2.1072235900158833e-09 3.38917181819015e-07 7.967168824381606e-08 0.9999995739585825 0.9998414858064745 1.0000101490701323 1.5380994791007257e-10 -6.081599035643102e-07 -6.094149099713864e-07 1.5596611402505282e-10 -1.601857753246781e-10 -7.65752712524332e-08 4.2604081254224064e-07 3.063463649111355e-07 1.0149107135841999e-05 1.0000000011191323 0.9998417909209945 0.9999999786564108 1.5595308128438596e-10 1.4398884928591748e-09 1.4396961768439402e-09 1.5861692404963133e-10 -1.617449690039057e-10 -7.656952027047236e-08 1.1652442938997648e-09 3.5350993565784086e-08 3.025259026558429e-08 0.9999959585716856 0.9998389033861032 1.000096229117132 1.2273523155075306e-10 -5.7142876580331025e-06 -5.8333193307995976e-06 1.2925767596895705e-10 -1.456732601262073e-10 -7.663019116473618e-08 4.041499079443285e-06 2.8874320598789924e-06 9.623083626648816e-05 0.9999988737964287 0.9998409854516017 1.0000268087597677 -6.164175052708931e-10 -4.824883535982056e-07 -3.8052552385802615e-06 -1.232988596863488e-11 -8.004385336174815e-11 -7.732814937214149e-08 1.2999469922742462e-06 9.619683419427552e-07 3.094868958793739e-05 0.99997666451158 0.9998251217964579 1.0005556051366458 -7.252036239730555e-10 -3.0017525059165208e-05 -3.689065313677536e-05 -2.4109779271530546e-10 -1.469304039509068e-10 -7.73204354625094e-08 2.3376743533458277e-05 1.6698843861556162e-05 0.0005565873293065668
3.262 1.0000000000087141 0.999841789369436 0.9999999997526321 -7.442935664313426e-12 1.1025439023227358e-12 2.2004438042430495e-10 8.310229414757978e-12 -8.85355043139357e-11 -7.593132617775434e-08 2.2626029109709793e-09 3.3893256009838796e-07 7.677947616910442e-08 0.9999995739692894 0.9998414858438073 1.0000101488178712 1.5325497851172415e-10 -6.08144695129901e-07 -6.093996482895211e-07 1.5611320079378824e-10 -1.617510229196768e-10 -7.797824816602167e-08 4.260301362204826e-07 3.0634178720095227e-07 1.0148857237984684e-05 1.0000000011191943 0.9998417909507212 0.9999999786578733 1.554060352012761e-10 1.4398969027640025e-09 1.439727138955093e-09 1.5877195947245513e-10 -1.6331613340110926e-10 -7.797248800012272e-08 1.1723441149592338e-09 3.541063644149965e-08 3.006661730566273e-08 0.999995959581934 0.9998389041374163 1.000096205064248 1.221207377896701e-10 -5.7128592870532455e-06 -5.8318611914730115e-06 1.293465953666948e-10 -1.4719607963160992e-10 -7.803321868076233e-08 4.040488826669926e-06 2.886707603839031e-06 9.620678582634412e-05 0.9999989016536942 0.9998410053806648 1.000026145671391 -5.97747297973931e-10 -4.705605522450695e-07 -3.711112891952463e-06 -1.1596515867691362e-11 -8.066672445037187e-11 -7.86626347344464e-08 1.2677897797556527e-06 9.405119777163891e-07 3.0183130472247768e-05 0.9999767227787819 0.9998251634459673 1.0005542178101177 -7.23994136712847e-10 -2.9942573808845358e-05 -3.679854008847031e-05 -2.4008333582827893e-10 -1.4867322425281712e-10 -7.872063223909342e-08 2.3318373330839644e-05 1.665713983084327e-05 0.0005551975547158908
3.272 1.0000000000069753 0.9998417893980456 0.9999999997927798 -8.952018782927336e-12 2.963798870325982e-12 1.869798554325451e-10 1.3736394585012129e-11 -8.892024719633652e-11 -7.724996885169078e-08 2.524161506862562e-09 3.3894865859114154e-07 7.192266261020934e-08 0.9999995739799983 0.9998414858816869 1.00001014856569 1.5290822895952858e-10 -6.081294806155336e-07 -6.093843527263372e-07 1.5626980829031425e-10 -1.6330266380083076e-10 -7.940536410755361e-08 4.260194557869472e-07 3.0633706562834193e-07 1.0148607185276238e-05 1.000000001119258 0.9998417909809939 0.9999999786594093 1.5506746641385476e-10 1.439911673379219e-09 1.4397925877593888e-09 1.5893648586052626e-10 -1.6487338817327884e-10 -7.939959581852547e-08 1.1795905138563785e-09 3.5469186293630904e-08 2.986414018058613e-08 0.9999959605919319 0.9998389048890957 1.000096181017449 1.2171327970961242e-10 -5.71143126654608e-06 -5.830403382088847e-06 1.294451103048245e-10 -1.4870504970073166e-10 -7.946037346547798e-08 4.039478821739396e-06 2.8859832892621087e-06 9.61827412753717e-05 0.9999989288216611 0.9998410248178671 1.000025498989145 -5.795940005360855e-10 -4.5892770477045903e-07 -3.619299698603575e-06 -1.0854777877935085e-11 -8.128203023615838e-11 -8.002065672796277e-08 1.2364283008150177e-06 9.196569623477507e-07 2.943651356545389e-05 0.9999767809004989 0.9998252049921017 1.0005528339478198 -7.225904882552197e-10 -2.9867809696551707e-05 -3.670665700311047e-05 -2.390615758814629e-10 -1.5039520571776115e-10 -8.014481472032988e-08 2.326014886973148e-05 1.6615539939446594e-05 0.0005538112502551684
3.282 1.0000000000054952 0.999841789427345 0.9999999998254164 -1.0076616954640567e-11 4.760554400662806e-12 1.5523921926365877e-10 1.713457818457238e-11 -8.928453523688366e-11 -7.859590044448122e-08 2.797609174847903e-09 3.3896525208282977e-07 6.59883756149355e-08 0.999999573990707 0.9998414859201193 1.000010148313548 1.527435045465075e-10 -6.081142723057768e-07 -6.093690654421377e-07 1.5642105926235247e-10 -1.6483931714588634e-10 -8.085700081290448e-08 4.2600876158287227e-07 3.0633218648975054e-07 1.0148356936976251e-05 1.0000000011193217 0.9998417910118204 0.9999999786609785 1.549109274064002e-10 1.4399204278228823e-09 1.4398499555866552e-09 1.5909564839681614e-10 -1.6641622500928975e-10 -8.085122539516118e-08 1.1875523112524195e-09 3.552660411426363e-08 2.963083367263637e-08 0.9999959616016776 0.9998389056411483 1.0000961569766933 1.2148670669275317e-10 -5.710003609151584e-06 -5.828945945149923e-06 1.2953827817705581e-10 -1.5019861265960802e-10 -8.091203854765678e-08 4.038469053395562e-06 2.885259106803627e-06 9.615870260614794e-05 0.9999989553173858 0.9998410437754005 1.0000248683070858 -5.619538618339574e-10 -4.475825317029991e-07 -3.5297581403180713e-06 -1.0139062044593665e-11 -8.18870039191573e-11 -8.140270199205063e-08 1.2058428442621056e-06 8.993896119033809e-07 2.87083700170917e-05 0.9999768388770922 0.999825246435128 1.0005514535410638 -7.210184766644816e-10 -2.9793232268485774e-05 -3.661500334782603e-05 -2.3804869441397397e-10 -1.520939667940285e-10 -8.159337547777051e-08 2.320206977336516e-05 1.6574043917346974e-05 0.0005524284072377951
3.292 1.000000000004278 0.9998417894573463 0.9999999998512549 -1.086704789652596e-11 6.350652259348675e-12 1.2524736918894876e-10 1.81236442490256e-11 -8.962675598439903e-11 -7.996975638881275e-08 3.0145543889544743e-09 3.3898207244106047e-07 6.019516453574816e-08 0.9999995740014148 0.9998414859591138 1.0000101480614068 1.5273158813396765e-10 -6.080990845303435e-07 -6.093538252382157e-07 1.565226578149168e-10 -1.6635929985153935e-10 -8.233354621168433e-08 4.2599805330096627e-07 3.06327148298883e-07 1.014810648263324e-05 1.0000000011193846 0.9998417910432088 0.9999999786625421 1.549073929344647e-10 1.4399090161744256e-09 1.4398604648468658e-09 1.5920488010120343e-10 -1.6794211424984529e-10 -8.232776450870444e-08 1.1959940774076727e-09 3.558288766113015e-08 2.9372779703359556e-08 0.99999596261117 0.9998389063935825 1.000096132941942 1.2141210590981833e-10 -5.70857632856249e-06 -5.827488918786425e-06 1.2958159541622092e-10 -1.5167530376821227e-10 -8.238860310152938e-08 4.0374595215169865e-06 2.8845350556838998e-06 9.613466978954238e-05 0.9999989811575029 0.9998410622651561 1.0000242532293022 -5.448239140142125e-10 -4.365179321269622e-07 -3.4424321090930688e-06 -9.507402378838046e-12 -8.247933563743618e-11 -8.280926757698184e-08 1.1760141958766664e-06 8.796965799077153e-07 2.799824281587092e-05 0.9999768967089235 0.9998252877753135 1.0005500765811843 -7.193063136397388e-10 -2.9718841072800676e-05 -3.6523578586970214e-05 -2.37089067233728e-10 -1.537687452325047e-10 -8.30667133833749e-08 2.3144135677307097e-05 1.6532651503413478e-05 0.0005510490169944
3.302 1.000000000003326 0.999841789488062 0.999999999871171 -1.1325357855141052e-11 7.628108835020472e-12 9.758277538664463e-11 1.662825179367418e-11 -8.994626798873315e-11 -8.137218149495299e-08 3.1362489400990152e-09 3.3899888186929945e-07 5.595873740366459e-08 0.9999995740121211 0.9998414859986792 1.0000101478092351 1.5287409327897603e-10 -6.080839215122203e-07 -6.093386366417394e-07 1.5651947553785561e-10 -1.6786128239451858e-10 -8.383539450867646e-08 4.259873378728374e-07 3.063219628990683e-07 1.014785590990757e-05 1.0000000011194468 0.9998417910751678 0.9999999786640688 1.550579698906235e-10 1.439873489221592e-09 1.4398195098399507e-09 1.592094846629557e-10 -1.6944985792589729e-10 -8.382960714786767e-08 1.2029091416348764e-09 3.5638071989250114e-08 2.9139844112522905e-08 0.9999959636204092 0.9998389071464081 1.0000961089131615 1.2149109889568465e-10 -5.707149429142495e-06 -5.8260323078049365e-06 1.2952015271696316e-10 -1.531336745996585e-10 -8.389046206909061e-08 4.036450238124958e-06 2.883811144529341e-06 9.611064278482356e-05 0.9999990063582378 0.9998410802987326 1.0000236533696754 -5.281673410877487e-10 -4.257269696771031e-07 -3.3572668431567897e-06 -9.022743095730136e-12 -8.305717656924139e-11 -8.424085953096922e-08 1.1469236367415513e-06 8.605648545538022e-07 2.7305686506967817e-05 0.9999769543963544 0.9998253290129258 1.0005487030595448 -7.174508837525942e-10 -2.964463564896493e-05 -3.643238215296541e-05 -2.362373754398573e-10 -1.554180083796362e-10 -8.456523427047302e-08 2.3086346231487656e-05 1.6491362446933156e-05 0.0005496730708789563
3.312 1.0000000000026332 0.9998417895194982 0.9999999998861553 -1.138769331430191e-11 8.529820221620732e-12 7.291412362230461e-11 1.2884929724535296e-11 -9.024153388824721e-11 -8.280382979870203e-08 3.148547655119278e-09 3.390155255998819e-07 5.444125785136118e-08 0.9999995740228266 0.9998414860388245 1.000010147557012 1.531896800745083e-10 -6.080687727901061e-07 -6.093234691617805e-07 1.5637823867355915e-10 -1.6934418926174514e-10 -8.536294519007595e-08 4.2597662251944283e-07 3.063166474665146e-07 1.0147605402408041e-05 1.0000000011195083 0.9998417911077077 0.9999999786655381 1.5538155539880534e-10 1.4398238672717912e-09 1.4397579719698333e-09 1.5907621537319375e-10 -1.7093854041478979e-10 -8.535715328994355e-08 1.2051538789045933e-09 3.569221806152402e-08 2.9012485536657835e-08 0.9999959646293958 0.9998389078996338 1.00009608489033 1.2174262090318067e-10 -5.705722900363925e-06 -5.824576081090757e-06 1.2932068852609998e-10 -1.5457255253057201e-10 -8.541801681963063e-08 4.035441218432874e-06 2.8830873848039414e-06 9.608662157387438e-05 0.9999990309354145 0.999841097887443 1.000023068351639 -5.119253643967095e-10 -4.152028648058578e-07 -3.2742088900867626e-06 -8.72251791545512e-12 -8.361833134362697e-11 -8.56979937135198e-08 1.1185529240982057e-06 8.419817417337689e-07 2.6630266742744525e-05 0.9999770119397454 0.9998253701482308 1.0005473329675427 -7.154313853676077e-10 -2.9570615523032632e-05 -3.634141344438035e-05 -2.3552664618727493e-10 -1.5704006878653303e-10 -8.608935034357492e-08 2.3028701091489717e-05 1.6450176501213964e-05 0.0005483005602898885
3.322 1.0000000000021847 0.999841789551655 0.9999999998972519 -1.096831761587675e-11 9.035862498206131e-12 5.190443644581245e-11 7.416539647501198e-12 -9.051185550661917e-11 -8.426536370350016e-08 3.0575070867982582e-09 3.3903194801267824e-07 5.589477965983436e-08 0.9999995740335307 0.9998414860795591 1.0000101473047294 1.5367097877460272e-10 -6.080536183241301e-07 -6.093082823700002e-07 1.561097849590426e-10 -1.7080595420765318e-10 -8.691660532898619e-08 4.25965907870881e-07 3.063112133083353e-07 1.0147355130483053e-05 1.0000000011195684 0.9998417911408367 0.9999999786669416 1.5587175871370156e-10 1.4397806170566387e-09 1.439716065336797e-09 1.5881570664639762e-10 -1.72406220347043e-10 -8.691080936476448e-08 1.200396328412757e-09 3.574538973191358e-08 2.905306715301544e-08 0.999995965638129 0.9998389086532685 1.000096060873438 1.2215989785295433e-10 -5.704296721981385e-06 -5.823120197993626e-06 1.2899403101329496e-10 -1.5599030458038416e-10 -8.69716748032802e-08 4.03443246898597e-06 2.8823637816133424e-06 9.606260617166687e-05 0.9999990549044645 0.999841115042319 1.0000224978079444 -4.960593681906978e-10 -4.049389956698809e-07 -3.193206101535784e-06 -8.595559616934995e-12 -8.4161220785739e-11 -8.718119686163634e-08 1.0908842603619387e-06 8.239348397774166e-07 2.5971559771876214e-05 0.9999770693394563 0.9998254111814958 1.000545966296606 -7.132525750309109e-10 -2.9496780212046388e-05 -3.625067185167851e-05 -2.349455116841701e-10 -1.5863400725146104e-10 -8.763948184464965e-08 2.297119990543044e-05 1.6409093414213415e-05 0.0005469314766694711
3.332 1.0000000000019518 0.9998417895845232 0.9999999999055019 -1.001924262319358e-11 9.160346542274406e-12 3.5092579872477644e-11 9.570312108240787e-13 -9.075578690333718e-11 -8.575745282734268e-08 2.8857302247580813e-09 3.390481710170455e-07 5.9499174450970444e-08 0.9999995740442326 0.9998414861208923 1.000010147052389 1.542565368733832e-10 -6.080384398033876e-07 -6.092930580609035e-07 1.5576463252307852e-10 -1.7224527485162333e-10 -8.849678668502227e-08 4.259551883424452e-07 3.063056591822723e-07 1.0147105096186414e-05 1.000000001119627 0.9998417911745644 0.9999999786682804 1.5646626551523476e-10 1.439761591119115e-09 1.4397118507260333e-09 1.5847838245853583e-10 -1.738516074465287e-10 -8.849098762966366e-08 1.1890688237424197e-09 3.579762922043573e-08 2.925391076154203e-08 0.9999959666466086 0.999838909407322 1.0000960368624863 1.2268174224251573e-10 -5.702870876091341e-06 -5.8216646406880476e-06 1.285909540011113e-10 -1.5738535269080758e-10 -8.855185014897033e-08 4.033423982975097e-06 2.8816403297708336e-06 9.603859659609713e-05 0.9999990782804379 0.9998411317741209 1.0000219413804305 -4.805838325061549e-10 -3.9492890614619106e-07 -3.1142076325386205e-06 -8.587387787879724e-12 -8.468325798781094e-11 -8.86910045401966e-08 1.0639002677525571e-06 8.064120174500436e-07 2.5329152027502784e-05 0.9999771265958443 0.9998254521129849 1.0005446030381961 -7.109729248916718e-10 -2.9423129236390062e-05 -3.616015678956751e-05 -2.34443116998327e-10 -1.6019791429750807e-10 -8.921605413380313e-08 2.291384230752045e-05 1.636811292384692e-05 0.0005455658114741099
3.342 1.0000000000018947 0.999841789618085 0.9999999999118837 -8.559702949087199e-12 8.939061835946321e-12 2.278744766966543e-11 -5.663662649192047e-12 -9.097204122222473e-11 -8.728077445062576e-08 2.6683646985423265e-09 3.3906424971283305e-07 6.395630036520373e-08 0.9999995740549321 0.9998414861628326 1.0000101468000013 1.5484665412090548e-10 -6.080232315183884e-07 -6.092778112569094e-07 1.5540389282736637e-10 -1.7366108413703922e-10 -9.010390901016785e-08 4.2594445845935045e-07 3.0629997353076693e-07 1.0146855079932256e-05 1.0000000011196837 0.9998417912089 0.9999999786695658 1.570650756297724e-10 1.439772666158933e-09 1.4397305032217271e-09 1.5812548012497456e-10 -1.7527361471272033e-10 -9.009810728752198e-08 1.1747013559876125e-09 3.584894421391013e-08 2.953110465891041e-08 0.9999959676548337 0.9998389101618032 1.000096012857483 1.2320809613673933e-10 -5.7014453563888745e-06 -5.820209423629387e-06 1.2817260762785763e-10 -1.5875645362718772e-10 -9.015896368311733e-08 4.032415745554499e-06 2.880917017142311e-06 9.601459283356972e-05 0.9999991010780117 0.999841148093342 1.0000213987197952 -4.6555519991323445e-10 -3.85166312621412e-07 -3.0371639223473247e-06 -8.6293964896672e-12 -8.518302191919723e-11 -9.02279621508535e-08 1.037583979609693e-06 7.894014043476099e-07 2.4702639936422214e-05 0.9999771837092672 0.9998254929429629 1.000543243183803 -7.086898222928397e-10 -2.9349662129927167e-05 -3.606986770731713e-05 -2.339572816674564e-10 -1.617307321361031e-10 -9.081950133976197e-08 2.2856627923032556e-05 1.632723476145321e-05 0.0005442035561499604
3.352 1.000000000001964 0.9998417896523174 0.9999999999172556 -6.660654463806046e-12 8.41141278915914e-12 1.5003921959729464e-11 -1.1651498186795422e-11 -9.115985579530914e-11 -8.883601194490639e-08 2.448168534925522e-09 3.390802300580056e-07 6.812378860883192e-08 0.9999995740656291 0.9998414862053906 1.000010146547581 1.5535352907306838e-10 -6.08008002951618e-07 -6.09262573377302e-07 1.5506675244570533e-10 -1.7505181721747262e-10 -9.173839870753584e-08 4.2593371925514347e-07 3.062941441166513e-07 1.0146604755502038e-05 1.0000000011197374 0.9998417912438528 0.9999999786708121 1.5758011716380717e-10 1.4398044189230799e-09 1.4397406286099333e-09 1.5779630718215224e-10 -1.7667087277113515e-10 -9.173259367095471e-08 1.1621362273792323e-09 3.5899315584964104e-08 2.977432260843113e-08 0.9999959686628045 0.9998389109167214 1.0000959888584422 1.236509755790402e-10 -5.7000201726168e-06 -5.818754578502919e-06 1.277780559013872e-10 -1.6010243229942827e-10 -9.179344192267997e-08 4.031407745681229e-06 2.8801938337944876e-06 9.599059483870364e-05 0.9999991233114996 0.9998411640102166 1.0000208694853725 -4.510232319791442e-10 -3.756451009053414e-07 -2.9620266480003014e-06 -8.673090917774675e-12 -8.565850380119782e-11 -9.179262535441403e-08 1.0119188470945008e-06 7.728913941328546e-07 2.4091629896727826e-05 0.9999772406800819 0.999825533671695 1.000541886724941 -7.06489584219512e-10 -2.927637844308096e-05 -3.597980407244905e-05 -2.3344886444940497e-10 -1.6323077399772583e-10 -9.245026386459222e-08 2.2799556380849934e-05 1.6286458660777567e-05 0.0005428447021419626
3.362 1.0000000000021056 0.9998417896871935 0.9999999999223141 -4.4205314024268824e-12 7.606063802338255e-12 1.1450798454213927e-11 -1.635840068017376e-11 -9.131767153787607e-11 -9.042385408451719e-08 2.269185157522058e-09 3.3909612955050656e-07 7.12394093332067e-08 0.9999995740763239 0.9998414862485762 1.000010146295143 1.5574696244215546e-10 -6.079927718555551e-07 -6.092473625574091e-07 1.547566633704779e-10 -1.7641640881821554e-10 -9.340068704829126e-08 4.259229801171835e-07 3.062881671563494e-07 1.0146353888306425e-05 1.0000000011197896 0.9998417912794334 0.9999999786720346 1.5798218558199357e-10 1.4398392280671673e-09 1.4397238601009345e-09 1.57493891833077e-10 -1.7804137755122768e-10 -9.339487905514593e-08 1.1548747070085014e-09 3.594872109102596e-08 2.990856827573269e-08 0.999995969670522 0.9998389116720882 1.0000959648653778 1.2398091960413207e-10 -5.698595341811746e-06 -5.817300123412582e-06 1.2741082688858606e-10 -1.6142189519470256e-10 -9.345571917798879e-08 4.0303999841312625e-06 2.8794707785450918e-06 9.596660257536505e-05 0.9999991449948633 0.9998411795347278 1.0000203533449181 -4.36985858541972e-10 -3.6635931748622414e-07 -2.8887486655219347e-06 -8.705153646532613e-12 -8.610796294848412e-11 -9.338555870424627e-08 9.868887476203769e-07 7.568706500822281e-07 2.3495738250432826e-05 0.9999772975086447 0.9998255742994456 1.000540533653146 -7.043998551300616e-10 -2.920327773539308e-05 -3.58899653407331e-05 -2.329139557188038e-10 -1.6469712527615585e-10 -9.41087896825101e-08 2.274262732345081e-05 1.6245784365450362e-05 0.0005414892409378527
3.372 1.000000000002267 0.9998417897226866 0.999999999927565 -1.9688383319768498e-12 6.539348024559531e-12 1.1561118738168375e-11 -1.9346465735571883e-11 -9.144476331803298e-11 -9.204499460130192e-08 2.1680806932660323e-09 3.3911194194598013e-07 7.28778913341658e-08 0.9999995740870186 0.9998414862924002 1.0000101460426996 1.560582620632294e-10 -6.079775531897397e-07 -6.092321676086278e-07 1.5445494727415853e-10 -1.777532343504109e-10 -9.509121395677289e-08 4.2591225422842526e-07 3.0628204846431776e-07 1.014610245442027e-05 1.0000000011198416 0.999841791315653 0.9999999786732449 1.5830240481005015e-10 1.439861959575175e-09 1.4396916261907206e-09 1.5719996022604555e-10 -1.7938459169437589e-10 -9.508540242244787e-08 1.1534867510385667e-09 3.599714801790041e-08 2.992271332973407e-08 0.9999959706779867 0.9998389124279138 1.0000959408782994 1.242290522067258e-10 -5.697170879474705e-06 -5.815846047310187e-06 1.2705193738055557e-10 -1.6271293171702964e-10 -9.514623575342864e-08 4.029392472959095e-06 2.8787478589298052e-06 9.594261605307635e-05 0.9999991661417177 0.9998411946766113 1.0000198499743984 -4.2338622049375697e-10 -3.573031544138485e-07 -2.8172839657841038e-06 -8.736047747014876e-12 -8.652969235327508e-11 -9.500733728209482e-08 9.624779810109337e-07 7.413281014499073e-07 2.2914591074071755e-05 0.999977354195312 0.9998256148264789 1.0005391839599713 -7.023882427687357e-10 -2.9130359564845225e-05 -3.580035094012669e-05 -2.323714767157902e-10 -1.6612787163529724e-10 -9.579553386437748e-08 2.268584040733418e-05 1.620521162916514e-05 0.0005401371640985063
3.382 1.0000000000023992 0.9998417897587749 0.9999999999333252 4.987792675373498e-13 5.231836549689477e-12 1.4545523913949996e-11 -2.040800527898125e-11 -9.15400007271566e-11 -9.37001304233762e-08 2.1636627309975533e-09 3.391276523475492e-07 7.284777976387668e-08 0.9999995740977126 0.9998414863368734 1.000010145790259 1.5633808659495908e-10 -6.07962352244099e-07 -6.092169588960944e-07 1.5414815227726453e-10 -1.7906110604316953e-10 -9.681042532295152e-08 4.2590155120066235e-07 3.062757944267083e-07 1.0145850606425597e-05 1.000000001119893 0.9998417913525215 0.9999999786744516 1.5859075563444277e-10 1.4398673256213846e-09 1.4396735651180574e-09 1.5690108969859699e-10 -1.8069882907236905e-10 -9.680460994333227e-08 1.1561161304685919e-09 3.60445721681868e-08 2.9854598719068447e-08 0.9999959716852002 0.9998389131842086 1.0000959168972139 1.2444674995334822e-10 -5.695746790293335e-06 -5.814392320176578e-06 1.266883211615011e-10 -1.6397484831628642e-10 -9.686543959771086e-08 4.028385226338008e-06 2.8780250843718968e-06 9.591863532639551e-05 0.9999991867653405 0.9998412094453619 1.0000193590577882 -4.1015438476533937e-10 -3.484709392106542e-07 -2.747587658261161e-06 -8.773138990215958e-12 -8.692204796443616e-11 -9.665854473107308e-08 9.386712488954758e-07 7.262529256350671e-07 2.234782376895395e-05 0.9999774107404382 0.999825655253059 1.0005378376369873 -7.00403148944258e-10 -2.905762348098164e-05 -3.571096028132524e-05 -2.318352367617224e-10 -1.6752246122274418e-10 -9.751096002270243e-08 2.262919529350154e-05 1.6164740208939576e-05 0.0005387884632452917
3.392 1.0000000000024627 0.9998417897954426 0.9999999999397432 2.688526383391863e-12 3.7363600875815186e-12 1.9461613563774224e-11 -1.9555040717099877e-11 -9.160226912357624e-11 -9.538996155686672e-08 2.2503558758441113e-09 3.3914324551925954e-07 7.112773636165205e-08 0.999999574108406 0.9998414863820064 1.0000101455378274 1.5660429912262783e-10 -6.079471649346746e-07 -6.092017163401123e-07 1.5384758398537756e-10 -1.8033852179189923e-10 -9.855877379469588e-08 4.2589087157144145e-07 3.0626939962923827e-07 1.0145598519637115e-05 1.0000000011199448 0.9998417913900502 0.999999978675661 1.58864915727962e-10 1.4398594724630038e-09 1.4396898855869721e-09 1.566083591091432e-10 -1.819823389772133e-10 -9.855295383899912e-08 1.1605437226571689e-09 3.609091801381657e-08 2.974819443174483e-08 0.9999959726921616 0.9998389139409835 1.0000958929221262 1.246517541856083e-10 -5.694323070555523e-06 -5.8129389220570225e-06 1.263309272440061e-10 -1.652060710900542e-10 -9.8613785205606e-08 4.027378250214224e-06 2.8773024579356147e-06 9.589466045363253e-05 0.999999206878681 0.99984122385024 1.0000188802868781 -3.9725903707381647e-10 -3.398571311398341e-07 -2.6796159732132795e-06 -8.802829130233582e-12 -8.728386459679268e-11 -9.83397740020802e-08 9.154536255294789e-07 7.116345225883413e-07 2.179508058218149e-05 0.9999774671443772 0.9998256955794488 1.0005364946757829 -6.984262853011484e-10 -2.8985069025570342e-05 -3.562179278635954e-05 -2.312947523654123e-10 -1.6887923069240228e-10 -9.925553799663301e-08 2.2572691635958493e-05 1.612436985673279e-05 0.0005374431300087457
3.402 1.000000000002433 0.9998417898326845 0.999999999946833 4.231360584715109e-12 2.162697155780981e-12 2.5296843982906383e-11 -1.700063423229064e-11 -9.163024518303549e-11 -9.711518949423661e-08 2.401774083241891e-09 3.3915870095327176e-07 6.787442445892161e-08 0.9999995741190998 0.9998414864278095 1.00001014528541 1.5682293491027603e-10 -6.079319845292222e-07 -6.091864505200742e-07 1.5358586397330324e-10 -1.8158475299102939e-10 -1.0033671926105748e-07 4.2588020762700985e-07 3.062628417838905e-07 1.014534625180614e-05 1.0000000011199968 0.9998417914282496 0.9999999786768787 1.5909184224865518e-10 1.439845298963583e-09 1.4397299231752496e-09 1.563542421900696e-10 -1.832348525741551e-10 -1.0033089463923463e-07 1.1660425150887817e-09 3.6136041766736206e-08 2.9615430646329204e-08 0.9999959736988714 0.9998389146982489 1.0000958689530395 1.248106244693899e-10 -5.692899712968445e-06 -5.811485863583599e-06 1.2601208958717506e-10 -1.664053513468446e-10 -1.0039173501960359e-07 4.026371538620778e-06 2.8765799728207435e-06 9.587069145729615e-05 0.9999992264943678 0.9998412379002773 1.0000184133610825 -3.84726480507609e-10 -3.3145632170460327e-07 -2.6133262572453006e-06 -8.793284705724714e-12 -8.761353062907935e-11 -1.0005162687237953e-07 8.92810534892174e-07 6.974624938196941e-07 2.125601425957005e-05 0.9999775234074811 0.9998257358059098 1.0005351550679673 -6.964902781111781e-10 -2.891269573766897e-05 -3.55328479101948e-05 -2.3071856980701312e-10 -1.7019700340015428e-10 -1.0102974563857206e-07 2.2516329076420433e-05 1.6084100315462843e-05 0.0005361011559874397
3.412 1.0000000000023006 0.9998417898705072 0.9999999999545144 4.776017592447489e-12 6.809810794356619e-13 3.1068442865363626e-11 -1.3134778899947647e-11 -9.162305259493883e-11 -9.88765166066937e-08 2.580841588066287e-09 3.391739828708005e-07 6.349715834862789e-08 0.9999995741297932 0.9998414864742933 1.0000101450330126 1.5693575399461598e-10 -6.079168065792313e-07 -6.091711971178739e-07 1.533947398740157e-10 -1.8279817805395523e-10 -1.021447303860936e-07 4.2586954722162335e-07 3.0625608811970946e-07 1.0145093740352083e-05 1.000000001120049 0.9998417914671293 0.9999999786781097 1.5921261947521498e-10 1.4398287443473035e-09 1.4397579559272966e-09 1.5617066174957512e-10 -1.8445449124217923e-10 -1.0213889965464489e-07 1.1733478902287769e-09 3.617976120317568e-08 2.943736091335213e-08 0.9999959747053299 0.999838915456016 1.0000958449899573 1.2486446843807769e-10 -5.691476713432785e-06 -5.8100331807979516e-06 1.257639022554883e-10 -1.675715586079551e-10 -1.021997575045777e-07 4.025365077497578e-06 2.87585761587744e-06 9.584672831832105e-05 0.9999992456247166 0.9998412516042822 1.0000179579872526 -3.7261631872096086e-10 -3.232632377794396e-07 -2.54867694156599e-06 -8.71576570351494e-12 -8.79095336740453e-11 -1.0179471476857182e-07 8.707277414233894e-07 6.837266348206461e-07 2.0730285935361163e-05 0.9999775795301014 0.9998257759327046 1.00053381880517 -6.946541446694488e-10 -2.88405031606578e-05 -3.5444125134048395e-05 -2.3007540233576697e-10 -1.7147484981428174e-10 -1.028340690169788e-07 2.246010724802064e-05 1.6043931321807345e-05 0.0005347625327482487
3.422 1.000000000002073 0.9998417899089292 0.9999999999626388 4.114957282060199e-12 -5.025987188665187e-13 3.592691886805558e-11 -8.484036403433459e-12 -9.157986378657649e-11 -1.0067464510026912e-07 2.7488679167667128e-09 3.391890384530484e-07 5.875545750892635e-08 0.9999995741404872 0.9998414865214696 1.0000101447806387 1.5690665502606492e-10 -6.079016308685331e-07 -6.091559892185828e-07 1.5328458908883673e-10 -1.8397780167996153e-10 -1.0398328099944632e-07 4.2585887861002475e-07 3.0624911006819196e-07 1.014484093242504e-05 1.0000000011201018 0.9998417915067016 0.9999999786793579 1.5919136048787857e-10 1.4398103316820356e-09 1.4397406220521322e-09 1.5606824538072613e-10 -1.8564044249507683e-10 -1.0397744291331131e-07 1.1828677870517076e-09 3.622192240695148e-08 2.9203916335732597e-08 0.9999959757115375 0.9998389162142953 1.0000958210328823 1.247768328803845e-10 -5.690054071448059e-06 -5.8085809064707925e-06 1.2559659850577713e-10 -1.6870392682504613e-10 -1.0403832959507063e-07 4.024358853880117e-06 2.875135375167798e-06 9.582277100312025e-05 0.9999992642817392 0.9998412649708465 1.0000175138794942 -3.6097009666567086e-10 -3.152727393144962e-07 -2.4856274864384246e-06 -8.566483573340798e-12 -8.817037148904009e-11 -1.0356965714363265e-07 8.491913542337091e-07 6.70416940845584e-07 2.0217565188371358e-05 0.9999776355125898 0.9998258159600949 1.0005324858790408 -6.929546556321489e-10 -2.8768490842800412e-05 -3.535562393844566e-05 -2.2935590693508363e-10 -1.7271128151446087e-10 -1.046690012545848e-07 2.24040257852253e-05 1.6003862613559917e-05 0.0005334272518637072
3.432 1.0000000000017717 0.999841789947979 0.99999999997101 2.2854824564832226e-12 -1.1959319644915505e-12 3.9239864252200994e-11 -3.647135921198592e-12 -9.149956569672006e-11 -1.0251027572706442e-07 2.871702966988487e-09 3.392038113939993e-07 5.477293542268764e-08 0.9999995741511831 0.9998414865693498 1.0000101445282914 1.5675129653391895e-10 -6.078864571930151e-07 -6.091408281874413e-07 1.5324072811968552e-10 -1.851222743708618e-10 -1.0585285299013597e-07 4.258481941690275e-07 3.0624189644428653e-07 1.0144587910942058e-05 1.0000000011201569 0.9998417915469787 0.9999999786806266 1.5904391352719312e-10 1.4397905508228828e-09 1.4396765878136643e-09 1.5603224667969348e-10 -1.867914226063422e-10 -1.0584700674345369e-07 1.1930439834538405e-09 3.6262462234454636e-08 2.895153706010695e-08 0.9999959767174958 0.9998389169730999 1.0000957970818163 1.2456300048630626e-10 -5.688631786598434e-06 -5.807129042062493e-06 1.254954886043208e-10 -1.6980074266437094e-10 -1.0590793532212965e-07 4.023352863762989e-06 2.874413246620473e-06 9.579881949611986e-05 0.9999992824771524 0.9998412780083508 1.0000170807589877 -3.497800832108122e-10 -3.074798129071274e-07 -2.4241383241617307e-06 -8.369563588033366e-12 -8.839489132249452e-11 -1.0537708242719324e-07 8.281878361400302e-07 6.575236150198745e-07 1.971753006098351e-05 0.9999776913552976 0.9998258558883418 1.0005311562812487 -6.913778684366295e-10 -2.8696658333195173e-05 -3.5267343773183646e-05 -2.2857574640626078e-10 -1.7390549499504226e-10 -1.065350438408578e-07 2.234808433310378e-05 1.5963893936400682e-05 0.0005320953049546161
3.442 1.0000000000014264 0.999841789987692 0.9999999999793953 -4.034005354912585e-13 -1.2733468314412956e-12 4.0634058663333914e-11 7.925821265545481e-13 -9.138125875193449e-11 -1.0438410667860139e-07 2.924378248900954e-09 3.3921826713403534e-07 5.277842514926364e-08 0.9999995741618812 0.9998414866179459 1.0000101442759752 1.5652343203048707e-10 -6.078712808055903e-07 -6.091256787141122e-07 1.5323834337623544e-10 -1.8623081560309681e-10 -1.0775393693531986e-07 4.2583749253347455e-07 3.062344574772153e-07 1.0144334898261747e-05 1.0000000011202141 0.9998417915879714 0.9999999786819198 1.588240007913078e-10 1.439773401805523e-09 1.4396015894690937e-09 1.5603779661363402e-10 -1.8790671321110405e-10 -1.0774808040011588e-07 1.2004552193895575e-09 3.630142721352414e-08 2.8762819050296432e-08 0.999995977723205 0.9998389177324408 1.0000957731367606 1.2427724749869846e-10 -5.687209854488218e-06 -5.80567755263994e-06 1.2543530474505573e-10 -1.7086102532849036e-10 -1.0780906595925508e-07 4.022347114320915e-06 2.873691236098569e-06 9.577487380938623e-05 0.9999993002223813 0.9998412907249683 1.0000166583538161 -3.3899931519500505e-10 -2.9987956666255777e-07 -2.3641708263586634e-06 -8.16074773294738e-12 -8.858166986283734e-11 -1.0721762652860118e-07 8.077040043820096e-07 6.450370680530726e-07 1.9229866869700624e-05 0.9999777470585736 0.9998258957177075 1.0005298300034855 -6.898710537975296e-10 -2.8625005178685983e-05 -3.517928405201423e-05 -2.2776102836790677e-10 -1.7505622409835876e-10 -1.0843270654634392e-07 2.229228255030084e-05 1.5924025046016532e-05 0.0005307666837047483
3.452 1.0000000000010716 0.9998417900281064 0.999999999987531 -3.424837289272059e-12 -7.20637225819814e-13 3.998887156821369e-11 4.352493403234498e-12 -9.122409588009523e-11 -1.0629683299754725e-07 2.8947521426224146e-09 3.3923241490054687e-07 5.3482673784319536e-08 0.9999995741725812 0.999841486667269 1.0000101440236961 1.5627368206911408e-10 -6.078560951685297e-07 -6.091104921669927e-07 1.532627881620128e-10 -1.8730253324668842e-10 -1.0968702955823581e-07 4.2582677745512785e-07 3.0622681634055367e-07 1.0144082145174819e-05 1.0000000011202745 0.9998417916296912 0.9999999786832442 1.5858232514675916e-10 1.4397659615326315e-09 1.4395643219708345e-09 1.560702587846588e-10 -1.889842974873363e-10 -1.096811615772885e-07 1.201543563455784e-09 3.633893826242994e-08 2.8725625334951742e-08 0.9999959787286657 0.9998389184923291 1.0000957491977216 1.2397007426405494e-10 -5.685788267811461e-06 -5.80422638900764e-06 1.2540119716332786e-10 -1.718837324749903e-10 -1.0974222095460352e-07 4.021341618440945e-06 2.8729693545953755e-06 9.575093397598121e-05 0.9999993175285694 0.9998413031286703 1.0000162463987965 -3.285816872519314e-10 -2.9246722724095824e-07 -2.3056872994429224e-06 -7.964579849230942e-12 -8.872997154777842e-11 -1.0909193356347737e-07 7.87727016943388e-07 6.329479022319374e-07 1.8754269806488722e-05 0.9999778026227661 0.9998259354484513 1.0005285070374657 -6.883855439358855e-10 -2.855353092416273e-05 -3.5091444175695566e-05 -2.2692717087486315e-10 -1.761625152472363e-10 -1.1036250658126609e-07 2.223662010303319e-05 1.5884255703793225e-05 0.0005294413798492915
3.462 1.0000000000007379 0.9998417900692589 0.9999999999951303 -6.136292117033542e-12 3.460125546352531e-13 3.7395507595394865e-11 6.709389520563637e-12 -9.102728674853695e-11 -1.0824914500351463e-07 2.78579225614514e-09 3.392463153175593e-07 5.6557584799440637e-08 0.9999995741832839 0.9998414867173302 1.0000101437714648 1.5601469388895746e-10 -6.078408950841685e-07 -6.09095241348068e-07 1.5331842227015478e-10 -1.8833588171438997e-10 -1.1165263649647496e-07 4.258160547115272e-07 3.0621899612032183e-07 1.0143829788383182e-05 1.0000000011203363 0.9998417916721498 0.9999999786846098 1.5833090788885328e-10 1.4397737181276106e-09 1.4395917021924616e-09 1.5613374673481955e-10 -1.900236790872767e-10 -1.1164675469910116e-07 1.194765263604988e-09 3.637513767022167e-08 2.887639928889224e-08 0.9999959797338764 0.9998389192527766 1.0000957252647067 1.2365367052285352e-10 -5.684367021536884e-06 -5.802775523854243e-06 1.2539801200045486e-10 -1.7286787424588646e-10 -1.1170790748260765e-07 4.02033638580466e-06 2.872247610560369e-06 9.572700004117239e-05 0.9999993344065827 0.9998413152272313 1.0000158446353162 -3.1851708181618724e-10 -2.8523813991544796e-07 -2.248650994706898e-06 -7.783508076711247e-12 -8.883822944851101e-11 -1.1100065585488257e-07 7.682443477938571e-07 6.212468864226233e-07 1.8290440482636134e-05 0.9999778580482228 0.9998259750808325 1.0005271873749297 -6.869119748344695e-10 -2.8482235117789085e-05 -3.5003823566790126e-05 -2.2606994704749023e-10 -1.77223163108247e-10 -1.1232496939598956e-07 2.2181096654824504e-05 1.584458566918292e-05 0.0005281193851569287
3.472 1.0000000000004503 0.9998417901111808 1.0000000000018943 -7.905026600757329e-12 1.691133671013279e-12 3.3101355046634085e-11 7.71494057446602e-12 -9.078977745974665e-11 -1.1024172820373083e-07 2.616165596410134e-09 3.392600713583573e-07 6.086804238527126e-08 0.9999995741939864 0.9998414867681407 1.0000101435192932 1.5571925438959514e-10 -6.07825682562578e-07 -6.09079940464384e-07 1.534197724854746e-10 -1.8932969368732495e-10 -1.1365127090641758e-07 4.2580532827428554e-07 3.0621101121622904e-07 1.0143577759331784e-05 1.000000001120399 0.9998417917153575 0.999999978686029 1.5804309268229937e-10 1.4397937693055967e-09 1.4396695928475054e-09 1.5624342467951702e-10 -1.9102419453447702e-10 -1.1364537246810926e-07 1.1818222037577041e-09 3.641016061035102e-08 2.91684904394143e-08 0.9999959807388373 0.9998389200137938 1.0000957013377272 1.233006082203431e-10 -5.6829461176804255e-06 -5.8013249709808205e-06 1.254401838084998e-10 -1.738123780698924e-10 -1.1370664057859208e-07 4.019331415872949e-06 2.871526004512386e-06 9.57030720464482e-05 0.9999993508670191 0.9998413270282344 1.0000154528111689 -3.088331925306082e-10 -2.781877710198657e-07 -2.193026105498186e-06 -7.604944796650148e-12 -8.890559550328884e-11 -1.1294445249549105e-07 7.492437631397482e-07 6.099249352487624e-07 1.7838087592991482e-05 0.9999779133352878 0.9998260146151104 1.000525871007641 -6.854791829858045e-10 -2.8411117316036215e-05 -3.4916421689924796e-05 -2.2517436025572425e-10 -1.782374266216117e-10 -1.1432062864970149e-07 2.2125711858196144e-05 1.580501469362181e-05 0.0005268006914067241
3.482 1.000000000000223 0.9998417901538983 1.0000000000075355 -8.236122371043534e-12 2.998963649964732e-12 2.7464846662323562e-11 7.376342885566083e-12 -9.051100470665359e-11 -1.1227526152155291e-07 2.4190143249765706e-09 3.3927380665333497e-07 6.514926327652346e-08 0.9999995742046895 0.9998414868197125 1.0000101432671888 1.5535364862861417e-10 -6.078104676740053e-07 -6.090646348868124e-07 1.5357405949806498e-10 -1.9028360012207113e-10 -1.1568345345656775e-07 4.257945986655287e-07 3.0620286790347605e-07 1.0143325815080662e-05 1.0000000011204628 0.9998417917593265 0.9999999786875096 1.5768537246135041e-10 1.4398167347393518e-09 1.439752498605674e-09 1.5640587028457757e-10 -1.9198480202473974e-10 -1.1567753620620117e-07 1.1670274373317619e-09 3.644413710719629e-08 2.949522435263994e-08 0.9999959817435476 0.9998389207753933 1.000095677416789 1.2287722667491365e-10 -5.681525566016649e-06 -5.799874775938298e-06 1.2553480803601386e-10 -1.747163300272787e-10 -1.157389434060234e-07 4.01832669798618e-06 2.8708045290313533e-06 9.567915001099725e-05 0.9999993669202148 0.999841338539075 1.0000150706803899 -2.995630497417667e-10 -2.7131170522807834e-07 -2.1387777367546863e-06 -7.41863299583418e-12 -8.893136084557297e-11 -1.1492398987142412e-07 7.307133109716704e-07 5.989731019006418e-07 1.7396926812145792e-05 0.9999779684843079 0.9998260540515428 1.00052455792738 -6.841231482513405e-10 -2.8340177083726636e-05 -3.4829238042185655e-05 -2.2423258401508217e-10 -1.792045583505497e-10 -1.1635002618760797e-07 2.2070465354628716e-05 1.5765542520626214e-05 0.0005254852903723156
3.492 1.0000000000000613 0.9998417901974288 1.0000000000118183 -6.9007193852787104e-12 3.939228006840688e-12 2.091937735674259e-11 5.822362150290337e-12 -9.019014936727541e-11 -1.1435041734887934e-07 2.2383546656439525e-09 3.3928763871019183e-07 6.844371585723604e-08 0.9999995742153935 0.9998414868720576 1.0000101430151538 1.5491396190213154e-10 -6.077952624093442e-07 -6.090493700016899e-07 1.5376869026333942e-10 -1.911961380559248e-10 -1.1774971283563091e-07 4.25783864584775e-07 3.0619457079761755e-07 1.014307366305649e-05 1.0000000011205272 0.9998417918040694 0.9999999786890527 1.572539483347839e-10 1.439830665810014e-09 1.4397952157592408e-09 1.5660874348314632e-10 -1.9290418883902107e-10 -1.1774377413195632e-07 1.1550272328535055e-09 3.647719570760933e-08 2.975083762831863e-08 0.9999959827480082 0.9998389215375875 1.0000956535018932 1.2237947220641574e-10 -5.6801053785156955e-06 -5.798424983191018e-06 1.2566977790737542e-10 -1.7557910214149373e-10 -1.1780534660618559e-07 4.0173222192838465e-06 2.8700831752283126e-06 9.56552339129475e-05 0.9999993825762507 0.9998413497669669 1.0000146980030984 -2.9070808925369014e-10 -2.646056382784392e-07 -2.085871857987418e-06 -7.229318555340859e-12 -8.891405631526646e-11 -1.1693994094115012e-07 7.126413273610603e-07 5.883825845373063e-07 1.696668085311138e-05 0.9999780234956274 0.999826093390389 1.0005232481259427 -6.82849704671453e-10 -2.8269413989169223e-05 -3.474227212232816e-05 -2.232555487853634e-10 -1.801231047704473e-10 -1.1841371287746221e-07 2.2015356783549294e-05 1.5726168892238656e-05 0.0005241731738112921
3.502 0.9999999999999613 0.9998417902417853 1.0000000000146116 -4.044903596258449e-12 4.248087005130044e-12 1.3942857480302055e-11 3.2759600472956284e-12 -8.982684969421924e-11 -1.1646785969502963e-07 2.120740314481751e-09 3.3930165308449735e-07 7.019531747565283e-08 0.9999995742260993 0.9998414869251893 1.000010142763181 1.5443998608720315e-10 -6.077800727537801e-07 -6.090341615034482e-07 1.539770071658545e-10 -1.9206680025454245e-10 -1.1985058649642945e-07 4.257731274875752e-07 3.061861282138875e-07 1.014282108919248e-05 1.000000001120594 0.9998417918495986 0.9999999786906522 1.5678821923770978e-10 1.439829164171891e-09 1.4397817722456103e-09 1.568255194855507e-10 -1.9378168000395807e-10 -1.1984462341212074e-07 1.1484798382129047e-09 3.6509442979421856e-08 2.9879825297065116e-08 0.9999959837522195 0.9998389223003883 1.000095629593031 1.2184664702399256e-10 -5.678685560971141e-06 -5.796975608690831e-06 1.2581831554742045e-10 -1.7639949991040846e-10 -1.199063898796109e-07 4.016317974874905e-06 2.8693619401921854e-06 9.563132368766686e-05 0.9999993978449577 0.9998413607189459 1.0000143345453445 -2.822256836626399e-10 -2.580653688465387e-07 -2.0342752545327646e-06 -7.052161444835651e-12 -8.885349929281364e-11 -1.1899298551131066e-07 6.950164500902747e-07 5.781447347342715e-07 1.6547079495232794e-05 0.9999780783695911 0.9998261326319074 1.000521941595137 -6.816200305992458e-10 -2.819882759585162e-05 -3.4655523401233615e-05 -2.222686450652516e-10 -1.809928209783542e-10 -1.2051224658899167e-07 2.196038579401707e-05 1.5686893557552283e-05 0.0005228643334718305
3.512 0.9999999999999136 0.9998417902869771 1.0000000000159424 -2.3621827721004504e-13 3.8048509272927544e-12 7.021044333047524e-12 3.8417852853206974e-14 -8.942015498380097e-11 -1.1862824546884901e-07 2.0993997011011547e-09 3.3931588151594813e-07 7.019310979831962e-08 0.9999995742368074 0.9998414869791197 1.0000101425112575 1.5399771239222062e-10 -6.077648951121361e-07 -6.090189900739948e-07 1.5417494824050125e-10 -1.9289482002349313e-10 -1.2198661999587706e-07 4.257623945472792e-07 3.06177550229223e-07 1.0142568014414697e-05 1.0000000011206633 0.9998417918959273 0.9999999786922951 1.5635394927423685e-10 1.439815985712357e-09 1.4397317315328749e-09 1.570315313374595e-10 -1.9461634771361129e-10 -1.2198062971874577e-07 1.1473528551590348e-09 3.654092145126463e-08 2.988470383814997e-08 0.9999959847561827 0.9998389230638096 1.0000956056901886 1.2134461952423182e-10 -5.6772661097953805e-06 -5.795526632697002e-06 1.2595639613797865e-10 -1.7717693707675457e-10 -1.2204262068639985e-07 4.0153139721782706e-06 2.8686408296430976e-06 9.560741925500988e-05 0.9999994127359242 0.9998413714018748 1.0000139800789607 -2.740465046919886e-10 -2.5168679307359023e-07 -1.9839555042909477e-06 -6.899115385884771e-12 -8.87481395876413e-11 -1.2108380904082447e-07 6.778276233355953e-07 5.682510554977105e-07 1.613785942553018e-05 0.9999781331065425 0.9998261717763564 1.0005206383267846 -6.803689502569462e-10 -2.8128417459184207e-05 -3.456899131682279e-05 -2.2129458051956062e-10 -1.818126796706518e-10 -1.2264619457346527e-07 2.1905552050039394e-05 1.5647716276467e-05 0.0005215587611190742
3.522 0.9999999999999102 0.999841790333013 1.0000000000160316 3.6016657557494993e-12 2.6812012627979165e-12 6.053226652076748e-13 -3.526375854739341e-12 -8.896959112654543e-11 -1.2083222247486773e-07 2.1771862983382864e-09 3.3933028714356255e-07 6.849996397783043e-08 0.9999995742475172 0.9998414870338626 1.0000101422593688 1.5364856772353006e-10 -6.077497204712177e-07 -6.090038197931793e-07 1.5435340452431755e-10 -1.9367931665363555e-10 -1.2415836734970732e-07 4.2575167682520496e-07 3.06168840803473e-07 1.014231447915216e-05 1.000000001120735 0.9998417919430683 0.9999999786939655 1.56012728129143e-10 1.4398004080820317e-09 1.439680874972707e-09 1.5721791507873117e-10 -1.9540767509120657e-10 -1.2415234640014035e-07 1.1500560720637006e-09 3.657157677023875e-08 2.9799388972592597e-08 0.9999959857598968 0.9998389238278641 1.00009558179335 1.2093511033942158e-10 -5.6758470157331095e-06 -5.7940780193207935e-06 1.260750977628016e-10 -1.7791037544359326e-10 -1.2421459526775322e-07 4.014310226107936e-06 2.8679198536699285e-06 9.558352056855271e-05 0.9999994272584998 0.9998413818224455 1.000013634381423 -2.6610628675540694e-10 -2.4546590596779947e-07 -1.934880975463271e-06 -6.763396677455689e-12 -8.859816390246318e-11 -1.2321310316102635e-07 6.610640837650309e-07 5.58693185688649e-07 1.5738763897619098e-05 0.9999781877068238 0.9998262108239925 1.0005193383127267 -6.790352986889594e-10 -2.8058183130754167e-05 -3.448267529214779e-05 -2.2034026966776756e-10 -1.825825037667323e-10 -1.2481613226103165e-07 2.1850855225439857e-05 1.560863681563526e-05 0.0005202564485720965
3.532 0.999999999999945 0.9998417903799054 1.0000000000152824 6.387108206778223e-12 1.142956349971182e-12 -4.927122732598903e-12 -7.022415351487594e-12 -8.847427002671627e-11 -1.2308042900900124e-07 2.325194209745367e-09 3.393447622109498e-07 6.541933481326162e-08 0.9999995742582287 0.9998414870894292 1.000010142007497 1.534295320669453e-10 -6.077345418743254e-07 -6.089886249875568e-07 1.5451796929689276e-10 -1.9441950591150088e-10 -1.26366391078374e-07 4.2574098200023173e-07 3.061599912850628e-07 1.0142060576553782e-05 1.0000000011208077 0.9998417919910332 0.9999999786956467 1.5580175456591304e-10 1.439788779397277e-09 1.4396547541199184e-09 1.5739076722088074e-10 -1.9615470595269608e-10 -1.2636033559651882e-07 1.1552426763713768e-09 3.660127127151365e-08 2.9652807947179445e-08 0.999995986763362 0.9998389245925636 1.0000955579024946 1.2065515407562505e-10 -5.674428272208152e-06 -5.79262974359483e-06 1.2618053390799868e-10 -1.7859910447558543e-10 -1.2642287802253918e-07 4.013306747577259e-06 2.8671990185263e-06 9.555962764390244e-05 0.9999994414218029 0.9998413919871857 1.0000132972357076 -2.5836589305052247e-10 -2.3939880492412257e-07 -1.8870208308021288e-06 -6.623700578626741e-12 -8.840243928331959e-11 -1.2538156540836532e-07 6.44715331947512e-07 5.494628792133261e-07 1.5349542349178685e-05 0.9999782421707756 0.999826249775072 1.0005180415448198 -6.775820111231267e-10 -2.798812416492837e-05 -3.439657476366398e-05 -2.1939870948562283e-10 -1.8330065771234133e-10 -1.2702264331550097e-07 2.179629499096555e-05 1.556965493943046e-05 0.000518957387715748
3.542 1.000000000000019 0.9998417904276712 1.0000000000142235 7.167466147654205e-12 -4.010798064907728e-13 -9.30175427615567e-12 -1.0068493457706661e-11 -8.79343021569936e-11 -1.2537349389231028e-07 2.498882591585998e-09 3.3935914333312303e-07 6.150504360829341e-08 0.9999995742689393 0.999841487145832 1.0000101417556198 1.5335449778923194e-10 -6.077193606758836e-07 -6.089734059068102e-07 1.5467404315534491e-10 -1.951146886873063e-10 -1.286112618443884e-07 4.2573030804658114e-07 3.061509817375362e-07 1.0141806381406583e-05 1.0000000011208807 0.9998417920398346 0.9999999786973166 1.557347841376547e-10 1.4397804419401253e-09 1.4396532226430246e-09 1.575550736704178e-10 -1.9685682445473588e-10 -1.2860516811571522e-07 1.162747060801963e-09 3.662985099685165e-08 2.944969668506723e-08 0.999995987766576 0.9998389253579203 1.0000955340176012 1.2051818240039816e-10 -5.673009880224046e-06 -5.79118180499799e-06 1.262783202670026e-10 -1.7924270741221298e-10 -1.2866804203418592e-07 4.012303534828399e-06 2.8664783209768345e-06 9.553574053833626e-05 0.999999455234724 0.9998414019024597 1.000012968430156 -2.508091650840495e-10 -2.334816918120787e-07 -1.8403450184273423e-06 -6.459088031223703e-12 -8.816043139223566e-11 -1.275898971874494e-07 6.287711058117859e-07 5.405519930305353e-07 1.4969950162327048e-05 0.9999782964987359 0.9998262886298505 1.0005167480149386 -6.759950732447182e-10 -2.791824012596404e-05 -3.431068919359819e-05 -2.1846303831359725e-10 -1.8396702862063677e-10 -1.2926632044040404e-07 2.174187100428044e-05 1.553077040280154e-05 0.0005176615704743822
3.552 1.0000000000001399 0.9998417904763318 1.0000000000134102 5.4032472986244625e-12 -1.4925795624268868e-12 -1.2359191657148573e-11 -1.2350479771495465e-11 -8.734887239661215e-11 -1.2771203569617754e-07 2.654703558782565e-09 3.39373244805752e-07 5.757623882180762e-08 0.9999995742796484 0.9998414872030836 1.000010141503713 1.5342652331075997e-10 -6.077041840389562e-07 -6.089581806162795e-07 1.5481107210253168e-10 -1.9576427744007726e-10 -1.3089355929824318e-07 4.257196427934721e-07 3.061417920605551e-07 1.0141551934047038e-05 1.0000000011209522 0.9998417920894846 0.9999999786989509 1.5581484574924989e-10 1.4397674573240975e-09 1.43965812278529e-09 1.5769999148715366e-10 -1.9751320110033448e-10 -1.308874233492938e-07 1.1728463969127957e-09 3.665722712693833e-08 2.918558204483679e-08 0.999995988769538 0.9998389261239471 1.0000955101386424 1.205277770450052e-10 -5.671591847001277e-06 -5.789734221671049e-06 1.2635726150692927e-10 -1.7984048687382208e-10 -1.3095066904646424e-07 4.011300574882368e-06 2.8657577505509856e-06 9.551185929634713e-05 0.9999994687059348 0.9998414115744773 1.0000126477583415 -2.4342593941452535e-10 -2.2771086725735544e-07 -1.7948242426691668e-06 -6.266586444580337e-12 -8.787136827474125e-11 -1.2983880595465278e-07 6.132213725069568e-07 5.319524906573286e-07 1.4599748649720993e-05 0.9999783506910439 0.9998263273885827 1.000515457714972 -6.74270685579391e-10 -2.7848530584858447e-05 -3.4225018063751644e-05 -2.175429371691786e-10 -1.8458096212151136e-10 -1.3154776467982904e-07 2.168758291124526e-05 1.5491982952511857e-05 0.0005163689887665407
3.562 1.0000000000003177 0.9998417905259107 1.0000000000133098 1.1501513363439742e-12 -1.7323873845687439e-12 -1.4055078679557505e-11 -1.3660738795204459e-11 -8.671809545140247e-11 -1.3009666235248704e-07 2.75868885367703e-09 3.3938690310797114e-07 5.46371265374498e-08 0.9999995742903549 0.9998414872611961 1.0000101412517493 1.536446539124786e-10 -6.076890175408521e-07 -6.089429661974021e-07 1.5489959919578862e-10 -1.963674221866768e-10 -1.3321387229690517e-07 4.2570897060055445e-07 3.061324153545843e-07 1.0141297290739516e-05 1.0000000011210213 0.9998417921399961 0.9999999787005215 1.5604164793290457e-10 1.4397448822460297e-09 1.4396527523639998e-09 1.5779630594240188e-10 -1.9812315724351276e-10 -1.3320768916759123e-07 1.184617511548381e-09 3.668342108382062e-08 2.888298483107121e-08 0.9999959897722469 0.9998389268906567 1.00009548626559 1.2068326440100735e-10 -5.670174177951754e-06 -5.788287010243061e-06 1.2638850425989067e-10 -1.8039158378561567e-10 -1.3327134958844353e-07 4.010297853978255e-06 2.865037298102351e-06 9.548798390925563e-05 0.9999994818438921 0.9998414210092931 1.0000123350189416 -2.362025532867863e-10 -2.2208272088301933e-07 -1.7504299248827565e-06 -6.064793747942659e-12 -8.75350436203837e-11 -1.3212900321253406e-07 5.980563394735753e-07 5.23656456284757e-07 1.4238705174996944e-05 0.9999784047480367 0.9998263660515239 1.0005141706368288 -6.724090614396008e-10 -2.7778995111570305e-05 -3.4139560855204354e-05 -2.1666644124039698e-10 -1.8514169206630702e-10 -1.3386758563382342e-07 2.1633430357638832e-05 1.545329233573653e-05 0.0005150796344817536
3.572 1.0000000000005627 0.9998417905764325 1.000000000014201 -4.925781126366796e-12 -8.772953589483805e-13 -1.4448928689797998e-11 -1.3912101705853912e-11 -8.604116229149246e-11 -1.32527970612943e-07 2.7901299789065252e-09 3.394000187473031e-07 5.356829710981619e-08 0.9999995743010586 0.9998414873201841 1.0000101409997082 1.53998584748079e-10 -6.076738567962036e-07 -6.089277632727232e-07 1.549074907523849e-10 -1.9692379481403142e-10 -1.3557279779294065e-07 4.25698281448405e-07 3.0612286425319276e-07 1.0141042579660623e-05 1.0000000011210872 0.9998417921913828 0.9999999787020084 1.5640440252863778e-10 1.4397171979817436e-09 1.4396364762262557e-09 1.578120251021009e-10 -1.986868650058432e-10 -1.35566563248339e-07 1.195174200831168e-09 3.670855095282287e-08 2.8611300930075227e-08 0.9999959907747021 0.9998389276580624 1.000095462398422 1.209743189615111e-10 -5.668756868651351e-06 -5.786840171223679e-06 1.263397658028694e-10 -1.8089561513883229e-10 -1.3563068322063707e-07 4.009295369047941e-06 2.8643169638159384e-06 9.546411432723474e-05 0.9999994946568435 0.999841430212814 1.0000120300156232 -2.2912673185475222e-10 -2.1659372140048401e-07 -1.7071341729964455e-06 -5.8818857915325775e-12 -8.715112780246753e-11 -1.3446120407661315e-07 5.832664707272864e-07 5.156561046861031e-07 1.3886593188254317e-05 0.9999784586700521 0.9998264046189287 1.0005128867724413 -6.704193389363249e-10 -2.7709633267153446e-05 -3.405431703457434e-05 -2.1586590284192743e-10 -1.8564941895937337e-10 -1.3622640206060573e-07 2.15794130016867e-05 1.541469830893492e-05 0.0005137934995057994
3.582 1.000000000000877 0.9998417906279163 1.000000000016118 -1.1695477331643968e-11 1.0954226524499092e-12 -1.3684763522842862e-11 -1.3128049752433195e-11 -8.531774422394891e-11 -1.350065457045456e-07 2.7437291936789655e-09 3.394125811211067e-07 5.4650005157141296e-08 0.9999995743117581 0.9998414873800603 1.0000101407475819 1.5445771341723713e-10 -6.076586876705289e-07 -6.089125584959327e-07 1.5482102119059976e-10 -1.9743305456133924e-10 -1.379709419827732e-07 4.2568757608014143e-07 3.061131657886629e-07 1.0140787994781281e-05 1.0000000011211507 0.9998417922436584 0.9999999787034036 1.5687199176440933e-10 1.4396981891437486e-09 1.4396223430992525e-09 1.5773338791923005e-10 -1.9920313044868037e-10 -1.3796465110422315e-07 1.2006597555214457e-09 3.6732771378548347e-08 2.846579123145367e-08 0.9999959917769042 0.999838928426178 1.0000954385371286 1.2137012761124288e-10 -5.667339904934741e-06 -5.785393691466783e-06 1.2619741454103284e-10 -1.8135197710491648e-10 -1.380292783154327e-07 4.008293130609224e-06 2.863596758400318e-06 9.544025050991795e-05 0.999999507152833 0.9998414391908009 1.000011732556923 -2.2219996233291175e-10 -2.11240414418582e-07 -1.6649097689491544e-06 -5.733665423736846e-12 -8.67193127846996e-11 -1.36836128416339e-07 5.688424905702676e-07 5.079437771823094e-07 1.3543192024460805e-05 0.9999785124574264 0.9998264430910516 1.0005116061137782 -6.683305221841761e-10 -2.764044460439179e-05 -3.396928605531766e-05 -2.1515544440157178e-10 -1.861030394427216e-10 -1.3862484119165245e-07 2.152553051749384e-05 1.5376200640143968e-05 0.0005125105757717688
3.592 1.0000000000012526 0.9998417906803728 1.0000000000188427 -1.7823628271084093e-11 3.96860763003247e-12 -1.1963485295521795e-11 -1.142304110604346e-11 -8.4548046543913e-11 -1.375329609819843e-07 2.6307890644040404e-09 3.394246648964576e-07 5.735074287531611e-08 0.9999995743224546 0.9998414874408394 1.0000101404953778 1.5496995645131117e-10 -6.076434953212095e-07 -6.088973396595627e-07 1.5465944438366524e-10 -1.9789486970147285e-10 -1.4040892041646042e-07 4.256768628533252e-07 3.0610334616822046e-07 1.014053371881963e-05 1.00000000112121 0.9998417922968369 0.9999999787047147 1.5739264874947619e-10 1.4397027884511772e-09 1.4396226449450299e-09 1.575794322130322e-10 -1.9967180102598877e-10 -1.4040256836125244e-07 1.1982412458215378e-09 3.675620052112929e-08 2.8516371085086595e-08 0.9999959927788524 0.999838929195018 1.0000954146817158 1.2181906225257473e-10 -5.665923272076755e-06 -5.783947558829132e-06 1.2598003844700998e-10 -1.8176025470420957e-10 -1.4046775222353203e-07 4.007291154373396e-06 2.8628766956351443e-06 9.54163924711658e-05 0.999999519339704 0.9998414479488722 1.0000114424561322 -2.154409834637086e-10 -2.0601942901652268e-07 -1.6237301698169966e-06 -5.610121634128919e-12 -8.623921266545769e-11 -1.3925449887906878e-07 5.54775366776647e-07 5.00511922793255e-07 1.320828650834348e-05 0.9999785661104957 0.999826481468147 1.00051032865284 -6.661925560611857e-10 -2.7571428675882048e-05 -3.3884467373282155e-05 -2.1451771591730376e-10 -1.8650219598526929e-10 -1.4106353884212306e-07 2.1471782586088375e-05 1.533779910229598e-05 0.0005112308552926927
3.602 1.0000000000016689 0.9998417907338051 1.0000000000219558 -2.2057216872411955e-11 7.312510633355761e-12 -9.511467317848391e-12 -8.98659918800235e-12 -8.373164644542398e-11 -1.4010777789868918e-07 2.4786366693322294e-09 3.3943639908481276e-07 6.065140769813756e-08 0.9999995743331473 0.9998414875025358 1.0000101402431096 1.5547809005334853e-10 -6.076282752964007e-07 -6.08882108463336e-07 1.5446624606746165e-10 -1.9830818384849372e-10 -1.4288735776303849e-07 4.2566615014200844e-07 3.060934159391677e-07 1.0140279810853042e-05 1.0000000011212666 0.9998417923509325 0.9999999787059561 1.5790971424839908e-10 1.4397355179564604e-09 1.4396355199918743e-09 1.5739391558135314e-10 -2.000924901199319e-10 -1.4288093919901474e-07 1.187806396969205e-09 3.677887210790689e-08 2.8760783233525454e-08 0.9999959937805464 0.9998389299645967 1.0000953908321968 1.2226408767753096e-10 -5.664506965086499e-06 -5.782501774481948e-06 1.2573165066043227e-10 -1.8212003717644326e-10 -1.4294673193773217e-07 4.006289448870754e-06 2.862156782671526e-06 9.539254027237454e-05 0.9999995312251057 0.999841456492508 1.0000111595311696 -2.0887389162571674e-10 -2.009274875012791e-07 -1.5835695075589926e-06 -5.4807376246782495e-12 -8.571067389184671e-11 -1.4171704197494865e-07 5.410562833651588e-07 4.933530767818117e-07 1.2881666549978026e-05 0.9999786196295949 0.9998265197504697 1.0005090543816568 -6.640603949458315e-10 -2.7502585045734394e-05 -3.379986046007801e-05 -2.1390985110414973e-10 -1.868470045971145e-10 -1.4354313953636962e-07 2.141816888126133e-05 1.5299493462962604e-05 0.000509954330140102
3.612 1.0000000000020945 0.9998417907882081 1.000000000024927 -2.3484101954057053e-11 1.0555385384160027e-11 -6.551593906327866e-12 -6.06804644018686e-12 -8.286878297751557e-11 -1.427315454564848e-07 2.3266797027482277e-09 3.394479201325315e-07 6.355256608420615e-08 0.9999995743438364 0.9998414875651638 1.0000101399907926 1.5594232139104578e-10 -6.076130391888621e-07 -6.08866879696001e-07 1.5428906073286113e-10 -1.9867314010500538e-10 -1.454068879052229e-07 4.256554405903862e-07 3.060833643729883e-07 1.0140026123164595e-05 1.0000000011213197 0.9998417924059603 0.9999999787071413 1.583823593014502e-10 1.4397846854855381e-09 1.4396464857480542e-09 1.572242833267712e-10 -2.0046465961136726e-10 -1.4540039701801166e-07 1.172399787773201e-09 3.6800730807969687e-08 2.911685881693995e-08 0.9999959947819872 0.9998389307349288 1.0000953669885837 1.226651579768059e-10 -5.663090995752493e-06 -5.781056353458501e-06 1.2549945079292255e-10 -1.8243114846210303e-10 -1.4546685297791413e-07 4.005288008746316e-06 2.861437014832537e-06 9.536869396046747e-05 0.9999995428164992 0.9998414648270535 1.0000108836044603 -2.0250684759248688e-10 -1.959614094321994e-07 -1.544402572064931e-06 -5.31456639732306e-12 -8.51334350291486e-11 -1.4422448604413542e-07 5.276766201596298e-07 4.864598493540231e-07 1.2563126912588262e-05 0.9999786730150587 0.999826557938272 1.0005077832922766 -6.619725117953962e-10 -2.7433913295224684e-05 -3.371546480176041e-05 -2.1328606596833903e-10 -1.871368359557789e-10 -1.4606429741678616e-07 2.136468906199809e-05 1.5261283478803553e-05 0.0005086809923791934
3.622 1.000000000002491 0.9998417908435725 1.0000000000272313 -2.171342111789932e-11 1.3090983214378288e-11 -3.295535269019652e-12 -2.960675839728028e-12 -8.195882384781651e-11 -1.4540480091873896e-07 2.216667852116201e-09 3.3945932729681346e-07 6.53811409367927e-08 0.9999995743545218 0.9998414876287391 1.0000101397384287 1.5635242593579088e-10 -6.075978088296868e-07 -6.088516675798378e-07 1.5415568281557774e-10 -1.9898934938933366e-10 -1.4796815359729321e-07 4.256447317278064e-07 3.060731670126941e-07 1.0139772331854858e-05 1.0000000011213694 0.9998417924619349 0.9999999787082738 1.588009841220219e-10 1.439828313038593e-09 1.439640970935248e-09 1.5709852319512297e-10 -2.0078810563905074e-10 -1.4796158451872916e-07 1.1569801941223841e-09 3.682166471323524e-08 2.9463284148193283e-08 0.9999959957831743 0.9998389315060296 1.0000953431508781 1.2301243358960134e-10 -5.661675385761041e-06 -5.779611309724796e-06 1.253112980370747e-10 -1.826930607014295e-10 -1.4802876053139587e-07 4.00428681885503e-06 2.860717379639204e-06 9.534485351169828e-05 0.9999995541211605 0.9998414729577224 1.000010614502812 -1.9632152325636802e-10 -1.9111810428012278e-07 -1.5062047810538454e-06 -5.101252818008359e-12 -8.450761558903899e-11 -1.4677756341083255e-07 5.146279514886633e-07 4.798249316755276e-07 1.225246723321586e-05 0.9999787262672212 0.9998265960318089 1.0005065153767565 -6.599373832492083e-10 -2.7365413017015594e-05 -3.363127988586792e-05 -2.126203758187307e-10 -1.8737167060215914e-10 -1.4862767478368873e-07 2.131134277676313e-05 1.5223168899046258e-05 0.0005074108340212915
3.632 1.0000000000028169 0.9998417908998872 1.0000000000284577 -1.6951674306779938e-11 1.4401241628823176e-11 4.362916327741549e-14 2.9208494136222435e-14 -8.100253232010873e-11 -1.481280695876564e-07 2.176889378588619e-09 3.3947065590173534e-07 6.586986230977203e-08 0.9999995743652048 0.9998414876932763 1.0000101394860124 1.5671974385956196e-10 -6.075826042100075e-07 -6.088364714464099e-07 1.5406625109850501e-10 -1.9925666518351247e-10 -1.5057180780762058e-07 4.2563402125353444e-07 3.060627999735636e-07 1.0139518090161976e-05 1.0000000011214163 0.9998417925188724 0.9999999787093473 1.5917655533819959e-10 1.4398467589171517e-09 1.4396200834101763e-09 1.5701677982944303e-10 -2.010625990503772e-10 -1.5056515440153682e-07 1.1460289543792063e-09 3.684155494767366e-08 2.9700713541372453e-08 0.9999959967841083 0.9998389322779143 1.0000953193190731 1.2331705118162263e-10 -5.6602601549407876e-06 -5.778166642978286e-06 1.2516673531212296e-10 -1.8290540653185332e-10 -1.5063310899381795e-07 4.003285865997356e-06 2.8599978660238963e-06 9.532101883692145e-05 0.9999995651461839 0.9998414808895995 1.0000103520573116 -1.902834009426894e-10 -1.863945568856708e-07 -1.468952150065997e-06 -4.858406407162771e-12 -8.383256727864486e-11 -1.4937700761323843e-07 5.019020602485605e-07 4.7344111219837966e-07 1.1949492185240106e-05 0.9999787793864151 0.9998266340313329 1.0005052506271646 -6.579431661841059e-10 -2.7297083802903e-05 -3.3547305187255766e-05 -2.1191450454412438e-10 -1.8755113601974139e-10 -1.5123394301485142e-07 2.1258129676721247e-05 1.5185149474732096e-05 0.0005061438470415226
3.642 1.00000000000304 0.9998417909571463 1.0000000000283933 -9.953928780581982e-12 1.4169777541967815e-11 3.2242001422926534e-12 2.6208333370236366e-12 -7.999951738169472e-11 -1.5090186462261262e-07 2.2087840885985523e-09 3.394818747565856e-07 6.511246228834505e-08 0.9999995743758842 0.9998414877587917 1.0000101392335354 1.5705549823587474e-10 -6.075674309323774e-07 -6.088212746233456e-07 1.540022827962011e-10 -1.994746585503636e-10 -1.5321851236048332e-07 4.2562331262672256e-07 3.0605225346802677e-07 1.0139263203639187e-05 1.000000001121461 0.999841792576788 0.9999999787103546 1.5952075325450925e-10 1.4398343241413521e-09 1.4395999274810106e-09 1.5696053394930133e-10 -2.0128780380142504e-10 -1.5321176873191846e-07 1.1415617669081175e-09 3.686032247128648e-08 2.97904783057743e-08 0.9999959977847895 0.9998389330505989 1.0000952954931581 1.2359076891183708e-10 -5.658845308774141e-06 -5.776722336418322e-06 1.2504737002696393e-10 -1.8306827353289312e-10 -1.532805626653964e-07 4.00228514901875e-06 2.859278472750976e-06 9.529718984927772e-05 0.9999995758984901 0.9998414886276447 1.0000100961032221 -1.8436328277359512e-10 -1.8178781306940185e-07 -1.4326212745417046e-06 -4.620356853521748e-12 -8.310894607869195e-11 -1.5202355505613109e-07 4.894909521143209e-07 4.673012928906138e-07 1.1654011564085461e-05 0.9999788323729727 0.999826671937097 1.0005039890355867 -6.559769382886703e-10 -2.7228925231295175e-05 -3.346354016557483e-05 -2.1118846406547653e-10 -1.8767503101358153e-10 -1.538837832472742e-07 2.120504942725509e-05 1.5147224967582565e-05 0.0005048800234518327
3.652 1.000000000003137 0.999841791015353 1.0000000000270566 -1.860093688176351e-12 1.2350631117948637e-11 5.9624276984140625e-12 4.59813103590141e-12 -7.894996299633123e-11 -1.5372668761571814e-07 2.2888425833764835e-09 3.3949290246177094e-07 6.346449974334304e-08 0.9999995743865618 0.9998414878253009 1.0000101389809988 1.5735516086459405e-10 -6.075522780493601e-07 -6.088060575856167e-07 1.539453725985351e-10 -1.9964335852913088e-10 -1.559089389858781e-07 4.2561261617162055e-07 3.060415353014308e-07 1.0139007709438938e-05 1.0000000011215031 0.9998417926356973 0.9999999787112953 1.5982864376072353e-10 1.439801631966738e-09 1.439600452044472e-09 1.5691132564382428e-10 -2.0146395227887464e-10 -1.5590209887051667e-07 1.1429261049927454e-09 3.687795310510268e-08 2.9751007021635685e-08 0.9999959987852187 0.9998389338240992 1.0000952716731326 1.2382906899750494e-10 -5.657430836321699e-06 -5.7752783702872e-06 1.2493474514628678e-10 -1.8318158152864276e-10 -1.5597179502503113e-07 4.001284679917031e-06 2.8585592094265546e-06 9.527336654258248e-05 0.9999995863848282 0.9998414961766968 1.000009846479895 -1.7855728198338204e-10 -1.7729497569718466e-07 -1.397189326567147e-06 -4.418688521332561e-12 -8.233681107621542e-11 -1.5471794371968644e-07 4.773868561670851e-07 4.6139849333081843e-07 1.1365840142745182e-05 0.9999788852272251 0.9998267097493543 1.0005027305941359 -6.540419683968353e-10 -2.7160936865453394e-05 -3.337998427874488e-05 -2.104616347590308e-10 -1.8774351396706073e-10 -1.5657788455001395e-07 2.1152101709485574e-05 1.5109395150858083e-05 0.0005036193553722973
3.662 1.000000000003103 0.9998417910745215 1.0000000000246738 6.05230311090446e-12 9.176085873751627e-12 7.953918288109174e-12 5.8278779186463575e-12 -7.785424864801876e-11 -1.5660302877878386e-07 2.3840135432472406e-09 3.395036318637348e-07 6.142308139840926e-08 0.999999574397237 0.9998414878928203 1.0000101387284137 1.5759891142410313e-10 -6.075371265860548e-07 -6.087908142996463e-07 1.5389118875100535e-10 -1.9976265837599015e-10 -1.5864376946379483e-07 4.256019438298439e-07 3.060306635263667e-07 1.0138751811502762e-05 1.0000000011215435 0.9998417926956171 0.9999999787121816 1.600804559268259e-10 1.4397679856348803e-09 1.4396278032610167e-09 1.568650026044889e-10 -2.0159050332257445e-10 -1.5863682611208016e-07 1.1482464114574023e-09 3.689448892783393e-08 2.962472433566992e-08 0.9999959997853958 0.9998389345984315 1.0000952478590068 1.2401200922808253e-10 -5.656016718633858e-06 -5.773834738861643e-06 1.248245712978247e-10 -1.832452660156128e-10 -1.5870748939346742e-07 4.000284475161625e-06 2.85784008979436e-06 9.52495490100022e-05 0.9999995966117794 0.9998415035414735 1.0000096030306707 -1.7288581947690657e-10 -1.7291320882808002e-07 -1.3626340560966665e-06 -4.26827787301219e-12 -8.151636845889586e-11 -1.5746091267256699e-07 4.6558220662898493e-07 4.557258409583589e-07 1.108479732019001e-05 0.999978937949504 0.9998267474683561 1.0005014752949564 -6.521584268109369e-10 -2.709311826084349e-05 -3.3296636999151575e-05 -2.0973940501309567e-10 -1.8775667493016846e-10 -1.593169455376767e-07 2.1099286210946645e-05 1.5071659802524225e-05 0.000502361835035592
3.672 1.000000000002951 0.9998417911346795 1.0000000000216216 1.2629719264528106e-11 5.098892171817893e-12 8.936984483875366e-12 6.2530207943840915e-12 -7.671269713911522e-11 -1.595313677850005e-07 2.4660292780321015e-09 3.395139545664384e-07 5.950067619662408e-08 0.9999995744079102 0.9998414879613662 1.0000101384757987 1.577667679938646e-10 -6.07521961812779e-07 -6.087755580247165e-07 1.5384911896516092e-10 -1.998322986901283e-10 -1.614236949061915e-07 4.255913011706789e-07 3.060196531449057e-07 1.0138495731038393e-05 1.0000000011215822 0.9998417927565635 0.9999999787130314 1.6025663670810974e-10 1.4397479912823232e-09 1.4396681603897447e-09 1.5683048706333788e-10 -2.016676494449352e-10 -1.6141664159982616e-07 1.15610344959901e-09 3.690999086132525e-08 2.94433137202765e-08 0.9999960007853215 0.9998389353736122 1.0000952240507974 1.2411998551312494e-10 -5.6546029407059335e-06 -5.772391454981615e-06 1.2472597371581766e-10 -1.8325889382213243e-10 -1.6148833888739116e-07 3.999284543704046e-06 2.8571211225892002e-06 9.52257373866219e-05 0.9999996065857634 0.9998415107265797 1.000009365602779 -1.673793281108455e-10 -1.6863974989826584e-07 -1.328933781561561e-06 -4.16730993065105e-12 -8.064802290337855e-11 -1.6025320303848772e-07 4.540696160396904e-07 4.502765552485866e-07 1.0810706748221768e-05 0.999978990540138 0.9998267850943554 1.0005002231302196 -6.503473198954619e-10 -2.7025468978552254e-05 -3.321349781982407e-05 -2.0901342775775382e-10 -1.8771408971644139e-10 -1.6210167375193808e-07 2.1046602611950044e-05 1.5034018695651086e-05 0.0005011074547163012
3.682 1.0000000000027078 0.9998417911958665 1.0000000000183453 1.7044550321833387e-11 6.924029510555397e-13 8.772304952244374e-12 5.8697186714517795e-12 -7.552545995248337e-11 -1.62512172205514e-07 2.517467156803479e-09 3.3952378278560137e-07 5.8104066752785586e-08 0.9999995744185818 0.9998414880309553 1.0000101382231712 1.5785402062859202e-10 -6.075067809660716e-07 -6.08760312222069e-07 1.538303897631415e-10 -1.9985245691331995e-10 -1.642494165497996e-07 4.255806817295549e-07 3.0600850597602765e-07 1.0138239585877388e-05 1.0000000011216197 0.9998417928185531 0.9999999787138621 1.603524397879685e-10 1.4397444800875349e-09 1.4396987576115707e-09 1.5681964958745155e-10 -2.0169531647601062e-10 -1.6424224621858653e-07 1.1660643581131681e-09 3.692449550818975e-08 2.9216384126800543e-08 0.9999960017849957 0.9998389361496579 1.0000952002485202 1.2414791184205668e-10 -5.653189499574552e-06 -5.7709485422065585e-06 1.2465009729085312e-10 -1.832224975386818e-10 -1.64315046282501e-07 3.9982848799725685e-06 2.856402305713549e-06 9.520193175928363e-05 0.99999961631304 0.9998415177365035 1.0000091340472348 -1.6206002096292187e-10 -1.6447191752286312e-07 -1.2960673649777324e-06 -4.109789511182198e-12 -7.973180501006838e-11 -1.6309555717019137e-07 4.428418552573139e-07 4.4504393719835993e-07 1.0543396132791663e-05 0.999979042999457 0.9998268226276033 1.0004989740921155 -6.486142516299625e-10 -2.695798859273918e-05 -3.313056624420043e-05 -2.082726340744748e-10 -1.8761612627125917e-10 -1.6493278632718408e-07 2.0994050577869833e-05 1.4996471592566383e-05 0.0004998562066382803
3.692 1.0000000000024127 0.9998417912581291 1.0000000000152889 1.8890346124095553e-11 -3.4596571478402163e-12 7.499866125813228e-12 4.7051335092886625e-12 -7.429291964139958e-11 -1.6554590049850933e-07 2.5320583427932616e-09 3.395330687741636e-07 5.743980376614967e-08 0.9999995744292526 0.9998414881016042 1.0000101379705402 1.5787402559110785e-10 -6.074915916772268e-07 -6.087450922433778e-07 1.5383654233269997e-10 -1.9982325311673467e-10 -1.6712164555162241e-07 4.2557006809087213e-07 3.0599721028550744e-07 1.01379833936779e-05 1.0000000011216563 0.9998417928816034 0.999999978714684 1.6038068482638342e-10 1.4397498553222507e-09 1.439704322473947e-09 1.5683387494047017e-10 -2.0167384232894336e-10 -1.6711435081873156e-07 1.1777271908856709e-09 3.693799205331018e-08 2.895194700854765e-08 0.9999960027844191 0.9998389369265865 1.000095176452183 1.2410883870704138e-10 -5.6517764026992126e-06 -5.769506015687012e-06 1.2459863815078468e-10 -1.8313655687176873e-10 -1.6718832435743918e-07 3.997285467280058e-06 2.8556836286005742e-06 9.517813211751456e-05 0.9999996257997155 0.9998415245756259 1.0000089082187396 -1.5693558332685532e-10 -1.6040710762534672e-07 -1.2640141802982334e-06 -4.096812629538474e-12 -7.876787822904216e-11 -1.659887184503794e-07 4.318918508075282e-07 4.40021372379647e-07 1.0282697294500314e-05 0.9999790953277887 0.9998268600683518 1.0004977281728455 -6.469478036066495e-10 -2.689067668922807e-05 -3.3047841768595167e-05 -2.0751585380423842e-10 -1.8746283750095233e-10 -1.6781100907937045e-07 2.094162976266915e-05 1.4959018247562207e-05 0.0004986080829361411
3.702 1.0000000000021094 0.9998417913215176 1.0000000000128466 1.8168299333616463e-11 -6.852697909564112e-12 5.339678594092735e-12 2.813785200836828e-12 -7.301585400740822e-11 -1.6863300015011406e-07 2.513067906713913e-09 3.3954181851228834e-07 5.74767496953375e-08 0.9999995744399232 0.999841488173331 1.0000101377179107 1.5784555827490796e-10 -6.074764029830901e-07 -6.087298938591842e-07 1.5385751921889005e-10 -1.997445865740048e-10 -1.7004110320307396e-07 4.255594395025886e-07 3.0598575007122943e-07 1.013772718179449e-05 1.0000000011216927 0.9998417929457311 0.9999999787154995 1.603605321924865e-10 1.4397551187723777e-09 1.4396884842731864e-09 1.568627802595883e-10 -2.016025639112073e-10 -1.7003367678025005e-07 1.1893368741304138e-09 3.695043043958326e-08 2.8689093859551005e-08 0.999996003783593 0.9998389377044145 1.000095152661788 1.240216469280154e-10 -5.6503636592993556e-06 -5.76806387122204e-06 1.245615794005484e-10 -1.8300122991560978e-10 -1.7010889604826902e-07 3.9962862890347935e-06 2.8549650805650423e-06 9.515433838383556e-05 0.9999996350517448 0.9998415312482186 1.0000086879755918 -1.520078035646772e-10 -1.5644278397908568e-07 -1.2327540893954126e-06 -4.1378557015450105e-12 -7.775673495375306e-11 -1.6893343121016854e-07 4.2121269851371144e-07 4.3520234552362175e-07 1.002844637238442e-05 0.9999791475254615 0.9998268974168522 1.0004964853646263 -6.453307256132529e-10 -2.6823532856732588e-05 -3.296532387108089e-05 -2.0675300778574188e-10 -1.8725464318180639e-10 -1.7073707718365643e-07 2.0889339821343292e-05 1.4921658415547423e-05 0.0004973630757012724
3.712 1.0000000000018412 0.9998417913860824 1.0000000000113334 1.520203411798313e-11 -9.119807147656484e-12 2.6271999755661776e-12 2.935582974865427e-13 -7.169447246506308e-11 -1.717739094930213e-07 2.4713901938249773e-09 3.3955009266208887e-07 5.798279983519654e-08 0.999999574450593 0.9998414882461534 1.0000101374652854 1.5777884871971323e-10 -6.074612173000796e-07 -6.087146990570185e-07 1.5388100221602443e-10 -1.9961664674765492e-10 -1.7300852084860805e-07 4.255487823591838e-07 3.059741170542726e-07 1.0137471081585585e-05 1.0000000011217294 0.9998417930109543 0.9999999787163142 1.6030192408294316e-10 1.4397574009263364e-09 1.4396693503480561e-09 1.568942493170886e-10 -2.014820532254175e-10 -1.7300095500578184e-07 1.1975634370083373e-09 3.696175401658866e-08 2.8506496794013916e-08 0.9999960047825169 0.9998389384831603 1.0000951288773388 1.2389566187837674e-10 -5.6489512717616634e-06 -5.766622090705971e-06 1.245262959965793e-10 -1.8281624395478015e-10 -1.730774940827984e-07 3.995287339815884e-06 2.854246659489937e-06 9.513055049165412e-05 0.9999996440749359 0.9998415377584499 1.000008473179604 -1.4728444924318935e-10 -1.5257646645947254e-07 -1.202267436193749e-06 -4.2402600076098625e-12 -7.669914778598533e-11 -1.7193044019940893e-07 4.1079767948785487e-07 4.3058045642093164e-07 9.780483929704741e-06 0.999979199592801 0.999826934673355 1.000495245659694 -6.43754845344526e-10 -2.6756556678218356e-05 -3.2883012016819536e-05 -2.059961222961912e-10 -1.8699157390102733e-10 -1.7371173556768157e-07 2.083718042211089e-05 1.4884391861264837e-05 0.0004961211770734805
3.722 1.0000000000016442 0.9998417914518696 1.0000000000109617 1.0541602981837619e-11 -1.005814144775118e-11 -2.8524192337142234e-13 -2.692323258870783e-12 -7.03292323404122e-11 -1.7496905851971777e-07 2.423001791222151e-09 3.395579890395277e-07 5.8622623881246544e-08 0.9999995744612632 0.9998414883200886 1.000010137212675 1.576702035587956e-10 -6.074460289630612e-07 -6.086994918000956e-07 1.5390543173749854e-10 -1.9943948794997204e-10 -1.7602464002986567e-07 4.255380969898327e-07 3.0596231668746656e-07 1.0137215306954285e-05 1.000000001121767 0.9998417930772906 0.9999999787171369 1.6020178165838326e-10 1.4397629361889583e-09 1.439663135193884e-09 1.5692662080944447e-10 -2.0131256490776213e-10 -1.760169274398932e-07 1.1989173214459275e-09 3.697193354775647e-08 2.848875158435643e-08 0.9999960057811917 0.9998389392628413 1.000095105098843 1.2372802695656221e-10 -5.647539234060688e-06 -5.765180657545975e-06 1.2449160390773842e-10 -1.8258185846952052e-10 -1.7609486169011984e-07 3.994288628916336e-06 2.8535283741166933e-06 9.510676844793049e-05 0.9999996528749523 0.999841544110384 1.0000082636960188 -1.427816242239727e-10 -1.4880572636991205e-07 -1.1725350521226107e-06 -4.395799254673726e-12 -7.559524150911172e-11 -1.749804916847353e-07 4.0064026508420844e-07 4.261494251283331e-07 9.538654792354922e-06 0.9999792515301344 0.9998269718381105 1.0004940090503107 -6.422244525856417e-10 -2.668974772949745e-05 -3.280090567405171e-05 -2.0524566382496697e-10 -1.8667363668671743e-10 -1.767357374387543e-07 2.0785151249703725e-05 1.4847218361289237e-05 0.0004948823793060564
3.732 1.0000000000015459 0.9998417915189185 1.0000000000118183 4.8805247879484755e-12 -9.638971692958705e-12 -3.1194352091757287e-12 -5.9075468474513285e-12 -6.892079307981542e-11 -1.7821886922762935e-07 2.384592108228556e-09 3.3956560748255786e-07 5.908212312721055e-08 0.9999995744719344 0.9998414883951546 1.0000101369600916 1.575120246198178e-10 -6.074308302456529e-07 -6.086842708957186e-07 1.5394520791757853e-10 -1.9921380042488422e-10 -1.790902127783376e-07 4.255273957719258e-07 3.059503644308374e-07 1.0136960024854688e-05 1.0000000011218046 0.9998417931447583 0.9999999787179807 1.60051353175476e-10 1.4397791129856283e-09 1.4396705544335835e-09 1.569745306458868e-10 -2.0109471197116506e-10 -1.790823456946094e-07 1.191766717988563e-09 3.6980983163429445e-08 2.867186617497881e-08 0.9999960067796176 0.999838940043476 1.000095081326312 1.2351063506153868e-10 -5.64612753859226e-06 -5.76373957095379e-06 1.2447191185014253e-10 -1.8229862432912055e-10 -1.791617523152837e-07 3.993290172916574e-06 2.852810238579437e-06 9.508299233052456e-05 0.9999996614573181 0.9998415503079866 1.0000080593934193 -1.3851433772797228e-10 -1.4512819011609076e-07 -1.143538260358472e-06 -4.574231734452373e-12 -7.444574757498926e-11 -1.7808433242932652e-07 3.907341028357138e-07 4.2190308422476835e-07 9.302807663491935e-06 0.9999793033377855 0.9998270089113697 1.0004927755287598 -6.407487236457834e-10 -2.6623105585204522e-05 -3.2719004327549566e-05 -2.044859298963831e-10 -1.863017634122261e-10 -1.7980984682528682e-07 2.0733251997187246e-05 1.4810137698230717e-05 0.0004936466747542128
3.742 1.0000000000015612 0.99984179158726 1.0000000000138392 -1.0083812355281966e-12 -8.001853480403521e-12 -5.7123596852709e-12 -9.059135328177123e-12 -6.747008558647817e-11 -1.8152375725722344e-07 2.3673188442078734e-09 3.395730115767492e-07 5.9182433068569034e-08 0.9999995744826052 0.9998414884713699 1.000010136707545 1.5730362046319698e-10 -6.074156205660455e-07 -6.086690514747163e-07 1.5402319258448255e-10 -1.989394079649004e-10 -1.8220600178128603e-07 4.255166938458423e-07 3.0593827637912304e-07 1.013670522281893e-05 1.0000000011218433 0.9998417932133747 0.9999999787188548 1.5985076124537906e-10 1.439806851489675e-09 1.4396771094231707e-09 1.5706088784893427e-10 -2.0082808771838264e-10 -1.8219797198518153e-07 1.1775923772074553e-09 3.698895921058019e-08 2.901067847708447e-08 0.9999960077777947 0.999838940825082 1.0000950575597538 1.2324286161283898e-10 -5.6447161843575095e-06 -5.762298845443165e-06 1.2449075822123616e-10 -1.8196630258466123e-10 -1.8227892936766195e-07 3.992291982893075e-06 2.8520922630540993e-06 9.505922223176013e-05 0.9999996698274196 0.9998415563551254 1.0000078601436377 -1.3448259700727904e-10 -1.4154154621052269e-07 -1.1152588668450424e-06 -4.732149120084423e-12 -7.325078295645737e-11 -1.8124270987925438e-07 3.810729912125859e-07 4.178353653744529e-07 9.072794727245444e-06 0.9999793550160786 0.9998270458933814 1.0004915450873422 -6.393288220654588e-10 -2.6556629827714265e-05 -3.263730747994562e-05 -2.036917816165559e-10 -1.8587580030685517e-10 -1.8293483612168444e-07 2.0681482351833772e-05 1.4773149650689724e-05 0.0004924140558039399
3.752 1.0000000000016938 0.9998417916569162 1.0000000000167952 -6.3429434291429305e-12 -5.437022079469034e-12 -8.002241245472586e-12 -1.1837959084420078e-11 -6.597750674447406e-11 -1.8488413157280135e-07 2.3713527124043774e-09 3.395802051737568e-07 5.8951149268276154e-08 0.9999995744932767 0.9998414885487524 1.0000101364550336 1.5705857864164529e-10 -6.074004087988966e-07 -6.086538499758522e-07 1.5415809512148968e-10 -1.9861682883813195e-10 -1.8537277969328008e-07 4.255059996544587e-07 3.05926063065337e-07 1.0136450668235492e-05 1.0000000011218824 0.9998417932831591 0.9999999787197574 1.596137002951283e-10 1.4398368009377785e-09 1.4396662923621924e-09 1.5720393384653165e-10 -2.0051320016820653e-10 -1.8536457899502887e-07 1.1607137001868756e-09 3.699595630413544e-08 2.939487451041019e-08 0.9999960087757231 0.999838941607678 1.0000950337991654 1.2293821343535385e-10 -5.64330518068857e-06 -5.760858497020593e-06 1.2456627895396189e-10 -1.815856510347745e-10 -1.8544716702705286e-07 3.991294056075506e-06 2.8513744478760964e-06 9.503545818765469e-05 0.9999996779905093 0.999841562255572 1.0000076658216648 -1.306651225642167e-10 -1.3804354990782285e-07 -1.0876791338217778e-06 -4.827426383668257e-12 -7.201144363667748e-11 -1.8445637240854008e-07 3.716508605666105e-07 4.1394029401637724e-07 8.848471450886265e-06 0.9999794065653362 0.9998270827843958 1.000490317718366 -6.379517333594211e-10 -2.649032005014571e-05 -3.2555814636972086e-05 -2.0284253551992287e-10 -1.8539617638454496e-10 -1.861114876270099e-07 2.062984198627337e-05 1.4736253986797371e-05 0.0004911845147925851
3.762 1.0000000000019325 0.9998417917279003 1.0000000000203102 -1.042089358760623e-11 -2.346638787984848e-12 -9.975366306079291e-12 -1.3963857958377792e-11 -6.444407612222355e-11 -1.8830039748892798e-07 2.3852323110687453e-09 3.3958713590282126e-07 5.862120635292289e-08 0.9999995745039488 0.9998414886273214 1.0000101362025446 1.5680012225488172e-10 -6.073852099565486e-07 -6.086386681429774e-07 1.543526186482178e-10 -1.9824635083255926e-10 -1.8859133017342944e-07 4.254953124544593e-07 3.059137310953759e-07 1.0136196006440158e-05 1.0000000011219223 0.99984179335413 0.9999999787206767 1.5936312858750767e-10 1.4398540243719497e-09 1.4396362658198016e-09 1.5740674529362012e-10 -2.00150820385472e-10 -1.8858295040907728e-07 1.1464512451795234e-09 3.700210419244628e-08 2.970322316807925e-08 0.9999960097734029 0.9998389423912833 1.0000950100445332 1.2262015726338125e-10 -5.641894541838572e-06 -5.759418527872637e-06 1.2470165734742492e-10 -1.81156594822801e-10 -1.8866724995048035e-07 3.9902963785754944e-06 2.8506567855914216e-06 9.501170015228613e-05 0.9999996859517106 0.9998415680130064 1.0000074763055684 -1.27025703994935e-10 -1.346320184317761e-07 -1.060781752782319e-06 -4.8348482875331845e-12 -7.072847787995499e-11 -1.8772606906079993e-07 3.6246177243407876e-07 4.1021199839908626e-07 8.629696660058244e-06 0.9999794579858811 0.9998271195846614 1.0004890934141473 -6.365936527312547e-10 -2.6424175852364957e-05 -3.2474525291738703e-05 -2.019335139043165e-10 -1.848637495902975e-10 -1.8934059317205649e-07 2.0578330561669446e-05 1.4699450466587747e-05 0.000489958043987159
3.772 1.0000000000022569 0.9998417918002175 1.0000000000239064 -1.272738120795248e-11 8.125421913527013e-13 -1.1613001068328963e-11 -1.5223868430558427e-11 -6.28703601585503e-11 -1.917729567337875e-07 2.3913165318974944e-09 3.395937230435416e-07 5.8533786493560134e-08 0.9999995745146207 0.9998414887070959 1.0000101359500606 1.5655245673791212e-10 -6.073700346951386e-07 -6.086234899572646e-07 1.5459380524677328e-10 -1.9782843184302527e-10 -1.9186244758008414e-07 4.2548462735070163e-07 3.059012907071787e-07 1.0135940937981433e-05 1.0000000011219625 0.9998417934263064 0.999999978721595 1.5912369467513054e-10 1.4398482660324324e-09 1.439602934439774e-09 1.57655984919893e-10 -1.9974083732070908e-10 -1.91853880227702e-07 1.1386055423291287e-09 3.70075561696354e-08 2.985956276188097e-08 0.9999960107708332 0.9998389431759162 1.0000949862958377 1.2231279673813726e-10 -5.640484278550138e-06 -5.757978921601205e-06 1.248843586931982e-10 -1.8068013489042222e-10 -1.9193997301814034e-07 3.9892989365380044e-06 2.8499392697313376e-06 9.49879480294805e-05 0.9999996937160187 0.9998415736310178 1.00000729147642 -1.2352510421818642e-10 -1.3130482227685276e-07 -1.0345498262472346e-06 -4.74874881230167e-12 -6.940247693298104e-11 -1.9105254970076623e-07 3.5349993485692953e-07 4.0664472643405233e-07 8.41633275352573e-06 0.9999795092780339 0.9998271562944273 1.0004878721670152 -6.352307644835271e-10 -2.635819683154619e-05 -3.2393438920715006e-05 -2.0097545993144958e-10 -1.8427867918417784e-10 -1.9262295422858244e-07 2.0526947740380806e-05 1.4662738851316266e-05 0.0004887346356270591
3.782 1.0000000000026363 0.999841791873867 1.0000000000270834 -1.3025868298383122e-11 3.5995308064303855e-12 -1.2862643755755585e-11 -1.5490515855869494e-11 -6.125759688516049e-11 -1.9530220938841336e-07 2.3743848766247177e-09 3.395998959469313e-07 5.895658885083702e-08 0.9999995745252925 0.9998414887880944 1.000010135697566 1.5633756487497636e-10 -6.073548820235284e-07 -6.086082924397398e-07 1.5486218101499364e-10 -1.9736313880513275e-10 -1.9518693671436344e-07 4.254739437120196e-07 3.0588876063370875e-07 1.0135685352482797e-05 1.0000000011220023 0.9998417934997069 0.9999999787224958 1.5891727483399167e-10 1.439820248251165e-09 1.4395887843746037e-09 1.5793264141541035e-10 -1.9928368472123428e-10 -1.9517817359459555e-07 1.1379210963407348e-09 3.7012462896113486e-08 2.985615363880966e-08 0.9999960117680146 0.9998389439615963 1.000094962553062 1.2203811096624863e-10 -5.639074389887591e-06 -5.756539655581245e-06 1.2509494441681718e-10 -1.8015617830192778e-10 -1.9526614264333426e-07 3.988301727772065e-06 2.8492219027567784e-06 9.49642017351023e-05 0.9999997012883052 0.9998415791131064 1.0000071112182314 -1.2012992741708142e-10 -1.2805987673226654e-07 -1.0089668653463833e-06 -4.575408705005671e-12 -6.803430284419075e-11 -1.9443656564051183e-07 3.4475971967983977e-07 4.0323285804394395e-07 8.20824581223488e-06 0.9999795604421151 0.9998271929139412 1.00048665396932 -6.338417114524637e-10 -2.6292382574286305e-05 -3.2312554995001404e-05 -1.9998671972307954e-10 -1.8364125528781737e-10 -1.95959381991911e-07 2.0475693198647524e-05 1.4626118912233537e-05 0.0004875142819941903
3.792 1.0000000000030347 0.9998417919488443 1.000000000029399 -1.1407153532153923e-11 5.6539669105758275e-12 -1.36412291496067e-11 -1.4726225894107727e-11 -5.960663395728646e-11 -1.9888855469091704e-07 2.329236488929293e-09 3.396056256194484e-07 5.990287043577682e-08 0.9999995745359636 0.9998414888703363 1.0000101354450484 1.5617965569473456e-10 -6.07339739939567e-07 -6.08593063595917e-07 1.551432613856338e-10 -1.9685180087237487e-10 -1.9856561396838945e-07 4.254632692000483e-07 3.05876166209633e-07 1.0135429332171198e-05 1.000000001122042 0.9998417935743504 0.9999999787233674 1.5876772077131158e-10 1.4397821012564857e-09 1.4396062667175137e-09 1.5822172780485983e-10 -1.9878004556656248e-10 -1.9855664617829579e-07 1.142646641334173e-09 3.701694135596478e-08 2.9735266337989347e-08 0.9999960127649459 0.9998389447483431 1.0000949388161915 1.218196803037684e-10 -5.637664863691988e-06 -5.755100717773187e-06 1.2531841181349523e-10 -1.7958548825779345e-10 -1.9864657556873727e-07 3.987304764069414e-06 2.8485046974171463e-06 9.494046124230196e-05 0.99999970867332 0.9998415844626871 1.0000069354178842 -1.1681134219969603e-10 -1.2489514023420865e-07 -9.840167944444153e-07 -4.323212133098709e-12 -6.662471439114115e-11 -1.9787886869277516e-07 3.362356650371271e-07 3.999709041016319e-07 8.005305444563877e-06 0.9999796114784433 0.9998272294434516 1.0004854388134345 -6.324030200911179e-10 -2.622673265768803e-05 -3.2231872997148716e-05 -1.9898136080459166e-10 -1.8295289498675198e-10 -1.9935069766097108e-07 2.0424566629132252e-05 1.4589590432552104e-05 0.0004862969754556884
3.802 1.0000000000034168 0.9998417920251439 1.000000000030541 -8.279301582311008e-12 6.7469985533638885e-12 -1.3858441016465563e-11 -1.298021226161641e-11 -5.7918289533298934e-11 -2.0253239309642152e-07 2.2646364063781588e-09 3.3961093808956317e-07 6.107687698244883e-08 0.9999995745466324 0.9998414889538412 1.0000101351924955 1.5610884124797473e-10 -6.073245925497882e-07 -6.085778130352282e-07 1.5543048643395361e-10 -1.9629445780764996e-10 -2.0199930597799541e-07 4.2545261557975525e-07 3.0586353021285505e-07 1.01351730504339e-05 1.00000000112208 0.9998417936502577 0.9999999787241975 1.5870548787948366e-10 1.4397495489428801e-09 1.439645870443429e-09 1.5851683916550109e-10 -1.982305659935827e-10 -2.0199012496984428e-07 1.1504680369753672e-09 3.702105624640755e-08 2.9548727614736164e-08 0.9999960137616265 0.9998389455361751 1.000094915085214 1.2168734542954391e-10 -5.636255684127933e-06 -5.7536621173268516e-06 1.2554872122120953e-10 -1.789682167293694e-10 -2.0208209928395068e-07 3.98630806277267e-06 2.8477876695845765e-06 9.491672658740127e-05 0.9999997158756965 0.9998415896830907 1.0000067639650603 -1.1354127298552727e-10 -1.21808618447217e-07 -9.596839521268395e-07 -3.99763666536299e-12 -6.517461753622848e-11 -2.0138021278919452e-07 3.2792245824062275e-07 3.9685349416449987e-07 7.807384446819904e-06 0.9999796623873373 0.9998272658832058 1.000484226691751 -6.308862825533996e-10 -2.616124665650518e-05 -3.215139243216084e-05 -1.9796609469558615e-10 -1.8221346633345678e-10 -2.027977318602576e-07 2.0373567731260556e-05 1.45531532001713e-05 0.0004850827084568289
3.812 1.000000000003749 0.9998417921027645 1.0000000000303748 -4.3021963937444615e-12 6.810087998021487e-12 -1.3442035680686383e-11 -1.03823157715907e-11 -5.619386385549115e-11 -2.0623412698894943e-07 2.2021557873956043e-09 3.396159063298027e-07 6.1989761714205e-08 0.9999995745572986 0.9998414890386282 1.00001013493989 1.5615727251984197e-10 -6.073094294171075e-07 -6.085625653665241e-07 1.557209626624279e-10 -1.9569153611835446e-10 -2.0548885031714126e-07 4.254419893776187e-07 3.058508641208813e-07 1.01349166516292e-05 1.0000000011221153 0.999841793727447 0.9999999787249684 1.5876256907156716e-10 1.4397329499307715e-09 1.4396832744922434e-09 1.5881506330100697e-10 -1.9763599289287691e-10 -2.0547944784896896e-07 1.1600179156393322e-09 3.702482402012822e-08 2.9327212780692893e-08 0.9999960147580553 0.9998389463251123 1.0000948913601089 1.216735945034627e-10 -5.634846840524681e-06 -5.752223878725086e-06 1.257827336856301e-10 -1.783056638736337e-10 -2.055735523139159e-07 3.9853116334802e-06 2.8470708290638334e-06 9.489299783153349e-05 0.9999997228999514 0.9998415947775658 1.0000065967521676 -1.10292159694386e-10 -1.187983711052773e-07 -9.359530754115063e-07 -3.604847605946908e-12 -6.368485726344952e-11 -2.0494135350967398e-07 3.1981490838349265e-07 3.9387536459088727e-07 7.614358495493402e-06 0.9999797131691136 0.9998273022334508 1.0004830175966741 -6.292599302500356e-10 -2.6095924150892985e-05 -3.207111282077905e-05 -1.9694367122051069e-10 -1.8142421232132617e-10 -2.0630132562806458e-07 2.0322696197167434e-05 1.4516806997575669e-05 0.0004838714734683613
3.822 1.0000000000040077 0.9998417921817097 1.0000000000289604 -2.7707249197495015e-13 5.9429975884398596e-12 -1.235820243397791e-11 -7.134885147395581e-12 -5.443386673717434e-11 -2.0999416278061196e-07 2.168733835098282e-09 3.396206257709962e-07 6.216290194123816e-08 0.9999995745679601 0.9998414891247173 1.000010134687203 1.5634533743377013e-10 -6.072942488594498e-07 -6.085473428439771e-07 1.5600583227497863e-10 -1.9504384544843012e-10 -2.0903509679583023e-07 4.2543138450614164e-07 3.0583816512893165e-07 1.0134660202437666e-05 1.0000000011221462 0.9998417938059383 0.9999999787256519 1.589589604967653e-10 1.4397345614761522e-09 1.4396959885988113e-09 1.5910758059174087e-10 -1.9699633222776115e-10 -2.090254637729429e-07 1.1708388402909553e-09 3.702823026902694e-08 2.908041176369064e-08 0.9999960157542314 0.9998389471151748 1.0000948676408479 1.217987629373841e-10 -5.633438331089722e-06 -5.75078602400653e-06 1.2601163050165408e-10 -1.7759796956428193e-10 -2.0912178450122835e-07 3.9843154711098305e-06 2.8463541745019907e-06 9.486927501090296e-05 0.9999997297504911 0.9998415997492819 1.0000064336742733 -1.0704912551954471e-10 -1.158625142957498e-07 -9.12809275485647e-07 -3.159262200760936e-12 -6.215648497095787e-11 -2.0856304723398983e-07 3.119079270888748e-07 3.9103135702294006e-07 7.42610607513962e-06 0.9999797638240878 0.9998273384944334 1.00048181152062 -6.275046192012279e-10 -2.60307647314686e-05 -3.1991033682962004e-05 -1.9592372420357565e-10 -1.8058558784180306e-10 -2.0986232973770887e-07 2.0271951703657145e-05 1.4480551596394408e-05 0.0004826632629341162
3.832 1.0000000000041793 0.9998417922619917 1.00000000002654 2.990090131015736e-12 4.399942782638072e-12 -1.062506679738575e-11 -3.494039595345683e-12 -5.2639863863137085e-11 -2.1381291211641505e-07 2.1838910270423626e-09 3.3962518230699685e-07 6.130742184089622e-08 0.9999995745786164 0.9998414892121285 1.0000101344344068 1.5666553479070035e-10 -6.072790555184069e-07 -6.085321504019634e-07 1.5626527385407365e-10 -1.9435191666000307e-10 -2.1263890563004526e-07 4.254207835770854e-07 3.0582542087478714e-07 1.013440373623282e-05 1.0000000011221724 0.999841793885752 0.9999999787262194 1.5928773962047916e-10 1.439749096984283e-09 1.4396787785900848e-09 1.5937459911603973e-10 -1.9631239543175236e-10 -2.1262903300347776e-07 1.1821165439313113e-09 3.7031241184657e-08 2.882471687309073e-08 0.9999960167501529 0.9998389479063827 1.0000948439274004 1.2205556080759288e-10 -5.632030160936545e-06 -5.749348558441149e-06 1.2621566286419172e-10 -1.7684567731507255e-10 -2.127276564474931e-07 3.983319560021341e-06 2.8456376970966856e-06 9.4845558111384e-05 0.9999997364316119 0.9998416046013301 1.0000062746290448 -1.0381906360629456e-10 -1.1299921574527587e-07 -8.902380160732728e-07 -2.6871433664235633e-12 -6.059048086312209e-11 -2.1224605339482142e-07 3.0419652854257134e-07 3.883164286926537e-07 7.242508653835971e-06 0.9999798143525768 0.9998273746664 1.000480608456021 -6.256270039025192e-10 -2.596576799653618e-05 -3.191115452283665e-05 -1.949264672014014e-10 -1.7969852204059365e-10 -2.13481605609682e-07 2.022133391713362e-05 1.444438676087574e-05 0.00048145806925600304
3.842 1.0000000000042637 0.9998417923436317 1.0000000000234968 4.8406282460512776e-12 2.5523601996193733e-12 -8.327323432831559e-12 2.5648357952230564e-13 -5.0812975576188445e-11 -2.1769079255310108e-07 2.248406999494429e-09 3.3962962196681376e-07 5.942695299875753e-08 0.999999574589267 0.999841489300883 1.0000101341814822 1.5708136960655518e-10 -6.072638556232018e-07 -6.085169741992267e-07 1.5647347144449695e-10 -1.9361659015100175e-10 -2.1630114856285724e-07 4.254101672649889e-07 3.0581261842941005e-07 1.0134147333924991e-05 1.000000001122193 0.9998417939669092 0.9999999787266522 1.5971227294677902e-10 1.4397706069217496e-09 1.4396456575773664e-09 1.5959059805343965e-10 -1.955851864133727e-10 -2.1629102721827823e-07 1.1915763399690692e-09 3.703380448032452e-08 2.8610823659138375e-08 0.99999601774582 0.9998389486987572 1.0000948202197453 1.2240725949271964e-10 -5.630622335730108e-06 -5.747911467784185e-06 1.263689009461311e-10 -1.760499642179916e-10 -2.1639204020587886e-07 3.98232388641658e-06 2.8449213893624514e-06 9.482184708269037e-05 0.999999742947505 0.9998416093367274 1.0000061195166952 -1.0063184381091597e-10 -1.1020668864437909e-07 -8.682251057935529e-07 -2.2225981997728626e-12 -5.898777938766728e-11 -2.1599113387127987e-07 2.9667584589456187e-07 3.857256664188185e-07 7.063450923466406e-06 0.9999798647548952 0.9998274107495975 1.0004794083953386 -6.236624118686542e-10 -2.5900933545983887e-05 -3.183147482686988e-05 -1.9397852669913166e-10 -1.787630348329063e-10 -2.171600238756632e-07 2.017084250680093e-05 1.4408312257329714e-05 0.0004802558848264095
3.852 1.0000000000042713 0.9998417924266588 1.0000000000202842 4.906826313474907e-12 8.250557457714681e-13 -5.62531992719947e-12 3.838720778885165e-12 -4.895407778960206e-11 -2.2162822988686342e-07 2.3435364281423417e-09 3.396339342920021e-07 5.6841705872399085e-08 0.9999995745999115 0.9998414893910024 1.0000101339284264 1.5753957189263014e-10 -6.072486522282026e-07 -6.085017929518195e-07 1.566092627770624e-10 -1.9283837264876106e-10 -2.20022708776286e-07 4.2539952531216654e-07 3.0579975232769545e-07 1.0133891152551652e-05 1.000000001122208 0.9998417940494311 0.9999999787269483 1.6017966555642068e-10 1.4397960262826055e-09 1.4396180208930899e-09 1.597340382858373e-10 -1.9481545144873987e-10 -2.2001233020802828e-07 1.1958515512482292e-09 3.7035856725006074e-08 2.8518243284319393e-08 0.9999960187412328 0.9998389494923197 1.0000947965178801 1.228012583744656e-10 -5.629214858560644e-06 -5.7464747305458e-06 1.2645009241193162e-10 -1.752111282305926e-10 -2.2011581919615935e-07 3.981328448525675e-06 2.8442052526742927e-06 9.479814188500084e-05 0.9999997493022579 0.999841613958416 1.0000059682399265 -9.752529266630072e-11 -1.0748318616193306e-07 -8.467567025767399e-07 -1.7969779698970022e-12 -5.7349171464547147e-11 -2.197990529268394e-07 2.89341148156174e-07 3.8325429466389887e-07 6.888820855095653e-06 0.9999799150313575 0.9998274467442728 1.000478211331071 -6.216616798661816e-10 -2.5836260977086233e-05 -3.1751994076019256e-05 -1.9310161494184646e-10 -1.777808693555079e-10 -2.2089846653141856e-07 2.0120477155747816e-05 1.4372327862126244e-05 0.0004790567020889061
3.862 1.0000000000042215 0.9998417925111094 1.000000000017338 3.212291241622086e-12 -3.8968058817358023e-13 -2.7490335583823475e-12 7.007795374751152e-12 -4.706447781583871e-11 -2.2562565884788148e-07 2.4405258099393753e-09 3.3963805448594526e-07 5.4143762137063604e-08 0.9999995746105508 0.999841489482509 1.0000101336752572 1.5799407453883362e-10 -6.072334463599509e-07 -6.0848659293037e-07 1.5666665638044158e-10 -1.9201823969342778e-10 -2.2380448107896966e-07 4.253888622279774e-07 3.057868286538823e-07 1.013363535674015e-05 1.0000000011222177 0.9998417941333404 0.9999999787271233 1.6064278984949456e-10 1.4398240700482648e-09 1.4396092339746205e-09 1.5979909076866005e-10 -1.9400345951878815e-10 -2.2379383601736286e-07 1.1922829570431098e-09 3.703735445691513e-08 2.8610291759852163e-08 0.9999960197363919 0.9998389502870926 1.0000947728218201 1.2319145592139905e-10 -5.627807730428685e-06 -5.745038333575136e-06 1.2645300009916333e-10 -1.743298776331335e-10 -2.2389988834590303e-07 3.9803332575708075e-06 2.8434892978345447e-06 9.477444252815031e-05 0.9999997554998572 0.9998416184692673 1.0000058207038656 -9.452381610193363e-11 -1.0482700224568471e-07 -8.25819320529896e-07 -1.4279055204765117e-12 -5.567624760375072e-11 -2.2367057834963447e-07 2.8218784330756933e-07 3.8089767447186624e-07 6.718509459981928e-06 0.9999799651822786 0.999827482650673 1.0004770172557516 -6.196690219600346e-10 -2.577174988732742e-05 -3.167271176053809e-05 -1.923029071359019e-10 -1.7675254679166036e-10 -2.2469782582793182e-07 2.007023756169961e-05 1.4336433362168141e-05 0.00047786051357752993
3.872 1.000000000004138 0.9998417925970224 1.0000000000149851 1.9259896217265177e-13 -8.229834417296335e-13 3.191519448965172e-14 9.564810733417032e-12 -4.5145881767354446e-11 -2.2968352525974102e-07 2.5113930203132965e-09 3.3964188458785664e-07 5.207678682958529e-08 0.9999995746211852 0.9998414895754251 1.0000101334219977 1.584200689267854e-10 -6.07218241730401e-07 -6.084713756117634e-07 1.566571053583903e-10 -1.9115706062973508e-10 -2.2764737194360656e-07 4.253781933151905e-07 3.057738634177783e-07 1.0133380001685583e-05 1.0000000011222228 0.9998417942186595 0.9999999787272016 1.610777045168122e-10 1.4398517253039064e-09 1.4396179678584915e-09 1.597970280738632e-10 -1.9315017107578236e-10 -2.2763645176259163e-07 1.1808028219195852e-09 3.7038317368106724e-08 2.8883635978165746e-08 0.9999960207312971 0.999838951083099 1.0000947491315866 1.2355323609608766e-10 -5.626400954722289e-06 -5.743602278003302e-06 1.2638909937647465e-10 -1.7340736956156418e-10 -2.2774515417010492e-07 3.979338328899191e-06 2.842773538871962e-06 9.475074907254978e-05 0.9999997615441913 0.9998416228720827 1.0000056768159926 -9.162482104274195e-11 -1.0223647517529068e-07 -8.053998258851698e-07 -1.1194384529751443e-12 -5.3970332397278544e-11 -2.2760648092751397e-07 2.752114633931144e-07 3.7865129506411235e-07 6.552410385707118e-06 0.9999800152079729 0.9998275184690448 1.0004758261619409 -6.177061917618279e-10 -2.570739987690719e-05 -3.159362738750026e-05 -1.915725915409164e-10 -1.7567857378483148e-10 -2.2855900425698944e-07 2.0020123427211324e-05 1.4300628547858608e-05 0.0004766673119054849
3.882 1.000000000004044 0.9998417926844377 1.0000000000133848 -3.3842329139497577e-12 -3.9917571888837754e-13 2.460488554333906e-12 1.1356442401226545e-11 -4.3199052712668584e-11 -2.3380228739700866e-07 2.5350951790759674e-09 3.39645325338065e-07 5.131776772451578e-08 0.9999995746318154 0.9998414896697745 1.0000101331686682 1.588141717023997e-10 -6.072030450523758e-07 -6.08456151178587e-07 1.5660266351948907e-10 -1.9025499161228142e-10 -2.315522996818971e-07 4.2536753435441034e-07 3.057608767657037e-07 1.0133124957685525e-05 1.000000001122224 0.9998417943054115 0.9999999787272038 1.6148058919963292e-10 1.4398714201834646e-09 1.4396343661559727e-09 1.5975010514887604e-10 -1.92256602678922e-10 -2.3154109525685795e-07 1.164527852389396e-09 3.7038850383531274e-08 2.9256950049722795e-08 0.9999960217259496 0.9998389518803619 1.0000947254471988 1.2388371880719353e-10 -5.624994538488591e-06 -5.742166573697902e-06 1.2628038007924286e-10 -1.7244427845823694e-10 -2.3165253470906835e-07 3.978343670122457e-06 2.842057984598621e-06 9.472706158379758e-05 0.999999767439052 0.9998416271695943 1.0000055364860716 -8.880193508380901e-11 -9.970998786774068e-08 -7.854854206257565e-07 -8.673063538415667e-13 -5.22317013225895e-11 -2.3160753661415111e-07 2.6840764133268916e-07 3.7651076588244623e-07 6.390419587016644e-06 0.9999800651087531 0.9998275541996349 1.0004746380422127 -6.157734600548168e-10 -2.5643210550275807e-05 -3.151474047353196e-05 -1.908898760095665e-10 -1.7456036856355574e-10 -2.3248291524986295e-07 1.9970134446693704e-05 1.4264913203874225e-05 0.0004754770897024874
3.892 1.0000000000039577 0.9998417927733898 1.000000000012504 -6.586873450987372e-12 7.396000914970234e-13 4.349218756748346e-12 1.2268064176098019e-11 -4.122550915503415e-11 -2.379824169765587e-07 2.4997179790538892e-09 3.3964830771578546e-07 5.21956492788059e-08 0.999999574642442 0.9998414897655804 1.0000101329152806 1.591798652739054e-10 -6.071878645502742e-07 -6.084409269386082e-07 1.5652497012161626e-10 -1.8931349568995533e-10 -2.3552019397092355e-07 4.2535689224678934e-07 3.057478861618964e-07 1.0132869937569549e-05 1.0000000011222219 0.9998417943936209 0.9999999787271414 1.618547660922241e-10 1.4398755792380897e-09 1.439651516830979e-09 1.5967999269932367e-10 -1.913232875926181e-10 -2.3550869700671915e-07 1.1486047229241414e-09 3.703911842756242e-08 2.960888429749368e-08 0.9999960227203507 0.9998389526789048 1.000094701768667 1.241861837191733e-10 -5.623588489383587e-06 -5.740731228222357e-06 1.2614820978082595e-10 -1.71441203360189e-10 -2.356229602596733e-07 3.977349275157893e-06 2.8413426345912896e-06 9.470338007822886e-05 0.999999773188138 0.9998416313644685 1.0000053996260885 -8.60235891947551e-11 -9.724596473119762e-08 -7.660636197464853e-07 -6.693065767179044e-13 -5.046208117610188e-11 -2.3567452515819425e-07 2.617720957952988e-07 3.7447181338134493e-07 6.23243524112738e-06 0.9999801148849323 0.9998275898426905 1.000473452889152 -6.13865361233968e-10 -2.5579181514035993e-05 -3.1436050534213575e-05 -1.9023514720775642e-10 -1.7339861982275323e-10 -2.3647048300891013e-07 1.9920270300329844e-05 1.4229287104852774e-05 0.00047428983955143274
3.902 1.0000000000038896 0.9998417928639082 1.0000000000121538 -8.53205753965766e-12 2.263763740544851e-12 5.6122691108913984e-12 1.2220127043631228e-11 -3.922653131274317e-11 -2.422244023536676e-07 2.4034603295065275e-09 3.3965081424961287e-07 5.45148905771441e-08 0.9999995746530655 0.9998414898628672 1.0000101326618405 1.595122705306201e-10 -6.071727025816362e-07 -6.084257006003361e-07 1.564383528034134e-10 -1.8833314472034893e-10 -2.3955199745991426e-07 4.2534626362137763e-07 3.057349025749147e-07 1.013261462067379e-05 1.0000000011222172 0.9998417944833102 0.999999978727021 1.6219538020116732e-10 1.4398613163920602e-09 1.4396710150215622e-09 1.5960095450758084e-10 -1.9035122302985683e-10 -2.3954019853773624e-07 1.1378534582382983e-09 3.7039283754818746e-08 2.9836673882647516e-08 0.9999960237145004 0.9998389534787518 1.0000946780959958 1.244561117725976e-10 -5.622182810134507e-06 -5.7392962392776784e-06 1.2600682300929285e-10 -1.703994510521397e-10 -2.396573721571738e-07 3.976355129095713e-06 2.840627482202357e-06 9.46797045034082e-05 0.9999997787950555 0.999841635459306 1.0000052661502004 -8.327050644244731e-11 -9.484286402966196e-08 -7.471222336746725e-07 -5.30168766262137e-13 -4.86625539256191e-11 -2.398082311561033e-07 2.55300635345688e-07 3.725302838987435e-07 6.078357893708893e-06 0.9999801645368215 0.9998276253984573 1.000472270695355 -6.119850178043027e-10 -2.5515312370779995e-05 -3.1357557075998176e-05 -1.8959591277990395e-10 -1.7219441567421462e-10 -2.405226427754231e-07 1.987053065952117e-05 1.4193750019229389e-05 0.0004731055539742871
3.912 1.000000000003838 0.9998417929560165 1.0000000000120577 -8.582619912142172e-12 3.7314198679046024e-12 6.263780679669414e-12 1.117729318083706e-11 -3.7203668550946305e-11 -2.465287488460278e-07 2.2563928893716816e-09 3.396528863520998e-07 5.763352881835847e-08 0.9999995746636869 0.9998414899616583 1.0000101324083561 1.5979633516736856e-10 -6.071575533958024e-07 -6.084104658726503e-07 1.5634897535218382e-10 -1.873149419813893e-10 -2.4364866390521586e-07 4.2533564075207874e-07 3.057219318477075e-07 1.0132358815273679e-05 1.0000000011222103 0.9998417945745043 0.9999999787268495 1.6248765855630797e-10 1.4398347329021435e-09 1.439699413396149e-09 1.5951944669660549e-10 -1.8934146478338241e-10 -2.4363655425594003e-07 1.134550653250596e-09 3.703944829979657e-08 2.9898454308548824e-08 0.9999960247083994 0.9998389542799277 1.0000946544291913 1.2467848149904336e-10 -5.620777494562945e-06 -5.737861600387127e-06 1.2586253814643824e-10 -1.693194878007184e-10 -2.4375672448150327e-07 3.975361219047887e-06 2.8399125220008047e-06 9.465603478227901e-05 0.9999997842633215 0.9998416394566442 1.000005135974691 -8.05435324131373e-11 -9.249917321469603e-08 -7.286493663351768e-07 -4.601167436260913e-13 -4.683456202070352e-11 -2.4400944573193263e-07 2.489891758476697e-07 3.7068215032803055e-07 5.928090680862192e-06 0.9999802140647324 0.9998276608671817 1.0004710914534385 -6.101467227648637e-10 -2.5451602714933644e-05 -3.1279259601885944e-05 -1.8896744862485388e-10 -1.7094865408784252e-10 -2.4464034050920134e-07 1.982091519898658e-05 1.4158301717772564e-05 0.00047192422548835783
3.922 1.000000000003797 0.9998417930497325 1.000000000011936 -6.478626481422679e-12 4.687483326259795e-12 6.3813451078897126e-12 9.165097854094597e-12 -3.515808772503736e-11 -2.508959805957537e-07 2.0834849020609427e-09 3.396546138589003e-07 6.070942626042061e-08 0.9999995746743062 0.9998414900619784 1.0000101321548402 1.6001802964193894e-10 -6.071424041277598e-07 -6.083952220158439e-07 1.562618182887198e-10 -1.862599945081576e-10 -2.47811159906853e-07 4.253250204165409e-07 3.0570897987769724e-07 1.0132102553331105e-05 1.0000000011222017 0.9998417946672278 0.99999997872664 1.6271763638412204e-10 1.439808683296261e-09 1.439736848275683e-09 1.5943990555820364e-10 -1.8829468062632357e-10 -2.477987305439262e-07 1.1378558454081593e-09 3.703964097230739e-08 2.9817547210220224e-08 0.9999960257020482 0.9998389550824563 1.000094630768264 1.2483907795109104e-10 -5.619372529566655e-06 -5.736427311019453e-06 1.2571948826784638e-10 -1.6820254192320774e-10 -2.4792198310396245e-07 3.974367543821789e-06 2.8391977567202886e-06 9.463237088808291e-05 0.9999997895963668 0.9998416433589584 1.0000050090179247 -7.785274135466831e-11 -9.021341032104204e-08 -7.106334196817631e-07 -4.662020329553303e-13 -4.497914267558184e-11 -2.482789653317775e-07 2.4283375705009526e-07 3.689235168918124e-07 5.781539413594804e-06 0.9999802634689742 0.9998276962491087 1.0004699151560437 -6.083651028386264e-10 -2.5388052135057408e-05 -3.120115762184032e-05 -1.88346292500896e-10 -1.6966204711118273e-10 -2.4882453390533455e-07 1.9771423607498215e-05 1.4122941981346783e-05 0.00047074584669067954
3.932 1.0000000000037539 0.9998417931450713 1.0000000000115787 -2.3877015888365212e-12 4.7598674428042696e-12 6.061248329846411e-12 6.28560292624659e-12 -3.309140099577328e-11 -2.5532664293340113e-07 1.9268580831157493e-09 3.396561083411179e-07 6.293069447833127e-08 0.999999574684924 0.9998414901638529 1.0000101319013073 1.6017747938195288e-10 -6.071272424228535e-07 -6.083799820252833e-07 1.5618448700057358e-10 -1.8516868047101782e-10 -2.5204046418742596e-07 4.2531440794451515e-07 3.0569605677034447e-07 1.0131846047689452e-05 1.0000000011221921 0.9998417947615055 0.9999999787264076 1.6288573542378615e-10 1.439795335731107e-09 1.4397709180714419e-09 1.5937054824673636e-10 -1.8721176642210511e-10 -2.520277064994393e-07 1.1452200024078571e-09 3.7039851573910874e-08 2.965102098609669e-08 0.9999960266954478 0.9998389558863627 1.0000946071132286 1.2493792961328538e-10 -5.617967903117608e-06 -5.734993383601905e-06 1.2558571823326416e-10 -1.6704917321093252e-10 -2.521541257717468e-07 3.9733741146975975e-06 2.8384831976938275e-06 9.460871288321485e-05 0.9999997947975363 0.9998416471686631 1.000004885200292 -7.520486573136386e-11 -8.798413112236247e-08 -6.930630959265025e-07 -5.454620722563667e-13 -4.309742025937816e-11 -2.526175934174714e-07 2.36830543333467e-07 3.6725061802431035e-07 5.6386124040066045e-06 0.9999803127498562 0.9998277315444858 1.0004687417958322 -6.066415832850992e-10 -2.5324660221614464e-05 -3.1123250659221156e-05 -1.8772490633887082e-10 -1.6833641383968562e-10 -2.5307619208891706e-07 1.9722055588431663e-05 1.4087670601105481e-05 0.00046957041029493344
3.942 1.0000000000036953 0.9998417932420465 1.0000000000108962 3.127549326584574e-12 3.736269376179683e-12 5.390282575301442e-12 2.7230613908076326e-12 -3.1005155932397954e-11 -2.5982130229530175e-07 1.839794171918085e-09 3.3965746377221153e-07 6.366693506435676e-08 0.9999995746955406 0.9998414902673064 1.0000101316477668 1.6029164963184624e-10 -6.071120646347167e-07 -6.083647648479933e-07 1.561301233265044e-10 -1.8404257210660978e-10 -2.5633756794332677e-07 4.2530381324181874e-07 3.056831754223359e-07 1.0131589548087945e-05 1.0000000011221815 0.9998417948573625 0.9999999787261601 1.6300813382790333e-10 1.4397983996385666e-09 1.4397826260262803e-09 1.5932384712504422e-10 -1.860935727733997e-10 -2.563244730749159e-07 1.1543939444619253e-09 3.7040068361039166e-08 2.9448446336167465e-08 0.9999960276885976 0.9998389566916724 1.0000945834640913 1.2499167173953937e-10 -5.61656361104516e-06 -5.733559837112625e-06 1.2547406793228692e-10 -1.658603124663691e-10 -2.5645414397534795e-07 3.972380946915428e-06 2.8377688591047724e-06 9.458506088572865e-05 0.9999997998700922 0.9998416508881153 1.000004764444151 -7.259977587342844e-11 -8.580993647550294e-08 -6.759273855703324e-07 -6.825576081772654e-13 -4.119071130724593e-11 -2.5702614075914755e-07 2.309758060073224e-07 3.6565981115646574e-07 5.499220133247589e-06 0.999980361907687 0.9998277667535563 1.0004675713654791 -6.049614681534151e-10 -2.526142657438854e-05 -3.1045538246341125e-05 -1.8709051352877022e-10 -1.6697233272934145e-10 -2.5739629527473103e-07 1.967281085017265e-05 1.405248737194821e-05 0.0004683979090862828
3.952 1.000000000003611 0.9998417933406747 1.0000000000099365 9.207398320092321e-12 1.611319703677119e-12 4.44385660217331e-12 -1.2653020231096861e-12 -2.8900449321296078e-11 -2.6438054959460413e-07 1.8622170572892842e-09 3.3965871430154236e-07 6.256997374562054e-08 0.9999995747061564 0.9998414903723646 1.000010131394216 1.6038053345198944e-10 -6.070968769602698e-07 -6.083495826025196e-07 1.5611066695180044e-10 -1.8288204697213675e-10 -2.607034744435022e-07 4.252932414903097e-07 3.0567034266903017e-07 1.013133320761791e-05 1.0000000011221695 0.9998417949548235 0.9999999787258971 1.631051115292864e-10 1.4398117749671952e-09 1.4397600227438868e-09 1.5931237034918086e-10 -1.8494129904148206e-10 -2.6069003425773154e-07 1.1643212258284817e-09 3.704027755474139e-08 2.9232479650064657e-08 0.999996028681499 0.9998389574984108 1.0000945598208495 1.250206896223666e-10 -5.615159659636724e-06 -5.732126683707045e-06 1.2539724400798032e-10 -1.6463736240120527e-10 -2.608230400481453e-07 3.9713880480859125e-06 2.8370547493398093e-06 9.456141498712143e-05 0.9999998048172171 0.9998416545196135 1.0000046466737755 -7.004200003993348e-11 -8.368947399199465e-08 -6.592155469025954e-07 -8.55684299230293e-13 -3.926039776849223e-11 -2.615054259095597e-07 2.2526589712644463e-07 3.641475656775074e-07 5.363274993738775e-06 0.9999804109427745 0.9998278018765672 1.0004664038576672 -6.033073284513317e-10 -2.5198350804692036e-05 -3.0968019909580704e-05 -1.8642972002426386e-10 -1.6557081184214804e-10 -2.6178583574950096e-07 1.9623689093645482e-05 1.4017392083175451e-05 0.0004672283358238359
3.962 1.0000000000034974 0.9998417934409772 1.0000000000088816 1.483806048098264e-11 -1.4003937731346512e-12 3.299825377501476e-12 -5.370746309709423e-12 -2.6778561357251364e-11 -2.6900500063156007e-07 1.9899211005229676e-09 3.3965980661445305e-07 5.965322052059464e-08 0.9999995747167707 0.9998414904790529 1.0000101311406455 1.6045109343183954e-10 -6.070816902124767e-07 -6.083344285612827e-07 1.5613350258170492e-10 -1.8168829657968649e-10 -2.651392006144926e-07 4.2528268489064435e-07 3.0565755067384907e-07 1.0131077052644772e-05 1.0000000011221577 0.9998417950539156 0.9999999787256083 1.6318394941383748e-10 1.4398247008973892e-09 1.4397097186733088e-09 1.5934336033616748e-10 -1.8375583081225174e-10 -2.6512540626465047e-07 1.1744831672169785e-09 3.7040427593051574e-08 2.901238019774317e-08 0.9999960296741509 0.999838958306604 1.0000945361834914 1.2503203093747191e-10 -5.613756059515211e-06 -5.730693915975439e-06 1.253621879764833e-10 -1.6338129428783155e-10 -2.6526182944712323e-07 3.970395411636354e-06 2.8363408660592365e-06 9.45377751851627e-05 0.9999998096420134 0.999841658065401 1.000004531815307 -6.755344463623441e-11 -8.162142975330245e-08 -6.42917086709115e-07 -1.0431047302974195e-12 -3.730779257755092e-11 -2.6605627660381716e-07 2.1969723134314732e-07 3.6271045610970565e-07 5.230691281419019e-06 0.999980459855424 0.9998278369137621 1.0004652392650895 -6.01674274214928e-10 -2.5135432529300857e-05 -3.0890695157309684e-05 -1.8573387097355029e-10 -1.6413316034231329e-10 -2.662458176220402e-07 1.957469000511022e-05 1.3982384513584378e-05 0.000466061683169359
3.972 1.000000000003358 0.9998417935429819 1.0000000000080211 1.9026964530506925e-11 -4.890495228893377e-12 2.049933402044767e-12 -9.260405088278945e-12 -2.4641587312757814e-11 -2.7369529606994375e-07 2.175857845893377e-09 3.396606023565061e-07 5.5357221739545245e-08 0.9999995747273844 0.999841490587398 1.000010130887048 1.604904023746896e-10 -6.070665104688532e-07 -6.083192781497732e-07 1.5619784498929616e-10 -1.804622626152449e-10 -2.6964577558810907e-07 4.2527212395268683e-07 3.056447775492068e-07 1.0130821067320243e-05 1.0000000011221446 0.9998417951546641 0.999999978725285 1.6323182780151228e-10 1.4398306907495528e-09 1.4396562083909636e-09 1.594159211308099e-10 -1.8253815925257764e-10 -2.696316185676296e-07 1.1836443598639832e-09 3.70404077893052e-08 2.8813128763844957e-08 0.9999960306665541 0.9998389591162775 1.000094512552008 1.2501249017021443e-10 -5.612352816962511e-06 -5.729261509843088e-06 1.253681027797477e-10 -1.6209257560936855e-10 -2.6977154127059377e-07 3.969403020962171e-06 2.835627199208768e-06 9.45141413957144e-05 0.9999998143475074 0.9998416615276665 1.0000044197967193 -6.517657318387984e-11 -7.960451799002696e-08 -6.270217521319813e-07 -1.2269677157515384e-12 -3.5334511875822686e-11 -2.7067952938652683e-07 2.1426628778676727e-07 3.6134516515854395e-07 5.10138542974129e-06 0.9999805086459416 0.9998278718653867 1.0004640775804592 -6.000776168431196e-10 -2.507267136149713e-05 -3.081356348150216e-05 -1.8500246154708622e-10 -1.6266011302493235e-10 -2.707772569746337e-07 1.9525813261086333e-05 1.3947464434893667e-05 0.00046489794370875473
3.982 1.0000000000032057 0.9998417936467212 1.0000000000076954 2.098764514160112e-11 -8.321778713523979e-12 7.93327383633824e-13 -1.2605119218828623e-11 -2.2490417511101562e-11 -2.784521064468786e-07 2.3608439736899936e-09 3.3966091467602927e-07 5.058700507038494e-08 0.999999574737997 0.9998414906974261 1.0000101306334244 1.6047498229251527e-10 -6.070513353729052e-07 -6.083041035674463e-07 1.5629866930635352e-10 -1.792053972565518e-10 -2.742242416548082e-07 4.2526153774377063e-07 3.056320003408777e-07 1.0130565304140898e-05 1.0000000011221308 0.9998417952570958 0.9999999787249304 1.6322541365421215e-10 1.4398326535663528e-09 1.4396272331296724e-09 1.595247142810601e-10 -1.8128932141288386e-10 -2.7420971375317263e-07 1.1893583133162912e-09 3.704008704445985e-08 2.8689644414931517e-08 0.9999960316587085 0.9998389599274585 1.0000944889264 1.2493723402561125e-10 -5.6109499293251625e-06 -5.727829437265206e-06 1.2541035039569985e-10 -1.6077270801520448e-10 -2.743532161584809e-07 3.968410861194978e-06 2.8349137398842394e-06 9.449051353058917e-05 0.9999998189366516 0.9998416649085452 1.0000043105477796 -6.296291901891294e-11 -7.763747293804263e-08 -6.115195388307734e-07 -1.3923213337285383e-12 -3.334123147286897e-11 -2.7537603094163575e-07 2.0896962793858913e-07 3.60048495385499e-07 4.9752762842146275e-06 0.9999805573146334 0.9998279067316854 1.0004629187965186 -5.985437157631333e-10 -2.5010066907087285e-05 -3.07366243722224e-05 -1.8423851751768113e-10 -1.6115277326751975e-10 -2.7538118188003554e-07 1.9477058540860737e-05 1.3912631620791988e-05 0.0004637371100508416
3.992 1.000000000003059 0.9998417937522343 1.0000000000082294 2.0293952533784792e-11 -1.1128001191659807e-11 -3.820455845087435e-13 -1.5106061067281457e-11 -2.0327206328004376e-11 -2.8327612927908626e-07 2.4969523729149627e-09 3.3966056621912594e-07 4.66459319751731e-08 0.9999995747486085 0.9998414908091644 1.0000101303797875 1.6039038494229276e-10 -6.0703615574264e-07 -6.082888918153819e-07 1.5643231947209374e-10 -1.7791805752513871e-10 -2.788756538231982e-07 4.2525091699710327e-07 3.0561921388597604e-07 1.013030990782492e-05 1.0000000011221164 0.9998417953612372 0.9999999787245557 1.6314960259336986e-10 1.4398392170764903e-09 1.4396357694055923e-09 1.5966642109621798e-10 -1.800103114917509e-10 -2.7886074650266583e-07 1.1889031856310173e-09 3.703940774886511e-08 2.870580899121574e-08 0.9999960326506142 0.9998389607401741 1.0000944653066783 1.2479192287855378e-10 -5.609547387558808e-06 -5.726397684683347e-06 1.254853728902403e-10 -1.5942206484304967e-10 -2.7900790870878737e-07 3.96741892992752e-06 2.8342004890513364e-06 9.446689157529105e-05 0.999999823412324 0.9998416682101211 1.0000042040000063 -6.094898040973818e-11 -7.571905035927368e-08 -5.964007021809266e-07 -1.5218950805314692e-12 -3.1329764302907585e-11 -2.80146638841191e-07 2.038039151284816e-07 3.588173817124038e-07 4.8522851602382785e-06 0.9999806058618029 0.9998279415129019 1.0004617629060375 -5.970883111277174e-10 -2.494761876527582e-05 -3.065987733473185e-05 -1.8344324481292007e-10 -1.596129357937176e-10 -2.800586334574867e-07 1.9428425537940237e-05 1.38778858552203e-05 0.0004625791749225418
4.002 1.0000000000029385 0.9998417938595606 1.0000000000098506 1.6969332858325794e-11 -1.2825141731954523e-11 -1.4147072047360756e-12 -1.6523139491688655e-11 -1.8152904484739555e-11 -2.8816809407145087e-07 2.5546314987560597e-09 3.3965944489509604e-07 4.487254816284915e-08 0.999999574759219 0.9998414909226393 1.000010130126154 1.6024480879117175e-10 -6.070209656156036e-07 -6.082736520528525e-07 1.5660152990440594e-10 -1.766014023291393e-10 -2.836010806557121e-07 4.2524027055835887e-07 3.0560644227443466e-07 1.013005501554703e-05 1.0000000011221015 0.9998417954671159 0.9999999787241777 1.6301271934328625e-10 1.4398571129284369e-09 1.4396724375661554e-09 1.5984364881594856e-10 -1.7870201806084384e-10 -2.8358578562633345e-07 1.1810649778713275e-09 3.703847327931729e-08 2.888860674158527e-08 0.9999960336422713 0.9998389615544512 1.0000944416928572 1.2458506893047834e-10 -5.608145185096342e-06 -5.724966261451956e-06 1.255963592892451e-10 -1.580424578439993e-10 -2.837366867367512e-07 3.96642723896808e-06 2.8334874597426603e-06 9.444327559925284e-05 0.9999998277773321 0.9998416714344273 1.0000041000866158 -5.913817477355775e-11 -7.384803562181649e-08 -5.816557621486464e-07 -1.5938857900892104e-12 -2.930132510805371e-11 -2.849922220485339e-07 1.9876591910626994e-07 3.576488937384613e-07 4.732335575236139e-06 0.9999806542877526 0.9998279762092819 1.000460609901808 -5.957032319418781e-10 -2.488532653918267e-05 -3.058332189818613e-05 -1.826128555589183e-10 -1.5804129759147242e-10 -2.848106650099081e-07 1.9379913961377106e-05 1.3843226933737943e-05 0.00046142413118102887
4.012 1.0000000000028646 0.9998417939687406 1.0000000000126208 1.1476826738314491e-11 -1.3108268178206966e-11 -2.268135167721259e-12 -1.670154441529218e-11 -1.596899968212303e-11 -2.9312876029878455e-07 2.5223055939533945e-09 3.3965753568077787e-07 4.5906062374962554e-08 0.9999995747698284 0.9998414910378799 1.0000101298725306 1.6006615702402582e-10 -6.070057677770346e-07 -6.082584079819261e-07 1.568132428959536e-10 -1.7525678427800227e-10 -2.8840160416366276e-07 4.2522961972654383e-07 3.0559373331016776e-07 1.01298006208962e-05 1.0000000011220853 0.9998417955747602 0.9999999787238041 1.6284270751142067e-10 1.4398826996485585e-09 1.439713452680823e-09 1.6006338760322108e-10 -1.7736550534010421e-10 -2.8838591336395576e-07 1.167397455003502e-09 3.7037556546595424e-08 2.9196435383512377e-08 0.9999960346336798 0.9998389623703174 1.0000944180849436 1.2434464966727835e-10 -5.6067433252655384e-06 -5.723535191654533e-06 1.2575027493142426e-10 -1.566346307967203e-10 -2.8854063013623e-07 3.96543580549665e-06 2.8327746703079346e-06 9.441966569623925e-05 0.9999998320344137 0.9998416745834476 1.0000039987424683 -5.750367525059813e-11 -7.202325164625491e-08 -5.672754900944546e-07 -1.5844812440264502e-12 -2.7256978167696747e-11 -2.899136619561425e-07 1.9385250149506765e-07 3.5654022432035766e-07 4.615352817867174e-06 0.9999807025927867 0.9998280108210679 1.0004594597766312 -5.943598611587429e-10 -2.4823189842065922e-05 -3.0506957608093796e-05 -1.817390002562429e-10 -1.564389048567904e-10 -2.896383429096074e-07 1.9331523525934316e-05 1.3808654656246209e-05 0.00046027197173847826
4.022 1.0000000000028522 0.9998417940798102 1.000000000016406 4.621289212790061e-12 -1.190381367718674e-11 -2.9096994407862538e-12 -1.5595863407150385e-11 -1.3777680859035527e-11 -2.981589214779621e-07 2.404192303753661e-09 3.3965492086474574e-07 4.922255726800701e-08 0.9999995747804364 0.9998414911549134 1.0000101296189106 1.5988471851164266e-10 -6.069905758295465e-07 -6.082431819586509e-07 1.570727270342215e-10 -1.7388501169760158e-10 -2.9327831921286174e-07 4.252189848208698e-07 3.055811387382767e-07 1.0129546522352873e-05 1.000000001122068 0.9998417956841967 0.9999999787234265 1.6266955906712674e-10 1.439903021519833e-09 1.4397369655819007e-09 1.6033080465280874e-10 -1.7600187429134045e-10 -2.9326222519236033e-07 1.151952411192599e-09 3.7037011002531004e-08 2.953210066578316e-08 0.9999960356248392 0.9998389631878014 1.0000943944829284 1.2410057497792642e-10 -5.60534182084953e-06 -5.722104496730779e-06 1.2595228303299354e-10 -1.5519948131832732e-10 -2.9342083421512874e-07 3.964444639512361e-06 2.8320621343242243e-06 9.439606190661317e-05 0.9999998361862391 0.9998416776591177 1.0000038999040177 -5.6004676560474757e-11 -7.024356217521198e-08 -5.532508860589901e-07 -1.4746542823483151e-12 -2.5198370406395435e-11 -2.949118519046572e-07 1.890605921399036e-07 3.554886700450549e-07 4.501263626833892e-06 0.9999807507772062 0.9998280453485052 1.0004583125233113 -5.93027038356826e-10 -2.4761208298189944e-05 -3.0430784008559305e-05 -1.8081483904003818e-10 -1.5480689246150288e-10 -2.9454274644319003e-07 1.9283253938943422e-05 1.3774168817184724e-05 0.00045912268946093606
4.032 1.000000000002908 0.9998417941928006 1.0000000000208864 -2.611218056414632e-12 -9.369984567366587e-12 -3.292585211379112e-12 -1.3283446077983907e-11 -1.1579646644669824e-11 -3.0325940538525006e-07 2.2185610117538115e-09 3.3965175711887845e-07 5.3580732230871935e-08 0.999999574791043 0.9998414912737679 1.000010129365275 1.5971563728858178e-10 -6.069754046455939e-07 -6.082279790728638e-07 1.5737714421601774e-10 -1.7248727488882538e-10 -2.9823233515342323e-07 4.252083731917447e-07 3.0556869342957374e-07 1.0129292404490156e-05 1.0000000011220496 0.9998417957954551 0.999999978723028 1.6250860917683788e-10 1.4399031560971517e-09 1.4397377406571781e-09 1.606431376159379e-10 -1.746123465811288e-10 -2.9821582998236773e-07 1.1395513466679358e-09 3.7037135124538847e-08 2.979015865279229e-08 0.9999960366157494 0.9998389640069318 1.0000943708867918 1.2386849467012306e-10 -5.60394068689837e-06 -5.720674182156618e-06 1.2619951401738427e-10 -1.5373822865807945e-10 -2.9837840604800966e-07 3.963453736540465e-06 2.8313498543013698e-06 9.437246418601818e-05 0.999999840235411 0.999841680663326 1.000003803509273 -5.460619320683654e-11 -6.850786238151851e-08 -5.395731581984521e-07 -1.2572757067484262e-12 -2.312682032687947e-11 -2.9998769954274085e-07 1.843871747807767e-07 3.5449161587901027e-07 4.389996150867522e-06 0.9999807988413112 0.9998280797918366 1.0004571681346583 -5.916883989436481e-10 -2.4699381535027386e-05 -3.035480062966325e-05 -1.7984283486234214e-10 -1.5314635544713303e-10 -2.9952496789771e-07 1.923510489285305e-05 1.373976920033309e-05 0.00045797627712352077
4.042 1.0000000000030278 0.9998417943077356 1.0000000000256126 -9.223262595688888e-12 -5.851469637124738e-12 -3.3527260067518392e-12 -9.95716004324222e-12 -9.377051042907107e-12 -3.084310749745856e-07 1.997634502496135e-09 3.396482429580925e-07 5.7744622692357754e-08 0.9999995748016479 0.9998414913944728 1.0000101291116044 1.5955711455779693e-10 -6.069602599867767e-07 -6.082127881271176e-07 1.5771262474242152e-10 -1.71064472710922e-10 -3.032647749652871e-07 4.251977782201234e-07 3.0555640657513323e-07 1.0129037995158929e-05 1.0000000011220294 0.9998417959085637 0.9999999787225874 1.623588641449404e-10 1.4398769735682898e-09 1.4397268776108473e-09 1.6098640700191733e-10 -1.7319758274607208e-10 -3.032478508434327e-07 1.1335805370466396e-09 3.7038072724749e-08 2.9903897086065216e-08 0.9999960376064106 0.999838964827737 1.000094347296512 1.236468174476319e-10 -5.602539929195261e-06 -5.719244236672427e-06 1.264785030552573e-10 -1.5225195207138849e-10 -3.034144675026381e-07 3.9624630821163115e-06 2.830637823675978e-06 9.434887243884156e-05 0.9999998441844689 0.9998416835979149 1.0000037094977707 -5.3285470709949875e-11 -6.68150694370494e-08 -5.262337145489534e-07 -9.41594944154377e-13 -2.104347727925974e-11 -3.051421272247084e-07 1.7982929340387896e-07 3.5354653158104576e-07 4.281480149053203e-06 0.9999808467854032 0.9998281141513067 1.0004560266034983 -5.903436146587801e-10 -2.4637709171709036e-05 -3.0279006985584663e-05 -1.7883605682228825e-10 -1.5145878767706896e-10 -3.045861128660524e-07 1.9187076070556254e-05 1.3705455582117428e-05 0.0004568327274499344
4.052 1.0000000000031988 0.9998417944246323 1.0000000000300766 -1.4349455169075972e-11 -1.811842644484961e-12 -3.032978444231236e-12 -5.900587811542352e-12 -7.170924551286426e-12 -3.136748294516601e-07 1.7889760943092027e-09 3.3964458691072353e-07 6.080464066216611e-08 0.9999995748122505 0.9998414915170579 1.0000101288578869 1.594054694169444e-10 -6.069451334195562e-07 -6.081975933846432e-07 1.580587469605801e-10 -1.6961784612210332e-10 -3.0837677535904886e-07 4.251871877541262e-07 3.05544268592013e-07 1.0128783194978403e-05 1.000000001122008 0.9998417960235524 0.9999999787220937 1.6221618480602927e-10 1.4398327623674063e-09 1.4397204378239024e-09 1.61340206831345e-10 -1.717589601124704e-10 -3.0835942463498097e-07 1.1346183514446381e-09 3.703980091727236e-08 2.986668491572382e-08 0.9999960385968228 0.9998389656502465 1.0000943237120765 1.2343219806206886e-10 -5.60113953909446e-06 -5.717814644301058e-06 1.2676850728207168e-10 -1.5074127892055143e-10 -3.085301540766805e-07 3.96147266279561e-06 2.829926035256258e-06 9.432528658447654e-05 0.999999848035888 0.9998416864646831 1.000003617810544 -5.202165942333863e-11 -6.516411583370171e-08 -5.132241678530313e-07 -5.479270216052441e-13 -1.894982772059377e-11 -3.103760720749883e-07 1.7538407117599933e-07 3.52650978312083e-07 4.1756472453249655e-06 0.9999808946097813 0.9998281484271583 1.0004548879226842 -5.889956435988915e-10 -2.4576190814424974e-05 -3.0203402586741405e-05 -1.778151894550451e-10 -1.497451303229359e-10 -3.0972730139396816e-07 1.9139167157528858e-05 1.3671227740585816e-05 0.0004556920331975416
4.062 1.000000000003398 0.999841794543502 1.0000000000337874 -1.7356394440619756e-11 2.235210611625847e-12 -2.3145537190073097e-12 -1.4473923086254606e-12 -4.962555261799856e-12 -3.1899160636342994e-07 1.6527237654095102e-09 3.39640977429562e-07 6.219550253140039e-08 0.9999995748228517 0.9998414916415528 1.00001012860412 1.5927300639440633e-10 -6.069300056378768e-07 -6.081823880129914e-07 1.5839437271925094e-10 -1.6814798385048724e-10 -3.135694867934589e-07 4.251765957912555e-07 3.0553226678561684e-07 1.0128528092820536e-05 1.0000000011219852 0.9998417961404509 0.9999999787215441 1.620927841866105e-10 1.4397903942782674e-09 1.439725157564781e-09 1.6168369304999302e-10 -1.7029777033062124e-10 -3.135517022759091e-07 1.1407614261736063e-09 3.7042199504392704e-08 2.9721188747439815e-08 0.9999960395869857 0.9998389664744917 1.00009430013348 1.232366884661827e-10 -5.599739497434362e-06 -5.716385398289467e-06 1.2704868754559498e-10 -1.4920776149841643e-10 -3.1372661542145654e-07 3.960482477033943e-06 2.829214489262818e-06 9.430170659827203e-05 0.9999998517920834 0.9998416892653851 1.0000035283900914 -5.0781249971498764e-11 -6.355395157270184e-08 -5.005363445643284e-07 -1.0112048283231932e-13 -1.68470447986716e-11 -3.156904874025309e-07 1.7104872723502708e-07 3.518026172397052e-07 4.07243101431647e-06 0.9999809423147447 0.9998281826196357 1.0004537520850931 -5.876319533114475e-10 -2.4514826059941952e-05 -3.0127986953707374e-05 -1.7680133054741128e-10 -1.4800678176034332e-10 -3.149496665689298e-07 1.9091377853191546e-05 1.3637085463411647e-05 0.00045455418721412276
4.072 1.0000000000035976 0.9998417946643513 1.0000000000363294 -1.790454958151637e-11 5.785932992718883e-12 -1.2382042796057725e-12 3.0621833507501394e-12 -2.754196647946189e-12 -3.243823808788774e-07 1.6399294273723873e-09 3.3963755394971627e-07 6.165273030385249e-08 0.9999995748334508 0.9998414917679875 1.0000101283503045 1.5919349142139127e-10 -6.069148578876044e-07 -6.081671785717937e-07 1.5870423486431873e-10 -1.666559983702415e-10 -3.1884407463871506e-07 4.251660071563632e-07 3.05520397976982e-07 1.0128272871559036e-05 1.0000000011219603 0.9998417962592894 0.9999999787209392 1.6202194641540548e-10 1.4397679588498561e-09 1.4397341197669167e-09 1.6200134652530707e-10 -1.688142968182264e-10 -3.188258490565676e-07 1.1493015520403055e-09 3.704515150184555e-08 2.9526060327379424e-08 0.9999960405768994 0.9998389673005008 1.0000942765607226 1.2309357624295322e-10 -5.598339785315586e-06 -5.71495650518887e-06 1.2730374898001278e-10 -1.4765233545075335e-10 -3.190050153865754e-07 3.959492535996081e-06 2.828503195197962e-06 9.427813250827026e-05 0.9999998554554091 0.9998416920017326 1.0000034411803336 -4.951420320463561e-11 -6.198355369346707e-08 -4.881622852171044e-07 3.759491333308491e-13 -1.4736443881151253e-11 -3.2108634272427224e-07 1.668205756601094e-07 3.509992116667393e-07 3.9717668139220475e-06 0.9999809899005901 0.9998282167289814 1.0004526190836265 -5.862179439919169e-10 -2.445361450622791e-05 -3.005275962171174e-05 -1.758105868167557e-10 -1.4624437820115573e-10 -3.202543561492314e-07 1.9043707871429422e-05 1.3603028548623738e-05 0.00045341918243361687
4.082 1.0000000000037668 0.9998417947871877 1.000000000037402 -1.597575815516833e-11 8.399374299874846e-12 1.0102436763608196e-13 7.314727559036705e-12 -5.467179755090363e-13 -3.2984816794977076e-07 1.754374372514853e-09 3.3963438212036507e-07 5.920459642788356e-08 0.999999574844047 0.9998414918963922 1.0000101280964353 1.5920805186247714e-10 -6.068996822712123e-07 -6.081519780542362e-07 1.5897954630321175e-10 -1.6514344135258152e-10 -3.242017187480957e-07 4.251554327096947e-07 3.0550867074637646e-07 1.0128017685570602e-05 1.0000000011219328 0.9998417963800978 0.9999999787202749 1.6204511539946597e-10 1.4397740663861548e-09 1.4397345608234606e-09 1.6228444986953255e-10 -1.6730991751557158e-10 -3.241830445910599e-07 1.1583194291921123e-09 3.704861428228547e-08 2.9323724331422595e-08 0.9999960415665632 0.9998389681283054 1.0000942529937984 1.2304498022795968e-10 -5.596940394731492e-06 -5.7135279773552056e-06 1.2752451466727238e-10 -1.4607611805195937e-10 -3.243665326474907e-07 3.958502855065676e-06 2.827792166277973e-06 9.425456435791637e-05 0.9999998590281608 0.9998416946753962 1.0000033561265744 -4.81676266048542e-11 -6.045193618719624e-08 -4.7609423354099065e-07 8.643834537870105e-13 -1.2619679272124113e-11 -3.2656462505516744e-07 1.6269700588737277e-07 3.502386223400186e-07 3.873591492380681e-06 0.9999810373676153 0.999828250755439 1.000451488911196 -5.847117506406048e-10 -2.4392555763606325e-05 -2.9977720133002466e-05 -1.7485260649447336e-10 -1.4445957488797375e-10 -3.2564253189412355e-07 1.899615693121023e-05 1.3569056797899417e-05 0.00045228701182282614
4.092 1.0000000000038771 0.999841794912018 1.0000000000368507 -1.1871286412570056e-11 9.746591437105638e-12 1.584414093554009e-12 1.104585717250586e-11 1.6582132896212905e-12 -3.353900224946251e-07 1.9469130667338878e-09 3.396314411564065e-07 5.520952488280483e-08 0.9999995748546399 0.9998414920267984 1.0000101278425013 1.59342039067359e-10 -6.068844850791125e-07 -6.081367921862082e-07 1.59214220095406e-10 -1.6361073923374605e-10 -3.2964361282498807e-07 4.25144878410477e-07 3.0549709811801296e-07 1.01277626098004e-05 1.0000000011219026 0.9998417965029077 0.999999978719539 1.6218792127676545e-10 1.4398022369990683e-09 1.439720494108504e-09 1.625266639957638e-10 -1.6578570688395218e-10 -3.296244836601756e-07 1.1670137485033675e-09 3.70526280667152e-08 2.913207201100226e-08 0.9999960425559761 0.9998389689579362 1.000094229432693 1.231160333054362e-10 -5.595541331711759e-06 -5.712099821237659e-06 1.2770502849501255e-10 -1.444798941133036e-10 -3.298123595457112e-07 3.957513442078528e-06 2.82708141121793e-06 9.423100217458049e-05 0.9999998625125768 0.9998416972880064 1.000003273175465 -4.6710413292814737e-11 -5.8958151517596816e-08 -4.643246193763401e-07 1.345846064830094e-12 -1.0497583945588393e-11 -3.321263397312016e-07 1.586754566539694e-07 3.495187995111885e-07 3.7778432208596103e-06 0.9999810847161155 0.9998282846992513 1.0004503615607248 -5.830887823660695e-10 -2.433164945674729e-05 -2.9902868024300146e-05 -1.7393431854952556e-10 -1.4265335789481774e-10 -3.3111537047362287e-07 1.894872474389869e-05 1.3535170007609968e-05 0.0004511576683308787
4.102 1.0000000000039049 0.9998417950388546 1.0000000000346854 -6.1680100142640944e-12 9.658861267954914e-12 3.102678559159905e-12 1.4044858098336363e-11 3.859187907893532e-12 -3.410090391918272e-07 2.1519662279879972e-09 3.396286332791729e-07 5.041360119238109e-08 0.9999995748652283 0.9998414921592368 1.0000101275884867 1.595876801904306e-10 -6.068692807052742e-07 -6.081216129936922e-07 1.5940062253390714e-10 -1.6205940573713962e-10 -3.35170966323562e-07 4.25134337733539e-07 3.054856886706668e-07 1.0127507678325238e-05 1.000000001121868 0.9998417966277496 0.9999999787187164 1.6244224777853636e-10 1.439837717826043e-09 1.439700628985128e-09 1.6272072761982256e-10 -1.6424265005385945e-10 -3.35151374940719e-07 1.1748658858077998e-09 3.7057274565760986e-08 2.896134241775532e-08 0.9999960435451382 0.9998389697894247 1.0000942058773907 1.2329852868372835e-10 -5.594142611253005e-06 -5.710672027902127e-06 1.278375353281441e-10 -1.4286484367343792e-10 -3.353437039249116e-07 3.9565242917543475e-06 2.8263709296467533e-06 9.420744596284e-05 0.9999998659108408 0.9998416998411539 1.000003192274975 -4.5149691678583473e-11 -5.750128351292022e-08 -4.5284604771362133e-07 1.799220599771293e-12 -8.371919931892898e-12 -3.377725116119162e-07 1.547534004243093e-07 3.488377782174987e-07 3.6844615786881014e-06 0.9999811319463859 0.9998283185606606 1.0004492370251499 -5.813575831764169e-10 -2.42708952202506e-05 -2.982820281930844e-05 -1.7306467319179767e-10 -1.408266608583305e-10 -3.3667406262491007e-07 1.8901411007551463e-05 1.3501367964579952e-05 0.000450031144877904
4.112 1.0000000000038354 0.9998417951677163 1.00000000003109 3.6948761638564267e-13 8.15982620835606e-12 4.575115357742389e-12 1.615144449505756e-11 6.055079008614368e-12 -3.467063538166447e-07 2.315994869147321e-09 3.396258169246133e-07 4.5961678358789665e-08 0.9999995748758124 0.9998414922937391 1.0000101273343838 1.5990715589172276e-10 -6.068540833841245e-07 -6.081064223303206e-07 1.5952789797122454e-10 -1.6049014422515198e-10 -3.4078500279790154e-07 4.2512379346369255e-07 3.0547444387501285e-07 1.0127252952518127e-05 1.0000000011218293 0.999841796754656 0.9999999787177991 1.6277031233990355e-10 1.4398664476543296e-09 1.4396926199329714e-09 1.6285576534495975e-10 -1.6268184140096233e-10 -3.40764942610435e-07 1.1806884046296878e-09 3.706262890300777e-08 2.883596715653239e-08 0.9999960445340482 0.9998389706228026 1.000094182327881 1.2355483562724727e-10 -5.5927442468984915e-06 -5.709244579223775e-06 1.2791091508732708e-10 -1.4123216007015085e-10 -3.4096178855957255e-07 3.955535389729038e-06 2.825660714665921e-06 9.418389571855056e-05 0.9999998692250823 0.9998417023363918 1.0000031133743734 -4.352796961240912e-11 -5.608043660219817e-08 -4.416512999468055e-07 2.198810205521183e-12 -6.243217034843153e-12 -3.4350418422115957e-07 1.5092834743559689e-07 3.48193678315659e-07 3.593387808794379e-06 0.999981179058722 0.9998283523399103 1.0004481152974345 -5.795566595255389e-10 -2.4210292688600922e-05 -2.9753724033208223e-05 -1.7225582947604384e-10 -1.389808089717631e-10 -3.42319815100672e-07 1.8854215411341833e-05 1.3467650449301164e-05 0.00044890743438425493
4.122 1.000000000003663 0.9998417952986286 1.0000000000264138 6.909619449804608e-12 5.467293862945992e-12 5.945860824090373e-12 1.7251231500955014e-11 8.2443361171781e-12 -3.524831436316805e-07 2.4049016615842835e-09 3.3962285411147525e-07 4.319402431412721e-08 0.9999995748863922 0.9998414924303389 1.0000101270801973 1.6025208803060352e-10 -6.06838899334123e-07 -6.080912053161361e-07 1.5958506102100785e-10 -1.5890399595387475e-10 -3.464869615070319e-07 4.251132280939014e-07 3.054633636159551e-07 1.012699854360486e-05 1.000000001121786 0.9998417968836593 0.9999999787167925 1.6312399354666012e-10 1.439882462916703e-09 1.4397111901038003e-09 1.6292060709604083e-10 -1.6110426787839447e-10 -3.464664259003827e-07 1.1825360434181265e-09 3.706874240542776e-08 2.879857630112006e-08 0.9999960455227073 0.9998389714581025 1.0000941587841685 1.2383624464182824e-10 -5.5913462448878275e-06 -5.707817460497626e-06 1.2791424152697732e-10 -1.3958253822759322e-10 -3.466678514119771e-07 3.954546723241038e-06 2.824950760485468e-06 9.416035144408128e-05 0.9999998724573786 0.999841704775236 1.000003036424203 -4.1900458270517036e-11 -5.469472799812257e-08 -4.307333416982346e-07 2.518362762232937e-12 -4.113457864287894e-12 -3.4932242189335655e-07 1.4719786506479856e-07 3.4758470607691384e-07 3.5045650195179485e-06 0.9999812260534174 0.9998283860372433 1.000446996370573 -5.777352320781091e-10 -2.414984148897699e-05 -2.9679431186279656e-05 -1.7151988470164696e-10 -1.3711667363965192e-10 -3.480538493194918e-07 1.880713764717574e-05 1.3434017244108114e-05 0.00044778652981048974
4.132 1.0000000000033942 0.999841795431626 1.0000000000211384 1.267988753597471e-11 1.9569778003908945e-12 7.165193342562889e-12 1.727563795331361e-11 1.0425464192257553e-11 -3.583406263194572e-07 2.403650384861929e-09 3.3961965402890567e-07 4.303102973544567e-08 0.9999995748969672 0.9998414925690688 1.0000101268259447 1.605871147447437e-10 -6.068237270223211e-07 -6.080759624796779e-07 1.5956837173504846e-10 -1.573020269565044e-10 -3.5227809669929553e-07 4.2510263560709116e-07 3.0545245549891997e-07 1.0126744561544661e-05 1.000000001121739 0.9998417970147931 0.9999999787157132 1.634681707193514e-10 1.4398872291671153e-09 1.4397557596854552e-09 1.6291158471700589e-10 -1.595108030169242e-10 -3.5225707927705225e-07 1.1786991149002825e-09 3.707566768198168e-08 2.8887537470954258e-08 0.9999960465111151 0.9998389722953585 1.0000941352462687 1.2410779190514075e-10 -5.589948603545451e-06 -5.706390672357494e-06 1.2784359516148725e-10 -1.379171014735559e-10 -3.5246314547540714e-07 3.953558290516615e-06 2.8242410688673472e-06 9.413681315324303e-05 0.9999998756097571 0.9998417071591682 1.0000029613762462 -4.0310126058745465e-11 -5.334328671839283e-08 -4.2008533029067164e-07 2.7376976406257594e-12 -1.9834954010284286e-12 -3.5522831016867316e-07 1.4355959684342907e-07 3.470091531299348e-07 3.4179381373077924e-06 0.9999812729307671 0.9998284196529033 1.0004458802375888 -5.759288418705435e-10 -2.408954124211015e-05 -2.9605323815242583e-05 -1.7086202323753254e-10 -1.3523584595970592e-10 -3.538774022909147e-07 1.8760177419251518e-05 1.3400468140045187e-05 0.0004466684241776414
4.142 1.0000000000030438 0.9998417955667501 1.0000000000158211 1.7068523096482314e-11 -1.9054933646513026e-12 8.174139191021414e-12 1.6207994120167904e-11 1.259715096372056e-11 -3.642800619892883e-07 2.3147670032398383e-09 3.3961619490803497e-07 4.5302656829426416e-08 0.9999995749075395 0.999841492709964 1.000010126571647 1.6090135942329233e-10 -6.068085615799147e-07 -6.080607108168139e-07 1.594862829404585e-10 -1.5568542752382074e-10 -3.581596784341222e-07 4.250920261283567e-07 3.054417398517146e-07 1.012649102309358e-05 1.000000001121689 0.9998417971480914 0.9999999787145822 1.6379092419354742e-10 1.4398852862035115e-09 1.4398097616230206e-09 1.628372362768993e-10 -1.5790260938091775e-10 -3.5813817279608057e-07 1.1691134810938238e-09 3.7083496423988127e-08 2.9102486134217186e-08 0.9999960474992726 0.9998389731346042 1.0000941117142006 1.243577629935513e-10 -5.588551318110815e-06 -5.7049642318734874e-06 1.277072556393636e-10 -1.3623681505381695e-10 -3.5834893961407664e-07 3.952570101656033e-06 2.8235316502025522e-06 9.411328086306902e-05 0.9999998786841947 0.999841709489633 1.000002888183488 -3.87764953531319e-11 -5.202525947354584e-08 -4.097006098456098e-07 2.8501186889454836e-12 1.4513328437558503e-13 -3.612229561079953e-07 1.400112667356816e-07 3.4646538994059764e-07 3.3334535843408665e-06 0.9999813196910647 0.9998284531871339 1.0004447668915275 -5.741490456201522e-10 -2.4029391566222277e-05 -2.953140147487706e-05 -1.7027510753801968e-10 -1.333391367429987e-10 -3.597917272979255e-07 1.8713334444961924e-05 1.3367002937529327e-05 0.0004455531105543192
4.152 1.0000000000026372 0.9998417957040501 1.00000000001103 1.9680263063500303e-11 -5.642576327466297e-12 8.901527239396615e-12 1.4093677557449971e-11 1.4757998427999602e-11 -3.7030275248164835e-07 2.1566668615138516e-09 3.396125151739386e-07 4.890001398834517e-08 0.9999995749181085 0.9998414928530579 1.0000101263173178 1.6119802033574774e-10 -6.067934013222785e-07 -6.080454735391848e-07 1.5936091250380985e-10 -1.5405506879426007e-10 -3.641329922213031e-07 4.2508141975776865e-07 3.0543124466168876e-07 1.0126237798637385e-05 1.0000000011216368 0.9998417972835894 0.999999978713414 1.6409634478339168e-10 1.4398785013376442e-09 1.4398494273183296e-09 1.6271967665201848e-10 -1.5628061058033865e-10 -3.641109920756001e-07 1.156074704069477e-09 3.7092364713367835e-08 2.9388563244654795e-08 0.9999960484871807 0.9998389739758751 1.0000940881879772 1.245899832202881e-10 -5.5871543869060415e-06 -5.70353816214329e-06 1.275269456536692e-10 -1.345428662326211e-10 -3.64326518001307e-07 3.951582170883019e-06 2.8228225177613536e-06 9.408975458034367e-05 0.9999998816826197 0.9998417117680418 1.0000028168000745 -3.7301775020342194e-11 -5.0739815381441376e-08 -3.995726958311624e-07 2.8632597693440842e-12 2.271507231380137e-12 -3.6730748904109753e-07 1.3655066583176101e-07 3.4595185499752894e-07 3.251058873108396e-06 0.9999813663346027 0.9998284866401784 1.0004436563254455 -5.72391841212892e-10 -2.396939208314489e-05 -2.9457663726847046e-05 -1.6973872029260075e-10 -1.31427602946797e-10 -3.657980930467354e-07 1.8666608446219918e-05 1.333362144004808e-05 0.0004444405820193033
4.162 1.000000000002204 0.9998417958435785 1.0000000000072742 2.035126368495679e-11 -8.835239753959674e-12 9.275646160861064e-12 1.1051195411400333e-11 1.6906954299689567e-11 -3.764100415672402e-07 1.9617268755666942e-09 3.3960867898473496e-07 5.255251342060565e-08 0.9999995749286761 0.9998414929983866 1.0000101260629615 1.6147911335258754e-10 -6.067782472364838e-07 -6.080302660991535e-07 1.5922193817970604e-10 -1.5241189429203484e-10 -3.7019933945052476e-07 4.2507083364961994e-07 3.0542099193525586e-07 1.0125984646594268e-05 1.0000000011215828 0.9998417974213217 0.9999999787122117 1.643868196131488e-10 1.4398660652914944e-09 1.4398595525948181e-09 1.6258842353195091e-10 -1.5464580748281534e-10 -3.7017683865044376e-07 1.1435478522188663e-09 3.7102402777388515e-08 2.965702758823207e-08 0.9999960494748404 0.999838974819206 1.0000940646676013 1.2480694534915655e-10 -5.585757810352456e-06 -5.702112478583474e-06 1.273328333660521e-10 -1.3283603324565652e-10 -3.70397181126638e-07 3.9505945054717065e-06 2.822113679333384e-06 9.406623428876366e-05 0.9999998846069134 0.9998417139957718 1.0000027471812802 -3.588690404222103e-11 -4.948614767324015e-08 -3.896952547532741e-07 2.7968750139894942e-12 4.394437728331527e-12 -3.7348306174084733e-07 1.3317563089614927e-07 3.4546704352142036e-07 3.170702379552056e-06 0.9999814128616737 0.9998285200122807 1.000442548532406 -5.706543831933e-10 -2.3909542418387988e-05 -2.938411012642237e-05 -1.6922379666678396e-10 -1.2950206140882217e-10 -3.718977851009348e-07 1.861999913780132e-05 1.3300323445813174e-05 0.0004433308316233117
4.172 1.0000000000017775 0.9998417959853914 1.0000000000049494 1.9139183188938416e-11 -1.116887508289337e-11 9.240432923844114e-12 7.276343976234729e-12 1.9042483627345155e-11 -3.8260331477934686e-07 1.7736110189148359e-09 3.396047329892609e-07 5.5330356744574605e-08 0.999999574939242 0.9998414931459856 1.0000101258085738 1.6173451759147951e-10 -6.067630999944316e-07 -6.080150886901101e-07 1.590992934775208e-10 -1.50756641822108e-10 -3.7636003772324193e-07 4.250602717593553e-07 3.0541098448784275e-07 1.0125731319250374e-05 1.0000000011215278 0.9998417975613244 0.999999978710972 1.6465133297563455e-10 1.439847143858957e-09 1.4398403517875615e-09 1.624735553577247e-10 -1.5299898012044075e-10 -3.7633703034028127e-07 1.135378373927364e-09 3.7113656663115314e-08 2.982730778182604e-08 0.999996050462252 0.9998389756646328 1.000094041153068 1.2499790908128196e-10 -5.584361589319548e-06 -5.70068718073586e-06 1.2715440222641284e-10 -1.3111724636948776e-10 -3.7656224511938466e-07 3.949607100258818e-06 2.8214051325230816e-06 9.404271994942552e-05 0.9999998874589094 0.9998417161741683 1.000002679283481 -3.454283799882681e-11 -4.826346966974733e-08 -3.80062092092859e-07 2.6754891804777838e-12 6.512653463538779e-12 -3.7975085056918587e-07 1.298840322654594e-07 3.4500950083779217e-07 3.092333397122496e-06 0.9999814592725689 0.9998285533036847 1.0004414435054816 -5.689465904529887e-10 -2.384984219904707e-05 -2.9310740213967793e-05 -1.687004161658199e-10 -1.2756378091338297e-10 -3.78092104818284e-07 1.8573506221973763e-05 1.3267108743508627e-05 0.0004422238523820385
4.182 1.0000000000013902 0.9998417961295446 1.0000000000042977 1.6297493637695976e-11 -1.2456904514521125e-11 8.76761831995224e-12 3.0369381300203242e-12 2.1163545062626767e-11 -3.888839998011936e-07 1.6408344661478683e-09 3.396006743121723e-07 5.673020998891804e-08 0.9999995749498071 0.9998414932958903 1.0000101255541511 1.6194365647072432e-10 -6.067479564276549e-07 -6.079999278388393e-07 1.5901444997843667e-10 -1.4909022535133785e-10 -3.8261642061257106e-07 4.250497243375348e-07 3.05401203397834e-07 1.0125477668340863e-05 1.0000000011214714 0.9998417977036327 0.9999999787096906 1.6486933054617157e-10 1.439824948434299e-09 1.439804741412645e-09 1.623967348237411e-10 -1.5134112935142586e-10 -3.825929011282677e-07 1.133512954221262e-09 3.712604342754285e-08 2.9861399042946724e-08 0.999996051449416 0.9998389765121909 1.0000940176443713 1.2514244161849044e-10 -5.582965720593146e-06 -5.699262255810161e-06 1.2701330355370267e-10 -1.293871975594289e-10 -3.8282304322390195e-07 3.948619940877653e-06 2.8206968671366765e-06 9.401921151360352e-05 0.9999998902403984 0.999841718304544 1.0000026130641326 -3.3287494160413285e-11 -4.707101027123201e-08 -3.7066715108816275e-07 2.521658504312292e-12 8.625014742779534e-12 -3.861120562271643e-07 1.2667378044650678e-07 3.4457782453376673e-07 3.0159023695529776e-06 0.999981505567579 0.9998285865146324 1.0004403412377632 -5.6728798387921e-10 -2.3790291048128182e-05 -2.9237553517686274e-05 -1.6814717455752394e-10 -1.2561394159963523e-10 -3.8438237139322253e-07 1.8527129392232284e-05 1.3233977115479237e-05 0.0004411196373025704
4.192 1.000000000001071 0.9998417962760924 1.0000000000053846 1.2245873052601112e-11 -1.2644894844827715e-11 7.865923567490723e-12 -1.3432170482068238e-12 2.3269276470896897e-11 -3.952535660858865e-07 1.6006275912206577e-09 3.395964406091108e-07 5.6602036114046956e-08 0.9999995749603707 0.9998414934481371 1.000010125299695 1.6208910774328334e-10 -6.067328087406429e-07 -6.079847667502403e-07 1.5897711856375565e-10 -1.4741395892044472e-10 -3.8896983910534757e-07 4.250391771426331e-07 3.0539161979948635e-07 1.0125223701420324e-05 1.0000000011214147 0.9998417978482832 0.9999999787083691 1.6502334149024715e-10 1.4398070322777465e-09 1.4397697547537257e-09 1.6236738631728902e-10 -1.4967315044362315e-10 -3.889458010120439e-07 1.1373361905477022e-09 3.7139386312240217e-08 2.977343519784444e-08 0.9999960524363323 0.9998389773619173 1.0000939941415112 1.252232432430595e-10 -5.5815701962517085e-06 -5.697837686435417e-06 1.2691929136170054e-10 -1.2764731310922647e-10 -3.891809241675098e-07 3.947633014545124e-06 2.8199888731795687e-06 9.399570895000318e-05 0.9999998929531232 0.99984172038818 1.0000025484817467 -3.213244177656747e-11 -4.5908013749444254e-08 -3.6150452114342723e-07 2.3522049043079122e-12 1.0730566597030908e-11 -3.9256790428589193e-07 1.2354284592100418e-07 3.441706727886235e-07 2.941361124354741e-06 0.9999815517469933 0.9998286196453676 1.0004392417223618 -5.656945822603541e-10 -2.373088858558664e-05 -2.9164549562790353e-05 -1.6755396421280118e-10 -1.236534930158242e-10 -3.907699201318348e-07 1.8480868345224595e-05 1.32009283458606e-05 0.0004400181794342653
4.202 1.0000000000008407 0.9998417964250825 1.0000000000080942 7.523517580828233e-12 -1.1807404274627721e-11 6.586770261901573e-12 -5.513719266007328e-12 2.5357752674264856e-11 -4.0171352469470565e-07 1.6574209479894713e-09 3.3959192341542315e-07 5.506774370068212e-08 0.9999995749709337 0.9998414936027631 1.0000101250452111 1.6216800771639524e-10 -6.067176498837989e-07 -6.079695943492328e-07 1.5898567282420837e-10 -1.4572826898579206e-10 -3.954216598094867e-07 4.2502862305953744e-07 3.053822141100544e-07 1.0124969565274206e-05 1.0000000011213568 0.9998417979953128 0.9999999787070144 1.6511111593847672e-10 1.4398007977894016e-09 1.4397468153344824e-09 1.6238401047640567e-10 -1.4799590914152622e-10 -3.953970977438964e-07 1.1444848991591505e-09 3.715351837395662e-08 2.9613050773404325e-08 0.999996053423001 0.9998389782138484 1.0000939706444936 1.2523789586101758e-10 -5.580175008812701e-06 -5.6964134612075915e-06 1.268710209094052e-10 -1.2589848468101806e-10 -3.956372548225849e-07 3.946646319606966e-06 2.819281149009853e-06 9.397221227324321e-05 0.9999998955987851 0.9998417224263276 1.0000024854958647 -3.1071964231025695e-11 -4.477374391188572e-08 -3.525684436481419e-07 2.179425266542589e-12 1.2828127281751385e-11 -3.991196454490087e-07 1.2048927522178515e-07 3.4378677504851004e-07 2.8686629343543145e-06 0.9999815978111007 0.9998286526961335 1.0004381449524127 -5.64168958375665e-10 -2.3671634433346096e-05 -2.90917278811382e-05 -1.6692058098181526e-10 -1.2168355114928462e-10 -3.9725610444064406e-07 1.8434722790761396e-05 1.3167962228242227e-05 0.0004389194719121564
4.212 1.0000000000007114 0.9998417965765595 1.0000000000121458 2.7231930481139357e-12 -1.012954568719173e-11 5.0293731087730624e-12 -9.133548401487896e-12 2.7428632937122533e-11 -4.082654285004813e-07 1.7800504916310639e-09 3.3958699417936864e-07 5.247280467141339e-08 0.9999995749814956 0.9998414937598054 1.0000101247907103 1.6219188768669512e-10 -6.067024783820414e-07 -6.079544073360362e-07 1.5903268603379729e-10 -1.440342759104401e-10 -4.0197326664346846e-07 4.2501806718832005e-07 3.0537298964218907e-07 1.0124715460926374e-05 1.0000000011212986 0.9998417981447585 0.999999978705636 1.6514417438909157e-10 1.4398076270450497e-09 1.4397389570455964e-09 1.6243919424641333e-10 -1.4631055777756421e-10 -4.0194817497231893e-07 1.1524711984176314e-09 3.716838829409161e-08 2.943340153105541e-08 0.9999960544094227 0.999838979068021 1.0000939471533261 1.2519769964029434e-10 -5.578780157138288e-06 -5.694989577251976e-06 1.2686086784735082e-10 -1.24141321585093e-10 -4.0219341778759515e-07 3.945659867051042e-06 2.818573703434182e-06 9.394872154550356e-05 0.9999998981790428 0.9998417244202077 1.000002424067026 -3.0084055535598616e-11 -4.366748954987553e-08 -3.4385331229590815e-07 2.0132751086244465e-12 1.4916752248921224e-11 -4.057685571498472e-07 1.1751118996776137e-07 3.434249363290984e-07 2.7977623306462926e-06 0.9999816437601889 0.9998286856671731 1.00043705092107 -5.626980401386645e-10 -2.3612528219171013e-05 -2.9019088014290383e-05 -1.662534875439817e-10 -1.1970459712101106e-10 -4.038422947266591e-07 1.8388692453064812e-05 1.3135078566698344e-05 0.00043782350795277283
4.222 1.0000000000006837 0.9998417967305573 1.000000000017131 -1.5905098463741117e-12 -7.879061240990435e-12 3.3424549044843563e-12 -1.1906351525218596e-11 2.948001017708207e-11 -4.149108699183316e-07 1.9229081211779393e-09 3.3958153382454346e-07 4.936476855976211e-08 0.9999995749920565 0.9998414939193013 1.0000101245362005 1.621761206061561e-10 -6.066873002375884e-07 -6.079392076859966e-07 1.5910894646698363e-10 -1.4233294136447018e-10 -4.0862606077358595e-07 4.2500752146010737e-07 3.0536397022269754e-07 1.0124461545598e-05 1.0000000011212395 0.9998417982966574 0.9999999787042413 1.6513740927652186e-10 1.4398212731269575e-09 1.4397440296910985e-09 1.6252316701513427e-10 -1.4461763261135957e-10 -4.086004337794772e-07 1.159873137716929e-09 3.7184090916502275e-08 2.9265347186117526e-08 0.9999960553955969 0.9998389799244738 1.0000939236680153 1.2511815653722253e-10 -5.577385646600636e-06 -5.6935660361627845e-06 1.2687971477210704e-10 -1.22376854855083e-10 -4.088508137958233e-07 3.94467367230694e-06 2.817866550016293e-06 9.39252368442366e-05 0.9999999006955139 0.9998417263710124 1.0000023641567362 -2.9142027105074164e-11 -4.258856630550711e-08 -3.353536648784293e-07 1.864647296834917e-12 1.699572930568222e-11 -4.125159428146966e-07 1.146067667669544e-07 3.430840320900841e-07 2.72861481242438e-06 0.9999816895945454 0.9998287185587287 1.0004359596215031 -5.612658744140069e-10 -2.355356958007087e-05 -2.894662951030564e-05 -1.655598822301412e-10 -1.177180164334044e-10 -4.1052988000410424e-07 1.8342777061435286e-05 1.3102277169181445e-05 0.000436730280801594
4.232 1.0000000000007474 0.999841796887105 1.0000000000225684 -4.9557989456264325e-12 -5.364162850357677e-12 1.7141480275468754e-12 -1.3612632763619254e-11 3.1511809126570925e-11 -4.216514828111775e-07 2.0457050964123382e-09 3.395754587230963e-07 4.6455514522420984e-08 0.9999995750026159 0.9998414940812894 1.0000101242816861 1.621268186302858e-10 -6.066721247386565e-07 -6.079239975820013e-07 1.5920662398989346e-10 -1.4062475759204708e-10 -4.1538146054334046e-07 4.2499699306394734e-07 3.0535518340858606e-07 1.012420788762327e-05 1.0000000011211796 0.9998417984510493 0.9999999787028366 1.650974401417424e-10 1.4398328128740799e-09 1.4397596786073875e-09 1.626290294805356e-10 -1.4291811948818557e-10 -4.1535529301786965e-07 1.1663139000222825e-09 3.72007965837483e-08 2.911612064882649e-08 0.9999960563815238 0.9998389807832448 1.0000939001885651 1.2500547696320815e-10 -5.575991486984413e-06 -5.692142840218922e-06 1.2692018360965865e-10 -1.2060518455153247e-10 -4.1561085980386094e-07 3.943687743396387e-06 2.817159697623638e-06 9.390175821780585e-05 0.9999999031497762 0.9998417282799056 1.0000023057274436 -2.8229022763937326e-11 -4.153631101230232e-08 -3.2706417493061214e-07 1.7454884455743878e-12 1.9063265698151947e-11 -4.193631329820927e-07 1.1177421025835794e-07 3.4276299499043905e-07 2.6611767067970724e-06 0.9999817353144557 0.9998287513710441 1.0004348710468935 -5.598654770860346e-10 -2.3494758156964837e-05 -2.88743519183978e-05 -1.6484565264932613e-10 -1.157246599491068e-10 -4.1732026701827447e-07 1.8296976337740133e-05 1.3069557838351624e-05 0.00043563978366912713
4.242 1.0000000000008822 0.9998417970462249 1.0000000000279667 -7.068212351451306e-12 -2.8888481698427687e-12 3.4678762737073217e-13 -1.4127376706337343e-11 3.3522175082917075e-11 -4.2848894009246933e-07 2.1209647381617554e-09 3.3956874176452564e-07 4.448651738087239e-08 0.9999995750131747 0.9998414942458085 1.0000101240271722 1.6203898643809797e-10 -6.066569578687505e-07 -6.079087787170584e-07 1.5932138899625752e-10 -1.3891072972915768e-10 -4.222409019302318e-07 4.249864754132641e-07 3.053466413155173e-07 1.0123954491909211e-05 1.0000000011211188 0.9998417986079716 0.9999999787014259 1.6501824796123753e-10 1.4398358794138754e-09 1.4397846802583657e-09 1.6275201154729194e-10 -1.412127851948582e-10 -4.222141883612201e-07 1.1715534403934439e-09 3.7218631896437714e-08 2.8989103240413162e-08 0.9999960573672034 0.9998389816443731 1.0000938767149783 1.2485449384862921e-10 -5.574597684038664e-06 -5.690719990891312e-06 1.2697801346538796e-10 -1.188279396925391e-10 -4.224749918564133e-07 3.942702074373474e-06 2.816453144425542e-06 9.387828565873878e-05 0.9999999055433665 0.9998417301480246 1.0000022487425193 -2.734313679751033e-11 -4.051007317001637e-08 -3.189796454045419e-07 1.667011998264204e-12 2.111884426313794e-11 -4.2631148552544355e-07 1.0901173687569248e-07 3.4246080184104824e-07 2.595405291658577e-06 0.9999817809202063 0.9998287841043615 1.0004337851904401 -5.585020897568702e-10 -2.343609358869281e-05 -2.8802254788535606e-05 -1.641141351250683e-10 -1.1372510156203558e-10 -4.2421488061059427e-07 1.8251289989503783e-05 1.3036920366255027e-05 0.00043455200970093173
4.252 1.0000000000010616 0.9998417972079336 1.0000000000328806 -7.795590639857073e-12 -7.143992445514791e-13 -5.793728594408492e-13 -1.3427747407336599e-11 3.551053190554339e-11 -4.354249543556168e-07 2.135383682831507e-09 3.3956142717924254e-07 4.3949400525811035e-08 0.9999995750237326 0.9998414944128984 1.000010123772664 1.6190298023301318e-10 -6.066417984296344e-07 -6.078935551762355e-07 1.594507665736303e-10 -1.3719161431146846e-10 -4.2920583867606597e-07 4.2497595020494884e-07 3.053383341073219e-07 1.0123701356592011e-05 1.0000000011210575 0.9998417987674647 0.9999999787000144 1.6489102706063843e-10 1.4398321277171798e-09 1.4398147495632847e-09 1.62889607844159e-10 -1.395019416014392e-10 -4.2917857379606183e-07 1.1746935959132922e-09 3.7237600873591166e-08 2.8903088908175646e-08 0.999996058352636 0.999838982507898 1.0000938532472585 1.2465588518371563e-10 -5.573204236307702e-06 -5.689297492105616e-06 1.2705094896731612e-10 -1.170457139028925e-10 -4.2944466283455264e-07 3.9417166490751314e-06 2.81574687979049e-06 9.385481911309375e-05 0.9999999078777858 0.9998417319764785 1.0000021931662355 -2.6491373795637413e-11 -3.9509209300832655e-08 -3.1109500835902214e-07 1.6396064923137098e-12 2.3161533393890083e-11 -4.3336238643323997e-07 1.0631758077069111e-07 3.421764681674503e-07 2.531259078295477e-06 0.9999818264120819 0.9998288167589249 1.0004327020453596 -5.571851752641562e-10 -2.3377575507077225e-05 -2.8730337673777924e-05 -1.6336695318760375e-10 -1.117206065617237e-10 -4.312151649139843e-07 1.820571771444013e-05 1.3004364537576963e-05 0.00043346695200509035
4.262 1.0000000000012537 0.9998417973722472 1.0000000000369529 -7.1655427220761275e-12 9.618596733360914e-13 -9.428073247420842e-13 -1.1588341643652002e-11 3.747591716501872e-11 -4.424612760565878e-07 2.0898209014101986e-09 3.3955363354051617e-07 4.480891855371977e-08 0.9999995750342897 0.999841494582599 1.0000101235181689 1.617183000049396e-10 -6.066266388850233e-07 -6.078783355290809e-07 1.5959396006164222e-10 -1.3546796998494563e-10 -4.3627774238353583e-07 4.2496539944113557e-07 3.053302400101206e-07 1.0123448513445697e-05 1.0000000011209962 0.9998417989295689 0.9999999786986098 1.6471498026240681e-10 1.4398289326557456e-09 1.439840776088837e-09 1.6304091815332683e-10 -1.377868291528428e-10 -4.362499210490793e-07 1.1742578727881378e-09 3.725760134910649e-08 2.8891972233131117e-08 0.9999960593378225 0.9998389833738602 1.0000938297854112 1.24408677051058e-10 -5.571811136500559e-06 -5.687875352858595e-06 1.2713809810970748e-10 -1.1525924380195086e-10 -4.3652134405345196e-07 3.940731453004145e-06 2.8150408927333813e-06 9.383135852450624e-05 0.9999999101544964 0.9998417337663518 1.0000021389637497 -2.567699274806458e-11 -3.8533083576439426e-08 -3.0340532553118365e-07 1.6702687045365083e-12 2.5190675448854122e-11 -4.405172498409914e-07 1.0369001618262266e-07 3.419090518742787e-07 2.4686980330208765e-06 0.9999818717903679 0.9998288493349772 1.0004316216048852 -5.559165931646029e-10 -2.331920353899687e-05 -2.865860013335877e-05 -1.6260414504624311e-10 -1.0971193335214313e-10 -4.3832258260225416e-07 1.816025921280047e-05 1.2971890138364038e-05 0.00043238460372148
4.272 1.0000000000014273 0.9998417975391808 1.0000000000399343 -5.336759704034562e-12 2.010840512948923e-12 -7.071399643311126e-13 -8.768021212894208e-12 3.941755244521445e-11 -4.4959969346569464e-07 1.998607830432641e-09 3.395455389959713e-07 4.651430805728068e-08 0.9999995750448468 0.9998414947549512 1.0000101232636918 1.614987913700301e-10 -6.066114733951128e-07 -6.078631316600732e-07 1.5975040240081052e-10 -1.337408688822236e-10 -4.434581033017931e-07 4.249548184566891e-07 3.053223438490939e-07 1.0123196009595737e-05 1.000000001120935 0.9998417990943245 0.9999999786972169 1.6450386680648698e-10 1.4398318945982064e-09 1.439851676808985e-09 1.6320524612423654e-10 -1.3606826836025082e-10 -4.434297202738198e-07 1.1691573227987848e-09 3.727851425037462e-08 2.8982234614031226e-08 0.9999960603227624 0.9998389842422999 1.0000938063294398 1.2412652087556186e-10 -5.570418378357606e-06 -5.686453584544769e-06 1.27238717632309e-10 -1.1346941266214448e-10 -4.437065253504942e-07 3.9397464841582395e-06 2.814335180770831e-06 9.380790387263262e-05 0.9999999123749258 0.9998417355187021 1.0000020861010799 -2.4893983711453685e-11 -3.7581075515281606e-08 -2.95905783450531e-07 1.7629407793932404e-12 2.7205084291251316e-11 -4.477775182720372e-07 1.011273791756142e-07 3.4165766034327655e-07 2.407683533350146e-06 0.999981917055348 0.9998288818327618 1.0004305438622683 -5.546839935891484e-10 -2.3260977313077797e-05 -2.858704173022285e-05 -1.618263579550805e-10 -1.0769958021486209e-10 -4.455386157988679e-07 1.811491419894865e-05 1.2939496964571685e-05 0.00043130495807538745
4.282 1.0000000000015525 0.9998417977087529 1.0000000000416855 -2.5703734788000294e-12 2.3675852585638987e-12 6.769738488097524e-14 -5.194297255106511e-12 4.133423699028839e-11 -4.568420314355026e-07 1.8872207873438846e-09 3.395373473059675e-07 4.831290685166603e-08 0.9999995750554045 0.9998414949299965 1.0000101230092324 1.612679004550774e-10 -6.065963038752959e-07 -6.078479506729664e-07 1.5991874305108066e-10 -1.3201092878804867e-10 -4.507484299777127e-07 4.2494422025151166e-07 3.05314648436387e-07 1.01229438430047e-05 1.0000000011208738 0.9998417992617731 0.9999999786958352 1.6428174570668433e-10 1.4398396063698405e-09 1.4398401680841992e-09 1.633815297244103e-10 -1.343469524439499e-10 -4.5071947996258816e-07 1.1598539555573409e-09 3.730029156895452e-08 2.91645070891032e-08 0.999996061307457 0.9998389851132591 1.0000937828793428 1.2383322932803051e-10 -5.5690259633811485e-06 -5.685032193794023e-06 1.2735166378686056e-10 -1.1167656191576077e-10 -4.5100171467619977e-07 3.938761754234948e-06 2.8136297517698484e-06 9.37844551789936e-05 0.9999999145404643 0.9998417372345644 1.0000020345450817 -2.4129512424774368e-11 -3.665258573216631e-08 -2.8859168470654664e-07 1.918123952961877e-12 2.9204069210469997e-11 -4.5514466368195937e-07 9.862807206917984e-08 3.414214517715929e-07 2.3481780409866496e-06 0.9999819622073044 0.9998289142525223 1.00042946881077 -5.534654865385298e-10 -2.3202896466761744e-05 -2.851566202375539e-05 -1.6103473773544913e-10 -1.0568505968087995e-10 -4.5286476604130834e-07 1.8069682402048727e-05 1.2907184822762806e-05 0.00043022800837642136
4.292 1.0000000000016063 0.9998417978809854 1.0000000000421696 7.950767430120327e-13 2.029375385445899e-12 1.2266038511750434e-12 -1.1439834301855857e-12 4.322556288527302e-11 -4.6419015050728225e-07 1.7866451002943366e-09 3.395292433442883e-07 4.958169520294493e-08 0.9999995750659622 0.9998414951077761 1.0000101227547842 1.6104697801939752e-10 -6.065811390248615e-07 -6.078327890484907e-07 1.600953337029609e-10 -1.3027861605072185e-10 -4.5815024965053953e-07 4.249336272524027e-07 3.053071703413489e-07 1.0122691910929034e-05 1.0000000011208134 0.9998417994319561 0.9999999786944586 1.640697251350419e-10 1.4398424877269664e-09 1.439809791434464e-09 1.635661840794099e-10 -1.3262294289642634e-10 -4.581207271733155e-07 1.1487634506222145e-09 3.732297655841065e-08 2.93848817206076e-08 0.9999960622919052 0.9998389859867793 1.0000937594351116 1.2354986464829727e-10 -5.567633901104291e-06 -5.683611177029524e-06 1.2747337428059744e-10 -1.0988190789757656e-10 -4.584084393208736e-07 3.937777279645604e-06 2.81292461755939e-06 9.376101247715493e-05 0.9999999166524693 0.9998417389149477 1.0000019842634276 -2.3375740997471074e-11 -3.5747038249529356e-08 -2.81458438795448e-07 2.1320085910520375e-12 3.118626374320458e-11 -4.626201865354558e-07 9.619054818800712e-08 3.4119962885169664e-07 2.290144694041895e-06 0.9999820072465203 0.9998289465945016 1.0004283964436633 -5.522408790820826e-10 -2.3144960645936108e-05 -2.844446056402557e-05 -1.60233266038212e-10 -1.0366835777272552e-10 -4.603025547956963e-07 1.802456355635617e-05 1.2874953523017828e-05 0.00042915374796421226
4.302 1.000000000001573 0.9998417980559086 1.000000000041436 4.373111354667633e-12 1.0583233316969849e-12 2.5322878545416003e-12 3.0796771129628096e-12 4.5090707128812556e-11 -4.7164594652666653e-07 1.723266663801568e-09 3.395213542847983e-07 5.000043326833837e-08 0.9999995750765198 0.9998414952883327 1.0000101225003382 1.6084681320192937e-10 -6.065659900751802e-07 -6.078176318996673e-07 1.6027406407351782e-10 -1.285451777943931e-10 -4.6566510837554826e-07 4.2492305650746923e-07 3.0529992483548164e-07 1.0122440024887611e-05 1.0000000011207535 0.9998417996049157 0.9999999786930776 1.6387862013443645e-10 1.439829896872794e-09 1.439775127678067e-09 1.6375262309238067e-10 -1.3089759664442443e-10 -4.656350084509312e-07 1.1393883512820956e-09 3.7346650351593825e-08 2.95673983797379e-08 0.9999960632761079 0.9998389868629025 1.0000937359967366 1.232871138227005e-10 -5.566242201979234e-06 -5.682190519578923e-06 1.2759744424055914e-10 -1.080857058174368e-10 -4.659282453438173e-07 3.936793068899815e-06 2.812219784362773e-06 9.373757577237173e-05 0.9999999187122639 0.9998417405608383 1.0000019352245906 -2.263608220783736e-11 -3.486387504221311e-08 -2.7450155839925736e-07 2.395628345489256e-12 3.3152036192391447e-11 -4.702056176442143e-07 9.381328853987734e-08 3.409914283530298e-07 2.233547100142388e-06 0.9999820521732767 0.999828978858944 1.000427326754236 -5.510016483655407e-10 -2.308716949923092e-05 -2.8373436891998207e-05 -1.5942826647453595e-10 -1.016506992198042e-10 -4.678535231031927e-07 1.7979557387945354e-05 1.2842802869500366e-05 0.0004280821701444859
4.312 1.0000000000014473 0.9998417982335597 1.000000000039601 7.767654112963473e-12 -4.1827657189145016e-13 3.689980107907808e-12 7.171768694036798e-12 4.692885461094469e-11 -4.792113482380008e-07 1.707401618807571e-09 3.395137322988748e-07 4.958056025819838e-08 0.9999995750870776 0.9998414954717088 1.000010122245887 1.606679529188186e-10 -6.065508606126558e-07 -6.078024615119512e-07 1.6044529579949876e-10 -1.2681057235043441e-10 -4.7329457168051673e-07 4.2491250927605535e-07 3.052929131632437e-07 1.0122187995955602e-05 1.0000000011206938 0.999841799780695 0.9999999786916856 1.637090074358335e-10 1.439798376867041e-09 1.4397541666310955e-09 1.6393182246122883e-10 -1.2917108199831345e-10 -4.7326388891022215e-07 1.1346319066089897e-09 3.7371359647628146e-08 2.9651619034766054e-08 0.9999960642600654 0.9998389877416721 1.000093712564208 1.2304523045724544e-10 -5.56485086920615e-06 -5.68077020356486e-06 1.2771448158420542e-10 -1.0628887275911448e-10 -4.735626980421506e-07 3.935809116350168e-06 2.8115152478869926e-06 9.371414503121535e-05 0.9999999207211383 0.9998417421732001 1.0000018873978296 -2.192454999218175e-11 -3.400254633493539e-08 -2.677166639323423e-07 2.694965014518628e-12 3.509999062736209e-11 -4.779025170018222e-07 9.149478987365461e-08 3.407961151531881e-07 2.178349433092819e-06 0.9999820969878545 0.999829011046092 1.0004262597357947 -5.497485681597553e-10 -2.3029522668007364e-05 -2.830259054581946e-05 -1.586292837835813e-10 -9.963274820865557e-11 -4.7551923293886024e-07 1.7934663608668116e-05 1.2810732655974685e-05 0.00042701326817154607
4.322 1.000000000001234 0.9998417984139834 1.0000000000368263 1.062140449934688e-11 -2.214908127005454e-12 4.3957333981798196e-12 1.0853039840779688e-11 4.8739266281475676e-11 -4.868883184772437e-07 1.7292521149131973e-09 3.395063641446076e-07 4.860316590164549e-08 0.9999995750976352 0.9998414956579482 1.0000101219914295 1.6051137866036502e-10 -6.065357412269432e-07 -6.077872676101888e-07 1.6060007804520304e-10 -1.250755804571501e-10 -4.810402242701373e-07 4.249019725383645e-07 3.0528612241140635e-07 1.0121935724626992e-05 1.0000000011206347 0.9998417999593372 0.9999999786902805 1.6356116126530013e-10 1.4397568554571585e-09 1.4397570433222688e-09 1.6409434399814037e-10 -1.2744428890423695e-10 -4.810089534305709e-07 1.1354071778972473e-09 3.739708977985603e-08 2.9619159826566897e-08 0.9999960652437768 0.9998389886231311 1.0000936891375234 1.2282462155914403e-10 -5.563459893956309e-06 -5.679350218804362e-06 1.2781538632302144e-10 -1.0449179970737905e-10 -4.813133822851501e-07 3.934825406812117e-06 2.8108109965082963e-06 9.369072019982562e-05 0.9999999226803514 0.9998417437529742 1.0000018407531746 -2.1254513878804753e-11 -3.316250634293067e-08 -2.6109949089008115e-07 3.0132453911923417e-12 3.702964587170293e-11 -4.85712474997138e-07 8.923357383211711e-08 3.406129846343939e-07 2.1245166881897533e-06 0.9999821416905336 0.9998290431561897 1.0004251953816692 -5.484824723324948e-10 -2.2972019784386714e-05 -2.8231921072863997e-05 -1.5784643080357613e-10 -9.761485930656582e-11 -4.833012661376977e-07 1.788988192161518e-05 1.2778742669668266e-05 0.0004259470352832524
4.332 1.0000000000009472 0.9998417985972325 1.000000000033296 1.2656970057237183e-11 -4.114390035111038e-12 4.407623766683691e-12 1.3894004643039705e-11 5.0521630277559034e-11 -4.946788508914493e-07 1.7667974469376688e-09 3.394992007236466e-07 4.7495486230552335e-08 0.9999995751081932 0.9998414958470944 1.0000101217369688 1.603863139489908e-10 -6.06520615239442e-07 -6.077720545727564e-07 1.6073185749507962e-10 -1.2334092613081475e-10 -4.889036708290845e-07 4.2489143090185434e-07 3.0527953903979383e-07 1.0121683242037662e-05 1.000000001120575 0.9998418001408865 0.999999978688866 1.634449725182073e-10 1.4397223503255843e-09 1.4397795816759878e-09 1.6423348157032092e-10 -1.2571740378242018e-10 -4.88871806333126e-07 1.140441425871636e-09 3.742380282526884e-08 2.949582980085022e-08 0.9999960662272427 0.9998389895073239 1.000093665716685 1.2263481636981677e-10 -5.56206925908691e-06 -5.677930569459035e-06 1.2789318926176134e-10 -1.0269513824895323e-10 -4.891819028852745e-07 3.933841927771316e-06 2.810107020393025e-06 9.366730123868254e-05 0.9999999245911313 0.9998417453010809 1.000001795261405 -2.0627531520110406e-11 -3.23432148207747e-08 -2.546458932406838e-07 3.3329393449456443e-12 3.8939880593817554e-11 -4.936371115038395e-07 8.702820901779867e-08 3.404413709464382e-07 2.0720148941375787e-06 0.9999821862815935 0.9998290751894799 1.0004241336852102 -5.471943578423102e-10 -2.2914660471836203e-05 -2.816142803511802e-05 -1.5708714269176576e-10 -9.559805548082893e-11 -4.91201225793918e-07 1.784521203392174e-05 1.274683270055216e-05 0.0004248834647608866
4.342 1.0000000000006086 0.9998417987833658 1.0000000000292033 1.3705845757343378e-11 -5.9010725013225025e-12 3.62767269719902e-12 1.61285007812571e-11 5.227473389030535e-11 -5.025849705759052e-07 1.798224189441625e-09 3.39492190585061e-07 4.6667094535504096e-08 0.9999995751187502 0.9998414960391918 1.000010121482507 1.6031232444548154e-10 -6.065054668203751e-07 -6.077568373816522e-07 1.6083848230043283e-10 -1.2160715963513182e-10 -4.968865355145704e-07 4.24880878648142e-07 3.052731641194677e-07 1.0121430676228458e-05 1.0000000011205152 0.999841800325387 0.9999999786874445 1.63379954587767e-10 1.439710648177637e-09 1.4398068514678122e-09 1.6434788712308678e-10 -1.2399152052309496e-10 -4.968540725591668e-07 1.1473164729756442e-09 3.7451506664924276e-08 2.9331740186023848e-08 0.999996067210462 0.9998389903942944 1.0000936423016935 1.2249565765317367e-10 -5.560678948971646e-06 -5.676511269859395e-06 1.2794590885639498e-10 -1.0089932882872552e-10 -4.971698847327644e-07 3.932858679136235e-06 2.809403319464591e-06 9.364388814450802e-05 0.9999999264546751 0.9998417468184193 1.0000017508940258 -2.0031057586196453e-11 -3.1544146596870734e-08 -2.483518380079031e-07 3.639072173997936e-12 4.083056487411039e-11 -5.016780771179368e-07 8.487732749723083e-08 3.4028065299674534e-07 2.020811124263342e-06 0.999982230761312 0.9998291071462071 1.000423074639785 -5.458655455957427e-10 -2.2857444356740207e-05 -2.8091111007028496e-05 -1.5635435296248817e-10 -9.358265370825474e-11 -4.992207360117386e-07 1.7800653667009456e-05 1.2715002548909203e-05 0.0004238225499645161
4.352 1.000000000000243 0.9998417989724454 1.000000000024751 1.3713109980369307e-11 -7.39574883818666e-12 2.1667646770476127e-12 1.7456259774684247e-11 5.399888428680908e-11 -5.10608731626933e-07 1.8100328807547812e-09 3.3948530348997694e-07 4.6350371523181524e-08 0.999999575129306 0.9998414962342852 1.0000101212280414 1.6030831519077424e-10 -6.064902912266866e-07 -6.077416303612899e-07 1.6092259141192894e-10 -1.1987438052234544e-10 -5.049904630509036e-07 4.248703232917471e-07 3.052670183646213e-07 1.0121178169410801e-05 1.000000001120455 0.9998418005128836 0.9999999786860123 1.6338515351665554e-10 1.4397265477378849e-09 1.4398241583029451e-09 1.644398334702849e-10 -1.22266965543035e-10 -5.049573958914464e-07 1.1539447620290901e-09 3.748029883520743e-08 2.9171997751794284e-08 0.9999960681934348 0.999838991284088 1.0000936188925444 1.2242580973114884e-10 -5.559288958682276e-06 -5.675092334930744e-06 1.2797635290930602e-10 -9.910499771768054e-11 -5.052789729887372e-07 3.931875673426236e-06 2.808699903544925e-06 9.362048094423533e-05 0.9999999282721507 0.9998417483058675 1.0000017076232461 -1.9448022915293326e-11 -3.0764799708606545e-08 -2.4221339154439317e-07 3.919850301095887e-12 4.2700575623400075e-11 -5.098370523758173e-07 8.277962182738479e-08 3.401302529638493e-07 1.9708732889395714e-06 0.999982275129967 0.9998291390266141 1.0004220182387726 -5.444767332305099e-10 -2.2800371076906292e-05 -2.802096956369774e-05 -1.5564644928394162e-10 -9.156993449699596e-11 -5.07361442020599e-07 1.7756206556183108e-05 1.26832520250894e-05 0.0004227642843199666
4.362 0.9999999999998763 0.9998417991645354 1.0000000000201634 1.2725251245691883e-11 -8.47492036593799e-12 3.5762899859051714e-13 1.7835284527724608e-11 5.569273227897828e-11 -5.187522168582713e-07 1.7992627515584677e-09 3.394785373195252e-07 4.651865342411382e-08 0.99999957513986 0.9998414964324207 1.0000101209735626 1.603795540805981e-10 -6.064750975653939e-07 -6.077264378768371e-07 1.6098814547484814e-10 -1.1814331282844474e-10 -5.132171185786436e-07 4.2485977811920167e-07 3.0526113296545705e-07 1.0120925804067257e-05 1.000000001120393 0.9998418007034214 0.999999978684561 1.6346592452712954e-10 1.4397609572573943e-09 1.439827223422633e-09 1.6451338191902076e-10 -1.2054423724305305e-10 -5.131834418424948e-07 1.159431974015283e-09 3.751034832678065e-08 2.9037026539865368e-08 0.9999960691761604 0.9998389921767501 1.0000935954892276 1.2243061911544297e-10 -5.55789929738512e-06 -5.6736737686947094e-06 1.2798801065030354e-10 -9.731253107381082e-11 -5.135108330477185e-07 3.930892926060193e-06 2.8079967850688775e-06 9.3597079669696e-05 0.9999999300446972 0.999841749764284 1.0000016654219586 -1.8869358255764064e-11 -3.000469711437618e-08 -2.3622670842159854e-07 4.164964828642942e-12 4.455009793019678e-11 -5.181157483781785e-07 8.07338229578686e-08 3.3998962723997284e-07 1.9221698805186895e-06 0.9999823193878352 0.9998291708309455 1.0004209644755622 -5.430223856593802e-10 -2.2743440285476567e-05 -2.79510032708476e-05 -1.5496100497212293e-10 -8.9559685613178e-11 -5.156250110891709e-07 1.7711870440262664e-05 1.265158094171457e-05 0.0004217086612688356
4.372 0.9999999999995327 0.999841799359697 1.0000000000157057 1.087063428063961e-11 -9.070933047925607e-12 -1.3031317003109227e-12 1.7268025414236915e-11 5.7356670008299704e-11 -5.270175360320194e-07 1.7720944775509909e-09 3.3947190953039864e-07 4.692761003882772e-08 0.9999995751504124 0.9998414966336435 1.00001012071906 1.6051040560356323e-10 -6.064599030645782e-07 -6.077112517486782e-07 1.6103638272573594e-10 -1.164147011371193e-10 -5.21568187600325e-07 4.2484924999832015e-07 3.052555324146628e-07 1.0120673591139466e-05 1.0000000011203292 0.9998418008970476 0.9999999786830791 1.6360635905860419e-10 1.4397962591976323e-09 1.439824517703722e-09 1.6456918375133904e-10 -1.1882352326228497e-10 -5.215338960726118e-07 1.1638214335306142e-09 3.754182164766247e-08 2.8926085867551018e-08 0.9999960701586386 0.9998389930723273 1.0000935720917312 1.2249443581354872e-10 -5.556509981961885e-06 -5.672255562796326e-06 1.2798190150881383e-10 -9.552237602928136e-11 -5.218671513468223e-07 3.9299104438139005e-06 2.807293969857845e-06 9.357368433286612e-05 0.9999999317734257 0.9998417511945079 1.0000016242637264 -1.8300684643071112e-11 -2.9263380726972523e-08 -2.303880271406212e-07 4.362774680811651e-12 4.637804981764894e-11 -5.26515906869655e-07 7.87386727669087e-08 3.398582555484241e-07 1.874669923214979e-06 0.9999823635351927 0.9998292025594441 1.0004199133435578 -5.415168398735575e-10 -2.2686651643916557e-05 -2.7881211682960975e-05 -1.542978632285926e-10 -8.75530518621428e-11 -5.240131314055263e-07 1.766764504910948e-05 1.2619989104931368e-05 0.00042065567422363344
4.382 0.999999999999228 0.9998417995579891 1.0000000000116946 8.344446414547226e-12 -9.158120976124971e-12 -2.277224982719019e-12 1.579496407848651e-11 5.898977299821126e-11 -5.354068257464392e-07 1.7406510946554098e-09 3.3946543970343406e-07 4.724147180034399e-08 0.9999995751609619 0.9998414968380017 1.0000101204645266 1.6066940167142197e-10 -6.064447239523094e-07 -6.076960585380136e-07 1.6106265781623232e-10 -1.1468879708232385e-10 -5.300453769223169e-07 4.248387320660798e-07 3.052502208457424e-07 1.0120421519910183e-05 1.0000000011202632 0.999841801093808 0.9999999786815605 1.6377488710889034e-10 1.439816910270039e-09 1.4398288524121679e-09 1.6460318015133355e-10 -1.1710568466519677e-10 -5.300104650367027e-07 1.1671467732639634e-09 3.7574798226105624e-08 2.883786167955133e-08 0.9999960711408686 0.9998389939708657 1.000093548700046 1.2258575528661994e-10 -5.555121028868501e-06 -5.670837704145141e-06 1.279537719393275e-10 -9.373526691174736e-11 -5.303496354429895e-07 3.9289282196895185e-06 2.8065914528491796e-06 9.355029492276836e-05 0.9999999334594198 0.99984175259736 1.0000015841227714 -1.7760067558466323e-11 -2.8540401284203855e-08 -2.246936754523567e-07 4.499413211932514e-12 4.818443962506471e-11 -5.350393001905584e-07 7.67929095129995e-08 3.3973563364686867e-07 1.8283432010380697e-06 0.999982407572316 0.9998292342123551 1.0004188648361834 -5.399905880713741e-10 -2.263000481311504e-05 -2.7811594351066737e-05 -1.5366209456581966e-10 -8.555011849567992e-11 -5.325275147483413e-07 1.7623530098646714e-05 1.25884763106513e-05 0.0004196053165632866
4.392 0.9999999999989737 0.9998417997594671 1.0000000000084894 5.394236398090864e-12 -8.740729280265117e-12 -2.135530214579643e-12 1.3494607175499092e-11 6.059215697084984e-11 -5.43922247239682e-07 1.7187038463982358e-09 3.3945913039209596e-07 4.716254931033126e-08 0.9999995751715093 0.9998414970455428 1.0000101202099636 1.6082247899039735e-10 -6.064295662484743e-07 -6.076808522754366e-07 1.6105909423896552e-10 -1.1296589271163487e-10 -5.386504148605784e-07 4.2482820741333083e-07 3.052451804211942e-07 1.0120169613061121e-05 1.0000000011201953 0.9998418012937517 0.9999999786800055 1.6393724735102058e-10 1.4398162619991456e-09 1.439846764562463e-09 1.6460751467113779e-10 -1.153905887105516e-10 -5.38614876620214e-07 1.1687230290710368e-09 3.760922818893216e-08 2.878727674609986e-08 0.9999960721228518 0.9998389948724149 1.0000935253141727 1.226705373475803e-10 -5.553732443811267e-06 -5.669420186316792e-06 1.2789536887350783e-10 -9.195154164358509e-11 -5.389600143134973e-07 3.927946238275767e-06 2.805889220958092e-06 9.352691142008797e-05 0.9999999351037372 0.9998417539736417 1.000001544973959 -1.726537489774929e-11 -2.7835310078790826e-08 -2.1914008002360627e-07 4.56030228055859e-12 4.996878518464418e-11 -5.43687730491331e-07 7.489527599967422e-08 3.3962127186631737e-07 1.7831605849125657e-06 0.9999824514994797 0.9998292657899226 1.0004178189468884 -5.384760612590037e-10 -2.2573499445683496e-05 -2.7742150833817275e-05 -1.5306217611457977e-10 -8.355134595384227e-11 -5.411698937808042e-07 1.7579525296837636e-05 1.2557042348386749e-05 0.0004185575816690105
4.402 0.9999999999987728 0.9998417999641812 1.0000000000064488 2.3037182300100888e-12 -7.84620422633269e-12 -6.853118280167506e-13 1.049299463197785e-11 6.216315867069846e-11 -5.525659856820363e-07 1.7167876379873197e-09 3.3945295234060995e-07 4.6517023668364194e-08 0.9999995751820552 0.9998414972563157 1.0000101199553806 1.6094590646980793e-10 -6.064144261066949e-07 -6.076656397157537e-07 1.6101842466340118e-10 -1.1124619381795243e-10 -5.473850504834564e-07 4.2481766048106437e-07 3.0524038252924816e-07 1.0119917931444049e-05 1.0000000011201258 0.9998418014969267 0.9999999786784246 1.6407012488758287e-10 1.4397986809861726e-09 1.439871557754035e-09 1.6457483385500244e-10 -1.1367931065648169e-10 -5.473488800595152e-07 1.1673154674054512e-09 3.764495725853852e-08 2.88024073703525e-08 0.999996073104588 0.9998389957770224 1.0000935019341197 1.2272581086287288e-10 -5.552344222781836e-06 -5.668003016423473e-06 1.2779947947522775e-10 -9.017104759530413e-11 -5.477000382394954e-07 3.926964486990259e-06 2.805187262036821e-06 9.350353381284903e-05 0.9999999367074094 0.9998417553241384 1.0000015067927834 -1.682119780973019e-11 -2.7147657674724902e-08 -2.1372376926839917e-07 4.535730573462443e-12 5.1730106555815684e-11 -5.52463031132963e-07 7.304454262880572e-08 3.3951469860291233e-07 1.7390941989722743e-06 0.9999824953169594 0.9998292972923922 1.0004167756691453 -5.369944450238875e-10 -2.2517135183578803e-05 -2.767288070500075e-05 -1.525051908549326e-10 -8.155767547339745e-11 -5.49942024960809e-07 1.7535630355694096e-05 1.2525687010314043e-05 0.00041751246296721744
4.412 0.9999999999986243 0.9998418001721796 1.0000000000058742 -6.318985914101229e-13 -6.531809404103507e-12 1.962263135029926e-12 6.973203633350891e-12 6.370237979557988e-11 -5.613402484298239e-07 1.7380373621044696e-09 3.394468375872562e-07 4.5297485234188885e-08 0.9999995751926002 0.9998414974703698 1.00001011970079 1.6103299583688664e-10 -6.063992934750458e-07 -6.076504373595271e-07 1.6094013136967608e-10 -1.0953041724381654e-10 -5.562510547152573e-07 4.248070885606684e-07 3.052358031891332e-07 1.0119666522331689e-05 1.0000000011200558 0.9998418017033837 0.9999999786768293 1.6416645676240183e-10 1.4397738239386469e-09 1.439886092596813e-09 1.6450453593874136e-10 -1.1197172685755451e-10 -5.562142459195633e-07 1.1621051366133111e-09 3.768180379237961e-08 2.8902056103521595e-08 0.999996074086078 0.9998389966847385 1.0000934785598974 1.2274491776842654e-10 -5.550956355751201e-06 -5.666586210821158e-06 1.2766599169119962e-10 -8.839480269944641e-11 -5.565714791216785e-07 3.925982965054306e-06 2.8044855715079465e-06 9.348016210083564e-05 0.9999999382714426 0.9998417566496164 1.0000014695553436 -1.641579493205758e-11 -2.647700005699098e-08 -2.0844136681889664e-07 4.426014173950681e-12 5.346790290058997e-11 -5.613670652443217e-07 7.12395287896172e-08 3.3941546407763323e-07 1.6961172661352516e-06 0.9999825390250296 0.9998293287200087 1.0004157349964466 -5.355511291310198e-10 -2.2460911663785034e-05 -2.760378354857164e-05 -1.5199162122105754e-10 -7.95688879244822e-11 -5.588456864200858e-07 1.749184500036291e-05 1.2494410097672087e-05 0.0004164699539463465
4.422 0.9999999999985228 0.9998418003835078 1.0000000000069431 -3.1393127272886454e-12 -4.892605088089649e-12 5.40967317747263e-12 3.1762041530745287e-12 6.520988481274888e-11 -5.702472642506468e-07 1.7765978397350004e-09 3.3944068214398153e-07 4.367907922434661e-08 0.9999995752031452 0.9998414976877558 1.000010119446202 1.6108964338974645e-10 -6.063841595687131e-07 -6.076352595134181e-07 1.608342423347646e-10 -1.0781897454901584e-10 -5.652502209016079e-07 4.247965040147539e-07 3.052314330485488e-07 1.0119415348306073e-05 1.0000000011199863 0.999841801913172 0.9999999786752307 1.6423271229879496e-10 1.4397507003205725e-09 1.4398762176658838e-09 1.6440656731125415e-10 -1.1026819517727126e-10 -5.652127679469141e-07 1.1537430546213943e-09 3.771964243737925e-08 2.9070909265720423e-08 0.9999960750673232 0.9998389975956138 1.0000934551915148 1.227335979480108e-10 -5.549568833901264e-06 -5.6651697839531905e-06 1.2750422185114093e-10 -8.662269052763411e-11 -5.655761317044024e-07 3.925001683089135e-06 2.8037841534839834e-06 9.34567962860998e-05 0.9999999397968173 0.9998417579508249 1.0000014332383254 -1.6026186098066343e-11 -2.5822905824678234e-08 -2.0328957626483778e-07 4.2449935347888805e-12 5.518260260722957e-11 -5.704017264366171e-07 6.947910699785924e-08 3.393231427292528e-07 1.6542036850148389e-06 0.9999825826239644 0.9998293600730184 1.0004146969222971 -5.341388301856014e-10 -2.2404828526554565e-05 -2.753485894709961e-05 -1.5151084449831257e-10 -7.758594859160626e-11 -5.678826805255195e-07 1.7448168968726827e-05 1.2463211420821767e-05 0.00041543004813524427
4.432 0.9999999999984599 0.9998418005982114 1.0000000000096574 -5.000432478939345e-12 -3.063397728814979e-12 9.06015451012e-12 -6.125195053419896e-13 6.668584624503899e-11 -5.792892821498789e-07 1.8192641016246992e-09 3.39434357483464e-07 4.201623437663121e-08 0.9999995752136904 0.9998414979085245 1.0000101191916226 1.6112441759279383e-10 -6.063690208339466e-07 -6.076201078076299e-07 1.607188552035829e-10 -1.0611159067031201e-10 -5.743843643569568e-07 4.2478592650834563e-07 3.0522727659665695e-07 1.011916426240607e-05 1.0000000011199177 0.9998418021263429 0.9999999786736333 1.6427719907704789e-10 1.4397325708638074e-09 1.4398406701427885e-09 1.6429912881355005e-10 -1.0856904207789145e-10 -5.743462605542227e-07 1.1445964813310953e-09 3.7758447738971065e-08 2.925508919848568e-08 0.9999960760483239 0.9998389985096995 1.000093431828976 1.2270072199434006e-10 -5.548181653535073e-06 -5.663753736879167e-06 1.2733294956473815e-10 -8.485523185894843e-11 -5.747158125856826e-07 3.9240206549169706e-06 2.8030830150484433e-06 9.343343635830153e-05 0.9999999412844907 0.9998417592284975 1.0000013978189808 -1.5628279243616617e-11 -2.518496051071302e-08 -1.9826516995594432e-07 4.0184902677101465e-12 5.687327949920739e-11 -5.795689386470734e-07 6.776218862570018e-08 3.3923733325174933e-07 1.613327616228908e-06 0.9999826261140369 0.9998293913516663 1.000413661440213 -5.327472385417033e-10 -2.2348885417625967e-05 -2.7466106471146838e-05 -1.5104392531013693e-10 -7.56087428299726e-11 -5.770548320991336e-07 1.740460200210997e-05 1.243209079255512e-05 0.0004143927390600862
4.442 0.999999999998429 0.9998418008163362 1.0000000000138194 -6.072410876248243e-12 -1.2113872098686146e-12 1.2247655524238877e-11 -4.091060142445415e-12 6.81293505928096e-11 -5.884685694603465e-07 1.8491592062803535e-09 3.3942772977572107e-07 4.0798812090347975e-08 0.9999995752242372 0.9998414981327274 1.0000101189370518 1.6114246406540626e-10 -6.06353878166371e-07 -6.076049685409906e-07 1.6061540499826128e-10 -1.0440886541511608e-10 -5.836553231996667e-07 4.2477536999122713e-07 3.052233436143536e-07 1.011891306358281e-05 1.0000000011198502 0.9998418023429483 0.9999999786720383 1.6430486349685254e-10 1.439718846557992e-09 1.4397937154722775e-09 1.6420389975218415e-10 -1.0687465502008203e-10 -5.83616562147333e-07 1.1377734715577062e-09 3.779827992996152e-08 2.938633666483235e-08 0.9999960770290802 0.9998389994270463 1.0000934084722795 1.2265128071623046e-10 -5.546794815237767e-06 -5.662338055223891e-06 1.2717358873936266e-10 -8.309272427556107e-11 -5.839923611638034e-07 3.923039887059783e-06 2.8023821588385087e-06 9.341008228997213e-05 0.9999999427353944 0.9998417604833503 1.0000013632751168 -1.5205639644800278e-11 -2.4562766450422354e-08 -1.933649849475478e-07 3.778565054504479e-12 5.853981893250377e-11 -5.888706551084642e-07 6.608770154180782e-08 3.391576574048096e-07 1.573463374248173e-06 0.999982669495519 0.9998294225561982 1.000412628543723 -5.313701127226733e-10 -2.229308198756881e-05 -2.7397525676523655e-05 -1.505682854100617e-10 -7.363782391058264e-11 -5.863639901666914e-07 1.7361143834405e-05 1.2401048020304979e-05 0.0004133580202160319
4.452 0.9999999999984228 0.9998418010379299 1.0000000000190457 -6.28913829817486e-12 4.831079764473427e-13 1.437386910841585e-11 -6.9765934186348535e-12 6.954070791900946e-11 -5.977874117929236e-07 1.8499268765862097e-09 3.394206843333944e-07 4.05187401280215e-08 0.9999995752347841 0.9998414983604165 1.0000101186824892 1.6114527496077008e-10 -6.063387327711442e-07 -6.075898199353833e-07 1.605417343667082e-10 -1.0271136544084436e-10 -5.930649576019792e-07 4.247648341989862e-07 3.0521963991212684e-07 1.0118661601538495e-05 1.0000000011197832 0.9998418025630392 0.9999999786704452 1.6431680601989022e-10 1.439708150379676e-09 1.4397563652882315e-09 1.6413814249906744e-10 -1.0518500871249755e-10 -5.930255328704102e-07 1.1354750679685338e-09 3.783923474326014e-08 2.9417896510354082e-08 0.9999960780095926 0.9998390003477069 1.0000933851214242 1.2258689334637335e-10 -5.545408320395906e-06 -5.660922717579621e-06 1.27043779164393e-10 -8.133521192758188e-11 -5.934076395317975e-07 3.922059373951847e-06 2.801681579599636e-06 9.338673404901206e-05 0.9999999441504375 0.9998417617160834 1.0000013295850823 -1.4749628674311256e-11 -2.3955937243733644e-08 -1.88585929945416e-07 3.555352593972231e-12 6.018205081327054e-11 -5.983088598098246e-07 6.44545790286197e-08 3.3908375954256936e-07 1.5345856406327644e-06 0.9999827127686821 0.9998294536868602 1.000411598226368 -5.300062468129777e-10 -2.2237417889124035e-05 -2.732911611368303e-05 -1.5006521570039413e-10 -7.16735200970611e-11 -5.958120272052875e-07 1.731779418736101e-05 1.2370082903044993e-05 0.00041232588507817753
4.462 0.9999999999984353 0.9998418012630409 1.0000000000248046 -5.6521468232979035e-12 1.847448366089084e-12 1.502070568018695e-11 -9.04068131894351e-12 7.091999426897924e-11 -6.072481107696149e-07 1.8098062153158215e-09 3.394131520394123e-07 4.1440335573529314e-08 0.9999995752453315 0.9998414985916435 1.0000101184279349 1.6113276652381217e-10 -6.063235836949141e-07 -6.075746461057853e-07 1.605055577622693e-10 -1.0101910711946505e-10 -6.026151516913434e-07 4.2475430661247247e-07 3.052161653407305e-07 1.0118409852936461e-05 1.0000000011197174 0.9998418027866685 0.9999999786688545 1.6431348451426744e-10 1.4397013562661104e-09 1.4397448139482875e-09 1.641100466018589e-10 -1.0350068069114322e-10 -6.025750563153266e-07 1.13785473509436e-09 3.7881398456087466e-08 2.9346390666538692e-08 0.9999960789898606 0.9998390012717329 1.0000933617764083 1.2250744343290335e-10 -5.544022167791706e-06 -5.659507708155046e-06 1.2695159692527878e-10 -7.958351611033072e-11 -6.029635329667774e-07 3.921079102668071e-06 2.800981267059673e-06 9.336339161659918e-05 0.9999999455305055 0.9998417629273813 1.0000012967277574 -1.4256187521160439e-11 -2.3364095435978053e-08 -1.8392499628611353e-07 3.3707826440453043e-12 6.180028231186335e-11 -6.078855658263589e-07 6.286177077522039e-08 3.39015306892325e-07 1.4966697438558142e-06 0.9999827559337959 0.9998294847438972 1.0004105704817068 -5.286548441048963e-10 -2.2181892774057708e-05 -2.7260877339122724e-05 -1.4952593173775025e-10 -6.971639121361054e-11 -6.05400840151622e-07 1.7274552776122562e-05 1.2339195234935679e-05 0.0004112963271418124
4.472 0.9999999999984606 0.9998418014917199 1.000000000030488 -4.2159968849559035e-12 2.736156271249686e-12 1.4022226273404104e-11 -1.0134157268285414e-11 7.226711540950468e-11 -6.168529836585601e-07 1.7255832937708647e-09 3.3940513234155123e-07 4.3410183329538736e-08 0.999999575255879 0.9998414988264618 1.000010118173391 1.6110758230333922e-10 -6.063084292429013e-07 -6.075594456487892e-07 1.605030878555025e-10 -9.933211347989438e-11 -6.123078121921409e-07 4.2474377288340036e-07 3.0521291877309175e-07 1.0118157923072013e-05 1.0000000011196515 0.9998418030138888 0.9999999786672678 1.6429762645016012e-10 1.439700546919883e-09 1.4397602093034495e-09 1.641154394726975e-10 -1.018218773916833e-10 -6.122670391301133e-07 1.1431839818895747e-09 3.792483323220934e-08 2.9207644335452643e-08 0.9999960799698837 0.9998390021991785 1.0000933384372317 1.224162515169839e-10 -5.542636355505954e-06 -5.658093025653374e-06 1.268933721355573e-10 -7.78373792926519e-11 -6.126619503293604e-07 3.920099062795804e-06 2.8002812126145056e-06 9.334005500148242e-05 0.9999999468764621 0.9998417641179139 1.0000012646825431 -1.3722462691837164e-11 -2.2786872081127674e-08 -1.7937926495281914e-07 3.234645706038407e-12 6.339379487458241e-11 -6.176028158226952e-07 6.130826698500414e-08 3.389519901960601e-07 1.4596917725533139e-06 0.9999827989911294 0.9998295157275552 1.0004095453033155 -5.273130452478515e-10 -2.2126506293352543e-05 -2.7192808924905094e-05 -1.4895288243942485e-10 -6.776617877861414e-11 -6.151323499211193e-07 1.723141931988917e-05 1.230838481293035e-05 0.00041026933996412087
4.482 0.9999999999984928 0.9998418017240164 1.000000000035486 -2.0825292813660608e-12 3.0455492777772675e-12 1.1485218230436798e-11 -1.01979123877024e-11 7.358203081605368e-11 -6.266043626856014e-07 1.6064383440395207e-09 3.3939670350807565e-07 4.5882557980058455e-08 0.9999995752664259 0.9998414990649256 1.0000101179188596 1.6107411960363306e-10 -6.062932683564981e-07 -6.075442303068613e-07 1.6052175735082633e-10 -9.765103144505494e-11 -6.221448698599881e-07 4.247332274860312e-07 3.052099046265345e-07 1.0117905974680171e-05 1.0000000011195853 0.9998418032447535 0.9999999786656869 1.6427338910906423e-10 1.4397063451275828e-09 1.439790965650782e-09 1.641418263338391e-10 -1.0014854765441593e-10 -6.221034118087669e-07 1.1490962425473557e-09 3.7969584797416485e-08 2.9052156104555356e-08 0.9999960809496619 0.999839003130096 1.0000933151038958 1.2231727659818828e-10 -5.541250883004774e-06 -5.656678681827153e-06 1.268567491067925e-10 -7.609707790202451e-11 -6.225048241445683e-07 3.919119254432073e-06 2.7995814149739206e-06 9.331672423547281e-05 0.9999999481891494 0.9998417652883358 1.0000012334293444 -1.3147071293906996e-11 -2.222390909367129e-08 -1.7494590115039697e-07 3.1461304625165116e-12 6.496217223967176e-11 -6.274626817451014e-07 5.979311588356155e-08 3.38893521776868e-07 1.4236284566037624e-06 0.9999828419409521 0.9998295466380799 1.0004085226847863 -5.259768332627302e-10 -2.207125810032045e-05 -2.712491045780164e-05 -1.4835752293787017e-10 -6.582384116842873e-11 -6.250085017054524e-07 1.718839355002038e-05 1.2277651442680455e-05 0.0004092449171708775
4.492 0.9999999999985247 0.9998418019599822 1.000000000039265 5.994239680378512e-13 2.7248766078331892e-12 7.758361935727348e-12 -9.264427250242632e-12 7.48647669009269e-11 -6.36504593130019e-07 1.4771075694585435e-09 3.393880133127516e-07 4.813328664112417e-08 0.9999995752769719 0.9998414993070887 1.000010117664342 1.6103349364429887e-10 -6.06278104206063e-07 -6.075290164579089e-07 1.6054499486659688e-10 -9.597526860022277e-11 -6.321282788801653e-07 4.247226768454922e-07 3.0520713244800546e-07 1.0117654135104192e-05 1.000000001119519 0.9998418034793186 0.9999999786641134 1.642424410669189e-10 1.439715943145467e-09 1.43982036458987e-09 1.6417295700546397e-10 -9.848064147388294e-11 -6.320861285923083e-07 1.1539600582895843e-09 3.801568456998771e-08 2.8916261273240642e-08 0.9999960819291943 0.9998390040645408 1.000093291776399 1.2221187017877487e-10 -5.539865752831932e-06 -5.655264693031863e-06 1.2682490115795056e-10 -7.436278216320579e-11 -6.324941107949022e-07 3.9181396879591415e-06 2.798881879791207e-06 9.329339935492038e-05 0.9999999494693894 0.9998417664392879 1.000001202948561 -1.2535437753722934e-11 -2.1674860406703762e-08 -1.706221440427053e-07 3.0973238971536523e-12 6.650584772436636e-11 -6.374672647576404e-07 5.831541911147505e-08 3.3883963072535213e-07 1.3884569197188176e-06 0.9999828847835315 0.9998295774757183 1.0004075026197252 -5.246453535259302e-10 -2.2016147852524173e-05 -2.70571815297845e-05 -1.4775576207758979e-10 -6.388929588114069e-11 -6.350312662015228e-07 1.714547520950824e-05 1.224699493781771e-05 0.0004082230524244549
4.502 0.9999999999985473 0.999841802199667 1.0000000000414337 3.632679928826783e-12 1.7839235553485215e-12 3.3621928344771733e-12 -7.445673977950132e-12 7.611546042498067e-11 -6.465560328852848e-07 1.3772560835112696e-09 3.393792480566461e-07 4.94910824790093e-08 0.9999995752875178 0.9998414995530066 1.0000101174098395 1.6098089857570963e-10 -6.062629414949668e-07 -6.075138152299133e-07 1.6055823548489975e-10 -9.430538137447111e-11 -6.422600184985349e-07 4.247121327414852e-07 3.052046084687098e-07 1.0117402440585866e-05 1.0000000011194523 0.9998418037176382 0.9999999786625486 1.6419905753326939e-10 1.4397241108533859e-09 1.439837237392629e-09 1.6419410214484272e-10 -9.681871832249822e-11 -6.42217167766887e-07 1.1574618677803573e-09 3.8063125744678285e-08 2.880783509767467e-08 0.9999960829084821 0.999839005002569 1.0000932684547414 1.2209458446477322e-10 -5.538480970011831e-06 -5.653851070146183e-06 1.2678384550897893e-10 -7.263469250297739e-11 -6.426317908902328e-07 3.917160375928223e-06 2.798182613445204e-06 9.327008037716038e-05 0.9999999507179833 0.9998417675713983 1.0000011732210774 -1.1903875060789354e-11 -2.1139389610878044e-08 -1.664052942565165e-07 3.0780044414649596e-12 6.802483109456974e-11 -6.476186945772055e-07 5.687430672513066e-08 3.3879005550453186e-07 1.3541545254165653e-06 0.9999829275191354 0.999829608240717 1.000406485101756 -5.233254176097397e-10 -2.1961175210969585e-05 -2.698962172814566e-05 -1.4716233479258916e-10 -6.196258890748963e-11 -6.452026385369167e-07 1.7102664043987484e-05 1.2216415113582637e-05 0.0004072037393742342
4.512 0.9999999999985507 0.9998418024431212 1.0000000000417886 6.776004085927714e-12 2.96140976772607e-13 -1.1055769246248559e-12 -4.91858815537655e-12 7.733450642562627e-11 -6.567610521170171e-07 1.3489907725005486e-09 3.39370588397967e-07 4.949243764375719e-08 0.9999995752980636 0.9998414998027367 1.0000101171553555 1.6090397077797524e-10 -6.062477848714785e-07 -6.074986282690368e-07 1.6055281009429914e-10 -9.264150082336309e-11 -6.525420910292207e-07 4.247016015924125e-07 3.052023235630215e-07 1.0117150854109191e-05 1.0000000011193857 0.9998418039597695 0.9999999786609964 1.6413138425611198e-10 1.43972688771345e-09 1.4398402634675384e-09 1.641966049729789e-10 -9.516302510634194e-11 -6.524985323703184e-07 1.1601057655296395e-09 3.8111822818380516e-08 2.8716258256724622e-08 0.9999960838875248 0.9998390059442366 1.0000932451389253 1.219526930199976e-10 -5.537096538737024e-06 -5.652437814700952e-06 1.2672425107720253e-10 -7.091267146521376e-11 -6.529198693257262e-07 3.916181323560076e-06 2.797483615742168e-06 9.32467672901446e-05 0.9999999519357133 0.9998417686852815 1.0000011442282555 -1.1280559785567193e-11 -2.0617167017060503e-08 -1.6229270751249697e-07 3.079111463918421e-12 6.951855588059755e-11 -6.579191296310323e-07 5.546890648826996e-08 3.3874453820483176e-07 1.3206990127358253e-06 0.9999829701480318 0.9998296389333237 1.0004054701245197 -5.220307048632586e-10 -2.1906339836268226e-05 -2.6922230632459644e-05 -1.4658652664593286e-10 -6.004352071704492e-11 -6.555246392196043e-07 1.7059959791252836e-05 1.218591177941238e-05 0.00040618697162687434
4.522 0.9999999999985245 0.9998418026903955 1.0000000000403328 9.759818609944022e-12 -1.6065871185426645e-12 -5.0690413063068135e-12 -1.905098512619929e-12 7.852162050880963e-11 -6.671220320826861e-07 1.4099408595351788e-09 3.3936216797040527e-07 4.796248082595635e-08 0.99999957530861 0.9998415000563359 1.0000101169008977 1.6078824626770372e-10 -6.062326347221692e-07 -6.074834509875748e-07 1.6052723857597437e-10 -9.098406936069273e-11 -6.629765245396708e-07 4.2469107753576005e-07 3.0520024762092973e-07 1.0116899335040913e-05 1.0000000011193202 0.9998418042057702 0.9999999786594639 1.6402466813201764e-10 1.4397234136098577e-09 1.4398341877051245e-09 1.6417886801450398e-10 -9.351322767793602e-11 -6.629322494879598e-07 1.1621591784809063e-09 3.816159143159462e-08 2.8636425501581583e-08 0.999996084866324 0.9998390068896016 1.0000932218289564 1.2177195583786914e-10 -5.5357124595287635e-06 -5.651024921401166e-06 1.2664484035139996e-10 -6.919710234002461e-11 -6.633603762007928e-07 3.915202524185281e-06 2.7967848764467966e-06 9.322346006132302e-05 0.999999953123343 0.9998417697815392 1.0000011159519249 -1.06984940808465e-11 -2.0107864895805015e-08 -1.582817979768542e-07 3.09534650595906e-12 7.098744699879754e-11 -6.683707566675478e-07 5.409832777369593e-08 3.387028235358224e-07 1.288068880069481e-06 0.9999830126704874 0.9998296695537857 1.0004044576816782 -5.207772854455826e-10 -2.185164138638134e-05 -2.685500781555195e-05 -1.460299332656107e-10 -5.813301347396253e-11 -6.659993140299926e-07 1.7017362177046657e-05 1.2155484735454387e-05 0.0004051727427587544
4.532 0.9999999999984588 0.9998418029415432 1.0000000000372626 1.2313387689554203e-11 -3.747530673996097e-12 -8.057488615006582e-12 1.3492014436346517e-12 7.967769010471746e-11 -6.77641364574229e-07 1.5382129001672432e-09 3.3935405105151216e-07 4.50467267276771e-08 0.9999995753191577 0.999841500313862 1.0000101166464768 1.6062327599903444e-10 -6.062174885607458e-07 -6.074682782903623e-07 1.604858574255243e-10 -8.933253082246619e-11 -6.735653714127703e-07 4.246805449865489e-07 3.05198337361201e-07 1.0116647896887696e-05 1.0000000011192562 0.9998418044556978 0.9999999786579619 1.6386912816773624e-10 1.439716289966796e-09 1.43982397756072e-09 1.641454809881367e-10 -9.1869675546986e-11 -6.735203714812188e-07 1.1629900044844866e-09 3.821218186391978e-08 2.8584221471017334e-08 0.9999960858448799 0.9998390078387215 1.0000931985248434 1.2154155341857943e-10 -5.534328729652188e-06 -5.649612385468406e-06 1.265499600709979e-10 -6.748797864033297e-11 -6.739553662085074e-07 3.914223963710089e-06 2.796086379350732e-06 9.320015865964899e-05 0.9999999542816161 0.99984177086076 1.000001088374377 -1.0187976575223537e-11 -1.9611158575743644e-08 -1.5437004170818584e-07 3.1254967679809748e-12 7.243053193920106e-11 -6.789757902627776e-07 5.276166978299116e-08 3.3866466477244637e-07 1.2562437357343092e-06 0.9999830550867685 0.9998297001023513 1.0004034477669133 -5.195774495042632e-10 -2.179707951609251e-05 -2.678795285233447e-05 -1.4548911276687675e-10 -5.623058220819133e-11 -6.766287350364444e-07 1.6974870920157376e-05 1.2125133776794785e-05 0.0004041610463617827
4.542 0.9999999999983468 0.9998418031966191 1.0000000000329372 1.4192087707831738e-11 -5.9281020207477275e-12 -9.761517899123034e-12 4.5981966302721285e-12 8.080248093682586e-11 -6.883214514376922e-07 1.690390530131194e-09 3.393462362994866e-07 4.121451918869088e-08 0.999999575329707 0.9998415005753749 1.000010116392105 1.6040723135671303e-10 -6.06202343293703e-07 -6.074531093888734e-07 1.6043640087209756e-10 -8.768697344091611e-11 -6.843107094486387e-07 4.2466998971027155e-07 3.05196553573629e-07 1.0116396604362374e-05 1.0000000011191943 0.9998418047096116 0.999999978656503 1.6366235839089142e-10 1.4397088883628414e-09 1.4398103903246904e-09 1.641038111072234e-10 -9.023183003545476e-11 -6.842649758409156e-07 1.1613839624038948e-09 3.8263363967223015e-08 2.8588979471195024e-08 0.9999960868231932 0.9998390087916561 1.0000931752265982 1.2125969340619653e-10 -5.532945345813534e-06 -5.648200205799856e-06 1.2644693483479185e-10 -6.578513882265421e-11 -6.847069195618026e-07 3.913245630720695e-06 2.795388110472508e-06 9.317686307426645e-05 0.9999999554112599 0.9998417719235215 1.0000010614783479 -9.771396655306479e-12 -1.9126728997188717e-08 -1.5055498202401571e-07 3.170584532348765e-12 7.384824646897937e-11 -6.897364731607598e-07 5.145804852051695e-08 3.3862983329208797e-07 1.2252043449448092e-06 0.9999830973971412 0.9998297305792697 1.0004024403739251 -5.184352154721815e-10 -2.1742653881389473e-05 -2.672106532188967e-05 -1.4495691621127699e-10 -5.433716049556554e-11 -6.87414999632894e-07 1.6932485743405066e-05 1.2094858701401633e-05 0.00040315187608966504
4.552 0.9999999999981847 0.999841803455682 1.0000000000278202 1.520571519794448e-11 -7.950026231142485e-12 -1.0059950507915727e-11 7.616002442390342e-12 8.189635672759446e-11 -6.991647040513307e-07 1.825959797362265e-09 3.3933868070307874e-07 3.724606279185911e-08 0.9999995753402586 0.9998415008409336 1.000010116137793 1.601470505804879e-10 -6.061871985188066e-07 -6.074379455913639e-07 1.6038619170031557e-10 -8.60477201794655e-11 -6.952146418695028e-07 4.246594095442612e-07 3.051948788697284e-07 1.0116145511468432e-05 1.0000000011191348 0.9998418049675715 0.9999999786550977 1.6341117511472113e-10 1.4397010101044711e-09 1.4397922890215373e-09 1.6406130791449176e-10 -8.860029526221701e-11 -6.951681656621798e-07 1.1566192738039943e-09 3.83150224203582e-08 2.866784087435567e-08 0.9999960878012644 0.9998390097484646 1.00009315193423 1.209329589136759e-10 -5.5315623077948535e-06 -5.6467883837022875e-06 1.2634346726574492e-10 -6.408874653879403e-11 -6.956171419953006e-07 3.912267524807438e-06 2.7946900649558357e-06 9.31535733170399e-05 0.999999956512982 0.9998417729703892 1.000001035247006 -9.458983564936438e-12 -1.8654267639458926e-08 -1.4683422706094106e-07 3.2316996499571723e-12 7.524116214365917e-11 -7.00655075382858e-07 5.0186621194678016e-08 3.385981261102508e-07 1.1949323113264806e-06 0.9999831396018702 0.9998297609847893 1.0004014354964272 -5.173452281970692e-10 -2.1688364140932746e-05 -2.6654344808189463e-05 -1.444271320287104e-10 -5.2451930802816066e-11 -6.983602315067109e-07 1.6890206382066363e-05 1.2064659316312278e-05 0.00040214522566985224
4.562 0.9999999999979744 0.9998418037187945 1.0000000000224223 1.5237624836808558e-11 -9.633346793114616e-12 -9.021172684402482e-12 1.0214172412649731e-11 8.295969811581841e-11 -7.101735424573848e-07 1.916636623942383e-09 3.393313293785806e-07 3.417068602585735e-08 0.9999995753508134 0.9998415011105993 1.0000101158835473 1.5985445923626258e-10 -6.061720574907728e-07 -6.074227866074855e-07 1.6033989837823673e-10 -8.441464087157798e-11 -7.062792980123528e-07 4.2464881677780227e-07 3.0519332397765737e-07 1.0115894595005671e-05 1.0000000011190788 0.9998418052296375 0.9999999786537527 1.6312753684790382e-10 1.4396897238532641e-09 1.4397692414054297e-09 1.6402298118531855e-10 -8.697516253698617e-11 -7.062320697228726e-07 1.1494635944221542e-09 3.8367207155390065e-08 2.880236832629321e-08 0.9999960887790945 0.9998390107092083 1.000093128647743 1.2057313330231815e-10 -5.5301796187384945e-06 -5.645376918878424e-06 1.26243938967154e-10 -6.239910425449771e-11 -7.066881650742305e-07 3.911289656274358e-06 2.7939922476745535e-06 9.313028941238673e-05 0.9999999575874734 0.999841774001916 1.0000010096639362 -9.251081437098202e-12 -1.8193476398624732e-08 -1.4320544397163892e-07 3.307572217642013e-12 7.660942695354254e-11 -7.117338943775139e-07 4.894659186280781e-08 3.385693668293609e-07 1.1654095817316993e-06 0.9999831817012199 0.9998297913191583 1.0004004331281473 -5.162972087313619e-10 -2.1634209958607364e-05 -2.6587790893575435e-05 -1.4389511840772345e-10 -5.057548808692486e-11 -7.094665806652239e-07 1.68480325830678e-05 1.2034535437460461e-05 0.00040114108887853603
4.572 0.9999999999977217 0.9998418039860241 1.000000000017237 1.425690785311287e-11 -1.0829095120253615e-11 -6.882777082242252e-12 1.225228090298531e-11 8.399281270746696e-11 -7.213503949252383e-07 1.9456813810939995e-09 3.3932413813575537e-07 3.3014499062652636e-08 0.9999995753613707 0.9998415013844318 1.000010115629371 1.5954259258289112e-10 -6.061569241997252e-07 -6.074076269810326e-07 1.6029901585903905e-10 -8.278768680404114e-11 -7.175068323382297e-07 4.246382305153864e-07 3.051919189997787e-07 1.011564373764364e-05 1.0000000011190258 0.9998418054958709 0.9999999786524701 1.6282494824704695e-10 1.4396714206978443e-09 1.4397473586631247e-09 1.6399015600080493e-10 -8.53563800954288e-11 -7.174588424788238e-07 1.142228573505051e-09 3.842010814802839e-08 2.8938922189979988e-08 0.9999960897566832 0.9998390116739474 1.0000931053671398 1.2019388143395367e-10 -5.528797281932095e-06 -5.6439658057242725e-06 1.2614960180152004e-10 -6.07159092504918e-11 -7.179221465691697e-07 3.910312038612564e-06 2.7932946671868168e-06 9.310701137835686e-05 0.999999958635408 0.9998417750186439 1.0000009847131317 -9.14143255099465e-12 -1.7744066942956905e-08 -1.3966635355741109e-07 3.3937563395209204e-12 7.795290892832849e-11 -7.229752544198685e-07 4.773719592270891e-08 3.385433988198794e-07 1.1366180923709994e-06 0.9999832236954534 0.9998298215826269 1.0003994332628228 -5.152782866249045e-10 -2.158019099941677e-05 -2.652140315719462e-05 -1.433599807878442e-10 -4.870754576029788e-11 -7.207362233663226e-07 1.6805964096762814e-05 1.200448688331761e-05 0.00040013945949308994
4.582 0.9999999999974377 0.9998418042574426 1.0000000000126892 1.2322356990561895e-11 -1.1424696922481817e-11 -4.0153488377972745e-12 1.3640195633958187e-11 8.499623014214265e-11 -7.326976973993045e-07 1.9049657643173704e-09 3.3931708482396317e-07 3.426424157974119e-08 0.9999995753719315 0.9998415016624934 1.0000101153752647 1.592250088676235e-10 -6.061417975120104e-07 -6.073924581205844e-07 1.602631974530896e-10 -8.116704157740229e-11 -7.288994265591139e-07 4.2462766337275983e-07 3.0519069566923414e-07 1.0115392786688595e-05 1.0000000011189762 0.9998418057663332 0.9999999786512519 1.625168823894438e-10 1.4396466280087823e-09 1.4397352351417835e-09 1.639621750152231e-10 -8.374340871954892e-11 -7.288506650098762e-07 1.1376355216061001e-09 3.847396965324734e-08 2.901655819117867e-08 0.9999960907340312 0.999839012642744 1.0000930820924194 1.1980791839377506e-10 -5.527415296533188e-06 -5.642555035645206e-06 1.2606030135360463e-10 -5.903926791386581e-11 -7.293212698954817e-07 3.909334677873374e-06 2.7925973273919966e-06 9.30837392157514e-05 0.9999999596574433 0.9998417760211046 1.0000009603789806 -9.117985067929868e-12 -1.73057554642527e-08 -1.3621473140560007e-07 3.483051586979975e-12 7.927136990647076e-11 -7.343815069369877e-07 4.655767540560095e-08 3.385200751027776e-07 1.1085397901109132e-06 0.999983265584834 0.9998298517754445 1.0003984358942075 -5.142752093388642e-10 -2.1526306924405288e-05 -2.645518117556535e-05 -1.4282251473101293e-10 -4.684864684349516e-11 -7.321713635292115e-07 1.676400066580801e-05 1.1974513466983868e-05 0.0003991403312586132
4.592 0.9999999999971373 0.9998418045331259 1.0000000000090927 9.577744873402946e-12 -1.1350542356961863e-11 -8.687394222941543e-13 1.4332481737023152e-11 8.596994121424678e-11 -7.442178939540459e-07 1.7932630444993436e-09 3.393101733516593e-07 3.7507323925124726e-08 0.999999575382495 0.999841501944847 1.00001011512123 1.5891486239652423e-10 -6.061266701960011e-07 -6.073772737704198e-07 1.602323678236319e-10 -7.955249480000622e-11 -7.404592884915422e-07 4.246171134257914e-07 3.051896724765151e-07 1.011514164595629e-05 1.0000000011189298 0.9998418060410874 0.9999999786500987 1.622164146200797e-10 1.4396229362934772e-09 1.4397389651159516e-09 1.6393906038131636e-10 -8.213651708917044e-11 -7.404097448003053e-07 1.1372107922190634e-09 3.852899313155791e-08 2.9002310952169367e-08 0.9999960917111377 0.999839013615661 1.0000930588235817 1.1942895106510552e-10 -5.5260336553534515e-06 -5.641144602635151e-06 1.2597567250197173e-10 -5.736898009282587e-11 -7.408877456224086e-07 3.90835756843845e-06 2.7919002234561403e-06 9.306047290890906e-05 0.99999996065422 0.9998417770098175 1.0000009366462568 -9.164407509898397e-12 -1.687826069429056e-08 -1.3284841025527376e-07 3.567547188001666e-12 8.056451923227088e-11 -7.45955029293322e-07 4.540726811222852e-08 3.3849924999911e-07 1.0811569015776697e-06 0.9999833073696227 0.9998298818978603 1.0003974410160692 -5.132743951809495e-10 -2.147255739015633e-05 -2.6389124528878306e-05 -1.4228364792361107e-10 -4.499808050545637e-11 -7.437742312434426e-07 1.672214202115035e-05 1.1944614993111286e-05 0.0003981436978895861
4.602 0.9999999999968385 0.9998418048131518 1.0000000000066276 6.236057429339283e-12 -1.0588787108412912e-11 2.0936595641304198e-12 1.4320976063830473e-11 8.6914672224856e-11 -7.559134351684357e-07 1.617241702673294e-09 3.393034358008098e-07 4.174428321799702e-08 0.9999995753930615 0.9998415022315553 1.0000101148672658 1.5862678387260106e-10 -6.061115318746731e-07 -6.073620754558438e-07 1.6020770976302477e-10 -7.79438276336706e-11 -7.52188652504347e-07 4.2460656656940554e-07 3.051888503504718e-07 1.0114890323576172e-05 1.000000001118886 0.9998418063201958 0.9999999786490104 1.6193856614083859e-10 1.4396104467450607e-09 1.439757084142307e-09 1.6392245532184134e-10 -8.053588034867375e-11 -7.521383165081452e-07 1.1404355954142464e-09 3.8585278810047386e-08 2.8907748952148544e-08 0.9999960926880028 0.9998390145927614 1.000093035560625 1.190714043698799e-10 -5.524652347892156e-06 -5.639734507654493e-06 1.2589746985697435e-10 -5.5705247496822574e-11 -7.526238113535862e-07 3.9073806973115385e-06 2.7912033442561596e-06 9.303721243158992e-05 0.9999999616263627 0.9998417779852935 1.0000009135001116 -9.259258436344178e-12 -1.64613068615538e-08 -1.2956528282310104e-07 3.639611861612753e-12 8.183356868108047e-11 -7.576982253403158e-07 4.428522224007776e-08 3.3848077665390065e-07 1.054452114567084e-06 0.9999833490500807 0.9998299119501242 1.0003964486221915 -5.122608204321784e-10 -2.1418942050416306e-05 -2.6323232805278756e-05 -1.4174243964576748e-10 -4.3156667783141476e-11 -7.555470841126661e-07 1.668038788725067e-05 1.19147912612734e-05 0.0003971495530980027
4.612 0.9999999999965605 0.9998418050976008 1.0000000000053362 2.5569958838826473e-12 -9.18184738518139e-12 4.465639313812118e-12 1.362493266190729e-11 8.783095453943042e-11 -7.677867789725625e-07 1.3961473682458972e-09 3.3929693155114905e-07 4.590477582262029e-08 0.9999995754036297 0.9998415025226819 1.0000101146133706 1.5837642691666092e-10 -6.060963748271253e-07 -6.07346871249741e-07 1.6019267188828418e-10 -7.634162191915515e-11 -7.640897806010736e-07 4.245960078168507e-07 3.0518821971607445e-07 1.0114638906710534e-05 1.0000000011188448 0.999841806603723 0.9999999786479838 1.6169880154136479e-10 1.4396169848385273e-09 1.4397812069596203e-09 1.639154595514097e-10 -7.894135872214335e-11 -7.640386414788657e-07 1.1452790354544182e-09 3.8642824999650186e-08 2.8777135182288042e-08 0.9999960936646259 0.9998390155741085 1.0000930123035456 1.1875099470737177e-10 -5.5232713663596364e-06 -5.638324759368143e-06 1.2582834268903608e-10 -5.404780605620838e-11 -7.645317316215022e-07 3.906404054159128e-06 2.7905066795995316e-06 9.301395775525471e-05 0.9999999625744809 0.999841778948032 1.0000008909260596 -9.377301178120611e-12 -1.605462800084636e-08 -1.2636330041616463e-07 3.6944664745659205e-12 8.3078094283266e-11 -7.696135247811742e-07 4.319082631903449e-08 3.384645089686553e-07 1.0284085135284277e-06 0.9999833906264682 0.9998299419324869 1.0003954587063693 -5.112177287402623e-10 -2.136546056305532e-05 -2.6257505601622316e-05 -1.4119670031777963e-10 -4.132386543833626e-11 -7.674922070398175e-07 1.663873799276862e-05 1.1885042073941006e-05 0.00039615789062895596
4.622 0.9999999999963222 0.999841805386554 1.0000000000051372 -1.1784808295482014e-12 -7.234584836410378e-12 5.961479248979276e-12 1.228582749881699e-11 8.871909383583374e-11 -7.798403895736173e-07 1.1715276655070607e-09 3.3929073865640145e-07 4.9091624960134345e-08 0.9999995754141991 0.9998415028182918 1.000010114359536 1.5817862321411108e-10 -6.060811998010902e-07 -6.073316721290712e-07 1.6018939937786493e-10 -7.474556530030225e-11 -7.761649619874547e-07 4.2458543248523047e-07 3.051877709006832e-07 1.0114387490276133e-05 1.0000000011188053 0.9998418068917324 0.9999999786470118 1.6151132920023797e-10 1.4396418275805278e-09 1.43980036973237e-09 1.6391996497885105e-10 -7.735259278915501e-11 -7.76113008222663e-07 1.149609736131497e-09 3.8701569896095296e-08 2.865780348070719e-08 0.999996094641007 0.9998390165597678 1.0000929890523351 1.184824150799706e-10 -5.521890711303405e-06 -5.636915367923316e-06 1.2577053922059824e-10 -5.2396573282349857e-11 -7.766137983810483e-07 3.905427639499516e-06 2.7898102260435565e-06 9.2990708855357e-05 0.999999963499168 0.9998417798985221 1.0000008689099669 -9.49246940716717e-12 -1.5657973220185674e-08 -1.2324046651478473e-07 3.7270524179167645e-12 8.429834843616187e-11 -7.817033832921209e-07 4.212342819175806e-08 3.384503051793861e-07 1.003009386351942e-06 0.9999834320990438 0.9998299718451982 1.0003944712624095 -5.101300284874387e-10 -2.131211259486409e-05 -2.6191942517597996e-05 -1.4064432570046637e-10 -3.949997427393259e-11 -7.796119128456044e-07 1.659719207861163e-05 1.1855367242080354e-05 0.00039516870427744094
4.632 0.9999999999961405 0.9998418056800921 1.0000000000058573 -4.695953560488436e-12 -4.905326595357296e-12 6.4586625963250625e-12 1.0369208477643939e-11 8.957965345829358e-11 -7.920767383067101e-07 1.0190851179292195e-09 3.3928493226260594e-07 5.0643666649845304e-08 0.9999995754247694 0.9998415031184505 1.0000101141057485 1.5804344024556363e-10 -6.060660172562822e-07 -6.073164843550496e-07 1.601962146310314e-10 -7.315506847013666e-11 -7.884165130797857e-07 4.245748491267628e-07 3.0518750012742883e-07 1.0114136113541924e-05 1.0000000011187664 0.9998418071842912 0.9999999786460803 1.613865617220729e-10 1.439674454943229e-09 1.4398090021282124e-09 1.639347761100086e-10 -7.576976435395209e-11 -7.883637332049027e-07 1.1524215353420503e-09 3.8761442357337764e-08 2.857293818207565e-08 0.9999960956171449 0.9998390175498049 1.0000929658069768 1.1827569619282782e-10 -5.520510393399827e-06 -5.63550633953063e-06 1.2572260882831508e-10 -5.075151496518736e-11 -7.888723309835757e-07 3.90445146420237e-06 2.7891139872151838e-06 9.296746571561453e-05 0.9999999644010046 0.9998417808372434 1.0000008474380422 -9.582744313109616e-12 -1.527110716865087e-08 -1.2019482885010218e-07 3.731985135550958e-12 8.549459682937419e-11 -7.939702822363729e-07 4.108242646820749e-08 3.384380299259145e-07 9.782380978506877e-07 0.9999834734680665 0.9998300016885099 1.0003934862841273 -5.089862048987687e-10 -2.1258897822856817e-05 -2.6126543149964418e-05 -1.400873088391843e-10 -3.7684559585597313e-11 -7.919085418340362e-07 1.6555749897225388e-05 1.1825766584731563e-05 0.00039418198787813575
4.642 0.9999999999960281 0.9998418059782929 1.0000000000072693 -7.750100723214458e-12 -2.384441766971487e-12 6.010197668073861e-12 7.971137973992712e-12 9.041294271185763e-11 -8.044983030067264e-07 1.0252855817439218e-09 3.3927955458014126e-07 5.016888930768149e-08 0.9999995754353395 0.9998415034232239 1.0000101138519912 1.5797365506673912e-10 -6.060508416235438e-07 -6.073013066647163e-07 1.6020644968245445e-10 -7.157050994935166e-11 -8.008467788457048e-07 4.245642720991121e-07 3.051874082895883e-07 1.011388474729145e-05 1.000000001118728 0.9998418074814639 0.9999999786451722 1.6132669939123103e-10 1.4397006882159514e-09 1.4398078353190334e-09 1.639530532231435e-10 -7.419270287158026e-11 -8.007931609511257e-07 1.154088223794508e-09 3.882239549764079e-08 2.851458639893232e-08 0.9999960965930392 0.9998390185442853 1.0000929425674536 1.1813396677123855e-10 -5.519130426890778e-06 -5.634097672799173e-06 1.2567763371101927e-10 -4.911261380901449e-11 -8.013096771176005e-07 3.903475541789312e-06 2.7884179686955977e-06 9.294422832833113e-05 0.9999999652805543 0.9998417817646688 1.0000008264968299 -9.631610651003571e-12 -1.4893803533321448e-08 -1.1722447709735522e-07 3.701594431716362e-12 8.666737730406268e-11 -8.064167281066924e-07 4.006723826061764e-08 3.384275554202507e-07 9.540781676440805e-07 0.9999835147337948 0.999830031462672 1.000392503765349 -5.077822241154052e-10 -2.120581592928606e-05 -2.606130708858018e-05 -1.3953219971405805e-10 -3.587773571234323e-11 -8.043844627790112e-07 1.6514411203817583e-05 1.179623992287898e-05 0.0003931977352790442
4.652 0.9999999999959926 0.9998418062812329 1.000000000009134 -1.0135851449170723e-11 1.3420633085667258e-13 4.8273716875656425e-12 5.223378029123395e-12 9.12200697980971e-11 -8.17107568774671e-07 1.1934744381567576e-09 3.392745881361444e-07 4.758554035472865e-08 0.9999995754459097 0.9998415037326792 1.0000101135982464 1.5796350627315963e-10 -6.060356842427895e-07 -6.072861334820252e-07 1.6020878816313217e-10 -6.999185556151916e-11 -8.13458131680697e-07 4.2455371005759907e-07 3.051874949080525e-07 1.0113633339062665e-05 1.0000000011186898 0.9998418077833192 0.9999999786442706 1.6132677552072282e-10 1.4397090480181093e-09 1.4398026375456237e-09 1.6396351580810545e-10 -7.262169092728731e-11 -8.1340366379242e-07 1.1555670121203475e-09 3.8884413066626575e-08 2.8461218973560018e-08 0.9999960975686895 0.9998390195432771 1.0000929193337469 1.180519331910682e-10 -5.517750823170018e-06 -5.6326893622992555e-06 1.2562470691648556e-10 -4.7479719798121874e-11 -8.139282120310428e-07 3.902499878531766e-06 2.787722171201733e-06 9.292099669272493e-05 0.9999999661383698 0.9998417826812577 1.000000806073204 -9.629300126344504e-12 -1.4525837966941897e-08 -1.1432754417253074e-07 3.6279036280929103e-12 8.781705874039887e-11 -8.190452525700252e-07 3.9077263147736986e-08 3.384187622395006e-07 9.305135928114433e-07 0.9999835558964854 0.9998300611679376 1.000391523699917 -5.065225730660863e-10 -2.115286659380431e-05 -2.5996233920650692e-05 -1.3898982812220837e-10 -3.407948482564666e-11 -8.170420722406325e-07 1.6473175746109173e-05 1.1766787072307462e-05 0.0003922159403210226
4.662 0.9999999999960343 0.9998418065889833 1.000000000011233 -1.1695670492591034e-11 2.476902886955691e-12 3.2339786272649723e-12 2.2983064690679273e-12 9.200043478396663e-11 -8.299070279637342e-07 1.4383239054651418e-09 3.392699454914986e-07 4.3166571385661616e-08 0.9999995754564793 0.9998415040468858 1.0000101133445007 1.5800085480878594e-10 -6.060205472093494e-07 -6.072709611752907e-07 1.6019069837419686e-10 -6.841883581187962e-11 -8.262529731965168e-07 4.245431585863442e-07 3.0518775356661824e-07 1.0113381876047416e-05 1.000000001118651 0.9998418080899245 0.9999999786433614 1.6137395044314446e-10 1.439697273199082e-09 1.4397971800839501e-09 1.6395330433232214e-10 -7.105603606101038e-11 -8.261976428362805e-07 1.1572156240941143e-09 3.894749549881428e-08 2.84048618444935e-08 0.9999960985440955 0.9998390205468489 1.0000928961058413 1.1801728058027108e-10 -5.516371583706981e-06 -5.631281404441827e-06 1.2555127057208607e-10 -4.585310947846027e-11 -8.267303406895314e-07 3.901524468959376e-06 2.787026587424235e-06 9.289777081107735e-05 0.9999999669749872 0.9998417835874644 1.000000786154363 -9.571375675786144e-12 -1.4166981087826922e-08 -1.1150221110812284e-07 3.5050879767451185e-12 8.894358704338665e-11 -8.31858412396325e-07 3.8111865238789795e-08 3.384115404693268e-07 9.075292784657392e-07 0.9999835969563962 0.9998300908045585 1.0003905460816926 -5.052182015141504e-10 -2.110004948737756e-05 -2.5931323235795253e-05 -1.3847156927605184e-10 -3.228990549471183e-11 -8.29883795937407e-07 1.643204326006558e-05 1.1737407840517409e-05 0.0003912365968381367
4.672 0.9999999999961466 0.9998418069016106 1.0000000000133897 -1.2322356489645808e-11 4.503267305705032e-12 1.6048327411112005e-12 -6.001648144601823e-13 9.275572877209402e-11 -8.428991801226592e-07 1.677987594243183e-09 3.3926548328457747e-07 3.759219049336586e-08 0.9999995754670483 0.9998415043659128 1.000010113090748 1.5806897287869432e-10 -6.060054234028699e-07 -6.072557917754295e-07 1.6014255457952461e-10 -6.68510671416254e-11 -8.392337330289192e-07 4.24532602986746e-07 3.051881727102116e-07 1.0113130407609981e-05 1.0000000011186123 0.9998418084013505 0.9999999786424392 1.614514640630164e-10 1.439672892954525e-09 1.4397894066616117e-09 1.6391324559508354e-10 -6.949574571099518e-11 -8.391775272021508e-07 1.1582222374459192e-09 3.9011643547718676e-08 2.836408366586373e-08 0.999996099519258 0.9998390215550703 1.0000928728837284 1.1801310593302795e-10 -5.514992701734595e-06 -5.629873801001889e-06 1.2544782555678367e-10 -4.423214407138572e-11 -8.397184950950524e-07 3.90054930025773e-06 2.7863312049296263e-06 9.287455068190128e-05 0.9999999677909309 0.9998417844837326 1.0000007667278248 -9.456090419777666e-12 -1.3816999099645221e-08 -1.0874671001874647e-07 3.3333781196557975e-12 9.004749224854923e-11 -8.448587886373753e-07 3.7170384815139316e-08 3.3840579031191866e-07 8.85111278313215e-07 0.9999836379137838 0.9998301203727882 1.0003895709045576 -5.038840713653934e-10 -2.1047364272332727e-05 -2.5866574630124424e-05 -1.3798591933305082e-10 -3.050912037078015e-11 -8.429120876613496e-07 1.639101347495354e-05 1.1708102030145155e-05 0.00039025969867501466
4.682 0.999999999996314 0.9998418072191783 1.0000000000154787 -1.196185945345701e-11 6.104465926863718e-12 2.9852139689961824e-13 -3.2530415936684015e-12 9.348612539559348e-11 -8.560865328114563e-07 1.8625226620188807e-09 3.392610352576447e-07 3.203176456556021e-08 0.9999995754776174 0.99984150468983 1.000010112836987 1.5815018692694574e-10 -6.059903011120168e-07 -6.072406308482437e-07 1.6006140485833735e-10 -6.528885208591948e-11 -8.524028704613843e-07 4.245220289488251e-07 3.051887418542031e-07 1.0112879007249042e-05 1.0000000011185737 0.9998418087176665 0.9999999786415019 1.6154200014127597e-10 1.439647161106863e-09 1.4397734094612769e-09 1.6384006238438966e-10 -6.794081409735297e-11 -8.52345775647504e-07 1.1571672499341808e-09 3.907685228680299e-08 2.837093319079102e-08 0.9999961004941766 0.9998390225680115 1.0000928496674069 1.1802236635009226e-10 -5.5136141653890715e-06 -5.628466557330807e-06 1.2531158927422558e-10 -4.2617243750748745e-11 -8.52895137541088e-07 3.899574361491267e-06 2.7856360130235998e-06 9.285133629743811e-05 0.9999999685867128 0.9998417853704991 1.0000007477814163 -9.283099284350177e-12 -1.3475660332692004e-08 -1.0605932069429346e-07 3.121582761398929e-12 9.112852777424093e-11 -8.580489877086509e-07 3.6252170572125295e-08 3.3840142071180157e-07 8.632466474327788e-07 0.9999836787689034 0.9998301498728801 1.0003885981624157 -5.025360097069959e-10 -2.0994810607676187e-05 -2.5801987704344724e-05 -1.3753512617099373e-10 -2.873639828930731e-11 -8.561294305909365e-07 1.6350086123336193e-05 1.1678869446498556e-05 0.00038928523971126853
4.692 0.9999999999965165 0.9998418075417451 1.000000000017419 -1.0616185821862487e-11 7.1955041886339545e-12 -4.0816402276047074e-13 -5.452082792025816e-12 9.419192134521734e-11 -8.694716021577731e-07 1.965738084242696e-09 3.392564519051653e-07 2.817586469579997e-08 0.9999995754881863 0.9998415050187098 1.0000101125832228 1.5822890044673692e-10 -6.059751713285455e-07 -6.072254810480391e-07 1.599518048622241e-10 -6.37319796567863e-11 -8.657628728237631e-07 4.2451143366536327e-07 3.051894575281977e-07 1.0112627700697915e-05 1.000000001118535 0.9998418090389452 0.9999999786405558 1.6163071830391994e-10 1.4396294556733168e-09 1.4397463436101987e-09 1.6373848039982167e-10 -6.639117381913102e-11 -8.657048759572883e-07 1.1532864696399401e-09 3.91431191124498e-08 2.8441782436259056e-08 0.9999961014688519 0.9998390235857446 1.00009282645688 1.1802984395956795e-10 -5.512235965403614e-06 -5.627059676390439e-06 1.2514701102997148e-10 -4.100779931435266e-11 -8.662627587543433e-07 3.8985996516790154e-06 2.784941007818474e-06 9.282812764375624e-05 0.9999999693628299 0.9998417862481904 1.0000007293032642 -9.052584478620798e-12 -1.3142741142185616e-08 -1.0343836430794106e-07 2.8868541791055784e-12 9.21869092818129e-11 -8.714316400794166e-07 3.535661041031649e-08 3.3839834692528174e-07 8.419229732264054e-07 0.9999837195220119 0.9998301793050883 1.0003876278491894 -5.011879085463558e-10 -2.0942388155340935e-05 -2.5737562058278515e-05 -1.371131661843791e-10 -2.6972111649217572e-11 -8.695383366359206e-07 1.6309260949102498e-05 1.1649709902769412e-05 0.00038831321386951866
4.702 0.9999999999967284 0.999841807869368 1.0000000000191602 -8.348618811770644e-12 7.706692527602828e-12 -3.7627125528352557e-13 -7.026269174878241e-12 9.487402577556558e-11 -8.830569129365457e-07 1.9771986769495466e-09 3.39251632566844e-07 2.766519119191176e-08 0.9999995754987556 0.9998415053526242 1.0000101123294622 1.5829409068584946e-10 -6.059600312619176e-07 -6.072103377498052e-07 1.59823672306559e-10 -6.218003798339416e-11 -8.793162585580332e-07 4.245008285692118e-07 3.0519032535604597e-07 1.0112376418836494e-05 1.000000001118497 0.9998418093652582 0.9999999786396069 1.617060905040417e-10 1.4396220974325876e-09 1.4397129666404245e-09 1.6361829689000694e-10 -6.48467937411359e-11 -8.792573453421495e-07 1.1474236777188733e-09 3.921045731624728e-08 2.8555980763816197e-08 0.9999961024432841 0.9998390246083417 1.000092803252152 1.1802434752458425e-10 -5.5108580991003274e-06 -5.625653153577442e-06 1.2496431983647163e-10 -3.940375428353076e-11 -8.79823879386235e-07 3.89762518013436e-06 2.784246192770785e-06 9.280492470484975e-05 0.999999970119768 0.9998417871172276 1.0000007112817866 -8.765225677238569e-12 -1.28180315311235e-08 -1.0088219664643847e-07 2.6518612619931082e-12 9.322213138995446e-11 -8.850094014698609e-07 3.4483139184678044e-08 3.3839648736746616e-07 8.211278610925559e-07 0.9999837601733635 0.9998302086696675 1.0003866599588194 -4.998495384153661e-10 -2.089009658532543e-05 -2.5673297284587717e-05 -1.3670864834625174e-10 -2.5216322122869758e-11 -8.831413475861129e-07 1.6268537707372254e-05 1.162062322022954e-05 0.000387343615101746
4.712 0.9999999999969246 0.9998418082021044 1.0000000000206624 -5.288419960355081e-12 7.58351154193075e-12 3.621440392763799e-13 -7.863229784936079e-12 9.55329356888841e-11 -8.968449998213934e-07 1.8971851889994945e-09 3.3924654253267205e-07 3.064371167085444e-08 0.9999995755093258 0.9998415056916468 1.0000101120757134 1.5833848097616248e-10 -6.059448845594917e-07 -6.071951889072395e-07 1.5968952643060737e-10 -6.063338992470584e-11 -8.930655743022224e-07 4.2449023168595375e-07 3.0519135598971807e-07 1.0112125018952255e-05 1.0000000011184602 0.9998418096966788 0.9999999786386634 1.6176053808791767e-10 1.4396218652981907e-09 1.4396851087456496e-09 1.6349212773514014e-10 -6.330773562239448e-11 -8.930057307721054e-07 1.1418455200606266e-09 3.927890343526469e-08 2.8661868904492482e-08 0.9999961034174738 0.9998390256358763 1.0000927800532304 1.1799851944255909e-10 -5.509480569600374e-06 -5.624246976696355e-06 1.2477580974447968e-10 -3.780538826015084e-11 -8.935810496008519e-07 3.896650959441911e-06 2.783551573712915e-06 9.278172746729753e-05 0.9999999708580007 0.9998417879780218 1.0000006937056831 -8.424706811044733e-12 -1.2501334077239207e-08 -9.838920755867681e-08 2.43969696238846e-12 9.42356116906696e-11 -8.987849509558892e-07 3.363122021281539e-08 3.383957627802549e-07 8.00848692539052e-07 0.9999838007232124 0.9998302379668725 1.0003856944852616 -4.985283868333264e-10 -2.083793557403902e-05 -2.5609192970370818e-05 -1.3630872341000167e-10 -2.346888080342269e-11 -8.96941034274515e-07 1.6227916156634344e-05 1.1591609222696992e-05 0.00038637643736357343
4.722 0.9999999999970797 0.9998418085400138 1.0000000000218787 -1.6320392359091895e-12 6.796725647838752e-12 1.5994641257201056e-12 -7.919229781230223e-12 9.616972126534022e-11 -9.10838407461272e-07 1.7335097141646777e-09 3.3924121516787873e-07 3.5640883673589856e-08 0.9999995755198959 0.9998415060358513 1.0000101118219853 1.5835670180811776e-10 -6.059297361070963e-07 -6.071800226585031e-07 1.5955940461066098e-10 -5.909147998717198e-11 -9.070133974722715e-07 4.244796551503781e-07 3.0519255804824537e-07 1.0111873367834633e-05 1.000000001118424 0.9998418100332817 0.9999999786377339 1.617884787025333e-10 1.4396238437395406e-09 1.4396750670341273e-09 1.63369883962487e-10 -6.177311032333028e-11 -9.069526090882155e-07 1.1388978069078436e-09 3.934850992965241e-08 2.8708298847542683e-08 0.999996104391421 0.999839026668423 1.000092756860122 1.1794673181288315e-10 -5.508103381894414e-06 -5.622841133862256e-06 1.2459186794475754e-10 -3.621223507172463e-11 -9.075368496993989e-07 3.895676996059768e-06 2.7828571524377624e-06 9.275853592413395e-05 0.9999999715779897 0.9998417888309779 1.0000006765639309 -8.038616549729392e-12 -1.2192459508656546e-08 -9.595782645221882e-08 2.268470393406389e-12 9.522762075341041e-11 -9.127609926984192e-07 3.280031694711411e-08 3.3839609745727295e-07 7.810727828940322e-07 0.9999838411718122 0.9998302671969593 1.0003847314224867 -4.972303180930837e-10 -2.0785904800731793e-05 -2.5545248702668828e-05 -1.3590227167802133e-10 -2.172924776355901e-11 -9.10939997579614e-07 1.6187396049194992e-05 1.15626677295152e-05 0.0003854116745966842
4.732 0.9999999999971746 0.9998418088831597 1.00000000002274 2.3630656317035495e-12 5.357901965354676e-12 2.986425523460938e-12 -7.218616791463272e-12 9.678427552232367e-11 -9.250396920535003e-07 1.500747320027304e-09 3.392357441423174e-07 4.104291581782532e-08 0.9999995755304674 0.9998415063853134 1.0000101115682867 1.583445586320929e-10 -6.059145883354297e-07 -6.071648350596944e-07 1.5943830132366594e-10 -5.755450027194662e-11 -9.211623361763431e-07 4.244690968426649e-07 3.0519393237546823e-07 1.0111621424129457e-05 1.0000000011183892 0.9998418103751416 0.9999999786368277 1.617861195915364e-10 1.4396253318065041e-09 1.4396868225959396e-09 1.6325656869835144e-10 -6.024358961186332e-11 -9.211005874617227e-07 1.1394602144260962e-09 3.941932604891127e-08 2.8677609180908332e-08 0.9999961053651255 0.9998390277060569 1.0000927336728334 1.1786504632889324e-10 -5.506726538862451e-06 -5.621435620640203e-06 1.244172947549579e-10 -3.4624162232926646e-11 -9.216938902464208e-07 3.89470328570686e-06 2.7821629232441514e-06 9.273535007383317e-05 0.9999999722801848 0.9998417896764935 1.0000006598457787 -7.621370259620785e-12 -1.1891220866514114e-08 -9.35865288766245e-08 2.1468803027075883e-12 9.619851483904773e-11 -9.269402550136011e-07 3.198988101495495e-08 3.3839742182180203e-07 7.617876849008574e-07 0.9999838815194154 0.9998302963601833 1.0003837707644818 -4.959597502837407e-10 -2.073400394312416e-05 -2.5481464077877427e-05 -1.3548405554752713e-10 -1.9997833287468383e-11 -9.251408684307388e-07 1.6146977126536856e-05 1.1533798552422314e-05 0.00038444932073268984
4.742 0.9999999999971966 0.999841809231612 1.0000000000231506 6.392524456186489e-12 3.3331287986561414e-12 4.101420621282055e-12 -5.846337395661706e-12 9.737720280578052e-11 -9.394514211627307e-07 1.2240543678468552e-09 3.3923026863652395e-07 4.5729642677933584e-08 0.9999995755410389 0.9998415067401089 1.0000101113146265 1.582975278055765e-10 -6.058994405412664e-07 -6.071496333470042e-07 1.5932376935308434e-10 -5.6021940543182056e-11 -9.355150276328123e-07 4.24458542258715e-07 3.051954717866032e-07 1.0111369257302254e-05 1.0000000011183547 0.9998418107223346 0.9999999786359532 1.6174884517712652e-10 1.4396273913334115e-09 1.4397134803860179e-09 1.631498582071603e-10 -5.87186222335328e-11 -9.354523039154256e-07 1.1424621120301793e-09 3.949137650098245e-08 2.8594221571699646e-08 0.9999961063385874 0.9998390287488539 1.000092710491372 1.177484865617284e-10 -5.5053500393774535e-06 -5.620030444490581e-06 1.242495050855477e-10 -3.304091108702339e-11 -9.360548122513314e-07 3.893729816256983e-06 2.7814688751559297e-06 9.271216991874538e-05 0.9999999729650249 0.9998417905149589 1.0000006435407407 -7.192427509197512e-12 -1.159743204169886e-08 -9.127383840091038e-08 2.07231430861078e-12 9.714872925826166e-11 -9.413254906908456e-07 3.119937163218936e-08 3.3839967355801656e-07 7.429812373146878e-07 0.9999839217662746 0.9998303254568014 1.0003828125052485 -4.947223649468836e-10 -2.068223267594475e-05 -2.5417838704807208e-05 -1.350571331536716e-10 -1.8274090583591126e-11 -9.395463077719317e-07 1.6106659123186726e-05 1.1505001498441525e-05 0.0003834893697186387
4.752 0.9999999999971422 0.9998418095854481 1.0000000000229958 1.0127161624380642e-11 8.493204574785812e-13 4.542812099015961e-12 -3.936429086450752e-12 9.79492064529875e-11 -9.540761754913257e-07 9.528567271434119e-10 3.39224951596361e-07 4.8968380312245747e-08 0.999999575551612 0.999841507100315 1.000010111061014 1.58212682250782e-10 -6.05884289803525e-07 -6.071344325561638e-07 1.5920722438812515e-10 -5.4494254167656066e-11 -9.500741414508404e-07 4.244479755645143e-07 3.051971651998525e-07 1.0111116992112653e-05 1.0000000011183219 0.9998418110749382 0.9999999786351204 1.6167344332807702e-10 1.4396323342673443e-09 1.439740009793973e-09 1.6304088914698253e-10 -5.719793568044281e-11 -9.500104268566849e-07 1.145830147183012e-09 3.956464834003992e-08 2.850369320220129e-08 0.9999961073118071 0.9998390297968917 1.0000926873157459 1.1759387726449688e-10 -5.503973880289483e-06 -5.618625619652203e-06 1.24079986612277e-10 -3.146280103209214e-11 -9.506222874339876e-07 3.8927565767491255e-06 2.7807749975639956e-06 9.26889954661882e-05 0.9999999736329382 0.9998417913467585 1.0000006276385953 -6.775124523072324e-12 -1.1310908139511508e-08 -8.901832131059902e-08 2.0315370050372516e-12 9.807849478802471e-11 -9.559194768509636e-07 3.0428293216323146e-08 3.384027961486358e-07 7.246412914027211e-07 0.9999839619126409 0.9998303544870706 1.000381856638804 -4.935239589348244e-10 -2.0630590673172223e-05 -2.5354372199997454e-05 -1.3463061727673769e-10 -1.6558160622836353e-11 -9.541590075339935e-07 1.606644177627482e-05 1.147627637624052e-05 0.00038253181554741213
4.762 0.9999999999970167 0.9998418099447517 1.00000000002216 1.3241787118421065e-11 -1.9103237107924314e-12 4.024050528683287e-12 -1.6598791598847836e-12 9.850125889871329e-11 -9.689165497264141e-07 7.887749824577091e-10 3.3921995047247844e-07 5.0275498715793846e-08 0.9999995755621859 0.9998415074660106 1.0000101108074586 1.580868090659666e-10 -6.058691349697304e-07 -6.071192451397827e-07 1.5907628653466088e-10 -5.297062559701474e-11 -9.6484237721504e-07 4.244373909054674e-07 3.0519900294121506e-07 1.0110864728329194e-05 1.0000000011182906 0.9998418114330309 0.9999999786343385 1.6155738120591342e-10 1.43964181562751e-09 1.4397537111809793e-09 1.6291780741836427e-10 -5.568176852291816e-11 -9.647776558111048e-07 1.1480086683165323e-09 3.9639090018854177e-08 2.8439921388905675e-08 0.9999961082847852 0.9998390308502485 1.000092664145963 1.1739842433027962e-10 -5.5025980604859545e-06 -5.617221159079636e-06 1.2389653437662286e-10 -2.988926450597783e-11 -9.653990185818525e-07 3.891783565112341e-06 2.7800812858930794e-06 9.266582673231971e-05 0.9999999742843438 0.9998417921722702 1.000000612129379 -6.393063751662335e-12 -1.103146921674804e-08 -8.681857619242254e-08 2.0051864361471374e-12 9.898806514774294e-11 -9.707250145172813e-07 2.9676217078298637e-08 3.384067355554579e-07 7.067554529177304e-07 0.9999840019587657 0.999830383451249 1.0003809031591817 -4.923688118442631e-10 -2.0579077610734975e-05 -2.5291064180050962e-05 -1.342175210821672e-10 -1.4850055809382547e-11 -9.689816899750026e-07 1.602632483330084e-05 1.1447623002058732e-05 0.0003815766522706123
4.772 0.999999999996832 0.9998418103096139 1.0000000000205567 1.545015925012179e-11 -4.720988213516189e-12 2.443527004598265e-12 7.899371958852972e-13 9.903338771170819e-11 -9.839751529406355e-07 8.494224259481296e-10 3.392153844643702e-07 4.938486867400867e-08 0.9999995755727624 0.9998415078372745 1.0000101105539707 1.57918993750248e-10 -6.058539785466568e-07 -6.071040748177229e-07 1.589210194061872e-10 -5.145117392337877e-11 -9.798224659752972e-07 4.2442679607991763e-07 3.052009785614682e-07 1.011061249484352e-05 1.0000000011182615 0.9998418117966917 0.9999999786336181 1.6139925680132544e-10 1.439653528937531e-09 1.4397510130055143e-09 1.6277030018679255e-10 -5.416948501229976e-11 -9.797567218232107e-07 1.1488786741400976e-09 3.971462255366874e-08 2.840472330541276e-08 0.9999961092575222 0.9998390319090042 1.0000926409820323 1.1716117438173706e-10 -5.501222582339426e-06 -5.615817066081252e-06 1.236889211816669e-10 -2.832060822291951e-11 -9.803877399995824e-07 3.890810789434204e-06 2.7793877420839996e-06 9.264266374393103e-05 0.9999999749196499 0.9998417929918655 1.0000005970033816 -6.067250217910529e-12 -1.0758940921862714e-08 -8.467322608140024e-08 1.974077653348972e-12 9.987758903924713e-11 -9.857449302392733e-07 2.8942765606664175e-08 3.384114375138108e-07 6.893111358965493e-07 0.9999840419049008 0.9998304123495955 1.0003799520604317 -4.912601455299136e-10 -2.052769316878884e-05 -2.5227914251945716e-05 -1.338289044422678e-10 -1.3149744507645203e-11 -9.840171078963567e-07 1.598630805288063e-05 1.1419041199933454e-05 0.0003806238739823607
4.782 0.9999999999966069 0.9998418106801299 1.0000000000181575 1.653643525305882e-11 -7.338249324616034e-12 -8.416939598240728e-14 3.2122150093562635e-12 9.95466431849332e-11 -9.992546109971604e-07 1.0928595070585968e-09 3.3921130792576244e-07 4.628574920482547e-08 0.9999995755833412 0.9998415082141882 1.0000101103005625 1.5770971317593628e-10 -6.058388249940927e-07 -6.07088914670985e-07 1.5873857206035098e-10 -4.993624933549908e-11 -9.950171711439479e-07 4.244162054007719e-07 3.052030867477079e-07 1.0110360258938282e-05 1.0000000011182355 0.9998418121660022 0.9999999786329715 1.6119960459254915e-10 1.4396624910039157e-09 1.4397381532968752e-09 1.6259528640124657e-10 -5.266156023666019e-11 -9.949503874106542e-07 1.149510727676217e-09 3.979115720691447e-08 2.8373326918639968e-08 0.9999961102300197 0.9998390329732396 1.0000926178239642 1.1688166643845017e-10 -5.499847450196034e-06 -5.614413334160202e-06 1.2345395313327976e-10 -2.675632920017215e-11 -9.955912172127536e-07 3.889838261468428e-06 2.7786943703841585e-06 9.261950653060032e-05 0.9999999755392553 0.9998417938059108 1.000000582251141 -5.816557692485163e-12 -1.0493155199646575e-08 -8.258091759647485e-08 1.925734642848017e-12 1.0074777212170517e-10 -1.0009820745262468e-06 2.8227567980806512e-08 3.384168475520388e-07 6.722959473221515e-07 0.9999840817512956 0.9998304411823687 1.0003790033366207 -4.901990501325446e-10 -2.0476437030890174e-05 -2.516492201427939e-05 -1.3346921175665602e-10 -1.145697367530325e-11 -9.992680458271672e-07 1.5946391197427228e-05 1.1390530796538517e-05 0.0003796734747806647
4.792 0.9999999999963624 0.9998418110563986 1.000000000015015 1.6381633077657272e-11 -9.523658574865234e-12 -3.2467048981446172e-12 5.417984512824795e-12 1.0004196282790438e-10 -1.014757565995224e-06 1.3884180564912941e-09 3.3920770105639853e-07 4.129321072479867e-08 0.9999995755939235 0.9998415085968326 1.000010110047246 1.5746014713347738e-10 -6.058236786745781e-07 -6.070737549266563e-07 1.5853482118118634e-10 -4.8425238400403863e-11 -1.0104292869873584e-06 4.244056278074828e-07 3.0520531894844717e-07 1.0110107980532139e-05 1.0000000011182129 0.9998418125410427 0.9999999786324105 1.6095987886221492e-10 1.4396645487309943e-09 1.4397248511909324e-09 1.623992866079109e-10 -5.1157718683448167e-11 -1.0103614465961429e-06 1.1510119215924385e-09 3.986861034297456e-08 2.8320746562906586e-08 0.9999961112022772 0.9998390340430363 1.0000925946717694 1.1656118620849791e-10 -5.4984726684446e-06 -5.613009953281035e-06 1.2319773554914607e-10 -2.5196582738328444e-11 -1.0110122475718408e-06 3.888865987410411e-06 2.7780011711474147e-06 9.259635511159113e-05 0.9999999761435489 0.999841794614766 1.0000005678634363 -5.655944450862983e-12 -1.0233946357906974e-08 -8.054032640472486e-08 1.857700110073136e-12 1.0159826716062948e-10 -1.016439322971439e-06 2.7530214711139032e-08 3.384229138359629e-07 6.556982564499071e-07 0.9999841214982005 0.9998304699498297 1.000378056981831 -4.891860015047369e-10 -2.042530888036606e-05 -2.5102087063183436e-05 -1.3313294789437499e-10 -9.771667085180108e-12 -1.0147373193154043e-06 1.590657402349632e-05 1.1362091614424465e-05 0.0003787254487349699
4.802 0.9999999999961203 0.9998418114385202 1.0000000000112759 1.4977408152453367e-11 -1.1070855997441592e-11 -6.592363905635566e-12 7.249436897700221e-12 1.0051881191268058e-10 -1.0304866785895157e-06 1.6530086988105543e-09 3.3920448419470564e-07 3.514776875829136e-08 0.9999995756045102 0.9998415089852906 1.000010109794032 1.5717208029207502e-10 -6.058085410149186e-07 -6.070585904527679e-07 1.5832444944777073e-10 -4.691828314982045e-11 -1.0260616400614416e-06 4.2439505869354034e-07 3.0520766051213973e-07 1.0109855667632345e-05 1.0000000011181949 0.9998418129218971 0.9999999786319455 1.6068198627512136e-10 1.439658499611629e-09 1.439716441896055e-09 1.6219670665291058e-10 -4.965781393543358e-11 -1.0259927259211674e-06 1.1533654655683873e-09 3.994690789554612e-08 2.8248274720792425e-08 0.9999961121742958 0.9998390351184768 1.0000925715254563 1.162017796449589e-10 -5.497098238365305e-06 -5.611606918256162e-06 1.2293460346128072e-10 -2.3640994389340047e-11 -1.0266536604942618e-06 3.887893962578542e-06 2.77730813755777e-06 9.257320948617649e-05 0.9999999767329105 0.9998417954187858 1.000000553831278 -5.5953894394741054e-12 -9.981149115699625e-09 -7.855016539677365e-08 1.776301092772006e-12 1.0242996323982949e-10 -1.0321195757440136e-06 2.6850239014510544e-08 3.384295902505813e-07 6.395076734759958e-07 0.9999841611458642 0.999830498652238 1.0003771129901589 -4.882198266116588e-10 -2.037430839858923e-05 -2.503940900052078e-05 -1.3280671481477366e-10 -8.093842540154132e-12 -1.0304277757116084e-06 1.58668562766192e-05 1.1333723468620557e-05 0.00037777978988321663
4.812 0.999999999995901 0.9998418118265945 1.0000000000071751 1.2427114995341032e-11 -1.1828283294492858e-11 -9.614799217091488e-12 8.593418634723968e-12 1.0097883930373364e-10 -1.0464446288838094e-06 1.8434174182851257e-09 3.39201551249103e-07 2.9174308578325376e-08 0.9999995756151003 0.9998415093796459 1.0000101095409268 1.568491503982228e-10 -6.05793409640533e-07 -6.070434243849862e-07 1.5812472120761078e-10 -4.541500669514772e-11 -1.0419170896218858e-06 4.243844826902626e-07 3.052100923298685e-07 1.0109603387602257e-05 1.0000000011181815 0.999841813308648 0.999999978631583 1.6036939981407485e-10 1.4396462470492236e-09 1.4397100572096324e-09 1.6200457478472913e-10 -4.816184621273073e-11 -1.041847083961515e-06 1.155232428330384e-09 4.002598106209407e-08 2.8187916002695153e-08 0.9999961131460764 0.9998390361996456 1.0000925483850311 1.1580736543814683e-10 -5.495724157163424e-06 -5.610204231571387e-06 1.2268206072167027e-10 -2.2089592741697624e-11 -1.0425183180272748e-06 3.8869221746772394e-06 2.776615257684608e-06 9.255006963761695e-05 0.9999999773077102 0.999841796218319 1.0000005401459011 -5.6382986019619685e-12 -9.734598555507188e-09 -7.660918717849211e-08 1.6924718818574331e-12 1.0324305316710722e-10 -1.0480257587240162e-06 2.6187137386762416e-08 3.3843683722564123e-07 6.237151029367624e-07 0.999984200694535 0.999830527289855 1.0003761713557116 -4.872969264286275e-10 -2.032343526495414e-05 -2.497688743726067e-05 -1.3247366749118366e-10 -6.423445412380245e-12 -1.04634229380756e-06 1.582723769555027e-05 1.1305426169290385e-05 0.0003768364922626998
4.822 0.9999999999957192 0.9998418122207196 1.000000000003013 8.93527907798103e-12 -1.1716085288233884e-11 -1.1839916495848815e-11 9.390066293590818e-12 1.014223749254481e-10 -1.0626341174802852e-06 1.9385210535101004e-09 3.391988103900148e-07 2.5383006093087103e-08 0.9999995756256959 0.9998415097799829 1.000010109287932 1.564996044451507e-10 -6.057782810471449e-07 -6.070282635662223e-07 1.5794967809560677e-10 -4.391560412270198e-11 -1.0579985269792116e-06 4.243738848290537e-07 3.0521259652882063e-07 1.0109351219892275e-05 1.0000000011181727 0.9998418137013808 0.9999999786313251 1.6003032370070136e-10 1.43963154443575e-09 1.4396988543714377e-09 1.6183707972927697e-10 -4.666925037362581e-11 -1.0579274122992914e-06 1.1549307314073306e-09 4.010576214315151e-08 2.8179535330933598e-08 0.9999961141176189 0.9998390372866264 1.0000925252504942 1.1538553039388801e-10 -5.494350421597681e-06 -5.608801900438126e-06 1.2245411321122395e-10 -2.054249383884952e-11 -1.058609113805978e-06 3.8859506127032285e-06 2.775922520813866e-06 9.252693554528991e-05 0.9999999778683087 0.9998417970137085 1.0000005267987553 -5.779862895889494e-12 -9.494132670875741e-09 -7.47161803910392e-08 1.6148654529319212e-12 1.0403798317270031e-10 -1.0641608229364359e-06 2.5540415127408468e-08 3.3844461995663216e-07 6.083122777733375e-07 0.9999842401444602 0.9998305558629422 1.0003752320726067 -4.864098783159266e-10 -2.027268915725242e-05 -2.4914521989288828e-05 -1.3212028257280494e-10 -4.760524756235694e-12 -1.062483784974827e-06 1.5787718021736794e-05 1.1277199528827067e-05 0.0003758955499505724
4.832 0.999999999995586 0.9998418126209897 0.9999999999991219 4.7832796120088675e-12 -1.0733588406701877e-11 -1.2904149254803843e-11 9.628721379598109e-12 1.0184962618817086e-10 -1.079057866820826e-06 1.9325699468031947e-09 3.391962154413167e-07 2.5587408058562836e-08 0.9999995756362952 0.9998415101863868 1.0000101090350446 1.561373900190213e-10 -6.057631522466067e-07 -6.070131116570782e-07 1.5780560221263229e-10 -4.241985844451109e-11 -1.07430887683767e-06 4.24363262175963e-07 3.0521516251044657e-07 1.0109099189716656e-05 1.000000001118168 0.9998418141001799 0.9999999786311677 1.5967848033756107e-10 1.4396174265322241e-09 1.4396794546865501e-09 1.6170076834595154e-10 -4.518062879682296e-11 -1.0742366348387415e-06 1.1518070523859622e-09 4.018618909777047e-08 2.8238265615600712e-08 0.999996115088923 0.9998390383795055 1.0000925021218403 1.1494973598588401e-10 -5.492977028302347e-06 -5.607399927984352e-06 1.2225685433252625e-10 -1.8999449904732825e-11 -1.0749289759290726e-06 3.8849792753511125e-06 2.7752299231061984e-06 9.250380719883203e-05 0.9999999784150577 0.9998417978052921 1.0000005137814985 -6.0061974149306465e-12 -9.259594142281059e-09 -7.286996193091225e-08 1.5454492657509723e-12 1.0481427391075565e-10 -1.080527744618165e-06 2.4909623803510315e-08 3.3845290527977474e-07 5.932910782162111e-07 0.9999842794958868 0.9998305843717612 1.0003742951349717 -4.855451050273672e-10 -2.022206975494439e-05 -2.485231227008617e-05 -1.3174034936269527e-10 -3.1047554910502447e-12 -1.0788551926453409e-06 1.5748297007564958e-05 1.1249043367530833e-05 0.0003749569570845523
4.842 0.9999999999955069 0.9998418130274975 0.9999999999958291 2.973765774925506e-13 -8.956822252540608e-12 -1.2608987708328574e-11 9.338621799743767e-12 1.0226151850620814e-10 -1.0957186228741091e-06 1.8317519180484308e-09 3.3919377775227256e-07 2.94007847283952e-08 0.999999575646899 0.9998415105989443 1.0000101087822573 1.5578038748670987e-10 -6.057480215545637e-07 -6.069979630463004e-07 1.576913236458592e-10 -4.0927562291723275e-11 -1.090851096770327e-06 4.2435262671184893e-07 3.0521778986653996e-07 1.0108847234664058e-05 1.0000000011181687 0.9998418145051325 0.9999999786311039 1.5933190717881045e-10 1.439605653496574e-09 1.4396573314088895e-09 1.6159439389549286e-10 -4.3695006620730375e-11 -1.0907777088090798e-06 1.1469169170502023e-09 4.026722099457864e-08 2.8338673700590144e-08 0.9999961160599891 0.9998390394783683 1.000092478999062 1.1451816911963369e-10 -5.491603975686044e-06 -5.605998308832801e-06 1.2208919370046816e-10 -1.746037245848998e-11 -1.0914808636058816e-06 3.884008171990176e-06 2.774537468465465e-06 9.248068460077158e-05 0.9999999789483006 0.9998417985934033 1.0000005010859931 -6.2945706528449345e-12 -9.030832690437431e-09 -7.106937098495948e-08 1.478913629681893e-12 1.0557257374876288e-10 -1.0971295262058267e-06 2.4294365103497003e-08 3.384616597798779e-07 5.786430713360979e-07 0.9999843187490601 0.9998306128165753 1.0003733605369447 -4.846844245379857e-10 -2.017157673997786e-05 -2.4790257885660084e-05 -1.3133544688321742e-10 -1.4561335279553974e-12 -1.0954594927741114e-06 1.570897441700308e-05 1.122095751404998e-05 0.0003740207078458304
4.852 0.999999999995481 0.9998418134403328 0.9999999999934202 -4.186378250304831e-12 -6.525381357230476e-12 -1.0951881966769866e-11 8.573289085769638e-12 1.0265853138099977e-10 -1.1126191548955128e-06 1.6513412023212375e-09 3.3919155763262254e-07 3.479269693586883e-08 0.9999995756575067 0.9998415110177425 1.0000101085295625 1.554483489675889e-10 -6.057328876244506e-07 -6.069828055291187e-07 1.5760186243981946e-10 -3.94390067148099e-11 -1.10762817751296e-06 4.2434199672148227e-07 3.052204857384908e-07 1.010859523303391e-05 1.0000000011181736 0.9998418149163254 0.9999999786311271 1.5901042663880758e-10 1.4395974315594946e-09 1.4396442286805804e-09 1.6151284452822855e-10 -4.221341824931936e-11 -1.1075536247385415e-06 1.1424609037626151e-09 4.034885628899031e-08 2.8429469150488883e-08 0.9999961170308164 0.999839040583303 1.0000924558821498 1.1411113160153714e-10 -5.490231262408872e-06 -5.604597030635527e-06 1.2194594421055026e-10 -1.5925065619602182e-11 -1.1082677711947542e-06 3.883037315607633e-06 2.773845163696004e-06 9.245756775694207e-05 0.9999999794683714 0.9998417993783695 1.0000004887042995 -6.617001841987895e-12 -8.807703485944896e-09 -6.931326963314525e-08 1.4069519721665567e-12 1.0631343032219808e-10 -1.113969196882982e-06 2.3694261711578764e-08 3.3847085066628686e-07 5.643595055482044e-07 0.9999843579042255 0.9998306411976469 1.0003724282726787 -4.838072867565279e-10 -2.0121209795712814e-05 -2.4728358436464565e-05 -1.3091099580800745e-10 1.8541164192702808e-13 -1.1122996939455242e-06 1.5669750017460504e-05 1.119294179966136e-05 0.0003730867964175992
4.862 0.9999999999955054 0.999841813859583 0.9999999999921052 -8.353379921237376e-12 -3.624470298715991e-12 -8.126343566979206e-12 7.39861384500595e-12 1.0304086559045795e-10 -1.129762258216498e-06 1.4139689268163837e-09 3.391896422480515e-07 4.009930004434714e-08 0.9999995756681177 0.99984151144287 1.0000101082769524 1.5515837815591868e-10 -6.057177484186068e-07 -6.069676288287052e-07 1.5753294484999295e-10 -3.7954011487143844e-11 -1.124643143627118e-06 4.243313833146839e-07 3.0522325930431775e-07 1.010834307707813e-05 1.0000000011181813 0.9998418153338471 0.9999999786312278 1.587311846467526e-10 1.439594619860854e-09 1.439650618749284e-09 1.6145151475713233e-10 -4.073481883674198e-11 -1.1245674067169265e-06 1.1403260364481994e-09 4.043114101191043e-08 2.846818750153383e-08 0.9999961180014048 0.9998390416943982 1.000092432771094 1.1374550331001287e-10 -5.488858886192429e-06 -5.603196082904608e-06 1.218230687582268e-10 -1.4393923619917215e-11 -1.1252927250510604e-06 3.882066712681129e-06 2.773153012011645e-06 9.243445666325192e-05 0.9999999799755962 0.9998418001605128 1.0000004766286719 -6.9452318803826134e-12 -8.590067325700928e-09 -6.760054888146012e-08 1.323221255932561e-12 1.0703703947918267e-10 -1.131049811216569e-06 2.310892295336345e-08 3.38480447984725e-07 5.50431645418522e-07 0.9999843969616271 0.9998306695152399 1.0003714983363392 -4.828953245024217e-10 -2.007096860548161e-05 -2.4666613525545123e-05 -1.304714380154873e-10 1.819797884953691e-12 -1.1293788380207183e-06 1.5630623569681623e-05 1.1164996051322658e-05 0.0003721552169516257
4.872 0.9999999999955734 0.9998418142853363 0.9999999999919967 -1.1934604596053321e-11 -4.676809128054425e-13 -4.493598543837156e-12 5.884162811108511e-12 1.034096619577068e-10 -1.147150754905414e-06 1.151680657789629e-09 3.391881210625457e-07 4.4389386999091526e-08 0.9999995756787309 0.9998415118744162 1.0000101080244168 1.5492199017817196e-10 -6.057026016115743e-07 -6.069524321995005e-07 1.5748355050152436e-10 -3.647219308755639e-11 -1.1418990536631032e-06 4.243207827933277e-07 3.0522611724669695e-07 1.0108090732656974e-05 1.000000001118192 0.999841815757787 0.9999999786313976 1.585060070262885e-10 1.4395999378596772e-09 1.4396773510062217e-09 1.614102095186238e-10 -3.925994951221504e-11 -1.141822113249925e-06 1.1408297588127289e-09 4.051415857634916e-08 2.8448734936360787e-08 0.9999961189717529 0.9998390428117434 1.000092409665885 1.1343286769826754e-10 -5.487486844452561e-06 -5.601795465264336e-06 1.217194654050842e-10 -1.2866616589468474e-11 -1.1425587863323193e-06 3.8810963586301355e-06 2.7724610095722487e-06 9.241135129626127e-05 0.9999999804702923 0.9998418009401515 1.0000004648515537 -7.254689951054764e-12 -8.377788088597323e-09 -6.593013642932229e-08 1.2256962561763666e-12 1.0774373465798241e-10 -1.148374452162923e-06 2.2537939017099018e-08 3.384904267041383e-07 5.368510024108482e-07 0.999984435921508 0.9998306977696183 1.000370570722106 -4.819362381108342e-10 -2.002085285289266e-05 -2.460502276676882e-05 -1.3001725106836304e-10 3.446884067046791e-12 -1.146700000159324e-06 1.5591594823449316e-05 1.113712008829293e-05 0.00037122596356637153
4.882 0.999999999995678 0.9998418147176793 0.9999999999930947 -1.471793887160263e-11 2.7212273726980983e-12 -5.286493471103037e-13 4.1030521520480015e-12 1.0376481593016225e-10 -1.1647874958919773e-06 9.167218242254471e-10 3.3918706476130554e-07 4.7167753653615727e-08 0.9999995756893455 0.9998415123124712 1.0000101077719457 1.547451795640239e-10 -6.056874452423133e-07 -6.069372263600875e-07 1.574555026665805e-10 -3.499377612481199e-11 -1.1593989996103488e-06 4.2431018041608374e-07 3.0522906335767245e-07 1.0107838241132898e-05 1.0000000011182044 0.9998418161882358 0.9999999786316246 1.5834028762825982e-10 1.4396153607983009e-09 1.4397131750222956e-09 1.6138988898879825e-10 -3.7788073150424195e-11 -1.159320835990296e-06 1.1427011319035157e-09 4.0598004845661844e-08 2.8400339733636373e-08 0.9999961199418601 0.9998390439354284 1.0000923865665097 1.1317979315698488e-10 -5.486115135376119e-06 -5.6003951884360844e-06 1.2163678165695318e-10 -1.1342923866186751e-11 -1.1600690502017648e-06 3.880126241653734e-06 2.771769148005845e-06 9.238825161951255e-05 0.9999999809527689 0.9998418017175993 1.0000004533655675 -7.525225648513386e-12 -8.170735873932544e-09 -6.430099610472228e-08 1.1174806971074704e-12 1.0843389033776688e-10 -1.165946228289272e-06 2.198091562504584e-08 3.3850076622823297e-07 5.23609088317286e-07 0.999984474784111 0.9998307259610473 1.0003696454241706 -4.809224859965049e-10 -1.9970862223256904e-05 -2.4543585786373183e-05 -1.2954704740295012e-10 5.0672435004863015e-12 -1.1642662887760428e-06 1.555266352226477e-05 1.110931372559286e-05 0.00037029903038253247
4.892 0.9999999999958129 0.999841815156702 0.9999999999952829 -1.655077078761923e-11 5.721747314946602e-12 3.25188599629757e-12 2.135367493914023e-12 1.0410703336454375e-10 -1.182675360859327e-06 7.973172148330973e-10 3.391865097447494e-07 4.8165070716921286e-08 0.9999995756999605 0.9998415127571265 1.000010107519523 1.5463004769358722e-10 -6.056722809574277e-07 -6.069220281182781e-07 1.5744883114462076e-10 -3.351874149834215e-11 -1.177146108772035e-06 4.242995631080511e-07 3.052321016546662e-07 1.0107585661956975e-05 1.000000001118217 0.9998418166252843 0.9999999786318936 1.5823605842241816e-10 1.439638850520925e-09 1.439742183753237e-09 1.613912799131498e-10 -3.631963884252525e-11 -1.1770667018358122e-06 1.1442684518004562e-09 4.0682760107642546e-08 2.8360456527337246e-08 0.9999961209117256 0.9998390450655461 1.000092363472951 1.1298838690711979e-10 -5.484743760944989e-06 -5.5989952689099415e-06 1.2157548859268617e-10 -9.822948807101185e-12 -1.1778266452707854e-06 3.879156352528645e-06 2.7710774210231034e-06 9.236515759748842e-05 0.9999999814233281 0.9998418024931648 1.000000442163512 -7.738551555754834e-12 -7.968786447241995e-09 -6.271212163878721e-08 1.002441962063238e-12 1.0910767948401152e-10 -1.1837682773258212e-06 2.1437522237080826e-08 3.3851144744606543e-07 5.10696882574646e-07 0.9999845135496781 0.9998307540897918 1.000368722436734 -4.798508892109669e-10 -1.992099640682023e-05 -2.448230221616972e-05 -1.2905960254096039e-10 6.680327293284917e-12 -1.1820808466587217e-06 1.5513829413660415e-05 1.1081576781514156e-05 0.00036937441156611355
4.902 0.9999999999959714 0.999841815602494 0.9999999999983362 -1.733650402125527e-11 8.329056910913414e-12 6.366362510651737e-12 7.571339314394644e-14 1.0443670572118223e-10 -1.2008172608928258e-06 8.687644182863325e-10 3.391864475245269e-07 4.726408945437721e-08 0.9999995757105754 0.9998415132084754 1.0000101072671295 1.545769936072999e-10 -6.056571152566679e-07 -6.069068490387264e-07 1.5745931987966483e-10 -3.204692223372933e-11 -1.195143542238068e-06 4.24288930299454e-07 3.0523523896181214e-07 1.0107333012804014e-05 1.0000000011182304 0.9998418170690262 0.9999999786321859 1.581937281889541e-10 1.4396640133596448e-09 1.4397521610037423e-09 1.614097341187791e-10 -3.485431130533194e-11 -1.1950628717925443e-06 1.144785327641037e-09 4.076847239597377e-08 2.8345050775714963e-08 0.9999961218813495 0.9998390462021882 1.000092340385189 1.1285890381028445e-10 -5.483372727067023e-06 -5.597595718175302e-06 1.2153106561777703e-10 -8.306804993748724e-12 -1.1958347360059392e-06 3.878186692506801e-06 2.770385829004074e-06 9.234206920977199e-05 0.9999999818822638 0.9998418032671529 1.0000004312383548 -7.878208479837672e-12 -7.771822476332794e-09 -6.116252732229681e-08 8.825670141143894e-13 1.0976541202889024e-10 -1.2018437646489035e-06 2.0907509328411624e-08 3.385224496585838e-07 4.981046300455391e-07 0.9999845522184507 0.999830782156119 1.0003678017540074 -4.787199878986646e-10 -1.9871255098271483e-05 -2.4421171684813056e-05 -1.2855864881731983e-10 8.286444612171414e-12 -1.2001468498014621e-06 1.5475092256998766e-05 1.1053909082485543e-05 0.0003684521013482298
4.912 0.9999999999961483 0.9998418160551481 1.0000000000019387 -1.7032032013720627e-11 1.036749480488657e-11 8.435217959268429e-12 -1.962828076900173e-12 1.04754770548571e-10 -1.2192161397954608e-06 1.0835334183294616e-09 3.3918681938653487e-07 4.4517908354727657e-08 0.9999995757211899 0.9998415136666122 1.000010107014745 1.545838951673722e-10 -6.056419566809738e-07 -6.068916902334637e-07 1.574768203709628e-10 -3.057862139762259e-11 -1.2133944964604552e-06 4.2427829483508856e-07 3.052384854184178e-07 1.0107080252853303e-05 1.0000000011182433 0.9998418175195555 0.9999999786324802 1.5821119458287294e-10 1.4396822994457365e-09 1.4397421941414446e-09 1.6143521746270308e-10 -3.3392383337661084e-11 -1.2133125419939095e-06 1.1448633037130346e-09 4.085515823363949e-08 2.8339187835937414e-08 0.9999961228507301 0.99983904734545 1.0000923173032001 1.1278909249859611e-10 -5.482002042290274e-06 -5.596196537440841e-06 1.2149379155865575e-10 -6.7944751162387945e-12 -1.2140965211636996e-06 3.877217273009854e-06 2.769694379377627e-06 9.231898645537212e-05 0.9999999823298635 0.9998418040398647 1.0000004205832311 -7.930920345760953e-12 -7.57973114434829e-09 -5.965124256545787e-08 7.561559762534191e-13 1.104075445352247e-10 -1.2201758838909917e-06 2.039067425422813e-08 3.3853374918703715e-07 4.858222652877337e-07 0.9999845907906706 0.9998308101602961 1.0003668833702162 -4.775303698363989e-10 -1.982163799552973e-05 -2.4360193811301356e-05 -1.2805335888995718e-10 9.885310893031328e-12 -1.2184675091936851e-06 1.5436451822596084e-05 1.102631046313087e-05 0.0003675320940068008
4.922 0.9999999999963386 0.999841816514757 1.0000000000057117 -1.564979953485289e-11 1.1704224744225517e-11 9.227766991926653e-12 -3.8503134647877865e-12 1.0506130862198996e-10 -1.2378749745090402e-06 1.3411823188654452e-09 3.3918752060961084e-07 4.022508120970536e-08 0.9999995757318035 0.9998415141316325 1.0000101067623508 1.5464393318364016e-10 -6.056268128066166e-07 -6.068765441311272e-07 1.574882084830085e-10 -2.9113361906323016e-11 -1.231902202794784e-06 4.2426767324629685e-07 3.052418498013453e-07 1.010682731909247e-05 1.0000000011182555 0.9998418179769681 0.9999999786327591 1.5828144233339958e-10 1.4396864818398036e-09 1.4397203456353316e-09 1.6145462150375736e-10 -3.193363667842853e-11 -1.2318189436839016e-06 1.1457935141402213e-09 4.0942815515720386e-08 2.831296926520306e-08 0.9999961238198685 0.999839048495427 1.0000922942269668 1.1277216495887025e-10 -5.480631714315166e-06 -5.5947977184680905e-06 1.2145056419136192e-10 -5.286023290081184e-12 -1.2326152340017195e-06 3.876248107464188e-06 2.7690030804795607e-06 9.229590934638616e-05 0.9999999827664063 0.9998418048115966 1.0000004101914453 -7.88906655109775e-12 -7.392400126371519e-09 -5.817731203627613e-08 6.207324250425951e-13 1.1103373590222626e-10 -1.2387678579001509e-06 1.9886798476588603e-08 3.3854532168613967e-07 4.738402045282827e-07 0.9999846292665785 0.9998308381025913 1.0003659672796004 -4.762873738722979e-10 -1.977214479568016e-05 -2.429936820612315e-05 -1.2755546965407163e-10 1.1477252180167161e-11 -1.2370460699868054e-06 1.5397907882831974e-05 1.0998780759256818e-05 0.00036661438382727066
4.932 0.9999999999965357 0.9998418169814156 1.0000000000092537 -1.326443418984731e-11 1.2261057227643101e-11 8.680294359011486e-12 -5.451297844930364e-12 1.0535695579924884e-10 -1.2567967775741507e-06 1.573843686547871e-09 3.391884165267494e-07 3.5042210064591336e-08 0.9999995757424162 0.9998415146036328 1.000010106509936 1.547422972746688e-10 -6.056116852971416e-07 -6.068614000087355e-07 1.5748103430873069e-10 -2.7651577113859862e-11 -1.250669928442109e-06 4.242570728689951e-07 3.0524533453885676e-07 1.0106574186322742e-05 1.000000001118267 0.9998418184413603 0.9999999786330107 1.5839012701142575e-10 1.4396745276300967e-09 1.439696705044193e-09 1.6145555057292644e-10 -3.047838766817458e-11 -1.2505853433938318e-06 1.1483179724102774e-09 4.103143294481818e-08 2.824964679281901e-08 0.9999961247887635 0.9998390496522163 1.0000922711564744 1.1279360230827356e-10 -5.479261744303869e-06 -5.593399250483874e-06 1.213893082464006e-10 -3.781326599684433e-12 -1.2513941440473218e-06 3.8752792012361894e-06 2.7683119351022454e-06 9.22728378956355e-05 0.9999999831921657 0.9998418055826418 1.0000004000564666 -7.754668161321124e-12 -7.2097130913218506e-09 -5.673980363397702e-08 4.75267365061934e-13 1.1164481682054523e-10 -1.2576229395098858e-06 1.939559692998786e-08 3.385571450378972e-07 4.621500838924084e-07 0.9999846676464141 0.9998308659832734 1.0003650534764206 -4.750048941290969e-10 -1.9722775191077286e-05 -2.423869447861746e-05 -1.2707644417090764e-10 1.3062205396894142e-11 -1.2558858122340686e-06 1.5359460201887665e-05 1.0971319801141727e-05 0.00036569896507292605
4.942 0.999999999996733 0.9998418174552178 1.0000000000121787 -1.0018452874983735e-11 1.2020033387765857e-11 6.891301909096964e-12 -6.6424895979139225e-12 1.0564155213575823e-10 -1.2759845982712106e-06 1.7429045625200182e-09 3.3918936977952293e-07 3.0113567380262185e-08 0.999999575753028 0.999841515082712 1.0000101062574964 1.5485595771497261e-10 -6.055965688570571e-07 -6.068462518640457e-07 1.574465123281071e-10 -2.619320687447406e-11 -1.2697009758443887e-06 4.2424648581841584e-07 3.052489318947643e-07 1.0106320901922386e-05 1.0000000011182781 0.9998418189128312 0.9999999786332319 1.5851406907918977e-10 1.4396518917385922e-09 1.4396773383575614e-09 1.6142903104361648e-10 -2.9026366134450665e-11 -1.2696150432615605e-06 1.1517888680655452e-09 4.1120983791008884e-08 2.8164624176121245e-08 0.999996125757416 0.9998390508159166 1.0000922480917183 1.1283040996115936e-10 -5.477892127321842e-06 -5.592001127730683e-06 1.2130050662057525e-10 -2.280339942205944e-12 -1.270436555701942e-06 3.874310547872607e-06 2.7676209378044907e-06 9.224977210653961e-05 0.9999999836074064 0.9998418063532897 1.0000003901719308 -7.542819420184105e-12 -7.031549941141008e-09 -5.533781461783396e-08 3.232202244899828e-13 1.1224074790530026e-10 -1.2767444107717677e-06 1.891670845536088e-08 3.385692006255407e-07 4.5074510283720467e-07 0.9999847059304179 0.999830893802613 1.0003641419549612 -4.737052996880689e-10 -1.9673528867499453e-05 -2.4178172243975547e-05 -1.2662377752374184e-10 1.4639852285022838e-11 -1.274990051310504e-06 1.5321108532141673e-05 1.0943927410784214e-05 0.0003647858319838919
4.952 0.9999999999969225 0.9998418179362578 1.0000000000141602 -6.126635211753311e-12 1.1021078984092968e-11 4.097254188598907e-12 -7.33348898320981e-12 1.0591628800241534e-10 -1.295441523595555e-06 1.8282567719356956e-09 3.3919027073555143e-07 2.7041288117112055e-08 0.999999575763639 0.9998415155689695 1.0000101060050377 1.5495798279371463e-10 -6.05581454215352e-07 -6.068311000746557e-07 1.5737970476463047e-10 -2.473809141472631e-11 -1.2889986831400707e-06 4.2423589398344133e-07 3.0525262479467085e-07 1.0106067566096436e-05 1.0000000011182888 0.9998418193914795 0.9999999786334272 1.586267999884445e-10 1.4396277283630161e-09 1.4396619515249372e-09 1.613701647243695e-10 -2.757757645601748e-11 -1.2889113814418278e-06 1.1544258248861248e-09 4.121140826781259e-08 2.809955336856056e-08 0.9999961267258259 0.9998390519866273 1.0000922250327027 1.1285608326160827e-10 -5.476522853658696e-06 -5.590603349932564e-06 1.2117979408725568e-10 -7.830580212364055e-13 -1.2897458099818833e-06 3.8733421334347686e-06 2.766930077732055e-06 9.222671197143966e-05 0.999999984012389 0.999841807123826 1.0000003805316362 -7.276505057359991e-12 -6.857788897136127e-09 -5.397047154873844e-08 1.7167711658215296e-13 1.1282170820918801e-10 -1.2961355849948058e-06 1.844973160323614e-08 3.3858147159639494e-07 4.3961975162737815e-07 0.9999847441188292 0.999830921560881 1.0003632327095269 -4.724158897321462e-10 -1.9624405507678713e-05 -2.411780112427142e-05 -1.2620107260899207e-10 1.6209947042415324e-11 -1.294362137330655e-06 1.5282852619477977e-05 1.0916603405725485e-05 0.0003638749788070621
4.962 0.9999999999970952 0.9998418184246316 1.0000000000149663 -1.866018125215187e-12 9.354293607535792e-12 6.384493037965946e-13 -7.481340446676533e-12 1.0618097446717633e-10 -1.3151706794195547e-06 1.824531663574846e-09 3.391910607123091e-07 2.7109099940911303e-08 0.9999995757742499 0.9998415160625065 1.0000101057525737 1.550242505154845e-10 -6.055663326181287e-07 -6.068159466651795e-07 1.5727896718496064e-10 -2.3286513245857408e-11 -1.3085664250522578e-06 4.2422528199156966e-07 3.052563925188779e-07 1.0105814267323556e-05 1.000000001118299 0.9998418198774074 0.9999999786336109 1.5870416390454845e-10 1.4396107540472123e-09 1.4396482999216095e-09 1.6127703484705605e-10 -2.613195300900098e-11 -1.3084777321575506e-06 1.154527645147263e-09 4.130260493057458e-08 2.8094041586789347e-08 0.999996127693994 0.9998390531644499 1.0000922019794394 1.1284665609693599e-10 -5.475153914557139e-06 -5.5892059197697545e-06 1.210254626469553e-10 7.1039592473437e-13 -1.3093252830865162e-06 3.872373946632587e-06 2.766239345552866e-06 9.220365747984849e-05 0.9999999844073656 0.9998418078945337 1.0000003711295375 -6.981580237548275e-12 -6.688312903818092e-09 -5.263692503471289e-08 2.8368947573514352e-14 1.1338780681165895e-10 -1.3157998067503315e-06 1.7994281213980258e-08 3.3859393911743007e-07 4.2876905582018974e-07 0.999984782211887 0.9998309492583497 1.000362325734447 -4.711597491428685e-10 -1.9575404795772736e-05 -2.405758074532969e-05 -1.2580947866835746e-10 1.7773023496135823e-11 -1.314005456687335e-06 1.5244692213816015e-05 1.0889347606473994e-05 0.00036296639983316223
4.972 0.9999999999972423 0.999841818920435 1.0000000000144837 2.441469486499306e-12 7.1472892636976585e-12 -3.084543602225584e-12 -7.095999442723713e-12 1.0643635120444821e-10 -1.33517523276081e-06 1.7393073357825361e-09 3.391917396159478e-07 3.00094664076163e-08 0.9999995757848612 0.999841516563426 1.0000101055001236 1.550408347525664e-10 -6.055512000180975e-07 -6.068007910952895e-07 1.5714398897329205e-10 -2.1838152730369925e-11 -1.3284076124296256e-06 4.242146476861819e-07 3.052602179134606e-07 1.0105561022800115e-05 1.0000000011183103 0.9998418203707168 0.9999999786338021 1.5873210764848154e-10 1.4396052782452116e-09 1.4396372122582802e-09 1.6115008261471412e-10 -2.4689928533315916e-11 -1.328317506120384e-06 1.1517061310014027e-09 4.1394448462614294e-08 2.8156393412863e-08 0.9999961286619207 0.9998390543494868 1.0000921789319457 1.1278786165955885e-10 -5.473785306068418e-06 -5.587808836642145e-06 1.2083766440073224e-10 2.1998371407787012e-12 -1.3291783884649324e-06 3.871405986333387e-06 2.765548738563538e-06 9.218060862990436e-05 0.9999999847925836 0.9998418086656925 1.0000003619597446 -6.68042316744132e-12 -6.523012883515966e-09 -5.133634261760645e-08 -1.0009796079932856e-13 1.1393868093995408e-10 -1.335740451757381e-06 1.7550025747099712e-08 3.386065811820901e-07 4.1818784677645095e-07 0.99998482020983 0.9998309768952909 1.000361421024069 -4.699518105663958e-10 -1.952652642139341e-05 -2.3997510730411035e-05 -1.2544817302729144e-10 1.9328516764537193e-11 -1.3339234316804877e-06 1.5206627076431366e-05 1.08621598415703e-05 0.0003620600894117754
4.982 0.9999999999973558 0.9998418194237674 1.0000000000127311 6.457131098035767e-12 4.554534943704091e-12 -6.657255930662437e-12 -6.233726144823707e-12 1.0668250984258436e-10 -1.3554583920590128e-06 1.590801160263238e-09 3.391923566600533e-07 3.422307420196577e-08 0.9999995757954736 0.9998415170718307 1.0000101052477084 1.5500606153701396e-10 -6.055360585924757e-07 -6.067856281570689e-07 1.5697735781609523e-10 -2.039340157111082e-11 -1.348525692756825e-06 4.242040034591908e-07 3.0526409411321887e-07 1.0105307769469483e-05 1.0000000011183232 0.9998418208715114 0.9999999786340217 1.5870860165903255e-10 1.439608806018113e-09 1.4396340201383812e-09 1.6099104074568638e-10 -2.3251234056817348e-11 -1.3484341503690892e-06 1.1472114724943358e-09 4.148683649515946e-08 2.8256604303389486e-08 0.9999961296296066 0.9998390555418422 1.000092155890241 1.1267794701109825e-10 -5.472417030018078e-06 -5.586412095433683e-06 1.2061862759202067e-10 3.6854676293878756e-12 -1.3493085756785215e-06 3.870438261830614e-06 2.764858261763306e-06 9.21575654342358e-05 0.9999999851682836 0.9998418094375785 1.0000003530165142 -6.388040506192948e-12 -6.361788946306135e-09 -5.0067906478720746e-08 -2.0997185712919992e-13 1.1447457182283437e-10 -1.3559609286059847e-06 1.711668133181058e-08 3.386193758347236e-07 4.0787050776386193e-07 0.999984858112896 0.9998310044719799 1.0003605185727567 -4.687953521528694e-10 -1.9477770081301075e-05 -2.3937590698906792e-05 -1.2511519714973062e-10 2.087672840227127e-11 -1.3541195203875756e-06 1.5168656979788838e-05 1.0835039947700877e-05 0.0003611560419338682
4.992 0.9999999999974304 0.9998418199347291 1.0000000000098526 9.856790389950519e-12 1.7504095371280157e-12 -9.698013424122473e-12 -4.982911040728623e-12 1.0691956014554245e-10 -1.3760234085644888e-06 1.4049648381843172e-09 3.391929915642606e-07 3.8390643946505835e-08 0.9999995758060876 0.9998415175878265 1.0000101049953487 1.5492847444267065e-10 -6.055209135768807e-07 -6.067704523571461e-07 1.5678427535588e-10 -1.8952017334404162e-11 -1.3689241506433235e-06 4.24193366684342e-07 3.052680268054251e-07 1.010505441357412e-05 1.0000000011183376 0.9998418213798963 0.9999999786342904 1.5864186270443886e-10 1.4396166167604942e-09 1.4396445338032738e-09 1.6080594763694836e-10 -2.1816244985610378e-11 -1.3688311499281975e-06 1.1431112552071902e-09 4.1579743533694575e-08 2.834700778366777e-08 0.9999961305970531 0.9998390567416207 1.0000921328543442 1.1252501119391001e-10 -5.471049091467505e-06 -5.585015690303288e-06 1.203736007437692e-10 5.1671991775254046e-12 -1.3697193313091462e-06 3.869470785575197e-06 2.764167923409642e-06 9.213452791656494e-05 0.9999999855347009 0.9998418102104657 1.000000344294248 -6.1142635701355595e-12 -6.204547913877756e-09 -4.883081688536147e-08 -2.9995729372311685e-13 1.1499677058427971e-10 -1.3764646779347855e-06 1.6693973543179933e-08 3.386323081911417e-07 3.9781121202655373e-07 0.9999848959213224 0.9998310319886906 1.0003596183748873 -4.676836223154439e-10 -1.9429135476189945e-05 -2.387782027080227e-05 -1.248051089069766e-10 2.2417661948232646e-11 -1.3745972175583403e-06 1.5130781699333434e-05 1.0807987764159476e-05 0.00036025425179547516


==> figures/planar_acoustic_pulse/data/grcbc_farfield_reference_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p rho u w+_right w-_right w+_left w-_left we_left we_right e_p e_rho e_u
0.002 1.0002216104950192 1.000000000007066 0.9947554858924312 3.12861071808904e-13 1.9450322997949297e-10 1.9762256367889308e-10 6.031862245641774e-14 -8.492531688491828e-11 -1.0799562508610273e-10 0.0 0.0 0.0
0.012 1.000221610477404 1.0000000004807883 0.9947554876069572 6.353965337111239e-12 1.206211521854619e-10 3.634811690703717e-10 -1.9389438107279523e-14 -1.1635651861806469e-10 -1.354688459421319e-10 0.0 0.0 0.0
0.022 1.0002216104743284 1.0000000017370527 0.9947555283867886 -2.0335100089729466e-12 4.917985563420071e-11 7.921942946906765e-10 -3.106471760743459e-13 -1.3939115210982127e-10 -1.400374303173318e-10 0.0 0.0 0.0
0.032 1.0002216104668593 1.0000000037340018 0.9947555938212569 -1.5402587182494002e-11 9.850239899491316e-13 1.616749299113355e-09 3.723634877132523e-13 -1.5324206731655733e-10 -1.3779799847804838e-10 0.0 0.0 0.0
0.042 1.000221610449233 1.0000000064093644 0.9947556820450196 -8.492278390442075e-12 -1.8587792604953603e-11 3.3416990350924863e-09 -1.591731749130663e-14 -1.6267665785758475e-10 -1.342572960797565e-10 0.0 0.0 0.0
0.052 1.0002216104099428 1.000000009678355 0.9947557909405416 1.479145723298659e-11 -2.2104215981631185e-11 6.7818678427803254e-09 -2.513547425394788e-13 -1.7069448636575952e-10 -1.308350353833925e-10 0.0 0.0 0.0
0.062 1.0002216103295785 1.0000000134358116 0.9947559180873148 1.8260593823111168e-11 -1.8947694427358366e-11 1.3162792666178153e-08 2.5753159990295585e-13 -1.7851028307100865e-10 -1.278191990916595e-10 0.0 0.0 0.0
0.072 1.0002216101721928 1.0000000175542156 0.994756061084469 2.6371272934240597e-12 -1.5580812221907426e-11 2.5197850053363463e-08 -2.9905711193966075e-13 -1.8654356073325105e-10 -1.2522648249363563e-10 0.0 0.0 0.0
0.082 1.000221609870508 1.0000000218776206 0.9947562180305228 -7.372881488628522e-12 -1.4643081516496132e-11 4.770047675261903e-08 -1.0297024389437518e-13 -1.949166700621443e-10 -1.2302867989355938e-10 0.0 0.0 0.0
0.092 1.0002216093060328 1.00000002621197 0.9947563881522571 -7.437635064677661e-12 -1.4110034914013064e-11 8.820065097634434e-08 7.578509891668188e-13 -2.0365071986753076e-10 -1.212021358487019e-10 0.0 0.0 0.0
0.102 1.0002216082747655 1.0000000303048875 0.994756572785557 -1.1872727267573393e-11 -1.2185652228744214e-11 1.5959876844556403e-07 -9.89283512930411e-13 -2.127368857327848e-10 -1.1972955364788092e-10 0.0 0.0 0.0
0.112 1.000221606424766 1.000000033804905 0.9947567770069521 -7.541639663652557e-12 -1.0405723168856546e-11 2.8423500296777907e-07 -6.0233624406156e-13 -2.2215792049026511e-10 -1.1859984439501824e-10 0.0 0.0 0.0
0.122 1.0002216031659432 1.000000036200195 0.9947570119015321 1.638664398890684e-11 -9.153335693197459e-12 4.968124154375758e-07 1.3310226147348712e-12 -2.3189854157162642e-10 -1.1780452076356615e-10 0.0 0.0 0.0
0.132 1.000221597538935 1.000000036727313 0.9947572978009921 1.84257887185388e-11 -6.6895986007184606e-12 8.507569332106427e-07 2.109992999496682e-14 -2.4193814765803825e-10 -1.173360363158045e-10 0.0 0.0 0.0
0.142 1.000221588009806 1.0000000342261128 0.9947576692671847 -1.9659879457853356e-11 -5.327421749388037e-12 1.4292215149134366e-06 -1.4381584102106338e-12 -2.522474553219307e-10 -1.1718757303546206e-10 0.0 0.0 0.0
0.152 1.0002215721726706 1.0000000269280587 0.9947581822109592 -2.5992279291520833e-11 -7.656962041144809e-12 2.3564954618524258e-06 -1.0132928040162325e-12 -2.6276179804877486e-10 -1.1735315646196184e-10 0.0 0.0 0.0
0.162 1.000221546340942 1.0000000121641948 0.9947589236604197 2.3983566804798295e-11 -8.696290033329718e-12 3.812759868224472e-06 -1.7731345228931354e-12 -2.733199888312328e-10 -1.178253085291948e-10 0.0 0.0 0.0
0.172 1.0002215049909697 0.9999999859669875 0.9947600250995488 2.4881606218312362e-11 -4.1500192446461014e-12 6.0538891941251484e-06 -4.1186904184111675e-12 -2.8353408434313293e-10 -1.1859712805758848e-10 0.0 0.0 0.0
0.182 1.00022144003268 0.9999999425480285 0.9947616798936436 -5.2257496644135105e-11 -6.398907253950901e-13 9.432341448595808e-06 -1.0897964556763632e-11 -2.92516625132515e-10 -1.1966101510462294e-10 0.0 0.0 0.0
0.192 1.0002213398942132 0.9999998736424616 0.9947641650584966 -7.981816885595391e-11 -4.338911319944613e-12 1.441955626354973e-05 -3.177224746230952e-11 -2.983589212186493e-10 -1.210095870091874e-10 0.0 0.0 0.0
0.202 1.0002211884074583 0.9999997677109254 0.9947678678124412 -4.426535749438756e-11 -8.486201689392797e-12 2.16306073409571e-05 -7.350269317267597e-11 -2.9717843221453604e-10 -1.2263503692002345e-10 0.0 0.0 0.0
0.212 1.000220963504967 0.9999996090066637 0.9947733166895406 -1.307092723968279e-10 -5.407257863113431e-12 3.1844285705150865e-05 -1.5054291915193696e-10 -2.8144784197635243e-10 -1.2452880072160643e-10 0.0 0.0 0.0
0.222 1.0002206357918526 0.9999993765533882 0.9947812154967702 -4.1754028512471156e-10 -9.603194124574968e-14 4.6010754317806915e-05 -3.1153077347139246e-10 -2.372772869016484e-10 -1.2668308065401613e-10 0.0 0.0 0.0
0.232 1.0002201671060167 0.999999043115006 0.9947924773145184 -8.021567460484486e-10 -3.9572214857854917e-13 6.524421430796085e-05 -6.387493445484152e-10 -1.4027203032649376e-10 -1.2908941637458498e-10 0.0 0.0 0.0
0.242 1.0002195092126216 0.9999985742615876 0.9948082551697137 -1.3619502689418284e-09 -3.3536752963854336e-12 9.079833262598995e-05 -1.244909467065259e-09 5.0349207887331895e-11 -1.3173941514474723e-10 0.0 0.0 0.0
0.252 1.0002186028142106 0.9999979276612694 0.9948299650055612 -2.4691983791257647e-09 -1.8039723807709134e-12 0.00012401721158721861 -2.312456452047332e-09 3.994765775334825e-10 -1.346247655158492e-10 0.0 0.0 0.0
0.262 1.0002173771110259 0.9999970527657357 0.994859295058317 -4.429356612608895e-09 2.2713864645319935e-12 0.00016625359879880798 -4.144697973360727e-09 1.0051425001554867e-09 -1.3773698246710358e-10 0.0 0.0 0.0
0.272 1.0002157501930133 0.9999958910904098 0.9948981948133477 -7.353920043808792e-09 2.2588104997658833e-12 0.00021875239958634536 -7.179545362702715e-09 2.007285453212198e-09 -1.4106750379320941e-10 0.0 0.0 0.0
0.282 1.0002136305413014 0.999994377287762 0.9949488371490073 -1.1527254730813917e-08 -8.447551255383146e-14 0.00028250572811346054 -1.1980800396787104e-08 3.593371676064172e-09 -1.446079707484111e-10 0.0 0.0 0.0
0.292 1.000210919847639 0.9999924411625363 0.9950135489291936 -1.7526303421730453e-08 9.070359541519043e-13 0.00035809013333081994 -1.9240862204336967e-08 5.996839869641714e-09 -1.4835029214630597e-10 0.0 0.0 0.0
0.302 1.0002075172517029 0.9999900106999866 0.9950947077958854 -2.575729078235882e-08 1.8596286329843417e-12 0.00044549852763063467 -2.9765025397412374e-08 9.483646967311676e-09 -1.5228634115166716e-10 0.0 0.0 0.0
0.312 1.0002033249692417 0.9999870160874219 0.99519460626053 -3.6129785823644535e-08 -3.793123376892301e-12 0.0005439833284518001 -4.437511217874401e-08 1.4322595878893276e-08 -1.564082848889468e-10 0.0 0.0 0.0
0.322 1.000198255122768 0.9999833945940432 0.9953152885007339 -4.830076537857689e-08 -1.1375501020995887e-11 0.0006519338176719751 -6.373606144660031e-08 2.073755828354994e-08 -1.6070770642921416e-10 0.0 0.0 0.0
0.332 1.0001922373778334 0.9999790960250038 0.9954583701878216 -6.186088306461855e-08 -1.1233821730669945e-11 0.0007668143627165928 -8.816773205209101e-08 2.8844633900143716e-08 -1.6517713504795386e-10 0.0 0.0 0.0
0.342 1.0001852267709985 0.999974088310786 0.9956248563371877 -7.598878359006566e-08 -5.976247167345204e-12 0.0008851862541679482 -1.1747037664699687e-07 3.858387647822191e-08 -1.6980967073742085e-10 0.0 0.0 0.0
0.352 1.0001772109566323 0.9999683626797414 0.9958149755430663 -8.915472051111265e-08 -6.4642939322370524e-12 0.0010028262172335277 -1.5075961649332206e-07 4.966136059821345e-08 -1.7459749664409403e-10 0.0 0.0 0.0
0.362 1.0001682160336534 0.9999619378148992 0.996028050184696 -9.94836880895888e-08 -1.1986537594622092e-11 0.0011149437098581664 -1.863594890394941e-07 6.152069466777339e-08 -1.7953448919901947e-10 0.0 0.0 0.0
0.372 1.0001583101425817 0.9999548624175388 0.9962624207992994 -1.0536990907491831e-07 -9.725205185928313e-12 0.0012164875400540987 -2.2185190555662674e-07 7.336136595217162e-08 -1.8461364301958656e-10 0.0 0.0 0.0
0.382 1.0001476041592932 0.9999472156975296 0.9965154387041519 -1.0564956551033398e-07 3.659718585968232e-12 0.0013025181425320278 -2.543270291930953e-07 8.421301275920869e-08 -1.8982932786669556e-10 0.0 0.0 0.0
0.392 1.000136249074161 0.999939105497938 0.9967835343935011 -9.947345409338915e-08 1.433884567508764e-11 0.0013686071926422908 -2.807768742135374e-07 9.306058854966816e-08 -1.9517516999127178e-10 0.0 0.0 0.0
0.402 1.0001244300151442 0.9999306640253457 0.9970623610087085 -8.646951259864306e-08 1.1605152672512694e-11 0.0014112174609106597 -2.98535977683885e-07 9.899951937324765e-08 -2.0064606188698866e-10 0.0 0.0 0.0
0.412 1.0001123572805355 0.9999220414475866 0.9973470035311638 -6.71539016371835e-08 3.688271570617951e-12 0.0014280165840051613 -3.057007063711293e-07 1.013881997635107e-07 -2.0623657302928864e-10 0.0 0.0 0.0
0.422 1.0001002551130327 0.999913397881216 0.997632236682165 -4.298561282327434e-08 3.882483619224667e-12 0.001418086706514074 -3.014688110318412e-07 9.996221092951647e-08 -2.1194234104115223e-10 0.0 0.0 0.0
0.432 1.000088349221947 0.9999048944867998 0.9979128089679908 -1.5877738616209905e-08 1.0182143449541986e-11 0.0013820044191726756 -2.863104674744726e-07 9.488209422503001e-08 -2.177580778167183e-10 0.0 0.0 0.0
0.442 1.000076854215078 0.9998966845001382 0.9981837275502755 1.2338520122775104e-08 1.0334199613592076e-11 0.0013217812293568494 -2.618877189841301e-07 8.67027832626001e-08 -2.2368092111946014e-10 0.0 0.0 0.0
0.452 1.0000659621087125 0.9998889050323605 0.9984405189024717 4.00676771739417e-08 1.7177622594563544e-12 0.0012406733322672678 -2.307313594230839e-07 7.62729072349225e-08 -2.2970693601436742e-10 0.0 0.0 0.0
0.462 1.0000558329315432 0.9998816703631569 0.99867944342286 6.588167811623898e-08 -5.892631206884439e-12 0.00114288715010708 -1.9579239918745464e-07 6.458950397754288e-08 -2.358330353847106e-10 0.0 0.0 0.0
0.472 1.0000465881539566 0.999875067248941 0.9988976478043788 8.860185607995362e-08 -5.9618900513345616e-12 0.0010332190856289728 -1.60003339732751e-07 5.2642596286993e-08 -2.420564926278736e-10 0.0 0.0 0.0
0.482 1.0000383073197792 0.9998691525154026 0.9990932461273186 1.0755085595768893e-07 -2.9994526736125887e-12 0.0009166720903090214 -1.259165685866762e-07 4.1282583119063156e-08 -2.4837574854612917e-10 0.0 0.0 0.0
0.492 1.0000310278970548 0.9998639529470112 0.999265328290571 1.2267522210066136e-07 -3.3215144625687644e-12 0.0007980895489775516 -9.543637146843495e-08 3.11332668681427e-08 -2.547882888895162e-10 0.0 0.0 0.0
0.502 1.0000247480419784 0.9998594672561179 0.9994139015685415 1.3435973498275585e-07 -6.237853199179135e-12 0.0006818410070998918 -6.967704155648798e-08 2.255904877664886e-08 -2.61293978205269e-10 0.0 0.0 0.0
0.512 1.0000194317140971 0.9998556697314327 0.9995397770163925 1.4308192939267377e-07 -7.464789729163965e-12 0.0005715853240320344 -4.8991857295888186e-08 1.5681013587669593e-08 -2.6789106395777697e-10 0.0 0.0 0.0
0.522 1.0000150154136984 0.9998525150460542 0.9996444165764188 1.4918388817873762e-07 -5.570514757406977e-12 0.0004701252508937395 -3.315475274490193e-08 1.0427104036838195e-08 -2.74579102568057e-10 0.0 0.0 0.0
0.532 1.000011415748719 0.9998499436593858 0.9997297586968609 1.5288460967058907e-07 -1.7212693752019601e-12 0.00037935479256382125 -2.159005227864491e-08 6.597965395224969e-09 -2.813585149274975e-10 0.0 0.0 0.0
0.542 1.0000085370762792 0.9998478872738686 0.999798039995455 1.544277323661626e-07 2.9522704245060764e-12 0.000300289697914355 -1.3547058437419283e-08 3.931860290763594e-09 -2.8822990739781336e-10 0.0 0.0 0.0
0.552 1.0000062785817583 0.9998462738912806 0.9998516282724086 1.5416930114706563e-07 6.708535522051102e-12 0.0002331639330159763 -8.210437279922797e-09 2.15731341547406e-09 -2.9519387079943037e-10 0.0 0.0 0.0
0.562 1.0000045403252849 0.9998450321324195 0.9998928785616685 1.5250932004592846e-07 7.071776608598599e-12 0.00017757114975901155 -4.802075472541364e-09 1.0284308461146404e-09 -3.0225226673720075e-10 0.0 0.0 0.0
0.572 1.0000032279717255 0.999844094616942 0.9999240195746246 1.4974623033477533e-07 4.292738929098209e-12 0.0001326291849877419 -2.686276889317202e-09 3.4313320919001933e-10 -3.0940549611637935e-10 0.0 0.0 0.0
0.582 1.0000022561017448 0.9998434003298174 0.9999470734893682 1.4601127656615438e-07 2.291488203377761e-12 9.714705945869843e-05 -1.4192998395460174e-09 -5.214770659328193e-11 -3.166575739136564e-10 0.0 0.0 0.0
0.592 1.0000015501589026 0.9998428960134065 0.999963808139708 1.4134576787086888e-07 3.1558056204250942e-12 6.977767232583295e-05 -7.081694832238452e-10 -2.665172101211805e-10 -3.240096633021366e-10 0.0 0.0 0.0
0.602 1.0000010472064356 0.999842536709039 0.9999757176875583 1.3582921533112665e-07 3.243164873270536e-12 4.91448096838096e-05 -3.367990971899985e-10 -3.7294616983838394e-10 -3.31464813754842e-10 0.0 0.0 0.0
0.612 1.000000695739278 0.9998422856234586 0.9999840260384248 1.2962700797137704e-07 -1.2961998859005166e-12 3.393891489759021e-05 -1.4093523532123412e-10 -4.1758519788550025e-10 -3.3902756688932304e-10 0.0 0.0 0.0
0.622 1.000000454823009 0.9998421135142153 0.9999897065635127 1.2293513838560527e-07 -6.877631713708643e-12 2.2981031568509304e-05 -2.897590770783035e-11 -4.2811139753684496e-10 -3.467011657209499e-10 0.0 0.0 0.0
0.632 1.000000292819998 0.9998419977799803 0.999993511914087 1.1591136320435879e-07 -5.603216798948336e-12 1.5257867482908127e-05 2.1667349870085284e-11 -4.20288009534049e-10 -3.5448928471156734e-10 0.0 0.0 0.0
0.642 1.0000001859261345 0.9998419214154062 0.9999960085569938 1.0866754053669259e-07 3.3614778792778998e-12 9.933125552937643e-06 1.6293361240045033e-11 -4.026394379471461e-10 -3.623971906965051e-10 0.0 0.0 0.0
0.652 1.0000001166913286 0.9998418719543068 0.9999976118370419 1.0130202863879883e-07 1.0540123764273608e-11 6.341325308818504e-06 -1.56429117934374e-11 -3.795399408144248e-10 -3.7042893758683453e-10 0.0 0.0 0.0
0.662 1.0000000726435347 0.999841840486731 0.9999986186489573 9.391111354888937e-08 7.330270164880283e-12 3.9704011407175695e-06 -3.669609691414178e-11 -3.531103293935917e-10 -3.7859008636575424e-10 0.0 0.0 0.0
0.672 1.0000000450869138 0.9998418208004097 0.9999992359990677 8.65716990863705e-08 -2.709245803644224e-12 2.4385607271596117e-06 -3.894682838201758e-11 -3.2431854315963657e-10 -3.868864581156498e-10 0.0 0.0 0.0
0.682 1.0000000281043508 0.9998418086681757 0.9999996047247774 7.933905193171638e-08 -7.894494967692606e-12 1.4695738885839776e-06 -4.105601135800159e-11 -2.9357603839047643e-10 -3.953231216688478e-10 0.0 0.0 0.0
0.692 1.0000000177649133 0.9998418012817815 0.9999998183520423 7.227664780224245e-08 -2.6440678147241675e-12 8.692805019324095e-07 -5.058516846737469e-11 -2.610414211434763e-10 -4.0390642533117836e-10 0.0 0.0 0.0
0.702 1.0000000115180059 0.9998417968190861 0.9999999375146251 6.547733728254834e-08 6.512405555229361e-12 5.04945975259626e-07 -4.9962252515358475e-11 -2.2676574971402497e-10 -4.126425292939924e-10 0.0 0.0 0.0
0.712 1.0000000077464282 0.9998417941247663 1.0000000005902177 5.9037251679517146e-08 9.798736942092808e-12 2.882148422457362e-07 -2.463115451110039e-11 -1.907582104490971e-10 -4.2153921604210053e-10 0.0 0.0 0.0
0.722 1.0000000054476916 0.9998417924826444 1.0000000312890673 5.3006366108162636e-08 5.3712715079042314e-12 1.617681226782369e-07 1.261803361003401e-11 -1.5301528416442673e-10 -4.306015211332493e-10 0.0 0.0 0.0
0.732 1.0000000040141026 0.9998417914585864 1.0000000439047465 4.7374766371422595e-08 -5.948216630515437e-13 8.934937119032671e-08 3.738565060551986e-11 -1.1352895319245322e-10 -4.398369051718005e-10 0.0 0.0 0.0
0.742 1.0000000030854352 0.999841790795248 1.0000000468419676 4.2111650141466885e-08 -2.4788023422075338e-12 4.859118917363307e-08 4.31917073342308e-11 -7.229346012406812e-11 -4.492531424584516e-10 0.0 0.0 0.0
0.752 1.0000000024526836 0.9998417903433152 1.0000000449155542 3.721053913737426e-08 -4.722619902506342e-13 2.6025418493947737e-08 4.164696934638102e-11 -2.930657728412745e-11 -4.5885749653534375e-10 0.0 0.0 0.0
0.762 1.0000000019966548 0.9998417900176368 1.0000000408027827 3.2691301353032034e-08 2.1554596079744363e-12 1.3724483507984018e-08 3.8889195736695146e-11 1.5432712556196173e-11 -4.686571854304192e-10 0.0 0.0 0.0
0.772 1.0000000016500106 0.9998417897701074 1.0000000359376604 2.8566999172198632e-08 3.648827297227331e-12 7.11886545610485e-09 2.7864285839667e-11 6.192037230301602e-11 -4.786598562103752e-10 0.0 0.0 0.0
0.782 1.0000000013747816 0.999841789573602 1.0000000310523263 2.4824305862253837e-08 4.218567658010012e-12 3.626456566038384e-09 5.8785594786596825e-12 1.1014963498372543e-10 -4.888744574897574e-10 0.0 0.0 0.0
0.792 1.00000000114949 0.9998417894127772 1.0000000264969997 2.1441228455114925e-08 3.977917736919013e-12 1.8139053964965245e-09 -1.4429675940989104e-11 1.6011033140866025e-10 -4.993090887761834e-10 0.0 0.0 0.0
0.802 1.00000000096173 0.99984178927877 1.0000000224181977 1.8413649442556536e-08 2.6716682921474144e-12 8.939241958879133e-10 -2.0164433328876502e-11 2.1179088998815951e-10 -5.099708846683285e-10 0.0 0.0 0.0
0.812 1.000000000803777 0.9998417891660621 1.0000000188508609 1.5751989555310222e-08 1.0593212484505743e-12 4.3471781558580963e-10 -1.605103446278369e-11 2.6517647850616175e-10 -5.208691118831356e-10 0.0 0.0 0.0
0.822 1.0000000006701897 0.9998417890707674 1.0000000157686875 1.3450656712467381e-08 7.605761575304998e-13 2.027077089838054e-10 -1.7089222053284997e-11 3.2024901991812937e-10 -5.320119793968488e-10 0.0 0.0 0.0
0.832 1.0000000005568308 0.9998417889899295 1.0000000131197302 1.1469070282741248e-08 2.233933227471243e-12 8.049632314365488e-11 -2.667695180847739e-11 3.769894813210452e-10 -5.434079743656677e-10 0.0 0.0 0.0
0.842 1.0000000004605976 0.9998417889213328 1.000000010852091 9.748119294165045e-09 3.981893979978158e-12 1.7646269094143732e-11 -3.219057986936217e-11 4.353749866685198e-10 -5.550657841779133e-10 0.0 0.0 0.0
0.852 1.0000000003791802 0.9998417888633268 1.0000000089238903 8.242080525636352e-09 4.375843578836101e-12 -6.016620813440208e-12 -2.3135845568804324e-11 4.95380492804974e-10 -5.6699433019365e-10 0.0 0.0 0.0
0.862 1.0000000003106726 0.9998417888145504 1.0000000072989352 6.929946329510126e-09 3.5650111125764183e-12 -4.722435405946858e-12 -4.8544041215731425e-12 5.56979428694656e-10 -5.792024008181775e-10 0.0 0.0 0.0
0.872 1.0000000002533014 0.9998417887737372 1.0000000059399923 5.798968173339727e-09 2.885770246310677e-12 5.787365400734279e-12 9.820251361305057e-12 6.201413830673482e-10 -5.916989715451267e-10 0.0 0.0 0.0
0.882 1.0000000002054519 0.9998417887397336 1.0000000048092066 4.826770163279462e-09 2.9076607694649304e-12 1.3117389110993273e-11 1.5938555969038493e-11 6.848351780628524e-10 -6.04492659960877e-10 0.0 0.0 0.0
0.892 1.0000000001657987 0.9998417887115935 1.0000000038732446 3.984895717106884e-09 2.9795652799841026e-12 1.3580009988853766e-11 1.7430222448355777e-11 7.510263000426843e-10 -6.175924270418847e-10 0.0 0.0 0.0
0.902 1.0000000001332594 0.9998417886885423 1.0000000031050726 3.255447505451657e-09 2.6129399622913275e-12 1.0573602840015513e-11 1.6944494037313285e-11 8.186779826749518e-10 -6.31007318034089e-10 0.0 0.0 0.0
0.912 1.0000000001068032 0.999841788669846 1.0000000024805376 2.6364590762193965e-09 2.3744272024260614e-12 8.434481922031464e-12 1.2621325168038649e-11 8.877515291738806e-10 -6.447464802707063e-10 0.0 0.0 0.0
0.922 1.0000000000853693 0.9998417886547459 1.000000001975347 2.128944898133383e-09 2.978664084283073e-12 8.402365774008596e-12 4.89682178250811e-12 9.582063870052023e-10 -6.588189427434839e-10 0.0 0.0 0.0
0.932 1.000000000067979 0.9998417886425428 1.0000000015664035 1.7226792604425868e-09 4.063820604610918e-12 9.270941721665447e-12 -6.631002952013173e-13 1.0299988428609958e-09 -6.732338575585002e-10 0.0 0.0 0.0
0.942 1.00000000005386 0.9998417886326861 1.0000000012347774 1.3971451657859367e-09 4.5108977574086064e-12 9.933995863394306e-12 -5.775531457060496e-13 1.1030843112160929e-09 -6.880004063201403e-10 0.0 0.0 0.0
0.952 1.0000000000424187 0.9998417886247514 1.000000000966006 1.1331948663869546e-09 3.862520120616553e-12 1.041811398934916e-11 9.623384100553303e-13 1.1774153861129468e-09 -7.031270635525337e-10 0.0 0.0 0.0
0.962 1.0000000000331288 0.9998417886183634 1.0000000007480538 9.192721671398767e-10 2.911531042901785e-12 1.1029653169121803e-11 -2.1674626682978604e-12 1.2529434574994216e-09 -7.186234235749502e-10 0.0 0.0 0.0
0.972 1.0000000000255194 0.999841788613185 1.000000000570441 7.465445242637208e-10 2.736376627491534e-12 1.1431808445399145e-11 -9.12864875644514e-12 1.3296172420745894e-09 -7.344987645169701e-10 0.0 0.0 0.0
0.982 1.0000000000192635 0.9998417886089835 1.000000000425539 6.026080724484559e-10 3.4812238386198723e-12 1.0915712729998493e-11 -1.3163352617598905e-11 1.4073838506526682e-09 -7.507623573277045e-10 0.0 0.0 0.0
0.992 1.0000000000142284 0.9998417886056644 1.0000000003095337 4.732938030106275e-10 4.323111301266874e-12 9.395241571236588e-12 -1.053544493214479e-11 1.486189454884454e-09 -7.674229395144686e-10 0.0 0.0 0.0
1.002 1.0000000000103908 0.9998417886032112 1.000000000221193 3.49847211237521e-10 4.4873534627619875e-12 7.818208232081513e-12 -4.335343303689075e-12 1.5659777099672905e-09 -7.844897216623097e-10 0.0 0.0 0.0
1.012 1.0000000000077114 0.9998417886015962 1.0000000001596085 2.3242645782852438e-10 4.011305454625265e-12 7.365343838720509e-12 8.093786021930625e-13 1.646690977145525e-09 -8.019722347162378e-10 0.0 0.0 0.0
1.022 1.0000000000060811 0.9998417886007416 1.0000000001227907 1.2714355385493192e-10 3.4982117498306276e-12 8.183119455247227e-12 3.773347612872451e-12 1.7282704281773153e-09 -8.198792421536979e-10 0.0 0.0 0.0
1.032 1.0000000000053284 0.9998417886005248 1.0000000001071478 4.179652663276268e-11 3.382073986034863e-12 9.086015845175828e-12 5.1212232652874215e-12 1.810654807712442e-09 -8.382203304559609e-10 0.0 0.0 0.0
1.042 1.0000000000052236 0.9998417886007822 1.0000000001070253 -1.55542506504383e-11 3.597134101233253e-12 8.767605671135037e-12 3.907057841665765e-12 1.8937824009195275e-09 -8.57005012474197e-10 0.0 0.0 0.0
1.052 1.0000000000054625 0.9998417886012966 1.0000000001146634 -3.725751805115153e-11 3.841140932860464e-12 7.309112295784461e-12 -3.377855699929144e-13 1.977590335979894e-09 -8.762420492492777e-10 0.0 0.0 0.0
1.062 1.000000000005691 0.9998417886018157 1.0000000001215026 -1.961365051707472e-11 3.928198254362847e-12 6.191562137081069e-12 -4.249166166547438e-12 2.062014937650868e-09 -8.959412963646751e-10 0.0 0.0 0.0
1.072 1.0000000000055864 0.9998417886021087 1.0000000001203677 3.198462897537981e-11 3.8713567849813145e-12 6.602219122743533e-12 -3.249117439841631e-12 2.146990228493596e-09 -9.161117423856568e-10 0.0 0.0 0.0
1.082 1.0000000000049443 0.9998417886020298 1.0000000001069391 1.0145581391869417e-10 3.7907701164543536e-12 7.933548772865266e-12 2.167793597541108e-12 2.2324505825755354e-09 -9.367628681795346e-10 0.0 0.0 0.0
1.092 1.0000000000037195 0.9998417886015469 1.0000000000799634 1.6675553860797418e-10 3.815923080608173e-12 8.345308838498519e-12 5.883157908686842e-12 2.318328509936188e-09 -9.579036610722134e-10 0.0 0.0 0.0
1.102 1.0000000000020193 0.9998417886007377 1.0000000000411824 2.0816275167320875e-10 3.972621716454519e-12 6.856283711832126e-12 3.236810406091819e-12 2.4045573276139116e-09 -9.795444370574121e-10 0.0 0.0 0.0
1.112 1.0000000000000773 0.9998417885997682 0.9999999999955438 2.1481990301309604e-10 4.10522582480264e-12 4.528050835021267e-12 -3.391739690230784e-12 2.4910679250090815e-09 -1.0016938401428717e-09 0.0 0.0 0.0
1.122 0.9999999999981983 0.9998417885988568 0.9999999999507009 1.863596995601613e-10 4.016085004286143e-12 3.3124352096934126e-12 -7.676381678820368e-12 2.577791500725504e-09 -1.0243626213281949e-09 0.0 0.0 0.0
1.132 0.9999999999966873 0.9998417885982221 0.9999999999148639 1.3032100971751986e-10 3.7435855800617065e-12 3.914303799569322e-12 -6.490553596061813e-12 2.6646588537245844e-09 -1.0475597680122793e-09 0.0 0.0 0.0
1.142 0.999999999995775 0.9998417885980281 0.9999999998939736 5.827341360744567e-11 3.588164951243401e-12 5.164536937939335e-12 -2.060874602828563e-12 2.7516002336110027e-09 -1.0712953137409946e-09 0.0 0.0 0.0
1.152 0.9999999999955688 0.9998417885983525 0.9999999998901542 -1.6994321927641347e-11 3.741059293922553e-12 5.528163486481234e-12 1.916037250227065e-12 2.838545701545001e-09 -1.0955789566566472e-09 0.0 0.0 0.0
1.162 0.999999999996043 0.999841788599177 0.9999999999020753 -8.306634176015769e-11 3.997002652673663e-12 4.854009081459597e-12 3.728504739672029e-12 2.9254264775931074e-09 -1.1204209487850229e-09 0.0 0.0 0.0
1.172 0.9999999999970468 0.9998417886003934 0.999999999926096 -1.2968474158545344e-10 4.010246233615191e-12 4.3205414249650525e-12 3.175915581974636e-12 3.012171125478851e-09 -1.1458314963062161e-09 0.0 0.0 0.0
1.182 0.9999999999983402 0.9998417886018313 0.9999999999571845 -1.512440288851358e-10 3.774439698297474e-12 4.815903881381887e-12 3.4616196163487705e-13 3.0987108352715035e-09 -1.1718206968150496e-09 0.0 0.0 0.0
1.192 0.9999999999996683 0.9998417886033086 0.9999999999898045 -1.4821404401577018e-10 3.6206910003527345e-12 5.774182697987307e-12 -3.493810381672013e-12 3.184976402147158e-09 -1.1983988868171194e-09 0.0 0.0 0.0
1.202 1.0000000000008413 0.9998417886046901 1.000000000019088 -1.2541524052235593e-10 3.704213726980718e-12 5.793675565097818e-12 -5.3089523334958404e-12 3.2708975924028908e-09 -1.2255767081406e-09 0.0 0.0 0.0
1.212 1.000000000001755 0.9998417886059002 1.0000000000416593 -8.819497921623734e-11 3.755830552020754e-12 4.21985641879208e-12 -2.8626583155819317e-12 3.3564058108747432e-09 -1.2533650675283777e-09 0.0 0.0 0.0
1.222 1.0000000000023421 0.9998417886068932 1.0000000000553835 -4.05030573523796e-11 3.5260802009966448e-12 1.9120222993870485e-12 2.1109755296402823e-12 3.4414332678060127e-09 -1.2817742635009795e-09 0.0 0.0 0.0
1.232 1.0000000000025242 0.9998417886076115 1.0000000000586708 1.2938241137390191e-11 3.2712401154184533e-12 4.780515565938582e-13 4.919091227226405e-12 3.525911829345649e-09 -1.3108159865796755e-09 0.0 0.0 0.0
1.242 1.0000000000022344 0.9998417886080074 1.000000000050699 6.348071694509929e-11 3.4677258915391107e-12 8.927203320829849e-13 2.7309102913939066e-12 3.6097744470689527e-09 -1.3405007712165858e-09 0.0 0.0 0.0
1.252 1.0000000000014981 0.9998417886081008 1.0000000000326934 9.961537802248632e-11 4.038108623458069e-12 2.8164391389326085e-12 -2.451245829115002e-12 3.6929556876708315e-09 -1.370840382767253e-09 0.0 0.0 0.0
1.262 1.0000000000004792 0.9998417886080078 1.00000000000868 1.1282171113861279e-10 4.2137709208655436e-12 5.020631505510803e-12 -6.082406735882405e-12 3.7753900362200355e-09 -1.4018460809683274e-09 0.0 0.0 0.0
1.272 0.9999999999994217 0.9998417886079033 0.999999999984369 1.0269630279726854e-10 3.441464989380989e-12 6.3350179964516366e-12 -5.553233504804187e-12 3.857013582658078e-09 -1.4335301796887111e-09 0.0 0.0 0.0
1.282 0.9999999999985468 0.9998417886079446 0.9999999999648383 7.609865670753398e-11 2.2628821770564265e-12 6.3283218522865135e-12 -1.8830039288650077e-12 3.9377628386364185e-09 -1.4659043537367334e-09 0.0 0.0 0.0
1.292 0.9999999999979854 0.9998417886082261 0.999999999952911 4.159941309254688e-11 1.927982367326731e-12 5.3572925917923125e-12 2.1015982667641282e-12 4.0175766061665056e-09 -1.4989806732010537e-09 0.0 0.0 0.0
1.302 0.9999999999977804 0.999841788608779 0.9999999999491537 5.261168531717437e-12 2.9906890979487253e-12 4.113565542972677e-12 4.062585632948775e-12 4.096394878356982e-09 -1.5327716764084406e-09 0.0 0.0 0.0
1.312 0.9999999999979152 0.9998417886095912 0.9999999999527377 -2.8845127757526545e-11 4.507697855531184e-12 3.061401892528043e-12 3.0125336279810773e-12 4.17415757770887e-09 -1.5672899643891197e-09 0.0 0.0 0.0
1.322 0.9999999999983269 0.9998417886106173 0.9999999999620469 -5.606116350048558e-11 4.8833183175913985e-12 2.1844334588732813e-12 -4.927808569298162e-13 4.2508073213365954e-09 -1.6025491355964667e-09 0.0 0.0 0.0
1.332 0.9999999999989075 0.9998417886117812 0.999999999974868 -7.093692660050054e-11 3.554407254000432e-12 1.2196406731896759e-12 -4.228573618375087e-12 4.32628859499378e-09 -1.638561557007134e-09 0.0 0.0 0.0
1.342 0.9999999999995297 0.9998417886129916 0.9999999999886129 -6.992319917265864e-11 1.68085873445876e-12 1.4370876669693236e-13 -5.291859242652739e-12 4.400547199860786e-09 -1.6753409887797347e-09 0.0 0.0 0.0
1.352 1.0000000000000775 0.9998417886141655 1.0000000000007325 -5.3719505956698706e-11 1.0288708878653662e-12 -5.71586188720136e-13 -2.4978343935096063e-12 4.473530641020822e-09 -1.7129015464545075e-09 0.0 0.0 0.0
1.362 1.0000000000004612 0.9998417886152398 1.000000000009039 -2.6950204762250647e-11 2.1773601163274705e-12 -2.2370694328523972e-13 2.039197085285804e-12 4.545187717322007e-09 -1.7512568719629417e-09 0.0 0.0 0.0
1.372 1.0000000000006126 0.9998417886161655 1.0000000000119131 3.810849211987118e-12 3.9184402797420194e-12 1.5269183505030211e-12 4.433020137443122e-12 4.615469845788518e-09 -1.7904216257307134e-09 0.0 0.0 0.0
1.382 1.0000000000004892 0.9998417886169123 1.0000000000086764 3.1626731944564144e-11 4.485148372097151e-12 4.2267975328322145e-12 2.566140855820348e-12 4.684329671372782e-09 -1.830410315519606e-09 0.0 0.0 0.0
1.392 1.0000000000001024 0.9998417886174888 1.000000000000115 5.017737217374617e-11 3.320743317317336e-12 6.731071651868382e-12 -1.9756448588183542e-12 4.751722303989688e-09 -1.87123793664647e-09 0.0 0.0 0.0
1.402 0.9999999999995468 0.9998417886179622 0.9999999999886099 5.514394277964889e-11 1.5726508101318621e-12 7.772989041274475e-12 -5.485440460103579e-12 4.817605230964938e-09 -1.9129196280217503e-09 0.0 0.0 0.0
1.412 0.9999999999989863 0.9998417886184501 0.9999999999774409 4.5852068547759894e-11 8.454704311862615e-13 6.669348865584953e-12 -5.377030132081029e-12 4.881937977327606e-09 -1.9554711379479574e-09 0.0 0.0 0.0
1.422 0.9999999999985928 0.999841788619075 0.9999999999695844 2.56738219619866e-11 1.5994297150215499e-12 3.783120689380274e-12 -1.983406693576955e-12 4.944681481979469e-09 -1.9989083584051704e-09 0.0 0.0 0.0
1.432 0.9999999999984746 0.9998417886199155 0.9999999999667898 4.593334501156136e-13 2.852051200598969e-12 4.803732315594023e-13 2.1302372903133997e-12 5.005800325405007e-09 -2.043247714664864e-09 0.0 0.0 0.0
1.442 0.9999999999986425 0.9998417886209783 0.9999999999693518 -2.379469475590645e-11 3.352667893784078e-12 -1.5148148255509326e-12 4.134881158543732e-12 5.0652595656850635e-09 -2.088505277908573e-09 0.0 0.0 0.0
1.452 0.9999999999990189 0.9998417886222086 0.9999999999763829 -4.2346578188616034e-11 2.8212341274325197e-12 -1.139690562794422e-12 2.703360612027563e-12 5.123027580216176e-09 -2.1346981196538696e-09 0.0 0.0 0.0
1.462 0.9999999999994845 0.9998417886235211 0.9999999999861989 -5.188328518203106e-11 1.9572533682736123e-12 1.2253772088238036e-12 -1.1568741408246728e-12 5.179074833727758e-09 -2.1818437670133085e-09 0.0 0.0 0.0
1.472 0.9999999999999257 0.9998417886248355 0.9999999999966918 -5.046905599954353e-11 1.4779876932125036e-12 3.883923632487288e-12 -4.623265261661266e-12 5.233374937770824e-09 -2.229960404769696e-09 0.0 0.0 0.0
1.482 1.0000000000002658 0.9998417886260963 1.0000000000057117 -3.799329810745576e-11 1.4459249914709864e-12 4.981603611012414e-12 -4.985665019524328e-12 5.285902418269582e-09 -2.2790649693107424e-09 0.0 0.0 0.0
1.492 1.000000000000463 0.9998417886272741 1.000000000011421 -1.6776331909653167e-11 1.5352789040732341e-12 3.903741608519515e-12 -1.85500783274718e-12 5.3366355647258826e-09 -2.329176246995139e-09 0.0 0.0 0.0
1.502 1.0000000000004965 0.9998417886283547 1.0000000000125613 8.41731688493932e-12 1.6292260422058124e-12 1.7567949701895452e-12 2.306364155289128e-12 5.385554791455372e-09 -2.3803134688860015e-09 0.0 0.0 0.0
1.512 1.0000000000003557 0.9998417886293296 1.0000000000087155 3.130751652227697e-11 1.857601722912259e-12 4.3991846234834234e-13 4.135131196048698e-12 5.43264203367279e-09 -2.4324956077922588e-09 0.0 0.0 0.0
1.522 1.0000000000000488 0.9998417886302062 1.0000000000005966 4.583308767543209e-11 2.140918591861348e-12 1.0491953961609172e-12 2.1879049374318226e-12 5.47788329915473e-09 -2.485741917661455e-09 0.0 0.0 0.0
1.532 0.9999999999996267 0.99984178863102 0.9999999999901363 4.825772671438166e-11 2.0596691323877457e-12 2.992402552906332e-12 -1.9333906428814614e-12 5.521266235976977e-09 -2.5400722166848424e-09 0.0 0.0 0.0
1.542 0.9999999999991872 0.9998417886318413 0.9999999999800407 3.881444920482632e-11 1.3713995160012882e-12 4.567470050077178e-12 -5.0465655342492196e-12 5.56278044809195e-09 -2.5955070386033973e-09 0.0 0.0 0.0
1.552 0.9999999999988448 0.9998417886327524 0.999999999972807 2.1784834007976386e-11 5.147801374191757e-13 4.4465694673828154e-12 -4.934770767884235e-12 5.602418580298224e-09 -2.6520673286417883e-09 0.0 0.0 0.0
1.562 0.9999999999986846 0.999841788633814 0.9999999999697472 3.4968791670341536e-12 3.0127007733742665e-13 2.750527603171043e-12 -1.837221258082249e-12 5.6401748459501236e-09 -2.7097737828910208e-09 0.0 0.0 0.0
1.572 0.9999999999987218 0.9998417886350374 0.9999999999706538 -1.0821041784132973e-11 1.0095481446436166e-12 8.448875463095881e-13 1.9565179091687844e-12 5.67604736628387e-09 -2.7686487783773677e-09 0.0 0.0 0.0
1.582 0.999999999998904 0.999841788636385 0.9999999999742682 -1.9299399172774283e-11 1.9354705521543183e-12 1.5088831395384648e-13 3.771858039185896e-12 5.710035579648101e-09 -2.828713226599897e-09 0.0 0.0 0.0
1.592 0.9999999999991463 0.999841788637797 0.9999999999791385 -2.3283241927351693e-11 2.045820124201048e-12 1.0412403380298103e-12 2.3314420531342297e-12 5.74214238638132e-09 -2.889990176157939e-09 0.0 0.0 0.0
1.602 0.9999999999993785 0.999841788639223 0.9999999999842666 -2.509306471503869e-11 1.0884818432591108e-12 2.678355557554023e-12 -1.3412683141229068e-12 5.772371390211674e-09 -2.9525024886628605e-09 0.0 0.0 0.0
1.612 0.9999999999995737 0.9998417886406443 0.9999999999892355 -2.560975039781621e-11 -8.044568731536238e-14 3.7995386195954864e-12 -4.529871082024702e-12 5.800729640083861e-09 -3.0162731228399404e-09 0.0 0.0 0.0
1.622 0.9999999999997378 0.9998417886420652 0.9999999999938864 -2.3613589937169236e-11 -3.6534498917052536e-13 3.710008596737045e-12 -4.762344519707302e-12 5.827226276639352e-09 -3.0813260474679126e-09 0.0 0.0 0.0
1.632 0.9999999999998824 0.9998417886434946 0.9999999999978899 -1.7283768282911106e-11 4.2717378739484694e-13 2.6981723803255335e-12 -1.7817481150453295e-12 5.851872648265037e-09 -3.147685275973354e-09 0.0 0.0 0.0
1.642 0.9999999999999938 0.9998417886449219 1.0000000000005518 -6.498821500196754e-12 1.4073541393876854e-12 1.644903422193551e-12 2.1215952354663896e-12 5.874681763083656e-09 -3.215375881938356e-09 0.0 0.0 0.0
1.652 1.0000000000000338 0.9998417886463213 1.0000000000010645 6.0686463432034175e-12 1.5462115563432832e-12 1.261566225225469e-12 3.88061491776185e-12 5.895669575475445e-09 -3.2844223759862822e-09 0.0 0.0 0.0
1.662 0.9999999999999709 0.9998417886476703 0.999999999999045 1.6090709089827635e-11 7.079917867232899e-13 1.6172598894034955e-12 2.1152318512342217e-12 5.9148538131488995e-09 -3.3548505249426503e-09 0.0 0.0 0.0
1.672 0.9999999999998104 0.9998417886489728 0.9999999999949702 2.0172641398636438e-11 -3.0710323149520535e-13 2.2619142052413593e-12 -1.7932103232096645e-12 5.932254146029517e-09 -3.4266865844220285e-09 0.0 0.0 0.0
1.682 0.9999999999996014 0.9998417886502646 0.9999999999901173 1.7901802448548533e-11 -6.386488627311966e-13 2.707499810168498e-12 -4.8563867077850125e-12 5.947892329814185e-09 -3.499956874560594e-09 0.0 0.0 0.0
1.692 0.999999999999413 0.9998417886515949 0.9999999999859892 1.1808490004632557e-11 -1.7978181312900391e-13 2.7749319584660442e-12 -4.8048079128822075e-12 5.961791523582705e-09 -3.574688962093981e-09 0.0 0.0 0.0
1.702 0.9999999999992983 0.9998417886530019 0.9999999999835978 5.407503418951818e-12 4.632492788970804e-13 2.5743877194897e-12 -1.7275521285086892e-12 5.973976536744716e-09 -3.6509099648315007e-09 0.0 0.0 0.0
1.712 0.9999999999992708 0.9998417886544964 0.999999999983064 9.494776239390742e-13 6.614043066003246e-13 2.2876450664743555e-12 2.085005303222804e-12 5.984474928803606e-09 -3.728648052281472e-09 0.0 0.0 0.0
1.722 0.9999999999993058 0.9998417886560603 0.9999999999837597 -1.4921816609822592e-12 3.157927059893881e-13 2.0361105857680965e-12 3.84778963105658e-12 5.993315652564054e-09 -3.8079320329003064e-09 0.0 0.0 0.0
1.732 0.9999999999993627 0.9998417886576655 0.9999999999848297 -3.2347390102488456e-12 -2.074832401571613e-13 1.9089222158986226e-12 2.292365228707831e-12 6.000528560430742e-09 -3.888791168916994e-09 0.0 0.0 0.0
1.742 0.9999999999994105 0.9998417886592905 0.9999999999857384 -5.4343961201938445e-12 -5.31631087696248e-13 1.9887410097624595e-12 -1.401309152187766e-12 6.006145244934589e-09 -3.9712545089612145e-09 0.0 0.0 0.0
1.752 0.9999999999994442 0.9998417886609314 0.9999999999865045 -8.001765016662921e-12 -5.795284153735876e-13 2.2687484097803035e-12 -4.448383573284743e-12 6.010199018162992e-09 -4.055352721735654e-09 0.0 0.0 0.0
1.762 0.9999999999994782 0.9998417886625999 0.9999999999874981 -9.651109312226055e-12 -5.039505346033343e-13 2.574017130639805e-12 -4.544803141473374e-12 6.012724916059326e-09 -4.141116719687394e-09 0.0 0.0 0.0
1.772 0.9999999999995293 0.9998417886643073 0.999999999988965 -8.917580397229881e-12 -4.346284558644959e-13 2.6508135561608886e-12 -1.655518757394808e-12 6.0137578208107995e-09 -4.228577370625117e-09 0.0 0.0 0.0
1.782 0.9999999999995942 0.9998417886660527 0.9999999999906567 -5.412382721432076e-12 -3.698296509668952e-13 2.400814126630118e-12 1.9391443224384525e-12 6.013334824766671e-09 -4.317767371221893e-09 0.0 0.0 0.0
1.792 0.9999999999996481 0.9998417886678184 0.9999999999918798 -4.188239451538314e-13 -2.9293271530598323e-13 2.0111079080853346e-12 3.4357894032024094e-12 6.0114939048667695e-09 -4.408718512414275e-09 0.0 0.0 0.0
1.802 0.9999999999996617 0.9998417886695844 0.9999999999919784 3.699393333131653e-12 -3.062899182558386e-13 1.813345827483595e-12 1.6990563345796895e-12 6.008273395906516e-09 -4.501464475002268e-09 0.0 0.0 0.0
1.812 0.9999999999996246 0.9998417886713431 0.9999999999908677 5.000759949667736e-12 -5.5896736986973e-13 1.9770590597261717e-12 -1.9059459854947842e-12 6.003713301575278e-09 -4.5960391328195525e-09 0.0 0.0 0.0
1.822 0.9999999999995561 0.99984178867311 0.99999999998917 3.314585633262397e-12 -1.0098792184106333e-12 2.351684628801794e-12 -4.634121758725148e-12 5.997853367321643e-09 -4.6924766034979264e-09 0.0 0.0 0.0
1.832 0.9999999999994937 0.9998417886749114 0.9999999999878167 3.5116541560663046e-13 -1.3462256286802539e-12 2.6124694549994475e-12 -4.4609569483603066e-12 5.990734863387409e-09 -4.790812329633022e-09 0.0 0.0 0.0
1.842 0.9999999999994675 0.9998417886767701 0.9999999999874243 -1.5874984485454285e-12 -1.2464287256917627e-12 2.5612679651795693e-12 -1.5425613484725115e-12 5.982398781876141e-09 -4.891082205804446e-09 0.0 0.0 0.0
1.852 0.9999999999994807 0.9998417886786883 0.9999999999879119 -1.3132184943649475e-12 -7.764142473814361e-13 2.288017990968396e-12 1.9654120003070562e-12 5.972887810957799e-09 -4.993322130780038e-09 0.0 0.0 0.0
1.862 0.9999999999995115 0.999841788680652 0.9999999999886406 4.5376662812371537e-13 -4.2404743342858525e-13 2.051730496282573e-12 3.5085294212075476e-12 5.962243686722264e-09 -5.097569604745864e-09 0.0 0.0 0.0
1.872 0.9999999999995308 0.9998417886826403 0.9999999999889291 1.782404081774337e-12 -6.383774445882552e-13 2.0249756859371344e-12 1.984955331830289e-12 5.9505085084887925e-09 -5.203862660018204e-09 0.0 0.0 0.0
1.882 0.9999999999995229 0.999841788684643 0.9999999999885564 1.1270019800868327e-12 -1.3210959685785458e-12 2.1669554962828063e-12 -1.4496773243338668e-12 5.937724744818315e-09 -5.3122399033516715e-09 0.0 0.0 0.0
1.892 0.9999999999994981 0.9998417886866685 0.9999999999878971 -1.425346508578084e-12 -1.8700663330882555e-12 2.3088402326484058e-12 -4.217562576900557e-12 5.923934790038681e-09 -5.4227402293496245e-09 0.0 0.0 0.0
1.902 0.999999999999482 0.9998417886887354 0.9999999999875997 -4.1738936686451185e-12 -1.794093937124887e-12 2.3322989673162747e-12 -4.232116510715018e-12 5.909181109649778e-09 -5.53540437949445e-09 0.0 0.0 0.0
1.912 0.9999999999994952 0.9998417886908592 0.9999999999880633 -5.07424235802181e-12 -1.240378314434794e-12 2.2528004425542934e-12 -1.484928139527664e-12 5.893505473431785e-09 -5.650272650639455e-09 0.0 0.0 0.0
1.922 0.9999999999995355 0.999841788693039 0.9999999999891004 -3.308790921866712e-12 -8.346918745420176e-13 2.160849111425144e-12 1.9267520695797973e-12 5.876949794152435e-09 -5.767387194363681e-09 0.0 0.0 0.0
1.932 0.9999999999995774 0.9998417886952581 0.9999999999900497 2.1183577165395024e-14 -1.0234840757599321e-12 2.1206789177625283e-12 3.3928486936461192e-12 5.8595558082495e-09 -5.886790334288059e-09 0.0 0.0 0.0
1.942 0.9999999999995921 0.9998417886974958 0.9999999999902658 2.6545990429207547e-12 -1.6289314065492863e-12 2.135868998247118e-12 1.786149817845352e-12 5.841363216424147e-09 -6.008525130097221e-09 0.0 0.0 0.0
1.952 0.9999999999995687 0.999841788699746 0.9999999999896048 2.8453919499522862e-12 -2.085611402313679e-12 2.1772385271080396e-12 -1.6891148844998428e-12 5.8224135329684325e-09 -6.132635755343175e-09 0.0 0.0 0.0
1.962 0.999999999999522 0.9998417887020203 0.9999999999885311 6.70107463749613e-13 -2.039749221336299e-12 2.224007052934557e-12 -4.430584462430907e-12 5.802745532817095e-09 -6.25916750587201e-09 0.0 0.0 0.0
1.972 0.9999999999994841 0.9998417887043412 0.9999999999877636 -2.0684876555889594e-12 -1.665908905294253e-12 2.258190172783585e-12 -4.405839102904987e-12 5.782397290847597e-09 -6.38816655002412e-09 0.0 0.0 0.0
1.982 0.9999999999994783 0.9998417887067277 0.9999999999877546 -3.2662584400612514e-12 -1.4198250170335366e-12 2.2515655471047218e-12 -1.6606977068945563e-12 5.761407199822023e-09 -6.519678928802963e-09 0.0 0.0 0.0
1.992 0.9999999999995047 0.9998417887091804 0.9999999999883915 -2.1281055389313364e-12 -1.5585024761405307e-12 2.1807141598428704e-12 1.7387550944842532e-12 5.739811849456644e-09 -6.653753104580984e-09 0.0 0.0 0.0
2.002 0.9999999999995393 0.9998417887116833 0.9999999999891226 2.8894463829003506e-13 -1.935490315245458e-12 2.0584357548136385e-12 3.259814006353838e-12 5.717646427727179e-09 -6.790437147554968e-09 0.0 0.0 0.0
2.012 0.9999999999995554 0.9998417887142177 0.9999999999893809 1.9686031281711985e-12 -2.2135880111664367e-12 1.9438334910998272e-12 1.7928178109621884e-12 5.6949453585600445e-09 -6.929780713590776e-09 0.0 0.0 0.0
2.022 0.9999999999995404 0.9998417887167766 0.9999999999889885 1.507999779855741e-12 -2.2167778469285057e-12 1.9015436538880184e-12 -1.5209118671025534e-12 5.671741126961298e-09 -7.071834304549831e-09 0.0 0.0 0.0
2.032 0.9999999999995097 0.9998417887193711 0.9999999999882722 -8.330491322162335e-13 -2.065526880552632e-12 1.9503910280414202e-12 -4.150166105708606e-12 5.6480665761598715e-09 -7.21664945762032e-09 0.0 0.0 0.0
2.042 0.9999999999994892 0.9998417887220218 0.9999999999878207 -3.3503455694725857e-12 -2.0011913088523276e-12 2.049849935885089e-12 -4.092777166668308e-12 5.623951200420727e-09 -7.364278931278871e-09 0.0 0.0 0.0
2.052 0.9999999999994985 0.9998417887247432 0.9999999999880512 -4.165729062817626e-12 -2.1205234355910666e-12 2.1344525613692703e-12 -1.4030062195974992e-12 5.599424005069371e-09 -7.514776230964788e-09 0.0 0.0 0.0
2.062 0.9999999999995324 0.999841788727533 0.9999999999888807 -2.6075921809939856e-12 -2.2969807883747312e-12 2.1545119597513622e-12 1.850368479871579e-12 5.574512426402265e-09 -7.668195866165473e-09 0.0 0.0 0.0
2.072 0.999999999999566 0.9998417887303745 0.9999999999897508 2.8367088843928666e-13 -2.358508656467781e-12 2.0968971116064733e-12 3.1715664202176888e-12 5.54924169808656e-09 -7.824593389587553e-09 0.0 0.0 0.0
2.082 0.9999999999995737 0.9998417887332508 0.9999999999900138 2.4915398332825962e-12 -2.303608455014236e-12 1.980962873331661e-12 1.5447167638797401e-12 5.523636190665066e-09 -7.984025412335402e-09 0.0 0.0 0.0
2.092 0.9999999999995488 0.9998417887361579 0.9999999999894265 2.476043903575052e-12 -2.304719399475309e-12 1.8422534432877457e-12 -1.8021387742463948e-12 5.497717060726879e-09 -8.14655031277444e-09 0.0 0.0 0.0
2.102 0.9999999999995082 0.9998417887391101 0.9999999999883654 3.052661338506025e-13 -2.4831675852493074e-12 1.7222141903903716e-12 -4.340046795507231e-12 5.471505079567865e-09 -8.31222671059361e-09 0.0 0.0 0.0
2.112 0.9999999999994806 0.9998417887421281 0.9999999999875729 -2.3823328192322748e-12 -2.7265459388363167e-12 1.6576061515274028e-12 -4.1544048657557095e-12 5.445019074045826e-09 -8.481114271835025e-09 0.0 0.0 0.0
2.122 0.9999999999994842 0.999841788745227 0.9999999999875995 -3.5846831287790177e-12 -2.7959423942358045e-12 1.6686841838718644e-12 -1.3788175107970623e-12 5.418275040181073e-09 -8.653274339241132e-09 0.0 0.0 0.0
2.132 0.9999999999995143 0.9998417887484051 0.9999999999883812 -2.4342940940235e-12 -2.6207615563740695e-12 1.7430649019151893e-12 1.919162088671983e-12 5.391287540561141e-09 -8.828769269918578e-09 0.0 0.0 0.0
2.142 0.9999999999995479 0.9998417887516466 0.9999999999892929 1.3380427009458162e-13 -2.42287999038727e-12 1.832170865004912e-12 3.297372102192409e-12 5.3640696825451895e-09 -9.007663071758413e-09 0.0 0.0 0.0
2.152 0.9999999999995599 0.9998417887549352 0.9999999999896425 2.0794383072621766e-12 -2.4898576948138655e-12 1.8643148678988226e-12 1.7660569970588173e-12 5.336631796254137e-09 -9.190019403961214e-09 0.0 0.0 0.0
2.162 0.999999999999543 0.9998417887582673 0.9999999999892113 1.8202081847682612e-12 -2.833624871831891e-12 1.7840760527895498e-12 -1.4841971303587495e-12 5.308982717989192e-09 -9.37590491912408e-09 0.0 0.0 0.0
2.172 0.9999999999995113 0.9998417887616549 0.9999999999884059 -5.250777003756122e-13 -3.154752171733118e-12 1.6015461246552032e-12 -4.000018933812531e-12 5.281128743284668e-09 -9.56538664143366e-09 0.0 0.0 0.0
2.182 0.9999999999994914 0.9998417887651178 0.9999999999879113 -3.1915227850196308e-12 -3.1726002943575686e-12 1.4083471180516488e-12 -3.925259104699297e-12 5.253074331694889e-09 -9.758532700550128e-09 0.0 0.0 0.0
2.192 0.9999999999995005 0.9998417887686701 0.9999999999881448 -4.113829538094006e-12 -2.9416503225507354e-12 1.3271780605889609e-12 -1.3868949432994723e-12 5.224821729015848e-09 -9.95541298253939e-09 0.0 0.0 0.0
2.202 0.9999999999995334 0.99984178877231 0.9999999999889388 -2.534975749409788e-12 -2.783328560735947e-12 1.4060822448497498e-12 1.6293141288105674e-12 5.196371667119298e-09 -1.0156098214007735e-08 0.0 0.0 0.0
2.212 0.9999999999995652 0.9998417887760208 0.9999999999896871 3.889176811064674e-13 -2.911180126721558e-12 1.5522854697558884e-12 2.807396285725953e-12 5.167722699060114e-09 -1.0360660719307675e-08 0.0 0.0 0.0
2.222 0.9999999999995709 0.999841788779787 0.9999999999898179 2.4749706111602035e-12 -3.2028114558995315e-12 1.5904563877310968e-12 1.2496745922919341e-12 5.138870940164159e-09 -1.056917383106361e-08 0.0 0.0 0.0
2.232 0.999999999999546 0.9998417887836061 0.9999999999892176 2.200415229578764e-12 -3.3686623429235563e-12 1.4211314425346995e-12 -1.862728134547197e-12 5.109810527801139e-09 -1.0781712399368058e-08 0.0 0.0 0.0
2.242 0.9999999999995072 0.9998417887874931 0.9999999999883036 -1.4293413556823488e-13 -3.3038169984224016e-12 1.1368967612676886e-12 -4.173784666805e-12 5.080533996089661e-09 -1.0998352212612863e-08 0.0 0.0 0.0
2.252 0.9999999999994824 0.9998417887914689 0.9999999999877104 -2.711798223817621e-12 -3.1882434299924338e-12 9.51560153129451e-13 -3.927076620891629e-12 5.051031545777682e-09 -1.1219171154090704e-08 0.0 0.0 0.0
2.262 0.999999999999488 0.9998417887955467 0.9999999999878308 -3.5564492441660363e-12 -3.2394440546934948e-12 9.977328413628673e-13 -1.2810338064599304e-12 5.021291622824663e-09 -1.1444247873449778e-08 0.0 0.0 0.0
2.272 0.9999999999995174 0.9998417887997241 0.9999999999885416 -2.096892204712546e-12 -3.442772577478302e-12 1.1829451138160956e-12 1.8118642185296595e-12 4.991300690254232e-09 -1.1673662853335866e-08 0.0 0.0 0.0
2.282 0.9999999999995475 0.9998417888039864 0.9999999999892971 4.84748011621768e-13 -3.5863536402279848e-12 1.2711972730656488e-12 3.0635125627834903e-12 4.961043003103813e-09 -1.1907497795291094e-08 0.0 0.0 0.0
2.292 0.9999999999995564 0.9998417888083202 0.9999999999895304 2.183376579348002e-12 -3.5389334785286117e-12 1.1194059817259825e-12 1.565794762595277e-12 4.930501735482638e-09 -1.2145834496192572e-08 0.0 0.0 0.0
2.302 0.9999999999995384 0.9998417888127227 0.9999999999890752 1.6908354660951732e-12 -3.422539427604362e-12 8.244882181397231e-13 -1.5266257001428105e-12 4.899657752138861e-09 -1.2388758315844931e-08 0.0 0.0 0.0
2.312 0.9999999999995094 0.9998417888172071 0.9999999999882985 -6.43512464288758e-13 -3.4617093685631437e-12 6.305911119538464e-13 -3.869968586461288e-12 4.868490547202821e-09 -1.2636355014168286e-08 0.0 0.0 0.0
2.322 0.9999999999994917 0.9998417888217926 0.9999999999878281 -3.0894578370024727e-12 -3.701903588996572e-12 6.746078626179238e-13 -3.707038956649711e-12 4.83697678049838e-09 -1.288871188720568e-08 0.0 0.0 0.0
2.332 0.999999999999501 0.9998417888264909 0.9999999999880697 -3.826232510661561e-12 -3.9412685328454036e-12 8.441595342221591e-13 -1.1976116327886712e-12 4.805094026751989e-09 -1.314591738895521e-08 0.0 0.0 0.0
2.342 0.9999999999995303 0.9998417888313001 0.9999999999888787 -2.2936636148115374e-12 -3.9581021268942265e-12 8.993647481190454e-13 1.7157613335760142e-12 4.772816000520017e-09 -1.3408062082797037e-08 0.0 0.0 0.0
2.352 0.9999999999995589 0.9998417888362071 0.9999999999896593 3.8497066509937317e-13 -3.769304424852503e-12 7.205994140809684e-13 2.797972481557839e-12 4.740115788385266e-09 -1.3675237556071086e-08 0.0 0.0 0.0
2.362 0.9999999999995657 0.9998417888411996 0.9999999999898177 2.229770141048724e-12 -3.6185236247706964e-12 4.2694583312598235e-13 1.2220188118768896e-12 4.706965348199274e-09 -1.3947536687994054e-08 0.0 0.0 0.0
2.372 0.9999999999995451 0.9998417888462747 0.9999999999892294 1.879898951622286e-12 -3.716787680363829e-12 2.434330378937344e-13 -1.8156957041329e-12 4.67333538226745e-09 -1.4225054647570622e-08 0.0 0.0 0.0
2.382 0.9999999999995125 0.999841788851446 0.999999999988337 -3.7502006110968603e-13 -4.018302397306111e-12 2.678897424366509e-13 -4.022446343300385e-12 4.6391951739204466e-09 -1.4507887469085113e-08 0.0 0.0 0.0
2.392 0.9999999999994912 0.9998417888567327 0.9999999999878064 -2.802747097736932e-12 -4.27403482025881e-12 3.849511716388309e-13 -3.7521492698822666e-12 4.604512694288378e-09 -1.4796132723603268e-08 0.0 0.0 0.0
2.402 0.9999999999994958 0.9998417888621478 0.9999999999880105 -3.5405296961125988e-12 -4.29019249019553e-12 4.023750118746996e-13 -1.2347249962460297e-12 4.569255746802687e-09 -1.5089890588823473e-08 0.0 0.0 0.0
2.412 0.9999999999995222 0.9998417888676896 0.9999999999887504 -2.0263441344623977e-12 -4.114880813371419e-12 2.485959042049852e-13 1.6226896187631479e-12 4.533390336260424e-09 -1.538926105718451e-08 0.0 0.0 0.0
2.422 0.9999999999995491 0.9998417888733463 0.999999999989427 5.634801846015161e-13 -3.971415824969545e-12 2.6984680873011253e-14 2.68872160154374e-12 4.496882638153216e-09 -1.5694346788106102e-08 0.0 0.0 0.0
2.432 0.9999999999995558 0.9998417888791051 0.9999999999895134 2.2120393788189087e-12 -4.029557431372801e-12 -1.0822449659863604e-13 1.2057287533694698e-12 4.4596970818075745e-09 -1.6005252150994334e-08 0.0 0.0 0.0
2.442 0.9999999999995379 0.9998417888849654 0.9999999999889587 1.6246714567582417e-12 -4.256949159168872e-12 -1.0590877963399302e-13 -1.6609949229643026e-12 4.421798604556918e-09 -1.6322082950105745e-08 0.0 0.0 0.0
2.452 0.9999999999995094 0.9998417888909399 0.9999999999882111 -7.669331912039133e-13 -4.4792667714811134e-12 -4.701510039278471e-14 -3.722552655221651e-12 4.383150613584899e-09 -1.664494618855571e-08 0.0 0.0 0.0
2.462 0.9999999999994931 0.9998417888970461 0.999999999987863 -3.135840035313226e-12 -4.559049173136713e-12 -4.420074538480775e-14 -3.421320550885035e-12 4.343716949801942e-09 -1.6973951193144904e-08 0.0 0.0 0.0
2.472 0.9999999999995018 0.9998417889032978 0.999999999988194 -3.671986574969644e-12 -4.507595780942495e-12 -1.4327779354983795e-13 -9.951079181564753e-13 4.303461416048165e-09 -1.730920863316497e-08 0.0 0.0 0.0
2.482 0.99999999999953 0.999841788909692 0.9999999999889698 -1.970159164124103e-12 -4.4343848061426964e-12 -3.0645462910367575e-13 1.7139601729501469e-12 4.262347007161005e-09 -1.7650831272855954e-08 0.0 0.0 0.0
2.492 0.9999999999995567 0.999841788916217 0.9999999999896211 6.766296705321705e-13 -4.427432692435451e-12 -4.747621303862846e-13 2.6493927656219136e-12 4.22033679438518e-09 -1.7998932735084864e-08 0.0 0.0 0.0
2.502 0.9999999999995617 0.9998417889228611 0.9999999999896704 2.287296471863868e-12 -4.49133849164379e-12 -6.087931594630574e-13 1.0845508743512912e-12 4.177395223955492e-09 -1.835362943636317e-08 0.0 0.0 0.0
2.512 0.9999999999995419 0.9998417889296239 0.9999999999890776 1.7053835771592358e-12 -4.5853692926467e-12 -6.906004290394765e-13 -1.828902683327275e-12 4.133484710336127e-09 -1.8715038711588863e-08 0.0 0.0 0.0
2.522 0.9999999999995102 0.9998417889365191 0.9999999999882598 -5.564023705978388e-13 -4.685572863571858e-12 -7.081908090360993e-13 -3.925368195012298e-12 4.088570422895258e-09 -1.908328029647326e-08 0.0 0.0 0.0
2.532 0.9999999999994896 0.9998417889435643 0.9999999999877855 -2.7563604956935294e-12 -4.789545817220426e-12 -6.707353224194984e-13 -3.645986752130365e-12 4.042616544884658e-09 -1.9458475347083182e-08 0.0 0.0 0.0
2.542 0.9999999999994937 0.9998417889507727 0.9999999999879652 -3.2717083440272667e-12 -4.876407854280225e-12 -6.326283852054585e-13 -1.2011538555149507e-12 3.995587910411464e-09 -1.984074687672721e-08 0.0 0.0 0.0
2.552 0.9999999999995179 0.9998417889581439 0.9999999999886364 -1.8043419401550206e-12 -4.90018787585212e-12 -6.731276962986805e-13 1.5877393815258289e-12 3.9474511827868285e-09 -2.02302195573771e-08 0.0 0.0 0.0
2.562 0.9999999999995438 0.9998417889656677 0.9999999999892938 4.4882660735804607e-13 -4.8445682468287705e-12 -8.300546266670294e-13 2.6567007427436096e-12 3.898172455445504e-09 -2.062702079494742e-08 0.0 0.0 0.0
2.572 0.9999999999995524 0.9998417889733335 0.9999999999894654 1.7431546071662325e-12 -4.776402209930403e-12 -1.0521679478489184e-12 1.2439510651988508e-12 3.847719795226787e-09 -2.1031279371705567e-08 0.0 0.0 0.0
2.582 0.9999999999995393 0.999841788981141 0.9999999999890558 1.1044404527817734e-12 -4.808139199370612e-12 -1.228155870047947e-12 -1.5459445580548275e-12 3.796062690318855e-09 -2.1443125289898352e-08 0.0 0.0 0.0
2.592 0.9999999999995156 0.9998417889891013 0.9999999999884116 -9.66351402565223e-13 -4.9829692007466655e-12 -1.278817253526884e-12 -3.5918063304209747e-12 3.743170205083647e-09 -2.186269180524033e-08 0.0 0.0 0.0
2.602 0.9999999999995005 0.9998417889972316 0.9999999999880552 -2.8986072761698615e-12 -5.206512872598376e-12 -1.2293765514269493e-12 -3.364968826258367e-12 3.689014479660012e-09 -2.229011312135086e-08 0.0 0.0 0.0
2.612 0.9999999999995074 0.9998417890055431 0.9999999999882853 -3.2361526649585246e-12 -5.315401982387111e-12 -1.1860061189427675e-12 -1.0758918939238096e-12 3.6335674234554237e-09 -2.2725525863801935e-08 0.0 0.0 0.0
2.622 0.999999999999531 0.999841789014037 0.9999999999889464 -1.7150258010735819e-12 -5.230871170639549e-12 -1.2375136951493545e-12 1.500469339033498e-12 3.5768044650406438e-09 -2.3169069363746768e-08 0.0 0.0 0.0
2.632 0.9999999999995547 0.9998417890227035 0.9999999999895424 5.519049170873265e-13 -5.053263955182488e-12 -1.3792536456071506e-12 2.3864034879330408e-12 3.5187008130474826e-09 -2.362088392982275e-08 0.0 0.0 0.0
2.642 0.9999999999995596 0.9998417890315335 0.999999999989612 1.9094749019239946e-12 -4.980814634599797e-12 -1.5253700085752792e-12 9.028155620983128e-13 3.459234464629719e-09 -2.4081112681837857e-08 0.0 0.0 0.0
2.652 0.9999999999995416 0.9998417890405267 0.9999999999890828 1.385999428752669e-12 -5.126243848901889e-12 -1.5937801175916248e-12 -1.8242567907807473e-12 3.3983849558523114e-09 -2.4549900505703987e-08 0.0 0.0 0.0
2.662 0.9999999999995128 0.9998417890496946 0.9999999999883301 -5.91927995614072e-13 -5.404486826716894e-12 -1.584379756692648e-12 -3.728238243563958e-12 3.3361341129958174e-09 -2.5027395048361773e-08 0.0 0.0 0.0
2.672 0.9999999999994931 0.9998417890590564 0.9999999999878955 -2.5264819862762476e-12 -5.609348024818099e-12 -1.5743035321075489e-12 -3.3686851909176206e-12 3.272465140130448e-09 -2.5513745632987904e-08 0.0 0.0 0.0
2.682 0.9999999999994962 0.999841789068624 0.9999999999880783 -2.9734869999719582e-12 -5.599651821624352e-12 -1.6436819453555033e-12 -1.0119022818378436e-12 3.207364107722441e-09 -2.600910434682991e-08 0.0 0.0 0.0
2.692 0.9999999999995192 0.9998417890783992 0.9999999999887147 -1.6217816240206686e-12 -5.424407214788749e-12 -1.7996201080408563e-12 1.5813074164233071e-12 3.1408189286301685e-09 -2.6513625415478493e-08 0.0 0.0 0.0
2.702 0.9999999999995441 0.9998417890883724 0.9999999999893083 4.805119002365622e-13 -5.2728477141375676e-12 -1.966276079784426e-12 2.4888114444300612e-12 3.072819842016845e-09 -2.702746450553725e-08 0.0 0.0 0.0
2.712 0.9999999999995524 0.9998417890985353 0.9999999999894117 1.7251958833781061e-12 -5.304685869603566e-12 -2.048677492199289e-12 1.0668654007003886e-12 3.0033587255330462e-09 -2.7550781419087463e-08 0.0 0.0 0.0
2.722 0.9999999999995384 0.9998417891088863 0.9999999999889645 1.1572416748689502e-12 -5.517688253360449e-12 -2.016295907663858e-12 -1.5853896468762677e-12 2.9324310044507457e-09 -2.8083736841576345e-08 0.0 0.0 0.0
2.732 0.9999999999995132 0.999841789119438 0.9999999999883289 -8.085469718913269e-13 -5.762220107512824e-12 -1.9326644864334093e-12 -3.4701208679606605e-12 2.8600343163540413e-09 -2.8626495096271948e-08 0.0 0.0 0.0
2.742 0.9999999999994964 0.9998417891302073 0.9999999999880065 -2.7090075163116294e-12 -5.8762599020717895e-12 -1.9038028805285506e-12 -3.196177968914921e-12 2.7861681925976736e-09 -2.91792223105007e-08 0.0 0.0 0.0
2.752 0.999999999999502 0.9998417891412078 0.9999999999882543 -3.1394857798641705e-12 -5.814110994263477e-12 -1.9884379843209014e-12 -1.0144084303857675e-12 2.7108358141884616e-09 -2.9742087296690092e-08 0.0 0.0 0.0
2.762 0.9999999999995259 0.999841789152442 0.999999999988894 -1.8011766347006482e-12 -5.668988604495062e-12 -2.1506230402877167e-12 1.3901259406529208e-12 2.6340422135486436e-09 -3.031526184973823e-08 0.0 0.0 0.0
2.772 0.999999999999551 0.9998417891639009 0.9999999999894529 2.913999676145023e-13 -5.583956282539482e-12 -2.2937051486740472e-12 2.179863239764174e-12 2.555795220212519e-09 -3.089891999708502e-08 0.0 0.0 0.0
2.782 0.9999999999995582 0.9998417891755745 0.9999999999895184 1.5882511807999977e-12 -5.638335985310597e-12 -2.3461661379663207e-12 7.483370952575413e-13 2.4761059536132734e-09 -3.149323883983792e-08 0.0 0.0 0.0
2.792 0.999999999999542 0.9998417891874635 0.9999999999890411 1.1640429089904787e-12 -5.800958130666116e-12 -2.3199167310908404e-12 -1.8252320098991424e-12 2.3949871639904793e-09 -3.209839833668013e-08 0.0 0.0 0.0
2.802 0.9999999999995135 0.9998417891995799 0.9999999999883655 -6.092893395549968e-13 -5.97177024012612e-12 -2.2897140299718473e-12 -3.594785612588489e-12 2.312455705563714e-09 -3.2714581171800186e-08 0.0 0.0 0.0
2.812 0.9999999999994931 0.9998417892119424 0.9999999999879735 -2.3691253710554586e-12 -6.058621473491719e-12 -2.3187543573097164e-12 -3.214268300428195e-12 2.22853031738348e-09 -3.3341972644411204e-08 0.0 0.0 0.0
2.822 0.9999999999994962 0.9998417892245668 0.9999999999881322 -2.796232312637183e-12 -6.037028522366929e-12 -2.4047583764414525e-12 -9.511875851771435e-13 2.143233023136367e-09 -3.398076126613684e-08 0.0 0.0 0.0
2.832 0.9999999999995198 0.9998417892374543 0.9999999999887073 -1.5939847827547873e-12 -5.954503599856157e-12 -2.4910733194261817e-12 1.5148503363295648e-12 2.0565887250061933e-09 -3.4631138544399806e-08 0.0 0.0 0.0
2.842 0.9999999999995454 0.9998417892505973 0.9999999999892678 3.047651304425637e-13 -5.892617245941671e-12 -2.5242237449405515e-12 2.3580550797580282e-12 1.968624080367457e-09 -3.5293298835797935e-08 0.0 0.0 0.0
2.852 0.9999999999995545 0.9998417892639865 0.9999999999894068 1.4514343017595312e-12 -5.915270484827227e-12 -2.503686103559202e-12 9.750387027105044e-13 1.8793699977958233e-09 -3.596743979145222e-08 0.0 0.0 0.0
2.862 0.9999999999995409 0.9998417892776214 0.99999999998904 9.689882085679904e-13 -6.030572878147751e-12 -2.474233250945759e-12 -1.5681061646793593e-12 1.7888588460699561e-09 -3.66537621674148e-08 0.0 0.0 0.0
2.872 0.9999999999995159 0.9998417892915166 0.9999999999884669 -7.928826203016686e-13 -6.183361328247955e-12 -2.480358313239327e-12 -3.349749916911502e-12 1.6971278245328386e-09 -3.735247013074106e-08 0.0 0.0 0.0
2.882 0.9999999999995 0.9998417893056896 0.9999999999881437 -2.518893180463811e-12 -6.285053678081443e-12 -2.530377280654848e-12 -3.0444303893572713e-12 1.6042143099115247e-09 -3.806377108370444e-08 0.0 0.0 0.0
2.892 0.999999999999506 0.9998417893201552 0.9999999999883368 -2.9087360364582013e-12 -6.276060552547195e-12 -2.598167875568783e-12 -9.205749561659699e-13 1.5101599557042566e-09 -3.878787537014723e-08 0.0 0.0 0.0
2.902 0.9999999999995296 0.9998417893349154 0.9999999999889158 -1.6481521107146643e-12 -6.174659864822957e-12 -2.647388342580844e-12 1.3776832002350207e-12 1.4150090014576541e-09 -3.952499760586445e-08 0.0 0.0 0.0
2.912 0.9999999999995526 0.9998417893499618 0.9999999999894442 3.529063381591489e-13 -6.07428788932437e-12 -2.660809767044224e-12 2.0825250982076317e-12 1.3188080495619009e-09 -4.0275355163475545e-08 0.0 0.0 0.0
2.922 0.9999999999995577 0.9998417893652867 0.9999999999895054 1.633533229248674e-12 -6.076606450253561e-12 -2.6479266118978392e-12 6.45566182256031e-13 1.2216054728568568e-09 -4.103916935936769e-08 0.0 0.0 0.0
2.932 0.9999999999995387 0.9998417893808919 0.9999999999890222 1.2670526864849697e-12 -6.2085134855306095e-12 -2.632008231696888e-12 -1.8529207009925066e-12 1.1234537140106901e-09 -4.181666427518757e-08 0.0 0.0 0.0
2.942 0.9999999999995095 0.999841789396791 0.9999999999883203 -4.525071918209682e-13 -6.390203297223056e-12 -2.63381045423497e-12 -3.5255755053113233e-12 1.0244062048552967e-09 -4.260806908033143e-08 0.0 0.0 0.0
2.952 0.99999999999949 0.999841789413005 0.9999999999878924 -2.238811480157757e-12 -6.494359121926943e-12 -2.6589543039738816e-12 -3.107388841989307e-12 9.245202172161356e-10 -4.3413615722113806e-08 0.0 0.0 0.0
2.962 0.9999999999994937 0.9998417894295482 0.9999999999880308 -2.7808597078053148e-12 -6.455255217199646e-12 -2.69042886639894e-12 -9.05125842180483e-13 8.238544217464302e-10 -4.4233540215873874e-08 0.0 0.0 0.0
2.972 0.9999999999995179 0.9998417894464241 0.9999999999886147 -1.7230467439464551e-12 -6.324132250772873e-12 -2.701990430072428e-12 1.4425045958130349e-12 7.224700717310076e-10 -4.5068082012052574e-08 0.0 0.0 0.0
2.982 0.9999999999995431 0.9998417894636247 0.9999999999892043 7.989197619066379e-14 -6.228406478069336e-12 -2.6760563053796015e-12 2.2038494382136507e-12 6.204298887374571e-10 -4.5917485340438264e-08 0.0 0.0 0.0
2.992 0.9999999999995526 0.999841789481143 0.9999999999893783 1.2223192744276067e-12 -6.261679325434389e-12 -2.6212292227602115e-12 8.508757425612266e-13 5.177990164926121e-10 -4.6781997001337376e-08 0.0 0.0 0.0
3.002 0.9999999999995399 0.9998417894989811 0.9999999999890451 8.172910689173595e-13 -6.407912638826634e-12 -2.572300350279405e-12 -1.561245622220274e-12 4.1464471334757825e-10 -4.766186982755871e-08 0.0 0.0 0.0
3.012 0.9999999999995166 0.9998417895171524 0.9999999999885039 -8.308525237420149e-13 -6.55858983969397e-12 -2.562297626681168e-12 -3.2068820597656888e-12 3.110365700531805e-10 -4.855735931409725e-08 0.0 0.0 0.0
3.022 0.9999999999995025 0.9998417895356765 0.9999999999882055 -2.4627485894387617e-12 -6.60821377241556e-12 -2.59462549741251e-12 -2.871577086704485e-12 2.0704491749093966e-10 -4.9468725543447855e-08 0.0 0.0 0.0
3.032 0.9999999999995092 0.9998417895545688 0.9999999999884043 -2.820490145825074e-12 -6.537163963881505e-12 -2.6364392545277173e-12 -8.561088793615192e-13 1.0274219212276614e-10 -5.039623324171591e-08 0.0 0.0 0.0
3.042 0.9999999999995318 0.9998417895738317 0.9999999999889624 -1.6014409440908346e-12 -6.4190753251036786e-12 -2.648486939954965e-12 1.271038516470138e-12 -1.7973945965490781e-12 -5.134015083194714e-08 0.0 0.0 0.0
3.052 0.9999999999995537 0.9998417895934589 0.9999999999894561 3.1301450060450936e-13 -6.353287863682074e-12 -2.6183593258620613e-12 1.8737500534638105e-12 -1.0649831724899576e-10 -5.230075137968253e-08 0.0 0.0 0.0
3.062 0.9999999999995575 0.9998417896134444 0.9999999999894948 1.5220956362545599e-12 -6.388305864631537e-12 -2.5674364705453713e-12 4.838384604479733e-13 -2.1128448447404066e-10 -5.327831239857842e-08 0.0 0.0 0.0
3.072 0.9999999999995389 0.9998417896337922 0.9999999999890217 1.1549908950504794e-12 -6.496701163772241e-12 -2.5244970259507257e-12 -1.8511769415718564e-12 -3.1607761901721385e-10 -5.427311598918713e-08 0.0 0.0 0.0
3.082 0.9999999999995107 0.9998417896545176 0.9999999999883552 -4.850949673919342e-13 -6.605694184648149e-12 -2.4966112172412717e-12 -3.365568310685052e-12 -4.207987696386837e-10 -5.528544899586964e-08 0.0 0.0 0.0
3.092 0.9999999999994926 0.9998417896756412 0.9999999999879602 -2.1610214832181945e-12 -6.652435574746244e-12 -2.4661239839114282e-12 -2.9081286648662193e-12 -5.25368871708677e-10 -5.631560263931467e-08 0.0 0.0 0.0
3.102 0.9999999999994974 0.9998417896971787 0.9999999999881033 -2.6344288943967527e-12 -6.618017054664789e-12 -2.4139221597242435e-12 -8.055229596119717e-13 -6.297061320615744e-10 -5.7363873117501614e-08 0.0 0.0 0.0
3.112 0.9999999999995197 0.9998417897191336 0.9999999999886594 -1.5870618980843484e-12 -6.5334016189528595e-12 -2.3431286049761577e-12 1.3871466821051861e-12 -7.337292238915648e-10 -5.8430560581811216e-08 0.0 0.0 0.0
3.122 0.999999999999543 0.9998417897415008 0.9999999999892106 1.5499343462463749e-13 -6.4558652982261085e-12 -2.2839429641956324e-12 2.0549831233256632e-12 -8.373573102951245e-10 -5.9515971599950845e-08 0.0 0.0 0.0
3.132 0.99999999999955 0.9998417897642746 0.9999999999893551 1.2540642575910805e-12 -6.438116838845838e-12 -2.2676327413462296e-12 7.300521695594414e-13 -9.40507690915602e-10 -6.062041658633965e-08 0.0 0.0 0.0
3.142 0.9999999999995359 0.99984178978746 0.9999999999890051 8.68891101984168e-13 -6.49418178579628e-12 -2.2929150321489765e-12 -1.5692767085958522e-12 -1.0430977768780025e-09 -6.174421090363875e-08 0.0 0.0 0.0
3.152 0.9999999999995133 0.9998417898110713 0.9999999999884498 -7.196012340503097e-13 -6.58765718128582e-12 -2.3238620079803717e-12 -3.1100131039819244e-12 -1.1450448626275154e-09 -6.288767522065603e-08 0.0 0.0 0.0
3.162 0.9999999999994996 0.9998417898351301 0.9999999999881307 -2.3255308619043893e-12 -6.65063073805691e-12 -2.3103978391953377e-12 -2.751522058022789e-12 -1.24626660744883e-09 -6.405113605480757e-08 0.0 0.0 0.0
3.172 0.9999999999995066 0.9998417898596518 0.9999999999883104 -2.749872356279621e-12 -6.63057500832555e-12 -2.2270009859360126e-12 -7.977909910855466e-13 -1.3466799215536996e-09 -6.523492332475062e-08 0.0 0.0 0.0
3.182 0.9999999999995297 0.9998417898846407 0.9999999999888709 -1.6758299137289968e-12 -6.53394290525496e-12 -2.0935267167084017e-12 1.2416835015681353e-12 -1.4462034562194313e-09 -6.643937378370419e-08 0.0 0.0 0.0
3.192 0.9999999999995519 0.9998417899100924 0.9999999999893993 9.591870582837772e-14 -6.428068491210626e-12 -1.963659145667504e-12 1.7988815109015524e-12 -1.5447545989467142e-09 -6.76648287048351e-08 0.0 0.0 0.0
3.202 0.9999999999995558 0.9998417899360028 0.9999999999894976 1.2506695201103004e-12 -6.390892899025742e-12 -1.8854452591307503e-12 4.3574645491121203e-13 -1.6422527726820884e-09 -6.891163528716503e-08 0.0 0.0 0.0
3.212 0.999999999999539 0.9998417899623778 0.9999999999890834 9.460422535864045e-13 -6.4485962616836895e-12 -1.8715273862847197e-12 -1.8274054796521752e-12 -1.738617071705146e-09 -7.018014565996734e-08 0.0 0.0 0.0
3.222 0.9999999999995132 0.9998417899892339 0.9999999999884539 -5.61473663497838e-13 -6.5501271084127605e-12 -1.8896887674541114e-12 -3.2844089585637455e-12 -1.8337675112531508e-09 -7.147071772623625e-08 0.0 0.0 0.0
3.232 0.9999999999994968 0.9998417900165927 0.9999999999880645 -2.11102784590969e-12 -6.605517338222151e-12 -1.8874057710715265e-12 -2.833491327810523e-12 -1.9276257991881067e-09 -7.27837146130908e-08 0.0 0.0 0.0
3.242 0.9999999999995013 0.9998417900444709 0.999999999988188 -2.515974282522593e-12 -6.557328296752905e-12 -1.832211419990738e-12 -8.044750590684879e-13 -2.0201135071679347e-09 -7.41195057891521e-08 0.0 0.0 0.0
3.252 0.9999999999995224 0.9998417900728739 0.9999999999887095 -1.4645240527000074e-12 -6.4306814068995674e-12 -1.7320296062219375e-12 1.2943538494451596e-12 -2.11115472843948e-09 -7.547846526236758e-08 0.0 0.0 0.0
3.262 0.9999999999995435 0.9998417901017989 0.9999999999892193 2.4059998897428707e-13 -6.312416530241248e-12 -1.6277292437569767e-12 1.9168131545055433e-12 -2.2006738387521134e-09 -7.686097411352747e-08 0.0 0.0 0.0
3.272 0.9999999999995485 0.9998417901312427 0.999999999989328 1.2867396021498099e-12 -6.281074032128604e-12 -1.5564089531184536e-12 6.348751128069194e-13 -2.2885964616084925e-09 -7.826741820406398e-08 0.0 0.0 0.0
3.282 0.9999999999995342 0.9998417901612127 0.9999999999889647 8.486525580482493e-13 -6.344258294419635e-12 -1.5182830768804538e-12 -1.551077283891977e-12 -2.374850687783853e-09 -7.96981897194763e-08 0.0 0.0 0.0
3.292 0.9999999999995125 0.9998417901917258 0.9999999999884275 -7.775044797444992e-13 -6.433535866882354e-12 -1.4826816936300243e-12 -2.9842502448729848e-12 -2.459365694103414e-09 -8.115368735389189e-08 0.0 0.0 0.0
3.302 0.9999999999995006 0.9998417902228041 0.9999999999881515 -2.3881922428654374e-12 -6.4602614541216e-12 -1.4115980599142183e-12 -2.604711122846689e-12 -2.5420725585986215e-09 -8.263431446084204e-08 0.0 0.0 0.0
3.312 0.9999999999995088 0.9998417902544641 0.9999999999883711 -2.7762010861684133e-12 -6.386647075895402e-12 -1.2976765679408651e-12 -7.40554104932764e-13 -2.622903721086611e-09 -8.414048139963668e-08 0.0 0.0 0.0
3.322 0.9999999999995315 0.9998417902867115 0.9999999999889355 -1.6416524870355017e-12 -6.252708958086467e-12 -1.1725833813746134e-12 1.1570123448369897e-12 -2.701794293102794e-09 -8.567260459061882e-08 0.0 0.0 0.0
3.332 0.9999999999995516 0.9998417903195441 0.999999999989424 1.7951642729179838e-13 -6.137537505186835e-12 -1.085029463695284e-12 1.6226973965850164e-12 -2.778681345817146e-09 -8.723110629434813e-08 0.0 0.0 0.0
3.342 0.999999999999554 0.9998417903529602 0.9999999999894611 1.345802430981038e-12 -6.099800237714204e-12 -1.0581710927327952e-12 2.872364563753329e-13 -2.8535040651347328e-09 -8.881641547921969e-08 0.0 0.0 0.0
3.352 0.9999999999995358 0.9998417903869691 0.9999999999890021 1.0172560006349816e-12 -6.138135612387927e-12 -1.0673230003971534e-12 -1.845472678647236e-12 -2.926203017930374e-09 -9.042896722040628e-08 0.0 0.0 0.0
3.362 0.9999999999995095 0.999841790421589 0.9999999999883683 -5.221654736908802e-13 -6.198035891708051e-12 -1.0557150480951136e-12 -3.1614951891051794e-12 -2.9967215241439876e-09 -9.206920296784956e-08 0.0 0.0 0.0
3.372 0.9999999999994943 0.9998417904568442 0.9999999999880084 -2.0946267444128405e-12 -6.212238438038899e-12 -9.760358591496705e-13 -2.6568304711234233e-12 -3.0650065050949405e-09 -9.373757046054041e-08 0.0 0.0 0.0
3.382 0.9999999999995003 0.9998417904927523 0.9999999999881657 -2.525740523660413e-12 -6.147557935015013e-12 -8.295463792565722e-13 -6.939410675097301e-13 -3.1310056500450563e-09 -9.543452427072527e-08 0.0 0.0 0.0
3.392 0.9999999999995218 0.9998417905293207 0.9999999999887056 -1.5263694069019742e-12 -6.024501566594868e-12 -6.671102068563661e-13 1.2726845349787757e-12 -3.1946694567597567e-09 -9.71605253255946e-08 0.0 0.0 0.0
3.402 0.999999999999543 0.9998417905665479 0.9999999999892202 1.0473648129234313e-13 -5.9001440704710895e-12 -5.529053237996634e-13 1.7926198647855752e-12 -3.2559517220760504e-09 -9.89160410664161e-08 0.0 0.0 0.0
3.412 0.9999999999995486 0.9998417906044345 0.9999999999893359 1.101993505399533e-12 -5.8291483417909436e-12 -5.151992781698382e-13 5.067209093130526e-13 -3.3148086144108586e-09 -1.0070154605869564e-07 0.0 0.0 0.0
3.422 0.9999999999995351 0.9998417906429893 0.9999999999889911 6.967584320314329e-13 -5.832502334094962e-12 -5.196313717905387e-13 -1.59153581167819e-12 -3.3711983552699176e-09 -1.0251752125531588e-07 0.0 0.0 0.0
3.432 0.9999999999995145 0.9998417906822324 0.9999999999884754 -8.037719652801924e-13 -5.878334751202964e-12 -4.998342612492164e-13 -2.915261592061443e-12 -3.425082731257108e-09 -1.0436445536683402e-07 0.0 0.0 0.0
3.442 0.9999999999995033 0.9998417907221875 0.9999999999882059 -2.258772071273359e-12 -5.901688936206046e-12 -4.0817757569430887e-13 -2.482804194183129e-12 -3.4764256592750794e-09 -1.0624284235742721e-07 0.0 0.0 0.0
3.452 0.9999999999995108 0.9998417907628719 0.9999999999884072 -2.5582439119019097e-12 -5.846419727657496e-12 -2.549278762675099e-13 -6.532683841065456e-13 -3.525194239259174e-09 -1.0815318493855738e-07 0.0 0.0 0.0
3.462 0.9999999999995318 0.9998417908042949 0.9999999999889391 -1.460560297795169e-12 -5.710421925532503e-12 -1.018045344329058e-13 1.157736757798374e-12 -3.5713574807200693e-09 -1.1009599125819206e-07 0.0 0.0 0.0
3.472 0.9999999999995504 0.9998417908464569 0.9999999999894009 2.28570763965246e-13 -5.552308085411137e-12 -1.3990486314943919e-14 1.5563298336355945e-12 -3.6148883273862118e-09 -1.1207177789293177e-07 0.0 0.0 0.0
3.482 0.9999999999995519 0.9998417908893598 0.9999999999894316 1.2615163231723246e-12 -5.450304389697172e-12 -7.912638854776462e-15 2.2503490398193226e-13 -3.655762207458762e-09 -1.1408106842476592e-07 0.0 0.0 0.0
3.492 0.9999999999995346 0.9998417909330143 0.9999999999889881 8.859564003958483e-13 -5.442985704363777e-12 -3.313029545624323e-14 -1.8411315634668364e-12 -3.693956917582829e-09 -1.1612439317242449e-07 0.0 0.0 0.0
3.502 0.9999999999995108 0.9998417909774429 0.9999999999883772 -5.977112217838113e-13 -5.497116319196917e-12 -1.3167511259653386e-14 -3.0894893280828876e-12 -3.7294535305604024e-09 -1.1820229039389481e-07 0.0 0.0 0.0
3.512 0.9999999999994965 0.9998417910226698 0.9999999999880305 -2.0697232293226904e-12 -5.5279780288304045e-12 9.58513143143825e-14 -2.5817620450544972e-12 -3.762235457536564e-09 -1.2031530508215298e-07 0.0 0.0 0.0
3.522 0.9999999999995022 0.9998417910687152 0.9999999999881837 -2.437662640404989e-12 -5.465756819697469e-12 2.6967941857525283e-13 -6.95055199238061e-13 -3.792290564728347e-09 -1.2246399084944897e-07 0.0 0.0 0.0
3.532 0.9999999999995224 0.9998417911155884 0.999999999988703 -1.4590256029930393e-12 -5.3106609396136085e-12 4.3590134149775113e-13 1.169724705461398e-12 -3.819606870725111e-09 -1.2464890764061073e-07 0.0 0.0 0.0
3.542 0.9999999999995416 0.999841791163292 0.999999999989193 8.624406563767849e-14 -5.135341662883755e-12 5.294617672055472e-13 1.645376087550432e-12 -3.844177189431915e-09 -1.2687062413266014e-07 0.0 0.0 0.0
3.552 0.9999999999995461 0.9998417912118306 0.9999999999892972 9.963952512798313e-13 -5.028870593449453e-12 5.451254691550072e-13 4.199961096019986e-13 -3.8659962453572405e-09 -1.291297160217992e-07 0.0 0.0 0.0
3.562 0.9999999999995342 0.9998417912612156 0.9999999999889683 5.643058189302632e-13 -5.024003663451067e-12 5.368236359747878e-13 -1.5459574902494682e-12 -3.885061519562996e-09 -1.3142676786912932e-07 0.0 0.0 0.0
3.572 0.9999999999995159 0.99984179131147 0.9999999999884925 -8.83429639861372e-13 -5.072006953667005e-12 5.721251495252096e-13 -2.7586823779139068e-12 -3.901374239173772e-09 -1.3376237049400997e-07 0.0 0.0 0.0
3.582 0.9999999999995066 0.9998417913626179 0.9999999999882664 -2.237711466080945e-12 -5.080085540022652e-12 6.745332077889562e-13 -2.322648120345467e-12 -3.914936145666209e-09 -1.3613712496060775e-07 0.0 0.0 0.0
3.592 0.9999999999995142 0.9998417914146795 0.9999999999884844 -2.453350235189975e-12 -4.987256744296101e-12 8.051939131264705e-13 -6.073298391315418e-13 -3.925754227938329e-09 -1.3855163852501928e-07 0.0 0.0 0.0
3.602 0.9999999999995332 0.9998417914676673 0.9999999999889898 -1.3448247990513235e-12 -4.811167501366315e-12 9.013214913822128e-13 1.047535705751761e-12 -3.9338355988617296e-09 -1.410065276153879e-07 0.0 0.0 0.0
3.612 0.9999999999995498 0.9998417915215847 0.9999999999893937 2.733951310732869e-13 -4.6334506859381204e-12 9.308196810795336e-13 1.3569502552776707e-12 -3.939191444443681e-09 -1.4350241691299618e-07 0.0 0.0 0.0
3.622 0.9999999999995502 0.9998417915764379 0.9999999999893742 1.2053592206714248e-12 -4.537197189593902e-12 9.236794233565897e-13 6.703157532845984e-14 -3.941834844436683e-09 -1.4603993925690487e-07 0.0 0.0 0.0
3.632 0.9999999999995335 0.9998417916322416 0.9999999999889212 7.765420136280302e-13 -4.541769851251689e-12 9.441725068628197e-13 -1.854289830065512e-12 -3.941781694958159e-09 -1.4861973599506255e-07 0.0 0.0 0.0
3.642 0.999999999999511 0.9998417916890198 0.9999999999883478 -6.649084542698196e-13 -4.588795689627355e-12 1.0365081894537269e-12 -2.954515712145608e-12 -3.939048928506566e-09 -1.5124245773847854e-07 0.0 0.0 0.0
3.652 0.9999999999994975 0.9998417917467998 0.9999999999880543 -2.0256873011330905e-12 -4.5879319474957605e-12 1.1874683319887143e-12 -2.3942205832412847e-12 -3.933657208087203e-09 -1.5390876297656571e-07 0.0 0.0 0.0
3.662 0.9999999999995033 0.9998417918056036 0.9999999999882342 -2.2988714341883286e-12 -4.48491305981587e-12 1.3378554883739958e-12 -5.785557763337224e-13 -3.925628303707738e-09 -1.566193195342349e-07 0.0 0.0 0.0
3.672 0.9999999999995222 0.9998417918654448 0.9999999999887336 -1.3191443161259955e-12 -4.299795317078253e-12 1.4262467294922911e-12 1.1507761647129722e-12 -3.914986970127014e-09 -1.5937480397949583e-07 0.0 0.0 0.0
3.682 0.9999999999995409 0.9998417919263295 0.9999999999891763 1.2821025668615386e-13 -4.112593598200821e-12 1.4351150307273562e-12 1.5250858348262541e-12 -3.9017596911959e-09 -1.6217590202708996e-07 0.0 0.0 0.0
3.692 0.9999999999995448 0.999841791988265 0.9999999999892456 9.189110470021088e-13 -4.003316694465328e-12 1.3977824919214972e-12 2.9689098061431283e-13 -3.885974284667998e-09 -1.6502330863137017e-07 0.0 0.0 0.0
3.702 0.9999999999995332 0.9998417920512679 0.9999999999889175 4.4281677056811863e-13 -3.9951492001522484e-12 1.3738886591625087e-12 -1.5843373422095441e-12 -3.867661675663746e-09 -1.679177281419643e-07 0.0 0.0 0.0
3.712 0.9999999999995153 0.9998417921153626 0.9999999999884712 -9.415048674248172e-13 -4.035514861508034e-12 1.4062890260360784e-12 -2.6973497371630926e-12 -3.846852852453464e-09 -1.7085987421387484e-07 0.0 0.0 0.0
3.722 0.9999999999995066 0.9998417921805774 0.9999999999882706 -2.1851167764625123e-12 -4.0364214139225e-12 1.498952359232655e-12 -2.2209995754350446e-12 -3.823582373492613e-09 -1.738504693807649e-07 0.0 0.0 0.0
3.732 0.9999999999995143 0.9998417922469361 0.9999999999884881 -2.3439219596055483e-12 -3.936501183068897e-12 1.6211441304382788e-12 -5.455534335371584e-13 -3.797884567283088e-09 -1.7689024676939617e-07 0.0 0.0 0.0
3.742 0.9999999999995335 0.9998417923144529 0.999999999988973 -1.2884804997715003e-12 -3.7487804924572716e-12 1.7282640402953689e-12 1.0335464590951535e-12 -3.769796773141298e-09 -1.79979948950628e-07 0.0 0.0 0.0
3.752 0.9999999999995492 0.9998417923831371 0.9999999999893647 2.082160432515898e-13 -3.5545538094231787e-12 1.7910580149994142e-12 1.3001376258321687e-12 -3.739358378217619e-09 -1.831203284277476e-07 0.0 0.0 0.0
3.762 0.9999999999995504 0.999841792452998 0.9999999999893624 1.054067987992922e-12 -3.4403417651546173e-12 1.8074880241998499e-12 3.586351853052009e-14 -3.7066076299010885e-09 -1.8631214744448137e-07 0.0 0.0 0.0
3.772 0.9999999999995346 0.9998417925240539 0.9999999999889503 6.534505255511993e-13 -3.4358710790524723e-12 1.8045379318331075e-12 -1.817130412843487e-12 -3.6715856573532547e-09 -1.8955617914521456e-07 0.0 0.0 0.0
3.782 0.9999999999995126 0.9998417925963323 0.9999999999884126 -6.605708294766911e-13 -3.4853243072923637e-12 1.8160635828654576e-12 -2.869664212563244e-12 -3.6343345418918524e-09 -1.9285320599180085e-07 0.0 0.0 0.0
3.792 0.9999999999994996 0.9998417926698635 0.9999999999881211 -1.891264028189882e-12 -3.4884219937032057e-12 1.860531868164433e-12 -2.3325883422758728e-12 -3.5948977297764988e-09 -1.9620402209067054e-07 0.0 0.0 0.0
3.802 0.9999999999995043 0.9998417927446737 0.999999999988265 -2.1353744767365003e-12 -3.3776685161744817e-12 1.925833525666956e-12 -6.050140826033933e-13 -3.553318799521668e-09 -1.9960943071552e-07 0.0 0.0 0.0
3.812 0.999999999999522 0.9998417928207802 0.9999999999887151 -1.2538436828885056e-12 -3.1739009592380454e-12 1.9800318844033398e-12 1.033071913086232e-12 -3.509642689823419e-09 -2.0307024688129072e-07 0.0 0.0 0.0
3.822 0.9999999999995393 0.999841792898194 0.9999999999891276 3.846480789757997e-14 -2.9720161851602998e-12 1.9987227388203266e-12 1.3846973919075096e-12 -3.463915909506028e-09 -2.0658729665338315e-07 0.0 0.0 0.0
3.832 0.9999999999995438 0.9998417929769274 0.9999999999892055 7.306527461025593e-13 -2.8673985995730388e-12 1.9874724579577348e-12 2.2954352797864453e-13 -3.4161842670298805e-09 -2.1016141620808714e-07 0.0 0.0 0.0
3.842 0.9999999999995334 0.9998417930570003 0.9999999999889194 2.852484444913569e-13 -2.876368819728659e-12 1.9820941801923537e-12 -1.5261379832131404e-12 -3.3664951857918834e-09 -2.1379345346478033e-07 0.0 0.0 0.0
3.852 0.9999999999995174 0.9998417931384403 0.9999999999885211 -9.600505248601397e-13 -2.9262113688862733e-12 2.0165908793967546e-12 -2.547155216455168e-12 -3.3148968483387025e-09 -2.1748426756506138e-07 0.0 0.0 0.0
3.862 0.9999999999995094 0.9998417932212805 0.9999999999883452 -2.054616442101206e-12 -2.911238703037581e-12 2.094758182525394e-12 -2.080058175770864e-12 -3.2614367799181844e-09 -2.212347295003764e-07 0.0 0.0 0.0
3.872 0.999999999999516 0.999841793305547 0.999999999988548 -2.1579036633180235e-12 -2.779489363865112e-12 2.18142791254064e-12 -5.149497032164362e-13 -3.20616410800393e-09 -2.25045720718802e-07 0.0 0.0 0.0
3.882 0.9999999999995335 0.9998417933912599 0.9999999999889878 -1.173519574209719e-12 -2.575377291013832e-12 2.2321435462699646e-12 9.24701228716032e-13 -3.14912773471692e-09 -2.2891813613537598e-07 0.0 0.0 0.0
3.892 0.9999999999995479 0.9998417934784326 0.9999999999893324 1.8236721159059758e-13 -2.3988560365785296e-12 2.2235028987661907e-12 1.1185814017545513e-12 -3.09037712973241e-09 -2.3285288130649283e-07 0.0 0.0 0.0
3.902 0.9999999999995483 0.9998417935670806 0.9999999999893091 9.218690452440365e-13 -2.3239433292653065e-12 2.173860840690436e-12 -9.98487802025233e-14 -3.0299608712932565e-09 -2.368508747257258e-07 0.0 0.0 0.0
3.912 0.999999999999533 0.9998417936572261 0.9999999999889136 5.228900468945817e-13 -2.342919602919828e-12 2.126282531053389e-12 -1.8197504268285228e-12 -2.9679294670744305e-09 -2.409130465747636e-07 0.0 0.0 0.0
3.922 0.9999999999995123 0.9998417937489004 0.9999999999884139 -6.909355162484006e-13 -2.3732866430920135e-12 2.1174033534212022e-12 -2.744028757951869e-12 -2.904331572265394e-09 -2.4504034002371183e-07 0.0 0.0 0.0
3.932 0.9999999999995003 0.9998417938421387 0.9999999999881527 -1.8065415353034334e-12 -2.330224547496212e-12 2.1519931130591807e-12 -2.169189280285106e-12 -2.8392171192358175e-09 -2.492337105703407e-07 0.0 0.0 0.0
3.942 0.9999999999995051 0.9998417939369713 0.9999999999882975 -2.0105118371587766e-12 -2.1896075826543956e-12 2.2058457988405585e-12 -5.130620946888189e-13 -2.7726349323719764e-09 -2.5349412631651e-07 0.0 0.0 0.0
3.952 0.9999999999995226 0.9998417940334198 0.9999999999887227 -1.1878897708471656e-12 -2.002276611639187e-12 2.246240158193398e-12 1.0024915807768333e-12 -2.7046352992230214e-09 -2.5782256855533017e-07 0.0 0.0 0.0
3.962 0.9999999999995397 0.9998417941315013 0.9999999999891072 4.441563764675371e-15 -1.853357957725011e-12 2.2544276533345238e-12 1.2699176528893958e-12 -2.635266568645536e-09 -2.622200313928511e-07 0.0 0.0 0.0
3.972 0.9999999999995437 0.9998417942312323 0.9999999999891764 6.452965401906854e-13 -1.794171731018241e-12 2.2337517949500237e-12 1.2255482410126269e-13 -2.5645775642849082e-09 -2.666875228123523e-07 0.0 0.0 0.0
3.982 0.9999999999995325 0.999841794332638 0.9999999999889023 2.413375639192865e-13 -1.808119219794225e-12 2.2050962160591803e-12 -1.552313437048156e-12 -2.4926164775021714e-09 -2.712260645573028e-07 0.0 0.0 0.0
3.992 0.9999999999995163 0.9998417944357515 0.9999999999885193 -9.091741190548435e-13 -1.827063815426071e-12 2.1905977827492658e-12 -2.4890436911490687e-12 -2.4194316523258324e-09 -2.758366911375375e-07 0.0 0.0 0.0
4.002 0.9999999999995081 0.9998417945406103 0.9999999999883429 -1.9451433091190303e-12 -1.7807873352870037e-12 2.200156869525143e-12 -1.995920881910969e-12 -2.3450710738359426e-09 -2.8052045069987767e-07 0.0 0.0 0.0
4.012 0.999999999999515 0.9998417946472464 0.9999999999885303 -2.0889946863735665e-12 -1.6474921761312033e-12 2.2241659888202177e-12 -4.692583075961363e-13 -2.269581495741747e-09 -2.8527840663329044e-07 0.0 0.0 0.0
4.022 0.9999999999995328 0.999841794755685 0.9999999999889597 -1.2216689481762766e-12 -1.4690575350041564e-12 2.2390007914738695e-12 9.129278212107084e-13 -2.1930100037014654e-09 -2.9011163621425365e-07 0.0 0.0 0.0
4.032 0.9999999999995485 0.9998417948659446 0.9999999999893174 3.322507609699703e-14 -1.3196288055497323e-12 2.2216137874419714e-12 1.0843379649601004e-12 -2.1154027602845305e-09 -2.950212295908214e-07 0.0 0.0 0.0
4.042 0.9999999999995496 0.9998417949780456 0.9999999999893306 7.744767582720649e-13 -1.2512847381415254e-12 2.1673935932434326e-12 -1.0461529596187078e-13 -2.0368055801213233e-09 -3.0000829378222815e-07 0.0 0.0 0.0
4.052 0.9999999999995348 0.999841795092017 0.9999999999889705 4.864753622220834e-13 -1.260002459242385e-12 2.095263718896668e-12 -1.775576256232384e-12 -1.9572632203094505e-09 -3.0507394878045287e-07 0.0 0.0 0.0
4.062 0.9999999999995139 0.9998417952078943 0.9999999999884776 -5.898353035233128e-13 -1.285843248743854e-12 2.0404419876151466e-12 -2.681992829582622e-12 -1.8768199457880986e-09 -3.1021933047306953e-07 0.0 0.0 0.0
4.072 0.9999999999995016 0.9998417953257183 0.9999999999881883 -1.645695815644648e-12 -1.2569142989857512e-12 2.0316684899899674e-12 -2.1455862749808297e-12 -1.795520744592786e-09 -3.154455897048325e-07 0.0 0.0 0.0
4.082 0.9999999999995056 0.999841795445525 0.9999999999882899 -1.91089239310489e-12 -1.143641642138924e-12 2.066036966109449e-12 -5.632006727671724e-13 -1.7134084056777198e-09 -3.207538921077105e-07 0.0 0.0 0.0
4.092 0.9999999999995222 0.9998417955673433 0.999999999988686 -1.2223461093092484e-12 -9.782650962807605e-13 2.1107591521163078e-12 8.955089282659428e-13 -1.6305249912983017e-09 -3.261454200262362e-07 0.0 0.0 0.0
4.102 0.9999999999995387 0.999841795691195 0.9999999999890742 -1.365933163282347e-13 -8.329356442725144e-13 2.124049716435987e-12 1.1683893740788787e-12 -1.5469130345675867e-09 -3.316213704407654e-07 0.0 0.0 0.0
4.112 0.999999999999543 0.9998417958171036 0.9999999999891725 4.974336360871795e-13 -7.623117433059678e-13 2.0829074348808806e-12 9.210144491598721e-14 -1.462614010049465e-09 -3.3718295647349203e-07 0.0 0.0 0.0
4.122 0.999999999999533 0.9998417959451003 0.9999999999889333 1.815884873543348e-13 -7.633136477591881e-13 2.0025367213941373e-12 -1.4868503863472322e-12 -1.377668150897434e-09 -3.4283140708182606e-07 0.0 0.0 0.0
4.132 0.9999999999995174 0.9998417960752237 0.9999999999885703 -8.557257291140421e-13 -7.778938855315758e-13 1.921388210500625e-12 -2.3627367812940733e-12 -1.292115319522513e-09 -3.4856796874057344e-07 0.0 0.0 0.0
4.142 0.9999999999995098 0.9998417962075173 0.9999999999883916 -1.8299335035951346e-12 -7.411235420180759e-13 1.8733481652485298e-12 -1.886553241503823e-12 -1.205995694931402e-09 -3.543939029723287e-07 0.0 0.0 0.0
4.152 0.9999999999995169 0.9998417963420189 0.9999999999885614 -1.9916109359315864e-12 -6.30443135232135e-13 1.860639432010284e-12 -4.5056543917629157e-13 -1.1193473199539185e-09 -3.60310488773138e-07 0.0 0.0 0.0
4.162 0.9999999999995338 0.9998417964787605 0.9999999999889654 -1.1926164877599066e-12 -4.820109693602776e-13 1.857121396952784e-12 8.199089006303206e-13 -1.0322081400804943e-09 -3.6631902137321707e-07 0.0 0.0 0.0
4.172 0.9999999999995479 0.9998417966177674 0.9999999999892993 -1.799397275343711e-15 -3.5858075666316794e-13 1.8306569968500975e-12 9.285078347891078e-13 -9.446157272099014e-10 -3.724208132796198e-07 0.0 0.0 0.0
4.182 0.9999999999995485 0.999841796759066 0.9999999999892967 7.169815380321612e-13 -3.0145986519179327e-13 1.7687379068862976e-12 -2.3242797040891707e-13 -8.566063027296878e-10 -3.786171952379867e-07 0.0 0.0 0.0
4.192 0.9999999999995332 0.9998417969026926 0.9999999999889337 4.4786321485727765e-13 -3.0088691656683427e-13 1.6909809929373909e-12 -1.79928618784536e-12 -7.682157120480497e-10 -3.84909514307106e-07 0.0 0.0 0.0
4.202 0.9999999999995128 0.9998417970486901 0.9999999999884528 -5.924662560237672e-13 -3.0627896510628697e-13 1.633258893816644e-12 -2.5908694291226184e-12 -6.794800622941652e-10 -3.912991355459314e-07 0.0 0.0 0.0
4.212 0.9999999999995018 0.9998417971971061 0.9999999999881861 -1.6227980373208613e-12 -2.6570610201787424e-13 1.619155760279403e-12 -2.0021140049930832e-12 -5.904339997340813e-10 -3.97787441576702e-07 0.0 0.0 0.0
4.222 0.9999999999995067 0.9998417973479825 0.9999999999883081 -1.8836026069299496e-12 -1.6354174403735976e-13 1.6394628089734503e-12 -4.595642083200473e-13 -5.011117517275505e-10 -4.0437583337305914e-07 0.0 0.0 0.0
4.232 0.9999999999995235 0.9998417975013549 0.9999999999887127 -1.203912002837512e-12 -2.853765737219738e-14 1.6553089639059937e-12 9.00605899482893e-13 -4.1154689096437833e-10 -4.1106573049178157e-07 0.0 0.0 0.0
4.242 0.999999999999539 0.999841797657252 0.9999999999890916 -1.2350928819819187e-13 8.88581253535751e-14 1.6241091810321108e-12 1.08710391202515e-12 -3.217726611590286e-10 -4.178585706408798e-07 0.0 0.0 0.0
4.252 0.9999999999995425 0.9998417978157047 0.9999999999891703 5.169445785751451e-13 1.5326354703141854e-13 1.5285597916752773e-12 -6.201203964458168e-15 -2.3182173650987894e-10 -4.247558094405587e-07 0.0 0.0 0.0
4.262 0.9999999999995314 0.9998417979767519 0.9999999999889103 2.1359609026682866e-13 1.6744990499477423e-13 1.3931540244821016e-12 -1.5312291158621887e-12 -1.4172588061072765e-10 -4.3175892239560875e-07 0.0 0.0 0.0
4.272 0.9999999999995159 0.9998417981404398 0.9999999999885348 -8.217127842961826e-13 1.6758941745082032e-13 1.2694940071849582e-12 -2.332821583824931e-12 -5.151706649263904e-11 -4.388694038991947e-07 0.0 0.0 0.0
4.282 0.9999999999995085 0.9998417983068204 0.999999999988355 -1.8186398745558932e-12 2.0020496953697282e-13 1.205418180318469e-12 -1.8188771844563986e-12 3.877372361497355e-11 -4.460887665485995e-07 0.0 0.0 0.0
4.292 0.9999999999995167 0.9998417984759377 0.9999999999885337 -2.0239382072051132e-12 2.8974586379017506e-13 1.211138100224175e-12 -4.010721503764278e-13 1.2911544470103412e-10 -4.534185441470934e-07 0.0 0.0 0.0
4.302 0.9999999999995346 0.9998417986478306 0.999999999988955 -1.265926710862611e-12 4.186810548427212e-13 1.2496952285224443e-12 8.233296065193906e-13 2.1947772158352802e-10 -4.6086028860456113e-07 0.0 0.0 0.0
4.312 0.9999999999995489 0.9998417988225331 0.9999999999893106 -8.411194875660865e-14 5.408387298147423e-13 1.2622515918675366e-12 9.056400969285566e-13 3.098312029729346e-10 -4.684155723310759e-07 0.0 0.0 0.0
4.322 0.9999999999995491 0.9998417990000795 0.9999999999893279 6.705777615338115e-13 6.117834378702799e-13 1.2090725216888482e-12 -2.3694083888197816e-13 4.001454092616455e-10 -4.760859877137271e-07 0.0 0.0 0.0
4.332 0.9999999999995342 0.9998417991805129 0.9999999999889769 4.660557477408204e-13 6.223969553564177e-13 1.0980878399926952e-12 -1.7593307511568423e-12 4.903917644734438e-10 -4.838731477277856e-07 0.0 0.0 0.0
4.342 0.9999999999995139 0.999841799363886 0.9999999999884956 -5.204204430591632e-13 6.096378223720183e-13 9.80055639979884e-13 -2.526726656239069e-12 5.805413758111753e-10 -4.917786851866716e-07 0.0 0.0 0.0
4.352 0.9999999999995026 0.9998417995502528 0.9999999999882155 -1.5407921937752191e-12 6.299529266214616e-13 9.054382591831611e-13 -1.966397604325688e-12 6.70565504974552e-10 -4.99804254060867e-07 0.0 0.0 0.0
4.362 0.9999999999995075 0.9998417997396646 0.9999999999883187 -1.8413170627919737e-12 7.195112626421654e-13 8.870494855741099e-13 -4.951278822342564e-13 7.604357931271761e-10 -5.079515282447365e-07 0.0 0.0 0.0
4.372 0.9999999999995235 0.9998417999321638 0.9999999999887054 -1.2259751773385511e-12 8.629165047055043e-13 8.877270365809149e-13 7.996441040929482e-13 8.501236666112217e-10 -5.162222042755124e-07 0.0 0.0 0.0
4.382 0.9999999999995386 0.9998418001277891 0.9999999999890761 -1.9736844578075032e-13 1.0032186641933848e-12 8.533939928949165e-13 9.781213594239858e-13 9.396012462254648e-10 -5.246179991653011e-07 0.0 0.0 0.0
4.392 0.9999999999995416 0.9998418003265798 0.999999999989158 4.3068243068113615e-13 1.0831695261950286e-12 7.585687573179366e-13 -5.3330525650487115e-14 1.02884120299698e-09 -5.331406506666427e-07 0.0 0.0 0.0
4.402 0.9999999999995312 0.9998418005285837 0.9999999999889123 1.5602847032763035e-13 1.0920997335599162e-12 6.30739663844847e-13 -1.4822714335967414e-12 1.1178156534619184e-09 -5.417919192502088e-07 0.0 0.0 0.0
4.412 0.9999999999995173 0.999841800733856 0.9999999999885572 -8.273590988745187e-13 1.0720404073038842e-12 5.310905225722215e-13 -2.216467633542207e-12 1.2064970115616134e-09 -5.505735871894353e-07 0.0 0.0 0.0
4.422 0.9999999999995108 0.9998418009424556 0.9999999999883951 -1.772295035503972e-12 1.0865999411405182e-12 5.049888338787038e-13 -1.710357689378969e-12 1.2948586657103707e-09 -5.594874580983047e-07 0.0 0.0 0.0
4.432 0.9999999999995187 0.999841801154436 0.9999999999885768 -1.9456084741626575e-12 1.1723779343873875e-12 5.428423324065242e-13 -3.746832689870101e-13 1.3828732513492118e-09 -5.685353587247711e-07 0.0 0.0 0.0
4.442 0.9999999999995355 0.9998418013698452 0.999999999988982 -1.1886927302178856e-12 1.311810894037639e-12 5.839942198147447e-13 7.456809627549973e-13 1.4705137773127321e-09 -5.777191375449434e-07 0.0 0.0 0.0
4.452 0.9999999999995479 0.9998418015887254 0.9999999999893069 -4.210885578401505e-14 1.4489722627836912e-12 5.594291208425128e-13 7.689681597185085e-13 1.5577536549079267e-09 -5.870406668568795e-07 0.0 0.0 0.0
4.462 0.9999999999995468 0.9998418018111227 0.9999999999892958 6.571398597962136e-13 1.5322182898679603e-12 4.422510973911009e-13 -3.4871050652322014e-13 1.6445656413756157e-09 -5.965018407471752e-07 0.0 0.0 0.0
4.472 0.9999999999995315 0.9998418020370894 0.9999999999889356 4.0626529740320234e-13 1.5542842643355798e-12 2.7140985000785566e-13 -1.7786381949673434e-12 1.7309231485809243e-09 -6.06104577444598e-07 0.0 0.0 0.0
4.482 0.9999999999995126 0.9998418022666872 0.9999999999884696 -5.901692408231273e-13 1.5528985616949194e-12 1.2681765053626014e-13 -2.447061643774185e-12 1.8168000132109187e-09 -6.158508175135012e-07 0.0 0.0 0.0
4.492 0.9999999999995031 0.9998418024999791 0.9999999999882199 -1.5764774972457363e-12 1.5809616319354606e-12 6.958915103833161e-14 -1.8446032114285247e-12 1.9021692966311205e-09 -6.257425260308304e-07 0.0 0.0 0.0
4.502 0.9999999999995092 0.9998418027370258 0.9999999999883457 -1.819494457732418e-12 1.6669848945761778e-12 9.843225466545264e-14 -4.1023929264171033e-13 1.9870050359521168e-09 -6.357816909359965e-07 0.0 0.0 0.0
4.512 0.9999999999995248 0.9998418029778794 0.9999999999887343 -1.160091168641383e-12 1.7955700501248502e-12 1.5071077586056785e-13 7.995159781326028e-13 2.0712804996461624e-09 -6.459703253220922e-07 0.0 0.0 0.0
4.522 0.9999999999995387 0.9998418032225879 0.999999999989085 -1.2766232106367528e-13 1.922423324039627e-12 1.5146513374770435e-13 9.064894150527252e-13 2.154969314586663e-09 -6.56310465384349e-07 0.0 0.0 0.0
4.532 0.9999999999995403 0.9998418034712016 0.9999999999891408 4.67892019104472e-13 2.004616899524423e-12 6.835761234690632e-14 -1.3657960383221123e-13 2.238045936148695e-09 -6.668041722810083e-07 0.0 0.0 0.0
4.542 0.9999999999995293 0.9998418037237787 0.9999999999888795 1.5300442338915157e-13 2.0338517516010295e-12 -6.475127132273954e-14 -1.5180218416171807e-12 2.320483641968397e-09 -6.774535318906138e-07 0.0 0.0 0.0
4.552 0.999999999999515 0.9998418039803851 0.9999999999885264 -8.499231210457833e-13 2.041120446059666e-12 -1.7497687276635783e-13 -2.1865764727931723e-12 2.4022565375594216e-09 -6.882606550827749e-07 0.0 0.0 0.0
4.562 0.9999999999995098 0.9998418042410897 0.9999999999883786 -1.7891798126321738e-12 2.0746931868128174e-12 -2.1006220329293864e-13 -1.6459522791464754e-12 2.4833394598920123e-09 -6.992276772754131e-07 0.0 0.0 0.0
4.572 0.9999999999995183 0.9998418045059563 0.9999999999885768 -1.952755593841295e-12 2.165343438142776e-12 -1.8055360246833374e-13 -3.24820673780675e-13 2.5637053194625608e-09 -7.103567597797341e-07 0.0 0.0 0.0
4.582 0.9999999999995348 0.9998418047750435 0.9999999999889929 -1.2027677165565228e-12 2.3047944612850325e-12 -1.5090575794459337e-13 7.526639137560455e-13 2.6433295151933864e-09 -7.216500893159311e-07 0.0 0.0 0.0
4.592 0.9999999999995475 0.9998418050484038 0.9999999999893238 -7.942352773142156e-14 2.446309444828536e-12 -1.8931963186198464e-13 7.475563843129014e-13 2.7221866117465874e-09 -7.331098778424282e-07 0.0 0.0 0.0
4.602 0.9999999999995465 0.9998418053260941 0.9999999999893171 6.052480608026696e-13 2.5396802510959756e-12 -3.1108329030821174e-13 -3.5937335710490856e-13 2.8002505710718643e-09 -7.447383647183532e-07 0.0 0.0 0.0
4.612 0.999999999999532 0.9998418056081786 0.9999999999889623 3.7249795292850523e-13 2.5677159505449617e-12 -4.62835876158446e-13 -1.7527205149015357e-12 2.8774972438998027e-09 -7.565378142150811e-07 0.0 0.0 0.0
4.622 0.9999999999995138 0.9998418058947296 0.9999999999884999 -5.740746741607397e-13 2.5628750525647252e-12 -5.636618694441226e-13 -2.3964573650082767e-12 2.953900462816091e-09 -7.685105172792197e-07 0.0 0.0 0.0
4.632 0.9999999999995046 0.9998418061858214 0.9999999999882467 -1.5105624626606675e-12 2.585304810860773e-12 -5.683037353882269e-13 -1.8124567726122053e-12 3.0294362858528444e-09 -7.806587917606505e-07 0.0 0.0 0.0
4.642 0.9999999999995097 0.9998418064815249 0.9999999999883611 -1.743842853332928e-12 2.677059487146125e-12 -5.020323377989044e-13 -4.3723420075625245e-13 3.1040803422574964e-09 -7.929849825195316e-07 0.0 0.0 0.0
4.652 0.9999999999995243 0.9998418067819043 0.9999999999887316 -1.1312360053245402e-12 2.8298789092202158e-12 -4.402720582193586e-13 7.122517227796551e-13 3.1778076026346698e-09 -8.054914615676546e-07 0.0 0.0 0.0
4.662 0.9999999999995371 0.9998418070870194 0.9999999999890682 -1.7705528502770393e-13 2.987999595530858e-12 -4.525943383031781e-13 8.042229660501163e-13 3.2505948817147192e-09 -8.181806285993959e-07 0.0 0.0 0.0
4.672 0.9999999999995387 0.9998418073969335 0.9999999999891237 3.6079910676125005e-13 3.0906186906188393e-12 -5.487770032290137e-13 -1.8884507550738436e-13 3.3224177166168077e-09 -8.310549101325588e-07 0.0 0.0 0.0
4.682 0.9999999999995287 0.9998418077117166 0.999999999988879 5.1869262676381966e-14 3.1191641332836805e-12 -6.755944552303455e-13 -1.481223595864658e-12 3.3932531157049853e-09 -8.441167612555196e-07 0.0 0.0 0.0
4.692 0.999999999999516 0.9998418080314458 0.9999999999885517 -8.797886748034201e-13 3.1122683078061728e-12 -7.610875059169264e-13 -2.0788509064412598e-12 3.463078318707514e-09 -8.573686651861022e-07 0.0 0.0 0.0
4.702 0.9999999999995118 0.9998418083562013 0.9999999999884246 -1.7262919637351457e-12 3.1383653740087507e-12 -7.682495698727931e-13 -1.5363120921151972e-12 3.531870767271211e-09 -8.708131330646221e-07 0.0 0.0 0.0
4.712 0.9999999999995198 0.9998418086860592 0.9999999999886218 -1.8351640200865814e-12 3.2396581829003092e-12 -7.25268070093801e-13 -2.8814719868680124e-13 3.5996080632970085e-09 -8.844527052211491e-07 0.0 0.0 0.0
4.722 0.9999999999995356 0.9998418090210899 0.9999999999890122 -1.103813896345298e-12 3.4020659552773218e-12 -6.99595265639512e-13 6.862777175490144e-13 3.6662688057178012e-09 -8.982899505602746e-07 0.0 0.0 0.0
4.732 0.9999999999995468 0.9998418093613601 0.9999999999893051 -5.745918976109374e-14 3.5635293276638603e-12 -7.415285147719993e-13 6.150896890224798e-13 3.731831269843714e-09 -9.123274672561903e-07 0.0 0.0 0.0
4.742 0.9999999999995451 0.9998418097069393 0.9999999999892696 5.438366652690937e-13 3.664383560271876e-12 -8.452258564896783e-13 -4.774795955504778e-13 3.7962752952786175e-09 -9.265678829149928e-07 0.0 0.0 0.0
4.752 0.9999999999995305 0.9998418100579045 0.999999999988912 2.7526586973353525e-13 3.691361752199777e-12 -9.517238912677715e-13 -1.7863046385693046e-12 3.8595803811474485e-09 -9.410138539910579e-07 0.0 0.0 0.0
4.762 0.9999999999995136 0.9998418104143412 0.9999999999884733 -6.396426301725601e-13 3.687627578570427e-12 -9.939091524941055e-13 -2.3326858619816428e-12 3.921726766100464e-09 -9.556680682178567e-07 0.0 0.0 0.0
4.772 0.9999999999995051 0.9998418107763362 0.9999999999882523 -1.5049031312681275e-12 3.716567792417312e-12 -9.48920888301211e-13 -1.7016941327837576e-12 3.982696180844625e-09 -9.705332430145832e-07 0.0 0.0 0.0
4.782 0.9999999999995105 0.999841811143973 0.9999999999883861 -1.6795051507586939e-12 3.815497111760973e-12 -8.569097423461459e-13 -3.5423085801672944e-13 4.0424698442387085e-09 -9.856121249583005e-07 0.0 0.0 0.0
4.792 0.9999999999995246 0.9998418115173295 0.9999999999887526 -1.0563341511336245e-12 3.9708403823961675e-12 -7.934801417964311e-13 7.205841295754095e-13 4.101029921738345e-09 -1.0009074933211265e-06 0.0 0.0 0.0
4.802 0.9999999999995368 0.9998418118964792 0.9999999999890677 -1.3645006286754882e-13 4.127333228840224e-12 -8.150080423840607e-13 7.484396213371834e-13 4.158359477182062e-09 -1.0164221567270626e-06 0.0 0.0 0.0
4.812 0.9999999999995379 0.9998418122814994 0.9999999999891006 3.5868665948443033e-13 4.232068940222022e-12 -9.188190106970304e-13 -2.5434824455066925e-13 4.214442706114075e-09 -1.0321589561349489e-06 0.0 0.0 0.0
4.822 0.999999999999528 0.9998418126724739 0.9999999999888466 3.2995912572821e-14 4.2727733393473274e-12 -1.0469582932770864e-12 -1.503748226410694e-12 4.269263481841393e-09 -1.048120763053504e-06 0.0 0.0 0.0
4.832 0.9999999999995154 0.9998418130694939 0.9999999999885231 -8.83665816865018e-13 4.2852647637284135e-12 -1.1274581593894304e-12 -2.0478407375906578e-12 4.322807336866855e-09 -1.0643104814660146e-06 0.0 0.0 0.0
4.842 0.9999999999995113 0.9998418134726536 0.9999999999884043 -1.7089642699043445e-12 4.32466485093096e-12 -1.1235066371328562e-12 -1.485190750543333e-12 4.375060922902703e-09 -1.0807310472233526e-06 0.0 0.0 0.0
4.852 0.9999999999995198 0.9998418138820433 0.9999999999886047 -1.82118417756982e-12 4.4242697596814644e-12 -1.055839736127994e-12 -2.6281784465273037e-13 4.4260104036148895e-09 -1.0973854281461512e-06 0.0 0.0 0.0
4.862 0.9999999999995355 0.999841814297748 0.9999999999889929 -1.124628731288787e-12 4.571586089796216e-12 -9.840252328943366e-13 6.688389757936964e-13 4.475643768994601e-09 -1.1142766250525684e-06 0.0 0.0 0.0
4.872 0.9999999999995469 0.9998418147198483 0.9999999999892858 -1.1946408098454642e-13 4.714411363390824e-12 -9.589888520630525e-13 5.807308161076878e-13 4.523949303529763e-09 -1.1314076712515335e-06 0.0 0.0 0.0
4.882 0.9999999999995457 0.9998418151484301 0.9999999999892611 4.728345387144137e-13 4.803603130786248e-12 -9.892037251265558e-13 -4.832748342663739e-13 4.570917312468299e-09 -1.1487816340384104e-06 0.0 0.0 0.0
4.892 0.999999999999532 0.9998418155835842 0.9999999999889242 2.4478915166764067e-13 4.829951233376368e-12 -1.041143640764412e-12 -1.7390827744427096e-12 4.6165380606000665e-09 -1.1664016125727722e-06 0.0 0.0 0.0
4.902 0.9999999999995147 0.9998418160254109 0.9999999999885053 -6.013380020133548e-13 4.834097284316328e-12 -1.0693276795094055e-12 -2.2551110552915053e-12 4.660802576699728e-09 -1.184270741105104e-06 0.0 0.0 0.0
4.912 0.9999999999995063 0.9998418164740125 0.9999999999882893 -1.41686337377276e-12 4.876472088742945e-12 -1.05486082152231e-12 -1.6503249907425515e-12 4.703703164516522e-09 -1.2023921876005386e-06 0.0 0.0 0.0
4.922 0.9999999999995108 0.9998418169294879 0.9999999999884078 -1.5998191653206583e-12 4.98908415886916e-12 -1.0165598533353972e-12 -3.7770512116002204e-13 4.745233362440998e-09 -1.2207691539460634e-06 0.0 0.0 0.0
4.932 0.9999999999995239 0.9998418173919306 0.9999999999887468 -1.0436947663756109e-12 5.152206727848349e-12 -9.94830726151595e-13 6.212305575325398e-13 4.785387893359621e-09 -1.239404877133329e-06 0.0 0.0 0.0
4.942 0.9999999999995359 0.9998418178614304 0.9999999999890388 -2.0819331209886752e-13 5.304404201462505e-12 -1.0169790656267135e-12 6.267927663379056e-13 4.824161904518338e-09 -1.2583026285172374e-06 0.0 0.0 0.0
4.952 0.9999999999995371 0.9998418183380808 0.9999999999890687 2.397459204819788e-13 5.389879965900361e-12 -1.072457385303992e-12 -3.2439529908256e-13 4.8615515726308585e-09 -1.277465714772116e-06 0.0 0.0 0.0
4.962 0.9999999999995279 0.9998418188219815 0.9999999999888329 -6.234420492180453e-14 5.4029542983600334e-12 -1.1202331160100167e-12 -1.4796404010879592e-12 4.897554389870053e-09 -1.2968974786446456e-06 0.0 0.0 0.0
4.972 0.9999999999995164 0.9998418193132401 0.9999999999885387 -8.990929818089882e-13 5.391748422879245e-12 -1.1173900107784521e-12 -1.9481554602744757e-12 4.932168755520012e-09 -1.3166012977613413e-06 0.0 0.0 0.0
4.982 0.999999999999513 0.9998418198119665 0.9999999999884404 -1.6390523272364873e-12 5.421797464310926e-12 -1.0505590513977642e-12 -1.3785083280988377e-12 4.9653940066896826e-09 -1.336580586064162e-06 0.0 0.0 0.0
4.992 0.9999999999995212 0.9998418203182681 0.99999999998864 -1.7143514135827647e-12 5.527751925010491e-12 -9.504784938772872e-13 -2.2181068667827748e-13 4.99723055461066e-09 -1.356838794462284e-06 0.0 0.0 0.0


==> figures/planar_acoustic_pulse/data/grcbc_farfield_reference_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p rho u w+_right w-_right w+_left w-_left we_left we_right e_p e_rho e_u
0.002 1.0002216104938093 1.0000000000070535 1.005305483705527 2.3634680266142734e-10 3.094111349968133e-13 2.0273332174982975e-13 1.442159964960503e-10 -8.492517268807372e-11 -1.0799554604748372e-10 0.0 0.0 0.0
0.012 1.0002216104737645 1.0000000004804792 1.0053054530146488 3.8190219764798986e-10 1.0529479863663201e-11 5.7416427581616054e-12 6.532985174386315e-11 -1.1635543014909611e-10 -1.354693570453829e-10 0.0 0.0 0.0
0.022 1.0002216104699735 1.0000000017360027 1.0053054096241039 8.792621151600729e-10 3.6899910047866993e-11 3.959048445729765e-12 2.647608871361973e-11 -1.3938405812061125e-10 -1.4004078097622442e-10 0.0 0.0 0.0
0.032 1.0002216104605315 1.000000003731131 1.005305340968229 1.8755626767037382e-09 6.919596421851827e-11 -7.561126932240357e-12 1.1281179350668274e-11 -1.532212258517242e-10 -1.3780578142104778e-10 0.0 0.0 0.0
0.042 1.0002216104376038 1.0000000064021677 1.0053052487791745 4.071276139216963e-09 1.1366318648834274e-10 -6.3335657945014155e-12 5.012750159882318e-12 -1.62637116321661e-10 -1.342691849408115e-10 0.0 0.0 0.0
0.052 1.0002216103857686 1.0000000096615733 1.005305135443756 8.459479736089917e-09 1.6861794366755315e-10 1.1335409793458827e-11 1.823529764361676e-12 -1.706308730838152e-10 -1.3085125276304154e-10 0.0 0.0 0.0
0.062 1.0002216102769361 1.000000013398031 1.00530500351966 1.7047070666196114e-08 2.4534427073164327e-10 1.9435296883713714e-11 6.271640128557347e-13 -1.7841809895286157e-10 -1.2784091754336003e-10 0.0 0.0 0.0
0.072 1.0002216100568828 1.0000000174710129 1.005304855252198 3.3771533182363844e-08 3.5194637712738016e-10 3.288155502077867e-12 1.6255614784172187e-13 -1.864188302488743e-10 -1.2525699786810737e-10 0.0 0.0 0.0
0.082 1.000221609623604 1.000000021699808 1.005304691907003 6.554156027180584e-08 4.844340800378378e-10 -1.8346052506901258e-11 -1.9157325953378306e-13 -1.947559009509168e-10 -1.230736900885976e-10 0.0 0.0 0.0
0.092 1.0002216087913598 1.0000000258423523 1.0053045127821763 1.244035362250994e-07 6.385935156345385e-10 4.482026093214361e-12 1.0568121099375237e-13 -2.0345043144991972e-10 -1.212694901153543e-10 0.0 0.0 0.0
0.102 1.0002216072293106 1.0000000295556815 1.0053043136070867 2.3116455541404375e-07 8.06110039496577e-10 1.6251218260061165e-11 2.6200853176999416e-13 -2.1249402184966418e-10 -1.1983426950816617e-10 0.0 0.0 0.0
0.112 1.0002216043605614 1.0000000323276266 1.0053040840220056 4.205550104097992e-07 9.721145883211437e-10 -1.9289179062232875e-11 -1.3968856112794805e-13 -2.2186895713705312e-10 -1.1876449894285927e-10 0.0 0.0 0.0
0.122 1.0002215992050298 1.0000000333677415 1.0053038037821744 7.485886066302741e-07 1.126942940550141e-09 -3.703417632126833e-11 -2.0848794697884649e-13 -2.3155579576902378e-10 -1.1805848507056743e-10 0.0 0.0 0.0
0.132 1.0002215901395597 1.0000000314383322 1.0053034370106728 1.3038445774496355e-06 1.2236060571050117e-09 1.2238716905424328e-12 2.058060893172254e-13 -2.41533632847907e-10 -1.1770299184889797e-10 0.0 0.0 0.0
0.142 1.0002215745363052 1.0000000245977023 1.0053029235782824 2.2231875374314703e-06 1.1684971202565518e-09 9.20361139787041e-11 3.5215807412942177e-13 -2.5178126351157827e-10 -1.176453580985358e-10 0.0 0.0 0.0
0.152 1.0002215482431125 1.0000000098296842 1.0053021667318158 3.7112063161527393e-06 9.086988358942242e-10 8.642217457576783e-11 -1.423825742807281e-13 -2.6227563713637104e-10 -1.1771754911725935e-10 0.0 0.0 0.0
0.162 1.0002215048700531 0.9999999825339181 1.0053010161578615 6.0640307036325676e-06 4.3830190040736356e-10 -1.4304594096750771e-10 -6.732908158888209e-13 -2.7299365831979504e-10 -1.1747441155114445e-10 0.0 0.0 0.0
0.172 1.0002214348326877 0.9999999358416518 1.0052992454171197 9.698954306976106e-06 -3.084224185075639e-10 -2.8568329810723814e-10 -1.1883490644168074e-13 -2.8390923217082523e-10 -1.1583702067243047e-10 0.0 0.0 0.0
0.182 1.0002213241111007 0.9999998597279542 1.0052965226503934 1.5187058026952604e-05 -1.4418771617563532e-09 1.855280153152129e-11 1.0727359131090774e-12 -2.949964881493788e-10 -1.1038953505795401e-10 0.0 0.0 0.0
0.192 1.0002211527301343 0.9999997399243593 1.0052923744511144 2.3282646490692074e-05 -2.9640468203453572e-09 4.2454137469922006e-10 5.852272333976672e-13 -3.062275874795875e-10 -9.607066562873267e-11 0.0 0.0 0.0
0.202 1.00022089300578 0.9999995566642415 1.0052861440729568 3.494567844682835e-05 -4.743374378388133e-09 2.6493285874478827e-10 -1.3143016126833052e-12 -3.175729282071052e-10 -6.28602551828083e-11 0.0 0.0 0.0
0.212 1.0002205076299202 0.999999283312676 1.0052769459443907 5.1353020510228506e-05 -6.647801588627863e-09 -3.897594693405879e-10 -1.1754146043545322e-12 -3.290024690054345e-10 8.089865319959375e-12 0.0 0.0 0.0
0.222 1.0002199477383107 0.9999988849844751 1.0052636198079896 7.388796486175141e-05 -8.598369838422355e-09 -7.344154121121675e-10 1.1235124764411812e-12 -3.404838417774346e-10 1.505028678687808e-10 0.0 0.0 0.0
0.232 1.000219151223351 0.9999983173374334 1.0052446902193939 0.00010409558652627644 -1.050270480400964e-08 -3.7136698204628004e-10 1.6398442342000627e-12 -3.519834353185003e-10 4.2156931423025733e-10 0.0 0.0 0.0
0.242 1.0002180416353321 0.9999975257864812 1.005218339286104 0.00014359770676201485 -1.2266232594977217e-08 5.134212920841305e-11 -5.00171891843876e-13 -3.634671021686421e-10 9.129683433352585e-10 0.0 0.0 0.0
0.252 1.0002165280385327 0.9999964454005992 1.0051824015241524 0.00019396571456181037 -1.3957480807247862e-08 -4.118915915579311e-10 -1.7312190902182117e-12 -3.7489933045328803e-10 1.7631716621819852e-09 0.0 0.0 0.0
0.262 1.0002145062016146 0.9999950017536137 1.0051343901526444 0.00025654991576336115 -1.5973303436634474e-08 -1.9205844269611863e-09 -2.820705231396701e-13 -3.8624267380189984e-10 3.168056685471037e-09 0.0 0.0 0.0
0.272 1.0002118615007374 0.9999931129991225 1.0050715638781702 0.0003322703304353919 -1.9078787254936042e-08 -3.8686326499037395e-09 1.340875014476144e-12 -3.9745923539871925e-10 5.384448385170613e-09 0.0 0.0 0.0
0.282 1.0002084738161263 0.9999906933698179 1.0049910408254121 0.00042138763165496245 -2.4385297921760353e-08 -5.890401654367206e-09 8.105588717798148e-13 -4.0850978061833345e-10 8.719476557937103e-09 0.0 0.0 0.0
0.292 1.0002042244792362 0.9999876581415301 1.0048899614049562 0.000523283304102569 -3.330624402825927e-08 -8.479221942491006e-09 -6.499491425515536e-13 -4.1935431052559663e-10 1.349870405527996e-08 0.0 0.0 0.0
0.302 1.0001990050424376 0.9999839298983705 1.0047656957536235 0.0006362809344260983 -4.7371020408975897e-08 -1.2534539019683118e-08 -8.506249916182171e-13 -4.299520883363681e-10 2.0008733852984513e-08 0.0 0.0 0.0
0.312 1.000192727346208 0.9999794457231772 1.004616084510643 0.0007575425041089198 -6.786385136415179e-08 -1.860174718622315e-08 -4.104523772171206e-14 -4.402607423357417e-10 2.8416388623486393e-08 0.0 0.0 0.0
0.322 1.000185334048821 0.9999741647161661 1.0044396938939346 0.0008830749365790294 -9.54437304803619e-08 -2.6726644347458795e-08 3.4466133039304374e-13 -4.502372818338697e-10 3.867660557763337e-08 0.0 0.0 0.0
0.332 1.0001768084979896 0.9999680750411435 1.0042360584911922 0.001007873730718094 -1.2982391261105183e-07 -3.678208723441337e-08 2.9605650308946774e-13 -4.5983803892416873e-10 5.0451915530376936e-08 0.0 0.0 0.0
0.342 1.0001671826657659 0.9999611995863411 1.0040058805970054 0.0011262100108915842 -1.6946607695462853e-07 -4.8569847282606433e-08 3.915568491747276e-13 -4.690190082152741e-10 6.307245747757278e-08 0.0 0.0 0.0
0.352 1.0001565419123477 0.9999535993593492 1.0037511551468548 0.001232043840581605 -2.114230630147483e-07 -6.158121159892829e-08 1.5937099989423208e-13 -4.7773512781327e-10 7.556255521979478e-08 0.0 0.0 0.0
0.362 1.0001450255888076 0.9999453739107661 1.003475194356993 0.0013195266244338906 -2.5162797256918606e-07 -7.487485562679614e-08 -6.853660010150922e-13 -4.8594108684955e-10 8.674645164247451e-08 0.0 0.0 0.0
0.372 1.000132822907193 0.9999366583802165 1.0031825358118773 0.0013835373483117367 -2.856480231026351e-07 -8.72601180893137e-08 -9.47620434879927e-13 -4.935908798408716e-10 9.542364956950087e-08 0.0 0.0 0.0
0.382 1.0001201640771658 0.9999276171656407 1.002878731814996 0.0014201829048858128 -3.0951578369655456e-07 -9.74916756637734e-08 1.8934542190473456e-13 -5.006382949376335e-10 1.0057970022476353e-07 0.0 0.0 0.0
0.392 1.0001073073593432 0.999918434680745 1.0025700346416422 0.0014271908720273029 -3.203122054203028e-07 -1.0428610292655011e-07 1.2850947818773655e-12 -5.07037069469824e-10 1.0158121773098362e-07 0.0 0.0 0.0
0.402 1.0000945232745282 0.9999093040849842 1.0022630080923012 0.0014041387535163542 -3.165686445416068e-07 -1.0636643242201143e-07 5.610748411323461e-13 -5.127403574009083e-10 9.830312979751251e-08 0.0 0.0 0.0
0.412 1.0000820776007018 0.9999004151498035 1.001964106642011 0.0013524901744357443 -2.9861366013114647e-07 -1.027327310822666e-07 -1.1039725175099899e-12 -5.177008249584437e-10 9.115325135369397e-08 0.0 0.0 0.0
0.422 1.0000702149321414 0.9998919425260646 1.0016792677497492 0.0012754361804162536 -2.686440442942233e-07 -9.299815154291142e-08 -1.176687602126578e-12 -5.21871875186026e-10 8.098799995125978e-08 0.0 0.0 0.0
0.432 1.0000591444742095 0.9998840356056907 1.0014135604550618 0.0011775654217332828 -2.3022611723441583e-07 -7.749854573072032e-08 6.544430288958768e-13 -5.252066317808125e-10 6.894339746863871e-08 0.0 0.0 0.0
0.442 1.0000490294217455 0.99987681093882 1.0011709247292495 0.001064410330073485 -1.874107126721171e-07 -5.713686737082954e-08 1.7029395261464717e-12 -5.276584598625765e-10 5.622720871937264e-08 0.0 0.0 0.0
0.452 1.0000399807587599 0.9998703478044371 1.0009540224211073 0.0009419328485760868 -1.4401456541785466e-07 -3.316455358865371e-08 1.3954013755555894e-13 -5.291814026928311e-10 4.392437711286988e-08 0.0 0.0 0.0
0.462 1.0000320557160975 0.9998646871043373 1.0007642047579086 0.0008160166389138965 -1.0332183424108081e-07 -7.04255830077529e-09 -2.0342023674139396e-12 -5.297287639581473e-10 3.2857585679591096e-08 0.0 0.0 0.0
0.472 1.0000252605567705 0.9998598333460306 1.000601586683182 0.0006920228943181801 -6.794100206505474e-08 1.9668737411561425e-08 -1.4812161226868625e-12 -5.292550402514985e-10 2.3523520648180543e-08 0.0 0.0 0.0
0.482 1.0000195569167964 0.9998557591648076 1.0004652073170173 0.0005744502966312149 -3.955512912516841e-08 4.548601326057411e-08 1.6120358929605029e-12 -5.277146956757932e-10 1.610218645014721e-08 0.0 0.0 0.0
0.492 1.0000148706443053 0.9998524116312839 1.00035324928376 0.00046672201408850427 -1.8720523844141547e-08 6.922024800672762e-08 3.14810581807675e-12 -5.25063698031758e-10 1.0519397318370261e-08 0.0 0.0 0.0
0.502 1.0000111019526134 0.999849719499403 1.0002632873377797 0.0003711052611176247 -4.99532996056752e-09 9.011347252142056e-08 4.22538318232547e-13 -5.212586357183445e-10 6.535024838891432e-09 0.0 0.0 0.0
0.512 1.0000081357327606 0.9998476005704944 1.000192538239119 0.0002887519165759449 2.6628503790876365e-09 1.0782116322238951e-07 -3.6171594190729855e-12 -5.1625519470789e-10 3.831293824324492e-09 0.0 0.0 0.0
0.522 1.0000058510444478 0.9998459684723596 1.0001380886218418 0.00021983445406078625 5.5561310316610665e-09 1.2228997193588662e-07 -3.548340317953012e-12 -5.100128666921266e-10 2.0834016824429726e-09 0.0 0.0 0.0
0.532 1.000004129078463 0.9998447383478513 1.0000970845557573 0.00016374342868757613 5.108719833000331e-09 1.336420842754436e-07 1.1924754010412362e-12 -5.024907498240893e-10 1.0047934230313332e-09 0.0 0.0 0.0
0.542 1.00000285919467 0.9998438311695076 1.0000668741101222 0.0001193120391489833 2.7756045020390503e-09 1.4212356283794472e-07 4.795705867390779e-12 -4.936482401389021e-10 3.680496219697877e-10 0.0 0.0 0.0
0.552 1.000001942930943 0.9998431766049681 1.0000451011387816 8.503788925142466e-05 -1.5068769944678183e-10 1.4807960880643534e-07 2.49153087257143e-12 -4.834463122021098e-10 7.445957937253197e-12 0.0 0.0 0.0
0.562 1.0000012961158424 0.9998427145276666 1.000029753952444 5.9279318644459207e-05 -2.7500940782290852e-09 1.5189617172845634e-07 -2.783860284179441e-12 -4.718470514271e-10 -1.8927041702387761e-10 0.0 0.0 0.0
0.572 1.000000849385506 0.9998423953872717 1.0000191762724622 4.0411900029517484e-05 -4.538688075417969e-09 1.5391345993838718e-07 -4.180674522097407e-12 -4.5881519140721253e-10 -2.933808681312145e-10 0.0 0.0 0.0
0.582 1.0000005474971891 0.9998421797201459 1.0000120498634868 2.693901924244643e-05 -5.376468107237192e-09 1.5437839830879464e-07 -3.0235900987169396e-13 -4.4431654051290075e-10 -3.47596476217403e-10 0.0 0.0 0.0
0.592 1.0000003478515183 0.9998420370942387 1.0000073586341613 1.7557852358490102e-05 -5.337167307569984e-09 1.534732894247204e-07 3.1839819205579135e-12 -4.2831659943944677e-10 -3.76194463905122e-10 0.0 0.0 0.0
0.602 1.0000002185973849 0.9998419447555973 1.0000043430623677 1.118739957949152e-05 -4.6148558709320335e-09 1.513733869676336e-07 1.8859269825546338e-12 -4.107847303227303e-10 -3.9231183915828923e-10 0.0 0.0 0.0
0.612 1.0000001366197002 0.9998418861910353 1.0000024520230288 6.967950824971128e-06 -3.4579989233026154e-09 1.4826081191644715e-07 -1.418754689594585e-12 -3.9169002711180826e-10 -4.027276816610879e-10 0.0 0.0 0.0
0.622 1.000000085623125 0.9998418497592739 1.0000012970147447 4.2417322747733965e-06 -2.1200455092932573e-09 1.442907536792774e-07 -1.6782470392243052e-12 -3.710047881095692e-10 -4.107651086435592e-10 0.0 0.0 0.0
0.632 1.0000000544415004 0.9998418274832628 1.000000611820245 2.5233251349583885e-06 -8.366007399197698e-10 1.3957199934117428e-07 7.7619252402243e-13 -3.487033380532278e-10 -4.179628889921375e-10 0.0 0.0 0.0
0.642 1.0000000356333771 0.9998418140468546 1.0000002190170612 1.4665600010332428e-06 1.8949255216091063e-10 1.3419660287673117e-07 1.4193971600365642e-12 -3.247607880205138e-10 -4.249800904113172e-10 0.0 0.0 0.0
0.652 1.0000000243731595 0.9998418060026569 1.0000000035501184 8.325280813169249e-07 8.306194799379156e-10 1.2827841171923874e-07 -9.617006268637086e-13 -2.9915524141244897e-10 -4.32067222537092e-10 0.0 0.0 0.0
0.662 1.0000000176145365 0.9998418011743928 0.9999998927892966 4.614572720731112e-07 1.0835570567770678e-09 1.2194886554940512e-07 -2.417172955352044e-12 -2.7186504843416896e-10 -4.3930313088536233e-10 0.0 0.0 0.0
0.672 1.0000000134850464 0.9998417982243768 0.9999998420817968 2.496817709245723e-07 1.0563385076907318e-09 1.1532251036044837e-07 -2.217965458422798e-13 -2.4287269576189944e-10 -4.4670235073909145e-10 0.0 0.0 0.0
0.682 1.0000000108642 0.9998417963521358 0.9999998246820125 1.318653478356884e-07 8.810113117572378e-10 1.0848481336238059e-07 2.73925527373165e-12 -2.121621467803287e-10 -4.5426076906153967e-10 0.0 0.0 0.0
0.692 1.0000000090994234 0.9998417950914715 0.9999998249878528 6.79797736614007e-08 6.364534188015592e-10 1.015154641989003e-07 2.2823000605487396e-12 -1.7971928139861319e-10 -4.6197304976152864e-10 0.0 0.0 0.0
0.702 1.0000000078208025 0.999841794178119 0.9999998341476072 3.419878327027631e-08 3.559650103955205e-10 9.450742963780271e-08 -9.12089542396028e-13 -1.4553218880223164e-10 -4.698369288236553e-10 0.0 0.0 0.0
0.712 1.0000000068240906 0.999841793466164 0.9999998472844271 1.6768535854298968e-08 8.40027041027128e-11 8.755374031836378e-08 -2.5341592049879388e-12 -1.095920413646523e-10 -4.778532834758586e-10 0.0 0.0 0.0
0.722 1.000000005999251 0.9998417928769975 0.9999998617870375 8.00005107457007e-09 -1.0995692455183682e-10 8.072461830515981e-08 -9.260199848590465e-13 -7.189175337601389e-11 -4.860256327781323e-10 0.0 0.0 0.0
0.732 1.0000000052882052 0.9998417923691286 0.9999998762937345 3.7190009058999984e-09 -1.8013221685874563e-10 7.406825650987744e-08 1.1011344830349416e-12 -3.242627751461031e-11 -4.943585571918962e-10 0.0 0.0 0.0
0.742 1.0000000046605582 0.9998417919208442 0.999999890119665 1.705285294529858e-09 -1.4526429955533241e-10 6.762983946704883e-08 9.378021874905952e-13 8.806524091771013e-12 -5.028584810829408e-10 0.0 0.0 0.0
0.752 1.000000004100073 0.9998417915205434 0.9999999029498803 7.933583778100582e-10 -6.735153054906585e-11 6.1458744374357e-08 -2.8671271569129153e-13 5.180628069111571e-11 -5.115330528200473e-10 0.0 0.0 0.0
0.762 1.0000000035974344 0.9998417911615728 0.9999999146737112 3.855478794995211e-10 9.603699943239927e-13 5.559632555630077e-08 -2.282079820254646e-13 9.656968927259864e-11 -5.203900377333213e-10 0.0 0.0 0.0
0.772 1.0000000031465857 0.9998417908396048 0.9999999252879453 1.939358245431221e-10 4.0530771180931154e-11 5.006568922934577e-08 7.636638768050248e-13 1.430924964941498e-10 -5.294393376744229e-10 0.0 0.0 0.0
0.782 1.0000000027429563 0.9998417905513748 0.9999999348383669 9.483117986231135e-11 5.314713973309416e-11 4.48778782893064e-08 5.095541038219585e-13 1.9136695205882082e-10 -5.386889216174676e-10 0.0 0.0 0.0
0.792 1.0000000023826525 0.9998417902941015 0.9999999433886615 4.174473487605129e-11 4.698982370938079e-11 4.0042943081726e-08 -1.1556337327650822e-12 2.413824449557671e-10 -5.481493028913275e-10 0.0 0.0 0.0
0.802 1.0000000020621347 0.9998417900652552 0.9999999510073733 1.7363301451844383e-11 3.5483112500288156e-11 3.557017826420923e-08 -1.829091017976683e-12 2.931260783757274e-10 -5.57829158864885e-10 0.0 0.0 0.0
0.812 1.0000000017781117 0.9998417898624864 0.9999999577634092 1.237601043438693e-11 3.272245188457201e-11 3.1460626403416315e-08 -1.3918375843162724e-13 3.4658371036961236e-10 -5.677393377624413e-10 0.0 0.0 0.0
0.822 1.0000000015274737 0.9998417896835726 0.9999999637250253 1.8163034988418708e-11 3.920944899635048e-11 2.770511829965108e-08 2.036055386873863e-12 4.017363199242245e-10 -5.778892837739901e-10 0.0 0.0 0.0
0.832 1.000000001307212 0.9998417895263657 0.9999999689608495 2.5245847534091603e-11 3.8819007275358535e-11 2.4290256803204898e-08 2.030604535093291e-12 4.5856398244782416e-10 -5.88289682871295e-10 0.0 0.0 0.0
0.842 1.000000001114404 0.9998417893887771 0.9999999735406814 2.587748107306032e-11 1.8462755311880757e-11 2.1203049269923758e-08 -9.473273632018105e-14 5.170442004957835e-10 -5.989505766220929e-10 0.0 0.0 0.0
0.852 1.0000000009462902 0.9998417892688362 0.9999999775331444 1.8686066593927728e-11 -1.2698044176460815e-11 1.8428864113777365e-08 -1.8424822651361533e-12 5.77151803498324e-10 -6.098825326688151e-10 0.0 0.0 0.0
0.862 1.0000000008003567 0.9998417891647481 0.9999999810009266 9.485644335708961e-12 -3.1392098455494776e-11 1.5947767175491562e-08 -1.5736142924202761e-12 6.388590045200223e-10 -6.210954604170989e-10 0.0 0.0 0.0
0.872 1.0000000006743306 0.9998417890748887 0.9999999839981684 5.340652575226881e-12 -2.6457409097664894e-11 1.373557768916216e-08 -1.3293803401017923e-13 7.021357717903718e-10 -6.32599882853553e-10 0.0 0.0 0.0
0.882 1.0000000005660932 0.999841788997746 0.9999999865727645 7.553030731540948e-12 -9.811100614404837e-12 1.1768992406250905e-08 8.482773827407762e-13 7.669488289853171e-10 -6.444068600268194e-10 0.0 0.0 0.0
0.892 1.0000000004736211 0.9998417889318736 0.9999999887707591 1.1430047581414083e-11 -3.125084161876214e-13 1.0029717553294098e-08 9.60460712957965e-13 8.332639461649972e-10 -6.56526059942918e-10 0.0 0.0 0.0
0.902 1.0000000003949905 0.9998417888758978 0.9999999906380547 1.2405660442634937e-11 -3.2869795326172873e-12 8.504458356995451e-09 7.26308943386963e-13 9.010440892474181e-10 -6.689683260134775e-10 0.0 0.0 0.0
0.912 1.0000000003284146 0.9998417888285428 0.99999999221848 1.0502488626477946e-11 -9.612014956027301e-12 7.181392984603908e-09 2.823052283126147e-13 9.702497066283363e-10 -6.817444883417892e-10 0.0 0.0 0.0
0.922 1.0000000002722589 0.9998417887886404 0.9999999935514707 8.461649813115393e-12 -1.0210900808155173e-11 6.046172511651866e-09 -5.741835538820415e-13 1.0408382947605875e-09 -6.948652431168576e-10 0.0 0.0 0.0
0.932 1.0000000002250344 0.9998417887551276 0.9999999946720686 7.557791813918237e-12 -5.408680228996824e-12 5.08102657272978e-09 -1.3675999861698107e-12 1.1127667724929267e-09 -7.083406408465065e-10 0.0 0.0 0.0
0.942 1.0000000001853857 0.999841788727036 0.9999999956124503 6.88938352481811e-12 -8.264765588182142e-13 4.268052760179034e-09 -1.0982565012386442e-12 1.1859892598999926e-09 -7.221814977815543e-10 0.0 0.0 0.0
0.952 1.0000000001520752 0.9998417887034815 0.9999999964027003 5.803883159885398e-12 5.276852132948937e-13 3.5928790434259567e-09 3.3030745689411316e-13 1.2604574378594305e-09 -7.363976442081652e-10 0.0 0.0 0.0
0.962 1.0000000001239666 0.9998417886836526 0.9999999970701428 5.045434328592939e-12 -1.5731725124990626e-13 3.0431194261399847e-09 1.6028597803625951e-12 1.3361207634538662e-09 -7.510004997566571e-10 0.0 0.0 0.0
0.972 1.0000000001000477 0.9998417886668258 0.9999999976381845 5.2639159256393695e-12 -9.642760079837418e-13 2.60144513524496e-09 1.4175700819190831e-12 1.4129280629362278e-09 -7.659999767385687e-10 0.0 0.0 0.0
0.982 1.0000000000795015 0.999841788652418 0.9999999981253455 5.7611957242081855e-12 -1.3729855455677292e-12 2.2402617228021104e-09 4.929336227363929e-15 1.4908260233448102e-09 -7.814067134081015e-10 0.0 0.0 0.0
0.992 1.0000000000617892 0.9998417886400447 0.9999999985443512 5.414340102371826e-12 -1.5148974380388216e-12 1.924455176772327e-09 -1.2392131834356838e-12 1.5697583850849487e-09 -7.97231104203547e-10 0.0 0.0 0.0
1.002 1.0000000000466789 0.9998417886295394 0.9999999989014514 4.139942436942504e-12 -1.4286979512814492e-12 1.6205173423937344e-09 -1.3525158691367702e-12 1.6496679791950642e-09 -8.134836919952078e-10 0.0 0.0 0.0
1.012 1.00000000003419 0.9998417886209175 0.9999999991968836 2.8136208435052112e-12 -1.4600794369353633e-12 1.3049763090281861e-09 -5.446543245978341e-13 1.7304962081072342e-09 -8.301747414958071e-10 0.0 0.0 0.0
1.022 1.0000000000244769 0.9998417886142894 0.9999999994270623 2.152037875116802e-12 -2.1344851286091346e-12 9.687771916137443e-10 4.551238661081206e-13 1.8121824351111086e-09 -8.473144317470126e-10 0.0 0.0 0.0
1.032 1.000000000017689 0.9998417886097619 0.9999999995880774 2.218089382416281e-12 -3.05934585923096e-12 6.200807875972345e-10 1.1280451155980295e-12 1.894665081822537e-09 -8.6491349990983e-10 0.0 0.0 0.0
1.042 1.0000000000138203 0.9998417886073314 0.9999999996796147 2.7233934573976512e-12 -2.855807965908334e-12 2.8642543685898714e-10 1.1626968458388854e-12 1.977881373618685e-09 -8.829812826991391e-10 0.0 0.0 0.0
1.052 1.0000000000125673 0.9998417886067812 0.999999999708488 3.22581588255425e-12 -9.412134559499943e-13 1.0953470768661915e-11 3.770244239765224e-13 2.061766715208626e-09 -9.015292346553423e-10 0.0 0.0 0.0
1.062 1.000000000013256 0.9998417886076301 0.9999999996905671 3.1535958507182463e-12 1.2506044654227265e-12 -1.6221812917757092e-10 -8.845479191368747e-13 2.146255980727461e-09 -9.205670835262278e-10 0.0 0.0 0.0
1.072 1.0000000000149099 0.9998417886091806 0.9999999996494294 2.236151699318418e-12 1.8163750554692055e-12 -2.0854659038652977e-10 -1.617854630238809e-12 2.2312826919162184e-09 -9.40105257524007e-10 0.0 0.0 0.0
1.082 1.000000000016466 0.9998417886106742 0.9999999996110731 1.0029186023903685e-12 8.601678768877388e-13 -1.364787284086716e-10 -1.0063219618218355e-12 2.316778578245495e-09 -9.601538071612752e-10 0.0 0.0 0.0
1.092 1.0000000000170544 0.9998417886114889 0.9999999995966969 3.8949051917881225e-13 2.686783018892327e-13 1.5002584284390742e-11 5.52151930350628e-13 2.402675858787893e-09 -9.807231196071743e-10 0.0 0.0 0.0
1.102 1.0000000000162064 0.9998417886112908 0.9999999996171932 6.686543386659992e-13 9.076791354513302e-13 1.9119159090240653e-10 1.6622520453012915e-12 2.488905660798113e-09 -1.0018236520622052e-09 0.0 0.0 0.0
1.112 1.0000000000139282 0.9998417886100839 0.9999999996717374 1.1250379061072548e-12 1.3669039022047813e-12 3.3876665680595706e-10 1.3302200711706033e-12 2.575398556091487e-09 -1.0234655642498913e-09 0.0 0.0 0.0
1.122 1.0000000000106295 0.9998417886081613 0.9999999997500905 1.0239939805692926e-12 3.1192965391395134e-13 4.1930481799344694e-10 -6.516674486771947e-14 2.6620843010913764e-09 -1.0456589199680723e-09 0.0 0.0 0.0
1.132 1.0000000000069558 0.9998417886059843 0.9999999998369302 5.439810579113053e-13 -1.0562527187053074e-12 4.194453746679086e-10 -1.2720675250049304e-12 2.7488923353695088e-09 -1.0684144315942743e-09 0.0 0.0 0.0
1.142 1.0000000000035505 0.9998417886040122 0.9999999999172321 3.901654109077657e-13 -4.5176527145320736e-13 3.5697898507833227e-10 -1.40413446377173e-12 2.8357524071467398e-09 -1.0917427053657128e-09 0.0 0.0 0.0
1.152 1.000000000000799 0.999841788602521 0.9999999999820877 7.220993674234137e-13 1.866038542280715e-12 2.7736504716562657e-10 -5.397736025036074e-13 2.9225929749254248e-09 -1.115653570367498e-09 0.0 0.0 0.0
1.162 0.9999999999986422 0.9998417886014691 1.0000000000330869 9.721375908191052e-13 2.743317881281865e-12 2.363459201626261e-10 6.112019781486064e-13 3.0093429615364092e-09 -1.1401579924530755e-09 0.0 0.0 0.0
1.172 0.9999999999965754 0.9998417886004953 1.0000000000823597 7.26169928986136e-13 1.9820874485538563e-13 2.7347071060842696e-10 1.2999132059785873e-12 3.095931438511734e-09 -1.1652662103787138e-09 0.0 0.0 0.0
1.182 0.9999999999938781 0.9998417885990852 1.000000000146909 2.9737055085152013e-13 -3.4489156641100454e-12 3.8944684639200656e-10 1.0906882931411629e-12 3.182287544200815e-09 -1.1909889383843404e-09 0.0 0.0 0.0
1.192 0.9999999999900052 0.9998417885968502 1.0000000002392924 1.879999369181301e-13 -3.9434398888063835e-12 5.389700169455252e-10 7.178614371981844e-14 3.268340806644227e-09 -1.2173370602532068e-09 0.0 0.0 0.0
1.202 0.9999999999849678 0.999841788593798 1.00000000035889 3.339232186576594e-13 -2.1173253978610325e-13 6.419674161179439e-10 -1.0729219052468698e-12 3.354021232956453e-09 -1.2443207882294467e-09 0.0 0.0 0.0
1.212 0.9999999999795411 0.9998417885904823 1.0000000004873792 2.8158782552375656e-13 4.2666666991241605e-12 6.084052194424636e-10 -1.4328770823897838e-12 3.4392587107402595e-09 -1.271951671008017e-09 0.0 0.0 0.0
1.222 0.999999999975209 0.9998417885879639 1.000000000589996 -3.828625320679999e-14 5.393780795725076e-12 3.693084363136407e-10 -6.383941511557773e-13 3.5239840402945663e-09 -1.3002406810942385e-09 0.0 0.0 0.0
1.232 0.9999999999738388 0.9998417885875772 1.0000000006226855 -1.6313560712237074e-13 2.6503482671457797e-12 -9.316523433074711e-11 6.959964446137054e-13 3.608128810902186e-09 -1.3291984754301817e-09 0.0 0.0 0.0
1.242 0.9999999999771481 0.9998417885905485 1.0000000005443872 1.7606649818666245e-13 -1.1038856873680162e-12 -7.245588993831151e-10 1.4556796260710376e-12 3.691625608928496e-09 -1.3588370063916983e-09 0.0 0.0 0.0
1.252 0.9999999999860757 0.9998417885975494 1.0000000003322276 5.599327351167056e-13 -2.969308344521062e-12 -1.3949761098263052e-09 1.0339095519601306e-12 3.7744068363708985e-09 -1.3891673671649786e-09 0.0 0.0 0.0
1.262 1.000000000000228 0.9998417886082986 0.999999999995235 3.9733609011489943e-13 -2.1833136052471588e-12 -1.921214238491327e-09 -1.6162019093759943e-13 3.85640792282242e-09 -1.4202013351534143e-09 0.0 0.0 0.0
1.272 1.0000000000176108 0.9998417886213719 0.9999999995810156 -2.3939780904244635e-13 2.9299869551642796e-13 -2.1145459120295804e-09 -1.1567330658053368e-12 3.937563402969097e-09 -1.4519502424649488e-09 0.0 0.0 0.0
1.282 1.0000000000348201 0.9998417886343371 0.9999999991709311 -6.334217894866537e-13 2.8359235621236517e-12 -1.8438556652802694e-09 -1.2542623317689374e-12 4.017810274046167e-09 -1.484425852673563e-09 0.0 0.0 0.0
1.292 1.0000000000477562 0.9998417886442663 0.9999999988627575 -3.0655962306440347e-13 3.651724889841277e-12 -1.093348015587463e-09 -4.748825199842316e-13 4.097086491708274e-09 -1.5176407118959517e-09 0.0 0.0 0.0
1.302 1.0000000000527336 0.9998417886485258 0.9999999987442667 3.8843452140610055e-13 1.656667538155299e-12 1.0221952524646432e-11 5.987922550286287e-13 4.175330592305194e-09 -1.551607243786219e-09 0.0 0.0 0.0
1.312 1.0000000000476523 0.9998417886456167 0.999999998865408 7.044166985250192e-13 -2.087089766901768e-12 1.2186731369280626e-09 1.2473799025095842e-12 4.252483641516173e-09 -1.586337496682754e-09 0.0 0.0 0.0
1.322 1.000000000032813 0.9998417886357531 0.9999999992189943 3.600489758037175e-13 -4.454377799124201e-12 2.231053753520346e-09 1.0242774692457632e-12 4.328488202466704e-09 -1.6218445700329244e-09 0.0 0.0 0.0
1.332 1.0000000000110152 0.9998417886209353 0.9999999997382054 -2.1850923445179704e-13 -2.9934939112312724e-12 2.787025177957008e-09 4.3286814503757073e-14 4.4032878722301205e-09 -1.6581411927891578e-09 0.0 0.0 0.0
1.342 0.9999999999868592 0.9998417886044494 1.000000000313296 -4.523698925771239e-13 1.2604311019250374e-12 2.7492360438463407e-09 -1.010363390267559e-12 4.47682887624028e-09 -1.6952404505438503e-09 0.0 0.0 0.0
1.352 0.9999999999654764 0.9998417885899621 1.0000000008220318 -2.0852590427399272e-13 4.466496430006159e-12 2.1428381379889035e-09 -1.3133075788818847e-12 4.5490582201729626e-09 -1.7331556002048303e-09 0.0 0.0 0.0
1.362 0.9999999999511464 0.9998417885805312 1.0000000011627883 1.8591770485281457e-13 3.781147166827028e-12 1.1389575729962877e-09 -5.824897759836241e-13 4.6199258528568855e-09 -1.7719009232543937e-09 0.0 0.0 0.0
1.372 0.9999999999462629 0.9998417885778658 1.0000000012789447 3.653857491048079e-13 7.711882430395569e-14 -7.579296471025898e-12 6.131214113990647e-13 4.689382402346229e-09 -1.8114897858445947e-09 0.0 0.0 0.0
1.382 0.9999999999509414 0.9998417885820493 1.000000001167855 2.407174993872712e-13 -3.2612661744575166e-12 -1.0388731441157102e-09 1.2952959659087649e-12 4.757382134404293e-09 -1.8519364145557812e-09 0.0 0.0 0.0
1.392 0.9999999999632938 0.999841788591733 1.0000000008742134 -1.9761398859903494e-14 -3.706523091161991e-12 -1.7618551321241167e-09 9.202731192243554e-13 4.823879716385689e-09 -1.8932559337655516e-09 0.0 0.0 0.0
1.402 0.9999999999801612 0.9998417886046601 1.000000000472821 -1.9484243797270848e-13 -1.4646062178800247e-12 -2.0827375408947278e-09 -1.7164052155250565e-13 4.88883329513081e-09 -1.9354624578452107e-09 0.0 0.0 0.0
1.412 0.999999999998 0.9998417886182994 1.000000000047886 -1.8815603468130008e-13 1.3473750062516976e-12 -2.005330620738414e-09 -1.0883022414743207e-12 4.952202986745576e-09 -1.9785709603237182e-09 0.0 0.0 0.0
1.422 1.0000000000136442 0.9998417886303891 0.9999999996749549 -8.462767402851806e-14 2.613797152341565e-12 -1.6059659038097988e-09 -1.1362844314730003e-12 5.013950511406646e-09 -2.0225971068700344e-09 0.0 0.0 0.0
1.432 1.0000000000248128 0.9998417886393002 0.9999999994087228 -5.281234769976803e-14 1.5252272177808535e-12 -1.0022357018884303e-09 -3.2171818076012e-13 5.074040253899114e-09 -2.0675564352137002e-09 0.0 0.0 0.0
1.442 1.0000000000303457 0.9998417886442031 0.9999999992771313 -1.4357005208334322e-13 -1.0721320108699345e-12 -3.26167377530152e-10 7.256211935386816e-13 5.132439468848788e-09 -2.1134647895841415e-09 0.0 0.0 0.0
1.452 1.0000000000302145 0.9998417886450782 0.9999999992807797 -1.8454744322777155e-13 -3.203707992362047e-12 2.9717447225234397e-10 1.2392399306326834e-12 5.1891173894174495e-09 -2.1603390146366355e-09 0.0 0.0 0.0
1.462 1.000000000025365 0.999841788642602 0.9999999993967505 3.785088670465493e-14 -3.1751082809338197e-12 7.685677889185056e-10 8.433407673344211e-13 5.2440448477904615e-09 -2.20819555377206e-09 0.0 0.0 0.0
1.472 1.0000000000174123 0.9998417886379278 0.9999999995861488 4.5169636705241324e-13 -1.0701617587953159e-12 1.0304177040290528e-09 -1.8978947227766443e-13 5.297196865648958e-09 -2.257051549118601e-09 0.0 0.0 0.0
1.482 1.0000000000082394 0.9998417886324006 0.9999999998040069 6.520792885014663e-13 1.1766645999791014e-12 1.0741451138412644e-09 -1.1091189381387634e-12 5.348548429926945e-09 -2.3069240860936234e-09 0.0 0.0 0.0
1.492 0.9999999999995939 0.99984178862727 1.0000000000090974 3.0978919823211266e-13 1.5631668646420334e-12 9.34604010249517e-10 -1.221224988419626e-12 5.39807952204866e-09 -2.3578303707749666e-09 0.0 0.0 0.0
1.502 0.9999999999927784 0.9998417886234664 1.0000000001710072 -3.7644219347091683e-13 -7.388039730180845e-14 6.734399456262644e-10 -4.271885106139885e-13 5.445771606980159e-09 -2.4097892558600977e-09 0.0 0.0 0.0
1.512 0.9999999999885035 0.9998417886214971 1.0000000002731138 -7.785293957559762e-13 -2.082662533932132e-12 3.59507387109493e-10 6.746729785857469e-13 5.491608670892176e-09 -2.4628189061990438e-09 0.0 0.0 0.0
1.522 0.9999999999869001 0.9998417886214561 1.0000000003120217 -4.794757196682877e-13 -2.7995973375566833e-12 5.4528734821929616e-11 1.2472347686372416e-12 5.535577336588603e-09 -2.5169385274755764e-09 0.0 0.0 0.0
1.532 0.9999999999876339 0.9998417886231054 1.0000000002950824 2.35232928204976e-13 -2.036431806179768e-12 -1.9359592051168907e-10 8.746171556989284e-13 5.5776660795943326e-09 -2.5721668631959214e-09 0.0 0.0 0.0
1.542 0.9999999999900594 0.999841788625983 1.0000000002372986 6.3602401960995e-13 -8.144714152210751e-13 -3.532946815847374e-10 -1.3047289697152578e-13 5.6178667740635e-09 -2.628523388148044e-09 0.0 0.0 0.0
1.552 0.9999999999933715 0.9998417886295148 1.0000000001579528 3.1224467698372387e-13 -9.58424723111092e-14 -4.117961150821851e-10 -9.992331560546436e-13 5.65617409783878e-09 -2.6860286402772133e-09 0.0 0.0 0.0
1.562 0.9999999999967616 0.9998417886331229 1.0000000000767801 -3.946781210047336e-13 -8.330489540901538e-14 -3.7756669140859703e-10 -1.1000105046315435e-12 5.692583352467932e-09 -2.7447028510092682e-09 0.0 0.0 0.0
1.572 0.9999999999995668 0.9998417886363339 1.000000000009919 -7.449966558205903e-13 -5.175753452190459e-13 -2.7884581583009947e-10 -3.830967519116487e-13 5.727093852964838e-09 -2.8045668787053438e-09 0.0 0.0 0.0
1.582 1.000000000001397 0.9998417886388699 0.9999999999666425 -3.441338016746074e-13 -1.1828762975119904e-12 -1.5522292915915158e-10 6.165472913978942e-13 5.759707547803164e-09 -2.8656420312186622e-09 0.0 0.0 0.0
1.592 1.0000000000021887 0.9998417886406851 0.9999999999481767 4.8904933599296e-13 -1.937443879443658e-12 -4.414994709796521e-11 1.1699719290540897e-12 5.790427601155417e-09 -2.9279496779707285e-09 0.0 0.0 0.0
1.602 1.00000000000215 0.9998417886419285 0.9999999999492114 1.0402998561642911e-12 -2.4876286567505547e-12 3.126129339387281e-11 8.610602015424645e-13 5.819260579432935e-09 -2.991512478962766e-09 0.0 0.0 0.0
1.612 1.0000000000016285 0.9998417886428486 0.99999999996138 8.284085799659983e-13 -2.4349337822065915e-12 6.689346215607781e-11 -1.1170163926216184e-13 5.846214512791169e-09 -3.056352519819021e-09 0.0 0.0 0.0
1.622 1.0000000000009548 0.9998417886436827 0.9999999999769661 -2.787912583633289e-14 -1.6568995180629355e-12 7.309700655302067e-11 -1.055611257411088e-12 5.871300716659936e-09 -3.1224929571546273e-09 0.0 0.0 0.0
1.632 1.0000000000003455 0.9998417886445847 0.999999999991162 -9.368232150802945e-13 -6.041045889099221e-13 6.486715811783354e-11 -1.259533904920684e-12 5.894531592560402e-09 -3.189957609487784e-09 0.0 0.0 0.0
1.642 0.9999999999998835 0.9998417886456148 1.0000000000022575 -1.2732662169262347e-12 -1.03868727695955e-13 5.309173108234828e-11 -5.300429299430489e-13 5.915923096400813e-09 -3.25877006546777e-09 0.0 0.0 0.0
1.652 0.999999999999562 0.9998417886467683 1.0000000000103997 -7.976472544828304e-13 -6.997942232127371e-13 4.1439247269154334e-11 6.282559787427088e-13 5.935491705888914e-09 -3.328954735528258e-09 0.0 0.0 0.0
1.662 0.9999999999993453 0.9998417886480199 1.000000000016144 1.9846273927077348e-13 -2.0490201997255265e-12 2.897419835262703e-11 1.3568888071489274e-12 5.953257000696534e-09 -3.4005370624917936e-09 0.0 0.0 0.0
1.672 0.9999999999992071 0.999841788649351 1.0000000000197038 1.0808691487082641e-12 -3.0383298013955356e-12 1.484268367019926e-11 1.0893153406209264e-12 5.969240505112444e-09 -3.4735420535085972e-09 0.0 0.0 0.0
1.682 0.9999999999991389 0.9998417886507563 1.0000000000210434 1.2846701676931886e-12 -2.716606818181227e-12 8.430985298224548e-13 5.45823387696674e-15 5.983466465895993e-09 -3.547995811515382e-09 0.0 0.0 0.0
1.692 0.9999999999991392 0.9998417886522347 1.000000000020348 6.828147156279482e-13 -1.269357460684233e-12 -9.5867461073664e-12 -1.0806315923031964e-12 5.99595867917234e-09 -3.6239243301879057e-09 0.0 0.0 0.0
1.702 0.9999999999991979 0.9998417886537796 1.0000000000183153 -3.2713723206516425e-13 2.377724784193198e-14 -1.4121534335084267e-11 -1.3408879731113294e-12 6.006744989628812e-09 -3.7013551056494395e-09 0.0 0.0 0.0
1.712 0.9999999999992911 0.9998417886553737 1.0000000000159917 -1.0884284387621313e-12 -5.0680857744490226e-14 -1.3124813174520487e-11 -5.837421572914042e-13 6.0158530162280265e-09 -3.7803151639903755e-09 0.0 0.0 0.0
1.722 0.9999999999993834 0.9998417886569927 1.000000000014292 -1.1160795071710193e-12 -1.4653769352096215e-12 -8.919212335146007e-12 5.901456141841617e-13 6.023314066922735e-09 -3.860832759782521e-09 0.0 0.0 0.0
1.732 0.9999999999994457 0.9998417886586163 1.0000000000135876 -4.165900446032939e-13 -2.9975567519063946e-12 -3.984943514118056e-12 1.268734829867638e-12 6.029159712688817e-09 -3.9429365307066555e-09 0.0 0.0 0.0
1.742 0.9999999999994628 0.999841788660234 1.0000000000136582 5.189106052095146e-13 -3.419397053590857e-12 1.006731743395577e-13 9.517897262284284e-13 6.033422920698369e-09 -4.0266560442544694e-09 0.0 0.0 0.0
1.752 0.9999999999994417 0.9998417886618509 1.0000000000139966 1.0405389349327465e-12 -2.566143532044648e-12 2.5808057736989707e-12 -7.057063936636476e-14 6.036138182323301e-09 -4.112020142143393e-09 0.0 0.0 0.0
1.762 0.9999999999994053 0.999841788663484 1.0000000000142126 7.917811119157584e-13 -1.269175289673485e-12 3.19872084278712e-12 -9.856881911274218e-13 6.0373413453141e-09 -4.199059699944794e-09 0.0 0.0 0.0
1.772 0.9999999999993767 0.9998417886651507 1.0000000000142315 -2.7367291859374067e-14 -4.5413666768271185e-13 2.2797633781444083e-12 -1.1166531183814156e-12 6.037070344523819e-09 -4.287805784596086e-09 0.0 0.0 0.0
1.782 0.9999999999993707 0.9998417886668615 1.0000000000142168 -7.954652341721217e-13 -4.585197836177149e-13 8.101582409619411e-13 -4.163230462579744e-13 6.035361867098621e-09 -4.3782893978388194e-09 0.0 0.0 0.0
1.792 0.9999999999993826 0.9998417886686135 1.0000000000143598 -9.318793433466587e-13 -1.082314206688723e-12 -1.1792371328900115e-13 5.534137592783641e-13 6.032256044891608e-09 -4.4705435687714736e-09 0.0 0.0 0.0
1.802 0.9999999999993956 0.9998417886703961 1.000000000014712 -3.4599522004721096e-13 -1.9615455463840713e-12 -1.7489998993862335e-13 1.0810917838974354e-12 6.0277919001889025e-09 -4.564599678068234e-09 0.0 0.0 0.0
1.812 0.999999999999394 0.9998417886721975 1.0000000000151468 4.917515308835566e-13 -2.70027780270498e-12 1.5507553193721728e-14 8.10137283233953e-13 6.022010714339038e-09 -4.660491916935049e-09 0.0 0.0 0.0
1.822 0.9999999999993757 0.9998417886740173 1.0000000000154363 9.261335787149055e-13 -2.846943193328074e-12 -2.9219983556818775e-13 -4.371373098170142e-14 6.014953063303312e-09 -4.758254939336876e-09 0.0 0.0 0.0
1.832 0.9999999999993546 0.9998417886758659 1.0000000000153768 6.35275935585233e-13 -2.1202904155680507e-12 -1.0472202094430327e-12 -8.633811691014092e-13 6.006661804451437e-09 -4.857922698186108e-09 0.0 0.0 0.0
1.842 0.9999999999993505 0.999841788677758 1.0000000000149252 -1.2297174721580702e-13 -8.44964983002569e-13 -1.4864139513756133e-12 -1.0544438452357934e-12 5.9971784689261345e-09 -4.95953166002284e-09 0.0 0.0 0.0
1.852 0.999999999999372 0.9998417886797015 1.000000000014261 -7.345471629033886e-13 1.825313800236565e-14 -1.1229248656217326e-12 -4.617586811842568e-13 5.986546109044107e-09 -5.063116734080081e-09 0.0 0.0 0.0
1.862 0.9999999999994098 0.9998417886816888 1.0000000000137048 -7.250163363920566e-13 -3.9855551706698746e-13 -4.0076977595122215e-13 4.953026256024052e-13 5.974807132666316e-09 -5.16871558342161e-09 0.0 0.0 0.0
1.872 0.9999999999994416 0.9998417886837055 1.000000000013513 -1.3993406423733264e-13 -1.9472886735850154e-12 -1.8859041160454462e-13 1.098734083597584e-12 5.962004984880143e-09 -5.276365813757689e-09 0.0 0.0 0.0
1.882 0.9999999999994486 0.999841788685739 1.0000000000137017 5.053703716234379e-13 -3.3627669168875542e-12 -7.025823506196077e-13 8.676038496697545e-13 5.9481821379747385e-09 -5.386105640238111e-09 0.0 0.0 0.0
1.892 0.9999999999994303 0.9998417886877895 1.0000000000140485 6.592005216169797e-13 -3.2980674227262833e-12 -1.189093840407745e-12 -4.4287220982575636e-14 5.933381752790612e-09 -5.49797435143964e-09 0.0 0.0 0.0
1.902 0.9999999999994029 0.9998417886898686 1.0000000000142835 2.00521991959552e-13 -1.618685021419212e-12 -7.957020876408912e-13 -9.372173527627017e-13 5.917646412083098e-09 -5.612011985331729e-09 0.0 0.0 0.0
1.912 0.9999999999993846 0.999841788691991 1.0000000000143061 -4.594035071336119e-13 3.4131066629973236e-13 3.6633149270055253e-13 -1.1081468537001272e-12 5.901017978809964e-09 -5.728259013100851e-09 0.0 0.0 0.0
1.922 0.9999999999993849 0.9998417886941641 1.0000000000142362 -7.321434474153372e-13 9.024695845921415e-13 1.2290381614116633e-12 -4.1959044606501185e-13 5.88353885957077e-09 -5.84675763038001e-09 0.0 0.0 0.0
1.932 0.9999999999993957 0.9998417886963826 1.000000000014271 -3.549196973106978e-13 -4.55204602982998e-13 9.014888822441269e-13 5.865431136056648e-13 5.8652504212272895e-09 -5.967549860881424e-09 0.0 0.0 0.0
1.942 0.9999999999994026 0.9998417886986376 1.0000000000144853 3.9090623456457657e-13 -2.6065209808814273e-12 -3.290424583213208e-13 1.1254418505946208e-12 5.846193146079305e-09 -6.090678656908055e-09 0.0 0.0 0.0
1.952 0.999999999999397 0.9998417887009238 1.000000000014763 9.175788041372706e-13 -3.7553994516971e-12 -1.2470863782087124e-12 7.910529250424512e-13 5.82640729480335e-09 -6.2161885473616005e-09 0.0 0.0 0.0
1.962 0.9999999999993813 0.9998417887032426 1.0000000000149019 7.983806668417176e-13 -2.966547234253508e-12 -9.608730796954519e-13 -1.3594472987132623e-13 5.8059319447689675e-09 -6.344124631948833e-09 0.0 0.0 0.0
1.972 0.9999999999993668 0.999841788705605 1.000000000014791 7.798807454955962e-14 -9.017800627854155e-13 1.6955314233454636e-13 -9.332562528464087e-13 5.784805452164145e-09 -6.4745322560012126e-09 0.0 0.0 0.0
1.982 0.9999999999993668 0.9998417887080201 1.0000000000145013 -7.746403001909812e-13 8.010744201525254e-13 8.882990093377996e-13 -1.0057924799466339e-12 5.763065600434614e-09 -6.607459142138948e-09 0.0 0.0 0.0
1.992 0.9999999999993847 0.9998417887104917 1.0000000000142186 -1.1901000066298344e-12 8.926596851414986e-13 3.0473637148401034e-13 -3.262671763640196e-13 5.740747766013902e-09 -6.7429522575544834e-09 0.0 0.0 0.0
2.002 0.999999999999412 0.9998417887130147 1.0000000000140947 -8.595593603866764e-13 -5.443368003191211e-13 -1.2273137197210316e-12 5.73112497146161e-13 5.717887587680176e-09 -6.881060651124988e-09 0.0 0.0 0.0
2.012 0.9999999999994331 0.9998417887155788 1.0000000000141345 5.859592419172564e-14 -2.2709470457805336e-12 -2.449590686162837e-12 1.0239186274520182e-12 5.694518150684433e-09 -7.021834270126593e-09 0.0 0.0 0.0
2.022 0.9999999999994363 0.9998417887181771 1.0000000000142195 1.0014826433379053e-12 -2.9334551330210734e-12 -2.3585406868841367e-12 7.144004475657469e-13 5.670672418134995e-09 -7.165323661640394e-09 0.0 0.0 0.0
2.032 0.9999999999994192 0.999841788720809 1.0000000000142304 1.332291494141855e-12 -2.085646578547205e-12 -1.0599703650186319e-12 -1.0822816670023209e-13 5.646381047423704e-09 -7.311580164910311e-09 0.0 0.0 0.0
2.042 0.9999999999993929 0.999841788723483 1.0000000000141598 7.823828709432892e-13 -4.3993285727847384e-13 4.150966979437068e-13 -8.394659924734099e-13 5.6216732765770905e-09 -7.460657182236653e-09 0.0 0.0 0.0
2.052 0.9999999999993736 0.9998417887262123 1.0000000000141036 -3.0046433175432975e-13 7.510169446782112e-13 1.0436525264156951e-12 -9.58235251405245e-13 5.59657765181115e-09 -7.612608305940377e-09 0.0 0.0 0.0
2.062 0.9999999999993727 0.9998417887290058 1.0000000000141576 -1.1511193748913323e-12 6.439542100244394e-13 6.077685536506529e-13 -3.8641581238081197e-13 5.571119250326027e-09 -7.767488412948288e-09 0.0 0.0 0.0
2.072 0.9999999999993887 0.9998417887318641 1.0000000000143212 -1.1521987019336659e-12 -6.250048765373199e-13 -2.845141299538703e-13 4.647425251972274e-13 5.545323559288403e-09 -7.925353261154508e-09 0.0 0.0 0.0
2.082 0.9999999999994087 0.9998417887347794 1.0000000000145042 -3.3071393036521195e-13 -2.092806295488214e-12 -8.329589829368868e-13 9.836734117073507e-13 5.519212808544627e-09 -8.08625991652753e-09 0.0 0.0 0.0
2.092 0.9999999999994177 0.9998417887377414 1.0000000000146154 6.489894647963117e-13 -2.6631329686621614e-12 -7.058500302309523e-13 7.879173225466597e-13 5.492808069088068e-09 -8.250266629522475e-09 0.0 0.0 0.0
2.102 0.9999999999994086 0.9998417887407468 1.0000000000146365 1.0232043855457458e-12 -1.8578406105615633e-12 -2.16009091890303e-13 5.303313788553808e-15 5.46612912822028e-09 -8.417432604517492e-09 0.0 0.0 0.0
2.112 0.9999999999993872 0.9998417887438017 1.0000000000146019 5.514083388774074e-13 -1.4864669523610882e-13 2.615843639999869e-14 -7.978312989523879e-13 5.43919209275519e-09 -8.587818333512118e-09 0.0 0.0 0.0
2.122 0.9999999999993706 0.999841788746919 1.0000000000145308 -3.1110391091755623e-13 1.3327129069704583e-12 -3.6100084976430953e-13 -1.0171059451333976e-12 5.412012683612393e-09 -8.761485492964868e-09 0.0 0.0 0.0
2.132 0.9999999999993727 0.9998417887501099 1.0000000000144047 -8.236329373559541e-13 1.5501467746190163e-12 -1.2341169112223483e-12 -4.683042549199765e-13 5.384603849937194e-09 -8.938496944983202e-09 0.0 0.0 0.0
2.142 0.9999999999993937 0.9998417887533766 1.0000000000142213 -5.869931931906524e-13 3.110367041125909e-13 -2.0348656287866665e-12 4.4715795025678214e-13 5.356977253443217e-09 -9.118916389744569e-09 0.0 0.0 0.0
2.152 0.9999999999994194 0.9998417887567093 1.0000000000140492 1.5007010630023532e-13 -1.5160761542079204e-12 -2.197899800871386e-12 1.0287007023648292e-12 5.329141659826889e-09 -9.302809444986601e-09 0.0 0.0 0.0
2.162 0.9999999999994303 0.9998417887600968 1.000000000014005 7.399832336277334e-13 -2.565116584586234e-12 -1.5612569816227715e-12 8.193584690174653e-13 5.301104237112955e-09 -9.490242014447959e-09 0.0 0.0 0.0
2.172 0.9999999999994184 0.9998417887635339 1.0000000000141425 6.928563634276752e-13 -1.986406373138515e-12 -5.012598361395195e-13 -2.7265911949988514e-14 5.27287051216318e-09 -9.68128237741595e-09 0.0 0.0 0.0
2.182 0.9999999999993929 0.9998417887670294 1.0000000000143747 6.243977249620765e-14 -1.55765256016735e-13 3.2102100085818045e-13 -8.556779283185624e-13 5.244443055957641e-09 -9.875999011664891e-09 0.0 0.0 0.0
2.192 0.9999999999993745 0.9998417887705991 1.0000000000145248 -6.29298200911242e-13 1.5395892602020198e-12 4.2240827777648204e-13 -1.0230842728545245e-12 5.215823443834287e-09 -1.007446262205021e-08 0.0 0.0 0.0
2.202 0.9999999999993762 0.9998417887742554 1.0000000000144802 -8.334009608884632e-13 1.7662103125515051e-12 -1.6622669754635037e-13 -4.0327858254345326e-13 5.187010252922009e-09 -1.0276744481839858e-08 0.0 0.0 0.0
2.212 0.9999999999993966 0.9998417887779969 1.000000000014305 -3.980635409441689e-13 3.4783585450730886e-13 -9.496088310420198e-13 5.195520781322221e-13 5.158000833659544e-09 -1.0482917259882037e-08 0.0 0.0 0.0
2.222 0.999999999999417 0.9998417887818132 1.0000000000141878 3.4065532190210603e-13 -1.5335460680699533e-12 -1.3642772404742296e-12 1.035684123664639e-12 5.128789120764616e-09 -1.0693054751000632e-08 0.0 0.0 0.0
2.232 0.9999999999994197 0.9998417887856925 1.0000000000142624 8.330347193225106e-13 -2.2663690621108685e-12 -1.2137583376320824e-12 7.594250743398139e-13 5.099368102834829e-09 -1.0907233452486636e-08 0.0 0.0 0.0
2.242 0.9999999999994025 0.9998417887896354 1.0000000000144744 7.196066428195893e-13 -1.1506784724272696e-12 -7.980926072109783e-13 -8.483394523951379e-14 5.06972887125859e-09 -1.1125529126797893e-08 0.0 0.0 0.0
2.252 0.9999999999993795 0.999841788793654 1.000000000014627 8.052385580045536e-14 9.875153291626547e-13 -6.355385508467214e-13 -8.498605628045548e-13 5.039860917700266e-09 -1.1348020731841959e-08 0.0 0.0 0.0
2.262 0.9999999999993696 0.9998417887977639 1.0000000000145681 -6.285803611203503e-13 2.4489966528623222e-12 -1.0073714722621917e-12 -9.65572407089396e-13 5.009750263538866e-09 -1.1574787315510839e-08 0.0 0.0 0.0
2.272 0.9999999999993809 0.9998417888019716 1.0000000000143388 -8.950445846689695e-13 2.0593318601147897e-12 -1.7074395449175761e-12 -3.6050809212343693e-13 4.979382471394136e-09 -1.1805910753062676e-08 0.0 0.0 0.0
2.282 0.9999999999994046 0.9998417888062731 1.0000000000141334 -5.131300428902141e-13 1.3520515228707908e-13 -2.1904183705250698e-12 4.993089935462137e-13 4.948740530885692e-09 -1.2041472289268657e-08 0.0 0.0 0.0
2.292 0.9999999999994218 0.9998417888106576 1.0000000000141185 2.533063019315133e-13 -1.7867701499848203e-12 -2.014176390862674e-12 9.695546014329635e-13 4.917806087149584e-09 -1.2281556666081065e-08 0.0 0.0 0.0
2.302 0.9999999999994206 0.9998417888151176 1.0000000000142804 8.425531636861977e-13 -2.1977008254706588e-12 -1.2221885185086687e-12 7.099243921340132e-13 4.886559082953347e-09 -1.2526248244716647e-08 0.0 0.0 0.0
2.312 0.9999999999994036 0.9998417888196578 1.0000000000144518 8.020935824551887e-13 -7.967363448303583e-13 -3.5003695702490996e-13 -7.272933680467821e-14 4.854977126190291e-09 -1.2775634720134733e-08 0.0 0.0 0.0
2.322 0.9999999999993856 0.9998417888242895 1.0000000000144738 1.4489592771676808e-13 1.3298730740517736e-12 -3.334409541649396e-14 -7.876715990754614e-13 4.823036624231135e-09 -1.3029804028580469e-08 0.0 0.0 0.0
2.332 0.9999999999993796 0.9998417888290254 1.0000000000143374 -6.346521632291249e-13 2.6018575748229282e-12 -5.167949811482403e-13 -9.059806554048782e-13 4.790713139864307e-09 -1.328884550739825e-08 0.0 0.0 0.0
2.342 0.9999999999993895 0.9998417888338695 1.0000000000141809 -9.26998210275349e-13 2.1468021263980093e-12 -1.456962665825627e-12 -3.4997349976382133e-13 4.757980168377619e-09 -1.3552850368621474e-08 0.0 0.0 0.0
2.352 0.9999999999994053 0.9998417888388171 1.0000000000141518 -4.911742322192053e-13 4.0019896674423147e-13 -2.190703708633944e-12 4.561902591105851e-13 4.724809862165514e-09 -1.3821911552975167e-08 0.0 0.0 0.0
2.362 0.9999999999994145 0.9998417888438614 1.000000000014281 3.410013373257006e-13 -1.2773065894287808e-12 -2.2563768284633155e-12 9.101377469030983e-13 4.691172753174951e-09 -1.4096122667920902e-08 0.0 0.0 0.0
2.372 0.9999999999994097 0.9998417888489997 1.0000000000144658 9.153448041970364e-13 -1.6208449202294735e-12 -1.7389321054480257e-12 6.794486662673965e-13 4.6570389474594e-09 -1.4375580045227974e-08 0.0 0.0 0.0
2.382 0.9999999999993954 0.9998417888542364 1.0000000000145663 7.727328856509328e-13 -3.772290411612919e-13 -1.1623497223178128e-12 -5.581368807220466e-14 4.622376634817953e-09 -1.4660380527683628e-08 0.0 0.0 0.0
2.392 0.9999999999993817 0.9998417888595822 1.0000000000145197 1.881833825619208e-14 1.5220900994573535e-12 -1.034579101407479e-12 -7.441154495140836e-13 4.587153773997273e-09 -1.4950623247932954e-08 0.0 0.0 0.0
2.402 0.9999999999993795 0.999841788865046 1.0000000000143783 -7.599722516972124e-13 2.6476758327385884e-12 -1.439022657605874e-12 -8.732047193360523e-13 4.551337889927285e-09 -1.5246408282321588e-08 0.0 0.0 0.0
2.412 0.9999999999993896 0.9998417888706317 1.0000000000142537 -9.616092353864323e-13 2.141559094840337e-12 -2.0157811220170283e-12 -3.5153636120627443e-13 4.514893314555285e-09 -1.5547838053134293e-08 0.0 0.0 0.0
2.422 0.9999999999994046 0.9998417888763359 1.0000000000142293 -4.388301792826787e-13 3.8565324197094305e-13 -2.3106007537175657e-12 4.289134542917301e-13 4.47778600413161e-09 -1.58550157773036e-08 0.0 0.0 0.0
2.432 0.9999999999994146 0.9998417888821534 1.0000000000143032 3.9922308935463623e-13 -1.2544748252053399e-12 -2.1549400119088535e-12 8.854486078689975e-13 4.4399810647818666e-09 -1.616804700807364e-08 0.0 0.0 0.0
2.442 0.9999999999994125 0.9998417888880831 1.0000000000144011 9.18667755164467e-13 -1.469027019513276e-12 -1.7474415597333165e-12 6.777815062403927e-13 4.401442593160883e-09 -1.648703860439279e-08 0.0 0.0 0.0
2.452 0.9999999999994015 0.9998417888941281 1.000000000014438 7.522082386561072e-13 -3.182716772608496e-14 -1.4290278278103982e-12 -3.760371556701919e-14 4.3621337367007655e-09 -1.68120991110773e-08 0.0 0.0 0.0
2.462 0.9999999999993892 0.9998417889002978 1.0000000000143778 5.809123162839223e-14 1.989606610064262e-12 -1.4034432741515657e-12 -7.243629154797328e-13 4.322018288377733e-09 -1.7143338770244188e-08 0.0 0.0 0.0
2.472 0.9999999999993843 0.9998417889065997 1.0000000000142577 -6.317934395123019e-13 3.044213468474351e-12 -1.6419422025626138e-12 -8.673434571843631e-13 4.281059558293939e-09 -1.7480869037444293e-08 0.0 0.0 0.0
2.482 0.9999999999993902 0.99984178891304 1.0000000000141671 -8.259101635836203e-13 2.3064992041402545e-12 -1.99348190902966e-12 -3.5976898475222436e-13 4.2392219353162185e-09 -1.7824803959716046e-08 0.0 0.0 0.0
2.492 0.9999999999994018 0.9998417889196171 1.0000000000141807 -4.244227442317625e-13 3.326983898525605e-13 -2.323985258253747e-12 4.1505845978903547e-13 4.196468593593278e-09 -1.8175259320629045e-08 0.0 0.0 0.0
2.502 0.9999999999994108 0.9998417889263271 1.0000000000143086 2.4472725449961407e-13 -1.3618801170082477e-12 -2.5480566266806485e-12 8.729429207989025e-13 4.1527627747194676e-09 -1.853235223424949e-08 0.0 0.0 0.0
2.512 0.9999999999994094 0.9998417889331684 1.0000000000144784 6.912052258699649e-13 -1.4819760091246974e-12 -2.599832746054085e-12 6.687082452110177e-13 4.108069010155799e-09 -1.8896201296491522e-08 0.0 0.0 0.0
2.522 0.9999999999993985 0.9998417889401435 1.000000000014579 6.162897587610292e-13 4.604101250110693e-14 -2.450007339417278e-12 -4.074234946037555e-14 4.062351688132031e-09 -1.926692690926707e-08 0.0 0.0 0.0
2.532 0.999999999999386 0.9998417889472617 1.0000000000145395 1.0321591339632784e-13 2.031233522859514e-12 -2.1803883592934635e-12 -7.183915701673425e-13 4.015576189802742e-09 -1.9644652113006153e-08 0.0 0.0 0.0
2.542 0.9999999999993809 0.9998417889545312 1.000000000014385 -4.63662041455209e-13 2.959094513250836e-12 -1.992089028289859e-12 -8.524933581556709e-13 3.967708568872541e-09 -2.0029501660613583e-08 0.0 0.0 0.0
2.552 0.9999999999993874 0.9998417889619585 1.000000000014222 -6.776814239481571e-13 2.1648487428858316e-12 -2.0728221557739708e-12 -3.4448298663053126e-13 3.918715102169738e-09 -2.0421601336745146e-08 0.0 0.0 0.0
2.562 0.9999999999994008 0.9998417889695435 1.0000000000141613 -3.916622849870197e-13 3.3055098109785107e-13 -2.4089783820406726e-12 4.2033720164143593e-13 3.868563659101776e-09 -2.0821079351007443e-08 0.0 0.0 0.0
2.572 0.999999999999412 0.9998417889772817 1.0000000000142366 1.8250776432774494e-13 -1.0754432330674383e-12 -2.753382348960684e-12 8.653150599543571e-13 3.8172231052035256e-09 -2.122806610815001e-08 0.0 0.0 0.0
2.582 0.999999999999413 0.9998417889851717 1.0000000000143758 6.217698755706428e-13 -9.571263178819051e-13 -2.828513289778401e-12 6.57237251930481e-13 3.764663036348137e-09 -2.1642693237781308e-08 0.0 0.0 0.0
2.592 0.9999999999994035 0.9998417889932154 1.0000000000144655 5.977591546584796e-13 5.636529587188286e-13 -2.5969417814030103e-12 -4.6591744076244096e-14 3.710854072683491e-09 -2.2065095143253524e-08 0.0 0.0 0.0
2.602 0.9999999999993906 0.9998417890014211 1.0000000000144365 1.2017860744428381e-13 2.2596701854039263e-12 -2.3286056567556063e-12 -7.181941707880801e-13 3.6557694629223184e-09 -2.24954076561476e-08 0.0 0.0 0.0
2.612 0.9999999999993837 0.999841789009799 1.0000000000143194 -4.568008166909238e-13 2.7697375483956615e-12 -2.369210421220133e-12 -8.527532785255498e-13 3.5993833533204348e-09 -2.2933768834499663e-08 0.0 0.0 0.0
2.622 0.9999999999993878 0.9998417890183559 1.0000000000142115 -6.923422369920652e-13 1.6576427326979808e-12 -2.8121253180147176e-12 -3.4762464229183097e-13 3.541671400104252e-09 -2.3380318888028366e-08 0.0 0.0 0.0
2.632 0.9999999999993995 0.9998417890270921 1.0000000000142013 -3.974803570956342e-13 -2.5492030301487064e-13 -3.377166772936409e-12 4.2064774494741537e-13 3.4826108285620532e-09 -2.3835200129822886e-08 0.0 0.0 0.0
2.642 0.9999999999994095 0.9998417890360048 1.0000000000142961 2.0873446539206355e-13 -1.5217568509679039e-12 -3.6354129367515197e-12 8.755894305855859e-13 3.422180913566737e-09 -2.4298557191156714e-08 0.0 0.0 0.0
2.652 0.9999999999994108 0.9998417890450919 1.0000000000144262 6.58498752251129e-13 -1.1786236751052658e-12 -3.3788152861063384e-12 6.737579986026211e-13 3.3603626232816673e-09 -2.4770536251594208e-08 0.0 0.0 0.0
2.662 0.9999999999994018 0.9998417890543568 1.0000000000144984 5.982300759677852e-13 5.326941032660128e-13 -2.8158305509031213e-12 -3.6225332374775063e-14 3.2971388292861543e-09 -2.5251286236093762e-08 0.0 0.0 0.0
2.672 0.9999999999993892 0.9998417890638063 1.0000000000144667 7.196486753277971e-14 2.355143575245738e-12 -2.411282704327246e-12 -7.19258735990855e-13 3.2324952398925542e-09 -2.5740957943718378e-08 0.0 0.0 0.0
2.682 0.9999999999993829 0.9998417890734517 1.0000000000143594 -5.099433285801419e-13 2.959635345532075e-12 -2.5148992481648244e-12 -8.58325671208551e-13 3.1664186883251847e-09 -2.6239705219984744e-08 0.0 0.0 0.0
2.692 0.9999999999993872 0.9998417890832995 1.0000000000142535 -6.941201177407245e-13 1.926481814722717e-12 -3.0753536286416985e-12 -3.479943835589724e-13 3.098899111283372e-09 -2.674768332841934e-08 0.0 0.0 0.0
2.702 0.9999999999993995 0.9998417890933512 1.0000000000142206 -3.42591281953774e-13 3.830273336334439e-14 -3.684827362663237e-12 4.217524364560699e-13 3.029928190877196e-09 -2.7265050572930702e-08 0.0 0.0 0.0
2.712 0.9999999999994101 0.9998417891036038 1.0000000000142792 2.62931506918198e-13 -1.320094073619771e-12 -3.901712105930974e-12 8.62309869923501e-13 2.9595000357475337e-09 -2.7791966927569228e-08 0.0 0.0 0.0
2.722 0.999999999999411 0.9998417891140556 1.0000000000143872 6.530199872753457e-13 -1.1934175896726874e-12 -3.6048396688889104e-12 6.403125263379985e-13 2.8876117603943287e-09 -2.8328595705552202e-08 0.0 0.0 0.0
2.732 0.9999999999994018 0.9998417891247098 1.000000000014465 5.390325272981386e-13 2.455659763532043e-13 -3.0951897384093503e-12 -6.741147859117924e-14 2.814262366964182e-09 -2.8875102429680635e-08 0.0 0.0 0.0
2.742 0.9999999999993895 0.9998417891355749 1.0000000000144535 2.568909085229922e-14 1.8419634352814757e-12 -2.862038158013027e-12 -7.154616765076272e-13 2.73945408417206e-09 -2.9431654532430217e-08 0.0 0.0 0.0
2.752 0.9999999999993834 0.9998417891466624 1.000000000014351 -4.880755542089239e-13 2.3371957629193973e-12 -3.187457207426421e-12 -8.112061525823738e-13 2.6631907502199597e-09 -2.9998422415555976e-08 0.0 0.0 0.0
2.762 0.9999999999993888 0.9998417891579795 1.0000000000142253 -6.232385585089667e-13 1.3284816427671333e-12 -3.904697528680764e-12 -2.920068434249076e-13 2.585479400345524e-09 -3.057557940963292e-08 0.0 0.0 0.0
2.772 0.9999999999994015 0.9998417891695265 1.0000000000141696 -2.9791595689093704e-13 -4.167632765527325e-13 -4.5051226767732285e-12 4.3681054405573103e-13 2.5063306560428676e-09 -3.116330172090698e-08 0.0 0.0 0.0
2.782 0.9999999999994114 0.9998417891813012 1.0000000000142364 2.325455045905722e-13 -1.5415719136397359e-12 -4.533580280666613e-12 8.21464000928076e-13 2.425756338233123e-09 -3.176176749010322e-08 0.0 0.0 0.0
2.792 0.9999999999994108 0.9998417891933022 1.0000000000143876 5.80653420258427e-13 -1.146279531498624e-12 -3.961734136905054e-12 5.805708399785359e-13 2.3437718057924123e-09 -3.23711582706532e-08 0.0 0.0 0.0
2.802 0.9999999999993997 0.9998417892055335 1.000000000014515 5.043203827270686e-13 4.962289799815214e-13 -3.231965526118543e-12 -9.162571235402043e-14 2.2603950023747018e-09 -3.2991658296796545e-08 0.0 0.0 0.0
2.812 0.9999999999993867 0.9998417892180056 1.0000000000145188 6.853198526969332e-14 2.1237917228400618e-12 -2.91672850663414e-12 -6.844827980351576e-13 2.1756472828441835e-09 -3.3623454536799476e-08 0.0 0.0 0.0
2.822 0.9999999999993815 0.9998417892307295 1.0000000000143887 -4.1403292582434655e-13 2.4483311935463932e-12 -3.2672927166055262e-12 -7.591336258574429e-13 2.0895514935487334e-09 -3.4266737191774967e-08 0.0 0.0 0.0
2.832 0.999999999999388 0.9998417892437128 1.000000000014226 -6.02596053524467e-13 1.1591856190743543e-12 -4.020503913269765e-12 -2.6956006404367124e-13 2.0021346500738836e-09 -3.4921698841378575e-08 0.0 0.0 0.0
2.842 0.9999999999994015 0.9998417892569559 1.000000000014164 -3.611557317369209e-13 -8.180336869427771e-13 -4.6249874392470586e-12 4.1319264566363296e-13 1.9134255128667377e-09 -3.5588536301608156e-08 0.0 0.0 0.0
2.852 0.999999999999411 0.9998417892704566 1.0000000000142588 1.4589846411933604e-13 -2.0207658654004278e-12 -4.686095482267185e-12 7.816763067874413e-13 1.823455555120948e-09 -3.6267448566035524e-08 0.0 0.0 0.0
2.862 0.9999999999994097 0.9998417892842139 1.000000000014435 5.589535202346022e-13 -1.5745517585495173e-12 -4.266585661112987e-12 5.659860755209427e-13 1.7322607064055326e-09 -3.695863757339371e-08 0.0 0.0 0.0
2.872 0.9999999999993991 0.9998417892982339 1.000000000014544 5.717234568843915e-13 1.3668586604329796e-13 -3.799886423998511e-12 -7.01127228054502e-14 1.6398776294796764e-09 -3.7662309534950466e-08 0.0 0.0 0.0
2.882 0.9999999999993877 0.999841789312527 1.0000000000144864 1.5712562274808404e-13 1.767946675223323e-12 -3.718454194061989e-12 -6.534395772718118e-13 1.5463459803210975e-09 -3.8378673547384104e-08 0.0 0.0 0.0
2.892 0.9999999999993843 0.9998417893271048 1.0000000000143001 -3.928366622140591e-13 2.0499232866725788e-12 -4.1138423704115854e-12 -7.490476772287164e-13 1.4517089012142008e-09 -3.9107941308527026e-08 0.0 0.0 0.0
2.902 0.9999999999993916 0.999841789341974 1.000000000014132 -6.656641265056688e-13 7.665608505166288e-13 -4.6871072101244365e-12 -2.8444302405615186e-13 1.3560117344162488e-09 -3.985032884065553e-08 0.0 0.0 0.0
2.912 0.9999999999994036 0.9998417893571356 1.000000000014116 -4.3821876779924577e-13 -1.0917635990670306e-12 -5.007320127901154e-12 3.932570915396979e-13 1.2593023214597171e-09 -4.060605582552906e-08 0.0 0.0 0.0
2.922 0.9999999999994117 0.9998417893725877 1.0000000000142635 1.3563327980096998e-13 -2.10508372791908e-12 -4.846892217927179e-12 7.743774298723906e-13 1.1616307406822652e-09 -4.137534451773888e-08 0.0 0.0 0.0
2.932 0.9999999999994094 0.9998417893883315 1.0000000000144562 6.211908802485113e-13 -1.5219684466082692e-12 -4.341142981393729e-12 5.693363270464093e-13 1.0630504440045663e-09 -4.215842173528282e-08 0.0 0.0 0.0
2.942 0.9999999999993981 0.9998417894043732 1.0000000000145461 6.337294849776291e-13 1.5937601907468414e-13 -3.870259216705185e-12 -6.985617322616417e-14 9.636158899408797e-10 -4.295551718394959e-08 0.0 0.0 0.0
2.952 0.9999999999993864 0.9998417894207243 1.0000000000144773 1.4835884396088372e-13 1.5863993111871753e-12 -3.7815350298614265e-12 -6.598282802244334e-13 8.633857366425958e-10 -4.376686454584253e-08 0.0 0.0 0.0
2.962 0.9999999999993827 0.9998417894373957 1.0000000000143214 -4.643920872184211e-13 1.6050652504265177e-12 -4.146935351587718e-12 -7.520292032974383e-13 7.624187311892937e-10 -4.459270167845261e-08 0.0 0.0 0.0
2.972 0.9999999999993888 0.999841789454395 1.0000000000142104 -7.247150799657487e-13 1.543808248188576e-13 -4.720131630943328e-12 -2.760733073003935e-13 6.60776843017096e-10 -4.5433270068614004e-08 0.0 0.0 0.0
2.982 0.9999999999994007 0.9998417894717239 1.0000000000142262 -4.2419540140247546e-13 -1.6842551269927233e-12 -5.116211973356793e-12 4.066954917523797e-13 5.585243961812585e-10 -4.6288815102184535e-08 0.0 0.0 0.0
2.992 0.9999999999994091 0.9998417894893827 1.0000000000143419 2.0441912505717497e-13 -2.5227258743594445e-12 -5.086228318716452e-12 7.775005902157275e-13 4.557271281480221e-10 -4.7159586383899605e-08 0.0 0.0 0.0
3.002 0.9999999999994087 0.9998417895073728 1.0000000000144553 6.717149950804865e-13 -1.735815713229508e-12 -4.699524283229473e-12 5.577796522991431e-13 3.5245291443585085e-10 -4.804583681538028e-08 0.0 0.0 0.0
3.012 0.9999999999994004 0.9998417895256997 1.000000000014473 6.199204060212766e-13 5.98610321104614e-14 -4.296991751982132e-12 -8.142582790017722e-14 2.4877143678518857e-10 -4.894782483672635e-08 0.0 0.0 0.0
3.022 0.9999999999993902 0.9998417895443754 1.0000000000143807 9.872860426193615e-14 1.4779090610961788e-12 -4.238728554760188e-12 -6.534591506081404e-13 1.447538802576447e-10 -4.986581183799167e-08 0.0 0.0 0.0
3.032 0.9999999999993865 0.9998417895634107 1.0000000000142437 -4.837932206930912e-13 1.4187191955106822e-12 -4.616588283599132e-12 -7.294283496370805e-13 4.0472849541605295e-11 -5.080006374603451e-08 0.0 0.0 0.0
3.042 0.9999999999993922 0.9998417895828144 1.0000000000141571 -6.862214445588499e-13 -1.0045476602418095e-13 -5.163987394379367e-12 -2.605001306602891e-13 -6.399707419540833e-11 -5.1750851326263764e-08 0.0 0.0 0.0
3.052 0.9999999999994026 0.9998417896025894 1.0000000000141802 -3.7182648278479266e-13 -1.971017825178753e-12 -5.446550454140152e-12 3.9332182142430867e-13 -1.6858124708459576e-10 -5.271844918574121e-08 0.0 0.0 0.0
3.062 0.9999999999994095 0.9998417896227365 1.0000000000143012 2.051854572004023e-13 -2.839422983150824e-12 -5.205521060314619e-12 7.407498678661807e-13 -2.732025696574965e-10 -5.370313643948693e-08 0.0 0.0 0.0
3.072 0.9999999999994079 0.9998417896432581 1.0000000000144458 6.086000609755747e-13 -2.12411084990326e-12 -4.582475461756788e-12 5.289640438545571e-13 -3.7778301505305164e-10 -5.4705196843108824e-08 0.0 0.0 0.0
3.082 0.999999999999398 0.9998417896641602 1.0000000000145237 5.509203826981827e-13 -4.348369829579606e-13 -4.036818316145018e-12 -7.311933005769206e-14 -4.82243800984227e-10 -5.572491938959811e-08 0.0 0.0 0.0
3.092 0.999999999999387 0.9998417896854556 1.000000000014484 9.2859581202153e-14 9.04111727257649e-13 -3.996075599971624e-12 -6.107295866185631e-13 -5.865057034497197e-10 -5.676259668988603e-08 0.0 0.0 0.0
3.102 0.9999999999993833 0.9998417897071573 1.0000000000143519 -4.2008273158572196e-13 8.647899037725673e-13 -4.5174582801942046e-12 -6.852055871178021e-13 -6.904879012550011e-10 -5.7818526911373065e-08 0.0 0.0 0.0
3.112 0.9999999999993899 0.9998417897292738 1.0000000000142188 -6.156347283810561e-13 -5.116203246271225e-13 -5.226292035684804e-12 -2.483282797455443e-13 -7.941099544660931e-10 -5.889301270284233e-08 0.0 0.0 0.0
3.122 0.9999999999994021 0.9998417897518089 1.0000000000141795 -3.6084769262629665e-13 -2.156603289427853e-12 -5.5985397069266965e-12 3.680985913880494e-13 -8.972906868953822e-10 -5.998636122270434e-08 0.0 0.0 0.0
3.132 0.9999999999994108 0.9998417897747632 1.000000000014264 1.5245542949110496e-13 -2.7994864010558873e-12 -5.36842728492714e-12 7.029466215111077e-13 -9.999481300556417e-10 -6.1098885015798e-08 0.0 0.0 0.0
3.142 0.9999999999994097 0.9998417897981396 1.000000000014406 5.481129572760267e-13 -1.9519980040777963e-12 -4.7366801673213624e-12 5.079977427832766e-13 -1.1020003098968984e-09 -6.22309018378165e-08 0.0 0.0 0.0
3.152 0.9999999999993998 0.9998417898219458 1.00000000001449 5.379979915016861e-13 -2.9727555400958513e-13 -4.212146080133924e-12 -6.921672179938508e-14 -1.2033654331510236e-09 -6.338273359566299e-08 0.0 0.0 0.0
3.162 0.9999999999993895 0.9998417898461951 1.0000000000144422 1.2715676906347801e-13 8.250012023561904e-13 -4.2094901706407806e-12 -5.969763795782804e-13 -1.3039621455479609e-09 -6.455470843775344e-08 0.0 0.0 0.0
3.172 0.9999999999993856 0.9998417898709006 1.0000000000142941 -3.83587951110513e-13 4.5410128190271617e-13 -4.724287864911194e-12 -6.799798301986831e-13 -1.403708883728468e-09 -6.574715899439064e-08 0.0 0.0 0.0
3.182 0.9999999999993918 0.9998417898960729 1.0000000000141618 -6.134745156888428e-13 -1.225757044136082e-12 -5.338165601356494e-12 -2.5415402916378485e-13 -1.5025240224762462e-09 -6.696042288400097e-08 0.0 0.0 0.0
3.192 0.9999999999994026 0.9998417899217146 1.0000000000141556 -3.820834482108468e-13 -2.99831137940557e-12 -5.5544799497476654e-12 3.636603234866398e-13 -1.6003270150423738e-09 -6.81948445552959e-08 0.0 0.0 0.0
3.202 0.9999999999994098 0.999841789947829 1.0000000000142861 1.4530522614109917e-13 -3.5377119603319065e-12 -5.1892871368125874e-12 7.102417841912608e-13 -1.6970377591059618e-09 -6.9450771888464e-08 0.0 0.0 0.0
3.212 0.9999999999994076 0.9998417899744197 1.0000000000144549 5.706308180392334e-13 -2.4321917030224175e-12 -4.512228282467732e-12 5.239903329148137e-13 -1.7925771160841882e-09 -7.072855985463442e-08 0.0 0.0 0.0
3.222 0.9999999999993978 0.9998417900014963 1.0000000000145315 5.625838692180354e-13 -5.175733464706737e-13 -4.027875630387669e-12 -5.743066411566112e-14 -1.886865680256401e-09 -7.20285676191336e-08 0.0 0.0 0.0
3.232 0.9999999999993882 0.9998417900290721 1.000000000014459 1.1747818260318062e-13 7.56155046000828e-13 -4.0778937760332135e-12 -5.97584146871945e-13 -1.9798265639701792e-09 -7.335116100858935e-08 0.0 0.0 0.0
3.242 0.9999999999993857 0.9998417900571615 1.0000000000142977 -4.271294145068501e-13 4.3489014741040544e-13 -4.58150628372476e-12 -6.888392675473677e-13 -2.0713832934967132e-09 -7.469671028516234e-08 0.0 0.0 0.0
3.252 0.9999999999993922 0.9998417900857739 1.0000000000141738 -6.495684119956398e-13 -1.214171384497716e-12 -5.1119506604316206e-12 -2.6076989787225746e-13 -2.161460995984291e-09 -7.606559322969942e-08 0.0 0.0 0.0
3.262 0.9999999999994028 0.9998417901149146 1.0000000000141822 -3.733396001485212e-13 -2.9275208888593354e-12 -5.238295340564848e-12 3.6293545873523837e-13 -2.24998561744003e-09 -7.745819211038581e-08 0.0 0.0 0.0
3.272 0.999999999999409 0.9998417901445872 1.0000000000143119 1.912122438339831e-13 -3.431550534888718e-12 -4.8657254694516314e-12 7.09700273942069e-13 -2.3368841387477368e-09 -7.887489488596405e-08 0.0 0.0 0.0
3.282 0.999999999999407 0.9998417901747967 1.0000000000144604 6.097682764827083e-13 -2.418294485729917e-12 -4.299792475034594e-12 5.174290475023197e-13 -2.422086186064299e-09 -8.031609637501938e-08 0.0 0.0 0.0
3.292 0.9999999999993975 0.999841790205554 1.0000000000145146 5.603057662518954e-13 -7.623311163129006e-13 -3.995637073986109e-12 -6.613368821262453e-14 -2.5055231878299605e-09 -8.178219644954263e-08 0.0 0.0 0.0
3.302 0.9999999999993887 0.9998417902368737 1.000000000014434 8.363519007363221e-14 1.8343562028136493e-13 -4.193343187597708e-12 -5.963190659153446e-13 -2.5871269857010245e-09 -8.327360151737539e-08 0.0 0.0 0.0
3.312 0.9999999999993864 0.9998417902687696 1.0000000000142784 -4.538511787378975e-13 -3.5388097373009395e-13 -4.727126481332624e-12 -6.708006876626976e-13 -2.666832359060591e-09 -8.479072408411854e-08 0.0 0.0 0.0
3.322 0.9999999999993935 0.999841790301253 1.0000000000141618 -6.451357543723521e-13 -1.979019289778417e-12 -5.1506521263235396e-12 -2.3557286876082304e-13 -2.7445764331641156e-09 -8.633398251183882e-08 0.0 0.0 0.0
3.332 0.9999999999994041 0.9998417903343302 1.0000000000141684 -3.519814551720386e-13 -3.4441881911758928e-12 -5.085766859106985e-12 3.7512108194735096e-13 -2.8202964170060885e-09 -8.790380140693703e-08 0.0 0.0 0.0
3.342 0.9999999999994104 0.9998417903680055 1.0000000000142952 1.9783156111696075e-13 -3.6156754589534013e-12 -4.517913961543028e-12 6.977927625001486e-13 -2.8939333671961783e-09 -8.950061234429769e-08 0.0 0.0 0.0
3.352 0.9999999999994079 0.9998417904022854 1.00000000001445 5.902215146586369e-13 -2.3447714047272357e-12 -3.8166900484947575e-12 4.910232212871779e-13 -2.9654312310562593e-09 -9.112485196795248e-08 0.0 0.0 0.0
3.362 0.9999999999993978 0.9998417904371816 1.0000000000145213 5.367752969770534e-13 -5.82013883418304e-13 -3.459273190510675e-12 -8.425374922134629e-14 -3.0347342682607065e-09 -9.277696460535241e-08 0.0 0.0 0.0
3.372 0.999999999999388 0.9998417904727096 1.0000000000144573 8.488488785815702e-14 3.380005357031887e-13 -3.66755325643061e-12 -5.910609649339235e-13 -3.1017900918370367e-09 -9.445740061482242e-08 0.0 0.0 0.0
3.382 0.9999999999993857 0.9998417905088856 1.0000000000143077 -4.2455431824913296e-13 -2.9341274464540386e-13 -4.242023058927299e-12 -6.506837180868739e-13 -3.166548741969899e-09 -9.616661704316274e-08 0.0 0.0 0.0
3.392 0.9999999999993922 0.9998417905457213 1.000000000014188 -6.123013218589174e-13 -2.0263566634212655e-12 -4.714720796490564e-12 -2.2416884424624474e-13 -3.228962988959977e-09 -9.790507712000792e-08 0.0 0.0 0.0
3.402 0.9999999999994025 0.9998417905832236 1.0000000000141946 -3.417978622391875e-13 -3.5896243424986414e-12 -4.707522713254555e-12 3.6351342487946417e-13 -3.288987766578783e-09 -9.967325093970555e-08 0.0 0.0 0.0
3.412 0.9999999999994083 0.9998417906213981 1.0000000000143259 1.834689429150965e-13 -3.845987588319757e-12 -4.215797646690898e-12 6.713844668027892e-13 -3.346580812915232e-09 -1.0147161574905621e-07 0.0 0.0 0.0
3.422 0.9999999999994056 0.9998417906602529 1.000000000014481 5.707655055633971e-13 -2.651058314287412e-12 -3.6029973862421164e-12 4.737002987897884e-13 -3.401701966151466e-09 -1.0330065538269396e-07 0.0 0.0 0.0
3.432 0.9999999999993966 0.9998417906998018 1.0000000000145333 5.284522680454418e-13 -9.55553271597541e-13 -3.314771388438331e-12 -7.516777418182538e-14 -3.454314901091201e-09 -1.0516086030283224e-07 0.0 0.0 0.0
3.442 0.9999999999993888 0.9998417907400611 1.0000000000144336 8.58717357535791e-14 -7.554031672975664e-14 -3.533221133093772e-12 -5.619546522474205e-13 -3.5043847041788417e-09 -1.070527287239668e-07 0.0 0.0 0.0
3.452 0.9999999999993885 0.9998417907810471 1.0000000000142508 -4.243140409034481e-13 -6.845803701419187e-13 -4.042606955253551e-12 -6.246963168016226e-13 -3.551879452469258e-09 -1.089767648600331e-07 0.0 0.0 0.0
3.462 0.9999999999993957 0.9998417908227728 1.0000000000141216 -6.144143520553412e-13 -2.2949608354706624e-12 -4.401332904346721e-12 -2.2073939140442757e-13 -3.5967718228574706e-09 -1.1093348020532552e-07 0.0 0.0 0.0
3.472 0.9999999999994053 0.9998417908652459 1.0000000000141436 -3.367003640058615e-13 -3.640628359228342e-12 -4.280669499193556e-12 3.4424723474786054e-13 -3.639034277812731e-09 -1.1292339456452427e-07 0.0 0.0 0.0
3.482 0.9999999999994094 0.9998417909084735 1.000000000014298 2.004685434186846e-13 -3.66585804069674e-12 -3.712966467898359e-12 6.468794299853217e-13 -3.6786441831240432e-09 -1.1494703347689025e-07 0.0 0.0 0.0
3.492 0.9999999999994053 0.9998417909524662 1.0000000000144647 5.867989017275078e-13 -2.351960101192721e-12 -3.0614479768351047e-12 4.613947620234509e-13 -3.715581389682038e-09 -1.170049312096662e-07 0.0 0.0 0.0
3.502 0.9999999999993963 0.9998417909972386 1.0000000000145208 5.237358651201693e-13 -7.37752852050049e-13 -2.7426313792032613e-12 -7.19126556510384e-14 -3.749827375319542e-09 -1.1909762845737328e-07 0.0 0.0 0.0
3.512 0.9999999999993884 0.9998417910428085 1.0000000000144336 5.760146996711218e-14 -1.076646933583054e-13 -2.9197186024039024e-12 -5.517250582444103e-13 -3.781367777847323e-09 -1.2122567358839335e-07 0.0 0.0 0.0
3.522 0.9999999999993872 0.9998417910891937 1.0000000000142832 -4.548684367198236e-13 -9.840988713323252e-13 -3.392418303675343e-12 -6.158741952950757e-13 -3.810189785414378e-09 -1.233896226297949e-07 0.0 0.0 0.0
3.532 0.9999999999993933 0.999841791136407 1.0000000000141938 -6.197217554943218e-13 -2.717119517157245e-12 -3.7535160373947955e-12 -2.1457850619878087e-13 -3.836284565746405e-09 -1.2559003940071298e-07 0.0 0.0 0.0
3.542 0.9999999999994019 0.9998417911844593 1.000000000014233 -3.1130980615983923e-13 -3.98373805913759e-12 -3.6992428852372155e-12 3.511362524246141e-13 -3.859645326327458e-09 -1.278274957506627e-07 0.0 0.0 0.0
3.552 0.999999999999407 0.9998417912333596 1.000000000014364 2.303192666580206e-13 -3.810086643640787e-12 -3.2493512219817064e-12 6.540740984011829e-13 -3.88026792314694e-09 -1.3010257068233717e-07 0.0 0.0 0.0
3.562 0.9999999999994048 0.9998417912831201 1.0000000000144778 5.905643308202875e-13 -2.3215890320002424e-12 -2.7242867048865557e-12 4.637088930340968e-13 -3.898151017135926e-09 -1.3241585127354495e-07 0.0 0.0 0.0
3.572 0.999999999999398 0.9998417913337561 1.000000000014481 4.975400380684055e-13 -6.395186999635828e-13 -2.495666058469533e-12 -7.759590285342298e-14 -3.913296470387696e-09 -1.3476793327152716e-07 0.0 0.0 0.0
3.582 0.9999999999993918 0.9998417913852857 1.0000000000143658 2.849612083523035e-14 -2.1670006752659696e-14 -2.6995136334708446e-12 -5.613969558169617e-13 -3.925708154608002e-09 -1.3715941987957315e-07 0.0 0.0 0.0
3.592 0.9999999999993906 0.9998417914377282 1.0000000000142146 -4.550913980265711e-13 -9.12799234970719e-13 -3.12398724372341e-12 -6.222264291161281e-13 -3.935392249091283e-09 -1.395909223723993e-07 0.0 0.0 0.0
3.602 0.9999999999993963 0.9998417914910981 1.0000000000141331 -5.880228985291683e-13 -2.6265446849986383e-12 -3.3680178314148676e-12 -2.1578829818813403e-13 -3.942357203985931e-09 -1.420630604925222e-07 0.0 0.0 0.0
3.612 0.9999999999994039 0.9998417915454076 1.0000000000141784 -2.7735792635842964e-13 -3.883659995586116e-12 -3.1493958658954495e-12 3.4865826595106967e-13 -3.946614819743109e-09 -1.4457646297404722e-07 0.0 0.0 0.0
3.622 0.9999999999994076 0.9998417916006687 1.0000000000143192 2.3484961208868033e-13 -3.780981816741118e-12 -2.532690397459627e-12 6.435025188687471e-13 -3.948179185206787e-09 -1.4713176581286006e-07 0.0 0.0 0.0
3.632 0.9999999999994048 0.9998417916568939 1.0000000000144595 5.621549068260495e-13 -2.4520539866146e-12 -1.9025020833830712e-12 4.484802052357421e-13 -3.9470658612278345e-09 -1.4972961453352886e-07 0.0 0.0 0.0
3.642 0.9999999999993967 0.999841791714101 1.000000000014508 4.641071016134243e-13 -9.403895972021528e-13 -1.6785824535213823e-12 -8.363706122743125e-14 -3.943293641361626e-09 -1.5237066288596187e-07 0.0 0.0 0.0
3.652 0.9999999999993887 0.9998417917723098 1.0000000000144382 2.1635975624798027e-14 -3.9392288779324164e-13 -1.992698450463366e-12 -5.470662759008012e-13 -3.936882726678226e-09 -1.5505557390559744e-07 0.0 0.0 0.0
3.662 0.9999999999993874 0.9998417918315408 1.0000000000143052 -4.304177578450387e-13 -1.1981354778526137e-12 -2.5714711486351362e-12 -5.931053937270329e-13 -3.927855487128491e-09 -1.5778501889711935e-07 0.0 0.0 0.0
3.672 0.9999999999993936 0.9998417918918113 1.000000000014205 -5.558796763531985e-13 -2.6960996441142905e-12 -2.933008181759306e-12 -1.9127942024830706e-13 -3.916237243666733e-09 -1.6055967851042054e-07 0.0 0.0 0.0
3.682 0.9999999999994031 0.9998417919531365 1.0000000000142069 -2.6653003299301616e-13 -3.699040134002612e-12 -2.75075575294835e-12 3.499700519484082e-13 -3.902054362122202e-09 -1.6338024253902096e-07 0.0 0.0 0.0
3.692 0.9999999999994087 0.9998417920155264 1.0000000000143048 2.1642197533676422e-13 -3.3985302584074543e-12 -2.107414278249923e-12 6.215090562778401e-13 -3.8853355421158165e-09 -1.662474102501667e-07 0.0 0.0 0.0
3.702 0.9999999999994066 0.9998417920789971 1.00000000001442 5.2911446656182e-13 -1.9941111515719236e-12 -1.437876772969594e-12 4.223792751076971e-13 -3.866111094824747e-09 -1.691618896078093e-07 0.0 0.0 0.0
3.712 0.9999999999993987 0.9998417921435672 1.0000000000144624 4.3825865928397775e-13 -5.530798490334195e-13 -1.1998149828690293e-12 -9.305271363054652e-14 -3.844413504631556e-09 -1.7212439811175425e-07 0.0 0.0 0.0
3.722 0.9999999999993912 0.9998417922092583 1.0000000000143952 1.5103622257030596e-14 -2.034244831725365e-13 -1.518743365097875e-12 -5.356048118888171e-13 -3.82027581219608e-09 -1.7513566347108892e-07 0.0 0.0 0.0
3.732 0.9999999999993899 0.9998417922760942 1.0000000000142648 -4.1771183747595087e-13 -1.2657825108051147e-12 -2.090469999380499e-12 -5.746418981119008e-13 -3.7937334317846005e-09 -1.7819642277440277e-07 0.0 0.0 0.0
3.742 0.9999999999993959 0.999841792344093 1.0000000000141698 -5.317317008346131e-13 -2.9863245980664075e-12 -2.4185152609212517e-12 -1.8463506785166094e-13 -3.764823264330206e-09 -1.8130742278794403e-07 0.0 0.0 0.0
3.752 0.9999999999994039 0.9998417924132705 1.0000000000141847 -2.4158244611051877e-13 -4.092754028790963e-12 -2.1940474805678194e-12 3.403905509714976e-13 -3.7335838983894134e-09 -1.8446942030311087e-07 0.0 0.0 0.0
3.762 0.9999999999994083 0.9998417924836407 1.0000000000143048 2.3166520442064405e-13 -3.75413742007796e-12 -1.5346663157906671e-12 6.071209089618352e-13 -3.7000549139592826e-09 -1.8768318261624003e-07 0.0 0.0 0.0
3.772 0.9999999999994048 0.9998417925552213 1.0000000000144444 5.262493735813426e-13 -2.216814168896126e-12 -8.867132596807845e-13 4.1898120684932344e-13 -3.664276365377114e-09 -1.9094948673219906e-07 0.0 0.0 0.0
3.782 0.9999999999993964 0.9998417926280329 1.0000000000145017 4.166805617082124e-13 -6.192043444809032e-13 -6.803840472273963e-13 -8.049408086694624e-14 -3.6262902492805146e-09 -1.9426912009507282e-07 0.0 0.0 0.0
3.792 0.9999999999993898 0.9998417927021005 1.0000000000144338 -1.3329762679705159e-14 -1.2811651656533833e-13 -9.994284188722115e-13 -5.163079386105573e-13 -3.5861394180371634e-09 -1.9764288095311803e-07 0.0 0.0 0.0
3.802 0.9999999999993896 0.9998417927774481 1.000000000014292 -4.3536623325352004e-13 -1.0566344178829467e-12 -1.525082108560395e-12 -5.62467107716579e-13 -3.543868159533525e-09 -2.0107157816318746e-07 0.0 0.0 0.0
3.812 0.9999999999993964 0.9998417928540957 1.0000000000141838 -5.289226890304647e-13 -2.63724392675375e-12 -1.7888551930769387e-12 -1.8691526273683201e-13 -3.49952030258814e-09 -2.0455603071715423e-07 0.0 0.0 0.0
3.822 0.9999999999994043 0.9998417929320611 1.0000000000141929 -2.2428787538118328e-13 -3.627483251394365e-12 -1.5387644990668251e-12 3.2531666267861867e-13 -3.453142045648251e-09 -2.0809706974504642e-07 0.0 0.0 0.0
3.832 0.999999999999408 0.9998417930113606 1.0000000000143139 2.451597406225222e-13 -3.2721219171208703e-12 -9.311568263224607e-13 5.879784476504589e-13 -3.4047789472096116e-09 -2.1169553657780075e-07 0.0 0.0 0.0
3.842 0.9999999999994043 0.9998417930920143 1.000000000014456 5.256233564049971e-13 -1.8777587596856835e-12 -4.063397465973242e-13 4.0497414579630166e-13 -3.3544791593513863e-09 -2.153522840620096e-07 0.0 0.0 0.0
3.852 0.9999999999993963 0.9998417931740459 1.000000000014509 4.105202739792562e-13 -5.64246388697172e-13 -3.4028128387380355e-13 -8.403028246324087e-14 -3.3022887044640185e-09 -2.1906817577489903e-07 0.0 0.0 0.0
3.862 0.9999999999993902 0.9998417932574818 1.0000000000144276 -7.190496175471043e-15 -3.8864842131907037e-13 -7.518039262495705e-13 -5.082045890053108e-13 -3.2482553363274583e-09 -2.2284408823748587e-07 0.0 0.0 0.0
3.872 0.9999999999993905 0.9998417933423484 1.000000000014267 -4.1113665727208776e-13 -1.5240472159737556e-12 -1.2839782646810925e-12 -5.472148976866198e-13 -3.192428385656031e-09 -2.2668090862762915e-07 0.0 0.0 0.0
3.882 0.9999999999993978 0.9998417934286675 1.0000000000141451 -5.040911993386031e-13 -3.1182641613113254e-12 -1.4743102311386512e-12 -1.7240591107819945e-13 -3.1348556641851953e-09 -2.30579535881915e-07 0.0 0.0 0.0
3.892 0.9999999999994057 0.9998417935164591 1.0000000000141538 -2.2622535813302202e-13 -3.940981569244424e-12 -1.111820137184572e-12 3.3180881800842804e-13 -3.075586282473273e-09 -2.3454088178831633e-07 0.0 0.0 0.0
3.902 0.9999999999994089 0.9998417936057427 1.0000000000142895 2.0765225986703274e-13 -3.3258078896477013e-12 -4.055923549553307e-13 5.837202592164722e-13 -3.0146685622145636e-09 -2.385658692305274e-07 0.0 0.0 0.0
3.912 0.9999999999994049 0.9998417936965395 1.0000000000144533 4.762289905525993e-13 -1.6852301103749275e-12 1.6845030730233583e-13 3.9522312075991196e-13 -2.9521520432476653e-09 -2.426554342962115e-07 0.0 0.0 0.0
3.922 0.9999999999993969 0.9998417937888774 1.0000000000145237 3.8778944579898796e-13 -2.1115022258142385e-13 2.2664674876967081e-13 -8.988267010074004e-14 -2.888085746266189e-09 -2.46810525391136e-07 0.0 0.0 0.0
3.932 0.9999999999993903 0.9998417938827838 1.0000000000144484 1.657939737248802e-14 1.615790308642231e-14 -2.3177816002328937e-13 -5.053196341398307e-13 -2.8225189314310757e-09 -2.510321036325716e-07 0.0 0.0 0.0
3.942 0.9999999999993903 0.9998417939782882 1.0000000000142877 -3.596521337177845e-13 -1.1617880482057864e-12 -8.172693981166437e-13 -5.403669963088858e-13 -2.755499691865694e-09 -2.553211428926414e-07 0.0 0.0 0.0
3.952 0.9999999999993966 0.9998417940754144 1.0000000000141678 -4.648871736826145e-13 -2.861060361603163e-12 -1.0453087006697208e-12 -1.727799508839717e-13 -2.687077548217177e-09 -2.596786298773336e-07 0.0 0.0 0.0
3.962 0.9999999999994035 0.9998417941741857 1.000000000014186 -2.2636765460074497e-13 -3.81948817600353e-12 -7.043502504833793e-13 3.1904449075422303e-13 -2.617300824018177e-09 -2.641055650208232e-07 0.0 0.0 0.0
3.972 0.9999999999994064 0.9998417942746237 1.0000000000143323 1.761013258814817e-13 -3.3473609488980905e-12 -2.1770365164598386e-14 5.667947967867335e-13 -2.546217436063787e-09 -2.6860296147849553e-07 0.0 0.0 0.0
3.982 0.9999999999994026 0.9998417943767539 1.0000000000144944 4.4476148675988466e-13 -1.8413087326653854e-12 5.067259253235281e-13 3.89178009677578e-13 -2.473875864764376e-09 -2.7317184626440613e-07 0.0 0.0 0.0
3.992 0.9999999999993963 0.9998417944806048 1.0000000000145433 3.7952145419354823e-13 -4.759863288004678e-13 4.944643609495747e-13 -7.662332548962916e-14 -2.4003243033605465e-09 -2.778132599633872e-07 0.0 0.0 0.0
4.002 0.9999999999993915 0.9998417945862083 1.0000000000144338 2.871643074965394e-14 -2.98691690490167e-13 -3.690636597157122e-14 -4.798889122456909e-13 -2.32560856726899e-09 -2.8252825753649707e-07 0.0 0.0 0.0
4.012 0.9999999999993926 0.9998417946935946 1.0000000000142422 -3.468448217021611e-13 -1.4288884558783884e-12 -6.649685385965742e-13 -5.199913292261468e-13 -2.249776974736891e-09 -2.873179076312294e-07 0.0 0.0 0.0
4.022 0.9999999999993995 0.9998417948027908 1.0000000000141107 -4.643537812717516e-13 -2.9672798735411654e-12 -8.839014163519054e-13 -1.7082350156265876e-13 -2.1728755748505143e-09 -2.921832933479121e-07 0.0 0.0 0.0
4.032 0.9999999999994064 0.9998417949138226 1.000000000014137 -2.3091720799101303e-13 -3.694212540616959e-12 -4.867948744673233e-13 3.028640779963185e-13 -2.09495028594815e-09 -2.971255118438648e-07 0.0 0.0 0.0
4.042 0.9999999999994083 0.9998417950267149 1.0000000000142981 1.8225188520487454e-13 -3.0214696059889086e-12 2.69760372659104e-13 5.452281483543167e-13 -2.016046110609757e-09 -3.021456756404646e-07 0.0 0.0 0.0
4.052 0.9999999999994036 0.9998417951414958 1.000000000014473 4.633606698740752e-13 -1.4562594658314168e-12 8.582386580114601e-13 3.750894753034988e-13 -1.9362082091155276e-09 -3.0724491168983164e-07 0.0 0.0 0.0
4.062 0.9999999999993957 0.9998417952581982 1.0000000000145322 3.957946305639572e-13 -2.1668662763850222e-13 8.769991284487857e-13 -7.893894030320186e-14 -1.8554805448915758e-09 -3.1242436169804666e-07 0.0 0.0 0.0
4.072 0.9999999999993902 0.9998417953768557 1.0000000000144382 2.4744794192887256e-14 -2.866292683499622e-13 3.537994041183469e-13 -4.74683655007889e-13 -1.7739071552576121e-09 -3.1768518301881734e-07 0.0 0.0 0.0
4.082 0.9999999999993908 0.9998417954975016 1.0000000000142735 -3.704788904012515e-13 -1.647828403169629e-12 -2.7937669896266874e-13 -5.14250162656236e-13 -1.6915307888851498e-09 -3.230285482466028e-07 0.0 0.0 0.0
4.092 0.9999999999993973 0.9998417956201673 1.0000000000141722 -4.879290111409074e-13 -3.2810031802414603e-12 -5.174002912862908e-13 -1.664412002149132e-13 -1.6083941061136494e-09 -3.284556458604785e-07 0.0 0.0 0.0
4.102 0.9999999999994033 0.9998417957448802 1.0000000000142149 -2.344718172426632e-13 -3.944181657344514e-12 -1.7404693532763782e-13 3.0743302924181506e-13 -1.5245390295675717e-09 -3.339676792087328e-07 0.0 0.0 0.0
4.112 0.9999999999994057 0.9998417958716695 1.0000000000143672 2.001401852484897e-13 -3.124490172816875e-12 4.780071873985378e-13 5.506080324096895e-13 -1.4400065301525318e-09 -3.395658687559931e-07 0.0 0.0 0.0
4.122 0.9999999999994023 0.9998417960005668 1.0000000000145064 4.85065132391932e-13 -1.4326852809307066e-12 9.242234639915434e-13 3.789691424277858e-13 -1.3548369238558869e-09 -3.452514498869268e-07 0.0 0.0 0.0
4.132 0.999999999999396 0.9998417961316068 1.0000000000145186 4.0220756092444143e-13 -1.3930778931099813e-13 8.11156961048228e-13 -7.793255748021216e-14 -1.2690711744283768e-09 -3.5102567566673317e-07 0.0 0.0 0.0
4.142 0.9999999999993922 0.9998417962648277 1.0000000000143854 1.366679439914195e-14 -2.0786150807033912e-13 2.2843310889685966e-13 -4.753190988184726e-13 -1.1827471538007768e-09 -3.5688981473513627e-07 0.0 0.0 0.0
4.152 0.9999999999993943 0.9998417964002648 1.0000000000141995 -3.858215973085459e-13 -1.57016407646711e-12 -3.5297909681116044e-13 -5.136925030987985e-13 -1.095904022534156e-09 -3.6284515318346013e-07 0.0 0.0 0.0
4.162 0.9999999999994007 0.9998417965379521 1.0000000000140958 -4.943978456555646e-13 -3.190855662801526e-12 -4.493018700905764e-13 -1.6551312953323284e-13 -1.0085799098410391e-09 -3.688929934824027e-07 0.0 0.0 0.0
4.172 0.9999999999994063 0.9998417966779213 1.0000000000141525 -2.319637880789782e-13 -3.863517164576623e-12 5.497202034370347e-14 3.0419464449439005e-13 -9.208122200846336e-10 -3.7503465492508045e-07 0.0 0.0 0.0
4.182 0.9999999999994073 0.9998417968202046 1.000000000014331 2.0162171753408296e-13 -3.123527555446778e-12 8.069463994470126e-13 5.407886900599851e-13 -8.326374506620193e-10 -3.8127147573413116e-07 0.0 0.0 0.0
4.192 0.9999999999994021 0.9998417969648372 1.0000000000145064 4.79475236668135e-13 -1.587269562727308e-12 1.2440918454130093e-12 3.675660128087738e-13 -7.440917813927386e-10 -3.876048095899476e-07 0.0 0.0 0.0
4.202 0.9999999999993947 0.9998417971118584 1.0000000000145568 3.956995515448908e-13 -4.653809077888786e-13 1.0273837894862022e-12 -8.134136232857703e-14 -6.552107204893878e-10 -3.9403602961831213e-07 0.0 0.0 0.0
4.212 0.9999999999993895 0.9998417972613098 1.0000000000144516 1.8510475364496814e-14 -6.313677516361987e-13 3.1232172495249105e-13 -4.646599900900888e-13 -5.660291177869078e-10 -4.005665260944337e-07 0.0 0.0 0.0
4.222 0.9999999999993915 0.9998417974132302 1.0000000000142744 -3.674391933224347e-13 -1.954209318550962e-12 -3.628915023715514e-13 -4.941611964116451e-13 -4.765817235294418e-10 -4.0719770706066745e-07 0.0 0.0 0.0
4.232 0.9999999999993978 0.999841797567658 1.0000000000141591 -4.753631929544629e-13 -3.4018291522877265e-12 -4.806640455631458e-13 -1.5036195770794329e-13 -3.8690224280456045e-10 -4.139310000733575e-07 0.0 0.0 0.0
4.242 0.9999999999994048 0.9998417977246283 1.0000000000141918 -2.285025800266388e-13 -3.835600155553196e-12 5.598049723792702e-14 3.043292064453422e-13 -2.97023723010958e-10 -4.207678495058859e-07 0.0 0.0 0.0
4.252 0.9999999999994067 0.9998417978841762 1.0000000000143443 1.8373180016822856e-13 -2.887763295592287e-12 8.379313087758043e-13 5.263299375143985e-13 -2.0697907574572665e-10 -4.277097199349727e-07 0.0 0.0 0.0
4.262 0.9999999999994026 0.999841798046341 1.0000000000144962 4.514681086522454e-13 -1.2568153914762633e-12 1.2606552900917908e-12 3.504972600700461e-13 -1.1680085171558015e-10 -4.347580945097463e-07 0.0 0.0 0.0
4.272 0.9999999999993959 0.9998417982111661 1.000000000014524 3.76139981745292e-13 -1.8886575502627045e-13 9.881299773348895e-13 -8.884174164356544e-14 -2.652062233120786e-11 -4.41914475162317e-07 0.0 0.0 0.0
4.282 0.9999999999993923 0.9998417983786961 1.000000000014399 1.7201905165432787e-14 -5.337423197595748e-13 2.1680322827231024e-13 -4.6020158460023e-13 6.383008083787866e-11 -4.491803832380486e-07 0.0 0.0 0.0
4.292 0.9999999999993943 0.9998417985489747 1.0000000000142122 -3.5230125070979037e-13 -2.091713044762161e-12 -4.690790960308438e-13 -4.865821958842766e-13 1.5422058061375934e-10 -4.5655735994813714e-07 0.0 0.0 0.0
4.302 0.9999999999994 0.9998417987220432 1.0000000000141063 -4.5175085101877315e-13 -3.749306920353872e-12 -5.483043055885813e-13 -1.495182396870877e-13 2.4461960308183033e-10 -4.64046965709408e-07 0.0 0.0 0.0
4.312 0.9999999999994054 0.9998417988979402 1.0000000000141664 -2.048251866951047e-13 -4.310614698975419e-12 3.3069215352164725e-14 2.966274543748929e-13 3.349977055030438e-10 -4.716507815492433e-07 0.0 0.0 0.0
4.322 0.9999999999994054 0.9998417990767069 1.0000000000143523 2.0022205704676386e-13 -3.3963243644103283e-12 8.176712246416296e-13 5.183660743290585e-13 4.253246155238629e-10 -4.793704080612202e-07 0.0 0.0 0.0
4.332 0.9999999999994004 0.9998417992583866 1.0000000000145255 4.5403860417584437e-13 -1.7262256132777116e-12 1.1923799629312808e-12 3.519936095001831e-13 5.155707027183375e-10 -4.872074660043542e-07 0.0 0.0 0.0
4.342 0.9999999999993937 0.9998417994430272 1.0000000000145548 3.595872471979812e-13 -5.676365687203015e-13 8.667261111083771e-13 -7.564082343358401e-14 6.057076924623391e-10 -4.951635975345303e-07 0.0 0.0 0.0
4.352 0.9999999999993909 0.9998417996306773 1.0000000000144194 -1.5175468509393386e-14 -7.714227398061875e-13 9.744273944557081e-14 -4.4335777244968764e-13 6.957057171655437e-10 -5.032404649142687e-07 0.0 0.0 0.0
4.362 0.9999999999993943 0.9998417998213845 1.0000000000142248 -3.860102738342394e-13 -2.134819072011031e-12 -5.159398107307481e-13 -4.757656689208062e-13 7.855365160061652e-10 -5.114397511063264e-07 0.0 0.0 0.0
4.372 0.999999999999401 0.9998418000151933 1.0000000000141236 -4.675768495478163e-13 -3.572587069409428e-12 -5.04121805048784e-13 -1.4985785332122417e-13 8.751717799285834e-10 -5.197631611199256e-07 0.0 0.0 0.0
4.382 0.9999999999994053 0.9998418002121479 1.0000000000141958 -1.9342261905732778e-13 -3.966311180503238e-12 1.0340891686442588e-13 2.872833609764386e-13 9.645832475053037e-10 -5.282124206291424e-07 0.0 0.0 0.0
4.392 0.9999999999994048 0.999841800412293 1.000000000014386 2.2983478335185915e-13 -3.0311621251679494e-12 8.069945629570712e-13 5.049672470470351e-13 1.0537431768529928e-09 -5.367892771901727e-07 0.0 0.0 0.0
4.402 0.9999999999993995 0.9998418006156774 1.0000000000145475 4.804154138541301e-13 -1.5369294304975919e-12 1.0303915318806086e-12 3.392842143161059e-13 1.1426238573982156e-09 -5.454954999649564e-07 0.0 0.0 0.0
4.412 0.9999999999993933 0.9998418008223541 1.0000000000145535 3.672361513044353e-13 -7.063608363012088e-13 5.743225409015189e-13 -8.363893977062898e-14 1.2311978929005429e-09 -5.543328800324553e-07 0.0 0.0 0.0
4.422 0.9999999999993918 0.9998418010323761 1.0000000000143978 -2.4663501728935535e-14 -1.2627434813624628e-12 -2.303144774155203e-13 -4.4322940533684287e-13 1.3194373711577603e-09 -5.633032307371976e-07 0.0 0.0 0.0
4.432 0.9999999999993953 0.9998418012457948 1.0000000000141982 -3.9789852125743193e-13 -2.8560500820915096e-12 -7.830913350641026e-13 -4.667019625327741e-13 1.4073149115357505e-09 -5.724083878598869e-07 0.0 0.0 0.0
4.442 0.9999999999994018 0.9998418014626597 1.0000000000141056 -4.703003113023181e-13 -4.315181366693955e-12 -6.791296428625214e-13 -1.35740242726725e-13 1.4948039913436193e-09 -5.816502097768622e-07 0.0 0.0 0.0
4.452 0.9999999999994063 0.999841801683019 1.0000000000141893 -1.894122095040368e-13 -4.538046549811246e-12 -2.0232827121757268e-14 2.990150421089971e-13 1.5818776463029185e-09 -5.910305782186084e-07 0.0 0.0 0.0
4.462 0.9999999999994053 0.9998418019069236 1.0000000000143825 2.293545644661534e-13 -3.3367355755532546e-12 6.680012896057816e-13 5.080410001177716e-13 1.66850832139506e-09 -6.005513966071918e-07 0.0 0.0 0.0
4.472 0.9999999999994004 0.9998418021344272 1.000000000014538 4.691791823581295e-13 -1.5913959437942454e-12 8.441277680620593e-13 3.328396439597521e-13 1.7546705874118206e-09 -6.102145928305265e-07 0.0 0.0 0.0
4.482 0.9999999999993946 0.9998418023655872 1.0000000000145388 3.525629965745997e-13 -5.993931343901027e-13 3.6649347095796454e-13 -9.350425530663342e-14 1.8403371518716072e-09 -6.200221180294993e-07 0.0 0.0 0.0
4.492 0.9999999999993928 0.9998418026004608 1.0000000000143894 -2.581050492910051e-14 -1.1024768673570278e-12 -4.044257645455418e-13 -4.4872527996781446e-13 1.925481636478802e-09 -6.299759466894597e-07 0.0 0.0 0.0
4.502 0.9999999999993953 0.9998418028391055 1.0000000000142097 -3.7753193429343316e-13 -2.726754427785723e-12 -8.866943945203427e-13 -4.655892287811817e-13 2.0100780520935e-09 -6.400780768180196e-07 0.0 0.0 0.0
4.512 0.9999999999994001 0.9998418030815746 1.0000000000141411 -4.3849373386758035e-13 -4.269906548943738e-12 -7.271393755819806e-13 -1.3365829973246633e-13 2.094099730808006e-09 -6.503305313167664e-07 0.0 0.0 0.0
4.522 0.9999999999994035 0.9998418033279235 1.000000000014239 -1.682650217337889e-13 -4.612285845279324e-12 -6.849483706649456e-14 2.947486700407705e-13 2.1775203994261714e-09 -6.607353574449173e-07 0.0 0.0 0.0
4.532 0.9999999999994026 0.9998418035782076 1.0000000000144293 2.2378274073776833e-13 -3.558263026796234e-12 5.586735419810003e-13 4.971846736680203e-13 2.2603140074017205e-09 -6.712946262102768e-07 0.0 0.0 0.0
4.542 0.9999999999993984 0.9998418038324869 1.0000000000145666 4.4072584875882307e-13 -1.9755493019665322e-12 6.428021131026508e-13 3.238961003446884e-13 2.342455010562599e-09 -6.820104341286627e-07 0.0 0.0 0.0
4.552 0.999999999999394 0.999841804090823 1.0000000000145435 3.2040360168734726e-13 -1.124196336353998e-12 8.010538352969413e-14 -9.082264404029185e-14 2.4239170943105334e-09 -6.928849023126147e-07 0.0 0.0 0.0
4.562 0.9999999999993933 0.999841804353279 1.0000000000143738 -4.0988357463866415e-14 -1.6856212052022842e-12 -7.418436144673777e-13 -4.3311223528135664e-13 2.504675712045879e-09 -7.039201769919472e-07 0.0 0.0 0.0
4.572 0.9999999999993973 0.9998418046199167 1.00000000001418 -3.6698883273696233e-13 -3.2395948299738696e-12 -1.2395352084645463e-12 -4.460233017498279e-13 2.584704205482457e-09 -7.151184302249177e-07 0.0 0.0 0.0
4.582 0.9999999999994026 0.999841804890795 1.000000000014102 -4.115371145785159e-13 -4.590804489669504e-12 -1.0690700127803355e-12 -1.2343106542510999e-13 2.6639779744890447e-09 -7.264818592697046e-07 0.0 0.0 0.0
4.592 0.9999999999994057 0.9998418051659755 1.0000000000141924 -1.4265011144971657e-13 -4.693394214010257e-12 -3.8290235908406483e-13 2.8816494347594683e-13 2.7424713892552e-09 -7.380126871457187e-07 0.0 0.0 0.0
4.602 0.9999999999994043 0.9998418054455195 1.000000000014379 2.3359558083434155e-13 -3.4638604455419497e-12 2.89937651965542e-13 4.785346314498296e-13 2.8201598209839747e-09 -7.49713163954701e-07 0.0 0.0 0.0
4.612 0.9999999999993994 0.9998418057294918 1.0000000000145213 4.2975535952541826e-13 -1.857156704184019e-12 4.4164428642477847e-13 3.063862146973953e-13 2.897018327411097e-09 -7.615855649849007e-07 0.0 0.0 0.0
4.622 0.9999999999993946 0.9998418060179611 1.0000000000145177 2.970750554991104e-13 -1.1367277970481281e-12 -3.663100000882614e-14 -9.648386513563393e-14 2.9730225800106504e-09 -7.736321926749088e-07 0.0 0.0 0.0
4.632 0.9999999999993933 0.9998418063109954 1.0000000000143803 -6.268545655482414e-14 -1.9007526352784076e-12 -7.819632690794462e-13 -4.260479473497014e-13 3.048148008566198e-09 -7.858553758000189e-07 0.0 0.0 0.0
4.642 0.9999999999993959 0.999841806608662 1.0000000000142224 -3.7407489058682866e-13 -3.6159510144446995e-12 -1.243515019411209e-12 -4.344975750293597e-13 3.12237059993579e-09 -7.982574714493362e-07 0.0 0.0 0.0
4.652 0.9999999999994001 0.9998418069110279 1.000000000014171 -4.0070790127187624e-13 -5.01782244751598e-12 -1.1016332658894666e-12 -1.1668619142647592e-13 3.19566669061194e-09 -8.108408620489453e-07 0.0 0.0 0.0
4.662 0.9999999999994029 0.9998418072181586 1.0000000000142675 -1.2315662717284749e-13 -5.072239732379939e-12 -5.035771594894048e-13 2.868436872548142e-13 3.268012634310478e-09 -8.236079591373967e-07 0.0 0.0 0.0
4.672 0.9999999999994016 0.9998418075301235 1.000000000014439 2.462273277231827e-13 -3.7630178879149775e-12 5.393411062002436e-14 4.729477636667399e-13 3.3393858058435106e-09 -8.365612014654941e-07 0.0 0.0 0.0
4.682 0.9999999999993978 0.9998418078469932 1.0000000000145515 4.2736610075385496e-13 -2.1015191691054787e-12 1.0632974825027094e-13 3.0299639615244386e-13 3.4097634253271105e-09 -8.497030551892671e-07 0.0 0.0 0.0
4.692 0.9999999999993946 0.9998418081688418 1.0000000000145137 2.83882441129801e-13 -1.355050454693162e-12 -4.202330852952069e-13 -9.374700188523061e-14 3.4791230558021604e-09 -8.63036015754135e-07 0.0 0.0 0.0
4.702 0.9999999999993949 0.999841808495744 1.0000000000143443 -7.273463454220336e-14 -2.0842671022960566e-12 -1.1503900535700642e-12 -4.1808016628570664e-13 3.5474427288431597e-09 -8.765626066468384e-07 0.0 0.0 0.0
4.712 0.9999999999993985 0.999841808827773 1.0000000000141633 -3.715242127042805e-13 -3.7269315057337735e-12 -1.5460773713028352e-12 -4.274324258421972e-13 3.6147006314358938e-09 -8.902853797151069e-07 0.0 0.0 0.0
4.722 0.9999999999994033 0.9998418091650016 1.0000000000141005 -3.89027918111481e-13 -5.04139746335318e-12 -1.314835822231355e-12 -1.1660950600095095e-13 3.6808756948676327e-09 -9.042069163455088e-07 0.0 0.0 0.0
4.732 0.9999999999994056 0.9998418095075032 1.0000000000142004 -1.1601973583480828e-13 -5.059768688435619e-12 -6.363932157107683e-13 2.778746224595536e-13 3.745948315815982e-09 -9.183298264104956e-07 0.0 0.0 0.0
4.742 0.9999999999994035 0.9998418098553516 1.0000000000143916 2.3945709229372885e-13 -3.825505427446956e-12 -3.423401253217022e-14 4.588859692570995e-13 3.809897919974585e-09 -9.326567505184978e-07 0.0 0.0 0.0
4.752 0.9999999999993984 0.9998418102086265 1.0000000000145364 4.106498624583669e-13 -2.3473443242498922e-12 1.8295869877697865e-14 2.9252074905645923e-13 3.872705164973114e-09 -9.471903576252094e-07 0.0 0.0 0.0
4.762 0.9999999999993936 0.9998418105674083 1.0000000000145355 2.7378011369499864e-13 -1.8172028810566954e-12 -5.398862427813663e-13 -9.330503462868979e-14 3.934350337705041e-09 -9.619333474715873e-07 0.0 0.0 0.0
4.772 0.9999999999993928 0.9998418109317782 1.0000000000143965 -6.265081721276582e-14 -2.687463929790209e-12 -1.3076910361949403e-12 -4.0620883175099163e-13 3.994816240440833e-09 -9.768884500392576e-07 0.0 0.0 0.0
4.782 0.9999999999993959 0.999841811301817 1.0000000000142315 -3.4553824944914735e-13 -4.317210071858559e-12 -1.7189801252842259e-12 -4.1019352199100684e-13 4.054085482795101e-09 -9.92058425615613e-07 0.0 0.0 0.0
4.792 0.9999999999994001 0.9998418116776046 1.0000000000141664 -3.6589759002448344e-13 -5.457123321192453e-12 -1.4736836961786634e-12 -1.033114726225532e-13 4.112140116699676e-09 -1.0074460656821654e-06 0.0 0.0 0.0
4.802 0.9999999999994033 0.9998418120592207 1.0000000000142506 -1.151681544233511e-13 -5.210391555479609e-12 -7.70087132095883e-13 2.8164692240892677e-13 4.168965093848635e-09 -1.0230541919446278e-06 0.0 0.0 0.0
4.812 0.9999999999994021 0.9998418124467474 1.0000000000144171 2.1438041740712173e-13 -3.726412750200061e-12 -1.5895275198231755e-13 4.536621202545835e-13 4.224543859810879e-09 -1.0388856586864518e-06 0.0 0.0 0.0
4.822 0.9999999999993987 0.9998418128402704 1.000000000014533 3.760523830097948e-13 -2.1084871050408253e-12 -1.278382509444793e-13 2.831333635277551e-13 4.278862087753761e-09 -1.0549433502527044e-06 0.0 0.0 0.0
4.832 0.9999999999993957 0.9998418132398778 1.0000000000145026 2.5231599528777176e-13 -1.5877190924218764e-12 -7.257256936603124e-13 -1.0075291545353079e-13 4.331905522058423e-09 -1.0712301841179701e-06 0.0 0.0 0.0
4.842 0.9999999999993957 0.9998418136456569 1.0000000000143423 -5.95365366002783e-14 -2.594404819561968e-12 -1.5211081240616774e-12 -4.093985315422359e-13 4.38366088811667e-09 -1.0877491093998226e-06 0.0 0.0 0.0
4.852 0.9999999999993988 0.9998418140576971 1.0000000000141684 -3.2280376851701734e-13 -4.4273718729088e-12 -1.9273016239438202e-12 -4.1245274106626914e-13 4.434116353388029e-09 -1.1045031076009092e-06 0.0 0.0 0.0
4.862 0.9999999999994026 0.9998418144760849 1.000000000014113 -3.3962090274044234e-13 -5.773935633017598e-12 -1.6482652837127644e-12 -1.0880968949287726e-13 4.483260164983631e-09 -1.121495193003746e-06 0.0 0.0 0.0
4.872 0.9999999999994041 0.9998418149009082 1.0000000000142197 -9.904278630652271e-14 -5.693995730528883e-12 -9.0776192799358e-13 2.723695990864321e-13 4.531081364642083e-09 -1.138728413178588e-06 0.0 0.0 0.0
4.882 0.9999999999994018 0.9998418153322574 1.0000000000144114 2.1605573900960235e-13 -4.316929934480658e-12 -2.815765917556073e-13 4.44954969400264e-13 4.5775706280916344e-09 -1.156205848203015e-06 0.0 0.0 0.0
4.892 0.9999999999993974 0.999841815770226 1.0000000000145457 3.667999295639064e-13 -2.7274890495377336e-12 -2.57363963543258e-13 2.814293303094146e-13 4.622718419952646e-09 -1.1739306121317454e-06 0.0 0.0 0.0
4.902 0.9999999999993943 0.99984181621491 1.0000000000145228 2.382274038928069e-13 -2.133210563519479e-12 -8.598503180476835e-13 -9.222762710376561e-14 4.666518160172908e-09 -1.1919058536291938e-06 0.0 0.0 0.0
4.912 0.9999999999993949 0.9998418166664055 1.0000000000143627 -7.297892410598269e-14 -2.949331142929404e-12 -1.6302601705334857e-12 -3.941551798279726e-13 4.708961636103055e-09 -1.2101347531133328e-06 0.0 0.0 0.0
4.922 0.9999999999993985 0.999841817124808 1.000000000014188 -3.3017492592062255e-13 -4.495662106527882e-12 -1.9813666432855017e-12 -3.985675110949915e-13 4.750042149616798e-09 -1.2286205287742767e-06 0.0 0.0 0.0
4.932 0.9999999999994023 0.9998418175902125 1.0000000000141318 -3.373859022401324e-13 -5.540568127701861e-12 -1.6459683266637029e-12 -1.0559598532808178e-13 4.7897563063142694e-09 -1.2473664307609677e-06 0.0 0.0 0.0
4.942 0.9999999999994036 0.9998418180627157 1.0000000000142364 -8.90657819412307e-14 -5.260488058354626e-12 -8.839661816953099e-13 2.611384281633581e-13 4.828099160551929e-09 -1.2663757457709777e-06 0.0 0.0 0.0
4.952 0.999999999999401 0.999841818542416 1.000000000014421 2.2681997867615344e-13 -3.882620945222236e-12 -2.855270369957072e-13 4.2507892229521454e-13 4.8650675396598785e-09 -1.2856517943657629e-06 0.0 0.0 0.0
4.962 0.9999999999993969 0.9998418190294158 1.0000000000145437 3.722532487385833e-13 -2.5071089521691184e-12 -3.185064403851462e-13 2.6306253407143344e-13 4.900659571964733e-09 -1.3051979345848501e-06 0.0 0.0 0.0
4.972 0.9999999999993939 0.9998418195238195 1.0000000000145093 2.3777907069920476e-13 -2.2570377280670695e-12 -9.70632704451211e-13 -1.0038237573603785e-13 4.934873630894112e-09 -1.3250175587796e-06 0.0 0.0 0.0
4.982 0.9999999999993947 0.9998418200257313 1.0000000000143423 -7.382349795025632e-14 -3.4006330963411366e-12 -1.7593732373746994e-12 -3.891432462489027e-13 4.9677092376311064e-09 -1.3451140962090517e-06 0.0 0.0 0.0
4.992 0.9999999999993985 0.9998418205352562 1.0000000000141656 -3.274537267369754e-13 -5.1304449487858694e-12 -2.0984222633509503e-12 -3.85008618016954e-13 4.999168124366259e-09 -1.3654910123085719e-06 0.0 0.0 0.0


==> figures/planar_acoustic_pulse/data/grcbc_mass_inflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 1.0002216104945616 1.0000000000069975 0.9947554859034664 -6.8057982786933156e-15 1.8355907267832053e-10 6.235807314352123e-10 3.763126624017149e-12 -2.524644828635815e-10 -1.0315300965883013e-10 1.4613397418185401e-08 1.947781788636452e-09 3.5050531202285567e-07 1.0002216104945585 1.0000000000069973 0.9947554859033612 -6.969494355722244e-15 1.838600135986951e-10 6.235815579615321e-10 2.6782631262985493e-12 -2.5198580900877983e-10 -1.031535068500345e-10 1.4613397632373175e-08 1.9477818454115558e-09 3.50505306799316e-07 1.000221610494559 1.0000000000069973 0.9947554859033718 -6.9197896563097375e-15 1.838297718918783e-10 6.235814340526777e-10 2.787198992101259e-12 -2.5203384233506707e-10 -1.0315342660620638e-10 1.4613397609769105e-08 1.947781839171837e-09 3.5050530732384563e-07 1.0002216104945587 1.0000000000069973 0.9947554859033624 -6.91496478510508e-15 1.8385696146695803e-10 6.235815002579181e-10 2.6891300974349658e-12 -2.5199059641539437e-10 -1.0315338738197949e-10 1.4613397629747103e-08 1.9477818452146223e-09 3.505053068555757e-07 1.0002216104945587 1.0000000000069973 0.9947554859033614 -6.994285721702804e-15 1.8385967154014291e-10 6.235815438395681e-10 2.6793476791998886e-12 -2.5198633638307446e-10 -1.0315341031927852e-10 1.4613397631898484e-08 1.947781845391231e-09 3.505053068062932e-07 1.0002216104945874 1.0000000000069995 0.9947554859043686 -5.705835416955108e-15 1.8096635035130378e-10 6.235730914658886e-10 1.307009937815232e-11 -2.565954465503618e-10 -1.0314917698959452e-10 1.4613395615064324e-08 1.947781292119459e-09 3.505053567818261e-07
0.012 1.0002216104741248 1.0000000004803373 0.9947554876863912 2.3097669828891637e-13 1.7907825365368502e-10 5.146449749198327e-10 4.345976539024245e-11 -2.1409589420372095e-10 -1.290031022627076e-10 1.9585804013409903e-08 1.043160038168715e-08 5.080146304520504e-07 1.0002216104740336 1.0000000004803185 0.994755487683281 2.3051585937548573e-13 1.8301310504615389e-10 5.146273317910735e-10 2.583552304713032e-11 -2.0416224324092083e-10 -1.290061843313028e-10 1.9585829814545302e-08 1.0431602084293338e-08 5.080140208205309e-07 1.000221610474043 1.0000000004803202 0.9947554876835956 2.305363026949992e-13 1.8261455495327363e-10 5.146291937850044e-10 2.7621846169998806e-11 -2.0516509053090419e-10 -1.2900621448686566e-10 1.9585827194685615e-08 1.0431601908178776e-08 5.080140821095298e-07 1.0002216104740345 1.0000000004803185 0.9947554876833127 2.3068376284938655e-13 1.8297329620834144e-10 5.14627358642881e-10 2.6014385805286855e-11 -2.0426235800688548e-10 -1.2900655962697663e-10 1.9585829567341913e-08 1.0431602065398386e-08 5.08014026993661e-07 1.0002216104740336 1.0000000004803182 0.9947554876832843 2.305986509064468e-13 1.830089735680593e-10 5.146272337201758e-10 2.5853547135943152e-11 -2.0417206985166498e-10 -1.2900659101002595e-10 1.9585829806815733e-08 1.0431602069006627e-08 5.080140212249568e-07 1.0002216104748496 1.0000000004804823 0.9947554877111542 2.330134636922665e-13 1.4813590841699623e-10 5.147917708689635e-10 1.808041439593024e-10 -2.9439917777712525e-10 -1.289778532285209e-10 1.9585605824931913e-08 1.043158756153985e-08 5.080195783707655e-07
0.022 1.000221610471785 1.0000000017381614 0.9947555284357751 2.1810781996831125e-13 1.6403148183187054e-10 7.012997433655766e-10 1.3074846555867975e-10 -1.7513893604691798e-10 -1.3681687377526164e-10 1.898892550466868e-08 1.3454668386073287e-08 5.467623388512792e-07 1.000221610471515 1.0000000017380704 0.9947555284261723 2.1966866646457474e-13 1.7139591416029365e-10 7.011715268489407e-10 9.862953427866925e-11 -1.552327074031722e-10 -1.3682268491281066e-10 1.8989001553845204e-08 1.3454669945807252e-08 5.467604179737624e-07 1.0002216104715427 1.0000000017380797 0.9947555284271509 2.1949293677173168e-13 1.7064219065781608e-10 7.011850360050855e-10 1.0192073423533661e-10 -1.572550387674199e-10 -1.3682204897130217e-10 1.8988993705855167e-08 1.3454669756958515e-08 5.467606136910415e-07 1.0002216104715178 1.0000000017380712 0.9947555284262702 2.196495129156311e-13 1.7132049983362326e-10 7.011729123373553e-10 9.895950923756819e-11 -1.5543508591106123e-10 -1.3682244059056716e-10 1.8989000760090986e-08 1.3454669928211307e-08 5.467604377144165e-07 1.0002216104715151 1.0000000017380706 0.9947555284261821 2.1966349176210782e-13 1.7138864134674961e-10 7.011716178245932e-10 9.866259901664686e-11 -1.5525266704418272e-10 -1.3682261796054824e-10 1.898900147793686e-08 1.3454669936607026e-08 5.467604199147647e-07 1.0002216104737611 1.0000000017388155 0.9947555285067705 2.031978979964786e-13 1.1231924400862312e-10 7.022016832885878e-10 3.542727464826699e-10 -3.250015707817117e-10 -1.3677634053483e-10 1.8988424585505785e-08 1.3454663338994962e-08 5.467762118084558e-07
0.032 1.0002216104652728 1.0000000037363894 0.9947555937996904 8.162768614613415e-14 1.4449923936040104e-10 1.499656283306669e-09 2.598902376728172e-10 -1.702810169622948e-10 -1.3400316906353447e-10 1.8903423657211712e-08 1.554800322745378e-08 5.527612269724683e-07 1.0002216104646595 1.0000000037361507 0.9947555937781614 7.959339182895089e-14 1.554903348968884e-10 1.4997105968337865e-09 1.9982986687029596e-10 -1.2953758575707927e-10 -1.3401089834928247e-10 1.890353090761758e-08 1.5547980673849605e-08 5.527576399392433e-07 1.0002216104647226 1.0000000037361756 0.9947555937803677 7.995900913362222e-14 1.543534186933261e-10 1.4997055647855836e-09 2.0601569637293298e-10 -1.3368925533974773e-10 -1.3401057074202836e-10 1.8903519587265473e-08 1.554798291969724e-08 5.527580101076403e-07 1.000221610464666 1.0000000037361534 0.9947555937783829 7.956772262485541e-14 1.5537620565793047e-10 1.4997103603264199e-09 2.0045016552718847e-10 -1.2995310146288608e-10 -1.3401138109486358e-10 1.8903529781713453e-08 1.554798090818479e-08 5.527576768414363e-07 1.0002216104646604 1.0000000037361512 0.9947555937781838 7.969775519257022e-14 1.5547912229420195e-10 1.499710427438615e-09 1.9989189741858826e-10 -1.2957870580085006e-10 -1.340111747234186e-10 1.8903530793758566e-08 1.5547980693807273e-08 5.52757643399404e-07 1.000221610469552 1.0000000037380334 0.99475559395036 9.872310235011502e-14 7.525672259464178e-11 1.498928123785503e-09 6.593866282525063e-10 -4.658377209546844e-10 -1.339546881386776e-10 1.890289461579855e-08 1.5548196510553054e-08 5.527836629568841e-07
0.042 1.0002216104493558 1.000000006413254 0.9947556819049669 -1.2367089941723659e-12 1.3330568423697328e-10 3.0451481628196495e-09 4.3572572302768304e-10 -2.0255225235935163e-10 -1.28041102468065e-10 1.9334323862119362e-08 1.793618008594741e-08 5.564522765587831e-07 1.000221610448032 1.0000000064127093 0.9947556818611782 -1.2363526122008673e-12 1.482077021696412e-10 3.045209715414271e-09 3.1899825385615357e-10 -1.1627250525431848e-10 -1.2804978087518285e-10 1.933447783429874e-08 1.793608069045424e-08 5.564453593961882e-07 1.0002216104481683 1.0000000064127657 0.9947556818656836 -1.2363316184571477e-12 1.4665048795089572e-10 3.045203887091388e-09 3.310466018493226e-10 -1.2509004909175837e-10 -1.2804960654655908e-10 1.9334461069781136e-08 1.7936090783464373e-08 5.564460819601209e-07 1.0002216104480457 1.0000000064127152 0.9947556818616301 -1.236497404127508e-12 1.480511656014932e-10 3.0452092638040557e-09 3.2020670284976305e-10 -1.1715558959934715e-10 -1.2805058642818322e-10 1.9334476155442582e-08 1.793608168647244e-08 5.564454321722872e-07 1.000221610448033 1.00000000641271 0.9947556818612232 -1.2364625564871274e-12 1.4819219297980837e-10 3.045209419772617e-09 3.191191578472626e-10 -1.1636071232234902e-10 -1.2804998183294497e-10 1.9334477676644524e-08 1.7936080834346285e-08 5.564453668645296e-07 1.0002216104583583 1.0000000064169292 0.994755682200109 -1.2416109723517703e-12 4.830351627827749e-11 3.0445480108434502e-09 1.2014129646486389e-09 -8.103187940586156e-10 -1.2798946344481027e-10 1.9333807974676674e-08 1.793692432772808e-08 5.564916726343908e-07
0.052 1.0002216104122306 1.0000000096837416 0.9947557906614873 -1.0515697129834014e-12 1.294806974471984e-10 6.597271842566229e-09 6.957818003680146e-10 -2.928378191738163e-10 -1.218446045548285e-10 1.89150638122174e-08 1.9600375978504326e-08 5.617303439995653e-07 1.0002216104094286 1.000000009682559 0.9947557905754678 -1.049816234655602e-12 1.4830300837272539e-10 6.597348278197185e-09 4.610252046266126e-10 -1.0943480315321173e-10 -1.2185457599594263e-10 1.891537984965053e-08 1.9600139735100116e-08 5.617160176677132e-07 1.0002216104097172 1.000000009682681 0.9947557905843427 -1.0498765753665808e-12 1.463161060835894e-10 6.597340794635974e-09 4.852643739644368e-10 -1.2822577011002315e-10 -1.2185428158553146e-10 1.8915345129527066e-08 1.960016401100338e-08 5.617175154279076e-07 1.0002216104094575 1.0000000096825714 0.9947557905763582 -1.0501194865622166e-12 1.481033037192284e-10 6.59734781423612e-09 4.6345676665340907e-10 -1.113177971241523e-10 -1.21855155272285e-10 1.891537632299968e-08 1.9600142183180476e-08 5.617161683036468e-07 1.0002216104094312 1.0000000096825605 0.9947557905755567 -1.049936435889957e-12 1.482833050471764e-10 6.5973478870084505e-09 4.6126849735805444e-10 -1.0962274031171422e-10 -1.2185440164885471e-10 1.8915379481901514e-08 1.960014004275963e-08 5.617160325634247e-07 1.0002216104310464 1.0000000096916568 0.9947557912286666 -1.066336189779356e-12 3.2079209088407483e-11 6.596637607986226e-09 2.2398380199349764e-09 -1.5591038832941666e-09 -1.217928080488291e-10 1.8914032531217914e-08 1.9601969237491967e-08 5.618126526501408e-07
0.062 1.0002216103319566 1.0000000134407063 0.9947559177340315 3.091908783782325e-12 1.282561125176634e-10 1.3388724514155924e-08 1.1205763869731757e-09 -4.936981737259547e-10 -1.162853421615697e-10 1.8747873891103055e-08 2.0920091943042352e-08 5.765967934749246e-07 1.0002216103260702 1.0000000134381821 0.9947559175658273 3.090489822812798e-12 1.5088910865362386e-10 1.3388987591834372e-08 6.413753125651551e-10 -1.0598743836608201e-10 -1.1629733247698234e-10 1.87486628149227e-08 2.09196515371543e-08 5.765668071620428e-07 1.0002216103266768 1.0000000134384428 0.994755917583206 3.0908869672042063e-12 1.4847495555051093e-10 1.3388960826068053e-08 6.908466896117159e-10 -1.4579504350875714e-10 -1.1629646544982221e-10 1.874857634468918e-08 2.0919697075223174e-08 5.76569921277713e-07 1.0002216103261308 1.0000000134382083 0.9947559175675708 3.0907154339132465e-12 1.506461170040495e-10 1.3388984931413661e-08 6.463382369960785e-10 -1.0997768969014432e-10 -1.1629758594137257e-10 1.874865410030035e-08 2.0919656141015786e-08 5.765671197325526e-07 1.0002216103260764 1.0000000134381848 0.9947559175660016 3.0906473322088314e-12 1.5086517185251917e-10 1.3388987057232148e-08 6.418715616268898e-10 -1.0638591246611555e-10 -1.1629696686376223e-10 1.8748661940991605e-08 2.091965209210779e-08 5.765668379356494e-07 1.0002216103712762 1.000000013457563 0.9947559188328849 3.1036893148741122e-12 2.199827809303139e-11 1.3386946352095227e-08 4.28588564235928e-09 -3.1341031651485903e-09 -1.1623506010254581e-10 1.8745097400143702e-08 2.092289937690585e-08 5.767837118874756e-07
0.072 1.000221610173425 1.0000000175568795 0.9947560607427776 5.5597619421587895e-12 1.272783772017672e-10 2.567041100642239e-08 1.8425693860451384e-09 -8.943059340293724e-10 -1.1154777199862413e-10 1.9330128026656917e-08 2.240142004058316e-08 6.126842552759861e-07 1.0002216101612833 1.0000000175515702 0.9947560604149732 5.558726340317584e-12 1.5367638819118542e-10 2.5670473799362144e-08 8.901602950744826e-10 -1.0436323382449116e-10 -1.1156132926714474e-10 1.9331940688818943e-08 2.2400633246168198e-08 6.126259452629511e-07 1.000221610162536 1.0000000175521182 0.9947560604488661 5.558963205648528e-12 1.5083099853391996e-10 2.56704666791654e-08 9.885283833619976e-10 -1.856380219071869e-10 -1.1156034939479163e-10 1.9331739148295243e-08 2.2400714003934926e-08 6.126319181480725e-07 1.000221610161409 1.0000000175516255 0.9947560604183735 5.5588069091033125e-12 1.5338964431817218e-10 2.5670473163833708e-08 9.000290769592484e-10 -1.1251294251411264e-10 -1.1156156101257663e-10 1.933192036705018e-08 2.2400641350571834e-08 6.126265435337438e-07 1.0002216101612957 1.0000000175515762 0.9947560604153126 5.558523526770424e-12 1.5364813793060888e-10 2.5670473743855043e-08 8.911473309079306e-10 -1.0517798791786329e-10 -1.1156073317274659e-10 1.9331938662319772e-08 2.2400634156293566e-08 6.126260046197458e-07 1.0002216102541321 1.0000000175922705 0.9947560628764488 5.569915103880044e-12 1.4478975455962834e-11 2.5670757889973578e-08 8.110403112178859e-09 -6.197052937869072e-09 -1.1149965182417376e-10 1.9325241866783158e-08 2.2406809742575192e-08 6.130976767424497e-07
0.082 1.0002216098746521 1.0000000218794554 0.9947562177632504 -7.171800948928353e-12 1.2586915806700485e-10 4.794674206545593e-08 3.054130353474368e-09 -1.6522658006609492e-09 -1.0762689402387372e-10 2.1076418242658757e-08 2.4218959799146426e-08 6.645826101051637e-07 1.0002216098502554 1.0000000218685539 0.9947562171305924 -7.1712668191384695e-12 1.5574049788702004e-10 4.7946426985800186e-08 1.2190126910195951e-09 -1.0374338544445312e-10 -1.0764134185231285e-10 2.108001177832954e-08 2.4217514189664874e-08 6.644781422631417e-07 1.0002216098527739 1.0000000218696794 0.99475621719604 -7.17099302019171e-12 1.5248524241524742e-10 4.794645833932942e-08 1.4087147970346905e-09 -2.6338430946229506e-10 -1.0764021114722634e-10 2.107959749072329e-08 2.4217658754833278e-08 6.644885333548518e-07 1.000221609850508 1.000000021868667 0.9947562171371594 -7.17101022678051e-12 1.554121425802339e-10 4.794642998841012e-08 1.2380465727899575e-09 -1.1975501991318207e-10 -1.0764130209696314e-10 2.1079969799464326e-08 2.4217528628588868e-08 6.644791801741576e-07 1.0002216098502803 1.0000000218685652 0.9947562171312487 -7.171652358312639e-12 1.5570812341957365e-10 4.794642735983599e-08 1.2209167127035037e-09 -1.0534451965181963e-10 -1.0764071016116592e-10 2.1080007576067097e-08 2.421751570280099e-08 6.64478245866981e-07 1.0002216100357617 1.0000000219518215 0.9947562218688409 -7.17601497931025e-12 1.0336311213360227e-11 4.794986705365183e-08 1.5032784643119083e-08 -1.1896682760560656e-08 -1.075826523746427e-10 2.107460462298484e-08 2.423107952221164e-08 6.654931917775723e-07
0.092 1.0002216093244276 1.0000000262184143 0.9947563880703415 -1.0092588874346773e-11 1.2367424220422749e-10 8.81197512668916e-08 5.046808919562263e-09 -3.05197712157325e-09 -1.0447738418599678e-10 2.3556111761212715e-08 2.587935540958393e-08 7.267396268779283e-07 1.0002216092766685 1.0000000261966393 0.9947563868655286 -1.0093026244553511e-11 1.5659433608244927e-10 8.81195912561582e-08 1.592756531979934e-09 -1.0369317944257638e-10 -1.0449254581810688e-10 2.356218778314756e-08 2.5876533070074603e-08 7.26566638656572e-07 1.0002216092816034 1.0000000261988884 0.9947563869902295 -1.0092726257306933e-11 1.5296434585268195e-10 8.811960756355645e-08 1.9501637868418678e-09 -4.0817552810628773e-10 -1.0449074596550562e-10 2.3561429756600794e-08 2.5876801582664846e-08 7.265827525490399e-07 1.0002216092771634 1.0000000261968651 0.9947563868780417 -1.0092491641567596e-11 1.5622773793751089e-10 8.811959290466928e-08 1.6286214887930326e-09 -1.3423945761019484e-10 -1.0449237028941919e-10 2.356211031570689e-08 2.587655967368918e-08 7.265682374151109e-07 1.0002216092767178 1.0000000261966622 0.9947563868667796 -1.0093212719084389e-11 1.5655818085358782e-10 8.811959145775115e-08 1.5963443400638656e-09 -1.0674847198796681e-10 -1.0449139522595535e-10 2.356217999219992e-08 2.5876535789349846e-08 7.265667982588399e-07 1.000221609637375 1.000000026361992 0.9947563958585349 -1.0093058305184382e-11 9.38624521539133e-12 8.812085273299673e-08 2.7391572630783385e-08 -2.2303274303082003e-08 -1.0443855122788164e-10 2.3582995023979134e-08 2.591052534789582e-08 7.288192225626382e-07
0.102 1.000221608326815 1.000000030325064 0.9947565732238827 4.444420254597176e-12 1.208928908192255e-10 1.5960719974824332e-07 8.378159465648994e-09 -5.596754864047892e-09 -1.020523695179879e-10 2.5392816250393076e-08 2.6641187167754607e-08 7.807348684297974e-07 1.0002216082354587 1.0000000302826966 0.9947565709613959 4.443517082088794e-12 1.569713879237953e-10 1.5960756800534438e-07 1.992332145611255e-09 -1.039814057100259e-10 -1.0206817616010051e-10 2.5401482196303328e-08 2.6635363510079465e-08 7.804574539862197e-07 1.0002216082449074 1.0000000302870764 0.9947565711957004 4.443813425252379e-12 1.5294891340752383e-10 1.5960753107842331e-07 2.6537350780551573e-09 -6.720964565101261e-10 -1.0206576328490931e-10 2.540018045313115e-08 2.6635872595668714e-08 7.804795888028703e-07 1.0002216082364068 1.0000000302831364 0.9947565709849091 4.4438004611082145e-12 1.5656467955924323e-10 1.5960756424980536e-07 2.058708970770402e-09 -1.6098585694848594e-10 -1.0206796021639084e-10 2.540134732300672e-08 2.6635413578679283e-08 7.804596067003778e-07 1.0002216082355533 1.0000000302827408 0.9947565709637476 4.443574576079919e-12 1.569309979509584e-10 1.5960756787565403e-07 1.9989724473700174e-09 -1.0968341146366021e-10 -1.0206706841047154e-10 2.540146869895003e-08 2.663536860313687e-08 7.804576686687221e-07 1.0002216089205616 1.0000000306021741 0.9947565877803531 4.446797843733824e-12 6.701362733824743e-12 1.5960392921742228e-07 4.934511341704981e-08 -4.1068282937745026e-08 -1.0201746275566365e-10 2.554345951552139e-08 2.6728739016335663e-08 7.859543418077507e-07
0.112 1.0002216065449534 1.0000000338550958 0.9947567786964866 1.4396841921041123e-11 1.1773983432717022e-10 2.8440218509293647e-07 1.403730893107483e-08 -1.0157561222350738e-08 -1.0030773089298591e-10 2.605528836693155e-08 2.6439148836482064e-08 8.10262082894018e-07 1.0002216063736682 1.000000033774534 0.9947567745054018 1.4398218770229965e-11 1.5729615505270363e-10 2.84402822235825e-07 2.4136644953436257e-09 -1.04484858739377e-10 -1.0032458741926261e-10 2.6062706675279106e-08 2.642668047085849e-08 8.09801490628273e-07 1.0002216063913996 1.0000000337828694 0.9947567749396944 1.4398413096589206e-11 1.5284227642092053e-10 2.844027571439319e-07 3.6186610574567134e-09 -1.1456035521316289e-09 -1.0032198269175188e-10 2.6060627893411308e-08 2.6427623950949837e-08 8.09826361807806e-07 1.000221606375448 1.000000033775371 0.9947567745489881 1.4398738831503156e-11 1.5684542502668125e-10 2.8440281568537446e-07 2.5346064431491887e-09 -2.089653335181321e-10 -1.0032478418171441e-10 2.6062484345720432e-08 2.6426771483516557e-08 8.098037487026923e-07 1.0002216063738463 1.0000000337746182 0.9947567745097614 1.4398461787462642e-11 1.5725149225041573e-10 2.8440282195806663e-07 2.425763243337997e-09 -1.1493589935177166e-10 -1.0032347122388128e-10 2.6062684305701627e-08 2.6426689609539887e-08 8.098017146274783e-07 1.0002216076492667 1.0000000343775912 0.9947568055207971 1.4383689386381258e-11 1.0530496574490658e-12 2.843975031660107e-07 8.803398097049728e-08 -7.446970308428691e-08 -1.0027582776963432e-10 2.6665080045152018e-08 2.6699106360845793e-08 8.24787520872879e-07
0.122 1.0002216034159932 1.0000000363100237 0.9947570162703682 2.7847173149068786e-14 1.1507816899942775e-10 4.973842852640788e-07 2.3633410277046073e-08 -1.8200655599254033e-08 -9.920404049925549e-11 2.607544262483893e-08 2.5750415993715617e-08 8.183661346675093e-07 1.0002216031005466 1.0000000361598564 0.9947570086117374 2.979438746759069e-14 1.5796852289775684e-10 4.973848825410249e-07 2.8043168728474394e-09 -1.0513910930564919e-10 -9.922211161125639e-11 2.6061045128423948e-08 2.5722645165035808e-08 8.17504564856532e-07 1.0002216031332316 1.0000000361754073 0.9947570094058606 2.9931639065471006e-14 1.5308999488383865e-10 4.973848198780341e-07 4.965579432342646e-09 -1.9813039110182556e-09 -9.921895119520323e-11 2.605826943286946e-08 2.5724293990279295e-08 8.175175017187209e-07 1.0002216031038271 1.000000036161417 0.9947570086914423 3.009878287673019e-14 1.574740617697703e-10 4.973848765620238e-07 3.0212573639171644e-09 -2.9344463566920653e-10 -9.92220151447859e-11 2.6060721852185652e-08 2.5722797725762674e-08 8.175050647490675e-07 1.0002216031008748 1.0000000361600128 0.9947570086197104 2.9978737005656103e-14 1.5791931738340514e-10 4.973848822235328e-07 2.8260191271623803e-09 -1.2397587522355616e-10 -9.922065451697375e-11 2.606101232913101e-08 2.5722660302047475e-08 8.175046077893676e-07 1.0002216054339486 1.000000037275917 0.9947570650120836 1.8149920951990972e-14 -2.4023484752920162e-12 4.973808944331469e-07 1.5522517543800896e-07 -1.3296912563933187e-07 -9.917627352410073e-11 2.8217415761394555e-08 2.6542118647089167e-08 8.611508822146692e-07
0.132 1.0002215980246314 1.0000000369478013 0.994757307528663 -1.6723508039021784e-11 1.1315030357884683e-10 8.525508491794465e-07 3.978472722553988e-08 -3.212633569385853e-08 -9.870388756501232e-11 2.613288533142069e-08 2.4907470583455316e-08 8.194321363042637e-07 1.0002215974534634 1.000000036672885 0.9947572937308262 -1.6725759192872066e-11 1.5869961389189313e-10 8.525514603601658e-07 3.0801424472353035e-09 -1.0590633568335397e-10 -9.872220485891462e-11 2.6025163264152233e-08 2.4842217132751677e-08 8.173901807307804e-07 1.0002215975126982 1.0000000367013804 0.9947572951625339 -1.6725098873001127e-11 1.5345735671765167e-10 8.525513947871017e-07 6.892321935362333e-09 -3.4294877607411814e-09 -9.871912050971547e-11 2.6022795175650107e-08 2.4844816907659257e-08 8.173561586286597e-07 1.0002215974594089 1.0000000366757453 0.994757293874536 -1.6725519873320787e-11 1.5816757521507728e-10 8.525514543967146e-07 3.4628349009336417e-09 -4.395254008596391e-10 -9.872193462239697e-11 2.6024783585168665e-08 2.4842434317581866e-08 8.173841897281415e-07 1.0002215974540585 1.0000000366731716 0.9947572937452024 -1.672532472483891e-11 1.5864672138594642e-10 8.525514601411748e-07 3.1184267128554423e-09 -1.39279701484953e-10 -9.872095291773159e-11 2.6025123826532582e-08 2.484223835149834e-08 8.173895566324713e-07 1.0002216016502803 1.0000000387018626 0.9947573948011508 -1.6698851007339593e-11 4.662437646702366e-13 8.525481922864255e-07 2.698006724952417e-07 -2.334758706880471e-07 -9.868263347625305e-11 3.267540231165405e-08 2.7291601186591974e-08 9.443452890869401e-07
0.142 1.0002215889147545 1.0000000346476783 0.9947576889726635 1.169924594976681e-11 1.1030785619233157e-10 1.4324177452822224e-06 6.669079765790367e-08 -5.5771876312675004e-08 -9.876968702547767e-11 2.6731311219511245e-08 2.4067233569397965e-08 8.280332111977806e-07 1.0002215878977856 1.0000000341529778 0.9947576644849229 1.1696497045842338e-11 1.5856220422209073e-10 1.4324185113089866e-06 3.1438272905093514e-09 -1.0674003436439112e-10 -9.878826315112737e-11 2.631461849054237e-08 2.3905638557969126e-08 8.221910293047463e-07 1.0002215880033516 1.0000000342043012 0.9947576670278371 1.169715084017231e-11 1.529457661486109e-10 1.4324184288836372e-06 9.750738018816493e-09 -5.891009486487521e-09 -9.878525121381754e-11 2.631692525998728e-08 2.3908804764325083e-08 8.220424273703828e-07 1.0002215879083824 1.0000000341581297 0.994757664740193 1.1696738729368494e-11 1.5799156483053016e-10 1.4324185036344414e-06 3.807145384290279e-09 -6.874303438944567e-10 -9.878801282901753e-11 2.631441737848475e-08 2.3905813301201587e-08 8.221681763833989e-07 1.0002215878988454 1.0000000341534936 0.994757664510459 1.1696917037819386e-11 1.5850531852524129e-10 1.4324185113848434e-06 3.210185796521315e-09 -1.648311845729296e-10 -9.878773103199358e-11 2.6314593991022196e-08 2.39056545203573e-08 8.221886640730016e-07 1.0002215953191813 1.0000000377786753 0.9947578428046489 1.1717622802486098e-11 9.60585761710316e-13 1.4324146970965451e-06 4.6141716505587495e-07 -4.0266683021200857e-07 -9.875319235875338e-11 4.3727860043118544e-08 3.0813086636672884e-08 1.1630281917393486e-06
0.152 1.0002215738126599 1.0000000277099925 0.9947582195666422 1.4234965702557316e-11 1.0686969165568503e-10 2.3610422776720697e-06 1.1092500278073832e-07 -9.5156676945267e-08 -9.936565601978902e-11 2.9101979749665684e-08 2.398652462244809e-08 8.669837175876354e-07 1.0002215720321748 1.000000026834849 0.9947581767841639 1.4239472001965507e-11 1.5851369093584288e-10 2.3610431307390315e-06 2.8573427855312058e-09 -1.0753802793665828e-10 -9.938464426514866e-11 2.781882224708554e-08 2.3580386455506828e-08 8.497762893834548e-07 1.0002215722171774 1.0000000269257292 0.994758181230734 1.4238713938588665e-11 1.5244818284146917e-10 2.361043037299349e-06 1.4105603378617745e-08 -9.99575372648792e-09 -9.938207639872337e-11 2.7838883841476396e-08 2.3580913677491534e-08 8.493962666004179e-07 1.0002215720507475 1.0000000268439724 0.9947581772305736 1.423898235393342e-11 1.5789670575540297e-10 2.361043121710375e-06 3.986773117532831e-09 -1.1003510768924333e-09 -9.938413388337089e-11 2.7819616347499115e-08 2.3579998786127814e-08 8.497152048812784e-07 1.0002215720340328 1.000000026835762 0.9947581768288222 1.4239362673696926e-11 1.584522009685503e-10 2.3610431307538817e-06 2.970332206549168e-09 -2.0685877811925168e-10 -9.938418757156879e-11 2.7818889375335132e-08 2.3580343038647927e-08 8.497699487351328e-07 1.0002215849326221 1.000000033203182 0.9947584863089004 1.4195774522351277e-11 -5.248213811267393e-12 2.361039399214649e-06 7.758377590037564e-07 -6.818676287015091e-07 -9.934999459754899e-11 6.635631545272709e-08 4.067694551953091e-08 1.6476273805427735e-06
0.162 1.0002215492379292 1.0000000135735156 0.9947589913777626 -5.148875351953827e-11 1.0561791044205398e-10 3.819427927221894e-06 1.8261981007844174e-07 -1.5954503010409897e-07 -1.0045790574210363e-10 3.4923231291912196e-08 2.596612693791482e-08 9.757104780026306e-07 1.0002215461726944 1.0000000120514378 0.9947589178274345 -5.148498972707723e-11 1.5959068721004474e-10 3.8194287272900155e-06 2.0698470741022284e-09 -1.0805895287098957e-10 -1.0047666165640338e-10 3.1643162921902957e-08 2.4974350075319256e-08 9.280765449449219e-07 1.0002215464915178 1.0000000122096588 0.9947589254791058 -5.148636485127077e-11 1.5317565788776433e-10 3.8194286364047525e-06 2.0884897023069063e-08 -1.671483662558656e-08 -1.0047399545460249e-10 3.170742951186154e-08 2.4963295784828497e-08 9.273923562607373e-07 1.000221546204705 1.0000000120673227 0.9947589185956942 -5.14854709491984e-11 1.589370382533687e-10 3.819428718205661e-06 3.95928833510295e-09 -1.775651995142052e-09 -1.0047591840266155e-10 3.164652737319985e-08 2.4972020482856492e-08 9.279472838078753e-07 1.000221546175897 1.000000012053027 0.9947589179042912 -5.148536010860644e-11 1.5952526720409483e-10 3.819428727015662e-06 2.2588712813858054e-09 -2.7488667912428525e-10 -1.0047615129294771e-10 3.164346836719922e-08 2.4974104514203936e-08 9.280630060895135e-07 1.0002215682153133 1.0000000230454895 0.994759446207649 -5.151105366393215e-11 -9.605520672833133e-14 3.819426090892113e-06 1.282351309899823e-06 -1.1338819779594582e-06 -1.004493467318186e-10 1.0648746460249702e-07 6.119817062796377e-08 2.5584391568450315e-06
0.172 1.0002215099848706 0.9999999884379582 0.9947601437452913 -2.779738121206964e-11 1.047948329659343e-10 6.063044201342452e-06 2.970569978400089e-07 -2.6287617930518755e-07 -1.0201246772881404e-10 4.49343907864638e-08 3.0650124402809456e-08 1.190414715888706e-06 1.0002215047954548 0.9999999858350378 0.9947600193461584 -2.7802708560874176e-11 1.5999390250332337e-10 6.063045024964414e-06 6.74727033798963e-10 -1.0777075278252417e-10 -1.0203046275521725e-10 3.757669695490549e-08 2.8300810691755766e-08 1.0701848874476748e-06 1.0002215053358057 0.9999999861059006 0.9947600323011254 -2.7803286825796533e-11 1.5333614702115762e-10 6.063044930035044e-06 3.159979401576965e-08 -2.75122389163428e-08 -1.020279383634186e-10 3.7727099377400975e-08 2.8265233523463675e-08 1.0694910098666525e-06 1.000221504849713 0.9999999858622344 0.994760020647031 -2.780265772927119e-11 1.5931434577036815e-10 6.06304501545515e-06 3.780687229935761e-09 -2.859994149821555e-09 -1.0202955539552343e-10 3.758456417751192e-08 2.829418917187174e-08 1.0699687800389118e-06 1.0002215048008827 0.9999999858377584 0.9947600194763003 -2.7802911699577874e-11 1.599256326553419e-10 6.063045024611952e-06 9.854582581500376e-10 -3.831102131941238e-10 -1.0202988362576098e-10 3.757741099564006e-08 2.8300117410764243e-08 1.070161796388342e-06 1.0002215418198956 1.0000000044908124 0.9947609062690705 -2.7746093119250507e-11 1.2649292274883517e-11 6.0630424635203855e-06 2.0832245976253017e-06 -1.8518559686323994e-06 -1.0201277478388404e-10 1.7230984991973174e-07 9.720929415543723e-08 4.102078834391444e-06
0.182 1.0002214484568068 0.9999999467787924 0.9947618817312035 7.612729948050617e-11 1.0021433530203776e-10 9.443072160485037e-06 4.7662369031190875e-07 -4.256170283435439e-07 -1.0399479963310612e-10 5.959696062985513e-08 3.7978104974072707e-08 1.5321272400811678e-06 1.0002214398164027 0.9999999424015401 0.994761674756161 7.612542259763399e-11 1.5878930670784303e-10 9.443073288593673e-06 -1.4013616107991412e-09 -1.0557496314353737e-10 -1.0401346626986162e-10 4.409237440965429e-08 3.249318187352536e-08 1.2528015513697933e-06 1.0002214407171233 0.9999999428575524 0.9947616963344932 7.612500362754604e-11 1.516691823589725e-10 9.443073160619506e-06 4.8543932920262604e-08 -4.4542222186982365e-08 -1.040104640151982e-10 4.440827419273848e-08 3.2421481142439285e-08 1.2531876061400519e-06 1.0002214399068583 0.9999999424473325 0.9947616769231972 7.612591400203686e-11 1.5806207776634983e-10 9.44307327574852e-06 3.6155990423501335e-09 -4.568958746861652e-09 -1.0401308382026732e-10 4.410752333746331e-08 3.247870796659474e-08 1.2525032790508478e-06 1.0002214398254519 0.9999999424061213 0.9947616749729572 7.612565453440788e-11 1.5871632738902196e-10 9.443073287828915e-06 -8.994401714307683e-10 -5.521094286394619e-10 -1.040129293416328e-10 4.409372242451609e-08 3.249166088803319e-08 1.2527683240690137e-06 1.000221500953391 0.9999999735209966 0.9947631385496571 7.614064999100349e-11 1.3593807429872307e-12 9.44306843578723e-06 3.3252467512949994e-06 -2.9703040177727505e-06 -1.0399107604934202e-10 2.765431226584098e-07 1.5599580764787412e-07 6.580970097846483e-06
0.192 1.0002213538269213 0.9999998807353672 0.9947644997971623 -1.338549718242186e-11 9.603028237191994e-11 1.4431126736134053e-05 7.532837706168521e-07 -6.77119337889409e-07 -1.0637487496610063e-10 8.098357728187169e-08 4.8689815716199376e-08 2.0388980795090083e-06 1.0002213396775623 0.9999998734960003 0.9947641610627952 -1.3378773903138065e-11 1.5875165020569808e-10 1.4431128295148002e-05 -4.21824240922265e-09 -9.930723990070819e-11 -1.0639401102091305e-10 4.947164683789775e-08 3.618477501532365e-08 1.430414144805582e-06 1.0002213411543557 0.9999998742510717 0.9947641964196556 -1.3379620568392812e-11 1.5108351962427546e-10 1.4431128119646278e-05 7.504128100848608e-08 -7.090167740639524e-08 -1.0639087179284411e-10 5.013250254239835e-08 3.607315218483362e-08 1.4345903824133883e-06 1.000221339825889 0.9999998735718332 0.9947641646139987 -1.3378446558049304e-11 1.5796799152125278e-10 1.4431128277084241e-05 3.744496320608111e-09 -7.2120157175082806e-09 -1.0639404370496496e-10 4.9499705393363347e-08 3.6156262655367524e-08 1.4300653318911716e-06 1.0002213396924016 0.9999998735035869 0.994764161418072 -1.3378811142473529e-11 1.586729207121955e-10 1.4431128293515793e-05 -3.4215990395808487e-09 -8.10902194812818e-10 -1.0639369190523269e-10 4.947406507535505e-08 3.6181749422521735e-08 1.4303715193732658e-06 1.0002214389265265 0.9999999245281523 0.9947665362883826 -1.3439880595726142e-11 -1.3841270217822838e-11 1.4431121057381123e-05 5.213849196143867e-06 -4.6786435392700104e-06 -1.0636799684537894e-10 4.3830779945464035e-07 2.489035712055422e-07 1.0445383073498411e-05
0.202 1.0002212110117363 0.9999997793621938 0.9947684109775449 -2.5337133847972346e-10 9.922876416546739e-11 2.1643088594063847e-05 1.1716907381290493e-06 -1.0585282000096597e-06 -1.0912540283216132e-10 1.1364591842195855e-07 6.546680594323258e-08 2.8079578959907476e-06 1.0002211882209178 0.9999997675862576 0.99476786567891 -2.5337206585143404e-10 1.608860369872238e-10 2.1643090368844263e-05 -7.756297197271851e-09 -8.487780619409533e-11 -1.091424469531004e-10 5.228782603233069e-08 3.827844320446782e-08 1.5584242178477176e-06 1.0002211906026903 0.9999997688160279 0.9947679226687298 -2.533722194996884e-10 1.5318762468346857e-10 2.1643090164319075e-05 1.1584141798202656e-07 -1.1094311610292161e-07 -1.0913888114072377e-10 5.370785931341218e-08 3.816102835005916e-08 1.573211523517626e-06 1.0002211884601702 0.9999997677097807 0.9947678714036554 -2.533720907907868e-10 1.6009747767534484e-10 2.164309034810908e-05 4.662816651031672e-09 -1.122329175227913e-08 -1.0914211037805887e-10 5.234001151045738e-08 3.822474162778565e-08 1.558139323417347e-06 1.0002211882448533 0.9999997675986156 0.9947678662516438 -2.5337221737236063e-10 1.6080669291211098e-10 2.1643090366655866e-05 -6.5137898160369125e-09 -1.1992449134820845e-09 -1.0914175013260711e-10 5.22921204895955e-08 3.827265263908563e-08 1.558377842758778e-06 1.0002213466294765 0.9999998498625141 0.9947716549382881 -2.533544997003966e-10 2.2668082926335582e-11 2.164308448020645e-05 8.029718037975953e-06 -7.237211858194508e-06 -1.0914315415254192e-10 6.848200670422134e-07 3.9254290483647383e-07 1.6344560979120908e-05
0.212 1.0002209994912756 0.9999996277679903 0.9947741808470687 -2.598803401658226e-10 1.0471633713011715e-10 3.185668193134394e-05 1.7927756395352285e-06 -1.6261744593759308e-06 -1.122161448775669e-10 1.645163015741973e-07 9.314554240676806e-08 4.008350958053624e-06 1.0002209633795371 0.9999996089259087 0.9947733173541624 -2.598872622120905e-10 1.6138931314301057e-10 3.185668398164037e-05 -1.1823656951075412e-08 -5.479986941859505e-11 -1.1222914331654741e-10 5.142975987988689e-08 3.796954513326018e-08 1.6013201990072876e-06 1.0002209671585496 0.9999996108961928 0.9947734077200517 -2.598871708881386e-10 1.5405994807315082e-10 3.1856683735557987e-05 1.775938263188692e-07 -1.7064251476071813e-07 -1.1222570059969126e-10 5.4582293023212484e-08 3.8054610361006726e-08 1.6442790824963143e-06 1.0002209637591981 0.9999996091238392 0.9947733264328711 -2.5988754929788596e-10 1.6063593027532582e-10 3.185668395676788e-05 7.212264741144912e-09 -1.7197355115846763e-08 -1.122281925097233e-10 5.152730262412785e-08 3.787344070130934e-08 1.6014809440727097e-06 1.000220963417521 0.9999996089457113 0.994773318262457 -2.598878403464307e-10 1.613132907436453e-10 3.1856683978831514e-05 -9.919118560795317e-09 -1.769894169356789e-09 -1.12228116470402e-10 5.143722597882449e-08 3.7958889407434955e-08 1.601293903297044e-06 1.0002212119783995 0.999999739349464 0.9947792608597039 -2.598162807400922e-10 8.511899460330396e-11 3.1856681658799266e-05 1.2146454881664091e-05 -1.0994728275990961e-05 -1.1226668262276037e-10 1.0535272992016872e-06 6.102638450543797e-07 2.5178983130829993e-05
0.222 1.0002206920547638 0.999999406199525 0.994782564885771 -1.1416718016480639e-10 1.0384503755226447e-10 4.60196236093119e-05 2.697477258907984e-06 -2.455269115820917e-06 -1.1561505983961346e-10 2.427497155843565e-07 1.3822672389985748e-07 5.868886736020614e-06 1.0002206357616177 0.9999993765408483 0.9947812197583548 -1.1416134552126564e-10 1.5893459550372444e-10 4.6019627555669825e-05 -1.6052051551085654e-08 4.2953185006404844e-12 -1.1562613893763516e-10 4.6357797534821753e-08 3.490391458577157e-08 1.536393655599799e-06 1.00022064166103 0.9999993796465193 0.9947813607285642 -1.1416265330007525e-10 1.5164208752855324e-10 4.601962709057029e-05 2.692646670504741e-07 -2.5800431457165135e-07 -1.1562327306983654e-10 5.361949892498604e-08 3.604707055273764e-08 1.651697776737063e-06 1.0002206363543953 0.9999993768528825 0.9947812339231821 -1.141614220686462e-10 1.5818343357734002e-10 4.601962750896058e-05 1.262665940037091e-08 -2.5927887737955802e-08 -1.1562570885475648e-10 4.654607580503043e-08 3.4748056205539075e-08 1.5380677660038607e-06 1.000220635820924 0.9999993765720667 0.9947812211755195 -1.1416205110024162e-10 1.5885886466413109e-10 4.601962755112012e-05 -1.3182702213581218e-08 -2.5902398020736035e-09 -1.1562564366112598e-10 4.637065281749001e-08 3.4885612485127534e-08 1.5364571495400285e-06 1.0002210194093129 0.9999995798372774 0.9947903861408534 -1.1421910588090748e-10 1.011924053711931e-10 4.6019620196986955e-05 1.804707725720864e-05 -1.640534504206671e-05 -1.1567113044401227e-10 1.5947892130157244e-06 9.338456323112115e-07 3.815618905287928e-05
0.232 1.0002202535664633 0.9999990891389273 0.9947945470438893 -4.741113851713516e-10 1.0577368518413132e-10 6.524522777574114e-05 3.9903352782513435e-06 -3.6436433905791014e-06 -1.1930017815315025e-10 3.5995059310452204e-07 2.0839971384731178e-07 8.670573699854722e-06 1.000220167220906 0.9999990432062875 0.9947924855204533 -4.740990264918389e-10 1.5842795887119049e-10 6.524523791873144e-05 -1.998566954617509e-08 1.1565158749731003e-10 -1.1930793867742286e-10 3.824320451776526e-08 2.998601166144454e-08 1.3712201359005421e-06 1.000220176283495 0.9999990480231357 0.9947927018953849 -4.741009259490706e-10 1.5126139175076674e-10 6.524523676727406e-05 4.024644117130604e-07 -3.834778946181575e-07 -1.1930566712649728e-10 5.497099078200548e-08 3.489974644288652e-08 1.661729476563486e-06 1.0002201681316658 0.9999990436903219 0.9947925072654392 -4.740991146128726e-10 1.5768770174782652e-10 6.524523780249874e-05 2.248524992293169e-08 -3.844623905848087e-08 -1.1930779940509806e-10 3.863678215243524e-08 2.9785706500337384e-08 1.3770711267374783e-06 1.0002201673120272 0.999999043254715 0.994792487696033 -4.740990940510105e-10 1.5835315876049791e-10 6.524523790746207e-05 -1.5736305897822503e-08 -3.7425708632957385e-09 -1.193073305556884e-10 3.826614140830686e-08 2.995864137543807e-08 1.371540818907254e-06 1.000220749495679 0.9999993548390602 0.9948063867769151 -4.742037838983013e-10 1.2388812702805888e-10 6.52452013942685e-05 2.6337156689819118e-05 -2.404313142850124e-05 -1.1937084025833155e-10 2.3746906730757796e-06 1.4052026319174926e-06 5.6852307470329617e-05
0.242 1.000219639872796 0.9999986445025265 0.9948113759784508 -1.5958071066087806e-09 1.312355804466435e-10 9.078878398231024e-05 5.802659635367296e-06 -5.3151808378362005e-06 -1.2325735712189653e-10 5.305846857580728e-07 3.127079111841452e-07 1.2756806784301241e-05 1.000219509536581 0.9999985745023043 0.9948082672664366 -1.5958131270993034e-09 1.619741837008647e-10 9.078880815795771e-05 -2.3170570405540606e-08 3.183215545510567e-10 -1.2324944910790597e-10 3.274019104894111e-08 2.6984031595026916e-08 1.1848184251644566e-06 1.0002195232382782 0.9999985818544671 0.9948085940740393 -1.595812646496755e-09 1.569071870772602e-10 9.078880545930872e-05 5.917403402233285e-07 -5.603494684569034e-07 -1.2324867512029083e-10 6.623338205391108e-08 4.078503012353576e-08 1.8355063145307755e-06 1.000219510913786 0.9999985752412262 0.9948083001150184 -1.5958127436565898e-09 1.6144239909713976e-10 9.07888078852769e-05 3.8662113141246415e-08 -5.60558712688494e-08 -1.2324975629709903e-10 3.355766847501321e-08 2.6898371329570944e-08 1.2006063273367718e-06 1.000219509674372 0.9999985745762339 0.994808270552983 -1.595812779453018e-09 1.6192012174245184e-10 9.078880813081179e-05 -1.6983866956629153e-08 -5.322186210406448e-09 -1.2324951373363102e-10 3.278008947589725e-08 2.6957070391228213e-08 1.1857290770733785e-06 1.0002203787720612 0.9999990443388044 0.994828999665527 -1.5957380419915021e-09 3.227981420960926e-10 9.078870334144239e-05 3.775197969654931e-05 -3.461138062128186e-05 -1.2344015752138698e-10 3.477545337087253e-06 2.078133997227629e-06 8.327582732335657e-05
0.252 1.000218797041202 0.9999980330794667 0.994834593857253 -2.9821559469568103e-09 1.875859217122937e-10 0.0001239961744655399 8.294759489044372e-06 -7.622417885824626e-06 -1.2747032166154648e-10 7.725364419690351e-07 4.622663856695611e-07 1.8553204944770956e-05 1.000218603399445 0.9999979280886588 0.994829980721655 -2.9821734870946583e-09 1.6392282671453084e-10 0.00012399622593594603 -2.519044107535502e-08 6.751582435562711e-10 -1.2742745202683097e-10 3.901182604871754e-08 3.132309913839083e-08 1.1618073524490673e-06 1.000218623790776 0.9999979391340174 0.9948304665032194 -2.982171231174564e-09 1.6428809358655565e-10 0.0001239962202139703 8.548294367011635e-07 -8.050556554720628e-07 -1.2743010823586593e-10 9.190940441855458e-08 5.768213063169615e-08 2.3466475441453015e-06 1.0002186054494115 0.9999979291989519 0.9948300295578764 -2.982173033094452e-09 1.63933856432904e-10 0.00012399622535801586 6.331995643221395e-08 -8.035719613927218e-08 -1.2742832637336642e-10 4.02762721356839e-08 3.167187773512405e-08 1.1942513373196437e-06 1.0002186036045506 0.9999979281997462 0.9948299856078731 -2.9821730414504767e-09 1.639231763454895e-10 0.0001239962258782154 -1.6334287305683743e-08 -7.432693078015251e-09 -1.2742757336370029e-10 3.906345018462881e-08 3.1323822572547936e-08 1.1636178247300054e-06 1.0002198798883308 0.9999986248658004 0.9948603917396962 -2.98201798695941e-09 7.750665314783816e-10 0.0001239959933997347 5.31538750721832e-05 -4.8943099783789876e-05 -1.2789188804904391e-10 5.007883724956833e-06 3.0200738267807554e-06 0.00011992204725330867
0.262 1.000217661188255 0.9999972083970531 0.9948660514098466 -4.45466668950786e-09 2.7168893003878134e-10 0.00016621998425655972 1.165643005614335e-05 -1.0747617700708915e-05 -1.3191496320857107e-10 1.1079424670069097e-06 6.711218654765775e-07 2.6587448739433393e-05 1.0002173779741623 0.9999970533916555 0.9948593138589824 -4.454664392039662e-09 1.6112287740089943e-10 0.00016622008565970577 -2.5713083625571637e-08 1.2824132071874204e-09 -1.3181969183185235e-10 5.5679022804942575e-08 4.2460061544552e-08 1.4383518514221523e-06 1.0002174078514818 0.9999970697270418 0.9948600246178203 -4.454664558963436e-09 1.7032736520434222e-10 0.0001662200743759249 1.2127304991107068e-06 -1.1373469723580449e-06 -1.3182766199506797e-10 1.312207824075305e-07 8.442226682893633e-08 3.2423264250653603e-06 1.0002173809783315 0.9999970550340066 0.9948593853257822 -4.4546642808825075e-09 1.6201880685644892e-10 0.00016622008451927387 9.887622891754734e-08 -1.1325601834970985e-07 -1.3182117015140523e-10 5.733226321666259e-08 4.346420997086268e-08 1.4871556884152462e-06 1.0002173782747443 0.9999970535559796 0.9948593210095948 -4.4546644165636595e-09 1.6121167995642148e-10 0.0001662200855455405 -1.3246657495293145e-08 -1.0178221599228593e-08 -1.3182014619898428e-10 5.5735373677320465e-08 4.250844710876138e-08 1.4408431251250774e-06 1.000219222254224 0.9999980699710839 0.9949031926304904 -4.454714212940347e-09 1.4276460327418204e-09 0.0001662196283000958 7.351498016247354e-05 -6.798819008769831e-05 -1.3266482682974654e-10 7.091705306925492e-06 4.313433097202707e-06 0.00016980263842583632
0.272 1.0002161591582421 0.9999961172028455 0.9949079023645658 -6.901540284634899e-09 3.994964828165237e-10 0.000218704338739568 1.610483666140594e-05 -1.490156101588485e-05 -1.3657716171597568e-10 1.563978047618419e-06 9.567847505927444e-07 3.7503191439873316e-05 1.0002157513175405 0.999995891903107 0.9948982156715762 -6.901520687907113e-09 1.5935172119981155e-10 0.00021870452711313587 -2.4649248839692326e-08 2.279424397278855e-09 -1.3640571412789248e-10 7.495809804959448e-08 5.563436980688199e-08 1.90728791295119e-06 1.0002157944240926 0.9999959156901986 0.9948992394729111 -6.901522511715703e-09 1.8190379299696143e-10 0.00021870450607893718 1.6894131953213787e-06 -1.5802227008654113e-06 -1.3642170984224567e-10 1.8338107222782747e-07 1.1976276131928641e-07 4.4956545187443755e-06 1.0002157556527738 0.9999958942951077 0.9948983186351329 -6.901520689406388e-09 1.6158573385970897e-10 0.00021870452498585092 1.4783181801732733e-07 -1.569490457859284e-07 -1.364082930177545e-10 7.723467276697419e-08 5.756061384867524e-08 1.9721649552997836e-06 1.0002157517513108 0.999995892142441 0.9948982259738014 -6.901520840216692e-09 1.5957421254321925e-10 0.00021870452689962277 -7.390326440002067e-09 -1.3653261510317229e-08 -1.3640621133776642e-10 7.502330974943115e-08 5.574767097471997e-08 1.910150546840959e-06 1.0002183733068566 0.9999973512208088 0.9949605010812527 -6.901712901625554e-09 2.3401858044830057e-09 0.0002187036927426343 9.988136837393262e-05 -9.278311252164254e-05 -1.3777267759552374e-10 9.876418801476956e-06 6.055923060706931e-06 0.00023643755108942793
0.282 1.0002142102647975 0.9999947007187462 0.9949625706222854 -1.1348004055751369e-08 6.14008281853005e-10 0.00028244294686047256 2.1879170044000966e-05 -2.0319362415631444e-05 -1.414602236905907e-10 2.173155355650998e-06 1.3403192439905567e-06 5.206741091037589e-05 1.0002136318908619 0.9999943782613863 0.9949488584664434 -1.1348001404778095e-08 1.6282766705168664e-10 0.0002824432775324445 -2.2393797906215225e-08 3.855300226985631e-09 -1.4116682163604516e-10 9.147339319645206e-08 6.705119851734205e-08 2.3974779871617623e-06 1.000213693145104 0.9999944123726644 0.9949503106211031 -1.134800149910538e-08 2.0724921589770272e-10 0.0002824432404021092 2.3111221376477938e-06 -2.1595648582841705e-06 -1.4119554992684282e-10 2.4980777510592164e-07 1.6411276992158968e-07 6.105260854609861e-06 1.0002136380525115 0.9999943816922738 0.9949490045399638 -1.134800134299866e-08 1.6725593351124624e-10 0.00028244327377476887 2.124850862729258e-07 -2.1388196929907892e-07 -1.411704461850887e-10 9.489533904849354e-08 7.038355393032009e-08 2.4842439467108866e-06 1.0002136325073911 0.9999943786046744 0.994948873082429 -1.1348001245048447e-08 1.632696910153651e-10 0.00028244327715568084 1.10946285309951e-09 -1.7932465243532845e-08 -1.4116727842239588e-10 9.155788633143379e-08 6.725745148067234e-08 2.400540420438196e-06 1.000217300461251 0.9999964397659382 0.995035855280979 -1.1348004085985426e-08 3.819906033335346e-09 0.0002824418608898527 0.00013331624791372608 -0.00012440017899879996 -1.4337443978908099e-10 1.3528696496499459e-05 8.359454279344938e-06 0.0003238013074733866
0.292 1.0002117292572918 0.9999928967855306 0.9950326846667001 -1.7837899220739838e-08 9.607871730918898e-10 0.0003580167426474601 2.9231745556385904e-05 -2.7252754762625394e-05 -1.4657407369036906e-10 2.9730068091540657e-06 1.8462171972160783e-06 7.117095044476224e-05 1.0002109213590875 0.9999924422521769 0.9950135687824577 -1.7837919708958422e-08 1.6603327327505564e-10 0.0003580172903019568 -1.9971252515848767e-08 6.247893339993479e-09 -1.4608516894597674e-10 1.0146748446801438e-07 7.39779395834549e-08 2.7814701982055013e-06 1.0002110071045023 0.9999924904343805 0.9950155974842677 -1.783791739820521e-08 2.4619121722654184e-10 0.00035801722831240064 3.105395730463069e-06 -2.90341247415449e-06 -1.4613430068875684e-10 3.340221781045368e-07 2.1924950848891244e-07 8.12450827712022e-06 1.000210929986268 0.9999924470993551 0.9950137728965154 -1.7837919161683526e-08 1.740489548063193e-10 0.0003580172840228999 2.9470328910166055e-07 -2.866783860666357e-07 -1.4609057892964145e-10 1.070116620653436e-07 7.952093107499179e-08 2.902914943395087e-06 1.0002109222223354 0.9999924427371865 0.9950135892063807 -1.783791930683693e-08 1.6683391635729595e-10 0.0003580172896724948 1.1517724619006343e-08 -2.3064463739842505e-08 -1.4608512373383097e-10 1.0158860200453524e-07 7.431860751395169e-08 2.7845130709435904e-06 1.00021597374138 0.9999953084969017 0.99513315856516 -1.7837719214370484e-08 6.215655754804465e-09 0.000358015064136004 0.00017482182583803337 -0.00016387528928946913 -1.4964197148757566e-10 1.822971639677173e-05 1.1347493966041678e-05 0.00043621492432608196
0.302 1.000208630612129 0.9999906429715099 0.9951209760358424 -2.5936953048699965e-08 1.4736095784584849e-09 0.0004454228934508194 3.841538831562474e-05 -3.5958490898905066e-05 -1.5192281914279684e-10 4.005324662752827e-06 2.502209839217545e-06 9.581703821601471e-05 1.0002075188120463 0.9999900118251698 0.995094724378997 -2.5936961661004236e-08 1.6301087202125304e-10 0.0004454237488252825 -1.8964379860033323e-08 9.729688880838272e-09 -1.51143849285832e-10 1.0238411212381639e-07 7.457519220730106e-08 2.9706047490183465e-06 1.0002076370789825 0.9999900788753228 0.995097516600235 -2.5936960630358574e-08 2.97086377020444e-10 0.00044542365094384827 4.099884689359207e-06 -3.84083763400242e-06 -1.5122331933924495e-10 4.412128532293118e-07 2.8815265879097155e-07 1.0664031435863834e-05 1.0002075307141693 0.9999900185720286 0.9950950053789237 -2.5936961322837946e-08 1.764423329454821e-10 0.00044542373889973157 3.958689960952033e-07 -3.7804047571614787e-07 -1.511523516385053e-10 1.1189306927494842e-07 8.365465944134669e-08 3.152279799528907e-06 1.0002075200030178 0.9999900125002769 0.9950947524968827 -2.5936961494415282e-08 1.6435349361581076e-10 0.0004454237478310083 2.2548649702073267e-08 -2.9074645963710422e-08 -1.5114390305435775e-10 1.0256718480310706e-07 7.510727892427121e-08 2.973309488142354e-06 1.0002143690340992 0.9999939347444882 0.9952565546545891 -2.593690450033143e-08 9.704170458676272e-09 0.00044542052787979394 0.00022524143161117735 -0.00021211492301290602 -1.566360454127987e-10 2.4167689994579696e-05 1.5150786381064847e-05 0.0005781716966337709
0.312 1.000204834117543 0.9999878806235744 0.9952301422269934 -3.584270560894045e-08 2.1907568174027342e-09 0.0005439153768028048 4.966715229075797e-05 -4.668286842824391e-05 -1.5750642309901186e-10 5.315086541624646e-06 3.3388596190111475e-06 0.00012709210306141613 1.000203326411784 0.999987017129306 0.9951946182632705 -3.58426871760366e-08 1.5746786289386954e-10 0.0005439166355449367 -2.13009944236984e-08 1.4576213005733261e-08 -1.5632889816556926e-10 9.344758696892349e-08 6.831202524131449e-08 2.9196409506778128e-06 1.0002034871780576 0.9999871090758102 0.9951984056485166 -3.5842689065632866e-08 3.6752406046914115e-10 0.000543916489395806 5.320898679915259e-06 -5.000419160357453e-06 -1.5644995632660646e-10 5.776489747825461e-07 3.7483219967948804e-07 1.3880091203867102e-05 1.0002033425950254 0.9999870263835882 0.9951949995076786 -3.5842688076110574e-08 1.7853570228677695e-10 0.0005439166207022394 5.169265974763729e-07 -4.906248593022752e-07 -1.5634106673496634e-10 1.1046669843322067e-07 8.317167557705796e-08 3.213598109037684e-06 1.0002033280311813 0.9999870180553346 0.9951946564129373 -3.584268790569485e-08 1.5957444064792083e-10 0.0005439166340584014 3.256213387402511e-08 -3.598117190110758e-08 -1.5632881135055168e-10 9.372713888961856e-08 6.911291187320829e-08 2.921631053668045e-06 1.0002124718068839 0.9999923034039042 0.9954102508048116 -3.584287471410434e-08 1.4392463987059565e-08 0.0005439123889280617 0.0002851465372150579 -0.0002697861550569473 -1.6436877569424981e-10 3.152777338427829e-05 1.990119231957375e-05 0.0007540905536739716
0.322 1.000200271510895 0.9999845596869661 0.9953626789998926 -4.805872840384912e-08 3.1669171801742484e-09 0.0006518828791981018 6.318895014044361e-05 -5.9642915134802365e-05 -1.6333190361260077e-10 6.948955478048586e-06 4.38866204922547e-06 0.00016612037036358034 1.0001982562569551 0.9999833954166759 0.9953152952350952 -4.805871516156253e-08 1.5654325876272361e-10 0.000651884617018653 -2.9025713196332155e-08 2.101571010287037e-08 -1.6162589769746126e-10 7.635237245736937e-08 5.6474845696993126e-08 2.639282542831751e-06 1.0001984716904024 0.9999835196953959 0.9953203596770844 -4.8058716241327266e-08 4.69913710511549e-10 0.0006518844112229322 6.7916169383546795e-06 -6.4083608193132825e-06 -1.61802581659833e-10 7.498847281306946e-07 4.838309012651714e-07 1.7947596801351447e-05 1.0001982779489713 0.9999834079283808 0.995315805163866 -4.805871616790118e-08 1.880006474484451e-10 0.0006518845960764488 6.584083383780701e-07 -6.268993876668117e-07 -1.6164372429528582e-10 1.0747861942672943e-07 8.080046740512993e-08 3.1492538955559435e-06 1.0001982584276539 0.9999833966686908 0.9953153462630582 -4.8058715826337304e-08 1.5968932053501932e-10 0.0006518846149210812 3.977179803685965e-08 -4.3825942287065275e-08 -1.6162633765804067e-10 7.677607023618323e-08 5.764295442500533e-08 2.6402236599876647e-06 1.0002102809788194 0.9999904102343409 0.9955982928536244 -4.805881845438643e-08 2.0493247473802096e-08 0.0006518796570973439 0.00035471747210404797 -0.0003371974429631526 -1.7290196217530056e-10 4.047951639112185e-05 2.5723485058234607e-05 0.0009680054480670452
0.332 1.0001948937104475 0.9999806439624719 0.995520692208058 -6.20997073643726e-08 4.4509194548621374e-09 0.000766788850283428 7.912644133149622e-05 -7.500537968426781e-05 -1.6940550307522208e-10 8.953213097675813e-06 5.684618387130187e-06 0.0002140089086625356 1.000192238029085 0.9999790965037237 0.9954583714588348 -6.209972211445557e-08 1.5956978258491967e-10 0.0007667910786425144 -4.403174526245916e-08 2.9164006981218323e-08 -1.6702253559673242e-10 5.624857453428329e-08 4.287070010079097e-08 2.206516268675219e-06 1.0001925226925983 0.9999792621167369 0.9954650499957585 -6.209972046393336e-08 6.091615672482823e-10 0.000766790807213524 8.530114602919044e-06 -8.086358899038862e-06 -1.6727160711238659e-10 9.64019153792186e-07 6.196036919344258e-07 2.3031456051069444e-05 1.0001922667000327 0.9999791131813163 0.9954590440944372 -6.209972208100658e-08 2.0473446798435392e-10 0.0007667910509438884 8.204774087378748e-07 -7.889877331359647e-07 -1.6704793004176444e-10 1.1113457142754674e-07 8.135596779432855e-08 3.117471795089341e-06 1.0001922408982402 0.9999790981726542 0.9954584387705547 -6.20997230509041e-08 1.640876203895381e-10 0.0007667910758673332 4.2490676909555555e-08 -5.2717670352590385e-08 -1.6702362782991968e-10 5.68706246936755e-08 4.445460278841266e-08 2.206490196248534e-06 1.0002078125044205 0.9999882649757941 0.995824302663286 -6.209956124921412e-08 2.8194272333827286e-08 0.0007667863447168998 0.0004336305265150052 -0.0004141818469459675 -1.8227099090332987e-10 5.11623177044307e-05 3.2725399847929475e-05 0.001223212545424069
0.342 1.0001886780199563 0.9999761163502622 0.9957057040996451 -7.632255071262885e-08 6.0541591008569064e-09 0.0008851934409419073 9.754812716654628e-05 -9.286521651743385e-05 -1.7571578815384527e-10 1.1371212159458989e-05 7.258485098652777e-06 0.000271787112546274 1.000185226807408 0.9999740883512647 0.99562485222767 -7.632256698506951e-08 1.6005167435072577e-10 0.0008851960409204104 -6.764284616772333e-08 3.895508911679309e-08 -1.7250838719827358e-10 4.462831153867015e-08 3.536272013969263e-08 1.7822716077019613e-06 1.000185597805702 0.9999743059944489 0.9956335408720237 -7.632256488465222e-08 7.812603870906378e-10 0.0008851957100446137 1.0547496644997621e-05 -1.0049375734076363e-05 -1.7284568502362835e-10 1.2253249047409072e-06 7.861921876478836e-07 2.9270638550296338e-05 1.0001852641851725 0.9999741102748013 0.9956257275706664 -7.632256645230826e-08 2.224978538575416e-10 0.000885196007012632 1.0031161361180572e-06 -9.785079321370593e-07 -1.7254268184549545e-10 1.281890509418126e-07 8.93043149993711e-08 3.330337639644945e-06 1.0001852305479841 0.9999740905452225 0.9956249398272321 -7.632256808479243e-08 1.6629878506120087e-10 0.0008851960375217413 3.952626521301525e-08 -6.28782072722797e-08 -1.7251010152515733e-10 4.5353092456587954e-08 3.693126939799381e-08 1.7832229975889016e-06 1.0002051021775349 0.9999858938727787 0.9960911946915184 -7.63224311086323e-08 3.7360324923753e-08 0.0008851934630616463 0.0005209663226041686 -0.000499996962923171 -1.9231643057016002e-10 6.366996111168795e-05 4.0986756014521924e-05 0.0015219029401413195
0.352 1.000181634572296 0.9999709835474546 0.9959184723900013 -8.904876855468375e-08 7.947468577269956e-09 0.0010028706908953786 0.00011842680803319704 -0.00011322565914476029 -1.8222334974113396e-10 1.4240611155295521e-05 9.138889421937838e-06 0.00034034103577208286 1.0001772103077375 0.9999683622314071 0.9958149662847793 -8.904875631836994e-08 1.5649549340771353e-10 0.0010028733283007616 -1.0009007088981296e-07 5.008401064384088e-08 -1.7807375242794696e-10 5.314269467936194e-08 4.105369547949391e-08 1.6152968108355943e-06 1.000177687355766 0.9999686443766279 0.9958261223797731 -8.904875701262958e-08 9.826401576029407e-10 0.0010028729652871039 1.2846317480316125e-05 -1.2303515046868718e-05 -1.7851367752092442e-10 1.5382378983910023e-06 9.872467603980005e-07 3.677401446838309e-05 1.0001772583853499 0.999968390661144 0.9958160905628832 -8.904875608707877e-08 2.3959722695649807e-10 0.0010028732908343475 1.2064369325319186e-06 -1.1964095156614669e-06 -1.7811824710541585e-10 1.5850953531151057e-07 1.0552501194889087e-07 3.91441904178995e-06 1.0001772151192554 0.9999683650765496 0.9958150787999357 -8.904875726091232e-08 1.648096532447636e-10 0.0010028733245431361 3.068251499802927e-08 -7.467761470899689e-08 -1.7807652151008643e-10 5.361444942295797e-08 4.16664901683345e-08 1.6234012369291285e-06 1.000202207173167 0.9999833411934309 0.9964008931628185 -8.904889974018175e-08 4.748128181528627e-08 0.0010028762197355587 0.0006151545212357672 -0.0005932567551497835 -2.0266645120218536e-10 7.803580981149246e-05 5.0548717511712606e-05 0.0018648126861658995
0.362 1.0001738112114649 0.9999652796174735 0.9961588416478749 -9.913313453311273e-08 1.0076927133834306e-08 0.0011150255818366103 0.0001416255327424242 -0.0001359822054871675 -1.8887312472816775e-10 1.7590607036203336e-05 1.1349346233607336e-05 0.00042034557992701204 1.000168214712378 0.9999619368866697 0.9960280361126003 -9.913311219001094e-08 1.545656259301658e-10 0.0011150276126782092 -1.401274969608165e-07 6.198157653624174e-08 -1.8371081951784664e-10 7.217788789315838e-08 5.394937411614263e-08 1.8306482771148323e-06 1.0001688201081753 0.9999622978053319 0.9960421788164618 -9.913311392552556e-08 1.213599752904997e-09 0.0011150272762214819 1.5419287399495698e-05 -1.4844220352400855e-05 -1.8426290450123274e-10 1.9064368861176663e-06 1.2260857971314443e-06 4.561957534451351e-05 1.0001682757458799 0.9999619732658175 0.9960294618429892 -9.913311211606509e-08 2.611679174958181e-10 0.0011150275774400196 1.430896421975508e-06 -1.4428139023888578e-06 -1.8376657690345097e-10 1.977917604015185e-07 1.279145125292154e-07 4.827942654201834e-06 1.000168220820707 0.9999619405274799 0.996028178801142 -9.913311241154291e-08 1.6523204967033028e-10 0.001115027609139052 1.7127074606277718e-08 -8.864096926246719e-08 -1.8371511882900793e-10 7.243755801902112e-08 5.351650083413706e-08 1.8527244336356157e-06 1.0001992058939364 0.999980669366228 0.996754074048403 -9.913331700035635e-08 5.787389725656361e-08 0.0011150410111584227 0.0007139684024263229 -0.0006919096746009046 -2.1286084036564965e-10 9.422036397981519e-05 6.140427169428164e-05 0.0022509287880360727
0.372 1.0001652960359437 0.9999590678660488 0.9964256454860287 -1.0533518587600831e-07 1.2362785324662098e-08 0.0012166020988880603 0.00016689008770487266 -0.00016091281891278977 -1.955972911052742e-10 2.1439294724842607e-05 1.3906203589395283e-05 0.0005122025878048586 1.0001583082602092 0.9999548610885964 0.9962624022723209 -1.0533518806225374e-07 1.5803567113415827e-10 0.0012166024809905547 -1.850060521263037e-07 7.383728926057995e-08 -1.894126488206981e-10 8.923933650900876e-08 6.573797659197258e-08 2.231998543097443e-06 1.0001590667500622 0.9999553168058473 0.9962801108022524 -1.0533518799306276e-07 1.4699882490695778e-09 0.001216602271173364 1.8248286473732627e-05 -1.7655023396107052e-05 -1.9007924719334855e-10 2.3327640419127206e-06 1.5055323369292386e-06 5.585421332037679e-05 1.0001583847557303 0.9999549070391421 0.9962641880999488 -1.0533518814782798e-07 2.9019599358810256e-10 0.0012166024579145342 1.677217720410512e-06 -1.7168660263420897e-06 -1.894805160640242e-10 2.424492532986936e-07 1.5436632554675763e-07 5.954081914712778e-06 1.00015831591628 0.9999548656874703 0.9962625810060507 -1.0533518842987388e-07 1.7126049167683717e-10 0.0012166024786616236 1.4070441585240369e-09 -1.0541285050022706e-07 -1.8941817849445695e-10 8.955544980264597e-08 6.452929479957102e-08 2.271973324744723e-06 1.00019619580096 0.9999779574456981 0.9971499568682668 -1.05335129182245e-07 6.777995465081638e-08 0.001216633339553152 0.0008145793633821438 -0.0007932745961110461 -2.2241551681460244e-10 0.0001121027853856564 7.349103249898133e-05 0.00267729425421897
0.382 1.0001562169936224 0.9999524405795502 0.996716674567144 -1.0594739536433578e-07 1.4682257896088362e-08 0.0013026569321274602 0.00019384980023378517 -0.0001876762822050733 -2.0231191140296744e-10 2.579135681126522e-05 1.6816725613931628e-05 0.0006159930396481077 1.0001476019149473 0.999947214109893 0.9965154160006231 -1.0594741844646086e-07 1.6327979305649298e-10 0.0013026541651782067 -2.3080861674591648e-07 8.46776505404732e-08 -1.9517335421297274e-10 9.888417336405156e-08 7.24688859384114e-08 2.5874228319272935e-06 1.000148540445898 0.9999477822827681 0.9965373253392172 -1.0594741674543827e-07 1.7364618283886074e-09 0.0013026542308889179 2.130387814954121e-05 -2.070704604323814e-05 -1.9595003924062897e-10 2.8189362083637145e-06 1.8275476441928587e-06 6.749494564089571e-05 1.000147696604477 0.9999472714207921 0.9965176262822772 -1.059474189200981e-07 3.2188722092455956e-10 0.0013026541691033154 1.9460374074238006e-06 -2.0166112986639946e-06 -1.95251785407885e-10 2.9109901415451313e-07 1.841928063438668e-07 7.200117413693918e-06 1.0001476113923362 0.9999472198459608 0.9965156372238992 -1.0594741903168987e-07 1.7915268058461728e-10 0.0013026541655434749 -1.2887946159389378e-08 -1.2567453308197126e-07 -1.951799248058364e-10 9.967221739596694e-08 7.076689977287143e-08 2.6504765864233744e-06 1.0001932891218563 0.99997529779035 0.9975861700172942 -1.0594717892902841e-07 7.6266167003018e-08 0.0013027112812498379 0.0009136753851123312 -0.0008941406966583452 -2.307820427175788e-10 0.0001314778520240977 8.668754698119018e-05 0.003138949726272016
0.392 1.0001467382200726 0.9999455163996378 0.9970287194226158 -9.961481676616986e-08 1.6871622419662982e-08 0.0013687594105967912 0.00022202771878876694 -0.00021581990282697205 -2.089170147878567e-10 3.0636426410967804e-05 2.0077666139196976e-05 0.0007314472949074474 1.0001362467191475 0.999939103831044 0.9967835077590146 -9.961482779574352e-08 1.6516890278094353e-10 0.0013687515305939439 -2.7299800050728784e-07 9.349289840251903e-08 -2.009871058198727e-10 9.947492169336914e-08 7.290758349400547e-08 2.7773785795587366e-06 1.0001373940822929 0.9999398035491045 0.9968103016484221 -9.96148276859597e-08 1.9919153145678145e-09 0.0013687520715538505 2.4545583015735773e-05 -2.3959401142623417e-05 -2.0185921754554544e-10 3.3651795281565345e-06 2.1928634773831653e-06 8.053004715564574e-05 1.0001363625253128 0.9999391744386297 0.9967862118750149 -9.961482860625092e-08 3.495152177176086e-10 0.0013687515814799194 2.237437004038232e-06 -2.338918894421088e-06 -2.010749494220158e-10 3.44165708087618e-07 2.1797880272013663e-07 8.524509353675055e-06 1.0001362583105575 0.9999391108982163 0.9967837784200473 -9.96148284220521e-08 1.8361963771053543e-10 0.0013687515356492301 -2.166579605188262e-08 -1.5002222841678706e-07 -2.0099457005418667e-10 1.0145782677153351e-07 7.11225232061323e-08 2.872513812362307e-06 1.0001906066162716 0.9999727910722459 0.9980587093607831 -9.96147411717654e-08 8.222388389215342e-08 0.0013688451143780236 0.0010076393607824088 -0.000990929676801479 -2.373617892030457e-10 0.00015205951212565765 0.00010081416612283818 0.0036290340401474042
0.402 1.0001370531828753 0.999938435377183 0.9973576891333032 -8.627067711197456e-08 1.8758325836969004e-08 0.0014113712529718063 0.00025086011009526016 -0.0002447967526661709 -2.15312250756876e-10 3.5948444835598006e-05 2.3674613229290034e-05 0.0008579346353348955 1.0001244278096 0.9999306624651009 0.9970623309469532 -8.627066436094948e-08 1.641319530863783e-10 0.001411355904270076 -3.07057014733832e-07 9.939056342998625e-08 -2.0684945912637388e-10 9.168050687466514e-08 6.7518217706602e-08 2.7652946646258592e-06 1.0001258141866103 0.9999315139781149 0.9970947321757373 -8.627066567462807e-08 2.2189895599868736e-09 0.0014113571650521929 2.7923036853006083e-05 -2.7360550991047122e-05 -2.0779378395206706e-10 3.969970302996327e-06 2.60078823126011e-06 9.491771283570537e-05 1.0001245678006807 0.9999307484261408 0.9970656023403034 -8.627066503195804e-08 3.717262401542891e-10 0.0014113560266139223 2.55048029245633e-06 -2.6794768870871106e-06 -2.0694500957879115e-10 4.0285785073204196e-07 2.567756054097289e-07 9.927242881822151e-06 1.0001244418223663 0.9999306710693758 0.9970626584018264 -8.627066455972728e-08 1.8491197657145632e-10 0.0014113559164658106 -2.0954291986604006e-08 -1.7882837056752826e-07 -2.068582157993998e-10 9.616555734064131e-08 6.64030806199004e-08 2.90770719550882e-06 1.0001882698668014 0.9999705399799829 0.9985620031865865 -8.627080567372225e-08 8.463172345294004e-08 0.0014114967397521828 0.001092774422578163 -0.0010799100282076549 -2.4166529677010973e-10 0.00017349155058470815 0.00011563905093534108 0.004139048032434167
0.412 1.0001273750718571 0.9999313520223114 0.9976987985380416 -6.696995714020598e-08 2.0193146978957853e-08 0.0014281605224020322 0.00027972400738428315 -0.00027399150605477123 -2.214195867192701e-10 4.168613720151098e-05 2.7582168681385772e-05 0.0009944740039427948 1.0001123554548599 0.9999220401587859 0.9973469711507684 -6.696994331381374e-08 1.6389599181373638e-10 0.001428135119601316 -3.2917063725380734e-07 1.0174381617966034e-07 -2.127589091529166e-10 7.765825199629932e-08 5.787212597012281e-08 2.565228747918859e-06 1.0001140118884593 0.9999230645420886 0.9973857293694499 -6.696994440758082e-08 2.4052565415561305e-09 0.001428137374046904 3.137797105030051e-05 -3.085057855048782e-05 -2.1374214936730999e-10 4.629976186481654e-06 3.049214756157619e-06 0.000110583323535496 1.0001125227920908 0.9999221436172419 0.9973508861166713 -6.69699438979404e-08 3.9062417920559327e-10 0.0014281353408852285 2.8827954925254403e-06 -3.0328837741536645e-06 -2.1285855357208226e-10 4.6812482955924454e-07 3.012762516230557e-07 1.1428231641635877e-05 1.000112372205684 0.9999220505149289 0.9973473630424766 -6.6969943643843e-08 1.8659407728919332e-10 0.0014281351416870194 -7.556857684496629e-09 -2.121172348517184e-07 -2.1276801693872734e-10 8.698673772802307e-08 5.888646036116073e-08 2.7803223573782095e-06 1.0001863927902446 0.9999686421754356 0.9990890879994477 -6.697007143675082e-08 8.284326019200839e-08 0.0014283333620566142 0.0011655559818344293 -0.0011574451387937478 -2.434672593872589e-10 0.00019536493069558666 0.00013088914317777126 0.00465926889781689
0.422 1.00011792521695 0.9999244269157984 0.9980468093648378 -4.309381190795095e-08 2.105965264340336e-08 0.0014182113601034483 0.00030797057098751624 -0.00030275288911104866 -2.271891553363029e-10 4.779453816003669e-05 3.176487292485701e-05 0.0011397678769108413 1.0001002538354464 0.9999133969843018 0.9976322038105213 -4.3093814318160824e-08 1.6509147844605878e-10 0.0014181733343265764 -3.368674394153113e-07 1.0030056579776544e-07 -2.1871351445637277e-10 6.055138638052843e-08 4.628863860598312e-08 2.223264692333105e-06 1.0001022116512648 0.9999146157578727 0.9976780813723244 -4.309381433060553e-08 2.538475851186538e-09 0.0014181768605762914 3.4846881523417926e-05 -3.436422001379175e-05 -2.196966020186687e-10 5.340180672257372e-06 3.5347536588609766e-06 0.00012741888138208975 1.0001004517153294 0.9999135201333792 0.9976368400852925 -4.309381451397653e-08 4.055416317113744e-10 0.0014181736825188986 3.2302636280005984e-06 -3.3928520786575807e-06 -2.1881358148731455e-10 5.400742189676132e-07 3.514069566179755e-07 1.3047576107349425e-05 1.0001002736446263 0.9999134093120509 0.997632667927913 -4.3093814756489865e-08 1.8916699198670796e-10 0.001418173369100422 2.0338985676362578e-08 -2.494870944516694e-07 -2.1872269334808698e-10 7.854634469136192e-08 5.2074876438638594e-08 2.552783865982441e-06 1.0001850732085453 0.9999671831968021 0.9996318899598837 -4.3093771988034815e-08 7.664493124644797e-08 0.0014184370922580296 0.0012228854543159468 -0.001220251313377318 -2.4282913835950617e-10 0.00021724044432991306 0.0001462652264792704 0.005179285528763029
0.432 1.0001089205776057 0.9999178176377257 0.9983963052705367 -1.6071902310134726e-08 2.127385881676627e-08 0.0013821034602026507 0.0003349613692703804 -0.00033042991591040533 -2.3259796519454832e-10 5.420742383825818e-05 3.617877016384273e-05 0.0012922579709465606 1.0000883485749332 0.9999048940409596 0.9979127779497486 -1.6071909139460756e-08 1.6505271984761514e-10 0.0013820505638790894 -3.294505366964968e-07 9.522715404453949e-08 -2.247117208499564e-10 4.4563914066383276e-08 3.581517065983563e-08 1.8099633052487607e-06 1.000090638786387 0.9999063287623681 0.9979665345245031 -1.6071909040721977e-08 2.6064626934860777e-09 0.0013820556123972918 3.826425902288175e-05 -3.78344111713737e-05 -2.2565412982997058e-10 6.094146069003691e-06 4.052934494686912e-06 0.0001452863201366146 1.0000885801697288 0.9999050390824573 0.9979182131734744 -1.6071909369886196e-08 4.128476610771394e-10 0.001382051064224533 3.5869532505657284e-06 -3.7525229348412355e-06 -2.2480785920692823e-10 6.179356079036007e-07 4.063682006340461e-07 1.4794348535477874e-05 1.0000883717604152 0.9999049085609624 0.997913322073809 -1.6071909861261705e-08 1.8986826089816813e-10 0.001382050613866728 6.276723187642553e-08 -2.9010234657252166e-07 -2.2472006150523835e-10 7.565716327029532e-08 4.986362370139893e-08 2.317191050863289e-06 1.0001843853659893 0.9999662300507637 1.0001815964227925 -1.6071832605936982e-08 6.616327622295501e-08 0.0013823844661752442 0.0012623192856029688 -0.0012656391805999335 -2.4002665099410195e-10 0.00023867462645992929 0.00016145971019315748 0.0056886086833510706
0.442 1.0001005614773402 0.9999116698639113 0.9987419774057325 1.2365338761256057e-08 2.0792638350576935e-08 0.0013218518944777958 0.000360104317502623 -0.00035640858510095196 -2.3765272934996256e-10 6.0850470131486294e-05 4.077352406018516e-05 0.0014501973407180662 1.0000768541893807 0.9998966844989501 0.9981837008864924 1.23653462860088e-08 1.6272619947649233e-10 0.0013217825209218088 -3.0806009944251506e-07 8.707632176098953e-08 -2.307539074716857e-10 3.5196067146679416e-08 2.996404106416047e-08 1.419561937831615e-06 1.0000795069185247 0.9998983563526149 0.9982460777897699 1.236534497325003e-08 2.6024339546829243e-09 0.0013217892798944805 4.156619873864333e-05 -4.119602887808037e-05 -2.3161351113154225e-10 6.88439373587544e-06 4.598480849935801e-06 0.0001640234116931781 1.0000771225890646 0.9998968536021473 0.9981900110334205 1.236534612662271e-08 4.1090031027433314e-10 0.0013217831924551868 3.945425508594373e-06 -4.10486914438792e-06 -2.308410969173238e-10 7.003543026826738e-07 4.6491664732913183e-07 1.6663013887729782e-05 1.0000768810609524 0.9998967014286503 0.9981843326333606 1.2365345734730011e-08 1.8758531041045226e-10 0.0013217825880285573 1.179576383064958e-07 -3.327626504759537e-07 -2.3076089820353356e-10 8.026467306913786e-08 5.381381020946622e-08 2.1771263403218112e-06 1.0001843742067988 0.9999658261849564 1.0007290915941922 1.2365278713066279e-08 5.1830746085967837e-08 0.001322186678822214 0.0012822482720998946 -0.0012917124272509622 -2.355164709689386e-10 0.00025924648676564 0.0001761754507819068 0.006177296623052178
0.452 1.0000930207227015 0.9999061094566287 0.9990788961066329 4.024603409493169e-08 1.9624107124820428e-08 0.0012407165751668818 0.0003828859613381726 -0.0003801456354187645 -2.4238848957961215e-10 6.764487424796298e-05 4.549493234853353e-05 0.0016117317778862837 1.0000659626182449 0.999888905414407 0.9984404988906235 4.024605021389426e-08 1.602355978668355e-10 0.0012406300393534274 -2.753550963757559e-07 7.668804950999009e-08 -2.3683974685119555e-10 3.5449121860102e-08 3.006531769113738e-08 1.1611657499145823e-06 1.000069006563848 0.9998908348198574 0.9985122041622195 4.024604883858815e-08 2.527555335989621e-09 0.001240638603076006 4.469406333954691e-05 -4.438947702940779e-05 -2.375784252868846e-10 7.702865541398782e-06 5.165660253244665e-06 0.00018345062950146174 1.0000662707770618 0.9998891006767627 0.9984477567707676 4.024605129520376e-08 4.01711933443286e-10 0.0012406308917027558 4.297388046365653e-06 -4.443143896798552e-06 -2.36915268043683e-10 7.857914416282959e-07 5.257106005583899e-07 1.8634645859374803e-05 1.0000659934721896 0.9998889249641156 0.9984412255616951 4.024605080965076e-08 1.84430573985692e-10 0.0012406301245443045 1.826875606859664e-07 -3.7603704825656767e-07 -2.3684571109802724e-10 8.999240238567666e-08 6.175434007915728e-08 2.197902347920652e-06 1.0001850520264293 0.9999659883766929 1.0012654212951604 4.024590659820195e-08 3.4407442300680854e-08 0.0012410994317493262 0.0012820097743674527 -0.0012975034796986612 -2.299205463473119e-10 0.00027858243587407336 0.00019014375764565047 0.006636536629433678
0.462 1.0000864350598393 0.9999012362421066 0.9994027460902342 6.591539750250729e-08 1.7823007927096453e-08 0.0011429076134920084 0.0004028971713629134 -0.0004011963339867801 -2.468685663809507e-10 7.451108738854844e-05 5.0287586393749e-05 0.0017749841577864155 1.0000558338404826 0.9998816710313793 0.9986794318229089 6.591540062267206e-08 1.5952582157770447e-10 0.0011428043420977547 -2.3495684170397658e-07 6.504785086475814e-08 -2.429718168676585e-10 4.047490787048599e-08 3.313231457823653e-08 1.0966964718806473e-06 1.0000592958201124 0.9998838772913509 0.9987611270511203 6.591540075677478e-08 2.3875660469648537e-09 0.001142814688043094 4.7597765272399255e-05 -4.736378259118538e-05 -2.4355516637994406e-10 8.541382560795976e-06 5.748644560536788e-06 0.00020337881786741685 1.000056184530794 0.9998818944431316 0.9986877057548724 6.5915402034597e-08 3.87591251687325e-10 0.0011428053731519932 4.634525881659982e-06 -4.7613195096082425e-06 -2.430313474789211e-10 8.728664787697342e-07 5.875960416036381e-07 2.0681427840201923e-05 1.0000558689549592 0.9998816934007299 0.9986802602720269 6.591540135788042e-08 1.8238525784421634e-10 0.001142804445162945 2.528658644741417e-07 -4.184353935646231e-07 -2.429759177752978e-10 1.011511844981546e-07 7.062451894446774e-08 2.3613078050898507e-06 1.000186397832478 0.9999667058427967 1.0017822465654451 6.591539540297825e-08 1.4905633204707687e-08 0.0011433288667591379 0.001261919910170595 -0.0012830313675393516 -2.2396341329268751e-10 0.00029637697283899865 0.0002031397410884857 0.007059124667886318
0.472 1.000080899626307 0.9998971199538065 0.9997100070003067 8.843272294850807e-08 1.547228208011176e-08 0.00103322452318233 0.0004198501427290176 -0.0004192340298446073 -2.5117147036433207e-10 8.137230694672266e-05 5.5097393173208554e-05 0.0019381359846132222 1.000046589304103 0.9998750680902129 0.9988976455246658 8.843270739869537e-08 1.600280600791481e-10 0.0010331061153238039 -1.9083804762107893e-07 5.313533496507191e-08 -2.4915069461161963e-10 4.464155146903151e-08 3.578472401892195e-08 1.16154899782654e-06 1.0000504938904229 0.9998775690957711 0.998989935244407 8.843270951723508e-08 2.1889210763064286e-09 0.0010331180944047214 5.0238274614133776e-05 -5.0078929772212086e-05 -2.4955296081064355e-10 9.392017380804818e-06 6.341794384786564e-06 0.0002236179695068733 1.0000469850795606 0.9998753215046069 0.9989069982630996 8.843270830465161e-08 3.686571740929469e-10 0.0010331073102208372 4.949304403952534e-06 -5.05445931157014e-06 -2.491926843286041e-10 9.605292678322498e-07 6.497407659471274e-07 2.2772837570124844e-05 1.0000466289354597 0.9998750934651838 0.9988985820507462 8.84327077874639e-08 1.8094877552525607e-10 0.0010331062347777612 3.2416310163899063e-07 -4.58581851839812e-07 -2.4915304323126186e-10 1.1137594802051497e-07 7.860620444773116e-08 2.5960043798840404e-06 1.0001883594136853 0.9999679416036499 1.002272245671994 8.843286693276451e-08 -5.6029699019741245e-09 0.0010336713927314007 0.0012232261391791188 -0.00124927827155927 -2.1835169365917283e-10 0.0003124071553066118 0.00021499345962927994 0.00743980279189764
0.482 1.0000764657006216 0.9998937985635762 0.9999980674805372 1.074273778057396e-07 1.266659148663752e-08 0.0009166720154572907 0.00043358569929992656 -0.0004340602061015905 -2.553767367906154e-10 8.815747306979424e-05 5.9873754965144675e-05 0.002099500043284451 1.000038308553741 0.9998691534171325 0.9990932530141645 1.0742736802974855e-07 1.602522790165181e-10 0.000916541157558281 -1.4677843711589035e-07 4.1794518470340074e-08 -2.5538039254952485e-10 4.581037305263249e-08 3.6585704722245664e-08 1.2411896951507107e-06 1.0000426778173301 0.9998719654220365 0.9991966772345319 1.0742736927962123e-07 1.938626952847331e-09 0.0009165544999235956 5.258912261362551e-05 -5.2507257775452545e-05 -2.555821128255051e-10 1.0247360712114275e-05 6.939840730831687e-06 0.0002439862412742162 1.0000387517230418 0.9998694385275156 0.999103740988213 1.0742736798988416e-07 3.4425704654290254e-10 0.0009165424892367527 5.235612352620684e-06 -5.3189767126985265e-06 -2.5540258033673663e-10 1.0480554076499977e-06 7.116113895935267e-07 2.488100492989191e-05 1.000038352933885 0.999869181967752 0.9990943032849017 1.0742736775417673e-07 1.7871467406356252e-10 0.0009165412906940089 3.925657840534221e-07 -4.953575566803156e-07 -2.553812725248075e-10 1.1987176702449114e-07 8.512189600228641e-08 2.8384135577993066e-06 1.0001908578207528 0.9999696358823963 1.002729429756937 1.0742745188901021e-07 -2.6155381086323133e-08 0.0009171298971134157 0.0011679876658788556 -0.0011980898399199585 -2.136715768665647e-10 0.00032653973485752567 0.00022559592173130176 0.007775427639484502
0.492 1.000073141689655 0.9998912789610289 1.000265268080977 1.2279041037436713e-07 9.504917725411653e-09 0.0007980935554406966 0.0004440714130244704 -0.0004456045535453256 -2.5956313099289515e-10 9.480362999593191e-05 6.457130269984032e-05 0.002257578468060654 1.0000310290785333 0.9998639538116812 0.9992653431364069 1.2279042590954378e-07 1.5993069409501228e-10 0.0007979538032584776 -1.0593795714842564e-07 3.164793241013806e-08 -2.6166472597131157e-10 4.3859163726807094e-08 3.541923027287186e-08 1.2684230455908352e-06 1.0000358824412643 0.9998670912825155 0.9993803732245634 1.22790424547036e-07 1.6454456750950855e-09 0.0007979681392683033 5.463684584626194e-05 -5.4633861934731525e-05 -2.616534621195603e-10 1.1100716062385112e-05 7.53800347237395e-06 0.00026431747639344625 1.000031521690185 0.9998642721361324 0.9992770160226943 1.2279042564804168e-07 3.1501543450067035e-10 0.0007979552345425457 5.489193121795669e-06 -5.5527553800914626e-06 -2.6166584935918345e-10 1.1349562496098414e-06 7.728784573432913e-07 2.698344972161116e-05 1.0000310784134032 0.9998639856904867 0.9992665121454207 1.2279042532347263e-07 1.7550487446875622e-10 0.0007979539463562589 4.5480364835468464e-07 -5.279899533521843e-07 -2.6166262164141553e-10 1.2682826409404515e-07 9.031599240792618e-08 3.0555657568884443e-06 1.0001937937087613 0.99997171110656 1.0031493475801239 1.2279026745667481e-07 -4.5953803298368404e-08 0.0007985475037416006 0.0010988992235395254 -0.0011320128221483264 -2.103676632708725e-10 0.00033873074927594026 0.00023489969274623036 0.008064963036768482
0.502 1.0000708969616463 0.9998895396971386 1.0005108755296654 1.3460863776263436e-07 6.0857765165084246e-09 0.0006818574910999067 0.0004513898761097923 -0.0004539169948118393 -2.638024114879311e-10 0.00010125755146268548 6.915115369185128e-05 0.0024111028414143623 1.0000247490726288 0.9998594680135617 0.9994139223433849 1.346086594076724e-07 1.5972788411648993e-10 0.0006817129258898024 -7.048643941551192e-08 2.3176728029156008e-08 -2.680069221988749e-10 3.9521004348559916e-08 3.279929838155758e-08 1.2240855713614223e-06 1.0000301032683312 0.9998629435570685 0.9995409601631844 1.3460865756154323e-07 1.3191580608077111e-09 0.0006817278212942666 5.638061652706632e-05 -5.645583114491174e-05 -2.6777776808746e-10 1.1946250629262683e-05 8.132084529046319e-06 0.0002844662075366664 1.000025292910364 0.9998598208871456 0.9994268229641987 1.3460865882417657e-07 2.8250057087795106e-10 0.0006817144127389577 5.707935033306959e-06 -5.755014678694668e-06 -2.679857253273199e-10 1.220893973448972e-06 8.333340874558584e-07 2.906329121541366e-05 1.0000248035417285 0.9998595033548225 0.9994152143998852 1.346086587513612e-07 1.7207399358029732e-10 0.0006817130745417765 5.087120165563432e-07 -5.559672791241482e-07 -2.680026077697099e-10 1.3287141689452031e-07 9.464387727062278e-08 3.240016700481374e-06 1.0001970548249028 0.9999740779349241 1.0035291682431553 1.3460847067357923e-07 -6.436756930907906e-08 0.000682293630775826 0.0010190787059220824 -0.0010540894481554813 -2.08741657212421e-10 0.00034901821583635523 0.00024291450761903562 0.008309309840670695
0.512 1.0000696678962746 0.9998885353407534 1.000734996992154 1.4321740041654478e-07 2.500006172191902e-09 0.0005716207387005201 0.00045572165465137957 -0.0004591520270398053 -2.681573044692614e-10 0.0001074765998603725 7.358163118301248e-05 0.002559055188009182 1.000019432542959 0.999855670346934 0.9995398012763939 1.4321739013293098e-07 1.5992742608584505e-10 0.0005714756160377736 -4.1441183714486084e-08 1.694433722677013e-08 -2.744111191505172e-10 3.3882602577500405e-08 2.9504770916874964e-08 1.1165851309842977e-06 1.0000253016729252 0.9998594947074199 0.9996791812195122 1.4321739199133816e-07 9.686468849114501e-10 0.000571490606020004 5.7830540763923203e-05 -5.798110697402146e-05 -2.7396472617690535e-10 1.277908471520434e-05 8.718542435012011e-06 0.00030431063259754403 1.0000200291307837 0.9998560589211566 0.9995539657860726 1.4321739031267265e-07 2.478489569620165e-10 0.0005714771116202217 5.891884497562447e-06 -5.925957139907388e-06 -2.7436801560486306e-10 1.3056244119634436e-06 8.928434288411935e-07 3.1108451418271064e-05 1.0000194922998566 0.9998557092665897 0.9995412200236699 1.432173900040815e-07 1.68790376138549e-10 0.0005714757655562945 5.533793123687647e-07 -5.788020408865037e-07 -2.744043418182282e-10 1.3868461315770314e-07 9.860798457832818e-08 3.3991749024568407e-06 1.000200523860257 0.9999766416712007 1.0038676451882251 1.432175126538347e-07 -8.094966176174383e-08 0.0005720274487280144 0.0009318411430867214 -0.0009676309931801183 -2.0896230510650943e-10 0.0003575092618190921 0.00024969881102718326 0.008511004167410534
0.522 1.0000693653856618 0.9998882018979538 1.0009384488602362 1.490957159346979e-07 -1.1749535207802322e-09 0.0004701836079828552 0.00045732397097189006 -0.0004615471861292286 -2.726788682436055e-10 0.00011342887647928016 7.783845547425768e-05 0.0027006725600363015 1.0000150160311783 0.9998525155130853 0.9996444418225242 1.4909567608295398e-07 1.6032018198979785e-10 0.0004700419746977919 -1.9528414054627508e-08 1.2327313210490115e-08 -2.808827092123778e-10 2.8105812707430125e-08 2.6344460651253327e-08 9.683617283387196e-07 1.0000214117014357 0.9998566976348663 0.9997964350923931 1.4909568092855778e-07 6.012022671416341e-10 0.0004700566112363682 5.900525611362896e-05 -5.922734143432711e-05 -2.802246593409743e-10 1.3595299241360115e-05 9.29452106872135e-06 0.00032375350490688185 1.0000156666464832 0.9998529407616733 0.9996599001246141 1.4909567706609752e-07 2.1159691473120687e-10 0.0004700434338090509 6.042182104526246e-06 -6.067847222417031e-06 -2.808183037721105e-10 1.3889354179015838e-06 9.513249453652452e-07 3.3110488486734644e-05 1.0000150812048147 0.9998525581093238 0.9996459902795205 1.4909567664307627e-07 1.655201841807357e-10 0.000470042120556787 5.882653748846509e-07 -5.972811518454764e-07 -2.8087354379991743e-10 1.4475103472430286e-07 1.0261039194069205e-07 3.545516807428503e-06 1.0002040859198338 0.9999793084472317 1.004164977707384 1.4909603736232597e-07 -9.544793608224486e-08 0.0004705522794322221 0.0008404807583658653 -0.0008759930638055327 -2.110652241990597e-10 0.00036436352588233153 0.0002553485261282389 0.008673827426198927
0.532 1.0000698829624064 0.9998884626912212 1.0011225969701805 1.526690300181249e-07 -4.875081746730968e-09 0.0003794372149244885 0.0004565063433391995 -0.0004613997452693193 -2.7740753419612815e-10 0.00011909273831759083 8.190449309662593e-05 0.0028354368250029043 1.0000114161768037 0.99984994399353 0.9997297826355857 1.5266900936891954e-07 1.6083397463644417e-10 0.0003793025949691149 -4.309184676138533e-09 9.023764584229285e-09 -2.874268142327079e-10 2.316555108873243e-08 2.3900253330857882e-08 8.071972693704519e-07 1.0000183476969209 0.9998544911342976 0.9998946032085765 1.526690117004846e-07 2.2305519811156718e-10 0.00037931648072813686 5.993035567097525e-05 -6.02184392126762e-05 -2.8656597531931905e-10 1.4391908256569665e-05 9.85780346966535e-06 0.0003427219946086259 1.000012121869697 0.9998504067233485 0.9997465589649915 1.526690104290242e-07 1.742995457523179e-10 0.00037930397745051294 6.161722666204131e-06 -6.183291480872674e-06 -2.8734186668636634e-10 1.470628756766029e-06 1.0086979999390356e-06 3.5063861958191495e-05 1.0000114868734162 0.999849990347871 0.999731463254992 1.5266900995640248e-07 1.6225342395892438e-10 0.00037930273314721767 6.140541685119625e-07 -6.119363801091722e-07 -2.8741576699456105e-10 1.5126430432836382e-07 1.068523920577457e-07 3.6897932654506074e-06 1.0002076349837963 0.9999819906489482 1.0044225955279955 1.5266913158931417e-07 -1.0777002364716641e-07 0.0003797625106995155 0.0007480796521126079 -0.0007823725847882384 -2.149850383485194e-10 0.0003697749143934315 0.0002599845599155867 0.008802376717566323
0.542 1.0000711047978255 0.999889234153496 1.00128918601949 1.5425328640650207e-07 -8.546796383662243e-09 0.00030039425179907285 0.0004536069207570763 -0.0004590428033505402 -2.8237494596783894e-10 0.00012445585270611374 8.576915861673915e-05 0.002963052689447364 1.0000085373564354 0.9998478875045416 0.999798060761671 1.5425331277369566e-07 1.614636597430727e-10 0.0003002694211933036 5.1727632244751444e-09 6.767625633566631e-09 -2.9404872840060447e-10 1.961321470314795e-08 2.2361248670268564e-08 6.597193882956311e-07 1.000016011980321 0.9998528053861355 0.9999758723044373 1.5425330983337553e-07 -1.60415811452945e-10 0.0003002822367815767 6.063548018151095e-05 -6.098260784022395e-05 -2.9299813033795665e-10 1.5166789330939847e-05 1.0406763088081847e-05 0.00036116606669979955 1.0000092989733274 0.9998483883703214 0.9998161743651248 1.5425331322672287e-07 1.3648811642009576e-10 0.00030027069466867577 6.254279951889986e-06 -6.275296307063519e-06 -2.9394457288404085e-10 1.5505167019598926e-06 1.064871771220282e-06 3.696541850703636e-05 1.000008613661913 0.9998479376833097 0.9997998754978572 1.542533130687066e-07 1.5903885840834844e-10 0.0003002695484479103 6.319831942381646e-07 -6.233072900704924e-07 -2.9403602441073e-10 1.5818071373194094e-07 1.1135820154532918e-07 3.83790943366461e-06 1.0002110789099241 0.9999846111984033 1.0046428966107734 1.5425299571524146e-07 -1.1792356453800949e-07 0.0003006739341392756 0.0006573566721256761 -0.0006896418518632278 -2.206040625243434e-10 0.0003739537482613015 0.00026374053551600713 0.008901642769588578
0.552 1.0000729129406698 0.9998904310790456 1.001440174333341 1.541353714852688e-07 -1.2145436008730075e-08 0.0002332860585154299 0.0004489710081898037 -0.0004548230089699575 -2.876054586357994e-10 0.00012951394866424231 8.942759573611973e-05 0.0030834176164851704 1.000006278763986 0.9998462740539754 0.9998516445833959 1.5413540726676664e-07 1.618133303894975e-10 0.00023317292891563693 1.0109520794571242e-08 5.296334729375974e-09 -3.007550416539328e-10 1.7454997585225782e-08 2.156956778556616e-08 5.460009216052946e-07 1.000014301953368 0.999851567037214 1.0000425677382387 1.541354032091646e-07 -5.449648541267223e-10 0.00023318444860945709 6.115197387949462e-05 -6.155018035188854e-05 -2.995286369392703e-10 1.591860057978677e-05 1.0940306861803075e-05 0.0003790556324661622 1.0000070969734969 0.9998468135754661 0.9998711104382634 1.5413540723981874e-07 9.823059068959755e-11 0.0002331740704384028 6.324016775063656e-06 -6.347083891589436e-06 -3.006327950206927e-10 1.6284405792103514e-06 1.1197538707592926e-06 3.881375920250735e-05 1.0000063607464573 0.9998463281100092 0.9998535949641982 1.5413540713763009e-07 1.5552677571941778e-10 0.0002331730429482753 6.4354117187723e-07 -6.319519361866814e-07 -3.0074024465595795e-10 1.653474694671969e-07 1.160564270242474e-07 3.9910176268127906e-06 1.0002143427355137 0.999987106472706 1.00482896816716 1.541350712384962e-07 -1.2597932758733875e-07 0.00023352051433436424 0.000570564104241928 -0.0006002291849282354 -2.2777340291155207e-10 0.00037711099944148454 0.00026675199223814627 0.008976635606598673
0.562 1.0000751933485321 0.9998919710049297 1.0015775869034054 1.525994302097457e-07 -1.5634836654090103e-08 0.00017770459856557744 0.0004429331240618912 -0.0004490814461841757 -2.931182600443261e-10 0.00013426940508148115 9.287973978902769e-05 0.003196587655652831 1.0000045404586233 0.9998450322619548 0.9998928897950198 1.5259942852938e-07 1.614211216620372e-10 0.00017760420502290752 1.1738367655154693e-08 4.379807122103193e-09 -3.075517742648802e-10 1.629565498455835e-08 2.1238495193982106e-08 4.7405013960452293e-07 1.0000131161518604 0.9998507035323491 1.0000970093458372 1.5259942836602196e-07 -9.271637001929133e-10 0.00017761430086230662 6.151091290610348e-05 -6.195168536133068e-05 -3.0616605400372247e-10 1.664668052150771e-05 1.1457814960894054e-05 0.00039637721395481735 1.0000054157780778 0.9998456108422089 0.9999137193177158 1.525994289221622e-07 5.945395789740233e-11 0.0001776052015388616 6.375116348814696e-06 -6.401873505164476e-06 -3.074134457242197e-10 1.704288209753371e-06 1.1732676256903819e-06 4.0608740419565084e-05 1.0000046281710997 0.9998450902364342 0.999894976992502 1.525994279921456e-07 1.512944458202253e-10 0.00017760430452551422 6.502595963700342e-07 -6.383989180553933e-07 -3.075355136013782e-10 1.726073898365461e-07 1.208559683571419e-07 4.147462107590567e-06 1.0002173702458819 0.9999894278112383 1.0049843170103094 1.525994964259431e-07 -1.320582389226218e-07 0.00017789620937254952 0.0004894338577893943 -0.0005160496066995297 -2.3632304147528253e-10 0.0003794457834392512 0.00026914788323089187 0.00903208652010183
0.572 1.000077840462571 0.9998937775403889 1.0017033954298051 1.498599105977253e-07 -1.8985435646031586e-08 0.0001327670263742811 0.0004358033462042713 -0.0004421386198543534 -2.989258715535643e-10 0.00013872979843736368 9.612934229665868e-05 0.0033027426556094326 1.000003228096606 0.9998440947420176 0.9999240257652804 1.498598894308287e-07 1.605562587698339e-10 0.00013267960349981368 1.1204798811441328e-08 3.834305199919377e-09 -3.1444553651820667e-10 1.5683431908375378e-08 2.1138410761206403e-08 4.3700132105364464e-07 1.000012358968615 0.9998501464951156 1.0001413973283817 1.4985989081973495e-07 -1.3035135041219684e-09 0.0001326882392896173 6.174157529532614e-05 -6.2216302600684e-05 -3.129179405186762e-10 1.7350930749452823e-05 1.195907106869187e-05 0.0004131306735174565 1.0000041609177093 0.999844712685679 0.9999462274735665 1.4985988989271673e-07 2.0751764377553966e-11 0.00013268045125246404 6.411505850743124e-06 -6.442714464567915e-06 -3.142929065665412e-10 1.7779970522977468e-06 1.2253631372609458e-06 4.235120370310261e-05 1.000003321579548 0.999844156666289 0.9999262506618961 1.4985988860839238e-07 1.466430434808711e-10 0.00013267968809581955 6.535618174944613e-07 -6.431181943127491e-07 -3.144282073827066e-10 1.798412959662685e-07 1.2568303284257817e-07 4.304924556712834e-06 1.0002201239572983 0.9999915417124561 1.005112629050951 1.4986012854830071e-07 -1.3631142037928584e-07 0.00013291951364450503 0.00041516960360794673 -0.00043848342025457835 -2.460763796612068e-10 0.000381136668975074 0.00027104473816014034 0.009072240554265735
0.582 1.0000807602627404 0.999895782596694 1.0018194296266123 1.460443602463788e-07 -2.2171764548018583e-08 9.728244504453435e-05 0.00042785814510219755 -0.000434283907721562 -3.050393594359157e-10 0.00014290651785706836 9.918302711001229e-05 0.003402153305201347 1.000002256245395 0.9998434004697405 0.9999470752425031 1.460443687081572e-07 1.6011689559620083e-10 9.720756659331782e-05 9.472867338025793e-09 3.5240745790178355e-09 -3.214438849778687e-10 1.5336567957961214e-08 2.114668436648741e-08 4.194370289766788e-07 1.0000119439480497 0.9998498340871811 1.0001777312546265 1.4604436707000236e-07 -1.6702990559509247e-09 9.721478403194723e-05 6.187037692982899e-05 -6.23707472511511e-05 -3.197915402243714e-10 1.803169362319632e-05 1.2444184758232927e-05 0.0004293261440364758 1.000003246858007 0.9998440580004447 0.9999706553487144 1.4604436887936088e-07 -1.6694686827351e-11 9.720826973910718e-05 6.436668904689716e-06 -6.472372681899857e-06 -3.2127832137529614e-10 1.8495476049183749e-06 1.2760183806255742e-06 4.4042772269624e-05 1.0000023555290853 0.9998434663670559 0.9999494384903631 1.4604436788512742e-07 1.4249931801162342e-10 9.720763669845841e-05 6.546635906128242e-07 -6.465082576983292e-07 -3.214249593994779e-10 1.8696785247285424e-07 1.3048565715243276e-07 4.4617322230856804e-06 1.0002225837945198 0.9999934289341661 1.0052175704696553 1.4604429919872947e-07 -1.3889148248559467e-07 9.740028800846012e-05 0.0003484773745627631 -0.0003683961657623485 -2.5686848679274196e-10 0.0003823367947462706 0.0002725434377478648 0.009100739568949398
0.592 1.000083871896571 0.9998979275832097 1.0019273199673624 1.4127815134971848e-07 -2.5172207970305396e-08 6.990441281631507e-05 0.00041933544005334696 -0.0004257693472971256 -3.1146540988054073e-10 0.0001468135290553157 0.00010204943497780793 0.0034951516059813985 1.0000015503343536 0.9998428961773816 0.9999638064620608 1.4127818230171684e-07 1.6054156316950934e-10 6.9841162387302e-05 7.278068818505472e-09 3.3554911029241185e-09 -3.285525108618737e-10 1.5134702864645042e-08 2.1211975129078067e-08 4.0812988927903707e-07 1.0000117957104069 0.9998497123872906 1.0002077613493836 1.4127817903070893e-07 -2.0245539106071984e-09 6.984706251413774e-05 6.192025260648623e-05 -6.243857562303852e-05 -3.2679458354891006e-10 1.8689640438102446e-05 1.2913515695647518e-05 0.0004449811520247584 1.0000025989476737 0.999843593453631 0.9999887693854612 1.4127818297260005e-07 -5.21915078168631e-11 6.984173114981202e-05 6.4535406683072e-06 -6.493265885047883e-06 -3.283757554311271e-10 1.918957549924085e-06 1.325236625104519e-06 4.5685543649083786e-05 1.0000016554410156 0.9998429660644838 0.9999663085341246 1.4127818190236868e-07 1.3932745052244318e-10 6.984121902531772e-05 6.545201761367301e-07 -6.48894922928609e-07 -3.2853258136816326e-10 1.9393268044510075e-07 1.35227167242675e-07 4.617111479626596e-06 1.0002247448199926 0.999995082779645 1.005302636107176 1.412779165032604e-07 -1.399424146895088e-07 6.999239308596982e-05 0.00028962472329016365 -0.0003061905341368462 -2.685485437661283e-10 0.0003831723226235036 0.0002737282258754919 0.009120584695415
0.602 1.000087108088791 0.9999001637186058 1.0020284688525318 1.3574318444449375e-07 -2.79706195889844e-08 4.92579280182139e-05 0.0004104332770930746 -0.0004168072441485779 -3.182096489519143e-10 0.00015046633110200715 0.00010473849116714114 0.003582105823300755 1.0000010474143943 0.9998425368975031 0.9999757137677372 1.3574318316718856e-07 1.6123031471472537e-10 4.920507137409331e-05 5.118868690118752e-09 3.2679443999137056e-09 -3.357795293750775e-10 1.5018968578139162e-08 2.1307578096113678e-08 3.965994228855225e-07 1.000011850681341 0.9998497359153592 1.000232968267997 1.357431837230713e-07 -2.3647508386402575e-09 4.920979488596465e-05 6.19104273947505e-05 -6.243986631091996e-05 -3.339344693251122e-10 1.9325676158086412e-05 1.3367606743847807e-05 0.00046011806796359577 1.0000021541751818 0.9998432740266195 1.0000020625630508 1.357431844207307e-07 -8.612295741723841e-11 4.920552005484909e-05 6.464476611249637e-06 -6.507439201786873e-06 -3.3559372696673226e-10 1.986279366728545e-06 1.373044775780887e-06 4.728174377594758e-05 1.000001158360011 0.9998426107860201 0.9999783550006276 1.3574318300243186e-07 1.3654903411659088e-10 4.920511597765211e-05 6.538155838901385e-07 -6.505370790580716e-07 -3.357589476964648e-10 2.0070241797262413e-07 1.3988225570593823e-07 4.7708201953625324e-06 1.000226614395571 0.9999965068770454 1.005371044800438 1.3574324690607855e-07 -1.3961257153870787e-07 4.932081295586758e-05 0.00023851767622941225 -0.0002518794926451269 -2.8097321929570677e-10 0.00038374346071203317 0.0002746673941499064 0.00913416005288708
0.612 1.0000904146057843 0.9999024516549159 1.002124045107792 1.2962243934814362e-07 -3.055638714152577e-08 3.4035132669680074e-05 0.0004013113297695439 -0.0004075708474388515 -3.252731103847836e-10 0.00015388111621413803 0.00010726080678327545 0.003663400419139123 1.000000695971772 0.9998422858306768 0.9999840210394612 1.2962240508760053e-07 1.6132633920428155e-10 3.399127265717951e-05 3.280782228915568e-09 3.2244702125290225e-09 -3.4313174428909705e-10 1.493606765329253e-08 2.1410051949256957e-08 3.8369070257191577e-07 1.0000120568749082 0.9998498674789807 1.0002545657129602 1.2962240917233478e-07 -2.6901166881256424e-09 3.39949817257075e-05 6.185650013167339e-05 -6.239120654308081e-05 -3.412182251461885e-10 1.9940857517761784e-05 1.3807125781950145e-05 0.0004747620779656613 1.0000018609795254 0.999843062880667 1.0000117577450123 1.2962240664893424e-07 -1.1917967379281036e-10 3.399161776899434e-05 6.471281765224435e-06 -6.516571450168896e-06 -3.4293870912698396e-10 2.051596326337586e-06 1.4194908656098003e-06 4.883352206449057e-05 1.0000008127676019 0.9998423637283066 0.9999868016682496 1.296224049159115e-07 1.3332371266474755e-10 3.399130688041942e-05 6.529871623031511e-07 -6.516357438145075e-07 -3.4311068840373026e-10 2.0726315910330797e-07 1.444366167376546e-07 4.922735924835078e-06 1.0002282091346322 0.9999977127457536 1.0054256771734622 1.2962274716478103e-07 -1.3806169973256132e-07 3.407747526907058e-05 0.00019478524922933723 -0.0002051700170244139 -2.940026086359473e-10 0.00038412718186438716 0.0002754150209734549 0.00914329707635004
0.622 1.0000937490682111 0.9999047606266286 1.0022149957570756 1.2302602262726017e-07 -3.292198256820323e-08 2.305897096215454e-05 0.0003920943595158098 -0.00039819723875424325 -3.3265451656362896e-10 0.00015707412398485235 0.0001096272095384691 0.003739420863597867 1.0000004550680004 0.9998421137315733 0.9999897014848805 1.2302602910066897e-07 1.607856468933732e-10 2.3022675462147682e-05 1.8826037803608228e-09 3.2037811231025414e-09 -3.5061699601403e-10 1.4842211417195976e-08 2.149923575589898e-08 3.707782438815088e-07 1.0000123730041013 0.9998500775384305 1.0002735194908752 1.2302602913645272e-07 -2.9994347853143716e-09 2.302553836742975e-05 6.177074861305394e-05 -6.230590282634943e-05 -3.4865299933128357e-10 2.0536321568279384e-05 1.423281435291779e-05 0.0004889397101885083 1.0000016783872345 0.9998429307409088 1.0000188273978723 1.2302602978197563e-07 -1.5127546222503624e-10 2.3022934150567207e-05 6.475282108392722e-06 -6.522002621701102e-06 -3.504178810039152e-10 2.115013262047398e-06 1.4646380600973268e-06 5.034293117157896e-05 1.000000577721807 0.9998421956430621 0.9999926216705926 1.2302602864304335e-07 1.2962087224285242e-10 2.3022701022815563e-05 6.522743366510272e-07 -6.523439773581115e-07 -3.505949470150766e-10 2.1361735425085666e-07 1.488854927025856e-07 5.072663845366539e-06 1.0002295519429893 0.999998717398696 1.0054690488200788 1.2302594127423775e-07 -1.3544579898247867e-07 2.3084986869195227e-05 0.00015786285833670676 -0.00016554813474898149 -3.0750711471010864e-10 0.00038438082132693304 0.0002760132102153426 0.009149360025918539
0.632 1.000097079385805 0.9999070673233654 1.0023020690036442 1.1602002793860655e-07 -3.506108978684974e-08 1.531785831453074e-05 0.0003828768188110223 -0.0003887916009073486 -3.4035272531214044e-10 0.00016006117381183054 0.00011184839409496496 0.003810542761808904 1.000000293066064 0.9998419979993194 0.9999935075297414 1.1602010151566267e-07 1.6032997386474718e-10 1.5287757061891876e-05 9.308837504180412e-10 3.1942832283776403e-09 -3.5824219295468246e-10 1.4720800756790837e-08 2.1562512327381873e-08 3.596409573158822e-07 1.0000127671805343 0.9998503432773481 1.000290576766477 1.1602009477537487e-07 -3.290908210726232e-09 1.528993620809026e-05 6.166256563425609e-05 -6.219433607904499e-05 -3.562457334844798e-10 2.111322713057335e-05 1.4645444767362384e-05 0.0005026777759854208 1.0000015747359545 0.9998428549847689 1.0000240234184004 1.1602010119112177e-07 -1.8157809545355032e-10 1.528794588373972e-05 6.4774165294686635e-06 -6.52477408260921e-06 -3.580390705538859e-10 2.176645089596201e-06 1.5085569626388545e-06 5.1811976851999724e-05 1.000000421583077 0.999842083927243 0.9999965673805503 1.160201011936222e-07 1.2617303921592208e-10 1.5287775618758108e-05 6.517768277297949e-07 -6.527762791209545e-07 -3.582199388471779e-10 2.1977793615269498e-07 1.5323007232721746e-07 5.220316189231552e-06 1.0002306693661631 0.9999995411660823 1.0055033107249551 1.16019426580632e-07 -1.3190131524453083e-07 1.5331344437895543e-05 0.0001270681391522856 -0.00013235805284452586 -3.213782906076973e-10 0.0003845459011828206 0.0002764944069637179 0.009153336994071247
0.642 1.0001003820444503 0.9999093546531693 1.0023858430607144 1.0871483807492676e-07 -3.696972305199424e-08 9.97675504425305e-06 0.0003737279041055708 -0.0003794321403381442 -3.4836502374755536e-10 0.00016285735331205057 0.0001139346785155714 0.0038771245638142804 1.0000001861659569 0.9998419216315118 0.9999960053928117 1.0871488057068264e-07 1.604775346054375e-10 9.951605130293305e-06 3.692038919381866e-10 3.19000199793004e-09 -3.660150839511217e-10 1.4580483884594081e-08 2.1594281603130288e-08 3.5135025067393704e-07 1.0000132154271222 0.9998506475393063 1.0003063001067962 1.0871487694527788e-07 -3.5631462661307595e-09 9.953248663528185e-06 6.153894618483188e-05 -6.206439094513829e-05 -3.640031773245022e-10 2.1672712843384173e-05 1.504578857081214e-05 0.0005160025816296896 1.0000015262077235 0.9998428185942476 1.0000279116558777 1.0871488053564523e-07 -2.094773195936264e-10 9.95173920388909e-06 6.47832931949436e-06 -6.525674567561989e-06 -3.658099904125179e-10 2.2366083553452776e-06 1.5513200766321693e-06 5.324263166781835e-05 1.000000320549611 0.9998420115768873 0.9999992049799742 1.0871488081149913e-07 1.235079243092807e-10 9.951618198692947e-06 6.515082426373782e-07 -6.530168463423168e-07 -3.659927948539133e-10 2.2576285688850332e-07 1.57474436981962e-07 5.365343776957217e-06 1.0002315893754528 1.0000002058575415 1.0055302688688688 1.0871460292669338e-07 -1.275523919204241e-07 9.981031512579284e-06 0.00010166504989248096 -0.00010487052246336988 -3.35521198121759e-10 0.0003846517318355443 0.00027688351915449696 0.009155925564721525
0.652 1.000103640420731 0.9999116105237854 1.0024667566023215 1.012790414340533e-07 -3.864844592190034e-08 6.370970571023549e-06 0.0003646965311515782 -0.00037017509166773735 -3.5668707119087566e-10 0.00016547683364107787 0.0001158958485710657 0.003939503154568388 1.0000001169231127 0.9998418721659148 0.9999976101602168 1.0127895259651057e-07 1.6099967157869686e-10 6.349693799665217e-06 1.1405957177515512e-10 3.1880259132365377e-09 -3.73943464869115e-10 1.4438157751748729e-08 2.159280141535603e-08 3.4602373648750047e-07 1.0000137001775753 0.99985097775469 1.0003211021274687 1.0127896250498332e-07 -3.815883958771524e-09 6.350930633770136e-06 6.140496606215815e-05 -6.192190327572755e-05 -3.719326755424695e-10 2.2215870880876745e-05 1.5434595789535378e-05 0.0005289393675191342 1.0000015153455197 0.999842809096146 1.0000309069439737 1.0127895384349565e-07 -2.3514822242656973e-10 6.349786298235116e-06 6.478449852980846e-06 -6.525286720302433e-06 -3.7373789644537154e-10 2.2950171753115537e-06 1.5929992186899824e-06 5.463681631961422e-05 1.0000002571755977 0.9998419661286623 1.0000009495297644 1.0127895313182795e-07 1.2140230089832673e-10 6.3497027000689345e-06 6.514363341093847e-07 -6.531265291074564e-07 -3.73921523319816e-10 2.3159210333407178e-07 1.6162435091715104e-07 5.507379271482412e-06 1.0002323396491664 1.0000007333169634 1.005551415867269 1.0127988981244326e-07 -1.2252989175415706e-07 6.368843152294727e-06 8.091432833425493e-05 -8.233788872966582e-05 -3.4984353531011563e-10 0.0003847185330436828 0.0002771997082922994 0.00915760696204497
0.662 1.0001068432425215 0.9999138267283215 1.0025451378478767 9.38605070749836e-08 -4.010235836156204e-08 3.988870212966119e-06 0.0003558158800879155 -0.00036105940202548045 -3.6531276844064914e-10 0.00016793277947650605 0.0001177410691433625 0.003997991681637707 1.0000000728705456 0.9998418406961953 0.9999986184805658 9.386036236856697e-08 1.613454683071863e-10 3.970567375254156e-06 7.668240138977203e-11 3.1870130799593406e-09 -3.8203479626698275e-10 1.4308033381137432e-08 2.1559258354933616e-08 3.4311790299507697e-07 1.0000142088834147 0.999851324944311 1.000335277853201 9.386037795862694e-08 -4.0496059080476046e-09 3.971505077230804e-06 6.126421543400614e-05 -6.177108562349407e-05 -3.800398841717561e-10 2.2743731018694914e-05 1.5812581089150776e-05 0.00054151198020182 1.0000015296739042 0.9998428175766008 1.0000333057626876 9.386036408845654e-08 -2.5913105390000763e-10 3.97062930930554e-06 6.478055207525245e-06 -6.52403057418608e-06 -3.8183055210395274e-10 2.3519806868600947e-06 1.6336634938984495e-06 5.599640477635742e-05 1.000000218993206 0.9998419386754815 1.0000020976616821 9.386036272991028e-08 1.1930584843929942e-10 3.970573211049943e-06 6.515088961760444e-07 -6.531485123735226e-07 -3.820130103745571e-10 2.3728589103714192e-07 1.656862980464109e-07 5.646107538991349e-06 1.000232946344683 1.0000011443734602 1.0055679687971693 9.386161772367476e-08 -1.1697389325125167e-07 3.9826148747488095e-06 6.411017323803542e-05 -6.403521538709755e-05 -3.642547536465963e-10 0.00038475997268624246 0.00027745781280397793 0.009158706288854087
0.672 1.0001099832621796 0.9999159979839821 1.002621230429022 8.653029212008505e-08 -4.133876462497327e-08 2.448809895632335e-06 0.00034710731459886924 -0.00035211085103315366 -3.7423391829876146e-10 0.00017023732519773956 0.00011947884459033267 0.0040528790126319065 1.0000000453159428 0.9998418210126018 0.999999237171536 8.653030020912322e-08 1.612754041598266e-10 2.432757960467992e-06 1.7542580891034441e-10 3.186381697946043e-09 -3.902973210506186e-10 1.4200225113085783e-08 2.1498254406271654e-08 3.4184811344567924e-07 1.0000147327993656 0.9998516828505216 1.0003490330701101 8.653030026396502e-08 -4.2647520750833116e-09 2.4334828210827296e-06 6.11191707732704e-05 -6.1614905652759e-05 -3.883319191973968e-10 2.3257250345720138e-05 1.6180414134717036e-05 0.0005537427392491593 1.0000015604949493 0.9998428378208118 1.0000353148197254 8.653029996838553e-08 -2.816804990182757e-10 2.432798178988195e-06 6.477318215127844e-06 -6.5222018017859645e-06 -3.9009544067682035e-10 2.4075994845435502e-06 1.673376501319845e-06 5.7323264060706155e-05 1.0000001973095611 0.9998419230070883 1.000002856182413 8.653030026378231e-08 1.1697817960795959e-10 2.432761618809342e-06 6.51669716709102e-07 -6.531128706857458e-07 -3.9027550497128614e-10 2.42861800844261e-07 1.6966543695476892e-07 5.781349801914529e-06 1.000233433313493 1.0000014581546235 1.0055809087714072 8.652995033332292e-08 -1.1101644675011934e-07 2.440179280344448e-06 5.06043201165376e-05 -4.9288322719647914e-05 -3.786762952947293e-10 0.0003847851300791405 0.0002776694303677763 0.009159439023694751
0.682 1.0001130561664777 0.9999181211417583 1.0026952151220958 7.932115574143453e-08 -4.236539476134012e-08 1.474433260266737e-06 0.0003385836026348414 -0.0003433454945989888 -3.834435834592412e-10 0.00017240159652965597 0.0001211170149586684 0.0041044302706699344 1.0000000283437211 0.9998418088890574 0.999999606974323 7.932140187048743e-08 1.609346026696365e-10 1.46007170911838e-06 3.4352097906418523e-10 3.185895394606531e-09 -3.9873757624694294e-10 1.4121031633890569e-08 2.1418010491667868e-08 3.414694584415261e-07 1.0000152659766455 0.9998520472169845 1.000362507892222 7.9321377549926e-08 -4.461477071768383e-09 1.4606503026537072e-06 6.097150077145979e-05 -6.145540509991196e-05 -3.968154323821693e-10 2.3757307796206484e-05 1.653871463231977e-05 0.0005656524098209946 1.000001601889425 0.9998428655994109 1.0000370747863292 7.932139884462564e-08 -3.026779872626878e-10 1.4600970454874878e-06 6.476344815628766e-06 -6.520003739390616e-06 -3.985397997158648e-10 2.461962069996666e-06 1.7121945388024197e-06 5.8619282729701754e-05 1.0000001862087153 0.9998419148970761 1.0000033658261596 7.932140136778188e-08 1.145614997959379e-10 1.4600738746788686e-06 6.518692881022223e-07 -6.530401391640839e-07 -3.98716095603889e-10 2.483315322499207e-07 1.735641332793818e-07 5.913110967772044e-06 1.0002338216851816 1.0000016917052008 1.0055910191540596 7.931897669617606e-08 -1.0476868073646133e-07 1.4646842078777478e-06 3.98194717355528e-05 -3.7490509700945914e-05 -3.93048444299443e-10 0.00038479995291084394 0.0002778437160445002 0.009159945408028619
0.692 1.0001160597174716 0.9999201945631863 1.0027672272489734 7.229312858415388e-08 -4.319077933310237e-08 8.711937483940735e-07 0.00033025145230126875 -0.0003347724200824329 -3.9293564712339355e-10 0.00017443576305085557 0.00012266277783617494 0.004152888011011381 1.0000000180223856 0.9998418015169068 0.9999998214064815 7.229341673123422e-08 1.6054145569328405e-10 8.581051984173802e-07 5.335896125942567e-10 3.185465181937744e-09 -4.073642641111202e-10 1.407240912645039e-08 2.133106156870958e-08 3.4139853790011323e-07 1.0000158044639347 0.999852415216986 1.0003757954789279 7.229338770098463e-08 -4.639969282953577e-09 8.585867774710597e-07 6.0822307297262616e-05 -6.129395665485586e-05 -4.0549606706477375e-10 2.424470476483806e-05 1.688805290018895e-05 0.0005772602040314029 1.0000016499235198 0.9998428981016628 1.0000386791367042 7.229341320326324e-08 -3.2194072260143084e-10 8.581207059413267e-07 6.475202053852417e-06 -6.517573075420296e-06 -4.071712369880019e-10 2.5151441575052914e-06 1.7501677856119598e-06 5.988634771612323e-05 1.0000001817589417 0.9998419115365808 1.00000372010614 7.229341653808132e-08 1.122709726843408e-10 8.581063779726071e-07 6.520716684865102e-07 -6.529440588983977e-07 -4.073435334357762e-10 2.53700117644778e-07 1.7738323655496993e-07 6.041557986563633e-06 1.0002341297362638 1.0000018598445266 1.0055989204910334 7.229105598996781e-08 -9.832695972828874e-08 8.611362201637052e-07 3.1254386993980775e-05 -2.8110197232546603e-05 -4.0732393457326574e-10 0.00038480830178200834 0.00027798796065809137 0.00916031497232033
0.702 1.0001189931005268 0.9999222176471448 1.0028373700472824 6.553317669513265e-08 -4.382530893357644e-08 5.057916882867831e-07 0.00032211343074361895 -0.0003263958663805982 -4.027026144752674e-10 0.00017634910929478388 0.0001241227259197863 0.004198473744515646 1.0000000117991683 0.9998417970724506 0.9999999411464803 6.55331906874443e-08 1.6025057016982183e-10 4.936800513555044e-07 7.178104483733287e-10 3.185060570594046e-09 -4.161841874761718e-10 1.4052294284924109e-08 2.1255124230400913e-08 3.412522084131473e-07 1.0000163456974838 0.9998527850170517 1.0003889563244162 6.553318817111543e-08 -4.800682858818554e-09 4.940992725881563e-07 6.067230574113738e-05 -6.113146271739041e-05 -4.143805640812387e-10 2.4720171304202357e-05 1.7228954034684815e-05 0.0005885837918946618 1.0000017020430327 0.9998429335026165 1.0000401885231602 6.553318974157611e-08 -3.393716337794818e-10 4.936892827301819e-07 6.473936153194701e-06 -6.514999675962552e-06 -4.1599720878291704e-10 2.5672115853144107e-06 1.787343377371709e-06 6.112628004559579e-05 1.0000001814073285 0.9998419111017774 1.0000039796982023 6.553319062124354e-08 1.102551371743429e-10 4.936806012061464e-07 6.522564375052388e-07 -6.528336391547887e-07 -4.161639949601408e-10 2.5896856124234064e-07 1.8112507599973206e-07 6.166948662025514e-06 1.000234372962352 1.0000019751967855 1.0056051011872507 6.553374274079854e-08 -9.178481678514235e-08 4.958581568379835e-07 2.448292840300647e-05 -2.0691819133790022e-05 -4.21462482048647e-10 0.00038481267680929047 0.0002781080082025231 0.00916060351242219
0.712 1.0001218564467849 0.9999241904830993 1.0029057245847774 5.9103950485562876e-08 -4.428108302665156e-08 2.892570683005487e-07 0.0003141693632833081 -0.00031821679882926583 -4.127375250692949e-10 0.00017815011312633983 0.00012550289128512718 0.004241389626660833 1.0000000080542346 0.9998417943984744 1.000000004636789 5.910357822166389e-08 1.602253046133161e-10 2.7792503960311383e-07 8.835858596166268e-10 3.184672716530824e-09 -4.2520519730861096e-10 1.4056445467298184e-08 2.1211924202056123e-08 3.408458113067561e-07 1.0000168880521894 0.9998531554557235 1.0004020287955058 5.910361421100812e-08 -4.944261696959323e-09 2.783047128372318e-07 6.0521953085199154e-05 -6.0968503733731685e-05 -4.234753095892232e-10 2.5184374554556517e-05 1.7561902001702876e-05 0.0005996393427525489 1.0000017566272659 0.9998429706443575 1.000041641372745 5.910358124562959e-08 -3.548838387509476e-10 2.7793033474415354e-07 6.472581341804314e-06 -6.512341362735891e-06 -4.2502540075086055e-10 2.6182243764132277e-06 1.8237672871394666e-06 6.234077318202157e-05 1.0000001835339547 0.9998419124353805 1.0000041830432704 5.910357796537962e-08 1.0866961433058322e-10 2.779251941453834e-07 6.524156773486177e-07 -6.527146664735016e-07 -4.2518597498302906e-10 2.6413757306946387e-07 1.8479495969198935e-07 6.289558954331318e-06 1.0002345642821302 1.000002048335395 1.0056099436499613 5.9107543239457636e-08 -8.523261248384311e-08 2.7958642338579754e-07 1.9149131258150422e-05 -1.4852108946892614e-05 -4.3542934386574667e-10 0.0003848147085696765 0.00027820855939313766 0.009160844577154091
0.722 1.0001246504946262 0.9999261136051822 1.0029723568772326 5.302553522554007e-08 -4.457084772914576e-08 1.6371947551616403e-07 0.0003064173198999791 -0.0003102340417979144 -4.2303303740782393e-10 0.0001798465228236119 0.000126808790711384 0.004281820192535361 1.0000000057831036 0.9998417927773707 1.0000000356552363 5.302503050149733e-08 1.6058461317110192e-10 1.5304654412791695e-07 1.0271477765364626e-09 3.184300852092943e-09 -4.344347700344393e-10 1.4079458013158715e-08 2.122260273179739e-08 3.40161666883581e-07 1.0000174305219056 0.9998535258147997 1.0004150366592488 5.302508061025923e-08 -5.071483670226321e-09 1.5340024252440256e-07 6.0371535581735166e-05 -6.0805445326293444e-05 -4.3278637002882825e-10 2.563792582925003e-05 1.7887341821502462e-05 0.0006104416121905264 1.0000018126712344 0.9998430088089411 1.0000430614542768 5.3025035107142436e-08 -3.684441811384118e-10 1.5304930403879985e-07 6.47116281275858e-06 -6.509634579017173e-06 -4.34263162634973e-10 2.6682389599313975e-06 1.8594836285968167e-06 6.353136507338928e-05 1.0000001871342885 0.9998419148197486 1.0000043539182646 5.3025030090354106e-08 1.0762514514810493e-10 1.5304644412608107e-07 6.52548515235468e-07 -6.525907846448138e-07 -4.344162693063456e-10 2.6920936388743793e-07 1.8839975098866555e-07 6.409641537507225e-06 1.000234714314774 1.0000020879930311 1.0056137460499217 5.302950736469598e-08 -7.874807442959923e-08 1.5424492541782302e-07 1.4959992144117205e-05 -1.0273592130327726e-05 -4.492009205155136e-10 0.00038481547914617125 0.0002782933956999237 0.009161057146812387
0.732 1.000127376356595 0.9999279878228164 1.0030373228398584 4.7312358599413e-08 -4.4707557890570534e-08 9.249075287954213e-08 0.0002988542905289011 -0.00030244506883289623 -4.3358347879169753e-10 0.00018144542883593765 0.00012804547024378315 0.0043199340499223545 1.0000000043769421 0.9998417917741829 1.0000000485543286 4.731218217145066e-08 1.6119632249350764e-10 8.241281742903762e-08 1.1484200994847832e-09 3.1839442268807376e-09 -4.438805341707825e-10 1.4114413402859295e-08 2.130180167996119e-08 3.39295650787574e-07 1.0000179724983476 0.9998538956611257 1.0004279942935885 4.731220025934545e-08 -5.18340547444286e-09 8.274725959399888e-08 6.022122834687188e-05 -6.064251332830317e-05 -4.423190848333624e-10 2.6081385451667003e-05 1.8205681057681476e-05 0.0006210040624760176 1.0000018695658226 0.9998430475613146 1.000044463114831 4.731218379355118e-08 -3.8027424862297897e-10 8.241374758783992e-08 6.469698023135663e-06 -6.506901856214175e-06 -4.4371743329695697e-10 2.7173080495301927e-06 1.8945329867290038e-06 6.469944193656789e-05 1.0000001915994678 0.9998419178199143 1.0000045066751415 4.7312181466568923e-08 1.0698054696837049e-10 8.241253384239744e-08 6.526566274317379e-07 -6.524642450486132e-07 -4.4386297587478235e-10 2.7418702546154736e-07 1.9194539464426902e-07 6.527414950073524e-06 1.0002348316865077 1.0000021013000844 1.005616740095963 4.73129059701749e-08 -7.239379044280606e-08 8.302132062701523e-08 1.1677266851503416e-05 -6.696690499320027e-06 -4.6276538349538086e-10 0.00038481572302504944 0.0002783655472579928 0.009161250789968925
0.742 1.0001300353633338 0.9999298141072486 1.0031006716281914 4.200240380944561e-08 -4.470482146488027e-08 5.289959095394924e-08 0.00029147663491696 -0.00029484653800653714 -4.443828789530369e-10 0.00018295332974422533 0.00012921754867083123 0.004355885471186229 1.000000003474669 0.9998417911309493 1.00000005177623 4.200281229763539e-08 1.616521317745519e-10 4.339125402151739e-08 1.2486533331386402e-09 3.183604019695456e-09 -4.535492588305858e-10 1.4153049458948596e-08 2.145383170517288e-08 3.383962043393776e-07 1.0000185136223088 0.9998542647401214 1.0004409101840503 4.200277212456727e-08 -5.281427048029718e-09 4.3708393622302546e-08 6.007113620020587e-05 -6.047984483443951e-05 -4.5208067334848393e-10 2.651526692566261e-05 1.8517292480288956e-05 0.0006313389917884751 1.0000019269498013 0.9998430866435795 1.0000458547929165 4.200280844708222e-08 -3.908780642627094e-10 4.339057280056263e-08 6.4681986288299244e-06 -6.504156894675368e-06 -4.533953257751026e-10 2.765480050026108e-06 1.928951951859105e-06 6.584625465653431e-05 1.0000001965683967 0.9998419211779215 1.0000046497556934 4.200281093464767e-08 1.0631824856748827e-10 4.339080905239472e-08 6.527423043569317e-07 -6.523364163188018e-07 -4.5353292111827257e-10 2.790734821996632e-07 1.954358822044146e-07 6.643065621356531e-06 1.0002349233357077 1.0000020940254755 1.0056191053421843 4.199812176032931e-08 -6.622520805725329e-08 4.318891524779568e-08 9.10918047387705e-06 -3.911451038674371e-06 -4.76116216505909e-10 0.0003848159443069374 0.00027842742020964565 0.009161429232262082
0.752 1.0001326289622363 0.9999315935178104 1.0031624478345296 3.713263889885706e-08 -4.457697465604318e-08 3.128816779860792e-08 0.00028428037370789626 -0.00028743464429783827 -4.554265701520608e-10 0.00018437619262010534 0.00013032925880655612 0.004389815854637901 1.0000000028663303 0.9998417906976749 1.0000000501468147 3.7133163021326e-08 1.6158081827518344e-10 2.2348478742320216e-08 1.329943284494313e-09 3.183280274836955e-09 -4.634487292709888e-10 1.4187073393942032e-08 2.167198198068792e-08 3.376166764823922e-07 1.0000190536864704 0.9998546329062332 1.0004537892064682 3.7133110602210847e-08 -5.367018002304226e-09 2.2647218239956315e-08 5.992132118405587e-05 -6.031752195943981e-05 -4.620771041661029e-10 2.6940041846662027e-05 1.882251792110242e-05 0.0006414576552884559 1.0000019846131438 0.9998431259059088 1.0000472413114045 3.71331583210997e-08 -4.0073368562697974e-10 2.234608811747732e-08 6.466672789200545e-06 -6.501407923664717e-06 -4.633039562276163e-10 2.8127995844933774e-06 1.9627740350568876e-06 6.697293397412095e-05 1.0000002018311132 0.999841924743792 1.0000047879854854 3.713316172654076e-08 1.0525591442279141e-10 2.2347862771695023e-08 6.528082482228895e-07 -6.52208120682822e-07 -4.6343327544961695e-10 2.838716449589776e-07 1.9887388770313737e-07 6.756750315013819e-06 1.000234994797808 1.0000020708034538 1.0056209805853755 3.712826726768266e-08 -6.029638962631213e-08 2.1088227700674584e-08 7.102623493620144e-06 -1.7495685716275622e-06 -4.892504997125366e-10 0.000384816476953418 0.00027848089437294973 0.009161592958017275
0.762 1.0001351586539375 0.9999333271556261 1.0032226929038686 3.269655517383654e-08 -4.4338036526617266e-08 1.9634570602100856e-08 0.00027726137054215707 -0.0002802053448890243 -4.667096817383961e-10 0.00018571950696756484 0.0001313844848327702 0.00442185504857228 1.000000002432056 0.9998417903887237 1.000000046339 3.269554585541656e-08 1.6100152509485358e-10 1.1276295170949453e-08 1.3950114530900372e-09 3.182973938210861e-09 -4.735865578906483e-10 1.421020690048619e-08 2.194005608323459e-08 3.370810587247e-07 1.0000195925740205 0.9998550000790001 1.0004666340835813 3.269564724257428e-08 -5.441295210430546e-09 1.1553767168093801e-08 5.9771819983789765e-05 -6.015559355422701e-05 -4.723146786448811e-10 2.7356145045257713e-05 1.9121671828901896e-05 0.0006513703733987354 1.0000020424359521 0.9998431652629114 1.000048625340199 3.269555686275493e-08 -4.099325115754864e-10 1.127191286875664e-08 6.46512670239322e-06 -6.498659861535403e-06 -4.734516164387333e-10 2.859308718130514e-06 1.9960305257021667e-06 6.808050149418323e-05 1.0000002072677445 0.9998419284319124 1.000004924037126 3.269554598808792e-08 1.0380208679058064e-10 1.1275479745121716e-08 6.528575280928225e-07 -6.520798488552509e-07 -4.735720628017922e-10 2.885853316787001e-07 2.022615273526956e-07 6.868596107914648e-06 1.0002350504600408 1.0000020353373464 1.0056224728806595 3.270533854742484e-08 -5.465449081754002e-08 8.73312914982673e-09 5.536152548542431e-06 -7.709943645241617e-08 -5.021724019366726e-10 0.0003848175088291042 0.0002785274001946702 0.00916174119088892
0.772 1.0001376259538612 0.9999350161354813 1.0032814460298742 2.8643903929056012e-08 -4.400043619871316e-08 1.3348106667129905e-08 0.00027041544205202783 -0.00027315449905248364 -4.782296565916042e-10 0.00018698833129688908 0.00013238679493191258 0.0044521225435180415 1.0000000021046587 0.999841790156097 1.0000000417837218 2.8638380385950503e-08 1.603470567022441e-10 5.5901001553797896e-09 1.4466609006948196e-09 3.1826843603233767e-09 -4.83969734544321e-10 1.4219408169494386e-08 2.223492201670016e-08 3.368600090757841e-07 1.0000201302210507 0.999855366216132 1.0004794462922326 2.8638939746333726e-08 -5.50487225581558e-09 5.842548638897148e-09 5.9622654195285826e-05 -5.999408879806296e-05 -4.827989746843298e-10 2.7763978536177507e-05 1.9415043602953624e-05 0.0006610866291737721 1.0000021003510318 0.9998432046668867 1.0000500083068373 2.863843725873482e-08 -4.181440450684711e-10 5.583351989736229e-09 6.463565137143785e-06 -6.495915669659025e-06 -4.838448238321377e-10 2.905047443028482e-06 2.0287503772761e-06 6.916987898978966e-05 1.0000002128111025 0.9998419321943143 1.0000050593412044 2.863838516125939e-08 1.0237887331965211e-10 5.589047658481047e-09 6.528931434645166e-07 -6.519518965626917e-07 -4.839562923026604e-10 2.9321945564091564e-07 2.0560023288855951e-07 6.97870017871948e-06 1.0002350937817868 1.0000019905761406 1.005623664633744 2.8686915976722023e-08 -4.9330078485537454e-08 1.5886504086891465e-09 4.313931403090468e-06 1.211938547963829e-06 -5.148959781251793e-10 0.00038481908747662133 0.00027856798379853007 0.009161873377916522
0.782 1.0001400323694967 0.9999366615690592 1.0033387447078104 2.4923234648943234e-08 -4.357482996770064e-08 9.873895664738334e-09 0.0002637384224475119 -0.0002662779524466461 -4.899850227528205e-10 0.00018818733286681124 0.00013333947002281148 0.004480728543572742 1.000000001847082 0.9998417899733247 1.0000000372171094 2.4908957532440117e-08 1.601223877720459e-10 2.736304328003623e-09 1.4873903978172047e-09 3.182411360806475e-09 -4.946052053550929e-10 1.4214405375339442e-08 2.2529733372736565e-08 3.36962101962825e-07 1.0000206665938884 0.9998557312972711 1.0004922266087077 2.491041337931932e-08 -5.5581454759647545e-09 2.9596481477121996e-09 5.947383640760888e-05 -5.9833025497449524e-05 -4.935362994277154e-10 2.8163913946182083e-05 1.9702899238405353e-05 0.0006706151590520764 1.0000021583213317 0.9998432440917056 1.0000513909434843 2.4909103607863783e-08 -4.2495105028220155e-10 2.7267818312662254e-09 6.4619916915075275e-06 -6.493177177906403e-06 -4.944904158704677e-10 2.950053046922248e-06 2.0609596569130414e-06 7.024190015632338e-05 1.00000021842413 0.9998419360045605 1.0000051946334445 2.4908971006403833e-08 1.0148278704645039e-10 2.7349737519949525e-09 6.529177027863865e-07 -6.518244462522261e-07 -4.945929131072417e-10 2.977790666885592e-07 2.0889026717733657e-07 7.087133638219007e-06 1.000235127480047 1.000001938863078 1.0056246191529696 2.5026938786660313e-08 -4.433569999908401e-08 -2.8418391856336544e-09 3.3606250223247414e-06 2.2010248063024142e-06 -5.274467888679473e-10 0.0003848211239452306 0.0002786033689865118 0.009161990154449642
0.792 1.0001423793872308 0.999938264555064 1.0033946250674748 2.1515382264649754e-08 -4.307106468198152e-08 7.831963037986465e-09 0.0002572262005681508 -0.0002595715862621467 -5.019757484095076e-10 0.00018932082255882242 0.0001342455299441773 0.004507774925623694 1.000000001638896 0.9998417898258181 1.000000032994503 2.1486145505576395e-08 1.6049233724086494e-10 1.3342739390816566e-09 1.5195220065789888e-09 3.1821552242701933e-09 -5.055003058309681e-10 1.4197098004512031e-08 2.279811045276655e-08 3.373316128345185e-07 1.0000212016755283 0.9998560953142573 1.0005049754221866 2.148914497833703e-08 -5.601757462072827e-09 1.5243911809663006e-09 5.932537411597559e-05 -5.967241502637143e-05 -5.045332752135119e-10 2.855629452613141e-05 1.998548323660284e-05 0.000679964040456582 1.0000022163264328 0.9998432835231521 1.000052773600892 2.148644571718597e-08 -4.3026696191507005e-10 1.3215596264491022e-09 6.460409296881402e-06 -6.49044557718446e-06 -5.053951187413302e-10 2.9943594268183546e-06 2.092681501051913e-06 7.12973278861939e-05 1.0000002240863988 0.9998419398480985 1.0000053302687197 2.1486174310102568e-08 1.0127100741091234e-10 1.3326239567357356e-09 6.529335893187672e-07 -6.516976169990799e-07 -5.054891400464603e-10 3.022683686851791e-07 2.1213087079531723e-07 7.1939519565387755e-06 1.0002351536822058 1.0000018820577776 1.0056253849812016 2.1715919398855802e-08 -3.967492205580656e-08 -5.892157441045251e-09 2.617184386512176e-06 2.95568830252994e-06 -5.398538127795045e-10 0.00038482340802587737 0.00027863402360704865 0.009162093710751947
0.802 1.000144668465091 0.9999398261735728 1.003449122074858 1.8426439379347696e-08 -4.249912743418186e-08 6.498512812820313e-09 0.00025087474015766443 -0.0002530313446866041 -5.142024129309841e-10 0.00019039278666899384 0.0001351077577633615 0.004533356085942551 1.000000001468426 0.9998417897052441 1.0000000292651992 1.8370672900718326e-08 1.6113841434422186e-10 6.601631877770115e-10 1.5453976544110284e-09 3.181915644565543e-09 -5.166616659678692e-10 1.4171253358385746e-08 2.3018515041608247e-08 3.3786542305665593e-07 1.0000217354577325 0.9998564582654399 1.0005176929097455 1.837642069891775e-08 -5.636814574278577e-09 8.129069910210784e-10 5.917727209826577e-05 -5.951226519369802e-05 -5.157961893541783e-10 2.8941437753755702e-05 2.0263020954400537e-05 0.0006891407732944706 1.0000022743546733 0.9998433229532944 1.0000541564231715 1.8371248182145766e-08 -4.3448716962717504e-10 6.438325127659503e-10 6.458820631914518e-06 -6.487721705367239e-06 -5.16566049302074e-10 3.0379973108345805e-06 2.123936716889358e-06 7.233687400342251e-05 1.0000002297862343 0.9998419437166359 1.0000054663958005 1.8370729530750073e-08 1.0141725844369108e-10 6.58151269240493e-10 6.529431783113111e-07 -6.515714922022416e-07 -5.166516230401348e-10 3.066906865403e-07 2.1532110900661334e-07 7.299209416813775e-06 1.000235174049898 1.0000018216348283 1.0056259992727636 1.8794588708753553e-08 -3.5354594015239483e-08 -8.26157131787937e-09 2.0374204917586333e-06 3.5272387248449206e-06 -5.521425756503426e-10 0.0003848256425317769 0.00027866023407537184 0.009162187518687524
0.812 1.00014690102922 0.9999413474830359 1.0035022696619074 1.5662216342616967e-08 -4.1869166700563364e-08 5.503041281218236e-09 0.0002446800897117008 -0.00024665324931589486 -5.26666016717746e-10 0.00019140691620485388 0.00013592872224163854 0.004557559667294611 1.0000000013285024 0.9998417896064895 1.0000000260709372 1.555507221135391e-08 1.6151481330134913e-10 3.4558420835871236e-10 1.567045314870606e-09 3.1816925276032143e-09 -5.280962813535871e-10 1.414178757414673e-08 2.3177476320047484e-08 3.384483429417765e-07 1.0000222679367539 0.9998568201525782 1.0005303791355786 1.556614137279097e-08 -5.664646736158898e-09 4.565881019101355e-10 5.90295333135953e-05 -5.935258185586919e-05 -5.273310545373365e-10 2.9319638285510395e-05 2.0535720889754882e-05 0.0006981523457888248 1.0000023323988947 0.99984336237744 1.0000555394463497 1.5556181321501995e-08 -4.382333699254586e-10 3.251902827229306e-10 6.457227910514314e-06 -6.485006207307833e-06 -5.280107437986476e-10 3.080995089573917e-06 2.1547444795583764e-06 7.336121168496881e-05 1.0000002355164674 0.9998419476050993 1.0000056030558457 1.5555182561075876e-08 1.013679683502704e-10 3.4316571983157913e-10 6.529485167656091e-07 -6.514461360617871e-07 -5.280873142199298e-10 3.110490499324691e-07 2.1846072818618492e-07 7.402967763421621e-06 1.0002351898782764 1.0000017587623173 1.0056264904271757 1.635929088369012e-08 -3.1395383842832204e-08 -1.0321324126037822e-08 1.5852527915864804e-06 3.955783583362024e-06 -5.643286943965097e-10 0.000384827496473064 0.0002786821867950182 0.009162275494103726
0.822 1.000149078472547 0.9999428295188133 1.0035541008167503 1.3221873441441243e-08 -4.119087595794008e-08 4.658783358179529e-09 0.00023863838633488208 -0.0002404334059482575 -5.393675974340762e-10 0.0001923666336885882 0.0001367107985988962 0.004580467168212288 1.00000000121437 0.9998417895261674 1.0000000234029018 1.3011666309566885e-08 1.6131699596507045e-10 2.0837737578151254e-10 1.585501310407612e-09 3.181485727443143e-09 -5.39811581391101e-10 1.4113977474814509e-08 2.3271105165942355e-08 3.389688601879641e-07 1.0000227991112354 0.9998571809792905 1.0005430341089983 1.3033398587019273e-08 -5.686298329525522e-09 2.727806937253896e-10 5.888215890983943e-05 -5.919336979510281e-05 -5.391446080757013e-10 2.9691170402429317e-05 2.0803776565202494e-05 0.0007070052794014623 1.0000023904543527 0.9998434017926374 1.0000569226554747 1.3013845314717262e-08 -4.4188189271664887e-10 1.8342571476916015e-10 6.4556322726838654e-06 -6.482299621598989e-06 -5.397357005839791e-10 3.1233793359018535e-06 2.1851227437080828e-06 7.437097457093243e-05 1.0000002412723454 0.9998419515101459 1.000005740239419 1.3011884004219445e-08 1.0081160498855451e-10 2.0550269127145234e-10 6.529506513354693e-07 -6.513216028944118e-07 -5.398032399190553e-10 3.153464872427767e-07 2.2155056311205425e-07 7.5052914373254785e-06 1.0002352021746492 1.000001694363583 1.0056268801423316 1.4588937746325619e-08 -2.784329342702817e-08 -1.2282117146152453e-08 1.232520155231988e-06 4.272641556936747e-06 -5.764129057466845e-10 0.00038482866919133666 0.000278700050256234 0.009162360822802909
0.832 1.000151202154472 0.9999442732924247 1.0036046476481257 1.1120031423569401e-08 -4.047329451743103e-08 3.8709767453805664e-09 0.00023274585698878123 -0.0002343680071228135 -5.523095484723473e-10 0.00019327511785267052 0.00013745618803817763 0.004602154454209815 1.0000000011226695 0.9998417894618868 1.00000002123269 1.070699831655339e-08 1.6075880971443747e-10 1.6047029620198425e-10 1.6006479275362e-09 3.18129472349917e-09 -5.51813553285206e-10 1.4092534805264328e-08 2.3304841690994263e-08 3.3932418994066884e-07 1.0000233289811717 0.9998575407502606 1.0005556578164974 1.0749709625770799e-08 -5.702221237375018e-09 1.7269331182168467e-10 5.873514843516283e-05 -5.903463318117468e-05 -5.512429143987759e-10 3.0056289762450913e-05 2.106736814118061e-05 0.0007157056612605889 1.0000024485176937 0.9998434411969411 1.0000583060156871 1.0711282890300502e-08 -4.4528238403031634e-10 1.303943003615495e-10 6.454033660323648e-06 -6.479602429084094e-06 -5.517471168773772e-10 3.165174768888464e-06 2.215088463080772e-06 7.536675006377485e-05 1.0000002470505076 0.9998419554294281 1.0000058779174614 1.0707427175807665e-08 9.995564362312646e-11 1.5708265490839748e-10 6.529494700451844e-07 -6.511979402076045e-07 -5.51806562758651e-10 3.195857786465377e-07 2.2459256736095885e-07 7.606237219353444e-06 1.000235211719875 1.0000016291650866 1.005627185010528 1.3809352922357287e-08 -2.4788696591175714e-08 -1.4278961859896103e-08 9.57252552931909e-07 4.5022560242669795e-06 -5.883696611720391e-10 0.0003848289520546487 0.00027871404804530846 0.00916244479503056
0.842 1.0001532734008733 0.9999456797910088 1.0036539414300578 9.420956048306897e-09 -3.972578549958838e-08 3.0874864249937686e-09 0.00022699881896934558 -0.00022845333236408552 -5.654936190457414e-10 0.00019413532683511373 0.0001381669362356963 0.004622692199185264 1.0000000010508263 0.9998417894118176 1.000000019525132 8.621792109562548e-09 1.603717454597974e-10 1.5797220622442834e-10 1.6120102844470943e-09 3.1811197807186695e-09 -5.641098549059777e-10 1.408082394505314e-08 2.3291927654239554e-08 3.394393127819543e-07 1.0000238575472762 0.999857899470728 1.0005682502355937 8.70446389264298e-09 -5.712491992923757e-09 1.1156936118737029e-10 5.8588500835513106e-05 -5.887637580482171e-05 -5.636324040697275e-10 3.041523503437135e-05 2.132666392696515e-05 0.000724259178164339 1.0000025065863456 0.9998434805889662 1.0000596894851492 8.63008721473416e-09 -4.4795939895305744e-10 1.2211497749205638e-10 6.452431633834083e-06 -6.476915074165657e-06 -5.640524797636553e-10 3.2064042252714896e-06 2.2446577749782098e-06 7.634907996874717e-05 1.0000002528483791 0.9998419593611598 1.0000060160541295 8.622622538701502e-09 9.932611776234158e-11 1.5400610490891608e-10 6.529445020866574e-07 -6.510751925385872e-07 -5.641035190101429e-10 3.2376923793582014e-07 2.2758967255254584e-07 7.7058522975886e-06 1.0002352191152324 1.000001563732806 1.005627417749977 1.4612514055745555e-08 -2.2401000035296568e-08 -1.641085680981835e-08 7.423139428800119e-07 4.6637020004437855e-06 -6.001250227271058e-10 0.0003848282729642472 0.00027872451206241796 0.009162526010448716
0.852 1.000155293504074 0.9999470499767683 1.0037020126312166 8.272654854214787e-09 -3.89601427568514e-08 2.2733160149839927e-09 0.00022139367970456744 -0.00022268574723160436 -5.789206090560905e-10 0.00019495001984966238 0.00013884495037954774 0.004642146276857635 1.0000000009966297 0.9998417893743881 1.00000001824038 6.756762122330929e-09 1.6049737160384679e-10 1.751384635170607e-10 1.6198572298515144e-09 3.180960063526424e-09 -5.767068575738121e-10 1.4080615675386406e-08 2.3251168059581394e-08 3.39284114052894e-07 1.0000243848105141 0.9998582571461009 1.0005808113375398 6.9136697174416794e-09 -5.7173758153293275e-09 6.270232852569188e-11 5.844221565508633e-05 -5.8718601189920765e-05 -5.763194170835063e-10 3.076822976868702e-05 2.158182168727242e-05 0.0007326711551289945 1.000002564658088 0.9998435199675793 1.0000610730171882 6.7725074361931916e-09 -4.496252888079562e-10 1.327438231097894e-10 6.450826482456093e-06 -6.47423797671704e-06 -5.766579126050946e-10 3.2470890163245807e-06 2.273846072268122e-06 7.731847031937173e-05 1.0000002586637495 0.9998419633038124 1.0000061546088834 6.758337832054774e-09 9.925917812596418e-11 1.705179988325134e-10 6.52936017577234e-07 -6.509534019958292e-07 -5.767008897231419e-10 3.278989160882814e-07 2.3054547456089185e-07 7.804181818900464e-06 1.00023522481667 1.00000149849892 1.0056275881368342 1.806946915534531e-08 -2.099210779418777e-08 -1.8756801627468078e-08 5.743398652038267e-07 4.771867128405361e-06 -6.115178879828507e-10 0.00038482671246987406 0.00027873190773665586 0.009162600212302604
0.862 1.0001572637225942 0.9999483847862948 1.003748890931808 7.948112927194553e-09 -3.8193410719223426e-08 1.4009745520967632e-09 0.0002159269352423718 -0.00021706170180495023 -5.925890949766637e-10 0.0001957217765897101 0.00013949201416152976 0.004660578111892846 1.0000000009579821 0.9998417893481039 1.000000017332644 5.1232227296636146e-09 1.6097929446654617e-10 1.940168063779238e-10 1.6254762523073646e-09 3.1808154476118774e-09 -5.89610983291278e-10 1.4091467294680491e-08 2.3203881083878565e-08 3.388796318394433e-07 1.0000249107717698 0.9998586137816645 1.0005933410857901 5.415825374413356e-09 -5.717698300804671e-09 7.119387440468518e-12 5.82962933587383e-05 -5.856131264337479e-05 -5.893103428742429e-10 3.111548415293228e-05 2.183298961778654e-05 0.0007409465888016433 1.0000026227307945 0.9998435593317068 1.0000624565590066 5.152587383909114e-09 -4.504915944811935e-10 1.4422540673870364e-10 6.449219504742983e-06 -6.471571536552624e-06 -5.895707068518308e-10 3.2872493381279055e-06 2.3026678732522805e-06 7.827539938822042e-05 1.0000002644945163 0.9998419672559333 1.0000062935352227 5.126161296780973e-09 9.95932076246027e-11 1.8865604017226022e-10 6.529253055182166e-07 -6.508326085832704e-07 -5.896061117559202e-10 3.3197685994216425e-07 2.3346367555187152e-07 7.901274496440978e-06 1.0002352291572985 1.0000014337797516 1.0056277036773194 2.6090417401175015e-08 -2.1129691421992266e-08 -2.1378831020844916e-08 4.4290697944648937e-07 4.838374133219749e-06 -6.2223619572168e-10 0.000384824487840991 0.00027873682866781245 0.009162660821977532
0.872 1.0001591852804124 0.999949685129589 1.0037946052267825 8.914471424794732e-09 -3.745148960388444e-08 4.505653122715718e-10 0.00021059516748160953 -0.0002115777289841503 -6.064918662519471e-10 0.00019645301381023252 0.00014010980060337369 0.004678045002506393 1.0000000009327998 0.9998417893314806 1.0000000167505496 3.7302635262085954e-09 1.613664533345967e-10 2.037492668435815e-10 1.630309759388149e-09 3.180685594514768e-09 -6.028293871212681e-10 1.4110302077522734e-08 2.3170264257242477e-08 3.382953581167667e-07 1.0000254354316043 0.9998589693823585 1.0006058394345247 4.267635299024122e-09 -5.7146984162274605e-09 -6.705275899867071e-11 5.815073449502658e-05 -5.840451328251865e-05 -6.026112281773772e-10 3.145719623812862e-05 2.208030715781511e-05 0.0007490901698614446 1.0000026808023217 0.9998435986802491 1.000063840051858 3.784196876112118e-09 -4.5106895979406366e-10 1.4560112990435384e-10 6.447612146900877e-06 -6.468916137049158e-06 -6.027974624660621e-10 3.326904324796696e-06 2.3311366799796946e-06 7.922031666931476e-05 1.0000002703385906 0.9998419712160753 1.0000064327810276 3.735660070664737e-09 9.987093079370392e-11 1.9755212035026928e-10 6.529138089872241e-07 -6.507128505364859e-07 -6.028252106661829e-10 3.3600504018101466e-07 2.3634751431843098e-07 7.997179061484156e-06 1.0002352323578223 1.0000013697850203 1.0056277700376932 4.199468988547686e-08 -2.382841616868638e-08 -2.4319155972207487e-08 3.398850277268207e-07 4.872299575146496e-06 -6.317067337410552e-10 0.0003848219102968158 0.0002787399649795926 0.00916270004299954
0.882 1.0001610593653134 0.9999509518885026 1.0038391836078493 1.1955918027455628e-08 -3.6774680767137915e-08 -5.881467690327295e-10 0.00020539504125136388 -0.0002062304428009529 -6.20614565955833e-10 0.00019714599931386877 0.00014069988302266092 0.004694600432338879 1.0000000009189998 0.9998417893230293 1.0000000164399747 2.5803178222412383e-09 1.6137376639418185e-10 2.0217021641926888e-10 1.6348518358705052e-09 3.1805703618456077e-09 -6.163685000611279e-10 1.4132451570896868e-08 2.3166029698019893e-08 3.376351626486978e-07 1.00002595879 0.9998593239525526 1.0006183063271588 3.5528846496228644e-09 -5.709620644538833e-09 -1.6292429600160808e-10 5.800553862085284e-05 -5.8248206056882496e-05 -6.162285227492556e-10 3.179355281269434e-05 2.232390591394209e-05 0.000757106302246879 1.0000027388704686 0.9998436380120496 1.0000652234334428 2.677938024478274e-09 -4.517044985054077e-10 1.3460973222104757e-10 6.446004901791793e-06 -6.466272146611697e-06 -6.163446792212139e-10 3.3660719128439692e-06 2.3592650941369244e-06 8.015363979052613e-05 1.0000002761938764 0.9998419751827826 1.0000065722913476 2.5900851712302524e-09 9.980188706632691e-11 1.950311815745019e-10 6.529020214051031e-07 -6.505941650061267e-07 -6.163652184006986e-10 3.399851605182766e-07 2.391995305084994e-07 8.091938350020623e-06 1.0002352345232624 1.0000013066174331 1.005627791228855 7.138763358903581e-08 -3.0857502266596583e-08 -2.7598603240141547e-08 2.5893245298320467e-07 4.880733149229425e-06 -6.389179528028441e-10 0.0003848193273418212 0.0002787420549098624 0.00916271025466043
0.892 1.0001628871256978 0.9999521859141624 1.0038826533097231 1.83768589323981e-08 -3.622726586731244e-08 -1.7175896449083503e-09 0.0002003233023731366 -0.00020101653676163513 -6.349284488905218e-10 0.00019780286389475054 0.00014126374428401946 0.00471029438249057 1.0000000009144705 0.9998417893212399 1.0000000163468374 1.675708629885072e-09 1.6109968206439917e-10 1.9400257312807895e-10 1.6384655361322701e-09 3.1804692716945826e-09 -6.302353124023321e-10 1.4153183131734655e-08 2.3200077934806393e-08 3.370144856610473e-07 1.0000264808459394 0.9998596774957103 1.000630741690992 3.409580361995841e-09 -5.703595880393489e-09 -2.766280791181641e-10 5.786070415104199e-05 -5.809239376877445e-05 -6.301681061002243e-10 3.212473035424685e-05 2.2563910658012158e-05 0.0007649991291517536 1.0000027969329102 0.9998436773258427 1.0000666066398805 1.8497593958861465e-09 -4.5236552052401763e-10 1.1588417141904735e-10 6.4443971311903e-06 -6.463639920591288e-06 -6.302191995900008e-10 3.4047689331395993e-06 2.3870651384243728e-06 8.10757591500363e-05 1.0000002820582412 0.9998419791545694 1.0000067120111125 1.6931228627440137e-09 9.947833930449015e-11 1.8580686359905868e-10 6.528893061986798e-07 -6.504765877316035e-07 -6.302328102754854e-10 3.439187229769495e-07 2.4202166295516193e-07 8.18559091534492e-06 1.000235235622462 1.0000012442602313 1.0056277695163067 1.2350655114082628e-07 -4.522399978858802e-08 -3.122127063052366e-08 1.9510434763476505e-07 4.8692132835819454e-06 -6.421481378513335e-10 0.0003848170644856285 0.0002787438309320034 0.009162685361617157
0.902 1.000164669665004 0.9999533880227871 1.0039250406001428 3.031128220231091e-08 -3.591358099627131e-08 -2.9380368301455685e-09 0.00019537677674397202 -0.00019593278214284063 -6.493818049025799e-10 0.00019842561144711444 0.0001418027841296727 0.004725173637318767 1.0000000009170043 0.999841789324531 1.0000000164172653 1.0265710675004183e-09 1.6082622786940614e-10 1.8553739244870506e-10 1.6402874977466272e-09 3.1803815161233038e-09 -6.444359913767379e-10 1.4168616303439959e-08 2.327386675949594e-08 3.3653296091271575e-07 1.0000270015967065 0.9998600300138643 1.0006431454234335 4.069501606584437e-09 -5.6980244333605724e-09 -4.0267393432496837e-10 5.7716229282044916e-05 -5.7937079085388525e-05 -6.444359493369262e-10 3.245089604304977e-05 2.2800440051428685e-05 0.0007727725626901526 1.0000028549870636 0.9998437166201563 1.0000679896044644 1.3320569836110216e-09 -4.5284176402069773e-10 9.563188759968063e-11 6.442787970419852e-06 -6.461019803023966e-06 -6.444270212544318e-10 3.4430114013166566e-06 2.4145484344406635e-06 8.198704736580609e-05 1.000000287929438 0.9998419831298638 1.000006851885155 1.0571341891654818e-09 9.91761740751308e-11 1.761616314535479e-10 6.528747998940264e-07 -6.503601534019489e-07 -6.444343399975376e-10 3.4780727824749987e-07 2.4481536716130373e-07 8.278177470249469e-06 1.0002352354442354 1.0000011825483586 1.0056277049944766 2.1325960889842296e-07 -7.192279273537586e-08 -3.5184036490220104e-08 1.4454687813959406e-07 4.842067541094927e-06 -6.385390775315705e-10 0.0003848153784167685 0.00027874597016519054 0.0091626218129271
0.912 1.0001664080325972 0.9999545589890779 1.003966370588507 5.117042429437568e-08 -3.600317072800484e-08 -4.2523876619894016e-09 0.0001905523694121694 -0.00019097602619978576 -6.638866624552388e-10 0.0001990161272469748 0.0001423183245557408 0.004739282069437352 1.0000000009242318 0.9998417893312052 1.0000000165957774 6.476535130181972e-10 1.607164421022633e-10 1.8005453333469936e-10 1.6402462953400049e-09 3.180307025724713e-09 -6.589778898285879e-10 1.4176180169530256e-08 2.338253287992708e-08 3.362534672601231e-07 1.0000275210368466 0.9998603815068566 1.0006555173675642 5.902405060578455e-09 -5.6951774023339e-09 -5.385631313646354e-10 5.7572113014091416e-05 -5.778226453919725e-05 -6.59037545183765e-10 3.277220845328337e-05 2.303360691584809e-05 0.0007804303059492599 1.0000029130299308 0.9998437558931971 1.0000693722535667 1.175240237246379e-09 -4.5305358608342726e-10 7.705220610756595e-11 6.441177348160957e-06 -6.458412126055222e-06 -6.589757848494315e-10 3.480814602163218e-06 2.4417260589962278e-06 8.288786236012448e-05 1.0000002938050363 0.9998419871069587 1.0000069918561691 7.004353307656138e-10 9.905142502737837e-11 1.6936714820423409e-10 6.5285843099524e-07 -6.502448957269544e-07 -6.589768176697074e-10 3.5165246490272086e-07 2.4758155978555e-07 8.369741431223492e-06 1.0002352335207108 1.0000011211165023 1.0056275947323088 3.642175818276624e-07 -1.1907819476414187e-07 -3.948434295763718e-08 1.0425774426654794e-07 4.802679481638146e-06 -6.234598865575617e-10 0.00038481442861902827 0.00027874905550856813 0.009162519124386863
0.922 1.0001681032095397 0.9999556995360512 1.0040066669210725 8.628305783253972e-08 -3.676845195596e-08 -5.666628612213199e-09 0.00018584706270105124 -0.0001861431903359646 -6.782966414080117e-10 0.00019957618482217233 0.00014281161380733613 0.004752660897661078 1.0000000009336651 0.9998417893394775 1.0000000168246028 5.462472782823496e-10 1.6073651605302968e-10 1.7724915614828617e-10 1.6391794883415865e-09 3.1802456707909972e-09 -6.738671900064045e-10 1.4174989945262133e-08 2.3516960339942114e-08 3.36195616685068e-07 1.000028039156696 0.9998607319712839 1.0006678572762107 9.472733787253212e-09 -5.698695630789165e-09 -6.853520127270734e-10 5.742835526333269e-05 -5.7627952520429904e-05 -6.739773145681357e-10 3.308881786921753e-05 2.3263518318950013e-05 0.0007879758651812138 1.000002971057984 0.999843795142769 1.0000707545023968 1.442578007762753e-09 -4.531353188828376e-10 5.976274326611584e-11 6.4395661027700396e-06 -6.4558172094909345e-06 -6.738710698093185e-10 3.5181928848501416e-06 2.4686083197495862e-06 8.377854191113894e-05 1.0000002996824429 0.9998419910840277 1.00000713186367 6.359183574067397e-10 9.906325622866774e-11 1.6511112058672623e-10 6.528410373145907e-07 -6.50130846078543e-07 -6.738667592174198e-10 3.554557648804899e-07 2.503205524026715e-07 8.460321648816682e-06 1.0002352290045262 1.0000010593144169 1.0056274313671356 6.128501304036596e-07 -1.9963378552966142e-07 -4.412097804033743e-08 7.189797418007871e-08 4.75369761432221e-06 -5.895707639083399e-10 0.0003848142685273816 0.00027875355019134536 0.009162379884719582
0.932 1.0001697560870013 0.999956810319705 1.0040459513175088 1.4380981808716047e-07 -3.864025100816503e-08 -7.1871702428349266e-09 0.00018125791348669773 -0.0001814312683272013 -6.923764732605575e-10 0.0002001074522090269 0.00014328382981319626 0.004765348921415911 1.0000000009427943 0.9998417893475481 1.000000017045038 7.214697548846555e-10 1.6077775895520015e-10 1.7562176072107375e-10 1.6380461734881268e-09 3.1801965667569723e-09 -6.891108542875858e-10 1.4165982294708923e-08 2.3665888097957225e-08 3.3634093704538267e-07 1.0000285559402369 0.999861081398965 1.000680164760208 1.5635686405916546e-08 -5.714069505562188e-09 -8.452232662155292e-10 5.728495606527467e-05 -5.74741452706796e-05 -6.892594339698307e-10 3.3400866663725864e-05 2.3490275858157887e-05 0.0007954125619964004 1.0000030290670423 0.9998438343661877 1.0000721362509934 2.2192151284055326e-09 -4.533172849605582e-10 4.2192196626917226e-11 6.437955193850543e-06 -6.453235360204761e-06 -6.891202226957685e-10 3.555159577978752e-06 2.4952047878575713e-06 8.465939985946636e-05 1.0000003055589797 0.9998419950591813 1.0000072718448163 8.713080435165398e-10 9.90949038081962e-11 1.6188666068050552e-10 6.528235778546166e-07 -6.500180361246241e-07 -6.89110979189835e-10 3.5921837487441116e-07 2.5303223350566897e-07 8.549947353617383e-06 1.000235220482122 1.0000009960767484 1.0056272009919307 1.0143453350447532e-06 -3.337815266827665e-07 -4.9089264389736034e-08 4.5644974693057665e-08 4.697197906871951e-06 -5.254869680965046e-10 0.0003848148519617782 0.00027875978474981906 0.009162209355044807
0.942 1.0001713674342498 0.9999578919063239 1.0040842428860945 2.3601622728354978e-07 -4.2288866007678254e-08 -8.818690387064922e-09 0.00017678205058052938 -0.00017683732463994413 -7.057581680774776e-10 0.00020061149805267932 0.00014373608340458345 0.004777382732455126 1.000000000949072 0.9998417893535905 1.0000000171969532 1.1886214897533713e-09 1.6074233370650145e-10 1.7445652951976725e-10 1.6371407395571293e-09 3.180159632156536e-09 -7.047153701355338e-10 1.4151256797856025e-08 2.3817737118792514e-08 3.3664439270199907e-07 1.0000290713617934 0.9998614297745955 1.0006924392102174 2.5694117880593947e-08 -5.749462671238246e-09 -1.0194820046844383e-09 5.71419147885536e-05 -5.7320844881044385e-05 -7.048861234363914e-10 3.37084900073266e-05 2.3713976146279467e-05 0.0008027435522583583 1.0000030870519265 0.9998438735600315 1.0000735173758752 3.649866831846922e-09 -4.538504532620964e-10 2.3561827654632206e-11 6.43634491556051e-06 -6.450666871684062e-06 -7.047295780282296e-10 3.5917272773353687e-06 2.5215245578324936e-06 8.553073112912961e-05 1.0000003114318368 0.9998419990304334 1.0000074117331261 1.4348533253691524e-09 9.903960127249562e-11 1.5897176974034454e-10 6.528063470743178e-07 -6.499064955148706e-07 -7.047162449760691e-10 3.6294142491710774e-07 2.5571645001855437e-07 8.638642275826607e-06 1.0002352057002863 1.0000009297309325 1.005626880145931 1.650374330175162e-06 -5.523586393215388e-07 -5.43768889669906e-08 2.407904542737617e-08 4.634809360996658e-06 -4.139413354906243e-10 0.0003848160460331142 0.00027876795181634614 0.009162014860858176
0.952 1.0001729378524824 0.9999589447397339 1.0041215571405513 3.8095926197919747e-07 -4.873975448857447e-08 -1.0564203001162579e-08 0.0001724166729724114 -0.0001723584928176645 -7.178758387739059e-10 0.00020108979730809647 0.00014416942107024463 0.004788796896721127 1.000000000949618 0.9998417893555404 1.0000000172121049 2.0101599519546646e-09 1.605513659197593e-10 1.737332816658123e-10 1.6360925679809381e-09 3.1801339722188904e-09 -7.20687536852013e-10 1.4133265471946466e-08 2.3962448473537158e-08 3.370399258977243e-07 1.0000295853810521 0.9998617770722085 1.0007046796793497 4.160597051813792e-08 -5.817078312542379e-09 -1.2086498430965428e-09 5.699923013610255e-05 -5.7168053294698426e-05 -7.208579091928632e-10 3.4011816588875495e-05 2.393471116613964e-05 0.0008099718454735088 1.0000031450056919 0.9998439127196007 1.0000748977121576 5.987551225857022e-09 -4.550206887249981e-10 3.79951339664732e-12 6.434734897638493e-06 -6.448112024128817e-06 -7.207060622592144e-10 3.6279081830474853e-06 2.5475764031855494e-06 8.639281945401474e-05 1.0000003172977272 0.9998420029954553 1.0000075514506723 2.4080780875002864e-09 9.880809453884603e-11 1.5634118537703348e-10 6.527889746096587e-07 -6.497962524363864e-07 -7.206893377575006e-10 3.666262461560196e-07 2.583732881658271e-07 8.72643143432785e-06 1.0002351811780472 1.0000008577231054 1.005626431693098 2.639090968006444e-06 -9.014652262442554e-07 -5.99643669062913e-08 6.096104798957712e-09 4.5678112003012546e-06 -2.2930731615015622e-10 0.00038481763729807556 0.0002787781003485442 0.00916180523734274
0.962 1.00017446771033 0.9999599690955165 1.0041579046355518 6.046085878964842e-07 -5.953333266356182e-08 -1.2425968286691011e-08 0.00016815904877751997 -0.00016799197389236078 -7.27879446338915e-10 0.00020154373605600016 0.00014458482695101907 0.004799624100434058 1.0000000009407684 0.9998417893507753 1.0000000170034962 3.294865163605107e-09 1.6022008125775928e-10 1.7319093956898436e-10 1.6345324981589165e-09 3.1801194493717698e-09 -7.370344740405964e-10 1.4114487403946123e-08 2.409315505046737e-08 3.374404946700794e-07 1.0000300979361056 0.9998621232502267 1.0007168847187657 6.621073353264454e-08 -5.935000021390669e-09 -1.4134089931845972e-09 5.685690081239936e-05 -5.701577230683061e-05 -7.371711775631088e-10 3.431096892800604e-05 2.4152568328378528e-05 0.0008171003155701161 1.0000032029185315 0.9998439518381329 1.000076277027348 9.615645498338495e-09 -4.571045341015136e-10 -1.7400146160173166e-11 6.433124770601056e-06 -6.44557108417851e-06 -7.370563382331308e-10 3.6637140648337603e-06 2.5733686728607804e-06 8.724593847977818e-05 1.0000003231523713 0.9998420069512106 1.0000076908958837 3.927236915154344e-09 9.840190686328228e-11 1.5372910802609494e-10 6.527710910863751e-07 -6.496873339673166e-07 -7.370366468958101e-10 3.7027429028929594e-07 2.610030883239489e-07 8.81334131262784e-06 1.000235141672015 1.0000007762391332 1.0056257993785298 4.147462095078109e-06 -1.448542730043809e-06 -6.582780883842677e-08 -9.159998227271797e-09 4.4972087872233276e-06 6.560579019897585e-11 0.00038481931176005907 0.00027879011615678575 0.009161590661069429
0.972 1.000175957056649 0.999960965019027 1.0041932891373664 9.434138336778389e-07 -7.693853161863908e-08 -1.4405320390259449e-08 0.00016400651411704824 -0.00016373503481824456 -7.345204369089755e-10 0.0002019746151351693 0.00014498322403651932 0.004809895262828654 1.0000000009178465 0.9998417893359497 1.000000016459863 5.150077951738973e-09 1.5999831113591676e-10 1.7226349317546714e-10 1.6326534287181347e-09 3.180115198984562e-09 -7.537628092658968e-10 1.4096755725978595e-08 2.420676402538919e-08 3.3774124063095363e-07 1.0000306089343964 0.999862468245025 1.000729052164162 1.0346350373253225e-07 -6.129524048337252e-09 -1.6346352574025962e-09 5.6714926084490296e-05 -5.68640035633956e-05 -7.538188983591305e-10 3.460606338444244e-05 2.4367630447860552e-05 0.0008241317041815613 1.0000032607766607 0.9998439909060098 1.0000776549947592 1.502852661662298e-08 -4.6025936394396414e-10 -4.0636054519233146e-11 6.4315147267100055e-06 -6.4430443061421715e-06 -7.537869138409161e-10 3.6991559695400732e-06 2.59890914701135e-06 8.80903473584685e-05 1.000000328990182 0.9998420108937258 1.0000078299359199 6.1383969062791215e-09 9.805276578224687e-11 1.5056631200972265e-10 6.527528894388455e-07 -6.495797661593074e-07 -7.537652854879368e-10 3.7388678584407146e-07 2.636063320835584e-07 8.899394845713194e-06 1.000235079461788 1.0000006796967953 1.0056249009054028 6.405734958481007e-06 -2.2900877071366623e-06 -7.193905047515236e-08 -2.235055192339353e-08 4.423793144855186e-06 5.235558230900649e-10 0.0003848205778799477 0.0002788036673401099 0.009161383339923827
0.982 1.0001774055060462 0.9999619322439487 1.0042277052464725 1.4473210111084327e-06 -1.0423005513306083e-07 -1.6501500103970916e-08 0.00015995647140152204 -0.00015958500695282472 -7.360001662735682e-10 0.00020238365203133094 0.0001453654743136781 0.004819639617955737 1.0000000008754721 0.9998417893072187 1.0000000154531241 7.61523962154367e-09 1.6031954650063918e-10 1.7084177444901928e-10 1.63112160387439e-09 3.1801211082170107e-09 -7.708795735545367e-10 1.408012548604426e-08 2.4303184232630282e-08 3.378168817347188e-07 1.0000311182413975 0.9998628119628713 1.000741178869534 1.5870340017450981e-07 -6.43827396596734e-09 -1.872578046959848e-09 5.657330569556878e-05 -5.671274856148354e-05 -7.707874656307998e-10 3.4897210276181505e-05 2.4579975871680325e-05 0.0008310686238665513 1.0000033185614634 0.9998440299101534 1.0000790311732082 2.279888276108927e-08 -4.645951220810049e-10 -6.60358986206863e-11 6.429905432256142e-06 -6.4405319293929645e-06 -7.709049613592822e-10 3.7342441270135778e-06 2.624205092715322e-06 8.89262889680479e-05 1.000000334804455 0.9998420148182308 1.000007968411344 9.134356902593677e-09 9.817276193315247e-11 1.4674153521456932e-10 6.52735035971932e-07 -6.49473573001947e-07 -7.708823656161325e-10 3.774645862814339e-07 2.6618362037694683e-07 8.984609091093135e-06 1.000234983424316 1.0000005600868183 1.0056236194804844 9.723474634927191e-06 -3.5610523553215445e-06 -7.826225588536049e-08 -3.398351345638306e-08 4.348187075252123e-06 1.2176392531822442e-09 0.0003848205800472801 0.00027881807767494386 0.009161199804631521
0.992 1.0001788120927086 0.9999628700881996 1.0042611353953912 2.1831792579696695e-06 -1.460385224915476e-07 -1.8711091179521454e-08 0.00015600638719855413 -0.00015553928460221582 -7.297827454097539e-10 0.00020277197930267698 0.00014573237668897554 0.004828884754539574 1.0000000008083947 0.9998417892608283 1.000000013858517 1.061524294907836e-08 1.6142924889353912e-10 1.695448494300849e-10 1.6305198476608524e-09 3.1801367867071058e-09 -7.883916989977449e-10 1.4061848261933082e-08 2.4383826556772672e-08 3.3752051155461316e-07 1.000031625666561 0.9998631542699193 1.0007532603775648 2.3898600746288875e-07 -6.914363052008316e-09 -2.1265493743231992e-09 5.643203930761714e-05 -5.6562008650498156e-05 -7.880545627464735e-10 3.5184514124183446e-05 2.4789678616686468e-05 0.0008379135616979724 1.0000033762488376 0.999844068833556 1.0000804049916527 3.356933939582693e-08 -4.70559100347025e-10 -9.297907166959897e-11 6.428297469748771e-06 -6.4380341813847785e-06 -7.884166048096246e-10 3.768988150837892e-06 2.6492634194440458e-06 8.975399276511438e-05 1.0000003405880544 0.9998420187196481 1.0000081061527022 1.2911829978142611e-08 9.898520367625173e-11 1.4287421152891787e-10 6.527181136860495e-07 -6.493687781310539e-07 -7.883944361388027e-10 3.8100833282221237e-07 2.687356999447681e-07 9.068997999223354e-06 1.000234837873716 1.0000004061459171 1.0056217939437055 1.45060953849427e-05 -5.445792144759836e-06 -8.475128411160396e-08 -4.4445706870433376e-08 4.270880346915612e-06 2.246692190892572e-09 0.00038481771234461095 0.00027883206400761525 0.009161066022839472
1.002 1.0001801750891597 0.9999637773247659 1.0042935461719595 3.238346759585182e-06 -2.0877906099302953e-07 -2.1028789130023893e-08 0.00015215379026239158 -0.0001515953236041465 -7.123660996094031e-10 0.0002031406361496704 0.0001460846602893658 0.004837656586320712 1.000000000712638 0.9998417891939395 1.0000000115818397 1.3938078925245227e-08 1.630100280106386e-10 1.689820693308377e-10 1.6309230720182502e-09 3.180161309450177e-09 -8.063063407050733e-10 1.403594843182616e-08 2.445023691778864e-08 3.367041230741824e-07 1.0000321309459952 0.9998634949798644 1.000765290513686 3.534652977945137e-07 -7.631453587664414e-09 -2.3956673920649435e-09 5.629112607808597e-05 -5.641178503426372e-05 -8.055873829533016e-10 3.546807353845264e-05 2.4996808155531417e-05 0.0008446688746573928 1.0000034338084904 0.9998441076547857 1.000081775732412 4.8070982150995106e-08 -4.793278580690157e-10 -1.2083333705126691e-10 6.426690914192805e-06 -6.4355512754467195e-06 -8.063280861554404e-10 3.8033971708338133e-06 2.674090667787176e-06 9.057367621217014e-05 1.0000003463343716 0.9998420225932767 1.0000082430033563 1.7353181735832094e-08 1.001524598482826e-10 1.3957598565759375e-10 6.527021972451495e-07 -6.492654031607609e-07 -8.063091682362457e-10 3.8451859694927347e-07 2.7126335465135097e-07 9.15257516207425e-06 1.0002346211580218 1.0000002023557548 1.0056192078462618 2.1270121780110618e-05 -8.190138384069525e-06 -9.13513576620421e-08 -5.4027924558581166e-08 4.192256777504485e-06 3.7410124040808286e-09 0.00038480888408032825 0.00027884323212445326 0.009161027301979001
1.012 1.0001814917889342 0.9999646520267309 1.004324883976032 4.7241515874217e-06 -3.0115685063670306e-07 -2.3448371909177506e-08 0.0001483962700695357 -0.00014775063992628052 -6.790044146209038e-10 0.00020349054776072615 0.00014642296938034726 0.004845979210877373 1.0000000005868388 0.9998417891055796 1.0000000085909353 1.7212953722910597e-08 1.6427471003442323e-10 1.6896346363839548e-10 1.6319656007542602e-09 3.180194527383356e-09 -8.246302548537557e-10 1.3994706179478666e-08 2.450372668303157e-08 3.3525818544666893e-07 1.000032633721655 0.9998638338391019 1.0007772608989687 5.137690853074531e-07 -8.689289053510379e-09 -2.6796708969536758e-09 5.6150564724479564e-05 -5.626207877195311e-05 -8.233389996578913e-10 3.5747980308781486e-05 2.5201428659325356e-05 0.0008513367691531491 1.000003491203063 0.9998441463473586 1.000083142509875 6.71417471909588e-08 -4.927334199443607e-10 -1.497462273035882e-10 6.425085399438621e-06 -6.433083411143151e-06 -8.246472483958856e-10 3.83747966325648e-06 2.698692803757134e-06 9.138554115840503e-05 1.0000003520384437 0.9998420264355932 1.0000083788456824 2.2208580871791392e-08 1.0087251050850255e-10 1.3666129422298502e-10 6.526869214545681e-07 -6.491634684977071e-07 -8.246335182691662e-10 3.879958280871701e-07 2.737672182223743e-07 9.235353183181286e-06 1.0002343040289796 0.9999999277793525 1.0056155781874472 3.065461453161077e-05 -1.2113783855435086e-05 -9.800260589409373e-08 -6.294487319445325e-08 4.112615822379875e-06 5.867867449729533e-09 0.00038478820782498465 0.0002788471685621577 0.009161165960792953
1.022 1.000182758255877 0.9999654913884215 1.0043550701032364 6.7787465985495734e-06 -4.347384704667045e-07 -2.5962362891049713e-08 0.00014473147571549954 -0.00014400280828313488 -6.233959618108205e-10 0.0002038224841526691 0.00014674783409028788 0.004853874591732105 1.0000000004338057 0.9998417889977564 1.0000000049523547 1.988690555716424e-08 1.6454671909041044e-10 1.6870831959560051e-10 1.6332304903148569e-09 3.180235934270341e-09 -8.43371254027827e-10 1.3932488724453903e-08 2.4546224984620763e-08 3.3317212317909605e-07 1.000033133517322 0.9998641705095951 1.0007891603893153 7.343191909206457e-07 -1.0219590558323474e-08 -2.978695403367247e-09 5.60103539115214e-05 -5.6112890777425516e-05 -8.412455046948796e-10 3.602431755161409e-05 2.5403597664807792e-05 0.0008579192612223387 1.0000035483871268 0.9998441848790272 1.0000845042462527 9.173800888862586e-08 -5.127059674821994e-10 -1.804365094877356e-10 6.4234805077790375e-06 -6.4306307765876e-06 -8.433792825319578e-10 3.8712431737123785e-06 2.7230750396852937e-06 9.218976876709033e-05 1.0000003576982541 0.999842030245179 1.0000085136316292 2.707611888853057e-08 1.0046367248667524e-10 1.3335561115673653e-10 6.526718689210759e-07 -6.490629936629887e-07 -8.433744291826147e-10 3.9144034081785127e-07 2.762477645609931e-07 9.31734390968216e-06 1.0002338478362542 0.9999995547717343 1.0056105449487909 4.342545997437427e-05 -1.7621692407697448e-05 -1.0463968876824447e-07 -7.135080779166836e-08 4.032189928485804e-06 8.835981358164233e-09 0.0003847447839189995 0.0002788358978620849 0.009161630894729766
1.032 1.0001839690474172 0.9999662915279219 1.0043839954532006 9.568816204263706e-06 -6.245664433696588e-07 -2.8560397344486476e-08 0.00014115711478496272 -0.00014034946079521493 -5.37333034583864e-10 0.00020413698576244059 0.00014705961794513414 0.004861361955950989 1.000000000262115 0.9998417888765995 1.000000000869551 2.124396493260045e-08 1.637685270867952e-10 1.6778697304766409e-10 1.634546372846162e-09 3.180284810224584e-09 -8.625366301032785e-10 1.3850599852076025e-08 2.458169507611501e-08 3.3061817617207605e-07 1.00003362971195 0.9998645045498514 1.0008009744553243 1.0325796426929754e-06 -1.2392714405350001e-08 -3.2922547720598965e-09 5.587049254940326e-05 -5.596422181961443e-05 -8.59220585235441e-10 3.629715659443758e-05 2.560336388168981e-05 0.0008644181091446804 1.0000036053059553 0.9998442232109032 1.0000858596424924 1.2297731933532528e-07 -5.407945016463768e-10 -2.132440087624431e-10 6.4218760664520535e-06 -6.428193544711326e-06 -8.625316899498402e-10 3.904694146701078e-06 2.7472417759165644e-06 9.298651588982555e-05 1.0000003633160486 0.9998420340236613 1.0000086474141705 3.142333478284827e-08 9.88772922462205e-11 1.2923822294309625e-10 6.526568681065421e-07 -6.489639960342713e-07 -8.625395546634322e-10 3.94852552170793e-07 2.787055459038298e-07 9.398563453144845e-06 1.000233202642547 0.9999990476338391 1.0056036630236023 6.046873799488141e-05 -2.5212737453368603e-05 -1.1118569249451591e-07 -7.935079007499432e-08 3.951157590508522e-06 1.2897889515633722e-08 0.000384659164163656 0.0002787954108512194 0.009162684067913996
1.042 1.0001851169247153 0.9999670472801645 1.0044115151775952 1.328950770713221e-05 -8.897807019651836e-07 -3.122776750163738e-08 0.000137670951996655 -0.00013678828571893605 -4.1033781614422745e-10 0.00020443423748936699 0.0001473584293002502 0.00486845674347664 1.0000000000871372 0.9998417887530927 0.9999999967078466 2.05144240631476e-08 1.624155717911142e-10 1.6660349503112885e-10 1.6359766413871034e-09 3.1803404637349945e-09 -8.821328612586817e-10 1.3760767524792387e-08 2.4616929748689923e-08 3.2800808971580556e-07 1.0000341215110935 0.9998648353945266 1.0008126845202798 1.4292095293364177e-06 -1.5425412974301537e-08 -3.6186548510438507e-09 5.57309797851681e-05 -5.5816072523409264e-05 -8.771511772692347e-10 3.656655169548231e-05 2.5800763420227395e-05 0.0008708346984773387 1.00000366189359 0.9998442612960767 1.000087207132812 1.6225273553440064e-07 -5.783009035608497e-10 -2.476376037195462e-10 6.4202721370404215e-06 -6.425771875542673e-06 -8.821106739849945e-10 3.937837704571256e-06 2.7711964719317416e-06 9.37759086807648e-05 1.0000003688990646 0.9998420377762339 1.0000087803652105 3.46969977548483e-08 9.661366689200231e-11 1.247259724510902e-10 6.526419824854042e-07 -6.488664926956237e-07 -8.821360652400641e-10 3.9823329897561243e-07 2.8114144131116076e-07 9.479037655201533e-06 1.0002323054081874 0.9999983613159771 1.0055943985561588 8.276927503499529e-05 -3.5483316968957916e-05 -1.1754520572699884e-07 -8.700790746715189e-08 3.869652061842542e-06 1.8348811986130584e-08 0.00038449803502147746 0.00027870194012615944 0.00916476893154844
1.052 1.0001861925690168 0.9999677519944196 1.0044374437169052 1.8161876505304526e-05 -1.2541944280127643e-06 -3.394529317079069e-08 0.0001342708077152652 -0.00013331702623072374 -2.2930542535211703e-10 0.00020471386757273124 0.00014764398006330746 0.0048751688906131735 0.999999999930692 0.9998417886428269 0.9999999929865642 1.7064100290549316e-08 1.6095298586395717e-10 1.6583866714177142e-10 1.637619091455244e-09 3.1804023818971914e-09 -9.021686406861128e-10 1.3683344140809779e-08 2.4660347249585638e-08 3.259213006301657e-07 1.0000346079176299 0.999865162333524 1.000824267284508 1.948035426153298e-06 -1.958925459107334e-08 -3.955473660509984e-09 5.559181480648093e-05 -5.5668443374262715e-05 -8.948922021848477e-10 3.6832531331335885e-05 2.599581352772831e-05 0.0008771698530785948 1.000003718069595 0.9998442990773021 1.000088544808033 2.1140107539284958e-07 -6.26913640943368e-10 -2.8276481160418e-10 6.418668816052604e-06 -6.4233659159509015e-06 -9.021224144929312e-10 3.970677066573037e-06 2.7949412252662793e-06 9.455802755317499e-05 1.0000003744588957 0.9998420415112033 1.0000089127608176 3.6510276637419844e-08 9.417766995342084e-11 1.205162919292765e-10 6.52627309712258e-07 -6.48770498398947e-07 -9.021714044379282e-10 4.0158389506381427e-07 2.835566520145674e-07 9.558801224618138e-06 1.000231078448254 0.999997440316024 1.0055821319952924 0.00011137086327289527 -4.912336497323501e-05 -1.2360257621172954e-07 -9.434797522104924e-08 3.7877668488305298e-06 2.5520494011704048e-08 0.0003842067329243838 0.00027851671053785834 0.009168603713347783
1.062 1.0001871843305516 0.9999683973549965 1.004461550815982 2.4427133777349748e-05 -1.7467545456182287e-06 -3.669002114623345e-08 0.00013095455654127172 -0.000129933479244391 2.1809645519427156e-11 0.00020497464416543512 0.00014791537268556 0.004881500189345436 0.9999999998189154 0.9998417885644761 0.9999999903280856 1.0592399208434621e-08 1.59475380451551e-10 1.6557392670194524e-10 1.6394544613755252e-09 3.180470427682176e-09 -9.226512053025355e-10 1.3636864358554942e-08 2.4718305747111423e-08 3.248341142065512e-07 1.000035087704036 0.9998654844921936 1.000835694089302 2.615702032058933e-06 -2.5218450151262547e-08 -4.300404818011584e-09 5.545299669113829e-05 -5.552133471966165e-05 -9.122606580499504e-10 3.7095084824942754e-05 2.618850297288935e-05 0.0008834235466907613 1.0000037737343679 0.9998443364836433 1.000089870303835 2.7284682812090034e-07 -6.892030884331315e-10 -3.183251180818033e-10 6.417066082938241e-06 -6.420975799822937e-06 -9.225736539684895e-10 4.003212521869916e-06 2.818476022342281e-06 9.533288273506771e-05 1.0000003800091017 0.9998420452382811 1.0000090449241743 3.683539314923864e-08 9.171036916120764e-11 1.1671254461988096e-10 6.526128303091869e-07 -6.48676027499372e-07 -9.226534608360708e-10 4.049058668251053e-07 2.859524523028837e-07 9.637890731097273e-06 1.0002294284155286 0.9999962179534259 1.0055661702394927 0.00014731564921707864 -6.690207537931091e-05 -1.2922520164181365e-07 -1.013635725144419e-07 3.705559858755735e-06 3.4768459996458196e-08 0.0003836994677568582 0.00027817907938572334 0.009175297110965076
1.072 1.000188078042729 0.9999689732485669 1.0044835592297092 3.233715548016058e-05 -2.401803090289058e-06 -3.943527742126609e-08 0.00012772012607640632 -0.00012663549424984656 3.6220437137885753e-10 0.00020521404286273344 0.00014817079671878346 0.004887440449268257 0.9999999997786027 0.9998417885371851 0.9999999893703804 1.2664283052518202e-09 1.5790315288604713e-10 1.6517188083831608e-10 1.6413480453455576e-09 3.1805435740916512e-09 -9.435886255856067e-10 1.3621251244633244e-08 2.4790407327765877e-08 3.247233144866194e-07 1.0000355593897243 0.9998658008151469 1.0008469304037166 3.460874407152993e-06 -3.271573034879181e-08 -4.651355258790384e-09 5.531452440974621e-05 -5.537474676978218e-05 -9.290313935595379e-10 3.7354143143140416e-05 2.6378778217041515e-05 0.0008895944897720521 1.0000038287635766 0.9998443734265055 1.000091180668238 3.4964350393882586e-07 -7.685902122778075e-10 -3.5468558860069986e-10 6.415463801426437e-06 -6.418601647848953e-06 -9.434695290449174e-10 4.035439993556158e-06 2.841797674716379e-06 9.610038119779149e-05 1.0000003855613653 0.9998420489658378 1.0000091771335793 3.612846451753702e-08 8.917527362218893e-11 1.1270397071121391e-10 6.525984093944181e-07 -6.485830922876058e-07 -9.435904192100763e-10 4.0820060159459545e-07 2.883299063791417e-07 9.71633737142443e-06 1.0002272460995552 0.9999946162263836 1.0055457699958708 0.0001915620540467133 -8.964089166652099e-05 -1.3426539893178434e-07 -1.0801794790308588e-07 3.6230572577656614e-06 4.645130213230888e-08 0.0003828476433170422 0.00027759834463798335 0.00918647400496161
1.082 1.000188856938475 0.9999694677044488 1.0045031448930952 4.214106397589702e-05 -3.259049068083931e-06 -4.214925240003151e-08 0.000124565495819448 -0.00012342097218822853 8.142639294790714e-10 0.00020542766608407778 0.00014840712168834013 0.004892962230339486 0.9999999998327356 0.9998417885773743 0.9999999906603804 -1.023274440715658e-08 1.5643647933537766e-10 1.6404623589405428e-10 1.6431382146714242e-09 3.180621480784867e-09 -9.649883681245543e-10 1.3604691907528172e-08 2.4866700832130174e-08 3.247753489833899e-07 1.000036021227754 0.9998661100567651 1.0008579355366531 4.512944065341354e-06 -4.25553699628866e-08 -5.005598672322012e-09 5.517639691621677e-05 -5.5228679600391676e-05 -9.449319973116371e-10 3.760955267398745e-05 2.6566524505099854e-05 0.0008956795649324307 1.0000038830028053 0.9998444097958054 1.0000924722342681 4.453860579050082e-07 -8.690518403064914e-10 -3.9210331116845577e-10 6.413861808725211e-06 -6.41624356725629e-06 -9.648161398997603e-10 4.067348994948975e-06 2.8648982884030513e-06 9.686027951098218e-05 1.0000003911209272 0.9998420526976418 1.0000093095137246 3.536238121279249e-08 8.679671155352685e-11 1.0793728323734278e-10 6.525838854233319e-07 -6.484917042337473e-07 -9.649894793727015e-10 4.114690868597055e-07 2.906896818686697e-07 9.794162480205842e-06 1.0002244073444047 0.9999925464682483 1.0055201737854145 0.0002448833469485996 -0.0001181720186752158 -1.3855498028953946e-07 -1.1424760082454976e-07 3.540256458699579e-06 6.090121055326943e-08 0.00038146741964797894 0.00027664503647890275 0.009204384244177412
1.092 1.0001895017059945 0.9999698669344756 1.0045199403037695 5.40681639449799e-05 -4.363163998139641e-06 -4.4792750787124003e-08 0.00012148869612104221 -0.00012028786439342469 1.4033309030384303e-09 0.00020560851387259755 0.00014861938631864104 0.004898014056339984 0.9999999999959345 0.9998417886954893 0.9999999945460267 -2.274004994260159e-08 1.556767105187314e-10 1.6240642568805996e-10 1.644710902976844e-09 3.1807036831015623e-09 -9.86858726145924e-10 1.352570023782245e-08 2.4929227956198567e-08 3.234445192570869e-07 1.0000364712053147 0.9998664107815417 1.0008686626775025 5.800270489790146e-06 -5.5282738722745303e-08 -5.3588770607872226e-09 5.50386132270178e-05 -5.5083133156972456e-05 -9.59640714799349e-10 3.786104128466773e-05 2.6751541427811163e-05 0.0009016730943360398 1.0000039362635047 0.9998444454570822 1.0000937405243127 5.640079501495676e-07 -9.951267799371824e-10 -4.2996286704376526e-10 6.412259990261025e-06 -6.413901653013946e-06 -9.86617817566825e-10 4.098919586824036e-06 2.887763035434794e-06 9.761211260446507e-05 1.000000396682089 0.9998420564296476 1.0000094419289456 3.597954725690068e-08 8.516826868598216e-11 1.0266318928930609e-10 6.525691442708732e-07 -6.48401873497053e-07 -9.868593501447072e-10 4.147117022373598e-07 2.930319287306561e-07 9.87137318718176e-06 1.0002207753637928 0.9999899110018221 1.0054886588427676 0.0003077524633776893 -0.00015328196065220715 -1.418934529414588e-07 -1.1996201722873977e-07 3.457126857390635e-06 7.83858912627714e-08 0.0003793085463481711 0.0002751431378443903 0.009231950379889086
1.102 1.0001899907170384 0.9999701554961085 1.004533541734402 6.830803473555326e-05 -5.762929358652296e-06 -4.731742771617868e-08 0.00011848780716671695 -0.0001172341716044983 2.1571056928471654e-09 0.00020574613732513963 0.00014880020656789862 0.004902512292727834 1.0000000002705072 0.9998417888931806 1.0000000010826422 -3.47117796102178e-08 1.562408307318223e-10 1.6113587745874526e-10 1.646027902518977e-09 3.1807892560076377e-09 -1.009207820465819e-09 1.3313265567623759e-08 2.4958237353262297e-08 3.1893609870304566e-07 1.0000369070618915 0.9998667013770589 1.0008790593562427 7.348033121211941e-06 -7.150947564883662e-08 -5.70532923690129e-09 5.4901172451846384e-05 -5.49381072594841e-05 -9.727888116731825e-10 3.810817741545073e-05 2.6933513568969752e-05 0.0009075659540582953 1.0000039883212513 0.9998444802502494 1.0000949802095154 7.094710188881219e-07 -1.152365455610627e-09 -4.668809242253118e-10 6.410658306836162e-06 -6.411575986618098e-06 -1.008879533408799e-09 4.130118161799204e-06 2.910367157900949e-06 9.835509387143706e-05 1.0000004022244837 0.9998420601473299 1.000009573894873 3.976603590033524e-08 8.485523108460735e-11 9.781467151757467e-11 6.525541477767463e-07 -6.483136089139317e-07 -1.0092080209902123e-09 4.1792791989321917e-07 2.9535611350923954e-07 9.947954877408871e-06 1.0002162046625376 0.9999866059403039 1.0054505975191137 0.0003802224135703481 -0.00019564137069837042 -1.440371468794872e-07 -1.2504055955077248e-07 3.3736077819911835e-06 9.906349907175317e-08 0.0003760472700974138 0.00027286523663831453 0.009272695802705335
1.112 1.0001903004516477 0.9999703165959043 1.0045435206538296 8.498912231951568e-05 -7.5098916207486335e-06 -4.966537424424509e-08 0.00011556095798028556 -0.00011425794303531318 3.104575192408174e-09 0.0002058257486447323 0.00014893915505461209 0.004906332276830271 1.0000000006438732 0.999841789161461 1.0000000099716144 -4.4425971813663645e-08 1.5825716564174023e-10 1.609570791184329e-10 1.6471233172378213e-09 3.1808781222340574e-09 -1.032044358029962e-09 1.2917824287033526e-08 2.4941229203171366e-08 3.099590150319481e-07 1.0000373263282005 0.9998669800817959 1.0008890683938758 9.175806707533954e-06 -9.19030416567177e-08 -6.0381792316823195e-09 5.4764073795971815e-05 -5.4793601606975624e-05 -9.83968271312845e-10 3.835032515528913e-05 2.711197834125419e-05 0.0009133445988123086 1.0000040389173206 0.9998445139907215 1.0000961851476389 8.853417389881013e-07 -1.3478049730974928e-09 -5.015252333166166e-10 6.409056793428581e-06 -6.40926663795865e-06 -1.0316044489910665e-09 4.16089233399222e-06 2.932672367081222e-06 9.908799315084375e-05 1.0000004077109153 0.9998420638241408 1.0000097045270122 4.8628860526555974e-08 8.588230234943739e-11 9.417583006397654e-11 6.52538930151352e-07 -6.482269179408734e-07 -1.0320439017266435e-09 4.211157317832696e-07 2.976606526241732e-07 1.0023857010894866e-05 1.0002105466536704 0.999982525197979 1.005405525859032 0.0004618150889007042 -0.0002457246893401609 -1.4469780077889487e-07 -1.293286237053258e-07 3.289604945677216e-06 1.2293397056231918e-07 0.0003712864710824247 0.00026953287645268924 0.00933049209574628
1.122 1.0001904061290259 0.9999703325402346 1.0045494393897634 0.00010415770285734344 -9.656521135381866e-06 -5.1770197305851255e-08 0.00011270632541134541 -0.00011135727547041124 4.274394309846562e-09 0.00020582740923317266 0.00014902219769394543 0.0049092997809556975 1.0000000010882435 0.9998417894804784 1.0000000205522561 -5.027548991108709e-08 1.6121383519153615e-10 1.617911036969084e-10 1.648073533113258e-09 3.180969708502989e-09 -1.0553766437199903e-09 1.2341513468427223e-08 2.4881233814834758e-08 2.964604216496926e-07 1.000037726387661 0.9998672450290398 1.000898629382594 1.1295048410517307e-05 -1.1716967439732427e-07 -6.3503913504880155e-09 5.4627316526946266e-05 -5.464961578099821e-05 -9.927445602254103e-10 3.858660060028389e-05 2.728629474328718e-05 0.0009189901134713417 1.0000040877645393 0.9998445464735933 1.0000973485223381 1.0942747795733426e-06 -1.5899661085525395e-09 -5.332598878620562e-10 6.407455527284882e-06 -6.40697366466515e-06 -1.0547958786519698e-09 4.191165528934009e-06 2.9546229703529194e-06 9.98090077956199e-05 1.0000004130876539 0.9998420674217212 1.0000098325473321 6.428054614469342e-08 8.758270409451552e-11 9.173880876006185e-11 6.525235674153377e-07 -6.481418066112417e-07 -1.0553750420727587e-09 4.2427048194376334e-07 2.999420848380864e-07 1.009896538725312e-05 1.0002036568933188 0.9999775656543439 1.0053532150481976 0.0005514337862794654 -0.00030372542590300484 -1.4355610726860228e-07 -1.3263636351643815e-07 3.204988190292688e-06 1.497921191449577e-07 0.0003645658370889361 0.0002648241508480485 0.009409084322458345
1.132 1.0001902825351336 0.9999701853265291 1.0045508706263169 0.0001257595109267864 -1.2253923443734782e-05 -5.355962785324631e-08 0.00010992213305741156 -0.00010853031235191891 5.692705441067956e-09 0.00020572545836504872 0.00014903130208435695 0.004911184382930868 1.0000000015631372 0.9998417898213132 1.0000000318612552 -5.109222828035937e-08 1.6422857227454806e-10 1.6292799246865086e-10 1.648930458871173e-09 3.1810637347926535e-09 -1.0792134896010976e-09 1.165527656416197e-08 2.4799456836108372e-08 2.8004551337650297e-07 1.000038104559998 0.9998674943066072 1.0009076806842128 1.3706783617486123e-05 -1.4803077376073854e-07 -6.634751685533165e-09 5.449089990937886e-05 -5.450614924851764e-05 -9.986802345685292e-10 3.8815836984420086e-05 2.7455618404269836e-05 0.0009244774565660471 1.000004134557911 0.9998445774812289 1.000098463095817 1.3374879832538393e-06 -1.888287678427779e-09 -5.61998504320603e-10 6.405854561949101e-06 -6.404697111575109e-06 -1.0784572705591167e-09 4.220832124323507e-06 2.9761423118367005e-06 0.000100515648375278 1.0000004182877655 0.9998420708922782 1.0000099563630231 8.789482243112919e-08 8.887663506590913e-11 8.987316043442771e-11 6.525081121855162e-07 -6.480582800451403e-07 -1.0792108060597695e-09 4.2738280052666073e-07 3.021935666003322e-07 1.017305450092472e-05 1.0001954036521756 0.9999716332703794 1.0052937387525245 0.0006473156010816641 -0.00036947516494835665 -1.402918731667989e-07 -1.3474310297199196e-07 3.1195936967097456e-06 1.791895125995921e-07 0.0003553837353109846 0.00025838980674652314 0.009511402480886331
1.142 1.000189905015337 0.9999698573523964 1.0045474198356081 0.0001496264909987206 -1.5349210414960132e-05 -5.49600966545706e-08 0.000107206650105264 -0.00010577524281427897 7.3804791158202935e-09 0.00020548836560412763 0.00014894434646412085 0.004911696678987457 1.0000000020205728 0.9998417901496878 1.0000000427560105 -4.640265540886369e-08 1.6645346613566271e-10 1.6374227193427023e-10 1.64965087917862e-09 3.181158902560017e-09 -1.1035635879251898e-09 1.0989773699785623e-08 2.4728672078915397e-08 2.637827067130203e-07 1.000038458203705 0.9998677260300352 1.0009161618670461 1.639983164114498e-05 -1.851939236460726e-07 -6.883672902581644e-09 5.435482313242089e-05 -5.43632013652767e-05 -1.0013653901726547e-09 3.903656773351255e-05 2.761888957099489e-05 0.0009297750965752124 1.0000041789895242 0.9998446067939134 1.0000995215637358 1.614352778823625e-06 -2.2522971800866695e-09 -5.875397592679364e-10 6.4042538545700036e-06 -6.4024370116330136e-06 -1.1025914991512524e-09 4.249754398908823e-06 2.997130514932226e-06 0.00010120466848778782 1.0000004232372721 0.9998420741829878 1.000010074212998 1.1983565720318112e-07 8.869442125043117e-11 8.803655843440404e-11 6.524925206761725e-07 -6.479763425939902e-07 -1.1035590745235634e-09 4.3043594363856685e-07 3.044029373466557e-07 1.0245726463164157e-05 1.0001856773243825 0.9999646498005195 1.005227528353049 0.0007470382587990284 -0.0004423760359017748 -1.3462948956514891e-07 -1.354095737601072e-07 3.033233365929678e-06 2.104130336647041e-07 0.0003432306324620441 0.00024987789425284784 0.009638741715916586
1.152 1.0001892505778025 0.9999693322038203 1.0045387492621973 0.00017547092225033009 -1.8982695380326972e-05 -5.5903788619281234e-08 0.00010455819011347875 -0.00010309030061452446 9.35058087344837e-09 0.00020507917623079034 0.0001487354480210349 0.004910491338130459 1.000000002411924 0.9998417904308622 1.0000000520781447 -3.653827615124901e-08 1.6735097838802585e-10 1.6417654489051937e-10 1.6500859497623373e-09 3.1812553161432618e-09 -1.128435779168143e-09 1.0488834826211457e-08 2.4698643715666856e-08 2.51126309813049e-07 1.0000387848311094 0.9998679384247774 1.000924016431028 1.9349874203605238e-05 -2.2932058174127896e-07 -7.0894760959086e-09 5.4219085297687395e-05 -5.4220771378376416e-05 -1.0004532017000766e-09 3.924703687410775e-05 2.777484089041673e-05 0.0009348452473066151 1.0000042207662259 0.9998446342024763 1.0001005169760933 1.9221991720986357e-06 -2.6908218782747235e-09 -6.091593475994896e-10 6.402653257677692e-06 -6.400193385458612e-06 -1.1272027297504189e-09 4.277762880473148e-06 3.0174647528006833e-06 0.00010187207407713016 1.0000004278630923 0.999842077241666 1.0000101843571476 1.5953831295052621e-07 8.627772895683649e-11 8.624936959166657e-11 6.524766445051483e-07 -6.478959962915431e-07 -1.1284291773949416e-09 4.33403755599393e-07 3.0655124594531616e-07 1.0316362858789164e-05 1.0001743999732053 0.9999565596007355 1.0051554080513985 0.0008475914826579007 -0.0005213569927593304 -1.2639467851967108e-07 -1.343988980721769e-07 2.9457129615865054e-06 2.424874630695989e-07 0.0003276318075491417 0.000238965603769753 0.00978997070936762
1.162 1.00018829903397 0.9999685954697783 1.0045246016937486 0.0002028885647057672 -2.3185121412164094e-05 -5.6337962137418674e-08 0.00010197510972799598 -0.00010047376289690774 1.1604887660302771e-08 0.00020445666236512105 0.00014837578919370235 0.004907177628718581 1.0000000026950406 0.9998417906347258 1.0000000588234168 -2.25868396662804e-08 1.6680352836375705e-10 1.645531053916674e-10 1.6500723061436575e-09 3.181352253200104e-09 -1.153839426737654e-09 1.0232490414836554e-08 2.4720798945578913e-08 2.4411590734705435e-07 1.0000390822275298 0.9998681299113246 1.0009311946175208 2.251955747258692e-05 -2.809928996157716e-07 -7.24552306195316e-09 5.408368550712386e-05 -5.407885842918943e-05 -9.957032923267294e-10 3.9445244175167545e-05 2.7922030256082926e-05 0.0009396448652303936 1.0000042596279368 0.9998446595213767 1.0001014431733979 2.2563672253311553e-06 -3.2113465015637744e-09 -6.258927078238668e-10 6.40105260829514e-06 -6.3979662427936865e-06 -1.1522964259907334e-09 4.304661416346093e-06 3.037002984392511e-06 0.0001025132421399522 1.00000043210128 0.9998420800226556 1.0000102852729038 2.055583818351106e-07 8.131210220253327e-11 8.489829759621562e-11 6.52460319995553e-07 -6.478172428745298e-07 -1.1538298416460183e-09 4.362507915698472e-07 3.0861283892977656e-07 1.0384125477041576e-05 1.0001615341653176 0.9999473359285579 1.0050786029804195 0.0009455157206171578 -0.0006048633959663371 -1.1557534390349505e-07 -1.3150588151219808e-07 2.8568591629926637e-06 2.742070049582252e-07 0.00030819516716917205 0.00022539575333588874 0.009960971515911105
1.172 1.000187034089611 0.999967635521498 1.0045048220342958 0.00023137155743750373 -2.7975156689145155e-05 -5.6235172724729624e-08 9.94558072444698e-05 -9.79239487479475e-05 1.4131879266021492e-08 0.00020357719615349252 0.00014783495246055702 0.00490133820200515 1.0000000028403375 0.9998417907401413 1.0000000622868583 -6.217257571434756e-09 1.651052545684481e-10 1.6500049841641584e-10 1.6495606745558998e-09 3.181449700351982e-09 -1.179783564093354e-09 1.0179072281600775e-08 2.4781487365312623e-08 2.4197715624954137e-07 1.0000393485648664 0.9998682991863451 1.0009376560739074 2.585968822548561e-05 -3.4068235379835673e-07 -7.347801573819122e-09 5.394862298720973e-05 -5.3937461551059134e-05 -9.870181257952572e-10 3.962902784116378e-05 2.805890063510231e-05 0.0009441274748560164 1.000004295364485 0.9998446826007288 1.0001022951870706 2.610481539247354e-06 -3.819525991629129e-09 -6.372108011922404e-10 6.399451857505283e-06 -6.395755581459152e-06 -1.1778804685150608e-09 4.330237314116169e-06 3.0555913340397976e-06 0.00010312315856914644 1.000000435904187 0.9998420824919413 1.0000103758259364 2.5575677961922473e-07 7.394395462574178e-11 8.415243010540373e-11 6.524434979928229e-07 -6.477400824415358e-07 -1.179770819283619e-09 4.389354690880965e-07 3.10557639191478e-07 1.0448028725736725e-05 1.0001470901877898 0.9999369860902627 1.0049987157931681 0.0010371018504237422 -0.0006908868589469118 -1.0237615872979278e-07 -1.2659252062831052e-07 2.7665538770481735e-06 3.041964535599501e-07 0.00028465863913827537 0.00020901486305339688 0.010144494660570155
1.182 1.000185444296272 0.9999664441919109 1.0044793746972605 0.0002603306963897064 -3.3357389810350075e-05 -5.560221169015132e-08 9.699872091595093e-05 -9.543921753837011e-05 1.690514392471777e-08 0.00020239724102950773 0.00014708268910990825 0.004892555679793505 1.0000000028349 0.9998417907378829 1.0000000621606138 1.0579454448553652e-08 1.6283693819385402e-10 1.6513918102548548e-10 1.6486683043403525e-09 3.181546380185742e-09 -1.2062785760585844e-09 1.0183645626189488e-08 2.4848401729280876e-08 2.4146360299929796e-07 1.0000395824999146 0.9998684452929161 1.0009433721433039 2.9311468638727865e-05 -4.087229278315341e-07 -7.396169885606915e-09 5.381389713401798e-05 -5.3796579664513876e-05 -9.744761581323407e-10 3.979618142310846e-05 2.818386439742957e-05 0.0009482457543335391 1.0000043278291313 0.9998447033359613 1.0001030695607693 2.976905333947774e-06 -4.518911452504743e-09 -6.434285229636226e-10 6.3978511225098864e-06 -6.3935613882916e-06 -1.2039647820986729e-09 4.354275706530339e-06 3.0730744759290585e-06 0.00010369675780044673 1.000000439245513 0.9998420846307606 1.0000104553903808 3.075782820471892e-07 6.467094103872026e-11 8.363882139410919e-11 6.524262952685758e-07 -6.476645143569555e-07 -1.2062616944797935e-09 4.4141590930868493e-07 3.1235538814863647e-07 1.0507077833608642e-05 1.0001311307995633 0.9999255548317854 1.0049176704571745 0.0011186359132634867 -0.0007770382359584601 -8.725407287061669e-08 -1.1962562795391192e-07 2.6747721236470358e-06 3.309974308515208e-07 0.00025693117408193757 0.0001898104046146347 0.01033052730297597
1.192 1.0001835237795154 0.9999650172956108 1.0044483550735068 0.00028912557677331573 -3.932102863677596e-05 -5.448551527094513e-08 9.460232700166405e-05 -9.301796710969924e-05 1.988316787849045e-08 0.00020087623773692453 0.00014609096336558715 0.004880445176741917 1.000000002684031 0.9998417906317382 1.0000000585705626 2.57959967691672e-08 1.606216375887581e-10 1.6435144715780473e-10 1.647592023247081e-09 3.181642355332442e-09 -1.2333341856498753e-09 1.0076943422637662e-08 2.4886262591410907e-08 2.386650515846356e-07 1.0000397832486723 0.9998685676735973 1.0009483275738564 3.280960506075746e-05 -4.852912903189062e-07 -7.394734784421751e-09 5.3679507421901486e-05 -5.365621156985366e-05 -9.583489129724543e-10 3.9944595238283e-05 2.8295405150181632e-05 0.0009519546705922502 1.0000043569473867 0.9998447216741189 1.0001037645593946 3.3473244555898225e-06 -5.3109356121251225e-09 -6.455005478294883e-10 6.396250599973979e-06 -6.391383638154239e-06 -1.2305632325830183e-09 4.376576369879622e-06 3.0893077789948434e-06 0.00010422932288595141 1.0000004421225752 0.9998420864372229 1.0000105239027524 3.583851428955991e-07 5.410470853146642e-11 8.270629208726233e-11 6.524089087181806e-07 -6.475905365172553e-07 -1.2333114332743656e-09 4.436570731256319e-07 3.139808415977404e-07 1.0560439919103586e-05 1.0001137728489493 0.9999131254977706 1.0048376256716123 0.0011866649017154612 -0.0008606614759387364 -7.092112183553e-08 -1.1071038901236009e-07 2.5816177340748567e-06 3.5317007848717714e-07 0.00022512194883134173 0.00016794759938563452 0.010507150185663517
1.202 1.0001812726771822 0.9999633549416455 1.0044119937927214 0.00031710006359406655 -4.5839450350082915e-05 -5.2971368779886677e-08 9.226513772011622e-05 -9.06586318971977e-05 2.301062136484347e-08 0.0001989795710894653 0.00014483604941326983 0.004864689587446057 1.0000000024099895 0.9998417904376096 1.0000000520463999 3.7716183625518863e-08 1.5887791666978684e-10 1.6236496960626927e-10 1.6464527104710036e-09 3.181737055514649e-09 -1.2609602542588914e-09 9.738731603326908e-09 2.4872813406918106e-08 2.3076254031498626e-07 1.0000399506298563 0.9998686662015156 1.0009525214896389 3.628601531894603e-05 -5.703957152605845e-07 -7.35143295588016e-09 5.354545324215007e-05 -5.3516355940121975e-05 -9.391033691902499e-10 4.0072407265939857e-05 2.8392186256337368e-05 0.0009552148317252802 1.0000043827202394 0.9998447376161655 1.0001043802449394 3.7133933258817885e-06 -6.195067634094192e-09 -6.444564752467062e-10 6.394650411184946e-06 -6.3892222949638485e-06 -1.2576906075665187e-09 4.39697067618256e-06 3.10416955257103e-06 0.00010471688861877687 1.0000004445555024 0.9998420879257325 1.0000105818426575 4.057983301822691e-07 4.2723171273251326e-11 8.100639449504861e-11 6.523914595191652e-07 -6.475181455915936e-07 -1.2609314469550613e-09 4.456372752506882e-07 3.154184856597087e-07 1.0607600165991136e-05 1.0000951853744773 0.9998998186860966 1.0047608638715284 0.0012382548983524487 -0.0009389806430364786 -5.4303347141689985e-08 -1.0011212929446098e-07 2.4873494737491643e-06 3.6939736605274303e-07 0.00018955397516300638 0.00014381368474257038 0.01066174778494703
1.212 1.0001786972463584 0.9999614616096533 1.004370653137558 0.0003436198224809656 -5.287067376951215e-05 -5.1180090348694726e-08 8.998569938090863e-05 -8.835968113316678e-05 2.6221106682664435e-08 0.00019668126362321666 0.00014330043103124025 0.0048450735889234665 1.000000002048191 0.9998417901807964 1.0000000434311598 4.516397618089246e-08 1.5774977267056337e-10 1.5959394289824e-10 1.6452146606045876e-09 3.181830096272622e-09 -1.289166951492751e-09 9.133122728361923e-09 2.480750348989979e-08 2.168843099255516e-07 1.0000400850737594 0.9998687411866857 1.0009559675346407 3.967376942853091e-05 -6.638746107136677e-07 -7.2772169852542194e-09 5.3411733814266886e-05 -5.337701131418472e-05 -9.17385250646079e-10 4.017814532803352e-05 2.8473152926239475e-05 0.000957995652547983 1.000004405221624 0.9998447512151776 1.0001049184154385 4.067352453839806e-06 -7.168961861319798e-09 -6.410116441592481e-10 6.393050521506918e-06 -6.3870773119305756e-06 -1.2853650195465853e-09 4.415336131366661e-06 3.1175715258334224e-06 0.00010515658517235619 1.0000004465835548 0.9998420891243631 1.0000106301453233 4.4798339797841994e-07 3.078912552530669e-11 7.884025289501839e-11 6.523739117176665e-07 -6.474473377186142e-07 -1.2891319862059914e-09 4.473522070756716e-07 3.1666538621121363e-07 1.06484564665846e-05 1.0000755841606215 0.9998857883765364 1.004689664639944 0.0012712125598389184 -0.0010092676476232227 -3.845211680539248e-08 -8.825848174244017e-08 2.3923897165310906e-06 3.7857877712038583e-07 0.0001507612630116575 0.00011809871163373868 0.010782371148450097
1.222 1.0001758096285605 0.9999593459818965 1.0043248157099942 0.0003681083418928089 -6.035873729934449e-05 -4.9254394902587746e-08 8.776259091349852e-05 -8.611961726355583e-05 2.9441103201029613e-08 0.00019396606415681753 0.00014147426927738028 0.004821512078601263 1.0000000016416346 0.9998417898920192 1.00000003374878 4.7640264609414305e-08 1.5724565241869297e-10 1.5694834248147518e-10 1.6437605774707408e-09 3.1819206237037177e-09 -1.3179648781808814e-09 8.31236286693126e-09 2.471004088420021e-08 1.9817836224865987e-07 1.0000401875960474 0.9998687933572827 1.0009586931839451 4.2910868415063256e-05 -7.654046789021426e-07 -7.185121853318651e-09 5.3278348254739446e-05 -5.323817609396659e-05 -8.939820262565333e-10 4.0260842359990453e-05 2.8537614792237614e-05 0.0009602779292414814 1.0000044245908015 0.9998447625708973 1.000105382422865 4.40252946264246e-06 -8.228548779149016e-09 -6.356465563118129e-10 6.391450814637223e-06 -6.384948631408012e-06 -1.3136057159720152e-09 4.431606221819448e-06 3.1294658978461987e-06 0.0001055468690681302 1.0000004482593527 0.9998420900707318 1.000010670064252 4.838236950080665e-07 1.847186165146608e-11 7.697913884769819e-11 6.523561477600917e-07 -6.473781073395234e-07 -1.3179236548174886e-09 4.488152492782648e-07 3.1773132513218004e-07 1.0683324836894517e-05 1.000055223090433 0.9998712157752276 1.0046261731219328 0.0012842452659089217 -0.0010690150154116205 -2.4416477998708674e-08 -7.571646202145297e-08 2.2973093712063764e-06 3.7990276525795026e-07 0.00010947542771626939 9.200959602098283e-05 0.010859043108016622
1.232 1.000172627294832 0.9999570205467158 1.0042750661882256 0.00039007806908858904 -6.823587910856341e-05 -4.7343313502545124e-08 8.559442286030739e-05 -8.393697471215594e-05 3.259461618170923e-08 0.0001908306791403332 0.00013935626049023272 0.0047940692675861865 1.0000000012346966 0.9998417896029785 1.0000000240563398 4.532906908560663e-08 1.5740693945814675e-10 1.553047110873664e-10 1.6420590344907077e-09 3.1820086992547564e-09 -1.3473648945569771e-09 7.400933070880071e-09 2.4610669702473826e-08 1.774373117349424e-07 1.0000402597394997 0.9998688238180209 1.0009607382972812 4.594350859553657e-05 -8.745179647158572e-07 -7.08916890586421e-09 5.314529573925524e-05 -5.309984854138372e-05 -8.69776975303118e-10 4.03201100751359e-05 2.8585298458603567e-05 0.0009620554956027837 1.0000044410209634 0.9998447718215937 1.0001057769011794 4.713671903742596e-06 -9.368205835012703e-09 -6.289732270042335e-10 6.389851261222359e-06 -6.382836185507855e-06 -1.3424334454669615e-09 4.44577420534188e-06 3.1398480096178872e-06 0.00010588761175682683 1.0000004496421477 0.9998420908071934 1.0000107030110994 5.129592368057155e-07 5.9944322692200775e-12 7.615063054258065e-11 6.523381368380887e-07 -6.473104485220248e-07 -1.3473170337567217e-09 4.500540387243124e-07 3.1863627990223276e-07 1.071285849071442e-05 1.0000343829679033 0.9998563013517326 1.0045722745469916 0.0012770433880730414 -0.0011160969480206095 -1.309864730953492e-08 -6.314384731288391e-08 2.2027868055715166e-06 3.7289211529149045e-07 6.664049475819311e-05 6.79472011840316e-05 0.01088482760685645
1.242 1.0001691722214676 0.999954501009644 1.0042220676489741 0.0004091539256842598 -7.642534217232262e-05 -4.5584265208618234e-08 8.347983675333053e-05 -8.181031908301915e-05 3.56079450285654e-08 0.00018728401577326214 0.00013695379290187194 0.004762965790445625 1.0000000008673744 0.9998417893422501 1.0000000153069863 3.8996046255257014e-08 1.5830568825581676e-10 1.550591480265334e-10 1.6402712235463396e-09 3.1820938522002095e-09 -1.3773773516273582e-09 6.562340747022675e-09 2.4537143668207883e-08 1.583882456655926e-07 1.0000403034895178 0.9998688339897848 1.0009621530563122 4.8728569052477765e-05 -9.906262896540694e-07 -7.002974564075483e-09 5.301257560498051e-05 -5.2962026779360554e-05 -8.456941771905931e-10 4.035616259579138e-05 2.8616364054908735e-05 0.0009633357689394732 1.0000044547456248 0.9998447791343389 1.0001061074417892 4.997106339854572e-06 -1.0581163633866647e-08 -6.219974669581368e-10 6.388252024050475e-06 -6.3807398959357e-06 -1.3718697892058858e-09 4.457890787222896e-06 3.148754641622492e-06 0.00010618004528942355 1.0000004507912839 0.9998420913761678 1.0000107303999037 5.357112869065619e-07 -6.389007562262937e-12 7.661105144262709e-11 6.523200401688549e-07 -6.472443538688978e-07 -1.3773239857303515e-09 4.5110451876069174e-07 3.1940616480339014e-07 1.073791020184246e-05 1.0000133587260698 0.9998412557189292 1.0045294852566053 0.0012502784545698 -0.001148903178976138 -5.123176211480996e-09 -5.122059292838385e-08 2.1095443989414926e-06 3.574215740197571e-07 2.4025384235364173e-05 5.143574084141404e-05 0.010856538223833395
1.252 1.000165469869329 0.9999518055643104 1.0041665343824084 0.0004250874390777111 -8.484457514063266e-05 -4.4086656955396743e-08 8.141750476411426e-05 -7.973824681487807e-05 3.84139736248343e-08 0.0001833464433770752 0.00013428240784959028 0.004728572751063897 1.0000000005707796 0.9998417891320595 1.000000008242321 2.982022118912747e-08 1.598695806277968e-10 1.5602270070373782e-10 1.6386894163162712e-09 3.182175748120723e-09 -1.4080138253643168e-09 5.942488792716708e-09 2.4504343306433722e-08 1.444717176994708e-07 1.0000403211711255 0.9998688255360465 1.0009629954720285 5.123516234875455e-05 -1.1130508230003411e-06 -6.938164469962494e-09 5.288018729136197e-05 -5.2824708797467125e-05 -8.226431430544896e-10 4.036978908073107e-05 2.8631385150829464e-05 0.0009641391555979435 1.0000044660242866 0.9998447846947685 1.000106380251666 5.250744577945057e-06 -1.1860102447323307e-08 -6.160546407618111e-10 6.3866533969549984e-06 -6.378659674978355e-06 -1.4019338211353728e-09 4.468056744132183e-06 3.1562587019182483e-06 0.00010642658858880567 1.0000004517607064 0.9998420918162176 1.00001075351609 5.529315638563175e-07 -1.8586138594173712e-11 7.805657511991971e-11 6.523021501285227e-07 -6.471798150894224e-07 -1.4079547764218984e-09 4.520043569085459e-07 3.2006813922996527e-07 1.0759378543750355e-05 0.9999924460621603 0.9998262900962026 1.0044988689088157 0.0012055215109875413 -0.0011664334343071928 -7.491401598561579e-10 -4.057160324743922e-08 2.0182722794041005e-06 3.3371134121607364e-07 2.354049536031255e-05 5.132584413751436e-05 0.010775019310795789
1.262 1.00016154805267 0.9999489540844951 1.0041092033460273 0.00043776085441314054 -9.340857627076524e-05 -4.2920223074955274e-08 7.940612958415438e-05 -7.771938522742913e-05 4.0955529308606804e-08 0.0001790482072926137 0.0001313646623129166 0.0046913933065815564 1.000000000364313 0.9998417889862666 1.0000000033248588 1.919245049494638e-08 1.617387126872794e-10 1.576121183337086e-10 1.6375559299337128e-09 3.182254044207272e-09 -1.4392860016911892e-09 5.597334408907556e-09 2.4510810665591792e-08 1.3716598476692403e-07 1.000040315336217 0.9998688002823133 1.000963328671962 5.3445187323002623e-05 -1.2410540909158366e-06 -6.902956057455026e-09 5.274813016246349e-05 -5.268789245960441e-05 -8.014695173086085e-10 4.036228138998424e-05 2.8631296385538756e-05 0.0009644974416504595 1.0000044751286374 0.9998447886972204 1.0001066018243991 5.473960881774984e-06 -1.319769522834742e-08 -6.124965658860286e-10 6.385055622766217e-06 -6.376595423922844e-06 -1.4326465264274014e-09 4.476412159265118e-06 3.162461458801094e-06 0.00010663059198162519 1.000000452595039 0.9998420921592478 1.0000107734228176 5.658086096983147e-07 -3.082174055959035e-11 7.982703877214493e-11 6.522847095242788e-07 -6.471168232402243e-07 -1.4392218078360561e-09 4.527873964750834e-07 3.206466115785542e-07 1.0778074301826413e-05 0.9999719285405255 0.9998116070975785 1.0044809840822269 0.001145094898249874 -0.0011683450313585122 1.5595984240493132e-10 -3.169485695015409e-08 1.9295526506180767e-06 3.0230208136121517e-07 6.483180725645194e-05 6.706058641457324e-05 0.01064498782068478
1.272 1.0001574357862557 0.9999459673007294 1.0040508063784694 0.0004471817037463454 -0.00010203313284935663 -4.2110130364730395e-08 7.744444454027944e-05 -7.575239282080808e-05 4.318752237977422e-08 0.00017442722625457427 0.00012822855804681365 0.0046520339100826 1.0000000002547176 0.9998417889096896 1.000000000715269 8.503258750069856e-09 1.6334349278087897e-10 1.5915751422887911e-10 1.6369166267457026e-09 3.1823280814481524e-09 -1.4712052366587063e-09 5.462186202086397e-09 2.4542896519074757e-08 1.3507863326380183e-07 1.0000402886499251 0.9998687601349483 1.0009632181790005 5.535292248827312e-05 -1.3738717427728363e-06 -6.901291701457128e-09 5.2616403366611155e-05 -5.2551575516618823e-05 -7.829178636091085e-10 4.0335328228375204e-05 2.8617317053747918e-05 0.0009644514176840658 1.0000044823303469 0.9998447913360163 1.0001067786494653 5.66736389734881e-06 -1.458687904601641e-08 -6.123280571533527e-10 6.383458747546216e-06 -6.37454703559301e-06 -1.464025412957529e-09 4.4831240853275395e-06 3.1674836097052933e-06 0.00010679604336716061 1.0000004533275135 0.9998420924290227 1.0000107909114455 5.756540676964775e-07 -4.356686342420123e-11 8.121863437058068e-11 6.5226776374829e-07 -6.4705536767892e-07 -1.4711366144769723e-09 4.534800992659977e-07 3.2116063563388904e-07 1.0794631040317108e-05 0.9999520660903864 0.9997973925071825 1.0044758666264906 0.0010718767967351746 -0.0011549514721816538 -1.9224728601502274e-09 -2.4907765931711776e-08 1.8437984805299076e-06 2.640171449041992e-07 0.00010518560823358283 8.943869495019843e-05 0.010474471947399895
1.282 1.0001531621928503 0.9999428660200497 1.0039920450483864 0.00045346925246911285 -0.00011063773932897287 -4.1639180443682896e-08 7.553121390115579e-05 -7.383595964860177e-05 4.5077818571853684e-08 0.00016952655687833766 0.00012490573971660993 0.004611168461090566 1.0000000002369924 0.9998417888987554 1.0000000002941452 -1.054556605974655e-09 1.6418080781519161e-10 1.6019184359748044e-10 1.636629160113778e-09 3.1823973709826064e-09 -1.5037836025039666e-09 5.411016446811004e-09 2.4583528956326355e-08 1.3506019821420378e-07 1.0000402437842022 0.9998687070051437 1.0009627293740577 5.69637985616834e-05 -1.510741868027097e-06 -6.932693535488154e-09 5.248500585565835e-05 -5.241575562151374e-05 -7.67607348300406e-10 4.029089031335691e-05 2.859086113918374e-05 0.0009640480598687916 1.0000044878912508 0.99984479279845 1.00010691697873 5.832499444260531e-06 -1.602085228484709e-08 -6.15929502001358e-10 6.381862628037871e-06 -6.372514393275642e-06 -1.4960880870978123e-09 4.488374353740936e-06 3.171456452188216e-06 0.00010692727826943493 1.0000004539798089 0.9998420926410537 1.000010806497784 5.836953358915038e-07 -5.726325041455012e-11 8.177370739685693e-11 6.522511710146136e-07 -6.46995438031615e-07 -1.5037106946220852e-09 4.541002375306699e-07 3.2162295165610415e-07 1.0809469700046838e-05 0.999933085626321 0.9997838085639872 1.0044830470662818 0.0009890807843400589 -0.0011271750015910964 -6.237793377635819e-09 -2.032040052319365e-08 1.7612171418912108e-06 2.1991621154395177e-07 0.0001430373287172901 0.00011311682834127131 0.010273923733780253
1.292 1.0001487555387962 0.9999396704372515 1.003933569599191 0.0004568349083510638 -0.00011914802719368089 -4.145591775691911e-08 7.366523320568025e-05 -7.196880759332397e-05 4.6606969408955675e-08 0.0001643918144044242 0.00012142966792466122 0.004569499218076246 1.0000000002968823 0.999841788943281 1.0000000017214636 -8.633759605251953e-09 1.640814457929588e-10 1.6063976665292828e-10 1.6365123620704417e-09 3.182462201103974e-09 -1.537033049409043e-09 5.345027014878585e-09 2.4620552085775826e-08 1.3421163197258882e-07 1.0000401833250936 0.9998686427426795 1.0009619252955302 5.8292569376712855e-05 -1.6509303124138516e-06 -6.992818484615265e-09 5.235393654331893e-05 -5.2280430341204885e-05 -7.560194691426274e-10 4.023107159543539e-05 2.8553444620389825e-05 0.0009633376033460372 1.0000044920563165 0.99984479325976 1.0001070226594648 5.9715370842174645e-06 -1.7492994343109993e-08 -6.229434082034878e-10 6.380267081266056e-06 -6.3704973711791205e-06 -1.5288512176730264e-09 4.492348898248613e-06 3.174514172726734e-06 0.00010702872704979394 1.000000454563589 0.9998420928036975 1.0000108204589062 5.909112012169782e-07 -7.20500110794848e-11 8.145921374986162e-11 6.522347497536609e-07 -6.469370215832155e-07 -1.5369564869020987e-09 4.5465754095840115e-07 3.220404936391316e-07 1.0822813651174405e-05 0.9999151742693831 0.9997709891004236 1.0045016003884344 0.0009000325395964744 -0.0010864603632801007 -1.1904941335971976e-08 -1.783843066265455e-08 1.681804083264638e-06 1.7124279912906808e-07 0.00017774288458531975 0.0001359357026045511 0.01005511661183063
1.302 1.0001442424460367 0.99993639957216 1.0038759629365066 0.00045755901358113444 -0.0001274976001597464 -4.148645824472371e-08 7.184532936203988e-05 -7.01496904130391e-05 4.77670649435303e-08 0.0001590688028532338 0.00011783394693828453 0.00452771837687189 1.0000000004143443 0.9998417890289476 1.0000000045194477 -1.379972688830187e-08 1.6327238617728762e-10 1.607914588574379e-10 1.6364959593709377e-09 3.1825216991781175e-09 -1.570966566720821e-09 5.231388093564434e-09 2.4650365600893888e-08 1.310131812524924e-07 1.0000401096980263 0.9998685690825475 1.000960864876436 5.936113704768266e-05 -1.7937510404634638e-06 -7.074603603327297e-09 5.2223194467509036e-05 -5.214559717027644e-05 -7.4849990193853e-10 4.0157999621254704e-05 2.8506599440913144e-05 0.0009623708031837437 1.0000044950492883 0.9998447928800202 1.0001071010313192 6.0869941490140304e-06 -1.8996914620983975e-08 -6.324086803889052e-10 6.378672035040934e-06 -6.368495835974966e-06 -1.5623302407862235e-09 4.495229349458227e-06 3.176787789588761e-06 0.00010710471675000858 1.000000455083187 0.9998420929200725 1.000010832897409 5.979439183861193e-07 -8.76946570426005e-11 8.06331230900981e-11 6.522184294212405e-07 -6.468801061831907e-07 -1.5708863428055774e-09 4.5515561437607874e-07 3.22415818861048e-07 1.0834738890348319e-05 0.9998984753805912 0.999759036689682 1.0045302228519015 0.0008079632886526651 -0.0010346599964093255 -1.8028653496844686e-08 -1.7192879448683323e-08 1.6053653846970337e-06 1.19366818397945e-07 0.00020891086017017056 0.00015694164183774578 0.009829963831579983
1.312 1.0001396473074446 0.9999330708520994 1.0038197300638512 0.00045596645273092965 -0.00013562923134683761 -4.1647405113343804e-08 7.007036032648524e-05 -6.837739349067131e-05 4.856002963024411e-08 0.00015360154238794246 0.00011415093998179129 0.004486473768448278 1.0000000005672152 0.999841789139922 1.0000000081601532 -1.6509423824851733e-08 1.6219584571745024e-10 1.6102068965174518e-10 1.6366477567063458e-09 3.182576227710453e-09 -1.6055967506257215e-09 5.089737321055768e-09 2.467591200734305e-08 1.2542936583058347e-07 1.00004002511316 0.999868487605914 1.0009596016658675 6.01962733561635e-05 -1.9385810537225646e-06 -7.169780808712147e-09 5.209277882657287e-05 -5.2011253538265686e-05 -7.452689862752333e-10 4.007372458042873e-05 2.8451800971470443e-05 0.0009611966015350716 1.0000044970705237 0.9998447918025934 1.000107156875305 6.181528171467836e-06 -2.0526679343825552e-08 -6.431661624304278e-10 6.377077556234877e-06 -6.366509645776338e-06 -1.5965392407582666e-09 4.4971869915168754e-06 3.1784007940995205e-06 0.00010715932878205924 1.0000004555386899 0.9998420929902638 1.0000108438151236 6.050973919610302e-07 -1.0376183322322788e-10 7.974738057301755e-11 6.522022782597369e-07 -6.46824678003546e-07 -1.6055132275045569e-09 4.5559431443062636e-07 3.227488142119565e-07 1.0845237529961964e-05 0.9998830873662464 0.9997480217758579 1.0045673283012913 0.0007158353904152503 -0.0009739025035280065 -2.3813293666072607e-08 -1.7989208965832756e-08 1.531562679372614e-06 6.572314248624002e-08 0.00023634677888968595 0.0001756909468311757 0.009609406004284445
1.322 1.0001349919114897 0.9999296998438595 1.0037652928679932 0.0004524032537738895 -0.00014349543729441817 -4.1857282252322e-08 6.833921434904745e-05 -6.665073327975299e-05 4.899566938464308e-08 0.00014803080224836104 0.0001104107480494228 0.0044463412978064006 1.0000000007343812 0.9998417892611223 1.0000000121409176 -1.702529523972902e-08 1.61230553657307e-10 1.614191579552738e-10 1.6370725002417108e-09 3.1826253539208476e-09 -1.6409367904544035e-09 4.955829234794244e-09 2.4701558664569844e-08 1.1854799450115518e-07 1.0000399315308843 0.9998683997154674 1.000958183034157 6.0827433157646e-05 -2.084869747138616e-06 -7.270346664128351e-09 5.1962688879775416e-05 -5.1877396815995906e-05 -7.464375100586562e-10 3.998014250293402e-05 2.839041288822409e-05 0.0009598603311002311 1.000004498296391 0.9998447901537005 1.000107194399734 6.25779674666852e-06 -2.2077094548588452e-08 -6.543346899097314e-10 6.375483748079154e-06 -6.364538651409605e-06 -1.6314925591670183e-09 4.498378766043529e-06 3.179466269063133e-06 0.0001071963044203975 1.0000004559287308 0.9998420930133181 1.0000108531795837 6.124006709567516e-07 -1.198857769607503e-10 7.897217467922372e-11 6.521864005865058e-07 -6.467707225170704e-07 -1.6408502777778237e-09 4.5597196443774843e-07 3.230382411651886e-07 1.0854275215152256e-05 0.9998690649993133 0.9997379836063273 1.0046111550818915 0.0006262103153455547 -0.0009064564197467409 -2.863758479328924e-08 -1.9765572289822705e-08 1.4599705090762385e-06 1.1747886860725703e-08 0.00026002908192408584 0.00019201327755225716 0.009402509468713315
1.332 1.000130295264184 0.9999263001265475 1.003712989737283 0.00044721591292970465 -0.00015105849168895938 -4.204460089254379e-08 6.665080895532766e-05 -6.496855650418677e-05 4.908972326086318e-08 0.0001423931690632891 0.00010664057198926082 0.004407805689851711 1.0000000008980354 0.9998417893798256 1.0000000160378428 -1.5802942908024138e-08 1.605096400309748e-10 1.61681952614451e-10 1.6377858118022151e-09 3.1826685153196104e-09 -1.677000073328306e-09 4.846912074094185e-09 2.4728744983299724e-08 1.1204222868476568e-07 1.000039830645989 0.9998683066241122 1.0009566498249551 6.128480333228525e-05 -2.232142955301461e-06 -7.369486812176618e-09 5.183292382145113e-05 -5.174402431753998e-05 -7.520264061477418e-10 3.987894431175194e-05 2.832365069527936e-05 0.0009584025020453464 1.000004498879709 0.9998447880427357 1.0001072172507515 6.318364178152422e-06 -2.3643864293299815e-08 -6.655071083827082e-10 6.3738906254910846e-06 -6.36258269588521e-06 -1.6672040200215525e-09 4.498944941979057e-06 3.1800852331840877e-06 0.00010721898908910664 1.000000456252563 0.9998420929887241 1.0000108609731855 6.19699707837495e-07 -1.3594335248516174e-10 7.807393263472287e-11 6.521708118527071e-07 -6.467182246084201e-07 -1.6769106132271635e-09 4.5628712446221404e-07 3.232829870580726e-07 1.0861832521897715e-05 0.9998564228383381 0.9997289326681675 1.004659874235878 0.0005411638708786553 -0.0008346003003559712 -3.208784607490866e-08 -2.2049751188208126e-08 1.3901352698814055e-06 -4.1184689648165286e-08 0.0002800826027826831 0.00020591136461817455 0.009215886151806896
1.342 1.0001255735823864 0.9999228832868218 1.0036630791946497 0.0004407346194798521 -0.00015828997595689997 -4.21519487251385e-08 6.500408987736409e-05 -6.332973919955851e-05 4.88621002402846e-08 0.0001367206145645193 0.00010286443059745626 0.004371249999803181 1.000000001044932 0.9998417894865715 1.0000000195355356 -1.3385276128955054e-08 1.5994769606047312e-10 1.6141292253346055e-10 1.6386782699520267e-09 3.182705534981904e-09 -1.7138000966935122e-09 4.748186581804363e-09 2.4755004827760374e-08 1.0747585913480782e-07 1.0000397238879513 0.9998682093551743 1.0009550363916613 6.159768637488542e-05 -2.380002341912058e-06 -7.461733951633762e-09 5.170348273876538e-05 -5.161113329978491e-05 -7.619872168083296e-10 3.9771589362088533e-05 2.825256288020135e-05 0.0009568581500798191 1.000004498950902 0.99984478556309 1.0001072285397934 6.36563529144887e-06 -2.5223521170006055e-08 -6.764919645801973e-10 6.372298078806309e-06 -6.360641615527601e-06 -1.7036869212814896e-09 4.499008146819101e-06 3.180345983143672e-06 0.00010723030859869327 1.000000456511309 0.9998420929173054 1.0000108672226746 6.267460040519048e-07 -1.5202387186016953e-10 7.671511969072725e-11 6.521554027888213e-07 -6.466671679284734e-07 -1.7137076733288356e-09 4.56539887101849e-07 3.2348303669754586e-07 1.086792938684961e-05 0.9998451402228319 0.9997208542560283 1.0047116902700988 0.0004622484396136151 -0.0007605081951962722 -3.395377953975489e-08 -2.4406355630380585e-08 1.321626499894695e-06 -9.182067484590627e-08 0.00029674718340385675 0.00021750462258089828 0.009053489655935124
1.352 1.000120840423676 0.9999194590116554 1.0036157465545485 0.000433260971504566 -0.0001651699831157257 -4.213681538753489e-08 6.339803006250409e-05 -6.173318569230177e-05 4.8335391034424085e-08 0.00013104048098951313 9.910317487211436e-05 0.0043369533469924774 1.000000001166782 0.9998417895754372 1.0000000224364238 -1.0317712005290466e-08 1.5942956995926325e-10 1.605902087799055e-10 1.6395863280004816e-09 3.182736413335467e-09 -1.751351218935219e-09 4.626889598725218e-09 2.4776329572782908e-08 1.0555056199924477e-07 1.0000396124340576 0.9998681087517728 1.0009533709387257 6.179327854453686e-05 -2.5281211208499153e-06 -7.54265690305828e-09 5.1574364679151146e-05 -5.147872096520925e-05 -7.762195272959397e-10 3.965929986058912e-05 2.8178027049272917e-05 0.0009552566708508382 1.0000044986196541 0.9998447827933347 1.0001072308831815 6.40180923723449e-06 -2.6813185480200454e-08 -6.868645598910652e-10 6.370705944287189e-06 -6.3587152395142385e-06 -1.7409542982498442e-09 4.498673469721596e-06 3.180324182466124e-06 0.00010723277096078709 1.000000456708475 0.9998420928015886 1.0000108720114596 6.332683057650987e-07 -1.682379369182372e-10 7.491905752490465e-11 6.521400098041415e-07 -6.466175363922847e-07 -1.7512561985166156e-09 4.567327070593113e-07 3.236401220357242e-07 1.0872635644822163e-05 0.9998351672825249 0.9997137127683436 1.004764927325126 0.00039049769143697426 -0.0006861570229064315 -3.4197959038774875e-08 -2.6469512695360083e-08 1.2540745985275482e-06 -1.3907598793155357e-07 0.0003103437944302969 0.00022698924463113857 0.00891677123797075
1.362 1.0001161069141762 0.9999160352510608 1.0035711125664857 0.0004250602280296259 -0.0001716860959202713 -4.1970546491458224e-08 6.183162874902798e-05 -6.017782758663682e-05 4.753368946159939e-08 0.0001253757790667393 9.537472206706707e-05 0.00430509556849823 1.0000000012599704 0.9998417896438415 1.0000000246543133 -7.084813261744324e-09 1.5899502264083774e-10 1.5970717290499293e-10 1.6403943645212552e-09 3.1827610307640424e-09 -1.789667461973413e-09 4.4600160627661076e-09 2.479057315211561e-08 1.0574751684564494e-07 1.0000394972317084 0.9998680054927572 1.0009516760799306 6.189586087556665e-05 -2.676237313507649e-06 -7.608655726407241e-09 5.1445568750092595e-05 -5.134678446016739e-05 -7.945878855963944e-10 3.954307126769845e-05 2.8100757486281936e-05 0.0009536220333815996 1.0000044979768807 0.9998447797986272 1.0001072264494428 6.428854853089583e-06 -2.8410323087071243e-08 -6.958186081793417e-10 6.369114106202615e-06 -6.356803390543163e-06 -1.7790193720511726e-09 4.4980293064518745e-06 3.180083433587723e-06 0.000107228486242346 1.0000004568498977 0.9998420926457646 1.0000108754785173 6.390271588006354e-07 -1.845317532521381e-10 7.32106606099118e-11 6.521245169964439e-07 -6.465693121896748e-07 -1.7895701485777032e-09 4.5687068854120063e-07 3.237579264312264e-07 1.0876070995699412e-05 0.9998264314119868 0.9997074563384734 1.0048180957871347 0.00032646603671285224 -0.0006132595409553895 -3.291218292985552e-08 -2.7960144039509792e-08 1.1871928992343448e-06 -1.8207295285335364e-07 0.00032124124500478675 0.0002346065373774279 0.008805112644535387
1.372 1.000111382036405 0.999912618423687 1.0035292430693319 0.00041635769626596216 -0.00017783225250777448 -4.163655720377995e-08 6.0303910549367224e-05 -5.8662622801900616e-05 4.648170356086916e-08 0.00011974569034158465 9.169443117925099e-05 0.00427576703342862 1.0000000013247894 0.9998417896919928 1.0000000261963673 -4.065767458588247e-09 1.5886251604089163e-10 1.5939072857926436e-10 1.641080155420183e-09 3.1827794323816025e-09 -1.8287638583895414e-09 4.255568881534857e-09 2.479929305039693e-08 1.0671936473536161e-07 1.0000393790263062 0.9998679001126278 1.000949969526654 6.192637736939579e-05 -2.8241456978654287e-06 -7.657156295976467e-09 5.1317094161665176e-05 -5.121532087676903e-05 -8.169363715284387e-10 3.9423693474611616e-05 2.8021320420865664e-05 0.0009519732546451891 1.00000449709682 0.9998447766322079 1.0001072170095204 6.448507557827615e-06 -3.001266534208738e-08 -7.025307759314445e-10 6.367522542290008e-06 -6.354905885057874e-06 -1.817895777533715e-09 4.49714863720996e-06 3.17967614511301e-06 0.00010721919690593226 1.0000004569432652 0.9998420924553459 1.0000108778071755 6.438546580477442e-07 -2.0066672417737039e-10 7.223631756629714e-11 6.52108902590315e-07 -6.465224775200227e-07 -1.8286644335973054e-09 4.5696126544031453e-07 3.238417939752637e-07 1.087839695627695e-05 0.9998188437218957 0.9997020214500659 1.00486993691189 0.0002702931819486106 -0.0005432238515937257 -3.027180201029242e-08 -2.868982060111287e-08 1.1207852503350149e-06 -2.2016137036837177e-07 0.0003298262069968432 0.0002406172765073155 0.008716411525884865
1.382 1.0001066729434644 0.9999092136412241 1.0034901588226104 0.00040733854425095396 -0.0001836075957401006 -4.112823354612438e-08 5.881392451989077e-05 -5.7186554676524e-05 4.5204113875700544e-08 0.0001141661776041155 8.807555015192414e-05 0.0042489817163381864 1.0000000013643668 0.9998417897221266 1.000000027137513 -1.5098818875201073e-09 1.5926602976259664e-10 1.5983816693681911e-10 1.6416826301836674e-09 3.182790925325743e-09 -1.8686551411864275e-09 4.0567320517528356e-09 2.4807009020427064e-08 1.070695744564398e-07 1.000039258391506 0.9998677930231473 1.0009482648289956 6.19023375234981e-05 -2.9716893617613705e-06 -7.686936895927869e-09 5.118894019298103e-05 -5.1084327253064444e-05 -8.430966028502808e-10 3.930177799798682e-05 2.7940153652315067e-05 0.0009503250253315551 1.0000044960390884 0.9998447733368674 1.000107203985822 6.462280641519892e-06 -3.161831862429768e-08 -7.066979967894379e-10 6.3659312915317576e-06 -6.353022533401895e-06 -1.8575975411060795e-09 4.496090522745797e-06 3.1791446025657308e-06 0.00010720631321357502 1.0000004569973522 0.9998420922366219 1.0000108792069595 6.476776217504042e-07 -2.1638421813346236e-10 7.220390140349109e-11 6.520932050954969e-07 -6.464770137169795e-07 -1.8685540982110414e-09 4.570133606032583e-07 3.238980771430905e-07 1.0879803017119978e-05 0.9998123050704125 0.9996973372521027 1.0049194454947754 0.00022178355556813655 -0.00047713796395352495 -2.6495516011050685e-08 -2.8554632727383265e-08 1.0547422142976856e-06 -2.529233456118955e-07 0.00033647849571299797 0.0002452816511308583 0.008647690723146056
1.392 1.0001019852723365 0.9999058249321782 1.0034538448699084 0.00039815017291950483 -0.00018901538019521305 -4.0446559980330595e-08 5.7360743274705245e-05 -5.5748631152112265e-05 4.3725129316822795e-08 0.00010865062802561494 8.45296796799902e-05 0.004224691750723232 1.000000001383477 0.9998417897376539 1.0000000275919148 4.648555649731431e-10 1.6024023432581375e-10 1.6063553336546835e-10 1.6422395761926565e-09 3.1827956850358574e-09 -1.9093570930461557e-09 3.9247483476929896e-09 2.481865559601545e-08 1.0593299867874486e-07 1.0000391357592804 0.999867684534818 1.000946572108867 6.18379602145794e-05 -3.118751411125585e-06 -7.6980801531351e-09 5.106110612599506e-05 -5.095380057237493e-05 -8.728968764126222e-10 3.917778731244978e-05 2.7857587763386896e-05 0.0009486883960606485 1.0000044948506175 0.9998447699463305 1.0001071884981985 6.471480037486576e-06 -3.32259312026337e-08 -7.086964215395304e-10 6.364340391953392e-06 -6.3511531405938e-06 -1.898137567002177e-09 4.494901691363318e-06 3.178522171968201e-06 0.00010719095096084281 1.0000004570211487 0.999842091996035 1.0000108798925051 6.505203559066622e-07 -2.3162274061556752e-10 7.270325129336014e-11 6.520774627570264e-07 -6.464329016570602e-07 -1.9092547846501004e-09 4.5703625752983483e-07 3.2393334915761133e-07 1.0880489708670675e-05 0.9998067113880869 0.9996933293680611 1.00496587269761 0.0001804909670379882 -0.0004157760520060679 -2.1814843502368038e-08 -2.7522832897578825e-08 9.890297707738317e-07 -2.801630398758769e-07 0.0003415526243554428 0.00024884466464007417 0.008595630818535895
1.402 1.0000973234365131 0.9999024554508801 1.003420258992781 0.0003889062640761863 -0.00019406198712866381 -3.9597697687742334e-08 5.5943462205669276e-05 -5.434788403808659e-05 4.2068188603261375e-08 0.00010321047751896447 8.106721484805393e-05 0.004202801988604538 1.000000001387446 0.9998417897423796 1.00000002768659 1.8510658670413155e-09 1.6153584118194263e-10 1.6114567467424107e-10 1.6427551379171206e-09 3.182794087259195e-09 -1.950885109394713e-09 3.90209967819476e-09 2.4836830811968253e-08 1.0319970411916202e-07 1.0000390114479978 0.9998675748769419 1.0009448987424856 6.174447542154482e-05 -3.2652471431387704e-06 -7.691399429824305e-09 5.09335912096966e-05 -5.082373776478517e-05 -9.061661099047207e-10 3.9052063463511395e-05 2.7773866828046584e-05 0.0009470714564071003 1.0000044935674766 0.9998447664865567 1.0001071714071124 6.477215090854249e-06 -3.48347321443504e-08 -7.091753972872227e-10 6.362749848121525e-06 -6.349297506098596e-06 -1.9395307600538514e-09 4.493618140115401e-06 3.1778345364215257e-06 0.00010717397041671534 1.000000457023054 0.9998420917396059 1.0000108800641108 6.524870842851662e-07 -2.466060773511023e-10 7.309604656703313e-11 6.520616792878734e-07 -6.463901215791015e-07 -1.9507821459953155e-09 4.5703847779818493e-07 3.2395367416686223e-07 1.0880651680299114e-05 0.999801958123035 0.9996899230750407 1.0050087126154161 0.00014580039545537406 -0.00035962182442705925 -1.6454699071922875e-08 -2.5619730948711153e-08 9.236743548115138e-07 -3.018840941007041e-07 0.0003453657658846267 0.0002515266545698383 0.008556969970441081
1.412 1.0000926908854713 0.9998991076628103 1.0033893390041717 0.00037969170850523314 -0.0001987560757818299 -3.8591037800903936e-08 5.4561198823464753e-05 -5.298336835315664e-05 4.025576861169746e-08 9.785578756536795e-05 7.769774092179763e-05 0.004183183488434583 1.0000000013813088 0.9998417897399016 1.0000000275412821 2.7168932047455417e-09 1.6273531196197557e-10 1.6107855118146386e-10 1.6432069557582396e-09 3.1827851706570715e-09 -1.993255854902096e-09 3.978925335595057e-09 2.4860333388351834e-08 9.947536816572927e-08 1.000038885687405 0.9998674642154655 1.0009432499664654 6.163051338416366e-05 -3.411116902579597e-06 -7.667737427216767e-09 5.08063946669018e-05 -5.0694135709319365e-05 -9.427385440622301e-10 3.892485412977549e-05 2.768916722327238e-05 0.0009454799614843833 1.0000044922166103 0.9998447629769837 1.0001071533550954 6.480405259251174e-06 -3.6444371787468936e-08 -7.084758630286344e-10 6.3611596377640985e-06 -6.347455423368367e-06 -1.981791151060894e-09 4.492266732169888e-06 3.177100884254571e-06 0.00010715601574051612 1.0000004570102947 0.9998420914725148 1.0000108798937613 6.53731032575031e-07 -2.617300144437825e-10 7.308743203731292e-11 6.520458323157206e-07 -6.463486529030941e-07 -1.9931521438369392e-09 4.5702696558019074e-07 3.239640759664917e-07 1.0880463318137124e-05 0.9997979437374627 0.9996870458035796 1.0050476769492216 0.00011700092524538371 -0.00030890387977031695 -1.0623864878566688e-08 -2.2912652163819384e-08 8.587473925874913e-07 -3.182584586114622e-07 0.00034819154135868274 0.0002535182862425119 0.00852875839838422
1.422 1.0000880903248577 0.9998957835018569 1.0033610087905733 0.00037056776974252485 -0.00020310788108538023 -3.743814891227416e-08 5.321309216733284e-05 -5.16541617225748e-05 3.8309264511572186e-08 9.25957647640606e-05 7.443037170639882e-05 0.004165685260358761 1.0000000013692976 0.9998417897332436 1.0000000272564353 3.1683773546579923e-09 1.63478222367641e-10 1.6069555609647293e-10 1.6435658397097428e-09 3.1827697701154543e-09 -2.0364854778699987e-09 4.0958063708463695e-09 2.4884669152554576e-08 9.58285593864921e-08 1.0000387586399728 0.9998673526682301 1.0009416293948703 6.150252805911351e-05 -3.556319861067095e-06 -7.627678327225807e-09 5.067951571448092e-05 -5.0564991238347865e-05 -9.82454355410256e-10 3.879633519420302e-05 2.7603613838761898e-05 0.0009439178800882778 1.0000044908175134 0.9998447594317227 1.0001071348068409 6.481788062323155e-06 -3.80546519454802e-08 -7.064170956367058e-10 6.359569731645611e-06 -6.345626681670881e-06 -2.0249335235800285e-09 4.490866817354965e-06 3.176335040547202e-06 0.00010713755398789595 1.0000004569886278 0.9998420911988947 1.0000108795183076 6.544213553869686e-07 -2.773369286444349e-10 7.293057359926572e-11 6.520298928951528e-07 -6.463084750958731e-07 -2.036381375879826e-09 4.570067983061093e-07 3.2396831044785736e-07 1.0880068570443351e-05 0.9997945722729202 0.9996846289707869 1.0050826622828934 9.334616876337304e-05 -0.00026363799434413215 -4.512010493176624e-09 -1.949776562109683e-08 7.943514449591287e-07 -3.295906499310086e-07 0.00035025858063305297 0.00025497914006372 0.008508485402194208
1.432 1.0000835238962746 0.9998924844987107 1.0033351831333193 0.0003615770145530003 -0.00020712865394519622 -3.615250842145979e-08 5.189830223037416e-05 -5.035936381001963e-05 3.624892260997826e-08 8.74392276597833e-05 7.12740272019572e-05 0.004150143957163033 1.000000001354637 0.99984178972471 1.0000000269085738 3.319406678424276e-09 1.63626541715067e-10 1.6049034464573686e-10 1.6437996619226335e-09 3.1827470570535758e-09 -2.0805909429771337e-09 4.178809546237844e-09 2.4904133058857655e-08 9.334154607444015e-08 1.0000386304184643 0.9998672403175225 1.0009400394442787 6.136521654087345e-05 -3.700828918110951e-06 -7.571809876587795e-09 5.055295356675144e-05 -5.043630113906964e-05 -1.0251616195490834e-09 3.866662950849021e-05 2.7517293488751034e-05 0.0009423878532458408 1.0000044893838036 0.9998447558606812 1.000107116086962 6.4819335400905434e-06 -3.966531963630021e-08 -7.026112181304071e-10 6.3579800981297396e-06 -6.343811065835272e-06 -2.068973601872769e-09 4.489431865249124e-06 3.175546564474781e-06 0.00010711891235341307 1.0000004569623169 0.9998420909218086 1.0000108790390758 6.547175330046145e-07 -2.935516575626465e-10 7.31081386445947e-11 6.52013828725977e-07 -6.462695666147774e-07 -2.0804866636282645e-09 4.569814293764028e-07 3.239689598029112e-07 1.0879575990970757e-05 0.9997917550651132 0.9996826092048645 1.0051137140735837 7.410068341499675e-05 -0.00022367184716839253 1.7106686573168408e-09 -1.5489416056915685e-08 7.30608840874455e-07 -3.3628115671052194e-07 0.00035175258498527993 0.00025603891336221647 0.008494111500399379
1.442 1.000078993319058 0.999889211882108 1.0033117714206536 0.00035274771126936745 -0.0002108302309251533 -3.4749459727833924e-08 5.061600938443255e-05 -4.90980957633047e-05 3.4093807404348994e-08 8.23950351767318e-05 6.823765178564827e-05 0.004136391479125819 1.0000000013395627 0.9998417897158973 1.0000000265508007 3.2734515299905607e-09 1.6326989971041484e-10 1.6070006251240328e-10 1.6438661728779468e-09 3.182718295980508e-09 -2.1255896035416087e-09 4.1734520798332495e-09 2.4914404983128037e-08 9.258578598481807e-08 1.0000385010998942 0.9998671272200447 1.0009384816709375 6.122190696711772e-05 -3.84462677766682e-06 -7.501159995408438e-09 5.042670742864858e-05 -5.030806215854031e-05 -1.07071592042871e-09 3.853582187973217e-05 2.74302656180549e-05 0.0009408915624359867 1.0000044879246333 0.999844752270574 1.000107097413736 6.4812662551841545e-06 -4.127602086208029e-08 -6.96945418710139e-10 6.356390695341773e-06 -6.342008356237363e-06 -2.1139269146657814e-09 4.487970987697308e-06 3.1747417857864486e-06 0.00010710031175933986 1.000000456934288 0.9998420906433658 1.0000108785256876 6.547551307906294e-07 -3.102751500186223e-10 7.38452844627574e-11 6.519975975047579e-07 -6.462319057410264e-07 -2.125485544255728e-09 4.569532235880412e-07 3.239677430620502e-07 1.0879058906756135e-05 0.999789411728805 0.9996809290474865 1.005140990735095 5.857264812500549e-05 -0.00018872855460527955 7.893784101673416e-09 -1.1011695880190219e-08 6.676526968108001e-07 -3.3879196819657763e-07 0.00035282062851345135 0.0002568002940274548 0.008484040215035713
1.452 1.0000744999986035 0.9998859666561688 1.0032906804076223 0.00034409754362439465 -0.00021422471483537397 -3.324589099324537e-08 4.936541383358353e-05 -4.786949967959231e-05 3.18617930718e-08 7.747249721726436e-05 6.533037535023693e-05 0.004124260652309429 1.0000000013254562 0.9998417897077941 1.0000000262159918 3.1153930339485996e-09 1.6260847809953902e-10 1.6111553122279158e-10 1.6437161131432448e-09 3.1826823294508884e-09 -2.1714994692966315e-09 4.061935425532108e-09 2.491451739262352e-08 9.331535671665542e-08 1.0000383707362406 0.9998670134145681 1.0009369570290518 6.107489634560697e-05 -3.987703057565403e-06 -7.417342903602636e-09 5.030077649698428e-05 -5.018027100429457e-05 -1.1189820537948718e-09 3.840397053059448e-05 2.7342570536754797e-05 0.0009394300139251619 1.0000044864458844 0.9998447486657746 1.0001070789275195 6.480091462202577e-06 -4.288638646043794e-08 -6.897670039724136e-10 6.354801474338968e-06 -6.340218329474319e-06 -2.1598098348247196e-09 4.486490180936019e-06 3.1739247020454546e-06 0.00010708189506644586 1.0000004569063727 0.9998420903648919 1.0000108780217745 6.546410583054164e-07 -3.273018650839077e-10 7.491858750077257e-11 6.519811501800208e-07 -6.461954702877813e-07 -2.1713958699533894e-09 4.5692395117056817e-07 3.239658595089517e-07 1.0878559492548055e-05 0.9997874705516943 0.9996795372335964 1.0051647303040594 4.6134286291726446e-05 -0.00015844639190759234 1.3907490451154653e-08 -6.191704699950046e-09 6.05619779989194e-07 -3.3761629295190036e-07 0.00035357660141431264 0.0002573426996763341 0.008477058495330505
1.462 1.0000700451067857 0.9998827496577988 1.003271816197238 0.0003356366020312593 -0.0002173242458444982 -3.1659557552244214e-08 4.81457351158675e-05 -4.66727380965464e-05 2.956957382567079e-08 7.268179178733022e-05 6.256161856881352e-05 0.004113589249122354 1.0000000013130306 0.9998417897009103 1.0000000259210302 2.909163457775012e-09 1.6182640806225632e-10 1.6131700255334284e-10 1.6433151628401271e-09 3.182639940444358e-09 -2.2183383067260362e-09 3.867026347373605e-09 2.4907341655155605e-08 9.462118754775407e-08 1.0000382393623966 0.9998668989276129 1.0009354660623626 6.0925728758658505e-05 -4.1300521798661944e-06 -7.32228671867307e-09 5.017515998063714e-05 -5.005292434674102e-05 -1.16983148303573e-09 3.827111550748293e-05 2.725423552795096e-05 0.000938003750663296 1.0000044849511305 0.9998447450490018 1.0001070607135156 6.478620620330457e-06 -4.4496130178393634e-08 -6.816431973014288e-10 6.353212401108135e-06 -6.338440758628162e-06 -2.206638741725862e-09 4.484993219025726e-06 3.173097688953515e-06 0.00010706374948653883 1.00000045687957 0.9998420900871174 1.0000108775510619 6.544539940905689e-07 -3.444443733582876e-10 7.589399753557751e-11 6.519644525604425e-07 -6.461602376845241e-07 -2.218234716915631e-09 4.5689503175920627e-07 3.2396422282423274e-07 1.0878095520427202e-05 0.9997858684374509 0.9996783886490489 1.005185221283775 3.623220881813148e-05 -0.0001324130710857 1.9642690578363073e-08 -1.1541619483351752e-09 5.446447788079783e-07 -3.33253598814942e-07 0.00035410694897098033 0.0002577262650892191 0.008472266492843009
1.472 1.000065629640149 0.9998795615982047 1.0032550856115239 0.00032736969430866264 -0.00022014084336244056 -3.0008346108493966e-08 4.695621164071575e-05 -4.5506993516607574e-05 2.7232683275029336e-08 6.803441512192469e-05 5.994114065137564e-05 0.004104222662214522 1.0000000013025185 0.9998417896954118 1.0000000256712898 2.6979140684068584e-09 1.6104315429550928e-10 1.6107182076388463e-10 1.6426686583406752e-09 3.1825907891034043e-09 -2.2661244775114608e-09 3.646323484795261e-09 2.4898373535139014e-08 9.54128712412676e-08 1.0000381070019095 0.9998667837775473 1.0009340090421914 6.077541347373195e-05 -4.271671807222581e-06 -7.21780729789501e-09 5.004985712536233e-05 -4.992601882254901e-05 -1.2231434275269553e-09 3.813728468509981e-05 2.716527924410625e-05 0.0009366130057737855 1.0000044834423778 0.9998447414218531 1.0001070428194874 6.476993233434798e-06 -4.6105076282912994e-08 -6.729613079112732e-10 6.351623481064858e-06 -6.336675413099099e-06 -2.254431235251985e-09 4.48348229111119e-06 3.1722620429512598e-06 0.00010704592422392716 1.0000004568542884 0.999842089810351 1.0000108771231748 6.542467220998706e-07 -3.6158141179420457e-10 7.652352009442019e-11 6.519475094292744e-07 -6.461261852339853e-07 -2.266021786063276e-09 4.5686754891000687e-07 3.239635543849467e-07 1.08776689762135e-05 0.9997845505273609 0.9996774440588001 1.0052027784673212 2.8390084645879814e-05 -0.0001101938176923969 2.5009901101547036e-08 3.982631886585096e-09 4.848558515566614e-07 -3.2619032611527346e-07 0.00035447612939914087 0.00025799565833776214 0.008469009433963358
1.482 1.0000612544610994 0.9998764030922677 1.0032403971026742 0.00031929806542509566 -0.00022268630121224911 -2.8309794186311098e-08 4.5796100233033265e-05 -4.437146795745553e-05 2.4865525494573164e-08 6.354369175760649e-05 5.747902452366211e-05 0.004096015536472966 1.000000001293851 0.9998417896912501 1.00000002546497 2.5058148658005447e-09 1.60338028369802e-10 1.6053604201428758e-10 1.6418233141396093e-09 3.1825350405937257e-09 -2.3148775667010584e-09 3.474929534328471e-09 2.4893433120531897e-08 9.487193982900394e-08 1.0000379736710021 0.9998666679774593 1.000932586064341 6.062458964575038e-05 -4.412561683364066e-06 -7.105381670586307e-09 4.9924867216369034e-05 -4.9799551038050654e-05 -1.2788045447539413e-09 3.8002498009870734e-05 2.707571478846687e-05 0.0009352578111886745 1.0000044819206313 0.9998447377852037 1.0001070252692639 6.475294856275521e-06 -4.771311887672983e-08 -6.637253842702432e-10 6.3500347608449154e-06 -6.33492205912183e-06 -2.303205209788492e-09 4.481958517982866e-06 3.1714183921900984e-06 0.00010702844448535833 1.0000004568305658 0.9998420895346357 1.0000108767388884 6.540495481424979e-07 -3.786346076884561e-10 7.694694289931377e-11 6.519303679138158e-07 -6.460932898712701e-07 -2.3147757329026135e-09 4.5684218961884567e-07 3.23964381558979e-07 1.0877275159137176e-05 0.9997834696120875 0.999676669685485 1.005217723909301 2.220594825648865e-05 -9.135318276713144e-05 2.993699532050105e-08 9.109442702132776e-09 4.263714914115541e-07 -3.168860211275465e-07 0.00035473145520254683 0.0002581834811709325 0.00846681810250582
1.492 1.0000569203265457 0.9998732746789478 1.0032276613294941 0.0003114206355877448 -0.0002249721215889398 -2.658093373468247e-08 4.466467567378031e-05 -4.326538252471556e-05 2.2481410451064585e-08 5.9225369439873214e-05 5.518559126689888e-05 0.004088832628461626 1.0000000012868084 0.9998417896882679 1.0000000252968508 2.3418721602788823e-09 1.5978862330050506e-10 1.601244886285995e-10 1.6408474530197862e-09 3.1824730313964816e-09 -2.3646169152205136e-09 3.4128902286058257e-09 2.489634550642027e-08 9.26995592924393e-08 1.000037839381319 0.9998665515371188 1.0009311971152857 6.0473647725432564e-05 -4.552722818585049e-06 -6.986245662561601e-09 4.9800189559615865e-05 -4.967351757506115e-05 -1.3367084325620959e-09 3.786677044764934e-05 2.6985551786900822e-05 0.0009339380723192279 1.0000044803863035 0.9998447341395035 1.0001070080726862 6.473572617027598e-06 -4.932017072737963e-08 -6.536837246845067e-10 6.348446309236771e-06 -6.333180461107276e-06 -2.352978379702814e-09 4.4804223862457234e-06 3.170566973931634e-06 0.00010701132198711965 1.0000004568082452 0.9998420892598749 1.0000108763945048 6.53875290097141e-07 -3.955264164265758e-10 7.756275793822583e-11 6.519130962491117e-07 -6.460615277090014e-07 -2.3645159141547357e-09 4.568192149373524e-07 3.2396698460812775e-07 1.0876910016195624e-05 0.9997825854239608 0.9996760367030739 1.0052303727631722 1.734614679574467e-05 -7.547101990236705e-05 3.436683052800201e-08 1.4127532428777517e-08 3.6929864502020297e-07 -3.0576427885650057e-07 0.000354907171856576 0.0002583131455040859 0.008465360241764723
1.502 1.0000526279075663 0.9998701768352777 1.0032167914979573 0.0003037348650177015 -0.0002270094763811191 -2.4838296821349117e-08 4.356123024670723e-05 -4.2187976987517486e-05 2.0092592273198006e-08 5.5098316595807526e-05 5.30712339998689e-05 0.004082549115305857 1.0000000012811308 0.9998417896862811 1.0000000251609786 2.205555503194519e-09 1.5947533026311078e-10 1.6018194034896306e-10 1.6398088572316408e-09 3.182405025636931e-09 -2.415362172272556e-09 3.4692213227280535e-09 2.4907505724189438e-08 8.919602322338513e-08 1.0000377041417485 0.999866434464279 1.0009298421158768 6.032281729709764e-05 -4.6921569740596656e-06 -6.861682555853794e-09 4.967582346014879e-05 -4.9547914992792164e-05 -1.396755026516216e-09 3.7730113928931406e-05 2.6894797694283383e-05 0.0009326536170219868 1.0000044788394995 0.9998447304849758 1.0001069912323655 6.471849027355397e-06 -5.0926149206480375e-08 -6.426530585630165e-10 6.346858194036464e-06 -6.331450380310179e-06 -2.4037696289984035e-09 4.478874049193362e-06 3.16970777060737e-06 0.00010699456150875129 1.0000004567871021 0.9998420889859247 1.0000108760849418 6.537257202810132e-07 -4.12177002364625e-10 7.869987974608035e-11 6.518957624115839e-07 -6.460308755591275e-07 -2.4152625471825846e-09 4.567984694587896e-07 3.2397132306120405e-07 1.0876573726353605e-05 0.9997818638790024 0.9996755206951374 1.005241023418905 1.3537520543685358e-05 -6.215336088883947e-05 3.825577847841769e-08 1.8949294540729863e-08 3.1373180168218653e-07 -2.9320766645890744e-07 0.0003550277584105109 0.00025840121163215685 0.008464402724589176
1.512 1.0000483778028295 0.999867109985904 1.003207703540646 0.0002962373404961118 -0.00022880918718436353 -2.309785612844378e-08 4.248507331188793e-05 -4.1138509365018776e-05 1.7710313861773572e-08 5.118532221203778e-05 5.114616237210741e-05 0.004077050527501796 1.0000000012765815 0.9998417896851208 1.0000000250520278 2.092647452424234e-09 1.5944659592510743e-10 1.6071097749866161e-10 1.6387676343359537e-09 3.1823307154017336e-09 -2.4671339306252413e-09 3.595558275792554e-09 2.4923826185406148e-08 8.521078361395817e-08 1.0000375679595732 0.9998663167654965 1.0009285209489596 6.017222875483398e-05 -4.8308663728251805e-06 -6.733256838752018e-09 4.95517682142183e-05 -4.942273983094725e-05 -1.4588506726612175e-09 3.759253853628608e-05 2.680345858066577e-05 0.0009314042259314382 1.0000044772801846 0.9998447268217429 1.0001069747476492 6.470133393246633e-06 -5.253100707919062e-08 -6.307873226189987e-10 6.3452704763249296e-06 -6.329731576666173e-06 -2.455598411917334e-09 4.477313472716367e-06 3.168840554926754e-06 0.00010697816383593561 1.0000004567669205 0.9998420887126449 1.0000108758053554 6.535979733203563e-07 -4.2853846326502696e-10 8.0345344702192e-11 6.518784265168331e-07 -6.460013090354005e-07 -2.467035642855313e-09 4.5677942973871526e-07 3.239770062759902e-07 1.0876270070827932e-05 0.9997812763186062 0.999675101113412 1.0052499512368636 1.0558983284166018e-05 -5.103906587631425e-05 4.157352636937803e-08 2.349858012851071e-08 2.597526094546805e-07 -2.7955576415947236e-07 0.0003551105132005051 0.00025845922993678505 0.008463783136873784
1.522 1.0000441705477885 0.9998640745096086 1.0032003161897491 0.0002889241610141125 -0.0002303817176391915 -2.1374768651207013e-08 4.143553090554557e-05 -4.011625552656072e-05 1.5344848633404413e-08 4.7513958956883e-05 4.942005371968827e-05 0.004072232437600239 1.000000001272963 0.9998417896846465 1.0000000249655294 1.9992797766804833e-09 1.5967888601244372e-10 1.613455806030077e-10 1.6377823583484114e-09 3.182250385309765e-09 -2.5199530742800897e-09 3.7176638629156024e-09 2.4940060267158165e-08 8.191319994255563e-08 1.0000374308411697 0.9998661984466319 1.0009272334759711 6.002195421257926e-05 -4.968853549420434e-06 -6.6028103901084605e-09 4.9428023113441596e-05 -4.9297988611282463e-05 -1.52290818897412e-09 3.7454053199958555e-05 2.6711539635360793e-05 0.0009301896507206531 1.00000447570827 0.9998447231498818 1.00010695861648 6.468429523918576e-06 -5.4134771999149786e-08 -6.186012414054309e-10 6.343683214232401e-06 -6.328023807637617e-06 -2.5084846976582648e-09 4.475740494636465e-06 3.1679649392629173e-06 0.00010696212667717488 1.0000004567475125 0.9998420884399153 1.0000108755515345 6.53488949148534e-07 -4.4463553425961265e-10 8.211781361657342e-11 6.518611469082128e-07 -6.459728038500364e-07 -2.519856175481587e-09 4.567613371853692e-07 3.239833886505913e-07 1.0876003068973743e-05 0.9997807987845535 0.9996747607607226 1.005257405143487 8.233282447736954e-06 -4.180314422607338e-05 4.430368475731994e-08 2.7711029612914022e-08 2.074296087855124e-07 -2.6510551280124123e-07 0.0003551675264482407 0.00025849515530080875 0.008463389007506953
1.532 1.0000400066210888 0.9998610707438571 1.0031945509824154 0.00028179118276281897 -0.00023173717357092942 -1.968295269451962e-08 4.041194535108871e-05 -3.9120508809876615e-05 1.3005545314812786e-08 4.411739413104367e-05 4.790161675292145e-05 0.004068000000269626 1.0000000012701087 0.9998417896847392 1.0000000248975551 1.9231625593216292e-09 1.6006367440377783e-10 1.6159474048393664e-10 1.6369096615588705e-09 3.182164662711601e-09 -2.5738405356064196e-09 3.771579478980887e-09 2.49509136830886e-08 8.034412287391435e-08 1.0000372927924153 0.999866079513138 1.000925979546536 5.987203244541289e-05 -5.1061212493865295e-06 -6.472201427497239e-09 4.9304587446480804e-05 -4.9173657841468695e-05 -1.5888452566398645e-09 3.731466612636497e-05 2.6619045537131737e-05 0.0009290096255345512 1.0000044741236493 0.999844719469454 1.0001069428360634 6.466739323051648e-06 -5.5737555041029025e-08 -6.067214529282293e-10 6.342096465164263e-06 -6.326326829621184e-06 -2.5624485521740994e-09 4.474154879326773e-06 3.1670804753036644e-06 0.00010694644533395448 1.0000004567287162 0.9998420881676353 1.000010875319679 6.533967770631983e-07 -4.605768417534049e-10 8.351319126892453e-11 6.518439803808395e-07 -6.459453358866888e-07 -2.573745033020022e-09 4.5674342047971744e-07 3.2398978709419155e-07 1.087577348263278e-05 0.9997804113481196 0.9996744853130717 1.005263606396922 6.419405384598896e-06 -3.415758040668737e-05 4.6444117912202084e-08 3.1534443279459855e-08 1.5681791074775135e-07 -2.5011315006667843e-07 0.00035520715295837103 0.00025851441154758155 0.008463142938591661
1.542 1.0000358864491934 0.9998580989880774 1.0031903322250657 0.0002748341692196191 -0.0002328853078414386 -1.803466825880502e-08 3.941367487790683e-05 -3.8150579661334786e-05 1.0700873471308144e-08 4.1034900298425295e-05 4.659808853566992e-05 0.004064267409429747 1.0000000012678731 0.9998417896852952 1.000000024844449 1.8627220792546546e-09 1.6044442994041575e-10 1.6120645662496587e-10 1.6361954169689282e-09 3.1820734146842875e-09 -2.6288186692113206e-09 3.7222181790773215e-09 2.4953074448172126e-08 8.089124219992741e-08 1.0000371538189141 0.9998659599702251 1.0009247590040202 5.972248285351175e-05 -5.242672331096385e-06 -6.342941241119541e-09 4.9181460487768504e-05 -4.904974401699668e-05 -1.6565862935773193e-09 3.717438507644587e-05 2.6525980722048667e-05 0.0009278638746141449 1.0000044725262085 0.9998447157805095 1.0001069274031842 6.465063405015272e-06 -5.733951703182572e-08 -5.955248211471281e-10 6.340510274903963e-06 -6.324640397130297e-06 -2.6175107641925956e-09 4.472556384053171e-06 3.166186764889065e-06 0.00010693111385230398 1.0000004567103888 0.9998420878957164 1.0000108751061936 6.53320102328947e-07 -4.765190788098856e-10 8.426677447201212e-11 6.518269729576653e-07 -6.459188804756122e-07 -2.6287247229062634e-09 4.567251267488534e-07 3.239957159761061e-07 1.0875577066076478e-05 0.9997800975043373 0.9996742628887307 1.005268748914943 5.005866832126436e-06 -2.785039095991107e-05 4.8005946196144524e-08 3.492897715896515e-08 1.0795894258751735e-07 -2.3479715646787566e-07 0.00035523509318064606 0.0002585206797444287 0.008462992109383347
1.552 1.0000318104098835 0.9998551595061554 1.003187586934169 0.0002680488799841165 -0.0002338355279154121 -1.6440313101460267e-08 3.8440093254646075e-05 -3.7205795292414505e-05 8.438463660679427e-09 3.831162016107354e-05 4.551470378127305e-05 0.004060957315841628 1.0000000012661274 0.9998417896862238 1.000000024802893 1.8158363573665577e-09 1.6068741034420462e-10 1.603856193163382e-10 1.6356618199252658e-09 3.1819769813586135e-09 -2.6849094336910814e-09 3.5684248307852026e-09 2.49464410123952e-08 8.305319260508827e-08 1.0000370139261345 0.9998658398229551 1.0009235716888911 5.9573313180188794e-05 -5.378509658531425e-06 -6.215976572698832e-09 4.9058641486475826e-05 -4.892624362694945e-05 -1.726060932419299e-09 3.7033217533262477e-05 2.643234953444831e-05 0.0009267521172883207 1.0000044709158376 0.999844712083099 1.0001069123145983 6.463400726355675e-06 -5.894079574558343e-08 -5.849208076582044e-10 6.338924665116079e-06 -6.3229642642576135e-06 -2.6736930161851397e-09 4.470944808523501e-06 3.165283517754759e-06 0.00010691612633111102 1.0000004566924032 0.9998420876240804 1.0000108749077832 6.532569099881538e-07 -4.925966690649668e-10 8.457186373495895e-11 6.518101464394184e-07 -6.458934134743059e-07 -2.684816948176613e-09 4.5670625892761595e-07 3.240010211322265e-07 1.0875404874453638e-05 0.9997798436354942 0.9996740836671685 1.00527300065933 3.904955528130256e-06 -2.2663511263788815e-05 4.9010937814962464e-08 3.7866878805318505e-08 6.088055720772904e-08 -2.193417563507558e-07 0.00035525517741998133 0.00025851647477683924 0.008462900911468695
1.562 1.0000277788350704 0.9998522525284467 1.0031862447644477 0.0002614311217777543 -0.0002345969049133927 -1.4908531639055056e-08 3.74905894487725e-05 -3.628549934343243e-05 6.225153318191789e-09 3.5996920292794694e-05 4.465419301593746e-05 0.004058000233459308 1.000000001264764 0.999841789687448 1.0000000247701821 1.7794858216828742e-09 1.607500597739732e-10 1.5967630108574514e-10 1.6353068855211135e-09 3.1818760359410093e-09 -2.742135555793576e-09 3.3423878907434108e-09 2.493413816071268e-08 8.571131343993437e-08 1.0000368731194846 0.9998657190762974 1.0009224174407902 5.9424524413963486e-05 -5.51363600941113e-06 -6.0918010483150045e-09 4.893612966771035e-05 -4.880315315646894e-05 -1.7972045007949737e-09 3.689117079567491e-05 2.633815627866227e-05 0.0009256740708966332 1.0000044692924412 0.9998447083772787 1.0001068975674896 6.46174875975425e-06 -6.054143713261282e-08 -5.744686548774713e-10 6.337339634686046e-06 -6.321298184359765e-06 -2.731017008224721e-09 4.469320019196583e-06 3.164370543671992e-06 0.00010690147794339516 1.0000004566746528 0.9998420873526647 1.0000108747217482 6.532042304914723e-07 -5.088525049162658e-10 8.496256896610185e-11 6.517934993934806e-07 -6.458689096775861e-07 -2.7420450592472768e-09 4.5668697523305167e-07 3.2400586825485754e-07 1.0875245244204403e-05 0.9997796385431956 0.9996739395572197 1.005276505674287 3.0479190402107898e-06 -1.840998336350807e-05 4.9488160674504e-08 4.033161220869988e-08 1.5597750818025587e-08 -2.0390064740133547e-07 0.00035526993124358167 0.0002585035629752671 0.008462845754141858
1.572 1.0000237920131703 0.9998493782534977 1.0031862379311232 0.0002549767766475359 -0.00023517818343056854 -1.3446514778335801e-08 3.656456730605017e-05 -3.5389051548811494e-05 4.067027763800428e-09 3.414058387588254e-05 4.4016376995714926e-05 0.004055333952878282 1.0000000012637 0.9998417896889086 1.0000000247444119 1.7504595610436532e-09 1.60703415802436e-10 1.5956453181859076e-10 1.6351209449860434e-09 3.1817707478050734e-09 -2.8005204516269115e-09 3.10504617659969e-09 2.4921311290249708e-08 8.765415833470097e-08 1.0000367314043528 0.9998655977351573 1.0009212960996514 5.9276114439244735e-05 -5.6480540415336306e-06 -5.970833421297891e-09 4.8813924248459364e-05 -4.868046909144332e-05 -1.869957728731854e-09 3.6748252042043724e-05 2.624340522556771e-05 0.0009246294522141302 1.000004467655947 0.9998447046631159 1.0001068831597486 6.4601044958602595e-06 -6.214137327226567e-08 -5.637737273799405e-10 6.335755173503425e-06 -6.319641910275776e-06 -2.7895052708412816e-09 4.467681965933517e-06 3.163447714655115e-06 0.00010688716555246142 1.0000004566570533 0.9998420870814213 1.0000108745461798 6.531588730380685e-07 -5.252156317018864e-10 8.591565606450833e-11 6.517770220167733e-07 -6.458453445174618e-07 -2.8004319881480634e-09 4.566676785442349e-07 3.240106189467546e-07 1.0875086866453077e-05 0.999779473045271 0.9996738239117102 1.0052793864720815 2.381008978069647e-06 -1.4930799764304657e-05 4.9471442361558974e-08 4.231653967710318e-08 -2.7886066371018474e-08 -1.886007078490337e-07 0.0003552809832663476 0.00025848326196686974 0.008462811331680009
1.582 1.000019850191204 0.9998465368495818 1.003187501130144 0.0002486818163518489 -0.00023558779168281316 -1.2060207094876753e-08 3.566144523416416e-05 -3.4515827401560715e-05 1.96945937148287e-09 3.2786452958258454e-05 4.359792302818669e-05 0.004052902973238166 1.000000001262873 0.9998417896905627 1.0000000247243763 1.72634417214714e-09 1.6068614127149405e-10 1.6009957060397272e-10 1.6351028352404035e-09 3.1816609737852024e-09 -2.860087993603191e-09 2.9326859552513483e-09 2.491316876270455e-08 8.798046017377627e-08 1.000036588786124 0.9998654758043888 1.0009202075060726 5.912808059924439e-05 -5.781766334887396e-06 -5.8537706642615545e-09 4.869202445404132e-05 -4.8558187919975443e-05 -1.9442651527709778e-09 3.6604468371155544e-05 2.614810060518511e-05 0.0009236179777974179 1.000004466006303 0.9998447009406901 1.00010686908992 6.458465587818971e-06 -6.37404685469957e-08 -5.52863222625167e-10 6.334171279931621e-06 -6.317995194870723e-06 -2.8491812587782386e-09 4.4660306885217025e-06 3.162514923665074e-06 0.00010687318783935212 1.0000004566395448 0.9998420868103194 1.0000108743798635 6.531184304444035e-07 -5.415479092314532e-10 8.747233532613575e-11 6.517607125533528e-07 -6.458226931123225e-07 -2.8600015454482816e-09 4.566488471688366e-07 3.2401565284338876e-07 1.0874921851879672e-05 0.999779339632055 0.9996737312844854 1.0052817465419814 1.8622810126191894e-06 -1.2091658375893669e-05 4.8998711306736794e-08 4.3823568958556154e-08 -6.957762508172556e-08 -1.7354553952814922e-07 0.00035528936093344725 0.00025845665336943164 0.008462787864087768
1.592 1.0000159535767261 0.9998437284561268 1.0031899714587953 0.00024254230823756386 -0.00023583385168454295 -1.0754211334140954e-08 3.47806558760741e-05 -3.3665217827826764e-05 -6.285184200026331e-11 3.196422675384278e-05 4.339231147295467e-05 0.00405065795918649 1.0000000012622396 0.9998417896923794 1.0000000247092393 1.7059753172242947e-09 1.608110032557254e-10 1.6084908735290264e-10 1.6352605838170486e-09 3.1815473532941025e-09 -2.9208625762109856e-09 2.8868725631895412e-09 2.4913046778742687e-08 8.628197287602435e-08 1.0000364452701798 0.9998653532887967 1.0009191515012175 5.898042094104107e-05 -5.91477548296869e-06 -5.741612095115037e-09 4.857042951873982e-05 -4.843630613501978e-05 -2.020078115795573e-09 3.645982679011353e-05 2.6052246590787314e-05 0.0009226393634347786 1.000004464343476 0.9998446972100883 1.0001068553568948 6.456830882839376e-06 -6.533861190248109e-08 -5.422278829284923e-10 6.332587962517117e-06 -6.3163577910733176e-06 -2.9100678974492862e-09 4.4643662823247375e-06 3.161572042445959e-06 0.00010685954476523372 1.0000004566220828 0.9998420865393387 1.0000108742219531 6.53081740051606e-07 -5.577365224546838e-10 8.919472560866112e-11 6.517445796847874e-07 -6.458009313922634e-07 -2.9207781178797394e-09 4.5663084443163626e-07 3.240211925661153e-07 1.0874747486035492e-05 0.9997792321757394 0.9996736572251986 1.0052836728269372 1.4590359326458574e-06 -9.779802538868612e-06 4.811282134637941e-08 4.486215494995891e-08 -1.0949262844513504e-07 -1.5881874388151866e-07 0.00035529570620190673 0.0002584247298253271 0.008462769011092587
1.602 1.0000121023396276 0.9998409531850688 1.0031935883381093 0.00023655441607451727 -0.00023592418923672914 -9.531447002932363e-09 3.392164577424784e-05 -3.2836628869683726e-05 -2.025839754196633e-09 3.168171816092574e-05 4.3390029682740217e-05 0.004048555226900173 1.0000000012617647 0.9998417896943336 1.0000000246982088 1.689127373868457e-09 1.610894465078215e-10 1.6123877676365926e-10 1.6355975947854696e-09 3.1814298873654318e-09 -2.9828685724527263e-09 2.977047098288312e-09 2.4921234495021334e-08 8.269365523651651e-08 1.0000363008618949 0.9998652301931309 1.000918127926611 5.8833134274036115e-05 -6.04708416939059e-06 -5.6353193417790305e-09 4.844913867080426e-05 -4.831482023592062e-05 -2.097352059274941e-09 3.631433414464262e-05 2.595584729043905e-05 0.0009216933231430507 1.000004462667441 0.9998446934714006 1.0001068419595966 6.4552001484058446e-06 -6.693579390868755e-08 -5.324818328051823e-10 6.331005224021741e-06 -6.314729452200121e-06 -2.9721900959355474e-09 4.462688818644606e-06 3.1606188920642832e-06 0.00010684623656081425 1.0000004566046328 0.9998420862684663 1.0000108740716445 6.530485745985668e-07 -5.737702124745932e-10 9.050442128439692e-11 6.517286266640511e-07 -6.457800341005703e-07 -2.982786232983631e-09 4.5661375060169447e-07 3.240271940671227e-07 1.087456615918358e-05 0.9997791456863224 0.9996735981070874 1.0052852380661954 1.1457921363775537e-06 -7.901056649195285e-06 4.686201185786487e-08 4.54486978859263e-08 -1.4765502593777563e-07 -1.4448688339581078e-07 0.0003553004316512014 0.0002583884905139587 0.008462750311198667
1.612 1.0000082966138606 0.9998382111221547 1.0031982934378072 0.0002307143983351202 -0.00023586634358902208 -8.392871499480923e-09 3.3083875046927084e-05 -3.2029481388803156e-05 -3.916037170286245e-09 3.192079897760348e-05 4.3578973455890036e-05 0.004046556261686687 1.0000000012614183 0.9998417896964045 1.0000000246904068 1.6758165256491813e-09 1.6142566095992455e-10 1.609982713908449e-10 1.6360915978727576e-09 3.1813092866314935e-09 -3.046131868565641e-09 3.1534359338067816e-09 2.4934999338381438e-08 7.788633326906567e-08 1.0000361555666295 0.9998651065220865 1.0009171366240759 5.868621962355587e-05 -6.178695173944733e-06 -5.535386192673567e-09 4.8328151112132785e-05 -4.819372673238107e-05 -2.176047035663576e-09 3.616799705348996e-05 2.5858906782960486e-05 0.0009207795686116221 1.00000446097818 0.9998446897247171 1.000106828896857 6.453573390377472e-06 -6.853211247456838e-08 -5.239180572834162e-10 6.329423041644745e-06 -6.313109931758643e-06 -3.035571822943642e-09 4.4609982793708915e-06 3.159655259286319e-06 0.00010683326299273857 1.0000004565871656 0.9998420859976918 1.0000108739280473 6.530189499860251e-07 -5.897450579942246e-10 9.11291588537005e-11 6.517128313248678e-07 -6.457599766477745e-07 -3.046051592324652e-09 4.5659729691987236e-07 3.2403336422336296e-07 1.0874384014474058e-05 0.999779076107888 0.9996735509831628 1.005286502942607 9.026907988031741e-07 -6.3771203259920054e-06 4.529774216304938e-08 4.560590940691635e-08 -1.8409642070068812e-07 -1.306021095749745e-07 0.0003553038292068076 0.00025834899411599025 0.008462728101711765
1.622 1.0000045364990955 0.9998355023282116 1.0032040306039411 0.00022501860562702366 -0.00023566757674330947 -7.33759009647956e-09 3.226681708781067e-05 -3.124321077521331e-05 -5.730539430579928e-09 3.263919108650755e-05 4.394500315933661e-05 0.004044627267911654 1.0000000012611732 0.9998417896985736 1.000000024684956 1.665759741447115e-09 1.616857835616485e-10 1.6034772011044463e-10 1.6366864700258997e-09 3.1811857904383415e-09 -3.110678347888375e-09 3.340003184286772e-09 2.4949775535898247e-08 7.299682883259737e-08 1.0000360093897278 0.9998649822803004 1.000916177435871 5.853967573409246e-05 -6.3096113021579295e-06 -5.441679181955879e-09 4.8207466010222674e-05 -4.807302214741152e-05 -2.256128148701179e-09 3.602082191324693e-05 2.576142920054809e-05 0.0009198978097333349 1.0000044592756763 0.9998446859701252 1.0001068161675075 6.451950318181866e-06 -7.012770234889711e-08 -5.163250788252224e-10 6.327841358701519e-06 -6.311498984311435e-06 -3.1002389254162812e-09 4.459294570303521e-06 3.1586809634948705e-06 0.00010682062353006277 1.0000004565696545 0.9998420857270062 1.0000108737902724 6.529925827561349e-07 -6.05794961191489e-10 9.12879287921778e-11 6.516971372388128e-07 -6.457407344937721e-07 -3.1106000479346917e-09 4.565809619852844e-07 3.240393078028885e-07 1.0874209176505886e-05 0.9997790201494197 0.9996735134665545 1.0052875180027803 7.142484722408785e-07 -5.143149801127271e-06 4.346845673023498e-08 4.536139190562595e-08 -2.1885490533848398e-07 -1.1720446227606281e-07 0.00035530613883921633 0.0002583073755339902 0.008462698920638272
1.632 1.0000008220623247 0.9998328268403732 1.0032107457890502 0.00021946347821205726 -0.00023533488245257818 -6.363444311469661e-09 3.146995828817339e-05 -3.0477266655120195e-05 -7.46696963857648e-09 3.377746416765407e-05 4.4472582142707985e-05 0.0040427387498719256 1.0000000012610046 0.9998417897008232 1.0000000246811536 1.658277585644274e-09 1.6178664319425197e-10 1.5978759896384736e-10 1.637302564248599e-09 3.1810600720356442e-09 -3.176534045507537e-09 3.469293165910479e-09 2.4960937339480297e-08 6.940594431059393e-08 1.0000358623365158 0.9998648574723532 1.0009152502049066 5.83935009705997e-05 -6.4398352963662976e-06 -5.3536690804176876e-09 4.808708251233864e-05 -4.795270302166516e-05 -2.3375655569987988e-09 3.587281496581337e-05 2.5663418794389506e-05 0.0009190477557802175 1.0000044575599167 0.9998446822077117 1.0001068037705527 6.450330245367561e-06 -7.172264835062262e-08 -5.091997021975817e-10 6.3262600948206066e-06 -6.309896365320322e-06 -3.1662174604511523e-09 4.457577602345081e-06 3.157695915524565e-06 0.00010680831809864859 1.000000456552075 0.9998420854564031 1.000010873657605 6.529687925701133e-07 -6.220031156273093e-10 9.148148437041872e-11 6.516814649172855e-07 -6.457222828038639e-07 -3.1764584670513543e-09 4.5656419135001303e-07 3.240447072968726e-07 1.0874049903931276e-05 0.9997789751449041 0.999673483631224 1.0052883253388256 5.683855891681818e-07 -4.14563152954035e-06 4.1409036659640456e-08 4.474467282500064e-08 -2.519725439957042e-07 -1.0432385660127385e-07 0.00035530758312304266 0.0002582648323403575 0.008462659376885034
1.642 0.99999715333941 0.9998301846732766 1.0032183869845257 0.00021404554387906977 -0.00023487499499353598 -5.467887368935906e-09 3.069279776975672e-05 -2.9731112588714112e-05 -9.123446611086354e-09 3.526823696243275e-05 4.514542273664676e-05 0.004040865121194375 1.0000000012608925 0.9998417897031401 1.0000000246785645 1.6525620447932115e-09 1.6173259366645726e-10 1.5969235615029888e-10 1.6378661691565836e-09 3.1809321734588223e-09 -3.2437265656741475e-09 3.497720392989857e-09 2.49653450976153e-08 6.824846661679962e-08 1.0000357144123024 0.9998647321027698 1.0009143547748796 5.8247693575715686e-05 -6.569369799368117e-06 -5.270860364473162e-09 4.796699977332277e-05 -4.7832765915181584e-05 -2.420332598973157e-09 3.5723982349185913e-05 2.556487990838225e-05 0.0009182291160270155 1.000004455830892 0.999844678437561 1.0001067917052675 6.448712357222324e-06 -7.331694669332514e-08 -5.021553954409e-10 6.324679175586491e-06 -6.308301831977901e-06 -3.2335332647995572e-09 4.455847358612421e-06 3.156700096928386e-06 0.00010679634739080258 1.0000004565344083 0.9998420851858771 1.0000108735295978 6.52946770262433e-07 -6.383653718274533e-10 9.208541145532057e-11 6.516657404138488e-07 -6.457045972387846e-07 -3.243653026399428e-09 4.565466107312343e-07 3.2404940995643754e-07 1.0873912467163843e-05 0.9997789389380973 0.9996734599297046 1.0052889600342294 4.556719580415535e-07 -3.3405375181113797e-06 3.912593139977466e-08 4.3782083782309265e-08 -2.8349085783215073e-07 -9.19817812425258e-08 0.0003553083744761359 0.0002582225882510396 0.008462606416797825
1.652 0.9999935303365831 0.999827575820218 1.0032269041548987 0.00020876141603583918 -0.00023429439774547356 -4.648877607490794e-09 2.9934847102943484e-05 -2.900422575329068e-05 -1.0698553940235766e-08 3.704436685587012e-05 4.594707761058584e-05 0.004038984341198784 1.0000000012608217 0.9998417897055133 1.0000000246769645 1.6480293968231926e-09 1.6158048984790704e-10 1.6004743498657696e-10 1.6383400842487347e-09 3.1808027323623583e-09 -3.312282811791014e-09 3.408684720951223e-09 2.4962149395233944e-08 6.979050045228058e-08 1.000035565622379 0.999864606176021 1.0009134909902546 5.810225202083956e-05 -6.698217390165323e-06 -5.1930775194377746e-09 4.784721698870459e-05 -4.771320741029877e-05 -2.5044072374699946e-09 3.557433007621407e-05 2.546581687642948e-05 0.0009174415991486041 1.0000044540885993 0.9998446746597578 1.000106779971143 6.44709606516536e-06 -7.491054059303786e-08 -4.95188141202458e-10 6.323098563864267e-06 -6.306715142928982e-06 -3.3022139858764005e-09 4.454103886064659e-06 3.155693468956532e-06 0.00010678471211635998 1.0000004565166378 0.9998420849154273 1.0000108734060154 6.52925931952639e-07 -6.548246151886461e-10 9.308719058850274e-11 6.516499268174271e-07 -6.456876539010504e-07 -3.3122117752782803e-09 4.565281266969832e-07 3.2405339468183174e-07 1.0873798804491328e-05 0.9997789097879332 0.9996734411250061 1.0052894513849986 3.687413595527578e-07 -2.691742367413155e-06 3.65762438177793e-08 4.248883869951382e-08 -3.134437171821755e-07 -8.019274291802431e-08 0.0003553087038533438 0.000258181842877624 0.00846253784218374
1.662 0.9999899530318934 0.999825000254267 1.0032362491738864 0.00020360779176224392 -0.00023359933153964846 -3.905713340109381e-09 2.9195629992308762e-05 -2.8296096614890487e-05 -1.2191307738138367e-08 3.904440051628599e-05 4.68614350767937e-05 0.0040370775782140895 1.000000001260781 0.999841789707936 1.000000024676188 1.6444917345691513e-09 1.6137228316638072e-10 1.6051690222146423e-10 1.6387404130374507e-09 3.180671654450801e-09 -3.382230959895716e-09 3.2127141633306122e-09 2.4952807282271456e-08 7.322828301599221e-08 1.0000354159720195 0.9998644796965257 1.0009126586961459 5.795717517943324e-05 -6.82638065333523e-06 -5.12043177847403e-09 4.772773340890136e-05 -4.759402411215726e-05 -2.5897728660955516e-09 3.542386396887792e-05 2.536623395005474e-05 0.0009166849120126775 1.000004452333037 0.9998446708743859 1.0001067685677332 6.445481175503381e-06 -7.650338920854524e-08 -4.886103516063315e-10 6.321518274849917e-06 -6.305136057847377e-06 -3.372286976343561e-09 4.45234723547098e-06 3.1546759053026358e-06 0.00010677341175629485 1.0000004564987541 0.9998420846450554 1.0000108732866815 6.52906088548195e-07 -6.713392257771838e-10 9.415343650853802e-11 6.516340398943706e-07 -6.456714281523144e-07 -3.3821627563971033e-09 4.5650890677058066e-07 3.2405670745736595e-07 1.0873704951920552e-05 0.9997788862911586 0.9996734262342948 1.0052898239116932 3.01836770105429e-07 -2.1696768748678652e-06 3.363518283446191e-08 4.0857028776963055e-08 -3.418465669036765e-07 -6.896547992811221e-08 0.00035530872116281895 0.0002581437185016838 0.008462452881954739
1.672 0.9999864213766112 0.9998224579293457 1.0032463757620818 0.00019858144966734278 -0.00023279580271837392 -3.240084786590144e-09 2.8474681912524178e-05 -2.760622858930724e-05 -1.360112912867353e-08 4.121519181881269e-05 4.787309906861287e-05 0.004035128900100727 1.000000001260763 0.9998417897104022 1.0000000246759957 1.6420461226534103e-09 1.6110042601021192e-10 1.607445313630033e-10 1.6391221116349245e-09 3.1805403587215996e-09 -3.4536002021145324e-09 2.9474999113120998e-09 2.494051692960542e-08 7.716191297278548e-08 1.0000352654664775 0.9998643526686487 1.0009118577382041 5.781246222353271e-05 -6.9538622141665775e-06 -5.053061190005898e-09 4.7608548326529596e-05 -4.747521265217643e-05 -2.6764151928237254e-09 3.527258962147388e-05 2.5266135342423204e-05 0.0009159587591135298 1.0000044505642098 0.9998446670815281 1.0001067574945255 6.443867782547229e-06 -7.80955003287336e-08 -4.827524081862542e-10 6.319938363399767e-06 -6.303564339227629e-06 -3.4437804416246495e-09 4.450577419221377e-06 3.153647224651583e-06 0.00010676244399568452 1.0000004564807503 0.9998420843747643 1.000010873171347 6.528873374580545e-07 -6.879169712312371e-10 9.493015057749144e-11 6.516181346658047e-07 -6.456558961367733e-07 -3.4535346333274555e-09 4.564892930873877e-07 3.2405945415341734e-07 1.0873621632920465e-05 0.9997788673193657 0.9996734144824052 1.0052900981789137 2.504559360634866e-07 -1.7501910274452697e-06 3.004073734760453e-08 3.883672254858655e-08 -3.6867958186280153e-07 -5.8303979929471164e-08 0.0003553085175078175 0.0002581092148004797 0.008462352613386239
1.682 0.9999829352965917 0.9998199487812661 1.0032572394261192 0.0001936792475906608 -0.00023188959087779463 -2.657915280868481e-09 2.777154969022965e-05 -2.6934137675703198e-05 -1.492781429548117e-08 4.351245442223753e-05 4.896765305266418e-05 0.00403312499085108 1.0000000012607604 0.9998417897129088 1.0000000246760565 1.640799256269712e-09 1.6073827598802953e-10 1.6062280211428582e-10 1.639539112128855e-09 3.180408334610478e-09 -3.526419540915576e-09 2.6768969057981353e-09 2.4929331990012546e-08 8.023498412242778e-08 1.0000351141109864 0.999864225096703 1.0009110879626097 5.766811234839371e-05 -7.080664707358286e-06 -4.99091415878564e-09 4.7489661034139867e-05 -4.735676968787078e-05 -2.7643251645664564e-09 3.512051242323301e-05 2.5165525352899133e-05 0.0009152628432255582 1.000004448782121 0.9998446632812635 1.0001067467509206 6.44225599038301e-06 -7.968690099656303e-08 -4.776976767493418e-10 6.318358882719651e-06 -6.3019997509277435e-06 -3.5167227480727274e-09 4.448794420823508e-06 3.1526072933388926e-06 0.00010675180540104843 1.000000456462619 0.9998420841045579 1.0000108730596713 6.528697846730431e-07 -7.045839476431222e-10 9.531218089986755e-11 6.516022652790658e-07 -6.456410342465474e-07 -3.5263563004842984e-09 4.5646969893922753e-07 3.240618396367825e-07 1.087353726048186e-05 0.9997788519681358 0.9996734052636708 1.0052902914365405 2.1107417544847176e-07 -1.4135993776808987e-06 2.5297791403911296e-08 3.6304840574568384e-08 -3.938600635057277e-07 -4.82083301894515e-08 0.0003553081170586408 0.00025807918104201334 0.00846224007836735
1.692 0.9999794946936159 0.9998174727287453 1.0032687973990124 0.00018889812034513228 -0.00023088625633024192 -2.172711591280689e-09 2.7085791031766517e-05 -2.6279352043673845e-05 -1.6171509148908557e-08 4.5900141141335955e-05 5.013181987868713e-05 0.004031054890626062 1.000000001260765 0.9998417897154501 1.000000024676037 1.6406441591345629e-09 1.603015069271902e-10 1.6032707109225026e-10 1.639998979382811e-09 3.1802763120350893e-09 -3.600718386989549e-09 2.482426618482962e-09 2.4923153436012873e-08 8.149312730856427e-08 1.0000349619107551 0.9998640969849478 1.000910349216159 5.752412454757794e-05 -7.206790717281418e-06 -4.933773221315338e-09 4.737107078046655e-05 -4.723869190825785e-05 -2.8534973708720835e-09 3.496763760557551e-05 2.5064408452567605e-05 0.0009145968667210773 1.0000044469867726 0.9998446594736666 1.0001067363363219 6.440645692383127e-06 -8.127757582911222e-08 -4.732496106654673e-10 6.316779840188172e-06 -6.30044205987735e-06 -3.5911444257104227e-09 4.446998227177441e-06 3.1515560903284897e-06 0.00010674149281105126 1.0000004564443528 0.9998420838344386 1.000010872951312 6.528533236201266e-07 -7.21324520003351e-10 9.547736953903415e-11 6.515864388578287e-07 -6.456268191964634e-07 -3.6006576880802566e-09 4.564505006287922e-07 3.240641617107013e-07 1.087344197164833e-05 0.9997788395165432 0.9996733981109687 1.0052904180914652 1.8092728597207943e-07 -1.1438834613888523e-06 1.8515937084961665e-08 3.301287292539323e-08 -4.1719608109098153e-07 -3.867542136083142e-08 0.00035530748233907815 0.0002580543126373637 0.008462120031559934
1.702 0.9999760994467166 0.9998150296743955 1.003281008581153 0.0001842350776875376 -0.00022979114736086228 -1.811207298087417e-09 2.6416973986966152e-05 -2.5641411528897948e-05 -1.7332681100683125e-08 4.834932132515567e-05 5.1353536446562574e-05 0.0040289097563536965 1.0000000012607702 0.9998417897180208 1.000000024675716 1.6412627237147944e-09 1.5987812756302843e-10 1.6012588359338908e-10 1.6404444111702051e-09 3.1801447603039e-09 -3.676527197037921e-09 2.433094432474452e-09 2.4924715438520903e-08 8.04887282312299e-08 1.000034808870974 0.9998639683375933 1.0009096413463596 5.738049760737514e-05 -7.332242746070888e-06 -4.881520785620734e-09 4.72527767513607e-05 -4.71209760331949e-05 -2.9439301250959176e-09 3.481397026581698e-05 2.496278925485431e-05 0.000913960532556208 1.000004445178168 0.999844655658808 1.0001067262502499 6.4390365704822895e-06 -8.286743761060537e-08 -4.69125699122287e-10 6.315201178223431e-06 -6.29889103491383e-06 -3.6670747453130678e-09 4.445188840496654e-06 3.1504936688938104e-06 0.000106731504444795 1.0000004564259448 0.9998420835644081 1.0000108728460384 6.528376364232675e-07 -7.38050926791222e-10 9.569583505977442e-11 6.515705983669121e-07 -6.456132273918262e-07 -3.6764695491256785e-09 4.564319279489218e-07 3.240667036375342e-07 1.0873330834426048e-05 0.9997788293957485 0.9996733926712507 1.005290490009346 1.5784190114598745e-07 -9.280283297946302e-07 8.14461009054943e-09 2.849965643102919e-08 -4.38308893640729e-07 -2.969953219534379e-08 0.00035530653216705733 0.0002580351759691426 0.008461998361507522
1.712 0.99997274941352 0.9998126195057193 1.0032938334812496 0.00017968720253294795 -0.0002286094073209058 -1.6222895417930166e-09 2.5764676297788017e-05 -2.501986698263164e-05 -1.841209596728362e-08 5.083695587848715e-05 5.262196413174095e-05 0.00402668264097163 1.0000000012607677 0.999841789720617 1.00000002467503 1.6423173220532954e-09 1.5959411832917748e-10 1.6014871802116402e-10 1.6407781203594655e-09 3.180014184312583e-09 -3.753877178826811e-09 2.539426523079993e-09 2.493477097596287e-08 7.728596762878952e-08 1.0000346549968144 0.9998638391588033 1.0009089642014388 5.7237230292126366e-05 -7.457023248961721e-06 -4.834471896017835e-09 4.7134778094296635e-05 -4.700361881617069e-05 -3.0356253699653958e-09 3.4659515359942e-05 2.4860672419241916e-05 0.0009133535443957615 1.0000044433563098 0.9998446518367565 1.0001067164923856 6.437428286734714e-06 -8.445636047237979e-08 -4.6519180158391194e-10 6.313622799530525e-06 -6.297346447625929e-06 -3.744544033410659e-09 4.443366265353133e-06 3.149420056591469e-06 0.00010672184014732944 1.0000004564073877 0.9998420832944696 1.00001087274378 6.528223847747798e-07 -7.546375372189987e-10 9.609848055452411e-11 6.5155464662228e-07 -6.456002355655913e-07 -3.753821839996669e-09 4.5641398536191674e-07 3.2406958028986894e-07 1.0873205056072632e-05 0.9997788211659241 0.9996733886872217 1.005290516632201 1.401034986950548e-07 -7.554729063817524e-07 -8.446260266809064e-09 2.1948743644438744e-08 -4.565055417726697e-07 -2.127281181153838e-08 0.00035530516779996553 0.00025802226305348227 0.008461881309535518
1.722 0.9999694444316293 0.9998102420961195 1.0033072341562699 0.0001752516492350014 -0.00022734598154351918 -1.6907295016760704e-09 2.5128484525095915e-05 -2.4414279390330916e-05 -1.9410792296926514e-08 5.334476569273957e-05 5.3927454663930556e-05 0.004024368290347548 1.000000001260753 0.9998417897232351 1.0000000246740204 1.6436326250199074e-09 1.595376879515029e-10 1.603062417863445e-10 1.6409158589940705e-09 3.1798849912254057e-09 -3.832799480335903e-09 2.7449579993685847e-09 2.49518107638692e-08 7.244078611418337e-08 1.0000345002934368 0.9998637094526983 1.0009083176302227 5.70943215220965e-05 -7.58113470911068e-06 -4.793600914949074e-09 4.701707397088622e-05 -4.688661704344486e-05 -3.128587843726483e-09 3.450427769036085e-05 2.4758062599683642e-05 0.0009127756060469674 1.0000044415212033 0.9998446480075784 1.0001067070625158 6.435820666646908e-06 -8.604425632326118e-08 -4.6154272663314676e-10 6.312044619116541e-06 -6.295808072352079e-06 -3.823584350386885e-09 4.4415304957455516e-06 3.1483351929504804e-06 0.00010671250085654881 1.0000004563886775 0.9998420830246256 1.0000108726445691 6.528073938737589e-07 -7.709954519226163e-10 9.65961690365448e-11 6.5153849922982e-07 -6.455878213727697e-07 -3.832747141704296e-09 4.5639644667123143e-07 3.2407265778120633e-07 1.0873071025858888e-05 0.9997788145012929 0.9996733859852486 1.005290504877911 1.2635407885970635e-07 -6.176563637411011e-07 -3.5613893954450906e-08 1.1960560346952379e-08 -4.7057441650060774e-07 -1.338567750793105e-08 0.0003553033009891123 0.00025801607645168273 0.00846177465174061
1.732 0.9999661843201022 0.9998078973059731 1.0033211741491057 0.00017092564175296348 -0.00022600562402866906 -2.1581665126609955e-09 2.4507992773402658e-05 -2.3824218633034377e-05 -2.0330059451738476e-08 5.585826672031448e-05 5.526148814002407e-05 0.004021962957162494 1.0000000012607233 0.9998417897258739 1.0000000246727392 1.6451851777446739e-09 1.5970465443582075e-10 1.6041191890511876e-10 1.6408299968372816e-09 3.1797577305928927e-09 -3.9133266006219496e-09 2.96870129574508e-09 2.4972535580499236e-08 6.696744907852657e-08 1.000034344765991 0.9998635792233626 1.0009077014819385 5.695177035961667e-05 -7.7045796931002e-06 -4.760641793770733e-09 4.689966359846349e-05 -4.6769967534975436e-05 -3.222826946303384e-09 3.4348261906776124e-05 2.4654964500825606e-05 0.0009122264207211708 1.0000044396728567 0.9998446441713378 1.0001066979604352 6.434213685773924e-06 -8.763112972236687e-08 -4.5838161783863734e-10 6.310466609546876e-06 -6.294275686739797e-06 -3.904227315543324e-09 4.439681518987108e-06 3.1472389559239292e-06 0.0001067034877665588 1.000000456369811 0.9998420827548821 1.00001087254845 6.527926398142602e-07 -7.871293298287466e-10 9.700202489419605e-11 6.515221284765623e-07 -6.455759619555008e-07 -3.913276647590106e-09 4.563789304492818e-07 3.240756118608072e-07 1.0872937882057712e-05 0.999778809183685 0.9996733844700587 1.0052904587600038 1.1551301917757901e-07 -5.076450208283869e-07 -8.042123936606839e-08 -3.803419005860004e-09 -4.784646071325945e-07 -6.027144623619312e-09 0.00035530087786545623 0.0002580172449741707 0.008461683000793153
1.742 0.9999629688811011 0.9998055849838161 1.0033356184220665 0.00016670647171405998 -0.00022459290385786393 -3.255022083543733e-09 2.3902800776084394e-05 -2.3249261700862553e-05 -2.117141381819971e-08 5.836598198512242e-05 5.6616596310597134e-05 0.004019464230687489 1.0000000012606782 0.9998417897285338 1.0000000246712026 1.6469121476489613e-09 1.6000260273685415e-10 1.603825034672532e-10 1.6405550900223558e-09 3.1796326448674673e-09 -3.995490789099e-09 3.142831120381296e-09 2.499298518100428e-08 6.223735626560716e-08 1.000034188419628 0.9998634484748459 1.0009071156060034 5.6809575817434916e-05 -7.827360847432153e-06 -4.738230247420372e-09 4.6782546254283296e-05 -4.6653667143460256e-05 -3.318355082050992e-09 3.4191472511719664e-05 2.4551383009233662e-05 0.000911705690556768 1.0000044378112791 0.9998446403280972 1.0001066891858996 6.4326072804116565e-06 -8.921707329560972e-08 -4.558210647281811e-10 6.308888805141126e-06 -6.292749071673208e-06 -3.9865049780778234e-09 4.4378193247315285e-06 3.1461312390322145e-06 0.00010669480166065826 1.0000004563507885 0.9998420824852442 1.0000108724554309 6.527780596861317e-07 -8.031312513539568e-10 9.723233010883316e-11 6.515055692471525e-07 -6.455646357953349e-07 -3.995443574893272e-09 4.563610168375088e-07 3.2407808090554016e-07 1.0872814648319477e-05 0.9997788051057527 0.9996733841273716 1.0052903786284773 1.0671617659931451e-07 -4.1982642788320033e-07 -1.5408313828995575e-07 -2.9164406608119244e-08 -4.767938103540836e-07 8.149035862113988e-10 0.0003552978943942006 0.0002580266715964967 0.008461609337247149
1.752 0.9999597979018126 0.9998033049677252 1.0033505332833919 0.00016259149657177178 -0.00022311221135111177 -5.348342047126565e-09 2.3312511024249253e-05 -2.2688990066409438e-05 -2.19365791591566e-08 6.08588134048662e-05 5.798628097463337e-05 0.004016870880898858 1.0000000012606185 0.9998417897312155 1.0000000246694287 1.6485476967569091e-09 1.6030989989888167e-10 1.603319166585315e-10 1.640154149701669e-09 3.179510301113216e-09 -4.0793252601679555e-09 3.224056190991716e-09 2.5009913944255613e-08 5.9648367251765e-08 1.0000340312595073 0.9998633172111762 1.0009065598518088 5.666773669790097e-05 -7.949480838265178e-06 -4.730335063563845e-09 4.666572123924277e-05 -4.653771275496581e-05 -3.4151870377669983e-09 3.4033913860099266e-05 2.4447323332694452e-05 0.0009112131165484626 1.0000044359364828 0.9998446364779181 1.0001066807386607 6.431001184154467e-06 -9.080220868873306e-08 -4.5379384759254473e-10 6.307311268993437e-06 -6.291228010978396e-06 -4.070450326457839e-09 4.435943905888452e-06 3.1450120079439814e-06 0.000106686442671863 1.0000004563316112 0.9998420822157188 1.0000108723655214 6.527633881130597e-07 -8.191228923647254e-10 9.739943463734871e-11 6.514888842884579e-07 -6.45553820487997e-07 -4.079280955230437e-09 4.563423613131213e-07 3.240798159910924e-07 1.0872707813922581e-05 0.9997788022858011 0.9996733850362512 1.0052902598834923 9.926961961035553e-08 -3.4965936638758285e-07 -2.7405239700215555e-07 -7.023914955410316e-08 -4.601093870305717e-07 7.1534899840252815e-09 0.00035529440171879384 0.00025804571575669424 0.008461554813856784
1.762 0.9999566711567992 0.9998010570869992 1.0033658863026802 0.00015857813804420808 -0.0002215677640238064 -9.011857010770986e-09 2.2736724524102593e-05 -2.2142985810423648e-05 -2.2627464504125506e-08 6.332954745275139e-05 5.9364934517124854e-05 0.0040141827150538606 1.0000000012605468 0.9998417897339222 1.0000000246675107 1.649679278976303e-09 1.6054043016046696e-10 1.6046604342567323e-10 1.639676667543748e-09 3.179391118593547e-09 -4.1648639910760555e-09 3.1932309016791816e-09 2.502185508496925e-08 5.9975778451459e-08 1.0000338732908143 0.9998631854363689 1.0009060340684026 5.652625165047366e-05 -8.070942288088268e-06 -4.7431539063560915e-09 4.654918783162086e-05 -4.6422101285355656e-05 -3.5133416096235726e-09 3.38755901624829e-05 2.4342791120721035e-05 0.0009107483987017143 1.000004434048482 0.9998446326208602 1.0001066726185344 6.4293949835170195e-06 -9.238662237430077e-08 -4.5216789455904737e-10 6.305734050500252e-06 -6.289712292020664e-06 -4.1560973601941306e-09 4.434055256631966e-06 3.14388130130218e-06 0.0001066784104555274 1.0000004563122826 0.9998420819463143 1.0000108722788057 6.527482124883659e-07 -8.351903925302152e-10 9.770755094755929e-11 6.514721229810692e-07 -6.455434948275059e-07 -4.164822249410207e-09 4.563227821999568e-07 3.240807543389486e-07 1.0872619898679175e-05 0.9997788008970858 0.9996733873936928 1.0052900909532136 9.261507813826651e-08 -2.9347030794697616e-07 -4.669502687600011e-07 -1.366273685199469e-07 -4.198036604531308e-07 1.300236115294444e-08 0.0003552905022776247 0.0002580764118576376 0.008461518809526924
1.772 0.9999535884109824 0.9997988411643018 1.0033816462096214 0.0001546638807996197 -0.00021996361239807707 -1.5125784476454282e-08 2.2175034605088828e-05 -2.1610825935906092e-05 -2.324614611084007e-08 6.5772468478428e-05 6.0747767329454316e-05 0.004011400444855052 1.0000000012604695 0.9998417897366587 1.0000000246656366 1.6499954620791775e-09 1.6067098130667126e-10 1.608653892338374e-10 1.6391410798866914e-09 3.1792756836734983e-09 -4.252141168539931e-09 3.0534538343312516e-09 2.5029444083450845e-08 6.285819030298695e-08 1.000033714518785 0.9998630531544465 1.000905538103925 5.6385119419993286e-05 -8.191747747368106e-06 -4.786472720668733e-09 4.64329452626351e-05 -4.630682967560608e-05 -3.6128400794686196e-09 3.3716505510433033e-05 2.4237792601750083e-05 0.0009103112359927325 1.0000044321472947 0.9998446287569829 1.0001066648254118 6.427788365922272e-06 -9.39703376844712e-08 -4.5097819842944357e-10 6.304157167628417e-06 -6.288201706140292e-06 -4.243480311007152e-09 4.432153380426485e-06 3.1427391958583243e-06 0.00010667070452104446 1.0000004562928086 0.9998420816770395 1.0000108721954637 6.527322212793878e-07 -8.513570772297832e-10 9.823463432997728e-11 6.514553041296362e-07 -6.455336378015713e-07 -4.252102332633403e-09 4.563023106446338e-07 3.240810063927534e-07 1.0872549197758021e-05 0.9997788013152996 0.9996733915546836 1.00528985025617 8.630431235936022e-08 -2.482883328060782e-07 -7.725672568448072e-07 -2.4310428480776156e-07 -3.4255955644485736e-07 1.8375832085812813e-08 0.0003552863396579347 0.00025812172356160055 0.008461499152514405
1.782 0.9999505494235218 0.9997966570184491 1.0033977827686331 0.0001508462711545874 -0.0002183036456801608 -2.5015052891955743e-08 2.1627017990169472e-05 -2.1092074128669004e-05 -2.379484794565863e-08 6.8183056734564e-05 6.213074498300412e-05 0.004008525562721733 1.0000000012603933 0.9998417897394302 1.0000000246640186 1.6494967590874858e-09 1.6072207695513522e-10 1.6134844351110617e-10 1.6385513181182571e-09 3.179164524825882e-09 -4.341192122084034e-09 2.8290532616679054e-09 2.5034964836698365e-08 6.704851189567931e-08 1.000033554948741 0.9998629203694644 1.0009050718046677 5.624433906138734e-05 -8.311899715208015e-06 -4.875401519742619e-09 4.631699272230248e-05 -4.619189488267624e-05 -3.7137067189415486e-09 3.355666393155808e-05 2.4132334786300874e-05 0.0009099013257358952 1.0000044302329416 0.9998446248863434 1.000106657359181 6.42618133168089e-06 -9.555333467411064e-08 -4.5058413013313524e-10 6.30258062432754e-06 -6.28669604821866e-06 -4.33263376317444e-09 4.430238310824249e-06 3.1415857726519597e-06 0.00010666332440422571 1.0000004562731968 0.9998420814079053 1.0000108721156962 6.527154147404431e-07 -8.676027578726777e-10 9.879464680106353e-11 6.51438431165553e-07 -6.455242285850186e-07 -4.341155724704953e-09 4.562811923728351e-07 3.2408078947583244e-07 1.087249056162164e-05 0.9997788041887481 0.9996733980916142 1.0052895017905754 7.997975755500124e-08 -2.1171165221907553e-07 -1.249160454669396e-06 -4.11970785653686e-07 -2.0817948206308561e-07 2.328866036120838e-08 0.00035528208673338627 0.00025818582891060245 0.008461492383815774
1.792 0.9999475539529353 0.9997945044681008 1.0034142666200516 0.00014712291557432796 -0.00021659159727988248 -4.063557295545732e-08 2.1092222096733143e-05 -2.0586269025168573e-05 -2.4275924183985433e-08 7.055775229302339e-05 6.351053652131847e-05 0.004005560226197355 1.0000000012603256 0.9998417897422434 1.00000002466278 1.648467288056601e-09 1.6071864485185705e-10 1.6154844811844765e-10 1.637926199720315e-09 3.1790577819735107e-09 -4.432052082774626e-09 2.56547213063714e-09 2.5041473502848144e-08 7.112220264815674e-08 1.00003339458614 0.9998627870855473 1.0009046350137194 5.610390990822552e-05 -8.431400678197333e-06 -5.032450843341799e-09 4.6201329374388305e-05 -4.6077293865891744e-05 -3.815968525187099e-09 3.3396069457082186e-05 2.4026425762644633e-05 0.0009095183622496149 1.000004428305446 0.9998446210089998 1.0001066502195968 6.424574164588684e-06 -9.713558836240766e-08 -4.5161964514857033e-10 6.301004439200734e-06 -6.285195116519255e-06 -4.423593227917496e-09 4.428310123331496e-06 3.140421100389708e-06 0.00010665626954321859 1.0000004562534557 0.9998420811389228 1.0000108720396168 6.526980769092197e-07 -8.83901711937068e-10 9.901407966013251e-11 6.51421523532536e-07 -6.455152470134487e-07 -4.432018387918357e-09 4.5625982796792423e-07 3.2408034890674657e-07 1.0872436850895088e-05 0.999778810536131 0.9996734078773211 1.0052889889147063 7.335947057276601e-08 -1.8179986662847483e-07 -1.980238953279009e-06 -6.76227227437887e-07 1.3366033342120316e-08 2.775593837106511e-08 0.00035527793816318557 0.00025827442449942385 0.008461493876260873
1.802 0.999944601763871 0.99979238333665 1.003431069076303 0.00014349147901100077 -0.0002148310501341355 -6.481853450776879e-08 2.057014730160304e-05 -2.0092907818741807e-05 -2.4691841976916314e-08 7.289376997121768e-05 6.488447399609503e-05 0.0040025071496850514 1.0000000012602763 0.9998417897451037 1.0000000246619005 1.6472284111569883e-09 1.6067053466335174e-10 1.6115909689601624e-10 1.6373133021510915e-09 3.178955739798971e-09 -4.524756998984218e-09 2.3277214310251322e-09 2.505193431161594e-08 7.395835674876739e-08 1.000033233436647 0.9998626533069411 1.0009042275691546 5.596383132671666e-05 -8.550253131357747e-06 -5.290088135931258e-09 4.6085954348694956e-05 -4.5963023568751524e-05 -3.91965513208176e-09 3.323472618528875e-05 2.3920075092461252e-05 0.00090916203502706 1.0000044263648329 0.9998446171250078 1.0001066434062051 6.422967185730711e-06 -9.871708953124661e-08 -4.547754027859228e-10 6.29942865879136e-06 -6.283698713785735e-06 -4.516394524599944e-09 4.4263689194e-06 3.139245233050872e-06 0.00010664953901781573 1.0000004562335936 0.9998420808701014 1.0000108719671916 6.526805299166791e-07 -9.00244476015194e-10 9.857677825353843e-11 6.514046282965077e-07 -6.455066727570991e-07 -4.524726200008013e-09 4.562386566043603e-07 3.240798936679538e-07 1.0872380724381944e-05 0.999778821876754 0.9996734221959779 1.0052882258145894 6.622546544964748e-08 -1.5698709107882604e-07 -3.0829424373013483e-06 -1.08373393458196e-06 3.6583579377730184e-07 3.179300620137622e-08 0.00035527411568656627 0.0002583950285289156 0.00846149753308947
1.812 0.9999416926360157 0.9997902934586711 1.0034481618592477 0.00013994968331655595 -0.00021302544182848104 -1.015818769397438e-07 2.0060222717156296e-05 -1.9611423829350877e-05 -2.5045165755920842e-08 7.518895371217725e-05 6.625052225863144e-05 0.003999369502300352 1.0000000012602497 0.9998417897480177 1.0000000246612621 1.6459033843640054e-09 1.6058033527247169e-10 1.6016408180879553e-10 1.636772886385796e-09 3.178859427622338e-09 -4.6193438362069695e-09 2.188429080483915e-09 2.5068577451033052e-08 7.48879433469775e-08 1.0000330715062329 0.9998625190380831 1.0009038493016893 5.5824102481532246e-05 -8.668459568229327e-06 -5.694043545419869e-09 4.597086669859145e-05 -4.584908089282436e-05 -4.024798659291684e-09 3.3072638346714936e-05 2.3813294311624426e-05 0.0009088320266444988 1.0000044244111312 0.999844613234422 1.0001066369183644 6.421360517731882e-06 -1.0029783620231557e-07 -4.6060151875269843e-10 6.297853343017014e-06 -6.28220664527312e-06 -4.611074808568069e-09 4.424414785566365e-06 3.138058215974099e-06 0.0001066431314245304 1.0000004562136173 0.9998420806014513 1.0000108718982887 6.526628975867793e-07 -9.166287021309068e-10 9.745395397753254e-11 6.513878060637795e-07 -6.454984862384867e-07 -4.619316040154438e-09 4.5621801565860517e-07 3.240795553490609e-07 1.0872316444963287e-05 0.9997788403969412 0.9996734428852823 1.0052870861140755 5.841534069594628e-08 -1.3601210479057759e-07 -4.717962549495942e-06 -1.7024921282716283e-06 9.117063059594139e-07 3.5415374111236916e-08 0.0003552708991248371 0.00025855725402144887 0.008461494616967657
1.822 0.9999388263756794 0.9997882346883095 1.0034655167628856 0.00013649530594929632 -0.00021117806954211384 -1.5651546345384751e-07 1.9561773879641824e-05 -1.914115646979951e-05 -2.5338542045797244e-08 7.744166150936396e-05 6.76072569113682e-05 0.003996150810030411 1.0000000012602508 0.9998417897509883 1.0000000246607696 1.6444022972233064e-09 1.604685738539901e-10 1.5887573476466892e-10 1.6363500277919857e-09 3.178769223103083e-09 -4.715849666036246e-09 2.194331388315319e-09 2.5092464220339322e-08 7.368972071525382e-08 1.0000329088013054 0.9998623842836972 1.0009035000315984 5.5684722320990677e-05 -8.786022455049559e-06 -6.3076016596536185e-09 4.58560653330888e-05 -4.573546266325918e-05 -4.131433836474719e-09 3.290981040285489e-05 2.3706097548987794e-05 0.0009085280104084375 1.000004422444373 0.9998446093372981 1.0001066307553272 6.41975407107654e-06 -1.0187780808027257e-07 -4.694939451069671e-10 6.296278536464733e-06 -6.280718722009668e-06 -4.7076711695506074e-09 4.4224477565530535e-06 3.1368601027000455e-06 0.00010663704503976265 1.0000004561935327 0.999842080332979 1.000010871832795 6.5264508882571e-07 -9.330335257211658e-10 9.594444349184414e-11 6.513711014825508e-07 -6.454906684906521e-07 -4.715824951016961e-09 4.5619803317233545e-07 3.240793713691016e-07 1.0872241311924378e-05 0.9997788691541611 0.999673472511555 1.0052853880897175 4.9817124951092786e-08 -1.178625279674624e-07 -7.100717665461228e-06 -2.6271119708386548e-06 1.7383404505466828e-06 3.86386613068453e-08 0.00035526870428250195 0.0002587730171027561 0.008461470946529385
1.832 0.9999360028305994 0.9997862069100272 1.0034831052243869 0.00013312617894368844 -0.0002092920948580642 -2.3724156942302138e-07 1.907398071250855e-05 -1.8681311956645818e-05 -2.5574685217078866e-08 7.965067402029861e-05 6.895384720905331e-05 0.003992854860042881 1.0000000012602814 0.9998417897540172 1.0000000246604352 1.6426151768617594e-09 1.6038619619489986e-10 1.577658433193907e-10 1.6360562347208364e-09 3.1786849210244483e-09 -4.814312446986874e-09 2.3318255019355998e-09 2.512320236002686e-08 7.055416598486993e-08 1.000032745328878 0.9998622490489169 1.0009031795646424 5.554568977364649e-05 -8.90294421796572e-06 -7.216943500716831e-09 4.574154894860273e-05 -4.5622165582894026e-05 -4.2395969974176745e-09 3.274624721517503e-05 2.359850226152639e-05 0.0009082496474983566 1.0000044204645926 0.99984460543369 1.0001066249162933 6.41814773540016e-06 -1.0345695446245227e-07 -4.81893098010329e-10 6.294704250420678e-06 -6.279234757910995e-06 -4.8062212396585205e-09 4.420467812768613e-06 3.135650983409076e-06 0.00010663127821685303 1.0000004561733415 0.9998420800646906 1.0000108717707015 6.526269931758175e-07 -9.494082197628906e-10 9.450754923593285e-11 6.513545265317336e-07 -6.454832009725578e-07 -4.814290848857504e-09 4.561786003289376e-07 3.2407928819488337e-07 1.0872156380119966e-05 0.9997789123164793 0.9996735145762264 1.0052828760347368 4.03666986093015e-08 -1.017305907696347e-07 -1.0513163299203182e-05 -3.986418457212569e-06 2.9653245309587003e-06 4.1478540551691725e-08 0.00035526824286033194 0.0002590566441846246 0.008461401171011814
1.842 0.9999332219085078 0.9997842100520797 1.0035008977864597 0.00012984018793320642 -0.00020737054846292825 -3.5394476696061925e-07 1.8595824210654222e-05 -1.8230913144097832e-05 -2.575636311074995e-08 8.18151215961992e-05 7.02900396835968e-05 0.003989485604840942 1.000000001260339 0.9998417897571031 1.0000000246603815 1.6406070401416036e-09 1.6039536176424927e-10 1.572198689170599e-10 1.6358799029091255e-09 3.178607419183725e-09 -4.914771274355542e-09 2.5381853765814333e-09 2.5158881499051605e-08 6.606148174615998e-08 1.0000325810967918 0.9998621133394404 1.0009028876867558 5.540700394421488e-05 -9.019227261769451e-06 -8.53740914303409e-09 4.562731597138357e-05 -4.550918617164295e-05 -4.349327574218244e-09 3.258195429792582e-05 2.349053005618907e-05 0.0009079965832454667 1.000004418471831 0.9998446015236538 1.000106619400364 6.4165415768406916e-06 -1.0503521364809362e-07 -4.985559650761549e-10 6.2931304726391045e-06 -6.277754571695361e-06 -4.9067640289318394e-09 4.418474918959799e-06 3.1344310100912844e-06 0.0001066258298090838 1.0000004561530422 0.9998420797965878 1.0000108717121088 6.526086768256155e-07 -9.65690244562744e-10 9.35198538885886e-11 6.513380692951441e-07 -6.454760651359468e-07 -4.9147527058564605e-09 4.561594315695102e-07 3.240791757653226e-07 1.0872066317992119e-05 0.9997789754292207 0.99967357374746 1.005279197500901 3.0046677161980576e-08 -8.697835889961435e-08 -1.5315210583480685e-05 -5.951972653929092e-06 4.752805207039164e-06 4.395069404423662e-08 0.00035527082061172146 0.00025942484963611126 0.008461238024948997
1.852 0.9999304835998691 0.9997822441030427 1.003518863435993 0.0001266352710292051 -0.000205416334728054 -5.199550059949582e-07 1.8126020588560908e-05 -1.77887371130393e-05 -2.5886384366004605e-08 8.393442567025728e-05 7.1616137473341e-05 0.003986047063499776 1.0000000012604169 0.9998417897602426 1.0000000246607628 1.6386287176161125e-09 1.6053012025708885e-10 1.573845583742913e-10 1.6358095092841852e-09 3.178536952239768e-09 -5.017264573771572e-09 2.742843995306401e-09 2.5196415294429638e-08 6.116310479965298e-08 1.0000324161139844 0.9998619771617278 1.0009026241573564 5.526866412200205e-05 -9.134874010813516e-06 -1.0420447215597574e-08 4.551336449733899e-05 -4.539652069060705e-05 -4.4606665914774306e-09 3.241693813501204e-05 2.3382207547593814e-05 0.0009077684421597047 1.0000044164661346 0.9998445976072474 1.0001066142064172 6.4149358465848195e-06 -1.0661255177720866e-07 -5.20742583020228e-10 6.291557191654233e-06 -6.276277985774074e-06 -5.009338103773771e-09 4.41646907430219e-06 3.133200399135147e-06 0.00010662069932149479 1.0000004561326294 0.99984207952867 1.0000108716571487 6.525903910572676e-07 -9.818462928558933e-10 9.312789656162361e-11 6.513217186818406e-07 -6.454692434873215e-07 -5.0172492836906035e-09 4.561401736609532e-07 3.240788463475022e-07 1.0871978322485467e-05 0.9997790656930532 0.9996736561043181 1.0052738764601103 1.88858278260944e-08 -7.311048593863862e-08 -2.1954262419113803e-05 -8.74705283053643e-06 7.3104413757959715e-06 4.6070774261149426e-08 0.00035527885855554284 0.0002598965750248605 0.008460893339881783
1.862 0.9999277880050219 0.9997803091315451 1.0035369688082476 0.00012350941756788036 -0.00020343223614350956 -7.52354821416697e-07 1.7662942233730785e-05 -1.735323964747389e-05 -2.5967586963095915e-08 8.600825135049747e-05 7.293296988325632e-05 0.003982543216084129 1.0000000012605053 0.9998417897634294 1.000000024661684 1.6369381396367173e-09 1.6076180517197971e-10 1.5818627742625045e-10 1.6358525151234894e-09 3.178473800744163e-09 -5.1218324133668175e-09 2.892099078777458e-09 2.523236621745276e-08 5.708795863374023e-08 1.000032250390825 0.9998618405232417 1.000902388701184 5.513066960374364e-05 -9.249886943738885e-06 -1.3061007826570382e-08 4.539969220523423e-05 -4.52841650486903e-05 -4.573657129682667e-09 3.225120652981969e-05 2.3273567211279744e-05 0.0009075648213838298 1.0000044144475613 0.9998445936845344 1.0001066093329636 6.413330801613289e-06 -1.0818899774570931e-07 -5.502480163737059e-10 6.289984414181999e-06 -6.274804826532653e-06 -5.11398344746729e-09 4.41445033561175e-06 3.1319594084755365e-06 0.00010661588654522029 1.0000004561120948 0.9998420792609339 1.0000108716059024 6.525723930587538e-07 -9.979045409542831e-10 9.326641333340984e-11 6.513054818065551e-07 -6.454627180252087e-07 -5.121820042248196e-09 4.5612050917471233e-07 3.240780813652743e-07 1.0871900140026505e-05 0.9997791922284054 0.9996737693730633 1.0052662828870524 6.9588143230237435e-09 -5.975288046390494e-08 -3.097091402213937e-05 -1.2655354707462052e-05 1.090631394381354e-05 4.7854367113329806e-08 0.00035529675544791365 0.000260492712953897 0.008460206208409671
1.872 0.9999251353656297 0.999778405309159 1.0035551772530953 0.00012046066691731664 -0.00020142091758179153 -1.0725667235338889e-06 1.720452574566841e-05 -1.692246655476595e-05 -2.6002826236344968e-08 8.803646869623488e-05 7.424184668019822e-05 0.003978977885471501 1.0000000012605952 0.999841789766657 1.000000024663169 1.6356111659562498e-09 1.6099976336268909e-10 1.5945468501853845e-10 1.6360288175808345e-09 3.178418000256961e-09 -5.228514874654468e-09 2.953840426925074e-09 2.5264023432179352e-08 5.502728009621375e-08 1.0000320839395134 0.999861703432729 1.0009021809986463 5.499301950433011e-05 -9.364268592591013e-06 -1.67051075510358e-08 4.5286296228027364e-05 -4.517211468993722e-05 -4.688343855840702e-09 3.208476897999014e-05 2.3164648209090642e-05 0.0009073852825372862 1.000004412416184 0.9998445897555865 1.0001066047780478 6.411726517245019e-06 -1.0976464215937402e-07 -5.893503906168236e-10 6.288412158182066e-06 -6.273334924444776e-06 -5.220740539683577e-09 4.412418797560637e-06 3.1307083139221617e-06 0.00010661139070943034 1.0000004560914297 0.9998420789933762 1.0000108715583742 6.525547591423774e-07 -1.013955800143752e-09 9.378257836364054e-11 6.512893787821854e-07 -6.454564717865584e-07 -5.22850539912068e-09 4.5610021638905796e-07 3.240766746205632e-07 1.0871837646143898e-05 0.9997793662908697 0.999673923126493 1.0052555998740271 -5.61331810725991e-09 -4.6636084597707484e-08 -4.299848072218069e-05 -1.802835294274189e-05 1.587482499168606e-05 4.9316967212379824e-08 0.00035533223993853885 0.00026123577925159615 0.008458892294218912
1.882 0.9999225260999218 0.9997765329360593 1.0035734477703697 0.00011748710752166965 -0.0001993849303888383 -1.5068612130839318e-06 1.6748168660826214e-05 -1.64939529674088e-05 -2.5994964134540007e-08 9.001912057241163e-05 7.554449217054237e-05 0.003975354598069673 1.0000000012606802 0.9998417897699221 1.0000000246651886 1.6345158184500652e-09 1.611293458191326e-10 1.610261235186638e-10 1.6363460730987965e-09 3.178370960870822e-09 -5.3373525014313955e-09 2.9160004180567998e-09 2.5290296021133788e-08 5.5565692333278365e-08 1.0000319167745413 0.9998615659005565 1.0009020006746518 5.485571273528205e-05 -9.47802150537649e-06 -2.1657165407416313e-08 4.517317298804043e-05 -4.506036446267662e-05 -4.804774027906486e-09 3.191763710821107e-05 2.3055497156536352e-05 0.0009072293423661624 1.000004410372099 0.9998445858204896 1.0001066005391874 6.410122860410522e-06 -1.1133960009862796e-07 -6.408070009990343e-10 6.286840428828219e-06 -6.271868114305791e-06 -5.329649899616206e-09 4.410374558825602e-06 3.129447420545048e-06 0.00010660720959174606 1.0000004560706282 0.9998420787259953 1.0000108715145182 6.52537357482841e-07 -1.0301144136811629e-09 9.453704681394904e-11 6.512734173989962e-07 -6.454504892901854e-07 -5.337346684300522e-09 4.5607919281649796e-07 3.2407449693543065e-07 1.0871792857045339e-05 0.9997796013922832 0.999674128908614 1.0052407901311389 -1.8661677423673577e-08 -3.358253886471074e-08 -5.875381223853414e-05 -2.5289953518187396e-05 2.2622298733297893e-05 5.047394850816342e-08 0.0003553983721221067 0.00026214963663681617 0.008456467357601118
1.892 0.9999199608406495 0.9997746924686884 1.0035917338352733 0.00011458687618952117 -0.00019732671633425125 -2.086711594273639e-06 1.6290618096405162e-05 -1.6064613289811338e-05 -2.5946859669675573e-08 9.195639526733519e-05 7.684295539181297e-05 0.0039716764108575974 1.0000000012607566 0.9998417897732225 1.0000000246676983 1.6334612503285202e-09 1.610706264172107e-10 1.627388883232513e-10 1.6367809011033496e-09 3.1783319947413568e-09 -5.448387536651405e-09 2.7850598246221623e-09 2.531203825242204e-08 5.829345288630427e-08 1.0000317489132104 0.9998614279390811 1.0009018472860187 5.471874815771324e-05 -9.591148187373436e-06 -2.8286438868093528e-08 4.506031802220461e-05 -4.494890847141995e-05 -4.922996108375355e-09 3.1749825188754706e-05 2.294616875637472e-05 0.0009070964628841493 1.0000044083154298 0.9998445818793482 1.000106596613303 6.4085196391371765e-06 -1.1291395171167786e-07 -7.079789784181625e-10 6.285269198619932e-06 -6.270404234263519e-06 -5.440753885696902e-09 4.408317716300347e-06 3.1281771180204615e-06 0.00010660333919423728 1.0000004560496871 0.9998420784587911 1.0000108714742797 6.525199971258844e-07 -1.0464604874123022e-09 9.539193308186652e-11 6.512575744756403e-07 -6.4544475411545e-07 -5.44838477594101e-09 4.56057468445517e-07 3.2407156499790373e-07 1.0871763317698745e-05 0.9997799132742404 0.9996744002398997 1.0052205645535044 -3.196788771885075e-08 -2.0497029561343293e-08 -7.901694240051077e-05 -3.493681131048302e-05 3.1628717666132416e-05 5.1340545880515425e-08 0.0003555163214834821 0.0002632593934201125 0.008452138413595623
1.902 0.999917440474053 0.9997728845481837 1.0036099821516065 0.000111758157449933 -0.00019524861146079692 -2.8489116401316626e-06 1.5827856428150365e-05 -1.5630626288077115e-05 -2.586135898347325e-08 9.38486022864501e-05 7.813949486981992e-05 0.0039679456865213845 1.0000000012608254 0.9998417897765601 1.000000024670642 1.632383362046886e-09 1.6081830665070593e-10 1.6434241221906492e-10 1.6372822771406624e-09 3.1783020087330543e-09 -5.5616613670429845e-09 2.5854851135567905e-09 2.5331690382764086e-08 6.208170131381523e-08 1.000031580376196 0.9998612895630529 1.0009017203076886 5.4582124774312464e-05 -9.703651060945194e-06 -3.7031578249591646e-08 4.494772581952799e-05 -4.483773991289064e-05 -5.0430604845216395e-09 3.158135077256119e-05 2.2836726156306214e-05 0.000906986041426762 1.0000044062463351 0.9998445779322882 1.0001065929965811 6.4069167874005725e-06 -1.1448770219207165e-07 -7.950525564915516e-10 6.283698410394441e-06 -6.2689431257815385e-06 -5.5540936970357765e-09 4.406248401594246e-06 3.126897942263809e-06 0.00010659977419664154 1.0000004560286078 0.9998420781917664 1.0000108714375957 6.525026140803371e-07 -1.0629990227114053e-09 9.611118027789037e-11 6.512417983696196e-07 -6.454392507552623e-07 -5.561662361042121e-09 4.56035215800092e-07 3.2406807054805234e-07 1.087174322275611e-05 0.999780319677089 0.999674752454683 1.0051933563737492 -4.526445799018933e-08 -7.3594312053231166e-09 -0.00010459761383809716 -4.7532554532291754e-05 4.344385074531257e-05 5.193183056167495e-08 0.000355718938871623 0.00026459157936470855 0.008444658560753358
1.912 0.9999149661774519 0.9997711100278458 1.0036281313891626 0.00010899918277132343 -0.00019315284985594794 -3.835369388695907e-06 1.535499105958465e-05 -1.5187321805891293e-05 -2.574128742928945e-08 9.569614991981472e-05 7.94364392752867e-05 0.00396416379191343 1.0000000012608905 0.9998417897799377 1.00000002467391 1.6314090894374724e-09 1.6044524159147605e-10 1.6543327159529112e-10 1.6377961970579532e-09 3.17828123032199e-09 -5.6772173360377545e-09 2.3592388822699774e-09 2.5352431203697543e-08 6.569503708668036e-08 1.0000314111881325 0.9998611507900357 1.000901619118255 5.444584180003464e-05 -9.815532463465004e-06 -4.84020773559708e-08 4.483538967861474e-05 -4.472685090309155e-05 -5.165018840272767e-09 3.141223535660138e-05 2.2727240873997104e-05 0.0009068974005397472 1.0000044041650131 0.9998445739794622 1.000106589684277 6.405314430710383e-06 -1.1606077968316752e-07 -9.072187020309401e-10 6.282128002888433e-06 -6.267484634574259e-06 -5.669712790229878e-09 4.404166826687388e-06 3.1256105868035406e-06 0.00010659650872384082 1.0000004560073943 0.9998420779249257 1.0000108714043505 6.524853347127152e-07 -1.0796577030680396e-09 9.628437675330048e-11 6.512260354396455e-07 -6.454339639155554e-07 -5.67722175307292e-09 4.5601272881423124e-07 3.240643293251919e-07 1.0871725653605982e-05 0.9997808398503073 0.99967520232384 1.0051573051515614 -5.8240227078150734e-08 5.781558618283457e-09 -0.00013628768554488257 -6.369421952921104e-05 5.8676027185400136e-05 5.2262695625067065e-08 0.00035605492109936265 0.00026617461550296727 0.008432147333076765
1.922 0.9999125394524451 0.9997693699974546 1.003646110980226 0.00010630822953547288 -0.00019104156734661414 -5.092497961112909e-06 1.4866157182927362e-05 -1.4729077553850802e-05 -2.5589440290245858e-08 9.749952330596017e-05 8.073602865956664e-05 0.003960330689235937 1.0000000012609567 0.9998417897833596 1.0000000246772904 1.6307610459690527e-09 1.6006289908889598e-10 1.6553218093646915e-10 1.6382943923042399e-09 3.1782695798870152e-09 -5.7950987164055095e-09 2.162643708611402e-09 2.5377220850693605e-08 6.818782438212693e-08 1.0000312413781902 0.9998610116408213 1.0009015429855768 5.4309898571281034e-05 -9.926794685729524e-06 -6.29753711042402e-08 4.472330157082542e-05 -4.461623230165012e-05 -5.288924913838886e-09 3.124250502153486e-05 2.2617792190795168e-05 0.0009068297775516361 1.0000044020717065 0.9998445700210542 1.0001065866704815 6.4037127905805464e-06 -1.1763307307535084e-07 -1.050667821363691e-09 6.280557938287544e-06 -6.266028608647653e-06 -5.787654424921971e-09 4.402073294487303e-06 3.124315844375707e-06 0.00010659353666485948 1.0000004559860518 0.999842077658275 1.000010871374322 6.524683814862132e-07 -1.0963249296874296e-09 9.539408252236653e-11 6.512102571193197e-07 -6.454288792030985e-07 -5.7951064159696514e-09 4.5599034619331466e-07 3.240606589996094e-07 1.087170473680788e-05 0.9997814937616724 0.9996757674247455 1.005110255343042 -7.055377941063861e-08 1.881538528980394e-08 -0.00017479989527610006 -8.406952174186932e-05 7.797204907593744e-05 5.234783479828909e-08 0.0003565930197412468 0.000268039435405002 0.008411887775623846
1.932 0.9999101621501915 0.9997676658018725 1.0036638400662423 0.0001036836197941782 -0.00018891680508885254 -6.670144498496893e-06 1.435444387982691e-05 -1.4249236064029837e-05 -2.5408576236731766e-08 9.925926182065971e-05 8.204024432637935e-05 0.003956444386056377 1.000000001261029 0.999841789786831 1.0000000246804694 1.6305941214250215e-09 1.5977033222656655e-10 1.6431472295521985e-10 1.638781268141584e-09 3.1782674200826975e-09 -5.915349231521378e-09 2.0537633041093083e-09 2.540807521047366e-08 6.90172610303776e-08 1.00003107098061 0.9998608721398128 1.0009014910534815 5.417429438553375e-05 -1.0037440021912249e-05 -8.138857981399156e-08 4.461145200343216e-05 -4.4505873551264786e-05 -5.414833287822911e-09 3.1072190987375386e-05 2.2508466017810738e-05 0.0009067823143565038 1.0000043999667134 0.9998445660572836 1.0001065839479353 6.4021120222852424e-06 -1.1920448337882822e-07 -1.2323529731419055e-09 6.2789882105278165e-06 -6.26457490000789e-06 -5.907962597524858e-09 4.3999681664784094e-06 3.123014519674266e-06 0.00010659085121627468 1.0000004559645872 0.9998420773918207 1.000010871347175 6.524519099840958e-07 -1.112901265262736e-09 9.303903797689417e-11 6.511944676140017e-07 -6.454239821848079e-07 -5.9153606354660135e-09 4.5596833827157425e-07 3.240572511516401e-07 1.0871676844979257e-05 0.9997823009842921 0.9996764652376905 1.0050497742846367 -8.185640341532582e-08 3.157912463703021e-08 -0.00022069533915610872 -0.0001093042166798375 0.00010198727200607822 5.22017244906907e-08 0.0003574252905534471 0.0002702198975140517 0.008380123498156864
1.942 0.9999078364849756 0.9997659990511782 1.003681226696748 0.00010112371888488249 -0.00018678051302213549 -8.620031793030182e-06 1.3811854671704056e-05 -1.3740052940285025e-05 -2.5201409588708356e-08 0.0001009759347969353 8.335063829097931e-05 0.003952500211193496 1.000000001261115 0.9998417897903566 1.000000024683104 1.6308988290965382e-09 1.5961927029914379e-10 1.6187014726353601e-10 1.6392763251778296e-09 3.1782752270135946e-09 -6.0380138344090305e-09 2.0653977873341075e-09 2.544572692548579e-08 6.802707640848745e-08 1.0000309000351364 0.9998607323153349 1.0009014623307206 5.4039028403360436e-05 -1.0147470806338539e-05 -1.0432436947138179e-07 4.4499829883131014e-05 -4.439576253585603e-05 -5.54280026522262e-09 3.0901330074347155e-05 2.2399353313959456e-05 0.0009067540488382379 1.00000439785039 0.9998445620884103 1.0001065815079253 6.400512116082645e-06 -1.2077495976273986e-07 -1.4596266526934486e-09 6.2774188271990096e-06 -6.263123362462719e-06 -6.030682441943901e-09 4.397851823921233e-06 3.1217073834240708e-06 0.00010658844407692344 1.0000004559430085 0.9998420771255689 1.0000108713225246 6.524359100691165e-07 -1.129335589844979e-09 8.919133303422941e-11 6.511786862563581e-07 -6.454192591309533e-07 -6.038028632056744e-09 4.559468153813144e-07 3.240541172302455e-07 1.0871640820605903e-05 0.9997832792723991 0.9996773119738938 1.0049731939656146 -9.182410794716959e-08 4.38710273120266e-08 -0.0002743041721629968 -0.00013999974573636266 0.00013134573610954455 5.1838602509506746e-08 0.0003586679028842789 0.00027275240365808257 0.00833189134829616
1.952 0.9999055650323474 0.9997643716196218 1.003698167385781 9.862693394927232e-05 -0.0001846345531758063 -1.0993732564867084e-05 1.3229313411314394e-05 -1.319268764319673e-05 -2.497060470398922e-08 0.00010265011494531786 8.466817521505289e-05 0.003948489890541446 1.0000000012612165 0.9998417897939401 1.0000000246849405 1.631533594372386e-09 1.5960911554549425e-10 1.5879491312230425e-10 1.6397855821546385e-09 3.1782927961866166e-09 -6.163137690451522e-09 2.1829849171640082e-09 2.54896368420462e-08 6.540480961808321e-08 1.0000307285873133 0.9998605921998476 1.0009014556833555 5.390409967566174e-05 -1.0256889416203516e-05 -1.3249098863895068e-07 4.438842241383915e-05 -4.4285885483201676e-05 -5.672882451219259e-09 3.072996505280166e-05 2.2290548140902393e-05 0.0009067439096346691 1.0000043957231564 0.9998445581147388 1.000106579340256 6.398912932132799e-06 -1.2234450270946224e-07 -1.7399257737914504e-09 6.275849780724307e-06 -6.261673852972767e-06 -6.1558592787522386e-09 4.395724661529974e-06 3.120395196085799e-06 0.00010658630501555841 1.0000004559213207 0.9998420768595258 1.0000108713000488 6.524202406394891e-07 -1.145627928963131e-09 8.429422569181041e-11 6.511629191618568e-07 -6.454146969241197e-07 -6.163156318116325e-09 4.5592570658647526e-07 3.240511328739331e-07 1.087159777259367e-05 0.9997844428772782 0.9996783211736193 1.00487767982499 -1.0019583321200276e-07 5.546892749805944e-08 -0.00033564614260863713 -0.00017666256934615622 0.00016659137186950568 5.1272445764515835e-08 0.0003604577034695433 0.00027567399729802746 0.008260934350208696
1.962 0.9999033507085915 0.999762785631043 1.0037145471239473 9.619171233474645e-05 -0.00018248070283285157 -1.3840249857334356e-05 1.2596724966677869e-05 -1.259724699683894e-05 -2.471876901777737e-08 0.00010428234942067855 8.599310025909097e-05 0.003944400412399378 1.000000001261331 0.9998417897975799 1.0000000246859153 1.6323497659063967e-09 1.5970815251621967e-10 1.5600596017222415e-10 1.6402823262754111e-09 3.1783205379451313e-09 -6.2907667084229866e-09 2.3563571852815476e-09 2.5538230006691584e-08 6.164839980629993e-08 1.0000305566885797 0.9998604518300154 1.0009014698316885 5.376950725827249e-05 -1.0365698251019624e-05 -1.6659711984811506e-07 4.4277215057842895e-05 -4.4176226915910946e-05 -5.805139723111629e-09 3.055814483186429e-05 2.2182145415402825e-05 0.0009067507153249041 1.0000043935854959 0.9998445541366171 1.0001065774332643 6.397314322435464e-06 -1.2391314431409342e-07 -2.080624771484092e-09 6.27428103000994e-06 -6.260226231220834e-06 -6.283539060263055e-09 4.3935871136093605e-06 3.1190787627180834e-06 0.000106584422091276 1.0000004558995266 0.9998420765936932 1.0000108712795817 6.524047529636499e-07 -1.1618103486196008e-09 7.9087466209502e-11 6.511471392220545e-07 -6.454102829306542e-07 -6.2907889785537665e-09 4.559048054226314e-07 3.2404813198272227e-07 1.0871550810714108e-05 0.9997858006999963 0.9996795021507869 1.0047603279321946 -1.0681281446237234e-07 6.615325326197807e-08 -0.0004043592865957223 -0.00021964795541775162 0.00020813264602208628 5.051694269822135e-08 0.0003629428096773163 0.00027901826661164955 0.008159741110608309
1.972 0.9999011967292393 0.999761243429069 1.0037302399258392 9.381653984523648e-05 -0.0001803206575725 -1.7203332714017166e-05 1.1903097405400743e-05 -1.1942889228258981e-05 -2.444844869497516e-08 0.00010587312922313524 8.732484521437668e-05 0.003940212697784822 1.0000000012614527 0.9998417898012713 1.0000000246861709 1.6332994190634798e-09 1.5987631296303754e-10 1.5434773393765554e-10 1.6407144904858708e-09 3.178358605018673e-09 -6.420947730556846e-09 2.5297467081586884e-09 2.5589255416142943e-08 5.7537086437956614e-08 1.0000303843961358 0.9998603112466126 1.000901503352689 5.363525030934034e-05 -1.047389971089418e-05 -2.0732271182988545e-07 4.4166191586173125e-05 -4.406676967146569e-05 -5.939631182723388e-09 3.0385924412935957e-05 2.207423842588524e-05 0.0009067731782741237 1.0000043914379568 0.999844550154437 1.000106575773826 6.395716240312341e-06 -1.2548092536754645e-07 -2.4890071062830023e-09 6.272712507985972e-06 -6.258780359567796e-06 -6.413768596782049e-09 4.391439682514758e-06 3.1177589493877777e-06 0.00010658278217497402 1.0000004558776248 0.999842076328071 1.000010871261126 6.523893994930214e-07 -1.1779230783670622e-09 7.422978473843707e-11 6.511312949930282e-07 -6.454060047462294e-07 -6.420973550319184e-09 4.5588384315118505e-07 3.240449736626764e-07 1.0871504583532609e-05 0.9997873544220531 0.9996808583981975 1.0046182893335602 -1.1165236224530139e-07 7.573311324180609e-08 -0.00047964603223073124 -0.0002691023443577287 0.0002561844000763048 4.958547090269328e-08 0.0003662662573317162 0.0002828087132613301 0.00801974914304183
1.982 0.9998991065456867 0.9997597475313946 1.0037451099624974 9.149993888022114e-05 -0.0001781560342047973 -2.1118706496548208e-05 1.1136728409434683e-05 -1.1217992683350904e-05 -2.4162123090855968e-08 0.00010742285844389574 8.866198256607838e-05 0.003935900127093069 1.000000001261567 0.9998417898050069 1.0000000246859806 1.6344449682745784e-09 1.6007515434960234e-10 1.5422160048708593e-10 1.6410313255905833e-09 3.178407348621023e-09 -6.553727900870768e-09 2.659533696472421e-09 2.564024468565424e-08 5.405614938780343e-08 1.0000302117725517 0.9998601704942441 1.0009015546885736 5.3501328085539674e-05 -1.0581496185543034e-05 -2.5528747034599283e-07 4.405533421945869e-05 -4.395749499416255e-05 -6.076417776735379e-09 3.0213364555041516e-05 2.1966916251176757e-05 0.0009068099129639763 1.0000043892811488 0.9998445461686336 1.000106574347356 6.394118748683206e-06 -1.2704788375709016e-07 -2.972166572181824e-09 6.271144146873116e-06 -6.257336102616543e-06 -6.546595508826917e-09 4.389282947143685e-06 3.116436633839732e-06 0.00010658137123295989 1.0000004558556084 0.9998420760626564 1.000010871244779 6.523742425010776e-07 -1.1940041374108586e-09 6.99494232858385e-11 6.511153353953598e-07 -6.454018508101441e-07 -6.553757492986411e-09 4.5586255597755396e-07 3.240415507535218e-07 1.0871464323619416e-05 0.9997890967914668 0.9996823860991171 1.004448917235994 -1.1484855296980403e-07 8.407267744775488e-08 -0.0005602457568917353 -0.0003249095391687772 0.00031071186299596167 4.84910703772035e-08 0.0003705432718251342 0.00028704988347535786 0.007831730289646899
1.992 0.9998970837606804 0.9997583005686805 1.0037590132888403 8.924046660417131e-05 -0.00017598837359892886 -2.561143358360489e-05 1.028545373220483e-05 -1.0410388614102266e-05 -2.3862201068101886e-08 0.00010893182569712881 9.000223310740933e-05 0.003931427016305049 1.0000000012616606 0.9998417898087769 1.0000000246856229 1.6358674504000112e-09 1.60268572768012e-10 1.5545936230637088e-10 1.641209348646825e-09 3.178466627675476e-09 -6.68915504284528e-09 2.718309181390008e-09 2.5689068560282762e-08 5.2171143250535994e-08 1.0000300388851049 0.999860029620875 1.0009016221618536 5.336773984056132e-05 -1.0688490055973455e-05 -3.1101919476380087e-07 4.394462384372473e-05 -4.384838270843416e-05 -6.215561808385891e-09 3.004053114677724e-05 2.18602612954098e-05 0.0009068594487673244 1.0000043871157394 0.999844542179681 1.0001065731378629 6.392521927756746e-06 -1.286140562668412e-07 -3.536666126373769e-09 6.269575905775372e-06 -6.2558933279656825e-06 -6.682067434486322e-09 4.3871175574127455e-06 3.1151126236315628e-06 0.00010658017420416741 1.000000455833474 0.9998420757974461 1.000010871230612 6.523593629778685e-07 -1.2100898060840996e-09 6.593548872108285e-11 6.510992372737574e-07 -6.453978094092054e-07 -6.689188469512624e-09 4.5584074254801176e-07 3.240377712254947e-07 1.0871434437561942e-05 0.9997910102626076 0.9996840729101693 1.0042499293654026 -1.166930084823967e-07 9.111408384184015e-08 -0.0006444413017903125 -0.0003866466432704596 0.00037138266175965615 4.7246424276952604e-08 0.0003758348598667993 0.0002917173839788544 0.007586349564316615
2.002 0.9998951320252892 0.999756905209943 1.0037718001297868 8.703671336803207e-05 -0.00017381914339974932 -3.0693635248644065e-05 9.33695009959456e-06 -9.507652006001966e-06 -2.355101654428557e-08 0.00011040018081275283 9.134252792339267e-05 0.003926747176314032 1.0000000012617232 0.9998417898125754 1.000000024685284 1.6375495018894729e-09 1.6041999998187565e-10 1.574937279501133e-10 1.6412644156051082e-09 3.178536301654725e-09 -6.827277777678486e-09 2.6944710370568783e-09 2.5734512942844403e-08 5.2415489557502564e-08 1.0000298658048639 0.9998598886771712 1.0009017039966355 5.3234484703125264e-05 -1.0794883695768625e-05 -3.749245632239718e-07 4.383404028149502e-05 -4.373941146873186e-05 -6.357126259608047e-09 2.9867494306747773e-05 2.175434717420062e-05 0.0009069202472218705 1.0000043849424467 0.9998445381880894 1.0001065721281124 6.390925759595752e-06 -1.301794799496454e-07 -4.187956208401682e-09 6.268007781259566e-06 -6.254451906528059e-06 -6.820233460721043e-09 4.384944229099682e-06 3.1137875996547994e-06 0.0001065791747361577 1.0000004558112197 0.99984207553244 1.0000108712185782 6.52344743782443e-07 -1.2262168100560435e-09 6.152506544667066e-11 6.51083016841497e-07 -6.453938704509545e-07 -6.827315725573409e-09 4.558183146096686e-07 3.2403356271460954e-07 1.087141711367886e-05 0.9997930661867171 0.9996858971817321 1.0040195747195222 -1.1761152330232504e-07 9.689270098963935e-08 -0.000730104086795987 -0.00045355569323459144 0.00043753289618990833 4.5863842021683516e-08 0.0003821224876425855 0.00029674867836567 0.0072748596214681355
2.012 0.9998932549218221 0.9997555640776538 1.0037833176409303 8.488730159050233e-05 -0.00017164974063517443 -3.6362794190761605e-05 8.27907963291915e-06 -8.497438894386773e-06 -2.323082553865231e-08 0.0001118279203322251 9.267912063523415e-05 0.003921802718770688 1.000000001261751 0.9998417898163996 1.0000000246850276 1.6393312444511177e-09 1.6049938891098437e-10 1.5967939180305413e-10 1.6412405653984255e-09 3.1786166289332865e-09 -6.968145944184592e-09 2.5916981090831345e-09 2.5776682807595144e-08 5.456386489689053e-08 1.0000296926055467 0.9998597477156892 1.0009017983454305 5.3101561631183e-05 -1.0900679464713046e-05 -4.472650903416156e-07 4.372356260592327e-05 -4.363055907985166e-05 -6.5011745753687245e-09 2.969432724423483e-05 2.1649237128727877e-05 0.0009069907235124802 1.00000438276203 0.9998445341943957 1.0001065712999355 6.389330081343696e-06 -1.3174418506127047e-07 -4.9297467063925275e-09 6.266439796866586e-06 -6.253011711637088e-06 -6.961143241287603e-09 4.382763737169021e-06 3.112462112388661e-06 0.00010657835512422826 1.0000004557888529 0.9998420752676431 1.0000108712084945 6.523302237773112e-07 -1.2424150220399859e-09 5.6033388887258595e-11 6.51066717623624e-07 -6.453900231593171e-07 -6.968187755124555e-09 4.5579532618903227e-07 3.240289111464855e-07 1.0871411524304403e-05 0.9997952247226451 0.9996878277617584 1.0037567915498165 -1.1811671232199087e-07 1.0154104854264407e-07 -0.0008147785428125695 -0.0005245361875701067 0.0005081528369270292 4.4355254569294785e-08 0.0003892896975032116 0.0003020369710658236 0.006889867704429281
2.022 0.9998914558387142 0.9997542796569159 1.0037934130156942 8.279088519013884e-05 -0.00016948149422812183 -4.260081818806245e-05 7.100258297004487e-06 -7.367853653261144e-06 -2.2903802449841127e-08 0.0001132148853288418 9.400774136557e-05 0.003916523282571054 1.0000000012617454 0.9998417898202523 1.0000000246848313 1.6409728424185169e-09 1.6049637048024206e-10 1.6154482855301614e-10 1.64118520896459e-09 3.1787071407904184e-09 -7.111809073523968e-09 2.428949399314561e-09 2.5817017936327115e-08 5.7758956212366275e-08 1.0000295193622082 0.9998596067899329 1.0009019033201718 5.296896948104718e-05 -1.1005879694687694e-05 -5.28140654155819e-07 4.3613169489066774e-05 -4.352180287342916e-05 -6.647771995236142e-09 2.952110491955992e-05 2.1544983052386363e-05 0.0009070692712459885 1.000004380575271 0.999844530199153 1.0001065706346546 6.3877346511155745e-06 -1.3330818205028355e-07 -5.763581616004046e-09 6.264871978299682e-06 -6.251572620212413e-06 -7.104846835468064e-09 4.380576893298317e-06 3.1111366117922334e-06 0.00010657769659182115 1.0000004557663853 0.9998420750030647 1.0000108712000917 6.523155635590272e-07 -1.2586944771126074e-09 4.900815565937026e-11 6.510503872235591e-07 -6.453862574134029e-07 -7.111855081230198e-09 4.5577195816314756e-07 3.240238979976179e-07 1.0871413953077552e-05 0.9997974355836128 0.9996898244867806 1.0034613422633918 -1.1874225438856219e-07 1.0527914490896423e-07 -0.0008958020745501918 -0.000598162187137753 0.0005818965001342476 4.273221314489625e-08 0.0003971158866657332 0.000307430295783303 0.006426095385225837
2.032 0.9998897378445066 0.9997530542038611 1.003801936776423 8.074614949746492e-05 -0.00016731566744229582 -4.937398192961031e-05 5.789827644770279e-06 -6.107826006468256e-06 -2.2572038630690083e-08 0.00011456077441015913 9.532378046676632e-05 0.003910825840605004 1.0000000012617138 0.9998417898241395 1.0000000246846437 1.642281847330171e-09 1.6042747255297427e-10 1.628558709980353e-10 1.6411250957780327e-09 3.1788089698555758e-09 -7.258318366294787e-09 2.2402141795995793e-09 2.5857825942189128e-08 6.095990918768479e-08 1.000029346149831 0.9998594659533507 1.0009020170257172 5.283670713992696e-05 -1.1110486683509391e-05 -6.174822109928672e-07 4.350283958139092e-05 -4.341312011795646e-05 -6.796984202993171e-09 2.9347902576649998e-05 2.1441625138065506e-05 0.000907154289107436 1.000004378382958 0.9998445262029163 1.0001065701135474 6.386139273874962e-06 -1.348714555249737e-07 -6.6887516700576134e-09 6.263304330519308e-06 -6.250134513863838e-06 -7.251395158657142e-09 4.378384507960593e-06 3.109811475409272e-06 0.00010657717986303425 1.000000455743834 0.9998420747387169 1.000010871193079 6.523005709608564e-07 -1.2750392802684818e-09 4.028746347974895e-11 6.510340527343888e-07 -6.453825636641565e-07 -7.258368555781039e-09 4.55748457175575e-07 3.24018694753609e-07 1.087141883738255e-05 0.9997996396601563 0.9996918394029738 1.0031339114238254 -1.199691836207531e-07 1.0839135656804915e-07 -0.000970452321422568 -0.0006727254782006354 0.0006571173296799088 4.1005902468245165e-08 0.00040528509605713655 0.0003127370953024348 0.005881046701189447
2.042 0.9998881035685081 0.9997518896587911 1.0038087460663991 7.875181144842745e-05 -0.0001651534602821309 -5.6633783730843297e-05 4.3384077165242535e-06 -4.707475511364236e-06 -2.2237539220013128e-08 0.00011586517344521887 9.662248800007963e-05 0.0039046152046188325 1.000000001261665 0.9998417898280683 1.0000000246844134 1.6432033444554566e-09 1.6032804659246998e-10 1.6353353115358418e-10 1.6410560450173127e-09 3.1789212124334606e-09 -7.4077256101570635e-09 2.0717697281289766e-09 2.5901482110543864e-08 6.330487578819896e-08 1.0000291730418982 0.9998593252583108 1.0009021375939104 5.270477362700095e-05 -1.1214502701568165e-05 -7.150542979480225e-07 4.339255191206324e-05 -4.330448844232983e-05 -6.94887719072336e-09 2.9174794250190582e-05 2.133919210875517e-05 0.0009072442077954646 1.0000043761858635 0.9998445222062298 1.0001065697182685 6.384543892916443e-06 -1.3643396999171052e-07 -7.702495093930085e-09 6.2617368270712266e-06 -6.248697278496883e-06 -7.400840335759506e-09 4.376187357446779e-06 3.1084870160091766e-06 0.0001065767859070158 1.0000004557212172 0.9998420744746129 1.0000108711871851 6.522851903668003e-07 -1.2914137999466561e-09 2.99073533904203e-11 6.510177093451297e-07 -6.453789329785522e-07 -7.4077801595391216e-09 4.55725060430567e-07 3.2401350730803276e-07 1.0871420403440307e-05 0.9998017714700621 0.9996938186871577 1.0027761553141181 -1.2215741992992456e-07 1.1119248228668122e-07 -0.0010361097742481317 -0.0007463036866375496 0.0007319296853742412 3.9187153701369305e-08 0.0004134093345261511 0.0003177383189433976 0.005255508406575155
2.052 0.9998865550954619 0.9997507875693755 1.0038137077561706 7.680661983335831e-05 -0.00016299601184935133 -6.431866702447034e-05 2.7382096263770646e-06 -3.1584413659998205e-06 -2.1902221666257965e-08 0.00011712760175939406 9.789917442126274e-05 0.003897785280490818 1.0000000012616084 0.9998417898320464 1.0000000246840892 1.6438066411428204e-09 1.6023418197412496e-10 1.6356042460760675e-10 1.640947874125751e-09 3.179044029735497e-09 -7.560082634969889e-09 1.972037030921439e-09 2.5949649226262083e-08 6.425822866309298e-08 1.0000290001090306 0.9998591847551304 1.0009022632162492 5.2573168092329694e-05 -1.1317930009550628e-05 -8.204669163077224e-07 4.328228629021381e-05 -4.319588624727526e-05 -7.103518456011017e-09 2.9001851349915663e-05 2.1237701966372078e-05 0.0009073375156684759 1.0000043739847295 0.9998445182096135 1.0001065694312175 6.382948576258846e-06 -1.3799568973918037e-07 -8.80033045595735e-09 6.260169415915283e-06 -6.247260804869508e-06 -7.553234848682312e-09 4.373986175389911e-06 3.1071634743249345e-06 0.00010657649672940075 1.0000004556985522 0.9998420742107643 1.000010871182167 6.522694910214078e-07 -1.3077819672573335e-09 1.7991765042023113e-11 6.510013272510305e-07 -6.453753568881083e-07 -7.56014179049433e-09 4.5570194251091406e-07 3.2400850314067663e-07 1.0871414371667138e-05 0.9998037622944773 0.999695705161662 1.002390695470685 -1.2549529591501288e-07 1.1398811177058439e-07 -0.0010904214169130295 -0.0008168495392387803 0.0008042931040585025 3.7286461757370253e-08 0.0004210628948610059 0.0003222047424121482 0.004553826956788211
2.062 0.9998850938805922 0.9997497490285527 1.003816701191391 7.490935544436888e-05 -0.00016084440264781222 -7.235647486586384e-05 9.832890724481869e-07 -1.4541575836680887e-06 -2.1567915304627e-08 0.00011834757252512128 9.914939884526508e-05 0.003890221045853483 1.0000000012615515 0.9998417898360801 1.0000000246836156 1.6441881234276681e-09 1.6016782047551675e-10 1.6296552082510396e-10 1.6407635412608496e-09 3.1791776614575134e-09 -7.715442935866022e-09 1.970756682441045e-09 2.600286249490436e-08 6.362902396433351e-08 1.0000288274177656 0.9998590444911983 1.0009023921733955 5.244188972956793e-05 -1.142077087439837e-05 -9.331955682738108e-07 4.317202368190267e-05 -4.308729307950411e-05 -7.260975847324315e-09 2.8829141391987692e-05 2.1137163162510762e-05 0.0009074327816206873 1.000004371780252 0.9998445142135554 1.0001065692358317 6.381353419749145e-06 -1.395565934195927e-07 -9.976398929942543e-09 6.258602038957936e-06 -6.245824988908722e-06 -7.708632153098864e-09 4.371781660425669e-06 3.1058410107312824e-06 0.00010657629600374635 1.0000004556758535 0.999842073947183 1.0000108711778035 6.522535696611593e-07 -1.3241218565734905e-09 4.720973496672156e-12 6.509848690865008e-07 -6.453718270630873e-07 -7.715506680086306e-09 4.556791946046772e-07 3.240037609350523e-07 1.0871399142564377e-05 0.9998055437779658 0.9996974412282851 1.0019810537571732 -1.2997619840307567e-07 1.1703563723829709e-07 -0.0011314503834276436 -0.0008822950467345376 0.0008721137314279902 3.53140046943273e-08 0.0004278222403371558 0.000325917197574765 0.0037839427125341972
2.072 0.9998837206898324 0.9997487746306358 1.003817620438955 7.30588310390525e-05 -0.00015869965682024266 -8.066743992883901e-05 -9.302735190180984e-07 4.0994232017366926e-07 -2.123635921113511e-08 0.00011952466315560355 0.00010036913335525707 0.003881801140024733 1.0000000012615018 0.999841789840176 1.0000000246829466 1.6443768100386059e-09 1.6013397982063684e-10 1.6187547734338522e-10 1.640479981676894e-09 3.1793213130924374e-09 -7.87386039292909e-09 2.060751005573808e-09 2.6060596842851822e-08 6.154379643707816e-08 1.0000286550295354 0.9998589045102497 1.0009025228600534 5.231093769013282e-05 -1.1523027570491027e-05 -1.052607621352695e-06 4.306174653541507e-05 -4.2978689954464615e-05 -7.421318321982941e-09 2.86567269174583e-05 2.1037576069276532e-05 0.0009075286739380471 1.0000043695730731 0.9998445102185015 1.0001065691168363 6.379758452450532e-06 -1.4111667617549114e-07 -1.1223788128326238e-08 6.257034653414869e-06 -6.244389732051253e-06 -7.867085988985499e-09 4.369574475129611e-06 3.104519701702736e-06 0.00010657616932624702 1.000000455653135 0.9998420736838775 1.0000108711739166 6.5223745583922e-07 -1.3404286696413826e-09 -9.63299986352096e-12 6.509683119719976e-07 -6.453683360160302e-07 -7.873928754826377e-09 4.556568204129994e-07 3.239992585969887e-07 1.0871376039827643e-05 0.99980705170994 0.9996989719947206 1.001551532215254 -1.3540560879563662e-07 1.2051223062680396e-07 -0.001157797783272713 -0.0009406626294652643 0.0009333553254885189 3.3279648795664175e-08 0.00043330563443099774 0.0003286869074671248 0.0029572306654590892
2.082 0.9998824355680733 0.9997478644477129 1.0038163759298684 7.125389109507505e-05 -0.000156562744317845 -8.916747064966113e-05 -3.0042747876127456e-06 2.4363014836964587e-06 -2.0909201399542533e-08 0.0001206585899924599 0.00010155489472054628 0.0038724008868259593 1.0000000012614654 0.9998417898443392 1.0000000246820806 1.6443214835770929e-09 1.6013212377510296e-10 1.6054664013184233e-10 1.6400998447347405e-09 3.179475405369186e-09 -8.03538959458526e-09 2.204055379179857e-09 2.612164283343045e-08 5.840897543490183e-08 1.0000284829998944 0.9998587648518068 1.0009026538041346 5.218031107563439e-05 -1.1624702369741187e-05 -1.1779927746482036e-06 4.295143902967255e-05 -4.287005960894122e-05 -7.584614501733689e-09 2.8484664633130796e-05 2.0938934619397583e-05 0.0009076239743245304 1.000004367363773 0.9998445062248552 1.0001065690604296 6.378163623652858e-06 -1.4267593853868734e-07 -1.2534882680758753e-08 6.2554672432882304e-06 -6.242954941552298e-06 -8.028650705206576e-09 4.367365222222265e-06 3.103199544815292e-06 0.00010657610402806152 1.0000004556304056 0.9998420734208541 1.000010871170398 6.52221098270221e-07 -1.3567024378540368e-09 -2.468549839253982e-11 6.509516578289315e-07 -6.453648760053635e-07 -8.035462413097966e-09 4.556347353282216e-07 3.2399489234307586e-07 1.0871348566952096e-05 0.9998082296787144 0.9997002483387797 1.0011070463357623 -1.414354702859202e-07 1.2449468764784167e-07 -0.0011686856517102758 -0.0009901738907693153 0.0009861506872980584 3.119295456032628e-08 0.0004372074385243076 0.0003303731876519042 0.0020884187600307197
2.092 0.999881237836113 0.9997470180268596 1.0038128954459193 6.94934113262284e-05 -0.0001544345830064273 -9.777148049627662e-05 -5.2383744747649555e-06 4.625200802745143e-06 -2.058799904917687e-08 0.00012174928073269069 0.00010270383820101376 0.003861895525910111 1.0000000012614452 0.9998417898485736 1.0000000246810883 1.643964348823172e-09 1.601680688864981e-10 1.5931943811745478e-10 1.639649289858014e-09 3.1796397200347507e-09 -8.200086390985159e-09 2.354683442177479e-09 2.6184485296765124e-08 5.4870421180167256e-08 1.0000283113780104 0.9998586255508211 1.0009027836795998 5.205000901015161e-05 -1.1725797528628962e-05 -1.308595181178859e-06 4.284108723006862e-05 -4.2761386674409424e-05 -7.750934718855845e-09 2.831300481739575e-05 2.0841227990557595e-05 0.0009077175868653427 1.0000043651528652 0.9998445022329697 1.0001065690543949 6.37656887598471e-06 -1.4423437462294085e-07 -1.3901769829042265e-08 6.253899818981967e-06 -6.241520530375753e-06 -8.193382836111657e-09 4.3651544123111495e-06 3.101880474395404e-06 0.00010657608874790418 1.0000004556076734 0.9998420731581182 1.0000108711672373 6.522044391670708e-07 -1.3729375700554802e-09 -3.999278849325739e-11 6.509349331996681e-07 -6.45361440046736e-07 -8.200164141603522e-09 4.5561277298139925e-07 3.2399050685106786e-07 1.0871321096589567e-05 0.9998090322907245 0.999701229657533 1.0006529247055083 -1.4761760761679536e-07 1.2895363720996513e-07 -0.0011639940341132246 -0.0010293475369584247 0.0010289046472191298 2.906316986020117e-08 0.00043932342206894385 0.0003308962865196081 0.0011973735223717143
2.102 0.9998801261148923 0.999746234407171 1.0038071244472788 6.777629792151153e-05 -0.00015231604071996865 -0.00010639652163166006 -7.630161841382665e-06 6.97480277878865e-06 -2.0274219009599034e-08 0.00012279693804005478 0.00010381381149198939 0.0038501634143458655 1.0000000012614425 0.9998417898528797 1.0000000246801075 1.6433263553179938e-09 1.602519903296559e-10 1.5850109510259934e-10 1.6391692676586629e-09 3.1798136544829065e-09 -8.368007102971936e-09 2.47458382619663e-09 2.624752202483297e-08 5.1745040826642036e-08 1.0000281402064293 0.9998584866375021 1.000902911312861 5.19200307236261e-05 -1.1826315292774187e-05 -1.4436447965314993e-06 4.273067915996196e-05 -4.265265777292729e-05 -7.920349367585804e-09 2.81417910264583e-05 2.0744442224897455e-05 0.0009078085421738362 1.0000043629407962 0.9998444982431506 1.0001065690881015 6.374974230843703e-06 -1.4579197456722694e-07 -1.531666657644905e-08 6.252332407704817e-06 -6.240086417742282e-06 -8.361338955211217e-09 4.362942452286645e-06 3.1005623909733753e-06 0.00010657611312489365 1.000000455584941 0.9998420728956714 1.000010871164507 6.521874988172281e-07 -1.389123920441132e-09 -5.5172514481750266e-11 6.509181789600601e-07 -6.453580220849718e-07 -8.368090277449465e-09 4.5559071661364866e-07 3.2398592935308016e-07 1.0871297611980903e-05 0.9998094276857333 0.9997018860750948 1.0001946905163066 -1.5346513051051285e-07 1.3376188197567147e-07 -0.001144250296052532 -0.0010570784976096587 0.001060380440633519 2.6899215180267862e-08 0.00043956502408589544 0.0003302439313273387 0.000351458040987617
2.112 0.9998790983737963 0.9997455121542935 1.0037990257841658 6.610148650600577e-05 -0.00015020793725331792 -0.00011496452234806921 -1.0175293242468278e-05 9.48127023730482e-06 -1.9969236186929134e-08 0.00012380208865079827 0.0001048833700050438 0.003837088977715197 1.0000000012614538 0.9998417898572577 1.0000000246792988 1.6425236131183681e-09 1.6038232300917498e-10 1.5824526879257505e-10 1.6387086926755057e-09 3.179997233046582e-09 -8.53920913145135e-09 2.5383705777038454e-09 2.630921628439812e-08 4.985715553808382e-08 1.0000279695210958 0.9998583481373312 1.0009030356831086 5.179037556601846e-05 -1.1926257911598037e-05 -1.5823858015318593e-06 4.2620204796586816e-05 -4.254386153170658e-05 -8.09292955944484e-09 2.797106009976549e-05 2.0648561685104796e-05 0.000907895997160628 1.0000043607279478 0.9998444942556565 1.000106569152421 6.37337980570374e-06 -1.4734874017577057e-07 -1.677228189249772e-08 6.25076504668142e-06 -6.238652527944782e-06 -8.53257681675527e-09 4.360729667174167e-06 3.099245198715426e-06 0.00010657616783657915 1.0000004555622077 0.9998420726335137 1.0000108711623166 6.521703934831325e-07 -1.4052633440764438e-09 -7.002295617072174e-11 6.509014439394813e-07 -6.45354615931603e-07 -8.53929756383704e-09 4.555683603105137e-07 3.2398100823091883e-07 1.0871280912713097e-05 0.9998093991564805 0.9997021999357243 0.9997378413865371 -1.585107686960439e-07 1.3871421564476412e-07 -0.001110573158001522 -0.0010726914755298173 0.001079761798163181 2.470966350670135e-08 0.00043796196639828757 0.0003284710469187458 0.0006875337424282404
2.122 0.9998781519984231 0.9997448494091431 1.0037885788733727 6.446794090868064e-05 -0.000148111046277693 -0.00012340448250662588 -1.2867687540063782e-05 1.2138947533432814e-05 -1.9674336399283128e-08 0.0001247656138546145 0.00010591175733556891 0.003822565233448915 1.000000001261475 0.9998417898617049 1.0000000246787908 1.6417016839574286e-09 1.6052778850170459e-10 1.584999976378024e-10 1.638328013497026e-09 3.1801899858910346e-09 -8.7137508632648e-09 2.5334103285756304e-09 2.6368366668215894e-08 4.9738880277975204e-08 1.0000277993515923 0.9998582100712363 1.0009031559173367 5.1661042937613655e-05 -1.2025627657517727e-05 -1.7241004573920357e-06 4.2509656009121674e-05 -4.2434988531901925e-05 -8.268747478670327e-09 2.7800842417215058e-05 2.055357026627685e-05 0.0009079792308684475 1.000004358514641 0.9998444902707007 1.0001065692395807 6.371785746786854e-06 -1.489047027549307e-07 -1.8262040775750408e-08 6.249197786785262e-06 -6.237218791351371e-06 -8.707154570232353e-09 4.358516341052054e-06 3.0979288351983346e-06 0.00010657624490347118 1.0000004555394715 0.999842072371642 1.00001087116075 6.521532690256713e-07 -1.4213865146410992e-09 -8.45694071004646e-11 6.508847885662637e-07 -6.453512158706449e-07 -8.713844504684155e-09 4.5554558041602074e-07 3.239756547064772e-07 1.0871272319764669e-05 0.9998089457600262 0.9997021664811099 0.999287642740932 -1.6235351544295052e-07 1.4355448795544163e-07 -0.001064578613805254 -0.001075965986599772 0.001086687068027362 2.250271957808102e-08 0.0004346539238178214 0.0003256929874161502 0.0015502939261404752
2.132 0.9998772838723813 0.9997442439468748 1.0037757784468986 6.287465188051327e-05 -0.00014602609716112035 -0.00013165404431984823 -1.5699763507341216e-05 1.4940588858429758e-05 -1.9390715495979755e-08 0.00012568875923121186 0.0001068988567612782 0.003806495769067124 1.0000000012615011 0.9998417898662194 1.0000000246786311 1.64094569530905e-09 1.6062885940926538e-10 1.5905387461023152e-10 1.6381051673886889e-09 3.180391633264506e-09 -8.89169126520358e-09 2.4595098021148223e-09 2.6424515528597516e-08 5.1345345087703255e-08 1.0000276297215607 0.9998580724558895 1.0009032712810877 5.153203219552666e-05 -1.2124426825166116e-05 -1.8681274071860859e-06 4.2399026446155716e-05 -4.232603119742439e-05 -8.447875538222781e-09 2.7631162335766778e-05 2.0459452311559773e-05 0.0009080576368087449 1.000004356301142 0.9998444862884589 1.000106569343006 6.370192140325004e-06 -1.5045992211716636e-07 -1.978014431285076e-08 6.247630698941047e-06 -6.235785143431643e-06 -8.885131437445115e-09 4.356302747667968e-06 3.096613277790567e-06 0.00010657633791475945 1.0000004555167288 0.9998420721100537 1.0000108711598152 6.52136210751211e-07 -1.4375533423882367e-09 -9.901148945239406e-11 6.508682911365039e-07 -6.453478165149995e-07 -8.891790407607634e-09 4.555223816743954e-07 3.2396987379906645e-07 1.0871271632034255e-05 0.9998080819086527 0.999701793687382 0.998848947457597 -1.6468876911137505e-07 1.4800515464940704e-07 -0.0010082581071910544 -0.0010671318206668166 0.001081253487628627 2.028619745648487e-08 0.0004298729522609626 0.0003220733784358375 0.0023943591189094877
2.142 0.9998764904674019 0.9997436932419688 1.0037606329938897 6.132063591124389e-05 -0.00014395377668662874 -0.00013966041880029612 -1.8662702480049698e-05 1.7877616901529458e-05 -1.9119481143998538e-08 0.00012657312362052722 0.00010784512084518443 0.003788796123445949 1.0000000012615295 0.9998417898708003 1.0000000246787808 1.6402473067662255e-09 1.6062093880874045e-10 1.5965520866727592e-10 1.638131839337203e-09 3.18060153216223e-09 -9.073090767203761e-09 2.32918379641665e-09 2.6478274409631478e-08 5.406605654362365e-08 1.0000274606492532 0.9998579353041057 1.0009033811660846 5.140334261741155e-05 -1.2222657707426176e-05 -2.013874097001262e-06 4.228831136682776e-05 -4.221698364115628e-05 -8.630386306960727e-09 2.7462038735883247e-05 2.0366193226035085e-05 0.0009081307124261265 1.0000043540876717 0.9998444823090716 1.000106569457178 6.368598979005677e-06 -1.520144634154663e-07 -2.1321502338326007e-08 6.246063868966268e-06 -6.234351523939531e-06 -9.066567640146214e-09 4.3540891514564115e-06 3.0952985221490174e-06 0.00010657644186651333 1.0000004554939788 0.9998420718487481 1.0000108711594324 6.5211921080548e-07 -1.4538280946371074e-09 -1.1359676656020874e-10 6.508520430980971e-07 -6.453444130688312e-07 -9.07319540449004e-09 4.5549889379388897e-07 3.2396376426856317e-07 1.087127712536809e-05 0.9998068360204625 0.9997011013141914 0.9984260509646927 -1.6532120146285442e-07 1.5179500087168493e-07 -0.0009438412096546909 -0.001046836721683494 0.001063992494173591 1.8067505088276925e-08 0.0004239191135790791 0.00031780823482038904 0.0031936769091737084
2.152 0.9998757679362659 0.9997431945354339 1.003743163019091 5.980493421396698e-05 -0.000141894730689357 -0.00014738070399975827 -2.1746720092475484e-05 2.0940395307701584e-05 -1.886165394792022e-08 0.0001274206292112291 0.00010875148667420363 0.003769394580020128 1.0000000012615584 0.9998417898754469 1.0000000246791327 1.639553000373134e-09 1.6047066355106627e-10 1.6013659648210015e-10 1.6384830882384945e-09 3.180820085275106e-09 -9.2580104363636e-09 2.16795045525398e-09 2.653127339777703e-08 5.7033960446364824e-08 1.0000272921481619 0.99985779862529 1.000903485075898 5.12749734452179e-05 -1.2320322558339228e-05 -2.1608235628924367e-06 4.217750742776734e-05 -4.2107841484530977e-05 -8.81635399516552e-09 2.7293485630793043e-05 2.0273779833198654e-05 0.000908198046664909 1.0000043518744093 0.999844478332651 1.0001065695775215 6.367006210308064e-06 -1.535683600917767e-07 -2.288161676745645e-08 6.244497367753874e-06 -6.232917878589799e-06 -9.25152493385952e-09 4.351875782860818e-06 3.0939845505591146e-06 0.00010657655261725829 1.0000004554712212 0.9998420715877239 1.0000108711594575 6.521022150736814e-07 -1.4702446792286194e-09 -1.284891405118313e-10 6.508361198727709e-07 -6.453410007960666e-07 -9.258120580536792e-09 4.5547531923339555e-07 3.2395748218343014e-07 1.0871285650061848e-05 0.9998052483902411 0.9997001192881029 0.9980225870342929 -1.641628277012666e-07 1.5468187925498603e-07 -0.0008736553318300205 -0.0010160904848925385 0.0010358202434653959 1.585363107802289e-08 0.0004171321868673666 0.0003131083519732527 0.003936302411728958
2.162 0.9998751122036906 0.9997427449006177 1.003723399232582 5.8326611849513976e-05 -0.00013984956563805307 -0.00015478167477770314 -2.4941332737590655e-05 2.41184998823311e-05 -1.8618169074073282e-08 0.00012823347612383006 0.00010961928400417158 0.003748232429309801 1.0000000012615875 0.9998417898801614 1.0000000246795602 1.6388439420319264e-09 1.6020191310488222e-10 1.604772886320884e-10 1.6391742850582106e-09 3.1810462549991934e-09 -9.446512620132377e-09 2.012966334827918e-09 2.6585643857836236e-08 5.944855121404341e-08 1.0000271242276817 0.9998576624259129 1.0009035826107182 5.1146923961081935e-05 -1.2417423567338836e-05 -2.308536246590712e-06 4.206661243841073e-05 -4.199860165940977e-05 -9.00585288391454e-09 2.712551281483006e-05 2.0182200547947445e-05 0.0009082593068715362 1.000004349661498 0.999844474359282 1.0001065697003155 6.365413816224645e-06 -1.5512158903287835e-07 -2.4456502391368587e-08 6.242931206966753e-06 -6.231484156450712e-06 -9.440064891804494e-09 4.3496628112172e-06 3.0926713175683664e-06 0.00010657666631406433 1.000000455448457 0.999842071326982 1.0000108711597255 6.520852051821253e-07 -1.4867788625719293e-09 -1.437037378956361e-10 6.508205367863186e-07 -6.453375758511574e-07 -9.446628555895952e-09 4.554518598732675e-07 3.2395118834143105e-07 1.0871293083670997e-05 0.9998033684937997 0.9996988855873036 0.997641465780073 -1.6122067434502076e-07 1.5646876805243356e-07 -0.0007999944056181511 -0.0009761915753334805 0.0009979682782939405 1.3651138652105323e-08 0.00040986254273708025 0.000308182045228429 0.004614646560646885
2.172 0.9998745190512508 0.9997423413047458 1.0037013807693396 5.688475691406454e-05 -0.00013781885018520612 -0.00016183915255902487 -2.8235607046616103e-05 2.74009759753443e-05 -1.8389878150036506e-08 0.00012901408582109803 0.00011045014274557524 0.003725263790184497 1.0000000012616153 0.9998417898849435 1.0000000246799567 1.6381737687376084e-09 1.5989130836135908e-10 1.6076579581403437e-10 1.6401271610102687e-09 3.1812802618117058e-09 -9.638660091312786e-09 1.9065178952611434e-09 2.6643261985834376e-08 6.074910416177356e-08 1.0000269568937699 0.9998575267099842 1.0009036734521426 5.1019193522173635e-05 -1.2513962863755475e-05 -2.456647741134063e-06 4.195562513209309e-05 -4.1889262211079663e-05 -9.198957682037095e-09 2.695812653205983e-05 2.0091445427895988e-05 0.0009083142261976251 1.0000043474490494 0.9998444703890267 1.0001065698226048 6.3638218519454435e-06 -1.5667407333181803e-07 -2.604268618087937e-08 6.241365306220679e-06 -6.230050311218502e-06 -9.632251286962744e-09 4.347450339572636e-06 3.0913587667819176e-06 0.00010657677923594563 1.0000004554256867 0.999842071066521 1.0000108711600948 6.520682346621788e-07 -1.503353616446151e-09 -1.5914034628754164e-10 6.508052156546548e-07 -6.453341341079444e-07 -9.638781906666288e-09 4.5542865863089025e-07 3.2394500848231097e-07 1.0871295319940773e-05 0.9998012519751236 0.999697443825286 0.9972848520231646 -1.5657889041070588e-07 1.5701286240677855e-07 -0.0007250057022093124 -0.0009286427547441342 0.0009519006809684177 1.1466164470840407e-08 0.0004024441172844914 0.0003032201191485488 0.005224363061716229
2.182 0.9998739841934718 0.999741980664123 1.0036771535159745 5.547847974082847e-05 -0.0001358031166897708 -0.00016853707685628015 -3.161838382536083e-05 3.0776572529292555e-05 -1.8177550634114756e-08 0.00012976503805393433 0.00011124590498159415 0.0037004550941519884 1.0000000012616397 0.9998417898897927 1.0000000246802663 1.6376319475092484e-09 1.59636881763266e-10 1.6109173675646608e-10 1.6411774548010662e-09 3.1815210337452735e-09 -9.834517525121072e-09 1.8808732288700957e-09 2.6705136266010456e-08 6.066394767915229e-08 1.0000267901495712 0.9998573914794971 1.0009037573487012 5.089178152257036e-05 -1.2609942549347632e-05 -2.604863457159427e-06 4.184454498228569e-05 -4.1779822106172534e-05 -9.395744146231293e-09 2.679133013830789e-05 2.0001506131000548e-05 0.0009083625921651317 1.0000043452371472 0.9998444664219268 1.0001065699421068 6.362230408026866e-06 -1.5822571610222717e-07 -2.7637266395919773e-08 6.239799498696018e-06 -6.228616299689149e-06 -9.828148783999526e-09 4.34523842731525e-06 3.090046864749041e-06 0.00010657688817242251 1.0000004554029085 0.9998420708063408 1.0000108711604752 6.5205139287474e-07 -1.5198719849126626e-09 -1.7469303780420366e-10 6.507899923108942e-07 -6.45330671942891e-07 -9.834645297160353e-09 4.5540577776959905e-07 3.239390202561196e-07 1.0871289575375351e-05 0.9997989575646637 0.999695840741814 0.9969541796930057 -1.5037946148439057e-07 1.5622848048999983e-07 -0.0006506015313277975 -0.0008750632772437576 0.000899226094914137 9.304424861124028e-09 0.0003951720213967943 0.00029838450588049804 0.005763929040963274
2.192 0.999873503343342 0.9997416598916982 1.0036507685988547 5.4106912137701375e-05 -0.0001338028626914491 -0.00017486639960818148 -3.50784711291758e-05 3.423394652244966e-05 -1.7981876892814312e-08 0.00013048900589547578 0.00011200854527217615 0.00367378433704832 1.0000000012616574 0.9998417898947086 1.0000000246804832 1.6372726612841408e-09 1.5951110900071956e-10 1.614425835446663e-10 1.6421258218107875e-09 3.1817684715071507e-09 -1.0034149862236643e-08 1.9406175088684816e-09 2.6771195881370407e-08 5.9202998466311844e-08 1.0000266239959863 0.999857256734839 1.0009038341026495 5.0764687319876554e-05 -1.2705364742144685e-05 -2.752951180975658e-06 4.1733372083204466e-05 -4.1670281056772825e-05 -9.596288079595836e-09 2.6625124713867566e-05 1.9912375777070073e-05 0.0009084042364534361 1.0000043430258536 0.9998444624580092 1.0001065700571072 6.3606395392437914e-06 -1.5977644472546713e-07 -2.923795865462388e-08 6.238233583446077e-06 -6.227182082339383e-06 -1.0027822927372507e-08 4.343027122968798e-06 3.088735618009762e-06 0.00010657699100581107 1.0000004553801223 0.9998420705464389 1.0000108711608326 6.520347339148186e-07 -1.5362605801511372e-09 -1.9035342016469924e-10 6.507746672164001e-07 -6.453271861349403e-07 -1.0034284049979111e-08 4.5538320776587965e-07 3.239332535790218e-07 1.0871275446550862e-05 0.9997965441563504 0.9996941237886824 0.9966501961579004 -1.4280431890811165e-07 1.5408517371121877e-07 -0.0005783991756522896 -0.0008171041817193419 0.00084161077620362 7.171219999636833e-09 0.0003882866219057466 0.00029380139112597536 0.006234257490657124
2.202 0.9998730722665071 0.9997413759364536 1.0036222810652524 5.276920670828194e-05 -0.00013181855232275835 -0.0001808239113752405 -3.86048041903809e-05 3.776183463341633e-05 -1.780346875241815e-08 0.00013118869282476535 0.00011274010156200889 0.0036452401918749293 1.0000000012616685 0.9998417898996917 1.0000000246806333 1.637078765690888e-09 1.595333921128218e-10 1.616812829293513e-10 1.6428097093464256e-09 3.182021905018999e-09 -1.0237623905379225e-08 2.0602888316053997e-09 2.684046826341895e-08 5.663492085562559e-08 1.000026458432173 0.9998571224751487 1.0009039035583567 5.063791019817804e-05 -1.280023160672466e-05 -2.900732432427597e-06 4.1622107070114834e-05 -4.156063936335525e-05 -9.800666923780582e-09 2.6459509587694174e-05 1.982404872081816e-05 0.0009084390256490361 1.0000043408152148 0.9998444584972881 1.0001065701663376 6.359049228769537e-06 -1.6132624029577403e-07 -3.0843058105764086e-08 6.236667396142067e-06 -6.22574762314296e-06 -1.0231339825203925e-08 4.3408164823875086e-06 3.0874250521571434e-06 0.00010657708695583594 1.0000004553573272 0.9998420702868155 1.000010871161168 6.520182410500285e-07 -1.5525003795335158e-09 -2.062353042975464e-10 6.507590778763874e-07 -6.453236738250842e-07 -1.0237764514086222e-08 4.55360884695734e-07 3.2392768263302105e-07 1.0871255134789314e-05 0.9997940682288953 0.9996923389689475 0.9963730294282912 -1.3406021012797402e-07 1.5060258482980794e-07 -0.0005096891703867154 -0.0007563722560909958 0.0007806988160133383 5.0714462701692e-09 0.0003819650131186367 0.0002895589405073274 0.006638261144467171
2.212 0.9998726868242533 0.9997411258146802 1.0035917487692618 5.146453627948525e-05 -0.00012985061764266145 -0.00018641108871730316 -4.2186572460483875e-05 4.134919164146325e-05 -1.7642863539493582e-08 0.00013186677495527886 0.00011344261772637407 0.003614821059729733 1.0000000012616743 0.9998417899047451 1.0000000246807401 1.6369943758485598e-09 1.5966691598120396e-10 1.61624564350874e-10 1.6431531410695286e-09 3.1822803377278856e-09 -1.044500727306687e-08 2.200452120869827e-09 2.6911453692468573e-08 5.3460464154849117e-08 1.0000262934559654 0.9998569886986165 1.0009039655924405 5.0511449400148366e-05 -1.2894545355655788e-05 -3.048073442267142e-06 4.1510751045660566e-05 -4.145089778314987e-05 -1.000895802221375e-08 2.6294482755173282e-05 1.9736520280244213e-05 0.0009084668528394058 1.0000043386052657 0.9998444545397698 1.00010657026886 6.357459422100715e-06 -1.6287513966666536e-07 -3.2451300910289964e-08 6.235100858498808e-06 -6.224312888669668e-06 -1.0438767574458013e-08 4.338606559833051e-06 3.0861151660106753e-06 0.00010657717619221184 1.0000004553345263 0.9998420700274718 1.0000108711614843 6.520018581761775e-07 -1.568628056106485e-09 -2.2249796798250492e-10 6.507431481347939e-07 -6.453201324342454e-07 -1.0445154635017234e-08 4.5533870054294986e-07 3.2392220874339187e-07 1.0871232634362948e-05 0.9997915817425077 0.9996905290447738 0.9961222709383408 -1.2436657258789936e-07 1.45843422505421e-07 -0.00044542946463781516 -0.000694366737059627 0.0007180441107471344 3.009605040128066e-09 0.00037631977368405255 0.0002857090814363077 0.0069803822248601655
2.222 0.9998723430060353 0.9997409066336841 1.0035592314582558 5.019209340076859e-05 -0.00012789945989987535 -0.00019163302846186722 -4.581331594988645e-05 4.49852971917418e-05 -1.7500525572823143e-08 0.0001325258505211599 0.00011411809774903554 0.0035825341167523123 1.0000000012616796 0.9998417899098739 1.0000000246808014 1.6369945202181586e-09 1.5984521040273546e-10 1.6117072196396174e-10 1.643172157439416e-09 3.1825441404115404e-09 -1.0656368831613752e-08 2.324324355529558e-09 2.6982504021575774e-08 5.036907695298271e-08 1.0000261290642234 0.9998568554027331 1.0009040201056678 5.03853041956612e-05 -1.2988308223897389e-05 -3.1948764501081687e-06 4.1399305482458246e-05 -4.134105741942215e-05 -1.0221239544477251e-08 2.6130041203810186e-05 1.9649786490510587e-05 0.0009084876303259395 1.0000043363960327 0.9998444505854542 1.0001065703639684 6.355870095313312e-06 -1.644232096256679e-07 -3.406167559252815e-08 6.233533984879857e-06 -6.222877848192854e-06 -1.0650175326187485e-08 4.3363973858729325e-06 3.0848059012813405e-06 0.00010657725904372563 1.0000004553117252 0.9998420697684112 1.000010871161765 6.519855601902826e-07 -1.5847102249389e-09 -2.3922054702699557e-10 6.507268940225061e-07 -6.453165593325945e-07 -1.0656522833782352e-08 4.553165117498965e-07 3.2391665965853567e-07 1.0871212284832995e-05 0.9997891305835694 0.9996887321814667 0.9958970669374255 -1.1394605930794413e-07 1.3990560258925056e-07 -0.0003862610884189375 -0.0006324311540005637 0.0006550570086130637 9.898157130215013e-10 0.00037140394900732197 0.0002822723118424439 0.007266120657334737
2.232 0.9998720369527468 0.999740715608779 1.0035247900441795 4.8951089847668516e-05 -0.0001259654507456116 -0.00019649751054759342 -4.947499431452139e-05 4.86598340373559e-05 -1.7376849242593385e-08 0.0001331683977868318 0.0001147684707758275 0.0035483943965525784 1.000000001261689 0.9998417899150827 1.0000000246807834 1.6371270726664677e-09 1.6000551236905484e-10 1.6038685853221724e-10 1.6429426452471432e-09 3.1828123750668776e-09 -1.087177871869409e-08 2.404992020015697e-09 2.7052125600148965e-08 4.813423901592642e-08 1.0000259652531 0.9998567225844864 1.000904067016506 5.025947392225373e-05 -1.3081522435350083e-05 -3.341071854091074e-06 4.1287772112756875e-05 -4.123111963288013e-05 -1.0437590984297295e-08 2.5966181177248983e-05 1.9563843935002826e-05 0.0009085012839038058 1.0000043341875358 0.9998444466343364 1.000106570451121 6.354281296777652e-06 -1.659705130231702e-07 -3.5673282295531365e-08 6.2319668490939115e-06 -6.221442474124651e-06 -1.0865632848688737e-08 4.334188955600604e-06 3.08349715698229e-06 0.00010657733535065306 1.000000455288929 0.9998420695096362 1.0000108711619649 6.519693951409065e-07 -1.6008096028811146e-09 -2.563160234694036e-10 6.50710390911055e-07 -6.45312952490545e-07 -1.087193961975441e-08 4.5529415991127716e-07 3.2391082721919585e-07 1.0871197418406428e-05 0.9997867535736769 0.9996869810488606 0.99569621228333 -1.030172242964936e-07 1.329142777501481e-07 -0.0003325398413967507 -0.0005717211058511107 0.0005929669017354789 -9.841744041912202e-10 0.0003672205039327581 0.00027924427858513 0.007501592425823386
2.242 0.9998717649721399 0.9997405500745842 1.003488486036951 4.774075608854968e-05 -0.00012404893341103513 -0.00020101420947767656 -5.3162032803712915e-05 5.2362941725067133e-05 -1.7272161324937908e-08 0.00013379674173638148 0.00011539556580552639 0.00351242393152163 1.0000000012617052 0.9998417899203741 1.0000000246806373 1.6374851559346642e-09 1.6011360975716167e-10 1.5949464783992957e-10 1.6425608767326365e-09 3.1830837857409875e-09 -1.1091308169562073e-08 2.42661005340526e-09 2.7119228273288496e-08 4.738851999943156e-08 1.000025802018258 0.9998565902405093 1.0009041062561481 5.013395795728253e-05 -1.317419017917444e-05 -3.4866115117821677e-06 4.1176152829557996e-05 -4.112108597279403e-05 -1.0658092379488048e-08 2.58028983996371e-05 1.9478689654799887e-05 0.0009085077488862263 1.0000043319797849 0.9998444426864042 1.000106570529905 6.352693119509056e-06 -1.6751708427645897e-07 -3.7285293004394205e-08 6.230399546351097e-06 -6.220006741717973e-06 -1.1085212205430094e-08 4.3319812400941154e-06 3.082188841526997e-06 0.0001065774043586386 1.00000045526614 0.9998420692511494 1.0000108711620281 6.519534561497262e-07 -1.6169601995032307e-09 -2.7354636999793806e-10 6.506937351697453e-07 -6.45309309912848e-07 -1.1091476238395593e-08 4.5527151218348645e-07 3.239045382716063e-07 1.0871189627607024e-05 0.9997844820115038 0.9996853023608318 0.9955182414800732 -9.178896132335702e-08 1.250142116325482e-07 -0.00028437822778361457 -0.0005131873437855674 0.0005328005335930234 -2.9089782910205817e-09 0.00036373418626832715 0.0002766029039524934 0.007693142530793137
2.252 0.9998715235478651 0.9997404074916888 1.00345038111408 4.6560340738637916e-05 -0.00012215022386076105 -0.0002051940569480145 -5.6865349364492155e-05 5.6085250013716594e-05 -1.7186724261535003e-08 0.00013441302927370713 0.00011600109454080168 0.003474650963808232 1.000000001261727 0.9998417899257495 1.0000000246803225 1.6381333438631175e-09 1.6016812674529707e-10 1.5876586481753845e-10 1.6421268090287231e-09 3.1833582333756383e-09 -1.1315030052234876e-08 2.3842098899898163e-09 2.718334536018603e-08 4.83298071974531e-08 1.0000256393550235 0.999856458367197 1.000904137764772 5.0008755644176097e-05 -1.3266313605133449e-05 -3.631463270949496e-06 4.106444962657302e-05 -4.1010958124982004e-05 -1.0882823895596227e-08 2.5640188261764693e-05 1.9394321090613656e-05 0.0009085069675650872 1.0000043297727819 0.9998444387416399 1.000106570600021 6.351105628508512e-06 -1.6906292542864775e-07 -3.8897010691088336e-08 6.228832176292065e-06 -6.2185706280916894e-06 -1.1308985718774615e-08 4.329774212534638e-06 3.0808809223092696e-06 0.00010657746511597092 1.000000455243357 0.9998420689929486 1.00001087116191 6.519378077137327e-07 -1.633163586496826e-09 -2.90627425781337e-10 6.506770268586272e-07 -6.453056298871977e-07 -1.1315205085251925e-08 4.5524850742754643e-07 3.2389772020149995e-07 1.08711887244972e-05 0.9997823396798988 0.9996837168026649 0.9953615130043595 -8.045640882447412e-08 1.1636279207639795e-07 -0.00024169225317561172 -0.00045757244041613786 0.00047537458925850487 -4.781558094199798e-09 0.00036088384974113205 0.00027431507837733546 0.007847027850360504
2.262 0.9998713093435282 0.9997402854496954 1.003410536800472 4.540911005509894e-05 -0.00012026961192068915 -0.00020904874574065996 -6.057636702687695e-05 5.9817896223333136e-05 -1.7120737701013762e-08 0.00013501921223589713 0.00011658664087310082 0.0034351092279143753 1.0000000012617496 0.999841789931207 1.0000000246798222 1.6390490395095122e-09 1.601865953306159e-10 1.5839669388841603e-10 1.6417514583491151e-09 3.1836348855639385e-09 -1.1543017946749514e-08 2.283874223942794e-09 2.724478475595661e-08 5.0597268750209146e-08 1.0000254772585064 0.9998563269607891 1.0009041614887977 4.98838662336548e-05 -1.3357894838301278e-05 -3.7756066314230205e-06 4.0952664571462846e-05 -4.090073787051594e-05 -1.1111867373376488e-08 2.547804595986015e-05 1.9310736011023222e-05 0.0009084988874698749 1.0000043275665234 0.9998444348000219 1.0001065706612635 6.349518801213935e-06 -1.7060801928917403e-07 -4.0507952207532316e-08 6.2272648496023365e-06 -6.217134113421964e-06 -1.1537027664951512e-08 4.327567868402333e-06 3.0795734374789626e-06 0.00010657751697499571 1.0000004552205766 0.9998420687350307 1.0000108711615916 6.519224271290213e-07 -1.6494023891938482e-09 -3.0735369523046327e-10 6.506603770339412e-07 -6.453019114476885e-07 -1.1543200504835444e-08 4.5522518398277064e-07 3.238904247573398e-07 1.0871193113235521e-05 0.9997803432280744 0.9996822392758982 0.9952242841900966 -6.919808290578953e-08 1.0712384108459227e-07 -0.00020424856293048537 -0.0004054186138720854 0.0004213003045254213 -6.599214576285669e-09 0.0003585937102496525 0.0002723422818813277 0.007969176196652559
2.272 0.9998711192030056 0.9997401816675442 1.0033690142343832 4.4286347517570136e-05 -0.00011840736236758614 -0.00021259035738870698 -6.428701526793197e-05 6.355253033035464e-05 -1.7074343533852615e-08 0.0001356170372728462 0.00011715365557401549 0.003393837301590427 1.0000000012617671 0.999841789936744 1.000000024679138 1.64012482559465e-09 1.6018603162138038e-10 1.5843516939070974e-10 1.6415611385123218e-09 3.183913453612169e-09 -1.1775347371772302e-08 2.143273121012044e-09 2.730463275509573e-08 5.3457856621378865e-08 1.0000253157236854 0.9998561960174315 1.000904177378912 4.975928888722168e-05 -1.3448935997030849e-05 -3.9190293614860565e-06 4.0840799787917394e-05 -4.079042705811425e-05 -1.1345305038844828e-08 2.5316466583478416e-05 1.9227932413084054e-05 0.0009084834598752851 1.0000043253610018 0.9998444308615251 1.0001065707134928 6.347932530242102e-06 -1.7215234908595596e-07 -4.211788509275773e-08 6.225697693589573e-06 -6.215697180037257e-06 -1.1769413460662933e-08 4.325362227778771e-06 3.078266466046865e-06 0.00010657755980044671 1.0000004551977921 0.9998420684773905 1.0000108711610733 6.519072067388213e-07 -1.6656593326664476e-09 -3.23671636216143e-10 6.506439114156421e-07 -6.452981529031614e-07 -1.1775537525288249e-08 4.5520167166648525e-07 3.2388279974009843e-07 1.0871200270922333e-05 0.9997785028292371 0.9996808793808496 0.9951047750881306 -5.817398282195036e-08 9.746229615732866e-08 -0.00017170851445553613 -0.000357083937542139 0.0003709973813248715 -8.359577302261096e-09 0.0003567825880742211 0.0002706448456195726 0.008065020180258193
2.282 0.9998709501480685 0.9997400939918741 1.0033258739986626 4.3191353479195425e-05 -0.00011656371597877432 -0.00021583109270010723 -6.798972348166843e-05 6.72813110901884e-05 -1.7047626416135317e-08 0.0001362080415457684 0.0001177034549505737 0.003350878019188401 1.0000000012617736 0.9998417899423576 1.0000000246782685 1.6412246707814753e-09 1.601708130660637e-10 1.5879506347054168e-10 1.641675986644558e-09 3.1841926622805926e-09 -1.2012094993643225e-08 1.9915565276010486e-09 2.7364546286122258e-08 5.61193738124299e-08 1.0000251547454666 0.99985606553322 1.0009041853886844 4.963502273316284e-05 -1.3539439205026434e-05 -4.061724898701462e-06 4.072885741563458e-05 -4.068002758132545e-05 -1.1583219608449224e-08 2.5155445162997118e-05 1.914590842028204e-05 0.00090846063836176 1.0000043231562088 0.9998444269261237 1.000106570756598 6.346346680078189e-06 -1.7369591121386782e-07 -4.3726783792207706e-08 6.224130830179431e-06 -6.214259812649369e-06 -1.2006219647368975e-08 4.323157321678026e-06 3.0769600841986487e-06 0.00010657759376574655 1.0000004551749972 0.9998420682200233 1.000010871160355 6.518920108080894e-07 -1.6819301559992432e-09 -3.396648505313866e-10 6.506277509360047e-07 -6.452943537125613e-07 -1.2012292741722758e-08 4.551781506588913e-07 3.2387503176063224e-07 1.0871207201244585e-05 0.9997768230155025 0.9996796420569452 0.9950012207139382 -4.752441026621709e-08 8.753975295316178e-08 -0.00014366693924867073 -0.00031276415318731335 0.00032471439255510846 -1.0060595008855456e-08 0.0003553707566431234 0.00026918484697519474 0.008139398745367316
2.292 0.9998707993741532 0.9997400203940329 1.0032811760001454 4.212344484255331e-05 -0.00011473889053156941 -0.00021878308394890816 -7.1677409045778e-05 7.099689586734185e-05 -1.704061897011722e-08 0.00013679355320228714 0.00011823722245503706 0.0033062779409262877 1.000000001261764 0.9998417899480465 1.0000000246771923 1.6422493036453332e-09 1.6013299892728969e-10 1.5932785540209344e-10 1.6421625376768843e-09 3.18447231394849e-09 -1.225333899672437e-08 1.8662666422689944e-09 2.7426342244920685e-08 5.794925683503214e-08 1.0000249943187245 0.9998559355042295 1.0009041854736311 4.951106693157517e-05 -1.3629406590661619e-05 -4.203690403726492e-06 4.061683955078487e-05 -4.0569541364006355e-05 -1.1825696298424438e-08 2.4994976694863053e-05 1.906466221242778e-05 0.0009084303775765646 1.0000043209521359 0.999844422993793 1.000106570790462 6.344761151120494e-06 -1.7523871405081546e-07 -4.533473276595216e-08 6.222564327825952e-06 -6.212821997426497e-06 -1.2247524676742954e-08 4.320953174719896e-06 3.075654339828059e-06 0.00010657761893808112 1.0000004551521875 0.9998420679629262 1.0000108711594162 6.518767399830897e-07 -1.6982228683960136e-09 -3.554804940545986e-10 6.506119620165131e-07 -6.452905129456754e-07 -1.2253544845354666e-08 4.5515479524111976e-07 3.238672917100497e-07 1.0871210898865742e-05 0.9997753036017257 0.9996785283078847 0.9949119118949558 -3.736928617902169e-08 7.751079967425101e-08 -0.00011968441409948821 -0.00027251753959980815 0.0002825530285443921 -1.1700524907744569e-08 0.00035428446270917866 0.00026792781542304343 0.008196515590740383
2.302 0.999870664244933 0.9997399589662119 1.0032349793836823 4.1081954716360244e-05 -0.00011293308176241434 -0.00022145826927986783 -7.534346187720165e-05 7.469242627607373e-05 -1.7053303373767328e-08 0.00013737469565882157 0.00011875601245780548 0.0032600868717767256 1.0000000012617352 0.9998417899538097 1.0000000246758678 1.6431598016483349e-09 1.6006363444596613e-10 1.5990110756670163e-10 1.6429878632206992e-09 3.184751225106723e-09 -1.2499158858458873e-08 1.8036090716235882e-09 2.7491493736050746e-08 5.856292960548906e-08 1.0000248344383276 0.9998558059265293 1.000904177590614 4.938742069788031e-05 -1.3718840275526139e-05 -4.344925373847639e-06 4.050474818919019e-05 -4.045897034802903e-05 -1.20728195627797e-08 2.4835056158532545e-05 1.898419200032133e-05 0.0009083926324506249 1.0000043187487762 0.9998444190645082 1.0001065708149592 6.343175905095711e-06 -1.7678076663848052e-07 -4.694183119154372e-08 6.220998155301825e-06 -6.211383722605522e-06 -1.2493408001992054e-08 4.318749793687228e-06 3.074349254972634e-06 0.00010657763498330824 1.0000004551293598 0.9998420677060951 1.000010871158215 6.518613549384226e-07 -1.7145462462353042e-09 -3.7125061639141233e-10 6.505965121879064e-07 -6.452866305423814e-07 -1.2499373114482496e-08 4.551317234583878e-07 3.238596996783794e-07 1.087120888517479e-05 0.9997739406247615 0.9996775359501918 0.9948352255153596 -2.7807846788322907e-08 6.752005329502281e-08 -9.931273002602378e-05 -0.0002362906848079181 0.00024449389413645496 -1.32779244336768e-08 0.00035345845922463967 0.0002668435140812589 0.008239942007267307
2.312 0.9998705422861667 0.9997399079170523 1.0031873424706041 4.006623204591381e-05 -0.00011114646429077843 -0.0002238683127318041 -7.898172685330183e-05 7.836151121115947e-05 -1.7085614803033302e-08 0.0001379523948249527 0.00011926075557454136 0.0032123574243619287 1.0000000012616868 0.9998417899596485 1.0000000246742538 1.6439551271863915e-09 1.5996594941356247e-10 1.604364643679387e-10 1.6440128318738693e-09 3.18502883308936e-09 -1.2749635681124572e-08 1.8221108369737786e-09 2.756071632011685e-08 5.78364511155337e-08 1.000024675099154 0.9998556767962007 1.000904161697478 4.92640832808817e-05 -1.3807742361177488e-05 -4.48543071573868e-06 4.039258521325693e-05 -4.0348316486336704e-05 -1.2324675947978132e-08 2.4675678532139618e-05 1.890449603282476e-05 0.0009083473579857832 1.0000043165461243 0.9998444151382464 1.000106570829967 6.3415909408910805e-06 -1.7832206606169923e-07 -4.854814191599889e-08 6.219432175525484e-06 -6.209944977195822e-06 -1.2743951490386607e-08 4.316547164732794e-06 3.073044844033712e-06 0.00010657764121592642 1.0000004551065127 0.9998420674495302 1.0000108711567113 6.518458551723377e-07 -1.7308973325152037e-09 -3.8705380214688084e-10 6.505812623305465e-07 -6.452827059803541e-07 -1.2749858384090421e-08 4.551089682685917e-07 3.238523116756805e-07 1.087119978548526e-05 0.9997727272419158 0.9996766603373892 0.9947696453376089 -1.891873543681519e-08 5.76998105364929e-08 -8.211388134009192e-05 -0.0002039434848588041 0.0002104220246170257 -1.4791640618406438e-08 0.0003528370123240281 0.0002659060755166805 0.008272651597653249
2.322 0.9998704311791755 0.9997398655669716 1.0031383227141537 3.9075641245492416e-05 -0.00010937919252263238 -0.00022602455650728683 -8.25864850899155e-05 8.199820841183027e-05 -1.7137445289911736e-08 0.0001385273885262429 0.00011975226507320595 0.0031631446210206647 1.0000000012616184 0.9998417899655655 1.0000000246723373 1.644631096464338e-09 1.5986104640787084e-10 1.608999004238547e-10 1.6450366203861829e-09 3.1853043617217873e-09 -1.3004852463447018e-08 1.911723137405735e-09 2.763381619429337e-08 5.589067508031458e-08 1.000024516296101 0.9998555481093384 1.000904137752846 4.914105392125434e-05 -1.3896114923400429e-05 -4.625208171937989e-06 4.028035242959325e-05 -4.0237581737221086e-05 -1.2581352713908844e-08 2.4516838809989374e-05 1.8825572612446693e-05 0.0009082945094919751 1.0000043143441781 0.9998444112149867 1.0001065708353956 6.340006254210307e-06 -1.7986259155437917e-07 -5.015369385330703e-08 6.217866188274014e-06 -6.208505752358432e-06 -1.2999237364502433e-08 4.3143452604330056e-06 3.0717411301781154e-06 0.00010657763698669101 1.0000004550836474 0.999842067193231 1.000010871154893 6.51830236868969e-07 -1.74725471560758e-09 -4.029243555849344e-10 6.50566011353436e-07 -6.452787389261361e-07 -1.3005083934665477e-08 4.5508647736568563e-07 3.2384512282897666e-07 1.0871183823958108e-05 0.999771654549523 0.9996758950259714 0.9947137747823359 -1.0760553311336589e-08 4.816826854122704e-08 -6.767329955136538e-05 -0.00017527217793186713 0.00018015077688312637 -1.624080029232706e-08 0.00035237384892228675 0.0002650937379533308 0.00829707545273332
2.332 0.9998703287541739 0.9997398303433843 1.0030879766666139 3.810956186566901e-05 -0.00010763140153193231 -0.00022793799525132606 -8.615243477913599e-05 8.559700535266194e-05 -1.7208645234487282e-08 0.00013910023751218263 0.00012023124399047924 0.003112505530960985 1.0000000012615335 0.9998417899715639 1.0000000246701544 1.6451582489934626e-09 1.5978362324359802e-10 1.612720251646291e-10 1.6458649222530943e-09 3.1855761659086764e-09 -1.3264893363870469e-08 2.0408515678550688e-09 2.7709862378718516e-08 5.307025006045803e-08 1.000024358024093 0.9998554198620592 1.0009041057160006 4.901833183121653e-05 -1.3983960016796854e-05 -4.764259979662886e-06 4.01680516357269e-05 -4.012676806132333e-05 -1.2842937596410845e-08 2.435853202156452e-05 1.8747420097282473e-05 0.0009082340429447802 1.000004312142935 0.9998444072947077 1.0001065708312018 6.338421814866121e-06 -1.8140230865488332e-07 -5.175850699916994e-08 6.216300000179169e-06 -6.207066039688644e-06 -1.3259350512779112e-08 4.312144053735005e-06 3.0704381471472404e-06 0.00010657762215234273 1.0000004550607664 0.9998420669372 1.0000108711527964 6.518144698811464e-07 -1.763583832801059e-09 -4.188828437861816e-10 6.505505653144327e-07 -6.452747292899947e-07 -1.3265133728525656e-08 4.5506413769153906e-07 3.2383808127560424e-07 1.0871163015947104e-05 0.9997707122981498 0.9996752323621273 0.9946663431061374 -3.3729371171177828e-09 3.9028296613538745e-08 -5.560826122102893e-05 -0.0001500296693124038 0.00015344321409902168 -1.762480114557512e-08 0.0003520314489919035 0.00026438837437905874 0.008315168183954866
2.342 0.9998702329836171 0.9997398007759295 1.0030363599545158 3.716738829968146e-05 -0.00010590320792433731 -0.00022961926484811027 -8.967467208092181e-05 8.915280000234019e-05 -1.729902801017856e-08 0.00013967133756359092 0.00012069829267554957 0.0030604989391440434 1.0000000012614367 0.9998417899776493 1.000000024667788 1.6454924251593148e-09 1.5976798979546724e-10 1.6152822267467674e-10 1.6463621740916473e-09 3.1858444137036224e-09 -1.352984422064974e-08 2.172874475910835e-09 2.7787579439485422e-08 4.991989548467448e-08 1.0000242002780824 0.9998552920505012 1.0009040655467991 4.889591620800327e-05 -1.4071279689429819e-05 -4.90258866084252e-06 4.005568466917084e-05 -4.0015877417915365e-05 -1.310952143117204e-08 2.420075324720378e-05 1.8670036883794585e-05 0.0009081659151157085 1.0000043099423954 0.9998444033773919 1.0001065708173908 6.3368375787199e-06 -1.8294118323003692e-07 -5.336260773476898e-08 6.214733475953719e-06 -6.2056258319707435e-06 -1.3524376177210506e-08 4.3099435324929604e-06 3.069135928641399e-06 0.00010657759729286552 1.0000004550378738 0.9998420666814392 1.0000108711505051 6.517985101674541e-07 -1.7798503705700794e-09 -4.3495367152776603e-10 6.505347891340957e-07 -6.452706773737712e-07 -1.3530093810256338e-08 4.5504181357108506e-07 3.238311068873462e-07 1.087114085183852e-05 0.999769889493841 0.9996746639789454 0.9946262063683222 3.221918690616889e-09 3.036675901090749e-08 -4.557245178781846e-05 -0.00012794278047015696 0.00013003050207054687 -1.8943303142487443e-08 0.00035177999607153914 0.0002637749498523356 0.008328477345635722
2.352 0.9998701419756629 0.9997397754917736 1.0029835272595153 3.624852950795089e-05 -0.00010419471067519756 -0.00023107864047348155 -9.314867237582561e-05 9.266088179014649e-05 -1.7408371911629415e-08 0.00014024093231834956 0.0001211539165608878 0.00300718504425883 1.0000000012613335 0.999841789983827 1.0000000246653522 1.6456057698086136e-09 1.5983117028381197e-10 1.6164957205631548e-10 1.6464610394918179e-09 3.1861078636976626e-09 -1.379979216630913e-08 2.2773128904589278e-09 2.786574512703329e-08 4.713402653662286e-08 1.0000240430530518 0.9998551646708267 1.000904017205616 4.877380626374363e-05 -1.4158075998487702e-05 -5.0401968786668796e-06 3.994325341773106e-05 -3.990491176476405e-05 -1.338119419744764e-08 2.40434976206012e-05 1.859342137640176e-05 0.0009080900832949956 1.0000043077425615 0.9998443994630206 1.0001065707939985 6.335253517939172e-06 -1.8447919803806328e-07 -5.4966018621941263e-08 6.213166546572026e-06 -6.204185122570313e-06 -1.3794402550946966e-08 4.3077437037210166e-06 3.067834491046606e-06 0.00010657756346688936 1.0000004550149757 0.9998420664259531 1.0000108711481335 6.517823298681754e-07 -1.7960372168274784e-09 -4.5115673567505435e-10 6.505186144572453e-07 -6.452665832922195e-07 -1.380005156822257e-08 4.5501938083174737e-07 3.2382410491750006e-07 1.0871121406232823e-05 0.9997691748848144 0.9996741812022303 0.9945923444582797 9.017511187012176e-09 2.225435280205942e-08 -3.7257616698438294e-05 -0.00010872635066947004 0.0001096271560332566 -2.019621651567156e-08 0.0003515962074122077 0.0002632409918325383 0.008338210906068708
2.362 0.9998700539678009 0.9997397532110398 1.0029295323033796 3.535240873727526e-05 -0.00010250599193395855 -0.00023232604034046533 -9.657027204247018e-05 9.61169130002121e-05 -1.7536424096216407e-08 0.0001408091265033646 0.00012159853401873462 0.002952625183874372 1.0000000012612296 0.9998417899901041 1.000000024662972 1.6455074975369343e-09 1.5996275935486072e-10 1.61643375823151e-10 1.6461361747490296e-09 3.1863658548918597e-09 -1.4074827050423802e-08 2.3334538107399687e-09 2.7943415673698677e-08 4.5425130358288035e-08 1.0000238863440143 0.9998550377192218 1.0009039606532975 4.865200124778148e-05 -1.4244351023132154e-05 -5.177087339523218e-06 3.98307597952653e-05 -3.979387305727968e-05 -1.3658048061226805e-08 2.3886760316013448e-05 1.8517571960789602e-05 0.0009080065047464414 1.0000043055434353 0.9998443955515769 1.0001065707610706 6.333669642284094e-06 -1.8601636391400182e-07 -5.6568736488594224e-08 6.2115991853421664e-06 -6.202743906441302e-06 -1.4069518270619789e-08 4.305544582726593e-06 3.066533819999355e-06 0.00010657752161900527 1.0000004549920776 0.999842066170746 1.000010871145807 6.517659383222851e-07 -1.8121548554312787e-09 -4.67485074990058e-10 6.505020162754249e-07 -6.452624471069682e-07 -1.4075095812970807e-08 4.5499674636386025e-07 3.2381697100172977e-07 1.0871108111646561e-05 0.9997685573400218 0.9996737753691027 0.9945638552954698 1.4021333476623306e-08 1.4745877333848926e-08 -3.0393119722672123e-05 -9.209433162865468e-05 9.194321373947814e-05 -2.1383692967032154e-08 0.00035146218562329476 0.0002627761189579579 0.00834529932835583
2.372 0.9998699673206911 0.9997397327423765 1.0028744278360695 3.4478463220692616e-05 -0.0001008371177922699 -0.00023337103280303013 -9.993565081856123e-05 9.951691071322552e-05 -1.7682902498030113e-08 0.00014137589930532482 0.00012203248419991531 0.002896881585438935 1.0000000012611312 0.9998417899964868 1.0000000246607688 1.6452409860990175e-09 1.6012265434942206e-10 1.6154758460348999e-10 1.645383089339385e-09 3.1866172279185073e-09 -1.4355039407433896e-08 2.330695304095248e-09 2.8019970313076436e-08 4.5275684724181234e-08 1.0000237301460135 0.9998549111918971 1.000903895851134 4.853050044152878e-05 -1.4330106864983219e-05 -5.31326274714524e-06 3.9718205723037375e-05 -3.968276324744099e-05 -1.3940176333926016e-08 2.373053652631754e-05 1.8442486999658777e-05 0.0009079151362636443 1.0000043033450188 0.9998443916430435 1.0001065707186492 6.332085995454657e-06 -1.8755272120554253e-07 -5.817072676484053e-08 6.210031386788305e-06 -6.20130217913479e-06 -1.4349815004822996e-08 4.303346174300656e-06 3.0652338710182168e-06 0.00010657747202213628 1.000000454969186 0.9998420659158223 1.000010871143646 6.517493782880437e-07 -1.8282435527487789e-09 -4.839012092666911e-10 6.504849897587663e-07 -6.452582691578043e-07 -1.4355317848217335e-08 4.5497385420014786e-07 3.238095957381061e-07 1.0871102673313571e-05 0.9997680261304722 0.9996734380674792 0.9945399471378974 1.8253404912746102e-08 7.880810156956375e-09 -2.474409005377881e-05 -7.77681530017772e-05 7.66935707015017e-05 -2.2506116099979964e-08 0.000351364372100048 0.00026237164594924663 0.008350450382068395
2.382 0.9998698805122224 0.9997397129786891 1.0028182656262683 3.362614387655709e-05 -9.918813900898976e-05 -0.00023422284531678643 -0.00010324131476387359 0.00010285722936715776 -1.784750013164839e-08 0.00014194111764334656 0.00012245603476718287 0.0028400171420997294 1.0000000012610442 0.9998417900029808 1.000000024658849 1.6448586874600565e-09 1.6025299771258242e-10 1.6140760765844108e-10 1.6442308863757783e-09 3.1868613990083427e-09 -1.4640521791913128e-08 2.2684834904371104e-09 2.8095104300639146e-08 4.668990146591138e-08 1.0000235744541217 0.9998547850850862 1.0009038227608429 4.840930313542585e-05 -1.441534563699164e-05 -5.4487258029130755e-06 3.9605593144268034e-05 -3.9571584285449956e-05 -1.422767364266126e-08 2.3574821451790404e-05 1.836816485848844e-05 0.0009078159341629443 1.000004301147313 0.999844387737403 1.000106570666761 6.330502629594359e-06 -1.8908832804347108e-07 -5.977194745612106e-08 6.2084631776515594e-06 -6.199859936884007e-06 -1.4635385047320272e-08 4.301148463069166e-06 3.063934589219522e-06 0.00010657741414935243 1.0000004549463068 0.9998420656611856 1.0000108711417581 6.517327029648439e-07 -1.844360856668838e-09 -5.003598873404271e-10 6.504675635410016e-07 -6.452540498393651e-07 -1.4640810474696834e-08 4.549506913507734e-07 3.238018834803312e-07 1.0871104612496694e-05 0.9997675711265293 0.9996731613066635 0.9945199297594737 2.174488467109589e-08 1.6840824317732657e-09 -2.010869813620392e-05 -6.548271183140736e-05 6.360480788940675e-05 -2.3564089421865008e-08 0.0003512926388851639 0.00026202026477006917 0.008354195986376396
2.392 0.9998697921317968 0.9997396928930316 1.0027610964539355 3.279491501703711e-05 -9.755909170496176e-05 -0.0002348903743081987 -0.00010648407984893736 0.00010613454396231391 -1.802988676500051e-08 0.00014250454915481649 0.00012286938944326204 0.0027820952123008675 1.0000000012609735 0.9998417900095923 1.0000000246572898 1.6444004747295847e-09 1.602978890146235e-10 1.6123794048999703e-10 1.642776567219624e-09 3.1870973789538e-09 -1.4931368972860556e-08 2.1565327735526083e-09 2.8168872906971968e-08 4.918050023319277e-08 1.0000234192634414 0.9998546593950463 1.0009037413445505 4.828840860636134e-05 -1.4500069443335985e-05 -5.583479229712953e-06 3.94929240621425e-05 -3.9460338117483723e-05 -1.4520635849450862e-08 2.3419610311071585e-05 1.8294603950142262e-05 0.0009077088547332216 1.00000429895032 0.9998443838346378 1.000106570605404 6.328919584349421e-06 -1.9062324052859864e-07 -6.137238677877513e-08 6.206894654460407e-06 -6.198417177204745e-06 -1.4926322623275752e-08 4.298951424592848e-06 3.062635941088253e-06 0.00010657734706856306 1.0000004549234442 0.9998420654068401 1.0000108711402207 6.517159518908699e-07 -1.8605625776590222e-09 -5.168465940641235e-10 6.504498352916539e-07 -6.452497899119107e-07 -1.4931667604602464e-08 4.5492730033870583e-07 3.237937867968656e-07 1.0871111633965914e-05 0.9997671829251638 0.9996729376301136 0.9945032050931402 2.4536303734846163e-08 -3.832962624164444e-09 -1.6314969410540123e-05 -5.4990367130112715e-05 5.2419885063789335e-05 -2.4558427653540256e-08 0.00035123952734731115 0.00026171579261179064 0.008356931201109441
2.402 0.9998697008748431 0.9997396715346567 1.002702970104616 3.1984254077221296e-05 -9.594999802738885e-05 -0.00023538219536989983 -0.00010966105620743543 0.00010934583392242682 -1.8229712603573208e-08 0.0001430658747626938 0.00012327269530695446 0.0027231794419778654 1.0000000012609225 0.9998417900163253 1.0000000246561205 1.643887205825903e-09 1.6022559923215165e-10 1.610094582973297e-10 1.6412111018323268e-09 3.187324275129723e-09 -1.522767694958683e-08 2.0150025104855968e-09 2.824174404246415e-08 5.201270488421218e-08 1.0000232645691045 0.9998545341180579 1.000903651564769 4.81678161145615e-05 -1.4584280357298381e-05 -5.717525779149239e-06 3.938020056695377e-05 -3.9349026686867294e-05 -1.481916072937934e-08 2.326489836724745e-05 1.8221802770932547e-05 0.0009075938548003875 1.0000042967540383 0.9998443799347304 1.000106570534527 6.327336880481076e-06 -1.9215749085799215e-07 -6.297207597599821e-08 6.205326007041254e-06 -6.196973897961253e-06 -1.5222725010984772e-08 4.296755050341589e-06 3.0613379392154474e-06 0.00010657727005785233 1.0000004549006023 0.9998420651527878 1.0000108711390634 6.516991460405057e-07 -1.876880756725484e-09 -5.333905677119592e-10 6.504319952253076e-07 -6.452454898345667e-07 -1.5227986139822043e-08 4.5490378875507895e-07 3.2378533431735755e-07 1.0871120569490491e-05 0.9997668529207331 0.9996727601812924 0.9944892577913752 2.6674733211543375e-08 -8.67131251021376e-09 -1.3217432627910771e-05 -4.606331503512062e-05 4.290107808622496e-05 -2.549014496638918e-08 0.0003511996256676284 0.00026145297343359986 0.00835894598491624
2.412 0.9998696055375477 0.9997396480252301 1.0026439353653314 3.119365135499365e-05 -9.436086679953434e-05 -0.0002357065734461697 -0.00011276963307751549 0.00011248836760062312 -1.844661041042454e-08 0.00014362470074532303 0.00012366604978416714 0.0026633336081746833 1.0000000012608934 0.9998417900231841 1.0000000246553065 1.6433326254243823e-09 1.6004316781601458e-10 1.6067989353743337e-10 1.639792830734939e-09 3.187541217793332e-09 -1.5529544115569974e-08 1.87359920594946e-09 2.8314524119172003e-08 5.447766161544101e-08 1.00002311036627 0.9998544092504247 1.0009035533843822 4.804752491342733e-05 -1.4667980407006532e-05 -5.850868197385556e-06 3.926742481261758e-05 -3.923765193383634e-05 -1.512334720959926e-08 2.311068094553047e-05 1.8149759903783777e-05 0.0009074708919580257 1.0000042945584677 0.9998443760376603 1.000106570454015 6.325754531844701e-06 -1.9369107236952035e-07 -6.457105889301469e-08 6.203757493658856e-06 -6.195530098290002e-06 -1.5524689749381244e-08 4.294559362989589e-06 3.0600406409585554e-06 0.000106577182970236 1.000000454877783 0.9998420648990314 1.0000108711382512 6.516822990443924e-07 -1.8933084273616787e-09 -5.500344293825668e-10 6.504143018272589e-07 -6.452411506148992e-07 -1.5529864137201037e-08 4.5488031633799864e-07 3.2377662395572134e-07 1.0871128368225807e-05 0.9997665733317982 0.9996726227327268 0.9944776460316228 2.8209181983063222e-08 -1.284248776183337e-08 -1.0693807649179873e-05 -3.849469244984582e-05 3.483151829764216e-05 -2.636044436228926e-08 0.0003511690692150959 0.00026122731969028043 0.00836045059573938
2.422 0.999869505011805 0.9997396215551908 1.0025840400219357 3.0422609736778152e-05 -9.279169416128526e-05 -0.00023587147284927085 -0.00011580746442490256 0.00011555968742137652 -1.8680199358956334e-08 0.00014418057025230164 0.00012404950729251354 0.00260262148324159 1.0000000012608854 0.9998417900301708 1.0000000246547542 1.6427583710426084e-09 1.5979551224440698e-10 1.602505832673786e-10 1.6387758974443287e-09 3.187746845477977e-09 -1.5837070288909347e-08 1.7672741296329597e-09 2.838809080248373e-08 5.6047678365709264e-08 1.0000229566501253 0.9998542847884715 1.0009034467666456 4.792753426709003e-05 -1.475117157496662e-05 -5.983509170789372e-06 3.9154598945300906e-05 -3.912621579380862e-05 -1.543329580912586e-08 2.2956953424746784e-05 1.8078473987169184e-05 0.0009073399242798087 1.0000042923636023 0.9998443721434073 1.0001065703636942 6.3241725615130905e-06 -1.952239401895956e-07 -6.616933532280026e-08 6.20218936964825e-06 -6.1940857780857905e-06 -1.583231674503213e-08 4.292364405163795e-06 3.05874412070758e-06 0.00010657708608635611 1.0000004548549857 0.9998420646455703 1.000010871137691 6.516654336539839e-07 -1.9098004887690408e-09 -5.667770937264883e-10 6.50397009437221e-07 -6.452367726588819e-07 -1.583740125005696e-08 4.548570495845783e-07 3.2376777514866214e-07 1.0871132707366903e-05 0.9997663371949703 0.9996725196872892 0.9944679927915754 2.918350469786278e-08 -1.6365857543794973e-08 -8.64186607608486e-06 -3.2098717145689536e-05 2.8015656481148222e-05 -2.7170707380993175e-08 0.00035114514550723617 0.00026103498292547153 0.008361595587893341
2.432 0.999869398280376 0.9997395913802698 1.0025233308578496 2.9670644394569113e-05 -9.124246420307354e-05 -0.0002358845670481974 -0.00011877245518423919 0.00011855759563731505 -1.893008631781535e-08 0.00014473297421014757 0.00012442308550549895 0.0025411067192878715 1.0000000012608958 0.9998417900372842 1.0000000246543383 1.642199864220026e-09 1.5955112086782926e-10 1.5980006709867693e-10 1.63833134846669e-09 3.187940786232468e-09 -1.615035754911438e-08 1.7257245702941394e-09 2.8463047008978592e-08 5.64256666712859e-08 1.0000228034158816 0.9998541607285452 1.0009033316752134 4.7807843454061706e-05 -1.483385581355399e-05 -6.115451295971803e-06 3.904172502308189e-05 -3.901472019650488e-05 -1.5749109143800356e-08 2.2803711207323962e-05 1.800794367354321e-05 0.0009072009097442495 1.0000042901694357 0.9998443682519482 1.000106570263359 6.322591004256962e-06 -1.9675602661632678e-07 -6.776682671879587e-08 6.200621807751608e-06 -6.192640937829264e-06 -1.6145708337252363e-08 4.290170207749664e-06 3.057448435872509e-06 0.0001065769796106466 1.0000004548322075 0.9998420643924024 1.0000108711372568 6.516485847026559e-07 -1.9262884292543155e-09 -5.835397539927982e-10 6.503802889769112e-07 -6.452323570844888e-07 -1.615069966407473e-08 4.548341010096723e-07 3.237588685761779e-07 1.0871132142308643e-05 0.999766138335152 0.9996724460594067 0.9944599777369796 2.9625745776268246e-08 -1.9264613985861965e-08 -6.9765442137618225e-06 -2.6710127103196884e-05 2.2278930762228225e-05 -2.7922486051184692e-08 0.0003511259862261225 0.0002608726448545866 0.008362487326721043
2.442 0.99986928441225 0.9997395568181461 1.0024618536540753 2.893728245405431e-05 -8.971314958503446e-05 -0.0002357532482170636 -0.00012166274805601175 0.00012148014068630498 -1.9195869329391873e-08 0.00014528136155573176 0.0001247867712109974 0.0024788527530173864 1.0000000012609176 0.9998417900445231 1.0000000246539378 1.6416924490274022e-09 1.5937557192434867e-10 1.594581491269665e-10 1.6385092855010528e-09 3.1881216767656258e-09 -1.646950979372659e-08 1.759402011027499e-09 2.853950925240467e-08 5.5540954093410455e-08 1.0000226506587788 0.9998540370670138 1.0009032080741698 4.7688451754602213e-05 -1.4916035070357248e-05 -6.246697108593255e-06 3.892880497793933e-05 -3.89031670660117e-05 -1.6070890778360092e-08 2.2650949692828567e-05 1.793816760837441e-05 0.0009070538058587676 1.0000042879759576 0.9998443643632586 1.0001065701528058 6.32100989515553e-06 -1.982872660660894e-07 -6.936340387540155e-08 6.199054859606788e-06 -6.191195578268643e-06 -1.6464968878866343e-08 4.287976762698904e-06 3.0561536131648722e-06 0.00010657686326905141 1.0000004548094412 0.9998420641395236 1.000010871136828 6.51631787054827e-07 -1.942706667590874e-09 -6.001925055256812e-10 6.503641909314229e-07 -6.452279048818365e-07 -1.6469863890384888e-08 4.548114866325806e-07 3.2374991634605773e-07 1.0871126056166583e-05 0.9997659713199009 0.9996723974426105 0.9944533298008383 2.9531813664314986e-08 -2.155970175367047e-08 -5.627348544180885e-06 -2.2183136270333892e-05 1.7466872513612638e-05 -2.861749160712321e-08 0.000351110330899883 0.0002607374235105073 0.008363199850033809
2.452 0.9998691625581997 0.9997395172452475 1.0023996531904076 2.8222062631130637e-05 -8.820371213183269e-05 -0.00023548463651190985 -0.00012447671081177082 0.00012432560412217462 -1.94771395821883e-08 0.000145825148743524 0.00012514052574982246 0.002415922731205812 1.000000001260942 0.9998417900518832 1.0000000246534628 1.6412527874285921e-09 1.5930855268587783e-10 1.5932764758977019e-10 1.6392586557408973e-09 3.1882894184185153e-09 -1.679463289330157e-08 1.854074589571668e-09 2.8617144671713224e-08 5.352838390782061e-08 1.0000224983740826 0.9998539138002681 1.0009030759280544 4.7569358432509596e-05 -1.4997711311998928e-05 -6.3772491638851e-06 3.8815840630353915e-05 -3.879155831710476e-05 -1.639874643694749e-08 2.2498664279229053e-05 1.7869144441919486e-05 0.0009068985697999794 1.0000042857831553 0.999844360477313 1.0001065700318652 6.3194292510550405e-06 -1.9981761903107887e-07 -7.095896466500241e-08 6.1974884767473385e-06 -6.189749700559159e-06 -1.6790203955422376e-08 4.285784024817135e-06 3.054859665044223e-06 0.00010657673636240084 1.0000004547866788 0.9998420638869281 1.0000108711363151 6.516150574867408e-07 -1.9590151251217385e-09 -6.166327586808254e-10 6.503486644680604e-07 -6.452234169360715e-07 -1.6794999050749442e-08 4.547891280429811e-07 3.237408808453284e-07 1.0871114711318555e-05 0.9997658314041329 0.9996723699686098 0.9944478204852941 2.88394469788432e-08 -2.3260478701094257e-08 -4.536066050077942e-06 -1.8390081065231295e-05 1.3443840566929261e-05 -2.925759081252422e-08 0.00035109734916986916 0.0002606267913952911 0.008363783795120617
2.462 0.9998690319465301 0.9997394720936827 1.0023367732477562 2.7524534836637546e-05 -8.671410339491383e-05 -0.00023508558903435428 -0.00012721292410914305 0.00012709248810062907 -1.9773483922450305e-08 0.00014636372850588782 0.00012548429003695846 0.0023523794570126824 1.0000000012609616 0.9998417900593617 1.0000000246528573 1.6408729020179512e-09 1.5935283928846214e-10 1.5941434552194579e-10 1.6404787042429929e-09 3.1884417578704733e-09 -1.71258348248461e-08 1.9801252365521277e-09 2.869537778184765e-08 5.071135837027105e-08 1.0000223465570879 0.9998537909247207 1.0009029352018604 4.745056272868941e-05 -1.507888653486662e-05 -6.507110105717986e-06 3.870283373893593e-05 -3.867989585446327e-05 -1.6732783585715033e-08 2.234685038999621e-05 1.7800872857771107e-05 0.0009067351589739395 1.0000042835910168 0.999844356594085 1.000106569900399 6.317849063920467e-06 -2.0134708318794718e-07 -7.255350346366462e-08 6.195922560567373e-06 -6.188303306184749e-06 -1.7121521947425564e-08 4.28359194018434e-06 3.053566619794135e-06 0.00010657659825018336 1.0000004547639123 0.9998420636346111 1.0000108711356612 6.515983881891919e-07 -1.975211720057779e-09 -6.328545521076996e-10 6.503336091145457e-07 -6.452188945668389e-07 -1.7126213235577567e-08 4.5476689325844653e-07 3.237317204461445e-07 1.0871099457983078e-05 0.9997657144700707 0.9996723602619999 0.9944432578837629 2.7385566052658035e-08 -2.4349943863568924e-08 -3.654772789128419e-06 -1.5219893527174669e-05 1.0091533959992526e-05 -2.984480016288036e-08 0.00035108651040267246 0.0002605385040952749 0.008364273005205121
2.472 0.9998688918790019 0.9997394208483052 1.0022732566115367 2.684425971639341e-05 -8.524426517470766e-05 -0.00023456270844125836 -0.00012987016983286655 0.000129779503394186 -2.0084487178586547e-08 0.0001468964778780754 0.00012581798917147378 0.0022882853573077204 1.0000000012609698 0.9998417900669563 1.0000000246520775 1.6405326398066669e-09 1.5947749211686046e-10 1.5962434112953944e-10 1.6420550768637948e-09 3.1885789681515627e-09 -1.746322582322449e-08 2.105916286458604e-09 2.8773595204239383e-08 4.759329243097746e-08 1.0000221952031199 0.99985366843681 1.0009027858610156 4.733206387312157e-05 -1.5159562761763192e-05 -6.636282669639979e-06 3.858978603397015e-05 -3.856818157028519e-05 -1.70731108685502e-08 2.21955035032811e-05 1.7733351588251312e-05 0.0009065635315459954 1.000004281399532 0.9998443527135505 1.0001065697582807 6.316269313555287e-06 -2.0287568979966126e-07 -7.414711505457786e-08 6.194356997996023e-06 -6.186856396004494e-06 -1.7459032376390996e-08 4.281400477323572e-06 3.0522745366368023e-06 0.00010657644886289271 1.0000004547411345 0.9998420633825675 1.0000108711348226 6.515817594629047e-07 -1.9913273847469558e-09 -6.489523646260499e-10 6.503189103117862e-07 -6.452143378110559e-07 -1.746361708638631e-08 4.547446461237057e-07 3.2372242027817725e-07 1.087108282489351e-05 0.9997656169662485 0.9996723653937857 0.9944394813986506 2.4836148158618625e-08 -2.4760873049628648e-08 -2.9441221401985112e-06 -1.2576503809760913e-05 7.307398215272062e-06 -3.0381290153380745e-08 0.0003510774906179117 0.00026047053850560085 0.008364689339637195
2.482 0.9998687417269327 0.9997393630439007 1.0022091450760908 2.6180808069944085e-05 -8.379413000838193e-05 -0.00023392235121905483 -0.00013244741996639396 0.00013238555791458823 -2.040973439817235e-08 0.00014742276551683742 0.00012614153663607872 0.0022237024715403234 1.0000000012609622 0.9998417900746664 1.000000024651077 1.640225569490038e-09 1.596333066477779e-10 1.5983762432252978e-10 1.6438604014208211e-09 3.1886996539776376e-09 -1.7806917628746573e-08 2.2051925145833107e-09 2.8851257600714913e-08 4.483481332397318e-08 1.000022044307535 0.9998535463329985 1.000902627871363 4.721386111134027e-05 -1.5239742026370491e-05 -6.764769607791032e-06 3.8476699215367235e-05 -3.845641734260063e-05 -1.7419839665985887e-08 2.2044619158711858e-05 1.7666579398874913e-05 0.0009063836465170157 1.0000042792086932 0.9998443488356878 1.0001065696053835 6.3146899933760524e-06 -2.0440348815266493e-07 -7.573992037913842e-08 6.19279166334425e-06 -6.185408971293835e-06 -1.7802847521305102e-08 4.2792096363208775e-06 3.0509834914900183e-06 0.00010657628880646773 1.0000004547183419 0.9998420631307967 1.0000108711337536 6.515651639236194e-07 -2.0074108365931895e-09 -6.650459679175982e-10 6.503044409862023e-07 -6.452097482062063e-07 -1.780732183724479e-08 4.5472227590556264e-07 3.237129869985445e-07 1.0871068147473468e-05 0.9997655358485633 0.9996723828362204 0.9944363571170388 2.0572384754075654e-08 -2.4337025128582532e-08 -2.371887432938667e-06 -1.037724688675671e-05 5.003010252262636e-06 -3.086939436070266e-08 0.00035107010751312946 0.0002604210399110003 0.008365046136573798
2.492 0.9998685809274672 0.9997392982624984 1.0021444794501198 2.5533760053163427e-05 -8.236362162479345e-05 -0.00023317063568692884 -0.0001349438259561116 0.00013490974572249429 -2.0748812962086937e-08 0.00014794195833897183 0.00012645483807739426 0.002158692463430693 1.0000000012609376 0.9998417900824937 1.0000000246498106 1.6399772105367545e-09 1.5977299201547909e-10 1.6000218678885172e-10 1.6457321816265438e-09 3.1888025316718812e-09 -1.8157025064426447e-08 2.2590832941131035e-09 2.892796934418626e-08 4.3151857533310266e-08 1.0000218938657204 0.9998534246097743 1.0009024611991642 4.709595371935773e-05 -1.531942635465311e-05 -6.892573594524205e-06 3.836357492993913e-05 -3.834460503469996e-05 -1.7773083381888063e-08 2.1894192937533098e-05 1.7600555049584854e-05 0.0009061954633039818 1.000004277018494 0.9998443449604764 1.0001065694415774 6.313111129470142e-06 -2.0593052557960415e-07 -7.733197181310239e-08 6.191226394134644e-06 -6.183961032259501e-06 -1.815308181399376e-08 4.277019431454074e-06 3.049693544361423e-06 0.00010657611896038549 1.000000454695533 0.9998420628792972 1.0000108711324074 6.515486279313807e-07 -2.0235097074193536e-09 -6.811874591670168e-10 6.502900387859083e-07 -6.452051264033922e-07 -1.815744192136713e-08 4.546997011046332e-07 3.237034222825786e-07 1.0871058669173994e-05 0.999765468525796 0.9996724104209169 0.9944337738011292 1.3509346137676044e-08 -2.2770446477476844e-08 -1.9117307046280608e-06 -8.551325658723939e-06 3.102502387025959e-06 -3.131163326966798e-08 0.00035106427516116913 0.0002603882770584525 0.008365350708292835
2.502 0.999868408980015 0.9997392261308002 1.0020792995631103 2.4902704045250508e-05 -8.095265536693344e-05 -0.0002323134498124105 -0.00013735870851228267 0.00013735133650119978 -2.110131426472027e-08 0.00014845342749423066 0.0001267577946637082 0.0020933166576661472 1.000000001260896 0.9998417900904408 1.0000000246482534 1.6398424509837758e-09 1.5986485122034687e-10 1.601738784085369e-10 1.6474658321878312e-09 3.188887418164238e-09 -1.8513663828194813e-08 2.256504760380628e-09 2.900360106844987e-08 4.306950243140963e-08 1.0000217438730934 0.9998533032636475 1.0009022858111216 4.6978340999665865e-05 -1.5398617750603462e-05 -7.019697187956101e-06 3.825041476367323e-05 -3.8232746493406846e-05 -1.8132956628851362e-08 2.1744220435171734e-05 1.7535277259587966e-05 0.0009059989411672817 1.0000042748289315 0.9998443410878979 1.0001065692667575 6.311532776128725e-06 -2.0745683424858848e-07 -7.892321380048865e-08 6.189660985565513e-06 -6.182512579242479e-06 -1.8509852139629954e-08 4.2748298667943634e-06 3.048404715038448e-06 0.0001065759398583908 1.0000004546727075 0.9998420626280703 1.0000108711307596 6.515322062305996e-07 -2.0396555638447095e-09 -6.973205520649166e-10 6.502754989148727e-07 -6.452004734090391e-07 -1.8514094477518523e-08 4.546768659209605e-07 3.2369370953595604e-07 1.0871056424207293e-05 0.9997654128117328 0.9996724463019235 0.9944316394505305 1.8128951576156481e-09 -1.95014835591062e-08 -1.5421689288285121e-06 -7.038364704618089e-06 1.5410661776476399e-06 -3.17107605291583e-08 0.0003510599710890239 0.00026037060434880115 0.00836560617995185
2.512 0.999868225442849 0.9997391463177301 1.0020136442727539 2.4287235016756767e-05 -7.956113857771069e-05 -0.00023135645887621193 -0.00013969154780507585 0.0001397097654818383 -2.146683606042652e-08 0.00014895655368211776 0.00012705030603257694 0.0020276361046482464 1.000000001260838 0.9998417900985118 1.0000000246464293 1.6398794018625923e-09 1.598994328112828e-10 1.6046347198313184e-10 1.6488463468201186e-09 3.1889528886116167e-09 -1.8876952941433382e-08 2.194968031450219e-09 2.9078458831334394e-08 4.4628977203158376e-08 1.000021594325101 0.9998531822911539 1.0009021016744035 4.6861022251943036e-05 -1.5477318189813772e-05 -7.146142883626435e-06 3.813722027485058e-05 -3.812084354998001e-05 -1.8499576514192228e-08 2.159469725006252e-05 1.747074469818622e-05 0.0009057940389445255 1.0000042726400022 0.9998443372179338 1.0001065690808641 6.309954990487737e-06 -2.089824242880602e-07 -8.051353658507203e-08 6.188095221475177e-06 -6.181063611783522e-06 -1.887327678077781e-08 4.272640927189734e-06 3.047116986570298e-06 0.00010657575131201614 1.0000004546498666 0.9998420623771176 1.000010871128834 6.515159565141766e-07 -2.0558578676332057e-09 -7.133347125770803e-10 6.502606062242545e-07 -6.451957899514252e-07 -1.887739749889511e-08 4.546537491870038e-07 3.236838319801653e-07 1.0871061441863766e-05 0.999765366886066 0.9996724889253952 0.9944298783986293 -1.7533591675307865e-08 -1.3561917502783581e-08 -1.2457102908199483e-06 -5.787075115709919e-06 2.635615096903815e-07 -3.206984148126279e-08 0.0003510572100859197 0.00026036643053907487 0.008365812908695272
2.522 0.999868029929871 0.9997390585321017 1.0019475514733844 2.3686952171363277e-05 -7.818897093276561e-05 -0.0002303051129523667 -0.00014194197405360478 0.0001419846238011036 -2.1844984496771373e-08 0.00014945073182925518 0.0001273322728646281 0.0019617116770656896 1.0000000012607655 0.999841790106709 1.0000000246444118 1.6401157345950672e-09 1.5988567698075488e-10 1.6092982855347431e-10 1.6497054830684035e-09 3.188998881170367e-09 -1.9247012985877967e-08 2.0819835012938277e-09 2.9153369276090837e-08 4.732971080518439e-08 1.000021445217218 0.9998530616888496 1.0009019087566495 4.674399673959474e-05 -1.5555529623359115e-05 -7.271913219696337e-06 3.802399305274217e-05 -3.8008898019314177e-05 -1.8873061811155026e-08 2.1445618994792416e-05 1.7406956003786408e-05 0.0009055807152811179 1.000004270451704 0.9998443333505663 1.0001065688838906 6.308377799860167e-06 -2.1050728647304392e-07 -8.210288180106947e-08 6.186528932338929e-06 -6.1796141292645555e-06 -1.9243475880868146e-08 4.2704525904544164e-06 3.0458303314851594e-06 0.0001065755525313378 1.0000004546270118 0.9998420621264408 1.0000108711267046 6.514999063009297e-07 -2.07210756218964e-09 -7.291710040404181e-10 6.502451924321782e-07 -6.451910766429971e-07 -1.9247471680032085e-08 4.546303846650974e-07 3.236738061415548e-07 1.0871071693403589e-05 0.9997653292665762 0.9996725370076711 0.9944284289146168 -4.937911295841604e-08 -3.3332552239850455e-09 -1.0081353328816565e-06 -4.754040542125093e-06 -7.76755298724987e-07 -3.2392376476716116e-08 0.00035105602112283366 0.00026037419384503666 0.00836596964354819
2.532 0.999867822107546 0.999738962520409 1.0018810581055553 2.3101455520344987e-05 -7.683604469991024e-05 -0.00022916465412741376 -0.00014410975852603946 0.00014417564927600088 -2.2235374796953805e-08 0.00014993537515579965 0.00012760359912821127 0.001895604202908654 1.0000000012606807 0.999841790115038 1.0000000246423046 1.6405324370330583e-09 1.5984299537399663e-10 1.615045748794057e-10 1.6499666597032784e-09 3.189023403805529e-09 -1.9623966862667614e-08 1.936432680260394e-09 2.9229554161258845e-08 5.038165523164883e-08 1.0000212965449509 0.9998529414533169 1.000901707025948 4.6627263670569833e-05 -1.5633253985123644e-05 -7.397010854091032e-06 3.791073476402608e-05 -3.789691170009384e-05 -1.9253533736726528e-08 2.1296981317118565e-05 1.7343909814170725e-05 0.000905358929148756 1.0000042682640355 0.9998443294857797 1.0001065686758581 6.306801184461383e-06 -2.1203140237041122e-07 -8.369131954864796e-08 6.1849620395639276e-06 -6.178164130255382e-06 -1.9620573083632887e-08 4.268264847822918e-06 3.0445447385868987e-06 0.00010657534261559085 1.0000004546041452 0.9998420618760425 1.000010871124474 6.514840370370472e-07 -2.088385406994709e-09 -7.448986747354131e-10 6.502291805533166e-07 -6.451863342500697e-07 -1.9624439994457753e-08 4.5460687322078047e-07 3.2366369851649035e-07 1.087108380961685e-05 0.9997652987958482 0.9996725895240631 0.9944272412957122 -1.0135927109084173e-07 1.3818717328124202e-08 -8.17900575983206e-07 -3.902627160617476e-06 -1.6193790857188423e-06 -3.268249501152422e-08 0.0003510564258672893 0.0002603923438626805 0.008366074514396398
2.542 0.9998676016920076 0.9997388580647418 1.001814200166985 2.2530340894052274e-05 -7.550224488887785e-05 -0.00022794012340307567 -0.00014619480497245972 0.00014628271757898752 -2.2637633767019197e-08 0.00015040991867049984 0.0001278641940281506 0.0018293746408683824 1.0000000012605876 0.9998417901235049 1.0000000246402014 1.6410739498408778e-09 1.5978990945664815e-10 1.6200591238749556e-10 1.6496485990565107e-09 3.1890264923927465e-09 -2.0007939797165097e-08 1.788735054756393e-09 2.9308308889100467e-08 5.301485938017655e-08 1.0000211483038335 0.9998528215811584 1.0009014964507996 4.6510822202735434e-05 -1.57104932033473e-05 -7.521438547562672e-06 3.7797447160827406e-05 -3.778488637459444e-05 -1.964111551968996e-08 2.1148779912850493e-05 1.728160478639534e-05 0.0009051286402541668 1.0000042660769968 0.9998443256235583 1.000106568456781 6.305225088035602e-06 -2.135547536926211e-07 -8.5279031171836e-08 6.183394560496017e-06 -6.176713613032536e-06 -2.00046938779543e-08 4.266077714465818e-06 3.0432602210421083e-06 0.00010657512104720537 1.000000454581271 0.999842061625927 1.0000108711222362 6.514682931145871e-07 -2.1046730515842912e-09 -7.606984448601255e-10 6.502125894540437e-07 -6.451815631847716e-07 -2.0008428000565385e-08 4.545833677828159e-07 3.236536071552688e-07 1.0871094213591433e-05 0.9997652746468487 0.9996726457113916 0.9944262764502111 -1.852657227550261e-07 4.208546031625101e-08 -6.656452155058306e-07 -3.202015088923744e-06 -2.297579824713478e-06 -3.2945243493006034e-08 0.00035105841902112765 0.00026041933103457276 0.00836612587937757
2.552 0.999867368446351 0.9997387449808379 1.001747012725226 2.1973192709341914e-05 -7.418744924829338e-05 -0.0002266363672943607 -0.00014819714147534032 0.00014830583379661983 -2.3051401219640885e-08 0.00015087382213704322 0.0001281139736731799 0.0017630843060726675 1.0000000012604913 0.9998417901321157 1.0000000246381633 1.641675895026226e-09 1.597362845070796e-10 1.6224121020693248e-10 1.6488329752073354e-09 3.1890067021093434e-09 -2.039905953325034e-08 1.6770693803842024e-09 2.9390631959033394e-08 5.4659602178627635e-08 1.0000210004894319 0.9998527020690025 1.000901277000094 4.639467146456005e-05 -1.578724920704407e-05 -7.645199064145993e-06 3.768413204866274e-05 -3.767282380911099e-05 -2.0035932619458444e-08 2.1001010522029965e-05 1.7220039597101664e-05 0.00090488980904407 1.0000042638905893 0.999844321763888 1.0001065682266381 6.3036494462423294e-06 -2.150773309787759e-07 -8.686621045523403e-08 6.181826574994314e-06 -6.175262575507861e-06 -2.0395965422298773e-08 4.2638912227959785e-06 3.041976803254828e-06 0.0001065748878512651 1.0000004545583951 0.9998420613760994 1.0000108711200522 6.514526103730987e-07 -2.1209603353570716e-09 -7.767637945417206e-10 6.501955003362915e-07 -6.451767642816078e-07 -2.039956315443019e-08 4.5456003083874014e-07 3.2364361803074767e-07 1.0871100142038191e-05 0.9997652563532174 0.9996727050883732 0.9944255049903786 -3.18964049599188e-07 8.800120525623027e-08 -5.437843590514601e-07 -2.6263453440944356e-06 -2.8393077045283504e-06 -3.31870085209061e-08 0.00035106195174619537 0.00026045360428498995 0.008366123021595138
2.562 0.9998671221781327 0.9997386231162845 1.001679529932578 2.1429573610536146e-05 -7.289152803932219e-05 -0.00022525804420155186 -0.00015011691267252588 0.0001502451243575577 -2.3476331938580825e-08 0.0001513265725535822 0.00012835286246299055 0.0016967951569508456 1.0000000012603993 0.999841790140878 1.0000000246362126 1.642291563861828e-09 1.5968218654316512e-10 1.6211869735795463e-10 1.6476213422528056e-09 3.1889633501951343e-09 -2.0797455637003095e-08 1.6354264214426352e-09 2.9476960333323165e-08 5.500642870328781e-08 1.0000208530973398 0.9998525829134983 1.0009010486431096 4.62788105697433e-05 -1.5863523927727246e-05 -7.76829505689536e-06 3.75707912474048e-05 -3.756072575450204e-05 -2.043811267718767e-08 2.085366891384406e-05 1.7159212928872667e-05 0.0009046423963543023 1.000004261704816 0.9998443179067559 1.000106567985374 6.302074212181676e-06 -2.165991346390235e-07 -8.845294969475533e-08 6.180258183943112e-06 -6.173811014927245e-06 -2.0794517980689406e-08 4.261705404968568e-06 3.040694501525613e-06 0.00010657464337662108 1.000000454535523 0.9998420611265655 1.0000108711179445 6.514369416117329e-07 -2.1372471406354425e-09 -7.931861841416259e-10 6.501780146824752e-07 -6.451719376238357e-07 -2.0797975063728076e-08 4.545369825275114e-07 3.2363376362342746e-07 1.0871100210293713e-05 0.9997652438719661 0.9996727674992836 0.9944249068737606 -5.290103716047907e-07 1.6155694494557745e-07 -4.4617490702154295e-07 -2.1539743400197013e-06 -3.2679865176771092e-06 -3.341610862665762e-08 0.0003510669195728249 0.00026049361687599634 0.008366066671712179
2.572 0.9998668627371087 0.9997384923488911 1.001611785043929 2.089900990246615e-05 -7.161434350573142e-05 -0.0002238096306407734 -0.00015195437231205119 0.00015210082931676084 -2.3912097381258265e-08 0.00015176768617984832 0.00012858079420285812 0.0016305701576041997 1.0000000012603165 0.9998417901497999 1.0000000246343554 1.6428978303458837e-09 1.5962336859427955e-10 1.6169865779536566e-10 1.64611968817611e-09 3.1888961967803885e-09 -2.120326084585696e-08 1.6757435816283024e-09 2.9567075239343026e-08 5.400460644309925e-08 1.00002070612318 0.9998524641113196 1.000900811349537 4.616323860364457e-05 -1.593931929379263e-05 -7.890729017086523e-06 3.7457426576136086e-05 -3.744859394624033e-05 -2.084778571556058e-08 2.070675087177741e-05 1.7099123455563786e-05 0.0009043863629911523 1.0000042595196794 0.9998443140521486 1.000106567732912 6.300499362595534e-06 -2.1812016915148652e-07 -9.003918975563388e-08 6.178689492518557e-06 -6.172358928139041e-06 -2.1200483713577943e-08 4.259520276504813e-06 3.03941331402654e-06 0.00010657438790927907 1.0000004545126615 0.9998420608773309 1.0000108711159184 6.514212640415267e-07 -2.1535380417919296e-09 -8.099055711894872e-10 6.501602387920646e-07 -6.451670842111627e-07 -2.120379613464478e-08 4.545142641501684e-07 3.236240051880757e-07 1.0871094456360061e-05 0.9997652376884378 0.9996728331878442 0.9944244716501294 -8.541228433701846e-07 2.7774283973161536e-07 -3.6784238072180674e-07 -1.7668268180169077e-06 -3.6032039987289718e-06 -3.364361495492584e-08 0.00035107315537336357 0.0002605378395047551 0.008365959342181565
2.582 0.9998665900132485 0.9997383525852658 1.0015438104384375 2.038097151328481e-05 -7.035574892734893e-05 -0.00022229542737542868 -0.00015370987611937998 0.00015387329498478222 -2.435838625393185e-08 0.00015219671013527977 0.00012879771296954632 0.0015644737345680208 1.0000000012602475 0.9998417901588871 1.0000000246325975 1.643481107873224e-09 1.5956054444299194e-10 1.6115133115152538e-10 1.6444508843697096e-09 3.1888042513901024e-09 -2.1616609541518042e-08 1.7806194402353504e-09 2.966015380560048e-08 5.183605593438866e-08 1.000020559562603 0.9998523456591585 1.0009005650895142 4.604795458337282e-05 -1.601463722093921e-05 -8.012503314772659e-06 3.734403986610509e-05 -3.7336430105544574e-05 -2.12650835265008e-08 2.0560252186548563e-05 1.7039769838156927e-05 0.0009041216695547861 1.000004257335179 0.9998443102000522 1.0001065674691814 6.298924883834106e-06 -2.1964043396850886e-07 -9.162475976168413e-08 6.177120623640765e-06 -6.170906311779947e-06 -2.1613997118286682e-08 4.2573358295222315e-06 3.0381332277585643e-06 0.00010657412141508941 1.0000004544898144 0.9998420606283994 1.0000108711139812 6.514055640741847e-07 -2.169832006006126e-09 -8.267515333728013e-10 6.501422949941225e-07 -6.451622037176412e-07 -2.1617160755466408e-08 4.5449182969944614e-07 3.2361424351488175e-07 1.0871084052196072e-05 0.9997652389756244 0.9996729029099022 0.9944241993863507 -1.3496508749579628e-06 4.586302604155878e-07 -3.047587223059185e-07 -1.449837723432192e-06 -3.861308412285861e-06 -3.3884443469692435e-08 0.0003510804262231361 0.00026058477818910887 0.008365805488713973
2.592 0.9998663039350855 0.9997382037596291 1.0014756376462277 1.9874845068473677e-05 -6.911558712140953e-05 -0.0002207195654173163 -0.00015538387498906334 0.00015556296689343412 -2.4814908851440782e-08 0.0001526132235808051 0.00012900357376635277 0.0014985723526149987 1.000000001260194 0.9998417901681433 1.0000000246309615 1.6440158632013664e-09 1.5950629214704558e-10 1.6066361936603656e-10 1.6427731750851625e-09 3.1886859744854672e-09 -2.2037638250688965e-08 1.9157394228357945e-09 2.9754922545889513e-08 4.888513509562738e-08 1.0000204134112856 0.9998522275537298 1.0009003098336542 4.593295740249069e-05 -1.6089479605293246e-05 -8.13362029339812e-06 3.723063298015751e-05 -3.72242359391998e-05 -2.16901409645829e-08 2.041416865906257e-05 1.6981150731546733e-05 0.0009038482766229937 1.0000042551513137 0.9998443063504494 1.0001065671941227 6.2973507492132744e-06 -2.211599168188659e-07 -9.320947292889347e-08 6.175551736617859e-06 -6.169453162452036e-06 -2.203519511952096e-08 4.255152036399802e-06 3.0368542342721202e-06 0.00010657384358428969 1.0000004544669832 0.9998420603797741 1.0000108711121545 6.513898152197085e-07 -2.1861170068651596e-09 -8.435372518305537e-10 6.501243415291028e-07 -6.451572968864612e-07 -2.2038205974182338e-08 4.5446956499428123e-07 3.2360434693071414e-07 1.08710709485909e-05 0.9997652498220274 0.999672978094981 0.9944241023489527 -2.0931429125774005e-06 7.361073810851656e-07 -2.536623745895505e-07 -1.1904736044773999e-06 -4.055920875921032e-06 -3.4158769916814067e-08 0.00035108843014599163 0.0002606329924660564 0.008365611563064373
2.602 0.9998660044684752 0.9997380458329235 1.0014072973815853 1.9379898550384623e-05 -6.789368822437982e-05 -0.0002190860118389356 -0.00015697690851954705 0.00015717038308672872 -2.5281396339044932e-08 0.0001530168384963516 0.0001291983430031441 0.001432935241911366 1.0000000012601538 0.9998417901775714 1.0000000246294742 1.6444557870309632e-09 1.5948332060115866e-10 1.6035745497237714e-10 1.6412753260124224e-09 3.188541740448215e-09 -2.2466485993858965e-08 2.0466375503939393e-09 2.9849893431974556e-08 4.5710575357195705e-08 1.0000202676649332 0.9998521097917688 1.0009000455530608 4.5818245779365875e-05 -1.616384832527024e-05 -8.254082350661134e-06 3.711720780731171e-05 -3.711201313934047e-05 -2.2123094841962008e-08 2.0268496110717184e-05 1.692326479807728e-05 0.0009035661451687423 1.0000042529680775 0.999844302503323 1.0001065669076832 6.29577691181887e-06 -2.2267859499943245e-07 -9.479320742796753e-08 6.173983021824547e-06 -6.167999475934405e-06 -2.24642169107951e-08 4.252968861393884e-06 3.0355763450802202e-06 0.00010657355412621591 1.000000454444166 0.9998420601314552 1.0000108711104643 6.51373972331419e-07 -2.2023696324434604e-09 -8.601407860773957e-10 6.501065677966762e-07 -6.451523636698102e-07 -2.246707129459087e-08 4.54447322398581e-07 3.2359418530071415e-07 1.0871057599475311e-05 0.9997652735437643 0.9996730610678738 0.9944242075192414 -3.191032516944865e-06 1.155370700008167e-06 -2.1191301977224104e-07 -9.783244354433445e-07 -4.198372792927141e-06 -3.4493803738109544e-08 0.0003510967844539913 0.00026068110653971273 0.008365386090585252
2.612 0.9998656916158386 0.9997378787922715 1.001338819584444 1.88952360096774e-05 -6.668986654190275e-05 -0.0002173985753562373 -0.0001584895988893867 0.00015869616772409885 -2.575760542032313e-08 0.0001534072000723691 0.00012938199882258625 0.001367635319220374 1.0000000012601244 0.9998417901871716 1.0000000246281526 1.6447492420608155e-09 1.5951403612449844e-10 1.602655736386322e-10 1.640141245449958e-09 3.1883701508988937e-09 -2.290329507755784e-08 2.146712701776737e-09 2.9943656328271354e-08 4.299928469377308e-08 1.0000201223192806 0.9998519923700347 1.0008997722193524 4.570381821721736e-05 -1.6237745251392574e-05 -8.373891964448126e-06 3.7003766225824594e-05 -3.699976338324083e-05 -2.256408482336193e-08 2.012323039641326e-05 1.6866110716749287e-05 0.0009032752369455076 1.0000042507854634 0.9998442986586532 1.0001065666098006 6.294203318607135e-06 -2.2419644642307965e-07 -9.637593072266621e-08 6.1724146645559274e-06 -6.166545247775351e-06 -2.2901204328422957e-08 4.2507862750826225e-06 3.034299597605545e-06 0.00010657325308471512 1.00000045442136 0.9998420598834417 1.0000108711089288 6.513579833178796e-07 -2.218567882691347e-09 -8.765288493385425e-10 6.500891573133493e-07 -6.451474041393876e-07 -2.2903898237616265e-08 4.5442496010487677e-07 3.235836590892569e-07 1.0871046712092907e-05 0.9997653150970105 0.9996731553417507 0.9944245599925438 -4.786332916423302e-06 1.7792424694888897e-06 -1.7737440128891432e-07 -8.047572175488934e-07 -4.298077424979428e-06 -3.4925932752750156e-08 0.0003511049907963968 0.0002607278016645253 0.00836514000558905
2.622 0.9998653654160031 0.9997377026508592 1.0012702334722243 1.8419740928464708e-05 -6.550391622638549e-05 -0.00021566091168534403 -0.00015992264504174032 0.0001601410249858516 -2.6243320616989666e-08 0.00015378398674791976 0.00012955453127517304 0.0013027503599834062 1.0000000012601 0.9998417901969446 1.0000000246269922 1.644865992429951e-09 1.596046930147314e-10 1.6035621824310836e-10 1.639500425324123e-09 3.1881711421424353e-09 -2.3348209663130073e-08 2.19840342090811e-09 3.003515625279179e-08 4.1443525733417726e-08 1.000019977370097 0.999851875285311 1.0008994898046966 4.55896729620646e-05 -1.6311172262166114e-05 -8.493051669243465e-06 3.689031005122173e-05 -3.688748833186797e-05 -2.3013252410896804e-08 1.997836741476499e-05 1.6809687181643434e-05 0.000902975514603509 1.000004248603463 0.9998442948164196 1.0001065663003914 6.292629937112465e-06 -2.2571346497829107e-07 -9.79576746729765e-08 6.170846796708066e-06 -6.16509047263781e-06 -2.3346301948671087e-08 4.248604264692127e-06 3.033024049656657e-06 0.00010657294091903333 1.00000045439856 0.9998420596357317 1.000010871107543 6.513418177006993e-07 -2.2347052222162508e-09 -8.927336165775173e-10 6.50072240294202e-07 -6.451424185726854e-07 -2.3348831184186807e-08 4.5440237469352234e-07 3.235727167621994e-07 1.0871040852158826e-05 0.9997653816054597 0.9996732659932743 0.9944252272654662 -7.06704632389203e-06 2.693323933932233e-06 -1.4831978618835833e-07 -6.626232645715548e-07 -4.3628441515827245e-06 -3.550320619563038e-08 0.0003511123517852638 0.00026077177128551774 0.008364887624537102
2.632 0.9998650259447437 0.9997375174483243 1.0012015676043198 1.7952007200698663e-05 -6.433560550365145e-05 -0.00021387652871835398 -0.00016127681713072964 0.00016150573326374437 -2.6738358197065252e-08 0.0001541469099305946 0.00012971594233499777 0.0012383644972917152 1.0000000012600767 0.9998417902068897 1.000000024625961 1.6448142376432738e-09 1.597355472974964e-10 1.6056992379184644e-10 1.6393991884142795e-09 3.1879437109861526e-09 -2.380137648117023e-08 2.192645407348838e-09 3.01238670440397e-08 4.1495444808942284e-08 1.0000198328131884 0.9998517585344096 1.0008991982818716 4.547580793939512e-05 -1.6384131252774482e-05 -8.611564018066305e-06 3.677684100576515e-05 -3.677518962982266e-05 -2.3470741907364777e-08 1.9833903108136744e-05 1.6753992886859353e-05 0.0009026669414875965 1.0000042464220678 0.9998442909766025 1.000106565979344 6.291056772908587e-06 -2.2722967075310853e-07 -9.953849886410557e-08 6.16927946647016e-06 -6.163635144808579e-06 -2.3799656204985316e-08 4.246422834293164e-06 3.0317497661866878e-06 0.00010657261824204562 1.000000454375762 0.9998420593883239 1.0000108711062752 6.513254841725312e-07 -2.250801766235989e-09 -9.088148492482149e-10 6.500558632208863e-07 -6.451374072213344e-07 -2.3802016117868352e-08 4.543795200752812e-07 3.2356135676463275e-07 1.0871041804637127e-05 0.9997654830135414 0.9996734001274077 0.9944263043376246 -1.0274756494687248e-05 4.011900505539044e-06 -1.2335576026262628e-07 -5.460117507191366e-07 -4.399143297422329e-06 -3.628806766109416e-08 0.0003511177984274753 0.0002608116100820628 0.00836464885399353
2.642 0.9998646733161575 0.9997373232517409 1.0011328499615852 1.7490257348448212e-05 -6.318466916929152e-05 -0.00021204879155550766 -0.00016255295119671498 0.00016279113963039846 -2.7242569555101235e-08 0.0001544957134232184 0.00012986624574850653 0.0011745701495778959 1.0000000012600496 0.9998417902170074 1.0000000246249994 1.6446352261039808e-09 1.5986257002009222e-10 1.6083383962619356e-10 1.6398069124277305e-09 3.1876871130420158e-09 -2.4262944441624333e-08 2.1290129894785546e-09 3.020982983243683e-08 4.3116663734928597e-08 1.000019688644401 0.9998516421141721 1.00089889762435 4.5362220649666416e-05 -1.6456624132326435e-05 -8.729431568442631e-06 3.666336072149096e-05 -3.666286890275812e-05 -2.3936700418693347e-08 1.968983345407427e-05 1.6699026503262594e-05 0.0009023494812948089 1.000004244241269 0.9998442871391818 1.0001065656465198 6.289483864427743e-06 -2.2874510792295404e-07 -1.0111847579582895e-07 6.1677126451390145e-06 -6.162179257967786e-06 -2.426141646749575e-08 4.244241994236933e-06 3.030476804818452e-06 0.00010657228535018473 1.0000004543529606 0.9998420591412164 1.000010871105065 6.513090235513721e-07 -2.2669010445217e-09 -9.248450554433864e-10 6.500399952480299e-07 -6.451323697577501e-07 -2.4263603072695174e-08 4.5435641048747757e-07 3.235496175698122e-07 1.0871049836080207e-05 0.9997656328688557 0.9996735674344386 0.9944279194437683 -1.4712591325544463e-05 5.884384079946097e-06 -1.0136104367950964e-07 -4.5004286704343087e-07 -4.4123286386942045e-06 -3.736017526306589e-08 0.00035111956486113757 0.00026084559287206427 0.00836445353801178
2.652 0.9998643076849889 0.9997371201572771 1.0010641080431337 1.703224857224714e-05 -6.205079908532627e-05 -0.00021018092740195186 -0.000163751944067367 0.00016399815457121878 -2.77558466851637e-08 0.00015483017256346228 0.00013000546671875274 0.0011114705133360994 1.0000000012600159 0.9998417902272991 1.000000024624023 1.6443763595310337e-09 1.5993385904057377e-10 1.610601244159916e-10 1.6406480941645414e-09 3.187400707146861e-09 -2.4733065086469032e-08 2.0167611864869736e-09 3.0293591631099366e-08 4.57752391294687e-08 1.000019544859628 0.9998515260214753 1.0008985878064112 4.524890802714297e-05 -1.6528652806839294e-05 -8.846656885486557e-06 3.654987077104866e-05 -3.655052775790729e-05 -2.4411276866128095e-08 1.9546154454995864e-05 1.6644786657818437e-05 0.0009020230979094687 1.0000042420610606 0.9998442833041393 1.0001065653017567 6.287911255778928e-06 -2.3025982897214248e-07 -1.0269769291167047e-07 6.166146258396959e-06 -6.160722804810989e-06 -2.4731734258578616e-08 4.242061747423148e-06 3.029205206936063e-06 0.00010657194186697907 1.000000454330153 0.9998420588944091 1.0000108711038282 6.512924834772541e-07 -2.283055428000609e-09 -9.409116228144868e-10 6.500245609533471e-07 -6.451273060462433e-07 -2.4733743344438996e-08 4.543331107471684e-07 3.2353756557991487e-07 1.0871063267030745e-05 0.999765849226106 0.9996737808337642 0.9944302400891276 -2.075144026159029e-05 8.501910565268885e-06 -8.143775536760976e-08 -3.7069474514315736e-07 -4.4068238529687825e-06 -3.8819046327401104e-08 0.0003511146163440596 0.00026087127878827017 0.008364349253163336
2.662 0.9998639292500276 0.9997369082926272 1.00099536898242 1.6575168571270573e-05 -6.0933632453014264e-05 -0.00020827603030537474 -0.0001648747484969044 0.00016512774696657805 -2.827812937516964e-08 0.00015515009307100365 0.0001301336414401046 0.001049182802805003 1.0000000012599741 0.9998417902377668 1.0000000246229281 1.644065050639391e-09 1.5991088357288944e-10 1.61152236631874e-10 1.6418316604082375e-09 3.1870845544320944e-09 -2.521189255883676e-08 1.8758967837723363e-09 3.0376089592236866e-08 4.870833500406801e-08 1.000019401454817 0.9998514102532338 1.00089826880328 4.513586627908409e-05 -1.6600219155125e-05 -8.963242534243e-06 3.6436372696830376e-05 -3.643816778314806e-05 -2.4894623745991152e-08 1.940286214053426e-05 1.6591271926300522e-05 0.0009016877556504655 1.0000042398814373 0.9998442794714567 1.000106564944873 6.286338971210101e-06 -2.3177387225706813e-07 -1.0427624717000167e-07 6.1645802163539815e-06 -6.1592657769411095e-06 -2.521076415673132e-08 4.239882084350786e-06 3.0279349987071365e-06 0.00010657158678829926 1.0000004543073382 0.9998420586479031 1.0000108711024611 6.51275891255515e-07 -2.2993030782078724e-09 -9.571114110226687e-10 6.500094697953517e-07 -6.451222156102466e-07 -2.5212590584433494e-08 4.5430972065912243e-07 3.235252875049203e-07 1.0871078767488313e-05 0.9997661556494233 0.999674057188001 0.994433478891199 -2.883302836540076e-05 1.2103515173042971e-05 -6.2873030439256e-08 -3.046590966512367e-07 -4.386278351729659e-06 -4.078617739346158e-08 0.0003510976997728934 0.0002608848513474747 0.008364414325929725
2.672 0.9998635382586664 0.9997366878202688 1.0009266596839832 1.6115524693650104e-05 -5.9832737718817626e-05 -0.00020633706572455924 -0.00016592236856071096 0.00016618093931630972 -2.8809410635715348e-08 0.00015545530960741987 0.0001302508165059527 0.000987842478153617 1.000000001259924 0.9998417902484155 1.0000000246216072 1.6437016546897825e-09 1.5978758507339193e-10 1.610401355638918e-10 1.6432565084254757e-09 3.1867378073512048e-09 -2.569958366039021e-08 1.7366772743157548e-09 3.0458485007512824e-08 5.1205106888700055e-08 1.0000192584259724 0.9998512948064058 1.000897940591307 4.502309072734595e-05 -1.667132500930191e-05 -9.079191046836544e-06 3.632286801399236e-05 -3.6325790545319354e-05 -2.538689459606891e-08 1.9259952585575632e-05 1.6538480842540786e-05 0.0009013434199130707 1.0000042377023954 0.999844275641119 1.000106564575684 6.2847670076526e-06 -2.3328724456359953e-07 -1.058542088756643e-07 6.163014418190884e-06 -6.157808165372081e-06 -2.5698662434808874e-08 4.2377029920062095e-06 3.0266661995386254e-06 0.00010657121896242127 1.0000004542845156 0.9998420584016998 1.0000108711008557 6.51259246514517e-07 -2.315650383937688e-09 -9.735145544829875e-10 6.499946205659266e-07 -6.451170982338429e-07 -2.570030204563711e-08 4.5428635700920814e-07 3.235128853863211e-07 1.0871092430501175e-05 0.9997665822705667 0.9996744180571371 0.994437898548412 -3.9468240042667976e-05 1.6981100750290583e-05 -4.5109150116374266e-08 -2.4922121202122623e-07 -4.353697155215584e-06 -4.3406184409126414e-08 0.0003510598492836523 0.00026088008012758595 0.00836477827670275
2.682 0.9998631350126773 0.9997364589415909 1.0008580069812327 1.564903184711863e-05 -5.874759807742962e-05 -0.00020436687494009126 -0.0001668958552889574 0.00016715880319176268 -2.934974454475178e-08 0.00015574568407396598 0.00013035704820845757 0.000927608779506605 1.000000001259867 0.9998417902592489 1.0000000246199714 1.6432752054995271e-09 1.5959383337889034e-10 1.6073045869419005e-10 1.6447949983986803e-09 3.1863596400693667e-09 -2.6196297741440858e-08 1.634757472208104e-09 3.0541926131710916e-08 5.276190177715714e-08 1.0000191157691696 0.9998511796779991 1.0008976031481935 4.4910575657292764e-05 -1.6741972147436798e-05 -9.194504871074391e-06 3.620935819642791e-05 -3.6213397591966376e-05 -2.588824737230381e-08 1.9117421937530505e-05 1.6486411918582927e-05 0.0009009900578936369 1.0000042355239327 0.9998442718131101 1.0001065641940257 6.283195351188948e-06 -2.3479991638198147e-07 -1.0743157122054113e-07 6.161448735671389e-06 -6.156349959717235e-06 -2.6195588482093976e-08 4.2355244691831235e-06 3.025398830886786e-06 0.00010657083769619792 1.0000004542616872 0.9998420581558027 1.0000108710989242 6.51242539020841e-07 -2.3320674816346588e-09 -9.9011409151946e-10 6.499798854977677e-07 -6.451119530566832e-07 -2.619703707772559e-08 4.54263134252849e-07 3.2350046508847127e-07 1.0871101152212244e-05 0.9997671668381068 0.99967489044646 0.9944438150813942 -5.322901591450756e-05 2.3482221879071973e-05 -2.772052466477418e-08 -2.0216054800559972e-07 -4.3115488107596886e-06 -4.6846450392066245e-08 0.0003509861549689886 0.00026084677318072855 0.00836565209069112
2.692 0.9998627198752049 0.9997362219018886 1.0007894378142905 1.5170506529282628e-05 -5.767759269445526e-05 -0.00020236817935171615 -0.00016779630250892706 0.00016806245490857014 -2.989925562859458e-08 0.00015602110369166542 0.00013045240173711946 0.0008686719752386388 1.0000000012598054 0.9998417902702724 1.0000000246179896 1.6427872447152244e-09 1.5938421999057164e-10 1.6033198528083206e-10 1.6462803086537106e-09 3.185949579127017e-09 -2.6702196545920192e-08 1.599073330789994e-09 3.0627269068387094e-08 5.312819831548826e-08 1.000018973480559 0.9998510648650764 1.000897256453258 4.479831416411655e-05 -1.681216230241094e-05 -9.309186346231494e-06 3.60958446631228e-05 -3.610099044953093e-05 -2.639884178668799e-08 1.8975266435399375e-05 1.6435063663438295e-05 0.0009006276390313401 1.0000042333460477 0.9998442679874159 1.000106563799791 6.2816239990765934e-06 -2.363118332014127e-07 -1.0900822643350411e-07 6.1598830015991595e-06 -6.154891148857853e-06 -2.6701704284178824e-08 4.233346533109605e-06 3.0241329168494325e-06 0.0001065704430635358 1.0000004542388543 0.9998420579102153 1.0000108710966333 6.512257705369235e-07 -2.3484993754736814e-09 -1.0068015183033864e-09 6.499650974605726e-07 -6.451067795605195e-07 -2.6702957107238534e-08 4.542401408975262e-07 3.234881127232152e-07 1.0871103606755641e-05 0.9997679556691224 0.9996755074851355 0.9944515983544913 -7.073228356719014e-05 3.2009565023930094e-05 -1.0396044091551166e-08 -1.6166862671925542e-07 -4.261854787265734e-06 -5.129474019733113e-08 0.0003508526096521511 0.00026076859434246834 0.0083673703690821
2.702 0.9998622932788863 0.9997359769961687 1.0007209794251595 1.4673776129371922e-05 -5.662197595574459e-05 -0.0002003435847013331 -0.0001686248428618997 0.00016889305140968728 -3.0458146644368814e-08 0.00015628147890742842 0.0001305369502664836 0.0008112628291674644 1.0000000012597412 0.999841790281491 1.0000000246157053 1.6422617254962548e-09 1.5921788053833882e-10 1.6002130341038577e-10 1.6475202074426798e-09 3.185507940277257e-09 -2.7217444665731524e-08 1.6368304163739887e-09 3.07148689793819e-08 5.2293754823541666e-08 1.00001883155638 0.9998509503647645 1.000896900487736 4.468629798733716e-05 -1.688189717915369e-05 -9.423237735599687e-06 3.598232879446166e-05 -3.5988570625371744e-05 -2.6918840134094414e-08 1.883348241198835e-05 1.638443458979776e-05 0.0009002561350254823 1.0000042311687383 0.9998442641640214 1.00010656339295 6.280052969863482e-06 -2.378229361190604e-07 -1.1058399896606295e-07 6.158317022384363e-06 -6.153431720449629e-06 -2.721717387390022e-08 4.231169208989126e-06 3.022868475475128e-06 0.00010657003569163464 1.0000004542160192 0.9998420576649406 1.0000108710940294 6.512089651843451e-07 -2.364887200840885e-09 -1.0234006492353404e-09 6.499500642715127e-07 -6.451015765501106e-07 -2.7218226783356106e-08 4.542174147178556e-07 3.234758670623034e-07 1.0871100343102374e-05 0.9997690043929418 0.9996763089565911 0.9944616688174349 -9.261478485854879e-05 4.301595422885672e-05 7.074448634027096e-09 -1.2628142918718588e-07 -4.206263286616349e-06 -5.6954278886801446e-08 0.0003506219111277339 0.0002606201630460059 0.008370446119552784
2.712 0.9998618557349388 0.9997357245756393 1.000652659565438 1.4151614018497302e-05 -5.557985529286824e-05 -0.00019829558522041079 -0.0001693826439850691 0.00016965178635145394 -3.102670962334397e-08 0.0001565267411515742 0.00013061077392011064 0.0007556648603111376 1.000000001259675 0.9998417902929098 1.0000000246132459 1.6417323937030053e-09 1.5913737452382533e-10 1.5995772538792804e-10 1.6483396808044988e-09 3.18503372993817e-09 -2.774220854275447e-08 1.7302596483579643e-09 3.080456651922251e-08 5.0447385218552204e-08 1.000018689992974 0.9998508361742621 1.0008965352350874 4.457451734094182e-05 -1.695117847168594e-05 -9.536661310051272e-06 3.5868811974490225e-05 -3.587613960666789e-05 -2.7448408029214805e-08 1.869206628505946e-05 1.6334523208591232e-05 0.0008998755196570758 1.0000042289920026 0.9998442603429115 1.0001065629735562 6.278482290607343e-06 -2.393331829914904e-07 -1.1215872979544278e-07 6.15675062142131e-06 -6.151971661827815e-06 -2.7742164930335624e-08 4.228992508649245e-06 3.0216055067272962e-06 0.00010656961620965846 1.0000004541931833 0.9998420574199817 1.000010871091236 6.511921566609031e-07 -2.3811885022133505e-09 -1.039751611310525e-09 6.499346107445423e-07 -6.450963433249919e-07 -2.7743013153686677e-08 4.5419492649171787e-07 3.2346370641417837e-07 1.0871093107186427e-05 0.9997703783595836 0.9996773415897607 0.9944744894449055 -0.00011949836259593012 5.699379538808422e-05 2.481056838869428e-08 -9.482389404781276e-08 -4.146109997987392e-06 -6.403592312811984e-08 0.00035023823815645387 0.00026036345222378853 0.008375636282043939
2.722 0.9998614078429305 0.9997354650546917 1.0005845067096162 1.3595711565121969e-05 -5.4550168383581815e-05 -0.00019622656765913305 -0.00017007090487489623 0.0001703398863870915 -3.160533288060124e-08 0.00015675684045223068 0.00013067395860537855 0.0007022299302017593 1.0000000012596075 0.9998417903045334 1.0000000246107894 1.6412231591629708e-09 1.5915637250972094e-10 1.6019735867389666e-10 1.6486287446553982e-09 3.1845271020972427e-09 -2.827665807987367e-08 1.8492844183539067e-09 3.0895883532994125e-08 4.7927781194456004e-08 1.0000185487867965 0.9998507222908514 1.0008961606813085 4.446296076531752e-05 -1.7020007871961827e-05 -9.649459434762744e-06 3.5755295642481036e-05 -3.576369886262092e-05 -2.798771328352155e-08 1.8551014557099157e-05 1.628532801983245e-05 0.0008994857688360524 1.0000042268158373 0.9998442565240715 1.000106562541719 6.2769119753828054e-06 -2.4084256009611484e-07 -1.1373236305411878e-07 6.155183687633548e-06 -6.150510958805426e-06 -2.8276847338578164e-08 4.226816416853163e-06 3.020343987862661e-06 0.00010656918480263674 1.0000004541703464 0.9998420571753419 1.000010871088434 6.511753687143952e-07 -2.39738913445084e-09 -1.05579863514149e-09 6.499186266495371e-07 -6.450910786434825e-07 -2.827748561849148e-08 4.541725849375124e-07 3.234515606406721e-07 1.0871083968534393e-05 0.9997721525777566 0.9996786590146232 0.9944905520265572 -0.00015194625900421076 7.445812600653592e-05 4.284955262786515e-08 -6.636452721666163e-08 -4.082467936366802e-06 -7.274725586354467e-08 0.0003496212485384338 0.00025994366037221096 0.008384011772767623
2.732 0.999860950300847 0.999735198918093 1.0005165502648392 1.299669777557456e-05 -5.353166078545096e-05 -0.0001941388151478166 -0.00017069085245670975 0.00017095860763811728 -3.219450896182634e-08 0.00015697174290426341 0.00013072659473802297 0.0006513973688674592 1.0000000012595411 0.9998417903163661 1.0000000246085237 1.6407378848554746e-09 1.592597840473026e-10 1.606624294526179e-10 1.648368066095835e-09 3.1839871982950304e-09 -2.882096565323151e-08 1.9654375150768418e-09 3.09882933122053e-08 4.5181810298333434e-08 1.0000184079344374 0.9998506087119086 1.0008957768152476 4.435161503633284e-05 -1.7088387065647515e-05 -9.761634599668001e-06 3.564178132011083e-05 -3.5651249842822715e-05 -2.8536927052004944e-08 1.841032383552496e-05 1.623684751215751e-05 0.0008990868611396672 1.0000042246402423 0.9998442527074861 1.0001065620975578 6.2753420156635185e-06 -2.423510833662244e-07 -1.1530497707824326e-07 6.153616200556142e-06 -6.149049596715242e-06 -2.8821393037059875e-08 4.2246408973794595e-06 3.0190838802812653e-06 0.00010656874121558677 1.0000004541475114 0.9998420569310241 1.0000108710858098 6.511586054965727e-07 -2.4135047663844402e-09 -1.0716194513079331e-09 6.499020926429542e-07 -6.450857812579195e-07 -2.8821816728831894e-08 4.541502642536952e-07 3.2343934136277837e-07 1.0871074829386109e-05 0.9997744110524799 0.9996803212891235 0.9945103572925547 -0.00019041219066911645 9.592288126640625e-05 6.1153098620275e-08 -4.0178406940363347e-08 -4.016188200655352e-06 -8.32787185402482e-08 0.00034865985235473787 0.0002592849477373853 0.008397019968843436
2.742 0.9998604839149842 0.9997349267280505 1.000448820766118 1.2344215558612122e-05 -5.252286528660289e-05 -0.00019203451086662352 -0.00017124373836828363 0.00017150923234472484 -3.279484111632878e-08 0.00015717142799013628 0.0001307687758825671 0.0006037158887698223 1.000000001259478 0.9998417903284151 1.0000000246066003 1.640273584529137e-09 1.5941080225411628e-10 1.6118644315477768e-10 1.647619228827551e-09 3.1834141966582904e-09 -2.9375306412749793e-08 2.057505874171666e-09 3.1081393443095245e-08 4.2728737516801414e-08 1.0000182674326334 0.9998504954349162 1.0008953836289258 4.4240465159367875e-05 -1.7156317720245556e-05 -9.873189374954583e-06 3.552827060234457e-05 -3.5538793979457536e-05 -2.9096222884239448e-08 1.8269990871177322e-05 1.618908018105496e-05 0.0008986787787130038 1.0000042224652161 0.9998442488931422 1.00010656164116 6.273772393057534e-06 -2.438587891258473e-07 -1.1687673889860007e-07 6.152048220667781e-06 -6.1475875599686835e-06 -2.9375977040290274e-08 4.222465915763345e-06 3.017825145228841e-06 0.00010656828515942617 1.0000004541246805 0.999842056687033 1.0000108710835145 6.511418636410825e-07 -2.4295719599455603e-09 -1.0873807232456672e-09 6.498850699536335e-07 -6.450804497734116e-07 -2.937618110365218e-08 4.5412784499082634e-07 3.2342697261299997e-07 1.087106744005409e-05 0.9997772454136299 0.9996823939196535 0.9945343888525111 -0.00023518526973127421 0.00012187061413837484 7.961401921386711e-08 -1.571700426923298e-08 -3.947933280171379e-06 -9.578723269729075e-08 0.00034720664360699964 0.0002582866606657138 0.00841652092838713
2.752 0.9998600096090858 0.9997346491307437 1.0003813500446275 1.1627060568787769e-05 -5.152208441168737e-05 -0.0001899157415563961 -0.00017173083594149445 0.00017199306569000796 -3.340704661562028e-08 0.00015735588575651878 0.00013080059732360075 0.0005598653253532124 1.0000000012594223 0.9998417903406863 1.0000000246051075 1.6398427329370309e-09 1.595652035976686e-10 1.616041068411709e-10 1.6464908473707746e-09 3.1828079186671795e-09 -2.993985786937712e-08 2.1115024004343798e-09 3.117491752488388e-08 4.109910610514142e-08 1.0000181272782878 0.999850382457474 1.0008949811178787 4.412949444858408e-05 -1.7223801467970096e-05 -9.984126320275046e-06 3.5414765125554504e-05 -3.5426332687053425e-05 -2.966577694037171e-08 1.8130012594595188e-05 1.614202456191471e-05 0.0008982615081036459 1.0000042202907597 0.9998442450810272 1.0001065611725526 6.272203102747593e-06 -2.4536572224393816e-07 -1.1844781415365681e-07 6.150479855905115e-06 -6.1461248321630655e-06 -2.994077714136109e-08 4.220291459876242e-06 3.0165677582814227e-06 0.00010656781672912605 1.000000454101857 0.9998420564433735 1.000010871081637 6.511251561352665e-07 -2.4456351990733414e-09 -1.1032476446295745e-09 6.498676674491706e-07 -6.450750826285433e-07 -2.994075642461508e-08 4.541052467346326e-07 3.234144053968846e-07 1.0871063559174826e-05 0.999780752765383 0.9996849463248144 0.9945630815580006 -0.0002863350578198743 0.00015271667666661348 9.806412221939616e-08 7.416767477367584e-09 -3.878204461520194e-06 -1.103780917382853e-07 0.00034507414601964143 0.00025682086576260847 0.008444772963133982
2.762 0.9998595284321338 0.9997343668618843 1.000314171356176 1.0833384341701846e-05 -5.052737758604849e-05 -0.00018778450093219514 -0.00017215343735078406 0.00017241143278746008 -3.4031956328715285e-08 0.0001575251138374416 0.0001308221545454914 0.0005206709687667159 1.000000001259377 0.9998417903531877 1.0000000246040657 1.639485168889512e-09 1.596831096864683e-10 1.618277370431997e-10 1.645107173649313e-09 3.1821684597347345e-09 -3.05147996972176e-08 2.119490494574854e-09 3.1268672268894846e-08 4.0704395695002314e-08 1.00001798746848 0.999850269777309 1.0008945692814908 4.401868467506315e-05 -1.729083988837167e-05 -1.009444791003421e-05 3.53012665366209e-05 -3.531386736355087e-05 -3.024576850454529e-08 1.799038613398606e-05 1.609567926506174e-05 0.000897835040660238 1.000004218116874 0.9998442412711281 1.0001065606917006 6.270634164682026e-06 -2.468719225982711e-07 -1.2001829069731863e-07 6.148911230933009e-06 -6.144661396337287e-06 -3.051597372726051e-08 4.218117543006922e-06 3.0153117155776913e-06 0.0001065673364466001 1.000000454079045 0.9998420562000511 1.0000108710801985 6.511085227825455e-07 -2.4617336751094834e-09 -1.1193075061757153e-09 6.498500095305661e-07 -6.450696787156175e-07 -3.051572359788774e-08 4.5408244021206366e-07 3.2340161725481296e-07 1.0871064801190841e-05 0.999785032741785 0.9996880497316157 0.9945967856238764 -0.0003436619612425813 0.0001887697064246759 1.1628483377457782e-07 2.948989695746545e-08 -3.807364865497572e-06 -1.2708620408359893e-07 0.00034203414484939594 0.00025473210825576733 0.008484341148351062
2.772 0.999859041564158 0.9997340807508719 1.000247319457365 9.950958302383757e-06 -4.953655439828377e-05 -0.00018564269304266424 -0.00017251285090178853 0.0001727656758322979 -3.467051079489001e-08 0.00015767911429238264 0.00013083354156517816 0.00048709651461987093 1.0000000012593462 0.9998417903659246 1.0000000246034457 1.6392531620927212e-09 1.5974064209939142e-10 1.6186334297524742e-10 1.6435957101422905e-09 3.1814950235131154e-09 -3.110031568544336e-08 2.0793431573818956e-09 3.136252926343617e-08 4.165960412844317e-08 1.000017848000483 0.9998501573922844 1.0008941481233167 4.390801627304743e-05 -1.7357434495809913e-05 -1.0204156515880391e-05 3.518777647978642e-05 -3.520139939173704e-05 -3.0836379803147374e-08 1.7851108813466296e-05 1.6050042995618717e-05 0.0008973993724743476 1.0000042159435594 0.9998442374634317 1.0001065601985213 6.269065609408985e-06 -2.483774146418871e-07 -1.2158816241537246e-07 6.1473424730124774e-06 -6.143197234828849e-06 -3.110174977409797e-08 4.215944188762599e-06 3.0140570294894105e-06 0.00010656684487391642 1.0000004540562477 0.9998420559570699 1.000010871079168 6.510920150331011e-07 -2.4778919360783652e-09 -1.1355545726160478e-09 6.498322232658828e-07 -6.450642361593952e-07 -3.110126522696268e-08 4.540594407140325e-07 3.2338860607887376e-07 1.0871072054612261e-05 0.9997901838220371 0.9996917745420943 0.9946357285905525 -0.0004066586065826409 0.00023019106324831162 1.3402188406511728e-07 5.065863271709039e-08 -3.735659693243724e-06 -1.4585799626580478e-07 0.0003378212538169513 0.000251840239157933 0.008537907205975965
2.782 0.9998585503195117 0.9997337917231288 1.0001808306185656 8.967489707567168e-06 -4.854717521427188e-05 -0.0001834921355702186 -0.00017281039845892346 0.0001730571514053645 -3.532375249643431e-08 0.00015781789020707438 0.00013083484905389642 0.00046019441775901914 1.0000000012593304 0.999841790378903 1.0000000246031833 1.6391787542019976e-09 1.5973493218531297e-10 1.6177067578529225e-10 1.642088851352895e-09 3.1807879920200595e-09 -3.169659167050288e-08 1.995622147510329e-09 3.145650050075423e-08 4.3696684806862366e-08 1.0000177088717697 0.9998500453004071 1.000893717651343 4.379746860732224e-05 -1.7423586728567924e-05 -1.0313254448268686e-05 3.5074296599548094e-05 -3.508893013928619e-05 -3.143779648651526e-08 1.7712178144160108e-05 1.6005114548550455e-05 0.000896954504200496 1.0000042137708147 0.9998442336579241 1.0001065596929044 6.267497445090512e-06 -2.4988220131928674e-07 -1.2315737013644583e-07 6.145773715076667e-06 -6.1417323293963986e-06 -3.1698291306864586e-08 4.2137714108576755e-06 3.012803718865644e-06 0.00010656634212255673 1.0000004540334662 0.9998420557144341 1.0000108710784823 6.510756652128202e-07 -2.4941124325458217e-09 -1.1519289770868384e-09 6.498144410147749e-07 -6.450587532300559e-07 -3.169756726890731e-08 4.5403629355753806e-07 3.233753872791479e-07 1.0871084836099354e-05 0.9997962990345345 0.9996961872622933 0.9946799778881061 -0.0004744876246807762 0.00027695650783846266 1.5100472380457491e-07 7.098730836064772e-08 -3.6632352070555995e-06 -1.6653540232343535e-07 0.0003321414739104353 0.00024794690136022634 0.008607973547439439
2.792 0.9998580561471221 0.9997335008002836 1.0001147425655514 7.870975300954152e-06 -4.755656008145033e-05 -0.00018133456302765142 -0.0001730474130218491 0.00017328722793319716 -3.599281189270089e-08 0.00015794144199524372 0.00013082616221121287 0.00044099223988835313 1.0000000012593286 0.9998417903921262 1.0000000246031981 1.6392478722109276e-09 1.5968428741389358e-10 1.6160687975474892e-10 1.6407239178935446e-09 3.1800472724297413e-09 -3.2303815810660294e-08 1.8808223817685357e-09 3.15507996270757e-08 4.6269217412555075e-08 1.000017570080023 0.9998499334998323 1.0008932778781832 4.3687020311791376e-05 -1.7489297948611538e-05 -1.0421744012569668e-05 3.4960828539358254e-05 -3.4976460959837045e-05 -3.2050205735939244e-08 1.7573591826192595e-05 1.596089278752238e-05 0.0008965004411175759 1.0000042115986374 0.9998442298545894 1.0001065591747267 6.265929633383877e-06 -2.5138626493545925e-07 -1.2472585663602723e-07 6.144205096159024e-06 -6.140266661609732e-06 -3.230578684016123e-08 4.211599205253454e-06 3.011551802125693e-06 0.00010656582765773928 1.0000004540106993 0.9998420554721452 1.000010871078061 6.51059458965303e-07 -2.510377350767895e-09 -1.1683738829519072e-09 6.497968004308008e-07 -6.45053227666788e-07 -3.230481776372827e-08 4.5401306443833275e-07 3.2336199320460344e-07 1.0871101110330328e-05 0.9998034612532298 0.999701347138954 0.9947294072727326 -0.0005459803491025394 0.00032882378891154905 1.6697024045383426e-07 9.046773455169199e-08 -3.59015776153398e-06 -1.8884342460044876e-07 0.00032468588023242266 0.00024284585533234501 0.008696478248324558
2.802 0.9998575606273936 0.9997332090979545 1.0000490943453397 6.6500740534160896e-06 -4.656180642348612e-05 -0.00017917162980072716 -0.00017322523645653187 0.00017345728328981472 -3.667889047692914e-08 0.00015804976335763131 0.00013080755839561527 0.0004303137159748346 1.0000000012593395 0.9998417904055975 1.0000000246034029 1.6394030691973697e-09 1.596186999503816e-10 1.6140074228116144e-10 1.6396304987422558e-09 3.179273013234706e-09 -3.2922179343883706e-08 1.755818307539062e-09 3.164578033334287e-08 4.875978070891381e-08 1.000017431623139 0.9998498219888678 1.000892828821174 4.357664970179554e-05 -1.7554569448566827e-05 -1.0529627535770049e-05 3.484737392842181e-05 -3.486399319197767e-05 -3.267379908347687e-08 1.743534776376617e-05 1.591737662407789e-05 0.0008960371935250697 1.0000042094270232 0.9998442260534114 1.0001065586438636 6.264362092534489e-06 -2.528895756807033e-07 -1.2629359411885674e-07 6.142636747154313e-06 -6.138800212358783e-06 -3.292442814627059e-08 4.209427557860295e-06 3.010301295864852e-06 0.0001065653005539291 1.0000004539879455 0.9998420552302045 1.0000108710778164 6.51043339082782e-07 -2.526656131668614e-09 -1.1848600620123826e-09 6.497794313910001e-07 -6.450476579926069e-07 -3.292320855391131e-08 4.5398983385865427e-07 3.2334846834093e-07 1.0871117833883343e-05 0.999811738354516 0.9997073026956576 0.99478367064728 -0.00061965934125997 0.0003853098152739304 1.8168894384514897e-07 1.0903973206412e-07 -3.516433768020649e-06 -2.1238270345068798e-07 0.00031514883213362845 0.0002363368407651897 0.00880436715798819
2.812 0.9998570654656043 0.9997329178210357 0.9999839261161857 5.294477453650325e-06 -4.555981551907844e-05 -0.0001770049130251227 -0.00017334521737221922 0.0001735687025388149 -3.73832379125047e-08 0.00015814283688837122 0.0001307791045426758 0.0004285791549479787 1.0000000012593593 0.9998417904193192 1.0000000246037102 1.639577098037324e-09 1.5956603084246866e-10 1.611676829598907e-10 1.6389053406049821e-09 3.178465352663271e-09 -3.3551876747605224e-08 1.6479390216471864e-09 3.174175697582805e-08 5.064761730892591e-08 1.0000172934992309 0.9998497107659753 1.0008923705023862 4.346633523620369e-05 -1.7619402466076855e-05 -1.0636907351584822e-05 3.4733934354256774e-05 -3.4751528160957664e-05 -3.330877005517317e-08 1.729744408466625e-05 1.587456501365554e-05 0.0008955647772258499 1.0000042072559665 0.9998442222543736 1.0001065581001958 6.262794731701845e-06 -2.54392105872662e-07 -1.278605676592966e-07 6.141068766571435e-06 -6.1373329621964104e-06 -3.3554408931380404e-08 4.20725645912189e-06 3.009052219566668e-06 0.00010656475999553788 1.0000004539652012 0.9998420549886134 1.0000108710776614 6.51027237603856e-07 -2.5429211375483866e-09 -1.2013726074631469e-09 6.497624306697416e-07 -6.450420419558304e-07 -3.355293367037859e-08 4.539666894441507e-07 3.233348585308649e-07 1.0871131979509029e-05 0.9998211785488565 0.9997140883932905 0.9948421866675858 -0.0006937855407175782 0.0004456806822485181 1.949904387866764e-07 1.2661270297565895e-07 -3.4420308362630595e-06 -2.3662846438278497e-07 0.00030324938404326595 0.00022824222387337332 0.008931195343351472
2.822 0.9998565724818456 0.9997326282565077 0.9999192788663903 3.7952548701050133e-06 -4.454732719597609e-05 -0.0001748359153261614 -0.00017340870911676848 0.00017362287580260948 -3.810712754949495e-08 0.00015822062936076065 0.00013074085440610515 0.00043567357396196566 1.0000000012593846 0.9998417904332936 1.0000000246040373 1.6397324850794971e-09 1.5953834517536373e-10 1.609395132098115e-10 1.6385942715177544e-09 3.177623970336164e-09 -3.419310440966781e-08 1.5846448175895504e-09 3.183882540656627e-08 5.159046022686395e-08 1.0000171557066249 0.9998495998297678 1.000891902948537 4.3356055986116225e-05 -1.7683798197295542e-05 -1.0743585768828093e-05 3.4620511344213246e-05 -3.463906717748435e-05 -3.395531545876896e-08 1.715987914931504e-05 1.5832456968703532e-05 0.000895083213722264 1.000004205085463 0.9998442184574581 1.0001065575436126 6.261227490692008e-06 -2.558938440624516e-07 -1.2942674586318342e-07 6.13950120112516e-06 -6.135864890808001e-06 -3.419592639394332e-08 4.205085912970904e-06 3.0078046006720855e-06 0.00010656420565088788 1.0000004539424634 0.9998420547473709 1.0000108710775137 6.510111179138871e-07 -2.5591603743517694e-09 -1.217879571919884e-09 6.497458439615333e-07 -6.450363773935242e-07 -3.419418983940117e-08 4.539437105002171e-07 3.233211996878745e-07 1.0871141487412264e-05 0.9998318062217613 0.999721721654515 0.9949041370254769 -0.0007664284502487393 0.0005089570032911965 2.0678410850281157e-07 1.4308739325587326e-07 -3.3668995131585397e-06 -2.609370537242278e-07 0.0002887540176594557 0.00021842539257647758 0.009074841620490113
2.832 0.9998560835977596 0.999732341763966 0.9998551940711269 2.1451527127165693e-06 -4.3520961650190804e-05 -0.00017266606747413221 -0.00017341706787231466 0.00017362119625896817 -3.885182742698272e-08 0.00015828308676997475 0.0001306928456495453 0.00045095820828185466 1.0000000012594112 0.9998417904475221 1.0000000246043104 1.6398812610239424e-09 1.5952832495290734e-10 1.6077349380657893e-10 1.6386933419055907e-09 3.176749406333634e-09 -3.4846062656095826e-08 1.5827905370720794e-09 3.193679725514032e-08 5.144254458015786e-08 1.000017018243853 0.9998494891790047 1.0008914261908144 4.3245792050759855e-05 -1.7747757803911383e-05 -1.084966506208206e-05 3.4507106365196456e-05 -3.452661153790968e-05 -3.461363523695222e-08 1.7022651541842807e-05 1.579105157286149e-05 0.0008945925299426106 1.0000042029155072 0.9998442146626478 1.0001065569740168 6.259660360497288e-06 -2.5739479772766296e-07 -1.3099207169679088e-07 6.137934049068523e-06 -6.134395977958745e-06 -3.4849180374573104e-08 4.2029159324082654e-06 3.0065584750571785e-06 0.00010656363768860341 1.0000004539197271 0.9998420545064778 1.000010871077298 6.50994991537e-07 -2.5753815766153637e-09 -1.2343237190811018e-09 6.497296679639513e-07 -6.450306618676096e-07 -3.4847176541683285e-08 4.539209469492548e-07 3.233075107505113e-07 1.0871145698200444e-05 0.9998436186092273 0.999730200485309 0.9949684803847492 -0.0008355553924388361 0.0005739358312874803 2.1707088007787344e-07 1.5837633635578996e-07 -3.290994295250248e-06 -2.845610224637996e-07 0.0002714985203177335 0.00020680984990019912 0.009231409184600647
2.842 0.9998556008205215 0.9997320597641763 0.999791713300478 3.3882941694935937e-07 -4.247726683717255e-05 -0.00017049673098645403 -0.0001733716508413685 0.00017356505825367435 -3.961857112592669e-08 0.0001583301292492998 0.00013063509682527063 0.00047342091699829745 1.0000000012594348 0.9998417904620064 1.0000000246044614 1.6400682534780816e-09 1.5951724549352e-10 1.607257517792889e-10 1.6391692015339303e-09 3.175841773448997e-09 -3.5510953411936184e-08 1.6402023680418435e-09 3.2035256329971225e-08 5.023880919378461e-08 1.0000168811096446 0.9998493788125861 1.0008909402646164 4.313552488825256e-05 -1.7811282406916584e-05 -1.0955147497503953e-05 3.4393720842506814e-05 -3.441416252481412e-05 -3.5283932362035624e-08 1.6885760048410685e-05 1.575034797690317e-05 0.0008940927576112091 1.000004200746093 0.9998442108699253 1.000106556391322 6.25809336709546e-06 -2.588949851293563e-07 -1.3255648965927622e-07 6.13636727759426e-06 -6.132926202324277e-06 -3.551437367286128e-08 4.2007465274672464e-06 3.0053138802543236e-06 0.00010656305648675165 1.0000004538969887 0.9998420542659336 1.0000108710769477 6.509789034261852e-07 -2.5916025240277857e-09 -1.2506488387422913e-09 6.497138689551844e-07 -6.450248933889705e-07 -3.551209734639314e-08 4.5389840219751557e-07 3.2329379085361954e-07 1.0871145191910183e-05 0.9998565835924867 0.9997395018978693 0.9950339826811803 -0.000899133805581375 0.0006392290537308889 2.2594291140215914e-07 1.7242100685166775e-07 -3.2142920092756868e-06 -3.066732955008638e-07 0.0002514068487636924 0.0001933983424042342 0.009395352719866659
2.852 0.9998551262246616 0.9997317837260901 0.9997288777948742 -1.6269867388018042e-06 -4.141276954248268e-05 -0.0001683292006695267 -0.00017327381453714918 0.00017345585552706362 -4.0408529590592306e-08 0.0001583616460106608 0.0001305676043121738 0.0005018842150362043 1.0000000012594508 0.9998417904767479 1.0000000246044263 1.6403347432501563e-09 1.5949377923365086e-10 1.6080973257769277e-10 1.6399784391243684e-09 3.174901277423137e-09 -3.618798276493393e-08 1.7381251318518596e-09 3.213365893268088e-08 4.816748887217812e-08 1.000016744302912 0.9998492687295404 1.0008904452092233 4.3025237559148286e-05 -1.7874373073530658e-05 -1.1060035373529829e-05 3.428035617772613e-05 -3.430172140589313e-05 -3.59664126703148e-08 1.6749203633200768e-05 1.571034537071158e-05 0.0008935839325590036 1.0000041985772143 0.999844207079272 1.0001065557954483 6.256526534352471e-06 -2.6039441842405477e-07 -1.3411998633250166e-07 6.134800843735967e-06 -6.131455541752014e-06 -3.619171218494704e-08 4.198577694437408e-06 3.004070844924136e-06 0.00010656246228822598 1.0000004538742426 0.9998420540257378 1.0000108710763977 6.509628948659505e-07 -2.6078351440017383e-09 -1.2668412678220775e-09 6.496984035911516e-07 -6.450190694677368e-07 -3.618915696373076e-08 4.5387602929746403e-07 3.232800182627799e-07 1.0871141295773907e-05 0.9998706388284542 0.9997495812901223 0.9950992629920786 -0.000955239024628809 0.0007033166583903167 2.3356990262267823e-07 1.852036552472717e-07 -3.136805473981004e-06 -3.264003301834127e-07 0.0002285051518747008 0.00017829232475689518 0.009559827538112279
2.862 0.9998546619324337 0.9997315151528204 0.9996667280258816 -3.7534239053154674e-06 -4.032402805477633e-05 -0.0001661647070783682 -0.00017312491318753143 0.00017329497954738038 -4.1222782282856655e-08 0.00015837749048470056 0.0001304903393320987 0.0005351832126215484 1.0000000012594543 0.9998417904917484 1.0000000246041396 1.640688991790101e-09 1.5946586919990358e-10 1.6097844332649962e-10 1.6410707061066991e-09 3.173928010551149e-09 -3.687735900820809e-08 1.8515128315375453e-09 3.2231404216024546e-08 4.554776716227593e-08 1.0000166078227366 0.9998491589290174 1.0008899410674201 4.291491489475526e-05 -1.7937030808745997e-05 -1.1164331040332967e-05 3.416701375341175e-05 -3.4189289434345896e-05 -3.666128514632877e-08 1.661298142083306e-05 1.5671042944348374e-05 0.000893066094221032 1.000004196408867 0.9998442032906708 1.000106555186319 6.254959855037876e-06 -2.618930899902236e-07 -1.3568260858195716e-07 6.133234698190678e-06 -6.129983974650112e-06 -3.6881404286258174e-08 4.196409414117871e-06 3.002829380518997e-06 0.00010656185504190738 1.000000453851485 0.9998420537858903 1.0000108710755833 6.509469741031852e-07 -2.6240714500032753e-09 -1.2829480965680099e-09 6.496832214915138e-07 -6.450131878246427e-07 -3.687856426181799e-08 4.5385374151498467e-07 3.2326614926328824e-07 1.0871135622491595e-05 0.9998856923413223 0.9997603728717668 0.9951628525966829 -0.0010021591947567653 0.0007646118512474892 2.401731373666701e-07 1.9675220625332306e-07 -3.058590645847346e-06 -3.4286327641713907e-07 0.00020292978707866518 0.00016171395241718994 0.009717213681484028
2.872 0.9998542100934935 0.9997312555671258 0.9996053032606685 -6.039477510248132e-06 -3.9207684315230627e-05 -0.00016400441887798735 -0.0001729262972538818 0.00017308381794700457 -4.2062291807465616e-08 0.00015837747584615351 0.0001304032451926994 0.0005722731073483164 1.0000000012594423 0.9998417905070106 1.0000000246035434 1.6410996536443106e-09 1.5946003000989346e-10 1.6114693882835623e-10 1.6423740565098862e-09 3.1729233140914097e-09 -3.757929313323954e-08 1.9572053621908355e-09 3.2327876228321314e-08 4.281978127430625e-08 1.000016471668354 0.9998490494102745 1.0008894278850902 4.2804543610686886e-05 -1.7999256560363186e-05 -1.1268036878024627e-05 3.40536949170493e-05 -3.407686784862394e-05 -3.736876172162837e-08 1.647709268694319e-05 1.5632439858250807e-05 0.0008925392853653308 1.000004194241046 0.9998441995041059 1.0001065545638674 6.253393284490255e-06 -2.633909728518105e-07 -1.3724444114557748e-07 6.131668769319345e-06 -6.128511477985533e-06 -3.75836606747417e-08 4.194241659039696e-06 3.0015894803033387e-06 0.00010656123450017015 1.0000004538287124 0.9998420535463923 1.0000108710744455 6.509311096016268e-07 -2.6402847341695988e-09 -1.2990543452048291e-09 6.496682511799325e-07 -6.450072451432364e-07 -3.75805301270564e-08 4.5383143297210984e-07 3.232521220721479e-07 1.0871129843514594e-05 0.9999016245954571 0.9997717911511037 0.9952232633828081 -0.0010384889901930187 0.0008215338215321963 2.4599076545444087e-07 2.071374636440711e-07 -2.979746212117663e-06 -3.5522509087793654e-07 0.00017492925370428996 0.00014403633259005053 0.009859739595037852
2.882 0.9998537728646364 0.999731006496934 0.9995446411474891 -8.482100085520364e-06 -3.806051353202528e-05 -0.0001618494451237769 -0.00017267931204272675 0.0001728237530554331 -4.2927882508898514e-08 0.00015836137110766712 0.00013030623490299572 0.0006122715045923646 1.0000000012594126 0.9998417905225384 1.0000000246025962 1.6415149637116372e-09 1.5950562134354972e-10 1.6124229604195378e-10 1.6437793894191578e-09 3.171886212362771e-09 -3.829400047882687e-08 2.0367524632133715e-09 3.242250940849963e-08 4.0529500091869715e-08 1.0000163358391345 0.9998489401726659 1.0008889057108057 4.269411236392257e-05 -1.806105124216464e-05 -1.1371155248104201e-05 3.394040096531589e-05 -3.396445787270655e-05 -3.808905769435028e-08 1.6341536851867636e-05 1.559453523618259e-05 0.0008920035519319507 1.0000041920737492 0.9998441957195602 1.000106553928047 6.251826759829624e-06 -2.6488803820247916e-07 -1.3880555752896057e-07 6.130102946467818e-06 -6.127038028531698e-06 -3.829869669795307e-08 4.192074404749917e-06 3.00035112614433e-06 0.00010656060047905584 1.0000004538059228 0.9998420533072452 1.0000108710729434 6.509152500858068e-07 -2.656446015431102e-09 -1.3152330977045037e-09 6.496533829332586e-07 -6.450012391714539e-07 -3.8295269753439654e-08 4.5380900092248477e-07 3.232378695244454e-07 1.0871125665888365e-05 0.9999182919599073 0.9997837334179787 0.9952790606126392 -0.0010632046737643953 0.0008725831235431581 2.5123968218697774e-07 2.164630182978062e-07 -2.9004056619035583e-06 -3.6274045350145624e-07 0.00014486200783027064 0.0001258342401191334 0.009980120834780849
2.892 0.999853352390284 0.9997307694614056 0.9994847773373869 -1.1076359359197853e-05 -3.687946948743678e-05 -0.0001597008374921644 -0.0001723852963887459 0.00017251616052306598 -4.3820223353405564e-08 0.00015832889794695833 0.00013019918927426307 0.0006544591424024458 1.0000000012593655 0.9998417905383367 1.0000000246012912 1.6418837847917117e-09 1.5961060618710976e-10 1.6124031479529072e-10 1.6451368936678503e-09 3.170818114811936e-09 -3.9021697392667735e-08 2.076578975518608e-09 3.251490215950494e-08 3.925165193032054e-08 1.0000162003345694 0.9998488312156285 1.000888374595417 4.258361173935741e-05 -1.8122415759631733e-05 -1.1473688456230501e-05 3.382713314292878e-05 -3.385206071583227e-05 -3.8822391217380164e-08 1.620631347203367e-05 1.5557328177187408e-05 0.0008914589427841286 1.000004189906976 0.9998441919370201 1.000106553278847 6.250260219642438e-06 -2.663842782728491e-07 -1.4036598127040112e-07 6.128537080143078e-06 -6.1255636022384755e-06 -3.9026729696479775e-08 4.189907639561791e-06 2.9991142987141735e-06 0.00010655995308119282 1.0000004537831166 0.9998420530684525 1.0000108710710696 6.508993447047e-07 -2.6725468688032733e-09 -1.331507923598112e-09 6.496384672050812e-07 -6.449951669651468e-07 -3.902299989409939e-08 4.5378636631787933e-07 3.232233384593533e-07 1.0871124786789078e-05 0.999935531370977 0.9997960830835511 0.9953289344199161 -0.0010757146559163804 0.0009164142794828105 2.5608018038866437e-07 2.248494454487533e-07 -2.820723072004274e-06 -3.648044190506084e-07 0.00011319760447297322 0.00010797777988858812 0.010072137018479333
2.902 0.9998529507843233 0.9997305459579584 0.9994257451542443 -1.381565016339805e-05 -3.566172412023164e-05 -0.00015755959249058138 -0.0001720455813982769 0.00017216240803390133 -4.473981524594036e-08 0.00015827972840258076 0.00013008195557488 0.0006982608731139319 1.0000000012593038 0.9998417905544122 1.000000024599664 1.6421612767670805e-09 1.5975062584118528e-10 1.6116841379232467e-10 1.6462810964624018e-09 3.169719568671121e-09 -3.976260467541362e-08 2.0682132850330776e-09 3.260494013289897e-08 3.939478402500848e-08 1.0000160651542507 0.9998487225386724 1.0008878345916508 4.247303416032768e-05 -1.8183351028461234e-05 -1.1575638750809634e-05 3.371389266709075e-05 -3.3739677574300036e-05 -3.956898374512983e-08 1.6071422225054083e-05 1.5520817769982753e-05 0.0008909055092503438 1.0000041877407286 0.9998441881564734 1.0001065526163027 6.248693610129888e-06 -2.6787971793357083e-07 -1.419256859110704e-07 6.12697100382063e-06 -6.124088174952488e-06 -3.9767980131571225e-08 4.187741368023534e-06 2.9978789843678504e-06 0.00010655929272162883 1.0000004537602962 0.9998420528300191 1.0000108710688602 6.50883348291581e-07 -2.6886122024648e-09 -1.3478521627850238e-09 6.496233381927884e-07 -6.449890257678568e-07 -3.976394107932357e-08 4.5376349039641424e-07 3.2320850657529273e-07 1.0871128614754287e-05 0.9999531659113657 0.999808713674599 0.9953717643868131 -0.0010758819277899372 0.0009519003510168346 2.605891330265923e-07 2.324153379462024e-07 -2.740854893032549e-06 -3.6099523176985043e-07 8.055159309677168e-05 9.179619209166636e-05 0.010131088639751994
2.912 0.9998525701137531 0.999730337450586 0.9993675753217206 -1.6691943597837077e-05 -3.4404700387225285e-05 -0.00015542665363579296 -0.00017166148925956728 0.00017176385410367246 -4.568698411963722e-08 0.00015821348353043022 0.00012995434677451437 0.0007432207412984336 1.000000001259231 0.9998417905707736 1.0000000245977945 1.642297362273788e-09 1.598743125737428e-10 1.6107055799541002e-10 1.6470655103028273e-09 3.1685903614741732e-09 -4.051694588518842e-08 2.009520095600369e-09 3.269286025240514e-08 4.096814089789e-08 1.0000159302978575 0.9998486141413678 1.0008872857537312 4.2362373737472324e-05 -1.8243857971729535e-05 -1.167700835676451e-05 3.3600680763026304e-05 -3.362730963073886e-05 -4.0329059706908914e-08 1.5936862888531333e-05 1.5485003096812308e-05 0.0008903433044636036 1.0000041855750101 0.9998441843779082 1.0001065519404955 6.247126873570919e-06 -2.693744080876896e-07 -1.4348462756837304e-07 6.125404569973063e-06 -6.122611721715396e-06 -4.052267119485299e-08 4.1855756077450505e-06 2.996645176978174e-06 0.00010655861991023719 1.0000004537374645 0.999842052591951 1.000010871066394 6.508672107080174e-07 -2.7046926135260306e-09 -1.3642215576367367e-09 6.49607849735246e-07 -6.449828125437167e-07 -4.051831660654813e-08 4.537403849652745e-07 3.231933895655591e-07 1.0871137738917936e-05 0.999971010960932 0.9998214932347305 0.9954066721655693 -0.001064017308100941 0.0009781848722343169 2.647458832708691e-07 2.3925821839731196e-07 -2.660940677010189e-06 -3.5110685313721224e-07 4.79433804549913e-05 7.926969872617669e-05 0.0101540979731565
2.922 0.9998522123844562 0.9997301453596965 0.9993102957518455 -1.9696056428858496e-05 -3.310609786684658e-05 -0.0001533029135686523 -0.00017123433213875764 0.000171321846956636 -4.6661878807478446e-08 0.00015812973306136353 0.00012981614138971102 0.0007889780246596997 1.0000000012591523 0.9998417905874296 1.0000000245957958 1.6422283083785074e-09 1.5992884017450356e-10 1.6097354711641117e-10 1.6473924063026995e-09 3.167431712579067e-09 -4.128494694473948e-08 1.9065996887561177e-09 3.2779216646443007e-08 4.353433776175876e-08 1.0000157957651414 0.9998485060233349 1.0008867281370173 4.2251626087116964e-05 -1.8303937499817155e-05 -1.1777799508519311e-05 3.3487498696045085e-05 -3.3514958056208156e-05 -4.110284674339318e-08 1.5802635315595815e-05 1.5449883221880985e-05 0.000889772382659241 1.0000041834098263 0.9998441806013137 1.0001065512515412 6.245559939546993e-06 -2.708684020257916e-07 -1.4504278013051465e-07 6.123837679772171e-06 -6.1211342172254485e-06 -4.129102994015687e-08 4.1834103805308275e-06 2.9954128744788214e-06 0.00010655793492295229 1.0000004537146285 0.9998420523542563 1.0000108710637856 6.508508678754801e-07 -2.7208415250812378e-09 -1.3805894259708415e-09 6.495919034258402e-07 -6.449765240855376e-07 -4.1286353348800994e-08 4.53717112248527e-07 3.231780351371594e-07 1.0871151416841298e-05 0.999988880540981 0.9998342888614474 0.9954330582909613 -0.0010408450698324184 0.0009947176179511926 2.68432610951108e-07 2.454383165850658e-07 -2.5810858333353093e-06 -3.3516754673713836e-07 1.9892040757105663e-05 7.285664989244288e-05 0.010140240381337826
2.932 0.9998518795292731 0.9997299710535903 0.999253931396399 -2.2817924725856078e-05 -3.1763910997482956e-05 -0.0001511892160695631 -0.0001707654111721249 0.0001708377234860014 -4.7664473143179436e-08 0.00015802799604664914 0.00012966708392944833 0.0008352468375564816 1.0000000012590755 0.9998417906043916 1.0000000245938054 1.6418910101533872e-09 1.5988638668394969e-10 1.6087798923271208e-10 1.6472219685512584e-09 3.1662443199971456e-09 -4.20668381157534e-08 1.775489166983912e-09 3.286476377214983e-08 4.640958711747243e-08 1.0000156615559115 0.9998483981842335 1.0008861617976847 4.21407881559732e-05 -1.8363590486916992e-05 -1.1878014458924498e-05 3.337434778099965e-05 -3.340262400978636e-05 -4.1890576191594166e-08 1.5668739413203676e-05 1.5415457170034472e-05 0.0008891927986401321 1.0000041812451839 0.9998441768266813 1.0001065505495819 6.243992739864598e-06 -2.7236172782124037e-07 -1.46600142822216e-07 6.12227029258915e-06 -6.119655636303334e-06 -4.207328631876444e-08 4.181245703068248e-06 2.9941820740893696e-06 0.00010655723758057669 1.0000004536917948 0.999842052116943 1.0000108710611713 6.508342560006339e-07 -2.7370868248654164e-09 -1.3969548253236689e-09 6.495754595982104e-07 -6.449701572609558e-07 -4.2068280614408537e-08 4.536937716591243e-07 3.2316250873081027e-07 1.0871167466953143e-05 1.000006593473795 0.999846971108293 0.9954506209110644 -0.0010074449045853473 0.0010012720830231366 2.714482966629294e-07 2.5096760818580846e-07 -2.501349046344676e-06 -3.13442303406713e-07 2.80465708121311e-05 7.418255947903712e-05 0.010090511251118013
2.942 0.9998515733984009 0.9997298158416058 0.9991985041590146 -2.604686793367724e-05 -3.0376440220601866e-05 -0.00014908635796918922 -0.00017025601554988148 0.00017031280828430732 -4.869457281907181e-08 0.00015790774243298523 0.0001295068859287397 0.0008817997675649222 1.0000000012590087 0.9998417906216697 1.0000000245919696 1.6412603277830902e-09 1.5975809836178243e-10 1.607813744358085e-10 1.6465643718496031e-09 3.1650287634630405e-09 -4.2862852294870477e-08 1.6424957709399628e-09 3.295030341612404e-08 4.8918176815126247e-08 1.0000155276700249 0.999848290623757 1.0008855867924458 4.202985806388036e-05 -1.8422817758738178e-05 -1.1977655456074549e-05 3.3261229376802436e-05 -3.329030864039429e-05 -4.2692482939741356e-08 1.5535175129167905e-05 1.538172390805633e-05 0.0008886046075584409 1.000004179081091 0.9998441730540025 1.0001065498347692 6.24242524464928e-06 -2.7385437439247506e-07 -1.481567186375064e-07 6.12070241823452e-06 -6.118175953308022e-06 -4.2869673341003134e-08 4.179081582890309e-06 2.9929527698807796e-06 0.00010655652732067333 1.0000004536689713 0.9998420518800206 1.0000108710586988 6.508173504914716e-07 -2.7534169671644126e-09 -1.4133200060020315e-09 6.495585285198773e-07 -6.449637088368535e-07 -4.286433182672912e-08 4.536704768658413e-07 3.2314687792084973e-07 1.0871182799216819e-05 1.0000239790109324 0.999859418004519 0.9954593559252048 -0.0009651760747732104 0.000997944117645227 2.7353309934480346e-07 2.5580551686104054e-07 -2.4217360897980355e-06 -2.8641871367261964e-07 5.779349237912378e-05 8.247109238576683e-05 0.010007648411029886
2.952 0.9998512957520489 0.999729680968872 0.9991440328633638 -2.937183253571078e-05 -2.8942296587123826e-05 -0.0001469950909767818 -0.0001697074216744668 0.00016974841274539044 -4.975182601579596e-08 0.00015776839548152608 0.0001293352275445117 0.0009284551384879778 1.0000000012589585 0.9998417906392756 1.0000000245904355 1.6403877761347982e-09 1.5958847293920228e-10 1.6070684403219518e-10 1.6454686887172752e-09 3.163785651020147e-09 -4.367322533531752e-08 1.5409705043461187e-09 3.303653271453176e-08 5.054869839111309e-08 1.0000153941073728 0.9998481833416222 1.0008850031783123 4.1918834950931746e-05 -1.848162010368037e-05 -1.207672471492157e-05 3.31481448737038e-05 -3.3178013087734645e-05 -4.350880366647249e-08 1.540194244963487e-05 1.534868233674576e-05 0.0008880078649729246 1.0000041769175545 0.9998441692832676 1.0001065491072565 6.240857501996303e-06 -2.7534629752095946e-07 -1.497124850564141e-07 6.1191341049757545e-06 -6.1166951423823835e-06 -4.3680426629124604e-08 4.176918022295311e-06 2.9917249527282594e-06 0.00010655580355034285 1.0000004536461653 0.9998420516434973 1.0000108710565137 6.508002031967757e-07 -2.7697877736345183e-09 -1.4296621643591801e-09 6.495411589047312e-07 -6.449571756971541e-07 -4.3674742604203136e-08 4.5364733173636703e-07 3.231311988845887e-07 1.0871194438196682e-05 1.0000408816431394 0.9998715184875523 0.9954595397241732 -0.0009155907959694283 0.0009851327291705465 2.743985205315751e-07 2.5986151963114606e-07 -2.342200613305803e-06 -2.5477779743771615e-07 8.836225379858849e-05 9.527114958177996e-05 0.009895839972062396
2.962 0.9998510482551763 0.9997295676125492 0.9990905332709193 -3.2781607753794695e-05 -2.7460400588580853e-05 -0.0001449161234570061 -0.00016912089238266964 0.00016914583423707473 -5.083573532471638e-08 0.0001576093349365051 0.00012915175966853666 0.0009750672363746535 1.0000000012589305 0.9998417906572178 1.000000024589333 1.6394079680220992e-09 1.594342250705386e-10 1.6070577743827704e-10 1.644016247547081e-09 3.1625156655873747e-09 -4.44981966695314e-08 1.5012461988419277e-09 3.312391155802707e-08 5.1009740296061396e-08 1.000015260867875 0.9998480763375625 1.000884411012398 4.1807718807681727e-05 -1.8539998293181966e-05 -1.2175224413801416e-05 3.303509568871093e-05 -3.3065738481687323e-05 -4.433977971261233e-08 1.5269041401634436e-05 1.5316331298886176e-05 0.0008874026269569615 1.0000041747545794 0.9998441655144652 1.0001065483671823 6.2392896439320636e-06 -2.768374406268783e-07 -1.512673907060366e-07 6.117565434294891e-06 -6.115213178035965e-06 -4.4505786410268765e-08 4.174755026558997e-06 2.9904986142293997e-06 0.00010655506604979574 1.0000004536233815 0.999842051407381 1.0000108710547475 6.507829489294681e-07 -2.7861424582745143e-09 -1.445930163902067e-09 6.495234321466907e-07 -6.449505546111555e-07 -4.4499752660365344e-08 4.536244113242272e-07 3.231155074440387e-07 1.0871200562244352e-05 1.0000571648841796 0.9998831751006477 0.9954516971694304 -0.0008603442748663612 0.0009635054544208713 2.737583909507758e-07 2.630037946166917e-07 -2.2626513145894517e-06 -2.1935298287395703e-07 0.00011770831712365513 0.00011026089693692197 0.009760353303554683
2.972 0.9998508324740814 0.9997294768793974 0.9990380181406879 -3.626500896130848e-05 -2.5929976089269238e-05 -0.0001428501221679062 -0.00016849767622306724 0.00016850635533471268 -5.194567391762213e-08 0.00015742990084746048 0.00012895610649361585 0.0010215188438420387 1.0000000012589259 0.9998417906755042 1.0000000245887601 1.6385003469618206e-09 1.5934027391947428e-10 1.6082811965845253e-10 1.6423210065990262e-09 3.1612197283370892e-09 -4.5338009235028685e-08 1.5353627960529187e-09 3.3212570304829975e-08 5.023063087418447e-08 1.000015127951468 0.999847969611325 1.0008838103517486 4.169651027799605e-05 -1.8597953109800514e-05 -1.2273156725761639e-05 3.2922083266854275e-05 -3.295348594645697e-05 -4.518565587801758e-08 1.5136472051190987e-05 1.5284669598313233e-05 0.0008867889500016158 1.0000041725921671 0.9998441617475828 1.0001065476146507 6.2377218481822e-06 -2.783277588495645e-07 -1.5282138647818577e-07 6.115996520092727e-06 -6.113730034544194e-06 -4.534599515849897e-08 4.172592607551897e-06 2.989273751442246e-06 0.00010655431513254476 1.0000004536006222 0.9998420511716763 1.0000108710534976 6.507657665639779e-07 -2.802435813998333e-09 -1.4620742851278834e-09 6.495054620457759e-07 -6.449438418334602e-07 -4.5339604690123324e-08 4.5360174928815206e-07 3.230998137817877e-07 1.0871201042380963e-05 1.0000727139111818 0.9998943058727982 0.9954365584736448 -0.000801108404111657 0.0009339517843624551 2.713564126119012e-07 2.650722340206895e-07 -2.182963998074691e-06 -1.8108152705100844e-07 0.00014524512752428262 0.000125885077780888 0.009607122789116773
2.982 0.9998506498745827 0.9997294098044761 0.9989864973228869 -3.9811027388371426e-05 -2.4350540291376907e-05 -0.00014079771394015484 -0.00016783900680401165 0.00016783124312420573 -5.308090214104958e-08 0.00015722939794450915 0.0001287478684492809 0.0010677155286985844 1.0000000012589427 0.9998417906941385 1.0000000245887624 1.6378253398847744e-09 1.593274796249134e-10 1.6107837186977354e-10 1.6405248734554347e-09 3.1598988407485617e-09 -4.6192909115318655e-08 1.629906003011604e-09 3.3302291133391205e-08 4.834071115732088e-08 1.0000149953581046 0.9998478631626652 1.0008832012532096 4.1585210456134734e-05 -1.865548536004754e-05 -1.2370523861532294e-05 3.280910907552764e-05 -3.2841256597944694e-05 -4.6046679934555825e-08 1.5004234492226984e-05 1.5253696018931974e-05 0.0008861668906305302 1.0000041704303158 0.999844157982604 1.000106546849716 6.23615427491733e-06 -2.7981723142716167e-07 -1.5437446794468166e-07 6.114427505391143e-06 -6.112245686296584e-06 -4.6201299426196774e-08 4.170430778426015e-06 2.9880503712425884e-06 0.00010655355143370547 1.0000004535778853 0.999842050936386 1.0000108710528093 6.507488161741844e-07 -2.818647381778616e-09 -1.4780900386099457e-09 6.494873909702086e-07 -6.449370341098395e-07 -4.619454478354016e-08 4.535793304374992e-07 3.2308410353625747e-07 1.0871197260747001e-05 1.0000874370352824 0.9999048453630924 0.9954150091786742 -0.0007394949972386144 0.0008975287868933623 2.669873893548029e-07 2.6589374155790495e-07 -2.102996495273263e-06 -1.409531349082978e-07 0.00017067096357838987 0.00014120969654893775 0.009442332738750288
2.992 0.999850501821523 0.9997293673507908 0.9989359778786965 -4.340894706467843e-05 -2.2721890650114703e-05 -0.00013875948726811097 -0.00016714610221223896 0.00016712174856138885 -5.424058337160892e-08 0.0001570071004605969 0.00012852662541669682 0.001113581249716458 1.0000000012589783 0.9998417907131238 1.0000000245893221 1.637468878186671e-09 1.593911657485261e-10 1.6139632641180744e-10 1.6387820497285924e-09 3.1585536923021194e-09 -4.706314535112313e-08 1.7556077819492955e-09 3.339258335607794e-08 4.564659904233494e-08 1.0000148630877475 0.9998477569913444 1.0008825837733242 4.1473820716517385e-05 -1.8712595876484873e-05 -1.2467328090244467e-05 3.2696174588864064e-05 -3.272905154719343e-05 -4.692310293161265e-08 1.487232882894382e-05 1.5223409329747584e-05 0.0008855365048998358 1.0000041682690222 0.9998441542195116 1.0001065460723684 6.2345870104660245e-06 -2.813058633488413e-07 -1.55926695730437e-07 6.112858545335022e-06 -6.11076010839247e-06 -4.707194895044729e-08 4.168269541158276e-06 2.9868284905655988e-06 0.00010655277548027562 1.0000004535551665 0.9998420507015114 1.000010871052666 6.507321845773864e-07 -2.834781466565819e-09 -1.4940374430612295e-09 6.494693730521034e-07 -6.449301283538141e-07 -4.706482186966112e-08 4.5355708865951146e-07 3.230683443887408e-07 1.0871191416402084e-05 1.0001012660592077 0.9999147449107598 0.9953880374709183 -0.0006769928408553943 0.0008554032829697126 2.6051090526238804e-07 2.652977623244573e-07 -2.0226043623481723e-06 -9.996029162481282e-08 0.00019381905230499998 0.00015569040030358327 0.009272028044283937
3.002 0.9998503895793248 0.9997293504096947 0.9988864642187929 -4.7048431705722264e-05 -2.1044089593591796e-05 -0.0001367359937917797 -0.00016642016449933353 0.00016637910589190294 -5.542380335523378e-08 0.0001567622572871506 0.0001282919401466131 0.001159054946893064 1.0000000012590264 0.9998417907324632 1.0000000245903617 1.6374277991858025e-09 1.595097765297614e-10 1.6167807137159883e-10 1.6372315701922154e-09 3.157185551147069e-09 -4.794897124604422e-08 1.8817504689650034e-09 3.3482826303022755e-08 4.261719225020345e-08 1.0000147311403689 0.9998476510971305 1.0008819579682717 4.1362342601986e-05 -1.8769285510290976e-05 -1.2563571718832197e-05 3.2583281259512665e-05 -3.2616871898612006e-05 -4.781517978133801e-08 1.4740755163617527e-05 1.5193808270723033e-05 0.000884897848091043 1.0000041661082806 0.9998441504582865 1.000106545282537 6.233020052271756e-06 -2.8279367629985543e-07 -1.574781734308173e-07 6.111289779939756e-06 -6.1092732756610955e-06 -4.795819634117649e-08 4.166108878227797e-06 2.985608133135429e-06 0.00010655198737280842 1.0000004535324616 0.9998420504670523 1.0000108710529882 6.50715868865857e-07 -2.8508598657559545e-09 -1.5100201496223893e-09 6.494515472489232e-07 -6.449231208791871e-07 -4.795068937212319e-08 4.535349151216567e-07 3.2305249597734316e-07 1.0871185790726779e-05 1.0001141556457664 0.9999239721799957 0.9953566826954017 -0.0006149210054047129 0.0008087947077186175 2.5185762468519337e-07 2.6313036089139565e-07 -1.941655523792196e-06 -5.90540205726022e-08 0.00021461829078281829 0.00016902081375180526 0.009101779474289112
3.012 0.9998503143133626 0.999729359801868 0.9988379582542679 -5.071958537468797e-05 -1.931744780854216e-05 -0.00013472774968917599 -0.00016566237922048695 0.00016560453212521528 -5.6629585708824284e-08 0.00015649409735355127 0.00012804336182742603 0.0012040878680503757 1.0000000012590837 0.9998417907521596 1.0000000245917575 1.6376324877808283e-09 1.5965405710332015e-10 1.6182928811126487e-10 1.6359751866254963e-09 3.1557949836767336e-09 -4.8850642942602315e-08 1.9835254182572487e-09 3.357241139802797e-08 3.9866194921338334e-08 1.0000145995159506 0.9998475454797962 1.0008813238938328 4.1250777771430295e-05 -1.8825555122520797e-05 -1.2659257037790485e-05 3.247043049504965e-05 -3.250471875131987e-05 -4.872316918285899e-08 1.4609513598231797e-05 1.5164891527061523e-05 0.0008842509747831899 1.0000041639480874 0.9998441466989119 1.0001065444801074 6.231453331263567e-06 -2.8428070002139436e-07 -1.5902899561918847e-07 6.109721312042118e-06 -6.107785163135899e-06 -4.8860298493032545e-08 4.163948756979608e-06 2.984389324413552e-06 0.00010655118681688381 1.0000004535097666 0.9998420502330099 1.000010871053655 6.506997996065853e-07 -2.8669117774236356e-09 -1.5261325609435352e-09 6.494340152841731e-07 -6.449160085265314e-07 -4.885240391185768e-08 4.5351268034104603e-07 3.230365190716407e-07 1.0871182344565165e-05 1.0001260818685753 0.9999325101221982 0.9953219882413515 -0.000554399050899632 0.0007589222066905101 2.410293560642111e-07 2.592657229491421e-07 -1.8600425723167546e-06 -1.9107665825748634e-08 0.00023307418327219614 0.00018104574574271033 0.008936423409114174
3.022 0.9998502770919432 0.9997293962787365 0.9987904595545235 -5.4412991282373664e-05 -1.7542506721938487e-05 -0.0001327352370170358 -0.0001648739150050718 0.00016479922655757202 -5.785690964579453e-08 0.00015620183513770646 0.00012778042977354485 0.0012486414486454543 1.0000000012591461 0.9998417907722164 1.00000002459337 1.637983909500722e-09 1.597923155011555e-10 1.6181407266296306e-10 1.6350691510668247e-09 3.154383352152205e-09 -4.97684205469132e-08 2.0433020970716777e-09 3.36608307947304e-08 3.807870072614829e-08 1.0000144682144827 0.9998474401391179 1.0008806816053866 4.11391279756252e-05 -1.8881405578820844e-05 -1.2754386272167266e-05 3.235762364933087e-05 -3.23925931993173e-05 -4.964733343110491e-08 1.4478604248610785e-05 1.5136657711413316e-05 0.0008835959392074037 1.0000041617884385 0.9998441429413696 1.000106543664944 6.229886748179396e-06 -2.857669662361188e-07 -1.6057919842860325e-07 6.108153199573759e-06 -6.106295746732503e-06 -4.977851542917079e-08 4.161789145783174e-06 2.9831720893550694e-06 0.00010655037345440606 1.000000453487077 0.9998420499993862 1.0000108710545235 6.506838765805137e-07 -2.882968879484677e-09 -1.5424101070429738e-09 6.494168337444995e-07 -6.449087881099189e-07 -4.9770225675226195e-08 4.534902671214497e-07 3.2302038281689583e-07 1.0871182654901015e-05 1.0001370401422773 0.9999403554965236 0.9952849611051356 -0.0004963332074450046 0.0007069586900018383 2.2809446810067718e-07 2.536145186697698e-07 -1.7776919783614159e-06 1.910994191616146e-08 0.00024925420670864203 0.00019171045493342954 0.008779887732626666
3.032 0.9998502788887195 0.9997294605241979 0.9987439655078213 -5.811973312292729e-05 -1.5720020680880255e-05 -0.000130758905035045 -0.00016405592315267605 0.000163964370341923 -5.910472420219275e-08 0.00015588467623315025 0.00012750267720524613 0.0012926856102584844 1.0000000012592112 0.9998417907926381 1.0000000245950649 1.638375151495257e-09 1.598961856917263e-10 1.6166876793017787e-10 1.6345361639784861e-09 3.152951642899989e-09 -5.070256785722342e-08 2.050328250441567e-09 3.3747715619641484e-08 3.780259473590548e-08 1.0000143372359598 0.9998473350748762 1.0008800311579118 4.102739503775034e-05 -1.893683774432716e-05 -1.284896156804759e-05 3.2244862033137565e-05 -3.228049633237622e-05 -5.0587938308908035e-08 1.434802725873454e-05 1.510910536617613e-05 0.0008829327955687875 1.0000041596293308 0.9998441391856433 1.000106542836922 6.228320197070674e-06 -2.8725250352490373e-07 -1.6212874652115236e-07 6.106585466798911e-06 -6.104805002165611e-06 -5.071311076534644e-08 4.159630030591682e-06 2.9819564548410662e-06 0.00010654954719688868 1.0000004534643911 0.9998420497661822 1.000010871055462 6.506679939205218e-07 -2.899059582081153e-09 -1.5588171552122782e-09 6.494000256628273e-07 -6.449014557374469e-07 -5.070441745337966e-08 4.534676033031285e-07 3.230040703455402e-07 1.0871187887932326e-05 1.000147042735304 0.9999475170936053 0.995246539519537 -0.00044141644536584894 0.0006539936209693161 2.131802669387813e-07 2.461290592262728e-07 -1.6945700064836993e-06 5.4951696847238694e-08 0.0002632742973418525 0.0002010286912636175 0.0086351069921701
3.042 0.9998503205853989 0.9997295531565589 0.9986984714811322 -6.183140299807993e-05 -1.3850939217190264e-05 -0.00012879917152594213 -0.00016320953726257497 0.00016310112610953286 -6.03719643433466e-08 0.00015554182291052738 0.0001272096350748249 0.0013361973788319885 1.0000000012592771 0.9998417908134293 1.0000000245967362 1.6386970175471856e-09 1.5994692354370074e-10 1.6147410720451318e-10 1.634385135440611e-09 3.1515009109945352e-09 -5.165335253217411e-08 2.001140007405445e-09 3.3832868560540755e-08 3.91543719968135e-08 1.0000142065803845 0.9998472302868552 1.0008793726059986 4.091558082343806e-05 -1.8991852477809523e-05 -1.294298501975556e-05 3.213214693217634e-05 -3.2168429235353527e-05 -5.154525353908295e-08 1.4217782803555832e-05 1.5082232984541426e-05 0.0008822615980665721 1.0000041574707632 0.9998441354317161 1.000106541995941 6.226753568777974e-06 -2.8873733080015685e-07 -1.636775594324942e-07 6.1050181228845695e-06 -6.103312905673088e-06 -5.166435269270171e-08 4.157471419987288e-06 2.9807424550378717e-06 0.00010654870827783216 1.000000453441706 0.9998420495334018 1.0000108710563629 6.506520424209477e-07 -2.9152024823128105e-09 -1.575272852832359e-09 6.493835998468373e-07 -6.448940082069053e-07 -5.165524764829651e-08 4.534446816850551e-07 3.2298758665421187e-07 1.087119853322372e-05 1.0001561160572303 0.999954013799305 0.9952075691785375 -0.00039013963566361404 0.0006010053720259757 1.9646372590614368e-07 2.3680549055512195e-07 -1.6106855204484185e-06 8.790046444310758e-08 0.0002752859988239841 0.00020906081379692268 0.008504021475742607
3.052 0.9998504029746409 0.9997296747306066 0.9986539709768437 -6.554009944471861e-05 -1.1936389679180363e-05 -0.00012685642408799137 -0.00016233587290717243 0.00016221063762921807 -6.165756348664549e-08 0.00015517247961382115 0.00012690083587204795 0.00137915974953504 1.0000000012593415 0.9998417908345953 1.0000000245983147 1.6388371708931912e-09 1.5994173763977952e-10 1.613082756842787e-10 1.6346202700195075e-09 3.150032402172614e-09 -5.262104517253019e-08 1.9009361780821104e-09 3.3916312115135704e-08 4.1712928271896624e-08 1.0000140762477638 0.999847125774841 1.0008787060038444 4.080368721827621e-05 -1.9046450624045714e-05 -1.3036458716593895e-05 3.2019479617005365e-05 -3.20563929897254e-05 -5.2519552451388516e-08 1.4087871077460033e-05 1.5056039031747296e-05 0.0008815824006013115 1.0000041553127328 0.999844131679572 1.0001065411419385 6.225186750845005e-06 -2.90221451209204e-07 -1.652255593287024e-07 6.103451173076775e-06 -6.10181943360208e-06 -5.263251185511916e-08 4.155313335578359e-06 2.9795301349166593e-06 0.00010654785698798758 1.0000004534190208 0.999842049301048 1.0000108710571578 6.506359088596328e-07 -2.931400420272812e-09 -1.5916989782746383e-09 6.493675603837803e-07 -6.448864418521101e-07 -5.262298648661793e-08 4.5342155967892325e-07 3.229709652430211e-07 1.0871213958666258e-05 1.0001642978894842 0.9999598726186704 0.9951687878602473 -0.00034281072195919277 0.000548843137751246 1.781616111102572e-07 2.2568346100573823e-07 -1.5260901035703885e-06 1.1756961280688071e-07 0.0002854645218120158 0.00021589778332517311 0.008387647431909886
3.062 0.9998505267630595 0.9997298257397595 0.9986104557846106 -6.923841845825389e-05 -9.977660438969324e-06 -0.0001249310213717289 -0.0001614360273575948 0.00016129402951564885 -6.296046540349078e-08 0.00015477585832836645 0.00012657581734130016 0.0014215607438114166 1.0000000012594037 0.9998417908561412 1.000000024599769 1.638696182868274e-09 1.598974313467331e-10 1.6121239216028495e-10 1.6352368022347234e-09 3.1485471612904138e-09 -5.360592109747045e-08 1.7652563076104746e-09 3.399831775344105e-08 4.473665290657611e-08 1.0000139462381086 0.9998470215386219 1.0008780314052594 4.069171612895189e-05 -1.9100633011776545e-05 -1.3129384778615236e-05 3.190686133828804e-05 -3.194438867238241e-05 -5.3511111872172085e-08 1.395829227827245e-05 1.503052194607669e-05 0.0008808952564098163 1.000004153155239 0.9998441279291944 1.0001065402748879 6.223619643397176e-06 -2.9170484796732264e-07 -1.667727054052838e-07 6.101884613244225e-06 -6.1003245632370635e-06 -5.3617863325289904e-08 4.153155796397048e-06 2.9783195471375355e-06 0.00010654699332355532 1.000000453396333 0.9998420490691233 1.0000108710578144 6.506194944434314e-07 -2.9476365619619756e-09 -1.6080544265726207e-09 6.493519028128755e-07 -6.448787537159024e-07 -5.360790986854404e-08 4.533983401521121e-07 3.229542680020895e-07 1.0871232160536719e-05 1.0001716346974203 0.9999651267583204 0.9951308176998798 -0.0002995789083362277 0.0004982177192332481 1.585207163384549e-07 2.128437811163681e-07 -1.44087604674067e-06 1.43697405179824e-07 0.0002939980765176502 0.00022164899160761093 0.008286200252059842
3.072 0.9998506925742796 0.9997300066182491 0.9985679161272429 -7.29194398116258e-05 -7.976184802665957e-06 -0.0001230232942423353 -0.00016051107935349283 0.00016035240697076302 -6.427963517021002e-08 0.00015435118375950832 0.00012623412606377652 0.0014633926178493188 1.000000001259462 0.9998417908780737 1.0000000246010945 1.6382228929412328e-09 1.598431952889218e-10 1.6118404017599954e-10 1.6362062674732102e-09 3.147046456337908e-09 -5.460825863165361e-08 1.6208437414358924e-09 3.407935744580807e-08 4.747272751505887e-08 1.000013816551436 0.999846917577989 1.0008773488636522 4.0579669510301134e-05 -1.915440045987123e-05 -1.3221765361172565e-05 3.179429331107015e-05 -3.1832417354954134e-05 -5.4520214086407184e-08 1.3829046599195042e-05 1.5005680117035228e-05 0.0008802002179157825 1.0000041509982802 0.9998441241805683 1.000106539394793 6.222052193944691e-06 -2.9318749213312123e-07 -1.68319000100016e-07 6.100318414935272e-06 -6.0988282719370434e-06 -5.462068665231435e-08 4.150998808818707e-06 2.977110742992994e-06 0.00010654611684505108 1.0000004533736422 0.9998420488376322 1.000010871058328 6.506027479304876e-07 -2.9638821060662694e-09 -1.6243408843277647e-09 6.493365983318047e-07 -6.448709402860077e-07 -5.4610295650412574e-08 4.533751423359886e-07 3.229375729507001e-07 1.0871250073002245e-05 1.000178179128016 0.9999698138414285 0.9950941640016392 -0.00026046121166784387 0.0004497000177604093 1.3780864118845978e-07 1.984045992838034e-07 -1.355172756537367e-06 1.661368871933935e-07 0.00030107876283384154 0.00022643289744910024 0.00819924980557832
3.082 0.9998509009519939 0.9997302177433119 0.9985263407999697 -7.657671042595463e-05 -5.933525707290365e-06 -0.00012113354687547123 -0.00015956208890370344 0.00015938685556530143 -6.561406919545352e-08 0.0001538976982683282 0.0001258753208877244 0.001504651191844748 1.000000001259517 0.9998417909003986 1.0000000246023037 1.6374481116526552e-09 1.5980628566435335e-10 1.61197547796217e-10 1.6374646847803607e-09 3.145530979147957e-09 -5.5628340731839765e-08 1.5034280355855222e-09 3.415996121943449e-08 4.934598179425631e-08 1.000013687187767 0.9998468138927363 1.000876658432021 4.046754939410757e-05 -1.920775379132287e-05 -1.3313602637130849e-05 3.168177670413003e-05 -3.172048010614916e-05 -5.554714368318018e-08 1.3700134234450964e-05 1.4981511855276627e-05 0.0008794973368948591 1.0000041488418558 0.9998441204336774 1.0001065385016723 6.2204844310764125e-06 -2.946693566604576e-07 -1.6986446958791527e-07 6.098752514114661e-06 -6.097330537164526e-06 -5.564126438817803e-08 4.148842368527843e-06 2.975903763564658e-06 0.00010654522686475237 1.0000004533509481 0.9998420486065784 1.0000108710587112 6.50585699748577e-07 -2.9801093424297416e-09 -1.6405845443894373e-09 6.493215829182348e-07 -6.448629977401044e-07 -5.563042705686101e-08 4.5335207377487725e-07 3.229209535119192e-07 1.0871264451967057e-05 1.0001839877643688 0.9999739743058924 0.9950592192910444 -0.00022536922360021265 0.00040372580033278845 1.163053294263311e-07 1.8251658520666029e-07 -1.2691421015366822e-06 1.8484281502832412e-07 0.00030689517275409554 0.00023036989715080936 0.008125887506380314
3.092 0.999851152363007 0.9997304594373639 0.9984857173027547 -8.020422609054516e-05 -3.851361228268076e-06 -0.00011926205781100743 -0.00015859009710211935 0.00015839844104957528 -6.696280352347718e-08 0.00015341466652776055 0.00012549897620995858 0.0015453352769673777 1.0000000012595671 0.9998417909231223 1.0000000246034084 1.636490559467254e-09 1.5979754886436653e-10 1.612253138700889e-10 1.6389142307889555e-09 3.144002709759421e-09 -5.6666454401688e-08 1.448154667072313e-09 3.424053339294113e-08 5.0023506249292794e-08 1.0000135581471266 0.999846710482659 1.0008759601629393 4.035535789471941e-05 -1.9260693848450095e-05 -1.340489877245564e-05 3.156931264234046e-05 -3.1608577989976985e-05 -5.6592189797833216e-08 1.357155539268474e-05 1.4958015376194456e-05 0.0008787866648036566 1.0000041466859655 0.9998441166885075 1.0001065375955458 6.2189164736223835e-06 -2.961504309078403e-07 -1.7140914175203823e-07 6.097186813126406e-06 -6.0958313374507975e-06 -5.6679883444238335e-08 4.146686470541169e-06 2.9746986346446247e-06 0.00010654432282293924 1.0000004533282505 0.9998420483759666 1.0000108710589772 6.505684686972711e-07 -2.9963076714918836e-09 -1.6568130535618893e-09 6.493067593169711e-07 -6.448549232966925e-07 -5.6668591091477535e-08 4.533292096612983e-07 3.229044571639562e-07 1.0871272945721444e-05 1.000189119178279 0.9999776500150251 0.9950262712695684 -0.00019413447930897992 0.00036060520276048544 9.429545496715788e-08 1.6535754038038274e-07 -1.1829731221633878e-06 1.9985697078426903e-07 0.0003116267289991573 0.00023357705584257848 0.008064887689861638
3.102 0.9998514472002351 0.9997307319701481 0.9984460319655749 -8.379641242447351e-05 -1.7314708987047153e-06 -0.00011740908098477194 -0.00015759612596173846 0.00015738820919852044 -6.832492113113656e-08 0.00015290137987480988 0.00012510468510521669 0.0015854461824322337 1.0000000012596126 0.9998417909462516 1.0000000246044072 1.6355277052927488e-09 1.5980647555837587e-10 1.612505586311639e-10 1.640437247380846e-09 3.142463042917086e-09 -5.772288985303683e-08 1.4720318583207056e-09 3.432120916916675e-08 4.9415447354120947e-08 1.000013429429543 0.9998466073475551 1.0008752541085428 4.024309718003049e-05 -1.931322149764742e-05 -1.3495655914538553e-05 3.145690221879055e-05 -3.149671206611863e-05 -5.765564632753108e-08 1.344331030590141e-05 1.4935188809346123e-05 0.0008780682530150289 1.0000041445306087 0.9998441129450423 1.0001065366764181 6.217348498213256e-06 -2.976307249626808e-07 -1.72953034288945e-07 6.095621193871691e-06 -6.094330650965265e-06 -5.77368352245398e-08 4.144531116432146e-06 2.9734953692194523e-06 0.00010654340458661302 1.0000004533055484 0.9998420481458007 1.0000108710591227 6.505512324327554e-07 -3.012487392873896e-09 -1.6730436806938638e-09 6.492920095782311e-07 -6.448467133325859e-07 -5.77250779726453e-08 4.533065802572749e-07 3.2288809369786035e-07 1.0871274836585447e-05 1.0001936322971385 0.9999808830922499 0.9949955134055921 -0.00016653136287153375 0.0003205354819477748 7.206166131906454e-08 1.4712675955646464e-07 -1.0968764425755889e-06 2.1129294554201066e-07 0.00031543967372489097 0.0002361644079484014 0.008014850571971105
3.112 0.9998517857856583 0.9997310355608485 0.9984072700667345 -8.734810566497998e-05 4.242771757284414e-07 -0.0001155748467412777 -0.00015658117827198456 0.000156357185681447 -6.969955852898749e-08 0.0001523571603416851 0.00012469206228015752 0.0016249872890444015 1.0000000012596517 0.9998417909697928 1.000000024605278 1.6347444824640174e-09 1.5981243963288404e-10 1.6126542428749675e-10 1.6419119401827185e-09 3.1409129009152424e-09 -5.879794303887407e-08 1.562919025362412e-09 3.440180757853838e-08 4.765061579379068e-08 1.00001330103505 0.9998465044872238 1.0008745403205288 4.01307694185328e-05 -1.936533761917422e-05 -1.3585876194806403e-05 3.134454651243551e-05 -3.138488339064012e-05 -5.873781113802976e-08 1.3315399228402209e-05 1.4913030225626463e-05 0.000877342152794361 1.0000041423757848 0.9998441092032657 1.0001065357442773 6.215780689439694e-06 -2.9911026041163194e-07 -1.7449615455595524e-07 6.094055533400418e-06 -6.092828456745669e-06 -5.881241464115476e-08 4.142376313515001e-06 2.9722939739621214e-06 0.00010654247247586754 1.0000004532828408 0.9998420479160849 1.0000108710591267 6.505341754528246e-07 -3.028669237750829e-09 -1.6892844022755087e-09 6.49277211505011e-07 -6.448383647085001e-07 -5.880018370640255e-08 4.5328416659891753e-07 3.2287183544161393e-07 1.0871271128765182e-05 1.000197585081653 0.9999837149772816 0.9949670570424071 -0.00014229694406158773 0.00028361567565457664 4.9878639687163426e-08 1.2803937277272637e-07 -1.0110786340593147e-06 2.1932123979284775e-07 0.0003184845399477225 0.0002382325678140117 0.007974319319703277
3.122 0.9998521683732141 0.9997313703801609 0.9983694159443751 -9.085453363914898e-05 2.613938418034576e-06 -0.00011375956281786318 -0.00015554623748922008 0.00015530637596219176 -7.108591019861583e-08 0.0001517813643506434 0.00012426074681241094 0.001663963678426075 1.0000000012596844 0.9998417909937514 1.000000024605985 1.6342874652971877e-09 1.5980256024776302e-10 1.6126733441761263e-10 1.6432182603155538e-09 3.13935358500307e-09 -5.9891912825953e-08 1.6892175024651474e-09 3.448187898641121e-08 4.504591743451336e-08 1.0000131729636836 0.9998464019014666 1.0008738188501591 4.001837673572974e-05 -1.9417043087751765e-05 -1.3675561732343561e-05 3.1232246595207126e-05 -3.127309301600935e-05 -5.983898581582154e-08 1.318782242642462e-05 1.4891537661819304e-05 0.0008766084150591821 1.0000041402214919 0.9998441054631632 1.000106534799093 6.214213194440682e-06 -3.0058905007503115e-07 -1.7603850551774345e-07 6.092489711138462e-06 -6.091324734180965e-06 -5.99069220034764e-08 4.140222066710968e-06 2.9710944548912466e-06 0.00010654152703107645 1.0000004532601272 0.9998420476868233 1.0000108710589524 6.505174440298159e-07 -3.044866290611591e-09 -1.705537133179533e-09 6.492622450445708e-07 -6.44829873786779e-07 -5.989420696571513e-08 4.532619035906201e-07 3.2285562590998627e-07 1.0871264035086477e-05 1.0002010334966096 0.9999861856910881 0.9949409440916152 -0.00012114751434086567 0.00024986203508765137 2.800802586292049e-08 1.0832082825954492e-07 -9.258167199302654e-07 2.2415526931235828e-07 0.00032089488698898043 0.0002398714079466937 0.007941868587399611
3.132 0.9998525951516308 0.9997317365523208 0.9983324531014136 -9.431129713754963e-05 4.8355031149452555e-06 -0.00011196341529162742 -0.00015449226766049945 0.00015423676522361088 -7.248323426069173e-08 0.0001511733860567481 0.00012381040463855616 0.0017023818093003518 1.0000000012597083 0.9998417910181345 1.0000000246064908 1.6342456610507155e-09 1.5978557815577589e-10 1.6125942420783378e-10 1.6442386836656687e-09 3.137786760228774e-09 -6.100510298226653e-08 1.8175462165113324e-09 3.45608118858519e-08 4.207828225902756e-08 1.0000130452154825 0.9998462995900869 1.0008730897482776 3.9905921193818334e-05 -1.946833875975908e-05 -1.3764714634020558e-05 3.112000353278734e-05 -3.1161341992418856e-05 -6.095947709820912e-08 1.30605801685672e-05 1.487070912762412e-05 0.0008758670901092822 1.0000041380677298 0.9998441017247184 1.0001065338408384 6.212646102936248e-06 -3.0206708515378663e-07 -1.77580084223631e-07 6.090923608853187e-06 -6.089819462998697e-06 -6.102066031685581e-08 4.138068370750704e-06 2.9698968203141912e-06 0.00010654056869492574 1.0000004532374054 0.9998420474580197 1.0000108710585633 6.505011278391256e-07 -3.0610694265476527e-09 -1.7217989043371653e-09 6.492469926120337e-07 -6.448212373153213e-07 -6.100745188415547e-08 4.5323969204403025e-07 3.2283939220213913e-07 1.0871256188612254e-05 1.0002040307474322 0.9999883332902081 0.994917159581452 -0.00010279186559191016 0.0002192233285369771 6.694095906640498e-09 8.820161828509317e-08 -8.413329312428671e-07 2.2603867756881002e-07 0.00032278705718405756 0.0002411595771086914 0.007916165618862192
3.142 0.9998530662471938 0.999732134157086 0.9982963643041619 -9.771435182638421e-05 7.0869070022290145e-06 -0.00011018656948700908 -0.0001534202133696933 0.00015314931831731103 -7.389085575032626e-08 0.00015053266032780374 0.0001233407307774366 0.0017402492339296997 1.0000000012597237 0.9998417910429483 1.0000000246067764 1.6346529264763137e-09 1.5978966919193305e-10 1.612538680630318e-10 1.6448597351605371e-09 3.136213537742746e-09 -6.213782149468145e-08 1.9220165986588463e-09 3.463796151325978e-08 3.9350946787110053e-08 1.0000129177904915 0.9998461975528903 1.0008723530653296 3.979340479164083e-05 -1.951922547574817e-05 -1.3853336991687315e-05 3.100781838671628e-05 -3.104963136731812e-05 -6.209959542336554e-08 1.2933672722772724e-05 1.4850542592231677e-05 0.00087511822752342 1.0000041359144973 0.9998440979879155 1.0001065328695011 6.211079450481641e-06 -3.0354433788905683e-07 -1.791208789204628e-07 6.089357112230958e-06 -6.0883126236993955e-06 -6.215393856980161e-08 4.1359152083402e-06 2.968701080363107e-06 0.00010653959762186338 1.0000004532146758 0.9998420472296792 1.00001087105794 6.504852605512893e-07 -3.077250476588042e-09 -1.7380577316019756e-09 6.492313407934989e-07 -6.448124524179629e-07 -6.214022636101723e-08 4.5321741779419067e-07 3.228230576065544e-07 1.0871249960230916e-05 1.0002066267498817 0.9999901934871529 0.9948956435242027 -8.694154111300622e-05 0.00019159534632355124 -1.3839752742201646e-08 6.791234567294291e-08 -7.578698107549441e-07 2.2523417467422945e-07 0.0003242607097131572 0.0002421646492785985 0.007896007438892256
3.152 0.9998535817264499 0.9997325632316706 0.9982611316748904 -0.0001010599907903978 9.36604113466429e-06 -0.00010842917085638709 -0.00015233099969693783 0.00015204497973431044 -7.530816940966891e-08 0.00014985866535359053 0.00012285145130014924 0.0017775743492557926 1.0000000012597299 0.9998417910682 1.0000000246068526 1.6354932264929922e-09 1.598438721707586e-10 1.6126832182902324e-10 1.6449846924894764e-09 3.1346351940123117e-09 -6.329038114089558e-08 1.9854969337165953e-09 3.471278257397726e-08 3.75127385690396e-08 1.0000127906887573 0.9998460957896851 1.000871608851377 3.968082946802272e-05 -1.956970407825085e-05 -1.3941430884883547e-05 3.089569222815151e-05 -3.093796218639091e-05 -6.325965646536201e-08 1.2807100363481348e-05 1.4831035963263757e-05 0.0008743618762844925 1.0000041337617933 0.9998440942527395 1.0001065318851008 6.209513222889533e-06 -3.0502077968399703e-07 -1.806608721597273e-07 6.087790123942232e-06 -6.086804197243414e-06 -6.330706907430254e-08 4.133762557169727e-06 2.967507244973078e-06 0.00010653861371318108 1.0000004531919369 0.9998420470018063 1.0000108710570936 6.504698260848987e-07 -3.0933808865739684e-09 -1.754295562336194e-09 6.492151926544613e-07 -6.448035157702262e-07 -6.329284299538663e-08 4.531949768615533e-07 3.228065533820037e-07 1.0871247082714582e-05 1.000208867798119 0.9999917994121401 0.994876301741969 -7.331839886740414e-05 0.00016683415038552053 -3.339376690609936e-08 4.767920365622577e-08 -6.756657095708391e-07 2.220140047793355e-07 0.0003253999032419392 0.00024294371824068903 0.007880338842759304
3.162 0.9998541415988416 0.9997330237726363 0.9982267367786166 -0.00010434482774631548 1.1670761086417459e-05 -0.00010669134584086805 -0.00015122553218735566 0.00015092467360080099 -7.67346412241994e-08 0.00014915092488876095 0.00012234232506924933 0.0018143661784320443 1.0000000012597265 0.9998417910938976 1.000000024606764 1.6366971883333194e-09 1.5995419826369655e-10 1.6131368919925764e-10 1.6445579356303041e-09 3.133053532229661e-09 -6.446309932835563e-08 1.9985083738078246e-09 3.478495041407639e-08 3.7072331615756284e-08 1.0000126639103315 0.9998459943002821 1.0008708571561016 3.9568197096192074e-05 -1.9619775435183807e-05 -1.4028998391800259e-05 3.078362616281667e-05 -3.082633549519856e-05 -6.443997973798479e-08 1.2680863382040899e-05 1.4812187074153699e-05 0.000873598085039097 1.0000041316096193 0.9998440905191758 1.0001065308876897 6.207947352548686e-06 -3.064964046030881e-07 -1.8220005317420613e-07 6.086222588072582e-06 -6.085294165507601e-06 -6.448036959097032e-08 4.131610400166586e-06 2.9663153233731206e-06 0.00010653761681858922 1.0000004531691897 0.9998420467744059 1.0000108710560687 6.504547556998269e-07 -3.109454333094331e-09 -1.7705013217484513e-09 6.49198492370018e-07 -6.447944239131096e-07 -6.446561911618237e-08 4.531722995236933e-07 3.2278983085980934e-07 1.0871248541292644e-05 1.0002107963966151 0.9999931814915722 0.9948590154385012 -6.165987858442231e-05 0.00014476779519351668 -5.179387064060233e-08 2.7719932396734418e-08 -5.949507145430486e-07 2.1665203194516508e-07 0.0003262745265566817 0.00024354428008401243 0.007868256110264938
3.172 0.99985474581928 0.9997335157377314 0.9981931607043901 -0.00010756578092805764 1.3998895528697788e-05 -0.00010497320270872186 -0.00015010469684170275 0.00014978930369392024 -7.816981212454836e-08 0.00014840901013642375 0.00012181314526527977 0.0018506341792900766 1.000000001259716 0.9998417911200493 1.0000000246065792 1.6381335032018514e-09 1.600939826423248e-10 1.6137919460381926e-10 1.6435891139435646e-09 3.1314698342517096e-09 -6.565629773405889e-08 1.9586777936590223e-09 3.4854443853692606e-08 3.815150082043277e-08 1.0000125374552715 0.999845893084495 1.0008700980288008 3.94555094721885e-05 -1.966944045014036e-05 -1.4116041605762142e-05 3.067162135538302e-05 -3.071475233841454e-05 -6.564088994635151e-08 1.2554962095431262e-05 1.4793993688593512e-05 0.0008728269023112779 1.0000041294579758 0.9998440867872114 1.0001065298773437 6.206381708527583e-06 -3.079712399382034e-07 -1.837384333095825e-07 6.084654513778214e-06 -6.083782511008924e-06 -6.567416177413606e-08 4.129458734431702e-06 2.965125326190538e-06 0.0001065366069391892 1.0000004531464357 0.9998420465474854 1.000010871054934 6.504399175200293e-07 -3.125497711403482e-09 -1.7866860885096934e-09 6.491812496970954e-07 -6.447851737659182e-07 -6.565887662784429e-08 4.531493699468846e-07 3.227728713889142e-07 1.0871254555132381e-05 1.000212451223357 0.999994367420102 0.99484364942408 -5.1722373251617206e-05 0.00012520639573046754 -6.889300306451973e-08 8.24028363449602e-09 -5.159430240433406e-07 2.0941737153069772e-07 0.0003269419104174599 0.00024400527515738244 0.007859000953136581
3.182 0.9998553942906482 0.9997340390476884 0.9981603841413461 -0.00011072005761642085 1.63482542264098e-05 -0.0001032748323579395 -0.00014896936014080185 0.00014863975347681376 -7.961329645364361e-08 0.0001476325412873246 0.00012126374070218343 0.0018863880768298352 1.0000000012597012 0.9998417911466648 1.0000000246063785 1.6396090024654643e-09 1.602125611763983e-10 1.6143028667116112e-10 1.6421604398505057e-09 3.1298853385122666e-09 -6.687030268586726e-08 1.871305563727895e-09 3.492155348770777e-08 4.039430173348254e-08 1.0000124113236373 0.9998457921421411 1.0008693315183772 3.9342768314840396e-05 -1.9718700052368545e-05 -1.4202562635272276e-05 3.055967903767417e-05 -3.060321376164003e-05 -6.686271715586306e-08 1.2429396848285962e-05 1.4776453520476543e-05 0.0008720483765253432 1.000004127306867 0.999844083056833 1.0001065288541509 6.204816099511727e-06 -3.094453360655022e-07 -1.8527604767942605e-07 6.083085983200098e-06 -6.0822692167722835e-06 -6.688877332526058e-08 4.127307574384884e-06 2.9639372705492297e-06 0.00010653558427584438 1.0000004531236784 0.999842046321052 1.0000108710537703 6.504251187048624e-07 -3.1415614053986258e-09 -1.8028847713262987e-09 6.491635468808836e-07 -6.447757625025863e-07 -6.68729422057403e-08 4.531262344311848e-07 3.227556915144991e-07 1.0871264525546603e-05 1.0002138671947913 0.9999953822052676 0.9948300589912631 -4.3283085904604094e-05 0.00010795053276526246 -8.457180347741997e-08 -1.0568999818456264e-08 -4.388457918218771e-07 2.0056944933947568e-07 0.00032744849005808275 0.00024435818991921574 0.007851948450942175
3.192 0.9998560868662427 0.9997345935879706 0.9981283874497928 -0.00011380513927487885 1.8716635480013895e-05 -0.00010159630907599907 -0.00014782036911628398 0.00014747688615744333 -8.10647843693429e-08 0.0001468211887312781 0.00012069397692189118 0.0019216377171637487 1.0000000012596877 0.9998417911737563 1.0000000246062453 1.6408977415431073e-09 1.6026165972062608e-10 1.6142607616834802e-10 1.640411041461739e-09 3.1283019042729713e-09 -6.810544618281164e-08 1.750492960842101e-09 3.498679964759007e-08 4.3146547772457077e-08 1.0000122855154958 0.9998456914730413 1.0008685576733327 3.922997529203753e-05 -1.9767555171840654e-05 -1.4288563587505179e-05 3.0447800493735366e-05 -3.0491720811207343e-05 -6.810579517554039e-08 1.2304168007286075e-05 1.475956425743377e-05 0.0008712625558238673 1.000004125156297 0.9998440793280301 1.0001065278182015 6.203250299554659e-06 -3.109187418750732e-07 -1.8681293655369466e-07 6.081517136264852e-06 -6.08075426735628e-06 -6.812453509434654e-08 4.125156946294499e-06 2.962751186686791e-06 0.00010653454908797616 1.0000004531009221 0.9998420460951147 1.0000108710526598 6.504101336946354e-07 -3.157693887044345e-09 -1.81913767714291e-09 6.491455231405202e-07 -6.447661870611043e-07 -6.810814723886066e-08 4.531029919186182e-07 3.2273834079334403e-07 1.0871277001593519e-05 1.0002150756065498 0.999996248266234 0.9948180955043299 -3.61407158658472e-05 9.279806826810173e-05 -9.873871116021396e-08 -2.8534707073262917e-08 -3.638444394687479e-07 1.903543308208227e-07 0.00032783142271784716 0.00024462814587531643 0.007846591869507978
3.202 0.9998568233521468 0.9997351792104741 0.9980971507275836 -0.00011681876727691031 2.1101833024402354e-05 -9.993769126507692e-05 -0.00014665855145715731 0.0001463015447628961 -8.25240410240398e-08 0.00014597467395524 0.00012010375705674838 0.001956392940603823 1.000000001259681 0.9998417912013352 1.0000000246062628 1.6417892051644938e-09 1.602201079265998e-10 1.613513379723932e-10 1.6385047619808238e-09 3.126720589561954e-09 -6.936206487781446e-08 1.619673071707885e-09 3.505078807265957e-08 4.5726135795170234e-08 1.0000121600309178 0.9998455910770192 1.0008677765417704 3.911713207005419e-05 -1.9816006712354598e-05 -1.4374046537506148e-05 3.0335987026435478e-05 -3.0380274535278968e-05 -6.937046352001721e-08 1.2179275951525787e-05 1.4743323573890605e-05 0.0008704694878043527 1.0000041230062724 0.9998440756007927 1.0001065267695861 6.201684098039421e-06 -3.1239147859736466e-07 -1.8834911597970153e-07 6.0799481363031515e-06 -6.079237647455827e-06 -6.93817845660819e-08 4.123006877606161e-06 2.9615671224971576e-06 0.00010653350146508184 1.0000004530781739 0.9998420458696838 1.000010871051687 6.503947524497917e-07 -3.173915909369691e-09 -1.83546032280168e-09 6.491273419471943e-07 -6.447564448410352e-07 -6.936482851826526e-08 4.530797677556773e-07 3.227208920634804e-07 1.0871289822703717e-05 1.0002161043277704 0.9999969855708868 0.9948076108082573 -3.0115273278821073e-05 7.954949885240263e-05 -1.1132954524254048e-07 -4.55032016463211e-08 -2.9110444307686695e-07 1.7900215677754547e-07 0.0003281200958832102 0.00024483492614287374 0.007842526434968734
3.212 0.9998576035095408 0.9997357957351847 0.9980666538720104 -0.00011975892921878827 2.350164239968489e-05 -9.829902215096939e-05 -0.00014548471563814096 0.00014511455223337256 -8.399090645649891e-08 0.00014509277014147277 0.00011949302246215598 0.001990663471840299 1.0000000012596875 0.9998417912294141 1.00000002460652 1.6421374426707446e-09 1.601047822676492e-10 1.6123590170679242e-10 1.636594990276081e-09 3.125143086542439e-09 -7.06404999057483e-08 1.509557613335499e-09 3.511406608401935e-08 4.75996526517256e-08 1.000012034869977 0.9998454909539021 1.0008669881714025 3.900424036193248e-05 -1.9864055542226625e-05 -1.445901350858402e-05 3.0224239924704555e-05 -3.0268875983761167e-05 -7.065706673465891e-08 1.2054721064621718e-05 1.4727729125955272e-05 0.0008696692193699609 1.000004120856799 0.9998440718751103 1.0001065257084012 6.200117347930686e-06 -3.1386352949378397e-07 -1.89884556289954e-07 6.078379138449197e-06 -6.077719343256165e-06 -7.066086248819565e-08 4.120857386053067e-06 2.960385143298227e-06 0.00010653244119760437 1.0000004530554392 0.999842045644769 1.0000108710509399 6.503788283940594e-07 -3.1902113074656693e-09 -1.851823073836716e-09 6.491091573531856e-07 -6.447465326639376e-07 -7.064332717272405e-08 4.5305667754753186e-07 3.2270342739989626e-07 1.087130055997544e-05 1.0002169780305619 0.9999976117981734 0.9947984605881431 -2.504727301536916e-05 6.801200755861739e-05 -1.2230661083421729e-07 -6.134198953837399e-08 -2.2076958915706307e-07 1.6672552665795808e-07 0.00032833748811687683 0.00024499390942562263 0.007839433436016728
3.222 0.9998584270569503 0.9997364429517867 0.9980368766374311 -0.00012262384582228432 2.591386681278854e-05 -9.668033049418839e-05 -0.00014429965105363987 0.0001439167115339354 -8.546529492063078e-08 0.0001441753024762675 0.0001188617531377543 0.0020244588255167086 1.0000000012597121 0.9998417912580053 1.000000024607115 1.6418854177094e-09 1.5996017297911589e-10 1.611471476656031e-10 1.6348079005058185e-09 3.1235709642619215e-09 -7.194109793865944e-08 1.4504498208093883e-09 3.517703172041162e-08 4.844901983861536e-08 1.0000119100327498 0.9998453911035183 1.0008661926095566 3.889130195574279e-05 -1.9911702504086234e-05 -1.4543466479161447e-05 3.0112560443322134e-05 -3.0157526209735554e-05 -7.196595386345542e-08 1.1930503734092715e-05 1.4712778529151186e-05 0.0008688617968080117 1.0000041187078823 0.9998440681509733 1.0001065246347511 6.19854999108256e-06 -3.153348498551486e-07 -1.9141919010087874e-07 6.076810269961135e-06 -6.076199342140348e-06 -7.196211702075442e-08 4.118708475215179e-06 2.9592053245720346e-06 0.00010653136786818338 1.0000004530327233 0.9998420454203805 1.0000108710505164 6.503623044596566e-07 -3.2065348464132836e-09 -1.868158322059411e-09 6.490910949559535e-07 -6.447364479800393e-07 -7.194399057176557e-08 4.5303379694169415e-07 3.226860235260021e-07 1.0871307186632452e-05 1.0002177184396532 0.9999981425150752 0.9947905068211708 -2.0796512753200947e-05 5.8002389052465555e-05 -1.316572907298788e-07 -7.59408009336008e-08 -1.5296069861215474e-07 1.5371865305226377e-07 0.0003285013648732869 0.0002451168961170602 0.007837065477186956
3.232 0.9998592936724291 0.9997371206212299 0.9980077986888488 -0.00012541195841464628 2.83363225276715e-05 -9.508163130659319e-05 -0.00014310412815093438 0.00014270880578354375 -8.69471942589168e-08 0.0001432221481831704 0.0001182099679678967 0.002057788225855232 1.0000000012597587 0.9998417912871186 1.000000024608149 1.6410631200930925e-09 1.5983735868924486e-10 1.611544637113805e-10 1.6332389561233903e-09 3.1220056065894216e-09 -7.326421106398327e-08 1.4586464913234083e-09 3.523990343567972e-08 4.8176429803577763e-08 1.0000117855193136 0.9998452915256986 1.000865389903174 3.8778318712866313e-05 -1.9958948436219265e-05 -1.4627407418898164e-05 3.0000949800819128e-05 -3.0046226268924248e-05 -7.329748040323791e-08 1.1806624358012611e-05 1.4698469331677724e-05 0.0008680472660550444 1.0000041165595253 0.9998440644283692 1.0001065235487452 6.1969820555270586e-06 -3.168053889571928e-07 -1.9295294856262257e-07 6.075241627279701e-06 -6.074677631980964e-06 -7.328590018480871e-08 4.116560138563581e-06 2.958027741282714e-06 0.00010653028113141432 1.0000004530100295 0.9998420451965258 1.0000108710505184 6.503452091914826e-07 -3.2228360107824837e-09 -1.8843963769363747e-09 6.490732507043378e-07 -6.447261884900335e-07 -7.326717059575666e-08 4.53011148102145e-07 3.2266873888927516e-07 1.08713087398392e-05 1.0002183445904238 0.9999985913598336 0.9947836194641195 -1.7240597547450923e-05 4.93490249624187e-05 -1.3939196840300335e-07 -8.92121435153772e-08 -8.77748412896979e-08 1.401571454471347e-07 0.00032862530664412435 0.0002452128220801777 0.00783523330582058
3.242 0.9998602029956827 0.9997378284772487 0.9979793996516408 -0.00012812191695623731 3.076684381863074e-05 -9.350292655050045e-05 -0.0001418988985699545 0.00014149159840206005 -8.843666352361414e-08 0.00014223323630063148 0.00011753772481216546 0.0020906605392503864 1.0000000012598276 0.9998417913167632 1.0000000246097123 1.6397625344511677e-09 1.5977227832485538e-10 1.6128754037455508e-10 1.6319621644670418e-09 3.1204483183057425e-09 -7.461019649607244e-08 1.526918950262694e-09 3.5302719960457165e-08 4.6882331779959544e-08 1.0000116613297476 0.9998451922202737 1.0008645800987976 3.8665292547430233e-05 -2.000579419435195e-05 -1.4710838330622745e-05 2.9889409186572353e-05 -2.99349772199594e-05 -7.465200554051482e-08 1.1683083354813213e-05 1.4684799000103493e-05 0.0008672256729577005 1.0000041144117289 0.999844060707285 1.000106522450482 6.195413632159475e-06 -3.182751109216323e-07 -1.9448580279362102e-07 6.0736732856266286e-06 -6.073154201821457e-06 -7.463256878068724e-08 4.11441236857254e-06 2.9568524600510963e-06 0.00010652918099788749 1.000000452987359 0.9998420449732122 1.0000108710510365 6.503276351301959e-07 -3.2390786706746957e-09 -1.900507976982298e-09 6.490556987499104e-07 -6.447157514179505e-07 -7.46132242484093e-08 4.5298870508954895e-07 3.226516062276406e-07 1.0871305676253118e-05 1.000218873086277 0.999998970225018 0.9947776775131214 -1.4273335837273422e-05 4.1893078509931785e-05 -1.455409944260683e-07 -1.0109123748023976e-07 -2.5285129216295576e-08 1.261982792352189e-07 0.0003287195767409463 0.00024528836287343933 0.007833794365560096
3.252 0.9998611546301318 0.9997385662278415 0.9979516591576426 -0.00013075256857753421 3.320328752419621e-05 -9.194420579616994e-05 -0.00014068469529771033 0.00014026583327139512 -8.993383223675494e-08 0.00014120854722957386 0.00011684512046441207 0.0021230842188350693 1.0000000012599188 0.9998417913469473 1.000000024611862 1.6381165624659283e-09 1.597770160172653e-10 1.6151454073993876e-10 1.6310357512317603e-09 3.118900976201569e-09 -7.597941743361779e-08 1.6302914106399601e-09 3.536534754489511e-08 4.483281775779198e-08 1.0000115374641305 0.9998450931870762 1.0008637632425506 3.85522254070258e-05 -2.0052240660017925e-05 -1.4793761271289952e-05 2.977793976568e-05 -2.9823780124607148e-05 -7.602989604566494e-08 1.1559881168725598e-05 1.4671764925081062e-05 0.0008663970633187823 1.0000041122644932 0.9998440569877067 1.0001065213400246 6.193844852896526e-06 -3.1974400332126545e-07 -1.9601778481955045e-07 6.072105304866849e-06 -6.071629042258699e-06 -7.600248623624303e-08 4.112265163802871e-06 2.955679538247338e-06 0.00010652806790030041 1.0000004529647113 0.9998420447504457 1.0000108710521272 6.503097148976935e-07 -3.255250341441615e-09 -1.9165246836965156e-09 6.490384972118847e-07 -6.447051348102665e-07 -7.598251480011593e-08 4.5296640999137415e-07 3.226346321738114e-07 1.0871299720004113e-05 1.000219318348681 0.9999992894356884 0.9947725695614169 -1.1803099870355526e-05 3.5489064030036954e-05 -1.5015025474624383e-07 -1.1153519805575444e-07 3.445879337289304e-08 1.1198163827648415e-07 0.0003287918419022448 0.00024534843547998627 0.007832643062451175
3.262 0.9998621481449129 0.9997393335567065 0.9979245568877831 -0.00013330294659877014 3.564353722167275e-05 -9.040544682211331e-05 -0.00013946223284368883 0.00013903223491398202 -9.143889831559314e-08 0.00014014811207733915 0.00011613229048150143 0.0021550672599352136 1.00000000126003 0.9998417913776779 1.0000000246146017 1.6362867549929517e-09 1.5984326989937718e-10 1.6175690311409819e-10 1.6304998130524026e-09 3.117364538142004e-09 -7.737224179980338e-08 1.740152070350132e-09 3.5427500253700136e-08 4.242214271768841e-08 1.0000114139225451 0.9998449944259418 1.0008629393801192 3.843911926121568e-05 -2.009828873819235e-05 -1.4876178337470023e-05 2.966654267575899e-05 -2.9712636046847447e-05 -7.74315229067413e-08 1.143701826554689e-05 1.4659364442509157e-05 0.0008655614826765009 1.0000041101178154 0.9998440532696198 1.0001065202173847 6.192275879268125e-06 -3.2121207496919067e-07 -1.975489731039256e-07 6.070537725381386e-06 -6.070102144064847e-06 -7.739602146645096e-08 4.110118526980153e-06 2.9545090312702426e-06 0.00010652694246890257 1.0000004529420843 0.9998420445282307 1.0000108710537938 6.50291610632588e-07 -3.2713599947642935e-09 -1.932525309558977e-09 6.490216862554841e-07 -6.446943358802396e-07 -7.73754098155838e-08 4.5294418834157395e-07 3.2261780487439316e-07 1.0871293248193555e-05 1.0002196928551559 0.9999995579192895 0.9947681939671813 -9.751217078874741e-06 3.000492998284922e-05 -1.5327465574087168e-07 -1.2052121879676434e-07 9.142932299612323e-08 9.763001378706216e-08 0.00032884776175613826 0.0002453966067139638 0.007831702636923033
3.272 0.9998631830768236 0.9997401301246294 0.997898072611465 -0.00013577226002005788 3.8085507040116625e-05 -8.888661616594767e-05 -0.00013823220742744676 0.00013779150867962453 -9.295212601782207e-08 0.00013905201181779576 0.00011539940887425686 0.0021866171652265886 1.000000001260158 0.9998417914089612 1.0000000246178697 1.6344579388831582e-09 1.5994986319032126e-10 1.6193084263487294e-10 1.6303693143229586e-09 3.115840762655568e-09 -7.878904381531604e-08 1.8334578938811715e-09 3.5488791447252445e-08 4.012616432829977e-08 1.0000112907050738 0.9998448959367074 1.0008621085567453 3.832597609778235e-05 -2.0143939348965616e-05 -1.4958091623708842e-05 2.955521901926305e-05 -2.9601546053716627e-05 -7.885726248321836e-08 1.1314495122544644e-05 1.4647594850118196e-05 0.0008647189759687985 1.0000041079716926 0.9998440495530079 1.0001065190825076 6.190706896035616e-06 -3.22679347050406e-07 -1.9907945197124705e-07 6.068970563605962e-06 -6.068573499638422e-06 -7.881354843293554e-08 4.107972456307291e-06 2.953340999841584e-06 0.00010652580515530952 1.0000004529194748 0.9998420443065718 1.0000108710559763 6.502735071336692e-07 -3.2874283799391475e-09 -1.9485932882229705e-09 6.490052813241246e-07 -6.446833527094107e-07 -7.879228391241092e-08 4.5292195903256166e-07 3.226011057541699e-07 1.0871288492497977e-05 1.0002200073620937 0.9999997833650378 0.9947644587286896 -8.050437606725077e-06 2.532177555112674e-05 -1.549684330680869e-07 -1.2804337412863888e-07 1.4561818910774142e-07 8.325048377172855e-08 0.00032889146399553784 0.00024543541815708606 0.007830918489735219
3.282 0.9998642589322043 0.9997409555708366 0.9978721862228628 -0.00013815988347832089 4.052714512387315e-05 -8.738766965220163e-05 -0.00013699529717196087 0.00013654434094672132 -9.447384402650097e-08 0.0001379203762788266 0.00011464668765652341 0.0022177409184504352 1.0000000012602994 0.9998417914408041 1.0000000246215461 1.6328251440550339e-09 1.600717966018342e-10 1.6198836420623214e-10 1.6306310053277629e-09 3.1143310673374826e-09 -8.023020297440312e-08 1.8949913826933466e-09 3.55488170236802e-08 3.8430579442149905e-08 1.0000111678118027 0.9998447977192131 1.0008612708172304 3.821279791001828e-05 -2.018919341985536e-05 -1.5039503182150927e-05 2.9443969860523685e-05 -2.949051121387576e-05 -8.030749801615995e-08 1.1192312220831268e-05 1.4636453402688307e-05 0.0008638695873317924 1.0000041058261213 0.9998440458378561 1.000106517935281 6.189138099478292e-06 -3.2414584454047834e-07 -2.0060926926189223e-07 6.067403806596004e-06 -6.0670431023319806e-06 -8.02554468904045e-08 4.1058269379132145e-06 2.9521755116624345e-06 0.00010652465596228823 1.0000004528968782 0.9998420440854726 1.0000108710585531 6.502555996077304e-07 -3.303480477667634e-09 -1.9647771943645486e-09 6.48989268699041e-07 -6.44672182847757e-07 -8.023351648700857e-08 4.528996422318758e-07 3.2258451940835024e-07 1.0871286922737707e-05 1.0002202711105417 0.999999972371445 0.994761281149274 -6.643506454496077e-06 2.133330234295718e-05 -1.5527045484616944e-07 -1.3410741372494396e-07 1.9703190765254486e-07 6.893559988248987e-08 0.0003289259217938603 0.00024546663732722963 0.007830252791504498
3.292 0.9998653751887663 0.9997418095142996 0.9978468777743066 -0.00014046534766592067 4.296643676603277e-05 -8.590855291992154e-05 -0.00013575216229258939 0.0001352913993294286 -9.600444287452402e-08 0.00013675338296627475 0.00011387437626603318 0.0022484449657631514 1.0000000012604486 0.9998417914732106 1.0000000246254657 1.631568891105527e-09 1.6018370913414274e-10 1.619345623320921e-10 1.6312478442727696e-09 3.1128370043331174e-09 -8.169610517983873e-08 1.916554616781651e-09 3.5607244811086306e-08 3.771747601559586e-08 1.0000110452428186 0.999844699773301 1.0008604262059548 3.809958667133189e-05 -2.023405188050128e-05 -1.5120415004803969e-05 2.9332796229251047e-05 -2.9379532598838843e-05 -8.178261744961344e-08 1.10704700485134e-05 1.4625937283892384e-05 0.0008630133601927009 1.0000041036810956 0.9998440421241475 1.0001065167755463 6.187569671196552e-06 -3.256115932998011e-07 -2.0213842042807565e-07 6.065837417833613e-06 -6.065510946689796e-06 -8.172210300812037e-08 4.10368194776574e-06 2.9510126337376473e-06 0.00010652349446920318 1.000000452874291 0.9998420438649361 1.0000108710613598 6.502380683776574e-07 -3.3195417770869267e-09 -1.981071560978118e-09 6.489736117804675e-07 -6.446608249440261e-07 -8.169949364719908e-08 4.5287717151686143e-07 3.2256803635006144e-07 1.0871289048257754e-05 1.0002204920140694 1.0000001305813002 0.994758587360654 -5.481855979379605e-06 1.7945085013279685e-05 -1.541814692283899e-07 -1.3872252692100343e-07 2.456844976300588e-07 5.4764614867876665e-08 0.0003289532491055109 0.0002454914442402709 0.007829680199715616
3.302 0.9998665312973605 0.9997426915550038 0.9978221275069101 -0.00014268833018442958 4.540140723292466e-05 -8.444920195776142e-05 -0.00013450344528717558 0.00013403333289810753 -9.754437230772257e-08 0.00013555125573653558 0.00011308276088841052 0.002278735204085321 1.0000000012605998 0.9998417915061866 1.000000024629438 1.630823151674911e-09 1.6026363226887e-10 1.6181441263882148e-10 1.6321700061615319e-09 3.111359653959971e-09 -8.318714141187531e-08 1.895909048369584e-09 3.5663879453764926e-08 3.81330129066224e-08 1.0000109229982101 0.9998446020988161 1.000859574766896 3.798634430145979e-05 -2.0278515660993097e-05 -1.5200829036597717e-05 2.9221699131514864e-05 -2.926861128157999e-05 -8.328301533368689e-08 1.0948969113705142e-05 1.4616043573457673e-05 0.0008621503375983017 1.0000041015366103 0.9998440384118649 1.0001065156031206 6.186001746416494e-06 -3.270766153348669e-07 -2.0366686116757612e-07 6.064271346891701e-06 -6.063977027218147e-06 -8.321390841843108e-08 4.101537463096373e-06 2.949852422098436e-06 0.00010652232012530087 1.0000004528517061 0.9998420436449651 1.0000108710642053 6.502210478875251e-07 -3.3356340928268776e-09 -1.9974313373363006e-09 6.489582603992151e-07 -6.446492767388751e-07 -8.319060676593585e-08 4.528545108214603e-07 3.225516508922273e-07 1.087129459561906e-05 1.0002206768285384 1.0000002628039233 0.9947563117609383 -4.524425135430399e-06 1.5073728420724402e-05 -1.5162837800867609e-07 -1.4188843935740366e-07 2.915859847415591e-07 4.0804726074646465e-08 0.0003289749283871082 0.00024551056182801456 0.007829184507024379
3.312 0.9998677266836907 0.9997436012751737 0.9977979158785854 -0.00014482864680208713 4.7830124299989194e-05 -8.300954362630599e-05 -0.00013324977113211563 0.00013277077240365866 -9.90941395044606e-08 0.0001343142633396098 0.00011227216371492364 0.0023086169759976493 1.0000000012607464 0.9998417915397356 1.0000000246332699 1.6306531771685106e-09 1.6029838312345956e-10 1.6168213635907073e-10 1.633340304135575e-09 3.1099010185086196e-09 -8.47037099704004e-08 1.8364946122833225e-09 3.5718691711395114e-08 3.95203556993436e-08 1.0000108010780684 0.9998445046956052 1.000858716543658 3.7873072642261016e-05 -2.032258568508402e-05 -1.528074720656299e-05 2.9110679557059686e-05 -2.915774833724337e-05 -8.480909241203182e-08 1.0827809958376361e-05 1.460676923164411e-05 0.0008612805625325037 1.000004099392658 0.9998440347009917 1.0001065144178154 6.1844343923222984e-06 -3.2854092446883974e-07 -2.051945373404742e-07 6.062705537078715e-06 -6.062441340364506e-06 -8.473126155926576e-08 4.0993934756774335e-06 2.9486949159403647e-06 0.00010652113257799892 1.000000452829117 0.9998420434255622 1.0000108710668967 6.50204603082353e-07 -3.3517709047334883e-09 -2.0138025411463854e-09 6.489431574891247e-07 -6.446375367621895e-07 -8.4707253353207e-08 4.5283166947462213e-07 3.2253535880342946e-07 1.0871302802203196e-05 1.0002208313041083 1.0000003731248692 0.9947543964135042 -3.736605199223733e-06 1.2645964566845867e-05 -1.4740786247165716e-07 -1.4357520173995843e-07 3.347243128577615e-07 2.7112278367552286e-08 0.00032899198404022083 0.00024552433794156905 0.00782875604863608
3.322 0.9998689607499768 0.9997445382404606 0.9977742235895926 -0.00014688624307903405 5.025070051737775e-05 -8.158949614434893e-05 -0.00013199174749398354 0.0001315043305139825 -1.0065430538445001e-07 0.00013304271785761625 0.00011144294215101058 0.0023380950706797803 1.0000000012608814 0.9998417915738621 1.000000024636782 1.6310523300228251e-09 1.6028874670303327e-10 1.6157466938073481e-10 1.63469535671191e-09 3.108462491448103e-09 -8.624621455435016e-08 1.7478863474242763e-09 3.5771817947553056e-08 4.1482301971736923e-08 1.0000106794824857 0.99984440756352 1.0008578515794884 3.7759773451597794e-05 -2.036626286455651e-05 -1.5360171454071645e-05 2.8999738479512887e-05 -2.9046944841965652e-05 -8.636125576221896e-08 1.0706993161820893e-05 1.4598111114360815e-05 0.0008604040779883589 1.0000040972492321 0.9998440309915109 1.0001065132194602 6.182867604311293e-06 -3.300045202512036e-07 -2.0672141217672863e-07 6.061139924334296e-06 -6.060903883034425e-06 -8.62745661054423e-08 4.097249995708448e-06 2.9475401420154353e-06 0.00010651993178883572 1.0000004528065172 0.9998420432067288 1.0000108710692548 6.501887274815151e-07 -3.3679511743960995e-09 -2.0301481874485917e-09 6.489282394567168e-07 -6.446256026894709e-07 -8.624983745663987e-08 4.5280870404464716e-07 3.2251916124804336e-07 1.0871312583526357e-05 1.0002209603201357 1.0000004650034653 0.9947527904454986 -3.0893073245193092e-06 1.0597730169811282e-05 -1.410978057453227e-07 -1.436915363666484e-07 3.750369107417593e-07 1.373391954522206e-08 0.00032900511347570745 0.00024553278595225935 0.007828389706063484
3.332 0.9998702328765562 0.9997455020010916 0.9977510316057637 -0.00014886118634831357 5.266129521118966e-05 -8.018896951429155e-05 -0.0001307299649497595 0.0001302346020503999 -1.0222548302498256e-07 0.0001317369730583743 0.00011059548796350061 0.002367173730183519 1.0000000012609982 0.9998417916085719 1.0000000246398266 1.6319566018893779e-09 1.602511101787312e-10 1.6150341869973437e-10 1.6361570225323812e-09 3.10704492443491e-09 -8.78150651903558e-08 1.6461718091366113e-09 3.582353366088977e-08 4.352834591250315e-08 1.0000105582115595 0.9998443107024146 1.000856979917297 3.764644841487479e-05 -2.040954809846731e-05 -1.543910373773431e-05 2.888887684968053e-05 -2.8936201874354e-05 -8.79399181116855e-08 1.0586519331854418e-05 1.4590066005271052e-05 0.0008595209267610274 1.0000040951063265 0.9998440272834058 1.0001065120079111 6.1813013198789405e-06 -3.314673862467633e-07 -2.0824747450920375e-07 6.059574430245364e-06 -6.059364653504626e-06 -8.784423297417161e-08 4.095107042738197e-06 2.946388125694057e-06 0.00010651871787404726 1.0000004527839 0.9998420429884686 1.0000108710711308 6.50173357267096e-07 -3.38415872926014e-09 -2.046456907709786e-09 6.489134283777031e-07 -6.446134739840455e-07 -8.781876940507345e-08 4.5278570124649955e-07 3.2250307176945035e-07 1.0871322555795883e-05 1.0002210680037986 1.0000005413586883 0.9947514494802953 -2.558144526318133e-06 8.873255308135887e-06 -1.319195791732324e-07 -1.4203538438555828e-07 4.123661427256303e-07 7.076908008150251e-10 0.00032901478607974966 0.00024553559034343225 0.007828083361700898
3.342 0.9998715424234391 0.999746492092979 0.9977283211795386 -0.00015075365804207482 5.506011623617591e-05 -7.880786587588424e-05 -0.0001294649972130182 0.0001289621642328801 -1.0380833381204599e-07 0.00013039742267501438 0.00010973022634268851 0.0023958566601772918 1.0000000012610935 0.99984179164387 1.0000000246422953 1.6332634001470182e-09 1.602108110200411e-10 1.6146229485763652e-10 1.637627454180507e-09 3.1056499396565845e-09 -8.94106785440711e-08 1.552784035202528e-09 3.587419993503876e-08 4.521319627011048e-08 1.0000104372653897 0.9998442141121484 1.000856101599674 3.7533099164595705e-05 -2.045244227803262e-05 -1.5517546026346005e-05 2.8778095589890663e-05 -2.8825520513878577e-05 -8.954549938820966e-08 1.0466389091065104e-05 1.4582630641755663e-05 0.0008586311511394712 1.0000040929639362 0.9998440235766622 1.0001065107830676 6.179735437223367e-06 -3.3292949793299544e-07 -2.0977273105896666e-07 6.058008956133602e-06 -6.057823650325347e-06 -8.944067880040783e-08 4.092964631064168e-06 2.9452389011957215e-06 0.00010651749082511933 1.0000004527612605 0.9998420427707849 1.000010871072418 6.501583895476001e-07 -3.4003680536585095e-09 -2.062734900699376e-09 6.488986259263295e-07 -6.446011484976547e-07 -8.941446577118094e-08 4.5276274801639634e-07 3.22487119893931e-07 1.0871331083705956e-05 1.0002211578333144 1.0000006046439165 0.9947503351373717 -2.122719225209687e-06 7.424185000565844e-06 -1.1852701727824616e-07 -1.382171699593289e-07 4.4639001497510344e-07 -1.1935969364342876e-08 0.00032902131850875104 0.00024553208331058593 0.007827836683795426
3.352 0.9998728887318062 0.9997475080387925 0.9977060738689487 -0.00015256394636297609 5.744542149125249e-05 -7.74460797833739e-05 -0.00012819740135282026 0.00012768757692306642 -1.054035662594377e-07 0.00012902449861574496 0.000108847614857589 0.0024241470443447984 1.0000000012611623 0.999841791679765 1.0000000246441334 1.6348417796472538e-09 1.6018864677939493e-10 1.6144177381796688e-10 1.6389920751592895e-09 3.104279579843563e-09 -9.103347822366022e-08 1.4900480109471752e-09 3.5924185204435115e-08 4.622205127861877e-08 1.000010316644081 0.9998441177925862 1.000855216668899 3.741972728886347e-05 -2.04949463003532e-05 -1.5595500285350187e-05 2.8667395597832448e-05 -2.8714901840219422e-05 -9.117842541783236e-08 1.0346603070328739e-05 1.457580171404369e-05 0.0008577347927540055 1.0000040908220582 0.999844019871267 1.0001065095448798 6.178169826339612e-06 -3.343908346005968e-07 -2.1129719142514195e-07 6.056443387076505e-06 -6.056280873345467e-06 -9.106432739811387e-08 4.090822759828756e-06 2.9440925135090174e-06 0.00010651625035861388 1.0000004527385966 0.999842042553684 1.0000108710730602 6.501436940661965e-07 -3.4165584869093738e-09 -2.0789912922378596e-09 6.488837180401707e-07 -6.445886252278356e-07 -9.103734956991589e-08 4.5273990393972824e-07 3.2247134575973605e-07 1.0871336531629872e-05 1.000221232726565 1.0000006569110163 0.994749414636127 -1.7660068199293361e-06 6.20874870977203e-06 -9.868848939574892e-08 -1.3154199176361947e-07 4.7651553775861016e-07 -2.4173296328619e-08 0.0003290249327441655 0.0002455211984664232 0.007827650152452665
3.362 0.999874271125457 0.9997485493489928 0.9976842715546769 -0.00015429243928822455 5.9815520223786936e-05 -7.610349839139139e-05 -0.00012692771800356306 0.00012641138286883133 -1.0701193149291842e-07 0.00012761866910872667 0.00010794814230457816 0.002452047561874112 1.000000001261206 0.9998417917162664 1.0000000246453429 1.6365358208320064e-09 1.6019005110854414e-10 1.6143782990069603e-10 1.64013354003108e-09 3.102934209138389e-09 -9.268389294913965e-08 1.4732161639797705e-09 3.597378071615153e-08 4.640529095932224e-08 1.0000101963477435 0.9998440217435973 1.000854325166955 3.730633433456848e-05 -2.053706108002916e-05 -1.567296846666147e-05 2.8556777761207335e-05 -2.8604346935810436e-05 -9.283912900430954e-08 1.0227161915390198e-05 1.4569575839185436e-05 0.000856831892701566 1.0000040886806916 0.9998440161672087 1.0001065082933565 6.1766043312556515e-06 -3.3585139118701857e-07 -2.1282086014856843e-07 6.054877604823497e-06 -6.054736323056557e-06 -9.271560776618617e-08 4.0886814162096735e-06 2.9429490111815236e-06 0.00010651499602703432 1.0000004527159074 0.9998420423371728 1.0000108710730597 6.501291146736687e-07 -3.43272442601327e-09 -2.0952302142848617e-09 6.488685866461926e-07 -6.445759027552137e-07 -9.2687850741296e-08 4.5271718885920794e-07 3.2245578581054144e-07 1.0871337709438334e-05 1.0002212951157636 1.0000006998641058 0.9947486605477385 -1.4738256067875125e-06 5.190987312899506e-06 -6.881667107878122e-08 -1.2083124391326765e-07 5.01716838671448e-07 -3.598636472396418e-08 0.0003290258013710516 0.0002455014085172827 0.007827524269974519
3.372 0.9998756889122019 0.999749615522829 0.997662896455325 -0.00015593961788511055 6.216877413867534e-05 -7.478000151593561e-05 -0.0001256564715671595 0.00012513410794641003 -1.0863422161921228e-07 0.00012618043679403227 0.00010703232746586196 0.002479560407739194 1.0000000012612251 0.9998417917533848 1.000000024645984 1.6381701810489003e-09 1.602036585016671e-10 1.6145224386890813e-10 1.6409485711739995e-09 3.1016162190754656e-09 -9.436236016304256e-08 1.5033433870661677e-09 3.602313324592816e-08 4.577708727814337e-08 1.0000100763764914 0.9998439259650571 1.0008534271355296 3.7192921813369864e-05 -2.0578787549292502e-05 -1.5749952509354744e-05 2.8446242974868844e-05 -2.8493856884586486e-05 -9.45280491616128e-08 1.010806630212307e-05 1.4563949529480179e-05 0.0008559224918551028 1.0000040865398387 0.9998440124644774 1.0001065070285637 6.175038775620042e-06 -3.373111794016886e-07 -2.1434373543055775e-07 6.0533115057097076e-06 -6.053190001029634e-06 -9.439495724713754e-08 4.086540587722199e-06 2.94180843588966e-06 0.00010651372751874158 1.0000004526931943 0.9998420421212606 1.0000108710724769 6.501144760780536e-07 -3.4488777493187645e-09 -2.1114496850896014e-09 6.48853128936756e-07 -6.44562980292741e-07 -9.436640575331705e-08 4.526945888814225e-07 3.224404574270823e-07 1.0871334314184719e-05 1.0002213470085435 1.0000007349031208 0.9947480507517559 -1.234383536356891e-06 4.340042845652726e-06 -2.328669275651385e-08 -1.0415684122381587e-07 5.202932096199137e-07 -4.7362328669896854e-08 0.00032902408281966115 0.0002454706554219779 0.007827458927853814
3.382 0.999877141385205 0.9997507060492951 0.9976419311410366 -0.00015750604991766255 6.450359833269631e-05 -7.347546151157235e-05 -0.00012438417041154358 0.0001238562613952144 -1.1027126737326811e-07 0.00012471033678169256 0.0001061007177945978 0.0025066873155948385 1.0000000012612245 0.9998417917911337 1.0000000246461724 1.6395662635985962e-09 1.6021089470961942e-10 1.6148844979594064e-10 1.6413628293648235e-09 3.100325897137918e-09 -9.606932266354098e-08 1.5676317255710256e-09 3.607221335330994e-08 4.448985797572823e-08 1.000009956730446 0.9998438304568471 1.0008525226160165 3.707949121988785e-05 -2.062012664869546e-05 -1.5826454344524006e-05 2.833579215486298e-05 -2.8383432770398073e-05 -9.624563274354703e-08 9.989316947638855e-06 1.4558919177908006e-05 0.0008550066311204321 1.0000040843995042 0.9998440087630674 1.0001065057506247 6.173472980265231e-06 -3.3877021756293307e-07 -2.1586581409162434e-07 6.051745014805706e-06 -6.051641909703366e-06 -9.610281962818777e-08 4.0844002726264354e-06 2.940670815045427e-06 0.0001065124449192583 1.0000004526704618 0.9998420419059595 1.0000108710714264 6.50099600050554e-07 -3.465036502352673e-09 -2.127646413151696e-09 6.488372699163262e-07 -6.445498565211888e-07 -9.607345789886315e-08 4.5267207111632953e-07 3.224253488396395e-07 1.0871327102905836e-05 1.0002213900355004 1.0000007631570336 0.9947475686722287 -1.0378926444232878e-06 3.6295130777979157e-06 4.653197714288963e-08 -7.845224661362746e-08 5.295137183976125e-07 -5.829274658853599e-08 0.00032901994800984603 0.0002454262841247579 0.007827452923556645
3.392 0.9998786278242714 0.9997518204080522 0.9976213585456106 -0.0001589923837315305 6.681846205373963e-05 -7.218974288459724e-05 -0.00012311130706536925 0.00012257833604153946 -1.1192393390327596e-07 0.00012320893469188946 0.00010515388802462873 0.0025334295829882772 1.000000001261211 0.9998417918295287 1.0000000246460687 1.640571546864086e-09 1.6020222398888354e-10 1.6154780693393687e-10 1.6413349782426562e-09 3.099065098443459e-09 -9.780523062815787e-08 1.6469649085365943e-09 3.6120823823676215e-08 4.279433770859042e-08 1.0000098374097306 0.9998437352188533 1.0008516116495079 3.6966044060799014e-05 -2.066107931143102e-05 -1.5902475898601252e-05 2.822542624573058e-05 -2.8273075680947872e-05 -9.79923324386209e-08 9.870914611189615e-06 1.4554481069926067e-05 0.0008540843514558537 1.0000040822596938 0.9998440050629734 1.0001065044597068 6.1719067907034266e-06 -3.4022851561159954e-07 -2.1738709537317552e-07 6.050178090754212e-06 -6.050092052749669e-06 -9.783964524926006e-08 4.0822604817738755e-06 2.9395361630208975e-06 0.00010651114874219969 1.0000004526477173 0.9998420416912811 1.0000108710700706 6.50084333440708e-07 -3.481210538158713e-09 -2.1438194198383222e-09 6.488209688162145e-07 -6.445365305346327e-07 -9.780945721359983e-08 4.5264959705343226e-07 3.224104203341868e-07 1.0871317668903692e-05 1.0002214254838215 1.0000007855062616 0.9947472038920728 -8.762425390232408e-07 3.0368705411734074e-06 1.5361967469387478e-07 -3.895406645418562e-08 5.251049228721597e-07 -6.877298480172783e-08 0.0003290135990755468 0.000245364994294378 0.00782750362997927
3.402 0.9998801474970809 0.9997529580703081 0.9976011619772734 -0.00016039934241917188 6.911188929145936e-05 -7.092270154124392e-05 -0.00012183835840070794 0.00012130080850741908 -1.1359311985158603e-07 0.00012167682469012338 0.00010419243868286675 0.0025597880983784013 1.000000001261192 0.9998417918685858 1.0000000246458667 1.6410866608037559e-09 1.601859420972059e-10 1.6162707966525141e-10 1.640857887774639e-09 3.0978347669698383e-09 -9.95705417381085e-08 1.7235234927247698e-09 3.6168641918634104e-08 4.099496443756488e-08 1.0000097184144738 0.9998436402509685 1.0008506942767836 3.6852581885043776e-05 -2.0701646454047123e-05 -1.5978019095789432e-05 2.8115146219188732e-05 -2.8162786704528296e-05 -9.97686090084301e-08 9.75286008487017e-06 1.4550631411426865e-05 0.0008531556936463434 1.0000040801204158 0.9998440013641916 1.0001065031560117 6.170340106067411e-06 -3.416860647600004e-07 -2.1890758334756535e-07 6.048610725631548e-06 -6.048540434042011e-06 -9.960589212583123e-08 4.080121230791415e-06 2.9384044899093125e-06 0.00010650983970445395 1.000000452624968 0.999842041477241 1.0000108710686018 6.500685761703491e-07 -3.4973910809075692e-09 -2.1599721474568334e-09 6.488042180891721e-07 -6.445230019973775e-07 -9.957486109327931e-08 4.5262712873357766e-07 3.223956158501073e-07 1.0871307918316028e-05 1.000221454316198 1.0000008025934353 0.9947469532738781 -7.427249823518663e-07 2.5429438711371264e-06 3.1712886263411256e-07 2.1583259748879532e-08 5.005271152867225e-07 -7.880168647115811e-08 0.0003290052806329804 0.0002452828281950408 0.00782760681830029
3.412 0.9998816996603636 0.9997541184996568 0.9975813251282983 -0.00016172771826933682 7.138245919777352e-05 -6.967418354454204e-05 -0.00012056578578850799 0.00012002413939221339 -1.1527975352211184e-07 0.00012011462752266153 0.00010321699447731819 0.002585763369319976 1.0000000012611767 0.9998417919083212 1.0000000246457743 1.6410779280915806e-09 1.6018528795179529e-10 1.6171696855592513e-10 1.6399570147772502e-09 3.0966358684552735e-09 -1.0136571970844524e-07 1.7842055822145827e-09 3.621528000400412e-08 3.9407845976948185e-08 1.0000095997448073 0.9998435455530881 1.000849770538297 3.673910629870794e-05 -2.0741828980377755e-05 -1.605308585878985e-05 2.8004953075586695e-05 -2.8052566932497193e-05 -1.0157492948302266e-07 9.635154182960616e-06 1.4547366353427668e-05 0.0008522206980029318 1.000004077981679 0.9998439976667192 1.000106501839754 6.168772892568003e-06 -3.4314284216912884e-07 -2.204272867370403e-07 6.047042945391277e-06 -6.046987059463076e-06 -1.0140202477291159e-07 4.077982529851461e-06 2.937275812923016e-06 0.00010650851840135535 1.0000004526022224 0.9998420412638528 1.0000108710672284 6.500522947055366e-07 -3.513555125552223e-09 -2.17611338329101e-09 6.487870432083759e-07 -6.445092699147695e-07 -1.0137013412172742e-07 4.5260462890710873e-07 3.223808791491875e-07 1.087129951473061e-05 1.0002214771737816 1.000000814821355 0.9947468227494783 -6.31802392128028e-07 2.131458122297888e-06 5.647928481427888e-07 1.1396802051314465e-07 4.459734257910528e-07 -8.838030238548873e-08 0.00032899528434171 0.00024517521616019373 0.007827756621170207
3.422 0.9998832835610146 0.9997553011528754 0.9975618320836699 -0.00016297836749922304 7.362880635437713e-05 -6.844402322668522e-05 -0.00011929403520894873 0.00011874877341436589 -1.1698479096766916e-07 0.00011852298855798364 0.00010222820254827034 0.0026113555512459236 1.0000000012611723 0.9998417919487516 1.0000000246459928 1.6405727450052364e-09 1.602220470273376e-10 1.6180026811778677e-10 1.6386934530787153e-09 3.0954700787757853e-09 -1.0319123720177067e-07 1.8207219974169992e-09 3.626035065711e-08 3.832032695222866e-08 1.0000094814008649 0.999843451125113 1.0008488404741531 3.662561895881537e-05 -2.078162779791486e-05 -1.6127678111290166e-05 2.7894847845040873e-05 -2.7942417457911712e-05 -1.0341176872176585e-07 9.517797738963831e-06 1.4544681998032362e-05 0.0008512794041929629 1.0000040758434907 0.9998439939705537 1.000106500511144 6.167205175678506e-06 -3.445988261373824e-07 -2.2194622314946948e-07 6.045474811280959e-06 -6.0454319354065725e-06 -1.0322851547283321e-07 4.075844378707696e-06 2.9361501638675677e-06 0.00010650718509047238 1.0000004525794886 0.9998420410511321 1.0000108710661524 6.500355162588908e-07 -3.529681022818924e-09 -2.192260612952077e-09 6.487695051978551e-07 -6.444953336198251e-07 -1.0319574847935625e-07 4.52582061894566e-07 3.22366167654159e-07 1.0871293538106018e-05 1.0002214943616161 1.0000008223366623 0.9947468299772501 -5.389139004679435e-07 1.788629969549357e-06 9.360240865487271e-07 2.540240201620351e-07 3.470166657430043e-07 -9.751268427416695e-08 0.00032898394823813344 0.0002450371032632938 0.0078279455977365
3.432 0.999884898437147 0.9997565054806737 0.9975426673290524 -0.00016415220524955459 7.584962090274319e-05 -6.723204046350583e-05 -0.00011802353730667381 0.00011747513949967849 -1.1870921332343229e-07 0.00011690257584139437 0.00010122673059821976 0.002636564476493902 1.0000000012611865 0.9998417919898931 1.000000024646695 1.639640533324883e-09 1.602994359468086e-10 1.6185143023888338e-10 1.6371651190335745e-09 3.0943385899456977e-09 -1.0504757277155234e-07 1.8286378364788269e-09 3.630352378704215e-08 3.79427721507288e-08 1.0000093633827798 0.9998433569669463 1.0008479041240883 3.651212155858925e-05 -2.082104383382539e-05 -1.620179777651358e-05 2.7784831590069423e-05 -2.783233937727622e-05 -1.0527960888496426e-07 9.40079161191217e-06 1.4542574382078522e-05 0.0008503318513063896 1.0000040737058586 0.9998439902756915 1.0001064991703623 6.165637024722307e-06 -3.460540137926253e-07 -2.2346441846058918e-07 6.0439064217665624e-06 -6.043875068686757e-06 -1.0508584351613289e-07 4.073706769971417e-06 2.935027587520883e-06 0.00010650583971091792 1.0000004525567738 0.9998420408390912 1.0000108710655458 6.500183104867365e-07 -3.5457657459451897e-09 -2.2084390817222652e-09 6.487517023987887e-07 -6.444811931756206e-07 -1.050521829409543e-07 4.525593991429171e-07 3.2235145779403395e-07 1.0871290445943643e-05 1.0002215058147825 1.0000008249976 0.9947470081015524 -4.603134133915876e-07 1.502813312716273e-06 1.485783359228374e-06 4.644963198153896e-07 1.8282342368303161e-07 -1.0620472918450318e-07 0.00032897165350718983 0.0002448631806952523 0.007828164822503087
3.442 0.9998865435190717 0.9997577309283928 0.9975238157583411 -0.00016525020082420146 7.80436485631578e-05 -6.603803688875515e-05 -0.00011675470737373705 0.00011620365079670738 -1.2045402452652736e-07 0.00011525407817609603 0.00010021326494327557 0.002661389683448365 1.0000000012612236 0.9998417920317603 1.0000000246480025 1.638380484863787e-09 1.6039600662719447e-10 1.6184372427297672e-10 1.6355011514525506e-09 3.0932423869979466e-09 -1.0693521333956977e-07 1.806884590084647e-09 3.6344568239307474e-08 3.8350604584536666e-08 1.0000092456906877 0.9998432630784948 1.000846961527453 3.6398615815260045e-05 -2.0860078042712246e-05 -1.6275446770219537e-05 2.7674905398919743e-05 -2.7722333788931807e-05 -1.0717893924923794e-07 9.284136697783999e-06 1.454103945157434e-05 0.0008493780780879384 1.0000040715687877 0.999843986582129 1.0001064978175382 6.1640685387291675e-06 -3.4750842621326334e-07 -2.2498189952826594e-07 6.0423379064386485e-06 -6.042316468236275e-06 -1.0697449585690079e-07 4.071569697617468e-06 2.933908132862229e-06 0.00010650448208961036 1.0000004525340827 0.9998420406277454 1.000010871065531 6.500007761101018e-07 -3.5618300465570538e-09 -2.22467547343293e-09 6.487337635833879e-07 -6.444668480949693e-07 -1.0693992439442253e-07 4.525366295060853e-07 3.223367415961577e-07 1.0871290225956682e-05 1.0002215110436252 1.0000008223243022 0.9947474108774008 -3.9293483830200895e-07 1.2641906583440232e-06 2.289256054229935e-06 7.774861299914381e-07 -7.614317554446332e-08 -1.1446406536832203e-07 0.00032895882314238045 0.00024464824219138775 0.007828403859804146
3.452 0.999888218030198 0.9997589769366493 0.9975052626811454 -0.0001662733731570042 8.020969055113634e-05 -6.48617907964138e-05 -0.00011548794523624327 0.00011493470458995942 -1.2222024817344711e-07 0.00011357820324801693 9.918850854529696e-05 0.002685830445729315 1.0000000012612877 0.9998417920743673 1.0000000246499734 1.636916715210755e-09 1.6047462149960583e-10 1.6176288883333218e-10 1.6338437565161324e-09 3.0921824314654516e-09 -1.0885465308992286e-07 1.758200428246034e-09 3.638337791268079e-08 3.94426457125092e-08 1.000009128324724 0.9998431694596683 1.0008460127231946 3.6285103466288376e-05 -2.089873139637841e-05 -1.6348626986398662e-05 2.7565070368610445e-05 -2.7612401794105195e-05 -1.0911025778416125e-07 9.167833938558038e-06 1.4540073042802507e-05 0.0008484181231552289 1.0000040694322816 0.9998439828898621 1.0001064964527384 6.162499842096573e-06 -3.489621007897594e-07 -2.2649868081011412e-07 6.0407694084585724e-06 -6.040756142854409e-06 -1.088949672388983e-07 4.069433164752766e-06 2.9327918423801115e-06 0.0001065031121678753 1.000000452511419 0.9998420404171051 1.0000108710661666 6.499830377425567e-07 -3.577911591569103e-09 -2.240983748257157e-09 6.487158313770189e-07 -6.44452298300325e-07 -1.0885946651750185e-07 4.525137692557086e-07 3.2232201959941166e-07 1.0871292552006261e-05 1.0002215090569222 1.0000008134304572 0.994748119437675 -3.3428030239469277e-07 1.0645056842954036e-06 3.4472974674919494e-06 1.2374741965663658e-06 -4.7099758320774133e-07 -1.222997842628575e-07 0.000328945929645021 0.00024438767901319 0.007828650392042448
3.462 0.9998899211878479 0.9997602429419099 0.9974869938305878 -0.00016722278650119628 8.234660339890554e-05 -6.37030504720818e-05 -0.00011422363500955235 0.0001136686820815191 -1.2400892678710296e-07 0.00011187567581460633 9.815317909032159e-05 0.0027098858012540093 1.0000000012613803 0.9998417921177264 1.000000024652598 1.6354007564577626e-09 1.6050096053768482e-10 1.616228698278968e-10 1.6323241396920376e-09 3.091159698782191e-09 -1.108063938678777e-07 1.6899981603675772e-09 3.641998544514485e-08 4.095591699594449e-08 1.0000090112850242 0.9998430761103796 1.000845057749861 3.617158627052235e-05 -2.093700486601324e-05 -1.642134028147903e-05 2.7455327578510135e-05 -2.750254449667188e-05 -1.1107406935234063e-07 9.051884323192067e-06 1.4539670884374341e-05 0.0008474520250356645 1.0000040672963415 0.9998439791988842 1.000106495075961 6.160931086757379e-06 -3.504150720244868e-07 -2.280147493820152e-07 6.039201059712037e-06 -6.039194103188025e-06 -1.108477603336626e-07 4.067297184546118e-06 2.9316787481626958e-06 0.00010650173007439311 1.0000004524887844 0.9998420402071815 1.000010871067442 6.499652474352468e-07 -3.594044550318534e-09 -2.2573503973561322e-09 6.486980368840166e-07 -6.444375440152203e-07 -1.1081131217808761e-07 4.524908638362254e-07 3.2230729818657825e-07 1.0871296829536848e-05 1.0002214982629878 1.0000007969360531 0.9947492509701473 -2.8232774170877814e-07 8.96832543515675e-07 5.0925010369771515e-06 1.9049584817892986e-06 -1.0579197976921407e-06 -1.2972220208199633e-07 0.00032893352302690776 0.00024407811644992273 0.007828889123433632
3.472 0.9998916522039667 0.9997615283769992 0.997468995371882 -0.0001680995463489478 8.445329867552724e-05 -6.256152569739478e-05 -0.00011296214467572258 0.00011240594800621484 -1.2582111815833275e-07 0.00011014723597722272 9.710800718247397e-05 0.0027335545807968737 1.0000000012615 0.9998417921618491 1.0000000246558076 1.6340042603583734e-09 1.604614302652754e-10 1.6146897382594424e-10 1.631038091647591e-09 3.090175601815089e-09 -1.1279094555275172e-07 1.614536274460678e-09 3.645456461401653e-08 4.2543347044062774e-08 1.0000088945717218 0.9998429830305433 1.0008440966456074 3.6058066001807196e-05 -2.09748994044381e-05 -1.649358846915438e-05 2.734567806756874e-05 -2.7392763002988073e-05 -1.1307088647515821e-07 8.936288881404369e-06 1.4539828617750437e-05 0.0008464798219993211 1.0000040651609665 0.9998439755091889 1.0001064936871444 6.159362445295621e-06 -3.5186735397863214e-07 -2.2953005996275498e-07 6.037632957496979e-06 -6.037630360514615e-06 -1.1283338465870506e-07 4.065161773993059e-06 2.9305688777322477e-06 0.00010650033599971868 1.0000004524661776 0.9998420399979834 1.0000108710692897 6.499475764242671e-07 -3.6102426243695615e-09 -2.27373029367432e-09 6.486804758996013e-07 -6.444225854137501e-07 -1.1279597039676002e-07 4.5246797670353973e-07 3.222925947123053e-07 1.087130217310981e-05 1.0002214763504162 1.000000770862354 0.9947509695261614 -2.3545469367379672e-07 7.553776937170846e-07 7.395600573175351e-06 2.8606777320007662e-06 -1.9122459955330664e-06 -1.3674265892415006e-07 0.00032892229655063013 0.0002437181812376592 0.007829099356990341
3.482 0.999893410285722 0.999762832671521 0.9974512539121766 -0.00016890479557707025 8.652874260608838e-05 -6.143687718953652e-05 -0.00011170382542213769 0.00011114685003410102 -1.276578946108787e-07 0.00010839363755618042 9.60537347303764e-05 0.00275683543556188 1.0000000012616437 0.9998417922067436 1.000000024659493 1.6328971640980335e-09 1.603688743356518e-10 1.6136513272837998e-10 1.630038076040475e-09 3.0892305337306294e-09 -1.1480882561442934e-07 1.5472367612359894e-09 3.648741788454672e-08 4.3874259994846866e-08 1.0000087781849505 0.9998428902200771 1.0008431294482178 3.59445444248347e-05 -2.1012415939535623e-05 -1.6565373332171826e-05 2.7236122823826022e-05 -2.7283058421498758e-05 -1.1510122984499136e-07 8.821048675259831e-06 1.4540541822746025e-05 0.0008455015518048794 1.0000040630261529 0.9998439718207673 1.0001064922861846 6.157794089300337e-06 -3.533189335803264e-07 -2.3104454877737038e-07 6.036065155024152e-06 -6.036064927202171e-06 -1.1485235823741006e-07 4.063026943561955e-06 2.929462266565494e-06 0.0001064989299665623 1.000000452443595 0.9998420397895185 1.000010871071599 6.499301942588858e-07 -3.626492872971664e-09 -2.2900595203838463e-09 6.486632008083733e-07 -6.444074222445786e-07 -1.1481395955439749e-07 4.52445168163777e-07 3.2227794749046703e-07 1.0871307430298449e-05 1.0002214401527378 1.0000007325123301 0.9947534990900794 -1.9237553369205707e-07 6.353103086161443e-07 1.057174382735848e-05 4.210314808278356e-06 -3.133079521248767e-06 -1.4337334073882352e-07 0.00032891321647258537 0.0002433093741500889 0.007829250315574287
3.492 0.9998951946359703 0.9997641552521863 0.997433756512229 -0.000169639710805241 8.857195559563457e-05 -6.032870378271744e-05 -0.00011044901069041178 0.00010989171791375439 -1.295203393394604e-07 0.00010661564658622949 9.49911136193126e-05 0.0027797268633231536 1.0000000012618038 0.9998417922524179 1.0000000246635203 1.6322157079476058e-09 1.6025578248551902e-10 1.6136615643862724e-10 1.6293405548317198e-09 3.0883258863082114e-09 -1.1686056005823483e-07 1.5027494866117628e-09 3.6518941558826674e-08 4.4710662218482236e-08 1.0000086621248423 0.9998427976789004 1.0008421561951277 3.583102326253546e-05 -2.1049555381701377e-05 -1.6636696647641654e-05 2.712666279191998e-05 -2.7173431863334528e-05 -1.1716562852637521e-07 8.706164795696076e-06 1.4541806026799435e-05 0.0008445172515548793 1.0000040608918945 0.9998439681336105 1.0001064908729567 6.1562261566747406e-06 -3.547697789842802e-07 -2.3255816110239947e-07 6.034497670090958e-06 -6.0344978168630284e-06 -1.1690520769558513e-07 4.060892689804968e-06 2.9283589651187234e-06 0.00010649751168177859 1.00000045242103 0.9998420395817924 1.0000108710742373 6.499132371523327e-07 -3.64276276967374e-09 -2.3062828400054034e-09 6.486462284508012e-07 -6.443920556001536e-07 -1.1686580498405207e-07 4.524224745847217e-07 3.2226341925310254e-07 1.0871311344745293e-05 1.0002213855045565 1.000000678342515 0.9947571388881778 -1.520897437441715e-07 5.326176341848442e-07 1.4885981164357888e-05 6.089471979795906e-06 -4.848244660601779e-06 -1.4962712782719912e-07 0.0003289077538369707 0.00024285700739072274 0.007829292832587733
3.502 0.999897004453582 0.9997654955430391 0.9974164907004865 -0.00017030549894251002 9.058201166721297e-05 -5.923652724436685e-05 -0.00010919801489114295 0.0001086408623066044 -1.3140954647579464e-07 0.00010481403995049547 9.392090478153139e-05 0.0028022272328909166 1.0000000012619739 0.9998417922988787 1.0000000246677474 1.6320360400215375e-09 1.6015879898930159e-10 1.6149030818962508e-10 1.6289465969927113e-09 3.087462449155963e-09 -1.1894668258871468e-07 1.4900366182666476e-09 3.654956364312945e-08 4.493842982811286e-08 1.0000085463915296 0.9998427054069365 1.0008411769234413 3.571750416772512e-05 -2.108631863914351e-05 -1.67075602131136e-05 2.7017298892628335e-05 -2.7063884440132004e-05 -1.1926461913061849e-07 8.591638368173509e-06 1.4543616688017373e-05 0.0008435269577860894 1.0000040587581829 0.9998439644477076 1.0001064894473222 6.154658725711124e-06 -3.562198536328041e-07 -2.3407087904526604e-07 6.032930504435154e-06 -6.032929043371084e-06 -1.1899246643390894e-07 4.058758995936582e-06 2.927259033779652e-06 0.00010649608060516664 1.000000452398475 0.9998420393748102 1.0000108710770612 6.498967820252561e-07 -3.659015474954115e-09 -2.3223822069449177e-09 6.486295600942225e-07 -6.443764855194303e-07 -1.189520406356962e-07 4.5239989943640446e-07 3.2224908692953357e-07 1.0871312849469639e-05 1.0002213071007051 1.0000006038355853 0.994762280700467 -1.1383913526566245e-07 4.439819680043509e-07 2.0657119094153517e-05 8.668587782640257e-06 -7.2192880726903585e-06 -1.5551746424919997e-07 0.00032890827051853774 0.00024237115463369825 0.00782914548633754
3.512 0.999898838933604 0.9997668529655597 0.9973994444901876 -0.00017090339389808643 9.255803783210445e-05 -5.815977474457014e-05 -0.00010795113174228118 0.00010739457326145138 -1.3332661701299878e-07 0.0001029896041749 9.284387779021575e-05 0.0028243348068916767 1.000000001262144 0.9998417923461325 1.0000000246720273 1.632366499103011e-09 1.6010555709679527e-10 1.617064124576116e-10 1.6288597525625503e-09 3.086641061379492e-09 -1.2106773500358615e-07 1.5094332825294502e-09 3.657966008186287e-08 4.4558782182372135e-08 1.0000084309851456 0.999842613404112 1.0008401916699425 3.560398871333653e-05 -2.1122706630516272e-05 -1.6777965855942035e-05 2.6908032040459438e-05 -2.6954417265248266e-05 -1.213987470624006e-07 8.477470565469185e-06 1.4545969160381089e-05 0.0008425307067535068 1.0000040566250097 0.9998439607630484 1.0001064880091421 6.1530918061131066e-06 -3.5766913055148565e-07 -2.3558273380404106e-07 6.0313636623775015e-06 -6.031358621852377e-06 -1.2111467732566355e-07 4.0566258409050725e-06 2.9261625268974317e-06 0.00010649463621374078 1.000000452375921 0.9998420391685762 1.000010871079926 6.498808377439781e-07 -3.675223884311279e-09 -2.3383885556160846e-09 6.486131992382277e-07 -6.443607129627329e-07 -1.2107320853021274e-07 4.5237742038279557e-07 3.222350188938856e-07 1.0871311384777292e-05 1.0002211983742886 1.000000503386664 0.994769427658317 -7.707223881603085e-08 3.666762495758535e-07 2.8258922144641974e-05 1.215732931284703e-05 -1.0446099288815415e-05 -1.6105824469255756e-07 0.0003289186260959548 0.00024186755452509912 0.007828672657939437
3.522 0.9999006972672448 0.9997682269386478 0.9973826064000644 -0.0001714346534425458 9.449921340348927e-05 -5.7097759184250234e-05 -0.0001067086321990668 0.00010615311827713726 -1.3527265927213075e-07 0.00010114313441029418 9.176081109728179e-05 0.0028460477629614345 1.0000000012623067 0.9998417923941855 1.0000000246762126 1.633158768556763e-09 1.6010750048712315e-10 1.6194559114800524e-10 1.62909127165081e-09 3.085862041346776e-09 -1.23224267928676e-07 1.5537969421867524e-09 3.660947168842206e-08 4.3658838026212145e-08 1.0000083159058237 0.9998425216703584 1.0008392004711018 3.549047840157205e-05 -2.1158720292007405e-05 -1.6847915420609727e-05 2.67988631484999e-05 -2.684503145238256e-05 -1.2356856619338527e-07 8.363662620672938e-06 1.4548858664630161e-05 0.0008415285347122152 1.000004054492367 0.9998439570796228 1.000106486558273 6.151525350274749e-06 -3.591175982398041e-07 -2.3709379467281316e-07 6.02979715534885e-06 -6.029786568250712e-06 -1.23272391389875e-07 4.054493210141998e-06 2.9250694754886644e-06 0.00010649317828375364 1.00000045235336 0.9998420389630956 1.0000108710826816 6.498653554535943e-07 -3.6913764706950082e-09 -2.3543711141052537e-09 6.485971568722958e-07 -6.443447388560299e-07 -1.23229858931297e-07 4.5235500481192993e-07 3.2222125060862167e-07 1.0871307085997816e-05 1.000221051413808 1.0000003702200408 0.9947792136736077 -4.1414303830924746e-08 2.9847555858837253e-07 3.8117543841980944e-05 1.6807858192305712e-05 -1.4770583832306226e-05 -1.6626371636860046e-07 0.0003289450822527337 0.0002413684067894023 0.007827651497505058
3.532 0.9999025786416746 0.999769616878461 0.9973659654791952 -0.00017190055622138 9.640476925607862e-05 -5.6049657812410234e-05 -0.00010547076193882432 0.00010491673991575174 -1.3724878570750568e-07 9.927543363128809e-05 9.067249300500043e-05 0.0028673642133888676 1.000000001262455 0.999841792443046 1.0000000246801515 1.6343236074137997e-09 1.6016078012770485e-10 1.6212997647581778e-10 1.6296494662589156e-09 3.0851266360342956e-09 -1.2541684029238804e-07 1.6123405617536428e-09 3.663905256736222e-08 4.2382295137000075e-08 1.0000082011537013 0.9998424302056115 1.0008382033630843 3.537697468006539e-05 -2.1194360576044555e-05 -1.691741073417799e-05 2.668979311766694e-05 -2.673572811500838e-05 -1.2577463805600546e-07 8.250215832763178e-06 1.4552280287502447e-05 0.0008405204779916963 1.0000040523602474 0.9998439533974235 1.0001064850945673 6.149959269686024e-06 -3.6056526087348956e-07 -2.3860414001664146e-07 6.0282309920486975e-06 -6.028212899156804e-06 -1.2546616738824988e-07 4.052361100796434e-06 2.9239798819922877e-06 0.00010649170698023588 1.000000452330785 0.999842038758375 1.0000108710851765 6.498502463091976e-07 -3.707476677897368e-09 -2.370407715299947e-09 6.48581441277158e-07 -6.443285636690977e-07 -1.2542255099533876e-07 4.523326221278632e-07 3.2220777423131887e-07 1.0871300724451098e-05 1.0002208569431208 1.0000001963562186 0.9947924222721346 -6.641506198520876e-09 2.3758208025066967e-07 5.070406831300699e-05 2.2916251738519935e-05 -2.047869765131068e-05 -1.7114839836732098e-07 0.0003289975798137059 0.00024090300228652968 0.007825724624423434
3.542 0.9999044822396304 0.9997710221981184 0.9973495113364297 -0.0001723023989272508 9.827398703749607e-05 -5.5014489814103094e-05 -0.00010423773837219884 0.0001036856529363751 -1.3925611225254782e-07 9.738731207651107e-05 8.957972340866514e-05 0.002888282223065774 1.0000000012625831 0.9998417924927224 1.0000000246836989 1.6357453033371986e-09 1.6025067207389826e-10 1.6220642748350388e-10 1.6305215148209155e-09 3.084435371404533e-09 -1.2764601920802962e-07 1.6739587012568576e-09 3.666826820796362e-08 4.0914596657720153e-08 1.0000080867289176 0.9998423390098138 1.0008372003817665 3.526347895547389e-05 -2.1229628447347523e-05 -1.6986453570673075e-05 2.658082281981732e-05 -2.6626508365854362e-05 -1.280175335479697e-07 8.137131562769947e-06 1.4556229012503239e-05 0.0008395065728059132 1.0000040502286447 0.9998439497164437 1.0001064836178877 6.148393448934772e-06 -3.620121335081038e-07 -2.4011382310813e-07 6.026665159450561e-06 -6.026637631475809e-06 -1.2769657353513738e-07 4.050229516990166e-06 2.9228937315901836e-06 0.00010649022267839499 1.000000452308191 0.9998420385544221 1.000010871087267 6.498353943361846e-07 -3.7235395553368676e-09 -2.386551663321701e-09 6.485660400985327e-07 -6.443121887152745e-07 -1.2765185194355225e-07 4.523102447521993e-07 3.221945480524376e-07 1.0871293413130547e-05 1.0002206043901205 0.9999999726512169 0.9948100032295528 2.7341983551695778e-08 1.8256133275348563e-07 6.652118664157209e-05 3.082128652302684e-05 -2.7900061922927676e-05 -1.7572700392733297e-07 0.0003290914398479663 0.00024050813032413786 0.007822335888682948
3.552 0.9999064072388264 0.9997724423072604 0.9973332341746535 -0.0001726414936273048 0.00010010619833050226 -5.3991093805163214e-05 -0.0001030097471671049 0.00010246004093993039 -1.4129575624283816e-07 9.547958694414502e-05 8.848331628621162e-05 0.0029087998254774482 1.000000001262688 0.9998417925432264 1.0000000246867338 1.6372868913434789e-09 1.6035580426515105e-10 1.6216452456754422e-10 1.6316615550017033e-09 3.0837890014842055e-09 -1.2991238044627938e-07 1.7286316195059358e-09 3.6696839619975045e-08 3.9482168391463724e-08 1.0000079726316136 0.9998422480829119 1.0008361915627602 3.5149992598974245e-05 -2.126452487883695e-05 -1.705504562802853e-05 2.6471953085150076e-05 -2.651737331770794e-05 -1.302978311794259e-07 8.024411225804478e-06 1.456069976075757e-05 0.0008384868549501072 1.000004048097557 0.9998439460366785 1.0001064821281167 6.146827750570925e-06 -3.634582376038699e-07 -2.4162285431229654e-07 6.025099611632736e-06 -6.025060783405356e-06 -1.2996418591783682e-07 4.048098459419237e-06 2.9218110119348304e-06 0.0001064887256457366 1.0000004522855732 0.9998420383512449 1.0000108710888305 6.498206623484792e-07 -3.739586350548944e-09 -2.402812956959518e-09 6.485509071932575e-07 -6.442956153923534e-07 -1.2991833766056086e-07 4.522878404642671e-07 3.221815185332519e-07 1.0871286224754274e-05 1.0002202820697976 0.9999996889302486 0.9948330850794179 6.052540704908372e-08 1.3228764290726186e-07 8.608334584466936e-05 4.0899785252482344e-05 -3.740434838296487e-05 -1.8001438137386705e-07 0.0003292494824455324 0.00024022820195025992 0.007816648036333017
3.562 0.9999083528111816 0.9997738766114738 0.9973171248299408 -0.0001729191652343045 0.00010190078377214252 -5.2978106390496226e-05 -0.0001017869383010572 0.00010124005254390746 -1.4336883521359688e-07 9.355308234443805e-05 8.738410285789091e-05 0.002928915036535159 1.0000000012627674 0.9998417925945697 1.000000024689177 1.6387967119062356e-09 1.604521939716741e-10 1.6203500481105232e-10 1.6329908996843095e-09 3.0831884118815527e-09 -1.3221650884243328e-07 1.7676791307764512e-09 3.672441639899223e-08 3.834675781687154e-08 1.0000078588619339 0.9998421574248584 1.0008351769414419 3.5036516954128845e-05 -2.129905084670126e-05 -1.712318852692686e-05 2.6363184703285762e-05 -2.6408324081281676e-05 -1.3261611951537832e-07 7.912056288589487e-06 1.4565687412643564e-05 0.0008374613596326775 1.0000040459669808 0.9998439423581258 1.0001064806251814 6.1452620223458875e-06 -3.6490359747278607e-07 -2.431312038671146e-07 6.0235342694363555e-06 -6.023482373268026e-06 -1.3226958977402066e-07 4.0459679185503975e-06 2.9207317265057057e-06 0.00010648721583119052 1.0000004522629313 0.9998420381488552 1.0000108710897881 6.498058992171115e-07 -3.755641218397291e-09 -2.419161305203355e-09 6.485359635407323e-07 -6.442788442033046e-07 -1.3222259327844476e-07 4.5226536734570447e-07 3.221686407055609e-07 1.0871279923273612e-05 1.000219877504002 0.9999993342354839 0.9948629813367136 9.281252751193936e-08 8.589701035827313e-08 0.00010989020482111133 5.3557814282792916e-05 -4.9393682587980814e-05 -1.8402545593047487e-07 0.00032950445402884625 0.0002401150101691584 0.007807443924300747
3.572 0.9999103181218806 0.9997753245115958 0.9973011748153707 -0.00017313674910584786 0.00010365717213439566 -5.1973943122618534e-05 -0.00010056942169833193 0.00010002579712894206 -1.4547646588606528e-07 9.160862950033686e-05 8.628293530017849e-05 0.002948625866318823 1.0000000012628218 0.9998417926467662 1.0000000246910035 1.6401232774836939e-09 1.6051805387848162e-10 1.6186934847630062e-10 1.634410896966276e-09 3.0826334920224576e-09 -1.3455899807019238e-07 1.7841162399083317e-09 3.6750661815740675e-08 3.7765677251404397e-08 1.0000077454200254 0.9998420670356114 1.0008341565529744 3.492305335334903e-05 -2.133320732638134e-05 -1.719088382536613e-05 2.625451843704692e-05 -2.629936176626474e-05 -1.349729952756188e-07 7.800068278765107e-06 1.4571186795370065e-05 0.0008364301215929485 1.0000040438369173 0.9998439386807845 1.0001064791090626 6.14369611201335e-06 -3.6634823504359313e-07 -2.4463882020955225e-07 6.021969034212469e-06 -6.0219024203663305e-06 -1.3461337893168802e-07 4.043837877994229e-06 2.919655893083523e-06 0.00010648569292719404 1.000000452240265 0.9998420379472656 1.000010871090115 6.497909526741171e-07 -3.771725775151201e-09 -2.4355449627631553e-09 6.485211106862171e-07 -6.442618773200398e-07 -1.3456521202913218e-07 4.5224278096952323e-07 3.22155885695668e-07 1.0871274915183347e-05 1.000219377893162 0.9999988972021479 0.9949011882166565 1.240433986699261e-07 4.274566707043985e-08 0.0001383938969689178 6.921721673036288e-05 -6.4290476932387e-05 -1.8777518189403183e-07 0.0003299015020761118 0.0002402270134822882 0.007793017039828495
3.582 0.999912302328301 0.9997767854029228 0.9972853763689901 -0.000173295588768097 0.00010537483937279147 -5.09767833009014e-05 -9.935726254549666e-05 9.881734023152729e-05 -1.4761976327345366e-07 8.96470671863741e-05 8.518069087010846e-05 0.002967930329094706 1.000000001262854 0.9998417926998323 1.0000000246922491 1.6411389894778423e-09 1.605403051380822e-10 1.6171621080224955e-10 1.6358197155632733e-09 3.082125247596937e-09 -1.3694045040990775e-07 1.7736810813123999e-09 3.677534129258916e-08 3.790688246211731e-08 1.0000076323060354 0.9998419769151337 1.0008331304323217 3.4809603140939385e-05 -2.1366995285500946e-05 -1.725813303908759e-05 2.6145955039423946e-05 -2.6190487480583845e-05 -1.3736906368700757e-07 7.688448801038539e-06 1.4577192649148903e-05 0.0008353931754265898 1.000004041707369 0.9998439350046563 1.0001064775798028 6.1421298911558635e-06 -3.6779216367801006e-07 -2.461456550334635e-07 6.020403803278177e-06 -6.020320943778971e-06 -1.369961557524917e-07 4.041708326069545e-06 2.9185835292958235e-06 0.00010648415665431323 1.0000004522175763 0.9998420377464893 1.0000108710898468 6.497756955701306e-07 -3.787853091519023e-09 -2.451915279591027e-09 6.485062468217004e-07 -6.44244715504356e-07 -1.3694679622907748e-07 4.5222005259227835e-07 3.2214323725740684e-07 1.0871271356382192e-05 1.0002187707442354 0.9999983665684009 0.9949493717814173 1.5401724325520748e-07 2.372860831862868e-09 0.00017196138851684385 8.829728284728695e-05 -8.252038840283724e-05 -1.9127849381283118e-07 0.0003305002441140058 0.00024062798216141463 0.007771062103378952
3.592 0.9999143045788466 0.9997782586743434 0.9972697225050849 -0.0001733970337651987 0.00010705330764207801 -4.998456007000061e-05 -9.815047642016428e-05 9.761469870460019e-05 -1.4979983869157747e-07 8.76692423884185e-05 8.407827626652221e-05 0.0029868264521074072 1.0000000012628678 0.9998417927537838 1.0000000246929992 1.6417621893173588e-09 1.605194787213101e-10 1.616057529516389e-10 1.637123782073417e-09 3.081664092994598e-09 -1.3936147717700538e-07 1.7362711576552652e-09 3.6798399308116706e-08 3.87598649376066e-08 1.0000075195201144 0.9998418870633918 1.0008320986142498 3.4696167697681745e-05 -2.1400415679500273e-05 -1.7324937652461367e-05 2.6037495265249522e-05 -2.608170233063544e-05 -1.3980494006792447e-07 7.577199551450066e-06 1.4583699600222459e-05 0.0008343505558684217 1.0000040395783396 0.9998439313297449 1.0001064760374931 6.140563277402244e-06 -3.6923538255483344e-07 -2.476516783776974e-07 6.0188384826434404e-06 -6.018737964027384e-06 -1.3941853306002318e-07 4.039579266251272e-06 2.917514637296347e-06 0.00010648260703385455 1.0000004521948702 0.9998420375465429 1.0000108710890685 6.497600459574103e-07 -3.804022740755838e-09 -2.468242200764648e-09 6.484912782712773e-07 -6.442273606976638e-07 -1.3936795761537532e-07 4.5219718703361614e-07 3.2213068579735286e-07 1.0871269245264347e-05 1.0002180446445903 0.9999977318125894 0.9950093428534841 1.825161787414508e-07 -3.553331129910309e-08 0.00021083405790710548 0.00011119178729536966 -0.00010449049519854108 -1.9455026598057414e-07 0.0003313757763137347 0.00024138480366848417 0.00773858157423472
3.602 0.9999163240117425 0.9997797437074504 0.9972542070676146 -0.00017344243764521092 0.0001086921442818846 -4.8994957155691686e-05 -9.694902438424152e-05 9.641783577952389e-05 -1.5201780011857997e-07 8.567601116045103e-05 8.297663202134434e-05 0.003005312283522914 1.000000001262868 0.9998417928086394 1.0000000246933745 1.64196426779981e-09 1.6047017833856872e-10 1.6154609475662956e-10 1.6382393694277343e-09 3.081250118012846e-09 -1.4182269949313343e-07 1.677031402377068e-09 3.6819996805224215e-08 4.0116695561768834e-08 1.000007407062411 0.9998417974803576 1.0008310611333255 3.4582748448912075e-05 -2.143346945110151e-05 -1.7391299119653895e-05 2.592913987333119e-05 -2.5973007420293787e-05 -1.422812483450789e-07 7.466322320274077e-06 1.45907021657089e-05 0.0008333022978119232 1.0000040374498338 0.9998439276560543 1.0001064744822625 6.138996240746154e-06 -3.7067787766564726e-07 -2.4915688257320076e-07 6.017272988579452e-06 -6.017153501741701e-06 -1.418811311839922e-07 4.037450718057382e-06 2.9164492003089857e-06 0.00010648104442647008 1.000000452172151 0.9998420373474423 1.0000108710879014 6.497439748758871e-07 -3.820220179873699e-09 -2.4845174688228816e-09 6.484761210978655e-07 -6.44209814110075e-07 -1.4182931652332366e-07 4.5217422654951134e-07 3.2211822860420846e-07 1.0871268387813365e-05 1.0002171901542924 0.9999969838971582 0.995083018702669 2.0932874852787344e-07 -7.116777704539949e-08 0.0002550874004361189 0.00013824213571755276 -0.00013056328064634125 -1.9760527367690118e-07 0.0003326178134747128 0.00024256423438302302 0.007691827623983917
3.612 0.9999183597538505 0.9997812398756585 0.9972388247843653 -0.00017343315607875936 0.00011029096077183555 -4.800541336092073e-05 -9.575280821922134e-05 9.522665620892101e-05 -1.5427474977817373e-07 8.366823963905292e-05 8.187673668186731e-05 0.0030233858996421724 1.0000000012628594 0.9998417928644173 1.0000000246935195 1.6417580992864779e-09 1.604138132394278e-10 1.6152995693180064e-10 1.639091015432006e-09 3.080884230019674e-09 -1.4432474621530283e-07 1.6063100247675668e-09 3.684048357379552e-08 4.164778634829241e-08 1.0000072949330743 0.9998417081660056 1.0008300180239127 3.446934685343247e-05 -2.146615753646543e-05 -1.7457218854729274e-05 2.5820889625933633e-05 -2.586440385190645e-05 -1.4479862186095118e-07 7.3558189849660404e-06 1.4598194787011978e-05 0.000832248436055294 1.000004035321858 0.99984392398359 1.0001064729142612 6.137428793039609e-06 -3.7211962736086626e-07 -2.5066127529460697e-07 6.015707244541101e-06 -6.0155675777131984e-06 -1.4438458051358397e-07 4.0353227069167346e-06 2.9153871925595845e-06 0.00010647946930581728 1.000000452149424 0.9998420371492049 1.0000108710864901 6.497274949198555e-07 -3.836423852251361e-09 -2.5007481915586673e-09 6.484606999983898e-07 -6.441920778398458e-07 -1.4433150291101058e-07 4.5215123671740654e-07 3.221058749552065e-07 1.0871268280150402e-05 1.0002162007710287 0.9999961160831826 0.995172371417347 2.3427154179662358e-07 -1.0463834933875969e-07 0.0003045943635744562 0.0001697079147933721 -0.00016102756191589256 -2.0045815731810073e-07 0.0003343271292869215 0.00024422844671227127 0.00762630017504398
3.622 0.9999204109195765 0.9997827465433949 0.9972235713201533 -0.00017337054510057606 0.0001118494116640745 -4.701313557171923e-05 -9.456166599120628e-05 9.40410016858313e-05 -1.5657178477200056e-07 8.16468051622464e-05 8.077961053759048e-05 0.0030410454113147774 1.000000001262849 0.9998417929211365 1.00000002469359 1.6411793956976567e-09 1.6036935737751804e-10 1.615446829133656e-10 1.6396129216705558e-09 3.0805661115447305e-09 -1.4686825690699125e-07 1.538035210334999e-09 3.6860307717239504e-08 4.3016072723305504e-08 1.0000071831322521 0.9998416191203128 1.0008289693201746 3.43559643866233e-05 -2.14984808764036e-05 -1.752269822001276e-05 2.571274528904778e-05 -2.5755892725299723e-05 -1.473577025833591e-07 7.2456915018064325e-06 1.4606171870165593e-05 0.0008311890049750804 1.0000040331944164 0.9998439203123587 1.000106471333654 6.135860970516735e-06 -3.7356061298241736e-07 -2.521648690591041e-07 6.014141184711219e-06 -6.013980213980335e-06 -1.4692952054364286e-07 4.033195250977976e-06 2.9143285953037395e-06 0.00010647788194546767 1.0000004521266954 0.9998420369518484 1.0000108710849909 6.49710642353544e-07 -3.852614401017993e-09 -2.516947445813322e-09 6.484449486679694e-07 -6.441741533873255e-07 -1.468751559387158e-07 4.5212828220573443e-07 3.220936515039041e-07 1.087126805724683e-05 1.0002150739047322 0.9999951247647221 0.9952793639442673 2.572068192374219e-07 -1.3599335224290848e-07 0.0003589961232591095 0.0002057366685776739 -0.00019606804682174427 -2.0312338599378477e-07 0.0003366086653947525 0.00024642938447324973 0.007536818855129275
3.632 0.9999224766099382 0.9997842630653985 0.9972084433272503 -0.00017325595945284381 0.00011336719350022803 -4.601512056399173e-05 -9.337536814817311e-05 9.286064674539266e-05 -1.5890999513044328e-07 7.961259743185401e-05 7.968631866537277e-05 0.003058288969505092 1.0000000012628423 0.9998417929788164 1.0000000246937468 1.640275550100663e-09 1.603440352691163e-10 1.6158011353072123e-10 1.6397574778220525e-09 3.0802962687311454e-09 -1.4945387996823377e-07 1.4866037807268528e-09 3.687989685613485e-08 4.396112132898959e-08 1.0000070716600888 0.9998415303432582 1.0008279150560757 3.42426025298115e-05 -2.153044042371313e-05 -1.7587738517815525e-05 2.5604707643438395e-05 -2.564747513879925e-05 -1.4995914266288906e-07 7.135941906852052e-06 1.4614627804330086e-05 0.000830124038386949 1.000004031067517 0.9998439166423674 1.0001064697406077 6.1342928201903525e-06 -3.7500082742266493e-07 -2.5366767445381765e-07 6.012574761322135e-06 -6.012391431671033e-06 -1.4951660017756575e-07 4.031068354440801e-06 2.9132734061197133e-06 0.00010647628226958514 1.0000004521039711 0.9998420367553912 1.000010871083563 6.496934642759497e-07 -3.8687853429708475e-09 -2.533124991009998e-09 6.484288202248041e-07 -6.441560427976457e-07 -1.4946092377947193e-07 4.5210540806807864e-07 3.220815985949442e-07 1.0871266639408312e-05 1.0002138117853896 0.9999940102601427 0.9954058759262275 2.7805410862684356e-07 -1.6524637039258425e-07 0.000417684023671364 0.0002463351571841553 -0.00023573567405134173 -2.0561523033570263e-07 0.000339561165096629 0.00024920220833315993 0.007417679934738941
3.642 0.9999245559118618 0.9997857887861904 0.9971934384911453 -0.00017309075101777925 0.00011484404372255632 -4.500818536697428e-05 -9.219361435095494e-05 9.168529535234053e-05 -1.6129046469346495e-07 7.756651966102546e-05 7.859797312113842e-05 0.00307511477015648 1.0000000012628452 0.9998417930374768 1.0000000246941427 1.6391093579270053e-09 1.6033308869840547e-10 1.616302116493783e-10 1.6395102559573727e-09 3.080075033957309e-09 -1.52082273036275e-07 1.4630698554502922e-09 3.6899558462340425e-08 4.432986617302596e-08 1.0000069605167274 0.9998414418348233 1.0008268552653867 3.4129262773413995e-05 -2.1562037144517044e-05 -1.7652340989298778e-05 2.5496777497899526e-05 -2.5539152188739286e-05 -1.5260360407018798e-07 7.026572328995286e-06 1.4623556949910294e-05 0.0008290535696945393 1.0000040289411645 0.9998439129736237 1.0001064681352836 6.13272440517505e-06 -3.7644027545365093e-07 -2.551696976003095e-07 6.011007959437736e-06 -6.010801253620049e-06 -1.5214647807785684e-07 4.028942011829345e-06 2.9122216347178517e-06 0.00010647466997832987 1.0000004520812569 0.9998420365598514 1.0000108710823608 6.496760235658374e-07 -3.884940905427003e-09 -2.54928685936619e-09 6.484122995035389e-07 -6.441377482849079e-07 -1.52089464573004e-07 4.520826352610839e-07 3.2206975689782796e-07 1.087126306298978e-05 1.0002124222198072 0.9999927774901407 0.9955536225623006 2.967942528079364e-07 -1.923972273144938e-07 0.00047979586888844436 0.0002913446192660546 -0.00027992121655611346 -2.0794773368578677e-07 0.00034326394876511027 0.0002525584441443103 0.007262899261854356
3.652 0.999926647897775 0.9997873230397527 0.9971785555698234 -0.00017287626734334525 0.00011627973957984955 -4.3989005397131054e-05 -9.10160312325567e-05 9.051457837230917e-05 -1.6371426899205817e-07 7.550948965901212e-05 7.751573416828567e-05 0.0030915210586621687 1.0000000012628634 0.9998417930971366 1.000000024694912 1.6377720194720736e-09 1.6032678842698798e-10 1.6169150624912536e-10 1.6388978578245966e-09 3.0799026122982088e-09 -1.5475410376817618e-07 1.4721064284837792e-09 3.691942344307097e-08 4.40693578066503e-08 1.000006849702305 0.9998413535949904 1.000825789981678 3.40159466299502e-05 -2.1593272011102378e-05 -1.7716506818274168e-05 2.5388955699730327e-05 -2.543092496919414e-05 -1.55291756883019e-07 6.917585008965713e-06 1.4632953609343862e-05 0.0008279776321989759 1.0000040268153647 0.9998439093061358 1.0001064665178232 6.131155817065145e-06 -3.7787896714065295e-07 -2.5667094222500023e-07 6.009440805898184e-06 -6.009209702498479e-06 -1.5481982127717773e-07 4.026816218319809e-06 2.911173288141883e-06 0.0001064730448405076 1.0000004520585584 0.9998420363652473 1.0000108710815188 6.496584113727681e-07 -3.901091043200544e-09 -2.5654367539375662e-09 6.483954134694982e-07 -6.441192714700543e-07 -1.5476144632136565e-07 4.520599685752603e-07 3.220581485294463e-07 1.0871256841656706e-05 1.0002109191134119 0.9999914364712503 0.9957240706356424 3.1346532850556083e-07 -2.174482680517179e-07 0.0005442287789903593 0.0003404225959276443 -0.00032833473845565085 -2.1013469069767677e-07 0.00034776234410761523 0.00025647974895528656 0.007066530550345419
3.662 0.9999287516255388 0.9997888651494578 0.9971637944249219 -0.00017261385026970882 0.00011767409703115607 -4.2954159067334536e-05 -8.984217124539445e-05 8.93480520859912e-05 -1.6618247600691603e-07 7.34424408195502e-05 7.644081049185663e-05 0.00310750613419569 1.0000000012628998 0.9998417931578144 1.0000000246961513 1.6363895479564307e-09 1.6031955303756924e-10 1.6175893684675044e-10 1.6379881968407138e-09 3.0797792770158487e-09 -1.5747004936471096e-07 1.511133146391705e-09 3.6939427893750094e-08 4.3208609229965314e-08 1.0000067392169554 0.9998412656237413 1.0008247192383182 3.390265564090341e-05 -2.162414599285786e-05 -1.7780237137462535e-05 2.5281243133978063e-05 -2.5322794572765154e-05 -1.58024282508786e-07 6.808982313662358e-06 1.4642812006382621e-05 0.0008268962593309385 1.0000040246901212 0.9998439056399113 1.000106464888331 6.129587183306618e-06 -3.793169077939472e-07 -2.581714133271446e-07 6.007873369009321e-06 -6.0076168014841295e-06 -1.575373085734076e-07 4.024690977239823e-06 2.9101283560098004e-06 0.00010647140692991837 1.0000004520358787 0.9998420361715958 1.0000108710811333 6.496407537313202e-07 -3.9172413240928244e-09 -2.5815792592681413e-09 6.483782297797864e-07 -6.441006147058999e-07 -1.5747754532132424e-07 4.5203740534656176e-07 3.2204676157699075e-07 1.0871248179593938e-05 1.000209322682486 0.9999900025601487 0.9959183564883846 3.2815100693703796e-07 -2.4041523417013403e-07 0.0006096694756493387 0.00039303364170062996 -0.00038049334556820576 -2.121896304998849e-07 0.0003530540495946671 0.00026091336761944865 0.006823037231358677
3.672 0.9999308661387697 0.9997904144282763 0.9971491560434026 -0.00017230483466694902 0.00011902696963661352 -4.190017716012898e-05 -8.867151271256096e-05 8.8185197878211e-05 -1.6869614565702028e-07 7.136632299330736e-05 7.537445839268526e-05 0.0031230683538895168 1.0000000012629573 0.9998417932195282 1.0000000246979093 1.635113307999333e-09 1.6031647410631413e-10 1.6182323505420918e-10 1.636876995343824e-09 3.0797046726488953e-09 -1.6023079671882633e-07 1.5716685642143171e-09 3.6959316520916364e-08 4.185050303693211e-08 1.0000066290608056 0.9998411779210581 1.0008236430684703 3.3789391364937214e-05 -2.165466005018404e-05 -1.784353303555242e-05 2.5173640711071364e-05 -2.5214762090851226e-05 -1.6080187090911958e-07 6.700766740345267e-06 1.4653126293579348e-05 0.0008258094846340488 1.0000040225654363 0.9998439019749563 1.0001064632468626 6.128018655741376e-06 -3.807540924673723e-07 -2.596711206044649e-07 6.006305744378517e-06 -6.006022574573549e-06 -1.6029962680218908e-07 4.0225662986364095e-06 2.9090868065611543e-06 0.00010646975662818082 1.0000004520132204 0.9998420359789142 1.000010871081253 6.496232022494475e-07 -3.933386525775516e-09 -2.5977241710947013e-09 6.483608438755326e-07 -6.440817802680203e-07 -1.6023844921027632e-07 4.520149362010379e-07 3.2203554593830967e-07 1.0871237929031733e-05 1.0002076593007805 0.9999884963983469 0.996137210992002 3.40963126369412e-07 -2.613324529201275e-07 0.0006746412746998888 0.0004484507405836991 -0.00043571924091862977 -2.1412580232675073e-07 0.00035907903086181516 0.00026577027715920333 0.006527687442706915
3.682 0.9999329904675629 0.999791970179281 0.9971346425487233 -0.00017195054727651456 0.00012033824744053743 -4.082359496487462e-05 -8.750346113987637e-05 8.702542317573216e-05 -1.7125632915783864e-07 6.928210323922041e-05 7.431797998062268e-05 0.003138206136517531 1.0000000012630348 0.9998417932822937 1.0000000247001786 1.6340929579518165e-09 1.603302279925317e-10 1.6186923366200683e-10 1.6356682666007314e-09 3.079678952416075e-09 -1.630370425942332e-07 1.6416639268351024e-09 3.697866152229644e-08 4.0180024946388986e-08 1.0000065192339755 0.999841090486921 1.0008225615050945 3.3676155351856536e-05 -2.168481513733276e-05 -1.790639556218632e-05 2.5066149347297086e-05 -2.51068286121823e-05 -1.6362522326015953e-07 6.592940914422672e-06 1.4663890585309012e-05 0.0008247173415291347 1.0000040204413096 0.9998438983112777 1.0001064615934174 6.126450385070543e-06 -3.8219050917263554e-07 -2.611700799896785e-07 6.0047380372322625e-06 -6.004427045097127e-06 -1.63107473115745e-07 4.02044219073313e-06 2.9080485969642242e-06 0.00010646809440178677 1.0000004519905836 0.9998420357872168 1.0000108710818707 6.496059064185948e-07 -3.949514322702889e-09 -2.6138869380393503e-09 6.483433606282929e-07 -6.440627704826616e-07 -1.6304485445788178e-07 4.5199253803665816e-07 3.220244239889067e-07 1.087122732936451e-05 1.0002059609509502 0.9999869435280594 0.9963808964270521 3.5202119262503163e-07 -2.8025262834497565e-07 0.0007375654146207571 0.0005057684908067978 -0.0004931494072061814 -2.1595616758074154e-07 0.00036571521451492743 0.0002709266888886062 0.0061769370457504325
3.692 0.9999351236296264 0.9997935316964464 0.9971202572009208 -0.0001715523056399786 0.00012160785584746134 -3.9721005045689576e-05 -8.633735179299173e-05 8.586806366764307e-05 -1.7386406834994773e-07 6.719076647009147e-05 7.32727204146146e-05 0.0031529179651594197 1.0000000012631307 0.999841793346126 1.0000000247029004 1.6334477655909631e-09 1.6037135381464349e-10 1.618785609537164e-10 1.6344598075438836e-09 3.0797024813517404e-09 -1.6588949363205974e-07 1.7077352779756403e-09 3.699690533706975e-08 3.84766147745124e-08 1.0000064097365775 0.9998410033213107 1.0008214745809634 3.3562949112429235e-05 -2.171461221225435e-05 -1.7968825730038532e-05 2.4958769949418455e-05 -2.499899522403113e-05 -1.6649504909266445e-07 6.485507589014392e-06 1.4675098997026804e-05 0.0008236198630502599 1.000004018317739 0.9998438946488799 1.0001064599279437 6.124882492026776e-06 -3.836261467478026e-07 -2.6266830961458753e-07 6.00317034582143e-06 -6.0028302381785225e-06 -1.6596155482072107e-07 4.0183186512558574e-06 2.907013691456434e-06 0.00010646642052099061 1.0000004519679648 0.9998420355965181 1.000010871082928 6.495889859910131e-07 -3.965613528278796e-09 -2.630085848746551e-09 6.483258772692004e-07 -6.440435874027274e-07 -1.6589746783970015e-07 4.5197016735758455e-07 3.220133110334923e-07 1.0871217664595259e-05 1.0002042642834277 0.9999853736763026 0.996649159654884 3.6143199520406417e-07 -2.97242111511137e-07 0.0007968328424272829 0.0005639281857273451 -0.0005517573428022257 -2.176933946333635e-07 0.00037278127363874456 0.0002762290720449249 0.005768765491254763
3.702 0.9999372646318133 0.9997950982657366 0.9971060043854305 -0.00017111141709681186 0.00012283575450048183 -3.858910853217275e-05 -8.517245349299735e-05 8.471238677832307e-05 -1.765203974253929e-07 6.509331603239637e-05 7.224006426130578e-05 0.0031672023883772644 1.0000000012632406 0.999841793411039 1.0000000247059742 1.6332506082383586e-09 1.6044006296207008e-10 1.6183647548785773e-10 1.6333335767918983e-09 3.079774614401066e-09 -1.6878886645644489e-07 1.7571275210728671e-09 3.7013436742545215e-08 3.709999705040407e-08 1.000006300568719 0.9998409164242047 1.0008203823286783 3.344977410120219e-05 -2.1744052245421443e-05 -1.803082451174891e-05 2.4851503404991273e-05 -2.489126301205463e-05 -1.694120697096004e-07 6.378469655024953e-06 1.4686745667380111e-05 0.0008225170817529615 1.00000401619472 0.9998438909877674 1.0001064582503458 6.123315050413313e-06 -3.8506100622835964e-07 -2.6416582452375124e-07 6.0016027528904265e-06 -6.001232178185409e-06 -1.6886258932620632e-07 4.01619566549546e-06 2.905982075287678e-06 0.00010646473491984739 1.0000004519453611 0.9998420354068311 1.0000108710843232 6.495725133258256e-07 -3.981684484519139e-09 -2.6463355143784174e-09 6.483084761696142e-07 -6.440242337665581e-07 -1.6879700631702307e-07 4.519477638549217e-07 3.2200213625966496e-07 1.0871209981699464e-05 1.000202609319824 0.9999838197330133 0.9969412050818123 3.6927245222483513e-07 -3.12373040929807e-07 0.0008508814078636867 0.0006217538944735717 -0.0006103862633325791 -2.1934985475028764e-07 0.00038004647367967576 0.0002815023115677812 0.005302933881532027
3.712 0.9999394124720155 0.9997966691664606 0.9970918895908971 -0.00017062917783678086 0.00012402193616800128 -3.7424763008059695e-05 -8.40079735388542e-05 8.355759631785207e-05 -1.792263406582692e-07 6.299077429328334e-05 7.122143106869345e-05 0.00318105801965692 1.0000000012633592 0.9998417934770464 1.0000000247092682 1.633527022645383e-09 1.6052089848362998e-10 1.617402876797498e-10 1.632354591887072e-09 3.079895747373281e-09 -1.717358880226577e-07 1.7796167764185888e-09 3.702769675577492e-08 3.64125711478543e-08 1.0000061917304983 0.9998408297955808 1.0008192847806898 3.333663171514818e-05 -2.177313622308693e-05 -1.8092392836896095e-05 2.4744350580732026e-05 -2.478363305969532e-05 -1.7237701494721122e-07 6.271830161225929e-06 1.4698824751071237e-05 0.0008214090298558054 1.0000040140722477 0.9998438873279449 1.0001064565604993 6.121748087023925e-06 -3.864951027811283e-07 -2.6566262782263746e-07 6.000035324677536e-06 -5.999632890045391e-06 -1.7181130386876338e-07 4.014073212531636e-06 2.9049537547961693e-06 0.00010646303727462073 1.0000004519227665 0.9998420352181681 1.0000108710859257 6.495565147150425e-07 -3.997742430942545e-09 -2.6626384041767436e-09 6.482912225623588e-07 -6.440047123709816e-07 -1.7174419663497942e-07 4.5192526586743445e-07 3.2199085425898547e-07 1.0871204929105213e-05 1.0002010378709103 0.9999823164769354 0.9972556897586887 3.75578110518437e-07 -3.2571403947470454e-07 0.0008982727414966127 0.0006779976469039016 -0.0006677921559091512 -2.209376225974969e-07 0.00038724627712431606 0.0002865601556121187 0.004781143301323182
3.722 0.9999415661413756 0.999798243672859 0.9970779193766182 -0.00017010687201406436 0.00012516642564599926 -3.6225025372821404e-05 -8.284306362812152e-05 8.240283818529668e-05 -1.8198291379412364e-07 6.088418334200468e-05 7.021827027323857e-05 0.0031944835350529357 1.0000000012634813 0.999841793544162 1.0000000247126355 1.6342646941263929e-09 1.6058909863798936e-10 1.6160583437635015e-10 1.6315723207346429e-09 3.0800648925412906e-09 -1.7473129522975696e-07 1.7693365629028626e-09 3.703929517144665e-08 3.6637595144405916e-08 1.0000060832220095 0.9998407434354167 1.0008181819693203 3.322352330133918e-05 -2.180186514276883e-05 -1.8153531590224175e-05 2.4637312323307043e-05 -2.4676106447721486e-05 -1.7539062575135015e-07 6.165592338689721e-06 1.4711330389512253e-05 0.0008202957395158591 1.000004011950317 0.9998438836694176 1.0001064548582623 6.120181590281019e-06 -3.879284620883659e-07 -2.671587034667958e-07 5.998468111348128e-06 -5.998032399087369e-06 -1.748084359430875e-07 4.011951275223977e-06 2.903928743121631e-06 0.00010646132723129231 1.0000004519001766 0.999842035030542 1.0000108710875877 6.495409777573959e-07 -4.01381232872838e-09 -2.6789787178236873e-09 6.482741656007195e-07 -6.439850252652749e-07 -1.747397758288775e-07 4.5190263249001225e-07 3.2197944454094777e-07 1.0871202702116817e-05 1.0001995917663387 0.9999808991271584 0.9975907416099995 3.8033866331267697e-07 -3.3732120464584577e-07 0.0009377630069999974 0.0007313908797263841 -0.0007226940566106824 -2.224684731495941e-07 0.0003941015370247974 0.0002912168366912954 0.004207084332083976
3.732 0.9999437246267682 0.9997998210558829 0.9970641013305777 -0.00016954577092688963 0.00012626927866919528 -3.4987188447604915e-05 -8.167682661608765e-05 8.124720697067469e-05 -1.847911239620279e-07 5.877460595259772e-05 6.923205556563684e-05 0.003207477669028816 1.0000000012636021 0.9998417936123993 1.000000024715925 1.6354190450462296e-09 1.6062086846481483e-10 1.6146737643821343e-10 1.6310203429548582e-09 3.0802825670247464e-09 -1.777758355227958e-07 1.7262191281929686e-09 3.704811096501024e-08 3.773618319004605e-08 1.0000059750433397 0.999840657343689 1.0008170739267823 3.311045016302158e-05 -2.1830240001555057e-05 -1.821424161734208e-05 2.453038945885038e-05 -2.4568684254899614e-05 -1.7845365386439874e-07 6.059759621638103e-06 1.4724256682902943e-05 0.000819177243041982 1.0000040098289225 0.99984388001219 1.0001064531434893 6.1186155161012875e-06 -3.8936110789518686e-07 -2.6865401769880803e-07 5.996901147261631e-06 -5.996430730932249e-06 -1.7785473332196872e-07 4.009829848063229e-06 2.902907042215379e-06 0.00010645960460791489 1.0000004518775854 0.9998420348439663 1.0000108710891586 6.495258577660805e-07 -4.029918014572739e-09 -2.695321787872405e-09 6.482573390140506e-07 -6.439651754725225e-07 -1.7778449145039773e-07 4.518798598880439e-07 3.2196790544113877e-07 1.0871203037128529e-05 1.000198311014008 0.9999796018144134 0.9979440003887305 3.835005972870822e-07 -3.472309144267839e-07 0.0009683622324878792 0.0007806991420484296 -0.0007738286821967503 -2.2395387834987625e-07 0.00040033880080647205 0.00029529868594356783 0.003586387656766981
3.742 0.999945886913475 0.9998014005851236 0.9970504440192864 -0.00016894713226660383 0.00012733058083137756 -3.370881052963409e-05 -8.050832392619322e-05 8.00897532737968e-05 -1.8765196939065743e-07 5.666312699362559e-05 6.82642788288991e-05 0.003220039208383465 1.0000000012637156 0.9998417936817726 1.0000000247189982 1.636911706058914e-09 1.606030494120886e-10 1.613678558875133e-10 1.630716850350973e-09 3.0805480630691744e-09 -1.808702664432079e-07 1.6566661275168743e-09 3.7054346674420854e-08 3.941307947027489e-08 1.000005867194571 0.9998405715203745 1.0008159606852007 3.2997413557510166e-05 -2.1858261786300363e-05 -1.8274523738290897e-05 2.4423582792364003e-05 -2.4461367556504003e-05 -1.815668609466795e-07 5.954335661010567e-06 1.4737597684332232e-05 0.0008180535729070306 1.000004007708058 0.999843876356269 1.0001064514160467 6.117049786134447e-06 -3.9079305358555057e-07 -2.7014852787445164e-07 5.9953344514108946e-06 -5.99482791164685e-06 -1.809509541907986e-07 4.007708937626321e-06 2.901888633845783e-06 0.00010645786943089154 1.0000004518549876 0.9998420346584532 1.0000108710904991 6.495110765206412e-07 -4.046072301044762e-09 -2.7116250387527563e-09 6.482407610396509e-07 -6.439451657503597e-07 -1.8087910090813524e-07 4.51856983820531e-07 3.219562508410058e-07 1.0871205223089478e-05 1.0001972320148598 0.9999784560771734 0.9983126795852935 3.8497596362606436e-07 -3.5545552205873066e-07 0.0009893780498492874 0.0008247759750151077 -0.0008200055316567149 -2.2540500244824066e-07 0.0004057094273173996 0.0002986546771596073 0.0029265216573590887
3.752 0.9999480519879979 0.9998029815308388 0.9970369569307841 -0.0001683121994262167 0.000128350446510418 -3.238773754229968e-05 -7.933658341389443e-05 7.89294915408709e-05 -1.9056644011234494e-07 5.455085551757068e-05 6.731644373719119e-05 0.003232166984026812 1.0000000012638175 0.9998417937522968 1.0000000247217404 1.6386281271164495e-09 1.6053881180741228e-10 1.6134262236155107e-10 1.6306662716426724e-09 3.0808617982553956e-09 -1.8401535632522496e-07 1.5731600098856154e-09 3.705851236202494e-08 4.124716526560455e-08 1.0000057596757792 0.9998404859654492 1.0008148422766296 3.2884414694134276e-05 -2.188593146879398e-05 -1.8334378767097477e-05 2.431689311003618e-05 -2.4354157425343277e-05 -1.8473101862044271e-07 5.8493243316727274e-06 1.475134742336322e-05 0.0008169247615664924 1.0000040055877195 0.9998438727016621 1.0001064496758258 6.115484285860792e-06 -3.92224296473288e-07 -2.7164219840275416e-07 5.993768028813606e-06 -5.993223967154494e-06 -1.8409786730994365e-07 4.0055885556759055e-06 2.9008734863993013e-06 0.00010645612179130893 1.000000451832378 0.999842034474018 1.000010871091496 6.494965191864805e-07 -4.062272272788174e-09 -2.727853177366306e-09 6.482244364294153e-07 -6.439249988551667e-07 -1.8402437249816552e-07 4.518340653460531e-07 3.219445142414095e-07 1.0871208143969367e-05 1.0001963859487326 0.9999774894841181 0.9986936460663624 3.8465545485462425e-07 -3.619824710063872e-07 0.001000440973976033 0.0008626120000144479 -0.0008601579494921015 -2.2683269700187386e-07 0.00041000570096117166 0.0003011650579832549 0.0022367906487834152
3.762 0.9999502188409428 0.9998045631660304 0.9970236504122336 -0.00016764220085655734 0.00012932901779489243 -3.102211783329822e-05 -7.816060748917856e-05 7.776540822874677e-05 -1.9353551790343392e-07 5.2438927811135024e-05 6.639005906935696e-05 0.003243859860356689 1.0000000012639023 0.9998417938239879 1.000000024724074 1.6404229314750198e-09 1.6044480394236544e-10 1.614045907281116e-10 1.6308651765340163e-09 3.0812221440993606e-09 -1.8721188351079678e-07 1.4926096730990852e-09 3.7061329544198915e-08 4.283713442804058e-08 1.0000056524870353 0.9998404006788906 1.0008137187330695 3.277145474026814e-05 -2.1913250007698207e-05 -1.839380753128623e-05 2.4210321184016402e-05 -2.424705492979878e-05 -1.8794690962722334e-07 5.744729741790531e-06 1.4765499944757227e-05 0.0008157908412314217 1.0000040034679025 0.9998438690483772 1.000106447922754 6.113918869516641e-06 -3.936548198260087e-07 -2.7313501672826225e-07 5.992201876044127e-06 -5.991618923344175e-06 -1.8729625210881724e-07 4.003468710659755e-06 2.8998615721125325e-06 0.00010645436164395633 1.0000004518097532 0.9998420342906752 1.0000108710920697 6.494820403054815e-07 -4.078501136144907e-09 -2.7439934408442323e-09 6.482083613306439e-07 -6.439046779343342e-07 -1.8722108509809046e-07 4.518111690695904e-07 3.2193275419907403e-07 1.0871210399275674e-05 1.0001957974429145 0.9999767244710094 0.9990835133842093 3.8242360281098084e-07 -3.667767850511739e-07 0.0010015102557805852 0.0008933770669136259 -0.0008933883342171008 -2.2824749183457076e-07 0.0004130727881599486 0.0003027475074991332 0.0015291054080468678
3.772 0.9999523864699068 0.9998061447685359 0.997010535603539 -0.00016693834945960009 0.00013026646341933595 -2.9610410019515203e-05 -7.697938131391628e-05 7.659647009982011e-05 -1.9656017717912512e-07 5.032851175674148e-05 6.548663176089597e-05 0.0032551167221576793 1.000000001263969 0.9998417938968626 1.0000000247259586 1.6421410374743014e-09 1.603455759674995e-10 1.6153757940707344e-10 1.6313071664541962e-09 3.081630162573308e-09 -1.9046063789608956e-07 1.4331707400831446e-09 3.706357022222263e-08 4.3885153856768113e-08 1.0000055456284065 0.9998403156606751 1.000812590086471 3.265853484211749e-05 -2.1940218353688297e-05 -1.8452810879968747e-05 2.410386777872672e-05 -2.4140061134622768e-05 -1.9121532752970924e-07 5.640556249521416e-06 1.4780049336766967e-05 0.0008146518437703757 1.0000040013486045 0.9998438653964249 1.0001064461567961 6.112353381154646e-06 -3.950845997109935e-07 -2.746269990814752e-07 5.990635987475713e-06 -5.990012806490545e-06 -1.9054689831599087e-07 4.001349402214707e-06 2.8988528814503348e-06 0.00010645258871110591 1.0000004517871097 0.9998420341084407 1.0000108710921805 6.494674846009128e-07 -4.0947345634175265e-09 -2.7600622261732684e-09 6.481925296796954e-07 -6.438842052223816e-07 -1.904700282594177e-07 4.5178834401970064e-07 3.2192105113932275e-07 1.0871210532942965e-05 1.0001954836027207 0.999976177466218 0.9994787437860799 3.781739672979454e-07 -3.697864125515948e-07 0.000992860900190071 0.0009164520352352927 -0.0009190035872088337 -2.2965958594085377e-07 0.0004148159727165271 0.00030336055091659405 0.0008246452185964231
3.782 0.9999545538823227 0.9998077256230766 0.9969976243683244 -0.00016620184202247615 0.0001311629777074931 -2.8151384549555216e-05 -7.579188091613269e-05 7.542163248112812e-05 -1.9964138425787992e-07 4.8220812943242145e-05 6.460765970928908e-05 0.0032659364592178977 1.0000000012640156 0.9998417939709389 1.000000024727386 1.6436441058907851e-09 1.6026613869705552e-10 1.6170145108821862e-10 1.631987188561631e-09 3.0820844508888125e-09 -1.937624193095442e-07 1.4094917973100552e-09 3.7065878127168984e-08 4.421815935033456e-08 1.0000054390999538 0.9998402309107801 1.0008114563687347 3.254565615294826e-05 -2.196683745763857e-05 -1.8511389682388103e-05 2.3997533652633877e-05 -2.403317709874021e-05 -1.9453707660601293e-07 5.536808489815162e-06 1.479498973087705e-05 0.0008135078008230861 1.0000039992298233 0.9998438617458169 1.0001064443779504 6.110787681334792e-06 -3.9651361084199253e-07 -2.7611818574898173e-07 5.989070357325089e-06 -5.988405642770544e-06 -1.9385060672608112e-07 3.999230622997246e-06 2.8978474228471493e-06 0.00010645080258389444 1.000000451764447 0.9998420339273325 1.0000108710918203 6.494527137244097e-07 -4.110947252258215e-09 -2.776099406273265e-09 6.481769361568649e-07 -6.438635847077895e-07 -1.9377200179057375e-07 4.5176561581506466e-07 3.219094886737279e-07 1.0871207359110358e-05 1.000195453455341 0.9999758583512042 0.999875753566213 3.7182256989207033e-07 -3.709495883406643e-07 0.0009750539766964919 0.0009314487143097219 -0.0009365390317412388 -2.3107883787496152e-07 0.00041520313697515935 0.00030300421803418424 0.0002880251081325976
3.792 0.9999567200981994 0.9998093050232474 0.9969849292235204 -0.00016543385870197334 0.00013201877953085883 -2.6644119837426093e-05 -7.459708107881108e-05 7.423984733229644e-05 -2.027800990490841e-07 4.6117083091011955e-05 6.375462435119522e-05 0.003276317949101484 1.0000000012640415 0.9998417940462366 1.0000000247283716 1.6448330682486537e-09 1.6022569816020936e-10 1.618471335167425e-10 1.6328940914703743e-09 3.082584607244212e-09 -1.9711803886235613e-07 1.427679523183588e-09 3.706863171058345e-08 4.377893840432495e-08 1.0000053329017342 0.9998401464291846 1.0008103176117016 3.2432819855803e-05 -2.1993108276197793e-05 -1.8569544814168258e-05 2.3891319554679696e-05 -2.3926403877080655e-05 -1.9791297189982937e-07 5.433491407537535e-06 1.4810315276934172e-05 0.0008123587440508451 1.00000399711156 0.9998438580965663 1.0001064425862385 6.109221670975806e-06 -3.97941834400815e-07 -2.7760862544936146e-07 5.987504975076794e-06 -5.986797458685754e-06 -1.97208188960747e-07 3.997112365546031e-06 2.896845206660551e-06 0.00010644900296843248 1.0000004517417649 0.9998420337473697 1.0000108710910047 6.494376286549404e-07 -4.1271202781816636e-09 -2.792153967524659e-09 6.481615698302215e-07 -6.438428187028807e-07 -1.971278170270276e-07 4.517429891732965e-07 3.218981253676525e-07 1.08712003075716e-05 1.0001957078240387 0.9999757702749081 1.0002710163646105 3.6331840265144174e-07 -3.702032297564575e-07 0.000948893565468618 0.0009382172681089903 -0.0009457697996680559 -2.325147561939668e-07 0.0004142628560012667 0.00030171814598683723 0.0007365567464473271
3.802 0.9999588841527352 0.9998108822734048 0.9969724632686294 -0.00016463556256961063 0.00013283411128053882 -2.5087993912817644e-05 -7.339396288792039e-05 7.305007099464236e-05 -2.0597727462936042e-07 4.4018631535056026e-05 6.292898304290309e-05 0.0032862600386080664 1.0000000012640489 0.9998417941227766 1.0000000247289447 1.645653105083131e-09 1.602334009185506e-10 1.6193453993828942e-10 1.634001698295747e-09 3.0831306757696805e-09 -2.0052831834558534e-07 1.4829713295557348e-09 3.707189586240873e-08 4.261564442808743e-08 1.0000052270338002 0.9998400622158662 1.0008091738471474 3.232002716937003e-05 -2.201903177691898e-05 -1.8627277142591404e-05 2.3785226212965904e-05 -2.3819742518405444e-05 -2.0134383935250055e-07 5.330610289426149e-06 1.482602011465656e-05 0.0008112047053341953 1.000003994993815 0.999843854448689 1.000106440781695 6.107655294548915e-06 -3.9936926130156313e-07 -2.790983591601514e-07 5.985939814044929e-06 -5.985188279850835e-06 -2.0062046756412742e-07 3.994994628707629e-06 2.8958462257225332e-06 0.00010644718989924836 1.000000451719064 0.9998420335685716 1.0000108710897622 6.494221749020085e-07 -4.143244606422962e-09 -2.8082660027009033e-09 6.481464040944835e-07 -6.438219100406865e-07 -2.0053829574887088e-07 4.517204535426195e-07 3.218869715681965e-07 1.0871189651439767e-05 1.0001962396165833 0.9999759098133753 1.000661159375275 3.5265046470670575e-07 -3.6749141483702675e-07 0.0009153744350443265 0.0009368413645479954 -0.0009467096663669287 -2.3397649215178668e-07 0.00041207875237018614 0.00029957748621403375 0.0014139845239268887
3.812 0.9999610450987622 0.999812456690439 0.9969602401155802 -0.00016380809921700136 0.0001336092378565346 -2.3482672554092567e-05 -7.218152084368649e-05 7.185127152704541e-05 -2.0923385833650803e-07 4.1926840756190564e-05 6.213216128040867e-05 0.0032957615243486512 1.000000001264039 0.9998417942005803 1.0000000247291452 1.6460826342083278e-09 1.6028604745358115e-10 1.6194267552960765e-10 1.6352581050496082e-09 3.0837215324361443e-09 -2.039940906248296e-07 1.561880600697606e-09 3.707546894920265e-08 4.088360929077317e-08 1.0000051214961996 0.9998399782708034 1.0008080251067795 3.220727933835361e-05 -2.204460893984967e-05 -1.8684587516179684e-05 2.3679254325557855e-05 -2.3713194065722756e-05 -2.0483051630269795e-07 5.228170791067284e-06 1.4842098368375141e-05 0.0008100457167690562 1.0000039928765903 0.9998438508022002 1.0001064389643677 6.106088529925312e-06 -4.007958948234961e-07 -2.8058740743281135e-07 5.984374822479554e-06 -5.9835781329828035e-06 -2.0408827547475811e-07 3.9928774184037615e-06 2.8948504470795605e-06 0.00010644536376444362 1.0000004516963468 0.9998420333909607 1.0000108710881332 6.494063306952569e-07 -4.159322917699437e-09 -2.8244561822942304e-09 6.481313874840152e-07 -6.438008620821908e-07 -2.04004271208868e-07 4.516979853282973e-07 3.2187598638345623e-07 1.0871176496122074e-05 1.0001970344826427 0.999976267441227 1.0010430481370685 3.3985131605566894e-07 -3.6277314291712326e-07 0.0008756248343553202 0.00092762222685522 -0.0009395982428227684 -2.354728308053976e-07 0.000408780931885832 0.00029668708012496934 0.002085012146187217
3.822 0.9999632020090052 0.9998140276054116 0.9969482738199013 -0.00016295259641052801 0.00013434444567508446 -2.1828094815908802e-05 -7.09587694613763e-05 7.064243554958829e-05 -2.1255079218351117e-07 3.9843187299878194e-05 6.136554478800905e-05 0.00330482113271356 1.0000000012640151 0.9998417942796703 1.0000000247290257 1.6461175723017535e-09 1.603685615550774e-10 1.6187307795195527e-10 1.6365855958787923e-09 3.0843566602583176e-09 -2.0751619961548476e-07 1.6468627318802198e-09 3.7078991643644274e-08 3.885691260024171e-08 1.0000050162889742 0.9998398945939745 1.0008068714222387 3.209457761762132e-05 -2.2069840758269383e-05 -1.874147676276045e-05 2.3573404560212404e-05 -2.360675955630267e-05 -2.0837385142241676e-07 5.12617895989812e-06 1.485854417187277e-05 0.0008088818104511285 1.0000039907598894 0.9998438471571187 1.0001064371343151 6.104521371909175e-06 -4.022217499258586e-07 -2.8207576971739275e-07 5.9828099219257515e-06 -5.9819670436540785e-06 -2.0761245801083886e-07 3.9907607419198725e-06 2.893857821884252e-06 0.00010644352510481754 1.0000004516736154 0.9998420332145577 1.0000108710861704 6.493900916161307e-07 -4.175370616630797e-09 -2.840723410705401e-09 6.481164419298048e-07 -6.437796775234257e-07 -2.0752658717988686e-07 4.5167554573548736e-07 3.2186509717245227e-07 1.0871162493413293e-05 1.0001980717721561 0.9999768282619695 1.001413856568048 3.249975321567653e-07 -3.560287977331985e-07 0.0008308486369191133 0.000911053443153302 -0.0009248782016014977 -2.3701218774906522e-07 0.0004045354025802433 0.0002931744220757825 0.002728485639408677
3.832 0.9999653539781439 0.9998155943650523 0.9969365788137802 -0.00016207016378289504 0.00013504004169560653 -2.012445676969802e-05 -6.972474931789288e-05 6.9422574548602e-05 -2.15929012514344e-07 3.776926992316291e-05 6.063047149039209e-05 0.0033134374994067337 1.0000000012639807 0.9998417943600704 1.0000000247286556 1.645762177852759e-09 1.604573428692058e-10 1.6174488155544348e-10 1.6378898467130572e-09 3.0850356683164905e-09 -2.1109550079861613e-07 1.7205139285642035e-09 3.708207000111691e-08 3.6929511568966774e-08 1.0000049114121623 0.9998398111853585 1.0008057128251049 3.1981923265293344e-05 -2.209472823435055e-05 -1.8797945694889944e-05 2.3467677563866326e-05 -2.3500440020146745e-05 -2.1197470352599917e-07 5.024641262084065e-06 1.4875351707614307e-05 0.0008077130182109654 1.0000039886437155 0.9998438435134626 1.0001064352916142 6.1029538246141066e-06 -4.0364685030549233e-07 -2.835634269771937e-07 5.981245018252453e-06 -5.98035503779304e-06 -2.1119387099120037e-07 3.988644600495196e-06 2.8928683063819855e-06 0.00010644167433215415 1.0000004516508747 0.9998420330393862 1.0000108710839424 6.493734616799437e-07 -4.191411165426903e-09 -2.8570486497212908e-09 6.481014733112776e-07 -6.437583599148173e-07 -2.1110609897207404e-07 4.5165307989984127e-07 3.218542313106768e-07 1.087114939405997e-05 1.0001993257120056 0.9999775729309606 1.0017711200677868 3.082076521786779e-07 -3.47264973672587e-07 0.0007822705677506103 0.0008877888619708873 -0.0009031647635197173 -2.38602605726773e-07 0.00039953238846223273 0.0002891819400539529 0.003335771887002125
3.842 0.9999675001246647 0.9998171563331045 0.9969251698414133 -0.00016116189255030737 0.00013569635246961207 -1.837219415787942e-05 -6.847853252545021e-05 6.819073061525486e-05 -2.1936945283614604e-07 3.570684754447894e-05 5.992822338372613e-05 0.0033216091487979944 1.00000000126394 0.999841794441804 1.000000024728121 1.6450331975005586e-09 1.6052766403198256e-10 1.6158672862283317e-10 1.6390761728571705e-09 3.0857576160586416e-09 -2.1473286063326459e-07 1.7683277341415782e-09 3.708438155157391e-08 3.556657535778958e-08 1.0000048068657952 0.999839728044933 1.0008045493468984 3.186931754681678e-05 -2.211927237212992e-05 -1.8853995117237816e-05 2.336207397909083e-05 -2.339423648093156e-05 -2.1563394423582532e-07 4.923564620559605e-06 1.4892515234257336e-05 0.000806539371500083 1.0000039865280732 0.9998438398712521 1.0001064334363587 6.101385905250551e-06 -4.050712207999635e-07 -2.850503511108219e-07 5.9796800163094025e-06 -5.978742140728825e-06 -2.1483338106547595e-07 3.986528986563699e-06 2.891881879667147e-06 0.00010643981156466874 1.0000004516281285 0.9998420328654697 1.000010871081537 6.493564578058193e-07 -4.2074693722419775e-09 -2.8734031245535774e-09 6.480863870429503e-07 -6.437369121629593e-07 -2.1474367364102184e-07 4.5163052478358083e-07 3.2184334328765486e-07 1.0871138624639779e-05 1.000200766711973 0.9999784786986339 1.0021127707349275 2.896382725787884e-07 -3.3651754408123833e-07 0.0007310874759128947 0.0008586061272421592 -0.0008752099760580391 -2.402517547615897e-07 0.00039397440276422 0.000284859103860853 0.0039015702310473428
3.852 0.9999696395925088 0.9998187128915237 0.9969140618969449 -0.0001602288552625961 0.00013631372320617815 -1.6571964531493304e-05 -6.721922763537448e-05 6.694598160524215e-05 -2.2287304160185958e-07 3.3657890664599175e-05 5.926001833672211e-05 0.0033293344735323173 1.0000000012638992 0.9998417945248974 1.0000000247275251 1.6439724485855096e-09 1.605626517610606e-10 1.6143023947889668e-10 1.6400650972806555e-09 3.0865221210765716e-09 -2.1842915734448517e-07 1.7804939648931044e-09 3.708575905133599e-08 3.516800517632939e-08 1.0000047026499015 0.9998396451726768 1.0008033810190742 3.1756761746140367e-05 -2.2143474169543014e-05 -1.8909625833372702e-05 2.325659445871126e-05 -2.3288149955664752e-05 -2.1935245620109963e-07 4.822956466287015e-06 1.4910029082993027e-05 0.0008053609015153027 1.0000039844129678 0.9998438362305091 1.0001064315686574 6.099817656321155e-06 -4.064948785864621e-07 -2.865365101351671e-07 5.978114836279699e-06 -5.977128378425856e-06 -2.185318675277148e-07 3.984413889028842e-06 2.890898545090249e-06 0.00010643793669239419 1.000000451605382 0.9998420326928337 1.000010871079056 6.493391214950673e-07 -4.223562141830989e-09 -2.88975465761414e-09 6.480711030156718e-07 -6.43715337569621e-07 -2.1844018872862469e-07 4.516078275576472e-07 3.218324254064141e-07 1.0871131034828346e-05 1.000202362713066 0.9999795205015456 1.0024371549282531 2.6947888386160083e-07 -3.238530200338153e-07 0.000678427694724618 0.0008243685185824509 -0.0008418646061592249 -2.4196693250459566e-07 0.00038806485858658245 0.00028035482777141263 0.00442254077862827
3.862 0.9999717715525163 0.9998202634415275 0.9969032701651718 -0.0001592721055916647 0.0001368925168564841 -1.4724629323477069e-05 -6.594598398251735e-05 6.568744572271298e-05 -2.2644070551536293e-07 3.1624651566292606e-05 5.8627001890955586e-05 0.003336611714988002 1.000000001263862 0.9998417946093752 1.0000000247269747 1.6426536292750473e-09 1.6055871637693718e-10 1.613045155840592e-10 1.6407969674826912e-09 3.087328175847204e-09 -2.221852800526552e-07 1.7532282544739596e-09 3.708625185985789e-08 3.587991713195098e-08 1.000004598764501 0.999839562568567 1.0008022078730165 3.164425717368373e-05 -2.2167334611199845e-05 -1.896483865217378e-05 2.315123967265777e-05 -2.3182181455212858e-05 -2.2313113302543078e-07 4.7228247984636255e-06 1.4927887628753274e-05 0.000804177639463206 1.0000039822984044 0.9998438325912553 1.0001064296886255 6.098249152489629e-06 -4.079178269519377e-07 -2.880218753092517e-07 5.9765494179541296e-06 -5.975513775605466e-06 -2.2229022015514363e-07 3.982299303086898e-06 2.889918315829379e-06 0.00010643604960337293 1.00000045158264 0.9998420325215026 1.000010871076607 6.493215270608702e-07 -4.239692812456923e-09 -2.9060743133720374e-09 6.480555618551387e-07 -6.436936390130223e-07 -2.2219653421790393e-07 4.5158496782543063e-07 3.218215011646839e-07 1.0871126840043898e-05 1.0002040804984786 0.9999806720380064 1.0027430343520345 2.4794594171223113e-07 -3.0936835967456153e-07 0.0006253197094512216 0.0007859868457179067 -0.0008040389977029959 -2.4375506972348055e-07 0.0003819978749934315 0.0002758105758867363 0.00489689774464551
3.872 0.9999738952036683 0.9998218074045063 0.9968928099651261 -0.00015829267816536103 0.00013743311320728684 -1.2831236188071288e-05 -6.465799549022568e-05 6.441428554534381e-05 -2.3007336861654963e-07 2.9609761081584833e-05 5.803023916533026e-05 0.003343438945174909 1.0000000012638333 0.999841794695263 1.0000000247265757 1.641179719782811e-09 1.6052647227888463e-10 1.6123117364705127e-10 1.6412311153253463e-09 3.08817553249692e-09 -2.2600213027528987e-07 1.6897066979086708e-09 3.708614915899165e-08 3.750058028937506e-08 1.0000044952096105 0.9998394802325798 1.0008010299400298 3.153180516194124e-05 -2.2190854669341534e-05 -1.9019634392526096e-05 2.3046010306394975e-05 -2.3076331983019336e-05 -2.2697088056169798e-07 4.623178243968672e-06 1.4946085259662986e-05 0.0008029896167511166 1.0000039801843867 0.9998438289535128 1.0001064277963758 6.096680496903705e-06 -4.0934005595156367e-07 -2.895064253141085e-07 5.974983720920012e-06 -5.9738983578662415e-06 -2.2610934060013816e-07 3.9801852372175496e-06 2.8889411952641163e-06 0.0001064341503768825 1.000000451559907 0.9998420323515017 1.0000108710742963 6.493037772988996e-07 -4.255851165626864e-09 -2.9223410377749033e-09 6.480397226907866e-07 -6.436718197207252e-07 -2.2601361080858995e-07 4.5156197084765377e-07 3.21810609671662e-07 1.0871125675906803e-05 1.000205886900881 0.9999819067671342 1.0030295727337406 2.2527656111600763e-07 -2.9318945591493267e-07 0.0005726701856669316 0.0007443844176266915 -0.0007626668985002162 -2.456227323992921e-07 0.0003759497954948286 0.0002713545092996754 0.005324181373693925
3.882 0.9999760097741486 0.9998233442227907 0.9968826966965751 -0.00015729158844075296 0.00013793590798989394 -1.0893001847841134e-05 -6.335450395193562e-05 6.312571150734626e-05 -2.3377195338481908e-07 2.7616363492529124e-05 5.747070699223233e-05 0.0033498140504713675 1.0000000012638164 0.9998417947825857 1.000000024726423 1.6396703364021745e-09 1.604838127165938e-10 1.6121894635230277e-10 1.6413432749746695e-09 3.0890624962786853e-09 -2.298806206376179e-07 1.6004249768469416e-09 3.7085937476356396e-08 3.957786483581751e-08 1.0000043919852375 0.99983939816469 1.000799847251329 3.1419407053083126e-05 -2.2214035308917378e-05 -1.907401388848207e-05 2.2940907057543402e-05 -2.297060253606994e-05 -2.3087261632319764e-07 4.524026112368959e-06 1.4964616368864877e-05 0.0008017968649467542 1.000003978070919 0.9998438253173034 1.00010642589201 6.095111809991477e-06 -4.1076154766519584e-07 -2.9099015191475186e-07 5.973417720396766e-06 -5.972282149583665e-06 -2.2999014235405574e-07 3.978071711522641e-06 2.887967166771053e-06 0.00010643223927862113 1.0000004515371863 0.9998420321828555 1.0000108710722184 6.492859917056124e-07 -4.2720189698192495e-09 -2.9385456505819966e-09 6.480235615199694e-07 -6.436498830065072e-07 -2.2989233191254117e-07 4.515389030902684e-07 3.2179979152859315e-07 1.087112667539892e-05 1.0002077498594504 0.999983198793548 1.0032963106284831 2.0172213867328384e-07 -2.7546855298537196e-07 0.0005212512027297706 0.0007004657734879667 -0.0007186725897230329 -2.475761315835208e-07 0.0003700727893575258 0.00026709693675258374 0.005705061478907535
3.892 0.9999781145222181 0.9998248733603005 0.9968729457894345 -0.0001562698326092848 0.0001384013120035502 -8.91129560075474e-06 -6.203480181030563e-05 6.182098487344162e-05 -2.375373817235325e-07 2.564830695810592e-05 5.694928641985207e-05 0.003355734717341449 1.000000001263813 0.9998417948713679 1.0000000247265923 1.6382482078550908e-09 1.604472248218725e-10 1.6126104298649052e-10 1.6411268597616927e-09 3.0899886962468446e-09 -2.338216761432947e-07 1.5026199722102115e-09 3.708618273186248e-08 4.160203766726513e-08 1.0000042890913843 0.9998393163648709 1.000798659838032 3.130706418554543e-05 -2.2236877497654036e-05 -1.9127977991823578e-05 2.2835930639486295e-05 -2.2864994104469102e-05 -2.3483726979681202e-07 4.425378449102766e-06 1.4983475375750957e-05 0.0008005994155343096 1.0000039759580022 0.9998438216826494 1.0001064239756103 6.093543215551568e-06 -4.1218228596121633e-07 -2.924730617210518e-07 5.971851409584194e-06 -5.970665175848145e-06 -2.3393355139768286e-07 3.975958747747912e-06 2.8869961992019355e-06 0.0001064303165642692 1.0000004515144805 0.999842032015588 1.0000108710704496 6.492682936098695e-07 -4.288180009829282e-09 -2.9546952564642133e-09 6.480070714847269e-07 -6.436278319362336e-07 -2.3383362181157435e-07 4.515158503770404e-07 3.217890808358345e-07 1.0871128561310377e-05 1.0002096392919697 0.9999845236082334 1.0035431311683058 1.77542139980195e-07 -2.5638084474529996e-07 0.0004716955602623079 0.0006550903527707691 -0.0006729425563532249 -2.496211282380437e-07 0.00036449071739543264 0.00026312723586720065 0.006041142391653751
3.902 0.9999802087369254 0.9998263943030611 0.9968635726560562 -0.00015522838752215435 0.00013882975026002298 -6.887623584384201e-06 -6.069823446383491e-05 6.0499420227542276e-05 -2.4137057559433847e-07 2.371041588453339e-05 5.6466755704997146e-05 0.003361198420034125 1.0000000012638253 0.9998417949616336 1.000000024727133 1.6370319977092797e-09 1.6042498640747578e-10 1.6133694102897613e-10 1.6406018886252718e-09 3.0909535743922885e-09 -2.3782623293507604e-07 1.4180371424257432e-09 3.7087368740973277e-08 4.3151651833780084e-08 1.0000041865280453 0.9998392348330938 1.0007974677311535 3.119477788538705e-05 -2.225938221199416e-05 -1.918152757046353e-05 2.2731081790596688e-05 -2.275950767227359e-05 -2.3886578210152264e-07 4.327246097796517e-06 1.500265676153721e-05 0.0007993972996542273 1.000003973845639 0.9998438180495728 1.0001064220472329 6.091974833514049e-06 -4.136022626299686e-07 -2.9395517518322984e-07 5.970284809044341e-06 -5.9690474610983524e-06 -2.379405042511415e-07 3.973846358669067e-06 2.8860282632113717e-06 0.0001064283822538055 1.00000045149179 0.9998420318497235 1.0000108710690387 6.492508016088219e-07 -4.30432558663258e-09 -2.9708103079998338e-09 6.479902728900049e-07 -6.436056696486985e-07 -2.3783841791836664e-07 4.514928903417222e-07 3.217785032090583e-07 1.087112981705143e-05 1.000211527767242 0.9999858586696104 1.0037702196065441 1.529982414192909e-07 -2.361204940380558e-07 0.0004244988658631437 0.0006090517841009458 -0.0006263027738784455 -2.5176324307884827e-07 0.00035929727390984534 0.0002595123083502904 0.006334767491003857
3.912 0.9999822917386623 0.9998279065596186 0.9968545926463307 -0.00015416821063828068 0.00013922166115378997 -4.823613843979299e-06 -5.934420213741609e-05 5.916038751209689e-05 -2.452724577366668e-07 2.1808885646981505e-05 5.602378391605035e-05 0.003366202410298046 1.000000001263852 0.9998417950534062 1.0000000247280563 1.6361339715344493e-09 1.604160933509416e-10 1.6141918689763508e-10 1.6398254427828946e-09 3.0919556284750288e-09 -2.4189523984066993e-07 1.3679905383802772e-09 3.708975567805839e-08 4.3953637718652396e-08 1.0000040842952096 0.9998391535693283 1.0007962709615925 3.108254946341739e-05 -2.2281550437836274e-05 -1.9234663502938172e-05 2.2626361282325847e-05 -2.265414421600866e-05 -2.429591072307912e-07 4.229640779762784e-06 1.50221550942086e-05 0.0007981905480228444 1.0000039717338287 0.9998438144180952 1.0001064201068963 6.090406777223734e-06 -4.1502147894987263e-07 -2.9543651940790976e-07 5.968717975899969e-06 -5.967429029562809e-06 -2.4201195066190475e-07 3.971734543216683e-06 2.885063346292131e-06 0.00010642643606131497 1.000000451469115 0.999842031685285 1.0000108710679967 6.492336278793231e-07 -4.3204570741611475e-09 -2.986917948266022e-09 6.479732223170635e-07 -6.435833990473854e-07 -2.4190766864652435e-07 4.5147007216808067e-07 3.2176807474318893e-07 1.0871128981690249e-05 1.0002133909767632 0.999987183822301 1.0039780193372656 1.2834894647824978e-07 -2.1489629257636957e-07 0.00038002696386184667 0.0005630628452292679 -0.0005795017206458115 -2.5400766532971666e-07 0.0003545562382422946 0.0002562965189294846 0.006588828812039382
3.922 0.9999843628795703 0.9998294096613376 0.9968460210055329 -0.00015309023999577625 0.00013957749565564223 -2.721002227269304e-06 -5.797216135950328e-05 5.780331364567634e-05 -2.4924395265456585e-07 1.9951861409539313e-05 5.562092526768674e-05 0.003370743709306077 1.0000000012638925 0.999841795146709 1.0000000247293277 1.6356555762238424e-09 1.6041498270538055e-10 1.6148297687031767e-10 1.638890745825591e-09 3.0929943523964215e-09 -2.460296579382953e-07 1.36590066098702e-09 3.709331630304231e-08 4.388698130172164e-08 1.0000039823928573 0.9998390725735429 1.0007950695601258 3.097038021061278e-05 -2.230338316739267e-05 -1.928738666887598e-05 2.2521769921090807e-05 -2.2548904705973712e-05 -2.4711821072032177e-07 4.13257519354952e-06 1.5041965028829852e-05 0.000796979191090807 1.0000039696225693 0.9998438107882377 1.0001064181545716 6.08883914962127e-06 -4.16439940862567e-07 -2.9691711937099304e-07 5.967151003854489e-06 -5.965809905371499e-06 -2.46148851634244e-07 3.969623290736242e-06 2.8841014559295843e-06 0.00010642447754994185 1.0000004514464542 0.9998420315222953 1.00001087106729 6.492168741141138e-07 -4.336580071292905e-09 -3.0030431707658396e-09 6.479560132480498e-07 -6.435610235800016e-07 -2.460423349847487e-07 4.514474108562059e-07 3.217577991658309e-07 1.0871125028958632e-05 1.0002152080164912 0.9999884815607216 1.0041671867675859 1.0384476302862139e-07 -1.9292715509966954e-07 0.0003385272219709143 0.000517745854147491 -0.0005331989746687393 -2.5635926100792444e-07 0.00035030351556990507 0.00025350295584228955 0.006806588367796297
3.932 0.9999864215438135 0.9998309031626121 0.9968378728348372 -0.00015199539421618236 0.00013989771652715157 -5.816191020779168e-07 -5.65816260798909e-05 5.642768374897467e-05 -2.532859868675359e-07 1.815029393634098e-05 5.525861432016601e-05 0.0033748191021010896 1.0000000012639432 0.9998417952415638 1.000000024730867 1.6356753649700604e-09 1.6041770210710638e-10 1.6151406413357572e-10 1.6379133730629027e-09 3.094068942616585e-09 -2.5023046021218653e-07 1.4113688094943171e-09 3.7097762442562945e-08 4.296529324321714e-08 1.000003880820964 0.9998389918457035 1.0007938635574056 3.0858271385144956e-05 -2.232488139083962e-05 -1.933969794059117e-05 2.2417308533025137e-05 -2.2443790105456848e-05 -2.5134407060375886e-07 4.036063128744875e-06 1.5062081285011795e-05 0.0007957632593110446 1.0000039675118586 0.9998438071600219 1.0001064161901843 6.087272029247166e-06 -4.178576523004955e-07 -2.983969899627805e-07 5.96558400896139e-06 -5.964190112445469e-06 -2.503521814764546e-07 3.9675125896735855e-06 2.883142608621294e-06 0.00010642250639621678 1.0000004514238041 0.9998420313607764 1.0000108710668376 6.492006188356264e-07 -4.352698241348314e-09 -3.0192004462786143e-09 6.479387614545019e-07 -6.435385464703536e-07 -2.502433896063626e-07 4.5142489319895916e-07 3.217476607631178e-07 1.0871117691660492e-05 1.0002169614983536 0.9999897371521274 1.0043385470249333 7.97239734598347e-08 -1.7043761236659303e-07 0.00030014229099321063 0.00047362798591913996 -0.00048795896147276916 -2.588225832936727e-07 0.0003465505333582333 0.00025113575449548984 0.006991516858468157
3.942 0.9999884671477284 0.999832386640979 0.9968301630544176 -0.00015088457253421795 0.00014018279755434118 1.592623113816082e-06 -5.517216845816877e-05 5.503304201597828e-05 -2.5739949065679784e-07 1.6419205729691736e-05 5.493716218331731e-05 0.00337842513483053 1.000000001264 0.9998417953379927 1.000000024732552 1.636229541180413e-09 1.6042556811355379e-10 1.6151031529634025e-10 1.6370036186086876e-09 3.0951781424489084e-09 -2.5449863210285465e-07 1.4910360855396056e-09 3.710262788660025e-08 4.132184120882655e-08 1.0000037795794972 0.9998389113857735 1.0007926529839695 3.07462241923292e-05 -2.2346046094278696e-05 -1.9391598182501638e-05 2.2312977936441915e-05 -2.23388013710339e-05 -2.556376777977276e-07 3.940119587099641e-06 1.5082498620078404e-05 0.0007945427833139239 1.000003965401691 0.9998438035334677 1.000106414213619 6.0857054529873e-06 -4.192746123460268e-07 -2.9987613371122213e-07 5.964017102447529e-06 -5.962569674555476e-06 -2.5462292688433274e-07 3.965402433736933e-06 2.8821868135512224e-06 0.00010642052257272148 1.0000004514011607 0.9998420312007504 1.0000108710665176 6.49184897898576e-07 -4.368810429524379e-09 -3.0353919503464456e-09 6.479215773438784e-07 -6.435159706828255e-07 -2.5451181860271333e-07 4.514024864150007e-07 3.2173761826792024e-07 1.0871107581567098e-05 1.0002186375167794 0.9999909386387303 1.0044930520483717 5.620902147886875e-08 -1.4765343697272724e-07 0.0002649251340817037 0.0004311408345156284 -0.0004442492147006513 -2.61401881277832e-07 0.0003432885018760692 0.0002491831606547462 0.007147153788468371
3.952 0.9999904991398584 0.9998338596971538 0.9968229063690446 -0.00014975865484689253 0.00014043322279528475 3.7997416388116395e-06 -5.374341933760746e-05 5.361899225333418e-05 -2.6158539778497665e-07 1.477953636767056e-05 5.465675386269818e-05 0.0033815581148335314 1.0000000012640566 0.9998417954360165 1.0000000247342415 1.6372945417473866e-09 1.6044373395126918e-10 1.614782286372611e-10 1.636241526689039e-09 3.0963213444509605e-09 -2.588351718220481e-07 1.5850614514204167e-09 3.710736081313646e-08 3.920760364403062e-08 1.0000036786684168 0.9998388311937157 1.000791437870258 3.063423976736244e-05 -2.236687826073233e-05 -1.9443088252401548e-05 2.220877891685085e-05 -2.223393945371394e-05 -2.600000350779428e-07 3.844760908349282e-06 1.5103211818062765e-05 0.0007933177938727186 1.0000039632920616 0.999843799908596 1.0001064122247403 6.084139397575541e-06 -4.2069081629015303e-07 -3.013545443446264e-07 5.962450365010916e-06 -5.960948615472901e-06 -2.5896208598007247e-07 3.963292821056016e-06 2.8812340632064334e-06 0.00010641852632505798 1.000000451378518 0.9998420310422375 1.0000108710661892 6.491696879822625e-07 -4.384911495757393e-09 -3.0516111179948914e-09 6.47904540786278e-07 -6.434932991377195e-07 -2.588486201817524e-07 4.513801425253184e-07 3.2172760492848215e-07 1.0871096039427614e-05 1.0002202254983164 0.9999920767411004 1.0046317421836268 3.3503510111526184e-08 -1.2479751529371094e-07 0.00023285433650244687 0.0003906234470703461 -0.00040244239315061475 -2.6410110714564846e-07 0.0003404930500237264 0.00024762098564690214 0.007276991237795069
3.962 0.9999925170008862 0.9998353219549909 0.9968161172360881 -0.00014861850176498497 0.00014064948584470273 6.03769426096331e-06 -5.229506841562475e-05 5.218519811737962e-05 -2.6584464799353897e-07 1.3260706421720562e-05 5.4417446860447744e-05 0.003384214113429576 1.000000001264108 0.9998417955356564 1.0000000247357959 1.638783696032008e-09 1.6047618871835055e-10 1.6142582735373733e-10 1.6356634830249188e-09 3.0974973016308698e-09 -2.6324109016151775e-07 1.673375369876068e-09 3.711139817082084e-08 3.6996411316979056e-08 1.0000035780876804 0.9998387512694917 1.0007902182466402 3.052231917246942e-05 -2.2387378874201632e-05 -1.949416901035515e-05 2.2104712211511145e-05 -2.212920529672134e-05 -2.644321588506694e-07 3.7500049073818414e-06 1.5124215700939035e-05 0.0007920883217046255 1.0000039611829648 0.9998437962854275 1.0001064102234136 6.082573776704929e-06 -4.2210626047971605e-07 -3.028322140306761e-07 5.9608838336674426e-06 -5.959326958068374e-06 -2.6337067046205436e-07 3.96118374841589e-06 2.8802843371021382e-06 0.00010641651797258447 1.0000004513558702 0.9998420308852595 1.000010871065712 6.491549028389613e-07 -4.400997765241026e-09 -3.067849515352372e-09 6.478876883070589e-07 -6.434705358764318e-07 -2.632548048333468e-07 4.5135780001009293e-07 3.2171753953342823e-07 1.0871084762991136e-05 1.000221717962785 0.9999931446857099 1.00475571200464 1.1789815210135397e-08 -1.0208604273763912e-07 0.00020384893112203109 0.00035232803489131256 -0.0003628212540756617 -2.66923929275413e-07 0.00033812880544046133 0.00024641612534082757 0.0073843819003576745
3.972 0.9999945202434686 0.9998367730613712 0.9968098098358233 -0.00014746495466270177 0.00014083208911791278 8.30438955665703e-06 -5.082686413194776e-05 5.073138307660586e-05 -2.701781851187873e-07 1.1903759686812026e-05 5.421917109952477e-05 0.0033863889711496075 1.0000000012641492 0.9998417956369355 1.000000024737098 1.6405627150187135e-09 1.605206211094576e-10 1.613585732203326e-10 1.635269047150819e-09 3.0987050698626447e-09 -2.6771741069934454e-07 1.7390679550949284e-09 3.711422575117142e-08 3.516693841940572e-08 1.0000034778372386 0.9998386716130633 1.0007889941434316 3.0410463410348566e-05 -2.2407548925478264e-05 -1.9544841321387863e-05 2.200077851692959e-05 -2.202459983681473e-05 -2.689350775333331e-07 3.6558710328168036e-06 1.5145505153618693e-05 0.0007908543972757756 1.0000039590743952 0.9998437926639847 1.0001064082095272 6.081008455408936e-06 -4.2352094748732507e-07 -3.043091373174218e-07 5.959317509072543e-06 -5.957704725905285e-06 -2.678497043540956e-07 3.959075205959566e-06 2.879337617010986e-06 0.00010641449768688978 1.000000451333213 0.9998420307298389 1.0000108710649684 6.491404075290367e-07 -4.417071071258188e-09 -3.0841015178139137e-09 6.478710193149984e-07 -6.434476830113676e-07 -2.677313963803723e-07 4.513353880920963e-07 3.217073462448658e-07 1.0871075357274338e-05 1.000223110222993 0.9999941379785616 1.0048660807396004 -8.772711537158001e-09 -7.972510510517753e-08 0.00017778219183071107 0.00031642759634901464 -0.000325585798066071 -2.6987373627524174e-07 0.000336153584408121 0.00024552986978624674 0.007472470632273159
3.982 0.999996508411985 0.9998382126860316 0.9968039980439548 -0.00014629883572797137 0.00014098154315788497 1.059769642904605e-05 -4.93386132993235e-05 4.925733012095379e-05 -2.745869611290522e-07 1.0763982548729937e-05 5.406173018867512e-05 0.0033880783052195698 1.0000000012641768 0.9998417957398773 1.0000000247380627 1.6424756879595627e-09 1.6056754903697104e-10 1.6127869942485337e-10 1.6350419876659138e-09 3.099944007317617e-09 -2.722651697583144e-07 1.7699429018983986e-09 3.7115443191172065e-08 3.42081305705521e-08 1.00000337791704 0.9998385922243909 1.000787765590911 3.02986734523594e-05 -2.242738941247733e-05 -1.9595106055826195e-05 2.1896978509062916e-05 -2.1920124003263414e-05 -2.735098325746405e-07 3.5623805562960064e-06 1.516707514359241e-05 0.0007896160507592523 1.0000039569663495 0.999843789044292 1.0001064061830027 6.079443277488086e-06 -4.2493488675848573e-07 -3.057853121418515e-07 5.957751375843165e-06 -5.956081941824185e-06 -2.7240022475715084e-07 3.956967178136245e-06 2.878393902291913e-06 0.00010641246539912567 1.0000004513105425 0.9998420305759995 1.0000108710638747 6.491260461831815e-07 -4.433141120688991e-09 -3.100365144040455e-09 6.478545181925399e-07 -6.43424744252069e-07 -2.722794311424244e-07 4.5131283997036704e-07 3.216969756329167e-07 1.0871068952431778e-05 1.0002244000473288 0.9999950541448397 1.0049639673964579 -2.8048980070386273e-08 -5.79076826759655e-08 0.00015449404023392625 0.00028302475644830904 -0.000290861860143678 -2.729536477384147e-07 0.00033452197141657164 0.00024492080745565543 0.007544147698241487
3.992 0.9999984810822079 0.9998396405213327 0.996798695406259 -0.0001451209480265076 0.00014109836596350373 1.2915452998640251e-05 -4.783018051331696e-05 4.7762881244539345e-05 -2.7907193431606833e-07 9.90971602630801e-06 5.394480400296927e-05 0.0033892775192484667 1.000000001264188 0.9998417958445072 1.0000000247386405 1.6443727340886712e-09 1.6060319998761952e-10 1.6119032680668368e-10 1.6349738617644571e-09 3.1012120089987148e-09 -2.768854166267351e-07 1.7595740920173365e-09 3.7114841643699576e-08 3.442649643693733e-08 1.0000032783270292 0.9998385131034367 1.000786532619317 3.0186950266778035e-05 -2.244690133800813e-05 -1.964496408527709e-05 2.1793312865690664e-05 -2.1815778719068985e-05 -2.7815747940012996e-07 3.469556793714904e-06 1.5188920722119953e-05 0.0007883733121722013 1.0000039548588258 0.9998437854263751 1.000106404143795 6.077878092631062e-06 -4.263480923436142e-07 -3.0726073550095464e-07 5.956185425306417e-06 -5.95445862798855e-06 -2.7702328210334514e-07 3.954859650005557e-06 2.877453215228879e-06 0.00010641042088326428 1.0000004512878569 0.999842030423767 1.0000108710623803 6.491116691994974e-07 -4.4492215245071895e-09 -3.11663723633294e-09 6.478381758393663e-07 -6.434017223004283e-07 -2.7689995900017164e-07 4.5129011224969954e-07 3.2168641817776066e-07 1.0871065979980021e-05 1.000225587306051 0.9999958924518135 1.0050504704635386 -4.592888500833915e-08 -3.6811099461106704e-08 0.00013380187123910656 0.0002521612216744485 -0.00025871050949496433 -2.7616652166610554e-07 0.00033318818014042747 0.0002445472110314497 0.007602021171464364
4.002 1.0000004378608964 0.9998410562819754 0.996793915115276 -0.00014393207558832931 0.00014118308234054933 1.5255474878581898e-05 -4.6301487372563534e-05 4.624793671843044e-05 -2.8363407161417623e-07 9.411573782533793e-06 5.386795252701987e-05 0.0033899818151788418 1.0000000012641836 0.9998417959508521 1.0000000247388086 1.6461272661260464e-09 1.606145163423254e-10 1.6110254158407464e-10 1.6350731774093447e-09 3.102509419012028e-09 -2.815792139525097e-07 1.7082934503396926e-09 3.711247840109135e-08 3.5767324531776915e-08 1.0000031790671469 0.9998384342501626 1.0007852952588483 3.0075294835486604e-05 -2.2466085703028893e-05 -1.9694416277445848e-05 2.168978227687372e-05 -2.1711564898780964e-05 -2.828790860569376e-07 3.3774253552507444e-06 1.521103700447313e-05 0.0007871262115794008 1.0000039527518234 0.9998437818102613 1.0001064020918877 6.076312773370822e-06 -4.2776057771903403e-07 -3.0873539851865795e-07 5.954619666740337e-06 -5.952834807225468e-06 -2.817199399731624e-07 3.95275261555057e-06 2.8765155916964345e-06 0.00010640836392811589 1.0000004512651555 0.9998420302731678 1.0000108710604623 6.490971499150769e-07 -4.4653255470605105e-09 -3.1329083090468706e-09 6.478220012232287e-07 -6.43378620674702e-07 -2.8159404232856627e-07 4.5126720256500793e-07 3.216757037433576e-07 1.0871066122128528e-05 1.0002266736182963 0.9999966536292367 1.0051266519014377 -6.232755698932148e-08 -1.6594925742127913e-08 0.00011550973018309061 0.00022382735355413108 -0.00022913772296793874 -2.7951496387572957e-07 0.0003321081819081512 0.00024436886692186314 0.007648405512701087
4.012 1.0000023783853338 0.9998424597046742 0.9967896699889617 -0.00014273298352180094 0.0001412362232690938 1.7615562859009526e-05 -4.47525115370689e-05 4.47124541764276e-05 -2.8827434927017717e-07 9.319147878706235e-06 5.3830620895979275e-05 0.0033901862075065704 1.0000000012641637 0.9998417960589402 1.0000000247385663 1.6476397764735204e-09 1.6059428887976007e-10 1.6103226456988797e-10 1.63536124757427e-09 3.103834683200734e-09 -2.863476378166465e-07 1.6239451987304737e-09 3.710871293513926e-08 3.782860514439369e-08 1.0000030801373303 0.9998383556645304 1.0007840535396537 2.996370815935641e-05 -2.248494350350711e-05 -1.9743463494740022e-05 2.1586387440087885e-05 -2.1607483450057847e-05 -2.8767573438850784e-07 3.2860144191097584e-06 1.5233419144087773e-05 0.0007858747792109794 1.0000039506453438 0.9998437781959796 1.000106400027286 6.074747219856489e-06 -4.291723503190625e-07 -3.102092838316738e-07 5.953054121974832e-06 -5.951210501056159e-06 -2.864912747248578e-07 3.950646081694351e-06 2.875581064570713e-06 0.00010640629446432215 1.000000451242439 0.9998420301242302 1.0000108710581201 6.490823886826249e-07 -4.4814602494273925e-09 -3.1491610111579516e-09 6.478060157071613e-07 -6.433554426439365e-07 -2.863627573098293e-07 4.5124415508112733e-07 3.216648901330411e-07 1.0871068407282853e-05 1.0002276620130008 0.9999973395984024 1.0051935250362505 -7.718515026653397e-08 2.6006633093510913e-09 9.941587114167946e-05 0.00019797147076628142 -0.00020210390462191717 -2.830013339328214e-07 0.0003312411565195093 0.00024434836950190734 0.007685323190504376
4.022 1.0000043023227967 0.9998438505477819 0.9967859724512341 -0.00014152441814732525 0.0001412583252888198 1.999351003120525e-05 -4.318328563449618e-05 4.3156447534940386e-05 -2.9299375333840415e-07 9.636571784576669e-06 5.383214555756833e-05 0.0033898855396282323 1.0000000012641284 0.9998417961687999 1.0000000247379301 1.6488355556600291e-09 1.6054375414100468e-10 1.610006840970944e-10 1.6358565170632137e-09 3.105186722329434e-09 -2.9119177766879084e-07 1.5219973455298602e-09 3.7104170232361e-08 4.005627194462858e-08 1.0000029815375129 0.9998382773465007 1.0007828074918323 2.9852191256711597e-05 -2.250347572693335e-05 -1.979210659741045e-05 2.1483129044661456e-05 -2.150353527309825e-05 -2.925485190572315e-07 3.1953550310726673e-06 1.5256062318061336e-05 0.0007846190454120627 1.000003948539386 0.99984377458356 1.0001063979500122 6.0731813566574994e-06 -4.305834087134405e-07 -3.1168237077335735e-07 5.951488809062972e-06 -5.949585731480339e-06 -2.913383768890058e-07 3.9485400649440504e-06 2.8746496513137844e-06 0.00010640421255629612 1.000000451219708 0.9998420299769827 1.0000108710553703 6.490673100083207e-07 -4.4976247197490664e-09 -3.165374079079018e-09 6.47790237418187e-07 -6.433321910167841e-07 -2.912071930941149e-07 4.512210487693938e-07 3.216540476563927e-07 1.0871071409959758e-05 1.0002285566133289 0.9999979532181108 1.0052520459033383 -9.046609063839525e-08 2.065606551079104e-08 8.531879551985835e-05 0.00017450859098480575 -0.00017753292761882008 -2.8662775630453966e-07 0.00033055036215747966 0.00024445194030725407 0.007714516260380764
4.032 1.000006209369984 0.9998452285908843 0.9967828345143251 -0.00014030710714344244 0.00014124992990025226 2.2387108380613733e-05 -4.159389602295678e-05 4.1579985761437995e-05 -2.9779327994605666e-07 1.0318966701823762e-05 5.387176145056306e-05 0.0033890745020091024 1.000000001264079 0.9998417962804598 1.0000000247369332 1.649660962637588e-09 1.6047195338363215e-10 1.6102413892040974e-10 1.6365589897171345e-09 3.1065647883690808e-09 -2.961127363633732e-07 1.4242635843339024e-09 3.7099621349891294e-08 4.1942895044838255e-08 1.0000028832676233 0.999838199296034 1.00078155714543 2.9740745160100185e-05 -2.2521683352286205e-05 -1.9840346452820466e-05 2.138000775652333e-05 -2.1399721260170403e-05 -2.974985492904916e-07 3.1054814390213214e-06 1.527896173411253e-05 0.0007833590404733104 1.0000039464339519 0.9998437709730325 1.0001063958601062 6.071615129036408e-06 -4.319937442730077e-07 -3.1315464273474563e-07 5.949923728589155e-06 -5.94796052024124e-06 -2.962623494572081e-07 3.946434583573232e-06 2.8737213550413405e-06 0.00010640211828874696 1.0000004511969638 0.9998420298314546 1.000010871052246 6.490518605547669e-07 -4.513809591677202e-09 -3.1815311806688464e-09 6.477746664174532e-07 -6.433088683768588e-07 -2.961284531589501e-07 4.511979728983678e-07 3.216432473249604e-07 1.0871073529799353e-05 1.0002293623509944 0.9999984980531741 1.0053031075662993 -1.0215762438065117e-07 3.747292561115798e-08 7.302191419229656e-05 0.00015332841516640854 -0.00015532047024871846 -2.903961271323228e-07 0.00033000353953684255 0.00024464985316384187 0.007737465043121398
4.042 1.0000080992523899 0.9998465936343547 0.9967802677628659 -0.00013908175970511933 0.00014121158298219073 2.479415487767914e-05 -3.998448142098255e-05 3.998319151355217e-05 -3.0267393730850145e-07 1.1293790671283422e-05 5.394861005332443e-05 0.003387747651816 1.0000000012640173 0.9998417963939504 1.0000000247356253 1.650084999474525e-09 1.6039458090885475e-10 1.6110577471662826e-10 1.6374448788735156e-09 3.107966712983773e-09 -3.0111163075637534e-07 1.354883409873111e-09 3.7095810537840486e-08 4.3131381409329754e-08 1.000002785327585 0.9998381215130904 1.0007803025304425 2.9629370918503716e-05 -2.2539567353077776e-05 -1.988818394385e-05 2.1277024213472725e-05 -2.1296042295710578e-05 -3.025269477241354e-07 3.016431476632607e-06 1.5302112654575915e-05 0.0007820947944668399 1.0000039443290427 0.9998437673644293 1.0001063937576244 6.07004850577079e-06 -4.3340334106927634e-07 -3.146260971521985e-07 5.948358855878976e-06 -5.946334888001567e-06 -3.012643106920702e-07 3.944329649319858e-06 2.8727961775058907e-06 0.00010640001164446577 1.0000004511742075 0.9998420296876762 1.000010871048797 6.490360098003228e-07 -4.529999145219701e-09 -3.1976292028583085e-09 6.477592788664106e-07 -6.432854783383446e-07 -3.01127654082542e-07 4.5117500033742406e-07 3.216325545548723e-07 1.0871073308414953e-05 1.0002300847140957 0.9999989781688173 1.0053475369387053 -1.1226732929754042e-07 5.2974229769100614e-08 6.233699970990615e-05 0.00013430243556378094 -0.00013534150127663346 -2.9430812304810254e-07 0.00032957296615225714 0.00024491655212969605 0.007755411378700991
4.052 1.0000099717236444 0.9998479454988866 0.9967782833396227 -0.00013784906670803894 0.00014114383422642908 2.7212457099443403e-05 -3.835523141327786e-05 3.836623965667964e-05 -3.0763674593992945e-07 1.2486733545127268e-05 5.406174811386371e-05 0.0033858994337235726 1.0000000012639445 0.9998417965093018 1.0000000247340697 1.6501019881333004e-09 1.6033031648700228e-10 1.6122781011131456e-10 1.6384701577113814e-09 3.109392755159534e-09 -3.0618959149718596e-07 1.3326019400844697e-09 3.709329122330178e-08 4.343888686660732e-08 1.000002687717319 0.9998380439976289 1.0007790436768107 2.9518069601348032e-05 -2.2557128699034395e-05 -1.993561997527988e-05 2.117417902924323e-05 -2.1192499256005664e-05 -3.0763485034988604e-07 2.9282470093445018e-06 1.532551041869795e-05 0.0007808263372087511 1.0000039422246605 0.9998437637577829 1.0001063916426363 6.068481481694468e-06 -4.348121807170556e-07 -3.1609675103263237e-07 5.9467941477458155e-06 -5.9447088554650936e-06 -3.0634539248302896e-07 3.942225264045913e-06 2.8718741336670847e-06 0.00010639789248156253 1.000000451151441 0.9998420295456777 1.0000108710450866 6.490197517667628e-07 -4.5461748046414685e-09 -3.213685856096329e-09 6.477440310534911e-07 -6.432620233834962e-07 -3.0620592684411664e-07 4.5115217007033925e-07 3.216220259225212e-07 1.0871069737514904e-05 1.000230729529871 0.9999993979524635 1.0053860936586898 -1.2081903871941181e-07 6.710365365777556e-08 5.308660315984035e-05 0.00011729011316884564 -0.00011745683934312552 -2.9836521050991477e-07 0.00032923526577999956 0.0002452305447078575 0.007769384332331409
4.062 1.000011826564815 0.9998492840249938 0.9967768919328143 -0.00013660970088939393 0.00014104723658901693 2.9639838411003792e-05 -3.67063848584368e-05 3.672935568097395e-05 -3.1268273837235907e-07 1.3836023863837273e-05 5.4210156850237874e-05 0.003383524201747444 1.0000000012638632 0.999841796626546 1.000000024732337 1.6497322607626804e-09 1.602964791291466e-10 1.6135598928155913e-10 1.6395820896351117e-09 3.1108415472241155e-09 -3.1134776333324757e-07 1.362379989054163e-09 3.709233641666707e-08 4.284130581266503e-08 1.0000025904367402 0.9998379667496077 1.0007777806144156 2.9406842297699846e-05 -2.2574368361530607e-05 -1.9982655472602593e-05 2.10714728041526e-05 -2.1089093009277567e-05 -3.1282340882151417e-07 2.8409744506523008e-06 1.534915044760869e-05 0.0007795536983660734 1.0000039401208076 0.9998437601531263 1.0001063895152202 6.0669140762634325e-06 -4.362202460324655e-07 -3.1756663943002946e-07 5.945229550706597e-06 -5.943082443147929e-06 -3.11506739929378e-07 3.940121423071459e-06 2.870955257076673e-06 0.00010639576063227703 1.000000451128666 0.9998420294054907 1.0000108710411855 6.490031066430139e-07 -4.56231933821866e-09 -3.229735541320971e-09 6.477288701410228e-07 -6.432385067306855e-07 -3.1136441640026185e-07 4.5112948452113435e-07 3.216117051345757e-07 1.0871062491201785e-05 1.0002313027820073 0.9999997619629253 1.0054194706019708 -1.2784627680424938e-07 7.982388250003125e-08 4.510560789556793e-05 0.00010214412095020984 -0.00010151876672602211 -3.0256865405902155e-07 0.00032897106171409456 0.00024557414237743176 0.007780226650582908
4.072 1.0000136635836778 0.9998506090724929 0.9967761037649349 -0.00013536431704366735 0.0001409223457585528 3.207414273110822e-05 -3.5038228215555996e-05 3.5072814029981604e-05 -3.178129625817002e-07 1.5295365540741805e-05 5.4392751419086144e-05 0.003380616242052132 1.0000000012637755 0.9998417967457142 1.0000000247304988 1.6490162253711433e-09 1.6030358596271775e-10 1.6144757237855597e-10 1.6407248766267028e-09 3.112311855448197e-09 -3.165873052736638e-07 1.4335672397782194e-09 3.709295488787216e-08 4.14476229794079e-08 1.0000024934857614 0.9998378897689848 1.0007765133730706 2.9295690112255807e-05 -2.259128731918689e-05 -2.0029291371820308e-05 2.0968906131313978e-05 -2.098582441546948e-05 -3.18093787725742e-07 2.7546653504473964e-06 1.5373028227649476e-05 0.0007782769076246743 1.0000039380174859 0.9998437565504947 1.0001063873754539 6.065346330792096e-06 -4.376275262438894e-07 -3.1903580540854115e-07 5.943665009035498e-06 -5.94145567124704e-06 -3.1674951269609793e-07 3.93801812096109e-06 2.8700395914491555e-06 0.00010639361605685074 1.0000004511058855 0.9998420292671478 1.0000108710371653 6.489861147339461e-07 -4.578421910858673e-09 -3.2458211640314993e-09 6.477137402167013e-07 -6.432149313521224e-07 -3.166042816234949e-07 4.5110691723430547e-07 3.2160161719704253e-07 1.0871052026180267e-05 1.0002318104608525 1.000000074805916 1.0054482956621267 -1.3338176404747041e-07 9.111342623690748e-08 3.824208246225781e-05 8.871468724906005e-05 -8.737572020453598e-05 -3.0691952454339315e-07 0.00032876454368024107 0.00024593310753301986 0.007788620674127324
4.082 1.0000154826139658 0.9998519205199646 0.9967759285830304 -0.00013411355223357158 0.00014076971964293786 3.451323890420562e-05 -3.335109380495988e-05 3.3396936346298914e-05 -3.2302847905484823e-07 1.6831620965716058e-05 5.460839048020208e-05 0.003377169796665858 1.000000001263685 0.9998417968668394 1.0000000247286207 1.6480083460145498e-09 1.6035173874283807e-10 1.6146643583282028e-10 1.6418419217833132e-09 3.113802332086055e-09 -3.2190939081120257e-07 1.5264049070483435e-09 3.709498938416258e-08 3.9482219524737575e-08 1.0000023968642895 0.9998378130557167 1.0007752419825142 2.9184614158740327e-05 -2.2607886560954982e-05 -2.0075528604714054e-05 2.086647959911452e-05 -2.088269432555727e-05 -3.234471678176269e-07 2.6693770579716975e-06 1.539713928383033e-05 0.0007769959947962698 1.0000039359146986 0.9998437529499229 1.00010638522341 6.063778300055117e-06 -4.390340217979735e-07 -3.2050428456123886e-07 5.9421004660854275e-06 -5.939828559191748e-06 -3.2207488514542837e-07 3.93591535620112e-06 2.869127174345413e-06 0.00010639145894589902 1.0000004510831026 0.9998420291306819 1.000010871033092 6.48968830784673e-07 -4.5944826862373885e-09 -3.2619787798817304e-09 6.476985842283204e-07 -6.431912996576374e-07 -3.21926695806632e-07 4.5108442446774207e-07 3.215917639971611e-07 1.0871039524014168e-05 1.0002322584439656 1.0000003410339964 1.005473134473671 -1.374407266299863e-07 1.0096115500604431e-07 3.235758002197786e-05 7.685310046439298e-05 -7.487611241891552e-05 -3.1141870742921207e-07 0.00032860300063707753 0.0002462962527694402 0.007795112785830868
4.092 1.0000172835145902 0.999853218264201 0.996776375650345 -0.00013285802600689376 0.0001405899178768242 3.695502469290914e-05 -3.1645358013436625e-05 3.17020896580443e-05 -3.2833036478815074e-07 1.8421406730380125e-05 5.485588571684525e-05 0.003373179087936517 1.0000000012635946 0.9998417969899552 1.0000000247267613 1.6467721714607605e-09 1.6042839012789998e-10 1.6139806473444994e-10 1.6428737900463034e-09 3.115311901461119e-09 -3.273152075451432e-07 1.6199379740808452e-09 3.709823502905557e-08 3.72804690626089e-08 1.0000023005722287 0.99983773660976 1.000773966472411 2.907361555373861e-05 -2.262416708929037e-05 -2.012136808411124e-05 2.0764193789091893e-05 -2.077970358291365e-05 -3.2888474264039154e-07 2.585173464594163e-06 1.542147916119466e-05 0.0007757109897842878 1.0000039338124496 0.9998437493514473 1.0001063830591552 6.0622100482921325e-06 -4.4043974497831926e-07 -3.219720917517412e-07 5.940535861769622e-06 -5.938201125582861e-06 -3.274840461280285e-07 3.933813130913934e-06 2.868218025746066e-06 0.00010638928968898047 1.0000004510603202 0.9998420289961263 1.000010871029024 6.489513181495292e-07 -4.6105140172261575e-09 -3.2782225465806672e-09 6.47683342786672e-07 -6.431676147262027e-07 -3.273328471050492e-07 4.510619530600964e-07 3.215821256513319e-07 1.0871026667947483e-05 1.0002326524038523 1.0000005650685608 1.005494493800404 -1.3999452827286546e-07 1.0935731577838235e-07 2.732701380854541e-05 6.641445328278112e-05 -6.38713574918347e-05 -3.160669076819344e-07 0.00032847635619420696 0.000246655026464137 0.007800135794468687
4.102 1.0000190661688484 0.9998545022196365 0.9967774537392932 -0.00013159834061876683 0.00014038350135088334 3.939743040587655e-05 -2.9921439447666658e-05 2.9988684505699536e-05 -3.3371971220403236e-07 2.0048180260807073e-05 5.51340111884748e-05 0.00336863834344355 1.000000001263507 0.9998417971150956 1.0000000247249747 1.6453797677179753e-09 1.6051212914082334e-10 1.612569446599984e-10 1.6437576580908593e-09 3.1168403966215573e-09 -3.3280595865062165e-07 1.6962856786824313e-09 3.710252305336253e-08 3.5281694466963414e-08 1.0000022046094779 0.9998376604310696 1.0007726868723508 2.8962695416676994e-05 -2.2640129915578973e-05 -2.0166810696592248e-05 2.0662049275691247e-05 -2.067685302293944e-05 -3.3440772114595016e-07 2.502125840841536e-06 1.5446043425979488e-05 0.0007744219224296184 1.0000039317107414 0.9998437457551048 1.0001063808827495 6.060641648876706e-06 -4.418447172170853e-07 -3.234392122767395e-07 5.938971133780766e-06 -5.936573389868794e-06 -3.329781990150477e-07 3.931711446854815e-06 2.867312148946964e-06 0.00010638710871829323 1.000000451037542 0.9998420288635157 1.0000108710250157 6.489336492584042e-07 -4.6265374252554475e-09 -3.294537955327608e-09 6.476679536812038e-07 -6.431438796404009e-07 -3.328239386845767e-07 4.510394452592855e-07 3.2157266991420253e-07 1.0871015283012607e-05 1.0002329977394024 1.000000751141149 1.0055128253564434 -1.4092940563853435e-07 1.162791116999672e-07 2.3038219555228245e-05 5.72597139757986e-05 -5.421818656206655e-05 -3.208646526755318e-07 0.0003283767306995541 0.0002470031084249065 0.007804028919434233
4.112 1.0000208304836147 0.9998557723177728 0.9967791711256717 -0.00013033508125619435 0.00014015103176417436 4.183842217803899e-05 -2.8179797039954513e-05 2.82571730271418e-05 -3.3919762968268266e-07 2.1700109998074735e-05 5.544151238925721e-05 0.0033635418210293555 1.0000000012634263 0.9998417972422946 1.000000024723312 1.6439165843034573e-09 1.6058027860582077e-10 1.6108273312156264e-10 1.6444330540804836e-09 3.1183859792437074e-09 -3.383828610466509e-07 1.7420200349031518e-09 3.710775270623749e-08 3.397509254117547e-08 1.0000021089759323 0.9998375845195991 1.0007714032118524 2.8851854873374345e-05 -2.2655776053083238e-05 -2.0211857306821132e-05 2.0560046630781443e-05 -2.0574143473028586e-05 -3.4001732835918844e-07 2.420313784984915e-06 1.5470827683256814e-05 0.0007731288223492454 1.000003929609578 0.9998437421609335 1.0001063786942508 6.059073187826514e-06 -4.432489617873062e-07 -3.2490560730468724e-07 5.937406221088777e-06 -5.9349453704509304e-06 -3.3855856241309464e-07 3.929610301476432e-06 2.8664095437904683e-06 0.0001063849163254166 1.0000004510147706 0.9998420287328847 1.000010871021118 6.489159095807214e-07 -4.642575633954137e-09 -3.310885932466699e-09 6.476523559933516e-07 -6.43120096470341e-07 -3.3840118734091835e-07 4.510168446918091e-07 3.2156336759428283e-07 1.0871006919482627e-05 1.0002332995274192 1.0000009032512427 1.0055285298686623 -1.399826377773549e-07 1.216679180923982e-07 1.9391297752648463e-05 4.9257215398844614e-05 -4.578034400588745e-05 -3.2581229085451556e-07 0.00032829804417816 0.0002473360311391128 0.007807055250671389
4.122 1.0000225763885222 0.9998570285065908 0.9967815355840607 -0.0001290688162669161 0.00013989307119360227 4.4276004921455246e-05 -2.6420928119263655e-05 2.650804701106911e-05 -3.4476524327272564e-07 2.3368608753866096e-05 5.577711488036677e-05 0.0033578838336793863 1.0000000012633545 0.9998417973715864 1.0000000247218213 1.6424829861951236e-09 1.6061733939397052e-10 1.609251006556975e-10 1.6448500757657639e-09 3.119948182467261e-09 -3.4404714768784564e-07 1.7487936494100701e-09 3.7113894955555923e-08 3.3751666677656635e-08 1.000002013671481 0.9998375088753009 1.0007701155203632 2.874109505750757e-05 -2.267110650851377e-05 -2.02565087710496e-05 2.045818643369015e-05 -2.047157575343345e-05 -3.4571480343749987e-07 2.339826299038101e-06 1.549582759670094e-05 0.0007718317188844315 1.0000039275089607 0.9998437385689709 1.0001063764937144 6.057504766175157e-06 -4.446524942147467e-07 -3.263712270426293e-07 5.935841073544633e-06 -5.93331708546205e-06 -3.442263696790861e-07 3.927509687949702e-06 2.8655102225125176e-06 0.00010638271256735337 1.0000004509920086 0.9998420286042675 1.0000108710173792 6.488981989341919e-07 -4.658644034473137e-09 -3.327216507101847e-09 6.476364997449328e-07 -6.430962684693476e-07 -3.440658266408421e-07 4.509941075468874e-07 3.215542077230223e-07 1.0871002492918257e-05 1.0002335624905816 1.000001025137647 1.0055419612260976 -1.3664509204924738e-07 1.2539378051273698e-07 1.6297811623959704e-05 4.228365084514068e-05 -3.842975510978463e-05 -3.3090998332474484e-07 0.00032823566694181055 0.00024765083577745053 0.007809416714763734
4.132 1.0000243038351333 0.9998582707499593 0.9967845543843418 -0.00012780009739450933 0.0001396101816783538 4.6708224972881674e-05 -2.4645366459157506e-05 2.474183592212751e-05 -3.50423697012721e-07 2.5047343920158705e-05 5.613953237239371e-05 0.0033516587741199487 1.000000001263294 0.9998417975030058 1.0000000247205443 1.6411887090113412e-09 1.6062087980851118e-10 1.6082569887485771e-10 1.6449784469985662e-09 3.1215256060374423e-09 -3.4980006659655027e-07 1.7141968241742404e-09 3.7121001096283e-08 3.470648158629844e-08 1.0000019186960087 0.9998374334981255 1.000768823827256 2.8630417105035304e-05 -2.268612227576695e-05 -2.0300765956294615e-05 2.0356469280471094e-05 -2.036915067681958e-05 -3.51501401589523e-07 2.2607629981920485e-06 1.552103889443015e-05 0.0007705306411873589 1.0000039254088926 0.9998437349792544 1.000106374281188 6.055936495258293e-06 -4.4605531696113073e-07 -3.2783603040493045e-07 5.9342756609445666e-06 -5.931688552609423e-06 -3.4998286965579424e-07 3.925409599964854e-06 2.864614217090673e-06 0.0001063804973077523 1.0000004509692588 0.9998420284776989 1.0000108710138411 6.488806279844878e-07 -4.674744897613317e-09 -3.3434880172350035e-09 6.476203546590868e-07 -6.430723980659153e-07 -3.4981910418109323e-07 4.509712178615872e-07 3.215452054768619e-07 1.0871002076908122e-05 1.0002337909782524 1.0000011202606014 1.0055534305936145 -1.3001453932852714e-07 1.2720085662592763e-07 1.3679901261455261e-05 3.62246611643047e-05 -3.204725221965193e-05 -3.3615768346870184e-07 0.00032818611944625996 0.00024794576735058326 0.0078112666886975555
4.142 1.0000260127961078 0.9998594990270396 0.996788234289279 -0.00012652946002125092 0.00013930292481405328 4.913317246337506e-05 -2.2853680313797087e-05 2.2959104909893843e-05 -3.561741522250778e-07 2.673157054311581e-05 5.652747416546692e-05 0.003344861139099217 1.0000000012632448 0.9998417976365863 1.0000000247195096 1.6401427171120494e-09 1.6060104072611282e-10 1.608023176211365e-10 1.6448137312969213e-09 3.1231176780876087e-09 -3.5564288096726085e-07 1.642804854338345e-09 3.71292196314857e-08 3.6562063326563425e-08 1.000001824049395 0.9998373583880211 1.000767528161823 2.8519822142316888e-05 -2.2700824337059218e-05 -2.034462975608069e-05 2.0254895789597054e-05 -2.026686904865076e-05 -3.5737839268261594e-07 2.1832354500221514e-06 1.554645735688653e-05 0.000769225618385824 1.0000039233093738 0.9998437313918223 1.000106372056707 6.054368484910034e-06 -4.4745742045003985e-07 -3.292999998747015e-07 5.932709979030847e-06 -5.930059790043756e-06 -3.558293265994552e-07 3.923310037526173e-06 2.8637215733267735e-06 0.00010637827035815339 1.0000004509465203 0.999842028353213 1.0000108710105315 6.488633054195935e-07 -4.690868630362071e-09 -3.3596828074597974e-09 6.476039162901348e-07 -6.430484878206651e-07 -3.55662283336297e-07 4.5094819889603203e-07 3.2153639883181157e-07 1.0871004914928412e-05 1.000233988956564 1.0000011917917913 1.0055632103934862 -1.185781551164896e-07 1.2662473589470065e-07 1.146936076507852e-05 3.0975090656072866e-05 -2.6522940110186632e-05 -3.415551022245383e-07 0.00032814681945530903 0.00024822001002997404 0.007812720473951512
4.152 1.000027703264368 0.9998607133316875 0.9967925815531093 -0.0001252574234066565 0.00013897186135747197 5.154898343319961e-05 -2.1046470452949517e-05 2.116045280917905e-05 -3.620177899933417e-07 2.8417678511629537e-05 5.693965190203045e-05 0.003337485553343274 1.0000000012632058 0.9998417977723613 1.000000024718726 1.6394380099927929e-09 1.6057343940863265e-10 1.6084448779900965e-10 1.6443782680702633e-09 3.1247228577415995e-09 -3.615768696631808e-07 1.546916783874948e-09 3.713879130985704e-08 3.8801077937827923e-08 1.0000017297315138 0.9998372835449341 1.0007662285532675 2.840931127133065e-05 -2.2715213668821428e-05 -2.038810109369639e-05 2.015346660430069e-05 -2.0164731668323383e-05 -3.6334706273620193e-07 2.107368631462634e-06 1.557207879408098e-05 0.0007679166796955282 1.0000039212104033 0.9998437278067118 1.0001063698202857 6.052800828849838e-06 -4.4885878911811426e-07 -3.307631459418099e-07 5.931144049923455e-06 -5.928430815005169e-06 -3.617670208416831e-07 3.921211009938966e-06 2.862832335762599e-06 0.00010637603160591236 1.0000004509237936 0.9998420282308442 1.0000108710074607 6.488463242680198e-07 -4.706999288468876e-09 -3.3758111402108862e-09 6.475872069952696e-07 -6.430245404800699e-07 -3.6159664316491674e-07 4.509251125045331e-07 3.2152783443978853e-07 1.0871009631026282e-05 1.0002341600042186 1.0000012426094547 1.0055715380795558 -9.989511294933545e-08 1.2286897524834416e-07 9.606713680268279e-06 2.6438981094051093e-05 -2.1756273459373614e-05 -3.4710164852452746e-07 0.0003281158724319486 0.0002484734613779265 0.00781386388185693
4.162 1.0000293752522622 0.9998619136718544 0.9967976019210799 -0.00012398449091520933 0.00013861755084525058 5.39538417076287e-05 -1.922436820055718e-05 1.9346510137455913e-05 -3.6795581067697193e-07 3.0102881371621527e-05 5.7374785628201976e-05 0.0033295267930895478 1.0000000012631767 0.9998417979103645 1.0000000247181757 1.6391406785272445e-09 1.6055068981688804e-10 1.609207796087538e-10 1.6437200866147282e-09 3.1263406346880725e-09 -3.676033277635343e-07 1.4461768690412443e-09 3.7149989312839256e-08 4.087849999324473e-08 1.0000016357422337 0.9998372089688095 1.0007649250307007 2.8298885558799623e-05 -2.2729291250748706e-05 -2.0431180915774445e-05 2.0052182390549313e-05 -2.0062739327451537e-05 -3.694087147562745e-07 2.0333024878057086e-06 1.559789902724999e-05 0.0007666038543942941 1.00000391911198 0.9998437242239605 1.000106367571914 6.051233593910328e-06 -4.5025941085658937e-07 -3.3222550074793823e-07 5.929577921751757e-06 -5.9268016442293e-06 -3.6779724774634055e-07 3.919112532237059e-06 2.8619465340091523e-06 0.0001063737810362365 1.0000004509010763 0.9998420281106256 1.00001087100461 6.488297512925379e-07 -4.723124073093322e-09 -3.391904372056488e-09 6.475702748005954e-07 -6.430005583139372e-07 -3.6762347856731416e-07 4.509020429146137e-07 3.215195485426258e-07 1.0871014562961646e-05 1.0002343073103441 1.000001275295732 1.0055786196444636 -7.014118233591224e-08 1.146235341298922e-07 8.040312586741597e-06 2.252936458237592e-05 -1.765591072033795e-05 -3.5279634354832445e-07 0.0003280919000096554 0.0002487065428466548 0.007814760193079192
4.172 1.000031028790729 0.9998631000689915 0.9968033006298903 -0.00012271115022335826 0.00013824055122722866 5.6345980546196807e-05 -1.7388033480385758e-05 1.7517937095098054e-05 -3.7398943426789295e-07 3.178499942023678e-05 5.7831609183585726e-05 0.0033209798089901847 1.000000001263154 0.999841798050629 1.0000000247178134 1.6392844218366325e-09 1.6053725376450455e-10 1.6099412788293694e-10 1.642910984753718e-09 3.1279700322122902e-09 -3.7372356589620967e-07 1.3647279881196897e-09 3.716300867178696e-08 4.2368356027919033e-08 1.0000015420814188 0.9998371346595896 1.0007636176231383 2.818854602936808e-05 -2.274305807078676e-05 -2.047387017561839e-05 1.9951043835562603e-05 -1.9960892811832774e-05 -3.75564666108284e-07 1.961193570864654e-06 1.5623913885955683e-05 0.000765287171676022 1.0000039170141015 0.9998437206436057 1.0001063653115496 6.049666813967165e-06 -4.516592812775759e-07 -3.336871012591987e-07 5.928011667129171e-06 -5.925172294808817e-06 -3.739213192848209e-07 3.917014617732531e-06 2.8610641794510635e-06 0.00010637151864384955 1.0000004508783664 0.9998420279925914 1.0000108710019333 6.488136196326816e-07 -4.739238905296372e-09 -3.407999623790264e-09 6.475531914883131e-07 -6.429765441736974e-07 -3.7374410067674264e-07 4.5087907038886376e-07 3.215115527128681e-07 1.0871018119828268e-05 1.000234433670492 1.0000012921332566 1.0055846328114302 -2.346713725871904e-08 9.980205579700596e-08 6.725481003044477e-06 1.916790732977694e-05 -1.4139399946778747e-05 -3.586376833100151e-07 0.00032807390113222577 0.00024892004318348275 0.007815455745885116
4.182 1.00003266392847 0.9998642725574529 0.9968096824089717 -0.00012143787349671662 0.00013784141852081315 5.872368406802579e-05 -1.553815287615843e-05 1.567542157619672e-05 -3.8011990179016586e-07 3.346230624894551e-05 5.830887493668177e-05 0.003311839748130588 1.0000000012631352 0.9998417981931881 1.0000000247175638 1.6398680002355176e-09 1.605290183742412e-10 1.6103842714596997e-10 1.6420407373472972e-09 3.1296097990309313e-09 -3.799389111023927e-07 1.3244112501523648e-09 3.717785642758881e-08 4.3020949188220705e-08 1.0000014487489282 0.9998370606172154 1.000762306359501 2.8078293664407957e-05 -2.2756515125415343e-05 -2.0516169817583042e-05 1.9850051642680554e-05 -1.98591929013509e-05 -3.8181625187077324e-07 1.8912167181636363e-06 1.5650119221210006e-05 0.0007639666604954635 1.0000039149167645 0.9998437170656855 1.0001063630391254 6.048100488097132e-06 -4.5305840483333975e-07 -3.351479739952379e-07 5.926445375982836e-06 -5.923542783544815e-06 -3.801405633628177e-07 3.914917270615425e-06 2.8601852744173843e-06 0.0001063692443174007 1.000000450855661 0.999842027876775 1.0000108709993567 6.487979280628412e-07 -4.755347832391872e-09 -3.4241234159838825e-09 6.475360467753618e-07 -6.429525000672739e-07 -3.7995983658181503e-07 4.508562461610049e-07 3.2150383048824873e-07 1.0871019083045055e-05 1.0002345414764877 1.0000012950977548 1.005589729868789 4.888775381575367e-08 7.516816639339246e-08 5.623709551743202e-06 1.628444819622963e-05 -1.1132743681627362e-05 -3.6462344761374875e-07 0.0003280611407295903 0.00024911499111395744 0.007815984385909113
4.192 1.000034280731121 0.9998654311839063 0.9968167514825604 -0.00012016511753100096 0.00013742070648310078 6.108528846432017e-05 -1.3675437715647653e-05 1.3819677191675475e-05 -3.8634847473859837e-07 3.5133418551770185e-05 5.880535787252919e-05 0.003302101974962717 1.0000000012631167 0.9998417983380748 1.0000000247173324 1.640855587424565e-09 1.60518883167784e-10 1.6104624087500267e-10 1.6412066212513398e-09 3.1312590157291114e-09 -3.862507068106642e-07 1.3354845626557958e-09 3.719430901630699e-08 4.2762871506767926e-08 1.0000013557446168 0.9998369868416271 1.0007609912686246 2.7968129401103176e-05 -2.2769663413254465e-05 -2.0558080769803645e-05 1.974920651931407e-05 -1.9757640369238174e-05 -3.881648237926638e-07 1.8235667026008423e-06 1.567651092423815e-05 0.0007626423495292111 1.0000039128199656 0.9998437134902382 1.0001063607545524 6.046534580490672e-06 -4.5445678935428255e-07 -3.366081268168088e-07 5.924879146451884e-06 -5.921913126514211e-06 -3.864563243427887e-07 3.91282048399628e-06 2.8593098271657813e-06 0.00010636695780576896 1.0000004508329572 0.9998420277632105 1.0000108709967848 6.487826402568143e-07 -4.77145786764271e-09 -3.440283117277701e-09 6.475189382628837e-07 -6.429284288225504e-07 -3.862720296390546e-07 4.5083358041612223e-07 3.2149634720977935e-07 1.0871016807379695e-05 1.000234632695244 1.0000012858430147 1.0055940401084877 1.5979544747037835e-07 3.5813432048994645e-08 4.701913416585989e-06 1.3816468229230492e-05 -8.569882085100168e-06 -3.7075042849422803e-07 0.0003280530613817012 0.0002492925537082421 0.007816370980543195
4.202 1.0000358792804338 0.9998665760067446 0.9968245115724997 -0.00011889332384188686 0.0001369789662916904 6.34291830050999e-05 -1.1800622179448894e-05 1.195144131628523e-05 -3.9267643636969344e-07 3.6797215848586346e-05 5.931985903218456e-05 0.0032917620910994805 1.0000000012630954 0.999841798485324 1.0000000247170149 1.6421767482197802e-09 1.6050321418809464e-10 1.6102706642452495e-10 1.6404966803828814e-09 3.132917485142982e-09 -3.9266031365575744e-07 1.3919113769472959e-09 3.721196532215606e-08 4.167006329584632e-08 1.0000012630683355 0.9998369133327625 1.0007596723792695 2.7858054132492817e-05 -2.2782503929940375e-05 -2.0599603944373116e-05 1.964850916072317e-05 -1.9656235983463384e-05 -3.9461174917706324e-07 1.7584597330679148e-06 1.570308493644561e-05 0.0007613142672831261 1.0000039107237015 0.999843709917302 1.0001063584577303 6.044969020526633e-06 -4.5585443779119256e-07 -3.38067550427671e-07 5.923313067243532e-06 -5.920283340319389e-06 -3.92869963648003e-07 3.910724243999847e-06 2.8584378622120356e-06 0.00010636465880559089 1.00000045081025 0.9998420276519322 1.0000108709941133 6.487676861738075e-07 -4.78757226344966e-09 -3.4564692707340575e-09 6.475019541184794e-07 -6.429043326151605e-07 -3.926820403779686e-07 4.508110461618466e-07 3.2148906515963066e-07 1.087101130685296e-05 1.0002347088309154 1.0000012656741033 1.0055976718301867 3.278269464055216e-07 -2.5558058672241397e-08 3.93175445532631e-06 1.1708520503054873e-05 -6.392126275722056e-06 -3.770140603205701e-07 0.00032804921407435353 0.0002494539570033304 0.007816634169667384
4.212 1.0000374596734611 0.9998677070955033 0.9968329659017141 -0.00011762291868278122 0.00013651674623659082 6.57538108576468e-05 -9.914461441707963e-06 1.0071473156859227e-05 -3.9910509131733344e-07 3.8452781188621905e-05 5.985120831761981e-05 0.0032808159540208305 1.0000000012630665 0.9998417986349692 1.0000000247165115 1.6437290480086021e-09 1.6048558831282155e-10 1.609983323584378e-10 1.6399715338770324e-09 3.1345836313536993e-09 -3.9916910790195206e-07 1.4761001238739224e-09 3.7230363309217626e-08 3.993610154039954e-08 1.00000117071993 0.999836840090559 1.000758349720138 2.7748068711266968e-05 -2.2795037663609012e-05 -2.0640740248010437e-05 1.954796023129928e-05 -1.955498050615827e-05 -4.011584130720935e-07 1.6961346273865275e-06 1.5729837243116228e-05 0.0007599824422843927 1.0000039086279677 0.9998437063469169 1.0001063561485675 6.043403705869191e-06 -4.5725134746614696e-07 -3.395262272860431e-07 5.921747199298136e-06 -5.91865344128943e-06 -3.993828586377059e-07 3.908628536664703e-06 2.857569418731191e-06 0.0001063623471264694 1.0000004507875366 0.9998420275429749 1.0000108709912423 6.487529638706262e-07 -4.8036878463046774e-09 -3.4726643025037918e-09 6.474851545082872e-07 -6.428802139248466e-07 -3.9919124578905093e-07 4.507885933093694e-07 3.2148195441355244e-07 1.0871003247410167e-05 1.0002347708638872 1.0000012355041061 1.0056007138715983 5.793040116326637e-07 -1.1959034651702765e-07 3.289028644565395e-06 9.911643514843682e-06 -4.547567448137856e-06 -3.8340792185080155e-07 0.000328049204659946 0.0002496004256174392 0.007816788496346991
4.222 1.0000390220217579 0.9998688245302868 0.9968421171982951 -0.0001163543129649453 0.00013603459141123042 6.805766973446379e-05 -8.017729829319334e-06 8.180551849999172e-06 -4.0563576684856197e-07 4.0099356774092064e-05 6.039826670471016e-05 0.003269259694784336 1.0000000012630277 0.9998417987870462 1.000000024715744 1.6453874137248138e-09 1.6047480552834527e-10 1.609734343419152e-10 1.6396519748610825e-09 3.1362565204851314e-09 -4.0577848396521736e-07 1.56756062330127e-09 3.7249090893214627e-08 3.785146896329443e-08 1.0000010786992448 0.9998367671149517 1.0007570233198886 2.763817395861615e-05 -2.280726559623075e-05 -2.0681490592853092e-05 1.944756035164403e-05 -1.945387469397613e-05 -4.078062180995638e-07 1.6368534137038954e-06 1.5756763852687448e-05 0.0007586469032184897 1.0000039065327617 0.999843702779122 1.0001063538269888 6.041838510727708e-06 -4.586475097461576e-07 -3.409841443895049e-07 5.92018156444409e-06 -5.917023445103676e-06 -4.0599640501479205e-07 3.906533353219744e-06 2.856704538025767e-06 0.00010636002281426105 1.0000004507648133 0.9998420274363742 1.0000108709880933 6.487383477656092e-07 -4.819795658775704e-09 -3.4888546768562556e-09 6.474685605355041e-07 -6.428560748959005e-07 -4.0580104003640776e-07 4.5076616349747e-07 3.214749929183951e-07 1.087099384478564e-05 1.0002348191591814 1.000001195789033 1.0056032366250804 9.508823591762698e-07 -2.6153787853406743e-07 2.7531175250571403e-06 8.382776160976631e-06 -2.9904817712048067e-06 -3.8992309082772756e-07 0.0003280526527832564 0.00024973313809577226 0.007816846040741616
4.232 1.0000405664505785 0.9998699284011947 0.9968519677001229 -0.00011508790204908882 0.00013553304340457734 7.033931238182389e-05 -6.111219002446479e-06 6.2794745932462505e-06 -4.1226981284002495e-07 4.17363103368221e-05 6.0959927933713596e-05 0.0032570897347526653 1.000000001262976 0.9998417989415908 1.0000000247146632 1.6470191063148385e-09 1.60480108310754e-10 1.6095461065849792e-10 1.6395223329575022e-09 3.1379355438039323e-09 -4.124898532070107e-07 1.6482941892622802e-09 3.726783885022803e-08 3.5794677995757464e-08 1.0000009870061195 0.9998366944058785 1.00075569320715 2.7528370679087327e-05 -2.2819188709692437e-05 -2.0721855903212037e-05 1.9347310101578784e-05 -1.935291929802301e-05 -4.1455658387806794e-07 1.580901051899063e-06 1.5783860775230896e-05 0.0007573076789201076 1.0000039044380804 0.9998436992139601 1.0001063514929538 6.040273301744217e-06 -4.60042915455243e-07 -3.424412992998506e-07 5.9186161476063695e-06 -5.915393368043165e-06 -4.127120151880313e-07 3.904438690847315e-06 2.8558432489722113e-06 0.00010635768614173578 1.0000004507420779 0.9998420273321672 1.0000108709846185 6.487237045729919e-07 -4.835886950686804e-09 -3.5050381561336736e-09 6.474521566305184e-07 -6.428319178560389e-07 -4.125128341711149e-07 4.507436991539136e-07 3.2146815869857165e-07 1.0870984655337898e-05 1.0002348533359882 1.0000011464349503 1.0056052925021464 1.49271278739928e-06 -4.7288607559162006e-07 2.3065007802217153e-06 7.08418787027378e-06 -1.6807462926985958e-06 -3.965473235793081e-07 0.00032805915959472823 0.0002498531943867753 0.007816817671791427
4.242 1.0000420930980918 0.9998710188077591 0.9968625191599579 -0.00011382406537923723 0.0001350126399950385 7.259734692989681e-05 -4.195736151957094e-06 4.3690548108734955e-06 -4.1900860151745026e-07 4.3363109365929776e-05 6.153511975676184e-05 0.0032443028012485798 1.0000000012629104 0.9998417990986409 1.0000000247132572 1.648502820964091e-09 1.6050528725810033e-10 1.609331115174247e-10 1.6395477631953616e-09 3.1396202784560405e-09 -4.1930464414491946e-07 1.7043583700504788e-09 3.728639507897374e-08 3.420837846558368e-08 1.000000895640393 0.9998366219632734 1.000754359410521 2.7418659681921083e-05 -2.2830807990464164e-05 -2.0761837115838606e-05 1.9247210036694458e-05 -1.9252115064334804e-05 -4.2141094728853384e-07 1.5285839082892306e-06 1.5811124013615053e-05 0.0007559647982330722 1.0000039023439233 0.999843695651474 1.000106349146454 6.038707956965e-06 -4.6143756114461756e-07 -3.4389770082643504e-07 5.917050914546234e-06 -5.913763225860415e-06 -4.1953111852018917e-07 3.902344548720763e-06 2.8549855619144193e-06 0.00010635533746554414 1.0000004507193294 0.9998420272303918 1.000010870980804 6.487089135379653e-07 -4.8519576186042274e-09 -3.5212227405245216e-09 6.474359082293404e-07 -6.428077455439198e-07 -4.1932805729336147e-07 4.5072114772354474e-07 3.214614235564133e-07 1.0870977256563576e-05 1.0002348720894843 1.0000010866710007 1.0056069158140002 2.272188529101037e-06 -7.833805101165928e-07 1.934326037304801e-06 5.982933696105133e-06 -5.832770441279061e-07 -4.0326404222328564e-07 0.00032806827927275937 0.00024996159096715687 0.00781671403834545
4.252 1.000043602114598 0.9998720958583824 0.9968737728509236 -0.00011256316592556933 0.00013447391484119317 7.483043710740478e-05 -2.272102226154561e-06 2.450120356276149e-06 -4.2585352898635097e-07 4.49793011398812e-05 6.212280480748533e-05 0.003230895942009944 1.000000001262832 0.9998417992582369 1.00000002471154 1.649745910019886e-09 1.6054643450898445e-10 1.6089677575456342e-10 1.639698857896373e-09 3.1413094121989594e-09 -4.2622430322011973e-07 1.7261616195149021e-09 3.730462164876711e-08 3.351001368165328e-08 1.0000008046019013 0.9998365497870727 1.000753021958569 2.730904179798862e-05 -2.284212443241454e-05 -2.0801435172598775e-05 1.9147260712206738e-05 -1.9151462732672644e-05 -4.2837076392586644e-07 1.4802265687350409e-06 1.5838549572583422e-05 0.0007546182898352624 1.0000039002502905 0.9998436920917088 1.00010634678751 6.037142383484431e-06 -4.628314505281095e-07 -3.453533612574531e-07 5.915485835680143e-06 -5.912133033957942e-06 -4.2645516300471125e-07 3.90025092453583e-06 2.854131476009921e-06 0.00010635297703278473 1.0000004506965683 0.9998420271310889 1.0000108709766646 6.486938816051114e-07 -4.868011488454467e-09 -3.5374213106356807e-09 6.474197853935062e-07 -6.427835596953638e-07 -4.262481559454468e-07 4.5069846603178515e-07 3.2145475757169404e-07 1.0870972854636291e-05 1.0002348729559785 1.0000010148819314 1.0056081220500803 3.3782284476408262e-06 -1.2334993105349623e-06 1.6240314262033297e-06 5.050341050450676e-06 3.325028479644598e-07 -4.1005112494157844e-07 0.000328079486845994 0.0002500591974579561 0.007816546449250164
4.262 1.0000450936617533 0.9998731596697809 0.9968857295723049 -0.00011130554940019188 0.00013391739716943802 7.703730232849941e-05 -3.4115020081272927e-07 5.235117552481315e-07 -4.328060150184411e-07 4.658449710124488e-05 6.272198112899226e-05 0.0032168665383594504 1.0000000012627415 0.9998417994204182 1.0000000247095415 1.6506914030547644e-09 1.6059333939817715e-10 1.6083959090715512e-10 1.6399680543932612e-09 3.143002117879713e-09 -4.3325029492170213e-07 1.709092276054452e-09 3.7322459104371994e-08 3.392332521149933e-08 1.0000007138904778 0.999836477877212 1.000751680879817 2.719951788750997e-05 -2.285313903545917e-05 -2.0840651011124986e-05 1.9047462700228666e-05 -1.905096303805836e-05 -4.3543750709077694e-07 1.4361665633194446e-06 1.5866133479331578e-05 0.0007532681821628729 1.0000038981571837 0.9998436885347105 1.0001063444161598 6.035576523631358e-06 -4.6422459446485433e-07 -3.468082869156472e-07 5.913920904080348e-06 -5.910502807989724e-06 -4.3348561366803124e-07 3.898157813513561e-06 2.8532809949477216e-06 0.00010635060486741723 1.0000004506737954 0.999842027034299 1.000010870972231 6.486785520895134e-07 -4.884058687145156e-09 -3.553640056475222e-09 6.474037809286106e-07 -6.427593625669157e-07 -4.332745947591642e-07 4.5067562950770587e-07 3.214481439492978e-07 1.0870971941716466e-05 1.0002348520131612 1.0000009283942624 1.0056089065606797 4.9259645014328455e-06 -1.8773756174889705e-06 1.3650162492416475e-06 4.2615322477083774e-06 1.0931599565896408e-06 -4.168795109412089e-07 0.00032809213056093873 0.00025014672578084035 0.007816327846869092
4.272 1.0000465679117947 0.9998742103664329 0.9968983896555755 -0.00011005154320003338 0.0001333436114472179 7.921671765649948e-05 1.5962765953407505e-06 -1.4099195116392422e-06 -4.398675024371836e-07 4.817836051810749e-05 6.333168237816399e-05 0.0032022123171478495 1.0000000012626409 0.9998417995852278 1.000000024707299 1.6513135548547266e-09 1.6063273445054572e-10 1.6076813004966552e-10 1.6403711615089166e-09 3.1446982664658825e-09 -4.4038410184039134e-07 1.654671533544757e-09 3.7339967890648e-08 3.5338301339909956e-08 1.000000623505953 0.9998364062336251 1.0007503362027317 2.70900888365863e-05 -2.2863852802438572e-05 -2.0879485557453668e-05 1.894781659181366e-05 -1.89506167099672e-05 -4.4261266767810557e-07 1.3967466318668312e-06 1.5893871800394427e-05 0.0007519145034699983 1.0000038960646043 0.9998436849805272 1.0001063420324456 6.034010351403598e-06 -4.6561700569386853e-07 -3.482624711118402e-07 5.912356135749736e-06 -5.908872563142594e-06 -4.4062395448465577e-07 3.896065211970475e-06 2.8524341402247777e-06 0.00010634822079244174 1.0000004506510138 0.9998420269400645 1.0000108709675406 6.486628989505907e-07 -4.9001124281758895e-09 -3.5698723628366442e-09 6.473879104516838e-07 -6.427351562889986e-07 -4.404088564697755e-07 4.5065264328140783e-07 3.2144159578148473e-07 1.0870974127905724e-05 1.0002348035090307 1.000000823211536 1.005609242686356 7.061598602422625e-06 -2.7861347495849792e-06 1.1483551024106861e-06 3.5949850439705604e-06 1.721709372767424e-06 -4.2371165440598924e-07 0.0003281053504895995 0.00025022467861662 0.007816074167987587
4.282 1.0000480250467723 0.9998752480800233 0.9969117529705701 -0.00010880145502701633 0.00013275307703675192 8.136751365176288e-05 3.5393260961896858e-06 -3.3493126791302895e-06 -4.4703945763444213e-07 4.9760596660072184e-05 6.395097772328957e-05 0.0031869313616240276 1.0000000012625325 0.9998417997527068 1.0000000247048484 1.6516070715729793e-09 1.606530416752404e-10 1.6070332041812732e-10 1.6409319366174004e-09 3.146396597541068e-09 -4.4762722522358084e-07 1.5716836220340372e-09 3.735737836735792e-08 3.73449873148996e-08 1.0000005334481534 0.9998363348562465 1.0007489879557183 2.6980755546385295e-05 -2.2874266734119717e-05 -2.091793972592825e-05 1.884832298053737e-05 -1.8850424472203623e-05 -4.4989775679737404e-07 1.3623043297523573e-06 1.592176064126884e-05 0.000750557281978793 1.0000038939725544 0.999843681429207 1.000106339636409 6.032443860932636e-06 -4.6700869635883246e-07 -3.497158930766954e-07 5.91079155419811e-06 -5.907242314687739e-06 -4.4787168765136276e-07 3.8939731221393395e-06 2.851590951936237e-06 0.00010634582456764432 1.0000004506282247 0.9998420268484292 1.0000108709626272 6.486469166605017e-07 -4.916184617817525e-09 -3.586097177235485e-09 6.473721976322622e-07 -6.42710943045736e-07 -4.476524418568049e-07 4.506295486103174e-07 3.214351619979178e-07 1.0870978243382643e-05 1.000234719416318 1.000000693696403 1.0056090794275405 9.96707251472902e-06 -4.051552848192619e-06 9.665508863807177e-07 3.032131841977911e-06 2.238034357912752e-06 -4.3049990538215085e-07 0.00032811793563472454 0.00025029325775431654 0.007815806517020421
4.292 1.000049465257775 0.9998762729488918 0.9969258189316957 -0.00010755557112480238 0.00013214630781696154 8.348857610898492e-05 5.487139061387412e-06 -5.2937993256061385e-06 -4.5432337253102826e-07 5.133094491574415e-05 6.45789714735065e-05 0.003171022121430929 1.0000000012624173 0.9998417999228982 1.000000024702222 1.6515741378135806e-09 1.6064649459079924e-10 1.6067260254453038e-10 1.6416592265330468e-09 3.1480965898756332e-09 -4.5498118417781807e-07 1.4764291962030966e-09 3.737510248201983e-08 3.941471770684534e-08 1.0000004437169026 0.9998362637450076 1.0007476361671224 2.6871518921173373e-05 -2.2884381827485394e-05 -2.095601442679105e-05 1.8748982441136796e-05 -1.8750387043605175e-05 -4.5729430274682273e-07 1.3331590888526084e-06 1.5949796128398e-05 0.0007491965460007223 1.0000038918810361 0.9998436778807984 1.000106337228092 6.030877054303339e-06 -4.68399674301509e-07 -3.511685256022578e-07 5.9092271679655075e-06 -5.9056120777171476e-06 -4.552303337748335e-07 3.891881554170147e-06 2.8507514762234304e-06 0.00010634341603832754 1.000000450605429 0.9998420267594343 1.000010870957526 6.486306077285819e-07 -4.932283043217421e-09 -3.6022872356013617e-09 6.473566512848596e-07 -6.426867249102325e-07 -4.550068708513106e-07 4.5060641650048726e-07 3.214289173314361e-07 1.0870982682424644e-05 1.0002345889141486 1.000000532200813 1.0056083388125352 1.3864063198250762e-05 -5.789870529440378e-06 8.133223309884343e-07 2.5569970834434378e-06 2.6592669470866385e-06 -4.371849206049753e-07 0.0003281280791246861 0.00025035220462654294 0.007815554751587812
4.302 1.000050888744157 0.999877285117477 0.9969405865040734 -0.00010631415408820109 0.00013152381176550533 8.557884569636526e-05 7.43885059926426e-06 -7.242504950289019e-06 -4.617207613605004e-07 5.28891724248074e-05 6.521480250258442e-05 0.0031544834218613016 1.000000001262297 0.9998418000958448 1.0000000246994603 1.651220289034281e-09 1.6061210600130983e-10 1.6069738973080878e-10 1.6425302374759332e-09 3.149797724008282e-09 -4.6244751762240945e-07 1.3909115551470155e-09 3.739367857628196e-08 4.1078432854172883e-08 1.0000003543120204 0.9998361928998405 1.0007462808652317 2.676237986413884e-05 -2.2894199071688927e-05 -2.099371057784533e-05 1.8649795513382328e-05 -1.8650505138023278e-05 -4.648038538191156e-07 1.3095973077379717e-06 1.597797438524455e-05 0.0007478323239465677 1.0000038897900498 0.9998436743353503 1.0001063348075385 6.029309937785631e-06 -4.6978994060276105e-07 -3.526203470717159e-07 5.907662954864402e-06 -5.903981867170247e-06 -4.6270143268383827e-07 3.889790523858202e-06 2.8499157479374275e-06 0.00010634099520214652 1.000000450582629 0.9998420266731246 1.000010870952275 6.486139781537315e-07 -4.948408199287919e-09 -3.61842052981271e-09 6.473412492674589e-07 -6.426625041113032e-07 -4.6247368230773464e-07 4.5058332914931815e-07 3.214229407143429e-07 1.0870985862140434e-05 1.0002343978054566 1.0000003286504233 1.0056069131987666 1.901668857664813e-05 -8.145509170539262e-06 6.834219455841593e-07 2.155871507248729e-06 3.0001306010393877e-06 -4.4369426926182953e-07 0.000328132975525942 0.000250400535116168 0.007815363292066802
4.312 1.0000522957127522 0.9998782847357524 0.9969560542094896 -0.00010507744020613809 0.00013088609048906788 8.763731750991726e-05 9.393591657104284e-06 -9.194550503604684e-06 -4.6923316353709153e-07 5.4435068899588715e-05 6.585764353098031e-05 0.0031373144724198086 1.0000000012621726 0.9998418002715904 1.0000000246966114 1.6505579695179795e-09 1.6055653901076153e-10 1.6078167426068376e-10 1.6434923769249132e-09 3.1514993012675525e-09 -4.700277829451915e-07 1.3375115475493607e-09 3.741366045777683e-08 4.2023189796975665e-08 1.000000265233323 0.999836122320675 1.0007449220782827 2.6653339280065672e-05 -2.2903719449095016e-05 -2.1031029117877193e-05 1.8550762702537364e-05 -1.8550779463847142e-05 -4.724279771519871e-07 1.2918565781808478e-06 1.6006291519120762e-05 0.0007464646442211938 1.0000038876995974 0.9998436707929128 1.0001063323748056 6.0277425243409956e-06 -4.7117948820679723e-07 -3.5407135438749564e-07 5.906098861725977e-06 -5.902351697894238e-06 -4.70286543274125e-07 3.887700046178439e-06 2.849083780481214e-06 0.00010633856216345512 1.000000450559825 0.9998420265895438 1.0000108709469235 6.485970398433022e-07 -4.964553581073861e-09 -3.6344935499725213e-09 6.473259383946947e-07 -6.426382828439597e-07 -4.700544335689691e-07 4.5056035483974274e-07 3.214172944462501e-07 1.087098662032108e-05 1.0002341278872358 1.0000000700954557 1.0056046628259157 2.573220377699451e-05 -1.1294344630984956e-05 5.724806298191091e-07 1.817021381666522e-06 3.273246672591211e-06 -4.499414438284753e-07 0.0003281281873935233 0.0002504361196103136 0.007815300187486534
4.322 1.0000536863770748 0.9998792719586563 0.9969722201320398 -0.00010384563632676296 0.00013023363869428837 8.966304055211948e-05 1.135049047407017e-05 -1.1149053868738484e-05 -4.768621420473287e-07 5.596844239045708e-05 6.65067003139137e-05 0.003119514874696325 1.0000000012620467 0.9998418004501793 1.0000000246937333 1.6496143155509622e-09 1.6049399164945987e-10 1.609045454581719e-10 1.6444759138953983e-09 3.1532005204159267e-09 -4.777235570354461e-07 1.3304063572935737e-09 3.743549493931276e-08 4.211683065959349e-08 1.0000001764806232 0.9998360520074412 1.000743559834463 2.6544398083912106e-05 -2.2912943933884707e-05 -2.1067971011304057e-05 1.845188449317472e-05 -1.8451210724363953e-05 -4.801682599831705e-07 1.2801106430198231e-06 1.6034743627362564e-05 0.0007450935350844816 1.0000038856096811 0.9998436672535371 1.000106329929958 6.0261748407685225e-06 -4.7256830383693974e-07 -3.5552156824270895e-07 5.904534818761034e-06 -5.900721584651973e-06 -4.779872428453992e-07 3.885610129083735e-06 2.848255570167972e-06 0.00010633611702734502 1.0000004505370204 0.9998420265087379 1.0000108709415307 6.485798198391597e-07 -4.980705563412409e-09 -3.6505272331687578e-09 6.473106486531109e-07 -6.426140623740457e-07 -4.777507016519337e-07 4.5053752817781036e-07 3.2141201550029013e-07 1.0870984428631344e-05 1.0002337563008374 0.9999997402474556 1.0056014140222065 3.435890823528794e-05 -1.5446102509742994e-05 4.768754579116205e-07 1.5304304263752934e-06 3.48940692822692e-06 -4.558255204125497e-07 0.00032810669338141895 0.00025045504957846976 0.00781547064351939
4.332 1.0000550609565075 0.9998802469455056 0.9969890819233442 -0.00010261891625249026 0.00012956694358561786 9.165511715115094e-05 1.3308673990962611e-05 -1.3105131292438687e-05 -4.846092846384529e-07 5.7489115807079595e-05 6.716121075247209e-05 0.003101084629585779 1.0000000012619208 0.9998418006316572 1.0000000246908898 1.6484366268347064e-09 1.6044235304658425e-10 1.6102573755932456e-10 1.6454132085870457e-09 3.1549007183718408e-09 -4.855364361965272e-07 1.368940329364496e-09 3.7459441407416644e-08 4.139087463898382e-08 1.000000088053732 0.9998359819600677 1.0007421941618992 2.6435557205407828e-05 -2.292187349606403e-05 -2.1104537244036984e-05 1.8353161368387655e-05 -1.8351799617761742e-05 -4.880263085251942e-07 1.2744569460671775e-06 1.6063326819693604e-05 0.0007437190245791726 1.000003883520303 0.9998436637172754 1.0001063274730653 6.024606935910525e-06 -4.739563691567864e-07 -3.569710291157908e-07 5.9029707584386395e-06 -5.8990915423052275e-06 -4.858051301730156e-07 3.883520771129611e-06 2.847431111346237e-06 0.00010633365982190424 1.0000004505142166 0.9998420264307523 1.0000108709361584 6.48562366027583e-07 -4.996845447582504e-09 -3.6665617375578337e-09 6.472953125800368e-07 -6.425898450583143e-07 -4.855640834334519e-07 4.505148440490864e-07 3.214071209372312e-07 1.0870979399955638e-05 1.0002332549005906 0.9999993190293106 1.0055969585353604 4.5280494247451526e-05 -2.0845362866936244e-05 3.936174383637028e-07 1.2875719098966608e-06 3.6578146383483905e-06 -4.612317576478793e-07 0.0003280575233328764 0.0002504507275689719 0.007816036249956575
4.342 1.000056419675461 0.9998812098593949 0.9970066368072362 -0.00010139741670072668 0.00012888648417909486 9.36127023193175e-05 1.5267269202410402e-05 -1.5061898767685245e-05 -4.924762021064671e-07 5.89969240503097e-05 6.782044392266829e-05 0.003082024143977145 1.0000000012617978 0.9998418008160704 1.0000000246881389 1.6470955666381835e-09 1.604200603377684e-10 1.6109940616578087e-10 1.6462510995168408e-09 3.1566000049873697e-09 -4.934680373718011e-07 1.4393475986591277e-09 3.748556252691702e-08 4.000556282731077e-08 0.9999999999524573 0.9998359121784828 1.0007408250886554 2.6326817591928165e-05 -2.2930509105058267e-05 -2.1140728809008916e-05 1.8254593821840304e-05 -1.8252546837129202e-05 -4.960037491998558e-07 1.2749085441764604e-06 1.609203723794315e-05 0.0007423411405762946 1.000003881431465 0.9998436601841805 1.0001063250041924 6.02303888085251e-06 -4.753436660488626e-07 -3.584197837601274e-07 5.901406627573511e-06 -5.897461585350692e-06 -4.937418222980636e-07 3.88143196514054e-06 2.846610410541681e-06 0.00010633119051126618 1.0000004504914162 0.9998420263556338 1.000010870930865 6.485447485429783e-07 -5.012955232985025e-09 -3.682642975742615e-09 6.472798772318906e-07 -6.425656328987551e-07 -4.934961951687379e-07 4.5049226649829055e-07 3.21402619940387e-07 1.0870972169896742e-05 1.0002325896901227 0.9999987821738106 1.005591054503602 5.890617054972382e-05 -2.7770615588040625e-05 3.2025636116087953e-07 1.0812082943370617e-06 3.786296901543348e-06 -4.6603344280553367e-07 0.0003279638948348966 0.0002504126239128038 0.007817240901361064
4.352 1.0000577627625096 0.9998821608665786 0.9970248815838308 -0.00010018123289158961 0.00012819273052934146 9.553500305834505e-05 1.722540444920318e-05 -1.701847336846345e-05 -5.00464528886626e-07 6.0491711639805814e-05 6.848369901846433e-05 0.003062334237106145 1.00000000126168 0.9998418010034649 1.0000000246855263 1.6456794842780702e-09 1.6043815134490815e-10 1.6109362355211079e-10 1.6469518406813337e-09 3.1582973720042336e-09 -5.015199965222909e-07 1.5226842896008447e-09 3.751377772525001e-08 3.821568840181411e-08 0.9999999121766024 0.9998358426626138 1.0007394526427194 2.6218180204032478e-05 -2.2938851737545256e-05 -2.1176546687171222e-05 1.815618235816223e-05 -1.8153453070719387e-05 -5.041022292748035e-07 1.2813916443019525e-06 1.6120871060274198e-05 0.000740959910901343 1.0000038793431703 0.9998436566543056 1.0001063225233917 6.021470765182504e-06 -4.7673018357006883e-07 -3.598678641132818e-07 5.899842388150697e-06 -5.895831728206481e-06 -5.017989573813935e-07 3.879343703034192e-06 2.8457934893700665e-06 0.00010632870908951272 1.0000004504686213 0.99984202628343 1.0000108709256972 6.485270557679493e-07 -5.029023503588036e-09 -3.6988029718227436e-09 6.472643047900552e-07 -6.42541427418843e-07 -5.015486736662378e-07 4.50469743796038e-07 3.2139852191354154e-07 1.0870963752675048e-05 1.0002317203856874 0.9999981009131058 1.0055834295842687 7.565610702540366e-05 -3.6530806370014345e-05 2.548001729801672e-07 9.052157862789408e-07 3.88149091164881e-06 -4.7009525142240685e-07 0.00032780079999708995 0.0002503246669156383 0.007819443724740366
4.362 1.0000590904494961 0.9998831001358259 0.9970438126329002 -9.897041385181323e-05 0.00012748614286271927 9.742127760166972e-05 1.91822106522502e-05 -1.897397452930054e-05 -5.085759236882923e-07 6.197333074816511e-05 6.915030422478057e-05 0.0030420161467784464 1.0000000012615695 0.9998418011938888 1.000000024683082 1.6442869176772184e-09 1.6049545105766465e-10 1.6100438059837308e-10 1.6474849180450463e-09 3.159992575092259e-09 -5.096939705574194e-07 1.6013805066143726e-09 3.754393901948619e-08 3.6347453603697875e-08 0.9999998247259684 0.9998357734123864 1.0007380768520027 2.6109646005539478e-05 -2.2946902382509577e-05 -2.121199183187196e-05 1.8057927485913484e-05 -1.805451900231053e-05 -5.123234155947021e-07 1.293749196926986e-06 1.6149824486415922e-05 0.0007395753634426772 1.0000038772554205 0.9998436531277053 1.0001063200306997 6.019902688426093e-06 -4.781159230033483e-07 -3.6131527419422663e-07 5.8982780096261895e-06 -5.894201985283959e-06 -5.099781930153338e-07 3.877255980401498e-06 2.8449803734175573e-06 0.00010632621567431791 1.0000004504458344 0.9998420262141888 1.0000108709206847 6.485093861155719e-07 -5.045051856183887e-09 -3.715045684971848e-09 6.472485644612855e-07 -6.425172306627662e-07 -5.097231757982509e-07 4.504472223339483e-07 3.2139483425195107e-07 1.0870955409543152e-05 1.0002306001730454 0.9999972418065861 1.005573786703604 9.594207444807697e-05 -4.745887263996795e-05 1.956466107712688e-07 7.544312380135771e-07 3.949006802639426e-06 -4.7327837435621853e-07 0.0003275320587006244 0.0002501632794530703 0.007823158056077804
4.372 1.000060402970605 0.9998840278377592 0.9970634259165029 -9.776495756506632e-05 0.00012676717061734568 9.927083459652456e-05 2.113682249922032e-05 -2.0927525279287106e-05 -5.168120667806425e-07 6.34416395680021e-05 6.981961555743303e-05 0.0030210715355764896 1.0000000012614676 0.9998418013873881 1.0000000246808223 1.6430178227200273e-09 1.6057773231919645e-10 1.6085949226273282e-10 1.6478195920902315e-09 3.1616846614935923e-09 -5.179916367733003e-07 1.661631831932861e-09 3.75758898156626e-08 3.477706197692919e-08 0.999999737600351 0.999835704427725 1.000736697744342 2.6001215955959265e-05 -2.2954662041563824e-05 -2.124706516691171e-05 1.7959829709438205e-05 -1.7955745311373196e-05 -5.206689969422314e-07 1.311750024960044e-06 1.61788937136607e-05 0.0007381875261599542 1.0000038751682168 0.9998436496044336 1.0001063175261384 6.018334750415144e-06 -4.795008989598825e-07 -3.6276198691595073e-07 5.896713460932493e-06 -5.892572370641377e-06 -5.182812077321982e-07 3.875168796634553e-06 2.8441710757481508e-06 0.00010632371051703208 1.0000004504230566 0.9998420261479576 1.000010870915844 6.484918395820931e-07 -5.061054364039891e-09 -3.7313432569840454e-09 6.472326257415626e-07 -6.424930446367163e-07 -5.180213788653876e-07 4.504246541052711e-07 3.213915535042368e-07 1.0870948492751575e-05 1.0002291757274817 0.9999961667568471 1.0055618127701544 0.00012014358740233099 -6.090189994971725e-05 1.4152501188431214e-07 6.245189340192269e-07 3.993569620461408e-06 -4.754475245167717e-07 0.00032710695828346 0.00024989514597993054 0.007829093549122855
4.382 1.0000617005613972 0.999884944144161 0.9970837169808563 -9.656480612110257e-05 0.00012603625139401083 0.00010108303222462323 2.308837958769617e-05 -2.2878253419646515e-05 -5.251746624171081e-07 6.489650095408825e-05 7.049101571166153e-05 0.0029995024970490194 1.0000000012613746 0.9998418015840109 1.000000024678753 1.6419652085696079e-09 1.6066267688320122e-10 1.607065596610639e-10 1.6479255683166387e-09 3.1633737802451688e-09 -5.264146936003493e-07 1.6936025369135767e-09 3.7609489207919586e-08 3.387757511264438e-08 0.9999996507995432 0.9998356357085526 1.000735315347501 2.5892891000464272e-05 -2.2962131725080616e-05 -2.128176759639573e-05 1.7861889530490706e-05 -1.7857132673781817e-05 -5.291406816999842e-07 1.3351021534641734e-06 1.6208074922454608e-05 0.0007367964269814185 1.0000038730815604 0.9998436460845448 1.0001063150097196 6.016767044759472e-06 -4.808851341075077e-07 -3.6420795517399126e-07 5.895148712027934e-06 -5.890942899156913e-06 -5.267097013910237e-07 3.8730821516649196e-06 2.843365587031498e-06 0.00010632119390233871 1.0000004504002886 0.9998420260847848 1.0000108709111806 6.484745095993425e-07 -5.077053292560083e-09 -3.747648119319594e-09 6.472164582410488e-07 -6.424688711103423e-07 -5.26444981635021e-07 4.50401999789837e-07 3.2138865877130693e-07 1.0870944202990516e-05 1.0002273875638508 0.9999948332614642 1.0055471905012867 0.0001485803733282027 -7.720773744523387e-05 9.144638089049602e-08 5.118549186651102e-07 4.019142819769027e-06 -4.76479815972093e-07 0.00032645673343765494 0.00024947488627942866 0.007838195902161086
4.392 1.0000629834578154 0.9998858492272613 0.9971046809574569 -9.536984105329988e-05 0.00012529380981714364 0.00010285727727381592 2.503602752823148e-05 -2.4825292653594806e-05 -5.336654364980426e-07 6.633778129458468e-05 7.116391294698247e-05 0.002977311561781638 1.0000000012612902 0.9998418017838048 1.0000000246768723 1.6412065172673565e-09 1.607277665188579e-10 1.6059369330286623e-10 1.6477819779371375e-09 3.1650591420980846e-09 -5.349648600686879e-07 1.6915916535403569e-09 3.764461476163996e-08 3.390611009697996e-08 0.999999564323334 0.9998355672547914 1.0007339296891764 2.578467206405277e-05 -2.2969312442678575e-05 -2.131610002553169e-05 1.776410745704288e-05 -1.775868176195653e-05 -5.377402009277735e-07 1.3634685292220165e-06 1.6237364280557685e-05 0.0007354020936663023 1.0000038709954504 0.9998436425680941 1.0001063124814478 6.015199650662201e-06 -4.822686507911489e-07 -3.656531309892821e-07 5.893583741766017e-06 -5.889313585088398e-06 -5.352653944958187e-07 3.870996043350026e-06 2.842563879998183e-06 0.00010631866599660249 1.0000004503775297 0.9998420260247183 1.000010870906692 6.484574742603486e-07 -5.093071243850551e-09 -3.763912646657828e-09 6.472000410246433e-07 -6.424447117181408e-07 -5.34995703082617e-07 4.503792329328565e-07 3.213861163639695e-07 1.0870943272600062e-05 1.0002251707739398 0.9999931949414146 1.0055296132521467 0.00018148254245208535 -9.670819203531179e-05 4.465996488906897e-08 4.134266207939925e-07 4.02903555975137e-06 -4.7627528599342356e-07 0.0003254912856668217 0.0002488429139046073 0.007851675732584263
4.402 1.0000642518951508 0.9998867432589987 0.9971263125635111 -9.417987906199023e-05 0.0001245402563157863 0.00010459302417353376 2.6978918999618563e-05 -2.6767783660913847e-05 -5.42286136681091e-07 6.77653495751688e-05 7.183774000741691e-05 0.0029545017032232587 1.0000000012612138 0.9998418019868167 1.0000000246751697 1.6407982636876877e-09 1.6075955689511571e-10 1.6054915043589995e-10 1.647389334360492e-09 3.16674030414288e-09 -5.43643876889398e-07 1.6548826111066329e-09 3.768116479777294e-08 3.4874666633814676e-08 0.999999478171508 0.999835499066361 1.0007325407969958 2.567656004309283e-05 -2.2976205195509257e-05 -2.1350063379274404e-05 1.766648401620557e-05 -1.766039324450777e-05 -5.464693062935624e-07 1.3964832541662113e-06 1.626675796432889e-05 0.0007340045537337389 1.0000038689098858 0.9998436390551363 1.0001063099413188 6.013632624630416e-06 -4.836514630024202e-07 -3.6709748572831597e-07 5.8920185508751665e-06 -5.8876844429386045e-06 -5.439500289883841e-07 3.8689104674501e-06 2.8417659257241005e-06 0.00010631612674608583 1.0000004503547795 0.9998420259678067 1.000010870902368 6.48440789654611e-07 -5.109121747277053e-09 -3.780107857698368e-09 6.471833746745591e-07 -6.424205684832033e-07 -5.436752839068573e-07 4.5035634734556017e-07 3.2138389475230753e-07 1.0870945689873508e-05 1.0002224561912827 0.9999912023746946 1.005508802424487 0.00021896036180384015 -0.00011969926029756045 6.14801193275178e-10 3.267456605887402e-07 4.025995920131453e-06 -4.7476860993316497e-07 0.00032409666869063065 0.00024792384811176023 0.007871015408082938
4.412 1.0000655061069852 0.9998876264102586 0.9971486061017864 -9.299466833244478e-05 0.00012377598582993964 0.00010628977400682284 2.8916214749039696e-05 -2.870487512389356e-05 -5.510385317330879e-07 6.917907660852133e-05 7.251195306162731e-05 0.0029310763431813058 1.000000001261144 0.9998418021930946 1.000000024673624 1.6407686208602322e-09 1.6075675842905804e-10 1.6057305093171255e-10 1.6467777735807875e-09 3.1684170515233242e-09 -5.524535066620738e-07 1.5889402296656948e-09 3.771907091675556e-08 3.651684973814194e-08 0.9999993923438462 0.9998354311431811 1.0007311486985155 2.5568555799162363e-05 -2.298281097216233e-05 -2.1383658612359493e-05 1.7569019761918583e-05 -1.7562267787294156e-05 -5.553297717009233e-07 1.433766744729788e-06 1.629625218097622e-05 0.0007326038345147652 1.0000038668248659 0.9998436355457266 1.000106307389317 6.012065995680777e-06 -4.85033571969503e-07 -3.6854101980975183e-07 5.890453169753451e-06 -5.886055487545165e-06 -5.52765368510191e-07 3.866825420780358e-06 2.8409717094483855e-06 0.00010631357589898495 1.0000004503320357 0.9998420259140983 1.0000108708981883 6.484244839682234e-07 -5.1252057506917e-09 -3.796234230056833e-09 6.471664890444897e-07 -6.423964428173923e-07 -5.524854863172374e-07 4.503333644303664e-07 3.213819806438206e-07 1.0870950621806322e-05 1.0002191719989695 0.9999888042461184 1.005484526696502 0.00026097596829368806 -0.00014641922868064165 -4.107504255767491e-08 2.4977187870654563e-07 4.012292020682143e-06 -4.719412958710713e-07 0.0003221339376068346 0.0002466259031204505 0.007897941082760611
4.422 1.0000667463241053 0.9998884988501016 0.9971715554600175 -9.181388564099382e-05 0.00012300137646342174 0.00010794707350815485 3.0847084532934856e-05 -3.063572470332206e-05 -5.599244120300795e-07 7.057883440605768e-05 7.318603064489335e-05 0.002907039356945002 1.000000001261079 0.9998418024026869 1.0000000246722 1.6411129554612648e-09 1.6072892179089842e-10 1.6064029108234947e-10 1.6460059311806416e-09 3.170088993213152e-09 -5.613955329686308e-07 1.5061210279293535e-09 3.775830879429139e-08 3.839392753337754e-08 0.9999993068401267 0.9998353634851695 1.000729753421217 2.5460660154018077e-05 -2.298913075030394e-05 -2.1416886705144903e-05 1.747171527407696e-05 -1.7464306053183428e-05 -5.643233929166063e-07 1.4749387274259024e-06 1.632584317694199e-05 0.000731199963292113 1.0000038647403884 0.999843632039921 1.0001063048254126 6.010499758386995e-06 -4.864149689248007e-07 -3.699837573934246e-07 5.888887657468342e-06 -5.884426733230344e-06 -5.61713198752945e-07 3.864740904999904e-06 2.8401812349644802e-06 0.00010631101314087384 1.0000004503092979 0.999842025863642 1.0000108708941167 6.484085521923974e-07 -5.141314358579872e-09 -3.812315716682892e-09 6.47149442931063e-07 -6.423723364246051e-07 -5.61428095321103e-07 4.5031033356412617e-07 3.213803836956709e-07 1.08709566245784e-05 1.0002152457650646 0.9999859488021527 1.0054566219919907 0.0003073196139586132 -0.00017702583877428186 -8.066250438633312e-08 1.8084682145522962e-07 3.989782844010232e-06 -4.6783341130126237e-07 0.00031943994133257626 0.0002448416742693341 0.007934347943610871
4.432 1.000067972773405 0.9998893607449703 0.9971951541100651 -9.063713442875095e-05 0.00012221678810550723 0.00010956451404565547 3.277070799901595e-05 -3.255949996115302e-05 -5.689455875791629e-07 7.196449567333429e-05 7.385947260535735e-05 0.0028823950779869947 1.0000000012610162 0.9998418026156424 1.0000000246708487 1.6417923690248636e-09 1.606893723990781e-10 1.6071699141296683e-10 1.6451512520336664e-09 3.1717564151478115e-09 -5.704717624977273e-07 1.4247795320419608e-09 3.7798886002487104e-08 4.005444427811082e-08 0.9999992216601238 0.9998352960922434 1.0007283549925086 2.535287388916406e-05 -2.2995165502520108e-05 -2.1449748648509655e-05 1.737457114895619e-05 -1.736650870168686e-05 -5.734519881064717e-07 1.5196285238546692e-06 1.635552722645948e-05 0.0007297929674236098 1.0000038626564511 0.999843628537776 1.0001063022495638 6.008933874836332e-06 -4.877956406464572e-07 -3.714257330783295e-07 5.887322091897e-06 -5.882798194650062e-06 -5.707953271225808e-07 3.862656928063363e-06 2.8393945139340963e-06 0.00010630843824909238 1.0000004502865625 0.9998420258164874 1.0000108708901045 6.48392955759987e-07 -5.1574335329587695e-09 -3.82838708271853e-09 6.471323138900823e-07 -6.423482511348712e-07 -5.705049171970802e-07 4.502873218316867e-07 3.2137912583309146e-07 1.0870962075085577e-05 1.0002106068551526 0.9999825855745716 1.0054250108471514 0.0003575930539855593 -0.0002115739879774468 -1.1829741663049479e-07 1.1863514022779557e-07 3.959980385025865e-06 -4.625681241360819e-07 0.0003158305106368302 0.00024245066321658935 0.007982170856048978
4.442 1.000069185676775 0.9998902122578984 0.9972193951070315 -8.94639439801103e-05 0.00012142256105228765 0.00011114173058295358 3.468627551673203e-05 -3.447537923838961e-05 -5.781038890571998e-07 7.333593341146013e-05 7.45317990745519e-05 0.002857148302108032 1.0000000012609536 0.9998418028320094 1.0000000246695122 1.642739286944456e-09 1.606503850421575e-10 1.6077524103764806e-10 1.6442965413949806e-09 3.1734182161171455e-09 -5.796840236721423e-07 1.3654838340660948e-09 3.784080000177646e-08 4.115315305320734e-08 0.9999991368036087 0.9998352289643193 1.000726953439729 2.5245197749829132e-05 -2.30009162032751e-05 -2.148224542800466e-05 1.7277587984884134e-05 -1.7268876389842097e-05 -5.827173974336226e-07 1.5674825456652238e-06 1.638530061018903e-05 0.000728382874357781 1.0000038605730515 0.9998436250393485 1.0001062996617167 6.007368277643844e-06 -4.891755750602414e-07 -3.728669745384148e-07 5.885756556135104e-06 -5.881169887182416e-06 -5.800135841885092e-07 3.860573500729011e-06 2.8386115484217993e-06 0.00010630585116245919 1.0000004502638282 0.9998420257726844 1.0000108708860938 6.483776270441519e-07 -5.1735512593722e-09 -3.84447588527163e-09 6.471151848267316e-07 -6.42324188728694e-07 -5.797177803808827e-07 4.502643940820573e-07 3.2137822042711677e-07 1.0870965636045025e-05 1.0002051891352497 0.999978667311028 1.0053897196348667 0.0004112024277186947 -0.00024999577195264984 -1.540543501075144e-07 6.207262778202788e-08 3.924104508588001e-06 -4.563490476640983e-07 0.0003111062624279727 0.0002393237363353358 0.008043200696545771
4.452 1.0000703852499997 0.9998910535477193 0.9972442710885683 -8.829376981257487e-05 0.00012061901465914066 0.0001126784006177347 3.65929889594165e-05 -3.638255248188475e-05 -5.87401166345436e-07 7.469302061070402e-05 7.5202549492572e-05 0.0028313042907740457 1.0000000012608885 0.9998418030518393 1.0000000246681293 1.6438666262741528e-09 1.6061909603461348e-10 1.608046652477251e-10 1.6435163390160068e-09 3.175074596346336e-09 -5.890341680075609e-07 1.3440121890629254e-09 3.788398572849213e-08 4.150490363599598e-08 0.9999990522703502 0.9998351621013124 1.0007255487901558 2.5137632455201763e-05 -2.3006383830164958e-05 -2.1514378013251155e-05 1.718076636915988e-05 -1.717140977242017e-05 -5.921214853674881e-07 1.61816924077921e-06 1.641515959892848e-05 0.0007269697115301765 1.0000038584901876 0.9998436215446972 1.0001062970618178 6.0058028785040005e-06 -4.905547655956346e-07 -3.7430749247124967e-07 5.8841911255351895e-06 -5.879541825582801e-06 -5.893698225716261e-07 3.85849063067103e-06 2.8378323182368667e-06 0.00010630325192682737 1.000000450241092 0.9998420257322839 1.0000108708820232 6.483624787394906e-07 -5.189660835510886e-09 -3.860592871790168e-09 6.470981301913307e-07 -6.423001508339824e-07 -5.89068536679912e-07 4.5024159157975603e-07 3.213776554510436e-07 1.0870966557905125e-05 1.0001989338411403 0.9999741520240917 1.0053508921544987 0.00046736242056851293 -0.0002920849542559131 -1.8795805268396124e-07 1.0319934334430225e-08 3.8831316056073645e-06 -4.4941306103653887e-07 0.0003050609346581724 0.00023532951201130312 0.008118858258040911
4.462 1.0000715717016664 0.9998918847682838 0.9972697742746186 -8.712599532594494e-05 0.00011980644605426478 0.00011417424309508565 3.8490062444325886e-05 -3.828022202304614e-05 -5.968392884549499e-07 7.603563002487873e-05 7.587128170629886e-05 0.0028048687733131755 1.0000000012608197 0.9998418032751821 1.0000000246666458 1.6450776321779573e-09 1.6059786409899351e-10 1.6081159449191605e-10 1.6428675798225033e-09 3.1767248588604337e-09 -5.985240693934173e-07 1.3643545998265443e-09 3.792828757650231e-08 4.1088767695666935e-08 0.9999989680601139 0.9998350955031389 1.0007241410710126 2.5030178709677904e-05 -2.301156936484751e-05 -2.154614735899328e-05 1.7084106868084153e-05 -1.707410950165108e-05 -6.016661377677646e-07 1.6713819049147505e-06 1.6445100455601556e-05 0.0007255535062223299 1.0000038564078573 0.9998436180538804 1.0001062944498185 6.004237581225865e-06 -4.919332097385653e-07 -3.7574728082344424e-07 5.882625857460057e-06 -5.877914025044638e-06 -5.988659175380782e-07 3.856408317629706e-06 2.8370567834036556e-06 0.00010630064057284468 1.0000004502183526 0.999842025695338 1.0000108708778386 6.483474142326546e-07 -5.2057594661273426e-09 -3.876731358491947e-09 6.470812070397161e-07 -6.422761395293476e-07 -5.985590602927566e-07 4.5021891998592275e-07 3.213773926266587e-07 1.0870964732372272e-05 1.0001917924691015 0.9999690050545273 1.0053087981934816 0.0005251126846675852 -0.000337486532817203 -2.200057638348116e-07 -3.7278695800204126e-08 3.837837843141744e-06 -4.4210228332228533e-07 0.0002974918392543419 0.00023034246215923568 0.008209950324037466
4.472 1.0000727452321017 0.9998927060676991 0.997295896467838 -8.595993471430144e-05 0.00011898512894399403 0.00011562901730133472 4.037672302973421e-05 -4.016760330905669e-05 -6.064201435242968e-07 7.736363401795104e-05 7.653757113975745e-05 0.0027778479476580735 1.0000000012607453 0.99984180350209 1.0000000246650207 1.6462780196602104e-09 1.6058825152310066e-10 1.6081014541643225e-10 1.6423841926530198e-09 3.1783693414642135e-09 -6.081556259982808e-07 1.417616543182896e-09 3.7973479442559597e-08 4.0022405190502533e-08 0.9999988841726624 0.9998350291697127 1.0007227303094772 2.4922837214439888e-05 -2.301647378968216e-05 -2.1577554413492617e-05 1.6987610020779074e-05 -1.6976976227607146e-05 -6.113532647570189e-07 1.7268398220912368e-06 1.6475119454787717e-05 0.000724134285497522 1.0000038543260592 0.9998436145669586 1.0001062918256833 6.0026722904813885e-06 -4.933109063149291e-07 -3.771863254968002e-07 5.881060786569018e-06 -5.876286501184404e-06 -6.085037682783286e-07 3.854326552806013e-06 2.836284899133225e-06 0.00010629801703499417 1.0000004501956081 0.9998420256618984 1.0000108708734998 6.483323388077406e-07 -5.221845709473683e-09 -3.89287746283e-09 6.47064449470869e-07 -6.422521558743008e-07 -6.081912487722337e-07 4.501963507599117e-07 3.2137738333372047e-07 1.0870960559500795e-05 1.0001837295180498 0.9999632010285484 1.0052638358597215 0.0005833464921790275 -0.00038569417866498093 -2.501855807838601e-07 -8.123198546987694e-08 3.788837487547492e-06 -4.3482861476483844e-07 0.00028821172319364643 0.000224252332254552 0.008316442648077554
4.482 1.0000739060323418 0.9998935175875898 0.9973226290549206 -8.479483708553328e-05 0.00011815531253121504 0.00011704252174956798 4.225221137217201e-05 -4.204392558818435e-05 -6.16145638981959e-07 7.867690447638729e-05 7.720101001581494e-05 0.002750248479423333 1.0000000012606638 0.9998418037326153 1.0000000246632315 1.6473837725145211e-09 1.6059224016874584e-10 1.60811573046607e-10 1.6420764015877168e-09 3.1800076337619707e-09 -6.179307581997608e-07 1.4877891188838975e-09 3.8019323779500676e-08 3.852392974646225e-08 0.9999988006077577 0.9998349631009493 1.0007213165326854 2.4815608676467293e-05 -2.3021098085262814e-05 -2.1608600130396096e-05 1.6891276339003602e-05 -1.688001059838291e-05 -6.211848003732712e-07 1.7842881739546716e-06 1.6505212907134053e-05 0.0007227120762690512 1.0000038522447916 0.9998436110839929 1.000106289189396 6.0011069223468985e-06 -4.946878531844249e-07 -3.7862461600307325e-07 5.87949592361039e-06 -5.874659269247587e-06 -6.182852975819965e-07 3.852245323121246e-06 2.835516633008949e-06 0.00010629538118248034 1.0000004501728574 0.9998420256320194 1.0000108708689828 6.483171692247822e-07 -5.2379174102660265e-09 -3.909019615060111e-09 6.47047867567939e-07 -6.422282019740436e-07 -6.179670233071066e-07 4.501738342380765e-07 3.2137759049969203e-07 1.0870954768091647e-05 1.000174724910895 0.9999567255857637 1.0052165270601374 0.0006408504666422246 -0.00043605575328895224 -2.7849001549230344e-07 -1.2193357087466813e-07 3.736616506045018e-06 -4.2806135692856736e-07 0.00027706111817035013 0.00021697437630132082 0.008437288827122507
4.492 1.0000750542831596 0.9998943194624019 0.9973499630090472 -8.362989168710409e-05 0.00011731722057587778 0.00011841459306204515 4.411578234470169e-05 -4.390843254883543e-05 -6.260177010672457e-07 7.997531278078049e-05 7.786120660694561e-05 0.002722077499234145 1.0000000012605752 0.9998418039668123 1.0000000246612724 1.6483276644746734e-09 1.606126262065231e-10 1.6081622690853142e-10 1.6419337051171534e-09 3.181639664451979e-09 -6.278514105568925e-07 1.558576015890059e-09 3.8065633179753716e-08 3.687529538667029e-08 0.9999987173651571 0.9998348972967637 1.0007198997677307 2.4708493814367315e-05 -2.302544323063794e-05 -2.163928547477012e-05 1.6795106308518684e-05 -1.678321325919062e-05 -6.311627017999814e-07 1.8434970966758316e-06 1.6535377172592075e-05 0.0007212869054523103 1.0000038501640542 0.9998436076050456 1.0001062865409567 5.99954140880663e-06 -4.960640483156772e-07 -3.800621519165658e-07 5.877931258407162e-06 -5.87303234495586e-06 -6.282124510595214e-07 3.850164617670452e-06 2.834751972708657e-06 0.00010629273293906081 1.0000004501500996 0.9998420256057556 1.000010870864283 6.483018372075701e-07 -5.253972251310609e-09 -3.92515809006508e-09 6.470314506802969e-07 -6.422042792049084e-07 -6.278883285918335e-07 4.5015131639200907e-07 3.213780016661374e-07 1.0870948289498412e-05 1.0001647759313885 0.9999495767612891 1.0051675059472194 0.0006963531765192052 -0.0004877874500510678 -3.049241845377956e-07 -1.5968924524169856e-07 3.681561460703928e-06 -4.2230996506095234e-07 0.00026392016531128144 0.00020845990325206622 0.00857034915554703
4.502 1.00007619015414 0.9998951118187396 0.9973778888936302 -8.246423409643945e-05 0.00011647105061638621 0.00011974510485714948 4.596670561686612e-05 -4.5760382914306093e-05 -6.360382746009289e-07 8.125872982886142e-05 7.851778450515938e-05 0.002693342598281067 1.000000001260479 0.999841804204737 1.0000000246591545 1.6490596965945214e-09 1.6064966929924506e-10 1.6081411008861223e-10 1.6419332530062013e-09 3.1832652343088805e-09 -6.379195517776179e-07 1.6168642469465457e-09 3.8112297607736554e-08 3.539171452428338e-08 0.9999986344446181 0.9998348317570703 1.0007184800416642 2.460149336198635e-05 -2.3029510206782387e-05 -2.1669611423608133e-05 1.6699100399183532e-05 -1.6686584853238754e-05 -6.412889506766742e-07 1.9042601950757866e-06 1.6565608653287996e-05 0.0007198588000885242 1.0000038480838473 0.9998436041301815 1.000106283880383 5.997975699927989e-06 -4.974394907370289e-07 -3.8149894314012524e-07 5.876366768538741e-06 -5.871405744418328e-06 -6.382871992593361e-07 3.848084431843859e-06 2.8339909177083502e-06 0.00010629007239589898 1.0000004501273352 0.9998420255831634 1.000010870859411 6.482862937674302e-07 -5.270009256362042e-09 -3.94130256628714e-09 6.47015176279996e-07 -6.42180389422922e-07 -6.379571334788036e-07 4.501287511174372e-07 3.213786244717944e-07 1.0870942181841825e-05 1.0001538985367537 0.9999417659225636 1.0051175007312374 0.000748579455082694 -0.0005399962769532074 -3.295085169681781e-07 -1.9473935487890399e-07 3.623983603408317e-06 -4.1810290002340464e-07 0.000248718939516286 0.00019870676566255969 0.008712420199854317
4.512 1.0000773138028345 0.9998958947747578 0.9974063968675074 -8.129695320097008e-05 0.00011561697337482017 0.00012103396664011948 4.7804266200742823e-05 -4.759905099544552e-05 -6.462093237352225e-07 8.252702610084621e-05 7.91703819208174e-05 0.002664051822066857 1.0000000012603762 0.9998418044464454 1.0000000246568992 1.6495499884135343e-09 1.6070063447579764e-10 1.6079154514482152e-10 1.642051980477332e-09 3.184884095199814e-09 -6.481371749902652e-07 1.6533025624198946e-09 3.815926867280379e-08 3.438416967060459e-08 0.9999985518458949 0.9998347664817843 1.000717057381486 2.4494608068331533e-05 -2.3033299997989776e-05 -2.1699578957834216e-05 1.660325907549013e-05 -1.6590126021959285e-05 -6.515655533734193e-07 1.966392755595026e-06 1.6595903773949985e-05 0.0007184277873425428 1.0000038460041718 0.9998436006594654 1.0001062812077022 5.9964097645721065e-06 -4.988141840030648e-07 -3.829350035944565e-07 5.87480243137554e-06 -5.8697794835474276e-06 -6.485115365553594e-07 3.8460047672813e-06 2.8332334622575068e-06 0.00010628739981580295 1.0000004501045647 0.9998420255643001 1.0000108708543887 6.482705080730406e-07 -5.286031707121805e-09 -3.957466650688293e-09 6.469990213138548e-07 -6.421565340255785e-07 -6.481754310036459e-07 4.5010610538993083e-07 3.2137946918018764e-07 1.0870937514427831e-05 1.0001421279429437 0.9999333181875816 1.0050673097862588 0.0007963066990574874 -0.0005917100064533771 -3.52276436015245e-07 -2.2727628585525963e-07 3.564138107437104e-06 -4.1589163730930717e-07 0.00023144546468737762 0.00018776971055294573 0.008859377288857663
4.522 1.000078425373983 0.9998966684396048 0.9974354766916788 -8.012709877854741e-05 0.00011475513235726582 0.00012228112269493084 4.962776495449426e-05 -4.9423727200218504e-05 -6.56532832256072e-07 8.378007175871338e-05 7.981865103156309e-05 0.00263421366224637 1.0000000012602688 0.9998418046919945 1.0000000246545333 1.6497832369186776e-09 1.607581983624442e-10 1.607401021796711e-10 1.6422785139036829e-09 3.186496517937895e-09 -6.585062972090405e-07 1.6621141220465639e-09 3.8206526201802245e-08 3.4093144823132284e-08 0.9999984695687401 0.9998347014708209 1.0007156318141424 2.4387838695588174e-05 -2.3036813591567975e-05 -2.1729189055548524e-05 1.650758280773546e-05 -1.649383740335075e-05 -6.619945406729746e-07 2.029729837042743e-06 1.662625896361988e-05 0.0007169938943696575 1.000003843925029 0.9998435971929633 1.0001062785229482 5.994843587842503e-06 -5.001881350315441e-07 -3.843703418552423e-07 5.873238235167215e-06 -5.868153578445606e-06 -6.588874822649746e-07 3.843925628259978e-06 2.8324795815766413e-06 0.00010628471550474348 1.0000004500817903 0.9998420255492242 1.0000108708492417 6.482544654918308e-07 -5.302046623561136e-09 -3.9736585397925284e-09 6.469829742678127e-07 -6.421327152140344e-07 -6.585452387365076e-07 4.5008335991328556e-07 3.2138053262238526e-07 1.0870935140314454e-05 1.000129518427548 0.9999242722846502 1.0050177735227326 0.0008384192098916687 -0.0006419123062384282 -3.732680623310796e-07 -2.574571547727004e-07 3.502238498093132e-06 -4.1622926107528215e-07 0.0002121508978193253 0.0001757709764454761 0.009006413762040555
4.532 1.0000795249988186 0.9998974329129249 0.9974651177376541 -7.895368948060845e-05 0.00011388564366015494 0.000123486550976397 5.143651904326826e-05 -5.1233718502409115e-05 -6.670108037091767e-07 8.501773677269163e-05 8.046225739667546e-05 0.0026038370464315386 1.000000001260158 0.9998418049414437 1.0000000246520842 1.6497567011527991e-09 1.608129390085862e-10 1.6066324087811674e-10 1.6426160714403158e-09 3.1881024776330343e-09 -6.690289610258168e-07 1.641407897701858e-09 3.825406321605724e-08 3.459943097588079e-08 0.9999983876129028 0.9998346367240949 1.0007142033665186 2.4281186015434576e-05 -2.304005197734918e-05 -2.1758442683164815e-05 1.641207207760358e-05 -1.6397719633962073e-05 -6.725779681182395e-07 2.094124360202751e-06 1.6656670654254297e-05 0.0007155571481500238 1.0000038418464203 0.9998435937307439 1.0001062758261543 5.993277166888114e-06 -5.015613537931706e-07 -3.8580495459802463e-07 5.871674183541059e-06 -5.866528045819811e-06 -6.694170793156707e-07 3.8418470178114525e-06 2.831729231574236e-06 0.00010628201963734723 1.0000004500590127 0.9998420255379954 1.0000108708439988 6.482381629481191e-07 -5.318063620225303e-09 -3.989874866515522e-09 6.469670383090111e-07 -6.421089339742815e-07 -6.690685988079038e-07 4.5006051013721006e-07 3.2138179646418706e-07 1.0870935408053784e-05 1.0001161423459346 0.9999146798519803 1.0049697435429699 0.0008739567463754365 -0.0006895820895015931 -3.9252148191713927e-07 -2.8541208814291475e-07 3.438466582637727e-06 -4.1959112621721056e-07 0.00019095177920606498 0.00016291217334135337 0.009148346406125886
4.542 1.000080612794463 0.9998981882844203 0.9974953089974218 -7.777572102389924e-05 0.00011300859598261923 0.00012465026200187085 5.3229862353721405e-05 -5.302834887354317e-05 -6.776452625750826e-07 8.623989106939375e-05 8.110087943385562e-05 0.002572931325898135 1.000000001260045 0.999841805194852 1.0000000246495764 1.6494743846073532e-09 1.608556754711116e-10 1.6057771777578914e-10 1.6430780257092762e-09 3.1897019662952154e-09 -6.797072334602107e-07 1.5940629738621557e-09 3.8301908200887944e-08 3.5769950414941376e-08 0.99999830597813 0.9998345722415213 1.000712772065437 2.4174650805092928e-05 -2.3043016144043936e-05 -2.1787340795056122e-05 1.631672737233646e-05 -1.630177334734392e-05 -6.833179169342916e-07 2.159445271767223e-06 1.6687135298381824e-05 0.0007141175754063289 1.000003839768347 0.999843590272875 1.0001062731173513 5.991710506406819e-06 -5.029338491484272e-07 -3.872388256714484e-07 5.870110289778641e-06 -5.864902901790472e-06 -6.801023972859704e-07 3.839768935912737e-06 2.8309823629909187e-06 0.00010627931215237197 1.0000004500362338 0.9998420255306733 1.0000108708386832 6.482216044420839e-07 -5.3340918373339006e-09 -4.006098605767026e-09 6.469512266911778e-07 -6.420851924634543e-07 -6.797475791970183e-07 4.5003756866225016e-07 3.213832423759754e-07 1.0870937959365226e-05 1.0001020884058232 0.9999046042080371 1.0049240511748825 0.0009021540715130298 -0.0007337337734766978 -4.1006330452074365e-07 -3.1124874242636957e-07 3.372978419336486e-06 -4.26350826645286e-07 0.00016802986645367203 0.00014948927089079506 0.009279950929023702
4.552 1.0000816888634023 0.9998989346334782 0.997526039095026 -7.659217440605812e-05 0.00011212405084027913 0.0001257722977428843 5.500714585865717e-05 -5.4806959671640254e-05 -6.884382532448329e-07 8.744640469919359e-05 8.17342079379621e-05 0.002541506261259238 1.0000000012599315 0.9998418054522793 1.0000000246470333 1.6489457331394006e-09 1.608800272213585e-10 1.6050928133797772e-10 1.6436732035046722e-09 3.1912942573031046e-09 -6.905432074498538e-07 1.5285348364847067e-09 3.83501704395512e-08 3.729458591200843e-08 0.9999982246641663 0.9998345080230137 1.0007113379376553 2.406823384364866e-05 -2.3045707076978552e-05 -2.1815884338139434e-05 1.6221549171134016e-05 -1.620599917510638e-05 -6.942164936603421e-07 2.225575820725297e-06 1.6717649393851013e-05 0.0007126752026640896 1.0000038376908107 0.9998435868194256 1.0001062703965702 5.990143615471217e-06 -5.043056280000199e-07 -3.8867192984133486e-07 5.868546562419737e-06 -5.863278163123016e-06 -6.909455304463994e-07 3.8376913822578275e-06 2.830238939014439e-06 0.0001062765927965178 1.0000004500134547 0.999842025527319 1.0000108708333197 6.482047989282401e-07 -5.350137352371778e-09 -4.0223047806188645e-09 6.469355482957987e-07 -6.420614921116165e-07 -6.905842721599014e-07 4.500145678620522e-07 3.213848730471156e-07 1.0870941769434026e-05 1.0000874592974718 0.9998941186620298 1.0048814771578953 0.0009224691180531451 -0.0007734558778297846 -4.2590020967580385e-07 -3.3505395271089814e-07 3.305907126717331e-06 -4.367948824941896e-07 0.00014363122175226018 0.0001359131281314392 0.009396291312773097
4.562 1.0000827532930576 0.9998996720288582 0.9975572962996836 -7.540202398588486e-05 0.00011123204297432742 0.0001268527305202314 5.6767737945252316e-05 -5.656890999628516e-05 -6.993918427444733e-07 8.863714801696529e-05 8.236194561505025e-05 0.002509572006303086 1.0000000012598178 0.9998418057137858 1.0000000246444807 1.6481844176970984e-09 1.6088313874877682e-10 1.6048330054747488e-10 1.6443901864981573e-09 3.1928799080290565e-09 -7.015390008355753e-07 1.4586098625123136e-09 3.8399074006088277e-08 3.879450762464683e-08 0.9999981436707521 0.9998344440684862 1.000709901009873 2.3961935912228342e-05 -2.3048125758035293e-05 -2.1844074260799112e-05 1.6126537929009274e-05 -1.611039774569804e-05 -7.052758306004209e-07 2.2924119669282755e-06 1.6748209499294468e-05 0.000711230056410952 1.0000038356138123 0.9998435833704663 1.0001062676638426 5.988576508528407e-06 -5.056766932241619e-07 -3.9010424185634693e-07 5.866982990465404e-06 -5.8616538467760454e-06 -7.019485987471455e-07 3.835614359661399e-06 2.829498944354745e-06 0.00010627386129038696 1.0000004499906763 0.9998420255279941 1.0000108708279336 6.481877604979161e-07 -5.366203543787815e-09 -4.0384678995669475e-09 6.469199918776991e-07 -6.420378350553985e-07 -7.015807960998868e-07 4.499915567614194e-07 3.21386723779014e-07 1.0870945464435513e-05 1.000072368812003 0.9998833044589833 1.0048427241699347 0.0009345984003880641 -0.0008079459769841008 -4.400128934590416e-07 -3.5689351497807345e-07 3.2373634810649104e-06 -4.5111066348348984e-07 0.00011806908066962494 0.00012273713925841604 0.009493013008421484
4.572 1.0000838061554402 0.9999004005284468 0.9975890685403551 -7.420424528986001e-05 0.00011033258094683179 0.00012789166190731443 5.851102471295472e-05 -5.8313577003574744e-05 -7.105081200438732e-07 8.981199187081448e-05 8.298380661732361e-05 0.0024771390902584007 1.0000000012597052 0.9998418059794331 1.0000000246419498 1.6472132052261947e-09 1.608657119559123e-10 1.6051491123025637e-10 1.6451889386459612e-09 3.194458700467497e-09 -7.126967578806746e-07 1.4010658942036836e-09 3.844894954595219e-08 3.993437796126868e-08 0.9999980629976257 0.9998343803778517 1.000708461308731 2.385575779707889e-05 -2.3050273164484838e-05 -2.1871911521474756e-05 1.60316940695415e-05 -1.601496968574064e-05 -7.164980860937805e-07 2.3598609303528265e-06 1.6778812228978456e-05 0.0007097821632342103 1.000003833537353 0.999843579926067 1.000106264919206 5.987009209121029e-06 -5.07047044339536e-07 -3.915357473452832e-07 5.865419533611258e-06 -5.8600299694603095e-06 -7.131137472677924e-07 3.833537875972803e-06 2.828762377844568e-06 0.00010627111750143625 1.0000004499678994 0.9998420255327605 1.0000108708225557 6.48170511898512e-07 -5.382289299119086e-09 -4.054573332959725e-09 6.469045171938105e-07 -6.420142220744689e-07 -7.127392954941053e-07 4.4996859094123563e-07 3.2138885476807753e-07 1.0870947780508614e-05 1.000056938607338 0.9998722484727917 1.0048083936182883 0.0009384794059902616 -0.0008365398222604204 -4.523533202677496e-07 -3.768111239997923e-07 3.1674353212531918e-06 -4.693801178230316e-07 9.174464681503553e-05 0.00011068734655311534 0.009566578634993467
4.582 1.0000848475068953 0.9999011201790693 0.9976213434216554 -7.299782243692262e-05 0.00010942564790878258 0.00012888922164448164 6.0236410246173225e-05 -6.0040356187345556e-05 -7.217891982731944e-07 9.097080779100991e-05 8.359951608512134e-05 0.0024442183987160053 1.0000000012595949 0.9998418062492826 1.0000000246394793 1.646068508863762e-09 1.608326073982071e-10 1.6060097243200615e-10 1.6460054952029945e-09 3.196031033300969e-09 -7.240186487406063e-07 1.370750308698445e-09 3.8500175039521194e-08 4.0494801019404075e-08 0.9999979826445227 0.9998343169510243 1.0007070188608147 2.3749700295870567e-05 -2.3052150268935948e-05 -2.1899397098148958e-05 1.5937017988098736e-05 -1.5919715618495876e-05 -7.278854447067302e-07 2.4278398854671823e-06 1.6809454231572577e-05 0.000708331549837985 1.000003831461433 0.9998435764863001 1.0001062621627048 5.985441754196628e-06 -5.084166762030276e-07 -3.929664493531119e-07 5.86385612784246e-06 -5.858406548756771e-06 -7.244431487786916e-07 3.831461942283377e-06 2.8280292342501134e-06 0.00010626836150891672 1.0000004499451252 0.999842025541681 1.0000108708172244 6.481530895829899e-07 -5.398389457350197e-09 -4.07062365092352e-09 6.46889060186432e-07 -6.419906556458061e-07 -7.240619408922014e-07 4.499457168499874e-07 3.213913280936342e-07 1.0870947948699088e-05 1.0000412947937316 0.9998610407697093 1.0047789677393282 0.0009342807300021203 -0.0008587331126650528 -4.6284557735106846e-07 -3.948273789730293e-07 3.0961866996281815e-06 -4.915788031360847e-07 6.524338730307118e-05 0.00010067028439548661 0.009614433961244593
4.592 1.0000858773879284 0.9999018310163649 0.9976541082409744 -7.178175510043354e-05 0.00010851120252708914 0.0001298455665724752 6.194331686632939e-05 -6.174866162546704e-05 -7.332372135719014e-07 9.211346817127673e-05 8.420880971484405e-05 0.0024108211533460915 1.0000000012594876 0.9998418065233977 1.0000000246371104 1.6448049945364612e-09 1.6079405437768808e-10 1.6071883876076985e-10 1.64676618400681e-09 3.197596419397797e-09 -7.355068697978507e-07 1.3746772998700191e-09 3.855308761008365e-08 4.0399685208148096e-08 0.9999979026111758 0.999834253787917 1.0007055736926505 2.3643764220692968e-05 -2.3053758038855974e-05 -2.1926531987911595e-05 1.58425100676888e-05 -1.5824636164881376e-05 -7.394401174034152e-07 2.4962748016486135e-06 1.6840132168705513e-05 0.0007068782429315466 1.0000038293860543 0.9998435730512384 1.000106259394388 5.98387419899284e-06 -5.097855795781574e-07 -3.9439637056870655e-07 5.8622926997572115e-06 -5.856783601600885e-06 -7.35939001451758e-07 3.829386567489669e-06 2.8272994871694193e-06 0.00010626559352858102 1.0000004499223543 0.9998420255548197 1.0000108708119821 6.481355486311452e-07 -5.414494573524983e-09 -4.086641066665364e-09 6.468735474366599e-07 -6.419671370716394e-07 -7.355509289024909e-07 4.499229573885421e-07 3.2139418290834217e-07 1.0870945842539145e-05 1.0000255645101512 0.9998497721642952 1.004754797637061 0.0009223815633563116 -0.0008741950081223283 -4.7139007650352863e-07 -4.109395577301318e-07 3.023657543404144e-06 -5.175796325861594e-07 3.984850812117662e-05 9.369408998289493e-05 0.009635100103404213
4.602 1.0000868958231113 0.9999025330647155 0.9976873500066611 -7.055506495146161e-05 0.00010758918005379349 0.00013076087958266728 6.363118535337353e-05 -6.343792619382077e-05 -7.44854328440528e-07 9.323984643879984e-05 8.48114333689583e-05 0.002376958890497564 1.0000000012593848 0.9998418068018425 1.0000000246348844 1.6434952631447415e-09 1.6076325181324858e-10 1.6083266412865865e-10 1.6474056270692517e-09 3.199155338885602e-09 -7.471636447606628e-07 1.4091947394531763e-09 3.8607903066523185e-08 3.970921685988078e-08 0.9999978228973161 0.9998341908884432 1.0007041258306992 2.353795039723791e-05 -2.3055097437581345e-05 -2.195331720249865e-05 1.5748170694900898e-05 -1.5729731942741115e-05 -7.511643425981435e-07 2.5650994212955117e-06 1.687084270978326e-05 0.0007054222690708606 1.000003827311217 0.9998435696209559 1.0001062566143013 5.982306616515438e-06 -5.111537408611324e-07 -3.9582554672243346e-07 5.860729183806309e-06 -5.855161145202072e-06 -7.476035304629983e-07 3.827311754087461e-06 2.826573085837841e-06 0.00010626281375909057 1.0000004498995891 0.9998420255722414 1.0000108708068696 6.481179615010933e-07 -5.430591280584209e-09 -4.1026613604419384e-09 6.468579137505113e-07 -6.41943668145344e-07 -7.472084827229459e-07 4.49900305778703e-07 3.213974237134288e-07 1.0870941870100699e-05 1.0000098726499724 0.9998385318808256 1.0047360974735056 0.0009033427625845993 -0.0008827731111797058 -4.778704390589721e-07 -4.2512261213798795e-07 2.9498643635155745e-06 -5.471606260807404e-07 2.157538454276447e-05 9.061959425155306e-05 0.009628194379853643
4.612 1.0000879028210632 0.999903226337233 0.9977210554571343 -6.931680155355561e-05 0.00010665949351813669 0.00013163536858631198 6.529947513137188e-05 -6.510760174963397e-05 -7.566427308394488e-07 9.43498172094794e-05 8.540714272736307e-05 0.002342643438774959 1.000000001259288 0.9998418070846824 1.000000024632831 1.6422249718645128e-09 1.6075460040276055e-10 1.6090566652501705e-10 1.6478785647689457e-09 3.2007077306395635e-09 -7.589912237284797e-07 1.462693278967104e-09 3.866467702298945e-08 3.8590797044936676e-08 0.9999977435026717 0.9998341282525165 1.0007026753013484 2.343225966095704e-05 -2.305616942676456e-05 -2.197975375498618e-05 1.565400027219825e-05 -1.5635003566891854e-05 -7.630603848913133e-07 2.63425436386616e-06 1.690158254844325e-05 0.0007039636545645479 1.0000038252369239 0.9998435661955273 1.0001062538224827 5.980739093119557e-06 -5.125211458544846e-07 -3.972540151575146e-07 5.859165534406774e-06 -5.853539197543808e-06 -7.59438987409137e-07 3.8252374969326924e-06 2.825849967568153e-06 0.00010626002226356868 1.0000004498768302 0.9998420255940128 1.0000108708019166 6.481004142371866e-07 -5.4466649519836476e-09 -4.118721653912412e-09 6.468421130868902e-07 -6.419202505468486e-07 -7.590368530324113e-07 4.498777295323138e-07 3.2140102773557524e-07 1.0870936726999893e-05 0.9999943388719508 0.9998274054172878 1.0047229446380965 0.0008778720785030562 -0.0008844902388487787 -4.821621664537339e-07 -4.3733156827225543e-07 2.874802259728285e-06 -5.800158546983338e-07 2.9502922408888742e-05 9.17866089627228e-05 0.009594386980552993
4.622 1.0000888983745053 0.9999039108357903 0.9977552110807666 -6.806604768682028e-05 0.00010572203502502105 0.0001324692655003664 6.694766441634904e-05 -6.675715928533831e-05 -7.686046351994247e-07 9.544325642842155e-05 8.599570295999867e-05 0.0023078868957618647 1.000000001259198 0.9998418073719814 1.0000000246309673 1.641083454803706e-09 1.607780986904901e-10 1.6091379166230045e-10 1.6481583368130723e-09 3.202253683166822e-09 -7.709918840058821e-07 1.5212053584508429e-09 3.8723319974874625e-08 3.7279105922700336e-08 0.9999976644269668 0.9998340658800495 1.0007012221309064 2.3326692846316052e-05 -2.305697497179538e-05 -2.200584264616334e-05 1.5559999218191565e-05 -1.554045164991231e-05 -7.751305372452157e-07 2.7036863371534175e-06 1.6932348430017098e-05 0.0007025024255149507 1.000003823163176 0.9998435627750293 1.000106251018953 5.97917171909073e-06 -5.138877847641169e-07 -3.9868179987028324e-07 5.857601725491963e-06 -5.851917776062252e-06 -7.714476519825579e-07 3.823163786596273e-06 2.8251300774159626e-06 0.0001062572189724789 1.0000004498540793 0.9998420256201995 1.0000108707971398 6.480829956689745e-07 -5.4627054212965245e-09 -4.134846162088998e-09 6.468261196497724e-07 -6.418968859011997e-07 -7.710383174228308e-07 4.4985518345702417e-07 3.214049638623825e-07 1.0870931179582256e-05 0.9999790750032818 0.999816472688341 1.0047152853941468 0.0008467862039907374 -0.0008795338163404404 -4.841421193010465e-07 -4.475052869994824e-07 2.7984482617139105e-06 -6.157687569550778e-07 5.21115168274616e-05 9.681302689396588e-05 0.009535303684123806
4.632 1.0000898824603783 0.9999045865511098 0.9977898031364053 -6.680192410065688e-05 0.00010477667714633011 0.00013326282524191719 6.857525032696918e-05 -6.838608905198053e-05 -7.807422845507994e-07 9.652004149382001e-05 8.657688839614787e-05 0.002272701604159283 1.0000000012591164 0.9998418076638065 1.0000000246292924 1.6401519925201227e-09 1.6083475659368953e-10 1.6085644300919643e-10 1.648231711314482e-09 3.2037931709099384e-09 -7.831679307126177e-07 1.5726576807568238e-09 3.878365285003204e-08 3.603423071264527e-08 0.9999975856699238 0.9998340037709548 1.000699766345603 2.3221250774833415e-05 -2.3057515047392207e-05 -2.203158485424787e-05 1.5466167959784424e-05 -1.5446076801004654e-05 -7.873771190188547e-07 2.773347441339741e-06 1.696313717185612e-05 0.0007010386079538906 1.0000038210899729 0.999843559359537 1.000106248203719 5.977604576280411e-06 -5.152536568770385e-07 -4.001089017602973e-07 5.8560377432557046e-06 -5.850296898326832e-06 -7.836318307857816e-07 3.82109061442812e-06 2.8244133804420168e-06 0.00010625440379089845 1.0000004498313362 0.9998420256508689 1.0000108707925388 6.480657873180837e-07 -5.478711952266751e-09 -4.151035655823304e-09 6.468099193112151e-07 -6.418735757405212e-07 -7.832151809664675e-07 4.4983262323893654e-07 3.214092095207313e-07 1.0870925960779787e-05 0.9999641829089031 0.9998058065004745 1.0047129452430514 0.0008109721581022122 -0.000868239114343217 -4.836978716464781e-07 -4.555713519210779e-07 2.720765826848813e-06 -6.539870233571354e-07 7.652789990031828e-05 0.00010479537490401799 0.009453386554111192
4.642 1.000090855040027 0.9999052534628857 0.9978248176743778 -6.552359370451126e-05 0.00010382327439050236 0.00013401632473026306 7.018174896928759e-05 -6.999390065450873e-05 -7.930579506016923e-07 9.75800513624596e-05 8.715048217478653e-05 0.0022371001276233005 1.0000000012590415 0.9998418079602235 1.0000000246277947 1.6394947593830806e-09 1.6091404800618307e-10 1.6075636527372775e-10 1.648088656147762e-09 3.205326647419351e-09 -7.955216966515072e-07 1.6084360120688357e-09 3.88454735740741e-08 3.5101330836052525e-08 0.9999975072312611 0.9998339419251449 1.0006983079715914 2.3115934246469135e-05 -2.305779063898462e-05 -2.2056981334305785e-05 1.5372506924767924e-05 -1.5351879627537383e-05 -7.998024786596421e-07 2.8431945523035024e-06 1.6993945662601223e-05 0.0006995722279736584 1.0000038190173155 0.9998435559491284 1.0001062453767746 5.976037728963358e-06 -5.166187730912943e-07 -4.015352982686611e-07 5.854473577367728e-06 -5.84867658236909e-06 -7.959938580457923e-07 3.81901797646621e-06 2.823699858134361e-06 0.00010625157672296936 1.0000004498086013 0.9998420256860883 1.0000108707881012 6.480488530706501e-07 -5.49469497945614e-09 -4.167267076673127e-09 6.467935023190718e-07 -6.41850321816518e-07 -7.955697768808003e-07 4.4981001550731607e-07 3.21413754219236e-07 1.0870921753531354e-05 0.9999497528681255 0.9997954713889882 1.0047156430687303 0.0007713502025908101 -0.000851067802866604 -4.807361491883395e-07 -4.614517233869691e-07 2.6417101918854796e-06 -6.941983252483545e-07 0.00010052308058027062 0.00011470218069716746 0.009351725160082645
4.652 1.000091816059436 0.9999059115399562 0.997860240557853 -6.423026521347008e-05 0.00010286166473695538 0.0001347300618944753 7.176669550120545e-05 -7.15801231196734e-05 -8.055539347895385e-07 9.862316663286252e-05 8.771627588059949e-05 0.00220109522654107 1.000000001258974 0.9998418082613001 1.0000000246264558 1.639151850518262e-09 1.6099667035339187e-10 1.6065046666878618e-10 1.647721636363913e-09 3.2068538343401222e-09 -8.080555423198987e-07 1.6233515546868974e-09 3.890860672447516e-08 3.466869487399165e-08 0.9999974291106939 0.9998338803425312 1.0006968470349549 2.301074403406267e-05 -2.3057802740057965e-05 -2.2082033028034524e-05 1.527901654085469e-05 -1.5257860734352107e-05 -8.124089922432265e-07 2.9131887784139273e-06 1.702477084233286e-05 0.0006981033117512078 1.0000038169452026 0.9998435525438804 1.0001062425381075 5.974471218307019e-06 -5.179831526063901e-07 -4.0296095208071654e-07 5.852909220785646e-06 -5.847056846389508e-06 -8.085360968528892e-07 3.81694587350929e-06 2.82298949241916e-06 0.00010624873790515181 1.000000449785874 0.9998420257259255 1.0000108707838098 6.480322335295342e-07 -5.5106737447984665e-09 -4.183503442242676e-09 6.467768613803675e-07 -6.41827125744577e-07 -8.08104465642812e-07 4.497873412586195e-07 3.2141859033859866e-07 1.0870919151557333e-05 0.9999358624686555 0.9997855228243304 1.0047230080268954 0.0007288400468821324 -0.0008285834049176035 -4.75189809909232e-07 -4.6506874289211745e-07 2.561234194783298e-06 -7.359062188272739e-07 0.00012346695524156277 0.00012564116083816734 0.009233870677235028
4.662 1.0000927654495235 0.9999065607405068 0.9978960574844276 -6.292119627102733e-05 0.0001018916712221408 0.00013540435469082084 7.332964417863302e-05 -7.314430493497566e-05 -8.182325687039442e-07 9.96492696035086e-05 8.827406918390164e-05 0.0021646998338745926 1.0000000012589123 0.9998418085671033 1.0000000246252554 1.6391389496564023e-09 1.610629059290684e-10 1.605736231200862e-10 1.647133889402669e-09 3.2083751061221462e-09 -8.207718568032784e-07 1.615376054746815e-09 3.897292288337398e-08 3.4823386273431206e-08 0.9999973513079343 0.9998338190230256 1.0006953835617103 2.290568087943265e-05 -2.3057552345028005e-05 -2.2106740879837787e-05 1.5185697243298546e-05 -1.5164020724059847e-05 -8.251990640883403e-07 2.9832949849539873e-06 1.705560967896799e-05 0.0006966318854496313 1.0000038148736334 0.9998435491438717 1.0001062396877032 5.9729050601570934e-06 -5.193468153707761e-07 -4.043858287202123e-07 5.851344676709665e-06 -5.845437708419598e-06 -8.212609377276074e-07 3.81487430767452e-06 2.8222822492275625e-06 0.00010624588751607487 1.0000004497631536 0.9998420257704496 1.000010870779643 6.480159438404229e-07 -5.526668022896525e-09 -4.199710094723089e-09 6.467599995813903e-07 -6.418039893645366e-07 -8.208216367918951e-07 4.4976459436532596e-07 3.214237002335626e-07 1.0870918524942136e-05 0.9999225760010801 0.9997760067760123 1.0047345981213829 0.0006843316020584418 -0.0008014252144482202 -4.6702306221506135e-07 -4.663510844907077e-07 2.4792941745744573e-06 -7.786056363520459e-07 0.00014506726767665176 0.00013693845141761162 0.009103644461132208
4.672 1.00009370312648 0.9999072010123118 0.9979322540078085 -6.159569608491046e-05 0.00010091310355785576 0.00013603954013845056 7.487016838167332e-05 -7.468601406481927e-05 -8.310962159264659e-07 0.00010065824430553587 8.88236695041282e-05 0.002127927031111811 1.0000000012588557 0.999841808877701 1.0000000246241711 1.6394445224083667e-09 1.6109964650052333e-10 1.6054431244040495e-10 1.6463501545706781e-09 3.209890172968398e-09 -8.33673057500759e-07 1.5857921674912713e-09 3.903833272592519e-08 3.551914996362963e-08 0.999997273822692 0.999833757966539 1.000693917577809 2.2800745492516018e-05 -2.305704044042138e-05 -2.2131105850571315e-05 1.5092549486670765e-05 -1.5070360196645849e-05 -8.381751273366887e-07 3.053481379738562e-06 1.7086459157614042e-05 0.000695157975078343 1.000003812802607 0.9998435457491818 1.000106236825546 5.971339243034014e-06 -5.207097749698326e-07 -4.058099095633642e-07 5.849779970237537e-06 -5.843819187227634e-06 -8.34170800470099e-07 3.812803279603571e-06 2.821578073475787e-06 0.00010624302563353549 1.0000004497404378 0.9998420258197288 1.0000108707755797 6.479999730169476e-07 -5.542690770068193e-09 -4.215867754890015e-09 6.467429418387358e-07 -6.417809143104832e-07 -8.337237075209588e-07 4.4974178051292694e-07 3.2142905163169275e-07 1.0870919837179682e-05 0.9999099443151287 0.9997669596067257 1.0047499194533693 0.0006386610489886889 -0.0007702821181198693 -4.5623484432809683e-07 -4.6523930843531006e-07 2.3958555906969208e-06 -8.217974581348283e-07 0.00016515969096697914 0.00014811892574109376 0.008964951562961709
4.682 1.0000946289921493 0.9999078322930035 0.9979688155594988 -6.025312760294896e-05 9.99257597664e-05 0.00013663597338161708 7.638786060930955e-05 -7.620483793869219e-05 -8.441472723628845e-07 0.00010164997651044248 8.936489169904389e-05 0.002090790024361788 1.0000000012588026 0.9998418091931627 1.000000024623179 1.6400293729487385e-09 1.611059974213406e-10 1.6055981167901022e-10 1.645423782206992e-09 3.2113996380146035e-09 -8.467615910048321e-07 1.5396449986281088e-09 3.910477049867567e-08 3.6580552560296556e-08 0.9999971966546741 0.9998336971729829 1.000692449109134 2.26959385509952e-05 -2.305626800029879e-05 -2.2155128924112977e-05 1.4999573751815325e-05 -1.4976879750014381e-05 -8.513396445026156e-07 3.123719151529857e-06 1.7117316291818703e-05 0.0006936816064189905 1.0000038107321214 0.9998435423598903 1.0001062339516165 5.96977372773072e-06 -5.220720327793524e-07 -4.0723319771814786e-07 5.848215154859573e-06 -5.842201301112429e-06 -8.472681329117661e-07 3.8107327875687524e-06 2.8208769001746985e-06 0.00010624015214543023 1.000000449717727 0.9998420258738347 1.0000108707715942 6.479842817389663e-07 -5.5587433032908806e-09 -4.2319799833506e-09 6.467257411263538e-07 -6.417579023106124e-07 -8.468131249192196e-07 4.4971891699936713e-07 3.2143460588314447e-07 1.0870922538281262e-05 0.9998980050829959 0.9997584082577873 1.0047684452259054 0.0005925925331574408 -0.0007358675583807319 -4.4286045660172077e-07 -4.616907542334987e-07 2.3108980793025615e-06 -8.65001718411467e-07 0.00018365289353235598 0.00015886128953141753 0.008821608278268306
4.692 1.0000955429344511 0.9999084545103717 0.9980057274703787 -5.889290926036482e-05 9.892942781937596e-05 0.00013719402678157358 7.788233244119433e-05 -7.770038341955457e-05 -8.573881663651448e-07 0.00010262435371612017 8.989755776637582e-05 0.002053302120697048 1.0000000012587518 0.9998418095135585 1.000000024622249 1.640827833207976e-09 1.6109171152297677e-10 1.6060008787757015e-10 1.6444323998409371e-09 3.212903685673026e-09 -8.600399323483535e-07 1.485891608689314e-09 3.917218079798338e-08 3.775010069450777e-08 0.9999971198035849 0.9998336366422698 1.0006909781815023 2.259126069955699e-05 -2.3055235987289543e-05 -2.2178811101576288e-05 1.4906770541359706e-05 -1.4883579979967745e-05 -8.646951067490416e-07 3.1939821513893527e-06 1.7148178148712178e-05 0.0006922028050758423 1.000003808662176 0.9998435389760786 1.0001062310658921 5.968208448673343e-06 -5.234335788414741e-07 -4.0865571333978104e-07 5.846650308600734e-06 -5.840584068946608e-06 -8.605554127489529e-07 3.808662829769539e-06 2.8201786730150994e-06 0.00010623726678788022 1.0000004496950186 0.9998420259328372 1.000010870767658 6.479688043671557e-07 -5.574815572685754e-09 -4.2480665175713584e-09 6.467084753386667e-07 -6.41734955300713e-07 -8.600923644040248e-07 4.49696032619737e-07 3.2144033346785435e-07 1.0870925653382799e-05 0.9998867834047479 0.9997503706796184 1.0047896337213942 0.0005468054163101486 -0.0006988966260114601 -4.2697164739590003e-07 -4.556835980120872e-07 2.2244197463041125e-06 -9.077690926945012e-07 0.00020050784552081585 0.00016895718949721706 0.008677191281466259
4.702 1.0000964448278387 0.999909067582688 0.9980429749920997 -5.75145163244369e-05 9.792388726860801e-05 0.00013771408902995443 7.935321446400668e-05 -7.917227674574239e-05 -8.708213605758618e-07 0.00010358126511251894 9.042149653610652e-05 0.0020154767049239946 1.0000000012587014 0.9998418098389585 1.000000024621349 1.6417531252859832e-09 1.6107263784978858e-10 1.6064056686792161e-10 1.6434631515610623e-09 3.2144023235643738e-09 -8.735105864912593e-07 1.4364249595479293e-09 3.924051378142355e-08 3.875823720045958e-08 0.9999970432691252 0.9998335763743106 1.0006895048206597 2.2486712556368315e-05 -2.3053945357329105e-05 -2.2202153389680666e-05 1.4814140364722279e-05 -1.4790461479462361e-05 -8.782440349742251e-07 3.2642466090018787e-06 1.7179041869773134e-05 0.0006907215966182802 1.000003806592769 0.9998435355978293 1.000106228168346 5.966643318571267e-06 -5.247943981074358e-07 -4.100774812141444e-07 5.845085519262103e-06 -5.838967509930459e-06 -8.740351470378721e-07 3.806593407611112e-06 2.819483356798133e-06 0.00010623436929293422 1.0000004496723116 0.9998420259968092 1.000010870763739 6.479534534296151e-07 -5.5908921044294394e-09 -4.264152262173374e-09 6.466912317800364e-07 -6.417120747000602e-07 -8.735639309348474e-07 4.4967316445644506e-07 3.2144622450456823e-07 1.0870928073919604e-05 0.9998762926860674 0.9997428564574017 1.0048129446356253 0.0005018867176970604 -0.0006600659335453242 -4.08675407833676e-07 -4.4721997148381596e-07 2.1364405705925825e-06 -9.497198794017742e-07 0.00021572676073987538 0.00017828032035438403 0.008534914221294862
4.712 1.000097334533785 0.9999096714190514 0.9980805433182103 -5.611748186830701e-05 9.690891086401343e-05 0.00013819656428684548 8.080015617479072e-05 -8.062016345603249e-05 -8.844493515736389e-07 0.00010452060152844477 9.093654334077036e-05 0.001977327216997678 1.0000000012586512 0.9998418101694357 1.0000000246204472 1.6427067034262898e-09 1.610619110713573e-10 1.6066503917404465e-10 1.6425934737638918e-09 3.215895535796435e-09 -8.871760875989806e-07 1.4033246810148948e-09 3.9309724620095606e-08 3.938884797472195e-08 0.9999969670509952 0.999833516369018 1.0006880290522913 2.2382294723679052e-05 -2.3052397067149365e-05 -2.2225156787311265e-05 1.4721683718736264e-05 -1.4697524839359403e-05 -8.919889791691298e-07 3.3344908791872918e-06 1.7209904673105936e-05 0.0006892380067048735 1.0000038045238993 0.9998435322252259 1.0001062252589525 5.96507823844672e-06 -5.261544769923558e-07 -4.1149851760926537e-07 5.843520864934797e-06 -5.837351643141211e-06 -8.877098716625096e-07 3.8045245263815367e-06 2.81879093472692e-06 0.00010623145953856293 1.0000004496496049 0.9998420260658233 1.0000108707598043 6.479381306165944e-07 -5.606959039204485e-09 -4.28025321471356e-09 6.466740876809864e-07 -6.416892624082474e-07 -8.872303587786232e-07 4.4965034971537433e-07 3.2145228563948795e-07 1.0870928922915723e-05 0.9998665357176616 0.9997358675817766 1.004837853271515 0.0004583281564674307 -0.0006200369955138675 -3.881117569201433e-07 -4.3632810805426327e-07 2.047004876317051e-06 -9.90488211671459e-07 0.00022934519864368757 0.00018676419240586602 0.008397535718605116
4.722 1.0000982119012987 0.9999102659197546 0.9981184176049406 -5.470139740020807e-05 9.588426615254788e-05 0.000138641871326777 8.222282586509154e-05 -8.2043708289599e-05 -8.982746710230017e-07 0.00010544225535920723 9.144253966770322e-05 0.0019388671302353097 1.0000000012585997 0.9998418105050624 1.0000000246195202 1.643594354771821e-09 1.6106701481632375e-10 1.6067157300111093e-10 1.6418757097488147e-09 3.2173831501581872e-09 -9.010390003137541e-07 1.3947191422668573e-09 3.937977061927684e-08 3.9523598700130006e-08 0.9999968911488917 0.9998334566263037 1.0006865509020242 2.227800780324563e-05 -2.3050592079190646e-05 -2.2247822280332256e-05 1.4629401071275717e-05 -1.4604770647833069e-05 -9.059325202318229e-07 3.4046952176860786e-06 1.724076383570995e-05 0.0006877520610927539 1.0000038024555662 0.9998435288583529 1.0001062223376946 5.9635131140255665e-06 -5.27513808714014e-07 -4.129188245363205e-07 5.841956398393851e-06 -5.835736487831171e-06 -9.015821529980793e-07 3.802456193117588e-06 2.8181013927610563e-06 0.00010622853759378134 1.000000449626897 0.9998420261399533 1.000010870755831 6.479227420987318e-07 -5.623009373426606e-09 -4.296371465585e-09 6.46657095539787e-07 -6.416665203676963e-07 -9.010942129113925e-07 4.49627614397945e-07 3.2145852536242726e-07 1.0870927813401101e-05 0.999857505887873 0.9997293993151253 1.0048638624067274 0.0004165270875877855 -0.000579423022050016 -3.654507386968153e-07 -4.2306352670552716e-07 1.9561828619550254e-06 -1.0297367789285216e-06 0.00024142538168189033 0.00019438607763180122 0.00826730098488343
4.732 1.0000990767674662 0.9999108509766658 0.9981565829915717 -5.326591318619474e-05 9.484971705292133e-05 0.00013905044269773548 8.362091049867918e-05 -8.344259506790538e-05 -9.122998856074137e-07 0.00010634612047548934 9.193933281305568e-05 0.0019001099303729084 1.0000000012585455 0.9998418108459131 1.0000000246185552 1.644342336820713e-09 1.6108793776889917e-10 1.6066916839214566e-10 1.6413321772517844e-09 3.2188661282406534e-09 -9.151019187439701e-07 1.4114146787215888e-09 3.945060686746856e-08 3.915967610960781e-08 0.9999968155625096 0.9998333971460819 1.0006850703954315 2.2173852413111233e-05 -2.3048531361791956e-05 -2.2270150844682423e-05 1.4537292857311037e-05 -1.4512199490800789e-05 -9.200772686478982e-07 3.4748415851189405e-06 1.7271616668810245e-05 0.0006862637855240136 1.0000038003877683 0.9998435254972968 1.0001062194045651 5.961947871532157e-06 -5.288723936777742e-07 -4.1433839281677056e-07 5.84039214244466e-06 -5.834122063434362e-06 -9.156545875007554e-07 3.8003884119212805e-06 2.8174147015129163e-06 0.00010622560363023566 1.000000449604188 0.999842026219276 1.0000108707518067 6.479072138479488e-07 -5.639043274560733e-09 -4.312497550621586e-09 6.46640277470715e-07 -6.416438500019441e-07 -9.151580875394093e-07 4.496049636340804e-07 3.2146493730666524e-07 1.0870924883255275e-05 0.999849188470292 0.9997234411118602 1.004890511627244 0.0003767905680794971 -0.0005387789288476007 -3.4088882321561234e-07 -4.075093048794459e-07 1.8640712309927865e-06 -1.067211622049735e-06 0.0002520501428647904 0.00020115513781648734 0.008145916757304403
4.742 1.0000999289580097 0.9999114264736293 0.9981950246203398 -5.181073829660432e-05 9.38050254004216e-05 0.00013942272389438112 8.499411558019145e-05 -8.481652655764648e-05 -9.26527599298093e-07 0.00010723209211495139 9.242677555792926e-05 0.0018610690954170336 1.00000000125849 0.9998418111920633 1.0000000246175524 1.6449069136503891e-09 1.6111990997377302e-10 1.6066944811475375e-10 1.6409602015561738e-09 3.220344208538877e-09 -9.293674673125528e-07 1.4468693013754845e-09 3.952218638026876e-08 3.8401283543461284e-08 0.9999967402915424 0.9998333379282656 1.000683587558035 2.2069829197940733e-05 -2.304621588676591e-05 -2.229214345513074e-05 1.4445359482483048e-05 -1.4419811950867339e-05 -9.34425865923498e-07 3.544913477136072e-06 1.7302460505685086e-05 0.0006847732055789952 1.000003798320506 0.9998435221421454 1.0001062164595707 5.960382466776253e-06 -5.302302359627744e-07 -4.157572118554132e-07 5.838828094956155e-06 -5.832508389598524e-06 -9.299298016919632e-07 3.798321180694095e-06 2.8167308105710842e-06 0.0001062226577757825 1.0000004495814778 0.9998420263038666 1.0000108707477309 6.478915021537059e-07 -5.655065204860088e-09 -4.328620186961182e-09 6.466236310689752e-07 -6.416212535116665e-07 -9.29424607333114e-07 4.49582379199222e-07 3.214714952650062e-07 1.0870920630508172e-05 0.9998415619307431 0.9997179775532528 1.0049173841349817 0.00033934176657471484 -0.0004985950768189196 -3.146448666675919e-07 -3.8977550308492853e-07 1.7707929657766888e-06 -1.1027150306537817e-06 0.0002613173721904475 0.000207103398146847 0.008034557339330227
4.752 1.0001007682878653 0.999911992286874 0.9982337276558183 -5.033564040653416e-05 9.274995245013622e-05 0.00013975917255121023 8.634216501399641e-05 -8.616522431528192e-05 -9.409604515421175e-07 0.00010810006676006983 9.290472587299476e-05 0.0018217580762466613 1.000000001258432 0.9998418115435895 1.0000000246165208 1.6452736843353552e-09 1.611581148251554e-10 1.6067684488490334e-10 1.6407435628087493e-09 3.2218172369787874e-09 -9.438383016209971e-07 1.4905491228518832e-09 3.9594470731031184e-08 3.742875791052879e-08 0.9999966653356801 0.9998332789727696 1.0006821024153003 2.1965938828470793e-05 -2.3043646625806386e-05 -2.2313801094247688e-05 1.4353601334943462e-05 -1.4327608608097777e-05 -9.48980983664e-07 3.614895775789321e-06 1.73332927110559e-05 0.0006832803466104781 1.0000037962537793 0.999843518792987 1.0001062135027268 5.95881688541657e-06 -5.315873410341785e-07 -4.1717527723436486e-07 5.837264240390655e-06 -5.830895486098229e-06 -9.444104534417765e-07 3.7962544915510074e-06 2.816049658755002e-06 0.00010621970002466022 1.0000004495587664 0.9998420263938042 1.0000108707436133 6.47875592846153e-07 -5.671080051499849e-09 -4.344734910609634e-09 6.466071403694556e-07 -6.415987328544528e-07 -9.438964281571798e-07 4.495598262386606e-07 3.2147816402719156e-07 1.0870915676006159e-05 0.9998345992095649 0.9997129892648635 1.00494411119083 0.0003043279993540337 -0.0004592938917774322 -2.869557783337164e-07 -3.699978324476956e-07 1.676496313434623e-06 -1.1361051155840542e-06 0.00026933497714820337 0.00021227872608901694 0.007933897614344201
4.762 1.0001015945617795 0.999912548285435 0.9982726773037377 -4.8840445372719905e-05 9.168426033594239e-05 0.0001400602576615573 8.766480094868828e-05 -8.748842851532694e-05 -9.556011188914652e-07 0.0001089499420057896 9.337304663924845e-05 0.0017821902780049417 1.0000000012583734 0.9998418119005701 1.0000000246154728 1.645448354523489e-09 1.6119935180923184e-10 1.6068520096900793e-10 1.640664532231824e-09 3.22328597117816e-09 -9.585171079751398e-07 1.5320260180522093e-09 3.966744632048752e-08 3.645335204631219e-08 0.999996590694612 0.9998332202795087 1.00068061499263 2.1862181993382673e-05 -2.304082454784285e-05 -2.2335124755561962e-05 1.426201879621812e-05 -1.4235590038824428e-05 -9.637453252345366e-07 3.6847746173422204e-06 1.736411070722952e-05 0.0006817852338086012 1.000003794187589 0.9998435154499122 1.0001062105340515 5.957251132154977e-06 -5.329437120890736e-07 -4.185925954940371e-07 5.8357005610436964e-06 -5.829283372656835e-06 -9.590992309528896e-07 3.794188334784372e-06 2.8153711941128774e-06 0.0001062167302696441 1.0000004495360537 0.9998420264891672 1.000010870739466 6.478594910407803e-07 -5.687091181436521e-09 -4.360847924251124e-09 6.465907874916222e-07 -6.415762896366834e-07 -9.585762361630712e-07 4.4953726576666473e-07 3.214849192288994e-07 1.0870910592947537e-05 0.9998282689435094 0.9997084537910669 1.0049703743968286 0.0002718297496231803 -0.00042122912704475044 -2.5807205479002574e-07 -3.483356573775919e-07 1.5813530635563733e-06 -1.1672935263580462e-06 0.00027621641065253414 0.00021673929516616167 0.007844167266966035
4.772 1.0001024075749123 0.9999130943315849 0.9983118588292099 -4.73250366036238e-05 9.06077134780469e-05 0.00014032645882400735 8.896178360347702e-05 -8.878589776292034e-05 -9.704523149309297e-07 0.00010978161641986204 9.383160536341836e-05 0.0017423790424143403 1.0000000012583128 0.9998418122630839 1.0000000246144198 1.6454416299294374e-09 1.6124276094286497e-10 1.6068207680124143e-10 1.6407098732782395e-09 3.224750441063001e-09 -9.734066036560831e-07 1.5635069447795961e-09 3.974113420472906e-08 3.56698545359386e-08 0.9999965163680248 0.9998331618483981 1.0006791253153606 2.1758559381813125e-05 -2.3037750619577748e-05 -2.2356115439449894e-05 1.4170612248143558e-05 -1.4143756816464468e-05 -9.787216249448171e-07 3.754537272177083e-06 1.739491199820149e-05 0.0006802878923484394 1.000003792121935 0.9998435121130129 1.0001062075535632 5.955685217694046e-06 -5.342993502546389e-07 -4.2000917936514865e-07 5.8341370441436355e-06 -5.827672069162451e-06 -9.739988535003331e-07 3.7921227039337792e-06 2.8146953893033484e-06 0.00010621374842709915 1.000000449513341 0.9998420265900365 1.0000108707353006 6.47843207704395e-07 -5.703099201727413e-09 -4.3769713842087905e-09 6.465745592812891e-07 -6.415539255208652e-07 -9.734667490893531e-07 4.495146668473404e-07 3.2149176171215167e-07 1.087090586230155e-05 0.9998225366006063 0.9997043464075323 1.0049959060885538 0.00024187011498437192 -0.0003846873446013409 -2.2825333771682845e-07 -3.249694496556737e-07 1.4855562110948456e-06 -1.1962417530283009e-06 0.0002820768133034654 0.0002205492053797316 0.007765219515984774
4.782 1.0001032071134526 0.9999136302812699 0.9983512575743251 -4.578935423760243e-05 8.95200799367493e-05 0.0001405582655108617 9.023289107581726e-05 -9.005740889205202e-05 -9.855167913916648e-07 0.00011059498939825746 9.428027387415568e-05 0.0017023376311827378 1.0000000012582522 0.9998418126312112 1.000000024613372 1.6452576386681507e-09 1.6128800541538792e-10 1.6065685963611484e-10 1.6408734798574136e-09 3.226210479292323e-09 -9.885095377185068e-07 1.5804485714597596e-09 3.981558061414033e-08 3.521950359351291e-08 0.9999964423556021 0.9998331036793542 1.0006776334087617 2.1655071676286697e-05 -2.3034425805638748e-05 -2.2376774144899197e-05 1.4079382074887545e-05 -1.4052109509883406e-05 -9.9391264823625e-07 3.824172035344955e-06 1.742569417369474e-05 0.0006787883475051074 1.0000037900568184 0.9998435087823817 1.000106204561277 5.954119147032502e-06 -5.356542557137745e-07 -4.214250399653847e-07 5.832573683323102e-06 -5.826061595268512e-06 -9.891120727632145e-07 3.7900575989367876e-06 2.814022240739322e-06 0.00010621075454985412 1.0000004494906278 0.9998420266964935 1.0000108707311264 6.478267471433676e-07 -5.719104423439725e-09 -4.3931162322422015e-09 6.465584494497796e-07 -6.41531642631702e-07 -9.885707164535576e-07 4.49492013435435e-07 3.214987156261886e-07 1.0870901898396926e-05 0.9998173655095571 0.9997006408584014 1.0050204881438292 0.0002144242355259128 -0.0003498911654248768 -1.977641185454422e-07 -3.000978082646314e-07 1.389317123340608e-06 -1.2229564201866118e-06 0.0002870297949134594 0.0002237750429670687 0.007696607443247825
4.792 1.0001039929552424 0.9999141559845515 0.9983908589750985 -4.4233394142795626e-05 8.842113270957934e-05 0.00014075617635630905 9.14779191361914e-05 -9.130275675034202e-05 -1.0007973374416567e-06 0.00011138996101557467 9.471892800160534e-05 0.001662079210601145 1.0000000012581918 0.9998418130050333 1.0000000246123375 1.6448921121289728e-09 1.6133532843951378e-10 1.6060783604181847e-10 1.64115386066567e-09 3.2276661924342905e-09 -1.0038286904071837e-06 1.5811214786559138e-09 3.9890831474059246e-08 3.5169611573564914e-08 0.9999963686570263 0.999833045772293 1.0006761392980352 2.1551719547206775e-05 -2.3030851070250544e-05 -2.239710186126674e-05 1.3988328661151102e-05 -1.3960648684150566e-05 -1.0093211928928896e-06 3.893668128737085e-06 1.7456454889871814e-05 0.0006772866246430089 1.0000037879922394 0.9998435054581123 1.0001062015572082 5.952552915760316e-06 -5.370084287274638e-07 -4.2284017907628925e-07 5.831010477475024e-06 -5.824451971121967e-06 -1.004441670914443e-06 3.787993024662436e-06 2.8133517518320604e-06 0.00010620774882870764 1.000000449467916 0.9998420268086198 1.0000108707269524 6.478101049309733e-07 -5.735107037823406e-09 -4.409284504694256e-09 6.465424561866585e-07 -6.415094422099374e-07 -1.0038909187213927e-06 4.4946930361949255e-07 3.215058101593665e-07 1.0870899039492063e-05 0.9998127177724511 0.9996973100100854 1.0050439495264158 0.00018942835636582203 -0.00031700385049434905 -1.6686967242035017e-07 -2.7393417289835013e-07 1.292862328308165e-06 -1.2474839129182066e-06 0.000291184854481922 0.00022648322453680777 0.007637661495904123
4.802 1.000104764870404 0.999914671286052 0.9984306485777341 -4.2657206754933136e-05 8.73106509726631e-05 0.00014092069845567025 9.26966810060215e-05 -9.252175397036831e-05 -1.016296780956793e-06 0.0001121664318715123 9.514744726182673e-05 0.0016216168373213804 1.0000000012581325 0.9998418133846321 1.0000000246113272 1.6443383834765226e-09 1.6138367995781792e-10 1.605451031430777e-10 1.641549597243878e-09 3.2291179953909454e-09 -1.0193668745375778e-06 1.5660808299896268e-09 3.996690737184553e-08 3.5508252821942756e-08 0.999996295271977 0.9998329881271314 1.0006746430083195 2.144850365993697e-05 -2.3027027377690625e-05 -2.2417099566724568e-05 1.3897452387728936e-05 -1.3869374900448629e-05 -1.0249500883801636e-06 3.963015615876611e-06 1.7487191839328898e-05 0.000675782749087178 1.000003785928199 0.9998435021403007 1.0001061985413735 5.950986517556565e-06 -5.383618699639505e-07 -4.2425458659161224e-07 5.829447424888329e-06 -5.822843216622424e-06 -1.0199904630679833e-06 3.785928987097731e-06 2.812683912479784e-06 0.00010620473147739384 1.0000004494452057 0.9998420269265 1.0000108707227893 6.477932742182428e-07 -5.7511076472832776e-09 -4.425465332099178e-09 6.465265783957032e-07 -6.414873270162372e-07 -1.0194301685816826e-06 4.4944654496925716e-07 3.2151305849478154e-07 1.0870897451468755e-05 0.9998085550558109 0.9996943264180561 1.0050661628775335 0.00016678827027946983 -0.0002861348058067038 -1.3583225212925867e-07 -2.467033477143433e-07 1.1964300431139189e-06 -1.2699046279736913e-06 0.0002946454136735916 0.00022873800505434684 0.007587562809570876
4.812 1.0001055226219706 0.9999151760254043 0.998470612054197 -4.106089577850755e-05 8.61884212591193e-05 0.00014105234668134017 9.38890071261222e-05 -9.371423072906539e-05 -1.0320179872563263e-06 0.00011292430293585966 9.556571456843608e-05 0.0015809634452177642 1.0000000012580756 0.9998418137700914 1.000000024610358 1.6435966682305937e-09 1.6143182258706586e-10 1.604878302530533e-10 1.6420535523088766e-09 3.230566105734298e-09 -1.0351269346004059e-06 1.5380176700105405e-09 4.004379920277297e-08 3.6149819535568386e-08 0.9999962222001314 0.999832930743787 1.0006731445646915 2.134542468465448e-05 -2.3022955691828623e-05 -2.2436768230417337e-05 1.3806753626067084e-05 -1.3778288715027369e-05 -1.0408021968930025e-06 4.0322053277715924e-06 1.751790273143858e-05 0.00067427674597371 1.0000037838646987 0.9998434988290428 1.0001061955137962 5.949419953508131e-06 -5.397145812327686e-07 -4.256682443227098e-07 5.82788451863888e-06 -5.821235351811908e-06 -1.0357612959418386e-06 3.7838654894274835e-06 2.8120186887606343e-06 0.00010620170258475481 1.0000004494224979 0.9998420270502186 1.000010870718653 6.477762548833591e-07 -5.76710750546959e-09 -4.441640441084715e-09 6.465108087373851e-07 -6.414652982992088e-07 -1.0351913107291474e-06 4.494237501199737e-07 3.2152044830838714e-07 1.0870896995240533e-05 0.9998048392600968 0.9996916628066703 1.0050870404477994 0.00014638697144674987 -0.0002573456492611767 -1.0490755152072342e-07 -2.186379442209043e-07 1.1002665563638295e-06 -1.2903271195806137e-06 0.00029750741887283076 0.00023060004829916886 0.0075454084241288214
4.822 1.0001062659665179 0.9999156700376992 0.9985107352170706 -3.9444616766562014e-05 8.50542385765493e-05 0.00014115164301083848 9.505474490990397e-05 -9.488003449921331e-05 -1.0479638609556687e-06 0.00011366347539579487 9.59736159806836e-05 0.0015401318332545152 1.0000000012580206 0.9998418141614951 1.0000000246094487 1.6426842152076385e-09 1.6147779017335273e-10 1.6045561319779093e-10 1.642647494942923e-09 3.232010598686948e-09 -1.0511117473704515e-06 1.5018838134242188e-09 4.012149184414146e-08 3.695051390681761e-08 0.9999961494411641 0.9998328736221771 1.0006716439921648 2.1242483304366082e-05 -2.301863697693044e-05 -2.2456108821305353e-05 1.3716232732688622e-05 -1.3687390679834342e-05 -1.0568804122431796e-06 4.101228797405596e-06 1.754858529703096e-05 0.0006727686401905894 1.0000037818017378 0.9998434955244367 1.0001061924745014 5.94785324047666e-06 -5.410665643168082e-07 -4.270811321231436e-07 5.8263217401865405e-06 -5.819628396136975e-06 -1.0517570486913249e-06 3.7818025309693238e-06 2.8113560308079016e-06 0.00010619866204635216 1.000000449399793 0.9998420271798607 1.0000108707145643 6.477590648533998e-07 -5.783108328790042e-09 -4.457789561458889e-09 6.464951290835762e-07 -6.414433582058553e-07 -1.0511772228889538e-06 4.494009351596617e-07 3.215279520842162e-07 1.0870897171701147e-05 0.9998015330718187 0.9996892924649661 1.0051065296315773 0.0001280914234733699 -0.00023065652877478262 -7.43414466572154e-08 -1.8997483477419604e-07 1.004622561680647e-06 -1.3088823495483252e-06 0.0002998584520393913 0.00023212546978201132 0.007510265993215967
4.832 1.0001069946547974 0.9999161531539326 0.9985510040336932 -3.7808575602222835e-05 8.390790745940896e-05 0.00014121911587575722 9.619375848866218e-05 -9.601902978392365e-05 -1.0641373445008854e-06 0.00011438385050975188 9.637104047792313e-05 0.0014991346543693355 1.0000000012579686 0.9998418145589288 1.000000024608623 1.641637500511707e-09 1.6151855254351657e-10 1.6046177472902755e-10 1.643296332433196e-09 3.2334511409802743e-09 -1.0673242230041592e-06 1.4647660169149116e-09 4.0200003812735445e-08 3.7734896711154675e-08 0.9999960769947475 0.9998328167622195 1.0006701413156904 2.1139680218269778e-05 -2.3014072197575585e-05 -2.2475122313824343e-05 1.3625890045044047e-05 -1.3596681341515634e-05 -1.0731876621630328e-06 4.170078198713029e-06 1.7579237312663778e-05 0.0006712584564579989 1.0000037797393175 0.9998434922265809 1.0001061894235184 5.946286416226894e-06 -5.424178230449379e-07 -4.2849323693496395e-07 5.824759054682916e-06 -5.818022369843173e-06 -1.067980633502142e-06 3.7797401099520914e-06 2.810695893079677e-06 0.00010619560963663362 1.0000004493770915 0.9998420273155133 1.0000108707105453 6.477417405635956e-07 -5.799113986204101e-09 -4.473899127187561e-09 6.464795044905055e-07 -6.414215086859208e-07 -1.0673908150402273e-06 4.493781202875381e-07 3.215355496244245e-07 1.0870897234129119e-05 0.9997986004054102 0.9996871895634944 1.0051246083291776 0.00011175840301063669 -0.000206052434984609 -4.436703724255506e-08 -1.609516941761487e-07 9.097495333741109e-07 -1.3257182255810807e-06 0.0003017772810467562 0.00023336527002449877 0.007481217005926591
4.842 1.0001077084323633 0.9999166252014534 0.9985914046395695 -3.615302689240638e-05 8.274924295599738e-05 0.00014125529953121124 9.730592844939022e-05 -9.71310978478017e-05 -1.080541419886711e-06 0.00011508532946992258 9.675787973833354e-05 0.0014579844054985714 1.00000000125792 0.999841814962479 1.0000000246079042 1.6405086782368145e-09 1.6154899457994726e-10 1.6050858039881136e-10 1.6439490516113983e-09 3.2348882163042237e-09 -1.0837673042395753e-06 1.4348693711935144e-09 4.027941654908389e-08 3.83317500392503e-08 0.9999960048605513 0.9998327601638329 1.0006686365601511 2.1037016137203433e-05 -2.300926231910081e-05 -2.249380969445496e-05 1.353572588027013e-05 -1.3506161241663919e-05 -1.089726906985363e-06 4.238746289268951e-06 1.760985662604163e-05 0.0006697462194813105 1.0000037776774382 0.9998434889355753 1.0001061863608776 5.94471953340252e-06 -5.437683619526986e-07 -4.2990455674999475e-07 5.823196410622832e-06 -5.816417291766675e-06 -1.0844349958903129e-06 3.7776782269673407e-06 2.8100382515752973e-06 0.00010619254516508526 1.0000004493543944 0.9998420274572645 1.0000108707066202 6.477243343867054e-07 -5.815128825667432e-09 -4.489967166988476e-09 6.464638836853538e-07 -6.413997514085698e-07 -1.083835029654952e-06 4.493553293398596e-07 3.215432467238365e-07 1.0870896438133676e-05 0.9997960067440682 0.9996853293987636 1.0051412803231683 9.723942636208176e-05 -0.00018348930531290837 -1.5202036138240066e-08 -1.3180368947385955e-07 8.158962296899571e-07 -1.3409945501192043e-06 0.0003033337756225464 0.00023436508294612428 0.00745738869517694
4.852 1.000108407040199 0.9999170860044067 0.9986319233510498 -3.447827228320068e-05 8.157807155398782e-05 0.00014126073344570119 9.839115156843718e-05 -9.82161364351826e-05 -1.0971791077283738e-06 0.00011576781327447018 9.713402790675084e-05 0.001416693418894613 1.0000000012578756 0.9998418153722329 1.000000024607314 1.6393599880451805e-09 1.6156559995400484e-10 1.6058557774830412e-10 1.6445432969244283e-09 3.236321670603326e-09 -1.1004439671288517e-06 1.4193361383820105e-09 4.0359869952418934e-08 3.8612583402908055e-08 0.9999959330382435 0.999832703826936 1.0006671297503635 2.0934491777613152e-05 -2.3004208305341426e-05 -2.251217196174563e-05 1.3445740541545011e-05 -1.3415830916771884e-05 -1.1065011400331489e-06 4.307226356811542e-06 1.7640441162690465e-05 0.0006682319540628522 1.0000037756161004 0.9998434856515214 1.0001061832866056 5.94315265467878e-06 -5.451181854577975e-07 -4.313151018543684e-07 5.82163374621331e-06 -5.814813181983096e-06 -1.1011231137585538e-06 3.775616886772375e-06 2.8093831049440464e-06 0.00010618946860765112 1.0000004493317012 0.9998420276052029 1.00001087070281 6.477069083938858e-07 -5.8311567211317835e-09 -4.506003763458845e-09 6.46448204582312e-07 -6.413780882861519e-07 -1.1005128436040963e-06 4.4933258560049323e-07 3.2155107513568774e-07 1.0870894311991936e-05 0.9997937193900642 0.999683688572772 1.0051565708158319 8.43848010831369e-05 -0.00016289976679955922 1.2953412938341975e-08 -1.0276037828507493e-07 7.233053980795777e-07 -1.3548784735186657e-06 0.00030458911481111815 0.00023516517105395438 0.007437975631926856
4.862 1.0001090902153367 0.9999175353841734 0.9986725466772803 -3.278465870796776e-05 8.039423204022897e-05 0.00014123596171627126 9.944934054427654e-05 -9.927405948287139e-05 -1.114053467532682e-06 0.00011643120260945848 9.749938135488327e-05 0.0013752738548291545 1.0000000012578354 0.9998418157882797 1.0000000246068692 1.6382571938335882e-09 1.6156695315908046e-10 1.6067341468948055e-10 1.6450169826673867e-09 3.237751831898856e-09 -1.117357221187896e-06 1.421590425963389e-09 4.044152119504615e-08 3.852284968275028e-08 0.9999958615274892 0.9998326477514479 1.00066562091107 2.0832107855253764e-05 -2.2998911116584694e-05 -2.2530210123906518e-05 1.3355934327902854e-05 -1.332569089721065e-05 -1.1235133890224636e-06 4.375512171870302e-06 1.767098890797522e-05 0.0006667156850889884 1.0000037735553047 0.9998434823745211 1.0001061802007265 5.941585845928744e-06 -5.464672945780425e-07 -4.327248924419677e-07 5.820070999044722e-06 -5.813210059919499e-06 -1.118047999097753e-06 3.7735560963108193e-06 2.8087304589747884e-06 0.00010618638011936795 1.0000004493090138 0.9998420277594187 1.0000108706991324 6.476895281402552e-07 -5.847199150798231e-09 -4.52202869686434e-09 6.46432404778043e-07 -6.413565211416977e-07 -1.1174272661266555e-06 4.49309904241756e-07 3.215590740534482e-07 1.0870890806145597e-05 0.9997917076356063 0.9996822451155493 1.0051705222375336 7.304686849986539e-05 -0.00014419841114306776 3.9918383589039483e-08 -7.404287416028553e-08 6.322107614511999e-07 -1.3675404999482975e-06 0.0003055962152453494 0.00023580060661315355 0.00742225249770304
4.872 1.0001097576914697 0.9999179731598044 0.9987132613314244 -3.107257657379317e-05 7.919757629557732e-05 0.00014118153250211897 0.00010048042372301832 -0.00010030479682485522 -1.1311675977120635e-06 0.00011707539774053967 9.78538384538018e-05 0.0013337376956738276 1.0000000012578005 0.9998418162107093 1.0000000246065823 1.6372650670091104e-09 1.6155771192482826e-10 1.6074822070941969e-10 1.6453197602046362e-09 3.2391784719550935e-09 -1.134510109546659e-06 1.4398323356943535e-09 4.052448698568455e-08 3.809594826870296e-08 0.9999957903279517 0.9998325919372882 1.0006641100669427 2.0729865080754675e-05 -2.2993371707117392e-05 -2.254792519369637e-05 1.3266307547265563e-05 -1.3235741707426408e-05 -1.14076671414799e-06 4.443597947954034e-06 1.77014978764449e-05 0.0006651974374049176 1.000003771495052 0.9998434791046796 1.0001061771032582 5.940019173199e-06 -5.478156851018824e-07 -4.341339519479012e-07 5.818508118831422e-06 -5.811607944797178e-06 -1.1352126977246186e-06 3.771495860559158e-06 2.80808030454974e-06 0.00010618327992560542 1.0000004492863315 0.9998420279200029 1.0000108706955995 6.476722586928974e-07 -5.863251181875321e-09 -4.538066188443789e-09 6.464164340067916e-07 -6.413350517300832e-07 -1.1345813410163095e-06 4.4928728534504816e-07 3.2156726370298055e-07 1.0870886253255788e-05 0.999789942865426 0.9996809785586908 1.0051831904020447 6.308251719332897e-05 -0.00012728653536790734 6.553212384717562e-08 -4.5861353046177324e-08 5.428343661641611e-07 -1.3791510666842735e-06 0.0003064003155654839 0.00023630158597888918 0.007409579736787981
4.882 1.0001104091995576 0.9999183991484506 0.9987540542411562 -2.9342457904033062e-05 7.798797002267736e-05 0.0001410979974787023 0.00010148434481600719 -0.00010130829389137269 -1.1485246359144074e-06 0.00011770029841600846 9.81972993813147e-05 0.0012920967412896694 1.0000000012577717 0.9998418166396119 1.000000024606457 1.6364448601047789e-09 1.6154796988891898e-10 1.6078901671271745e-10 1.645421619372744e-09 3.240602277782203e-09 -1.1519057095525037e-06 1.4678858411072169e-09 4.0608800874184726e-08 3.744363052708005e-08 0.9999957194392924 0.9998325363843775 1.0006625972425776 2.062776415695618e-05 -2.2987591025055972e-05 -2.256531818102314e-05 1.3176860524213539e-05 -1.3145983866725387e-05 -1.1582642115729683e-06 4.511478307748525e-06 1.77319660907891e-05 0.0006636772356709719 1.000003769435343 0.999843475842101 1.00010617399421 5.9384526975142945e-06 -5.49163347003511e-07 -4.355423019264237e-07 5.816945075169304e-06 -5.810006855360718e-06 -1.1526202890716459e-06 3.7694361789450753e-06 2.8074326057717135e-06 0.000106180168174365 1.0000004492636563 0.9998420280870484 1.0000108706922144 6.476551609426252e-07 -5.87930305886656e-09 -4.5541370709773835e-09 6.464002622508015e-07 -6.41313682152489e-07 -1.1519781455088296e-06 4.4926471224967406e-07 3.215756304510104e-07 1.0870881179494685e-05 0.9997883986019225 0.9996798699676283 1.0051946410556736 5.435505448384523e-05 -0.00011205631484984528 8.96540633193927e-08 -1.841300818584522e-08 4.5538439490887175e-07 -1.389877691960738e-06 0.00030703966017090134 0.00023669383252949362 0.0073994037840453605
4.892 1.0001110444684223 0.9999188131657848 0.9987949125584415 -2.7594774445369366e-05 7.676529340596333e-05 0.00014098591131092694 0.0001024610626051758 -0.00010228451140071835 -1.1661277583229845e-06 0.00011830580378409847 9.852966597184601e-05 0.001250362605694613 1.0000000012577488 0.9998418170750809 1.000000024606488 1.635849098162554e-09 1.615501788533316e-10 1.607843813263579e-10 1.6453130779003944e-09 3.242022486522531e-09 -1.1695471322736796e-06 1.4978521084424934e-09 4.0694406264667036e-08 3.6723274027103346e-08 0.9999956488611687 0.9998324810926349 1.0006610824624949 2.052580577520493e-05 -2.2981570014747882e-05 -2.258239008607015e-05 1.3087593600621736e-05 -1.305641788804598e-05 -1.1760090100545008e-06 4.579148253941652e-06 1.7762391586371155e-05 0.0006621551043045084 1.0000037673761777 0.9998434725868918 1.0001061708735834 5.936886471995811e-06 -5.505102681943779e-07 -4.369499534914489e-07 5.815381858852678e-06 -5.808406810990605e-06 -1.1702738871224067e-06 3.7673770453307462e-06 2.8067873079473896e-06 0.00010617704485511094 1.0000004492409877 0.9998420282606484 1.000010870688972 6.476382879322037e-07 -5.895341812328314e-09 -4.570253116016288e-09 6.463838798687063e-07 -6.412924139803112e-07 -1.169620791669846e-06 4.492421572124067e-07 3.2158413345726974e-07 1.0870876085469997e-05 0.9997870505030728 0.9996789019399628 1.0052049468421156 4.673552553582852e-05 -9.839440573412111e-05 1.1216244167497592e-07 8.119392367875413e-09 3.7005357218351704e-07 -1.399879008932549e-06 0.0003075462343677389 0.0002369990518184334 0.007391253419927421
4.902 1.000111663225333 0.9999192150264165 0.9988358236686052 -2.5830035748418997e-05 7.5529441706273e-05 0.00014084583114100765 0.00010341055063569982 -0.00010323342504786452 -1.1839801810886263e-06 0.00011889181232729516 9.885084159778065e-05 0.0012085467150902097 1.0000000012577321 0.9998418175172082 1.0000000246066616 1.6355177086186045e-09 1.6157460632354805e-10 1.6073619680507703e-10 1.6449993872957333e-09 3.2434395988283905e-09 -1.1874375239528635e-06 1.5228548636579764e-09 4.078118388961257e-08 3.6091642822357734e-08 0.9999955785932366 0.9998324260619822 1.0006595657511395 2.042399060909591e-05 -2.2975309622700664e-05 -2.2599141896521617e-05 1.2998507130502761e-05 -1.296704427855252e-05 -1.1940042737094747e-06 4.6466031405504305e-06 1.7792772437467774e-05 0.0006606310675465678 1.0000037653175562 0.9998434693391595 1.0001061677413707 5.9353205367006586e-06 -5.518564385137309e-07 -4.3835690478580354e-07 5.813818475249826e-06 -5.806807829942563e-06 -1.188176640411631e-06 3.765318451753113e-06 2.8061443595440063e-06 0.00010617390983692301 1.0000004492183259 0.9998420284408974 1.0000108706858597 6.476216789210687e-07 -5.9113575385290975e-09 -4.586411693188408e-09 6.463672924150178e-07 -6.412712491077803e-07 -1.1875124253582913e-06 4.492195920916645e-07 3.2159272730047356e-07 1.0870871316188218e-05 0.9997858763224774 0.999678058576533 1.0052141846882647 4.0103568171053444e-05 -8.61849769551201e-05 1.3295084682634335e-07 3.356809761348356e-08 2.870183847534003e-07 -1.4093121600070395e-06 0.00030794651182882246 0.00023723541031383488 0.007384733570735751
4.912 1.0001122651965821 0.9999196045443 0.9988767751987059 -2.4048787232119693e-05 7.428032579324617e-05 0.00014067831609067844 0.00010433279690269023 -0.00010415502518518207 -1.2020851586297642e-06 0.00011945822181400344 9.916073106066722e-05 0.0011666603074571564 1.0000000012577215 0.9998418179660876 1.000000024606959 1.6354708397796244e-09 1.616239398136052e-10 1.6066001034184587e-10 1.6444934242005986e-09 3.24485415814807e-09 -1.2055800653283832e-06 1.5386011901154676e-09 4.08689937839519e-08 3.5662760621051204e-08 0.9999955086351487 0.9998323712923384 1.000658047132883 2.032231930846856e-05 -2.296881080219675e-05 -2.2615574586584366e-05 1.2909601472545472e-05 -1.2877863539385468e-05 -1.2122532017702632e-06 4.713838645805326e-06 1.7823106784976005e-05 0.0006591051495985803 1.0000037632594778 0.9998434660990118 1.0001061645975593 5.933754912604669e-06 -5.532018556466291e-07 -4.397631400566225e-07 5.812254936973771e-06 -5.805209930831338e-06 -1.206331731728272e-06 3.7632603926975498e-06 2.805503731959808e-06 0.00010617076298771888 1.0000004491956702 0.9998420286278905 1.0000108706828574 6.476053548518228e-07 -5.927347477800156e-09 -4.602597298650736e-09 6.46350512292045e-07 -6.412501894013104e-07 -1.2056562275918838e-06 4.4919699768733863e-07 3.216013843407207e-07 1.0870867055429871e-05 0.9997848558400576 0.9996773254313974 1.0052224335919742 3.434788527957e-05 -7.531222224484399e-05 1.5192155759477265e-07 5.777972126764001e-08 2.064394487903091e-07 -1.4183274825612843e-06 0.0003082621845316637 0.00023741801610861017 0.007379517637480533
4.922 1.0001128501080458 0.9999199815331339 0.9989177550252205 -2.2251608234283507e-05 7.301787261935715e-05 0.00014048392677454033 0.00010522780353673284 -0.0001050493165000006 -1.2204459840091938e-06 0.00012000492926862026 9.945924047584308e-05 0.0011247144340003803 1.0000000012577153 0.9998418184218137 1.0000000246073608 1.6357052302868505e-09 1.6169227138864627e-10 1.6057940351863415e-10 1.6438127336495708e-09 3.246265251998415e-09 -1.2239779719836169e-06 1.5435559071293857e-09 4.0957706510934185e-08 3.548733475411219e-08 0.9999954389865556 0.9998323167836245 1.0006565266320284 2.0220792494261244e-05 -2.2962074514254198e-05 -2.263168912315046e-05 1.282087698791726e-05 -1.2788876165837094e-05 -1.2307590282286775e-06 4.780850745346129e-06 1.7853392845646885e-05 0.000657577374726131 1.0000037612019415 0.9998434628665583 1.000106161442135 5.932189596650984e-06 -5.545465258418667e-07 -4.4116863626029e-07 5.810691261944534e-06 -5.803613132123193e-06 -1.2247423799764829e-06 3.7612028674460497e-06 2.804865423600439e-06 0.00010616760427894532 1.0000004491730194 0.9998420288217237 1.0000108706799462 6.475893124523537e-07 -5.943317633527421e-09 -4.618786635449471e-09 6.463335573716613e-07 -6.412292367834731e-07 -1.2240554146201193e-06 4.4917436780162394e-07 3.216101014975072e-07 1.0870863393646802e-05 0.9997839707706778 0.9996766894459109 1.0052297727926587 2.936640922824575e-05 -6.566239467686969e-05 1.689739936695294e-07 8.061273294502204e-08 1.2846356369951065e-07 -1.427062079240116e-06 0.00030851085319126434 0.00023755938611223377 0.0073753391826972495
4.932 1.0001134176857363 0.9999203458067479 0.9989587512810544 -2.0439110054125073e-05 7.174202563788749e-05 0.00014026322482826983 0.00010609558649096631 -0.00010591631768543103 -1.2390659908044037e-06 0.00012053183095917113 9.974627715498267e-05 0.001082719962714514 1.0000000012577126 0.9998418188844825 1.0000000246078482 1.6361923874681691e-09 1.6176710327268344e-10 1.6051626264483586e-10 1.6429828786258949e-09 3.247673568669219e-09 -1.242634495144683e-06 1.538242664602926e-09 4.104721204050507e-08 3.555855631736123e-08 0.9999953696471039 0.9998322625357607 1.000655004272813 2.0119410756981364e-05 -2.2955101725255084e-05 -2.2647486474558135e-05 1.2732334043860037e-05 -1.2700082646522378e-05 -1.249525022301251e-06 4.847635688287354e-06 1.7883628892984223e-05 0.0006560477672585203 1.0000037591449467 0.9998434596419092 1.0001061582750854 5.930624559754269e-06 -5.558904615548332e-07 -4.4257337135680334e-07 5.80912747612168e-06 -5.802017451889817e-06 -1.2434118382604273e-06 3.7591458788622676e-06 2.8042294441810375e-06 0.00010616443380010099 1.0000004491503733 0.9998420290224939 1.0000108706771065 6.475735222893002e-07 -5.959280405100987e-09 -4.634957134616326e-09 6.463164532449534e-07 -6.412083926693678e-07 -1.2427132374042258e-06 4.4915170656906804e-07 3.216188868411678e-07 1.0870860381759027e-05 0.9997832046572162 0.9996761388716026 1.005236280292464 2.5066224845039512e-05 -5.7125382271676505e-05 1.8398573106190442e-07 1.0193215549459164e-07 5.3228284482074644e-08 -1.4356432974188136e-06 0.0003087066631635825 0.0002376698892409577 0.007371983569108104
4.942 1.0001139676563382 0.999920697179488 0.9989997523618928 -1.8611933990026065e-05 7.045274516582285e-05 0.00014001677245224645 0.00010693617522662281 -0.00010675606110996602 -1.2579485504302938e-06 0.000121038822401304 0.00010002174950398155 0.0010406875843285439 1.0000000012577126 0.9998418193541908 1.0000000246084046 1.6368783795099005e-09 1.6183539274669083e-10 1.6048368741542317e-10 1.6420459808725773e-09 3.2490786452171827e-09 -1.2615529209310328e-06 1.5243798375223448e-09 4.113741137247861e-08 3.5832246139156355e-08 0.9999953006164403 0.9998322085486679 1.0006534800794087 2.0018174656827162e-05 -2.2947893402420178e-05 -2.2662967618438304e-05 1.2643973021194357e-05 -1.2611483464628623e-05 -1.2685544891050213e-06 4.914189976621954e-06 1.791381322328553e-05 0.000654516351489864 1.0000037570884912 0.9998434564251764 1.0001061550964012 5.9290597488152995e-06 -5.572336763422606e-07 -4.439773331218742e-07 5.807563621720329e-06 -5.800422907911453e-06 -1.2623433956437753e-06 3.757089429680449e-06 2.8035957914027098e-06 0.00010616125167572246 1.00000044912773 0.9998420292303 1.0000108706743234 6.475579311590528e-07 -5.9752489841866175e-09 -4.651096036932896e-09 6.462992417333441e-07 -6.411876595293986e-07 -1.26163298270264e-06 4.4912902220356526e-07 3.2162773817057264e-07 1.0870858012428704e-05 0.9997825427535548 0.9996756631858017 1.0052420316882562 2.1363309041219236e-05 -4.9595902407366994e-05 1.967823165563641e-07 1.2160003550748764e-07 -1.9129701733771527e-08 -1.4441883498730136e-06 0.00030886087729849177 0.00023775815897271848 0.007369279973022421
4.952 1.0001144997477307 0.9999210354665822 0.999040746931898 -1.677074937976445e-05 6.915000868943294e-05 0.00013974513197770756 0.00010774961239138793 -0.00010756859248210114 -1.2770970736349345e-06 0.00012152579838000939 0.0001002855669573369 0.0009986278209220465 1.0000000012577135 0.9998418198310368 1.000000024609016 1.6376899995596243e-09 1.6188779736044182e-10 1.604802465490238e-10 1.6410628865925225e-09 3.25048103177835e-09 -1.2807365722778975e-06 1.504392305629494e-09 4.122820725357256e-08 3.624365676003025e-08 0.9999952318942076 0.999832154822267 1.0006519540759204 1.9917084730702695e-05 -2.2940450506971846e-05 -2.2678133546776226e-05 1.2555794317454477e-05 -1.252307909602506e-05 -1.2878507698958517e-06 4.980510347546078e-06 1.7943944130798008e-05 0.0006529831515630397 1.0000037550325753 0.999843453216473 1.0001061519060728 5.927495090037739e-06 -5.585761793867126e-07 -4.4538052285100195e-07 5.805999760238961e-06 -5.798829517777096e-06 -1.2815403774176336e-06 3.7550335200327112e-06 2.802964437260091e-06 0.00010615805795283945 1.0000004491050885 0.9998420294452411 1.0000108706715816 6.475424657865867e-07 -5.991232426644823e-09 -4.667204877121886e-09 6.462819840628798e-07 -6.411670384612918e-07 -1.2808179734933992e-06 4.491063226727357e-07 3.2163663018335533e-07 1.0870856149846856e-05 0.9997819719020624 0.9996752530033316 1.005247099274167 1.8182136427860718e-05 -4.2974358236493095e-05 2.0709040651573454e-07 1.394595620957393e-07 -8.84604788545289e-08 -1.4528042317769171e-06 0.0003089823819702838 0.00023783147130322147 0.007367094031791516
4.962 1.0001150136894965 0.9999213604845036 0.9990817239287838 -1.4916251649083324e-05 6.783381111155599e-05 0.00013944886545446585 0.00010853595348480561 -0.00010835397051229811 -1.2965150099825238e-06 0.00012199265298886684 0.00010053763995708718 0.0009565510376773543 1.0000000012577155 0.9998418203151203 1.0000000246096672 1.6385413399300464e-09 1.619224373544309e-10 1.6049374949511546e-10 1.6401085207114664e-09 3.251880072926949e-09 -1.3001888068877544e-06 1.4814307247205498e-09 4.1319507798959335e-08 3.671319326838899e-08 0.9999951634800478 0.99983210135648 1.0006504262863873 1.9816141497475115e-05 -2.2932773992482854e-05 -2.2692985263022494e-05 1.2467798341107516e-05 -1.243487000986507e-05 -1.307417241057337e-06 5.046593757840669e-06 1.797401990807777e-05 0.0006514481914252118 1.0000037529771975 0.9998434500159137 1.0001061487040919 5.925930497274227e-06 -5.599179733142116e-07 -4.4678295302248735e-07 5.804435966992769e-06 -5.797237299110736e-06 -1.3010061441242747e-06 3.752978147231461e-06 2.80233533382304e-06 0.00010615485254765042 1.0000004490824483 0.9998420296674189 1.0000108706688666 6.475270399155735e-07 -6.0072330021486706e-09 -4.6832962751941966e-09 6.462647549736596e-07 -6.411465317001183e-07 -1.3002715677601663e-06 4.4908361519136383e-07 3.2164552062480165e-07 1.0870854480491905e-05 0.9997814804093424 0.9996748999869969 1.0052515513717335 1.545519238216908e-05 -3.716740680383517e-05 2.1446638723527572e-07 1.553097046590426e-07 -1.5457822601636083e-07 -1.46158784886625e-06 0.00030907812644912066 0.0002378960856595309 0.007365321266368796
4.972 1.0001155092134149 0.9999216720513172 0.999122672568273 -1.3049160372712956e-05 6.650416494168748e-05 0.000139128534261774 0.00010929526651177866 -0.00010911226657392746 -1.3162058478000069e-06 0.000122439279688584 0.00010077787996543884 0.0009144674585298035 1.0000000012577177 0.9998418208065425 1.0000000246103433 1.639344927736297e-09 1.619433296737469e-10 1.605087505502796e-10 1.6392561581598712e-09 3.2532760213495388e-09 -1.3199130196354756e-06 1.4595457826391828e-09 4.1411244423581766e-08 3.714796226201334e-08 0.9999950953736004 0.999832048151229 1.0006488967347784 1.9715345469566745e-05 -2.2924864805213084e-05 -2.270752377423551e-05 1.2379985496445284e-05 -1.2346856668718454e-05 -1.327257316341572e-06 5.112437367830342e-06 1.8004038871511352e-05 0.0006499114948874151 1.000003750922357 0.9998434468236149 1.0001061454904492 5.924365882414962e-06 -5.612590539318786e-07 -4.481846394985462e-07 5.8028723160063035e-06 -5.795646269019941e-06 -1.3207440928435296e-06 3.750923309054178e-06 2.8017084346755673e-06 0.00010615163529286945 1.0000004490598098 0.9998420298969366 1.0000108706661635 6.475115666320934e-07 -6.023246406768853e-09 -4.69938555965459e-09 6.462476280059658e-07 -6.411261406211302e-07 -1.3199971607011941e-06 4.49060909531069e-07 3.2165437166291837e-07 1.0870852554495326e-05 0.99978105792331 0.9996745967591107 1.0052554518430796 1.3122427357926247e-05 -3.208828625084827e-05 2.1818946485515301e-07 1.6886586839284085e-07 -2.1722583468645037e-07 -1.470626307336043e-06 0.00030915349864129373 0.00023795754682363578 0.007363881330691425
4.982 1.000115986053937 0.9999219699870181 0.9991635823479699 -1.117021735451689e-05 6.516110043102192e-05 0.0001387846987335518 0.00011002763163134112 -0.00010984356436213904 -1.336173115139218e-06 0.0001228655713834326 0.00010100619949032465 0.000872387186870189 1.0000000012577202 0.9998418213054057 1.000000024611032 1.640024439716481e-09 1.619575428978916e-10 1.6051550529798906e-10 1.6385590666102465e-09 3.2546689203758655e-09 -1.3399126419921255e-06 1.4433595813363153e-09 4.1503390534842076e-08 3.745183108418384e-08 0.9999950275745033 0.9998319952064362 1.0006473654449988 1.9614697166554435e-05 -2.2916723887624226e-05 -2.2721750081379754e-05 1.2292356164503238e-05 -1.2259039528467592e-05 -1.3473744457174822e-06 5.178038526770858e-06 1.80339993919729e-05 0.0006483730857418881 1.0000037488680544 0.9998434436396945 1.000106142265139 5.922801169385046e-06 -5.625994144666142e-07 -4.495855913407419e-07 5.801308861084435e-06 -5.7940564442961576e-06 -1.3407576583241482e-06 3.748869006026991e-06 2.80108371617113e-06 0.00010614840605083456 1.0000004490371708 0.999842030133897 1.0000108706634592 6.474959692653601e-07 -6.039265728856485e-09 -4.7154823239335415e-09 6.462306565866327e-07 -6.411058672585014e-07 -1.3399981838146485e-06 4.4903821908838784e-07 3.216631706535014e-07 1.0870849925130161e-05 0.9997806953140741 0.999674336815866 1.0052588597409406 1.11306795496786e-05 -2.7656945744339102e-05 2.1710414394569574e-07 1.7970017620180846e-07 -2.7602092058307467e-07 -1.4799973276772926e-06 0.0003092126421562681 0.0002380209455657107 0.007362713076853549
4.992 1.0001164439486503 0.9999222541138594 0.9992044430506506 -9.28018473477417e-06 6.38046656567582e-05 0.00013841791779634465 0.00011073314080933255 -0.00011054795954890593 -1.3564203781980412e-06 0.00012327142051680055 0.00010122251210967072 0.0008303202329242647 1.0000000012577221 0.9998418218118142 1.0000000246117278 1.6405260523429708e-09 1.6197123682933968e-10 1.6051511702351915e-10 1.638038516499966e-09 3.256058943649732e-09 -1.3601911413955905e-06 1.4368123502542363e-09 4.159596476247569e-08 3.754915052070655e-08 0.9999949600823917 0.999831942522025 1.0006458324408924 1.9514197127329884e-05 -2.2908352181410223e-05 -2.273566517564772e-05 1.2204910689960104e-05 -1.2171419036920413e-05 -1.3677721163211506e-06 5.243394757592785e-06 1.806389990750152e-05 0.0006468329878452523 1.0000037468142893 0.9998434404642718 1.0001061390281611 5.92123630442793e-06 -5.63939048970331e-07 -4.509858086304344e-07 5.799745624035425e-06 -5.792467840949604e-06 -1.3610503105890065e-06 3.746815242433601e-06 2.800461182693077e-06 0.00010614516480992987 1.0000004490145329 0.999842030378407 1.000010870660748 6.474801940524829e-07 -6.055284697839338e-09 -4.73158525345895e-09 6.462138618146217e-07 -6.410857133543304e-07 -1.3602781051188614e-06 4.4901555876703467e-07 3.216719348791712e-07 1.0870846325909889e-05 0.9997803845606003 0.9996741144460316 1.0052618290469166 9.433087347849419e-06 -2.380001738184112e-05 2.0939196311923534e-07 1.8715250458727723e-07 -3.303750021319473e-07 -1.4897697343488887e-06 0.0003092587207740269 0.00023809113476439152 0.007361770384565878


==> figures/planar_acoustic_pulse/data/grcbc_mass_inflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 1.0002216104935202 1.0000000000071063 1.00530548369898 2.0935498304479904e-10 -3.392594583695353e-13 4.08020504812357e-12 4.409097996703504e-10 -2.522819293927641e-10 -1.0315317739975082e-10 1.4590731224938288e-08 1.9523166569337454e-09 3.463012876119937e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935481194956832e-10 1.0734497576700463e-13 4.080293369109354e-12 4.40714689926986e-10 -2.5198568776990153e-10 -1.0315350141629332e-10 1.4590731288423473e-08 1.952316641157931e-09 3.463012892838677e-07 1.0002216104935204 1.0000000000071076 1.005305483698941 2.093547945868799e-10 6.250082743207926e-14 4.08028370731662e-12 4.4073426182962766e-10 -2.5201555008601676e-10 -1.0315350323003477e-10 1.459073128274153e-08 1.9523166425756862e-09 3.463012891100031e-07 1.0002216104935207 1.0000000000071076 1.005305483698937 2.0935477801197014e-10 1.0288130095668904e-13 4.080330666524958e-12 4.4071670177896527e-10 -2.519887348833235e-10 -1.0315351349870192e-10 1.4590731287782291e-08 1.95231664117081e-09 3.46301289262616e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935478072483257e-10 1.0686815438896798e-13 4.080329418145436e-12 4.407149133330418e-10 -2.5198601721851206e-10 -1.0315340307179922e-10 1.459073128829421e-08 1.952316641248763e-09 3.4630128928098363e-07 1.000221610493517 1.0000000000070945 1.0053054836993525 2.0935650532423663e-10 -4.186004385047344e-12 4.078235771595354e-12 4.4258026636877177e-10 -2.5479496771826345e-10 -1.0314885176229002e-10 1.4590730669673875e-08 1.952316796918003e-09 3.463012732898677e-07
0.012 1.0002216104721022 1.000000000481208 1.0053054529879366 3.7615888935613413e-10 -6.128762290648895e-12 4.8754860364054835e-11 3.6059344144829866e-10 -2.090711943186181e-10 -1.290023323444866e-10 1.8990991046364325e-08 1.0390783473303342e-08 4.933732299885024e-07 1.0002216104721198 1.000000000481242 1.005305452986736 3.761593053798115e-10 1.23358012487986e-12 4.8753826878555015e-11 3.583127887225917e-10 -2.0415820824368665e-10 -1.2900665134937748e-10 1.8990993480178543e-08 1.0390783801908338e-08 4.933732801888894e-07 1.000221610472118 1.0000000004812388 1.0053054529868575 3.761591917131025e-10 4.886705681832998e-13 4.875406328145882e-11 3.5854407392290956e-10 -2.046587809355843e-10 -1.2900658797877935e-10 1.89909932378086e-08 1.0390783749520406e-08 4.933732750189895e-07 1.0002216104721195 1.000000000481242 1.0053054529867484 3.761591247876685e-10 1.159063134654318e-12 4.8753938107704614e-11 3.583358539156305e-10 -2.0420810852994097e-10 -1.2900620306483766e-10 1.8990993459224404e-08 1.039078378587157e-08 4.933732795896624e-07 1.0002216104721198 1.000000000481242 1.005305452986737 3.761594583037097e-10 1.2261998872513717e-12 4.875406926292447e-11 3.583152315576904e-10 -2.041632381588207e-10 -1.2900689091760596e-10 1.8990993491310796e-08 1.0390783801986624e-08 4.933732801633195e-07 1.0002216104719583 1.000000000480946 1.0053054529975591 3.7615328618656277e-10 -6.462284832965269e-11 4.8762541565100476e-11 3.781235068270145e-10 -2.451572015676631e-10 -1.2896339801113033e-10 1.899097218355716e-08 1.0390781354351846e-08 4.933728440068254e-07
0.022 1.0002216104672261 1.0000000017370194 1.0053054095959257 9.008801360683108e-10 -1.3677053059578915e-11 2.7298584278343693e-11 3.0773477890590053e-10 -1.6536475653818616e-10 -1.368109563462093e-10 1.792197479156996e-08 1.357233266964262e-08 5.238013537697065e-07 1.0002216104673303 1.0000000017371418 1.0053054095911957 9.008824592728585e-10 8.414321458659392e-12 2.7295482465998953e-11 3.0381191216090744e-10 -1.5522206310578752e-10 -1.3682422833395182e-10 1.792197900168493e-08 1.3572336249334541e-08 5.238014334406132e-07 1.0002216104673196 1.0000000017371296 1.0053054095916765 9.008821100606302e-10 6.1653118285244085e-12 2.729584323688979e-11 3.0421498503377854e-10 -1.562743402119885e-10 -1.3682312773879978e-10 1.7921978564574898e-08 1.3572335878842289e-08 5.238014250603701e-07 1.0002216104673292 1.0000000017371409 1.005305409591244 9.008823606982757e-10 8.189092905290165e-12 2.7295614028059136e-11 3.0385218032078574e-10 -1.5532736686765281e-10 -1.3682385543828995e-10 1.7921978949779698e-08 1.3572336229444455e-08 5.238014326668845e-07 1.0002216104673303 1.000000001737142 1.0053054095912006 9.008825515570068e-10 8.391751976538715e-12 2.7295439015703425e-11 3.038160722126015e-10 -1.5523253509270793e-10 -1.3682462298534705e-10 1.7921978973956827e-08 1.3572336277489977e-08 5.238014336123829e-07 1.000221610466403 1.0000000017361246 1.005305409631812 9.008626505231003e-10 -1.7843258757447383e-10 2.731346949992702e-11 3.3411972634324655e-10 -2.27649491845652e-10 -1.3670402783274488e-10 1.7921948402914462e-08 1.3572309094714463e-08 5.238008706517989e-07
0.032 1.000221610457549 1.0000000037326546 1.0053053409512773 1.9106548402719636e-09 -3.580221899598718e-11 -5.919246920556401e-11 2.2177182668982097e-10 -1.4237572866973644e-10 -1.339816504183701e-10 1.6350832754329474e-08 1.4742129111885496e-08 4.941909022146689e-07 1.000221610457939 1.0000000037329992 1.0053053409384685 1.910652116530127e-09 1.8718259420632306e-11 -5.915266542130943e-11 2.1960577798823688e-10 -1.295200772299568e-10 -1.340153986653183e-10 1.635083519199583e-08 1.4742138054626293e-08 4.941909990904842e-07 1.0002216104578991 1.0000000037329637 1.005305340939776 1.9106525869802737e-09 1.314396637431575e-11 -5.91564344347282e-11 2.1984031961666304e-10 -1.3088922704439582e-10 -1.3401277452909354e-10 1.6350834928173795e-08 1.4742137128192515e-08 4.941909884538777e-07 1.000221610457935 1.0000000037329957 1.0053053409385995 1.9106525088180115e-09 1.8159386111412433e-11 -5.91528799929631e-11 2.1962928706240662e-10 -1.2965752861963057e-10 -1.340149183750176e-10 1.6350835173751484e-08 1.4742137987395212e-08 4.941909981046584e-07 1.0002216104579384 1.000000003732999 1.0053053409384818 1.910652390295539e-09 1.8662263286737262e-11 -5.915244087329598e-11 2.1960849468925181e-10 -1.2953384681767176e-10 -1.3401538363347122e-10 1.635083518958702e-08 1.4742138122376715e-08 4.941909990691355e-07 1.0002216104545874 1.0000000037301995 1.0053053410442947 1.9106795608765674e-09 -4.256369248232271e-10 -5.948639717617065e-11 2.281386219175691e-10 -2.0232005413974707e-10 -1.3373366510600165e-10 1.6350836708995256e-08 1.4742080098446234e-08 4.941906964648383e-07
0.042 1.0002216104355266 1.0000000064048196 1.0053052487896965 4.062994086868082e-09 -9.012533935794907e-11 -1.438980440892702e-10 1.4292037552237895e-10 -1.2747507597165028e-10 -1.2798021989965509e-10 1.5610896237253045e-08 1.6055179066792404e-08 4.675474899460972e-07 1.0002216104366541 1.0000000064056924 1.005305248759755 4.062991455380125e-09 3.3061990582374014e-11 -1.4391166962793157e-10 1.4739799494023112e-10 -1.1624778795306288e-10 -1.280573197093576e-10 1.561089269798352e-08 1.6055193231288e-08 4.67547632673504e-07 1.0002216104365393 1.000000006405603 1.005305248762822 4.062991657416487e-09 2.0428952910094325e-11 -1.4391030451446942e-10 1.4696584927340458e-10 -1.175082621266283e-10 -1.280506040616702e-10 1.5610892862083672e-08 1.6055191660220613e-08 4.6754761453617387e-07 1.0002216104366426 1.0000000064056835 1.005305248760062 4.062991578209828e-09 3.1795309258301605e-11 -1.4391149338928205e-10 1.4735453928927016e-10 -1.163747411815697e-10 -1.2805624267502977e-10 1.5610892715131043e-08 1.6055193086427618e-08 4.67547631076739e-07 1.000221610436653 1.0000000064056918 1.0053052487597853 4.062991773373278e-09 3.293535209124209e-11 -1.4391146398888095e-10 1.473938232596601e-10 -1.1626057970227633e-10 -1.2805765582680773e-10 1.5610892718868182e-08 1.605519326152132e-08 4.6754763310223123e-07 1.0002216104272552 1.000000006398691 1.0053052490002194 4.06301639864832e-09 -9.474505478568e-10 -1.4368673013332596e-10 9.462810677399385e-11 -1.4947646918359685e-10 -1.2743992299721335e-10 1.561102132872385e-08 1.6055141504762182e-08 4.6754868450878693e-07
0.052 1.000221610384802 1.0000000096653983 1.0053051355204898 8.418056781659174e-09 -2.1399704559190812e-10 -1.0411039128496636e-10 9.004811685594622e-11 -1.1587080181265277e-10 -1.2169887436254767e-10 1.4142345231460309e-08 1.686379464857107e-08 4.5199640261358516e-07 1.0002216103876087 1.0000000096674588 1.0053051354539688 8.418058178766517e-09 5.352847536367162e-11 -1.0416300946737021e-10 1.0354022180299057e-10 -1.0939993351025455e-10 -1.2186501453060725e-10 1.4142331915274595e-08 1.686381356246348e-08 4.5199638256399104e-07 1.000221610387322 1.0000000096672472 1.005305135460799 8.41805814791209e-09 2.6038004675167295e-11 -1.041576967908533e-10 1.0218743683093235e-10 -1.1023895643365886e-10 -1.218489893973943e-10 1.4142332367561386e-08 1.6863811178615784e-08 4.519963671999902e-07 1.00022161038758 1.0000000096674375 1.0053051354546536 8.418058065006657e-09 5.077196036885918e-11 -1.0416253547254701e-10 1.0340451119393322e-10 -1.0948567972937808e-10 -1.2186253828925362e-10 1.4142331947638773e-08 1.6863813312617333e-08 4.51996380650513e-07 1.0002216103876058 1.0000000096674564 1.0053051354540374 8.41805820742305e-09 5.3252675716859046e-11 -1.0416281240201095e-10 1.0352673194400006e-10 -1.0940855449501831e-10 -1.2186502241815414e-10 1.414233191756353e-08 1.6863813511299165e-08 4.519963827521763e-07 1.0002216103648025 1.0000000096510941 1.0053051359791791 8.41804133609043e-09 -2.045053878489873e-09 -1.0370108298544974e-10 -2.01964089493511e-11 -8.23954098581686e-11 -1.205562559501105e-10 1.4142965820999424e-08 1.686392117827843e-08 4.520065753315146e-07
0.062 1.0002216102743806 1.0000000134010358 1.0053050037338518 1.7053889291057666e-08 -4.819840835034126e-10 5.447848550911173e-11 6.77457570438909e-11 -1.0843722278336186e-10 -1.159645018385342e-10 1.2519920065806648e-08 1.75941703536021e-08 4.288684086523448e-07 1.0002216102807429 1.0000000134056268 1.005305003589146 1.7053890819115615e-08 8.083218682417735e-11 5.4533440386645e-11 8.764099597063178e-11 -1.0593841910134127e-10 -1.163115403834008e-10 1.2519870523697797e-08 1.759418363570818e-08 4.2886732511072784e-07 1.0002216102800905 1.0000000134051548 1.0053050036040243 1.705389095012309e-08 2.2910330388986925e-11 5.452815926063966e-11 8.561272418714775e-11 -1.0643278168227003e-10 -1.162766235843503e-10 1.2519870933743406e-08 1.759418041068212e-08 4.2886735620139653e-07 1.0002216102806778 1.0000000134055793 1.0053050035906375 1.705389080727271e-08 7.502324666601794e-11 5.4532940094598e-11 8.743742098679149e-11 -1.059906459813696e-10 -1.1630653538629914e-10 1.2519870505884246e-08 1.7594183240865837e-08 4.28867327203948e-07 1.0002216102807366 1.0000000134056222 1.005305003589295 1.7053890750803724e-08 8.025097004251646e-11 5.453364795323173e-11 8.762094179560237e-11 -1.0594378577761994e-10 -1.1631157720049768e-10 1.2519870519822205e-08 1.7594183525690555e-08 4.2886732540864595e-07 1.0002216102301138 1.0000000133695461 1.0053050047208922 1.7053873809314197e-08 -4.287545741042055e-09 5.3928239161802505e-11 -7.037972875502716e-11 -3.744662898607048e-11 -1.136120333545815e-10 1.2522973768906051e-08 1.7595127038017642e-08 4.2892145983871874e-07
0.072 1.000221610047084 1.0000000174691115 1.0053048557195572 3.379076115898993e-08 -1.032317763800492e-09 1.773250741677784e-10 7.299613892198811e-11 -1.0626004645793973e-10 -1.1087636246420685e-10 1.226633547376888e-08 1.8938770787473317e-08 4.321317228496654e-07 1.0002216100607073 1.0000000174788928 1.0053048554106752 3.379075978942625e-08 1.2174233095271726e-10 1.7740009650680062e-10 9.462141994749481e-11 -1.0429358706150671e-10 -1.1158216642843033e-10 1.2266080265942466e-08 1.8938720134750473e-08 4.3212712105766863e-07 1.0002216100593073 1.0000000174778858 1.005304855442465 3.379076012741818e-08 2.8282011594915504e-12 1.7739261834003998e-10 9.237541124186874e-11 -1.0478837269854551e-10 -1.1150946843383162e-10 1.2266085524817822e-08 1.8938718258848472e-08 4.3212725721148565e-07 1.0002216100605672 1.0000000174787917 1.0053048554138628 3.379076014583069e-08 1.0981490771249029e-10 1.773992412341055e-10 9.439554525450489e-11 -1.0434651981615059e-10 -1.1157292153071555e-10 1.2266080577641778e-08 1.8938719862003588e-08 4.321271310256979e-07 1.0002216100606938 1.0000000174788826 1.0053048554109942 3.379075995507051e-08 1.2054929691520953e-10 1.7740025381909537e-10 9.459926664569581e-11 -1.0429909569461106e-10 -1.1158111355679934e-10 1.2266080298691739e-08 1.8938720126074444e-08 4.321271214882893e-07 1.000221609954051 1.0000000174028063 1.0053048578106458 3.3790769819993e-08 -8.759201985662707e-09 1.767615017728325e-10 -4.9059072524533454e-11 -3.3855735887822115e-11 -1.061385066687519e-10 1.2279922636185017e-08 1.8943127971865778e-08 4.323527625273324e-07
0.082 1.0002216095984016 1.0000000216871419 1.0053046928280258 6.551046002781627e-08 -2.1342640504507647e-09 1.7108930813949027e-10 9.066331639413717e-11 -1.0755566330857127e-10 -1.0627027667695594e-10 1.3959891267052252e-08 2.0518842003554705e-08 4.6497596519159785e-07 1.0002216096265457 1.000000021707309 1.005304692183765 6.551045660356391e-08 1.766135559479287e-10 1.7101027290474238e-10 1.1186838564946727e-10 -1.0364180416028123e-10 -1.0767250919147756e-10 1.3958959694506331e-08 2.0518551078507334e-08 4.649590822760825e-07 1.000221609623648 1.000000021705231 1.005304692250131 6.551045682080627e-08 -6.175820152517226e-11 1.7101829334946624e-10 1.0961633088110716e-10 -1.0439081859420207e-10 -1.0752833599303042e-10 1.3958979187777223e-08 2.0518554275904892e-08 4.6495953056900136e-07 1.0002216096262553 1.000000021707101 1.0053046921904207 6.551045691430943e-08 1.527018116950294e-10 1.7101092097810016e-10 1.1164140600360458e-10 -1.0372088112089227e-10 -1.0765684883108592e-10 1.3958960821299315e-08 2.051855110687916e-08 4.6495911414589244e-07 1.0002216096265166 1.0000000217072882 1.0053046921844309 6.551045704640335e-08 1.7422173719531457e-10 1.710105955229603e-10 1.1184619955352624e-10 -1.036498687889169e-10 -1.0767076003553041e-10 1.3958959803663826e-08 2.0518551078387945e-08 4.64959084832111e-07 1.0002216094089094 1.0000000215518723 1.00530469715781 6.551048383677555e-08 -1.7468686587455543e-08 1.7185310098137645e-10 -5.066436210382512e-14 -5.540811540972268e-11 -9.693700127988258e-11 1.400845372552115e-08 2.0535623076953534e-08 4.658031460194517e-07
0.092 1.0002216087365452 1.0000000258087658 1.0053045144834656 1.2445001749326258e-07 -4.286776562043527e-09 6.317489472348929e-11 1.0363433025832014e-10 -1.0907458772870923e-10 -1.0181248075511358e-10 1.4761016675561393e-08 2.1020861321848623e-08 4.842244667881858e-07 1.0002216087932208 1.0000000258493253 1.0053045131725051 1.244500091121207e-07 2.411941802712831e-10 6.301706584717392e-11 1.2594771075923584e-10 -1.0354245136035496e-10 -1.0454216456433748e-10 1.4757648343481205e-08 2.1019684318333442e-08 4.841625853275793e-07 1.0002216087873774 1.0000000258451411 1.0053045133076723 1.2445000961544804e-07 -2.2635045902909356e-10 6.303325840004411e-11 1.2353449412094221e-10 -1.0452062881203185e-10 -1.0426101225663282e-10 1.4757709397173349e-08 2.1019702785371665e-08 4.841640660647431e-07 1.0002216087926346 1.0000000258489057 1.005304513186063 1.244500089783518e-07 1.9428771637992378e-10 6.301878456978218e-11 1.2570401168349253e-10 -1.0364557444331768e-10 -1.0451307502712498e-10 1.4757651506279237e-08 2.1019685104233923e-08 4.84162682739819e-07 1.000221608793162 1.0000000258492832 1.0053045131738612 1.2445000909848686e-07 2.3650221501271925e-10 6.301745018892006e-11 1.259234764279653e-10 -1.0355297121253026e-10 -1.0453904400235861e-10 1.4757648636519517e-08 2.1019684305005276e-08 4.841625943020241e-07 1.0002216083591147 1.0000000255392114 1.0053045232247613 1.244500786602472e-07 -3.407989196065297e-08 6.439464101936733e-11 2.63834024022542e-11 -7.173618626972514e-11 -8.380327078985485e-11 1.4938388474148466e-08 2.108464128575817e-08 4.872952029925186e-07
0.102 1.0002216071177243 1.0000000294817815 1.0053043166751128 2.3133416306692956e-07 -8.371299091367487e-09 -6.405372342278369e-11 1.0691967566482964e-10 -1.0844469932871852e-10 -9.694350617026431e-11 1.4142035562596001e-08 2.046676907366448e-08 4.7361864673442043e-07 1.0002216072294459 1.000000029561662 1.005304314070552 2.3133415775557328e-07 3.169038427073834e-10 -6.410591346147644e-11 1.3367514211155843e-10 -1.0375490333653707e-10 -1.0214995885803741e-10 1.4128513351337612e-08 2.046202840668194e-08 4.7339583318953216e-07 1.0002216072179149 1.0000000295534146 1.005304314339352 2.3133415798102418e-07 -5.81108160067729e-10 -6.410019406537189e-11 1.3076132692394952e-10 -1.0472271670185163e-10 -1.0161212453378713e-10 1.4128774596553437e-08 2.0462117442169022e-08 4.733998239983254e-07 1.0002216072282892 1.0000000295608347 1.0053043140975173 2.313341575715965e-07 2.2680092923586326e-10 -6.41052547924875e-11 1.3338098250920346e-10 -1.0385794734018821e-10 -1.0209589844169284e-10 1.4128527784561859e-08 2.0462033197185672e-08 4.7339603611126186e-07 1.0002216072293302 1.0000000295615794 1.0053043140732498 2.3133415727152953e-07 3.078904909783152e-10 -6.410565732396179e-11 1.336458539907632e-10 -1.0376564710213147e-10 -1.0214450471059781e-10 1.4128514713909258e-08 2.046202874560997e-08 4.7339585147591385e-07 1.00022160638049 1.000000028955273 1.0053043338987975 2.3133418744275004e-07 -6.505936036753136e-08 -6.387150385431206e-11 1.31870042053041e-11 -6.355478280423206e-11 -6.290455804169768e-11 1.4822829557166067e-08 2.0711092754570585e-08 4.851345431569391e-07
0.112 1.0002216041429124 1.0000000321782159 1.005304089611158 4.2061243534410644e-07 -1.5915585539673925e-08 -1.3693083363043632e-10 1.0580437083509624e-10 -1.0528972962895934e-10 -9.073482557029221e-11 1.3925437817042547e-08 1.991869361578871e-08 4.620515516322627e-07 1.000221604358769 1.0000000323324707 1.0053040845522383 4.2061243766676624e-07 4.065769525700827e-10 -1.3685761776797254e-10 1.3957721542804187e-10 -1.0414509920631091e-10 -1.0046052779492864e-10 1.3875317914561718e-08 1.99008551795928e-08 4.612629740873265e-07 1.000221604336467 1.0000000323165297 1.005304085074847 4.20612437311586e-07 -1.2822029029804193e-09 -1.368648980508405e-10 1.3589362782133305e-10 -1.0483264246471265e-10 -9.945410222645978e-11 1.3876297035289024e-08 1.9901201501413665e-08 4.6127347389113594e-07 1.0002216043565315 1.0000000323308713 1.0053040846046706 4.2061243777966683e-07 2.3711326149302473e-10 -1.3685845049150514e-10 1.3920549794360177e-10 -1.0422163963060162e-10 -1.0035959309376092e-10 1.3875372360708643e-08 1.9900874373508823e-08 4.6126328798836495e-07 1.0002216043585455 1.0000000323323108 1.0053040845574839 4.206124374782715e-07 3.8962469052820295e-10 -1.3685750622391673e-10 1.3954024589067181e-10 -1.0415337938522741e-10 -1.0045068631965106e-10 1.3875322974373087e-08 1.9900856877890967e-08 4.612629985393182e-07 1.0002216027304238 1.0000000311695085 1.0053041227822428 4.206123945265371e-07 -1.2149007460357566e-07 -1.3775093823326245e-10 -2.2700446138937445e-11 -3.2478487115534603e-11 -2.7748198149897236e-11 1.626730534243309e-08 2.0804583341665363e-08 5.02809037745358e-07
0.122 1.0002215987934384 1.0000000330800518 1.0053038140560584 7.484268248299652e-07 -2.9524023546409143e-08 -1.1980788633908047e-10 1.0322715930208513e-10 -1.0101480870988116e-10 -8.16493601331991e-11 1.384890459068357e-08 1.9321463735567183e-08 4.562557552581629e-07 1.0002215992023176 1.0000000333721704 1.0053038044397409 7.484268176608626e-07 4.997929942736746e-10 -1.1971051376526899e-10 1.442168428394885e-10 -1.0463789169210452e-10 -9.944018055026679e-11 1.3677336773249309e-08 1.9259005174953304e-08 4.5347996365882686e-07 1.0002215991600298 1.0000000333419543 1.0053038054341412 7.484268185436871e-07 -2.6099416350197735e-09 -1.1972033062369935e-10 1.397286261892886e-10 -1.0491829807248899e-10 -9.759773428102107e-11 1.3680272035201116e-08 1.9260069109821058e-08 4.53515395746501e-07 1.0002215991980739 1.0000000333691381 1.0053038045395186 7.484268179065644e-07 1.8770604379445971e-10 -1.1971126352885046e-10 1.437635652131759e-10 -1.0467483281416249e-10 -9.925582191529775e-11 1.3677475752162723e-08 1.9259055612707346e-08 4.534808858025902e-07 1.0002215992018932 1.0000000333718668 1.0053038044497222 7.484268177278325e-07 4.685729355667519e-10 -1.197106518580303e-10 1.4417167666968557e-10 -1.0464215146199838e-10 -9.94217272922638e-11 1.367734909369434e-08 1.925900957919745e-08 4.5348002995239316e-07 1.0002215961399765 1.000000031185048 1.0053038765658453 7.484268641894201e-07 -2.2196008818206154e-07 -1.2071087904962333e-10 -5.499289807633919e-11 3.7714024560911905e-12 3.2448798947991975e-11 2.0833423400007105e-08 2.2291454503315547e-08 5.859144782877139e-07
0.132 1.0002215893754074 1.0000000308990555 1.0053034557273381 1.303931383068236e-06 -5.3524935034784996e-08 -3.643373267412793e-11 9.903723205885837e-11 -9.769117383164248e-11 -6.716991873367808e-11 1.316984511576494e-08 1.814101197801424e-08 4.4174864424840607e-07 1.0002215901348217 1.000000031441559 1.0053034378244197 1.3039313658853494e-06 5.714925202992667e-10 -3.6364667810293446e-11 1.451425908879463e-10 -1.0518870648042697e-10 -9.904940566798569e-11 1.2570017937359717e-08 1.792254008034719e-08 4.320816545901637e-07 1.0002215900562015 1.0000000313853903 1.0053034396776201 1.3039313679844207e-06 -5.037806386105107e-09 -3.6371174739801956e-11 1.40046331805486e-10 -1.0514698170319767e-10 -9.574260517919667e-11 1.2579123675259939e-08 1.792580493054158e-08 4.3220437846453417e-07 1.000221590126932 1.0000000314359223 1.0053034380103905 1.30393136631124e-06 8.489045478397606e-12 -3.636501820283704e-11 1.4462763256456186e-10 -1.0519459587264324e-10 -9.871767659633934e-11 1.2570363190233119e-08 1.7922664294823724e-08 4.32084685881611e-07 1.0002215901340326 1.0000000314409951 1.0053034378430243 1.3039313658541316e-06 5.151712415616137e-10 -3.63646274089097e-11 1.4509121113578492e-10 -1.0518999874861324e-10 -9.901469233811155e-11 1.2570046695793468e-08 1.792255036948694e-08 4.320818647703804e-07 1.0002215844886857 1.0000000274088559 1.0053035710777893 1.3039314790054361e-06 -3.9697104036398287e-07 -3.7016718053364314e-11 -6.556052895487693e-11 2.4588295182723287e-11 1.3521919223977422e-10 3.1150119225609594e-08 2.7122968108386568e-08 8.005796208652046e-07
0.142 1.000221573142467 1.00000002360887 1.005302957151404 2.2235592050103163e-06 -9.489305516215415e-08 3.2287159448504935e-11 9.534430269439666e-11 -9.641038515905886e-11 -4.3253642096012374e-11 1.3464070544767193e-08 1.6977524919997515e-08 4.3860558759726015e-07 1.0002215745256935 1.0000000245969805 1.0053029244887108 2.2235592272495814e-06 6.038906650223178e-10 3.2344301365259445e-11 1.440438072643179e-10 -1.0577244865280019e-10 -9.921285167960824e-11 1.1485527769667257e-08 1.621871126852716e-08 4.068794547410473e-07 1.0002215743823426 1.0000000244945728 1.0053029278733354 2.223559226010535e-06 -9.309809483756536e-09 3.2338893784595935e-11 1.3858223313764354e-10 -1.0560578069245613e-10 -9.340130535968321e-11 1.151603147147992e-08 1.622976133347389e-08 4.072513052853409e-07 1.000221574511306 1.0000000245867025 1.0053029248283998 2.2235592276365603e-06 -3.912643869316046e-10 3.234363656743652e-11 1.4349121077550338e-10 -1.0576713677390667e-10 -9.862845802991253e-11 1.1486583800410192e-08 1.6219094782243895e-08 4.0688495981334125e-07 1.0002215745242544 1.0000000245959522 1.0053029245226925 2.2235592274944472e-06 5.04336981269338e-10 3.234441387643569e-11 1.4398854204279306e-10 -1.0577247199650243e-10 -9.915285440024815e-11 1.1485613223057537e-08 1.6218742269178215e-08 4.068796856566983e-07 1.0002215643193808 1.0000000173067627 1.005303165697017 2.2235589424385366e-06 -6.95179220329406e-07 3.1899797118628744e-11 -5.3407002461437245e-11 2.245106288044375e-11 3.082998212834682e-10 5.199675545409143e-08 3.96876758260433e-08 1.2658169308929477e-06
0.152 1.000221545757009 1.00000000806085 1.0053022261915143 3.7109523901363037e-06 -1.6459268092080285e-07 3.1711148338640876e-11 9.314456434722878e-11 -9.63519856095414e-11 -3.5336942882355745e-12 1.6831807705445755e-08 1.7329107171860394e-08 4.931272005785262e-07 1.0002215482281356 1.0000000098260973 1.0053021677723795 3.7109524949255592e-06 5.762912220940476e-10 3.175460039962337e-11 1.4368698754707965e-10 -1.0637368841658873e-10 -9.975392224437877e-11 1.1487090580367496e-08 1.4935430280207097e-08 4.0083514438891046e-07 1.0002215479717638 1.0000000096429524 1.0053021738326433 3.7109524850680168e-06 -1.6591332384648586e-08 3.1750578557384215e-11 1.379299004043789e-10 -1.0620286818468725e-10 -8.975020099035897e-11 1.1575053168289627e-08 1.4970082239776436e-08 4.019385114199856e-07 1.000221548202402 1.000000009807714 1.0053021683806733 3.710952494447085e-06 -1.1472464135529e-09 3.175375111408206e-11 1.4310359330730572e-10 -1.0636910183767827e-10 -9.874849141240338e-11 1.1489720366647228e-08 1.4936466859575287e-08 4.008458029065726e-07 1.0002215482255616 1.000000009824258 1.0053021678332326 3.710952494936784e-06 4.038692532641026e-10 3.17544756738823e-11 1.436285830555171e-10 -1.063735657549986e-10 -9.965183075777197e-11 1.1487291093494672e-08 1.493550942213281e-08 4.008352032869458e-07 1.0002215301382804 0.9999999969042361 1.0053025956985455 3.7109514688019736e-06 -1.1919933171851019e-06 3.158473852768169e-11 -3.6735361023575453e-11 9.137711517738889e-12 5.943260976791146e-10 8.915230472071787e-08 6.489050091698467e-08 2.128216196846431e-06
0.162 1.0002215005263648 0.9999999794383769 1.0053011199395685 6.063303099374599e-06 -2.7947437833283477e-07 5.133759543222056e-12 9.050414479018536e-11 -9.604354001015531e-11 6.185176526156678e-11 2.417150419099852e-08 2.0675896462429114e-08 6.40951549098636e-07 1.0002215048568281 0.9999999825318399 1.0053010174795025 6.0633033374517885e-06 4.503538937643903e-10 5.1145955057033835e-12 1.4379442320551013e-10 -1.0698366472447144e-10 -1.0022052044250198e-10 1.1848270669375252e-08 1.4177752953929346e-08 4.0555725552766805e-07 1.0002215044070477 0.9999999822105332 1.00530102812069 6.06330331380043e-06 -2.868298662152158e-08 5.116460529591068e-12 1.3764622777942071e-10 -1.0678412901558193e-10 -8.334858219536995e-11 1.2073312334264007e-08 1.4274375578151859e-08 4.0891459345288063e-07 1.000221504811676 0.9999999824995849 1.005301018547731 6.063303334957083e-06 -2.47487404799939e-09 5.114334713741144e-12 1.431705192149316e-10 -1.0697733349179919e-10 -9.852586613888101e-11 1.1853052684109591e-08 1.4179801478351504e-08 4.0560019355539616e-07 1.0002215048523113 0.9999999825286131 1.0053010175863673 6.063303337152059e-06 1.5771130924025452e-10 5.1142987795189715e-12 1.4373212026296967e-10 -1.0698343946797348e-10 -1.0004914808555013e-10 1.184856806545524e-08 1.4177880794105688e-08 4.0555858174725265e-07 1.0002214734169697 0.9999999600733271 1.005301761706421 6.063301134860841e-06 -2.001513594781594e-06 5.645421794468024e-12 -3.20222821970475e-11 4.653983976703741e-13 1.0573013344834033e-09 1.5146058965372243e-07 1.0878114336126394e-07 3.5971697830314713e-06
0.172 1.0002214273744041 0.9999999305214599 1.0052994232394796 9.699045726926597e-06 -4.647710361542091e-07 1.9823907888064876e-11 8.761180101780376e-11 -9.538122289309991e-11 1.679091545133208e-10 3.766185397905125e-08 2.8934189383397893e-08 9.378497597136504e-07 1.0002214348195813 0.9999999358399202 1.0052992469731166 9.699046384750751e-06 1.878402016893307e-10 1.971218091735198e-11 1.439842858117885e-10 -1.0759657237011342e-10 -9.953382906919009e-11 1.2611904443699103e-08 1.3951027882512688e-08 4.1756960673621256e-07 1.0002214340453737 0.999999935286858 1.0052992653016486 9.69904631901877e-06 -4.8270081510925527e-08 1.9723189791309137e-11 1.374057663252449e-10 -1.0733334897830093e-10 -7.165252262654051e-11 1.3168612359599596e-08 1.4211210808043299e-08 4.269185077479659e-07 1.000221434741851 0.9999999357843927 1.0052992488132795 9.699046377997559e-06 -4.67843452769793e-09 1.9713004539304858e-11 1.4331593533739698e-10 -1.075850647121617e-10 -9.673329300896719e-11 1.2620464195066116e-08 1.3954994617029184e-08 4.176955842022196e-07 1.000221434811805 0.9999999358343653 1.0052992471572073 9.699046384179265e-06 -2.9899302338099966e-10 1.9712010550292558e-11 1.4391754345839802e-10 -1.0759561876320105e-10 -9.925187490782636e-11 1.261227296993593e-08 1.3951199743632288e-08 4.175739388866463e-07 1.0002213812328795 0.999999897560692 1.0053005161003377 9.699040382198135e-06 -3.291891009417714e-06 2.104168773517896e-11 -3.235711122795582e-11 -3.1883437323441322e-12 1.7907426099318246e-09 2.5319965191168874e-07 1.811693206155358e-07 6.004305320837126e-06
0.182 1.0002213115345895 0.9999998507518227 1.0052968217184644 1.5187477422393506e-05 -7.572328850707026e-07 5.093423598088651e-11 8.673399597921832e-11 -9.530413017151643e-11 3.3702679222137605e-10 6.056440432102221e-08 4.444610697290902e-08 1.4638630741562977e-06 1.0002213240944116 0.9999998597239311 1.005296524203132 1.5187479189006123e-05 -2.4087600882105355e-10 5.079470693528676e-11 1.4517535282013974e-10 -1.0820902953285787e-10 -9.529579062909945e-11 1.4536138980628078e-08 1.4551533544224628e-08 4.558771480032904e-07 1.0002213227867054 0.9999998587897638 1.005296555178505 1.5187479012519361e-05 -7.925060666760563e-08 5.080892885151234e-11 1.38262795259375e-10 -1.0794123448328577e-10 -5.015880426960238e-11 1.5811603118229268e-08 1.5215277977494682e-08 4.785870752479254e-07 1.000221323963101 0.9999998596301288 1.0052965273134318 1.518747917161047e-05 -8.17645797661813e-09 5.079556204724117e-11 1.4447186706888372e-10 -1.0819859236884471e-10 -9.076179145801382e-11 1.4553553354257335e-08 1.4560443122376496e-08 4.5613376124658265e-07 1.000221324081275 0.999999859714547 1.005296524514291 1.5187479187557188e-05 -1.0347820610955872e-09 5.079437855445524e-11 1.451047837508617e-10 -1.082082303586323e-10 -9.484151471794548e-11 1.4536713439276588e-08 1.4551829539909199e-08 4.558819142052121e-07 1.0002212345127781 0.9999997957315727 1.0052986467794474 1.518746327956801e-05 -5.303502503985014e-06 5.212307731970547e-11 -2.347636111361654e-11 -1.12399001842395e-11 2.9270416466330543e-09 4.156071412878289e-07 2.970377619521635e-07 9.848279363873353e-06
0.192 1.0002211319288667 0.9999997250731748 1.0052928687598548 2.328169555132011e-05 -1.208974936766618e-06 2.113941474898367e-11 8.720558316599475e-11 -9.562725766075409e-11 6.020822076902594e-10 9.699806890439963e-08 7.002343085571663e-08 2.3196684170269993e-06 1.0002211527221636 0.9999997399268395 1.0052923759590955 2.3281699834867547e-05 -8.586761632415834e-10 2.109694926156044e-11 1.4735474645120472e-10 -1.0881833949580151e-10 -8.245326042796676e-11 1.677359856177427e-08 1.569568335497709e-08 5.113880423455277e-07 1.0002211505543368 0.9999997383782477 1.0052924273346273 2.328169940667184e-05 -1.2715159413358984e-07 2.110147177145577e-11 1.4014019349972015e-10 -1.0858789718897957e-10 -1.0870059108694174e-11 1.9533361016149665e-08 1.724794761813166e-08 5.634367631676106e-07 1.0002211525044564 0.9999997397713198 1.0052923811185306 2.3281699792201416e-05 -1.354535530872965e-08 2.1096901866706916e-11 1.4661940343879784e-10 -1.0881311415979444e-10 -7.526221160921746e-11 1.6805966040543458e-08 1.571338811162377e-08 5.119559363520776e-07 1.0002211527003837 0.9999997399112809 1.0052923764752597 2.3281699830595055e-05 -2.1279208147809343e-09 2.1096555635440892e-11 1.472808613203418e-10 -1.0881787579762059e-10 -8.173361226347877e-11 1.6774149809983742e-08 1.56959889773991e-08 5.113953735956459e-07 1.0002210058240284 0.9999996349904221 1.0052958582145453 2.3281661737236306e-05 -8.370105885077808e-06 2.1262902557487312e-11 -1.2625874095456874e-11 -2.1273432976930475e-11 4.648173028144506e-09 6.69030679884595e-07 4.779908797521236e-07 1.5851602334474928e-05
0.202 1.0002208592365611 0.9999995325498191 1.0052869468330468 3.4944202114408085e-05 -1.8919837361577223e-06 -6.370833551976082e-11 8.583279808657693e-11 -9.47769577415947e-11 1.0106898419080766e-09 1.5335640416318436e-07 1.1005558012243208e-07 3.655684468550194e-06 1.000220893024722 0.9999995566862317 1.005286145612586 3.4944212205754484e-05 -1.6786129484448495e-09 -6.36081287131739e-11 1.493466645564932e-10 -1.0942338523413743e-10 -5.091060752719875e-11 1.8199988768520534e-08 1.6785130699546045e-08 5.532162576149703e-07 1.0002208894971711 0.9999995541663347 1.0052862292587719 3.4944211196390654e-05 -1.99616295249354e-07 -6.361777916455088e-11 1.4165969884476696e-10 -1.0911458061500189e-10 6.029122763564862e-11 2.408083612986191e-08 2.0214541144978254e-08 6.711066829931245e-07 1.0002208926704115 0.9999995564331307 1.005286154014057 3.494421210502903e-05 -2.1565781668907906e-08 -6.360930373006168e-11 1.485621055721748e-10 -1.0941158527059131e-10 -3.9737875346175834e-11 1.825567756704271e-08 1.681603097489198e-08 5.546798351815354e-07 1.0002208929892755 0.9999995566609103 1.0052861464531042 3.494421219529596e-05 -3.6682686643487644e-09 -6.360874347157881e-11 1.4926745427942757e-10 -1.094219217031163e-10 -4.979352141876833e-11 1.819922999516509e-08 1.6784718383304657e-08 5.53245850712436e-07 1.0002206567016712 0.9999993878697513 1.0052917506562962 3.4944123294245415e-05 -1.294209225816243e-05 -6.480705613351776e-11 -1.9415587304040433e-11 -1.867849569038808e-11 7.1969861946002845e-09 1.0561203175649662e-06 7.544581378933802e-07 2.5027524481655364e-05
0.212 1.000220453773436 0.9999992448496313 1.005278226182466 5.135353011395452e-05 -2.902921529721823e-06 -1.2035799004197593e-10 8.122548637577231e-11 -9.201794949502449e-11 1.6306539789361666e-09 2.3911085503556904e-07 1.7117958212656927e-07 5.6882072435214785e-06 1.000220507673143 0.999999283352305 1.0052769472336818 5.135355328210319e-05 -2.7061795273294818e-09 -1.2021944666041622e-10 1.5005571313037734e-10 -1.100228144319392e-10 1.833584888588008e-11 1.8553542410194847e-08 1.7508433569387048e-08 5.668309192713875e-07 1.0002205020375727 0.9999992793265887 1.0052770809517806 5.135355096306215e-05 -3.069363482585525e-07 -1.2023294073507534e-10 1.416927679504389e-10 -1.0944304905409619e-10 1.8752918904309124e-10 3.082348494712027e-08 2.4813304086670995e-08 8.223442289355546e-07 1.000220507107014 0.9999992829478955 1.005276960666473 5.135355305045833e-05 -3.3278433093896174e-08 -1.2022099462447875e-10 1.4920202557392007e-10 -1.0998541310003322e-10 3.533922288485663e-11 1.8671212244463314e-08 1.7572250326761436e-08 5.703145610661523e-07 1.0002205076165043 0.9999992833118451 1.0052769485775745 5.1353553258573105e-05 -5.764905466417835e-09 -1.2021999170955716e-10 1.4996970055732628e-10 -1.1001870745250212e-10 2.003663340861185e-11 1.855004207993495e-08 1.7506552241673272e-08 5.668992971555577e-07 1.0002201346327908 0.9999990168742255 1.0052858005786325 5.135335121225446e-05 -1.9608155425822748e-05 -1.2158631762695617e-10 -4.421662402380695e-11 7.516864842402068e-13 1.088661360141029e-08 1.6353157483817963e-06 1.1681635408010985e-06 3.8753668488627456e-05
0.222 1.0002198633654926 0.9999988247234866 1.005265625154476 7.388994130191148e-05 -4.367707327488627e-06 -1.4448319434022073e-10 7.477062459457257e-11 -8.824033281126249e-11 2.5567409934288635e-09 3.670189938662721e-07 2.6245060712716633e-07 8.712942082991877e-06 1.0002199477907936 0.9999988850310209 1.005263620323468 7.388999231998684e-05 -3.947731091091416e-09 -1.4444689087334557e-10 1.4939757836581215e-10 -1.1061536296660402e-10 1.591540827021994e-10 1.7765629564466597e-08 1.7677951142497678e-08 5.496052702587802e-07 1.0002199389497275 0.9999988787155756 1.0052638302629076 7.388998720834031e-05 -4.625776732900713e-07 -1.4445038914052104e-10 1.4029857857070826e-10 -1.0965744842195159e-10 4.1123076170524696e-10 4.19738472598475e-08 3.2410518546106384e-08 1.0650955839325214e-06 1.0002199469025068 0.9999988843964907 1.0052636414165883 7.388999180892147e-05 -5.004487039150415e-08 -1.444473934961437e-10 1.4846844561164635e-10 -1.1054170804258123e-10 1.8449264058858029e-10 1.8082358229646892e-08 1.784121445848816e-08 5.572500296279185e-07 1.000219947701923 0.9999988849675379 1.0052636224337776 7.388999226851656e-05 -8.55979910844548e-09 -1.4444751273641418e-10 1.4930395302965013e-10 -1.1060754512153093e-10 1.616897195885853e-10 1.77596725193332e-08 1.7674913612307852e-08 5.496874535763759e-07 1.0002193699131765 0.9999984722339946 1.005277346048164 7.388955262521661e-05 -2.9111093707493906e-05 -1.4469246111882355e-10 -7.018435674784307e-11 2.543861113396469e-11 1.6105470527219166e-08 2.4839827580474463e-06 1.774361237207213e-06 5.885623710084443e-05
0.232 1.0002190214225353 0.999998224627802 1.0052477767524353 0.00010409587451336534 -6.445366360080633e-06 -2.622080085295563e-10 6.801289785114454e-11 -8.343638866361674e-11 3.918818239899522e-09 5.535679366448148e-07 3.9563026800080793e-07 1.3125909188492233e-05 1.0002191512925733 0.9999983173962497 1.0052446898169716 0.00010409598249870135 -5.444985955210477e-09 -2.622833284655606e-10 1.4941219402352372e-10 -1.1120069227609301e-10 4.2885985510219235e-10 1.5517969581147238e-08 1.714886408911615e-08 4.959025421695012e-07 1.000219137669902 0.9999983076653339 1.0052450136059463 0.00010409597167012728 -6.836660795606288e-07 -2.622757859121254e-10 1.394655432395723e-10 -1.0975330842407431e-10 7.965229383536251e-10 5.97245649175826e-08 4.462365251672452e-08 1.4610997547442042e-06 1.0002191499236284 0.9999983164183881 1.0052447223544336 0.00010409598141492082 -7.362789807007409e-08 -2.622825709153892e-10 1.483962236037575e-10 -1.1107953647777013e-10 4.658248726358019e-10 1.63985235541654e-08 1.756220371736541e-08 5.137424490749268e-07 1.000219151155612 0.9999983172984154 1.0052446930723122 0.00010409598239006895 -1.2266905137372508e-08 -2.622839447342637e-10 1.4931001078494755e-10 -1.1118809081709758e-10 4.3255913432834183e-10 1.550930255155419e-08 1.714488681930394e-08 4.959763963581783e-07 1.0002182726408575 0.9999976897566063 1.0052655803451782 0.00010409506386728124 -4.2354252455544264e-05 -2.615135478694445e-10 -9.933811096424143e-11 5.4039939030351724e-11 2.3315810793725886e-08 3.701263485231771e-06 2.6438653628831544e-06 8.768948087239711e-05
0.242 1.000217845510949 0.9999973857043101 1.0052230080437432 0.000143596011955325 -9.330378913427128e-06 -5.844813008825485e-10 5.924982200928054e-11 -7.451105714985371e-11 5.8905986592271765e-09 8.199348493401457e-07 5.858407550585228e-07 1.9436736137774386e-05 1.0002180417500728 0.9999975258781344 1.0052183381793944 0.00014359623239611007 -7.337457904871917e-09 -5.845551252696307e-10 1.5266409000368896e-10 -1.1177773736411866e-10 9.193184496634492e-10 1.2184589515010889e-08 1.6303043128980017e-08 4.136908415175522e-07 1.0002180211293452 0.9999975111487304 1.0052188288600157 0.0001435962102682887 -9.913547968194371e-07 -5.84548119412121e-10 1.4132451493162392e-10 -1.094146546614106e-10 1.4441422587684216e-09 8.653780591575794e-08 6.333299260625471e-08 2.0819326356772166e-06 1.000218039677511 0.9999975243977018 1.0052183874967493 0.00014359623018246167 -1.0628535748496596e-07 -5.845548294632569e-10 1.5150645656833103e-10 -1.11566438867069e-10 9.720949249259132e-10 1.4546418057150328e-08 1.7263003018177252e-08 4.593440641442658e-07 1.0002180415427113 0.9999975257300159 1.0052183431136366 0.00014359623217478966 -1.7237740574744272e-08 -5.845557435600697e-10 1.5254782232861668e-10 -1.1175617267710394e-10 9.245995819071262e-10 1.216512936542604e-08 1.6295656719404738e-08 4.139047514205123e-07 1.0002167302375014 0.9999965890569243 1.005249558412855 0.0001435943832665732 -6.0393574158971306e-05 -5.83921664328102e-10 -1.6707010116444537e-10 1.1374881828125358e-10 3.304252990044712e-08 5.410642971487502e-06 3.864877041822561e-06 0.00012818699729835666
0.252 1.0002162368681218 0.9999962374332383 1.005189342024544 0.00019396532570398932 -1.3252328888494822e-05 -1.1121719795731947e-09 4.180742080789066e-11 -5.660509767382794e-11 8.696848175226395e-09 1.1928809111973927e-06 8.521913082921587e-07 2.827477629141123e-05 1.000216528207331 0.9999964455311897 1.0051823996097693 0.0001939657593468033 -9.902752752298158e-09 -1.1121743114955614e-09 1.57794864471679e-10 -1.123458211581045e-10 1.76910105123816e-09 1.029512919218007e-08 1.617130305151579e-08 3.571009348808962e-07 1.0002164975362233 0.9999964236234311 1.0051831304293826 0.00019396571576640105 -1.4109041962689407e-06 -1.1121746931960562e-09 1.4396871372991647e-10 -1.08140586203963e-10 2.5020895930992845e-09 1.2544583681705924e-07 9.075591101699543e-08 2.9979470274816095e-06 1.0002165251240178 0.9999964433288412 1.005182473077233 0.0001939657549883314 -1.5081526009592194e-07 -1.1121750196102916e-09 1.5638567631277273e-10 -1.1195161699902158e-10 1.8428265965746452e-09 1.5599902776765042e-08 1.8210147221056822e-08 4.6205886381727483e-07 1.0002165278988366 0.9999964453108384 1.005182406960392 0.00019396575891106286 -2.4002174908483865e-08 -1.1121744753187074e-09 1.576534640501909e-10 -1.1230629195408334e-10 1.7764786652107662e-09 1.0261397414206648e-08 1.616039618549501e-08 3.5780058566583454e-07 1.0002146060767279 0.9999950725787072 1.0052282225104003 0.00019396217767594869 -8.440771565718241e-05 -1.1122475215727843e-09 -3.153939350888477e-10 2.42985110628637e-10 4.5847329006608315e-08 7.761225647412594e-06 5.543892086021468e-06 0.00018387725162402372
0.262 1.0002140813374691 0.9999946983020951 1.0051445318869248 0.0002565518530597967 -1.8471682981083025e-05 -1.877566051671217e-09 6.4722008819683e-12 -2.493879617587829e-11 1.2615662944233932e-08 1.704944166829218e-06 1.2179161210258378e-06 4.0400722837277975e-05 1.000214506398448 0.9999950019045449 1.0051343869802993 0.0002565526744461178 -1.3587419185223311e-08 -1.8775467089254283e-09 1.6013774642265688e-10 -1.1290526996626563e-10 3.17373261079917e-09 1.3292763551461637e-08 1.7649892532596213e-08 4.0845384065101543e-07 1.0002144615606359 0.9999949698789051 1.005135457021994 0.000256552591788645 -1.971360874511728e-06 -1.8775490592169217e-09 1.4224925444427601e-10 -1.0542889967908659e-10 4.175040242081326e-09 1.799446001262014e-07 1.2939120081742442e-07 4.280858448927157e-06 1.000214501890046 0.9999949986843955 1.005134494570974 0.00025655266617883953 -2.105523221097254e-07 -1.877547915725857e-09 1.583186588485205e-10 -1.1218424587210234e-10 3.274469772636761e-09 2.1757696578375098e-08 2.1515402904535324e-08 5.848271636453296e-07 1.0002145059473604 0.9999950015823528 1.0051343977452654 0.0002565526736198321 -3.3295857383371876e-08 -1.877546757048263e-09 1.5995511458338334e-10 -1.1283247385433976e-10 3.1838133165075056e-09 1.3295156543355386e-08 1.7650855417489424e-08 4.095591667360205e-07 1.000211739883914 0.9999930258824682 1.0052004523719713 0.00025654600488932383 -0.00011563990091515499 -1.8777696275006163e-09 -5.745323115145069e-10 4.719775483842258e-10 6.22846050071398e-08 1.092637840800773e-05 7.80472902231794e-06 0.00025885914821813753
0.272 1.0002112520941586 0.9999926777542995 1.00508613469906 0.0003322711058796764 -2.527096362224094e-05 -3.1184140079436034e-09 -5.520011371123291e-11 2.7371758342854265e-11 1.7971381490080043e-08 2.3940843899950364e-06 1.7101214052071506e-06 5.671568380133377e-05 1.000211861700722 0.9999931131526033 1.0050715594795248 0.00033227260466724856 -1.908131577163594e-08 -3.1184349021087967e-09 1.5888487080550174e-10 -1.1345389505951628e-10 5.389255674970977e-09 1.9496298754982972e-08 2.060255462182898e-08 5.563370657511283e-07 1.000211797260097 0.99999306712738 1.0050731000167459 0.0003322724536190952 -2.7048004769692572e-06 -3.1184328070060444e-09 1.3455246262935926e-10 -1.0055167760834693e-10 6.726779440290938e-09 2.5385108453590094e-07 1.819562316755094e-07 6.020093359024354e-06 1.0002118552198433 0.9999931085237868 1.0050717144113561 0.0003322725895575801 -2.8935990364613294e-07 -3.1184356413436774e-09 1.5641688457596772e-10 -1.1219011645272946e-10 5.52385091538945e-09 3.158553021202895e-08 2.7194782443145185e-08 8.087421121036034e-07 1.0002118610522641 0.9999931126894568 1.0050715749815402 0.00033227260315653 -4.612634905770855e-08 -3.118434626314795e-09 1.5863752444048776e-10 -1.1332710587953945e-10 5.402725040771007e-09 1.9575766720431394e-08 2.0641022124301582e-08 5.577193782317208e-07 1.0002079504912589 0.9999903196160772 1.0051651411813545 0.0003322606590305681 -0.0001553099300557096 -3.118264242569636e-09 -9.931788039741437e-10 8.436904214624245e-10 8.283885546196501e-08 1.5099277813955725e-05 1.0785346282039751e-05 0.00035771419608144337
0.282 1.0002076144000611 0.9999900795876152 1.005011628361893 0.0004213845278965469 -3.394083935938571e-05 -5.2051080841529e-09 -1.5424978749391505e-10 1.1397793854438717e-10 2.511236853867589e-08 3.3032682523198505e-06 2.3594878851009384e-06 7.824848537881902e-05 1.000208474019784 0.9999906935262038 1.0049910360010372 0.00042138716409292627 -2.7356965348287676e-08 -5.2051342361833656e-09 1.5906575672857795e-10 -1.1399241434826178e-10 8.722217747154501e-09 2.5986184509157577e-08 2.408738181690317e-08 7.277244763101944e-07 1.0002083829463437 0.9999906284819411 1.0049932173384153 0.0004213868979815609 -3.645005011446806e-06 -5.205131518914704e-09 1.2423139168081762e-10 -9.208240589374233e-11 1.0468867515258579e-08 3.5148773756509033e-07 2.515273346607819e-07 8.326028280072584e-06 1.0002084648582557 0.9999906869830807 1.0049912554288554 0.00042138713746799213 -3.915336452871955e-07 -5.205134717401419e-09 1.5554102936399815e-10 -1.1182618067437144e-10 8.898027905016384e-09 4.348690086523085e-08 3.464879491427022e-08 1.0932266238637628e-06 1.0002084731030867 0.9999906928715017 1.004991057956838 0.00042138716142961627 -6.379891040414771e-08 -5.20513372180042e-09 1.5871253768130392e-10 -1.1377512816857079e-10 8.739811810857322e-09 2.6165404346499195e-08 2.4186248647519967e-08 7.301677959898954e-07 1.000203041396582 0.9999868134871869 1.0051212951532424 0.0004213665739146832 -0.00020449837112289566 -5.204955950363595e-09 -1.6812734099377572e-09 1.4539707811197067e-09 1.0784577140990024e-07 2.0485473800082577e-05 1.4632529753836235e-05 0.00048532792191575123
0.292 1.0002030325139855 0.9999868068917259 1.0049185731858077 0.0005232776774317624 -4.476089180673924e-05 -8.423497228651282e-09 -3.1249423158712674e-10 2.5676851866522255e-10 3.4367788050181275e-08 4.479743948683332e-06 3.199751761256695e-06 0.00010612186361780528 1.000204224688313 0.9999876583020536 1.004889956943003 0.0005232821486098292 -3.9551888385886174e-08 -8.423456556614761e-09 1.6325201740829893e-10 -1.1451987715588967e-10 1.34982273181992e-08 3.099144423950001e-08 2.6985219499505232e-08 8.676656247787217e-07 1.000204098079761 0.999987567882904 1.0048929953652828 0.0005232816964475226 -4.825429219529202e-06 -8.423460430396131e-09 1.1130697705493442e-10 -7.773175908784769e-11 1.5727900123295166e-08 4.779652492911817e-07 3.417411488236295e-07 1.1320448559441171e-05 1.0002042119489423 0.9999876492040694 1.0048902626628606 0.0005232821033636849 -5.214923154412044e-07 -8.423457510982488e-09 1.580063944009571e-10 -1.1086156299409933e-10 1.3722715379097151e-08 5.6952211330339776e-08 4.350901455327794e-08 1.4160316535197265e-06 1.0002042234135862 0.9999876573916904 1.004889987533882 0.0005232821440848969 -8.777968723053186e-08 -8.423456150965117e-09 1.6272658485363561e-10 -1.141531725896113e-10 1.3520692220599393e-08 3.13236207138903e-08 2.7180327577488592e-08 8.726636600339974e-07 1.0001968094338938 0.9999823624556674 1.005068152288086 0.0005232479866364734 -0.0002640068733674015 -8.423891234575172e-09 -2.805188163036084e-09 2.4553466189656905e-09 1.3740119883001998e-07 2.72920964887425e-05 1.9494185963056484e-05 0.0006466189384581912
0.302 1.0001973786573772 0.9999827684527122 1.004804814260652 0.0006362738586726752 -5.797560407145459e-05 -1.2940123112109178e-08 -5.639400529222024e-10 4.83173732119057e-10 4.5981368427257505e-08 5.973324223624456e-06 4.266479034264844e-06 0.00014151161681214905 1.0001990052356404 0.9999839300478216 1.0047656919167618 0.0006362811738927128 -5.673886417528e-08 -1.2940032866191318e-08 1.6594192219444137e-10 -1.1503541079495249e-10 2.0004382641195068e-08 3.3245038860713915e-08 2.8330516008611607e-08 9.379608792230023e-07 1.000198832053406 0.9999838063731373 1.004769856224181 0.0006362804326340469 -6.276539847111614e-06 -1.2940041711588146e-08 8.7255604949633e-11 -5.4602288756250495e-11 2.2786947949278232e-08 6.390157645653948e-07 4.5667816362336955e-07 1.5132207490344097e-05 1.0001989878053674 0.9999839176003422 1.0047661110303383 0.0006362810997049783 -6.833045991139538e-07 -1.294003416501695e-08 1.580078378477937e-10 -1.0900441688675993e-10 2.0284611147435046e-08 7.238272094424322e-08 5.396045739505387e-08 1.7748326674272167e-06 1.0001990034914854 0.9999839288022677 1.004765733855121 0.0006362811664734765 -1.194416211889459e-07 -1.2940032616368851e-08 1.651477820425993e-10 -1.144316966758294e-10 2.0032425963635185e-08 3.387065423209576e-08 2.8706328142067315e-08 9.477858906679771e-07 1.0001890565830045 0.9999768251637183 1.0050053119446878 0.0006362266046686452 -0.00033420335109716175 -1.2940805694631767e-08 -4.5445976097745165e-09 4.02168167904856e-09 1.712672803578939e-07 3.571323343911375e-05 2.5508905224204735e-05 0.000846193968593433
0.312 1.000190543538675 0.9999778862685974 1.0046687118047437 0.0007575307974122616 -7.376728880586933e-05 -1.8974042044595396e-08 -9.466504328256923e-10 8.244035783544413e-10 6.002801291811508e-08 7.833712267215783e-06 5.595157754829289e-06 0.0001855981707131796 1.0001927274976425 0.9999794458430794 1.0046160816151404 0.0007575423478036758 -7.96940253792915e-08 -1.8974002573971924e-08 1.6073902881301198e-10 -1.1553939823645622e-10 2.840840476366821e-08 3.1974525966515174e-08 2.7558512112246737e-08 9.159919485706743e-07 1.0001924943398435 0.9999792793452574 1.004621698603688 0.000757541174811924 -8.02278978417718e-06 -1.8974006781813932e-08 4.227410987513944e-11 -1.9352486628541215e-11 3.180435552990803e-08 8.404313416273213e-07 6.004645740013128e-07 1.9898340995232002e-05 1.0001927040243286 0.999979429080815 1.0046166470898354 0.0007575422303855614 -8.801768249913315e-07 -1.8974003437196862e-08 1.4880509240750302e-10 -1.0591766882287044e-10 2.8750499004279117e-08 9.081256229366018e-08 6.66721440351275e-08 2.1924434674024565e-06 1.0001927251487253 0.9999794441657203 1.0046161382006202 0.0007575423360607931 -1.5980449723155061e-07 -1.8974002447326486e-08 1.5954477152775472e-10 -1.1457611018965349e-10 2.8442640204338688e-08 3.3192862179916284e-08 2.82842474909087e-08 9.352946823754261e-07 1.0001796044473135 0.9999700742662148 1.0049328607763937 0.0007574583961237628 -0.00041486901802245885 -1.8974184057666702e-08 -7.075004655487019e-09 6.32765951126654e-09 2.0879235326211807e-07 4.5912194486138576e-05 3.2793308126328884e-05 0.0010879436200903678
0.322 1.0001824475381929 0.9999721035337353 1.004509378034629 0.0008830544704254801 -9.222856317622031e-05 -2.685140013702925e-08 -1.4966057646496447e-09 1.3173443069151917e-09 7.632797189832857e-08 1.0107529020595073e-05 7.219078306381701e-06 0.00023949874818702724 1.0001853341531384 0.9999741648027372 1.0044396928417425 0.0008830720803340165 -1.0864146950643168e-07 -2.6851457895874932e-08 1.4996536964082867e-10 -1.1603084147205605e-10 3.866681095831034e-08 2.7146852378030547e-08 2.4750463419178952e-08 8.007915716736511e-07 1.0001850250891198 0.9999739441088075 1.004447151026559 0.0008830702876690343 -1.0079464619312993e-05 -2.685145187160176e-08 -2.5463585791143497e-11 3.200302874049771e-11 4.2722495737618505e-08 1.0876735238697118e-06 7.769937292138461e-07 2.5756735476624138e-05 1.0001853030284695 0.9999741425775074 1.004440443895927 0.0008830719008499732 -1.1139061597336163e-06 -2.6851457345282823e-08 1.323023393517362e-10 -1.0119993296614735e-10 3.9075473172201453e-08 1.1356697322916445e-07 8.256004567965357e-08 2.7120484698449666e-06 1.0001853310384736 0.9999741625786445 1.00443976799988 0.0008830720623836033 -2.0925039881137944e-07 -2.6851457602168e-08 1.4819786137771744e-10 -1.145464988715972e-10 3.8707709219127974e-08 2.957590789967629e-08 2.6132493857934675e-08 8.40931073825197e-07 1.0001683103761623 0.9999620079302445 1.004851476707774 0.0008829476374035645 -0.0005050699040962822 -2.6850771065071744e-08 -1.0591296112458249e-08 9.566242765795158e-09 2.4886455430064346e-07 5.800256297112846e-05 4.142853086953727e-05 0.0013745967807759169
0.332 1.0001730514151257 0.9999653922788465 1.0043268944935073 0.0010078438181404296 -0.00011333741692970145 -3.6773175870433345e-08 -2.2506632988390694e-09 2.005589539044908e-09 9.43808250642381e-08 1.2835290014478829e-05 9.167178645441622e-06 0.0003041830970422611 1.0001768085579346 0.9999680750963932 1.0042360601931013 0.001007869756094503 -1.4293243661467388e-07 -3.677325302642642e-08 1.4207014949042645e-10 -1.165091818771946e-10 5.0443816765244954e-08 1.9759341154555797e-08 2.0860103180170578e-08 6.197943194970986e-07 1.000176405048557 0.9999677869705567 1.0042458111050725 0.0010078671087483503 -1.2449670967910473e-05 -3.6773244535322394e-08 -1.1245120849025233e-10 1.0421021242909043e-10 5.518829277282703e-08 1.3857490230825834e-06 9.898365630724236e-07 3.282966838040757e-05 1.0001767679088691 0.9999680460709668 1.004237042439019 0.001007869490980637 -1.384288448032775e-06 -3.677325219832856e-08 1.164498443500702e-10 -9.437127835502378e-11 5.092201101269405e-08 1.4194275112700884e-07 1.0253648960309138e-07 3.3741877759107824e-06 1.0001768044900254 0.9999680721917064 1.0042361584897532 0.0010078697295796716 -2.671757285621291e-07 -3.677325306311597e-08 1.3950625868981744e-10 -1.1429359069375584e-10 5.049167423649262e-08 2.477626470654729e-08 2.3434275835810543e-08 7.071262487144e-07 1.0001550837952506 0.9999525614797602 1.0047624939084794 0.00100769194943779 -0.0006030750833021075 -3.677253566296385e-08 -1.5310347084706088e-08 1.3956158223894968e-08 2.89916405686423e-07 7.203000746896932e-05 5.144725600656035e-05 0.001707277863318379
0.342 1.000162365290334 0.9999577597773516 1.0041224820836894 0.001126171227746608 -0.00013693819760545386 -4.853587124411328e-08 -3.249509191056115e-09 2.934138677834783e-09 1.1334590652342914e-07 1.6048112273837606e-05 1.1461697016333003e-05 0.0003803913541892291 1.0001671826679486 0.9999611996007539 1.0040058851375147 0.0011262081562647365 -1.807900432763367e-07 -4.853586608798579e-08 1.4069319279017177e-10 -1.169739940825044e-10 6.306973661810897e-08 1.2664756132549912e-08 1.78323658173711e-08 4.4613358826994255e-07 1.0001666635924946 0.9999608289627528 1.0040184416645974 0.0011262043765598417 -1.5121926549938084e-05 -4.8535866134021215e-08 -2.199915137472894e-10 2.0225331009084424e-10 6.851406128634691e-08 1.7389132938335685e-06 1.2420298164096282e-06 4.12120851568099e-05 1.0001671303588238 0.9999611622502685 1.0040071504283943 0.001126207777665847 -1.688644675886794e-06 -4.853586627357819e-08 1.0438793553315814e-10 -8.492783812289772e-11 6.361861679659728e-08 1.7684169190951977e-07 1.2723423968436552e-07 4.198028287434398e-06 1.0001671774329899 0.9999611958628166 1.0040060117637015 0.0011262081183989543 -3.317140865778828e-07 -4.8535866194874285e-08 1.3706015264991258e-10 -1.1376720482001071e-10 6.312466978470304e-08 2.257277123297682e-08 2.2274252866643734e-08 6.242036981116676e-07 1.0001399010433925 0.9999417179740862 1.0046679156942908 0.0011259631680326852 -0.0007063405886622419 -4.8535999625602224e-08 -2.1405804870302534e-08 1.9690504476489115e-08 3.2999153206032956e-07 8.795663945335688e-05 6.282255761532722e-05 0.002085131897328535
0.352 1.0001504546241984 0.9999492528051473 1.003898595759209 0.0012319934052367428 -0.00016273189346141092 -6.149665512378532e-08 -4.529322336173348e-09 4.139057690349903e-09 1.3209218438551407e-07 1.9764345416050518e-05 1.4115769554122356e-05 0.0004685651636050574 1.0001565418368397 0.9999535993187227 1.003751161938083 0.0012320442535255671 -2.1933019644311646e-07 -6.149657148280869e-08 1.4116259518263573e-10 -1.1742407285108827e-10 7.556673832925631e-08 1.2581335241395767e-08 1.7825377857641506e-08 4.199782094001881e-07 1.0001558836411368 0.9999531293485224 1.0037670934314222 0.0012320390334448154 -1.8068896594302976e-05 -6.149657994380301e-08 -3.5650263553344993e-10 3.3031485767012484e-10 8.170603631791128e-08 2.1501121212127702e-06 1.5356776817220623e-06 5.0969287943222704e-05 1.0001564754836192 0.999953551940749 1.003752767890825 0.001232043730524252 -2.021710239361614e-06 -6.14965729794338e-08 9.106356615342959e-11 -7.244427574696461e-11 7.618585505224393e-08 2.1849813871398313e-07 1.5680987665251687e-07 5.18390565842152e-06 1.0001565351961395 0.9999535945770859 1.0037513226623798 0.001232044201216141 -3.997439897001715e-07 -6.149657181252413e-08 1.361494267554345e-10 -1.1292332477096963e-10 7.56287020993227e-08 2.6265137335333096e-08 2.4268430711221555e-08 6.859281411681284e-07 1.0001228168574 0.9999295163990564 1.0045703661862522 0.0012317185905632057 -0.000811574300778493 -6.149735975492525e-08 -2.8913776650772698e-08 2.6848577723006735e-08 3.668751029843185e-07 0.00010565012555778927 7.546013064272353e-05 0.0025050748215288236
0.362 1.000137442047476 0.9999399589406673 1.003658919549781 0.0013194592945216942 -0.00019027844520618339 -7.473644000653828e-08 -6.105445603293629e-09 5.638100841619486e-09 1.4932483383173953e-07 2.3986879264447692e-05 1.7131508591188396e-05 0.0005687902659627023 1.0001450254373938 0.999945373816373 1.0034752028592264 0.0013195270483661334 -2.5491681943382466e-07 -7.473637640013256e-08 1.386607573135393e-10 -1.17859359834372e-10 8.675575013935252e-08 1.9388716577093802e-08 2.074142905706671e-08 5.650015289704335e-07 1.0001442024087732 0.9999447861493242 1.0034951270524508 0.0013195200706131913 -2.124762560138886e-05 -7.473638329408216e-08 -5.284993967973067e-10 4.90804977892751e-10 9.357366707021272e-08 2.6205828205569783e-06 1.871667093718823e-06 6.213445868245892e-05 1.0001449424346456 0.9999453145500595 1.003477212056918 0.001319526349090802 -2.375974458755482e-06 -7.473637818191698e-08 7.148173184686856e-11 -5.667174576035021e-11 8.744350589627397e-08 2.6657681091150567e-07 1.9101446703372646e-07 6.324084040322085e-06 1.000145017130063 0.9999453678847047 1.0034754039481244 0.001319526978424132 -4.672424903415624e-07 -7.473637694790523e-08 1.3193816126229145e-10 -1.1173624238505746e-10 8.68245854935218e-08 3.405444268812022e-08 2.8811108847841216e-08 8.677440384465851e-07 1.0001039707156558 0.9999160561987513 1.0044729767930056 0.0013191091672945382 -0.000914889783158008 -7.473685392583744e-08 -3.7679210068426415e-08 3.533322255868831e-08 3.982753557227224e-07 0.00012488003463028568 8.919566886711602e-05 0.0029617082858279676
0.372 1.0001235043347225 0.9999300044004011 1.0034082482883064 0.0013834500229979842 -0.0002190123006800741 -8.716958536492672e-08 -7.961108865692357e-09 7.425197822109678e-09 1.6377137193365124e-07 2.870165140795465e-05 2.049893417040419e-05 0.0006807531889703469 1.000132822704106 0.999936658249329 1.003182545603375 0.0013835374413738275 -2.837274564043547e-07 -8.716961122499807e-08 1.359313953933556e-10 -1.1827961894405392e-10 9.543371431473295e-08 2.6396180534999143e-08 2.4417924721997e-08 7.394540479805966e-07 1.0001318073679564 0.9999359332582851 1.0032071177480288 0.0013835284084340073 -2.4601302527588132e-05 -8.71696091462882e-08 -7.324774637402845e-10 6.837675157892804e-10 1.029081546601939e-07 3.149824263839908e-06 2.2496457668042826e-06 7.470103510964338e-05 1.0001327202642183 0.9999365851033004 1.0031850245174498 0.001383536535913209 -2.742362903583346e-06 -8.716961192332888e-08 4.8455641861423716e-11 -3.7599418997086145e-11 9.618794679885376e-08 3.2056148432972387e-07 2.2947091227213525e-07 7.607193712378009e-06 1.0001328124509774 0.9999366509282018 1.0031827937135869 0.0013835373508071622 -5.298624210621389e-07 -8.716961140293542e-08 1.271774973186887e-10 -1.1020559001229634e-10 9.550920497913082e-08 4.2580212646381075e-08 3.414308270835289e-08 1.0797249676166741e-06 1.0000835866959632 0.9999014971913358 1.0043792120159407 0.0013830195265737467 -0.0010120436487733057 -8.716923503301107e-08 -4.7354782225975704e-08 4.485642784818968e-08 4.220287238987381e-07 0.00014532306264264426 0.00010379856175443276 0.0034474295555632643
0.382 1.0001088644575438 0.9999195483667405 1.0031522580785313 0.001420075360119367 -0.00024827054524395934 -9.752960117138582e-08 -1.0047288234929488e-08 9.466624716655294e-09 1.7438781240383907e-07 3.387731142823564e-05 2.4195727324269095e-05 0.0008037251552556764 1.0001201638445145 0.9999276170139983 1.0028787420726155 0.0014201846458408037 -3.02382066010037e-07 -9.752969115888593e-08 1.40026969735735e-10 -1.1868465841257932e-10 1.0058545135448601e-07 3.0909674827489845e-08 2.704784388102561e-08 8.601195846716099e-07 1.0001189274658449 0.9999267341668052 1.0029086420035331 0.0014201733144810396 -2.8062389328785055e-05 -9.752968269681558e-08 -9.577650717921925e-10 9.064349985907742e-10 1.0869397924878433e-07 3.735660355450738e-06 2.6680665024576e-06 8.86174348398626e-05 1.0001200390475136 0.9999275279018592 1.002881759775738 0.0014201835097109833 -3.111113340636366e-06 -9.752969117299956e-08 2.9392399681058056e-11 -1.5496165415918058e-11 1.0140398984857044e-07 3.800239100270747e-07 2.718658097670676e-07 9.019455107411947e-06 1.0001201513531208 0.9999276080944369 1.0028790441224287 0.0014201845322000537 -5.835858763414588e-07 -9.752969177215622e-08 1.289550330883196e-10 -1.0835804203288855e-10 1.0066738055530198e-07 5.000402586845103e-08 3.8984770012442796e-08 1.2634142861419517e-06 1.000061966272604 0.9998860544576629 1.0042926483651509 0.0014195642489981937 -0.0010987357581666432 -9.75288115470552e-08 -5.741148116706639e-08 5.4943640105905406e-08 4.362937066347227e-07 0.00016657730579343935 0.00011898203497173962 0.0039527553252222195
0.392 1.0000937793110085 0.9999087742320334 1.0028971830151407 0.001427062284809193 -0.00027733128303179073 -1.0440527659117269e-07 -1.228767699974973e-08 1.1697030694259471e-08 1.805340690164433e-07 3.946594524903517e-05 2.8187736923476657e-05 0.0009365818932992543 1.0001073071094055 0.9999184345170709 1.0025700441182324 0.0014271947519239924 -3.085468256236633e-07 -1.0440537038682431e-07 1.529046262032119e-10 -1.1907430109128378e-10 1.0157900429514547e-07 3.203972399822768e-08 2.7784753516390762e-08 8.983202974824928e-07 1.0001058202725923 0.9999173727904829 1.002605962165209 0.0014271809689009318 -3.15568270005662e-05 -1.0440536157511547e-07 -1.195414359692393e-09 1.1527657294827554e-09 1.1030223586877652e-07 4.374190804134105e-06 3.1241508038006626e-06 0.00010379023657135262 1.0001071569607118 0.9999183272986416 1.002573670879408 0.0014271933696633312 -3.4727376376256836e-06 -1.044053703955671e-07 1.6942913471450844e-11 9.03989315602802e-12 1.0246002729123167e-07 4.44579025323007e-07 3.1791788089262854e-07 1.0548565543973844e-05 1.0001072920797511 0.9999184237846737 1.002570407147064 0.0014271946136611268 -6.25363803637952e-07 -1.0440537131131827e-07 1.3929733227633588e-10 -1.0625270233249593e-10 1.0166719195516926e-07 5.581294014123924e-08 4.286682312525797e-08 1.3989860152526082e-06 1.0000394743531276 0.9998699884117529 1.004216726358206 0.001426475968967641 -0.0011709406660262295 -1.0440457793900159e-07 -6.714237651594314e-08 6.493451443113646e-08 4.3970263050272465e-07 0.00018818461262746678 0.00013441905260725047 0.00446684730413195
0.402 1.0000785242494823 0.9998978785686656 1.0026494281124512 0.0014039866024639041 -0.00030545863969869125 -1.0646430034794858e-07 -1.4581057045697404e-08 1.4017810760444055e-08 1.820720543982421e-07 4.540502603182941e-05 3.243036093291661e-05 0.0010778541894238749 1.0000945230280656 0.9999093039240813 1.0022630157979509 0.0014041423917267853 -3.0141033833681133e-07 -1.0646437899347708e-07 1.682503929955362e-10 -1.1944770757619058e-10 9.829283910172109e-08 2.985533152419937e-08 2.6594493893579682e-08 8.550179615242463e-07 1.000092756260247 0.9999080422495636 1.0023056385185327 0.0014041261254369559 -3.500888313348026e-05 -1.064643716866229e-07 -1.4412250619594018e-09 1.4132064722288424e-09 1.0761457852105354e-07 5.059824800335382e-06 3.6139116778687315e-06 0.00012009118197089634 1.000094344520753 0.9999091764499194 1.0022673216573708 0.0014041407600935663 -3.818933891813527e-06 -1.0646437913464483e-07 5.840852146287227e-12 3.505905448711068e-11 9.923490007454353e-08 5.137299400802629e-07 3.672676707651197e-07 1.2186045282018091e-05 1.0000945051588537 0.9999092911634723 1.0022634468238523 0.0014041422285164435 -6.536357906919741e-07 -1.0646438010404836e-07 1.5199507743862535e-10 -1.0398389739739993e-10 9.838714253572947e-08 6.039555179422712e-08 4.597377068913609e-08 1.4967345129579816e-06 1.000016519673807 0.9998535908428721 1.004154498215802 0.0014033363053657607 -0.0012252337540132761 -1.0646381897343996e-07 -7.569127692859209e-08 7.400232039317067e-08 4.3145334447084526e-07 0.00020965924379421564 0.0001497627313655087 0.0049781897256899466
0.412 1.0000633759853355 0.9998870589314599 1.0024151576589646 0.0013523136032291818 -0.00033194976443365597 -1.0277345334959693e-07 -1.6802058899732107e-08 1.6301917582801237e-08 1.7935956949908125e-07 5.1620635335693917e-05 3.687083598238806e-05 0.0012257995863612983 1.000082077395984 0.9999004150190097 1.0019641122724625 0.0013524914963240406 -2.818724585643951e-07 -1.0277353675322564e-07 1.7805628016191805e-10 -1.19804456980373e-10 9.113934204273046e-08 2.50819554439274e-08 2.4030309068185805e-08 7.494192438983702e-07 1.0000800017953204 0.9998989327326954 1.0020141088986005 0.0013524728589494484 -3.8346044976696604e-05 -1.027735290663117e-07 -1.6898345510546693e-09 1.6751062947057985e-09 1.0104311712440909e-07 5.785612350173844e-06 4.132389136181592e-06 0.0001373619912134023 1.000081867573666 0.9999002651754462 1.0019691656854666 0.0013524896265476403 -4.1432455004390755e-06 -1.0277353698965421e-07 -1.0585946939798506e-11 6.129821370757253e-11 9.21410294764861e-08 5.868525408851574e-07 4.194664712886508e-07 1.3923473712711885e-05 1.0000820563909032 0.9999004000183425 1.00196461815651 0.0013524913092894178 -6.685659133943963e-07 -1.0277353806338199e-07 1.5917363438660602e-10 -1.0167740663539664e-10 9.123962165545013e-08 6.461994814387371e-08 4.885821064691299e-08 1.5840021619344428e-06 0.9999935313760498 0.9998371682198435 1.0041083952558223 0.001351615740191832 -0.0012590745053730635 -1.0277303166175956e-07 -8.213929803244802e-08 8.122639766761843e-08 4.113390957707641e-07 0.0002305201252399967 0.0001646693443030884 0.005475346590671794
0.422 1.0000485956482656 0.9998765017725947 1.0021999031202182 0.00127523853284692 -0.00035617878694145153 -9.301703612318394e-08 -1.8807858844186698e-08 1.8405859267122895e-08 1.731431839722009e-07 5.803153941515419e-05 4.1451141444094765e-05 0.0013784909168211932 1.0000702148061982 0.9998919424518601 1.0016792713450118 0.00127543590439509 -2.5233955613173784e-07 -9.301712632136422e-08 1.802731810027982e-10 -1.2014466185433714e-10 8.097827069740675e-08 1.8752138504717094e-08 2.0967158197370313e-08 6.09321719933316e-07 1.0000678026360177 0.9998902197206522 1.0017372816517451 0.0012754151600722367 -4.150335719257434e-05 -9.301711725934736e-08 -1.9284578306167167e-09 1.923866351474412e-09 9.144095402193777e-08 6.543744994164887e-06 4.674006960699086e-06 0.00015541908198173543 1.0000699708226382 0.9998917682037516 1.0016851379661265 0.0012754338230269026 -4.441311550913613e-06 -9.301712604565987e-08 -3.290048152766328e-11 8.629524582199095e-11 8.203756747502525e-08 6.632827646726967e-07 4.740381586163726e-07 1.5747147134709086e-05 1.000070190379888 0.9998919250070936 1.0016798586696887 0.0012754356961927422 -6.718835206209781e-07 -9.301712768883451e-08 1.5893256840147777e-10 -9.947933264266914e-11 8.108432696741805e-08 6.937034422789281e-08 5.2112927838768226e-08 1.687304173349602e-06 0.9999709340901722 0.99982102391016 1.0040800394521334 0.0012745133720884314 -0.0012710125974388982 -9.301669987291107e-08 -8.563599965984685e-08 8.57153322852842e-08 3.797285784028032e-07 0.0002503231125580204 0.00017882136693982508 0.005947720799173813
0.432 1.0000344137694857 0.9998663717258324 1.0020082325959085 0.0011773523351599133 -0.0003776331693461161 -7.752166701027141e-08 -2.045437384462656e-08 2.0185415552754026e-08 1.6438285822968697e-07 6.455351826564563e-05 4.6111089698105036e-05 0.0015339181470576044 1.0000591444424143 0.9998840355991103 1.0014135619515188 0.0011775652601663457 -2.1619590489794604e-07 -7.752172160330817e-08 1.787760516344833e-10 -1.2046705920893283e-10 6.894577190859606e-08 1.212366742875036e-08 1.8412306414936154e-08 4.6769244391751233e-07 1.0000563696560802 0.9998820537975173 1.0014801860252893 0.0011775428167800828 -4.44267992387689e-05 -7.752171583179264e-08 -2.1385286974841852e-09 2.1444892620035037e-09 7.992986651036256e-08 7.3259775775007465e-06 5.232873581614957e-06 0.00017406300609712318 1.0000588636143364 0.9998838350277515 1.0014203036064508 0.0011775630082828995 -4.710730644469683e-06 -7.752172134532258e-08 -5.575292859080083e-11 1.0854732363238081e-10 7.005927414955679e-08 7.423357654827398e-07 5.304922160300929e-07 1.7637864526937774e-05 1.0000591163257482 0.9998840155178021 1.001414236917868 0.0011775650349077362 -6.663938852538067e-07 -7.752172281986506e-08 1.552948819139837e-10 -9.753923864913732e-11 6.905726984409895e-08 7.52035275056393e-08 5.612524031549253e-08 1.8206965308394945e-06 0.9999491240166911 0.9998054410882251 1.0040701208697558 0.0011766221466286435 -0.0012607920041084358 -7.752175253654135e-08 -8.552725505196012e-08 8.673966468488487e-08 3.3751448091504716e-07 0.00026868955432661403 0.00019194791679048225 0.006386236738984075
0.442 1.0000210186169922 0.9998568032769555 1.001843514131564 0.0010641867087110208 -0.0003959391726735468 -5.7147173900103334e-08 -2.1616118786406515e-08 2.151069699816118e-08 1.540580652073529e-07 7.110355611002851e-05 5.079132362183536e-05 0.0016900933378002512 1.0000490294816586 0.9998768109981713 1.0011709240948192 0.001064410217751599 -1.7715300079387498e-07 -5.7147132121644563e-08 1.7727548221152998e-10 -1.207710689014706e-10 5.624648487447016e-08 7.55983419261819e-09 1.7242334192701194e-08 3.6624016768156887e-07 1.0000458681501943 0.9998745530155776 1.0012467142584014 0.0010643866025411728 -4.707553495933381e-05 -5.71471360194842e-08 -2.303190913392416e-09 2.323102819894699e-09 6.769304534042866e-08 8.123951383678466e-06 5.8030131322246644e-06 0.00019309128178773317 1.000048709331938 0.9998765823323318 1.0011785979661927 0.0010644078485239636 -4.950702845848446e-06 -5.714713282937773e-08 -7.410938625292582e-11 1.266600562676551e-10 5.740867081922668e-08 8.232539559948392e-07 5.882860504509115e-07 1.9574867490339527e-05 1.0000489974260653 0.9998767881025864 1.0011716924409535 0.0010644099807592727 -6.553568091850962e-07 -5.7147133202583826e-08 1.5210341581087015e-10 -9.599623223564941e-11 5.636287661911329e-08 8.220341881310263e-08 6.096380084016656e-08 1.9854217113500077e-06 0.9999284482567975 0.9997906679430157 1.0040783555608448 0.001063473699724881 -0.001229343262509168 -5.7148050385932734e-08 -8.144128977958257e-08 8.383175788849079e-08 2.8604647663965945e-07 0.00028532814497011713 0.00020384042885098253 0.006783872201737524
0.452 1.0000085487800168 0.9998478954620533 1.001707790990546 0.0009417029900977233 -0.00041087473467090764 -3.3141704725631684e-08 -2.220041993120239e-08 2.2278101431965368e-08 1.430044297118968e-07 7.760368081508407e-05 5.543606843397528e-05 0.0018451451717116795 1.0000399809054645 0.9998703479262405 1.0009540200622016 0.0009419314421241514 -1.3866021983323092e-07 -3.314152749394784e-08 1.7542683474282582e-10 -1.2105773520562015e-10 4.396070230302917e-08 8.532861199901777e-09 1.759376282100599e-08 3.4003303616771936e-07 1.0000364115294251 0.9998677983910911 1.0010394750408764 0.0009419072637034315 -4.9423002106328246e-05 -3.314154527285245e-08 -2.4122777134119515e-09 2.448198511015692e-09 5.578473436464349e-08 8.929552030496337e-06 6.378621914118339e-06 0.000212309175897676 1.0000396191948286 0.9998700895649502 1.000962678097587 0.0009419290170092417 -5.161611349830056e-06 -3.314152981102493e-08 -8.72523449018866e-11 1.394710409727774e-10 4.5163445091932375e-08 9.052208932319807e-07 6.468347442311726e-07 2.153844593146601e-05 1.0000399446861064 0.9998703220556311 1.000954887004026 0.0009419311995495102 -6.419144152995189e-07 -3.314152858700241e-08 1.4911948572067674e-10 -9.496753773524518e-11 4.408117852038952e-08 9.004897610062673e-08 6.641286469195464e-08 2.1741052164169464e-06 0.9999091891010584 0.9997769064134077 1.004103528778113 0.0009410273502732083 -0.0011786698143583455 -3.314347776372598e-08 -7.332500649314588e-08 7.683736209300442e-08 2.2705641428279522e-07 0.0003000480949732071 0.00021436214225885753 0.00713598386685612
0.462 0.9999970903323105 0.9998397098309929 1.0016017722727513 0.0008157863120148912 -0.00042236955661926215 -6.997891176400301e-09 -2.2152431820437337e-08 2.241865094510349e-08 1.31814272274171e-07 8.398418008311471e-05 5.999544118651991e-05 0.001997394590224326 1.000032055942842 0.9998646872837778 1.0007642014985063 0.0008160138381559887 -1.0346805969176016e-07 -6.997585856144215e-09 1.7097990365768843e-10 -1.2132594447513585e-10 3.2907004903915074e-08 1.1993602808437056e-08 1.8703472968814722e-08 3.6969596535820585e-07 1.0000280596403341 0.9998618326987112 1.0008597627987272 0.0008159897394657574 -5.14568743123176e-05 -6.997616799084719e-09 -2.4609531180729054e-09 2.5115386264006676e-09 4.499657724974514e-08 9.735305597959562e-06 6.95435254001618e-06 0.00023153647627050192 1.000031650689242 0.9998643978102476 1.0007738900379979 0.0008160114221604302 -5.344628940978171e-06 -6.9975894704624076e-09 -9.670973272003732e-11 1.4614348397683198e-10 3.4139453914907306e-08 9.874696323309098e-07 7.055887446884524e-07 2.3509764461260243e-05 1.0000320153605555 0.99986465829578 1.0007651716923744 0.0008160135965066944 -6.286587427180521e-07 -6.997586769988889e-09 1.4416586638127022e-10 -9.453577526663004e-11 3.3030483800197356e-08 9.827488118157936e-08 7.214905454409352e-08 2.375074847134207e-06 0.9998915543009259 0.9997643051934906 1.004143618367012 0.0008151646436645435 -0.0011116467885387866 -7.000284123209198e-09 -6.144077685177287e-08 6.592519745306062e-08 1.625747577897147e-07 0.00031276270591460136 0.0002234507270972851 0.007440402364774319
0.472 0.9999866783734036 0.9998322715354978 1.0015249290707222 0.0006917993929221707 -0.000430493554759256 1.970986969127588e-08 -2.145457615770814e-08 2.1902541907585503e-08 1.2081165750723992e-07 9.01858838352758e-05 6.442709326095899e-05 0.0021454095764830033 1.0000252608424405 0.9998598335680132 1.0006015833104203 0.0006920203547760427 -7.338057865474071e-08 1.971023994833465e-08 1.638932219991202e-10 -1.2157556772196444e-10 2.3579877971901665e-08 1.448574567774073e-08 1.9678545581565444e-08 4.0662640024473175e-07 1.000020821415361 0.9998566623573676 1.000707633713091 0.0006919969628219813 -5.3178015851673386e-05 1.9710201833054406e-08 -2.44603991095198e-09 2.5086974020930166e-09 3.57993022732335e-08 1.053467153764718e-05 7.525524416568372e-06 0.00025061267437341496 1.000024810328275 0.999859511754816 1.0006123429241967 0.0006920180113810395 -5.501393957675119e-06 1.9710235601769142e-08 -1.0218646290020517e-10 1.4622249093079834e-10 2.482874731255239e-08 1.0693638854958913e-06 7.640922030178197e-07 2.5470820488663846e-05 1.0000252157244653 0.99985980133917 1.0006026608367773 0.0006920201204082239 -6.173765719275126e-07 1.971023929963426e-08 1.372340974292847e-10 -9.474654021363823e-11 2.3705033084637405e-08 1.0653151357577248e-07 7.792616743652055e-08 2.577219854614983e-06 0.9998756736294914 0.9997529572369003 1.0041959838090377 0.0006912437061265947 -0.0010317589857688123 1.9707510850055356e-08 -4.633164477862815e-08 5.156268919262474e-08 9.483259206329922e-08 0.0003234835926017634 0.00023111420809237404 0.007697305839208873
0.482 0.9999773022841862 0.9998255730707704 1.001475675425066 0.0005742399822007945 -0.0004354360090604853 4.551857827834951e-08 -2.012462989839393e-08 2.0739251958534308e-08 1.1009082384539941e-07 9.61613853339979e-05 6.869709236738698e-05 0.0022880386695397536 1.000019557224383 0.9998557594025345 1.0004652042963569 0.000574449400058758 -4.902585940397893e-08 4.551890386550327e-08 1.5703069869385952e-10 -1.2180625405460756e-10 1.6155694748190685e-08 1.5308528725780326e-08 2.0088249982660244e-08 4.267865856630203e-07 1.0000146611133378 0.9998522618799152 1.000582068314736 0.0005744272739502069 -5.4598556119198375e-05 4.551886989586056e-08 -2.3652901176122728e-09 2.4391561637576573e-09 2.8353581527044122e-08 1.1322158433895046e-05 8.088208080399702e-06 0.00026940209726225074 1.0000190599926395 0.9998554042088141 1.000477069817653 0.0005744471864559321 -5.6336056252173445e-06 4.551890016859637e-08 -1.0086482014807517e-10 1.396390566623531e-10 1.7405914359291844e-08 1.150377537985556e-06 8.21969357503388e-07 2.7406111036699253e-05 1.000019507423982 0.99985572382802 1.0004663926629098 0.0005744491786990327 -6.088024049833007e-07 4.5518904141784456e-08 1.3118408425205148e-10 -9.560659629175485e-11 1.6281022245748493e-08 1.1466808940419182e-07 8.363768196391094e-08 2.773870712038382e-06 0.999861601346983 0.9997429014925098 1.0042575981588062 0.0005737573139012953 -0.0009428097499490893 4.551713527752514e-08 -2.8755559529460305e-08 3.4458960228974934e-08 2.61452374400441e-08 0.00033230701046329435 0.00023742121803628486 0.007908906187840669
0.492 0.999968913689242 0.9998195799531806 1.0014516058672929 0.0004665285183639273 -0.0004374785193809394 6.926074234372121e-08 -1.82122995841107e-08 1.897276632067128e-08 9.959152574693317e-08 0.00010187531560776525 7.27801245792746e-05 0.002424422149591444 1.0000148709369316 0.9998524118581423 1.000353246838962 0.00046672238263081417 -3.0369294296973675e-08 6.926090558893249e-08 1.5331600791112856e-10 -1.220178219511497e-10 1.0561112609133466e-08 1.4655264629282666e-08 1.994062749241512e-08 4.269869976508219e-07 1.0000095070844668 0.9998485801275717 1.000481192958726 0.00046670198882117677 -5.5739569336283965e-05 6.926088749039223e-08 -2.2196819555734037e-09 2.3059123007865266e-09 2.257539988460019e-08 1.2093336398075854e-05 8.639233972777569e-06 0.00028779713074571613 1.0000143257780054 0.9998520224201208 1.0003662475727992 0.0004667203457763908 -5.743291019157417e-06 6.926090391090682e-08 -9.019762584215181e-11 1.266804535671965e-10 1.1796714717354229e-08 1.2300455691669653e-06 8.788869386202221e-07 2.9304011365491745e-05 1.0000148163320783 0.9998523728508167 1.0003545490014212 0.00046672217898260026 -6.031071438948636e-07 6.926090662039043e-08 1.2890185417814326e-10 -9.708703257683128e-11 1.0685016799499158e-08 1.2265111751544354e-07 8.925725362755595e-08 2.9629219878284167e-06 0.9998493236016328 0.9997341281815719 1.0043252948005812 0.0004661211184910165 -0.0008486333497346196 6.926095935529444e-08 -9.591867737277367e-09 1.5476803197103995e-08 -4.121938928389614e-08 0.0003393946925943587 0.00024248729896779559 0.008079000284416247
0.502 0.9999614359558333 0.9998142374993915 1.0014497586448285 0.0003709302140482573 -0.0004369650229809984 9.017040891255757e-08 -1.579197197766863e-08 1.6672784208733817e-08 8.91810495102327e-08 0.0001073038697961763 7.665915801174664e-05 0.002553981785950327 1.0000111022079297 0.9998497196995303 1.0002632857152105 0.0003711056447821152 -1.7118992018807162e-08 9.017033853060746e-08 1.5324302440172377e-10 -1.222098368061732e-10 6.563437181459146e-09 1.294632444621505e-08 1.943742957809308e-08 4.101021360171072e-07 1.0000052618496265 0.9998455475056662 1.0004025300787642 0.00037108731953314157 -5.6629168300559025e-05 9.017034336210262e-08 -2.0149981236464922e-09 2.11466866511274e-09 1.8235108095888946e-08 1.2844849177436638e-05 9.176199536225386e-06 0.0003057182744462998 1.000010508139315 0.9998492953159089 1.000277445796304 0.00037110381875389196 -5.832928820058105e-06 9.017033958445519e-08 -7.030496035228792e-11 1.0790221213030741e-10 7.768532478381181e-09 1.3079727951832205e-06 9.345607546187822e-07 3.1156872695205574e-05 1.0000110426992823 0.9998496771884859 1.0002647041129442 0.0003711054622591067 -6.002753495549966e-07 9.017034004868879e-08 1.3082014950716513e-10 -9.913246815699171e-11 6.684329039881827e-09 1.304740666353548e-07 9.477512766496863e-08 3.1448540988928734e-06 0.9998387694090548 0.9997265866453735 1.004396000525247 0.00037059616046721173 -0.0007528396259947494 9.017248997355128e-08 1.0263978148203278e-08 -4.4731287626378534e-09 -1.0517615904941641e-07 0.0003449520132452051 0.00024645927146053193 0.008212450696487295
0.512 0.9999547740808693 0.9998094778877428 1.0014668759744998 0.000288596474689408 -0.0004342731461330305 1.0787526414702355e-07 -1.2952010236809368e-08 1.3924252794498224e-08 7.874572949078512e-08 0.00011243376643906708 8.032469447630152e-05 0.0026763941779801635 1.0000081359449897 0.9998476007398799 1.000192537691056 0.00028875186222678873 -8.295429521403378e-09 1.078749616290068e-07 1.552178957430923e-10 -1.2238221122278345e-10 3.848761429078404e-09 1.060327470489401e-08 1.880892434220248e-08 3.7886068752752126e-07 1.0000018123537038 0.9998430832842526 1.0003432489883037 0.00028873580184393975 -5.7298882239890815e-05 1.0787498979433309e-07 -1.7604854846695315e-09 1.872829852051125e-09 1.5029753196710382e-08 1.357438091013533e-05 9.697448795732416e-06 0.00032311144400734885 1.0000074921861908 0.9998471408538196 1.0002078765586266 0.0002887502670568479 -5.904735477202732e-06 1.0787496499463406e-07 -4.3534656570538014e-11 8.403354127368787e-11 5.008456743861676e-09 1.3838639737581801e-06 9.887792756144206e-07 3.295964486448788e-05 1.0000080714533894 0.9998475546686385 1.0001940742944435 0.0002887517028361652 -5.99646560432886e-07 1.0787496348055348e-07 1.3526971477184256e-10 -1.0166974247929573e-10 3.965150553309566e-09 1.3812617801042278e-07 1.0017964682299356e-07 3.320472943487602e-06 0.9998298237030331 0.9997201946823231 1.0044669311022865 0.00028833063838748713 -0.0006586118553269652 1.0787876609632763e-07 2.999203224731118e-08 -2.4531508961057783e-08 -1.6394519110763275e-07 0.0003492062124405696 0.000249499637600316 0.00831466335170594
0.522 0.9999488240025605 0.9998052268095646 1.001499638208668 0.00021969957765653568 -0.00042978671729461556 1.2230880090336638e-07 -9.784199900955828e-09 1.081786080199143e-08 6.82157739903214e-08 0.00011726075779021874 8.377370502549e-05 0.002791554494905259 1.000005851215723 0.9998459686126344 1.0001380891704887 0.00021983450666664635 -2.8537065938705927e-09 1.223083263909777e-07 1.575250254615223e-10 -1.2253494585082003e-10 2.0943688763369147e-09 8.024952975102339e-09 1.8252439572126688e-08 3.3570071128801466e-07 0.9999990394214178 0.9998411023527102 1.000300394304348 0.00021982077184643292 -5.77816992348426e-05 1.2230837234176028e-07 -1.4660468981701009e-09 1.5885769262654122e-09 1.2654880620118822e-08 1.4280565271521234e-05 1.020200574306705e-05 0.0003399444111831631 1.0000051571606736 0.9998454727919761 1.0001546221225435 0.00021983314860745168 -5.961023445112615e-06 1.2230833117304996e-07 -1.2411136192545504e-11 5.588201405073636e-11 3.195516259488734e-09 1.4575410345858503e-06 1.0414150652471462e-06 3.4708930571570234e-05 1.000005781679436 0.9998459189371768 1.000139745536228 0.00021983437103597508 -6.005111493323051e-07 1.22308328103534e-07 1.404544244319001e-10 -1.046180960008872e-10 2.2049391960647844e-09 1.4560102842811716e-07 1.0546414384589986e-07 3.490116361312511e-06 0.9998223410051313 0.9997148483314122 1.0045357335224239 0.0002194946221005329 -0.0005685694128542681 1.223128901446194e-07 4.890639311069576e-08 -4.396061840826936e-08 -2.1614478166174857e-07 0.00035238699951783877 0.00025177268495179677 0.0083911205763831
0.532 0.9999434805992435 0.9998014091864048 1.0015448556062363 0.00016362897456402445 -0.00042387429325786333 1.3361249296356631e-07 -6.376471773630883e-09 7.442925146817472e-09 5.7589153561782174e-08 0.00012178791118987081 8.700839597199101e-05 0.0028995355053516576 1.0000041292136672 0.9998447384625957 1.000097085906146 0.00016374405875151834 1.7644156363501882e-10 1.3361193972932603e-07 1.594859580381464e-10 -1.226680344178982e-10 1.0139113602649579e-09 5.680709706205055e-09 1.79043944211867e-08 2.8444430327598204e-07 0.9999968257192423 0.9998395209081934 1.0002710760417057 0.00016373258995354967 -5.811001525884718e-05 1.3361199480151226e-07 -1.1404688024051502e-09 1.270159326644786e-09 1.0847354203922009e-08 1.4962827241229034e-05 1.0689460786843247e-05 0.0003562036501617449 1.0000033844026837 0.9998442063797646 1.0001148246936244 0.00016374293181368029 -6.004120276086297e-06 1.3361194501074848e-07 2.1584297720376222e-11 2.4263997497116603e-11 2.0456178138906624e-09 1.5289185237721716e-06 1.092407142505356e-06 3.6403061235420275e-05 1.0000040545855886 0.9998446851493513 1.0000988632365615 0.00016374394628274833 -6.022282458261236e-07 1.3361194078829353e-07 1.4561532453162544e-10 -1.078957009025485e-10 1.1175714380238214e-09 1.5288737531763727e-07 1.1062019131809165e-07 3.6541266735925342e-06 0.9998161584603265 0.9997104312023624 1.004600568178314 0.00016347635048435139 -0.00048469790269426913 1.3361626118564563e-07 6.647954898210858e-08 -6.217907097081063e-08 -2.608429449885374e-07 0.000354711189419678 0.0002534334808468628 0.008447009889673633
0.542 0.9999386439289236 0.9997979536309399 1.0015996092870985 0.00011921634325026245 -0.00041687311304201575 1.420657111881861e-07 -2.809017190500372e-09 3.8825760418850096e-09 4.6926774313602515e-08 0.00012602386240661504 9.003495654186633e-05 0.0030005458881249857 1.0000028593031696 0.9998438312654826 1.0000668758150943 0.00011931300033391475 1.6160065130359372e-09 1.4206519479217365e-07 1.611009492128694e-10 -1.2278086085289545e-10 3.7884460618073534e-10 4.164442348033811e-09 1.7798743084203572e-08 2.306005498836563e-07 0.9999950618126667 0.9998382607842724 1.0002526124329203 0.00011930364126953028 -5.8314033207958665e-05 1.4206524759776787e-07 -7.913422945194441e-10 9.254022203448755e-10 9.404238105023192e-09 1.5621210379818728e-05 1.1159846864834546e-05 0.0003718910416440588 1.0000020633960756 0.9998432626782543 1.0000858292381394 0.00011931208872159085 -6.0362755752101355e-06 1.4206519944382579e-07 5.7698855870088846e-11 -1.0044313824654424e-11 1.332732231977666e-09 1.5979726214715876e-06 1.1417386128529676e-06 3.8042241914437815e-05 1.0000027795481352 0.9998437742894102 1.0000687750176742 0.00011931290944591594 -6.042836029187534e-07 1.4206519499696528e-07 1.506775350225974e-10 -1.1142545641812978e-10 4.747532110522209e-10 1.5995590401706068e-07 1.1562649992110769e-07 3.8132130976325042e-06 0.999811107284096 0.9997068226674075 1.0046601328231357 0.00011910715806453486 -0.00040834177137436255 1.4206828970812557e-07 8.234480293596537e-08 -7.876970794425173e-08 -2.975632923248968e-07 0.0003563721906735724 0.00025462034507290433 0.00848696796658063
0.552 0.9999342235444246 0.9997947955330921 1.0016613399851504 8.49584674362512e-05 -0.000409078915090917 1.4802765044463749e-07 8.477958769251995e-10 2.106553941495888e-10 3.6333924262049675e-08 0.00012998120057232927 9.28624016117628e-05 0.003094890565075589 1.0000019430278329 0.9998431766930039 1.0000451028079236 8.503866143111299e-05 2.1015403263220487e-09 1.4802730124108827e-07 1.6230216828093321e-10 -1.2287406306652611e-10 2.1779941165100658e-11 3.823547327958244e-09 1.7865637944450057e-08 1.807135814398254e-07 0.999993650198771 0.9998372523334484 1.000242623439278 8.503118839731672e-05 -5.842069029795469e-05 1.4802733843599003e-07 -4.255071073228199e-10 5.613776051025564e-10 8.18384318713788e-09 1.625622813255746e-05 1.161353282192247e-05 0.0003870200703580801 1.0000010957794343 0.9998425714269723 1.0000652772820826 8.503794245083241e-05 -6.059584951681683e-06 1.4802730408090723e-07 9.519196158526401e-11 -4.6340682171893583e-11 8.920123864135864e-10 1.6647302711319213e-06 1.1894287844579232e-06 3.962809525572692e-05 1.0000018581201695 0.9998431160358394 1.0000471245518676 8.503858985036238e-05 -6.063136343963102e-07 1.4802730051850506e-07 1.555058882810687e-10 -1.1513659140745709e-10 1.0935109841015381e-10 1.667702406738611e-07 1.2045598353279664e-07 3.968188137626973e-06 0.9998070220217937 0.9997039044853816 1.004713637092035 8.488415807137348e-05 -0.0003402484114892811 1.4802826493850386e-07 9.628668825722405e-08 -9.347196565422041e-08 -3.2624920668328896e-07 0.00035753432035947523 0.0002554507822596056 0.008514939889785057
0.562 0.9999301409712323 0.9997918788330353 1.0017278892502153 5.921377133015062e-05 -0.0004007411822145559 1.518686322034681e-07 4.534465735216625e-09 -3.509767193326883e-09 2.593732963916605e-08 0.0001336750633547711 9.550156587014491e-05 0.0031829356613091737 1.0000012962177878 0.9998427146196991 1.0000297553162278 5.9279756148471676e-05 2.0848246942643752e-09 1.518685590746547e-07 1.62900743131159e-10 -1.2294699485584765e-10 -1.7106482779916034e-10 4.153467683776052e-09 1.8002909733682522e-08 1.4211215808907524e-07 0.9999925074447936 0.9998364359565137 1.0002390787211122 5.9273907455310026e-05 -5.845308161020795e-05 1.5186856917824225e-07 -4.897115663055883e-11 1.8423435356355486e-10 7.096374452157375e-09 1.6868738253123857e-05 1.2051133446570357e-05 0.00040161203588251097 1.0000003974564275 0.9998420725529578 1.0000511553845837 5.927920317566318e-05 -6.075931897938506e-06 1.5186855936260928e-07 1.332961541524779e-10 -8.4013882987812e-11 6.120632267919624e-10 1.7292690625107277e-06 1.2355331453901545e-06 4.1162913136003006e-05 1.0000012061391732 0.9998426502684246 1.0000319000836015 5.9279701207969e-05 -6.080998925753103e-07 1.5186855797449854e-07 1.598539371353843e-10 -1.1896832293337686e-10 -9.217960207611888e-11 1.7331358074292323e-07 1.2509548542424305e-07 4.119528775926638e-06 0.9998037473789733 0.9997015656858564 1.0047607407771766 5.916656532564318e-05 -0.00028064903125788355 1.5186685944695656e-07 1.0821971408949867e-07 -1.0616268197239076e-07 -3.471967507010354e-07 0.0003583312602462822 0.000256020380598978 0.00853413857334436
0.572 0.9999263306151835 0.999789156671697 1.0017975017417622 4.0358135747508803e-05 -0.0003920628475496108 1.5390659857040228e-07 8.201925799987747e-09 -7.226074446156065e-09 1.586443243040664e-08 0.00013712196974393972 9.796426883169483e-05 0.003265079831606077 1.0000008495048258 0.9998423954921154 1.0000191771368414 4.0412233087808486e-05 1.858051690028789e-09 1.5390683476425383e-07 1.6303974554550068e-10 -1.2299978524166546e-10 -2.7198242680416857e-10 4.488014010536795e-09 1.813923249386401e-08 1.2202010067145702e-07 0.9999915647376411 0.9998357624963945 1.0002403077792683 4.0407735213920134e-05 -5.843030187701987e-05 1.5390681425695784e-07 3.334790392636863e-10 -2.0079536449946738e-10 6.090618328271085e-09 1.7459825697616657e-05 1.2473425678347171e-05 0.00041569300708959174 0.9999998991143288 0.9998417165423743 1.0000418059133207 4.041181824791786e-05 -6.086948358653595e-06 1.539068323054036e-07 1.7166379054983567e-10 -1.2254336424201808e-10 4.2270164504186525e-10 1.7917067773541132e-06 1.2801359637358899e-06 4.2649211958186054e-05 1.0000007542424818 0.9998423274376734 1.0000214452668668 4.041219199386955e-05 -6.095424538153829e-07 1.5390683357892858e-07 1.6381561067757783e-10 -1.2286820371619806e-10 -2.0191967395959162e-10 1.795976849916849e-07 1.2955297083577635e-07 4.267298502470643e-06 0.9998011426838077 0.9996997057580289 1.0048014704830068 4.033132271698423e-05 -0.0002293605701004855 1.5390272292989267e-07 1.181548125907619e-07 -1.1682551808609206e-07 -3.609699256792322e-07 0.0003588675966751867 0.0002564039175228457 0.008547079631769646
0.582 0.9999227394614533 0.9997865911769932 1.001868799037746 2.689499148412806e-05 -0.0003832032820959908 1.5438468844994985e-07 1.180955907548565e-08 -1.089440698802863e-08 6.228358373208028e-09 0.00014033890068019056 0.0001002626577132288 0.0033417322852008916 1.0000005476397669 0.9998421798420105 1.0000120500877443 2.6939417084893916e-05 1.5905371836254324e-09 1.5438516753560827e-07 1.6327035004569543e-10 -1.230320583575709e-10 -3.241040239110467e-10 4.592336965735013e-09 1.8248610062956576e-08 1.2133863696290684e-07 0.9999907672354542 0.9998351927758363 1.0002449818508823 2.6936005996631083e-05 -5.8367608488263274e-05 1.5438512239495315e-07 7.181669434738302e-10 -5.892471094881116e-10 5.140985769651534e-09 1.8030695120237004e-05 1.288127175283877e-05 0.00042929166893163816 0.9999995455447672 0.9998414639561327 1.0000359096256364 2.6939113430051854e-05 -6.0939970411195835e-06 1.543851634393974e-07 2.1042403175620608e-10 -1.61483477057717e-10 2.8256250680719287e-10 1.8521792914442025e-06 1.3233344578547512e-06 4.4089678540779226e-05 1.0000004471849944 0.9998421080782568 1.0000144418136203 2.693938713757003e-05 -6.106250972526608e-07 1.5438516695668325e-07 1.6789969850547126e-10 -1.2679148997324658e-10 -2.628243459577844e-10 1.8565053442475468e-07 1.3384838324350642e-07 4.4113944654908915e-06 0.9997990842564458 0.9996982363419412 1.004836128160241 2.6883032415922512e-05 -0.00018589434857839174 1.5437974148947196e-07 1.2616188225638386e-07 -1.255145324724249e-07 -3.683116116779795e-07 0.00035922229741060555 0.0002566578498328871 0.008555663834820596
0.592 0.9999193259487089 0.9997841526601595 1.0019407353804908 1.752146943287352e-05 -0.00037428337644040423 1.5349446068024217e-07 1.5322830016039624e-08 -1.4477734187748105e-08 -2.880581472300835e-09 0.00014334262541618187 0.00010240872633666716 0.003413296812780097 1.0000003480188848 0.9998420372342198 1.000007358166685 1.7558213938182715e-05 1.365783228159252e-09 1.5349505130684013e-07 1.6397675662661964e-10 -1.230437266816146e-10 -3.5167450173741313e-10 4.482527570940707e-09 1.8333496636228604e-08 1.3021697262695588e-07 0.9999900726256845 0.9998346965678963 1.0002520773231163 1.755565019587965e-05 -5.827680301594135e-05 1.534949941378313e-07 1.1017901606034703e-09 -9.77250560585781e-10 4.237095246356754e-09 1.8582587151313666e-05 1.3275559390141173e-05 0.00044243772488037155 0.9999992941732897 0.9998412843800005 1.0000324497536501 1.755799699519809e-05 -6.098175351887744e-06 1.534950465246453e-07 2.495920327617047e-10 -2.0044717488203491e-10 1.688035185304124e-10 1.910821722410637e-06 1.365225254385223e-06 4.548717192910517e-05 1.0000002423659116 0.9998419617571033 1.0000098736450698 1.7558192684421563e-05 -6.113823357147988e-07 1.534950512281854e-07 1.7245361127304258e-10 -1.306997112460347e-10 -2.9899771008365116e-10 1.91500925485054e-07 1.380019279934011e-07 4.551758295815207e-06 0.999797466083264 0.9996970817074254 1.004865202322922 1.7519974976061548e-05 -0.00014956000530115524 1.534897749708949e-07 1.3234177320761974e-07 -1.3232315352256397e-07 -3.7006085783767716e-07 0.0003594530967295356 0.00025682345132711695 0.008561281857858141
0.602 0.9999160583749654 0.9997818184770583 1.0020125446046353 1.1156769229241186e-05 -0.0003653916549291072 1.5140890306440896e-07 1.8711958402346198e-08 -1.7944632750892012e-08 -1.1397737537118621e-08 0.00014614924915417764 0.00010441399230680123 0.003480160857711102 1.0000002187893051 0.9998419449135264 1.0000043419661213 1.1187533429431618e-05 1.2133504749141394e-09 1.5140946730013276e-07 1.6485143087137342e-10 -1.2303529342809173e-10 -3.675658200612989e-10 4.246791119725649e-09 1.8405325962302405e-08 1.3772286400500253e-07 0.9999894492581751 0.9998342512625783 1.0002608294699833 1.1185610909306499e-05 -5.816673359107647e-05 1.514094117439023e-07 1.4808279983273067e-09 -1.3614202962988795e-09 3.3764617073359272e-09 1.9116725045725205e-05 1.3657163715850179e-05 0.00045516060300093274 0.9999991131675006 0.9998411550734312 1.0000306663521183 1.1187382103560047e-05 -6.100336218390951e-06 1.514094631657432e-07 2.8853880765832256e-10 -2.3909557913282524e-10 6.961396224704214e-11 1.967761800895633e-06 1.4058996636303186e-06 4.68445804358956e-05 1.0000001079344054 0.9998418657204612 1.0000069812999086 1.1187518755391433e-05 -6.118728034997623e-07 1.5140946763852168e-07 1.771379560332189e-10 -1.345592199495993e-10 -3.2320570638107415e-10 1.9717273380109705e-07 1.4203001216057918e-07 4.688432491108423e-06 0.9997961992407485 0.999696178339278 1.004889289467543 1.1162387635528845e-05 -0.00011955669855567841 1.5140555193165343e-07 1.3681316972867902e-07 -1.3736605558404942e-07 -3.6708348576862794e-07 0.00035960099678924296 0.00025693003125069197 0.008564922031987087
0.612 0.9999129131315354 0.9997795717663733 1.002083685603876 6.941613594367187e-06 -0.00035659057197815787 1.4829277558290454e-07 2.1951888225930336e-08 -2.1268779341408216e-08 -1.9282961122756834e-08 0.00014877393784518817 0.00010628930075110497 0.003542688766807338 1.0000001368349773 0.9998418863660572 1.0000024504446836 6.967788723170057e-06 1.1332163860249664e-09 1.4829320220938875e-07 1.6514777528627553e-10 -1.230070743693215e-10 -3.782440076032107e-10 3.973312468625898e-09 1.84766635333536e-08 1.3878865232148158e-07 0.9999888741542086 0.9998338404446764 1.0002706836421444 6.966337904212729e-06 -5.804383652582465e-05 1.4829315910064507e-07 1.8517769991668964e-09 -1.7388159130528004e-09 2.5599474827721577e-09 1.9634283579502903e-05 1.4026925087239424e-05 0.00046748850437818327 0.9999989794253267 0.9998410595325938 1.0000300080122482 6.9676856474338625e-06 -6.101119724477563e-06 1.4829319926546084e-07 3.2624058629446603e-10 -2.771344041278728e-10 -2.071789038780795e-11 2.0231203406426242e-06 1.4454440872025386e-06 4.816463903826207e-05 1.0000000207758226 0.9998418034554626 1.0000052137000255 6.967778888116658e-06 -6.121604935072879e-07 1.4829320269060858e-07 1.8117831003863105e-10 -1.3834100385672084e-10 -3.4183866520473607e-10 2.0268639419564208e-07 1.459469131426637e-07 4.821539456593032e-06 0.9997952104991518 0.999695473936439 1.0049090299586143 6.951874879583253e-06 -9.504700150901923e-05 1.4829135054919084e-07 1.3970785817603032e-07 -1.4077146225323455e-07 -3.6021930606853026e-07 0.00035969437075712544 0.0002569978659038841 0.008567268696892909
0.622 0.9999098729822429 0.999777400219961 1.002153791469278 4.2186510335304956e-06 -0.0003479223949742515 1.442946716264572e-07 2.5022581544037503e-08 -2.4428581143735107e-08 -2.651716219798165e-08 0.0001512307734657962 0.0001080447211506469 0.0036012183579208104 1.0000000858594715 0.9998418499497544 1.0000012951267576 4.24133071285221e-06 1.1118087772690467e-09 1.4429487675134574e-07 1.6448900021520428e-10 -1.2295864331558497e-10 -3.867881480164637e-10 3.719355128267512e-09 1.855794823048944e-08 1.3324845530309672e-07 0.9999883311077361 0.9998334525373694 1.0002812489920205 4.240217995185972e-06 -5.791265801466268e-05 1.442948548814097e-07 2.211919789743143e-09 -2.106918056996561e-09 1.7892632838189366e-09 2.0136369016863272e-05 1.4385634813978962e-05 0.00047944787041054467 0.9999988766596435 0.9998409861221462 1.0000300860141824 4.2412621808883165e-06 -6.100990365253106e-06 1.4429487581279403e-07 3.620838649754322e-10 -3.143094130451662e-10 -1.0476976690474859e-10 2.0770105813736317e-06 1.4839395715214902e-06 4.9449856198561994e-05 0.9999999645946643 0.9998417633207208 1.0000041823453774 4.241324341945908e-06 -6.12304045377026e-07 1.4429487729393365e-07 1.841735821335755e-10 -1.420189555933492e-10 -3.5792503343494785e-10 2.080594986440032e-07 1.497653878819083e-07 4.951261475246671e-06 0.9997944404761698 0.9996949260899242 1.0049250597936132 4.2318043303684535e-06 -7.52120362163833e-05 1.442953759749997e-07 1.4116546158870975e-07 -1.4267633063783495e-07 -3.502461527622988e-07 0.0003597524080810702 0.00025704065828201336 0.008568784856282905
0.632 0.999906925523131 0.9997752949820533 1.002222625271644 2.5027637940071373e-06 -0.00033941432649359514 1.3954381588875796e-07 2.7908689682060137e-08 -2.7406624756812015e-08 -3.309797772823243e-08 0.00015353270307094636 0.00010968951098513178 0.0036560598712671536 1.000000054695859 0.9998418276870172 1.0000006097787433 2.522775712381948e-06 1.1309055231515501e-09 1.395437507819194e-07 1.6333114308213326e-10 -1.2289010547740662e-10 -3.945887983359374e-10 3.5248319170845676e-09 1.8655774206025947e-08 1.233909305032698e-07 0.999987809009433 0.9998330796049409 1.0002922577796491 2.5219000920412266e-06 -5.777631867802717e-05 1.3954375554702797e-07 2.5597181848624407e-09 -2.463581795012531e-09 1.0657995932836916e-09 2.0624006470085404e-05 1.4734026133118223e-05 0.000491063172376977 0.9999987937095652 0.9998409268688788 1.000030633966438 2.52273134282511e-06 -6.100275118510516e-06 1.3954375243375202e-07 3.963235837188593e-10 -3.5040349201573326e-10 -1.8363421785967755e-10 2.129535659964908e-06 1.5214599445247163e-06 5.070253010925078e-05 0.9999999282246058 0.9998417373390747 1.0000036209865697 2.5227717643531046e-06 -6.123525413706294e-07 1.3954375148980315e-07 1.8656025205885146e-10 -1.455713252307202e-10 -3.728258897721082e-10 2.13305788687032e-07 1.5349542412488486e-07 5.077814972638486e-06 0.9997938416267284 0.9996945008439679 1.0049379774918983 2.517623495785681e-06 -5.9288820685994876e-05 1.3954651371640803e-07 1.4132611919832182e-07 -1.4322060401706713e-07 -3.378588512171046e-07 0.000359787833279125 0.00025706747727048587 0.008569777387943284
0.642 0.9999040618886492 0.9997732497245039 1.002290043707074 1.4480367978344663e-06 -0.00033108271956608696 1.3415802042972546e-07 3.0598591924136146e-08 -3.0189122663104176e-08 -3.9035473580729045e-08 0.0001556915539053283 0.00011123212638381511 0.0037074964525159785 1.0000000359025953 0.999841814261631 1.00000021693565 1.4659856604453268e-06 1.1723221037960526e-09 1.341577009647555e-07 1.6259230599503682e-10 -1.228015713242366e-10 -4.0224424620827724e-10 3.4108084192948365e-09 1.8769480190010036e-08 1.1206893780447485e-07 0.9999873004531018 0.999832716357167 1.000303531621338 1.46527375286856e-06 -5.763690173198735e-05 1.3415773124828034e-07 2.894391131619228e-09 -2.806990342446305e-09 3.9021940169591406e-10 2.109813572633141e-05 1.5072771213048625e-05 0.0005023568510559777 0.9999987231373738 0.9998408764593865 1.000031474304833 1.4659579008928549e-06 -6.099197764646347e-06 1.341577047775857e-07 4.297047083994187e-10 -3.8523232519785223e-10 -2.577632853445291e-10 2.1807878743085608e-06 1.5580712292447037e-06 5.1924753394446384e-05 0.9999999042244857 0.9998417201945895 1.0000033521486842 1.4659833785757512e-06 -6.123447158663662e-07 1.34157701744868e-07 1.8923901466398429e-10 -1.489802267456022e-10 -3.8712420558131247e-10 2.1843499903213112e-07 1.5714361345018376e-07 5.201389290100881e-06 0.9997933762685395 0.99969417128302 1.0049483240153243 1.4638404841346873e-06 -4.659232133624855e-05 1.3416211127689908e-07 1.4032532332074847e-07 -1.425421888444201e-07 -3.236601356650059e-07 0.00035980894697828586 0.00025708421183572293 0.00857044594728809
0.652 0.9999012757208738 0.999771259909934 1.0023559686137569 8.158023128582178e-07 -0.00032293638022366864 1.2825055519043455e-07 3.308342692459758e-08 -3.276556488510367e-08 -4.4348382306293755e-08 0.00015771809066203988 0.00011268026271783658 0.003755785560519691 1.0000000246542664 0.9998418062263317 1.0000000014721395 8.321165794580164e-07 1.2210229366474956e-09 1.2825007762249032e-07 1.6286924291713794e-10 -1.226934757073722e-10 -4.099991844441668e-10 3.353005971310676e-09 1.8890534069383904e-08 1.0171709287185318e-07 0.9999868006339646 0.9998323593622227 1.0003149548596664 8.315170595430101e-07 -5.7495759780251725e-05 1.282501241694757e-07 3.215121294977208e-09 -3.1356289850280867e-09 -2.375655379014822e-10 2.15596141268367e-05 1.540248318243727e-05 0.0005133493371158059 0.9999986601200147 0.9998408314481619 1.0000324918434975 8.321001499621091e-07 -6.097906570133618e-06 1.2825008291362475e-07 4.6267948558995274e-10 -4.1864213024130956e-10 -3.2736913495421964e-10 2.2308505556251476e-06 1.5938329806894722e-06 5.311839573420508e-05 0.9999998877691262 0.9998417084401784 1.0000032607003215 8.321154344458754e-07 -6.123089213475392e-07 1.2825007835520397e-07 1.9279197865573498e-10 -1.522298953985324e-10 -4.01061268774257e-10 2.2345448270048652e-07 1.6071443711910997e-07 5.322092858686195e-06 0.9997930147685257 0.9996939162339604 1.004956573048607 8.32087136828831e-07 -3.6525369967815396e-05 1.2825495553575493e-07 1.3829294444019888e-07 -1.4077469623889675e-07 -3.0816030305343207e-07 0.0003598210961720139 0.0002570946172887744 0.008570918146034513
0.662 0.9998985623866314 0.9997693222319867 1.0024203656264865 4.4641211016338394e-07 -0.00031497904065265925 1.219293943679104e-07 3.535656930661883e-08 -3.5128507865321826e-08 -4.9061079364263846e-08 0.00015962209462710747 0.00011404091069710518 0.0038011609131530432 1.0000000179047466 0.9998418014049717 0.9999998906708375 4.613867859869008e-07 1.267257678812687e-09 1.2192890647472764e-07 1.6399021737347984e-10 -1.2256558360617265e-10 -4.179499833485751e-10 3.318534010379971e-09 1.901090274337736e-08 9.382251457255342e-08 0.9999863065170723 0.9998320064525443 1.0003264544912212 4.608652705338085e-07 -5.735374605646021e-05 1.219289548294958e-07 3.5206073058228414e-09 -3.448270094594503e-09 -8.182617105956547e-10 2.200922195254678e-05 1.5723719939449224e-05 0.0005240591786323726 0.9999986016127785 0.9998407896601332 1.0000336138291541 4.613781464857548e-07 -6.096495351948821e-06 1.2192891192070925e-07 4.949594562737736e-10 -4.505063259530802e-10 -3.92593736458404e-10 2.2797997600166558e-06 1.6287995307238764e-06 5.428513357793551e-05 0.9999998758125436 0.999841699899801 1.00000327392051 4.613864226403127e-07 -6.122633110262876e-07 1.2192890725022974e-07 1.9703598335588966e-10 -1.553083718658344e-10 -4.147379196721476e-10 2.2837115853002273e-07 1.6421218519269306e-07 5.439971730180141e-06 0.999792733956328 0.9996937191308787 1.0049631289092735 4.6292072335584923e-07 -2.857968268041819e-05 1.2193286734419976e-07 1.3535400038580824e-07 -1.3804709467851255e-07 -2.917826603787419e-07 0.0003598276983853674 0.0002571010433848765 0.00857127399123231
0.672 0.9998959184084372 0.9997674342083616 1.0024832288302494 2.36130219307599e-07 -0.00030721113639367646 1.1529634832498048e-07 3.741359964599093e-08 -3.727335133566655e-08 -5.3201312000563324e-08 0.0001614124508756759 0.00011532041813790867 0.0038438346749804612 1.0000000137822702 0.9998417984603641 0.9999998398164194 2.4996134890686165e-07 1.3068792664810498e-09 1.1529598668363532e-07 1.6519106566882938e-10 -1.224183484345269e-10 -4.261341557692526e-10 3.29758375393453e-09 1.912809756399128e-08 8.87511229020613e-08 0.9999858162359065 0.999831656295147 1.0003379856654115 2.494961192075992e-07 -5.7211382486974125e-05 1.1529602334417674e-07 3.8092249821826505e-09 -3.7439592509710916e-09 -1.3530292996354224e-09 2.244766721591129e-05 1.6036987525540464e-05 0.0005345032622135206 0.9999985457447247 0.9998407497587497 1.0000347955256963 2.4995824895605476e-07 -6.095019906850053e-06 1.1529599122700869e-07 5.256907686106217e-10 -4.807260810854149e-10 -4.5357231408308253e-10 2.32770376251395e-06 1.663019633973426e-06 5.5426543218081093e-05 0.9999998664830546 0.9998416932363346 1.0000033470918392 2.499615408159301e-07 -6.12217195078822e-07 1.1529598724559401e-07 2.011975828403031e-10 -1.582051587859644e-10 -4.2820164190820904e-10 2.3319085661362902e-07 1.6764074335108423e-07 5.555102643992408e-06 0.9997925157866846 0.9996935670580482 1.004968329590837 2.5274871900991505e-07 -2.2330957079492e-05 1.152980172861527e-07 1.3162885791528634e-07 -1.344836156551233e-07 -2.7487231186610436e-07 0.0003598309358893614 0.0002571049279279991 0.008571562370531267
0.682 0.9998933410662777 0.9997655938959403 1.002544570125067 1.1946449590169446e-07 -0.00029963103859957576 1.0845102212461514e-07 3.925264104375463e-08 -3.919813731281179e-08 -5.679858605457952e-08 0.00016309723638955275 0.0001165245523669485 0.0038839996284119383 1.000000011168186 0.9998417965933449 0.9999998221651153 1.322762055071115e-07 1.3395741700025917e-09 1.0845086170739339e-07 1.65683739472599e-10 -1.2225150666354205e-10 -4.3456650084170916e-10 3.2862453552503065e-09 1.9241186727794428e-08 8.601800098995648e-08 0.9999853286734462 0.9998313080922954 1.0003495215912566 1.3185466783881492e-07 -5.7068978516160037e-05 1.0845087919258698e-07 4.079578380526119e-09 -4.021998796530532e-09 -1.843329550101539e-09 2.2875590574906318e-05 1.634274358009579e-05 0.0005446970284525579 0.9999984913976646 0.9998407109452073 1.0000360101774168 1.3227733116854224e-07 -6.09351142529237e-06 1.0845086463991654e-07 5.540208805468273e-10 -5.092273697155241e-10 -5.104517564263213e-10 2.37462194747988e-06 1.6965356298802878e-06 5.654417577444449e-05 0.9999998586620549 0.9998416876506508 1.0000034534693387 1.3227681990280776e-07 -6.121739729100264e-07 1.0845086217241293e-07 2.0448240403923503e-10 -1.6091363296476657e-10 -4.414801937817359e-10 2.3791634534912348e-07 1.7100189475117147e-07 5.667668509401951e-06 0.9997923462417685 0.9996934499648054 1.0049724528395136 1.3618128552071038e-07 -1.7430555362367216e-05 1.0845069060685171e-07 1.272334871349767e-07 -1.3020386647980823e-07 -2.5770641314068524e-07 0.00035983221493766633 0.00025710712440702664 0.008571811906375324
0.692 0.9998908281274108 0.9997637996974305 1.0026044120797597 5.6355708645415526e-08 -0.0002922358827271432 1.0149227719124711e-07 4.087481341631971e-08 -4.090344357274667e-08 -5.988307383188e-08 0.00016468380580654112 0.00011765856097848593 0.003921831162385372 1.00000000941251 0.9998417953395657 0.9999998221725069 6.822172990921104e-08 1.3662780510138684e-09 1.0149231783119614e-07 1.6522520483434248e-10 -1.220660944073885e-10 -4.432537928087743e-10 3.2841484723787445e-09 1.9346831229942086e-08 8.469508817019447e-08 0.9999848431791962 0.9998309613793083 1.0003610467250494 6.783762785041216e-08 -5.692671262557661e-05 1.0149231551176211e-07 4.331063257894302e-09 -4.281944909603278e-09 -2.2908116192309078e-09 2.3293572492031722e-05 1.6641402404790085e-05 0.0005546545940679301 0.999998437921864 0.9998406727553416 1.0000372422327892 6.822643040826876e-08 -6.0919869326857756e-06 1.0149231890901483e-07 5.796665773830134e-10 -5.359627921688426e-10 -5.63391429519541e-10 2.420605974044665e-06 1.7293842224257732e-06 5.763953631018195e-05 0.9999998516995865 0.9998416826784207 1.0000035775078724 6.82227015316987e-08 -6.121345046817025e-07 1.0149231827864007e-07 2.0664303708799567e-10 -1.6342875381960012e-10 -4.545952319665417e-10 2.4254787078085306e-07 1.7429527246796005e-07 5.777931274218126e-06 0.9997922144473936 0.9996933600337856 1.0049757236566692 7.32285159943093e-08 -1.3595682688611288e-05 1.0149039195570178e-07 1.2228053717254145e-07 -1.2532355831853926e-07 -2.405045801181265e-07 0.0003598324626797903 0.000257108116173334 0.008572037979088844
0.702 0.9998883776680518 0.9997620502337319 1.0026627832647774 2.31625487713007e-08 -0.00028502210894168473 9.451099807684795e-08 4.2284307715062155e-08 -4.239226441888307e-08 -6.248490272925927e-08 0.00016617887215993112 0.0001187272291293462 0.003957489046658514 1.0000000081472125 0.9998417944361048 0.9999998310463583 3.412213745277524e-08 1.3875118114025893e-09 9.451118112141186e-08 1.6433080890032092e-10 -1.2186139380239534e-10 -4.522006992373843e-10 3.2933533886846426e-09 1.9439039365416954e-08 8.397698839708847e-08 0.999984359383382 0.9998306158917919 1.000372552298265 3.3773590308649174e-08 -5.678468572977037e-05 9.451116441625383e-08 4.564071522344388e-09 -4.52359930739638e-09 -2.6972275745926895e-09 2.3702142567791178e-05 1.6933341602252767e-05 0.000564388798249699 0.9999983849494164 0.9998406349263003 1.0000384828947952 3.413021708708788e-08 -6.090456101436197e-06 9.451118053480106e-08 6.031269051796752e-10 -5.609084313017505e-10 -6.125596842308237e-10 2.4657034872267516e-06 1.761599132014549e-06 5.8713992500047986e-05 0.9999998452276313 0.9998416780567282 1.000003710414719 3.41234469168924e-08 -6.120992885229014e-07 9.451118161371992e-08 2.0819385042835072e-10 -1.657488675892713e-10 -4.675678785182525e-10 2.470863037683619e-07 1.775206010260132e-07 5.886132699353347e-06 0.9997921119712178 0.9996932911798202 1.0049783221295765 4.029187774529205e-08 -1.0599349297565069e-05 9.450838465092802e-08 1.1687954261415837e-07 -1.1995478145838188e-07 -2.2343866957067281e-07 0.00035983231513885705 0.00025710815576109947 0.008572247238860445
0.712 0.9998859879596425 0.9997603442625337 1.002719715309273 6.409683821521505e-09 -0.0002779858008420893 8.758166398007746e-08 4.348764876765531e-08 -4.366970929121624e-08 -6.463370395932249e-08 0.00016758857957547974 0.00011973493127182345 0.003991119042361632 1.0000000071678705 0.9998417937369215 0.9999998439235134 1.647792836092997e-08 1.403312820800371e-09 8.758190191999363e-08 1.6389720313659235e-10 -1.2163870185712346e-10 -4.6141111395684704e-10 3.3068805864316305e-09 1.9512650960022042e-08 8.350575776881972e-08 0.9999838770791454 0.9998302714814554 1.0003840334795477 1.6166107969607775e-08 -5.664295395018492e-05 8.75818792368133e-08 4.779583456714853e-09 -4.746985834228541e-09 -3.0643771409891866e-09 2.410178823366642e-05 1.721890828465631e-05 0.0005739112639937247 0.9999983322759549 0.9998405973120341 1.000039727296329 1.6489500021897926e-08 -6.0889245767758505e-06 8.75819003896985e-08 6.253025068017018e-10 -5.84062757214107e-10 -6.581296480678128e-10 2.5099616457426368e-06 1.7932136786721726e-06 5.976870964236507e-05 0.9999998390417718 0.9998416736395345 1.0000038473263198 1.647958724825804e-08 -6.120688546896256e-07 8.758190257286158e-08 2.1003130470163447e-10 -1.678737471312556e-10 -4.804184490025333e-10 2.515360296967195e-07 1.8068026689457628e-07 5.9924189257609654e-06 0.9997920322719305 0.9996932386574019 1.0049803909310937 2.392414510292627e-08 -8.260882138355295e-06 8.75792065583112e-08 1.1113453338425312e-07 -1.1420449123422832e-07 -2.0664152067912456e-07 0.00035983223304939394 0.0002571073558744554 0.00857244053646063
0.722 0.9998836573996507 0.9997586806288449 1.0027752411367286 -1.4269354079480185e-09 -0.00027112288694915236 8.076376904743353e-08 4.4492430999546825e-08 -4.474255989776527e-08 -6.635834706416606e-08 0.0001689185658044219 0.00012068567586986677 0.004022854388913669 1.000000006362216 0.999841793161813 0.9999998581619319 7.747257718358067e-09 1.414029027011196e-09 8.076397996069338e-08 1.6440959329288733e-10 -1.2139729554106963e-10 -4.708878659223732e-10 3.3151023631735194e-09 1.9568620117855598e-08 8.320160993793404e-08 0.9999833961514085 0.9998299280652846 1.0003954876583034 7.475459612079957e-09 -5.6501547498809716e-05 8.076395920475251e-08 4.978331865517547e-09 -4.952310099976771e-09 -3.394070066634031e-09 2.4492959998485578e-05 1.7498422848045713e-05 0.0005832325321836959 0.9999982797892293 0.9998405598322737 1.0000409727913864 7.762649142501942e-09 -6.087395143755015e-06 8.076397803477668e-08 6.466996068417156e-10 -6.05442454633783e-10 -7.002752971920357e-10 2.5534276827176332e-06 1.824261257666961e-06 6.080467313334212e-05 0.9999998330297438 0.9998416693466282 1.000003985600233 7.749299121122876e-09 -6.120431689808813e-07 8.076398049620609e-08 2.1264287944768311e-10 -1.6980562963082601e-10 -4.931672933264808e-10 2.559051286697897e-07 1.837799667562057e-07 6.096848659008599e-06 0.9997919702714493 0.9996931987567457 1.0049820421365843 1.662598155877621e-08 -6.4373920455882985e-06 8.076211705078875e-08 1.0514063090579031e-07 -1.0817198160796619e-07 -1.9021450906417524e-07 0.0003598325688153497 0.00025710574859614074 0.008572614919213867
0.732 0.9998813844716338 0.9997570582365445 1.002829393971928 -4.567146645365931e-09 -0.00026442925419012766 7.411082583997235e-08 4.530650001136654e-08 -4.561890816517518e-08 -6.76867945377148e-08 0.00017017401488960164 0.00012158314335412283 0.004052817157243374 1.0000000056693323 0.9998417926672583 0.9999998723651025 3.696559962864876e-09 1.4207903380847661e-09 7.41109596096035e-08 1.6542313777949539e-10 -1.2113812358492905e-10 -4.806341273437436e-10 3.3165343437540077e-09 1.9614866891164572e-08 8.303443146394761e-08 0.9999829165362414 0.9998295855965141 1.0004069134646805 3.46961958577251e-09 -5.636048140942915e-05 7.4110945814106e-08 5.160255490534992e-09 -5.139926625331256e-09 -3.688103554601436e-09 2.4876073183590065e-05 1.7772180262097348e-05 0.0005923622407536599 0.9999982274283166 0.9998405224433892 1.0000422179790251 3.7162602989338496e-09 -6.085868370556724e-06 7.411095813837902e-08 6.669075669717617e-10 -6.250794327125353e-10 -7.391701178366977e-10 2.596146421017748e-06 1.8547735960033394e-06 6.182277089568104e-05 0.9999998271306288 0.9998416651344788 1.0000041238394957 3.6990326651924e-09 -6.120212706074975e-07 7.411096004118729e-08 2.1558673867652325e-10 -1.715471581051791e-10 -5.058343347694611e-10 2.6020259415271416e-07 1.8682671306501206e-07 6.199462963056177e-06 0.9997919220250462 0.999693168570485 1.0049833631902798 1.4201449879625432e-08 -5.0163855483755164e-06 7.411021409029804e-08 9.898301046762543e-08 -1.0194761444145741e-07 -1.7423389803066937e-07 0.0003598335984714035 0.00025710332232048644 0.008572765147272916
0.742 0.9998791677228239 0.9997554760325796 1.002882206810084 -5.407967875290404e-09 -0.0002579008100920849 6.767464032691646e-08 4.593824781223512e-08 -4.630798745304878e-08 -6.86460331366287e-08 0.00017135970224493595 0.000122430718968417 0.004081119441581504 1.0000000050571412 0.9998417922303425 0.9999998858451361 1.9173855153735764e-09 1.4251468921940554e-09 6.767468844489659e-08 1.659309408616904e-10 -1.2086161671359616e-10 -4.906534219613516e-10 3.315499076839505e-09 1.966129318457714e-08 8.292964366707228e-08 0.9999824381984534 0.9998292440486337 1.0004183102306974 1.741406608563395e-09 -5.621976209163661e-05 6.767468263340655e-08 5.324864271024862e-09 -5.310324168303567e-09 -3.948248438428125e-09 2.525150862832143e-05 1.804045064659378e-05 0.0006013092791101058 0.9999981751611249 0.999840485122319 1.0000434621662602 1.9420163777131817e-09 -6.0843435870566345e-06 6.767468755693817e-08 6.849672999173714e-10 -6.430188394308908e-10 -7.749861045152875e-10 2.6381572584836246e-06 1.884778589122689e-06 6.28238628469318e-05 0.9999998213123484 0.9998416609801566 1.0000042613557025 1.9203515578883314e-09 -6.120016981384834e-07 6.767468873040463e-08 2.178613001035861e-10 -1.7310412559796703e-10 -5.184397794362287e-10 2.644349104397004e-07 1.8982590252002009e-07 6.3003452639805194e-06 0.9997918844673189 0.9996931458151458 1.0049844219632647 1.427366948228815e-08 -3.909572382295362e-06 6.76748968224087e-08 9.27389172150931e-08 -9.561356754867461e-08 -1.5875605587859401e-07 0.0003598355273453898 0.00025710004183757585 0.008572885039033648
0.752 0.9998770057510555 0.9997539329979604 1.0029337121322037 -5.263652445077209e-09 -0.0002515335178733432 6.150059304907576e-08 4.639752102744027e-08 -4.682005396063315e-08 -6.926204930497307e-08 0.00017248003446806472 0.00012323152216354527 0.004107864389692354 1.000000004509658 0.9998417918396465 0.9999998983177817 1.0848258233112415e-09 1.4283146534783528e-09 6.150058835693148e-08 1.6536197127307509e-10 -1.2056808530853028e-10 -5.009489982468557e-10 3.3158089673748556e-09 1.971517560584417e-08 8.279759883123563e-08 0.9999819611188989 0.9998289034063499 1.0004296776847998 9.671092889705555e-10 -5.607939163068364e-05 6.150058754621617e-08 5.472228655419729e-09 -5.464117459544505e-09 -4.176244534823613e-09 2.561961489439506e-05 1.830348094361576e-05 0.0006100818771262662 0.9999981229716483 0.9998404478574702 1.000044705063033 1.115128646899036e-09 -6.08281999272935e-06 6.150058802629262e-08 7.003686166166119e-10 -6.593187212202771e-10 -8.078919587456427e-10 2.67949321255799e-06 1.9142996243534685e-06 6.380879316156167e-05 0.9999998155589158 0.9998416568722253 1.0000043978640152 1.0883592626681676e-09 -6.119832763551509e-07 6.150058812837572e-08 2.1890099425761685e-10 -1.7448164534665228e-10 -5.310038323128053e-10 2.686047069321056e-07 1.9277997912861207e-07 6.39962643098734e-06 0.9997918552156463 0.9996931286941557 1.0049852709275544 1.554512089665564e-08 -3.0478135073298323e-06 6.150122612255247e-08 8.647987715273392e-08 -8.924495495978234e-08 -1.4382165476015955e-07 0.00035983847645757513 0.0002570958554611896 0.00857296880829051
0.762 0.9998748971963684 0.999752428142205 1.0029839417442512 -4.748849761665626e-09 -0.0002453234172895849 5.562276522107701e-08 4.6695965618663265e-08 -4.716617150570555e-08 -6.95598258600909e-08 0.00017353908481373482 0.00012398843317026935 0.004133147106290064 1.000000004019155 0.9998417914896508 0.9999999097118855 5.735199447544328e-10 1.4307900521665732e-09 5.562279450294842e-08 1.6419192340296743e-10 -1.202580705450585e-10 -5.115244731349673e-10 3.31803023276166e-09 1.978173095056369e-08 8.264094835789397e-08 0.9999814852866732 0.999828563660048 1.0004410157618906 5.225568106814863e-10 -5.593937039440997e-05 5.5622790405927266e-08 5.603566355787826e-09 -5.602026145053033e-09 -4.373795054035712e-09 2.5980712505557476e-05 1.8561498065294165e-05 0.0006186876422286316 0.9999980708521368 0.9998404106431256 1.0000459465917204 6.103557467695415e-10 -6.081297262951603e-06 5.562279357424001e-08 7.136573442840453e-10 -6.740481406582462e-10 -8.380532273099406e-10 2.7201825532800883e-06 1.943356803324107e-06 6.477835699738239e-05 0.9999998098626016 0.9998416528051464 1.0000045332926257 5.777067886378145e-10 -6.11965526688845e-07 5.562279397805564e-08 2.1918901745790293e-10 -1.7568773438218718e-10 -5.435455965609413e-10 2.7271210677586267e-07 1.9568953364311922e-07 6.497445732065391e-06 0.9997918324171605 0.9996931157922376 1.0049859505379088 1.7418503675077274e-08 -2.377073306501667e-06 5.562295448223823e-08 8.02716051473311e-08 -8.29097669965248e-08 -1.2945901670623836e-07 0.00035984245754214927 0.0002570906934299058 0.008573012400207091
0.772 0.999872840735328 0.9997509604998216 1.003032926690342 -4.047686185363166e-09 -0.00023926663649192896 5.006642133371576e-08 4.6846266040783796e-08 -4.735793862566348e-08 -6.956334971626156e-08 0.00017454062399364098 0.00012470411645044204 0.0041570554738408145 1.000000003581185 0.9998417911771796 0.9999999200463587 1.8882332180410752e-10 1.4325984112569292e-09 5.006663086828935e-08 1.6349431364790255e-10 -1.1993148384680224e-10 -5.223832746170535e-10 3.3204125648449205e-09 1.9867260818687306e-08 8.2556438693021e-08 0.9999810106941494 0.9998282248023007 1.0004523244816306 2.142435605623119e-10 -5.5799698202767255e-05 5.006660874989901e-08 5.72076397781818e-09 -5.724849694188366e-09 -4.542564754053117e-09 2.63350988026398e-05 1.881471248996014e-05 0.0006271335856956813 0.9999980187981186 0.9998403734758943 1.000047186764239 2.331716729406727e-10 -6.0797754416795355e-06 5.00666279588525e-08 7.259850795461395e-10 -6.872836553366873e-10 -8.656325896888641e-10 2.7602515109539147e-06 1.971968946031855e-06 6.573326251014538e-05 0.9999998042189557 0.9998416487757221 1.0000046676597376 1.9376212101964553e-10 -6.119484302545984e-07 5.0066630201511516e-08 2.1980658576818935e-10 -1.767302373832837e-10 -5.560848597364631e-10 2.767572404052437e-07 1.9855544155908058e-07 6.593906372344572e-06 0.9997918146293872 0.9996931059939469 1.0049864919515759 1.972750616502987e-08 -1.8551989306302958e-06 5.006506749754856e-08 7.417239792073132e-08 -7.666818870080379e-08 -1.1568675636790336e-07 0.000359847346646293 0.00025708446313931784 0.008573014690760519
0.782 0.9998708350774911 0.9997495291283901 1.0030806972249269 -3.145494612813423e-09 -0.00023335939704559585 4.48532395652211e-08 4.6860928305841524e-08 -4.7407300129679856e-08 -6.929562326110613e-08 0.0001754881458866896 0.00012538104064039725 0.004179670918183019 1.0000000031918173 0.9998417908994268 0.9999999293618286 -6.400665401712055e-11 1.4337892242532057e-09 4.485378589191705e-08 1.6390596591041007e-10 -1.1958927278321732e-10 -5.335283887850294e-10 3.32033200020713e-09 1.997872605269379e-08 8.262436517633155e-08 0.999980537334222 0.999827886825953 1.000463603881953 4.844724095495208e-11 -5.5660374613973176e-05 4.4853729379613514e-08 5.825323808431814e-09 -5.8334499511416105e-09 -4.684178286831367e-09 2.6683051582898884e-05 1.9063320981408418e-05 0.0006354261694840597 0.9999979668056388 0.9998403363527457 1.0000484256138757 -1.1056840935967578e-11 -6.07825452487507e-06 4.485377938207378e-08 7.380717629945393e-10 -6.991081250996351e-10 -8.90788533612439e-10 2.7997260975232476e-06 2.0001549088228652e-06 6.667411991330729e-05 0.999999798624046 0.9998416447811247 1.0000048010052371 -5.820571173216564e-11 -6.119319421218127e-07 4.4853784993251914e-08 2.213982675964234e-10 -1.7761722361270233e-10 -5.686401190303376e-10 2.807419072073534e-07 2.0138000442821855e-07 6.6890575478691755e-06 0.999791800727664 0.9996930984211951 1.0049869192151226 2.2498416851108487e-08 -1.4493555590685356e-06 4.484944592908469e-08 6.82322921115384e-08 -7.057272906079132e-08 -1.0251588100237829e-07 0.0003598528682728251 0.00025707704820828007 0.008572978315513338
0.792 0.9998688789636714 0.9997481331079671 1.003127282831573 -2.000441422370873e-09 -0.00022759801399818895 4.000097546354068e-08 4.675163110303708e-08 -4.73264498998554e-08 -6.877868186516024e-08 0.0001763848887680893 0.00012602149531266022 0.00420106912015498 1.0000000028466929 0.9998417906532796 0.999999937696872 -1.5115554316361476e-10 1.4346494167008244e-09 4.0001952890312553e-08 1.6507467227346246e-10 -1.1923108223065528e-10 -5.44964096585043e-10 3.3156781271351563e-09 2.0118833191607203e-08 8.286547654311831e-08 0.9999800651993597 0.9998275497235155 1.000474853997478 5.990710960345302e-11 -5.552139897741736e-05 4.000185217668365e-08 5.917803795653238e-09 -5.9287411021066726e-09 -4.800218488468728e-09 2.7024830794865185e-05 1.930750789922191e-05 0.0006435713780907792 0.9999979148703135 0.9998402992703384 1.0000496631717417 -8.842022463954171e-11 -6.0767342743280874e-06 4.0001942213010063e-08 7.496539178607717e-10 -7.096108300127125e-10 -9.136763849724896e-10 2.838632199627403e-06 2.027933606138485e-06 6.76014624292639e-05 0.9999997930735112 0.9998416408182181 1.0000049333669476 -1.4437404307624357e-10 -6.119157807586348e-07 4.0001952078992335e-08 2.236214342626701e-10 -1.7835848148999102e-10 -5.812302672795949e-10 2.846695250723684e-07 2.0416642022492475e-07 6.782909981959368e-06 0.9997917898339671 0.9996930923857098 1.0049872510176971 2.577367201476868e-08 -1.1339826906738102e-06 3.999455927955516e-08 6.249345887669808e-08 -6.46691116939515e-08 -8.995144791555413e-08 0.00035985860221950984 0.0002570683187099061 0.008572909870085372
0.802 0.9998669711653858 0.9997467715413382 1.0031727122680838 -6.236620238883536e-10 -0.00022197889325668602 3.551849003266808e-08 4.6529444223108996e-08 -4.71276796551252e-08 -6.803361674704225e-08 0.00017723385378374753 0.00012662760567208275 0.004221320654221147 1.0000000025412525 0.9998417904354824 0.9999999450909318 -9.128558998534129e-11 1.435507198940376e-09 3.5520027388656245e-08 1.6606559426491633e-10 -1.1885779046725566e-10 -5.566936520489135e-10 3.307509827586186e-09 2.028250668096222e-08 8.324499076627335e-08 0.9999795942818368 0.9998272134873911 1.0004860748646813 2.3088024895800925e-10 -5.5382770580803796e-05 3.551986844955928e-08 5.9982043592359215e-09 -6.011675607090146e-09 -4.892226109288435e-09 2.7360678975940507e-05 1.954744558818257e-05 0.0006515747986447546 0.9999978629875588 0.9998402622251906 1.0000508994699102 -1.7491759195764283e-11 -6.075214406986165e-06 3.5520011035611644e-08 7.598869125715777e-10 -7.188840651808084e-10 -9.34447230476256e-10 2.876994557507207e-06 2.0553232293172443e-06 6.851578209041293e-05 0.9999997875627903 0.9998416368837254 1.0000050647835663 -8.339651792555148e-11 -6.118996220458132e-07 3.552002624515552e-08 2.255496912383608e-10 -1.789632648340861e-10 -5.938733600928089e-10 2.8854398913667695e-07 2.0691760007659153e-07 6.87546752071204e-06 0.9997917812624476 0.999693087352857 1.004987502077419 2.9536375181750226e-08 -8.891760281873215e-07 3.550900768119772e-08 5.699043381948494e-08 -5.8996469400758566e-08 -7.799387280829703e-08 0.0003598640212874953 0.00025705815741961175 0.008572819305540503
0.812 0.999865110484687 0.9997454435545188 1.0032170136165668 9.231268895002653e-10 -0.00021649852831031571 3.140395059266875e-08 4.620538259547715e-08 -4.682313338334797e-08 -6.708059721966776e-08 0.00017803782258377074 0.0001272013464361236 0.004240491530024656 1.0000000022713313 0.999841790243061 0.9999999515943793 4.5859616043442397e-11 1.4364378071663117e-09 3.140666142488938e-08 1.6619587275740627e-10 -1.1847058953168508e-10 -5.687209222028847e-10 3.2999134640569244e-09 2.0459097504180522e-08 8.364647687252417e-08 0.9999791245743265 0.9998268781103649 1.0004972665341216 4.925816543720507e-10 -5.524448881097101e-05 3.1406380707174505e-08 6.066774877475466e-09 -6.083219385328398e-09 -4.961699954100249e-09 2.769082164618007e-05 1.9783294711333046e-05 0.0006594416870912907 0.9999978111531841 0.9998402252141102 1.000052134551703 1.3208069333587682e-10 -6.073694877303688e-06 3.1406632967499257e-08 7.681786557463897e-10 -7.270226439259295e-10 -9.532483078607686e-10 2.914835796719351e-06 2.08234054259951e-06 6.941755790110821e-05 0.9999997820877153 0.9998416329746496 1.0000051953047508 5.4993074305086705e-11 -6.118833935467621e-07 3.140665885315983e-08 2.2650961213430346e-10 -1.7944235584741402e-10 -6.065875656426183e-10 2.9236856286099776e-07 2.0963557070859154e-07 6.966751342382406e-06 0.9997917744775044 0.9996930829136814 1.0049876842112673 3.372231023647749e-08 -6.994229545654824e-07 3.138710255668571e-08 5.174941963103971e-08 -5.358618785940039e-08 -6.663994832532627e-08 0.00035986855927406993 0.0002570465011868699 0.008572718528760421
0.822 0.9998632957537773 0.9997441482970337 1.0032602143249372 2.5696896802970255e-09 -0.00021115349751868405 2.7648333444892456e-08 4.579065136878894e-08 -4.642456189966729e-08 -6.59388950880985e-08 0.0001787993752199902 0.00012774455558404397 0.00425864362473601 1.0000000020335076 0.9998417900735715 0.9999999572732818 1.8150171087302546e-10 1.4372178148338291e-09 2.765411801113024e-08 1.6550209641453913e-10 -1.18069923245671e-10 -5.810498296488728e-10 3.2968188102512806e-09 2.0637626680688513e-08 8.392083571216997e-08 0.9999786560702508 0.9998265435859149 1.000508429077155 7.672331766868363e-10 -5.510655313751074e-05 2.7653520830280425e-08 6.124460456365999e-09 -6.1443286104224865e-09 -5.0100971026725356e-09 2.801546834674486e-05 2.0015205012524203e-05 0.0006671770082142378 0.9999977593637422 0.9998401882344519 1.0000533684766455 2.8162600533732025e-10 -6.07217591712726e-06 2.7654057948272726e-08 7.746542676943383e-10 -7.341210316318257e-10 -9.702241087401997e-10 2.95217617547045e-06 2.1090007044371775e-06 7.030726395609498e-05 0.9999997766448631 0.9998416290885278 1.0000053249959076 1.9202672403555285e-10 -6.118673196464544e-07 2.7654111991404998e-08 2.2654656165045216e-10 -1.7980556577489103e-10 -6.193907487066772e-10 2.9614546374945356e-07 2.123216592801779e-07 7.056805487123388e-06 0.9997917690610757 0.9996930787626573 1.0049878071384648 3.826509679067432e-08 -5.526264414299425e-07 2.7610378451317043e-08 4.678744969467136e-08 -4.8460428620285783e-08 -5.588363526419258e-08 0.00035987169803734786 0.00025703338953844636 0.008572619458864889
0.832 0.9998615258342353 0.9997428849418304 1.003302341236276 4.27453385486456e-09 -0.00020594046226852952 2.4237961379713904e-08 4.5296370968006043e-08 -4.594317092586204e-08 -6.462690598306997e-08 0.00017952090839988801 0.00012825894795793976 0.004275835015148727 1.000000001825036 0.9998417899250537 0.9999999622058183 2.6585600539863073e-10 1.4375776168504114e-09 2.4251171753104264e-08 1.6457453000124733e-10 -1.176556162313386e-10 -5.936839288648494e-10 3.300047474802894e-09 2.080927276352402e-08 8.399595661319851e-08 0.9999781887637168 0.9998262099082168 1.000519562584012 1.0060735950125463e-09 -5.4968962912425664e-05 2.424981137590205e-08 6.172725304811419e-09 -6.1959348286428745e-09 -5.038832429475554e-09 2.833481422721029e-05 2.024331643419162e-05 0.0006747854534605637 0.9999977076164623 0.9998401512840731 1.0000546013170541 3.814688809495391e-10 -6.070657786939785e-06 2.42510347791534e-08 7.799891304315947e-10 -7.402694386702628e-10 -9.855142436463367e-10 2.989033936475761e-06 2.1353174804714352e-06 7.11853610639496e-05 0.9999997712314851 0.999841625223381 1.00000545393462 2.779318655866508e-10 -6.118516691910468e-07 2.4251157658824348e-08 2.2625904444309423e-10 -1.8006127761929894e-10 -6.323000933640951e-10 2.9987607589789395e-07 2.1497682618748125e-07 7.145687040197003e-06 0.9997917646868723 0.9996930746794626 1.0049878790699607 4.312624781891822e-08 -4.3935414046867345e-07 2.4148461103027344e-08 4.211183131154389e-08 -4.363133561627739e-08 -4.571667859809348e-08 0.0003598730545157121 0.0002570190075882575 0.008572531989267742
0.842 0.99985979961603 0.9997416526849279 1.0033434206087686 6.035419394323124e-09 -0.00020085616567939708 2.1151748497115896e-08 4.4732939029582677e-08 -4.5389505444742606e-08 -6.31621722764406e-08 0.00018020465360646704 0.00012874612831489536 0.004292120234680237 1.0000000016435453 0.999841789795813 0.9999999664735157 2.8955549137348026e-10 1.4375040918000628e-09 2.118129565385436e-08 1.6405815834415233e-10 -1.172284047774115e-10 -6.066271610806214e-10 3.3087813904362857e-09 2.0965800187697035e-08 8.38884859968389e-08 0.9999777226492156 0.9998258770719709 1.0005306671563519 1.2006959742957882e-09 -5.483171717649781e-05 2.1178255483153176e-08 6.213042486335636e-09 -6.238936272448343e-09 -5.049279722540548e-09 2.864904177010769e-05 2.046776029795468e-05 0.0006822714507975105 0.9999976559089487 0.9998401143611237 1.0000558331494036 4.2234223992792394e-10 -6.069140485039459e-06 2.118098994900671e-08 7.84909455036765e-10 -7.455567837487766e-10 -9.992545409425886e-10 3.0254258437912623e-06 2.1613035448658838e-06 7.205228529804487e-05 0.9999997658452094 0.9998416213775 1.0000055822019014 3.033513958210819e-10 -6.118364535775154e-07 2.1181264459466187e-08 2.26300269692827e-10 -1.8022000968648885e-10 -6.453326251073454e-10 3.035613686413939e-07 2.1760173948988966e-07 7.23345263312796e-06 0.9997917611001431 0.9996930705137599 1.004987907132332 4.8296014758817095e-08 -3.5225651923997865e-07 2.0950299032303645e-08 3.77183730605299e-08 -3.9100086021719156e-08 -3.612908371911173e-08 0.0003598724466403969 0.0002570037094983836 0.00857246236762382
0.852 0.9998581160166068 0.9997404507449885 1.0033834781308248 7.876380014838253e-09 -0.00019589743138250057 1.8357102757361635e-08 4.4109299785024154e-08 -4.4773256911680185e-08 -6.156140087776433e-08 0.00018085269442089634 0.0001292076033440107 0.004307550483023222 1.000000001486776 0.999841789684235 0.9999999701524493 2.714163033003586e-10 1.4373076752097345e-09 1.8420980039967028e-08 1.6421651587182206e-10 -1.1678877406192281e-10 -6.198835266290768e-10 3.319998535772007e-09 2.109847071757951e-08 8.366107566341776e-08 0.9999772577213631 0.9998255450722472 1.0005417428993848 1.3706896652301525e-09 -5.4694814682216194e-05 1.841440559555724e-08 6.246433087649137e-09 -6.2741812027030115e-09 -5.0427703244508125e-09 2.8958322380102874e-05 2.0688660363847706e-05 0.0006896391780575411 0.9999976042389168 0.9998400774638605 1.0000570640456248 4.2314132371513473e-10 -6.067623689448282e-06 1.8420319598599075e-08 7.897531200025396e-10 -7.500668432587796e-10 -1.011577819882828e-09 3.0613676444895897e-06 2.1869707351353205e-06 7.290844406435343e-05 0.9999997604837734 0.9998416175492574 1.0000057098734039 2.871093411722765e-10 -6.118213610776784e-07 1.8420913090888785e-08 2.2694123112163783e-10 -1.8028936106435296e-10 -6.585054380720238e-10 3.0720225474540707e-07 2.2019685933720934e-07 7.320152285524274e-06 0.9997917581019948 0.9996930661723692 1.0049878976639803 5.377678333688046e-08 -2.8561086156251085e-07 1.792349103370282e-08 3.3586081599634816e-08 -3.485349971692996e-08 -2.7109497875205148e-08 0.0003598699218908269 0.00025698801262682015 0.008572412395670755
0.862 0.9998564739801666 0.9997392783628991 1.0034225389348121 9.827034672942507e-09 -0.0001910611620634479 1.5809060205593186e-08 4.343242330211937e-08 -4.410299116255613e-08 -5.984048636379458e-08 0.00018146698237326192 0.0001296447921918098 0.0043221738091726416 1.0000000013524637 0.9998417895887018 0.9999999733084399 2.3810315800595127e-10 1.437382772502201e-09 1.5943625674708968e-08 1.647878541082824e-10 -1.1633747287501583e-10 -6.334571779068556e-10 3.3299737593474774e-09 2.120094141991846e-08 8.341006062670351e-08 0.9999767939747931 0.9998252139044227 1.0005527899175135 1.5432500874722767e-09 -5.4558254167916926e-05 1.5929766520819915e-08 6.273296443138944e-09 -6.302453544057507e-09 -5.020593919856499e-09 2.926281774695679e-05 2.090613371458607e-05 0.0006968925804809311 0.9999975526040784 0.9998400405905672 1.0000582940683467 4.105881164318796e-10 -6.06610700057004e-06 1.5942234538914654e-08 7.943232899552443e-10 -7.538773018118598e-10 -1.022613078388117e-09 3.096874392278385e-06 2.2123302564559693e-06 7.375421928817613e-05 0.9999997551449104 0.999841613737025 1.0000058370146196 2.558761584884556e-10 -6.118059971107348e-07 1.5943485524545506e-08 2.279264011360072e-10 -1.8027806270800555e-10 -6.71834727103392e-10 3.107998285491807e-07 2.2276282762745334e-07 7.405830997188682e-06 0.9997917555374621 0.9996930616083797 1.004987856410115 5.9564802782109004e-08 -2.3496139468092424e-07 1.4901719302120324e-08 2.966690809120375e-08 -3.0856087915185344e-08 -1.8645503743628036e-08 0.0003598657423609228 0.00025697256000669375 0.008572379606808872
0.872 0.9998548724771333 0.9997381348013514 1.003460627609769 1.1907776186629505e-08 -0.00018634433767137395 1.3448083796015255e-08 4.270716702023421e-08 -4.3385852108522286e-08 -5.801452881060537e-08 0.00018204935075042438 0.00013005903514783177 0.0043360352818649275 1.0000000012383454 0.999841789507595 0.9999999759972326 2.09175156596218e-10 1.4378650997334744e-09 1.372582897458815e-08 1.6520191229457246e-10 -1.1587520096987807e-10 -6.473521236786881e-10 3.3366317348880538e-09 2.127360210316238e-08 8.3201147054984e-08 0.9999763314041747 0.999824883564202 1.000563808314404 1.738261240186635e-09 -5.442203468760376e-05 1.3697203126692202e-08 6.293619528510626e-09 -6.32446451032396e-09 -4.983998454727615e-09 2.956268093446683e-05 2.1120291436778455e-05 0.0007040353866612826 0.9999975010021511 0.99984000373956 1.0000595232710685 4.042791107011551e-10 -6.064590282926617e-06 1.3722956950811769e-08 7.981053944841821e-10 -7.570595757369886e-10 -1.032484157537875e-09 3.131960611736022e-06 2.237392799653352e-06 7.458997050094651e-05 0.9999997498263561 0.9998416099391793 1.0000059636810616 2.2921463188615789e-10 -6.11790225633627e-07 1.3725540873638284e-08 2.28691646689084e-10 -1.801944037622605e-10 -6.853367682169135e-10 3.1435546247640756e-07 2.2530089483246467e-07 7.490529891910359e-06 0.9997917532866579 0.9996930568118902 1.004987788632719 6.563910944856343e-08 -1.9683546967060518e-07 1.15878916822786e-08 2.5868636718459204e-08 -2.70352493360795e-08 -1.0723859267612061e-08 0.00035986033219389206 0.0002569580574551497 0.008572358294469923
0.882 0.9998533105037853 0.9997370193444238 1.003497768210072 1.4125344362750313e-08 -0.00018174401329664494 1.118558304392013e-08 4.1936276391873726e-08 -4.2627139339199045e-08 -5.609785595446788e-08 0.00018260152607406957 0.0001304516003759395 0.0043491771586348805 1.00000000114222 0.999841789439342 0.9999999782674979 1.9224452902997255e-10 1.4385017514271005e-09 1.1748427217430678e-08 1.6504556594862312e-10 -1.1540211502217632e-10 -6.615728029492745e-10 3.3407317092294985e-09 2.1324136385485703e-08 8.303112061815941e-08 0.9999758700042963 0.9998245540476639 1.0005747981952022 1.9635043585093714e-09 -5.4286155710443056e-05 1.1690375814060553e-08 6.3074451905648465e-09 -6.340855739147981e-09 -4.9341900458727425e-09 2.985805717407699e-05 2.1331239087944266e-05 0.0007110711205249346 0.999997449430919 0.9998399669092327 1.0000607517010829 4.1184692157734984e-10 -6.063073792329736e-06 1.1742603505037496e-08 8.007329872121557e-10 -7.596789704246322e-10 -1.041312586563903e-09 3.1666402939721226e-06 2.2621685206368886e-06 7.54160344881097e-05 0.9999997445259095 0.9998416061541442 1.0000060899212528 2.1473851174632309e-10 -6.117742998581169e-07 1.1747843891082401e-08 2.2882793014167955e-10 -1.8004577296172203e-10 -6.99027695348208e-10 3.178707351466783e-07 2.278128787462363e-07 7.574284290046654e-06 0.9997917512585762 0.9996930518023011 1.0049876991404902 7.196018817654e-08 -1.6852139447169878e-07 7.440391687320457e-09 2.2024225750101033e-08 -2.3254054681395805e-08 -3.3306807698599912e-09 0.00035985420272569615 0.0002569451982563399 0.008572341043449302
0.892 0.999851787082097 0.9997359312972106 1.0035339842553035 1.647594173144637e-08 -0.0001772573168162135 8.870331958179375e-09 4.1119770968188146e-08 -4.182942936098509e-08 -5.410404338908055e-08 0.00018312513733684304 0.00013082368886144162 0.004361639061010017 1.0000000010620311 0.9998417893824721 0.9999999801634342 1.8575508711785664e-10 1.4388779404213172e-09 9.991628008792392e-09 1.644220177981409e-10 -1.1491922355370772e-10 -6.761237259051196e-10 3.3433815494135283e-09 2.136315201388085e-08 8.290217198442916e-08 0.9999754097701858 0.9998242253513311 1.0005857596675363 2.2174601994857447e-09 -5.415061686629511e-05 9.875894756611265e-09 6.315233271881223e-09 -6.352194964895245e-09 -4.8723328111088494e-09 3.0149084430035102e-05 2.153907700263726e-05 0.0007180031133265848 0.9999973978883175 0.9998399300981142 1.0000619794019234 4.317415696199196e-10 -6.061557946108706e-06 9.980017363473064e-09 8.023485715940402e-10 -7.617957027324907e-10 -1.0492157774741865e-09 3.200926789691215e-06 2.2866669217244103e-06 7.62327252132627e-05 0.9999997392415111 0.9998416023804483 1.0000062157793164 2.1089234586157037e-10 -6.117586350199351e-07 9.990465777343402e-09 2.2844299499035584e-10 -1.798374574285478e-10 -7.12923081412098e-10 3.2134723395373694e-07 2.303006135173506e-07 7.6571232029214e-06 0.9997917493874924 0.9996930466223628 1.0049875922306275 7.847608128046378e-08 -1.4789646640610003e-07 1.4561643908260246e-09 1.783276475170444e-08 -1.925936662830118e-08 3.5484050846585424e-09 0.00035984787435510936 0.00025693459066453774 0.008572320331879582
0.902 0.9998503012599115 0.9997348699856049 1.003569298716913 1.8950711677084398e-08 -0.0001728814465743141 6.234561026546761e-09 4.02528877172532e-08 -4.099078374801153e-08 -5.204593424059599e-08 0.0001836217233342807 0.00013117643793591322 0.0043734581555130774 1.0000000009959376 0.9998417893356694 0.9999999817255255 1.8451049026120087e-10 1.4388161653488903e-09 8.43191517781191e-09 1.6385526163550577e-10 -1.1442713565542254e-10 -6.910093176683552e-10 3.3444420722565926e-09 2.139944302914994e-08 8.283381122084915e-08 0.9999749506972646 0.9998238974722486 1.0005966928395384 2.4948166598244047e-09 -5.401541753764873e-05 8.204953543672013e-09 6.317748508555016e-09 -6.358954265984136e-09 -4.799549604492589e-09 3.043589385152553e-05 2.174390053080128e-05 0.0007248345192750415 0.9999973463725171 0.9998398933049251 1.0000632064138477 4.587592326972656e-10 -6.060042922289702e-06 8.409144677179467e-09 8.03507836072594e-10 -7.634647287333194e-10 -1.056306685074305e-09 3.234832712520541e-06 2.3108967561726565e-06 7.704033767691995e-05 0.999999733971323 0.9998415986167806 1.0000063412957052 2.1247945147880812e-10 -6.117434082987954e-07 8.429636898367432e-09 2.280635459775359e-10 -1.7957667864917033e-10 -7.270381693947833e-10 3.2478638917385745e-07 2.3276541867220118e-07 7.739072151103792e-06 0.9997917476322962 0.9996930413345254 1.0049874715198437 8.512914719962287e-08 -1.332949764754838e-07 -8.203539818982257e-09 1.2749028804364006e-08 -1.4585131854390313e-08 9.92814620783773e-09 0.0003598418114773877 0.00025692670106701665 0.00857228983435075
0.912 0.9998488521116198 0.9997338347563977 1.0036037339876158 2.1539622257705114e-08 -0.0001686136694395233 2.8123463565160923e-09 3.9322115481650826e-08 -4.010152812242757e-08 -4.993566011747798e-08 0.00018409273851563736 0.00013151092379946064 0.004384669332610161 1.0000000009423422 0.999841789297792 0.9999999829903891 1.8425616296451316e-10 1.438563702712621e-09 7.04594334544647e-09 1.637848116325559e-10 -1.1392632157666673e-10 -7.062341656470471e-10 3.344010138212097e-09 2.1439120636002096e-08 8.282194016238146e-08 0.9999744927815042 0.9998235704080628 1.0006075978153266 2.79096677106523e-09 -5.38805566752712e-05 6.6083302834272385e-09 6.315534291384477e-09 -6.361470624355977e-09 -4.716922593703845e-09 3.0718610189129774e-05 2.1945800271217035e-05 0.0007315683321334771 0.9999972948819611 0.9998398565286025 1.0000644327732517 4.886159208030456e-10 -6.058528474519563e-06 7.002035340787137e-09 8.046764682698603e-10 -7.647336448052959e-10 -1.0626956112637146e-09 3.268369915313107e-06 2.3348660362609026e-06 7.783915331403804e-05 0.9999997287137519 0.9998415948620064 1.0000064665070054 2.1524265759569065e-10 -6.1172837274917e-07 7.041551106933133e-09 2.2813220171618457e-10 -1.7926831463335972e-10 -7.413880576121507e-10 3.2818942067084717e-07 2.3520802023761216e-07 7.820157081060825e-06 0.9997917459795309 0.9996930360204562 1.0049873396239084 9.185665205758851e-08 -1.2340644519811313e-07 -2.482287341797789e-08 5.79001123150914e-09 -8.381825449111712e-09 1.582357053995391e-08 0.00035983638000211684 0.0002569218201799192 0.008572245216717653
0.922 0.9998474387396882 0.9997328249779558 1.0036373118266633 2.423226405972281e-08 -0.0001644513193424628 -2.194016955948422e-09 3.829894053994676e-08 -3.913880379631369e-08 -4.778465820074716e-08 0.00018453955780407501 0.00013182816346735528 0.004395305375164695 1.0000000008998409 0.9998417892678367 0.9999999839911693 1.8360372666391042e-10 1.438562077913527e-09 5.816852227072971e-09 1.6414517063743323e-10 -1.1341806182954937e-10 -7.218028578599046e-10 3.341661227053561e-09 2.1487568532000058e-08 8.287498026390706e-08 0.9999740360196123 0.9998232441571133 1.0006184746885654 3.103820250145645e-09 -5.374603303588326e-05 4.988116686234209e-09 6.308468618851754e-09 -6.359890419811909e-09 -4.625492552842438e-09 3.0997352209219074e-05 2.214486232471504e-05 0.0007382073975791689 0.9999972434153406 0.9998398197682771 1.0000656585123808 5.198614745125217e-10 -6.057014161397022e-06 5.73369323435515e-09 8.058126392649156e-10 -7.656434911503993e-10 -1.0684882154849178e-09 3.301549542802764e-06 2.3585821337673187e-06 7.862944182832892e-05 0.9999997234674037 0.9998415911151365 1.0000065914462628 2.177876150635057e-10 -6.117130868656245e-07 5.808533951426944e-09 2.2858563357611603e-10 -1.789173585458562e-10 -7.55987146050318e-10 3.3155734790812636e-07 2.3762880381879746e-07 7.900405525670695e-06 0.9997917444515695 0.9996930307851 1.0049871976150104 9.858491107959394e-08 -1.171956659712089e-07 -5.4113385954402887e-08 -4.788549098299437e-09 8.71121330388021e-10 2.124991051730384e-08 0.0003598318293412079 0.0002569200535650901 0.008572184392373006
0.932 0.9998460602776287 0.99973184004194 1.0036700532672806 2.701628689877637e-08 -0.0001603917960134855 -1.0138619113176842e-08 3.713008934870422e-08 -3.805742946597039e-08 -4.560369349164987e-08 0.00018496348083098645 0.0001321291165448332 0.004405397113507793 1.0000000008671415 0.9998417892448793 0.999999984758604 1.8319201868903533e-10 1.4390115888484453e-09 4.735331747830012e-09 1.6444657369623295e-10 -1.1290182676502988e-10 -7.377201760139249e-10 3.337103398228068e-09 2.155073393738293e-08 8.299537324971663e-08 0.9999735804093427 0.9998229187186143 1.0006293235328354 3.4329069634478257e-09 -5.36118456221784e-05 3.1952217633945317e-09 6.295804454139502e-09 -6.354086293667815e-09 -4.526259057064142e-09 3.127223313705399e-05 2.234116858740561e-05 0.0007447544211804315 0.999997191971551 0.9998397830232387 1.0000668836593267 5.530285444250822e-10 -6.0554997835530715e-06 4.580775011409326e-09 8.06455659049656e-10 -7.662291587974867e-10 -1.073786677969786e-09 3.33438216460604e-06 2.3820519365750576e-06 7.941145917869222e-05 0.9999997182310054 0.9998415873752687 1.0000067161439412 2.2074243393180847e-10 -6.11697350084489e-07 4.719871393685986e-09 2.2893838496385335e-10 -1.7852860619968953e-10 -7.708508992811215e-10 3.34891098350623e-07 2.400280654028466e-07 7.97984343611928e-06 0.9997917431222956 0.9996930257673997 1.0049870441349016 1.0522347489311306e-07 -1.1383884035135484e-07 -1.057874757407777e-07 -2.2021481657995582e-08 1.5838446303642388e-08 2.622254155575216e-08 0.00035982829487354916 0.000256921332963233 0.008572107344142824
0.942 0.9998447158953236 0.9997308793667453 1.0037019784632428 2.9875401617236303e-08 -0.0001564325634696323 -2.329232251527159e-08 3.572149238941148e-08 -3.677466563981731e-08 -4.340287589016404e-08 0.00018536573586656871 0.00013241468708976607 0.004414973568329182 1.0000000008430112 0.9998417892280396 0.9999999853219198 1.8348955975731062e-10 1.439657699292371e-09 3.7955302553946715e-09 1.642520572393908e-10 -1.1237935241693745e-10 -7.53991351332284e-10 3.33262551531632e-09 2.1633728517759635e-08 8.312607013817458e-08 0.9999731259500897 0.9998225940930389 1.0006401443857509 3.777201903412604e-09 -5.347799389212861e-05 9.880137727408731e-10 6.276544740516009e-09 -6.343504898636426e-09 -4.420182562536142e-09 3.1543361110843857e-05 2.2534797065885833e-05 0.000751211976790768 0.9999971405497067 0.9998397462929433 1.0000681082372447 5.884361447297815e-10 -6.0539855963687395e-06 3.513754510445229e-09 8.062072725327449e-10 -7.665198798750056e-10 -1.078690201339258e-09 3.3668779475840572e-06 2.4052820077438717e-06 8.018544676449307e-05 0.9999997130033594 0.9998415836415565 1.0000068406286515 2.2455997816517817e-10 -6.116814173894787e-07 3.76734359649571e-09 2.2875764775099447e-10 -1.7810644670510635e-10 -7.859931502974904e-10 3.381916736649017e-07 2.424060449678894e-07 8.058492976398359e-06 0.9997917421439846 0.9996930211608509 1.0049868739659957 1.1166529986559537e-07 -1.1267294370076499e-07 -1.9601711723270753e-07 -5.108685960298639e-08 4.109383199563045e-08 3.0756927894515777e-08 0.0003598258139064501 0.000256925442313876 0.008572015677757313
0.952 0.9998434048079831 0.9997299424036123 1.003733106440956 3.2788772807872626e-08 -0.00015257114808129874 -4.538959029076075e-08 3.391164810959161e-08 -3.5145394365245134e-08 -4.11916796909713e-08 0.0001857474834612841 0.00013268572560535486 0.004424062081248697 1.0000000008262695 0.9998417892164747 0.9999999857093215 1.8355932781459952e-10 1.4400117865289088e-09 2.993197636615024e-09 1.6354684152191953e-10 -1.1185047050263028e-10 -7.706215390144753e-10 3.3302473324773675e-09 2.1737896257666565e-08 8.321815652635233e-08 0.999972672643918 0.9998222702828169 1.000650937223243 4.133914320751516e-09 -5.3344477532740194e-05 -2.0266712075202538e-09 6.249606561563269e-09 -6.3269028941940845e-09 -4.3081817346197714e-09 3.181083952533831e-05 2.2725822128717294e-05 0.0007575825174317976 0.9999970891492374 0.9998397095770756 1.000069332262226 6.249597070523494e-10 -6.052472088556204e-06 2.489323625444952e-09 8.051099062096686e-10 -7.665353130442992e-10 -1.0832931152646819e-09 3.399046733037622e-06 2.428278663869277e-06 8.095163425607601e-05 0.9999997077833458 0.9998415799132091 1.0000069649273786 2.2828461578989448e-10 -6.116657770563388e-07 2.942792431781837e-09 2.2803637111909904e-10 -1.7765460901093483e-10 -8.014281554732672e-10 3.4146017461524994e-07 2.447627617847945e-07 8.136375208720704e-06 0.9997917417905257 0.9996930172482523 1.0049866757654977 1.1779253814773305e-07 -1.1315680953125439e-07 -3.5112697394081816e-07 -1.0064685735396771e-07 8.432726505583733e-08 3.486858124028752e-08 0.0003598243480954415 0.0002569320519415487 0.008571912066703885
0.962 0.999842126290454 0.9997290286466668 1.0037634547104717 3.5732310636294225e-08 -0.0001488051364871536 -8.242939498014892e-08 3.142879502124063e-08 -3.292295993108541e-08 -3.897896326174633e-08 0.00018610981972798558 0.0001329430311146297 0.004432688430842419 1.0000000008157643 0.9998417892093612 0.9999999859488067 1.8203107558337724e-10 1.4397990323387667e-09 2.3299026681848453e-09 1.6269793830757308e-10 -1.1131682895290038e-10 -7.876158894111841e-10 3.3303381561175814e-09 2.1859844395959516e-08 8.32611574842837e-08 0.9999722204971726 0.9998219472934521 1.0006617019200037 4.4994537030646464e-09 -5.321129600918108e-05 -6.47396153779771e-09 6.213405480739787e-09 -6.3019237003954184e-09 -4.191136689507804e-09 3.207476717207522e-05 2.291431462652495e-05 0.0007638683850144822 0.9999970377700297 0.9998396728756489 1.000070555740071 6.610097808444624e-10 -6.050959535461798e-06 1.44610373817463e-09 8.03611144468191e-10 -7.662844218650053e-10 -1.0876870669587766e-09 3.4308979346657513e-06 2.4510479352133183e-06 8.171024218317754e-05 0.9999997025699177 0.9998415761894883 1.0000070890658916 2.305247441266565e-10 -6.11650703902715e-07 2.2414897632742965e-09 2.2715232092928146e-10 -1.7717755394304616e-10 -8.171699901320622e-10 3.4469766305729665e-07 2.470978921564037e-07 8.21351226091492e-06 0.9997917425237216 0.9996930144563455 1.0049864285507217 1.2348341751267887e-07 -1.1484220430314967e-07 -6.129286713665868e-07 -1.8488985885750566e-07 1.58193581494257e-07 3.8573023966782516e-08 0.0003598238073928216 0.00025694075569690007 0.008571799693918683
0.972 0.999840879699231 0.9997281376486132 1.0037930386713672 3.8680583678195415e-08 -0.00014513217379830552 -1.4382255592975962e-07 2.7824809833516473e-08 -2.9699197642296422e-08 -3.677298651681201e-08 0.00018645377938346851 0.00013318735337796212 0.00444087693420233 1.0000000008102896 0.9998417892058381 0.9999999860697993 1.7896573396180893e-10 1.4392147364163288e-09 1.8178317717933387e-09 1.621440230297768e-10 -1.1077816774866144e-10 -8.049800066567162e-10 3.3335812714413697e-09 2.1993368927344494e-08 8.324440341668172e-08 0.9999717695228886 0.9998216251352178 1.0006724381900962 4.871302568330102e-09 -5.3078448309223114e-05 -1.3327679367186052e-08 6.164912719766959e-09 -6.264454547222926e-09 -4.069887915540227e-09 3.233523829215259e-05 2.3100341960931088e-05 0.0007700718159942994 0.9999969864125954 0.9998396361891235 1.0000717786618185 6.963960061737049e-10 -6.049447741163183e-06 2.9722233641813343e-10 8.022570246867087e-10 -7.657579962940681e-10 -1.0919596310169503e-09 3.462440374603632e-06 2.4735954953514134e-06 8.246148104268994e-05 0.9999996973620405 0.9998415724696648 1.0000072130697677 2.3131598127184506e-10 -6.116360028126579e-07 1.6657110294181505e-09 2.2655943016661525e-10 -1.7667831355999011e-10 -8.33231879045507e-10 3.4790499370139727e-07 2.49410842688014e-07 8.289925434233207e-06 0.9997917450910931 0.9996930134374418 1.0049860963830728 1.2861692791251515e-07 -1.1735271297807063e-07 -1.0461745356635604e-06 -3.265382151045094e-07 2.830519843852838e-07 4.188576053139971e-08 0.00035982407373876744 0.0002569511080137208 0.008571681710231318
0.982 0.9998396645053359 0.9997272690443795 1.0038218707274524 4.1607383555682184e-08 -0.00014154996228486598 -2.439934815722437e-07 2.2376554773476738e-08 -2.4814937907206585e-08 -3.458143032339256e-08 0.00018678033881082206 0.00013341939539640056 0.004448650537346065 1.0000000008084804 0.9998417892049313 0.9999999861049269 1.7614739982966555e-10 1.4387727700554036e-09 1.4776165387999195e-09 1.621457114473461e-10 -1.1023561948467072e-10 -8.227195720986639e-10 3.3392880544913816e-09 2.2131897023791937e-08 8.319397204779127e-08 0.9999713197444006 0.9998213038257143 1.0006831454984868 5.248373849599828e-09 -5.294593309955069e-05 -2.4081851314460243e-08 6.0983654003951765e-09 -6.207662250992433e-09 -3.9452364866496e-09 3.2592342794262345e-05 2.3283968278720906e-05 0.000776194945894134 0.9999969350783446 0.9998395995185951 1.0000730009964909 7.326223600511952e-10 -6.0479361916857314e-06 -1.0888910037593777e-09 8.014361032575405e-10 -7.649234286288883e-10 -1.0961953263581807e-09 3.493682300239879e-06 2.4959267169640396e-06 8.320554986907096e-05 0.999999692158628 0.9998415687529718 1.0000073369652638 2.324149746346817e-10 -6.116211597722365e-07 1.2208600374903744e-09 2.2653849726898265e-10 -1.7616130105803296e-10 -8.496275679318028e-10 3.510827967329023e-07 2.5170098400469514e-07 8.365633516017127e-06 0.9997917506653146 0.9996930151866037 1.004985620533472 1.3307482061937217e-07 -1.2036830719413557e-07 -1.7486456557786018e-06 -5.611396058628184e-07 4.909006500437747e-07 4.4822249096443634e-08 0.00035982502634554947 0.000256962660411336 0.008571560613058766
0.992 0.9998384803420399 0.9997264225856088 1.0038499590007393 4.448433826458887e-08 -0.0001380562603397921 -4.045375247344327e-07 1.394279332575101e-08 -1.7229839468506355e-08 -3.2411414405999076e-08 0.00018709041918823452 0.0001336398161701255 0.004456030894591644 1.0000000008087695 0.9998417892055216 0.9999999860907699 1.7524534471078373e-10 1.4388866410308076e-09 1.3296346458658377e-09 1.6271863755224826e-10 -1.0969003557085585e-10 -8.40840297861346e-10 3.3453963904511955e-09 2.22697327502325e-08 8.315721985756279e-08 0.99997087120068 0.999820983393671 1.0006938229314404 5.6292273061819665e-09 -5.281374914537507e-05 -4.0987850786128474e-08 6.0035819595235805e-09 -6.120564444029244e-09 -3.817945609267782e-09 3.2846166693885905e-05 2.346525482510263e-05 0.0007822398165772856 0.9999968837700821 0.9998395628661514 1.0000742226788077 7.710473499022297e-10 -6.046424473971152e-06 -2.920192637587998e-09 8.012926595348377e-10 -7.637106906031417e-10 -1.1004746296522288e-09 3.5246316409984897e-06 2.5180468769840093e-06 8.394263824216848e-05 0.9999996869585507 0.9998415650386119 1.0000074607787655 2.3545996111994197e-10 -6.116057614291423e-07 9.044697973243516e-10 2.2712942524776512e-10 -1.7562998538839452e-10 -8.663705315719547e-10 3.5423171754639734e-07 2.5396793595469525e-07 8.440654120161916e-06 0.9997917610365016 0.9996930212039478 1.0049849082411542 1.3674132792460262e-07 -1.2361379113639414e-07 -2.864297269953375e-06 -9.42997753798976e-07 8.308541867944621e-07 4.739788166505679e-08 0.00035982657542769767 0.00025697500040644175 0.008571437273180911
1.002 0.9998373270720399 0.9997255981893506 1.00387730551459 4.72792142718085e-08 -0.0001346488813577815 -6.570057264459788e-07 7.626955261623303e-10 -5.338319355936994e-09 -3.026951552968893e-08 0.00018738488934325856 0.00013384923339523178 0.004463038427167428 1.0000000008094398 0.9998417892063823 0.9999999860671833 1.7596917238662874e-10 1.4395361574037808e-09 1.386148840385425e-09 1.6366435338328678e-10 -1.0914167368919319e-10 -8.593480010468936e-10 3.3511865355356324e-09 2.240191038583518e-08 8.313515361656898e-08 0.999970423953981 0.9998206638844036 1.0007044690123599 6.010209886553215e-09 -5.2681895641134146e-05 -6.735905873399895e-08 5.86360110485883e-09 -5.985966580060448e-09 -3.688740017014632e-09 3.3096792479025574e-05 2.3644260242754253e-05 0.0007882083840648012 0.9999968324928326 0.9998395262354596 1.000075443590148 8.11040593977951e-10 -6.0449126074883696e-06 -5.51876844026882e-09 8.017213951930017e-10 -7.61991305535353e-10 -1.1048747669089591e-09 3.5552962205188847e-06 2.539961306886315e-06 8.467292989704326e-05 0.9999996817607669 0.999841561325848 1.0000075845342717 2.4012594358237095e-10 -6.115898277961377e-07 6.953503001741858e-10 2.2816113897105282e-10 -1.7508912243898445e-10 -8.834734510473587e-10 3.5735263754208334e-07 2.5621168963514435e-07 8.515006285052123e-06 0.9997917788679274 0.9996930337112636 1.0049838170409415 1.3950136487684223e-07 -1.2684963851628417e-07 -4.599597183025761e-06 -1.5530854404298958e-06 1.3765147643364509e-06 4.9627963489204664e-08 0.00035982871979792046 0.00025698780140167465 0.008571309032557178
1.012 0.9998362048789691 0.9997247960044946 1.0039039037026714 4.995597093946698e-08 -0.0001313256922891113 -1.0463401088029744e-06 -1.981887755988133e-08 1.3282854782143778e-08 -2.8161785068618257e-08 0.00018766456790623168 0.00013404822570778344 0.004469692340820969 1.0000000008087329 0.999841789206259 0.999999986075653 1.7638365325877443e-10 1.4402804387564684e-09 1.6481741659628973e-09 1.6464507176249152e-10 -1.0859178404286077e-10 -8.782491431739082e-10 3.3563595582639566e-09 2.2523674632839457e-08 8.31157537472975e-08 0.9999699781003408 0.9998203453673223 1.0007150814490757 6.385712264803934e-09 -5.255037219312261e-05 -1.0794332406045146e-07 5.651398769349921e-09 -5.777604885155092e-09 -3.558307163693423e-09 3.334429909382067e-05 2.3821040594847045e-05 0.0007941025210594497 0.9999967812549996 0.9998394896325917 1.0000766635317924 8.502949620958414e-10 -6.0434010336427035e-06 -9.361177951541755e-09 8.023807471390582e-10 -7.595476673042817e-10 -1.1094696783144134e-09 3.585683633170938e-06 2.5616752942725184e-06 8.539660273104744e-05 0.9999996765645355 0.9998415576141585 1.0000077082492382 2.444402328313629e-10 -6.115737999087892e-07 5.467325953372131e-10 2.293225942182747e-10 -1.7454107692619232e-10 -9.009491960791373e-10 3.604465317177676e-07 2.5843245623560675e-07 8.588710520974098e-06 0.9997918080222947 0.9996930559294909 1.004982133584761 1.4123906792017034e-07 -1.2986427463083802e-07 -7.242705641580879e-06 -2.5091836877970363e-06 2.2355154590036603e-06 5.152769169933689e-08 0.0003598316589689575 0.0002570009016862821 0.008571165739341443
1.022 0.999835114387871 0.9997240164993302 1.0039297350994085 5.247652227857951e-08 -0.0001280846119298222 -1.6349075807106087e-06 -5.171322536085581e-08 4.220956279835739e-08 -2.609376816720853e-08 0.00018793022451920856 0.0001342373342004325 0.004476010569851387 1.0000000008049645 0.999841789203948 0.9999999861568722 1.748886145424131e-10 1.4405971906873735e-09 2.1023456362771685e-09 1.6533542923494177e-10 -1.0804004443972064e-10 -8.97550085656129e-10 3.359675032291146e-09 2.2631194350183572e-08 8.309630441213494e-08 0.9999695337834964 0.9998200279458866 1.0007256567982104 6.7501189110719224e-09 -5.2419178479678e-05 -1.693637455152733e-07 5.325535013365457e-09 -5.456317694451679e-09 -3.4272974262180623e-09 3.358876162971049e-05 2.3995649175660232e-05 0.0007999240128379842 0.9999967300698779 0.9998394530671085 1.0000778821891592 8.868068272384407e-10 -6.0418902743550955e-06 -1.512572405053993e-08 8.02758996885071e-10 -7.560304564565484e-10 -1.1143295169305364e-09 3.615800922515702e-06 2.583193849077027e-06 8.611382486019643e-05 0.9999996713696714 0.9998415539034188 1.000007831928821 2.467624669257415e-10 -6.11558200045377e-07 3.7871804384553286e-10 2.3030948464966878e-10 -1.7398803488208992e-10 -9.188110762800578e-10 3.6351413424714496e-07 2.6063048511604885e-07 8.661785027715997e-06 0.9997918539586224 0.9996930924179405 1.0049795459781663 1.4183813417015787e-07 -1.3246761427494652e-07 -1.1184473544863514e-05 -3.978281653942997e-06 3.5613397231154865e-06 5.311213691893759e-08 0.00035983601616481784 0.0002570144463801707 0.00857098160147179
1.032 0.9998340568182706 0.9997232605728738 1.003954765086608 5.4802082180176034e-08 -0.00012492360921168236 -2.506962627616295e-06 -1.0054744905235092e-07 8.659989387986114e-08 -2.4070520444114485e-08 0.00018818257969163227 0.0001344170627871785 0.0044820095870223686 1.0000000007966685 0.9998417891984024 0.9999999863467731 1.714771247435153e-10 1.4402851372170185e-09 2.7117820600961386e-09 1.6561093930223803e-10 -1.0748840862207291e-10 -9.172567692861972e-10 3.3597245059690447e-09 2.2723263529669596e-08 8.304470446734226e-08 0.9999690912127368 0.9998197117703824 1.0007361900332785 7.099085196784898e-09 -5.2288313850445915e-05 -2.6061745008205116e-07 4.824551900215583e-09 -4.965085450304179e-09 -3.296324555705686e-09 3.383025105559449e-05 2.4168136342728482e-05 0.0008056745497492337 0.9999966789575996 0.9998394165534458 1.000079099085029 9.201352628375034e-10 -6.040380530214061e-06 -2.3751032026264615e-08 8.022545589358117e-10 -7.509059685988975e-10 -1.11952165758686e-09 3.6456544886431265e-06 2.6045216352889408e-06 8.682475237480668e-05 0.9999996661768725 0.9998415501941313 1.0000079555576262 2.470425561469754e-10 -6.115432292953144e-07 6.41935760214976e-11 2.3100650143837173e-10 -1.734294273394141e-10 -9.370713666885936e-10 3.6655586995255384e-07 2.628061365213025e-07 8.734243535450044e-06 0.9997919241886153 0.9996931494670452 1.0049756089532647 1.4118234650356764e-07 -1.3448592319983542e-07 -1.693936737017747e-05 -6.190936069750909e-06 5.567224418624266e-06 5.439622857808132e-08 0.00035984326930371826 0.000257029150331531 0.008570699126222096
1.042 0.9998330341712799 0.9997225296910388 1.0039789376196897 5.6892570287325594e-08 -0.00012184070175845762 -3.7732012453311923e-06 -1.742257630767908e-07 1.5372481271406594e-07 -2.209662596128992e-08 0.00018842230189916438 0.00013458787622699743 0.004487703960432764 1.0000000007828336 0.9998417891889002 0.9999999866702342 1.671080186657302e-10 1.439618883667782e-09 3.403582573287719e-09 1.6559261536900084e-10 -1.0693646871832499e-10 -9.37376727807157e-10 3.354794048595145e-09 2.2801971512289092e-08 8.291299107424854e-08 0.9999686506850629 0.9998193970537851 1.000746674007999 7.428922456860392e-09 -5.2157777170481204e-05 -3.935969466980763e-07 4.0599051176593225e-09 -4.222814659270303e-09 -3.1659669394069963e-09 3.4068833933557856e-05 2.4338549330714563e-05 0.0008113557142453717 0.9999966279475924 0.9998393801126749 1.0000803135201854 9.507719152998749e-10 -6.038871526042795e-06 -3.650003286343497e-08 8.000887176416794e-10 -7.433861542994494e-10 -1.125110110879811e-09 3.6752503387177645e-06 2.6256631373999877e-06 8.752953147570272e-05 0.9999996609881742 0.9998415464877553 1.0000080790881118 2.461920357499112e-10 -6.115286132134197e-07 -5.888263453538458e-10 2.315255851601854e-10 -1.7286124846254436e-10 -9.55742655670526e-10 3.6957215729793276e-07 2.6496013072534296e-07 8.806098856734425e-06 0.9997920287655969 0.9996932355233844 1.0049697017740291 1.3915280889421506e-07 -1.3575758818213853e-07 -2.5163359281498737e-05 -9.456811052438794e-06 8.541517751415864e-06 5.5394734188486776e-08 0.00035985654509090463 0.00025704677370790984 0.00857019902462235
1.052 0.9998320494484817 0.9997218260460401 1.0040021689445113 5.87049775393052e-08 -0.00011883395480509658 -5.574867408238367e-06 -2.835849403047055e-07 2.535968201080551e-07 -2.017621485213361e-08 0.00018864999893452336 0.0001347501933856893 0.004493105445568205 1.0000000007632293 0.9998417891752773 0.9999999871330467 1.625465292216566e-10 1.4391356537257051e-09 4.063372953855562e-09 1.6544127881709555e-10 -1.0638593240507191e-10 -9.579164867179614e-10 3.342719081398483e-09 2.2871411698754416e-08 8.267949386960146e-08 0.9999682126115926 0.9998190840906651 1.000757098816305 7.735385736439687e-09 -5.202756703274588e-05 -5.835705729848057e-07 2.907445941321315e-09 -3.1168482646460015e-09 -3.0367676140718974e-09 3.4304571405478376e-05 2.450693153213222e-05 0.0008169689488701479 0.9999965770815658 0.9998393437746351 1.000081524502161 9.789767573081786e-10 -6.037362723926292e-06 -5.5013626416582594e-08 7.949598964443464e-10 -7.323446632715647e-10 -1.1311553792440028e-09 3.7045942565296798e-06 2.646622750532958e-06 8.822829928524676e-05 0.9999996558075468 0.9998415427871316 1.0000082024262307 2.4492599163599215e-10 -6.115138146136233e-07 -1.8474807592627995e-09 2.319926131887588e-10 -1.7227403890718747e-10 -9.748370144756498e-10 3.725636944757831e-07 2.6709361243407883e-07 8.877366901272676e-06 0.9997921807585658 0.9996933616086835 1.0049609796818562 1.3562157579412723e-07 -1.3612900300793244e-07 -3.6664652925677554e-05 -1.4179994876567011e-05 1.2863278856971724e-05 5.6122245926144163e-08 0.0003598820024472529 0.0002570709419394078 0.00856924686891168
1.062 0.999831106894998 0.999721152733553 1.0040243404464173 6.019258237573117e-08 -0.00011590148034091993 -8.086673414336416e-06 -4.431201095073942e-07 3.9967907735125215e-07 -1.831298028786933e-08 0.00018886619876397898 0.00013490437191801573 0.004498221275904724 1.0000000007387342 0.9998417891581611 0.9999999877143344 1.5839928714495554e-10 1.4392217912159102e-09 4.544390170538872e-09 1.6507528090327353e-10 -1.0583677392543151e-10 -9.78883231038057e-10 3.323026009906416e-09 2.2935712767173895e-08 8.235357575359346e-08 0.9999677775475205 0.9998187732786363 1.0007674510650122 8.013615240364006e-09 -5.189768216824921e-05 -8.495397887814587e-07 1.1979737810831976e-09 -1.4943527107784506e-09 -2.909235038019534e-09 3.453751651956661e-05 2.4673320579585e-05 0.0008225154854202432 0.9999965264168569 0.9998393075803262 1.0000827306656517 1.0048036688036852e-09 -6.035853737153538e-06 -8.133905327760731e-08 7.846287000723984e-10 -7.162188556516948e-10 -1.1377148374927234e-09 3.7336914305468203e-06 2.6674044769160384e-06 8.892117614084342e-05 0.9999996506415216 0.9998415390969296 1.0000083254166496 2.4379556212422737e-10 -6.114984469585388e-07 -4.048731623996333e-09 2.3225992200812222e-10 -1.7165160750913877e-10 -9.943666844764676e-10 3.7553133055892674e-07 2.692078515104164e-07 8.948064492349081e-06 0.9997923966401145 0.999693541674345 1.0049483209659225 1.3044635431828265e-07 -1.3545034264950305e-07 -5.240210893933439e-05 -2.087195768301212e-05 1.9016197374699232e-05 5.659316750001269e-08 0.00035993109696164885 0.00025710847567034397 0.008567404040738892
1.072 0.9998302122524184 0.9997205139372729 1.0040452909441893 6.13053275707989e-08 -0.00011304143618031922 -1.1517635103518026e-05 -6.717371129024408e-07 6.096386616428829e-07 -1.6510195234311402e-08 0.00018907131308436035 0.0001350506788813256 0.004503051159957129 1.0000000007115264 0.999841789139108 0.9999999883619707 1.5596069543763398e-10 1.4398217937994776e-09 4.688703541971474e-09 1.6413877775535779e-10 -1.0528972304176976e-10 -1.0002840480213114e-09 3.2989592685675914e-09 2.2998203338086994e-08 8.197055540203909e-08 0.9999673462241654 0.9998184651413086 1.000777713092599 8.258925552429304e-09 -5.176812173825871e-05 -1.2143820829996117e-06 -1.292256711175927e-09 8.470627363036226e-10 -2.7838441296510334e-09 3.476770924235742e-05 2.4837744760672207e-05 0.0008279962159090732 0.9999964760298866 0.9998392715843762 1.0000839301902429 1.0289414266039245e-09 -6.034344619421275e-06 -1.1792597605948587e-07 7.65783867325995e-10 -6.929096445871307e-10 -1.1448436157679675e-09 3.7625456021288917e-06 2.6880112918425457e-06 8.960824919530213e-05 0.9999996454997125 0.9998415354240198 1.0000084478303979 2.440344747314766e-10 -6.114825657365614e-07 -7.57988202640442e-09 2.3187283022690799e-10 -1.7096882833296842e-10 -1.0143439710883963e-09 3.784756336331189e-07 2.7130383328786847e-07 9.018202735366308e-06 0.999792696493111 0.9996937928126917 1.0049302733427545 1.2347103208260474e-07 -1.3357195321978148e-07 -7.346574331933367e-05 -3.015927533768128e-05 2.759816133348335e-05 5.682169354659138e-08 0.00036002403741674117 0.000257171399489957 0.008563888398849692
1.082 0.9998293729996879 0.9997199151050007 1.0040648089425879 6.199000160135428e-08 -0.00011025202473654699 -1.610883955785925e-05 -9.934657082082143e-07 9.060856688489957e-07 -1.4770730119417076e-08 0.0001892655739190167 0.0001351892395200373 0.004507582317793281 1.0000000006850687 0.9998417891205922 0.9999999889926909 1.5705039561387306e-10 1.4404968592917318e-09 4.35302244510936e-09 1.6232619399884713e-10 -1.0474548951764018e-10 -1.0221271429746438e-09 3.2759929752615066e-09 2.306191603995726e-08 8.160801746801541e-08 0.9999669195808886 0.9998181603511442 1.000787862186917 8.466667974805825e-09 -5.1638885280849776e-05 -1.7046822715210186e-06 -4.850190006972152e-09 4.1688923507729775e-09 -2.661036681441499e-09 3.49951685381707e-05 2.5000217318958518e-05 0.0008334114826190689 0.9999964260194236 0.9998392358573782 1.000085120722251 1.0525530397803868e-09 -6.032835809481219e-06 -1.6758728338328892e-07 7.343133164302481e-10 -6.596821608939488e-10 -1.1525924031095262e-09 3.791158126274818e-06 2.7084444626834725e-06 9.02895513945742e-05 0.9999996403951277 0.9998415317776975 1.0000085693571505 2.4739692957123524e-10 -6.114666099876568e-07 -1.2851439077248773e-08 2.3039779774700793e-10 -1.701905469915465e-10 -1.034780359171124e-09 3.813966204738701e-07 2.7338210482035235e-07 9.087782625298006e-06 0.9997931039226342 0.9996941352297067 1.0049050051225645 1.1453180121256668e-07 -1.3034224397948336e-07 -0.00010103403662944791 -4.2782659830245216e-05 3.93231523836262e-05 5.682180082169973e-08 0.00036019465180673016 0.00025727973085155187 0.008557371326300153
1.092 0.9998285985524711 0.9997193630948764 1.0040826255686472 6.218975989254948e-08 -0.00010753149151107237 -2.212719991533982e-05 -1.4380464261821727e-06 1.3172170647684795e-06 -1.3097069926005042e-08 0.00018944893021870737 0.0001353199538465427 0.004511781741450065 1.0000000006638736 0.9998417891058378 0.9999999894976682 1.623919678208192e-10 1.4407724670410982e-09 3.435268581216728e-09 1.597887106393989e-10 -1.0420454464649495e-10 -1.044420136578621e-09 3.2594744537808406e-09 2.3130066162822404e-08 8.135929971049863e-08 0.9999664987937975 0.9998178597500202 1.0007978698750952 8.63071665015137e-09 -5.150997236094648e-05 -2.350152743477543e-06 -9.833105408481255e-09 8.800613248740396e-09 -2.5412215416935496e-09 3.5219880271348085e-05 2.5160727745500275e-05 0.0008387607525561321 0.999996376509349 0.9998392004878648 1.0000862993087154 1.0756661561024754e-09 -6.031327781322289e-06 -2.334180254584305e-07 6.857214509424054e-10 -6.130769426438868e-10 -1.1610100655605448e-09 3.8195269737039165e-06 2.7287028292369022e-06 9.096503458444825e-05 0.9999996353442369 0.9998415281697315 1.0000086896036469 2.5453729867396615e-10 -6.114510540500031e-07 -2.0265100341297363e-08 2.2783762539630712e-10 -1.6927122884868246e-10 -1.0556882867820847e-09 3.842938240918375e-07 2.754428670353421e-07 9.156794062946754e-06 0.9997936455528608 0.9996945918769935 1.004870268406311 1.0346635577126926e-07 -1.2560736715743505e-07 -0.0001363042694147742 -5.9583595320484216e-05 5.501178130805511e-05 5.6607233588131176e-08 0.00036049658559334354 0.00025746496315181763 0.008545705170161559
1.102 0.9998279003851109 0.9997188662657023 1.004098409109245 6.184493145909747e-08 -0.00010487812357799576 -2.9854459152973877e-05 -2.041286021209154e-06 1.8772637827219263e-06 -1.1491329251022974e-08 0.0001896208891457498 0.00013544236893848726 0.004515584832989459 1.0000000006530474 0.9998417890984922 0.9999999897539692 1.7039735970647525e-10 1.4404980903824998e-09 1.9026999809972555e-09 1.5722309172643168e-10 -1.036680436245625e-10 -1.0671709644558475e-09 3.253142352046992e-09 2.3205205390849537e-08 8.12509923302879e-08 0.9999660852973982 0.9998175643647523 1.000807701377979 8.742447530832079e-09 -5.138138220636102e-05 -3.182557335810068e-06 -1.667353165685383e-08 1.5146812992578132e-08 -2.4247764705781605e-09 3.5441779018020544e-05 2.531922868449949e-05 0.0008440421315466886 0.9999963276505286 0.9998391655836459 1.0000874623531555 1.0959754672759103e-09 -6.02982068579392e-06 -3.186631378558102e-07 6.153010812205711e-10 -5.488472737235997e-10 -1.1701424641698254e-09 3.847645142839405e-06 2.748781653049389e-06 9.163452824550053e-05 0.9999996303667478 0.9998415246142012 1.000008808099577 2.6379532271319025e-10 -6.114360488796323e-07 -3.01752215256872e-08 2.2473511226589477e-10 -1.6815603906283653e-10 -1.0770792420286998e-09 3.8716631410475104e-07 2.774859176448542e-07 9.22521288453535e-06 0.9997943499996802 0.9996951876481359 1.0048233829953928 9.012843572434447e-08 -1.192131344954983e-07 -0.00018039482705703428 -8.147516882051608e-05 7.556688721980592e-05 5.619149221750355e-08 0.0003610101757765645 0.00025777380677654996 0.008525590879103227
1.112 0.999827292035671 0.9997184344826272 1.0041117622017408 6.089749960484896e-08 -0.00010229024841260484 -3.9571119182305224e-05 -2.8450664839080555e-06 2.6266259546710452e-06 -9.955271289505928e-09 0.00018978028782646315 0.00013555549588371428 0.004518879782749705 1.0000000006575904 0.9998417891021278 0.9999999896418311 1.781129284389011e-10 1.4399397762422907e-09 -1.806584153400408e-10 1.5552646103590002e-10 -1.0313651030280573e-10 -1.0903875652612152e-09 3.255195766822656e-09 2.328749648166068e-08 8.121302006145182e-08 0.9999656807947702 0.9998172754143986 1.0008173153346627 8.792040048430237e-09 -5.125311360527134e-05 -4.23409589254165e-06 -2.5880911698583743e-08 2.369129964791718e-08 -2.3120486611749765e-09 3.566072211170671e-05 2.5475617251716976e-05 0.0008492516797496377 0.9999962796213258 0.9998391312721778 1.0000886056035994 1.1098275818240266e-09 -6.028314255544451e-06 -4.265315504704462e-07 5.179429387513959e-10 -4.619309481610972e-10 -1.180032148486178e-09 3.875497987121458e-06 2.768670688555392e-06 9.229767662505301e-05 0.9999996254850305 0.9998415211270901 1.0000089243119332 2.7214740690871694e-10 -6.114213281323115e-07 -4.284554448844328e-08 2.2184657162774182e-10 -1.667808802713765e-10 -1.0989650791039684e-09 3.900122615520023e-07 2.7951021597432615e-07 9.292992259519906e-06 0.9997952462437156 0.9996959480710313 1.0047612504409231 7.441525821935944e-08 -1.110110814076441e-07 -0.00023422234786977424 -0.000109394659833556 0.00010193138247544025 5.5587827661820725e-08 0.00036184845774087847 0.00025827123728252714 0.008492219982306858
1.122 0.9998267889553871 0.9997180790100316 1.0041222227624935 5.9299072973691256e-08 -9.976623323333464e-05 -5.153559065655189e-05 -3.896895590970448e-06 3.6115792792340472e-06 -8.490321762033509e-09 0.00018992498792529185 0.00013565756568625822 0.004521487614636658 1.0000000006814953 0.9998417891195983 0.9999999890662777 1.8347748965364036e-10 1.439553892408154e-09 -2.6374688862651433e-09 1.5529416518233478e-10 -1.0261003040779345e-10 -1.1140785763738745e-09 3.256300446655616e-09 2.3374300163552206e-08 8.108139759398611e-08 0.9999652872517691 0.9998169943061485 1.0008266639048422 8.77132169898115e-09 -5.112516513434335e-05 -5.535275133013403e-06 -3.803868996213752e-08 3.49968603429077e-08 -2.20335481648026e-09 3.587645555272235e-05 2.562971050033e-05 0.0008543825175279918 0.9999962326263381 0.9998390976996603 1.0000897241823457 1.114536020641473e-09 -6.0268080322506895e-06 -5.599682657140048e-07 3.87843369333119e-10 -3.4647236522171515e-10 -1.1907195551161705e-09 3.903059591933781e-06 2.788351587630058e-06 9.295385574127816e-05 0.9999996207231817 0.9998415177256139 1.0000090376674406 2.7746924146976615e-10 -6.114064352041981e-07 -5.841151090435657e-08 2.1965921576976956e-10 -1.650766952797006e-10 -1.121357406789712e-09 3.9282826204600114e-07 2.815133782501075e-07 9.360050868086055e-06 0.9997963613876208 0.9996968974754026 1.00468040732328 5.631161684092999e-08 -1.0087161833086519e-07 -0.0002983613859947773 -0.00014423719251688752 0.0001350270399495308 5.4809239015790075e-08 0.0003631596906634097 0.00025904130751092666 0.00843895402274042
1.132 0.9998264081705518 0.9997178122682594 1.0041292696310988 5.701952381630857e-08 -9.730448472159935e-05 -6.595962701719582e-05 -5.248907141873256e-06 4.883449872037724e-06 -7.0975862777646446e-09 0.0001900514988451879 0.00013574572933972704 0.004523138807984999 1.0000000007267902 0.9998417891523519 0.9999999879794784 1.863106187132211e-10 1.4396277893057512e-09 -5.1841128974095796e-09 1.5654317913682458e-10 -1.0208940988770394e-10 -1.1382528897741864e-09 3.2440462142112216e-09 2.3461911660096673e-08 8.060545480657816e-08 0.9999649068713533 0.9998167226169786 1.00083569334419 8.675555482475128e-09 -5.099753552386786e-05 -7.112371956981961e-06 -5.37956508762144e-08 4.9699446074818384e-08 -2.098982309434585e-09 3.6088573189681887e-05 2.5781216046076424e-05 0.0008594237529367617 0.9999961868930874 0.9998390650286728 1.0000908126637482 1.1094499052809763e-09 -6.025301726114174e-06 -7.214062992698418e-07 2.1846362176967293e-10 -1.959030615777125e-10 -1.2022418050607922e-09 3.9302887829650725e-06 2.8077950572897376e-06 9.360207870690693e-05 0.9999996161058298 0.9998415144273685 1.0000091475804644 2.7953290744067827e-10 -6.113910833086583e-07 -7.686177887016865e-08 2.1813217614317748e-10 -1.6297005466408262e-10 -1.1442677665156183e-09 3.956089504536907e-07 2.8349152287045015e-07 9.426264142352643e-06 0.9997977178640887 0.9996980566823037 1.0045771250871063 3.594282715144406e-08 -8.870572935439093e-08 -0.00037289925169812956 -0.00018677220562857437 0.0001756751816650455 5.3868475143711023e-08 0.00036512289020534233 0.0002601837292051467 0.008357129651538715
1.142 0.9998261677381213 0.9997176474404218 1.0041323336364913 5.405387555012565e-08 -9.490344881264544e-05 -8.298192219816788e-05 -6.956258172020357e-06 6.497188234343113e-06 -5.77786509393722e-09 0.00019015455617047504 0.0001358157240112509 0.004523448758562403 1.0000000007927654 0.9998417891998816 0.9999999863987712 1.8700530576684294e-10 1.440067464199786e-09 -7.46641109613241e-09 1.588001394856676e-10 -1.0157539072641323e-10 -1.1629194270579883e-09 3.2080771276202988e-09 2.354751515914746e-08 7.955950840627311e-08 0.9999645420453837 0.9998164620591944 1.0008443451192566 8.503005220765294e-09 -5.087022387823043e-05 -8.984673950867821e-06 -7.385095987121015e-08 6.849586918014913e-08 -1.999191267660698e-09 3.6296472455150244e-05 2.592970021113674e-05 0.0008643593154901621 0.9999961426666089 0.9998390334343077 1.0000918652021211 1.0947324787415645e-09 -6.023795428435863e-06 -9.125214568744964e-07 2.8460219472988186e-12 -3.082606289603656e-12 -1.2146344706227339e-09 3.957125215602799e-06 2.8269580775866254e-06 9.424089873965032e-05 0.9999996116569033 0.9998415112494491 1.0000092534820186 2.7870806302364665e-10 -6.113753663948894e-07 -9.80458347349255e-08 2.1679517759703267e-10 -1.6039010751464651e-10 -1.1677080708068404e-09 3.9834703925512873e-07 2.854394293638297e-07 9.491462168642201e-06 0.9997993302592602 0.9996994403440989 1.004447560340268 1.3620622229211586e-08 -7.44930934020511e-08 -0.0004573029436362186 -0.00023754743679326435 0.00022450306815125144 5.277804139676143e-08 0.00036793275724291894 0.00026180427194716794 0.008236087667822287
1.152 0.9998260859957953 0.9997175979295925 1.0041308143522847 5.042760785791446e-08 -9.25616103399847e-05 -0.0001026424826958013 -9.074927061183484e-06 8.509325295685131e-06 -4.531668046515871e-09 0.00019022670875040528 0.00013586154862411766 0.004521895850589946 1.0000000008756211 0.9998417892594743 0.9999999844153487 1.8482299456639127e-10 1.4404926227532584e-09 -9.117807497011439e-09 1.613942214389762e-10 -1.0106831492536564e-10 -1.1880872600484171e-09 3.1443068463067975e-09 2.3629681303351815e-08 7.788158579054575e-08 0.9999641952831289 0.9998162144293001 1.0008525575841638 8.25399487996224e-09 -5.0743229589166674e-05 -1.1161751405578745e-05 -9.893312836440185e-08 9.212460675650028e-08 -1.9042133433167854e-09 3.649931214498583e-05 2.607455763762956e-05 0.0008691668447725011 0.9999961002020569 0.999839003098891 1.000092875707498 1.069733088971913e-09 -6.022289516576442e-06 -1.1340097628859635e-06 -2.659072338621406e-10 2.394979362647794e-10 -1.2279296716247683e-09 3.983485774624802e-06 2.8457813311753016e-06 9.486831938183757e-05 0.9999996073985743 0.9998415082076965 1.000009354845164 2.74265095373173e-10 -6.1135966398726e-07 -1.2170408057546726e-07 2.1504115903645268e-10 -1.5727055895535844e-10 -1.1916897548135935e-09 4.010334864313935e-07 2.873506746672298e-07 9.555430925094301e-06 0.9998012020169986 0.9997010541482697 1.0042879544542416 -1.0131119800651822e-08 -5.831156952583082e-08 -0.0005503176029444408 -0.00029678815500545566 0.00028184286276077854 5.155020239806361e-08 0.0003717718280867682 0.00026399795067978086 0.008063510087296766
1.162 0.9998261806314742 0.9997176766842266 1.0041241022291465 4.6201519411416576e-08 -9.027749258491423e-05 -0.00012486088083066347 -1.1658985927836218e-05 1.0975361427683801e-05 -3.359230793762454e-09 0.00019025799593992593 0.00013587521422879257 0.004517807181189827 1.0000000009686647 0.9998417893263472 0.9999999821901487 1.7823099433510447e-10 1.440556416961165e-09 -9.827451522936781e-09 1.6372149321273887e-10 -1.0056946837938561e-10 -1.213766038618965e-09 3.059027405345105e-09 2.3707726829319197e-08 7.57179971029595e-08 0.9999638691180838 0.9998159815413367 1.0008602681839929 7.931769043082344e-09 -5.061655202276057e-05 -1.364106805355392e-05 -1.2977370692028883e-07 1.2133996811816066e-07 -1.8142536666284908e-09 3.6695980314334124e-05 2.6214988181507176e-05 0.0008738168488817184 0.9999960597555969 0.9998389742054703 1.0000938380626039 1.0333782605730646e-09 -6.020784334442432e-06 -1.3854070304831825e-06 -5.94242810766989e-10 5.394600805870646e-10 -1.2421576189335573e-09 4.009261759919307e-06 2.8641871867958518e-06 9.548172706803958e-05 0.9999996033505224 0.9998415053161706 1.0000094512030127 2.6471718018232854e-10 -6.113443231953975e-07 -1.475110378662825e-07 2.1237852206229826e-10 -1.5355109591756531e-10 -1.2162244593361789e-09 4.036575369384955e-07 2.892175916323154e-07 9.617913399364441e-06 0.9998033223754149 0.9997028921724 1.0040948748788576 -3.457610146301709e-08 -4.036252109590193e-08 -0.0006499158574089346 -0.000364301996255702 0.0003476328711918413 5.019698494791528e-08 0.0003767710715660204 0.0002668259632703146 0.007826108450688088
1.172 0.9998264676231406 0.9997178954286173 1.0041116051297792 4.147511891485372e-08 -8.804965696495109e-05 -0.0001494216075975272 -1.4757495424872328e-05 1.3946715930629186e-05 -2.260529410827285e-09 0.0001902358176060679 0.00013584665068877482 0.004510357496350583 1.0000000010630545 0.9998417893941862 0.9999999799358527 1.6710990543692507e-10 1.4402280076979362e-09 -9.40512343982588e-09 1.65382439339458e-10 -1.0007860996193165e-10 -1.2399651055086179e-09 2.968112692362169e-09 2.378108711537496e-08 7.342307648414506e-08 0.9999635659974128 0.9998157651477892 1.000867416084651 7.54489564635017e-09 -5.0490190246942724e-05 -1.6406258545860297e-05 -1.6707691763487462e-07 1.5688066984011563e-07 -1.729492095993857e-09 3.6885082382698946e-05 2.6349988351004244e-05 0.0008782723932776393 0.9999960215740055 0.9998389469303876 1.0000947463700063 9.86401097223716e-10 -6.019279909914277e-06 -1.6649717827528245e-06 -9.879479549457326e-10 9.042389554964967e-10 -1.2573465123366373e-09 4.034317865528387e-06 2.8820789686706826e-06 9.607786893399637e-05 0.999999599529568 0.999841502586889 1.0000095421572421 2.500307994290257e-10 -6.113293744529223e-07 -1.7512203747209892e-07 2.085466784249041e-10 -1.4917937188056212e-10 -1.2413231055683197e-09 4.062067355494999e-07 2.910312439001669e-07 9.678612895148154e-06 0.9998056639399356 0.9997049347254356 1.0038654834685574 -5.879308446503535e-08 -2.0987375122709453e-08 -0.000753314292524636 -0.00043940141758215697 0.0004213327853971115 4.8730173768721614e-08 0.0003829650088280406 0.0002702900654862518 0.0075106458539045285
1.182 0.9998269601245234 0.9997182638529193 1.004092777634117 3.638503253410972e-08 -8.587670300973187e-05 -0.00017596935923449723 -1.841123975374334e-05 1.746743933824239e-05 -1.23529379960443e-09 0.0001901451033198915 0.0001357638532782261 0.004498586196549031 1.0000000011490249 0.9998417894560138 0.9999999778867785 1.5417275746950607e-10 1.4398097025748376e-09 -7.830039485515795e-09 1.6622916264830448e-10 -9.95964647930103e-11 -1.2666945703949806e-09 2.890815288660059e-09 2.3849429586185507e-08 7.147696429067316e-08 0.9999632881610284 0.9998155668530556 1.0008739450648598 7.108463920646055e-09 -5.0364143029453245e-05 -1.9426371320645286e-05 -2.1148685232577738e-07 1.9943466968521713e-07 -1.650083922002909e-09 3.706495949939282e-05 2.6478364522458513e-05 0.0008824895749133263 0.9999959858836012 0.9998389214353669 1.0000955952145747 9.32738491503605e-10 -6.0177759388936705e-06 -1.96964995882327e-06 -1.4520683446749516e-09 1.340759602295079e-09 -1.2735214989525718e-09 4.058494096535579e-06 2.899342335000319e-06 9.665289924680412e-05 0.9999995959496644 0.9998415000298202 1.0000096273772527 2.3304064367675797e-10 -6.113145158745446e-07 -2.0421358160135006e-07 2.0353366723306499e-10 -1.441122048589956e-10 -1.2669972805825682e-09 4.0866721320237975e-07 2.9278168485138974e-07 9.737201296862663e-06 0.9998081813011548 0.9997071470184729 1.0035978103309837 -8.173539831592902e-08 -6.711096390799815e-10 -0.0008570670787060044 -0.0005208560108834753 0.0005018653789746106 4.716130090438023e-08 0.0003902519274208893 0.00027431053476669533 0.007105208585270838
1.192 0.9998276673901625 0.9997187888305783 1.0040671509329129 3.109581046394974e-08 -8.375726847794638e-05 -0.0002040161850832849 -2.264957251980124e-05 2.1570951606615994e-05 -2.8302281249336403e-10 0.0001899688653951017 0.00013561333440222377 0.004481435142115214 1.0000000012173949 0.9998417895052719 0.9999999762617038 1.4366803569010114e-10 1.4396741062588703e-09 -5.2696298090394095e-09 1.6634531424634185e-10 -9.912384328955195e-11 -1.2939647227243238e-09 2.8416708966295877e-09 2.3913063962154893e-08 7.026165954172624e-08 0.9999630375195104 0.9998153880260808 1.000879806453384 6.642074834766318e-09 -5.023840911326925e-05 -2.2656289432913974e-05 -2.635543543124855e-07 2.496028104381252e-07 -1.5761601799027786e-09 3.723374425994249e-05 2.6598773035631084e-05 0.0008864189610914463 0.9999959528792652 0.9998388978596753 1.0000963799240339 8.781655894491791e-10 -6.016272047553973e-06 -2.295130448133919e-06 -1.9908932180997997e-09 1.8551096470538824e-09 -1.2907063440210703e-09 4.08161123946514e-06 2.915849198450942e-06 9.72025080588868e-05 0.9999995926221585 0.999841497653072 1.0000097065927658 2.1814786972342223e-10 -6.112993744599569e-07 -2.3450576205292207e-07 1.97526496871588e-10 -1.3831466870382528e-10 -1.2932590067128782e-09 4.110242861257423e-07 2.944584606016164e-07 9.793330948786955e-06 0.9998108110505173 0.9997094789678876 1.003291006529743 -1.0232429334972029e-07 1.9971843957449814e-08 -0.0009572380534829501 -0.0006068854064148993 0.0005875961347627249 4.550162212137176e-08 0.000398371390048817 0.00027871473423741073 0.006600586838373474
1.202 0.9998285938416824 0.9997194737370815 1.0040343607895834 2.578453757124419e-08 -8.169002922688804e-05 -0.00023296108380207756 -2.74876686221491e-05 2.6277103638563517e-05 5.970010089384389e-10 0.0001896891708889177 0.00013538090535365814 0.004457806648175626 1.000000001261101 0.9998417895369149 0.9999999752273384 1.3851189002499356e-10 1.4399483241905292e-09 -2.0578065651619957e-09 1.6593926480191618e-10 -9.86610269397827e-11 -1.3217857264771081e-09 2.822573741599103e-09 2.3972767754267988e-08 6.984089287679308e-08 0.9999628155413134 0.9998152297196197 1.0008849618637286 6.165776251570922e-09 -5.011298753775113e-05 -2.6038411218991357e-05 -3.237060936598399e-07 3.078642800447722e-07 -1.5078287970478408e-09 3.738945536442097e-05 2.6709788313533626e-05 0.0008900080324109197 0.9999959227143488 0.9998388763129049 1.0000970968097291 8.273070451192238e-10 -6.014768108642994e-06 -2.635990592895677e-06 -2.607987113942874e-09 2.4522291178049763e-09 -1.3089225528160854e-09 4.103479738289399e-06 2.931464075063089e-06 9.772213148400729e-05 0.9999995895561583 0.9998414954631502 1.0000097795850278 2.0843836353367659e-10 -6.112838233026004e-07 -2.6575722176484057e-07 1.9078099678416592e-10 -1.3175759846207686e-10 -1.3201193756844469e-09 4.1326307460329966e-07 2.96051067674192e-07 9.846646734699096e-06 0.9998134734309718 0.9997118663427706 1.0029455467171158 -1.1956615958941928e-07 4.0232218953009384e-08 -0.0010496423838297685 -0.0006952001976341868 0.000676359496171413 4.3762083919239067e-08 0.00040690837079112343 0.00028324166152029584 0.0059915908718849555
1.212 0.9998297383726477 0.9997203179408564 1.003994171001763 2.0623875373442142e-08 -7.967369848370216e-05 -0.0002621210557319021 -3.292446589420871e-05 3.158985858166727e-05 1.405698404917368e-09 0.00018928849635405936 0.00013505275594565526 0.004426637160312548 1.0000000012763932 0.9998417895482637 0.9999999748707696 1.386828206637797e-10 1.4404116794196356e-09 1.365697200979694e-09 1.6517903232881298e-10 -9.820830555754991e-11 -1.3501684799396652e-09 2.8197281502995436e-09 2.402912428484409e-08 6.990706323372293e-08 0.999962623159709 0.9998150926036097 1.0008893854758456 5.696942047442225e-09 -4.9987877739676055e-05 -2.9505520542098876e-05 -3.922184409985403e-07 3.7454701252881806e-07 -1.4451759792661947e-09 3.753012592729176e-05 2.680999519812212e-05 0.0008932044896365395 0.9999958954922086 0.9998388568689273 1.000097743369978 7.81880102034955e-10 -6.0132643443608936e-06 -2.9859264363457142e-06 -3.3062222522056338e-09 3.135644176425705e-09 -1.3281895144947469e-09 4.1239113139569536e-06 2.946052387782437e-06 9.820723051704658e-05 0.9999995867587587 0.9998414934651255 1.0000098461823466 2.0406500169417235e-10 -6.112680831675518e-07 -2.9773356336807977e-07 1.8344462309633234e-10 -1.2441856237963486e-10 -1.3475900110814904e-09 4.1536895022761824e-07 2.9754922543468366e-07 9.89679682040652e-06 0.9998160756916666 0.9997142333337243 1.0025633544769075 -1.326701986905847e-07 5.9359444851402994e-08 -0.0011301387667267935 -0.0007830934824832347 0.0007655359776621518 4.195328056768367e-08 0.000415326678505129 0.0002875640638870021 0.005278127428676172
1.222 0.9998310939717507 0.9997213165244626 1.003946490071937 1.5767692122024013e-08 -7.770702545835528e-05 -0.00029077106062937153 -3.894153061834585e-05 3.749584920769065e-05 2.144177660030859e-09 0.00018875134964092247 0.00013461673713617016 0.004386978572741983 1.000000001263416 0.9998417895394226 0.99999997518682 1.4218733882720559e-10 1.4406896998468465e-09 4.538001048955677e-09 1.6408890036038875e-10 -9.77664056782188e-11 -1.379123939924145e-09 2.8094525622030242e-09 2.4082136149397746e-08 6.99096447064002e-08 0.9999624607086105 0.9998149769192031 1.000893065642621 5.249680448646966e-09 -4.986307935153201e-05 -3.298462497435097e-05 -4.6919851004332413e-07 4.4980588970483093e-07 -1.3882671764886653e-09 3.7653953174227244e-05 2.6898096671036304e-05 0.0008959601011527028 0.9999958712600386 0.9998388395614872 1.0000983184390995 7.415033858770609e-10 -6.011761130018706e-06 -3.3380610177544774e-06 -4.087682755463135e-09 3.907261302653451e-09 -1.3485249170801213e-09 4.142732341281106e-06 2.9594900246881978e-06 9.865361445525026e-05 0.9999995842349476 0.9998414916625626 1.0000099062636167 2.0319583795374258e-10 -6.112525285730637e-07 -3.3016375857740474e-07 1.7545489162731585e-10 -1.1628148543356851e-10 -1.375682665313837e-09 4.173279338422164e-07 2.9894310083464146e-07 9.943444204165998e-06 0.9998185170143113 0.9997164964558649 1.0021478292440564 -1.4113985063917846e-07 7.662683484718498e-08 -0.0011949445488413772 -0.0008675797768905076 0.0008521787037717836 4.008540625819607e-08 0.0004230266509006269 0.00029132517856248185 0.0044658973366945185
1.232 0.999832647714924 0.9997224602731868 1.003891379384379 1.1340598721216635e-08 -7.578879355223656e-05 -0.0003181890593520585 -4.5502997851455326e-05 4.396399129494202e-05 2.8137211776619057e-09 0.00018806597360824175 0.00013406369796213608 0.004338076910386643 1.000000001226063 0.9998417895131728 0.9999999760819398 1.4714848385905686e-10 1.440570838932945e-09 7.053688388998853e-09 1.6261340277752181e-10 -9.733581414487432e-11 -1.4086631700885474e-09 2.769205267961206e-09 2.4131383540171187e-08 6.928241497436858e-08 0.9999623278939378 0.9998148824582191 1.0008960056566827 4.835608408373826e-09 -4.973859187859989e-05 -3.640140784167684e-05 -5.545743036847762e-07 5.336109649291935e-07 -1.33714736899541e-09 3.7759451597073846e-05 2.6973024050376126e-05 0.0008982346222667336 0.9999958500055905 0.9998388243818561 1.0000988222670941 7.056538714501403e-10 -6.010258678643355e-06 -3.685317004298967e-06 -4.953364221656325e-09 4.767242055972551e-09 -1.36994468486201e-09 4.15979759106825e-06 2.9716731603510777e-06 9.905777333376075e-05 0.9999995819871446 0.999841490057189 1.0000099597697818 2.0408988128957075e-10 -6.112373711029902e-07 -3.627048615854114e-07 1.666180910470124e-10 -1.073365484891481e-10 -1.4044093521184037e-09 4.191272309464645e-07 3.002236505661398e-07 9.986281514710944e-06 0.9998206946705243 0.9997185695265366 1.0017037636916337 -1.4482054582604322e-07 9.13976926956128e-08 -0.0012409406300658357 -0.0009455719714974475 0.000933181779040158 3.8168213888521647e-08 0.0004294164764336469 0.0002941836265827624 0.0035666681251194624
1.242 0.9998343811400713 0.999723735941416 1.0038290520135975 7.430959355375772e-09 -7.391781852101504e-05 -0.0003437015587489711 -5.2556631018060364e-05 5.0946229520122305e-05 3.4157710065487682e-09 0.00018722590528977054 0.00013338869735705794 0.004279437768451058 1.000000001171208 0.9998417894744259 0.9999999773921956 1.527902578523454e-10 1.4401718938778996e-09 8.625472013970918e-09 1.6079655214924435e-10 -9.691679203484417e-11 -1.438798155995823e-09 2.68697188497183e-09 2.4176416017698258e-08 6.766474563826522e-08 0.9999622238037629 0.9998148085703458 1.0008982235946842 4.463954486822466e-09 -4.9614414526882495e-05 -3.96848462520075e-05 -6.480952866336186e-07 6.257469923880787e-07 -1.291842199129779e-09 3.784558887108489e-05 2.703403476130607e-05 0.0008999992519010552 0.9999958316572095 0.9998388112788593 1.00009925651958 6.745628290673538e-10 -6.008756874469443e-06 -4.020824804072648e-06 -5.902768777076576e-09 5.713976015467534e-09 -1.3924630170153307e-09 4.175002556391614e-06 2.9825270665176307e-06 9.94171748336173e-05 0.9999995800145061 0.9998414886484032 1.0000100067200144 2.060714428097547e-10 -6.112224942236344e-07 -3.9492822815088646e-07 1.568151971257568e-10 -9.758441862960134e-11 -1.4337815272379337e-09 4.2075589748132585e-07 3.0138307845520086e-07 1.0025047654491091e-05 0.9998225108852637 0.9997203693027171 1.0012371530759183 -1.4389958676341734e-07 1.031817435457276e-07 -0.0012659317029776326 -0.0010140815477957654 0.001005477089727912 3.621098032124101e-08 0.00043398442456288474 0.00029585845052898784 0.0025983434909690336
1.252 0.9998362709785216 0.9997251267784386 1.0037598622449642 4.087512669088013e-09 -7.209294682298304e-05 -0.00036672496856306257 -6.0035929991898314e-05 5.837937604695779e-05 3.951915377929996e-09 0.00018623116331618626 0.0001325919131005357 0.004210869625199578 1.0000000011075263 0.9998417894293796 0.9999999789109085 1.5878406586981444e-10 1.4398215705609776e-09 9.119516509199401e-09 1.588794441560948e-10 -9.650984334133736e-11 -1.4695404240961426e-09 2.566589988371282e-09 2.421718902231713e-08 6.504342827807165e-08 0.9999621469564951 0.9998147541975639 1.0008997512512596 4.140540377203692e-09 -4.94905463108826e-05 -4.2771514366849624e-05 -7.493438270956199e-07 7.258243912509988e-07 -1.252359872576513e-09 3.791188516759045e-05 2.70807837392322e-05 0.0009012391340604406 0.9999958160873248 0.9998388001613692 1.0000996241952733 6.485262877025855e-10 -6.007255391007652e-06 -4.338322740983409e-06 -6.933641894078528e-09 6.7441524517370335e-09 -1.4160930533605043e-09 4.188292589618251e-06 2.9920126460787184e-06 9.973048267468868e-05 0.9999995783122138 0.9998414874327645 1.000010047228331 2.0887486110075226e-10 -6.112075694653053e-07 -4.2632776233132717e-07 1.4612659879062024e-10 -8.703562605882398e-11 -1.463811484595085e-09 4.222055079371653e-07 3.024153225467817e-07 1.0059542852088025e-05 0.9998238797505755 0.9997218212493697 1.0007549111225904 -1.3886287264731979e-07 1.1167390577632142e-07 -0.0012688309323176709 -0.001070423324171735 0.001066241603589499 3.4222488865734327e-08 0.00043636038225944616 0.0002961667333285942 0.0015865136061809966
1.262 0.9998382901806848 0.9997266132687023 1.0036842868345246 1.3207111722842048e-09 -7.031305415567414e-05 -0.00038679864007989695 -6.786310925109733e-05 6.618788931767386e-05 4.423874723668467e-09 0.00018508887877221957 0.0001316791056880653 0.004132499533789069 1.0000000010441275 0.9998417893845422 0.9999999804211718 1.6428868535512026e-10 1.4397757312491436e-09 8.56722682013929e-09 1.5718735192174584e-10 -9.611490102702302e-11 -1.500902294861344e-09 2.4288870647869534e-09 2.4254498450735596e-08 6.179182104978103e-08 0.9999620953824423 0.9998147179324584 1.0009006322689988 3.866959659145539e-09 -4.9366986324995746e-05 -4.560913392613982e-05 -8.57756774859895e-07 8.33300600201333e-07 -1.2186906660426252e-09 3.7958461912716265e-05 2.7113358424192256e-05 0.0009019545574024563 0.9999958031191412 0.9998387909030828 1.0000999294674977 6.26957885844612e-10 -6.005753972590705e-06 -4.63250373212476e-06 -8.042029109794973e-09 7.852933226013994e-09 -1.4408456024082395e-09 4.199667614661326e-06 3.00012980661301e-06 9.999766768003707e-05 0.9999995768709105 0.9998414864035876 1.0000100815169983 2.1168377449757112e-10 -6.111923405665982e-07 -4.563439978931103e-07 1.3474689053600913e-10 -7.57143005000044e-11 -1.4945105158462481e-09 4.234707682979012e-07 3.033165365241451e-07 1.008964149248512e-05 0.9998247334913123 0.9997228648593212 1.0002645184357912 -1.304175177811405e-07 1.1677076461579806e-07 -0.001249746121213985 -0.0011124040932731505 0.0011130946815835828 3.2211026992602506e-08 0.00043635807984664695 0.0002950480369688819 0.0005924700642932491
1.272 0.9998404091449727 0.9997281740208362 1.0036028998371527 -8.908551597651718e-10 -6.857704406904368e-05 -0.00040360658660823235 -7.59526830905164e-05 7.428734761089053e-05 4.833489305840331e-09 0.0001838132620555438 0.00013066155740504076 0.004044759987507235 1.000000000989193 0.9998417893457596 0.9999999817285213 1.679833066995421e-10 1.4400203808242683e-09 7.153756602463787e-09 1.5589491797443534e-10 -9.573282209717563e-11 -1.5328957165190611e-09 2.3050001652064825e-09 2.429003266065383e-08 5.8607839471704134e-08 0.999962066730808 0.999814698094742 1.0009009196491263 3.641173568713311e-09 -4.9243733932951966e-05 -4.815904638428813e-05 -9.726551919057472e-07 9.475097364397079e-07 -1.1908094609354034e-09 3.798603416794353e-05 2.7132273159466628e-05 0.0009021607192751185 0.999995792535921 0.9998387833491604 1.0001001774640104 6.084785741909557e-10 -6.004252634254274e-06 -4.899275582905907e-06 -9.222585565370487e-09 9.034205222302608e-09 -1.466730876019397e-09 4.209181961300793e-06 3.0069173477703607e-06 0.00010022000252155795 0.9999995756763996 0.9998414855507316 1.0000101099239138 2.1317205980987266e-10 -6.111768216478969e-07 -4.84400498004458e-07 1.2277084968862964e-10 -6.365901927881419e-11 -1.5258916086462078e-09 4.245500919623487e-07 3.0408555568896833e-07 1.0115305323459943e-05 0.9998250274060364 0.9997234579682345 0.9997736366985258 -1.1939341118340942e-07 1.1856359276533848e-07 -0.0012099569075220556 -0.0011384762235609604 0.0011442654965297021 3.018439629199996e-08 0.000433993179844659 0.0002925723373937692 0.0006252907467441203
1.282 0.9998425970425134 0.9997297867275927 1.0035163433818244 -2.5906200681842037e-09 -6.688384659187576e-05 -0.0004169863800857133 -8.421534474215298e-05 8.258831126536234e-05 5.1827057431354205e-09 0.00018242489479243645 0.00012955548349205933 0.0039483500182257445 1.000000000948822 0.9998417893173882 0.9999999826886062 1.6896454729572555e-10 1.4403138442107047e-09 5.180548929489052e-09 1.5490230607967665e-10 -9.536308181756702e-11 -1.5655339852002645e-09 2.220512095918824e-09 2.4325722514139063e-08 5.6276879898135913e-08 0.9999620583920831 0.9998146928188049 1.0009006728788603 3.4592481697552947e-09 -4.912078872035031e-05 -5.039743523448014e-05 -1.0932793315277738e-06 1.0676977461415543e-06 -1.1686751312449955e-09 3.799584964945796e-05 2.713842517325257e-05 0.0009018861473092876 0.9999957840920494 0.9998387773241232 1.0001003740041605 5.918935394880231e-10 -6.002751618009874e-06 -5.135920026034402e-06 -1.0468906177778518e-08 1.0280894832241018e-08 -1.493757144511088e-09 4.216939606677721e-06 3.0124495625125563e-06 0.00010039994829067222 0.9999995747097112 0.9998414848606448 1.0000101329012172 2.1240657148047513e-10 -6.111612542098515e-07 -5.099535011953268e-07 1.1008196009347242e-10 -5.092216053649351e-11 -1.5579665373066311e-09 4.2544615697267823e-07 3.047243130220669e-07 1.0136598193812102e-05 0.9998247429716618 0.9997235796110173 0.9992897246547745 -1.0664108966170011e-07 1.1731048887440797e-07 -0.001151786066934155 -0.0011478393069013198 0.0011587124635997694 2.8149937982891285e-08 0.00042947597044107815 0.00028893069196345183 0.0016014313151164652
1.292 0.9998448231272106 0.9997314291165842 1.0034252970074269 -3.833725478096838e-09 -6.523241695857315e-05 -0.00042692531627409414 -9.256181582773063e-05 9.100024597106722e-05 5.473565944238167e-09 0.00018094943243579192 0.0001283809879577427 0.003844177003348715 1.0000000009262862 0.9998417893017674 0.9999999832245748 1.6743346175412109e-10 1.4404116529487844e-09 3.0035781681441326e-09 1.5397145257089754e-10 -9.500695532800663e-11 -1.5988293453922968e-09 2.1795834714004283e-09 2.4362710857935345e-08 5.522235558572819e-08 0.9999620676250631 0.9998147001445925 1.0008999549307478 3.316968853979405e-09 -4.899815026780372e-05 -5.2315287391712475e-05 -1.2188256337431984e-06 1.1930598949065811e-06 -1.1522325482822013e-09 3.79895850761407e-05 2.713301985054625e-05 0.0009011700632859243 0.9999957775249843 0.9998387726403983 1.0001005253141566 5.769731470606634e-10 -6.001251168373002e-06 -5.341147594063028e-06 -1.1773713904236644e-08 1.1585316545314262e-08 -1.5219321797202785e-09 4.223085702928419e-06 3.016830176797339e-06 0.00010054095303362376 0.999999573947629 0.9998414843167414 1.000010151002464 2.0954634587353242e-10 -6.111458826497771e-07 -5.325530204269284e-07 9.648813903650794e-11 -3.756986206351332e-11 -1.590747912566995e-09 4.2616641668654507e-07 3.052381647633545e-07 1.0153699638360964e-05 0.9998238887916281 0.9997232311316153 0.9988196892233904 -9.294410484676897e-08 1.1339369584965835e-07 -0.0010783816460157485 -0.0011404805155804847 0.0011561828526323013 2.6114565573647035e-08 0.0004231808165103845 0.0002844103016184304 0.002570728407574942
1.302 0.9998470579307013 0.999733079818785 1.003330448083886 -4.6785745994939625e-09 -6.362173460762524e-05 -0.0004335453895518564 -0.000100906370302253 9.943519744349994e-05 5.708194909910314e-09 0.00017941588217734302 0.0001271606975677981 0.0037332876675250765 1.000000000921871 0.9998417892991005 0.9999999833305029 1.6452829695533622e-10 1.4402647518619182e-09 9.601596987010717e-10 1.530193632093754e-10 -9.46641579930663e-11 -1.632795500535804e-09 2.162822048622632e-09 2.4400675720552717e-08 5.517089440365071e-08 0.9999620916782663 0.9998147181044823 1.0008988293780599 3.2105138495716357e-09 -4.887581795388502e-05 -5.391722166879104e-05 -1.348482711132729e-06 1.3227774963078255e-06 -1.141413568140284e-09 3.7969215641155996e-05 2.7117476681478098e-05 0.0009000590970358733 0.9999957725672304 0.9998387691068702 1.0001006377415542 5.643674943130351e-10 -5.999751335036551e-06 -5.515049175041857e-06 -1.312896908788301e-08 1.293953013020389e-08 -1.5512620894031858e-09 4.2277956614427295e-06 3.0201845402642117e-06 0.00010064719029550174 0.9999995733637373 0.999841483900151 1.000010164857154 2.056812442906652e-10 -6.111307562856878e-07 -5.519038958660128e-07 8.200876179267247e-11 -2.3678283464695867e-11 -1.6242481691037862e-09 4.2672346654807624e-07 3.056360902241071e-07 1.0166912907037089e-05 0.9998224993335224 0.9997224354696724 0.9983695983672288 -7.895892332633583e-08 1.072702159356038e-07 -0.0009934379431451646 -0.0011171502097177674 0.00113720815558875 2.408479715746803e-08 0.000415597340406442 0.0002793577726700788 0.003480863001748227
1.312 0.9998492742622165 0.9997347190965187 1.0032324654735165 -5.1810975708959974e-09 -6.20508025506639e-05 -0.00043707971971178414 -0.00010916979573712127 0.00010781095939067361 5.8887896801058825e-09 0.00017785466934338152 0.00012591824392346038 0.003616797171921774 1.000000000933302 0.9998417893077632 0.9999999830607992 1.6158684937696365e-10 1.4400311908657222e-09 -6.941497749250589e-10 1.5232077644216237e-10 -9.433536104701786e-11 -1.6674458698917558e-09 2.142447300132914e-09 2.4438118611536326e-08 5.5332174195918997e-08 0.9999621278971244 0.9998147447999988 1.0008973578339952 3.1363514261772255e-09 -4.875379094336617e-05 -5.5219417980066954e-05 -1.481463798499099e-06 1.4560511596173175e-06 -1.1361375955304586e-09 3.793687517323689e-05 2.7093328548364783e-05 0.0008986037972266792 0.9999957689574692 0.999838766536836 1.0001007174896912 5.549328165984499e-10 -5.9982519606506535e-06 -5.658947967041837e-06 -1.4526105311485597e-08 1.4335680106585326e-08 -1.5817525170557822e-09 4.23126314660683e-06 3.0226510399096717e-06 0.00010072326909089833 0.9999995729299258 0.9998414835907915 1.0000101751346433 2.021000562813194e-10 -6.111157169371541e-07 -5.679078024052734e-07 6.70611144952434e-11 -9.330658451597837e-12 -1.6584802683902124e-09 4.2713507037748014e-07 3.0593068041231485e-07 1.0176662672983972e-05 0.9998206316557346 0.99972123475397 0.9979444731390843 -6.518676701368722e-08 9.942377631891538e-08 -0.0009008899503318211 -0.0010792790108405043 0.001103037060519754 2.206678985276783e-08 0.0004072705891685813 0.00027413613916370255 0.0043129359406633505
1.322 0.9998514479605698 0.9997363293923083 1.0031319780156367 -5.391502461781326e-09 -6.0518647036955135e-05 -0.0004378437119218958 -0.00011728163363689872 0.00011605355188907285 6.017608721608407e-09 0.00017629571749784573 0.00012467677091387784 0.0034958241331496604 1.0000000009566026 0.9998417893249149 0.999999982509737 1.59483398528811e-10 1.439916944190139e-09 -1.8195529399027646e-09 1.524349377851854e-10 -9.402015742143915e-11 -1.7027945865069245e-09 2.1023663960347994e-09 2.4473486224980338e-08 5.4937892385575245e-08 0.9999621738106266 0.9998147784638298 1.000895597868138 3.0909765653102154e-09 -4.863206834453415e-05 -5.6246949448024856e-05 -1.6170337104073443e-06 1.5921284646949299e-06 -1.1363118850343435e-09 3.789472311462268e-05 2.706212597779354e-05 0.0008968553452369942 0.999995766450057 0.9998387647547894 1.0001007703911458 5.491112446154333e-10 -5.9967528400650106e-06 -5.775164884469596e-06 -1.595652475525673e-08 1.5766295372650827e-08 -1.6134080480174362e-09 4.233688106704841e-06 3.0243725457424926e-06 0.00010077394466728516 0.9999995726181065 0.9998414833685977 1.000010182503069 1.996340579269969e-10 -6.111005585318195e-07 -5.806704102852716e-07 5.23670997340432e-11 5.388892030381462e-12 -1.693457137458927e-09 4.2742352748762065e-07 3.0613770980270376e-07 1.0183477436979963e-05 0.9998183605515313 0.9997196865285993 0.9975481661307757 -5.197401613805444e-08 9.032440408469021e-08 -0.0008046162642114488 -0.001028846104226716 0.0010555156698121757 2.006636312616556e-08 0.000398738883572256 0.0002690823179635187 0.005056145283607054
1.332 0.9998535583752259 0.9997378956815441 1.0030295587423124 -5.352982977372062e-09 -5.902431731287527e-05 -0.00043620437725643186 -0.0001251816272771923 0.00012409891387718278 6.0969622164020604e-09 0.00017476674449187857 0.00012345762463705838 0.003371437320584166 1.0000000009870944 0.9998417893472145 0.9999999817877975 1.5839550165489548e-10 1.4399995544683265e-09 -2.3909538618197834e-09 1.5388460819713576e-10 -9.37190445637711e-11 -1.738855642269913e-09 2.0477350286174158e-09 2.45061968200669e-08 5.368854772305661e-08 0.9999622271938093 0.9998148175045676 1.0008936014891998 3.0708453121727793e-09 -4.851064938648726e-05 -5.703084861982049e-05 -1.7545289696213112e-06 1.7303247488438792e-06 -1.1418339887867123e-09 3.784483076998828e-05 2.7025355332452918e-05 0.0008948627801296318 0.9999957648222715 0.9998387636016018 1.000100801735113 5.467144543526974e-10 -5.9952538963193954e-06 -5.866725306036949e-06 -1.7412275931988713e-08 1.7224524606781777e-08 -1.6462323918857101e-09 4.235265697649285e-06 3.025488497808139e-06 0.0001008038539419754 0.9999995724018431 0.9998414832146831 1.0000101875908003 1.98424311255704e-10 -6.110852037198506e-07 -5.904711210439875e-07 3.8614848288881756e-11 2.0399662253250554e-11 -1.729191811846584e-09 4.276141049478473e-07 3.0627507082530647e-07 1.0187953420582481e-05 0.9998157726930689 0.9997178590759255 0.9971833245114242 -3.953305322425031e-08 8.03993059287319e-08 -0.0007081817823412756 -0.0009682157090267384 0.0009969305927040664 1.808901548940605e-08 0.0003904783751999933 0.0002644717544815992 0.005705459724091788
1.342 0.9998555885816462 0.9997394056324002 1.002925715054745 -5.101828712710876e-09 -5.756688528258023e-05 -0.00043255094048305447 -0.00013282038855040538 0.00013189379922354103 6.129201589909274e-09 0.00017329192637470623 0.00012227934148522683 0.003244617196975808 1.0000000010202779 0.9998417893714479 0.9999999810011445 1.5796721115464826e-10 1.440180265596677e-09 -2.4706175679900835e-09 1.5679924883996298e-10 -9.343223664630199e-11 -1.7756437319907782e-09 1.9988579983667567e-09 2.4536796584152895e-08 5.1868899412523737e-08 0.9999622861052787 0.9998148605335868 1.0008914142168517 3.072535786967566e-09 -4.838953346655369e-05 -5.760522581636788e-05 -1.8933704631131022e-06 1.8700365170684696e-06 -1.1525917801117508e-09 3.77890946343395e-05 2.69843765629021e-05 0.0008926709182493515 0.9999957638789643 0.9998387629378449 1.0001008161565883 5.470864371787556e-10 -5.993755228736005e-06 -5.937047053633875e-06 -1.888667354406682e-08 1.870429806893212e-08 -1.6802283754962356e-09 4.236176862619382e-06 3.0261281765394844e-06 0.00010081729411850159 0.9999995722576069 0.9998414831122394 1.0000101909568868 1.9808519622919081e-10 -6.110697509611031e-07 -5.977072676700016e-07 2.6083214691428454e-11 3.562879681717863e-11 -1.7656979949895728e-09 4.27732638240844e-07 3.063611063507614e-07 1.0190701950303136e-05 0.9998129604212881 0.9997158263612602 0.9968514283128882 -2.7973615044097368e-08 7.001605062171295e-08 -0.0006146424518425316 -0.0008999601124107315 0.0009298327241649456 1.613993506143092e-08 0.00038286217658364325 0.0002604957390057213 0.0062607288135943144
1.352 0.9998575253595782 0.9997408495935286 1.002820884494555 -4.66837115069393e-09 -5.614544502205058e-05 -0.0004272692176075033 -0.00014015936476447085 0.0001393959402203495 6.116710289567353e-09 0.0001718910150089973 0.00012115699688369146 0.003116232938821419 1.000000001052422 0.9998417893949494 0.9999999802378802 1.5769700956374552e-10 1.4402855960760674e-09 -2.1707970775980514e-09 1.6074611957812783e-10 -9.315984298174411e-11 -1.8131737604415003e-09 1.973612334207402e-09 2.4566280952492417e-08 5.012506320105307e-08 0.9999623489014249 0.9998149063752446 1.0008890747059165 3.093024560895269e-09 -4.8268720051635713e-05 -5.8004704274657306e-05 -2.0330687512271263e-06 2.0107477522642096e-06 -1.1684637288123334e-09 3.772917994344529e-05 2.6940382771729687e-05 0.0008903190283240769 0.9999957634546425 0.9998387626452768 1.0001008175868884 5.49479593678676e-10 -5.992257011495988e-06 -5.989650783488643e-06 -2.0374618225134713e-08 2.0200412613352162e-08 -1.7153979512283858e-09 4.236581316696001e-06 3.0264056896236603e-06 0.0001008180588460204 0.999999572165519 0.999841483047066 1.000010193073745 1.9809018358140589e-10 -6.110543742687581e-07 -6.028315231764631e-07 1.4464139048881595e-11 5.101320709671894e-11 -1.8029889341305398e-09 4.278028886861855e-07 3.064127369341798e-07 1.0192289912108566e-05 0.9998100157996963 0.999713663113477 0.9965528895935635 -1.733551511729584e-08 5.9476729417528394e-08 -0.0005264234977234155 -0.0008266871862973766 0.0008568602930646216 1.4223997257032285e-08 0.00037613910405533005 0.0002572541597986921 0.006725809502002014
1.362 0.9998593589794433 0.9997422204421017 1.0027154352936096 -4.078331543648184e-09 -5.4759112219888284e-05 -0.0004207213973953142 -0.0001471702357513729 0.0001465735979322772 6.061894585503196e-09 0.0001705789262563861 0.00012010192246310843 0.0029870335229582137 1.000000001080847 0.9998417894158059 0.9999999795615402 1.573219310469447e-10 1.4402175095197655e-09 -1.6204124281294175e-09 1.6485580702617893e-10 -9.290182410196424e-11 -1.8514608846494912e-09 1.9711317241410397e-09 2.4595221169072935e-08 4.90421172487444e-08 0.9999624142309044 0.9998149540629586 1.0008866148404874 3.1299123148382586e-09 -4.8148208528299846e-05 -5.826235406731432e-05 -2.173222894272623e-06 2.1520300273976757e-06 -1.1893215455718818e-09 3.7666493444268235e-05 2.6894380849666427e-05 0.0008878402204206461 0.9999957634132927 0.9998387626267217 1.0001008092575914 5.534229528373334e-10 -5.9907593427397134e-06 -6.0279236278791945e-06 -2.1872517708426952e-08 2.1708547184570783e-08 -1.7517438936505343e-09 4.236613463084605e-06 3.0264170524941844e-06 0.00010080934117735196 0.9999995721095887 0.9998414830077382 1.000010194321701 1.981562005633875e-10 -6.110391709228162e-07 -6.062982762223686e-07 2.9809960262140197e-12 6.650173399022354e-11 -1.8410791225433048e-09 4.278444215881397e-07 3.064439279570493e-07 1.0193188060794446e-05 0.9998070254442292 0.9997114404771044 0.9962871954491986 -7.616762384602915e-09 4.902027594098876e-08 -0.0004452716307505576 -0.00075088761562876 0.0007805775612466817 1.2345767481742806e-08 0.0003704329747405369 0.00025476291257561117 0.007107584946032207
1.372 0.9998610828506769 0.9997435133311442 1.002609670611484 -3.3543474896312494e-09 -5.3407023659035796e-05 -0.00041323195868972343 -0.000153833898230108 0.00015340465179785952 5.967174457670714e-09 0.0001693657554064063 0.00011912175251396324 0.0028576501310464434 1.0000000011039616 0.9998417894328806 0.999999979010195 1.5695333161367517e-10 1.4400311280931658e-09 -9.423043514755517e-10 1.6816177981977134e-10 -9.265845416641629e-11 -1.8905206586378133e-09 1.972319637178937e-09 2.4623373309169896e-08 4.878627442346381e-08 0.9999624810140824 0.9998150028245196 1.0008840601879392 3.1813978094608835e-09 -4.802799812840871e-05 -5.840821270523904e-05 -2.3135142243195977e-06 2.2935377178660455e-06 -1.2150290519114992e-09 3.760218115753959e-05 2.6847190112143725e-05 0.0008852614339980226 0.9999957636464901 0.9998387628047125 1.0001007937454067 5.588395879161875e-10 -5.989262167761053e-06 -6.054950668024206e-06 -2.337790065649942e-08 2.3225220220838213e-08 -1.789267425415511e-09 4.236381271148689e-06 3.02623938459301e-06 0.00010079370459041922 0.9999995720775554 0.999841482985499 1.0000101949926712 1.9837568277267506e-10 -6.110240865341397e-07 -6.085263043531343e-07 -9.272449300768208e-12 8.205424665612535e-11 -1.8799823481891357e-09 4.278715025855142e-07 3.064648653859807e-07 1.0193740230156709e-05 0.9998040664841792 0.9997092225473939 0.9960530773079477 1.2050772220811171e-09 3.8829764423365684e-08 -0.0003722725427029054 -0.0006748127549179281 0.0007033415924378671 1.0509493918666543e-08 0.00036575910349665217 0.00025297197553252076 0.007414944076883973
1.382 0.9998626930870267 0.9997447253760272 1.002503835272069 -2.5174853423036265e-09 -5.2088336792623995e-05 -0.0004050796343970408 -0.00016013919900857525 0.00015987539115272807 5.8349758236400985e-09 0.0001682571336201409 0.00011822072806782692 0.0027286065481677705 1.0000000011211465 0.9998417894457319 0.999999978599024 1.5686824331639139e-10 1.4398824768587199e-09 -2.406292195604255e-10 1.6995811127885205e-10 -9.242954115186574e-11 -1.9303688729649093e-09 1.9554398621376963e-09 2.4649932929329372e-08 4.907798339246043e-08 0.9999625484125086 0.9998150520602698 1.0008814306937506 3.245937345868127e-09 -4.790808797948173e-05 -5.846839342884401e-05 -2.453696797165171e-06 2.4349997952156234e-06 -1.2454445207232893e-09 3.753714496073193e-05 2.6799454465239935e-05 0.0008826038698767777 0.9999957640703521 0.9998387631193201 1.0001007730441414 5.658262559118112e-10 -5.987765331135114e-06 -6.073413920977061e-06 -2.488894685023118e-08 2.4747710201179968e-08 -1.8279692964060223e-09 4.235967623752804e-06 3.025931873115027e-06 0.0001007731137599583 0.9999995720604865 0.9998414829739666 1.000010195299677 1.9900746879602215e-10 -6.110089647419545e-07 -6.098773216212693e-07 -2.2970202867869904e-11 9.764103786884174e-11 -1.9197131599245047e-09 4.2789304688694227e-07 3.0648189011172254e-07 1.019415883758232e-05 0.9998012038314237 0.9997070639553578 0.9958486901372178 9.158275988556557e-09 2.9042001146790045e-08 -0.0003079187825791855 -0.0006003890085389163 0.0006272045638488734 8.719103225577968e-09 0.00036205154801886776 0.00025178844209007567 0.007657817377669132
1.392 0.9998641880388235 0.9997458553164305 1.0023981238659414 -1.5883220879557358e-09 -5.080222937892855e-05 -0.0003964946944687249 -0.00016608156496780474 0.00016597916202825376 5.667721338816615e-09 0.00016725481747021102 0.00011740017172801609 0.0026003343052689765 1.0000000011325658 0.9998417894544772 0.9999999783246883 1.571675027203396e-10 1.439897210866505e-09 4.051072389139329e-10 1.6998255294774848e-10 -9.221559514418799e-11 -1.9710222896350543e-09 1.9107938144799564e-09 2.4674128685452943e-08 4.945690980985894e-08 0.9999626157931804 0.9998151013175425 1.0008787415046267 3.3218251128166917e-09 -4.778847723725311e-05 -5.8464715710961906e-05 -2.593586226947656e-06 2.5762096466788796e-06 -1.2804204761200221e-09 3.747207128577687e-05 2.6751663244681434e-05 0.0008798837014042784 0.9999957646218989 0.9998387635255489 1.0001007486510534 5.743040085693889e-10 -5.986268707461509e-06 -6.085549227958115e-06 -2.6404151894515984e-08 2.6273951839247035e-08 -1.867850849405005e-09 4.23543337022728e-06 3.0255379583433977e-06 0.0001007490087924457 0.999999572052239 0.9998414829687532 1.000010195389419 2.0013412073241848e-10 -6.109936801079667e-07 -6.106462906411424e-07 -3.836482173423698e-11 1.1324214416130357e-10 -1.960286574818834e-09 4.2791335441555634e-07 3.0649801945625923e-07 1.0194543122733835e-05 0.9997984887663025 0.9997050085294547 0.9956717876265544 1.6268955629602204e-08 1.9757404137747356e-08 -0.00025221028247909415 -0.0005291697517935933 0.0005538540467319322 6.978200380196997e-09 0.00035919371778036493 0.00025109902740607287 0.007846348187509419
1.402 0.9998655678330078 0.9997469031834363 1.0022926892515225 -5.87199501456718e-10 -4.954789909508976e-05 -0.00038766041846864294 -0.0001716616513193283 0.00017171499891368894 5.4678242767145704e-09 0.00016635740228499514 0.000116659047356662 0.0024731898364689906 1.0000000011389447 0.9998417894596355 0.9999999781705322 1.5764029434111991e-10 1.4400621984356556e-09 9.42369613354327e-10 1.6835940869417837e-10 -9.201620940141723e-11 -2.012497215718441e-09 1.8461426469922201e-09 2.4695754983034234e-08 4.9537390299576364e-08 0.9999626826916045 0.9998151502642455 1.0008760038248696 3.4070447061759667e-09 -4.766916519144149e-05 -5.841475192759834e-05 -2.733048297034752e-06 2.717014179868746e-06 -1.3198056820390765e-09 3.740746581485702e-05 2.670417630536479e-05 0.0008771129152735642 0.9999957652552479 0.9998387639906208 1.0001007216572304 5.838835154559879e-10 -5.984772309920056e-06 -6.093147904317368e-06 -2.7922217756990407e-08 2.7802423452428314e-08 -1.908912690630819e-09 4.2348213135595375e-06 3.025088188317047e-06 0.00010072240281058522 0.9999995720488836 0.999841482967052 1.0000101953559957 2.0152704131875888e-10 -6.109782456708078e-07 -6.110594914888736e-07 -5.5338296975909714e-11 1.2884411220054708e-10 -2.0017170879901394e-09 4.279333073192896e-07 3.065138254212967e-07 1.0194910641812367e-05 0.9997959587108686 0.9997030889438007 0.995519882609937 2.255939878558218e-08 1.104869420256432e-08 -0.0002047700577292792 -0.0004623217403106715 0.0004845892784345042 5.290066064097687e-09 0.0003570461830758467 0.0002507882562310955 0.007990248497436578
1.412 0.9998668339503757 0.9997478699932181 1.0021876507175405 4.662714482599965e-10 -4.832456306200393e-05 -0.00037871746908740324 -0.00017688409653254157 0.0001770863393727501 5.237679416083565e-09 0.00016556106427386409 0.00011599453177152932 0.002347471667818665 1.000000001141342 0.999841789461963 0.9999999781120052 1.579445923094935e-10 1.4402319533236037e-09 1.3453945936556974e-09 1.6540232109998792e-10 -9.183151191874029e-11 -2.0548107866928486e-09 1.7828530482262332e-09 2.47152858100506e-08 4.911517320051171e-08 0.9999627487766675 0.999815198663726 1.0008732257340471 3.499483816044913e-09 -4.755015126086369e-05 -5.8332168389992064e-05 -2.8719882680353573e-06 2.857303198473928e-06 -1.3634443877717118e-09 3.7343689264961416e-05 2.6657249824831943e-05 0.0008743001636516991 0.9999957659379614 0.9998387644913629 1.000100692834283 5.940484011788547e-10 -5.983276283968773e-06 -6.097590111755045e-06 -2.944208978718091e-08 2.9332036784482263e-08 -1.9511553024086096e-09 4.234160458529515e-06 3.0246032590318157e-06 0.00010069398395714595 0.9999995720481312 0.9998414829672282 1.0000101952544518 2.0282688581798055e-10 -6.109628067530694e-07 -6.112780301624316e-07 -7.359077518473539e-11 1.4443862822179605e-10 -2.0440204941896024e-09 4.279517305084952e-07 3.065284329497739e-07 1.0195231689305783e-05 0.9997936379666246 0.9997013271810323 0.9953903854909426 2.8050682671497726e-08 2.9675389839204182e-09 -0.00016496016519962359 -0.00040064009281410494 0.00042032817769878595 3.6576560026403054e-09 0.00035546800312592905 0.00025075072095287525 0.008098355720763464
1.422 0.9998679888580582 0.9997487574805086 1.002083101315948 1.5538444744689474e-09 -4.7131457286403845e-05 -0.0003697699255697781 -0.00018175643844378802 0.00018209988547964124 4.979657379749558e-09 0.00016486025979809733 0.00011540254519249337 0.002223436432356427 1.0000000011409305 0.9998417894622988 0.999999978121783 1.57879369397474e-10 1.44024635861939e-09 1.6123290485179379e-09 1.614634012273618e-10 -9.166135894316019e-11 -2.0979803757998038e-09 1.7446217234531928e-09 2.4733454153155524e-08 4.818690768094337e-08 0.9999628138193011 0.9998152463523525 1.0008704129183592 3.5972509408235814e-09 -4.7431434876513015e-05 -5.8227242876504414e-05 -3.010341379903132e-06 2.9969997336478464e-06 -1.411178452366269e-09 3.728099077676741e-05 2.6611060320119115e-05 0.0008714515473061628 0.9999957666477746 0.9998387650118719 1.0001006627121125 6.044323820095012e-10 -5.981780789928586e-06 -6.099898391756606e-06 -3.0962970980077135e-08 3.086203617096357e-08 -1.9945797048131885e-09 4.233469975161118e-06 3.024096847516253e-06 0.00010066420814346747 0.9999995720488147 0.9998414829684489 1.000010195113167 2.038167233551359e-10 -6.109475238448745e-07 -6.114057580317065e-07 -9.278757189400228e-11 1.6002114590853374e-10 -2.0872127396312785e-09 4.279666498118379e-07 3.065404228279967e-07 1.0195459224095475e-05 0.9997915391473411 0.9996997355947533 0.9952807168241077 3.27660003610341e-08 -4.4508748199344e-09 -0.00013198688933576373 -0.00034458439882562356 0.000361637921668164 2.0836061216538753e-09 0.0003543304836179749 0.0002508976077733002 0.008178379243953997
1.432 0.9998690357051512 0.9997495678776818 1.0019791141016845 2.6588462086017823e-09 -4.596783609688014e-05 -0.00036089192818088037 -0.0001862882159655632 0.00018676464478709545 4.696097454747168e-09 0.00016424833619250456 0.00011487820807121597 0.0021013131878330478 1.0000000011388166 0.999841789461434 0.999999978174027 1.5748988086290491e-10 1.4400687959308744e-09 1.7596045929823269e-09 1.5693168732336883e-10 -9.15054640363493e-11 -2.14202386734078e-09 1.7437991882903658e-09 2.475060333187004e-08 4.692598286093956e-08 0.999962877665979 0.9998152932205551 1.0008675692902644 3.698799865926091e-09 -4.731301534398205e-05 -5.810745775641022e-05 -3.1480647762084884e-06 3.1360517222378904e-06 -1.4628474050391613e-09 3.721953681387493e-05 2.656572538839618e-05 0.0008685712858511801 0.999995767369821 0.9998387655415307 1.0001006316447205 6.149242169936499e-10 -5.980285864031543e-06 -6.1008013861507065e-06 -3.248421562026911e-08 3.23919100645216e-08 -2.0391862244548093e-09 4.232762501747613e-06 3.0235779695753266e-06 0.00010063337563933795 0.9999995720504431 0.9998414829703639 1.0000101949442677 2.0452606895639514e-10 -6.109324328679975e-07 -6.115007029641642e-07 -1.1255652175705185e-10 1.7558990549242455e-10 -2.1313099558061376e-09 4.2797625422557426e-07 3.0654849962038055e-07 1.0195550932079327e-05 0.9997896650331654 0.9996983183484534 0.9951883931583573 3.6731888868097107e-08 -1.1184680391900298e-08 -0.0001049883918082446 -0.0002943281895556109 0.0003087812570155792 5.702377020625451e-10 0.00035352416220066536 0.0002511587292417415 0.00823680642780216
1.442 0.9998699780815268 0.9997503037395559 1.0018757472002837 3.765945934036013e-09 -4.4832971677071283e-05 -0.0003521341509793659 -0.00019049025727453165 0.0001910911581220254 4.389301454018158e-09 0.00016371803226884117 0.00011441621032895482 0.0019813160372936845 1.0000000011359111 0.9998417894600186 0.9999999782473022 1.5698043091466715e-10 1.4398271841505279e-09 1.8143835232404336e-09 1.5232324407919914e-10 -9.136412266725643e-11 -2.1869592228283657e-09 1.7733870301413201e-09 2.476629084263659e-08 4.562787957308005e-08 0.9999629402173477 0.9998153391975296 1.0008646974889905 3.802833603154405e-09 -4.719489180374546e-05 -5.79780913903039e-05 -3.285130984430386e-06 3.2744251857464606e-06 -1.5182888727449003e-09 3.7159434693738485e-05 2.6521320557302256e-05 0.0008656622597127846 0.9999957680944114 0.9998387660734208 1.0001005998628811 6.255795989069947e-10 -5.978791378359705e-06 -6.10079924680435e-06 -3.4005161426745635e-08 3.392132179728974e-08 -2.084976199508174e-09 4.232046632145541e-06 3.0230527541569644e-06 0.00010060168979130011 0.9999995720528686 0.999841482972868 1.0000101947515225 2.051438343580016e-10 -6.109174064693381e-07 -6.115884005667489e-07 -1.3239402081413113e-10 1.9114394120623238e-10 -2.1763281584300746e-09 4.2797948497103924e-07 3.065518937230951e-07 1.0195483139589235e-05 0.9997880105999312 0.9996970730271768 0.9951110875504526 3.997756063597535e-08 -1.722288927502192e-08 -8.310196215520916e-05 -0.00024981465285127326 0.00026177112475270654 -8.804371747551076e-10 0.00035296075310485634 0.00025148161152618794 0.008278928151545371
1.452 0.9998708198344753 0.9997509678101062 1.0017730477564801 4.860908100419233e-09 -4.372615374283781e-05 -0.00034352959805992577 -0.00019437413923230486 0.00019509090330908577 4.06152828175004e-09 0.00016326186515449472 0.00011401109290505826 0.001863655414797285 1.0000000011328676 0.9998417894585215 0.9999999783259285 1.5658466466626753e-10 1.4397130528006095e-09 1.8068299582677776e-09 1.4830637951885112e-10 -9.123657553352154e-11 -2.2328055061750233e-09 1.8106157476080114e-09 2.477947154773311e-08 4.464124338454698e-08 0.9999630014117112 0.9998153842394247 1.0008617992675908 3.908159227727887e-09 -4.707706333066049e-05 -5.7842755640714164e-05 -3.421522999152505e-06 3.412098880026572e-06 -1.5773407269741671e-09 3.7100750767831225e-05 2.647789227298969e-05 0.0008627264267455637 0.9999957688153508 0.9998387666031217 1.000100567514046 6.364884816219365e-10 -5.977297141658355e-06 -6.1002239111461035e-06 -3.552505363097926e-08 3.545005229463548e-08 -2.1319504583571145e-09 4.231328613489324e-06 3.0225256562630505e-06 0.00010056929836491443 0.9999995720560593 0.9998414829759391 1.0000101945355468 2.0588904415404584e-10 -6.109022528883532e-07 -6.116748759058396e-07 -1.5164202117862167e-10 2.0668356228954587e-10 -2.2222841662785315e-09 4.27976277252404e-07 3.0655053994112e-07 1.0195257122866482e-05 0.9997865650251945 0.9996959922550385 0.9950466677215937 4.2534511006318875e-08 -2.256348189573228e-08 -6.551107962487613e-05 -0.00021081273600563052 0.00022042730816797024 -2.266709605905052e-09 0.00035257192766580684 0.00025182901961468023 0.008308942849418115
1.462 0.9998715649348158 0.9997515629250548 1.0016710548978718 5.930620072521039e-09 -4.2646689291500435e-05 -0.0003350984643147734 -0.0001979517935511176 0.0001987758528166601 3.714988621699168e-09 0.00016287241254659408 0.00011365745043095902 0.0017485486303955298 1.0000000011300851 0.9998417894572277 0.9999999783999205 1.5646598517493583e-10 1.4398190234516366e-09 1.7640707895031913e-09 1.4555678821346905e-10 -9.112357794398789e-11 -2.2795810668853115e-09 1.8295920747264337e-09 2.4789212345812294e-08 4.425996207448315e-08 0.9999630612127853 0.9998154283205728 1.0008588757804033 4.013596351210801e-09 -4.695952909719277e-05 -5.7703850546540235e-05 -3.5572308562211287e-06 3.549060267214543e-06 -1.6398397311709567e-09 3.704352381038693e-05 2.643546744110208e-05 0.0008597651267797333 0.999995769528728 0.9998387671278438 1.0001005346910243 6.476790064610496e-10 -5.975803061269111e-06 -6.099289660255709e-06 -3.704315962587851e-08 3.697796213056589e-08 -2.180110483360092e-09 4.230613377226121e-06 3.0220001946828433e-06 0.00010053631866998329 0.9999995720599836 0.9998414829795547 1.0000101942966182 2.0691210216813643e-10 -6.108868795601862e-07 -6.117571284711694e-07 -1.6962945586563276e-10 2.222086996473854e-10 -2.269195854034086e-09 4.279675338651282e-07 3.0654508563081467e-07 1.019489792803435e-05 0.9997853135284385 0.9996950651964815 0.9949932156866088 4.443756026365917e-08 -2.7212176262793066e-08 -5.147456071739797e-05 -0.0001769693308245198 0.00018443032084457538 -3.587165305045042e-09 0.0003523064956887375 0.0002521759336703461 0.008330102857006695
1.472 0.9998722173829743 0.9997520919434769 1.0015698018853383 6.963315660190599e-09 -4.159390229667214e-05 -0.0003268519926795673 -0.00020123523157916716 0.00020215815830119043 3.3518390739832912e-09 0.0001625425062702625 0.00011335006836007008 0.0016362304142251878 1.0000000011277526 0.999841789456272 0.9999999784640197 1.56629535855552e-10 1.4400550203309833e-09 1.706913352131184e-09 1.4451504630926921e-10 -9.102378029662691e-11 -2.3273061014006156e-09 1.8140131981743156e-09 2.4795422465214063e-08 4.4570917516477273e-08 0.9999631196009472 0.9998154714272306 1.0008559277886608 4.117917758322238e-09 -4.684228845601096e-05 -5.756292638958633e-05 -3.6922493763771193e-06 3.6853025943190286e-06 -1.705623590015938e-09 3.698777442586035e-05 2.639406011374967e-05 0.0008567792932518276 0.999995770232095 0.9998387676458432 1.0001005014516566 6.59031899685772e-10 -5.974309227388105e-06 -6.098132015677554e-06 -3.8558995167520396e-08 3.8504963786573745e-08 -2.2294584709622318e-09 4.229905045595331e-06 3.0214793143555454e-06 0.00010050284896776589 0.9999995720645654 0.9998414829836616 1.000010194035772 2.0820552480962026e-10 -6.108713768121363e-07 -6.118299745824843e-07 -1.8591857360968892e-10 2.3771915572979306e-10 -2.3170802341489378e-09 4.279548959543904e-07 3.065367457768355e-07 1.0194446687087065e-05 0.9997842389577385 0.9996942788639549 0.9949490329430147 4.572616364454058e-08 -3.1181807792925206e-08 -4.034117002781297e-05 -0.0001478547975853703 0.00015336933846652107 -4.840676304524016e-09 0.00035212708052304254 0.00025250660329049097 0.00834487496363818
1.482 0.9998727811457979 0.9997525577017397 1.001469317627294 7.948790829257671e-09 -4.056713326662471e-05 -0.00031879538969580815 -0.00020423636008765119 0.00020524993453515777 2.974178822895867e-09 0.0001622653554123647 0.00011308400904578026 0.0015269642989162138 1.0000000011259111 0.9998417894556852 0.9999999785163934 1.5687394777050223e-10 1.4402198939384343e-09 1.649168532727101e-09 1.4522238426238332e-10 -9.093785034876269e-11 -2.376000205212959e-09 1.7633726056490282e-09 2.479896833865483e-08 4.537000163808504e-08 0.9999631765672014 0.9998155135532596 1.0008529558025385 4.2198326201713025e-09 -4.67253408697509e-05 -5.742095730991347e-05 -3.826576645344638e-06 3.820822852168967e-06 -1.7745312996127826e-09 3.693351136771668e-05 2.6353675970471868e-05 0.0008537695939499322 0.999995770923925 0.9998387681560336 1.0001004678318424 6.70236893933038e-10 -5.972815840577878e-06 -6.096835520055962e-06 -4.0072481610951386e-08 4.003100084808419e-08 -2.2799967319928287e-09 4.229207070641775e-06 3.0209654830776066e-06 0.00010046897074968138 0.9999995720696888 0.9998414829881775 1.0000101937549324 2.0955730566236316e-10 -6.108559456960524e-07 -6.118894333401868e-07 -2.004685560846027e-10 2.5321392199791217e-10 -2.3659556663710415e-09 4.2794036976474133e-07 3.0652702060799604e-07 1.0193949707085821e-05 0.9997833230827193 0.9996936191940987 0.9949126351193327 4.644429082965804e-08 -3.449184269290037e-08 -3.155339845363909e-05 -0.0001230004666216736 0.00012678242700892034 -6.02639286934034e-09 0.00035200693557570125 0.000252811996515832 0.00835509591772226
1.492 0.9998732601159713 0.9997529629838711 1.0013696277193043 8.878568754132821e-09 -3.956573871290055e-05 -0.00031092993490403 -0.00020696686362966122 0.00020806311765986495 2.5840440838462055e-09 0.00016203461664583232 0.00011285466022963019 0.00142105575779716 1.0000000011245171 0.9998417894554367 0.9999999785574175 1.5690443473963762e-10 1.4401716139037643e-09 1.5985728255709418e-09 1.473633597121695e-10 -9.08650235165829e-11 -2.425683393757397e-09 1.6924667508577336e-09 2.48010843616849e-08 4.624337467140201e-08 0.9999632321091457 0.9998155546972377 1.0008499601761582 4.318116083100943e-09 -4.660868574146984e-05 -5.727853892969505e-05 -3.960212873684109e-06 3.955620392279971e-06 -1.8464035736624329e-09 3.688073562873448e-05 2.6314315214141036e-05 0.0008507365222403863 0.9999957716032699 0.9998387686577443 1.0001004338539352 6.809065442430019e-10 -5.971323042873907e-06 -6.0954525441825374e-06 -4.158390112017464e-08 4.1556038473617537e-08 -2.3317278300216178e-09 4.228522176506469e-06 3.020460645634795e-06 0.00010043474733854591 0.9999995720752201 0.9998414829930076 1.0000101934566574 2.1066290273738045e-10 -6.108407278401246e-07 -6.119337759503079e-07 -2.1359363605981412e-10 2.686934339772703e-10 -2.415840965989348e-09 4.2792590086653874e-07 3.0651734775144007e-07 1.0193448598409125e-05 0.9997825475905513 0.9996930718855964 0.9948827395086578 4.66388882051088e-08 -3.716759878688572e-08 -2.4643894987908052e-05 -0.00010192785256496009 0.00010418850262909881 -7.143733569664707e-09 0.0003519272130330992 0.0002530877514534573 0.008362111576167479
1.502 0.9998736580873651 0.999753310503523 1.001270755144128 9.746031277424607e-09 -3.858909067551406e-05 -0.0003032544477825146 -0.00020943813360219687 0.0002106093767532983 2.183405829062055e-09 0.0001618444269661868 0.00011265775722105958 0.0013188680742219961 1.0000000011234884 0.9998417894554681 0.9999999785886651 1.5659434690295102e-10 1.4399488103766857e-09 1.5582238029720372e-09 1.5047496851767912e-10 -9.08055862746136e-11 -2.4763763914450245e-09 1.6265427186729777e-09 2.480265245119274e-08 4.6740919025896046e-08 0.9999632862283604 0.9998155948605898 1.0008469411691685 4.411869726160852e-09 -4.6492322293410237e-05 -5.713602565402787e-05 -4.093159494420465e-06 4.089696018851478e-06 -1.9210829707502598e-09 3.682944305163608e-05 2.6275974418796175e-05 0.0008476804560364579 0.9999957722695443 0.9998387691505617 1.0001003995319915 6.908380001773483e-10 -5.969830795591559e-06 -6.094015643399306e-06 -4.30936879294773e-08 4.308005464468213e-08 -2.3846552774826863e-09 4.227852269923688e-06 3.0199661562611897e-06 0.0001004002227989032 0.9999995720810246 0.999841482998056 1.0000101931437535 2.1138825147461117e-10 -6.108256851401082e-07 -6.119634689068922e-07 -2.2575564735827238e-10 2.8415768465612e-10 -2.466755352594372e-09 4.279130174022726e-07 3.065088141021551e-07 1.019297410896074e-05 0.9997818948072505 0.9996926230137336 0.9948582482984663 4.635843850676839e-08 -3.923922453869121e-08 -1.922749663508766e-05 -8.417009235668049e-05 8.511132394324982e-05 -8.19237649757584e-09 0.0003518747782462907 0.0002533326181897248 0.00836689457444327
1.512 0.9998739787412155 0.9997536028938123 1.001172720737633 1.0546397609165679e-08 -3.763657640852267e-05 -0.00029576627188895453 -0.000211661228885144 0.0002129000621842744 1.7741648374536341e-09 0.0001616894109589122 0.00011248938751525216 0.0012208419094632838 1.0000000011227335 0.999841789455714 0.9999999786121014 1.5615839455836242e-10 1.439735926558466e-09 1.5279598972632127e-09 1.5414646205739793e-10 -9.075873697707962e-11 -2.528100764989879e-09 1.5914650071746089e-09 2.4803942495695344e-08 4.653742735527263e-08 0.9999633389287564 0.9998156340464073 1.0008438989853943 4.50067902017078e-09 -4.637624960187422e-05 -5.6993622790771755e-05 -4.225418529593631e-06 4.2230514096356225e-06 -1.9984150643612913e-09 3.677962603036106e-05 2.6238647737983227e-05 0.000844601696335319 0.9999957729223873 0.9998387696342329 1.0001003648749018 7.00183233562572e-10 -5.968338913707655e-06 -6.092545477013317e-06 -4.460222827088144e-08 4.4603036246179635e-08 -2.4387830350301604e-09 4.227198430235887e-06 3.019482773372486e-06 0.00010036542265850129 0.9999995720869848 0.999841483003239 1.0000101928188616 2.1194221638932737e-10 -6.10810632949865e-07 -6.119807221993163e-07 -2.3736330877003263e-10 2.9960610025172405e-10 -2.518718002379525e-09 4.2790262931190476e-07 3.065020252948178e-07 1.019254398970715e-05 0.9997813481815245 0.9996922594499289 0.9948382296650042 4.565258568104972e-08 -4.07408367011432e-08 -1.4991118503367056e-05 -6.928659051456517e-05 6.909637133530809e-05 -9.17224838566176e-09 0.000351840543664892 0.0002535473224140051 0.008370139634199957
1.522 0.999874225639395 0.999753842702332 1.0010755434985878 1.1276384157729368e-08 -3.670759819635104e-05 -0.00028846191317548304 -0.00021364685711244445 0.0002149461784635413 1.3581493602497816e-09 0.00016156467161650885 0.00011234598420740543 0.0011275193276038913 1.0000000011221695 0.9998417894561169 0.9999999786294879 1.5599981115246899e-10 1.439705006675838e-09 1.505669342438101e-09 1.5806794757515736e-10 -9.072428324239076e-11 -2.5808778476201518e-09 1.5994127447563085e-09 2.4804888476853943e-08 4.555518928144506e-08 0.9999633902155732 0.9998156722587259 1.000840833796358 4.584443483775294e-09 -4.6260466756159935e-05 -5.6851446198392465e-05 -4.356992280291172e-06 4.35568875718088e-06 -2.0782493400964463e-09 3.6731274671825586e-05 2.6202327734138206e-05 0.0008415004927111909 0.9999957735615802 0.9998387701086078 1.0001003298882076 7.092935176037989e-10 -5.9668472254224465e-06 -6.091055564714676e-06 -4.6109811768621383e-08 4.6124976886171114e-08 -2.4941161001398395e-09 4.226561011128637e-06 3.019010737955309e-06 0.00010033035624666004 0.9999995720930024 0.9998414830084882 1.0000101924841065 2.127228427020245e-10 -6.107953988784856e-07 -6.119887878022632e-07 -2.487249804187246e-10 3.1503860263978733e-10 -2.571749133008261e-09 4.2789499952874187e-07 3.064971380911513e-07 1.0192163798559641e-05 0.9997808925747548 0.9996919691205323 0.9948218983082856 4.4572205412282666e-08 -4.171002658037967e-08 -1.1683082447513909e-05 -5.6872072088375735e-05 5.5721752811416365e-05 -1.0083514805290166e-08 0.0003518182436320102 0.00025373376543883435 0.008372338151615963
1.532 0.9998744022221691 0.9997540323894236 1.000979240797491 1.193367782182874e-08 -3.580157315950614e-05 -0.000281337439963779 -0.00021540536888174758 0.0002167583728348774 9.371120383919713e-10 0.0001614657710487341 0.00011222431259771662 0.0010395723222111435 1.000000001121734 0.999841789456632 0.9999999786420952 1.5632233733508806e-10 1.4398687389178956e-09 1.4886390576004875e-09 1.61929659375503e-10 -9.070215258424876e-11 -2.6347300393222548e-09 1.6410952348565098e-09 2.4805542776279356e-08 4.4013544642308485e-08 0.9999634400947797 0.9998157095021012 1.0008377457552389 4.662970923846939e-09 -4.614497300612317e-05 -5.6709559380648466e-05 -4.487883268325904e-06 4.487610549582284e-06 -2.1604376894383037e-09 3.668437761112339e-05 2.616700596517957e-05 0.0008383770604156436 0.9999957741869986 0.9998387705736014 1.0001002945752353 7.183311150161741e-10 -5.965355717449814e-06 -6.089554759491941e-06 -4.761673126041041e-08 4.7645873015112826e-08 -2.5506595514619005e-09 4.225939813572675e-06 3.0185499024246866e-06 0.00010029501997945616 0.9999995720990087 0.9998414830137541 1.000010192140949 2.1392961911332015e-10 -6.107799707235528e-07 -6.119909923667376e-07 -2.6014868600749804e-10 3.304552870294184e-10 -2.625868720151844e-09 4.278898477089178e-07 3.064939819814959e-07 1.019182909326439e-05 0.9997805144007448 0.9996917411399119 0.9948085965039043 4.3168875515385684e-08 -4.2187508327875226e-08 -9.102872603839245e-06 -4.656126971541614e-05 4.460435340499312e-05 -1.0926569670777028e-08 0.000351803558509776 0.0002538944793985641 0.008373834936541048
1.542 0.9998745118086666 0.9997541743284303 1.0008838285220507 1.2516653742268131e-08 -3.491793292612099e-05 -0.00027438872406737553 -0.0002169467596370265 0.00021834693360871064 5.12727948618705e-10 0.00016138870539148998 0.00011212145292230564 0.0009578340845164945 1.0000000011213903 0.9998417894572336 0.9999999786507582 1.5689703351664515e-10 1.440073243056058e-09 1.4747909987746592e-09 1.6531206446456867e-10 -9.069157865963489e-11 -2.6896798704152908e-09 1.6930238709259643e-09 2.4806242110926262e-08 4.236823824688478e-08 0.9999634885727383 0.9998157457813636 1.000834635005061 4.73573505694779e-09 -4.6029767768756106e-05 -5.656799561822884e-05 -4.618094256129742e-06 4.618819443006394e-06 -2.2448370213111886e-09 3.663892257007785e-05 2.613267339161913e-05 0.0008352315921432976 0.9999957747985793 0.999838771029175 1.0001002589379608 7.270341708340555e-10 -5.9638645438652725e-06 -6.088048335501715e-06 -4.912339385186932e-08 4.916572490280244e-08 -2.6084199651983676e-09 4.2253342651390135e-06 3.018099859266054e-06 0.00010025940109194989 0.9999995721049627 0.9998414830190082 1.0000101917903221 2.153300364352793e-10 -6.107645023447646e-07 -6.119897333126635e-07 -2.720530308019419e-10 3.4585656953889034e-10 -2.6810978423964358e-09 4.278865153842808e-07 3.064921761460775e-07 1.0191527958435797e-05 0.9997802016549029 0.9996915658500747 0.9947977763530732 4.1493779992751506e-08 -4.2216562299257176e-08 -7.09185784373131e-06 -3.803037352084242e-05 3.540238228179896e-05 -1.1702023838264912e-08 0.0003517935037056912 0.00025403226914556717 0.008374870332900252
1.552 0.9998745575989125 0.9997542708070835 1.0007893211840015 1.3024630497407992e-08 -3.405612316891814e-05 -0.0002676115798375669 -0.000218280675762079 0.000219721794250094 8.659239423059591e-11 0.00016132987681876577 0.00011203478114378738 0.0008833273929251155 1.0000000011211208 0.9998417894579104 0.9999999786561657 1.5724488074605647e-10 1.440131921624012e-09 1.4633757358548065e-09 1.6770746597077455e-10 -9.069277323079532e-11 -2.745750393142709e-09 1.730334686314545e-09 2.4807318830917643e-08 4.1159897273252924e-08 0.9999635356560076 0.9998157811014794 1.0008315016834584 4.802069142263638e-09 -4.5914850494571174e-05 -5.642677087353474e-05 -4.747628174200882e-06 4.749318186263403e-06 -2.331309511347658e-09 3.6594896733980415e-05 2.6099320656006022e-05 0.0008320642665877403 0.9999957753963037 0.9998387714753204 1.0001002229777483 7.349028672005621e-10 -5.962373890747967e-06 -6.086538647051559e-06 -5.063029771221307e-08 5.068453375261561e-08 -2.6674045007528124e-09 4.2247435755880464e-06 3.017660047737751e-06 0.00010022348165909407 0.9999995721108477 0.9998414830242394 1.0000101914329678 2.1644310257493938e-10 -6.107491801753024e-07 -6.119859204483371e-07 -2.849449376978021e-10 3.612429058640677e-10 -2.7374577677393336e-09 4.278841353493953e-07 3.0649120030812814e-07 1.0191243814454979e-05 0.9997799438665904 0.9996914347945527 0.9947889836155344 3.959693520473412e-08 -4.1842222158175405e-08 -5.525217941343685e-06 -3.0996210830683084e-05 2.7815329598932962e-05 -1.2410695189807148e-08 0.0003517860137725561 0.0002541499869197804 0.008375610806717355
1.562 0.9998745426766849 0.9997543240294958 1.0006957320027994 1.345843468865151e-08 -3.321560313508087e-05 -0.0002610018407447292 -0.00021941642280129175 0.000220892540676025 -3.3978117231499717e-10 0.0001612860646028117 0.00011196194903233341 0.0008172774492315266 1.0000000011209214 0.9998417894586592 0.999999978659145 1.5706891882983944e-10 1.4399836717331016e-09 1.4547933620418471e-09 1.6868848984991806e-10 -9.070484951442955e-11 -2.8029649463816162e-09 1.7352760265837607e-09 2.480876653331315e-08 4.079246626621144e-08 0.9999635813512299 0.999815815467468 1.0008283459253542 4.861615726375553e-09 -4.580022051010554e-05 -5.62858915162402e-05 -4.876487923744191e-06 4.879109576221046e-06 -2.4197209389470347e-09 3.65522870407437e-05 2.6066938300138932e-05 0.0008288752552931386 0.999995775980171 0.999838771912042 1.0001001866958685 7.416336024565717e-10 -5.960883818575301e-06 -6.085026055709385e-06 -5.2137863402719796e-08 5.220230229849601e-08 -2.7276210201561983e-09 4.224166892309615e-06 3.0172298605288768e-06 0.00010018724294733889 0.9999995721166571 0.9998414830294438 1.000010191069742 2.169708955184315e-10 -6.107340652432776e-07 -6.119792297706282e-07 -2.9925093973504394e-10 3.766148992188977e-10 -2.794970844889527e-09 4.278818072502816e-07 3.0649046835185864e-07 1.0190958788059982e-05 0.9997797320018494 0.9996913406491206 0.9947818432956957 3.752711657668904e-08 -4.1110464607224716e-08 -4.305123490539707e-06 -2.5213940760293398e-05 2.1582171259913377e-05 -1.3053598054160954e-08 0.0003517796670989893 0.00025425039906573177 0.008376170702134162
1.572 0.9998744700127772 0.9997543361184407 1.0006030729755218 1.3820687709089524e-08 -3.239584529667619e-05 -0.0002545554000626231 -0.0002203629747059454 0.00022186842020686134 -7.649624282733073e-10 0.00016125439642464807 0.00011190086423323268 0.0007610861486748462 1.0000000011207835 0.9998417894594748 0.9999999786607338 1.5650632163590725e-10 1.4397411591787979e-09 1.4496970830968448e-09 1.6810958541318909e-10 -9.07273275102286e-11 -2.8613475936210957e-09 1.7018454467094419e-09 2.4810372133852634e-08 4.1307577964610037e-08 0.9999636256650669 0.9998158488843548 1.0008251678642883 4.914594518395163e-09 -4.568587696993202e-05 -5.614535926989862e-05 -5.004676160204526e-06 5.008196433033061e-06 -2.5099436049163153e-09 3.6511080452983864e-05 2.6035516965739704e-05 0.0008256647284807918 0.9999957765501841 0.9998387723393466 1.0001001500936955 7.47372096736715e-10 -5.959394214850877e-06 -6.08351023268512e-06 -5.364623304349113e-08 5.371903349705506e-08 -2.789078688785882e-09 4.223603486340341e-06 3.0168087752954813e-06 0.00010015066986901691 0.9999995721223852 0.9998414830346177 1.0000101907017016 2.1705143840134817e-10 -6.107190450045265e-07 -6.119690406144101e-07 -3.1511580057408935e-10 3.919727544081543e-10 -2.8536592729680002e-09 4.2787880287324765e-07 3.0648946369632545e-07 1.0190657504153413e-05 0.9997795583375657 0.9996912771269917 0.9947760470039864 3.533187998183223e-08 -4.006762057657632e-08 -3.35511007416043e-06 -2.04738731828641e-05 1.647848459438769e-05 -1.363192968643967e-08 0.00035177350978274574 0.0002543361147884328 0.008376627407250434
1.582 0.9998743424684253 0.999754309117758 1.0005113549383098 1.411547539387304e-08 -3.1596335152581944e-05 -0.0002482682320958504 -0.00022112898360419125 0.00022265835128572618 -1.1876044339287547e-09 0.000161232320524432 0.00011184967063317702 0.0007162354322522246 1.0000000011206929 0.9998417894603475 0.9999999786619991 1.5597659198070672e-10 1.4395923576682126e-09 1.4479990635840674e-09 1.6618927315158352e-10 -9.075984735037251e-11 -2.9209230958848067e-09 1.6374206039858685e-09 2.4812202443467748e-08 4.2349923408260865e-08 0.9999636686041629 0.9998158813571459 1.0008219676328816 4.961640469493636e-09 -4.55718189562918e-05 -5.6005174390566823e-05 -5.1321951997769035e-06 5.1365815874581935e-06 -2.6018545584291134e-09 3.647126419281991e-05 2.6005047561348956e-05 0.0008224328592856126 0.9999957771063401 0.9998387727572374 1.000100113172589 7.525591688550674e-10 -5.9579048912028545e-06 -6.081991367888411e-06 -5.515518707504756e-08 5.523473015858383e-08 -2.8517875346355475e-09 4.223052931889968e-06 3.016396485247744e-06 0.00010011375451103523 0.9999995721280163 0.9998414830397497 1.0000101903299279 2.1710620858602629e-10 -6.107039316051378e-07 -6.119554510277914e-07 -3.3232179996876835e-10 4.0731731096605546e-10 -2.9135463782399786e-09 4.2787475106202945e-07 3.064879024800652e-07 1.0190330510004807e-05 0.9997794163226543 0.9996912388716699 0.9947713420188428 3.305696080693396e-08 -3.875997405820313e-08 -2.615524213691084e-06 -1.6597864763840394e-05 1.231297776885043e-05 -1.4147060855374551e-08 0.0003517669471780033 0.000254409554967731 0.008377031735763752
1.592 0.9998741627987855 0.9997542449947977 1.000420587622291 1.4347632899620944e-08 -3.0816571082719645e-05 -0.00024213640288139242 -0.00022172278983528793 0.00022327093347671104 -1.606446024289457e-09 0.00016121757890765338 0.00011180672916600478 0.0006840922739087506 1.0000000011206316 0.9998417894612649 0.9999999786637455 1.5580962002107994e-10 1.4396449505953104e-09 1.4484800357940251e-09 1.6341024510496768e-10 -9.080228628658902e-11 -2.981716485111326e-09 1.560456816848801e-09 2.4814866309957097e-08 4.338130546327522e-08 0.9999637101751372 0.9998159128908211 1.0008187453628568 5.003402931749759e-09 -4.5458045634316026e-05 -5.5865337304827564e-05 -5.2590471073136265e-06 5.264267874498894e-06 -2.6953369346292854e-09 3.643282584753021e-05 2.597552133155162e-05 0.0008191798250389564 0.9999957776486326 0.9998387731657145 1.0001000759336298 7.575560239006936e-10 -5.956415740011075e-06 -6.080470687355782e-06 -5.6664243228687704e-08 5.674939510948311e-08 -2.9157582420371948e-09 4.22251518543732e-06 3.0159929584374486e-06 0.00010007649716310105 0.9999995721335339 0.9998414830448299 1.000010189955237 2.1746876162131498e-10 -6.106886170181965e-07 -6.119396810876373e-07 -3.503855658465499e-10 4.2264861756320025e-10 -2.9746559455453992e-09 4.27869698467835e-07 3.064858111621914e-07 1.0189975845388184e-05 0.9997793004372394 0.9996912213468709 0.9947675219181062 3.0745083006191445e-08 -3.7233350853759275e-08 -2.0398866899279077e-06 -1.3435611281294059e-05 8.923797068252464e-06 -1.4600524423270826e-08 0.00035175967852324556 0.0002544729446157219 0.008377414958211224
1.602 0.9998739336563898 0.9997541456428491 1.0003307797056482 1.452217157925633e-08 -3.0056064128694357e-05 -0.0002361560745638901 -0.00022215243203087487 0.00022371445748566694 -2.0203104123328276e-09 0.00016120818175125297 0.00011177059922561845 0.0006656265152889088 1.000000001120589 0.9998417894622205 0.9999999786663064 1.5602124783229047e-10 1.439843590242739e-09 1.4492608989729354e-09 1.6030639440246228e-10 -9.085364416171144e-11 -3.0437532469747943e-09 1.494888665515519e-09 2.481922581842175e-08 4.393172627709023e-08 0.9999637503845886 0.9998159434903359 1.000815501184957 5.040283218812539e-09 -4.5344556334707365e-05 -5.5725848864309505e-05 -5.3852339028257284e-06 5.3912581314917045e-06 -2.7902804791700095e-09 3.639575329061385e-05 2.5946929794596705e-05 0.0008159058050650229 0.9999957781770628 0.9998387735647832 1.0001000383774257 7.624154435262114e-10 -5.95492681624809e-06 -6.078950052428837e-06 -5.8172869508573804e-08 5.826303113776503e-08 -2.981002768620716e-09 4.221990507206994e-06 3.0155983806051293e-06 0.00010003890415557663 0.9999995721389277 0.9998414830498512 1.0000101895779754 2.1815858161391166e-10 -6.106731568255248e-07 -6.119236078342739e-07 -3.6877369186575566e-10 4.379678446696914e-10 -3.03701174457098e-09 4.2786400009537334e-07 3.0648344980920847e-07 1.0189597683110501e-05 0.9997792060570636 0.99969122072981 0.9947644186214161 2.8434442393383287e-08 -3.553252152087758e-08 -1.592012074662106e-06 -1.0861046990824748e-05 6.174861364674212e-06 -1.499400111576191e-08 0.00035175165483381226 0.0002545283162805032 0.00837779361170952
1.612 0.9998736575945424 0.9997540128835334 1.0002419388628199 1.4644131443100556e-08 -2.9314337641877806e-05 -0.0002303235054957426 -0.00022242565701468045 0.00022399691504112023 -2.428106583810451e-09 0.00016120238324454034 0.0001117400209195821 0.0006611257064604064 1.0000000011205676 0.9998417894632166 0.9999999786695536 1.5639262519966349e-10 1.4400215185207873e-09 1.4487934259258434e-09 1.5726925036915841e-10 -9.091370153869024e-11 -3.1070592412544936e-09 1.4618435834814343e-09 2.4825766795339478e-08 4.37403385732509e-08 0.9999637892391007 0.9998159731606259 1.0008122352289714 5.072487700441543e-09 -4.523135050180872e-05 -5.558670972044249e-05 -5.510757747378415e-06 5.517555199018181e-06 -2.8865811700895156e-09 3.6360034474683624e-05 2.5919264595094584e-05 0.0008126109764718603 0.9999957786916439 0.9998387739544587 1.000100000504115 7.669585499070646e-10 -5.9534382863017875e-06 -6.077431007407489e-06 -5.968067719034705e-08 5.977564157015705e-08 -3.047534250032514e-09 4.221479270004068e-06 3.0152130161302548e-06 0.00010000098382428753 0.9999995721442003 0.9998414830548157 1.0000101891980258 2.1896096536934162e-10 -6.106577175021495e-07 -6.119087793612731e-07 -3.8709438290006915e-10 4.532749838439682e-10 -3.1006387390536193e-09 4.27858100907058e-07 3.0648112882047295e-07 1.0189202962443249e-05 0.9997791293274706 0.9996912338117409 0.9947618956778528 2.6156255732557157e-08 -3.370024624598437e-08 -1.2437367194240537e-06 -8.768978578880333e-06 3.952382553935124e-06 -1.5329312009664952e-08 0.0003517430441128223 0.00025457751453085317 0.008378172961627404
1.622 0.9998733370706119 0.9997538484691291 1.0001540718114712 1.4718670956934355e-08 -2.859092685253216e-05 -0.00022463504768019784 -0.00022254992934681237 0.00022412600853883674 -2.828828810193421e-09 0.00016119865912549026 0.0001117138983495016 0.0006700448605784084 1.0000000011205796 0.9998417894642616 0.9999999786731073 1.5670437770548828e-10 1.4400382354194414e-09 1.4466677398090077e-09 1.5448609099087992e-10 -9.09821911823504e-11 -3.171661249682062e-09 1.4697672116907168e-09 2.4834119603325178e-08 4.281194910688857e-08 0.9999638267452384 0.9998160019066024 1.0008089476239215 5.100247691626123e-09 -4.511842755759157e-05 -5.5447919593338706e-05 -5.635620999722451e-06 5.643161919400221e-06 -2.984141157616937e-09 3.632565723379119e-05 2.589251736797766e-05 0.000809295510601122 0.999995779192399 0.9998387743347615 1.0000999623135773 7.710089890503017e-10 -5.951950290673858e-06 -6.075913977502546e-06 -6.118748150306597e-08 6.128722931592773e-08 -3.115366895961858e-09 4.220981776264081e-06 3.0148370753080793e-06 9.996274311632487e-05 0.9999995721493645 0.9998414830597335 1.000010188815019 2.1966045864787788e-10 -6.106424400857059e-07 -6.118956074546729e-07 -4.051611235785563e-10 4.685709449612863e-10 -3.1655621618694973e-09 4.2785233501661096e-07 3.064790423614625e-07 1.0188798384281676e-05 0.9997790670492662 0.99969125790787 0.9947598426374513 2.3929618096957228e-08 -3.177561396121253e-08 -9.731325428830777e-07 -7.07202173926202e-06 2.1616634883654148e-06 -1.560840493040135e-08 0.0003517341921013586 0.0002546221945798796 0.008378549758364242
1.632 0.9998729744492182 0.9997536540848295 1.0000671843575846 1.475099836448294e-08 -2.7885378471526147e-05 -0.00021908714323093262 -0.00022253244045079395 0.0002241091603853059 -3.221556320316973e-09 0.00016119568602636735 0.00011169128394634026 0.0006910853291180884 1.0000000011206363 0.9998417894653652 0.999999978676623 1.568863846642572e-10 1.4398856898193778e-09 1.4436964060105164e-09 1.5201772404800958e-10 -9.105818272616688e-11 -3.2375862531053533e-09 1.5096499994639502e-09 2.484312646844429e-08 4.140937151982634e-08 0.9999638629095412 0.9998160297331469 1.0008056384983337 5.123962444639523e-09 -4.500578679441342e-05 -5.53094770867387e-05 -5.7598261338453865e-06 5.768081135116999e-06 -3.0828697259877567e-09 3.629260919567081e-05 2.5866679680426212e-05 0.0008059595717807319 0.99999577967935 0.9998387747057114 1.000099923805716 7.745426641286975e-10 -5.950462837235023e-06 -6.074398176225872e-06 -6.269322407666054e-08 6.27977974036601e-08 -3.1845159131619432e-09 4.220498176389726e-06 3.014470657356831e-06 9.992418638037987e-05 0.9999995721544317 0.9998414830646135 1.0000101884286199 2.2019082789431504e-10 -6.106273324054458e-07 -6.118832816387861e-07 -4.22913233256436e-10 4.838560355976943e-10 -3.2318076857598015e-09 4.278468392784756e-07 3.0647721607121227e-07 1.0188389153865072e-05 0.99977901657736 0.9996912907775626 0.9947581703552913 2.1751496005121512e-08 -2.9791036129105976e-08 -7.631104188719671e-07 -5.697868750939669e-06 7.242180724900532e-07 -1.5833346814305515e-08 0.0003517255718794897 0.000254663811653432 0.0083789147104425
1.642 0.9998725720053068 0.9997534313509305 0.9999812814387778 1.4745891293268077e-08 -2.71972503971059e-05 -0.0002136763212276519 -0.00022238011739337675 0.0002239535220323139 -3.6054525264655694e-09 0.0001611923225459239 0.00011167136376676424 0.0007224651509104577 1.0000000011207377 0.9998417894665275 0.9999999786799929 1.5699379182570075e-10 1.439686243782159e-09 1.4412484799841736e-09 1.4993190200567378e-10 -9.114160801205262e-11 -3.304861745858987e-09 1.5610233469863933e-09 2.4851426582878733e-08 3.996124952806189e-08 0.9999638977385112 0.9998160566451038 1.000802307980442 5.144161014005496e-09 -4.489342737645461e-05 -5.517138020275545e-05 -5.8833756036361675e-06 5.892315687096928e-06 -3.1826829442505853e-09 3.626087781072763e-05 2.5841743050341616e-05 0.0008026033179512904 0.9999957801525072 0.9998387750673208 1.000099884980656 7.776644562304631e-10 -5.9489758035679345e-06 -6.072882255590854e-06 -6.419783884968786e-08 6.430734876223641e-08 -3.254997631489845e-09 4.220028496332419e-06 3.0141137747264975e-06 9.988531589974493e-05 0.9999995721594026 0.999841483069456 1.0000101880387287 2.2061376797141319e-10 -6.10612271795267e-07 -6.118704348310612e-07 -4.402830380791619e-10 4.991310224557329e-10 -3.299402729662662e-09 4.278415941348586e-07 3.0647557367355844e-07 1.0187978970966207e-05 0.9997789757322502 0.9996913305549829 0.9947568070895838 1.9579363909898038e-08 -2.7766958127711266e-08 -6.003372485342462e-07 -4.586890317875075e-06 -4.247727130251736e-07 -1.600631446091496e-08 0.0003517177214150286 0.0002547036017175901 0.008379254880706356
1.652 0.999872131927132 0.9997531818249695 0.9998963671658019 1.4706764533107272e-08 -2.652611151097775e-05 -0.0002083991955338454 -0.00022209963143301041 0.00022366598271500134 -3.979764322434595e-09 0.00016118759186394978 0.00011165344365612759 0.0007622434621610889 1.0000000011208707 0.9998417894677397 0.9999999786833513 1.571008667182726e-10 1.4395912848113127e-09 1.4403140059537826e-09 1.483815502792344e-10 -9.123146129153158e-11 -3.3735162667206866e-09 1.6023069812505798e-09 2.4858095420303413e-08 3.8909731350163446e-08 0.9999639312386103 0.9998160826472773 1.0007989561982324 5.161366107089216e-09 -4.4781348442045566e-05 -5.5033627184049094e-05 -6.006271761393647e-06 6.0158684125681216e-06 -3.283503888469566e-09 3.623045043208587e-05 2.5817698992555694e-05 0.0007992269016881295 0.9999957806118677 0.999838775419591 1.0000998458387533 7.804958219852609e-10 -5.947489037932626e-06 -6.0713652323559284e-06 -6.57011734555883e-08 6.581588527756653e-08 -3.3268294934752746e-09 4.219572714692218e-06 3.013766410630607e-06 9.98461327679434e-05 0.9999995721642644 0.9998414830742536 1.0000101876454852 2.210073293613521e-10 -6.105971071509805e-07 -6.118560778056186e-07 -4.5711774164091585e-10 5.143960410838344e-10 -3.3683739269458357e-09 4.2783652349544284e-07 3.064740413075232e-07 1.0187570207983867e-05 0.9997789427238833 0.9996913756898135 0.9947556952696145 1.7302102471131992e-08 -2.5702779215720327e-08 -4.7440292760405804e-07 -3.6900590697288703e-06 -1.3386749819802706e-06 -1.612958687368564e-08 0.00035171117368462874 0.00025474255791344946 0.00837955602236958
1.662 0.999871656319162 0.9997529070038089 0.9998124448621903 1.4634254036439467e-08 -2.5871541474388158e-05 -0.00020325246330483315 -0.00022169740642357462 0.00022325317792681496 -4.34382045670268e-09 0.00016118066573016912 0.00011163693626317022 0.0008085748855539439 1.0000000011210142 0.999841789468988 0.999999978686913 1.5721847191833664e-10 1.4396646910102687e-09 1.4409247543277816e-09 1.4756983941335182e-10 -9.132729622068013e-11 -3.443578297748261e-09 1.617302515970953e-09 2.486290322586994e-08 3.8555466324018306e-08 0.9999639634162658 0.9998161077444349 1.0007955832793258 5.175967107902043e-09 -4.4669549219612825e-05 -5.489621709845424e-05 -6.1285168938999344e-06 6.13874214694009e-06 -3.385262495819256e-09 3.6201314380687445e-05 2.5794539051581418e-05 0.0007958304707818614 0.9999957810574195 0.9998387757625191 1.0000998063804376 7.830901704475862e-10 -5.946002476601206e-06 -6.0698470679992995e-06 -6.720302530877547e-08 6.732340940613565e-08 -3.4000304777185577e-09 4.219130823582842e-06 3.013428563050689e-06 9.980663735555462e-05 0.9999995721689969 0.9998414830789917 1.0000101872491116 2.2138708563375393e-10 -6.105817745568545e-07 -6.118401783572856e-07 -4.732140228940239e-10 5.296517682814783e-10 -3.4387490839075036e-09 4.2783157690856787e-07 3.06472610412181e-07 1.0187163905659052e-05 0.9997789160871482 0.999691424897417 0.9947547888259025 1.4690209415523234e-08 -2.3561280820601593e-08 -3.771807858896057e-07 -2.9671718255186903e-06 -2.0613053750044543e-06 -1.620554451506776e-08 0.00035170638799236103 0.00025478140956794275 0.008379804732511867
1.672 0.999871147204915 0.9997526083257022 0.9997295171021805 1.4524119122801832e-08 -2.5233130419299797e-05 -0.00019823290352831066 -0.00022117962705780564 0.00022272149765814402 -4.697031352363905e-09 0.00016117084970635704 0.00011162134893305315 0.0008598492871901882 1.0000000011211507 0.9998417894702588 0.999999978690776 1.5729103954543834e-10 1.4398384963834834e-09 1.4422663776300744e-09 1.4763499363038744e-10 -9.142885774243787e-11 -3.5150769008715167e-09 1.5983386152071933e-09 2.4866191452486126e-08 3.8935643808761075e-08 0.9999639942778803 0.9998161319413136 1.0007921893508247 5.188145353859915e-09 -4.4558029071652315e-05 -5.4759149797018745e-05 -6.250113337347344e-06 6.260939725020339e-06 -3.4878964217783176e-09 3.6173456963258446e-05 2.577225480045109e-05 0.0007924141685185588 0.9999957814891546 0.9998387760961024 1.0000997666060147 7.854215077667065e-10 -5.944516186566534e-06 -6.068328563595986e-06 -6.87032553457421e-08 6.882992324649849e-08 -3.4746204990851758e-09 4.218702840832103e-06 3.013100250882744e-06 9.976682952969615e-05 0.9999995721735812 0.9998414830836573 1.0000101868497082 2.2169993549435101e-10 -6.105663419245131e-07 -6.118235491963166e-07 -4.884336391767349e-10 5.448983964494655e-10 -3.5105565046348146e-09 4.278267594641261e-07 3.064713347954108e-07 1.0186759761279545e-05 0.9997788946281905 0.9996914771176962 0.9947540509932904 1.1309111906722685e-08 -2.1241602188076196e-08 -3.0233268526710367e-07 -2.3853412554434625e-06 -2.6285511093243426e-06 -1.623667449421155e-08 0.00035170369256726794 0.0002548206112335479 0.008379990234983222
1.682 0.9998706065297397 0.9997522871723166 0.9996475857472399 1.4364055124114841e-08 -2.461047848662659e-05 -0.00019333737515606254 -0.00022055224686153737 0.00022207709439820024 -5.0388865770715244e-09 0.000161157569563907 0.0001116062724935699 0.0009147356788561914 1.00000000112127 0.9998417894715472 0.9999999786948165 1.5724601020980843e-10 1.439969939499524e-09 1.4433185625812561e-09 1.4855036671244716e-10 -9.153542142792156e-11 -3.5880422602616055e-09 1.5480767377345645e-09 2.4868613631073846e-08 3.9802804713853665e-08 0.9999640238298397 0.999816155242627 1.000788774539251 5.197841712678901e-09 -4.444678743765097e-05 -5.462242535416405e-05 -6.371063578066677e-06 6.38246398370588e-06 -3.5913501935419057e-09 3.6146865447850736e-05 2.575083781030659e-05 0.0007889781339534924 0.9999957819070716 0.9998387764203438 1.0000997265155724 7.874305452644701e-10 -5.943030311003566e-06 -6.066810727738831e-06 -7.020188898724962e-08 7.033542873345535e-08 -3.5506199936853502e-09 4.218288779835922e-06 3.0127814891401707e-06 9.972670890775331e-05 0.9999995721780085 0.9998414830882455 1.000010186447159 2.218749031185099e-10 -6.10550951942009e-07 -6.118072097019989e-07 -5.028032511560122e-10 5.601372124733938e-10 -3.5838245185640724e-09 4.2782211253944565e-07 3.0647028679920364e-07 1.0186356367018462e-05 0.9997788773808919 0.999691531481966 0.9947534525169989 6.369346372799843e-09 -1.8532225711951808e-08 -2.4492042529796433e-07 -1.9177245822843133e-06 -3.0697385182698674e-06 -1.6225584661138427e-08 0.00035170324706692115 0.0002548603476767359 0.008380105618392092
1.692 0.9998700361635444 0.9997519448707403 0.9995666519816625 1.4128743882517415e-08 -2.4003195214803887e-05 -0.00018856281489335036 -0.00021982099585877017 0.0002213258909002865 -5.36895357454795e-09 0.00016114035876201843 0.00011159137093736277 0.000972169197155965 1.0000000011213732 0.9998417894728538 0.9999999786987536 1.5706346933734688e-10 1.4399519272955054e-09 1.4435175838096353e-09 1.5012369653227533e-10 -9.164653375871198e-11 -3.6625042765525058e-09 1.478912733086645e-09 2.4870920338015174e-08 4.0758512326613156e-08 0.9999640520785168 0.9998161776530686 1.0007853389706467 5.204749819950849e-09 -4.433582372336279e-05 -5.448604344875316e-05 -6.491370254669203e-06 6.5033177627567535e-06 -3.695575392123628e-09 3.612152702928838e-05 2.5730279612422364e-05 0.000785522502060034 0.9999957823111808 0.9998387767352547 1.0000996861090397 7.890929858002753e-10 -5.941544956522007e-06 -6.065294119177706e-06 -7.169911705365129e-08 7.18399293587464e-08 -3.628051915566685e-09 4.2178886114354115e-06 3.012472260593381e-06 9.968627502194636e-05 0.9999995721822801 0.9998414830927572 1.0000101860411859 2.2189214264779102e-10 -6.105357118158229e-07 -6.117917227322924e-07 -5.165146127203496e-10 5.753678186078581e-10 -3.6585830661270087e-09 4.278176703710248e-07 3.0646951323895133e-07 1.0185951702160094e-05 0.9997788635732591 0.9996915872874439 0.9947529702109986 -1.5269387463075864e-09 -1.503003423468139e-08 -2.010971117338638e-07 -1.5424572307324225e-06 -3.4087829662081064e-06 -1.6175044544833828e-08 0.00035170502977962853 0.0002549005575416821 0.008380148432156273
1.702 0.9998694379035025 0.9997515826954796 0.9994867163478443 1.3771955514641739e-08 -2.34108988138515e-05 -0.00018390623500992212 -0.00021899138790551585 0.0002204735877043812 -5.686876502400345e-09 0.00016111884696031918 0.00011157637202002212 0.0010313134937153096 1.0000000011214647 0.9998417894741821 0.9999999787022933 1.5683014445015657e-10 1.4397936143574262e-09 1.4429793673818236e-09 1.5209448383586572e-10 -9.176115532010215e-11 -3.7384941089786895e-09 1.4098776958634668e-09 2.4873873527532716e-08 4.1433869836795085e-08 0.9999640790302688 0.9998161991773084 1.0007818827707686 5.208310343131834e-09 -4.422513721998132e-05 -5.435000314039488e-05 -6.611036059884954e-06 6.623503905220288e-06 -3.800531142621644e-09 3.609742882597531e-05 2.5710571681104348e-05 0.000782047403614342 0.9999957827014945 0.9998387770408484 1.0000996453863378 7.904735459241936e-10 -5.940060114292595e-06 -6.063778621632546e-06 -7.3195197398399e-08 7.334342818436384e-08 -3.706939743909264e-09 4.2175022605382835e-06 3.0121725139011946e-06 9.964552722845969e-05 0.9999995721863999 0.9998414830971968 1.0000101856315007 2.218360721401021e-10 -6.105206123964633e-07 -6.117769721953163e-07 -5.298279424304074e-10 5.905912512555773e-10 -3.7348620401325425e-09 4.278134372170445e-07 3.0646902777499744e-07 1.0185543565490136e-05 0.9997788526041902 0.9996916439794654 0.9947525858370893 -1.4804726739210278e-08 -1.0003398054325082e-08 -1.6786215285095497e-07 -1.2417620305068154e-06 -3.665151127547539e-06 -1.608804936706338e-08 0.0003517088493481913 0.0002549409745372848 0.008380120651746396
1.712 0.9998688134767705 0.9997512018704753 0.9994077787821082 1.3213616924200645e-08 -2.283321528747226e-05 -0.00017936472144416252 -0.00021806872778187695 0.00021952567041946553 -5.992373710975144e-09 0.00016109274952412654 0.00011156105879630344 0.0010915177712278146 1.0000000011215466 0.9998417894755349 0.999999978705247 1.5672445322235916e-10 1.4396100513659994e-09 1.4422041580944728e-09 1.542552408741571e-10 -9.187911490082179e-11 -3.8160430091371865e-09 1.3616840873976865e-09 2.4878254046075953e-08 4.158420066775604e-08 0.9999641046914348 0.9998162198199929 1.000778406065264 5.207631097935419e-09 -4.4114727111484654e-05 -5.421430313541378e-05 -6.730063622165965e-06 6.743025253227743e-06 -3.9061833822172945e-09 3.607455792029252e-05 2.569170544782641e-05 0.0007785529651010846 0.999995783078025 0.9998387773371364 1.0000996043475 7.917198269399652e-10 -5.938575668775834e-06 -6.062263738709889e-06 -7.469033518820364e-08 7.48459286543545e-08 -3.787307560818322e-09 4.2171296469164126e-06 3.0118821943876238e-06 9.960446460801489e-05 0.9999995721903706 0.9998414831015658 1.0000101852179206 2.2188333476018362e-10 -6.105055386206971e-07 -6.117624586407948e-07 -5.429510135634774e-10 6.058081859886635e-10 -3.8126923923327326e-09 4.2780940731735507e-07 3.064688427346638e-07 1.018512985863796e-05 0.9997788440321321 0.9996917011423272 0.994752285292927 -3.759107087198187e-08 -2.1652647031994245e-09 -1.428690958120609e-07 -1.0012082141694225e-06 -3.854663181705648e-06 -1.596794190851044e-08 0.0003517143762825968 0.0002549811815718694 0.008380028125544397
1.722 0.9998681645432885 0.9997508035711812 0.999329838652505 1.23185709580307e-08 -2.2269777242155666e-05 -0.00017493543213111852 -0.00021705811814168443 0.00021848741678341356 -6.285235972916726e-09 0.00016106185793956119 0.00011154526207972437 0.0011522774281086258 1.0000000011216155 0.9998417894769103 0.9999999787075462 1.5692332050597942e-10 1.4395327630208599e-09 1.4415825745876255e-09 1.564985031023998e-10 -9.199983816793685e-11 -3.895182997921645e-09 1.3489311566040193e-09 2.4884793904895205e-08 4.1117312614076523e-08 0.999964129068338 0.9998162395857465 1.0007749089797662 5.201253623050583e-09 -4.4004592565285876e-05 -5.4078942252822865e-05 -6.848455462236199e-06 6.8618846510532096e-06 -4.0125050810054635e-09 3.605290140852529e-05 2.567367232403663e-05 0.0007750393090392648 0.9999957834407773 0.9998387776241263 1.0000995629926839 7.929754136156579e-10 -5.937091488623604e-06 -6.060749083141344e-06 -7.618463530845102e-08 7.634743471480491e-08 -3.86918169963142e-09 4.216770733045715e-06 3.0116012787174444e-06 9.956308624745548e-05 0.9999995721941894 0.9998414831058633 1.0000101848003824 2.2220891086299374e-10 -6.104903589851367e-07 -6.117477916886664e-07 -5.559904584097269e-10 6.210189708216564e-10 -3.892105409361132e-09 4.278055943954932e-07 3.0646899911511134e-07 1.0184709079487304e-05 0.9997788375786313 0.9996917585007243 0.994752058119289 -7.677494606758935e-08 1.0694662375480304e-08 -1.242771024155199e-07 -8.090978135012646e-07 -3.9901587112941925e-06 -1.5818614563086774e-08 0.00035172118664118606 0.00025502067117349987 0.008379879680705186
1.732 0.9998674926987661 0.9997503889267808 0.9992528948008798 1.0862414414511909e-08 -2.172022206420914e-05 -0.00017061559527282468 -0.00021596446635061277 0.0002173639035064817 -6.565325175065098e-09 0.00016102603101921862 0.00011152885375775993 0.0012132013236918365 1.000000001121665 0.9998417894783038 0.9999999787091731 1.5748222180870834e-10 1.4396095407583757e-09 1.4411349432180128e-09 1.5876271871317934e-10 -9.21225082321577e-11 -3.975946553551777e-09 1.3724880329136012e-09 2.4893962162455274e-08 4.0108378063253256e-08 0.999964152167293 0.9998162584791783 1.0007713916399654 5.1867171454246105e-09 -4.3894732827826834e-05 -5.3943919668570216e-05 -6.966214050715815e-06 6.98008494076408e-06 -4.119476689123807e-09 3.603244640867951e-05 2.5656463697522643e-05 0.0007715065546488511 0.9999957837897555 0.9998387779018243 1.0000995213221073 7.94262059534909e-10 -5.935607525650633e-06 -6.059234636719563e-06 -7.76781571302741e-08 7.784795028813377e-08 -3.952588776443942e-09 4.216425529283753e-06 3.011329777987128e-06 9.952139180811288e-05 0.9999995721978499 0.9998414831100849 1.000010184378874 2.2286703365027544e-10 -6.104750256555018e-07 -6.117329515206102e-07 -5.690076875539994e-10 6.362241451076952e-10 -3.973132950430343e-09 4.278020251886707e-07 3.0646955386163117e-07 1.0184280994000294e-05 0.9997788331517566 0.9996918159352327 0.994751897362411 -1.4362549134624597e-07 3.229191531084949e-08 -1.1063686979212868e-07 -6.559596631652636e-07 -4.082047005734307e-06 -1.564482770108261e-08 0.0003517288095488083 0.0002550589051245983 0.00837968608191474
1.742 0.9998667994780026 0.9997499590226409 0.9991769455926471 8.478380666785099e-09 -2.1184189010817054e-05 -0.00016640250738199735 -0.00021479249114627 0.00021616001290978394 -6.832574056583263e-09 0.0001609851867987068 0.000111511740884743 0.0012739858469556482 1.000000001121691 0.9998417894797134 0.9999999787101098 1.582823945190375e-10 1.4397715620633596e-09 1.4406578231896139e-09 1.6093248330285104e-10 -9.224667259857858e-11 -4.0583668282777385e-09 1.4196718956003846e-09 2.4905738705885968e-08 3.878227294346628e-08 0.999964173994623 0.9998162765048945 1.0007678541717848 5.159915816665973e-09 -4.3785147255338127e-05 -5.3809234767674355e-05 -7.083341912491033e-06 7.0976289644404004e-06 -4.227085553056548e-09 3.60131800156374e-05 2.5640070893565112e-05 0.0007679548183404316 0.9999957841249641 0.9998387781702378 1.0000994793359939 7.954211953856647e-10 -5.934123848533967e-06 -6.0577206033855795e-06 -7.917101474072492e-08 7.93474795498706e-08 -4.0375574223558025e-09 4.216094052483725e-06 3.0110677056982223e-06 9.947938180731328e-05 0.9999995722013478 0.9998414831142288 1.0000101839533844 2.237384155941833e-10 -6.104596075218953e-07 -6.117181411544222e-07 -5.821179358411165e-10 6.514244630205791e-10 -4.055807975888718e-09 4.2779870079091866e-07 3.064705313061705e-07 1.0183846790217274e-05 0.999778830896994 0.9996918735171627 0.9947517998567376 -2.561912539460634e-07 6.874450879338242e-08 -1.0080244624262338e-07 -5.341334034893692e-07 -4.138760013750919e-06 -1.5452707013861743e-08 0.0003517367713711247 0.0002550953672469387 0.008379459011414575
1.752 0.9998660863587585 0.9997495149031592 0.9991019889790727 4.577581537343066e-09 -2.066131465527624e-05 -0.00016229353123229468 -0.00021354672902219548 0.00021488043935908983 -7.086984410189266e-09 0.00016093929508235064 0.00011149386050772876 0.0013343948871614836 1.000000001121694 0.9998417894811399 0.9999999787103578 1.5908784173469252e-10 1.4398921306710952e-09 1.4400764251811293e-09 1.6278679125211005e-10 -9.237172673927059e-11 -4.1424773194534235e-09 1.4716975797681489e-09 2.491954508432908e-08 3.745443777814255e-08 0.9999641945566801 0.9998162936675125 1.0007642967017987 5.114198918846224e-09 -4.367583525094795e-05 -5.367488679796643e-05 -7.199841677885037e-06 7.214519563565052e-06 -4.335325187861543e-09 3.599508924516722e-05 2.5624485131204076e-05 0.0007643842137693811 0.9999957844464162 0.9998387784293784 1.0000994370345981 7.961530953674343e-10 -5.932640583897626e-06 -6.056207057895696e-06 -8.066342868120481e-08 8.084602720172843e-08 -4.12411676062157e-09 4.215776284059476e-06 3.0108150464007675e-06 9.94370572912551e-05 0.9999995722046846 0.9998414831182969 1.0000101835239212 2.2458630617260798e-10 -6.104442310422444e-07 -6.117034352649038e-07 -5.95542187069213e-10 6.666205948999444e-10 -4.140163157079188e-09 4.2779556830317736e-07 3.0647188684095213e-07 1.0183408415571425e-05 0.9997788312864935 0.9996919315705265 0.994751767026437 -4.4275137542916653e-07 1.299190272376623e-07 -9.386221418746186e-08 -4.374280874930355e-07 -4.1671240779768385e-06 -1.5250484846397977e-08 0.0003517446314630535 0.0002551296050591734 0.008379210189907355
1.762 0.9998653547664758 0.9997490575752108 0.9990280225785235 -1.7669433316615294e-09 -2.0151225994175668e-05 -0.00015828609401515799 -0.0002122315402848678 0.00021352969549139072 -7.328628721934774e-09 0.00016088837062077683 0.00011147517519214131 0.001394244550209306 1.0000000011216807 0.999841789482589 0.9999999787100202 1.596559054096352e-10 1.439887479758598e-09 1.4396257289083901e-09 1.6405209580363039e-10 -9.24973533404375e-11 -4.228312620182691e-09 1.5106754012076349e-09 2.4934441011319128e-08 3.645995469775559e-08 0.9999642138598718 0.9998163099716824 1.0007607193579524 5.039064495661965e-09 -4.356679615567685e-05 -5.3540874693105936e-05 -7.3157160297626826e-06 7.330759578157878e-06 -4.4441963948542845e-09 3.5978161011386705e-05 2.5609697505831618e-05 0.0007607948518700275 0.9999957847541276 0.9998387786792622 1.0000993944182945 7.960993239685417e-10 -5.9311578151075436e-06 -6.054693765407946e-06 -8.215567287961239e-08 8.234359739116459e-08 -4.212297438600733e-09 4.215472172269817e-06 3.0105717574578107e-06 9.939441925250286e-05 0.9999995722078671 0.9998414831222935 1.000010183090593 2.251663012603242e-10 -6.104289802429863e-07 -6.116885987017198e-07 -6.095542165443209e-10 6.81812893039683e-10 -4.226232712981093e-09 4.277925384368959e-07 3.0647352337146655e-07 1.0182967672916572e-05 0.999778835261552 0.9996919907717328 0.9947518063387513 -7.466268044117739e-07 2.3139406268197352e-07 -8.90845956001364e-08 -3.6084242863862675e-07 -4.172664438070588e-06 -1.5049573187574737e-08 0.00035175200639244174 0.00025516125779241584 0.00837895070847294
1.772 0.9998646060802495 0.9997485880124843 0.998955043785137 -1.1983757429956507e-08 -1.9653530326395885e-05 -0.00015437768586962664 -0.00021085111484109585 0.00021211211824692392 -7.557652630073596e-09 0.00016083246686531525 0.00011145566918034477 0.0014533915477743721 1.0000000011216592 0.9998417894840668 0.9999999787093563 1.5980545236740506e-10 1.4397784544470027e-09 1.439670107533855e-09 1.6452479642977411e-10 -9.262281154584262e-11 -4.315907073768964e-09 1.5237196453007486e-09 2.494959091670668e-08 3.6062225967841906e-08 0.9999642319107035 0.9998163254221167 1.0007571222706342 4.918240105460585e-09 -4.345802917520055e-05 -5.340719725572984e-05 -7.43096757710922e-06 7.446351845251884e-06 -4.553705934584977e-09 3.596238212959794e-05 2.5595698992496084e-05 0.0007571868415352034 0.99999578504812 0.9998387789199054 1.0000993514876466 7.948737490631366e-10 -5.929675521045048e-06 -6.0531803612595675e-06 -8.364795156993492e-08 8.384019517653464e-08 -4.302131331526978e-09 4.215181669717512e-06 3.010337798864612e-06 9.935146835364377e-05 0.9999995722109023 0.9998414831262259 1.000010182653668 2.252903896939063e-10 -6.104138343024961e-07 -6.116732672410183e-07 -6.243573053045222e-10 6.970018599414042e-10 -4.314050827008488e-09 4.27789538978658e-07 3.0647535562870784e-07 1.0182525679753157e-05 0.9997788444476915 0.999692052300876 0.9947519335746982 -1.2326680978107002e-06 3.972419647264095e-07 -8.587578493059319e-08 -3.0033609567634064e-07 -4.1598542581564974e-06 -1.4866068618953915e-08 0.00035175858041734014 0.0002551900692588052 0.008378690611173672
1.782 0.9998638416405775 0.9997481071610784 0.9988830499157233 -2.822678245558988e-08 -1.916780069830949e-05 -0.000150565858635004 -0.00020940947782460234 0.0002106318747145673 -7.774279675775844e-09 0.00016077167019132118 0.00011143534505988985 0.0015117243744194393 1.0000000011216357 0.9998417894855786 0.9999999787087513 1.594166326436629e-10 1.43966470465911e-09 1.4403241966640734e-09 1.641762176241483e-10 -9.274702504962445e-11 -4.405296598328297e-09 1.5056395318585875e-09 2.4964766202507066e-08 3.6336021520032005e-08 0.999964248715839 0.9998163400236342 1.0007535055741406 4.727027878332117e-09 -4.334953338724727e-05 -5.327385353414064e-05 -7.5455987487518285e-06 7.561299198594261e-06 -4.663867538641375e-09 3.594773929349457e-05 2.558248043259474e-05 0.0007535602912191101 0.9999957853284146 0.9998387791513286 1.000099308243402 7.920218560490931e-10 -5.92819360210987e-06 -6.051666730697228e-06 -8.514029442863339e-08 8.533582528751429e-08 -4.393651123735962e-09 4.21490475888206e-06 3.0101131541430773e-06 9.930820509928936e-05 0.9999995722137992 0.9998414831300995 1.0000101822135399 2.248269794912854e-10 -6.103986934632562e-07 -6.116573264475803e-07 -6.399800684552807e-10 7.121888880833302e-10 -4.403652711934282e-09 4.2778655606851617e-07 3.064773683332753e-07 1.0182082773798964e-05 0.9997788614662835 0.999692118061786 0.9947521761058131 -1.995692471247262e-06 6.638513970488819e-07 -8.374763366301665e-08 -2.526434588801513e-07 -4.1323178229032055e-06 -1.4722792348851547e-08 0.00035176409884560104 0.00025521588360028077 0.008378438772596496
1.792 0.9998630627595317 0.999747615946817 0.9988120384082471 -5.367209000810294e-08 -1.869355536618723e-05 -0.00014684822447931658 -0.0002079104951466078 0.00020909296779774128 -7.978817590547241e-09 0.00016070609447397895 0.00011141422079285652 0.001569156582759737 1.0000000011216184 0.9998417894871309 0.9999999787085931 1.5843859221854819e-10 1.439637184507082e-09 1.4412394076802133e-09 1.6316360902044161e-10 -9.286985398916054e-11 -4.4965166304861834e-09 1.4599979437380758e-09 2.4980496680240806e-08 3.711763574455314e-08 0.9999642642821943 0.9998163537812266 1.0007498694087078 4.4289023690102985e-09 -4.3241307803754234e-05 -5.314084303770654e-05 -7.659611783807129e-06 7.67560446797645e-06 -4.7747010947971584e-09 3.593421898907115e-05 2.5570032476975845e-05 0.0007499153112676505 0.9999957855950385 0.9998387793735534 1.0000992646863989 7.869924380790703e-10 -5.926711966518152e-06 -6.050153222181554e-06 -8.663254567937963e-08 8.683049250362931e-08 -4.486890869718709e-09 4.214641434809706e-06 3.009897818738737e-06 9.926463012032281e-05 0.9999995722165648 0.9998414831339215 1.0000101817706095 2.237065464025471e-10 -6.103834668323104e-07 -6.11641125078268e-07 -6.562659472968401e-10 7.273748190918801e-10 -4.495074166428398e-09 4.277836248452611e-07 3.0647961664089304e-07 1.0181638672851455e-05 0.9997788903705838 0.9996921909908273 0.9947525773690793 -3.1710192944598852e-06 1.0850115427096412e-06 -8.22939154947486e-08 -2.1512263071138564e-07 -4.092995740170976e-06 -1.465195800490124e-08 0.0003517683365145455 0.0002552386191388206 0.008378203170382539
1.802 0.9998622707341246 0.9997471152848431 0.9987420070875845 -9.289910891084387e-08 -1.8230229404991914e-05 -0.0001432224541827776 -0.00020635787897518176 0.0002074992417075796 -8.171672405566625e-09 0.00016063587594180705 0.0001113923269797396 0.0016256216336445843 1.0000000011216164 0.9998417894887309 0.9999999787091282 1.5696514096641293e-10 1.4397039621722356e-09 1.4417854737203219e-09 1.6174104319414807e-10 -9.299108728473283e-11 -4.589603912002999e-09 1.398022868732835e-09 2.4997733642377016e-08 3.8088073498573264e-08 0.9999642786170633 0.9998163667001523 1.0007462139233323 3.971370388412848e-09 -4.313335140957952e-05 -5.3008165553120954e-05 -7.773008819827989e-06 7.789270479205007e-06 -4.886231943354472e-09 3.5921807360536875e-05 2.5558345496236443e-05 0.0007462520167731761 0.9999957858480248 0.9998387795866067 1.0000992208174622 7.791854805473714e-10 -5.925230605573632e-06 -6.048640465978096e-06 -8.812445289189499e-08 8.832420154434487e-08 -4.5818857618248604e-09 4.214391669283294e-06 3.0096917721279955e-06 9.922074420809627e-05 0.9999995722192098 0.9998414831376995 1.00001018132514 2.220003513995816e-10 -6.1036814622628e-07 -6.11625293364403e-07 -6.729606754941244e-10 7.42559654109624e-10 -4.588351756692489e-09 4.277807884597565e-07 3.0648217472711746e-07 1.0181192654128312e-05 0.9997789372362016 0.9996922754759898 0.994753202702465 -4.947023227903916e-06 1.7384383367943027e-06 -8.11730326484169e-08 -1.8563362876624266e-07 -4.044278673878863e-06 -1.469851747992996e-08 0.0003517710240580485 0.0002552582090393293 0.008377991782954541
1.812 0.999861466863747 0.9997466060921041 0.9986729545159813 -1.5236401927530285e-07 -1.777713640882879e-05 -0.00013968627518741412 -0.00020475519306981636 0.00020585438728177083 -8.353363003887968e-09 0.00016056116826186905 0.00011136970426334713 0.0016810689299387807 1.0000000011216406 0.9998417894903869 0.9999999787103795 1.553280903032792e-10 1.4397894328074169e-09 1.441510087755393e-09 1.6013707293061243e-10 -9.310950139967702e-11 -4.684595037360104e-09 1.3360861843869408e-09 2.5017327238227136e-08 3.890856022380048e-08 0.9999642917282908 0.9998163787860549 1.0007425392796434 3.28097911071518e-09 -4.302566311813265e-05 -5.2875820685791614e-05 -7.88579201539421e-06 7.902300053504778e-06 -4.998491790783556e-09 3.591049006648107e-05 2.5547409486063907e-05 0.0007425705312077079 0.9999957860874157 0.9998387797905208 1.0000991766373633 7.680323995598512e-10 -5.923749594201959e-06 -6.047128914965285e-06 -8.961578991412782e-08 8.981695727980025e-08 -4.6786717610752e-09 4.214155400663145e-06 3.009494967666325e-06 9.917654815227647e-05 0.9999995722217454 0.9998414831414421 1.0000101808771766 2.2001578920571824e-10 -6.103528072848088e-07 -6.116102835821754e-07 -6.898359024526966e-10 7.577443150310456e-10 -4.683522147873416e-09 4.277780750702537e-07 3.0648508881522184e-07 1.0180743683458734e-05 0.9997790109349485 0.9996923779070569 0.9947541466251476 -7.579265236307819e-06 2.7338261735624535e-06 -8.009526960469621e-08 -1.6244028642871836e-07 -3.988115131472774e-06 -1.4924176671584424e-08 0.00035177169687114913 0.0002552744851792427 0.00837781458276287
1.822 0.9998606524726052 0.9997460893034023 0.9986048804461456 -2.409664028194004e-07 -1.7333418233620708e-05 -0.00013623746977254518 -0.00020310585788434852 0.0002041619471291465 -8.52454405119626e-09 0.00016048213778718578 0.0001113464007838468 0.0017354607423203628 1.0000000011216983 0.9998417894921048 0.9999999787121776 1.5407325891801807e-10 1.439805358414123e-09 1.440504971207664e-09 1.584814065799245e-10 -9.322491117437769e-11 -4.781528465535586e-09 1.2915848371719055e-09 2.5039724541709654e-08 3.932282280249888e-08 0.999964303624481 0.9998163900451176 1.00073884565708 2.2572565990488034e-09 -4.291824164103014e-05 -5.274380748917644e-05 -7.997963620506165e-06 8.01469600717839e-06 -5.111517272954236e-09 3.5900252133218314e-05 2.55372139709019e-05 0.0007388709913704446 0.9999957863132587 0.9998387799853338 1.0000991321468953 7.529706297373414e-10 -5.922269019381096e-06 -6.045618477883941e-06 -9.11064290530273e-08 9.130876441306012e-08 -4.777286285671788e-09 4.213932559767147e-06 3.00930735017736e-06 9.913204269920944e-05 0.99999957222418 0.9998414831451562 1.0000101804265773 2.18278187564942e-10 -6.103375383217958e-07 -6.11596004287243e-07 -7.067621737444482e-10 7.729296561529755e-10 -4.780623666264638e-09 4.2777550920634485e-07 3.064883739330252e-07 1.018029067117662e-05 0.9997791241149525 0.9996925073732963 0.994755541503989 -1.1405264091249845e-05 4.222337642791695e-06 -7.881311158897511e-08 -1.4413130827082241e-07 -3.92609809631738e-06 -1.541194630620527e-08 0.0003517694017204919 0.0002552869606416629 0.008377687493433508
1.832 0.999859828938078 0.9997455658916679 0.9985377863935557 -3.706994794111907e-07 -1.6897980928869847e-05 -0.00013287387366691425 -0.00020141315541386226 0.00020242532061056528 -8.686035634707414e-09 0.00016039895883365263 0.00011132246957299845 0.0017887698097206015 1.0000000011217878 0.9998417894938844 0.9999999787142744 1.5375942835542617e-10 1.4397298132979606e-09 1.439374829787197e-09 1.5682095966888494e-10 -9.333691177307591e-11 -4.880442084081551e-09 1.276563279345444e-09 2.506499101973229e-08 3.921607402354494e-08 0.9999643143152762 0.9998164004842586 1.0007351332595364 7.654456994546015e-10 -4.281108533331464e-05 -5.2612124491411975e-05 -8.109525957882525e-06 8.126461149498152e-06 -5.2253512512902784e-09 3.589107776672245e-05 2.552774787731237e-05 0.000735153554028263 0.999995786525604 0.9998387801710837 1.0000990873470337 7.332415044234198e-10 -5.920788902109284e-06 -6.044108549327843e-06 -9.259632525333419e-08 9.279962773958638e-08 -4.87776771478477e-09 4.213723097503915e-06 3.009128877284812e-06 9.908722877775318e-05 0.999999572226514 0.9998414831488427 1.0000101799731236 2.1733873162182953e-10 -6.103223613717388e-07 -6.115818504839213e-07 -7.236927576124961e-10 7.881153581797208e-10 -4.8796942532070395e-09 4.277731269558974e-07 3.0649203779776725e-07 1.0179832938525802e-05 0.9997792943969555 0.9996926765158614 0.9947575673292238 -1.685835029382265e-05 6.407185943950187e-06 -7.711374235900933e-08 -1.295567226777599e-07 -3.859534550611744e-06 -1.627094853758853e-08 0.0003517621495745318 0.0002552944335995184 0.008377639783350946
1.842 0.9998589977257772 0.999745036893005 0.9984716763404817 -5.573588846979706e-07 -1.6469415488332857e-05 -0.00012959337510402754 -0.000199680233828522 0.00020064776866188756 -8.83885730043481e-09 0.00016031180879416755 0.00011129796573886683 0.00184097745132898 1.0000000011218977 0.9998417894957177 0.9999999787164605 1.546900945837024e-10 1.4396257609183734e-09 1.4388193175008037e-09 1.5519946142159973e-10 -9.344492760519576e-11 -4.9813742668958765e-09 1.2924652667743271e-09 2.5092949790431643e-08 3.862255953064206e-08 0.9999643238117 0.9998164101113781 1.0007314023236307 -1.3718543480505505e-09 -4.270419207950761e-05 -5.248077011197194e-05 -8.220481341467365e-06 8.237598281767196e-06 -5.3400411919546164e-09 3.588295007889785e-05 2.551899934307855e-05 0.0007314184042693537 0.9999957867245045 0.999838780347811 1.0000990422390976 7.07602042019684e-10 -5.919309177410752e-06 -6.0425984285370004e-06 -9.408543669317019e-08 9.428955161125266e-08 -4.980155380380312e-09 4.213526978255149e-06 3.0089595160318743e-06 9.904210776533716e-05 0.9999995722287364 0.9998414831524947 1.0000101795166367 2.1751161493673093e-10 -6.103072130569226e-07 -6.115671225095557e-07 -7.405839286258642e-10 8.033025812845534e-10 -4.9807726464841296e-09 4.277709644699166e-07 3.0649608895063937e-07 1.0179370525695795e-05 0.9997795457752281 0.9996929025267315 0.9947604620244865 -2.4478355560806287e-05 9.554617311591773e-06 -7.481327451146407e-08 -1.1777679342344343e-07 -3.7895012385168455e-06 -1.764100009346442e-08 0.00035174593815469666 0.0002552942894315891 0.00837772719439129
1.852 0.9998581604317831 0.9997445034368675 0.998406557576615 -8.212653239191349e-07 -1.604590287801976e-05 -0.00012639391401932784 -0.00019791011198193607 0.00019883241847684432 -8.984271081103107e-09 0.00016022086285054658 0.00011127294324889872 0.0018920720659350353 1.00000000112201 0.9998417894975926 0.9999999787186139 1.567712966122354e-10 1.4395869145855788e-09 1.4391405483874426e-09 1.537280110035016e-10 -9.35484005414509e-11 -5.0843649288885714e-09 1.3309359254502056e-09 2.5123204783253853e-08 3.768419925681274e-08 0.9999643321265871 0.9998164189356661 1.0007276531287117 -4.383733229959408e-09 -4.259755923279476e-05 -5.234974315409588e-05 -8.330832005128743e-06 8.348110197726189e-06 -5.455640053769958e-09 3.5875850722194416e-05 2.5510955459872256e-05 0.0007276657655043166 0.9999957869100208 0.9998387805155627 1.0000989968248553 6.741229324278539e-10 -5.917829749388422e-06 -6.041087811334574e-06 -9.557365316325188e-08 9.577854010946013e-08 -5.084489444537227e-09 4.213344143792791e-06 3.008799216898442e-06 9.899668150875981e-05 0.9999995722308305 0.9998414831561003 1.0000101790570193 2.1873228087276948e-10 -6.10291999904499e-07 -6.115515176294327e-07 -7.573245240957043e-10 8.184917182282483e-10 -5.083897931384831e-09 4.2776902859306255e-07 3.0650051396594415e-07 1.0178903996240455e-05 0.999779910180636 0.9996932082639419 0.9947645313511274 -3.49162376619178e-05 1.4004179984743055e-05 -7.175233573285761e-08 -1.0802110165093441e-07 -3.7168893289923772e-06 -1.9696272619080612e-08 0.00035171308755773106 0.000255281321303334 0.008378054077810452
1.862 0.9998573188320289 0.999743966781328 0.9983424416693237 -1.1879342532086993e-06 -1.5625104131794378e-05 -0.00012327348101632594 -0.00019610568385794227 0.00019698226805174693 -9.123828205348582e-09 0.0001601262879663745 0.00011124745105273256 0.0019420479213691129 1.0000000011221057 0.9998417894994965 0.9999999787206523 1.5958429975718907e-10 1.439655349474601e-09 1.4400437566991332e-09 1.5258512504857125e-10 -9.364641286911089e-11 -5.1894539065495624e-09 1.3787610350884087e-09 2.515504277633402e-08 3.660753567598013e-08 0.9999643392750975 0.9998164269679677 1.0007238860086984 -8.560102568796224e-09 -4.2491183558302344e-05 -5.221904301159367e-05 -8.44058010316432e-06 8.457999682840828e-06 -5.572204459220701e-09 3.5869759466027405e-05 2.550360197399362e-05 0.0007238959112958028 0.9999957870822328 0.9998387806743977 1.0000989511065492 6.301514965147201e-10 -5.9163505734212676e-06 -6.0395769906684305e-06 -9.706079694996307e-08 9.726659730236898e-08 -5.190811761450743e-09 4.213174485358998e-06 3.0086478921091702e-06 9.895095215750007e-05 0.9999995722327785 0.9998414831596485 1.0000101785942084 2.2063057868502208e-10 -6.102766796760501e-07 -6.115353309032707e-07 -7.737365274653019e-10 8.336831346875136e-10 -5.1891102430337055e-09 4.277672810254468e-07 3.065052509364613e-07 1.0178433981023842e-05 0.9997804291235687 0.9996936234244013 0.9947701570668018 -4.89292740240487e-05 2.017671288415525e-05 -6.779246558745685e-08 -9.965591249280499e-08 -3.6424401208576775e-06 -2.2647130957881164e-08 0.00035164955233789964 0.0002552458330109021 0.008378808680826038
1.872 0.9998564749380883 0.9997434283529228 0.9982793455402171 -1.6886038289543632e-06 -1.520403817199111e-05 -0.00012023011593666564 -0.000194269722960839 0.00019510019059072205 -9.259419576021525e-09 0.0001600282356763525 0.00011122152817028779 0.001990904155122585 1.0000000011221744 0.9998417895014228 0.9999999787224599 1.6258041670065652e-10 1.4397837364259187e-09 1.440863995285196e-09 1.5193762714864534e-10 -9.373954076636791e-11 -5.296682086235393e-09 1.4219806278653339e-09 2.5187462791341425e-08 3.5641185130285245e-08 0.9999643452753179 0.9998164342212138 1.0007201013657945 -1.4260165461799e-08 -4.2385061112696306e-05 -5.20886694461462e-05 -8.549727790045161e-06 8.567269515870321e-06 -5.689796785226792e-09 3.586465374608032e-05 2.5496922969326592e-05 0.0007201091793431457 0.9999957872412497 0.9998387808243973 1.0000989050869242 5.72337597818374e-10 -5.914871693727874e-06 -6.038066630333709e-06 -9.854670162393096e-08 9.875372745410403e-08 -5.299164564010597e-09 4.2130178510858745e-06 3.008505421054216e-06 9.890492214490735e-05 0.9999995722345697 0.9998414831631313 1.0000101781280928 2.2271418827617176e-10 -6.102613000631402e-07 -6.115192274001858e-07 -7.89652657710505e-10 8.488774769460065e-10 -5.296450546793829e-09 4.2776565694699527e-07 3.065101998287057e-07 1.0177960917956478e-05 0.9997811552882583 0.9996941856825755 0.9947778016193816 -6.736336249419473e-05 2.8578070810347037e-05 -6.281269194043223e-08 -9.215816230876842e-08 -3.5667735681763948e-06 -2.673910371364132e-08 0.0003515308263846701 0.0002551707547233071 0.008380315988045839
1.882 0.9998556310576933 0.9997428897898694 0.9982172926043908 -2.3605146153196167e-06 -1.4778952408350532e-05 -0.000117261906180475 -0.0001924048865889458 0.00019318893877343682 -9.39332252348044e-09 0.00015992683291623475 0.00011119519719910349 0.0020386439195330588 1.0000000011222157 0.9998417895033713 0.9999999787238649 1.652221720325763e-10 1.4398713160505997e-09 1.4410408153615915e-09 1.518401299416036e-10 -9.382663182863304e-11 -5.406090091229447e-09 1.4486516131888415e-09 2.5219526532621204e-08 3.503247517598496e-08 0.9999643501489254 0.9998164407108957 1.0007162996859127 -2.1919203616978446e-08 -4.227918702877798e-05 -5.195862211538386e-05 -8.658277322433981e-06 8.675922469316361e-06 -5.808483419017461e-09 3.5860508184319094e-05 2.549090052826648e-05 0.0007163059876408688 0.9999957873872198 0.9998387809656699 1.0000988587693482 4.965675479678212e-10 -5.913393206386499e-06 -6.036557289848196e-06 -1.0003131260095573e-07 1.0023993422234051e-07 -5.40959131264338e-09 4.21287407265457e-06 3.008371672039371e-06 9.885859454116746e-05 0.9999995722362034 0.9998414831665497 1.0000101776584953 2.244952148779407e-10 -6.10245961454228e-07 -6.115037676430235e-07 -8.050186034461241e-10 8.640751221772105e-10 -5.405960182102939e-09 4.2776410541586266e-07 3.065152741016162e-07 1.0177485109582617e-05 0.9997821539023467 0.9996949416692601 0.9947880073764798 -9.111942881083183e-05 3.9796319304454394e-05 -5.670585916599098e-08 -8.509455433630086e-08 -3.4904111671472076e-06 -3.2247904924222273e-08 0.0003513160947560788 0.00025502752902392087 0.008383111359259418
1.892 0.9998547898572586 0.9997423529867222 0.9981563139058852 -3.246825599772463e-06 -1.4345193858385354e-05 -0.00011436698510934883 -0.0001905137199080268 0.0001912511488811985 -9.528245782667294e-09 0.00015982216980931147 0.00011116845547944317 0.0020852736133526294 1.0000000011222363 0.9998417895053489 0.9999999787247241 1.6700672657634586e-10 1.4398463824874046e-09 1.4404919609590333e-09 1.521901453141914e-10 -9.390754727371086e-11 -5.5177201371607866e-09 1.4511383596237726e-09 2.5250842324560746e-08 3.4944298169365264e-08 0.999964353921901 0.9998164464555743 1.000712481555338 -3.205228325928126e-08 -4.217355524312645e-05 -5.182890019696442e-05 -8.766231103106638e-06 8.78396130928005e-06 -5.9283342723606375e-09 3.585729406071546e-05 2.5485514355082758e-05 0.0007124868521584778 0.9999957875203364 0.9998387810983563 1.0000988121580896 3.9777741550240894e-10 -5.911915179074466e-06 -6.035049051768236e-06 -1.0151473260597174e-07 1.0172522241375866e-07 -5.522136130357719e-09 4.21274297215004e-06 3.0082465105331583e-06 9.881197361949098e-05 0.9999995722376863 0.9998414831699091 1.000010177185259 2.2549342961836882e-10 -6.102307357619115e-07 -6.114890341286217e-07 -8.199368870541965e-10 8.792768414940599e-10 -5.517681601043498e-09 4.2776261386533285e-07 3.065204499767108e-07 1.017700689946523e-05 0.9997835036637532 0.9996959476347269 0.9948013882982756 -0.0001211020942446375 5.449009210528966e-05 -4.937473608444621e-08 -7.810450143107726e-08 -3.4137945045912678e-06 -3.946957297763274e-08 0.00035094047259468647 0.0002547706560461699 0.008388034580259668
1.902 0.999853954422584 0.9997418201377198 0.998096449160042 -4.396055758751657e-06 -1.3897091207878561e-05 -0.0001115435307998802 -0.0001885986597911154 0.000189289344787575 -9.667356966341936e-09 0.0001597142830084343 0.00011114126294084527 0.0021308021478210855 1.0000000011222492 0.9998417895073638 0.9999999787250633 1.6747082690482032e-10 1.4397232030158573e-09 1.43962872013584e-09 1.5278656989178207e-10 -9.398151417518035e-11 -5.631614491523592e-09 1.4275840785995734e-09 2.5281787007926484e-08 3.538175744289942e-08 0.9999643566252548 0.9998164514773972 1.0007086476777145 -4.5253155967261196e-08 -4.2068158240490424e-05 -5.169950236627913e-05 -8.87359162295865e-06 8.89138879443213e-06 -6.049424302791453e-09 3.5854978747911174e-05 2.5480741368427785e-05 0.0007086524048171889 0.9999957876408432 0.9998387812226336 1.0000987652586797 2.6979544920255517e-10 -5.9104375910273506e-06 -6.033541505031879e-06 -1.0299716199381634e-07 1.0320959562286299e-07 -5.636844250978126e-09 4.21262433162045e-06 3.0081297787092807e-06 9.876506525226797e-05 0.9999995722390305 0.999841483173219 1.000010176708396 2.2522337414814714e-10 -6.102156088536186e-07 -6.11474615787707e-07 -8.346083569596212e-10 8.944826746711221e-10 -5.63165720744598e-09 4.277611950446691e-07 3.065257689601618e-07 1.0176526696997562e-05 0.9997852969799598 0.9996972696212346 0.9948186121448768 -0.00015815063717305729 7.336611278991012e-05 -4.072843643974809e-08 -7.08859989974657e-08 -3.337300480743387e-06 -4.870513217524438e-08 0.0003503055571474787 0.00025433105942503326 0.008396336876071896
1.912 0.999853128312885 0.999741293775373 0.9980377475939839 -5.860962857961581e-06 -1.3427860447179806e-05 -0.00010878976517435319 -0.00018666203846527717 0.0001873059418230059 -9.81429201976977e-09 0.00015960313296670836 0.00011111352547919837 0.002175240201498612 1.000000001122267 0.9998417895094271 0.999999978725153 1.6631009037386755e-10 1.4395920489354347e-09 1.4390286797763596e-09 1.5345944835636016e-10 -9.404834973591664e-11 -5.747816014956528e-09 1.3826465364555374e-09 2.5313317119315173e-08 3.6178532140031876e-08 0.9999643582957146 0.9998164558025914 1.000704798890033 -6.218668404124968e-08 -4.196298687688705e-05 -5.1570427117063874e-05 -8.980361329913647e-06 8.998207675561058e-06 -6.171831515416374e-09 3.585352517316439e-05 2.547655531029261e-05 0.000704803410373103 0.9999957877490421 0.9998387813387197 1.0000987180782503 1.0540096717694894e-10 -5.908960344539574e-06 -6.032034071247895e-06 -1.04478770227025e-07 1.0469305832189282e-07 -5.753761732524255e-09 4.2125178528304615e-06 3.008021264133176e-06 9.871787693187616e-05 0.9999995722402483 0.9998414831764886 1.0000101762281726 2.2330006549432158e-10 -6.102004902499592e-07 -6.114599345744342e-07 -8.492028264738757e-10 9.09692806276977e-10 -5.747930430877434e-09 4.2775985955428743e-07 3.0653130029383915e-07 1.0176044719184953e-05 0.9997876392722312 0.9996989829679057 0.9948403718356674 -0.00020295477541112304 9.714461251511139e-05 -3.0680124620031526e-08 -6.31839489041886e-08 -3.261253867835959e-06 -6.023972106188803e-08 0.00034926910863581625 0.0002536088528052952 0.008409782568620251
1.922 0.9998523156025995 0.99974077680032 0.997980268464383 -7.69681337192732e-06 -1.2929548066760654e-05 -0.00010610395329280025 -0.0001847060870624166 0.00018530325051941505 -9.973137090695217e-09 0.00015948857344346304 0.00011108507265524709 0.002218599426550731 1.0000000011222998 0.9998417895115466 0.9999999787254319 1.6359987221914094e-10 1.4395500327262886e-09 1.4390242678687113e-09 1.541816673817845e-10 -9.41077576823329e-11 -5.866368482794871e-09 1.3273879418201613e-09 2.5346559323520168e-08 3.7053578592450756e-08 0.9999643589763157 0.9998164594618848 1.0007009361760448 -8.35736491873595e-08 -4.18580302898202e-05 -5.144167317157214e-05 -9.086542518777275e-06 9.104420694508456e-06 -6.295638074631311e-09 3.585289139335174e-05 2.5472926436724342e-05 0.0007009407808825058 0.999995787845299 0.9998387814468784 1.0000986706257038 -1.0336308337704357e-10 -5.9074833326623745e-06 -6.030526416868976e-06 -1.0595958338180764e-07 1.0617561437987661e-07 -5.8729358745298865e-09 4.212423145710542e-06 3.0079206885915595e-06 9.867041758033372e-05 0.9999995722413507 0.999841483179727 1.0000101757450492 2.1965418702058682e-10 -6.101852827840129e-07 -6.114446582579759e-07 -8.637475786303368e-10 9.249081413457673e-10 -5.866544940493117e-09 4.27758610339402e-07 3.0653710676978717e-07 1.0175560659748772e-05 0.9997906471270392 0.9997011709920849 0.9948673454729979 -0.0002559606251754144 0.00012651254011028138 -1.9147287210344716e-08 -5.4780859693621567e-08 -3.1859374674599185e-06 -7.431679335966235e-08 0.0003476353876595215 0.00025246659336372227 0.008430713486057234
1.932 0.9998515209051126 0.9997402724982654 0.997924081130949 -9.959058008179642e-06 -1.2393025816947905e-05 -0.00010348440254459704 -0.00018273293916680678 0.0001832834802433246 -1.014837707255895e-08 0.000159370311786793 0.00011105562866906627 0.002260891582385155 1.0000000011223522 0.9998417895137256 0.9999999787262934 1.5993745800861828e-10 1.4396279945470822e-09 1.4395039892315426e-09 1.55075177164544e-10 -9.415916056940012e-11 -5.9873160040812685e-09 1.276875903089844e-09 2.5382424864321894e-08 3.771921720418771e-08 0.9999643587168245 0.9998164624908079 1.0006970606754435 -1.1016772106989336e-07 -4.175327585937639e-05 -5.131323968014258e-05 -9.192137325707957e-06 9.210030584841253e-06 -6.42092918506944e-09 3.585303034437475e-05 2.546982133542831e-05 0.0006970655864039844 0.9999957879300516 0.9998387815474253 1.0000986229117148 -3.6477860654529947e-10 -5.906006512972952e-06 -6.02901865114556e-06 -1.0743947840158037e-07 1.0765726835535022e-07 -5.994414201131353e-09 4.212339752282597e-06 3.007827722930895e-06 9.862269748703561e-05 0.9999995722423453 0.9998414831829399 1.0000101752594766 2.1468278589853955e-10 -6.101699558267455e-07 -6.114288980660923e-07 -8.78119916961581e-10 9.401288168394085e-10 -5.987545623164725e-09 4.277574627771282e-07 3.0654323701843015e-07 1.0175073704125719e-05 0.9997944451436749 0.9997039227388113 0.9949001457768817 -0.0003172749399147077 0.00016206599027171844 -6.056014294062745e-09 -4.5490192633737135e-08 -3.111599747090221e-06 -9.110869221408479e-08 0.00034514832950176955 0.0002507245773299724 0.008462031385774654
1.942 0.9998507493729053 0.9997397845400827 0.9978692645777051 -1.270050092078017e-05 -1.1808049442797183e-05 -0.00010092946163549415 -0.00018074463437451382 0.00018124874272156395 -1.0344808957067301e-08 0.00015924785923066226 0.00011102477608483865 0.002302127592215283 1.0000000011224228 0.9998417895159647 0.9999999787278625 1.5632027139842198e-10 1.4397702279798174e-09 1.4400512191100532e-09 1.5629835582332526e-10 -9.420259579479179e-11 -6.110703741928293e-09 1.244970569720439e-09 2.5421357396917943e-08 3.798400851651079e-08 0.9999643575739199 0.9998164649298233 1.0006931736873095 -1.427253607704527e-07 -4.164870918605195e-05 -5.118512608811439e-05 -9.297147843707843e-06 9.315040072165551e-06 -6.547794142124918e-09 3.585388978311799e-05 2.5467202882236597e-05 0.0006931790603841304 0.9999957880038135 0.9998387816407299 1.000098574948644 -6.871309855527149e-10 -5.904529926991497e-06 -6.027511188547414e-06 -1.0891829594731512e-07 1.0913802409461722e-07 -6.1182455995238445e-09 4.2122671702102255e-06 3.007742003264607e-06 9.857472850744287e-05 0.9999995722432344 0.9998414831861301 1.0000101747716856 2.0914465744425377e-10 -6.101545650250442e-07 -6.114130707375522e-07 -8.921620420333382e-10 9.553552998477988e-10 -6.110977672854074e-09 4.277564575358258e-07 3.065497265327664e-07 1.0174582959258087e-05 0.9997991614300813 0.9997073297635437 0.9949392611598925 -0.0003865779003698269 0.0002042450139038417 8.649428397277935e-09 -3.515281477503796e-08 -3.0384595345197955e-06 -1.1068549953734206e-07 0.0003414900816825423 0.00024815998884599605 0.008507047772549937
1.952 0.9998500066696734 0.9997393169618966 0.9978159063036632 -1.5968128084057344e-05 -1.1163390397658164e-05 -9.84375195188659e-05 -0.00017874312178550017 0.000179201055457292 -1.0567415165356407e-08 0.0001591204717440361 0.00011099191274244656 0.002342316544362831 1.000000001122505 0.9998417895182593 0.9999999787299148 1.5375581885755866e-10 1.4398787922312572e-09 1.4402831203789008e-09 1.5788871914057707e-10 -9.423740259439936e-11 -6.236577042278123e-09 1.2389764102480776e-09 2.5463236799111417e-08 3.779055828230869e-08 0.9999643556110799 0.9998164668242463 1.000689276666569 -1.8197035974987458e-07 -4.1544314087163024e-05 -5.1057331802062757e-05 -9.401576279915379e-06 9.419451873799667e-06 -6.676325338205229e-09 3.5855412432734694e-05 2.5465030342954113e-05 0.0006892825981001447 0.9999957880671758 0.9998387817272161 1.0000985267504816 -1.0785186381765023e-09 -5.903053655992836e-06 -6.026004409663159e-06 -1.1039599757429584e-07 1.106178860257276e-07 -6.244479806559601e-09 4.2122048443438245e-06 3.007663125144291e-06 9.852652435438127e-05 0.9999995722440176 0.9998414831892984 1.0000101742816103 2.0379897588617456e-10 -6.101392081584905e-07 -6.113975591523676e-07 -9.058359438325913e-10 9.705876351341972e-10 -6.2368875524634245e-09 4.2775564259310267e-07 3.065565848800598e-07 1.0174087921749757e-05 0.9998049218315532 0.9997114820080143 0.9949849922511839 -0.0004630558306749353 0.00025326568999144443 2.4991013514112546e-08 -2.363707521973428e-08 -2.9667071956011485e-06 -1.3298448105894054e-07 0.0003362872433854375 0.0002445115973613348 0.008569159737036619
1.962 0.9998492989117302 0.9997388741232206 0.9977641005490646 -1.979982963855261e-05 -1.044704437926752e-05 -9.60070045581532e-05 -0.00017673026331970076 0.0001771423450469008 -1.0821207010588069e-08 0.00015898708383772092 0.00011095620366562676 0.002381464690965909 1.0000000011225865 0.9998417895206021 0.9999999787319972 1.5282412105994711e-10 1.439885241597095e-09 1.4401175493281075e-09 1.5967951880788787e-10 -9.426343245520164e-11 -6.3649821453072194e-09 1.2577135030130323e-09 2.5507460476671747e-08 3.719076351400603e-08 0.999964352898131 0.9998164682239202 1.0006853712126167 -2.2855548887757822e-07 -4.1440072658306905e-05 -5.09298559263522e-05 -9.505425040052838e-06 9.523268698605328e-06 -6.806617833667333e-09 3.585753636617342e-05 2.5463259643413164e-05 0.0006853777468745862 0.9999957881208049 0.999838781807363 1.000098478332861 -1.5466447335851488e-09 -5.901577749204494e-06 -6.024498394570534e-06 -1.1187274958914632e-07 1.1209685848243356e-07 -6.373166841432881e-09 4.212152135243319e-06 3.0075906216276857e-06 9.847810072875722e-05 0.999999572244693 0.9998414831924435 1.0000101737890066 1.9899958452179696e-10 -6.101239537359825e-07 -6.113824452064153e-07 -9.193083505998078e-10 9.85826187212464e-10 -6.365321385149292e-09 4.2775503722593435e-07 3.065637762111044e-07 1.0173588665872758e-05 0.9998118431262114 0.9997164629358911 0.995037389155318 -0.000545364886980907 0.00030905575555093787 4.293570130476469e-08 -1.084289973255904e-08 -2.8965017626034826e-06 -1.5778267442256032e-07 0.00032912632377784064 0.00023949113958076677 0.00865134170378368
1.972 0.9998486325783497 0.9997384606429167 0.997713945879672 -2.42212998449531e-05 -9.646514004714455e-06 -9.36363841251069e-05 -0.00017470783679386293 0.00017507445039644177 -1.1111041828061946e-08 0.00015884623992312147 0.00011091653137532863 0.002419574528023457 1.000000001122656 0.9998417895229855 0.9999999787336624 1.534670289730574e-10 1.4397970454326108e-09 1.4397755811550125e-09 1.613560856447777e-10 -9.428078846658715e-11 -6.495965942221823e-09 1.2933925149864325e-09 2.555320272179205e-08 3.630943400472897e-08 0.9999643495104454 0.9998164691826451 1.0006814590497608 -2.83024374892288e-07 -4.1335965459824544e-05 -5.080269726623804e-05 -9.608696673328749e-06 9.62649324804185e-06 -6.9387693055490404e-09 3.5860195671882864e-05 2.546184384143693e-05 0.0006814661875288339 0.9999957881654341 0.9998387818816968 1.0000984297130489 -2.0984005947331945e-09 -5.900102178813843e-06 -6.022992920532926e-06 -1.1334886656167615e-07 1.135749462778727e-07 -6.504358194744549e-09 4.212108304761214e-06 3.0075239545335294e-06 9.842947516179536e-05 0.9999995722452586 0.9998414831955657 1.0000101732936806 1.9451437691147262e-10 -6.101087942375214e-07 -6.113675080977943e-07 -9.328940178327938e-10 1.0010711480556114e-09 -6.496326244910311e-09 4.2775461256370006e-07 3.065712227513392e-07 1.0173085779140319e-05 0.9998200255695604 0.9997223442012989 0.9950961958748347 -0.0006316348492503175 0.00037120093776547917 6.237037791257694e-08 3.2900180747056325e-09 -2.827963793524541e-06 -1.8467523902259733e-07 0.0003195785756261866 0.00023280158994396852 0.008755496323671598
1.982 0.9998480143934255 0.9997380813146605 0.9976655422138433 -2.9243415790383993e-05 -8.74915568842606e-06 -9.13241646003687e-05 -0.00017267753880575385 0.00017299912585328053 -1.1441425570628747e-08 0.00015869602991445524 0.0001108714495277044 0.002456644066104791 1.0000000011227046 0.9998417895254044 0.999999978734668 1.5512781363637885e-10 1.4396842914419297e-09 1.439550055586998e-09 1.626164444143968e-10 -9.428901983694465e-11 -6.62957561749486e-09 1.3351370780291301e-09 2.5599748106508027e-08 3.532207830823358e-08 0.9999643455278109 0.9998164697573688 1.000677541999841 -3.457771437682464e-07 -4.123197185073479e-05 -5.067585456330403e-05 -9.71139370966969e-06 9.729128213577387e-06 -7.072880554294637e-09 3.586332140602751e-05 2.54607338054449e-05 0.0006775497074714836 0.999995788201854 0.9998387819507848 1.0000983809097728 -2.739202740147978e-09 -5.898626852150465e-06 -6.021487692113992e-06 -1.1482464995148748e-07 1.150521534685013e-07 -6.63810575103465e-09 4.21207254307663e-06 3.0074625357590844e-06 9.83806665987631e-05 0.9999995722457182 0.9998414831986676 1.0000101727956716 1.8968825195617227e-10 -6.100936593771539e-07 -6.113524547969516e-07 -9.46894823364763e-10 1.0163228936353257e-09 -6.629949926766185e-09 4.2775430952431987e-07 3.0657884058658504e-07 1.0172580178249204e-05 0.9998295452982097 0.9997291802150604 0.995160808899373 -0.0007195187461888532 0.00043890919515454294 8.307651507165404e-08 1.877037770753821e-08 -2.761164290179129e-06 -2.1306222162072847e-07 0.00030723273594780644 0.00022416142414278934 0.00888177090810165
1.992 0.9998474511835843 0.9997377410055871 0.9976189874377256 -3.486037546277249e-05 -7.742573740048836e-06 -8.906889152582957e-05 -0.00017064098755283511 0.00017091804425476277 -1.1816316278154347e-08 0.00015853403727534768 0.00011081914586546814 0.002492666413310237 1.0000000011227297 0.999841789527857 0.9999999787350191 1.5712396705849161e-10 1.4396243055740392e-09 1.4395579297757522e-09 1.6332371679551201e-10 -9.428777588332044e-11 -6.765859504405652e-09 1.372172914764389e-09 2.5646677233984938e-08 3.443296573885273e-08 0.999964341033013 0.9998164700071764 1.0006736219481913 -4.170434074039336e-07 -4.112807044530275e-05 -5.054932675311761e-05 -9.813518508837433e-06 9.831176276945636e-06 -7.209053216325558e-09 3.5866842768093456e-05 2.5459879056423517e-05 0.0006736301667028871 0.9999957882308941 0.9998387820152213 1.0000983319428034 -3.4722716106724556e-09 -5.8971516689642586e-06 -6.019982590033463e-06 -1.1630023719205219e-07 1.1652848489825941e-07 -6.774462592164985e-09 4.212044017506448e-06 3.0074057632696526e-06 9.833169482682713e-05 0.9999995722460809 0.9998414832017578 1.0000101722952799 1.8382590394464286e-10 -6.100784719110624e-07 -6.113371684435309e-07 -9.614471939446324e-10 1.0315817764147953e-09 -6.766241308767887e-09 4.2775407505878955e-07 3.065865763585596e-07 1.0172072870363002e-05 0.9998404471911136 0.9997370030371698 0.995230256758801 -0.0008062895019298702 0.0005109992369721296 1.0470953569536958e-07 3.554101565764813e-08 -2.696110776851786e-06 -2.4214642960916243e-07 0.00029173267902959883 0.0002133329968303419 0.00902799412095129
2.002 0.9998469497203333 0.9997374445435356 0.9975743738046157 -4.104881650422433e-05 -6.615038821163303e-06 -8.686914962450716e-05 -0.00016859972569072877 0.00016883279990393318 -1.2238942033327033e-08 0.00015835730816593968 0.0001107574207576229 0.0025276297848366015 1.0000000011227321 0.9998417895303455 0.9999999787348668 1.5899245041920406e-10 1.4396460028167295e-09 1.4396794672053716e-09 1.6354221288752615e-10 -9.427735339406373e-11 -6.904866740549607e-09 1.3955983940175568e-09 2.569376054526572e-08 3.384293350093742e-08 0.9999643361102261 0.9998164699921372 1.0006697008048864 -4.96865607042684e-07 -4.102423962119074e-05 -5.0423113037225706e-05 -9.915073224189654e-06 9.932640110564037e-06 -7.347391510774334e-09 3.587068839897454e-05 2.5459228700512787e-05 0.0006697094587583363 0.9999957882534014 0.9998387820756136 1.0000982828323328 -4.2981551340432696e-09 -5.895676576274485e-06 -6.0184777322358e-06 -1.1777556425320684e-07 1.1800394541065098e-07 -6.913481366243389e-09 4.212021904108896e-06 3.007353042915468e-06 9.828257987577799e-05 0.99999957224636 0.9998414832048459 1.0000101717929437 1.7653516237015046e-10 -6.100632028914765e-07 -6.113217685645292e-07 -9.764873246487632e-10 1.0468479811345573e-09 -6.905249588207701e-09 4.2775387859851765e-07 3.065944066798949e-07 1.0171564744171835e-05 0.9998527388201554 0.999745818048415 0.9953032062054908 -0.0008889796278171605 0.0005859179586988721 1.2678853747986394e-07 5.346435414168676e-08 -2.6327325001545305e-06 -2.709451242053135e-07 0.0002728158913014719 0.0002001525835521804 0.009189393974507758
2.012 0.9998465165556473 0.9997371965996042 0.9975317843477198 -4.7768044846294397e-05 -5.3559041168847055e-06 -8.472356254227826e-05 -0.0001665552232519488 0.0001667449114700071 -1.2711641975770414e-08 0.0001581623494059346 0.0001106836868732965 0.0025615180235263354 1.0000000011227173 0.9998417895328745 0.9999999787343599 1.606059446826817e-10 1.4397163396005827e-09 1.4397129675377716e-09 1.6344175660052468e-10 -9.42571693852046e-11 -7.046646863568349e-09 1.399240359453457e-09 2.574073646316515e-08 3.3702049060083096e-08 0.9999643308432971 0.9998164697720818 1.0006657804638168 -5.850945986405958e-07 -4.0920458013145986e-05 -5.029721274123679e-05 -1.0016059898080484e-05 1.0033522375335347e-05 -7.488000516433631e-09 3.5874787711854846e-05 2.5458732386001223e-05 0.0006657894691301756 0.999995788270215 0.9998387821325636 1.0000982335983077 -5.214698834621124e-09 -5.894201584764851e-06 -6.016973318198195e-06 -1.1925046191818648e-07 1.19478539117907e-07 -7.055217336523966e-09 4.212005390534728e-06 3.0073037881179415e-06 9.82333415062124e-05 0.9999995722465719 0.9998414832079447 1.0000101712890777 1.6782827128853197e-10 -6.100478853941514e-07 -6.113064566018717e-07 -9.91845497882853e-10 1.0621219574010706e-09 -7.047025225888101e-09 4.2775369882937207e-07 3.066023062445112e-07 1.0171056457375287e-05 0.9998663860910836 0.9997556008322704 0.995377998588539 -0.0009645547983371055 0.0006617889354183179 1.4870148972209977e-07 7.231050236835855e-08 -2.5708674880595685e-06 -2.983179947794101e-07 0.0002503482340825493 0.00018455977334963847 0.009358709759613072
2.022 0.9998461578612765 0.9997370015733621 0.9974912895458667 -5.496138961283292e-05 -3.9559914522454115e-06 -8.263079234099936e-05 -0.00016450888053318963 0.0001646558248146664 -1.3235746718724345e-08 0.00015794516051475873 0.00011059499372079079 0.0025943116645658526 1.0000000011226904 0.9998417895354489 0.9999999787335747 1.620495497019966e-10 1.4397736703331508e-09 1.4395839775544867e-09 1.6315323027144285e-10 -9.422715980778771e-11 -7.191250042244871e-09 1.3809940761741856e-09 2.578734195752748e-08 3.40421760855616e-08 0.999964325314044 0.9998164694053858 1.0006618627623416 -6.813978684185063e-07 -4.081670495001443e-05 -5.017162511589762e-05 -1.0116480606185555e-05 1.0133825722305638e-05 -7.630985832532904e-09 3.58790721982782e-05 2.5458341241345787e-05 0.0006618720338888877 0.9999957882821444 0.9998387821866519 1.0000981842598797 -6.217449564422662e-09 -5.892726733566302e-06 -6.015469422220777e-06 -1.2072480019617387e-07 1.2095227085859977e-07 -7.199725428651381e-09 4.2119936751523555e-06 3.007257418955671e-06 9.818399880410518e-05 0.9999995722467319 0.9998414832110655 1.0000101707839877 1.5797543105168975e-10 -6.100325808050353e-07 -6.112913069346382e-07 -1.0073903189723467e-09 1.0774032763510716e-09 -7.191619520144872e-09 4.2775351036173604e-07 3.0661023559620566e-07 1.017054835654822e-05 0.9998813110782131 0.9997662956282334 0.9954527170154059 -0.0010301075723862004 0.0007364910887923628 1.6972909335808552e-07 9.175132826012903e-08 -2.5102546267351245e-06 -3.2301317046555656e-07 0.00022435076847224827 0.00016662515085507788 0.009526720482707928
2.032 0.9998458792819146 0.999736863487959 0.997452944466926 -6.255858322156365e-05 -2.4079213935807845e-06 -8.058953882407769e-05 -0.00016246203083398103 0.000162566915739106 -1.3811498419824267e-08 0.00015770130136169314 0.00011048807806300824 0.0026259895115428073 1.0000000011226553 0.9998417895380717 0.9999999787325425 1.6341215029876248e-10 1.439779561593237e-09 1.4394127959193437e-09 1.6269074103729444e-10 -9.418771071639336e-11 -7.338726807375557e-09 1.3443996335598227e-09 2.583368010257327e-08 3.473350539327997e-08 0.9999643196006806 0.9998164689478433 1.0006579494441126 -7.85279249486059e-07 -4.071296083684423e-05 -5.0046349274037774e-05 -1.0216337536132608e-05 1.0233552790637672e-05 -7.77645336945718e-09 3.5883476653241076e-05 2.5458008754579295e-05 0.0006579589011098357 0.9999957882899524 0.9998387822384251 1.0000981348350273 -7.300279851993073e-09 -5.891252041230004e-06 -6.013965924257515e-06 -1.221985661380205e-07 1.2242514481470803e-07 -7.347060829087715e-09 4.211985988285363e-06 3.007213380186601e-06 9.813456982382371e-05 0.9999995722468508 0.9998414832142181 1.0000101702778936 1.4726874419306716e-10 -6.100173278699303e-07 -6.112761991189926e-07 -1.0231081191906833e-09 1.092692158286616e-09 -7.3390830277585125e-09 4.2775329396674807e-07 3.066181752000673e-07 1.0170040403683506e-05 0.9998973923970637 0.9997778156033599 0.9955252813497637 -0.0010830541500294806 0.0008077634042154658 1.8908741809906618e-07 1.1136348806372107e-07 -2.4505338176512547e-06 -3.437314451800274e-07 0.00019501551968533157 0.00014657850889986075 0.009683114257215273
2.042 0.9998456858111601 0.9997367859015205 0.9974167865752825 -7.047896052609186e-05 -7.063658668203283e-07 -7.859853868384189e-05 -0.00016041594298937093 0.00016047949265122677 -1.4438018426333579e-08 0.00015742599256796948 0.00011035943803280353 0.00265653062108159 1.000000001122615 0.9998417895407462 0.9999999787313267 1.646737729116132e-10 1.4397467921371052e-09 1.43939081215874e-09 1.6198885198903847e-10 -9.413847868090496e-11 -7.489129601896447e-09 1.2986046482176639e-09 2.5880535884419492e-08 3.55306861658242e-08 0.9999643137764549 0.9998164684516955 1.0006540421272552 -8.961078319734358e-07 -4.060920749637195e-05 -4.992138431305509e-05 -1.0315632947827484e-05 1.033270620793097e-05 -7.924508540589402e-09 3.588794024359932e-05 2.5457691539517647e-05 0.0006540516973905568 0.9999957882943384 0.9998387822883855 1.0000980853403265 -8.455990872471285e-09 -5.889777476132978e-06 -6.012462634582169e-06 -1.2367182653662724e-07 1.2389716545236004e-07 -7.497280288301399e-09 4.2119816300139245e-06 3.007171170733651e-06 9.80850712230374e-05 0.9999995722469379 0.9998414832174098 1.0000101697710029 1.3588393412716874e-10 -6.10002113619104e-07 -6.112609422706382e-07 -1.0390647570151056e-09 1.1079890932558982e-09 -7.489468665913772e-09 4.2775305925469776e-07 3.0662617048689594e-07 1.0169532198843821e-05 0.9999144682510078 0.9997900450390399 0.9955935644327046 -0.0011213154212254344 0.0008733284945938145 2.0598573679690104e-07 1.3064225469495663e-07 -2.3912564226855753e-06 -3.5920647064549576e-07 0.00016270916050413852 0.00012484796461148968 0.009817551495794635
2.052 0.9998455816971388 0.9997367718397264 0.9973828343325911 -7.863519285432853e-05 1.1517915393178394e-06 -7.665656434931914e-05 -0.00015837182373924503 0.00015839479914283488 -1.5113316513078104e-08 0.0001571142415939771 0.00011020542572221039 0.0026859165319804024 1.0000000011225703 0.9998417895434748 0.9999999787300511 1.6574630616948455e-10 1.4397239491571361e-09 1.4395881007037252e-09 1.6101345966232285e-10 -9.407920471564402e-11 -7.642510886816924e-09 1.2558354034707455e-09 2.592919088505234e-08 3.618309143138417e-08 0.9999643079085758 0.9998164679648637 1.0006501422794751 -1.0131530481146498e-06 -4.050542847168476e-05 -4.9796729500929074e-05 -1.0414369062371805e-05 1.0431288590010273e-05 -8.075256262763322e-09 3.589240733641633e-05 2.545734993056784e-05 0.0006501519013111394 0.9999957882959354 0.9998387823369866 1.000098035790781 -9.676769032919289e-09 -5.888302972802666e-06 -6.010959485108021e-06 -1.2514461663210258e-07 1.253683367394687e-07 -7.650441553714656e-09 4.2119799938431555e-06 3.00713035991427e-06 9.803551793872943e-05 0.9999995722469999 0.9998414832206454 1.0000101692635446 1.2390036775488277e-10 -6.099868898441516e-07 -6.112454662273417e-07 -1.0552942354506887e-09 1.1232938424422325e-09 -7.642828766528318e-09 4.2775284918694754e-07 3.0663432853812026e-07 1.0169023138734417e-05 0.9999323420509185 0.9998028433595667 0.9956555197265424 -0.0011434640619314906 0.0009310252800827759 2.1969247288796007e-07 1.490262275628933e-07 -2.3319067643255813e-06 -3.682955483781635e-07 0.00012796796369351926 0.00010214248606725337 0.009920747502435238
2.062 0.9998455703819664 0.9997368237525616 0.9973510866525114 -8.693723179012397e-05 3.167394498265204e-06 -7.476242241879086e-05 -0.0001563308200297387 0.0001563140164693546 -1.5834344420461337e-08 0.00015676098425435877 0.00011002235070884005 0.0027141335341223476 1.0000000011225252 0.9998417895462601 0.9999999787288552 1.665852555532444e-10 1.439750551274363e-09 1.439875677369862e-09 1.5984564063980713e-10 -9.401010529001311e-11 -7.79892412477463e-09 1.2273082748754783e-09 2.5980760957722557e-08 3.6520501229468163e-08 0.9999643020574723 0.9998164675304204 1.0006462512010497 -1.1356226750713724e-06 -4.040160926642236e-05 -4.967238434590162e-05 -1.0512547977857889e-05 1.0529302542263201e-05 -8.228800365040318e-09 3.589682803650908e-05 2.545694837122502e-05 0.0006462608251016438 0.9999957882953022 0.9998387823846298 1.0000979861996784 -1.0954528399434852e-08 -5.8868284763628804e-06 -6.009456607156967e-06 -1.26616856072946e-07 1.2683866289872716e-07 -7.806601948241516e-09 4.211980558640763e-06 3.007090577071056e-06 9.798592304336099e-05 0.9999995722470415 0.999841483223931 1.0000101687557321 1.1140223860872468e-10 -6.099716165570015e-07 -6.112299003662787e-07 -1.0717151199159893e-09 1.138606311887258e-09 -7.799217513256513e-09 4.277527152410846e-07 3.0664275472411283e-07 1.0168512656141805e-05 0.9999507902662851 0.9998160507562519 0.9957093084677967 -0.0011488222359752323 0.0009789394511428289 2.295997505029808e-07 1.6593101156183597e-07 -2.2719335347219767e-06 -3.70072506882493e-07 9.150186700266e-05 7.967787463625448e-05 0.009985414480546496
2.072 0.9998456544762998 0.9997369434961366 0.9973215231988556 -9.529613707277178e-05 5.339050772049881e-06 -7.291495172558144e-05 -0.00015429402131354378 0.0001542382659270542 -1.6597084219987546e-08 0.00015636122980841393 0.00010980658583536863 0.0027411747605414366 1.0000000011224814 0.9998417895491054 0.9999999787278134 1.672333178658189e-10 1.4398214788996646e-09 1.4400311165797598e-09 1.5867069914294583e-10 -9.39314445073746e-11 -7.958423338941504e-09 1.2193197326520311e-09 2.6035584182949705e-08 3.647994136701066e-08 0.9999642962763926 0.9998164671863023 1.0006423700160127 -1.262700598498144e-06 -4.029773747973677e-05 -4.954834847789046e-05 -1.0610171680573056e-05 1.062675065857478e-05 -8.385243795627856e-09 3.590115843792691e-05 2.5456455599378758e-05 0.000642379604945776 0.999995788292926 0.9998387824316657 1.000097936578506 -1.2281242268648808e-08 -5.8853539787932634e-06 -6.007954224987929e-06 -1.2808836070954892e-07 1.283081478409501e-07 -7.965821089934159e-09 4.211982862576703e-06 3.007051488432162e-06 9.793629784475237e-05 0.9999995722470686 0.9998414832272704 1.000010168247691 9.851780258581413e-11 -6.099562991047784e-07 -6.112144671471076e-07 -1.088142519824917e-09 1.1539268637810587e-09 -7.95868947658418e-09 4.277526830692753e-07 3.0665148214200315e-07 1.0168000474337054e-05 0.9999695719509477 0.9998294950065874 0.9957534138496289 -0.0011374994256906565 0.001015520000799847 2.3527650258049591e-07 1.807882195378049e-07 -2.210788041060327e-06 -3.6391180410497614e-07 5.431882401915445e-05 5.9844645684650554e-05 0.010006944334122409
2.082 0.9998458357673949 0.9997371323384386 0.9972941054509653 -0.00010362750019655471 7.66325802304122e-06 -7.1113021270893e-05 -0.00015226246183084067 0.0001521686111228594 -1.7396666485026583e-08 0.0001559101979683786 0.00010955466673243731 0.002767041904975226 1.0000000011224415 0.9998417895520131 0.9999999787269044 1.677361240793158e-10 1.4398882787325098e-09 1.4399310833555815e-09 1.576847772585235e-10 -9.384324274803792e-11 -8.121063682617786e-09 1.2314839502517807e-09 2.609317744602178e-08 3.609427842645593e-08 0.9999642906113309 0.9998164669652584 1.0006384996712088 -1.393581534926354e-06 -4.0193802814480265e-05 -4.942462144547102e-05 -1.0707242137809296e-05 1.0723635520281625e-05 -8.54468743541493e-09 3.59053606289839e-05 2.545584465660726e-05 0.0006385091994482511 0.9999957882892243 0.9998387824783932 1.000097886936981 -1.3649313539131416e-08 -5.883879517140794e-06 -6.006452463922415e-06 -1.295589352950249e-07 1.2977679528070482e-07 -8.128157831848832e-09 4.211986487417191e-06 3.0070127857706427e-06 9.788665210564905e-05 0.9999995722470842 0.9998414832306666 1.000010167739436 8.533656517427942e-11 -6.099409859253248e-07 -6.11199290057191e-07 -1.1043805015286281e-09 1.16925520446849e-09 -8.121299641436536e-09 4.2775273782088126e-07 3.0666045785782117e-07 1.016748676854922e-05 0.9999884392245727 0.9998429989723507 0.9957867309416513 -0.0011103665273825036 0.0010396711094075011 2.3650181979006626e-07 1.9308506323334993e-07 -2.1479647429302775e-06 -3.4955240824885304e-07 1.9734492489714437e-05 4.768934273293873e-05 0.00998376584653317
2.092 0.9998461152566704 0.9997373909861644 0.997268778407303 -0.00011185424193632651 1.0134603563198267e-05 -6.935552833331582e-05 -0.00015023712279219062 0.00015010606014271763 -1.8227514825155512e-08 0.00015540343797792018 0.00010926337794244587 0.002791746412890716 1.000000001122407 0.9998417895549851 0.9999999787260588 1.679952972397614e-10 1.4398981368816781e-09 1.4396578024976993e-09 1.56998588116603e-10 -9.374568080552858e-11 -8.286900798454163e-09 1.2582643535032947e-09 2.6152739544867458e-08 3.545916117411746e-08 0.999964285101242 0.9998164668950046 1.0006346409423132 -1.5275004400344284e-06 -4.008979696787917e-05 -4.930120260022488e-05 -1.0803761394583161e-05 1.0819959697583436e-05 -8.707231294191633e-09 3.5909402493457174e-05 2.545509274893022e-05 0.0006346503951301744 0.9999957882845473 0.9998387825250654 1.0000978372832148 -1.5051908230879207e-08 -5.882405134762015e-06 -6.004951243873072e-06 -1.3102846988827494e-07 1.3124460929742947e-07 -8.293672560497687e-09 4.21199106440484e-06 3.0069741948778653e-06 9.783699418090908e-05 0.999999572247091 0.9998414832341245 1.000010167230928 7.177308904465977e-11 -6.099257298850867e-07 -6.111842867645469e-07 -1.1203181573581392e-09 1.1845914541725484e-09 -8.287105015907008e-09 4.277528393647566e-07 3.06669592361055e-07 1.0166972082878379e-05 1.000007147905171 0.9998563882000479 0.9958086238666545 -0.001068969737931565 0.0010508110105568453 2.3327391113704773e-07 2.0239957456220936e-07 -2.083038903705418e-06 -3.2713169394363853e-07 2.7153888907006568e-05 4.9514021576255086e-05 0.009917361195700651
2.102 0.9998464932210076 0.9997377196285092 0.9972454727629222 -0.00011990864643837271 1.2746018899359116e-05 -6.76413969535955e-05 -0.0001482189343975081 0.00014805156762251768 -1.9083504901217494e-08 0.0001548369228748737 0.00010892982071820724 0.0028153100574894 1.0000000011223793 0.999841789558024 0.999999978725265 1.677073176596858e-10 1.4398363879589177e-09 1.4394265849320283e-09 1.5661021345512649e-10 -9.363894493499532e-11 -8.455991798342923e-09 1.2921411226714603e-09 2.6213647165917034e-08 3.4695827277007914e-08 0.9999642797784959 0.9998164669985456 1.00063079444545 -1.6637550650555368e-06 -3.998571345154618e-05 -4.917809115969994e-05 -1.0899731600745448e-05 1.091572574785972e-05 -8.872973041759513e-09 3.5913257338552065e-05 2.5454180979031204e-05 0.0006308038175548763 0.9999957882791879 0.9998387825718928 1.0000977876239627 -1.64831232482186e-08 -5.880930838216953e-06 -6.003450350318767e-06 -1.3249696716000798e-07 1.327115934636278e-07 -8.462426331693892e-09 4.2119962890015866e-06 3.006935489707168e-06 9.778733102287891e-05 0.9999995722470928 0.9998414832376458 1.000010166722187 5.7516704689264624e-11 -6.099105452466739e-07 -6.111692415169401e-07 -1.1359576912334631e-09 1.199935263110177e-09 -8.4561620861316e-09 4.2775294898086553e-07 3.0667881579698503e-07 1.0166457048371106e-05 1.0000254674915565 0.9998694980508039 0.9958189457345091 -0.0010153948057962036 0.0010488929118156753 2.2579476637961906e-07 2.0842718169883904e-07 -2.0156965776239446e-06 -2.9718351995602705e-07 6.178112249041504e-05 6.342641803942975e-05 0.009811970676548286
2.112 0.9998469692910136 0.9997381179930751 0.997224107380759 -0.00012773358383501377 1.5489068119010365e-05 -6.596957678836095e-05 -0.0001462087776910056 0.00014600603673644685 -1.995813033182283e-08 0.00015420711554520506 0.00010855146015716726 0.002837764882489324 1.0000000011223629 0.9998417895611341 0.9999999787246407 1.6648200646578934e-10 1.4397419838081887e-09 1.4394056884981863e-09 1.5645233791154113e-10 -9.352314898269248e-11 -8.628394068096006e-09 1.325359164370163e-09 2.627545959792258e-08 3.3941064599224737e-08 0.9999642746694978 0.9998164672946228 1.0006269606527947 -1.8017209865206256e-06 -3.988154739556592e-05 -4.9055286384598657e-05 -1.0995154962362287e-05 1.1010936215509255e-05 -9.042009738428933e-09 3.591690338205597e-05 2.5453093974321385e-05 0.0006269699466886909 0.9999957882733866 0.9998387826190497 1.000097737964859 -1.793790718396271e-08 -5.879456581790458e-06 -6.001949616129147e-06 -1.3396449456056562e-07 1.3417775066954126e-07 -8.634481183153146e-09 4.21200192441934e-06 3.006896494334063e-06 9.773766824139314e-05 0.9999995722470945 0.9998414832412365 1.000010166213364 4.216055722797019e-11 -6.098953934989982e-07 -6.111539858862603e-07 -1.1513663414613016e-09 1.215286505363713e-09 -8.628529878432385e-09 4.277530419999497e-07 3.0668808543484447e-07 1.0165942228968552e-05 1.000043189787802 0.9998821798546287 0.9958180213036287 -0.0009520977600588112 0.0010343871368788697 2.1443500744076791e-07 2.109957813703433e-07 -1.9457534911287736e-06 -2.6060006125694543e-07 9.623490850750771e-05 8.246645821928278e-05 0.009674047785205258
2.122 0.9998475425392407 0.9997385854088936 0.997204591879793 -0.0001352829556318539 1.8354249556130644e-05 -6.433904218656309e-05 -0.00014420748631667978 0.00014397032110802422 -2.0844676013379096e-08 0.00015351100655841706 0.00010812615179681946 0.0028591525595757063 1.000000001122363 0.9998417895643202 0.9999999787244183 1.6409401570507004e-10 1.4396784708006628e-09 1.4395831251261648e-09 1.5646549735000287e-10 -9.339839049237493e-11 -8.80416592212811e-09 1.3501353317063633e-09 2.63375691085132e-08 3.33565452456866e-08 0.9999642697954207 0.9998164677982314 1.0006231399105145 -1.940859325625472e-06 -3.977729536654216e-05 -4.893278770865137e-05 -1.1090033668492326e-05 1.110559363242043e-05 -9.214436103372591e-09 3.5920323143990646e-05 2.5451819447702806e-05 0.0006231491350051733 0.9999957882673421 0.9998387826666789 1.0000976883105643 -1.9411796165257385e-08 -5.877982296368959e-06 -6.000449055107362e-06 -1.3543111187145783e-07 1.3564308492185384e-07 -8.80989927985532e-09 4.212007789081179e-06 3.0068570705306525e-06 9.768801034296819e-05 0.9999995722471032 0.9998414832449024 1.0000101657047267 2.5463093163027402e-11 -6.098802107421867e-07 -6.111385324135152e-07 -1.166603372789044e-09 1.2306449168520378e-09 -8.80426717423582e-09 4.277531017124732e-07 3.06697350965851e-07 1.0165428214411018e-05 1.0000601356304213 0.9998943057054511 0.9958065965519265 -0.0008817213241983281 0.0010082278058977858 1.996864082657861e-07 2.1006831658812733e-07 -1.87316129897407e-06 -2.185626086819494e-07 0.00012872223424890668 0.00010261338925447029 0.009511548264308715
2.132 0.9998482115718155 0.9997391208718822 0.9971868291820601 -0.00014252146314544677 2.1331292410316954e-05 -6.274879134783553e-05 -0.00014221584824808284 0.00014194522665104226 -2.1736378350438784e-08 0.00015274612652480936 0.00010765214975557854 0.0028795232610592187 1.0000000011223873 0.9998417895675887 0.9999999787248373 1.6071375028273397e-10 1.439687255587302e-09 1.4397916524025653e-09 1.5663342709187534e-10 -9.326527746611073e-11 -8.983366892498745e-09 1.3597152311206157e-09 2.63990836967226e-08 3.309957063688956e-08 0.9999642651729719 0.9998164685211739 1.0006193324575945 -2.0807181016639677e-06 -3.9672955195732205e-05 -4.8810594712152796e-05 -1.1184369856112542e-05 1.1199700518788456e-05 -9.390346328696966e-09 3.592350279867061e-05 2.545034773449832e-05 0.0006193416267213982 0.9999957882612149 0.9998387827148976 1.000097638664816 -2.090064034238152e-08 -5.876507936624962e-06 -5.998948835400814e-06 -1.3689683565566528e-07 1.3710759915586747e-07 -8.98874462424758e-09 4.212013738534129e-06 3.0068171036373314e-06 9.763836103382277e-05 0.9999995722471282 0.9998414832486509 1.0000101651965558 7.585303313236662e-12 -6.098649556551268e-07 -6.111230482309102e-07 -1.181685109410364e-09 1.2460101279445777e-09 -8.983432901002544e-09 4.2775311140377146e-07 3.067065359017188e-07 1.0164915686031738e-05 1.0000761593972078 0.9999057716697305 0.9957857626427016 -0.0008069163934154681 0.0009717309585264735 1.821105408138449e-07 2.0573379940981973e-07 -1.7980017130113892e-06 -1.7245104541787075e-07 0.00015865934773830702 0.00012214319507043692 0.009333146265643336
2.142 0.9998489746178882 0.9997397231087515 0.9971707178907094 -0.00014942384330663726 2.4409433514491662e-05 -6.119784553864412e-05 -0.00014023460751345625 0.00013993151334573055 -2.2626576964391614e-08 0.00015191053752984645 0.00010712809976063764 0.0028989341815894316 1.0000000011224401 0.999841789570944 0.9999999787260193 1.5695191399183394e-10 1.4397559633171779e-09 1.4398629223316085e-09 1.5696462411176198e-10 -9.312373002958495e-11 -9.1660576323075e-09 1.35063414320687e-09 2.645924227567108e-08 3.324638883446658e-08 0.9999642608151547 0.9998164694726016 1.000615538444352 -2.2209286057800264e-06 -3.9568525794261643e-05 -4.868870696769507e-05 -1.1278165628812406e-05 1.1293259382521213e-05 -9.56983267136765e-09 3.592643153715898e-05 2.5448671340496216e-05 0.0006155475766205564 0.9999957882551295 0.9998387827637961 1.0000975890304484 -2.2400495293372264e-08 -5.8750335114006235e-06 -5.9974491273834336e-06 -1.38361656715328e-07 1.3857129668028082e-07 -9.171080709293759e-09 4.212019653606145e-06 3.0067764975067425e-06 9.75887233222579e-05 0.9999995722471758 0.9998414832524886 1.0000101646890127 -1.0860351194862418e-11 -6.098496403354004e-07 -6.111077018882329e-07 -1.1966029769000859e-09 1.261381981981495e-09 -9.16608820247684e-09 4.277530569040426e-07 3.0671556825990444e-07 1.0164405182396071e-05 1.0000911512113035 0.9999164993490599 0.9957568637444344 -0.0007301853325056577 0.000926493529788685 1.6229109090154525e-07 1.9818929881489305e-07 -1.7204707113615643e-06 -1.2374409043928233e-07 0.00018573591660288056 0.00014027278680788516 0.009147469195619092
2.152 0.9998498296126384 0.9997403906363002 0.9971561544075392 -0.00015597373648184166 2.7577663651316695e-05 -5.968524843786351e-05 -0.00013826446588583575 0.00013792989695212608 -2.3508849231384934e-08 0.00015100280901890549 0.00010655302096239258 0.0029174478548423467 1.000000001122521 0.9998417895743875 0.9999999787278947 1.5367690712994303e-10 1.4398309936546358e-09 1.4397691484140694e-09 1.5745449896490991e-10 -9.297459271989435e-11 -9.352299391434379e-09 1.3243284232948297e-09 2.651800185552797e-08 3.373897615890794e-08 0.9999642567319816 0.9998164706595234 1.0006117579497842 -2.3611982832758597e-06 -3.9464006940016596e-05 -4.856712389740352e-05 -1.1371423095638115e-05 1.1386272719624457e-05 -9.752986672143458e-09 3.5929100976922124e-05 2.5446784522961795e-05 0.000611767067411267 0.9999957882491785 0.9998387828134424 1.0000975394094513 -2.3907736748103297e-08 -5.873559072269503e-06 -5.995949960708782e-06 -1.3982557938737962e-07 1.4003418049047865e-07 -9.356973068156501e-09 4.212025437433135e-06 3.0067351776711114e-06 9.753909937086652e-05 0.9999995722472471 0.9998414832564164 1.0000101641820665 -2.8992983179652744e-11 -6.098343186964119e-07 -6.11092521198356e-07 -1.2113616227504955e-09 1.2767602016233979e-09 -9.352294883710818e-09 4.277529356552183e-07 3.067244335264639e-07 1.0163896689523834e-05 1.0001050369719031 0.9999264358923435 0.9957213986740017 -0.0006537591254687531 0.0008742837031747426 1.40795203117236e-07 1.8771634669866112e-07 -1.640856077798969e-06 -7.392228722320569e-08 0.00020980822685840854 0.00015663364258520102 0.008962431343160781
2.162 0.9998507742709624 0.9997411218140642 0.9971430347357291 -0.0001621623493717867 3.082493711425912e-05 -5.8210065676375796e-05 -0.00013630608449471382 0.0001359410506679596 -2.437711982773214e-08 0.00015002198346592037 0.00010592628041122678 0.0029351304041944333 1.000000001122622 0.9998417895779137 0.9999999787302098 1.5170306439749664e-10 1.4398598718329967e-09 1.4396333342877303e-09 1.58071298728307e-10 -9.281772833517449e-11 -9.542154528159021e-09 1.2872803880644553e-09 2.6576198460052875e-08 3.440134857138701e-08 0.9999642529311107 0.9998164720872642 1.0006079909971168 -2.501301478211791e-06 -3.9359399055044394e-05 -4.844584476140719e-05 -1.14641443851114e-05 1.1478743013528673e-05 -9.939899261057205e-09 3.5931504639668715e-05 2.544468291439688e-05 0.0006080001252186622 0.999995788243424 0.999838782863883 1.000097489803094 -2.5419304228789434e-08 -5.872084670615626e-06 -5.994451213667155e-06 -1.4128863529773223e-07 1.414962540348249e-07 -9.54648740770334e-09 4.212031016912692e-06 3.006693093858309e-06 9.748949035966181e-05 0.9999995722473345 0.9998414832604311 1.0000101636754988 -4.5975323678111215e-11 -6.098190431039985e-07 -6.110773825907414e-07 -1.2259925172627922e-09 1.2921444479912132e-09 -9.542115900425888e-09 4.2775276289411714e-07 3.0673319398773876e-07 1.0163389409980692e-05 1.000117776516811 0.9999355526765822 0.9956809255215192 -0.0005795146313446255 0.000816932847756813 1.1814654460850575e-07 1.7465536495947612e-07 -1.5595118707722365e-06 -2.4383558669130693e-08 0.00023086386140415817 0.0001710777284000259 0.008784726716658671
2.172 0.999851806150352 0.9997419148892369 0.9971312559475763 -0.0001679870571241099 3.41403421542615e-05 -5.677138452984529e-05 -0.0001343600853505433 0.00013396560673805527 -2.5225750393089776e-08 0.0001489675365102014 0.0001052475636410778 0.0029520498455575927 1.000000001122727 0.9998417895815136 0.9999999787325996 1.5152165905861548e-10 1.439831366821839e-09 1.4396076543373592e-09 1.5877994111746782e-10 -9.265369418483856e-11 -9.73568673301096e-09 1.2496505488663848e-09 2.6635089085439683e-08 3.500923155419214e-08 0.9999642494183988 0.9998164737598552 1.0006042375672164 -2.6410691616710625e-06 -3.925470300952582e-05 -4.832486877992827e-05 -1.1556331622636028e-05 1.1570672735146411e-05 -1.0130659429376251e-08 3.593363750970268e-05 2.5442363198738976e-05 0.0006042467331615953 0.9999957882379035 0.9998387829151452 1.000097440212101 -2.6932909383476976e-08 -5.870610316852501e-06 -5.992952735351241e-06 -1.4275085894706335e-07 1.429575199344645e-07 -9.73969073241008e-09 4.212036346086983e-06 3.0066502184359158e-06 9.743989666487943e-05 0.9999995722474248 0.9998414832645243 1.0000101631689744 -6.128774772842356e-11 -6.098038250908656e-07 -6.110621343945808e-07 -1.2405308920147953e-09 1.307534088956579e-09 -9.735615014410476e-09 4.277525726870677e-07 3.0674195561189925e-07 1.01628819951788e-05 1.0001293603354815 0.9999438429556052 0.9956369766234163 -0.0005089325001475856 0.0007562377120708921 9.481033575320074e-08 1.5938119852002827e-07 -1.4768331029074304e-06 2.362232387562668e-08 0.0002489959751771942 0.00018359241326443385 0.008619515844416045
2.182 0.9998529227026114 0.9997427680336213 0.9971207173250275 -0.0001734500586488177 3.751323319846536e-05 -5.53683136227945e-05 -0.00013242705281188427 0.00013200415801578244 -2.6049603172508878e-08 0.00014783933525490338 0.00010451684410128896 0.002968274531790591 1.0000000011228187 0.9998417895851754 0.9999999787346672 1.5319561252676193e-10 1.4397815772413863e-09 1.4397292310855563e-09 1.5957296939078395e-10 -9.248308011101687e-11 -9.932960039270685e-09 1.2218029116206123e-09 2.6695664075524517e-08 3.537998390873335e-08 0.9999642461983596 0.9998164756803655 1.0006004976097054 -2.7803785304952978e-06 -3.914991998557802e-05 -4.8204195277369295e-05 -1.1647986898628137e-05 1.1662064342460294e-05 -1.0325356311754838e-08 3.5935495670377085e-05 2.543982284318345e-05 0.0006005068429189808 0.9999957882326364 0.9998387829672457 1.0000973906368205 -2.844708431592596e-08 -5.869135974648374e-06 -5.991454489681542e-06 -1.4421225779663486e-07 1.4441798173023158e-07 -9.936650522488464e-09 4.212041406473839e-06 3.0066065409507663e-06 9.739031835462443e-05 0.9999995722475005 0.9998414832686848 1.000010162662119 -7.483666703480574e-11 -6.097886280147993e-07 -6.110467394067687e-07 -1.2549842420655227e-09 1.3229289582158647e-09 -9.932857130816157e-09 4.2775241021590775e-07 3.067508119874389e-07 1.0162373209509236e-05 1.0001398052999455 0.9999513188102981 0.9955909889161697 -0.0004430916046439617 0.0006938791947922639 7.11887681796894e-08 1.4228194479455628e-07 -1.393233147177597e-06 6.903768836865817e-08 0.0002643785556733307 0.00019425378355265643 0.008470312743370678
2.192 0.9998541213149705 0.9997436793730011 0.997111321201121 -0.00017855716419380095 4.093332811837584e-05 -5.399998250384388e-05 -0.00013050753503675451 0.00013005725947658398 -2.684408333864681e-08 0.00014663759734175624 0.00010373435336494227 0.0029838717969759396 1.0000000011228791 0.9998417895888877 0.9999999787360433 1.564241567005521e-10 1.4397638711416417e-09 1.4398863133334498e-09 1.604720658301912e-10 -9.230580682094156e-11 -1.0134040703671371e-08 1.209930077767758e-09 2.6758304736912505e-08 3.54347744487609e-08 0.9999642432745335 0.9998164778511648 1.0005967710518544 -2.9191431871332986e-06 -3.904505140551425e-05 -4.808382371684959e-05 -1.1739112267390334e-05 1.1752920280722926e-05 -1.0524078109787875e-08 3.593707600718341e-05 2.5437059883503288e-05 0.0005967803840140909 0.9999957882276321 0.9998387830201922 1.0000973410773653 -2.996106301442719e-08 -5.867661591334173e-06 -5.989956589268625e-06 -1.4567280929043418e-07 1.458776417950291e-07 -1.0137435375363926e-08 4.212046201701134e-06 3.0065620617759517e-06 9.734075562634674e-05 0.9999995722475458 0.9998414832729026 1.00001016215458 -8.689374693127705e-11 -6.097733995133737e-07 -6.110313091101372e-07 -1.2693305018759775e-09 1.338328399570002e-09 -1.0133908384462766e-08 4.2775231891068567e-07 3.067598130809711e-07 1.0161862515796638e-05 1.0001491498716961 0.9999580077268483 0.9955442522581196 -0.0003826926993780013 0.0006313613134197305 4.762414470782885e-08 1.2374226765795035e-07 -1.3091254396235515e-06 1.110198765456069e-07 0.0002772422958144812 0.00020319561721234426 0.00833905103840641
2.202 0.9998553993417243 0.9997446470097526 0.9971029735428749 -0.00018331676015811385 4.4390775298412655e-05 -5.266554105799154e-05 -0.00012860204542837847 0.00012812542968482205 -2.7605160171276854e-08 0.00014536285242194662 0.0001029005532556795 0.0029989068296313367 1.000000001122896 0.9998417895926435 0.9999999787364247 1.6068836223726879e-10 1.4398041546538534e-09 1.43992144243755e-09 1.6149082096383968e-10 -9.212278635863427e-11 -1.033899545717432e-08 1.2144151883255454e-09 2.68229658556651e-08 3.519367760615983e-08 0.9999642406497766 0.9998164802741287 1.000593057805457 -3.057304413716638e-06 -3.8940098893120516e-05 -4.796375359890707e-05 -1.1829709786297882e-05 1.1843242983004722e-05 -1.0726912066629856e-08 3.593837596372547e-05 2.5434072753346795e-05 0.0005930672706990492 0.9999957882228968 0.9998387830739911 1.0000972915337139 -3.1474584364332934e-08 -5.866187140344896e-06 -5.988459192504419e-06 -1.471324996443953e-07 1.4733650334471024e-07 -1.0342114660237702e-08 4.212050743182833e-06 3.006516784093464e-06 9.729120883624024e-05 0.9999995722475471 0.9998414832771689 1.0000101616460657 -9.795270026394883e-11 -6.097581125846683e-07 -6.11016001330373e-07 -1.2835560759062442e-09 1.3537323070960168e-09 -1.0338836140392543e-08 4.277523274870674e-07 3.0676897265624176e-07 1.0161350055496281e-05 1.0001574491890253 0.9999639490911048 0.9954978761003094 -0.0003281025634879125 0.0005699713885174932 2.440662757725065e-08 1.0413152591939399e-07 -1.224910081291584e-06 1.4894592492577853e-07 0.0002878522076829525 0.00021058632769502708 0.00822628702033215
2.212 0.9998567541278547 0.999745669039724 0.9970955843215187 -0.00018773896695189316 4.7876195889784645e-05 -5.1364158857957094e-05 -0.0001267110640404311 0.00012620915221026868 -2.8329373174707075e-08 0.0001440159068457901 0.00010201611041249625 0.0030134417796521817 1.0000000011228625 0.9998417895964385 0.9999999787356099 1.6537982386079215e-10 1.4398825698086105e-09 1.439780119524143e-09 1.6258719610036546e-10 -9.193457597141767e-11 -1.0547892287025068e-08 1.2318368227682224e-09 2.688951288449882e-08 3.4726691262992786e-08 0.9999642383264721 0.9998164829507921 1.0005893577720026 -3.1948238403327243e-06 -3.883506423461409e-05 -4.7843984312911285e-05 -1.1919781563149547e-05 1.1933034869373328e-05 -1.0933945555038932e-08 3.5939393348016345e-05 2.543086015176431e-05 0.000589367406813527 0.999995788218436 0.9998387831286475 1.0000972420058074 -3.2987711121397895e-08 -5.864712641973137e-06 -5.986962354887435e-06 -1.485913709629988e-07 1.487945693452184e-07 -1.0550759271207562e-08 4.212055033321291e-06 3.0064707050272993e-06 9.724167820993008e-05 0.9999995722474988 0.999841483281482 1.0000101611363799 -1.086044795322115e-10 -6.09742787910212e-07 -6.110008705774601e-07 -1.2977030013742294e-09 1.3691398568826411e-09 -1.0547707774535484e-08 4.2775244176836573e-07 3.067782870609487e-07 1.016083615157618e-05 1.0001647703584602 0.9999691908294472 0.9954527731461231 -0.0002794099126322336 0.0005107602851045516 1.7835974335240192e-09 8.37963724340455e-08 -1.1409651377393126e-06 1.824029701606457e-07 0.00029648810479763327 0.00021661117109441396 0.008131486048662786
2.222 0.9998581830261709 0.9997467435644835 0.997089067715696 -0.00019183498374337706 5.138070659123927e-05 -5.009502460321097e-05 -0.00012483503889885257 0.00012430887699465615 -2.9013822145879912e-08 0.0001425978118202506 0.00010108187340992955 0.003027535086191712 1.0000000011227783 0.9998417896002749 0.999999978733545 1.6987304002322744e-10 1.4399482522782225e-09 1.439571511286565e-09 1.636482489867554e-10 -9.174187651269754e-11 -1.0760800141040932e-08 1.2573726226456603e-09 2.6957774002532344e-08 3.4118486994376384e-08 0.9999642363066877 0.9998164858824609 1.000585670846444 -3.331677578408447e-06 -3.8729949319036366e-05 -4.7724515075690296e-05 -1.2009329771849691e-05 1.2022298347654561e-05 -1.1145264843571055e-08 3.594012619412107e-05 2.5427420945947352e-05 0.0005856806893296225 0.999995788214258 0.9998387831841697 1.000097192493637 -3.450070476700523e-08 -5.863238147032272e-06 -5.985465968518729e-06 -1.5004953678988242e-07 1.5025184309963844e-07 -1.0763440754402999e-08 4.212059056080231e-06 3.0064238090195597e-06 9.719216365063856e-05 0.9999995722474003 0.9998414832858425 1.0000101606254714 -1.1946072460851358e-10 -6.097274760739653e-07 -6.109858081291262e-07 -1.3118843661785758e-09 1.3845504638833101e-09 -1.0760592976789033e-08 4.277526426890947e-07 3.0678773380447123e-07 1.0160320947663007e-05 1.0001711881822417 0.9999737863612036 0.9954096574631457 -0.00023648546722292822 0.00045453999270153627 -2.0031801990063268e-08 6.305699929371626e-08 -1.0576418464113927e-06 2.1116866239236958e-07 0.0003034286862010344 0.0002214586666309261 0.008053338471822089
2.232 0.9998596834094193 0.999747868699981 0.9970833421892172 -0.00019561659970367048 5.489592780470602e-05 -4.885734571899332e-05 -0.00012297438722760936 0.00012242502167472043 -2.9656149558056377e-08 0.00014110983491504492 0.00010009885234789543 0.003041241003028457 1.0000000011226489 0.9998417896041574 0.9999999787303593 1.7357341841999366e-10 1.4399593043899487e-09 1.4394826897119146e-09 1.6452406839726265e-10 -9.154489223266032e-11 -1.0977789710189497e-08 1.2856460730659142e-09 2.70273214540307e-08 3.3465251852185885e-08 0.9999642345922839 0.9998164890702882 1.0005819969198557 -3.4678516982953076e-06 -3.862475606833112e-05 -4.760534501501977e-05 -1.2098356617258198e-05 1.2111035811251196e-05 -1.1360956143434985e-08 3.594057268005465e-05 2.54237541087948e-05 0.0005820070111648177 0.9999957882103749 0.9998387832405679 1.0000971429973116 -3.6013931273644775e-08 -5.861763697528157e-06 -5.983969846372208e-06 -1.515071466765633e-07 1.5170832706445939e-07 -1.0980231469773534e-08 4.2120627818036245e-06 3.006376069381079e-06 9.714266493251301e-05 0.9999995722472578 0.9998414832902563 1.00001016011347 -1.3110818538283124e-10 -6.097122191289118e-07 -6.109706259337342e-07 -1.3262502780301362e-09 1.399964300357217e-09 -1.0977562476047088e-08 4.2775289352180254e-07 3.0679725703115924e-07 1.0159804542920402e-05 1.00017678146455 0.9999777919641308 0.9953690538915719 -0.00019904026748675377 0.0004018949287417648 -4.0854383237497586e-08 4.2205953870954166e-08 -9.752626589283808e-07 2.3518552779736823e-07 0.0003089394989745078 0.00022531067199102519 0.00799006042926555
2.242 0.9998612526786439 0.9997490425825248 0.9970783304787239 -0.0001990958441643088 5.841398127418295e-05 -4.765034806041783e-05 -0.00012112949660331579 0.00012055797286164859 -3.025451449108551e-08 0.00013955343460098665 9.906820072962423e-05 0.0030546092932190344 1.000000001122485 0.9998417896080954 0.999999978726356 1.7598267911433544e-10 1.4399124540221752e-09 1.43961795835668e-09 1.6509030186228893e-10 -9.13444887079033e-11 -1.1198932690088985e-08 1.3108185127679273e-09 2.709736232869553e-08 3.2882552858705346e-08 0.9999642331849855 0.9998164925153284 1.000578335881208 -3.6033388495678666e-06 -3.851948638626452e-05 -4.748647333221951e-05 -1.2186864273580646e-05 1.2199249640894773e-05 -1.158110531413465e-08 3.5940731085719224e-05 2.5419858682030813e-05 0.0005783462633608 0.9999957882068008 0.9998387832978529 1.0000970935170779 -3.752775501763978e-08 -5.860289295924298e-06 -5.982473884363773e-06 -1.5296432537759628e-07 1.531640239859038e-07 -1.1201205223020186e-08 4.212066181392405e-06 3.0063274565868795e-06 9.70931821029854e-05 0.9999995722470812 0.9998414832947323 1.0000101596006785 -1.4404115307976747e-10 -6.09697019990333e-07 -6.109552202360199e-07 -1.3409246026443527e-09 1.4153801471550957e-09 -1.1198688942907316e-08 4.2775315400299363e-07 3.068067677229901e-07 1.0159287383551247e-05 1.0001816299614834 0.99998126459914 0.9953313154502722 -0.0001666782085439208 0.00035320305399084024 -6.052326669099735e-08 2.1508407823174495e-08 -8.941209962975278e-07 2.5453256776211645e-07 0.00031326466140868347 0.00022833564378811348 0.007939649528585804
2.252 0.9998628882688354 0.9997502633728281 0.9970739595197243 -0.0002022847464213148 6.192748051141705e-05 -4.6473275584097874e-05 -0.00011930072608451104 0.00011870808738292718 -3.080756186394991e-08 0.00013793023743083547 9.799119939104362e-05 0.0030676850641904604 1.0000000011223018 0.9998417896121017 0.9999999787219538 1.7678517573087035e-10 1.4398443784923359e-09 1.4398987350473526e-09 1.652964342105962e-10 -9.11409727408282e-11 -1.1424302243775722e-08 1.3267576013889017e-09 2.7166969085157104e-08 3.250558349305365e-08 0.9999642320864327 0.9998164962185694 1.0005746876184782 -3.738135810782468e-06 -3.841414214524626e-05 -4.7367899400488096e-05 -1.2274854834202078e-05 1.228694220362482e-05 -1.1805797480385837e-08 3.594059976719042e-05 2.541573375394459e-05 0.0005746983364369942 0.999995788203555 0.9998387833560405 1.0000970440532757 -3.904241935617604e-08 -5.858814905400187e-06 -5.9809781616349595e-06 -1.5442112398680723e-07 1.546189368958383e-07 -1.1426436917568376e-08 4.212069236935252e-06 3.0062779475595966e-06 9.704371567018902e-05 0.9999995722468861 0.9998414832992824 1.0000101590875141 -1.5857275470114096e-10 -6.09681842248456e-07 -6.109396693397802e-07 -1.3559579948102169e-09 1.43079771557905e-09 -1.1424044683560177e-08 4.277533918949301e-07 3.0681617152621914e-07 1.0158770431950428e-05 1.0001858119784046 0.999984260196762 0.995296645654768 -0.00013894051983615556 0.0003086630635296365 -7.890031050492984e-08 1.2029886020564812e-09 -8.144818192083116e-07 2.6939660504334187e-07 0.0003166219432846007 0.00023068458805004205 0.007900080908808433
2.262 0.999864587652691 0.9997515292587036 0.9970701603327525 -0.0002051951779537382 6.54295165577673e-05 -4.532538989849119e-05 -0.00011748840734670868 0.00011687569348026401 -3.131438908021251e-08 0.0001362420174858386 9.68692422014418e-05 0.0030805087161669955 1.0000000011221168 0.9998417896161897 0.9999999787175933 1.7592018433397195e-10 1.4398022616458548e-09 1.440116971121001e-09 1.651752520153238e-10 -9.093521293444724e-11 -1.1653972213088944e-08 1.3281043815667428e-09 2.7235494876906867e-08 3.245742838199962e-08 0.9999642312982064 0.9998165001809566 1.0005710520193067 -3.872241798005324e-06 -3.830872520693049e-05 -4.72496227138683e-05 -1.2362330303859184e-05 1.2374115853409244e-05 -1.203511800910958e-08 3.5940177129821496e-05 2.5411378442107175e-05 0.0005710631208972267 0.9999957882006572 0.9998387834151466 1.0000969946062552 -4.055795189994134e-08 -5.85734047840596e-06 -5.979482886199377e-06 -1.55877509992839e-07 1.5607306818060024e-07 -1.165600210332533e-08 4.21207194042027e-06 3.0062275282443805e-06 9.699426636745579e-05 0.9999995722466898 0.9998414833039213 1.000010158574415 -1.7476326827673356e-10 -6.096666380949655e-07 -6.109241814446822e-07 -1.3713177558859297e-09 1.4462161437184721e-09 -1.1653704468447812e-08 4.277535857611116e-07 3.0682540456359773e-07 1.0158254842062292e-05 1.0001894025744624 0.9999868323766383 0.9952651231024777 -0.00011534134914407143 0.0002683244072796442 -9.586965270073091e-08 -1.8497352177425887e-08 -7.365824247734376e-07 2.8004514572154167e-07 0.0003192006303213642 0.0002324891758392094 0.007869442107893736
2.272 0.9998663483430832 0.999752838456838 0.9970668678855573 -0.00020783875390090152 6.891364096037494e-05 -4.4205969724410554e-05 -0.00011569284581627507 0.00011506109196908833 -3.177451155580181e-08 0.00013449067776725486 9.57038232490901e-05 0.0030931159798635328 1.000000001121948 0.9998417896203741 0.9999999787136515 1.735920431298593e-10 1.4398099788204687e-09 1.4401011600004829e-09 1.6481318726304207e-10 -9.072794026163495e-11 -1.1888018932438003e-08 1.312783469179067e-09 2.7302840658131625e-08 3.277292750504992e-08 0.99996423082185 0.9998165044034029 1.0005674289713684 -4.00565738421865e-06 -3.820323745266243e-05 -4.7131642719854145e-05 -1.24492926281517e-05 1.2460772930756853e-05 -1.2269151612236732e-08 3.593946160072536e-05 2.5406791879210934e-05 0.0005674405072476693 0.9999957881981282 0.9998387834751878 1.0000969451762993 -4.207413807890126e-08 -5.8558659908378424e-06 -5.977988230134854e-06 -1.573333977705044e-07 1.5752642070790587e-07 -1.1889978442910748e-08 4.2120742846739004e-06 3.006176189340373e-06 9.694483470537098e-05 0.9999995722465101 0.9998414833086634 1.0000101580617577 -1.92409776240609e-10 -6.096513845134312e-07 -6.109089283829113e-07 -1.3869174661621668e-09 1.4616348803864148e-09 -1.1887744070853141e-08 4.27753724812422e-07 3.0683445087339224e-07 1.0157741314948213e-05 1.0001924723066278 0.9999890315517658 0.9952367262339219 -9.539465979466323e-05 0.0002321175510232927 -1.1133751812109904e-07 -3.7404586594518394e-08 -6.606332268103204e-07 2.8680187802546497e-07 0.0003211615337787104 0.00023386150081198704 0.007846013754071842
2.282 0.9998681678946706 0.9997541892139553 0.9970640209424154 -0.00021022677542517342 7.237384729076056e-05 -4.311431040089296e-05 -0.00011391432177711725 0.00011326455735521495 -3.218782802411718e-08 0.00013267823327736282 9.44965252736365e-05 0.00310553802305296 1.0000000011218102 0.9998417896246673 0.9999999787104028 1.7020376353590765e-10 1.4398524313391397e-09 1.4398589292860385e-09 1.643082497422529e-10 -9.05196896228007e-11 -1.2126519130846532e-08 1.284198337716518e-09 2.7369398148888526e-08 3.334512951913273e-08 0.9999642306588723 0.9998165088867945 1.000563818362606 -4.13838388065723e-06 -3.8097680796064744e-05 -4.701395867765956e-05 -1.253574373553784e-05 1.2546915762414018e-05 -1.2507983405259714e-08 3.5938451609908324e-05 2.54019732043053e-05 0.0005638303860377115 0.9999957881959858 0.9998387835361782 1.0000968957635865 -4.3590576727194706e-08 -5.8543914572811515e-06 -5.976494185210781e-06 -1.5878869045230503e-07 1.5897899695363855e-07 -1.2128444167536553e-08 4.21207625607458e-06 3.00612392068934e-06 9.689542073381216e-05 0.9999995722463623 0.9998414833135201 1.0000101575498144 -2.111101251202337e-10 -6.09636095900255e-07 -6.108939019451293e-07 -1.4026591859147865e-09 1.4770535831598064e-09 -1.212624043644723e-08 4.277538085966608e-07 3.068433325846738e-07 1.0157229710368516e-05 1.000195086431754 0.9999909043593409 0.9952113567520918 -7.863331906452853e-05 0.0001998825897485156 -1.2523186501120625e-07 -5.5354912882343375e-08 -5.868184697428941e-07 2.9002542826161946e-07 0.0003226385203371538 0.00023489499298246004 0.007828307359036949
2.292 0.9998700439049467 0.9997555798075782 0.9970615619079845 -0.00021237019920954776 7.580455208621459e-05 -4.2049723553544374e-05 -0.00011215309142463455 0.00011148633891342136 -3.2554587063954495e-08 0.0001308067955933299 9.324900919053723e-05 0.0031178016094639397 1.0000000011217123 0.9998417896290771 0.9999999787080185 1.6625183309221607e-10 1.4398911567863937e-09 1.43957726538297e-09 1.6373807124959536e-10 -9.031134647316552e-11 -1.236955149169588e-08 1.250582805717685e-09 2.7435786167056106e-08 3.39713383374716e-08 0.9999642308107562 0.9998165136319963 1.0005602200813857 -4.270423021702347e-06 -3.7992057166823424e-05 -4.689656965883288e-05 -1.2621685568584686e-05 1.2632546660085604e-05 -1.2751697882441418e-08 3.593714558647998e-05 2.5396921560608866e-05 0.0005602326481554254 0.9999957881942421 0.9998387835981276 1.000096846368194 -4.5106779221949956e-08 -5.852916916564966e-06 -5.975000564630717e-06 -1.60243310889742e-07 1.6043079951168945e-07 -1.237147875267945e-08 4.2120778357146705e-06 3.0060707099684503e-06 9.684602419385631e-05 0.9999995722462547 0.9998414833185006 1.0000101570387552 -2.3036934797754935e-10 -6.09620810649004e-07 -6.108789152465101e-07 -1.4184654074031506e-09 1.4924711831307876e-09 -1.2369273045718015e-08 4.277538448252605e-07 3.068520878981121e-07 1.0156719292959132e-05 1.0001973044817523 0.9999924933576255 0.9951888607117358 -6.462160299682351e-05 0.00017139498202972252 -1.3750187965802289e-07 -7.220802172096933e-08 -5.152969262176803e-07 2.9009160329264175e-07 0.00032374100564683093 0.00023566606754650402 0.007815072369942118
2.302 0.9998719740149268 0.9997570085465322 0.9970594366704233 -0.00021427962430261652 7.920057575745708e-05 -4.101153692632891e-05 -0.00011040938786483612 0.0001097266617369867 -3.287535365905039e-08 0.000128878558777813 9.19630046277955e-05 0.0031299292969282615 1.0000000011216574 0.9998417896336079 0.9999999787065855 1.622284838345555e-10 1.4398948403367032e-09 1.4394776440519783e-09 1.6314743491859245e-10 -9.010346744047279e-11 -1.2617196293706927e-08 1.2216548741706891e-09 2.750263101828094e-08 3.4455742927985214e-08 0.9999642312789575 0.9998165186398508 1.000556634016597 -4.401776812039963e-06 -3.788636847967563e-05 -4.677947469349296e-05 -1.2707120095316406e-05 1.2717667921577967e-05 -1.3000379300761073e-08 3.593554196531693e-05 2.539163609665374e-05 0.0005566471852102899 0.9999957881929021 0.9998387836610422 1.0000967969901162 -4.662226327685021e-08 -5.851442400634478e-06 -5.973507146923998e-06 -1.616972154012345e-07 1.618818304715919e-07 -1.2619163226346883e-08 4.212079006461047e-06 3.006016546701714e-06 9.679664484291844e-05 0.9999995722461903 0.9998414833236082 1.0000101565286665 -2.4969593347476266e-10 -6.096055604724748e-07 -6.108637470004132e-07 -1.4342912307763875e-09 1.5078868937741839e-09 -1.26169214612279e-08 4.2775384525165844e-07 3.068607578744883e-07 1.0156209324206701e-05 1.0001991801307055 0.9999938369308793 0.9951690467381502 -5.296244592255918e-05 0.00014638773383099997 -1.481174835043435e-07 -8.784633198404507e-08 -4.462026009916452e-07 2.873790766193005e-07 0.00032455695300139816 0.00023623616697767837 0.0078052834124941566
2.312 0.9998739559095894 0.9997584737712776 0.9970575944466822 -0.0002159652896414876 8.25571237853232e-05 -3.9999094253543095e-05 -0.00010868342207092369 0.00010798572775602324 -3.3150977577809434e-08 0.00012689578650674422 9.06403014282492e-05 0.0031419396643818124 1.0000000011216428 0.999841789638259 0.999999978706114 1.5856900278548857e-10 1.4398622929545366e-09 1.4396433775786624e-09 1.6255256473582648e-10 -8.989729817373468e-11 -1.2869534579473456e-08 1.2047411505302398e-09 2.7570472375229428e-08 3.4680127467351224e-08 0.9999642320649109 0.9998165239111823 1.0005530600577048 -4.532447435189598e-06 -3.778061660874821e-05 -4.666267294325388e-05 -1.2792049303586772e-05 1.2802281828915023e-05 -1.3254112442328357e-08 3.593363919630746e-05 2.5386115968060574e-05 0.0005530738897068727 0.9999957881919666 0.9998387837249229 1.000096747629273 -4.8136604038022444e-08 -5.8499679104608865e-06 -5.97201384812509e-06 -1.6315038792135525e-07 1.6333209182231783e-07 -1.2871579606017262e-08 4.2120797615991424e-06 3.0059614277251462e-06 9.674728261102066e-05 0.999999572246167 0.9998414833288426 1.0000101560195576 -2.6865538375729823e-10 -6.095903464426777e-07 -6.108483136912261e-07 -1.4501206136649308e-09 1.5233000215000581e-09 -1.2869267830402231e-08 4.2775382380755634e-07 3.0686938452800517e-07 1.0155699443398125e-05 1.0002007612808532 0.9999949693502219 0.9951517011851924 -4.330070208214534e-05 0.0001245697989475462 -1.570689290473731e-07 -1.0217427779625205e-07 -3.7964541948806975e-07 2.822582942125483e-07 0.0003251560265102851 0.00023665393718357022 0.007798116456928046
2.322 0.9998759873181654 0.9997599738541286 0.9970559876316588 -0.00021743707790458826 8.586976837802877e-05 -3.9011755030004416e-05 -0.00010697538380296503 0.00010626371672946732 -3.3382563761687137e-08 0.0001248608003172721 8.928274206541857e-05 0.0031538475592255595 1.0000000011216619 0.9998417896430277 0.999999978706525 1.556394909174026e-10 1.439822642576154e-09 1.4399598136362569e-09 1.6195650304217528e-10 -8.969311107734074e-11 -1.3126649827448587e-08 1.2022126766746538e-09 2.763968227814461e-08 3.462304836645375e-08 0.9999642331700284 0.9998165294467971 1.0005494980947525 -4.66243718490479e-06 -3.767480338786296e-05 -4.6546163763079945e-05 -1.2876475186607273e-05 1.2886390650085619e-05 -1.3512981925234674e-08 3.593143574904688e-05 2.538036033861078e-05 0.0005495126549357377 0.9999957881914315 0.9998387837897689 1.000096698285498 -4.964944454473985e-08 -5.848493417863395e-06 -5.970520782454423e-06 -1.6460282617763584e-07 1.6478158572505822e-07 -1.3128812138634345e-08 4.212080108897896e-06 3.0059053592944125e-06 9.669793748933088e-05 0.9999995722461769 0.9998414833342006 1.0000101555113494 -2.868831654869609e-10 -6.095751393411702e-07 -6.108327303871642e-07 -1.465950421287852e-09 1.5387102245199027e-09 -1.3126395048274755e-08 4.2775379613625796e-07 3.068780067593294e-07 1.015518964811544e-05 1.000202090304665 0.9999959209455879 0.9951366002949622 -3.5323532300859715e-05 0.00010564077977226107 -1.6436635886249133e-07 -1.1511770755758721e-07 -3.1571189824947944e-07 2.750832671847042e-07 0.0003255926515102624 0.00023695735553715792 0.007792920250131048
2.332 0.9998780660143111 0.9997615071993918 0.9970545716521595 -0.00021870452294258603 8.913443070485191e-05 -3.8048894132018505e-05 -0.00010528544249841155 0.00010456078720247436 -3.357144357511284e-08 0.00012277596889778803 8.789221490566426e-05 0.0031656643579847416 1.0000000011217052 0.9998417896479094 0.9999999787076398 1.53734355325121e-10 1.4398119553940138e-09 1.4402070378383256e-09 1.6137156617852142e-10 -8.949207456377111e-11 -1.338862666373038e-08 1.211684280473075e-09 2.771035792289637e-08 3.433813131447377e-08 0.9999642345957065 0.9998165352474877 1.0005459480183558 -4.791748423646444e-06 -3.7568930632173026e-05 -4.6429946609694126e-05 -1.2960399721111624e-05 1.2969996640244702e-05 -1.3777073053448118e-08 3.592893010962803e-05 2.5374368379643194e-05 0.0005459633747770253 0.9999957881912915 0.999838783855578 1.0000966489585263 -5.116049838445936e-08 -5.847018887413226e-06 -5.969028170216001e-06 -1.6605451865152531e-07 1.6623031425124085e-07 -1.3390945094607548e-08 4.212080067032992e-06 3.0058483537933904e-06 9.664860933225102e-05 0.9999995722462125 0.9998414833396788 1.000010155003862 -3.040858534952328e-10 -6.095599032782948e-07 -6.108172169400125e-07 -1.4817687341634524e-09 1.554116091920929e-09 -1.3388387722878353e-08 4.2775377779030254e-07 3.0688664787480025e-07 1.0154680044393227e-05 1.0002032043910678 0.9999967183517134 0.9951235195876059 -2.8758835284615846e-05 8.930221892335672e-05 -1.7003908568144337e-07 -1.2662335967521773e-07 -2.5446579524228813e-07 2.6618585378432463e-07 0.00032590882483132794 0.00023717569462149935 0.007789187225372593
2.342 0.9998801898161984 0.9997630722434462 0.9970533048261103 -0.00021977681909687337 9.234736376418639e-05 -3.710990136574123e-05 -0.00010361374813033035 0.0001028770774292459 -3.371914861837777e-08 0.00012064369835931691 8.647064825105162e-05 0.003177398234509071 1.0000000011217647 0.9998417896529002 0.999999978709185 1.530569566746252e-10 1.4398454342322496e-09 1.4402259990637296e-09 1.60838648591747e-10 -8.929497814071769e-11 -1.3655551939684284e-08 1.2289082354605458e-09 2.778232310869345e-08 3.390168418885035e-08 0.9999642363433234 0.999816541314031 1.0005424097197058 -4.920383581224831e-06 -3.7463000166307374e-05 -4.6314020874581175e-05 -1.3043824848244177e-05 1.3053102040239406e-05 -1.404647099728097e-08 3.5926120770434494e-05 2.5368139266871366e-05 0.0005424259436372075 0.9999957881915401 0.9998387839223482 1.0000965996480007 -5.266956682670927e-08 -5.845544304413368e-06 -5.9675361691475085e-06 -1.6750542475072278e-07 1.6767827908482207e-07 -1.3658065594589167e-08 4.212079655397603e-06 3.0057904219537214e-06 9.659929778725032e-05 0.9999995722462642 0.9998414833452719 1.0000101544968227 -3.200604757959352e-10 -6.095446232719605e-07 -6.108019323189597e-07 -1.4975344103381282e-09 1.5695172982160944e-09 -1.365533227417173e-08 4.2775378117767994e-07 3.068953073977494e-07 1.0154170608328019e-05 1.0002041359543312 0.9999973847985522 0.9951122408049009 -2.337244758279697e-05 7.526588959177698e-05 -1.741343950892254e-07 -1.3665828429585906e-07 -1.959488198795863e-07 2.5587213260695907e-07 0.0003261365896537024 0.00023733125805278034 0.007786526410407807
2.352 0.9998823565865416 0.9997646674547729 0.9970521482271683 -0.00022066283138750674 9.550513593099567e-05 -3.619418108291707e-05 -0.00010196043205277429 0.00010121270626499304 -3.3827384854946544e-08 0.00011846642344138581 8.502000512206103e-05 0.0031890544311501236 1.0000000011218284 0.9998417896579932 0.9999999787108294 1.5367690357288462e-10 1.4399066796699495e-09 1.440027741287576e-09 1.6043051513627015e-10 -8.91024966399341e-11 -1.3927513468459278e-08 1.2503351464190333e-09 2.7855313490205403e-08 3.3373337683105346e-08 0.9999642384142401 0.9998165476471895 1.0005388830906006 -5.0483451887409645e-06 -3.73570138343092e-05 -4.619838577508228e-05 -1.3126752470288184e-05 1.3135709076378726e-05 -1.4321261265568572e-08 3.592300621793182e-05 2.5361672176094536e-05 0.0005389002565577207 0.9999957881921699 0.9998387839900745 1.0000965503535055 -5.417658269465443e-08 -5.844069685129103e-06 -5.96604476794808e-06 -1.6895547212170512e-07 1.691254820766132e-07 -1.3930261802361288e-08 4.212078882564181e-06 3.0057315666037492e-06 9.655000239961019e-05 0.999999572246321 0.9998414833509739 1.0000101539899 -3.34737002887566e-10 -6.095293153194708e-07 -6.107868652493608e-07 -1.5131743785796237e-09 1.5849128523557117e-09 -1.392731715251535e-08 4.27753809500034e-07 3.0690396917797414e-07 1.0153661160434619e-05 1.0002049130735442 0.9999979404232556 0.9951025567730203 -1.896465934083498e-05 6.325954220020467e-05 -1.7671584357931444e-07 -1.4520906492903506e-07 -1.401814804398828e-07 2.444204634724566e-07 0.0003263001433307518 0.000237440863576713 0.007784639627531378
2.362 0.99988456423257 0.9997662913339505 0.9970510655546792 -0.00022137110596591578 9.86046151874669e-05 -3.530115193582737e-05 -0.00010032560783576448 9.956777402117615e-05 -3.389800930949841e-08 0.00011624659961869272 8.354227876361229e-05 0.0032006355293142676 1.000000001121886 0.9998417896631824 0.9999999787122397 1.5548956615665355e-10 1.4399618605089802e-09 1.4397674056308524e-09 1.6022617288703934e-10 -8.891565487127735e-11 -1.420460080700658e-08 1.2728477081508278e-09 2.792918633727332e-08 3.281136706637085e-08 0.9999642408098002 0.9998165542477114 1.0005353680234943 -5.175635919621747e-06 -3.725097348719787e-05 -4.608304038239174e-05 -1.3209184476428116e-05 1.3217819961290065e-05 -1.4601529864625771e-08 3.591958492897762e-05 2.5354966280625035e-05 0.0005353862093546397 0.9999957881931729 0.999838784058753 1.0000965010746257 -5.568165184077847e-08 -5.842595064595814e-06 -5.964553811054039e-06 -1.7040458230669336e-07 1.705719252365493e-07 -1.4207622824586221e-08 4.21207774240918e-06 3.0056717816872528e-06 9.650072276436583e-05 0.9999995722463713 0.9998414833567788 1.0000101534827612 -3.482199141139399e-10 -6.095140137139003e-07 -6.107718605923498e-07 -1.5286101074485676e-09 1.6003020191532399e-09 -1.4204432259333266e-08 4.277538521685835e-07 3.0691261751756736e-07 1.0153151559114474e-05 1.0002055599387705 0.9999984025867176 0.99509427455387 -1.5366443146330268e-05 5.3030567324801976e-05 -1.7786119604506044e-07 -1.5228075648409841e-07 -8.71641379513995e-08 2.3208088010258227e-07 0.00032641758332048606 0.00023751707513738348 0.007783301455442782
2.372 0.9998868107059534 0.9997679424136113 0.9970500230088408 -0.0002219098804869144 0.00010164295401178679 -3.4430246743319455e-05 -9.870937209808996e-05 9.79423633050355e-05 -3.3933007987066514e-08 0.00011398669607487675 8.203948887622384e-05 0.0032121417163842115 1.0000000011219248 0.9998417896684623 0.9999999787131415 1.5821122648167305e-10 1.4399842193463848e-09 1.4396201974563666e-09 1.6026392293305627e-10 -8.873496417629003e-11 -1.4486905842535633e-08 1.29222431495159e-09 2.8003923841740817e-08 3.231101458438872e-08 0.9999642435313297 0.9998165611163311 1.0005318644115502 -5.302258599516657e-06 -3.714488095604858e-05 -4.596798374556598e-05 -1.3291122787336934e-05 1.3299436892249931e-05 -1.4887363713415296e-08 3.5915855379776495e-05 2.534802075488062e-05 0.0005318836986679264 0.9999957881945396 0.9998387841283795 1.0000964518110036 -5.718505700449726e-08 -5.841120469119427e-06 -5.96306312261315e-06 -1.7185271692876588e-07 1.7201760971417078e-07 -1.4490240402683013e-08 4.212076223353201e-06 3.005611059083035e-06 9.645145859498085e-05 0.9999995722464035 0.9998414833626802 1.0000101529751313 -3.6079306317936834e-10 -6.09498744525426e-07 -6.107567428765334e-07 -1.5438029983657596e-09 1.6156837134449472e-09 -1.4486769063658753e-08 4.277538895075653e-07 3.069212446278638e-07 1.0152641875835908e-05 1.0002060972867908 0.9999987861825347 0.9950872172338077 -1.243567162163706e-05 4.434800657156632e-05 -1.7766024528509451e-07 -1.5789556073101547e-07 -3.687829029320362e-08 2.190754788772377e-07 0.000326502319151633 0.00023756920199031524 0.007782342912792844
2.382 0.9998890940026884 0.9997696192583686 0.9970489891708768 -0.0002222870942197527 0.000104617574886913 -3.3580912356317726e-05 -9.711180530466989e-05 9.633653982867225e-05 -3.393447513580562e-08 0.00011168918950389941 8.051367857419818e-05 0.0032235710464022216 1.0000000011219357 0.999841789673827 0.9999999787133579 1.6143243038224386e-10 1.4399745484970814e-09 1.4396633124459572e-09 1.6050633468635256e-10 -8.85614559980597e-11 -1.4774521413775535e-08 1.3031917447488816e-09 2.8079408067818646e-08 3.2000980230438586e-08 0.9999642465801418 0.9998165682537704 1.0005283721486764 -5.428216160099855e-06 -3.703873803437476e-05 -4.585321501178536e-05 -1.3372569391740842e-05 1.3380562051547148e-05 -1.5178849796306058e-08 3.59118160622163e-05 2.5340834781457746e-05 0.0005283926219254911 0.9999957881962646 0.9998387841989506 1.0000964025623802 -5.868720556311228e-08 -5.839645898609975e-06 -5.961572624980393e-06 -1.7329991414184647e-07 1.7346253672920977e-07 -1.4778207342930522e-08 4.2120743235751295e-06 3.005549397225564e-06 9.640220969519638e-05 0.9999995722464082 0.9998414833686735 1.0000101524668332 -3.728656152281007e-10 -6.094835077321995e-07 -6.107414353712136e-07 -1.558790701151717e-09 1.6310571523532646e-09 -1.4774419967335374e-08 4.2775390837705035e-07 3.069298411835875e-07 1.0152132350617515e-05 1.000206542814851 0.9999991039302288 0.9950812246633235 -1.0053503723397561e-05 3.7003297075937294e-05 -1.7621273126170996e-07 -1.620913183859067e-07 1.0711958749092516e-08 2.055995357496326e-07 0.0003265641904706189 0.00023760409166926727 0.007781638537332372
2.392 0.999891412162947 0.9997713204647132 0.9970479348880311 -0.00022251039782983975 0.00010752615639235161 -3.275260943489578e-05 -9.55329725031372e-05 9.47503532019994e-05 -3.3904594422412917e-08 0.00010935655869471862 7.896691207035059e-05 0.003234919692288399 1.0000000011219135 0.999841789679276 0.9999999787128259 1.6471920976249388e-10 1.4399564573430715e-09 1.4398447746991297e-09 1.6084886628627808e-10 -8.839628305371432e-11 -1.5067542965464372e-08 1.3012997852489748e-09 2.8155227348977607e-08 3.198859300586963e-08 0.9999642499575354 0.9998165756607407 1.0005248911295361 -5.553511545009608e-06 -3.6932546481070145e-05 -4.573873345876655e-05 -1.3453526336357233e-05 1.3461197608453691e-05 -1.547607628614231e-08 3.5907465491090186e-05 2.533340755272811e-05 0.0005249128773060866 0.9999957881983452 0.9998387842704669 1.000096353328609 -6.018853000812826e-08 -5.8381713298232745e-06 -5.960082369400409e-06 -1.7474627803769744e-07 1.7490670802711368e-07 -1.5071618120563445e-08 4.2120720571981935e-06 3.0054868026289656e-06 9.635297591939026e-05 0.9999995722463806 0.9998414833747572 1.0000101519578042 -3.8487154720358547e-10 -6.09468279385379e-07 -6.107259903401971e-07 -1.573677668923102e-09 1.6464216803561366e-09 -1.5067480511597712e-08 4.277539134322493e-07 3.0693838190806937e-07 1.0151623206955808e-05 1.000206911565159 0.9999993666476354 0.9950761534188427 -8.12104696360896e-06 3.081008094354756e-05 -1.736264854940689e-07 -1.6491991134457787e-07 5.565830502201873e-08 1.9182311289846303e-07 0.0003266103358676234 0.00023762674704954877 0.007781096396551533
2.402 0.999893763270882 0.9997730446608818 0.9970468331631818 -0.00022258716282770277 0.00011036661985536191 -3.194481213167078e-05 -9.39729239872822e-05 9.318383769712501e-05 -3.3845620290171904e-08 0.00010699127986875173 7.740127308651447e-05 0.0032461821878641594 1.000000001121858 0.9998417896848111 0.9999999787115796 1.677142580567407e-10 1.4399548366004066e-09 1.4400429875625698e-09 1.6118073988414229e-10 -8.824048040846178e-11 -1.5366067324101055e-08 1.2851975145750526e-09 2.823081178448097e-08 3.2292762037224306e-08 0.9999642536647996 0.999816583337944 1.0005214212495281 -5.678147612920094e-06 -3.682630804196637e-05 -4.562453843548464e-05 -1.353399566781527e-05 1.3541345718942975e-05 -1.577913234046426e-08 3.590280219333424e-05 2.5325738264036657e-05 0.0005214443637462954 0.9999957882007845 0.9998387843429318 1.00009630410964 -6.168938531066917e-08 -5.83669673796431e-06 -5.958592476745048e-06 -1.761919195601953e-07 1.763501245744872e-07 -1.5370569019852815e-08 4.212069442778179e-06 3.005423282412632e-06 9.630375717495247e-05 0.9999995722463197 0.9998414833809331 1.000010151448078 -3.9716814706988444e-10 -6.094530347769468e-07 -6.107105288702391e-07 -1.5885749721636206e-09 1.6617759987415965e-09 -1.5366047703304087e-08 4.2775392288041466e-07 3.069468288292099e-07 1.0151114488133842e-05 1.0002072162761653 0.9999995834997412 0.9950718762133369 -6.556349882190543e-06 2.5603354873939613e-05 -1.7001577607137752e-07 -1.664456416808223e-07 9.802660157787678e-08 1.7789297096611354e-07 0.00032664585705448714 0.00023764079783816628 0.007780650517566199
2.412 0.9998961454544022 0.9997747905066948 0.9970456590489079 -0.0002225244907128176 0.00011313711656242349 -3.1157007741848795e-05 -9.24316959173236e-05 9.163701298165693e-05 -3.375986223180905e-08 0.0001045958227604919 7.581886399081818e-05 0.003257351658457457 1.0000000011217733 0.9998417896904367 0.999999978709713 1.7019415759145355e-10 1.4399739549965098e-09 1.4401571949422354e-09 1.6145957277191928e-10 -8.809414548594742e-11 -1.5670193205361172e-08 1.2582586586900042e-09 2.830587159960398e-08 3.280937693253535e-08 0.9999642577032104 0.9998165912860723 1.0005179624047462 -5.8021270857300795e-06 -3.672002447250127e-05 -4.551062927277295e-05 -1.3613979356697586e-05 1.362100852508292e-05 -1.6088107718665663e-08 3.58978246884165e-05 2.5317826103050816e-05 0.000517986980951401 0.9999957882035897 0.9998387844163534 1.0000962549054846 -6.318999368620688e-08 -5.8352221182227566e-06 -5.957103047361353e-06 -1.7763688113540153e-07 1.7779278790440456e-07 -1.5675157956193107e-08 4.212066484081341e-06 3.0053588347186084e-06 9.625455343439829e-05 0.9999995722462305 0.9998414833872066 1.0000101509377484 -4.099786958463734e-10 -6.094377691147419e-07 -6.106951519957559e-07 -1.6035244232304049e-09 1.6771195195510568e-09 -1.5670220132021074e-08 4.2775395357795355e-07 3.0695515761936875e-07 1.0150605974355516e-05 1.0002074676990864 0.9999997622229709 0.9950682809396239 -5.291742856625643e-06 2.1238181862686046e-05 -1.6549970457092665e-07 -1.6674362627485837e-07 1.378952209121712e-07 1.6393463509430393e-07 0.00032667432012348495 0.00023764885502485493 0.007780255225997425
2.422 0.9998985568849095 0.9997765566933705 0.9970443895458355 -0.0002223292218388719 0.0001158360155244899 -3.0388696388271892e-05 -9.090931095853985e-05 9.010988482766666e-05 -3.364966909094323e-08 0.00010217264744788493 7.422180566409291e-05 0.0032684200392367117 1.0000000011216659 0.9998417896961607 0.9999999787073371 1.720540564024259e-10 1.4399939441128318e-09 1.440157750210289e-09 1.61743939960087e-10 -8.795908568275868e-11 -1.5980021413855873e-08 1.2282076874319335e-09 2.838072049493846e-08 3.3348793528958966e-08 0.9999642620740296 0.9998165995058053 1.000514514491934 -5.925452562564497e-06 -3.6613697542735626e-05 -4.539700523274095e-05 -1.3693479266296646e-05 1.3700188156136069e-05 -1.6403093292388605e-08 3.5892531479456366e-05 2.5309670247197384e-05 0.0005145406293582287 0.9999957882067704 0.9998387844907387 1.0000962057161693 -6.469045844060624e-08 -5.833747491363852e-06 -5.955614110018676e-06 -1.7908110344128412e-07 1.792346987364087e-07 -1.5985485148211075e-08 4.212063162064645e-06 3.005293446529291e-06 9.620536471378075e-05 0.9999995722461186 0.9998414833935847 1.0000101504269265 -4.234076832319217e-10 -6.094225029745698e-07 -6.106798894714021e-07 -1.6184675973317173e-09 1.6924512855421713e-09 -1.598009859388185e-08 4.2775401087262556e-07 3.069633822703824e-07 1.0150097235958613e-05 1.0002076748798514 0.9999999093251365 0.9950652694912596 -4.271521993587679e-06 1.7588138881149804e-05 -1.602003718266646e-07 -1.6589820319619323e-07 1.7535341831462502e-07 1.5005451065436125e-07 0.00032669813137378506 0.0002376527740913075 0.007779880912701911
2.432 0.9999009957770058 0.9997783419433104 0.9970430035051133 -0.00022200794401028084 0.00011846189178188714 -2.963939076223145e-05 -8.940577896490411e-05 8.86024457931385e-05 -3.351741565732364e-08 9.972420193715643e-05 7.261223810296519e-05 0.003279378280610607 1.0000000011215422 0.9998417897019891 0.9999999787045534 1.732481081583729e-10 1.4399870367132203e-09 1.4400794929967648e-09 1.62152646075432e-10 -8.783595774644361e-11 -1.6295654456934982e-08 1.2038567949098345e-09 2.845609834885909e-08 3.373307255795918e-08 0.999964266778503 0.9998166079978104 1.000511077408459 -6.048126579191209e-06 -3.6507329018171806e-05 -4.5283665516705404e-05 -1.3772497192787922e-05 1.3778886727997364e-05 -1.6724181390791494e-08 3.588692106508129e-05 2.530126987315314e-05 0.0005111052100580682 0.9999957882103359 0.9998387845660968 1.0000961565417115 -6.619082500108942e-08 -5.832272884915026e-06 -5.954125629283474e-06 -1.8052446804756237e-07 1.806758587770665e-07 -1.6301652238016163e-08 4.2120594470785215e-06 3.005227101948668e-06 9.615619102765968e-05 0.999999572245991 0.9998414834000736 1.0000101499157128 -4.375008350626222e-10 -6.094072636226567e-07 -6.106647062627198e-07 -1.6332855950399867e-09 1.7077696317140057e-09 -1.6295785228188608e-08 4.2775409064618594e-07 3.069715493555443e-07 1.0149587844803707e-05 1.0002078454078251 1.0000000302620884 0.995062756471966 -3.449956687278086e-06 1.4543632996412925e-05 -1.5424049183416852e-07 -1.640012826741941e-07 2.1049964429569858e-07 1.363419572189837e-07 0.0003267188202569748 0.0002376538495939547 0.007779510794110344
2.442 0.9999034603881738 0.999780145009866 0.9970414815348765 -0.00022156700079581517 0.00012101351521501544 -2.8908615892857525e-05 -8.792109769524678e-05 8.711467588335713e-05 -3.336548860949516e-08 9.725292049585284e-05 7.09923217743992e-05 0.0032902165401568592 1.0000000011214072 0.9998417897079281 0.9999999787014554 1.7373524450317483e-10 1.4399437126291438e-09 1.4399816197038846e-09 1.6277164264397195e-10 -8.772520604080087e-11 -1.661719671245534e-08 1.1910208418025416e-09 2.8532615112583617e-08 3.387234976233065e-08 0.9999642718178594 0.9998166167627421 1.000507651052307 -6.170151664356788e-06 -3.6400920636425815e-05 -4.5170609305187565e-05 -1.3851034957763714e-05 1.3857106342752493e-05 -1.705146552328138e-08 3.5880991960937926e-05 2.5292624169479368e-05 0.0005076806247356562 0.9999957882142936 0.9998387846424354 1.0000961073821193 -6.769113414944016e-08 -5.830798308602192e-06 -5.952637545185964e-06 -1.8196688876364062e-07 1.821162691006255e-07 -1.6623762813053877e-08 4.212055319956038e-06 3.005159792572371e-06 9.610703235862466e-05 0.9999995722458522 0.9998414834066801 1.0000101494042013 -4.5229908911690333e-10 -6.093920607629151e-07 -6.106495428191919e-07 -1.647892458158138e-09 1.723074978335761e-09 -1.6617384701204134e-08 4.27754190290655e-07 3.069797024996831e-07 1.0149077583351548e-05 1.0002079856334294 1.0000001295926246 0.9950606678758643 -2.7895932355890264e-06 1.2010183711608999e-05 -1.477401158478976e-07 -1.611504934059937e-07 2.434396826355455e-07 1.2287127623902657e-07 0.00032673725659902844 0.00023765296026920352 0.007779138295762079
2.452 0.9999059490184263 0.9997819646770837 0.9970398059105454 -0.00022101249955004128 0.0001234898398178592 -2.819590890174575e-05 -8.645525349452551e-05 8.56465431908225e-05 -3.319627449749149e-08 9.476122272983133e-05 6.936423975201916e-05 0.003300924360717325 1.000000001121266 0.9998417897139841 0.999999978698149 1.7347440007492556e-10 1.4398833371331045e-09 1.4399124030696199e-09 1.635799061013013e-10 -8.762869709307877e-11 -1.6944755074952147e-08 1.1909083569775516e-09 2.8610347232913637e-08 3.376834885181733e-08 0.999964277193311 0.9998166258012416 1.0005042353221056 -6.291530343666806e-06 -3.6294474094545064e-05 -4.505783579525421e-05 -1.3929094483765872e-05 1.3934849089036046e-05 -1.7385040012019893e-08 3.587474271085447e-05 2.5283732339868274e-05 0.0005042667756760525 0.9999957882186519 0.999838784719762 1.000096058237416 -6.919142785066334e-08 -5.829323743017245e-06 -5.95114980896159e-06 -1.8340838646650503e-07 1.835559304972097e-07 -1.6951922368073793e-08 4.212050782000592e-06 3.0050915206720245e-06 9.605788867537745e-05 0.999999572245708 0.9998414834134095 1.0000101488924973 -4.678438593953324e-10 -6.093768752304631e-07 -6.106343509078969e-07 -1.662309025610453e-09 1.7383652652003849e-09 -1.6945003778356345e-08 4.277543162493516e-07 3.0698785199337945e-07 1.0148566500623865e-05 1.0002081008571986 1.0000002111134911 0.9950589397972079 -2.2598225447272324e-06 9.906740948193852e-06 -1.4081209051148938e-07 -1.5744688033523852e-07 2.7428442687734286e-07 1.0970356090133736e-07 0.00032675382346023955 0.00023765068007296954 0.0077787647706610025
2.462 0.9999084600099386 0.9997837997594298 0.9970379604888131 -0.0002203503191564645 0.00012588999340760207 -2.7500818726112572e-05 -8.500822187914763e-05 8.419800451526472e-05 -3.3012150844562145e-08 9.225151342141775e-05 6.773020067525083e-05 0.0033114908345894907 1.0000000011211234 0.9998417897201628 0.9999999786947765 1.724685656155626e-10 1.4398419156585675e-09 1.4398939742050828e-09 1.6444795578070498e-10 -8.754630082317334e-11 -1.7278438486256824e-08 1.2013138085342143e-09 2.868895934253605e-08 3.347481367547057e-08 0.9999642829060555 0.999816635113938 1.0005008301171423 -6.41226509737281e-06 -3.618799106220919e-05 -4.494534421444663e-05 -1.4006677795696814e-05 1.40121170424727e-05 -1.7725001644376495e-08 3.586817187779488e-05 2.5274593593092918e-05 0.0005008635658203983 0.9999957882234194 0.9998387847980841 1.0000960091076592 -7.069170373810217e-08 -5.827849151906019e-06 -5.94966239820546e-06 -1.8484909080434508e-07 1.8499484449501417e-07 -1.7286238679314104e-08 4.212045844983173e-06 3.0050222924817237e-06 9.600875998754443e-05 0.9999995722455629 0.9998414834202682 1.0000101483807426 -4.841316848222497e-10 -6.093616704427436e-07 -6.106191089733042e-07 -1.676665105134853e-09 1.7536405095299101e-09 -1.727875119271855e-08 4.277544778421092e-07 3.069959778905698e-07 1.0148054855473322e-05 1.000208195493014 1.000000277976416 0.9950575172093741 -1.8356784006334712e-06 8.164085404098061e-06 -1.335556261242646e-07 -1.52991837624211e-07 3.0314703963514e-07 9.688840223944347e-08 0.00032676856091730605 0.0002376473666317478 0.0077783973619435275
2.472 0.9999109917466467 0.9997856491014966 0.9970359306251678 -0.00021958611752881526 0.00012821326775798482 -2.6822905813884978e-05 -8.357996802449186e-05 8.27690059616861e-05 -3.281547391590555e-08 8.972618317994424e-05 6.609244257861963e-05 0.0033219047540189372 1.0000000011209853 0.9998417897264712 0.9999999786915116 1.7081675068586855e-10 1.439846380521301e-09 1.4399235085507517e-09 1.6521341967870002e-10 -8.74795205533766e-11 -1.7618357794282297e-08 1.2186505273270753e-09 2.8768189215507364e-08 3.30601421424768e-08 0.9999642889572748 0.9998166447014502 1.000497435337361 -6.532358311391948e-06 -3.608147320733047e-05 -4.483313382091578e-05 -1.4083786946560322e-05 1.4088912265883904e-05 -1.807144839577547e-08 3.5861278025164354e-05 2.5265207129443652e-05 0.0004974708988113131 0.9999957882286045 0.9998387848774103 1.0000959599929382 -7.21918656757464e-08 -5.826374508685901e-06 -5.94817531553029e-06 -1.862891640290953e-07 1.8643301157356865e-07 -1.7626820995987667e-08 4.212040512262861e-06 3.004952108735675e-06 9.595964638863895e-05 0.9999995722454227 0.999841483427263 1.0000101478691112 -5.010645847039548e-10 -6.093464197442769e-07 -6.106038194947923e-07 -1.691122863622406e-09 1.7688995724899854e-09 -1.761873669588313e-08 4.277546727188309e-07 3.0700406091537135e-07 1.0147543039000893e-05 1.0002082732082582 1.0000003327891027 0.9950563528382044 -1.4968335701974487e-06 6.723340309536905e-06 -1.2604674233247243e-07 -1.4788286799515193e-07 3.3013912894194784e-07 8.446542680365812e-08 0.0003267812900567918 0.00023764323469137324 0.007778046924119103
2.482 0.9999135426538311 0.9997875115776929 0.9970337030948249 -0.00021872533891328604 0.0001304591091634957 -2.6161741795399326e-05 -8.217044720646758e-05 8.135948351085716e-05 -3.26085704059682e-08 8.718760997947107e-05 6.445323763138142e-05 0.0033321547483530544 1.000000001120858 0.9998417897329157 0.9999999786885244 1.687168391937054e-10 1.4398938884870336e-09 1.4399793244286502e-09 1.657734881886898e-10 -8.74291861816239e-11 -1.7964625669757867e-08 1.2393702038896093e-09 2.8848174278370857e-08 3.2587845742969425e-08 0.999964295348135 0.9998166545643834 1.000494050883323 -6.651812270639187e-06 -3.5974922217654054e-05 -4.472120389469024e-05 -1.416042392463817e-05 1.416523680956658e-05 -1.84244797845685e-08 3.5854059707539076e-05 2.525557213742603e-05 0.0004940886789726183 0.9999957882342158 0.9998387849577483 1.0000959108933407 -7.369171754476912e-08 -5.824899815735951e-06 -5.946688582082587e-06 -1.8772870938892902e-07 1.8787043329123416e-07 -1.7973781182470156e-08 4.2120347700600015e-06 3.0048809616560165e-06 9.591054803844512e-05 0.9999995722452939 0.9998414834344005 1.000010147357773 -5.184438521597011e-10 -6.093311258201701e-07 -6.105885042826979e-07 -1.7057853355702411e-09 1.7841412820379568e-09 -1.796507397292115e-08 4.2775488134203966e-07 3.070121070061086e-07 1.0147031489919052e-05 1.000208337043536 1.0000003777020001 0.995055406143918 -1.226763679966867e-06 5.534610226682388e-06 -1.1832315289937728e-07 -1.4220751532427887e-07 3.5536531473051105e-07 7.246567823404412e-08 0.000326791721137868 0.00023763841871288864 0.007777726014129611
2.492 0.9999161111976738 0.999789386091916 0.9970312660169744 -0.00021777322099548297 0.0001326271094382035 -2.5516909123016907e-05 -8.077960527273306e-05 7.996936356931744e-05 -3.2393730007126504e-08 8.463816166878461e-05 6.281489781995467e-05 0.003342229408233339 1.0000000011207457 0.9998417897395026 0.9999999786859407 1.6641282079356836e-10 1.4399550650628323e-09 1.440030102247333e-09 1.66122648393616e-10 -8.73961608493201e-11 -1.8317357515542625e-08 1.260020705585238e-09 2.8929263115464972e-08 3.212208729555421e-08 0.9999643020797871 0.9998166647033321 1.0004906766561652 -6.770629210387797e-06 -3.5868339798266906e-05 -4.46095537298444e-05 -1.4236590615072153e-05 1.4241092711147756e-05 -1.8784197193155224e-08 3.5846515478035686e-05 2.524568780326119e-05 0.0004907168112187135 0.9999957882402608 0.9998387850391057 1.0000958618089084 -7.519101937469522e-08 -5.823425102895756e-06 -5.945202228352898e-06 -1.8916773275157921e-07 1.893071105426158e-07 -1.8327232615289164e-08 4.212028595679325e-06 3.0048088396096206e-06 9.586146508246018e-05 0.99999957224518 0.999841483441686 1.000010146846852 -5.36026172964531e-10 -6.093158184290533e-07 -6.105731944691928e-07 -1.7206574453867448e-09 1.7993650550381741e-09 -1.8317877866774333e-08 4.2775507515108044e-07 3.070201359154433e-07 1.0146520625118492e-05 1.0002083895144114 1.000000414482527 0.9950546424184482 -1.0120526774685161e-06 4.555752857291551e-06 -1.1035918436861684e-07 -1.3603427311286767e-07 3.789150809401971e-07 6.091283979600933e-08 0.00032679954586965814 0.00023763302624309362 0.0077774470361714485
2.502 0.9999186958847976 0.9997912715772124 0.9970286087822613 -0.00021673480179087377 0.00013471699732861772 -2.488800065567672e-05 -7.940737917022422e-05 7.859856349255257e-05 -3.217319690109708e-08 8.208019954528883e-05 6.117978160081947e-05 0.00335211739719106 1.0000000011206511 0.9998417897462362 0.999999978683815 1.6411457938267247e-10 1.439995010373189e-09 1.440050843115444e-09 1.6631319816903561e-10 -8.738161900012308e-11 -1.8676670059529757e-08 1.2763615211421876e-09 2.9011499635291033e-08 3.175074397267235e-08 0.9999643091533648 0.9998166751188776 1.0004873125575713 -6.888811390126727e-06 -3.5761727650362245e-05 -4.449818261880139e-05 -1.4312288839850415e-05 1.431648199610075e-05 -1.9150703767315922e-08 3.583864390190759e-05 2.523555332271237e-05 0.0004873552009500518 0.9999957882467454 0.9998387851214889 1.0000958127396153 -7.668956377200441e-08 -5.821950405312942e-06 -5.9437162787902245e-06 -1.9060618195280312e-07 1.9074304427716787e-07 -1.868729157500533e-08 4.2120219717048515e-06 3.0047357328355152e-06 9.581239756447739e-05 0.9999995722450841 0.9998414834491249 1.0000101463364044 -5.536020436903646e-10 -6.093005322628756e-07 -6.105579150599788e-07 -1.7356873385204778e-09 1.8145696711724508e-09 -1.8677265799270325e-08 4.27755228262313e-07 3.0702814342400146e-07 1.0146010814980446e-05 1.0002084326973886 1.0000004445782307 0.9950540320007665 -8.418177909884944e-07 3.751283155060543e-06 -1.020232708640382e-07 -1.2939824358752695e-07 4.008499267951712e-07 4.9824308923859195e-08 0.00032680451152126993 0.00023762718240296173 0.007777220659931641
2.512 0.9999212952617891 0.9997931669954226 0.9970257219834132 -0.00021561492628225938 0.00013672863031244582 -2.427461915520989e-05 -7.805369748949393e-05 7.724699208845693e-05 -3.1949164202487147e-08 7.951608311305556e-05 5.955030156068642e-05 0.0033618075510727175 1.000000001120575 0.9998417897531195 0.9999999786821462 1.6195761700849775e-10 1.439998503949601e-09 1.4400384465141743e-09 1.663793540026128e-10 -8.738571479958931e-11 -1.904268312556295e-08 1.283466152445678e-09 2.909433578781307e-08 3.158292515444672e-08 0.999964316569985 0.9998166858115881 1.0004839584897804 -7.006361132107774e-06 -3.565508744592487e-05 -4.4387089835475315e-05 -1.4387520431122498e-05 1.4391406675916419e-05 -1.9524104522778875e-08 3.583044356273423e-05 2.522516790360359e-05 0.0004840037540096098 0.9999957882536739 0.9998387852049023 1.00009576368538 -7.818721875703975e-08 -5.820475737865407e-06 -5.9422307362590194e-06 -1.920440235950078e-07 1.9217823531582994e-07 -1.9054076034025864e-08 4.212014892614511e-06 3.0046616351555217e-06 9.576334539471405e-05 0.9999995722450074 0.9998414834567207 1.0000101458264288 -5.710368718301577e-10 -6.092852823445548e-07 -6.105426691498758e-07 -1.7508408898679426e-09 1.829754763892884e-09 -1.9043356275313767e-08 4.2775532453571625e-07 3.070360781476983e-07 1.0145502344591023e-05 1.000208468302104 1.0000004691701798 0.9950535496113798 -7.072355153533313e-07 3.091404689145613e-06 -9.300594126232911e-08 -1.2227760882990058e-07 4.2118236001883367e-07 3.9212136971201444e-08 0.0003268064742268705 0.0002376210658890719 0.007777054626612463
2.522 0.9999239079146998 0.9997950713368166 0.9970225973489191 -0.00021441825279212108 0.0001386619867444478 -2.367637665873404e-05 -7.671848095196518e-05 7.591455009441118e-05 -3.172376802718209e-08 7.694817619350591e-05 5.792893313897795e-05 0.0033712889658710746 1.0000000011205177 0.999841789760156 0.9999999786809122 1.600276889372769e-10 1.4399781012678396e-09 1.4400157303996006e-09 1.6629680169575952e-10 -8.740999499307925e-11 -1.9415518285503988e-08 1.2777798903573476e-09 2.9176903565196845e-08 3.169404360572363e-08 0.9999643243307484 0.9998166967820215 1.0004806143556215 -7.123280790446192e-06 -3.554842081929768e-05 -4.4276274632451635e-05 -1.4462287275355866e-05 1.4465868750795243e-05 -1.9904506809544976e-08 3.582191305792833e-05 2.5214530757712536e-05 0.0004806623767311181 0.9999957882610488 0.9998387852893508 1.0000957146460983 -7.968389984499707e-08 -5.819001089024932e-06 -5.940745577399293e-06 -1.9348128221214798e-07 1.9361268467561433e-07 -1.9427706134514952e-08 4.212007360266218e-06 3.0045865422526035e-06 9.57143083973182e-05 0.99999957224495 0.9998414834644754 1.0000101453169026 -5.882442007896161e-10 -6.092700563095158e-07 -6.105274336513388e-07 -1.7661422946385509e-09 1.8449191424479384e-09 -1.9416271071321495e-08 4.277553591444011e-07 3.0704386305486255e-07 1.0144995319815578e-05 1.000208497731396 1.000000489217656 0.9950531738087395 -6.011528698195101e-07 2.551160547609715e-06 -8.269930790542148e-08 -1.1455440516970884e-07 4.3984099705266863e-07 2.9083843470552326e-08 0.00032680543003727825 0.00023761493806336996 0.007776953017493317
2.532 0.9999265324685312 0.9997969836197118 0.997019227679662 -0.0002131492591374414 0.0001405171583302522 -2.3092893655870613e-05 -7.540164279735501e-05 7.460113062597834e-05 -3.149908162383036e-08 7.437885461796662e-05 5.631822448783507e-05 0.0033805510746604 1.0000000011204782 0.9998417897673478 0.9999999786800902 1.584281180752314e-10 1.4399602390054852e-09 1.4400150920538229e-09 1.6601344689554517e-10 -8.745503852850714e-11 -1.979529885800339e-08 1.2594786940523227e-09 2.925860108952876e-08 3.206488714179704e-08 0.999964332436741 0.9998167080307228 1.0004772800585233 -7.2395726857571585e-06 -3.544172938079047e-05 -4.4165736253502875e-05 -1.4536591280532461e-05 1.4539870207351908e-05 -2.029202018685605e-08 3.581305099230575e-05 2.5203641092194955e-05 0.0004773309760323197 0.999995788268873 0.9998387853748381 1.0000956656216684 -8.117950543180789e-08 -5.817526432074533e-06 -5.939260769648754e-06 -1.949180106246547e-07 1.950463936541172e-07 -1.980830412084934e-08 4.2119993770477145e-06 3.004510451542408e-06 9.566528640031297e-05 0.9999995722449105 0.999841483472392 1.0000101448078031 -6.051211204809322e-10 -6.092548274433764e-07 -6.105121763634467e-07 -1.7816435932111963e-09 1.8600618942175336e-09 -1.9796134520286775e-08 4.2775533881380045e-07 3.070514450976373e-07 1.014448960215748e-05 1.0002085221305999 1.0000005054949803 0.9950528865752559 -5.177701483528085e-07 2.1096945230863923e-06 -6.999896883877748e-08 -1.0594925699832535e-07 4.5661252244616254e-07 1.9443119556695053e-08 0.0003268015243405778 0.00023760916861531188 0.00777691600083141
2.542 0.9999291675867003 0.9997989028900841 0.9970156067884473 -0.000211812248633377 0.00014229434292309148 -2.2523797936448186e-05 -7.410308909032234e-05 7.330661959332919e-05 -3.127711166545471e-08 7.181051579374724e-05 5.472080754474502e-05 0.003389583714336023 1.0000000011204546 0.9998417897746958 0.9999999786796475 1.5731876218409884e-10 1.439963832347811e-09 1.4400506665437806e-09 1.6552150894537777e-10 -8.752139540903607e-11 -2.018215162032144e-08 1.233150069155985e-09 2.9339461870230172e-08 3.257696818181145e-08 0.9999643408890316 0.9998167195582255 1.0004739555025048 -7.355239066457113e-06 -3.5335014738613846e-05 -4.405547396194799e-05 -1.4610434304635799e-05 1.461341302004548e-05 -2.068675647659054e-08 3.580385597852481e-05 2.5192498109113688e-05 0.0004740094594598363 0.999995788277147 0.9998387854613667 1.000095616611977 -8.26738751586059e-08 -5.816051748755795e-06 -5.937776298429374e-06 -1.963542169137184e-07 1.9647936250266038e-07 -2.0195994874884928e-08 4.211990945090351e-06 3.0044333647044577e-06 9.561627928842373e-05 0.9999995722448876 0.9998414834804715 1.0000101442990978 -6.215076735060731e-10 -6.092395773867679e-07 -6.104968833206252e-07 -1.7973523351931497e-09 1.8751823322423526e-09 -2.0183071897066835e-08 4.27755282182059e-07 3.070588300105867e-07 1.0143984840951789e-05 1.0002085424270224 1.0000005186210157 0.9950526730498214 -4.5238295712942283e-07 1.749612542147676e-06 -5.298504055267881e-08 -9.591412725220835e-08 4.710460945036046e-07 1.0290434107290136e-08 0.0003267950424638063 0.0002376042633631366 0.0077769400126171525
2.552 0.9999318119704814 0.9998008282211558 0.9970117294424226 -0.00021041135599214587 0.00014399383765535535 -2.1968722879464282e-05 -7.282271900658417e-05 7.203089607153135e-05 -3.105979473577081e-08 6.924559049895414e-05 5.3139410371405416e-05 0.0033983771827654358 1.0000000011204428 0.9998417897822003 0.9999999786795064 1.5688156275763557e-10 1.439985374425018e-09 1.4401020681109266e-09 1.6490152451657625e-10 -8.761046335555801e-11 -2.057620475860078e-08 1.2065063294297388e-09 2.9420037307499827e-08 3.306252746240891e-08 0.9999643496886726 0.9998167313650517 1.0004706405921362 -7.470282146292232e-06 -3.5228278512568194e-05 -4.394548705423223e-05 -1.468381811178475e-05 1.468649915106326e-05 -2.1088829332008284e-08 3.579432664124452e-05 2.5181101012921228e-05 0.0004706977351255741 0.99999578828587 0.9998387855489378 1.0000955676168677 -8.416682703116021e-08 -5.814577042782769e-06 -5.936292183788115e-06 -1.977898216984877e-07 1.9791159245001765e-07 -2.059090535474704e-08 4.211982069587173e-06 3.0043552900908314e-06 9.55672869626076e-05 0.9999995722448768 0.999841483488714 1.0000101437907092 -6.37221945856529e-10 -6.092243091013743e-07 -6.104815751899369e-07 -1.813188807976753e-09 1.890279770157142e-09 -2.0577211674474314e-08 4.2775521820354485e-07 3.070660748992211e-07 1.0143480545869885e-05 1.000208559360103 1.0000005290815537 0.995052521438531 -4.011728739053046e-07 1.4564340349921174e-06 -2.841998736602319e-08 -8.345909200422984e-08 4.822983446297725e-07 1.6235477790318015e-09 0.000326786385946385 0.00023760090152714208 0.007777018280071506
2.562 0.999934464358425 0.9998027587129744 0.9970075913084882 -0.0002089505530991454 0.00014561603239905465 -2.1427304848863797e-05 -7.156042513344554e-05 7.077383261503393e-05 -3.084899279790659e-08 6.66865573511843e-05 5.157687077161408e-05 0.003406922286879891 1.0000000011204364 0.9998417897898608 0.9999999786795234 1.5722400127563052e-10 1.4400066417758354e-09 1.440127756433993e-09 1.6429079612802226e-10 -8.772286840926235e-11 -2.0977589413742397e-08 1.187463668760975e-09 2.9500982598415908e-08 3.337401040792204e-08 0.9999643588366995 0.9998167434517098 1.0004673352325133 -7.584704201956005e-06 -3.5121522328483e-05 -4.38357748446968e-05 -1.4756744400877119e-05 1.4759130549889486e-05 -2.1498354589364504e-08 3.578446161730066e-05 2.516944901655772e-05 0.00046739571157474407 0.9999957882950389 0.9998387856375526 1.0000955186361167 -8.565825371051771e-08 -5.81310233301107e-06 -5.934808467160593e-06 -1.9922468810223586e-07 1.993430839248777e-07 -2.099316485296663e-08 4.211972758966633e-06 3.004276240088157e-06 9.551830924122097e-05 0.9999995722448719 0.999841483497118 1.000010143282493 -6.521567420581464e-10 -6.09209041470759e-07 -6.104662932884576e-07 -1.8290151781065662e-09 1.9053531999986894e-09 -2.0978684148128636e-08 4.277551779871648e-07 3.0707324990079195e-07 1.0142976176066591e-05 1.0002085735022233 1.0000005372443714 0.9950524231571026 -3.6103769387547007e-07 1.2181230639436578e-06 9.023262103619703e-09 -6.687798376361625e-08 4.888868099281099e-07 -6.562046046752389e-09 0.00032677603978924766 0.00023759999086089747 0.007777141571839632
2.572 0.9999371235257447 0.9998046934919632 0.9970031889018552 -0.00020743365459432588 0.0001471614035430972 -2.089917924138447e-05 -7.031609374375218e-05 6.953529549344641e-05 -3.064649190793314e-08 6.413596052212926e-05 5.0036151173897185e-05 0.0034152103822600007 1.0000000011204282 0.9998417897976736 0.999999978679509 1.5829198298812465e-10 1.4400112118995827e-09 1.4401003400542443e-09 1.6379899739478066e-10 -8.785950570049921e-11 -2.1386438498818044e-08 1.1804689832566959e-09 2.9582737036569876e-08 3.344327580509319e-08 0.9999643683341322 0.9998167558186978 1.0004640393292759 -7.698507660530052e-06 -3.5014747799361185e-05 -4.37263366271451e-05 -1.4829214891307456e-05 1.4831309154102221e-05 -2.1915451325551137e-08 3.5774259548865304e-05 2.515754133952198e-05 0.00046410329770609204 0.9999957883046492 0.9998387857272094 1.0000954696694548 -8.714820779245217e-08 -5.81162763589474e-06 -5.93332517556858e-06 -2.0065870660016e-07 2.0077383734864963e-07 -2.1402905290235624e-08 4.211963018337667e-06 3.004196224205935e-06 9.546934581420178e-05 0.9999995722448658 0.9998414835056818 1.0000101427742605 -6.663652307130199e-10 -6.091937901576984e-07 -6.104510649459503e-07 -1.84472200259678e-09 1.9204022473480255e-09 -2.138762318022171e-08 4.2775517983089633e-07 3.0708040370175944e-07 1.0142471285421867e-05 1.0002085852695026 1.000000543366265 0.9950523732889698 -3.2945391055506776e-07 1.0246894709253471e-06 6.79182643706622e-08 -4.33230043471802e-08 4.883059442552605e-07 -1.4272747463876929e-08 0.0003267645359068626 0.00023760274912125752 0.007777299055874947
2.582 0.9999397882836554 0.9998066317104431 0.996998519538001 -0.00020586432319257635 0.00014863050805586026 -2.0383974574990463e-05 -6.908960493991319e-05 6.831514481239032e-05 -3.045399928922756e-08 6.159643144301156e-05 4.8520354757720185e-05 0.0034232334048555353 1.0000000011204122 0.9998417898056386 0.9999999786792861 1.5986796326005042e-10 1.4400000154181362e-09 1.4400340800826662e-09 1.63440180937215e-10 -8.802062837016772e-11 -2.1802887779065777e-08 1.1847966592222282e-09 2.9665513379864197e-08 3.329466109569226e-08 0.999964378181976 0.9998167684665042 1.0004607527886662 -7.811695103266687e-06 -3.4907956511025506e-05 -4.361717163962005e-05 -1.4901231390940271e-05 1.4903036888620096e-05 -2.234024046252906e-08 3.576371907687768e-05 2.514537720109988e-05 0.00046082040282362544 0.999995788314698 0.9998387858179089 1.000095420716626 -8.863690620660667e-08 -5.810152950707844e-06 -5.931842294572934e-06 -2.020918640549816e-07 2.022038535742065e-07 -2.1820260594547424e-08 4.211952843213464e-06 3.0041152446219915e-06 9.542039631223358e-05 0.9999995722448526 0.9998414835144036 1.000010142265835 -6.800654498103804e-10 -6.091785547012162e-07 -6.104358757635252e-07 -1.8602953147404568e-09 1.9354259585402e-09 -2.1804163287602513e-08 4.277552202056961e-07 3.070875580522265e-07 1.0141965650601807e-05 1.0002085949211867 1.000000547590774 0.9950523714834694 -3.043656011513428e-07 8.678509918844273e-07 1.6177414856814148e-07 -8.160061336307183e-09 4.7644257484882253e-07 -2.1516532995086038e-08 0.0003267524172583516 0.00023761081935408975 0.0077774791594135625
2.592 0.9999424574786554 0.9998085725461086 0.9969935812884152 -0.00020424607474072456 0.0001500239778061234 -1.9881303790925458e-05 -6.788083254511359e-05 6.711323447114518e-05 -3.027314182218636e-08 5.907071545611272e-05 4.703274279686275e-05 0.003430983895493727 1.0000000011203845 0.9998417898137556 0.999999978678751 1.6166097244249286e-10 1.439990218083553e-09 1.439978625003332e-09 1.6313950398830412e-10 -8.820762634622721e-11 -2.2227074863072146e-08 1.1965510636829164e-09 2.9749473484851518e-08 3.30010943087073e-08 0.9999643883812243 0.9998167813956069 1.000457475517589 -7.924269175101907e-06 -3.4801150022818666e-05 -4.350827905969804e-05 -1.4972795789544682e-05 1.497431566643111e-05 -2.2772845545278107e-08 3.5752838844631885e-05 2.5132955816932247e-05 0.000457546936789531 0.9999957883251844 0.9998387859096525 1.000095371777446 -9.012463853905422e-08 -5.808678261014198e-06 -5.9303597742715825e-06 -2.035242353867747e-07 2.036331333687286e-07 -2.2245366811712023e-08 4.211942222617211e-06 3.0040332989707737e-06 9.537146045252922e-05 0.9999995722448276 0.9998414835232842 1.0000101417571117 -6.935478565516227e-10 -6.091633178687865e-07 -6.104206760597001e-07 -1.8758098249232073e-09 1.95042358020109e-09 -2.222844246140827e-08 4.277552819383835e-07 3.070947261682783e-07 1.0141459288846748e-05 1.000208602545441 1.0000005499346771 0.9950524234697649 -2.840951047478689e-07 7.407481313200926e-07 3.114348489169197e-07 4.598479310509261e-08 4.4670712164988915e-07 -2.830268721756465e-08 0.00032674020607289546 0.00023762642423971015 0.007777670346370253
2.602 0.9999451299917114 0.9998105152014385 0.9969883729407214 -0.0002025822830807755 0.0001513425141333445 -1.939075167337839e-05 -6.668964366502544e-05 6.59294118817265e-05 -3.010546511808113e-08 5.656170462551691e-05 4.557675314680297e-05 0.003438455017728956 1.0000000011203436 0.9998417898220273 0.9999999786778914 1.6343160379423737e-10 1.4399990372664907e-09 1.4399799906365454e-09 1.6281218751894228e-10 -8.842052348821676e-11 -2.2659139895461883e-08 1.2118914243110922e-09 2.9834817064938846e-08 3.262931690830999e-08 0.9999643989328574 0.9998167946064768 1.0004542074236344 -8.036232459871131e-06 -3.46943298829504e-05 -4.3399658027522136e-05 -1.5043909980897632e-05 1.504514738835913e-05 -2.3213393034794976e-08 3.574161750971095e-05 2.512027640258536e-05 0.0004542828101414069 0.9999957883361102 0.9998387860024437 1.0000953228518223 -9.161164332868623e-08 -5.807203549250311e-06 -5.92887756800483e-06 -2.0495590564435763e-07 2.0506167702093006e-07 -2.2678363224779326e-08 4.2119311496601695e-06 3.0039503876767265e-06 9.532253813975644e-05 0.9999995722447899 0.9998414835323257 1.0000101412480784 -7.070516004564749e-10 -6.09148062595247e-07 -6.104054199242396e-07 -1.8913498107933165e-09 1.9653942159931385e-09 -2.2660601245694263e-08 4.27755352214244e-07 3.0710192803647027e-07 1.0140952387669999e-05 1.000208608028539 1.0000005502606377 0.9950525434236903 -2.6727173385889254e-07 6.377044965252137e-07 5.483903270220517e-07 1.3060025376038162e-07 3.887742993438573e-07 -3.464157572072822e-08 0.0003267283786039982 0.00023765256111143887 0.007777861746129402
2.612 0.9999478047373223 0.9998124589030177 0.996982893964066 -0.0002008761848155541 0.0001525868826664654 -1.891185699252508e-05 -6.551589787539648e-05 6.476351735481883e-05 -2.995243219939537e-08 5.407247824748687e-05 4.415601967312157e-05 0.003445640569405097 1.0000000011202899 0.9998417898304567 0.9999999786767513 1.6506118587811442e-10 1.440027274629458e-09 1.4400408911409651e-09 1.6244848008315367e-10 -8.866069647087514e-11 -2.3099226118622716e-08 1.2283034063741513e-09 2.992168356422297e-08 3.2222513037119065e-08 0.9999644098378416 0.9998168080995737 1.000450948415051 -8.147587412359057e-06 -3.458749764663981e-05 -4.3291307664267485e-05 -1.511457577822173e-05 1.5115533944583619e-05 -2.3662011839796907e-08 3.5730053752643184e-05 2.5107338180286433e-05 0.00045102793406999665 0.9999957883474786 0.9998387860962881 1.0000952739397195 -9.309803779852712e-08 -5.805728815089067e-06 -5.927395672480949e-06 -2.063868853185702e-07 2.0648948514716957e-07 -2.3119391124977186e-08 4.211919628728088e-06 3.0038665178361597e-06 9.527362943835676e-05 0.9999995722447406 0.9998414835415315 1.0000101407387798 -7.206949677717287e-10 -6.091327880695198e-07 -6.103901044705357e-07 -1.906925984284161e-09 1.9803373249229347e-09 -2.3100782798988834e-08 4.277554322261998e-07 3.071091856458833e-07 1.0140445221906464e-05 1.0002086110036852 1.0000005482327627 0.9950527574940703 -2.527753070412731e-07 5.540261546209015e-07 9.192088932786608e-07 2.6321976718832094e-07 2.8680494927607483e-07 -4.0544452000022335e-08 0.0003267173483092986 0.0002376932340749464 0.007778043573616614
2.622 0.9999504806624103 0.9998144029007342 0.9969771444810556 -0.00019913088402481567 0.00015375790840150758 -1.8444087706931868e-05 -6.435944596403593e-05 6.361538301359224e-05 -2.981542379971548e-08 5.160635303503008e-05 4.2774392202154455e-05 0.003452534988181609 1.0000000011202248 0.9998417898390485 0.9999999786753749 1.6652498741884324e-10 1.4400554872336562e-09 1.4401150571338267e-09 1.6213062837734373e-10 -8.89285444786505e-11 -2.3547478538614033e-08 1.2438693923122502e-09 3.001001478127985e-08 3.1817777965922636e-08 0.9999644210971285 0.9998168218753473 1.0004476984007014 -8.25833638705474e-06 -3.448065487885691e-05 -4.3183227047658835e-05 -1.5184794894276933e-05 1.5185477210980677e-05 -2.4118833612121974e-08 3.571814627245683e-05 2.509414038188763e-05 0.00044778222028051516 0.9999957883592939 0.9998387861911905 1.0000952250411015 -9.458384610661177e-08 -5.804254077885315e-06 -5.9259141332428975e-06 -2.07817092466835e-07 2.079165584048048e-07 -2.3568594232278146e-08 4.211907670161702e-06 3.0037816987069365e-06 9.522473443947897e-05 0.9999995722446796 0.9998414835509059 1.0000101402292598 -7.345035538898873e-10 -6.091175135232964e-07 -6.103747761549557e-07 -1.9224554868991894e-09 1.9952524112482427e-09 -2.3549131266996382e-08 4.2775553024189307e-07 3.071165058517786e-07 1.0139938070782017e-05 1.0002086107752053 1.0000005432513535 0.9950531088667326 -2.3969163674729403e-07 4.858343417137656e-07 1.491277655454093e-06 4.7005554473242086e-07 1.170032840828186e-07 -4.602329811615638e-08 0.00032670745962388444 0.00023775371287349493 0.007778207261267461
2.632 0.9999531567449806 0.9998163464668081 0.9969711252479064 -0.00019734935690388902 0.00015485647103112587 -1.7986807362876173e-05 -6.322012806595753e-05 6.2484831073775e-05 -2.9695737420006014e-08 4.91669455129923e-05 4.143595629004462e-05 0.0034591333512593724 1.0000000011201486 0.9998417898478068 0.9999999786737711 1.6780220595534085e-10 1.440058175318881e-09 1.440143957706803e-09 1.6197146023146452e-10 -8.922455301322154e-11 -2.4004045337146363e-08 1.2561011019598603e-09 3.009954028286643e-08 3.1471641897559945e-08 0.9999644327116514 0.9998168359342351 1.0004444572900468 -8.368481728395354e-06 -3.437380314186141e-05 -4.3075415137689046e-05 -1.5254569003486508e-05 1.5254979053496337e-05 -2.458399249378071e-08 3.5705893773549635e-05 2.5080682246322242e-05 0.00044454558086755915 0.9999957883715591 0.9998387862871565 1.0000951761558972 -9.606908787331966e-08 -5.80277936338076e-06 -5.924433007715169e-06 -2.092464140548898e-07 2.0934289678808254e-07 -2.402611910925393e-08 4.2118952770077325e-06 3.0036959327802315e-06 9.517585314060358e-05 0.9999995722446083 0.9998414835604531 1.0000101397195265 -7.484976716935181e-10 -6.091022644221872e-07 -6.10359493603086e-07 -1.937825648403673e-09 2.0101385013634937e-09 -2.4005794479037198e-08 4.277556452255075e-07 3.0712386959399643e-07 1.0139431168268812e-05 1.0002086062137725 1.0000005343630491 0.9950536648086474 -2.272773787871207e-07 4.299264968450887e-07 2.3599713087071175e-06 7.894874556219112e-07 -1.556424181026944e-07 -5.109068742477628e-08 0.00032669899604174485 0.00023784080011340285 0.007778345161220066
2.642 0.9999558319924772 0.9998182888946004 0.996964837644907 -0.00019553445623816682 0.00015588350051162333 -1.753923074764967e-05 -6.20977709159231e-05 6.137167126790859e-05 -2.9594588806540652e-08 4.675824986102001e-05 4.0145051752088715e-05 0.0034654313695782154 1.000000001120063 0.999841789856735 0.9999999786719275 1.6881123282902571e-10 1.440023747731734e-09 1.4401062849613512e-09 1.6202263448521482e-10 -8.954933969463844e-11 -2.446907643363068e-08 1.2615900296852196e-09 3.018988367517928e-08 3.1268864596133745e-08 0.9999644446823264 0.9998168502766621 1.0004412249931929 -8.478025836323792e-06 -3.4266943974175e-05 -4.296787067355887e-05 -1.5323899833256154e-05 1.5324041324578997e-05 -2.5057626004074664e-08 3.5693294957403484e-05 2.5066963017621217e-05 0.0004413179283206318 0.9999957883842794 0.9998387863841919 1.000095127284013 -9.755384480285151e-08 -5.801304683909689e-06 -5.922952316046762e-06 -2.1067479882610076e-07 2.1076850098268163e-07 -2.4492114136964726e-08 4.211882436723199e-06 3.00360921158028e-06 9.512698543655439e-05 0.9999995722445278 0.9998414835701769 1.000010139209568 -7.627597533534745e-10 -6.09087052653656e-07 -6.10344277724666e-07 -1.9529848207297437e-09 2.024995340265865e-09 -2.4470923004440914e-08 4.277557581437742e-07 3.071312365958134e-07 1.0138924717209393e-05 1.0002085956190303 1.000000520143047 0.9950545261767872 -2.149319613138819e-07 3.8366114127052273e-07 3.6572415944958436e-06 1.2765374934168532e-06 -5.815744411947318e-07 -5.575966304362291e-08 0.00032669220977761787 0.00023796308019702068 0.007778449543143863
2.652 0.9999585054397424 0.9998202294971359 0.9969582836796894 -0.00019368891565587485 0.00015683997283906016 -1.7100366921918002e-05 -6.099218387308243e-05 6.0275697169105034e-05 -2.951311090407506e-08 4.4384735277353564e-05 3.890628842798874e-05 0.003471425376730016 1.0000000011199695 0.9998417898658389 0.9999999786698562 1.6942434543779999e-10 1.439964971548888e-09 1.4400374822881049e-09 1.6223145721910505e-10 -8.990344674562681e-11 -2.4942724217769317e-08 1.257268645362329e-09 3.028068088879599e-08 3.1289103006154653e-08 0.9999644570100504 0.999816864903041 1.0004380014209764 -8.586971152410416e-06 -3.4160078879822e-05 -4.286059208725109e-05 -1.5392789206479296e-05 1.5392665864645422e-05 -2.5539873698440682e-08 3.5680348530200615e-05 2.5052981947561172e-05 0.00043809917564817516 0.9999957883974587 0.9998387864823021 1.000095078425382 -9.903824353533345e-08 -5.799830025717961e-06 -5.921472021585789e-06 -2.1210229942778536e-07 2.1219337073541012e-07 -2.4966731718018743e-08 4.2118691276042324e-06 3.0035215207268778e-06 9.507813119921626e-05 0.9999995722444402 0.9998414835800828 1.0000101386993965 -7.774162890384534e-10 -6.090718650201984e-07 -6.103290935062456e-07 -1.967985528484083e-09 2.039821984475678e-09 -2.494466905430735e-08 4.27755841929999e-07 3.0713856117620694e-07 1.013841888122861e-05 1.0002085765477617 1.0000004985475006 0.9950558398763768 -2.0217472781590497e-07 3.4486264112944773e-07 5.561416622766755e-06 2.008407604678315e-06 -1.2319315310124585e-06 -6.004364263678522e-08 0.00032668738692124985 0.00023813111667634785 0.0077785103681527095
2.662 0.9999611761464787 0.9998221676052603 0.9969514660062166 -0.0001918153536748536 0.000157726906015685 -1.6668948043494024e-05 -5.990315336893859e-05 5.91966811050938e-05 -2.9452356369927517e-08 4.2051467894811676e-05 3.772455701090429e-05 0.003477112312706659 1.0000000011198715 0.9998417898751242 0.9999999786676298 1.6955193057078597e-10 1.4399136516601707e-09 1.4399998923272267e-09 1.624812093113465e-10 -9.028763061210209e-11 -2.5425144269313547e-08 1.2427550918520704e-09 3.037164466498299e-08 3.154203361633325e-08 0.9999644696956996 0.9998168798137681 1.0004347864850582 -8.69532007611303e-06 -3.405320933494018e-05 -4.275357744561067e-05 -1.5461239000916158e-05 1.5460854500221637e-05 -2.603087899075969e-08 3.566705322105739e-05 2.503873830352195e-05 0.00043488923653122683 0.9999957884111033 0.9998387865814955 1.0000950295799964 -1.0052237392067233e-07 -5.798355357938245e-06 -5.919992061351453e-06 -2.1352903293719112e-07 2.136175069382922e-07 -2.5450124871757587e-08 4.21185533433693e-06 3.003432849992889e-06 9.502929035724393e-05 0.9999995722443485 0.999841483590176 1.000010138189084 -7.925569165306112e-10 -6.090566701183237e-07 -6.103138785577246e-07 -1.982944550340193e-09 2.0546182025118108e-09 -2.542718752781847e-08 4.277558835970232e-07 3.071458085102705e-07 1.0137913697316664e-05 1.0002085456089624 1.000000466736775 0.9950578146865598 -1.8862590916786168e-07 3.117424055808924e-07 8.307713474303899e-06 3.091062432981785e-06 -2.204878909155042e-06 -6.395633216716765e-08 0.00032668497308726554 0.00023835756247411093 0.0077785109068142155
2.672 0.9999638431941026 0.9998241025653583 0.9969443879627162 -0.00018991627762495904 0.00015854535619780726 -1.624334302795376e-05 -5.8830435483790275e-05 5.813436734683604e-05 -2.9413297425043018e-08 3.9764263307917205e-05 3.6605031910669385e-05 0.0034824897024724826 1.0000000011197727 0.9998417898845969 0.9999999786653697 1.6921678948959035e-10 1.4398980675562428e-09 1.4400279313770885e-09 1.6268156978977077e-10 -9.070247213921667e-11 -2.591649456529908e-08 1.2215933840478152e-09 3.046258658503872e-08 3.1938350947061745e-08 0.9999644827401241 0.9998168950092247 1.0004315800979895 -8.803074890584077e-06 -3.394633680845117e-05 -4.264682439807986e-05 -1.5529251059208907e-05 1.5528609044935894e-05 -2.6530787285817338e-08 3.565340779649856e-05 2.5024231376557138e-05 0.00043168802542264994 0.9999957884252202 0.9998387866817786 1.0000949807478978 -1.0200621410081913e-07 -5.796880651732822e-06 -5.918512399139215e-06 -2.1495508934214534e-07 2.1504090972977141e-07 -2.59424505674034e-08 4.2118410574357665e-06 3.0033432004606137e-06 9.498046291256935e-05 0.9999995722442566 0.9998414836004638 1.000010137678752 -8.081583256955755e-10 -6.090414392083869e-07 -6.10298598417017e-07 -1.9979524292459082e-09 2.0693834509043665e-09 -2.591863667476276e-08 4.2775589674072666e-07 3.0715296406270077e-07 1.0137409010832786e-05 1.0002084982320871 1.0000004208742508 0.9950607407111115 -1.7399052563631734e-07 2.8283361865094243e-07 1.219860453510309e-05 4.666690541698716e-06 -3.6328824820124228e-06 -6.75116507104996e-08 0.0003266858014568121 0.00023865715278500115 0.007778419629188564
2.682 0.9999665056818767 0.9998260337365462 0.9969370536320148 -0.0001879940875161228 0.00015929641403978825 -1.5821456160053557e-05 -5.777374638639631e-05 5.708846323125047e-05 -2.9396828609188795e-08 3.7529876685667034e-05 3.555316210614095e-05 0.0034875556293365293 1.0000000011196766 0.9998417898942634 0.9999999786631949 1.6855028940476032e-10 1.4399255421597785e-09 1.4400981352242963e-09 1.6283430392332795e-10 -9.114853049943662e-11 -2.6416935618724365e-08 1.1999179715208691e-09 3.055343451349247e-08 3.2335539719362974e-08 0.9999644961441446 0.9998169104897692 1.0004283821732645 -8.910237766228504e-06 -3.383946278169119e-05 -4.254033008032927e-05 -1.5596827120671204e-05 1.559593129770722e-05 -2.7039747330176498e-08 3.563941106202824e-05 2.5009460485096547e-05 0.0004284954575864322 0.9999957884398154 0.9998387867831593 1.000094931929126 -1.0348963458963658e-07 -5.795405901089537e-06 -5.91703305694753e-06 -2.1638046735967227e-07 2.16463579800966e-07 -2.6443867917526648e-08 4.211826308305451e-06 3.0032525806866333e-06 9.493164889504858e-05 0.9999995722441677 0.9998414836109513 1.0000101371685186 -8.240899366259379e-10 -6.090261655136207e-07 -6.102832765825913e-07 -2.0130071014039995e-09 2.084117055275082e-09 -2.641917635418798e-08 4.2775591196710215e-07 3.0716003149354763e-07 1.0136904538867154e-05 1.0002084284214117 1.0000003559108908 0.9950650124322576 -1.580447040980103e-07 2.5693711231394416e-07 1.7612762577727398e-05 6.921674910471785e-06 -5.690619944809387e-06 -7.072366618531634e-08 0.0003266914884489347 0.0002390465664320588 0.007778175886758978
2.692 0.9999691627222266 0.9998279604872703 0.9969294679276197 -0.00018605107986564384 0.00015998120123412177 -1.5400612371717992e-05 -5.673275040043338e-05 5.6058627904027334e-05 -2.9403767107525573e-08 3.535623782769662e-05 3.4574644930497405e-05 0.003492308703168601 1.0000000011195849 0.9998417899041286 0.9999999786611707 1.677056330105197e-10 1.4399767922081103e-09 1.4401477730374035e-09 1.6302304722123807e-10 -9.162546398040871e-11 -2.6926630161900804e-08 1.1836332030370089e-09 3.064424285987273e-08 3.261083723953883e-08 0.9999645099085457 0.9998169262557356 1.0004251926253975 -9.016810843880533e-06 -3.3732588752348464e-05 -4.24340909441988e-05 -1.56639688292612e-05 1.5662823041290815e-05 -2.755791050125967e-08 3.562506185461522e-05 2.4994424978049545e-05 0.0004253114491475059 0.9999957884548935 0.9998387868856436 1.0000948831236678 -1.049724825186924e-07 -5.793931124294826e-06 -5.91555409489467e-06 -2.178050827424309e-07 2.178855175190029e-07 -2.695453860090609e-08 4.211811094787263e-06 3.0031609979712996e-06 9.488284831181735e-05 0.9999995722440838 0.9998414836216446 1.0000101366584495 -8.401982363615508e-10 -6.090108680652241e-07 -6.102679761488501e-07 -2.028024984067541e-09 2.098818959087549e-09 -2.692896973826442e-08 4.277559544832119e-07 3.0716702443737184e-07 1.0136400013935273e-05 1.000208328517701 1.0000002653726812 0.9950711549297093 -1.406241877444347e-07 2.3307646610939845e-07 2.5010890535778823e-05 1.0094451965900773e-05 -8.602982344858144e-06 -7.360654244644323e-08 0.00032670509066234373 0.00023954416922605313 0.007777665756159148
2.702 0.9999718134351623 0.9998298821912511 0.9969216367084232 -0.00018408945142338226 0.0001606008672490451 -1.4977432994435045e-05 -5.570704546663588e-05 5.5044458433243735e-05 -2.943485492026291e-08 3.325273750940656e-05 3.3675376965922485e-05 0.0034967480236588883 1.000000001119498 0.9998417899141977 0.9999999786592996 1.667622126317664e-10 1.4400216782427228e-09 1.44013023646692e-09 1.6334028750665303e-10 -9.21346975972719e-11 -2.744574373102453e-08 1.1760447259269992e-09 3.0735142663693204e-08 3.270551533584579e-08 0.9999645240340685 0.9998169423074283 1.0004220113700757 -9.122796331379917e-06 -3.362571621943293e-05 -4.232810253459161e-05 -1.5730677807024442e-05 1.5729286040791545e-05 -2.8085431810009453e-08 3.561035903942309e-05 2.4979124241572812e-05 0.0004221359172025154 0.9999957884704583 0.9998387869892373 1.0000948343314473 -1.0645468066000662e-07 -5.792456351850715e-06 -5.914075555257882e-06 -2.1922884361562717e-07 2.1930672301800315e-07 -2.7474626954766137e-08 4.211795410685075e-06 3.003068451627518e-06 9.483406111725947e-05 0.9999995722440056 0.9998414836325471 1.0000101361485472 -8.564046222205733e-10 -6.089955766341459e-07 -6.102527427731615e-07 -2.0429137596115077e-09 2.113488406464855e-09 -2.7448182305361287e-08 4.277560282796662e-07 3.07173955017136e-07 1.0135895289916117e-05 1.0002081889975083 1.0000001411757933 0.9950798522734071 -1.2161502176415262e-07 2.1046079954214424e-07 3.493639316211242e-05 1.4482356725176678e-05 -1.2652343395253944e-05 -7.617448817038515e-08 0.00032673214486439347 0.00024016969003569805 0.007776683182813768
2.712 0.9999744569417767 0.9998317982227567 0.9969135669238909 -0.00018211130272102608 0.0001611565862424389 -1.4547708240490792e-05 -5.4696145846966455e-05 5.4045473150506285e-05 -2.949076094113619e-08 3.123056745015692e-05 3.2861376015428384e-05 0.0035008731389127687 1.0000000011194172 0.999841789924474 0.9999999786575564 1.6569190815100902e-10 1.4400400758153829e-09 1.4400575843853903e-09 1.6380703619183629e-10 -9.267573524711304e-11 -2.797444504936828e-08 1.1770158084473746e-09 3.0826227418320625e-08 3.263027609226681e-08 0.9999645385214042 0.9998169586451153 1.000418838324394 -9.228196535634874e-06 -3.351884666357631e-05 -4.222235926120385e-05 -1.5796955729005277e-05 1.579532204140281e-05 -2.8622468836938445e-08 3.559530152047198e-05 2.496355771140667e-05 0.0004189687800151434 0.999995788486513 0.9998387870939458 1.000094785552363 -1.0793625797041819e-07 -5.7909816044315174e-06 -5.912597422014162e-06 -2.2065172858629937e-07 2.207271969171787e-07 -2.8004300623332724e-08 4.211779238303803e-06 3.0029749338478214e-06 9.478528721216535e-05 0.9999995722439333 0.9998414836436637 1.0000101356387856 -8.727376687263476e-10 -6.089803118884385e-07 -6.102375648149496e-07 -2.0576521491595523e-09 2.1281253728290677e-09 -2.7976982255662503e-08 4.2775611759091174e-07 3.071808242833561e-07 1.0135390370479916e-05 1.0002079983493566 0.999999973502017 0.9950919764303873 -1.0094658963257481e-07 1.8845405249552876e-07 4.800866330044161e-05 2.044627314339866e-05 -1.81839893129285e-05 -7.844171619725289e-08 0.0003267822292030492 0.00024094391885407746 0.00777487061794662
2.722 0.999977092356856 0.9998337079512231 0.9969052667900471 -0.000180118641422579 0.00016164955412831678 -1.4106275232176346e-05 -5.369946212233891e-05 5.306109226014051e-05 -2.957208312841646e-08 2.9303106431668245e-05 3.2138668848786004e-05 0.0035046839997294604 1.0000000011193428 0.9998417899349622 0.9999999786559393 1.6441962796105906e-10 1.440032607359335e-09 1.439990789214079e-09 1.6435315407087385e-10 -9.324900333720816e-11 -2.8512904731836527e-08 1.184200429310826e-09 3.091748673150058e-08 3.2435052907283594e-08 0.9999645533711837 0.9998169752690238 1.0004156734071423 -9.333013801778907e-06 -3.3411981533765e-05 -4.211685421532063e-05 -1.586280434313164e-05 1.586093276554932e-05 -2.9169182005433577e-08 3.557988826293927e-05 2.4947724887713945e-05 0.00041580995729102185 0.999995788503061 0.999838787199775 1.0000947367863378 -1.0941729135216425e-07 -5.78950688094494e-06 -5.911119627618943e-06 -2.2207380795416924e-07 2.2214693974703846e-07 -2.8543728838339286e-08 4.211762560344257e-06 3.0028804368835755e-06 9.473652646389405e-05 0.9999995722438679 0.9998414836549985 1.0000101351291637 -8.892721417103128e-10 -6.089650727808347e-07 -6.102223814416653e-07 -2.072310154463695e-09 2.142729015399404e-09 -2.8515539984459282e-08 4.2775620212940334e-07 3.0718762388937236e-07 1.0134885344676559e-05 1.000207743073125 0.999999750773325 0.9951086142978742 -7.858737885521127e-08 1.6654985164737988e-07 6.490683681233239e-05 2.8411681404652873e-05 -2.5608353256593393e-05 -8.04224054017563e-08 0.0003268711693792713 0.00024188854178034246 0.007771633306835014
2.732 0.9999797187807092 0.9998356107353064 0.9968967459944871 -0.0001781133855294838 0.00016208098577965728 -1.3646912748069473e-05 -5.271627880535832e-05 5.209061597607317e-05 -2.96793506299267e-08 2.7486325034057873e-05 3.1513141487836436e-05 0.00350818090995669 1.0000000011192764 0.999841789945668 0.999999978654494 1.6292833108946328e-10 1.4400172846535043e-09 1.4399872227458415e-09 1.6486158247675608e-10 -9.385522642335495e-11 -2.9061295788731844e-08 1.195433486773699e-09 3.100888410246687e-08 3.216192181241388e-08 0.9999645685839696 0.9998169921793318 1.0004125165391082 -9.437250407315905e-06 -3.3305122253296794e-05 -4.201157903499539e-05 -1.5928225421968998e-05 1.592611990985975e-05 -2.972573514379585e-08 3.556411831707086e-05 2.493162534851503e-05 0.0004126593705233563 0.9999957885201068 0.9998387873067306 1.0000946880333432 -1.10897798817816e-07 -5.788032163777338e-06 -5.90964210716311e-06 -2.2349519876933576e-07 2.2356595186857793e-07 -2.9093084587655678e-08 4.211745370574125e-06 3.002784960517006e-06 9.468777874666573e-05 0.9999995722438113 0.9998414836665572 1.0000101346197268 -9.060251436314698e-10 -6.089498416194105e-07 -6.10207135309278e-07 -2.087005033309885e-09 2.1572995816883474e-09 -2.9064029389091202e-08 4.27756273530082e-07 3.0719435089941446e-07 1.0134380285815524e-05 1.000207407852249 0.9999994597677645 0.9951310897739822 -5.454397644396587e-08 1.443513451794148e-07 8.63423070893377e-05 3.8864576388469166e-05 -3.539854179930661e-05 -8.213066812763355e-08 0.0003270239421606537 0.0002430262211159965 0.007766023086841244
2.742 0.9999823352904401 0.999837505916519 0.9968880159261243 -0.00017609736652866308 0.00016245211236778152 -1.316226563161716e-05 -5.174573025340437e-05 5.113320073629047e-05 -2.981302584109191e-08 2.5799145050813644e-05 3.099035251763179e-05 0.003511364473348934 1.0000000011192196 0.9998417899565963 0.9999999786532917 1.6132596595922631e-10 1.440012156221069e-09 1.4400488384164405e-09 1.652377758597978e-10 -9.449440132547272e-11 -2.9619795245268697e-08 1.2096796883296824e-09 3.110050081122939e-08 3.18277443758937e-08 0.9999645841602389 0.9998170093761571 1.0004093676433652 -9.540908494895493e-06 -3.3198270236445e-05 -4.190652378898851e-05 -1.5993220689257275e-05 1.5990885141669596e-05 -3.0292294893184754e-08 3.554799083538615e-05 2.491525876002099e-05 0.00040951694338741394 0.9999957885376548 0.99983878741482 1.000094639293379 -1.1237767343917669e-07 -5.786557434952103e-06 -5.908164848150067e-06 -2.2491599617441405e-07 2.249842337031933e-07 -2.9652542832945195e-08 4.211727675032262e-06 3.002688513535014e-06 9.463904399935277e-05 0.999999572243765 0.9998414836783447 1.0000101341105463 -9.228884590519659e-10 -6.089346002449251e-07 -6.101918240445449e-07 -2.1018310921579054e-09 2.1718364002836587e-09 -2.962262642383878e-08 4.2775633832470846e-07 3.0720102258752037e-07 1.0133875257485463e-05 1.0002069759457812 0.9999990859174414 0.9951609772212633 -2.8863738574255243e-08 1.215556515233783e-07 0.00011301913715720593 5.2340785527163624e-05 -4.8081638390188466e-05 -8.358052569295441e-08 0.00032727817210934015 0.000244380970072616 0.007756591816644176
2.752 0.9999849409309803 0.9998393928126899 0.9968790899225003 -0.00017407233254327107 0.00016276417884694404 -1.2643812606834604e-05 -5.078677588431429e-05 5.018783434828278e-05 -2.997350742078178e-08 2.426363109715105e-05 3.057531528207378e-05 0.0035142355373617967 1.0000000011191739 0.9998417899677522 0.9999999786523781 1.5982303896000191e-10 1.4400214370225695e-09 1.4401202540736228e-09 1.6544928650249947e-10 -9.516658828970837e-11 -3.018858183367442e-08 1.2256868862116496e-09 3.119256528041088e-08 3.145419526182478e-08 0.9999646001003699 0.9998170268595492 1.0004062266455676 -9.643990094085832e-06 -3.3091426902951275e-05 -4.1801676851989565e-05 -1.605779177596939e-05 1.6055230095132612e-05 -3.0869031000664196e-08 3.553150508236312e-05 2.4898624886523817e-05 0.0004063826021292403 0.9999957885557086 0.9998387875240479 1.0000945905664214 -1.1385670512081678e-07 -5.7850826901509705e-06 -5.906687894511995e-06 -2.263362328346044e-07 2.264017858496974e-07 -3.0222281422633076e-08 4.211709483731115e-06 3.0025911083687327e-06 9.459032225949211e-05 0.9999995722437298 0.9998414836903665 1.0000101336016671 -9.396514596168709e-10 -6.089193441975703e-07 -6.101765036403064e-07 -2.1168212239395178e-09 2.1863399268537627e-09 -3.019150965987762e-08 4.2775640625491186e-07 3.0720767381481e-07 1.0133370431883297e-05 1.0002064298372395 0.9999986138217564 0.995200102400139 -1.641232182741374e-09 9.794273536612784e-08 0.00014558276082216374 6.940749309827945e-05 -6.422247768680599e-05 -8.478588195743598e-08 0.00032768785611976336 0.0002459787494825634 0.007741221817545876
2.762 0.999987534706313 0.9998412707115492 0.9968699835245368 -0.0001720399514712525 0.00016301844159316255 -1.2081890656382199e-05 -4.9838175981154236e-05 4.9253311246805575e-05 -3.01611327619877e-08 2.2904812361363084e-05 3.027226131258392e-05 0.0035167951341928076 1.0000000011191386 0.9998417899791398 0.9999999786517387 1.5864044170469685e-10 1.4400345552667638e-09 1.440134960502672e-09 1.655124836662578e-10 -9.587217518785509e-11 -3.076783700738624e-08 1.2405023012584357e-09 3.128529443775004e-08 3.110276526553855e-08 0.9999646164046274 0.9998170446294751 1.0004030934742814 -9.746497214506441e-06 -3.298459367912322e-05 -4.1697024783642834e-05 -1.612194022852985e-05 1.6119156367244873e-05 -3.1456116481831666e-08 3.551466044164834e-05 2.488172360287082e-05 0.0004032562758911601 0.9999957885742701 0.9998387876344204 1.0000945418523894 -1.1533467448256845e-07 -5.7836079404821155e-06 -5.905211299212992e-06 -2.2775589307980363e-07 2.2781860907701075e-07 -3.080248099938546e-08 4.21169080062199e-06 3.0024927532909913e-06 9.454161361369969e-05 0.9999995722437062 0.9998414837026257 1.0000101330930755 -9.560940845476142e-10 -6.08904084428629e-07 -6.10161240042898e-07 -2.1319588946185315e-09 2.200809693280916e-09 -3.0770860754089656e-08 4.277564759744809e-07 3.072143342237487e-07 1.0132866134709936e-05 1.0002057521585 0.9999980279942655 0.995250527077582 2.697208810704555e-08 7.33685420438842e-08 0.00018455894491816837 9.063631328755562e-05 -8.439904468806217e-05 -8.576050604619377e-08 0.00032832659080194457 0.00024784803598002034 0.007716950510333845
2.772 0.9999901155714006 0.9998431388648229 0.9968607147258319 -0.0001700018140500591 0.00016321616619130984 -1.1465786835556497e-05 -4.889846957994539e-05 4.832820932317643e-05 -3.0376180482017424e-08 2.1749854375797864e-05 3.0084403765156694e-05 0.0035190444190999538 1.0000000011191121 0.9998417899907619 0.9999999786513024 1.579121513889124e-10 1.4400382242422717e-09 1.4400733373568043e-09 1.6544965281500334e-10 -9.661091394082431e-11 -3.135774474503266e-08 1.2497425911944457e-09 3.137867072955828e-08 3.087173369732093e-08 0.9999646330731463 0.9998170626858113 1.0003999680613616 -9.84843194257806e-06 -3.287777198544407e-05 -4.159255226897493e-05 -1.618566754732818e-05 1.6182665513093217e-05 -3.2053727019177216e-08 3.54974564280372e-05 2.48645549088836e-05 0.0004001378969866277 0.9999957885933404 0.9998387877459407 1.0000944931511482 -1.1681144806611429e-07 -5.7821331996413606e-06 -5.903735066384862e-06 -2.2917495429830902e-07 2.2923470395120686e-07 -3.139332515087871e-08 4.211671619159149e-06 3.002393447800062e-06 9.449291807596723e-05 0.9999995722436911 0.9998414837151264 1.0000101325847006 -9.72082248836471e-10 -6.088888341817919e-07 -6.101460528296024e-07 -2.1472213573399474e-09 2.21524549933306e-09 -3.1360863831771867e-08 4.277565314638306e-07 3.07221002931898e-07 1.0132362708378491e-05 1.0002049268800104 0.9999973138396752 0.9953145141478541 5.675632944945477e-08 4.776204937316361e-08 0.00023028673265881552 0.00011656804343232658 -0.00010916937247694512 -8.651801379666421e-08 0.00032928917459330425 0.000250019913528595 0.007679817055146729
2.782 0.9999926824254056 0.9998449964832513 0.9968513042014022 -0.00016795943678423467 0.00016335862535265286 -1.0783904318745618e-05 -4.796595609388882e-05 4.741087000455878e-05 -3.061887336270344e-08 2.0826287782403668e-05 3.0013724324611868e-05 0.003520984605658411 1.0000000011190917 0.999841790002621 0.9999999786509814 1.5764941436900833e-10 1.4400292502381627e-09 1.4399807951482346e-09 1.6526277867153057e-10 -9.738337466398824e-11 -3.195849300209704e-08 1.2493546811122138e-09 3.1472371592390334e-08 3.085360193029095e-08 0.9999646501059173 0.9998170810283318 1.0003968503423588 -9.949796477230419e-06 -3.277096322330998e-05 -4.1488242182933226e-05 -1.624897521014782e-05 1.6245759041569078e-05 -3.266204183060387e-08 3.5479892706035515e-05 2.4847118942697994e-05 0.00039702740120664066 0.9999957886129185 0.9998387878586121 1.0000944444625497 -1.1828701432646712e-07 -5.780658471279154e-06 -5.902259134289028e-06 -2.3059341548333106e-07 2.3065007105397986e-07 -3.199500020705663e-08 4.211651925913445e-06 3.0022931840618786e-06 9.444423548871283e-05 0.9999995722436832 0.9998414837278705 1.0000101320764532 -9.876046494637583e-10 -6.088735966507313e-07 -6.101308970983251e-07 -2.1626073209350713e-09 2.2296475086165064e-09 -3.1961706239075616e-08 4.277565506411852e-07 3.072276429384833e-07 1.0131860299284507e-05 1.0002039407249554 0.999996458829765 0.9953944712736533 8.7411943219798e-08 2.1125557203259215e-08 0.0002828507734157427 0.00014767022542073883 -0.00013903075939302218 -8.707185676300755e-08 0.0003306901318652363 0.00025252709035640086 0.007624767303760422
2.792 0.9999952341067896 0.9998468427329678 0.9968417754995724 -0.0001659142647264428 0.00016344709694577402 -1.0024003774566532e-05 -4.703868239281469e-05 4.6499383355811454e-05 -3.088938027207804e-08 2.0159160672713606e-05 3.0060808237416736e-05 0.0035226168972117312 1.0000000011190753 0.9998417900147204 0.9999999786507097 1.577759343358553e-10 1.440017963146221e-09 1.4399284627710908e-09 1.64941463833017e-10 -9.818888391411712e-11 -3.257027122024449e-08 1.2378039808140913e-09 3.156595609056068e-08 3.107669493644514e-08 0.9999646675027739 0.9998170996566994 1.0003937402569039 -1.0050593094597496e-05 -3.2664168770823716e-05 -4.138407580297511e-05 -1.6311864659060402e-05 1.630843841043882e-05 -3.3281242715289436e-08 3.546196911381498e-05 2.4829415990549366e-05 0.00039392472824594145 0.9999957886330042 0.9998387879724376 1.0000943957864714 -1.1976144970955743e-07 -5.7791837451670665e-06 -5.900783412700101e-06 -2.3201128717764452e-07 2.3206471098569024e-07 -3.260769471763306e-08 4.2116317093453e-06 3.0021919539437046e-06 9.43955655565974e-05 0.9999995722436793 0.9998414837408608 1.0000101315682688 -1.0027370419056569e-09 -6.088583611968482e-07 -6.101157010096115e-07 -2.178127096828352e-09 2.244015602286433e-09 -3.257357777368723e-08 4.2775652035033493e-07 3.072342054525244e-07 1.0131358744791377e-05 1.000202784727998 0.9999954538160345 0.9954928727240068 1.1855165991569804e-07 -6.46289547727255e-09 0.0003420197933483696 0.00018428975480369066 -0.00017437322140531215 -8.743531036361927e-08 0.0003326576507820281 0.0002554012298164569 0.00754565628705099
2.802 0.9999977693908592 0.9998486767336514 0.9968321551807722 -0.00016386767414773893 0.00016348286212853873 -9.173514381638112e-06 -4.611443700047169e-05 4.559157992051414e-05 -3.1187820436991176e-08 1.9767399268016336e-05 3.0224748757772615e-05 0.003523942413473109 1.0000000011190597 0.9998417900270622 0.999999978650457 1.581963112915145e-10 1.44001864623823e-09 1.4399548356693983e-09 1.6449569762070945e-10 -9.902789237757855e-11 -3.319327185259597e-08 1.2175578014789228e-09 3.165917230309471e-08 3.1470919949000185e-08 0.9999646852633818 0.9998171185704576 1.0003906377490148 -1.0150824079740668e-05 -3.2557389993434485e-05 -4.128003313625656e-05 -1.6374337264356e-05 1.6370705023287195e-05 -3.3911514857880716e-08 3.5443685685532726e-05 2.4811446493118408e-05 0.00039082982220995115 0.9999957886535967 0.999838788087422 1.0000943471228299 -1.2123484875030715e-07 -5.7777090074730035e-06 -5.89930784303222e-06 -2.3342855985924465e-07 2.3347862425983046e-07 -3.323160121338814e-08 4.211610967461503e-06 3.0020897571366103e-06 9.434690800114142e-05 0.9999995722436772 0.9998414837540999 1.000010131060117 -1.0175742535430875e-09 -6.088431138331043e-07 -6.101004266891844e-07 -2.1937703750610725e-09 2.2583501327856454e-09 -3.3196670620878773e-08 4.2775644793305797e-07 3.0724066675984056e-07 1.0130857638460715e-05 1.0002014558234407 0.9999942943863018 0.9956121611175432 1.496985954006027e-07 -3.4846514823984167e-08 0.00040719869665046653 0.00022660387040238027 -0.00021543021558806424 -8.762146074860349e-08 0.0003353218591245449 0.0002586681883957576 0.007435382046890785
2.812 1.0000002869902267 0.9998504975587859 0.9968224728885742 -0.00016182097515203317 0.00016346720358573436 -8.219901690267337e-06 -4.5190752819660796e-05 4.4685030803008415e-05 -3.15142656741262e-08 1.966024725748496e-05 3.0503134444239645e-05 0.003524962111062674 1.000000001119043 0.9998417900396491 0.9999999786502072 1.5884480005486004e-10 1.4400349892644546e-09 1.440034317070021e-09 1.639751853177819e-10 -9.99002503597365e-11 -3.382769054660336e-08 1.194554120766846e-09 3.1752110406561786e-08 3.1895918177898284e-08 0.9999647033872289 0.9998171377690233 1.0003875427673186 -1.0250491678856173e-05 -3.24506282569526e-05 -4.117609330086443e-05 -1.6436394303392112e-05 1.6432560226590854e-05 -3.455304682278985e-08 3.542504266686687e-05 2.4793211048110738e-05 0.0003877426320380042 0.9999957886746962 0.9998387882035669 1.0000942984715606 -1.2270727733342842e-07 -5.776234254435214e-06 -5.897832429799065e-06 -2.3484518461789856e-07 2.348918117652668e-07 -3.3866913965934665e-08 4.211589710289838e-06 3.001986603546265e-06 9.429826270794463e-05 0.9999995722436742 0.999841483767591 1.0000101305519806 -1.032182518353531e-09 -6.088278506790279e-07 -6.10085099590125e-07 -2.209487371997497e-09 2.272650624080935e-09 -3.383118079862595e-08 4.2775636143639285e-07 3.0724704542947586e-07 1.0130356536983503e-05 1.0001999583185115 0.9999929821468495 0.9957546329667166 1.802931562550546e-07 -6.378796405012658e-08 0.0004774016741973053 0.0002745737717889377 -0.00026223066102788696 -8.764319244944841e-08 0.00033879742918104514 0.0002623412100236199 0.007286170167889277
2.822 1.0000027855585079 0.9998523042382742 0.9968127613413205 -0.00015977541425432032 0.00016340140388365737 -7.1510730268099645e-06 -4.426491936669181e-05 4.377705709747454e-05 -3.186874246686778e-08 1.9835028297800032e-05 3.089212195124822e-05 0.0035256766968210537 1.0000000011190238 0.9998417900524855 0.9999999786499297 1.5968547683644508e-10 1.4400554023683214e-09 1.440100962013156e-09 1.6345218040359552e-10 -1.0080559764440245e-10 -3.4473725582864127e-08 1.1754949009965435e-09 3.184506853938213e-08 3.221529798211867e-08 0.9999647218736196 0.9998171572516842 1.0003844552651762 -1.0349598100512465e-05 -3.234388493406245e-05 -4.107223491999355e-05 -1.6498036974045404e-05 1.6494005307794075e-05 -3.520603018313882e-08 3.5406040517451725e-05 2.477471041068171e-05 0.0003846631116828496 0.9999957886963015 0.999838788320876 1.000094249832589 -1.2417877131023964e-07 -5.7747594979392605e-06 -5.89635721587907e-06 -2.3626108932015686e-07 2.363042741652088e-07 -3.451383050697943e-08 4.2115679537833045e-06 3.0018825089311307e-06 9.424962972782426e-05 0.9999995722436693 0.9998414837813377 1.0000101300438295 -1.0465985895921266e-09 -6.08812583594387e-07 -6.100697857174321e-07 -2.22520636546892e-09 2.2869178044878886e-09 -3.447730596428443e-08 4.277562950837027e-07 3.0725338542498385e-07 1.0129855150499418e-05 1.0001983050905938 0.9999915257956816 0.9959223140013124 2.0971030710039065e-07 -9.297068373811251e-08 0.0005512525906095067 0.0003279056819969698 -0.0003145569765676375 -8.751317839909804e-08 0.0003431621302935803 0.0002664127734804658 0.0070900068282704785
2.832 1.0000052636973868 0.9998540957634985 0.9968030562369976 -0.00015773217689595418 0.00016328674393962264 -5.95579613078338e-06 -4.3334004893500205e-05 4.286474924490688e-05 -3.225123654194538e-08 2.0277191871436734e-05 3.138658572189345e-05 0.0035260865331128745 1.0000000011189998 0.9998417900655746 0.9999999786495725 1.606792989038657e-10 1.4400602762250518e-09 1.4401060384539453e-09 1.6298281647704104e-10 -1.0174395106819224e-10 -3.5131578156917914e-08 1.1648802983164125e-09 3.193827482296978e-08 3.235340321905052e-08 0.9999647407216741 0.9998171770175959 1.0003813752007498 -1.0448145548187894e-05 -3.2237161396556706e-05 -4.096843652692468e-05 -1.6559266433759585e-05 1.6555041494608073e-05 -3.587065917287847e-08 3.5386679903624384e-05 2.475594548963429e-05 0.0003815912200408009 0.9999957887184129 0.9998387884393545 1.0000942012058234 -1.256493686196286e-07 -5.7732847581685005e-06 -5.894882226906729e-06 -2.3767621844304242e-07 2.3771601184949752e-07 -3.517255148290172e-08 4.211545709749991e-06 3.00177748607364e-06 9.420100912727028e-05 0.9999995722436604 0.999841483795343 1.0000101295356119 -1.0608609322300661e-09 -6.087973321290985e-07 -6.100545337498899e-07 -2.24087114114074e-09 2.3011517361701124e-09 -3.513524717165147e-08 4.2775627226246596e-07 3.072597211928785e-07 1.0129353360245225e-05 1.0001965183472719 0.9999899418501541 0.9961168319615247 2.3728715193753057e-07 -1.2200495080125247e-07 0.000627016807987881 0.0003860242525486289 -0.00037191409529731246 -8.724385787187255e-08 0.0003484347253226846 0.0002708464595039308 0.006839193777666349
2.842 1.0000077199669575 0.9998558710947617 0.9967933960692327 -0.0001556923898532492 0.00016312450159835324 -4.624103927388585e-06 -4.239488811801571e-05 4.1944996255342495e-05 -3.266169387571012e-08 2.09626642058987e-05 3.1980326890980195e-05 0.003526191535075603 1.0000000011189711 0.9998417900789202 0.9999999786490782 1.6175581785738775e-10 1.440037360230946e-09 1.4400570411948172e-09 1.6257721448556528e-10 -1.0271495225320282e-10 -3.5801452089626e-08 1.1638155433565937e-09 3.203172518966579e-08 3.230253089286995e-08 0.9999647599303275 0.9998171970657839 1.0003783025369941 -1.054613625156232e-05 -3.2130458999783445e-05 -4.086467699886214e-05 -1.662008382902072e-05 1.6615669955891764e-05 -3.654713175828373e-08 3.536696168689275e-05 2.473691733916948e-05 0.0003785269207847973 0.9999957887410305 0.9998387885590053 1.0000941525911715 -1.271191392631125e-07 -5.771810047043284e-06 -5.893407432624669e-06 -2.390905620592173e-07 2.3912702530505204e-07 -3.5843280209991176e-08 4.211522977667021e-06 3.0016715376587684e-06 9.41524008318225e-05 0.9999995722436471 0.9998414838096117 1.00001012902727 -1.0750402951810787e-09 -6.087821085494276e-07 -6.100393356475452e-07 -2.2564714703830623e-09 2.315352430009601e-09 -3.5805208610903166e-08 4.2775629548293755e-07 3.0726605493498943e-07 1.0128851098278744e-05 1.000194629808065 0.9999882549063953 0.9963392956611007 2.623588643703522e-07 -1.5043971464051105e-07 0.000702665626383342 0.0004480626993114714 -0.0004335140882972617 -8.684742218042717e-08 0.00035455683767655996 0.00027557065274087464 0.006526976506880154
2.852 1.0000101528990237 0.9998576291708935 0.9967838218579448 -0.00015365712350665902 0.00016291595029772893 -3.147658259212394e-06 -4.144429862680407e-05 4.1014524070970225e-05 -3.310002532335678e-08 2.1861559554074438e-05 3.2666318515178366e-05 0.0035259910608297436 1.000000001118937 0.9998417900925277 0.9999999786484178 1.6280928112610213e-10 1.4399930072671045e-09 1.440006104672797e-09 1.622073006161207e-10 -1.0371822890644327e-10 -3.6483554461326345e-08 1.1707528511637314e-09 3.2125255183814954e-08 3.209913728341823e-08 0.999964779498339 0.9998172173951486 1.0003752372415695 -1.064357246910679e-05 -3.2023779071745926e-05 -4.076093602468094e-05 -1.6680490289686267e-05 1.667589180131459e-05 -3.723564898203159e-08 3.534688691578547e-05 2.4717627148251812e-05 0.00037547018227749863 0.9999957887641547 0.9998387886798331 1.0000941039885738 -1.285881890419494e-07 -5.770335358851078e-06 -5.891932758695956e-06 -2.4050414861930467e-07 2.4053731554972005e-07 -3.652622297137604e-08 4.211499744156765e-06 3.0015646568792523e-06 9.410380463206642e-05 0.9999995722436286 0.9998414838241482 1.0000101285187752 -1.089241979540301e-09 -6.087669065122247e-07 -6.100241396448762e-07 -2.2720353452495883e-09 2.329520414531947e-09 -3.6487396718024544e-08 4.27756348462886e-07 3.072723636583009e-07 1.0128348291298106e-05 1.000192680207178 0.9999864973394028 0.9965901894694763 2.842992332441611e-07 -1.7778037598884781e-07 0.0007759709791590296 0.0005128729347388993 -0.0004982800849090863 -8.633578794688341e-08 0.00036138341108780855 0.0002804758988850775 0.006148181551068588
2.862 1.0000125610128283 0.9998593689206244 0.9967743768037177 -0.0001516273939725927 0.00016266235780803737 -1.5200481389789918e-06 -4.047886442685278e-05 4.00699416997185e-05 -3.3566108520065854e-08 2.294197448282706e-05 3.343696342993757e-05 0.0035254837968932244 1.0000000011188974 0.9998417901064017 0.9999999786476068 1.6372464750990963e-10 1.439948289951415e-09 1.4399997547285713e-09 1.6184358126266805e-10 -1.0475400068029894e-10 -3.717809548208751e-08 1.1832037669841475e-09 3.221873962662665e-08 3.179130082412213e-08 0.9999647994242997 0.9998172380044712 1.0003721792866533 -1.0740456463544143e-05 -3.1917122917015934e-05 -4.065719456669156e-05 -1.674048689607365e-05 1.673570808646785e-05 -3.793641486204399e-08 3.532645682405119e-05 2.469807623000006e-05 0.00037242097755974397 0.9999957887877869 0.9998387888018431 1.0000940553980195 -1.300566324016068e-07 -5.768860672301729e-06 -5.890458138538082e-06 -2.419170081880294e-07 2.4194688320011205e-07 -3.72215886422905e-08 4.211475991951249e-06 3.0014568349431804e-06 9.405522034304731e-05 0.9999995722436059 0.9998414838389577 1.000010128010143 -1.103580292608778e-09 -6.08751704644633e-07 -6.100088990361589e-07 -2.2875924670401348e-09 2.343655483372199e-09 -3.7182021766471635e-08 4.277564090005757e-07 3.07278625658961e-07 1.0127844922954325e-05 1.0001907180749288 0.9999847083995815 0.9968692918783008 3.0256093074551913e-07 -2.0351166301269096e-07 0.000844624354458393 0.0005790572872440946 -0.000564871648930718 -8.572057485159395e-08 0.0003686848938057811 0.00028541721311950386 0.005699793265321843
2.872 1.0000149428325178 0.9998610892752381 0.9967651058798164 -0.0001496041651256767 0.00016236498504304997 2.629966082905979e-07 -3.94951646584379e-05 3.910779319922297e-05 -3.4059791020280614e-08 2.4172947138266713e-05 3.428434387648113e-05 0.003524667642149767 1.0000000011188543 0.9998417901205484 0.9999999786466961 1.644107370291495e-10 1.4399256145964475e-09 1.440034800089695e-09 1.6148902356244848e-10 -1.058211917662914e-10 -3.7885287220998314e-08 1.1990990534917254e-09 3.231220911450651e-08 3.141478979712768e-08 0.999964819706646 0.9998172588924232 1.0003691286486462 -1.0836790466798306e-05 -3.181049182970797e-05 -4.055343524332215e-05 -1.6800074646808485e-05 1.679511981420066e-05 -3.8649636668691955e-08 3.530567282978545e-05 2.4678266011506513e-05 0.0003693792842535073 0.9999957888119293 0.9998387889250403 1.0000940068195372 -1.3152455974439775e-07 -5.767385965197027e-06 -5.888983556265392e-06 -2.433291376382568e-07 2.433557290098624e-07 -3.792959020521949e-08 4.211451711866669e-06 3.0013480696854167e-06 9.400664795513264e-05 0.9999995722435796 0.9998414838540463 1.0000101275014242 -1.1181466790758376e-09 -6.087364809514191e-07 -6.099936174105394e-07 -2.303139532282485e-09 2.3577585180500304e-09 -3.788929660798747e-08 4.27756463878155e-07 3.0728484072897436e-07 1.0127341113708692e-05 1.0001887978261355 0.9999829327195973 0.9971756255224369 3.16710394106182e-07 -2.2712381755118606e-07 0.0009063706439481302 0.000645021327291395 -0.000631731787853003 -8.501308129699542e-08 0.0003761617292124147 0.0002902216963066059 0.005181405540925162
2.882 1.0000172969055297 0.9998627891819066 0.9967560553794419 -0.00014758835053862415 0.00016202508494765982 2.2034882136005087e-06 -3.8489785138558054e-05 3.812461320953457e-05 -3.458089327627351e-08 2.5526272712503458e-05 3.5200447156870405e-05 0.003523539594532111 1.0000000011188088 0.9998417901349739 0.9999999786457446 1.6482292476610993e-10 1.4399341473741442e-09 1.4400606486577058e-09 1.6118383682333176e-10 -1.0691971896194176e-10 -3.860534621039297e-08 1.2165461544403085e-09 3.2405766852965034e-08 3.100059426267297e-08 0.999964840343674 0.9998172800575764 1.0003660853077978 -1.0932576659779179e-05 -3.170388710890862e-05 -4.044964258001641e-05 -1.685925445875364e-05 1.6854127940021253e-05 -3.9375525187358406e-08 3.5284536525512606e-05 2.4658198022846703e-05 0.00036634508423257894 0.9999957888365829 0.999838789049431 1.0000939582531667 -1.329920165524508e-07 -5.765911228540543e-06 -5.8875090458410695e-06 -2.4474049713580395e-07 2.447638532982165e-07 -3.865044242934305e-08 4.211426908259909e-06 3.001238369003617e-06 9.395808763382848e-05 0.9999995722435521 0.9998414838694197 1.000010126992677 -1.1329859705913827e-09 -6.087212259740305e-07 -6.099783451840091e-07 -2.3186365463952816e-09 2.3718299631985717e-09 -3.860943683667403e-08 4.2775651347469115e-07 3.0729102606411845e-07 1.0126837139600981e-05 1.0001869772584187 0.9999812183079662 0.9975074440164555 3.2645299950480087e-07 -2.4813963929691227e-07 0.0009591452707761835 0.0007090450891847429 -0.0006971535505052365 -8.422425833324763e-08 0.0003834690441765586 0.0002947007365449626 0.004595499491722023
2.892 1.000019621821051 0.9998644676170958 0.9967472724379441 -0.00014558081536460193 0.0001616439014710708 4.301163989548352e-06 -3.7459374246455943e-05 3.71169835264254e-05 -3.512921115706665e-08 2.6977315623181565e-05 3.6177357478838946e-05 0.0035220956450204848 1.0000000011187633 0.999841790149685 0.9999999786447936 1.6496348593332614e-10 1.4399656730467367e-09 1.4400259657149357e-09 1.6097544476327623e-10 -1.0804868569814828e-10 -3.9338490461458476e-08 1.2325014586980034e-09 3.249939882525187e-08 3.060762226531319e-08 0.9999648613335567 0.999817301498417 1.0003630492477975 -1.1027817169346755e-05 -3.159731006175594e-05 -4.034580312002754e-05 -1.691802720243654e-05 1.6912733377537982e-05 -4.011429418569255e-08 3.5263049655239655e-05 2.46378738814016e-05 0.0003633183630778705 0.9999957888617506 0.9998387891750207 1.000093909698934 -1.3445900004533185e-07 -5.764436470936771e-06 -5.886034643831861e-06 -2.461510393289958e-07 2.461712570915365e-07 -3.938436339402722e-08 4.2114015944793034e-06 3.001127745300989e-06 9.390953957159973e-05 0.9999995722435243 0.9998414838850851 1.0000101264839432 -1.1480956554824518e-09 -6.087059479782854e-07 -6.099631332809152e-07 -2.3340359879852367e-09 2.3858702314813305e-09 -3.934266119508566e-08 4.277565634363996e-07 3.0729719234841227e-07 1.0126333371488124e-05 1.0001853146322035 0.999979614164771 0.9978622584016471 3.3164582587293705e-07 -2.661397027308953e-07 0.0010012019488305026 0.0007693678597969611 -0.0007593619691724227 -8.336468960823526e-08 0.00039024749671781665 0.0002986651719055131 0.003947524204618859
2.902 1.0000219162277229 0.999866123599435 0.9967388045501573 -0.0001435823781561446 0.0001612226686225848 6.553564954230198e-06 -3.6400696700049855e-05 3.608158822983627e-05 -3.570451936114373e-08 2.8505134474539267e-05 3.720740964400714e-05 0.003520330683594523 1.000000001118719 0.9998417901646878 0.9999999786438646 1.6487112227457804e-10 1.4400021915923351e-09 1.4399306527422444e-09 1.6088152470251428e-10 -1.0920810349836639e-10 -4.008494254695464e-08 1.2425068824215537e-09 3.259288111995486e-08 3.033378063292956e-08 0.9999648826743607 0.9998173232133546 1.0003600204553584 -1.1122514083827882e-05 -3.1490761997920056e-05 -4.0241905433876715e-05 -1.6976393743160318e-05 1.6970937002529893e-05 -4.086616073564584e-08 3.524121408134592e-05 2.4617295273558874e-05 0.00036029910950559064 0.999995788887434 0.9998387893018151 1.000093861156848 -1.359254724022036e-07 -5.762961710497996e-06 -5.884560339362332e-06 -2.475607468538349e-07 2.475779412960234e-07 -4.013157484842791e-08 4.211375780135307e-06 3.001016206663569e-06 9.386100384385612e-05 0.9999995722434987 0.9998414839010485 1.0000101259752443 -1.1634376781289475e-09 -6.086906650735101e-07 -6.099479823707361e-07 -2.349320447467295e-09 2.399879973889116e-09 -4.0089191664145816e-08 4.277566114899421e-07 3.073033257882676e-07 1.0125830156872222e-05 1.0001838655567687 0.999978167701744 0.9982369030632696 3.3229730576039603e-07 -2.807832862820992e-07 0.0010312189973222898 0.0008242799721368374 -0.0008166051605875192 -8.244457447525964e-08 0.0003961555212366463 0.0003019412894443942 0.0032457999970845215
2.912 1.0000241788498558 0.9998677562015252 0.9967306991018476 -0.0001415938126214905 0.00016076260960096292 8.95619830119553e-06 -3.531068302302812e-05 3.501526508374696e-05 -3.630657254583194e-08 3.0092222936594802e-05 3.828330459763195e-05 0.003518238421454952 1.0000000011186772 0.9998417901799888 0.9999999786429713 1.6459836776621792e-10 1.4400279497856459e-09 1.439832734709279e-09 1.6087659226861343e-10 -1.103972912150553e-10 -4.0844927176256385e-08 1.2423854943357183e-09 3.268588138621615e-08 3.0276820117787015e-08 0.9999649043640653 0.9998173452007385 1.0003569989198169 -1.1216669472076346e-05 -3.138424421579492e-05 -4.013794008285738e-05 -1.703435496117079e-05 1.702873966022753e-05 -4.163134533529005e-08 3.52190317538168e-05 2.4596463936016624e-05 0.00035728731493227305 0.9999957889136345 0.9998387894298196 1.0000938126269108 -1.373913807990376e-07 -5.761486962882528e-06 -5.883086063755992e-06 -2.4896964467872265e-07 2.489839060666499e-07 -4.0892301267226745e-08 4.211349462150315e-06 3.000903751219804e-06 9.381248039629725e-05 0.9999995722434764 0.9998414839173168 1.000010125466594 -1.1789590986764868e-09 -6.086753928600502e-07 -6.09932834025514e-07 -2.364515154495765e-09 2.413859506490993e-09 -4.084925261780005e-08 4.2775664310220163e-07 3.0730939145265354e-07 1.012532770393265e-05 1.000182679942813 0.9999769221761858 0.998627638082247 3.28555012526579e-07 -2.9182318235099714e-07 0.0010483743957911027 0.0008722148988524662 -0.0008672482062304581 -8.147371697968238e-08 0.0004008986258106568 0.0003043855047400506 0.002501358198209689
2.922 1.000026408501558 0.9998693645602381 0.9967230029316998 -0.00013961584931341728 0.0001602649359858702 1.1502766545024419e-05 -3.418647293000702e-05 3.391505130557231e-05 -3.693511040101534e-08 3.1724084181265484e-05 3.939818982469282e-05 0.0035158113330954143 1.0000000011186385 0.9998417901955932 0.9999999786421381 1.6419258377694193e-10 1.4400375012336042e-09 1.4398064081176535e-09 1.6091316565810115e-10 -1.1161569082442639e-10 -4.161867254263472e-08 1.230587085462317e-09 3.277815325472454e-08 3.047214986216647e-08 0.9999649264005773 0.9998173674588676 1.0003539846327472 -1.1310285404025678e-05 -3.127775799488982e-05 -4.003389955893541e-05 -1.709191173442785e-05 1.7086142168111717e-05 -4.241007172828993e-08 3.519650469068364e-05 2.4575381642686503e-05 0.0003542829731827849 0.9999957889403525 0.9998387895590395 1.000093764109138 -1.3885667903656142e-07 -5.760012234032817e-06 -5.881611734210909e-06 -2.503777807150567e-07 2.503891523710834e-07 -4.166677004004266e-08 4.211322626070003e-06 3.00079036990988e-06 9.376396914790364e-05 0.9999995722434576 0.9998414839338947 1.000010124958016 -1.1946126717258524e-09 -6.086601369193575e-07 -6.099176140321618e-07 -2.3796676569800093e-09 2.42780931854746e-09 -4.1623072437041914e-08 4.277566396765134e-07 3.0731535479735474e-07 1.0124826032256729e-05 1.0001817992661752 0.9999759143559953 0.9990302818481476 3.2068437542292125e-07 -2.9911343149887005e-07 0.0010523830117471964 0.000911832068353501 -0.0009098598772615408 -8.046152032735472e-08 0.00040425244060354065 0.00030589593006017204 0.0017282131449550455
2.932 1.0000286040983624 0.9998709478852155 0.9967157619367767 -0.0001376491772524563 0.00015973084697818205 1.418544297131177e-05 -3.302545138445803e-05 3.277822228533103e-05 -3.7589858522095044e-08 3.3388769086153174e-05 4.0545709242617556e-05 0.0035130406207019697 1.000000001118604 0.9998417902115078 0.9999999786414 1.6367884148886617e-10 1.44003443558208e-09 1.4398804777049626e-09 1.609566905881686e-10 -1.1286233462044223e-10 -4.240640947009772e-08 1.2095916872335662e-09 3.286964981241288e-08 3.0857548155131344e-08 0.9999649487817497 0.9998173899860026 1.0003509775875878 -1.1403363965756592e-05 -3.1171304597099554e-05 -3.9929778185518015e-05 -1.714906491060788e-05 1.714314532313232e-05 -4.320256683612313e-08 3.517363497057386e-05 2.455405019642339e-05 0.0003512860802140073 0.999995788967588 0.9998387896894795 1.0000937156035579 -1.40321342409345e-07 -5.758537520294049e-06 -5.880137314775735e-06 -2.5178518916615125e-07 2.5179368128869484e-07 -4.2455211872634144e-08 4.211295257081792e-06 3.000676054712322e-06 9.37154700788957e-05 0.999999572243443 0.9998414839507882 1.000010124449547 -1.2103730242769149e-09 -6.086448934845593e-07 -6.099022935093872e-07 -2.394812338338821e-09 2.4417302287257795e-09 -4.241088179328795e-08 4.2775659355567684e-07 3.0732120107348995e-07 1.0124324973162053e-05 1.0001812543772477 0.9999751726035353 0.9994403656026474 3.09041978685232e-07 -3.0260995787271857e-07 0.0010434938676137707 0.0009420858364869092 -0.0009432873843566249 -7.941698571482306e-08 0.00040607763003885076 0.0003064196337358111 0.0009476170802121248
2.942 1.0000307646661173 0.9998725054653845 0.9967090207303132 -0.00013569444548632782 0.00015916152869496314 1.6995172081452832e-05 -3.182527665632403e-05 3.16023223785083e-05 -3.827053124760632e-08 3.507644435455997e-05 4.172002789359329e-05 0.0035099162020396702 1.000000001118573 0.9998417902277377 0.9999999786407943 1.6305700282373276e-10 1.4400251247990246e-09 1.4400109143715077e-09 1.6100932194466969e-10 -1.1413680696795464e-10 -4.3208372585792937e-08 1.185548115114154e-09 3.2960473889815874e-08 3.129313561024748e-08 0.9999649715053945 0.9998174127803757 1.0003479777792912 -1.1495907264270331e-05 -3.106488527280134e-05 -3.982557194685091e-05 -1.720581528664807e-05 1.7199749905596336e-05 -4.40090613717022e-08 3.515042472915641e-05 2.4532471423861518e-05 0.00034829663376354696 0.9999957889953418 0.9998387898211439 1.0000936671102014 -1.4178537237373396e-07 -5.757062815372178e-06 -5.878662843352267e-06 -2.5319186823498103e-07 2.5319749320444017e-07 -4.325786134567278e-08 4.211267351718363e-06 3.000560806217726e-06 9.366698321779895e-05 0.9999995722434332 0.9998414839680035 1.0000101239412214 -1.226240747254637e-09 -6.086296564850595e-07 -6.098869167479468e-07 -2.409947286466606e-09 2.455622839077301e-09 -4.321291596719436e-08 4.277565178927557e-07 3.0732693886142335e-07 1.0123824193800715e-05 1.0001810640243076 0.9999747155309286 0.9998532997785088 2.9404724634303885e-07 -3.023649257378054e-07 0.001022449661005045 0.0009622740787800357 -0.0009667121286813861 -7.834871713554397e-08 0.00040632603482127855 0.0003059550927979944 0.0002860813418014068
2.952 1.000032889347088 0.9998740366734581 0.9967028223565907 -0.0001337522645850835 0.0001585581535165732 1.9921974877056564e-05 -3.0583900212958764e-05 3.038518745197151e-05 -3.897683438596435e-08 3.677901729590924e-05 4.291583673191018e-05 0.0035064267217422207 1.0000000011185464 0.9998417902442884 0.9999999786403422 1.62311914511573e-10 1.440012494890651e-09 1.4401105120203373e-09 1.6110064170591296e-10 -1.1543812329730634e-10 -4.4024799644172286e-08 1.1658639561009216e-09 3.305072494944867e-08 3.1627990153215357e-08 0.9999649945692973 0.9998174358402031 1.0003449852040065 -1.1587917414218167e-05 -3.09585012666674e-05 -3.972127823884503e-05 -1.7262163621057687e-05 1.7255956683173263e-05 -4.482978938509508e-08 3.512687614952679e-05 2.451064716867341e-05 0.00034531463295783105 0.9999957890236139 0.9998387899540386 1.0000936186290863 -1.43248785262731e-07 -5.755588116357316e-06 -5.877188402918019e-06 -2.545977881032061e-07 2.5460058937337226e-07 -4.407495508104355e-08 4.211238920649132e-06 3.000444634104745e-06 9.361850856707628e-05 0.9999995722434281 0.9998414839855465 1.0000101234330627 -1.2422312909132363e-09 -6.086144226568116e-07 -6.098715709924908e-07 -2.425042682951919e-09 2.4694882066383583e-09 -4.402941201459306e-08 4.277564418045231e-07 3.073325860064154e-07 1.0123323285180355e-05 1.0001812341882959 0.9999745513169389 1.0002645412271092 2.7615581003902117e-07 -2.985162444101846e-07 0.0009904145116512164 0.0009720633411877734 -0.000979682535722839 -7.726492962864734e-08 0.0004050384772435258 0.0003045499814641094 0.0007364278209837194
2.962 1.0000349774033783 0.9998755409684879 0.996697208063787 -0.00013182320807920771 0.00015792187949130196 2.2955241643680454e-05 -2.9299578729583718e-05 2.912495933678982e-05 -3.97084673356479e-08 3.848982272951203e-05 4.4128342405508964e-05 0.0035025595849779447 1.000000001118526 0.9998417902611672 0.999999978640045 1.614359057296976e-10 1.439997037355291e-09 1.4401136468723263e-09 1.612606358703945e-10 -1.1676559710328054e-10 -4.485593134482177e-08 1.1557164275245948e-09 3.3140375890308424e-08 3.177026425095155e-08 0.9999650179712275 0.9998174591636891 1.0003419998588199 -1.1679396515345814e-05 -3.085215381778714e-05 -3.9616895580889655e-05 -1.7318110665994414e-05 1.7311766414439028e-05 -4.566498782685353e-08 3.5102991443251536e-05 2.4488579282252866e-05 0.00034234007799628766 0.9999957890524057 0.999838790088169 1.0000935701602098 -1.4471158900028277e-07 -5.754113423269835e-06 -5.875714054936495e-06 -2.5600291894828146e-07 2.5600297028059e-07 -4.490673386580959e-08 4.211209980200197e-06 3.0003275508453208e-06 9.357004607676197e-05 0.9999995722434288 0.9998414840034234 1.000010122925072 -1.2583517778906807e-09 -6.085991916293042e-07 -6.098563214160487e-07 -2.440068624450321e-09 2.4833268622231617e-09 -4.486061120649358e-08 4.277563933458481e-07 3.0733815133785853e-07 1.0122821934226456e-05 1.0001817582452082 0.9999746777084079 1.0006697506882674 2.5583688046232377e-07 -2.912739476221044e-07 0.0009488788128132195 0.000971489763398498 -0.0009821224544594924 -7.617345780629692e-08 0.00040233543724800026 0.00030229495662838267 0.0014835155389784766
2.972 1.0000370282179054 0.9998770178966458 0.9966922171324545 -0.00012990781385083009 0.00015725384979263076 2.6083998827464224e-05 -2.797087886289437e-05 2.7820092765060358e-05 -4.0465126204462635e-08 4.02033674591477e-05 4.535324633917064e-05 0.0034983010118728023 1.0000000011185126 0.9998417902783809 0.9999999786398932 1.6045086740854974e-10 1.43997991470638e-09 1.4400259858006643e-09 1.6149310022196552e-10 -1.181183753183546e-10 -4.570201237623583e-08 1.1560274391350215e-09 3.322927263460946e-08 3.17123637440895e-08 0.9999650417089467 0.9998174827490341 1.0003390217415526 -1.177034663041779e-05 -3.074584415573158e-05 -3.951242335134242e-05 -1.7373657195419376e-05 1.7367179852312525e-05 -4.6514898334263425e-08 3.507877282788021e-05 2.446626961355895e-05 0.000339372969964233 0.9999957890817174 0.9998387902235409 1.0000935217035605 -1.461737626645678e-07 -5.752638734392043e-06 -5.874239791459256e-06 -2.5740725714766244e-07 2.5740463726063283e-07 -4.5753441731992384e-08 4.211180539698836e-06 3.0002095631514984e-06 9.352159569786265e-05 0.9999995722434383 0.999841484021642 1.0000101224172389 -1.2745803703721715e-09 -6.085839620577853e-07 -6.098411628228305e-07 -2.455021325594202e-09 2.4971398067081286e-09 -4.5706757469414336e-08 4.2775638294551193e-07 3.073436252764398e-07 1.0122320065816612e-05 1.0001826178936057 0.9999750826636967 1.0010649311288031 2.3355577934065095e-07 -2.809051791888003e-07 0.0008995515489460363 0.000960937258765235 -0.0009743159160544739 -7.508176775464442e-08 0.0003984022978662751 0.00029931445506728324 0.0022157212910103048
2.982 1.0000390412932507 0.9998784670904577 0.9966878867548407 -0.0001280065854949817 0.00015655519222256556 2.9297141060411498e-05 -2.6596675697191e-05 2.646935566167924e-05 -4.124650504203496e-08 4.191512401477662e-05 4.658671673045281e-05 0.003493636110707931 1.0000000011185066 0.9998417902959355 0.9999999786398798 1.5941291421690923e-10 1.4399670050924665e-09 1.439916668788697e-09 1.6177079749746344e-10 -1.1949599594403517e-10 -4.656328971196442e-08 1.1643776255277815e-09 3.3317235406107305e-08 3.150367476231886e-08 0.9999650657802152 0.9998175065944388 1.0003360508506047 -1.1860769780691026e-05 -3.063957349892308e-05 -3.9407861598486e-05 -1.742880401198877e-05 1.742219774550442e-05 -4.737976524805787e-08 3.505422251035795e-05 2.4443720002244447e-05 0.00033641331071339016 0.9999957891115506 0.9998387903601591 1.0000934732591291 -1.476352509183251e-07 -5.751164044289704e-06 -5.8727655412571145e-06 -2.5881082991103017e-07 2.588055913263486e-07 -4.6615325898777646e-08 4.211150594162193e-06 3.00009066832172e-06 9.347315744097698e-05 0.9999995722434554 0.9998414840402072 1.000010121909557 -1.2908609870383037e-09 -6.085687282853936e-07 -6.098260253672505e-07 -2.4699280510420414e-09 2.510927596838409e-09 -4.656809826205788e-08 4.277563992079926e-07 3.0734898579067993e-07 1.0121817832587697e-05 1.0001837847192014 0.9999757455398041 1.0014465396939691 2.0976170497672746e-07 -2.6771925164019084e-07 0.000844250490782638 0.0009410964049023774 -0.0009568711743243453 -7.399696679743777e-08 0.0003934710985137182 0.0002957556981342062 0.0029103700948049037
2.992 1.0000410162487512 0.9998798882667612 0.9966842519586608 -0.00012611999365167142 0.00015582701875934373 3.258362379342199e-05 -2.517614594097985e-05 2.507182383499793e-05 -4.2052298451466953e-08 4.362136476178273e-05 4.782535634854744e-05 0.0034885489675957736 1.0000000011185088 0.9998417903138372 0.9999999786400087 1.5839999353569062e-10 1.4399659185359449e-09 1.4398631511453163e-09 1.6205087651064195e-10 -1.208967847685057e-10 -4.7440014898552725e-08 1.1773673283699007e-09 3.340416695956858e-08 3.1206113225377807e-08 0.9999650901827974 0.9998175306981075 1.0003330871848282 -1.195066795766418e-05 -3.053334305554164e-05 -3.9303210924078645e-05 -1.7483551933717878e-05 1.7476820840566193e-05 -4.825983667122664e-08 3.5029342682883304e-05 2.442093227721281e-05 0.0003334611027281539 0.9999957891419041 0.9998387904980292 1.000093424826917 -1.490959766153508e-07 -5.749689345740326e-06 -5.871291225702853e-06 -2.6021368037696284e-07 2.602058334079869e-07 -4.749263729311793e-08 4.211120128406157e-06 2.9999708579433496e-06 9.342473136353627e-05 0.9999995722434811 0.9998414840591259 1.0000101214020296 -1.3071157054943576e-09 -6.085534827290228e-07 -6.098108320635666e-07 -2.484831680823101e-09 2.5246917632043458e-09 -4.7444884523471253e-08 4.2775641862224633e-07 3.0735421264859403e-07 1.012131547221356e-05 1.000185222223085 0.9999766386847871 1.0018115686910125 1.848800290928709e-07 -2.52053841651583e-07 0.0007847994730772385 0.0009129089473230933 -0.0009306686782979736 -7.292581368201495e-08 0.00038780076355615216 0.0002917771232442484 0.003557735908287431
3.002 1.0000429528162176 0.9998812812236626 0.9966813455682074 -0.00012424847730594838 0.00015507042514533532 3.593261585053028e-05 -2.370875700908713e-05 2.3626871185257764e-05 -4.288220381026702e-08 4.531902828068006e-05 4.906616833484757e-05 0.003483022750079818 1.0000000011185173 0.9998417903320904 0.9999999786402871 1.5749087758248544e-10 1.439980169421982e-09 1.439890303315527e-09 1.6229304565703657e-10 -1.2232051267498345e-10 -4.8332442414390714e-08 1.1922837727656645e-09 3.34901006579717e-08 3.086546213572827e-08 0.999965114914465 0.9998175550582522 1.0003301307434203 -1.2040043142983215e-05 -3.0427154031002192e-05 -3.919847239918075e-05 -1.7537901775581713e-05 1.753104988304037e-05 -4.9155364510494054e-08 3.5004135529461425e-05 2.4397908258574575e-05 0.00033051634896760323 0.9999957891727763 0.9998387906371554 1.000093376406932 -1.5055586087251616e-07 -5.748214635107527e-06 -5.869816819865931e-06 -2.6161584913247115e-07 2.616053646735216e-07 -4.8385630226956306e-08 4.211089128948702e-06 2.9998501261830807e-06 9.337631749326048e-05 0.9999995722435131 0.9998414840784023 1.0000101208946646 -1.3232662785622932e-09 -6.085382216943699e-07 -6.097955584488624e-07 -2.49977247791778e-09 2.5384328517020022e-09 -4.833737090646648e-08 4.277564211103185e-07 3.0735930083191417e-07 1.0120813145301025e-05 1.0001868881190683 0.9999777292781296 1.0021575938768188 1.59308034613125e-07 -2.342629421991192e-07 0.0007229399720500412 0.0008775033777375644 -0.0008967981333684128 -7.187472834141399e-08 0.00038165763867628475 0.0002875373552472289 0.004151978291713329
3.012 1.0000448508346411 0.9998826458367526 0.996679198195592 -0.00012239244503835087 0.0001542864905193502 3.933361421247523e-05 -2.2194253075803408e-05 2.2134156525593117e-05 -4.3735923570772735e-08 4.700561120593934e-05 5.030652160387817e-05 0.0034770398219899938 1.0000000011185304 0.999841790350701 0.9999999786407128 1.5675369717177363e-10 1.4400049125304586e-09 1.4399531628931155e-09 1.624669264564484e-10 -1.2376543548667969e-10 -4.924082999612128e-08 1.2073137529912247e-09 3.357518200801272e-08 3.0509495954655406e-08 0.9999651399730023 0.9998175796730938 1.000327181525832 -1.2128897322121727e-05 -3.032100763079842e-05 -3.9093647463060135e-05 -1.759185434378656e-05 1.7584885619267e-05 -5.0066604741606165e-08 3.4978603234093465e-05 2.437464976022472e-05 0.0003275790527582812 0.9999957892041661 0.9998387907775408 1.000093327999169 -1.5201483661313874e-07 -5.746739918093903e-06 -5.8683423678914855e-06 -2.630173666662608e-07 2.6300418666819714e-07 -4.929456223909154e-08 4.2110575946547915e-06 2.9997284768213833e-06 9.332791578058318e-05 0.9999995722435507 0.9998414840980422 1.000010120387459 -1.3392448694298498e-09 -6.085229503324113e-07 -6.097802490118941e-07 -2.5147806210859886e-09 2.5521518257318057e-09 -4.924581595388117e-08 4.277564011245846e-07 3.073642663495545e-07 1.0120310882022883e-05 1.0001887367029223 0.9999789812583915 1.0024827910193603 1.3341296172581168e-07 -2.1470679751312925e-07 0.0006602614122135926 0.0008361271338603769 -0.0008564902524305163 -7.084979810107545e-08 0.0003752978925256829 0.00028318562476959476 0.004689847798321045
3.022 1.0000467102442123 0.9998839820548237 0.9966778382554088 -0.00012055227622362983 0.00015347627709425303 4.2776525319724886e-05 -2.0632639065613405e-05 2.059360801337379e-05 -4.46131664336631e-08 4.867908003689517e-05 5.1544116961540245e-05 0.003470581867007268 1.0000000011185473 0.9998417903696738 0.9999999786412604 1.5624434172871175e-10 1.440027489340327e-09 1.4399777520082898e-09 1.625473308672306e-10 -1.2523084021518495e-10 -5.016543962095897e-08 1.2205559811149498e-09 3.3659601025930895e-08 3.017156979481111e-08 0.9999651653562075 0.999817604540865 1.000324239531702 -1.2217232484523855e-05 -3.0214905060470087e-05 -3.898873779209882e-05 -1.7645410440628538e-05 1.7638328797096296e-05 -5.0993816713136183e-08 3.495274798144852e-05 2.4351158589197992e-05 0.0003246492177885587 0.9999957892360716 0.999838790919191 1.0000932796036024 -1.5347284785695484e-07 -5.7452652073099585e-06 -5.866867944002334e-06 -2.644182577621822e-07 2.644022999000344e-07 -5.0219694711248785e-08 4.2110255381947906e-06 2.999605923420619e-06 9.327952614668239e-05 0.999999572243593 0.9998414841180505 1.0000101198803883 -1.3549947720667733e-09 -6.085076808825545e-07 -6.097649783590811e-07 -2.529881203258278e-09 2.5658496016597516e-09 -5.017048071559953e-08 4.277563664002673e-07 3.0736913993257886e-07 1.0119808694255505e-05 1.000190721123638 0.9999803571898869 1.0027859240146155 1.0753140302583661e-07 -1.9374377868447857e-07 0.0005981523375145553 0.0007900811486000895 -0.0008110500523371414 -6.985678669520796e-08 0.0003689530105293609 0.0002788542758807592 0.005170223019896415
3.032 1.0000485310799314 0.9998852898952825 0.9966772919968911 -0.0001187283221843959 0.0001526408298761563 4.62517182363098e-05 -1.902416338756302e-05 1.9005406058821738e-05 -4.5513650774639484e-08 5.033779861365292e-05 5.2776954690476424e-05 0.00346363001867613 1.0000000011185675 0.9998417903890148 0.9999999786418843 1.5601031117968285e-10 1.4400352128383481e-09 1.4399229002169904e-09 1.6251002295889094e-10 -1.2671585094747273e-10 -5.110653650082934e-08 1.2290545596600956e-09 3.3743503316610134e-08 2.991643049856165e-08 0.9999651910618949 0.9998176296598109 1.0003213047608208 -1.2305050620721219e-05 -3.01088475170356e-05 -3.888374516681176e-05 -1.7698570870777376e-05 1.7691380166174878e-05 -5.193726374679836e-08 3.492657194752232e-05 2.43274365410545e-05 0.00032172684814785885 0.9999957892684918 0.99983879106211 1.0000932312201851 -1.5492984683405534e-07 -5.743790515817634e-06 -5.8653935893134955e-06 -2.6581854741018995e-07 2.657997060083196e-07 -5.116129314682604e-08 4.2109929768891575e-06 2.9994824818365205e-06 9.323114857311729e-05 0.9999995722436388 0.9998414841384333 1.0000101193734063 -1.3704686204900174e-09 -6.084924265676127e-07 -6.097497873721765e-07 -2.545098974654621e-09 2.579527726943533e-09 -5.111163076927826e-08 4.277563261730462e-07 3.0737395066805966e-07 1.0119306733073036e-05 1.0001927954160998 0.9999818199562379 1.003066309381577 8.196934636744352e-08 -1.7172398535841374e-07 0.0005377721723292637 0.0007406601052242848 -0.0007617941636589777 -6.890113834133302e-08 0.00036281918006402886 0.0002746537090831699 0.005593768702386634
3.042 1.0000503134650336 0.9998865694394226 0.9966775835486027 -0.00011692090731503461 0.00015178117641979428 4.975005528765568e-05 -1.7369300062372318e-05 1.7369965425619815e-05 -4.643710365634122e-08 5.1980467925077985e-05 5.400330407671005e-05 0.0034561649948594182 1.00000000111859 0.9998417904087298 0.9999999786425302 1.5608145987992823e-10 1.440022543245673e-09 1.4398157595457788e-09 1.623359914457893e-10 -1.2821933173826868e-10 -5.2064389554268334e-08 1.2293953136028227e-09 3.3826923567898806e-08 2.982820182907414e-08 0.9999652170878952 0.9998176550281894 1.0003183772131172 -1.2392353732015968e-05 -3.0002836181690016e-05 -3.877867138571154e-05 -1.7751336436312003e-05 1.7744040477987744e-05 -5.2897213530279873e-08 3.490007728460409e-05 2.4303485394254407e-05 0.000318811948305756 0.9999957893014259 0.9998387912063027 1.000093182848863 -1.5638580486916704e-07 -5.742315849603186e-06 -5.863919276980906e-06 -2.672182542905789e-07 2.671964060716856e-07 -5.211962607637887e-08 4.2109599196052304e-06 2.999358161057787e-06 9.318278311792057e-05 0.999999572243688 0.9998414841591966 1.000010118866459 -1.3856371570547754e-09 -6.084771926902675e-07 -6.097346486754092e-07 -2.5604526864053803e-09 2.5931870521384663e-09 -5.206953444760664e-08 4.277562797494148e-07 3.073787096811081e-07 1.0118805272600042e-05 1.0001949161985855 0.9999833341932769 1.003323762897181 5.7002413162673385e-08 -1.4898428744487752e-07 0.0004800413809234658 0.0006891018119862331 -0.0007099966816234708 -6.798798456346628e-08 0.00035705092899446635 0.0002706698110327055 0.005962602082325262
3.052 1.0000520576043972 0.99988782082769 0.9966787349716969 -0.00011513033018134562 0.0001508983266092506 5.32629055202056e-05 -1.5668730748417092e-05 1.5687917072097685e-05 -4.7383265060241966e-08 5.3606075684369025e-05 5.5221675140474484e-05 0.0034481672347252976 1.0000000011186139 0.9998417904288242 0.9999999786431558 1.5644626939526102e-10 1.439994560295553e-09 1.439730380697226e-09 1.620261746221662e-10 -1.297397846110774e-10 -5.3039271478165094e-08 1.219797085809991e-09 3.390977642905119e-08 2.9955043953948294e-08 0.9999652434320554 0.9998176806442723 1.000315456888659 -1.2479143853115857e-05 -2.989687221734155e-05 -3.867351825135304e-05 -1.7803707922407085e-05 1.7796310486802244e-05 -5.387393717756238e-08 3.487326611286585e-05 2.4279306906643707e-05 0.0003159045230042384 0.9999957893348724 0.9998387913517743 1.0000931344895914 -1.5784073296387833e-07 -5.74084120335319e-06 -5.862444932613261e-06 -2.6861737757510964e-07 2.6859240179196757e-07 -5.309496653104085e-08 4.210926360633276e-06 2.999232958201038e-06 9.313442982169605e-05 0.999999572243738 0.9998414841803451 1.0000101183595045 -1.400511161145334e-09 -6.084619738116856e-07 -6.097194878249946e-07 -2.5759408978838486e-09 2.606828593079634e-09 -5.304446541958207e-08 4.277562164476852e-07 3.073834041952887e-07 1.0118304477509048e-05 1.0001970439821124 0.9999848674133286 1.0035585343216709 3.287606203645769e-08 -1.258445183275742e-07 0.00042564687713222065 0.000636547341506595 -0.0006568454770797615 -6.712214789828622e-08 0.0003517589381278516 0.000266963663291491 0.006279957853845815
3.062 1.0000537637780638 0.9998890442550133 0.9966807663187034 -0.0001133568645788899 0.0001499932724647326 5.678214569324105e-05 -1.3923327045600723e-05 1.3960090157170338e-05 -4.835188876294076e-08 5.521385370630827e-05 5.643079266476059e-05 0.003439617036345127 1.0000000011186374 0.9998417904493038 0.9999999786437402 1.5703566426259736e-10 1.439962461715598e-09 1.4397303258152707e-09 1.616116938314884e-10 -1.3127638922941672e-10 -5.403145922985711e-08 1.2019188527810939e-09 3.399190690814122e-08 3.0260530709338025e-08 0.9999652700922391 0.9998177065063433 1.0003125437876543 -1.2565423068488405e-05 -2.97909567715405e-05 -3.85682876038784e-05 -1.7855686089456953e-05 1.7848190949071377e-05 -5.486771031906592e-08 3.484614052309015e-05 2.425490281722778e-05 0.0003130045771607184 0.9999957893688292 0.9998387914985287 1.000093086142349 -1.592947002525029e-07 -5.73936656633965e-06 -5.8609704931142875e-06 -2.700158870619665e-07 2.6998769437625955e-07 -5.408759058533951e-08 4.210892284956912e-06 2.9991068625355077e-06 9.308608860537828e-05 0.9999995722437887 0.9998414842018849 1.0000101178525214 -1.4151602343938e-09 -6.084467593701139e-07 -6.09704241753074e-07 -2.5915332593532454e-09 2.6204539346087843e-09 -5.403669950947002e-08 4.2775612576458306e-07 3.0738800625004425e-07 1.0117804179989879e-05 1.0001991440780258 0.9999863908050871 1.0037712358346238 9.805702434324001e-09 -1.0260455251119731e-07 0.00037505893425215074 0.0005840125097230661 -0.0006034098641748132 -6.630814647231977e-08 0.0003470115473042052 0.0002635731236850972 0.006549863795361245
3.072 1.0000554323349502 0.9998902399662816 0.996683695695621 -0.0001116007605385758 0.00014906698797543768 6.030015270684957e-05 -1.2134133343761998e-05 1.2187494494303874e-05 -4.9342743372472145e-08 5.6803241576242454e-05 5.7629572492465794e-05 0.0034304946930278604 1.000000001118659 0.9998417904701736 0.9999999786442831 1.5773324789647012e-10 1.4399364842738831e-09 1.4398177353654203e-09 1.6114495066582903e-10 -1.3282753721894963e-10 -5.504123307748653e-08 1.1808799505893674e-09 3.4073170002840146e-08 3.0629848458712514e-08 0.9999652970663284 0.9998177326127009 1.0003096379104424 -1.2651193501519964e-05 -2.9685090985929665e-05 -3.846298135568599e-05 -1.7907271678580413e-05 1.7899682622896162e-05 -5.587881273611598e-08 3.481870258975567e-05 2.4230274852014727e-05 0.0003101121158929278 0.999995789403295 0.9998387916465706 1.0000930378071338 -1.6074782275634427e-07 -5.737891928211154e-06 -5.859495956445592e-06 -2.714137305685678e-07 2.7138228511375363e-07 -5.509777900563264e-08 4.210857680811233e-06 2.9989798651843814e-06 9.303775928352976e-05 0.9999995722438383 0.9998414842238216 1.0000101173455092 -1.4297003098298947e-09 -6.084315388537851e-07 -6.096889082611719e-07 -2.6071770543543474e-09 2.6340640244039034e-09 -5.5046517305830766e-08 4.277560094675494e-07 3.073924906093393e-07 1.0117303899490657e-05 1.0002011871229386 0.999987879720646 1.003962769062213 -1.2023217048075545e-08 -7.954206686042083e-08 0.00032855579474901867 0.0005323703081221974 -0.000550619507607271 -6.555019995726302e-08 0.00034283916535341754 0.00026051575451924885 0.006776841544656857
3.082 1.0000570636868116 0.9998914082519934 0.9966875393257366 -0.00010986224526853206 0.0001481204289630696 6.380979048560587e-05 -1.030235037270088e-05 1.0371303645743148e-05 -5.035561387696714e-08 5.8373855450461205e-05 5.8817099978982866e-05 0.003420780626719817 1.0000000011186778 0.9998417904914401 0.9999999786447937 1.5841944851974792e-10 1.4399194351407909e-09 1.4399327951552735e-09 1.6067877620911607e-10 -1.3439241606671942e-10 -5.606887713268708e-08 1.163308454151069e-09 3.4153490342974015e-08 3.092521066949365e-08 0.999965324352223 0.9998177589616571 1.0003067392574767 -1.2736457271866203e-05 -2.9579276000660148e-05 -3.835760148297805e-05 -1.795846543445436e-05 1.7950786269786366e-05 -5.690752842821034e-08 3.479095438318823e-05 2.4205424729577778e-05 0.000307227144663708 0.9999957894382682 0.9998387917959056 1.0000929894839548 -1.6220021989630018e-07 -5.7364172866214495e-06 -5.8580213821057685e-06 -2.728108557218734e-07 2.7277617527983764e-07 -5.612581626785433e-08 4.21082254996558e-06 2.998851967005883e-06 9.298944170120472e-05 0.9999995722438847 0.9998414842461609 1.0000101168384776 -1.4442504979434725e-09 -6.084163090105188e-07 -6.096735473915039e-07 -2.6228195544102273e-09 2.647660283763278e-09 -5.6074204010058306e-08 4.2775588588536353e-07 3.0739684889370977e-07 1.0116803111770552e-05 1.0002031492639498 0.9999893138816104 1.004134254608823 -3.2455003659665454e-08 -5.6910836375378056e-08 0.00028625253428405826 0.0004823431847627831 -0.0004992536516203751 -6.485223305243979e-08 0.0003392406152346103 0.00025779253742448514 0.006965644030686884
3.092 1.0000586583024804 0.9998925494441102 0.9966923116141113 -0.00010814152406126944 0.00014715453297811908 6.730439351326518e-05 -8.42931953368157e-06 8.512838769564901e-06 -5.139030381306832e-08 5.992546109075794e-05 5.999261044603141e-05 0.003410455517095606 1.0000000011186936 0.9998417905131097 0.9999999786452788 1.5902205963069305e-10 1.439908939663858e-09 1.4399992760425838e-09 1.6024465004899762e-10 -1.3596935408209044e-10 -5.711468026660042e-08 1.154253643639668e-09 3.4232861356750635e-08 3.10514483334796e-08 0.9999653519478401 0.9998177855515387 1.00030384782931 -1.2821216444932544e-05 -2.9473512953535015e-05 -3.825214997410319e-05 -1.800926812539715e-05 1.800150265333231e-05 -5.7954146102196104e-08 3.476289797169555e-05 2.4180354162113155e-05 0.00030434966940664593 0.9999957894737483 0.999838791946539 1.0000929411728172 -1.6365196340373724e-07 -5.73494264400278e-06 -5.856546846232455e-06 -2.742072313316976e-07 2.7416936607269803e-07 -5.7171990831513776e-08 4.2107869076262585e-06 2.9987231789095793e-06 9.294113586464926e-05 0.9999995722439299 0.9998414842689097 1.0000101163314326 -1.4588833057017066e-09 -6.084010728497277e-07 -6.096582346941922e-07 -2.6384291407958047e-09 2.661244038072127e-09 -5.7120047424162094e-08 4.2775578181793054e-07 3.074010898736687e-07 1.0116301557500477e-05 1.000205012061711 0.9999906773490866 1.0042869669662255 -5.1363278289992884e-08 -3.493949338251374e-08 0.00024813131668051727 0.0004345036146517405 -0.0004499392167656559 -6.421787972216651e-08 0.00033619041625357945 0.0002553918567949979 0.007121036676186714
3.102 1.000060216702403 0.9998936639121161 0.9966980252120285 -0.00010643878119646575 0.00014617021922643978 7.077774851447922e-05 -6.516508037894924e-06 6.613553279792577e-06 -5.244663584157444e-08 6.14579504296761e-05 6.115547147683332e-05 0.0033995004252188694 1.0000000011187085 0.999841790535191 0.9999999786457361 1.595380220288945e-10 1.4399020549358754e-09 1.4399813527294324e-09 1.598468020144457e-10 -1.3755714116792634e-10 -5.8178935043045166e-08 1.1547804957665061e-09 3.431129237764363e-08 3.099395520060723e-08 0.9999653798511174 0.9998178123806865 1.0003009636265872 -1.2905473012247778e-05 -2.9367802975538148e-05 -3.81466287705456e-05 -1.8059680549899933e-05 1.805183254010667e-05 -5.901895841705277e-08 3.473453541168902e-05 2.415506485098371e-05 0.0003014796964974168 0.9999957895097372 0.9998387920984778 1.0000928928737187 -1.651030564255389e-07 -5.733468003919906e-06 -5.855072384524104e-06 -2.7560285377648064e-07 2.755618594175204e-07 -5.823659536297741e-08 4.210750771684261e-06 2.9985935144661688e-06 9.28928419275711e-05 0.9999995722439738 0.999841484292076 1.000010115824373 -1.4736018625134437e-09 -6.083858332863573e-07 -6.096430063982709e-07 -2.65400182195183e-09 2.674816485999764e-09 -5.8184340441453385e-08 4.2775571679755885e-07 3.074052266810889e-07 1.0115799345720077e-05 1.0002067621752289 0.9999919583084442 1.0044222766777888 -6.865022941167696e-08 -1.3830699258202585e-08 0.00021407084686031315 0.00038928118464346984 -0.0004031560246916345 -6.36504875465696e-08 0.0003336461136956995 0.0002532933321062182 0.007247625155773534
3.112 1.0000617394534692 0.9998947520592936 0.9967046910809382 -0.0001047541808571696 0.00014516838851913143 7.422407526597906e-05 -4.56549486194127e-06 4.675018345166727e-06 -5.352445305248052e-08 6.29713211066252e-05 6.230516690958e-05 0.00338789691077304 1.0000000011187224 0.9998417905576908 0.9999999786461596 1.600051055148287e-10 1.4398995881372745e-09 1.4399049424366855e-09 1.5947608776210272e-10 -1.3915470776303006e-10 -5.926193850411965e-08 1.1622191552798828e-09 3.438876335653634e-08 3.0806458338910315e-08 0.999965408060007 0.9998178394474548 1.0002980866500435 -1.2989228917773064e-05 -2.926214718605373e-05 -3.804103974176737e-05 -1.81097035217847e-05 1.8101776699432778e-05 -6.010226317414406e-08 3.4705868733829916e-05 2.412955847984172e-05 0.0002986172325934138 0.9999957895462345 0.9998387922517286 1.0000928445866517 -1.6655346175980912e-07 -5.731993365165541e-06 -5.853597971494709e-06 -2.76997732842056e-07 2.769536561660229e-07 -5.931992664795682e-08 4.210714150265149e-06 2.9984629804889618e-06 9.284456004213697e-05 0.999999572244018 0.9998414843156673 1.000010115317292 -1.4883685823881248e-09 -6.083705890506891e-07 -6.096278364010872e-07 -2.6695467948480445e-09 2.688378815903738e-09 -5.9267379963525675e-08 4.27755691827107e-07 3.0740926256433527e-07 1.0115296778068518e-05 1.0002083908920052 0.9999931487202307 1.0045416007609105 -8.424557792937442e-08 6.239287915036154e-09 0.00018387349454385027 0.00034697439792935917 -0.0003592473363922546 -6.315312336752711e-08 0.00033155497257173036 0.0002514712065989205 0.00734972883714055
3.122 1.000063227164138 0.9998958143192114 0.9967123185556039 -0.00010308786804651178 0.0001441499232420331 7.763800717846731e-05 -2.5779575183310764e-06 2.698909217502673e-06 -5.4623619689621536e-08 6.446565852385234e-05 6.34412824024684e-05 0.0033756271419533093 1.0000000011187367 0.9998417905806171 0.9999999786465472 1.6044488420140363e-10 1.4399060849041917e-09 1.4398320669623305e-09 1.5912915602481583e-10 -1.407603236779606e-10 -6.036399137621071e-08 1.1727795200366562e-09 3.446523499750837e-08 3.056055442161579e-08 0.9999654365724804 0.9998178667502109 1.0002952169005161 -1.3072486116189463e-05 -2.9156546692808367e-05 -3.7935384711448043e-05 -1.8159337851761047e-05 1.8151335903295694e-05 -6.120436233017703e-08 3.467689993600262e-05 2.4103836711267457e-05 0.0002957622844963305 0.999995789583241 0.9998387924062981 1.0000927963116142 -1.680031576454883e-07 -5.730518723222941e-06 -5.852123545127858e-06 -2.7839187207711383e-07 2.783447583186867e-07 -6.042228631125212e-08 4.210677036103119e-06 2.9983315733062666e-06 9.279629021816787e-05 0.9999995722440623 0.9998414843396908 1.0000101148101879 -1.503161827256206e-09 -6.083553359591186e-07 -6.096126627372715e-07 -2.6850673652055675e-09 2.7019324985291277e-09 -6.036946688816622e-08 4.277556901792078e-07 3.0741318812172657e-07 1.011479406424222e-05 1.000209893561942 0.9999942438850224 1.0046463616797758 -9.810530340333295e-08 2.5120686700080427e-08 0.00015728916063378076 0.00030776552757921425 -0.000318433975443298 -6.272857869229311e-08 0.0003298596017087079 0.0002498971293360457 0.007431296275154451
3.132 1.000064680479854 0.9998968511524171 0.9967209154062654 -0.00010143996946053453 0.00014311568734259582 8.101457207264676e-05 -5.556596411122439e-07 6.869923852159077e-07 -5.57440226773817e-08 6.594112006103765e-05 6.456349245061723e-05 0.0033626739972637126 1.00000000111875 0.9998417906039762 0.9999999786469095 1.6082055392223108e-10 1.4399238478887329e-09 1.4398097570396207e-09 1.5881784050879504e-10 -1.4237301836555657e-10 -6.148539954458545e-08 1.1839148190788482e-09 3.4540693599788685e-08 3.030143776161725e-08 0.9999654653865226 0.9998178942873351 1.0002923543789506 -1.3155246613490466e-05 -2.9051002598669923e-05 -3.78296655065518e-05 -1.820858433669467e-05 1.8200510925738368e-05 -6.232556303831935e-08 3.464763098755136e-05 2.4077901188936192e-05 0.00029291485918038794 0.9999957896207554 0.999838792562192 1.0000927480486155 -1.6945218109433898e-07 -5.729044076682447e-06 -5.850649057946038e-06 -2.7978525988120056e-07 2.797351669721551e-07 -6.154397980663844e-08 4.2106394123754095e-06 2.9981992826040396e-06 9.274803233310687e-05 0.9999995722441072 0.9998414843641534 1.0000101143030713 -1.5180186274466024e-09 -6.0834007158898e-07 -6.095974384413363e-07 -2.700551641345653e-09 2.7154788109552647e-09 -6.149090684730303e-08 4.277556886442789e-07 3.0741698962366143e-07 1.011429120676998e-05 1.0002112689852276 0.9999952419637268 1.0047379546251587 -1.1021019688424971e-07 4.26899466321626e-08 0.00013403545281901044 0.00027173706718711837 -0.00028083050311393553 -6.23793731624816e-08 0.0003285023148988964 0.0002485422794500568 0.007495857299378206
3.142 1.0000661000787334 0.9998978630433294 0.996730487899691 -9.981059428625208e-05 0.00014206652633839568 8.434917342865539e-05 1.4995606364863188e-06 -1.358886483453781e-06 -5.6885572620853094e-08 6.739792116089739e-05 6.567154872633278e-05 0.0033490211587157486 1.0000000011187633 0.9998417906277757 0.9999999786472725 1.6104630818875103e-10 1.4399474413730395e-09 1.4398370532326543e-09 1.5856077813282462e-10 -1.4399143751946119e-10 -6.262647245628254e-08 1.1946951464595668e-09 3.461517081701779e-08 3.0041737644546324e-08 0.9999654945001386 0.9998179220572214 1.000289499086399 -1.323751245768529e-05 -2.8945516005558684e-05 -3.772388399178926e-05 -1.8257443767949706e-05 1.824930254349147e-05 -6.346617710642277e-08 3.461806384181246e-05 2.405175354428987e-05 0.0002900749639593697 0.9999957896587779 0.9998387927194169 1.0000926997976802 -1.7090061764670795e-07 -5.727569430622032e-06 -5.849174511095125e-06 -2.8117787758915483e-07 2.8112488370342205e-07 -6.26853174082654e-08 4.210601264342996e-06 2.998066099974787e-06 9.269978627384019e-05 0.9999995722441516 0.9998414843890627 1.0000101137959685 -1.533024134286333e-09 -6.083248013215992e-07 -6.09582164423354e-07 -2.7159809452100327e-09 2.7290191062597466e-09 -6.263201017919475e-08 4.277556700751652e-07 3.0742065987452345e-07 1.0113788127674999e-05 1.0002125187947197 0.9999961434871909 1.0048177224889394 -1.2056426205656038e-07 5.884922538334123e-08 0.00011381411119998464 0.00023888859393761473 -0.0002464621690261695 -6.21077619764483e-08 0.0003274282305129646 0.00024737886449713087 0.007546505254622951
3.152 1.000067486667525 0.9998988504973235 0.9967410408590531 -9.819983492828212e-05 0.00014100326734958372 8.763757226129803e-05 3.5858015516033185e-06 -3.4368138331142634e-06 -5.804820359899762e-08 6.88363230566475e-05 6.6765269604735e-05 0.003334653196147579 1.0000000011187768 0.9998417906520235 0.999999978647671 1.610476719767774e-10 1.439965950779668e-09 1.4398733817672946e-09 1.5836660940300208e-10 -1.4561375198415434e-10 -6.37875252542859e-08 1.2046628084940575e-09 3.468870054096976e-08 2.978677991261917e-08 0.9999655239113494 0.9998179500582777 1.0002866510240138 -1.3319285679787962e-05 -2.8840088013804644e-05 -3.761804206197007e-05 -1.8305916948652853e-05 1.8297711535514317e-05 -6.462652114590437e-08 3.458820044734342e-05 2.4025395402133833e-05 0.00028724260663365623 0.9999957896973092 0.9998387928779796 1.0000926515588429 -1.7234854173974932e-07 -5.72609479627767e-06 -5.847699945772219e-06 -2.825697166382733e-07 2.8251390955793414e-07 -6.384661365319743e-08 4.210562588922926e-06 2.997932024954232e-06 9.265155206104135e-05 0.999999572244197 0.9998414844144263 1.0000101132889132 -1.5482526895484629e-09 -6.083095362024049e-07 -6.095668818041629e-07 -2.731346514007527e-09 2.7425548135740964e-09 -6.379309099569384e-08 4.2775563010647177e-07 3.074242000772699e-07 1.0113284862587369e-05 1.000213646863394 0.999996950881029 1.0048869376957428 -1.291929633169555e-07 7.352563399086065e-08 9.632388214189411e-05 0.00020915313807747977 -0.00021528163937676052 -6.191574286758252e-08 0.0003265872432793704 0.00024638107670412216 0.007585902683814668
3.162 1.0000688409778136 0.9998998140379955 0.9967525777225913 -9.660776770925215e-05 0.00013992671915410423 9.087586968052085e-05 5.701107881168154e-06 -5.544818784926728e-06 -5.9231874938807276e-08 7.025662195559385e-05 6.784453074308774e-05 0.003319555642521093 1.0000000011187926 0.9998417906767283 0.9999999786481365 1.608219932382596e-10 1.4399684960391169e-09 1.4398756444227823e-09 1.5822587405294172e-10 -1.4723879934224118e-10 -6.496887628127026e-08 1.2124723040318013e-09 3.476123574760176e-08 2.9566042431325653e-08 0.999965553618194 0.9998179782889246 1.0002838101930343 -1.3400568233666e-05 -2.8734719715163558e-05 -3.751214160399341e-05 -1.835400470229359e-05 1.834573868468482e-05 -6.58069172559717e-08 3.455804274961108e-05 2.3998828381321136e-05 0.00028441779548310113 0.9999957897363498 0.9998387930378885 1.0000926033321345 -1.7379595703143014e-07 -5.7246201846349085e-06 -5.846225404903677e-06 -2.8396078651466797e-07 2.839022460017193e-07 -6.502818824048077e-08 4.21052339516169e-06 2.9977970644283414e-06 9.260332983263648e-05 0.9999995722442456 0.9998414844402531 1.0000101127819379 -1.5637075109685005e-09 -6.082942869186198e-07 -6.095516328222799e-07 -2.7466581572439837e-09 2.7560876878158623e-09 -6.497446843602604e-08 4.2775557388633877e-07 3.0742761072898065e-07 1.011278162673103e-05 1.00021465875818 0.999997668024043 1.0049467899441171 -1.361413116017494e-07 8.667025960678863e-08 8.127019617900822e-05 0.00018241241607659875 -0.00018718477484588913 -6.180506069682184e-08 0.0003259350726652539 0.00024552561508565886 0.007616304020151488
3.172 1.0000701637624736 0.9999007542046007 0.996765100601038 -9.50344535907741e-05 0.00013883767226110656 9.406049012294012e-05 7.843480452105715e-06 -7.680883009486853e-06 -6.043657195386608e-08 7.165913951817212e-05 6.890925660479445e-05 0.0033037150600934485 1.0000000011188124 0.9998417907018989 0.9999999786486883 1.6045002544581065e-10 1.4399530987659135e-09 1.43983584495522e-09 1.5811908081197962e-10 -1.4886493390845552e-10 -6.617085017923906e-08 1.2155404946546977e-09 3.4832597400216026e-08 2.9442576051909638e-08 0.9999655836187278 0.9998180067475969 1.0002809765947767 -1.3481361984603752e-05 -2.8629412185976418e-05 -3.740618446032592e-05 -1.8401707864202152e-05 1.8393384775498808e-05 -6.700769243546535e-08 3.452759268365055e-05 2.3972054090139255e-05 0.00028160053913688993 0.9999957897759025 0.999838793199151 1.0000925551175737 -1.752427835179013e-07 -5.723145597919291e-06 -5.844750897304788e-06 -2.8535110688122977e-07 2.8528989486698896e-07 -6.623036520096151e-08 4.210483696411857e-06 2.997661226531205e-06 9.255511971762093e-05 0.9999995722442984 0.9998414844665521 1.0000101122750615 -1.5793084348909196e-09 -6.082790557832287e-07 -6.095364259859148e-07 -2.761935095578635e-09 2.7696185607471658e-09 -6.617646600546677e-08 4.27755507628147e-07 3.074308804261238e-07 1.0112278711334404e-05 1.0002155612534216 0.9999982998519935 1.004998378886184 -1.414717936259963e-07 9.825698146358872e-08 6.837208564953137e-05 0.0001585105162404106 -0.00016202497286470083 -6.177721541076738e-08 0.0003254336131703572 0.0002447918846605094 0.007639589515795207
3.182 1.0000714557923442 0.9999016715496579 0.9967786103338063 -9.347993893402058e-05 0.00013773689899371488 9.718816522965531e-05 1.0010885021921851e-05 -9.842949939324367e-06 -6.166230495641532e-08 7.304421449387927e-05 6.99594128559148e-05 0.0032871190974464682 1.0000000011188372 0.999841790727544 0.9999999786493317 1.6004356180414002e-10 1.4399278398610513e-09 1.4397829544976257e-09 1.5803406657276672e-10 -1.504908587100679e-10 -6.739377481708306e-08 1.211355769125832e-09 3.490252203868674e-08 2.9480581436807175e-08 0.9999656139110235 0.9998180354327418 1.0002781502306282 -1.356166875993566e-05 -2.8524166484216868e-05 -3.730017242605649e-05 -1.844902726421122e-05 1.8440650595473247e-05 -6.822917931729316e-08 3.449685216293916e-05 2.394507412091891e-05 0.000278790846460836 0.9999957898159676 0.9998387933617746 1.0000925069151634 -1.7668890922026725e-07 -5.721671028279102e-06 -5.8432763947173405e-06 -2.867406892183003e-07 2.866768572992441e-07 -6.74534733231867e-08 4.210443500339677e-06 2.9975245144151566e-06 9.250692173012644e-05 0.999999572244357 0.9998414844933313 1.0000101117682894 -1.5949428690490449e-09 -6.082638344077971e-07 -6.095212329749236e-07 -2.777189665314769e-09 2.7831494244179263e-09 -6.739941263132086e-08 4.2775543201882765e-07 3.0743398392983417e-07 1.0111776294625386e-05 1.0002163619105862 0.9999988520129895 1.0050427108117679 -1.4526217993387747e-07 1.0828108118895167e-07 5.736680104601097e-05 0.00013726581718413446 -0.0001396257936767586 -6.183346990384925e-08 0.00032505079873129217 0.0002441619737203494 0.007657305523593329
3.192 1.0000727178531295 0.9999025666367106 0.996793106543925 -9.194425625840538e-05 0.00013662515358326113 0.0001002559183508984 1.2201260541969842e-05 -1.2028933349702712e-05 -6.290911211324973e-08 7.441219539195186e-05 7.099499958134648e-05 0.003269756537513811 1.000000001118867 0.9998417907536713 0.9999999786500606 1.596691756360108e-10 1.4399055213669004e-09 1.4397540768739084e-09 1.5797888317320398e-10 -1.521153172265149e-10 -6.863798367390704e-08 1.1996220814760393e-09 3.497079354941109e-08 2.9689959488559452e-08 0.9999656444931665 0.9998180643428175 1.000275331102053 -1.364149042667446e-05 -2.8418983655703905e-05 -3.719410727626631e-05 -1.8495963715393388e-05 1.8487536934796698e-05 -6.947171561212202e-08 3.446582307254384e-05 2.3917890047045128e-05 0.0002759887265706172 0.999995789856544 0.9998387935257661 1.000092458724898 -1.7813426894414032e-07 -5.720196462699151e-06 -5.841801860209482e-06 -2.8812952580172473e-07 2.880631349272744e-07 -6.86978469220108e-08 4.210402803642466e-06 2.9973869235512727e-06 9.245873578043189e-05 0.9999995722444208 0.999841484520599 1.000010111261615 -1.6105445080333691e-09 -6.082486099866426e-07 -6.095060158281957e-07 -2.792413755985336e-09 2.796681683171657e-09 -6.864364168235444e-08 4.277553427470164e-07 3.074368927887939e-07 1.0111274315165635e-05 1.0002170687257117 0.9999993305764586 1.0050806984788818 -1.4760325548601483e-07 1.1675766054595988e-07 4.801257032116283e-05 0.0001184810696068262 -0.00011979175301921302 -6.197485875124458e-08 0.0003247601613863693 0.00024362049277822838 0.007670707234926721
3.202 1.0000739507425025 0.9999034400382374 0.9968085876917123 -9.042742494513211e-05 0.0001355031722730121 0.00010326104968576623 1.4412526827692162e-05 -1.4236725347770881e-05 -6.417705802963994e-08 7.576343408105447e-05 7.201604526507458e-05 0.0032516173369151282 1.0000000011189005 0.9998417907802875 0.9999999786508686 1.5930248773048522e-10 1.4398947123754549e-09 1.4397618053179348e-09 1.579741109191381e-10 -1.537364302235368e-10 -6.990381551688393e-08 1.1833445098574768e-09 3.5037364139578035e-08 3.0001510266287586e-08 0.9999656753632599 0.9998180934762955 1.0002725192105988 -1.3720828936313361e-05 -2.831386474392696e-05 -3.708799079916717e-05 -1.854251801995374e-05 1.8534044585496098e-05 -7.073564467992772e-08 3.443450727158589e-05 2.389050342530857e-05 0.00027319418895146535 0.999995789897631 0.9998387936911318 1.0000924105467701 -1.795788876099269e-07 -5.71872189306597e-06 -5.840327281641262e-06 -2.895175956981462e-07 2.89448729188643e-07 -6.996382473317643e-08 4.210361595092504e-06 2.997248445491274e-06 9.241056177780066e-05 0.999999572244489 0.9998414845483615 1.0000101107550328 -1.6261376052721918e-09 -6.082333743636851e-07 -6.094907616958217e-07 -2.807586354925571e-09 2.810216242980702e-09 -6.990949172003343e-08 4.2775523623361305e-07 3.0743959143441864e-07 1.0110772509487258e-05 1.000217689842329 0.9999997417944733 1.005113163330059 -1.485965129668252e-07 1.2371989226869617e-07 4.0089907543024376e-05 0.00010195168258662232 -0.00010231728761891428 -6.220219342386183e-08 0.0003245402251067479 0.00024315433931192606 0.007680800956798539
3.212 1.0000751552674092 0.9999042923337069 0.9968250511271856 -8.892945184623145e-05 0.00013437167343948033 0.00010620112206245984 1.6642591662886407e-05 -1.646420378975487e-05 -6.54662339151296e-08 7.709828023189341e-05 7.302260146423164e-05 0.0032326926569900267 1.0000000011189372 0.9998417908074004 0.9999999786517597 1.5885441841283882e-10 1.4398939867152574e-09 1.4397845162263409e-09 1.5803474961831835e-10 -1.5535293638146486e-10 -7.119161340202684e-08 1.1677469515921536e-09 3.5102375553694786e-08 3.02998096083477e-08 0.9999657065194224 0.99981812283166 1.0002697145579074 -1.3799686298429936e-05 -2.8208810793088577e-05 -3.6981824805952674e-05 -1.8588690988897278e-05 1.8580174343182626e-05 -7.202131595380687e-08 3.440290660265061e-05 2.386291580135165e-05 0.0002704072435643411 0.9999957899392277 0.9998387938578785 1.0000923623807816 -1.8102285407912303e-07 -5.717247320551975e-06 -5.838852681538408e-06 -2.909048841798495e-07 2.9083364199037114e-07 -7.125175108449521e-08 4.210319864222125e-06 2.9971090743718586e-06 9.23623997108595e-05 0.9999995722445609 0.9998414845766269 1.0000101102485455 -1.6418107796320894e-09 -6.082181281684389e-07 -6.094754925963727e-07 -2.822692714184244e-09 2.823755483844246e-09 -7.119730665902297e-08 4.2775511525173197e-07 3.074420862697413e-07 1.0110270567428574e-05 1.0002182333250431 1.0000000919119978 1.0051408394407724 -1.4835179545144082e-07 1.2921713093582654e-07 3.340182742661773e-05 8.747233185730683e-05 -8.699398706427051e-05 -6.25160741146807e-08 0.00032437383702385065 0.0002427524338493453 0.007688383910667679
3.222 1.0000763322415576 0.9999051241077631 0.9968424931411922 -8.74503318214795e-05 0.00013323135773237122 0.0001090739473433169 1.8889357390400767e-05 -1.870923916503238e-05 -6.677675892075443e-08 7.841707652944217e-05 7.401473809457087e-05 0.003212974886885213 1.0000000011189776 0.9998417908350185 0.9999999786527466 1.5824932787028487e-10 1.4398960553591418e-09 1.4397874799499285e-09 1.5815440946176217e-10 -1.5696334928533508e-10 -7.250172661043736e-08 1.1576672679554792e-09 3.516607382527107e-08 3.0484231598019714e-08 0.9999657379597898 0.9998181524074085 1.0002669171457135 -1.3878064503066142e-05 -2.8103822847203594e-05 -3.687561110756941e-05 -1.8634483457749672e-05 1.86259270053065e-05 -7.332908383824317e-08 3.4371022901764795e-05 2.38351287141157e-05 0.00026762790085369296 0.9999957899813339 0.9998387940260139 1.000092314226946 -1.8246624544169838e-07 -5.715772753177823e-06 -5.837378093956682e-06 -2.9229139732820194e-07 2.9221787406173237e-07 -7.256197529917693e-08 4.210277609688045e-06 2.9969688118226163e-06 9.231424963197232e-05 0.9999995722446371 0.9998414846054039 1.000010109742167 -1.657640463877385e-09 -6.082028794886842e-07 -6.094602429188318e-07 -2.8377394797602764e-09 2.837300236316602e-09 -7.25074347764596e-08 4.277549899974597e-07 3.074444021112285e-07 1.010976827084913e-05 1.0002187069874326 1.0000003870212542 1.005164378653143 -1.4698479085860092e-07 1.3331289320361577e-07 2.777326813221069e-05 7.484205495568171e-05 -7.361624251643682e-05 -6.291689678676929e-08 0.0003242475044522548 0.0002424054570175726 0.007694080308608336
3.232 1.0000774824830825 0.9999059359485409 0.9968609090152698 -8.599004826070071e-05 0.0001320829082282265 0.00011187757340970867 2.1150727027388053e-05 -2.0969700969685338e-05 -6.810878034817554e-08 7.97201545929377e-05 7.499253925447594e-05 0.003192457658991609 1.000000001119023 0.9998417908631506 0.9999999786538483 1.5749265570003618e-10 1.4398939749164156e-09 1.4397568630047444e-09 1.583069643270278e-10 -1.5856647517145737e-10 -7.383450865713008e-08 1.1551280214194827e-09 3.5228683742867964e-08 3.0514323133013685e-08 0.9999657696825149 0.9998181822020511 1.0002641269758397 -1.3955965450950813e-05 -2.79989019418574e-05 -3.676935148353012e-05 -1.867989628557396e-05 1.8671303372915854e-05 -7.46593092145757e-08 3.433885800186796e-05 2.3807143696513887e-05 0.00026485617168634374 0.9999957900239508 0.9998387941955461 1.0000922660852798 -1.8390905641395765e-07 -5.714298197536733e-06 -5.835903533668974e-06 -2.936771618056753e-07 2.9360142749859824e-07 -7.389485230776743e-08 4.21023484094511e-06 2.9968276670611015e-06 9.226611158471646e-05 0.9999995722447187 0.9998414846347006 1.0000101092359155 -1.6736211196583056e-09 -6.081876348271534e-07 -6.094450270443188e-07 -2.8527524593849952e-09 2.8508521261715907e-09 -7.3840230592047e-08 4.2775487418906665e-07 3.0744656969933143e-07 1.0109265549567633e-05 1.0002191182671305 1.0000006329546545 1.0051843564495067 -1.446141242793925e-07 1.3608268376854902e-07 2.304997125321022e-05 6.386802276729355e-05 -6.198549505748258e-05 -6.340486249185081e-08 0.00032415077888895105 0.00024210560454628822 0.007698373087701849
3.242 1.0000786068123808 0.9999067284461014 0.9968802930702397 -8.454857364700229e-05 0.0001309269905944819 0.00011461027167954498 2.3424609934607406e-05 -2.324346360309481e-05 -6.94624726240678e-08 8.100783154643981e-05 7.595609953790685e-05 0.0031711358570790673 1.0000000011190746 0.9998417908918061 0.9999999786550777 1.5668217276842893e-10 1.4398888254724375e-09 1.4397135805260004e-09 1.5846490317455706e-10 -1.6016020735530506e-10 -7.519031901854696e-08 1.1587123835283388e-09 3.52903226943203e-08 3.0416837362201775e-08 0.9999658016857663 0.9998182122141118 1.0002613440501837 -1.4033390943138997e-05 -2.7894049098537882e-05 -3.666304766708829e-05 -1.8724930335752323e-05 1.8716304249256456e-05 -7.60123583043298e-08 3.430641372687787e-05 2.3778962271414757e-05 0.0002620920672989517 0.9999957900670798 0.9998387943664834 1.0000922179557963 -1.8535119005886538e-07 -5.712823652856341e-06 -5.83442897984278e-06 -2.9506220474859247e-07 2.9498430328778336e-07 -7.525074214915753e-08 4.210191571527821e-06 2.996685651106484e-06 9.221798555577539e-05 0.9999995722448074 0.9998414846645275 1.0000101087298043 -1.6896550868741361e-09 -6.081723933139708e-07 -6.094298241661787e-07 -2.8677589373953425e-09 2.8644126947216754e-09 -7.519605323114654e-08 4.2775477748154037e-07 3.074486108732972e-07 1.0108762461229187e-05 1.0002194741408 1.0000008352105343 1.0052012782125845 -1.4135756539358675e-07 1.3761155814060846e-07 1.909701789320838e-05 5.436818445266396e-05 -5.191327983489365e-05 -6.397998686493914e-08 0.0003240757077256094 0.00024184636789239167 0.007701631158247388
3.252 1.000079706050102 0.9999075021909805 0.9969006387135436 -8.312587016311736e-05 0.00012976425325610558 0.00011727052511920403 2.570892704584795e-05 -2.5528411804235084e-05 -7.083803837119242e-08 8.228040718179335e-05 7.690552080956389e-05 0.003149005617598359 1.0000000011191321 0.9998417909209935 0.9999999786564329 1.5595375050654997e-10 1.4398876064106822e-09 1.439695770680781e-09 1.586176946260326e-10 -1.617432845064143e-10 -7.656952315727297e-08 1.1652439437908078e-09 3.535099350582678e-08 3.0252573590963716e-08 0.999965833967727 0.9998182424421238 1.0002585683707086 -1.411034273431805e-05 -2.7789265325422163e-05 -3.655670136267201e-05 -1.8769586458332867e-05 1.8760930440202685e-05 -7.738860428948128e-08 3.4273691880734544e-05 2.3750585946348057e-05 0.0002593355993145561 0.999995790110719 0.9998387945388334 1.0000921698384926 -1.867925110082146e-07 -5.711349112210951e-06 -5.832954394153953e-06 -2.9644653792536123e-07 2.963665036831858e-07 -7.663001056907771e-08 4.21014780942849e-06 2.996542769877365e-06 9.216987149959689e-05 0.9999995722449017 0.9998414846948918 1.000010108223832 -1.7056064750262923e-09 -6.081571479061095e-07 -6.094145958708449e-07 -2.8827699570503234e-09 2.877983420510322e-09 -7.657526786678901e-08 4.277546996517317e-07 3.0745053070053186e-07 1.0108259125861394e-05 1.0002197810719469 1.0000009989060261 1.0052155856000038 -1.3732658113868064e-07 1.3799121275411138e-07 1.5797174816225577e-05 4.617297785697519e-05 -4.322326156700219e-05 -6.464210828868415e-08 0.00032401636009811956 0.00024162234180043012 0.007704132355161985
3.262 1.0000807810152927 0.9999082577728488 0.9969219384853371 -8.172189029938997e-05 0.0001285953275691804 0.00011985701674686105 2.8001615667753173e-05 -2.7822445660602794e-05 -7.223570694593783e-08 8.353816165606122e-05 7.784090942070328e-05 0.0031260643247499015 1.0000000011191938 0.9998417909507201 0.9999999786578955 1.554068965557802e-10 1.439895894167509e-09 1.4397265634757825e-09 1.5877268336619641e-10 -1.6331440968857221e-10 -7.797249076745527e-08 1.1723437744028935e-09 3.5410636408909154e-08 3.0066600151949616e-08 0.9999658665265938 0.9998182728846337 1.0002557999394392 -1.4186822608528884e-05 -2.768455162564208e-05 -3.645031427929397e-05 -1.8813865487458256e-05 1.8805182753504428e-05 -7.878842612007535e-08 3.4240694239831385e-05 2.3722016210607005e-05 0.00025658677979216893 0.9999957901548678 0.9998387947126025 1.00009212173335 -1.8823291958788222e-07 -5.709874570629916e-06 -5.831479753080868e-06 -2.9783015373618083e-07 2.9774802977298445e-07 -7.803302901579055e-08 4.210103550836865e-06 2.996399020359985e-06 9.212176938266803e-05 0.9999995722450015 0.9998414847258011 1.0000101077179797 -1.721375301054164e-09 -6.081418927217871e-07 -6.093993188452952e-07 -2.897778009177425e-09 2.8915655823879045e-09 -7.797824486534504e-08 4.2775463073700534e-07 3.0745231860070974e-07 1.0107755632582528e-05 1.0002200449850245 1.000001128751791 1.0052276628300034 -1.3261803218132708e-07 1.3731621666047495e-07 1.3049165969223316e-05 3.912628435784967e-05 -3.5752446645738474e-05 -6.539089761789185e-08 0.0003239684241398997 0.00024142905627493337 0.0077060824917485555
3.272 1.0000818325236824 0.9999089957792734 0.9969441841033444 -8.033657740351462e-05 0.00012742082800344732 0.00012236861863369929 3.0300633864635633e-05 -3.0123485203528766e-05 -7.365573639543219e-08 8.47813536661921e-05 7.876237383397242e-05 0.003102310599883451 1.0000000011192578 0.999841790980993 0.9999999786594316 1.5506837413442054e-10 1.4399104905028559e-09 1.4397915293820432e-09 1.589372485814512e-10 -1.64871657224148e-10 -7.939959832279375e-08 1.1795901882552938e-09 3.546918624858894e-08 2.9864122987215234e-08 0.9999658993605789 0.9998183035401981 1.0002530387584612 -1.4262832415962808e-05 -2.7579909004133752e-05 -3.634388815350959e-05 -1.8857768259427774e-05 1.8849062000500693e-05 -8.021220879753698e-08 3.420742255473265e-05 2.3693254537487043e-05 0.0002538456212682693 0.9999957901995233 0.9998387948877971 1.0000920736403338 -1.8967238932766296e-07 -5.708400031143961e-06 -5.830005071284548e-06 -2.992130454187579e-07 2.991288833682336e-07 -7.94601748819779e-08 4.210058783221702e-06 2.9962543932350784e-06 9.207367919898297e-05 0.9999995722451034 0.9998414847572628 1.0000101072122123 -1.736935284918608e-09 -6.081266312459289e-07 -6.093840075571643e-07 -2.9127757175037206e-09 2.9051609792919034e-09 -7.940536062095665e-08 4.2775455693611907e-07 3.074539567963115e-07 1.010725199069478e-05 1.0002202712599793 1.000001229043823 1.0052378427326032 -1.2730120057362812e-07 1.3567876216978878e-07 1.0765952627368698e-05 3.308578905999397e-05 -2.935174062244477e-05 -6.622586641785437e-08 0.0003239288678648913 0.0002412628286436571 0.007707631021521588
3.282 1.0000828613861117 0.9999097167945791 0.9969673665064823 -7.896986614668491e-05 0.0001262413523410585 0.0001248043814065761 3.2603964463147115e-05 -3.2429474620407175e-05 -7.509841087927686e-08 8.601021905473502e-05 7.967002261071792e-05 0.0030777442856814723 1.0000000011193213 0.9998417910118194 0.9999999786610007 1.5491186790695782e-10 1.4399191904567456e-09 1.43984856371159e-09 1.5909644051328792e-10 -1.6641431666263514e-10 -8.085122788676087e-08 1.1875519799615595e-09 3.552660403192541e-08 2.9630816919479586e-08 0.9999659324679107 0.9998183344073873 1.0002502848299322 -1.4338374053097807e-05 -2.7475338467337542e-05 -3.6237424739405484e-05 -1.890129563485785e-05 1.8892568993996374e-05 -8.166034445846473e-08 3.417387856110457e-05 2.3664302390247186e-05 0.0002511121367702305 0.9999957902446834 0.9998387950644239 1.000092025559403 -1.9111094727774651e-07 -5.7069255069802e-06 -5.82853039097621e-06 -3.005952278669969e-07 3.005090653128756e-07 -8.091183054302308e-08 4.210013495546424e-06 2.9961088806511545e-06 9.2025600943723e-05 0.9999995722452062 0.9998414847892845 1.0000101067064915 -1.752312618200178e-09 -6.081113755828235e-07 -6.093687045188377e-07 -2.9277780078138345e-09 2.9187708792270775e-09 -8.085699714948297e-08 4.2775446858756257e-07 3.0745543162962127e-07 1.0106748159648494e-05 1.0002204647420974 1.0000013036681275 1.0052464124669123 -1.2139721080380479e-07 1.331609238044269e-07 8.873079475298002e-06 2.7922886877128575e-05 -2.3886000066421682e-05 -6.714637118055384e-08 0.0003238956540063143 0.00024112063115711217 0.007708883838927929
3.292 1.0000838684070765 0.9999104213988018 0.9969914758972596 -7.76216829319018e-05 0.00012505748188732684 0.00012716352422586363 3.490961871959635e-05 -3.4738386098822325e-05 -7.656404299660339e-08 8.722496980983223e-05 8.056396271343573e-05 0.0030523664254726683 1.0000000011193844 0.9998417910432076 0.9999999786625643 1.549084365606184e-10 1.439907862735128e-09 1.4398590705838115e-09 1.5920571562526937e-10 -1.67940265032639e-10 -8.232776713484997e-08 1.1959937478441104e-09 3.558288758912818e-08 2.9372763846520355e-08 0.9999659658468315 0.9998183654847829 1.0002475381560838 -1.4413449411926614e-05 -2.7370841015787923e-05 -3.613092577647478e-05 -1.894444850570258e-05 1.893570455011354e-05 -8.31332310851339e-08 3.41400639911579e-05 2.3635161227312916e-05 0.0002483863398284564 0.9999957902903465 0.9998387952424899 1.0000919774905201 -1.9254862245448513e-07 -5.7054510116530015e-06 -5.827055750948712e-06 -3.0197674604648883e-07 3.0188857796529726e-07 -8.238838541091392e-08 4.209967687940147e-06 2.995962483012856e-06 9.197753458875878e-05 0.9999995722453086 0.9998414848218742 1.0000101062007776 -1.7675364294092817e-09 -6.080961400373901e-07 -6.093534479460533e-07 -2.9428292547392176e-09 2.9323968198775895e-09 -8.233354235153341e-08 4.277543652927736e-07 3.074567416748852e-07 1.0106244128954353e-05 1.0002206297627778 1.0000013561146486 1.0052536188417123 -1.1484605472959832e-07 1.298227846767908e-07 7.30712334810017e-06 2.3522254161358134e-05 -1.9233706775949663e-05 -6.815161981946886e-08 0.0003238674994535676 0.00024099997045038337 0.007709913716149574
3.302 1.000084854383404 0.9999111101667254 0.9970165017829573 -7.629194629141826e-05 0.00012386978168832212 0.00012944542519396674 3.721563967744249e-05 -3.704822333018484e-05 -7.805297102069894e-08 8.842579343232808e-05 8.144429808129717e-05 0.003026179238035514 1.0000000011194468 0.9998417910751671 0.9999999786640911 1.5505927010982222e-10 1.4398722143212925e-09 1.4398181907745462e-09 1.5921042115937857e-10 -1.6944819333362924e-10 -8.382960963282618e-08 1.2029088027579421e-09 3.563807193469895e-08 2.913982905798529e-08 0.9999659994956033 0.9998183967709807 1.00024479873923 -1.4488060347100136e-05 -2.7266417632803387e-05 -3.602439296060659e-05 -1.898722777584213e-05 1.897846948750686e-05 -8.463127388927858e-08 3.410598057632026e-05 2.3605832502734696e-05 0.000245668244505028 0.9999957903365126 0.9998387954220038 1.0000919294336519 -1.939854134826573e-07 -5.703976549891603e-06 -5.825581155918339e-06 -3.0335765506904944e-07 3.032674225356226e-07 -8.389023462019187e-08 4.209921372665173e-06 2.9958152098248307e-06 9.192948009269705e-05 0.999999572245411 0.9998414848550409 1.000010105695039 -1.7826052074309177e-09 -6.080809287844565e-07 -6.093382426111495e-07 -2.957984498380043e-09 2.946040226702243e-09 -8.383539038786738e-08 4.277542540774981e-07 3.074578987219859e-07 1.0105739986528366e-05 1.000220770167501 1.0000013894973714 1.005259673203959 -1.0745336672579882e-07 1.2568375067761757e-07 6.014265517989222e-06 1.9781185289802516e-05 -1.5286371539794142e-05 -6.92406685225993e-08 0.0003238436716095581 0.00024089877669660248 0.007710768803097142
3.312 1.0000858201030338 0.9999117836670046 0.9970424330156012 -7.498056729877647e-05 0.0001226788007477428 0.00013164961215493258 3.9520105223629005e-05 -3.935702468757796e-05 -7.956555965562293e-08 8.96128526385756e-05 8.231112845540781e-05 0.00299918608834938 1.0000000011195078 0.9998417911077068 0.9999999786655603 1.5538330827377758e-10 1.4398228155044446e-09 1.4397564882224988e-09 1.5907699434870884e-10 -1.7093660007132466e-10 -8.535715595469954e-08 1.2051535357222247e-09 3.569221800917325e-08 2.9012470719703728e-08 0.9999660334125003 0.9998184282645873 1.0002420665817662 -1.4562208688681489e-05 -2.7162069280275153e-05 -3.591782794232244e-05 -1.9029634329529167e-05 1.9020864626721908e-05 -8.615488452106851e-08 3.4071630038591366e-05 2.3576317660988106e-05 0.00024295786542653873 0.9999957903831816 0.9998387956029743 1.0000918813887785 -1.954213014599491e-07 -5.702502111918592e-06 -5.824106575474356e-06 -3.047379883394263e-07 3.046456005917385e-07 -8.541777912024891e-08 4.209874565309429e-06 2.995667072929613e-06 9.188143743613728e-05 0.9999995722455128 0.999841484888794 1.000010105189256 -1.7975002143081741e-09 -6.080657316058918e-07 -6.093230578551211e-07 -2.9732769138974575e-09 2.9597023876223518e-09 -8.536294096792529e-08 4.2775414216589796e-07 3.074589199124585e-07 1.0105235916807727e-05 1.0002208893478464 1.0000014065779963 1.0052647558796572 -9.880446646852772e-08 1.206927223339724e-07 4.948996958386213e-06 1.660877487152298e-05 -1.1947755121343614e-05 -7.04124177381902e-08 0.000323823816235259 0.00024081530193919282 0.007711479532237405
3.322 1.000086766343911 0.999912442461363 0.9970692578307416 -7.36874499722473e-05 0.00012148507223870461 0.00013377575386773705 4.1821130841291284e-05 -4.166286609583967e-05 -8.110219953632882e-08 9.078628536069184e-05 8.316454843827699e-05 0.0029713914548287865 1.0000000011195682 0.999841791140836 0.9999999786669632 1.5587337770353487e-10 1.4397794095638045e-09 1.439714441850657e-09 1.588164057527895e-10 -1.7240432767355597e-10 -8.691081179782093e-08 1.2003959954985307e-09 3.574538969004341e-08 2.9053052236009097e-08 0.999966067595813 0.9998184599642214 1.0002393416861708 -1.4635896284652558e-05 -2.705779690280161e-05 -3.581123235173957e-05 -1.9071669008885095e-05 1.906289079118896e-05 -8.770448132393875e-08 3.403701407759028e-05 2.354661813032372e-05 0.00024025521778953322 0.9999957904303532 0.9998387957854091 1.0000918333558908 -1.9685629372283836e-07 -5.701027677370263e-06 -5.8226319694802814e-06 -3.0611773539780265e-07 3.06023113726208e-07 -8.697142668406603e-08 4.2098272730569994e-06 2.995518078035157e-06 9.18334066340863e-05 0.9999995722456144 0.9998414849231428 1.0000101046834193 -1.8122281174518298e-09 -6.080505280817481e-07 -6.093078535212124e-07 -2.9886959169272654e-09 2.9733851287104405e-09 -8.691660102302894e-08 4.2775403029610023e-07 3.074598165040172e-07 1.0104732090599524e-05 1.0002209902748274 1.000001409790946 1.0052690201647914 -8.812653488193834e-08 1.1468026017915617e-07 4.0729581582536295e-06 1.3925009513524567e-05 -9.132976548361408e-06 -7.166559396690945e-08 0.0003238078135057989 0.00024074802849558102 0.0077120641868377166
3.332 1.0000876938729792 0.9999130871038657 0.997096963885048 -7.241249161527084e-05 0.00012028911371238175 0.00013582365155996706 4.411687205285477e-05 -4.396386361201889e-05 -8.266330710331347e-08 9.194620499986699e-05 8.400464677496326e-05 0.0029428008935351883 1.0000000011196268 0.9998417911745637 0.9999999786683018 1.5646790617853427e-10 1.439760316096575e-09 1.4397102871362534e-09 1.5847911700852371e-10 -1.7384967735337568e-10 -8.849099000781356e-08 1.1890685102340841e-09 3.5797629190331134e-08 2.9253895676260694e-08 0.9999661020438448 0.9998184918685117 1.0002366240550011 -1.470912503173602e-05 -2.6953601440273782e-05 -3.5704607831015184e-05 -1.911333261784892e-05 1.91045488056796e-05 -8.928049031051464e-08 3.400213436365231e-05 2.3516735320184448e-05 0.00023756031734036256 0.9999957904780253 0.9998387959693167 1.0000917853349904 -1.98290452034025e-07 -5.6995532284473035e-06 -5.821157319626091e-06 -3.0749684578113237e-07 3.073999633620745e-07 -8.855159109670548e-08 4.209779489402686e-06 2.995368220785616e-06 9.178538770611488e-05 0.9999995722457145 0.9998414849580958 1.0000101041775311 -1.8268506247541515e-09 -6.080353002310006e-07 -6.092926111586957e-07 -3.0041908242123884e-09 2.987089813894687e-09 -8.84967827236862e-08 4.277539128474508e-07 3.074605872122695e-07 1.0104228509888475e-05 1.0002210755310377 1.0000014012677072 1.005272595871553 -7.407072713146156e-08 1.0728216928197622e-07 3.353909889912011e-06 1.1659818669514226e-05 -6.767563476266311e-06 -7.299871636195504e-08 0.0003237956605973071 0.00024069558918496172 0.007712533323173753
3.342 1.0000886034452707 0.9999137181402605 0.9971255382927222 -7.115558303884806e-05 0.00011909142730929877 0.00013779323087152365 4.6405526574433966e-05 -4.625817573234026e-05 -8.424932278177446e-08 9.309270089273157e-05 8.48315058381378e-05 0.0029134209997482875 1.000000001119683 0.999841791208899 0.999999978669587 1.5706653138269558e-10 1.439771515698983e-09 1.4397290119741955e-09 1.5812635472240764e-10 -1.7527153197308053e-10 -9.009810968678625e-08 1.1747010281597034e-09 3.5848944181035724e-08 2.9531089899270445e-08 0.9999661367549156 0.9998185239761006 1.000233913690892 -1.4781896859888912e-05 -2.6849483837984678e-05 -3.559795604624012e-05 -1.9154625951514627e-05 1.9145839497954453e-05 -9.088334386013258e-08 3.396699254264773e-05 2.3486670624231293e-05 0.00023487318037369487 0.9999957905261984 0.9998387961547057 1.0000917373260874 -1.9972387613033918e-07 -5.698078759441017e-06 -5.819682641109765e-06 -3.088752586562105e-07 3.0877615128624166e-07 -9.015869327937037e-08 4.20973119975925e-06 2.9952174904110916e-06 9.173738064135702e-05 0.9999995722458129 0.9998414849936628 1.000010103671602 -1.8414684614605423e-09 -6.080200422821272e-07 -6.092773458780298e-07 -3.0197004676707794e-09 3.0008174384428397e-09 -9.010390517084352e-08 4.2775378421651816e-07 3.074612205213262e-07 1.0103724954435302e-05 1.0002211473391407 1.0000013828585577 1.005275592437812 -5.4374094152846676e-08 9.781871763360628e-08 2.764827970759141e-06 9.752121932261577e-06 -4.786486384261847e-06 -7.441003827901402e-08 0.00032378737993250757 0.0002406567013341525 0.007712893190481122
3.352 1.0000894958030848 0.9999143361073842 0.9971549676607421 -6.991660864503128e-05 0.00011789249997888794 0.00013968453418771953 4.868533621780967e-05 -4.854400543893575e-05 -8.586071278250249e-08 9.422583896282604e-05 8.564520128853754e-05 0.0028832593671853724 1.000000001119737 0.9998417912438519 0.9999999786708332 1.5758193275561557e-10 1.439803282710757e-09 1.4397390928192134e-09 1.5779703927033828e-10 -1.7666853059476192e-10 -9.173259604005429e-08 1.1621359254336786e-09 3.589931555316269e-08 2.9774308723669906e-08 0.9999661717273601 0.999818556285641 1.0002312105965483 -1.4854213680112218e-05 -2.674544504944292e-05 -3.549127866963979e-05 -1.9195549828518654e-05 1.9186763696690118e-05 -9.251348173219065e-08 3.393159024900831e-05 2.3456425427666078e-05 0.00023219382377820418 0.9999957905748714 0.9998387963415849 1.0000916893291967 -2.01156654272204e-07 -5.696604280082024e-06 -5.818207966068734e-06 -3.102529348097875e-07 3.101516786666019e-07 -9.179316015152861e-08 4.209682393155243e-06 2.9950658782541523e-06 9.168938539619483e-05 0.9999995722459092 0.999841485029853 1.0000101031656468 -1.8561691888686735e-09 -6.080047638443554e-07 -6.092620891913126e-07 -3.0351858720355258e-09 3.014569526181675e-09 -9.173839456184749e-08 4.2775364546931215e-07 3.0746170424176937e-07 1.0103221097032287e-05 1.0002212075839787 1.000001356149645 1.0052781016060572 -2.534613254681604e-08 8.510663155677243e-08 2.2831131040777524e-06 8.148900105614572e-06 -3.1332075900502593e-06 -7.589745075022147e-08 0.00032378295224388417 0.00024063011610765057 0.007713148267078363
3.362 1.0000903716752465 0.9999149415326274 0.9971852381229268 -6.869544636608555e-05 0.00011669280370256728 0.00014149771332519815 5.095458857512881e-05 -5.081960200516764e-05 -8.749796566713256e-08 9.534566254088368e-05 8.644580188085801e-05 0.002852324545133405 1.0000000011197894 0.9998417912794324 0.9999999786720555 1.5798404439737699e-10 1.439838019703252e-09 1.4397222883040888e-09 1.5749476369473866e-10 -1.780392392912577e-10 -9.339488134217872e-08 1.1548743705562382e-09 3.594872103928521e-08 2.9908555419470866e-08 0.999966206959527 0.9998185887957982 1.0002285147747412 -1.4926077339573462e-05 -2.6641486029464963e-05 -3.538457735113096e-05 -1.9236105106258753e-05 1.9227322233668555e-05 -9.417135125131042e-08 3.3895929116074916e-05 2.3426001112347816e-05 0.00022952226512082846 0.9999957906240449 0.999838796529964 1.0000916413443324 -2.0258881598756453e-07 -5.695129808150954e-06 -5.816733312701248e-06 -3.116298708933906e-07 3.1152654688220234e-07 -9.345542559333835e-08 4.2096330706785e-06 2.9949133843002285e-06 9.16414019346936e-05 0.9999995722460049 0.9998414850666776 1.0000101026596802 -1.8709824262803276e-09 -6.079894822786869e-07 -6.09246859439347e-07 -3.0506434039488378e-09 3.028347447083493e-09 -9.340068284004348e-08 4.277535058784575e-07 3.074620346882449e-07 1.0102716702270927e-05 1.0002212578250858 1.0000013224730395 1.0052801996723608 1.889337181305809e-08 6.717181513887492e-08 1.8899059412620173e-06 6.804309223864422e-06 -1.7587672426749325e-06 -7.745833163214708e-08 0.00032378227305122464 0.00024061458386368854 0.007713303022765038
3.372 1.0000912317764445 0.9999155349334523 0.9972163353728124 -6.749196743532832e-05 0.00011549279571318393 0.0001432330225366945 5.32116185130357e-05 -5.3083262574296e-05 -8.916159345337327e-08 9.645219333845759e-05 8.723336938796863e-05 0.0028206259938208474 1.0000000011198409 0.9998417913156519 0.9999999786732657 1.583041732108451e-10 1.439860869381424e-09 1.4396899829630457e-09 1.5720085645313751e-10 -1.7938219579305177e-10 -9.508540494178482e-08 1.1534863825743254e-09 3.599714796555214e-08 2.9922701094472374e-08 0.9999662424497812 0.9998186215052491 1.000225826228302 -1.4997489617893354e-05 -2.6537607723548345e-05 -3.527785370041653e-05 -1.9276292664761562e-05 1.9267515941171294e-05 -9.585740701229261e-08 3.386001077692409e-05 2.3395399056516624e-05 0.00022685852271003197 0.9999957906737196 0.9998387967198532 1.0000915933715058 -2.0402033041145756e-07 -5.693655358979019e-06 -5.815258669827221e-06 -3.130060859038703e-07 3.1290075763067204e-07 -9.514593005348747e-08 4.2095832446922005e-06 2.994760016807543e-06 9.15934302653713e-05 0.9999995722461005 0.9998414851041467 1.0000101021537142 -1.8858768028927076e-09 -6.079742128755112e-07 -6.092316453751105e-07 -3.066092012565763e-09 3.0421527726444054e-09 -9.509120950981902e-08 4.2775337872738936e-07 3.074622175700112e-07 1.0102211745561129e-05 1.00022129929551 1.000001282906823 1.0052819492966476 8.751888835897609e-08 4.081928082384435e-08 1.5694971906489324e-06 5.678850194018207e-06 -6.20921399166138e-07 -7.908931683856997e-08 0.00032378513026883195 0.00024060883516953638 0.007713363019635496
3.382 1.0000920768066355 0.9999161168169647 0.9972482446953103 -6.630603590717853e-05 0.00011429291869497187 0.0001448908118060279 5.545480947510308e-05 -5.533333352394667e-05 -9.085212973553467e-08 9.754543255509049e-05 8.800795862765164e-05 0.0027881740383956383 1.0000000011198928 0.9998417913525207 0.9999999786744724 1.5859217197224083e-10 1.4398663026799216e-09 1.4396720961247652e-09 1.5690196737904843e-10 -1.8069649532339004e-10 -9.680461216640817e-08 1.1561157775059865e-09 3.604457213306217e-08 2.985458637121989e-08 0.9999662781965012 0.9998186544126817 1.0002231449601229 -1.5068452269244395e-05 -2.643381106021152e-05 -3.517110929865908e-05 -1.931611338224231e-05 1.930734565464376e-05 -9.757211065720452e-08 3.3823836855071634e-05 2.336462062937734e-05 0.00022420261560241107 0.999995790723896 0.9998387969112618 1.0000915454107249 -2.0545114725554786e-07 -5.692180937834628e-06 -5.813784007892268e-06 -3.1438159352993806e-07 3.1427431220896906e-07 -9.68651213165805e-08 4.209532929820409e-06 2.994605785663259e-06 9.154547044173788e-05 0.9999995722461965 0.9998414851422712 1.000010101647758 -1.900802024434433e-09 -6.079589607293572e-07 -6.092164170595032e-07 -3.081544927818726e-09 3.055986711126591e-09 -9.681042064032925e-08 4.277532735378712e-07 3.074622592928934e-07 1.0101706379731775e-05 1.0002213328817038 1.0000012382614645 1.0052834008532414 1.945604790961933e-07 1.0032649339660746e-09 1.3088226223102686e-06 4.738601654682307e-06 3.1665829118369675e-07 -8.078596081921527e-08 0.0003237911997351508 0.0002406115760252945 0.007713335469230008
3.392 1.0000929074505092 0.9999166876795246 0.9972809509971005 -6.513750777114408e-05 0.00011309360095672995 0.00014647152042905243 5.7682594583571026e-05 -5.756821162734629e-05 -9.257013045881076e-08 9.862536208918146e-05 8.876961758606161e-05 0.0027549798218928032 1.0000000011199446 0.9998417913900494 0.9999999786756814 1.5886618003270924e-10 1.4398584651950307e-09 1.4396884690361555e-09 1.5660907816145174e-10 -1.8198020435389875e-10 -9.855295621352157e-08 1.1605433891912976e-09 3.609091800493238e-08 2.9748181536214612e-08 0.9999663141980787 0.9998186875167948 1.0002204709731564 -1.5138967073821491e-05 -2.6330096952068888e-05 -3.506434572742679e-05 -1.935556811391728e-05 1.9346812210373767e-05 -9.931593176671051e-08 3.378740895272316e-05 2.3333667184644573e-05 0.00022155456356370132 0.999995790774574 0.9998387971042001 1.000091497461996 -2.0688124877193451e-07 -5.69070654104966e-06 -5.812309306886379e-06 -3.1575638232879116e-07 3.1564721169626843e-07 -9.861345397764425e-08 4.2094821325040076e-06 2.9944506944645543e-06 9.149752252259374e-05 0.9999995722462932 0.9998414851810619 1.0000101011418165 -1.9157401334781826e-09 -6.07943721650292e-07 -6.09201154106943e-07 -3.0969906419599085e-09 3.06985017998129e-09 -9.855876887583462e-08 4.2775319093731436e-07 3.074621544343343e-07 1.0101200780483047e-05 1.0002213590776818 1.0000011890476705 1.005284593286229 3.6105394369361286e-07 -6.007430350019688e-08 1.0970330027505331e-06 3.954519699281712e-06 1.0851181373809855e-06 -8.254225625402396e-08 0.00032380005467011285 0.00024062149488041055 0.007713229368589717
3.402 1.00009372437701 0.9999172480063988 0.9973144388356777 -6.398622946741979e-05 0.00011189525656338513 0.00014797567089738577 5.989345753729349e-05 -5.978634502883467e-05 -9.431617058417855e-08 9.969194582061679e-05 8.951838763544763e-05 0.0027210552575429436 1.0000000011199963 0.9998417914282481 0.9999999786768989 1.5909323663962702e-10 1.4398443209062455e-09 1.439728459256171e-09 1.563549470536951e-10 -1.8323244160424324e-10 -1.0033089704574473e-07 1.1660421795573606e-09 3.613604175276764e-08 2.96154172012954e-08 0.9999663504529204 0.9998187208162982 1.000217804270414 -1.5209035857384246e-05 -2.62264663019398e-05 -3.4957564588884824e-05 -1.939465769629838e-05 1.9385916447023773e-05 -1.0108934749913079e-07 3.375072864536598e-05 2.3302540058397174e-05 0.00021891438704592253 0.9999957908257529 0.9998387972986771 1.0000914495253237 -2.0831066850793319e-07 -5.6892321615526346e-06 -5.810834578027535e-06 -3.171304202301827e-07 3.170194570371896e-07 -1.0039139027106125e-07 4.209430847160239e-06 2.994294737435346e-06 9.144958653307683e-05 0.9999995722463901 0.9998414852205283 1.0000101006358957 -1.9307243969666463e-09 -6.079284890716532e-07 -6.091858674166744e-07 -3.1123969134792505e-09 3.0837446831472643e-09 -1.0033671462730188e-07 4.277531232323802e-07 3.0746188080576504e-07 1.0100695005839367e-05 1.0002213779048579 1.0000011354196139 1.0052855544192139 6.17921196117111e-07 -1.5422339569067836e-07 9.25129462390666e-07 3.3018051458090365e-06 1.7110874088418017e-06 -8.434996192613886e-08 0.00032381118446032415 0.00024063727822855378 0.0077130553394122794
3.412 1.0000945282388958 0.9999177982714452 0.9973486924469411 -6.285203559656503e-05 0.0001106982854185678 0.00014940386309131223 6.20859333241845e-05 -6.198623404077289e-05 -9.609084680614307e-08 0.00010074513093924176 9.025430383478897e-05 0.002686412980755061 1.0000000011200485 0.9998417914671281 0.9999999786781296 1.5921423072661381e-10 1.4398276712975533e-09 1.4397563459158785e-09 1.5617159355394944e-10 -1.8445227274755847e-10 -1.0213890184272867e-07 1.1733475583259887e-09 3.617976122014955e-08 2.9437347240026544e-08 0.9999663869594465 0.9998187543099127 1.0002151448549685 -1.5278660463667804e-05 -2.6122920008531582e-05 -3.485076750096844e-05 -1.9433382968083374e-05 1.9424659204592618e-05 -1.0289284250909411e-07 3.371379748528429e-05 2.3271240571874475e-05 0.00021628210722298704 0.9999957908774325 0.9998387974947032 1.0000914016007123 -2.0973946574990295e-07 -5.687757795643103e-06 -5.809359857980891e-06 -3.185036757413928e-07 3.183910501333472e-07 -1.0219939902738846e-07 4.209379060053593e-06 2.9941379026164637e-06 9.140166245801039e-05 0.9999995722464884 0.9998414852606822 1.0000101001300006 -1.9458138117153502e-09 -6.079132588802194e-07 -6.09170593139367e-07 -3.127732084725712e-09 3.097671824119649e-09 -1.0214472537075884e-07 4.2775305825564733e-07 3.0746140575405154e-07 1.010018899321282e-05 1.0002213887870037 1.0000010770860572 1.0052863006559138 1.0097164397333013e-06 -2.989817483480965e-07 7.856555354351929e-07 2.7593368680054857e-06 2.2172755221167875e-06 -8.619769451533145e-08 0.0003238240175956507 0.00024065763085370158 0.007712825294679601
3.422 1.000095319672332 0.999918338936811 0.9973836957711796 -6.173474562250984e-05 0.00010950307328096402 0.0001507567687676076 6.425860877328399e-05 -6.416643177532972e-05 -9.78947721598467e-08 0.00010178484930119609 9.09773952930176e-05 0.002651066301102216 1.0000000011201016 0.9998417915067012 0.9999999786793773 1.591932671592224e-10 1.4398094024649147e-09 1.4397391633704204e-09 1.5606932874840834e-10 -1.8563812323764416e-10 -1.0397744555210718e-07 1.1828674709267442e-09 3.622192242714944e-08 2.9203902887013895e-08 0.9999664237160912 0.9998187879963708 1.0002124927299503 -1.534784270669336e-05 -2.6019458967375887e-05 -3.474395606905264e-05 -1.9471744791187725e-05 1.9463041325131556e-05 -1.0472690988451066e-07 3.3676617011993094e-05 2.323977003775359e-05 0.00021365774608060882 0.9999957909296135 0.9998387976922898 1.0000913536881662 -2.1116767706895554e-07 -5.686283443024849e-06 -5.807885179972685e-06 -3.198761385839253e-07 3.1976199198736176e-07 -1.0403795692361887e-07 4.209326758395849e-06 2.9939801795284205e-06 9.135375026755731e-05 0.9999995722465879 0.9998414853015346 1.0000100996241361 -1.9610447434464957e-09 -6.078980304506069e-07 -6.091553637962209e-07 -3.142985257264755e-09 3.1116319791398902e-09 -1.0398327604061176e-07 4.2775298424078735e-07 3.074607008030038e-07 1.0099682689901647e-05 1.000221390367827 1.0000010131805048 1.005286836000358 1.5993440669978784e-06 -5.19890518485446e-07 6.724379991364841e-07 2.3091682196697844e-06 2.6230039500687734e-06 -8.80697436883166e-08 0.0003238379426687081 0.00024068129594764648 0.007712552061250657
3.432 1.0000960992964956 0.9999188704526533 0.9974194324772453 -6.063415933352992e-05 0.00010830999169056653 0.00015203512630898025 6.641012298124369e-05 -6.632554462540429e-05 -9.972857901227716e-08 0.00010281101880308503 9.168768556793428e-05 0.002615029154658525 1.0000000011201566 0.9998417915469777 0.9999999786806463 1.5904561165877795e-10 1.439789644320603e-09 1.4396755307785512e-09 1.5603351005870625e-10 -1.8678919144309195e-10 -1.0584700946731172e-07 1.1930436344533145e-09 3.6262462250458735e-08 2.895152386547895e-08 0.9999664607213049 0.9998188218744164 1.000209847898545 -1.5416584341503275e-05 -2.5916084067344595e-05 -3.4637131857102e-05 -1.950974405531524e-05 1.9501063651607112e-05 -1.0659205007390733e-07 3.363918876180324e-05 2.3208129764810495e-05 0.00021104132651680505 0.9999957909822971 0.9998387978914468 1.0000913057876866 -2.1259528745945416e-07 -5.684809103516653e-06 -5.806410545770872e-06 -3.212478235779567e-07 3.2113228357826303e-07 -1.0590754771570779e-07 4.209273938445422e-06 2.993821565320072e-06 9.130584994865625e-05 0.9999995722466897 0.9998414853430971 1.0000100991183039 -1.9764016163933433e-09 -6.078828034935222e-07 -6.091401810677818e-07 -3.158171313381224e-09 3.125626828364065e-09 -1.0585284827067692e-07 4.2775289357758225e-07 3.0745975484550917e-07 1.0099176179615579e-05 1.0002213802571753 1.000000942080438 1.0052871503275607 2.47379129297982e-06 -8.534271383255353e-07 5.803695494767532e-07 1.936082620134164e-06 2.944676597454814e-06 -8.994455997045435e-08 0.0003238523194949979 0.00024070706892276054 0.00771224910419658
3.442 1.0000968677131807 0.9999193932568465 0.9974558859846714 -5.9550050793822786e-05 0.0001071193977646221 0.000153239735699837 6.85391676193737e-05 -6.846223259988768e-05 -1.0159291528960085e-07 0.00010382354476674908 9.238519308322673e-05 0.002578316057095972 1.000000001120214 0.9998417915879702 0.9999999786819393 1.5882498454346935e-10 1.4397724180533619e-09 1.4396007510724158e-09 1.560388655006696e-10 -1.8790425819868957e-10 -1.0774808322232764e-07 1.2004548554863685e-09 3.630142721860947e-08 2.8762805789928843e-08 0.9999664979735491 0.9998188559428036 1.0002072103639976 -1.5484887075441734e-05 -2.5812796187600417e-05 -3.453029638114068e-05 -1.9547381661413778e-05 1.953872702936881e-05 -1.0848877106745779e-07 3.360151427121532e-05 2.3176321059157548e-05 0.00020843287240360588 0.999995791035483 0.9998387980921857 1.000091257899278 -2.1402224297314823e-07 -5.6833347730561525e-06 -5.804935920157525e-06 -3.226187565053866e-07 3.2250192624104375e-07 -1.078086635008439e-07 4.209220607794218e-06 2.9936620665952495e-06 9.125796151413735e-05 0.9999995722467946 0.9998414853853816 1.0000100986125091 -1.9918302344793904e-09 -6.078675738939318e-07 -6.091250097241228e-07 -3.173315099695706e-09 3.139657129955417e-09 -1.077539319484367e-07 4.2775278497129664e-07 3.074585780958484e-07 1.0098669685511305e-05 1.0002213546911838 1.0000008611651896 1.0052872168529814 3.7508130606481476e-06 -1.350669364929705e-06 5.052271946487685e-07 1.6272037852727314e-06 3.1961931233274775e-06 -9.179290227312196e-08 0.00032386646869009554 0.00024073379616436428 0.00771193054251267
3.452 1.00009762550638 0.9999199077746831 0.997493039483409 -5.848216045073276e-05 0.00010593163382611702 0.00015437145371352182 7.064448712079259e-05 -7.057520952664021e-05 -1.0348844440875984e-07 0.00010482232132332103 9.306993156086943e-05 0.002540942058020698 1.0000000011202739 0.9998417916296904 0.9999999786832633 1.585825015491804e-10 1.4397650839858677e-09 1.4395634142994367e-09 1.5607121713057292e-10 -1.889821224398159e-10 -1.0968116429451457e-07 1.2015432036033825e-09 3.633893828242579e-08 2.872561132399964e-08 0.9999665354712995 0.9998188902002972 1.000204580129608 -1.555275260911266e-05 -2.5709596197318782e-05 -3.442345113405712e-05 -1.9584658502046932e-05 1.957603230518458e-05 -1.1041758979220347e-07 3.3563595070979434e-05 2.314434522029698e-05 0.00020583240860474054 0.9999957910891705 0.9998387982945167 1.0000912100229475 -2.154484932282563e-07 -5.681860444662936e-06 -5.803461254230277e-06 -3.239889515137945e-07 3.238709204249386e-07 -1.0974180317152701e-07 4.20916677983187e-06 2.9935016946399523e-06 9.12100849968119e-05 0.9999995722469026 0.9998414854283998 1.0000100981067581 -2.007279977826818e-09 -6.078523345185273e-07 -6.091098004683785e-07 -3.1884314985333083e-09 3.15372401075698e-09 -1.0968702458271314e-07 4.277526621834846e-07 3.074571936552242e-07 1.009816345932163e-05 1.0002213080924718 1.0000007665025683 1.005286988787683 5.58635192486687e-06 -2.081717325003443e-06 4.435210591673356e-07 1.3716557892733654e-06 3.3893100697589164e-06 -9.357565234997588e-08 0.00032387962123097504 0.00024076034534756445 0.007711611733698451
3.462 1.000098373241825 0.9999204144185393 0.99753087595081 -5.743018505129212e-05 0.00010474702681406931 0.00015543118931699403 7.272487873670935e-05 -7.266324312998856e-05 -1.0541584335101546e-07 0.00010580723277807787 9.374191047182712e-05 0.0025029226971273544 1.0000000011203358 0.9998417916721486 0.9999999786846296 1.583308304689103e-10 1.439772633440854e-09 1.4395906405251343e-09 1.5613488683223848e-10 -1.9002197586618315e-10 -1.1164675722807482e-07 1.194764951697322e-09 3.637513769849866e-08 2.887638437548132e-08 0.9999665732130445 0.9998189246456713 1.000201957198733 -1.5620182671629057e-05 -2.5606484961701248e-05 -3.4316597620157925e-05 -1.9621575451717508e-05 1.9612980327737134e-05 -1.1237903095326596e-07 3.352543267571869e-05 2.3112203535628857e-05 0.00020323996097766804 0.99999579114336 0.9998387984984508 1.0000911621587043 -2.1687402712703975e-07 -5.680386113406008e-06 -5.801986520969869e-06 -3.253584049444567e-07 3.252392678855215e-07 -1.1170747381902843e-07 4.20911246468126e-06 2.993340458475616e-06 9.116222044261114e-05 0.9999995722470131 0.9998414854721617 1.000010097601061 -2.022738036105683e-09 -6.078370800840891e-07 -6.090945267916535e-07 -3.20351609939587e-09 3.1678289475992587e-09 -1.11652631104577e-07 4.277525310263946e-07 3.0745562452104214e-07 1.0097657638075768e-05 1.0002212325194308 1.000000652456428 1.005286395231433 8.18227042134972e-06 -3.140823508330487e-06 3.923690138590642e-07 1.1602680754501276e-06 3.53395477499854e-06 -9.524135101517472e-08 0.0003238907981031067 0.00024078552622125646 0.007711310856839237
3.472 1.000099111466451 0.9999209135874906 0.9975693781654279 -5.639376506789173e-05 0.00010356588742845075 0.00015641989931195643 7.477919246183822e-05 -7.472515499217223e-05 -1.0737580088731125e-07 0.00010677815493374713 9.440113550552097e-05 0.002464273962838063 1.0000000011203987 0.9998417917153564 0.9999999786860491 1.580433315316052e-10 1.4397928172387193e-09 1.4396683262045747e-09 1.5624444031310826e-10 -1.9102220591645416e-10 -1.1364537526980209e-07 1.1818219092929254e-09 3.6410160633497666e-08 2.9168475061093488e-08 0.9999666111972849 0.9998189592777117 1.0001993415747812 -1.568717901768104e-05 -2.550346334568085e-05 -3.420973737354112e-05 -1.9658133374480884e-05 1.9649571946261864e-05 -1.1437362714372471e-07 3.348702857556673e-05 2.307989727636524e-05 0.0002006555563801052 0.9999957911980492 0.9998387987039979 1.0000911143065598 -2.1829887151619995e-07 -5.678911781634083e-06 -5.80051173454188e-06 -3.267271019814208e-07 3.2660696917227353e-07 -1.1370619055231858e-07 4.209057662166399e-06 2.9931783592420993e-06 9.111436789472743e-05 0.999999572247125 0.9998414855166795 1.0000100970954304 -2.0382315049399255e-09 -6.078218128943711e-07 -6.090792024745334e-07 -3.218553844968747e-09 3.181972419334492e-09 -1.1365126538174889e-07 4.2775239548956843e-07 3.0745388501490934e-07 1.0097152152757282e-05 1.0002211169993906 1.0000005112114567 1.005285336451813 1.1793726285140353e-05 -4.652070335049164e-06 3.4939311021181794e-07 9.853206543491303e-07 3.638496968489139e-06 -9.672358512919041e-08 0.00032389857257612094 0.00024080792886771988 0.007711052159268871
3.482 1.0000998407077721 0.999921405666858 0.9976085287171621 -5.5372469445362525e-05 0.00010238850895631409 0.0001573385842162906 7.680633084639017e-05 -7.675982040795745e-05 -1.093690176742222e-07 0.00010773495634933724 9.50476090434935e-05 0.002425012254095696 1.0000000011204624 0.9998417917593255 0.9999999786875295 1.5768565569409142e-10 1.4398157515714268e-09 1.4397512389019244e-09 1.5640682104951924e-10 -1.9198275004521283e-10 -1.1567753866035384e-07 1.1670271571704962e-09 3.644413714246292e-08 2.9495209047127323e-08 0.9999666494225369 0.9998189940952142 1.0001967332612063 -1.5753743393952438e-05 -2.540053221644408e-05 -3.4102871950394435e-05 -1.9694333144208636e-05 1.9685808012763776e-05 -1.1640191919841163e-07 3.3448384236113035e-05 2.3047427698144206e-05 0.00019807922270966024 0.9999957912532385 0.9998387989111696 1.000091066466523 -2.1972306055806066e-07 -5.677437459665051e-06 -5.799036940447417e-06 -3.2809503594470164e-07 3.27974025433858e-07 -1.1573847644022585e-07 4.209002361839772e-06 2.9930153907055794e-06 9.106652737531216e-05 0.9999995722472382 0.9998414855619643 1.000010096589873 -2.053794302180562e-09 -6.078065432342365e-07 -6.090638732362753e-07 -3.233537990398167e-09 3.1961555287153054e-09 -1.1568344766763666e-07 4.2775225598566315e-07 3.0745198139153696e-07 1.0096646759346885e-05 1.0002209467496181 1.0000003322180147 1.0052836788238735 1.6735252031561228e-05 -6.775291434777765e-06 3.126342102309816e-07 8.403249401058887e-07 3.709982759914191e-06 -9.793842400013824e-08 0.00032390064304784724 0.0002408256297538024 0.007710871858964543
3.492 1.000100561473116 0.9999218910276613 0.9976483100132756 -5.4365777649838674e-05 0.00010121516572432073 0.0001581882843709424 7.880524871802617e-05 -7.876616813954378e-05 -1.1139620217953389e-07 0.00010867749952045816 9.568133061415839e-05 0.00238515434595446 1.0000000011205272 0.9998417918040682 0.999999978689073 1.5725423209738975e-10 1.4398296193644787e-09 1.4397942010705919e-09 1.566095783559536e-10 -1.9290173320366824e-10 -1.1774377674419674e-07 1.1550269478736263e-09 3.6477195713678286e-08 2.975082285956162e-08 0.9999666878873283 0.999819029096985 1.000194132261498 -1.581987749913036e-05 -2.5297692436126366e-05 -3.3996002897085774e-05 -1.9730175654739183e-05 1.9721689380378964e-05 -1.1846445641818094e-07 3.340950110776586e-05 2.3014796046432826e-05 0.00019551098897454029 0.9999957913089275 0.9998387991199768 1.000091018638595 -2.2114659884868669e-07 -5.6759631592610355e-06 -5.797562184178117e-06 -3.2946221893706835e-07 3.293404373591816e-07 -1.178048623847444e-07 4.208946550979686e-06 2.9928515451488348e-06 9.101869886490064e-05 0.9999995722473534 0.9998414856080293 1.0000100960843914 -2.0694301441597306e-09 -6.077912825785795e-07 -6.09048584282146e-07 -3.24848111550934e-09 3.2103793917688192e-09 -1.1774970686332715e-07 4.277521112117114e-07 3.074499182899383e-07 1.0096141164079517e-05 1.0002207023030218 1.0000001015690612 1.005281249857002 2.3384343179161546e-05 -9.711762255290008e-06 2.804815638522558e-07 7.198359469457605e-07 3.7543354915944866e-06 -9.878220716742582e-08 0.00032389311355652465 0.00024083569493864825 0.0077108280948465216
3.502 1.0001012742487108 0.9999223700259593 0.9976887042798179 -5.337305919819559e-05 0.00010004611111492624 0.00015897007623929366 8.07749528319531e-05 -8.074318007933165e-05 -1.1345806868480245e-07 0.00010960564197843968 9.630229731336352e-05 0.0023447173595587518 1.000000001120594 0.9998417918495979 0.9999999786906725 1.5678825138959833e-10 1.439828115927775e-09 1.4397813271305143e-09 1.5682625060215562e-10 -1.937792370280548e-10 -1.1984462633992284e-07 1.1484795251499666e-09 3.650944295110247e-08 2.987981106148738e-08 0.9999667265902012 0.9998190642818418 1.0001915385791793 -1.5885582966262928e-05 -2.519494485468448e-05 -3.38891317219041e-05 -1.976566181548761e-05 1.975721690383088e-05 -1.2056179672148153e-07 3.337038063795883e-05 2.2982003562779603e-05 0.0001929508853869696 0.9999957913651165 0.999838799330432 1.0000909708227688 -2.2256944691579298e-07 -5.6744888867488705e-06 -5.796087481735091e-06 -3.3082867758218027e-07 3.3070620570896914e-07 -1.1990588797306767e-07 4.208890224886781e-06 2.992686820602972e-06 9.097088229976335e-05 0.9999995722474703 0.9998414856548864 1.0000100955789781 -2.0850997794044184e-09 -6.077760369960493e-07 -6.090333513626252e-07 -3.263409485212135e-09 3.2246443769516416e-09 -1.1985058047957305e-07 4.277519625941754e-07 3.0744770393867206e-07 1.00956351520193e-05 1.000220358571905 0.9999998013329717 1.0052778339014303 3.2181160028794695e-05 -1.3709001743573427e-05 2.5161455342314385e-07 6.192918580247126e-07 3.7765276130666605e-06 -9.913007693535987e-08 0.0003238693460972571 0.000240833387412643 0.007711016721203037
3.512 1.0001019794985755 0.9999228430020555 0.9977296935580657 -5.2393551070619446e-05 9.888157509663448e-05 0.00015968506887086202 8.271450145238323e-05 -8.268989083077185e-05 -1.1555533675179557e-07 0.00011051923731373744 9.691050418771795e-05 0.0023037187370910043 1.0000000011206633 0.9998417918959263 0.9999999786923153 1.5635386420233625e-10 1.4398149171233109e-09 1.4397315760593467e-09 1.5703212124528614e-10 -1.9461355358849503e-10 -1.2198063251018833e-07 1.147352546396716e-09 3.654092144373318e-08 2.98846898501045e-08 0.9999667655297099 0.9998190996486115 1.000188952217802 -1.59508613778808e-05 -2.509229030686627e-05 -3.378225988843499e-05 -1.980079253503738e-05 1.9792391439440912e-05 -1.2269450594318104e-07 3.333102427693741e-05 2.2949051487671108e-05 0.0001903989434594805 0.9999957914218063 0.9998387995425478 1.0000909230190325 -2.2399153913464775e-07 -5.673014638773991e-06 -5.794612813802445e-06 -3.321944366022702e-07 3.3207133155459397e-07 -1.2204210072692542e-07 4.2088333913045295e-06 2.992521223497427e-06 9.092307759871882e-05 0.9999995722475906 0.999841485702549 1.0000100950736208 -2.1007371307541457e-09 -6.077608033792817e-07 -6.090181551837739e-07 -3.2783478565081897e-09 3.238951890518092e-09 -1.2198661394477054e-07 4.277518172687374e-07 3.0744534841119747e-07 1.0095128643934383e-05 1.0002198839025076 0.9999994088799038 1.0052731692863697 4.362286266471154e-05 -1.9063851690137317e-05 2.2495436958253678e-07 5.348773013126697e-07 3.7807274127149924e-06 -9.88357542403268e-08 0.00032381822287666024 0.0002408109679530036 0.007711595005395634
3.522 1.000102677663211 0.9999233102795578 0.9977712596957143 -5.142633368238289e-05 9.772176123234068e-05 0.00016033440052324406 8.462300385721913e-05 -8.460538720908127e-05 -1.1768872737181142e-07 0.00011141813612637506 9.750594459051031e-05 0.002262176222268008 1.0000000011207348 0.9998417919430671 0.9999999786939867 1.5601264495195043e-10 1.439798916428008e-09 1.4396811144848297e-09 1.5721887387463647e-10 -1.9540499982956611e-10 -1.241523491529633e-07 1.1500557855691627e-09 3.657157678036485e-08 2.979937486101562e-08 0.9999668047044185 0.9998191351961297 1.0001863731809448 -1.601571429236214e-05 -2.4989729615757243e-05 -3.3675388835197254e-05 -1.983556870836406e-05 1.9827213845275792e-05 -1.2486315857642526e-07 3.3291433472775906e-05 2.2915941057686573e-05 0.00018785519608720958 0.9999957914789966 0.9998387997563356 1.00009087522737 -2.2541281461122678e-07 -5.671540406534849e-06 -5.793138144436099e-06 -3.335595045848326e-07 3.3343581553242047e-07 -1.2421405649113836e-07 4.208776065624797e-06 2.9923547642922994e-06 9.087528471417098e-05 0.9999995722477141 0.9998414857510295 1.0000100945683044 -2.1162805614441205e-09 -6.077455721477846e-07 -6.090029594234835e-07 -3.2933046373504877e-09 3.2533023148136e-09 -1.241583610170217e-07 4.2775168628740487e-07 3.074428556774555e-07 1.009462168039093e-05 1.000219239193792 0.9999988962541714 1.0052669477674068 5.825118609655147e-05 -2.612286401770052e-05 1.9962393446934407e-07 4.6340705133835487e-07 3.7704240218143503e-06 -9.773309341754073e-08 0.00032372165269808396 0.00024075597648533248 0.007712815170069373
3.532 1.0001033691580594 0.9999237721642754 0.9978133843327248 -5.0470306398428354e-05 9.6566843155564e-05 0.00016091923545021478 8.649961975828911e-05 -8.648880766986471e-05 -1.1985896035531624e-07 0.00011230218689866734 9.808861051794107e-05 0.0022201078469190174 1.0000000011208077 0.9998417919910325 0.999999978695668 1.5580186087832672e-10 1.4397874904408232e-09 1.439654874908562e-09 1.5739150082764608e-10 -1.9615203673684954e-10 -1.263603383258091e-07 1.1552424374504326e-09 3.6601271305176265e-08 2.9652793209941485e-08 0.9999668441129047 0.9998191709232418 1.0001838014722086 -1.6080143259857816e-05 -2.488726360105417e-05 -3.356852000275606e-05 -1.986999121713638e-05 1.986168498049992e-05 -1.2706833734713664e-07 3.3251609658775785e-05 2.2882673498854836e-05 0.00018531967759624694 0.9999957915366859 0.9998387999718072 1.0000908274477642 -2.2683323629467415e-07 -5.670066183511324e-06 -5.7916634484652866e-06 -3.349238758695878e-07 3.3479965880253607e-07 -1.2642231994044746e-07 4.208718259205958e-06 2.992187449849907e-06 9.082750366215041e-05 0.9999995722478392 0.9998414858003406 1.0000100940630103 -2.131693033178826e-09 -6.077303364453969e-07 -6.089877392973616e-07 -3.3082746656011334e-09 3.267696622296507e-09 -1.2636638461196383e-07 4.277515773996097e-07 3.0744021707934936e-07 1.0094114354833869e-05 1.0002183771737978 0.9999982296592649 1.0052588172192491 7.663217095943732e-05 -3.527896428693925e-05 1.749148182135164e-07 4.022272794496898e-07 3.7485336982963656e-06 -9.563998937407621e-08 0.0003235511939378909 0.0002406489076791614 0.007715068893722054
3.542 1.0001040543717403 0.9999242289429529 0.997856048882003 -4.952416387970178e-05 9.54169605391998e-05 0.00016144076086989454 8.834355864568436e-05 -8.83393416712041e-05 -1.2206675145167508e-07 0.00011317123677858428 9.8658492922728e-05 0.0021775319239662008 1.000000001120881 0.9998417920398334 0.9999999786973387 1.5573512061353102e-10 1.4397789554124196e-09 1.4396531081834033e-09 1.575556817029652e-10 -1.968540424028489e-10 -1.2860517061993792e-07 1.1627468474100255e-09 3.662985102961762e-08 2.9449681350338574e-08 0.999966883753756 0.9998192068288019 1.0001812370952055 -1.6144149817807205e-05 -2.4784893084395796e-05 -3.346165484726415e-05 -1.990406094455333e-05 1.989580570457572e-05 -1.2931063367564362e-07 3.3211554243355344e-05 2.2849250021595144e-05 0.00018279242377320648 0.999995791594872 0.9998388001889741 1.0000907796801939 -2.2825279030774878e-07 -5.668591970973965e-06 -5.790188726256114e-06 -3.362875454970449e-07 3.3616286196995767e-07 -1.286674642844313e-07 4.208659970668418e-06 2.992019277900955e-06 9.077973450270309e-05 0.9999995722479647 0.9998414858504938 1.0000100935577187 -2.146960824454869e-09 -6.077150979685807e-07 -6.089724945905376e-07 -3.3232523004818885e-09 3.2821353799765487e-09 -1.2861125531731594e-07 4.277514885750546e-07 3.074374128046298e-07 1.0093606742174167e-05 1.0002172419429904 0.9999973691336617 1.0052483884668453 9.932752150024971e-05 -4.6963407997000426e-05 1.5026020030915782e-07 3.491318991417515e-07 3.71748997440075e-06 -9.236514181135599e-08 0.0003232637679743783 0.00024046026497904374 0.007718941980966429
3.552 1.0001047336640625 0.999924680881849 0.9978992345053735 -4.858637483931078e-05 9.42722146147397e-05 0.0001619001841148175 9.01540790712929e-05 -9.015622897531349e-05 -1.2431281008637161e-07 0.00011402513226427425 9.921558199342129e-05 0.0021344670467877466 1.0000000011209522 0.9998417920894835 0.9999999786989727 1.5581581677981206e-10 1.4397662159743733e-09 1.4396580643566478e-09 1.5770053865208702e-10 -1.9751019337636633e-10 -1.3088742585592558e-07 1.1728461501858461e-09 3.6657227169782776e-08 2.918556670852732e-08 0.999966923625571 0.9998192429116729 1.000178680053553 -1.6207735472837992e-05 -2.4682618887438237e-05 -3.335479483466827e-05 -1.993777879211549e-05 1.9929576879079884e-05 -1.3159064805145391e-07 3.3171268611501834e-05 2.281567182175321e-05 0.00018027347191306928 0.999995791653554 0.9998388004078478 1.000090731924633 -2.2967147408389545e-07 -5.667117776226224e-06 -5.788713995928467e-06 -3.3765052386888e-07 3.375254254907295e-07 -1.3095007104853632e-07 4.2086011871821316e-06 2.991850239196781e-06 9.073197728444697e-05 0.9999995722480898 0.9998414859015013 1.0000100930524027 -2.1620809665176586e-09 -6.076998640151972e-07 -6.089572432827037e-07 -3.3382483397250077e-09 3.2966191976998356e-09 -1.3089355251807044e-07 4.277514076321009e-07 3.0743442280186936e-07 1.0093098883055042e-05 1.0002157689030322 0.9999962685019657 1.0052352469740478 0.00012685786177871018 -6.163223519854545e-05 1.2521315728370337e-07 3.022919496359278e-07 3.6793198553031834e-06 -8.771802776613522e-08 0.0003227966148250714 0.00024014710106531697 0.007725275150079915
3.562 1.000105407363843 0.9999251282251717 0.9979429220856613 -4.7655164949689883e-05 9.313266333022606e-05 0.0001622987299459196 9.193048789544005e-05 -9.193875889688147e-05 -1.2659783510832267e-07 0.00011486371979734707 9.975986739159189e-05 0.0020909320945307827 1.0000000011210208 0.9998417921399954 0.9999999787005437 1.5604271955681387e-10 1.4397437683749982e-09 1.4396524903681312e-09 1.577969432339416e-10 -1.9812041924330685e-10 -1.332076917478257e-07 1.1846172218104113e-09 3.668342114998208e-08 2.8882969876165303e-08 0.9999669637269594 0.9998192791707267 1.0001761303508676 -1.6270901689680375e-05 -2.4580441824270483e-05 -3.324794141919241e-05 -1.997114568168866e-05 1.996299936635575e-05 -1.3390898922677195e-07 3.313075413709487e-05 2.2781940087809685e-05 0.0001777628609196868 0.9999957917127309 0.9998388006284408 1.000090684181056 -2.310892885261135e-07 -5.665643605521001e-06 -5.787239274700682e-06 -3.3901284045349466e-07 3.388873503005585e-07 -1.3327073081802832e-07 4.208541895225312e-06 2.991680325851647e-06 9.068423200239452e-05 0.9999995722482123 0.9998414859533775 1.0000100925470365 -2.1770539730682095e-09 -6.076846395005317e-07 -6.089420021459903e-07 -3.3532921549564513e-09 3.311148815636545e-09 -1.3321386484856396e-07 4.277513189182542e-07 3.074312402145788e-07 1.009259083428273e-05 1.0002138851880475 0.9999948756849323 1.0052189697872431 0.00015965916000623058 -7.974677679661266e-05 9.942973749790841e-08 2.601962986387867e-07 3.6357079252576344e-06 -8.152219772819406e-08 0.00032206189179411507 0.00023964932676249446 0.007735222243316919
3.572 1.000106075766567 0.9999255711934049 0.9979870921960394 -4.6728505653180355e-05 9.19983162748223e-05 0.00016263763800415947 9.367213950378066e-05 -9.368626949968536e-05 -1.2892251353816154e-07 0.00011568684628515976 0.00010029133845462477 0.002046946242582774 1.0000000011210872 0.9998417921913819 0.999999978702031 1.5640561566131036e-10 1.4397159800124362e-09 1.4396361450326733e-09 1.578126398788743e-10 -1.986842760430063e-10 -1.3556656587322058e-07 1.195173918413955e-09 3.6708551020410146e-08 2.8611286446062064e-08 0.9999670040565424 0.9998193156048439 1.000173587990761 -1.633364989198385e-05 -2.4478362692993933e-05 -3.314109602980093e-05 -2.000416254037378e-05 1.9996074029864137e-05 -1.3626627440529544e-07 3.309001219626556e-05 2.27480560078291e-05 0.000175260631453117 0.9999957917724008 0.999838800850765 1.000090636449441 -2.325062439956712e-07 -5.664169453982071e-06 -5.785764563250589e-06 -3.4037452770335676e-07 3.4024863668716423e-07 -1.3563004301594614e-07 4.208482092057899e-06 2.9915095390620105e-06 9.063649860814534e-05 0.9999995722483334 0.9998414860061339 1.000010092041599 -2.1918903962833738e-09 -6.076694202649584e-07 -6.089267720383755e-07 -3.3684157916498054e-09 3.325724327186503e-09 -1.3557279024848267e-07 4.2775121241752277e-07 3.074278776652122e-07 1.0092082724859287e-05 1.0002115107009393 0.9999931334414995 1.0051991476635662 0.00019803470396664724 -0.00010174827269339163 7.26564275415369e-08 2.2160224371509437e-07 3.588049911066984e-06 -7.363161784154397e-08 0.0003209416021715608 0.00023888627196232717 0.007750291637648221
3.582 1.0001067391319516 0.9999260099815648 0.9980317250681284 -4.58041104859137e-05 9.086912953637152e-05 0.0001629181603858625 9.537843499132655e-05 -9.539814675160205e-05 -1.312875161837403e-07 0.0001164943595807665 0.00010080998437861805 0.0020025289771536683 1.0000000011211505 0.9998417922436574 0.9999999787034264 1.5687315934308476e-10 1.4396967307085706e-09 1.439621719812015e-09 1.5773413188368154e-10 -1.9920060362900922e-10 -1.3796465384314082e-07 1.2006594652751183e-09 3.673277143273968e-08 2.8465776868772646e-08 0.9999670446129498 0.9998193522129138 1.0001710529768375 -1.6395981470529064e-05 -2.4376382277111145e-05 -3.303426007177299e-05 -2.00368302785024e-05 2.0028801733802975e-05 -1.386631300525195e-07 3.304904417141235e-05 2.271402077139724e-05 0.00017276682607596648 0.9999957918325645 0.9998388010748346 1.0000905887297808 -2.339223720231962e-07 -5.662695308301426e-06 -5.784289848625324e-06 -3.4173559954431196e-07 3.4160928528998644e-07 -1.3802861635744818e-07 4.208421788499736e-06 2.9913378900243586e-06 9.058877706094553e-05 0.9999995722484509 0.9998414860597852 1.000010091536083 -2.206620959012948e-09 -6.076541924506247e-07 -6.089115399419047e-07 -3.383632837692423e-09 3.3403466770737266e-09 -1.379709340852017e-07 4.277510889749171e-07 3.0742436205680704e-07 1.0091574749649184e-05 1.0002085598277914 0.999990980594841 1.0051754117262943 0.0002421061083680569 -0.0001280273036697279 4.472169430871161e-08 1.854948187219669e-07 3.53749699191932e-06 -6.394932953825312e-08 0.00031928379952808497 0.00023775416699787035 0.007772351449185291
3.592 1.0001073976814856 0.9999264447574367 0.998076800560603 -4.487944020872772e-05 8.97450006907608e-05 0.00016314155933780665 9.704882130228762e-05 -9.707382363605538e-05 -1.3369349670498934e-07 0.00011728610893863531 0.00010131579439965248 0.0019577001127141737 1.00000000112121 0.9998417922968357 0.9999999787047376 1.5739364420840616e-10 1.4397013235474207e-09 1.4396217793727257e-09 1.5757996832754666e-10 -1.9966910465914639e-10 -1.4040257095051892e-07 1.1982409728067146e-09 3.675620055996379e-08 2.8516356343396206e-08 0.9999670853948218 0.9998193889938327 1.0001685253126855 -1.6457897781972803e-05 -2.427450135382397e-05 -3.292743494221875e-05 -2.0069149776793792e-05 2.006118334447749e-05 -1.4110019075415948e-07 3.3007851442558966e-05 2.2679835564333717e-05 0.00017028148935508108 0.9999957918932206 0.9998388013006625 1.0000905410220824 -2.3533772445143216e-07 -5.661221153606857e-06 -5.782815119174811e-06 -3.430960376144705e-07 3.4296929698739736e-07 -1.4046706764367917e-07 4.208361000732938e-06 2.991165392863601e-06 9.054106737409702e-05 0.9999995722485661 0.9998414861143454 1.0000100910304948 -2.221297991156132e-09 -6.076389409672541e-07 -6.088962934419754e-07 -3.3989245251293933e-09 3.355016031123978e-09 -1.4040891257793677e-07 4.2775095695444094e-07 3.0742071955097524e-07 1.0091067092068574e-05 1.0002049438588598 0.9999883537625839 1.0051474633383504 0.00029176775449838896 -0.00015888946414716553 1.5531298262173344e-08 1.5105378867959893e-07 3.484991933908055e-06 -5.244718175380453e-08 0.0003169011590504268 0.00023612532265542154 0.007803576331567168
3.602 1.0001080515960263 0.9999268756598572 0.9981222981302765 -4.395171758038671e-05 8.862576415892781e-05 0.00016330910508606555 9.868279031792069e-05 -9.871277923269436e-05 -1.361410886574163e-07 0.00011806194545009043 0.00010180875797960099 0.0019124798108457394 1.000000001121266 0.9998417923509316 0.9999999787059789 1.5791003299031468e-10 1.439733880229303e-09 1.4396345865440873e-09 1.573943313281148e-10 -2.0008972074585366e-10 -1.4288094149563852e-07 1.1878061586871979e-09 3.677887214713587e-08 2.8760767795125227e-08 0.9999671264008069 0.9998194259465047 1.0001660050018584 -1.6519400132338113e-05 -2.4172720705055315e-05 -3.282062204368172e-05 -2.0101121891450332e-05 2.009321972759503e-05 -1.4357810033420676e-07 3.296643537361592e-05 2.2645501560861773e-05 0.00016780466791229136 0.9999957919543692 0.9998388015282625 1.0000904933263601 -2.3675235785813572e-07 -5.659746985236968e-06 -5.781340376318026e-06 -3.4445579803550715e-07 3.443286712259722e-07 -1.4294602429770495e-07 4.20829973773183e-06 2.9909920551300343e-06 9.049336960965486e-05 0.9999995722486786 0.999841486169829 1.0000100905248497 -2.235978282174462e-09 -6.076236614726794e-07 -6.088810343841066e-07 -3.4142470727864305e-09 3.3697332960811184e-09 -1.4288734992569345e-07 4.27750824796942e-07 3.074169605982942e-07 1.0090559811027109e-05 1.000200574086938 0.9999851895701328 1.0051151052485487 0.00034664962809996633 -0.00019451943347816857 -1.4933041004421157e-08 1.1762743588581774e-07 3.431297989803533e-06 -3.918486724251743e-08 0.00031357296098323274 0.00023384976607231816 0.007846315877071339
3.612 1.0001087010135483 0.9999273027971001 0.9981681968076775 -4.301795203683054e-05 8.75111871706212e-05 0.0001634220738051059 0.00010027987789932904 -0.00010031453776286824 -1.3863090550869312e-07 0.0001188217224541978 0.00010228886499251194 0.0018668885988601894 1.000000001121319 0.9998417924059594 0.999999978707164 1.5838258733390394e-10 1.4397830201905878e-09 1.4396453260333594e-09 1.5722455486304616e-10 -2.0046194152556412e-10 -1.4540039913060587e-07 1.1723995831721988e-09 3.680073083602133e-08 2.9116842824396453e-08 0.9999671676295621 0.9998194630698399 1.0001634920478522 -1.6580489751918166e-05 -2.4071041124251977e-05 -3.271382278368692e-05 -2.0132747477422023e-05 2.012491175063414e-05 -1.4609751128741407e-07 3.292479730482644e-05 2.261101991986186e-05 0.0001653364104683858 0.9999957920160103 0.9998388017576487 1.0000904456426285 -2.381663125973377e-07 -5.65827281558212e-06 -5.779865635371834e-06 -3.45814834063941e-07 3.456874089354034e-07 -1.454661214316185e-07 4.208237994367126e-06 2.990817872971892e-06 9.044568381703485e-05 0.999999572248788 0.9998414862262502 1.000010090019161 -2.2507017581315157e-09 -6.076083655229782e-07 -6.088657773812528e-07 -3.4295528686972767e-09 3.3844983801214937e-09 -1.4540687943858057e-07 4.2775069506386267e-07 3.074130745534553e-07 1.0090052757901428e-05 1.00019536548731 0.999981427278498 1.0050782715402333 0.0004060935748707977 -0.00023494624082066336 -4.66123173895926e-08 8.471229677242312e-08 3.3770214016457195e-06 -2.4326118467294326e-08 0.00030905124963011234 0.00023075990754742957 0.007902874211922161
3.622 1.0001093460271362 0.9999277262454417 0.9982144751791053 -4.207497388738797e-05 8.640096656775296e-05 0.0001634817457218568 0.00010183966290353392 -0.00010187866760760931 -1.4116353789872964e-07 0.00011956529592069338 0.00010275610590433838 0.0018209473864119593 1.0000000011213692 0.9998417924619339 0.9999999787082969 1.5880092852089076e-10 1.4398267805261205e-09 1.439639927151621e-09 1.5709895756524513e-10 -2.007852228335321e-10 -1.479615869559446e-07 1.1569799619289925e-09 3.682166473058715e-08 2.9463268398428307e-08 0.9999672090797512 0.9998195003627564 1.000160986454088 -1.664116778608344e-05 -2.396946341031081e-05 -3.260703855982143e-05 -2.016402740941143e-05 2.0156260281413415e-05 -1.4865908499116502e-07 3.288293855772506e-05 2.2576391788864035e-05 0.00016287676795882135 0.9999957920781434 0.9998388019888355 1.0000903979708902 -2.395795986622468e-07 -5.656798666430742e-06 -5.7783909103585455e-06 -3.4717311788443436e-07 3.470455105801903e-07 -1.4802800457314172e-07 4.208175755724526e-06 2.990642834997883e-06 9.039800997541453e-05 0.9999995722488949 0.999841486283625 1.0000100895134327 -2.2654785333335132e-09 -6.075930749291521e-07 -6.088505365360606e-07 -3.4448139822321073e-09 3.399311672922157e-09 -1.4796814465767178e-07 4.277505652408228e-07 3.0740903699098283e-07 1.0089545607607894e-05 1.0001892408143624 0.9999770117087715 1.0050370535949769 0.00046914742376604645 -0.00028001295649182547 -7.93673814321131e-08 5.1937982816570505e-08 3.3226283748390293e-06 -8.149708282222813e-09 0.00030307143214355496 0.0002266784817353455 0.00797520809183206
3.632 1.0001099866833059 0.9999281460479569 0.9982611113769294 -4.111947696370426e-05 8.529472664561392e-05 0.00016348940333463555 0.00010336176619296304 -0.00010340478030414901 -1.4373955545993957e-07 0.00012029252481069216 0.00010321047194511878 0.0017746774783701617 1.000000001121416 0.9998417925188714 0.9999999787093705 1.5917645103714107e-10 1.4398449878939386e-09 1.4396189669797165e-09 1.570173025287447e-10 -2.0106006558033328e-10 -1.5056515678565028e-07 1.1460286722482176e-09 3.684155496379079e-08 2.9700698402129433e-08 0.9999672507500468 0.9998195378241774 1.000158488223899 -1.670143530447566e-05 -2.3867988354425988e-05 -3.25002707468713e-05 -2.019496259183071e-05 2.018726618898573e-05 -1.5126349242583502e-07 3.2840860448862515e-05 2.2541618312231554e-05 0.00016042579375053195 0.9999957921407685 0.9998388022218379 1.0000903503111387 -2.4099220516565206e-07 -5.655324557686663e-06 -5.77691620164742e-06 -3.485306500485334e-07 3.484029762115187e-07 -1.5063232793941067e-07 4.208113008683508e-06 2.9904669313680545e-06 9.035034799768782e-05 0.9999995722489995 0.9998414863419681 1.0000100890076578 -2.2802974428869077e-09 -6.075778096663525e-07 -6.088353108976408e-07 -3.4600303772630928e-09 3.4141736329627552e-09 -1.5057179867384842e-07 4.2775043291834193e-07 3.0740482415410996e-07 1.008903801206103e-05 1.0001821348867306 0.9999718963002118 1.0049917192672366 0.0005345802002963847 -0.00032935404937010573 -1.1297613536214314e-07 1.905609002457977e-08 3.268457490552962e-06 8.900216327960807e-09 0.0002953669460135904 0.00022142958430923818 0.0080645742685729
3.642 1.0001106229807366 0.9999285622136102 0.9983080830795589 -4.014806803864184e-05 8.419201818520753e-05 0.00016344632973069455 0.00010484584964380874 -0.00010489252952046788 -1.463595075398896e-07 0.00012100327142738586 0.00010365195527779193 0.0017281005824924664 1.0000000011214607 0.999841792576787 0.9999999787103783 1.5952067012824124e-10 1.4398326164192345e-09 1.4395987162135377e-09 1.5696085462003722e-10 -2.0128535662100483e-10 -1.5321177078538326e-07 1.1415614460427202e-09 3.6860322481234705e-08 2.9790463566396022e-08 0.9999672926391263 0.9998195754530326 1.0001559973605283 -1.6761293326698296e-05 -2.376661673028616e-05 -3.239352069521248e-05 -2.022555394847767e-05 2.0217930342644414e-05 -1.5391141210266687e-07 3.279856430224327e-05 2.250670063836813e-05 0.00015798354391413785 0.9999957922038861 0.9998388024566703 1.000090302663367 -2.4240412076668734e-07 -5.653850495276593e-06 -5.775441492102794e-06 -3.4988744917644996e-07 3.4975980549503756e-07 -1.5327975589890913e-07 4.208049752349364e-06 2.9902901619153387e-06 9.030269779722844e-05 0.9999995722491022 0.9998414864012953 1.000010088501829 -2.295147194692072e-09 -6.075625753422013e-07 -6.088200842103258e-07 -3.475220701511242e-09 3.4290840839807532e-09 -1.5321850305793463e-07 4.277503015605752e-07 3.0740042633817973e-07 1.0088529776232917e-05 1.000173998782244 0.9999660461037998 1.0049427226748509 0.0006009198137006907 -0.000382384062401523 -1.4713265909092907e-07 -1.4067962505594214e-08 3.2147286950205426e-06 2.631335284881705e-08 0.00028568697602586316 0.00021485220471976138 0.008171179648276988
3.652 1.000111254869473 0.9999289747166829 0.9983553675220684 -3.9157320844201614e-05 8.309231878438737e-05 0.0001633538069941412 0.00010629161514758705 -0.00010634161001557923 -1.4902392395011303e-07 0.00012169740176263539 0.00010408054916956622 0.001681238810896327 1.000000001121503 0.9998417926356963 0.9999999787113191 1.5982838235728962e-10 1.4398001664786897e-09 1.439599085007126e-09 1.5691169829872474e-10 -2.014616149207777e-10 -1.559021010820692e-07 1.1429257973326676e-09 3.687795312277784e-08 2.975099184660266e-08 0.9999673347456742 0.9998196132482559 1.0001535138671298 -1.6820742841028064e-05 -2.3665349289459462e-05 -3.228678974229849e-05 -2.0255802403189542e-05 2.024825361284268e-05 -1.5660353324284034e-07 3.275605145132634e-05 2.24716399197994e-05 0.00015555007746797175 0.999995792267496 0.9998388026933491 1.0000902550275748 -2.438153503605129e-07 -5.652376468769549e-06 -5.7739667628856005e-06 -3.51243533938533e-07 3.5111599904974654e-07 -1.5597096218466558e-07 4.207985999122312e-06 2.9901125368403068e-06 9.025505936686502e-05 0.999999572249203 0.999841486461623 1.0000100879959468 -2.310032232702579e-09 -6.075473611791758e-07 -6.088048367374573e-07 -3.4904032159125798e-09 3.4440433293992053e-09 -1.5590892938068647e-07 4.277501814751081e-07 3.073958513567551e-07 1.0088020937247898e-05 1.0001648036347917 0.9999594404909351 1.0048907029120762 0.0006665123161116115 -0.00043829958322867126 -1.81450127403629e-07 -4.746150431778018e-08 3.161550194913259e-06 4.3523973703933985e-08 0.0002738156713075305 0.0002068153398174991 0.008293901861218074
3.662 1.0001118822506332 0.9999293834965608 0.998402941517945 -3.8143832232566394e-05 8.199503453112655e-05 0.00016321311470974924 0.00010769880359594284 -0.00010775175658176321 -1.5173331866160009e-07 0.00012237478583298366 0.00010449624816548358 0.001634114674882251 1.0000000011215433 0.9998417926956159 0.9999999787122053 1.600797642848086e-10 1.439766395292262e-09 1.4396262035838017e-09 1.568652736231922e-10 -2.0158791616429723e-10 -1.5863682796764681e-07 1.14824609679204e-09 3.68944889226965e-08 2.9624708246904402e-08 0.99996737706838 0.9998196512087874 1.000151037746761 -1.687978481051515e-05 -2.3564186771532244e-05 -3.218007923014803e-05 -2.0285708866872746e-05 2.0278236870688054e-05 -1.5934055277976242e-07 3.271332323001322e-05 2.243643730734596e-05 0.00015312545653258972 0.9999957923315983 0.9998388029318884 1.000090207403774 -2.4522591394475935e-07 -5.650902458765904e-06 -5.772492007952383e-06 -3.525989091941523e-07 3.5247155688586227e-07 -1.5870662967343547e-07 4.20792176592927e-06 2.98993407021828e-06 9.020743279909471e-05 0.9999995722493025 0.9998414865229662 1.0000100874900224 -2.3249721962411974e-09 -6.07532147898265e-07 -6.087895627096664e-07 -3.505582352463601e-09 3.459051871171896e-09 -1.5864375949446083e-07 4.277500846330035e-07 3.0739111716109373e-07 1.0087511699242205e-05 1.0001545437353012 0.999952075365303 1.0048364705808346 0.0007295994260572339 -0.0004960955587743699 -2.154689730794029e-07 -8.105099664544275e-08 3.1089246907857327e-06 5.989458850795516e-08 0.0002595910101936631 0.00019723366496418644 0.00843014421751725
3.672 1.0001125049766506 0.9999297884579058 0.9984507814918839 -3.710427794637294e-05 8.08995030193339e-05 0.00016302552857413213 0.00010906719384088231 -0.00010912274298125682 -1.544881916094888e-07 0.0001230352979827017 0.00010489904825201283 0.0015867510732208484 1.000000001121582 0.9998417927565626 0.9999999787130555 1.6025581869522336e-10 1.4397466648792933e-09 1.4396666914771884e-09 1.5683101468628223e-10 -2.0166513409391442e-10 -1.6141664309697931e-07 1.1561031895660465e-09 3.690999084295822e-08 2.9443296749181064e-08 0.9999674196059387 0.9998196893335713 1.0001485690023724 -1.6938420161735366e-05 -2.3463129915945476e-05 -3.20733905116624e-05 -2.0315274237702735e-05 2.0307880988441392e-05 -1.6212317734547396e-07 3.267038095906186e-05 2.240109394285583e-05 0.00015070974642151906 0.9999957923961927 0.9998388031723053 1.0000901597919836 -2.466358314922074e-07 -5.6494284509289115e-06 -5.771017241097099e-06 -3.5395356532989893e-07 3.538264786757201e-07 -1.6148745118029971e-07 4.207857062129192e-06 2.9897547710409474e-06 9.01598182304769e-05 0.9999995722494008 0.9998414865853426 1.0000100869840747 -2.3399873089830424e-09 -6.075169209841759e-07 -6.087742752883611e-07 -3.520748616192096e-09 3.474109093208327e-09 -1.6142368479783224e-07 4.277500166647534e-07 3.0738623873863455e-07 1.0087002283960922e-05 1.0001432386617528 0.999943964682471 1.0047809823274574 0.0007884087047527817 -0.0005545972877051618 -2.486710359767205e-07 -1.1466955307144248e-07 3.0567563549755532e-06 7.474612968421997e-08 0.00024292143216132582 0.0001860829131061814 0.0085758675540778
3.682 1.0001131228520361 0.9999301894711967 0.9984988635230523 -3.603546560733752e-05 7.980499763980162e-05 0.00016279231911179898 0.00011039660163448831 -0.00011045438087102486 -1.5728903285338615e-07 0.00012367881712471411 0.00010528894699238029 0.0015391712745563846 1.0000000011216195 0.9998417928185522 0.9999999787138867 1.6035171832701938e-10 1.4397430993613311e-09 1.4396975127468623e-09 1.568203405314477e-10 -2.0169268405689336e-10 -1.6424224775617312e-07 1.1660641023198025e-09 3.692449547693781e-08 2.9216366532509695e-08 0.9999674623570497 0.999819727621557 1.0001461076367912 -1.6996649774772634e-05 -2.336217946996772e-05 -3.196672493985503e-05 -2.0344499412208894e-05 2.0337186838208105e-05 -1.649521225164455e-07 3.262722593851066e-05 2.2365610955711674e-05 0.00014830301575949003 0.9999957924612801 0.9998388034146153 1.0000901121922197 -2.480451079438302e-07 -5.647954442624849e-06 -5.769542485366343e-06 -3.5530749151945987e-07 3.5518076477891593e-07 -1.6431412994627558e-07 4.207791882516937e-06 2.9895746380183677e-06 9.011221575150726e-05 0.9999995722494986 0.9998414866487677 1.0000100864781203 -2.35508181437897e-09 -6.075016777175809e-07 -6.087589982343694e-07 -3.5358907114982333e-09 3.489215401547551e-09 -1.6424940614981897e-07 4.277499711184518e-07 3.073812178438803e-07 1.00864928094797e-05 1.0001309342372555 0.9999351411335863 1.0047253046374012 0.0008412491002651504 -0.0006125053476723153 -2.804994934573762e-07 -1.4806666812649618e-07 3.0048597757991677e-06 8.726838015165847e-08 0.0002237986288027074 0.0001734146640603841 0.008725806757429844
3.692 1.0001137356346441 0.9999305863736296 0.9985471633977634 -3.4934382832664185e-05 7.87107330277115e-05 0.00016251475048690686 0.00011168687856526248 -0.00011174651872382718 -1.6013632792641232e-07 0.0001243052268954166 0.00010566594361485512 0.0014913988951174623 1.0000000011216563 0.9998417928816022 0.9999999787147081 1.6038031968646256e-10 1.4397483837391874e-09 1.4397034552471203e-09 1.5683441391866565e-10 -2.016708750291804e-10 -1.6711435226096895e-07 1.1777269405160942e-09 3.693799202948059e-08 2.895192929956503e-08 0.9999675053204174 0.9998197660716978 1.0001436536527117 -1.7054474485852908e-05 -2.3261336187815437e-05 -3.186008385085265e-05 -2.0373385297955314e-05 2.036615529333188e-05 -1.6782811299157252e-07 3.258385945142965e-05 2.2329989466082696e-05 0.00014590533672156016 0.9999957925268602 0.9998388036588348 1.0000900646044932 -2.4945373064737657e-07 -5.646480441762101e-06 -5.768067756254619e-06 -3.5666068649264005e-07 3.565344150741386e-07 -1.6718737886114824e-07 4.207726210526605e-06 2.9893936616931083e-06 9.006462535674952e-05 0.9999995722495963 0.9998414867132597 1.0000100859721692 -2.3702423542277964e-09 -6.074864254976313e-07 -6.087437466096212e-07 -3.5510070176519735e-09 3.5043707008235693e-09 -1.6712163500488678e-07 4.277499305389217e-07 3.0737604281243555e-07 1.008598329390118e-05 1.0001177021912602 0.9999256559055264 1.004670569209581 0.0008866036248875692 -0.0006684526850656916 -3.1038338591453655e-07 -1.8092081705863417e-07 2.9529717043634684e-06 9.677754707638778e-08 0.0002023054338329345 0.00015937130387946754 0.008873843659521858
3.702 1.0001143430373916 0.9999309789703446 0.9985956566701351 -3.379823883139458e-05 7.761587149481973e-05 0.00016219407938635117 0.0001129379110025965 -0.0001129990407454823 -1.630305599788357e-07 0.0001249144157108874 0.00010603003904231888 0.0014434578734927094 1.0000000011216927 0.9998417929457301 0.9999999787155247 1.603602935419552e-10 1.4397534072776636e-09 1.4396878743109993e-09 1.5686327194452031e-10 -2.0159965935918927e-10 -1.7003367807646372e-07 1.1893366156317713e-09 3.6950430407231876e-08 2.8689076287913478e-08 0.9999675484947507 0.9998198046829508 1.0001412070526903 -1.7111895104117762e-05 -2.316060082139649e-05 -3.175346855232531e-05 -2.04019328145693e-05 2.0394787227710985e-05 -1.7075188297160822e-07 3.25402827770426e-05 2.229423059206644e-05 0.00014351678540602743 0.9999957925929328 0.9998388039049805 1.0000900170288067 -2.5086168076558005e-07 -5.645006457405546e-06 -5.766593050497913e-06 -3.580131603382532e-07 3.578874291432596e-07 -1.701079205316335e-07 4.207660029824013e-06 2.9892118327223025e-06 9.001704697304324e-05 0.9999995722496939 0.9998414867788349 1.000010085466225 -2.3854508889016873e-09 -6.074711737054011e-07 -6.087285164147303e-07 -3.566107796451609e-09 3.519574617536345e-09 -1.7004109224417201e-07 4.2774987425021895e-07 3.0737069772709284e-07 1.008547376528845e-05 1.00010363851432 0.9999155775088391 1.0046179231937586 0.0009232111919257827 -0.0007210674522657977 -3.3776471695830913e-07 -2.128550817453663e-07 2.9007659496183902e-06 1.0266448122215122e-07 0.0001786186170716106 0.00014420376289383957 0.00901348144665521
3.712 1.0001149447303743 0.9999313670359359 0.9986443187290438 -3.262449834934206e-05 7.651953023522887e-05 0.000161831553962698 0.00011414961904984118 -0.0001142118657897761 -1.6597221713550867e-07 0.00012550627672453126 0.00010638123586142013 0.0013953724448212393 1.0000000011217294 0.9998417930109532 0.99999997871634 1.6030151544669214e-10 1.4397557544224743e-09 1.439668747580087e-09 1.5689471568877975e-10 -2.0147912394072103e-10 -1.7300095653429052e-07 1.1975631904141097e-09 3.696175398905425e-08 2.8506479019208812e-08 0.9999675918787617 0.9998198434542778 1.0001387678391505 -1.7168912430797014e-05 -2.3059974112115827e-05 -3.164688032905679e-05 -2.0430142884443043e-05 2.0423083515733707e-05 -1.7372417566242744e-07 3.2496497202998325e-05 2.2258335455934446e-05 0.00014113744226353314 0.9999957926594991 0.9998388041530699 1.000089969465166 -2.5226894871602757e-07 -5.643532492522321e-06 -5.765118350055063e-06 -3.593649255117986e-07 3.5923980680883903e-07 -1.7307648803858858e-07 4.207593335390534e-06 2.989029149996316e-06 8.996948053607422e-05 0.9999995722497924 0.9998414868455118 1.0000100849602924 -2.4006974580271276e-09 -6.074559244912881e-07 -6.087132893548002e-07 -3.581205253923866e-09 3.534827368260873e-09 -1.7300850931227884e-07 4.277497886390433e-07 3.073651743642263e-07 1.0084964356206649e-05 1.0000888605977636 0.999904989739472 1.0045684777562343 0.000950130711895939 -0.0007690383674198297 -3.621255894433865e-07 -2.434554245444684e-07 2.8478711950758523e-06 1.0442794320188438e-07 0.00015300778480326904 0.0001282977973855434 0.009138353487821249
3.722 1.0001155403433184 0.999931750316198 0.9986931248695217 -3.141090739475147e-05 7.542078908563497e-05 0.0001614284128376445 0.00011532195550341841 -0.00011538494627432439 -1.6896179464771553e-07 0.0001260807076884628 0.0001067195382349137 0.001347167117330536 1.0000000011217667 0.9998417930772895 0.9999999787171627 1.6020093786593133e-10 1.4397611564657559e-09 1.4396624596726083e-09 1.5692738441572372e-10 -2.0130998618605782e-10 -1.760169286468036e-07 1.198917071827872e-09 3.697193351208747e-08 2.8488733150507652e-08 0.9999676354711662 0.9998198823846437 1.0001363360143833 -1.722552726748135e-05 -2.2959456788895498e-05 -3.1540320458975355e-05 -2.0458016419430153e-05 2.0451045031790327e-05 -1.7674574363524155e-07 3.245250402924849e-05 2.2222305184846814e-05 0.00013876739247860035 0.9999957927265588 0.9998388044031198 1.0000899219135795 -2.5367553832292347e-07 -5.642058541280289e-06 -5.763643638435314e-06 -3.6071598346580666e-07 3.605915477541017e-07 -1.7609382431199822e-07 4.207526136936436e-06 2.988845622734757e-06 8.992192605314603e-05 0.999999572249892 0.9998414869133078 1.0000100844543802 -2.415985050035606e-09 -6.074406720346704e-07 -6.086980491602896e-07 -3.5963012632790047e-09 3.550128959060111e-09 -1.7602462814003193e-07 4.2774967407454746e-07 3.073594781450293e-07 1.008445528151311e-05 1.000073503346821 0.9998939889080891 1.0045232586891075 0.0009667825378519328 -0.000811177249965908 -3.830127481995374e-07 -2.7229075159984463e-07 2.793890977512962e-06 1.0170028826586353e-07 0.0001258345283208639 0.00011221967919999001 0.009242703177065513
3.732 1.0001161294682883 0.9999321285300604 0.9987420503667589 -3.0155510708794443e-05 7.431869861764347e-05 0.00016098588417566573 0.00011645490480508773 -0.00011651826709725944 -1.7199980133230698e-07 0.00012663761071941533 0.00010704495176203191 0.001298866654721173 1.0000000011218044 0.9998417931447569 0.9999999787180073 1.6005043920947086e-10 1.4397773684438096e-09 1.4396698881083732e-09 1.5697515232401588e-10 -2.010920011127765e-10 -1.790823468297125e-07 1.1917665179023882e-09 3.698098310623555e-08 2.8671846889475175e-08 0.9999676792706846 0.9998199214730178 1.0001339115805454 -1.7281740411181486e-05 -2.2859049575212532e-05 -3.143379022763423e-05 -2.048555431640812e-05 2.0478672651081112e-05 -1.7981734913125956e-07 3.24083045594345e-05 2.2186140906244765e-05 0.00013640672626041636 0.9999957927941115 0.9998388046551477 1.0000898743740614 -2.550814583604341e-07 -5.6405845960876165e-06 -5.762168915179693e-06 -3.620663202562972e-07 3.6194265191690915e-07 -1.7916068219783943e-07 4.207458451427919e-06 2.988661265260712e-06 8.987438360192739e-05 0.9999995722499925 0.9998414869822412 1.0000100839485018 -2.4313221073878177e-09 -6.074254090585439e-07 -6.086827952352736e-07 -3.6113809893249793e-09 3.5654786978579087e-09 -1.7909020081140275e-07 4.277495430078868e-07 3.0735362452849014e-07 1.0083946708521418e-05 1.0000577145307255 0.9998826805243853 1.0044831624701867 0.0009729648433547771 -0.0008464739993310482 -4.000572529931831e-07 -2.989335523754918e-07 2.7384246600168365e-06 9.42637755858829e-08 9.756501923659527e-05 9.679793921144279e-05 0.009321784993729473
3.742 1.0001167116625878 0.9999325013716566 0.9987910705509423 -2.8856661417273103e-05 7.321228836005539e-05 0.00016050518483944211 0.00011754848198475084 -0.00011761184455750588 -1.750867623777506e-07 0.00012717689195981745 0.00010735748328161282 0.0012504960684348678 1.000000001121843 0.9998417932133734 0.9999999787188816 1.5984983928106645e-10 1.4398050172062491e-09 1.4396762756436212e-09 1.5706136082435937e-10 -2.0082520428992615e-10 -1.8219797277574896e-07 1.1775922253135355e-09 3.6988959166413795e-08 2.901065841254733e-08 0.9999677232760391 0.9998199607183718 1.0001314945396493 -1.7337552644200286e-05 -2.2758753196583043e-05 -3.132729092771965e-05 -2.0512757463482097e-05 2.050596724902862e-05 -1.8293976332687706e-07 3.236390008703534e-05 2.2149843741112345e-05 0.00013405553909837123 0.9999957928621571 0.9998388049091712 1.00008982684662 -2.564867088998684e-07 -5.639110656337024e-06 -5.760694194615982e-06 -3.6341591237275347e-07 3.6329311840789915e-07 -1.822778257831754e-07 4.207390290383987e-06 2.988476088041832e-06 8.982685327512619e-05 0.9999995722500944 0.9998414870523293 1.0000100834426662 -2.4467087551990404e-09 -6.074101345072038e-07 -6.086675423764755e-07 -3.6264215495447877e-09 3.580876296262705e-09 -1.8220598933967916e-07 4.277494105396627e-07 3.0734762952781565e-07 1.0083438624190439e-05 1.0000416496800675 0.9998711756572014 1.004448920581048 0.0009688451241663885 -0.0008741401315936126 -4.1298768948217094e-07 -3.2297972410167355e-07 2.681087997539169e-06 8.205741670766517e-08 6.884999940951304e-05 8.324971187028858e-05 0.009372155103750033
3.752 1.0001172864517804 0.9999328685124782 0.9988401608813436 -2.7513023650373298e-05 7.210057497319617e-05 0.00015998751962109252 0.00011860273159996672 -0.00011866572528227036 -1.782232243404417e-07 0.0001276984611245017 0.00010765714061082419 0.0012020806244598843 1.0000000011218824 0.9998417932831581 0.999999978719785 1.5961315183932651e-10 1.43983490446625e-09 1.4396655971947467e-09 1.5720449023609917e-10 -2.0051045431764858e-10 -1.8536457981817935e-07 1.160713588833617e-09 3.699595623610632e-08 2.9394854308050358e-08 0.9999677674859568 0.9998200001196821 1.0001290848935578 -1.7392964731187134e-05 -2.2658568385434695e-05 -3.122082384592765e-05 -2.053962675419775e-05 2.05329297020585e-05 -1.8611376719586808e-07 3.231929188624118e-05 2.2113414800257463e-05 0.000131713932086191 0.9999957929306955 0.9998388051652083 1.0000897793312544 -2.5789127643366087e-07 -5.637636731819929e-06 -5.759219493307792e-06 -3.6476474149018515e-07 3.64642947088932e-07 -1.85446029202091e-07 4.2073216512472475e-06 2.98829009211031e-06 8.977933511064749e-05 0.9999995722501978 0.9998414871235914 1.000010082936872 -2.46213075127934e-09 -6.07394857736156e-07 -6.086523067672151e-07 -3.641404544300646e-09 3.5963214387504594e-09 -1.8537276696533126e-07 4.277492850365568e-07 3.073415036146818e-07 1.0082930794496457e-05 1.0000254668569202 0.9998595872022573 1.004421074067295 0.0009549293896127292 -0.0008936381773104519 -4.2163622421913353e-07 -3.4406621860423003e-07 2.621531894523288e-06 6.517500935291603e-08 4.1008197909168936e-05 7.327211671303253e-05 0.009391837746525376
3.762 1.0001178533327717 0.9999332296035774 0.9988892970183081 -2.612356914194811e-05 7.098257021599925e-05 0.0001594340805373838 0.00011961772668524632 -0.00011967998515840695 -1.8140975885108153e-07 0.00012820223093246667 0.00010794393221031745 0.0011536458700740144 1.000000001121922 0.9998417933541288 0.9999999787207048 1.593627720399076e-10 1.439852143545278e-09 1.439635349924818e-09 1.5740709763133852e-10 -2.001477716418997e-10 -1.8858295112723284e-07 1.1464511112788908e-09 3.700210411728165e-08 2.9703203530807444e-08 0.9999678118991671 0.9998200396759278 1.0001266826439807 -1.744797742448756e-05 -2.255849587586444e-05 -3.111439024580018e-05 -2.0566163098702762e-05 2.05595608859793e-05 -1.8934015122035945e-07 3.227448121534219e-05 2.2076855186488942e-05 0.0001293820124021768 0.9999957929997266 0.999838805423277 1.0000897318279531 -2.5929513790732294e-07 -5.63616283710971e-06 -5.75774481384469e-06 -3.661128047571771e-07 3.659921374495784e-07 -1.8866607705861838e-07 4.2072525202785214e-06 2.9881032711815957e-06 8.973182906511146e-05 0.999999572250302 0.9998414871960459 1.0000100824311071 -2.4775650532150536e-09 -6.07379593450316e-07 -6.086370908065489e-07 -3.6563273634406195e-09 3.611814256294386e-09 -1.885913171091387e-07 4.2774916572934327e-07 3.073352534091492e-07 1.0082422863217445e-05 1.0000093216077597 0.9998480262785069 1.0043999593855173 0.0009320134639908335 -0.0009046956299116021 -4.2593774083396066e-07 -3.618853665917576e-07 2.559458128840899e-06 4.385556311103056e-08 2.0559219618091038e-05 6.874179865971505e-05 0.009380368663692783
3.772 1.0001184117769015 0.9999335842777706 0.99893845489203 -2.4687568922622137e-05 6.985728857647639e-05 0.00015884604616946135 0.0001205935677198422 -0.00012065472827384218 -1.8464696390902157e-07 0.00012868811643799953 0.00010821786678135087 0.001105217687027011 1.0000000011219623 0.9998417934263051 0.9999999787216234 1.5912368597567302e-10 1.4398463680245665e-09 1.4396018806462826e-09 1.5765651617572388e-10 -1.9973753877695605e-10 -1.918538812282317e-07 1.138605395700921e-09 3.7007556097219874e-08 2.9859543624641695e-08 0.9999678565144023 0.9998200793860916 1.0001242877924854 -1.7502591475114102e-05 -2.2458536393909223e-05 -3.100799136520111e-05 -2.0592367424318457e-05 2.0585861677926704e-05 -1.9261971515246269e-07 3.2229469329585706e-05 2.20401660010043e-05 0.00012705989393206886 0.9999957930692495 0.9998388056833956 1.0000896843366975 -2.6069826938756016e-07 -5.6346889829934295e-06 -5.756270140810798e-06 -3.67460115052446e-07 3.673406887531305e-07 -1.9193876469828594e-07 4.2071828838119285e-06 2.9879156200594546e-06 8.968433504438077e-05 0.9999995722504073 0.9998414872697117 1.000010081925354 -2.4929878169616683e-09 -6.073643522509688e-07 -6.086218778374828e-07 -3.671202428868971e-09 3.627353679140025e-09 -1.9186243412460637e-07 4.2774904762268334e-07 3.073288891081414e-07 1.0081914529620316e-05 0.9999933623679779 0.9998365989449943 1.0043857056344416 0.0009011219552494866 -0.0009073035402914153 -4.259231071264893e-07 -3.761951297393655e-07 2.4946311813339175e-06 1.846763660539796e-08 3.0640661105338196e-05 7.062551526172849e-05 0.009338727898471035
3.782 1.0001189612330015 0.9999339321518235 0.9989876107672795 -2.3204581223300957e-05 6.872375445732145e-05 0.00015822458104187585 0.00012153038161701762 -0.00012159008586768 -1.8793546941060433e-07 0.00012915603428777881 0.00010847895281251129 0.0010568223792776887 1.0000000011220023 0.9998417934997056 0.9999999787225243 1.5891751423809477e-10 1.4398184533256685e-09 1.4395880308488851e-09 1.5793316084165372e-10 -1.992806631378374e-10 -1.9517817441713228e-07 1.1379209505411019e-09 3.701246280569156e-08 2.985613482751847e-08 0.9999679013303993 0.9998201192491599 1.0001219003405 -1.7556807636846506e-05 -2.2358690650917575e-05 -3.090162842613122e-05 -2.0618240666059704e-05 2.0611832954895457e-05 -1.959532690429964e-07 3.218425749412745e-05 2.2003348348817025e-05 0.00012474769794711805 0.9999957931392636 0.9998388059455829 1.0000896368574717 -2.621006491638983e-07 -5.633215168527498e-06 -5.754795451415849e-06 -3.688066919158445e-07 3.686886005440864e-07 -1.952648977072632e-07 4.2071127398323705e-06 2.9877271418670423e-06 8.963685296451076e-05 0.9999995722505126 0.9998414873446079 1.0000100814195956 -2.5083769851333826e-09 -6.073491332601977e-07 -6.086066453518388e-07 -3.6860496620815134e-09 3.6429398962071393e-09 -1.951869232979829e-07 4.277489300870454e-07 3.073224293676031e-07 1.0081405683140302e-05 0.9999777265272709 0.9998254033878508 1.004378242409508 0.0008634408272056113 -0.0009017011121629997 -4.2170815798035045e-07 -3.868250011922357e-07 2.426885745336985e-06 -1.051082017667118e-08 5.577379398870519e-05 7.807351528930374e-05 0.009269181452491214
3.792 1.000119501130388 0.9999342728285833 0.9990367413034811 -2.1674436646403326e-05 6.758100884544216e-05 0.00015757083504326403 0.00012242832072649338 -0.00012248621529105603 -1.9127593618949086e-07 0.00012960590193398708 0.00010872719810110395 0.0010084868058005882 1.0000000011220418 0.9998417935743494 0.9999999787233963 1.5876825425335963e-10 1.4397802077328742e-09 1.4396055465319849e-09 1.582221233875926e-10 -1.9877718508458442e-10 -1.9855664717277962e-07 1.142646470629776e-09 3.7016941254325935e-08 2.9735247324812324e-08 0.999967946345896 0.9998201592641223 1.00011952028932 -1.761062666321873e-05 -2.2258959343580012e-05 -3.0795302653475604e-05 -2.0643783756620627e-05 2.063747559457828e-05 -1.9934163308405675e-07 3.2138846986636944e-05 2.1966403339982123e-05 0.00012244555374288114 0.9999957932097683 0.9998388062098569 1.0000895893902633 -2.6350225350181066e-07 -5.63174138216087e-06 -5.753320733608707e-06 -3.701525502421732e-07 3.700358722577473e-07 -1.9864529280122743e-07 4.207042100652358e-06 2.9875378496511974e-06 8.958938279794362e-05 0.9999995722506185 0.9998414874207536 1.0000100809138206 -2.523708914082688e-09 -6.07333924496965e-07 -6.085913813141288e-07 -3.700883562045711e-09 3.6585718950762433e-09 -1.985655999087585e-07 4.2774882080628093e-07 3.0731589941986505e-07 1.0080896406391623e-05 0.9999625372959955 0.9998145276779328 1.004377316823065 0.0008202492077531531 -0.0008883486373150401 -4.134801767495184e-07 -3.936777402235183e-07 2.356129941592838e-06 -4.2515619947951466e-08 8.21032988358384e-05 8.914764115246552e-05 0.009175055064073102
3.802 1.0001200308817573 0.9999346058990485 0.9990858236097834 -2.0097221536122293e-05 6.642811541841538e-05 0.00015688594290412837 0.00012328756184259917 -0.00012334329897631944 -1.9466905965498608e-07 0.00013003763682392655 0.00010896260926873272 0.0009602385724961313 1.00000000112208 0.9998417936502566 0.9999999787242267 1.5870601897816098e-10 1.4397474936875028e-09 1.4396451959947578e-09 1.5851726383235056e-10 -1.9822745330228607e-10 -2.0199012571573707e-07 1.1504678897021095e-09 3.70210561173827e-08 2.954870810477741e-08 0.9999679915596347 0.9998201994299705 1.000117147640105 -1.766404930466852e-05 -2.2159343161733034e-05 -3.0689015284726044e-05 -2.0668997620842607e-05 2.0662790475134757e-05 -2.0278563597447824e-07 3.2093239087575935e-05 2.1929332084376206e-05 0.00012015359922928495 0.9999957932807617 0.999838806476237 1.0000895419350613 -2.649030529735532e-07 -5.630267608349948e-06 -5.751845997077745e-06 -3.714976967320613e-07 3.7138250316712517e-07 -2.0208077765271854e-07 4.20697098391961e-06 2.987347759369433e-06 8.954192458054142e-05 0.999999572250723 0.9998414874981677 1.0000100804080174 -2.5389531766922788e-09 -6.073187101415166e-07 -6.085760953285956e-07 -3.7157105430431488e-09 3.6742493252779062e-09 -2.0199929140189395e-07 4.277487315675812e-07 3.073093219570238e-07 1.0080386873405912e-05 0.9999479014420466 0.9998040481493305 1.00438251774213 0.0007728552341505809 -0.000867891746504406 -4.0148354875693275e-07 -3.9672750394474527e-07 2.282344663685414e-06 -7.692111841406584e-08 0.00010759396809906806 0.00010205052219139943 0.009060464478168512
3.812 1.0001205498859758 0.9999349309443571 0.9991348352949482 -1.8473260338443705e-05 6.526416607519352e-05 0.00015617102373718174 0.00012410830521729593 -0.00012416154342393527 -1.9811557040530437e-07 0.000130451155576243 0.00010918519127530299 0.0009121063023950182 1.0000000011221148 0.9998417937274456 0.9999999787249977 1.587627503615645e-10 1.439731023648628e-09 1.439682522423263e-09 1.5881557161560082e-10 -1.9763266541192793e-10 -2.0547944826178556e-07 1.1600177784103937e-09 3.702482389419987e-08 2.932719285707e-08 0.9999680369703604 0.9998202397457014 1.0001147823938723 -1.771707631157306e-05 -2.205984279591653e-05 -3.058276756401374e-05 -2.0693883181956083e-05 2.0687778475129703e-05 -2.0628611739172767e-07 3.204743506589022e-05 2.1892135685781366e-05 0.00011787198153467032 0.9999957933522434 0.999838806744742 1.000089494491847 -2.663030154710771e-07 -5.628793836685905e-06 -5.7503712661191926e-06 -3.728421340461716e-07 3.727284921307484e-07 -2.055721910697859e-07 4.206899399740205e-06 2.987156881128182e-06 8.949447837487019e-05 0.9999995722508251 0.9998414875768712 1.000010079902167 -2.5540774903849803e-09 -6.073034795516657e-07 -6.085608116719602e-07 -3.7305335990196874e-09 3.689971680042584e-09 -2.054888354768648e-07 4.2774866894524614e-07 3.073027084111169e-07 1.0079877228902228e-05 0.99993390790282 0.9997940284026028 1.0043933050291638 0.0007225395810950483 -0.0008411202237329661 -3.8600592314364253e-07 -3.960151551465093e-07 2.2055797367686386e-06 -1.1306540977904795e-07 0.00013165264286877032 0.00011554716188091316 0.00893002572689965
3.822 1.000121057530748 0.9999352475376914 0.9991837545120437 -1.6803097568227455e-05 6.40882858926876e-05 0.00015542718063026257 0.00012489077358187977 -0.00012494117819824213 -2.0161623426542042e-07 0.00013084637314790106 0.00010939494692705061 0.0008641200109031666 1.0000000011221462 0.999841793805937 0.9999999787256817 1.5895893147187668e-10 1.439732615018537e-09 1.4396950501712768e-09 1.591079083966119e-10 -1.969930349023469e-10 -2.09025464148349e-07 1.1708386846571573e-09 3.70282301364067e-08 2.9080391788564505e-08 0.9999680825768203 0.9998202802103134 1.0001124245514974 -1.7769708448561665e-05 -2.1960458942464378e-05 -3.0476560725245587e-05 -2.0718441369287388e-05 2.071244047323076e-05 -2.0984392645328903e-07 3.200143617109456e-05 2.185481523836416e-05 0.00011560085773725208 0.9999957934242111 0.9998388070153912 1.000089447060593 -2.677021207563491e-07 -5.627320065496032e-06 -5.748896563619681e-06 -3.7418587193031365e-07 3.740738390401136e-07 -2.0912038255910328e-07 4.2068273432948554e-06 2.986965214526966e-06 8.9447044220955e-05 0.9999995722509238 0.9998414876568822 1.0000100793962423 -2.569061175808604e-09 -6.072882308999317e-07 -6.085455527143927e-07 -3.74536140904398e-09 3.7057381226028073e-09 -2.0903508181996566e-07 4.2774862687593656e-07 3.072960559902255e-07 1.00793675398513e-05 0.9999206272223453 0.9997845188976328 1.004409041519003 0.0006705090412141671 -0.0008089245722108259 -3.673657877903041e-07 -3.916416035688057e-07 2.1259477292115504e-06 -1.502748597135694e-07 0.0001539981509764556 0.00012887235254607454 0.00878856675812522
3.832 1.0001215531951504 0.999935555246087 0.9992325599980408 -1.5087479834070436e-05 6.289963752155056e-05 0.00015465550027963707 0.00012563521118801502 -0.00012568245494002343 -2.0517185430634665e-07 0.00013122320200129931 0.0001095918763747135 0.000816311624145447 1.000000001122172 0.9998417938857512 0.9999999787262501 1.5928757212115763e-10 1.4397471960794626e-09 1.4396776770630517e-09 1.5937502243602888e-10 -1.963090836147918e-10 -2.1262903325578836e-07 1.1821163772231822e-09 3.703124105532567e-08 2.8824697002166466e-08 0.9999681283777663 0.9998203208228106 1.000110074113723 -1.7821946508448236e-05 -2.1861192300456347e-05 -3.0370395976386726e-05 -2.0742673124821655e-05 2.0736777349129652e-05 -2.1345992285441695e-07 3.195524363810219e-05 2.1817371829028896e-05 0.00011334039578987926 0.999995793496664 0.9998388072882043 1.0000893996412707 -2.691003755440565e-07 -5.625846300196347e-06 -5.7474218942136245e-06 -3.755289300050035e-07 3.754185427193564e-07 -2.127262127247612e-07 4.206754799124977e-06 2.9867727519738104e-06 8.939962210913268e-05 0.9999995722510181 0.9998414877382217 1.0000100788902144 -2.5839117162502147e-09 -6.072729694950236e-07 -6.085303234852825e-07 -3.7602138358437135e-09 3.721548227073059e-09 -2.126388901777735e-07 4.277485878691404e-07 3.07289352413528e-07 1.007885784028635e-05 0.9999081117224656 0.999775557071442 1.004429025597193 0.0006178612985897409 -0.00077225319638565 -3.459019331758815e-07 -3.8375998577318585e-07 2.043616257918726e-06 -1.878870251974718e-07 0.00017448115427453164 0.00014156722698111508 0.008640858733552045
3.842 1.000122036252045 0.9999358536321522 0.9992812311084819 -1.3327338241407027e-05 6.169742503516371e-05 0.00015385705264782057 0.00012634188287036528 -0.00012638564639450416 -2.0878326920982255e-07 0.00013158155129191804 0.0001097759766130037 0.0007687156956578462 1.0000000011221928 0.9998417939669083 0.9999999787266827 1.5971214262605839e-10 1.4397686664200106e-09 1.4396445340505574e-09 1.5959078996390648e-10 -1.955817147041523e-10 -2.1629102763471313e-07 1.1915761558745184e-09 3.703380433770657e-08 2.861080386664877e-08 0.9999681743719526 0.9998203615821984 1.0001077310811686 -1.7873791316341304e-05 -2.17620435659499e-05 -3.0264274498426505e-05 -2.076657939711706e-05 2.0760789982678094e-05 -2.1713497611099545e-07 3.190885870049527e-05 2.177980654326644e-05 0.00011109077561743101 0.999995793569601 0.9998388075632015 1.000089352233861 -2.7049781704389337e-07 -5.62437254678044e-06 -5.745947244630034e-06 -3.768713344885468e-07 3.7676260238296044e-07 -2.163905536696004e-07 4.206681753668985e-06 2.9865794872988702e-06 8.935221199306151e-05 0.9999995722511076 0.9998414878209103 1.0000100783840637 -2.5986656191583777e-09 -6.072577011385946e-07 -6.085151099740032e-07 -3.775116812878671e-09 3.7374012785510036e-09 -2.1630113245383864e-07 4.2774853272676827e-07 3.072825848479632e-07 1.0078348211986923e-05 0.9998963962898167 0.999767167896766 1.0044525225191816 0.0005655609708160592 -0.0007320725588787335 -3.21964913069076e-07 -3.725673665542158e-07 1.9587995457832884e-06 -2.252711270704838e-07 0.00019303515060582142 0.00015336491174745574 0.0084913818094174
3.852 1.00012250607035 0.9999361422556907 0.9993297478474364 -1.1523771383785194e-05 6.048089725555065e-05 0.00015303289064764363 0.000127011073133761 -0.00012705104545326286 -2.1245135337220063e-07 0.00013192132610436282 0.00010994724100682667 0.00072137040323034 1.0000000011222079 0.9998417940494299 0.9999999787269787 1.6017955413532525e-10 1.439794144120533e-09 1.4396171762196375e-09 1.5973440627786896e-10 -1.9481189162697815e-10 -2.2001233035957597e-07 1.195851364495977e-09 3.703585656982279e-08 2.8518223245371534e-08 0.9999682205581379 0.9998204024874883 1.0001053954543424 -1.7925243715193638e-05 -2.1663013428377763e-05 -3.0158197457300356e-05 -2.079016113110677e-05 2.078447925450634e-05 -2.2086996665229534e-07 3.18622826020008e-05 2.1742120469970896e-05 0.00010885219030629954 0.9999957936430222 0.9998388078404042 1.0000893048383626 -2.7189449820540956e-07 -5.622898808562843e-06 -5.744472593608504e-06 -3.782131066838241e-07 3.7810601712657657e-07 -2.201142891230326e-07 4.206608205528843e-06 2.9863854226058413e-06 8.930481383428716e-05 0.9999995722511916 0.99984148790497 1.0000100778777894 -2.6133759844982394e-09 -6.072424287847348e-07 -6.084998906555705e-07 -3.790091199188971e-09 3.753296329838244e-09 -2.200226922235973e-07 4.2774845120414997e-07 3.072757478493544e-07 1.0077838813066366e-05 0.9998854996465752 0.9997593647872193 1.0044787929786152 0.0005144261616915007 -0.0006893320682091864 -2.959103422985178e-07 -3.5829649400058515e-07 1.8717498495067376e-06 -2.6184541720723665e-07 0.00020965549346765237 0.00016412197580532926 0.008344136403620467
3.862 1.00012296201719 0.9999364206752321 0.9993780908930037 -9.678029062032836e-06 5.9249350580504976e-05 0.00015218404985719176 0.00012764308525330012 -0.00012767896421456224 -2.1617701669669352e-07 0.0001322424267605655 0.0001101056588700927 0.0006743189493853574 1.0000000011222172 0.9998417941333392 0.9999999787271545 1.6064301773169122e-10 1.439822159921667e-09 1.4396087288850107e-09 1.5979933880313657e-10 -1.9399985987740118e-10 -2.237938360820071e-07 1.192282781445486e-09 3.7037354271799925e-08 2.8610271114758932e-08 0.9999682669350834 0.9998204435376926 1.000103067233642 -1.7976304544756376e-05 -2.1564102571842196e-05 -3.0052166019789573e-05 -2.0813419257129172e-05 2.0807846045071724e-05 -2.2466578427895796e-07 3.181551659715116e-05 2.1704314701790127e-05 0.00010662484730590597 0.9999957937169272 0.9998388081198336 1.0000892574547913 -2.7329046569055867e-07 -5.62142508674036e-06 -5.742997927981231e-06 -3.7955425310320356e-07 3.794487864760379e-07 -2.238983132880956e-07 4.206534166290932e-06 2.9861905689833214e-06 8.925742764228652e-05 0.9999995722512712 0.9998414879904228 1.0000100773714067 -2.6280898416784697e-09 -6.072271536525392e-07 -6.084846524386468e-07 -3.805143027591484e-09 3.769232790940756e-09 -2.2380446410321433e-07 4.2774834785023906e-07 3.072688474947261e-07 1.0077329808750465e-05 0.9998754259707255 0.9997521507531354 1.004507117848498 0.00046512419106301223 -0.0006449348286306078 -2.6809373403448997e-07 -3.412079849585097e-07 1.7827492068803678e-06 -2.970909530683403e-07 0.0002243860691705224 0.00017377738434277813 0.008202506927382724
3.872 1.0001234034599136 0.9999366884494727 0.9994262416186308 -7.79149681605136e-06 5.800213134731671e-05 0.00015131154828080154 0.0001282382403833346 -0.00012826973305734966 -2.199612034494919e-07 0.00013254474821280967 0.00011025121511096704 0.0006276115554694446 1.0000000011222225 0.999841794218658 0.9999999787272332 1.6107815107291837e-10 1.4398497726917646e-09 1.4396179721732916e-09 1.5979745817500285e-10 -1.9314685079471018e-10 -2.2763645180550775e-07 1.1808026332872592e-09 3.703831716242615e-08 2.888361454028871e-08 0.9999683135015554 0.9998204847318304 1.0001007464193434 -1.8026974624457376e-05 -2.146531167774378e-05 -2.9946181359186472e-05 -2.0836354689378117e-05 2.0830891235707903e-05 -2.2852333083306002e-07 3.176856194143219e-05 2.1666390330766182e-05 0.00010440896964319402 0.9999957937913168 0.9998388084015125 1.0000892100831715 -2.7468574398561574e-07 -5.6199513852060515e-06 -5.741523249291871e-06 -3.8089476273489344e-07 3.807909093640938e-07 -2.2774353300154785e-07 4.206459651760204e-06 2.9859949404721257e-06 8.921005347631159e-05 0.9999995722513468 0.9998414880772913 1.0000100768649403 -2.6428315414494854e-09 -6.072118791419475e-07 -6.084693966680583e-07 -3.820261392202316e-09 3.7852099717342885e-09 -2.2764735452675975e-07 4.277482380258069e-07 3.072618997147357e-07 1.0076821254057955e-05 0.9998661667391124 0.9997455197172954 1.0045368184474006 0.0004181748455291133 -0.0005997146471337139 -2.3886651585211073e-07 -3.2158317493858495e-07 1.6921017887003965e-06 -3.306306034627258e-07 0.00023730854412593792 0.00018232657846486446 0.008069180786574422
3.882 1.0001238297679875 0.9999369451386277 0.9994741821105311 -5.865681309891625e-06 5.6738637766612916e-05 0.00015041638615494613 0.00012879687667560028 -0.0001288236997361966 -2.2380489103371513e-07 0.0001328281795219777 0.00011038388993836404 0.000581308347570794 1.0000000011222236 0.9998417943054106 0.9999999787272355 1.614811713647191e-10 1.4398692993884907e-09 1.439634699602503e-09 1.5975046436421817e-10 -1.922531786121414e-10 -2.3154109517186925e-07 1.1645276730352663e-09 3.7038850158337566e-08 2.92569278532506e-08 0.9999683602563209 0.9998205260689218 1.0000984330115947 -1.8077254755742048e-05 -2.1366641428855843e-05 -2.9840244650661287e-05 -2.0858968331804795e-05 2.0853615707440987e-05 -2.324435172131634e-07 3.172141987829476e-05 2.1628348443245086e-05 0.00010220479723682537 0.9999957938661913 0.9998388086854637 1.0000891627235227 -2.7608033652215126e-07 -5.618477710798332e-06 -5.740048567865286e-06 -3.8223461370017645e-07 3.821323848127805e-07 -2.3165086655543244e-07 4.206384669840362e-06 2.985798546261525e-06 8.916269140196485e-05 0.9999995722514188 0.9998414881655995 1.0000100763584103 -2.6576042749176456e-09 -6.071966123571006e-07 -6.084541333169133e-07 -3.835423902044744e-09 3.801227160348044e-09 -2.3155228163822116e-07 4.277481374657812e-07 3.0725492457866186e-07 1.007631301789097e-05 0.9998577026770247 0.9997394579082375 1.0045672719883916 0.0003739593480414776 -0.0005544201242009988 -2.0857289962233861e-07 -2.997177483154089e-07 1.6001270306182863e-06 -3.6202714112023286e-07 0.0002485328362728992 0.000189803948749773 0.007946121132416951
3.892 1.0001242403147768 0.9999371903056969 0.9995218951814826 -3.902196568273658e-06 5.545832146446977e-05 0.00014949954579233774 0.0001293193484099614 -0.00012934122849171822 -2.2770909000697394e-07 0.0001330926034163126 0.0001105036586150168 0.0005354836125105848 1.0000000011222216 0.9998417943936194 0.9999999787271737 1.6185566169061547e-10 1.4398735673708797e-09 1.4396516110245195e-09 1.596804958460591e-10 -1.9132011692595638e-10 -2.3550869654462096e-07 1.1486045340471905e-09 3.7039118200239465e-08 2.9608861655905802e-08 0.9999684071981516 0.9998205675479918 1.0000961270104092 -1.812714573663522e-05 -2.1268092504302057e-05 -2.9734357057495336e-05 -2.0881261089123173e-05 2.087602034221199e-05 -2.3642726670784832e-07 3.167409163269788e-05 2.1590190117104736e-05 0.00010001258844392 0.9999957939415511 0.9998388089717098 1.0000891153758578 -2.7747423976277205e-07 -5.6170040720632405e-06 -5.738573891261805e-06 -3.8357378454892547e-07 3.8347321159496434e-07 -2.356212438895708e-07 4.206309214682942e-06 2.9856013866823913e-06 8.911534143708508e-05 0.9999995722514881 0.9998414882553701 1.0000100758518289 -2.672404963687523e-09 -6.071813615962754e-07 -6.0843886968397e-07 -3.850608888250359e-09 3.817283600272653e-09 -2.3552017543444884e-07 4.277480529353175e-07 3.072479395257721e-07 1.0075804811528293e-05 0.9998500057199674 0.9997339452617822 1.0045979224696264 0.0003327333619764297 -0.0005097038730451774 -1.77547286721236e-07 -2.759161705276511e-07 1.50715358125355e-06 -3.909877060633845e-07 0.00025818852432583304 0.00019627023507503863 0.007834588299398197
3.902 1.000124634479202 0.9999374235176496 0.9995693643812787 -1.9027510362410106e-06 5.4160688658844044e-05 0.00014856199144751514 0.0001298060251471159 -0.00012982269917934013 -2.3167484114660067e-07 0.00013333789592786735 0.00011061049124640324 0.0004902322083209221 1.0000000011222168 0.9998417944833091 0.9999999787270536 1.6219660041638136e-10 1.439859188670245e-09 1.4396710383922958e-09 1.5960143797380253e-10 -1.9034824846596282e-10 -2.395401980225451e-07 1.13785321265348e-09 3.703928355049749e-08 2.983665105178115e-08 0.999968454325822 0.9998206091680671 1.0000938284156724 -1.8176648376463552e-05 -2.1169665574245762e-05 -2.9628519725751105e-05 -2.0903233874608068e-05 2.0898106021874106e-05 -2.404755122358221e-07 3.162657841687749e-05 2.155191642425263e-05 9.783262192101335e-05 0.9999957940173966 0.9998388092602746 1.0000890680401828 -2.7886745864689695e-07 -5.615530471686569e-06 -5.737099218120015e-06 -3.849122615824398e-07 3.8481338919302894e-07 -2.396556064956358e-07 4.2062332715187e-06 2.9854034562615943e-06 8.906800353167256e-05 0.9999995722515553 0.9998414883466277 1.0000100753452008 -2.68723819671318e-09 -6.071661287951784e-07 -6.08423603789374e-07 -3.865802269036905e-09 3.83337829609886e-09 -2.3955197837763807e-07 4.2774798099699783e-07 3.0724095547173246e-07 1.007529631301429e-05 0.9998430409100406 0.9997289567769597 1.0046282870846501 0.00029464243237098815 -0.0004661177806107191 -1.461120001493662e-07 -2.5048688076976965e-07 1.413514073914637e-06 -4.173057543227165e-07 0.0002664172206941799 0.00020180306884246164 0.007735200759891822
3.912 1.000125011647294 0.9999376443465282 0.9996165740040743 1.3086457470694375e-07 5.284530099479028e-05 0.00014760466919710273 0.00013025729090687042 -0.0001302685064162336 -2.3570321520734603e-07 0.00013356392611666365 0.00011070435261431192 0.0004456794450025455 1.00000000112221 0.9998417945745034 0.9999999787268823 1.6248888121471194e-10 1.4398325773815218e-09 1.4396991009607616e-09 1.5951966379203733e-10 -1.8933812578788787e-10 -2.436365537063522e-07 1.1345503735907496e-09 3.7039448100872355e-08 2.9898431379000514e-08 0.9999685016381087 0.9998206509281791 1.000091537227148 -1.8225763498629027e-05 -2.1071361296435998e-05 -2.9522733788654506e-05 -2.0924887608912712e-05 2.0919873628094513e-05 -2.4458919861036633e-07 3.157888144252221e-05 2.151352843536965e-05 9.566519879061231e-05 0.9999957940937279 0.9998388095511815 1.000089020716504 -2.8026000817215074e-07 -5.614056903703247e-06 -5.7356245415489194e-06 -3.862500385056049e-07 3.861529162380318e-07 -2.437549081351265e-07 4.206156827622549e-06 2.9852047506633203e-06 8.902067761068916e-05 0.9999995722516208 0.9998414884393955 1.0000100748385359 -2.7021189646762676e-09 -6.071509085302929e-07 -6.084083289130987e-07 -3.880997240338764e-09 3.8495101528360375e-09 -2.4364864430014956e-07 4.277479139092323e-07 3.072339781553431e-07 1.0074787329772593e-05 0.9998367681677502 0.9997244637831124 1.0046579587917033 0.00025973854793483983 -0.0004241128642009959 -1.1457518128193592e-07 -2.237381634474347e-07 1.3195406387247085e-06 -4.4085110345461366e-07 0.0002733659888591994 0.00020648971624228406 0.0076480248505668
3.922 1.000125371213631 0.999937852370479 0.9996635090928675 2.1967886873101377e-06 5.151177606299342e-05 0.00014662850683740082 0.00013067354336860569 -0.00013067905874937003 -2.397953103919665e-07 0.0001337705558941266 0.00011078520207520285 0.0004019966887344691 1.0000000011222014 0.9998417946672266 0.9999999787266733 1.6271883045281942e-10 1.439806474326136e-09 1.4397363835845399e-09 1.5944008906611434e-10 -1.8829094097954162e-10 -2.477987301005332e-07 1.1378555336623897e-09 3.703964079984628e-08 2.981752386012265e-08 0.999968549133792 0.9998206928273623 1.0000892534444856 -1.827449192870189e-05 -2.0973180317891746e-05 -2.941700037728267e-05 -2.0946223214993576e-05 2.0941324043167182e-05 -2.487692811824434e-07 3.15310019316744e-05 2.147502722421851e-05 9.351064501639177e-05 0.9999957941705451 0.9998388098444547 1.0000889734048355 -2.8165190246788036e-07 -5.6125833552197035e-06 -5.7341498618066695e-06 -3.875871112262272e-07 3.874917916814687e-07 -2.4792011475794525e-07 4.206079882080699e-06 2.9850052732551883e-06 8.897336364812618e-05 0.9999995722516851 0.9998414885336985 1.0000100743318447 -2.717061158181933e-09 -6.071356875047125e-07 -6.083930452665392e-07 -3.896189331923083e-09 3.865678195585832e-09 -2.478111399142408e-07 4.27747848492477e-07 3.072270134501328e-07 1.007427789402351e-05 0.9998311438991486 0.9997204350895238 1.0046866056415182 0.000227996773172871 -0.0003840427856238003 -8.322879005115639e-08 -1.9597461326080815e-07 1.2255610782706603e-06 -4.615644108403064e-07 0.0002791818627284176 0.00021042149476139865 0.0075726812902644205
3.932 1.000125712582686 0.9999380471747048 0.9997101554413411 4.29309953054043e-06 5.0159787626114664e-05 0.0001456344138117177 0.00013105519308880472 -0.00013105477783441813 -2.439522531494114e-07 0.0001339576399586348 0.0001108529935441565 0.0003594266066558925 1.0000000011221917 0.999841794761504 0.9999999787264408 1.628862338403722e-10 1.439793058539364e-09 1.439770473251178e-09 1.5937067447328064e-10 -1.8720794653149312e-10 -2.520277060554327e-07 1.1452196924311435e-09 3.7039851376004776e-08 2.965099710679544e-08 0.9999685968116546 0.9998207348646536 1.0000869770672178 -1.8322834481938145e-05 -2.0875123283213884e-05 -2.931132062732708e-05 -2.0967241612015264e-05 2.0962458149490303e-05 -2.530167272049653e-07 3.1482941117362075e-05 2.143641386781857e-05 9.136931389214429e-05 0.9999957942478489 0.9998388101401186 1.0000889261051906 -2.830431416291214e-07 -5.6111098144862695e-06 -5.732675191306718e-06 -3.889234717687714e-07 3.888300144675818e-07 -2.521522046170608e-07 4.206002446621629e-06 2.9848050354870515e-06 8.892606170597415e-05 0.999999572251749 0.9998414886295619 1.0000100738251434 -2.7320650113829004e-09 -6.071204541325437e-07 -6.08377764854331e-07 -3.911370722398132e-09 3.881881932141982e-09 -2.5204044347008263e-07 4.2774779003406473e-07 3.072200715436202e-07 1.0073768219406252e-05 0.9998261224138176 0.9997168380000166 1.0047139675251562 0.00019933115667542347 -0.0003461701978362498 -5.234672617190008e-08 -1.6749410744284738e-07 1.1318956083821703e-06 -4.794496843255758e-07 0.00028400747644756697 0.00021368953697564592 0.007508457049420758
3.942 1.0001260351700634 0.9999382283523504 0.9997564995932793 6.417825102845881e-06 4.8789065586270894e-05 0.0001446232811719012 0.00013140266273146603 -0.00013139609764272186 -2.4817519326630856e-07 0.00013412502584300213 0.0001109076755665431 0.0003183248730419053 1.0000000011221808 0.9998417948573609 0.9999999787261937 1.630083687629225e-10 1.4397960975269228e-09 1.4397823063348323e-09 1.5932401717454432e-10 -1.8608951816955354e-10 -2.5632447278416037e-07 1.1543936192451826e-09 3.704006813748467e-08 2.9448422026054054e-08 0.9999686446704826 0.9998207770390937 1.0000847080947532 -1.8370791960503543e-05 -2.077719084155619e-05 -2.9205695673867944e-05 -2.0987943714227675e-05 2.0983276829626516e-05 -2.5733251505989344e-07 3.143470023399836e-05 2.1397689442834917e-05 8.924158866444333e-05 0.9999957943256389 0.9998388104381973 1.0000888788175795 -2.844337095254134e-07 -5.609636277926812e-06 -5.73120054927394e-06 -3.902591075691156e-07 3.901675833131448e-07 -2.5645216834754506e-07 4.2059245369254605e-06 2.98460405156414e-06 8.887877190259516e-05 0.9999995722518121 0.9998414887270106 1.0000100733184403 -2.747113340968509e-09 -6.071052040707429e-07 -6.083625066374559e-07 -3.926528693974905e-09 3.898120158922115e-09 -2.5633754644041544e-07 4.277477485086285e-07 3.0721316519470657e-07 1.0073258556217343e-05 0.9998216571427523 0.9997136391846562 1.0047398509991552 0.00017360936356851337 -0.00031067507377123375 -2.2183143893535112e-08 -1.385852110096319e-07 1.0388540847611984e-06 -4.945656847720855e-07 0.0002879777630202297 0.0002163816726557142 0.007454412863588818
3.952 1.0001263384036505 0.9999383955053197 0.9998025288397828 8.568952459084306e-06 4.739939572136558e-05 0.00014359598157302387 0.00013171638630925494 -0.00013170346368002997 -2.524653047629228e-07 0.00013427255406260215 0.00011094919146201909 0.0002792298439789834 1.0000000011221695 0.9998417949548222 0.9999999787259313 1.631055601959248e-10 1.4398094352939385e-09 1.4397596817697397e-09 1.5931257014549087e-10 -1.8493734520044762e-10 -2.6069003390118694e-07 1.164320870368815e-09 3.704027731151225e-08 2.92324551171742e-08 0.999968692709064 0.999820819349727 1.0000824465263745 -1.84183651663946e-05 -2.0679383649014795e-05 -2.9100126637194955e-05 -2.1008330435869665e-05 2.1003780966254985e-05 -2.6171763532850774e-07 3.138628050461204e-05 2.135885502077621e-05 8.71278854358991e-05 0.9999957944039152 0.9998388107387167 1.000088831542 -2.858235858674261e-07 -5.6081627516121406e-06 -5.729725947766336e-06 -3.915940062654691e-07 3.915044972215446e-07 -2.6082100864797425e-07 4.2058461610405005e-06 2.9844023300912745e-06 8.883149433116073e-05 0.9999995722518752 0.99984148882607 1.0000100728117332 -2.762185787490191e-09 -6.07089943915193e-07 -6.083472828274179e-07 -3.941650830323324e-09 3.914392158679284e-09 -2.607034526842741e-07 4.277477291216394e-07 3.0720630122642227e-07 1.0072749057976168e-05 0.9998177016558676 0.9997108054083299 1.0047641228004254 0.00015066569813872632 -0.0002776642578169606 7.028957208771575e-09 -1.0952495597802502e-07 9.467336589960022e-07 -5.070111768883616e-07 0.000291217638393148 0.0002185802468271289 0.007409479208617523
3.962 1.000126621724672 0.9999385482450277 0.9998482312144686 1.0744436361082627e-05 4.5990619214848435e-05 0.00014255336928736822 0.00013199680844203307 -0.0001319773322287657 -2.5682378379786433e-07 0.00013440005835033827 0.00011097747951566721 0.0002429773354040822 1.0000000011221573 0.9998417950539142 0.9999999787256422 1.631848998320316e-10 1.4398223409722737e-09 1.4397094784425065e-09 1.5934341835116923e-10 -1.837515692415679e-10 -2.651254059956047e-07 1.1744827495040088e-09 3.7040427313692915e-08 2.901235558003916e-08 0.9999687409261904 0.9998208617956006 1.0000801923612401 -1.8465554916424955e-05 -2.058170236211252e-05 -2.8994614611129803e-05 -2.102840269669063e-05 2.1023971441603654e-05 -2.6617308995023337e-07 3.13376831336234e-05 2.1319911664958366e-05 8.50286565439695e-05 0.9999957944826775 0.9998388110417012 1.0000887842784425 -2.872127640510848e-07 -5.606689246858353e-06 -5.728251380081968e-06 -3.92928160875814e-07 3.9284075493847005e-07 -2.6525974152878525e-07 4.205767312626681e-06 2.984199869718149e-06 8.878422899364551e-05 0.9999995722519378 0.9998414889267656 1.0000100723050138 -2.7772759900948816e-09 -6.07074683999044e-07 -6.083320867861257e-07 -3.956729815301235e-09 3.930696432181061e-09 -2.651391782092701e-07 4.277477241047704e-07 3.0719947184659073e-07 1.0072239751427471e-05 0.9998142104867929 0.9997083041216611 1.004786702597555 0.00013031235196458762 -0.0002471816083348683 3.507881747591735e-08 -8.057693586220291e-08 8.558168157502155e-07 -5.169042453085353e-07 0.0002938405575589838 0.0002203607151033469 0.00737253636036998
3.972 1.0001268845886615 0.9999386861930897 0.9998935954868422 1.29422073417097e-05 4.4562631993887695e-05 0.00014149628022366414 0.00013224438363636647 -0.00013221816960645082 -2.6125184738936396e-07 0.00013450736596502263 0.00011099247320271751 0.00021087528423166044 1.0000000011221442 0.9998417951546629 0.9999999787253195 1.6323334816680336e-10 1.4398287443773574e-09 1.4396559605336574e-09 1.5941592884284677e-10 -1.8253402439572223e-10 -2.696316185206193e-07 1.1836438861619337e-09 3.704040749826795e-08 2.8813104174231016e-08 0.9999687893206566 0.9998209043757647 1.000077945598396 -1.8512362050656777e-05 -2.0484147629664355e-05 -2.8889160663804222e-05 -2.1048161424553597e-05 2.1043849139199677e-05 -2.70699893344241e-07 3.128890931180201e-05 2.12808604323562e-05 8.294439454989114e-05 0.9999957945619259 0.9998388113471778 1.0000887370268987 -2.886012580124994e-07 -5.605215769642696e-06 -5.726776821971043e-06 -3.942615720320147e-07 3.941763553031552e-07 -2.6976939496016387e-07 4.2056879753758865e-06 2.983996661568904e-06 8.873697581108387e-05 0.9999995722520005 0.9998414890291244 1.000010071798273 -2.7923966613599875e-09 -6.070594307507723e-07 -6.083168940351625e-07 -3.971766593870051e-09 3.947032351480076e-09 -2.6964575300159426e-07 4.2774771397558223e-07 3.0719265530856906e-07 1.0071730621396683e-05 0.9998111397792421 0.9997061039242744 1.0048075554408569 0.00011234884633739276 -0.00021921802890856128 6.177868503541509e-08 -5.198967120163e-08 7.663697570342378e-07 -5.244506018386168e-07 0.0002959478104017512 0.00022179087194835432 0.007342476754745653
3.982 1.0001271264663456 0.9999388089819529 0.999938611154004 1.5160179214391601e-05 4.311538388902312e-05 0.00014042553195041358 0.0001324595755905697 -0.00013242645144461031 -2.6575073086607696e-07 0.00013459429807413065 0.00011099410145168402 0.00018490358415361262 1.0000000011221304 0.9998417952570943 0.9999999787249649 1.6322645252872713e-10 1.4398307011578016e-09 1.4396266098229688e-09 1.5952467266310775e-10 -1.8128541100977182e-10 -2.7420971340687824e-07 1.1893578121145074e-09 3.704008670350902e-08 2.8689619709107934e-08 0.9999688378912589 0.9998209470892734 1.000075706236786 -1.8558787421860484e-05 -2.0386720087660402e-05 -2.87837658524384e-05 -2.106760755201373e-05 2.106341494160948e-05 -2.752990717187231e-07 3.12399602290442e-05 2.124170237794247e-05 8.087563682015306e-05 0.9999957946416597 0.9998388116551712 1.0000886897873715 -2.8998909203374363e-07 -5.603742318089809e-06 -5.725302246134752e-06 -3.955942452697074e-07 3.9551129715723337e-07 -2.7435101044740675e-07 4.205608134623359e-06 2.983792697925555e-06 8.868973469974008e-05 0.9999995722520633 0.9998414891331717 1.0000100712915125 -2.8075716550099527e-09 -6.070441817398131e-07 -6.083016767109248e-07 -3.98676629737677e-09 3.963398919947258e-09 -2.742242183682048e-07 4.277476778115489e-07 3.071858287520709e-07 1.0071221721683982e-05 0.9998084477714729 0.9997041749126636 1.0048266842423628 9.656972677968823e-05 -0.0001937214340709571 8.696432684180734e-08 -2.3995206639432822e-08 6.786410841715824e-07 -5.29837806155059e-07 0.0002976284193191482 0.00022293057953195778 0.007318249986262467
3.992 1.0001273468444554 0.9999389162554694 0.9999832684308404 1.739625605646497e-05 4.164887762686066e-05 0.0001393419237329775 0.00013264285651793468 -0.0001326026619841345 -2.703216881496333e-07 0.00013466067021601088 0.00011098228896495865 0.0001677116633488668 1.0000000011221164 0.9998417953612361 0.9999999787245905 1.6315040690265794e-10 1.4398373351180292e-09 1.4396349499448918e-09 1.596664440909784e-10 -1.800063322950998e-10 -2.7886074603811257e-07 1.1889026909001513e-09 3.7039407420090264e-08 2.870578409594116e-08 0.999968886636798 0.9998209899351828 1.0000734742752535 -1.860483187558165e-05 -2.028942036216794e-05 -2.8678431241606104e-05 -2.1086742009673283e-05 2.1082669731920146e-05 -2.7997166381198827e-07 3.119083708593679e-05 2.120243855967938e-05 7.88229705845704e-05 0.999995794721879 0.9998388119657088 1.0000886425598725 -2.913762803782531e-07 -5.6022688833739325e-06 -5.7238276395365235e-06 -3.9692618358515717e-07 3.968455787577037e-07 -2.7900564212169563e-07 4.205527788363512e-06 2.983587980351415e-06 8.864250564690329e-05 0.9999995722521253 0.9998414892389353 1.0000100707847457 -2.8228150132895727e-09 -6.07028928120224e-07 -6.08286421824698e-07 -4.001732327958674e-09 3.979795352172565e-09 -2.7887562998865436e-07 4.277476063736947e-07 3.071789870362298e-07 1.0070713197827281e-05 0.9998060951384813 0.9997024889261042 1.0048441226242184 8.277064592967164e-05 -0.00017060583119921628 1.1049536443312334e-07 3.1920958465605653e-09 5.928607235465592e-07 -5.332658190535242e-07 0.0002989595005927783 0.0002238318773195312 0.007298892238355875
4.002 1.000127545226454 0.9999390076694156 1.00002755823885 1.964833867572738e-05 4.016316767530653e-05 0.00013824623659628091 0.0001327947064892399 -0.00013274729338993893 -2.7496598914059237e-07 0.00013470629284708898 0.00011095695661305118 0.0001618832957335509 1.0000000011221009 0.9998417954671147 0.9999999787242124 1.6301312303852037e-10 1.4398551754215914e-09 1.4396715442111034e-09 1.5984359245399438e-10 -1.786979706935918e-10 -2.835857853198588e-07 1.1810645088739498e-09 3.703847294936372e-08 2.8888581657904543e-08 0.999968935556076 0.9998210329125549 1.000071249712533 -1.8650496235638436e-05 -2.0192249077200423e-05 -2.857315791067037e-05 -2.110556572358337e-05 2.1101614393801663e-05 -2.8471872075975736e-07 3.114154109488227e-05 2.116307003958599e-05 7.678703839858379e-05 0.9999957948025838 0.9998388122788167 1.0000885953444185 -2.927628145821825e-07 -5.600795458964079e-06 -5.722353011486629e-06 -3.9825738476269203e-07 3.981791991417411e-07 -2.837343574255554e-07 4.20544694884133e-06 2.9833825217809446e-06 8.859528872116651e-05 0.9999995722521875 0.9998414893464426 1.0000100702779877 -2.8381184275714527e-09 -6.070136634145608e-07 -6.082711387049166e-07 -4.016662165777363e-09 3.996220161613055e-09 -2.8360105602355455e-07 4.277475085825495e-07 3.0717215415368904e-07 1.007020518716856e-05 0.9998040452122267 0.9997010197054053 1.004859928293273 7.075300157879697e-05 -0.0001497596167328365 1.3225548680994201e-07 2.9376589663751955e-08 5.092390261397603e-07 -5.349413136975296e-07 0.00030000696197303575 0.0002245393659257858 0.007283542715821881
4.012 1.0001277211331967 0.9999390828919574 1.000071472193755 2.191433057469442e-05 3.865835896351212e-05 0.00013713923342111776 0.00013291561278692623 -0.0001328608450859746 -2.7968491875113894e-07 0.00013473097196785316 0.00011091802189824836 0.00016837070625633446 1.0000000011220846 0.9998417955747586 0.9999999787238387 1.6284302977772913e-10 1.4398808109967862e-09 1.4397124611172575e-09 1.6006337032951146e-10 -1.7736156718141635e-10 -2.883859131654714e-07 1.1673970063151091e-09 3.7037556196715634e-08 2.9196410072653606e-08 0.9999689846478987 0.9998210760204516 1.0000690325472428 -1.8695781308392397e-05 -2.0095206863182545e-05 -2.8467946946490856e-05 -2.1124079615055918e-05 2.1120249810287298e-05 -2.895413068843991e-07 3.1092073470419066e-05 2.1123597880844128e-05 7.476854410546516e-05 0.9999957948837725 0.9998388125945227 1.0000885481410167 -2.941486672097189e-07 -5.599322048866402e-06 -5.720878386161524e-06 -3.9958784145805133e-07 3.9951215676730544e-07 -2.885382371333302e-07 4.205365633545151e-06 2.9831763402245245e-06 8.854808401430996e-05 0.9999995722522491 0.9998414894557204 1.0000100697712468 -2.8534540297720855e-09 -6.069983906167697e-07 -6.082558510840833e-07 -4.031548754820382e-09 4.01267264067861e-09 -2.8840157865374e-07 4.2774740573692783e-07 3.07165377679586e-07 1.00696976822177e-05 0.9998022640996364 0.9996997429784976 1.0048741770758818 6.032731785908441e-05 -0.00013105292478780262 1.5215253349491587e-07 5.43822174657251e-08 4.2796599794367747e-07 -5.350721689469009e-07 0.0003008264226447441 0.0002250907737763413 0.0072714499502200556
4.022 1.0001278741035193 0.9999391416040715 1.0001150025920296 2.4192143441634457e-05 3.713460549903087e-05 0.0001360216590643585 0.00013300606927116857 -0.0001329438231062297 -2.8447977585999953e-07 0.00013473450981148173 0.00011086539946492237 0.00018567569992545627 1.0000000011220675 0.9998417956841954 0.9999999787234615 1.6267020408642973e-10 1.439900977857679e-09 1.4397364283149076e-09 1.6033079888151848e-10 -1.759980682785158e-10 -2.9326222502524983e-07 1.1519519599674583e-09 3.703701067292672e-08 2.9532075160154472e-08 0.9999690339110746 0.9998211192579405 1.0000668227778773 -1.8740687898579062e-05 -1.9998294356147232e-05 -2.8362799426144894e-05 -2.1142284608298577e-05 2.113857686586108e-05 -2.944404989549526e-07 3.104243541579141e-05 2.1084023142822856e-05 7.276825953926733e-05 0.9999957949654458 0.9998388129128543 1.0000885009496603 -2.955338085719282e-07 -5.597848665686504e-06 -5.719403785524384e-06 -4.0091754876771283e-07 4.0084445070898725e-07 -2.934183754597994e-07 4.2052838528425755e-06 2.982969449370439e-06 8.850089156618852e-05 0.9999995722523102 0.9998414895667976 1.0000100692645155 -2.8687920730993675e-09 -6.069831234039993e-07 -6.082405807418427e-07 -4.04638675247098e-09 4.029151637084948e-09 -2.932782931215564e-07 4.2774731805903244e-07 3.071587091205669e-07 1.0069190479981529e-05 0.9998007207171047 0.9996986364862042 1.0048869576802717 5.1315564522957e-05 -0.00011434397223835554 1.701183842788531e-07 7.805323043326801e-08 3.492106176589324e-07 -5.338630747675169e-07 0.00030146425907276876 0.00022551763061714447 0.007261970738344473
4.032 1.0001280036947604 0.999939183499911 1.000158142396484 2.647970220583596e-05 3.559210889584065e-05 0.0001348942404906544 0.0001330665757663427 -0.00013299673946717486 -2.893518727576208e-07 0.00013471670557578042 0.00011079900162667129 0.00021096440401629474 1.0000000011220491 0.9998417957954537 0.9999999787230628 1.62509901893989e-10 1.4399009450093293e-09 1.4397376031632113e-09 1.606429818718022e-10 -1.7460840179960542e-10 -2.98215830098236e-07 1.1395508658254509e-09 3.703713476446504e-08 2.9790133280164823e-08 0.9999690833444138 0.9998211626240914 1.0000646204028125 -1.8785216827652615e-05 -1.9901512190826713e-05 -2.8257716403689647e-05 -2.1160181636054197e-05 2.1156596444645272e-05 -2.994173876213877e-07 3.09926281155976e-05 2.1044346877891442e-05 7.078703224815354e-05 0.9999957950476027 0.9998388132338394 1.0000884537703312 -2.9691822390288117e-07 -5.5963753248407464e-06 -5.717929215260656e-06 -4.022465095109861e-07 4.0217607902950267e-07 -2.9837588013318083e-07 4.205201602448223e-06 2.9827618524104545e-06 8.845371133411851e-05 0.9999995722523702 0.999841489679702 1.000010068757775 -2.884117303791656e-09 -6.069678764761119e-07 -6.082253331140751e-07 -4.0611790743771085e-09 4.045655854977555e-09 -2.982323084428259e-07 4.2774725280291136e-07 3.0715218313868155e-07 1.0068683263402197e-05 0.9997993867586038 0.9996976799603805 1.0048983672058824 4.355260152463647e-05 -9.948440870723017e-05 1.8610857523230602e-07 1.0025474533551958e-07 2.7312025363802203e-07 -5.315120812773057e-07 0.00030195869875524465 0.00022584598732617095 0.007254564134901373
4.042 1.0001281094832228 0.9999392082871333 1.0002008852210134 2.87749496933536e-05 3.403111682416437e-05 0.0001337576869035633 0.00013309763746982965 -0.0001330201115592317 -2.9430253264882783e-07 0.0001346773561840059 0.00011071873889640673 0.00024157530243553064 1.000000001122029 0.9998417959085623 0.9999999787226227 1.6236012926421117e-10 1.4398746862926389e-09 1.4397271552508222e-09 1.6098623798428604e-10 -1.7319357038934743e-10 -3.032478509804154e-07 1.1335799850516928e-09 3.703807234733504e-08 2.9903871906275295e-08 0.9999691329467313 0.9998212061179766 1.0000624254203168 -1.882936893573686e-05 -1.980486098956987e-05 -2.815269890846664e-05 -2.1177771642366792e-05 2.1174309430714742e-05 -3.0447307627171034e-07 3.094265274114564e-05 2.1004570132269656e-05 6.882579440226275e-05 0.9999957951302433 0.9998388135575064 1.0000884066030085 -2.9830191394281815e-07 -5.594902032299693e-06 -5.716454664556592e-06 -4.0357473782308053e-07 4.035070407798798e-07 -3.034118731643896e-07 4.2051188680168585e-06 2.982553544028733e-06 8.84065432256416e-05 0.9999995722524294 0.9998414897944629 1.000010068251006 -2.8994308300281456e-09 -6.069526557277774e-07 -6.082100972815027e-07 -4.075939330132717e-09 4.062184177666353e-09 -3.0326474744001587e-07 4.27747203345374e-07 3.071458088956679e-07 1.0068175759525851e-05 0.9997982366127247 0.9996968550653441 1.0049085073827193 3.68869206247349e-05 -8.63237187395033e-05 2.001015756538488e-07 1.208731274154446e-07 1.9982019907293804e-07 -5.282079822425441e-07 0.0003023409022379115 0.00022609713608250938 0.007248782473103156
4.052 1.00012819106457 0.9999392156871811 1.0002432253146083 3.10758509109479e-05 3.245192138293769e-05 0.00013261268987542718 0.00013309976438485312 -0.00013301446155499625 -2.9933309070964844e-07 0.00013461625707364338 0.0001106245205265748 0.00027559198512245995 1.0000000011220074 0.9998417960235508 0.9999999787221291 1.6221727419016112e-10 1.4398308716806992e-09 1.4397207906953362e-09 1.6134019910004752e-10 -1.717548083824677e-10 -3.0835942465310006e-07 1.1346177625272925e-09 3.703980053390736e-08 2.986666009852997e-08 0.9999691827168434 0.9998212497386737 1.0000602378285615 -1.8873145067756602e-05 -1.970834135676944e-05 -2.8047747957690315e-05 -2.1195055579407067e-05 2.119171671003821e-05 -3.096086824658099e-07 3.089251046282922e-05 2.0964693949615153e-05 6.688557289303872e-05 0.9999957952133669 0.9998388138838852 1.0000883594476813 -2.9968488289359125e-07 -5.593428779747232e-06 -5.714980117236091e-06 -4.0490225413781915e-07 4.0483733455141335e-07 -3.08527489617474e-07 4.205035636349958e-06 2.9823445180397446e-06 8.835938716302015e-05 0.999999572252488 0.9998414899111099 1.0000100677441963 -2.9147366605840286e-09 -6.069374526944315e-07 -6.0819485728996e-07 -4.090688453252069e-09 4.0787359150727245e-09 -3.08376747002945e-07 4.2774715745683495e-07 3.0713957687021384e-07 1.0067667868938549e-05 0.9997972472419824 0.9996961453120986 1.0049174814977673 3.1180839000101323e-05 -7.4712748790114e-05 2.1209767742244349e-07 1.398161738509567e-07 1.2941336771487744e-07 -5.241284259982124e-07 0.00030263599078358787 0.00022628829814499808 0.007244260919836109
4.062 1.0001282480541713 0.9999392054355244 1.0002851575447333 3.338039696736407e-05 3.0854857401772397e-05 0.00013145992348365733 0.00013307347077487188 -0.00013298031583600903 -3.044448922952158e-07 0.00013453320301577782 0.00011051625507985166 0.0003117688456884511 1.0000000011219845 0.9998417961404493 0.9999999787215799 1.6209369695045306e-10 1.4397883302717955e-09 1.4397253138889054e-09 1.616835487990977e-10 -1.7029320950357843e-10 -3.135517022035249e-07 1.1407608154451023e-09 3.704219909361026e-08 2.9721164251075734e-08 0.999969232653569 0.9998212934852624 1.0000580576256237 -1.8916546055331817e-05 -1.9611953882754555e-05 -2.794286456968909e-05 -2.1212034400014575e-05 2.12088191675405e-05 -3.1482533722351177e-07 3.084220246149191e-05 2.0924719375274497e-05 6.496750054398948e-05 0.9999957952969727 0.9998388142130041 1.0000883123043462 -3.0106711866861833e-07 -5.591955548401563e-06 -5.713505566891086e-06 -4.062290797735644e-07 4.0616695945488806e-07 -3.137238792911407e-07 4.204951906237207e-06 2.982134775251396e-06 8.831224312306467e-05 0.9999995722525455 0.9998414900296727 1.0000100672373435 -2.9300226369407386e-09 -6.069222480905052e-07 -6.081796061088754e-07 -4.105447010108244e-09 4.095309942062027e-09 -3.135694576205117e-07 4.2774710919549065e-07 3.0713347443596386e-07 1.0067159681153762e-05 0.9997963980357516 0.9996955359534575 1.0049253919483754 2.6310280007061134e-05 -6.450644724585551e-05 2.2211741369491702e-07 1.570130621423749e-07 6.198020230484051e-08 -5.194386614437597e-07 0.0003028639920919087 0.0002264332578803716 0.007240706640929105
4.072 1.0001282800873874 0.9999391772818595 1.0003266773801502 3.568660863582617e-05 2.924030068759013e-05 0.00013030004446761608 0.00013301927463528178 -0.0001329182044388924 -3.0963929080453273e-07 0.00013442798896892106 0.00011039385104507165 0.0003493159944013598 1.0000000011219599 0.999841796259288 0.9999999787209752 1.6202260632210187e-10 1.4397660342415518e-09 1.4397345521476448e-09 1.6200121221931718e-10 -1.6880973239124543e-10 -3.188258494759428e-07 1.1493009325736308e-09 3.70451510552424e-08 2.9526035916116803e-08 0.9999692827557312 0.9998213373568248 1.0000558848094814 -1.8959572711666827e-05 -1.9515699155010415e-05 -2.783804976961934e-05 -2.122870905205852e-05 2.1225617689465915e-05 -3.2012418552368286e-07 3.0791729929061784e-05 2.0884647457553115e-05 6.307282844049315e-05 0.9999957953810615 0.9998388145448938 1.0000882651730048 -3.0244858759762083e-07 -5.590482319410483e-06 -5.7120310204554615e-06 -4.075552302495244e-07 4.0749591381669944e-07 -3.1900220592118654e-07 4.204867689223055e-06 2.981924325102841e-06 8.826511113332923e-05 0.9999995722526015 0.9998414901501816 1.0000100667304488 -2.9452547226288853e-09 -6.069070232864067e-07 -6.081643505815294e-07 -4.120230716696674e-09 4.11190540624775e-09 -3.188440448288638e-07 4.2774706347872506e-07 3.071274983816098e-07 1.0066651379970556e-05 0.9997956706463013 0.9996950138668357 1.0049323383528084 2.2164254688943482e-05 -5.5565913472347217e-05 2.3019933636998707e-07 1.724139879948069e-07 -2.4211302709364723e-09 -5.1429081045901e-07 0.0003030406889778051 0.000226542931018875 0.007237888286104205
4.082 1.0001282868198074 0.9999391309902784 1.0003677808732916 3.7992539572636705e-05 2.7608666229461455e-05 0.000129133692407469 0.0001329376971778958 -0.0001328286605208899 -3.1491764937414087e-07 0.00013430041095967364 0.00011025721749113385 0.0003877275151668656 1.000000001121932 0.9998417963800964 0.9999999787203112 1.6204550220511807e-10 1.4397718344117657e-09 1.4397349253616155e-09 1.6228419877199765e-10 -1.6730548102075736e-10 -3.241830452185931e-07 1.1583187921030825e-09 3.704861382024298e-08 2.9323699716227216e-08 0.9999693330221531 0.9998213813524475 1.0000537193780072 -1.900222584375285e-05 -1.941957776770732e-05 -2.7733304581212485e-05 -2.1245080477408162e-05 2.1242113161912465e-05 -3.2550638714390643e-07 3.074109405893148e-05 2.0844479245974068e-05 6.120293954381718e-05 0.9999957954656314 0.999838814879584 1.0000882180536528 -3.0382924821491297e-07 -5.589009085129098e-06 -5.710556491121215e-06 -4.0888071479473887e-07 4.08824196436329e-07 -3.2436364804747024e-07 4.204783001108503e-06 2.9817131807237153e-06 8.821799123694707e-05 0.9999995722526556 0.9998414902726667 1.0000100662235065 -2.9603916955504744e-09 -6.068917701161569e-07 -6.081491038334665e-07 -4.135048311018343e-09 4.128521078720009e-09 -3.2420168800399534e-07 4.2774703110082644e-07 3.071216572741069e-07 1.0066143119936305e-05 0.9997950488156327 0.9996945674302214 1.0049384161444646 1.8644136876492846e-05 -4.775985341179231e-05 2.3639681765354158e-07 1.8598936537882462e-07 -6.375414600021113e-08 -5.088235803668396e-07 0.00030317836575895603 0.00022662586235447943 0.007235626213195388
4.092 1.0001282679274355 0.9999390663393962 1.0004084646422717 4.0296279216864367e-05 2.596040637981945e-05 0.00012796148991757312 0.00013282926232823848 -0.0001327122198401751 -3.202813398911859e-07 0.000134150266975121 0.0001101062647316537 0.0004266716411650064 1.0000000011219015 0.9998417965029062 0.9999999787195758 1.6218830906801768e-10 1.4398000873058057e-09 1.4397206366223809e-09 1.6252665544148836e-10 -1.6578129211727856e-10 -3.2962448420686024e-07 1.1670130273662703e-09 3.705262759473011e-08 2.913204700455881e-08 0.9999693834516622 0.9998214254712179 1.0000515613289647 -1.904450627836775e-05 -1.932359032604957e-05 -2.762863001440447e-05 -2.126114961564359e-05 2.1258306472106033e-05 -3.3097311581379657e-07 3.0690296033331636e-05 2.0804215787738402e-05 5.935936390030418e-05 0.9999957955506817 0.9998388152171048 1.0000881709462761 -3.052090754322598e-07 -5.5875358518586144e-06 -5.7090819848318295e-06 -4.102055396332761e-07 4.1015180607519296e-07 -3.2980939810222184e-07 4.204697850117075e-06 2.9815013510736344e-06 8.81708834627191e-05 0.9999995722527069 0.999841490397159 1.0000100657165059 -2.9754083022388777e-09 -6.068764948289868e-07 -6.08133871467668e-07 -4.149905692774019e-09 4.145155784255914e-09 -3.2964358158542375e-07 4.277470180734552e-07 3.071159641016753e-07 1.0065634976307412e-05 0.9997945181992783 0.9996941863957536 1.0049437155768048 1.5662806694800295e-05 -4.096553620515997e-05 2.4077330650355434e-07 1.9772837920828202e-07 -1.2200287043390125e-07 -5.031623205484392e-07 0.0003032864543011878 0.0002266886533287477 0.007233783656541056
4.102 1.0001282231068311 0.9999389831224481 1.000448725852609 4.259595540473588e-05 2.4296009021261334e-05 0.00012678404284154028 0.00013269449623793105 -0.00013256942025734983 -3.257317408388666e-07 0.0001339773578490356 0.00010994090497246306 0.00046592471275987103 1.0000000011218675 0.9998417966277481 0.9999999787187537 1.6244291393365624e-10 1.439835546824046e-09 1.4397000788577066e-09 1.627206610971453e-10 -1.6423780447118466e-10 -3.351513755386829e-07 1.1748651544578494e-09 3.7057274116664277e-08 2.8961316904592468e-08 0.9999694340430879 0.9998214697122294 1.0000494106600177 -1.908641487740373e-05 -1.922773744024355e-05 -2.7524027057321752e-05 -2.1276917407928194e-05 2.1274198507326384e-05 -3.3652556026655904e-07 3.0639337017575796e-05 2.076385812489208e-05 5.754379573501644e-05 0.9999957956362114 0.9998388155574872 1.0000881238508614 -3.0658807702790953e-07 -5.586062634768351e-06 -5.707607493367656e-06 -4.1152971251176237e-07 4.114787417010528e-07 -3.353406640397538e-07 4.204612231280187e-06 2.981288836741e-06 8.812378781899561e-05 0.999999572252755 0.99984149052369 1.0000100652094308 -2.990312638646746e-09 -6.068612122463498e-07 -6.081186455730181e-07 -4.164810366430016e-09 4.161808692184815e-09 -3.351709345011556e-07 4.277470178936059e-07 3.0711042738105393e-07 1.0065126983480013e-05 0.9997940661918364 0.9996938617643416 1.0049483210695032 1.3143722127299216e-05 -3.506934026830054e-05 2.4339512825091803e-07 2.0763655690720897e-07 -1.771697763123149e-07 -4.974193529290399e-07 0.0003033720864167044 0.00022673632332428857 0.007232258897923514
4.112 1.000128152075207 0.9999388811473577 1.0004885621987272 4.4889736733153484e-05 2.261599572008819e-05 0.00012560194044585604 0.00013253392681835714 -0.0001324008012537281 -3.312702388819745e-07 0.0001337814881318312 0.00010976105292886762 0.0005053317414662944 1.0000000011218282 0.9998417967546542 0.9999999787178366 1.6277114021101714e-10 1.4398644274842647e-09 1.4396917504495476e-09 1.628555270236764e-10 -1.6267714424189812e-10 -3.407649430515293e-07 1.1806876684383071e-09 3.7062628432140036e-08 2.883594113605449e-08 0.9999694847952639 0.999821514074577 1.0000472673687384 -1.9127952534948546e-05 -1.9132019715392438e-05 -2.741949668208227e-05 -2.1292384799282484e-05 2.128979015489228e-05 -3.4216492437243034e-07 3.058821816450193e-05 2.072340729441497e-05 5.575811255531392e-05 0.9999957957222201 0.9998388159007631 1.0000880767674 -3.07966292024023e-07 -5.5845894480218404e-06 -5.706132999104676e-06 -4.1285324479766846e-07 4.128050021114983e-07 -3.4095866840060994e-07 4.2045261304236375e-06 2.9810756321588524e-06 8.80767043063673e-05 0.9999995722527992 0.9998414906522909 1.0000100647022734 -3.0051430553352814e-09 -6.06845936328452e-07 -6.081034074716935e-07 -4.179773682870226e-09 4.178478712352609e-09 -3.407849701761909e-07 4.2774701334122645e-07 3.0710504862989704e-07 1.0064619203609779e-05 0.999793681757835 0.9996935856639422 1.0049523108315381 1.1019964448149745e-05 -2.9966969296156527e-05 2.4432040137873393e-07 2.157318475124598e-07 -2.2927237916699825e-07 -4.916944993219853e-07 0.0003034405619365295 0.00022677261029782088 0.0072309784093929535
4.122 1.0001280545704823 0.9999387602367701 1.0005279718852995 4.717583467895188e-05 2.0920919868945456e-05 0.00012441575560793783 0.0001323480832936238 -0.0001322069034660348 -3.36898227409664e-07 0.00013356246694155123 0.00010956662642486069 0.0005447825224202051 1.000000001121785 0.9998417968836578 0.9999999787168294 1.63124927014583e-10 1.439880401088374e-09 1.4397101124993776e-09 1.629204320904433e-10 -1.610992877407183e-10 -3.464664265900498e-07 1.1825353136207175e-09 3.7068741933297654e-08 2.879854975592364e-08 0.9999695357070252 0.9998215585573594 1.000045131452617 -1.9169120157332505e-05 -1.903643774510429e-05 -2.731503985679067e-05 -2.1307552734850255e-05 2.1305082302605696e-05 -3.478924271219423e-07 3.053694062617248e-05 2.0682864330108214e-05 5.4004396158545116e-05 0.9999957958087069 0.9998388162469644 1.000088029695897 -3.093437687257199e-07 -5.583116297715163e-06 -5.704658487318455e-06 -4.1417614761532605e-07 4.1413058588694315e-07 -3.4666464910626053e-07 4.204439535042592e-06 2.9808617325274476e-06 8.802963293055182e-05 0.9999995722528398 0.9998414907829952 1.0000100641950393 -3.0199474370831216e-09 -6.068306731958568e-07 -6.080881427313205e-07 -4.194806147305197e-09 4.195165052103263e-09 -3.4648692796366033e-07 4.2774698693846616e-07 3.070998277333393e-07 1.0064111749001991e-05 0.9997933552705272 0.9996933512333923 1.0049557567032912 9.233290926647032e-06 -2.556340949085421e-05 2.435817825363919e-07 2.2203841238219223e-07 -2.7833776039479117e-07 -4.860757540668175e-07 0.00030349574268877174 0.00022680021690215177 0.007229890893308615
4.132 1.0001279303512982 0.9999386202280605 1.0005669536084807 4.94525054819545e-05 1.9211364817933115e-05 0.0001232260450143072 0.00013213749577395357 -0.0001319882682380801 -3.4261710805283603e-07 0.00013332010880148874 0.00010935754699688595 0.0005841968356820444 1.0000000011217383 0.9998417970147915 0.9999999787157506 1.6346878036455744e-10 1.439885026590029e-09 1.4397547887988624e-09 1.6291144779889173e-10 -1.5950587959955838e-10 -3.5225707974529756e-07 1.1786983978132256e-09 3.7075667230971436e-08 2.888751040004281e-08 0.9999695867772107 0.9998216031596794 1.0000430029090606 -1.9209918639525948e-05 -1.894099211131181e-05 -2.7210657558039437e-05 -2.1322422152884546e-05 2.1320075838799473e-05 -3.5370930314685055e-07 3.0485505563618544e-05 2.0642230265609856e-05 5.228495529100673e-05 0.9999957958956729 0.9998388165961244 1.000087982636369 -3.1072054204121056e-07 -5.5816431825384895e-06 -5.7031839585106824e-06 -4.154984252190769e-07 4.15455491696469e-07 -3.5245985933001016e-07 4.204352443668621e-06 2.980647139967687e-06 8.798257370554923e-05 0.9999995722528768 0.999841490915836 1.0000100636877458 -3.0347604422181306e-09 -6.068154212323212e-07 -6.080728516818465e-07 -4.209911866017383e-09 4.211866636371744e-09 -3.5227806269959457e-07 4.2774693270098535e-07 3.0709477226987897e-07 1.0063604729929157e-05 0.9997930783604183 0.999693152513143 1.00495872416631 7.73321855852663e-06 -2.1772689762969785e-05 2.411593405242971e-07 2.265768649903414e-07 -3.243938813645294e-07 -4.806400521349289e-07 0.0003035403822888801 0.00022682100784209504 0.007228962132858783
4.142 1.0001277791969974 0.9999384609733155 1.0006055065370896 5.171805178286707e-05 1.7487942003739123e-05 0.00012203334937461224 0.00013190269484422256 -0.00013174543718932847 -3.4842828797644305e-07 0.00013305423446777697 0.00010913374051646287 0.0006235150455007264 1.0000000011216885 0.9998417971480899 0.9999999787146191 1.6379178366956048e-10 1.439883071540928e-09 1.4398084554215272e-09 1.6283701834005118e-10 -1.5789742409932196e-10 -3.5813817317381327e-07 1.1691127753438066e-09 3.7083495951137026e-08 2.9102459010080227e-08 0.9999696380046629 0.9998216478806425 1.0000408817353854 -1.92503488548672e-05 -1.884568338981878e-05 -2.710635077213464e-05 -2.1336993979356865e-05 2.1334771651554763e-05 -3.5961680218737516e-07 3.0433914147649733e-05 2.0601506136054988e-05 5.0602349666976466e-05 0.999995795983118 0.999838816948277 1.0000879355888384 -3.120966241473675e-07 -5.580170098287395e-06 -5.701709429933402e-06 -4.1682006944176583e-07 4.1677971862312237e-07 -3.58345567686468e-07 4.20426486680262e-06 2.980431864545794e-06 8.79355266465127e-05 0.9999995722529117 0.9998414910508473 1.0000100631804127 -3.0495937223690916e-09 -6.068001760382055e-07 -6.080575511701509e-07 -4.225082216574717e-09 4.22858238283911e-09 -3.581596437905927e-07 4.277468607552068e-07 3.0708990237821905e-07 1.0063098162776546e-05 0.9997928437746801 0.9996929843437619 1.0049612724754142 6.476155442842735e-06 -1.8517497403652936e-05 2.3693769914490083e-07 2.2934893809851958e-07 -3.6745586629090486e-07 -4.754540870130848e-07 0.0003035764005582452 0.00022683616327877874 0.007228170573667967
4.152 1.0001276009075628 0.9999382823392896 1.0006436302938007 5.397082403117088e-05 1.5751289085682766e-05 0.00012083819365015438 0.00013164421116291283 -0.00013147895180019154 -3.543331820317099e-07 0.0001327646717430367 0.00010889513782166411 0.0006626919767040437 1.0000000011216361 0.9998417972835881 0.9999999787134507 1.6409737225044402e-10 1.4398763636475672e-09 1.4398480350980269e-09 1.6271931545278112e-10 -1.5627566785315001e-10 -3.6411099232179157e-07 1.1560740072940048e-09 3.709236422865864e-08 2.9388536282627532e-08 0.9999696893882262 0.999821692719358 1.0000387679288079 -1.929041166289995e-05 -1.8750512154638393e-05 -2.7002120484118325e-05 -2.1351269126946727e-05 2.134917063015301e-05 -3.656161912226906e-07 3.0382167550137205e-05 2.0560692977917633e-05 4.895941507091733e-05 0.9999957960710429 0.9998388173034563 1.0000878885533178 -3.1347201118954194e-07 -5.578697042693059e-06 -5.70023492521423e-06 -4.181410586136381e-07 4.18103265341417e-07 -3.6432305831117497e-07 4.204176819009623e-06 2.980215919092409e-06 8.788849175806679e-05 0.9999995722529447 0.9998414911880643 1.0000100626730548 -3.0644437523429123e-09 -6.067849355413996e-07 -6.080422645894109e-07 -4.2402952290681426e-09 4.2453111718033056e-09 -3.6413295672290556e-07 4.277467911685102e-07 3.070852459066779e-07 1.0062591916770713e-05 0.9997926452481185 0.9996928422727462 1.0049634548725868 5.424590880797887e-06 -1.5728693135119473e-05 2.3063844601199884e-07 2.3031338749052584e-07 -4.0750438233318293e-07 -4.7057515634704843e-07 0.00030360510998102855 0.0002268462920500141 0.007227503573031218
4.162 1.000127395303532 0.9999380842073362 1.0006813249363902 5.620922168137958e-05 1.4002068102118782e-05 0.00011964108729049772 0.00013136257507100424 -0.00013118935301390308 -3.6033321170988693e-07 0.0001324512562642682 0.00010864167533109886 0.0007016928285927845 1.0000000011215822 0.9998417974213205 0.9999999787122483 1.6438765967593835e-10 1.4398638929427167e-09 1.4398581743959895e-09 1.6258820638058158e-10 -1.5464103610735695e-10 -3.701768390414497e-07 1.1435471242193183e-09 3.710240232313793e-08 2.965700074661295e-08 0.9999697409267475 0.9998217376749374 1.0000366614864422 -1.9330107925999087e-05 -1.8655478979786975e-05 -2.689796766439029e-05 -2.136524849944458e-05 2.1363273662931544e-05 -3.7170875250136114e-07 3.033026693239372e-05 2.0519791826425833e-05 4.7359289179698374e-05 0.9999957961594481 0.9998388176616975 1.0000878415298127 -3.148467011335609e-07 -5.577224017323184e-06 -5.698760460020084e-06 -4.1946136311869446e-07 4.194261306308448e-07 -3.7039363142597325e-07 4.204088307907911e-06 2.9799993115916762e-06 8.784146902364229e-05 0.9999995722529761 0.9998414913275222 1.0000100621656764 -3.0793082479303623e-09 -6.067697006654376e-07 -6.080270077615902e-07 -4.2555211782905205e-09 4.2620522769299845e-09 -3.701993031619562e-07 4.277467410680548e-07 3.0708082470411074e-07 1.0062085748724203e-05 0.9997924773859921 0.9996927224699137 1.0049653188451093 4.546350767406949e-06 -1.3344761634400598e-05 2.2171432725520382e-07 2.2934818471513086e-07 -4.444516425552046e-07 -4.660520004989335e-07 0.00030362740024094417 0.00022685150769424068 0.007226954269449104
4.172 1.0001271622258736 0.9999378664733192 1.000718590939091 5.843169420398595e-05 1.2240963647236031e-05 0.00011844252446001891 0.00013105831621343554 -0.00013087718085489164 -3.664298064561477e-07 0.00013211383225161032 0.00010837329561054737 0.0007404903860812055 1.0000000011215269 0.9998417975613229 0.9999999787110091 1.6465220016506963e-10 1.4398449709299504e-09 1.4398389332403873e-09 1.6247352819664932e-10 -1.5299449172359423e-10 -3.763370308706606e-07 1.1353776672576328e-09 3.71136561925509e-08 2.982728079865149e-08 0.9999697926190771 0.9998217827464964 1.0000345624053044 -1.9369438521582328e-05 -1.8560584435365807e-05 -2.679389326071377e-05 -2.1378933001033953e-05 2.137708163976039e-05 -3.77895784748027e-07 3.0278213439582574e-05 2.047880371310421e-05 4.5805437409140706e-05 0.9999957962483335 0.9998388180230354 1.0000877945183182 -3.162207047400244e-07 -5.575751022790402e-06 -5.697286034795447e-06 -4.2078095319108333e-07 4.207483135309089e-07 -3.7655860386817753e-07 4.203999328496719e-06 2.9797820406067842e-06 8.779445840697272e-05 0.9999995722530073 0.9998414914692559 1.0000100616582732 -3.0941978164820543e-09 -6.067544723439618e-07 -6.080117803723482e-07 -4.2707298118779775e-09 4.278804222509487e-09 -3.7636000067905505e-07 4.27746714344889e-07 3.070766416036925e-07 1.0061579409730927e-05 0.9997923355587536 0.9996926216514762 1.004966906391253 3.813920950326943e-06 -1.1311226629232313e-05 2.091856478984861e-07 2.2619152439013052e-07 -4.780882377778588e-07 -4.619256240080656e-07 0.0003036438857749929 0.0002268514700623872 0.007226519036199953
4.182 1.0001269015358376 0.9999376290475027 1.0007554291740839 6.0636741935653506e-05 1.0468681072191986e-05 0.00011724298425207595 0.00013073196317378832 -0.00013054297406061934 -3.7262440162227004e-07 0.00013175225320838705 0.0001080899478849292 0.0007790630758667043 1.0000000011214707 0.9998417977036308 0.9999999787097273 1.6487003360187342e-10 1.4398227598415432e-09 1.4398035139512783e-09 1.6239648519380664e-10 -1.5133687204033702e-10 -3.825929015204737e-07 1.1335122390110803e-09 3.7126042942013416e-08 2.986137195253542e-08 0.9999698444640659 0.9998218279331527 1.0000324706823194 -1.9408404337436767e-05 -1.8465829083655604e-05 -2.6689898199231817e-05 -2.139232354288314e-05 2.139059544973948e-05 -3.8417860404916503e-07 3.0226008204745312e-05 2.043772966447258e-05 4.430167746881425e-05 0.9999957963376994 0.999838818387506 1.0000877475188308 -3.1759404300992524e-07 -5.574278056433471e-06 -5.69581163627759e-06 -4.220998074130313e-07 4.2206981245121395e-07 -3.828193082089965e-07 4.2039098666154614e-06 2.979564097338519e-06 8.774745986333789e-05 0.9999995722530376 0.9998414916133015 1.0000100611508413 -3.109132603201388e-09 -6.067392475912742e-07 -6.079965692153016e-07 -4.285899907854463e-09 4.295566633353708e-09 -3.826163829504745e-07 4.2774670113463536e-07 3.070726778074722e-07 1.00610727511247e-05 0.999792215808659 0.9996925370128407 1.0049682542549132 3.203838031762601e-06 -9.580053428414436e-06 1.9139131702421938e-07 2.2035061128240153e-07 -5.080007335775139e-07 -4.582300811783949e-07 0.0003036550205397562 0.00022684539588343035 0.007226195486351716
4.192 1.0001266131147788 0.9999373718544231 1.000791840893157 6.282291677074964e-05 8.685944706970159e-06 0.00011604293088773616 0.0001303840431268383 -0.00013018726972880722 -3.789184418131964e-07 0.00013136638257354728 0.0001077915885096968 0.0008173935851085231 1.0000000011214136 0.9998417978482814 0.999999978708406 1.650240233851846e-10 1.4398049650039874e-09 1.4397690164056513e-09 1.623672630150019e-10 -1.4966915922881997e-10 -3.8894580164741826e-07 1.1373354296519805e-09 3.7139385821975654e-08 2.9773408022197655e-08 0.9999698964605691 0.9998218732340268 1.000030386314328 -1.9447006260542393e-05 -1.8371213479274972e-05 -2.6585983396071992e-05 -2.14054210481563e-05 2.140381598281701e-05 -3.905585434393996e-07 3.0173652360697455e-05 2.0396570703243784e-05 4.285220055073551e-05 0.9999957964275458 0.9998388187551445 1.000087700531352 -3.1896673319538447e-07 -5.572805110542566e-06 -5.694337247639701e-06 -4.234179166110295e-07 4.2339062650064706e-07 -3.8917709373350304e-07 4.203819909682389e-06 2.9793454728755587e-06 8.770047336481094e-05 0.999999572253068 0.9998414917596956 1.0000100606433813 -3.124130289921348e-09 -6.067240183028312e-07 -6.079813574289445e-07 -4.3010218423176646e-09 4.3123388290092585e-09 -3.8896980025288554e-07 4.277466872768496e-07 3.0706890459955586e-07 1.0060565780826163e-05 0.9997921147682004 0.9996924661701722 1.0049693940853321 2.6961452081659837e-06 -8.109056346699482e-06 1.6561701069873548e-07 2.109624219933279e-07 -5.334455337511531e-07 -4.549932150548399e-07 0.0003036611837939765 0.0002268320431215086 0.007225980993267729
4.202 1.0001262968639544 0.9999370948327396 1.000827827709557 6.498882269649217e-05 6.893496107303518e-06 0.00011484281390399954 0.0001300150815092848 -0.00012981060297855625 -3.8531337858554903e-07 0.00013095609433413458 0.00010747818142661935 0.0008554678621992609 1.0000000011213566 0.9998417979953107 0.9999999787070515 1.651116035192197e-10 1.4397985772897417e-09 1.4397463348444785e-09 1.6238390084436892e-10 -1.4799204282681285e-10 -3.9539709855605465e-07 1.1444841284923185e-09 3.7153517873869146e-08 2.9613023758845365e-08 0.9999699486074435 0.9998219186482434 1.0000283092980897 -1.9485245164958112e-05 -1.827673817360136e-05 -2.6482149766387265e-05 -2.141822644970459e-05 2.1416744128522567e-05 -3.9703695289720215e-07 3.012114705022294e-05 2.0355327851540364e-05 4.1461586290426576e-05 0.9999957965178726 0.9998388191259877 1.0000876535558882 -3.2033877822952643e-07 -5.5713321780143224e-06 -5.692862857723237e-06 -4.2473528214860305e-07 4.247107546710684e-07 -3.9563332656248583e-07 4.203729456403047e-06 2.9791261659148527e-06 8.765349892733596e-05 0.9999995722530983 0.9998414919084745 1.0000100601359008 -3.1391940930365523e-09 -6.067087774154282e-07 -6.079661336812089e-07 -4.316096881959555e-09 4.3291193403536565e-09 -3.9542162000093166e-07 4.277466656853258e-07 3.070653024744108e-07 1.0060058646518809e-05 0.999792029590408 0.9996924071108599 1.0049703524686608 2.273909832706985e-06 -6.8613239727544505e-06 1.2755092121679602e-07 1.9658446930480347e-07 -5.531587318154754e-07 -4.5223735103533885e-07 0.0003036627405694065 0.00022680967630622992 0.0072258716823423675
4.212 1.0001259527042994 0.9999367979350731 1.000863391580069 6.713311617266611e-05 5.092092332700418e-06 0.00011364306833133234 0.000129625601703925 -0.0001294135066247492 -3.9181067272851865e-07 0.00013052127360543186 0.00010714969861718811 0.0008932743819597131 1.000000001121298 0.9998417981447566 0.9999999787056727 1.6514444359251384e-10 1.439805372722571e-09 1.43973854232394e-09 1.6243896575319536e-10 -1.4630633304032682e-10 -4.0194817533074214e-07 1.1524703813885307e-09 3.71683877898984e-08 2.9433374494933252e-08 0.9999700009035484 0.9998219641749293 1.0000262396302777 -1.9523121911366692e-05 -1.818240372043292e-05 -2.6378398227331526e-05 -2.1430740686990287e-05 2.1429380777315553e-05 -4.0361519990309987e-07 3.0068493427309053e-05 2.0314002133790725e-05 4.0134807940672155e-05 0.9999957966086792 0.9998388195000727 1.0000876065924502 -3.217101662105811e-07 -5.569859257484696e-06 -5.691388464044781e-06 -4.2605191193461613e-07 4.260301959784664e-07 -4.021893896850435e-07 4.203638518195195e-06 2.9789061847793423e-06 8.760653661233584e-05 0.9999995722531284 0.9998414920596761 1.0000100596284098 -3.154312663578806e-09 -6.066935234321434e-07 -6.079508949213697e-07 -4.331132809063903e-09 4.3459074724261625e-09 -4.0197322565753743e-07 4.277466414892196e-07 3.070618746442107e-07 1.0059551550071423e-05 0.9997919578912473 0.9996923581531716 1.0049711507640469 1.922798578031004e-06 -5.8046715443804785e-06 7.050395763538014e-08 1.7488590834338555e-07 -5.650743870993589e-07 -4.499799349749254e-07 0.00030366008052041984 0.00022677602312034983 0.007225861839270887
4.222 1.0001255805761782 0.9999364811278252 1.0008985347873356 6.925450636168937e-05 3.2825042618466857e-06 0.00011244411484835924 0.0001292161247354511 -0.00012899651086483813 -3.984117930660105e-07 0.00013006181717854925 0.00010680612054140733 0.0009308035969795676 1.0000000011212387 0.9998417982966558 0.9999999787042791 1.651379337112508e-10 1.4398192269538464e-09 1.4397435680992856e-09 1.6252300349273712e-10 -1.446133970284107e-10 -4.086004344106287e-07 1.1598723158113686e-09 3.718409037354164e-08 2.926532005485883e-08 0.9999700533477455 0.9998220098132147 1.0000241773074776 -1.9560637359260356e-05 -1.8088210677411497e-05 -2.6274729694006058e-05 -2.14429647002435e-05 2.1441726819660664e-05 -4.1029467017567644e-07 3.0015692647739887e-05 2.027259457702709e-05 3.887722361740961e-05 0.9999957966999651 0.9998388198774364 1.0000875596410455 -3.2308088190449563e-07 -5.568386355338279e-06 -5.689914068156737e-06 -4.2736781492798654e-07 4.2734894866108345e-07 -4.08846683017139e-07 4.203547110911597e-06 2.9786855424734976e-06 8.755958649706232e-05 0.9999995722531582 0.9998414922133371 1.0000100591209162 -3.169470105357317e-09 -6.06678262592395e-07 -6.079356432329838e-07 -4.346138921453393e-09 4.36270233414567e-09 -4.086260184813067e-07 4.277466266643764e-07 3.070586447979187e-07 1.0059044648967722e-05 0.9997918977046156 0.9996923179156183 1.0049718046578078 1.6307054253752115e-06 -4.911126630688531e-06 -1.5682656591487453e-08 1.4220023684924545e-07 -5.659149224342903e-07 -4.4823411744709606e-07 0.0003036536389028722 0.00022672823613624978 0.007225943670184254
4.232 1.000125180439121 0.9999361443909874 1.0009332599224476 7.135175523344837e-05 1.4655149549505548e-06 0.00011124635989721712 0.00012878716897679317 -0.00012856014297781823 -4.0511821831979344e-07 0.00012957763402611538 0.00010644743653178249 0.0009680475220919609 1.0000000011211787 0.9998417984510475 0.999999978702874 1.6509809367365088e-10 1.439830847575165e-09 1.4397591345131777e-09 1.626287650539349e-10 -1.4291332940748352e-10 -4.1535529356154066e-07 1.166313042649348e-09 3.720079607147706e-08 2.911609356673993e-08 0.9999701059388989 0.9998220555622321 1.000022122326187 -1.9597792378510203e-05 -1.799415960254766e-05 -2.6171145074905425e-05 -2.1454899428317152e-05 2.1453783146651142e-05 -4.170767671423442e-07 2.9962745856418618e-05 2.0231106208652448e-05 3.769454889608682e-05 0.9999957967917307 0.9998388202581172 1.0000875127016784 -3.2445091870460263e-07 -5.566913480994577e-06 -5.688439672758898e-06 -4.286829987242599e-07 4.286670120860635e-07 -4.1560662473984213e-07 4.203455243002256e-06 2.978464248025639e-06 8.751264863173357e-05 0.9999995722531877 0.9998414923694965 1.0000100586134244 -3.184659854606498e-09 -6.066630038046068e-07 -6.079203810746152e-07 -4.361122783202704e-09 4.379503309577111e-09 -4.153814171675254e-07 4.277466283659012e-07 3.0705564032002573e-07 1.0058538011648418e-05 0.9997918474507446 0.999692285296812 1.0049723233250525 1.3874276103205546e-06 -4.1564518726149695e-06 -1.4613150410729846e-07 9.289081728313374e-08 -5.506075318836027e-07 -4.4700928497361315e-07 0.00030364390346792426 0.00022666287730838493 0.007226107340850285
4.242 1.0001247522715369 0.9999357877179339 1.000967569867814 7.342367756026625e-05 -3.58081945007535e-07 0.00011005019573405615 0.00012833924986250945 -0.0001281049270326905 -4.119314368216222e-07 0.00012906864575457192 0.0001060736451154759 0.0010049994155280815 1.0000000011211183 0.9998417986079701 0.9999999787014636 1.650190638904299e-10 1.4398339894446282e-09 1.439784067154513e-09 1.627515566752418e-10 -1.412075630981751e-10 -4.222141885688101e-07 1.1715525847844986e-09 3.721863139658148e-08 2.8989076090783476e-08 0.9999701586758764 0.9998221014211184 1.000020074682817 -1.963458785317698e-05 -1.790025104612693e-05 -2.6067645271350143e-05 -2.146654580716228e-05 2.146555064905422e-05 -4.239629132577642e-07 2.9909654180511412e-05 2.0189538052554174e-05 3.6592805464636115e-05 0.999995796883975 0.9998388206421536 1.0000874657743535 -3.258202826413294e-07 -5.56544064069562e-06 -5.686965279199465e-06 -4.299974677118649e-07 4.299843851239769e-07 -4.22470649708259e-07 4.203362908737334e-06 2.9782423005668237e-06 8.746572301301472e-05 0.9999995722532168 0.9998414925281932 1.0000100581059395 -3.1998872799093762e-09 -6.066477534042756e-07 -6.079051098725675e-07 -4.3760887637783755e-09 4.396309134120172e-09 -4.2224085748371504e-07 4.2774664004378715e-07 3.070528732864456e-07 1.0058031643251239e-05 0.9997918059191531 0.9996922594668829 1.004972708059347 1.1843847949804713e-06 -3.5197066608560225e-06 -3.42921321326316e-07 1.8470423441806382e-08 -5.114703257512784e-07 -4.463115431098235e-07 0.0003036314110530104 0.00022657594605080073 0.007226341215569648
4.252 1.0001242960704169 0.9999354111152077 1.0010014677803059 7.546914081675568e-05 -2.1874837713418662e-06 0.0001088560003909819 0.0001278728796076903 -0.00012763138360694494 -4.1885294786688445e-07 0.00012853478699609936 0.00010568475425819934 0.0010416535313416792 1.0000000011210568 0.9998417987674633 0.999999978700052 1.648918455203668e-10 1.439830353476293e-09 1.4398140427557183e-09 1.6288915978161964e-10 -1.3949689870683947e-10 -4.291785736729939e-07 1.1746927762914178e-09 3.723760038070987e-08 2.890306160146971e-08 0.9999702115575476 0.9998221473890129 1.0000180343736982 -1.9671024673035684e-05 -1.7806485547810165e-05 -2.5964231180213235e-05 -2.1477904771425205e-05 2.1477030219083913e-05 -4.309545488025367e-07 2.9856418733967253e-05 2.014789112703626e-05 3.55782402632411e-05 0.9999957969766989 0.9998388210295847 1.0000874188590763 -3.271889835484789e-07 -5.563967833245071e-06 -5.6854908922680855e-06 -4.3131122470738375e-07 4.3130106680466733e-07 -4.2944021130691586e-07 4.2032700922375965e-06 2.9780196908541207e-06 8.74188095919436e-05 0.999999572253246 0.9998414926894666 1.0000100575984672 -3.2151622941983407e-09 -6.066325100145148e-07 -6.078898335671058e-07 -4.391039096699085e-09 4.413119261815213e-09 -4.292057928808646e-07 4.27746643448099e-07 3.0705033395179883e-07 1.0057525542640414e-05 0.9997917722675862 0.9996922398717822 1.0049729501992846 1.0143767993739204e-06 -2.98284817356034e-06 -6.376729899741982e-07 -9.359248940512904e-08 -4.371028651628565e-07 -4.461441450734237e-07 0.000303616737665962 0.0002264629736617893 0.0072266322089480995
4.262 1.0001238118510194 0.999935014602293 1.001034957074675 7.748706498394647e-05 -4.0218803558919075e-06 0.00010766413752368793 0.0001273885669344482 -0.00012714002950798615 -4.258842612487905e-07 0.0001279760057455948 0.00010528078154966328 0.001078004925152897 1.000000001120995 0.9998417989295675 0.9999999786986474 1.647155115323854e-10 1.4398270690997785e-09 1.4398402753306257e-09 1.630403074793544e-10 -1.3778148456520803e-10 -4.3624992081860724e-07 1.1742570647545555e-09 3.725760083723153e-08 2.889194492816193e-08 0.9999702645827844 0.9998221934650581 1.0000160013950794 -1.970710372212994e-05 -1.7712863637418493e-05 -2.586090369613063e-05 -2.1488977253851947e-05 2.1488222748761688e-05 -4.3805313350220707e-07 2.980304063020971e-05 2.010616644567616e-05 3.465721005262618e-05 0.9999957970699016 0.9998388214204502 1.0000873719558536 -3.285570224550142e-07 -5.562495051415215e-06 -5.684016520846731e-06 -4.32624270565568e-07 4.3261705590396873e-07 -4.365167807715908e-07 4.203176779300953e-06 2.9777964089008337e-06 8.737190831558936e-05 0.9999995722532755 0.999841492853357 1.0000100570910138 -3.230485001821405e-09 -6.06617266153207e-07 -6.078745609575747e-07 -4.405974925686797e-09 4.429932848628531e-09 -4.3627769588725054e-07 4.2774662049908174e-07 3.070480006432028e-07 1.005701974233238e-05 0.9997917460385342 0.9996922262519504 1.0049730281487692 8.713753854017465e-07 -2.5303710760825417e-06 -1.074809875678463e-06 -2.6145303352524825e-07 -3.1090954970174157e-07 -4.465078804894588e-07 0.00030360048603923615 0.0002263192066266582 0.0072269661504196095
4.272 1.000123299646547 0.9999345982113822 1.0010680414072248 7.947642225890678e-05 -5.860455516000758e-06 0.00010647495611652638 0.0001268868167987551 -0.0001266313774998042 -4.3302689860672565e-07 0.00012739226365420357 0.00010486175435838896 0.0011140493003059717 1.0000000011209342 0.9998417990943228 0.9999999786972544 1.645047014896026e-10 1.4398300932882203e-09 1.4398510881123261e-09 1.632047137338007e-10 -1.360627771627443e-10 -4.43429720007751e-07 1.1691564889302474e-09 3.727851373072201e-08 2.8982207668050165e-08 0.9999703177504617 0.9998222396483999 1.0000139757431283 -1.974282587227708e-05 -1.7619385842632914e-05 -2.5757663709998508e-05 -2.1499764187687565e-05 2.14991291309705e-05 -4.452601460162235e-07 2.9749520993430136e-05 2.0064365021306502e-05 3.383602820259585e-05 0.9999957971635839 0.9998388218147907 1.00008732506469 -3.299243856720525e-07 -5.561022289547399e-06 -5.682542176729681e-06 -4.3393660612107225e-07 4.339323513702699e-07 -4.437018476823146e-07 4.203082968181631e-06 2.9775724524395484e-06 8.732501916437795e-05 0.9999995722533055 0.999841493019905 1.0000100565835848 -3.2458416589579646e-09 -6.066020159632279e-07 -6.07859303554113e-07 -4.420896859073746e-09 4.4467492785807465e-09 -4.434580557323069e-07 4.2774656662798614e-07 3.070458582005946e-07 1.0056514289653509e-05 0.9997917271949034 0.9996922186768239 1.0049729032599757 7.503458914335459e-07 -2.1489843682838557e-06 -1.7155384486278416e-06 -5.109252618683992e-07 -1.0918385852037167e-07 -4.474014160736867e-07 0.0003035832752131895 0.00022613989818948919 0.007227328034061635
4.282 1.0001227595078133 0.9999341619871361 1.0011007246597121 8.143623666456366e-05 -7.702388494025644e-06 0.00010528879000253164 0.00012636813011536598 -0.00012610593602657867 -4.4028239418566414e-07 0.0001267835362919013 0.0001044277099711015 0.0011497828849916594 1.0000000011208732 0.9998417992617713 0.9999999786958731 1.642828153537739e-10 1.439837783694733e-09 1.4398395180679648e-09 1.6338097661434001e-10 -1.3434098216506367e-10 -4.5071947977436326e-07 1.1598530931145687e-09 3.7300291015974816e-08 2.9164480534848393e-08 0.9999703710594572 0.9998222859381862 1.000011957413927 -1.977819198641371e-05 -1.7526052694642254e-05 -2.565451210180736e-05 -2.1510266506530243e-05 2.1509750258101976e-05 -4.5257708460945747e-07 2.9695860959546782e-05 2.0022487869740967e-05 3.312077414575225e-05 0.9999957972577452 0.9998388222126475 1.0000872781855858 -3.3129104962384034e-07 -5.5595495492799655e-06 -5.681067867173724e-06 -4.3524823291531516e-07 4.352469523884641e-07 -4.5099692022576017e-07 4.202988671025973e-06 2.9773478287660788e-06 8.727814215778485e-05 0.9999995722533369 0.9998414931891518 1.0000100560761798 -3.2612088974747282e-09 -6.065867609681838e-07 -6.078440686149584e-07 -4.435806018095355e-09 4.463567891658541e-09 -4.5074838118496525e-07 4.277464948245629e-07 3.070439093552164e-07 1.0056009182151663e-05 0.9997917161760048 0.9996922175963551 1.00497251433059 6.470947869174869e-07 -1.8273232952937809e-06 -2.6425342238186115e-06 -8.780323415826303e-07 2.0130983684386622e-07 -4.488216031530317e-07 0.0003035657380352499 0.00022592072113772755 0.007227701972734517
4.292 1.0001221915029055 0.9999337059864413 1.0011330109234566 8.336558357886913e-05 -9.546855346952263e-06 0.00010410595714406752 0.00012583300347437023 -0.0001255642089323553 -4.476522951085215e-07 0.0001261498133806123 0.00010397869570820132 0.0011852023332987456 1.0000000011208126 0.9998417994319542 0.9999999786944961 1.6407126869849705e-10 1.4398406267789506e-09 1.439809194867451e-09 1.635655775201185e-10 -1.3261706793913705e-10 -4.581207271685156e-07 1.1487625155615367e-09 3.732297602328688e-08 2.938485552550697e-08 0.9999704245086503 0.999822332333569 1.0000099464034733 -1.981320293244178e-05 -1.743286472878692e-05 -2.555144973503969e-05 -2.1520485146320036e-05 2.152008702415297e-05 -4.600054671074362e-07 2.9642061666221407e-05 1.9980536010615303e-05 3.251707120848718e-05 0.9999957973523859 0.9998388226140617 1.0000872313185338 -3.3265699307360786e-07 -5.558076840155146e-06 -5.679593588772944e-06 -4.3655915460754003e-07 4.365608583226514e-07 -4.584035256569222e-07 4.202893904551676e-06 2.9771225492491723e-06 8.723127732720103e-05 0.999999572253369 0.9998414933611391 1.000010055568792 -3.276565560017373e-09 -6.065715108505751e-07 -6.078288525813128e-07 -4.450706153337409e-09 4.480388031429023e-09 -4.581501996196246e-07 4.277464274776634e-07 3.070421705909017e-07 1.0055504315896884e-05 0.9997917139741802 0.99969222391004 1.0049717704683232 5.581395738422757e-07 -1.555693880231703e-06 -3.965226890911166e-06 -1.4121038174078398e-06 6.662981725708703e-07 -4.507637458435474e-07 0.0003035485350084199 0.00022565830509650175 0.007228070578985515
4.302 1.0001215957168446 0.9999332302781656 1.0011649044835944 8.52635891916724e-05 -1.1393030281223175e-05 0.0001029267586160027 0.00012528192884423133 -0.00012500669516571974 -4.551381619596533e-07 0.00012549109899262712 0.00010351476899092435 0.0012203046448994513 1.0000000011207524 0.9998417996049136 0.9999999786931147 1.6388036061758355e-10 1.439828033275757e-09 1.439774572328443e-09 1.6375197529734159e-10 -1.3089169514989767e-10 -4.6563500845698627e-07 1.1393874115755358e-09 3.734664978818333e-08 2.9567372540930975e-08 0.9999704780969223 0.9998223788337026 1.0000079427076838 -1.9847859589677454e-05 -1.7339822479115726e-05 -2.5448477454788953e-05 -2.153042104588177e-05 2.1530140323248625e-05 -4.675468313603703e-07 2.958812423962299e-05 1.9938510465008447e-05 3.202984484019696e-05 0.9999957974475053 0.9998388230190753 1.0000871844635246 -3.3402220613126806e-07 -5.556604173103812e-06 -5.67811932701172e-06 -4.3786937759791294e-07 4.3787406771145116e-07 -4.6592320983263765e-07 4.202798677522098e-06 2.976896620376109e-06 8.718442467811311e-05 0.9999995722534019 0.99984149353591 1.0000100550614135 -3.291900796642843e-09 -6.065562761049193e-07 -6.078136407292475e-07 -4.465603701977668e-09 4.4972092218966075e-09 -4.6566505714224603e-07 4.27746381581712e-07 3.070406570958925e-07 1.0054999500980545e-05 0.9997917222309247 0.9996922390527605 1.0049705421053299 4.805979763659055e-07 -1.3258474457858377e-06 -5.825456110607031e-06 -2.1794077389786116e-06 1.347506570480768e-06 -4.532218395262218e-07 0.00030353239723800824 0.00022535088942681996 0.007228413334328992
4.312 1.0001209722512447 0.999932734942912 1.0011964098034243 8.712942990727381e-05 -1.324008693851354e-05 0.00010175147723252484 0.0001247153932517571 -0.00012443388846800202 -4.627415698463447e-07 0.00012480741170591646 0.00010303599734533617 0.0012550870994025116 1.0000000011206926 0.9998417997806932 0.999999978691722 1.6371055493961805e-10 1.439796536106795e-09 1.439753597924372e-09 1.6393110957483902e-10 -1.2916546710987487e-10 -4.732638886670997e-07 1.1346309267747372e-09 3.737135906510408e-08 2.9651593670281162e-08 0.9999705318231584 0.999822425437744 1.0000059463224023 -1.9882162849084712e-05 -1.7246926468488723e-05 -2.5345596096920528e-05 -2.1540075146365185e-05 2.1539911049576734e-05 -4.752027351466097e-07 2.9534049788544122e-05 1.989641225144103e-05 3.1663079372691144e-05 0.9999957975431033 0.9998388234277307 1.0000871376205516 -3.353866889614415e-07 -5.555131551604215e-06 -5.6766450642315475e-06 -4.3917891161964427e-07 4.391865804203358e-07 -4.735575380291872e-07 4.202702984528172e-06 2.9766700391115988e-06 8.713758417984788e-05 0.9999995722534358 0.9998414937135064 1.0000100545540358 -3.3072141776326655e-09 -6.065410599759784e-07 -6.077984149178076e-07 -4.4805074979080725e-09 4.514030508552141e-09 -4.7329451923476387e-07 4.2774635831909317e-07 3.070393700438773e-07 1.0054494547604092e-05 0.9997917433492354 0.9996922650949921 1.0049686500131028 4.1209377560095433e-07 -1.1307824650108078e-06 -8.403118502529259e-06 -3.267240141453851e-06 2.326655701984831e-06 -4.5618877714170027e-07 0.0003035182178821399 0.00022499906929660213 0.007228703260914085
4.322 1.0001203212239802 0.9999322200727837 1.001227531508758 8.89623316940659e-05 -1.5087199636116689e-05 0.00010058037576513907 0.00012413387843514771 -0.00012384627703124237 -4.704641088725035e-07 0.00012409878471594384 0.00010254245835418788 0.0012895472024027623 1.0000000011206334 0.9998417999593355 0.9999999786903173 1.63562609490555e-10 1.4397550198630037e-09 1.439756284359927e-09 1.640936439882038e-10 -1.2743851713725616e-10 -4.810089531826302e-07 1.1354061460696548e-09 3.7397089181871916e-08 2.9619134955287446e-08 0.9999705856862446 0.9998224721448541 1.0000039572434016 -1.9916113602930486e-05 -1.715417720466979e-05 -2.5242806498889912e-05 -2.154944838929943e-05 2.1549400097768006e-05 -4.829747572461504e-07 2.9479839409722256e-05 1.9854242382873345e-05 3.141959589969815e-05 0.9999957976391795 0.9998388238400713 1.0000870907896129 -3.3675044133945937e-07 -5.553658967071274e-06 -5.675170790379568e-06 -4.40487765826017e-07 4.4049839514419837e-07 -4.81308095128165e-07 4.202606810582928e-06 2.976442795320481e-06 8.709075578264551e-05 0.9999995722534708 0.9998414938939718 1.0000100540466583 -3.32250498235643e-09 -6.06525854118732e-07 -6.077831652610731e-07 -4.495427033119119e-09 4.53085103645022e-09 -4.810401702356183e-07 4.2774634467002765e-07 3.0703829675766985e-07 1.0053989356551413e-05 0.9997917806160825 0.9996923048525695 1.0049658522841454 3.5067690828815327e-07 -9.64571114341384e-07 -1.1921254901349455e-05 -4.788307500472248e-06 3.7098084163672655e-06 -4.596565335784118e-07 0.00030350722086030797 0.00022460659943185484 0.007228900858451626
4.332 1.0001196427688623 0.9999316857711462 1.001258274372184 9.076156937963957e-05 -1.693354456929431e-05 9.941369471062977e-05 0.00012353786045495724 -0.00012324434311998032 -4.783073854181348e-07 0.00012336526591400317 0.00010203423959146542 0.001323682641013916 1.0000000011205739 0.999841800140885 0.9999999786889026 1.6344641750844759e-10 1.4397206386252995e-09 1.439778579666583e-09 1.642330680453693e-10 -1.2571194213586837e-10 -4.888718062981705e-07 1.1404403975197012e-09 3.7423802204010924e-08 2.9495805506915975e-08 0.9999706396850709 0.9998225189541958 1.0000019754663845 -1.9949712735209883e-05 -1.7061575183242626e-05 -2.5140109505886977e-05 -2.1558541713628747e-05 2.1558608363845214e-05 -4.908644966261783e-07 2.9425494200940523e-05 1.9812001867333473e-05 3.1300875326934825e-05 0.9999957977357332 0.9998388242561406 1.0000870439707128 -3.381134538976766e-07 -5.552186402682113e-06 -5.673696509635479e-06 -4.417959470511024e-07 4.41809510964741e-07 -4.891764858319152e-07 4.202510143406341e-06 2.97621488011149e-06 8.704393945030707e-05 0.9999995722535059 0.9998414940773502 1.0000100535392842 -3.3377632534144048e-09 -6.065106412803552e-07 -6.077678961873134e-07 -4.510369211666067e-09 4.547670891286089e-09 -4.889036153314971e-07 4.2774632521426393e-07 3.070374236868414e-07 1.0053483959351872e-05 0.9997918383254547 0.9996923619983108 1.004961829417457 2.947557988155236e-07 -8.222079897186272e-07 -1.664985121462682e-05 -6.885131294135359e-06 5.63182725806145e-06 -4.6361632569141444e-07 0.0003035012473623657 0.00022418120960266687 0.007228943816890606
4.342 1.000118937035326 0.9999311321524079 1.0012886432971342 9.252646588823946e-05 -1.8778300970226276e-05 9.825164957221652e-05 0.00012292780925461392 -0.0001226285626429884 -4.862730216327629e-07 0.00012260691794913103 0.00010151143858443278 0.0013574912471704342 1.0000000011205143 0.999841800325385 0.9999999786874805 1.6338138691249868e-10 1.4397090082631297e-09 1.4398054714718832e-09 1.6434742920523128e-10 -1.2398603532548572e-10 -4.968540723383772e-07 1.1473154226619172e-09 3.7451506065327375e-08 2.933171620380441e-08 0.9999706938185284 0.9998225658649353 1.0000000009869785 -1.99829611203458e-05 -1.6969120898582134e-05 -2.503750596739582e-05 -2.156735605350403e-05 2.1567536743132415e-05 -4.988735739959038e-07 2.937101527105222e-05 1.9769691711402363e-05 3.1306948073987326e-05 0.9999957978327643 0.9998388246759823 1.0000869971638526 -3.394757065203578e-07 -5.550713842577767e-06 -5.672222237435696e-06 -4.4310345782622716e-07 4.4311992781681654e-07 -4.971643351474317e-07 4.202412983260965e-06 2.9759862933417987e-06 8.699713518009888e-05 0.9999995722535417 0.999841494263686 1.0000100530319154 -3.352969403405603e-09 -6.064954054210739e-07 -6.077526223964811e-07 -4.525335712052371e-09 4.564489083543496e-09 -4.968864785245329e-07 4.2774629429806735e-07 3.0703675179994485e-07 1.005297848480685e-05 0.9997919218885725 0.9996924411645199 1.0049561678727124 2.4304031935507513e-07 -6.994785999156598e-07 -2.2907472736414592e-05 -9.734083955721365e-06 8.260585358485788e-06 -4.6805875057040786e-07 0.0003035032135300523 0.00022373538002085322 0.007228730502328047
4.352 1.0001182041881398 0.9999305593418107 1.001318643301656 9.425639142181762e-05 -2.062065221865943e-05 9.709442763019042e-05 0.00012230418815515693 -0.00012199940466708342 -4.943626577004198e-07 0.00012182381828665515 0.00010097416282838008 0.0013909709673083472 1.0000000011204537 0.9998418005128816 0.9999999786860478 1.6338659134413908e-10 1.4397248142356224e-09 1.439822431069784e-09 1.6443942594244112e-10 -1.2226186651434623e-10 -5.049573957732334e-07 1.1539436960236669e-09 3.748029825127919e-08 2.9171973874057397e-08 0.9999707480855107 0.9998226128762417 0.999998033800733 -2.0015859634847854e-05 -1.6876814851718848e-05 -2.4934996727025533e-05 -2.1575892338436747e-05 2.157618613246913e-05 -5.070036309491303e-07 2.9316403739913763e-05 1.9727312924240423e-05 3.143636518062743e-05 0.9999957979302715 0.9998388250996414 1.0000869503690302 -3.408371802886841e-07 -5.549241282550272e-06 -5.670747988336463e-06 -4.4441029556778223e-07 4.444296444641444e-07 -5.05273287957343e-07 4.202315343117631e-06 2.9757570440348287e-06 8.695034299781624e-05 0.9999995722535768 0.9998414944530242 1.0000100525245494 -3.368104488136777e-09 -6.064801420675303e-07 -6.077373588235193e-07 -4.540323943676488e-09 4.581305266902209e-09 -5.049904045366464e-07 4.277462594995069e-07 3.070363016934315e-07 1.0052473075636058e-05 0.9997920379140348 0.9996925480220821 1.0049483427376815 1.9449398431465595e-07 -5.928454414657632e-07 -3.105975511708374e-05 -1.3548544197772132e-05 1.1800450725995054e-05 -4.7297390879772575e-07 0.0003035178033279148 0.00022328702450023617 0.007228094741897462
4.362 1.0001174444071361 0.9999299674752391 1.0013482795017596 9.595076259713319e-05 -2.2459786900210495e-05 9.59421841970541e-05 0.0001216674532758485 -0.00012135733086116978 -5.025779507285706e-07 0.00012101605926983535 0.0001004225298561939 0.0014241198372351217 1.000000001120392 0.9998418007034195 0.9999999786845966 1.6346718135315365e-10 1.4397592394506548e-09 1.439825328951236e-09 1.645128338997634e-10 -1.205391997621299e-10 -5.131834418093624e-07 1.1594309163717856e-09 3.7510347758134786e-08 2.9037002599611753e-08 0.9999708024849141 0.9998226599872867 0.9999960739031191 -2.0048409168732626e-05 -1.6784657554475165e-05 -2.4832582611866603e-05 -2.1584151496725804e-05 2.158455742824384e-05 -5.152563304625083e-07 2.926166072750713e-05 1.9684866519116778e-05 3.1686255581403644e-05 0.9999957980282546 0.9998388255271633 1.000086903586236 -3.421978699276273e-07 -5.5477687319104645e-06 -5.669273766709121e-06 -4.457164565551057e-07 4.4573866039681765e-07 -5.135050093288465e-07 4.20221723876052e-06 2.975527144118136e-06 8.690356293444718e-05 0.9999995722536111 0.9998414946454096 1.0000100520171762 -3.383163353972632e-09 -6.064648603319495e-07 -6.077221092037887e-07 -4.555329864901067e-09 4.5981188953008414e-09 -5.132170585994998e-07 4.2774623406133445e-07 3.070361043463827e-07 1.005196781422106e-05 0.999792194237382 0.9996926893189703 1.004937700469856 1.482941205490982e-07 -4.993496468554367e-07 -4.151377139345499e-05 -1.8580554264098948e-05 1.649445151002541e-05 -4.783515091598784e-07 0.0003035524634910608 0.00022286003354917992 0.007226769184070681
4.372 1.0001166578869705 0.9999293566990459 1.0013775570942292 9.760904155241581e-05 -2.4294899805621907e-05 9.47950383825711e-05 0.0001210180528664544 -0.00012070279485552586 -5.109205770094978e-07 0.00012018374818011988 9.985666734522638e-05 0.0014569359611786364 1.0000000011203278 0.9998418008970454 0.9999999786831145 1.6360753697789622e-10 1.4397947349290454e-09 1.4398227322133116e-09 1.6456874516822382e-10 -1.188188749639999e-10 -5.215338960020779e-07 1.1638204118371975e-09 3.754182109048964e-08 2.8926061443167218e-08 0.9999708570156371 0.9998227071972449 0.9999941212895329 -2.008061063392084e-05 -1.6692649522980982e-05 -2.473026443013133e-05 -2.1592134458865695e-05 2.1592651527617135e-05 -5.23633357688931e-07 2.9206787341863975e-05 1.9642353511637135e-05 3.205246302935854e-05 0.9999957981267122 0.9998388259585935 1.0000868568154593 -3.4355779179810586e-07 -5.546296208288152e-06 -5.667799564388771e-06 -4.4702194018087646e-07 4.4704697496196966e-07 -5.218611863510154e-07 4.2021186773297904e-06 2.9752965997781816e-06 8.685679500365711e-05 0.9999995722536443 0.9998414948408896 1.0000100515097865 -3.398161978549445e-09 -6.064495774417637e-07 -6.077068654005692e-07 -4.570352438366535e-09 4.6149294788015274e-09 -5.215681264394889e-07 4.2774622495817226e-07 3.0703618409113964e-07 1.005146271158398e-05 0.999792399877591 0.9996928728591066 1.0049234430012028 1.0379903901908366e-07 -4.1652639339919464e-07 -5.470741358209723e-05 -2.512029306613473e-05 2.2624447731017462e-05 -4.841809607787088e-07 0.0003036187544252446 0.0002224846352174592 0.007224334743906607
4.382 1.0001158448369107 0.9999287271699075 1.0014064813387862 9.923073503348701e-05 -2.6125192881705966e-05 9.36530684383675e-05 0.00012035642654855246 -0.00012003624151325487 -5.193922313518618e-07 0.00011932700729152412 9.927671325383474e-05 0.001489417494219739 1.000000001120262 0.9998418010938062 0.9999999786815955 1.637759276254836e-10 1.4398152808405641e-09 1.439827256549353e-09 1.6460302015793198e-10 -1.171012089186212e-10 -5.300104648931617e-07 1.1671457565109122e-09 3.757479765160583e-08 2.88378366365865e-08 0.9999709116765809 0.9998227545052955 0.9999921759553047 -2.0112464959749792e-05 -1.660079126821674e-05 -2.4628042980220998e-05 -2.1599842160465768e-05 2.1600469327994518e-05 -5.321364192475027e-07 2.915178467385497e-05 1.9599774915336343e-05 3.252974602189617e-05 0.9999957982256438 0.9998388263939786 1.0000868100566935 -3.4491697809902105e-07 -5.544823727495521e-06 -5.666325368687558e-06 -4.4832675087652553e-07 4.4835458774625464e-07 -5.303435261490586e-07 4.202019652089318e-06 2.9750654071538513e-06 8.681003919882998e-05 0.9999995722536755 0.99984149503951 1.0000100510023713 -3.4131320689759596e-09 -6.064343091591775e-07 -6.076916143330722e-07 -4.585396073296911e-09 4.631736623978777e-09 -5.300453143863139e-07 4.277462252863698e-07 3.0703654507643026e-07 1.0050957757413802e-05 0.9997926648979937 0.999693107402241 1.0049046148002734 6.052156042136211e-08 -3.4233249529313906e-07 -7.109318969406394e-05 -3.349266904873024e-05 3.0508605101389022e-05 -4.904514544300663e-07 0.0003037340721669104 0.00022219753305841277 0.007220154661025594
4.392 1.0001150054806607 0.9999280790546972 1.001435057539498 0.00010081539345827368 -2.7949876135817816e-05 9.251630679981013e-05 0.00011968300446089578 -0.00011935810609878228 -5.27994629666404e-07 0.00011844597391974903 9.86828160013962e-05 0.0015215626275458954 1.0000000011201942 0.9998418012937498 0.9999999786800405 1.6393820657204478e-10 1.439814618525284e-09 1.439845459614225e-09 1.6460724236984177e-10 -1.1538631992163417e-10 -5.386148762534282e-07 1.1687219836653244e-09 3.7609227617946487e-08 2.878725123398367e-08 0.9999709664666496 0.9998228019106186 0.9999902378957027 -2.0143973078385542e-05 -1.650908328800603e-05 -2.4525919061648264e-05 -2.1607275540063356e-05 2.160801172710497e-05 -5.407672445552696e-07 2.909665380322691e-05 1.955713173771525e-05 3.3112017410935416e-05 0.9999957983250503 0.999838826833367 1.00008676330994 -3.462754624931202e-07 -5.543351296287318e-06 -5.664851173298201e-06 -4.4963089723779863e-07 4.4966149811125195e-07 -5.389537576806561e-07 4.201920147805043e-06 2.974833554765004e-06 8.67632955055328e-05 0.9999995722537054 0.9998414952413197 1.0000100504949334 -3.4281075770711255e-09 -6.064190625145771e-07 -6.076763497213293e-07 -4.600468901267942e-09 4.648540064113113e-09 -5.38650350743251e-07 4.2774621809428233e-07 3.0703716953528864e-07 1.0050452974912525e-05 0.9997930001517447 0.9996934024673972 1.0048800947266505 1.810834855218483e-08 -2.750848306305342e-07 -9.111625132334817e-05 -4.405040478962505e-05 4.049550972131157e-05 -4.971520315304203e-07 0.00030392368245568273 0.00022204177175075951 0.00721329376171972
4.402 1.0001141400562201 0.999927412530389 1.0014632910253614 0.00010236260995822482 -2.9768168503423366e-05 9.138473498156837e-05 0.00011899820630380682 -0.00011866881334528542 -5.367295071188708e-07 0.00011754080047365592 9.807513472235393e-05 0.001553369576158844 1.0000000011201247 0.9998418014969248 0.9999999786784591 1.6407107192515228e-10 1.4397969012629761e-09 1.4398700862907024e-09 1.6457445053140404e-10 -1.1367482706873284e-10 -5.473488799051192e-07 1.1673144023762394e-09 3.764495669985258e-08 2.8802381633486304e-08 0.9999710213847499 0.9998228494123996 0.9999883071059325 -2.0175135912383018e-05 -1.6417526066223093e-05 -2.4423893481696757e-05 -2.161443553454581e-05 2.1615279622852632e-05 -5.495275850586505e-07 2.9041395810709358e-05 1.9514424979915635e-05 3.3792598436968604e-05 0.9999957984249309 0.9998388272768068 1.0000867165752085 -3.47633268223009e-07 -5.541878910701092e-06 -5.663376985960745e-06 -4.509343863866878e-07 4.509677052912516e-07 -5.476936308200059e-07 4.201820152191454e-06 2.9746010312948004e-06 8.671656391464506e-05 0.9999995722537345 0.9998414954463674 1.0000100499874818 -3.443111600103208e-09 -6.064038327169665e-07 -6.076610786585733e-07 -4.61557795009705e-09 4.665339015985845e-09 -5.473849850046665e-07 4.277461878841983e-07 3.070380290602801e-07 1.0049948425761175e-05 0.9997934168976991 0.9996937680269233 1.0048485946422834 -2.3675687984032327e-08 -2.134084188904313e-07 -0.00011518702538392048 -5.7163147236158305e-05 5.295439603301401e-05 -5.042716448973387e-07 0.0003042228932202063 0.00022206625735014704 0.007202426712306892
4.412 1.0001132488157785 0.9999267277839852 1.0014911871300218 0.00010387201938921358 -3.1579298674869454e-05 9.025827851844975e-05 0.00011830244028107587 -0.00011796877641759792 -5.4559862051957e-07 0.00011661165452113586 9.745383962417519e-05 0.0015848365687687889 1.000000001120055 0.9998418017033817 0.9999999786768639 1.6416776494478376e-10 1.439772162170376e-09 1.439884892427339e-09 1.6450431696474128e-10 -1.1196713526122027e-10 -5.562142460294499e-07 1.1621040558269537e-09 3.768180321890483e-08 2.8902030794854384e-08 0.9999710764297917 0.9998228970098252 0.9999863835811346 -2.020595436899597e-05 -1.632612007671797e-05 -2.432196705130553e-05 -2.1621323074027643e-05 2.1622273914327185e-05 -5.584192157467578e-07 2.898601178719811e-05 1.9471655639986987e-05 3.456446451593548e-05 0.9999957985252872 0.9998388277243481 1.0000866698525108 -3.4899040186757596e-07 -5.540406560375548e-06 -5.661902823303322e-06 -4.522372193409144e-07 4.5227320927295426e-07 -5.565649181842808e-07 4.201719664757532e-06 2.974367832074812e-06 8.666984442562039e-05 0.9999995722537636 0.9998414956547028 1.000010049480029 -3.458151306755976e-09 -6.063886099846187e-07 -6.076458175665996e-07 -4.630723729431132e-09 4.68213337215875e-09 -5.562509880471822e-07 4.277461319402746e-07 3.0703909967827634e-07 1.00494441571988e-05 0.9997939262816328 0.9996942140854822 1.0048086667150724 -6.495893944067685e-08 -1.561930215622843e-07 -0.0001436494922557276 -7.320240069792701e-05 6.826119485315327e-05 -5.11799211083158e-07 0.00030467904035762634 0.00022232482175960373 0.007185743145751753
4.422 1.000112332025646 0.9999260250124706 1.001518751170638 0.00010534329731670299 -3.33825058804753e-05 8.913680216263297e-05 0.00011759610194600099 -0.000117258395777732 -5.546037481282219e-07 0.00011565871887680105 9.681911245258706e-05 0.0016159618395994006 1.0000000011199854 0.9998418019131697 0.9999999786752647 1.642341335710851e-10 1.4397490413029722e-09 1.4398751739312313e-09 1.6440639824633207e-10 -1.1026363314107136e-10 -5.652127680724923e-07 1.1537419127305344e-09 3.771964186966627e-08 2.907088451212557e-08 0.9999711316006865 0.9998229447020862 0.9999844673163774 -2.0236429344652347e-05 -1.623486579203921e-05 -2.4220140574414012e-05 -2.162793907714985e-05 2.162899549984147e-05 -5.67443934006707e-07 2.893050283324194e-05 1.9428824718283267e-05 3.54204658068375e-05 0.999995798626119 0.9998388281760405 1.0000866231418575 -3.5034685797185023e-07 -5.5389342374095405e-06 -5.660428699535481e-06 -4.5353938608387423e-07 4.535780090577066e-07 -5.65569413976377e-07 4.2016186965917616e-06 2.9741339605022033e-06 8.662313703803396e-05 0.9999995722537937 0.9998414958663759 1.0000100489725856 -3.4732208126254483e-09 -6.063733857296066e-07 -6.076305806743089e-07 -4.645896742742911e-09 4.698922845972129e-09 -5.652501531385943e-07 4.2774606260263314e-07 3.0704037199632584e-07 1.0048940131168658e-05 0.9997945386899145 0.9996947501482881 1.0047587211209887 -1.0577183539152064e-07 -1.0255713569019787e-07 -0.00017674686444573494 -9.252243899698191e-05 8.678044252003946e-05 -5.197236562517491e-07 0.0003053527931511074 0.00022287467974968278 0.007160861888871884
4.432 1.0001113899662106 0.9999253044227892 1.001545988425933 0.00010677615897962835 -3.5177040626628e-05 8.802010555448837e-05 0.00011687957295636995 -0.00011653805795964337 -5.637466906072345e-07 0.00011468219170788447 9.617114703573051e-05 0.0016467436217807298 1.0000000011199164 0.999841802126341 0.9999999786736674 1.6427870808367496e-10 1.4397309363433315e-09 1.4398399064640542e-09 1.642990839531154e-10 -1.0856452107965478e-10 -5.743462610171004e-07 1.144595309818354e-09 3.7758447185467485e-08 2.9255064750092055e-08 0.999971186896348 0.9998229924883758 0.9999825583066579 -2.02665617334444e-05 -1.6143763685912998e-05 -2.411841483605273e-05 -2.1634284454167147e-05 2.1635445279195252e-05 -5.766035611549554e-07 2.8874870049660344e-05 1.9385933220651223e-05 3.635351240934566e-05 0.9999957987274268 0.9998388286319342 1.0000865764432534 -3.517026273930216e-07 -5.537461938039252e-06 -5.6589546161409675e-06 -4.548408686716496e-07 4.548821041223149e-07 -5.747089346437804e-07 4.201517261810597e-06 2.9738994232403407e-06 8.657644173959478e-05 0.9999995722538249 0.9998414960814376 1.0000100484651566 -3.4883112820121254e-09 -6.063581563564393e-07 -6.076153694250527e-07 -4.6610783841957934e-09 4.715707060865292e-09 -5.743842948693181e-07 4.2774599954089723e-07 3.070418504968457e-07 1.0048436199402485e-05 0.9997952629972193 0.9996953845949157 1.0046970553962375 -1.4605411312349243e-07 -5.1818206663228294e-08 -0.00021458707886884426 -0.00011543778590237477 0.00010884350883707065 -5.280339565574512e-07 0.00030631813997933685 0.00022377410238687257 0.007124770080327156
4.442 1.0001104229319273 0.9999245662318398 1.0015729041135428 0.00010817035824836927 -3.6962165384234264e-05 8.690791959076775e-05 0.00011615321975812337 -0.00011580813427136547 -5.730292712421765e-07 0.00011368228664673443 9.551014986412098e-05 0.001677180142002938 1.0000000011198489 0.9998418023429462 0.999999978672072 1.6430655931054892e-10 1.4397171579808896e-09 1.4397929542381727e-09 1.6420372572411206e-10 -1.0686973275679924e-10 -5.836165626289159e-07 1.1377722694044596e-09 3.779827936456241e-08 2.9386312281936286e-08 0.9999712423156925 0.9998230403678902 0.9999806565469015 -2.0296352435456334e-05 -1.6052814233784168e-05 -2.401679060091425e-05 -2.164036011027219e-05 2.1641624151474724e-05 -5.85899941206943e-07 2.8819114526736723e-05 1.934298215748537e-05 3.7356720243267756e-05 0.999995798829211 0.9998388290920813 1.0000865297566992 -3.530577052751941e-07 -5.535989663283331e-06 -5.657480559475168e-06 -4.561416456090377e-07 4.5618549467601183e-07 -5.83985319486159e-07 4.201415367222789e-06 2.973664223494127e-06 8.652975850360924e-05 0.9999995722538575 0.9998414962999398 1.0000100479577423 -3.503417487154814e-09 -6.063429224591789e-07 -6.076001696992802e-07 -4.676246944448161e-09 4.732485818249765e-09 -5.836552519477974e-07 4.277459566884029e-07 3.0704354485334484e-07 1.004793215962269e-05 0.9997961057452817 0.999696123987967 1.0046218960081195 -1.8566189946289643e-07 -3.4678572247032498e-09 -0.00025711101530646754 -0.00014219831845995736 0.0001347240651231029 -5.367191728556471e-07 0.00030766035292353633 0.00022507915205211037 0.0070738045456588605
4.452 1.0001094312313215 0.9999238106664853 1.0015995033667955 0.00010952568657777862 -3.873715523048685e-05 8.57999037060253e-05 0.00011541739222194913 -0.00011506897944414581 -5.824533369503767e-07 0.00011265923289403336 9.483634066942973e-05 0.0017072696161999313 1.0000000011197823 0.9998418025630371 0.9999999786704787 1.643187183098542e-10 1.4397064999447626e-09 1.4397555592822521e-09 1.641379408402134e-10 -1.0518025116893015e-10 -5.930255336132529e-07 1.1354738612494377e-09 3.7839234168493224e-08 2.9417871935726893e-08 0.999971297857638 0.9998230883398269 0.9999787620319646 -2.0325802356137347e-05 -1.596201790745714e-05 -2.3915268622145067e-05 -2.164616695483857e-05 2.1647533016631898e-05 -5.953349427289093e-07 2.8763237339587974e-05 1.9299972538840577e-05 3.8423518267474965e-05 0.9999957989314705 0.9998388295565328 1.0000864830821943 -3.544120909556095e-07 -5.534517414744791e-06 -5.656006508220858e-06 -4.574416992248449e-07 4.574881796488972e-07 -5.934004308834891e-07 4.201313007484586e-06 2.9734283573427646e-06 8.648308730144237e-05 0.999999572253892 0.9998414965219342 1.0000100474503433 -3.5185384418148725e-09 -6.063276854707683e-07 -6.07584960390958e-07 -4.691385318256906e-09 4.749258710160455e-09 -5.930648847599035e-07 4.2774593364199996e-07 3.070454608430176e-07 1.0047427860946993e-05 0.9997970703041684 0.9996969723582648 1.0045314518286634 -2.2437574916849652e-07 4.2849071520615336e-08 -0.0003040665989106328 -0.00017296349167597447 0.00016461217336932512 -5.457684834779794e-07 0.0003094713241815655 0.00022683941991947013 0.007003691376123919
4.462 1.0001084151870028 0.9999230379635712 1.0016257912111153 0.00011084197196109104 -4.05012984493317e-05 8.469564425706401e-05 0.00011467242225801038 -0.00011432093025205337 -5.920207578766093e-07 0.0001116132753007344 9.414995299319774e-05 0.0017370102461743981 1.000000001119716 0.9998418027866663 0.9999999786688873 1.6431525634178825e-10 1.439699871649257e-09 1.4397436681131421e-09 1.6410955846716052e-10 -1.0349575298664618e-10 -6.02575057068438e-07 1.1378535042407123e-09 3.788139789924224e-08 2.9346366112187894e-08 0.9999713535211042 0.9998231364033883 0.9999768747566399 -2.0354912403689313e-05 -1.5871375174062814e-05 -2.381384965369319e-05 -2.1651705906415088e-05 2.1653172774772202e-05 -6.049104578683e-07 2.8707239553506123e-05 1.9256905369142267e-05 3.954772059139368e-05 0.9999957990342057 0.9998388300253411 1.0000864364197393 -3.5576578449125557e-07 -5.533045191606863e-06 -5.654532446844556e-06 -4.5874102224710745e-07 4.5879015907462153e-07 -6.029561539177221e-07 4.2012101698822065e-06 2.9731918158968476e-06 8.643642811867625e-05 0.9999995722539274 0.9998414967474729 1.0000100469429587 -3.533674162781479e-09 -6.06312444594097e-07 -6.075697257407264e-07 -4.706485465171042e-09 4.766025569988034e-09 -6.026150771156871e-07 4.2774591792028617e-07 3.0704759838707003e-07 1.0046923280319306e-05 0.9997981560791447 0.9996979305184052 1.004423978165101 -2.6191056614315776e-07 8.735283638577852e-08 -0.00035499186981517066 -0.00020777754534597766 0.00019858877401793157 -5.551712113424864e-07 0.0003118419796252567 0.00022909289003597889 0.0069096548285304355
4.472 1.0001073751356822 0.9999222483699436 1.0016517725402785 0.00011211907787745195 -4.2253897095260046e-05 8.359465416254609e-05 0.0001139186224459778 -0.00011356430413054944 -6.017334289712885e-07 0.00011054467442442732 9.345123475181115e-05 0.001766400217194061 1.0000000011196504 0.9998418030138866 0.9999999786673003 1.6429936467754388e-10 1.4396991200129074e-09 1.4397589275295554e-09 1.6411492799824696e-10 -1.0181694547348934e-10 -6.122670398814113e-07 1.1431826776870904e-09 3.792483267960155e-08 2.9207620154808414e-08 0.999971409305014 0.9998231845577781 0.9999749947156564 -2.0383683485158496e-05 -1.5780886496046545e-05 -2.371253445965405e-05 -2.1656977894197405e-05 2.1658544326061206e-05 -6.146284026989164e-07 2.8651122234862813e-05 1.921378164546688e-05 4.072356860176194e-05 0.9999957991374149 0.9998388304985587 1.0000863897693355 -3.5711878341708944e-07 -5.531572992127818e-06 -5.653058374256819e-06 -4.6003961816252823e-07 4.600914325971231e-07 -6.126543973816228e-07 4.201106844297462e-06 2.9729545911940234e-06 8.638978096711573e-05 0.9999995722539639 0.999841496976609 1.000010046435591 -3.548821594599167e-09 -6.062971978415757e-07 -6.075544642720147e-07 -4.72155119260869e-09 4.782786321592329e-09 -6.123077358487603e-07 4.277458952013109e-07 3.070499563693896e-07 1.0046418523877093e-05 0.9997993578329915 0.9996989954628167 1.004297848910519 -2.979280341980487e-07 1.3014553426899022e-07 -0.0004092096765528809 -0.00024654777786580043 0.00023660262404147885 -5.64916850821915e-07 0.0003148520193776933 0.00023186030661503473 0.006786598855476862
4.482 1.0001063114281776 0.9999214421424593 1.001677452092781 0.00011335690223456658 -4.399426751758766e-05 8.249637388683919e-05 0.00011315628470937791 -0.00011279939783151882 -6.11593269305046e-07 0.00010945370655978506 9.274044880471657e-05 0.0017954376965961295 1.0000000011195842 0.9998418032447517 0.999999978665719 1.642749752060547e-10 1.439704783140333e-09 1.439789232609197e-09 1.6414133169278076e-10 -1.0014347876290284e-10 -6.221034126155757e-07 1.1490948734877568e-09 3.796958424894277e-08 2.9052132702145652e-08 0.9999714652082922 0.9998232328022031 0.9999731219036772 -2.0412116506309036e-05 -1.569055233311703e-05 -2.3611323812878788e-05 -2.1661983856776405e-05 2.1663648571342973e-05 -6.244907183927125e-07 2.859488645920914e-05 1.9170602360881577e-05 4.1945748910648786e-05 0.9999957992410982 0.9998388309762392 1.0000863431309839 -3.5847108336395774e-07 -5.530100815715701e-06 -5.651584302245037e-06 -4.6133749950309734e-07 4.6139199949585036e-07 -6.224970937113025e-07 4.2010030310845514e-06 2.972716681616055e-06 8.634314587902401e-05 0.9999995722540004 0.999841497209396 1.0000100459282422 -3.5639764247253864e-09 -6.062819444161846e-07 -6.075391877256989e-07 -4.7365950248271e-09 4.799540683123392e-09 -6.221447916206128e-07 4.2774585997448336e-07 3.07052539010011e-07 1.0045913755022715e-05 0.9998006651941002 0.9997001599136532 1.0041516333355212 -3.320517359551079e-07 1.7122719710604636e-07 -0.00046583587736458967 -0.00028902801103360956 0.00027845183756946103 -5.749950929436676e-07 0.0003185579387805541 0.0002351396848548734 0.006629355035557937
4.492 1.0001052244293993 0.9999206195479862 1.0017028344285994 0.00011455537630675726 -4.5721740846539624e-05 8.140017378992055e-05 0.0001123856790663659 -0.00011202648613836069 -6.216022241207724e-07 0.00010834066374011708 9.201787351023411e-05 0.0018241208333612767 1.0000000011195176 0.9998418034793164 0.9999999786641451 1.6424349001976262e-10 1.4397142823608006e-09 1.4398184336936223e-09 1.6417247316663322e-10 -9.847550441176876e-11 -6.320861293755846e-07 1.1539586617206503e-09 3.80156840167751e-08 2.891623833937968e-08 0.9999715212298655 0.999823281135874 0.9999712563153026 -2.0440212378410547e-05 -1.5600373145500508e-05 -2.3510218486439454e-05 -2.166672473569489e-05 2.1668486411937045e-05 -6.344993705789581e-07 2.8538533310679645e-05 1.9127368510350963e-05 4.320939299344985e-05 0.9999957993452547 0.9998388314584368 1.0000862965046868 -3.598226825750521e-07 -5.528628665366646e-06 -5.6501102472778055e-06 -4.626346830897753e-07 4.6269185979486296e-07 -6.324861988865595e-07 4.200898741157985e-06 2.9724780918907663e-06 8.629652288937449e-05 0.9999995722540368 0.9998414974458887 1.0000100454209133 -3.5791374557351585e-09 -6.062666872579025e-07 -6.075239121799338e-07 -4.75163342140809e-09 4.816288461998683e-09 -6.32128199151113e-07 4.2774581870590257e-07 3.070553557375125e-07 1.0045409101453024e-05 0.9998020624138262 0.9997014120669815 1.003984173172241 -3.6388459912149476e-07 2.1051194308479518e-07 -0.0005238018614986818 -0.0003348091937726824 0.0003237720716147903 -5.853958486820772e-07 0.0003229809691673301 0.00023890179349665336 0.006432981140536302
4.502 1.0001041145183025 0.9999197808633756 1.001727923906623 0.00011571446367582449 -4.743566343815422e-05 8.030535779634293e-05 0.00011160705248779118 -0.00011124582068289857 -6.317622627124233e-07 0.00010720585370038861 9.128380323250046e-05 0.0018524477584990619 1.000000001119451 0.9998418037176364 0.9999999786625806 1.642001190794555e-10 1.439722499013964e-09 1.4398353220639348e-09 1.6419372702478984e-10 -9.681366452711071e-11 -6.42217168745048e-07 1.1574604926781037e-09 3.8063125197612116e-08 2.8807812556933932e-08 0.9999715773686654 0.9998233295580037 0.9999693979450671 -2.0467972020171918e-05 -1.5510349392365147e-05 -2.3409219243358778e-05 -2.1671201471268887e-05 2.1673058749195508e-05 -6.446563497357816e-07 2.84820638728998e-05 1.9084081094819884e-05 4.451006397149311e-05 0.9999957994498845 0.9998388319452072 1.0000862498904441 -3.6117358712566336e-07 -5.52715654642127e-06 -5.648636220505023e-06 -4.6393118349218e-07 4.6399101319721784e-07 -6.426236938054261e-07 4.200793987462577e-06 2.972238827979079e-06 8.624991201496425e-05 0.9999995722540741 0.9998414976861429 1.0000100449136062 -3.5943099062971185e-09 -6.062514314694295e-07 -6.07508648852173e-07 -4.7666808747073925e-09 4.833029515072374e-09 -6.422599366953898e-07 4.2774578325917716e-07 3.070584126410275e-07 1.0044904599323217e-05 0.9998035284222803 0.9997027355826189 1.0037946550724113 -3.930277969259229e-07 2.4784458750849325e-07 -0.000581890926180355 -0.00038331869335151846 0.0003720330638565677 -5.961092712345063e-07 0.0003280970039036991 0.00024308746476715828 0.006193086807716915
4.512 1.0001029820878042 0.9999189263754094 1.0017527246630358 0.00011683415918005958 -4.913539727776278e-05 7.921116827997335e-05 0.00011082062788898619 -0.0001104576288867799 -6.42075381391846e-07 0.0001060495997840318 9.053854875790346e-05 0.0018804165860501858 1.0000000011193844 0.9998418039597676 0.9999999786610277 1.6413234155628962e-10 1.4397250905094099e-09 1.4398383888555856e-09 1.6419627119375272e-10 -9.515777703110464e-11 -6.524985333297745e-07 1.1601044119170934e-09 3.8111822275516975e-08 2.871623578567474e-08 0.9999716336236241 0.9998233780678086 0.9999675467874476 -2.049539635913947e-05 -1.5420481528281368e-05 -2.3308326833028365e-05 -2.1675414997850373e-05 2.1677366485285905e-05 -6.549636713736806e-07 2.8425479218539322e-05 1.904074112042978e-05 4.584373511145534e-05 0.9999957995549876 0.9998388324366061 1.0000862032882594 -3.6252380978783926e-07 -5.525684463243703e-06 -5.6471622237134285e-06 -4.652270098964824e-07 4.6528945947530624e-07 -6.529115833664399e-07 4.2006887755330555e-06 2.971998890362981e-06 8.620331324605446e-05 0.9999995722541118 0.9998414979302149 1.000010044406324 -3.6095060322964413e-09 -6.062361810513781e-07 -6.074933993671295e-07 -4.781746251474387e-09 4.849763628636077e-09 -6.525420074177446e-07 4.277457599489784e-07 3.070617006919161e-07 1.0044400211632923e-05 0.9998050372106684 0.9997041098441198 1.0035826733598132 -4.190998381435607e-07 2.830177983173906e-07 -0.0006387867053572324 -0.000433829220087811 0.0004225446793386087 -6.071257776646404e-07 0.0003338305294929819 0.0002476074121946162 0.005906158122480774
4.522 1.0001018275446463 0.9999180563807124 1.0017772405909 0.00011791448787360725 -5.082032035169842e-05 7.81167920111473e-05 0.00011002660327783152 -0.00010966211305780323 -6.525436023371016e-07 0.00010487224077783092 8.978243760116783e-05 0.0019080254145642252 1.0000000011193189 0.9998418042057681 0.9999999786594949 1.6402551454956167e-10 1.4397215366085395e-09 1.4398324292134576e-09 1.6417859672167467e-10 -9.350789755430987e-11 -6.62932250502927e-07 1.1621578324661934e-09 3.816159086957173e-08 2.8636402910626707e-08 0.9999716899936769 0.9998234266645087 0.9999657028368608 -2.052248632578517e-05 -1.5330770000756018e-05 -2.320754199487616e-05 -2.1679366242789033e-05 2.1681410522617553e-05 -6.654233768422808e-07 2.836878040506028e-05 1.8997349592497554e-05 4.72067634991188e-05 0.9999957996605647 0.9998388329326914 1.00008615669814 -3.6387336571335015e-07 -5.524212416902403e-06 -5.6456882525944614e-06 -4.665221639960199e-07 4.66587198487795e-07 -6.633518976229523e-07 4.2005830989691865e-06 2.9717582704574305e-06 8.615672655473689e-05 0.999999572254151 0.9998414981781618 1.0000100438990742 -3.624740236062904e-09 -6.062209369105174e-07 -6.07478158958308e-07 -4.796831155125195e-09 4.8664910921804695e-09 -6.629764390278024e-07 4.277457429600373e-07 3.0706519005206974e-07 1.0043895898016037e-05 0.9998065585423002 0.9997055104942549 1.003348278312501 -4.4175445478139457e-07 3.1578955218388356e-07 -0.0006931306138126053 -0.0004854775764478286 0.00047447290044017954 -6.184360698205564e-07 0.0003400539994277612 0.0002523448856417457 0.005569852048248121
4.532 1.0001006513092074 0.9999171711856218 1.00180147532116 0.00011895550399485578 -5.2489826984554124e-05 7.702136698922553e-05 0.00010922515108140456 -0.00010885944966068873 -6.63168973602099e-07 0.00010367413066530244 8.901581420768534e-05 0.0019352723290178822 1.0000000011192545 0.9998418044556956 0.9999999786579926 1.638695533354786e-10 1.4397143671887705e-09 1.4398222115762744e-09 1.6414496256962896e-10 -9.186372272746698e-11 -6.735203726651383e-07 1.1629886705506746e-09 3.821218126952393e-08 2.8584198827729374e-08 0.9999717464777623 0.9998234753473261 0.999963866087666 -2.0549242847390434e-05 -1.5241215250201756e-05 -2.3106865463842843e-05 -2.1683056126205987e-05 2.168519176323345e-05 -6.760375325200229e-07 2.8311968479832044e-05 1.895390751006829e-05 4.85958612381217e-05 0.9999957997666161 0.9998388334335206 1.0000861101200975 -3.6522226510412724e-07 -5.522740404508972e-06 -5.644214302159977e-06 -4.6781664134123094e-07 4.67884230047479e-07 -6.739466908454248e-07 4.200476943829283e-06 2.9715169538409392e-06 8.61101519148042e-05 0.9999995722541924 0.9998414984300427 1.0000100433918675 -3.640022876781877e-09 -6.062056961013301e-07 -6.074629228296789e-07 -4.811930939128257e-09 4.883211371569896e-09 -6.735652840743728e-07 4.277457167296168e-07 3.07068837650164e-07 1.0043391672617217e-05 0.999808058966122 0.9997069102279997 1.003092006010937 -4.6069597981148786e-07 3.4590039994554607e-07 -0.0007435843119334963 -0.0005372925914380622 0.0005268653703816282 -6.300311520606529e-07 0.0003465931112221336 0.00025716105481281504 0.005183234612819211
4.542 1.0000994538152548 0.9999162711060179 1.001825432205264 0.00011995728994164619 -5.4143328146538554e-05 7.592398995283471e-05 0.00010841641766338535 -0.00010804978878163228 -6.739535719511451e-07 0.00010245563829915341 8.82390400813023e-05 0.001962155403218324 1.000000001119193 0.9998418047096095 0.9999999786565335 1.6366245558115307e-10 1.4397069604953895e-09 1.439808739373297e-09 1.6410332727925346e-10 -9.022617528149435e-11 -6.842649774604698e-07 1.1613826138980738e-09 3.826336336891744e-08 2.8588957239744015e-08 0.9999718030748213 0.999823524115487 0.9999620365341632 -2.05756668436062e-05 -1.5151817713232896e-05 -2.3006297975176288e-05 -2.168648556562248e-05 2.1688711109762444e-05 -6.868082313625041e-07 2.8255044491270615e-05 1.8910415864216747e-05 5.0008065699638316e-05 0.9999957998731425 0.9998388339391531 1.0000860635541438 -3.6657051054166304e-07 -5.521268423107624e-06 -5.642740371459587e-06 -4.69110434875069e-07 4.691805541143809e-07 -6.84698043548289e-07 4.200370298975573e-06 2.9712749274186046e-06 8.606358931823319e-05 0.9999995722542362 0.999841498685916 1.0000100428847167 -3.6553558207661778e-09 -6.061904558558362e-07 -6.074476899756206e-07 -4.827038109306148e-09 4.89992466335536e-09 -6.843106201174701e-07 4.2774566698535825e-07 3.070726045249155e-07 1.0042887600828169e-05 0.9998095030788227 0.9997082798022968 1.0028148870075113 -4.756911938135664e-07 3.730899088451271e-07 -0.0007888926404208598 -0.0005882308857815832 0.0005786853816875867 -6.4190235015171e-07 0.0003532373721770175 0.00026190260196859194 0.004746943182961123
4.552 1.0000982355096304 0.9999153564671062 1.0018491142995425 0.0001209199552505325 -5.5780251729599125e-05 7.482372435210783e-05 0.0001076005230454428 -0.0001072332537939568 -6.848994985848528e-07 0.00010121714700202918 8.745249385926699e-05 0.001988672702716209 1.0000000011191335 0.9998418049675694 0.9999999786551282 1.6341097174163973e-10 1.4396992862696061e-09 1.4397905341364847e-09 1.6406095218499727e-10 -8.859467974166103e-11 -6.95168167329404e-07 1.156617891175583e-09 3.831502182038979e-08 2.866781910570412e-08 0.9999718597837958 0.9998235729682189 0.9999602141705882 -2.060175922558692e-05 -1.5062577825591309e-05 -2.2905840262981663e-05 -2.1689655477554808e-05 2.1691969466388864e-05 -6.97737591871276e-07 2.8198009497099813e-05 1.886687564203409e-05 5.144070988510099e-05 0.9999957999801432 0.9998388344496475 1.0000860170002888 -3.679180953848351e-07 -5.519796472935494e-06 -5.641266462339759e-06 -4.704035372638735e-07 4.704761704880115e-07 -6.956080613331795e-07 4.2002631643775675e-06 2.9710321860394557e-06 8.601703877643687e-05 0.9999995722542832 0.9998414989458412 1.0000100423776324 -3.6707322120074874e-09 -6.061752158452577e-07 -6.074324620774918e-07 -4.842145217152572e-09 4.9166309921319136e-09 -6.952145506248767e-07 4.2774559161461213e-07 3.070764732896132e-07 1.004238373689667e-05 0.999810854959593 0.9997095892008877 1.0025184326295786 -4.865770685173575e-07 3.971116152095896e-07 -0.0008279424130359594 -0.0006372179364372464 0.0006288519204669097 -6.540413244033253e-07 0.00035975447462367066 0.0002664107170489441 0.004263262643000076
4.562 1.0000969968518783 0.9999144276031561 1.001872524351463 0.00012184363558124858 -5.740004278777922e-05 7.371960856510387e-05 0.0001067775608349046 -0.00010640994123392735 -6.960088840680575e-07 9.995905410331167e-05 8.66565713382557e-05 0.002014822288153862 1.0000000011190775 0.9998418052296356 0.9999999786537829 1.6312758607658467e-10 1.4396880032626113e-09 1.4397679074086453e-09 1.6402254003442223e-10 -8.696932798554294e-11 -7.062320715469847e-07 1.1494622016720688e-09 3.836720654640771e-08 2.880234695948813e-08 0.9999719166036313 0.9998236219047536 0.9999583989911144 -2.0627520900163482e-05 -1.4973496024097605e-05 -2.2805493056257365e-05 -2.1692566780651175e-05 2.169496773573137e-05 -7.088277586266322e-07 2.8140864563669074e-05 1.882328783369238e-05 5.289139376788291e-05 0.9999958000876196 0.9998388349650646 1.0000859704585396 -3.6926500773144235e-07 -5.5183245572935674e-06 -5.6397925748970445e-06 -4.7169594422701417e-07 4.717710791090861e-07 -7.066788752100315e-07 4.200155550812543e-06 2.9707887337289046e-06 8.597050031131064e-05 0.999999572254334 0.9998414992098789 1.0000100418706206 -3.686140263601818e-09 -6.06159979390504e-07 -6.074172385911476e-07 -4.857247694763923e-09 4.933330302818217e-09 -7.062792043851339e-07 4.2774550289098055e-07 3.0708045448044204e-07 1.0041880056750243e-05 0.9998120796865703 0.9997108088810687 1.0022045994451865 -4.932643000056876e-07 4.1774590137006806e-07 -0.0008598127782708872 -0.0006831921554047439 0.0006762834145836326 -6.664400824897424e-07 0.0003659065459158766 0.00027053055977144046 0.0037361184713895807
4.572 1.000095738313806 0.9999134848571912 1.0018956647878094 0.00012272849171095332 -5.9002163744452786e-05 7.261066415193652e-05 0.00010594759835872367 -0.00010557992088419198 -7.072838854165188e-07 9.868177041254482e-05 8.585168543433615e-05 0.002040602218854021 1.0000000011190244 0.9998418054958689 0.999999978652501 1.628257012021888e-10 1.439669676969374e-09 1.4397461317196564e-09 1.6398978880323402e-10 -8.535048642371632e-11 -7.174588445792738e-07 1.1422271729504382e-09 3.842010756460952e-08 2.8938901116992998e-08 0.9999719735332749 0.999823670924325 0.9999565909898486 -2.0652952772467877e-05 -1.4884572741622807e-05 -2.270525707469639e-05 -2.1695220396465822e-05 2.1697706821745036e-05 -7.200809031787943e-07 2.808361075741521e-05 1.87796534368789e-05 5.435795735102494e-05 0.9999958001955705 0.9998388354854651 1.0000859239288988 -3.706112341191234e-07 -5.516852679678456e-06 -5.638318703956771e-06 -4.72987653978314e-07 4.730652798609541e-07 -7.179126433552977e-07 4.200047471985236e-06 2.970544578525007e-06 8.592397393913921e-05 0.9999995722543882 0.9998414994780902 1.0000100413636843 -3.701566708276447e-09 -6.061447497231156e-07 -6.074020141316537e-07 -4.8723438274459786e-09 4.950022360535071e-09 -7.175067367866549e-07 4.2774541990174827e-07 3.0708457795444445e-07 1.004137644168344e-05 0.9998131448284222 0.999711911020343 1.0018757338660988 -4.957369829876335e-07 4.348103699465725e-07 -0.0008838138095049387 -0.0007251495378195514 0.0007199433457615197 -6.790909903286057e-07 0.00037146634429982155 0.0002741202935923388 0.003171010192702993
4.582 1.0000944603789883 0.9999125285806404 1.0019185377048305 0.00012357470853996923 -6.058609456659852e-05 7.14959039681969e-05 0.00010511067699862967 -0.0001047432360610253 -7.187266880656774e-07 9.738571962736973e-05 8.503826605969512e-05 0.0020660105564177735 1.0000000011189747 0.9998418057663312 0.9999999786512827 1.625180892288807e-10 1.4396449866983298e-09 1.4397336678716183e-09 1.6396186093368206e-10 -8.37371349063516e-11 -7.288506673927006e-07 1.1376341203965893e-09 3.847396910163694e-08 2.9016537392103157e-08 0.9999720305716774 0.9998237200261705 0.999954790160837 -2.0678055748322463e-05 -1.4795808403807626e-05 -2.260513303136873e-05 -2.1697617247528445e-05 2.170018762738456e-05 -7.314992234620614e-07 2.802624913406215e-05 1.8735973455263747e-05 5.5838455954085695e-05 0.9999958003039964 0.9998388360109105 1.0000858774113677 -3.719567621962121e-07 -5.515380839510565e-06 -5.636844840443399e-06 -4.742786674704501e-07 4.7435877233795557e-07 -7.293115491732802e-07 4.1999389342597674e-06 2.970299724810876e-06 8.587745966141548e-05 0.9999995722544468 0.999841499750537 1.0000100408568249 -3.7169983068344902e-09 -6.061295265488497e-07 -6.073867801879286e-07 -4.887434451151895e-09 4.9667075476483555e-09 -7.288993288451526e-07 4.2774535518788333e-07 3.070888753012481e-07 1.0040872737874918e-05 0.9998140218176683 0.999712870677281 1.0015345005050518 -4.940490762672717e-07 4.4816748088061567e-07 -0.0008995109547954317 -0.0007621847655231948 0.0007588828630859434 -6.919867790564614e-07 0.00037623175087830326 0.0002770589468019965 0.0025749550389942443
4.592 1.0000931635422134 0.9999115591329438 1.0019411448603244 0.0001243824941135832 -6.215133291302842e-05 7.037433998700124e-05 0.0001042668127163702 -0.00010389990409651968 -7.303395054884939e-07 9.607133767043692e-05 8.421675991643328e-05 0.0020910453681677334 1.0000000011189285 0.9998418060410852 0.9999999786501288 1.6221793201441122e-10 1.4396210266752525e-09 1.4397371213703788e-09 1.639386655801756e-10 -8.213007794249873e-11 -7.404097475198155e-07 1.1372093691862277e-09 3.852899256679907e-08 2.9002290386227284e-08 0.9999720877177902 0.9998237692095291 0.9999529964980648 -2.0702830733701216e-05 -1.4707203427440019e-05 -2.2505121638396305e-05 -2.169975825595895e-05 2.1702411057495652e-05 -7.430849445061584e-07 2.796878073437284e-05 1.8692248892406952e-05 5.733113789332337e-05 0.9999958004128972 0.9998388365414633 1.0000858309059468 -3.7330157896581714e-07 -5.513909029919779e-06 -5.635370978488615e-06 -4.7556898501043766e-07 4.756515569146034e-07 -7.408778027382607e-07 4.1998299322237875e-06 2.970054169284121e-06 8.58309574665036e-05 0.9999995722545084 0.9998415000272814 1.0000100403500427 -3.732421757710584e-09 -6.061143025033824e-07 -6.073715302286749e-07 -4.902519185495153e-09 4.983385488687107e-09 -7.404591881774383e-07 4.2774530678895224e-07 3.0709336494725675e-07 1.0040368848929141e-05 0.9998146871161572 0.9997136667956564 1.0011837988015166 -4.883184421115208e-07 4.577294371738836e-07 -0.0009067343409426493 -0.0007935270543468443 0.0007922788713948352 -7.051205498065433e-07 0.00038003740534783137 0.00027925256147068474 0.0019566685210514966
4.602 1.0000918483088757 0.9999105768811226 1.0019634876676344 0.00012515207865587788 -6.369739425936925e-05 6.924499071969838e-05 0.00010341599675260183 -0.00010304991700070444 -7.421245782102493e-07 9.473907196022122e-05 8.338763023299176e-05 0.00211570473038334 1.0000000011188848 0.9998418063201939 0.9999999786490402 1.6193975086479958e-10 1.439608412462326e-09 1.4397551808986034e-09 1.6392206210772156e-10 -8.052943095169094e-11 -7.521383192988677e-07 1.140434123717575e-09 3.858527826281635e-08 2.8907728837375146e-08 0.9999721449705677 0.9998238184736445 0.9999512099954571 -2.072727863348771e-05 -1.4618758221933096e-05 -2.2405223611042355e-05 -2.1701644342010582e-05 2.1704378016175387e-05 -7.548403184489945e-07 2.7911206589549854e-05 1.8648480744734964e-05 5.883442441153386e-05 0.9999958005222715 0.9998388370771856 1.0000857844126374 -3.7464566967640874e-07 -5.512437240734396e-06 -5.633897119714113e-06 -4.768586053565241e-07 4.769436333547899e-07 -7.526136418896123e-07 4.199720453087927e-06 2.969807902331403e-06 8.578446733282769e-05 0.999999572254574 0.9998415003083866 1.0000100398433385 -3.747822532706708e-09 -6.060990669502882e-07 -6.073562654212631e-07 -4.917596830322262e-09 5.000056553331576e-09 -7.52188549988627e-07 4.2774526056011987e-07 3.070980478907516e-07 1.0039864783543335e-05 0.9998151231039022 0.9997142829916472 1.0008266730405135 -4.787192288912604e-07 4.634604726911276e-07 -0.0009055732374316003 -0.0008185684218800937 0.000819465053301513 -7.184857769884796e-07 0.00038276283600616965 0.0002806383220771737 0.0013280074600867345
4.612 1.0000905151943262 0.9999095821993171 1.0019855671914837 0.0001258837136182168 -6.522381199950417e-05 6.810688815880436e-05 0.00010255819648766092 -0.00010219324229311229 -7.540841758011836e-07 9.338938062695865e-05 8.255135647780062e-05 0.002139986731374135 1.0000000011188435 0.9998418066037209 0.9999999786480133 1.616993132199466e-10 1.4396149429941689e-09 1.4397792522796526e-09 1.639147786792115e-10 -7.893454246606325e-11 -7.640386441537384e-07 1.1452775515139234e-09 3.864282446868496e-08 2.8777115334214912e-08 0.9999722023289666 0.9998238678177613 0.9999494306468764 -2.0751400352667534e-05 -1.4530473196708134e-05 -2.2305439667896763e-05 -2.170327642357309e-05 2.170608940796738e-05 -7.667676245884799e-07 2.7853527731903288e-05 1.8604669999626675e-05 6.0346891534192345e-05 0.9999958006321189 0.999838837618142 1.0000857379314356 -3.759890183530023e-07 -5.510965464360607e-06 -5.63242327268141e-06 -4.781475256793207e-07 4.78235001969087e-07 -7.645213309243304e-07 4.199610486887376e-06 2.969560914370859e-06 8.573798923457991e-05 0.9999995722546421 0.9998415005939167 1.0000100393367095 -3.763184673144809e-09 -6.060838125437254e-07 -6.073409943096195e-07 -4.932664122453323e-09 5.016720807151089e-09 -7.64089675738039e-07 4.277452016290272e-07 3.0710291450257453e-07 1.0039360629938608e-05 0.9998153186461332 0.9997147080833862 1.0004662209720587 -4.6547331220847693e-07 4.653768329875111e-07 -0.0008963571413396107 -0.0008368829257367607 0.0008399541369983787 -7.320763100485386e-07 0.0003843368857952377 0.0002811865660184458 0.0007146262510296518
4.622 1.0000891647231793 0.9999085754682917 1.0020073841455703 0.0001265776707395307 -6.6730137519134e-05 6.695908417959101e-05 0.00010169335644203647 -0.00010132982398330904 -7.662205959814767e-07 9.202273169148933e-05 8.170843407596885e-05 0.002163889474428109 1.0000000011188037 0.9998418068917306 0.999999978647041 1.6151130660092323e-10 1.4396395416487902e-09 1.4397986208681556e-09 1.6391935824661456e-10 -7.734591951547085e-11 -7.761130108806444e-07 1.1496082475155696e-09 3.870156935328069e-08 2.8657783721207213e-08 0.999972259791946 0.9998239172411288 0.9999476584461207 -2.0775196796632498e-05 -1.4442348766273033e-05 -2.2205770526290398e-05 -2.170465541891499e-05 2.1707546137772505e-05 -7.788691700426511e-07 2.779574520288028e-05 1.8560817639577855e-05 6.186725356798648e-05 0.9999958007424389 0.9998388381643961 1.0000856914623346 -3.773316107525105e-07 -5.509493701840889e-06 -5.630949448298099e-06 -4.794357438619399e-07 4.795256625666222e-07 -7.766031616064707e-07 4.199500034409284e-06 2.969313201568651e-06 8.5691523147568e-05 0.9999995722547127 0.9998415008839363 1.0000100388301478 -3.7784933149316615e-09 -6.060685397283859e-07 -6.073257281168132e-07 -4.947718870935444e-09 5.033377671328242e-09 -7.761648544316631e-07 4.277451253346722e-07 3.0710795512497113e-07 1.0038856483802071e-05 0.9998152693198017 0.9997149363435973 1.000105505882357 -4.4884145336467115e-07 4.635448300722596e-07 -0.000879625874389866 -0.0008482361823396743 0.0008534504857105955 -7.458863718581134e-07 0.0003847385890986259 0.0002809007537667814 0.00031963997212641125
4.632 1.0000877974285882 0.999907557074918 1.0020289388918384 0.00012723424112178817 -6.821594024221175e-05 6.580065637250856e-05 0.00010082139940232769 -0.00010045958368420731 -7.785361659944226e-07 9.063960222135172e-05 8.085937413013344e-05 0.0021874110805783363 1.000000001118765 0.999841807184289 0.9999999786461098 1.6138572763071795e-10 1.439672358998439e-09 1.439807123680999e-09 1.6393409259851266e-10 -7.576295532528689e-11 -7.883637360487187e-07 1.1524200085559894e-09 3.876144178958978e-08 2.857291799215909e-08 0.9999723173584675 0.9998239667429981 0.9999458933869239 -2.0798668876838543e-05 -1.4354385350944649e-05 -2.2106216895000856e-05 -2.170578224906926e-05 2.1708749109995704e-05 -7.911472898407269e-07 2.773786005226542e-05 1.8516924649842486e-05 6.33943481285136e-05 0.9999958008532299 0.999838838716014 1.0000856450053197 -3.7867343635866415e-07 -5.508021963360872e-06 -5.629475653047512e-06 -4.807232617339705e-07 4.808156152516079e-07 -7.888614534223721e-07 4.199389106997786e-06 2.969064766632777e-06 8.564506905391173e-05 0.9999995722547846 0.9998415011785099 1.0000100383236399 -3.793738478536629e-09 -6.060532590606501e-07 -6.073104731609986e-07 -4.962762889491541e-09 5.050028248034342e-09 -7.88416403191772e-07 4.277450402337818e-07 3.071131658428936e-07 1.0038352384310614e-05 0.9998149773068981 0.9997149674775363 0.9997474762545469 -4.2911472887650605e-07 4.580774051557353e-07 -0.0008560916918463712 -0.0008525852302982027 0.0008598528515715589 -7.599105588743287e-07 0.000383994902413834 0.0002798156092076238 0.0007262339665917489
4.642 1.0000864138514869 0.9999065274116342 1.0020502314413202 0.00012785373432083177 -6.968080764672876e-05 6.463071328638151e-05 9.994222765926641e-05 -9.95824218420921e-05 -7.910332397005272e-07 8.924047747058831e-05 8.000470313030873e-05 0.0022105496910181798 1.0000000011187262 0.9998418074814617 0.999999978645202 1.6132595127767264e-10 1.4396985352397406e-09 1.4398060542994441e-09 1.6395244484491208e-10 -7.418602718875785e-11 -8.007931641726654e-07 1.1540867046960217e-09 3.882239493555642e-08 2.851456581794234e-08 0.9999723750274946 0.9998240163226234 0.9999441354629565 -2.08218175126414e-05 -1.4266583372421285e-05 -2.2006779472208034e-05 -2.170665784004711e-05 2.1709699230241973e-05 -8.036043465213017e-07 2.7679873329462354e-05 1.8472992023938627e-05 6.492712274623976e-05 0.9999958009644915 0.9998388392730612 1.0000855985603747 -3.800144926671831e-07 -5.506550263924556e-06 -5.628001885859926e-06 -4.820100860862993e-07 4.821048599128009e-07 -8.012985539403155e-07 4.199277718566679e-06 2.968815614817704e-06 8.559862694504474e-05 0.9999995722548574 0.9998415014777049 1.0000100378171684 -3.808917161491788e-09 -6.060379849879734e-07 -6.072952278168395e-07 -4.977802835549101e-09 5.066672149093849e-09 -8.008466662800555e-07 4.2774496073053906e-07 3.071185474720101e-07 1.0037848301793931e-05 0.9998144509851488 0.9997148063478508 0.999394896205094 -4.066066515838856e-07 4.4912963506180905e-07 -0.000826596660277815 -0.0008500694825744178 0.0008592478508961622 -7.741438369100057e-07 0.0003821758465340311 0.00027799373017617775 0.0013176617232764339
4.652 1.0000850145398164 0.9999054868758916 1.0020712614564427 0.00012843647745725643 -7.112434525479626e-05 6.344839908845356e-05 9.905572433802117e-05 -9.869821906486076e-05 -8.037142013358264e-07 8.782585000357964e-05 7.914496263715366e-05 0.002233303468975086 1.0000000011186878 0.9998418077833172 0.9999999786442996 1.6132586808656426e-10 1.4397067080315622e-09 1.4398006933712917e-09 1.639627966563373e-10 -7.261481311426234e-11 -8.134036670513704e-07 1.1555655159344733e-09 3.888441249646105e-08 2.846119791648607e-08 0.9999724327979949 0.9998240659792628 0.999942384667832 -2.0844643632048675e-05 -1.4178943244926289e-05 -2.190745894790431e-05 -2.170728312090516e-05 2.171039740348345e-05 -8.16242731401864e-07 2.7621786073043323e-05 1.8429020762671092e-05 6.646462310464083e-05 0.9999958010762233 0.9998388398356047 1.0000855521274814 -3.813547858582724e-07 -5.505078615294166e-06 -5.626528142135844e-06 -4.832962286127584e-07 4.833933968945332e-07 -8.139168382741266e-07 4.199165875590971e-06 2.968565747679418e-06 8.55521968220599e-05 0.9999995722549307 0.9998415017815887 1.0000100373107152 -3.82403493158007e-09 -6.060227285551927e-07 -6.072799864980009e-07 -4.992849658089125e-09 5.083309018300487e-09 -8.134580168528735e-07 4.277448954080086e-07 3.0712409962304557e-07 1.0037344183350105e-05 0.9998137042649973 0.9997144624836439 0.9990502888195735 -3.816461930848017e-07 4.3689359594236095e-07 -0.0007920684917589984 -0.0008409940593414035 0.0008518953143338062 -7.885815388378561e-07 0.0003793876954475085 0.0002755210196802534 0.0019092361459094028
4.662 1.0000836000477284 0.9999044358695841 1.002092028254698 0.00012898281434462017 -7.254617660514513e-05 6.22528976590956e-05 9.816175480506056e-05 -9.780683752768232e-05 -8.165814636207786e-07 8.639621880075104e-05 7.828070894183456e-05 0.002255670600931029 1.0000000011186496 0.9998418080899228 0.9999999786433911 1.6137294060541713e-10 1.4396950247703922e-09 1.4397949611400013e-09 1.6395264756047718e-10 -7.104921919117205e-11 -8.261976457199441e-07 1.1572141218205488e-09 3.8947494932290046e-08 2.8404840077182543e-08 0.9999724906689378 0.9998241157121769 0.9999406409951093 -2.086714817075577e-05 -1.4091465370338718e-05 -2.180825601010015e-05 -2.170765902129693e-05 2.1710844534708016e-05 -8.290648635350082e-07 2.756359930678474e-05 1.8385011867068825e-05 6.80059828315166e-05 0.9999958011884239 0.9998388404037138 1.0000855057066267 -3.826943278759814e-07 -5.503607019022748e-06 -5.62505441800482e-06 -4.845817019450683e-07 4.846812263571102e-07 -8.26718711158199e-07 4.199053572933984e-06 2.9683151597434265e-06 8.550577869158368e-05 0.9999995722550041 0.999841502090229 1.0000100368042675 -3.839104893489517e-09 -6.060074921156511e-07 -6.072647455956644e-07 -5.007916381225901e-09 5.099939534246104e-09 -8.262528557761939e-07 4.277448398578969e-07 3.071298159694513e-07 1.003684001646196e-05 0.9998127557339989 0.9997139494218439 0.9987158934556053 -3.5457173629073355e-07 4.215929141470476e-07 -0.0007534776848294987 -0.0008258071730594854 0.0008382071010110928 -8.03219361758952e-07 0.00037576486547542104 0.0002725013066617478 0.0024790914599551127
4.672 1.000082170934781 0.9999033747984728 1.0021125308135606 0.00012949310463741944 -7.394594321010592e-05 6.104343615191935e-05 9.726016813690143e-05 -9.690812244808914e-05 -8.296374670573735e-07 8.49520883504207e-05 7.741251272427208e-05 0.002277649297219668 1.0000000011186108 0.9998418084013485 0.9999999786424686 1.6145098225984378e-10 1.4396707174590328e-09 1.4397869268456266e-09 1.6391266628867407e-10 -6.948893610528876e-11 -8.391775303561247e-07 1.1582207670543696e-09 3.901164298640683e-08 2.8364061339647875e-08 0.9999725486392955 0.9998241655206295 0.9999389044382957 -2.088933206864554e-05 -1.4004150137853147e-05 -2.1709171349099614e-05 -2.1707786467136933e-05 2.1711041529843708e-05 -8.420731913086373e-07 2.750531404453291e-05 1.834096633039001e-05 6.955041458326092e-05 0.9999958013010939 0.9998388409774567 1.0000854592978035 -3.8403313615595616e-07 -5.502135468549165e-06 -5.623580715219109e-06 -4.858665155592171e-07 4.859683481253302e-07 -8.397066051120422e-07 4.198940797938438e-06 2.968063840223743e-06 8.545937255652003e-05 0.9999995722550782 0.9998415024036953 1.0000100362978193 -3.854144163383777e-09 -6.059922686300344e-07 -6.072495072821638e-07 -5.023012364973269e-09 5.116563833080123e-09 -8.392336130695364e-07 4.277447793766285e-07 3.071356850952952e-07 1.0036335851228537e-05 0.9998116276756299 0.9997132839346409 0.9983936371243534 -3.2572585532492056e-07 4.0347726615058233e-07 -0.0007117982931297588 -0.000805073436526355 0.0008187212207902945 -8.180533611673887e-07 0.000371461133496396 0.00026905051933583866 0.0030189904723254535
4.682 1.0000807277651251 0.9999023040716031 1.0021327677765632 0.0001299677229953591 -7.532330449754744e-05 5.981928804999434e-05 9.635079863170254e-05 -9.600190360918797e-05 -8.428846828440551e-07 8.349396773713795e-05 7.654095873793123e-05 0.0022992377921381727 1.0000000011185721 0.9998418087176649 0.9999999786415318 1.615419130316463e-10 1.439644910702347e-09 1.4397708038595206e-09 1.63839625755257e-10 -6.793399120925882e-11 -8.523457788183788e-07 1.1571657915583581e-09 3.907685172818532e-08 2.837091079870311e-08 0.9999726067080431 0.9998242154038883 0.9999371749908479 -2.0911196267068526e-05 -1.3916997928867434e-05 -2.161020565437678e-05 -2.170766637706124e-05 2.1710989294331616e-05 -8.55270191708001e-07 2.7446931300258236e-05 1.829688513564426e-05 7.109720207157512e-05 0.9999958014142334 0.9998388415569045 1.000085412901012 -3.853712278197408e-07 -5.5006639521940445e-06 -5.62210703942992e-06 -4.871506725244749e-07 4.872547622418569e-07 -8.528829817460137e-07 4.198827539984298e-06 2.9678117790498206e-06 8.541297841141196e-05 0.9999995722551527 0.999841502722059 1.00001003579137 -3.869169763323152e-09 -6.059770461177886e-07 -6.072342769999156e-07 -5.038140281605194e-09 5.133181499477305e-09 -8.524027475710788e-07 4.2774469973197913e-07 3.071416965333048e-07 1.0035831762058585e-05 0.9998103450292556 0.9997124851974037 0.9980851192691635 -2.9545076055302333e-07 3.8281699458009823e-07 -0.0006679740050689128 -0.0007794449910955255 0.0007940731850660109 -8.330799484691559e-07 0.00036664075940418266 0.0002652907519331509 0.0035241808574300337
4.692 1.0000792711066908 0.9999012241007221 1.0021527374604158 0.00013040705826379456 -7.667793773665982e-05 5.8579775749300344e-05 9.543346735149102e-05 -9.508799691896697e-05 -8.563256099790118e-07 8.202236974117306e-05 7.566664553614922e-05 0.0023204343436922853 1.0000000011185335 0.9998418090389432 0.9999999786405858 1.6163097460931517e-10 1.4396271116539564e-09 1.4397436988002421e-09 1.637380395226088e-10 -6.638425800939847e-11 -8.657048794214108e-07 1.1532849905053044e-09 3.9143118552897394e-08 2.8441760079270644e-08 0.9999726648741583 0.9998242653612234 0.9999354526461693 -2.093274170613055e-05 -1.383000912410979e-05 -2.1511359610232185e-05 -2.1707299661659386e-05 2.1710688733764126e-05 -8.686583705522856e-07 2.738845209610563e-05 1.8252769260052557e-05 7.26456927760089e-05 0.999995801527842 0.9998388421421284 1.0000853665162552 -3.867086178262481e-07 -5.499192461236707e-06 -5.6206333934756365e-06 -4.884341685849541e-07 4.885404687740138e-07 -8.662503318458201e-07 4.198713798451893e-06 2.9675589718891577e-06 8.536659624148359e-05 0.999999572255228 0.9998415030453912 1.0000100352849235 -3.884196765189717e-09 -6.059618158840765e-07 -6.072190576653289e-07 -5.0532961037319055e-09 5.149792901258329e-09 -8.657627472888866e-07 4.2774459810399584e-07 3.071478466825502e-07 1.0035327774695428e-05 0.9998089343527006 0.9997115739478741 0.9977916086632566 -2.640842591625636e-07 3.5989795355600177e-07 -0.0006228905566806435 -0.0007496322296254141 0.0007649664240350232 -8.482958851812731e-07 0.00036147001613169143 0.0002613445335806169 0.003991719026932453
4.702 1.0000778015303768 0.9999001352996951 1.0021724378630914 0.0001308115126729878 -7.800953794244076e-05 5.732427269574733e-05 9.450798368035212e-05 -9.41662059958081e-05 -8.699627768877561e-07 8.053780996161415e-05 7.47901852327952e-05 0.002341237232987706 1.0000000011184957 0.9998418093652562 0.9999999786396362 1.6170638334400665e-10 1.439619879802994e-09 1.43971062443148e-09 1.636180445480315e-10 -6.483985983073913e-11 -8.792573488907386e-07 1.1474221749536713e-09 3.921045675052887e-08 2.855595843109101e-08 0.9999727231366204 0.999824315391908 0.9999337373976106 -2.095396932253796e-05 -1.3743184107429375e-05 -2.1412633888940606e-05 -2.1706687225215443e-05 2.1710140754374878e-05 -8.822402631866867e-07 2.7329877462155777e-05 1.8208619684105085e-05 7.419529127018831e-05 0.99999580164192 0.9998388427332 1.0000853201435411 -3.8804531785387326e-07 -5.497720993045554e-06 -5.619159773138311e-06 -4.897169937984466e-07 4.898254681487962e-07 -8.79811175995163e-07 4.198599583061649e-06 2.967305421155812e-06 8.532022602803636e-05 0.9999995722553047 0.999841503373764 1.000010034778487 -3.899236235621296e-09 -6.059465750051801e-07 -6.0720384482961e-07 -5.06846965180951e-09 5.166398622882355e-09 -8.7931613001208e-07 4.277444858796465e-07 3.0715414100527096e-07 1.0034823819098565e-05 0.9998074228397545 0.999710571680567 0.9975140507526005 -2.3195612149879036e-07 3.350166409642502e-07 -0.0005773548878179815 -0.0007163756528306421 0.0007321434006278254 -8.636982782779784e-07 0.00035610954803861575 0.0002573295703999609 0.0044199819455932226
4.712 1.0000763196092417 0.9998990380839281 1.0021918666727738 0.00013118150105250083 -7.931781775783333e-05 5.6052205103768406e-05 9.357414689073496e-05 -9.323632376284044e-05 -8.837987416502122e-07 7.904080596673484e-05 7.391220327617829e-05 0.002361644763164604 1.0000000011184589 0.9998418096966769 0.9999999786386926 1.6176061500297994e-10 1.439619727233939e-09 1.4396830873769446e-09 1.6349171866806169e-10 -6.330064664719391e-11 -8.930057343768107e-07 1.141844017523351e-09 3.9278902877654326e-08 2.866184660723821e-08 0.9999727814944133 0.9998243654952189 0.9999320292384648 -2.0974880051843478e-05 -1.3656523265849817e-05 -2.131402915227209e-05 -2.1705829969749977e-05 2.1709346261427813e-05 -8.960184345192233e-07 2.7271208428656394e-05 1.8164437398480205e-05 7.574545325070592e-05 0.999995801756467 0.9998388433301932 1.0000852737828767 -3.8938133561863055e-07 -5.496249551101339e-06 -5.6176861668168545e-06 -4.909991359173096e-07 4.911097605077264e-07 -8.935680643568042e-07 4.198484906673838e-06 2.967051132416806e-06 8.527386775595799e-05 0.9999995722553825 0.9998415037072512 1.000010034272069 -3.914295883606884e-09 -6.059313269278545e-07 -6.071886265916988e-07 -5.083648852613796e-09 5.182998334678085e-09 -8.930654427968505e-07 4.277443810814781e-07 3.0716059005596487e-07 1.003431975106605e-05 0.9998058374336354 0.9997094999113004 0.9972530835613512 -1.9938483599806977e-07 3.084756527609083e-07 -0.0005320809418009633 -0.0006804200566292021 0.0006963587112269504 -8.792845760075841e-07 0.00035070788902348164 0.00025335419024656456 0.004808431436645158
4.722 1.0000748259177086 0.9998979328697929 1.0022110212775899 0.00013151745006603375 -8.06025073153714e-05 5.476305328646159e-05 9.263174770742298e-05 -9.22981340474606e-05 -8.978360909693892e-07 7.753187646948037e-05 7.303333822010434e-05 0.0023816552577470562 1.0000000011184227 0.9998418100332798 0.9999999786377634 1.6178841436612587e-10 1.4396214704219289e-09 1.439673350770077e-09 1.6336958249691128e-10 -6.176600747034181e-11 -9.069526126953302e-07 1.1388963279653392e-09 3.934850937835701e-08 2.87082763946412e-08 0.9999728399465209 0.9998244156704345 0.9999303281619717 -2.0995474827191507e-05 -1.3570026984929306e-05 -2.121554605786155e-05 -2.1704728798271004e-05 2.170830616182084e-05 -9.099954786490623e-07 2.7212446016387892e-05 1.8120223402767476e-05 7.729568037290401e-05 0.9999958018714831 0.9998388439331816 1.0000852274342713 -3.9071667675802647e-07 -5.494778140564891e-06 -5.6162125629956645e-06 -4.922805848342922e-07 4.92393345944694e-07 -9.075235769748429e-07 4.1983697760071955e-06 2.966796108427395e-06 8.522752141986406e-05 0.9999995722554619 0.9998415040459266 1.0000100337656779 -3.929381035338592e-09 -6.059160765727822e-07 -6.071733902811708e-07 -5.098823009973091e-09 5.199592293450337e-09 -9.070132632648746e-07 4.277442957592296e-07 3.071672024539264e-07 1.0033815436385525e-05 0.9998042040656498 0.9997083795373994 0.9970090602248797 -1.666747969561206e-07 2.805794855483538e-07 -0.00048768159374153164 -0.0006424919881354805 0.0006583552047073017 -8.950525617356863e-07 0.0003453963758485789 0.0002495136728550069 0.005157441439197359
4.732 1.0000733210307808 0.9998968200740684 1.002229898776043 0.00013181979746400567 -8.186335408266492e-05 5.3456352631465e-05 9.168056986202925e-05 -9.135141316962326e-05 -9.120774413727348e-07 7.601154052295447e-05 7.215424149476772e-05 0.0024012670583689155 1.0000000011183878 0.9998418103751398 0.9999999786368571 1.6178574371999625e-10 1.4396229550394233e-09 1.4396853861351044e-09 1.6325624932132915e-10 -6.023612473641222e-11 -9.211005911641778e-07 1.1394587168022616e-09 3.941932550529118e-08 2.867758641182266e-08 0.9999728984919317 0.9998244659168379 0.9999286341613145 -2.101575458188158e-05 -1.348369564434718e-05 -2.1117185267465216e-05 -2.1703384619368908e-05 2.1707021360792923e-05 -9.24174020560867e-07 2.7153591232205974e-05 1.8075978696952693e-05 7.884551587295826e-05 0.9999958019869678 0.9998388445422404 1.0000851810977325 -3.92051345436525e-07 -5.493306764683806e-06 -5.614738957668535e-06 -4.935613359526917e-07 4.9367622454394e-07 -9.21680324531331e-07 4.1982541870080706e-06 2.966540345348362e-06 8.518118702264074e-05 0.9999995722555424 0.9998415043898655 1.0000100332593223 -3.9444958530698034e-09 -6.059008269170126e-07 -6.071581321219105e-07 -5.113987557755356e-09 5.216180632332894e-09 -9.211621987785657e-07 4.2774422784341985e-07 3.071739790936075e-07 1.003331083381228e-05 0.9998025470329972 0.9997072303095923 0.9967820762151897 -1.3411397207142852e-07 2.5163071389432923e-07 -0.0004446659666020459 -0.0006032813379570168 0.0006188444001966266 -9.110003484571503e-07 0.00034028560032392925 0.0002458875966496507 0.005468141819014755
4.742 1.0000718055232711 0.9998957001133819 1.0022484959880618 0.0001320889913567502 -8.310012269784585e-05 5.213169425947397e-05 9.072039163247119e-05 -9.039593151678345e-05 -9.265254378958068e-07 7.448031673634256e-05 7.12755771957553e-05 0.002420478521986339 1.0000000011183532 0.9998418107223327 0.9999999786359832 1.6174868714667e-10 1.4396249535854303e-09 1.4397120388610089e-09 1.6314951976621227e-10 -5.871094556378888e-11 -9.354523077289123e-07 1.1424605906892953e-09 3.949137596540613e-08 2.8594198609431727e-08 0.9999729571296355 0.9998245162337143 0.9999269472296218 -2.1035720249993515e-05 -1.3397529617036056e-05 -2.101894745067293e-05 -2.1701798348729554e-05 2.170549276427542e-05 -9.385567141631577e-07 2.7094645072737714e-05 1.803170427198189e-05 8.039454078864099e-05 0.9999958021029214 0.9998388451574457 1.0000851347732689 -3.9338534647322255e-07 -5.491835422263964e-06 -5.6132653581196316e-06 -4.948413915378244e-07 4.949583961242538e-07 -9.360409478636586e-07 4.1981381277646925e-06 2.9662838338505934e-06 8.513486457156462e-05 0.9999995722556249 0.9998415047391438 1.0000100327530115 -3.959644298194868e-09 -6.058855766997453e-07 -6.071428590032177e-07 -5.1291445141211614e-09 5.232763136884456e-09 -9.355148873213789e-07 4.277441627504592e-07 3.071809129626421e-07 1.0032806013798232e-05 0.9998008885258408 0.9997060704187021 0.9965719996228553 -1.019720454797001e-07 2.2192656812640171e-07 -0.00040344122185772754 -0.0005634262725755731 0.0005784897516838772 -9.271263746031156e-07 0.00033546342457821594 0.0002425382679756235 0.005742268380491546
4.752 1.0000702799690517 0.9998945734036736 1.0022668094665987 0.00013232548950871002 -8.431259479302152e-05 5.07887253910731e-05 8.975098735789743e-05 -8.943145509024026e-05 -9.411827563268722e-07 7.293872251795806e-05 7.039802191199358e-05 0.0024392880177720906 1.0000000011183203 0.9998418110749363 0.9999999786351504 1.616732546597603e-10 1.4396300780083307e-09 1.439738608957672e-09 1.630405160631201e-10 -5.719039899773578e-11 -9.500104306200926e-07 1.14582861216215e-09 3.9564647789418256e-08 2.8503670275123672e-08 0.9999730158586247 0.9998245666203527 0.9999252673599689 -2.1055372765415087e-05 -1.3311529270696259e-05 -2.09208332807471e-05 -2.1699970907906566e-05 2.170372127849435e-05 -9.531462449855102e-07 2.703560853405695e-05 1.7987401106178354e-05 8.194237052788096e-05 0.9999958022193436 0.9998388457788739 1.0000850884608903 -3.9471868378204203e-07 -5.490364110639163e-06 -5.611791779013702e-06 -4.961207609480006e-07 4.962398615192972e-07 -9.506081185081533e-07 4.198021587640812e-06 2.9660265638438896e-06 8.508855407695302e-05 0.9999995722557089 0.9998415050938397 1.000010032246755 -3.974830331496043e-09 -6.058703231210098e-07 -6.071275861014451e-07 -5.144303270040561e-09 5.249340655245993e-09 -9.500739978472111e-07 4.2774408473794536e-07 3.0718799293277233e-07 1.0032301102161398e-05 0.9997992482982034 0.9997049162013272 0.9963785029101718 -7.049896552191951e-08 1.9175591018673498e-07 -0.00036431777977942643 -0.0005235027688413249 0.0005378948573065047 -9.434293967135531e-07 0.0003309944954623191 0.0002395102312891505 0.005982019056076044
4.762 1.0000687449403185 0.9998934403596663 1.0022848355097018 0.0001325297586481324 -8.550056880773006e-05 4.94271494481808e-05 8.877212892787014e-05 -8.84577470266159e-05 -9.56052101926864e-07 7.138727335739205e-05 6.952226459486897e-05 0.0024576939238558355 1.0000000011182888 0.999841811433029 0.9999999786343687 1.6155748605224444e-10 1.4396396954882297e-09 1.4397522474869777e-09 1.6291750803791432e-10 -5.567434647163141e-11 -9.64777659713886e-07 1.1480071437466572e-09 3.963908947372156e-08 2.843989901350959e-08 0.9999730746778964 0.9998246170760446 0.9999235945453755 -2.107471306224933e-05 -1.3225694971599315e-05 -2.0822843425123333e-05 -2.1697903221464607e-05 2.1701707808834758e-05 -9.67945328245271e-07 2.6976482619400933e-05 1.7943070171452786e-05 8.348865161874957e-05 0.9999958023362342 0.999838846406604 1.0000850421606056 -3.9605135981306127e-07 -5.48889282909636e-06 -5.610318233425473e-06 -4.973994562306077e-07 4.975206206510289e-07 -9.653845392533965e-07 4.1979045649435745e-06 2.965768530099414e-06 8.50422555545335e-05 0.9999995722557949 0.9998415054540302 1.0000100317405618 -3.9900562485291416e-09 -6.058550653483733e-07 -6.071123260778761e-07 -5.1594752751064985e-09 5.2659126731164375e-09 -9.648422305253624e-07 4.2774398798900223e-07 3.0719520926052545e-07 1.003179619921781e-05 0.9997976434727808 0.9997037819546045 0.9962010948662087 -3.992379808386379e-08 1.6139659749738595e-07 -0.00032751708268440277 -0.0004840178145640026 0.0004975954313217902 -9.59908484797571e-07 0.0003269210928632143 0.0002368307840446425 0.0061899191595026016
4.772 1.000067201006883 0.999892301394354 1.0023025701729955 0.0001327022737965623 -8.666385978900214e-05 4.804672590444005e-05 8.778358723472456e-05 -8.747456907897982e-05 -9.711362083466558e-07 6.982648215692953e-05 6.864900645279804e-05 0.002475694623955028 1.00000000111826 0.99984181179669 0.9999999786336481 1.613997266596845e-10 1.4396512573850746e-09 1.4397492913152057e-09 1.6276987385206722e-10 -5.416179326478909e-11 -9.79756725710905e-07 1.148877123081315e-09 3.971462202089604e-08 2.8404701321726075e-08 0.9999731335864483 0.9998246676000861 0.9999219287788107 -2.1093742072697798e-05 -1.3140027085536796e-05 -2.07249785381779e-05 -2.1695596211501144e-05 2.169945326132898e-05 -9.82956710329519e-07 2.6917268339846826e-05 1.7898712443851622e-05 8.503305863264088e-05 0.9999958024535942 0.9998388470407145 1.0000849958724252 -3.9738337623759e-07 -5.487421580069773e-06 -5.608844724980847e-06 -4.986774877623404e-07 4.988006735186698e-07 -9.803729438199232e-07 4.197787068166181e-06 2.9655097336222514e-06 8.499596902914554e-05 0.999999572255884 0.9998415058197958 1.000010031234443 -4.005323406316845e-09 -6.05839805447279e-07 -6.070970827076895e-07 -5.1746708086590194e-09 5.2824796989364505e-09 -9.798223161734124e-07 4.277438803289762e-07 3.072025553959286e-07 1.003129133345536e-05 0.9997960884646937 0.9997026798490994 0.9960391517143898 -1.0453819307193152e-08 1.311132012552973e-07 -0.0002931810032524157 -0.00044540601589358644 0.00045805481909612887 -9.76563016580549e-07 0.000323265067136853 0.0002345113506941097 0.006368698797114439
4.782 1.0000656487354807 0.9998911569185077 1.0023200092825093 0.00013284351761592837 -8.780229917593451e-05 4.664726990411597e-05 8.678513358399008e-05 -8.648168305788449e-05 -9.864378411321663e-07 6.825685861452464e-05 6.777896084424802e-05 0.002493288503819656 1.000000001118234 0.9998418121660002 0.9999999786330017 1.6120035532173684e-10 1.4396602438919623e-09 1.439736193803716e-09 1.625949023528248e-10 -5.265358430137879e-11 -9.949503911372377e-07 1.1495091294685503e-09 3.979115667710825e-08 2.8373305408066612e-08 0.9999731925832824 0.9998247181917753 0.9999202700531903 -2.1112460727848925e-05 -1.3054525977624247e-05 -2.0627239260440003e-05 -2.169305079273556e-05 2.169695854167852e-05 -9.98183168469217e-07 2.685796670699533e-05 1.7854328911487295e-05 8.657529140999503e-05 0.9999958025714238 0.9998388476812872 1.0000849495963609 -3.987147331094508e-07 -5.485950368306634e-06 -5.6073712475655566e-06 -4.999548589566882e-07 5.000800205178036e-07 -9.955760980101874e-07 4.197669109415443e-06 2.9652501785178134e-06 8.494969452957872e-05 0.9999995722559767 0.9998415061912168 1.0000100307284105 -4.020631165259667e-09 -6.058245479714672e-07 -6.070818493309735e-07 -5.189893208270763e-09 5.299041766231164e-09 -9.950170180878525e-07 4.2774377600356334e-07 3.0721002606216803e-07 1.0030786471336702e-05 0.9997945950060407 0.9997016199258919 0.9958919465647708 1.7726176542615334e-08 1.0115504795941865e-07 -0.0002613821359209903 -0.00040802914793313945 0.0004196626369276398 -9.933926731379748e-07 0.0003200305681257154 0.00023254951500271148 0.0065211848927821435
4.792 1.0000640886891083 0.9998900073401945 1.002337148447793 0.00013295397977106167 -8.891573457462914e-05 4.522865166960334e-05 8.57765410563675e-05 -8.547885222770659e-05 -1.0019597937971589e-06 6.667890865335251e-05 6.691285315279805e-05 0.0025104739474038074 1.0000000011182115 0.9998418125410411 0.9999999786324405 1.6096064597451064e-10 1.4396625012163852e-09 1.4397226710890443e-09 1.623988094111338e-10 -5.11497204154472e-11 -1.0103614503414318e-06 1.1510103499340905e-09 3.986860985218371e-08 2.8320725199984996e-08 0.999973251667402 0.9998247688504139 0.9999186183613782 -2.113086995844149e-05 -1.2969192009362637e-05 -2.052962622559235e-05 -2.1690267869608375e-05 2.169422455620441e-05 -1.0136275119309543e-06 2.679857872332417e-05 1.780992057251724e-05 8.811507270730649e-05 0.999995802689724 0.9998388483284023 1.0000849033324246 -4.000454297044852e-07 -5.48447919820015e-06 -5.60589779169774e-06 -5.012315637798565e-07 5.013586615196692e-07 -1.0109967992247037e-06 4.197550695193408e-06 2.964989866418337e-06 8.490343207704772e-05 0.9999995722560733 0.9998415065683753 1.0000100302224761 -4.03597878779319e-09 -6.058092975133949e-07 -6.070666163681676e-07 -5.205135771627597e-09 5.315598661830297e-09 -1.0104291305320694e-06 4.2774368396419974e-07 3.0721761277724827e-07 1.0030281572331618e-05 0.9997931722518693 0.999700610162551 0.995758676623579 4.445431830836388e-08 7.175456424906496e-08 -0.0002321343552167656 -0.000372178123632467 0.00038273601946319397 -1.0103974307646097e-06 0.0003172072473434971 0.00023093147766331868 0.006650209357113302
4.802 1.000062521426384 0.99988885306432 1.0023539830752626 0.00013303415631359483 -9.000402952053334e-05 4.3790795723520406e-05 8.475758581361547e-05 -8.446584264971393e-05 -1.0177048913591844e-06 6.509313389123803e-05 6.605142064608213e-05 0.00252724933276917 1.0000000011181933 0.9998418129218951 0.9999999786319752 1.6068241555954654e-10 1.4396565449429868e-09 1.439714058400134e-09 1.6219609375582368e-10 -4.9649873587722077e-11 -1.0259927296869755e-06 1.1533638919166215e-09 3.9946907371669806e-08 2.8248253598200757e-08 0.9999733108378144 0.9998248195753069 0.9999169736961824 -2.114897069426113e-05 -1.288402553617687e-05 -2.0432140068038016e-05 -2.1687248337193946e-05 2.1691252209299977e-05 -1.0292925806388166e-06 2.6739105377173722e-05 1.776548842530306e-05 8.96521462684255e-05 0.999995802808494 0.999838848982143 1.0000848570806267 -4.0137546444563417e-07 -5.483008071121671e-06 -5.604424352263389e-06 -5.02507587974107e-07 5.026365969379656e-07 -1.0266378762532963e-06 4.19743182101513e-06 2.9647287926008865e-06 8.485718167572662e-05 0.9999995722561749 0.9998415069513535 1.0000100297166499 -4.051364169631731e-09 -6.057940548806496e-07 -6.070513785999391e-07 -5.22038426418227e-09 5.332150813882271e-09 -1.0260614800498812e-06 4.277435996239774e-07 3.0722530114840227e-07 1.002977664488162e-05 0.9997918269483698 0.9996996565925937 0.9956384877671495 6.959181088947761e-08 4.312591989980835e-08 -0.00020540315904496155 -0.00033807684990268185 0.0003475229397847818 -1.0275775572973186e-06 0.00031477362787754956 0.00022963470169114217 0.0067585339934376435
4.812 1.000060947500935 0.9998876944921837 1.0023705083817278 0.00013308454908291298 -9.106706323557055e-05 4.233367994802259e-05 8.37280483485716e-05 -8.344242447426594e-05 -1.0336759876604292e-06 6.350003114728192e-05 6.519541233136977e-05 0.002543613027856146 1.0000000011181798 0.9998418133086462 0.9999999786316124 1.6036977801068673e-10 1.4396444943195015e-09 1.4397074920472455e-09 1.6200413149923803e-10 -4.815347868567317e-11 -1.0418470879390903e-06 1.1552308356590208e-09 4.00259805101833e-08 2.8187895139217637e-08 0.9999733700935279 0.9998248703657615 0.9999153360503561 -2.1166763863002772e-05 -1.2799026906698743e-05 -2.0334781427276892e-05 -2.1683993087755112e-05 2.168804240747825e-05 -1.0451812462966876e-06 2.6679547646797495e-05 1.7721033457990215e-05 9.11862751815681e-05 0.9999958029277348 0.9998388496425927 1.000084810840974 -4.0270483329390946e-07 -5.481536985077281e-06 -5.602950932105735e-06 -5.037829146181598e-07 5.039138271622344e-07 -1.0425021914478972e-06 4.19731247482085e-06 2.96446694688472e-06 8.481094331367765e-05 0.9999995722562813 0.9998415073402349 1.0000100292109395 -4.066782927521748e-09 -6.057788185925717e-07 -6.070361388482474e-07 -5.235621468602147e-09 5.348698276477247e-09 -1.0419169262680664e-06 4.277435075619475e-07 3.072330722437494e-07 1.0029271757265317e-05 0.9997905636452078 0.9996987634637593 0.9955304962554337 9.302277549555202e-08 1.5463969695273517e-08 -0.0001811154388656383 -0.00030588746378830634 0.0003142070828196842 -1.044933605965752e-06 0.0003127003786716775 0.00022863053009361151 0.006848791898343488
4.822 1.000059367460811 0.9998865320210587 1.0023867194080538 0.00013310566512612218 -9.210473037813014e-05 4.08573345067198e-05 8.26877146770524e-05 -8.240837317600633e-05 -1.0498759683585765e-06 6.190009199345135e-05 6.434558881683505e-05 0.002559563386320521 1.000000001118171 0.9998418137013787 0.9999999786313539 1.6003086658698927e-10 1.4396298466609979e-09 1.4396962005140178e-09 1.6183650188505505e-10 -4.666081828508507e-11 -1.057927415957677e-06 1.1549291132969676e-09 4.010576158368753e-08 2.8179515054473836e-08 0.9999734294335536 0.999824921221089 0.9999137054165944 -2.1184250387657425e-05 -1.2714196464669354e-05 -2.023755094272808e-05 -2.168050301510602e-05 2.168459605485712e-05 -1.0612964126296758e-06 2.6619906509961396e-05 1.7676556645637114e-05 9.271724033887668e-05 0.9999958030474461 0.9998388503098353 1.0000847646134678 -4.0403352817126004e-07 -5.480065937173356e-06 -5.601477538156066e-06 -5.050575298089047e-07 5.051903519611906e-07 -1.058592638625807e-06 4.197192645984625e-06 2.964204319058842e-06 8.476471697265309e-05 0.9999995722563932 0.999841507735104 1.0000100287053457 -4.082227901921044e-09 -6.057635846801477e-07 -6.070209040172546e-07 -5.250833319430289e-09 5.3652410439814466e-09 -1.0579983601695155e-06 4.2774339286468926e-07 3.072409081798524e-07 1.0028766989710592e-05 0.9997893849357471 0.9996979334217719 0.9954338075008372 1.1465380597860064e-07 -1.1056503014838746e-08 -0.00015916843196908074 -0.000275716486551627 0.0002829137919007293 -1.0624664088959484e-06 0.00031095329162462645 0.00022788660264163024 0.006923444434259051
4.832 1.000057781847927 0.9998853660437892 1.0024026110329065 0.0001330980161343429 -9.311694078623764e-05 3.936184063526596e-05 8.163637747236137e-05 -8.136347072857809e-05 -1.0663077490590995e-06 6.029380236185132e-05 6.350272216678217e-05 0.002575098743593616 1.0000000011181667 0.9998418141001777 0.9999999786311959 1.5967905912721003e-10 1.4396158714607936e-09 1.439676808147568e-09 1.6170027729573027e-10 -4.5171951130978085e-11 -1.0742366383601533e-06 1.1518054220200278e-09 4.0186188552478246e-08 2.823824600394164e-08 0.9999734888569061 0.9998249721406028 0.9999120817875349 -2.1201431185939187e-05 -1.262953455151225e-05 -2.014044924703578e-05 -2.16767790202412e-05 2.168091405679327e-05 -1.077641016321121e-06 2.656018295203068e-05 1.7632058957527743e-05 9.424483888086522e-05 0.9999958031676274 0.9998388509839559 1.0000847183981052 -4.053615358696204e-07 -5.4785949238149396e-06 -5.600004174063792e-06 -5.063314274105863e-07 5.064661716387386e-07 -1.0749121451019101e-06 4.197072333494423e-06 2.9639409045597764e-06 8.471850264136566e-05 0.9999995722565103 0.9998415081360466 1.0000100281998652 -4.097685369154451e-09 -6.057483502522764e-07 -6.070056772278832e-07 -5.266013374328782e-09 5.381779397943986e-09 -1.0743087062980184e-06 4.277432526709204e-07 3.072487983757777e-07 1.0028262367817176e-05 0.9997882917111427 0.9996971677080038 0.9953475319214863 1.3441329400159918e-07 -3.6281248946493666e-08 -0.00013943770746653152 -0.0002476214924267236 0.0002537166633043193 -1.0801770733781257e-06 0.0003094958298481164 0.0002273689518842054 0.006984752342389943
4.842 1.0000561911975334 0.9998841969484077 1.0024181779865495 0.0001330621178943027 -9.410361921135922e-05 3.784732931488594e-05 8.057383714662938e-05 -8.030750672237858e-05 -1.0829742756308644e-06 5.8681642218487154e-05 6.266759572141538e-05 0.002590217413194066 1.0000000011181673 0.9998418145051303 0.9999999786311323 1.5933213895085594e-10 1.4396040858294229e-09 1.4396543295349913e-09 1.615937042778341e-10 -4.368642127194451e-11 -1.0907777121736037e-06 1.1469152575735813e-09 4.026722046601766e-08 2.8338654675433825e-08 0.9999735483626013 0.9998250231236202 0.9999104651557597 -2.121830717146286e-05 -1.2545041507175495e-05 -2.004347696073047e-05 -2.1672822010799792e-05 2.167699731722314e-05 -1.0942180255675562e-06 2.6500377966674415e-05 1.758754136902761e-05 9.576888265797616e-05 0.9999958032882789 0.9998388516650416 1.000084672194879 -4.0668883866007755e-07 -5.477123943547567e-06 -5.598530834910147e-06 -5.076046087381107e-07 5.077412861119765e-07 -1.091463670745573e-06 4.196951547160447e-06 2.963676706248294e-06 8.467230031964199e-05 0.9999995722566324 0.9998415085431488 1.0000100276944917 -4.113136727227147e-09 -6.05733113491872e-07 -6.06990453206497e-07 -5.281162795032382e-09 5.398313088371553e-09 -1.090850922245324e-06 4.2774309888681163e-07 3.072567422826309e-07 1.0027757828340885e-05 0.9997872834167096 0.9996964663613125 0.9952707979960825 1.522505206758732e-07 -6.007673417279887e-08 -0.00012178411524310835 -0.0002216179543039915 0.0002266444271782608 -1.0980669746170783e-06 0.0003082911827490668 0.00022704371314283636 0.007034759223807266
4.852 1.000054596037714 0.999883025117772 1.0024334148646408 0.00013299848975417483 -9.506470504440313e-05 3.63139798370049e-05 7.949990287331298e-05 -7.9240279418722e-05 -1.099878525486582e-06 5.7064085305143504e-05 6.184100384957367e-05 0.002604917683217572 1.0000000011181718 0.9998418149163231 0.9999999786311544 1.5901044971044007e-10 1.4395956840146976e-09 1.4396415193915586e-09 1.6151215919127267e-10 -4.2204614483404565e-11 -1.1075536279335275e-06 1.1424592232517949e-09 4.0348855786096824e-08 2.8429450268545566e-08 0.9999736079496576 0.999825074169461 0.9999088555137983 -2.123487925527822e-05 -1.2460717668487081e-05 -1.9946634694217896e-05 -2.1668632897398724e-05 2.1672846740637714e-05 -1.1110304415642193e-06 2.6440492547743153e-05 1.7543004868585256e-05 9.728919683408595e-05 0.9999958034093988 0.9998388523531789 1.0000846260037817 -4.0801541704027125e-07 -5.475652995708964e-06 -5.597057508461189e-06 -5.088770789937243e-07 5.090156957650766e-07 -1.1082502087325525e-06 4.1968303002597465e-06 2.9634117308286035e-06 8.46261100119623e-05 0.9999995722567595 0.9998415089564977 1.0000100271892172 -4.128562085284313e-09 -6.057178731368029e-07 -6.069752199199846e-07 -5.296286800143934e-09 5.414842570600493e-09 -1.107627998990377e-06 4.277429498262785e-07 3.072647469223286e-07 1.0027253248138698e-05 0.9997863583013629 0.9996958284162893 0.9952027627025246 1.6813440769235857e-07 -8.23300429798764e-08 -0.00010605968861170845 -0.0001976859949687099 0.0002016878195753205 -1.1161377496988469e-06 0.0003073038204091826 0.00022687843137083976 0.00707528543131532
4.862 1.000052996888913 0.9998818509292252 1.002448316142 0.00013290765410559963 -9.600015203488409e-05 3.4762018270279383e-05 7.841439354987106e-05 -7.816159674076809e-05 -1.1170235067512017e-06 5.544159894465587e-05 6.1023751617358394e-05 0.002619197812920079 1.0000000011181795 0.9998418153338454 0.9999999786312551 1.587311125814338e-10 1.4395930060542955e-09 1.4396481744696014e-09 1.614510579654047e-10 -4.0726205732380465e-11 -1.1245674099806785e-06 1.1403243682200116e-09 4.043114052134282e-08 2.8468168467813227e-08 0.9999736676170965 0.9998251252774483 0.9999072528541276 -2.1251148351745856e-05 -1.2376563368947187e-05 -1.984992305529594e-05 -2.166421258955486e-05 2.1668463231409835e-05 -1.1280812986498411e-06 2.638052767914617e-05 1.749845045475437e-05 9.88056187471426e-05 0.9999958035309873 0.9998388530484562 1.0000845798248044 -4.0934125362865364e-07 -5.474182078083126e-06 -5.5955841849129334e-06 -5.101488427011638e-07 5.102894006973774e-07 -1.1252747862454323e-06 4.1967085995380586e-06 2.9631459828050555e-06 8.457993171592886e-05 0.9999995722568902 0.9998415093761823 1.0000100266840326 -4.143944348883998e-09 -6.057026272921795e-07 -6.06959967031989e-07 -5.311389654125105e-09 5.4313676272197864e-09 -1.1246429613511664e-06 4.277428165119673e-07 3.072728215503775e-07 1.0026748518622452e-05 0.9997855136532301 0.9996952520919747 0.9951426195668165 1.8205170232298758e-07 -1.0294845962572088e-07 -9.21125384722051e-05 -0.00017577683616805276 0.00017880621523008898 -1.1343912933108414e-06 0.00030650058178868984 0.00022684298490690928 0.007107930365065118
4.872 1.000051394263491 0.9998806747542737 1.0024628761863028 0.00013279013588526266 -9.690992800391509e-05 3.3191715854015315e-05 7.731713869676735e-05 -7.707127720518552e-05 -1.1344122592749499e-06 5.3814643903852896e-05 6.0216654372324956e-05 0.0026330560293937816 1.0000000011181904 0.9998418157577851 0.9999999786314248 1.5850572770510814e-10 1.4395983877128257e-09 1.4396749861013253e-09 1.6140966250639815e-10 -3.9251125831898156e-11 -1.1418221162113883e-06 1.140828081266511e-09 4.051415806969186e-08 2.8448715854774475e-08 0.9999737273639409 0.9998251764469084 0.9999056571691727 -2.1267115380818457e-05 -1.229257893825321e-05 -1.9753342658520616e-05 -2.1659561992353964e-05 2.16638476933073e-05 -1.1453736645105898e-06 2.6320484330582356e-05 1.7453879125258326e-05 0.00010031799703677134 0.9999958036530429 0.9998388537509629 1.000084533657939 -4.1066633661198936e-07 -5.472711188361575e-06 -5.594110863537002e-06 -5.114199008515869e-07 5.115624008610192e-07 -1.1425404638932816e-06 4.196586440629581e-06 2.962879460329354e-06 8.453376541264058e-05 0.999999572257024 0.9998415098022916 1.0000100261789304 -4.15927196354785e-09 -6.05687372986489e-07 -6.069446941164096e-07 -5.326471818992556e-09 5.447888498786493e-09 -1.1418988674629025e-06 4.2774269522205135e-07 3.0728097294601633e-07 1.0026243605923023e-05 0.9997847460166035 0.9996947349668026 0.9950896045752126 1.9400430535763003e-07 -1.218586490378723e-07 -7.979080920123374e-05 -0.0001558187962311866 0.00015793385129177253 -1.1528297505242777e-06 0.00030585135777581987 0.00022691017074564083 0.007134081226954282
4.882 1.000049788665308 0.9998794969582858 1.0024770892716797 0.00013264646209408732 -9.779401455529407e-05 3.160338732886119e-05 7.620797928765887e-05 -7.596915078426366e-05 -1.1520478542544499e-06 5.2183674315508635e-05 5.9420537249741e-05 0.002646490524462042 1.0000000011182024 0.9998418161882336 0.9999999786316518 1.5833978570483795e-10 1.4396135276258948e-09 1.4397108593758321e-09 1.6138946287906946e-10 -3.77794618598008e-11 -1.159320839072428e-06 1.1426994548947917e-09 4.059800433069809e-08 2.8400320580505112e-08 0.9999737871892179 0.9998252276771704 0.9999040684513048 -2.1282781267903775e-05 -1.220876470389325e-05 -1.9656894125500953e-05 -2.16546820070501e-05 2.165900102973188e-05 -1.16291063920747e-06 2.6260363462256866e-05 1.740929186650406e-05 0.00010182619092560406 0.9999958037755643 0.9998388544607887 1.0000844875031736 -4.119906606698412e-07 -5.4712403248782075e-06 -5.5926375551868966e-06 -5.126902519791657e-07 5.128346965484989e-07 -1.1600503365720144e-06 4.196463811941836e-06 2.9626121566053696e-06 8.448761107028612e-05 0.9999995722571601 0.9998415102349156 1.0000100256738984 -4.174539472310779e-09 -6.056721089302988e-07 -6.069294120223575e-07 -5.34153204441698e-09 5.464404848414681e-09 -1.159398809467041e-06 4.2774257130535993e-07 3.0728920487725976e-07 1.0025738552104105e-05 0.9997840513871916 0.9996942741370188 0.9950430002143265 2.0400539777176202e-07 -1.3900529628751698e-07 -6.894578538770204e-05 -0.00013772273808077923 0.00013898552612764994 -1.1714555099591176e-06 0.00030532944273744763 0.00022705600877091547 0.007154926437004053
4.892 1.0000481805893375 0.9998783179002131 1.0024909495921794 0.00013247716133692758 -9.865240678185355e-05 2.999738922092914e-05 7.508676851751908e-05 -7.485505970877226e-05 -1.1699333942251016e-06 5.054913767169157e-05 5.863623459236967e-05 0.0026594994519681435 1.0000000011182153 0.9998418166252823 0.9999999786319208 1.5823551304902315e-10 1.4396369835592002e-09 1.4397397752809955e-09 1.6139079696889192e-10 -3.6310864636745066e-11 -1.177066704843123e-06 1.1442667734006887e-09 4.0682759587771574e-08 2.8360437507849037e-08 0.9999738470919555 0.9998252789675666 0.9999024866928395 -2.1298146942436573e-05 -1.2125120993725354e-05 -1.9560578079521097e-05 -2.164957353525815e-05 2.16539241446436e-05 -1.1806953579120177e-06 2.6200166035204553e-05 1.7364689652317176e-05 0.00010333006950325321 0.9999958038985506 0.9998388551780256 1.0000844413604921 -4.133142236473571e-07 -5.469769489953357e-06 -5.591164276830021e-06 -5.1395989610329e-07 5.141062878567869e-07 -1.177807533538102e-06 4.196340704615851e-06 2.9623440655574545e-06 8.444146865562788e-05 0.9999995722572975 0.9998415106741465 1.0000100251689206 -4.189744507092212e-09 -6.056568367195108e-07 -6.069141367242068e-07 -5.35656999975887e-09 5.48091700778946e-09 -1.1771459142178984e-06 4.277424316088733e-07 3.072975213385714e-07 1.0025233417624206e-05 0.9997834253841351 0.9996938663570526 0.995002137904202 2.120738371452109e-07 -1.5434901100830983e-07 -5.943424777064041e-05 -0.00012138691216078136 0.00012186170318252901 -1.190271199093558e-06 0.00030491163005645297 0.00022725982569112856 0.007171472123215153
4.902 1.0000465705213064 0.9998771379323282 1.002504451275084 0.00013228276337706572 -9.948511296655686e-05 2.8374118084472776e-05 7.395337250749325e-05 -7.372885920746213e-05 -1.1880720151015098e-06 4.891147490674743e-05 5.786458925522946e-05 0.0026720809255880973 1.0000000011182288 0.999841817069024 0.9999999786322127 1.581932448379298e-10 1.4396621700605936e-09 1.4397498688844892e-09 1.6140924221635961e-10 -3.4845532262917135e-11 -1.1950628746290893e-06 1.144783605213488e-09 4.076847189501118e-08 2.8345031819403884e-08 0.9999739070711859 0.9998253303174335 0.999900911886039 -2.1313213335682715e-05 -1.2041648136861193e-05 -1.946439513614556e-05 -2.164423748320097e-05 2.164861794047492e-05 -1.1987309888741848e-06 2.6139893018978008e-05 1.7320073451756803e-05 0.00010482951092484756 0.9999958040220012 0.9998388559027661 1.0000843952298761 -4.1463702567839067e-07 -5.468298689668548e-06 -5.589691040412967e-06 -5.152288375492127e-07 5.153771747633984e-07 -1.1958152182564799e-06 4.196217120224856e-06 2.9620751866663426e-06 8.439533814724711e-05 0.9999995722574355 0.9998415111200771 1.000010024663979 -4.204886699584e-09 -6.056415623368432e-07 -6.068988803031868e-07 -5.371590226784489e-09 5.4974250382583525e-09 -1.195143343924022e-06 4.2774227562920983e-07 3.0730592895690367e-07 1.0024728220193515e-05 0.9997828633984429 0.9996935081613347 0.9949663990808038 2.1822590836836422e-07 -1.6786317839302986e-07 -5.1120180053523535e-05 -0.00010670117331720475 0.00010645298746450727 -1.209279678162367e-06 0.00030457812161069705 0.00022750417605789657 0.007184560339929807
4.912 1.0000449589373623 0.9998759573999859 1.0025175883940387 0.00013206379870526764 -0.00010029215427795313 2.673400870425378e-05 7.28076709502075e-05 -7.259041818077425e-05 -1.2064668834463377e-06 4.727112058679191e-05 5.710645175134365e-05 0.0026842330171689683 1.0000000011182415 0.9998418175195537 0.9999999786325072 1.5821097275052778e-10 1.4396805265041135e-09 1.4397396794388655e-09 1.614347466179862e-10 -3.338337138657132e-11 -1.2133125447290869e-06 1.1448615687409336e-09 4.085515775645476e-08 2.8339168656310658e-08 0.9999739671259429 0.99982538172611 0.9998993440231135 -2.1327981380914936e-05 -1.1958346461428452e-05 -1.9368345896724185e-05 -2.1638674760783826e-05 2.1643083320978988e-05 -1.217020734643593e-06 2.6079545390707716e-05 1.72754442416234e-05 0.00010632440155902324 0.9999958041459146 0.9998388566351046 1.0000843491113043 -4.1595906854393653e-07 -5.4668279332268205e-06 -5.588217847486061e-06 -5.164970867162113e-07 5.16647357531268e-07 -1.2140765895289234e-06 4.19609307060829e-06 2.961805526307406e-06 8.434921954145685e-05 0.9999995722575736 0.9998415115728021 1.0000100241590526 -4.219968810983133e-09 -6.056262950936469e-07 -6.068836440272353e-07 -5.38660261672067e-09 5.5139289752720215e-09 -1.2133942939935962e-06 4.277421162492868e-07 3.073144376658916e-07 1.0024222918168727e-05 0.9997823607184384 0.9996931959678456 0.9949352151691854 2.2246288118079076e-07 -1.7952923630798764e-07 -4.3875927037200296e-05 -9.355057777787345e-05 9.264397211392048e-05 -1.2284840337781621e-06 0.00030431231141890276 0.00022777465053924216 0.007194887925823524
4.922 1.00004334630377 0.9998747766414017 1.0025303549819806 0.00013182079812362141 -0.00010107356446019178 2.5077532262268552e-05 7.164955769811996e-05 -7.143961981427826e-05 -1.2251212001478555e-06 4.562850321750791e-05 5.636267920399459e-05 0.002695953755494751 1.0000000011182537 0.999841817976966 0.999999978632786 1.582818390193251e-10 1.4396845791162008e-09 1.439717558475553e-09 1.61454156424554e-10 -3.192459998548103e-11 -1.2318189465192284e-06 1.1457917809403566e-09 4.094281504845056e-08 2.8312949837749553e-08 0.9999740272552647 0.9998254331929392 0.9998977830962248 -2.134245201711514e-05 -1.187521629135767e-05 -1.9272430949011673e-05 -2.1632886280963914e-05 2.163732118794568e-05 -1.2355678321214335e-06 2.6019124126258282e-05 1.7230803012201004e-05 0.00010781463520474523 0.9999958042702909 0.9998388573751362 1.000084303004759 -4.172803599412138e-07 -5.465357228092765e-06 -5.586744689913215e-06 -5.177646565522123e-07 5.179168361342753e-07 -1.2325948810831651e-06 4.195968569451291e-06 2.9615350928908696e-06 8.430311284907996e-05 0.9999995722577122 0.9998415120324162 1.000010023654123 -4.234997636142525e-09 -6.056110421899156e-07 -6.068684196850444e-07 -5.4016205402518105e-09 5.53042859598832e-09 -1.2319019963167902e-06 4.277419699339195e-07 3.073230562118652e-07 1.0023717447874456e-05 0.9997819126335206 0.9996929261642841 0.994908066668901 2.2475190348701434e-07 -1.893295321131204e-07 -3.7582899162242886e-05 -8.181838675656538e-05 8.031647531652511e-05 -1.2478875746630012e-06 0.00030410049228535286 0.00022805961275844402 0.007203025162092001
4.932 1.0000417330766345 0.9998735959874507 1.0025427450438362 0.000131554292342741 -0.00010182938952313695 2.340519448167964e-05 7.047894129318654e-05 -7.027636213138169e-05 -1.244038198060145e-06 4.3984045678966344e-05 5.5634134090570756e-05 0.002707241125362472 1.0000000011182655 0.9998418184413584 0.999999978633037 1.5839094022294398e-10 1.439672792438789e-09 1.4396938218182407e-09 1.6145498003427327e-10 -3.0469039636460106e-11 -1.2505853461790794e-06 1.1483162387310677e-09 4.1031432471155536e-08 2.824962721070082e-08 0.9999740874581912 0.9998254847172672 0.9998962290974911 -2.1356626190859592e-05 -1.1792257940762586e-05 -1.9176650875340225e-05 -2.1626872954539563e-05 2.1631332444273285e-05 -1.2543755535132392e-06 2.5958630190117488e-05 1.718615076340132e-05 0.00010930011249152898 0.9999958043951294 0.9998388581229579 1.0000842569102277 -4.18600914086673e-07 -5.463886575921624e-06 -5.585271557283453e-06 -5.190315597176137e-07 5.191856108818085e-07 -1.2513733615306573e-06 4.195843622507039e-06 2.9612638908206623e-06 8.425701808559895e-05 0.9999995722578501 0.999841512499017 1.0000100231491784 -4.249987331068429e-09 -6.055958051277759e-07 -6.068531970380513e-07 -5.416656263322606e-09 5.5469244059060595e-09 -1.2506697176059378e-06 4.277418439982946e-07 3.0733178711692703e-07 1.0023211783915214e-05 0.9997815145180222 0.999692695178176 0.9948844815509269 2.249964411432693e-07 -1.9723641084570275e-07 -3.213191017194315e-05 -7.138851753863105e-05 6.935220426494592e-05 -1.2674938299082007e-06 0.0003039315229947246 0.00022834989703867932 0.0072094336195647315
4.942 1.000040119701648 0.9998724157614849 1.0025547525689773 0.00013126481159944742 -0.00010255968743054527 2.1717533757737277e-05 6.929574543555265e-05 -6.910055848288721e-05 -1.2632211436490142e-06 4.233816580071535e-05 5.4921682778097256e-05 0.002718093066944653 1.0000000011182761 0.999841818912829 0.9999999786332574 1.5851510709248227e-10 1.4396501779365736e-09 1.4396744367979563e-09 1.6142836904383118e-10 -2.9017039235476675e-11 -1.2696150460486214e-06 1.1517871714274081e-09 4.1120983326303316e-08 2.8164604544687846e-08 0.9999741477337649 0.9998255362984436 0.9998946820189903 -2.1370504857851427e-05 -1.1709471714367544e-05 -1.908100625939933e-05 -2.1620635688256337e-05 2.162511799186044e-05 -1.2734472055438853e-06 2.589806453176376e-05 1.7141488492928166e-05 0.00011078074048190838 0.9999958045204304 0.9998388588786682 1.0000842108277073 -4.1992075395209213e-07 -5.46241597191879e-06 -5.5837984436958776e-06 -5.20297805059575e-07 5.204536815040288e-07 -1.2704153356041517e-06 4.195718223456109e-06 2.96099191682591e-06 8.421093525934013e-05 0.9999995722579884 0.9998415129727024 1.0000100226442161 -4.264960305147311e-09 -6.055805785792238e-07 -6.068379701995899e-07 -5.431718401611207e-09 5.563415526931826e-09 -1.26970076063186e-06 4.2774173052178714e-07 3.0734062280999916e-07 1.0022705974353395e-05 0.9997811618973196 0.9996924995325607 0.9948640331421568 2.2299043647138843e-07 -2.0319543187459428e-07 -2.7423224832183725e-05 -6.214749201948798e-05 5.963489375121193e-05 -1.2873065491416657e-06 0.00030379648352056907 0.0002286384912068107 0.0072144827808730775
4.952 1.0000385066138675 0.9998712362791685 1.0025663715434054 0.00013095288529256133 -0.00010326452779158207 2.001511928899672e-05 6.809990939209979e-05 -6.79121379804612e-05 -1.282673337082466e-06 4.0691277107276464e-05 5.4226193854133e-05 0.002728507475536709 1.000000001118287 0.9998418193914781 0.9999999786334524 1.5862732182351116e-10 1.4396261699167402e-09 1.4396593664046639e-09 1.613694855691489e-10 -2.7568496334327113e-11 -1.288911384218639e-06 1.1544241355253537e-09 4.121140779627421e-08 2.809953395366812e-08 0.9999742080810324 0.9998255879358217 0.9998931418527591 -2.1384088978072588e-05 -1.1626857909750852e-05 -1.8985497687364995e-05 -2.1614175384373864e-05 2.16186787323525e-05 -1.292786129910791e-06 2.5837428090942703e-05 1.7096817185921755e-05 0.00011225643237517615 0.9999958046461936 0.9998388596423661 1.000084164757202 -4.212399061408316e-07 -5.460945406650428e-06 -5.582325349815458e-06 -5.215633974178762e-07 5.217210483495204e-07 -1.2897241440629719e-06 4.195592358636501e-06 2.960719161852051e-06 8.416486436762124e-05 0.9999995722581263 0.9998415134535727 1.0000100221392412 -4.279943925333516e-09 -6.055653537587754e-07 -6.068227391331898e-07 -5.446812049906974e-09 5.579902313128064e-09 -1.2889984634569632e-06 4.2774161153391225e-07 3.0734954646926277e-07 1.002220012065411e-05 0.9997808504985392 0.9996923358890717 0.9948463376506244 2.1834734928947254e-07 -2.0709945970055296e-07 -2.336638365843986e-05 -5.39859375488001e-05 5.105197325844875e-05 -1.3073297072537133e-06 0.0003036883373261403 0.0002289202216770352 0.007218465185872694
4.962 1.0000368942375122 0.9998700578483344 1.0025775959616554 0.00013061904163653564 -0.00010394399155554991 1.8298549215966617e-05 6.689138834759848e-05 -6.671104587092753e-05 -1.3023981124032927e-06 3.904378978132905e-05 5.3548536232041195e-05 0.00273848220184092 1.0000000011182977 0.9998418198774053 0.9999999786336359 1.5870401354341753e-10 1.4396094611000524e-09 1.4396459653380615e-09 1.6127654200772632e-10 -2.61231655300132e-11 -1.3084777345644881e-06 1.154525967406142e-09 4.130260445137137e-08 2.8094022308115527e-08 0.9999742684990416 0.9998256396287575 0.999891608590794 -2.1397379508421324e-05 -1.1544416821359864e-05 -1.8890125743845566e-05 -2.1607492941369542e-05 2.161201556734176e-05 -1.3123957044683626e-06 2.5776721808042727e-05 1.7052137814135777e-05 0.00011372710717580953 0.9999958047724189 0.9998388604141527 1.0000841186987264 -4.2255839526500034e-07 -5.459474871817427e-06 -5.580852278085212e-06 -5.228283390165405e-07 5.229877112926886e-07 -1.3093031632176005e-06 4.195466017094398e-06 2.960445616868544e-06 8.411880540219848e-05 0.9999995722582654 0.9998415139417287 1.0000100216342673 -4.294962239101839e-09 -6.055501215212357e-07 -6.0680750627112e-07 -5.46193921126193e-09 5.596384929672771e-09 -1.3085662007301702e-06 4.277414716009836e-07 3.073585373784713e-07 1.002169431209327e-05 0.9997805762883871 0.9996922010803878 0.9948310514630375 2.1039115045302947e-07 -2.0874867711003647e-07 -1.9879861911603234e-05 -4.679969651920103e-05 4.3495819110014506e-05 -1.3275675188402092e-06 0.00030360161327170915 0.0002291914525027357 0.007221609974993559
4.972 1.0000352829857884 0.999868880768853 1.0025884198384065 0.0001302638073291544 -0.0001045981707009184 1.6568448766641592e-05 6.567015369983616e-05 -6.549724385381525e-05 -1.3223988377019376e-06 3.739611191225057e-05 5.288957699605681e-05 0.0027480150528878832 1.0000000011183088 0.9998418203707151 0.9999999786338268 1.5873152639910184e-10 1.4396039648788555e-09 1.439635327262331e-09 1.6114938996960704e-10 -2.4681116321649353e-11 -1.3283175083710382e-06 1.151704435666061e-09 4.139444799213897e-08 2.8156374283341892e-08 0.9999743289868451 0.9998256913766109 0.9998900822250476 -2.1410377396762692e-05 -1.146214874601882e-05 -1.879489100720529e-05 -2.160058925522221e-05 2.1605129397497458e-05 -1.3322793430030494e-06 2.571594663163244e-05 1.700745134514942e-05 0.00011519268924432378 0.9999958048991071 0.9998388611941303 1.0000840726522984 -4.2387623569394446e-07 -5.458004363329928e-06 -5.579379227879719e-06 -5.240926300533784e-07 5.242536709488587e-07 -1.3291558059723426e-06 4.195339198047447e-06 2.9601712783479754e-06 8.407275835989439e-05 0.9999995722584054 0.9998415144372731 1.0000100211293133 -4.310029705529245e-09 -6.055348780321396e-07 -6.067922705443606e-07 -5.477099609979926e-09 5.612862941398303e-09 -1.3284073833182456e-06 4.2774130864489856e-07 3.073675784425678e-07 1.0021188565774932e-05 0.999780335500747 0.9996920921341217 0.9948178683266118 1.9799111241475595e-07 -2.077892155164751e-07 -1.689061091856739e-05 -4.0490600272590606e-05 3.686464817537951e-05 -1.3480244616018827e-06 0.0003035321147543 0.00022944980588363714 0.007224094798930471
4.982 1.000033673260739 0.9998677053325234 1.0025988372197852 0.00012988770722796426 -0.00010522716792394184 1.4825468408728796e-05 6.443619330433798e-05 -6.427071034567324e-05 -1.3426789166537517e-06 3.574865111409669e-05 5.225017894512262e-05 0.0027571037935618698 1.0000000011183217 0.9998418208715096 0.9999999786340462 1.587080685702697e-10 1.439607527757867e-09 1.4396321859317414e-09 1.6099039023290838e-10 -2.3242500293600983e-11 -1.3484341530324502e-06 1.1472098116237078e-09 4.148683601894806e-08 2.8256585278728334e-08 0.9999743895434963 0.9998257431787458 0.9998885627474272 -2.142308357940052e-05 -1.138005398367922e-05 -1.8699794046999544e-05 -2.1593465219529737e-05 2.159802112359079e-05 -1.352440494592539e-06 2.5655103517939193e-05 1.6962758755308598e-05 0.00011665310777258817 0.9999958050262586 0.9998388619824028 1.0000840266179387 -4.251934291898431e-07 -5.456533883560504e-06 -5.5779061943311516e-06 -5.253562679903813e-07 5.25518926981808e-07 -1.3492855219665498e-06 4.19521191116746e-06 2.9598961504112345e-06 8.402672325057439e-05 0.9999995722585472 0.9998415149403089 1.0000100206244003 -4.32514791211928e-09 -6.055196252570937e-07 -6.06777027121775e-07 -5.4922908873433985e-09 5.62933642360084e-09 -1.348525458952646e-06 4.2774113497127386e-07 3.073766626436307e-07 1.002068281759846e-05 0.9997801246568375 0.999692006290338 0.9948065165101686 1.7931579941316438e-07 -2.0361997292864872e-07 -1.4333521240540706e-05 -3.496696026493771e-05 3.106310756615026e-05 -1.3687053194290028e-06 0.00030347666022100943 0.0002296939085676091 0.007226056128990202
4.992 1.0000320654531136 0.9998665318229772 1.002608842194347 0.000129491264035804 -0.00010583109632071849 1.3070282013279195e-05 6.31895116685696e-05 -6.303144069057766e-05 -1.3632417873897406e-06 3.410181661915084e-05 5.1631197820694085e-05 0.0027657461485955975 1.000000001118336 0.9998418213798944 0.999999978634315 1.5864158838646586e-10 1.4396152160890188e-09 1.4396424692087739e-09 1.6080511359671393e-10 -2.18073627987839e-11 -1.3688311524883868e-06 1.143109589770141e-09 4.1579743039934414e-08 2.8346988732402147e-08 0.999974450168052 0.9998257950345285 0.9998870501497911 -2.1435498982460596e-05 -1.1298132834015891e-05 -1.860483542863424e-05 -2.1586121724460365e-05 2.1590691645646614e-05 -1.3728826453037143e-06 2.5594193422969145e-05 1.6918061036196977e-05 0.00011810829630252313 0.9999958051538735 0.9998388627790749 1.000083980595668 -4.2650996797754395e-07 -5.455063437673886e-06 -5.576433171987079e-06 -5.266192480037182e-07 5.267834798276757e-07 -1.3696957976777901e-06 4.195084169228801e-06 2.959620241500189e-06 8.398070009693445e-05 0.9999995722586912 0.9998415154509416 1.0000100201195494 -4.340308300286367e-09 -6.055043684467636e-07 -6.067617703763759e-07 -5.507507802783088e-09 5.645805571053253e-09 -1.3689239120684634e-06 4.277409680400376e-07 3.073857956912522e-07 1.002017697251808e-05 0.9997799405809383 0.9996919410150171 0.9947967560253899 1.5147385835208106e-07 -1.9525318156127093e-07 -1.2150839626663058e-05 -3.0143825587205e-05 2.6002611280954148e-05 -1.3896152524303203e-06 0.00030343285678588645 0.0002299231664351317 0.007227598046328852


==> figures/planar_acoustic_pulse/data/grcbc_temperature_inflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01
0.002 1.0002216104945596 1.0000000000069982 0.9947554859033896 -6.9197896563097375e-15 1.838297718918783e-10 6.235812846999757e-10 3.0084941167089343e-12 -2.5196773109699465e-10 -1.0315342660620638e-10 1.4613397570185771e-08 1.947781869534788e-09 3.5050530831750173e-07 1.0002216104945585 1.0000000000069973 0.9947554859033613 -6.9694943557222436e-15 1.838600135986951e-10 6.235815579615321e-10 2.6782631262985497e-12 -2.5198580900877983e-10 -1.0315350685003448e-10 1.4613397632373175e-08 1.9477818454115558e-09 3.50505306799316e-07 1.0002216104946575 1.0000000000070741 0.9947554859060528 -5.705835416955109e-15 1.8096635035130378e-10 6.235606951616138e-10 3.4026767799940255e-11 -2.502834686902736e-10 -1.0314917698959452e-10 1.46133919030586e-08 1.947784517926954e-09 3.5050545174006724e-07 1.0002216104945587 1.0000000000069975 0.994755485903364 -6.91496478510508e-15 1.8385696146695806e-10 6.235814523583735e-10 2.7112681932238315e-12 -2.519840495434372e-10 -1.0315338738197949e-10 1.4613397625342977e-08 1.947781847219738e-09 3.505053069578259e-07 1.0002216104945587 1.0000000000069973 0.9947554859033616 -6.994285721702804e-15 1.8385967154014291e-10 6.235815922566665e-10 2.681590938365737e-12 -2.5198566238972756e-10 -1.0315341031927852e-10 1.461339763126628e-08 1.947781845797059e-09 3.5050530681487465e-07 1.000221610494569 1.0000000000070053 0.9947554859036433 -6.805798278693316e-15 1.8355907267832056e-10 6.235793922802419e-10 5.9647245534551825e-12 -2.5180551256306725e-10 -1.0315300965883013e-10 1.4613397020709177e-08 1.9477820887427203e-09 3.5050532180934014e-07
0.012 1.0002216104740627 1.00000000048034 0.9947554876840679 2.3055133095427175e-13 1.8261455923483725e-10 5.146407322124836e-10 3.071500368933484e-11 -2.0382603246913163e-10 -1.290062277600741e-10 1.9585822612564143e-08 1.043160004100191e-08 5.080141956019542e-07 1.0002216104740336 1.0000000004803185 0.9947554876832811 2.3051585937548573e-13 1.8301310504615383e-10 5.146273317910735e-10 2.5835523047130323e-11 -2.0416224324092083e-10 -1.290061843313028e-10 1.9585829814545302e-08 1.0431602084293338e-08 5.080140208205309e-07 1.000221610476526 1.0000000004821992 0.9947554877513802 2.3295989394126486e-13 1.481358509644448e-10 5.158633015913997e-10 4.3472245227199386e-10 -1.7740213093575942e-10 -1.2897791779000423e-10 1.9585240279984256e-08 1.0431464221647854e-08 5.080303839088446e-07 1.0002216104740365 1.0000000004803205 0.9947554876833599 2.306827824158682e-13 1.8297329718877495e-10 5.146287039145315e-10 2.632437250050279e-11 -2.041284713923697e-10 -1.2900655962697663e-10 1.9585829106367783e-08 1.0431601862328889e-08 5.080140383783111e-07 1.000221610474034 1.0000000004803185 0.9947554876832889 2.306000097757838e-13 1.830089734183487e-10 5.146274041807118e-10 2.5884443355762062e-11 -2.0415842804924143e-10 -1.2900659161460533e-10 1.9585829742606807e-08 1.0431602063604575e-08 5.080140224804133e-07 1.000221610474319 1.0000000004805345 0.9947554876910408 2.309781871151679e-13 1.7907824250994733e-10 5.147614230500626e-10 7.381329800711437e-11 -2.0087656276233573e-10 -1.290031330320008e-10 1.9585759175683133e-08 1.043158243152535e-08 5.080157603768221e-07
0.022 1.0002216104716022 1.0000000017381356 0.9947555284285967 2.1946246116262935e-13 1.706422513073183e-10 7.012427752166014e-10 1.0725695391200715e-10 -1.544934006110091e-10 -1.3682214186540257e-10 1.8988979228009234e-08 1.3454663782886532e-08 5.467610477887509e-07 1.000221610471515 1.0000000017380704 0.9947555284261724 2.1966866646457474e-13 1.7139591416029365e-10 7.011715268489407e-10 9.862953427866924e-11 -1.5523270740317218e-10 -1.3682268491281066e-10 1.8989001553845204e-08 1.3454669945807252e-08 5.467604179737624e-07 1.0002216104782755 1.000000001743094 0.9947555286162181 2.0332919022799424e-13 1.1231913202621453e-10 7.067565099869218e-10 7.081888449411781e-10 -1.069285270648805e-10 -1.367761697693206e-10 1.8987474250623155e-08 1.3454313046245532e-08 5.468148237491983e-07 1.000221610471524 1.000000001738077 0.9947555284264152 2.196065770753438e-13 1.713204932857475e-10 7.011785709663195e-10 9.949539374764394e-11 -1.5515824346241874e-10 -1.3682259865990958e-10 1.898899930697298e-08 1.3454669320805952e-08 5.467604814781745e-07 1.0002216104715158 1.0000000017380708 0.9947555284261967 2.194868376669375e-13 1.7138851752614803e-10 7.011723611261366e-10 9.87164381848597e-11 -1.5522504625052862e-10 -1.3682229637146973e-10 1.898900132017675e-08 1.3454669881438305e-08 5.467604247107472e-07 1.0002216104723656 1.0000000017387065 0.9947555284498423 2.1796393037735137e-13 1.640314845252659e-10 7.018690670343417e-10 1.8201391899823058e-10 -1.481454086049692e-10 -1.3681652081231044e-10 1.8988786747339297e-08 1.3454611570476121e-08 5.467666446560532e-07
0.032 1.000221610464841 1.0000000037362848 0.9947555937832275 8.021819484563576e-14 1.54353393625448e-10 1.4996999724436021e-09 2.1289451579826933e-10 -1.2838906660002392e-10 -1.3401053510856222e-10 1.8903497639644408e-08 1.5547969433830772e-08 5.527589647482109e-07 1.0002216104646597 1.0000000037361507 0.9947555937781615 7.959339182895089e-14 1.554903348968884e-10 1.4997105968337863e-09 1.9982986687029594e-10 -1.2953758575707927e-10 -1.3401089834928247e-10 1.890353090761758e-08 1.5547980673849605e-08 5.527576399391468e-07 1.0002216104774433 1.0000000037455479 0.9947555941414066 9.869782976401055e-14 7.525653668669316e-11 1.4965528730071067e-09 1.0110987596414445e-09 -6.757961978178092e-11 -1.3395424282195027e-10 1.890190288428611e-08 1.554749015474684e-08 5.528577428216861e-07 1.0002216104646777 1.0000000037361645 0.9947555937786698 7.966218206289189e-14 1.5537612931751518e-10 1.4997094040731012e-09 2.0114281910302025e-10 -1.294220519638359e-10 -1.3401130326935107e-10 1.89035275818187e-08 1.5547979509233218e-08 5.527577727176934e-07 1.0002216104646615 1.0000000037361523 0.9947555937782128 7.956492376623422e-14 1.554789534417728e-10 1.4997104187589083e-09 1.9996123645197287e-10 -1.2952564721367147e-10 -1.3401060755703584e-10 1.890353058951197e-08 1.5547980626186515e-08 5.527576528707177e-07 1.0002216104664072 1.000000003737444 0.994755593827143 8.158457424397758e-14 1.4449930418208502e-10 1.4995783455419947e-09 3.242671171696778e-10 -1.187583083281745e-10 -1.3400323967999082e-10 1.890322063473423e-08 1.5547876892642937e-08 5.527705937452308e-07
0.042 1.0002216104483619 1.0000000064129515 0.9947556818703307 -1.2359937893789521e-12 1.466505628279755e-10 3.045103535340245e-09 3.392036363142485e-10 -1.147134405703939e-10 -1.2804947194566082e-10 1.9334440397148458e-08 1.7936068235350653e-08 5.564476772223466e-07 1.0002216104480317 1.0000000064127093 0.9947556818611785 -1.236313017571729e-12 1.4820778927966116e-10 3.045209734118367e-09 3.189982991089615e-10 -1.1627254567852312e-10 -1.2804985448699826e-10 1.9334477845706996e-08 1.793608068588184e-08 5.564453594700276e-07 1.0002216104697474 1.00000000642854 0.9947556824721453 -1.2416076520416967e-12 4.8303360916060205e-11 3.0348551079255786e-09 1.5146100123315745e-09 -4.575906014039776e-11 -1.2798868868865175e-10 1.933383627664462e-08 1.7936027564917045e-08 5.565915046048063e-07 1.000221610448065 1.0000000064127337 0.9947556818620973 -1.236203470135176e-12 1.480511540415335e-10 3.0451989783888397e-09 3.2103051791599493e-10 -1.1611506891325546e-10 -1.2805076624402462e-10 1.9334474048894873e-08 1.7936079439383278e-08 5.564455920415346e-07 1.0002216104480353 1.0000000064127117 0.9947556818612703 -1.2363132975643133e-12 1.4819188563318458e-10 3.045208410423909e-09 3.192015477920604e-10 -1.1625654335233024e-10 -1.2804948463254274e-10 1.9334477446394826e-08 1.793608063034151e-08 5.564453823982491e-07 1.0002216104511898 1.0000000064150272 0.9947556819489262 -1.2369411313463654e-12 1.3330588742777153e-10 3.044139749127555e-09 5.098896997593271e-10 -1.0194618115265898e-10 -1.2804092387974083e-10 1.9334149719111557e-08 1.7935974599019508e-08 5.564676484860861e-07
0.052 1.0002216104100012 1.000000009682977 0.9947557905911109 -1.0500846219406125e-12 1.4631622362684265e-10 6.597257891251806e-09 4.9467336002111e-10 -1.0746464728888224e-10 -1.2185375480663617e-10 1.8915336142658767e-08 1.9600126924874627e-08 5.617197990048261e-07 1.0002216104094286 1.000000009682559 0.9947557905754679 -1.0498144844812578e-12 1.4830326245016676e-10 6.597348206395379e-09 4.610252498820023e-10 -1.0943473799632795e-10 -1.2185504298573454e-10 1.891537984894779e-08 1.9600139749051867e-08 5.617160175953935e-07 1.0002216104456665 1.0000000097088062 0.9947557915747097 -1.0665026419235624e-12 3.207897611678146e-11 6.591284891991003e-09 2.5141872045686016e-09 -3.3563513616242387e-11 -1.2179205622079045e-10 1.8916085026163203e-08 1.96007654517588e-08 5.619186550372648e-07 1.000221610409486 1.0000000096826012 0.9947557905770398 -1.0499089861793094e-12 1.481032911169925e-10 6.597338957843284e-09 4.6440983503887e-10 -1.092348989094228e-10 -1.2185506236900526e-10 1.8915375388666426e-08 1.9600138435250902e-08 5.617163979083228e-07 1.0002216104094341 1.0000000096825632 0.9947557905756249 -1.0498235114077582e-12 1.482831667854361e-10 6.597347158999865e-09 4.613637976459895e-10 -1.0941452405891469e-10 -1.218540414217718e-10 1.8915379391068576e-08 1.960013967516098e-08 5.617160556597573e-07 1.0002216104148773 1.0000000096865316 0.9947557907245044 -1.0515965694349883e-12 1.294807411951554e-10 6.596464977308701e-09 7.788753243208176e-10 -9.171183259639423e-11 -1.218444446625686e-10 1.8915029433359126e-08 1.9600045333624518e-08 5.617518168766057e-07
0.062 1.0002216103270634 1.0000000134389024 0.9947559175924031 3.090247599639074e-12 1.4847504583399892e-10 1.3388956014379626e-08 7.015406427993774e-10 -1.0360654584835615e-10 -1.1629570880350724e-10 1.874858139744976e-08 2.0919625176870122e-08 5.765730577430456e-07 1.0002216103260702 1.000000013438182 0.9947559175658277 3.0906207935746755e-12 1.5088927696675856e-10 1.3388987284239555e-08 6.413753860421391e-10 -1.0598730802477865e-10 -1.1629753397506769e-10 1.8748662816093636e-08 2.0919651591976533e-08 5.765668072442303e-07 1.0002216103886383 1.000000013483274 0.994755919244202 3.1036093810396867e-12 2.199841111969953e-11 1.339023949320499e-08 4.532466230848023e-09 -2.675116825523217e-11 -1.1623497139460451e-10 1.8749101293657032e-08 2.09202951832798e-08 5.768901797117353e-07 1.0002216103261699 1.0000000134382545 0.9947559175684988 3.090812855513712e-12 1.506461426596219e-10 1.3388983967141196e-08 6.47424491322156e-10 -1.0574569425641244e-10 -1.1629726858434963e-10 1.8748654526913124e-08 2.0919648854951463e-08 5.765674365397657e-07 1.0002216103260801 1.0000000134381892 0.9947559175660948 3.0904024968598896e-12 1.5086483140246267e-10 1.3388987032312208e-08 6.419802737534657e-10 -1.0596257897770041e-10 -1.1629577459234871e-10 1.8748661999755693e-08 2.0919651350886607e-08 5.765668697873767e-07 1.0002216103354964 1.000000013445014 0.9947559178182622 3.0919664492821136e-12 1.2825635049022534e-10 1.3388717544685512e-08 1.2124082054633046e-09 -8.501845327331848e-11 -1.1628593346523112e-10 1.87480108489267e-08 2.091945183573222e-08 5.76625545209986e-07
0.072 1.0002216101630348 1.0000000175528352 0.9947560604607738 5.558833648427311e-12 1.5083102795126754e-10 2.5670518324713184e-08 1.0005238978575705e-09 -1.015732345962693e-10 -1.1155950287727316e-10 1.9331752660021517e-08 2.240056649025963e-08 6.126360475181285e-07 1.0002216101612833 1.00000001755157 0.9947560604149732 5.558936867912313e-12 1.5367657349660185e-10 2.5670473665256844e-08 8.901602904019039e-10 -1.0436355420440921e-10 -1.1156122063562185e-10 1.9331940684063512e-08 2.240063331529505e-08 6.126259457219085e-07 1.0002216102737491 1.0000000176323394 0.994756063344174 5.569804555300297e-12 1.4479089613660254e-11 2.567859881170436e-08 8.33812775952446e-09 -2.299817741636249e-11 -1.1150014960161746e-10 1.9330194442013004e-08 2.2400780055476257e-08 6.1320782746572e-07 1.0002216101614594 1.0000000175516979 0.9947560604195769 5.558863086389727e-12 1.533895905592033e-10 2.56704779157786e-08 9.012508071962751e-10 -1.0407936262763531e-10 -1.115609063841285e-10 1.9331921526253194e-08 2.2400626431591354e-08 6.126269617309595e-07 1.0002216101613008 1.000000017551583 0.9947560604154336 5.558553538331432e-12 1.5364749608722556e-10 2.567047409122212e-08 8.912695759053408e-10 -1.0433488564772658e-10 -1.1155974664983271e-10 1.93319387777051e-08 2.2400632618575593e-08 6.126260465213708e-07 1.00022161017792 1.000000017563571 0.9947560608500027 5.55983157613452e-12 1.2727854287642554e-10 2.567097001932111e-08 1.9428191500146773e-09 -8.029530702745088e-11 -1.1154889001692575e-10 1.9330388792885327e-08 2.240009953548073e-08 6.127213241760836e-07
0.082 1.0002216098533963 1.0000000218708134 0.9947562172109197 -7.171134993299469e-12 1.5248509356856987e-10 4.7946530129458625e-08 1.4219996184428592e-09 -1.0054513888701533e-10 -1.0763948406104583e-10 2.1079607477356887e-08 2.421736117688191e-08 6.644936865613862e-07 1.0002216098502552 1.0000000218685539 0.9947562171305921 -7.17137329849001e-12 1.5574061284884146e-10 4.794642708039127e-08 1.219012802772415e-09 -1.0374341014959371e-10 -1.0764120669273171e-10 2.1080011796283605e-08 2.4217514236973034e-08 6.644781418903464e-07 1.000221610057263 1.0000000220168934 0.9947562223848961 -7.175800236010472e-12 1.0336340242805802e-11 4.795737086819774e-08 1.524499903039748e-08 -2.1013915628725326e-11 -1.0758273623676956e-10 2.10789037428264e-08 2.421886945365126e-08 6.656164861972215e-07 1.0002216098505707 1.0000000218687812 0.9947562171386659 -7.171286436575694e-12 1.5541199159232465e-10 4.794643714859224e-08 1.239403566324288e-09 -1.0341733697417441e-10 -1.0764118143810784e-10 2.1079970563643392e-08 2.4217498542540542e-08 6.644797019745226e-07 1.000221609850287 1.0000000218685767 0.9947562171314002 -7.1714325505523645e-12 1.5570745589512725e-10 4.7946427824316065e-08 1.221052660225948e-09 -1.037107755362788e-10 -1.0763948770667996e-10 2.1080007662830674e-08 2.4217512690431715e-08 6.644782979330888e-07 1.000221609880158 1.0000000218900502 0.9947562178949483 -7.171542763651172e-12 1.2586938019062445e-10 4.794749003105685e-08 3.162206362289728e-09 -7.671744147659187e-11 -1.0762750036858518e-10 2.1076690548562764e-08 2.4216294021421567e-08 6.646282737259428e-07
0.092 1.000221609282359 1.000000026200723 0.9947563870083351 -1.009278993540392e-11 1.5296427318957696e-10 8.811967319310172e-08 1.9647071702991035e-09 -1.0008803024588797e-10 -1.0449075922953479e-10 2.356142433445026e-08 2.587622418160972e-08 7.265888084230768e-07 1.0002216092766683 1.0000000261966395 0.994756386865528 -1.0092940978599754e-11 1.5659458630172043e-10 8.811959120099886e-08 1.5927567959015083e-09 -1.0369327534121932e-10 -1.0449189294832111e-10 2.3562187758082463e-08 2.587653306913585e-08 7.2656663808406e-07 1.0002216096605183 1.0000000264713453 0.9947563964163122 -1.0092302852864285e-11 9.38630313887538e-12 8.812504465248199e-08 2.7587801418104573e-08 -2.0071729745874398e-11 -1.0443831411468864e-10 2.3585931434349242e-08 2.589099920678863e-08 7.289621441635268e-07 1.0002216092772402 1.0000000261970496 0.9947563868798783 -1.0092900766641042e-11 1.5622747250137547e-10 8.811959924945934e-08 1.63011124083561e-09 -1.0332515066760778e-10 -1.0449271483415558e-10 2.3562109505956517e-08 2.5876501293963748e-08 7.265688500119304e-07 1.0002216092767253 1.0000000261966804 0.9947563868669638 -1.0093041305224714e-11 1.5655752673087247e-10 8.811959180026868e-08 1.596493636811753e-09 -1.0365631563920057e-10 -1.044908974209738e-10 2.356217993369314e-08 2.5876529926763903e-08 7.265668602038168e-07 1.0002216093309984 1.0000000262356055 0.9947563882278134 -1.0092779229920217e-11 1.236745508003387e-10 8.812041337700543e-08 5.161947903547955e-09 -7.384559541067578e-11 -1.0447777453189707e-10 2.3556299573927084e-08 2.5874244258074848e-08 7.267931397947892e-07
0.102 1.0002216082458073 1.0000000302901109 0.9947565712172834 4.444054026498515e-12 1.5294872952658766e-10 1.5960756831263356e-07 2.6695042985110253e-09 -9.9970103538575e-11 -1.020665066396573e-10 2.5400162025352243e-08 2.663480291952709e-08 7.804861475620344e-07 1.0002216082354587 1.0000000302826968 0.9947565709613955 4.444037085165136e-12 1.5697158110157367e-10 1.5960756803344603e-07 1.99233245658561e-09 -1.0398165001388993e-10 -1.0206766690482784e-10 2.5401482164453394e-08 2.6635363531648173e-08 7.804574532150991e-07 1.0002216089452043 1.0000000307902592 0.9947565883747598 4.447152676528644e-12 6.701210635811933e-12 1.5960344089907863e-07 4.952392639425679e-08 -1.9758404483982974e-11 -1.0201727933988377e-10 2.554617471942587e-08 2.67120977551864e-08 7.861129594809421e-07 1.0002216082364983 1.0000000302834418 0.994756570987103 4.443681428455088e-12 1.5656417833267997e-10 1.5960756801418444e-07 2.0603291258384085e-09 -1.0357079460141684e-10 -1.0206820397077767e-10 2.5401345012550614e-08 2.663530494901686e-08 7.804602689744419e-07 1.0002216082355628 1.0000000302827714 0.9947565709639675 4.4433827399989784e-12 1.5693035351065316e-10 1.5960756795548252e-07 1.999134705523144e-09 -1.0394039348729638e-10 -1.0206655252318444e-10 2.5401468414896792e-08 2.663535766248426e-08 7.804577354134415e-07 1.0002216083345037 1.0000000303536274 0.9947565734083221 4.444280085800603e-12 1.208931287279368e-10 1.596075491858439e-07 8.4996012667566e-09 -7.144152220658241e-11 -1.0205240146890194e-10 2.5392997812409185e-08 2.663203901919608e-08 7.807936028906319e-07
0.112 1.0002216063924554 1.0000000337879795 0.994756774965006 1.4398534183675249e-11 1.5284182708520355e-10 2.8440275187112035e-07 3.6356340350898253e-09 -1.0006866848184728e-10 -1.0032278094389243e-10 2.6060604567830424e-08 2.642577390847942e-08 8.098328142888453e-07 1.0002216063736682 1.0000000337745343 0.9947567745054015 1.4398811909964744e-11 1.5729637527041444e-10 2.8440282237960607e-07 2.413664533778285e-09 -1.0448448276568329e-10 -1.0032475454811636e-10 2.60627066194431e-08 2.6426680467658824e-08 8.098014900914739e-07 1.0002216076753263 1.000000034705006 0.9947568061479272 1.4383351759637808e-11 1.0529769779934694e-12 2.8439277552867104e-07 8.819506039974886e-08 -1.983777211149666e-11 -1.0027609687045856e-10 2.6669090111412074e-08 2.6744952868715777e-08 8.249719355183135e-07 1.0002216063755553 1.000000033775885 0.994756774551566 1.4398728516728091e-11 1.5684484884689212e-10 2.844028155976944e-07 2.536355537327226e-09 -1.0403175853239228e-10 -1.003244094722643e-10 2.6062481175246666e-08 2.642658217031529e-08 8.098043959251293e-07 1.0002216063738572 1.0000000337746695 0.99475677451002 1.4398391032809029e-11 1.5725085826996734e-10 2.844028215400164e-07 2.425938433886059e-09 -1.0443934540842607e-10 -1.0032345313239648e-10 2.6062683974500207e-08 2.6426670571801512e-08 8.098017789811121e-07 1.0002216065538136 1.0000000339034247 0.9947567789090016 1.4397282568589556e-11 1.177400923872886e-10 2.8440209393427247e-07 1.4164426723931785e-08 -6.937641378477975e-11 -1.0030768865504307e-10 2.6055649279046345e-08 2.6424619121513045e-08 8.103231275500345e-07
0.122 1.000221603134454 1.000000036184107 0.9947570094351524 2.9669455047616343e-14 1.5308954749611947e-10 4.973847775168781e-07 4.983748155810519e-09 -1.0031948359735783e-10 -9.92202924764479e-11 2.605825456443692e-08 2.5721486639272427e-08 8.175229848135782e-07 1.0002216031005469 1.0000000361598564 0.994757008611737 3.016077452426976e-14 1.5796877678827514e-10 4.973848830112179e-07 2.804316872080904e-09 -1.0513875387861242e-10 -9.922222627021438e-11 2.6061045083617245e-08 2.572264516977816e-08 8.175045648914569e-07 1.0002216054613602 1.0000000378470557 0.994757065669008 1.810968621288726e-14 -2.4023528876339296e-12 4.973742240772371e-07 1.55370130362969e-07 -2.01745518470351e-11 -9.917680328917575e-11 2.822488205198092e-08 2.6883059574803356e-08 8.613774142249786e-07 1.0002216031039517 1.0000000361622918 0.9947570086944316 2.9993882188148806e-14 1.574738722415559e-10 4.973848725221584e-07 3.023135149699737e-09 -1.0464336096822216e-10 -9.922208152000739e-11 2.6060718914195216e-08 2.5722504966642052e-08 8.175056021958918e-07 1.0002216031008875 1.0000000361601002 0.9947570086200104 2.999276934140338e-14 1.579187192564641e-10 4.973848817211915e-07 2.8262073312815247e-09 -1.0508904076395488e-10 -9.922103584007992e-11 2.6061012018946563e-08 2.572263084242293e-08 8.175046605572748e-07 1.0002216034260756 1.0000000363926334 0.9947570165119956 2.868521749444173e-14 1.1507831324594054e-10 4.973838206273674e-07 2.3765735360979463e-08 -6.757869529246144e-11 -9.920450628906791e-11 2.6076319075925496e-08 2.5733343268413167e-08 8.184268084006341e-07
0.132 1.000221597514099 1.000000036716234 0.9947572951960597 -1.6725452674746155e-11 1.53456883897922e-10 8.525513377877533e-07 6.911687052280044e-09 -1.0068384331608621e-10 -9.872027110186916e-11 2.602280032754755e-08 2.4841487371549845e-08 8.173595211166729e-07 1.0002215974534634 1.000000036672885 0.9947572937308256 -1.6725195496223202e-11 1.5869980441406229e-10 8.525514607070156e-07 3.080142493800247e-09 -1.0590566711307832e-10 -9.872272619659548e-11 2.6025163298995413e-08 2.4842217159907374e-08 8.173901815954405e-07 1.0002216016789747 1.0000000396923245 0.9947573954858805 -1.669869649100927e-11 4.661592510376255e-13 8.525426588320771e-07 2.6993278567389896e-07 -2.0678976822355164e-11 -9.868302084515301e-11 3.2688044386769467e-08 2.8614047628128362e-08 9.446290732434083e-07 1.000221597459552 1.0000000366772381 0.9947572938779641 -1.6726070615114654e-11 1.5816740070278747e-10 8.525514486451929e-07 3.464842438194791e-09 -1.0536803683491002e-10 -9.87222495886403e-11 2.6024781351657854e-08 2.484206631157054e-08 8.173844858876131e-07 1.0002215974540727 1.0000000366733206 0.9947572937455464 -1.67256171279943e-11 1.5864610626414196e-10 8.525514595893634e-07 3.1186277448367768e-09 -1.0585186650400935e-10 -9.872158162270083e-11 2.6025123604148714e-08 2.484220112880357e-08 8.173895852060696e-07 1.000221598035983 1.0000000370892856 0.9947573078003881 -1.6722869658448592e-11 1.1315036390594045e-10 8.525502534661688e-07 3.992191229336436e-08 -6.600542849436772e-11 -9.870471358190774e-11 2.613476606766511e-08 2.4906116343475608e-08 8.194913311288499e-07
0.142 1.0002215880049412 1.0000000342295656 0.9947576670658537 1.1697291646705686e-11 1.5294549740991106e-10 1.4324183850970707e-06 9.77130433910419e-09 -1.0111640128143271e-10 -9.878624011833178e-11 2.631695542709971e-08 2.3907942261746878e-08 8.220421897830029e-07 1.0002215878977854 1.0000000341529776 0.9947576644849224 1.169718971722074e-11 1.58562513169752e-10 1.4324185118717614e-06 3.1438274035232864e-09 -1.067392692541301e-10 -9.878944819512627e-11 2.6314618517744454e-08 2.390563852386458e-08 8.221910297638644e-07 1.0002215953490823 1.0000000394770738 0.9947578435160731 1.1718001735347068e-11 9.605326591627902e-13 1.4324126099928153e-06 4.615404769346857e-07 -2.1261613383627912e-11 -9.875329251698562e-11 4.3744638658071374e-08 3.4615460562583915e-08 1.1633790228667655e-06 1.0002215879085452 1.0000000341606685 0.9947576647440876 1.169639639426502e-11 1.5799161392753084e-10 1.4324184992778098e-06 3.8092837830230525e-09 -1.06158997456128e-10 -9.878843098556926e-11 2.6314415356678616e-08 2.3905623561654512e-08 8.221680567987381e-07 1.0002215878988618 1.0000000341537474 0.9947576645108501 1.1696682739660084e-11 1.5850469360971525e-10 1.432418510806132e-06 3.210399870312785e-09 -1.0668131811713606e-10 -9.878778956604179e-11 2.6314593790601214e-08 2.3905634363583508e-08 8.221886508451089e-07 1.0002215889274177 1.0000000348888327 0.994757689275439 1.1699682955040241e-11 1.1030792483321302e-10 1.4324173043638757e-06 6.68325617306906e-08 -6.460268735961646e-11 -9.877085996870974e-11 2.673483291775503e-08 2.4152096480175385e-08 8.280937209381207e-07
0.152 1.000221572218967 1.0000000269683356 0.9947581812735001 1.423933660177997e-11 1.5244770377443234e-10 2.3610430268229018e-06 1.4127375851887091e-08 -1.0151335614800084e-10 -9.938262785522155e-11 2.7838947595304938e-08 2.3594266405097754e-08 8.49391001684457e-07 1.000221572032175 1.0000000268348492 0.9947581767841632 1.4239645774634062e-11 1.585139093687092e-10 2.361043130780261e-06 2.8573426091517823e-09 -1.075371699055283e-10 -9.938623477871166e-11 2.7818822244141966e-08 2.358038629416913e-08 8.497762886298392e-07 1.0002215849636615 1.000000036074234 0.9947584870465761 1.419603469333411e-11 -5.24821333635807e-12 2.361041305566955e-06 7.75956096679464e-07 -2.175722389538192e-11 -9.93502184467128e-11 6.637469564963114e-08 4.915029682294498e-08 1.6480327814829754e-06 1.000221572050931 1.0000000268482534 0.9947581772349631 1.4239181909184304e-11 1.5789696958082624e-10 2.361043120904457e-06 3.989043493737455e-09 -1.0691455528639327e-10 -9.938509686440621e-11 2.7819614010321996e-08 2.358103938233207e-08 8.497144862523258e-07 1.0002215720340513 1.0000000268361904 0.9947581768292624 1.4239249654788421e-11 1.5845172148381803e-10 2.3610431301285774e-06 2.9705596411635976e-09 -1.0747527866024246e-10 -9.938434563173195e-11 2.78188890961489e-08 2.3580444020147816e-08 8.497698742773491e-07 1.0002215738266722 1.0000000281171737 0.9947582199013819 1.4235372085627234e-11 1.0686965575000958e-10 2.36104218145809e-06 1.1107109811931591e-07 -6.325855598099844e-11 -9.936719038090423e-11 2.910785967870507e-08 2.4378393303553958e-08 8.670558289311687e-07
0.162 1.0002215464935182 1.0000000122806845 0.9947589255268807 -5.14856036400349e-11 1.5317500769883093e-10 3.8194286648512436e-06 2.0907881756596066e-08 -1.016331427713419e-10 -1.0047413179580436e-10 3.170753933348797e-08 2.5018841063327296e-08 9.273819174019423e-07 1.0002215461726947 1.000000012051438 0.9947589178274336 -5.1485665163105896e-11 1.5959080632540233e-10 3.819428726743817e-06 2.0698470422703315e-09 -1.0805775633296002e-10 -1.0047834750992231e-10 3.164316288158692e-08 2.497434993805873e-08 9.280765436290685e-07 1.0002215682474505 1.0000000278231433 0.9947594469714928 -5.151127829201602e-11 -9.605744152582234e-14 3.819430829326882e-06 1.282467649253423e-06 -2.1796137264040974e-11 -1.0044937027369714e-10 1.0650614356682324e-07 7.689528839649951e-08 2.5588747183289704e-06 1.000221546204911 1.0000000120744583 0.9947589186006073 -5.148599832697506e-11 1.5893718908959852e-10 3.819428721140202e-06 3.961691745892155e-09 -1.0739194051337826e-10 -1.0047697007327964e-10 3.1646524607191425e-08 2.497680976339701e-08 9.279459083001013e-07 1.0002215461759174 1.0000000120537407 0.9947589179047843 -5.1485866821589227e-11 1.5952495213223798e-10 3.819428726576511e-06 2.259111937054343e-09 -1.0799123222316177e-10 -1.0047619892620844e-10 3.16434679823247e-08 2.4974575568656195e-08 9.280628637116988e-07 1.0002215492533268 1.0000000142526446 0.9947589917453283 -5.1488585977004857e-11 1.0561791786036836e-10 3.819428214594686e-06 1.8277001370671512e-07 -6.171516722390941e-11 -1.0045917401611232e-10 3.493192666411305e-08 2.71454726225452e-08 9.758146909436345e-07
0.172 1.0002215053380286 0.9999999862227137 0.9947600323541675 -2.7802324636550634e-11 1.5333558909231694e-10 6.063044994932718e-06 3.1623997477873736e-08 -1.0094030962066516e-10 -1.0202781584492848e-10 3.772727130888711e-08 2.8407101524291143e-08 1.069476993482451e-06 1.0002215047954548 0.9999999858350377 0.994760019346158 -2.7803761130120677e-11 1.599937736376888e-10 6.063045024514061e-06 6.747269157769094e-10 -1.0776955141797797e-10 -1.0203156273710986e-10 3.7576696900187496e-08 2.8300810503097276e-08 1.070184885570742e-06 1.0002215418531306 1.0000000123110868 0.9947609070591661 -2.7746064342873457e-11 1.264913197558093e-11 6.063048242515439e-06 2.083340687326521e-06 -2.0559920627042196e-11 -1.0201326595685117e-10 1.7232877326578666e-07 1.235129872366908e-07 4.102531189222374e-06 1.0002215048499419 0.9999999858739701 0.9947600206524966 -2.7803153516993164e-11 1.593146557148135e-10 6.063045022309378e-06 3.783225232556162e-09 -1.0706056243220799e-10 -1.0203062877592337e-10 3.7584560761800026e-08 2.830656421514763e-08 1.0699668684250987e-06 1.0002215048009058 0.9999999858389326 0.9947600194768482 -2.7803455383173726e-11 1.59925273650613e-10 6.063045024779898e-06 9.857129423744916e-10 -1.076982052556153e-10 -1.0202993728645694e-10 3.7577410443900644e-08 2.8301336283769455e-08 1.0701615991890693e-06 1.00022151000169 0.9999999895548698 0.9947601441464932 -2.7797860546478293e-11 1.0479487061109202e-10 6.063044834961101e-06 2.972111094562359e-07 -5.940916916794939e-11 -1.0201368950528639e-10 4.494618583168794e-08 3.337228334585194e-08 1.1905767517954615e-06
0.182 1.00022144071958 0.9999999430468456 0.9947616963930674 7.612586281258534e-11 1.5166887465796925e-10 9.443073275349383e-06 4.856936267663812e-08 -9.833074311592134e-11 -1.0401053999025519e-10 4.4408540691888344e-08 3.271826654673638e-08 1.2531721860228608e-06 1.0002214398164027 0.99999994240154 0.9947616747561603 7.612510975827979e-11 1.5878939266595726e-10 9.443073288354112e-06 -1.4013616934405766e-09 -1.055738933124656e-10 -1.040143140057182e-10 4.409237438120833e-08 3.2493181717659563e-08 1.2528015494751225e-06 1.0002215009877753 0.9999999861051733 0.9947631393664906 7.614066154031044e-11 1.3592714354069561e-12 9.443074608534914e-06 3.3253628957339627e-06 -1.6292945672440465e-11 -1.0399136208756816e-10 2.7656266136302313e-07 1.9781855315137244e-07 6.581441817112002e-06 1.0002214399071114 0.9999999424663504 0.9947616769292444 7.612569601055715e-11 1.5806229819450564e-10 9.443073287848013e-06 3.6182729139788803e-09 -1.0481954863159805e-10 -1.0401324489414798e-10 4.4107519234358984e-08 3.2504281062866274e-08 1.2525009901345646e-06 1.0002214398254774 0.999999942408024 0.9947616749735639 7.612526475719124e-11 1.5871586639830597e-10 9.443073288704013e-06 -8.991718278187661e-10 -1.0549721605627164e-10 -1.0401264513550354e-10 4.4093721645774383e-08 3.2494175653207946e-08 1.2527680878253352e-06 1.0002214484750893 0.9999999485879296 0.9947618821668575 7.612702584742301e-11 1.0021442792847935e-10 9.443073236576916e-06 4.767815211430861e-07 -5.5177021815078886e-11 -1.0399611010834035e-10 5.961225420500513e-08 4.337301991005837e-08 1.532371492930757e-06
0.192 1.00022134115706 0.999999874553047 0.9947641964840508 -1.3379711571787517e-11 1.5108302536062329e-10 1.4431128347173446e-05 7.506794791710874e-08 -9.162794721812689e-11 -1.06391262157103e-10 5.0132935287785584e-08 3.665513510057462e-08 1.4345755919341457e-06 1.0002213396775623 0.9999998734960002 0.9947641610627947 -1.3378805382376567e-11 1.58751698576442e-10 1.44311282949072e-05 -4.218242347012537e-09 -9.930610912670315e-11 -1.0639464153962041e-10 4.947164686209835e-08 3.618477482822855e-08 1.4304141434414897e-06 1.000221438962181 0.9999999444286856 0.9947665371337799 -1.3439798756061304e-11 -1.3841285700624825e-11 1.4431130004052636e-05 5.213964342032307e-06 -5.3817901161803486e-12 -1.0636841745696541e-10 4.3832864128808186e-07 3.1332657818526854e-07 1.0445887548004347e-05 1.0002213398261683 0.9999998736021743 0.9947641646206596 -1.3378526000949883e-11 1.5796787066604743e-10 1.443112830130076e-05 3.747307986463703e-09 -9.850463282442311e-11 -1.0639401230355438e-10 4.9499701710794104e-08 3.6205238435230465e-08 1.4300627565737275e-06 1.0002213396924295 0.9999998735066226 0.9947641614187401 -1.3378797152761315e-11 1.5867236852083497e-10 1.4431128295800908e-05 -3.4213168730287605e-09 -9.922421016604905e-11 -1.063933504109312e-10 4.9474064167322614e-08 3.6186550195450266e-08 1.4303712515292312e-06 1.0002213538467184 0.9999998836192271 0.9947645002682691 -1.3385685358651376e-11 9.603019539235224e-11 1.4431128812459532e-05 7.534451661012686e-07 -4.6714771561760424e-11 -1.0637579624033823e-10 8.100270837818019e-08 5.8442437390140826e-08 2.0392435058450645e-06
0.202 1.0002211906056577 0.9999997692900288 0.9947679227392979 -2.533724129845937e-10 1.5318689017950814e-10 2.1643090670173937e-05 1.1586935163818193e-07 -7.671527693655045e-11 -1.0913944046593308e-10 5.37085936138385e-08 3.928259521557656e-08 1.5732000388625582e-06 1.0002211882209175 0.9999997675862575 0.9947678656789094 -2.533722593357656e-10 1.6088577311831636e-10 2.1643090368844504e-05 -7.756297205938287e-09 -8.487673881512113e-11 -1.0914235946349717e-10 5.228782609177749e-08 3.827844302449577e-08 1.5584242178099016e-06 1.0002213466666403 0.9999998807845883 0.9947716558172911 -2.53354904052438e-10 2.266823024160243e-11 2.1643103343578245e-05 8.029830229535786e-06 1.9352265552793777e-11 -1.0914360251970406e-10 6.84843462734532e-07 4.894209970120258e-07 1.6345127024852446e-05 1.0002211884604773 0.999999767757411 0.9947678714109682 -2.5337242587097685e-10 1.6009749538933277e-10 2.164309040045344e-05 4.66576967501398e-09 -8.402381008323716e-11 -1.0914200536483298e-10 5.234001026345387e-08 3.831615375557204e-08 1.55813651628912e-06 1.0002211882448842 0.9999997676033808 0.9947678662523777 -2.5337229793421804e-10 1.6080630406585903e-10 2.1643090372510042e-05 -6.5134929819799276e-09 -8.478939118440083e-11 -1.0914114920157202e-10 5.229211956706811e-08 3.8281569161964634e-08 1.5583775456474721e-06 1.0002212110331223 0.9999997838842453 0.9947684114856613 -2.5337127269818085e-10 9.922863199034476e-11 2.164309316570357e-05 1.1718557089448818e-06 -2.9640704215626986e-11 -1.0912643513788078e-10 1.1366887801259271e-07 8.169874394730128e-08 2.8084140356672636e-06
0.212 1.0002209671618019 0.9999996116280842 0.9947734077972856 -2.5988674104601225e-10 1.5405926480336766e-10 3.18566848815314e-05 1.7762311303568374e-07 -4.605003760963448e-11 -1.1222619596799665e-10 5.4583582266910795e-08 4.0173578251472803e-08 1.6442757332964408e-06 1.0002209633795371 0.9999996089259088 0.9947733173541622 -2.598876830316311e-10 1.6138926332692444e-10 3.1856683981673614e-05 -1.1823657109799071e-08 -5.479834165821854e-11 -1.1222877770332577e-10 5.142975989530385e-08 3.796954501214692e-08 1.6013201995099432e-06 1.0002212120175484 0.9999997865580077 0.9947792617838745 -2.598167595896301e-10 8.511909815717096e-11 3.185672492225244e-05 1.2146562089254082e-05 7.1702930690726e-11 -1.1226695604743329e-10 1.0535557053400004e-06 7.528296305907417e-07 2.517967048282045e-05 1.0002209637595354 0.9999996091973928 0.9947733264408889 -2.598879999064036e-10 1.6063573887812805e-10 3.1856684073371904e-05 7.215368600948512e-09 -5.388273604352467e-11 -1.1222837047510958e-10 5.152730765553835e-08 3.8039057740986225e-08 1.6014779776735037e-06 1.0002209634175545 0.9999996089530699 0.994773318263262 -2.5988751964442844e-10 1.6131304246265822e-10 3.185668399120414e-05 -9.918806817920495e-09 -5.470441995929963e-11 -1.1222804165860706e-10 5.1437225153459574e-08 3.797491329634235e-08 1.6012935791490728e-06 1.0002209995143747 0.9999996347416856 0.9947741813950137 -2.598798378539944e-10 1.047161220105979e-10 3.1856692255575117e-05 1.7929447109218675e-06 4.126905892152972e-12 -1.1221766409665998e-10 1.6454293374406893e-07 1.1800994858629898e-07 4.008918973911674e-06
0.222 1.0002206416646005 0.9999993807580515 0.9947813608132423 -1.1416203261377544e-10 1.5164153198995757e-10 4.601962961686976e-05 2.692955371181568e-07 1.3842915757493218e-11 -1.1562349268694469e-10 5.362181460727837e-08 3.9891741209274774e-08 1.6517118725944971e-06 1.0002206357616181 0.9999993765408484 0.9947812197583545 -1.1416166757894258e-10 1.589346436331215e-10 4.601962755588091e-05 -1.6052051610084788e-08 4.297158824944434e-12 -1.1562595555857258e-10 4.635779750758818e-08 3.4903914473340485e-08 1.5363936553311846e-06 1.0002210194514074 0.9999996506524661 0.9947903871342186 -1.1421922978023682e-10 1.0119253773463372e-10 4.6019715181337086e-05 1.8047179150101606e-05 1.773727867022847e-10 -1.1567169105181493e-10 1.5948275117826639e-06 1.1395190864840531e-06 3.8157118171506e-05 1.000220636354766 0.9999993769646048 0.9947812339319857 -1.1416187971736881e-10 1.5818315148043243e-10 4.6019627764346454e-05 1.2629938566833374e-08 5.295988785905203e-12 -1.1562591936645692e-10 4.654609629207925e-08 3.503498289129853e-08 1.5380647839205956e-06 1.0002206358209609 0.9999993765832442 0.9947812211764036 -1.1416137011398186e-10 1.588584986257559e-10 4.601962757696294e-05 -1.3182372881265848e-08 4.399569881881504e-12 -1.1562525750138484e-10 4.6370652241134624e-08 3.49129693559122e-08 1.5364568025028996e-06 1.0002206920798016 0.9999994167754618 0.9947825654789615 -1.1416659333926708e-10 1.0384462088765513e-10 4.601964631071723e-05 2.6976522520127813e-06 6.911588410374025e-11 -1.1561674921045711e-10 2.4278034717268857e-07 1.738669477357379e-07 5.869572906468598e-06
0.232 1.0002201762874394 0.9999990496834529 0.994792701988844 -4.741001877526751e-10 1.512608031963195e-10 6.52452421359415e-05 4.0249741582477335e-07 1.2640624486755171e-10 -1.1930588252072916e-10 5.4974982512927215e-08 4.1215919043313255e-08 1.6617778961174811e-06 1.0002201672209063 0.9999990432062875 0.9947924855204527 -4.740992607272949e-10 1.584280048450524e-10 6.524523791874592e-05 -1.998566962219567e-08 1.156526729546859e-10 -1.1930794658285128e-10 3.824320448825916e-08 2.998601158737168e-08 1.371220134676774e-06 1.000220749542625 0.999999459214511 0.9948063878867096 -4.742036704273531e-10 1.2388824646578587e-10 6.524539892225827e-05 2.6337258803996045e-05 3.826762126363355e-10 -1.19371521506631e-10 2.3747482927445154e-06 1.6966978261950884e-06 5.6853712451007226e-05 1.0002201681320761 0.9999990438572313 0.9947925072751665 -4.740991009095041e-10 1.5768743822591883e-10 6.524523834498913e-05 2.2488760607331573e-08 1.1677652992661107e-10 -1.1930783797884742e-10 3.863684065575285e-08 3.02482675078316e-08 1.3770685174369165e-06 1.0002201673120685 0.9999990432714145 0.9947924876970098 -4.740985168670969e-10 1.5835289890606925e-10 6.524523796132328e-05 -1.5735953315891893e-08 1.1576791494577504e-10 -1.1930693595937384e-10 3.826614179929054e-08 3.000152758177582e-08 1.371540465843546e-06 1.0002202535938718 0.9999991049112623 0.9947945476928145 -4.741105178917054e-10 1.0577351058471664e-10 6.524527585734482e-05 3.990520909985012e-06 1.907432480249537e-10 -1.1930187475140867e-10 3.59986739983718e-07 2.575480982282654e-07 8.671411283431271e-06
0.242 1.000219523242695 0.9999985842937663 0.9948085941786668 -1.5958119215735684e-09 1.5690649232796674e-10 9.078881645681714e-05 5.917766811082433e-07 3.3104861325772777e-10 -1.232494908960543e-10 6.623934033630121e-08 4.924964777159092e-08 1.8356108512814503e-06 1.0002195095365811 0.9999985745023041 0.994808267266436 -1.5958129841950226e-09 1.6197408784362372e-10 9.078880815797638e-05 -2.3170570734385372e-08 3.1832256760849157e-10 -1.2324957647221035e-10 3.274019104219981e-08 2.698403155312938e-08 1.1848184242884693e-06 1.00022037882751 0.9999991955056078 0.9948290009809411 -1.5957378958720286e-09 3.227981781740612e-10 9.078909564343062e-05 3.7752102036593856e-05 7.679047946623993e-10 -1.2344121647449594e-10 3.477639839600977e-06 2.484600193090531e-06 8.3278142785765e-05 1.0002195109142453 0.9999985754864898 0.9948083001259149 -1.5958124658017388e-09 1.6144222623715585e-10 9.07888089975787e-05 3.866597742439715e-08 3.196464516213418e-10 -1.2324995475392878e-10 3.3557802906992045e-08 2.7501071283912644e-08 1.2006053018522744e-06 1.0002195096744182 0.9999985746007735 0.9948082705540764 -1.5958122304262337e-09 1.6191984422562988e-10 9.078880824193124e-05 -1.698347871229618e-08 3.184579512154241e-10 -1.2324884039075983e-10 3.278009198125154e-08 2.700967843462442e-08 1.1857287893427632e-06 1.0002196399033991 0.999998667634347 0.9948113767031214 -1.5958064014650843e-09 1.3123535077520882e-10 9.078888207828337e-05 5.802866536106106e-06 4.1195805530285286e-10 -1.2325893667959745e-10 5.306299268971626e-07 3.7939762186439116e-07 1.2757881370396334e-05
0.252 1.000218623795843 0.9999979426591596 0.9948304666233002 -2.982170501727647e-09 1.6428747274362296e-10 0.0001239962419481156 8.548715498240307e-07 6.912257864257649e-10 -1.2743094029855605e-10 9.191741357348293e-08 6.725807338331054e-08 2.346825143726399e-06 1.0002186033994451 0.9999979280886591 0.9948299807216545 -2.9821729908463705e-09 1.6392289642346674e-10 0.00012399622593603304 -2.5190441308401848e-08 6.751599673836541e-10 -1.2742774591541016e-10 3.901182605070547e-08 3.13230991149539e-08 1.1618073529786507e-06 1.0002198799589954 0.9999988400103029 0.9948603934227961 -2.982018059233909e-09 7.75066428755315e-10 0.00012399674152129372 5.315406744759727e-05 1.4662562471949734e-09 -1.278928160929861e-10 5.008046495328829e-06 3.577902583414406e-06 0.00011992604337858514 1.000218605449939 0.9999979295534634 0.9948300295703775 -2.9821723622975223e-09 1.6393345837345456e-10 0.00012399622755780774 6.332442112923508e-08 6.768184080471792e-10 -1.2742835527384575e-10 4.027647813225893e-08 3.214070608135595e-08 1.1942544679614765e-06 1.0002186036046035 0.9999979282352175 0.9948299856091277 -2.9821726469485897e-09 1.6392291217572784e-10 0.00012399622609886508 -1.633383892570287e-08 6.753285835181696e-10 -1.2742674313310735e-10 3.906345384805405e-08 3.135705519708006e-08 1.1636178018450857e-06 1.0002187970765366 0.9999980664447375 0.9948345946948235 -2.9821555486874486e-09 1.8758532673558525e-10 0.00012399636744342418 8.295009471288762e-06 8.022869070616472e-10 -1.274717907923456e-10 7.725977958275072e-07 5.522030682301249e-07 1.8554688675035336e-05
0.262 1.0002174078575148 0.9999970747386252 0.9948600247609305 -4.454663628026098e-09 1.7032727417086784e-10 0.0001662201158343057 1.2127829984588788e-06 1.304164492964738e-09 -1.3182898822608538e-10 1.3123179449111795e-07 9.497400371790038e-08 3.242600733635641e-06 1.0002173779741625 0.9999970533916555 0.9948593138589815 -4.4546638856263484e-09 1.6112283678657824e-10 0.0001662200856594723 -2.5713083871217832e-08 1.2824150142203984e-09 -1.3182006231842655e-10 5.567902280000096e-08 4.246006145600968e-08 1.4383518523319756e-06 1.0002192223519215 0.9999983708948905 0.9949031949642216 -4.45471469181849e-09 1.4276459710183559e-09 0.0001662210012013261 7.351534670464941e-05 2.68827036434532e-09 -1.326654761271322e-10 7.091989951022562e-06 5.066615464519564e-06 0.00016980961900019852 1.0002173809789583 0.999997055538112 0.994859385340657 -4.454664162012474e-09 1.6201815821216077e-10 0.00016622008871795916 9.888176025862387e-08 1.2846405887200196e-09 -1.3182137099901456e-10 5.7332527067218046e-08 4.357999654913882e-08 1.4871650514674225e-06 1.0002173782748072 0.9999970536064194 0.9948593210110874 -4.454663926178507e-09 1.6121135852304057e-10 0.00016622008596650767 -1.3246102105454155e-08 1.282639988797001e-09 -1.3181944992799263e-10 5.5735376456027864e-08 4.249894202651702e-08 1.4408435467926302e-06 1.0002176612310978 0.9999972557338618 0.9948660524270809 -4.454666902147998e-09 2.7168853687453267e-10 0.00016622035053929702 1.1656764693256152e-05 1.4688911105068633e-09 -1.319165560211222e-10 1.1080326026443286e-06 7.917839807408802e-07 2.6589652537277606e-05
0.272 1.000215794431637 0.9999959227002312 0.994899239652099 -6.901521611153238e-09 1.8190350906623666e-10 0.00021870458243963465 1.6894843219467656e-06 2.3106990652257225e-09 -1.3642315071386398e-10 1.8339734784049184e-07 1.3193556610413464e-07 4.496077869979233e-06 1.0002157513175407 0.9999958919031069 0.9948982156715754 -6.9015202651143315e-09 1.5935172318641742e-10 0.00021870452711264052 -2.4649249220494622e-08 2.2794267020320466e-09 -1.3640647558330656e-10 7.495809800887016e-08 5.563436965626717e-08 1.9072879129139667e-06 1.0002183734514893 0.9999977649114705 0.9949605045394032 -6.901713510477385e-09 2.340186012720267e-09 0.0002187061186977485 9.988210333202331e-05 4.749731291154304e-09 -1.377733377386209e-10 9.876912661541558e-06 7.056039126247724e-06 0.00023644962510047118 1.0002157556535556 0.9999958950003964 0.9948983186537034 -6.901520769776446e-09 1.615854920452879e-10 0.0002187045327239613 1.4783924867934134e-07 2.2825977880435986e-09 -1.3640822295998034e-10 7.723504967973296e-08 5.721371588599402e-08 1.9721822779522204e-06 1.0002157517513894 0.9999958922130127 0.9948982259756642 -6.90152013541717e-09 1.595740278630394e-10 0.00021870452767522034 -7.389580796915915e-09 2.27974641722013e-09 -1.364058674526853e-10 7.502331112124649e-08 5.5680442120539785e-08 1.910151484625353e-06 1.0002161592134313 0.9999961832693022 0.9949079036771998 -6.901540092625831e-09 3.9949584312748645e-10 0.00021870500974176471 1.61053303691679e-05 2.568075232757659e-09 -1.3657901520195895e-10 1.5641186351331414e-06 1.1175568252663212e-06 3.750664362953643e-05
0.282 1.0002136931550745 0.999994422021644 0.9949503108581318 -1.1348000887929943e-08 2.072489426258057e-10 0.000282443376234263 2.3112258324193276e-06 3.902109516755563e-09 -1.4119673013421135e-10 2.4983332257735787e-07 1.7916021165286448e-07 6.105928209664921e-06 1.0002136318908619 0.9999943782613865 0.9949488584664422 -1.134800105696883e-08 1.628275618243653e-10 0.00028244327753191884 -2.2393798009245934e-08 3.855301831180027e-09 -1.4116750163847193e-10 9.147339313711498e-08 6.705119833735903e-08 2.3974779857719596e-06 1.0002173006848807 0.9999969987905528 0.9950358606233859 -1.134800474124488e-08 3.81990637967435e-09 0.00028244598817901657 0.00013331768346053815 8.097796061556042e-09 -1.433746172416811e-10 1.3529535204561076e-05 9.665228860987427e-06 0.0003238217323925962 1.0002136380535407 0.9999943826633123 0.9949490045644356 -1.1348001456006747e-08 1.6725567001450352e-10 0.00028244328754808046 2.12495824134666e-07 3.860009525997943e-09 -1.411699501479459e-10 9.489597676238254e-08 6.944997016023662e-08 2.4842731466392107e-06 1.0002136325074942 0.9999943787018399 0.994948873084883 -1.134800071657614e-08 1.6326965609762582e-10 0.00028244327853552055 1.1105398404848921e-09 3.8557752169588e-09 -1.4116694057392857e-10 9.155788698390758e-08 6.711144781280573e-08 2.400541997989626e-06 1.000214210340456 0.9999947914395386 0.9949625724235813 -1.1348003545896682e-08 6.140078769564661e-10 0.0002824441334606699 2.1879948730294306e-05 4.314002948509884e-09 -1.4146150820563298e-10 2.173381811142008e-06 1.5527508772843987e-06 5.207296858243556e-05
0.292 1.000211007118378 0.999992503506227 0.995015597814189 -1.7837916803583496e-08 2.461909484351421e-10 0.0003580174616978266 3.1055543996980117e-06 6.319220068841435e-09 -1.461350886905922e-10 3.340634850815373e-07 2.391570448021466e-07 8.125572562860567e-06 1.0002109213590877 0.9999924422521771 0.9950135687824563 -1.7837919136697427e-08 1.6603321147849092e-10 0.0003580172903014287 -1.9971252577846302e-08 6.247895382225049e-09 -1.4608528901861417e-10 1.0146748437355949e-07 7.397793942973606e-08 2.7814701963686896e-06 1.0002159740933798 0.9999960511207834 0.9951331669575877 -1.7837719119514046e-08 6.215656058199356e-09 0.0003580218224575307 0.0001748244898690419 1.3326256658544438e-08 -1.4964220508344612e-10 1.82311005059894e-05 1.3023593674288939e-05 0.00043624849801039586 1.0002109299876951 0.9999924484152103 0.9950137729304384 -1.7837919194981996e-08 1.7404869122084966e-10 0.00035801730770405735 2.9471959633144966e-07 6.255021417587134e-09 -1.46089990557079e-10 1.0701289811099269e-07 7.788075438139874e-08 2.9029638193294832e-06 1.0002109222224784 0.9999924428688592 0.9950135892097814 -1.7837919487086738e-08 1.668342583039215e-10 0.00035801729204447825 1.1519359096265507e-08 6.248610340275859e-09 -1.4608498620182896e-10 1.0158860559003355e-07 7.406453903603044e-08 2.784515491017096e-06 1.000211729366534 0.9999930193741314 0.9950326872672572 -1.783789886183465e-08 9.607866874636977e-10 0.00035801876845616766 2.9233011390177497e-05 6.979528286588547e-09 -1.4657601888883808e-10 2.9733745612920016e-06 2.124182259131632e-06 7.117994678610285e-05
0.302 1.0002076370990713 0.9999900963083687 0.9950975170774727 -2.5936960030566173e-08 2.970861537512348e-10 0.0004454240383312898 4.100132623622058e-06 9.83830588939859e-09 -1.5122399271883944e-10 4.41279753161068e-07 3.1562416815019964e-07 1.0665722973753463e-05 1.0002075188120465 0.9999900118251698 0.9950947243789952 -2.5936960863743934e-08 1.630111379002208e-10 0.00044542374882509646 -1.8964379850140075e-08 9.72969041074675e-09 -1.5114414374227616e-10 1.0238411209938146e-07 7.45751920306657e-08 2.970604748064203e-06 1.0002143695870913 0.9999949046750382 0.9952565678061599 -2.5936904002490176e-08 9.704170666779284e-09 0.00044543117480042336 0.00022524610928158494 2.116757143868882e-08 -1.5663641355449492e-10 2.4169901463402032e-05 1.7265556515640064e-05 0.0005782251458581397 1.0002075307162275 0.9999900203274017 0.9950950054278116 -2.5936961244509497e-08 1.7644205309140775e-10 0.00044542377823630474 3.9589433492403786e-07 9.740484933569195e-09 -1.5115188997977069e-10 1.1189566084147888e-07 8.127327620445686e-08 3.152363305484907e-06 1.0002075200032237 0.9999900126759357 0.9950947525017825 -2.5936961886396643e-08 1.643537033813662e-10 0.0004454237517709512 2.2551188229709917e-08 9.730771628225152e-09 -1.5114366355038368e-10 1.0256720080838236e-07 7.470603795418155e-08 2.9733130162982278e-06 1.0002086307753202 0.9999908060107489 0.9951209799158801 -2.5936952804726726e-08 1.473608979708557e-09 0.000445426232614779 3.8417450085303596e-05 1.0883132342742124e-08 -1.519246334229225e-10 4.005916820596594e-06 2.861710588674375e-06 9.583146388560765e-05
0.312 1.0002034872078256 0.9999871319679028 0.9951984063544693 -3.584268900640297e-08 3.675237031461445e-10 0.0005439171106690525 5.32128588548207e-06 1.4739353266066281e-08 -1.5645035999161675e-10 5.777555313655328e-07 4.130282930138731e-07 1.3882739437500418e-05 1.0002033264117844 0.9999870171293062 0.9951946182632683 -3.584268742825564e-08 1.5746808614816448e-10 0.0005439166355445781 -2.1300994640594506e-08 1.4576214636389321e-08 -1.5632842570702093e-10 9.344758702645194e-08 6.8312025157727e-08 2.919640951112267e-06 1.0002124726627664 0.9999935490695833 0.9954102711068279 -3.584287454145557e-08 1.4392463991808331e-08 0.0005439285182370121 0.00028515432431107255 3.244833538811068e-08 -1.6436930491900447e-10 3.153118822890891e-05 2.2523346989941304e-05 0.0007541728332077821 1.0002033425980656 0.9999870286893593 0.995194999579782 -3.5842687283594176e-08 1.7853526698374288e-10 0.000543916683839455 5.169660173336236e-07 1.4592357633516769e-08 -1.5634077400965004e-10 1.1047227513740084e-07 8.02713306154362e-08 3.2137456233347553e-06 1.000203328031486 0.9999870182860783 0.9951946564201618 -3.5842688012550916e-08 1.5957462959827397e-10 0.0005439166403821399 3.2566081920286624e-08 1.4577829418636063e-08 -1.5632862797148665e-10 9.372718967651619e-08 6.851120796645088e-08 2.9216360333109397e-06 1.0002048343650929 0.9999880940863258 0.9952301481005671 -3.58427055437766e-08 2.190756145243689e-09 0.0005439206911760537 4.967045909104937e-05 1.635674642261614e-08 -1.575077317880546e-10 5.316022474567856e-06 3.7974723466779736e-06 0.000127114810953216
0.322 1.0001984717348613 0.9999835493012422 0.9953203607289675 -4.805871660694199e-08 4.699134208565162e-10 0.0006518853740626564 6.7922129052046555e-06 2.125532287078302e-08 -1.61803314773454e-10 7.500501277647124e-07 5.360391766792183e-07 1.7951653274197875e-05 1.0001982562569554 0.999983395416676 0.9953152952350932 -4.8058715326247854e-08 1.565433510453917e-10 0.0006518846170186231 -2.9025713161614183e-08 2.1015711531475076e-08 -1.6162588982874413e-10 7.635237257637946e-08 5.6474845657804776e-08 2.639282544056402e-06 1.0002102822737218 0.9999919835345112 0.9955983234932352 -4.805881859885288e-08 2.0493247576021433e-08 0.0006519031410908099 0.00035472980237322084 4.799779263420675e-08 -1.7290256382106956e-10 4.048460853484608e-05 2.8918037979101048e-05 0.0009681278324908039 1.0001982779535024 0.9999834109113778 0.9953158052710724 -4.805871498973345e-08 1.8800033091271873e-10 0.0006518846940118424 6.584688572471815e-07 2.103933335799132e-08 -1.616432801418191e-10 1.0749024967523043e-07 7.821725929916255e-08 3.149521798420289e-06 1.0001982584281077 0.9999833969672163 0.9953153462737981 -4.805871632080877e-08 1.5968951453178796e-10 0.0006518846247307588 3.977785835080796e-08 2.1018073028465628e-08 -1.6162599073169733e-10 7.677620843877446e-08 5.677405389880968e-08 2.640230610918614e-06 1.0002002718864444 0.9999848348797772 0.9953626878878667 -4.805872825170185e-08 3.1669163389375017e-09 0.0006518910463408555 6.319412388210366e-05 2.3692284063484374e-08 -1.6333230724088925e-10 6.950399354599996e-06 4.96481104926783e-06 0.00016615528068176453
0.332 1.000192522758719 0.9999792998359459 0.9954650515560328 -6.20997207305712e-08 6.091611834530176e-10 0.0007667922494485522 8.531011266529092e-06 2.9506296731913406e-08 -1.6727264912810485e-10 9.642685902382183e-07 6.890044022317698e-07 2.3037517273251562e-05 1.0001922380290853 0.9999790965037239 0.995458371458833 -6.209972197873921e-08 1.5956969514310843e-10 0.0007667910786426906 -4.4031745164701475e-08 2.916400851047363e-08 -1.6702269547064221e-10 5.6248574633507184e-08 4.287070016493705e-08 2.2065162700071607e-06 1.0002078144109932 0.9999902194804029 0.995824347676161 -6.209956134872172e-08 2.8194272426098298e-08 0.0007668191842104202 0.00043364915114322796 6.850712904545025e-08 -1.822717500505866e-10 5.116964847612766e-05 3.654916109902909e-05 0.0012233883801156618 1.0001922667067624 0.9999791169831522 0.9954590442532375 -6.209972184745903e-08 2.0473439855194866e-10 0.0007667911977834831 8.205683120559163e-07 2.9197633737810222e-08 -1.6704743760455037e-10 1.1115632447037226e-07 8.08587621492197e-08 3.11795211170135e-06 1.0001922408989146 0.999979098553139 0.9954584387864613 -6.209972291120564e-08 1.6408756518531703e-10 0.0007667910905775554 4.249977911557449e-08 2.9167367293590858e-08 -1.6702352889920894e-10 5.687097535956308e-08 4.329974726536319e-08 2.2065001305396335e-06 1.00019489427416 0.9999809933785956 0.9955207055132788 -6.209970714843183e-08 4.450918712756224e-09 0.0007668009707877635 7.913430125611648e-05 3.307010200725296e-08 -1.6940594412317554e-10 8.955380920937808e-06 6.39680255232209e-06 0.00021406117780539287
0.342 1.0001855979028063 0.9999743533493214 0.9956335431573423 -7.632256511304995e-08 7.812600435220757e-10 0.000885197798448086 1.0548809601863187e-05 3.9429026026564035e-08 -1.72846943661108e-10 1.2256902835226875e-06 8.756857312858237e-07 2.9279464128450888e-05 1.0001852268074083 0.9999740883512648 0.9956248522276682 -7.63225665279049e-08 1.6005164438382044e-10 0.0008851960409207687 -6.764284620611157e-08 3.895509098149882e-08 -1.7250822304641974e-10 4.4628311545829385e-08 3.53627201532228e-08 1.7822716076960113e-06 1.0002051049027578 0.9999882825081313 0.9960912589129328 -7.632243053432486e-08 3.736032508199132e-08 0.000885237530743186 0.0005209932208652126 9.43505396474416e-08 -1.9231712936045417e-10 6.368014958191866e-05 4.5483668956533205e-05 0.0015221469337508774 1.0001852641950475 0.9999741150496847 0.9956257278030719 -7.632256633619977e-08 2.224978777361016e-10 0.0008851962198710255 1.003249101944548e-06 3.900148078869631e-08 -1.7254214960701667e-10 1.2822390897345593e-07 9.293136902883438e-08 3.331132648370317e-06 1.0001852305489731 0.9999740910231072 0.9956249398505101 -7.632256718646657e-08 1.6629893661056868e-10 0.0008851960588476628 3.9539577733134613e-08 3.8959722029283726e-08 -1.7251039540457575e-10 4.535382863347614e-08 3.584974157045378e-08 1.7832380751850355e-06 1.0001886788514565 0.9999765534247325 0.9957057236742084 -7.632255093496878e-08 6.05415842778181e-09 0.0008852108122620459 9.75596978670226e-05 4.447971889324697e-08 -1.7571566746744307e-10 1.1374375412562787e-05 8.124436670723718e-06 0.00027186321908456376
0.352 1.0001776874958308 0.9999687029795803 0.9958261256680129 -8.904875692712085e-08 9.826397571463299e-10 0.0010028758893432465 1.284818448535991e-05 5.0718609131431585e-08 -1.7851523182402307e-10 1.5387580548431278e-06 1.0992515879410814e-06 3.678653271954208e-05 1.0001772103077375 0.9999683622314074 0.9958149662847774 -8.904875573983794e-08 1.5649534209176567e-10 0.0010028733283016541 -1.0009007078426687e-07 5.0084011900258037e-08 -1.780738079023926e-10 5.3142694636675984e-08 4.105369545133725e-08 1.6152968101719497e-06 1.000202210950034 0.9999862135156861 0.9964009820401302 -8.904889917353664e-08 4.748128193047568e-08 0.0010029329055501236 0.0006151917291436315 1.2539533231869043e-07 -2.0266718799836726e-10 7.804948165024329e-05 5.5745369635301224e-05 0.001865139685889164 1.0001772583995887 0.9999683965726415 0.9958160908971573 -8.9048756026111e-08 2.3959723599143466e-10 0.00100287358922405 1.2066258796035815e-06 5.014588475312109e-08 -1.7811777944677735e-10 1.5855952138824694e-07 1.1440203330149065e-07 3.915601279979479e-06 1.0001772151206814 0.9999683656682152 0.9958150788334158 -8.90487565710985e-08 1.6480983832696965e-10 0.0010028733544424026 3.070143144367413e-08 5.009018552632624e-08 -1.780771906943603e-10 5.3615424589956976e-08 4.1386927495659976e-08 1.6234244380594623e-06 1.0001816357726494 0.9999715223152111 0.9959185005815951 -8.904876892497579e-08 7.947467889241014e-09 0.0010028947365082488 0.00011844330228567563 5.7650088566949835e-08 -1.822232507553232e-10 1.4245095025234318e-05 1.0174642451872285e-05 0.00034044873400579595
0.362 1.0001688203059738 0.9999623693168392 0.9960421834502025 -9.91331137610981e-08 1.2135992542014743e-09 0.001115031235892787 1.5421863360568008e-05 6.280192173340582e-08 -1.842645064743122e-10 1.9071570151606304e-06 1.362333014828147e-06 4.563686858302283e-05 1.0001682147123785 0.9999619368866698 0.9960280361125983 -9.913311128411403e-08 1.5456567823271787e-10 0.001115027612679547 -1.401274967827722e-07 6.198157845828216e-08 -1.8371138607050165e-10 7.21778879244158e-08 5.3949374166358206e-08 1.830648277548568e-06 1.0001992109660536 0.9999840685904509 0.9967541932927556 -9.913331696251226e-08 5.787389714750766e-08 0.0011151108103800392 0.0007140177618653815 1.608427909707122e-07 -2.1286079576446748e-10 9.423808079589005e-05 6.730604925332881e-05 0.002251352082067549 1.0001682757659875 0.9999619804826655 0.9960294623140226 -9.913311234590532e-08 2.611677636129948e-10 0.0011150279820530647 1.4311570058065413e-06 6.206119983880042e-08 -1.837664543666003e-10 1.9786014253599558e-07 1.4228423057847813e-07 4.829581663973135e-06 1.000168220822721 0.9999619412498268 0.9960281788483202 -9.913311203260982e-08 1.6523209188914e-10 0.001115027649688293 1.715316181646745e-08 6.198951860803631e-08 -1.8371572224264605e-10 7.243867436038331e-08 5.414655212838047e-08 1.8527578543119015e-06 1.0001738129035413 0.9999659342854125 0.996158881310924 -9.913313505767128e-08 1.0076926476957967e-08 0.001115057730167309 0.00014164830248903084 7.201061240227889e-08 -1.8887284232655862e-10 1.759678149338723e-05 1.2568310978661142e-05 0.0004204936796069862
0.372 1.0001590670230658 0.9999554028848662 0.996280117187117 -1.0533518783443116e-07 1.4699880035437803e-09 0.0012166074586853364 1.8251734653742753e-05 7.485959634843677e-08 -1.9008134575308397e-10 2.3337341485513663e-06 1.6669656921598365e-06 5.587747788953615e-05 1.0001583082602095 0.9999548610885964 0.9962624022723188 -1.0533518745185407e-07 1.58035637574149e-10 0.0012166024809914218 -1.8500605231520358e-07 7.383729124645472e-08 -1.8941352551214454e-10 8.923933656111663e-08 6.57379766846844e-08 2.231998544672127e-06 1.0001962024003421 0.9999819174564158 0.9971501119499497 -1.0533512877419202e-07 6.777995491131554e-08 0.0012167154579077358 0.0008146422163603548 1.991481751331523e-07 -2.2241588673332287e-10 0.00011212496194607866 8.007942525346877e-05 0.002677823578733121 1.0001583847834896 0.9999549157302918 0.9962641887491158 -1.0533518858872256e-07 2.9019588783528316e-10 0.0012166029887899152 1.6775664439635489e-06 7.39359781962071e-08 -1.8948005325118177e-10 2.425411659577192e-07 1.7404493015632594e-07 5.956284410793412e-06 1.0001583159190601 0.9999548665574246 0.9962625810710724 -1.0533518826235258e-07 1.7126045932428765e-10 0.0012166025318734303 1.4419544012992329e-09 7.384712580342664e-08 -1.8941878371264666e-10 8.955689877712922e-08 6.597618164078812e-08 2.2720215155917176e-06 1.0001652983625728 0.9999598523202646 0.996425699944662 -1.0533518637364717e-07 1.2362784655339267e-08 0.0012166436160441938 0.00016692054115176726 8.670211429823189e-08 -1.955966484857525e-10 2.14475575873122e-05 1.5318407119642077e-05 0.0005124005398960494
0.382 1.0001485408138886 0.9999478845326123 0.9965373339358815 -1.0594741665424304e-07 1.7364616865004868e-09 0.0013026608078959198 2.130835801567926e-05 8.590395076459505e-08 -1.959520129278083e-10 2.8202085527264004e-06 2.014382226685638e-06 6.752542680809985e-05 1.0001476019149476 0.9999472141098927 0.996515416000621 -1.0594741834115796e-07 1.6327979395761806e-10 0.0013026541651793607 -2.3080861669817614e-07 8.46776524878768e-08 -1.9517368065705894e-10 9.888417340961922e-08 7.246888601050699e-08 2.5874228330629287e-06 1.0001932974418284 0.9999798403988059 0.9975863655444632 -1.0594717889571317e-07 7.626616719053821e-08 0.0013028033550960337 0.0009137522614842297 2.3806180842067616e-07 -2.307821531720198e-10 0.00013150467404481335 9.391897252763048e-05 0.003139589285868081 1.0001476966419103 0.9999472817499896 0.9965176271566547 -1.0594741869111612e-07 3.2188734671927254e-10 0.0013026548433152996 1.94649039219279e-06 8.479523721475066e-08 -1.9525183123659118e-10 2.9122087828253747e-07 2.0869489508408697e-07 7.203025073156264e-06 1.0001476113960859 0.9999472208799317 0.9965156373114831 -1.0594741863981562e-07 1.7915258678510964e-10 0.0013026542331338953 -1.2842598963881907e-08 8.468936124292472e-08 -1.9518001593211078e-10 9.967441164644283e-08 7.303782657493994e-08 2.6505482714958177e-06 1.0001562201131728 0.9999533678584703 0.9967167475213675 -1.059473956823572e-07 1.4682257161816214e-08 0.001302708724683859 0.00019388928982607637 1.0064808828370176e-07 -2.0231063705557772e-10 2.5802109252084025e-05 1.8428315283252363e-05 0.0006162503415087998
0.392 1.0001373945666696 0.9999399234625146 0.9968103129578123 -9.961482754292913e-08 1.9919151256810174e-09 0.00136876014446296 2.4551235996776106e-05 9.490621278621691e-08 -2.0186133787013634e-10 3.3668052492802887e-06 2.404749778929119e-06 8.05689551249359e-05 1.0001362467191477 0.9999391038310443 0.9967835077590131 -9.961482757911234e-08 1.6516884905575814e-10 0.0013687515305945517 -2.72998000499777e-07 9.349290070305202e-08 -2.0098697370154687e-10 9.947492173478715e-08 7.290758348787497e-08 2.777378579952497e-06 1.000190616783052 0.9999779237956715 0.9980589484182198 -9.961474171679835e-08 8.22238840486083e-08 0.0013689431448525124 0.0010077297246902873 2.7481207200960997e-07 -2.373625308083143e-10 0.00015209087074430223 0.00010862045575795529 0.0036297809374187056 1.0001363625746122 0.9999391865589035 0.9967862130259099 -9.961482838519061e-08 3.4951512332522085e-10 0.0013687524106225824 2.238008547805471e-06 9.362725010470299e-08 -2.0107522214115094e-10 3.443242264774295e-07 2.465295924968619e-07 8.52827669728209e-06 1.0001362583154958 0.9999391121115448 0.9967837785353355 -9.961482813141586e-08 1.8361937724817903e-10 0.0013687516187872906 -2.160858114487285e-08 9.350626564042512e-08 -2.0099481082239966e-10 1.0146152942170324e-07 7.431186449822886e-08 2.872621973871317e-06 1.0001467422994588 0.999946598170706 0.997028814796323 -9.961481676529763e-08 1.6871621992802204e-08 0.0013688218264151092 0.00022207741229333288 1.1268217365122878e-07 -2.0891508878901196e-10 3.065004295326346e-05 2.1890664379890294e-05 0.0007317727677274926
0.402 1.0001258148094287 0.99993165288566 0.9970947467179172 -8.62706664519407e-08 2.2189892475954627e-09 0.0014113667623567715 2.7929971962413318e-05 1.0095154146700173e-07 -2.077956997281117e-10 3.971995608829924e-06 2.836983818915078e-06 9.49661310601e-05 1.0001244278096 0.9999306624651012 0.9970623309469513 -8.627066423144896e-08 1.6413184648646833e-10 0.0014113559042705638 -3.070570145304285e-07 9.939056595199e-08 -2.0684940000610224e-10 9.168050689412105e-08 6.751821764803786e-08 2.765294664806102e-06 1.0001882819145482 0.9999762545930271 0.9985622867403197 -8.627080638918635e-08 8.463172369295022e-08 0.001411595310261784 0.0010928765444666512 3.064188570898328e-07 -2.4166597318177426e-10 0.0001735270095635768 0.00012392953444243367 0.004139891502585324 1.0001245678641137 0.9999307624746113 0.9970656038211319 -8.627066518171422e-08 3.717262523233944e-10 0.001411357014467962 2.551181411255461e-06 9.953725601188112e-08 -2.0694553388430513e-10 4.0305892640904246e-07 2.88404881379861e-07 9.93201214489552e-06 1.000124441828721 0.9999306724758154 0.9970626585501753 -8.627066482258544e-08 1.849117205194367e-10 0.0014113560155387481 -2.0884106564039882e-08 9.940513952592274e-08 -2.0685872685923766e-10 9.617212421002471e-08 7.065899250134384e-08 2.9078708020019476e-06 1.0001370583884606 0.9999396814578073 0.9973578108720597 -8.627067611891469e-08 1.87583251407747e-08 0.001411443915695209 0.00025092086311534153 1.2171186438238663e-07 -2.1531064032888185e-10 3.596524135529225e-05 2.5686862460873543e-05 0.0008583356618311946
0.412 1.000114012671281 0.9999232235679698 0.9973857476577822 -6.696994540294822e-08 2.4052564677201118e-09 0.0014281484298898361 3.138625267172762e-05 1.0338971670884342e-07 -2.137436373594139e-10 4.632438628117396e-06 3.3087052787759153e-06 0.00011064212231540257 1.0001123554548603 0.999922040158786 0.9973469711507666 -6.696994350679146e-08 1.6389579861333828e-10 0.001428135119602 -3.29170637069058e-07 1.0174381833764815e-07 -2.127585254206584e-10 7.765825195178468e-08 5.787212594020459e-08 2.5652287477319845e-06 1.0001864066446216 0.9999749142236841 0.9990894144843948 -6.697007226221863e-08 8.284326044186408e-08 0.0014284261509065876 0.001165666984881388 3.3009097664432537e-07 -2.434685512306806e-10 0.00019540373806277133 0.0001395541307253799 0.004660190636470732 1.0001125228718812 0.99992215971066 0.9973508879803512 -6.696994460483698e-08 3.9062412827424454e-10 0.0014281364816973697 2.8836326786096214e-06 1.0189604635479326e-07 -2.1285872008716663e-10 4.683727919629847e-07 3.349935912741287e-07 1.1434111938307652e-05 1.0001123722136778 0.9999220521261988 0.9973473632291943 -6.696994429320724e-08 1.8659401347258135e-10 0.0014281352561280993 -7.473052112407961e-09 1.017589152284019e-07 -2.1276828906244786e-10 8.699836962955872e-08 6.432638002162789e-08 2.780569370830393e-06 1.000127381559157 0.9999327699842364 0.9976989503743169 -6.696995668747401e-08 2.019314633800102e-08 0.0014282422356159904 0.0002797962582954609 1.2688611244880308e-07 -2.2141811450129563e-10 4.1706341408574483e-05 2.9787430141684547e-05 0.0009949558349729298
0.422 1.0001022126139525 0.9999147957866592 0.9976781038854733 -4.3093814768003756e-08 2.538475799830115e-09 0.0014181892081914192 3.48565214983512e-05 1.0194714957570788e-07 -2.1969854614567654e-10 5.343106044438041e-06 3.816328953700865e-06 0.00012748864864915398 1.0001002538354467 0.9999133969843019 0.9976322038105199 -4.3093814910602335e-08 1.6509155441405045e-10 0.0014181733343270767 -3.3686743957978e-07 1.0030056837827864e-07 -2.1871325320589042e-10 6.055138630499933e-08 4.62886385792539e-08 2.2232646919688857e-06 1.0001850886829884 0.9999739725735467 0.9996322551536991 -4.309377308680293e-08 7.66449318661347e-08 0.0014185176196745287 0.0012230015489205321 3.4363393312042716e-07 -2.428300440156476e-10 0.00021728159202294558 0.00015518058803181417 0.005180261196583917 1.0001004518135368 0.9999135383647494 0.9976368423814018 -4.309381557665718e-08 4.0554155643178194e-10 0.0014181749602665398 3.231238042200177e-06 1.0044936349347877e-07 -2.1881307521820938e-10 5.403715415912505e-07 3.8636930881711264e-07 1.3054631913763824e-05 1.0001002736544664 0.9999134111374978 0.9976326681579741 -4.309381558427674e-08 1.8916712949331195e-10 0.001418173497313502 2.043652652053358e-08 1.0031528541448812e-07 -2.187229793404132e-10 7.85658054791364e-08 5.853265120333908e-08 2.553153846705315e-06 1.0001179331203793 0.9999260218058446 0.9980469945766008 -4.3093811574945534e-08 2.1059652298343082e-08 0.0014183001087683176 0.0003080542773083232 1.277302897353064e-07 -2.2718791060416214e-10 4.7818267127644564e-05 3.415308575850747e-05 0.0011403331151285823
0.432 1.0000906399459843 0.9999065304192254 0.9979665616795123 -1.6071908739596913e-08 2.606462613196462e-09 0.0013820689895720686 3.827521452271798e-05 9.677354703450665e-08 -2.256561397184314e-10 6.097546399683507e-06 4.355251203995245e-06 0.00014536731858675434 1.0000883485749337 0.99990489404096 0.9979127779497475 -1.607190958359287e-08 1.6505273800954546e-10 0.0013820505638790284 -3.294505365740605e-07 9.522715636489967e-08 -2.247116375924081e-10 4.4563914014541915e-08 3.581517066235008e-08 1.8099633055006719e-06 1.0001844021733026 0.9999734826326163 1.0001819936586496 -1.607183327337329e-08 6.616327693628428e-08 0.0013824469267572155 0.0012624361497518585 3.4581933534777985e-07 -2.4002738107563264e-10 0.00023871695319124044 0.00017049216769955886 0.0056896105111527906 1.0000885802881336 0.9999050595190053 0.9979182159455028 -1.6071909823598015e-08 4.1284757413227754e-10 0.0013820524530901558 3.5880604973579288e-06 9.53618914842421e-08 -2.2480761362962034e-10 6.182829995815541e-07 4.419799809358222e-07 1.4802598561862811e-05 1.0000883717722802 0.9999049106073568 0.9979133223515799 -1.6071910320382362e-08 1.8986840263426489e-10 0.0013820507532755976 6.287806718044567e-08 9.524042517174104e-08 -2.247207053246923e-10 7.568590841778206e-08 5.654996188853323e-08 2.3177304129795954e-06 1.000108930001622 0.9999195918376395 0.9983965264636663 -1.607190190477222e-08 2.1273858433113542e-08 0.0013821965207612293 0.0003350559979199966 1.2421803505631133e-07 -2.3259710360844313e-10 5.423467226160571e-05 3.873648073186582e-05 0.0012929063161943113
0.442 1.000079508288372 0.9998985799983366 0.9982461099195824 1.2365345929157095e-08 2.6024336082077244e-09 0.0013218033464769178 4.157837637458121e-05 8.841237637448298e-08 -2.316154160710154e-10 6.888266652673443e-06 4.9201218309534545e-06 0.00016411556756244599 1.0000768541893812 0.9998966844989502 0.9981837008864914 1.2365346665099695e-08 1.6272633808662355e-10 0.0013217825209215256 -3.0806009936297295e-07 8.707632420546586e-08 -2.307535556995323e-10 3.519606717840764e-08 2.9964041200608556e-08 1.4195619380188576e-06 1.0001843919827094 0.9999734764106489 1.0007295123487414 1.2365277269952301e-08 5.1830746656604106e-08 0.0013222268054474847 0.0012823615318189009 3.364359846473067e-07 -2.3551658141420184e-10 0.0002592887991002168 0.00018518812750817907 0.006178296189349391 1.0000771227290757 0.9998968762847659 0.9981900143164514 1.2365345860217456e-08 4.109002121929103e-10 0.0013217846585253275 3.946656043955111e-06 8.718547907009445e-08 -2.3084107155252812e-10 7.00750968642733e-07 5.008569441321021e-07 1.6672437454689574e-05 1.0000768810749843 0.9998967037001306 0.9981843329623682 1.2365345785099903e-08 1.8758554965118926e-10 0.0013217827352438715 1.1808081138171209e-07 8.708698689882165e-08 -2.3076188177698138e-10 8.030111774296452e-08 5.968855577701879e-08 2.177863342567948e-06 1.0001005724901855 0.999913623099196 0.9987422363499577 1.2365339273189282e-08 2.079263789173655e-08 0.001321946044541113 0.00036020889165261295 1.1676451558046013e-07 -2.3765116910210055e-10 6.08811112759001e-05 4.3484457455670253e-05 0.0014509256393922373
0.452 1.0000690081530326 0.9998910805606163 0.998512241500517 4.024604985004875e-08 2.5275547541634034e-09 0.0012406529683121493 4.470732882324457e-05 7.770323311737094e-08 -2.3757999774565244e-10 7.707195067225616e-06 5.505174357960894e-06 0.00018355355347092164 1.000065962618245 0.999888905414407 0.9984404988906221 4.02460508969133e-08 1.6023580905366072e-10 0.0012406300393531754 -2.7535509625153993e-07 7.668805232786323e-08 -2.3683950733803443e-10 3.5449121984929465e-08 3.0065317818788895e-08 1.161165748666952e-06 1.0001850703668704 0.9999739625624845 1.0012658560153698 4.024590308628774e-08 3.440744355950174e-08 0.0012411149767156385 0.0012821155378719322 3.1649634847627206e-07 -2.2991960448989164e-10 0.00027862364276561903 0.00019900154174881757 0.0066375083353721175 1.0000662709396602 0.9998891256209308 0.9984477605898898 4.024605110520088e-08 4.0171183865382236e-10 0.0012406323956786727 4.29872815061555e-06 7.676012698783742e-08 -2.3691578813548765e-10 7.862353780205966e-07 5.61899883087321e-07 1.8645192197980457e-05 1.0000659934884866 0.9998889274622791 0.9984412259444654 4.024605063132832e-08 1.844306750871965e-10 0.0012406302756343911 1.8282169586378527e-07 7.669495407547257e-08 -2.3684680691211546e-10 9.003400708052445e-08 6.638450318420492e-08 2.198816672417437e-06 1.0000930333535603 0.9999082389503505 0.9990791936481286 4.024603409205765e-08 1.9624106924941322e-08 0.001240808374046353 0.00038299915607286885 1.0614495735765007e-07 -2.4238649849741887e-10 6.767867338388843e-05 4.834064183267407e-05 0.0016125343664142476
0.462 1.000059297633312 0.9998841450017634 0.9987611697263145 6.591540116061438e-08 2.387565492292513e-09 0.0011428289437516344 4.761195696693944e-05 6.564041361907896e-08 -2.435564474143531e-10 8.546141153841896e-06 6.104554660382222e-06 0.00020349185377386758 1.0000558338404828 0.9998816710313798 0.9986794318229072 6.591540113965374e-08 1.5952630016926364e-10 0.001142804342097732 -2.349568416786086e-07 6.504785359336155e-08 -2.429711441385468e-10 4.0474907961176775e-08 3.313231471710227e-08 1.0966964699963602e-06 1.0001864163342948 0.9999749259501749 1.0017826856673107 6.591539486285615e-08 1.490563489724485e-08 0.0011433199037145301 0.001262015114694567 2.8796013606928323e-07 -2.2396305669306674e-10 0.0002964161954373213 0.0002117140855011197 0.007060048259588338 1.0000561847165126 0.9998819216411661 0.9986877101245045 6.591540164980218e-08 3.875909534751907e-10 0.001142806873674382 4.635959028417693e-06 6.50723083518316e-08 -2.430318458242169e-10 8.733547460585959e-07 6.241208480507452e-07 2.0693024588898836e-05 1.000055868973575 0.9998816961248593 0.9986802607100178 6.591540125793946e-08 1.8238534212119157e-10 0.0011428045959868982 2.530093051317958e-07 6.504993691546051e-08 -2.4297696833771663e-10 1.011966243502885e-07 7.413944932996963e-08 2.3623502811628027e-06 1.0000864492996917 0.999903536996665 0.9994030821525174 6.591539785191647e-08 1.7823007461846705e-08 0.0011429937112668318 0.0004030174417840977 9.335990132000347e-08 -2.468662748056998e-10 7.454772543452807e-05 5.324811817494784e-05 0.0017758534412340879
0.472 1.0000504959281373 0.9998778584527541 0.9989899832831983 8.843270961051992e-08 2.1889209383744974e-09 0.001033131849094723 5.025321875461212e-05 5.322048229169259e-08 -2.495537627453213e-10 9.397168857580589e-06 6.712588083464579e-06 0.0002237402628889436 1.0000465893041033 0.999875068090213 0.9988976455246638 8.84327074183064e-08 1.6002852561365847e-10 0.0010331061153239644 -1.9083804796016078e-07 5.313533773495435e-08 -2.4915004537849774e-10 4.464155156095306e-08 3.5784724130818995e-08 1.1615489971121738e-06 1.0001883777137244 0.999976329142245 1.0022726805105042 8.843287391810802e-08 -5.602969423375951e-09 0.001033640161692898 0.0012233087696166983 2.534125332722533e-07 -2.1835121396391281e-10 0.0003124437990123603 0.00022316639084781845 0.007440664988669302 1.0000469852885057 0.9998753509290044 0.9989070031872834 8.843270793718108e-08 3.6865717110442767e-10 0.0010331087673221104 4.950812803277014e-06 5.310342682855191e-08 -2.4919311690326666e-10 9.61058244597848e-07 6.867671424025657e-07 2.2785397291459513e-05 1.000046628956406 0.9998750964125771 0.9988985825443761 8.843270764769547e-08 1.8094861238230918e-10 0.001033106381330754 3.243140641260655e-07 5.313172566220265e-08 -2.4915437982269826e-10 1.1142493705722401e-07 8.129994394158189e-08 2.5971410956916615e-06 1.0000809154321832 0.9998995851331179 0.9997103806710637 8.843272408990308e-08 1.5472281667635017e-08 0.0010333019518044876 0.0004199758635376497 7.947917870039395e-08 -2.511683051022398e-10 8.141141052183103e-05 5.8151933849200706e-05 0.0019390631568013427
0.482 1.0000426800764368 0.9998722759461773 0.9991967305739785 1.0742736902949009e-07 1.938626501852501e-09 0.0009165674091073938 5.260464791272022e-05 4.131053064224581e-08 -2.5558310664007565e-10 1.0252863597251605e-05 7.32397107487015e-06 0.00024411681779363536 1.0000383085537412 0.9998691534171327 0.9990932530141622 1.074273677550986e-07 1.6025273831893185e-10 0.0009165411575584052 -1.4677843754656994e-07 4.1794521773707536e-08 -2.5537966067262816e-10 4.5810373162969206e-08 3.6585704775895606e-08 1.2411896962039771e-06 1.0001908756274536 0.9999781156325871 1.0027298534118965 1.0742745267146235e-07 -2.615538186381013e-08 0.0009170803378534042 0.001168056808254031 2.1570031956302695e-07 -2.1367119674345377e-10 0.00032657351475062605 0.00023326316551246188 0.0077762225766974 1.0000387519549467 0.9998694701350497 0.9991037464617715 1.0742736783397856e-07 3.442571553647448e-10 0.0009165438674380274 5.237178437342409e-06 4.169991451438609e-08 -2.554032011637923e-10 1.0486210410295741e-06 7.493185420753604e-07 2.4894430589381207e-05 1.000038352957136 0.9998691851341357 0.9990943038336637 1.0742736758980467e-07 1.787147973609461e-10 0.0009165414294177911 3.9272250653154554e-07 4.1784577841545663e-08 -2.5538265314037555e-10 1.199244073387298e-07 8.728458095225513e-08 2.839633573246622e-06 1.000076483002476 0.9998964199412139 0.9999984771685464 1.0742737888987613e-07 1.2666591173648028e-08 0.0009167384211176028 0.00043371529501510923 6.549758919634496e-08 -2.5537383035152066e-10 8.819864648936397e-05 6.300124958625907e-05 0.0021004758411845206
0.492 1.000035884915803 0.9998674223833287 0.9993804317304017 1.227904248783014e-07 1.6454451652046368e-09 0.0007979799282665395 5.465279559156148e-05 3.055957874064341e-08 -2.6165490425537103e-10 1.110652691245739e-05 7.933911229075055e-06 0.00026445531982896434 1.0000310290785337 0.9998639538116815 0.9992653431364048 1.2279042570839423e-07 1.5993112329824493e-10 0.000797953803258778 -1.0593795742344382e-07 3.1647935469239956e-08 -2.6166381307858676e-10 4.385916374819301e-08 3.5419230191074256e-08 1.2684230470173494e-06 1.000193810821842 0.9999802143821581 1.0031497553435134 1.2279025000589472e-07 -4.595380153927195e-08 0.0007984845949280082 0.0010989549501376496 1.7755754487218273e-07 -2.1036663931019278e-10 0.00033876166925999473 0.0002419729188014873 0.008065691589048142 1.0000315219444875 0.9998643058723513 0.9992770220330357 1.2279042519660014e-07 3.150156650700652e-10 0.0007979565052171455 5.490800783276114e-06 3.1487061411792736e-08 -2.616665003784833e-10 1.1355543037659335e-06 8.114236891848774e-07 2.6997640237714196e-05 1.0000310784389024 0.9998639890704637 0.999266512748064 1.2279042538783453e-07 1.7550501284164127e-10 0.0007979540743767203 4.549645148094698e-07 3.163130293337758e-08 -2.6166432207822834e-10 1.268846636255974e-07 9.220637976945639e-08 3.056868860062282e-06 1.000073160399715 0.999894047398308 1.0002657117165559 1.2279040920656982e-07 9.50491730749532e-09 0.0007981473480255199 0.0004442034979962906 5.275792533908198e-08 -2.595604749586221e-10 9.484648794783259e-05 6.775104080947564e-05 0.0022585938686495717
0.502 1.000030105950402 0.9998632945785627 0.9995410236509276 1.3460865826070405e-07 1.3191575547084352e-09 0.0006817382992212963 5.639685058803545e-05 2.1590399707560828e-08 -2.67779260897739e-10 1.1952326974708548e-05 8.538237506883801e-06 0.0002846103265728802 1.0000247490726288 0.9998594680135622 0.9994139223433827 1.346086590276451e-07 1.5972841979479923e-10 0.0006817129258904786 -7.048643947978182e-08 2.3176731218794698e-08 -2.6800542039332304e-10 3.9521004275248605e-08 3.279929814437839e-08 1.224085571988249e-06 1.0001970711413644 0.9999825451705053 1.0035295577588677 1.3460846259082723e-07 -6.436756385484456e-08 0.0006822226707115175 0.0010191218450918897 1.4130290524347367e-07 -2.087411213924201e-10 0.0003490465113308904 0.0002493227518992794 0.008309978114953272 1.0000252931862956 0.9998598566909108 0.9994268294934451 1.3460865869910215e-07 2.825006078673599e-10 0.0006817155555716366 5.709570153584512e-06 2.2948820265202047e-08 -2.679862496052618e-10 1.2215202625017301e-06 8.728405217509612e-07 2.907814705106769e-05 1.0000248035693993 0.9998595069423244 0.9994152150546272 1.346086587698586e-07 1.7207405717717316e-10 0.0006817131898161917 5.088756105252249e-07 2.3153333138601423e-08 -2.680042888691223e-10 1.329315104010756e-07 9.649485817723137e-08 3.2414036447987488e-06 1.0000709169799937 0.9998924456092948 1.000511350769574 1.3460863643119765e-07 6.085775971393349e-09 0.0006818978945523665 0.0004515230164367057 4.1542484435628e-08 -2.6379985983477755e-10 0.00010130173291016624 7.236324268255367e-05 0.0024121495435779194
0.512 1.0000253045534495 0.9998598649707141 0.9996792494747562 1.43217392558461e-07 9.686464215559523e-10 0.0005714996680514963 5.784693843218741e-05 1.4805638641157218e-08 -2.7396628294410817e-10 1.2785386953323283e-05 9.133463821152398e-06 0.0003044601089711953 1.0000194325429588 0.999855670346934 0.9995398012763916 1.4321739003715022e-07 1.599277789033831e-10 0.0005714756160382735 -4.1441183642390286e-08 1.694433974498925e-08 -2.7440980800650234e-10 3.388260241154532e-08 2.9504770539929417e-08 1.1165851311106557e-06 1.0002005393675628 0.9999850241997899 1.003868016265591 1.4321754519823474e-07 -8.094966094375841e-08 0.0005719534114302833 0.000931872999682708 1.0864934750712993e-07 -2.0896172581140822e-10 0.0003575353217314021 0.00025538916621551896 0.008511621575717306 1.00002002942745 0.9998560967288979 0.9995539728130759 1.4321739025261375e-07 2.478489941203125e-10 0.0005714781150170927 5.893534418342746e-06 1.6651035243563116e-08 -2.74368653305067e-10 1.3062749643573682e-06 9.333985110702023e-07 3.112387909972197e-05 1.00001949232961 0.9998557130553052 0.999541220728398 1.4321739042965578e-07 1.687907965138995e-10 0.0005714758669132307 5.535443624152099e-07 1.6914341345582337e-08 -2.744058400789061e-10 1.3874810632038752e-07 1.0062983950525516e-07 3.400642772391699e-06 1.000069689120725 0.9998915691299577 1.000735501407811 1.4321740277932863e-07 2.500005607493008e-09 0.0005716477331886438 0.0004558548648813265 3.1850094480365296e-08 -2.6815465567147953e-10 0.00010752179106365087 7.680738086703414e-05 0.0025601259885096213
0.522 1.0000214147709765 0.9998570864753813 0.9997965078911395 1.4909568072818025e-07 6.012017796755504e-10 0.0004700642318113867 5.90217346361435e-05 9.626470884036634e-09 -2.802258082294798e-10 1.3601792327071558e-05 9.71678421891691e-06 0.00032390753121157306 1.0000150160311787 0.9998525155130855 0.999644441822522 1.4909567637972436e-07 1.6032041863950697e-10 0.000470041974697853 -1.9528414233945577e-08 1.232731603884311e-08 -2.808811899107242e-10 2.8105812553320438e-08 2.6344460180661734e-08 9.683617287331021e-07 1.0002041006792253 0.9999875694209219 1.004165331888324 1.4909606510214185e-07 -9.54479448851911e-08 0.0004704793440277516 0.0008405028467679929 8.06366653998287e-08 -2.1106395465144086e-10 0.0003643878109371627 0.00026028620118690273 0.008674404756287647 1.000015666962941 0.9998529805111029 0.9996599076270146 1.4909567658957984e-07 2.115968590930253e-10 0.00047004429417509295 6.0438382090479265e-06 1.197226063174567e-08 -2.808188376957975e-10 1.3896066287194455e-06 9.929406363600433e-07 3.3126404787312624e-05 1.0000150812365562 0.9998525620930669 0.9996459910319986 1.4909567700427084e-07 1.6552051927553638e-10 0.00047004220762604504 5.884310156190414e-07 1.229108349875667e-08 -2.808751458554656e-10 1.4481745419079086e-07 1.0494698918382234e-07 3.547058133519109e-06 1.0000693877184423 0.9998913543219841 1.000938980114077 1.490957186968473e-07 -1.1749540238271894e-09 0.0004701978353683585 0.0004574565220376487 2.3743184178594712e-08 -2.7267644149042447e-10 0.0001134748201987225 8.106067743129724e-05 0.0027017615633767164
0.532 1.0000183509463572 0.9998548979319951 0.9998946803329091 1.526690106694905e-07 2.2305456018034842e-10 0.0003793227033724538 5.9946857896545265e-05 5.809392965913514e-09 -2.8656749046238255e-10 1.4398562656864498e-05 1.0286066084206552e-05 0.0003428798912147378 1.000011416176804 0.9998499439935301 0.9997297826355832 1.5266901002362982e-07 1.6083410798306701e-10 0.00037930259496880283 -4.309184729709629e-09 9.023767037904152e-09 -2.87425150721131e-10 2.3165550974989314e-08 2.39002528159501e-08 8.071972708888291e-07 1.0002076491078822 0.9999901051369566 1.0044229355200742 1.5266907868706934e-07 -1.077700268101771e-07 0.0003796938069868767 0.000748093486412287 5.76718909293164e-08 -2.1498438605629636e-10 0.0003697978861900328 0.0002641523933747626 0.00880292452968217 1.000012122205026 0.9998504483564917 0.9997465669208171 1.5266900969163036e-07 1.74299505990052e-10 0.0003793046982453604 6.163379011293844e-06 8.612248402161348e-09 -2.8734259430367584e-10 1.4713175106455179e-06 1.0513236288590697e-06 3.508019605100555e-05 1.0000114869070533 0.9998499945208873 0.9997314640530195 1.526690105891506e-07 1.6225395452668242e-10 0.0003793028062656884 6.142198026478431e-07 8.981832250060326e-09 -2.8741705227014034e-10 1.5133311541836558e-07 1.0958077329366528e-07 3.6913974881480806e-06 1.000069906315166 0.9998917251542174 1.0011231529416673 1.5266902508562604e-07 -4.875082041953633e-09 0.00037943982806047265 0.00045663773327935057 1.7147720609331073e-08 -2.774054175911144e-10 0.00011913923626510737 8.510769814887391e-05 0.002836539486806031
0.542 1.0000160154013096 0.9998532295877615 0.9999759535541086 1.542533088189283e-07 -1.6041656489843709e-10 0.000300287158608788 6.0651970472424914e-05 3.0998600612938217e-09 -2.9299923398402754e-10 1.5173581237862675e-05 1.0839796081861231e-05 0.00036132728523923234 1.0000085373564356 0.9998478875045418 0.9997980607616683 1.5425331318707432e-07 1.6146372304582114e-10 0.00030026942119308067 5.172763026166293e-09 6.767628111435888e-09 -2.940470636982297e-10 1.961321460800709e-08 2.236124816861472e-08 6.597193909115019e-07 1.0002110925388554 0.9999925655652366 1.0046432257008158 1.542529170262892e-07 -1.1792354660168968e-07 0.0003006114937799564 0.0006573636341959916 3.964527986573015e-08 -2.206037203983876e-10 0.00037397581809749667 0.0002671380142309266 0.00890217030140147 1.000009299326678 0.9998484318357528 0.9998161827539901 1.5425331226150024e-07 1.364880836328193e-10 0.00030027128489902534 6.255932796401324e-06 6.306010182471448e-09 -2.939455388237112e-10 1.5512204244052166e-06 1.1084130800213563e-06 3.6982112616947004e-05 1.0000086136973612 0.9998479420404974 0.9997998763393908 1.542533136317114e-07 1.590393404605102e-10 0.00030026960850920085 6.321484454004788e-07 6.720629708851285e-09 -2.940368426689915e-10 1.5825142918156794e-07 1.1449896025096097e-07 3.839565428420827e-06 1.0000711290946838 0.9998925989120092 1.0012897648815293 1.5425327801302766e-07 -8.546796294015004e-09 0.00030038674082173006 0.00045373683726432096 1.190131998407458e-08 -2.823727660014e-10 0.000124502762262105 8.893967075364129e-05 0.0029641657316399573
0.552 1.00001430553862 0.9998520081705505 1.000042652937618 1.5413540369245883e-07 -5.449656897976783e-10 0.00023318820298935807 6.116843338481051e-05 1.2404874064505034e-09 -2.9952977497290775e-10 1.592551161939398e-05 1.1377019627678622e-05 0.0003792197479609687 1.0000062787639863 0.9998462740539757 0.9998516445833929 1.5413540718117486e-07 1.6181343043608449e-10 0.00023317292891568563 1.0109520551556722e-08 5.296337356957051e-09 -3.0075342460318706e-10 1.7454997501055506e-08 2.1569567304924716e-08 5.46000924382648e-07 1.0002143560154118 0.9999948971875906 1.0048292897079567 1.5413512733540428e-07 -1.2597931022718287e-07 0.00023346537979894756 0.000570565387740768 2.6083766606535414e-08 -2.2777251289144803e-10 0.0003771324998316194 0.0002693938027054484 0.008977150217369646 1.0000070973441182 0.9998468588297512 0.9998711192421098 1.541354065242978e-07 9.823026113520998e-11 0.00023317454293381862 6.325664105925635e-06 4.791496162825798e-09 -3.006343190855637e-10 1.6291572360219526e-06 1.1640957229426381e-06 3.883076793285815e-05 1.0000063607836407 0.9998463326470651 0.9998535958474263 1.541354077437342e-07 1.5552731120305416e-10 0.0002331730912304407 6.437058368634843e-07 5.2449659478500235e-09 -3.0074126322150615e-10 1.6541970561053346e-07 1.1959308956220513e-07 3.99271579361251e-06 1.0000729381194688 0.9998938913647165 1.001440774582809 1.5413537662324233e-07 -1.2145436059024213e-08 0.0002332700836609074 0.0004490992846073493 7.801334075609237e-09 -2.8760326118207373e-10 0.00012956117577386572 9.255358677207123e-05 0.0030845388575034584
0.562 1.0000131198952589 0.9998511612131022 1.0000970983467814 1.525994303789033e-07 -9.271645883780386e-10 0.00017761704093048635 6.152733473977474e-05 1.5067313233122922e-12 -3.0616689638091735e-10 1.6653697131835875e-05 1.1897268660697989e-05 0.00039654390968953183 1.0000045404586233 0.9998450322619551 0.9998928897950166 1.5259942811666976e-07 1.6142133885571817e-10 0.00017760420502315464 1.1738367245078341e-08 4.3798099681742185e-09 -3.075502151528196e-10 1.62956549757178e-08 2.1238494772308194e-08 4.740501408914801e-07 1.0002173833119734 0.999997059865985 1.0049846340373332 1.5259966772906178e-07 -1.3205826014934458e-07 0.0001778486363688201 0.000489430470322547 1.630737190208347e-08 -2.363219143234011e-10 0.00037946696004841513 0.0002710620268162951 0.009032593589775042 1.0000054161653342 0.9998456578506111 0.9999137285211381 1.5259942822060808e-07 5.945375196326078e-11 0.00017760557128810583 6.376757395821568e-06 3.8386433387471955e-09 -3.0741495894336734e-10 1.705016265360176e-06 1.2182917674061414e-06 4.0626029228180654e-05 1.0000046282099546 0.9998450949499235 0.9998949779158761 1.5259942858570499e-07 1.5129505780545605e-10 0.0001776043425240583 6.504235965577222e-07 4.3247591408188966e-09 -3.0753637951127255e-10 1.726808740391207e-07 1.2475255688805159e-07 4.149195264682435e-06 1.0000752193606464 0.999895521071681 1.0015782073557449 1.525994499040892e-07 -1.5634837514397522e-08 0.0001776818475836477 0.0004430596954190357 4.6401778502606505e-09 -2.9311599802872167e-10 0.00013431689518536523 9.595118782187278e-05 0.003197715800246393
0.572 1.000012362865207 0.9998506204275379 1.0001414900100203 1.4985989149910016e-07 -1.3035146155215322e-09 0.00013269012391046856 6.175796017690188e-05 -8.042571721619798e-10 -3.129185982618047e-10 1.7358043385533415e-05 1.2400477298253824e-05 0.0004132997225687417 1.000003228096606 0.9998440947420179 0.9999240257652778 1.4985988852461513e-07 1.6055634197104882e-10 0.0001326796035001103 1.1204798514785106e-08 3.834307929591602e-09 -3.14444172913508e-10 1.568343204819611e-08 2.1138410488377144e-08 4.3700131970477676e-07 1.0002201369228725 0.9999990268290587 1.0051129440484776 1.4986012802976747e-07 -1.363114635345076e-07 0.00013287920509819288 0.00041516240245473876 9.563732719387786e-09 -2.46075054025713e-10 0.0003811576874615753 0.0002722702747322693 0.00907274369279068 1.000004161321077 0.9998447614222394 0.9999462370638276 1.4985988876604666e-07 2.0751375373423635e-11 0.00013268073397246246 6.4131406430408336e-06 3.2633503720570755e-09 -3.1429451874396205e-10 1.7787354010397333e-06 1.27095697043626e-06 4.2368747025798504e-05 1.0000033216200217 0.9998441615536551 0.9999262516241357 1.4985988829796812e-07 1.4664375816551944e-10 0.00013267971738072147 6.537251552260203e-07 3.776233683229634e-09 -3.1442883555648116e-10 1.7991584870680268e-07 1.2989387474670981e-07 4.306687793400846e-06 1.0000778672717023 0.999897412648568 1.001704035189445 1.4985991587782522e-07 -1.898543682548783e-08 0.0001327391047963839 0.000435928210638444 2.2270587566508415e-09 -2.9892409043347615e-10 0.00013877752698133352 9.913792453816384e-05 0.0033038770797353552
0.582 1.0000119479939515 0.9998503240598016 1.0001778275211224 1.4604436436690932e-07 -1.6703003411966683e-09 9.721596693775199e-05 6.188672964452511e-05 -1.3185620402872664e-09 -3.1979221425450413e-10 1.8038895918459482e-05 1.2886894114765914e-05 0.00042949739044288477 1.0000022562453952 0.9998434004697411 0.9999470752425003 1.4604436828642363e-07 1.601168636039996e-10 9.720756659341867e-05 9.47286693427065e-09 3.5240774444541673e-09 -3.214422498540127e-10 1.5336568237865015e-08 2.1146684250714975e-08 4.1943702507628914e-07 1.0002225967456002 1.000000783728786 1.0052178852751832 1.4604399478381473e-07 -1.388914694206476e-07 9.736661243670233e-05 0.00034846711254490204 5.127607146321067e-09 -2.568673874158758e-10 0.00038235775598808344 0.0002731279671481876 0.009101240983463479 1.0000032472770692 0.9998441084475754 0.9999706653155446 1.4604436740849727e-07 -1.669487646165038e-11 9.72084807571557e-05 6.438297909074588e-06 2.9292354327917518e-09 -3.212796801158943e-10 1.8502954886939064e-06 1.3220777711520284e-06 4.406055165884885e-05 1.0000023555711355 0.9998434714265776 0.9999494394904325 1.4604436699462024e-07 1.4250011077890273e-10 9.720765880176467e-05 6.548263119525939e-07 3.463573368344842e-09 -3.21425425867279e-10 1.8704336315051935e-07 1.34959752379904e-07 4.463522277164874e-06 1.0000807878431262 0.999899498949094 1.001820088044171 1.4604433137603841e-07 -2.2171764531458656e-08 9.72508017617167e-05 0.00042798133372905044 3.9833362413522933e-10 -3.050373707636072e-10 0.00014295448148289401 0.00010212196522407713 0.003403293859723765
0.592 1.0000117999026634 0.9998502182652124 1.0002078611266005 1.412781764835358e-07 -2.02455491854768e-09 6.984768479350101e-05 6.193657943324971e-05 -1.6424969250633735e-09 -3.267955924505018e-10 1.869692841461379e-05 1.3357002082759735e-05 0.0004451544935153742 1.0000015503343538 0.999842896177382 0.999963806462058 1.4127818233120577e-07 1.6054139853017724e-10 6.98411623871026e-05 7.2780683433333455e-09 3.355493923750023e-09 -3.285509831603654e-10 1.5134703178530412e-08 2.1211975144312825e-08 4.0812988426050715e-07 1.000224757814781 1.0000023270212284 1.0053029519240626 1.4127770990891347e-07 -1.3994232577120125e-07 6.996455987890072e-05 0.00028961208768239186 2.3626235682537715e-09 -2.6854752947850427e-10 0.00038319328056582376 0.00027372525358947765 0.009121085591585433 1.000002599382105 0.9998436456013605 0.9999887797207471 1.412781814853696e-07 -5.21915942084804e-11 6.984188461679107e-05 6.455164522810465e-06 2.741894909955722e-09 -3.283770779887505e-10 1.9197144750588223e-06 1.3716670593276357e-06 4.570354612933319e-05 1.00000165548461 0.9998429712952019 0.9999663095712034 1.412781812732168e-07 1.3932818104174272e-10 6.984123536229106e-05 6.546823446115436e-07 3.2930748594168747e-09 -3.285329808377942e-10 1.9400908587978016e-07 1.3991123942217325e-07 4.618926121927933e-06 1.0000839002309518 0.999901722228401 1.0019279965924444 1.41278125732348e-07 -2.5172206552316285e-08 6.987029854397307e-05 0.0004194569961297648 -9.800407815936292e-10 -3.114640010522664e-10 0.00014686173810701008 0.00010491331225501577 0.0034962984520474976
0.602 1.000011855017759 0.9998502576305078 1.0002330714997998 1.3574318682143822e-07 -2.3647515391636017e-09 4.920998055627278e-05 6.192673446869179e-05 -1.8446541992703127e-09 -3.339352036753232e-10 1.9333047541210927e-05 1.381145048953327e-05 0.00046029344123428806 1.000001047414395 0.9998425368975035 0.9999757137677345 1.3574318293875812e-07 1.612302547253388e-10 4.9205071374070486e-05 5.118868492090903e-09 3.2679469504532986e-09 -3.3577781161662547e-10 1.5018968824707842e-08 2.130757814924527e-08 3.9659941930185464e-07 1.0002266274672889 1.0000036619423835 1.005371362281533 1.3574362933848056e-07 -1.396125268641892e-07 4.9297995390759264e-05 0.00023850331183384243 7.499047292380696e-10 -2.809724614497113e-10 0.00038376443881643705 0.00027413374419569164 0.009134660990999584 1.0000021546247329 0.9998433278716351 1.0000020732604766 1.3574318421471182e-07 -8.612296743391038e-11 4.9205628471502976e-05 6.466095952381446e-06 2.639884690071264e-09 -3.355953518127576e-10 1.987045028883777e-06 1.419762508875673e-06 4.729996047992894e-05 1.0000011584051238 0.9998426161876407 0.9999783560740758 1.3574318294658552e-07 1.365498007438463e-10 4.920512779930424e-05 6.53977262998433e-07 3.2040447793045692e-09 -3.357590883155945e-10 2.0077968578655408e-07 1.447239456648067e-07 4.772657824887455e-06 1.0000871371664155 0.9999040344359754 1.0020291633882177 1.357432195538339e-07 -2.7970619005881817e-08 4.9222380503233736e-05 0.00041055324355635805 -2.0145858018403566e-09 -3.1820832218901225e-10 0.00015051480369922057 0.00010752305723854693 0.003583259303530678
0.612 1.0000120613538992 0.9998504050194938 1.0002546723576144 1.2962241680433454e-07 -2.6901175839846657e-09 3.399483583182229e-05 6.187279257693868e-05 -1.969783706127941e-09 -3.412189275270404e-10 1.9948311178878854e-05 1.425099649525262e-05 0.000474939446793366 1.0000006959717722 0.9998422858306772 0.9999840210394582 1.29622404716745e-07 1.6132607651819266e-10 3.399127265742266e-05 3.280782204177302e-09 3.2244727232411172e-09 -3.4312991790830346e-10 1.4936067716121534e-08 2.1410051988721473e-08 3.836907026927074e-07 1.000228222296317 1.0000048003340802 1.0054259965404044 1.2962341580569172e-07 -1.380618228061192e-07 3.4058885291371195e-05 0.00019476976420484894 -1.080375861906662e-10 -2.940017536552091e-10 0.00038414818607743163 0.000274408451911259 0.00914379824556134 1.0000018614440083 0.9998431184252655 1.0000117687997077 1.2962240723157485e-07 -1.1917985098221706e-10 3.399169176995744e-05 6.472897134644348e-06 2.5854258770368088e-09 -3.4294017287157455e-10 2.0523705484619416e-06 1.4664237677047875e-06 4.885194712714892e-05 1.000000812814214 0.9998423693010972 0.999986802777571 1.2962240579478606e-07 1.3332458358229227e-10 3.399131525159699e-05 6.531484061023989e-07 3.1594371198758836e-09 -3.431106413750298e-10 2.0734127530160257e-07 1.4938729335256652e-07 4.924595358644518e-06 1.0000904444206067 0.9999063968336389 1.002124757370322 1.2962251626739627e-07 -3.0556389830167496e-08 3.399898131610793e-05 0.00040142974321355973 -2.7883345931704782e-09 -3.252716623485761e-10 0.00015392987387769462 0.00010996278180472846 0.003664560962816405
0.622 1.0000123776245344 0.9998506309381326 1.0002736295178238 1.2302603042758944e-07 -2.9994357554574106e-09 2.302514696797186e-05 6.178703023267241e-05 -2.046280470047463e-09 -3.4865372344041887e-10 2.054385709746968e-05 1.4676454199856785e-05 0.0004891190562447196 1.0000004550680008 0.9998421137315735 0.999989701484878 1.2302602881323935e-07 1.6078541180371364e-10 2.302267546294658e-05 1.882603864791468e-09 3.2037829659056608e-09 -3.506152191169541e-10 1.4842211309099426e-08 2.1499235767167867e-08 3.707782486023559e-07 1.0002295651929964 1.000005758532693 1.0054693699900716 1.2302586356399311e-07 -1.3544598709280333e-07 2.306991266782154e-05 0.00015784681659041858 -4.989861964482185e-10 -3.0750691861591465e-10 0.0003844018490648067 0.0002745903618437362 0.009149861431757 1.000001678866507 0.9998429879919568 1.0000188388060955 1.2302602978201142e-07 -1.5127581582833338e-10 2.3022982482268573e-05 6.476893917012266e-06 2.5564858356173947e-09 -3.5041946480279136e-10 2.115795946769604e-06 1.5117258857800138e-06 5.036156083948459e-05 1.0000005777699037 0.9998422013877464 0.9999926228154042 1.2302602994462534e-07 1.2962183452646766e-10 2.302270682008697e-05 6.524351862180276e-07 3.137888771859921e-09 -3.5059510272113165e-10 2.1369631422952188e-07 1.5390227414870737e-07 5.074544215746318e-06 1.0000937796173859 0.9999087791480248 1.0022157256421966 1.2302603316915292e-07 -3.2921986778068786e-08 2.3022854284274147e-05 0.0003922112484590758 -3.3652272992882214e-09 -3.326534528839271e-10 0.00015712318863420679 0.00011224409753234353 0.003740588920939933
0.632 1.0000127719416148 0.9998509126059757 1.0002906901536066 1.1602008390577996e-07 -3.290908759536988e-09 1.5289367657605903e-05 6.167883894682514e-05 -2.0918921140978755e-09 -3.5624652637824825e-10 2.1120844526753262e-05 1.5088652944179255e-05 0.0005028590920116753 1.0000002930660643 0.9998419979993198 0.999993507529739 1.160201018001874e-07 1.6032967123935678e-10 1.5287757062616943e-05 9.308838302651878e-10 3.19428497524069e-09 -3.5824046434132487e-10 1.4720800505408665e-08 2.156251230428708e-08 3.59640965441282e-07 1.000230682693432 1.000006555476038 1.0055036334260081 1.1601825278614956e-07 -1.319012798156345e-07 1.5319163533705905e-05 0.0001270520455518597 -6.203246831348622e-10 -3.213782827629965e-10 0.0003845669468143902 0.0002747091618555996 0.009153838572315465 1.000001575229908 0.9998429139527344 1.000024035177267 1.1602010007446418e-07 -1.8157848360611416e-10 1.5287975517976478e-05 6.479025058049803e-06 2.5408251762307996e-09 -3.5804090174383e-10 2.1774361853366426e-06 1.5557511256475794e-06 5.183080878079496e-05 1.0000004216326472 0.9998420898449062 0.9999965685605551 1.1602010187168273e-07 1.2617399631602923e-10 1.5287779540892427e-05 6.519373109390479e-07 3.1277419386426874e-09 -3.5821974639938955e-10 2.1985773869226725e-07 1.5827712070209682e-07 5.222216883946433e-06 1.0000971106684962 0.9999111584531827 1.0023028164597874 1.1601991375171766e-07 -3.506108988173888e-08 1.5282248705505494e-05 0.0003829922043726949 -3.794072388866171e-09 -3.4035191626206505e-10 0.00016011056587265826 0.00011437831314002203 0.0038117187613913323
0.642 1.0000132203282917 0.9998512328938862 1.0003064168382083 1.0871486606856268e-07 -3.5631467088537693e-09 9.95255568157489e-06 6.15552126375707e-05 -2.1176927110577918e-09 -3.6400399073724537e-10 2.168041230137365e-05 1.5488407460962338e-05 0.0005161858665671134 1.0000001861659569 0.999841921631512 0.9999960053928099 1.0871488127669538e-07 1.6047736923101932e-10 9.951605130698964e-06 3.692039460696996e-10 3.1900039149381005e-09 -3.660136383347102e-10 1.4580483618552936e-08 2.15942815491514e-08 3.513502594503253e-07 1.0002316027639642 1.0000072111231721 1.0055305927334903 1.0871371725063793e-07 -1.2755205021919346e-07 9.971210323305189e-06 0.00010164933466656593 -6.001923626607251e-10 -3.355215541146879e-10 0.0003846727895674706 0.0002747858132042391 0.009156427241484683 1.0000015267162747 0.9998428792923437 1.0000279237631373 1.0871487958290666e-07 -2.0947750844279624e-10 9.95175553602427e-06 6.479934738180166e-06 2.5319327223004775e-09 -3.658119851130174e-10 2.237407833660899e-06 1.5985829639253815e-06 5.32616643911951e-05 1.0000003206006463 0.9998420176688881 0.999999206194939 1.0871488079140442e-07 1.235089001667678e-10 9.95162078626573e-06 6.51668376519414e-07 3.122967719000839e-09 -3.6599233390072965e-10 2.2584350083846286e-07 1.6252357873948767e-07 5.3672643925228724e-06 1.0001004140609377 0.9999135179476236 1.0023866080684323 1.0871472492746464e-07 -3.696971676851847e-08 9.941986457417096e-06 0.00037384180167678624 -4.111829777413475e-09 -3.483645869699482e-10 0.00016290709065874687 0.00011637621291253179 0.0038783088873856324
0.652 1.0000137052184404 0.9998515792522608 1.0003212221917315 1.0127897289079741e-07 -3.815884326031984e-09 6.350152740099533e-06 6.142122629942747e-05 -2.1306599942528353e-09 -3.7193339120567694e-10 2.2223652653835463e-05 1.5876499199152354e-05 0.0005291246231800391 1.0000001169231127 0.9998418721659154 0.9999976101602144 1.0127895322275781e-07 1.6099948341157985e-10 6.3496937996978675e-06 1.140597322233764e-10 3.1880277741212127e-09 -3.739423348235034e-10 1.4438157587531287e-08 2.1592801320205794e-08 3.4602374279109197e-07 1.0002323530813422 1.000007745227586 1.0055517405018701 1.0128116501011615e-07 -1.225296512342662e-07 6.3609306971885e-06 8.089933557145523e-05 -5.169173685237826e-10 -3.4984404997607127e-10 0.0003847395981333896 0.00027483477736736704 0.009158108679301972 1.000001515868602 0.9998428715396104 1.0000309193978356 1.0127895536816333e-07 -2.3514835449718386e-10 6.349793385042087e-06 6.480052248539579e-06 2.526467322639015e-09 -3.737402736872791e-10 2.2958250162496157e-06 1.6403032520119124e-06 5.465604886657376e-05 1.0000002572280908 0.9998419723965638 1.0000009507795014 1.0127895329773169e-07 1.214032500358943e-10 6.349704359469624e-06 6.515961271541858e-07 3.120611329688941e-09 -3.7392092479790703e-10 2.3167358641645512e-07 1.6665523026501222e-07 5.509319566395116e-06 1.0001036731717756 0.9999158457509406 1.002467539159094 1.0127914522032624e-07 -3.864843987839008e-08 6.337266000670281e-06 0.00036480895218234924 -4.3462394582051775e-09 -3.566863170441346e-10 0.00016552693112492165 0.00011824792550767696 0.003940696124254335
0.662 1.0000142140636905 0.9998519427160099 1.0003354012420211 9.38604114978959e-08 -4.0496069117361406e-09 3.970671083297115e-06 6.128046955199038e-05 -2.135264289859739e-09 -3.8004063544049435e-10 2.275159533548557e-05 1.6253665007452722e-05 0.0005416992091031968 1.0000000728705456 0.9998418406961955 0.9999986184805635 9.38603626765271e-08 1.6134505298892844e-10 3.970567375100305e-06 7.668234164132153e-11 3.1870149305940265e-09 -3.820335986370155e-10 1.4308033372849671e-08 2.1559258231015452e-08 3.4311790509712137e-07 1.0002329598037276 1.000008176460898 1.0055682938290313 9.38646661861608e-08 -1.1697430183401985e-07 3.976234897736765e-06 6.409615623462752e-05 -4.150320668396876e-10 -3.642550854704702e-10 0.0003847810417245793 0.0002748658263801483 0.009159208010594399 1.000001530211462 0.9998428817821075 1.0000333185616854 9.386036822797239e-08 -2.591312617973786e-10 3.970630117128e-06 6.479654608564862e-06 2.5227578111717705e-09 -3.8183269523714635e-10 2.3527968704871477e-06 1.6809904367719406e-06 5.60158364053202e-05 1.0000002190471509 0.9998419451209893 1.0000020989460363 9.386036305151091e-08 1.193067830761767e-10 3.970574239768935e-06 6.516683513289509e-07 3.119298336462534e-09 -3.820122664335773e-10 2.373682093068989e-07 1.7068655126832872e-07 5.6480673855934244e-06 1.0001068767289372 0.9999181338046896 1.002545937957344 9.386084306793695e-08 -4.0102363144849963e-08 3.956366991795486e-06 0.0003559268335712129 -4.517908838551616e-09 -3.653117964699404e-10 0.00016798324883599155 0.00012000286009161239 0.003999193555521905
0.672 1.0000147381188396 0.9998523170369387 1.0003491597773577 8.653032367097261e-08 -4.264753515320655e-09 2.4326131680625616e-06 6.113541852685994e-05 -2.134420084561201e-09 -3.8833271509508135e-10 2.326519736644932e-05 1.6620589813204526e-05 0.0005539319432917333 1.0000000453159428 0.9998418210126019 0.9999992371715338 8.65303002334165e-08 1.6127504079054832e-10 2.432757960508463e-06 1.7542558380515923e-10 3.1863837826723933e-09 -3.9029609568343437e-10 1.4200225262889343e-08 2.149825426647131e-08 3.418481117406805e-07 1.0002334467848082 1.0000085218529968 1.0055812338768972 8.653127726797892e-08 -1.1101740644869568e-07 2.4350225066129085e-06 5.059144415190016e-05 -3.174279542817612e-10 -3.7867662710866e-10 0.0003848062008444004 0.00027488544164781624 0.009159940733017536 1.0000015610469348 0.9998429038060098 1.0000353279626193 8.65303037829439e-08 -2.8168096962516655e-10 2.4327948179755058e-06 6.4789146138428235e-06 2.5199748335773387e-09 -3.900975892420553e-10 2.408423986275189e-06 1.7207170115557566e-06 5.734289408323908e-05 1.0000001973649528 0.9998419296320067 1.0000028575012516 8.653030058115207e-08 1.1697912693981838e-10 2.43276222840231e-06 6.518288325996138e-07 3.1184213623674624e-09 -3.902747519799623e-10 2.429449490079238e-07 1.7463090437172726e-07 5.783329139054193e-06 1.0001100174845625 0.9999203769250893 1.0026220480936865 8.653052238587733e-08 -4.1338782162048666e-08 2.4175815975804797e-06 0.0003472168081138066 -4.641982885286689e-09 -3.742329022871841e-10 0.00017028817519729956 0.0001216496894846033 0.004054089985665779
0.682 1.000015271435151 0.9998526979646224 1.0003626379132302 7.932134848019157e-08 -4.461478453472813e-09 1.4597591106046088e-06 6.098774172569138e-05 -2.1300489683713726e-09 -3.968160563243751e-10 2.3765337593097324e-05 1.697790271086403e-05 0.0005658435895594564 1.000000028343721 0.9998418088890578 0.9999996069743209 7.932140192094403e-08 1.6093433496835068e-10 1.460071709444388e-06 3.4352090527483145e-10 3.1858973731571147e-09 -3.987365505916304e-10 1.4121031881194401e-08 2.1418010305393186e-08 3.4146945485627596e-07 1.0002338351570208 1.0000087964957804 1.0055913440720172 7.931517647880264e-08 -1.0476915566930191e-07 1.4605009703430502e-06 3.980782317061117e-05 -2.339899872777e-10 -3.930489770479712e-10 0.00038482102408482103 0.0002748978507379761 0.009160447101284231 1.0000016024557947 0.9998429333825719 1.0000370882720322 7.932139782974224e-08 -3.026781561957613e-10 1.4600909773603714e-06 6.477938182531848e-06 2.517703462296267e-09 -3.985417974300925e-10 2.462794858861634e-06 1.7595469524978742e-06 5.8639110400009297e-05 1.0000001862655494 0.9998419217032718 1.0000033671793649 7.932140172715626e-08 1.1456259457555926e-10 1.4600742124044485e-06 6.520280618589777e-07 3.1177261979135616e-09 -3.9871585004493464e-10 2.484155042394099e-07 1.7849812776600683e-07 5.915109759646624e-06 1.0001130911250455 0.9999225720247844 1.0026960503385693 7.932085631066194e-08 -4.236541076255217e-08 1.4445076708095606e-06 0.00033869164298591756 -4.729485241522524e-09 -3.8344259459380655e-10 0.0001724528332193893 0.00012319636554055828 0.004105650478688112
0.692 1.0000158100613348 0.9998530826756389 1.0003759288099945 7.229330530791276e-08 -4.639969906808372e-09 8.576835417262509e-07 6.083854092938707e-05 -2.1234244097578736e-09 -4.0549648524081766e-10 2.425281731825909e-05 1.7326177366964e-05 0.000577453358342855 1.0000000180223856 0.999841801516907 0.9999998214064795 7.22934170488826e-08 1.6054128644099235e-10 8.581051990718968e-07 5.335896966325979e-10 3.1854670355794205e-09 -4.073633259545721e-10 1.4072409409488263e-08 2.1331061341828193e-08 3.413985346107221e-07 1.0002341431998147 1.000009013450413 1.00559924502517 7.228351870941197e-08 -9.832584021334082e-08 8.577290928713709e-07 3.124398661477799e-05 -1.6735897854491727e-10 -4.0732557815601515e-10 0.00038482937267072024 0.00027490576955865843 0.009160816653359688 1.0000016505042342 0.9998429677014212 1.000038692964234 7.229340655713654e-08 -3.219410732797541e-10 8.581129175908196e-07 6.476792349967038e-06 2.5157288515897464e-09 -4.0717323891600096e-10 2.515985195896088e-06 1.7975351931455582e-06 5.990637216995643e-05 1.0000001818172137 0.9998419185259567 1.0000037214936055 7.229341653561924e-08 1.1227191641767028e-10 8.581065426930987e-07 6.522300956850539e-07 3.117111070926146e-09 -4.0734256442729914e-10 2.537849070502906e-07 1.8229395735449952e-07 6.0435761936098175e-06 1.0001160954119748 0.9999247174995405 1.0027680800049705 7.229230691770238e-08 -4.3190772337368855e-08 8.425669802275011e-07 0.0003303580458756373 -4.788386473020315e-09 -3.929344844995841e-10 0.00017448739007693315 0.0001246501563773775 0.004154117536308615
0.702 1.000016351433659 0.9998534693379155 1.0003890929624548 6.553311639570288e-08 -4.800682393580639e-09 4.93190207099841e-07 6.0688531504348325e-05 -2.1153863558709956e-09 -4.143809623334431e-10 2.47283665071047e-05 1.7665936390274986e-05 0.0005887789179008293 1.000000011799168 0.9998417970724507 0.9999999411464779 6.5533190677096e-08 1.6025041398464746e-10 4.936800521617927e-07 7.178105725106845e-10 3.185062447768599e-09 -4.161832909438123e-10 1.4052294473599788e-08 2.1255123902601773e-08 3.4125220704211985e-07 1.000234386411447 1.000009183799828 1.0056054252016198 6.552939394979438e-08 -9.178233884016547e-08 4.930741883087542e-07 2.4473746641121347e-05 -1.1655334082033517e-10 -4.214644001778652e-10 0.0003848337471220347 0.0002749109177714887 0.009161105188120402 1.0000017026380543 0.9998430049377796 1.0000402026916029 6.553318342033278e-08 -3.3937182785983697e-10 4.936804226573062e-07 6.475523335720447e-06 2.513934567384003e-09 -4.159988782577753e-10 2.568060829405303e-06 1.8347296638119494e-06 6.11465002757143e-05 1.0000001814670338 0.9998419182762547 1.0000039811198278 6.553319055612074e-08 1.1025600720885105e-10 4.936806580232989e-07 6.524145137355394e-07 3.116536979806252e-09 -4.1616326187406824e-10 2.590541617763553e-07 1.8602186366527053e-07 6.16898622410172e-06 1.0001190295302056 0.9999268127628864 1.0028382403198053 6.553248338774634e-08 -4.382527219578287e-08 4.784389348477332e-07 0.0003222185837118358 -4.824439813414168e-09 -4.027019556728119e-10 0.00017640112821626673 0.00012601769673672815 0.004199712621988225
0.712 1.0000168939270322 0.9998538567900592 1.000402168737808 5.910363633546615e-08 -4.944261063127946e-09 2.773937765250457e-07 6.053817044601484e-05 -2.1064820216371264e-09 -4.2347564930626143e-10 2.519265222120915e-05 1.7997657275673752e-05 0.0005998364358940377 1.0000000080542348 0.9998417943984744 1.0000000046367872 5.9103577545341846e-08 1.6022510003024957e-10 2.779250403255302e-07 8.835859747041467e-10 3.184674681204201e-09 -4.2520424769259917e-10 1.405644559015777e-08 2.121192380298524e-08 3.408458123054717e-07 1.0002345777128028 1.0000093167953221 1.0056102670614113 5.9113107838863486e-08 -8.523078650933118e-08 2.7730887295211207e-07 1.9141103162665217e-05 -7.909942583851008e-11 -4.3543044566197174e-10 0.00038483577826417233 0.00027491436667360925 0.009161346254375412 1.0000017572365587 0.9998430439337728 1.000041655881229 5.910358343723689e-08 -3.5488410075034916e-10 2.7792081851631035e-07 6.4741653692931656e-06 2.5122538688218553e-09 -4.250268324894903e-10 2.6190817766486557e-06 1.8711741174301564e-06 6.236118803806347e-05 1.00000018359509 0.9998419197968851 1.0000041844989607 5.91035787953135e-08 1.0867057524509685e-10 2.779251848189584e-07 6.525733983713427e-07 3.115990084480404e-09 -4.2518520388187453e-10 2.6422397860824684e-07 1.8968539522105773e-07 6.2916157852777514e-06 1.0001218936103544 0.9999288579053339 1.0029066123392043 5.9104210840162165e-08 -4.4281039213431935e-08 2.631405891136509e-07 0.00031427308171365 -4.8418232862642726e-09 -4.127367811916728e-10 0.0001782025237133769 0.00012730504343634363 0.004242637849924961
0.722 1.000017436535315 0.9998542443130108 1.000415179903341 5.302521431132477e-08 -5.071484200040054e-09 1.5248989919354842e-07 6.0387744041530444e-05 -2.097063457327863e-09 -4.327860780169524e-10 2.5646285705190986e-05 1.832177737790909e-05 0.0006106406663816837 1.000000005783104 0.9998417927773708 1.0000000356552352 5.302502991527213e-08 1.6058450675278123e-10 1.5304654459384743e-07 1.0271476907382671e-09 3.18430251567791e-09 -4.344340521179432e-10 1.4079458054622065e-08 2.1222602323467284e-08 3.401616694958273e-07 1.0002347277248278 1.0000094200554333 1.0056140688201833 5.304368183064586e-08 -7.874920092030112e-08 1.5238484677852902e-07 1.4953030558996703e-05 -5.2189363710509434e-11 -4.491999165621654e-10 0.0003848365483286768 0.0002749167670389648 0.009161558830580353 1.0000018132947628 0.9998430839714043 1.0000430763019594 5.302504801102083e-08 -3.6844462395414597e-10 1.530393915740182e-07 6.4727436468764225e-06 2.5106480176989036e-09 -4.3426414245229004e-10 2.669104461725502e-06 1.9069096114969938e-06 6.355197327552525e-05 1.0000001871968491 0.9998419223702011 1.0000043554079268 5.302503192658422e-08 1.0762632462082474e-10 1.5304639449868075e-07 6.52705876975185e-07 3.1154641982391203e-09 -4.344154686266814e-10 2.692965682472637e-07 1.9328886379230957e-07 6.41171752614459e-06 1.0001246883902843 0.9999308534528589 1.0029732620671559 5.302689876123862e-08 -4.45708361872898e-08 1.3879432625100764e-07 0.0003065196098178039 -4.843613882129967e-09 -4.23032291110296e-10 0.00017989932332541282 0.0001285177298484899 0.0042830777196975044
0.732 1.0000179786502277 0.9998546314721314 1.000428140837157 4.731235505779039e-08 -5.1834077595538344e-09 8.183901960390983e-08 6.023742744867541e-05 -2.0873515158527687e-09 -4.423189255627397e-10 2.6089827223653364e-05 1.8638697279723307e-05 0.0006212050702930572 1.000000004376942 0.999841791774183 1.000000048554327 4.731218204638963e-08 1.6119619656354928e-10 8.241281788779557e-08 1.1484201366997215e-09 3.183946053380903e-09 -4.438798198725696e-10 1.4114413420630344e-08 2.1301801288815488e-08 3.3929565388235336e-07 1.0002348450751706 1.000009499785299 1.005617062223911 4.732470682916763e-08 -7.239804650615841e-08 8.150967290431478e-08 1.1671272960679913e-05 -3.3237494592085214e-11 -4.627623883584219e-10 0.0003848367918888358 0.00027491849296781113 0.009161752482539568 1.0000018702035514 0.9998431246155068 1.0000444783008897 4.731219849504024e-08 -3.802750505777164e-10 8.240359916067273e-08 6.471275629891062e-06 2.509093265121441e-09 -4.437180016081006e-10 2.718181593966219e-06 1.9419743192967727e-06 6.472024209315628e-05 1.0000001916634504 0.9998419255612241 1.0000045081986841 4.731218364429137e-08 1.0698165526791554e-10 8.241246001739165e-08 6.52813626179161e-07 3.114957681346149e-09 -4.4386204608133704e-10 2.7427502248218805e-07 1.968363110577551e-07 6.529509963211773e-06 1.000127414982046 0.9999328002006681 1.0030382454074447 4.731389005867066e-08 -4.4707600655968556e-08 6.870863403232317e-08 0.0002989551579543412 -4.832130374987998e-09 -4.335825689667853e-10 0.00018149861621561306 0.00012966081658273066 0.0043212008088213535
0.742 1.0000185199125666 0.9998550180109348 1.0004410600249014 4.200281239034537e-08 -5.281430561761513e-09 4.280317586439719e-08 6.008732553021965e-05 -2.077481855467874e-09 -4.520802998662752e-10 2.6523790231236662e-05 1.8948783697763347e-05 0.0006315419446605862 1.000000003474669 0.9998417911309493 1.0000000517762289 4.200281310425765e-08 1.6165219279336555e-10 4.3391254870632764e-08 1.2486534832239865e-09 3.18360541841172e-09 -4.5354904593727844e-10 1.4153049500208481e-08 2.1453831366125085e-08 3.383962070167325e-07 1.0002349367033265 1.0000095609944935 1.0056194268552239 4.199569360106122e-08 -6.622971428102851e-08 4.196994522962536e-08 9.10405155058245e-06 -2.0097390143470506e-11 -4.761137009945102e-10 0.00038483701309195353 0.00027491972824268213 0.009161930932881288 1.0000019276016967 0.999843165608024 1.0000458703165447 4.200281164947716e-08 -3.9087906308474407e-10 4.3380286456923645e-08 6.469772978322029e-06 2.5075753698784235e-09 -4.5339600994529836e-10 2.766361574604518e-06 1.9764030376027323e-06 6.586724528249277e-05 1.0000001966337972 0.999841929111984 1.0000046513130272 4.2002812168761774e-08 1.063192421360203e-10 4.339072080711757e-08 6.528989372535974e-07 3.1144693681323736e-09 -4.5353229361326714e-10 2.791622656278306e-07 2.0033042877189995e-07 6.645179507327164e-06 1.0001300747158113 0.9999346991019173 1.0031016115047249 4.200275165828037e-08 -4.470489780096044e-08 3.021118994876292e-08 0.000291576085903486 -4.809175594923257e-09 -4.4438215374497537e-10 0.0001830068998836944 0.00013073893809469834 0.004357161364011389
0.752 1.000019060115017 0.999855403781679 1.0004539423424816 3.713300960309912e-08 -5.367021084219447e-09 2.1745575853952904e-08 5.9937500369932654e-05 -2.067536705040726e-09 -4.6207649116251286e-10 2.694864628248607e-05 1.925237294033864e-05 0.0006416625436745942 1.00000000286633 0.9998417906976753 1.0000000501468134 3.7133164233645414e-08 1.6158088630301234e-10 2.2348480038785265e-08 1.329943342025033e-09 3.183281608368808e-09 -4.6344881202491835e-10 1.4187073464346896e-08 2.167198169881802e-08 3.376166781015033e-07 1.0002350081454998 1.00000960769987 1.0056213015290716 3.7113216053562094e-08 -6.02974675476325e-08 2.0114622990118402e-08 7.098258159734275e-06 -1.1095088556454638e-11 -4.892506420728268e-10 0.00038483754591218456 0.00027492051459556934 0.009162094663251819 1.0000019852791722 0.9998432067989437 1.0000472571718062 3.713314726632472e-08 -4.007345247299069e-10 2.233572342722297e-08 6.468243855900517e-06 2.506086533656389e-09 -4.6330497949226806e-10 2.8136890239125843e-06 2.010227536605627e-06 6.699411350774682e-05 1.0000002018979286 0.9998419328724826 1.000004789576522 3.713316149279049e-08 1.0525698807691523e-10 2.234776632358065e-08 6.529645120602705e-07 3.1139991795772965e-09 -4.6343312581684606e-10 2.8396120856091575e-07 2.0377261544171023e-07 6.758882907364395e-06 1.000132669038525 0.9999365511954419 1.0031634049407783 3.71315675176158e-08 -4.457703386710366e-08 9.644470270052071e-09 0.00028437841438208025 -4.776200258834557e-09 -4.5542566333113294e-10 0.00018443014049809877 0.00013175634542074072 0.004391100761907205
0.762 1.0000195991407663 0.9998557887015231 1.0004667905126399 3.2695629274607765e-08 -5.441296752288806e-09 1.0656022743335144e-08 5.978798868952882e-05 -2.05756436374765e-09 -4.723136716122765e-10 2.736483017467916e-05 1.954977455952789e-05 0.0006515771869407251 1.000000002432056 0.9998417903887237 1.000000046338999 3.269554666475717e-08 1.6100150135611518e-10 1.127629695986957e-08 1.3950114719098108e-09 3.1829748553999034e-09 -4.735866877191613e-10 1.4210207029506321e-08 2.1940055849216444e-08 3.3708105926150223e-07 1.0002350637892752 1.0000096431063146 1.0056227933075244 3.2701332922004015e-08 -5.465228097348888e-08 7.963082521580429e-09 5.532454096899079e-06 -4.9796817140938836e-12 -5.021737553283193e-10 0.00038483857818889973 0.00027492077683555194 0.009162242895465696 1.0000020431160785 0.9998432481026677 1.0000486415365832 3.2695553969022795e-08 -4.0993323090481515e-10 1.126150531461302e-08 6.466694464598226e-06 2.504621342714161e-09 -4.734522981998336e-10 2.860206004730845e-06 2.043477438794407e-06 6.810186831229856e-05 1.0000002073359706 0.9998419367570879 1.000004925661778 3.269554668828418e-08 1.0380299762686431e-10 1.1275379151917566e-08 6.530134206791898e-07 3.1135459674191815e-09 -4.735717472309634e-10 2.8867566912087454e-07 2.071637454455607e-07 6.870747229536971e-06 1.0001351994503793 0.9999383575604333 1.0032236671501453 3.269631814852825e-08 -4.4338054849583e-08 -1.012380855790397e-09 0.00027735800713802976 -4.734414557424337e-09 -4.667090784251889e-10 0.0001857738268137794 0.0001327169445077398 0.004423148832541665
0.772 1.0000201369259036 0.9998561727256657 1.00047960601214 2.8639502713712407e-08 -5.504872726280519e-09 4.948881364799668e-09 5.9638812117529726e-05 -2.047591337498708e-09 -4.827979960182716e-10 2.777274389567731e-05 1.9841274182495618e-05 0.0006612953568287374 1.0000000021046587 0.9998417901560969 1.0000000417837207 2.8638380712215574e-08 1.6034713832505816e-10 5.59010181342274e-09 1.4466610359185727e-09 3.1826849396088793e-09 -4.839699192885879e-10 1.4219408310560642e-08 2.223492181640764e-08 3.3686000930630516e-07 1.000235107093972 1.0000096697624632 1.005623984593893 2.8734016324904378e-08 -4.933237389393464e-08 9.846056271803925e-10 4.310809766838297e-06 -8.457351777026842e-13 -5.148933946334142e-10 0.0003848401573962555 0.00027492033751993805 0.009162375075942818 1.0000021010452238 0.999843289471277 1.0000500248384072 2.863849301385007e-08 -4.1814475966811474e-10 5.572922385814671e-09 6.465129576547705e-06 2.503176319515028e-09 -4.83845483855583e-10 2.905952507330387e-06 2.076180598448184e-06 6.919143142130193e-05 1.000000212880735 0.9998419407178081 1.000005060999383 2.8638391414799396e-08 1.0237975779921598e-10 5.588944662160807e-09 6.530486625971727e-07 3.1131105403871414e-09 -4.839558633003602e-10 2.933105603064506e-07 2.1050452484617926e-07 6.980869646021545e-06 1.0001376674663551 0.9999401192889312 1.003282437315943 2.8649382570581064e-08 -4.400049085277785e-08 -6.348533208682799e-09 0.0002705106809402627 -4.68485727676266e-09 -4.782292162099754e-10 0.00018704301672325924 0.0001336243295068781 0.004453425051137847
0.782 1.0000206734367512 0.999856555831145 1.000492389617121 2.4912197494962556e-08 -5.55814788268734e-09 2.0701513588088473e-09 5.948998327059163e-05 -2.0376340942786016e-09 -4.935354058192893e-10 2.81727590506506e-05 2.0127135291781967e-05 0.0006708257892081437 1.000000001847082 0.9998417899733248 1.0000000372171087 2.4908956927551728e-08 1.6012251117909613e-10 2.736305385122914e-09 1.4873904835315077e-09 3.18241207343782e-09 -4.946055994569812e-10 1.4214405489243859e-08 2.2529733175320515e-08 3.369621032777974e-07 1.0002351407762533 1.0000096896911252 1.0056249386894232 2.516321590815246e-08 -4.435781694177639e-08 -3.313265999328293e-09 3.357997879755917e-06 1.9463970284950737e-12 -5.27431827888709e-10 0.00038484219447351107 0.000274918932410699 0.009162491840726138 1.000002159029555 0.9998433308784129 1.0000514078094322 2.4909282897129466e-08 -4.249516346421625e-10 2.716342342270471e-09 6.463552792437285e-06 2.5017501582094256e-09 -4.944909721167986e-10 2.950965817992363e-06 2.1083627138732873e-06 7.02636364938189e-05 1.000000218495166 0.9998419447281858 1.00000519632506 2.490898944777939e-08 1.0148380595687911e-10 2.7348695759333442e-09 6.530728471021712e-07 3.1126918381839563e-09 -4.945925341748186e-10 2.978709317569874e-07 2.13795164789557e-07 7.089321264484244e-06 1.0001400745935034 0.9999418374694651 1.003339752922951 2.494054215528156e-08 -4.35751473669344e-08 -8.917113992575092e-09 0.0002638322701685633 -4.628443177049331e-09 -4.899844134735578e-10 0.00018824237697814442 0.00013448181144708508 0.004482039609087883
0.792 1.0000212086562987 0.9998569380071299 1.0005051417165953 2.1492719055181807e-08 -5.601766716497804e-09 6.391077837337081e-10 5.934150966828883e-05 -2.027700881894612e-09 -5.045324534076306e-10 2.8565218873291705e-05 2.040760074099819e-05 0.000680176561036618 1.0000000016388955 0.9998417898258181 1.0000000329945027 2.1486144375525348e-08 1.6049238482446416e-10 1.3342744569191962e-09 1.51952218144004e-09 3.1821560171453676e-09 -5.055004018764814e-10 1.4197098066104775e-08 2.279811028254483e-08 3.373316157687853e-07 1.0002351669631226 1.0000097044960117 1.0056257041306118 2.1957359846481745e-08 -3.973488812014738e-08 -6.2597202940975995e-09 2.614977738238795e-06 3.8413334131981026e-12 -5.39816768911582e-10 0.00038484447907814485 0.0002749162355508365 0.009162595381745593 1.0000022170486524 0.999843372309623 1.0000527908003969 2.1486805517155708e-08 -4.302676481559074e-10 1.3111174275984511e-09 6.461967046183907e-06 2.500342208849733e-09 -5.053959247871762e-10 2.9952798327577523e-06 2.140046927677461e-06 7.131924639610586e-05 1.0000002241588335 0.9998419487736436 1.0000053319936815 2.148621053565212e-08 1.0127191883988994e-10 1.332518513888492e-09 6.530883569040889e-07 3.1122901091477543e-09 -5.054886380367997e-10 3.0236098707782845e-07 2.1703517128802024e-07 7.196157554514435e-06 1.0001424223177953 0.9999435131774407 1.0033956500909493 2.154966369241204e-08 -4.3072012044091626e-08 -1.009630083146072e-08 0.00025731866386931654 -4.5659901149963654e-09 -5.019751723955601e-10 0.00018937621804558048 0.00013529244370866393 0.004509094372876403
0.802 1.0000217425763036 0.9998573192492474 1.000517862487495 1.838209987143003e-08 -5.636836545057809e-09 -6.815348398521124e-11 5.919339611004891e-05 -2.0177966829488727e-09 -5.157947653771387e-10 2.8950440827621516e-05 2.0682894721609975e-05 0.0006893551718474748 1.000000001468426 0.9998417897052442 1.0000000292651996 1.837067168026154e-08 1.6113855836099292e-10 6.601631607894145e-10 1.5453977465646877e-09 3.1819165315806927e-09 -5.166618603670539e-10 1.4171253373311341e-08 2.301851489168857e-08 3.3786542775270035e-07 1.000235187316004 1.0000097154475176 1.0056263180696459 1.9125676598611658e-08 -3.546604497151101e-08 -8.548998140572032e-09 2.035568886123265e-06 5.141263520156643e-12 -5.520767693794528e-10 0.00038484671390104033 0.0002749118984590915 0.00916268917273559 1.0000022750908548 0.9998434137567325 1.0000541739554005 1.8371820723049343e-08 -4.344879143083755e-10 6.333910941866167e-10 6.460375018547839e-06 2.498951134085164e-09 -5.165671642677934e-10 3.038925279033127e-06 2.171254090573962e-06 7.235897293391845e-05 1.000000229860064 0.9998419528458652 1.0000054681540163 1.8370786812006875e-08 1.0141809615307048e-10 6.580447766505742e-10 6.530975682167464e-07 3.1119049777381514e-09 -5.166509357825399e-10 3.067840509715407e-07 2.2022385289892292e-07 7.301432800030219e-06 1.0001447120968814 0.9999451474696563 1.0034501637768132 1.8480090304881283e-08 -4.250115258045067e-08 -1.0608094293210035e-08 0.000250965826024 -4.498239928672257e-09 -5.142011919902072e-10 0.00019044852588530155 0.00013605904556494587 0.0045346837304125545
0.812 1.000022275193018 0.9998576995564947 1.0005305519939258 1.5573930756744028e-08 -5.6646866754068624e-09 -4.2026238137154477e-10 5.904564557454159e-05 -2.0079235658505736e-09 -5.273294960040118e-10 2.9328719559174097e-05 2.095322499741733e-05 0.0006983686095698292 1.0000000013285022 0.9998417896064896 1.0000000260709374 1.5555070949848015e-08 1.6151511662612746e-10 3.4558386787853467e-10 1.567045509336312e-09 3.1816935889838116e-09 -5.280967171163779e-10 1.4141787509168788e-08 2.317747620177368e-08 3.3844834895578134e-07 1.0002352031301005 1.0000097235506975 1.0056268089082048 1.6739408948799714e-08 -3.156202391138059e-08 -1.0547339781806671e-08 1.583699254423643e-06 6.051092561005981e-12 -5.642340670636108e-10 0.00038484856788277425 0.0002749056021902707 0.009162777130667633 1.000002333149003 0.9998434552148028 1.0000555573104644 1.5556967372672353e-08 -4.3823441982394835e-10 3.147506510927886e-10 6.458778925103976e-06 2.4975772088717266e-09 -5.280120488118053e-10 3.081930546977192e-06 2.202003455031692e-06 7.338348927246141e-05 1.0000002355916893 0.9998419569397545 1.0000056048472226 1.5555260877185143e-08 1.0136867115562355e-10 3.4305840004746265e-10 6.531025278021109e-07 3.1115360207707837e-09 -5.280868508114601e-10 3.1114315301952397e-07 2.2336117222492637e-07 7.405208746763611e-06 1.0001469453565783 0.9999467413814066 1.0035033279045251 1.5734412973342027e-08 -4.187271530074143e-08 -1.082115051958845e-08 0.0002447698053866265 -4.4258691621993985e-09 -5.266639354807347e-10 0.00019146299123505637 0.00013678422418400741 0.004558895317899832
0.822 1.0000228065050845 0.9998580789296935 1.0005432102451663 1.3043068595453122e-08 -5.686360645356865e-09 -5.998801935647231e-10 5.889825922600393e-05 -1.9980834853436757e-09 -5.391429409301101e-10 2.9700329340363734e-05 2.1218784787199733e-05 0.0007072233954394263 1.00000000121437 0.9998417895261675 1.000000023402903 1.3011665413422412e-08 1.6131737199020099e-10 2.0837650686304008e-10 1.5855015831766088e-09 3.1814864925811003e-09 -5.398117969138431e-10 1.4113977399900643e-08 2.327110511193447e-08 3.389688661584431e-07 1.0002352154129797 1.0000097295983992 1.0056271983479068 1.4969737870319673e-08 -2.8057679234396247e-08 -1.2460956198682613e-08 1.231215838737892e-06 6.706027347717407e-12 -5.762965922039447e-10 0.0003848497403776271 0.00027489711536631743 0.009162862441024247 1.0000023912183533 0.9998434966806317 1.0000569408506361 1.3014823037112427e-08 -4.4188321499961855e-10 1.7298814957215155e-10 6.457179908248888e-06 2.4962195081948065e-09 -5.397367672746722e-10 3.1243222091502233e-06 2.232313125226178e-06 7.439342904551392e-05 1.0000002413489546 0.9998419610519423 1.000005742063864 1.3011981205142213e-08 1.0081242347647326e-10 2.053950856828175e-10 6.531042823993917e-07 3.111183584535707e-09 -5.398029617492677e-10 3.154413214575945e-07 2.2644819368332626e-07 7.507549837165927e-06 1.0001491234895328 0.999948295925076 1.00355517545536 1.3309458761850395e-08 -4.119632297427122e-08 -1.0920328088600066e-08 0.00023872673933410731 -4.349496800313567e-09 -5.393643771155153e-10 0.00019242303640571907 0.00013747039503868744 0.004581810628878527
0.832 1.0000233365125013 0.9998584573706999 1.0005558372277112 1.0760943703472825e-08 -5.7023096026527945e-09 -6.95797491833944e-10 5.8751236626917984e-05 -1.9882766933023904e-09 -5.512410620262352e-10 3.00655258225226e-05 2.147975415031789e-05 0.0007159256164168537 1.0000000011226693 0.9998417894618872 1.0000000212326905 1.0706998266396366e-08 1.6075912898146446e-10 1.604688761029127e-10 1.6006481348356974e-09 3.181295597854872e-09 -5.518139220681912e-10 1.4092534798607056e-08 2.3304841686475015e-08 3.3932419464995153e-07 1.000235224945815 1.0000097342121776 1.005627502982937 1.4152693302261562e-08 -2.5035455041784474e-08 -1.4421212660395865e-08 9.561561326340378e-07 7.196439844511381e-12 -5.882417311822366e-10 0.00038485002285100186 0.0002748863474167636 0.00916294639223134 1.000002449295553 0.9998435381520184 1.0000583245410597 1.0712421792965854e-08 -4.452840056122941e-10 1.1995848472196086e-10 6.4555779107773045e-06 2.494877960419718e-09 -5.51748371820576e-10 3.1661249846054368e-06 2.262200080913686e-06 7.538937965437004e-05 1.0000002471285008 0.9998419651800567 1.000005879774882 1.0707540243772844e-08 9.995637833624582e-11 1.5697450875147835e-10 6.531027201713286e-07 3.1108470699703553e-09 -5.518061934626152e-10 3.196813362814936e-07 2.294869256923351e-07 7.608512853937646e-06 1.0001512478549004 0.9999498120894168 1.0036057385320523 1.121907963777203e-08 -4.0480913950987665e-08 -1.0998526895712292e-08 0.00023283285511285822 -4.269690912750833e-09 -5.523050484771481e-10 0.00019333183997185984 0.0001381198009301791 0.004603505525201987
0.842 1.0000238652159839 0.9998588348818981 1.0005684329190871 8.716992250599636e-09 -5.712609179669564e-09 -7.527683990634512e-10 5.8604576735871236e-05 -1.9785047100688444e-09 -5.636306361674553e-10 3.042454766980326e-05 2.173630127738909e-05 0.0007244809591787936 1.0000000010508259 0.9998417894118178 1.0000000195251317 8.62179270949688e-09 1.6037229678645367e-10 1.579705614116995e-10 1.612010689913832e-09 3.1811206635476626e-09 -5.641101929196703e-10 1.4080824037781652e-08 2.3291927698246297e-08 3.3943931556041074e-07 1.0002352323301098 1.0000097378731592 1.005627735529558 1.4900268838393882e-08 -2.2662316019314233e-08 -1.652440126810672e-08 7.413908285083919e-07 7.581309033790316e-12 -5.999971752783025e-10 0.0003848493433542998 0.00027487338546051596 0.009163027581330786 1.0000025073780288 0.9998435796273197 1.0000597083398994 8.631361508610891e-09 -4.4796119380025147e-10 1.1168111434597711e-10 6.453972494755065e-06 2.4935518978884272e-09 -5.640536031841545e-10 3.207361710112469e-06 2.291680176674018e-06 7.63718829071854e-05 1.000000252927753 0.9998419693222861 1.000006017944433 8.62274896797062e-09 9.932695748069017e-11 1.538975388746266e-10 6.53097370466507e-07 3.110526440631575e-09 -5.64103011540828e-10 3.238655112713587e-07 2.3248000556787264e-07 7.708144987301282e-06 1.000153319778332 0.9999512908390226 1.0036550484031366 9.528154806277787e-09 -3.9735757841310424e-08 -1.110616355672139e-08 0.00022708447031157263 -4.186973790114773e-09 -5.654879497490816e-10 0.00019419235996398726 0.00013873452997277089 0.004624050678203962
0.852 1.0000243926164984 0.9998592114658132 1.000580997290543 6.927338536836085e-09 -5.7175246500869716e-09 -7.97502304407193e-10 5.84582791074261e-05 -1.9687683749874913e-09 -5.763175333354245e-10 3.077761843003844e-05 2.198858393220078e-05 0.0007328947486549835 1.0000000009966297 0.9998417893743884 1.0000000182403797 6.756762837407694e-09 1.6049807931639033e-10 1.7513694020767945e-10 1.6198577081039337e-09 3.1809606392211694e-09 -5.767068546886016e-10 1.4080615864874017e-08 2.325116815277587e-08 3.3928411481478905e-07 1.0002352380218664 1.0000097409444126 1.005627905758342 1.830282041566803e-08 -2.1252693786043322e-08 -1.8847639232913353e-08 5.735613249522559e-07 7.89878375899274e-12 -6.114004300590037e-10 0.00038484778258792427 0.00027485850606966567 0.009163101749318397 1.0000025654635614 0.9998436211051405 1.0000610922004862 6.7739024095126005e-09 -4.4962725080682264e-10 1.2231147796044565e-10 6.45236394992045e-06 2.492241626546803e-09 -5.766592532338599e-10 3.248053697269356e-06 2.3207683923995e-06 7.734144484299967e-05 1.0000002587444994 0.9998419734770759 1.0000061565319776 6.7584769068272955e-09 9.925996974476283e-11 1.704092676966936e-10 6.530885040912188e-07 3.1102208509273376e-09 -5.767005940389691e-10 3.2799589738707936e-07 2.3543057286975426e-07 7.806491385769276e-06 1.0001553405519354 0.9999527331137901 1.0037031355320767 8.38597756858307e-09 -3.897258433806963e-08 -1.1276651783363264e-08 0.00022147799265316126 -4.101824261285723e-09 -5.789139677384452e-10 0.0001950073555356714 0.00013931653242742274 0.00464351195994787
0.862 1.0000249187149297 0.999859587124823 1.0005935303055105 5.43059541457957e-09 -5.717881679481117e-09 -8.489783854725716e-10 5.8312344214409654e-05 -1.959067563712123e-09 -5.893080059904901e-10 3.1124948289990114e-05 2.2236750785852642e-05 0.0007411719814337254 1.000000000957982 0.9998417893481042 1.0000000173326433 5.123223241076392e-09 1.6098016240515529e-10 1.940153922499345e-10 1.625476693799407e-09 3.1808163334454097e-09 -5.896112217513172e-10 1.4091467543775283e-08 2.320388121088701e-08 3.3887963130392936e-07 1.0002352423540934 1.0000097436855637 1.0056280211680986 2.628217692479768e-08 -2.137944760312336e-08 -2.1451672131324253e-08 4.4224926843996164e-07 8.173321960552129e-12 -6.221344697926695e-10 0.0003848455579214232 0.00027484215890056444 0.009163162316815469 1.0000026235500254 0.9998436625841433 1.0000624760700232 5.154099343593707e-09 -4.5049397908256867e-10 1.3379440491537672e-10 6.450753575715689e-06 2.490945826725122e-09 -5.895718640651323e-10 3.2882211426558538e-06 2.3494790994244535e-06 7.829854374135769e-05 1.0000002645766388 0.9998419776429477 1.0000062954910156 5.126312371704266e-09 9.959380244886161e-11 1.8854684825947736e-10 6.530774099298561e-07 3.1099301399391837e-09 -5.89605438962368e-10 3.3207454152958405e-07 2.383421153053486e-07 7.903600763215425e-06 1.0001573114340223 0.9999541398282525 1.0037500295940913 8.066757833896137e-09 -3.8208404527167045e-08 -1.153595790636429e-08 0.00021600991847681053 -4.014681556017645e-09 -5.925814623155394e-10 0.00019577940636267957 0.00013986763576058397 0.00466195079423759
0.872 1.0000254435118388 0.9998599618609384 1.0006060319181351 4.283539497539653e-09 -5.714919189264455e-09 -9.19072224357687e-10 5.816677261191447e-05 -1.9494028866266087e-09 -6.026090379160766e-10 3.146673530136753e-05 2.248094234537016e-05 0.0007493173481609819 1.0000000009327998 0.9998417893314808 1.0000000167505483 3.730263778570455e-09 1.6136717483620176e-10 2.0374801795829076e-10 1.6303102009434293e-09 3.180686710224898e-09 -6.028299200377496e-10 1.4110302351099528e-08 2.3170264379751062e-08 3.382953575966566e-07 1.0002352455472978 1.0000097462595015 1.0056280874179686 4.2160372552197396e-08 -2.4062578448928835e-08 -2.4377766676232624e-08 3.393285835844436e-07 8.42069169379335e-12 -6.316229929027838e-10 0.00038484298059384385 0.0002748249259206933 0.009163201488643769 1.0000026816352772 0.9998437040629609 1.0000638598897618 3.785829714035225e-09 -4.5107161379383287e-10 1.3517052214649018e-10 6.4491428187220675e-06 2.489665039116105e-09 -6.027984531462154e-10 3.327883180924096e-06 2.3778260548489017e-06 7.924362910517948e-05 1.0000002704220818 0.999841981818427 1.0000064347694264 3.735823753013942e-09 9.987165919205832e-11 1.974420997161796e-10 6.530655304009888e-07 3.1096543262701905e-09 -6.028249276415187e-10 3.361034145176857e-07 2.4121804281129406e-07 7.999521850888998e-06 1.000159233648371 0.9999555118706168 1.0037957594794362 9.038385010803521e-09 -3.7469108157658075e-08 -1.1902475330903892e-08 0.00021067682997073187 -3.925947995240337e-09 -6.06483240405488e-10 0.00019651092921842093 0.00014038955744592532 0.004679424479173251
0.882 1.0000259670072056 0.9998603356755785 1.0006185020717988 3.5699772274357744e-09 -5.7098821230395286e-09 -1.0108922211886416e-09 5.802156386239381e-05 -1.939775270699379e-09 -6.162262914524358e-10 3.180316625455621e-05 2.2721291600463937e-05 0.0007573352527702037 1.0000000009189998 0.9998417893230296 1.000000016439973 2.580318084426573e-09 1.6137477008289677e-10 2.0216958765151634e-10 1.6348520989791398e-09 3.1805711275789674e-09 -6.163692984509573e-10 1.41324517831779e-08 2.316602978898572e-08 3.376351635987063e-07 1.0002352477062824 1.000009748729999 1.0056281085134295 7.153944746881547e-08 -3.1075211712239264e-08 -2.7645986358734445e-08 2.5846118720422003e-07 8.65122748734896e-12 -6.388523576329788e-10 0.0003848403980504492 0.00027480746521707554 0.009163211647298298 1.0000027397171145 0.9998437455401658 1.000065243597404 2.6796976411255356e-09 -4.517075468295237e-10 1.2417841203617604e-10 6.447532172579062e-06 2.4883980332468753e-09 -6.163456047447591e-10 3.3670577492644956e-06 2.405822251166804e-06 8.017711857298532e-05 1.0000002762787326 0.999841986002033 1.00000657431226 2.5902613243037304e-09 9.980265283174095e-11 1.949204116491636e-10 6.530533594725077e-07 3.109392889565656e-09 -6.163647115268982e-10 3.400842202348862e-07 2.4406119457688287e-07 8.094297484388413e-06 1.0001611083825779 0.9999568501012203 1.0038403532755233 1.2085274348679798e-08 -3.679499442081879e-08 -1.238499093831226e-08 0.00020547539225206624 -3.835991050252855e-09 -6.20605157464061e-10 0.00019720419195283755 0.00014088391560027115 0.004695986499010635
0.892 1.0000264892000126 0.999860708569239 1.000630940693777 3.427902602616415e-09 -5.703900996899266e-09 -1.1205682147271898e-09 5.7876716384607376e-05 -1.9301849690147113e-09 -6.301656829517579e-10 3.2134417629942125e-05 2.2957924698714183e-05 0.0007652298384804261 1.0000000009144707 0.9998417893212402 1.0000000163468354 1.6757092897903944e-09 1.6110069350269006e-10 1.9400262222270435e-10 1.638465916635308e-09 3.1804698606349973e-09 -6.302364486773458e-10 1.4153183245285778e-08 2.320007799144038e-08 3.3701448870213695e-07 1.000235248799702 1.0000097510477233 1.0056280867166179 1.2365141630060302e-07 -4.542648184745012e-08 -3.1259791593747755e-08 1.947050295306037e-07 8.870673907741041e-12 -6.420986484147162e-10 0.00038483813568667823 0.0002747904504643083 0.009163186701849744 1.000002797793213 0.9998437870142199 1.0000666271290672 1.8516505754753884e-09 -4.5236918941175394e-10 1.054520145949579e-10 6.4459209994244194e-06 2.487145067513124e-09 -6.302198155703809e-10 3.4057616793420197e-06 2.433479932605861e-06 8.109940255627406e-05 1.0000002821444591 0.9998419901922511 1.000006714064446 1.6933110420306847e-09 9.94791163491341e-11 1.8569562303610297e-10 6.530402607581389e-07 3.10914555764174e-09 -6.302323233161117e-10 3.4401846082472544e-07 2.4687363863297713e-07 8.187966217135758e-06 1.0001629367848721 0.999958155349971 1.0038838382132473 1.851171260080712e-08 -3.625034312771457e-08 -1.2984575506765564e-08 0.0002004023514281955 -3.7451460540840786e-09 -6.349180000260536e-10 0.00019786132542992524 0.00014135223780181564 0.0047116868361797995
0.902 1.000027010087543 0.9998610805409694 1.0006433476814707 4.08906840993271e-09 -5.698375996088844e-09 -1.242608440170042e-09 5.773222837803547e-05 -1.9206325310946558e-09 -6.444335961796528e-10 3.2460656611238143e-05 2.3190961639986777e-05 0.000773005017461502 1.000000000917004 0.9998417893245314 1.0000000164172633 1.0265720250955238e-09 1.6082713715281944e-10 1.8553833494997738e-10 1.6402879466332532e-09 3.18038213705135e-09 -6.444370558536747e-10 1.4168616343685499e-08 2.3273866773171953e-08 3.3653296542099106e-07 1.0002352486162316 1.0000097530201904 1.0056280221202336 2.133999962158686e-07 -7.211194121155148e-08 -3.5215569515391365e-08 1.4420859272046952e-07 9.08292885904232e-12 -6.385033678933997e-10 0.00038483645005168423 0.00027477451592194214 0.009163123106140673 1.0000028558609904 0.9998438284833758 1.0000680104180484 1.3340823224785046e-09 -4.528460227019008e-10 8.519880061945814e-11 6.444308434880262e-06 2.4859056183561093e-09 -6.44427695155239e-10 3.444010987585822e-06 2.4608107672920786e-06 8.201085368838208e-05 1.0000002880170138 0.9998419943874836 1.000006853970818 1.0573351999260262e-09 9.917699222391072e-11 1.7604964972051425e-10 6.530253704051333e-07 3.1089119481199206e-09 -6.444339761337131e-10 3.4790768710426687e-07 2.4965678514903387e-07 8.280568762045103e-06 1.0001647199585375 0.9999594284121747 1.0039262405570182 3.045143177333878e-08 -3.593948426423007e-08 -1.3700229507796962e-08 0.00019545453367440807 -3.65371958033231e-09 -6.493705949060999e-10 0.0001984843336309081 0.00014179596821487013 0.004726572277049195
0.912 1.0000275296643408 0.9998614515876135 1.0006557228779678 5.923203701545705e-09 -5.695578222135127e-09 -1.374514123051427e-09 5.758809884640399e-05 -1.911118370767987e-09 -6.590352505439283e-10 3.278204177621873e-05 2.3420516720499246e-05 0.0007806644928859246 1.0000000009242318 0.9998417893312054 1.0000000165957752 6.476543610180228e-10 1.6071728360179122e-10 1.8005613385583152e-10 1.6402466196085014e-09 3.1803076490802556e-09 -6.589787588073367e-10 1.417618014727655e-08 2.33825328501895e-08 3.3625347236859073e-07 1.0002352466879045 1.0000097542588389 1.005627911792442 3.643532711719468e-07 -1.19255780352607e-07 -3.951043313576371e-08 1.039714110751107e-07 9.290758249070392e-12 -6.234363417314657e-10 0.00038483550048629264 0.00027476021346840916 0.009163020380525595 1.0000029139174484 0.9998438699455638 1.0000693933907232 1.17739951999592e-09 -4.530584725895718e-10 6.661779484040049e-11 6.442694407627222e-06 2.484678839669687e-09 -6.589760864591141e-10 3.4818209595799734e-06 2.4878258892710636e-06 8.291182990922562e-05 1.0000002938939663 0.9998419985859955 1.0000069939740694 7.006498481240041e-10 9.905227283510113e-11 1.6925444315978728e-10 6.53008617039503e-07 3.1086914284482633e-09 -6.589765787059819e-10 3.5175353778722896e-07 2.5241151332015273e-07 8.372148536009087e-06 1.000166458952801 0.9999606700419391 1.0039675854133845 5.131541272884382e-08 -3.603195277573292e-08 -1.4533640669331441e-08 0.00019062884430861259 -3.5619896659705993e-09 -6.638745239793839e-10 0.00019907510193204289 0.00014221647303220555 0.004740686696871314
0.922 1.0000280479207417 0.9998618217027583 1.0006680660361142 9.494727710794807e-09 -5.6991486282654775e-09 -1.5173425124689801e-09 5.744432770697572e-05 -1.90164311551068e-09 -6.739750531001659e-10 3.309872341306603e-05 2.3646698692536275e-05 0.000788211771118185 1.0000000009336651 0.9998417893394779 1.0000000168246002 5.462482081410591e-10 1.6073739756168766e-10 1.7725104882032775e-10 1.639179697856698e-09 3.1802461668281327e-09 -6.73868265942812e-10 1.417498994660188e-08 2.3516960280911785e-08 3.3619562111695725e-07 1.000235242167303 1.0000097540936006 1.005627748370188 6.129795700268194e-07 -1.9980111969629018e-07 -4.41429587053429e-08 7.165592779218446e-08 9.494994633933503e-12 -5.895569907275474e-10 0.0003848353402835218 0.0002747479840935002 0.009162881117890829 1.0000029719590586 0.9998439113983087 1.0000707759623042 1.4448681548668113e-09 -4.5314064510288165e-10 4.932664254590166e-11 6.441079756264249e-06 2.483464406285885e-09 -6.738714981234725e-10 3.5192059453493846e-06 2.5145357441475733e-06 8.380266901697007e-05 1.0000002997727226 0.9998420027859326 1.0000071340137155 6.361468617975615e-10 9.906415769774437e-11 1.6499747020270697e-10 6.529908387459607e-07 3.108483211226231e-09 -6.738667754859071e-10 3.555574949367976e-07 2.5513816983424367e-07 8.462744391038303e-06 1.0001681547486048 0.9999618809420164 1.0040078964261876 8.643221895329847e-08 -3.680015153023384e-08 -1.548965057727726e-08 0.00018592226591604544 -3.4702091582369416e-09 -6.782837153098847e-10 0.00019963540397206745 0.00014261504456286955 0.0047540713176521
0.932 1.0000285648407279 0.9998621908752037 1.0006803767667731 1.5658820138294345e-08 -5.714577058040775e-09 -1.673277914075068e-09 5.7300914996842945e-05 -1.892207475982364e-09 -6.892570922198944e-10 3.341084389881106e-05 2.3869610956372046e-05 0.0007956501739038985 1.0000000009427943 0.9998417893475487 1.0000000170450356 7.214702697722901e-10 1.6077870666732052e-10 1.7562342185564383e-10 1.638046565075352e-09 3.1801970657986465e-09 -6.891118300657609e-10 1.4165982343436723e-08 2.36658880131253e-08 3.363409400998479e-07 1.0002352336408347 1.0000097514421278 1.0056275179461505 1.0144663160409345e-06 -3.3393933063882864e-07 -4.910828598720485e-08 4.544062082377357e-08 9.6966311420498e-12 -5.254819095945423e-10 0.0003848359231128756 0.0002747381424115036 0.009162710583324603 1.0000030299816418 0.999843952838645 1.0000721580328369 2.22163157366651e-09 -4.53323090913297e-10 3.1753914534454465e-11 6.439465440245228e-06 2.4822618564147586e-09 -6.89120377099565e-10 3.5561792742397585e-06 2.5409500257694326e-06 8.46836848745721e-05 1.0000003056506064 0.9998420069853787 1.0000072740269161 8.715501560375889e-10 9.909573944962836e-11 1.6177229476514682e-10 6.529729943745288e-07 3.108287805579404e-09 -6.891107462535242e-10 3.593207552760868e-07 2.578366517988987e-07 8.55238556006702e-06 1.0001698082370136 0.9999630617484803 1.0040471953130699 1.4396233640030756e-07 -3.867488809006002e-08 -1.6573609065296583e-08 0.00018133185562699768 -3.3786064123955962e-09 -6.923630806424624e-10 0.00020016690790701524 0.00014299290459148417 0.004766764942470761
0.942 1.0000290803986231 0.9998625590866167 1.0006926544606418 2.571832920643179e-08 -5.750027364111188e-09 -1.8436282620629027e-09 5.715786008592327e-05 -1.8828119046038493e-09 -7.048838389799741e-10 3.371853840815418e-05 2.4089351982304305e-05 0.0008029828572601777 1.000000000949072 0.9998417893535908 1.0000000171969508 1.1886220876017139e-09 1.6074329377951098e-10 1.7445787867775567e-10 1.6371411921115974e-09 3.180160138443984e-09 -7.047167200002212e-10 1.4151256918259936e-08 2.3817737040841173e-08 3.366443944169794e-07 1.0002352188552743 1.0000097446172376 1.005627197059244 1.6504845618666404e-06 -5.525070049728244e-07 -5.439387536801693e-08 2.3906603220458972e-08 9.895277234190994e-12 -4.139431425983033e-10 0.00038483711591409133 0.00027473086931945214 0.009162516106417225 1.000003087980017 0.9998439942628689 1.000073539478846 3.6524035877816935e-09 -4.538568987106446e-10 1.3120816957872986e-11 6.437851753940341e-06 2.481070874877415e-09 -7.047295978762224e-10 3.592753542835923e-06 2.567077885079534e-06 8.555517243033214e-05 1.0000003115248062 0.9998420111823183 1.0000074139471893 1.4351085041996373e-09 9.904053640224541e-11 1.588568618259471e-10 6.529553781749817e-07 3.1081042743987912e-09 -7.047158684343891e-10 3.6304444891355234e-07 2.605067360217599e-07 8.641095776959666e-06 1.0001714201872052 0.9999642130080386 1.0040855011806133 2.3617125948031892e-07 -4.2326438525848217e-08 -1.778919936143379e-08 0.00017685474250010496 -3.287388687449138e-09 -7.057447920844655e-10 0.00020067118250942346 0.00014335120741195613 0.004778804167101873
0.952 1.000029594554114 0.9998629263079968 1.0007048981708653 4.1631223715615996e-08 -5.817702109997408e-09 -2.0289183539983276e-09 5.701516167782695e-05 -1.8734570637933754e-09 -7.208556511730635e-10 3.402193563426443e-05 2.4306015738027154e-05 0.0008102128308595065 1.000000000949618 0.999841789355541 1.0000000172121024 2.0101609227883084e-09 1.605522221174711e-10 1.7373441167496451e-10 1.6360930767599058e-09 3.1801347409751457e-09 -7.206893748575909e-10 1.41332656271376e-08 2.396244838534876e-08 3.3703992668567476e-07 1.0002351943296413 1.0000097310524647 1.0056267485729262 2.639189570637556e-06 -9.016037981322513e-07 -5.997996530322553e-08 5.950432300243666e-09 1.0092055423185777e-11 -2.2931585644573548e-10 0.00038483870504934885 0.0002747262044456178 0.009162306526686613 1.0000031459472414 0.9998440356659976 1.000074920135453 5.990204891169766e-09 -4.550274689064165e-10 -6.64535622738844e-12 6.436238326999048e-06 2.4798912942427446e-09 -7.207058317102794e-10 3.628940952058278e-06 2.5929281809082115e-06 8.641741544365022e-05 1.0000003173920358 0.9998420153743959 1.000007553696609 2.40834536569198e-09 9.880916207048096e-11 1.5622582872585898e-10 6.5293762006748e-07 3.107932352149891e-09 -7.206888707032607e-10 3.6672990695442485e-07 2.6314845370403327e-07 8.728900064551331e-06 1.000172991200298 0.9999653351452982 1.0041228295411033 3.8111623744911695e-07 -4.878024009312257e-08 -1.9138458344842862e-08 0.00017248812576415212 -3.1967417528535986e-09 -7.178620444687852e-10 0.0002011497028682697 0.00014369104244799072 0.004790223561795452
0.962 1.0000301072452926 0.9998632924947266 1.0007171064486258 6.623709095657912e-08 -5.935684876084054e-09 -2.2298303752458787e-09 5.687281847782466e-05 -1.8641429543892902e-09 -7.371693098015848e-10 3.432115810141946e-05 2.4519691828482198e-05 0.0008173429688042615 1.0000000009407681 0.9998417893507755 1.0000000170034942 3.294866143364863e-09 1.6022101542356198e-10 1.7319215389627955e-10 1.6345329781308925e-09 3.180120251911035e-09 -7.370364821979237e-10 1.411448754830258e-08 2.4093154954173105e-08 3.374404952866645e-07 1.0002351548205144 1.000009706922797 1.0056261162311995 4.147553082374081e-06 -1.4486714298759132e-06 -6.584240141503282e-08 -9.283513591130706e-09 1.0285965758480811e-11 6.559084946542545e-11 0.00038484037632294075 0.0002747240252040867 0.009162092024918 1.0000032038735065 0.999844077040983 1.0000762997701707 9.618423767296359e-09 -4.571118577232846e-10 -2.784969657235857e-11 6.434624789884057e-06 2.4787219149544776e-09 -7.37056201812807e-10 3.6647532723232087e-06 2.618509468389225e-06 8.727068758592335e-05 1.0000003232480155 0.999842019558546 1.0000076931736048 3.927516105613153e-09 9.840297894301081e-11 1.5361358040436437e-10 6.529193504763274e-07 3.1077711651292983e-09 -7.370363735351048e-10 3.7037858114091383e-07 2.657621953390194e-07 8.815824910360414e-06 1.0001745216448519 0.9999664284169858 1.0041591909479166 6.047678724300678e-07 -5.9576703068957726e-08 -2.062266324845783e-08 0.000168229273765662 -3.1068329840941447e-09 -7.278652247789389e-10 0.00020160385520366555 0.00014401343620856478 0.004801055817298157
0.972 1.0000306183795986 0.9998636575801378 1.0007292771296044 1.0349126354622508e-07 -6.130272260017135e-09 -2.447235620790713e-09 5.673082975444417e-05 -1.8548704247898469e-09 -7.538170810737377e-10 3.461632217394155e-05 2.473046542338178e-05 0.0008243760129066393 1.0000000009178462 0.9998417893359502 1.0000000164598608 5.150078684494441e-09 1.5999902408869873e-10 1.7226500038250928e-10 1.6326539706054113e-09 3.180116233223343e-09 -7.53764790867627e-10 1.4096755823524023e-08 2.4206763912339234e-08 3.3774124187721316e-07 1.0002350926073833 1.000009666636612 1.0056252177347351 6.4058337277554354e-06 -2.2902084530935215e-06 -7.195284578046188e-08 -2.2456066156129977e-08 1.0477004312067607e-11 5.235360201592288e-10 0.0003848416380339947 0.00027472399063990967 0.009161884812171804 1.0000032617450285 0.9998441183779224 1.0000776780563123 1.5031460666666008e-08 -4.602671701962515e-10 -5.109134715253113e-11 6.433011335218627e-06 2.477562592181315e-09 -7.537868823844204e-10 3.7002015513087587e-06 2.6438297980638416e-06 8.811524803488249e-05 1.0000003290871577 0.9998420237307674 1.0000078322453363 6.138690904479947e-09 9.805385885228955e-11 1.5045035007807462e-10 6.529007625838246e-07 3.1076202818515525e-09 -7.537651871062907e-10 3.739917000439416e-07 2.6834854052289677e-07 8.90189325351488e-06 1.0001760115696505 0.999967492849968 1.0041945891659623 9.435780087881543e-07 -7.698479146711104e-08 -2.2242187585853963e-08 0.00016407552284966706 -3.017812078135376e-09 -7.345058805159307e-10 0.00020203494049839273 0.0001443193534545037 0.004811331857534327
0.982 1.0000311278225 0.9998640214674522 1.0007414070677036 1.587333401061312e-07 -6.439088779704509e-09 -2.6813795616881964e-09 5.6589195251669064e-05 -1.8456400841627126e-09 -7.707855810131538e-10 3.490753817464423e-05 2.4938417271505598e-05 0.0008313145759068671 1.000000000875472 0.9998417893072187 1.000000015453122 7.615239910396563e-09 1.6032021943798216e-10 1.7084311873033023e-10 1.6311220395957532e-09 3.1801223856239566e-09 -7.708815219778343e-10 1.4080125568936934e-08 2.4303184085498892e-08 3.3781688407690007e-07 1.000234996566916 1.0000096021764817 1.0056239362850348 9.723618533537118e-06 -3.561172325787181e-06 -7.827541916016517e-08 -3.4074778658798736e-08 1.066477714062991e-11 1.2176189546669039e-09 0.00038484163450255783 0.0002747254122755994 0.009161701420061367 1.0000033195431903 0.9998441596634495 1.0000790545526888 2.280205156104056e-08 -4.646033668813641e-10 -7.649755120319064e-11 6.431398629257671e-06 2.476412593693012e-09 -7.70904609508025e-10 3.735296019616903e-06 2.668896647819721e-06 8.895133969439078e-05 1.0000003349027589 0.9998420278862612 1.0000079707523652 9.134673975505121e-09 9.817382584773226e-11 1.466249238209162e-10 6.528825223895552e-07 3.1074794350542033e-09 -7.708820011471537e-10 3.7757011714470686e-07 2.709081139453402e-07 8.987122155821129e-06 1.0001774605892053 0.9999685281598019 1.004229018793905 1.447497101700081e-06 -1.042793240283472e-07 -2.3995385306512402e-08 0.00016002427564374853 -2.9298127907636615e-09 -7.359850031289023e-10 0.00020244417638670185 0.0001446096972579971 0.004821080921356422
0.992 1.0000316353834373 0.9998643840197736 1.0007534918053704 2.3901978662738433e-07 -6.915251484030248e-09 -2.931572828489547e-09 5.644791463337223e-05 -1.8364527527766425e-09 -7.880527903059392e-10 3.519491062948805e-05 2.5143623816047825e-05 0.0008381611450590951 1.0000000008083945 0.9998417892608289 1.000000013858515 1.0615242887536286e-08 1.614301491303168e-10 1.6954560906491312e-10 1.6305202899798868e-09 3.1801378016544227e-09 -7.883935158705776e-10 1.406184829319621e-08 2.4383826404626543e-08 3.3752051533406057e-07 1.0002348510126182 1.000009502271987 1.0056221107120302 1.450635965875925e-05 -5.4459292557210535e-06 -8.47640333344194e-08 -4.452611442606077e-08 1.0848873023865297e-11 2.2466833664717958e-09 0.00038483875987242223 0.00027472698688127243 0.00916156781387449 1.0000033772438899 0.9998442008802704 1.0000804286882354 3.3572910622981546e-08 -4.70567896953058e-10 -1.0344791029731608e-10 6.429787254371321e-06 2.47527165214046e-09 -7.884161039022482e-10 3.7700462917373216e-06 2.6937170589806663e-06 8.977919204642207e-05 1.0000003406876823 0.9998420320199216 1.0000081085252364 1.2912187406849046e-08 9.898626477531086e-11 1.4275654140126947e-10 6.528652132063303e-07 3.1073481759414067e-09 -7.883944753252931e-10 3.8111447389128335e-07 2.734415949669788e-07 9.071525572089286e-06 1.0001788677375645 0.9999695336466349 1.0042624622613894 2.183382364937916e-06 -1.4609118449390273e-07 -2.5878043865302203e-08 0.00015607299892448555 -2.8429531904348293e-09 -7.297671423235273e-10 0.00020283269558033965 0.00014488530679081514 0.004830330602359873
1.002 1.0000321407984978 0.9998647450477429 1.000765525167539 3.5350609410982313e-07 -7.63242867211762e-09 -3.196935816319716e-09 5.6306987058132846e-05 -1.8273087169411494e-09 -8.055855145481145e-10 3.547853815388459e-05 2.5346157067016136e-05 0.0008449180775249031 1.0000000007126375 0.9998417891939398 1.000000011581838 1.3938078294338566e-08 1.6301102818553556e-10 1.6898199496526556e-10 1.6309235361710397e-09 3.180162661687276e-09 -8.063083476440561e-10 1.4035948422479546e-08 2.4450236756468446e-08 3.367041278149279e-07 1.0002346342913526 1.0000093513984223 1.0056195245494535 2.1270642678551264e-05 -8.190329851611192e-06 -9.136397320881779e-08 -5.410053129442763e-08 1.1029606690876475e-11 3.741037771837557e-09 0.00038482992361107407 0.0002747262840671817 0.009161529295791284 1.000003434816831 0.9998442420066621 1.0000817997452247 4.807527632340027e-08 -4.793373491551972e-10 -1.3130977185391663e-10 6.428177285417616e-06 2.474139538490225e-09 -8.06327824175965e-10 3.804461498352321e-06 2.7182977230561208e-06 9.059902257849413e-05 1.0000003464353193 0.9998420361270195 1.0000082454073067 1.7353611814676368e-08 1.001535264607144e-10 1.394570558078039e-10 6.528489097649924e-07 3.1072257008839567e-09 -8.06308879787271e-10 3.846253418888173e-07 2.75949709608872e-07 9.155117098449826e-06 1.0001802312870218 0.9999705080660142 1.00429488615135 3.238605779333468e-06 -2.0883602425285176e-07 -2.7884127854727055e-08 0.00015221922164491058 -2.757337097195936e-09 -7.123489770405807e-10 0.00020320153744015655 0.00014514695046457824 0.004839106819197693
1.012 1.0000326437095943 0.999865104294693 1.0007774987743567 5.138225823961686e-07 -8.690375117494111e-09 -3.477210189723336e-09 5.616641124514641e-05 -1.818208286840899e-09 -8.233373338537425e-10 3.575851254321704e-05 2.5546083919417523e-05 0.0008515875798911399 1.0000000005868388 0.9998417891055801 1.0000000085909329 1.7212952725394746e-08 1.6427596458705041e-10 1.6896273794485282e-10 1.6319660440737703e-09 3.1801958561061147e-09 -8.246324711595349e-10 1.3994706166847506e-08 2.4503726553097322e-08 3.352581906971407e-07 1.0002343171527903 1.0000091286128951 1.0056158947679468 3.0655622037396754e-05 -1.2114099013285726e-05 -9.80153549455701e-08 -6.301239935977762e-08 1.1205597398655714e-11 5.867969345307448e-09 0.0003848092383605047 0.0002747188237058175 0.009161668179469867 1.0000034922246517 0.9998442830158517 1.0000831668379548 6.714733837905401e-08 -4.927438608257618e-10 -1.602310620488267e-10 6.426568356932619e-06 2.473014935134323e-09 -8.246465055057164e-10 3.838550116578342e-06 2.742644855488567e-06 9.14110331644468e-05 1.0000003521407073 0.9998420402040018 1.0000083812809415 2.2209141071573e-08 1.0087368897186273e-10 1.3654103495319612e-10 6.528332463256352e-07 3.1071115253407307e-09 -8.246332497335644e-10 3.8810317077786397e-07 2.7843312259707515e-07 9.237909342436613e-06 1.000181548530724 0.9999714494738773 1.0043262368552357 4.724518028602413e-06 -3.0121998097687465e-07 -3.0006714188503106e-08 0.00014846053347218244 -2.6730563267172033e-09 -6.789851900139219e-10 0.00020355162732335464 0.0001453953106107081 0.004847433674393652
1.022 1.0000331436404415 0.9998654614195096 1.0007894014801104 7.34395077060262e-07 -1.0220832086454749e-08 -3.772533320757537e-09 5.602618586076947e-05 -1.8091521868657967e-09 -8.412435582411622e-10 3.603491691992756e-05 2.574346481213566e-05 0.00085817166837122 1.0000000004338057 0.9998417889977566 1.0000000049523528 1.9886904804185138e-08 1.645478606292137e-10 1.6870764588450108e-10 1.6332309383722335e-09 3.1802371006917013e-09 -8.433736205709488e-10 1.3932488752979695e-08 2.4546224917924843e-08 3.331721284200884e-07 1.0002338609431336 1.0000088062645722 1.0056108613041634 4.342732337738973e-05 -1.762225134166979e-05 -1.0465272620294832e-07 -7.141560634638552e-08 1.1376917824297285e-11 8.836230812017455e-09 0.0003847658039859122 0.00027469650897999834 0.009162133362922778 1.000003549421916 0.9998443238752978 1.0000845288884748 9.174587743411113e-08 -5.127180740540439e-10 -1.909302991622961e-10 6.424960050569367e-06 2.4718979747910814e-09 -8.433787012690535e-10 3.87231969298023e-06 2.766763996473545e-06 9.221540499108556e-05 1.000000357801828 0.9998420442494211 1.0000085160980756 2.707690721102272e-08 1.0046477286702458e-10 1.3323381318305456e-10 6.528178060967868e-07 3.1070052448275132e-09 -8.43374148581116e-10 3.915482753047734e-07 2.8089240563602006e-07 9.319914153503709e-06 1.0001828155318664 0.9999723550476324 1.0043564356545482 6.779307841768998e-06 -4.348112882642275e-07 -3.223763544377527e-08 0.00014479458368190856 -2.590190493273266e-09 -6.233723661278698e-10 0.00020388373542430335 0.00014563095378633065 0.004855333136459654
1.032 1.000033639969878 0.9998658159775983 1.000801218752701 1.0326938232441374e-06 -1.2394189615762128e-08 -4.0824187075425985e-09 5.5886309817050365e-05 -1.8001408486816522e-09 -8.592184365098975e-10 3.630782261754811e-05 2.593835149719206e-05 0.0008646721014144619 1.000000000262115 0.9998417888765998 1.0000000008695489 2.1243964716454742e-08 1.6376983051822686e-10 1.6778651964271692e-10 1.6345468455609325e-09 3.18028609550024e-09 -8.62538901920201e-10 1.3850599896802205e-08 2.4581695037063333e-08 3.3061818066154427e-07 1.0002332157195586 1.0000083486480709 1.005603978983573 6.047202779595473e-05 -2.5213737430074962e-05 -1.1119901280100015e-07 -7.941480280447013e-08 1.154339493094833e-11 1.2898404913794111e-08 0.00038468017035693866 0.0002746451157211332 0.009163186834436676 1.000003606353887 0.9998443645458165 1.0000858845974603 1.2298907427113506e-07 -5.408094275935828e-10 -2.2374717115165613e-10 6.423352194448347e-06 2.4707876172700923e-09 -8.625311091463245e-10 3.905776672938299e-06 2.79065988872465e-06 9.301229493187726e-05 1.0000003634209267 0.9998420482648755 1.000008649911654 3.142451271775239e-08 9.887826455230271e-11 1.291146766511732e-10 6.528024173994869e-07 3.1069061219596625e-09 -8.625394858438014e-10 3.949610726639457e-07 2.8332820722470904e-07 9.40114764340376e-06 1.0001840268468116 0.999973220888569 1.0043853734257888 9.56971489238117e-06 -6.246552040251292e-07 -3.456584101981882e-08 0.00014121908002928907 -2.5088081967915447e-09 -5.373012491305194e-10 0.0002041984023603067 0.00014585427758050752 0.00486282443750322
1.042 1.0000341319032722 0.9998661674004717 1.0008129320110628 1.4293872849083404e-06 -1.542725353303236e-08 -4.405168838022688e-09 5.5746782263692236e-05 -1.7911749937110842e-09 -8.771484388080639e-10 3.657728389924351e-05 2.613078327453185e-05 0.0008710902647198615 1.0000000000871372 0.999841788753093 0.999999996707844 2.0514424231287823e-08 1.624166623067108e-10 1.666033723726797e-10 1.6359771369412644e-09 3.1803416651577033e-09 -8.821354589059135e-10 1.3760767643443268e-08 2.4616929756655093e-08 3.2800809333711806e-07 1.0002323184339033 1.0000077107062444 1.0055947138509993 8.27748434484833e-05 -3.5485068854600356e-05 -1.1755868777474462e-07 -8.707262970996913e-08 1.1704389481282852e-11 1.8349776529448294e-08 0.0003845190189374228 0.0002745405086103785 0.009165272113583532 1.0000036629545863 0.9998444049801969 1.0000872323986898 1.622709349613646e-07 -5.783204105244458e-10 -2.5815094907777233e-10 6.421744849973944e-06 2.469683705770272e-09 -8.821100765923783e-10 3.938926179523645e-06 2.814336317310798e-06 9.380182915786378e-05 1.0000003690052386 0.9998420522555289 1.0000087828935371 3.4698821099725395e-08 9.661443654503089e-11 1.246003920034731e-10 6.527871436323365e-07 3.1068140776842375e-09 -8.821357158363391e-10 3.983423996291504e-07 2.857414647017679e-07 9.481635650216126e-06 1.0001851752350175 0.9999740418148025 1.0044129052838073 1.3290969182089299e-05 -8.898960212751644e-07 -3.697594530549209e-08 0.00013773178739095386 -2.4289672265753445e-09 -4.102914206130745e-10 0.000204495813191939 0.0001460654208078405 0.004869923022498602
1.052 1.0000346184432138 0.9998665149748294 1.0008245179487292 1.948315736056467e-06 -1.9591672920284137e-08 -4.738357046424877e-09 5.560760239002382e-05 -1.7822547889622758e-09 -8.948889760562345e-10 3.684332924252103e-05 2.6320780783113966e-05 0.000877426982202693 0.999999999930692 0.9998417886428276 0.9999999929865616 1.7064100661311288e-08 1.609542889006361e-10 1.6583869525627596e-10 1.6376195098482668e-09 3.180403583924482e-09 -9.021716691401698e-10 1.3683344282702803e-08 2.4660347322481985e-08 3.259213037262091e-07 1.0002310913886212 1.0000068369275337 1.0055824462139396 0.00011137994172675942 -4.91263414396811e-05 -1.2361608294262611e-07 -9.441445058249488e-08 1.1859558260203515e-11 2.5522183784608357e-08 0.00038422767546334764 0.00027434330672921383 0.009169107573381392 1.0000037191435505 0.9998444451208855 1.000088570382295 2.1142966631396397e-07 -6.26940498091069e-10 -2.932885602555185e-10 6.420138113732019e-06 2.4685852415935915e-09 -9.021221392884278e-10 3.971771432190491e-06 2.8377956875533796e-06 9.458408808753209e-05 1.0000003745663544 0.9998420562296573 1.000008915319724 3.65131404778875e-08 9.417816506048823e-11 1.2038869220751406e-10 6.52772082427959e-07 3.1067285448919286e-09 -9.021710972543943e-10 4.016935697638538e-07 2.881333935711989e-07 9.561412875479721e-06 1.000186251375081 0.9999748111585474 1.004438845612095 1.8164246013530535e-05 -1.254353655654906e-06 -3.944811017533889e-08 0.0001343305262809836 -2.3507180461457943e-09 -2.2923317458892892e-10 0.0002047755962430702 0.00014626412015760547 0.00487663883246628
1.062 1.0000350983617439 0.9998668578227231 1.0008359478967013 2.6161431674999534e-06 -2.5221779434495313e-08 -5.079673668622156e-09 5.546876927599636e-05 -1.7733809742145807e-09 -9.122570129364171e-10 3.710594796116548e-05 2.650833646841651e-05 0.000883682227446725 0.9999999998189156 0.9998417885644766 0.9999999903280826 1.0592399482477155e-08 1.5947665711213517e-10 1.6557365580480168e-10 1.6394549832820078e-09 3.1804711663196157e-09 -9.226541082519321e-10 1.3636864470560334e-08 2.4718305864686068e-08 3.2483411739767555e-07 1.0002294412183521 1.0000056606189696 1.0055664827771078 0.00014732995373140247 -6.690697113193204e-05 -1.292386709219317e-07 -1.0143241800661204e-07 1.200870766384017e-11 3.47712781030781e-08 0.0003837203294699191 0.0002739919095274983 0.009175802175027808 1.0000037748211321 0.999844484896629 1.000089896182911 2.7289171432384015e-07 -6.89242149879723e-10 -3.288591485989305e-10 6.418531965409696e-06 2.4674920476489376e-09 -9.225731029709428e-10 4.004312719323047e-06 2.8610382837228027e-06 9.535908192934813e-05 1.0000003801178305 0.9998420601969404 1.0000090475132928 3.683988888584619e-08 9.171049274674391e-11 1.165830679941426e-10 6.527572147976173e-07 3.1066482093722467e-09 -9.226534245635783e-10 4.050161091508385e-07 2.905052413969766e-07 9.640515878905467e-06 1.0001872436132324 0.9999755205865407 1.0044629640698546 2.4430923972155793e-05 -1.7469851194225304e-06 -4.195877756615828e-08 0.00013101317144009793 -2.2741011383031154e-09 2.1926061956904398e-11 0.00020503651954796644 0.00014644949383509946 0.004882973662874576
1.072 1.000035570177631 0.9998671948853344 1.0008471873089309 3.461560635976938e-06 -3.2720476925703763e-08 -5.427023236632864e-09 5.5330281894274125e-05 -1.7645531717906747e-09 -9.290265219967915e-10 3.7365070990224426e-05 2.6693400886038165e-05 0.0008898547102693328 0.9999999997786027 0.9998417885371856 0.9999999893703774 1.2664280418778618e-09 1.579043563221001e-10 1.6517148635987005e-10 1.6413486389313092e-09 3.180544047860322e-09 -9.435911586713778e-10 1.3621251347437939e-08 2.4790407471964475e-08 3.2472331851221134e-07 1.000227258687514 1.0000041037622942 1.0055460799933327 0.00019158387773294364 -8.964869260632946e-05 -1.3427886877115926e-07 -1.0808939607258017e-07 1.2151294271091933e-11 4.645581266681031e-08 0.0003828683493642873 0.0002733941609379005 0.009186981222344803 1.0000038298629348 0.9998445242184992 1.0000912068470196 3.4971322858621973e-07 -7.686470472655689e-10 -3.6522968214157253e-10 6.416926268346641e-06 2.466403672623917e-09 -9.434692151878264e-10 4.03654596091885e-06 2.8840612408978363e-06 9.612671758437925e-05 1.0000003856713415 0.999842064165716 1.0000091797523882 3.61354478724267e-08 8.917477382234649e-11 1.1257315391782126e-10 6.52742405461545e-07 3.1065732538334723e-09 -9.435900251107014e-10 4.0831140459120384e-07 2.928580323281464e-07 9.718975846655802e-06 1.000188137777025 0.9999761599670112 1.0044849832873632 3.2343102129316436e-05 -2.4021470803293056e-06 -4.448074030950942e-08 0.00012777765060149432 -2.1991489558765714e-09 3.6239312387486003e-10 0.00020527605813311942 0.00014661973300186443 0.004888917323371739
1.082 1.0000360321430246 0.9998675249134387 1.0008581954729112 4.513992876582438e-06 -4.256228386829317e-08 -5.777680361218314e-09 5.519213920155864e-05 -1.7557731638459593e-09 -9.449256252435516e-10 3.762054464103758e-05 2.6875863987361306e-05 0.0008959413116664397 0.9999999998327356 0.9998417885773747 0.9999999906603774 -1.0232745436167339e-08 1.564375252376402e-10 1.6404562293835812e-10 1.6431387588335815e-09 3.1806221391784762e-09 -9.64990920520158e-10 1.3604691976558647e-08 2.486670100818469e-08 3.2477535395870403e-07 1.0002244196068304 1.0000020776694452 1.0055204800679136 0.0002449156041308796 -0.0001181840713671239 -1.3856853825451097e-07 -1.1432153991425673e-07 1.2286734669102354e-11 6.090816800519277e-08 0.00038148783833178237 0.0002724184698482398 0.009204895169157184 1.0000038841144512 0.9998445629760638 1.0000924987054631 4.4549254269293633e-07 -8.691340845648771e-10 -4.026569673446332e-10 6.415320860621776e-06 2.4653187325077e-09 -9.648156235249046e-10 4.068460663289302e-06 2.9068570897933147e-06 9.688675145548254e-05 1.0000003912321198 0.9998420681397175 1.0000093121614828 3.537304565263767e-08 8.679552217062687e-11 1.0780535507731818e-10 6.527274926774114e-07 3.1065029444190534e-09 -9.649893585892392e-10 4.1158044310254573e-07 2.951924417121387e-07 9.79681410300064e-06 1.000188917091117 0.9999767173095676 1.004504579024825 4.2150183815734736e-05 -3.2595690177227692e-06 -4.698171625229246e-08 0.00012462194338478836 -2.1258874419948004e-09 8.145675834221494e-10 0.00020548981296578052 0.0001467716872735091 0.004894442366025141
1.092 1.000036482243872 0.9998678464677055 1.000868925548835 5.801839182145657e-06 -5.529290122929305e-08 -6.12739014505099e-09 5.505434021627437e-05 -1.7470405553665857e-09 -9.596319361639366e-10 3.787209662191751e-05 2.7055530880348485e-05 0.0009019363503954116 0.9999999999959345 0.9998417886954901 0.9999999945460235 -2.2740050886422527e-08 1.5567789206661644e-10 1.6240582373327512e-10 1.6447114771760531e-09 3.1807043354677354e-09 -9.868612025022238e-10 1.3525700262201201e-08 2.492922814987891e-08 3.234445251457335e-07 1.0002207871479145 0.9999994846364535 1.0054889598709933 0.00030779863569737297 -0.00015330002585672674 -1.4190715224406775e-07 -1.2003802088905843e-07 1.2414773868344259e-11 7.839626167123579e-08 0.00037932846141517865 0.0002708858370566432 0.009232467323713944 1.0000039373870064 0.9998446010344872 1.0000937672776489 5.641671721486874e-07 -9.952445902855812e-10 -4.4052586397685463e-10 6.413715627162969e-06 2.4642375863511955e-09 -9.866176378396397e-10 4.100036872670375e-06 2.9294115878283928e-06 9.763871813252665e-05 1.0000003967944544 0.9998420721148625 1.0000094446046144 3.5995492694313e-08 8.516653778639723e-11 1.0253037771662943e-10 6.527123624718781e-07 3.106437172507396e-09 -9.868592697352146e-10 4.1482360365257403e-07 2.9750871121189345e-07 9.874037764796169e-06 1.000189562232481 0.9999771788046864 1.0045213835444882 5.4081803834286825e-05 -4.363949970783813e-06 -4.942205198540584e-08 0.00012154408024846739 -2.054336162434289e-09 1.4038129124525738e-09 0.00020567078106455857 0.000146900343876061 0.004899497290606015
1.102 1.0000369182180306 0.999868157931636 1.0008793250285213 7.350323028588705e-06 -7.152440212814711e-08 -6.470291612299157e-09 5.491688405113302e-05 -1.7383555506514213e-09 -9.727768381173893e-10 3.811929507624838e-05 2.7232092600517887e-05 0.0009078306960924794 1.0000000002705072 0.9998417888931811 1.0000000010826386 -3.471178033620724e-08 1.5624183911365901e-10 1.6113530544138336e-10 1.64602824525514e-09 3.1807901068765367e-09 -1.0092101683037415e-09 1.3313265577775654e-08 2.495823756654791e-08 3.1893610484364526e-07 1.0002162157655736 0.9999962207449646 1.0054508913734859 0.000380286342386451 -0.00019566763637516373 -1.4405094776624344e-07 -1.25117909603944e-07 1.2535196622036522e-11 9.907844067189666e-08 0.0003760663492461055 0.0002685647919569342 0.009273221865891645 1.0000039894560127 0.9998446382332837 1.000095007230816 7.097034525213112e-07 -1.152532852192613e-09 -4.774528862825692e-10 6.4121105295949606e-06 2.463159469558088e-09 -1.0088791389459715e-09 4.131240955020334e-06 2.9517007060073496e-06 9.83818303783513e-05 1.000000402337962 0.9998420760765862 1.0000095765970218 3.9789313282025685e-08 8.485285452975305e-11 9.768132937866886e-11 6.526969768915966e-07 3.106374439375592e-09 -1.0092079640589162e-09 4.180403572737092e-07 2.9980643642539373e-07 9.950632190490619e-06 1.000190051558267 0.9999775289865322 1.0045349928163203 6.83278964704061e-05 -5.764106777649376e-06 -5.175292102835083e-08 0.00011854214147231375 -1.9845087128472843e-09 2.15785628443747e-09 0.0002058085079445395 0.00014699822270440832 0.004903998409290358
1.112 1.0000373375941873 0.9998684575393632 1.000889336685419 9.179062929174185e-06 -9.192479296311247e-08 -6.79960540661483e-09 5.4779769912785556e-05 -1.7297192313562774e-09 -9.83951206901412e-10 3.8361503583793644e-05 2.7405093994493215e-05 0.0009136107923199825 1.0000000006438732 0.9998417891614615 1.0000000099716106 -4.442597224451396e-08 1.5825814436696776e-10 1.6095687810087493e-10 1.6471237958111356e-09 3.1808793061606816e-09 -1.0320467106861744e-09 1.291782429101129e-08 2.4941229448815692e-08 3.099590207145997e-07 1.000210556817841 0.9999921798749787 1.0054058102825727 0.00046190056969771886 -0.00024576171250698483 -1.447115709913715e-07 -1.2940634048297358e-07 1.2647801689762317e-11 1.2295476745133627e-07 0.0003713042361599407 0.0002651714931893477 0.009331030965663544 1.00000404006254 0.9998446743874397 1.0000962124178527 8.85672348985733e-07 -1.3480401522836177e-09 -5.121058904967194e-10 6.4105056029156575e-06 2.4620838818098474e-09 -1.0316042305102774e-09 4.162020478509299e-06 2.9736869710044294e-06 9.911485694710087e-05 1.0000004078254263 0.9998420799982971 1.0000097072537213 4.866197104030261e-08 8.587942602650426e-11 9.404104801389416e-11 6.526813696810947e-07 3.106315337583356e-09 -1.032044116164987e-09 4.212286932175992e-07 3.020841134286674e-07 1.0026546778040376e-05 1.0001903615304333 0.9999777510363532 1.0045449779396252 8.501724411227753e-05 -7.51162906512217e-06 -5.3915913182143576e-08 0.00011561425616236765 -1.916411779488468e-09 3.1057180585810907e-09 0.0002058881964245247 0.00014705474015752067 0.004907820958167327
1.122 1.000037737753357 0.9998687434195822 1.000898900055531 1.1299552873810648e-05 -1.1720096475709437e-07 -7.1082905794581026e-09 5.46429970713826e-05 -1.7211318196561825e-09 -9.927202905455326e-10 3.859783743127637e-05 2.7573902506656565e-05 0.0009192577060998156 1.0000000010882435 0.999841789480479 1.0000000205522521 -5.02754903799364e-08 1.612148784805341e-10 1.6179104297039824e-10 1.6480739389799044e-09 3.1809706957314476e-09 -1.0553789565565787e-09 1.2341513509690725e-08 2.4881234106614268e-08 2.964604259345874e-07 1.0002036658063709 0.9999872588728592 1.00535348757355 0.000551543956594795 -0.00030377597334531954 -1.43569679777562e-07 -1.3271325602148884e-07 1.2752028998505882e-11 1.4982004879206222e-07 0.00036458164454429017 0.0002603770000934199 0.009409639738456934 1.0000040889191735 0.999844709291597 1.0000973760166367 1.09473233948023e-06 -1.590293778584822e-09 -5.438485581211262e-10 6.408900924239605e-06 2.4610101245909997e-09 -1.0547957199743695e-09 4.192298794969075e-06 2.9953155957130347e-06 9.98359934509638e-05 1.0000004132030917 0.9998420838415918 1.0000098352961022 6.432637277953635e-08 8.757914773334672e-11 9.160277290392446e-11 6.526656176698222e-07 3.1062583363536254e-09 -1.055375453551346e-09 4.2438394996231744e-07 3.043382933620211e-07 1.0101667196709902e-05 1.0001904673469968 0.9999778272334684 1.004550900817341 0.00010419637892816669 -9.659036774437743e-06 -5.584414907459568e-08 0.0001127586012409974 -1.8500487177300724e-09 4.276091609413968e-09 0.0002058898933803332 0.0001470556286094364 0.004910790537460102
1.132 1.0000381160125869 0.9998690136553459 1.0009079534382184 1.3712839889406874e-05 -1.4807505108868782e-07 -7.389127997549367e-09 5.450656479342421e-05 -1.712593213463227e-09 -9.986461587010554e-10 3.8827128659322257e-05 2.7737683232189187e-05 0.0009247463694735044 1.0000000015631374 0.9998417898213141 1.0000000318612512 -5.109222919780414e-08 1.6422946319126323e-10 1.6292788362016233e-10 1.6489310552467935e-09 3.1810646520367747e-09 -1.07921577166839e-09 1.1655276715433178e-08 2.4799457137885426e-08 2.80045515514717e-07 1.0001954109560465 0.9999813636733397 1.0052939969300414 0.000647452172534988 -0.0003695419340627638 -1.403051209441547e-07 -1.348178416349749e-07 1.2847972378659447e-11 1.7922563739581662e-07 0.0003553967773454655 0.00025382290070143185 0.00951197735400921 1.000004135720644 0.9998447427276476 1.0000984907829316 1.3381035605330416e-06 -1.8887411235265256e-09 -5.725939294101896e-10 6.407296547013721e-06 2.459937491435663e-09 -1.0784568006353337e-09 4.221970172024142e-06 3.016511009401022e-06 0.00010054274785621306 1.0000004184039983 0.9998420875586299 1.0000099591307097 8.795647942572551e-08 8.887256366553495e-11 8.973562985583549e-11 6.526497727721174e-07 3.1062034179812804e-09 -1.079211109633768e-09 4.2749674763634286e-07 3.065621629187614e-07 1.017576770330015e-05 1.000190343770635 0.9999777395472338 1.0045523336793307 0.00012581113741783696 -1.2257488420301302e-05 -5.746492357218179e-08 0.00010997340036737003 -1.7854172255899475e-09 5.695159756554683e-09 0.00020578791731941888 0.00014698252788116042 0.004912676459289153
1.142 1.0000384697275932 0.9998692663573797 1.0009164363372645 1.6407741213282758e-05 -1.8525540084325078e-07 -7.634528000231015e-09 5.4370472269464464e-05 -1.7041039870296616e-09 -1.001317669212435e-09 3.904790906275433e-05 2.7895386791333113e-05 0.0009300452145187893 1.0000000020205728 0.9998417901496882 1.000000042756007 -4.6402656932844795e-08 1.664541116116171e-10 1.6374207925082739e-10 1.6496513373262313e-09 3.1811599682461044e-09 -1.103565663034808e-09 1.0989773929851822e-08 2.472867233575852e-08 2.63782706078429e-07 1.0001856826339226 0.9999744160185603 1.005227770078296 0.0007472007139560724 -0.0004424612605226744 -1.3464235925518977e-07 -1.3548077411490917e-07 1.2934756686240507e-11 2.1045793755826743e-07 0.0003432399686228769 0.00024514518875311616 0.009639337039377057 1.000004180158759 0.9998447744753983 1.0000995494057077 1.6151573540344161e-06 -2.2529182925327556e-09 -5.981405125122284e-10 6.405692428985877e-06 2.458865923961712e-09 -1.1025908853851276e-09 4.250896735515573e-06 3.037174682994092e-06 0.00010123187014563107 1.0000004233541395 0.9998420910965401 1.000010076995784 1.199162509446661e-07 8.868949807581957e-11 8.789755225257457e-11 6.526337916216275e-07 3.106149683923938e-09 -1.1035595890185005e-09 4.305503263693681e-07 3.0874371125554117e-07 1.0248450028667974e-05 1.000189966123047 0.9999774703473819 1.0045488815547716 0.00014969334020417042 -1.535414740504591e-05 -5.870428778656938e-08 0.00010725692277781213 -1.7225117871688449e-09 7.3839290783102605e-09 0.0002055507104196159 0.0001468128799142171 0.004913188945630909
1.152 1.000038796408072 0.9998694997464586 1.0009242921918504 1.9359905885830117e-05 -2.294041975947496e-07 -7.836812540762705e-09 5.423471860256895e-05 -1.6956643489942744e-09 -1.0003876001635578e-09 3.9258420610544816e-05 2.804575678675109e-05 0.0009351164088981758 1.000000002411924 0.999841790430863 1.0000000520781411 -3.653827808702719e-08 1.6735164222800492e-10 1.6417633094757343e-10 1.6500865752022824e-09 3.1812564922378918e-09 -1.1284378820333274e-09 1.0488835081298526e-08 2.4698643920833115e-08 2.511263069241623e-07 1.0001744029053372 0.9999663602734492 1.0051556319636805 0.000847776417025673 -0.0005214619719068708 -1.2640715004638852e-07 -1.3446519883731175e-07 1.3013035000540619e-11 2.425409707908921e-07 0.0003276364323808687 0.00023400477694492238 0.009790584558544804 1.0000042219400975 0.9998448043252145 1.0001005449286156 1.923220548973903e-06 -2.691662141337845e-09 -6.197638654504595e-10 6.404088422373173e-06 2.4577942964359506e-09 -1.1272018861395408e-09 4.278908817375294e-06 3.0571853792901e-06 0.0001018993616274951 1.0000004279804073 0.9998420944030918 1.0000101871505789 1.596406334677318e-07 8.627094054603626e-11 8.610943802738849e-11 6.526175254740074e-07 3.106096854157475e-09 -1.1284292229445664e-09 4.335185079336079e-07 3.1086427556688846e-07 1.0319095219513015e-05 1.0001893113906704 0.9999770031938741 1.0045402063098057 0.00017555486523019448 -1.8989370888832884e-05 -5.9494085922840206e-08 0.00010460748206613806 -1.6613233939471572e-09 9.3552892308277e-09 0.0002051412848244315 0.00014652024794177345 0.004911982185651491
1.162 1.000039093837153 0.9998697122387363 1.000931471193329 2.2531913566447553e-05 -2.811041925081152e-07 -7.989344390722696e-09 5.409930289602521e-05 -1.6872748565141619e-09 -9.956156565978058e-10 3.945666069360157e-05 2.8187362136901768e-05 0.0009399168555327275 1.000000002695041 0.9998417906347264 1.0000000588234135 -2.258684143170534e-08 1.6680427767811369e-10 1.645526059513021e-10 1.6500730010638525e-09 3.1813537352014654e-09 -1.1538415332211327e-09 1.0232490646631451e-08 2.472079909228987e-08 2.44115903351867e-07 1.0001615343767538 0.9999571697316676 1.0050788088746099 0.0009457165337535337 -0.0006049880186306801 -1.1558732892631567e-07 -1.315659993115382e-07 1.3081487184071704e-11 2.742679487471729e-07 0.00030819411214078984 0.0002201216512334068 0.009961598523541582 1.0000042608043578 0.9998448320911231 1.000101471186867 2.2576265974850865e-06 -3.2124652673432324e-09 -6.364995517725863e-10 6.402484364359802e-06 2.4567220927757044e-09 -1.1522954202894583e-09 4.305810035193933e-06 3.076402777055013e-06 0.00010254059385948167 1.0000004322188336 0.9998420974325843 1.0000102880719939 2.0568455807885698e-07 8.130320556135192e-11 8.4757718072307e-11 6.526008109819034e-07 3.10604445617934e-09 -1.1538302768460384e-09 4.363658191839077e-07 3.1289857075604594e-07 1.0386864391111712e-05 1.000188359367844 0.9999763236534343 1.004526050477512 0.00020299077955788326 -2.3193931122907757e-05 -5.978124962717884e-08 0.00010202343490012391 -1.6018393379218476e-09 1.1611119790589701e-08 0.0002045183762666213 0.00014607514092412555 0.004908664892675216
1.172 1.000039360185288 0.9998699025271028 1.0009379329569064 2.587447267175377e-05 -3.408272512921505e-07 -8.088111867084735e-09 5.396422437694456e-05 -1.678935632074975e-09 -9.86903906105377e-10 3.9640465035028524e-05 2.831865631224869e-05 0.000944400022867123 1.0000000028403375 0.999841790740142 1.0000000622868552 -6.21725907479509e-09 1.6510592524315574e-10 1.6500013125760793e-10 1.6495615280326812e-09 3.18145074250537e-09 -1.179785613856516e-09 1.0179072483993238e-08 2.478148747046779e-08 2.419771523000413e-07 1.0001470874169736 0.999946851765604 1.0049989049637678 0.001037308957797859 -0.0006910292242847283 -1.0238740158356924e-07 -1.2664528020580875e-07 1.3140149767038651e-11 3.0426256757585836e-07 0.00028465109788000474 0.00020330871795858085 0.01014512628573736 1.0000042965412184 0.9998448576228607 1.0001023232083597 2.611990239197079e-06 -3.820987929580534e-09 -6.478183565034735e-10 6.400880206094985e-06 2.4556496001686528e-09 -1.17787906710221e-09 4.331387453478005e-06 3.0946747283830245e-06 0.00010315054697937874 1.0000004360217538 0.9998421001509663 1.0000103786253423 2.5590795450273063e-07 7.393188404310993e-11 8.401147520953651e-11 6.52583598825426e-07 3.1059921423811196e-09 -1.179771163228927e-09 4.3905064656227743e-07 3.148169026114702e-07 1.0450771209422068e-05 1.000187093750524 0.9999754200806994 1.0045062588872897 0.00023149227187614272 -2.7986504268710464e-05 -5.953800191778887e-08 9.950317958626983e-05 -1.5440445917372062e-09 1.4139875379969634e-08 0.0002036383214323016 0.00014544635495211314 0.0049028191505673165
1.182 1.000039594108826 0.9998700696516 1.0009436488174028 2.9328662872981793e-05 -4.089074608740144e-07 -8.132971963835928e-09 5.3829482442421735e-05 -1.6706468662922478e-09 -9.743311325848856e-10 3.980762491550555e-05 2.843806108351052e-05 0.0009485185376494222 1.0000000028349008 0.9998417907378835 1.0000000621606107 1.0579452941916256e-08 1.628377099222537e-10 1.6513864631102724e-10 1.648669140757025e-09 3.181547640160858e-09 -1.2062807996009643e-09 1.0183645783562996e-08 2.4848401817885568e-08 2.414635999784904e-07 1.0001311249064337 0.9999354512155236 1.0049178458854557 0.0011188375566398927 -0.0007771944742138796 -8.726411855727846e-08 -1.196699768852483e-07 1.3189163084538476e-11 3.310654209094852e-07 0.00025691663153851733 0.00018350107714657329 0.010331152984437035 1.0000043290038925 0.9998448808155553 1.0001030975356298 2.9786623412711527e-06 -4.5207836618326525e-09 -6.540351750348885e-10 6.399276064674449e-06 2.454575830451826e-09 -1.2039632489979714e-09 4.3554259796021855e-06 3.1118475465270064e-06 0.00010372415008542786 1.0000004393628643 0.9998421025394435 1.0000104581846447 3.0775436205512e-07 6.46546835952805e-11 8.349722193722375e-11 6.525660061321446e-07 3.10593958316606e-09 -1.206261998509633e-09 4.4153108196481316e-07 3.165893669848522e-07 1.0509820205112034e-05 1.0001855030898965 0.9999742842992111 1.0044807961001874 0.00026046901595754577 -3.3371660798156424e-05 -5.8770787304835364e-08 9.704515437898212e-05 -1.4879214369859224e-09 1.691508664983338e-08 0.00020245755463293915 0.00014460275698878908 0.004894027093360358
1.192 1.0000397948244828 0.9998702130526161 1.0009486035423658 3.2829056660361116e-05 -4.855212575304283e-07 -8.128028891567859e-09 5.3695076568123823e-05 -1.6624091393990814e-09 -9.58170129134881e-10 3.9956028960297595e-05 2.8544067814280734e-05 0.0009522273285173173 1.0000000026840312 0.9998417906317387 1.00000005857056 2.579599540662175e-08 1.6062260794703187e-10 1.6435108175093178e-10 1.6475926095077588e-09 3.1816435869565828e-09 -1.2333363886824411e-09 1.0076943525353635e-08 2.48862626348512e-08 2.386650499625126e-07 1.0001137638452353 0.999923051541673 1.004837791980992 0.001186848496359577 -0.0008608258533349654 -7.09293759523195e-08 -1.107454168675301e-07 1.3228193195641617e-11 3.532358916182553e-07 0.00022510029023331787 0.00016077685854064223 0.010507759165992227 1.0000043581179596 0.9998449016160357 1.0001037924352572 3.3493151813196573e-06 -5.313283349011856e-09 -6.561046935658843e-10 6.397672137013688e-06 2.453499963033692e-09 -1.2305608983353958e-09 4.377725218938097e-06 3.127778053514119e-06 0.00010425668218150269 1.0000004422394884 0.9998421045961047 1.0000105266865817 3.585846758646282e-07 5.4083185461859396e-11 8.256388283755752e-11 6.525482294641902e-07 3.1058860289908146e-09 -1.2333120994735295e-09 4.437720645585053e-07 3.1819099827159644e-07 1.0563177977812396e-05 1.0001835815218363 0.9999729121222392 1.0044497578955123 0.0002892794424700307 -3.9338562238506845e-05 -5.752568885595538e-08 9.46478355284715e-05 -1.433450983012012e-09 1.9895152244941205e-08 0.00020093549953058932 0.00014351535073089293 0.0048819035348595125
1.202 1.0000399621528917 0.9998703326019944 1.0009527963036546 3.630744273616672e-05 -5.706763396906331e-07 -8.08121509871214e-09 5.3561006145451665e-05 -1.6542222482772396e-09 -9.388887485616875e-10 4.008381438046282e-05 2.863534550522606e-05 0.0009554869864315113 1.00000000240999 0.9998417904376099 1.0000000520463974 3.771618259215722e-08 1.5887886799221648e-10 1.623644890758554e-10 1.6464533671897824e-09 3.1817383311812917e-09 -1.2609622853259678e-09 9.738731697202883e-09 2.4872813407361544e-08 2.3076254016668445e-07 1.0000951734379355 0.9999097734672093 1.0047610270142193 0.0012384087072917227 -0.0009391459840133356 -5.4309200634783806e-08 -1.001371022736001e-07 1.3257315664037227e-11 3.6945662087097163e-07 0.00018952555229192968 0.00013536690462848745 0.010662331144689913 1.0000043838846002 0.9998449200251399 1.0001044079738093 3.715590010735872e-06 -6.197949160364184e-09 -6.550557264187848e-10 6.39606854430646e-06 2.452422215595517e-09 -1.2576878712474422e-09 4.3981164617773e-06 3.1423457159154854e-06 0.00010474417612886789 1.0000004446717743 0.9998421063353419 1.0000105846112148 4.060185435047362e-07 4.269525970753094e-11 8.086345616434747e-11 6.525303899887714e-07 3.1058308431285723e-09 -1.2609319973335712e-09 4.4575190001967333e-07 3.1960642428084514e-07 1.0610329494410873e-05 1.000181329205099 0.9999713036655112 1.004413375520029 0.0003172663638463729 -4.5860512800905334e-05 -5.5888655520133794e-08 9.230973523469912e-05 -1.3806124073968937e-09 2.3024631420201353e-08 0.00019903754062002693 0.000142159399349116 0.004866131355253163
1.212 1.0000400965273457 0.9998704286092722 1.0009562408185548 3.969678336848402e-05 -6.642102333091915e-07 -8.003480032450533e-09 5.342727039433045e-05 -1.646086821582837e-09 -9.171339997216216e-10 4.0189509395450494e-05 2.8710842535914996e-05 0.0009582669359572749 1.0000000020481912 0.9998417901807974 1.0000000434311573 4.5163975611717886e-08 1.5775089574749965e-10 1.5959329780724804e-10 1.645215415508723e-09 3.1818314895844007e-09 -1.2891690736677112e-09 9.133122856652964e-09 2.480750344830265e-08 2.1688431093122343e-07 1.0000755696290666 0.9998957710923906 1.0046898313329282 0.0012713273764286485 -0.0010094260400404975 -3.845506714264601e-08 -8.827289160953461e-08 1.3275653714963143e-11 3.786272783248213e-07 0.0001507269052895168 0.00010765267704932437 0.010782923503580866 1.0000044063780502 0.999844936095899 1.000104945956522 4.069716241415117e-06 -7.172424725154125e-09 -6.516038196524011e-10 6.394465251631644e-06 2.4513416645342496e-09 -1.28536141010119e-09 4.416477246027087e-06 3.1554630425081436e-06 0.00010518376286463328 1.0000004466990127 0.9998421077852241 1.0000106328944898 4.482204067164178e-07 3.075455357837182e-11 7.869726419813506e-11 6.525124517664124e-07 3.105773816767682e-09 -1.2891326291674603e-09 4.4746628641591366e-07 3.2083268331432555e-07 1.0651172807090923e-05 1.0001787524267904 0.9999694634222778 1.0043720120574302 0.00034379465509892164 -5.289543712684968e-05 -5.397971726982855e-08 9.002939977884068e-05 -1.3293826770533037e-09 2.6237008274782767e-08 0.00019673771936363138 0.00014051635145161353 0.004846495568428691
1.222 1.0000401989673382 0.9998705018027711 1.0009589646547619 4.2935007176760774e-05 -7.657985334252775e-07 -7.907858612904284e-09 5.329386843175672e-05 -1.638003131831011e-09 -8.936956004660165e-10 4.027214857367422e-05 2.876986905863392e-05 0.0009605480116857704 1.0000000016416353 0.9998417898920198 1.0000000337487776 4.764026406237088e-08 1.5724645891720098e-10 1.5694777046784188e-10 1.643761186894861e-09 3.1819224116209885e-09 -1.3179669641545153e-09 8.312362996063502e-09 2.4710040818111636e-08 1.9817836433625274e-07 1.0000552064350627 0.9998812257243249 1.0046263501089363 0.001284315756334139 -0.0010691586965087107 -2.4416196216379637e-08 -7.572007442964049e-08 1.3283818907652922e-11 3.799370051231556e-07 0.00010943641180364055 7.815651894978107e-05 0.010859563525061641 1.0000044257379572 0.9998449499280754 1.0001054097445923 4.405013900005142e-06 -8.232626846504255e-09 -6.462293554776438e-10 6.392862142602068e-06 2.450258548572857e-09 -1.3136021991648218e-09 4.432741210355775e-06 3.16708261690362e-06 0.00010557390253482021 1.000000448373862 0.9998421089833711 1.0000106727908311 4.840728510532405e-07 1.8430436645402633e-11 7.683661853771911e-11 6.52494297430363e-07 3.1057146053538287e-09 -1.3179242351644372e-09 4.489286268916301e-07 3.2187939123238056e-07 1.0686024468974306e-05 1.000175863364802 0.9999674000933758 1.0043261510226285 0.00036828738807332664 -6.038726685275584e-05 -5.1941357048073374e-08 8.780540805490163e-05 -1.279738282218535e-09 2.9458651539684786e-08 0.00019402082215867487 0.0001385753325538042 0.004822911768214412
1.232 1.000040271019944 0.9998705532877211 1.0009610077753257 4.596828173934068e-05 -8.749720631736545e-07 -7.808375391761572e-09 5.316079943349469e-05 -1.6299718948067327e-09 -8.694586307460027e-10 4.033134636470607e-05 2.8812149524468278e-05 0.0009623241115802791 1.000000001234697 0.9998417896029799 1.0000000240563374 4.5329068843087366e-08 1.5740769606931925e-10 1.553041763977868e-10 1.6420596186640036e-09 3.1820103737405873e-09 -1.3473664598158717e-09 7.400933193918846e-09 2.461066967071313e-08 1.7743731509306622e-07 1.0000343647494185 0.9998663379019316 1.004572467808526 0.0012770688103638614 -0.0011162192209525548 -1.3094985173929735e-08 -6.313673307265719e-08 1.3282017616421661e-11 3.729096653566074e-07 6.659860828033498e-05 4.7551499159632105e-05 0.01088531952612195 1.0000044421579488 0.9998449616599938 1.00010580398237 4.716227312704945e-06 -9.37291975851554e-09 -6.395443526968459e-10 6.391259188239378e-06 2.4491718688519866e-09 -1.342429903515779e-09 4.446901872202496e-06 3.1771997954433748e-06 0.00010591447276348838 1.0000004497556179 0.9998421099721421 1.0000107057129342 5.132155660057606e-07 5.945963111117247e-12 7.600924466368845e-11 6.524758960961923e-07 3.1056521577942605e-09 -1.347317978780275e-09 4.501665936340057e-07 3.2276628682943324e-07 1.0715538534017949e-05 1.0001726795293384 0.9999651261881285 1.0042763780307968 0.00039025701497144815 -6.826813113848969e-05 -4.992241424889228e-08 8.563637056230062e-05 -1.2316538119717936e-09 3.2613480063202247e-08 0.0001908836079298573 0.00013633402193400507 0.004795445165228997
1.242 1.0000403146749264 0.9998705844856058 1.00096242046633 4.875350206447685e-05 -9.911414234438835e-07 -7.718650392706713e-09 5.3028062737855934e-05 -1.6219920903781265e-09 -8.453480149707798e-10 4.0367320418210887e-05 2.883783933739039e-05 0.0009636027357352422 1.0000000008673748 0.9998417893422508 1.0000000153069835 3.899604659544572e-08 1.583064884823935e-10 1.550587080420022e-10 1.640271761289144e-09 3.1820956896011977e-09 -1.3773791878008177e-09 6.56234085769668e-09 2.4537143643583947e-08 1.583882500089669e-07 1.0000133395404034 0.9998513182687047 1.0045296993082817 0.0012502626128433455 -0.001148999196534447 -5.116140555589093e-09 -5.1203133380649054e-08 1.326919009129158e-11 3.574213232260334e-07 2.3985812522523945e-05 1.7092157888671807e-05 0.010857008459894553 1.0000044558719843 0.9998449714587943 1.0001061342718542 4.999684334339492e-06 -1.0586521031195004e-08 -6.32555287661732e-10 6.389656550805072e-06 2.4480813567462784e-09 -1.3718654291007977e-09 4.459010272793315e-06 3.185851026761176e-06 0.00010620671359304362 1.0000004509036684 0.999842110793965 1.0000107330758976 5.359699412064805e-07 -6.444146089367977e-12 7.647088746536969e-11 6.524574087052385e-07 3.105586918086164e-09 -1.3773244804201189e-09 4.512161724371729e-07 3.235190196444385e-07 1.074056879010438e-05 1.000169222934893 0.9999626574327883 1.0042233570312904 0.00040932885839783543 -7.646117196240896e-05 -4.806012181399313e-08 8.352092878222676e-05 -1.185102467905664e-09 3.562773814151215e-08 0.000187335045053329 0.0001337988218430526 0.0047643175851397705
1.252 1.0000403322613585 0.9998705970603087 1.0009632608352714 5.125983522700238e-05 -1.1136266665289375e-06 -7.65031195781953e-09 5.2895657785005705e-05 -1.6140652970659154e-09 -8.222731529245137e-10 4.0380863785961896e-05 2.884750499179019e-05 0.0009644043820643682 1.00000000057078 0.9998417891320603 1.000000008242318 2.9820221621327214e-08 1.5987026832434632e-10 1.5602251181727433e-10 1.638690145841059e-09 3.182177086525932e-09 -1.4080155511200572e-09 5.942488852838071e-09 2.4504343288651037e-08 1.4447172310128823e-07 0.9999924264844283 0.9998363780349907 1.0044991063128232 0.0012054719795235795 -0.0011665007122632258 -7.388772355420407e-10 -4.05444748580044e-08 1.3246085739373765e-11 3.336935566226407e-07 2.358319486868514e-05 1.6831743182850105e-05 0.01077547643122261 1.0000044671399786 0.9998449795101594 1.0001064068298935 5.253302005084827e-06 -1.1866099933566068e-08 -6.265973332225286e-10 6.388054524436817e-06 2.446986448897945e-09 -1.4019292942743806e-09 4.469167559816447e-06 3.1931085550781386e-06 0.00010645305277225178 1.0000004518720005 0.9998421114874076 1.0000107561661362 5.531882157735562e-07 -1.864759677683918e-11 7.791774143220715e-11 6.524391280182605e-07 3.1055183364415024e-09 -1.407955330771871e-09 4.5211507447890896e-07 3.24164473176986e-07 1.0762014851142383e-05 1.0001655190762402 0.999960012039071 1.0041678030481707 0.00042525515675442756 -8.488375349532577e-05 -4.646368335182034e-08 8.145775482645922e-05 -1.1400559048395544e-09 3.843429363407983e-08 0.0001833955653955501 0.0001309843246624652 0.004729901371704133
1.262 1.0000403263345683 0.9998705928373468 1.0009635920911462 5.3469262080880224e-05 -1.2416893806251975e-06 -7.611577587436771e-09 5.2763583939706725e-05 -1.606190676827981e-09 -8.010813791635209e-10 4.037327213830993e-05 2.88420720718246e-05 0.0009647609265223183 1.0000000003643137 0.9998417889862674 1.0000000033248562 1.9192450630524432e-08 1.6173940134910148e-10 1.5761209917818387e-10 1.6375567588192068e-09 3.182254935518733e-09 -1.4392877751169166e-09 5.5973344603023355e-09 2.4510810638128857e-08 1.3716599095252554e-07 0.9999719090756821 0.999821719771293 1.0044812452521403 0.0011450217076418947 -0.0011683836111510341 1.6915539118917698e-10 -3.165900363100032e-08 1.3212106052895576e-11 3.022683094881401e-07 6.48757597840355e-05 4.635278783694454e-05 0.01064544033039317 1.0000044762339755 0.9998449860084346 1.0001066281585016 5.476462665645755e-06 -1.3204320944914946e-08 -6.23022808012354e-10 6.386453352193321e-06 2.4458871430169914e-09 -1.4326412020519449e-09 4.4775141795447775e-06 3.1990726966264123e-06 0.00010665684926733334 1.000000452705274 0.9998421120843751 1.0000107760476542 5.660597381669498e-07 -3.0889429456409876e-11 7.968941937492643e-11 6.524212964911458e-07 3.105445961954068e-09 -1.4392220248712848e-09 4.528971825223842e-07 3.2472678652279886e-07 1.078068844028442e-05 1.0001615957948318 0.9999572098944804 1.0041104535835987 0.0004379190561025171 -9.345081173174803e-05 -4.52026138210292e-08 7.94455513187728e-05 -1.0964856326663565e-09 4.097598957141813e-08 0.00017909547118954874 0.00012791217497807255 0.0046927008258944415
1.272 1.0000402995623183 0.9998705737225573 1.0009634798188127 5.53761575159083e-05 -1.3745645037863172e-06 -7.606388226167984e-09 5.263184035106695e-05 -1.5983683906629406e-09 -7.825169165756584e-10 4.034623752015253e-05 2.882274934897503e-05 0.0009647132387733854 1.0000000002547178 0.9998417889096902 1.000000000715266 8.503258904428973e-09 1.633444208892094e-10 1.5915731084431019e-10 1.6369174407529353e-09 3.1823289504268936e-09 -1.4712071186792454e-09 5.4621862475968825e-09 2.454289649364577e-08 1.3507863929508884e-07 0.9999520471372408 0.9998075291936122 1.0044761499440562 0.0010717908720215157 -0.0011549637251645766 -1.906806615100129e-09 -2.4864368488171344e-08 1.3166887381380456e-11 2.639699843905114e-07 0.0001052275754764021 7.518701604056068e-05 0.010474926708906073 1.0000044834259172 0.9998449911478969 1.0001068047536632 5.669784560395817e-06 -1.4594114836154738e-08 -6.228364088030864e-10 6.3848530794816655e-06 2.4447829743277466e-09 -1.464019817315529e-09 4.484217503383552e-06 3.203862997862566e-06 0.00010682209856410832 1.0000004534367475 0.9998421126086279 1.0000107935124651 5.758971110913646e-07 -4.3640365242986025e-11 8.108207177497083e-11 6.524039596975566e-07 3.105369440230288e-09 -1.4711364560511513e-09 4.535889898090974e-07 3.252247888501343e-07 1.0797223869113443e-05 1.0001574821245722 0.9999542717379579 1.0040520408087914 0.0004473290531948221 -0.00010207809644571184 -4.430186504128578e-08 7.748305151194651e-05 -1.0543606620272552e-09 4.320777993790409e-08 0.00017447272689687579 0.00012460949240437175 0.004653323327541595
1.282 1.0000402546183111 0.9998705416260175 1.0009629894399827 5.698605047605981e-05 -1.511489658084933e-06 -7.634264651861102e-09 5.250042597145219e-05 -1.590599248104359e-09 -7.671979118012962e-10 4.030172324936928e-05 2.879093940799733e-05 0.0009643083568389312 1.0000000002369929 0.9998417888987561 1.000000000294142 -1.0545566441206147e-09 1.6418167379178522e-10 1.6019163703571438e-10 1.636630117266886e-09 3.1823985392452434e-09 -1.5037854730742218e-09 5.4110165507496506e-09 2.4583528951444874e-08 1.3506020327029307e-07 0.9999330674585634 0.9997939684605909 1.004483349267149 0.0009889924438522368 -0.0011271651356736865 -6.220286328963438e-09 -2.0270845369623834e-08 1.3111098472698275e-11 2.1985899704719575e-07 0.00014307655892660393 0.00010223174918634534 0.01027438494996095 1.0000044889778252 0.9998449951157329 1.000106942871647 5.834823362135895e-06 -1.6028675334125477e-08 -6.264185193065191e-10 6.383253563533327e-06 2.443673399714993e-09 -1.4960824973748994e-09 4.489459612392391e-06 3.2076095098788743e-06 0.00010695314213139402 1.0000004540881189 0.9998421130756667 1.0000108090768227 5.839287177466675e-07 -5.7342271962053625e-11 8.163808097600266e-11 6.523869758424437e-07 3.1052880572823074e-09 -1.5037105514102873e-09 4.542082902780804e-07 3.256710745373713e-07 1.081204259840046e-05 1.0001532071990349 0.9999512183794522 1.0039932664160698 0.00045360533018219684 -0.00011068508888484413 -4.374405253132523e-08 7.55690195947613e-05 -1.013649360962586e-09 4.5097588891079454e-08 0.0001695704204042991 0.00012110705827013822 0.004612443405596553
1.292 1.0000401940894923 0.9998704983958251 1.0009621840134693 5.83137847058788e-05 -1.651730457310283e-06 -7.690865058373726e-09 5.236933971582814e-05 -1.5828822793740516e-09 -7.556051188319157e-10 4.024183500829857e-05 2.8748146555175608e-05 0.000963596557319398 1.0000000002968832 0.9998417889432816 1.0000000017214608 -8.633759259301206e-09 1.6408221367435323e-10 1.6063958345038118e-10 1.6365134442971203e-09 3.1824631611906146e-09 -1.5370352355317703e-09 5.345027172877315e-09 2.4620552098765407e-08 1.3421163575647802e-07 0.999915157033949 0.999781171324632 1.004501917127053 0.0008999503093852245 -0.0010864337416276837 -1.1886342535621302e-08 -1.7784271343126373e-08 1.304434771350329e-11 1.7117923708147347e-07 0.0001777790647287974 0.00012702864295529217 0.010055585526991446 1.0000044931347654 0.9998449980870182 1.0001070483620798 5.973757712079928e-06 -1.7501379590220238e-08 -6.334115845966034e-10 6.381654621194656e-06 2.4425582854155255e-09 -1.5288456318525503e-09 4.493426609424076e-06 3.2104451586811376e-06 0.00010705441436154666 1.0000004546710624 0.9998421134938321 1.0000108230180391 5.911342539643758e-07 -7.213457228183966e-11 8.13249192260441e-11 6.52370163340679e-07 3.105201487741721e-09 -1.5369559131761045e-09 4.547648261931355e-07 3.260725140920524e-07 1.0825368295657542e-05 1.000148799287689 0.999948070011639 1.003934780587941 0.0004569600773571761 -0.00011919742875521208 -4.347757289794286e-08 7.3702251022125e-05 -9.743201389017482e-10 4.662603340224128e-08 0.00016443418288655362 0.00011743747283233754 0.004570763618537461
1.302 1.0000401204014457 0.9998704457648009 1.000961122474958 5.938133680886866e-05 -1.7946008406953427e-06 -7.769129508894276e-09 5.223858062350844e-05 -1.575218061901357e-09 -7.480842812374002e-10 4.0168701211359796e-05 2.869589135339503e-05 0.0009626286162954992 1.000000000414345 0.9998417890289485 1.0000000045194448 -1.3799726660824394e-08 1.632731301449577e-10 1.6079101124672814e-10 1.6364968064421348e-09 3.1825231202454726e-09 -1.5709687992951905e-09 5.2313882800986205e-09 2.4650365610738697e-08 1.3101318370009487e-07 0.9998984591107887 0.9997692402897405 1.004530549333434 0.0008078931854371763 -0.001034622398179125 -1.8009731962841443e-08 -1.7135782955440478e-08 1.2966342326025419e-11 1.1930061567417859e-07 0.0002089439941788033 0.00014929859700463076 0.009830439117419452 1.0000044961205075 0.9998450002216127 1.0001071265651713 6.089112527596559e-06 -1.900583666018657e-08 -6.428545243930855e-10 6.3800561807747505e-06 2.441437625843056e-09 -1.5623241440773605e-09 4.496300214515062e-06 3.2124997455929933e-06 0.0001071302444295681 1.0000004551899129 0.9998421138662217 1.0000108354387698 5.981567348665355e-07 -8.778406838545216e-11 8.050025032714029e-11 6.523534517765498e-07 3.105109933642615e-09 -1.570885942555373e-09 4.552622067423715e-07 3.2643166510022226e-07 1.0837277064609448e-05 1.0001442850092381 0.9999448456481397 1.003877166023585 0.000457674229206349 -0.00012754874481962157 -4.3428425851016044e-08 7.18815726130802e-05 -9.363407889323182e-10 4.778526669753067e-08 0.00015910982022618493 0.00011363346365885239 0.004528976147504439
1.312 1.0000400357639028 0.9998703853115626 1.0009598583622712 6.021553370036511e-05 -1.9394779461030433e-06 -7.860795188036256e-09 5.2108147893579304e-05 -1.5676062092715326e-09 -7.448544335868021e-10 4.0084372160675376e-05 2.8635638579968783e-05 0.0009614534789244105 1.0000000005672154 0.999841789139923 1.00000000816015 -1.6509423794725935e-08 1.6219660603015537e-10 1.610205495608526e-10 1.6366488598149907e-09 3.182577440610991e-09 -1.6055990652576628e-09 5.089737525718162e-09 2.4675912048806932e-08 1.254293670397646e-07 0.9998830720051304 0.9997582457488703 1.0045676598722326 0.0007157807087212201 -0.0009738594479691373 -2.3794714474806384e-08 -1.7930883161971803e-08 1.2877653151524852e-11 6.565766974222446e-08 0.00023637710349064676 0.00016890290753077456 0.009609884636958149 1.000004498135372 0.9998450016626261 1.0001071822610659 6.183551030246671e-06 -2.053611422627793e-08 -6.535886163767825e-10 6.378458308463563e-06 2.4403108359001974e-09 -1.5965331646871198e-09 4.498251731513658e-06 3.213895636924065e-06 0.00010718471421966535 1.0000004556447544 0.9998421141928949 1.0000108463407626 6.053006351603216e-07 -1.0385645239662199e-10 7.961626694768321e-11 6.52336909171438e-07 3.1050130781373347e-09 -1.6055125716711632e-09 4.557002868935247e-07 3.26748460646521e-07 1.0847760978839738e-05 1.000139688748672 0.9999415627072241 1.0038209274212906 0.0004560730486026042 -0.00013568184657089581 -4.3513105355799926e-08 7.010584222799696e-05 -8.996778975778215e-10 4.857726886597761e-08 0.00015364134320348797 0.00010972647891318 0.004487728547026575
1.322 1.0000399421364177 0.9998703184360034 1.0009584390248616 6.0845865077745275e-05 -2.0858114137590938e-06 -7.95786359096156e-09 5.1978040787395606e-05 -1.5600467007831986e-09 -7.46025959284394e-10 3.999074341879688e-05 2.8568742484465127e-05 0.000960116466947519 1.0000000007343817 0.999841789261123 1.0000000121409145 -1.7025295325124088e-08 1.6123138121632498e-10 1.6141944484364845e-10 1.6370735347752541e-09 3.182626182466205e-09 -1.6409391400785162e-09 4.955829425718366e-09 2.470155871179889e-08 1.185479947711365e-07 0.9998690504280563 0.9997482269196593 1.0046114876961847 0.0006261718520085503 -0.000906412643967454 -2.8619810089326354e-08 -1.970767620752739e-08 1.2778046644522877e-11 1.1685916086263102e-08 0.00026005697848713473 0.000185826304060427 0.009402987809274429 1.0000044993556483 0.9998450025359993 1.000107219656202 6.259734497026535e-06 -2.2087021012095814e-08 -6.647331837429515e-10 6.376861108052356e-06 2.439177572715114e-09 -1.6314864940386165e-09 4.4994380675713625e-06 3.2147449152618953e-06 0.00010722156419099391 1.000000456034212 0.9998421144728704 1.0000108556913645 6.12595375064047e-07 -1.1998507853546568e-10 7.884344732152372e-11 6.52320639768963e-07 3.10491077268092e-09 -1.64084920155447e-09 4.560773842039693e-07 3.2702173545594134e-07 1.0856785544941423e-05 1.0001350322837783 0.9999382367450912 1.003766486311271 0.00045250273530439075 -0.0001435492927015271 -4.3650006342105535e-08 6.837394801523126e-05 -8.642985661437798e-10 4.901189078934555e-08 0.00014806950406330978 0.00010574564241639678 0.00444759626091755
1.332 1.0000398412127132 0.9998702463481103 1.0009569052801173 6.130253403384512e-05 -2.233127383892575e-06 -8.053522443654648e-09 5.184825850014315e-05 -1.5525399717925552e-09 -7.516196763709815e-10 3.988950506130577e-05 2.8496410535357316e-05 0.0009586580703099088 1.0000000008980359 0.9998417893798265 1.0000000160378402 -1.5802943207438588e-08 1.6051056816875236e-10 1.6168241929485854e-10 1.6377867389280235e-09 3.182669514016717e-09 -1.6770023933739227e-09 4.84691227357673e-09 2.4728745032867278e-08 1.120422283618136e-07 0.9998564089046768 0.9997391942806573 1.004660204750352 0.0005411404527618071 -0.0008345594382957936 -3.207111323955047e-08 -2.1993801815502276e-08 1.2667964085086257e-11 -4.1241145537745605e-08 0.00028010851489173726 0.0002001580627956446 0.009216360935063866 1.0000044999340534 0.9998450029508335 1.000107242394266 6.320229050373259e-06 -2.3654263194144255e-08 -6.758811961469415e-10 6.375264594412443e-06 2.4380379048426567e-09 -1.6671976709570572e-09 4.4999994213926e-06 3.2151477231537504e-06 0.00010724413809004579 1.0000004563575293 0.9998421147056081 1.0000108634727296 6.198870902680345e-07 -1.360473064696549e-10 7.794793505837243e-11 6.523046594064959e-07 3.104802450540361e-09 -1.6769092124043631e-09 4.563920506239004e-07 3.272504400841395e-07 1.0864331142094688e-05 1.000130334608781 0.9999348813299302 1.0037141807159609 0.00044730978408200387 -0.00015111339997116196 -4.3767481252571866e-08 6.668480739224026e-05 -8.301701325640578e-10 4.910490598613443e-08 0.00014243086850830342 0.00010171709125304065 0.004409063452412762
1.342 1.000039734421123 0.99987017006828 1.0009552914534368 6.161484423041643e-05 -2.381027842327578e-06 -8.142303844240546e-09 5.1718800120780966e-05 -1.5450851445782308e-09 -7.615860009254118e-10 3.978211540527286e-05 2.8419684652656112e-05 0.0009571132997375247 1.0000000010449324 0.9998417894865722 1.0000000195355332 -1.338527654936934e-08 1.5994852436264058e-10 1.614131197222735e-10 1.6386790466083193e-09 3.1827067291680174e-09 -1.7138024861372474e-09 4.7481867770428906e-09 2.4755004877780277e-08 1.0747585875292436e-07 0.9998451267658282 0.9997311331363061 1.0047120165616936 0.0004622375957206652 -0.0007604726620786902 -3.393815914957108e-08 -2.4353653426145994e-08 1.2546899891516279e-11 -9.187041309830587e-08 0.0002967715504218521 0.00021206961157556027 0.009053958667835652 1.000004500000899 0.9998450030002237 1.0001072535840159 6.367439807575443e-06 -2.523437639939657e-08 -6.868414628868445e-10 6.373668658021338e-06 2.436891575875136e-09 -1.7036803198595623e-09 4.500058330901836e-06 3.21519158345825e-06 0.00010725535959346961 1.0000004566158163 0.9998421148919021 1.0000108697113363 6.26927313760589e-07 -1.5213242743389269e-10 7.659198704728873e-11 6.522888585775993e-07 3.1046879383122226e-09 -1.713706656169731e-09 4.566443696055585e-07 3.2743456860216977e-07 1.087041748598512e-05 1.0001256119290007 0.9999315080381173 1.003664268815103 0.00044082425843972186 -0.0001583457901250013 -4.3807940906356625e-08 6.503736598039803e-05 -7.972594186585472e-10 4.887624687144786e-08 0.0001367573865458752 9.766366981244077e-05 0.004372512590757662
1.352 1.000039622937825 0.9998700904367737 1.0009536257222815 6.180998258872847e-05 -2.5291863138027764e-06 -8.219774829650856e-09 5.1589664698011446e-05 -1.5376823572322013e-09 -7.758242208262022e-10 3.966979558141168e-05 2.8339437331288212e-05 0.0009555115248197579 1.0000000011667824 0.9998417895754383 1.0000000224364214 -1.0317712328548484e-08 1.5943035542551354e-10 1.6058988626534978e-10 1.6395869678995982e-09 3.1827378657675128e-09 -1.7513535836370947e-09 4.626889803162402e-09 2.4776329625975465e-08 1.0555056210488151e-07 0.9998351541513728 0.999724007908676 1.0047652482539906 0.0003904963241283025 -0.0006861280747834559 -3.418344355912576e-08 -2.6421096381153232e-08 1.2415472650556287e-11 -1.391185628578085e-07 0.00031036700645595256 0.00022179033593860788 0.008917233588050355 1.0000044996657604 0.99984500276245 1.000107255839157 6.403565123344189e-06 -2.682448350858594e-08 -6.971892337466036e-10 6.372073134989619e-06 2.435738207768982e-09 -1.7409475225564058e-09 4.499719790734039e-06 3.2149514877586425e-06 0.00010725773445642651 1.0000004568125695 0.9998421150342495 1.0000108744903315 6.334447133209679e-07 -1.683507700364111e-10 7.47985136909691e-11 6.522730739362894e-07 3.1045676666737355e-09 -1.7512553156938709e-09 4.568367867691388e-07 3.2757579832316655e-07 1.087511419164832e-05 1.0001208777916482 0.9999281265476296 1.003616935623093 0.00043334755855881384 -0.00016522659142860678 -4.372871231820535e-08 6.34305966136445e-05 -7.655338801820273e-10 4.8348520838248505e-08 0.00013107638014521965 9.360492167142395e-05 0.0043382222428751255
1.362 1.0000395077092243 0.9998700081297058 1.000951930676216 6.191221480679462e-05 -2.677341098618899e-06 -8.282334558403587e-09 5.146085134070651e-05 -1.5303317358902587e-09 -7.941992805886957e-10 3.95535400425485e-05 2.8256379149125594e-05 0.0009538766900323988 1.0000000012599706 0.9998417896438421 1.0000000246543106 -7.084813316172296e-09 1.5899605095063303e-10 1.5970677281508556e-10 1.640395026484572e-09 3.182762554389586e-09 -1.7896700101002476e-09 4.460016226544756e-09 2.4790573205579293e-08 1.0574751786918287e-07 0.9998264184781156 0.9997177667636371 1.0048184110492693 0.00032647098595330103 -0.0006132374579687441 -3.2898747451776025e-08 -2.7916771232457992e-08 1.2273808617203125e-11 -1.8210854460262076e-07 0.0003212636194981853 0.00022958379666346447 0.008805568669882396 1.0000044990194523 0.9998450023023921 1.000107251325845 6.4305724023237186e-06 -2.842205295997413e-08 -7.06118365860271e-10 6.370477909867053e-06 2.434577768728768e-09 -1.779012670909228e-09 4.499072106855731e-06 3.214490511546263e-06 0.00010725337060257577 1.0000004569536158 0.9998421151368138 1.0000108779484564 6.391996923816295e-07 -1.8464915632182468e-10 7.309243452535006e-11 6.522571895812702e-07 3.104440295419585e-09 -1.7895694663645157e-09 4.5697439792910865e-07 3.276777387425987e-07 1.0878540757981425e-05 1.0001161433141335 0.9999247448011096 1.003572301641929 0.0004251447185040322 -0.0001717434157523828 -4.3501017794934574e-08 6.186349841595028e-05 -7.349614255150646e-10 4.754583179681337e-08 0.00012541084254195936 8.955730420398272e-05 0.004306371762980792
1.372 1.0000393894798747 0.9998699236789949 1.0009502240060357 6.194246725249483e-05 -2.8252872142446204e-06 -8.327411962501214e-09 5.133235926067661e-05 -1.5230326596104535e-09 -8.165546193442035e-10 3.943413780035988e-05 2.8171073938081764e-05 0.0009522277908024909 1.00000000132479 0.9998417896919941 1.0000000261963646 -4.0657673908184186e-09 1.5886357661310984e-10 1.5939035467881245e-10 1.6410809625457747e-09 3.182780748444909e-09 -1.8287662484286725e-09 4.255569052632391e-09 2.4799293111997618e-08 1.0671936690802248e-07 0.9998188308848242 0.9997123462216309 1.0048702468314976 0.00027030162598145723 -0.0005432081871627468 -3.025940773313217e-08 -2.865196014296271e-08 1.212201441852539e-11 -2.201906114837191e-07 0.0003298479835193496 0.00023572630816039126 0.00871686245218963 1.000004498136128 0.9998450016730246 1.0001072418129946 6.4501953652623e-06 -3.00248180918167e-08 -7.128057715352468e-10 6.368882960290478e-06 2.433410404463465e-09 -1.8178890661212068e-09 4.498188180324054e-06 3.213860730827623e-06 0.00010724400860313405 1.0000004570466334 0.9998421152050808 1.0000108802688354 6.440241765468084e-07 -2.0078841628229798e-10 7.212006792713404e-11 6.522411833778107e-07 3.1043070523445246e-09 -1.828663807722485e-09 4.570646295734558e-07 3.277457023480642e-07 1.088085852808909e-05 1.0001114174720642 0.9999213692115568 1.0035304325164456 0.0004164408257014028 -0.00017789022411325643 -4.310819079755408e-08 6.0335095882050323e-05 -7.055093579236487e-10 4.6492893627758425e-08 0.00011977994109216197 8.553454869577521e-05 0.004277051123016972
1.382 1.0000392688227413 0.9998698374939774 1.0009485192450873 6.191823205801356e-05 -2.9728679437700692e-06 -8.353789930777222e-09 5.120418773873628e-05 -1.5157847810976458e-09 -8.427221398877084e-10 3.931219964348126e-05 2.808395822752327e-05 0.0009505794998815837 1.0000000013643675 0.9998417897221277 1.0000000271375098 -1.5098820175969465e-09 1.5926706009108524e-10 1.5983769933810357e-10 1.641683393438803e-09 3.182792374130314e-09 -1.868657662766839e-09 4.0567322308364654e-09 2.48070090743775e-08 1.070695775322646e-07 0.9998122922585779 0.9997076754690499 1.004919750802084 0.00022179323739606583 -0.0004771278076753189 -2.6484090696430062e-08 -2.8522457678530862e-08 1.1959296611669096e-11 -2.5294713645989504e-07 0.0003364998432161974 0.00024048926717703086 0.008648138235805741 1.000004497075335 0.9998450009168887 1.0001072287213513 6.46394560547344e-06 -3.163088765894961e-08 -7.169484128766193e-10 6.367288325767963e-06 2.4322354165008053e-09 -1.8575904488563894e-09 4.497127005701132e-06 3.21310428897262e-06 0.00010723105713949309 1.0000004571003915 0.9998421152453153 1.0000108816608289 6.478448146464463e-07 -2.1651020555519506e-10 7.20893369197496e-11 6.522250939775098e-07 3.104166807809046e-09 -1.8685534767313548e-09 4.5711639831882544e-07 3.2778606801591636e-07 1.0882256849117489e-05 1.0001067074133416 0.9999180048866614 1.003491348861083 0.00040742085243228326 -0.00018366617653808122 -4.2543551907954925e-08 5.8844437947509727e-05 -6.771465643868175e-10 4.5214390640261216e-08 0.00011419962767202264 8.154809737282185e-05 0.004250273987513319
1.392 1.0000391461692535 0.9998697498828832 1.0009468265021157 6.185371247039025e-05 -3.119966547430976e-06 -8.361556081670774e-09 5.107633605887556e-05 -1.5085882122705415e-09 -8.725299004291113e-10 3.918818746867635e-05 2.799536219565397e-05 0.0009489428535637105 1.0000000013834778 0.9998417897376546 1.0000000275919114 4.648550670487401e-10 1.6024111599164052e-10 1.6063492679022945e-10 1.6422403553471428e-09 3.1827972050339265e-09 -1.9093597075482055e-09 3.924748522457234e-09 2.481865563885878e-08 1.0593300226393685e-07 0.9998066985562011 0.9997036801648779 1.0049661743266085 0.0001805002697061334 -0.00041577026715962384 -2.1804289269492364e-08 -2.749622087959261e-08 1.1786913009526762e-11 -2.801823825739343e-07 0.0003415736551737378 0.0002441259606233427 0.008596076670589278 1.00000449588395 0.9998450000674733 1.0001072131694533 6.4731275161470485e-06 -3.323891125059515e-08 -7.18923019903241e-10 6.365694044199539e-06 2.431053250123108e-09 -1.8981301990356596e-09 4.495935258253695e-06 3.2122545267276137e-06 0.0001072156307408494 1.0000004571238734 0.9998421152639364 1.00001088233894 6.506857592340777e-07 -2.3175291899601316e-10 7.259057108954675e-11 6.522089596056071e-07 3.104019421621671e-09 -1.9092543063094698e-09 4.5713898249311727e-07 3.278054448969768e-07 1.088293613623381e-05 1.0001020187712453 0.9999146558524176 1.003455035616052 0.0003982320361270618 -0.00018907453989618084 -4.180800694503186e-08 5.739059709962524e-05 -6.498418541320997e-10 4.373453260939499e-08 0.00010868328146245592 7.760756363463566e-05 0.004225992259442417
1.402 1.0000390218373651 0.9998696610728771 1.000945153143302 6.176012522389879e-05 -3.266498440286993e-06 -8.351526062240292e-09 5.094880347138276e-05 -1.5014424377048871e-09 -9.058066075755876e-10 3.906244287835495e-05 2.790553009685795e-05 0.0009473259303714135 1.0000000013874466 0.9998417897423807 1.0000000276865872 1.8510651881852662e-09 1.6153660209555992e-10 1.6114482891412587e-10 1.6427559390301546e-09 3.182795381594363e-09 -1.9508877613164265e-09 3.902099888044224e-09 2.4836830849615906e-08 1.0319970799725618e-07 0.999801945247478 0.9997002856184061 1.0050090115421353 0.00014580830709860066 -0.0003596192368099247 -1.6444923858969807e-08 -2.5598279110796682e-08 1.1604903935570722e-11 -3.018999637904123e-07 0.00034538655154514695 0.00024686295005799374 0.008557415700579038 1.0000044945979996 0.9998449991505172 1.0001071960167576 6.478849128534636e-06 -3.4848119442710204e-08 -7.193795676790119e-10 6.36410012009191e-06 2.4298639586534356e-09 -1.939522949410169e-09 4.494648893987126e-06 3.2113371255186607e-06 0.00010719858869614042 1.0000004571254757 0.9998421152669417 1.0000108825033678 6.52651102305795e-07 -2.4674094091657544e-10 7.298505743472422e-11 6.521927841091965e-07 3.103865084189716e-09 -1.950781230954545e-09 4.571408997690125e-07 3.2780987474765104e-07 1.0883090948542802e-05 1.0000973559568018 0.9999113252619348 1.0034214504932013 0.00038898792863397845 -0.00019412170380240167 -4.0907607746825934e-08 5.5972668599303965e-05 -6.235634924597211e-10 4.2076759665425854e-08 0.00010324233281279375 7.372117881854363e-05 0.0042041106276670265
1.412 1.0000388960565176 0.9998695712278939 1.0009435043978157 6.164608982504776e-05 -3.4124040540461923e-06 -8.324541973760438e-09 5.082158920032172e-05 -1.4943472172992867e-09 -9.423863266719475e-10 3.8935213221829033e-05 2.781463886097692e-05 0.0009457344771460067 1.0000000013813095 0.9998417897399027 1.0000000275412788 2.7168922537543362e-09 1.6273613866684957e-10 1.6107793534520034e-10 1.6432076934808761e-09 3.1827867582303393e-09 -1.9932583493498676e-09 3.9789255778450996e-09 2.4860333395668686e-08 9.947537191184152e-08 0.9997979308109659 0.9996974192885398 1.005047974078324 0.00011700693875123399 -0.00030890340929228433 -1.0614788592246307e-08 -2.289571208867651e-08 1.1413807584120397e-11 -3.1827171646302747e-07 0.00034821212689639165 0.0002488956196977179 0.008529205178606912 1.0000044932443966 0.9998449981852471 1.0001071779050468 6.482028829305452e-06 -3.645816315332604e-08 -7.186587018479077e-10 6.362506531227228e-06 2.4286668879970434e-09 -1.9817833376186224e-09 4.49329474531925e-06 3.210371249622912e-06 0.00010718057442842013 1.00000045711242 0.9998421152594914 1.0000108823260219 6.538939634070379e-07 -2.618687960753261e-10 7.297787747037845e-11 6.521765451502931e-07 3.1037039823819843e-09 -1.9931510979512103e-09 4.571290914404893e-07 3.2780427816966135e-07 1.0882895601983795e-05 1.00009272241799 0.9999080155805661 1.003390531261755 0.0003797733217977587 -0.00019881633282889727 -3.9851613152801035e-08 5.458976982217911e-05 -5.982812956006411e-10 4.026354782049987e-08 9.788683954188952e-05 6.989620500725844e-05 0.0041845000413454235
1.422 1.00003876898896 0.9998694804638696 1.000941883874336 6.15180518559759e-05 -3.5576426231616217e-06 -8.281186028455367e-09 5.0694692463538766e-05 -1.4873020528376649e-09 -9.82109382654874e-10 3.880667414403498e-05 2.772281419754268e-05 0.000944172456659051 1.0000000013692982 0.9998417897332448 1.0000000272564324 3.1683767446115064e-09 1.634792366745319e-10 1.6069509308620042e-10 1.6435664463345282e-09 3.1827713190690767e-09 -2.0364878353352706e-09 4.095806671970706e-09 2.488466913965137e-08 9.582856234756499e-08 0.9997945592994266 0.9996950126170644 1.0050829583806193 9.335015493447721e-05 -0.0002636387319788126 -4.50351682934198e-09 -1.9484481365330305e-08 1.1213553834799232e-11 -3.2960200004876235e-07 0.00035027899572044906 0.000250387136426206 0.008508933997346226 1.0000044918426132 0.9998449971855747 1.0001071592984685 6.483403297369708e-06 -3.806884546553946e-08 -7.165800938932062e-10 6.360913248619797e-06 2.427462423179353e-09 -2.0249255518992375e-09 4.491892139578211e-06 3.2093707049750647e-06 0.00010716205445491733 1.0000004570904621 0.9998421152456978 1.0000108819436977 6.545834120262208e-07 -2.7747981253754526e-10 7.282243640043886e-11 6.521602137613444e-07 3.1035357389388285e-09 -2.036380420588486e-09 4.5710863283902437e-07 3.277922706783668e-07 1.0882493992172409e-05 1.000088120859695 0.9999047287429859 1.0033622017837156 0.00037064940687421885 -0.00020316866500217834 -3.865146093038771e-08 5.324103967208814e-05 -5.739653262100891e-10 3.8316291265678105e-08 9.262600599715287e-05 6.613930693439074e-05 0.004167009442231544
1.432 1.0000386407473 0.9998693888612783 1.0009402939856422 6.138070209958703e-05 -3.7021870910867796e-06 -8.222042873068314e-09 5.0568112476937304e-05 -1.4803069414023925e-09 -1.0248236959976623e-09 3.8676948329069136e-05 2.763014397885229e-05 0.0009426425056593502 1.000000001354638 0.9998417897247109 1.0000000269085707 3.319406354081601e-09 1.636276902792576e-10 1.6048996485665997e-10 1.643800367542024e-09 3.182749078456561e-09 -2.080593459739265e-09 4.1788099177553586e-09 2.4904133039281717e-08 9.334154774092251e-08 0.9997917420553386 0.9996930022536742 1.0051140097391387 7.41027657215268e-05 -0.0002236730866943562 1.7187693137343965e-09 -1.5478758314871023e-08 1.1004566021194518e-11 -3.3629113153700875e-07 0.00035177285148779475 0.00025146991534741634 0.008494562304636443 1.000004490406252 0.9998449961612185 1.0001071405212503 6.483541934823312e-06 -3.9679912803646835e-08 -7.127554301686345e-10 6.3593202406805435e-06 2.4262507038817553e-09 -2.0689655947200627e-09 4.490454530461057e-06 3.2083451042629148e-06 0.00010714335558595692 1.0000004570638639 0.9998421152286059 1.0000108814576838 6.548788652353786e-07 -2.9369854426682413e-10 7.30012743668027e-11 6.521437575655004e-07 3.1033610404190824e-09 -2.0804858948600317e-09 4.570829760865993e-07 3.277763366977574e-07 1.0881994633820435e-05 1.0000835534232841 0.9999014662814361 1.0033363768295565 0.00036165870000021274 -0.00020718995274035513 -3.732052274909048e-08 5.192563800448362e-05 -5.505857822695866e-10 3.625523565422698e-08 8.746864945347416e-05 6.245688622313714e-05 0.004151475444261945
1.442 1.0000385114084454 0.9998692964750919 1.000938736285354 6.123736409213652e-05 -3.846020190712561e-06 -8.148141601270238e-09 5.0441848446206155e-05 -1.4733614100694268e-09 -1.070385468495648e-09 3.8546120468810085e-05 2.7536688925762302e-05 0.0009411463026531652 1.0000000013395633 0.9998417897158983 1.0000000265507976 3.2734511093298343e-09 1.632709913599499e-10 1.6069963934179654e-10 1.643866985835771e-09 3.1827199004544625e-09 -2.125591924200971e-09 4.173452496637067e-09 2.491440497904917e-08 9.258578617827067e-08 0.9997893986967382 0.9996913307590284 1.0051412864000915 5.8573095623195976e-05 -0.00018872979143067377 7.90168244609839e-09 -1.1002501961269203e-08 1.0786529078292875e-11 -3.388009416351033e-07 0.0003528407649088302 0.00025224868926370373 0.008484493328899397 1.0000044889444528 0.9998449951187082 1.0001071217914008 6.482868836784848e-06 -4.1291012070273486e-08 -7.070712834029558e-10 6.357727465449062e-06 2.4250313251708143e-09 -2.113918844432831e-09 4.48899101883137e-06 3.2073009519437835e-06 0.00010712469847605359 1.0000004570355503 0.9998421152103057 1.000010880937575 6.549158412650646e-07 -3.104261529234946e-10 7.373973012394593e-11 6.521271346558905e-07 3.1031788922744487e-09 -2.1254843405370262e-09 4.570544851145593e-07 3.2775819635490425e-07 1.0881470827191379e-05 1.0000790218282305 0.9998982294268393 1.003312965785892 0.00035282943558827046 -0.0002108920330449151 -3.587407296028418e-08 5.064274505121965e-05 -5.28113634952236e-10 3.4099443992221494e-08 8.242362818502014e-05 5.8855388145322135e-05 0.004137729929133311
1.452 1.0000383810243005 0.9998692033424218 1.000937211725891 6.109033158346414e-05 -3.9891315599074004e-06 -8.061099415700477e-09 5.031589956927437e-05 -1.4664646839761022e-09 -1.1186586094693737e-09 3.841424870841056e-05 2.7442490775237835e-05 0.0009396848518783664 1.0000000013254566 0.9998417897077951 1.0000000262159885 3.1153927702474007e-09 1.6260945983658635e-10 1.611150964404222e-10 1.6437169003023447e-09 3.1826836424821185e-09 -2.1715014333655644e-09 4.061935868741411e-09 2.491451738505314e-08 9.331535578223206e-08 0.9997874575120553 0.9996899468852349 1.0051650262497005 4.613343166949839e-05 -0.0001584473011471616 1.3915195671725399e-08 -6.1827494231378235e-09 1.056017990325688e-11 -3.376245032486675e-07 0.0003535966248902219 0.00025280439893781114 0.008477513814527372 1.0000044874630907 0.9998449940622421 1.0001071032490936 6.481688924761761e-06 -4.290177425376358e-08 -6.998753339432811e-10 6.3561348740051916e-06 2.4238048885756966e-09 -2.159802068215382e-09 4.487507593309089e-06 3.2062425288054013e-06 0.00010710622580271562 1.0000004570073522 0.9998421151921054 1.0000108804269836 6.548012160298019e-07 -3.2745697805269577e-10 7.481445664671887e-11 6.521102952359603e-07 3.1029901113280977e-09 -2.171394152850285e-09 4.5702492940253307e-07 3.2773914254798135e-07 1.0880964729517786e-05 1.0000745274803116 0.9998950191860454 1.0032918754120699 0.00034417927574202113 -0.00021428700847358714 -3.432895575519092e-08 4.93915608734583e-05 -5.06520247549662e-10 3.1866789394326467e-08 7.750025175752429e-05 5.5341595492685135e-05 0.004125605717482294
1.462 1.0000382496297138 0.9998691094881935 1.0009357208497984 6.094114641152129e-05 -4.131515633321255e-06 -7.962847750296344e-09 5.0190265056324205e-05 -1.459617004699402e-09 -1.1695149757781958e-09 3.828137304298136e-05 2.734757826967137e-05 0.0009382586949198265 1.0000000013130312 0.9998417897009112 1.0000000259210273 2.9091625614041206e-09 1.618274613116887e-10 1.613165671895901e-10 1.6433160000643261e-09 3.1826413820031556e-09 -2.2183401567497686e-09 3.86702679667581e-09 2.490734161783683e-08 9.462118620963478e-08 0.999785855404009 0.999688805534112 1.005185517667101 3.62303918343128e-05 -0.00013241347515896028 1.964990894342945e-08 -1.144266493328673e-09 1.032619794471045e-11 -3.3326118040874067e-07 0.00035412687605740936 0.00025319829989244546 0.008472723790033559 1.0000044859657338 0.9998449929943697 1.0001070849794091 6.480213427726534e-06 -4.4511913163685144e-08 -6.917354585476916e-10 6.354542432413521e-06 2.4225711132198336e-09 -2.2066313922760706e-09 4.486008023043816e-06 3.205172528872099e-06 0.00010708802465516295 1.0000004569802674 0.999842115174719 1.0000108799496237 6.546136455892511e-07 -3.446033115725764e-10 7.579103002776139e-11 6.520932055086084e-07 3.1027948010756083e-09 -2.2182331519352605e-09 4.5699572814310504e-07 3.277202089385634e-07 1.0880494102511206e-05 1.0000700715519417 0.9998918363991596 1.0032730118189714 0.00033571829791090725 -0.00021738701852919292 -3.27028838925177e-08 4.817130486150428e-05 -4.857770036606045e-10 2.9573964228612967e-08 7.270869788182055e-05 5.192292679674774e-05 0.004114940584295475
1.472 1.0000381172481998 0.9998690149292382 1.0009342639276044 6.079081633214597e-05 -4.273170081639664e-06 -7.855204830302755e-09 5.006494415347323e-05 -1.4528171689262325e-09 -1.2228338646308452e-09 3.814752131376739e-05 2.7251971431396506e-05 0.0009368680639897318 1.0000000013025196 0.9998417896954128 1.0000000256712869 2.697912965343099e-09 1.6104442872935758e-10 1.6107146820826098e-10 1.6426696070274158e-09 3.182591989930713e-09 -2.2661264898457707e-09 3.6463238591111726e-09 2.4898373473751962e-08 9.541287044118757e-08 0.9997845375119462 0.9996878674858781 1.00520307535012 2.8387617436155783e-05 -0.00011019365104824436 2.5016186581593862e-08 3.99449881557879e-09 1.0084592112987826e-11 -3.2619733675483364e-07 0.00035449597584460486 0.0002534758737150858 0.008469468424172429 1.0000044844543852 0.9998449919165232 1.0001070670300285 6.478581693837983e-06 -4.6121253106254855e-08 -6.830390390682993e-10 6.352950146030695e-06 2.4213301661777767e-09 -2.25442408959481e-09 4.484494493752728e-06 3.2040925141273735e-06 0.00010707014415606079 1.0000004569547052 0.9998421151584388 1.0000108795151117 6.544058981651276e-07 -3.617444532908848e-10 7.642147807750958e-11 6.520758706511184e-07 3.1025923054613103e-09 -2.266019919458261e-09 4.569679644785116e-07 3.2770218148956315e-07 1.0880060926508387e-05 1.0000656550403004 0.9998886817810057 1.0032562818384405 0.0003274513028467895 -0.00022020408173653052 -3.10136762011981e-08 4.6981215274748504e-05 -4.658571112605652e-10 2.723650114741176e-08 6.806046227795724e-05 4.8607757506138874e-05 0.004105579929256866
1.482 1.0000379838959608 0.999868919677161 1.0009328410545846 6.063997950221783e-05 -4.414094654609302e-06 -7.739646386189242e-09 4.993993614631289e-05 -1.4460647724895506e-09 -1.2785020370317774e-09 3.801271344572971e-05 2.7155684580534882e-05 0.0009355129904124891 1.0000000012938521 0.9998417896912511 1.0000000254649668 2.505814385282105e-09 1.6033933552807528e-10 1.6053584795771045e-10 1.6418243529183252e-09 3.1825364091544667e-09 -2.3148796912668315e-09 3.474929876331712e-09 2.4893433054481148e-08 9.487193976114748e-08 0.9997834566241254 0.9996870989781014 1.0052180212855724 2.2203097444488843e-05 -9.135245868850179e-05 2.994216933834533e-08 9.124139363609704e-09 9.835653388983004e-12 -3.168924707506963e-07 0.00035475123558660615 0.0002536703041698179 0.008467278489587688 1.0000044829300474 0.9998449908294194 1.0001070494247264 6.476879174273391e-06 -4.772968815636921e-08 -6.737901979049925e-10 6.351358061684739e-06 2.4200825758441918e-09 -2.3031978205892507e-09 4.482968123945238e-06 3.2030032834030075e-06 0.00010705260945846779 1.0000004569307024 0.9998421151432909 1.000010879124218 6.54208269604589e-07 -3.7880164536768774e-10 7.684590447974613e-11 6.520583372684649e-07 3.1023838250559395e-09 -2.3147737070657753e-09 4.569423249984884e-07 3.2768555995777295e-07 1.0879660497705575e-05 1.0000612788084793 0.9998855559504571 1.0032415939333643 0.00031937953234171764 -0.00022274999093969912 -2.92787679277233e-08 4.582054878516764e-05 -4.4673305316612376e-10 2.4868802540421862e-08 6.356886846912397e-05 4.540578283394309e-05 0.004097378406415145
1.492 1.0000378495846305 0.999868823740302 1.0009314522168637 6.048902572489636e-05 -4.554290367682563e-06 -7.617404997504477e-09 4.981524034169965e-05 -1.4393600124022592e-09 -1.3364126617497533e-09 3.7876964390852835e-05 2.705872843005458e-05 0.0009341933791907286 1.0000000012868089 0.9998417896882693 1.0000000252968475 2.3418726106113454e-09 1.5978979849213289e-10 1.6012406036832849e-10 1.6408484762020155e-09 3.1824743148859375e-09 -2.3646188871397996e-09 3.4128905355515477e-09 2.48963454140225e-08 9.26995599025871e-08 0.9997825724703713 0.9996864711996156 1.0052306705828717 1.7343127277178244e-05 -7.54698020821699e-05 3.437134167450483e-08 1.414581492525606e-08 9.580143347201987e-12 -3.057701499549327e-07 0.00035492689922380445 0.0002538054133267494 0.008465821747501769 1.0000044813931317 0.9998449897333529 1.0001070321733083 6.475152929327854e-06 -4.933713117753284e-08 -6.637371833105084e-10 6.349766247881138e-06 2.4188282452610706e-09 -2.3529710303566727e-09 4.481429398762968e-06 3.2019051826006084e-06 0.00010703543224320312 1.000000456908101 0.9998421151291647 1.00001087877324 6.540335704912559e-07 -3.956973417898015e-10 7.746256812352262e-11 6.520406735078172e-07 3.102168661636184e-09 -2.364513829259881e-09 4.5691907045646977e-07 3.276705410936459e-07 1.0879288760857609e-05 1.0000569436140982 0.9998824594508168 1.0032288587734297 0.0003115019059134084 -0.00022503624734184055 -2.7515069988558042e-08 4.468858002045659e-05 -4.2837906796965227e-10 2.2484176716354035e-08 5.924966236997769e-05 4.232843911210374e-05 0.004090200782173678
1.502 1.0000377143230883 0.9998687271250328 1.0009300973350563 6.033818417193146e-05 -4.693758984988305e-06 -7.489760498599951e-09 4.9690856044760306e-05 -1.4327016601343767e-09 -1.396465900039343e-09 3.7740286070767045e-05 2.6961111466498847e-05 0.0009329090579004292 1.0000000012811314 0.9998417896862823 1.0000000251609755 2.2055563716657496e-09 1.5947644813845441e-10 1.6018143221243643e-10 1.6398098758325986e-09 3.1824059362306782e-09 -2.415364347540385e-09 3.469221584233614e-09 2.4907505589110427e-08 8.919602421066351e-08 0.9997818509643296 0.9996859597489478 1.0052413216070275 1.3534496557713851e-05 -6.215174080291128e-05 3.826057671319829e-08 1.897191323940526e-08 9.317637038094484e-12 -2.932129272193089e-07 0.0003550474440506809 0.00025389804604917686 0.008464865103971344 1.000004479843742 0.9998449886283984 1.0001070152783609 6.473425427378044e-06 -5.0943499219317726e-08 -6.526964719985152e-10 6.348174772779897e-06 2.4175671310914137e-09 -2.403762701926662e-09 4.479878470357842e-06 3.2007983193111112e-06 0.00010701861726574129 1.0000004568866792 0.9998421151158997 1.0000108784570934 6.538835690343026e-07 -4.1235203494779053e-10 7.86004944605011e-11 6.520229474531157e-07 3.1019473550524275e-09 -2.4152605588876114e-09 4.5689804525029614e-07 3.2765702521567764e-07 1.0878945892134775e-05 1.0000526501289522 0.9998793927637866 1.0032179895752495 0.00030381588462579984 -0.00022707402187170176 -2.5739004277954137e-08 4.358460111065855e-05 -4.107687184444638e-10 2.0094876609908207e-08 5.512170938366588e-05 3.938939472347484e-05 0.004083922243333812
1.512 1.0000375781186126 0.9998686298365762 1.000928776291843 6.018758497705159e-05 -4.832502733130141e-06 -7.35827399750871e-09 4.956678255262255e-05 -1.4260895323418362e-09 -1.4585683480292388e-09 3.760268856242165e-05 2.6862840792390848e-05 0.0009316598069759148 1.0000000012765822 0.9998417896851222 1.000000025052024 2.09264819070932e-09 1.5944793688987462e-10 1.6071064796939123e-10 1.6387687748227107e-09 3.1823315167869173e-09 -2.467135976770104e-09 3.59555850671643e-09 2.492382604660688e-08 8.521078472231988e-08 0.9997812634452957 0.9996855440929832 1.005250249707747 1.0556073452887805e-05 -5.1037145898377295e-05 4.1579360908669894e-08 2.3526267963264268e-08 9.049681838034312e-12 -2.79560383560152e-07 0.00035513016659868607 0.00025395994700494386 0.008464246183579193 1.000004478281842 0.9998449875145315 1.0001069987392144 6.471705947133901e-06 -5.2548746013380356e-08 -6.408214708523083e-10 6.346583697019004e-06 2.416299104483266e-09 -2.455591896754525e-09 4.478315304010353e-06 3.1996826662998125e-06 0.00010700216529444954 1.0000004568662182 0.9998421151033423 1.0000108781709327 6.537553964991637e-07 -4.287174932007956e-10 8.024660655153402e-11 6.520052193863356e-07 3.1017196746878657e-09 -2.4670332431308624e-09 4.568787259802878e-07 3.276446448765285e-07 1.0878635669494362e-05 1.000048398952421 0.9998763563189914 1.0032089022815498 0.00029631805699737406 -0.00022887413522150078 -2.3966470452107543e-08 4.250792126350297e-05 -3.938762052672732e-10 1.7712143847320802e-08 5.1207793854586755e-05 3.660510792567219e-05 0.004078428329470601
1.522 1.0000374409775776 0.9998685318795076 1.0009274889485424 6.0037300090268574e-05 -4.970524148403553e-06 -7.224787202315455e-09 4.94430191575269e-05 -1.4195227217606301e-09 -1.52263207670208e-09 3.746418079236664e-05 2.6763922620080437e-05 0.0009304453779401799 1.000000001272964 0.9998417896846479 1.0000000249655259 1.999280242018582e-09 1.5968011376445713e-10 1.613451695305469e-10 1.6377833607337127e-09 3.1822515185435157e-09 -2.5199551065471657e-09 3.7176640878223023e-09 2.4940060130283457e-08 8.191320086184103e-08 0.9997807859532983 0.9996852070499339 1.00525770381076 8.230566514157297e-06 -4.180102581772295e-05 4.431028888949972e-08 2.7744315502738692e-08 8.776183770968495e-12 -2.651094645877744e-07 0.00035518715537310926 0.00025399920158312024 0.008463852553221875 1.0000044767073446 0.9998449863916895 1.0001069825537996 6.469998280406625e-06 -5.415289867306299e-08 -6.286264537715592e-10 6.3449930788886976e-06 2.4150253436473714e-09 -2.5084780639881897e-09 4.476739737016194e-06 3.198558103202455e-06 0.00010698607402486436 1.0000004568465308 0.9998421150913579 1.0000108779105452 6.536459514509793e-07 -4.4481848812723814e-10 8.201953651939884e-11 6.519875475986874e-07 3.101485756059822e-09 -2.519853828916216e-09 4.5686035410387026e-07 3.276328525746498e-07 1.0878362108408725e-05 1.0000441906206576 0.9998733505004916 1.0032015156340246 0.0002890045242364029 -0.00023044705019646772 -2.2212594064360963e-08 4.145786636266719e-05 -3.776777560071615e-10 1.534625079385134e-08 4.753548177326158e-05 3.399541975971833e-05 0.004073614621445846
1.532 1.0000373029058562 0.9998684332580398 1.0009262351546875 5.988736818251755e-05 -5.107825977265084e-06 -7.091160839180871e-09 4.931956514866141e-05 -1.413000996197791e-09 -1.5885755437242176e-09 3.7324770964662544e-05 2.6664362577501186e-05 0.0009292655048190497 1.0000000012701098 0.9998417896847404 1.0000000248975511 1.923162814481674e-09 1.600648637428239e-10 1.6159433891663734e-10 1.6369106640755635e-09 3.1821658623205735e-09 -2.5738426722637853e-09 3.771579735682438e-09 2.4950913566759428e-08 8.034412321805688e-08 0.9997803985582295 0.9996849343114425 1.005263905179868 6.416931292210047e-06 -3.4155356475170773e-05 4.6450044624197276e-08 3.157338310032147e-08 8.49733841123852e-12 -2.5011641682468307e-07 0.00035522676363801224 0.0002540213199588555 0.008463606849043737 1.0000044751201411 0.9998449852597968 1.0001069667193137 6.468304319651284e-06 -5.5756068873920415e-08 -6.167383794996487e-10 6.3434029761922815e-06 2.413745322704548e-09 -2.562442058760819e-09 4.475151533539585e-06 3.197424454810542e-06 0.00010697033874830633 1.0000004568274556 0.9998421150798327 1.0000108776721304 6.535533620821224e-07 -4.6076357988258507e-10 8.341491224043031e-11 6.519699888954812e-07 3.101246432819491e-09 -2.573743216880188e-09 4.568421583677295e-07 3.2762107535591943e-07 1.0878125967380664e-05 1.0000400256129929 0.9998703756513122 1.0031957511786265 0.0002818711449788479 -0.00023180287185968167 -2.0491280978690297e-08 4.043377857830881e-05 -3.6214826548769314e-10 1.3006544639637922e-08 4.413793147697166e-05 3.1584094607507966e-05 0.004069386281458888
1.542 1.0000371639090548 0.9998683339761895 1.000925014753572 5.973780858391204e-05 -5.24441107875307e-06 -6.958908193535819e-09 4.9196419801233877e-05 -1.4065240462008387e-09 -1.6563226996317528e-09 3.718446683878788e-05 2.6564165910020865e-05 0.0009281199117541541 1.0000000012678743 0.9998417896852964 1.0000000248444454 1.8627223534611647e-09 1.6044576797560772e-10 1.6120629223790478e-10 1.6361964526429036e-09 3.1820746649677746e-09 -2.6288208523386847e-09 3.7222184901334247e-09 2.49530743321795e-08 8.089124163116854e-08 0.9997800847540878 0.9996847140116601 1.0052690477422328 5.003657445568487e-06 -2.784814145594248e-05 4.800943978994599e-08 3.497302028234639e-08 8.213892369764047e-12 -2.3479973092554635e-07 0.0003552546905179094 0.0002540300397724608 0.008463456279115992 1.0000044735201183 0.9998449841187719 1.0001069512325342 6.466624671649037e-06 -5.735841691310464e-08 -6.055348190936746e-10 6.34181343404947e-06 2.412459831444197e-09 -2.617504351876762e-09 4.473550450606534e-06 3.196281539442971e-06 0.00010695495350253675 1.0000004568088496 0.9998421150686639 1.0000108774520922 6.534762724290295e-07 -4.767096838589983e-10 8.416837489348411e-11 6.519525895019868e-07 3.1010014615854242e-09 -2.628722994925123e-09 4.5682358603076526e-07 3.2760888644989524e-07 1.0877922998801222e-05 1.0000359043565583 0.9998674320767178 1.0031915332298635 0.00027491368522228413 -0.00023295135238722873 -1.881476328089595e-08 3.943501598406843e-05 -3.472646902709599e-10 1.0701493194653392e-08 4.105440453417281e-05 2.9399126359084157e-05 0.004065657510256228
1.552 1.0000370239926395 0.9998682340378696 1.0009238275856036 5.958862898999913e-05 -5.3802823167891795e-06 -6.828976259009665e-09 4.907358236475194e-05 -1.400090477165781e-09 -1.7258034841361408e-09 3.704327589676815e-05 2.6463337606841118e-05 0.0009270083179889636 1.0000000012661285 0.999841789686225 1.0000000248028889 1.8158366642829024e-09 1.6068875066173348e-10 1.6038551810500542e-10 1.6356627308849266e-09 3.1819785279122777e-09 -2.6849117278315696e-09 3.5684251945042736e-09 2.4946440913774543e-08 8.305319113951457e-08 0.99977983092244 0.9996845363461407 1.0052732994710225 3.903014711362072e-06 -2.2661301190753875e-05 4.901136469619112e-08 3.7915041792846306e-08 7.926219560964503e-12 -2.1934364252309891e-07 0.0003552747652099117 0.00025402791313609846 0.00846336525862557 1.0000044719071655 0.9998449829685367 1.000106936090211 6.464958287889708e-06 -5.896008058512549e-08 -5.949248420446491e-10 6.3402244749732725e-06 2.4111683129249224e-09 -2.6736865322701535e-09 4.47193628779545e-06 3.1951292058620386e-06 0.00010693991238000912 1.0000004567905865 0.9998421150577614 1.0000108772471343 6.534126678452648e-07 -4.927912139440529e-10 8.447331817701953e-11 6.5193537088318e-07 3.1007517569365094e-09 -2.684815405479637e-09 4.568044400546626e-07 3.2759611836152165e-07 1.0877744257410971e-05 1.0000318272297852 0.9998645200466946 1.0031887888115913 0.0002681279070817326 -0.00023390189863618276 -1.7193373331443784e-08 3.8460952192795987e-05 -3.330034494173864e-10 8.438727250866598e-09 3.833003195269104e-05 2.747249156225041e-05 0.004062350964836808
1.562 1.0000368831620186 0.999868133446946 1.0009226734903718 5.943983035375111e-05 -5.5154424691886405e-06 -6.701856498089265e-09 4.895105206512093e-05 -1.393700257130707e-09 -1.7969530213887e-09 3.690120543682996e-05 2.6361882476662926e-05 0.0009259304407876855 1.0000000012647652 0.9998417896874493 1.0000000247701781 1.779485869721531e-09 1.6075145262528886e-10 1.5967637512357274e-10 1.6353077805284735e-09 3.1818775281835024e-09 -2.7421377883954777e-09 3.342388349230311e-09 2.493413806292363e-08 8.571131112497617e-08 0.9997796258644291 0.9996843932399677 1.0052768044227185 3.0462370020502552e-06 -1.8407862512028157e-05 4.948681835182711e-08 4.0382904629089895e-08 7.634594382003757e-12 -2.039018579541945e-07 0.00035528951237122016 0.0002540167317527202 0.008463310215922377 1.0000044702811877 0.9998449818090237 1.0001069212895228 6.463302637744913e-06 -6.05611061508142e-08 -5.844677834509932e-10 6.338636096929304e-06 2.4098719761080563e-09 -2.7310108575191027e-09 4.4703089114078074e-06 3.193967352283023e-06 0.00010692521054900169 1.0000004567725573 0.9998421150470496 1.000010877054558 6.533595777762515e-07 -5.090509273279663e-10 8.486379383228859e-11 6.519183317925232e-07 3.1004967117829785e-09 -2.742043435160587e-09 4.567848785328145e-07 3.275828780621806e-07 1.0877578080949947e-05 1.000027794565215 0.9998616397979544 1.003187447585248 0.00026150961975079197 -0.00023466358119664563 -1.5635657656066284e-08 3.751097601635083e-05 -3.1934315593421577e-10 6.225082904459915e-09 3.601417106789471e-05 2.583888650978636e-05 0.004059397164929685
1.572 1.0000367414225813 0.9998680322072651 1.000921552307767 5.929141053265774e-05 -5.649894193628771e-06 -6.577965519733658e-09 4.882882812001233e-05 -1.387352336041232e-09 -1.869711511379918e-09 3.6758262636917364e-05 2.6259805204833166e-05 0.0009248859968581518 1.0000000012637007 0.99984178968891 1.0000000247444079 1.7504593212295645e-09 1.6070501926720636e-10 1.5956460790199744e-10 1.6351220551557939e-09 3.181772184536414e-09 -2.800522748185718e-09 3.1050467012553735e-09 2.4921311199500752e-08 8.76541554281816e-08 0.9997794603976408 0.9996842780623403 1.0052796851218446 2.379566874675527e-06 -1.4928803619226336e-05 4.947068775019865e-08 4.23703163404426e-08 7.339419855835087e-12 -1.886012648325008e-07 0.00035530055987512864 0.0002539978320731611 0.008463275860687187 1.0000044686421117 0.9998449806401818 1.0001069068283577 6.46165470777449e-06 -6.216142552204567e-08 -5.737685353265546e-10 6.337048290050221e-06 2.4085711151492534e-09 -2.789499326004104e-09 4.468668271120845e-06 3.1927959391462063e-06 0.00010691084486945877 1.0000004567546803 0.9998421150364691 1.0000108768724536 6.533138111406132e-07 -5.254179122546793e-10 8.581674051038662e-11 6.51901462420719e-07 3.100237153220418e-09 -2.8004301812946605e-09 4.567653042144392e-07 3.27569474182014e-07 1.0877413162910876e-05 1.0000238066518756 0.9998587915356436 1.0031874417721327 0.00025505470768796986 -0.00023524514420888068 -1.4148710184916269e-08 3.6584491147846935e-05 -3.062614271339796e-10 4.0666438058138405e-09 3.415660372097157e-05 2.4532948169396687e-05 0.004056733906561212
1.582 1.0000365987797117 0.999867930322665 1.000920463878349 5.914336684850003e-05 -5.783640070879839e-06 -6.457996973632982e-09 4.8706909755528226e-05 -1.3810462020609837e-09 -1.9440244955997063e-09 3.661445459554013e-05 2.6157110395448256e-05 0.0009238747026955662 1.0000000012628742 0.9998417896905643 1.0000000247243719 1.7263438317952367e-09 1.6068768476805987e-10 1.6009951735056426e-10 1.6351042231614002e-09 3.1816622699341075e-09 -2.860090238269143e-09 2.932686552564215e-09 2.4913168667300626e-08 8.798045729991827e-08 0.9997793270123497 0.9996841853835657 1.0052820450689266 1.861054787665645e-06 -1.2089809757269686e-05 4.899939081588071e-08 4.3879422558333256e-08 7.04222069829335e-12 -1.735454706667724e-07 0.0003553089345645682 0.00025397231166098493 0.008463252425507644 1.000004466989886 0.9998449794619743 1.0001068927052557 6.460012149604883e-06 -6.376090285125956e-08 -5.62853877473542e-10 6.335461053422129e-06 2.40726563632288e-09 -2.8491752078363493e-09 4.467014406543798e-06 3.191614992755263e-06 0.00010689681401991681 1.0000004567368934 0.9998421150259773 1.0000108766996056 6.532729616183902e-07 -5.417541089112577e-10 8.737375117846285e-11 6.518847613001049e-07 3.09997366277478e-09 -2.8599995310675802e-09 4.5674619524145444e-07 3.275562849161112e-07 1.0877241616141438e-05 1.0000198637373812 0.9998559754348731 1.0031887060736584 0.0002487591449926119 -0.00023565501550535295 -1.2738422058428275e-08 3.568091584487059e-05 -2.9373630849384355e-10 1.9687826136809762e-09 3.2801185455058035e-05 2.35847408787473e-05 0.004054305694063919
1.592 1.0000364552387928 0.9998678277969784 1.0009194080432495 5.899569733067689e-05 -5.916682694326496e-06 -6.342949459971501e-09 4.858529620734991e-05 -1.3747810444208159e-09 -2.0198425991117262e-09 3.646978831965429e-05 2.605380257650171e-05 0.0009228962740312883 1.0000000012622408 0.9998417896923807 1.000000024709235 1.7059753400693842e-09 1.6081258902486277e-10 1.6084878090629944e-10 1.6352619365114137e-09 3.1815485752357916e-09 -2.920864592209495e-09 2.886873160338975e-09 2.4913046691760788e-08 8.628197063446917e-08 0.9997792195808453 0.9996841107698191 1.0052839712161115 1.4579993713659832e-06 -9.778113636806848e-06 4.8111294950274604e-08 4.4919189387588497e-08 6.742273475248652e-12 -1.5881808227096766e-07 0.00035531527791038555 0.0002539411786414066 0.00846323358050666 1.000004465324477 0.9998449782743769 1.000106878919105 6.458373808325243e-06 -6.535942731386099e-08 -5.522143370536958e-10 6.333874395028818e-06 2.405955311964365e-09 -2.910062217056289e-09 4.465347412924763e-06 3.1904245780649543e-06 0.00010688311795925853 1.0000004567191538 0.9998421150155432 1.000010876535168 6.532358656623934e-07 -5.579464474715958e-10 8.909624329444072e-11 6.518682367758466e-07 3.09970586248268e-09 -2.920775623270353e-09 4.56727914841459e-07 3.2754359871394836e-07 1.0877060727126438e-05 1.0000159660298582 0.9998531916421345 1.0031911775919797 0.000242619001281114 -0.0002359013167841342 -1.1409411170905059e-08 3.479968260077651e-05 -2.8174746781497836e-10 -6.380184382556563e-11 3.197764922959052e-05 2.3014069346013446e-05 0.0040520631971321846
1.602 1.0000363108051997 0.9998677246340261 1.0009183846439627 5.884840077328113e-05 -6.0490247482739826e-06 -6.233785176157726e-09 4.8463986704645114e-05 -1.3685560059259426e-09 -2.0971217070962075e-09 3.632427065504024e-05 2.5949886165005747e-05 0.0009219504248281678 1.0000000012617654 0.9998417896943346 1.0000000246982046 1.6891275556454123e-09 1.6109135603558975e-10 1.6123831380637532e-10 1.6355988119615714e-09 3.18143137118053e-09 -2.9828709257318418e-09 2.9770476049414846e-09 2.4921234404525787e-08 8.269365432380953e-08 0.9997791331133496 0.9996840506108905 1.0052855363089435 1.1449191286579542e-06 -7.899531177163174e-06 4.6848702607481424e-08 4.550445244183859e-08 6.4407990896982685e-12 -1.4448566629269218e-07 0.0003553200021045257 0.00025390544860479883 0.008463214872809422 1.0000044636458596 0.9998449770773727 1.0001068654688277 6.456739449214782e-06 -6.695698959407456e-08 -5.424645268075427e-10 6.332288317666598e-06 2.404641597091593e-09 -2.972184329905412e-09 4.463667361455309e-06 3.1892247405321487e-06 0.00010686975691608384 1.0000004567014267 0.9998421150051419 1.0000108763783366 6.532022957263445e-07 -5.739838400684985e-10 9.040636393455727e-11 6.518518920345143e-07 3.0994342251843633e-09 -2.982784351467371e-09 4.567105432149116e-07 3.275314764554052e-07 1.0876872885945992e-05 1.0000121136997544 0.9998504402766458 1.0031947957524225 0.00023663044252264336 -0.00023599187359268898 -1.0164671329213028e-08 3.394023780769607e-05 -2.702746704048421e-10 -2.0270447692652217e-09 3.1693861267044414e-05 2.2825251374260067e-05 0.0040499627369212365
1.612 1.0000361654842937 0.999867620837617 1.0009173935222841 5.870147618874236e-05 -6.180669012698803e-06 -6.131000319953638e-09 4.834298044969768e-05 -1.3623707690524049e-09 -2.1758217612063346e-09 3.617790822052915e-05 2.584536543464268e-05 0.0009210368667237442 1.0000000012614192 0.9998417896964059 1.0000000246904022 1.675816601598579e-09 1.6142770167086802e-10 1.609978122256251e-10 1.6360928317757771e-09 3.181310719149138e-09 -3.0461343666500707e-09 3.1534363303395045e-09 2.493499924159267e-08 7.788633399157683e-08 0.9997790635542546 0.9996840019763276 1.0052868010334404 9.01956851661864e-07 -6.37575559594149e-06 4.525855867272952e-08 4.565552765733608e-08 6.137993136106759e-12 -1.3060037740895625e-07 0.0003553233987702041 0.0002538661980557393 0.008463192646822767 1.0000044619540158 0.9998449758709491 1.0001068523532533 6.455109077419911e-06 -6.855368722368915e-08 -5.338968865334676e-10 6.330702798894561e-06 2.403324159303875e-09 -3.0355660678009835e-09 4.461974233950206e-06 3.1880154599006337e-06 0.00010685673065451216 1.0000004566836822 0.9998421149947533 1.0000108762282207 6.531722667670772e-07 -5.899625738959543e-10 9.103125301618331e-11 6.518357049127387e-07 3.0991593630571714e-09 -3.0460496788818777e-09 4.566938116083212e-07 3.27519707507638e-07 1.0876684234122893e-05 1.0000083068815593 0.9998477214316467 1.0031995022284446 0.0002307897293212846 -0.00023593422498627116 -9.005252849280628e-09 3.310204143040393e-05 -2.592986081469584e-10 -3.917479075283203e-09 3.193175695342998e-05 2.300453898112912e-05 0.0040479658037117965
1.622 1.00003601928142 0.9998675164115433 1.000916434520449 5.8554922311182745e-05 -6.311618293256605e-06 -6.034462444022526e-09 4.8222276611484274e-05 -1.3562243331575467e-09 -2.2559077965260135e-09 3.603070741312008e-05 2.5740244532633404e-05 0.0009201553095601969 1.000000001261174 0.999841789698575 1.000000024684951 1.6657598419755041e-09 1.6168786727798038e-10 1.6034702603502763e-10 1.6366877107487176e-09 3.181187149948751e-09 -3.1106807614969193e-09 3.340003508962386e-09 2.4949775445825604e-08 7.299683088912913e-08 0.9997790076128772 0.9996839624957315 1.0052878159368321 7.136315606645068e-07 -5.1419385798708025e-06 4.338891516676983e-08 4.539764587125134e-08 5.834050741757314e-12 -1.1720225633477501e-07 0.00035532570764971674 0.00025382458074013766 0.008463163446310788 1.000004460248929 0.9998449746550945 1.0001068395712103 6.4534824007710785e-06 -7.01496554709617e-08 -5.263005863445266e-10 6.329117781522083e-06 2.4020040485501693e-09 -3.100233252335077e-09 4.4602679361953445e-06 3.1867966620977164e-06 0.00010684403864068409 1.0000004566658933 0.9998421149843595 1.0000108760839315 6.531454959263875e-07 -6.060163446900567e-10 9.118969253033063e-11 6.518196188526207e-07 3.0988813966729853e-09 -3.1105981598900946e-09 4.566771987968759e-07 3.27507901732661e-07 1.0876502893488116e-05 1.0000045456754632 0.9998450351756543 1.0032052408693082 0.00022509321435361786 -0.00023573563282768185 -7.930324034638196e-09 3.228456670638346e-05 -2.4879949929370305e-10 -5.7322010572229445e-09 3.26491171859653e-05 2.3521563821432797e-05 0.004046038606889749
1.632 1.0000358722019052 0.9998674113595819 1.000915507481344 5.8408737496233164e-05 -6.441875332217376e-06 -5.943642164414255e-09 4.8101874338082694e-05 -1.3501162398522346e-09 -2.337349680421957e-09 3.5882674475152656e-05 2.563452754000771e-05 0.0009193054625604936 1.0000000012610057 0.9998417897008247 1.0000000246811487 1.6582776760926765e-09 1.617885390924233e-10 1.5978672169707292e-10 1.6373037504541814e-09 3.181061229388313e-09 -3.1765365423919885e-09 3.4692934700102497e-09 2.496093723296614e-08 6.940594726876427e-08 0.9997789626235094 0.9996839302594078 1.0052886231105471 5.678664800685932e-07 -4.144563605405489e-06 4.127936469760152e-08 4.4759075472728424e-08 5.530157759071321e-12 -1.0432121976363607e-07 0.00035532715115172136 0.00025378181276258094 0.008463123884748652 1.0000044585305856 0.999844973429799 1.0001068271217022 6.451858732299494e-06 -7.174497880525772e-08 -5.191724939511511e-10 6.327533185789725e-06 2.400681458303789e-09 -3.1662118024327383e-09 4.458548379146405e-06 3.185568280071013e-06 0.00010683168079747439 1.0000004566480367 0.9998421149739427 1.0000108759447526 6.53121302756365e-07 -6.222286459630732e-10 9.1382446534769e-11 6.518035548652923e-07 3.0986009534299717e-09 -3.1764563087390747e-09 4.5666015045369004e-07 3.274956706921108e-07 1.087633711969538e-05 1.000000830148961 0.9998423815536838 1.003211957630271 0.00021953733988735183 -0.00023540309078461612 -6.937728046482285e-09 3.148729987145469e-05 -2.3875931566529186e-10 -7.468834067607785e-09 3.378655316367661e-05 2.4334274184426344e-05 0.004044151655860748
1.642 1.0000357242510591 0.9998673056854951 1.0009146122486459 5.826291998035205e-05 -6.571442771975216e-06 -5.858041968108253e-09 4.7981772785463754e-05 -1.3440452603898e-09 -2.4201208371042393e-09 3.5733815545095586e-05 2.552821851727597e-05 0.0009184870349521766 1.000000001260894 0.9998417897031415 1.000000024678559 1.6525617879763112e-09 1.6173445790678475e-10 1.596912709059639e-10 1.6378675319750333e-09 3.1809334068416244e-09 -3.243728798889809e-09 3.4977206752952902e-09 2.4965345004903947e-08 6.824846955945079e-08 0.9997789264301418 0.9996839037360509 1.0052892576375214 4.552341722988491e-07 -3.339600951761269e-06 3.894483043698842e-08 4.3766787157286176e-08 5.2263642476796235e-12 -9.197875635123706e-08 0.00035532794157938717 0.00025373913360348744 0.008463070911991761 1.0000044567989772 0.9998449721950572 1.0001068150040031 6.45023725664354e-06 -7.333965337239694e-08 -5.121257290235117e-10 6.325948937236503e-06 2.399356424475573e-09 -3.2335278722226363e-09 4.456815545860277e-06 3.1843303018662435e-06 0.0001068196578141786 1.0000004566300922 0.9998421149634896 1.0000108758102377 6.530988782011027e-07 -6.385947114158475e-10 9.19856733461622e-11 6.517874386080184e-07 3.0983185786815655e-09 -3.2436508379739233e-09 4.5664229237595467e-07 3.2748278146569855e-07 1.0876193180911911e-05 0.9999971603383973 0.9998397605884342 1.0032196005049876 0.00021411863565431807 -0.0002349433330976278 -6.024858707051699e-09 3.0709739893108336e-05 -2.291598867433878e-10 -9.125498904610348e-09 3.527670234994205e-05 2.5395289172114883e-05 0.004042279369480953
1.652 1.0000355754341748 0.9998671993930321 1.000913748666801 5.811746823068192e-05 -6.70032319196854e-06 -5.777485068287652e-09 4.7861971149925514e-05 -1.338010322625718e-09 -2.5041998430972254e-09 3.558413663627496e-05 2.5421321495050975e-05 0.0009176997353645671 1.0000000012608228 0.9998417897055147 1.000000024676959 1.6480289773453137e-09 1.6158236347978776e-10 1.6004660062215886e-10 1.638341640258119e-09 3.1808039814366853e-09 -3.3122850317242877e-09 3.4086850576253713e-09 2.496214930058514e-08 6.979050246024575e-08 0.9997788972918632 0.9996838817046014 1.0052897488144108 3.68370925101059e-07 -2.6909244409701925e-06 3.6351652661599e-08 4.243861483445132e-08 4.923439742332455e-12 -8.018937157343728e-08 0.00035532826981660983 0.0002536977519133115 0.00846300233236709 1.0000044550540994 0.9998449709508658 1.0001068032176017 6.448617383833075e-06 -7.493362254492907e-08 -5.051560649395597e-10 6.32436499836256e-06 2.3980297771486837e-09 -3.3022084894765254e-09 4.455069483343509e-06 3.183082761990123e-06 0.00010680797039860458 1.0000004566120448 0.9998421149529905 1.000010875680152 6.530776382064852e-07 -6.550577728859306e-10 9.298705673165132e-11 6.517712334033685e-07 3.0980342451077586e-09 -3.3122096381925617e-09 4.5662353128435316e-07 3.2746920378931705e-07 1.0876073014393541e-05 0.9999935362504688 0.9998371722814321 1.0032281194598354 0.00020883371693740957 -0.00023436284315677452 -5.189577145401406e-09 2.995139819170475e-05 -2.1998383441766862e-10 -1.0700778535104733e-08 3.705242049159822e-05 2.6657508975519648e-05 0.004040399712443936
1.662 1.000035425756527 0.999867092485928 1.0009129165809045 5.797238111784463e-05 -6.828519176119023e-06 -5.702081014005306e-09 4.7742468683821426e-05 -1.3320116389899315e-09 -2.5895690181370982e-09 3.5433643571134716e-05 2.5313840431337008e-05 0.0009169432706211112 1.0000000012607821 0.9998417897079371 1.000000024676182 1.6444911504757768e-09 1.61374171790168e-10 1.6051637977777057e-10 1.6387418851981506e-09 3.1806731116919437e-09 -3.3822334604076453e-09 3.212714580189897e-09 2.49528071934448e-08 7.322828373080735e-08 0.9997788738055152 0.9996838631978813 1.0052901211639436 3.0152190462262527e-07 -2.1689647864859037e-06 3.33818578699958e-08 4.077058236764661e-08 4.621809122986197e-12 -6.896180310399802e-08 0.0003553282857401639 0.0002536587862001113 0.008462917376297193 1.0000044532959518 0.9998449696972258 1.0001067917620514 6.446998920184809e-06 -7.652684536976969e-08 -4.985754334431017e-10 6.322781384812694e-06 2.396701493450928e-09 -3.372281221023169e-09 4.453310242372524e-06 3.1818256957398353e-06 0.00010679661803054726 1.0000004565938843 0.9998421149424375 1.0000108755543176 6.530573933427037e-07 -6.715763076011032e-10 9.40529563730049e-11 6.517549548177781e-07 3.097748951106876e-09 -3.3821606495363996e-09 4.566040346155007e-07 3.2745506603119293e-07 1.087597265707212e-05 0.999989957863671 0.9998346166141403 1.0032374663699886 0.000203679282625678 -0.00023366786184807968 -4.4310754624564626e-09 2.9211798325161425e-05 -2.1121416226791607e-10 -1.2193690945675564e-08 3.905223872325762e-05 2.807783968264439e-05 0.004038493858612105
1.672 1.000035275223371 0.9998669849679037 1.0009121158365917 5.7827657811009155e-05 -6.956033349109926e-06 -5.631968911541034e-09 4.7623264680344524e-05 -1.3260478464012748e-09 -2.676215421764713e-09 3.5282341944380816e-05 2.5205779185785033e-05 0.0009162173451733854 1.000000001260764 0.9998417897104038 1.0000000246759897 1.6420457941709335e-09 1.6110221951076036e-10 1.6074440064219044e-10 1.6391236011697834e-09 3.180541602986829e-09 -3.453602618764334e-09 2.9475004130984957e-09 2.4940516821595502e-08 7.716191212081617e-08 0.9997788548427571 0.999683847456045 1.0052903952539558 2.5018673914765237e-07 -1.749572377177382e-06 2.9775919085853352e-08 3.8716909874317284e-08 4.321769419343072e-12 -5.830003794451676e-08 0.00035532808046206575 0.0002536232103704233 0.008462817121478707 1.000004451524539 0.9998449684341391 1.0001067806368382 6.445381959593912e-06 -7.811932955926473e-08 -4.92714817405122e-10 6.321198151347109e-06 2.3953726179195658e-09 -3.443774914902378e-09 4.451537835253212e-06 3.1805591082068387e-06 0.00010678559839434994 1.0000004565756027 0.9998421149318272 1.000010875432486 6.530382410319328e-07 -6.881577259252251e-10 9.482986699909641e-11 6.517386581139151e-07 3.09746246903219e-09 -3.4535325820292888e-09 4.5658414440177e-07 3.27440585547684e-07 1.0875882834633047e-05 0.9999864251297005 0.999832093549023 1.003247594957128 0.0001986521130685942 -0.00023286439561283738 -3.750944395384382e-09 2.8490475625019184e-05 -2.0283434761828664e-10 -1.3603656954825028e-08 4.122298821837204e-05 2.9618983706624753e-05 0.0040365458815453
1.682 1.0000351238399405 0.9998668768426666 1.0009113462800265 5.7683297503516854e-05 -7.082868346355291e-06 -5.567097579180426e-09 4.7504358433244576e-05 -1.3201179002222106e-09 -2.764129194260349e-09 3.513023714562402e-05 2.509714153461023e-05 0.0009155216617536365 1.0000000012607615 0.9998417897129107 1.0000000246760508 1.6407988999386286e-09 1.6073999476063532e-10 1.606227667477323e-10 1.6395405075186138e-09 3.1804096591011784e-09 -3.526421646822011e-09 2.676897521527395e-09 2.4929331860706912e-08 8.023498186736128e-08 0.9997788394992483 0.999683833888307 1.0052905883376755 2.108423740000064e-07 -1.4130624959684865e-06 2.5036871603178104e-08 3.615784810867313e-08 4.023337349350938e-12 -4.8204161413729016e-08 0.0003553276782009723 0.0002535918121724538 0.008462704609076513 1.0000044497398632 0.9998449671616084 1.0001067698413626 6.4437666060147945e-06 -7.971110214654712e-08 -4.87657272202079e-10 6.319615351575594e-06 2.394043128600219e-09 -3.5167177691035765e-09 4.449752245443061e-06 3.1792829831325793e-06 0.00010677490805656923 1.0000004565571947 0.9998421149211544 1.0000108753143169 6.530202878103723e-07 -7.048284243795767e-10 9.521194980233408e-11 6.517223969929039e-07 3.0971758305209134e-09 -3.5263543825738465e-09 4.5656427382323333e-07 3.2742601625743535e-07 1.0875791962773461e-05 0.9999829379748228 0.9998296030305787 1.0032584607286281 0.0001937490677801063 -0.00023195822418703904 -3.1550190645956365e-09 2.7786976776838694e-05 -1.948285935886456e-10 -1.4930473730125765e-08 4.3520357817410206e-05 3.124981916151227e-05 0.004034542471101245
1.692 1.0000349716114465 0.999866768113907 1.0009106077579892 5.753929918828563e-05 -7.20902675202397e-06 -5.507250036569885e-09 4.7385749192023884e-05 -1.3142215682758572e-09 -2.8533048274290696e-09 3.497733440668741e-05 2.4987931200743796e-05 0.0009148559226922935 1.0000000012607666 0.9998417897154512 1.000000024676031 1.6406440690257065e-09 1.6030319480456185e-10 1.603271559932867e-10 1.6400001941755518e-09 3.1802778332239564e-09 -3.6007203710187897e-09 2.4824273553634607e-09 2.4923153299090232e-08 8.149312391299898e-08 0.999778827054168 0.9996838220417875 1.0052907148243972 1.8072603752107262e-07 -1.1434176155537198e-06 1.8269706141854967e-08 3.284681245442781e-08 3.727461707219863e-12 -3.867106236665656e-08 0.00035532704156454776 0.0002535651692590886 0.008462584591955435 1.0000044479419279 0.9998449658796369 1.0001067593750261 6.442152752261595e-06 -8.130214794343966e-08 -4.832068822832868e-10 6.318032992077826e-06 2.3927141213600734e-09 -3.591139577569175e-09 4.447953459777785e-06 3.177997309209178e-06 0.00010676454385586399 1.000000456538652 0.9998421149104151 1.000010875199467 6.530034267271528e-07 -7.21572886092061e-10 9.537721776876894e-11 6.517061791460515e-07 3.0968889171645777e-09 -3.60065615819406e-09 4.56544798999216e-07 3.2741160559410816e-07 1.0875690181236881e-05 0.9999794963012092 0.9998271449863388 1.003270020917911 0.0001889670831816426 -0.0002309549080630784 -2.6567275968041954e-09 2.7100859349342664e-05 -1.87181306517071e-10 -1.6174287572473847e-08 4.590827645283485e-05 3.294497380352034e-05 0.004032472673463721
1.702 1.0000348185430803 0.9998666587853045 1.0009099001179715 5.73956616517131e-05 -7.334511069291477e-06 -5.452307157186217e-09 4.726743614349086e-05 -1.3083576589114445e-09 -2.9437405749665945e-09 3.482363882513737e-05 2.4878151865145633e-05 0.0009142198309029571 1.0000000012607717 0.9998417897180223 1.00000002467571 1.6412628798702788e-09 1.598798419135387e-10 1.601259325052245e-10 1.6404454507716123e-09 3.1801463231261308e-09 -3.6765293566509483e-09 2.4330952214023896e-09 2.492471527133082e-08 8.048872396010548e-08 0.9997788169388134 0.999683811576702 1.0052907865803977 1.57665630839286e-07 -9.276238383992908e-07 7.918706448006147e-09 2.8323171120564837e-08 3.432925283533755e-12 -2.9695017112708782e-08 0.0003553260894790001 0.00025354364372129085 0.008462462956045873 1.0000044461307354 0.9998449645882252 1.0001067492373492 6.44054008061858e-06 -8.289237935240655e-08 -4.790807112216851e-10 6.316451016293172e-06 2.3913851511134216e-09 -3.6670698765184416e-09 4.446141480400486e-06 3.176702090812885e-06 0.00010675450401108654 1.0000004565199672 0.9998421148996035 1.0000108750877061 6.529873397514366e-07 -7.383029956164853e-10 9.55957457738441e-11 6.51689947266882e-07 3.096602548279931e-09 -3.676467790018047e-09 4.565259496539859e-07 3.2739753636172213e-07 1.087557255943593e-05 0.9999760999882671 0.9998247193278541 1.0032822344254584 0.0001843031705734688 -0.0002298597957426126 -2.2827359019091947e-09 2.6431691258281455e-05 -1.7987788667572745e-10 -1.7335567289727657e-08 4.835779201658414e-05 3.468405083297257e-05 0.004030327651729884
1.712 1.000034664640014 0.9998665488605265 1.0009092232081855 5.725238365831474e-05 -7.45932375328732e-06 -5.402582267629017e-09 4.714941843631647e-05 -1.302525802802697e-09 -3.035438692195176e-09 3.466915535730602e-05 2.4767807154079955e-05 0.0009136130900070855 1.0000000012607693 0.9998417897206185 1.0000000246750238 1.6423176064411883e-09 1.595959421742309e-10 1.6014904146930122e-10 1.6407792293555488e-09 3.1800155787968026e-09 -3.753879141750849e-09 2.539427278896411e-09 2.4934770782456466e-08 7.728596299510658e-08 0.9997788087135088 0.9996838022474731 1.0052908130460214 1.3994774385867822e-07 -7.551211773443038e-07 -8.650064063461674e-09 2.1770095625280446e-08 3.139825796333759e-12 -2.1268172848650073e-08 0.0003553247233174562 0.0002535273925961228 0.00846234593965986 1.000004444306288 0.9998449632873764 1.0001067394280108 6.438928253400438e-06 -8.448167092336415e-08 -4.751441890859412e-10 6.314869326196897e-06 2.3900574794733637e-09 -3.744539565107626e-09 4.44431631173546e-06 3.1753973375898137e-06 0.00010674478836640873 1.0000004565011336 0.9998421148887161 1.0000108749789633 6.529716888260567e-07 -7.548932652891509e-10 9.599818322669533e-11 6.516736040762743e-07 3.096317403138815e-09 -3.753820581730512e-09 4.565077302144029e-07 3.273838614930945e-07 1.0875440304757805e-05 0.9999727488939787 0.9998223259516733 1.0032950617597594 0.000179754414347731 -0.00022867803082664309 -2.0818789547797245e-09 2.5779050114875542e-05 -1.72903756607076e-10 -1.8415078733597714e-08 5.084584687974439e-05 3.645078074682708e-05 0.004028100465137988
1.722 1.0000345099074093 0.9998664383432344 1.0009085768774417 5.7109464128680894e-05 -7.583467287684495e-06 -5.359048337948491e-09 4.703169523220816e-05 -1.2967246711962152e-09 -3.128404036870407e-09 3.4513888806018435e-05 2.465690062195446e-05 0.0009130354037678123 1.0000000012607544 0.9998417897232367 1.0000000246740144 1.643633117498718e-09 1.5953949073971611e-10 1.6030676565114903e-10 1.6409168532585308e-09 3.1798865166371494e-09 -3.832801533772442e-09 2.7449586947000065e-09 2.495181057128748e-08 7.244078145726417e-08 0.9997788020526212 0.9996837938897324 1.0052908011349189 1.2621531500777457e-07 -6.173498716847317e-07 -3.5795462239291326e-08 1.1787400486893983e-08 2.8476022952269326e-12 -1.3380944356581539e-08 0.00035532285493678037 0.0002535163898003331 0.008462239315944578 1.0000044424685923 0.9998449619770954 1.0001067299467972 6.437317094928247e-06 -8.606993475539097e-08 -4.714924779010533e-10 6.313287837466878e-06 2.388731245549333e-09 -3.8235797612610425e-09 4.442477947870904e-06 3.1740830523812027e-06 0.00010673539785828854 1.0000004564821463 0.9998421148777502 1.000010874873272 6.529562987861857e-07 -7.712549446873621e-10 9.649546801019904e-11 6.516570653683109e-07 3.0960334236757607e-09 -3.832745528116326e-09 4.56489914527957e-07 3.273704729314073e-07 1.087529980486987e-05 0.9999694428562876 0.9998199647403461 1.0033084649772637 0.000175317970267849 -0.0002274145589274737 -2.138889399035555e-09 2.5142522353544568e-05 -1.6624537732130826e-10 -1.9413860914124302e-08 5.3354146283499987e-05 3.823223497798377e-05 0.004025785865972334
1.732 1.0000343543504184 0.9998663272370861 1.0009079609749525 5.696690212513454e-05 -7.706944240010683e-06 -5.3234396579590535e-09 4.6914265749445567e-05 -1.2909538995347297e-09 -3.222646052401498e-09 3.435784382130471e-05 2.4545435742839224e-05 0.0009124864753513606 1.0000000012607246 0.9998417897258756 1.000000024672733 1.6451856143877073e-09 1.5970626928706543e-10 1.6041278109194385e-10 1.6408309653276471e-09 3.179759181788242e-09 -3.913328437455097e-09 2.9687018911408225e-09 2.4972535403624708e-08 6.696744498922894e-08 0.9997787967380993 0.9996837864136137 1.0052907548535943 1.1538847449462955e-07 -5.073772384676586e-07 -8.057977285152716e-08 -3.963645231035407e-09 2.553509740873051e-12 -6.022344347952236e-09 0.00035532043054976664 0.00025351045440697795 0.008462147695045517 1.0000044406176556 0.9998449606573869 1.0001067207935022 6.435706581126956e-06 -8.765717515123595e-08 -4.683285541494685e-10 6.311706522292679e-06 2.3874064658223304e-09 -3.904222631512881e-09 4.440626376096543e-06 3.1727592316553964e-06 0.00010672633367877854 1.0000004564630036 0.9998421148667042 1.0000108747706746 6.529411461494711e-07 -7.873925853833125e-10 9.690110595078022e-11 6.516403035325387e-07 3.0957508438627347e-09 -3.913275338145185e-09 4.564721212468867e-07 3.273571340426125e-07 1.0875160195526153e-05 0.9999661816945765 0.9998176355634796 1.0033224076200444 0.00017099106363873637 -0.0002260741343491673 -2.5953726170610153e-09 2.452170195696081e-05 -1.5988919443820698e-10 -2.0333203886451792e-08 5.586819312770248e-05 4.0018153115937486e-05 0.004023380113429964
1.742 1.0000341979741925 0.9998662155457413 1.0009073753501199 5.682469666164632e-05 -7.829757256399871e-06 -5.298392799257817e-09 4.679712926548621e-05 -1.2852119980558635e-09 -3.318176344308148e-09 3.4201024905994896e-05 2.4433415905781787e-05 0.0009119660068497299 1.0000000012606793 0.9998417897285352 1.0000000246711964 1.6469122390182101e-09 1.600043746186478e-10 1.6038352475196762e-10 1.6405558040748762e-09 3.1796341871890752e-09 -3.9954924919817225e-09 3.142831618763367e-09 2.499298498806813e-08 6.223735343134122e-08 0.9997787926626753 0.99968377980423 1.0052906745418189 1.066036448815456e-07 -4.195917265563142e-07 -1.542152654195973e-07 -2.9303613326337205e-08 2.256407283772244e-12 8.197461721886495e-10 0.0003553174461771487 0.0002535092808965224 0.008462074055527602 1.000004438753487 0.9998449593282586 1.0001067119678808 6.434096648289083e-06 -8.924348480102207e-08 -4.657648706014577e-10 6.310125415105732e-06 2.386084181516969e-09 -3.986500383140553e-09 4.438761586114268e-06 3.1714258719687645e-06 0.00010671759660896472 1.0000004564437046 0.9998421148555785 1.00001087467118 6.529261679203295e-07 -8.033981099232978e-10 9.713104886765593e-11 6.516233528991777e-07 3.0954709029260515e-09 -3.9954420935329025e-09 4.5645393064320554e-07 3.2734356210516705e-07 1.0875030497343097e-05 0.9999629652113144 0.9998153382789102 1.0033368546492973 0.0001667709873684458 -0.00022466132649956195 -3.6817008676369338e-09 2.391618854218978e-05 -1.53823174526672e-10 -2.1174624953260496e-08 5.837649961393374e-05 4.180039190783473e-05 0.00402088080338002
1.752 1.000034040783892 0.9998661032728682 1.0009068198523186 5.6682846540839324e-05 -7.951909003422845e-06 -5.287878340655737e-09 4.66802850822847e-05 -1.2794993352942596e-09 -3.415010754736468e-09 3.4043436415379636e-05 2.432084440671332e-05 0.0009114736992107655 1.0000000012606194 0.9998417897312171 1.000000024669422 1.6485475894694169e-09 1.6031159529997732e-10 1.6033328940249407e-10 1.6401547669133982e-09 3.1795117221530305e-09 -4.079326515947747e-09 3.2240566162721265e-09 2.500991372770051e-08 5.964836577416827e-08 0.99977878984469 0.999683774130797 1.0052905555855998 9.916729593460132e-08 -3.494529054552002e-07 -2.741506585332691e-07 -7.034751098368476e-08 1.9536343939436014e-12 7.1583530336126334e-09 0.0003553139530026577 0.0002535124684216947 0.008462019548443058 1.0000044368760987 0.9998449579897196 1.0001067034696847 6.4324870302539206e-06 -9.082898557125384e-08 -4.6373461414871224e-10 6.30854457896513e-06 2.384764978500769e-09 -4.070445813977227e-09 4.436883570934433e-06 3.1700829720163274e-06 0.00010670918677950396 1.0000004564242508 0.999842114844375 1.0000108745747973 6.529110986750486e-07 -8.193934750410499e-10 9.729786549094214e-11 6.516062764814676e-07 3.095194189053705e-09 -4.079279320659961e-09 4.564349983606029e-07 3.273295244609213e-07 1.0874917197112092e-05 0.999959793193981 0.9998130727340627 1.003351772371845 0.00016265510012783942 -0.00022318052604597635 -5.7648332126161525e-09 2.332558449264009e-05 -1.4803534337660085e-10 -2.193984745135943e-08 6.08699587015872e-05 4.3572484947461706e-05 0.004018286712460896
1.762 1.0000338827847044 0.9998659904221567 1.0009062943305813 5.654135041227008e-05 -8.073402102522308e-06 -5.298093769937457e-09 4.656373247833821e-05 -1.2738143332155222e-09 -3.5131674210167016e-09 3.3885082560338704e-05 2.4207724443183905e-05 0.0009110092523927663 1.0000000012605479 0.999841789733924 1.0000000246675043 1.6496796363479441e-09 1.6054242116704118e-10 1.6046733758954643e-10 1.639677269223128e-09 3.1793929330205155e-09 -4.164865244446708e-09 3.193231295370662e-09 2.502185485965738e-08 5.997577790894107e-08 0.9997787884573875 0.9996837695664608 1.0052903863939764 9.252143072048443e-08 -2.932879252417206e-07 -4.6700172804492584e-07 -1.3669207522191419e-07 1.6451391852815447e-12 1.3007225074363558e-08 0.0003553100535171543 0.00025351954769502026 0.008461983550600379 1.0000044349855057 0.9998449566417802 1.0001066952987265 6.430877313733608e-06 -9.241376363239352e-08 -4.6210566794089926e-10 6.306964062827715e-06 2.383448869564709e-09 -4.156092754573842e-09 4.434992324651912e-06 3.1687305319851596e-06 0.00010670110384376431 1.0000004564046454 0.9998421148330966 1.0000108744816114 6.528955256689172e-07 -8.354647644130899e-10 9.760575143374356e-11 6.515891243139862e-07 3.0949199932152457e-09 -4.164820739789865e-09 4.5641514277661504e-07 3.2731491111724753e-07 1.0874822813440232e-05 0.9999566654174152 0.9998108387676068 1.003367128355561 0.00015864082479259307 -0.00022163595087029833 -9.418361522586246e-09 2.2749490718052532e-05 -1.4251456590967004e-10 -2.2630781532722257e-08 6.334134944076474e-05 4.5329295510437666e-05 0.004015597654636479
1.772 1.0000337239818657 0.9998658769973346 1.0009057986330305 5.640020702085818e-05 -8.194239104643616e-06 -5.338824036466707e-09 4.644747068511046e-05 -1.2681564060214573e-09 -3.6126678850527804e-09 3.37259674327577e-05 2.4094059126603167e-05 0.0009105723653249955 1.0000000012604706 0.9998417897366604 1.0000000246656302 1.6499958791352992e-09 1.6067289210978358e-10 1.608665333406878e-10 1.6391416276791535e-09 3.179277743668591e-09 -4.252142510004766e-09 3.0534542644133063e-09 2.5029443850107433e-08 6.285818996753345e-08 0.9997787888764024 0.9996837664215092 1.0052901453600491 8.621799722769981e-08 -2.481264487634866e-07 -7.725519640430683e-07 -2.4310817827483643e-07 1.3393334947080798e-12 1.8380679550634458e-08 0.000355305891414983 0.0002535300055089008 0.008461963886584753 1.000004433081725 0.9998449552844537 1.0001066874548985 6.429267185671583e-06 -9.399784233909352e-08 -4.6091265936915885e-10 6.305383885435303e-06 2.3821367916145525e-09 -4.243475274953515e-09 4.43308785084931e-06 3.1673685588436063e-06 0.0001066933473098476 1.0000004563848952 0.999842114821748 1.0000108743918015 6.528791370294863e-07 -8.516351301655563e-10 9.813237902276928e-11 6.515719143777697e-07 3.0946494973411922e-09 -4.252100759115228e-09 4.563943950590525e-07 3.2729976266875163e-07 1.0874745641592652e-05 0.9999535816467996 0.9998086362115676 1.003382891328077 0.00015472564712989333 -0.00022003165188060858 -1.5522309914170497e-08 2.2187500464945845e-05 -1.3725137245277996e-10 -2.324950369075673e-08 6.57849500130478e-05 4.7066744607285864e-05 0.004012814348338567
1.782 1.0000335643807006 0.9998657630021932 1.0009053326059436 5.625941542122111e-05 -8.314422508478601e-06 -5.425177587692325e-09 4.633149889315605e-05 -1.2625252603699745e-09 -3.7135363980551094e-09 3.3566095060347794e-05 2.3979851515924038e-05 0.0009101627352754478 1.0000000012603945 0.9998417897394319 1.0000000246640124 1.649497208687419e-09 1.6072380315417054e-10 1.6134950112079534e-10 1.6385517834561095e-09 3.179166438806503e-09 -4.3411931377093734e-09 2.8290537394474743e-09 2.5034964589081432e-08 6.704851097149264e-08 0.9997787917499301 0.9996837651931441 1.0052897964488057 7.989957198212766e-08 -2.1156718899421085e-07 -1.2490496989084518e-06 -4.118908457938967e-07 1.0645387365929132e-12 2.3293475633201377e-08 0.0003553016397908486 0.0002535433081123698 0.008461957090356893 1.0000044311647776 0.9998449539177556 1.0001066799380873 6.427656645798579e-06 -9.558120183240575e-08 -4.605154947019202e-10 6.303804050285709e-06 2.38082898606763e-09 -4.332628711184966e-09 4.431170182994824e-06 3.1659970790199497e-06 0.00010668591671302275 1.000000456365007 0.9998421148103355 1.0000108743055687 6.528619337245677e-07 -8.678843357460115e-10 9.86920003581845e-11 6.515546506842248e-07 3.0943831520274503e-09 -4.341154633927232e-09 4.5637300084847204e-07 3.2728425175073697e-07 1.0874680533538979e-05 0.9999505416415371 0.9998064648940657 1.003399031051389 0.00015090711449598844 -0.00021837151868627001 -2.54013645586067e-08 2.163919039048706e-05 -1.322372760575207e-10 -2.379823835270089e-08 6.819623552658513e-05 4.8781598402909085e-05 0.004009938292713853
1.792 1.000033403986666 0.9998656484406229 1.0009048960923908 5.6118974947594215e-05 -8.433954800438671e-06 -5.5796631407832975e-09 4.621581626663219e-05 -1.2569200208040493e-09 -3.815800166512206e-09 3.340546947442093e-05 2.3865104661637998e-05 0.0009097800565159535 1.0000000012603278 0.9998417897422447 1.0000000246627736 1.6484679725641487e-09 1.6072058023248706e-10 1.6154911561973593e-10 1.6379268005297523e-09 3.1790598232541794e-09 -4.4320528473998015e-09 2.565472708373457e-09 2.504147328145747e-08 7.1122200794573e-08 0.999778798096511 0.9996837666353213 1.0052892829759612 7.32843249059009e-08 -1.8167017899575073e-07 -1.9799935312964713e-06 -6.760329251233946e-07 8.953745919911633e-13 2.7760708158853822e-08 0.00035529749371682043 0.0002535589259919168 0.008461958521733067 1.0000044292346866 0.9998449525417027 1.0001066727480468 6.426045978117251e-06 -9.716381685803796e-08 -4.61547362423348e-10 6.302224575754502e-06 2.3795261043013433e-09 -4.423588207657449e-09 4.429239396573087e-06 3.1646161454951426e-06 0.00010667881149163956 1.0000004563449896 0.9998421147988654 1.0000108742230265 6.5284419964253e-07 -8.841869208291845e-10 9.891077328905286e-11 6.51537352227298e-07 3.094121209371724e-09 -4.432017138507317e-09 4.563513606519802e-07 3.272686296365149e-07 1.0874620352263312e-05 0.999947545160374 0.9998043246429487 1.003415518163001 0.00014718283433999568 -0.0002166592851167797 -4.101115453037206e-08 2.1104107864834994e-05 -1.2746496321547356e-10 -2.427934009172045e-08 7.057164174403238e-05 5.047130193095722e-05 0.004006971652004256
1.802 1.00003324280543 0.9998655333166637 1.0009044889304293 5.597888496644401e-05 -8.552838475670557e-06 -5.834748431674808e-09 4.6100421935553156e-05 -1.2513401216328988e-09 -3.9194884623697445e-09 3.324409477331395e-05 2.374982164887743e-05 0.0009094240184926587 1.0000000012602777 0.9998417897451058 1.0000000246618932 1.6472291834232336e-09 1.6067251382656844e-10 1.611595874237474e-10 1.6373138132424e-09 3.178958259565617e-09 -4.524757799819901e-09 2.327722099503566e-09 2.5051934109044428e-08 7.395835404802259e-08 0.9997788094352387 0.9996837718520394 1.005288519074214 6.615436501560448e-08 -1.5686990501497755e-07 -3.0825114560580397e-06 -1.083385556417972e-06 1.010618560806664e-12 3.1797717388642635e-08 0.00035529367563961854 0.0002535763646189025 0.00846196206113977 1.0000044272914776 0.999844951156314 1.0001066658843225 6.424435504142034e-06 -9.874567847765889e-08 -4.6469986234712887e-10 6.30064550876439e-06 2.3782280313751262e-09 -4.516389631980411e-09 4.4272955928782e-06 3.163225827910958e-06 0.0001066720307256843 1.0000004563248517 0.9998421147873444 1.0000108741441407 6.528262562323014e-07 -9.005334084705282e-10 9.847347732840596e-11 6.515200662429219e-07 3.093864399353858e-09 -4.524725107534338e-09 4.563299134619909e-07 3.272531563948235e-07 1.0874557759047212e-05 0.9999445919681706 0.999802215290598 1.0034323239720262 0.00014355047254315968 -0.00021489853454365222 -6.518255784469853e-08 2.0581753238759426e-05 -1.2293010404669304e-10 -2.4695276318825338e-08 7.290837985756577e-05 5.2133848712792276e-05 0.00400391714725095
1.812 1.000033080842963 0.9998654176345761 1.0009041109507562 5.5839144641589117e-05 -8.671076028097308e-06 -6.236165635188356e-09 4.598531495333702e-05 -1.2457843336060933e-09 -4.024633668352521e-09 3.30819751875828e-05 2.3634005642509962e-05 0.0009090943037329157 1.000000001260251 0.9998417897480194 1.0000000246612548 1.645904409337961e-09 1.605821112116941e-10 1.601645324954265e-10 1.636773473519533e-09 3.1788619051602204e-09 -4.619344471718356e-09 2.1884298348238476e-09 2.5068577304176554e-08 7.488793964672954e-08 0.9997788279521849 0.9996837824167326 1.005287378302173 5.834736666417659e-08 -1.3590545948752675e-07 -4.717283548362914e-06 -1.7019393286556203e-06 1.8005436127473734e-12 3.542001551448446e-08 0.00035529046652446584 0.0002535952093313565 0.00846195893300623 1.0000044253351787 0.99984494976161 1.000106659346271 6.422825346060715e-06 -1.0032678475854782e-07 -4.705223070444943e-10 6.2990669091949155e-06 2.3769359039295746e-09 -4.611069988669742e-09 4.425338858467415e-06 3.161826186456865e-06 0.00010666557301171479 1.000000456304599 0.9998421147757784 1.0000108740687799 6.528082271634037e-07 -9.169211092604065e-10 9.735090019281096e-11 6.515028531094641e-07 3.0936128063678958e-09 -4.61931480050668e-09 4.563089965949603e-07 3.2723803024795255e-07 1.0874487018986647e-05 0.9999416818448098 0.9998001366802675 1.003449420196454 0.00014000775183548874 -0.00021309270499865102 -1.0193319377967614e-07 2.0071555620556913e-05 -1.1863035690540021e-10 -2.504861211745385e-08 7.520429074723825e-05 5.376767818032749e-05 0.0040007779541117
1.822 1.0000329181056742 0.9998653013989328 1.0009037619736252 5.5699752920853346e-05 -8.788669924211297e-06 -6.847203252622873e-09 4.5870494229763444e-05 -1.2402532923687608e-09 -4.1312698703875684e-09 3.2919115178761895e-05 2.3517659957112107e-05 0.0009087905854919673 1.0000000012602523 0.9998417897509896 1.0000000246607617 1.6444034638508696e-09 1.6047052671496635e-10 1.5887621535495258e-10 1.6363506598430442e-09 3.1787713651557444e-09 -4.715850535665469e-09 2.194332189131686e-09 2.5092464078294772e-08 7.368971583475594e-08 0.9997788567045468 0.9996838005187864 1.005285678858549 4.9751415636686195e-08 -1.1776471752773918e-07 -7.099719096547124e-06 -2.6262929696462234e-06 4.0750937340748946e-12 3.86432230932006e-08 0.0003552882839507993 0.0002536151988563104 0.008461934894139529 1.0000044233658225 0.9998449483576142 1.0001066531331457 6.421215413959641e-06 -1.0190711502909636e-07 -4.794112351017063e-10 6.297488821413557e-06 2.375649532592933e-09 -4.707666238329123e-09 4.423369227916533e-06 3.1604172475330872e-06 0.00010665943662584611 1.0000004562842382 0.9998421147641714 1.0000108739968296 6.527900224110534e-07 -9.333294879173124e-10 9.584170613980718e-11 6.514857578900896e-07 3.0933672208211865e-09 -4.715823762706881e-09 4.5628873798420775e-07 3.2722333254456723e-07 1.0874405432469672e-05 0.9999388145967815 0.9997980886743304 1.0034667786257583 0.0001365524505045195 -0.00021124509411739388 -1.5685265315791814e-07 1.9572840563499686e-05 -1.1456632479760256e-10 -2.534199447798306e-08 7.745772980917459e-05 5.53715946348903e-05 0.003997557604977258
1.832 1.0000327546005794 0.9998651846147428 1.0009034418047722 5.556070873157497e-05 -8.905622589954709e-06 -7.754049246358115e-09 4.575595846163566e-05 -1.2347462472741609e-09 -4.239434144468927e-09 3.275551960835061e-05 2.3400788177931615e-05 0.0009085125248945562 1.000000001260283 0.9998417897540187 1.0000000246604273 1.642615668909181e-09 1.6038808630870478e-10 1.57766448975213e-10 1.6360568792750757e-09 3.178687225992263e-09 -4.8143133232572946e-09 2.3318263255469673e-09 2.512320222071315e-08 7.055415992359556e-08 0.9997788998601512 0.9996838291354085 1.0052831649461011 4.0302434394562504e-08 -1.0164011019767358e-07 -1.0511770682693568e-05 -3.985260497575646e-06 9.450276026316851e-12 4.148301244874553e-08 0.0003552878422872049 0.00025363635233112094 0.008461864496997203 1.0000044213834427 0.9998449469443528 1.0001066472441444 6.419605597372716e-06 -1.0348661927906932e-07 -4.918072772528759e-10 6.295911256598812e-06 2.3743695189242887e-09 -4.806216534399739e-09 4.4213866816975655e-06 3.158999001883553e-06 0.00010665361992065533 1.0000004562637708 0.9998421147525257 1.0000108739282831 6.52771531066112e-07 -9.497078341503366e-10 9.440488258738014e-11 6.514687923308571e-07 3.0931278466821473e-09 -4.814290078130247e-09 4.5626902885061295e-07 3.27209005082722e-07 1.0874314053913834e-05 0.9999359900719891 0.9997960711648326 1.0034843706918135 0.00013318240136752396 -0.00020935886394671136 -2.3756310412307648e-07 1.90847880253718e-05 -1.1074218255592573e-10 -2.5578137598328285e-08 7.966747549201503e-05 5.694470290665946e-05 0.003994259893228161
1.842 1.00003259033552 0.9998650672876047 1.000903150230104 5.5422011178103574e-05 -9.021936430454505e-06 -9.07205574593258e-09 4.564170607578274e-05 -1.229262898158575e-09 -4.349165625284444e-09 3.259119399089375e-05 2.3283394341806575e-05 0.0009082597672125956 1.0000000012603407 0.9998417897571048 1.0000000246603729 1.640607401960546e-09 1.6039763311587253e-10 1.5722044625252163e-10 1.6358804092502715e-09 3.178609742252204e-09 -4.914771616647185e-09 2.538186175151814e-09 2.5158881350024377e-08 6.606147467462587e-08 0.9997789629641953 0.999683872223018 1.0052794840142925 2.9983075434597774e-08 -8.689385525293686e-08 -1.531335794373745e-05 -5.95039452738901e-06 2.1038089759916923e-11 4.395506763647783e-08 0.00035529045116890337 0.0002536591901198053 0.008461700329712395 1.0000044193880813 0.9998449455218542 1.000106641678368 6.417995962197525e-06 -1.0506523506535226e-07 -5.084675557374306e-10 6.294334202506844e-06 2.3730970107542763e-09 -4.906759167669436e-09 4.419391184506332e-06 3.1575714296112063e-06 0.00010664812174799017 1.000000456243196 0.9998421147408412 1.0000108738632392 6.527528195108089e-07 -9.65993744015992e-10 9.341741421951833e-11 6.514519445335018e-07 3.09289496752772e-09 -4.91475168478275e-09 4.562495836950348e-07 3.2719486885801895e-07 1.0874217550280643e-05 0.9999332081783181 0.9997940840867376 1.003502166931117 0.00012989549079677964 -0.0002074370456443505 -3.542493783908673e-07 1.860637904343604e-05 -1.0716596845272651e-10 -2.5759809905702048e-08 8.183265626558561e-05 5.848635698840441e-05 0.0039908887773227215
1.852 1.0000324253194355 0.9998649494239026 1.0009028870090029 5.5283659550197456e-05 -9.137613870100329e-06 -1.0952692633835641e-08 4.552773516867953e-05 -1.2238033847199493e-09 -4.460505397784234e-09 3.2426144810549495e-05 2.3165483164045515e-05 0.0009080319368905428 1.0000000012604182 0.9998417897602443 1.0000000246607539 1.6386287478515249e-09 1.6053236718803562e-10 1.5738544225999833e-10 1.6358099926582774e-09 3.1785390237035087e-09 -5.017264697032327e-09 2.742844737779915e-09 2.5196415170562878e-08 6.116309711703087e-08 0.9997790532174595 0.9996839349167981 1.0052741599225106 1.8822143762701474e-08 -7.303072307627474e-08 -2.195191090284322e-05 -8.744970482037588e-06 4.463817299132761e-11 4.6075039987426405e-08 0.0003552985370476165 0.000253685109409279 0.008461354010893504 1.0000044173797844 0.9998449440901531 1.0001066364346942 6.416386759425501e-06 -1.0664292906639869e-07 -5.306517133760762e-10 6.292757647973046e-06 2.371831346362268e-09 -5.009333529988576e-09 4.417382735623921e-06 3.1561345335634704e-06 0.00010664294161114653 1.0000004562225073 0.9998421147291146 1.00001087380183 6.527341385609199e-07 -9.821533376941426e-10 9.302513402306305e-11 6.514352031164613e-07 3.0926693683282412e-09 -5.017248267502546e-09 4.562300493236271e-07 3.2718067832499243e-07 1.087412311627739e-05 0.9999304689063795 0.9997921274341524 1.003520136323262 0.00012668965759712468 -0.00020548254405863278 -5.202423676007109e-07 1.8136329865427305e-05 -1.0385008974963649e-10 -2.5889820629030606e-08 8.395269196132763e-05 5.9996118773429724e-05 0.003987448281946679
1.862 1.0000322595626967 0.9998648310310444 1.000902651866165 5.514565314303861e-05 -9.252657387380667e-06 -1.3590946904917854e-08 4.5414043419645886e-05 -1.218367713631889e-09 -4.573496622781254e-09 3.226037987125428e-05 2.304706028988217e-05 0.0009078286309974448 1.0000000012605068 0.9998417897634307 1.0000000246616754 1.6369380503519855e-09 1.6076394234187182e-10 1.5818731634987582e-10 1.6358531463710359e-09 3.1784757991823095e-09 -5.1218322174384535e-09 2.8920997914476422e-09 2.5232366101577026e-08 5.708795129972334e-08 0.99977917974092 0.999684023720472 1.0052665625250483 6.8943505712769106e-09 -5.967671538695306e-08 -3.0968079796501986e-05 -1.2652691108796288e-05 9.071366447232793e-11 4.7858517252186954e-08 0.0003553165059136746 0.0002537169996012521 0.008460664337353447 1.000004415358609 0.9998449426492917 1.0001066315116314 6.414778246315716e-06 -1.0821972968773998e-07 -5.601549044483195e-10 6.291181599671554e-06 2.3705734345701805e-09 -5.113978861882145e-09 4.4153613918474865e-06 3.154688355592798e-06 0.00010663807929917003 1.0000004562016964 0.9998421147173396 1.0000108737441369 6.527157458380274e-07 -9.98215155151391e-10 9.31633722931135e-11 6.514185759505826e-07 3.0924505802269905e-09 -5.1218191341177415e-09 4.56210108410212e-07 3.271661920054125e-07 1.0874038495898277e-05 0.9999277723566581 0.9997902012797061 1.0035382454949036 0.00012356289175579493 -0.00020349814216197824 -7.526266956036245e-07 1.7673012874577884e-05 -1.0081138030363963e-10 -2.5971007698317325e-08 8.60272463282948e-05 6.14737246663985e-05 0.00398394239231707
1.872 1.0000320930775055 0.9998647121177461 1.0009024444819399 5.500799107194196e-05 -9.367069514303466e-06 -1.7232896127881808e-08 4.53006279618657e-05 -1.2129568053788122e-09 -4.688184127184799e-09 3.209390867154313e-05 2.2928132564039994e-05 0.000907649411067655 1.0000000012605965 0.9998417897666587 1.0000000246631606 1.6356112317543552e-09 1.6100185284457014e-10 1.5945604721133416e-10 1.6360293162391225e-09 3.1784204717490487e-09 -5.22851452125216e-09 2.9538410843706437e-09 2.526402333133166e-08 5.50272741216679e-08 0.9997793537914302 0.9996841466609899 1.0052558747885727 -5.67920695187368e-09 -4.6562456827708456e-08 -4.299527410714053e-05 -1.802505354767679e-05 1.7751883862864872e-10 4.9320992923723105e-08 0.0003553520954528739 0.0002537602042056044 0.00845934658317071 1.0000044133246286 0.9998449411993215 1.0001066269072252 6.413170498204253e-06 -1.0979572805797708e-07 -5.992561683136724e-10 6.289606075388648e-06 2.3693234179204044e-09 -5.220736103368546e-09 4.4133272479367956e-06 3.15323296444499e-06 0.00010663353403933591 1.0000004561807552 0.9998421147055123 1.0000108736901636 6.52697717663202e-07 -1.014269952429117e-09 9.367962753072282e-11 6.514020828304679e-07 3.092239831045951e-09 -5.22850475712609e-09 4.5618953940007926e-07 3.271512327187078e-07 1.0873969562656638e-05 0.9999251187709757 0.9997883057970138 1.0035564577857177 0.00012051323324923621 -0.00020148650531140385 -1.0728287593890572e-06 1.721436458415373e-05 -9.806827427085178e-11 -2.600622730002922e-08 8.805618828182725e-05 6.291905828353948e-05 0.0039803749358570195
1.882 1.0000319258783557 0.9998645926943618 1.0009022644811607 5.48706722471599e-05 -9.480852798466492e-06 -2.2183055010269416e-08 4.518748521807007e-05 -1.2075713187062125e-09 -4.804614905934932e-09 3.1926742835640336e-05 2.280870834003629e-05 0.0009074937937457003 1.0000000012606818 0.9998417897699239 1.00000002466518 1.6345159412713065e-09 1.611315001458923e-10 1.610276780178606e-10 1.636346502527856e-09 3.1783731692987025e-09 -5.337352332654027e-09 2.9160010396803563e-09 2.529029590210091e-08 5.556568839256585e-08 0.9997795888831783 0.9996843133757359 1.0052410592946197 -1.8729591068678727e-08 -3.351046634168438e-08 -5.8750489117453406e-05 -2.5286008542825493e-05 3.3579446009952394e-10 5.047784329575648e-08 0.0003554183761382108 0.0002538239440416006 0.008456916025682246 1.0000044112779396 0.9998449397403131 1.0001066226189916 6.411563381326802e-06 -1.1137103877754768e-07 -6.507132807291365e-10 6.288031080264528e-06 2.368082137669045e-09 -5.3296455202510464e-09 4.411280402624803e-06 3.1517684332360357e-06 0.00010662930360743704 1.0000004561596774 0.9998421146936275 1.0000108736398647 6.526799218934669e-07 -1.030431974730847e-09 9.443420121793813e-11 6.513857310722491e-07 3.0920370501598137e-09 -5.337345726793266e-09 4.5616823981329065e-07 3.2713572512139995e-07 1.0873918331896706e-05 0.9999225085677506 0.9997864412858517 1.0035747321833677 0.00011753877109071424 -0.00019945018534008608 -1.5071256205226449e-06 1.6757782298971434e-05 -9.563990131899696e-11 -2.5998341331266567e-08 9.00395597376336e-05 6.43321277545451e-05 0.003976749442726306
1.892 1.0000317579825535 0.9998644727732537 1.0009021114205396 5.4733695530066246e-05 -9.594009745744406e-06 -2.8810826955394914e-08 4.507461072468989e-05 -1.2022117027042206e-09 -4.922837998997366e-09 3.175889664027009e-05 2.268879785874679e-05 0.0009073612409204117 1.000000001260758 0.9998417897732242 1.0000000246676892 1.63346159493388e-09 1.6107267963706545e-10 1.627405480451409e-10 1.6367814219987049e-09 3.1783342725489963e-09 -5.448387214613791e-09 2.785060387207197e-09 2.531203811027662e-08 5.829345059030891e-08 0.9997799007616904 0.9996845350941923 1.005220826808012 -3.2038392876371506e-08 -2.0425607628026717e-08 -7.901396669625127e-05 -3.49322856515779e-05 6.153980353688193e-10 5.134430221378439e-08 0.0003555365280375468 0.0002539232931970574 0.008452579121312689 1.0000044092186653 0.9998449382723552 1.0001066186438494 6.409956703248853e-06 -1.1294574222179983e-07 -7.178894053179988e-10 6.2864565868438554e-06 2.366849700001015e-09 -5.440749154186522e-09 4.409220952769242e-06 3.1502948364641326e-06 0.00010662538400437957 1.0000004561384606 0.9998421146816852 1.000010873593185 6.526621675420678e-07 -1.046781623675493e-09 9.528943625959033e-11 6.513694979623242e-07 3.091842808360565e-09 -5.448384107488562e-09 4.561462396539848e-07 3.271197125756346e-07 1.0873882348815232e-05 0.9999199423799819 0.9997846081992829 1.0035930221484046 0.0001146376426205395 -0.0001973916245064704 -2.0870009285585675e-06 1.6300012671914336e-05 -9.354173215333973e-11 -2.595020973368227e-08 9.197754821480323e-05 6.571304634316748e-05 0.003973068972632669
1.902 1.0000315894107787 0.9998643523691964 1.0009019847748732 5.459705992249267e-05 -9.706542778252607e-06 -3.7555073576864153e-08 4.4961998970716185e-05 -1.1968803618152851e-09 -5.042903082313773e-09 3.1590387640328874e-05 2.256841369632892e-05 0.0009072511497699564 1.0000000012608268 0.9998417897765616 1.000000024670633 1.6323839033438945e-09 1.6082049507337775e-10 1.643440676256208e-10 1.6372827601225876e-09 3.1783039685607345e-09 -5.561661124644619e-09 2.585485693828808e-09 2.5331690204874438e-08 6.208170000334107e-08 0.9997803071734107 0.9996848244733519 1.005193610428889 -4.533810607684887e-08 -7.287832110492124e-09 -0.00010459572568141613 -4.752762508208488e-05 1.0940197220806588e-09 5.193544144747204e-08 0.0003557394107978903 0.00025408172107368 0.008445088372291222 1.000004407146965 0.999844936795562 1.000106614977985 6.4083503982663785e-06 -1.1451984339782622e-07 -8.049731541737112e-10 6.284882538164106e-06 2.3656260145676897e-09 -5.554089102101969e-09 4.407149030059957e-06 3.1488122751546386e-06 0.00010662176990876613 1.0000004561171054 0.9998421146696864 1.000010873550062 6.5264439022989e-07 -1.0633237854302452e-09 9.600884531155843e-11 6.513533319519925e-07 3.091657249200271e-09 -5.561661317947301e-09 4.561237113881924e-07 3.2710335384427543e-07 1.0873855809580152e-05 0.9999174210942486 0.9997828071715132 1.0036112743668137 0.00011180803286280899 -0.0001953131593423237 -2.849263873694239e-06 1.583703726616479e-05 -9.177817847562264e-11 -2.5864678695855106e-08 9.387046261926968e-05 6.706201526598828e-05 0.003969335889697213
1.912 1.000031420187672 0.9998642314997932 1.0009018839225552 5.4460764639276284e-05 -9.818454233375512e-06 -4.8925583154860096e-08 4.484964325304582e-05 -1.19157843538846e-09 -5.164861824742369e-09 3.1421237338790015e-05 2.244757124373061e-05 0.0009071628426380807 1.0000000012608916 0.9998417897799393 1.0000000246739007 1.631409831960109e-09 1.604473579114864e-10 1.6543485214079167e-10 1.6377967790290333e-09 3.1782831756673045e-09 -5.6772170598472e-09 2.359239472205576e-09 2.5352431002581372e-08 6.569503572261006e-08 0.999780827376694 0.9996851952482105 1.005157549580242 -5.831755785350617e-08 5.854088829142628e-09 -0.00013628796368638603 -6.368921770660152e-05 1.8876655299595026e-09 5.226615472959872e-08 0.00035607572532493105 0.00025433405735665593 0.008432562734832366 1.0000044050630363 0.9998449353100751 1.0001066116166506 6.406744591936236e-06 -1.1609327063364828e-07 -9.171595532440199e-10 6.28330887285055e-06 2.3644117982533546e-09 -5.669708418737107e-09 4.405064846509179e-06 3.1473209072523193e-06 0.00010661845544407736 1.000000456095616 0.9998421146576345 1.0000108735103796 6.526267167719743e-07 -1.0799859186213134e-09 9.618176822228782e-11 6.513371791150848e-07 3.091480498730777e-09 -5.677220972486337e-09 4.561009488719934e-07 3.2708689014937034e-07 1.0873831797480253e-05 0.9999149458883506 0.9997810390447701 1.003629427486534 0.00010904817374614187 -0.00019321702442513114 -3.835844309819347e-06 1.536396218301054e-05 -9.033289738738168e-11 -2.5744573675434415e-08 9.571871080132166e-05 6.8379307719022e-05 0.003965551560609334
1.922 1.0000312503424154 0.9998641101858916 1.0009018081311742 5.4324809017183354e-05 -9.929746401866974e-06 -6.35001816458701e-08 4.473753554122281e-05 -1.1863085584162602e-09 -5.288767893344345e-09 3.12514718250829e-05 2.2326289163726407e-05 0.0009070955565923959 1.0000000012609582 0.9998417897833611 1.0000000246772809 1.6307618469945094e-09 1.6006479760922657e-10 1.6553353935978415e-10 1.6382948838495798e-09 3.1782712772458884e-09 -5.795098436587479e-09 2.162644377163895e-09 2.5377220653619806e-08 6.818782230437284e-08 0.9997814813515258 0.9996856616669216 1.0051104885750337 -7.0635290726209e-08 1.8889529773317805e-08 -0.00017480379518862958 -8.406497617037641e-05 3.1618290022907267e-09 5.2351136376013404e-08 0.00035661421877756453 0.00025472948878278566 0.00841228476138514 1.0000044029671222 0.99984493381607 1.0001066085539345 6.405139505542423e-06 -1.1766591282992787e-07 -1.060643334745231e-09 6.281735553124653e-06 2.3632075332684575e-09 -5.787650339019166e-09 4.402968705030106e-06 3.1458209542682693e-06 0.00010661543449750213 1.000000456073998 0.9998421146455341 1.0000108734739162 6.526093696395171e-07 -1.096656514475685e-09 9.529086832496085e-11 6.513210109110062e-07 3.091313392600544e-09 -5.795105755513266e-09 4.560782906977104e-07 3.270705800768023e-07 1.0873804440809883e-05 0.9999125182645616 0.9997793048930587 1.003647410912878 0.00010635634307979539 -0.0001911053560720527 -5.093184680049415e-06 1.4874920659214445e-05 -8.915445416164483e-11 -2.559269063290118e-08 9.752277760811235e-05 6.966525320946853e-05 0.003961715945479804
1.932 1.0000310799092613 0.9998639884519623 1.000901756544195 5.4189192354387476e-05 -1.0040421578537996e-05 -8.19164856510369e-08 4.4625666338107156e-05 -1.1810720436583962e-09 -5.414676678674325e-09 3.1081122332042583e-05 2.2204589789489467e-05 0.0009070484331912221 1.000000001261031 0.9998417897868326 1.0000000246804601 1.6305951443425032e-09 1.5977237209567272e-10 1.6431587640637332e-10 1.6387818451910298e-09 3.1782690963271884e-09 -5.915349153238151e-09 2.0537641004136038e-09 2.5408075030326882e-08 6.901725778338338e-08 0.9997822886868488 0.999686237695661 1.005049994600586 -8.194249948413405e-08 3.165549377458385e-08 -0.0002207046823101202 -0.00010930088738566338 5.141263209727029e-09 5.220486395692418e-08 0.00035744692950319905 0.0002553338712810664 0.008380497719375093 1.000004400859521 0.9998449323137595 1.0001066057825736 6.403535293996681e-06 -1.1923767093254587e-07 -1.2423838353307951e-09 6.280162572909577e-06 2.3620130836112483e-09 -5.907958845456404e-09 4.4008609671882675e-06 3.1443126781861077e-06 0.00010661270026242494 1.0000004560522573 0.9998421146333912 1.000010873440336 6.525925042449181e-07 -1.1132365175704878e-09 9.293477035552977e-11 6.513048316776643e-07 3.0911559048342365e-09 -5.915360043237755e-09 4.560560071299452e-07 3.270546207061373e-07 1.0873770113895988e-05 0.9999101400749705 0.9997776060402589 1.003665143753983 0.00010373086331115015 -0.0001889801959281109 -6.671169482819805e-06 1.4362998994789258e-05 -8.813730050004131e-11 -2.5411788282512257e-08 9.928320225480697e-05 7.0920221364647e-05 0.003957827047509163
1.942 1.000030908927974 0.9998638663264129 1.0009017281698953 5.4053913810626065e-05 -1.0150482097785357e-05 -1.04857759160674e-07 4.4514024546006626e-05 -1.1758721946603162e-09 -5.542643658933013e-09 3.091022569725863e-05 2.208249945528339e-05 0.0009070205098921298 1.0000000012611168 0.9998417897903586 1.0000000246830942 1.630899424834635e-09 1.5962119550015193e-10 1.61871194719674e-10 1.639277003404015e-09 3.1782765726186778e-09 -6.038013718706137e-09 2.0653986569441613e-09 2.5445726746967403e-08 6.802707161805385e-08 0.999783267156206 0.9996869360010525 1.0049733994985457 -9.191502288417133e-08 4.3950150696057154e-08 -0.0002743210603197839 -0.00013999863784778897 8.115190651066296e-09 5.184157596080973e-08 0.0003586899916936865 0.00025623029999123626 0.008332238316562213 1.000004398740589 0.9998449308033994 1.000106603293848 6.401931947965496e-06 -1.2080849413882454e-07 -1.4697402588535974e-09 6.278589939687846e-06 2.3608285843131913e-09 -6.0306788915631736e-09 4.3987420144180405e-06 3.142796355149727e-06 0.00010661024443274299 1.0000004560304026 0.9998421146212116 1.0000108734092537 6.525761107694751e-07 -1.1296743481168673e-09 8.908568105740374e-11 6.51288660816724e-07 3.0910077868570565e-09 -6.038028035039989e-09 4.5603420842403497e-07 3.270390926799661e-07 1.0873727659757662e-05 0.9999078135351116 0.9997759440698617 1.0036825340185065 0.00010117010014518337 -0.0001868434944202157 -8.62156642724147e-06 1.3820196942621353e-05 -8.710197733848821e-11 -2.520458120855167e-08 0.00010100055401723542 7.214460451408223e-05 0.003953880188512692
1.952 1.0000307374441195 0.9998637438417968 1.0009017218737333 5.39189724379072e-05 -1.0259930337206766e-05 -1.330329315113288e-07 4.440259736218653e-05 -1.1707113774980054e-09 -5.672726146482105e-09 3.073882471417312e-05 2.1960048747690824e-05 0.0009070107148025719 1.000000001261218 0.9998417897939417 1.0000000246849308 1.631533881532038e-09 1.596110777782673e-10 1.5879576132339457e-10 1.639786235172949e-09 3.178293934238643e-09 -6.163137726195139e-09 2.1829858056032152e-09 2.548963662641094e-08 6.540480326316613e-08 0.9997844310328368 0.9996877667469413 1.0048778685810886 -1.0029155243246305e-07 5.555123525576361e-08 -0.00033567277702849436 -0.00017666491237739275 1.243393158626205e-08 5.127524986772071e-08 0.0003604801948975445 0.00025751664718867 0.008261249674238493 1.0000043966107466 0.9998449292852905 1.0001066010775568 6.400329327193015e-06 -1.2237838307758443e-07 -1.750156376285103e-09 6.2770176459179785e-06 2.3596545498582345e-09 -6.155855809975126e-09 4.396612241757895e-06 3.141272271412305e-06 0.0001066080567707426 1.0000004560084388 0.9998421146090005 1.000010873380348 6.525600479685181e-07 -1.145970188044921e-09 8.418693852084603e-11 6.512725039291266e-07 3.0908697055392687e-09 -6.163155719342897e-09 4.5601282368981483e-07 3.270239526587707e-07 1.087367818690126e-05 0.999905541222151 0.9997743208236711 1.0036994781709863 9.867246106698486e-05 -0.00018469711406086123 -1.0995998839123976e-05 1.3237433479156045e-05 -8.576728673019232e-11 -2.4973734423555236e-08 0.00010267540561123136 7.333879860059114e-05 0.003949867084369759
1.962 1.0000305655091657 0.9998636210348828 1.0009017363752686 5.3784367293745174e-05 -1.0368768696339383e-05 -1.6715141386009547e-07 4.429137024046374e-05 -1.1655923698188287e-09 -5.804983406260352e-09 3.056696832108681e-05 2.183727264156749e-05 0.000907017865858236 1.0000000012613333 0.9998417897975813 1.000000024685905 1.6323501035224524e-09 1.597102380626365e-10 1.5600634976050863e-10 1.640282870721786e-09 3.178321779773687e-09 -6.2907670591328475e-09 2.3563580857548705e-09 2.5538229758996707e-08 6.164839192608084e-08 0.9997857892407522 0.9996887362747133 1.0047604978461908 -1.0691301351296223e-07 6.623904880294347e-08 -0.0004043976879026816 -0.000219655135397795 1.8492773814218338e-08 5.051957591534329e-08 0.00036296557469198647 0.0002592988355227838 0.008160020755423502 1.0000043944704773 0.9998449277597795 1.0001065991220284 6.398727284349063e-06 -1.2394736979350394e-07 -2.0910138472529106e-09 6.27544565062538e-06 2.3584912359661867e-09 -6.283535476397094e-09 4.394472083750282e-06 3.1397407422177264e-06 0.00010660612532710181 1.0000004559863696 0.9998421145967603 1.0000108733534516 6.525441670748093e-07 -1.1621561437485106e-09 7.897735131656858e-11 6.512563344052745e-07 3.0907421708448248e-09 -6.290788916216132e-09 4.559916464845796e-07 3.270090653257373e-07 1.0873624803726314e-05 0.9999033260543807 0.9997727383871589 1.0037158611433306 9.623639374443829e-05 -0.00018254283261181153 -1.3843522536282137e-05 1.2604607447220003e-05 -8.372779846122507e-11 -2.472185525316691e-08 0.00010430830420314002 7.450318238644675e-05 0.0039457747099614394
1.972 1.000030393180348 0.9998634979465604 1.0009017702505816 5.3650097536906696e-05 -1.047699957566918e-05 -2.078938752757646e-07 4.418032694243443e-05 -1.1605179444683217e-09 -5.939475020986442e-09 3.0394711555042888e-05 2.1714210466627422e-05 0.0009070406746662659 1.0000000012614545 0.9998417898012734 1.0000000246861604 1.6333000382203407e-09 1.598782231910341e-10 1.543482216903953e-10 1.6407153687837715e-09 3.1783594679332624e-09 -6.4209479286202176e-09 2.529747552655412e-09 2.5589255173972206e-08 5.753707703572744e-08 0.99978734348288 0.9996898457681526 1.0046184383740384 -1.1175637842588973e-07 7.582253914477903e-08 -0.00047969768160411805 -0.0002691157815908782 2.6699825327708188e-08 4.958793282106581e-08 0.0003662890614620035 0.0002616791498384424 0.008019989712597845 1.0000043923203303 0.9998449262272591 1.0001065974141286 6.397125772391699e-06 -1.2551549512296625e-07 -2.49960214609101e-09 6.2738738866826794e-06 2.357338364471641e-09 -6.413764959941736e-09 4.392322043197221e-06 3.1382021311686384e-06 0.0001066044369625296 1.0000004559641913 0.9998421145844903 1.0000108733285682 6.525284200369648e-07 -1.178272550105554e-09 7.411695745951606e-11 6.512401007713093e-07 3.090624370186353e-09 -6.420973224351504e-09 4.559704081861995e-07 3.2699424678502255e-07 1.0873572156974601e-05 0.9999011712497233 0.999771199059816 1.0037315568824234 9.386038428264062e-05 -0.00018038234612441722 -1.720793638591702e-05 1.1910719806914194e-05 -8.042908866367045e-11 -2.4451490394536577e-08 0.00010589974073980455 7.563809545317477e-05 0.003941583969083945
1.982 1.000030220520278 0.9998633746215595 1.0009018219408687 5.351616242517602e-05 -1.0584625364425431e-05 -2.558806651343419e-07 4.4069449677170196e-05 -1.1554901569506617e-09 -6.076262079157703e-09 3.0222115216886927e-05 2.1590905668641392e-05 0.0009070777548455193 1.0000000012615686 0.9998417898050088 1.0000000246859695 1.634445458663177e-09 1.600771342255921e-10 1.5422234698640697e-10 1.641032068219075e-09 3.178408189825831e-09 -6.553728147208695e-09 2.659534512689009e-09 2.5640244448777268e-08 5.405613863970809e-08 0.9997890865239726 0.9996910900298076 1.004449043570497 -1.149553927009361e-07 8.41656769046577e-08 -0.000560311208671587 -0.0003249305145603649 3.742689945642074e-08 4.849336190068861e-08 0.0003705657581127806 0.0002647399939541345 0.007831929347310022 1.000004390160915 0.9998449246881657 1.0001065959392623 6.3955248542559375e-06 -1.2708279685621124e-07 -2.9830203208400318e-09 6.2723022863683375e-06 2.3561966645015754e-09 -6.5465917309171984e-09 4.390162699409247e-06 3.1366568551931035e-06 0.0001066029776320125 1.0000004559418996 0.9998421145721877 1.0000108733057949 6.525128697445447e-07 -1.1943569189387169e-09 6.983321061008544e-11 6.512237515281974e-07 3.0905174428517634e-09 -6.553757205695292e-09 4.559488450950383e-07 3.2697930343794986e-07 1.0873525477519502e-05 0.9998990802622889 0.9997697053098366 1.0037464294838263 9.154295536301393e-05 -0.00017821727187575156 -2.112500630856085e-05 1.114406025902972e-05 -7.515459512634394e-11 -2.416511947149545e-08 0.00010745011911432562 7.674381608273208e-05 0.003937268220739021
1.992 1.0000300475962778 0.9998632511079758 1.0009018897675088 5.338256121331474e-05 -1.0691648443239584e-05 -3.116400723695078e-07 4.395871931825223e-05 -1.150510710670519e-09 -6.2154064755645895e-09 3.0049245241993122e-05 2.1467405359855016e-05 0.0009071276348212798 1.0000000012616623 0.9998417898087787 1.0000000246856118 1.6358678341626627e-09 1.602705036005658e-10 1.554601588945612e-10 1.6412100255041012e-09 3.1784672474402586e-09 -6.689155549242883e-09 2.7183100082615043e-09 2.5689068320881648e-08 5.2171132028298153e-08 0.9997910008269614 0.9996924565106304 1.0042500315834793 -1.1680139378497633e-07 9.12103704788643e-08 -0.0006445198434598621 -0.0003866760896529354 5.0946085770071e-08 4.7248546628649996e-08 0.00037585654567665733 0.0002685250201064663 0.007586506006379154 1.0000043879928995 0.9998449231429773 1.0001065946814263 6.393924610061017e-06 -1.2864931184246058e-07 -3.5478340843196936e-09 6.270730808926891e-06 2.3550650569948323e-09 -6.682063983711841e-09 4.387994702859535e-06 3.1351053806478687e-06 0.0001066017322626461 1.0000004559194895 0.9998421145598497 1.0000108732852027 6.524975970382225e-07 -1.210446084749e-09 6.581557402829706e-11 6.512072640632802e-07 3.0904209182278848e-09 -6.689188553946519e-09 4.559267558706564e-07 3.2696407220144313e-07 1.0873489170373796e-05 0.9998970566977493 0.9997682597136617 1.0037603349216606 8.928266441289896e-05 -0.00017604915119700268 -2.5619819275308863e-05 1.0292456060929495e-05 -6.70198634467997e-11 -2.3865151083908504e-08 0.00010895972751816833 7.782054070308412e-05 0.00393279175508909
2.002 1.0000298744794645 0.9998631274566159 1.000901971953405 5.324929303233655e-05 -1.079807118624976e-05 -3.7557903852715835e-07 4.384811567570717e-05 -1.1455813718625659e-09 -6.35697078244858e-09 2.987617179925699e-05 2.1343759675782982e-05 0.0009071887751315303 1.0000000012617252 0.9998417898125771 1.000000024685273 1.637550160730261e-09 1.6042184517032846e-10 1.5749481577721891e-10 1.641265251358473e-09 3.1785366541416034e-09 -6.827278431895121e-09 2.694471856038844e-09 2.5734512686554295e-08 5.241547941539291e-08 0.999793057740293 0.999693924733539 1.0040196520951108 -1.1771997238619643e-07 9.699174233304468e-08 -0.0007301935348729518 -0.00045359398204742837 6.735899403610243e-08 4.586579845434258e-08 0.00038214278247860754 0.00027302103696783426 0.007274974098605889 1.000004385817003 0.9998449215922088 1.0001065936233735 6.39232502169542e-06 -1.302150769288297e-07 -4.199495676606665e-09 6.269159450336357e-06 2.353945355054296e-09 -6.8202300764178704e-09 4.385818769732778e-06 3.1335482206414883e-06 0.00010660068449007889 1.00000045589696 0.9998421145474768 1.0000108732667439 6.524825848928193e-07 -1.22657646907167e-09 6.140131833536011e-11 6.511906540874761e-07 3.090335256716147e-09 -6.8273156218025216e-09 4.559040523388262e-07 3.2694846649871176e-07 1.0873465422812211e-05 0.9998951042101486 0.999766864882267 1.003773123338388 8.707810202596383e-05 -0.0001738794521912559 -3.070449920161831e-05 9.343575427363753e-06 -5.4983769221501247e-11 -2.3553919785229722e-08 0.00011042871506860152 7.886836710829334e-05 0.0039281083527847385
2.012 1.0000297012436048 0.999863003720179 1.0009020666498467 5.3116356841294765e-05 -1.0903895952521243e-05 -4.4795905857320257e-07 4.3737617808665485e-05 -1.1407024567344018e-09 -6.501019288943681e-09 2.9702968149401154e-05 2.122002095976476e-05 0.000907259589951202 1.0000000012617525 0.9998417898164011 1.0000000246850163 1.6393320986630044e-09 1.605010930486893e-10 1.5968060585305443e-10 1.6412414004427445e-09 3.178616715928461e-09 -6.968146591173812e-09 2.5916988860187308e-09 2.5776682539863607e-08 5.4563856899723266e-08 0.9997952174064003 0.9996954662317851 1.0037568443061133 -1.1822364469485816e-07 1.0164207593683076e-07 -0.0008148752543954104 -0.0005245829514862381 8.652976551425198e-08 4.4357047338299536e-08 0.0003893079461427505 0.0002781448781485557 0.00688994304551101 1.0000043836339843 0.9998449200364034 1.0001065927469235 6.390725926678906e-06 -1.3178012263760045e-07 -4.9417141428023495e-09 6.2675882344385846e-06 2.352836341489546e-09 -6.96113968028425e-09 4.383635675540089e-06 3.131985931673111e-06 0.00010659981659784017 1.0000004558743174 0.9998421145350747 1.0000108732502369 6.524676724504714e-07 -1.242778064912501e-09 5.590585624965033e-11 6.511739654408826e-07 3.0902600359521534e-09 -6.968187539169762e-09 4.558807885299663e-07 3.26932511797501e-07 1.0873453407384746e-05 0.999893226384617 0.9997655233773777 1.0037846418101184 8.492789084271143e-05 -0.0001717095723395232 -3.637650541767595e-05 8.285272556936475e-06 -3.7877559883486896e-11 -2.323368111122192e-08 0.00011185707726922866 7.988728399683241e-05 0.0039231600912362635
2.022 1.0000295279638016 0.999862879952319 1.0009021719675861 5.298375149737201e-05 -1.1009125074674438e-05 -5.288796783337795e-07 4.362720437699686e-05 -1.1358740510207613e-09 -6.6476166722824114e-09 2.952970930280585e-05 2.1096242804301102e-05 0.0009073384719157959 1.000000001261747 0.999841789820254 1.0000000246848197 1.6409739676068092e-09 1.6049824168495756e-10 1.6154603613386862e-10 1.6411858477432748e-09 3.178707698402859e-09 -7.111809814030226e-09 2.42895018621153e-09 2.581701767777693e-08 5.775895025182886e-08 0.9997974295077547 0.9996970450844572 1.003461371788897 -1.1884611308622526e-07 1.0538119116827224e-07 -0.0008959012211318248 -0.0005982162217285068 1.0803550440260742e-07 4.273384630543878e-08 0.00039713143640066984 0.0002837389631062199 0.006426136929846384 1.0000043814446264 0.9998449184761207 1.000106592033388 6.389127083247203e-06 -1.3334445916996998e-07 -5.776031045023674e-09 6.266017186909576e-06 2.3517386692456957e-09 -7.1048436057894515e-09 4.38144623236892e-06 3.1304190986585814e-06 0.00010659910979843726 1.000000455851574 0.9998421145226518 1.000010873235411 6.524526200229641e-07 -1.2590610968243278e-09 4.887689947248614e-11 6.511572456611056e-07 3.0901955727794876e-09 -7.1118551893302134e-09 4.5585714523899387e-07 3.269163439105615e-07 1.0873449408488194e-05 0.999891426612044 0.9997642376219382 1.003794737458906 8.28306849826877e-05 -0.0001695408410133201 -4.2617695225690645e-05 7.105956724421754e-06 -1.4451328125880249e-11 -2.290661026582444e-08 0.00011324465383966007 8.087716935632607e-05 0.003917876572116782
2.032 1.0000293547150805 0.9998627562066352 1.0009022860104038 5.285147588940841e-05 -1.1113760850630243e-05 -6.182712135468195e-07 4.351685401926492e-05 -1.1310955541234765e-09 -6.7968286699851216e-09 2.9356470549274683e-05 2.0972479001046986e-05 0.0009074238188275249 1.0000000012617156 0.9998417898241412 1.0000000246846321 1.6422831941534453e-09 1.6042939846930496e-10 1.6285705300688014e-10 1.6411259242438614e-09 3.1788091666638937e-09 -7.2583189577636735e-09 2.2402149650186725e-09 2.585782571145257e-08 6.095990467596607e-08 0.9997996348910115 0.9996986190772832 1.0031339203832035 -1.2006856273711143e-07 1.0849332356845837e-07 -0.0009705484185553805 -0.0006727847578396757 1.3114767694136012e-07 4.10073813148277e-08 0.0004052973800297922 0.00028957758400007655 0.005881062412281547 1.0000043792497182 0.9998449169119249 1.0001065914640312 6.387528296512915e-06 -1.349080709779149e-07 -6.701732309738503e-09 6.264446312998401e-06 2.3506519557346353e-09 -7.251392278997705e-09 4.3792512510353925e-06 3.12884830723308e-06 0.00010659854480607875 1.0000004558287474 0.9998421145102226 1.0000108732219761 6.524372353074326e-07 -1.2754092657890077e-09 4.015211813852311e-11 6.51140521852572e-07 3.0901422510216662e-09 -7.258369025959725e-09 4.5583336908830945e-07 3.26900160866483e-07 1.0873447864910538e-05 0.9998897079628499 0.999763009809941 1.0038032607488685 8.078516995493135e-05 -0.00016737452191840254 -4.939426819190012e-05 5.79496462770328e-06 1.6564617496510925e-11 -2.2574798716542212e-08 0.00011459114177979331 8.183779974224042e-05 0.003912174729800213
2.042 1.0000291815709612 0.9998626325356506 1.0009024069092285 5.271952903772328e-05 -1.121780555090211e-05 -7.158972919004776e-07 4.340654575471091e-05 -1.1263654619396432e-09 -6.948721674173611e-09 2.91833259625953e-05 2.0848782472087203e-05 0.0009075140606363735 1.000000001261667 0.9998417898280703 1.0000000246844012 1.6432049730851495e-09 1.6032996343986178e-10 1.635346347460277e-10 1.6410568468863165e-09 3.1789213265796313e-09 -7.407726093021962e-09 2.071770568831741e-09 2.5901481890398896e-08 6.330487163238623e-08 0.9998017680201295 0.9997001414530682 1.002776147605798 -1.2225118384268976e-07 1.1129322720056382e-07 -0.001036197399528223 -0.0007463655116329239 1.5485461049445933e-07 3.9188482340522724e-08 0.0004134179573576147 0.00029538357689169167 0.005255508632161802 1.000004377050031 0.9998449153443701 1.0001065910205003 6.385929509839135e-06 -1.3647092313713799e-07 -7.716049336233223e-09 6.262875585627486e-06 2.349576374784729e-09 -7.400837640790892e-09 4.3770515082231126e-06 3.1272741186126336e-06 0.00010659810258137896 1.000000455805855 0.9998421144978008 1.0000108732096606 6.524214628672942e-07 -1.2917873477334094e-09 2.976729972288053e-11 6.511237892429837e-07 3.0900989690711776e-09 -7.4077806707845594e-09 4.5580969714818764e-07 3.268841532570453e-07 1.0873443004372454e-05 0.9998880730674798 0.9997618418210533 1.003810068782426 7.879006285100959e-05 -0.00016521181549365344 -5.665762879818032e-05 4.342913767841793e-06 5.63872441471481e-11 -2.2240251140260788e-08 0.00011589612521007967 8.276887155266195e-05 0.003905959338541899
2.052 1.0000290086020929 0.9998625089898371 1.0009025328548504 5.258791009320864e-05 -1.132126143626256e-05 -8.21366810126895e-07 4.329625938410973e-05 -1.1216817566331604e-09 -7.103362815656105e-09 2.9010346982891243e-05 2.0725204257186183e-05 0.0009076076851226371 1.0000000012616101 0.999841789832048 1.0000000246840766 1.6438081946764618e-09 1.6023612324305242e-10 1.635613605493608e-10 1.6409485938636224e-09 3.179044102257485e-09 -7.56008294286476e-09 1.972037915050729e-09 2.594964900542981e-08 6.42582240052795e-08 0.9998037601173152 0.9997015631508092 1.002390676005333 -1.2558266917981026e-07 1.140865398472687e-07 -0.0010904959959269845 -0.0008169108058571642 1.7792872460605335e-07 3.7287646496752255e-08 0.0004210677040650706 0.0003008528429659969 0.004553823748826091 1.0000043748463088 0.9998449137739863 1.000106590685185 6.384330791183878e-06 -1.3803297967034037e-07 -8.814491870593076e-09 6.261304952963438e-06 2.3485119201817155e-09 -7.553231891886072e-09 4.374847737768646e-06 3.1256970618314825e-06 0.00010659776512266355 1.0000004557829143 0.9998421144853988 1.0000108731982207 6.524053716862206e-07 -1.308158834283823e-09 1.7846401161661715e-11 6.511070178425985e-07 3.0900664118634545e-09 -7.560142500903242e-09 4.5578630402283026e-07 3.2686845167470707e-07 1.0873430548417318e-05 0.9998865240109728 0.9997607351453013 1.0038150284094156 7.684411259687145e-05 -0.00016305386126765328 -6.43461165609164e-05 2.742015316989163e-06 1.0610564420593186e-10 -2.1904886228540917e-08 0.00011715912171784344 8.367003410513567e-05 0.0038991242704832924
2.062 1.0000288358750304 0.9998623856167429 1.000902662127462 5.245661825054206e-05 -1.142413077347683e-05 -9.341540684240286e-07 4.3185975868327004e-05 -1.1170418046896869e-09 -7.260820122648908e-09 2.883760114653032e-05 2.0601792606617676e-05 0.0009077032607953106 1.000000001261553 0.9998417898360819 1.0000000246836025 1.6441895576314907e-09 1.601699788141774e-10 1.6296666970789397e-10 1.6407642725206073e-09 3.1791774383230827e-09 -7.715443145407217e-09 1.9707576333582337e-09 2.6002862286466394e-08 6.36290183311796e-08 0.9998055427688753 0.999702835374653 1.0019810280636827 -1.3005680612970086e-07 1.171307842804904e-07 -0.001131508894711045 -0.0008823526051232371 1.990337208045488e-07 3.531504966412148e-08 0.0004278233683745104 0.0003056828447655086 0.003783948678037597 1.0000043726392476 0.9998449122012728 1.0001065904415172 6.382732236443229e-06 -1.395942190182541e-07 -9.991189263223675e-09 6.2597343570712604e-06 2.3474585210505977e-09 -7.708629243402141e-09 4.372640638512734e-06 3.124117639253518e-06 0.00010659751609816863 1.0000004557599411 0.9998421144730296 1.0000108731874362 6.523890583193575e-07 -1.3245021494435335e-09 4.569427434323565e-12 6.510901705172885e-07 3.090044374467386e-09 -7.715507675316244e-09 4.5576328079098895e-07 3.268531112286055e-07 1.087340889822974e-05 0.9998850622479876 0.9997596908223634 1.0038180189758896 7.494610009780924e-05 -0.00016090174016293975 -7.238747049458986e-05 9.863276679832645e-07 1.666111565738764e-10 -2.1570532879906678e-08 0.00011837964291513008 8.454093287565369e-05 0.0038915544760516232
2.072 1.0000286634512154 0.9998622624602619 1.0009027931215424 5.232565266266821e-05 -1.1526415837252522e-05 -1.053625243805825e-06 4.3075677652746685e-05 -1.1124429764350776e-09 -7.4211624295002e-09 2.8665151004344812e-05 2.0478592208535912e-05 0.0009077994557533579 1.0000000012615038 0.9998417898401778 1.000000024682933 1.6443779323654766e-09 1.601361543798293e-10 1.6187645431822602e-10 1.6404807074470772e-09 3.179321271578406e-09 -7.873860340001472e-09 2.0607519752891287e-09 2.6060596657281617e-08 6.154378973325035e-08 0.9998070517130182 0.9997039122915737 1.0015515059213993 -1.3547946290430312e-07 1.2060332187439363e-07 -0.0011578392348948292 -0.0009407136296424711 2.1686740555198132e-07 3.328055895213743e-08 0.0004333034997041596 0.00030960091232479773 0.0029572573745796286 1.000004370429489 0.9998449106266888 1.000106590274217 6.3811338737932905e-06 -1.4115463652000917e-07 -1.1239217163035992e-08 6.2581637547023784e-06 2.3464160559407163e-09 -7.867083017745144e-09 4.370430873105293e-06 3.1225363272820555e-06 0.00010659734110087786 1.0000004557369466 0.9998421144607021 1.0000108731771278 6.523725521914395e-07 -1.3408122820892137e-09 -9.791266891854123e-12 6.510732241206828e-07 3.0900325040713378e-09 -7.873929955256006e-09 4.557406312165657e-07 3.268381234055278e-07 1.0873379377188106e-05 0.9998836885430922 0.9997587093989171 1.0038189345692485 7.309483820374219e-05 -0.00015875647673344812 -8.070182877861285e-05 -9.280636264152963e-07 2.385392179983612e-10 -2.12389298448357e-08 0.00011955726498848384 8.538125988281236e-05 0.003883128576275748
2.082 1.0000284913862 0.9998621395600821 1.0009029243650105 5.2195012431262004e-05 -1.1628118899149437e-05 -1.1790689581850622e-06 4.296534891583464e-05 -1.107881337623319e-09 -7.584458365203919e-09 2.8493053262969098e-05 2.035564357619335e-05 0.0009078950517002768 1.0000000012614672 0.9998417898443414 1.000000024682067 1.6443225177462573e-09 1.6013457475359562e-10 1.6054773019345852e-10 1.6401006347973136e-09 3.179475119496189e-09 -8.035389553117116e-09 2.2040563149055498e-09 2.612164267492114e-08 5.840896762938007e-08 0.9998082304981128 0.9997047536360546 1.0011070245889964 -1.4150289942541618e-07 1.2458117031722223e-07 -0.0011687112304976585 -0.0009902162375971682 2.3027792038051605e-07 3.1193735080531406e-08 0.0004372027071902892 0.00031238874088846335 0.002088474532085582 1.0000043682176132 0.9998449090506504 1.0001065901694832 6.379535652821149e-06 -1.4271423261482658e-07 -1.2550948393503813e-08 6.256593130299004e-06 2.3453841913172585e-09 -8.028648076095301e-09 4.368219044328079e-06 3.1209535610863633e-06 0.00010659722746056797 1.0000004557139426 0.9998421144484259 1.0000108731671884 6.523558027497456e-07 -1.3570892661710589e-09 -2.4850388914275507e-11 6.510561811821178e-07 3.090030825602958e-09 -8.035464013611935e-09 4.5571827073708863e-07 3.268234315418221e-07 1.0873345488012044e-05 0.9998824029391483 0.9997577909060466 1.0038176856583438 7.128917146533931e-05 -0.00015661904133340546 -8.920502279173711e-05 -3.0029480753880975e-06 3.222326839926877e-10 -2.0911725665489925e-08 0.00012069170350440417 8.619080711728502e-05 0.0038737218871873966
2.092 1.000028319729142 0.9998620169513222 1.0009030545320312 5.206469668126631e-05 -1.1729242215782393e-05 -1.3097284800136164e-06 4.285497572616778e-05 -1.1033540058480176e-09 -7.75077869524984e-09 2.8321358191996445e-05 2.023298262418768e-05 0.000907988952881555 1.000000001261447 0.999841789848575 1.0000000246810745 1.6439655270098771e-09 1.6017069684112855e-10 1.5932049027650284e-10 1.6396500357655872e-09 3.1796389719627033e-09 -8.200086345303314e-09 2.3546843208001705e-09 2.618448513337966e-08 5.487041213408176e-08 0.9998090337046711 0.9997053270046588 1.000652911598551 -1.476791615712061e-07 1.2903518382708293e-07 -0.0011640069395083166 -0.0010293801564367681 2.3839783679812294e-07 2.906382538060662e-08 0.000439316936097081 0.00031390046559874016 0.0011974582271981492 1.0000043660041338 0.9998449074735246 1.0001065901150987 6.3779375167235776e-06 -1.442730017083068e-07 -1.3918460875589019e-08 6.25502249389119e-06 2.3443628565051155e-09 -8.19338037412992e-09 4.366005662802591e-06 3.1193697114267107e-06 0.0001065971638166277 1.000000455690935 0.999842114436206 1.0000108731576065 6.523387518598087e-07 -1.3733279040938984e-09 -4.016440900135055e-11 6.510390675271725e-07 3.090039127537246e-09 -8.200165855613768e-09 4.556960329921833e-07 3.268089370442433e-07 1.0873311601956029e-05 0.9998812047544409 0.999756934857194 1.003814200076082 6.952797565212921e-05 -0.00015449035222462676 -9.781191145352586e-05 -5.237976862647524e-06 4.1772602061357437e-10 -2.0590477688707254e-08 0.00012178288589796914 8.696951831754414e-05 0.0038632096516527763
2.102 1.0000281485225722 0.9998618946643679 1.0009031824493748 5.193470464318841e-05 -1.182978803303869e-05 -1.444833119981207e-06 4.274454611234941e-05 -1.0988573090242874e-09 -7.920193255815775e-09 2.8150109332214424e-05 2.0110640460361532e-05 0.000908080190194632 1.0000000012614438 0.9998417898528815 1.0000000246800929 1.6433273370758732e-09 1.6025461679660672e-10 1.58502260338135e-10 1.639170100806213e-09 3.17981293900307e-09 -8.36800689738865e-09 2.4745847030104144e-09 2.62475218419428e-08 5.174503080161587e-08 0.9998094294635984 0.9997056096506701 1.000194688651237 -1.5352148615369104e-07 1.3383837260140124e-07 -0.0011442551828044565 -0.001057101336094159 2.4078592378510495e-07 2.6899750021139887e-08 0.0004395576999058535 0.0003140728377428241 0.0003514964468734799 1.0000043637894973 0.9998449058956327 1.0001065901004362 6.3763394868117715e-06 -1.4583093358264797e-07 -1.533396379361697e-08 6.2534518724436016e-06 2.343351653602957e-09 -8.361336822044214e-09 4.36379113520957e-06 3.117785075223509e-06 0.00010659713981008457 1.0000004556679272 0.999842114424046 1.0000108731484547 6.523214198341693e-07 -1.3895177010298881e-09 -5.5350602590244465e-11 6.510219243675741e-07 3.0900570070319896e-09 -8.368091550430868e-09 4.5567370127782684e-07 3.267945055524337e-07 1.0873281701023515e-05 0.9998800926071251 0.9997561402656188 1.0038084233422482 6.781015699346715e-05 -0.00015237127762759615 -0.00010643951672880391 -7.630729915224431e-06 5.247533885002933e-10 -2.0276652574781247e-08 0.00012283101508233737 8.771753440105489e-05 0.003851470240306246
2.112 1.0000279778024141 0.9998617727248837 1.0009033070966944 5.1805035667235356e-05 -1.1929758600537856e-05 -1.5836266656506628e-06 4.26340500585887e-05 -1.0943883430792522e-09 -8.092773671336796e-09 2.797934350317654e-05 1.9988643390603837e-05 0.0009081679209177606 1.0000000012614552 0.9998417898572592 1.0000000246792844 1.6425245776392166e-09 1.6038485327253685e-10 1.582468967550241e-10 1.638709652009024e-09 3.1799962641482687e-09 -8.539208961455638e-09 2.538371441637994e-09 2.630921608852908e-08 4.985714507313155e-08 0.9998094010745747 0.9997055896383972 0.9997378516227003 -1.585626622350378e-07 1.3878571076829344e-07 -0.0011105753832050156 -0.0010727055063741238 2.3741790259563053e-07 2.4710081209896495e-08 0.000437954688660955 0.00031292709133144453 0.0006873172258369473 1.0000043615740857 0.9998449043172474 1.0001065901163708 6.374741679566837e-06 -1.473880305094666e-07 -1.6790161287110584e-08 6.25188130339397e-06 2.342350779043203e-09 -8.53257411095144e-09 4.3615757864790386e-06 3.116199888527982e-06 0.00010659714612204083 1.0000004556449194 0.9998421144119474 1.0000108731398436 6.523039235075573e-07 -1.4056603602531523e-09 -7.020728579423677e-11 6.51004800541223e-07 3.090084669474385e-09 -8.539298864620379e-09 4.5565106979954706e-07 3.267799898517388e-07 1.0873258583700477e-05 0.9998790644637273 0.999755405679045 1.0038003183703201 6.613465114255245e-05 -0.00015026263771565255 -0.00011500975988265362 -1.0176854119553024e-05 6.427785168139046e-10 -1.9971625994585727e-08 0.00012383661849367787 8.843522848762566e-05 0.0038383881009789894
2.122 1.0000278075982285 0.9998616511539886 1.0009034276014983 5.167568915360006e-05 -1.2029156190681322e-05 -1.7253912185708334e-06 4.2523479441906985e-05 -1.089943691836071e-09 -8.26859149676754e-09 2.7809091062533376e-05 1.9867013104097056e-05 0.0009082514245050478 1.0000000012614765 0.9998417898617068 1.0000000246787761 1.6417023956249116e-09 1.6053039907590154e-10 1.585020403007999e-10 1.638328710190262e-09 3.180189021810997e-09 -8.713750470033678e-09 2.5334111638932526e-09 2.6368366491100543e-08 4.973887005260057e-08 0.9998089476149525 0.9997052662798325 0.9992876641567651 -1.6240170321321194e-07 1.4362119881197035e-07 -0.0010645834373536893 -0.0010759730506545565 2.2867406354566812e-07 2.250302385491859e-08 0.00043464745001059755 0.00031056299487119705 0.0015500567474764579 1.0000043593582186 0.9998449027385989 1.0001065901551345 6.373144242312887e-06 -1.4894432312089132e-07 -1.828047599750525e-08 6.2503108375140545e-06 2.3413598081005857e-09 -8.707151916885107e-09 4.3593599004443085e-06 3.1146143554493598e-06 0.00010659717477716802 1.000000455621908 0.9998421143999086 1.0000108731318553 6.522864078010414e-07 -1.4217869672390513e-09 -8.475976376633848e-11 6.50987756197244e-07 3.0901219485188217e-09 -8.713845940069016e-09 4.5562801485241887e-07 3.267652754997506e-07 1.0873243570180529e-05 0.9998781177070913 0.9997547292282 1.0037898646396237 6.450042194303091e-05 -0.00014816520652968752 -0.00012345165338342604 -1.2870259296698832e-05 7.710386164192056e-10 -1.967668308068538e-08 0.00012480057846779198 8.912322757984983e-05 0.0038238562796501386
2.132 1.0000276379336346 0.9998615299685581 1.0009035432298528 5.154666446079187e-05 -1.2127983098248702e-05 -1.869465457215566e-06 4.241282791808633e-05 -1.0855211937041594e-09 -8.447719434699774e-09 2.7639376344490064e-05 1.9745766986943512e-05 0.0009083300948871344 1.0000000012615031 0.9998417898662211 1.0000000246786167 1.6409460744211744e-09 1.6063169996227102e-10 1.59056128694211e-10 1.6381058674505949e-09 3.1803906703936274e-09 -8.891691183311228e-09 2.4595106214692194e-09 2.6424515391104206e-08 5.13453357417801e-08 0.9998080835270651 0.9997046498443186 0.9988489775201822 -1.6473400530251675e-07 1.4806741466425967e-07 -0.0010082699654820658 -0.001067134344150754 2.1528208686559414e-07 2.0286392150954373e-08 0.00042986784284129796 0.00030714630479469535 0.0023941043477695477 1.0000043571421635 0.9998449011598793 1.0001065902101571 6.371547260623851e-06 -1.5049987163212823e-07 -1.979910838934773e-08 6.248740546190142e-06 2.3403782975883198e-09 -8.885128500470123e-09 4.357143750606905e-06 3.1130286716464136e-06 0.00010659721936952767 1.0000004555988904 0.9998421143879288 1.0000108731244994 6.522689584900964e-07 -1.4379569419956126e-09 -9.920720958446741e-11 6.509708699633955e-07 3.0901677160338183e-09 -8.891791819505899e-09 4.5560454121754224e-07 3.2675033092848016e-07 1.0873236459438463e-05 0.9998772492183126 0.9997541086853444 1.0037770569404496 6.290646014876875e-05 -0.00014607971379743633 -0.00013170286669972762 -1.5703356042108917e-05 9.086009053655158e-10 -1.939302062855467e-08 0.00012572414184868063 8.978241939996518e-05 0.0038077783959776118
2.142 1.0000274688268636 0.9998614091816175 1.0009036533739801 5.141796086581662e-05 -1.2226241616127446e-05 -2.015257007542141e-06 4.230209075449514e-05 -1.0811183430412542e-09 -8.630230426288744e-09 2.7470218207807827e-05 1.9624918514133385e-05 0.0009084034299082613 1.0000000012615315 0.999841789870802 1.000000024678766 1.6402476056736625e-09 1.6062370265117394e-10 1.5965717449175306e-10 1.6381323678870552e-09 3.1806008860713305e-09 -9.073090830721306e-09 2.329184618817894e-09 2.647827428049371e-08 5.4066048242790286e-08 0.9998068372645599 0.9997037605976496 0.9984260858691612 -1.6536421542267207e-07 1.518532370180449e-07 -0.0009438631451560541 -0.0010468374061493179 1.9811915161862503e-07 1.8067593713658378e-08 0.00042391569734872897 0.0003028913619463098 0.0031934152551225847 1.0000043549261395 0.9998448995812464 1.0001065902759256 6.36995072757789e-06 -1.5205474099672435e-07 -2.134096948682273e-08 6.247170514809886e-06 2.3394058661684923e-09 -9.066565014445877e-09 4.354927601181689e-06 3.111443028208417e-06 0.00010659727490028905 1.0000004555758653 0.999842114376008 1.000010873117695 6.522515675047673e-07 -1.4542351591342414e-09 -1.137975669107698e-10 6.509542329499023e-07 3.0902225955127103e-09 -9.073197136823457e-09 4.5558077860507446e-07 3.2673523169559747e-07 1.0873235528094241e-05 0.9998764554669365 0.9997535415287092 1.003761903813552 6.135178223915312e-05 -0.0001440068466531526 -0.0001397106472368536 -1.8667318663387452e-05 1.0544198893417337e-09 -1.9121745519942177e-08 0.00012660890882893946 9.041394438117835e-05 0.0037900700219195304
2.152 1.000027300291387 0.9998612888027931 1.0009037575379003 5.128957761041058e-05 -1.2323933998434982e-05 -2.162249178713531e-06 4.219126461419419e-05 -1.0767330423087262e-09 -8.81619840553097e-09 2.7301630646085112e-05 1.9504477685634214e-05 0.0009084710188735219 1.00000000126156 0.9998417898754487 1.000000024679118 1.6395534836140813e-09 1.6047343733066013e-10 1.6013791378478704e-10 1.6384836196953038e-09 3.1808196063222383e-09 -9.25801069296102e-09 2.1679513471252522e-09 2.6531273245861956e-08 5.7033952992762475e-08 0.9998052491597068 0.9997026272860301 0.9980226221743422 -1.642042983668102e-07 1.54736581886063e-07 -0.0008736887949989848 -0.0010160918037642411 1.7832731696442985e-07 1.5853617152383644e-08 0.0004171305618383953 0.0002980408882682855 0.003936046749252471 1.0000043527103266 0.9998448980028298 1.0001065903478688 6.3683545900590286e-06 -1.5360896515473118e-07 -2.2901563617790374e-08 6.2456008145561235e-06 2.3384420044679427e-09 -9.251522107769367e-09 4.352711682406281e-06 3.1098575950551064e-06 0.00010659733723280975 1.0000004555528326 0.9998421143641482 1.0000108731112993 6.52234181183543e-07 -1.4706550010997776e-09 -1.2869507147557042e-10 6.509379209241892e-07 3.090285910744206e-09 -9.258122677356841e-09 4.555569293863773e-07 3.2672013686929146e-07 1.0873237627409971e-05 0.9998757326039257 0.9997530250089104 1.0037444258072545 5.983542940646611e-05 -0.0001419472512734335 -0.00014743213334838563 -2.17523570547283e-05 1.20739438822579e-09 -1.886387891174259e-08 0.00012745680292415676 9.101917417391913e-05 0.0037706594726700723
2.162 1.000027132336585 0.9998611688387855 1.0009038553221903 5.116151397732843e-05 -1.2421062434811637e-05 -2.3100027314534694e-06 4.2080347312594595e-05 -1.0723637285305607e-09 -9.005697329517026e-09 2.7133623436668774e-05 1.938445148965738e-05 0.0009085325294397635 1.0000000012615893 0.9998417898801634 1.0000000246795449 1.638844707037241e-09 1.602046356471832e-10 1.6047789211467036e-10 1.6391749305765313e-09 3.1810457730326086e-09 -9.446512819414085e-09 2.0129673104021567e-09 2.6585643706247293e-08 5.944854408451218e-08 0.9998033687248835 0.9997012852153796 0.9976414962544132 -1.6126120850629895e-07 1.5652045910308793e-07 -0.000800039200711212 -0.0009761955634745527 1.5717633280757256e-07 1.3651025851053881e-08 0.00040986260775906875 0.00029284518272118564 0.00461440953540175 1.000004350494868 0.9998448964247335 1.000106590422269 6.366758830396747e-06 -1.5516252042002347e-07 -2.4476909263125553e-08 6.244031456954871e-06 2.33748670138644e-09 -9.440062362493444e-09 4.350496163324346e-06 3.1082725008709842e-06 0.00010659740251866705 1.0000004555297934 0.9998421143523505 1.0000108731051465 6.522167810508176e-07 -1.4871925559374277e-09 -1.4391405610604723e-10 6.50921949179725e-07 3.0903568214627804e-09 -9.446630485028348e-09 4.555331953449225e-07 3.267052282521646e-07 1.08732386362171e-05 0.9998750765525479 0.9997525562138804 1.0037246536668294 5.835646668037516e-05 -0.00013990153446046813 -0.00015483413974792635 -2.4947983164207778e-05 1.3664168076270612e-09 -1.8620355873808176e-08 0.0001282700254703787 9.159967908654014e-05 0.0037494880674949524
2.172 1.0000269649683993 0.9998610492938433 1.0009039464087672 5.1033769323761554e-05 -1.2517629054509155e-05 -2.458153584204259e-06 4.196933758694537e-05 -1.0680091998044155e-09 -9.198802094768746e-09 2.6966202809651125e-05 1.926484438041763e-05 0.0009085876950144112 1.0000000012616173 0.9998417898849451 1.000000024679941 1.6381747371364603e-09 1.5989404838228676e-10 1.6076566218171705e-10 1.6401278087344935e-09 3.1812797514849674e-09 -9.638660497552155e-09 1.9065189003234125e-09 2.6643261831652585e-08 6.074909705624113e-08 0.999801251636021 0.9996997741011507 0.997284873104849 -1.566190200640145e-07 1.5706206696468533e-07 -0.0007250602084207683 -0.0009286509382718634 1.3574066402502982e-07 1.1465956847118899e-08 0.0004024456298860758 0.00028754281947339355 0.005224155585200847 1.0000043482798742 0.9998448948470371 1.0001065904961743 6.365163503479259e-06 -1.5671533022703616e-07 -2.6063537429292506e-08 6.242462361435091e-06 2.3365396187439145e-09 -9.632249344634032e-09 4.348281146820727e-06 3.1066878269258082e-06 0.00010659746704039198 1.0000004555067479 0.9998421143406174 1.0000108730990942 6.521994202424223e-07 -1.5037706798823848e-09 -1.593551363493671e-10 6.509062396629156e-07 3.0904349707001414e-09 -9.638784053052327e-09 4.555097193839091e-07 3.2669064541771195e-07 1.0873234449283486e-05 0.9998744830932645 0.9997521321295105 1.00370262655447 5.6913982116826384e-05 -0.00013787026519156023 -0.00016189252412186623 -2.8243260379677225e-05 1.5304107114937955e-09 -1.839202787681889e-08 0.0001290509989813936 9.215718756095332e-05 0.0037265099499448075
2.182 1.0000267981899642 0.9998609301702058 1.0009040305464134 5.090634304356865e-05 -1.2613635959494816e-05 -2.6064074507669395e-06 4.185823491453298e-05 -1.063668306248831e-09 -9.395588322837566e-09 2.67993721095635e-05 1.914565875023317e-05 0.0009086363033221351 1.0000000012616415 0.9998417898897944 1.0000000246802496 1.6376328843530027e-09 1.596394904149551e-10 1.6109130237576882e-10 1.6411781124355272e-09 3.181520520423177e-09 -9.834517795605454e-09 1.880874256975802e-09 2.6705136099263957e-08 6.066394010535208e-08 0.9997989566496671 0.9996981358701573 0.9969541872188104 -1.5041965605828115e-07 1.562757082239872e-07 -0.0006506631148681187 -0.0008750765410372946 1.1493638324433632e-07 9.304125877406244e-09 0.0003951746638865179 0.00028234464470542784 0.005763759348626043 1.0000043460654293 0.9998448932698025 1.000106590567305 6.363568699290156e-06 -1.582672976162606e-07 -2.765854928409284e-08 6.2408933614602775e-06 2.335599799109746e-09 -9.828146609882662e-09 4.346066692104027e-06 3.105103621233134e-06 0.00010659752759043767 1.0000004554836954 0.9998421143289485 1.0000108730930535 6.521821883046005e-07 -1.5202922970674717e-09 -1.7491212394516354e-10 6.508906277111903e-07 3.090520321912229e-09 -9.83464748400692e-09 4.5548656375820967e-07 3.2667645113979305e-07 1.087322228377251e-05 0.9998739479397727 0.9997517496939818 1.0036783903769693 5.550708600113663e-05 -0.00013585397614181832 -0.00016859125681215504 -3.162702730703158e-05 1.6983614425886147e-09 -1.8179664984944258e-08 0.00012980230407383828 9.269354104739883e-05 0.0037016915716881022
2.192 1.000026632002172 0.9998608114685131 1.000904107537581 5.0779234494551905e-05 -1.2709085268063499e-05 -2.7545323814744364e-06 4.174703939191914e-05 -1.0593410024415407e-09 -9.596132414212757e-09 2.6633132408044927e-05 1.9026895367200735e-05 0.0009086781861972691 1.0000000012616594 0.9998417898947102 1.0000000246804661 1.6372734374455284e-09 1.5951395192823214e-10 1.614425382429623e-10 1.6421266297770623e-09 3.1817678417307168e-09 -1.0034150263639376e-08 1.9406185506568805e-09 2.677119569795823e-08 5.920299028679052e-08 0.9997965426795867 0.9996964125742371 0.9966501868035889 -1.4284500021078183e-07 1.5413091283834844e-07 -0.0005784646438885188 -0.0008171227476692276 9.547812359535733e-08 7.170834492548124e-09 0.0003882900634853505 0.0002774223938398123 0.006234130705261441 1.0000043438515958 0.9998448916930753 1.0001065906339488 6.361974472859756e-06 -1.5981834972850165e-07 -2.9259663575750523e-08 6.239324255855367e-06 2.3346671929772537e-09 -1.002782075072804e-08 4.343852847632881e-06 3.1035199217877353e-06 0.000106597582052984 1.0000004554606343 0.9998421143173445 1.00001087308699 6.521651390837926e-07 -1.536684135497171e-09 -1.905769624825568e-10 6.508749142279495e-07 3.0906120861094676e-09 -1.0034286195833125e-08 4.554637188706791e-07 3.266626351924344e-07 1.087320173645101e-05 0.9998734668044607 0.9997514058445254 1.003651996275038 5.4134910087359634e-05 -0.00013385316515891437 -0.0001749213144798562 -3.5088090653774865e-05 1.8693320389140216e-09 -1.7983957237127675e-08 0.00013052661450559878 9.321064752682105e-05 0.003675010944216767
2.202 1.0000264664041738 0.9998606931881598 1.0009041772267815 5.0652442961386716e-05 -1.2803979145124598e-05 -2.9023501118223194e-06 4.1635751657223975e-05 -1.0550265076034545e-09 -9.800511530609667e-09 2.6467483027602304e-05 1.890855374945004e-05 0.0009087132103406906 1.00000000126167 0.9998417898996935 1.0000000246806156 1.6370790759012393e-09 1.595361072602125e-10 1.616816430247947e-10 1.6428102808673241e-09 3.1820216758754903e-09 -1.0237624247057112e-08 2.0602898366494448e-09 2.6840468084174734e-08 5.663491186195302e-08 0.999794066218306 0.9996946445486625 0.996373000863433 -1.34101748578196e-07 1.5064730043030046e-07 -0.0005097552069989168 -0.0007563957511391444 7.78612873067233e-08 5.070978194877551e-09 0.00038196895856926525 0.00027290258677733787 0.006638179280247803 1.0000043416384188 0.9998448901168894 1.0001065906948376 6.3603808079861865e-06 -1.613684679895334e-07 -3.086517827758794e-08 6.237754879880774e-06 2.3337413325969635e-09 -1.02313380364036e-08 4.341639669196998e-06 3.1019367706116604e-06 0.00010659762964868876 1.0000004554375646 0.9998421143058069 1.0000108730809045 6.521482553758117e-07 -1.5529273367031537e-09 -2.0646317796288652e-10 6.508589362343919e-07 3.0907098991039665e-09 -1.0237766856683737e-08 4.5544112080619203e-07 3.266491373410016e-07 1.0873175008075813e-05 0.9998730354525411 0.9997510975560998 1.003623499305709 5.279660691731522e-05 -0.00013186829667308415 -0.00018087950652193177 -3.861538496434199e-05 2.0424712846505072e-09 -1.7805516284326413e-08 0.00013122663428151885 9.371043650727817e-05 0.0036464567520187586
2.212 1.0000263013937993 0.9998605753275975 1.0009042394907397 5.052596768669116e-05 -1.2898319803476663e-05 -3.049727041550711e-06 4.152437281474117e-05 -1.0507254568267974e-09 -1.0008802884572124e-08 2.6302421958829995e-05 1.8790632463012417e-05 0.0009087412689218053 1.000000001261676 0.9998417899047471 1.0000000246807221 1.6369941921570575e-09 1.5966965316730395e-10 1.616251795860755e-10 1.6431537000142556e-09 3.1822806305174557e-09 -1.044500755018327e-08 2.2004530954861163e-09 2.691145351000936e-08 5.346045415508453e-08 0.9997915792346168 0.9996928689092799 0.9961222218676552 -1.2440926222574943e-07 1.4588755407041106e-07 -0.00044549299916355145 -0.0006943943195478505 6.237024992325974e-08 3.0090597511111127e-09 0.00037632399335875535 0.00026886562862550123 0.006980344534158927 1.0000043394259341 0.999844888541272 1.0001065907490354 6.3587876492753895e-06 -1.6291768915383197e-07 -3.247383054895751e-08 6.236185155838276e-06 2.332821195814295e-09 -1.043876597979796e-08 4.339427211026544e-06 3.100354208440604e-06 0.00010659767054780848 1.000000455414489 0.9998421142943393 1.0000108730748005 6.521314814495519e-07 -1.5690582855391899e-09 -2.227301010826845e-10 6.508426178131973e-07 3.0908132886686205e-09 -1.0445156673548781e-08 4.55418661697412e-07 3.2663586632230626e-07 1.0873146092073378e-05 0.999872649744984 0.999750821872064 1.0035929573294076 5.149134925143583e-05 -0.00012989980303095114 -0.00018646732321683026 -4.219809948694573e-05 2.217015694078359e-09 -1.7644880000731468e-08 0.0001319050399126441 9.419481770054401e-05 0.003616027404016536
2.222 1.0000261369679049 0.9998604578845816 1.0009042942302957 5.0399807941245905e-05 -1.2992109478014333e-05 -3.196565538819961e-06 4.141290433905266e-05 -1.046437073755929e-09 -1.022108467405963e-08 2.613794618582384e-05 1.8673129354428192e-05 0.0009087622742991481 1.0000000012616814 0.9998417899098757 1.0000000246807832 1.6369940573546988e-09 1.598478430193697e-10 1.611717785196923e-10 1.6431729230967649e-09 3.182544267253878e-09 -1.0656368975988887e-08 2.3243252879744273e-09 2.698250386986859e-08 5.0369066056439176e-08 0.999789127619321 0.9996911184404791 0.9958969970469045 -1.1399009465465995e-07 1.399495566924124e-07 -0.00038631956087160246 -0.0006324616685172867 4.9105320227646244e-08 9.891984404277669e-10 0.0003714082897407948 0.00026534936133619047 0.007266124198833074 1.000004337214168 0.9998448869662429 1.000106590795836 6.357194972610356e-06 -1.6446608011281567e-07 -3.408461087403375e-08 6.234615097816326e-06 2.331906471611297e-09 -1.0650173721146335e-08 4.337215503684088e-06 3.098772259403495e-06 0.00010659770507908375 1.000000455391413 0.9998421142829463 1.0000108730686603 6.521147932409393e-07 -1.5851436102179949e-09 -2.394566130292451e-10 6.508259749373389e-07 3.0909215997970827e-09 -1.065652502803756e-08 4.553961979539701e-07 3.2662270998966004e-07 1.0873119326803537e-05 0.9998723056710018 0.9997505759273906 1.0035604300973855 5.021832956621517e-05 -0.00012794808576004662 -0.00019168987099034667 -4.5825774367172465e-05 2.3922835173671477e-09 -1.7502512786593114e-08 0.00013256442993512342 9.466564488474179e-05 0.0035837300810791163
2.232 1.0000259731226413 0.999860340856365 1.0009043413639689 5.027396306366076e-05 -1.3085350392473883e-05 -3.342796095793952e-06 4.130134796410018e-05 -1.0421618537011589e-09 -1.0437436690262345e-08 2.5974051949703205e-05 1.8556041738912917e-05 0.0009087761523061165 1.000000001261691 0.999841789915084 1.0000000246807652 1.6371267109838014e-09 1.6000817052790311e-10 1.6038840848911514e-10 1.6429433990213802e-09 3.182812252704435e-09 -1.0871779025370624e-08 2.404992943641427e-09 2.7052125465646592e-08 4.813422746127717e-08 0.9997867501953671 0.9996894208859677 0.9956961221174053 -1.0306269910122435e-07 1.3295841315048314e-07 -0.00033259134754198095 -0.0005717532399553471 3.802047969110765e-08 -9.848580669639297e-10 0.0003672248844323613 0.0002623558138291853 0.007501632731898063 1.00000433500314 0.9998448853918169 1.000106590834698 6.355602826849266e-06 -1.660137036037563e-07 -3.5696619617907266e-08 6.233044779772026e-06 2.330996817512357e-09 -1.0865631525861682e-08 4.335004542198163e-06 3.0971909224702503e-06 0.00010659773308285593 1.0000004553683417 0.9998421142716336 1.0000108730624404 6.520982383546483e-07 -1.6012462088157705e-09 -2.5655599655426807e-10 6.508090834311218e-07 3.0910340200438442e-09 -1.087194174888841e-08 4.55373571228841e-07 3.2660954684863546e-07 1.0873098043314807e-05 0.9998719993712899 0.9997503569652684 1.0035259785237833 4.897675955873837e-05 -0.00012601351678015563 -0.00019655493625005008 -4.948836962064144e-05 2.567667525906627e-09 -1.7378808437340625e-08 0.00013320728285052345 9.512468578443157e-05 0.003549579819001318
2.242 1.0000258098536685 0.9998602242398484 1.0009043808229867 5.014843243196226e-05 -1.3178044735976433e-05 -3.4883706377449575e-06 4.1189705584946835e-05 -1.0379000573249874e-09 -1.0657938227690588e-08 2.581073497289462e-05 1.8439366560174684e-05 0.0009087828382807649 1.0000000012617074 0.9998417899203758 1.000000024680619 1.6374850474666671e-09 1.6011634053165438e-10 1.5949631215317005e-10 1.6425615282237597e-09 3.1830835764935226e-09 -1.1091308954715417e-08 2.4266109610156826e-09 2.7119228141817445e-08 4.73885079792855e-08 0.9997844782606919 0.9996877986200657 0.9955181322780756 -9.183589140231473e-08 1.2505882756242735e-07 -0.0002844215577434651 -0.000513219766889063 2.8964698615049358e-08 -2.9097229744150657e-09 0.00036373858258122865 0.0002598596795342107 0.007693214269393125 1.0000043327928596 0.9998448838180036 1.0001065908652091 6.3540113050772955e-06 -1.675605940304947e-07 -3.730902965984674e-08 6.231474296665688e-06 2.3300914311932723e-09 -1.1085210604897198e-08 4.332794297725149e-06 3.095610179193338e-06 0.00010659775380438073 1.0000004553452777 0.9998421142604053 1.0000108730560828 6.520819095353726e-07 -1.6173999359452603e-09 -2.73790075597244e-10 6.507920391784075e-07 3.0911498214442355e-09 -1.1091478330164018e-08 4.5535064869253994e-07 3.265962712675733e-07 1.0873083833503225e-05 0.9998717271534178 0.9997501623481062 1.0034896641196116 4.776586961405853e-05 -0.00012409643958342963 -0.0002010721976917172 -5.317631099535755e-05 2.7426256167659955e-09 -1.727409391846651e-08 0.00013383592384121401 9.557359822289878e-05 0.0035135986503125024
2.252 1.0000256471563123 0.9998601080316946 1.0009044125475488 5.0023215389964306e-05 -1.3270194658460624e-05 -3.633257060716597e-06 4.107797919709744e-05 -1.0336522190381947e-09 -1.088267005167822e-08 2.5647990644852395e-05 1.8323100523061867e-05 0.0009087822745303916 1.0000000012617287 0.9998417899257511 1.0000000246803045 1.6381338433575842e-09 1.6017087707149488e-10 1.587674947852384e-10 1.642127546749062e-09 3.1833582986426722e-09 -1.1315030690769166e-08 2.3842108071802952e-09 2.7183345245815417e-08 4.832979497566978e-08 0.9997823355961237 0.9996862686514387 0.9953613865213055 -8.050475008384324e-08 1.164081178185603e-07 -0.0002417268502035657 -0.0004576039138926107 2.1721230575250773e-08 -4.782357510392289e-09 0.00036088827654655293 0.00025781712639976227 0.007847125406145211 1.00000433058333 0.9998448822448063 1.0001065908870697 6.352420472541745e-06 -1.6910675350390462e-07 -3.8921144450150116e-08 6.2299037483906015e-06 2.329189402153032e-09 -1.1308984276148517e-08 4.330584743365784e-06 3.0940300121756877e-06 0.00010659776629198269 1.0000004553222204 0.9998421142492606 1.0000108730495445 6.520658710642497e-07 -1.6336065891340765e-09 -2.908747613058204e-10 6.5077494230397e-07 3.091268906580113e-09 -1.1315207190338304e-08 4.553273692696631e-07 3.2658282736124636e-07 1.0873076509263144e-05 0.9998714855008582 0.9997499895639819 1.00345154856279 4.658490826052873e-05 -0.00012219717038681912 -0.00020525258959962935 -5.688051701569194e-05 2.9166713238841495e-09 -1.7188631588539043e-08 0.0001344524999912189 9.601391235580614e-05 0.0034758148156831554
2.262 1.000025485025682 0.9998599922284118 1.0009044364840884 4.989831118963106e-05 -1.3361802285043753e-05 -3.7774348979157454e-06 4.0966170870174144e-05 -1.0294189715307688e-09 -1.1111713884127546e-08 2.548581416086299e-05 1.82072401929247e-05 0.0009087744085931498 1.0000000012617514 0.9998417899312089 1.0000000246798042 1.6390502352475482e-09 1.6018943138763796e-10 1.5839856522025773e-10 1.6417522382885034e-09 3.183635218136415e-09 -1.1543018586483778e-08 2.2838752056448206e-09 2.7244784662070946e-08 5.059725636900379e-08 0.9997803388482136 0.9996848428950136 0.9952241425211147 -6.924771300751643e-08 1.0717002839954603e-07 -0.0002042744310511723 -0.0004054480688906629 1.6041250040244823e-08 -6.600062616707364e-09 0.00035859820260876696 0.00025617384777304784 0.007969294128169498 1.0000043283745466 0.9998448806722232 1.0001065909000746 6.350830306380258e-06 -1.7065216468037744e-07 -4.05324818060621e-08 6.228333245929077e-06 2.3282903102017365e-09 -1.153702609784932e-08 4.328375874612216e-06 3.0924504206400894e-06 0.00010659776989811847 1.000000455299165 0.9998421142381989 1.0000108730428057 6.520501002646304e-07 -1.6498484999762456e-09 -3.076049491466262e-10 6.507579036022356e-07 3.091390172813989e-09 -1.1543202296200178e-08 4.5530377125694424e-07 3.265692353903272e-07 1.0873074475133721e-05 0.9998712710770294 0.9997498362295374 1.0034116933782493 4.543314166522315e-05 -0.00012031599926160303 -0.00020910780624508856 -6.059241132539481e-05 3.0893654051022765e-09 -1.7122621297001004e-08 0.00013505896331515117 9.644701848926847e-05 0.003436262046883269
2.272 1.0000253234567542 0.999859876826414 1.000904452583302 4.977371899294504e-05 -1.3452869734074209e-05 -3.9208919402005e-06 4.085428272857994e-05 -1.0252008043333924e-09 -1.1345151553470987e-08 2.532420060976129e-05 1.809178205779158e-05 0.0009087591917480689 1.0000000012617691 0.9998417899367459 1.0000000246791196 1.640126040988608e-09 1.6018875993747745e-10 1.5843737717730991e-10 1.641561764212752e-09 3.183913814544799e-09 -1.1775348073658914e-08 2.1432741835222705e-09 2.7304632655346953e-08 5.3457844426162854e-08 0.9997784981873248 0.9996835286408988 0.9951046205097167 -5.8224651864608376e-08 9.750940727106101e-08 -0.00017172609976764242 -0.00035711052186473383 1.1670059044535874e-08 -8.360467931939737e-09 0.0003567871865794354 0.00025487167607506116 0.008065153538441736 1.0000043261665024 0.999844879100251 1.000106590904084 6.349240699673859e-06 -1.7219681081641577e-07 -4.214280952858652e-08 6.226762916514056e-06 2.3273935544254507e-09 -1.1769411564524199e-08 4.326167711464324e-06 3.0908714224882097e-06 0.00010659776448758215 1.0000004552761061 0.9998421142272177 1.0000108730358674 6.520344896686433e-07 -1.6661086186624516e-09 -3.2392679883975475e-10 6.507410494483899e-07 3.091513543811258e-09 -1.1775539197229456e-08 4.5527998444004005e-07 3.265555941489343e-07 1.0873075208991522e-05 0.999871080725607 0.9997497000902026 1.003370159704091 4.430985321384614e-05 -0.00011845319122268577 -0.0002126499299209223 -6.430392402270304e-05 3.2603080185190937e-09 -1.7076204494660547e-08 0.000135657060649015 9.687415981107744e-05 0.0033949789179809437
2.282 1.0000251624444356 0.9998597618220635 1.0009044607987616 4.9649437930054116e-05 -1.3543399129673311e-05 -4.06362164032882e-06 4.074231691291135e-05 -1.0209976265807384e-09 -1.1583066774723693e-08 2.5163145021303122e-05 1.797672256253869e-05 0.0009087365775766158 1.0000000012617756 0.9998417899423596 1.0000000246782494 1.6412259725995633e-09 1.601734066651149e-10 1.587972461213971e-10 1.6416766278258213e-09 3.1841932621401545e-09 -1.2012095597771565e-08 1.9915576780100087e-09 2.7364546175854232e-08 5.611936221211599e-08 0.9997768181428436 0.9996823291501795 0.995001055549716 -4.757571042497235e-08 8.758774632964067e-08 -0.00014367700446203378 -0.0003127872508271536 8.365570032384136e-09 -1.0061521422325471e-08 0.0003553754972163488 0.0002538534872283136 0.008139543260294098 1.0000043239591887 0.9998448775288844 1.000106590898985 6.347651516603604e-06 -1.7374068862427676e-07 -4.3752101737648975e-08 6.2251928818772195e-06 2.326497895303146e-09 -1.2006217802296128e-08 4.323960284913014e-06 3.0892930452635567e-06 0.00010659775023403871 1.0000004552530366 0.9998421142163136 1.0000108730287287 6.520189034876571e-07 -1.6823826547810063e-09 -3.3992396776034904e-10 6.50724500633564e-07 3.0916373509509486e-09 -1.2012294455937166e-08 4.552561889916186e-07 3.2654205635874985e-07 1.0873075715614663e-05 0.9998709114681448 0.9997495790184991 1.0033270081229693 4.3214343162802777e-05 -0.00011660898727661553 -0.00021589116173448454 -6.800748511016761e-05 3.429131615198883e-09 -1.704946624063126e-08 0.00013624832935568864 9.729642928760374e-05 0.0033520082589446145
2.292 1.0000250019835997 0.9998596472117007 1.0009044610859856 4.952546716159524e-05 -1.3633392600508415e-05 -4.205621170138541e-06 4.063027551947994e-05 -1.0168111434213475e-09 -1.182554411980471e-08 2.5002642391436136e-05 1.786205812659199e-05 0.0009087065207248114 1.000000001261766 0.9998417899480484 1.0000000246771732 1.6422503723498292e-09 1.6013547449071953e-10 1.5933015709564174e-10 1.642163316870588e-09 3.1844726911496872e-09 -1.225333950492653e-08 1.866267873769357e-09 2.742634212351734e-08 5.794924610490404e-08 0.9997752985271594 0.999681244314388 0.9949117384091002 -3.7420695040163933e-08 7.755952859141531e-08 -0.00011968792046813403 -0.0002725367686397047 5.90978895644707e-09 -1.1701481220386475e-08 0.000354289370985915 0.0002530664415605476 0.008196667747344928 1.0000043217525973 0.9998448759581207 1.0001065908846627 6.346062657557177e-06 -1.7528380589316972e-07 -4.5360442704226236e-08 6.223623210311288e-06 2.3256031858338513e-09 -1.2247522627522041e-08 4.32175361961626e-06 3.0877153135766355e-06 0.00010659772720500686 1.0000004552299522 0.9998421142054854 1.0000108730213697 6.520032424703998e-07 -1.6986784641716242e-09 -3.5574373794223516e-10 6.50708323426651e-07 3.0917614870916924e-09 -1.225354632791384e-08 4.552325590830773e-07 3.265287854252253e-07 1.0873072990781978e-05 0.9998707604998416 0.9997494710110219 1.0032822985415717 4.214592831349333e-05 -0.00011478360542164755 -0.00021884363398597763 -7.169601254938696e-05 3.5954982237292534e-09 -1.7042438772582737e-08 0.0001368340978041755 9.771476998769854e-05 0.00330739662511253
2.302 1.0000248420691145 0.9998595329916619 1.0009044534018343 4.9401805903974655e-05 -1.3722852268021966e-05 -4.3468900331314e-06 4.05181605444435e-05 -1.0126414416196289e-09 -1.2072668075272362e-08 2.4842687699234432e-05 1.774778515577014e-05 0.0009086689761208635 1.0000000012617374 0.9998417899538116 1.0000000246758485 1.643160293219209e-09 1.600661525504873e-10 1.599034831826345e-10 1.6429887398437484e-09 3.184751484039847e-09 -1.2499159509038855e-08 1.803610314412855e-09 2.7491493616939458e-08 5.8562919950483235e-08 0.9997739353749634 0.9996802713261016 0.9948350458335097 -2.7858854895719353e-08 6.75692883527083e-08 -9.931073545229574e-05 -0.0002363058791787816 4.114575432944241e-09 -1.327890418878883e-08 0.00035346354866955314 0.0002524638047110289 0.008240099037157068 1.0000043195467208 0.9998448743879553 1.0001065908609899 6.344474083615899e-06 -1.7682617198723692e-07 -4.69679315480199e-08 6.2220538707483086e-06 2.32470827675097e-09 -1.2493406480496913e-08 4.319547722249094e-06 3.086138239424865e-06 0.00010659769506659953 1.0000004552068495 0.9998421141947323 1.000010873013748 6.519874678071708e-07 -1.7150048634765521e-09 -3.715179678560309e-10 6.506924851744732e-07 3.0918850776438337e-09 -1.2499374564502747e-08 4.5520921271052465e-07 3.265159077905781e-07 1.0873064556294156e-05 0.9998706251841153 0.9997493741845604 1.0032360901047055 4.110394166912248e-05 -0.00011297724160604626 -0.00022151928469762598 -7.536289680723005e-05 3.759093326072398e-09 -1.705510459620834e-08 0.00013741548965305622 9.812997814381744e-05 0.003261193816249544
2.312 1.0000246826958579 0.9998594191582897 1.000904437704152 4.92784534062709e-05 -1.3811780234104678e-05 -4.487429140888115e-06 4.040597386993468e-05 -1.0084889053586714e-09 -1.2324525185252556e-08 2.4683275922429592e-05 1.763390005301064e-05 0.0009086238987630674 1.0000000012616885 0.9998417899596507 1.0000000246742349 1.6439552196881639e-09 1.5996856853080652e-10 1.604387334174342e-10 1.6440138150449975e-09 3.1850288072393153e-09 -1.2749636365496745e-08 1.8221120299361462e-09 2.7560716208364096e-08 5.7836442489454936e-08 0.9997727218416668 0.9996794053204299 0.9947694613929238 -1.896897965149828e-08 5.7749289352479486e-08 -8.210745877957855e-05 -0.00020395466564286717 2.8231407764951055e-09 -1.4792638847251028e-08 0.0003528422849207636 0.00025200567805564144 0.008272811414825543 1.0000043173415551 0.9998448728183871 1.0001065908278446 6.342885794010644e-06 -1.783677842794588e-07 -4.857463173373726e-08 6.2204847261270455e-06 2.323812581735215e-09 -1.2743950158090223e-08 4.3173425789339184e-06 3.0845618187101247e-06 0.00010659765313327172 1.000000455183728 0.9998421141840558 1.0000108730058237 6.519715783311572e-07 -1.731359005369109e-09 -3.873253589483941e-10 6.506768470106118e-07 3.0920072624885904e-09 -1.2749859918630425e-08 4.551861828887466e-07 3.265034781068224e-07 1.0873049037761288e-05 0.9998705030464523 0.9997492867717143 1.0031884411337963 4.008773206543744e-05 -0.00011119007065287182 -0.00022392977771073272 -7.900198327075687e-05 3.919624754438162e-09 -1.7087398747359457e-08 0.00013799343107462518 9.854270833612105e-05 0.0032134524395806842
2.322 1.0000245238587273 0.9998593057079416 1.00090441395156 4.915540891000565e-05 -1.3900178574310452e-05 -4.627240238209061e-06 4.029371730288555e-05 -1.0043548052641826e-09 -1.2581202520790073e-08 2.4524402055084732e-05 1.7520399230764053e-05 0.0009085712439569332 1.0000000012616206 0.9998417899655672 1.0000000246723184 1.6446314173395798e-09 1.5986369177010202e-10 1.6090215211754928e-10 1.6450375979941712e-09 3.1853036751516066e-09 -1.3004853182829723e-08 1.9117242327384634e-09 2.763381611907811e-08 5.5890667217928214e-08 0.9997716490219085 0.9996786399594377 0.9947135882831386 -1.0809851303063473e-08 4.821774771161236e-08 -6.766347639876566e-05 -0.00017527951902327694 1.90866891939716e-09 -1.624181088399286e-08 0.0003523792973173926 0.0002516589718269926 0.008297236557836506 1.0000043151370959 0.9998448712494152 1.000106590785136 6.34129778451585e-06 -1.799086216750312e-07 -5.018057192146245e-08 6.218915576000837e-06 2.3229152290650267e-09 -1.299923585216428e-08 4.315138162222545e-06 3.0829860356802854e-06 0.00010659760075528616 1.000000455160588 0.9998421141734576 1.0000108729975847 6.519555700850433e-07 -1.747719551542964e-09 -4.032001352921413e-10 6.506612078616367e-07 3.0921270336883123e-09 -1.300508584454493e-08 4.551634171995472e-07 3.2649147113677687e-07 1.087302665892118e-05 0.9998703917678848 0.9997492071162299 1.0031394090823398 3.909666380501998e-05 -0.00010942224716346837 -0.00022608645499667748 -8.260755352086309e-05 4.076819822572286e-09 -1.7139212708017278e-08 0.0001385686601754551 9.895348027243936e-05 0.0031642275119739675
2.332 1.0000243655526466 0.9998591926369939 1.000904382103338 4.903267162884332e-05 -1.3988049343245292e-05 -4.766325564296687e-06 4.018139264036289e-05 -1.000239614677195e-09 -1.2842788661833799e-08 2.436606112644069e-05 1.7407279124265803e-05 0.0009085109676732621 1.0000000012615358 0.9998417899715659 1.0000000246701353 1.6451590018801344e-09 1.5978624087316312e-10 1.6127376005359309e-10 1.6458655671070393e-09 3.185575812405403e-09 -1.3264893923956308e-08 2.040852562131419e-09 2.7709862318522915e-08 5.307024217628623e-08 0.9997707066646722 0.9996779679426718 0.9946661555211624 -3.4211565386999733e-09 3.907757233335633e-08 -5.5595978001414146e-05 -0.00015003346131755988 1.2712373312249938e-09 -1.7625820356145224e-08 0.0003520370591996178 0.000251396909391212 0.008315329556593072 1.0000043129333425 0.9998448696810408 1.000106590732821 6.339710025748102e-06 -1.8144864979575569e-07 -5.178577261303395e-08 6.21734622681731e-06 2.322015576327079e-09 -1.3259348981470435e-08 4.312934445107742e-06 3.081410873022688e-06 0.00010659753778886887 1.0000004551374324 0.9998421141629414 1.0000108729890673 6.519394132066993e-07 -1.7640517597369771e-09 -4.191627502108292e-10 6.506453734423491e-07 3.0922440524581935e-09 -1.3265135745248206e-08 4.551408027444919e-07 3.264798042911552e-07 1.0872999434522835e-05 0.9998702891783252 0.9997491336682454 1.0030890505030425 3.81301163246091e-05 -0.00010767390640000301 -0.0002280003109595733 -8.61743061672652e-05 4.230424943622086e-09 -1.7210397539099464e-08 0.00013914173800207993 9.93626867288824e-05 0.0031135760971894915
2.342 1.0000242077725674 0.9998590799418424 1.000904342119342 4.891024075993029e-05 -1.4075394589119923e-05 -4.904687641855716e-06 4.006900172048385e-05 -9.961445445967487e-10 -1.3109373072111902e-08 2.420824821651197e-05 1.729453620337969e-05 0.0009084430266783821 1.000000001261439 0.999841789977651 1.000000024667769 1.6454933137231e-09 1.5977045483805504e-10 1.6152973121484925e-10 1.6463629402995163e-09 3.1858441271709714e-09 -1.3529844670308672e-08 2.172875421040081e-09 2.7787579399681948e-08 4.991988671705252e-08 0.9997698837744582 0.9996773814362165 0.9946260189256533 3.175065040112824e-09 3.0415635084077746e-08 -4.5558537151640096e-05 -0.00012794339570576982 8.339349532976512e-10 -1.8944326079236583e-08 0.0003517857501287383 0.00025119828631984067 0.00832863833853567 1.0000043107302947 0.999844868113266 1.000106590670905 6.338122473207169e-06 -1.8298783419752274e-07 -5.3390259843381855e-08 6.21577654317831e-06 2.321112473093451e-09 -1.3524374868869446e-08 4.310731415482876e-06 3.0798363240422917e-06 0.00010659746481302247 1.0000004551142652 0.999842114152513 1.0000108729803554 6.519230642408848e-07 -1.780321536996897e-09 -4.3523775207614966e-10 6.506292089508805e-07 3.0923563478742595e-09 -1.3530095580245074e-08 4.551182038094411e-07 3.264683785417545e-07 1.0872970853610885e-05 0.9998701932499146 0.9997490649795352 1.0030374210230353 3.7187483902690645e-05 -0.00010594516514966222 -0.00022968198124588936 -8.969733773649496e-05 4.380203172982184e-09 -1.7300766119746112e-08 0.0001397130606447936 9.977060230499284e-05 0.0030615569748436845
2.352 1.0000240505134728 0.9998589676189058 1.0009042939599444 4.8788115516316274e-05 -1.4162216369304722e-05 -5.042329134676765e-06 3.9956546431803466e-05 -9.920698875623037e-10 -1.3381046401790972e-08 2.405095845894563e-05 1.7182166974504226e-05 0.0009083673782575886 1.0000000012613353 0.999841789983829 1.0000000246653327 1.645606431253542e-09 1.5983365243716363e-10 1.6165124489912092e-10 1.6464617656833856e-09 3.1861076984468038e-09 -1.3799792839817232e-08 2.2773138508429432e-09 2.7865745082937957e-08 4.713401602051264e-08 0.9997691690979135 0.9996768724198364 0.9945921581544942 8.972530339533141e-09 2.2302580310221323e-08 -3.724277543324663e-05 -0.00010872421118837977 5.38810479045903e-10 -2.0197239434774857e-08 0.00035160208563657917 0.0002510466418965932 0.008338371149696518 1.0000043085279544 0.9998448665460931 1.0001065905994233 6.336535099032869e-06 -1.8452615805612704e-07 -5.499405617896821e-08 6.214206456306579e-06 2.3202056740358375e-09 -1.3794401035965245e-08 4.308529080270662e-06 3.078262396516015e-06 0.00010659738288558517 1.0000004550910921 0.9998421141421776 1.0000108729715624 6.519064945717232e-07 -1.7965114422182085e-09 -4.5144491826323726e-10 6.506126459137336e-07 3.0924644693321995e-09 -1.3800052840468119e-08 4.5509549630747064e-07 3.264571122575501e-07 1.0872944989885244e-05 0.9998701020904842 0.9997489996988468 1.0029845753247557 3.62681753818712e-05 -0.0001042361225618465 -0.00023114174080555349 -9.317212392485076e-05 4.525935273622699e-09 -1.7410096997722014e-08 0.00014028287205992336 0.0001001773927226518 0.0030082303384498616
2.362 1.0000238937703754 0.999858855664624 1.0009042375859891 4.8666295147567395e-05 -1.4248516763124328e-05 -5.1792527502466285e-06 3.984402868943347e-05 -9.880164035576506e-10 -1.3657901154209614e-08 2.3894187027735884e-05 1.7070167971148547e-05 0.0009082839796697289 1.0000000012612316 0.999841789990106 1.0000000246629526 1.6455083560744905e-09 1.599653545451926e-10 1.6164489373885476e-10 1.6461366190334418e-09 3.1863657668802916e-09 -1.407482764247891e-08 2.33345479136811e-09 2.7943415634298142e-08 4.54251180509752e-08 0.9997685515023645 0.9996764329568015 0.9945636709120008 1.3978655449632754e-08 1.4793136599914373e-08 -3.037793081409905e-05 -9.20898814595226e-05 3.430488810235313e-10 -2.1384711643741837e-08 0.0003514681683313304 0.0002509294437449455 0.008345458650313112 1.0000043063263235 0.9998448649795264 1.0001065905184208 6.3349479126773285e-06 -1.8606363222438607e-07 -5.659715812587538e-08 6.212635939552817e-06 2.3192933512425725e-09 -1.4069516798770697e-08 4.3063274549304196e-06 3.076689104620397e-06 0.0001065972929504392 1.0000004550679198 0.9998421141319419 1.0000108729628139 6.51889713863281e-07 -1.8126321323276715e-09 -4.67777226716017e-10 6.505956593895658e-07 3.092566862249252e-09 -1.4075097088282591e-08 4.5507258714283233e-07 3.26445950188405e-07 1.0872925274966934e-05 0.9998700139371908 0.9997489365673478 1.0029305671309365 3.5371613886690583e-05 -0.00010254686095384982 -0.00023238950764391397 -9.65945013759432e-05 4.6674180183920985e-09 -1.7538136532815797e-08 0.0001408512772981711 0.00010058312444528415 0.002953657520624436
2.372 1.0000237375383176 0.9998587440754584 1.0009041729587638 4.854477893634899e-05 -1.4334297872359056e-05 -5.315461193301984e-06 3.973145041564301e-05 -9.839847610935529e-10 -1.3940030051901776e-08 2.3737929115561994e-05 1.6958535738591726e-05 0.0009081927877034043 1.0000000012611334 0.9998417899964887 1.0000000246607488 1.6452417111416327e-09 1.6012508257835673e-10 1.6154889946667087e-10 1.6453837161573382e-09 3.1866172756619205e-09 -1.4355039921049735e-08 2.330696328785739e-09 2.801997026187519e-08 4.527567071297772e-08 0.9997680202571299 0.9996760553941877 0.9945397652620863 1.8212657725205465e-08 7.926821672619564e-09 -2.4729012167005003e-05 -7.77618352359193e-05 2.1559968356188338e-10 -2.2507127716642636e-08 0.00035137044077883947 0.0002508373422071669 0.00835060874248172 1.0000043041254045 0.9998448634135694 1.0001065904279407 6.333360957597647e-06 -1.8760029680589438e-07 -5.8199531162885135e-08 6.211064987291943e-06 2.318375326447192e-09 -1.4349813121783214e-08 4.304126544152209e-06 3.0751164535071392e-06 0.00010659719528048485 1.000000455044754 0.9998421141218123 1.0000108729542314 6.518727651957019e-07 -1.8287236850923814e-09 -4.841968002096912e-10 6.505782445098575e-07 3.092663195083638e-09 -1.4355319280450663e-08 4.550494203678397e-07 3.264348524957842e-07 1.0872913413671145e-05 0.9998699271503542 0.9997488744142249 1.0028754491926881 3.4497236524609474e-05 -0.00010087744657661944 -0.00023343484992295564 -9.996065004306787e-05 4.80446404545737e-09 -1.7684603444551212e-08 0.00014141825587154754 0.00010098777442207788 0.00289790074412794
2.382 1.000023581812373 0.9998586328478924 1.0009041000399834 4.842356617343834e-05 -1.4419561810340144e-05 -5.450957166103244e-06 3.961881355476106e-05 -9.799761905125616e-10 -1.422752776546224e-08 2.358217992245412e-05 1.6847266825313756e-05 0.0009080937586703868 1.0000000012610462 0.9998417900029828 1.0000000246588288 1.6448598707531038e-09 1.6025549143790428e-10 1.614085022825652e-10 1.644231333674195e-09 3.1868611263718388e-09 -1.4640522472667001e-08 2.2684846058880034e-09 2.8095104254704817e-08 4.6689886132629405e-08 0.9997675652308455 0.9996757325031259 0.9945197508082243 2.1703950433660002e-08 1.7288921763445598e-09 -2.009408007891368e-05 -6.547495075707129e-05 1.3433554175637075e-10 -2.3565091495752405e-08 0.00035129877688997265 0.0002507635199658979 0.00835435342845986 1.0000043019251983 0.9998448618482246 1.000106590328009 6.331774286139239e-06 -1.891362100199628e-07 -5.980113405906491e-08 6.2094936265833854e-06 2.3174504910453412e-09 -1.463538323757298e-08 4.301926332547342e-06 3.0735444312401256e-06 0.00010659708934863598 1.0000004550215997 0.9998421141117946 1.0000108729459216 6.518557012592647e-07 -1.8448441794893792e-09 -5.006591242745695e-10 6.505604300887521e-07 3.0927521461603496e-09 -1.4640811761563211e-08 4.550259830168654e-07 3.2642378590699044e-07 1.0872908927309682e-05 0.9998698402075178 0.9997488121524408 1.0028192732800307 3.3644494081679756e-05 -9.9227930342591e-05 -0.00023428699491791037 -0.00010326707615573868 4.936902006326112e-09 -1.7849190274046523e-08 0.00014198367502249896 0.00010139123978577899 0.0028410228977170555
2.392 1.0000234265876433 0.9998585219784297 1.000904018791771 4.830265613585538e-05 -1.450431068102157e-05 -5.585743392412776e-06 3.9506120111860275e-05 -9.759908531612665e-10 -1.4520490915373558e-08 2.3426934666804635e-05 1.6736357791614695e-05 0.000907986848854945 1.000000001260975 0.9998417900095941 1.0000000246572691 1.6444018052714649e-09 1.6030024998265873e-10 1.6123875812388198e-10 1.6427770854624865e-09 3.187097266218733e-09 -1.4931369538973826e-08 2.156534002629589e-09 2.816887289063761e-08 4.9180484440791145e-08 0.9997671770187545 0.999675457569005 0.9945030293374676 2.4490566833751975e-08 -3.788565045919938e-09 -1.630106338429289e-05 -5.4981555231250294e-05 8.375598717945468e-11 -2.4559418351150127e-08 0.0003512457202303194 0.0002507031423153649 0.00835708781494894 1.0000042997257064 0.9998448602834955 1.0001065902186232 6.330187938046883e-06 -1.906714279826422e-07 -6.140195460356212e-08 6.207921953624976e-06 2.3165181123152556e-09 -1.4926320781826816e-08 4.299726795710358e-06 3.0719730171422014e-06 0.00010659697422295397 1.0000004549984625 0.9998421141018946 1.000010872937962 6.51838561483818e-07 -1.8610491113438902e-09 -5.171495968378809e-10 6.505423135133666e-07 3.0928325150899585e-09 -1.4931669363951755e-08 4.550023175351056e-07 3.264127360474061e-07 1.087290952136799e-05 0.9998697516977355 0.9997487487746479 1.0027620901744507 3.2812850733846e-05 -9.759834851784003e-05 -0.00023495483888161896 -0.00010651059581073233 5.0645761509988395e-09 -1.8031566979305754e-08 0.0001425473027064501 0.00010179334736178806 0.002783087335765786
2.402 1.0000232718592597 0.9998584114635954 1.0009039291766368 4.818204808313023e-05 -1.4588546557959518e-05 -5.719822623123419e-06 3.939337217829966e-05 -9.720306784038385e-10 -1.4819016766322073e-08 2.3272188611457236e-05 1.6625805228783514e-05 0.0009078720150786855 1.0000000012609245 0.9998417900163272 1.0000000246560994 1.643888288937483e-09 1.602280941531501e-10 1.6101046754717634e-10 1.6412116082750686e-09 3.1873242245286425e-09 -1.5227677529568706e-08 2.0150038161398676e-09 2.8241744049145116e-08 5.201268972862324e-08 0.9997668470135338 0.9996752244413738 0.9944890853805216 2.6616935937631725e-08 -8.625371747625204e-09 -1.3204408603069187e-05 -4.605380438937551e-05 5.318263822304431e-11 -2.549112279819203e-08 0.00035120586124569043 0.00025065290198507384 0.00835910188207791 1.0000042975269285 0.9998448587193844 1.0001065900997321 6.328601934147738e-06 -1.9220598269270668e-07 -6.30020239933937e-08 6.206350158773746e-06 2.315576693708034e-09 -1.522272304428763e-08 4.2975279250925e-06 3.0704022014316926e-06 0.00010659684918201477 1.000000454975346 0.9998421140921172 1.0000108729303818 6.518213666508255e-07 -1.8773703094129884e-09 -5.336974072334367e-10 6.505240852727575e-07 3.0929039957137626e-09 -1.5227987699511507e-08 4.5497853153971423e-07 3.264017313106253e-07 1.0872912028673405e-05 0.9998696603160852 0.9997486833492655 1.0027039496632149 3.200178377547909e-05 -9.598872338800416e-05 -0.00023544695723823025 -0.00010968831922663299 5.1873458294038965e-09 -1.8231383494024078e-08 0.00014310882015621117 0.00010219386288758903 0.002724157700472637
2.412 1.0000231176223815 0.9998583012999355 1.0009038311574614 4.806174126949854e-05 -1.467227146921223e-05 -5.853197604704428e-06 3.928057190874591e-05 -9.68095606218256e-10 -1.512320419418426e-08 2.3117937081385974e-05 1.6515605772328797e-05 0.0009077492149314916 1.0000000012608954 0.9998417900231862 1.000000024655285 1.6433330478313155e-09 1.6004558611434692e-10 1.606812444562487e-10 1.6397932779011038e-09 3.187540896873091e-09 -1.5529544746235554e-08 1.873600580423683e-09 2.8314524156824232e-08 5.447764787718841e-08 0.9997665674321493 0.9996750275525056 0.9944774770157274 2.8130056305712537e-08 -1.279161898289647e-08 -1.0681767808400482e-05 -3.8484789904383974e-05 3.53853245077886e-11 -2.6361409623495505e-08 0.00035117533747012217 0.0002506106470426257 0.008360605892317305 1.0000042953288628 0.9998448571558912 1.000106589971221 6.327016288236706e-06 -1.9373986778230717e-07 -6.460138613365987e-08 6.2047784998861865e-06 2.314626043807789e-09 -1.5524688185394454e-08 4.295329743290348e-06 3.068831997593812e-06 0.00010659671407938644 1.0000004549522523 0.9998421140824658 1.000010872923147 6.518041307018206e-07 -1.893801133801698e-09 -5.503452261163063e-10 6.505060037159157e-07 3.0929653834468807e-09 -1.55298654857617e-08 4.549547847305989e-07 3.26390849929232e-07 1.0872913399691439e-05 0.9998695648584025 0.9997486150167136 1.0026449005352627 3.121078335776935e-05 -9.439906390758302e-05 -0.00023577161477093443 -0.00011279763568850865 5.3050852726105205e-09 -1.844827305022428e-08 0.00014366783394902428 0.00010259249987645743 0.002664297765482322
2.422 1.000022963872195 0.9998581914840134 1.0009037246974988 4.7941734959270114e-05 -1.4755487397700972e-05 -5.985871023359609e-06 3.916772145004589e-05 -9.641867820180455e-10 -1.5433153877275388e-08 2.2964175455077837e-05 1.640575609667069e-05 0.000907618406483286 1.0000000012608878 0.9998417900301725 1.0000000246547327 1.6427591000485116e-09 1.597979992761576e-10 1.602520668991372e-10 1.6387764737709597e-09 3.1877465541270473e-09 -1.5837071039042982e-08 1.767275496837289e-09 2.8388090865405652e-08 5.60476666223524e-08 0.9997663313097334 0.9996748619125381 0.9944678271421874 2.9072955198517756e-08 -1.6305259072758535e-08 -8.630858625038513e-06 -3.208868262906561e-05 2.5551290398966687e-11 -2.7171661377471526e-08 0.000351151438391701 0.000250575079034431 0.00836175039388521 1.000004293131505 0.9998448555930156 1.0001065898329153 6.325431022474019e-06 -1.9527303842827535e-07 -6.620004071398923e-08 6.2032072326476526e-06 2.3136650770373674e-09 -1.583231530558561e-08 4.2931322929040385e-06 3.06726243537739e-06 0.00010659656919620801 1.000000454929181 0.9998421140729424 1.0000108729161632 6.5178687652005e-07 -1.9102960145366164e-09 -5.6709193844178e-10 6.504883230164813e-07 3.0930158460089777e-09 -1.5837402803190152e-08 4.549312435422856e-07 3.263801923087324e-07 1.0872911312729845e-05 0.9998694642162328 0.9997485429857987 1.0025849905785673 3.0439352213084942e-05 -9.282936634134405e-05 -0.00023593677564293826 -0.0001158361991726747 5.417684166471143e-09 -1.8681854378257116e-08 0.00014422388752006392 0.00010298892807515734 0.0026035713000770702
2.432 1.0000228106039128 0.9998580820124128 1.0009036097603996 4.782202843100098e-05 -1.4838196295686976e-05 -6.117845475540264e-06 3.905482286128244e-05 -9.60305073037083e-10 -1.5748968162993353e-08 2.2810899134712468e-05 1.629625289379921e-05 0.0009074795477088167 1.0000000012608978 0.9998417900372863 1.0000000246543166 1.6422008568967638e-09 1.5955345043277115e-10 1.5980187773236956e-10 1.6383317582790464e-09 3.1879404785946124e-09 -1.6150358274515332e-08 1.7257258500594734e-09 2.8463047034431462e-08 5.642565702601913e-08 0.9997661324698454 0.9996747230879192 0.9944598153650462 2.9474031370860713e-08 -1.9188349700419394e-08 -6.966575965315503e-06 -2.6700174420985364e-05 2.0537031563186714e-11 -2.7923429740543018e-08 0.00035113229742331654 0.0002505455094394751 0.008362641740000785 1.0000042909348479 0.9998448540307554 1.0001065896846093 6.323846172154536e-06 -1.968054267408501e-07 -6.77979093430313e-08 6.201636529207354e-06 2.3126926499402265e-09 -1.6145707411517253e-08 4.290935604826861e-06 3.0656935368140702e-06 0.00010659641473743959 1.0000004549061277 0.9998421140635472 1.0000108729093056 6.51769638731763e-07 -1.926787081092814e-09 -5.838584189111868e-10 6.504712144703406e-07 3.0930543525638144e-09 -1.6150701606432753e-08 4.5490802045584084e-07 3.2636983062779334e-07 1.0872904323709406e-05 0.9998693573719876 0.99974846653025 1.0025242665788705 2.9687005351888135e-05 -9.127961489751666e-05 -0.00023595011319073317 -0.00011880191459199307 5.525046245566565e-09 -1.8931734366842133e-08 0.00014477647206600914 0.000103382781464977 0.002542041953613404
2.442 1.0000226578127729 0.9998579728817358 1.0009034863102466 4.770262096516021e-05 -1.4920400111147989e-05 -6.249123497634923e-06 3.8941878073940034e-05 -9.564509069313366e-10 -1.6070750714470354e-08 2.2658103519643638e-05 1.618709285481978e-05 0.0009073325961113784 1.0000000012609194 0.9998417900445251 1.0000000246539156 1.6416934041602542e-09 1.5937790765012434e-10 1.5946012420242865e-10 1.6385097468888098e-09 3.188121269564939e-09 -1.6469510598162227e-08 1.7594031844401908e-09 2.8539509274434888e-08 5.554094614605602e-08 0.9997659654788505 0.9996746071687237 0.9944531705721472 2.933005392449169e-08 -2.146111084793878e-08 -5.6183958036498305e-06 -2.2173435741820335e-05 1.833037679289352e-11 -2.861842697272097e-08 0.0003511166555710608 0.0002505216644016095 0.008363353953581884 1.0000042887388805 0.9998448524691043 1.0001065895261 6.3222617727062224e-06 -1.983369670628228e-07 -6.939486258323662e-08 6.200066441762812e-06 2.311707867025277e-09 -1.646496777113745e-08 4.288739670981514e-06 3.064125296477566e-06 0.00010659625042889733 1.0000004548830868 0.9998421140542767 1.0000108729024528 6.517524525105104e-07 -1.9432082758100524e-09 -6.00514993337963e-10 6.504547283851502e-07 3.0930801003653118e-09 -1.6469865544374372e-08 4.548851314172025e-07 3.2635977218109515e-07 1.0872891816040236e-05 0.9998692433943129 0.9997483849853976 1.0024627743196994 2.8953269724720043e-05 -8.974978234723116e-05 -0.00023581901947397193 -0.00012169292459409016 5.62708917229054e-09 -1.919751103346304e-08 0.00014532503677650783 0.00010377366575125196 0.002479773160332594
2.452 1.0000225054940417 0.9998578640886044 1.000903354311578 4.758351182556489e-05 -1.500210081072451e-05 -6.379707645575741e-06 3.882888890932196e-05 -9.526256268175384e-10 -1.6398607616067647e-08 2.2505784007684507e-05 1.6078272671351116e-05 0.0009071775088638241 1.0000000012609438 0.9998417900518851 1.0000000246534406 1.6412539502458942e-09 1.5931109464251992e-10 1.5932957645002357e-10 1.6392590812862948e-09 3.188288655222802e-09 -1.679463375929415e-08 1.8540756484308906e-09 2.861714469628099e-08 5.352837673992774e-08 0.99976582559063 0.9996745107293272 0.9944476642336235 2.8578946178246215e-08 -2.3132467057856154e-08 -4.52808361407358e-06 -1.8380763367488413e-05 1.7672680633386052e-11 -2.925851984793626e-08 0.0003511036837058195 0.0002505035296812059 0.008363937656514539 1.0000042865435916 0.9998448509080561 1.0001065893572174 6.320677840520936e-06 -1.9986761995814048e-07 -7.099079840100265e-08 6.198496921594101e-06 2.3107097988638957e-09 -1.6790202941435158e-08 4.2865444461719655e-06 3.0625576829004597e-06 0.00010659607557108161 1.0000004548600494 0.9998421140451291 1.0000108728955157 6.517353342424641e-07 -1.959520001228679e-09 -6.169590882038965e-10 6.504388138586735e-07 3.09309206883061e-09 -1.679500051110576e-08 4.5486249810271407e-07 3.2634996337532827e-07 1.0872874051670591e-05 0.999869121433643 0.9997482977449914 1.0024005585835765 2.8237683858147225e-05 -8.823983061915761e-05 -0.00023555061455282422 -0.00012450759686958906 5.723745351842842e-09 -1.947877536695589e-08 0.00014586899834003885 0.00010416116529323698 0.0024168280648025893
2.462 1.0000223536430135 0.9998577556296607 1.0009032137293856 4.746470025277889e-05 -1.508330039089205e-05 -6.509600564817295e-06 3.871585712570487e-05 -9.48829764737868e-10 -1.67326458392093e-08 2.2353936022080978e-05 1.5969789055497152e-05 0.0009070142433679822 1.0000000012609636 0.9998417900593637 1.0000000246528344 1.6408742589617042e-09 1.5935559500653527e-10 1.594160919911978e-10 1.6404789079189865e-09 3.1884412667893016e-09 -1.712583566791056e-08 1.9801262370156205e-09 2.8695377810100386e-08 5.0711350876229884e-08 0.9997657086865482 0.9996744307859582 0.9944431044221215 2.7055777585254952e-08 -2.4184898506620896e-08 -3.6477011898867675e-06 -1.5211054208966979e-05 1.7798518726576577e-11 -2.984572501427246e-08 0.0003510928521884172 0.00025049122932874836 0.008364426677633222 1.000004284348968 0.9998448493476058 1.000106589177823 6.31909436760532e-06 -2.0139738321032895e-07 -7.258571112053574e-08 6.1969278694967544e-06 2.3096976848417474e-09 -1.7121520645230155e-08 4.284349876448636e-06 3.060990659877178e-06 0.00010659588952293391 1.0000004548370083 0.9998421140360996 1.0000108728884372 6.517182760407008e-07 -1.9757196151512656e-09 -6.331849074521849e-10 6.504233700927535e-07 3.0930893218231412e-09 -1.7126214786478925e-08 4.5483998853441005e-07 3.2634032635734553e-07 1.0872852380054343e-05 0.9998689907179481 0.9997482042581537 1.0023376631543481 2.7539797452577556e-05 -8.674971136097714e-05 -0.00023515175544814118 -0.00012724451196745055 5.814960366013187e-09 -1.977511431518878e-08 0.00014640774970303079 0.00010454484945121253 0.002353269468185544
2.472 1.000022202255014 0.999857647501569 1.000903064529095 4.734618547722649e-05 -1.5164000875067904e-05 -6.638804990868879e-06 3.8602784453559166e-05 -9.450648666987452e-10 -1.7072974635432955e-08 2.220255504087378e-05 1.586163876135571e-05 0.0009068427577851702 1.0000000012609718 0.9998417900669584 1.0000000246520542 1.640534113840238e-09 1.594801174627276e-10 1.596259928422658e-10 1.6420553825512665e-09 3.1885782103603487e-09 -1.7463226657843197e-08 2.105917248868201e-09 2.877359525101739e-08 4.7593283874414395e-08 0.9997656112144794 0.9996743647538718 0.9944393305289878 2.4421435348458913e-08 -2.4549998917536897e-08 -2.9378933688518495e-06 -1.256820807415788e-05 1.825791711660429e-11 -3.038221308040086e-08 0.0003510838378149009 0.0002504849326020792 0.008364842863874776 1.000004282155 0.999844847787747 1.000106588987791 6.317511333854938e-06 -2.0292628802478256e-07 -7.417969530741899e-08 6.1953591731657966e-06 2.3086705705582414e-09 -1.7459031123258796e-08 4.282155930418959e-06 3.059424208820548e-06 0.00010659569221432688 1.0000004548139558 0.999842114027187 1.0000108728811734 6.517012579286346e-07 -1.991838213095392e-09 -6.492865728982302e-10 6.504082831463662e-07 3.0930709291901403e-09 -1.7463618410466555e-08 4.548174666375351e-07 3.2633079765447194e-07 1.087282932883348e-05 0.9998688505486627 0.9997481040264593 1.002274130820576 2.685917091523545e-05 -8.52793664607805e-05 -0.00023462904474992564 -0.00012990245163777426 5.900693119050417e-09 -2.0086112762385588e-08 0.0001469406680939342 0.00010492427835228138 0.0022891597955094134
2.482 1.0000220513253983 0.9998575397010154 1.0009029066765494 4.72279667435418e-05 -1.5244204296519999e-05 -6.7673236765137e-06 3.8489672593147915e-05 -9.41330541027405e-10 -1.741970517591146e-08 2.2051636603632635e-05 1.575381858976872e-05 0.000906663011112206 1.000000001260964 0.9998417900746682 1.0000000246510534 1.6402266038172756e-09 1.5963594450227437e-10 1.5983884043499587e-10 1.6438606889460732e-09 3.1886986258672624e-09 -1.7806918577996697e-08 2.2051934414583868e-09 2.8851257685905798e-08 4.4834803246317457e-08 0.999765530129894 0.9996743104062704 0.9944362086387402 2.004791913734164e-08 -2.406900974883384e-08 -2.3664293095449203e-06 -1.0369534351927955e-05 1.8799392966639532e-11 -3.087031880986731e-08 0.0003510764588627849 0.0002504847842484134 0.008365199543466578 1.0000042799616797 0.9998448462284775 1.0001065887869933 6.315928732503571e-06 -2.0445438364636867e-07 -7.577287221953306e-08 6.193790706278994e-06 2.3076276216106885e-09 -1.7802846289479116e-08 4.279962608129832e-06 3.0578583348330622e-06 0.00010659548425028113 1.0000004547908887 0.9998421140183903 1.000010872873679 6.516842737820004e-07 -2.007924687555373e-09 -6.653842568080391e-10 6.503934256948734e-07 3.0930361430428154e-09 -1.7807322919425914e-08 4.547948217055033e-07 3.2632134228913636e-07 1.0872808232411474e-05 0.9998687002967865 0.9997479966011414 1.0022100033799621 2.6195374762820395e-05 -8.382872853509514e-05 -0.00023398883889097656 -0.00013248038770386457 5.980915114548248e-09 -2.0411355303263643e-08 0.00014746712234150447 0.00010529900809221499 0.0022245610844713035
2.492 1.0000219008495546 0.9998574322247085 1.0009027401380077 4.71100433284319e-05 -1.532391268138045e-05 -6.895159296146457e-06 3.8376523191642035e-05 -9.376283225009146e-10 -1.777295027625116e-08 2.190117629151966e-05 1.5646325374194505e-05 0.0009064749627626477 1.0000000012609396 0.9998417900824955 1.000000024649786 1.639978026681861e-09 1.5977558496953845e-10 1.6000304069935087e-10 1.6457325513796893e-09 3.1888017400976572e-09 -1.8157025941255562e-08 2.259084252008485e-09 2.89279694379631e-08 4.3151845477281534e-08 0.9997654628414179 0.9996742658366715 0.9944336275185526 1.2836474016568385e-08 -2.242945514986444e-08 -1.9069700654692142e-06 -8.544214879122997e-06 1.9291769736677004e-11 -3.13125653694681e-08 0.00035107062981313907 0.00025049085372874283 0.008365504021358312 1.0000042777690015 0.9998448446697961 1.0001065885753018 6.314346589686585e-06 -2.059817177875261e-07 -7.736529439949025e-08 6.192222306636759e-06 2.3065679940417548e-09 -1.815308089730759e-08 4.277769923925196e-06 3.0562930529005642e-06 0.0001065952665097639 1.0000004547678052 0.9998421140097112 1.0000108728659074 6.516673492960514e-07 -2.0240266234405195e-09 -6.81529204801457e-10 6.503786352130138e-07 3.092984184133459e-09 -1.81574434030133e-08 4.5477197221978323e-07 3.263119463039123e-07 1.0872792332916275e-05 0.9998685393991561 0.999747881580419 1.0021453216447902 2.5547988807219577e-05 -8.239772138079409e-05 -0.000233237256151356 -0.00013497747142668273 6.055610538894982e-09 -2.0750429572139136e-08 0.00014798647951308453 0.00010566859538994254 0.0021595349970508775
2.502 1.0000217508228997 0.9998573250693786 1.000902564880174 4.699241453364604e-05 -1.5403128033718394e-05 -7.022314408353969e-06 3.8263337836650334e-05 -9.339588917891224e-10 -1.8132824754831814e-08 2.1751169699811985e-05 1.5539155961194986e-05 0.0009062785719939336 1.0000000012608978 0.9998417900904429 1.0000000246482286 1.6398435739602674e-09 1.598675042112978e-10 1.6017478450471392e-10 1.6474663054246823e-09 3.1888864739343476e-09 -1.851366492404564e-08 2.256505801294248e-09 2.9003601173743793e-08 4.306948807539753e-08 0.9997654071630058 0.9996742294262196 0.9944314951797713 9.341637605509341e-10 -1.9064538513091922e-08 -1.5380338926184696e-06 -7.031857306474373e-06 1.9676265713324723e-11 -3.1711711014805875e-08 0.0003510663284586664 0.00025050309952768276 0.008365759417772503 1.0000042755769614 0.9998448431117024 1.00010658835261 6.312764960234505e-06 -2.0750832200088355e-07 -7.895690651513009e-08 6.190653769593689e-06 2.3054901078921436e-09 -1.8509851036043297e-08 4.275577881888985e-06 3.054728370106983e-06 0.00010659503952588746 1.0000004547447057 0.9998421140011525 1.0000108728578336 6.516505388166643e-07 -2.040175400016398e-09 -6.976658853448312e-10 6.503637070465085e-07 3.0929140964432353e-09 -1.8514095494606983e-08 4.547488624356412e-07 3.26302608585942e-07 1.0872783663963012e-05 0.9998683673548817 0.9997477586069439 1.0020801254483633 2.49166009968049e-05 -8.09862603987275e-05 -0.0002323801844746135 -0.0001373930233081996 6.124776041440482e-09 -2.110292698710798e-08 0.00014849811088758893 0.00010603260170706947 0.0020941428561144985
2.512 1.0000216012408798 0.9998572182317769 1.0009023808702149 4.687507965871719e-05 -1.548185232932231e-05 -7.148791508331764e-06 3.815011808767712e-05 -9.303233487907149e-10 -1.8499445992364205e-08 2.160161242682548e-05 1.543230720254397e-05 0.0009060737976411818 1.0000000012608399 0.9998417900985135 1.0000000246464038 1.6398805149322901e-09 1.599019786592895e-10 1.6046415156736422e-10 1.6488468993452836e-09 3.1889520143660664e-09 -1.88769540915862e-08 2.1949691901962182e-09 2.9078458952871098e-08 4.4628961031674194e-08 0.9997653612748931 0.9996741998174253 0.9944297359736698 -1.8699649260508857e-08 -1.2995734381371572e-08 -1.2421318986525934e-06 -5.781159471498351e-06 1.993160665947114e-11 -3.20708263838158e-08 0.00035106356974421034 0.0002505213455015605 0.008365966086858427 1.0000042733855565 0.9998448415541965 1.000106588118859 6.311183900368464e-06 -2.0903420635689595e-07 -8.054759875192519e-08 6.189084879041964e-06 2.3043938458347727e-09 -1.8873275619415327e-08 4.273386466863778e-06 3.053164279177427e-06 0.00010659480310977152 1.00000045472159 0.9998421139927177 1.0000108728494823 6.516339003743993e-07 -2.0563806465452323e-09 -7.136838247665167e-10 6.503484262577123e-07 3.0928245619289138e-09 -1.887739845628129e-08 4.54725471177674e-07 3.262933483251701e-07 1.087278225462729e-05 0.99986818372195 0.9997476273653642 1.0020144536524376 2.4300805755804344e-05 -7.959425297696476e-05 -0.0002314232891356143 -0.00013972652328952617 6.188419129407234e-09 -2.14684454480142e-08 0.0001490013972724257 0.00010639059684383597 0.0020284457100554197
2.522 1.000021452098971 0.9998571117086753 1.0009021880757702 4.675803796642764e-05 -1.556008751907744e-05 -7.27459313472537e-06 3.803686553540576e-05 -9.267220951469131e-10 -1.8872932878507733e-08 2.1452500084958087e-05 1.5325775963135743e-05 0.0009058605983478915 1.0000000012607675 0.9998417901067109 1.0000000246443865 1.6401165238935153e-09 1.598882231880155e-10 1.6093075907606353e-10 1.6497061684149937e-09 3.188997513361072e-09 -1.9247013897699253e-08 2.0819847599687412e-09 2.9153369408048112e-08 4.732969384531444e-08 0.9997653236958431 0.9996741758960677 0.9944282881929524 -5.094329062014244e-08 -2.5906084722376166e-09 -1.0050487464787169e-06 -4.748694991103443e-06 2.0060047512228106e-11 -3.239341806963502e-08 0.0003510623827193267 0.00025054526721698776 0.008366122776003052 1.0000042711947845 0.9998448399972808 1.0001065878740416 6.30960343694685e-06 -2.105593624249683e-07 -8.213731299978394e-08 6.187515465164728e-06 2.3032780569124904e-09 -1.9243475059356186e-08 4.27119565664395e-06 3.051600767447802e-06 0.00010659455647169911 1.0000004546984607 0.9998421139844104 1.000010872840926 6.51617461669225e-07 -2.0726331158961435e-09 -7.295242571453601e-10 6.503326241248687e-07 3.09271471264107e-09 -1.924747287880429e-08 4.54701832189225e-07 3.262842211191103e-07 1.0872786076398605e-05 0.9998679881139922 0.9997474875800093 1.001948344155679 2.3700201591601492e-05 -7.822159881950701e-05 -0.0002303720202220614 -0.00014197760134184156 6.246558789896792e-09 -2.1846590376171926e-08 0.00014949573368124028 0.00010674216202990728 0.001962504429241058
2.532 1.0000213033926784 0.999857005496866 1.0009019864649287 4.664128866291005e-05 -1.5637835537480898e-05 -7.399721945094399e-06 3.7923581848927806e-05 -9.231562264984675e-10 -1.925340569331065e-08 2.1303828321896373e-05 1.521955913593922e-05 0.0009056389330846106 1.0000000012606824 0.9998417901150402 1.0000000246422787 1.6405328662687259e-09 1.5984547202801582e-10 1.6150533117507073e-10 1.649967100524841e-09 3.1890222357172987e-09 -1.9623967820940544e-08 1.93643406584709e-09 2.922955432500353e-08 5.038163862410502e-08 0.9997652932699247 0.9996741567834949 0.9944271021635122 -1.0346672792680618e-07 1.4802978652634442e-08 -8.152458710496019e-07 -3.897822788346838e-06 2.007292680885896e-11 -3.268362603383033e-08 0.0003510627890818881 0.00025057438722559674 0.008366227614233028 1.000004269004644 0.9998448384409561 1.0001065876181794 6.308023551220886e-06 -2.1208377117631475e-07 -8.372611855238499e-08 6.185945449791133e-06 2.3021420703409167e-09 -1.9620572306901712e-08 4.269005442436051e-06 3.0500378309487127e-06 0.00010659429871145542 1.0000004546753196 0.9998421139762349 1.0000108728322685 6.516012036743272e-07 -2.0889139646253494e-09 -7.452557429724776e-10 6.503162240428185e-07 3.092584188659251e-09 -1.962444128137411e-08 4.5467804634504543e-07 3.262753236463694e-07 1.0872791760929472e-05 0.9998677801972167 0.9997473390126959 1.001881833903272 2.311438763248241e-05 -7.686819020368265e-05 -0.0002292316198537207 -0.0001441460284706938 6.2992242746313874e-09 -2.2236977000455236e-08 0.00014998053340078204 0.00010708689254066078 0.0018963798388810008
2.542 1.000021155117536 0.9998568995931639 1.0009017760061916 4.6524830904675255e-05 -1.5715098312571125e-05 -7.524180700229661e-06 3.781026878180202e-05 -9.196261681199671e-10 -1.9640988891005438e-08 2.1155592833248912e-05 1.5113653650729855e-05 0.0009054087615574998 1.0000000012605894 0.9998417901235069 1.0000000246401752 1.6410743991432406e-09 1.597924867211862e-10 1.6200709157237696e-10 1.6496491841735986e-09 3.1890251963815292e-09 -2.0007940877315222e-08 1.788736531706549e-09 2.93083090636146e-08 5.3014843851113146e-08 0.9997652691721562 0.9996741418423405 0.9944261388269738 -1.8810000718336524e-07 4.33985383651969e-08 -6.633677664706954e-07 -3.1977180781584244e-06 1.9984064956490386e-11 -3.294650849539135e-08 0.00035106478353638464 0.0002506080789470018 0.008366278959172463 1.0000042668151352 0.9998448368852255 1.0001065873512862 6.306444186987825e-06 -2.1360741447537554e-07 -8.531419662561527e-08 6.184374850733768e-06 2.300984461016376e-09 -2.0004693095921956e-08 4.266815839391013e-06 3.0484754812633565e-06 0.00010659402931205197 1.0000004546521704 0.9998421139681971 1.0000108728236035 6.515850712363106e-07 -2.1052043905725327e-09 -7.61059448817813e-10 6.502992447656241e-07 3.0924321376677736e-09 -2.0008429417240605e-08 4.5465426650893273e-07 3.2626677484586914e-07 1.0872795732316343e-05 0.9998675596875184 0.9997471814606547 1.001814958897894 2.2542958605657454e-05 -7.553391212418475e-05 -0.00022800712908346556 -0.00014623170815292972 6.346455476956706e-09 -2.263923261799016e-08 0.00015045523148635908 0.00010742439987746145 0.0018301328942526079
2.552 1.00002100726911 0.9998567939944043 1.000901556668449 4.6408663818705916e-05 -1.5791877773729673e-05 -7.647972164306125e-06 3.769692814126975e-05 -9.16132793082275e-10 -2.0035807355462435e-08 2.1007789358922228e-05 1.5008056470991758e-05 0.0009051700442130812 1.0000000012604935 0.9998417901321178 1.0000000246381366 1.6416767453602797e-09 1.5973888310099624e-10 1.6224284008242388e-10 1.648833470456296e-09 3.189005559962951e-09 -2.0399060532542877e-08 1.6770708471408837e-09 2.9390632134783367e-08 5.4659588095751737e-08 0.9997652509388426 0.9996741306997396 0.9944253688329134 -3.2274891812317023e-07 8.975623112559592e-08 -5.41834897800813e-07 -2.622518910395972e-06 1.9808194909733097e-11 -3.3188463693878026e-08 0.0003510683172262475 0.0002506455790779377 0.00836627609359103 1.00000426462626 0.9998448353300935 1.0001065870733419 6.304865279131525e-06 -2.1513028303770934e-07 -8.69017413611689e-08 6.182803747137276e-06 2.299805311673314e-09 -2.0395964850963598e-08 4.264626879926902e-06 3.046913739906179e-06 0.00010659374829925963 1.00000045462902 0.9998421139603043 1.0000108728149915 6.515689994198449e-07 -2.1214943898552858e-09 -7.771284694190646e-10 6.502817675092519e-07 3.092257457536673e-09 -2.0399564601319698e-08 4.546306551004071e-07 3.262586807781372e-07 1.0872795228513467e-05 0.999867326347777 0.9997470147546017 1.0017477542124296 2.1985497573731214e-05 -7.421864228357255e-05 -0.000226703394495464 -0.0001482346681891368 6.388301679714042e-09 -2.3052996969162042e-08 0.00015091928772892235 0.0001077543135556272 0.0017638249062300524
2.562 1.000020859842994 0.9998566886974442 1.0009013284209811 4.629278651435476e-05 -1.5868175852820916e-05 -7.771098990295999e-06 3.758356174860469e-05 -9.126769769656684e-10 -2.043798908448218e-08 2.086041366799903e-05 1.4902764582785155e-05 0.000904922741887816 1.0000000012604011 0.9998417901408801 1.0000000246361858 1.642292724640974e-09 1.5968500446624354e-10 1.6212077138474622e-10 1.6476218301847237e-09 3.1889619932407304e-09 -2.0797456904791876e-08 1.6354278291066851e-09 2.9476960504637845e-08 5.50064160071534e-08 0.9997652385302932 0.9996741232934665 0.9944247721790814 -5.340078815479795e-07 1.638960031512524e-07 -4.4450938256036236e-07 -2.1505802857309714e-06 1.9559163186508652e-11 -3.341782533421781e-08 0.0003510732856315293 0.00025068600812151547 0.008366219748202017 1.0000042624380205 0.9998448337755648 1.00010658678429 6.303286781168753e-06 -2.1665237675126337e-07 -8.84888448305391e-08 6.181232240192533e-06 2.29860292462725e-09 -2.079451710837734e-08 4.2624385961733545e-06 3.045352626438143e-06 0.00010659345602257738 1.0000004546058734 0.9998421139525637 1.0000108728064567 6.515529416473302e-07 -2.1377842532182543e-09 -7.935544629754129e-10 6.502638937451918e-07 3.092058869964775e-09 -2.0797976570391852e-08 4.546073322538352e-07 3.2625110110472326e-07 1.0872788865917089e-05 0.999867079985356 0.9997468387569498 1.0016802540049257 2.14415655577666e-05 -7.292225086170992e-05 -0.0002253250745755802 -0.00015015505293055625 6.424821294262671e-09 -2.347792472459938e-08 0.00015137218913519485 0.0001080762825420794 0.001697517827896202
2.572 1.0000207128348109 0.9998565836991608 1.0009010912334813 4.617719807269461e-05 -1.5943994477918397e-05 -7.893563669298517e-06 3.747017142388941e-05 -9.092593653372989e-10 -2.084766345817577e-08 2.0713461543896146e-05 1.4797774983942662e-05 0.0009046668153895061 1.0000000012603183 0.999841790149802 1.0000000246343277 1.6428991803312782e-09 1.5962612282495854e-10 1.6170079278108144e-10 1.6461200861843692e-09 3.1888947903514514e-09 -2.1203261964022145e-08 1.6757448335866372e-09 2.956707538139514e-08 5.400459475617381e-08 0.9997652324357497 0.9996741199479491 0.9944243384566522 -8.606261289176257e-07 2.808383106130424e-07 -3.6642170433020453e-07 -1.7638267559378913e-06 1.9247417082926255e-11 -3.364567779163969e-08 0.0003510795215083861 0.0002507283977359387 0.008366112436554335 1.0000042602504198 0.9998448322216441 1.0001065864840553 6.301708670363953e-06 -2.1817370049123578e-07 -9.007544786341072e-08 6.1796604352078585e-06 2.2973776091982842e-09 -2.1200482610263875e-08 4.260251003617271e-06 3.043792147356449e-06 0.0001065931527683245 1.0000004545827375 0.9998421139449826 1.0000108727980022 6.515368755104877e-07 -2.154077893061792e-09 -8.102775142383175e-10 6.502457296877283e-07 3.091836610559884e-09 -2.120379778978121e-08 4.545843392402248e-07 3.262440300192564e-07 1.087277668280008e-05 0.9998668204498455 0.9997466533601961 1.0016124915364768 2.0910686971828735e-05 -7.16445999784377e-05 -0.0002238766459442823 -0.00015199311583661396 6.456082037445738e-09 -2.3913687193390626e-08 0.0001518134519556565 0.00010838997638008328 0.001631274616601616
2.582 1.0000205662402113 0.9998564789964501 1.0009008450760923 4.6061897505247223e-05 -1.6019335564629625e-05 -8.01536857094821e-06 3.7356758999198005e-05 -9.058806955819181e-10 -2.1264962852613783e-08 2.0566928777379854e-05 1.469308467886825e-05 0.0009044022253211622 1.0000000012602497 0.999841790158889 1.0000000246325698 1.6434825574119847e-09 1.5956340064592793e-10 1.6115322971133214e-10 1.6444512919409965e-09 3.1888026204890636e-09 -2.1616610501595523e-08 1.7806205367752576e-09 2.9660153943791153e-08 5.1836044617596077e-08 0.9997652338326006 0.9996741214887435 0.9944240677725984 -1.3579701832841066e-06 4.6268350668084484e-07 -3.035484289036507e-07 -1.4471940175736297e-06 1.888161089617404e-11 -3.388694809912418e-08 0.0003510867916877356 0.00025077172216533215 0.008365958617719231 1.0000042580634574 0.9998448306683348 1.000106586172565 6.300130932396584e-06 -2.196942539841077e-07 -9.166138009429551e-08 6.1780884555500915e-06 2.296127570896309e-09 -2.161399581231062e-08 4.258064094346065e-06 3.042232291878928e-06 0.00010659283850237712 1.0000004545596155 0.9998421139375674 1.0000108727896366 6.515207867501297e-07 -2.1703749440045368e-09 -8.271271859734083e-10 6.502273978139077e-07 3.091589223691802e-09 -2.161716244924416e-08 4.545616300989337e-07 3.2623739542528573e-07 1.0872759851017329e-05 0.9998665476310787 0.9997464584855088 1.0015444991929496 2.0392329612523647e-05 -7.038554274246901e-05 -0.00022236240948720173 -0.000153749212343175 6.482158172385858e-09 -2.4359973849492144e-08 0.0001522426232832434 0.0001086950860290026 0.0015651596903319997
2.592 1.0000204200548717 0.9998563745862277 1.000900589919431 4.594688369892326e-05 -1.609420100934728e-05 -8.136516038446015e-06 3.724332633804019e-05 -9.025413575631659e-10 -2.1690021944462238e-08 2.0420811169463093e-05 1.4588690680053423e-05 0.0009041289322649522 1.000000001260196 0.9998417901681456 1.0000000246309337 1.6440171178253313e-09 1.5950907778225029e-10 1.6066512546469724e-10 1.64277350327281e-09 3.1886844178100026e-09 -2.2037639295828562e-08 1.9157404203884387e-09 2.9754922702071714e-08 4.8885123006110185e-08 0.9997652448140487 0.9996741294055546 0.9944239724289166 -2.1035838870347065e-06 7.413437495489652e-07 -2.5263223264274433e-07 -1.1881500665844432e-06 1.8468838264422532e-11 -3.4161818748479036e-08 0.00035109479372206044 0.0002508149289683476 0.008365764750987274 1.0000042558771314 0.9998448291156381 1.0001065858497609 6.298553540712983e-06 -2.2121402455695163e-07 -9.32464548833283e-08 6.1765164599872505e-06 2.2948525792489594e-09 -2.2035193689321054e-08 4.255877840756269e-06 3.040673034594084e-06 0.00010659251291511445 1.0000004545365093 0.9998421139303219 1.0000108727813808 6.51504649913094e-07 -2.186662420486896e-09 -8.439166885469318e-10 6.502090564646234e-07 3.0913161358507928e-09 -2.203820786230688e-08 4.545390906492827e-07 3.262310732203693e-07 1.0872740320838065e-05 0.9998662614574854 0.9997462540815547 1.00147630851171 1.9885877792463205e-05 -6.914492174989528e-05 -0.00022078649635877005 -0.00015542379305703087 6.503132885554367e-09 -2.4816493948558432e-08 0.00015265928223650698 0.00010899132443856965 0.0014992395030080008
2.602 1.000020274274498 0.9998562704654302 1.0009003257346103 4.5832155365196895e-05 -1.6168592690109832e-05 -8.257008469733862e-06 3.712987532989894e-05 -8.99242212290985e-10 -2.212297710061973e-08 2.027510454164354e-05 1.4484590015273542e-05 0.0009038468972000316 1.000000001260156 0.9998417901775732 1.0000000246294454 1.6444569371867732e-09 1.5948611657372099e-10 1.60358654825338e-10 1.6412757395919648e-09 3.1885400612909776e-09 -2.246648691650761e-08 2.046638508056987e-09 2.984989360427306e-08 4.5710561336650076e-08 0.9997652687009181 0.9996741460749969 0.9944240794335866 -3.2038665115675435e-06 1.1620298926884481e-06 -2.1103664568350876e-07 -9.762868151116042e-07 1.8014298578054205e-11 -3.449750019372142e-08 0.0003511031440803016 0.0002508569613070322 0.00836553937621341 1.0000042536914364 0.9998448275635541 1.0001065855155902 6.2969764484636355e-06 -2.22732989422831e-07 -9.483054999209888e-08 6.1749446388964974e-06 2.293551207809509e-09 -2.2464215469196147e-08 4.253692207188491e-06 3.03911434433203e-06 0.00010659217571518893 1.0000004545134182 0.9998421139232483 1.0000108727732617 6.514884187047617e-07 -2.2029179493251363e-09 -8.605235750235101e-10 6.501908948661625e-07 3.0910165750316546e-09 -2.246707296071939e-08 4.545165733112635e-07 3.2622491459415164e-07 1.0872720545443012e-05 0.9998659618948506 0.9997460401236151 1.0014079502148259 1.9390597101858275e-05 -6.792256686325773e-05 -0.00021915287379467856 -0.00015701739729245473 6.519096058106911e-09 -2.5282979713971664e-08 0.000153063040738009 0.00010927842687298598 0.0014335832709890877
2.612 1.0000201288948252 0.9998561666310151 1.0009000524932574 4.571771099827882e-05 -1.6242512477891058e-05 -8.376848344033958e-06 3.701640785299732e-05 -8.959838699327187e-10 -2.256396868521849e-08 2.0129804749204273e-05 1.4380779736441284e-05 0.0009035560818880952 1.0000000012601262 0.9998417901871738 1.0000000246281233 1.6447502708380724e-09 1.595168219343298e-10 1.6026655857509951e-10 1.6401417170674519e-09 3.1883686527574763e-09 -2.2903295954954813e-08 2.1467136697691433e-09 2.9943656525831856e-08 4.299926794523947e-08 0.9997653104536861 0.9996741750546037 0.994424433895078 -4.801760331397205e-06 1.7875636433928024e-06 -1.766289102820456e-07 -8.029735278748177e-07 1.752156192922182e-11 -3.4930372431594986e-08 0.00035111134299491327 0.0002508967595963742 0.008365293453082942 1.0000042515063658 0.9998448260120806 1.0001065851699906 6.295399602563648e-06 -2.2425112665018484e-07 -9.641363289696241e-08 6.173373177855787e-06 2.2922233906290367e-09 -2.2901203078141598e-08 4.25150716423906e-06 3.037556194635009e-06 0.00010659182694640402 1.0000004544903374 0.9998421139163475 1.0000108727652965 6.514720415982501e-07 -2.219118864104013e-09 -8.76915202553478e-10 6.501730965490615e-07 3.0906902615214256e-09 -2.2903899984650882e-08 4.5449393623999273e-07 3.262187805661253e-07 1.087270323147689e-05 0.9998656489455604 0.999745816613057 1.0013394542505416 1.8905589255015864e-05 -6.671829206291742e-05 -0.00021746535069152757 -0.00015853064694823442 6.530144100896931e-09 -2.5759187771756205e-08 0.0001534535439074243 0.00010955615100542341 0.001368263893426709
2.622 1.0000199839116226 0.9998560630799631 1.0008997701675522 4.560354883479772e-05 -1.6315962250807256e-05 -8.496038195625314e-06 3.690292572326259e-05 -8.927668895990653e-10 -2.3013137804043203e-08 1.9984907691077754e-05 1.4277256926806033e-05 0.0009032564489903133 1.0000000012601025 0.9998417901969465 1.0000000246269627 1.6448665060736403e-09 1.5960754625980306e-10 1.603570542306871e-10 1.6395009879793953e-09 3.188169470221791e-09 -2.334821054416371e-08 2.1984044118899383e-09 3.003515646258976e-08 4.144350615305998e-08 0.9997653771994416 0.9996742214585947 0.9944251033047331 -7.085155372590789e-06 2.703525413752777e-06 -1.476854598198007e-07 -6.610639841516436e-07 1.6993311702112942e-11 -3.550846220292737e-08 0.00035111869082427076 0.00025093322334672816 0.008365041339514557 1.0000042493219106 0.9998448244612149 1.000106584812878 6.293822970327732e-06 -2.257684301407242e-07 -9.799573531560518e-08 6.1718022084174e-06 2.2908683834063825e-09 -2.3346300803407715e-08 4.249322699110763e-06 3.035998572525178e-06 0.00010659146706752193 1.000000454467263 0.9998421139096196 1.0000108727574812 6.514554878656429e-07 -2.2352589760008808e-09 -8.931233037540375e-10 6.501557920414266e-07 3.0903355139833072e-09 -2.334883270077016e-08 4.5447107614235993e-07 3.2621257303953396e-07 1.087269094396819e-05 0.999865322648439 0.9997455835772194 1.0012708498450722 1.8429735626589438e-05 -6.553189112921433e-05 -0.00021572758296340645 -0.00015996424069297636 6.536379408905267e-09 -2.6244902719251353e-08 0.0001538304701011651 0.0001098242768076127 0.0013033591232316133
2.632 1.000019839320697 0.9998559598092823 1.000899478730286 4.5489666789381675e-05 -1.638894390446102e-05 -8.61458057921196e-06 3.67894306623392e-05 -8.895914936862478e-10 -2.347062907735418e-08 1.984040931009167e-05 1.417401870082973e-05 0.0009029479618649567 1.0000000012600787 0.9998417902068917 1.000000024625931 1.6448144711663349e-09 1.5973832949562446e-10 1.605706781166041e-10 1.6393996951636537e-09 3.1879420861217278e-09 -2.380137712083107e-08 2.1926464801132823e-09 3.0123867288299164e-08 4.149542298652771e-08 0.9997654788845238 0.9996742924231594 0.9944261826341056 -1.0295481070481279e-05 4.024154705154995e-06 -1.2281569045419854e-07 -5.446499262774489e-07 1.64323907729103e-11 -3.629417795205124e-08 0.00035112411516964934 0.000250965103290355 0.008364803006142297 1.0000042471380621 0.9998448229109542 1.0001065844441417 6.2922465575040175e-06 -2.2728492005794453e-07 -9.957691691072063e-08 6.170231778823871e-06 2.2894854236536878e-09 -2.3799655090541185e-08 4.247138815904994e-06 3.034441478455421e-06 0.00010659109669135784 1.0000004544441898 0.9998421139030648 1.000010872749783 6.514387658232591e-07 -2.251358245980395e-09 -9.09207882414959e-10 6.501390273432191e-07 3.089952735080711e-09 -2.3802017787741765e-08 4.54447946932174e-07 3.26206250153616e-07 1.0872685467382097e-05 0.9998649830792917 0.9997453410698116 1.0012021655669998 1.7961628427846422e-05 -6.436313187830676e-05 -0.00021394307871605323 -0.00016131894841275027 6.537910105305067e-09 -2.673994086575277e-08 0.00015419353063437258 0.0001100826062619835 0.0012389530645843946
2.642 1.0000196951178943 0.9998558568160103 1.0008991781549492 4.537606235173084e-05 -1.6461459347796877e-05 -8.732478052318087e-06 3.667592430286963e-05 -8.864588198399955e-10 -2.393658887742235e-08 1.9696305584371537e-05 1.4071062197392418e-05 0.0009026305842261282 1.0000000012600514 0.9998417902170093 1.0000000246249687 1.6446354591902058e-09 1.598654045387316e-10 1.6083463526370567e-10 1.6398072740786415e-09 3.1876857367777897e-09 -2.4262945002241318e-08 2.129014154766211e-09 3.020983009916332e-08 4.311664057629416e-08 0.9997656290563615 0.9996743976638045 0.9944278000638787 -1.473567266050203e-05 5.8987890197710145e-06 -1.0090075034208477e-07 -4.488541248100773e-07 1.5839357962365904e-11 -3.7367127492973053e-08 0.00035112584528503265 0.0002509907781144342 0.008364608391091183 1.000004244954813 0.9998448213612962 1.0001065840636438 6.2906704024381945e-06 -2.28800640322989e-07 -1.0115724993891212e-07 6.168661860119199e-06 2.2880741947149636e-09 -2.426141528368437e-08 4.244955525046213e-06 3.032884918296323e-06 0.00010659071611444522 1.0000004544211138 0.9998421138966825 1.0000108727421424 6.514219166994427e-07 -2.267460349869462e-09 -9.252415636069762e-10 6.501227715148276e-07 3.0895410561554087e-09 -2.4263604518767265e-08 4.5442456279673237e-07 3.2619982170499567e-07 1.0872687068199216e-05 0.99986463035227 0.9997450891718944 1.0011334294066407 1.74994891198746e-05 -6.321174867156078e-05 -0.00021211520327730525 -0.00016259560588638937 6.534849014877069e-09 -2.72441538044081e-08 0.00015454246920990351 0.00011033096291164087 0.0011751380987115676
2.652 1.0000195512991104 0.9998557540972176 1.0008988684158395 4.5262732445300376e-05 -1.6533510486817408e-05 -8.849733179693616e-06 3.656240821769181e-05 -8.833688139215305e-10 -2.4411166845457836e-08 1.9552592517121676e-05 1.3968384572404326e-05 0.0009023042799781439 1.0000000012600179 0.999841790227301 1.000000024623992 1.6443768189766224e-09 1.599368099216679e-10 1.610609297121054e-10 1.6406482530586215e-09 3.187399371920598e-09 -2.4733065872153527e-08 2.016762495819801e-09 3.0293591904389113e-08 4.577521596974337e-08 0.9997658457668488 0.9996745501193931 0.9944301230179158 -2.0776397937163685e-05 8.518460190990871e-06 -8.104481944246612e-08 -3.6965722820207384e-07 1.5215590277553007e-11 -3.8826762483498865e-08 0.0003511208398138941 0.0002510078487691053 0.008364505202010576 1.0000042427721552 0.99984481981224 1.0001065836712213 6.289094549184975e-06 -2.3031564357947148e-07 -1.0273682240986567e-07 6.167092378294796e-06 2.2866334934936685e-09 -2.4731733110970356e-08 4.242772829283442e-06 3.031328892646002e-06 0.0001065903249604321 1.000000454398032 0.9998421138904748 1.0000108727344752 6.514049880168098e-07 -2.283617361381483e-09 -9.413118617655876e-10 6.501069496312644e-07 3.089099668248793e-09 -2.4733744613756917e-08 4.5440098860884864e-07 3.2619333426432855e-07 1.0872694067338711e-05 0.9998642646221959 0.9997448279935474 1.0010646688726759 1.704107464440136e-05 -6.207743293114831e-05 -0.0002102471840930632 -0.00016379510968611967 6.527314184611964e-09 -2.775743431193438e-08 0.00015487706105998057 0.00011056919125001187 0.0011120173741046746
2.662 1.0000194078602915 0.9998556516500138 1.0008985494882041 4.514967326840748e-05 -1.6605099200334543e-05 -8.966348526959726e-06 3.644888394940358e-05 -8.803218166586003e-10 -2.489451491306236e-08 1.9409266138617336e-05 1.3865982999886036e-05 0.0009019690134630696 1.0000000012599757 0.9998417902377692 1.000000024622897 1.6440654386739063e-09 1.5991396016704978e-10 1.6115284336341896e-10 1.64183174031113e-09 3.1870831335391462e-09 -2.5211893308310748e-08 1.8758982235893787e-09 3.037608988880697e-08 4.8708312899718445e-08 0.9997661525742236 0.9996747666664889 0.9944333640063598 -2.885914671557996e-05 1.2122071495754318e-05 -6.253677588700722e-08 -3.037533457763906e-07 1.456159763897732e-11 -4.079450285697366e-08 0.0003511038372754913 0.0002510124575501982 0.008364571937725128 1.0000042405900846 0.9998448182637849 1.0001065832666935 6.287519021861797e-06 -2.318299683308052e-07 -1.0431573120272815e-07 6.165523243146107e-06 2.2851634847329585e-09 -2.5210763107487148e-08 4.2405907192680025e-06 3.0297733929424942e-06 0.00010658992222580925 1.0000004543749421 0.999842113884444 1.000010872726677 6.513880071254842e-07 -2.299867993693342e-09 -9.575155406316688e-10 6.500914708560156e-07 3.0886281087728784e-09 -2.521259181940218e-08 4.543773241092516e-07 3.261868584600385e-07 1.087270313533414e-05 0.9998638860879447 0.9997445576762968 1.0009959111080435 1.6583573370487296e-05 -6.095982143369853e-05 -0.0002083421154649432 -0.00016491841231858721 6.515427571660152e-09 -2.827972168443472e-08 0.0001551971117960744 0.00011079715594097536 0.0010497080429550678
2.672 1.0000192647974444 0.9998555494715485 1.0008982213484174 4.503688013492035e-05 -1.6676227320076405e-05 -9.082326625915187e-06 3.6335353014628485e-05 -8.773189249164202e-10 -2.5386787404915163e-08 1.9266322524586995e-05 1.376385468506068e-05 0.0009016247501014692 1.000000001259926 0.9998417902484179 1.0000000246215748 1.6437022814408614e-09 1.5979066067793993e-10 1.610407724117899e-10 1.6432567078539636e-09 3.1867362693901605e-09 -2.569958434831642e-08 1.7366788245455061e-09 3.045848531127988e-08 5.120508674659717e-08 0.999766579601022 0.999675068873808 0.9944377855987423 -3.949457524345227e-05 1.700137145474871e-05 -4.482038268743752e-08 -2.484300079872677e-07 1.3878090436034263e-11 -4.3414879552295346e-08 0.0003510658620505455 0.00025099821325554045 0.008364938330152788 1.0000042384085972 0.9998448167159323 1.0001065828498754 6.285943817439079e-06 -2.3334362127163976e-07 -1.058940464990094e-07 6.163954353659383e-06 2.2836636025063228e-09 -2.5698661470023107e-08 4.238409181850349e-06 3.0282184086823947e-06 0.00010658950675920265 1.000000454351845 0.999842113878594 1.0000108727186408 6.51370974037972e-07 -2.316217879345583e-09 -9.739222511565269e-10 6.500762339922645e-07 3.0881259108565976e-09 -2.57003032637433e-08 4.543536860885675e-07 3.2618048239059736e-07 1.0872710365947885e-05 0.9998634949970008 0.9997442783963717 1.0009271830264732 1.612349429810211e-05 -5.985848224030264e-05 -0.00020640296311734435 -0.00016596651761781404 6.499313994621461e-09 -2.8811008782600906e-08 0.00015550245597094456 0.00011101474086738174 0.0009883454851610152
2.682 1.0000191221066441 0.999855447559023 1.0008978839742066 4.4924347324234666e-05 -1.674689662417859e-05 -9.197669924423356e-06 3.622181688760318e-05 -8.743596510007109e-10 -2.5888141594573727e-08 1.9123757823381077e-05 1.366199688398359e-05 0.0009012714571170618 1.0000000012598689 0.9998417902592511 1.0000000246199392 1.6432759981271027e-09 1.5959671414220747e-10 1.6073153806091512e-10 1.6447951595871052e-09 3.186358109958675e-09 -2.6196298603137126e-08 1.6347590514236431e-09 3.0541926436729313e-08 5.2761884244209885e-08 0.999767164583276 0.9996754837505515 0.994443703672935 -5.325442656420719e-05 2.3503747156046256e-05 -2.7471315228066737e-08 -2.0146872251646504e-07 1.3165364981791255e-11 -4.685519004359019e-08 0.0003509919941271385 0.0002509545863943378 0.008365815602236485 1.0000042362276913 0.9998448151686846 1.0001065824206037 6.284368922070996e-06 -2.3485657273818165e-07 -1.0747176160737825e-07 6.162385582479011e-06 2.2821328133747035e-09 -2.619558732540922e-08 4.236228215852523e-06 3.0266639390877076e-06 0.00010658907786815002 1.000000454328742 0.9998421138729294 1.0000108727102777 6.513538783070372e-07 -2.332637643283401e-09 -9.905254073709637e-10 6.500611111560496e-07 3.08759275490824e-09 -2.61970382059803e-08 4.5433018889754106e-07 3.261743036698009e-07 1.0872712655951904e-05 0.9998630916512206 0.9997439903688334 1.0008585114700674 1.565655491423994e-05 -5.8772898222069097e-05 -0.0002044325686082666 -0.00016694047638102452 6.47910239888761e-09 -2.9351350305622823e-08 0.0001557929553782785 0.00011122184801845614 0.0009280888370538748
2.692 1.0000189797840437 0.999855345909692 1.000897537344917 4.4812067926139584e-05 -1.6817108845192704e-05 -9.312380761400918e-06 3.610827698907779e-05 -8.714449152266366e-10 -2.6398737866251644e-08 1.8981568275012245e-05 1.356040691718111e-05 0.00090090910397776 1.0000000012598078 0.9998417902702748 1.0000000246179563 1.6427882795791785e-09 1.593871421007012e-10 1.603334456457909e-10 1.646280459321296e-09 3.1859483754328575e-09 -2.6702197399179897e-08 1.5990748270956154e-09 3.062726936300796e-08 5.312818332331455e-08 0.99976795382253 0.9996760444255424 0.9944514879470684 -7.075548398237147e-05 3.203171674660911e-05 -1.017956047742909e-08 -1.610628476024461e-07 1.2423510491247855e-11 -5.1303120750908834e-08 0.0003508582177355286 0.0002508646433780161 0.008367538590677634 1.0000042340473647 0.999844813622044 1.0001065819787704 6.2827943331255e-06 -2.3636876841342108e-07 -1.0904876862554589e-07 6.160816761548608e-06 2.280571014357676e-09 -2.6701703031530343e-08 4.234047838538583e-06 3.0251099973727184e-06 0.00010658863562666014 1.000000454305635 0.9998421138674556 1.0000108727015555 6.513367216600764e-07 -2.3490722317224517e-09 -1.0072166360462629e-09 6.500459354490176e-07 3.087027911644027e-09 -2.67029582156166e-08 4.543069210022044e-07 3.261684105040426e-07 1.0872708679809828e-05 0.999862676413816 0.9997436938525681 1.000789923386971 1.5177575045605279e-05 -5.7702448302434655e-05 -0.00020243365362790708 -0.00016784138221043104 6.454924014763911e-09 -2.9900870778826297e-08 0.00015606849713420203 0.00011141839624200474 0.0008691282331348086
2.702 1.0000188378258825 0.9998552445208739 1.000897181441812 4.470003367827816e-05 -1.6886865688002027e-05 -9.426461400601358e-06 3.599473470061657e-05 -8.685747002704447e-10 -2.6918737824026546e-08 1.8839750213282864e-05 1.3459082170767328e-05 0.0009005376624125492 1.000000001259743 0.9998417902814936 1.000000024615672 1.642262571601699e-09 1.5922099261613732e-10 1.6002306530490023e-10 1.6475203305089896e-09 3.1855069170035167e-09 -2.7217445076111142e-08 1.6368317307938182e-09 3.071486925717273e-08 5.229374174815916e-08 0.9997690029302043 0.9996767906783183 0.9944615587332234 -9.263441694152508e-05 4.303794930537425e-05 7.264060421590302e-09 -1.257499721064292e-07 1.1653161430032833e-11 -5.696183343234211e-08 0.00035062722634196454 0.00025070203306664025 0.008370620489631843 1.000004231867616 0.9998448120760127 1.0001065815243475 6.2812200690735775e-06 -2.3788014944306257e-07 -1.1062489181163532e-07 6.159247697664216e-06 2.278978205730926e-09 -2.721717313287746e-08 4.231868075089322e-06 3.023556602479768e-06 0.0001065881806623343 1.0000004542825254 0.999842113862177 1.0000108726925192 6.513195279996213e-07 -2.3654629205948715e-09 -1.023819313289844e-09 6.500305148607062e-07 3.0864310361441635e-09 -2.721822777652665e-08 4.542839202286399e-07 3.2616285529110266e-07 1.087269898637686e-05 0.9998622497174731 0.9997433891560914 1.0007214460264182 1.4680385855354062e-05 -5.664638671945667e-05 -0.00020040882422104242 -0.00016867036753120428 6.4269124482650065e-09 -3.04597727848484e-08 0.00015632899158388318 0.00011160431988426933 0.0008116942654996548
2.712 1.0000186962285031 0.9998551433899592 1.0008968162483796 4.458823479468104e-05 -1.6956168846419947e-05 -9.539914113479067e-06 3.588119140819282e-05 -8.657495646867933e-10 -2.7448307157398902e-08 1.8698300057083753e-05 1.3358020090083581e-05 0.0009001571062319221 1.0000000012596766 0.9998417902929121 1.000000024613212 1.6417331503811769e-09 1.591405217269042e-10 1.5995959758996246e-10 1.648339825104573e-09 3.185032684331711e-09 -2.7742209075615877e-08 1.7302608311187187e-09 3.080456677369512e-08 5.044737313879101e-08 0.9997703772369174 0.9996777692312195 0.9944743788892572 -0.0001195130795777314 5.701472351363524e-05 2.4978275282182216e-08 -9.435641720964136e-08 1.085397659499607e-11 -6.404214419111592e-08 0.0003502432021242854 0.0002504272393482149 0.008375818312163177 1.0000042296884424 0.9998448105305942 1.000106581057388 6.279646156212956e-06 -2.393906731903569e-07 -1.1219997230280069e-07 6.15767821496774e-06 2.2773534326448115e-09 -2.774216399136665e-08 4.229688937277121e-06 3.022003763037611e-06 0.00010658771360423609 1.0000004542594145 0.9998421138570988 1.0000108726832946 6.513023312776446e-07 -2.3817668122823685e-09 -1.040174156470441e-09 6.500146737623859e-07 3.0858020036678376e-09 -2.7743014109493246e-08 4.5426115735331884e-07 3.261576371686508e-07 1.0872685321282374e-05 0.9998618120734318 0.9997430766440408 1.0006531071464038 1.4157764519812612e-05 -5.560382085553138e-05 -0.000198360574935583 -0.00016942859977470652 6.395203405528768e-09 -3.102834802143807e-08 0.00015657437005906727 0.00011177956733083798 0.0007560702351390252
2.722 1.000018554988363 0.9998550425144216 1.000896441750644 4.4476659817397475e-05 -1.7025020012328766e-05 -9.652741265246523e-06 3.576764855317618e-05 -8.629694057816364e-10 -2.7987614016382903e-08 1.855721430996715e-05 1.3257218179718167e-05 0.0008997674113750529 1.0000000012596095 0.9998417903045352 1.000000024610755 1.6412235103532636e-09 1.5915968626456845e-10 1.601992920859159e-10 1.6486288663651331e-09 3.1845262194151197e-09 -2.8276658817265247e-08 1.8492855027529325e-09 3.089588380416904e-08 4.792776889473309e-08 0.9997721517315572 0.9996790337058538 0.9944904401198349 -0.00015195481211847443 7.447699029688347e-05 4.299953674919299e-08 -6.595186853083048e-08 1.0026567475250649e-11 -7.275162264245486e-08 0.0003496258177925561 0.000249983277362165 0.008384202859352145 1.0000042275098424 0.9998448089857899 1.0001065805780007 6.278072608904717e-06 -2.4090032650035534e-07 -1.1377395459310993e-07 6.156108201606341e-06 2.2756967241664237e-09 -2.8276846137082214e-08 4.22751041000619e-06 3.020451468120538e-06 0.00010658723463741407 1.0000004542363037 0.9998421138522257 1.0000108726740597 6.512851549707848e-07 -2.39797045588471e-09 -1.0562248762113737e-09 6.499983023790715e-07 3.085139813378533e-09 -2.8277486648551692e-08 4.542385410999637e-07 3.261527087719691e-07 1.0872669753461292e-05 0.9998613640812583 0.9997427567441616 1.000584935227041 1.3601405762894913e-05 -5.457368842949827e-05 -0.00019629129285115448 -0.00017011727774327533 6.359934265918632e-09 -3.160698491508525e-08 0.00015680458249122192 0.00011194409944536966 0.0007026077317101055
2.732 1.0000184141020516 0.9998549418918288 1.00089605793748 4.4365295525560206e-05 -1.7093420871326973e-05 -9.764945346502363e-06 3.5654107658665905e-05 -8.602347357730336e-10 -2.853682890611813e-08 1.8416489580458674e-05 1.3156674018341268e-05 0.0008993685564476174 1.0000000012595434 0.9998417903163687 1.0000000246084892 1.640738085077573e-09 1.5926297361454696e-10 1.6066449225009969e-10 1.6483681537417048e-09 3.1839865237980818e-09 -2.882096641234205e-08 1.965438524894083e-09 3.0988293598685994e-08 4.518179650239098e-08 0.9997744104000428 0.9996806441509599 0.9945102431102248 -0.00019041350804535108 9.593864839195062e-05 6.128889164684999e-08 -3.981240856679212e-08 9.170941450929336e-12 -8.328072945447218e-08 0.000348664013095323 0.0002492912283946556 0.008397221134001626 1.000004225331813 0.9998448074416026 1.000106580086307 6.276499419008915e-06 -2.4240912488179503e-07 -1.1534691670733873e-07 6.1545376376219e-06 2.2740075318688744e-09 -2.882139176911197e-08 4.2253324570027075e-06 3.018899692476835e-06 0.00010658674350662047 1.000000454213194 0.9998421138475629 1.0000108726650037 6.512680032905908e-07 -2.4140888318395205e-09 -1.072048976400815e-09 6.499813811573827e-07 3.0844446331113608e-09 -2.8821817492237424e-08 4.5421594573409683e-07 3.26148003817008e-07 1.0872654184529786e-05 0.9998609064389197 0.9997424299545066 1.0005169596804802 1.3001941001474095e-05 -5.3554735111095506e-05 -0.0001942032614365922 -0.00017073762818011027 6.32124291104806e-09 -3.2196175261996534e-08 0.0001570195948785815 0.00011209788790042511 0.0006517457567123368
2.742 1.0000182735663075 0.9998548415198553 1.0008956648009357 4.4254126928050264e-05 -1.7161373090906206e-05 -9.876528927571407e-06 3.5540570321516496e-05 -8.575453589529903e-10 -2.9096126247513236e-08 1.8276122620493335e-05 1.305638528608597e-05 0.0008989605236223027 1.0000000012594803 0.9998417903284175 1.0000000246065657 1.640273771286269e-09 1.594141923571211e-10 1.6118814292104293e-10 1.6476193380103354e-09 3.183413450344906e-09 -2.937530711574459e-08 2.057506880835724e-09 3.108139373639745e-08 4.2728721073100285e-08 0.9997772448549556 0.9996826660637497 0.9945342714694746 -0.00023517851751732056 0.0001218822689162601 7.973864601741002e-08 -1.5390368920496703e-08 8.287389006229384e-12 -9.578643601374569e-08 0.00034721042832078794 0.0002482462442664526 0.008416732515905996 1.0000042231543556 0.9998448058980368 1.0001065795823931 6.274926567951662e-06 -2.4391710506205174e-07 -1.1691902597068904e-07 6.152966583377206e-06 2.2722860192116153e-09 -2.9375975670897084e-08 4.223155043817513e-06 3.01734841280603e-06 0.00010658623992274232 1.0000004541900882 0.9998421138431159 1.0000108726562769 6.512508732161344e-07 -2.4301586942331166e-09 -1.087813878463971e-09 6.499639714059785e-07 3.0837169692241105e-09 -2.9376181844175587e-08 4.5419325186743904e-07 3.2614346787549147e-07 1.0872640364189618e-05 0.9998604399526826 0.9997420968505124 1.0004492110463752 1.2349014177143495e-05 -5.254549384049079e-05 -0.0001920986642175645 -0.00017129090255661245 6.279268817389662e-09 -3.279652287782403e-08 0.00015721938660443575 0.00011224091339556088 0.0006040326473191795
2.752 1.0000181333780345 0.9998547413962933 1.000895262336572 4.414313734185031e-05 -1.7228878302581724e-05 -9.987494568384253e-06 3.5427038179694884e-05 -8.549015726833985e-10 -2.9665681998582272e-08 1.813611036164479e-05 1.2956349790526728e-05 0.0008985432994739096 1.0000000012594243 0.999841790340689 1.000000024605072 1.6398425479798653e-09 1.5956843082244023e-10 1.616057119410342e-10 1.6464910186277503e-09 3.1828073986212753e-09 -2.9939858124068995e-08 2.1115034439720527e-09 3.117491781427443e-08 4.1099086356245247e-08 0.9997807521858955 0.999685168854391 0.9945629600927453 -0.00028631967875271755 0.00015272327543966203 9.818021810449747e-08 7.710586097363227e-09 7.376188108411853e-12 -1.1037411213014808e-07 0.0003450776496709712 0.00024671484702174477 0.008444994342534469 1.0000042209774695 0.999844804355096 1.000106579066287 6.273354051103233e-06 -2.4542431180798256e-07 -1.1849044751428111e-07 6.151395147429859e-06 2.270531835601542e-09 -2.9940775733259794e-08 4.220978158410127e-06 3.0157976215894576e-06 0.00010658572398080378 1.0000004541669905 0.9998421138388921 1.0000108726479666 6.512337774150202e-07 -2.446224519834445e-09 -1.1036843361635942e-09 6.499461820497248e-07 3.0829556500092596e-09 -2.994075753022043e-08 4.5417037901814995e-07 3.261390734002014e-07 1.0872630050749971e-05 0.9998599655462678 0.9997417580915384 1.000381721160515 1.1631420298452513e-05 -5.154426729603577e-05 -0.0001899795882853619 -0.00017177837405355298 6.234151836048988e-09 -3.340874461657571e-08 0.00015740394761102857 0.00011237316376132185 0.0005601478541925562
2.762 1.0000179935343145 0.9998546415190619 1.0008948505437991 4.403230854005532e-05 -1.7295938086235017e-05 -1.0097844742835796e-05 3.531351288104004e-05 -8.523033904987255e-10 -3.024567509474159e-08 1.7996449933177428e-05 1.2856565479367425e-05 0.0008981168753778856 1.0000000012593795 0.99984179035319 1.0000000246040306 1.6394850836279642e-09 1.596862975450499e-10 1.618288956031988e-10 1.6451075150995559e-09 3.182167848580932e-09 -3.051480018179526e-08 2.119491649534678e-09 3.126867254828287e-08 4.0704372925524656e-08 0.9997850320157385 0.999688223742751 0.9945966592791126 -0.0003436376943734805 0.00018877042476183475 1.1639471471797607e-07 2.9756769576313633e-08 6.437950960210679e-12 -1.270787645750354e-07 0.00034203753775126106 0.000244534433229219 0.008484570504249514 1.0000042188011564 0.9998448028127864 1.0001065785379546 6.27178188827389e-06 -2.4693078479172946e-07 -1.2006126917322957e-07 6.1498234541363635e-06 2.2687441780108393e-09 -3.051597213684757e-08 4.218801814100407e-06 3.014247328032337e-06 0.00010658519620292048 1.000000454143904 0.9998421138348985 1.000010872640096 6.512167553884226e-07 -2.4623256804284323e-09 -1.1197480142124206e-09 6.499281372481591e-07 3.0821607498174547e-09 -3.05157246600825e-08 4.54147298001558e-07 3.261348152301996e-07 1.0872624858500371e-05 0.9998594842686526 0.9997414144264462 1.0003145232836559 1.0837308472526178e-05 -5.0549115014062056e-05 -0.00018784802770863 -0.00017220133471081047 6.1860309930934405e-09 -3.4033670383675207e-08 0.00015757327541966585 0.00011249463194145927 0.0005209163606798126
2.772 1.0000178540324198 0.9998545418862179 1.0008944294261959 4.3921620958973336e-05 -1.736255395545198e-05 -1.0207581822480157e-05 3.5199996070871034e-05 -8.497506265335681e-10 -3.083628816730735e-08 1.7857138660146765e-05 1.275703043882757e-05 0.0008976812474526411 1.0000000012593482 0.9998417903659268 1.00000002460341 1.6392534461646528e-09 1.5974381298286548e-10 1.6186456821616039e-10 1.6435963022778218e-09 3.1814944889848425e-09 -3.1100316348618534e-08 2.079344430253036e-09 3.1362529556382194e-08 4.1659579083427126e-08 0.9997901828164284 0.9996919011254144 0.9946355966893435 -0.00040662549887510543 0.00023018523629765965 1.3412758093199938e-07 5.090380257457173e-08 5.472904678322005e-12 -1.4584693157225581e-07 0.0003378247881725307 0.00024151580518596248 0.008538141501180931 1.000004216625416 0.9998448012711121 1.000106577997312 6.270210109896833e-06 -2.484365486217165e-07 -1.2163148508669525e-07 6.148251630655123e-06 2.2669238876982744e-09 -3.11017483923386e-08 4.216626034512104e-06 3.01269754630362e-06 0.00010658465715170592 1.0000004541208323 0.9998421138311409 1.0000108726326336 6.511998592226016e-07 -2.478486589026118e-09 -1.1359986104377436e-09 6.49909964129954e-07 3.0813325516901117e-09 -3.110126640866159e-08 4.541240241300218e-07 3.2613069843223976e-07 1.0872625676122778e-05 0.9998589972998997 0.9997410666977615 1.0002476521780383 9.954446040303506e-06 -4.955784661047067e-05 -0.00018570588689360073 -0.00017256109271763023 6.135046277778893e-09 -3.4672241741785816e-08 0.00015772737196639408 0.00011260531383049735 0.00048730179676000426
2.782 1.0000177148698248 0.9998544424959607 1.0008939989917756 4.381105396311938e-05 -1.7428727348939436e-05 -1.0316708117419594e-05 3.5086489393863104e-05 -8.472436342911883e-10 -3.1437706211981005e-08 1.7718174054675277e-05 1.2657742887606682e-05 0.0008972364163798914 1.0000000012593322 0.9998417903789052 1.000000024603147 1.6391793654971669e-09 1.5973803650979988e-10 1.6177180047466023e-10 1.6420890903142082e-09 3.180787609533694e-09 -3.169659238678007e-08 1.9956236006514185e-09 3.1456500814030434e-08 4.3696658640748556e-08 0.9997962976134449 0.9996962675050199 0.9946798399070433 -0.0004744460464799957 0.00027694366470685226 1.5110798334694384e-07 7.121542436518531e-08 4.4807575600571945e-12 -1.6652067230991918e-07 0.00033214548147062004 0.00023744927145579158 0.008608208734747195 1.000004214450248 0.9998447997300766 1.0001065774442495 6.2686387239904004e-06 -2.4994160625435614e-07 -1.232010360627719e-07 6.146679810236615e-06 2.2650707386559803e-09 -3.169829001609523e-08 4.2144508332998724e-06 3.0111482814586522e-06 0.00010658410693925835 1.0000004540977763 0.9998421138276252 1.0000108726255155 6.511831205864808e-07 -2.4947098042763177e-09 -1.1523764352973527e-09 6.498917949617845e-07 3.080470931447259e-09 -3.169756835773905e-08 4.5410060266293784e-07 3.261267307422106e-07 1.0872632020990487e-05 0.9998585059544455 0.9997407158440269 1.0001811441206574 8.97053488252248e-06 -4.856802236144764e-05 -0.00018355498388612573 -0.00017285896983912244 6.081336622263186e-09 -3.532550028231386e-08 0.00015786624020098402 0.0001127052059280111 0.0004603570359638315
2.792 1.0000175760442134 0.99985434334664 1.000893559253176 4.370058618455488e-05 -1.7494459628297982e-05 -1.0425225932982165e-05 3.4972994494442204e-05 -8.447818105937598e-10 -3.2050117075029265e-08 1.757955381778422e-05 1.2558701178419584e-05 0.0008967823874663607 1.000000001259331 0.9998417903921281 1.0000000246031613 1.6392483150387405e-09 1.596872114748412e-10 1.616081086074008e-10 1.6407242662904263e-09 3.1800467372877115e-09 -3.230381634411712e-08 1.8808239485501407e-09 3.155079992628467e-08 4.6269191731325123e-08 0.9998034592826226 0.9997013821273354 0.9947292628751364 -0.0005459310210380391 0.0003288036842569288 1.6707249578650977e-07 9.068288124510604e-08 3.462795370163949e-12 -1.8882512197775606e-07 0.0003246907594865285 0.00023211441583347153 0.008696709761275814 1.0000042122756492 0.9998447981896817 1.0001065768786452 6.26706769183509e-06 -2.5144593998717193e-07 -1.2476986532217347e-07 6.145108131701863e-06 2.26318407524903e-09 -3.230578537912282e-08 4.21227620643146e-06 3.0095995246978738e-06 0.00010658354503190832 1.000000454074735 0.9998421138243547 1.0000108726186623 6.511665255658999e-07 -2.5109771570365573e-09 -1.1688245345749805e-09 6.498737678938418e-07 3.079575237568188e-09 -3.230481883751792e-08 4.5407709926363584e-07 3.261229234649027e-07 1.0872641858449253e-05 0.9998580116813592 0.9997403628999867 1.0001150368450855 7.873565638968073e-06 -4.757696208325161e-05 -0.00018139705356972453 -0.00017309629899258142 6.02504054383385e-09 -3.599457681766859e-08 0.00015798988038752076 0.00011279430276653712 0.00044111079998097056
2.802 1.000017437553483 0.9998542444367589 1.0008931102277614 4.3590195936849524e-05 -1.755975208623611e-05 -1.0533137596372775e-05 3.485951300161027e-05 -8.423654118818094e-10 -3.2673711902393025e-08 1.7441275854704593e-05 1.2459903809152455e-05 0.0008963191710402505 1.000000001259342 0.9998417904055998 1.0000000246033658 1.6394034828715192e-09 1.596217702147304e-10 1.6140211275168113e-10 1.6396308708639234e-09 3.1792725004162153e-09 -3.292217987429925e-08 1.7558199764375856e-09 3.16457806231079e-08 4.875975672753437e-08 0.9998117357075962 0.9997072935178681 0.9947835197191345 -0.0006196033734175645 0.0003852824613612638 1.817912620642874e-07 1.0924545869172407e-07 2.4191274356379847e-12 -2.1236106592809154e-07 0.0003151550247628402 0.0002252931039948789 0.008804590639084292 1.000004210101615 0.9998447966499299 1.000106576300374 6.26549693221402e-06 -2.529495195369116e-07 -1.2633794420623191e-07 6.143536725847265e-06 2.261264809944834e-09 -3.292442645401955e-08 4.210102139854279e-06 3.0080512591486436e-06 0.00010658297050494459 1.0000004540517065 0.9998421138213327 1.000010872611986 6.511500170313672e-07 -2.5272585405927013e-09 -1.1853142753282621e-09 6.498560122327252e-07 3.0786457090241213e-09 -3.2923209511868575e-08 4.540535944511668e-07 3.2611929208160436e-07 1.0872652146074442e-05 0.9998575160612535 0.9997400089943786 1.0000493694073591 6.652191134623667e-06 -4.658176282254541e-05 -0.00017923375070977375 -0.00017327442197799287 5.966295203110566e-09 -3.668067292589055e-08 0.0001580982860637534 0.00011287259408298068 0.00043038882066989497
2.812 1.0000172993957477 0.9998541457649746 1.0008926519376289 4.347986167817308e-05 -1.7624605960093517e-05 -1.0640445441248147e-05 3.4746046503757526e-05 -8.399939069626804e-10 -3.330868440721574e-08 1.730333829422369e-05 1.2361349436982326e-05 0.0008958467829334161 1.0000000012593615 0.9998417904193214 1.0000000246036727 1.6395776257248713e-09 1.595691475810796e-10 1.6116907184049596e-10 1.6389059621990502e-09 3.1784646419466345e-09 -3.3551876956422496e-08 1.647940745668627e-09 3.174175726008471e-08 5.064759594747349e-08 0.9998211751120918 0.9997140361428964 0.9948420293572566 -0.0006937244783916669 0.00044564638341617376 1.950934733379892e-07 1.2681204565013158e-07 1.3502539562401666e-12 -2.36603887688648e-07 0.00030325734178416084 0.00021678478340113083 0.008931407487294235 1.0000042079281417 0.999844795110822 1.0001065757093177 6.263926353882675e-06 -2.5445231819894453e-07 -1.2790525799714173e-07 6.14196569126047e-06 2.259312720255415e-09 -3.355440689686705e-08 4.207928623987845e-06 3.0065034708500713e-06 0.00010658238254377102 1.000000454028688 0.9998421138185619 1.0000108726053996 6.511335274973128e-07 -2.5435264262082854e-09 -1.2018305100024308e-09 6.498386251443864e-07 3.077682971624878e-09 -3.3552934657949605e-08 4.5403017581112187e-07 3.261158518134193e-07 1.0872659857366261e-05 0.9998570207996752 0.999739655345216 0.9999841819758738 5.296097387386715e-06 -4.557932534478901e-05 -0.00017706665282817032 -0.00017339468735373963 5.9052371013522915e-09 -3.738503836862177e-08 0.0001581914396484813 0.0001129400617255462 0.00042861396592320654
2.822 1.000017161569334 0.9998540473300961 1.000892184409523 4.336956247910162e-05 -1.76890224463867e-05 -1.0747151777408269e-05 3.463259652826302e-05 -8.376671940041441e-10 -3.395523161513987e-08 1.716573949777696e-05 1.2263036884726584e-05 0.0008953652446776139 1.0000000012593868 0.9998417904332959 1.0000000246039995 1.6397336209255685e-09 1.5954152831665942e-10 1.609408599540716e-10 1.638594732495027e-09 3.1776234901190632e-09 -3.419310456718761e-08 1.5846464859625602e-09 3.183882570180834e-08 5.159044142596777e-08 0.9998318019016029 0.9997216274345413 0.9949039737855889 -0.0007663643138136081 0.0005089163924323493 2.0688808941201543e-07 1.4328288797300116e-07 2.56238020234832e-13 -2.609101089870158e-07 0.0002887641620236267 0.0002064227333726874 0.009075040948504004 1.0000042057552228 0.9998447935723589 1.000106575105366 6.262355897314815e-06 -2.559543236884433e-07 -1.2947177518692258e-07 6.140395074992552e-06 2.2573271069529614e-09 -3.419592412092493e-08 4.205755662777952e-06 3.004956154998627e-06 0.00010658178081756443 1.000000454005676 0.9998421138160436 1.00001087259882 6.51117019304338e-07 -2.5597682698492816e-09 -1.2183409822530048e-09 6.498216523244837e-07 3.0766865414876748e-09 -3.4194190882536806e-08 4.54006922596347e-07 3.2611260801095773e-07 1.0872662933076691e-05 0.9998565277170405 0.9997393032525936 0.9999195155499454 3.79634960260842e-06 -4.456638885791577e-05 -0.00017489726294189314 -0.0001734584484322284 5.842000582228882e-09 -3.810894661119068e-08 0.0001582693077296778 0.00011299667632233428 0.00043567371900829596
2.832 1.0000170240727766 0.9998539491310814 1.0008917076746597 4.325927843911561e-05 -1.7753002706257823e-05 -1.0853258879904814e-05 3.451916454262338e-05 -8.353845927255182e-10 -3.4613553189475e-08 1.7028478050634215e-05 1.2164965134949539e-05 0.000894874583230321 1.0000000012594135 0.9998417904475244 1.0000000246042717 1.6398826023334326e-09 1.5953136660604695e-10 1.6077513539370843e-10 1.6386940293501371e-09 3.176748583403894e-09 -3.4846062397281964e-08 1.5827920886473147e-09 3.1936797524003455e-08 5.144252763573802e-08 0.9998436133393941 0.9997300654128176 0.9949683120112608 -0.0008354906913349589 0.0005738899045193461 2.1717565939431305e-07 1.585700193653467e-07 -8.612861688002305e-13 -2.845324709951233e-07 0.00027151119862646044 0.00019408971033223963 0.009231596552509224 1.0000042035828536 0.9998447920345415 1.0001065744884214 6.2607855526467905e-06 -2.574555439255065e-07 -1.310374392166018e-07 6.138824874534364e-06 2.2553091364237314e-09 -3.484917815751318e-08 4.203583269217882e-06 3.003409313495535e-06 0.00010658116549543241 1.0000004539826655 0.99984211381378 1.000010872592173 6.511005036986025e-07 -2.575992054252166e-09 -1.2347885030272145e-09 6.498050899096932e-07 3.0756569236620692e-09 -3.484717806211218e-08 4.539838847103976e-07 3.261095479931868e-07 1.0872660714360412e-05 0.9998560387353569 0.9997389540892058 0.99985541161628 2.1456917961787887e-06 -4.353957287142503e-05 -0.00017272701221600692 -0.0001734670613737539 5.776718693449951e-09 -3.885366609540813e-08 0.00015833183611046155 0.00011304239376676947 0.0004509309865357208
2.842 1.0000168869048047 0.9998538511670272 1.0008912217684645 4.314899101867898e-05 -1.7816547860520575e-05 -1.0958769015133527e-05 3.440575197261526e-05 -8.331465630113575e-10 -3.5283851937258754e-08 1.6891552740044173e-05 1.2067133314302668e-05 0.000894374830344803 1.0000000012594372 0.9998417904620088 1.0000000246044227 1.640069339030982e-09 1.595204717281101e-10 1.6072753886106295e-10 1.6391698762342749e-09 3.17584131013258e-09 -3.551095325931718e-08 1.6402038100706263e-09 3.203525654965343e-08 5.023879322003986e-08 0.999856577341425 0.9997393271087739 0.9950338103410211 -0.000899071501073816 0.0006391791951051957 2.2604804579042602e-07 1.7261441177362136e-07 -2.003036903722524e-12 -3.066441017428905e-07 0.0002514222905410115 0.00017973144365326167 0.009395531411056967 1.0000042014110284 0.9998447904973701 1.0001065738583987 6.25921534609217e-06 -2.589559970968727e-07 -1.3260219463291755e-07 6.137255057607729e-06 2.253259037421882e-09 -3.5514371536483066e-08 4.201411453360435e-06 3.0018629474130048e-06 0.00010658053695585921 1.0000004539596525 0.999842113811773 1.0000108725853922 6.510840262533466e-07 -2.592215728011433e-09 -1.2511168698928136e-09 6.497889047724338e-07 3.074594182076681e-09 -3.551209887773927e-08 4.5396106561388043e-07 3.2610663779439306e-07 1.087265378114371e-05 0.9998555558621897 0.999738609288888 0.9997919117565901 3.3878200290402416e-07 -4.249542463600917e-05 -0.00017055726256264377 -0.0001734218833740205 5.709522853072727e-09 -3.962043091935516e-08 0.0001583789447290309 0.00011307715160469629 0.00047337417583363973
2.852 1.0000167500643322 0.9998537534371631 1.0008907267302443 4.303868328142168e-05 -1.7879658976256903e-05 -1.1063684481852317e-05 3.4292360220637013e-05 -8.309523276685631e-10 -3.5966334042969154e-08 1.6754962531280305e-05 1.1969540677019065e-05 0.0008938660218801267 1.000000001259453 0.9998417904767504 1.0000000246043868 1.640336104580851e-09 1.5949705429324223e-10 1.6081163430609042e-10 1.639979049870964e-09 3.1749008925459894e-09 -3.618798258394557e-08 1.7381264876785207e-09 3.213365916074881e-08 4.8167472572314323e-08 0.9998706316062755 0.9997493679437218 0.9950990882279156 -0.000955182418461458 0.0007032646426819373 2.3367475091524792e-07 1.8539781835822742e-07 -3.1672109690308227e-12 -3.2637166056767673e-07 0.00022852342961142852 0.00016336667766170507 0.009560002891070769 1.0000041992397415 0.9998447889608457 1.0001065732152181 6.257645302051164e-06 -2.604556953502594e-07 -1.3416602791097804e-07 6.135685581227571e-06 2.2511766482048475e-09 -3.619170938527402e-08 4.199240211526132e-06 3.000317049906377e-06 0.0001065798954417216 1.0000004539366323 0.9998421138100232 1.0000108725784118 6.510676291141282e-07 -2.6084508474802464e-09 -1.2673127353330131e-09 6.497730531480339e-07 3.073498895394483e-09 -3.618915886558869e-08 4.5393841829557064e-07 3.2610382395104e-07 1.0872643460120522e-05 0.9998550811724615 0.9997382703336196 0.9997290572226025 -1.627649938899468e-06 -4.143047026476309e-05 -0.00016838930918189937 -0.00017332427095220624 5.640541817106507e-09 -4.0410412075338024e-08 0.00015841052260354437 0.000113100865431485 0.0005018253790200329
2.862 1.0000166135504414 0.9998536559408385 1.0008902226028107 4.29283400639677e-05 -1.794233705822388e-05 -1.1168007630639075e-05 3.41789906694068e-05 -8.288011830459394e-10 -3.666120837164285e-08 1.661870655008688e-05 1.1872186592157221e-05 0.0008933481972985352 1.0000000012594565 0.9998417904917508 1.0000000246041 1.6406905027733166e-09 1.5946901633511487e-10 1.6098047639581558e-10 1.6410712398327277e-09 3.1739278386590946e-09 -3.6877358888172115e-08 1.8515141560398284e-09 3.2231404452909565e-08 4.554774902578042e-08 0.999885684205255 0.9997601221542912 0.9951626772971892 -0.0010021117341042273 0.0007645598117533754 2.402769559263746e-07 1.9694769224581104e-07 -4.354250606093017e-12 -3.4283647625446055e-07 0.00020295078436521823 0.00014509293098263827 0.009717392316405758 1.0000041970689868 0.99984478742497 1.0001065725588036 6.256075413132473e-06 -2.6195463082850823e-07 -1.3572898596972496e-07 6.1341163957859734e-06 2.2490624115156975e-09 -3.688140119678019e-08 4.197069524511416e-06 2.9987716044028378e-06 0.00010657924090172158 1.0000004539136003 0.9998421138085329 1.0000108725711674 6.510513200742026e-07 -2.624690016320706e-09 -1.2834232006126955e-09 6.497574850919697e-07 3.072370936842986e-09 -3.687856623913558e-08 4.5391585612721485e-07 3.261010376127475e-07 1.0872631362959438e-05 0.9998546167888103 0.9997379387394867 0.9996668884964566 -3.754728920375097e-06 -4.034126745089525e-05 -0.00016622438302195614 -0.00017317557835698282 5.5699027667233876e-09 -4.122468928388674e-08 0.00015842642297643573 0.00011311342542584372 0.0005351187159337545
2.872 1.0000164773623688 0.9998535586775122 1.0008897094320726 4.2817948088675e-05 -1.800458305431489e-05 -1.1271740841287316e-05 3.406564466801961e-05 -8.26692763222412e-10 -3.73686866617738e-08 1.6482784073127035e-05 1.1775070536581597e-05 0.000892821399393989 1.0000000012594443 0.9998417905070132 1.0000000246035032 1.6411007809444705e-09 1.5946355478236697e-10 1.611490571275608e-10 1.6423746884309848e-09 3.172922842933819e-09 -3.757929343796461e-08 1.9572067079156175e-09 3.232787648430116e-08 4.281976042655951e-08 0.9999016156527556 0.9997715042774805 0.9952230897103472 -0.0010384540000881568 0.0008214841730095589 2.4609279162008377e-07 2.0733441753577547e-07 -5.562174456748247e-12 -3.5520162888958363e-07 0.0001749526408771985 0.00012508793004149555 0.009859928396120671 1.0000041948987615 0.9998447858897443 1.0001065718890887 6.2545056349668355e-06 -2.6345277662322583e-07 -1.372911533616742e-07 6.132547429882017e-06 2.2469166071694367e-09 -3.7583657795633506e-08 4.194899364947852e-06 2.9972265891839833e-06 0.00010657857308806876 1.0000004538905534 0.9998421138073048 1.0000108725636 6.510350673132318e-07 -2.6409057816496806e-09 -1.2995328039928927e-09 6.497421287750622e-07 3.0712111251549335e-09 -3.75805322564682e-08 4.53893273228066e-07 3.260982027332021e-07 1.0872619160314955e-05 0.9998541648612475 0.9997376160421528 0.9996054448548639 -6.041445844078896e-06 -3.922445765239335e-05 -0.00016406365313970954 -0.00017297715608276146 5.4977301091769285e-09 -4.20642250056859e-08 0.00015842645884383386 0.00011311469315334855 0.0005722082101664958
2.882 1.000016341499486 0.9998534616467415 1.0008891872666257 4.270749601862614e-05 -1.8066397877972532e-05 -1.1374886475415326e-05 3.3952323513967707e-05 -8.246266669758503e-10 -3.8088984442575495e-08 1.634719452173671e-05 1.1678192090742905e-05 0.0008922856741309949 1.0000000012594148 0.9998417905225407 1.0000000246025558 1.6415156803967523e-09 1.5950903300260743e-10 1.6124440700350132e-10 1.6437798271522907e-09 3.1718858781693183e-09 -3.829400078535651e-08 2.03675381853731e-09 3.242250968651281e-08 4.052947637817853e-08 0.9999182823672993 0.9997834116311325 0.9952788908872315 -0.0010631850487496613 0.0008725384376493434 2.5133919730552767e-07 2.1666124748987294e-07 -6.791251268122965e-12 -3.627218350214312e-07 0.0001448872179527786 0.00010360815407392841 0.009980325888786069 1.0000041927290624 0.9998447843551722 1.000106571206027 6.252935904173076e-06 -2.649501043826474e-07 -1.3885260327706693e-07 6.130978573238865e-06 2.244739954794095e-09 -3.8298693962234447e-08 4.192729708416582e-06 2.9956819853699723e-06 0.00010657789181672953 1.0000004538674898 0.9998421138063422 1.0000108725556687 6.51018819057439e-07 -2.657069694655212e-09 -1.3157147130929769e-09 6.497268749065586e-07 3.0700191930136895e-09 -3.829527198003891e-08 4.5387056691932347e-07 3.260952498277786e-07 1.0872608558542082e-05 0.999853727546886 0.9997373037823761 0.9995447639543997 -8.484747975484798e-06 -3.807681572802077e-05 -0.00016190822898285386 -0.00017273034948104697 5.424145700472779e-09 -4.2929843706830976e-08 0.00015841039905315721 0.0001131044987714395 0.0006122103517033236
2.892 1.0000162059612847 0.9998533648481677 1.0008886561573433 4.259697444519335e-05 -1.812778243469791e-05 -1.1477446838386366e-05 3.383902845318483e-05 -8.226024955469773e-10 -3.882231941258669e-08 1.6211937453288602e-05 1.1581550932183275e-05 0.000891741070396125 1.000000001259368 0.999841790538339 1.0000000246012506 1.641884330890537e-09 1.5961408585590746e-10 1.612427270831595e-10 1.6451371929806391e-09 3.170818131181475e-09 -3.902169742345534e-08 2.076580372995464e-09 3.2514902440549266e-08 3.9251626048479374e-08 0.9999355213300878 0.999795727650805 0.9953287709669072 -0.0010757125561050203 0.000916377119404449 2.561765491163992e-07 2.250485251182404e-07 -8.039395617129656e-12 -3.647920697953122e-07 0.00011322377996431466 8.098991893549562e-05 0.010072362701909318 1.000004190559889 0.9998447828212583 1.0001065705096088 6.25136615960038e-06 -2.664466057179739e-07 -1.4041335936569605e-07 6.129409676062264e-06 2.2425326943650477e-09 -3.902672697018073e-08 4.190560543172801e-06 2.9941377838245923e-06 0.00010657719719029325 1.0000004538444096 0.9998421138056511 1.0000108725473664 6.510025246006914e-07 -2.6731731880528927e-09 -1.3319927161678031e-09 6.497115734926931e-07 3.0687963193170947e-09 -3.902300168027047e-08 4.53847658133111e-07 3.26092133092026e-07 1.0872601254080134e-05 0.9998533069904251 0.9997370034920661 0.9994848814531254 -1.1079697570348956e-05 -3.689529525302245e-05 -0.00015975916262103934 -0.00017243649744278164 5.349268902959631e-09 -4.3822214271834474e-08 0.0001583779651332675 0.00011308263875493715 0.0006544049286860437
2.902 1.0000160707473587 0.9998532682815056 1.0008881161569751 4.2486375797795246e-05 -1.818873764034734e-05 -1.1579424179198897e-05 3.3725760703702625e-05 -8.206190960381929e-10 -3.956891370922213e-08 1.6077012546334725e-05 1.1485146825114034e-05 0.0008911876395399203 1.0000000012593058 0.9998417905544148 1.000000024599623 1.642161577323274e-09 1.5975404215052416e-10 1.6117113737318173e-10 1.646281453750438e-09 3.169719389542472e-09 -3.97626044714788e-08 2.068214755665118e-09 3.260494038398356e-08 3.9394757217286836e-08 0.999953155660088 0.9998083258811274 0.995371609363548 -0.001075898528139439 0.000951873080958526 2.6068182442585283e-07 2.3261472436947948e-07 -9.306521084455777e-12 -3.6099036376837334e-07 8.057737720057063e-05 5.767515202234427e-05 0.010131336998801697 1.000004188391244 0.99984478128801 1.0001065697998703 6.249796347037848e-06 -2.67942305691131e-07 -1.4197339533097278e-07 6.127840571808993e-06 2.240295503991469e-09 -3.976797697183938e-08 4.188391873885584e-06 2.992593988150939e-06 0.00010657648962402576 1.0000004538213147 0.9998421138052376 1.000010872538729 6.509861389782498e-07 -2.6892412247469833e-09 -1.3483398614971213e-09 6.496960591004762e-07 3.0675428172182934e-09 -3.9763942589786135e-08 4.538245080976481e-07 3.2608884449560985e-07 1.0872598655268392e-05 0.9998529053059836 0.9997367166813056 0.9994258306806723 -1.3819684254925354e-05 -3.5677068097212965e-05 -0.00015761745095462177 -0.00017209693114083276 5.273216285991671e-09 -4.474183787310573e-08 0.0001583288289925914 0.00011304887423839715 0.000698216031247084
2.912 1.0000159358573875 0.999853171946532 1.0008875673197637 4.237569419220555e-05 -1.82492644179647e-05 -1.168082072211777e-05 3.36125214934833e-05 -8.186762532962764e-10 -4.03289913237561e-08 1.5942419579215224e-05 1.1388979605429731e-05 0.0008906254347163215 1.0000000012592332 0.9998417905707758 1.0000000245977532 1.6422978422613237e-09 1.5987783301657195e-10 1.6107339240246745e-10 1.6470658303764784e-09 3.1685904967071874e-09 -4.051694533189973e-08 2.0095216533784947e-09 3.2692860476499154e-08 4.096811426212095e-08 0.9999710007612923 0.9998210743744411 0.995406527387777 -0.0010640526440083013 0.0009781694641228813 2.64834484854419e-07 2.3945735689774925e-07 -1.0591861447726965e-11 -3.511103294918886e-07 4.796576806609553e-05 3.43990742851423e-05 0.010154368470931308 1.0000041862231297 0.9998447797554343 1.0001065690768922 6.248226409189928e-06 -2.6943725541109405e-07 -1.4353266749085022e-07 6.126271113327167e-06 2.2380286797959233e-09 -4.0522668225537946e-08 4.186223718212259e-06 2.991050611933472e-06 0.0001065757696282292 1.0000004537982095 0.99984211380511 1.000010872529836 6.509696121843379e-07 -2.7053242412474076e-09 -1.3647124241984863e-09 6.496801850106252e-07 3.066259191660286e-09 -4.051831840605899e-08 4.5380112866122326e-07 3.2608541720668904e-07 1.0872601351286167e-05 0.9998525245607515 0.9997364448266719 0.999367642365299 -1.6696674556375646e-05 -3.4419557270953955e-05 -0.00015548403789295907 -0.00017171297284131117 5.1961019946451025e-09 -4.568904006667205e-08 0.00015826261157713125 0.00011300293004247943 0.0007431871118905359
2.922 1.0000158012911224 0.9998530758430751 1.0008870097010885 4.226492524947701e-05 -1.83093636780623e-05 -1.1781638702885226e-05 3.349931208875032e-05 -8.167730736012916e-10 -4.110278013456921e-08 1.580815840572183e-05 1.1293049162514534e-05 0.0008900545101808076 1.0000000012591543 0.9998417905874318 1.0000000245957545 1.6422286524790618e-09 1.5993256286117701e-10 1.609760812631546e-10 1.6473926151213069e-09 3.1674317458401106e-09 -4.128494658272611e-08 1.9066013097317683e-09 3.277921687911879e-08 4.35343121684214e-08 0.9999888706645867 0.9998338402260735 0.9954329250814615 -0.0010408980082562526 0.0009947154808141556 2.685168470110514e-07 2.456367331699942e-07 -1.189465749314269e-11 -3.3517977331666103e-07 1.9894403340081508e-05 1.440591186800316e-05 0.010140530013580193 1.0000041840555522 0.9998447782235407 1.0001065683407926 6.2466562754418265e-06 -2.7093150791664875e-07 -1.4509114983067327e-07 6.12470120181808e-06 2.2357330628466756e-09 -4.1291027042997756e-08 4.184056097869792e-06 2.9895076712843933e-06 0.00010657503747939153 1.000000453775099 0.9998421138052775 1.0000108725208012 6.509528801157277e-07 -2.7214757988929688e-09 -1.3810837511589217e-09 6.496638535044928e-07 3.064945790097692e-09 -4.1286354823723524e-08 4.5377758201106796e-07 3.260819154972715e-07 1.0872608599799588e-05 0.9998521667607676 0.9997361893610737 0.9993103444226685 -1.9701481535950145e-05 -3.3120462507224944e-05 -0.00015335981646633675 -0.00017128593479953227 5.118037171479484e-09 -4.66639693463766e-08 0.00015817888252858887 0.00011294449441399397 0.0007889569959296108
2.932 1.0000156670483746 0.9998529799710053 1.000886443357143 4.2154065921755755e-05 -1.83690362943315e-05 -1.1881880374449336e-05 3.33861338059768e-05 -8.149084649860464e-10 -4.189051163130896e-08 1.5674228933553432e-05 1.1197355423628288e-05 0.0008894749207552901 1.0000000012590782 0.9998417906043938 1.0000000245937637 1.6418911356762024e-09 1.5988986938596475e-10 1.6088038147478828e-10 1.6472221129306334e-09 3.1662443490353144e-09 -4.206683760410726e-08 1.775490894426386e-09 3.286476402695723e-08 4.6409563153608505e-08 1.0000065841863488 0.9998464939757581 0.9954504999913344 -0.001007513249067828 0.0010012839391055125 2.7152804966120415e-07 2.5116497393666515e-07 -1.3212690403664127e-11 -3.134631642940975e-07 2.8014240629254962e-05 2.0062573940569186e-05 0.010090814969789537 1.000004181888519 0.9998447766923396 1.0001065675917118 6.245085877211864e-06 -2.724250914661865e-07 -1.4664884180974866e-07 6.123130796851372e-06 2.233409097051326e-09 -4.2073283478656204e-08 4.181889029571275e-06 2.9879651771975347e-06 0.0001065742929991428 1.000000453751991 0.9998421138057514 1.0000108725117616 6.509358794693421e-07 -2.7377233875155725e-09 -1.3974526723947194e-09 6.496470245469836e-07 3.0636032284913423e-09 -4.206828245441815e-08 4.537539675956255e-07 3.260784170978375e-07 1.0872618219880276e-05 0.9998518338389989 0.9997359516652349 0.999253961807443 -2.282403852991659e-05 -3.1777778474272354e-05 -0.00015124563084125233 -0.00017081711825195443 5.039129356903811e-09 -4.76665989451076e-08 0.0001580771608298242 0.00011287321947028927 0.0008352394544026985
2.942 1.0000155331290013 0.9998528843302253 1.0008858683446566 4.204311433302146e-05 -1.8428283093398465e-05 -1.1981547985031164e-05 3.3272988005363886e-05 -8.13082104308842e-10 -4.2692419732598625e-08 1.554063111106897e-05 1.1101898344887563e-05 0.0008888867216098851 1.000000001259011 0.9998417906216723 1.000000024591928 1.6412604960542494e-09 1.5976157451678188e-10 1.6078398492870443e-10 1.6465647722229028e-09 3.1650284793487053e-09 -4.2862851696339294e-08 1.642497593240977e-09 3.2950303682523414e-08 4.891815500206503e-08 1.0000239705574414 0.9998589136277583 0.9954592473643608 -0.000965256788251715 0.0009979699431097349 2.7360842122598645e-07 2.5600168682481765e-07 -1.4546079971792259e-11 -2.864475583293101e-07 5.776404082423133e-05 4.124583256026712e-05 0.010007959755334575 1.0000041797220374 0.9998447751618423 1.0001065668298037 6.243515185036791e-06 -2.73917995310971e-07 -1.4820574597381766e-07 6.121559908131953e-06 2.2310574858668425e-09 -4.286967045174912e-08 4.17972252087046e-06 2.986423132970793e-06 0.00010657353562599414 1.0000004537288942 0.9998421138065422 1.0000108725028636 6.509185853545363e-07 -2.7540562403768876e-09 -1.4138215116585367e-09 6.4962970851893e-07 3.0622325855627685e-09 -4.2864333411529584e-08 4.537303990105056e-07 3.26074997040208e-07 1.0872627122136383e-05 0.9998515276457509 0.9997357330608428 0.9991985164256059 -2.6053663213747067e-05 -3.038980589285173e-05 -0.00014914227823036117 -0.0001703078125012335 4.959483580913795e-09 -4.8696734749959746e-08 0.00015795691637894815 0.0001127887223069315 0.000881806814571849
2.952 1.000015399532895 0.9998527889206649 1.000885284720658 4.193206962766666e-05 -1.8487104862290232e-05 -1.2080643749966961e-05 3.31598760784223e-05 -8.112927730790451e-10 -4.3508742524114825e-08 1.5407364925102987e-05 1.1006677909137579e-05 0.0008882899683204672 1.000000001258961 0.999841790639278 1.0000000245903935 1.640388028457341e-09 1.5959196280109115e-10 1.6070982637254265e-10 1.6454691963428613e-09 3.1637852118501882e-09 -4.3673224708426185e-08 1.540972367695496e-09 3.3036532981967476e-08 5.0548678611491145e-08 1.0000408742353089 0.9998709880848817 0.9954594429509989 -0.0009156803033277922 0.0009851717670744387 2.7446962957503926e-07 2.6005654182138464e-07 -1.589341481688231e-11 -2.5481349090906466e-07 8.833647842744983e-05 6.306295796091945e-05 0.009896151793340647 1.0000041775561144 0.9998447736320589 1.000106566055221 6.241944247043899e-06 -2.754101744402203e-07 -1.4976184010685637e-07 6.119988584180574e-06 2.228679376812565e-09 -4.368042396524713e-08 4.177556574056926e-06 2.984881537390826e-06 0.00010657276476799657 1.000000453705814 0.9998421138076609 1.0000108724942542 6.509010496279163e-07 -2.7704294351739515e-09 -1.4301674222188848e-09 6.496119543300369e-07 3.0608345580880143e-09 -4.367474417213492e-08 4.5370698010140865e-07 3.2607171713765375e-07 1.087263233202427e-05 0.9998512499413282 0.9997355348053029 0.9991440271028524 -2.9379301175524374e-05 -2.895515611919652e-05 -0.00014705051071969301 -0.00016975929407494128 4.879201623071588e-09 -4.9754024115483034e-08 0.0001578175724070904 0.00011269058670970323 0.0009284772023254026
2.962 1.0000152662599748 0.9998526937422716 1.0008846925422747 4.182093180054266e-05 -1.8545502373639565e-05 -1.217916984767559e-05 3.3046799443434596e-05 -8.095395201546176e-10 -4.433972060389968e-08 1.5274430403162512e-05 1.0911694128334461e-05 0.0008876847169764228 1.0000000012589327 0.9998417906572206 1.000000024589291 1.6394082314316987e-09 1.5943745646350792e-10 1.6070930663188162e-10 1.6440166705092843e-09 3.162515252359252e-09 -4.449819622364672e-08 1.5012480067599422e-09 3.312391181299472e-08 5.100972194318388e-08 1.0000571586911025 0.9998826198484936 0.9954516110431053 -0.0008604387947846793 0.0009635562958563522 2.738256497535554e-07 2.631978936828705e-07 -1.7253948280138308e-11 -2.1939400944424246e-07 0.00011768623405196972 8.40164898741048e-05 0.009760658480675224 1.0000041753907551 0.9998447721029994 1.0001065652681032 6.240373195341544e-06 -2.7690157295341884e-07 -1.513170727294324e-07 6.118416906227973e-06 2.226275148786324e-09 -4.450578381728995e-08 4.1753911944148e-06 2.9833403916317527e-06 0.00010657198020635183 1.0000004536827567 0.9998421138091167 1.0000108724860644 6.508834062711442e-07 -2.786786538425964e-09 -1.4464389108032971e-09 6.495938431574671e-07 3.059409747489919e-09 -4.44997540775054e-08 4.536837858801154e-07 3.260686206852946e-07 1.0872632028782531e-05 0.9998510023907791 0.9997353580879828 0.9990905096025234 -3.278974147208682e-05 -2.747274995508821e-05 -0.000144971037046865 -0.00016917282594679586 4.798382273736151e-09 -5.083796994421665e-08 0.00015765850864507859 0.00011257836540250859 0.0009751047524971544
2.972 1.0000151333101792 0.9998525987950075 1.0008840918665693 4.1709701498130536e-05 -1.8603476409420256e-05 -1.227712845174062e-05 3.293375954592383e-05 -8.07821416345471e-10 -4.518559850816759e-08 1.5141827611891819e-05 1.0816947042183076e-05 0.0008870710240838643 1.0000000012589279 0.9998417906755064 1.0000000245887182 1.6385008544057605e-09 1.59343637764574e-10 1.6083181108390708e-10 1.6423212045816342e-09 3.161219328382177e-09 -4.53380088295682e-08 1.535364477645113e-09 3.3212570553493523e-08 5.0230612844312625e-08 1.0000727090538866 0.9998937269012157 0.9954364814002163 -0.0008012042605932293 0.0009340125032804384 2.714202938488194e-07 2.652657770231872e-07 -1.8626397502085932e-11 -1.8112612029230878e-07 0.00014522679314901381 0.00010368062223766872 0.009607414855392207 1.0000041732259612 0.99984477057467 1.0001065644685547 6.2388022082022425e-06 -2.7839214543137254e-07 -1.528713945256703e-07 6.116844988505462e-06 2.2238457888784378e-09 -4.534599254592249e-08 4.1732263938869515e-06 2.9817997022737843e-06 0.00010657118225510733 1.0000004536597231 0.999842113810916 1.0000108724783918 6.508658352986147e-07 -2.8030823848987667e-09 -1.462586340413851e-09 6.495754886025258e-07 3.0579591757725633e-09 -4.5339606357076805e-08 4.5366085003557815e-07 3.26065726892378e-07 1.0872626083945752e-05 0.9998507865604905 0.9997352040277795 0.9990379766854807 -3.6273799883629e-05 -2.5941811564765275e-05 -0.00014290452433729834 -0.00016854965681551776 4.717120851187346e-09 -5.194794524204439e-08 0.00015747906514344638 0.00011245158276470372 0.001021572131442037
2.982 1.0000150006834607 0.9998525040788443 1.0008834827504003 4.1598379816707115e-05 -1.86610277764446e-05 -1.2374521772442522e-05 3.282075785416652e-05 -8.061380414446215e-10 -4.604662421271545e-08 1.5009556645687533e-05 1.0722436710105083e-05 0.0008864489461810856 1.0000000012589452 0.9998417906941408 1.0000000245887204 1.6378258327161027e-09 1.593306855217359e-10 1.6108219119354595e-10 1.6405251583293773e-09 3.1598981982300635e-09 -4.61929084757495e-08 1.6299075441870088e-09 3.330229139187816e-08 4.8340692204584275e-08 1.0000874335851557 0.999904243754097 0.9954149392550932 -0.0007395888734054569 0.0008975971077088958 2.670484366929059e-07 2.6608719341225454e-07 -2.000956006439238e-11 -1.4099942984116655e-07 0.0001706563752152235 0.00012183774732021051 0.009442606369678608 1.000004171061731 0.9998447690470756 1.00010656365663 6.237231445276421e-06 -2.798818716238794e-07 -1.5442480061284414e-07 6.115272973843441e-06 2.221392129092514e-09 -4.620129718678527e-08 4.171062185526869e-06 2.980259477291811e-06 0.00010657037155018215 1.0000004536367126 0.9998421138130645 1.0000108724712817 6.5084849592671e-07 -2.8192963386575994e-09 -1.4786052617658868e-09 6.495570332280733e-07 3.056483668191068e-09 -4.61945459666252e-08 4.536381573502145e-07 3.260630247584863e-07 1.0872615879711506e-05 0.9998506039163771 0.9997350736718205 0.998986438203882 -3.982046845926789e-05 -2.4361858427877893e-05 -0.00014085159978371645 -0.00016789102045153292 4.635509769107376e-09 -5.308320994745397e-08 0.00015727854664545338 0.0001123097379466799 0.0010677848169428482
2.992 1.000014868379783 0.9998524095937623 1.0008828652503259 4.1486968132012345e-05 -1.871815730724206e-05 -1.2471352079333424e-05 3.270779584204465e-05 -8.044881304333785e-10 -4.6923049053523226e-08 1.4877617609357253e-05 1.0628163198758788e-05 0.0008858185393385726 1.0000000012589805 0.9998417907131266 1.0000000245892802 1.6374694338144312e-09 1.5939437643329687e-10 1.6139973716582513e-10 1.6387823328660905e-09 3.158553217526233e-09 -4.706314464036047e-08 1.7556092545194136e-09 3.339258361461629e-08 4.564657808397375e-08 1.0001012640398543 0.9999141216991763 0.995387972637335 -0.0006770819551585494 0.0008554767584828583 2.605696936578903e-07 2.65491641253148e-07 -2.1402455282263684e-11 -1.0000646225380809e-07 0.00019380811090731917 0.00013836790800767998 0.009272279380648597 1.0000041688980603 0.9998447675202194 1.00010656283232 6.235660992477834e-06 -2.813707562995514e-07 -1.5597735157977804e-07 6.113701017421914e-06 2.218915473794161e-09 -4.707194611156488e-08 4.168898571435946e-06 2.9787197171883545e-06 0.00010656954861901917 1.0000004536137206 0.9998421138155644 1.0000108724647176 6.50831475428581e-07 -2.835432898648649e-09 -1.4945559048591993e-09 6.495386313401011e-07 3.054983995113207e-09 -4.706482313905773e-08 4.5361564175866515e-07 3.260604706867321e-07 1.0872603614981481e-05 0.9998504558233836 0.9997349679951117 0.9989359012209998 -4.3419032320688015e-05 -2.2732688245251265e-05 -0.00013881285223574648 -0.0001671981351149088 4.55363802498328e-09 -5.4242927486482426e-08 0.00015705622740681724 0.00011215230830850659 0.001113666697526173
3.002 1.0000147363991185 0.9998523153397476 1.000882239422539 4.137546798798088e-05 -1.8774865853178662e-05 -1.2567621678787785e-05 3.259487496263007e-05 -8.028700277407461e-10 -4.7815127813640055e-08 1.474601060576246e-05 1.0534126573195494e-05 0.0008851798588518606 1.0000000012590284 0.9998417907324659 1.0000000245903193 1.6374286820897512e-09 1.5951308471773066e-10 1.6168099406406576e-10 1.6372318659557198e-09 3.1571851294548362e-09 -4.794897044054617e-08 1.881751866394504e-09 3.348282651991675e-08 4.2617168534017954e-08 1.0001141550375823 0.9999233283563058 0.9953566208788052 -0.0006150032068709762 0.0008088708874380546 2.519147283188143e-07 2.6332520280331813e-07 -2.2803193712126187e-11 -5.909839948330457e-08 0.00021461079939373234 0.00015321994555458763 0.00910200627520637 1.0000041667349442 0.9998447659941041 1.0001065619955545 6.234090847151976e-06 -2.8285882102636654e-07 -1.575291515699736e-07 6.1121292592408714e-06 2.216416013440487e-09 -4.795819367875948e-08 4.166735534080754e-06 2.9771804089992318e-06 0.00010656871356260141 1.000000453590742 0.9998421138184191 1.0000108724586205 6.508147705107619e-07 -2.85151371550297e-09 -1.5105418599854142e-09 6.495204220741224e-07 3.0534607826782587e-09 -4.7950690697061685e-08 4.5359319441997113e-07 3.2605799554031536e-07 1.0872591570775037e-05 0.9998503435460433 0.9997348879009292 0.9988863701497962 -4.7059156434744645e-05 -2.105436365664405e-05 -0.0001367888336831876 -0.00016647220304193277 4.4715918950136395e-09 -5.542618297282253e-08 0.0001568113563488189 0.00011197875310120646 0.001159156657936645
3.012 1.0000146047414504 0.9998522213167941 1.000881605322835 4.126388104369979e-05 -1.8831154275330442e-05 -1.2663332861430575e-05 3.248199662361576e-05 -8.012829180069759e-10 -4.872311916445116e-08 1.461473573752764e-05 1.0440326898145994e-05 0.0008845329593143068 1.0000000012590857 0.9998417907521621 1.0000000245917153 1.6376336471447295e-09 1.596572674380197e-10 1.6183203460364438e-10 1.6359753834516492e-09 3.1557949276436157e-09 -4.885064233862989e-08 1.9835267955511223e-09 3.3572411614278444e-08 3.986616803237905e-08 1.0001260826151852 0.9999318466367895 0.9953219274780586 -0.0005544728417301928 0.0007589987806646795 2.410853297822983e-07 2.594620540992118e-07 -2.421152633760554e-11 -1.914882658970713e-08 0.0002330698620143266 0.00016639763719859647 0.008936625045375938 1.0000041645723792 0.999844764468732 1.000106561146219 6.232520940513897e-06 -2.843460957868247e-07 -1.5908029527776016e-07 6.110557802108371e-06 2.2138949515728624e-09 -4.886029566372664e-08 4.164573040857892e-06 2.975641529704305e-06 0.00010656786608686883 1.0000004535677731 0.9998421138216304 1.000010872452868 6.507983119054975e-07 -2.8675681971422172e-09 -1.5266574439740147e-09 6.495025065296749e-07 3.051915207301344e-09 -4.8852405452834805e-08 4.535706859435609e-07 3.26055520497885e-07 1.0872581707534803e-05 0.9998502682498533 0.9997348342218038 0.998837846903855 -5.073094618766056e-05 -1.932719552243313e-05 -0.0001347800606474504 -0.00016571440998145863 4.3894538696097544e-09 -5.663200046515341e-08 0.00015654316243526056 0.00011178851731352696 0.0012042059021751623
3.022 1.000014473406768 0.9998521275249009 1.000880963006608 4.11522090507028e-05 -1.8887023439216927e-05 -1.2758487852568246e-05 3.2369162178866285e-05 -7.997261639213753e-10 -4.964728544070608e-08 1.4483793121031228e-05 1.0346764247875646e-05 0.0008838778949713836 1.0000000012591481 0.9998417907722187 1.0000000245933274 1.6379849961634066e-09 1.597954802781751e-10 1.6181693880515762e-10 1.6350690991201962e-09 3.1543835006676074e-09 -4.976842012998406e-08 2.0433034725615618e-09 3.3660831005114685e-08 3.807867104110326e-08 1.0001370421579907 0.9999396732647237 0.9952848996347133 -0.0004963977077296844 0.0007070335991016109 2.281498332031071e-07 2.538128433560089e-07 -2.5625667396993208e-11 1.9073130775896933e-08 0.00024925271495342084 0.00017794915109745 0.008780065043350375 1.0000041624103604 0.9998447629441071 1.00010656028418 6.2309511739602465e-06 -2.858326118291699e-07 -1.6063081858792004e-07 6.1089867038538634e-06 2.2113534796409784e-09 -4.9778512653834885e-08 4.162411060207687e-06 2.9741030570807303e-06 0.00010656700583392213 1.0000004535448104 0.9998421138252028 1.0000108724473196 6.507819997137206e-07 -2.883627577617194e-09 -1.5429384442735196e-09 6.494849414468361e-07 3.050349052990152e-09 -4.9770226769139845e-08 4.535479991556583e-07 3.2605297648875334e-07 1.0872575601683544e-05 0.9998502310032544 0.9997348077209315 0.9987903310552786 -5.442498612283957e-05 -1.7551725405712754e-05 -0.00013278701552358685 -0.00016492592476405305 4.30730352762788e-09 -5.7859358575450365e-08 0.00015625086018075348 0.00011158103561812768 0.001248775830648045
3.032 1.000014342395068 0.9998520339640717 1.000880312528853 4.104045383233841e-05 -1.894247421008033e-05 -1.28530887985163e-05 3.2256372939234146e-05 -7.981982044911539e-10 -5.05878922707657e-08 1.4353182900875214e-05 1.0253438716272944e-05 0.0008832147200430638 1.0000000012592136 0.9998417907926404 1.000000024595022 1.6383762592213809e-09 1.598993016497311e-10 1.616717765858825e-10 1.6345363339499483e-09 3.152951582634815e-09 -5.0702567723263724e-08 2.050329678977312e-09 3.374771585266151e-08 3.7802563472945234e-08 1.0001470459128374 0.9999468170009668 0.9952464758474124 -0.000441471317245955 0.0006540651301186614 2.1323549784820357e-07 2.4632985196214843e-07 -2.7044123731906114e-11 5.49200531187848e-08 0.0002632752578558649 0.00018795735460021214 0.008635262037372053 1.000004160248886 0.9998447614202334 1.0001065594093117 6.229381440999701e-06 -2.8731839837541413e-07 -1.6218068635974187e-07 6.107415988614157e-06 2.208793024480369e-09 -5.07131083522608e-08 4.160249578112118e-06 2.972564980713443e-06 0.00010656613271557617 1.000000453521851 0.9998421138291408 1.0000108724418415 6.507657273797837e-07 -2.8997205294697484e-09 -1.559348741169037e-09 6.494677501981827e-07 3.048762632688752e-09 -5.070441871385684e-08 4.5352506188327854e-07 3.2605031832312637e-07 1.0872574419110847e-05 0.9998502327800447 0.9997348090938967 0.9987438199952255 -5.8132361227523024e-05 -1.572870775436679e-05 -0.000130810147905594 -0.00016410789889784787 4.225217349072048e-09 -5.910720645582244e-08 0.00015593365521499104 0.00011135573636395989 0.0012928363366562225
3.042 1.0000142117063529 0.999851940634314 1.000879653944173 4.092861725454843e-05 -1.899750744646645e-05 -1.2947137793641968e-05 3.2143630190956555e-05 -7.966974607507268e-10 -5.154520936659681e-08 1.4222905252581885e-05 1.0160350418540435e-05 0.000882543488743631 1.0000000012592793 0.9998417908134316 1.0000000245966933 1.638698026274689e-09 1.5994991403740355e-10 1.6147693919636905e-10 1.6343853312248149e-09 3.1515011156073096e-09 -5.165335202472328e-08 2.001141479803877e-09 3.383286880507692e-08 3.9154341010282385e-08 1.000156120275098 0.9999532967067029 0.9952075021084074 -0.00039018498432666696 0.0006010721075257249 1.9651922874412164e-07 2.3700918661091371e-07 -2.84659432472117e-11 8.787449544045558e-08 0.00027528902074457637 0.0001965306148810479 0.008504157223190607 1.0000041580879537 0.9998447598971161 1.0001065585215152 6.2278116324312335e-06 -2.8880347392944416e-07 -1.6372981800097594e-07 6.1058456658361875e-06 2.2062144639335424e-09 -5.166435044817931e-08 4.158088603150428e-06 2.971027304531449e-06 0.00010656524696579678 1.0000004534988922 0.9998421138334483 1.000010872436328 6.507493862108276e-07 -2.9158660178146528e-09 -1.5758075431980907e-09 6.494509413520593e-07 3.0471569261122617e-09 -5.1655248654780484e-08 4.5350186699135013e-07 3.2604753074406616e-07 1.0872578649467953e-05 0.9998502744620883 0.999734838970606 0.9986983090937392 -6.18446648248863e-05 -1.385909216673279e-05 -0.0001288498759050743 -0.00016326146619546786 4.143268313917751e-09 -6.037447955027159e-08 0.0001555907498425266 0.0001111120455713206 0.001336364423126096
3.052 1.0000140813406297 0.9998518475356407 1.0008789873067832 4.0816701203585834e-05 -1.9052123993499726e-05 -1.30406369282402e-05 3.203093520456782e-05 -7.952228053399291e-10 -5.2519509898694276e-08 1.4092960371030102e-05 1.0067499482839622e-05 0.0008818642549888724 1.0000000012593437 0.9998417908345973 1.0000000245982719 1.6388381735442882e-09 1.599448440230324e-10 1.6131079262972823e-10 1.6346205829152533e-09 3.1500324535710385e-09 -5.262104479239778e-08 1.9009377049240146e-09 3.391631235483769e-08 4.171289905106053e-08 1.000164303018632 0.9999591393669036 0.9951687165002099 -0.00034284698907669127 0.0005489040933103111 1.782177054860256e-07 2.2589044143122871e-07 -2.9889639310134147e-11 1.1754954560930601e-07 0.00028546922057391113 0.00020379425818215646 0.008387767417806226 1.0000041559275614 0.9998447583747602 1.000106557620728 6.226241634988076e-06 -2.902878418007597e-07 -1.652781359787541e-07 6.104275740627843e-06 2.2036188615993498e-09 -5.263250994870787e-08 4.155928156971108e-06 2.9694900401315785e-06 0.00010656434887597205 1.0000004534759335 0.9998421138381314 1.0000108724307095 6.50732863746852e-07 -2.932066544299006e-09 -1.5922366312364997e-09 6.494345188280602e-07 3.045533840295944e-09 -5.2622987647600774e-08 4.534784718010849e-07 3.260446259638413e-07 1.0872587660979171e-05 0.9998503568422099 0.9997348979173551 0.9986537918564286 -6.555399657875524e-05 -1.1944006028718556e-05 -0.00012690658744412062 -0.00016238774244804554 4.061526360576e-09 -6.166011064099437e-08 0.00015522134853664845 0.00011084939088577475 0.0013793430663284465
3.062 1.0000139512979114 0.9998517546680662 1.000878312670507 4.0704707587078254e-05 -1.9106324680109665e-05 -1.3133588322355521e-05 3.1918289231748965e-05 -7.937734727917645e-10 -5.351107202503982e-08 1.3963348454618446e-05 9.974886038917071e-06 0.0008811770720311056 1.0000000012594055 0.9998417908561437 1.0000000245997256 1.6386970563028024e-09 1.5990058367982787e-10 1.6121439911539058e-10 1.6352369107491586e-09 3.148547287482275e-09 -5.3605920436173136e-08 1.765257941941151e-09 3.39983179818227e-08 4.473662624902976e-08 1.0001716406068546 0.9999643781720328 0.9951307414479402 -0.0002996067702864655 0.0004982722374366501 1.5857763097254244e-07 2.1305435015694617e-07 -3.131309535193043e-11 1.4368322394323473e-07 0.0002940040897473474 0.00020988294048868134 0.008286308251804124 1.000004153767708 0.9998447568531711 1.0001065567069243 6.224671349309276e-06 -2.9177148506665446e-07 -1.6682559950574385e-07 6.1027062088194295e-06 2.201007284638662e-09 -5.361786183482318e-08 4.153768258606877e-06 2.967953195820773e-06 0.00010656343844335278 1.0000004534529727 0.9998421138431953 1.0000108724249537 6.507160603778796e-07 -2.9483052654216103e-09 -1.6085951922716442e-09 6.494184783765279e-07 3.0438943717624784e-09 -5.3607910545637995e-08 4.5345497917731336e-07 3.2604163635116115e-07 1.0872599450099953e-05 0.9998504806272003 0.999734986438974 0.9986102600762926 -6.925295350125578e-05 -9.984737721002806e-06 -0.00012498064148946692 -0.00016148782515082636 3.980058721806922e-09 -6.296304360812471e-08 0.00015482466330555961 0.00011056720544624106 0.0014217602720535437
3.072 1.0000138215782144 0.999851662031609 1.000877630088768 4.05926383601738e-05 -1.9160110324918817e-05 -1.3225994131863325e-05 3.180569348829618e-05 -7.923474798550461e-10 -5.452017617525324e-08 1.3834069697027113e-05 9.882510212775899e-06 0.0008804819923094924 1.0000000012594645 0.9998417908780761 1.0000000246010505 1.638223698520895e-09 1.5984640824028864e-10 1.6118585370742956e-10 1.636206189279015e-09 3.147046572279457e-09 -5.4608257835196695e-08 1.620845456174864e-09 3.407935766769945e-08 4.747270342657551e-08 1.0001781856893335 0.9999690507322763 0.9950940825168785 -0.00026048149067969866 0.0004497477544799912 1.3786652391168307e-07 1.9861896474412243e-07 -3.273644244258474e-11 1.661283771513984e-07 0.000301085761882365 0.0002149341304590959 0.008199349543897 1.0000041516083922 0.9998447553323546 1.0001065557801088 6.223100722776925e-06 -2.932543750075999e-07 -1.6837221064187526e-07 6.101137042102746e-06 2.1983809992815133e-09 -5.462068513187016e-08 4.151608914409176e-06 2.966416770591994e-06 0.00010656251522930298 1.0000004534300089 0.9998421138486454 1.000010872419057 6.506989249104454e-07 -2.964553096420298e-09 -1.624885111036637e-09 6.49402791207433e-07 3.0422391858010363e-09 -5.461029614592432e-08 4.534315083502621e-07 3.260386040351885e-07 1.0872610951706027e-05 0.9998506464408673 0.9997351049810054 0.998567703979576 -7.293461626316374e-05 -7.982720536083583e-06 -0.0001230723692136331 -0.00016056279327211252 3.898928837802916e-09 -6.428224381941044e-08 0.00015439991886940973 0.00011026493162224068 0.0014636082834113971
3.082 1.0000136921815606 0.9998515696262926 1.0008769396145802 4.0480495556077414e-05 -1.9213481751125158e-05 -1.3317856529172117e-05 3.169314914384427e-05 -7.909438821027179e-10 -5.554710787965411e-08 1.3705124292969556e-05 9.790372131153718e-06 0.0008797790676151351 1.0000000012595192 0.999841790900401 1.0000000246022591 1.6374485208548957e-09 1.598096355380499e-10 1.6119942169342702e-10 1.6374644098424662e-09 3.145531409451168e-09 -5.562833993900114e-08 1.503429797572756e-09 3.415996142356686e-08 4.934595989996167e-08 1.000183994855208 0.9999731974749663 0.9950591324564454 -0.00022538281565994507 0.00040376667922018466 1.1636425924646698e-07 1.8273485012249922e-07 -3.415706749308758e-11 1.848396091084334e-07 0.00030690287000181826 0.00021908281401582198 0.008125982426763014 1.0000041494496135 0.9998447538123167 1.0001065548403003 6.221529784629371e-06 -2.947364843399166e-07 -1.6991799565875587e-07 6.099568176501754e-06 2.1957414122666035e-09 -5.564126314547599e-08 4.149450120142603e-06 2.9648807570195526e-06 0.0001065615785470283 1.000000453407042 0.9998421138544886 1.0000108724130317 6.506814871000017e-07 -2.980782649179707e-09 -1.641132121638981e-09 6.493873937833718e-07 3.0405695631039383e-09 -5.563042767307867e-08 4.5340816684772375e-07 3.2603557041782266e-07 1.0872618922408335e-05 0.9998508548270965 0.9997352539318927 0.9985261123650039 -7.659253256140878e-05 -5.9395173760062985e-06 -0.00012118207509097076 -0.00015961370705319075 3.81819768747842e-09 -6.56167078605024e-08 0.0001539463575946045 0.00010994202458142825 0.0015048829095799326
3.092 1.000013563107976 0.999851477452141 1.0008762413005314 4.036828129120231e-05 -1.926643980137089e-05 -1.3409177680635174e-05 3.1580657323862515e-05 -7.895611405126907e-10 -5.659215646006893e-08 1.3576512451576365e-05 9.698471931056934e-06 0.0008790683494195794 1.0000000012595691 0.9998417909231252 1.0000000246033638 1.636490888348945e-09 1.5980082459838762e-10 1.6122763871868328e-10 1.638913882613665e-09 3.144003418213787e-09 -5.66664534658578e-08 1.448156482427963e-09 3.4240533559693096e-08 5.002348582248078e-08 1.0001891266847895 0.9999768602545911 0.9950261791515118 -0.00019414229920463412 0.0003606393657979297 9.435544020150954e-08 1.6557971179912253e-07 -3.5573656533210294e-11 1.9985859096269473e-07 0.00031163488137302456 0.00022245743738107465 0.008064980793037722 1.000004147291372 0.9998447522930644 1.0001065538875198 6.219958653063612e-06 -2.9621780273279595e-07 -1.7146298233424753e-07 6.097999514179262e-06 2.1930891809305513e-09 -5.667988252030641e-08 4.14729187080567e-06 2.963345148443683e-06 0.00010656062783765136 1.0000004533840714 0.9998421138607312 1.0000108724068897 6.506638661001109e-07 -2.9969834548763596e-09 -1.6573640904314077e-09 6.493721877895413e-07 3.0388871246917354e-09 -5.6668591449477744e-08 4.533850297995736e-07 3.2603256655471527e-07 1.0872621010871215e-05 0.9998511062528888 0.9997354336251474 0.9984854727360666 -8.022069883840846e-05 -3.856806265293978e-06 -0.0001193100379521715 -0.00015864160782472003 3.737923079160673e-09 -6.696547161480577e-08 0.000153463244148869 0.00010959795565935822 0.0015455829523721165
3.102 1.0000134343574896 0.9998513855091828 1.0008755351987713 4.0255997734625164e-05 -1.9318985341829888e-05 -1.3499959734085709e-05 3.1468219122844534e-05 -7.881977591031135e-10 -5.7655615383438074e-08 1.3448234405412168e-05 9.606809766490845e-06 0.000878349889110171 1.0000000012596144 0.9998417909462542 1.000000024604362 1.635527980727477e-09 1.5980981437591308e-10 1.6125315967037364e-10 1.6404370067747222e-09 3.1424635824105017e-09 -5.7722889076494316e-08 1.4720336337457678e-09 3.4321209345691104e-08 4.941542721053252e-08 1.00019364011561 0.9999800811868982 0.9949954162137622 -0.00016653430457210915 0.0003205632405378639 7.212261676312846e-08 1.4735277114529876e-07 -3.6985002617375675e-11 2.1129884496929917e-07 0.00031544808304990356 0.00022517702729263667 0.008014944323609068 1.0000041451336665 0.9998447507746039 1.000106552921773 6.218387505301423e-06 -2.976983403446491e-07 -1.730071879775718e-07 6.096430937175206e-06 2.190426172366342e-09 -5.773683465373732e-08 4.1451341679545675e-06 2.9618099446059418e-06 0.00010655966296883148 1.0000004533610958 0.9998421138673798 1.0000108724006296 6.50646240290401e-07 -3.0131654987723482e-09 -1.6735979332185678e-09 6.493570559572897e-07 3.037192584701662e-09 -5.772507867703215e-08 4.5336212745439513e-07 3.260296047236564e-07 1.0872616499626702e-05 0.9998514011113647 0.9997356443414952 0.998445771426271 -8.381354124659715e-05 -1.7363666707877868e-06 -0.00011745651201636989 -0.00015764751783903315 3.658159686061183e-09 -6.832761791008104e-08 0.0001529498698523638 0.00010923221551275102 0.0015857097129984472
3.112 1.000013305930135 0.9998512937974483 1.0008748213610112 4.0143647056792734e-05 -1.9371119252972604e-05 -1.3590204820840969e-05 3.135583562081863e-05 -7.868527984181299e-10 -5.873778247145668e-08 1.3320290409238611e-05 9.515385807282051e-06 0.0008776237379660732 1.0000000012596537 0.9998417909697952 1.0000000246052325 1.6347448171633124e-09 1.5981570108519e-10 1.6126833998090748e-10 1.641911784346164e-09 3.140913282925536e-09 -5.879794207407912e-08 1.5629206878141498e-09 3.440180776537945e-08 4.765059518810822e-08 1.0001975931194373 0.9999829017045795 0.9949669550925717 -0.00014229585368965805 0.0002836374652184624 4.99403580435649e-08 1.2826911879441097e-07 -3.8390067318519714e-11 2.1933083166665674e-07 0.0003184930508364158 0.00022734936950353634 0.007974415619898234 1.0000041429764963 0.9998447492569412 1.0001065519430474 6.216816525986684e-06 -2.991781183157261e-07 -1.7455062078872003e-07 6.094862322712435e-06 2.187753610506689e-09 -5.881241451460263e-08 4.1429770189972265e-06 2.96027515060567e-06 0.0001065586842609909 1.0000004533381157 0.99984211387444 1.0000108723942296 6.506287936200318e-07 -3.0293499131060614e-09 -1.689841611683435e-09 6.493418759432829e-07 3.035488146380323e-09 -5.8800184112138046e-08 4.5333944089591484e-07 3.260266730822589e-07 1.0872606392577372e-05 0.9998517397247105 0.9997358863109845 0.9984069937174254 -8.736589644096406e-05 4.1993337692203474e-07 -0.00011562172790487556 -0.00015663244012703752 3.5789596154200446e-09 -6.970228311147796e-08 0.00015240555670808609 0.00010884431704235864 0.0016252665653700021
3.122 1.0000131778259485 0.9998512023169713 1.0008740998385264 4.003123138458315e-05 -1.9422842409229706e-05 -1.3679915059768392e-05 3.124350789086322e-05 -7.855242428153996e-10 -5.983895922377384e-08 1.3192680729797879e-05 9.424200231749548e-06 0.0008768899469180708 1.0000000012596864 0.9998417909937538 1.0000000246059393 1.6342879472215457e-09 1.5980577584239705e-10 1.6127025929905798e-10 1.643217990314456e-09 3.1393540219199375e-09 -5.989191197520326e-08 1.6892190367480723e-09 3.448187915445688e-08 4.5045895570606096e-08 1.0002010416724838 0.9999853618218326 0.9949408377726684 -0.00012114317294859604 0.00024987837487720066 2.8070166782088816e-08 1.0855419248777629e-07 -3.9786931963651615e-11 2.2416795780781805e-07 0.00032090338298041077 0.00022907009027166563 0.007941968789590515 1.00000414081986 0.9998447477400833 1.0001065509513143 6.215245862715367e-06 -3.006571495010134e-07 -1.7609328320059755e-07 6.0932935502160225e-06 2.1850730794696472e-09 -5.990692203214394e-08 4.1408204288134475e-06 2.95874077056136e-06 0.0001065576922545675 1.0000004533151288 0.999842113881919 1.0000108723876528 6.506116727933683e-07 -3.0455494082736626e-09 -1.706097382775843e-09 6.493265278775616e-07 3.0337747736883007e-09 -5.989420748250052e-08 4.533169050585208e-07 3.2602373329237983e-07 1.0872592901868772e-05 0.9998521223470737 0.9997361597150518 0.9983691239511238 -9.087299255732087e-05 2.6101493843292305e-06 -0.00011380589362651633 -0.00015559735838904077 3.5003721713616223e-09 -7.108866233845547e-08 0.00015182966109635512 0.00010843379807300262 0.0016642585851361989
3.132 1.0000130500449707 0.9998511110677867 1.000873370682174 3.9918752780739856e-05 -1.9474155667183974e-05 -1.3769092558271059e-05 3.1131236999860164e-05 -7.842110446925137e-10 -6.095945256109308e-08 1.3065405636210415e-05 9.333253219262783e-06 0.0008761485662788279 1.0000000012597103 0.9998417910181371 1.000000024606445 1.6342459445410403e-09 1.597889197817865e-10 1.6126242903713058e-10 1.6442385171416786e-09 3.1377871199063493e-09 -6.100510202714486e-08 1.8175476622144187e-09 3.456081203930983e-08 4.20782585370888e-08 1.0002040389915248 0.9999874995883586 0.9949170493273227 -0.0001027849792937287 0.00021923478740116148 6.756208787285765e-09 8.843850227142274e-08 -4.1174252468786515e-11 2.2605387505531423e-07 0.00032279545579574947 0.0002304224685013748 0.007916270583729365 1.0000041386637573 0.999844746224036 1.0001065499465465 6.213675604858256e-06 -3.02135425443642e-07 -1.776351726994434e-07 6.091724501676666e-06 2.1823855956266008e-09 -6.102066076982969e-08 4.138664392186985e-06 2.9572068013511666e-06 0.00010655668739198227 1.000000453292135 0.9998421138898226 1.0000108723808636 6.505949669504139e-07 -3.0617548211922382e-09 -1.722362182085531e-09 6.49310893904946e-07 3.0320538619706494e-09 -6.10074522579766e-08 4.5329442074254195e-07 3.2602072409817465e-07 1.087257865975802e-05 0.9998525491673941 0.9997364646885463 0.9983321456336613 -9.433043058875305e-05 4.8322717250954734e-06 -0.00011200919552320921 -0.00015454323691741504 3.422443676314099e-09 -7.24860138062821e-08 0.00015122157711706903 0.0001080002237780691 0.0017026922258183824
3.142 1.0000129225872458 0.9998510200499349 1.0008726339424137 3.980621324408122e-05 -1.9525059867370678e-05 -1.3857739408214091e-05 3.101902401061866e-05 -7.829109329868602e-10 -6.209957318469427e-08 1.2938465396982251e-05 9.24254494886876e-06 0.0008753996456399948 1.0000000012597259 0.999841791042951 1.0000000246067302 1.6346533130203925e-09 1.5979307671596066e-10 1.6125671969564752e-10 1.6448595854736678e-09 3.1362140440485525e-09 -6.2137820733858e-08 1.9220179549613207e-09 3.4637961645351014e-08 3.935092107731975e-08 1.00020663500327 0.9999893507095231 0.9948955297906827 -8.693273660003741e-05 0.00019160251451547913 -1.3778176282822017e-08 6.815269023026866e-08 -4.2550730371624906e-11 2.2525132168402395e-07 0.0003242689569817452 0.00023147780521190042 0.007896117609095164 1.0000041365081864 0.9998447447088055 1.0001065489287324 6.21210578765586e-06 -3.0361291790951147e-07 -1.791762772647592e-07 6.0901550627100774e-06 2.1796929247308884e-09 -6.215393904703532e-08 4.136508891867306e-06 2.9556732314762383e-06 0.00010655566982779998 1.0000004532691322 0.9998421138981574 1.0000108723738421 6.505787098700832e-07 -3.0779382626033073e-09 -1.7386238921484367e-09 6.492948608160852e-07 3.0303262659033052e-09 -6.214022664317125e-08 4.532718738813374e-07 3.260175724069489e-07 1.0872566036540998e-05 0.9998530203121706 0.9997368013217088 0.9982960415346289 -9.773416630424758e-05 7.084236223186648e-06 -0.00011023179917728795 -0.0001534710205439341 3.3452179091619645e-09 -7.389366229331176e-08 0.00015058073956970022 0.00010754318883800105 0.0017405750351301415
3.152 1.0000127954528217 0.9998509292634559 1.0008718896693187 3.9693614714068535e-05 -1.9575555852520592e-05 -1.3945857689075752e-05 3.090686999576987e-05 -7.81622995695975e-10 -6.325963652246844e-08 1.2811860287051115e-05 9.152075603523614e-06 0.0008746432339971415 1.0000000012597317 0.9998417910682025 1.0000000246068064 1.635493814517487e-09 1.598472737125586e-10 1.6127120050386673e-10 1.644984599027106e-09 3.1346358517646237e-09 -6.329038062925856e-08 1.9854982331741993e-09 3.47127826763788e-08 3.75127107922567e-08 1.000208876012187 0.9999909483079011 0.9948761849881994 -7.330822276899961e-05 0.0001668376170832285 -3.3333231733405505e-08 4.792300329307981e-08 -4.3914356687624866e-11 2.2203257762111313e-07 0.00032540796821894355 0.0002322961881986468 0.00788045432633509 1.0000041343531478 0.9998447431943993 1.0001065478978923 6.210536397324213e-06 -3.0508959870514933e-07 -1.8071657893990987e-07 6.088585136262985e-06 2.176995785088371e-09 -6.330706958483408e-08 4.134353905620621e-06 2.9541400456025717e-06 0.00010655463946320374 1.000000453246121 0.9998421139069305 1.0000108723666 6.505628857463708e-07 -3.094070980733927e-09 -1.7548647737721783e-09 6.492783313841331e-07 3.0285942448635698e-09 -6.329284323109737e-08 4.532491604230774e-07 3.260142101486177e-07 1.0872556764324962e-05 0.999853535848162 0.9997371696621001 0.9982607937794592 -0.00010108049279488556 9.363934021380267e-06 -0.00010847385029197836 -0.0001523816345987387 3.2687351059458807e-09 -7.531100287438437e-08 0.0001499066265627252 0.00010706231932833821 0.0017779154060208586
3.162 1.00001266864175 0.9998508387083953 1.000871137912585 3.958095906403874e-05 -1.9625644490598923e-05 -1.4033449480265043e-05 3.0794776062074525e-05 -7.803455709970832e-10 -6.443996237539829e-08 1.2685590598270913e-05 9.061845377919418e-06 0.0008738793800098246 1.0000000012597285 0.9998417910938998 1.0000000246067176 1.6366979341266655e-09 1.5995763515323298e-10 1.613164365973206e-10 1.6445578008838252e-09 3.1330541410936576e-09 -6.446309867130871e-08 1.998509709150406e-09 3.47849504776809e-08 3.7072302426575725e-08 1.000210804532255 0.9999923228016254 0.9948588961126481 -6.16487995346902e-05 0.00014476813118599607 -5.173483714537896e-08 2.796724111399314e-08 -4.526460609044182e-11 2.1667155274535327e-07 0.00032628239610776535 0.00023292750917246226 0.007868376763314113 1.0000041321986408 0.9998447416808256 1.0001065468540786 6.208967365772627e-06 -3.0656546180780137e-07 -1.8225606783211963e-07 6.08701466615746e-06 2.1742964529240888e-09 -6.448037024581182e-08 4.132199416315412e-06 2.9526072320563737e-06 0.0001065535961482658 1.0000004532231017 0.9998421139161496 1.0000108723591805 6.505474256691244e-07 -3.1101465352032937e-09 -1.7710737403723242e-09 6.49261250468701e-07 3.0268582269498176e-09 -6.446561962463858e-08 4.5322621072399263e-07 3.260105935062708e-07 1.0872551827941393e-05 0.9998540957850233 0.9997375697164887 0.9982263839361939 -0.00010436602369328607 1.1669220777334599e-05 -0.0001067354755514858 -0.00015127598488063481 3.193034164909147e-09 -7.673750140185678e-08 0.00014919876175662598 0.00010655727433661202 0.0018147223581320413
3.172 1.0000125421540886 0.999850748384801 1.0008703787215223 3.946824809031065e-05 -1.9675326685549364e-05 -1.4120516874736591e-05 3.068274337476191e-05 -7.790770479971261e-10 -6.564087532616597e-08 1.255965664804437e-05 8.971854484703412e-06 0.0008731081322153014 1.000000001259718 0.9998417911200513 1.0000000246065326 1.6381338801471688e-09 1.6009754579794468e-10 1.613818458764085e-10 1.6435891935630975e-09 3.1314704684713222e-09 -6.565629700400473e-08 1.958679193695412e-09 3.4854443929396255e-08 3.8151471235216937e-08 1.000212459250066 0.9999935018763654 0.99484352795267 -5.1710785816804895e-05 0.0001252041406256912 -6.883588122597254e-08 8.491206465978673e-09 -4.659914892850327e-11 2.094374135133073e-07 0.00032694958455801304 0.0002334126146730719 0.007859126455402328 1.0000041300446683 0.9998447401680924 1.000106545797368 6.207398562506928e-06 -3.0804053423585836e-07 -1.8379475514128877e-07 6.085443661779223e-06 2.1715958239295776e-09 -6.567416265472093e-08 4.130045421202219e-06 2.951074789587743e-06 0.00010655253988450229 1.0000004532000757 0.9998421139258235 1.0000108723516536 6.505321978947896e-07 -3.1261921323630396e-09 -1.7872617953765675e-09 6.492436273520492e-07 3.0251205650079595e-09 -6.565887721777962e-08 4.532030089474574e-07 3.2600671770382503e-07 1.0872551446553506e-05 0.9998547000778741 0.9997380014526867 0.9981927930967543 -0.00010758767706209236 1.3997925240675684e-05 -0.0001050167834587986 -0.00015015495764619924 3.11815119378518e-09 -7.817269864666906e-08 0.00014845671624813848 0.00010602774731447722 0.0018510053461998144
3.182 1.000012415989899 0.9998506582927256 1.0008696121450456 3.9355483512160186e-05 -1.9724603366378483e-05 -1.420706198173749e-05 3.0570773166310455e-05 -7.778162956809074e-10 -6.686270471549727e-08 1.2434058781531837e-05 8.882103155641409e-06 0.0008723295390511812 1.0000000012597037 0.9998417911466672 1.0000000246063316 1.6396090940573016e-09 1.6021608502762628e-10 1.6143244869078638e-10 1.6421606105083907e-09 3.129886054789448e-09 -6.687030237395133e-08 1.8713070730019784e-09 3.492155357278616e-08 4.039427270463964e-08 1.0002138750897236 0.9999945105299054 0.994829935771633 -4.3271315780831394e-05 0.0001079461860612763 -8.451696012353666e-08 -1.0314327748863732e-08 -4.791704306386471e-11 2.0058963870176826e-07 0.00032745597795653025 0.00023378449757463987 0.007852078370591545 1.0000041278912326 0.99984473865621 1.0001065447278492 6.20582979580598e-06 -3.095148668205317e-07 -1.8533267576085832e-07 6.083872205306185e-06 2.168895736275451e-09 -6.688877404242265e-08 4.1278919346437625e-06 2.9495427289098573e-06 0.00010655147087356165 1.0000004531770463 0.9998421139359621 1.0000108723441 6.505170097637247e-07 -3.142258170578554e-09 -1.8034637281574756e-09 6.492255441394961e-07 3.02338231403861e-09 -6.687294264485028e-08 4.5317960138032777e-07 3.2600261959115563e-07 1.0872555021842222e-05 0.9998553486298064 0.9997384648013402 0.9981600019529767 -0.00011074265992757128 1.634785724756953e-05 -0.000103317865137554 -0.0001490194196366176 3.044118817960272e-09 -7.961620957590697e-08 0.00014768011011011777 0.00010547346717488374 0.0018867740924932497
3.192 1.0000122901492474 0.9998505684322234 1.00086883823167 3.92426669981142e-05 -1.9773475463192474e-05 -1.4293086908248957e-05 3.0458866720838788e-05 -7.765613590043731e-10 -6.81057850022741e-08 1.2308797365718796e-05 8.792591637608625e-06 0.0008715436486734544 1.00000000125969 0.9998417911737586 1.000000024606198 1.6408975282352519e-09 1.6026521815238487e-10 1.614280042167331e-10 1.6404114485091819e-09 3.1283021571511223e-09 -6.810544607001223e-08 1.7504946099304859e-09 3.498679973922967e-08 4.314651967012544e-08 1.0002150833535535 0.9999953711708622 0.9948179708996853 -3.612902590782408e-05 9.279208366264634e-05 -9.868643138803166e-08 -2.8276144049951684e-08 -4.9217024683017456e-11 1.9037434519164723e-07 0.0003278387394127 0.00023406946062247788 0.007846725715603879 1.0000041257383387 0.9998447371451896 1.0001065436456125 6.204260840242251e-06 -3.10988508227443e-07 -1.8686987023760644e-07 6.082300436083748e-06 2.1661975255573066e-09 -6.812453603965617e-08 4.125738982890419e-06 2.948011068490911e-06 0.00010655038937586976 1.0000004531540179 0.9998421139465762 1.000010872336602 6.505016353788562e-07 -3.1583929232280765e-09 -1.819719543179485e-09 6.492071404874265e-07 3.0216448186568037e-09 -6.810814791814146e-08 4.5315608697857447e-07 3.2599836586518934e-07 1.0872561103797123e-05 0.9998560412943189 0.9997389596576741 0.9981279908676888 -0.00011382845342029699 1.8716815160923732e-05 -0.00010163879509384552 -0.0001478702181469347 2.970968734855321e-09 -8.106772425348681e-08 0.00014686861360366306 0.0001048941991455716 0.0019220384407154611
3.202 1.0000121646322058 0.999850478803354 1.0008680570295105 3.912980021479574e-05 -1.982194387999919e-05 -1.4378593729670863e-05 3.034702534148958e-05 -7.753110300466132e-10 -6.937045612166636e-08 1.2183872780062195e-05 8.703320185453991e-06 0.0008707505086935827 1.000000001259683 0.9998417912013376 1.000000024606215 1.6417891565620899e-09 1.602237744087452e-10 1.6135327665669705e-10 1.6385051342458895e-09 3.1267208050479768e-09 -6.936206454661623e-08 1.61967488719257e-09 3.505078816931099e-08 4.572610888491156e-08 1.0002161119164468 0.9999961037557823 0.9948074851449064 -3.0103870026441495e-05 7.954228121608818e-05 -1.1127988813959561e-07 -4.52406004920382e-08 -5.049739115631053e-11 1.790217268826132e-07 0.000328127259697207 0.00023428820547506866 0.007842663697706477 1.0000041235859929 0.9998447356350432 1.0001065425507487 6.2026914845009005e-06 -3.1246147955389215e-07 -1.8840635439759217e-07 6.080728518527034e-06 2.1635020242101352e-09 -6.93817855180996e-08 4.123586593416852e-06 2.946479826527674e-06 0.00010654929548203653 1.0000004531309978 0.9998421139576786 1.000010872329243 6.504858645112048e-07 -3.1746174076800353e-09 -1.836045151681207e-09 6.491885792236604e-07 3.0199096847375955e-09 -6.936482923377266e-08 4.53132591031663e-07 3.2599403156730083e-07 1.0872567532818115e-05 0.9998567778776944 0.9997394858831908 0.9980967399410675 -0.00011684279850736241 2.1102592767931e-05 -9.997963193999769e-05 -0.00014670818113229949 2.8987293467210562e-09 -8.252700761047163e-08 0.00014602194807729498 0.0001042897453908967 0.0019568082290534815
3.212 1.000012039438848 0.9998503894061778 1.0008672685862927 3.901688487644891e-05 -1.9870009485149968e-05 -1.4463584469020498e-05 3.023525031676751e-05 -7.740629467483628e-10 -7.065706148534524e-08 1.2059285408620861e-05 8.61428905680449e-06 0.0008699501660282898 1.0000000012596897 0.9998417912294166 1.0000000246064722 1.6421374369226235e-09 1.6010838418573012e-10 1.6123788319665397e-10 1.6365954609134266e-09 3.1251432591951192e-09 -7.064049934344593e-08 1.5095595529746868e-09 3.511406616260568e-08 4.759962675916628e-08 1.0002169854553675 0.999996725951502 0.9947983341545258 -2.5036313440876043e-05 6.800391205339724e-05 -1.2225913044234737e-07 -6.107515181114752e-08 -5.175715976528983e-11 1.667444338686674e-07 0.0003283445187070883 0.0002344568191802546 0.007839573615819613 1.0000041214342015 0.9998447341257831 1.0001065414433552 6.201121581498174e-06 -3.1393376432664804e-07 -1.8994209835925238e-07 6.079156607062673e-06 2.16081155863315e-09 -7.066086376728898e-08 4.121434783942616e-06 2.944949013701145e-06 0.00010654818898383543 1.000000453107991 0.9998421139692821 1.0000108723221126 6.504695506456352e-07 -3.190914985514579e-09 -1.8524106131731017e-09 6.491700149451855e-07 3.018178033050494e-09 -7.064332837276972e-08 4.531092291019356e-07 3.2598967919871385e-07 1.0872571881057687e-05 0.9998575581413073 0.9997400433073192 0.9980662290725223 -0.00011978368231216658 2.3502985648446036e-05 -9.834041910544418e-05 -0.00014553411733611582 2.8274272211331692e-09 -8.399390022787294e-08 0.00014513988656626058 0.00010365994541104556 0.0019910931803264658
3.222 1.0000119145692514 0.9998503002407584 1.0008664729493562 3.8903922773001684e-05 -1.9917673121347004e-05 -1.4548061104922656e-05 3.012354290149375e-05 -7.72816430645829e-10 -7.196595158233854e-08 1.1935035639278992e-05 8.525498511561104e-06 0.0008691426669784224 1.0000000012597143 0.9998417912580075 1.000000024607067 1.6418857030868311e-09 1.5996376134575915e-10 1.6114925517139598e-10 1.6348082728828084e-09 3.1235707887791085e-09 -7.194109741136758e-08 1.4504518649981407e-09 3.517703181822613e-08 4.844899441801075e-08 1.0002177256990585 0.9999972533121579 0.9947903798683634 -2.0786110979673304e-05 5.799372194145831e-05 -1.3161066894435983e-07 -7.566936633976481e-08 -5.299472946782117e-11 1.5373672249187592e-07 0.00032850828183267745 0.00023458764449015503 0.007837208104305025 1.0000041192829696 0.9998447326174212 1.0001065403235372 6.199551073924805e-06 -3.1540531774031357e-07 -1.91477034938336e-07 6.077584828486801e-06 2.1581273402734796e-09 -7.196211851590114e-08 4.119283558096847e-06 2.9434186311804248e-06 0.00010654706946487566 1.0000004530850033 0.9998421139813974 1.0000108723153078 6.504526366925861e-07 -3.20724071624596e-09 -1.8687485978822854e-09 6.491515733263693e-07 3.0164519009139283e-09 -7.194399185992093e-08 4.530860768314044e-07 3.259853477372095e-07 1.0872572122664638e-05 0.9998583818038708 0.9997406317290244 0.9980364380183133 -0.0001226493250238054 2.5915797036605808e-05 -9.672118554686184e-05 -0.00014434881642257064 2.7570862575008937e-09 -8.546831598615378e-08 0.00014422225410206627 0.00010300467622810127 0.002024902807533915
3.232 1.000011790023494 0.9998502113071596 1.0008656701656555 3.879091576746241e-05 -1.9964935627070883e-05 -1.4632025607189944e-05 3.001190431369938e-05 -7.71569272863579e-10 -7.329748035101659e-08 1.18111238704379e-05 8.436948817405312e-06 0.0008683280574936891 1.0000000012597605 0.9998417912871206 1.0000000246081004 1.6410631447355429e-09 1.5984088436051484e-10 1.6115692086960644e-10 1.6332393734717992e-09 3.1220056115086696e-09 -7.32642105753019e-08 1.4586485063492283e-09 3.523990353599095e-08 4.8176404337730185e-08 1.0002183516861443 0.9999976994624635 0.9947834922075134 -1.723083134332613e-05 4.934004570144878e-05 -1.39343669813645e-07 -8.89354207294641e-08 -5.42084648119212e-11 1.4017424431411648e-07 0.00032863212855843346 0.00023469003100674908 0.007835377952270168 1.0000041171323004 0.9998447311099683 1.0001065391914041 6.19797998951168e-06 -3.168760890205224e-07 -1.9301109528533195e-07 6.076013279758232e-06 2.1554504544140456e-09 -7.328590141932468e-08 4.117132909313625e-06 2.9418886745756744e-06 0.00010654593658067501 1.0000004530620383 0.9998421139940359 1.0000108723089316 6.504351521180858e-07 -3.2235440509820188e-09 -1.8849896105904682e-09 6.491333501191612e-07 3.0147322546420287e-09 -7.326717167880159e-08 4.530631563800545e-07 3.2598105366231583e-07 1.0872567295308672e-05 0.9998592485436193 0.9997412509183656 0.9980073464451221 -0.00012543816738310465 2.8338843208158704e-05 -9.512194646456427e-05 -0.00014315304910960883 2.6877286304943886e-09 -8.695024273027373e-08 0.00014326892774720845 0.00010232385237000517 0.002058246333457278
3.242 1.0000116658016542 0.9998501226054467 1.0008648602817445 3.8677865775757214e-05 -2.001179785787251e-05 -1.4715479978944489e-05 2.9900335742206425e-05 -7.703203407539007e-10 -7.46520082871581e-08 1.1687550521002098e-05 8.348640256930002e-06 0.0008675063834330972 1.0000000012598298 0.9998417913167656 1.0000000246096639 1.6397622748316737e-09 1.5977569121589938e-10 1.6128996386542317e-10 1.6319626661756834e-09 3.1204481772197e-09 -7.461019620832134e-08 1.5269208475196119e-09 3.530272005332831e-08 4.688230585060442e-08 1.0002188800225824 0.9999980762808405 0.9947775501349939 -1.426425270379518e-05 4.188400276879875e-05 -1.4548707283967952e-07 -1.0080801334897029e-07 -5.5397722281591823e-11 1.2621431190970522e-07 0.00032872632060623 0.00023477097126920886 0.007833940651186302 1.0000041149821948 0.9998447296034333 1.0001065380470546 6.196408419755089e-06 -3.183460422515916e-07 -1.9454425036656847e-07 6.074442036000879e-06 2.1527830440486715e-09 -7.463257017872549e-08 4.114982830139635e-06 2.9403591409614297e-06 0.00010654479034249828 1.000000453039096 0.999842114007206 1.0000108723030732 6.504171889148365e-07 -3.2397888682261233e-09 -1.9011043772482597e-09 6.491154192586072e-07 3.0130212347603383e-09 -7.461322538154815e-08 4.5304044183611315e-07 3.2597679785735414e-07 1.0872557855382717e-05 0.9998601580004329 0.9997419006180165 0.997978933979775 -0.0001281488587188159 3.076995843465058e-05 -9.354270400296783e-05 -0.00014194756730768007 2.6193745013628764e-09 -8.843973948400047e-08 0.00014227983637392916 0.0001016174256674157 0.0020911326232332453
3.252 1.0000115419038134 0.9998500341356844 1.0008640433437594 3.856477474674712e-05 -2.0058260695357036e-05 -1.4798426277261487e-05 2.9788838351990964e-05 -7.690679850510495e-10 -7.602990113002251e-08 1.156431603552839e-05 8.260573131153055e-06 0.0008666776906115922 1.0000000012599213 0.99984179134695 1.0000000246118137 1.6381165031059357e-09 1.5978071375762261e-10 1.615169898849444e-10 1.6310364155295003e-09 3.1189007241024034e-09 -7.597941710603786e-08 1.6302931925466551e-09 3.536534763728025e-08 4.483279114855429e-08 1.0002193251317852 0.9999983940776545 0.994772442214113 -1.1794722597850163e-05 3.54800673316376e-05 -1.5008538708668438e-07 -1.112435710737515e-07 -5.656049395518388e-11 1.1199654113353175e-07 0.00032879852281704556 0.00023483563019069436 0.007832790656699968 1.0000041128326531 0.9998447280978242 1.0001065368905528 6.194836496059343e-06 -3.198151653724523e-07 -1.9607653231106834e-07 6.072871156386568e-06 2.1501260314203057e-09 -7.600248800475066e-08 4.112833319122857e-06 2.9388300330468737e-06 0.00010654363118324413 1.0000004530161772 0.9998421140209158 1.0000108722977896 6.503988797291783e-07 -3.2559626486149146e-09 -1.9171245259126618e-09 6.49097839162214e-07 3.011319452111957e-09 -7.598251551272192e-08 4.530178752920165e-07 3.2597257002906366e-07 1.0872545526911457e-05 0.9998611097778983 0.9997425805447374 0.9979511802553231 -0.00013078024548965773 3.320699953485204e-05 -9.19834479067076e-05 -0.00014073310427284316 2.5520421563951414e-09 -8.99369359813208e-08 0.00014125496021305482 0.00010088538488381923 0.002123570128901649
3.262 1.0000114183300526 0.9998499458979407 1.000863219397398 3.8451644651214187e-05 -2.0104325044902e-05 -1.488086659886052e-05 2.967741328023522e-05 -7.678101007571279e-10 -7.74315300999573e-08 1.1441420880281911e-05 8.17274775634864e-06 0.0008658420245790376 1.0000000012600323 0.9998417913776805 1.0000000246145528 1.6362868839434826e-09 1.5984684086779697e-10 1.6175926297580252e-10 1.630500470084329e-09 3.1173641919304012e-09 -7.737224142756721e-08 1.7401537583274578e-09 3.5427500342330256e-08 4.2422115018708305e-08 1.0002196994926917 0.9999986617651859 0.9947680667766567 -9.743548702650754e-06 2.99961516983288e-05 -1.5319237732901794e-07 -1.2021850435411793e-07 -5.769583513134674e-11 9.764375121339831e-08 0.0003288543928138155 0.0002348877784509314 0.007831851257638548 1.0000041106836715 0.9998447265931476 1.0001065357219103 6.1932643798456795e-06 -3.2128346684617543e-07 -1.976080195417317e-07 6.0713006821631796e-06 2.147481283583201e-09 -7.739602320177003e-08 4.110684378977865e-06 2.9373013566943943e-06 0.00010654245973326613 1.0000004529932784 0.9998421140351732 1.0000108722930845 6.50380386286207e-07 -3.2720745150986824e-09 -1.9331284956188353e-09 6.490806495626036e-07 3.0096290580625693e-09 -7.737541030677315e-08 4.5299538224555953e-07 3.2596834817744487e-07 1.087253268651023e-05 0.99986210344531 0.9997432903908083 0.9979240649536744 -0.00013333136031215068 3.564785005042607e-05 -9.04441561203872e-05 -0.0001395103747811831 2.4857475855196294e-09 -9.144202976553543e-08 0.00014019433019920948 0.00010012775519910999 0.0021555668448424194
3.272 1.0000112950804567 0.9998498578922843 1.000862388487914 3.833847747773859e-05 -2.0149991826723358e-05 -1.4962803038683327e-05 2.956606162989132e-05 -7.665459975503718e-10 -7.885727206388683e-08 1.1318865532985325e-05 8.085164456096823e-06 0.0008649994302850416 1.0000000012601604 0.9998417914089641 1.0000000246178211 1.6344578824358575e-09 1.5995334201917521e-10 1.619332586498068e-10 1.630370021387323e-09 3.115840207681749e-09 -7.878904320294372e-08 1.833459502073162e-09 3.54887915334568e-08 4.012613537801143e-08 1.0002200138626622 0.9999988870171066 0.9947643317982174 -8.043465740561322e-06 2.5313323037373564e-05 -1.5486143249815572e-07 -1.2772608871300218e-07 -5.880222601898387e-11 8.326304341878084e-08 0.00032889805631645686 0.00023493014127039642 0.007831067900017311 1.0000041085352485 0.9998447250894106 1.0001065345410742 6.191692256310681e-06 -3.227509676763074e-07 -1.991387962391662e-07 6.069730628873143e-06 2.1448500636062473e-09 -7.881355003729624e-08 4.108536008008802e-06 2.9357731135196828e-06 0.00010654127644438395 1.0000004529703979 0.9998421140499834 1.0000108722888978 6.503618934015859e-07 -3.288144848896029e-09 -1.9492000335189973e-09 6.490638659826094e-07 3.0079516892264004e-09 -7.879228428293699e-08 4.529728816533685e-07 3.259640962172019e-07 1.0872521565087852e-05 0.9998631385396143 0.9997440298254153 0.9978975678449721 -0.00013580141145542662 3.8090424057759254e-05 -8.89247953397584e-05 -0.0001382800753168675 2.420504723422931e-09 -9.295528552040789e-08 0.00013909802713206045 9.934459756181e-05 0.0021871302729170173
3.282 1.0000111721551108 0.9998497701187848 1.00086155066012 3.822527522010446e-05 -2.0195261968142517e-05 -1.5044237649213986e-05 2.945478446468541e-05 -7.652734189052241e-10 -8.030751010961828e-08 1.1196650475166761e-05 7.997823555647995e-06 0.0008641499518770735 1.0000000012603019 0.9998417914408063 1.0000000246214973 1.6328250183630978e-09 1.6007535313943487e-10 1.6199094261477378e-10 1.6306316127646234e-09 3.114330670433005e-09 -8.023020257744342e-08 1.894992968609429e-09 3.554881710998661e-08 3.8430549400858673e-08 1.0002202774833415 0.9999990764160945 0.994761154563202 -6.637207020399012e-06 2.132525505498057e-05 -1.5513070164273595e-07 -1.3377130330583933e-07 -5.98784530992372e-11 6.89469887527203e-08 0.0003289324846496389 0.0002349646740116651 0.007830402795404591 1.0000041063873795 0.999844723586619 1.0001065333479313 6.190120321608368e-06 -3.2421769335878073e-07 -2.0066891075006014e-07 6.0681609842616405e-06 2.1422338041172943e-09 -8.025544876022415e-08 4.106388192421186e-06 2.9342452950172908e-06 0.00010654008131938477 1.0000004529475308 0.9998421140653532 1.0000108722851082 6.503435963833953e-07 -3.304199272596933e-09 -1.9653869517339333e-09 6.490474753153711e-07 3.0062886183589374e-09 -8.023351729380555e-08 4.5295029377508236e-07 3.259597660808893e-07 1.087251363202091e-05 0.999864214567292 0.9997447984959974 0.9978716688238921 -0.0001381897728068631 4.053266963155892e-05 -8.74253215390388e-05 -0.00013704288426478258 2.356327298114162e-09 -9.447703150814106e-08 0.00013796618066534987 9.853600791981952e-05 0.0022182673961683727
3.292 1.0000110495541028 0.9998496825775144 1.0008607059584083 3.81120398519922e-05 -2.0240136399269073e-05 -1.5125172422119061e-05 2.9343582815061738e-05 -7.639908083687702e-10 -8.178263215587384e-08 1.1074776195289274e-05 7.910725384374692e-06 0.0008632936327940895 1.000000001260451 0.9998417914732133 1.0000000246254166 1.631568998089811e-09 1.6018735398920225e-10 1.619372780402987e-10 1.6312484869892125e-09 3.1128366261338834e-09 -8.169610457048929e-08 1.9165562203233076e-09 3.560724487914443e-08 3.771744529354024e-08 1.0002204982685854 0.9999992355889129 0.9947584611882164 -5.476196387597159e-06 1.7937498470069218e-05 -1.539999311130763e-07 -1.3836255776243467e-07 -6.092360121578383e-11 5.4774858533601045e-08 0.00032895979009958876 0.00023499277569024546 0.007829830637336919 1.0000041042400598 0.9998447220847777 1.0001065321423241 6.188548757285824e-06 -3.2568366917212256e-07 -2.021983582444894e-07 6.066591711476729e-06 2.139634366174175e-09 -8.17221048048877e-08 4.104240908119412e-06 2.93271788431981e-06 0.00010653887393756834 1.0000004529246724 0.9998421140812876 1.0000108722815504 6.503256756225681e-07 -3.3202628389674794e-09 -1.9816843553510945e-09 6.490314405171417e-07 3.004641032631922e-09 -8.169949395683649e-08 4.529275521530122e-07 3.2595530818901923e-07 1.087250939628318e-05 0.9998653310061841 0.9997455960295514 0.9978463479430322 -0.00014049597429252535 4.2972571978613976e-05 -8.594568049840756e-05 -0.00013579946209815283 2.2932249283554205e-09 -9.600765843768294e-08 0.0001367989681315313 9.770211633620291e-05 0.0022489846601561137
3.302 1.0000109272775222 0.9998495952685452 1.0008598544267688 3.799877329395346e-05 -2.0284616049762348e-05 -1.5205609302947968e-05 2.92324576870544e-05 -7.626971527130889e-10 -8.32830331341318e-08 1.0953243201897201e-05 7.823870285079519e-06 0.0008624305160945739 1.0000000012606025 0.9998417915061887 1.0000000246293888 1.6308235440466555e-09 1.602673320399704e-10 1.6181715736586028e-10 1.632170378504715e-09 3.111359675202863e-09 -8.318714097691888e-08 1.895910721128282e-09 3.5663879542506145e-08 3.8132982085038246e-08 1.0002206829742861 0.9999993693287792 0.9947561860602254 -4.5193669621898985e-06 1.5066637937800924e-05 -1.51394135570939e-07 -1.4149864220269087e-07 -6.19357936619335e-11 4.081386022851601e-08 0.0003289814536644546 0.00023501545093540765 0.007829335249434622 1.0000041020932835 0.9998447205838921 1.0001065309240693 6.186977699134265e-06 -3.271489174791819e-07 -2.0372709401221758e-07 6.065022759892074e-06 2.1370530521610316e-09 -8.321391052587494e-08 4.1020941324131754e-06 2.9311908646276064e-06 0.00010653765374833132 1.000000452901817 0.9998421140977914 1.0000108722780345 6.503082657650997e-07 -3.3363572109719674e-09 -1.9980473238207222e-09 6.490157110553555e-07 3.003010450390611e-09 -8.319060700682015e-08 4.5290462067810876e-07 3.259506860409607e-07 1.0872508584231942e-05 0.9998664873072621 0.9997464220338954 0.9978215854435386 -0.00014271969273669608 4.540815626122375e-05 -8.448580833762378e-05 -0.00013455045157059447 2.231207514560138e-09 -9.754761618805609e-08 0.00013559661321596459 9.684308600110532e-05 0.0022792879612917793
3.312 1.0000108053254593 0.9998495081919517 1.0008589961088166 3.788547738698128e-05 -2.0328701843832206e-05 -1.5285550220826227e-05 2.9121410071002224e-05 -7.61390590587541e-10 -8.480911314478497e-08 1.0832052037224257e-05 7.737258623666711e-06 0.0008615606447744822 1.0000000012607488 0.999841791539738 1.0000000246332204 1.6306534742523936e-09 1.603021757457446e-10 1.6168464332051075e-10 1.6333405932506784e-09 3.1099008913279006e-09 -8.470370943407654e-08 1.8364963882164283e-09 3.571869179212146e-08 3.9520325385093326e-08 1.0002208373504224 0.9999994817052019 0.994754271235789 -3.7321064104866886e-06 1.2639388701327038e-05 -1.471065238036968e-07 -1.4314824797795142e-07 -6.291425592005265e-11 2.7120345879380138e-08 0.0003289984985058739 0.00023503343027057297 0.00782890699288455 1.0000040999470432 0.9998447190839662 1.0001065296929805 6.185407213875792e-06 -3.286134520549402e-07 -2.0525506450588364e-07 6.0634540729899044e-06 2.134491246510453e-09 -8.473126373180671e-08 4.099947857061133e-06 2.929664228742739e-06 0.00010653642039959149 1.0000004528789574 0.9998421141148695 1.0000108722743672 6.502914313646647e-07 -3.3524960998071955e-09 -2.0144215362465257e-09 6.490002305244136e-07 3.001398550517113e-09 -8.470725372806365e-08 4.5288150879057935e-07 3.2594588892043104e-07 1.0872510433383805e-05 0.9998676828963408 0.9997472760988922 0.9977973617831254 -0.00014486074312162968 4.783749013544168e-05 -8.304563203877235e-05 -0.0001332964779105677 2.1702826576413263e-09 -9.909741150293824e-08 0.00013435938450107867 9.595911215459312e-05 0.002309182641721795
3.322 1.0000106836980087 0.9998494213478107 1.0008581310478102 3.777215388934586e-05 -2.0372394693367444e-05 -1.5364997115315836e-05 2.9010440941257233e-05 -7.600697032685438e-10 -8.636127977594487e-08 1.0711203280862683e-05 7.650890791991599e-06 0.0008606840618391635 1.0000000012608838 0.9998417915738647 1.0000000246367329 1.6310524820990276e-09 1.6029264089507678e-10 1.6157701673101684e-10 1.6346956425321936e-09 3.1084622924693077e-09 -8.624621404216358e-08 1.7478882313567059e-09 3.577181801127398e-08 4.148227283841129e-08 1.0002209662759949 0.9999995761616889 0.9947526658401894 -3.085324086907268e-06 1.0591673843861539e-05 -1.4070922702995886e-07 -1.4321794820151687e-07 -6.38577262183225e-11 1.3740973967387842e-08 0.0003290116210077515 0.00023504725774840996 0.007828540770513048 1.0000040978013325 0.9998447175850042 1.000106528448886 6.183837296653533e-06 -3.300772721572928e-07 -2.0678223256260145e-07 6.061885586623575e-06 2.1319501472278054e-09 -8.627456846254453e-08 4.097802092278237e-06 2.928137982121363e-06 0.00010653517385338097 1.0000004528560866 0.999842114132525 1.0000108722703698 6.502751662452328e-07 -3.368678274494778e-09 -2.0307698663139923e-09 6.489849351473084e-07 2.9998062570270534e-09 -8.624983796907749e-08 4.528582730017381e-07 3.2594093475026093e-07 1.0872513859512751e-05 0.9998689171757388 0.999748157797637 0.9977736576616302 -0.00014691907021745524 5.0258686013990635e-05 -8.162506993079769e-05 -0.0001320381490315573 2.1104565610045e-09 -1.006576052943083e-07 0.0001330875939056506 9.505042093940182e-05 0.0023386734902541492
3.332 1.0000105623952666 0.9998493347362004 1.000857259286672 3.765880448728691e-05 -2.041569549718464e-05 -1.5443951945283127e-05 2.889955124886184e-05 -7.587330542363852e-10 -8.79399451245138e-08 1.0590697540830652e-05 7.564767201241432e-06 0.0008598008100958172 1.000000001261001 0.9998417916085741 1.0000000246397767 1.631956432085655e-09 1.6025498836551646e-10 1.6150565494009354e-10 1.6361573735879893e-09 3.1070450995609826e-09 -8.781506475540856e-08 1.6461738618246628e-09 3.5823533703985603e-08 4.352831826808486e-08 1.0002210738776705 0.9999996556018629 0.994751325500815 -2.5546326468617105e-06 8.86771259495153e-06 -1.3141496374361794e-07 -1.4150230995349853e-07 -6.476580984070106e-11 7.137877550877422e-10 0.00032902128972648925 0.0002350573539201481 0.007828234481813781 1.0000040956561447 0.9998447160870114 1.0001065271916432 6.182267884911349e-06 -3.3154036209826694e-07 -2.0830858736276491e-07 6.060317222679243e-06 2.1294312720492955e-09 -8.784423533963637e-08 4.095656857659126e-06 2.92661213684467e-06 0.00010653391422659695 1.0000004528331992 0.9998421141507644 1.000010872265893 6.502594066740413e-07 -3.384887913096607e-09 -2.047080826514814e-09 6.489697469181134e-07 2.9982351583239655e-09 -8.781876992959628e-08 4.528349999434686e-07 3.259358617503373e-07 1.0872517479190612e-05 0.9998701895258834 0.9997490666876002 0.9977504540442418 -0.00014889474056442066 5.266990306982826e-05 -8.022403211253772e-05 -0.00013077605575430513 2.051734203109101e-09 -1.0222881038406936e-07 0.00013178159503978348 9.411726819779968e-05 0.0023677647486201334
3.342 1.0000104414173343 0.9998492483572021 1.000856380868002 3.754543081309029e-05 -2.045860514678295e-05 -1.5522416679782967e-05 2.8788741917362144e-05 -7.573792447536023e-10 -8.954552921901442e-08 1.0470535440045339e-05 7.4788882724413985e-06 0.0008589109318453618 1.0000000012610957 0.9998417916438724 1.0000000246422454 1.6332628081236708e-09 1.602148592263113e-10 1.6146440027378963e-10 1.637627774345144e-09 3.105650284934408e-09 -8.941067849046538e-08 1.552786210254122e-09 3.587419994166264e-08 4.5213170218232524e-08 1.0002211636330265 0.9999997224645473 0.9947502118482633 -2.1196352574471736e-06 7.41914157110643e-06 -1.1786551271059552e-07 -1.3760669195684742e-07 -6.563759671137574e-11 -1.1930768988407276e-08 0.00032902782066372325 0.00023506406083969358 0.007827987808431932 1.0000040935114756 0.9998447145899941 1.0001065259211517 6.1806988775300444e-06 -3.330026968880069e-07 -2.0983413552582713e-07 6.05874888237335e-06 2.126936244920097e-09 -8.944068158148827e-08 4.093512167406102e-06 2.925086701668026e-06 0.00010653264151127694 1.0000004528102897 0.9998421141695929 1.0000108722608299 6.502440499884459e-07 -3.4010994427958677e-09 -2.0633613800576786e-09 6.489545675333677e-07 2.9966874123805143e-09 -8.941446624924537e-08 4.5281177661339333e-07 3.259307132955034e-07 1.0872519657563749e-05 0.9998714993068631 0.9997500023117389 0.9977277321825454 -0.0001507879348024438 5.506934898847241e-05 -7.884242080385105e-05 -0.0001295107720306144 1.994118492890826e-09 -1.0381168861386748e-07 0.00013044178148536516 9.315993822021806e-05 0.0023964601222084708
3.352 1.0000103207643172 0.9998491622109016 1.0008554958340914 3.7432034455443303e-05 -2.0501124539758103e-05 -1.5600393284253366e-05 2.8678013845219004e-05 -7.560065402470511e-10 -9.117845865180497e-08 1.0350717609532087e-05 7.393254432014409e-06 0.0008580144687300119 1.0000000012611652 0.9998417916797679 1.0000000246440834 1.6348410163234162e-09 1.6019291576987155e-10 1.6144373959974157e-10 1.63899242754512e-09 3.1042795347387715e-09 -9.10334779600739e-08 1.4900502941271359e-09 3.5924185177664447e-08 4.622202656814616e-08 1.000221238459184 0.9999997787883493 0.99474929212167 -1.7633088667066795e-06 6.20418394742138e-06 -9.781341567558893e-08 -1.3082897515716935e-07 -6.647180709917202e-11 -2.4168931637872098e-08 0.0003290314352979619 0.0002350676743639443 0.007827801240643886 1.0000040913673216 0.9998447130939596 1.0001065246373622 6.1791301434700495e-06 -3.344642559290376e-07 -2.1135888687903967e-07 6.057180450848613e-06 2.1244664085469176e-09 -9.106432981343811e-08 4.091368020700345e-06 2.9235616757564125e-06 0.00010653135542456745 1.0000004527873556 0.9998421141890186 1.0000108722551253 6.502289653258723e-07 -3.417291995381609e-09 -2.0796207528933414e-09 6.489392825517322e-07 2.995164031939567e-09 -9.103735003472758e-08 4.5278866247706805e-07 3.2592552433000464e-07 1.0872518759238244e-05 0.9998728458599256 0.9997509641995642 0.9977054736335119 -0.00015259894034504163 5.7455281484654756e-05 -7.748013061965552e-05 -0.00012824285516294906 1.9376119581456364e-09 -1.0540694786779822e-07 0.0001290685850069873 9.217874244869201e-05 0.002424762794454849
3.362 1.0000102004363254 0.999849076297387 1.000854604226933 3.7318616962165524e-05 -2.0543254590523203e-05 -1.567788371105148e-05 2.8567367920746596e-05 -7.54614007089856e-10 -9.283916500966248e-08 1.0231244695280915e-05 7.307866116584811e-06 0.0008571114618579085 1.0000000012612082 0.9998417917162686 1.0000000246452923 1.6365354329117412e-09 1.601942958446611e-10 1.6143974207726803e-10 1.640133698658609e-09 3.1029341912029547e-09 -9.268389294139932e-08 1.473218471355788e-09 3.597378068436321e-08 4.6405267249333214e-08 1.000221300787486 0.9999998262661528 0.9947485389222989 -1.4714738731040127e-06 5.186876111059732e-06 -6.765156350723074e-08 -1.199807546170322e-07 -6.726801799648103e-11 -3.598277364189456e-08 0.0003290323058437411 0.000235068467542294 0.007827675287994785 1.000004089223683 0.9998447115989173 1.0001065233402833 6.177561527117434e-06 -3.3592503389304124e-07 -2.1288284571110233e-07 6.05561180973384e-06 2.1220229102176416e-09 -9.271561030207831e-08 4.0892244047491055e-06 2.9220370513325345e-06 0.00010653005551939118 1.0000004527643962 0.9998421142090507 1.0000108722487802 6.502139970947457e-07 -3.4334600693707024e-09 -2.0958628319623642e-09 6.489237745276312e-07 2.9936660159141737e-09 -9.268785139135739e-08 4.5276567744841584e-07 3.2592031549293646e-07 1.0872513594097725e-05 0.9998742285089266 0.9997519518681757 0.9976836602765674 -0.00015432814438483128 5.98260096061197e-05 -7.613704875151311e-05 -0.0001269728460140488 1.8822152034604425e-09 -1.070153396286379e-07 0.00012766247369749845 9.117401813834164e-05 0.0024526754443225753
3.372 1.000010080433473 0.999848990616751 1.0008537060882254 3.7205179846632765e-05 -2.0584996231553433e-05 -1.5754889899639745e-05 2.845680503978943e-05 -7.53199532853301e-10 -9.45280888252328e-08 1.0112117373365016e-05 7.222723783732152e-06 0.0008562019521127474 1.0000000012612273 0.9998417917533872 1.0000000246459333 1.6381701283579157e-09 1.6020781418120795e-10 1.6145446832890287e-10 1.6409489062543966e-09 3.1016154499165744e-09 -9.43623598029438e-08 1.503345636107029e-09 3.602313322307678e-08 4.577706392946948e-08 1.000221352624595 0.9999998662897562 0.99474793017199 -1.232340682343679e-06 4.336357109763845e-06 -2.1731440712660076e-08 -1.0312121550692607e-07 -6.802619153271706e-11 -4.73594503450802e-08 0.0003290305904848865 0.0002350667075581131 0.007827609846246964 1.0000040870805609 0.9998447101048786 1.0001065220299823 6.175992852153984e-06 -3.373850425696846e-07 -2.1440601029092424e-07 6.0540428557745135e-06 2.1196073412597543e-09 -9.43949605316857e-08 4.087081307087559e-06 2.920512821935428e-06 0.00010652874148439802 1.0000004527414132 0.9998421142297005 1.000010872241856 6.501989694091386e-07 -3.4496154294375375e-09 -2.1120855603995017e-09 6.489079403091826e-07 2.9921945122358008e-09 -9.436640617412622e-08 4.5274280765903344e-07 3.259150946421717e-07 1.0872503859160504e-05 0.9998756465617209 0.9997529648232548 0.9976622743288782 -0.00015597602721404853 6.217989484461916e-05 -7.481305502357417e-05 -0.00012570126920879795 1.827928059354702e-09 -1.0863765592335546e-07 0.0001262239500709999 9.014612698500105e-05 0.0024802002665759728
3.382 1.0000099607558823 0.9998489051690892 1.000852801459371 3.709172460432667e-05 -2.062635040319207e-05 -1.5831413780476962e-05 2.8346326119303e-05 -7.517627533542562e-10 -9.62456757111928e-08 9.993336361122847e-06 7.1378279198132345e-06 0.0008552859804105186 1.000000001261227 0.9998417917911362 1.0000000246461214 1.6395667824640659e-09 1.6021497964222558e-10 1.6149107518402278e-10 1.6413630953748816e-09 3.1003252082228568e-09 -9.60693221652689e-08 1.5676338679992002e-09 3.607221334471351e-08 4.448983440232039e-08 1.0002213956000423 0.9999998999846618 0.9947474493510936 -1.0361239926888795e-06 3.626222960873222e-06 4.860443723251785e-08 -7.716795054715525e-08 -6.874677745162948e-11 -5.8290522664246336e-08 0.00032902646002723094 0.00023506266763169938 0.007827603713544354 1.00000408493796 0.9998447086118571 1.0001065207065818 6.1744239396142575e-06 -3.3884430044680894e-07 -2.1592837727492777e-07 6.052473513681577e-06 2.117220821847603e-09 -9.610282313040643e-08 4.084938725994843e-06 2.9189889894628558e-06 0.00010652741340530081 1.0000004527184112 0.999842114250982 1.0000108722344674 6.501837036559845e-07 -3.4657765176050257e-09 -2.1282855081883644e-09 6.488917051231587e-07 2.9907511835119724e-09 -9.607345797092425e-08 4.5272002010695905e-07 3.259098606805975e-07 1.087249031125431e-05 0.9998770993115043 0.9997540025600236 0.9976412983589781 -0.0001575431558327193 6.451535207023481e-05 -7.350802176559471e-05 -0.00012442863333259743 1.7747487123139054e-09 -1.102747269069725e-07 0.00012475354912179522 8.909545373196601e-05 0.0025073389946684912
3.392 1.000009841403677 0.9998488199545023 1.0008518903814718 3.697825274439028e-05 -2.0667318039082084e-05 -1.5907457280188428e-05 2.8235932103898443e-05 -7.503017707957755e-10 -9.799237862576813e-08 9.874902418034745e-06 7.053179039694721e-06 0.0008543635877191393 1.0000000012612131 0.9998417918295309 1.0000000246460174 1.6405721059986361e-09 1.6020617453997103e-10 1.6155066464816396e-10 1.6413352846640493e-09 3.099064461421252e-09 -9.780522987285815e-08 1.6469669258440417e-09 3.612082382908454e-08 4.27943131889107e-08 1.000221430999873 0.9999999282347437 0.9947470861143275 -8.747161731013538e-07 3.033945441620514e-06 1.5636544232646468e-07 -3.733858381044935e-08 -6.942893454286566e-11 -6.877135955120378e-08 0.0003290201166575138 0.0002350566346191502 0.007827654258408947 1.0000040827958863 0.9998447071198675 1.00010651937025 6.172854635812075e-06 -3.4030281728942374e-07 -2.1744994623332933e-07 6.050903742369895e-06 2.1148642971410868e-09 -9.783964922859162e-08 4.082796672283725e-06 2.9174655640539044e-06 0.00010652607179572681 1.0000004526953972 0.9998421142729094 1.0000108722267762 6.501680474052887e-07 -3.481952658346161e-09 -2.1444614012078656e-09 6.488750281298444e-07 2.9893367450655138e-09 -9.780945739611626e-08 4.5269727646402767e-07 3.2590460410338535e-07 1.087247454350167e-05 0.9998785860381036 0.9997550645641622 0.9976207152989056 -0.0001590301778379623 6.68308502913276e-05 -7.222181342032254e-05 -0.00012315543112676117 1.7226746747471181e-09 -1.1192741836485166e-07 0.00012325183636527484 8.802240476759252e-05 0.0025340929259469428
3.402 1.0000097223769862 0.9998487349730919 1.0008509728953163 3.68647658174241e-05 -2.07079000555212e-05 -1.5983022323194928e-05 2.8125623966087596e-05 -7.488148916350114e-10 -9.976865801259062e-08 9.756816336289722e-06 6.968777680065639e-06 0.0008534348148324122 1.000000001261195 0.999841791868588 1.0000000246458152 1.6410869527989338e-09 1.6019002463726388e-10 1.616298874858517e-10 1.6408581318581978e-09 3.097834234337919e-09 -9.957054060690843e-08 1.7235254343412685e-09 3.616864192487487e-08 4.099493834803308e-08 1.0002214597855785 0.9999999516962128 0.994746837412394 -7.414117610637002e-07 2.540353222589848e-06 3.2073307709969083e-07 2.363415639796419e-08 -7.007014170713669e-11 -7.880060533084428e-08 0.00032901180527932877 0.00023504891275730002 0.0078277572399647 1.000004080654349 0.9998447056289261 1.0001065180211886 6.171284839821718e-06 -3.417605844408082e-07 -2.1897072035501604e-07 6.049333533989279e-06 2.1125395570572834e-09 -9.960589610136885e-08 4.080655161673023e-06 2.915942558234274e-06 0.00010652471737238003 1.0000004526723785 0.9998421142954994 1.0000108722189756 6.501519009224334e-07 -3.4981353265140716e-09 -2.1606168283593626e-09 6.488579013783113e-07 2.9879534616814116e-09 -9.957486148638151e-08 4.526745386757191e-07 3.258993052896878e-07 1.0872458461629637e-05 0.9998801060092065 0.9997561503126888 0.9976005084549918 -0.00016043781559132178 6.912491324542798e-05 -7.095428578534264e-05 -0.00012188213966994504 1.6717018873791612e-09 -1.1359662827678523e-07 0.00012171940587374205 8.692740672113446e-05 0.002560462948664507
3.412 1.0000096036759418 0.9998486502249633 1.0008500490413663 3.6751265430565705e-05 -2.0748097356636094e-05 -1.6058110832307668e-05 2.8015402706139006e-05 -7.473014126610444e-10 -1.015749818471993e-07 9.639078930466538e-06 6.884624391388655e-06 0.0008524997020703471 1.0000000012611792 0.9998417919083236 1.0000000246457221 1.6410782938892325e-09 1.6018964062035676e-10 1.6171995665494205e-10 1.639957158221643e-09 3.0966357038732484e-09 -1.0136571885721928e-07 1.784207482756229e-09 3.621528000631686e-08 3.940781822451648e-08 1.0002214825970925 0.9999999708000177 0.9947467092812344 -6.306758976020426e-07 2.129171999761505e-06 5.694666499789938e-07 1.1658213123665687e-07 -7.066452158902774e-11 -8.837971398793916e-08 0.0003290018181826067 0.00023503982409155033 0.007827906766991584 1.0000040785133557 0.9998447041390498 1.0001065166596126 6.16971451724727e-06 -3.432175789548028e-07 -2.2049070930286533e-07 6.047762914038883e-06 2.110247498536062e-09 -1.0140202893712596e-07 4.078514204328935e-06 2.9144199790512956e-06 0.00010652335073048102 1.0000004526493633 0.9998421143187682 1.0000108722112733 6.501352307732632e-07 -3.51430154325351e-09 -2.1767606849085948e-09 6.488403509071071e-07 2.986602182616746e-09 -1.0137013453535785e-07 4.526517695269823e-07 3.258939325888357e-07 1.087244372906994e-05 0.9998816584815382 0.9997572592747999 0.9975806615174979 -0.00016176686067162865 7.139611982086375e-05 -6.970528476739503e-05 -0.00012060922053296649 1.621826231479592e-09 -1.1528328517779681e-07 0.00012015687831273453 8.581090506207908e-05 0.002586449570157735
3.422 1.0000094853006778 0.9998485657102226 1.000849118859734 3.663775324320286e-05 -2.0787910850027157e-05 -1.6132724731958928e-05 2.790526935413426e-05 -7.457601289177686e-10 -1.0341182465169097e-07 9.521691034120934e-06 6.8007197359943465e-06 0.0008515582891084505 1.0000000012611754 0.999841791948754 1.0000000246459406 1.6405729280211254e-09 1.6022650282005294e-10 1.6180295352874498e-10 1.638693573380853e-09 3.095470382420247e-09 -1.0319123606997516e-07 1.8207238867247106e-09 3.6260350644626034e-08 3.832029720690919e-08 1.0002214997382741 0.9999999857415632 0.994746719497389 -5.379503265009974e-07 1.7866195390826774e-06 9.419975815081503e-07 2.573531156064988e-07 -7.119524111882727e-11 -9.751254146930334e-08 0.0003289904945304243 0.0002350297065482313 0.007828095357017069 1.000004076372914 0.9998447026502546 1.000106515285732 6.16814369401877e-06 -3.4467377929090523e-07 -2.2200993061833535e-07 6.046191943982292e-06 2.1079897890391875e-09 -1.0322851981122202e-07 4.076373800027594e-06 2.912897825027471e-06 0.00010652197212770541 1.0000004526263606 0.9998421143427324 1.0000108722038714 6.501180636944572e-07 -3.530429453613509e-09 -2.1929103709408776e-09 6.48822437625716e-07 2.985283635277973e-09 -1.0319574874637663e-07 4.5262893337050094e-07 3.258884457484873e-07 1.0872431425375697e-05 0.9998832427019785 0.9997583909126645 0.9975611585693064 -0.00016301816860891005 7.364310432419331e-05 -6.847464448931909e-05 -0.00011933711988830706 1.573041389468301e-09 -1.1698834474303352e-07 0.00011856489898296435 8.467336270471778e-05 0.0026120529456229342
3.432 1.0000093672513277 0.9998484814289771 1.0008481823901643 3.6524230950639544e-05 -2.08273414629715e-05 -1.6206865945218896e-05 2.7795224972227368e-05 -7.441897771490825e-10 -1.0527966819958819e-07 9.404653506326434e-06 6.717064292767369e-06 0.0008506106150448795 1.000000001261189 0.9998417919898955 1.0000000246466423 1.639640898300098e-09 1.6030389078683965e-10 1.6185384922323227e-10 1.6371654683518347e-09 3.0943389183228376e-09 -1.0504757169467259e-07 1.8286397589126061e-09 3.6303523749930614e-08 3.7942740356280435e-08 1.000221511143131 0.9999999964565196 0.9947469013333966 -4.5949140503322525e-07 1.5010511472377637e-06 1.4932938097059067e-06 4.68714413544264e-07 -7.162137612654506e-11 -1.0620498750798172e-07 0.0003289782173252351 0.00023501891138429833 0.007828314017337705 1.0000040742330318 0.9998447011625567 1.0001065138997276 6.166572439255245e-06 -3.46129182261577e-07 -2.2352840974201933e-07 6.04462072205667e-06 2.1057670721292603e-09 -1.0508584812764138e-07 4.0742339413331974e-06 2.9113760889705742e-06 0.00010652058150340994 1.0000004526033768 0.9998421143674087 1.000010872196942 6.501004692302073e-07 -3.5465160538676747e-09 -2.2090913102756663e-09 6.488042592188417e-07 2.983999409274193e-09 -1.0505218304144983e-07 4.526060016442736e-07 3.2588280432067626e-07 1.087242200817807e-05 0.9998848579086103 0.9997595446821749 0.9975419840939075 -0.00016419265388162028 7.586455661222002e-05 -6.726218456554836e-05 -0.00011806626856498682 1.525340644821335e-09 -1.1871278804385821e-07 0.00011694413587562648 8.351525862372172e-05 0.002637272907137151
3.442 1.0000092495280275 0.9998483973813347 1.0008472396720134 3.64107002712287e-05 -2.0866390150128916e-05 -1.6280536387970044e-05 2.7685270647790847e-05 -7.425891733934643e-10 -1.0717900253684802e-07 9.287967243096046e-06 6.6336586652839144e-06 0.0008496567186322438 1.0000000012612262 0.9998417920317628 1.000000024647949 1.6383805259091952e-09 1.6040042217458997e-10 1.6184577904469685e-10 1.635501359355643e-09 3.0932429175144676e-09 -1.0693521208409246e-07 1.806886580085675e-09 3.6344568180090395e-08 3.835057123384639e-08 1.0002215163211308 1.0000000025815656 0.9947473086759312 -3.9223530421592806e-07 1.2626509410269234e-06 2.2985308748627163e-06 7.827849669445417e-07 -7.185503535121034e-11 -1.1446468326798696e-07 0.0003289654122902289 0.0002350078029702069 0.00782855221002155 1.0000040720937142 0.9998446996759718 1.000106512501729 6.165000852037893e-06 -3.4758380918613183e-07 -2.2504617367307153e-07 6.043049377808044e-06 2.103580738965539e-09 -1.0697450083503203e-07 4.072094622327907e-06 2.9098547644723125e-06 0.00010651917868474711 1.0000004525804171 0.9998421143928105 1.0000108721906078 6.50082546134655e-07 -3.5625824388847517e-09 -2.2253302947507978e-09 6.487859452689823e-07 2.9827504685381383e-09 -1.0693992423426215e-07 4.525829632252943e-07 3.258769783550519e-07 1.0872415465403668e-05 0.9998865033317015 0.9997607200336465 0.9975231229829782 -0.00016529128515988526 7.805922211088221e-05 -6.606770631832528e-05 -0.0001167970820286686 1.4787161031236663e-09 -1.204576190044157e-07 0.00011529527775403089 8.233708648977047e-05 0.0026621089927944966
3.452 1.0000091321309137 0.9998483135674038 1.0008462907442377 3.629716294312922e-05 -2.090505788390049e-05 -1.6353737953956417e-05 2.757540747756179e-05 -7.40957429549636e-10 -1.0911032476357904e-07 9.17163318636901e-06 6.550503488317448e-06 0.0008486966384959542 1.0000000012612904 0.99984179207437 1.0000000246499197 1.6369165926328266e-09 1.6047898225320954e-10 1.617651921382471e-10 1.6338441008366124e-09 3.0921827767432757e-09 -1.0885465181635407e-07 1.7582025104058297e-09 3.638337785012975e-08 3.944261179532962e-08 1.0002215142804922 1.0000000033992935 0.9947480227837857 -3.336862187656632e-07 1.0631643237407647e-06 3.458532163411448e-06 1.2440554045775919e-06 -7.171038232459653e-11 -1.2230072303029152e-07 0.0003289525557824419 0.00023499676575788886 0.007828797469954223 1.0000040699549642 0.9998446981905121 1.0001065110918037 6.163429057430686e-06 -3.4903769755552393e-07 -2.2656323686727044e-07 6.041478054459888e-06 2.1014317909466914e-09 -1.0889497237246784e-07 4.069955846032138e-06 2.908333851329953e-06 0.0001065177636136949 1.0000004525574848 0.9998421144189533 1.000010872184927 6.500644194670455e-07 -3.5786661866808325e-09 -2.241641163036849e-09 6.487676381750427e-07 2.9815375272373656e-09 -1.0885946636884561e-07 4.52559834335308e-07 3.2587095648526657e-07 1.0872411471370663e-05 0.9998881781946065 0.9997619164124604 0.9975045605438857 -0.00016631508077248136 8.022590173373892e-05 -6.489098768589532e-05 -0.00011552996026802033 1.4331586941793172e-09 -1.2222386135917121e-07 0.0001136190322787021 8.113935333697052e-05 0.0026865604758903113
3.462 1.0000090150601202 0.9998482299872923 1.0008453356453904 3.6183620726614995e-05 -2.094334563520831e-05 -1.642647249991766e-05 2.7465636540177754e-05 -7.392931237524371e-10 -1.1107413983352752e-07 9.055652325008513e-06 6.467599428449513e-06 0.0008477304131713082 1.000000001261383 0.9998417921177292 1.0000000246525436 1.6354008210845242e-09 1.6050547076262344e-10 1.6162528222145894e-10 1.632324423198428e-09 3.091160443492963e-09 -1.1080639245794933e-07 1.6900003521903313e-09 3.6419985403180526e-08 4.095588297414572e-08 1.0002215034293962 0.9999999977672648 0.9947491609530841 -2.8182396143480085e-07 8.956672230665037e-07 5.10583298630086e-06 1.913022061837385e-06 -7.081744750586053e-11 -1.2972342573607013e-07 0.00032894020294757124 0.00023498622621100163 0.007829034299471762 1.000004067816784 0.9998446967061919 1.0001065096699475 6.161857207650181e-06 -3.504908819024364e-07 -2.2807958627930345e-07 6.039906883962559e-06 2.099321152328041e-09 -1.1084776536562099e-07 4.06781762561354e-06 2.906813356731917e-06 0.00010651633641916874 1.0000004525345818 0.9998421144458485 1.0000108721798893 6.500462406228722e-07 -3.594801178999297e-09 -2.258010623236473e-09 6.487494686633597e-07 2.9803626474697387e-09 -1.1081131207348154e-07 4.525366604675956e-07 3.258647482626452e-07 1.087240943196663e-05 0.9998898817145783 0.9997631332596432 0.9974862825075118 -0.00016726510439991717 8.23634517032821e-05 -6.373177656823327e-05 -0.00011426528754994347 1.3886586555785305e-09 -1.2401255717685592e-07 0.00011191612419656608 7.9922578276346e-05 0.002710626393979223
3.472 1.0000088983157822 0.9998481466411087 1.0008443744136342 3.607007539538473e-05 -2.098125435717014e-05 -1.6498741839207773e-05 2.7355958873683042e-05 -7.375948397717502e-10 -1.1307096062585404e-07 8.940025688583695e-06 6.38494717981519e-06 0.0008467580809363372 1.0000000012615031 0.9998417921618518 1.0000000246557534 1.6340047769146475e-09 1.6046593504987036e-10 1.6147161880355603e-10 1.631038563721842e-09 3.0901760900753093e-09 -1.127909441277272e-07 1.6145386214486494e-09 3.645456459932976e-08 4.254331372183201e-08 1.0002214814568506 0.9999999840324704 0.9947508873120325 -2.3502777850896446e-07 7.543678716927998e-07 7.411080393790895e-06 2.87040692021624e-06 -6.845824225597118e-11 -1.3674413328786047e-07 0.00032892905347122 0.0002349767018829396 0.007829241740190031 1.000004065679172 0.9998446952230207 1.000106508236101 6.160285475083128e-06 -3.519433759025307e-07 -2.2959517678847689e-07 6.038335963163885e-06 2.0972498993722373e-09 -1.1283338986537702e-07 4.065679978073262e-06 2.9052932909197503e-06 0.00010651489729213399 1.0000004525117066 0.9998421144735071 1.0000108721754268 6.500281810952985e-07 -3.6110012175766256e-09 -2.2743930701277066e-09 6.487315331153169e-07 2.9792258730682762e-09 -1.1279597034346794e-07 4.5251350500901754e-07 3.258583804444277e-07 1.0872408462285515e-05 0.9998916131034815 0.999764370012376 0.997468275036845 -0.00016814246099165433 8.44707832737312e-05 -6.258978234567717e-05 -0.00011300343199347131 1.3452038315285909e-09 -1.2582476452456258e-07 0.00011018729361336719 7.868729126931267e-05 0.002734305577432641
3.482 1.0000087818980337 0.9998480635289595 1.000843407086761 3.595652871421516e-05 -2.1018784977720935e-05 -1.6570547754761164e-05 2.724637546541772e-05 -7.358625175031169e-10 -1.1510130780101761e-07 8.824754339035166e-06 6.3025474584145136e-06 0.0008457796795577204 1.0000000012616466 0.9998417922067464 1.000000024659438 1.6328975712290323e-09 1.6037340165131876e-10 1.613681346866157e-10 1.63003859178539e-09 3.0892307420259552e-09 -1.1480882423344731e-07 1.5472391932711418e-09 3.648741788820549e-08 4.3874227793885285e-08 1.0002214451974458 0.9999999599342455 0.9947534258752593 -1.9201361134081213e-07 6.344371876008434e-07 1.0589306891786455e-05 4.221857820170904e-06 -6.329170963609642e-11 -1.4337503442418056e-07 0.00032892008109777277 0.00023496889615419393 0.007829388696744597 1.0000040635421241 0.9998446937410087 1.00010650679016 6.158714030923141e-06 -3.533951669645966e-07 -2.3110994482569988e-07 6.036765345157102e-06 2.0952187300649375e-09 -1.148523634860397e-07 4.063542913876911e-06 2.9037736607084933e-06 0.00010651344625567082 1.0000004524888557 0.9998421145019388 1.0000108721714291 6.500104103397464e-07 -3.627253596064199e-09 -2.290724831874262e-09 6.487138834871722e-07 2.978128586766055e-09 -1.1481395951982681e-07 4.5249042827084176e-07 3.258518894211783e-07 1.0872407410437062e-05 0.9998933715683889 0.9997656261044185 0.9974505247368397 -0.00016894829291240216 8.654686235031931e-05 -6.146466533978802e-05 -0.00011174474490931123 1.3027816207856244e-09 -1.2766155545008567e-07 0.0001084332943688265 7.743403197451321e-05 0.002757596677011863
3.492 1.0000086658070062 0.9998479806509523 1.0008424337022117 3.584298240642538e-05 -2.105593840771107e-05 -1.664189202347271e-05 2.7136887259586025e-05 -7.340945862568914e-10 -1.1716571042774941e-07 8.70983936715237e-06 6.220401000202998e-06 0.000844795246145744 1.0000000012618069 0.9998417922524206 1.000000024663465 1.6322154383590152e-09 1.6026038073474676e-10 1.613692793846853e-10 1.6293410195915102e-09 3.0883260004819198e-09 -1.1686055875328297e-07 1.5027519832719652e-09 3.651894155917633e-08 4.471063102597901e-08 1.0002213904875605 0.9999999225010563 0.9947570758377813 -1.5178239169955415e-07 5.318641098367744e-07 1.4905422481398184e-05 6.102921681103361e-06 -5.288467061475648e-11 -1.4962901227345097e-07 0.0003289147648689379 0.00023496386559137444 0.007829425642499058 1.000004061405635 0.9998446922601627 1.0001065053319982 6.157143012857067e-06 -3.548462229123152e-07 -2.326238358933338e-07 6.035195047786844e-06 2.0932291466844016e-09 -1.1690521298192776e-07 4.061406429558645e-06 2.90225446522256e-06 0.00010651198301686407 1.0000004524660226 0.9998421145311503 1.0000108721677636 6.499930655291638e-07 -3.6435254903190217e-09 -2.3069505431790847e-09 6.486965368536086e-07 2.9770716469490304e-09 -1.1686580515765465e-07 4.5246746658715593e-07 3.258453133015087e-07 1.0872405020140548e-05 0.9998951563120513 0.999766900966446 0.9974330186661001 -0.00016968377630307207 8.859070901347094e-05 -6.035602401675236e-05 -0.00011048955984982263 1.2613778905063079e-09 -1.2952401345564767e-07 0.00010665489253157558 7.616334868032551e-05 0.002780498190010835
3.502 1.0000085500428333 0.9998478980071939 1.0008414542970998 3.5729438124975565e-05 -2.1092715555230226e-05 -1.671277644280456e-05 2.7027495176182993e-05 -7.322903947139334e-10 -1.1926470492550133e-07 8.595281898250668e-06 6.13850856469244e-06 0.0008438048172454134 1.0000000012619765 0.9998417922988817 1.000000024667692 1.632035366250719e-09 1.6016370489000142e-10 1.6149357535473623e-10 1.6289471250865071e-09 3.087462517482611e-09 -1.1894668124515232e-07 1.4900390940645337e-09 3.654956364318875e-08 4.493839960130429e-08 1.0002213120245393 0.9999998679493934 0.9947622288737952 -1.1357727313088314e-07 4.433325664631828e-07 2.067807513364892e-05 8.683960871158066e-06 -3.2956588523485784e-11 -1.5551951247073923e-07 0.0003289154742113265 0.00023496329705217556 0.007829270785453351 1.0000040592696962 0.9998446907804898 1.000106503861479 6.1555724989167064e-06 -3.562965071761476e-07 -2.3413683141955876e-07 6.033625072756017e-06 2.0912814060801926e-09 -1.189924723836698e-07 4.059270508313888e-06 2.9007356961142426e-06 0.00010651050703555508 1.000000452443199 0.999842114561149 1.0000108721642877 6.499762224590324e-07 -3.6597801278603235e-09 -2.323052459002631e-09 6.48679494202051e-07 2.9760557714296764e-09 -1.1895204072063369e-07 4.5244462345745924e-07 3.258386861704903e-07 1.087240022446588e-05 0.9998969665332219 0.9997681940262793 0.997415744350961 -0.00017035011762466475 9.060139695828591e-05 -5.926337982744342e-05 -0.00010923819132347337 1.220976694427717e-09 -1.3141323189210225e-07 0.00010485286503269165 7.487579733639804e-05 0.0028030084847266035
3.512 1.0000084346056477 0.9998478155977913 1.0008404689082149 3.5615897443320386e-05 -2.1129117339116522e-05 -1.6783202840310993e-05 2.691820012957053e-05 -7.30449082494827e-10 -1.2139883706342962e-07 8.481083104957183e-06 6.056870944053161e-06 0.0008428084291192733 1.0000000012621468 0.9998417923461351 1.0000000246719725 1.6323661300990199e-09 1.6011041887655988e-10 1.6170985225635449e-10 1.6288604121432461e-09 3.086640862996097e-09 -1.2106773377767815e-07 1.5094357069552735e-09 3.657966010239277e-08 4.4558752569270326e-08 1.000221203244706 0.9999997915961188 0.9947693879251142 -7.684801264480499e-08 3.6611705450041797e-07 2.828086315991444e-05 1.2174547056737037e-05 3.794070240869124e-12 -1.610604319471086e-07 0.0003289260744423392 0.00023496994200751558 0.007828788176799046 1.0000040571342985 0.9998446893019961 1.000106502378463 6.154002499538103e-06 -3.5774599303016756e-07 -2.356489631766292e-07 6.032055424025545e-06 2.0893768746414796e-09 -1.2111468368541133e-07 4.0571351290984264e-06 2.8992173433164257e-06 0.00010650901778883747 1.0000004524203776 0.9998421145919413 1.0000108721608552 6.499598903541433e-07 -3.6759905273836744e-09 -2.3390617326207882e-09 6.486627591194106e-07 2.9750818867810295e-09 -1.2107320849930623e-07 4.524218765459202e-07 3.258320353510952e-07 1.0872392463672609e-05 0.9998988014268197 0.9997695047090003 0.9973986898025833 -0.00017094855036862172 9.257805286595252e-05 -5.818615969740407e-05 -0.00010799093313548098 1.181559972442559e-09 -1.3333031240675841e-07 0.00010302799845930893 7.357194069922242e-05 0.0028251258232459774
3.522 1.0000083194955838 0.9998477334228545 1.0008394775720362 3.550236186398047e-05 -2.1165144695308874e-05 -1.6853173060176306e-05 2.6809003032241098e-05 -7.285698909403231e-10 -1.2356866023895048e-07 8.36724422014217e-06 5.975488971469761e-06 0.0008418061180299947 1.0000000012623098 0.999841792394188 1.0000000246761576 1.6331584762396146e-09 1.6011240024818217e-10 1.619490298701278e-10 1.6290917838753363e-09 3.0858621778440246e-09 -1.2322426668648109e-07 1.5537993150305382e-09 3.660947171169891e-08 4.3658808550347765e-08 1.0002210562404015 0.9999996877986838 0.9947791866268956 -4.1220955590913786e-08 2.979941252055048e-07 3.813977967340696e-05 1.6826731065652434e-05 6.943816020868342e-11 -1.6626602048082332e-07 0.0003289528294725714 0.00023498826286700377 0.007827754746220555 1.0000040549994351 0.9998446878246884 1.0001065008828054 6.152432967058773e-06 -3.5919466886180337e-07 -2.371603003141703e-07 6.030486113315022e-06 2.08751590567992e-09 -1.232723979351425e-07 4.055000277406961e-06 2.897699401108019e-06 0.00010650751505278288 1.000000452397549 0.9998421146235332 1.0000108721573162 6.499440204540556e-07 -3.6921448472051014e-09 -2.355047594943793e-09 6.486463429564125e-07 2.9741506812355434e-09 -1.2322985916226932e-07 4.523991932357153e-07 3.258253791598664e-07 1.0872381872807285e-05 0.9999006601839154 0.9997708324369431 0.99738184353765 -0.0001714803319174453 9.451985571682232e-05 -5.7123676371428675e-05 -0.00010674805631925413 1.1431073971542489e-09 -1.3527636308107383e-07 0.00010118108803572463 7.22523476114368e-05 0.0028468483826475104
3.532 1.0000082047127785 0.999847651482493 1.0008384803247354 3.538883283464983e-05 -2.1200798576991454e-05 -1.6922688929079656e-05 2.669990478523047e-05 -7.266517611542753e-10 -1.2577473635558096e-07 8.253766542616937e-06 5.894363524201524e-06 0.000840797920314741 1.0000000012624581 0.9998417924430483 1.000000024680096 1.6343236096655915e-09 1.6016591027580156e-10 1.6213339111734067e-10 1.6296498360305879e-09 3.0851271007618143e-09 -1.2541683881125688e-07 1.6123428307301542e-09 3.663905258522054e-08 4.238226513895093e-08 1.0002208617398038 0.9999995499401917 0.9947924081450109 -6.4732277694526486e-09 2.3716733727998817e-07 5.07257694640914e-05 2.293647034574443e-05 1.8328565209401804e-10 -1.7115079735220048e-07 0.00032900567700813277 0.00023502534505357724 0.00782581308441991 1.0000040528650973 0.9998446863485746 1.0001064993743607 6.150863813101583e-06 -3.6064253866831823e-07 -2.386709208922253e-07 6.028917148678609e-06 2.0856997032517717e-09 -1.2546617424451942e-07 4.052865950353771e-06 2.896181870650481e-06 0.00010650599899217647 1.0000004523747064 0.9998421146559325 1.0000108721535204 6.499285238233306e-07 -3.7082470560441196e-09 -2.371087364299136e-09 6.486302536034962e-07 2.9732628201483117e-09 -1.2542255121908876e-07 4.523765429541356e-07 3.258187241217704e-07 1.087236922291588e-05 0.9999025419915337 0.9997721766295506 0.9973651946031983 -0.00017194674055747144 9.642603605243814e-05 -5.607510703986515e-05 -0.00010550980662391696 1.1055963627594378e-09 -1.372524961833334e-07 9.931293682116189e-05 7.091759243596137e-05 0.002868174274654744
3.542 1.0000080902573718 0.9998475697768207 1.0008374772021964 3.5275311762679295e-05 -2.1236079948625473e-05 -1.6991752220857584e-05 2.659090626036621e-05 -7.246946161700828e-10 -1.2801763590375885e-07 8.140651433135196e-06 5.813495520422345e-06 0.000839783872195103 1.0000000012625865 0.9998417924927254 1.0000000246836434 1.635745850264939e-09 1.6025588385105677e-10 1.6220994437981985e-10 1.6305221431602777e-09 3.0844360491171432e-09 -1.2764601763156763e-07 1.6739609254572733e-09 3.6668268201173224e-08 4.091456561651395e-08 1.0002206091754453 0.9999993704778117 0.9948100018243455 2.7490204227092986e-08 1.8220347191925526e-07 6.654142065666593e-05 3.0842420915119e-05 3.7519124625843333e-10 -1.7572947931908908e-07 0.00032909992799941404 0.00023509211175083862 0.0078224072890004 1.0000040507312806 0.9998446848736633 1.0001064978529897 6.149294921260945e-06 -3.6208961785737937e-07 -2.40180878312473e-07 6.027348517632831e-06 2.0839288752766426e-09 -1.2769658048212813e-07 4.0507321520493504e-06 2.8946647559574256e-06 0.0001065044699820311 1.0000004523518449 0.9998421146891492 1.0000108721493224 6.499132845502568e-07 -3.7243118293591894e-09 -2.3872345720980296e-09 6.486144785162006e-07 2.972419837037912e-09 -1.2765185244124435e-07 4.5235389814928427e-07 3.2581206071440044e-07 1.0872355626581828e-05 0.9999044460322588 0.9997735367030924 0.997348732606027 -0.0001723490726506397 9.829587518613069e-05 -5.503947092767802e-05 -0.00010427640152826695 1.069001629150829e-09 -1.3925982732883603e-07 9.742435514885022e-05 6.956825466217836e-05 0.00288910156359623
3.552 1.0000079761295044 0.9998474883059507 1.0008364682400375 3.516180002030454e-05 -2.127098978347251e-05 -1.706036463398217e-05 2.648200828777282e-05 -7.226966854809101e-10 -1.3029793774419685e-07 8.02790030658328e-06 5.732885913305627e-06 0.0008387640094733397 1.0000000012626908 0.9998417925432292 1.000000024686678 1.6372877297997618e-09 1.603611758212121e-10 1.6216828901035029e-10 1.6316622374967891e-09 3.083789661096152e-09 -1.29912379119013e-07 1.7286337848641797e-09 3.669683959893515e-08 3.9482136118911474e-08 1.0002202868671082 0.9999991410729017 0.9948330957176411 6.065792602344837e-08 1.3197799958068403e-07 8.610112697813177e-05 4.0921294077750903e-05 6.897114457579618e-10 -1.8001691665238544e-07 0.00032925838436045793 0.00023520483700618843 0.007816700700990846 1.0000040485979809 0.9998446833999656 1.0001064963185768 6.147726154619263e-06 -3.635359275130404e-07 -2.4169018295305586e-07 6.025780174181022e-06 2.0822035898993662e-09 -1.2996419303040303e-07 4.048598883242924e-06 2.8931480567703927e-06 0.0001065029282896857 1.00000045232896 0.9998421147231938 1.0000108721446008 6.498981654911624e-07 -3.740360638077711e-09 -2.40349870869057e-09 6.485989718984368e-07 2.9716213414079353e-09 -1.2991833813052007e-07 4.523312265798817e-07 3.2580536074057645e-07 1.0872342156161382e-05 0.9999063714836444 0.9997749120702447 0.9973324477469422 -0.00017268863996064125 0.00010012870436794222 -5.401560677603323e-05 -0.00010304802676612948 1.0332955305018623e-09 -1.4129947389834006e-07 9.551616032039742e-05 6.820491869468014e-05 0.0029096282824055864
3.562 1.0000078623293218 0.9998474070700015 1.0008354534736412 3.5048298952732924e-05 -2.1305529057719902e-05 -1.712852778856392e-05 2.6373211657606636e-05 -7.206585532126222e-10 -1.3261623044313007e-07 7.915514629304684e-06 5.652535689718396e-06 0.0008377383673648846 1.0000000012627706 0.9998417925945727 1.00000002468912 1.6387976701362655e-09 1.604575760677549e-10 1.6203847766945656e-10 1.6329914272562702e-09 3.0831890232373018e-09 -1.3221650755800946e-07 1.7676812825573159e-09 3.672441637374052e-08 3.834672414904012e-08 1.000219882341457 0.9999988528188153 0.9948630028372675 9.293314981039429e-08 8.562794321471958e-08 0.0001099045531230212 5.357906424942913e-05 1.1909151549862319e-09 -1.8402803613397857e-07 0.0003295137662906524 0.0002353868795158579 0.007807477158547417 1.0000040464651967 0.9998446819274935 1.0001064947710474 6.146157361086331e-06 -3.64981492181696e-07 -2.4319880462249146e-07 6.024212039045009e-06 2.0805250416065922e-09 -1.322695968475809e-07 4.046466134390879e-06 2.891631764589494e-06 0.00010650137386383188 1.000000452306051 0.9998421147580779 1.0000108721392764 6.498830146172789e-07 -3.75641753012208e-09 -2.419849520108101e-09 6.485836547582374e-07 2.970868500579872e-09 -1.3222259365248185e-07 4.523084863512994e-07 3.2579858046855264e-07 1.0872329575455616e-05 0.9999083175174447 0.9997763021395388 0.9973163308598905 -0.00017296676712418707 0.0001019239039024734 -5.300215137776758e-05 -0.00010182483238093383 9.984466411580995e-10 -1.4337255356553054e-07 9.358917655714467e-05 6.682817382505418e-05 0.00292975244646221
3.572 1.0000077488569705 0.9998473260690908 1.0008344329381784 3.493480989309993e-05 -2.133969874718631e-05 -1.719624324273633e-05 2.626451713271816e-05 -7.18579067104917e-10 -1.3497311048685837e-07 7.803495928530822e-06 5.5724458763365586e-06 0.0008367069806159235 1.000000001262825 0.9998417926467694 1.0000000246909468 1.6401243607311905e-09 1.6052353542001818e-10 1.6187257080371655e-10 1.6344116280038262e-09 3.082633798680637e-09 -1.3455899682136527e-07 1.7841184336999566e-09 3.6750661774108616e-08 3.776564216190322e-08 1.0002193828036954 0.9999984965773512 0.9949012189076205 1.24155446131631e-07 4.2510446420109566e-08 0.00013840390171830023 6.923751173402998e-05 1.9674058718138205e-09 -1.8777779339585944e-07 0.00032991118852517063 0.00023567045084727826 0.007793031505344023 1.0000040443329286 0.9998446804562616 1.0001064932103845 6.144588388561759e-06 -3.66426333676102e-07 -2.447066924794395e-07 6.022644013300713e-06 2.0788931868136573e-09 -1.3461338646461974e-07 4.0443338891087065e-06 2.890115865484597e-06 0.00010649980639677517 1.0000004522831176 0.9998421147938161 1.0000108721333252 6.498676805702005e-07 -3.7725038076745825e-09 -2.4362357434316898e-09 6.485684284727817e-07 2.9701616215408846e-09 -1.3456521248644881e-07 4.522856330256404e-07 3.257916722721116e-07 1.0872318290783343e-05 0.9999102832986745 0.9997777063146879 0.9973003734557608 -0.00017318478925096244 0.0001036809022318316 -5.1997520501288904e-05 -0.00010060692836228321 9.644206595873952e-10 -1.4548018325916077e-07 9.164423520024356e-05 6.543861438199433e-05 0.0029494720653399477
3.582 1.0000076357125989 0.9998472453033387 1.000833406668617 3.48213341878349e-05 -2.137349981936246e-05 -1.7263512511879674e-05 2.6155925466518808e-05 -7.164576828095463e-10 -1.373691834866117e-07 7.691845808460745e-06 5.492617551969093e-06 0.0008356698838285782 1.0000000012628572 0.999841792699835 1.0000000246921918 1.6411399598884814e-09 1.6054573179222218e-10 1.6171933141474013e-10 1.6358204964137159e-09 3.082125446246531e-09 -1.369404490536766e-07 1.7736833650134562e-09 3.677534128744638e-08 3.790684628257219e-08 1.0002187757655348 0.9999980634269569 0.9949494095478377 1.541235877283009e-07 2.1655686449986973e-09 0.0001719662707003447 8.831590103930968e-05 3.1367360857179856e-09 -1.9128112478493715e-07 0.000330510232708887 0.00023609809465792965 0.007771060120445181 1.0000040422011789 0.9998446789862844 1.0001064916366285 6.143019108643949e-06 -3.6787046536057877e-07 -2.4621379762875334e-07 6.021075994786439e-06 2.077308737363267e-09 -1.3699616386605458e-07 4.04220213570838e-06 2.888600349110696e-06 0.0001064982256090057 1.0000004522601624 0.9998421148304238 1.0000108721267817 6.498520358959551e-07 -3.788633207073018e-09 -2.4526088107884675e-09 6.485531911931745e-07 2.9695015500608497e-09 -1.3694679690663761e-07 4.522626378950026e-07 3.2578460203858136e-07 1.0872308458087332e-05 0.999912267984537 0.9997791239938252 0.9972845677703431 -0.00017334404964523305 0.00010539917498334026 -5.0999893649905775e-05 -9.939437996462703e-05 9.311797901872391e-10 -1.476234776266784e-07 8.968217514879759e-05 6.403684005098981e-05 0.0029687851528282976
3.592 1.000007522896356 0.9998471647728661 1.00083237469973 3.47078732191929e-05 -2.1406933229927243e-05 -1.7330337080642846e-05 2.604743741424309e-05 -7.142947069561613e-10 -1.3980506455740562e-07 7.580565964504069e-06 5.413051857314811e-06 0.0008346271117435749 1.000000001262871 0.9998417927537868 1.000000024692941 1.6417631648580753e-09 1.6052499197621113e-10 1.6160893088697157e-10 1.6371245997134556e-09 3.08166406598129e-09 -1.3936147575561734e-07 1.736273502885701e-09 3.679839931025325e-08 3.87598284346601e-08 1.0002180498191613 0.9999975452153907 0.9950093852201489 1.8261925393108127e-07 -3.57178636518394e-08 0.00021083322716236455 0.00011120802354839243 4.848063990258707e-09 -1.9455290609715723e-07 0.00033138596133373567 0.00023672340945200357 0.00773856728706222 1.0000040400699506 0.9998446775175798 1.000106490049871 6.141449439759963e-06 -3.6931388648087064e-07 -2.477200907304858e-07 6.019507889158297e-06 2.0757726174718398e-09 -1.394185412335151e-07 4.040070877661981e-06 2.8870852165248936e-06 0.00010649663152156028 1.0000004522371897 0.9998421148679177 1.0000108721197314 6.498359992306818e-07 -3.804804941782169e-09 -2.4689384111553427e-09 6.485378492637017e-07 2.9688883192315803e-09 -1.3936795791885188e-07 4.5223950573900436e-07 3.257773649780241e-07 1.087230007545315e-05 0.9999142707232563 0.9997805545686644 0.9972689068156013 -0.00017344589765875765 0.00010707824398666484 -5.000720411437882e-05 -9.818720283320104e-05 8.986839626782687e-10 -1.4980354794804883e-07 8.770384351951602e-05 6.262345635236726e-05 0.0029876897357244848
3.602 1.0000074104083918 0.9998470844777945 1.0008313370660882 3.459442841351511e-05 -2.143999992186715e-05 -1.7396718403237717e-05 2.593905373535585e-05 -7.120888378528332e-10 -1.4228137764168126e-07 7.469658186301384e-06 5.333749997179858e-06 0.0008335786992599865 1.0000000012628705 0.9998417928086422 1.000000024693316 1.641965035403261e-09 1.6047554594484603e-10 1.61549383866844e-10 1.6382402255348397e-09 3.081250316653261e-09 -1.418226975709449e-07 1.6770338457287834e-09 3.681999679394903e-08 4.011666017722342e-08 1.0002171955296346 0.999996935197241 0.9950830629474314 2.0943056239992744e-07 -7.133411756662107e-08 0.0002550805032987714 0.0001382553464921978 7.28160512908291e-09 -1.9760791347799025e-07 0.0003326280647652755 0.00023761043763002076 0.007691806976472604 1.00000403793925 0.9998446760501652 1.00010648845024 6.139879351591512e-06 -3.7075658315346306e-07 -2.492255639844809e-07 6.017939612708437e-06 2.0742846290814674e-09 -1.4188113973052473e-07 4.03794013440937e-06 2.8855704809279424e-06 0.00010649502449484802 1.0000004522142039 0.999842114906316 1.0000108721122958 6.498195413125785e-07 -3.821004374578558e-09 -2.4852162353678606e-09 6.4852231889954e-07 2.9683226577922986e-09 -1.4182931684551724e-07 4.522162788257468e-07 3.2576999003813787e-07 1.0872292949101204e-05 0.999916290652873 0.9997819974236437 0.997253384433121 -0.00017349168667553 0.00010871767625980698 -4.9017135671020854e-05 -9.698535809505031e-05 8.66888842379898e-10 -1.5202150193452213e-07 8.57100965038089e-05 6.119907526041336e-05 0.0030061838617736376
3.612 1.0000072982488557 0.9998470044182454 1.0008302938020595 3.448100123144924e-05 -2.1472700831563007e-05 -1.7462657893901385e-05 2.5830775192298395e-05 -7.098399083921448e-10 -1.4479875555034289e-07 7.3591243504333505e-06 5.254713234892816e-06 0.0008325246811812175 1.0000000012628627 0.99984179286442 1.0000000246934608 1.6417584443147087e-09 1.6041933066508706e-10 1.6153336659873866e-10 1.639091869259643e-09 3.080884317637786e-09 -1.4432474422251618e-07 1.6063125796936323e-09 3.6840483548841354e-08 4.164775258557429e-08 1.0002162063998703 0.999996228723648 0.9951724147075983 2.34373703861981e-07 -1.0479040394080326e-07 0.00030458132147747604 0.00016971756237502223 1.0643366885787827e-08 -2.004607878039596e-07 0.0003343373094891252 0.0002388311270753973 0.007626280667795782 1.0000040358090816 0.9998446745840591 1.000106486837887 6.1383088562200804e-06 -3.7219853364929997e-07 -2.507302247919269e-07 6.01637108904671e-06 2.072845597457278e-09 -1.4438458957856903e-07 4.035809931424494e-06 2.8840561604759447e-06 0.00010649340500229449 1.0000004521912103 0.9998421149456376 1.0000108721046186 6.498026750162653e-07 -3.837209816497467e-09 -2.5014498156132485e-09 6.485065245619391e-07 2.9678048256855866e-09 -1.4433150327786254e-07 4.521930226863241e-07 3.2576252996703606e-07 1.0872286575147802e-05 0.9999183269000591 0.9997834519350743 0.9972379953482833 -0.00017348277223152477 0.00011031708296537122 -4.802712704515333e-05 -9.578874759360787e-05 8.357482055498107e-10 -1.5427844229790968e-07 8.370180038248631e-05 5.976431593555949e-05 0.0030242656068773036
3.622 1.0000071864178945 0.9998469245943382 1.0008292449418108 3.4367593149748575e-05 -2.1505036899755988e-05 -1.7528156914517477e-05 2.5722602551663948e-05 -7.075479864748752e-10 -1.473578412854076e-07 7.248966412376697e-06 5.175942886077864e-06 0.0008314650918884921 1.000000001262852 0.9998417929211392 1.0000000246935317 1.6411795232482626e-09 1.6037489557345513e-10 1.615484755800597e-10 1.6396136736816687e-09 3.0805666329925595e-09 -1.468682548442111e-07 1.5380378514872155e-09 3.6860307702860266e-08 4.301604068724643e-08 1.0002150798451983 0.9999954239392904 0.9952794034870064 2.5731058824453876e-07 -1.361344967985698e-07 0.00035897716001315026 0.00020574236195059918 1.515386768055324e-08 -2.031259994800332e-07 0.0003366186547545516 0.0002404604138793911 0.00753680908656337 1.0000040336794516 0.999844673119281 1.000106485212975 6.136737989224286e-06 -3.736397193716091e-07 -2.522340856289049e-07 6.014802252283494e-06 2.071455442792121e-09 -1.4692952969684796e-07 4.033680286818083e-06 2.882542268542928e-06 0.00010649177331734228 1.0000004521682155 0.9998421149859004 1.0000108720968564 6.497854363314826e-07 -3.85340252917678e-09 -2.517651457924222e-09 6.484904003879537e-07 2.9673352047566206e-09 -1.4687515616136878e-07 4.521698020415837e-07 3.2575504288092733e-07 1.0872280088686728e-05 0.9999203785790224 0.9997849174703617 0.9972227352235016 -0.00017342051025497784 0.00011187611834187868 -4.703438490019781e-05 -9.459720944982513e-05 8.05212920273554e-10 -1.5657546565123356e-07 8.167983264523011e-05 5.831980553142232e-05 0.0030419330815002984
3.632 1.0000070749156535 0.9998468450061927 1.0008281905193117 3.42542056504914e-05 -2.153700907972787e-05 -1.7593216766893886e-05 2.56145365940592e-05 -7.052122858163744e-10 -1.4995928633797737e-07 7.139186407189701e-06 5.097440319096608e-06 0.0008303999652018075 1.0000000012628458 0.9998417929788194 1.000000024693688 1.6402757333190215e-09 1.6034969640398353e-10 1.615840169477956e-10 1.6397583109718556e-09 3.080297067130149e-09 -1.4945387767436776e-07 1.4866064993246592e-09 3.6879896839965936e-08 4.39610905221513e-08 1.00021381810086 0.9999945224319363 0.9954059091211016 2.7816045535287547e-07 -1.6537948396397418e-07 0.00041765968258471696 0.00024633668729484744 2.103019469098627e-08 -2.0561781956326713e-07 0.0003395708915711883 0.00024256882256947347 0.007417688963131526 1.0000040315503662 0.9998446716558502 1.0001064835756714 6.135166797683684e-06 -3.7508013276787073e-07 -2.537371571368656e-07 6.013233054549778e-06 2.0701148968494815e-09 -1.495166098660877e-07 4.031551204790945e-06 2.881028808803661e-06 0.00010649012936398332 1.0000004521452253 0.9998421150271245 1.0000108720891692 6.497678725110264e-07 -3.869575132146255e-09 -2.5338318154305786e-09 6.484738988014316e-07 2.966913973509262e-09 -1.4946092427786834e-07 4.5214666184133987e-07 3.2574757530482615e-07 1.0872272410153134e-05 0.999922444790577 0.999786393387338 0.9972076007086752 -0.00017330625540732327 0.00011339447862422961 -4.6035905643019164e-05 -9.341051415565184e-05 7.752325693485064e-10 -1.5891366239830047e-07 7.964508315358124e-05 5.6866180032954216e-05 0.003059184436230115
3.642 1.000006963742275 0.9998467656539252 1.0008271305683352 3.414084022525185e-05 -2.1568618337485754e-05 -1.765783869192512e-05 2.5506578128420655e-05 -7.028329369031393e-10 -1.5260375226420645e-07 7.029786462767575e-06 5.019206963820703e-06 0.0008293293345288228 1.000000001262849 0.9998417930374793 1.0000000246940837 1.6391097862154208e-09 1.6033883059352974e-10 1.616342081231725e-10 1.6395110720622302e-09 3.0800758172693655e-09 -1.5208227061269048e-07 1.4630725833229236e-09 3.689955844719657e-08 4.432983572530895e-08 1.0002124289781973 0.9999935297743372 0.9955536471469472 2.9690392262047133e-07 -1.9252474632796752e-07 0.00047976701908480316 0.00029134198693559117 2.8461764099356963e-08 -2.0795029162422072e-07 0.0003432734190517096 0.00024521302363865867 0.007262935853893133 1.0000040294218313 0.9998446701937861 1.0001064819261372 6.133595345424938e-06 -3.765197788889037e-07 -2.552394453176156e-07 6.0116634809827285e-06 2.0688237326660844e-09 -1.5214648776347083e-07 4.029422679807263e-06 2.8795157777008745e-06 0.00010648847284206485 1.0000004521222452 0.9998421150693296 1.0000108720817107 6.497500462069879e-07 -3.885732846049206e-09 -2.5499962756938537e-09 6.484570052787737e-07 2.9665412802904553e-09 -1.5208946544913382e-07 4.521236231305688e-07 3.257401545320922e-07 1.0872262576016394e-05 0.9999245246214366 0.9997878790337598 0.9971925894869897 -0.0001731413595182972 0.00011487190095315895 -4.502850580471285e-05 -9.222836140361907e-05 7.457554483957876e-10 -1.6129411626710876e-07 7.759845528885303e-05 5.540408508441169e-05 0.0030760178666352036
3.652 1.0000068528978971 0.9998466865376509 1.000826065122455 3.402749838730793e-05 -2.159986564573374e-05 -1.7722023873524086e-05 2.539872800174813e-05 -7.004096951627019e-10 -1.5529190994254507e-07 6.920768818704725e-06 4.941244324784292e-06 0.0008282532331744369 1.0000000012628665 0.9998417930971393 1.0000000246948522 1.6377727438723433e-09 1.6033252021176667e-10 1.6169557681079202e-10 1.6388986396703867e-09 3.0799035229194935e-09 -1.5475410147129636e-07 1.472109172986759e-09 3.6919423410884467e-08 4.4069326919599815e-08 1.0002109263855783 0.9999924558983752 0.9957240848135714 3.135788891202849e-07 -2.175722377401298e-07 0.0005441966089514087 0.0003404160310135088 3.758147350397484e-08 -2.1013721137427199e-07 0.000347771669510031 0.00024842542802239154 0.00706660239976778 1.0000040272938524 0.9998446687331077 1.0001064802645125 6.132023724144959e-06 -3.7795866780850175e-07 -2.56740954109501e-07 6.010093558638086e-06 2.067582268143151e-09 -1.548198319324857e-07 4.0272947069991326e-06 2.8780031711588072e-06 0.00010648680352021932 1.0000004520992807 0.9998421151125347 1.0000108720746144 6.497320481314871e-07 -3.901884930067716e-09 -2.56614898326036e-09 6.484397464315195e-07 2.9662168873056036e-09 -1.5476144702192158e-07 4.521006905971917e-07 3.2573278977038483e-07 1.0872250100047999e-05 0.9999266171438069 0.9997893737470142 0.9971777003142269 -0.00017292717010862786 0.00011630816228362634 -4.400886020554623e-05 -9.105037784285092e-05 7.167296255732028e-10 -1.6371790275086085e-07 7.554086703688734e-05 5.393417677285293e-05 0.0030924316177302616
3.662 1.0000067423826533 0.9998466076574803 1.0008249942150431 3.391418167875543e-05 -2.1630751973759866e-05 -1.7785773444240572e-05 2.529098709916521e-05 -6.979426686777359e-10 -1.58024440355044e-07 6.8121358407473236e-06 4.863553990795989e-06 0.000827171694572784 1.0000000012629031 0.9998417931578174 1.0000000246960914 1.6363903132357758e-09 1.6032529824526486e-10 1.61763228390132e-10 1.6379889230290835e-09 3.0797801110024215e-09 -1.5747004714445666e-07 1.5111358503615904e-09 3.693942786690654e-08 4.320857709359483e-08 1.0002093305395439 0.9999913152480213 0.9959183590311848 3.2826887772714164e-07 -2.405373568744453e-07 0.000609635470201232 0.00039302361221218865 4.843532307423094e-08 -2.1219210815612884e-07 0.0003530634600856764 0.0002522044449072654 0.006823150235843231 1.0000040251664324 0.9998446672738341 1.0001064785909024 6.130452060963621e-06 -3.793968051660711e-07 -2.582416887624214e-07 6.008523355132272e-06 2.0663907832229257e-09 -1.5753731942791579e-07 4.0251672897497515e-06 2.876490989978901e-06 0.00010648512147180455 1.0000004520763355 0.9998421151567588 1.000010872067978 6.497140047433633e-07 -3.918037062470158e-09 -2.582294527691989e-09 6.484221901703826e-07 2.9659418908049995e-09 -1.5747754618359568e-07 4.520778616878938e-07 3.2572547534285876e-07 1.0872235186497668e-05 0.999928721415319 0.9997908768540734 0.9971629330499496 -0.00017266502901692386 0.00011770307828656715 -4.2973546608684154e-05 -8.987611592577543e-05 6.881037009810708e-10 -1.6618609029676685e-07 7.347325197598875e-05 5.245712234249391e-05 0.0031084239883046663
3.672 1.00000663219667 0.99984652901352 1.000823917879265 3.380089165872905e-05 -2.166127828215468e-05 -1.784908849310606e-05 2.5183356330347853e-05 -6.954314994192582e-10 -1.6080203422054835e-07 6.70389002490455e-06 4.786137637405928e-06 0.0008260847522707896 1.0000000012629604 0.9998417932195307 1.000000024697849 1.635114142925854e-09 1.603223343193101e-10 1.618274407021408e-10 1.6368774200403854e-09 3.0797057015382554e-09 -1.6023079467294673e-07 1.571671175101462e-09 3.6959316497388045e-08 4.185046892334138e-08 1.0002076678102594 0.9999901266708708 0.9961372013095693 3.4108558994345413e-07 -2.614541318952705e-07 0.0006746071705084941 0.00044843795036788177 6.095471668952273e-08 -2.1412823013853527e-07 0.00035908887189033074 0.00025650725947617904 0.006527845118903873 1.0000040230395744 0.9998446658159829 1.0001064769053614 6.128880507905602e-06 -3.8083418567573376e-07 -2.59741658956256e-07 6.006952966512205e-06 2.065248845247229e-09 -1.6029963830961048e-07 4.023040438010984e-06 2.8749792383382138e-06 0.00010648342707797969 1.0000004520534118 0.9998421152020185 1.0000108720618501 6.496960673009975e-07 -3.934184207139065e-09 -2.5984424501318815e-09 6.484044318400046e-07 2.965716018012696e-09 -1.602384499681575e-07 4.520551269827728e-07 3.257181896825313e-07 1.0872218687468023e-05 0.99993083647935 0.9997923876717223 0.9971482886791885 -0.00017235627113668735 0.00011905650224262022 -4.19190951404351e-05 -8.870505395820863e-05 6.598276454576197e-10 -1.6869973805711088e-07 7.139656014825351e-05 5.097360082692774e-05 0.003123993335100409
3.682 1.0000065223400676 0.9998464506058727 1.000822836148084 3.368762987790121e-05 -2.1691445525662145e-05 -1.7911970070011195e-05 2.5075836611004492e-05 -6.9287637813584e-10 -1.6362539172267506e-07 6.596033995186942e-06 4.708997024915804e-06 0.0008249924396924559 1.0000000012630381 0.9998417932822963 1.0000000247001177 1.6340937215752142e-09 1.6033602435824946e-10 1.6187316419655602e-10 1.6356688312602733e-09 3.0796800030243963e-09 -1.6303704047293719e-07 1.6416664543625335e-09 3.697866152255379e-08 4.017998842263758e-08 1.0002059701719315 0.9999889130269695 0.9963808746016198 3.521483961243263e-07 -2.803750018113095e-07 0.0007375331296983941 0.0005057538643121068 7.493622992843588e-08 -2.1595854007202846e-07 0.0003657259240825064 0.0002612467485678124 0.00617714014384878 1.0000040209132774 0.9998446643595703 1.0001064752078892 6.127309215146417e-06 -3.82270797369011e-07 -2.612408801224642e-07 6.0053824977179075e-06 2.0641568518526545e-09 -1.6310748505281882e-07 4.020914160073168e-06 2.873467917729966e-06 0.00010648172080493802 1.0000004520305095 0.9998421152483314 1.0000108720562224 6.496783859690061e-07 -3.950313625623043e-09 -2.614608131927871e-09 6.48386576187928e-07 2.96553871198487e-09 -1.630448553979967e-07 4.520324633808562e-07 3.2571089115616077e-07 1.0872201842348965e-05 0.9999329613657479 0.9997939055070756 0.9971337693236273 -0.00017200222325660324 0.00012036832392384894 -4.084204047499836e-05 -8.753659741259908e-05 6.318541977063768e-10 -1.712598975239901e-07 6.931175880896694e-05 4.948430359514657e-05 0.0031391380764971815
3.692 1.0000064128129587 0.9998463724346363 1.0008217490542752 3.357439784718351e-05 -2.1721254662086697e-05 -1.7974419187409584e-05 2.4968428846841436e-05 -6.902772636177532e-10 -1.6649522312229493e-07 6.488570503309269e-06 4.6321339980637705e-06 0.0008238947898748367 1.000000001263134 0.9998417933461288 1.0000000247028393 1.6334483846786994e-09 1.60377509505675e-10 1.6188208947355793e-10 1.6344601961876805e-09 3.0797032791461653e-09 -1.6588949146370746e-07 1.707737745791219e-09 3.699690535804125e-08 3.847657548435909e-08 1.0002042742610349 0.9999877005166534 0.9966491264367958 3.6156395539025213e-07 -2.973660836872839e-07 0.0007968043777973336 0.0005639128385086491 9.003336588295005e-08 -2.1769570661406753e-07 0.0003727933412470693 0.00026629346021461633 0.005769011845290279 1.0000040187875396 0.9998446629046109 1.0001064734984326 6.125738303756317e-06 -3.8370662920796463e-07 -2.6273937077943503e-07 6.003812046783468e-06 2.063114714956018e-09 -1.659615672085203e-07 4.018788453619535e-06 2.8719570214749513e-06 0.00010648000292241318 1.0000004520076256 0.999842115295711 1.0000108720510374 6.496610800880295e-07 -3.966414638068152e-09 -2.6308095633839248e-09 6.483687204535032e-07 2.9654106611166674e-09 -1.6589746903446034e-07 4.5200982743999724e-07 3.257035167841995e-07 1.0872185935112113e-05 0.9999350950919684 0.9997954296583915 0.9971193782416853 -0.00017160420298874032 0.00012163846847072634 -3.9738974643335675e-05 -8.637008150729047e-05 6.041386882167655e-10 -1.738676111689503e-07 6.721983306966826e-05 4.798993482242275e-05 0.0031538566951809215
3.702 1.0000063036154496 0.9998462944999026 1.0008206566304427 3.3461197021141254e-05 -2.175070666218972e-05 -1.8036436817882533e-05 2.4861133925240097e-05 -6.876347588194257e-10 -1.69412248913871e-07 6.381502438603634e-06 4.5555504929233324e-06 0.0008227918353765258 1.0000000012632435 0.9998417934110418 1.000000024705912 1.633250872880281e-09 1.6044620381232113e-10 1.6183961356492066e-10 1.6333338429957245e-09 3.0797755081308476e-09 -1.687888643514449e-07 1.7571299259916517e-09 3.701343677806214e-08 3.709995498729652e-08 1.0002026200796426 0.9999865177538176 0.9969411618472217 3.694090731622126e-07 -3.1249930836911123e-07 0.0008508587242620916 0.000621739088745107 1.0576362814433471e-07 -2.193521022593783e-07 0.0003800603867347937 0.0002714826367019287 0.005303218503003412 1.000004016662357 0.9998446614511188 1.000106471776897 6.1241678474850844e-06 -3.851416819875906e-07 -2.6423714597229833e-07 6.002241696488861e-06 2.0621223669578583e-09 -1.6886260232887622e-07 4.016663303964455e-06 2.8704465334660725e-06 0.00010647827336399136 1.0000004519847565 0.9998421153441717 1.0000108720461938 6.496442228538713e-07 -3.982487396232656e-09 -2.6470615654109892e-09 6.483509471188155e-07 2.965331694665543e-09 -1.6879700757755267e-07 4.5198715879021416e-07 3.256959889564206e-07 1.0872172012434482e-05 0.9999372366646051 0.9997969594161642 0.9971051198173301 -0.00017116351776420158 0.0001228668952699914 -3.860659835451638e-05 -8.520477500354016e-05 5.766405493179076e-10 -1.7652391214807105e-07 6.512178647468482e-05 4.6491211915657805e-05 0.0031681477393274864
3.712 1.00000619474764 0.9998462168017606 1.000819558909041 3.3348028796045545e-05 -2.1779802512490275e-05 -1.809802389105087e-05 2.4753952712097566e-05 -6.84948533032147e-10 -1.723771995635555e-07 6.274832848101053e-06 4.479248551412643e-06 0.0008216836084194407 1.0000000012633623 0.9998417934770493 1.000000024709206 1.633527058654509e-09 1.6052702060317297e-10 1.6174327925025893e-10 1.6323550335621866e-09 3.0798962078871036e-09 -1.7173588597919635e-07 1.779619162495662e-09 3.702769678322726e-08 3.641252713278516e-08 1.000201049414062 0.999985394634666 0.9972556384317905 3.7571921884417834e-07 -3.2584311736751054e-07 0.0008982576199118291 0.0006779847327250414 1.2153221050996632e-07 -2.2093980137830973e-07 0.00038726246310398987 0.0002766253534169622 0.004781458693938368 1.0000040145377236 0.9998446599991077 1.0001064700431568 6.1225978738354666e-06 -3.8657597129770144e-07 -2.6573420839481746e-07 6.0006715128754865e-06 2.0611797397129052e-09 -1.718113172093292e-07 4.014538690104521e-06 2.8689364334433757e-06 0.00010647653180535401 1.000000451961897 0.9998421153937278 1.0000108720415597 6.496278399228517e-07 -3.998547077139373e-09 -2.663366690325403e-09 6.483333211607249e-07 2.9653009570436666e-09 -1.7174419779353536e-07 4.519643958235777e-07 3.256882309259775e-07 1.0872160722559387e-05 0.9999393850812861 0.999798494064479 0.997090999537876 -0.00017068146388356887 0.0001240535968432844 -3.7441768900896684e-05 -8.403988513132316e-05 5.493242605680287e-10 -1.7922982548637934e-07 6.301864158423427e-05 4.498886594498201e-05 0.0031820098220516225
3.722 1.000006086209623 0.9998461393402946 1.000818455922395 3.323489451932317e-05 -2.1808543210449656e-05 -1.815918129196046e-05 2.4646886052808308e-05 -6.822192062094502e-10 -1.753908162652458e-07 6.168564961000583e-06 4.403230338345626e-06 0.0008205701411643811 1.0000000012634849 0.9998417935441649 1.0000000247125727 1.6342645849231704e-09 1.6059515118022828e-10 1.6160898818301155e-10 1.6315727787802878e-09 3.0800655304434567e-09 -1.7473129310303805e-07 1.7693389697183985e-09 3.703929519109086e-08 3.663755059731633e-08 1.0001996040663188 0.9999843610718295 0.9975906845611695 3.804840539092702e-07 -3.374534564816614e-07 0.0009377569087603971 0.0007313812863666407 1.3669427289733006e-07 -2.224705792247841e-07 0.00039412031160357175 0.0002815222260538842 0.004207420969366384 1.000004012413635 0.9998446585485911 1.0001064682970688 6.121028370595301e-06 -3.8800952225474416e-07 -2.6723054266997066e-07 5.999101545881905e-06 2.0602866450194536e-09 -1.7480844930656833e-07 4.01241459494123e-06 2.867426704465018e-06 0.00010647477789214787 1.0000004519390422 0.9998421154443922 1.0000108720369878 6.496119187665025e-07 -4.014618804395575e-09 -2.679709127727449e-09 6.483158920820475e-07 2.9653189007776076e-09 -1.747397768492673e-07 4.5194149758203047e-07 3.256801862997826e-07 1.0872152260800182e-05 0.9999415393328899 0.9998000328825939 0.9970770239614091 -0.000170159325630676 0.0001251985977475456 -3.6241543023065106e-05 -8.287456351370866e-05 5.221600553503481e-10 -1.8198636715154992e-07 6.0911440671296207e-05 4.3483642159433e-05 0.003195441619060448
3.732 1.0000059780014863 0.9998460621155847 1.0008173477027207 3.312179549440809e-05 -2.1836929753587148e-05 -1.8219909865913125e-05 2.4539934772817945e-05 -6.794464978221136e-10 -1.7845385041134488e-07 6.06270220944717e-06 4.327498156193083e-06 0.0008194514659238367 1.0000000012636054 0.9998417936124021 1.0000000247158618 1.6354188020806278e-09 1.6062694854704862e-10 1.6147087148786829e-10 1.6310207710962769e-09 3.0802832230275765e-09 -1.7777583355294625e-07 1.7262216155511665e-09 3.704811099331247e-08 3.773613982973207e-08 1.0001983240151953 0.9999834456769906 0.9979439403084602 3.836500854876924e-07 -3.473665809653366e-07 0.0009683661802208204 0.0007806941793766328 1.505570340534401e-07 -2.2395590785851424e-07 0.00040036032782745913 0.0002859779124503404 0.0035867345371069295 1.000004010290085 0.9998446570995827 1.0001064665384878 6.1194592933411e-06 -3.894423592109694e-07 -2.687261143062216e-07 5.997531829841807e-06 2.0594428204677597e-09 -1.7785474699253693e-07 4.010291012859194e-06 2.865917338834533e-06 0.0001064730114419329 1.0000004519161865 0.999842115496179 1.0000108720323275 6.495964144979754e-07 -4.0307262556563e-09 -2.6960546475769777e-09 6.482986931372202e-07 2.9653852290132036e-09 -1.7778449231813865e-07 4.519184602823089e-07 3.2567183511164584e-07 1.087214636353327e-05 0.9999436984060238 0.9998015751467125 0.9970632006748054 -0.0001695983744490364 0.00012630195348851985 -3.5003213506475314e-05 -8.170791292800021e-05 4.951231676191303e-10 -1.847945435694726e-07 5.880124667911587e-05 4.197630069193438e-05 0.0032084418645024005
3.742 1.0000058701233119 0.9998459851277082 1.000816234282146 3.300873297913727e-05 -2.1864963129113192e-05 -1.8280210432933812e-05 2.4433099676983157e-05 -6.766308632870177e-10 -1.8156706283918975e-07 5.957248242092148e-06 4.252054454643259e-06 0.000818327615174206 1.0000000012637191 0.9998417936817755 1.0000000247189342 1.6369118537791137e-09 1.6060928428348048e-10 1.613716431499192e-10 1.6307172867726953e-09 3.080548637619016e-09 -1.808702647370363e-07 1.6566687293692406e-09 3.7054346702948e-08 3.9413038411548834e-08 1.000197245632263 0.9999826744824114 0.9983126193158995 3.8512943031893316e-07 -3.5559475498935927e-07 0.00098939251716978 0.0008247767022974382 1.6240396508214193e-07 -2.2540695328461352e-07 0.00040573369311100243 0.0002898147685039185 0.0029268668297833924 1.000004008167069 0.9998446556520971 1.00010646476728 6.11789056406601e-06 -3.9087449502124926e-07 -2.7022088085386375e-07 5.995962383609488e-06 2.058648035656862e-09 -1.8095096829515314e-07 4.008167950500646e-06 2.864408339151535e-06 0.0001064712324808212 1.0000004518933236 0.999842115549102 1.0000108720274399 6.495812490181676e-07 -4.0468824276454435e-09 -2.7123604568929106e-09 6.482817427901829e-07 2.965499836206832e-09 -1.8087910173786754e-07 4.518953197156853e-07 3.2566320023950225e-07 1.0872142319851144e-05 0.9999458612857051 0.9998031201318973 0.9970495382435535 -0.00016899986819028865 0.00012736374944059185 -3.372433871800548e-05 -8.05389947203348e-05 4.681962822465378e-10 -1.8765535356216714e-07 5.668914462525417e-05 4.046761758712498e-05 0.0032210093449013756
3.752 1.0000057625751755 0.9998459083767369 1.0008151156927283 3.2895708184273826e-05 -2.1892644308791748e-05 -1.8340083806778077e-05 2.4326381550807016e-05 -6.737731107985359e-10 -1.8473122648460625e-07 5.852206931404769e-06 4.176901835522971e-06 0.000817198621374739 1.0000000012638204 0.9998417937523 1.0000000247216765 1.6386284894442495e-09 1.6054503841510342e-10 1.613464482839705e-10 1.6306666549311937e-09 3.080862304011698e-09 -1.8401535437951265e-07 1.573162714016853e-09 3.705851241430478e-08 4.124712671093094e-08 1.000196400071836 0.9999820697875457 0.9986935884635768 3.848128812033082e-07 -3.62125367514275e-07 0.0010004658591861054 0.0008626193444993599 1.7168642778942661e-07 -2.2683456728167622e-07 0.0004100325136267563 0.00029288437019535255 0.0022371213214878722 1.0000040060445812 0.9998446542061485 1.0001064629833363 6.116322068017578e-06 -3.923059271866705e-07 -2.717148072071905e-07 5.9943932122136786e-06 2.05790169510161e-09 -1.840978817467029e-07 4.006045419614016e-06 2.8628997140772047e-06 0.00010646944109951397 1.0000004518704497 0.999842115603177 1.00001087202221 6.495663077532549e-07 -4.063083993582107e-09 -2.728591301618979e-09 6.482650457076229e-07 2.9656621684806233e-09 -1.8402437348236412e-07 4.5187213688510655e-07 3.256543416165515e-07 1.0872139013707912e-05 0.9999480269581714 0.9998046671140788 0.9970360461547421 -0.00016836505042103867 0.00012838409977221596 -3.2402764731929514e-05 -7.936683667102476e-05 4.4136811529856317e-10 -1.9056978736472012e-07 5.457624368453628e-05 3.895838631952325e-05 0.0032331428909396867
3.762 1.0000056553571484 0.999845831862741 1.000813991966471 3.27827222786062e-05 -2.191997425129828e-05 -1.839953081441034e-05 2.4219781165905548e-05 -6.708731378722222e-10 -1.879471235189499e-07 5.747582382716446e-06 4.102043058684099e-06 0.0008160645167399771 1.0000000012639059 0.9998417938239911 1.0000000247240097 1.640423328608072e-09 1.6045108503896654e-10 1.614083872100266e-10 1.6308653829007837e-09 3.081223368477729e-09 -1.8721188168093417e-07 1.4926125476669421e-09 3.7061329573327736e-08 4.2837097970427605e-08 1.000195811941475 0.9999816492056632 0.9990834611900853 3.825850870762804e-07 -3.6692342014298744e-07 0.001001544905697461 0.00089339171942176 1.7799137089774948e-07 -2.2824928039816796e-07 0.00041310179521307966 0.0002950760602427097 0.0015294064045234088 1.0000040039226181 0.9998446527617536 1.0001064611865829 6.114753659537903e-06 -3.9373663903115436e-07 -2.732078802323736e-07 5.992824312351453e-06 2.057203582857905e-09 -1.8729626726954653e-07 4.003923428581578e-06 2.8613914716603015e-06 0.0001064676372525734 1.0000004518475605 0.999842115658419 1.000010872016561 6.495514453598935e-07 -4.079314687287664e-09 -2.7447342163565396e-09 6.482485981734052e-07 2.9658718373206426e-09 -1.872210860623895e-07 4.518489762665175e-07 3.256453401113219e-07 1.0872135044816172e-05 0.9999501944137671 0.9998062153721179 0.997022734754647 -0.00016769514977902126 0.0001293631463717581 -3.10366401014267e-05 -7.819044111910394e-05 4.1463383131800316e-10 -1.935388266386385e-07 5.246368023184061e-05 3.744942000477438e-05 0.003244841366840656
3.772 1.0000055484692965 0.9998457555857868 1.0008128631353272 3.2669776409286264e-05 -2.1946953907720774e-05 -1.8458552305670516e-05 2.411329928621866e-05 -6.679317173906805e-10 -1.9121554732509107e-07 5.64337895121243e-06 4.027481053040394e-06 0.0008149253331416987 1.0000000012639723 0.9998417938968656 1.0000000247258936 1.642141238584768e-09 1.6035198671146447e-10 1.615412225814902e-10 1.631307569566384e-09 3.08163121198165e-09 -1.9046063606741774e-07 1.4331737497157326e-09 3.706357020884751e-08 4.3885118260812803e-08 1.0001954983342485 0.9999814249700749 0.9994786995239525 3.783397223583192e-07 -3.6993686885638325e-07 0.0009929041793796008 0.0009164743796126194 1.8106987346337322e-07 -2.2966129188261678e-07 0.0004148466941310666 0.000296322123546723 0.0008248863057091259 1.0000040018011762 0.9998446513189283 1.0001064593769853 6.113185183024067e-06 -3.9516660658743454e-07 -2.747001169754609e-07 5.991255677903495e-06 2.056553490774532e-09 -1.9054691421817308e-07 4.001801976988538e-06 2.8598836150166365e-06 0.00010646582066186273 1.0000004518246532 0.9998421157148448 1.000010872010451 6.495365065597617e-07 -4.095549667837211e-09 -2.760805264425148e-09 6.48232394398389e-07 2.9661287950598693e-09 -1.9047002914407349e-07 4.518258870126021e-07 3.2563627669891345e-07 1.0872128957314323e-05 0.9999523626498322 0.9998077641898665 0.9970096151823385 -0.00016699137936564267 0.00013030105778379027 -2.9624423678027255e-05 -7.700879316089188e-05 3.879956231947286e-10 -1.9656344550915234e-07 5.0352622195040256e-05 3.594155455505652e-05 0.003256103657272037
3.782 1.0000054419116817 0.9998456795459376 1.0008117292311998 3.255687173069119e-05 -2.1973584228737916e-05 -1.851714914946029e-05 2.4006936670607823e-05 -6.649490000041578e-10 -1.945373021637013e-07 5.5396012685778326e-06 3.953218933866197e-06 0.0008137811022224976 1.000000001264019 0.9998417939709422 1.0000000247273202 1.6436440059769513e-09 1.6027250413438462e-10 1.6170474900770593e-10 1.631987484393786e-09 3.0820856469070248e-09 -1.9376241736262268e-07 1.4094949070508228e-09 3.70658781091417e-08 4.421812370003446e-08 1.000195468273476 0.9999814035361948 0.9998757194637939 3.719929043592166e-07 -3.7110397969526684e-07 0.0009751043839141724 0.000931478799340279 1.8085443452031024e-07 -2.3108046115693e-07 0.0004152350080868916 0.0002965995653510012 0.0002879494577056394 1.000003999680255 0.9998446498776914 1.0001064575545402 6.111616499327386e-06 -3.9659580514056514e-07 -2.761915569362103e-07 5.989687303344755e-06 2.055950816662936e-09 -1.9385062288156842e-07 3.99968105742777e-06 2.8583761419801376e-06 0.00010646399091814845 1.0000004518017263 0.9998421157724733 1.000010872003872 6.495213526832145e-07 -4.1117641816624025e-09 -2.7768448124924724e-09 6.482164285683166e-07 2.966432370808481e-09 -1.937720027319548e-07 4.5180289466420975e-07 3.256272143648526e-07 1.087211956529964e-05 0.9999545306735438 0.9998093128582026 0.996996699300663 -0.00016625493617873838 0.00013119802815185881 -2.8164886153650537e-05 -7.582086876432883e-05 3.61462768803841e-10 -1.9964461057656003e-07 4.8244275154988056e-05 3.4435653094180554e-05 0.003266928651966159
3.792 1.0000053356843612 0.9998456037432547 1.0008105902859326 3.244400942730231e-05 -2.1999866171452523e-05 -1.8575322221991545e-05 2.3900694067570932e-05 -6.61925370843461e-10 -1.979132034211803e-07 5.436254276231014e-06 3.879260024382816e-06 0.0008126318556461735 1.0000000012640453 0.9998417940462396 1.0000000247283056 1.6448326715308066e-09 1.6023185840123168e-10 1.618504891618903e-10 1.6328942813206701e-09 3.0825861339110135e-09 -1.9711803674287365e-07 1.4276826351758162e-09 3.7068631702971513e-08 4.3778901982916755e-08 1.0001957225869362 0.9999815854916274 1.0002709943100816 3.6349369190599505e-07 -3.703617157868258e-07 0.0009489493816214163 0.0009382548152052063 1.7745775766559771e-07 -2.3251629692476689e-07 0.000414295274138129 0.0002959287537205472 0.000736305998246418 1.0000039975598538 0.9998446484380622 1.0001064557192685 6.110047509118593e-06 -3.980242149823928e-07 -2.7768224906664983e-07 5.98811917814941e-06 2.0553947508066443e-09 -1.9720820549081573e-07 3.997560662498554e-06 2.8568690488664186e-06 0.00010646214772701436 1.00000045177878 0.999842115831324 1.0000108719968404 6.495058846960913e-07 -4.127939168071498e-09 -2.792901537130636e-09 6.482006899036578e-07 2.966781820045079e-09 -1.9712781785740006e-07 4.517800039480843e-07 3.2561818756910144e-07 1.0872106298896643e-05 0.9999566975046602 0.9998108606769877 0.996983999625827 -0.00016548700059792644 0.0001320542761768888 -2.665710617287713e-05 -7.46256426571992e-05 3.3504966911620805e-10 -2.0278328228293424e-07 4.6139890757679924e-05 3.293261204015253e-05 0.003277315228495183
3.802 1.0000052297873874 0.9998455281777939 1.0008094463313026 3.233119071881469e-05 -2.2025800703554275e-05 -1.8633072390362574e-05 2.3794572205369648e-05 -6.588617331554242e-10 -2.0134407748839596e-07 5.333343257061948e-06 3.8056078771271317e-06 0.0008114776252953202 1.0000000012640524 0.99984179412278 1.0000000247288785 1.6456527635005379e-09 1.6023942032091605e-10 1.6193816037581238e-10 1.6340017331668115e-09 3.08313186394672e-09 -2.0052831604448235e-07 1.482974366893074e-09 3.7071895863411897e-08 4.2615606668371645e-08 1.0001962541945204 0.9999819657627529 1.000661150907489 3.528311161815785e-07 -3.676542075572906e-07 0.0009154338782503206 0.0009368858030531508 1.7115461353117754e-07 -2.3397795055463602e-07 0.0004121111216767105 0.0002943693889269255 0.0014137866848197205 1.0000039954399742 0.9998446470000616 1.0001064538712057 6.108478156896138e-06 -3.9945182736316374e-07 -2.7917223431447637e-07 5.986551275193871e-06 2.054885412036113e-09 -2.0062048446693841e-07 3.9954407909926615e-06 2.8553623341355034e-06 0.00010646029112251776 1.000000451755815 0.9998421158914166 1.0000108719893845 6.494900482306674e-07 -4.144065027191307e-09 -2.8090162445687726e-09 6.481851516666002e-07 2.9671769123507155e-09 -2.0053829668663316e-07 4.5175720436971414e-07 3.256092014458051e-07 1.0872089430982189e-05 0.999958862178134 0.9998124069569317 0.9969715292566682 -0.00016468873592978046 0.00013287004408883343 -2.510046197217613e-05 -7.342209587553675e-05 3.0877813833900254e-10 -2.0598041285685356e-07 4.404077818063574e-05 3.143336938959922e-05 0.00328726223373134
3.812 1.000005124220807 0.9998454528496106 1.0008082973990184 3.2218416851276596e-05 -2.205138880540896e-05 -1.869040050322968e-05 2.368857178245332e-05 -6.557591143022457e-10 -2.048307612514923e-07 5.230873862500267e-06 3.732266292412968e-06 0.0008103184432673869 1.0000000012640426 0.9998417942005835 1.0000000247290783 1.6460826769350869e-09 1.6029209525275243e-10 1.6194655299415216e-10 1.6352582412794578e-09 3.08372272603604e-09 -2.0399408802747465e-07 1.5618834974773056e-09 3.7075468945343816e-08 4.088357005634351e-08 1.0001970487642287 0.9999825340853676 1.0010430544662463 3.4003773505130236e-07 -3.629405036075803e-07 0.0008756862004642492 0.0009276727481509286 1.6235039844641832e-07 -2.3547420701840663e-07 0.0004088127020477083 0.00029201438603562805 0.0020848665263951036 1.000003993320618 0.999844645563711 1.0001064520103975 6.106908420522286e-06 -4.0087864555681747e-07 -2.806615335020246e-07 5.984983543047331e-06 2.054421690197975e-09 -2.0408829303873442e-07 3.993321448804794e-06 2.853855999740229e-06 0.00010645842149185295 1.0000004517328338 0.9998421159527737 1.0000108719815437 6.494738216767931e-07 -4.160144960750588e-09 -2.825209371350242e-09 6.481697625509914e-07 2.967616895367343e-09 -2.040042721931041e-07 4.5173447228979353e-07 3.2560023749588233e-07 1.0872070066688735e-05 0.9999610237465543 0.9998139510213426 0.9969593018045144 -0.000163861288012624 0.0001336455966366769 -2.3494619503221328e-05 -7.220922287303002e-05 2.8267515855019785e-10 -2.0923695032770073e-07 4.19483196426125e-05 2.9938915917957926e-05 0.0032967684644232046
3.822 1.0000050189846625 0.9998453777587551 1.0008071435207226 3.210568908093583e-05 -2.2076631470345252e-05 -1.874730738886228e-05 2.3582693466732424e-05 -6.526176043600428e-10 -2.0837410284247153e-07 5.128852135513004e-06 3.659239334147255e-06 0.000809154341658963 1.0000000012640184 0.9998417942796738 1.0000000247289587 1.646118089514914e-09 1.6037466466046005e-10 1.6187712324669373e-10 1.6365855835882708e-09 3.0843579552072455e-09 -2.0751619708088671e-07 1.6468654649266498e-09 3.707899163850394e-08 3.885687166745301e-08 1.0001980856687627 0.9999832756906694 1.0014138786195332 3.251900947075668e-07 -3.562010249249449e-07 0.0008309104097208152 0.0009111090652698122 1.5154123940421115e-07 -2.3701348240511776e-07 0.00040456609865598846 0.0002889823157319206 0.0027283908379603806 1.000003991201787 0.9998446441290331 1.0001064501369026 6.105338295150199e-06 -4.023046845469977e-07 -2.821501456910079e-07 5.983415903241843e-06 2.054003391637309e-09 -2.0761247595295957e-07 3.991202643187345e-06 2.852350047829368e-06 0.00010645653937509447 1.000000451709839 0.9998421160154177 1.0000108719733716 6.494572002736207e-07 -4.176194387098958e-09 -2.8414792637249635e-09 6.48154444542674e-07 2.968101605067897e-09 -2.075265880452629e-07 4.517117689201779e-07 3.255912615806473e-07 1.087204985732112e-05 0.9999631812824065 0.9998154922077372 0.9969473313243684 -0.00016300578487152338 0.0001343812200955739 -2.18395179540058e-05 -7.09860381220815e-05 2.5677370465334587e-10 -2.1255383643983014e-07 3.986399129415886e-05 2.8450310260588075e-05 0.003305832647163013
3.832 1.0000049140789917 0.9998453029052751 1.0008059847279953 3.1993008665937654e-05 -2.210152970076337e-05 -1.880379385961356e-05 2.3476937905667133e-05 -6.494378428969866e-10 -2.1197496190474216e-07 5.027284537356429e-06 3.5865313483399657e-06 0.0008079853523012734 1.000000001263984 0.9998417943600734 1.0000000247285878 1.6457626614269235e-09 1.6046334929981753e-10 1.617488027413076e-10 1.6378896676932662e-09 3.0850371111028064e-09 -2.1109549797258438e-07 1.7205165631276143e-09 3.708206998685559e-08 3.692946849291433e-08 1.0001993391602262 0.999984172147317 1.0017711585389402 3.084066895463555e-07 -3.474423877390665e-07 0.0007823314889972336 0.0008878484972198816 1.3927088935275304e-07 -2.3860381964096006e-07 0.0003995616305785299 0.0002854090549918098 0.003335726470089476 1.000003989083487 0.9998446426960512 1.0001064482507964 6.103767785115246e-06 -4.03729968006089e-07 -2.836380521025174e-07 5.981848261422638e-06 2.0536297368455345e-09 -2.1119388923483951e-07 3.989084375383847e-06 2.850844476710825e-06 0.00010645464518280905 1.0000004516868348 0.9998421160793719 1.0000108719649363 6.494401886664029e-07 -4.192236524734818e-09 -2.8578067662568365e-09 6.481391032276799e-07 2.9686299609082267e-09 -2.1110609998889037e-07 4.516890394295593e-07 3.255822321743254e-07 1.0872030553162599e-05 0.9999653338801359 0.9998170298693156 0.9969356322479703 -0.00016212333640909808 0.00013507722129355422 -2.013535348855096e-05 -6.975158215945593e-05 2.311109685716038e-10 -2.159320081795077e-07 3.778939132653461e-05 2.696869919986211e-05 0.0033144534179190476
3.842 1.0000048095038268 0.9998452282892152 1.0008048210523566 3.188037687256992e-05 -2.2126084501088314e-05 -1.8859860720112557e-05 2.3371305741936445e-05 -6.462207528740315e-10 -2.1563420956771168e-07 4.926177985516572e-06 3.5141469895391018e-06 0.0008068115066461177 1.0000000012639438 0.9998417944418072 1.0000000247280532 1.6450334284514567e-09 1.6053367326732172e-10 1.615903590573127e-10 1.639076202531196e-09 3.0857590467809075e-09 -2.1473285792429178e-07 1.7683303136884544e-09 3.708438154240341e-08 3.5566530369015786e-08 1.0002007796741719 0.999985202295834 1.0021128261544643 2.898440673771111e-07 -3.3670047052937474e-07 0.000731146572812483 0.0008586686462343102 1.2608928444122945e-07 -2.4025288795986445e-07 0.0003940019158131215 0.0002814392657872802 0.0039015724086368317 1.0000039869657211 0.9998446412647901 1.000106446352173 6.10219690769479e-06 -4.051545208699913e-07 -2.8512522412357745e-07 5.98028052285947e-06 2.0533001991657486e-09 -2.1483339986340548e-07 3.986966637805997e-06 2.849339279036101e-06 0.00010645273903229274 1.000000451663825 0.9998421161446607 1.0000108719563259 6.494228031517575e-07 -4.208296301397289e-09 -2.874163511975017e-09 6.481236442799106e-07 2.969200964990336e-09 -2.1474367449977148e-07 4.5166622077884486e-07 3.2557310943281316e-07 1.0872013580307592e-05 0.9999674806579961 0.999818563376284 0.9969242193191604 -0.000161215034120777 0.0001357339266606507 -1.8382561901249255e-05 -6.85049270599481e-05 2.057294473114951e-10 -2.193723982290944e-07 3.5726277869941666e-05 2.5495345014646144e-05 0.0033226293013861657
3.852 1.0000047052591938 0.9998451539106163 1.0008036525252622 3.176779498518656e-05 -2.2150296869330134e-05 -1.891550877427488e-05 2.3265797628943155e-05 -6.429669776352933e-10 -2.1935272835029324e-07 4.825539905022865e-06 3.442091255921625e-06 0.0008056328358907125 1.000000001263903 0.9998417945249003 1.000000024727456 1.6439722479289304e-09 1.6056862317740918e-10 1.6143372143480793e-10 1.6400650570161207e-09 3.0865234751641264e-09 -2.184291544279501e-07 1.7804965791475071e-09 3.7085759076657585e-08 3.5167959161026004e-08 1.0002023751758553 0.9999863432126465 1.0024372276975357 2.696916695019482e-07 -3.2404177351110705e-07 0.0006784842867917776 0.0008244327078236623 1.124477871110777e-07 -2.419679858118409e-07 0.00038809047210845623 0.0002772182567070819 0.00442258838590128 1.0000039848484947 0.9998446398352745 1.0001064444411398 6.10062570480055e-06 -4.0657836000613327e-07 -2.866116300791417e-07 5.978712607181891e-06 2.053013518228712e-09 -2.1853188667356541e-07 3.984849419329551e-06 2.8478344458453325e-06 0.00010645082081262784 1.0000004516408154 0.9998421162113093 1.0000108719476417 6.494050853036342e-07 -4.2243908634700324e-09 -2.8905175363127153e-09 6.481079875836465e-07 2.9698148068897023e-09 -2.184401898208717e-07 4.5164326017514297e-07 3.2556386755083395e-07 1.08719997882029e-05 0.9999696207597021 0.9998200921170319 0.9969131075318233 -0.0001602819508450467 0.00013635168129601588 -1.6581800756426793e-05 -6.724518133825416e-05 1.8067547010728775e-10 -2.2287593620582667e-07 3.367662034371381e-05 2.4031662533500312e-05 0.0033303586905921996
3.862 1.0000046013451154 0.9998450797695154 1.0008024791780972 3.165526431462026e-05 -2.217416779026095e-05 -1.8970738830758105e-05 2.3160414236899067e-05 -6.396774626644993e-10 -2.2313141190076707e-07 4.725378288412818e-06 3.370369530369043e-06 0.0008044493712418839 1.0000000012638657 0.9998417946093785 1.000000024726905 1.6426535604242308e-09 1.605649735119574e-10 1.6130833019782778e-10 1.6407969384912763e-09 3.0873293374502884e-09 -2.2218527712466054e-07 1.7532309323618105e-09 3.7086251916264076e-08 3.587987149259814e-08 1.0002040924706264 0.9999875711485876 1.0027431248017675 2.4816589937060336e-07 -3.095632317397998e-07 0.0006253733244859939 0.0007860517432208536 9.883707625604538e-08 -2.437560428465698e-07 0.00038202151807555703 0.00027288470234922954 0.004896988317642391 1.0000039827318126 0.99984463840753 1.0001064425178112 6.09905425096924e-06 -4.080014894445073e-07 -2.880972413803973e-07 5.977144454638144e-06 2.05276939309262e-09 -2.222902396048667e-07 3.982732715111881e-06 2.846329972877575e-06 0.00010644889041106104 1.00000045161781 0.9998421162793432 1.0000108719389915 6.493871095585364e-07 -4.240523014811504e-09 -2.9068396949968582e-09 6.480920737705769e-07 2.9704703131630927e-09 -2.2219653507181214e-07 4.5162013716523817e-07 3.2555450735286815e-07 1.0871989391978891e-05 0.9999717533558674 0.9998216154991648 0.9969023120706019 -0.00015932514055211897 0.00013693084804893842 -1.4733931463542046e-05 -6.597149429461382e-05 1.5599899269100796e-10 -2.2644354810714897e-07 3.1642669558063656e-05 2.2579269717890768e-05 0.003337639827352667
3.872 1.000004497761606 0.9998450058659467 1.0008013010421652 3.154278619354888e-05 -2.2197698236181043e-05 -1.9025551708922642e-05 2.3055156250999622e-05 -6.363531369852625e-10 -2.2697116652514028e-07 4.625701755251212e-06 3.298987621099866e-06 0.0008032611441071899 1.0000000012638368 0.9998417946952664 1.000000024726506 1.6411798031662702e-09 1.605326869927728e-10 1.6123506312958113e-10 1.6412312745293803e-09 3.08817637309715e-09 -2.260021272779062e-07 1.6897095091454098e-09 3.708614923176606e-08 3.7500536336609924e-08 1.0002058984106341 0.9999888623924069 1.0030296811530939 2.2550381181778613e-07 -2.9339070524708716e-07 0.0005727205508271323 0.0007444491604572649 8.572446285645965e-08 -2.4562362643109305e-07 0.0003759714874203938 0.0002685645845608563 0.005324312253071615 1.000003980615679 0.9998446369815821 1.0001064405822992 6.0974826498778265e-06 -4.09423898426429e-07 -2.8958203668411696e-07 5.97557602458738e-06 2.052567077473054e-09 -2.261093604490574e-07 3.9806165336060896e-06 2.844825865415228e-06 0.00010644694790606065 1.0000004515948138 0.9998421163487873 1.0000108719304812 6.493689787495812e-07 -4.256683035392355e-09 -2.9231088157760415e-09 6.480758621753686e-07 2.9711666337691703e-09 -2.2601361173913447e-07 4.5159687704895167e-07 3.2554506320857047e-07 1.0871982027316209e-05 0.9999738776452533 0.9998231329503894 0.9968918482544864 -0.00015834563817452524 0.0001374718066156532 -1.2840001622415355e-05 -6.468305981759168e-05 1.3175312184485327e-10 -2.300761579655337e-07 2.9627054342510753e-05 2.114005738258501e-05 0.003344470784164828
3.882 1.0000043945086738 0.9998449321999375 1.0008001181486805 3.143036196396667e-05 -2.222088917278205e-05 -1.907994824255295e-05 2.2950024369369724e-05 -6.329947302218195e-10 -2.308729094911491e-07 4.52651960697823e-06 3.2279517990484554e-06 0.0008020681860545041 1.00000000126382 0.999841794782589 1.0000000247263527 1.6396704889263757e-09 1.6048990156943007e-10 1.6122266500006185e-10 1.6413433033296187e-09 3.0890634165089856e-09 -2.2988061763479297e-07 1.6004279530189896e-09 3.708593753698941e-08 3.95778230109767e-08 1.0002077609501416 0.999990194024902 1.0032964372659967 2.019567269755444e-07 -2.7567639667479525e-07 0.0005212981884919082 0.0007005295256165076 7.340302142846053e-08 -2.4757694584904167e-07 0.0003700926236786213 0.00026436661707645887 0.005705229869545718 1.0000039785000983 0.9998446355574556 1.0001064386347054 6.095911021652883e-06 -4.1084556930104766e-07 -2.9106600776099663e-07 5.974007291989181e-06 2.0524058607380764e-09 -2.2999016278498552e-07 3.978500894855298e-06 2.84332213692212e-06 0.00010644499356275082 1.00000045157183 0.999842116419667 1.0000108719222056 6.493508125877957e-07 -4.272852452080316e-09 -2.9393162072935833e-09 6.480593282658042e-07 2.9719030930753222e-09 -2.2989233304280803e-07 4.515735462783465e-07 3.2553559758817206e-07 1.087197682731221e-05 0.9999759928558244 0.9998246439192728 0.9968817314833196 -0.00015734445948153443 0.00013797495264585596 -1.0901227872326033e-05 -6.337911966602467e-05 1.079939063954998e-10 -2.3377468883491153e-07 2.7632916249478577e-05 1.9716286384213956e-05 0.003350849447939556
3.892 1.0000042915863203 0.9998448587715122 1.0007989305287621 3.131799296399602e-05 -2.2243741567406972e-05 -1.9133929283820235e-05 2.284501930534516e-05 -6.296029236354507e-10 -2.348375701565859e-07 4.427841880184441e-06 3.1572688331010935e-06 0.0008008705285684595 1.0000000012638168 0.9998417948713715 1.0000000247265217 1.6382484594955646e-09 1.604531421557795e-10 1.6126471898123273e-10 1.641126684596954e-09 3.0899896068130548e-09 -2.3382167247796305e-07 1.5026231552178447e-09 3.708618279273327e-08 4.1601997513930246e-08 1.0002096500175732 0.999991544542403 1.0035432762170855 1.77784024660148e-07 -2.565954490407926e-07 0.0004717391172336963 0.0006551523545954683 6.207845247300298e-08 -2.496218633432159e-07 0.000364508845029845 0.00026037929277372647 0.00604134539811955 1.000003976385071 0.9998446341351752 1.0001064366751107 6.0943394902571915e-06 -4.1226648599828596e-07 -2.925491610458796e-07 5.972438250536914e-06 2.0522844408983006e-09 -2.3393357160206664e-07 3.97638582059248e-06 2.8418188014341602e-06 0.00010644302763635112 1.0000004515488612 0.9998421164920068 1.0000108719142407 6.493327342143999e-07 -4.289014906695211e-09 -2.955468439469435e-09 6.480424652054381e-07 2.972679003940762e-09 -2.3383362323026192e-07 4.515502306087281e-07 3.2552618156301464e-07 1.0871972514789661e-05 0.9999780982456256 0.9998261478758678 0.9968719771872163 -0.0001563226009821954 0.00013844069686734842 -8.918979404550123e-06 -6.205896624719954e-05 8.477982945629647e-11 -2.3754006233479714e-07 2.5664099696971897e-05 1.831072479651725e-05 0.0033567735057136168
3.902 1.0000041889945408 0.9998447855806913 1.0007977382134234 3.120568051991391e-05 -2.2266256396878324e-05 -1.918749570073739e-05 2.274014179667495e-05 -6.261787970898039e-10 -2.388660898950674e-07 4.329679408594378e-06 3.0869460319530665e-06 0.0007996682027900647 1.000000001263829 0.9998417949616369 1.0000000247270617 1.6370321525098328e-09 1.6043087869493073e-10 1.6134046250939605e-10 1.6406017110963134e-09 3.0909545344330347e-09 -2.3782622919311886e-07 1.418040545029472e-09 3.708736883045917e-08 4.3151612557580385e-08 1.0002115381881111 0.9999928943370663 1.0037703831776479 1.5324729587246586e-07 -2.363419677737296e-07 0.0004245389810186748 0.00060911137743595 5.1877255921188585e-08 -2.5176389947508244e-07 0.00035931388634271314 0.00025666955593417327 0.006335002134720271 1.0000039742705993 0.9998446327147645 1.0001064347035706 6.092768175381453e-06 -4.136866404770251e-07 -2.940315169603501e-07 5.970868920421243e-06 2.052202158590349e-09 -2.3794052479130233e-07 3.974271323477073e-06 2.8403158652948424e-06 0.00010644105014623769 1.0000004515259076 0.9998421165658302 1.0000108719066352 6.493148618205686e-07 -4.305162291018369e-09 -2.9715858031158988e-09 6.48025293553802e-07 2.9734933486291554e-09 -2.3783841939437052e-07 4.5152700768348265e-07 3.255168702656113e-07 1.0871967573663475e-05 0.9999801931034946 0.9998276443122208 0.9968626007788552 -0.00015528103985166028 0.00013886946423010899 -6.894762230205485e-06 -6.072194492358983e-05 6.217107256379377e-11 -2.413732005825e-07 2.372542392543075e-05 1.692684407799988e-05 0.003362240432342641
3.912 1.0000040867333233 0.9998447126274895 1.000796541233564 3.1093425942276304e-05 -2.2288434647509683e-05 -1.9240648371657388e-05 2.263539261505428e-05 -6.227233940627786e-10 -2.4295942219927956e-07 4.232043902633305e-06 3.0169912979626324e-06 0.0007984612394358239 1.0000000012638561 0.9998417950534099 1.0000000247279848 1.63613409829292e-09 1.6042195939684512e-10 1.6142275563668755e-10 1.6398252143861863e-09 3.0919569644068434e-09 -2.4189523597260345e-07 1.3679941043270933e-09 3.708975579591714e-08 4.395359825315946e-08 1.0002134011558153 0.9999942260335893 1.0039782014293128 1.2860499088463668e-07 -2.1512468608135321e-07 0.00038006363110489657 0.0005631194784301522 4.285576511366082e-08 -2.5400824398245643e-07 0.0003545715518376885 0.0002532829813439603 0.0065890920433341925 1.0000039721566834 0.9998446312962475 1.0001064327201021 6.091197190976409e-06 -4.151060336537961e-07 -2.955131028033137e-07 5.969299358703806e-06 2.0521580159911105e-09 -2.4201197137854875e-07 3.972157402407372e-06 2.838813323423773e-06 0.00010643906080607972 1.0000004515029695 0.9998421166411615 1.0000108718994003 6.492973079403307e-07 -4.321295507117842e-09 -2.987695977975164e-09 6.480078701331464e-07 2.9743449784312906e-09 -2.419076697550555e-07 4.515039266485836e-07 3.255076849223904e-07 1.0871960543371874e-05 0.9999822767496138 0.9998291327427675 0.9968536176085827 -0.00015422073387637224 0.00013926169307659867 -4.8302042526111306e-06 -5.9367455883670064e-05 4.022930486892587e-11 -2.452750263248575e-07 2.1823077115485056e-05 1.5569103275166406e-05 0.0033672474802089267
3.922 1.000003984802648 0.9998446399119181 1.0007953396199605 3.0981230521464026e-05 -2.2310277311300393e-05 -1.9293388176050233e-05 2.253077256651605e-05 -6.192371966594054e-10 -2.471185335817917e-07 4.134948048895924e-06 2.947413195945716e-06 0.0007972496689568452 1.0000000012638963 0.9998417951467126 1.0000000247292555 1.6356561111924631e-09 1.6042079410866422e-10 1.6148677906561922e-10 1.638890604947953e-09 3.092995694374029e-09 -2.4602965389404026e-07 1.365904248242229e-09 3.709331642588881e-08 4.388694075316933e-08 1.000215218016019 0.9999955246901737 1.0041673872377643 1.0410763762466991e-07 -1.9316246978997016e-07 0.0003385604233630002 0.000517799076638108 3.501212876013206e-08 -2.563597623280359e-07 0.00035031775766222604 0.0002502452314561059 0.006806877082809825 1.0000039700433208 0.999844629879647 1.0001064307246768 6.089626638682431e-06 -4.165246715239408e-07 -2.9699394347249125e-07 5.967729659036374e-06 2.0521512300623104e-09 -2.4614887291713244e-07 3.9700440466719885e-06 2.837311162491968e-06 0.00010643705917828946 1.000000451480046 0.999842116718023 1.0000108718925023 6.492801745526154e-07 -4.337419793235733e-09 -3.003823747639918e-09 6.479902880986583e-07 2.975233492255109e-09 -2.460423358404656e-07 4.514810025089143e-07 3.2549860967910563e-07 1.0871950397855335e-05 0.9999843485359182 0.9998306127046235 0.9968450429222642 -0.00015314262142659572 0.00013961783433442796 -2.7270411660074966e-06 -5.7994955617943474e-05 1.9017145872510507e-11 -2.492464641923677e-07 1.996519432812396e-05 1.4243365584462843e-05 0.003371791671139084
3.932 1.00000388320249 0.9998445674339828 1.0007941334032655 3.0869095515523054e-05 -2.2331785379011747e-05 -1.9345715986604222e-05 2.242628247646137e-05 -6.157214216919431e-10 -2.5134440127075234e-07 4.0384056237508895e-06 2.8782210322371814e-06 0.0007960335218064996 1.000000001263947 0.9998417952415674 1.0000000247307936 1.6356763285882313e-09 1.6042360012518888e-10 1.615176760500236e-10 1.6379130604324769e-09 3.0940704269720093e-09 -2.502304561262981e-07 1.4113723248716215e-09 3.7097762511512466e-08 4.2965250855601825e-08 1.0002169713775262 0.9999967778777924 1.0043387655648073 7.99936601391636e-08 -1.7067982814970315e-07 0.0003001719894047487 0.00047367743857753587 2.8299474795489748e-08 -2.5882300926615543e-07 0.00034656393045559553 0.0002475644819340611 0.006991827926703057 1.0000039679305088 0.9998446284649851 1.0001064287172186 6.088056598041712e-06 -4.179425582806494e-07 -2.9847405405100217e-07 5.966159937235645e-06 2.0521811584124887e-09 -2.503522038167255e-07 3.967931244791612e-06 2.8358093674704216e-06 0.00010643504493903498 1.0000004514571335 0.9998421167964379 1.000010871885859 6.492635397257844e-07 -4.353539519519971e-09 -3.019983575162858e-09 6.47972662906456e-07 2.9761579381241973e-09 -2.5024339058334244e-07 4.5145822208991123e-07 3.254896006776714e-07 1.0871936869834612e-05 0.999986407846369 0.9998320837577798 0.996836891821796 -0.00015204762145856876 0.0001399383507322948 -5.87103178392389e-07 -5.6603958037878535e-05 -1.4019639317983762e-12 -2.5328844121122765e-07 1.816271205784567e-05 1.2957513803477822e-05 0.0033758697908426853
3.942 1.0000037819328167 0.9998444951936856 1.0007929226140169 3.075702212967143e-05 -2.2352959836907545e-05 -1.939763266714676e-05 2.232192316333328e-05 -6.121776960851884e-10 -2.5563801608086156e-07 3.9424316143762176e-06 2.809424938648638e-06 0.0007948128286155847 1.0000000012640038 0.999841795337996 1.000000024732478 1.6362306409125682e-09 1.604314350308782e-10 1.6151372960689042e-10 1.6370034299723443e-09 3.095179617753999e-09 -2.5449862836028346e-07 1.4910394312378222e-09 3.710262793312535e-08 4.132179622727944e-08 1.0002186473298162 0.9999979756558586 1.00449328816693 5.648580403052972e-08 -1.4790256624545843e-07 0.00026495127570836893 0.0004311862399170968 2.2638849807673288e-08 -2.614022325873693e-07 0.0003433012700954225 0.0002452344645263815 0.007147484092611284 1.000003965818243 0.9998446270522838 1.0001064266976114 6.086487105436671e-06 -4.1935969298792064e-07 -2.9995343701145904e-07 5.9645903047048526e-06 2.0522468316058532e-09 -2.5462294936843825e-07 3.965818990359313e-06 2.8343079271704736e-06 0.00010643301805975157 1.0000004514342273 0.9998421168764263 1.0000108718793501 6.492474395008895e-07 -4.3696533108249776e-09 -3.0361771978736178e-09 6.479551056745735e-07 2.977116606246695e-09 -2.545118196424492e-07 4.514355525805652e-07 3.2548059969530185e-07 1.0871920571167843e-05 0.9999884540971025 0.99983354548521 0.9968291792282103 -0.00015093663354296885 0.00014022371603198373 1.5876974560822316e-06 -5.5194035263898796e-05 -2.096456623332406e-11 -2.574018866398632e-07 1.643063266606263e-05 1.1722359794853506e-05 0.003379478386139362
3.952 1.0000036809935886 0.9998444231910235 1.0007917072826564 3.064501149910637e-05 -2.237380166761103e-05 -1.9449139076557443e-05 2.2217695411121558e-05 -6.086061236777618e-10 -2.60000381251811e-07 3.847042344285072e-06 2.7410359601667246e-06 0.0007935876201577725 1.0000000012640604 0.9998417954360195 1.0000000247341667 1.637295457595195e-09 1.6044984028244975e-10 1.61481308937969e-10 1.6362415405212532e-09 3.096322727438994e-09 -2.5883516826351566e-07 1.585064620576242e-09 3.710736085154169e-08 3.920755574484975e-08 1.000220235293258 0.9999991104643787 1.0046319951990461 3.378817819559802e-08 -1.2505368224527415e-07 0.0002328768601192045 0.0003906646011563259 1.7930957420061115e-08 -2.6410138619836695e-07 0.0003405053877792184 0.00024323777829108505 0.007277337723860109 1.0000039637065172 0.9998446256415636 1.000106424665719 6.084918137635519e-06 -4.207760708444031e-07 -3.014320864520099e-07 5.9630208420195024e-06 2.0523463896743966e-09 -2.5896210874980596e-07 3.963707281467312e-06 2.832806834167842e-06 0.00010643097878538004 1.0000004514113219 0.9998421169580106 1.0000108718728336 6.492318505557521e-07 -4.385756108875021e-09 -3.05239843677534e-09 6.479376958928499e-07 2.9781094792895204e-09 -2.5884862101874303e-07 4.5141294604122465e-07 3.2547154372515274e-07 1.087190284237895e-05 0.9999904867364653 0.9998349974928942 0.9968219198472673 -0.00014981053791149156 0.00014047441427661496 3.795378119276404e-06 -5.376481809786719e-05 -3.9606916232228556e-11 -2.61587735342679e-07 1.4789867711164312e-05 1.0552967418607455e-05 0.003382613765038875
3.962 1.0000035803847624 0.999844351425991 1.0007904874395523 3.0533064686121064e-05 -2.239431185598582e-05 -1.9500236074957325e-05 2.2113599957034838e-05 -6.050077710364786e-10 -2.6443251224504695e-07 3.752255610366956e-06 2.6730661494769484e-06 0.0007923579271504803 1.000000001264112 0.9998417955356595 1.0000000247357206 1.6387844460846311e-09 1.6048208554904587e-10 1.6142856910283863e-10 1.6356635397523195e-09 3.0974988046915365e-09 -2.6324108634957594e-07 1.673378358251632e-09 3.7111398236436484e-08 3.6996360315371805e-08 1.0002217277807837 1.0000001769529525 1.0047559810454338 1.2083915358668475e-08 -1.0234959701098081e-07 0.0002038677818519502 0.0003523648002267229 1.4066111293540021e-08 -2.669241383392221e-07 0.00033814088832648015 0.0002415491613531098 0.007384741633809633 1.000003961595326 0.9998446242328463 1.0001064226214065 6.083349607973951e-06 -4.2219168828245635e-07 -3.029099940980353e-07 5.961451586019875e-06 2.0524799957199697e-09 -2.633706934727531e-07 3.96159611493656e-06 2.83130608117134e-06 0.00010642892743419009 1.0000004513884113 0.9998421170412117 1.0000108718661698 6.492166863127955e-07 -4.401843808836e-09 -3.0686391854240664e-09 6.479204700411574e-07 2.9791350851875115e-09 -2.632548059919251e-07 4.513903408981564e-07 3.254623686588777e-07 1.0871885380685887e-05 0.9999925052449469 0.9998364394097713 0.996815128137456 -0.000148670195509074 0.0001406909390542106 6.033896760142323e-06 -5.231599619439994e-05 -5.726624542209557e-11 -2.6584692649276235e-07 1.3269800448966312e-05 9.470484381232357e-06 0.003385271999522583
3.972 1.0000034801062885 0.9998442798985797 1.0007892631150221 3.042118269412301e-05 -2.241449139269517e-05 -1.95509245274735e-05 2.200963749719763e-05 -6.013843816198451e-10 -2.6893543852660175e-07 3.6580908411584416e-06 2.6055286765142885e-06 0.0007911237800601161 1.0000000012641532 0.9998417956369388 1.000000024737022 1.6405631940628602e-09 1.605264172437176e-10 1.6136117203855406e-10 1.6352688811866988e-09 3.0987067243514595e-09 -2.677174068536105e-07 1.7390708545408439e-09 3.711422579904666e-08 3.516688433248049e-08 1.0002231200980194 1.0000011717659514 1.0048663647552336 -8.466546417123578e-09 -7.999677360046709e-08 0.00017779733718257265 0.0003164598968819444 1.0932153711991865e-08 -2.6987387668822343e-07 0.00033616556213637063 0.00024013848427135455 0.007472840854641717 1.000003959484665 0.9998446228261547 1.0001064205645611 6.08178138202506e-06 -4.236065474271999e-07 -3.0438715445424417e-07 5.9598825370851564e-06 2.052645659966861e-09 -2.678497280292948e-07 3.9594854808881545e-06 2.82980565707565e-06 0.00010642686417666584 1.0000004513654919 0.9998421171260522 1.0000108718592409 6.49201812276946e-07 -4.417918894932527e-09 -3.0848937950461605e-09 6.479034275511328e-07 2.9801925142026955e-09 -2.677313974309493e-07 4.5136766645637283e-07 3.254530115380985e-07 1.0871869790668057e-05 0.9999945091350131 0.99983787088762 0.9968088182803009 -0.0001475164480422113 0.00014087379278153407 8.301162111042933e-06 -5.0847317948325894e-05 -7.38804271551072e-11 -2.701804046058051e-07 1.1911430161459838e-05 8.504371918333343e-06 0.0033874489307671733
3.982 1.0000033801581154 0.9998442086087789 1.000788034339344 3.0309366495561734e-05 -2.2434341276004434e-05 -1.9601205304675422e-05 2.1905808707141012e-05 -5.977364405984192e-10 -2.73510202004416e-07 3.56456928581603e-06 2.5384379596709567e-06 0.0007898852090600321 1.0000000012641805 0.9998417957398807 1.0000000247379857 1.6424759397752976e-09 1.6057356998132518e-10 1.6128178597659686e-10 1.6350420037112041e-09 3.0999457601601045e-09 -2.7226516573879174e-07 1.7699457408826335e-09 3.711544320092424e-08 3.420807448660121e-08 1.0002244100062008 1.0000020933012552 1.0049642651767499 -2.7726576520337274e-08 -5.818877630662262e-08 0.00015450548504028407 0.00028305257358897113 8.420347889046543e-09 -2.7295372117349036e-07 0.0003345339665956868 0.00023897330770369262 0.007544525878639897 1.0000039573745299 0.9998446214215119 1.000106418495103 6.080213303535625e-06 -4.2502065819170514e-07 -3.058635656392031e-07 5.958313679608379e-06 2.052843465850318e-09 -2.7240024923683034e-07 3.957375363723436e-06 2.828305547113229e-06 0.0001064247889430449 1.0000004513425587 0.999842117212556 1.0000108718519627 6.491870726076597e-07 -4.433990329298291e-09 -3.1011600380422896e-09 6.478865527255294e-07 2.9812807938660063e-09 -2.7227943260570554e-07 4.513448558918716e-07 3.2544341742248075e-07 1.0871857201970008e-05 0.9999964979508563 0.9998392916008815 0.9968030041528771 -0.00014635011802915276 0.00014102348601137768 1.059504322300119e-05 -4.9358590126160175e-05 -8.938801248500782e-11 -2.7458912111668717e-07 1.0770004139602733e-05 7.69422390124534e-06 0.0033891401766210126
3.992 1.000003280540187 0.9998441375565758 1.0007868011427585 3.019761705918408e-05 -2.2453862508397233e-05 -1.9651079277896726e-05 2.1802114264272234e-05 -5.940658267538328e-10 -2.7815785722431206e-07 3.471714235006691e-06 2.471809819904327e-06 0.0007886422441676947 1.0000000012641923 0.999841795844511 1.0000000247385628 1.6443732600891722e-09 1.6060903966884583e-10 1.6119360477742565e-10 1.6349737213829182e-09 3.101214282546762e-09 -2.768854123779312e-07 1.7595769648842533e-09 3.711484163254105e-08 3.442644018830969e-08 1.0002255973687113 1.000002941457451 1.0050507806652653 -4.5583892882668416e-08 -3.7103795866685366e-08 0.00013380966837757378 0.00025218459115519903 6.429411351231262e-09 -2.761665307536607e-07 0.00033320028862851916 0.00023802092693728144 0.0076024050482015335 1.0000039552649191 0.9998446200189437 1.0001064164129871 6.078645222127192e-06 -4.264340346558023e-07 -3.073392244105503e-07 5.956745005505138e-06 2.0530714441238403e-09 -2.7702330717510903e-07 3.955265748483469e-06 2.8268057378138273e-06 0.0001064227015061433 1.0000004513196108 0.9998421173007483 1.0000108718442844 6.49172317642514e-07 -4.450072462420844e-09 -3.1174344682741616e-09 6.478698364893668e-07 2.98239892154363e-09 -2.7689996057446337e-07 4.513218657910883e-07 3.2543355180428117e-07 1.0871848045797628e-05 0.9999984712680647 0.99984070124642 0.9967976993024527 -0.00014517200886371017 0.00014114053676004352 1.2913378354983228e-05 -4.784967727507881e-05 -1.0372966043369726e-10 -2.790740346650735e-07 9.91386324523727e-06 7.088805796210946e-06 0.0033903411412848096
4.002 1.0000031812524453 0.999844066741955 1.0007855635554632 3.008593536732491e-05 -2.247305609176959e-05 -1.9700547314979448e-05 2.1698554858647704e-05 -5.90372743099155e-10 -2.8287947262200974e-07 3.3795512703995343e-06 2.4056616549185582e-06 0.000787394915448273 1.0000000012641876 0.9998417959508558 1.0000000247387304 1.646128146287171e-09 1.606204495428969e-10 1.6110595056221716e-10 1.6350730544531954e-09 3.102511807796075e-09 -2.815792098865169e-07 1.708296414317935e-09 3.71124784004761e-08 3.5767270205856805e-08 1.0002266837982685 1.0000037173816452 1.005126973079923 -6.195056050713029e-08 -1.6902659876763095e-08 0.00011551398599336701 0.00022384636235660385 4.867967303786222e-09 -2.795149094213906e-07 0.000332120474420018 0.00023724989320242744 0.007648793121652783 1.000003953155832 0.9998446186184768 1.0001064143181961 6.077077010348588e-06 -4.278466901475464e-07 -3.088141215790134e-07 5.955176523646137e-06 2.0533289879707086e-09 -2.8171996525081566e-07 3.953156629131201e-06 2.825306222473527e-06 0.00010642060165413384 1.0000004512966474 0.9998421173906564 1.0000108718361835 6.491574202791422e-07 -4.466178039549526e-09 -3.1337075268837016e-09 6.478532879640082e-07 2.9835463133361137e-09 -2.815940436409909e-07 4.5129869378300276e-07 3.2542341389779754e-07 1.0871842004389147e-05 1.0000004286932176 0.9998420995432379 0.9967929169231727 -0.00014398290490239552 0.00014122546985792357 1.5253983245726725e-05 -4.632050094483911e-05 -1.1684723933774987e-10 -2.8363611247458853e-07 9.413712363981032e-06 6.738211590206776e-06 0.003391047027254249
4.012 1.0000030822948256 0.9998439961649008 1.0007843216076087 2.9974322422340574e-05 -2.249192302188217e-05 -1.9749610278435422e-05 2.1595131187195837e-05 -5.866587452355155e-10 -2.8767612921313623e-07 3.2881085383260333e-06 2.340012631242871e-06 0.0007861432531324912 1.0000000012641674 0.9998417960589439 1.0000000247384873 1.6476408280971943e-09 1.6060034387424413e-10 1.610358763108456e-10 1.6353612766319945e-09 3.103836991145551e-09 -2.86347633951584e-07 1.623948316040353e-09 3.710871297208948e-08 3.782855388858295e-08 1.0002276723179677 1.000004423227317 1.0051938556796025 -7.676246530615024e-08 2.272662391310328e-09 9.941674622526786e-05 0.00019798625365959884 3.6557366941017976e-09 -2.8300121678786293e-07 0.0003312536811414338 0.00023663105081662522 0.007685712878719575 1.0000039510472687 0.9998446172201393 1.0001064122107346 6.075508568795274e-06 -4.292586316787103e-07 -3.1028824056100747e-07 5.953608255728681e-06 2.05361523778336e-09 -2.864913005969916e-07 3.951048012510184e-06 2.8238070045730817e-06 0.00010641848931704764 1.0000004512736684 0.9998421174823078 1.0000108718276597 6.491422813766991e-07 -4.48231441098625e-09 -3.14996213601503e-09 6.478369283295307e-07 2.9847211508532794e-09 -2.8636275863432405e-07 4.512753841040931e-07 3.2541304353400957e-07 1.087183810643895e-05 1.0000023698634204 0.99984348623214 0.9967886698347088 -0.00014278357157769103 0.0001412788163178454 1.761465879699333e-05 -4.477103874552443e-05 -1.2868486711526587e-10 -2.882763302750254e-07 9.319349548528696e-06 6.677220203327407e-06 0.0033912528495320567
4.022 1.0000029836672626 0.9998439258253923 1.0007830753292928 2.986277924315065e-05 -2.2510464286539756e-05 -1.9798269028800826e-05 2.1491843939129543e-05 -5.829240906714237e-10 -2.925489227335139e-07 3.197417048475205e-06 2.2748838939208014e-06 0.0007848872875658052 1.0000000012641324 0.9998417961688035 1.0000000247378504 1.6488364619262694e-09 1.6054963593592015e-10 1.6100453023383197e-10 1.6358566701293237e-09 3.1051889584853537e-09 -2.9119177352798616e-07 1.522000664376503e-09 3.710417030744875e-08 4.005622388784877e-08 1.0002285670457696 1.0000050619290581 1.0052523844672212 -8.997821189706751e-08 2.0300050270975054e-08 8.53165019067289e-05 0.00017451932655586805 2.7237650034220223e-09 -2.86627575310676e-07 0.0003305631474271488 0.00023613815914934309 0.007714906685134865 1.0000039489392303 0.9998446158239594 1.000106410090624 6.073939821218237e-06 -4.306698584608187e-07 -3.117615600908854e-07 5.952040220088987e-06 2.053928583329331e-09 -2.913384029899252e-07 3.948939915116961e-06 2.822308095655447e-06 0.00010641636455866032 1.0000004512506757 0.9998421175757315 1.0000108718187284 6.491268255103387e-07 -4.498480395962091e-09 -3.1661772499679905e-09 6.478207760056284e-07 2.9859228598500866e-09 -2.9120719465512393e-07 4.5125201563829044e-07 3.254025152752443e-07 1.0871834926515295e-05 1.0000042944457763 0.9998448610753576 0.996784970462797 -0.00014157475553210782 0.00014130111271943799 1.999319819597483e-05 -4.3201323255038414e-05 -1.3918824971181438e-10 -2.9299567436974997e-07 9.635152976832617e-06 6.908131102416643e-06 0.0033909534519681655
4.032 1.0000028853696834 0.9998438557234068 1.0007818247505622 2.975130686347092e-05 -2.252868086527934e-05 -1.984652443304284e-05 2.1388693781134e-05 -5.791711413217359e-10 -2.974989615591683e-07 3.1075110081407252e-06 2.210298801673038e-06 0.0007836270490391636 1.0000000012640833 0.9998417962804634 1.0000000247368532 1.6496618144424205e-09 1.604778220739336e-10 1.610284103689836e-10 1.6365591362233598e-09 3.1065667500013216e-09 -2.9611273224790577e-07 1.4242671328500472e-09 3.709962141955777e-08 4.194284922084361e-08 1.0002293729088305 1.0000056369987442 1.0053034525074063 -1.0157729065866027e-07 3.707768182716169e-08 7.301670951493589e-05 0.0001533353213292482 2.01398854276671e-09 -2.9039587883139236e-07 0.00033001659778352465 0.00023574818157711484 0.007737855158020752 1.0000039468317174 0.9998446144299669 1.000106407957903 6.072370713791379e-06 -4.3208036158976916e-07 -3.132340641847199e-07 5.950472416735746e-06 2.0542686374797274e-09 -2.962623764669167e-07 3.946832355127168e-06 2.820809509726907e-06 0.00010641422746314615 1.0000004512276688 0.9998421176709559 1.0000108718094238 6.491109994198855e-07 -4.514666833300881e-09 -3.1823364815659237e-09 6.478048308065609e-07 2.987150346600374e-09 -2.9612845502043017e-07 4.5122867759971e-07 3.2539192090611694e-07 1.0871830864486097e-05 1.000006202136814 0.9998462238561384 0.9967818308215853 -0.00014035718476587428 0.00014129290060974683 2.238739350460384e-05 -4.161144078226986e-05 -1.4830611483965253e-10 -2.977951414949789e-07 1.0316393306024065e-05 7.398589760577579e-06 0.003390143525420094
4.042 1.0000027874020123 0.9998437858589199 1.0007805699014125 2.9639906333247397e-05 -2.254657373111972e-05 -1.9894377374137645e-05 2.1285681350770346e-05 -5.754002031753518e-10 -3.02527368665056e-07 3.018428205261868e-06 2.146283196545009e-06 0.0007823625676248625 1.0000000012640216 0.999841796393954 1.0000000247355445 1.6500859070386312e-09 1.6040053379020212e-10 1.6110989776019833e-10 1.6374447188498232e-09 3.107969008269141e-09 -3.0111162652083505e-07 1.3548872223721003e-09 3.7095810614056094e-08 4.313133647128072e-08 1.0002300953913112 1.0000061523457306 1.005347886745431 -1.1155721004252676e-07 5.2523867399644354e-08 6.2329179018272e-05 0.0001343057645175673 1.4783666606414241e-09 -2.943078022901074e-07 0.00032958629684565985 0.0002354413241392312 0.007755800409393034 1.000003944724732 0.9998446130381907 1.0001064058126266 6.070801215286626e-06 -4.334901252678037e-07 -3.1470574997297926e-07 5.94890482128481e-06 2.054634095863929e-09 -3.012643383173143e-07 3.944725344212025e-06 2.819311256705591e-06 0.00010641207801258036 1.00000045120465 0.9998421177680112 1.0000108717997942 6.490947720431941e-07 -4.530857793135745e-09 -3.198437004668184e-09 6.477890688404041e-07 2.9884025637898227e-09 -3.011276561407161e-07 4.512054428828977e-07 3.2538134533084734e-07 1.0871824462237511e-05 1.0000080926618617 0.9998475743783015 0.9967792624977124 -0.00013913156879190276 0.00014125472592128497 2.4795041751170184e-05 -4.0001529995692826e-05 -1.5599000205642122e-10 -3.026757396348676e-07 1.1290532579142515e-05 8.096883333454527e-06 0.0033888176273789462
4.052 1.0000026897641698 0.9998437162319032 1.0007793108117844 2.952857872173835e-05 -2.2564143854453505e-05 -1.9941828757471372e-05 2.118280726214812e-05 -5.716122886207943e-10 -3.076352807772368e-07 2.930210453700732e-06 2.0828657186652897e-06 0.0007810938731387913 1.000000001263949 0.9998417965093057 1.0000000247339884 1.650103142482103e-09 1.6033634839560804e-10 1.6123208765691145e-10 1.6384700966133191e-09 3.1093952664528914e-09 -3.0618958736119936e-07 1.3326058544137532e-09 3.709329130123192e-08 4.343884163135337e-08 1.0002307403170656 1.0000066121220546 1.0053864468778502 -1.199290671395322e-07 6.657611439860283e-08 5.307648922848341e-05 0.00011729014579656526 1.077774619187904e-09 -2.98364807839147e-07 0.0003292488586958653 0.0002352008989852835 0.007769771744869064 1.000003942618275 0.9998446116486623 1.0001064036548648 6.069231319789976e-06 -4.348991310171919e-07 -3.1617663401922265e-07 5.947337390575611e-06 2.055023475487606e-09 -3.0634542041906727e-07 3.942618884298706e-06 2.8178133393875465e-06 0.00010640991606425534 1.0000004511816216 0.9998421178669281 1.0000108717899039 6.49078137533693e-07 -4.547034866378534e-09 -3.2144954372270225e-09 6.477734466691435e-07 2.9896785178353585e-09 -3.06205929034414e-07 4.511823505180036e-07 3.253708471654056e-07 1.0871814711657882e-05 1.0000099657743864 0.9998489124657627 0.9967772766360354 -0.0001378985988016268 0.000141187138405875 2.7213950549816893e-05 -3.837178043223311e-05 -1.6219372938826215e-10 -3.0763848908477926e-07 1.2483175555468157e-05 8.950218409464358e-06 0.0033869702027701596
4.062 1.0000025924560705 0.9998436468423267 1.0007780475115582 2.941732511765548e-05 -2.258139220701586e-05 -1.998887950851588e-05 2.108007211580939e-05 -5.678090156390112e-10 -3.128238484084895e-07 2.8429041086893243e-06 2.0200781720399244e-06 0.0007798209952478166 1.0000000012638677 0.9998417966265495 1.0000000247322556 1.6497333485920436e-09 1.603024001780267e-10 1.6136027306815208e-10 1.6395821598647725e-09 3.1108438135447487e-09 -3.113477591598504e-07 1.3623838596624878e-09 3.7092336533247627e-08 4.284125933134268e-08 1.0002313136668688 1.000007020592385 1.0054198258608114 -1.2671069401159e-07 7.918915481526078e-08 4.509354084391507e-05 0.00010214116072607807 7.808086487289331e-10 -3.025681564704476e-07 0.00032898489978400397 0.00023501307581623337 0.007780612115571174 1.0000039405123486 0.9998446102614124 1.0001064014846945 6.067661047303842e-06 -4.3630736170205413e-07 -3.1764675179354314e-07 5.945770071066937e-06 2.0554364265304245e-09 -3.115067680651901e-07 3.940512970603702e-06 2.816315754722551e-06 0.00010640774144997947 1.0000004511585847 0.9998421179677381 1.0000108717798235 6.490611160861157e-07 -4.5631807595086394e-09 -3.2305471882438723e-09 6.477579108944041e-07 2.9909768699936678e-09 -3.113644185266067e-07 4.5115940279993593e-07 3.253604509026297e-07 1.0871801286880031e-05 1.0000118212552973 0.9998502379620381 0.9967758839269389 -0.0001366589478436662 0.0001410906910859229 2.9641943281923813e-05 -3.672243090271515e-05 -1.6687468373020716e-10 -3.1268442327915746e-07 1.3832447542123414e-05 9.914748819997544e-06 0.003384595605781174
4.072 1.0000024954776265 0.9998435776901576 1.0007767800305467 2.9306146626592775e-05 -2.259831976718181e-05 -2.003553056339209e-05 2.09774765056823e-05 -5.639910631208085e-10 -3.180942370512337e-07 2.7565606544431878e-06 1.9579559448665892e-06 0.0007785439636371365 1.00000000126378 0.9998417967457178 1.0000000247304162 1.6490171490384764e-09 1.6030967963773897e-10 1.6145170593349813e-10 1.640725091042221e-09 3.112313636055439e-09 -3.1658730116602815e-07 1.4335709268183582e-09 3.709295500552424e-08 4.1447574394530594e-08 1.0002318214285326 1.0000073820275137 1.00544865168522 -1.3191601352223099e-07 9.033147999181165e-08 3.822840931740698e-05 8.870905378567899e-05 5.625916357500917e-10 -3.0691891316910894e-07 0.0003287786054455554 0.0002348665713036087 0.007789004029518445 1.0000039384069563 0.9998446088764732 1.0001063993021926 6.066090439073894e-06 -4.377148066352966e-07 -3.1911614572187706e-07 5.944202807224945e-06 2.0558714502849396e-09 -3.167495412651806e-07 3.938407597629299e-06 2.8148184985485022e-06 0.00010640555412899938 1.000000451135542 0.9998421180704726 1.0000108717696246 6.490437478013714e-07 -4.579284708647464e-09 -3.246634942686454e-09 6.477424057682628e-07 2.9922966574683477e-09 -3.166042837480212e-07 4.511365733536851e-07 3.2535015326332884e-07 1.0871784644343676e-05 1.0000136589122157 0.9998515507297225 0.9967750945951536 -0.00013541327102061288 0.00014096593972257818 3.2076863861516794e-05 -3.5053767821338267e-05 -1.6999293099539376e-10 -3.1781458879834404e-07 1.52919662272404e-05 1.0957605688665205e-05 0.0033816881226651687
4.082 1.0000023988287454 0.9998435087753611 1.0007755083984893 2.9195044361184865e-05 -2.2614927524470143e-05 -2.0081782853743717e-05 2.087502102113174e-05 -5.601603448389294e-10 -3.234476265090212e-07 2.6712373658513857e-06 1.8965384854835797e-06 0.0007772628081179191 1.000000001263689 0.999841796866843 1.0000000247285377 1.6480090730012112e-09 1.603580109978668e-10 1.6147033538300009e-10 1.641842174705405e-09 3.1138043479927506e-09 -3.2190938666855617e-07 1.5264083625928556e-09 3.7094989492319433e-08 3.948216819200359e-08 1.0002322694773473 1.000007700619546 1.0054734900946025 -1.3553843905495982e-07 9.99796499916316e-08 3.234264475347511e-05 7.68451228793435e-05 4.0366031974088615e-10 -3.114179573904961e-07 0.00032861726227412935 0.00023475231382693172 0.007795494000745938 1.0000039363021 0.9998446074938774 1.000106397107431 6.0645195499954846e-06 -4.391214659534533e-07 -3.2058485214208724e-07 5.942635542184392e-06 2.0563270866617205e-09 -3.220749145447626e-07 3.936302763863581e-06 2.8133215691975425e-06 0.00010640335429085656 1.000000451112497 0.9998421181751649 1.000010871759372 6.490260876399005e-07 -4.595346830923426e-09 -3.2627946579894653e-09 6.477268746556147e-07 2.9936368377706453e-09 -3.21926698395157e-07 4.5111381841888527e-07 3.2533993663666856e-07 1.0871765965480465e-05 1.0000154785787232 0.9998528506499524 0.9967749183900193 -0.0001341622056960849 0.0001408134423017849 3.451658110583823e-05 -3.33661234663278e-05 -1.715119164623445e-10 -3.2303004713040804e-07 1.6828531658332805e-05 1.2055246026504273e-05 0.00337824199545302
4.092 1.0000023025093308 0.9998434400978989 1.0007742326450486 2.9084019438427354e-05 -2.2631216481237552e-05 -2.0127637292828324e-05 2.0772706243593382e-05 -5.563168532542294e-10 -3.288852107546985e-07 2.586998050346301e-06 1.8358698397484297e-06 0.0007759775585926322 1.0000000012635983 0.999841796989959 1.000000024726678 1.6467723845399328e-09 1.60434523438991e-10 1.6140166664099143e-10 1.6428737710089752e-09 3.115314468861027e-09 -3.273152035467069e-07 1.619941264937695e-09 3.70982351073668e-08 3.728041468078973e-08 1.0002326634837089 1.00000798041652 1.005494847968447 -1.375249839633583e-07 1.0810919537964313e-07 2.7311148377607056e-05 6.640446360100098e-05 2.8896090000302684e-10 -3.160659873723006e-07 0.0003284907931123825 0.00023466310983225055 0.007800514935829797 1.0000039341977836 0.9998446061136583 1.000106394900475 6.0629484436288335e-06 -4.4052735210063156e-07 -3.2205288572784036e-07 5.941068216156109e-06 2.056803486656044e-09 -3.274840763274497e-07 3.934198471376385e-06 2.8118249682667326e-06 0.00010640114232404557 1.0000004510894525 0.9998421182818481 1.0000108717491256 6.490081989944429e-07 -4.611379644299786e-09 -3.2790406658610957e-09 6.477112581843537e-07 2.9949963473281704e-09 -3.273328497496847e-07 4.510910848387366e-07 3.2532978200867125e-07 1.0871746932988177e-05 1.000017280113585 0.999854137621849 0.9967753645771288 -0.00013290637171131455 0.00014063375854165622 3.6958992728249635e-05 -3.1659874187519725e-05 -1.7139877452946058e-10 -3.2833187482731264e-07 1.8418717943758587e-05 1.3191042930609793e-05 0.003374251446407238
4.102 1.0000022065192804 0.999843371657731 1.0007729527998153 2.8973072977635327e-05 -2.264718764914243e-05 -2.0173094767559277e-05 2.067053274796965e-05 -5.524621716880588e-10 -3.3440819936045457e-07 2.503913883279904e-06 1.7759992593488257e-06 0.0007746882449011849 1.0000000012635115 0.9998417971150994 1.0000000247248908 1.6453797710009609e-09 1.6051828519566538e-10 1.6126034416384136e-10 1.643757617011666e-09 3.1168427178395828e-09 -3.3280595431609535e-07 1.6962888162732954e-09 3.710252316675837e-08 3.5281637453252635e-08 1.0002330088444527 1.0000082252739382 1.0055131771387025 -1.3773601023496738e-07 1.1468027282170738e-07 2.3021736455711697e-05 5.724804081601096e-05 2.0697485895217433e-10 -3.2086352179355636e-07 0.0003283913187414927 0.0002345933290846884 0.007804406122578951 1.00000393209401 0.9998446047358505 1.000106392681384 6.061377193360172e-06 -4.41932486831786e-07 -3.2352023195891903e-07 5.939500766396779e-06 2.057298763034233e-09 -3.329782297798279e-07 3.932094721939276e-06 2.8103286980018784e-06 0.00010639891865954983 1.0000004510664122 0.9998421183905561 1.0000108717389382 6.489901548600837e-07 -4.627404478802508e-09 -3.2953587888335722e-09 6.476954935195156e-07 2.996374504481002e-09 -3.3282394125378085e-07 4.5106831494833e-07 3.2531967449520313e-07 1.0871729371246852e-05 1.0000190633999548 0.9998554115619541 0.9967764419312867 -0.00013164637160740334 0.0001404274494217433 3.940202896650515e-05 -2.9935438558918663e-05 -1.6962369614091714e-10 -3.3372116465286323e-07 2.0045954109996686e-05 1.4353223910251476e-05 0.0033697107029329355
4.112 1.0000021108584898 0.9998433034548138 1.0007716688923067 2.8862206103939195e-05 -2.2662842041888287e-05 -2.0218156142055274e-05 2.056850110707315e-05 -5.485974355740449e-10 -3.400178167828073e-07 2.422064355355203e-06 1.7169818954955188e-06 0.0007733948966596578 1.0000000012634307 0.9998417972422985 1.0000000247232275 1.6439165815793032e-09 1.60586409284751e-10 1.6108591299395499e-10 1.6444329924874719e-09 3.1183883843330387e-09 -3.3838285681892403e-07 1.742023088236753e-09 3.710775284083285e-08 3.39750336674014e-08 1.000233310634289 1.0000084388206156 1.0055288784484353 -1.358830738098166e-07 1.1961523932942805e-07 1.937448426914111e-05 4.9244178184993634e-05 1.4897894700238546e-10 -3.258109015291943e-07 0.00032831276046661956 0.0002345386190577439 0.0078074306945617395 1.0000039299907824 0.9998446033604875 1.0001063904502159 6.059805885783244e-06 -4.4333689287854194e-07 -3.249868518246147e-07 5.9379331323162176e-06 2.0578117037939636e-09 -3.385585936171078e-07 3.929991512947274e-06 2.808832758072788e-06 0.00010639668358762305 1.0000004510433786 0.9998421185013237 1.0000108717288612 6.489720402763986e-07 -4.643444106084369e-09 -3.3117093241919568e-09 6.476795203636694e-07 2.997769994644322e-09 -3.384011904012529e-07 4.5104545229224455e-07 3.2530960371646465e-07 1.0871714829766558e-05 1.000020828344569 0.9998566724036501 0.9967781587307141 -0.00013038279084596154 0.0001401950767346455 4.184365586117925e-05 -2.8193275486186305e-05 -1.6616099466310506e-10 -3.3919902589635925e-07 2.169838959972493e-05 1.553336258428123e-05 0.0033646140226094847
4.122 1.0000020155268483 0.9998432354891017 1.0007703809519708 2.8751419950404973e-05 -2.267818066598514e-05 -2.0262822273153345e-05 2.046661190019782e-05 -5.447234687672385e-10 -3.4571530180388684e-07 2.341538346884709e-06 1.6588795907488887e-06 0.0007720975432088043 1.0000000012633592 0.9998417973715902 1.0000000247217362 1.6424829637208638e-09 1.6062329793393615e-10 1.6092848803250126e-10 1.6448499671560007e-09 3.1199502913139533e-09 -3.4404714335572835e-07 1.748796679095877e-09 3.7113895083978314e-08 3.3751607500989595e-08 1.0002335735737014 1.0000086244362159 1.0055423058983757 -1.3143387569834116e-07 1.22763887972749e-07 1.6280925759022707e-05 4.2269554734781004e-05 1.0843144296918617e-10 -3.3090827921769265e-07 0.00032825049042758546 0.00023449565346529512 0.007809790601940916 1.0000039278881037 0.9998446019876044 1.0001063882070231 6.0582346218616e-06 -4.4474058585349263e-07 -3.26452695679709e-07 5.9363652635366245e-06 2.05834193442763e-09 -3.4422640199748053e-07 3.927888837551019e-06 2.8073371444903718e-06 0.00010639443716398581 1.000000451020355 0.9998421186141845 1.000010871718943 6.489539551141199e-07 -4.659514083722214e-09 -3.328042313253177e-09 6.476632883019193e-07 2.9991819491369687e-09 -3.4406582968729264e-07 4.510224531086841e-07 3.2529956266403167e-07 1.0871704224029509e-05 1.000022574876926 0.9998579200965761 0.9967805227524413 -0.00012911619803757964 0.00013993720265454064 4.428187820787514e-05 -2.6433882278259222e-05 -1.6098825417943648e-10 -3.447665832210075e-07 2.3367424379733274e-05 1.6725339000204905e-05 0.0033589557180718397
4.132 1.0000019205242403 0.9998431677605446 1.0007690890081804 2.864071565155337e-05 -2.2693204515742647e-05 -2.0307094028068352e-05 2.0364865723823365e-05 -5.408419022876898e-10 -3.515019103020758e-07 2.2624353357809755e-06 1.6017617777844444e-06 0.000770796213700616 1.0000000012632981 0.9998417975030099 1.0000000247204588 1.6411887857091761e-09 1.606267717685922e-10 1.6082950132835047e-10 1.6449784663687555e-09 3.1215277752135617e-09 -3.498000622294223e-07 1.7141998955359475e-09 3.7121001207465125e-08 3.470642380532248e-08 1.0002338020097197 1.0000087852378816 1.0055537707587343 -1.2346865653805388e-07 1.2385007330049017e-07 1.3663169176609185e-05 3.6209792797236156e-05 8.047040475301612e-11 -3.361555997097741e-07 0.00032820103121376505 0.00023446191621332463 0.007811639229793612 1.0000039257859747 0.9998446006172347 1.0001063859518544 6.056663512023253e-06 -4.4614356872985904e-07 -3.279177224124892e-07 5.934797129888509e-06 2.058888003390349e-09 -3.4998290280920563e-07 3.925786689354399e-06 2.805841852143226e-06 0.00010639217925143242 1.0000004509973424 0.9998421187291733 1.000010871709225 6.489360093990495e-07 -4.6756164734896325e-09 -3.344316111421594e-09 6.476467674851503e-07 3.00060955172871e-09 -3.498191071189243e-07 4.50999301450429e-07 3.2528955162278816e-07 1.0871697627437741e-05 1.0000243029484577 0.9998591546060361 0.9967835412688142 -0.0001278471451751442 0.0001396543893223051 4.671474220452253e-05 -2.4657792694562806e-05 -1.5408683055741734e-10 -3.504249808951904e-07 2.5046717023454913e-05 1.7924637283487754e-05 0.0033527301816112186
4.142 1.000001825850545 0.999843100269091 1.0007677930902272 2.8530094333007263e-05 -2.270791457352774e-05 -2.0350972300216455e-05 2.02632631963746e-05 -5.369533466199263e-10 -3.573789117821487e-07 2.18486673515417e-06 1.545706486137723e-06 0.0007694909372633401 1.0000000012632486 0.9998417976365899 1.0000000247194238 1.6401427227750071e-09 1.606069627014665e-10 1.608065055954478e-10 1.6448136620118712e-09 3.1231198581277983e-09 -3.556428764969516e-07 1.6428080780178651e-09 3.71292197327002e-08 3.656200811761426e-08 1.0002339999060232 1.0000089240734038 1.0055635455499998 -1.104662863617278e-07 1.2239069869182773e-07 1.1452975620882876e-05 3.095971476330501e-05 6.151633132556498e-11 -3.4155256775421003e-07 0.0003281618028386088 0.00023443551954260738 0.007813091876358261 1.0000039236843974 0.9998445992494127 1.000106383684743 6.055092666124184e-06 -4.475458313582255e-07 -3.2938191428035124e-07 5.9332287269548e-06 2.059448935184136e-09 -3.5582936040565015e-07 3.923685068424655e-06 2.8043468790025567e-06 0.00010638990966100386 1.0000004509743423 0.9998421188463238 1.0000108716997358 6.489183119991167e-07 -4.6917414302847385e-09 -3.360512588003804e-09 6.476299532204495e-07 3.0020512941385e-09 -3.5566228668019576e-07 4.5097602048791707e-07 3.252795836587651e-07 1.0871694283606014e-05 1.0000260125316975 0.9998603759124035 0.996787221045067 -0.00012657616787522017 0.0001393471984385766 4.9140337822144736e-05 -2.2865574982027104e-05 -1.4544170692713552e-10 -3.561753809090903e-07 2.6731516417187152e-05 1.9127871944364698e-05 0.0033459319094591585
4.152 1.000001731505636 0.9998430330146838 1.0007664932273161 2.8419557096820742e-05 -2.2722311816081138e-05 -2.0394458013249616e-05 2.0161804961049364e-05 -5.330582611927834e-10 -3.633475927462246e-07 2.1089573487907886e-06 1.4908014528881335e-06 0.0007681817431132403 1.0000000012632102 0.9998417977723653 1.00000002471864 1.6394378043360868e-09 1.6057913706019273e-10 1.6084909216732518e-10 1.6443780888933407e-09 3.1247252598263928e-09 -3.6157686526045606e-07 1.546920200370594e-09 3.713879144073196e-08 3.8801025487968596e-08 1.0002341708388136 1.0000090435183642 1.005571867817343 -8.999066372036441e-08 1.1757437372548169e-07 9.59083578553244e-06 2.6423337995413705e-05 4.895590315056801e-11 -3.4709859032223404e-07 0.0003281309129874961 0.0002344150536068924 0.007814234342052197 1.00000392158337 0.9998445978841718 1.0001063814057038 6.053522178032394e-06 -4.489473585517935e-07 -3.3084528233065796e-07 5.93166007675651e-06 2.0600241561529583e-09 -3.6176705511179723e-07 3.921583983964748e-06 2.802852228117792e-06 0.00010638762827942772 1.0000004509513534 0.9998421189656693 1.0000108716904839 6.489009564275334e-07 -4.707873340116489e-09 -3.3766428057000475e-09 6.476128678470822e-07 3.0035067831329236e-09 -3.615966464533067e-07 4.509526721236177e-07 3.252696861422678e-07 1.0871692816960196e-05 1.000027703619445 0.9998615840105245 0.996791568337902 -0.00012530378561588404 0.00013901619086842534 5.1556800920236076e-05 -2.1057829911329666e-05 -1.350422678784618e-10 -3.6201896423870866e-07 2.8418208069645492e-05 2.0332465988374462e-05 0.003338555525747758
4.162 1.0000016374893814 0.9998429659972644 1.0007651894485587 2.8309105008845948e-05 -2.2736397223181628e-05 -2.0437552113491394e-05 2.006049168438072e-05 -5.291588146232061e-10 -3.6940925525480193e-07 2.0348469291026547e-06 1.4371453299671678e-06 0.0007668686605290996 1.0000000012631804 0.9998417979103682 1.0000000247180898 1.6391404885405555e-09 1.6055636212516116e-10 1.6092577014599e-10 1.6437200872444676e-09 3.1263427984505148e-09 -3.6760332328176564e-07 1.4461805221371738e-09 3.7149989466728705e-08 4.087844984374763e-08 1.0002343179947943 1.0000091458746214 1.0055789436390055 -5.823892743542329e-08 1.080823260655834e-07 8.02507063215577e-06 2.2513668574679305e-05 4.089761502204943e-11 -3.527926883527279e-07 0.000328106985382126 0.00023439946395364922 0.007815129892112537 1.0000039194828911 0.9998445965215456 1.0001063791147242 6.051952114663022e-06 -4.5034813801157394e-07 -3.3230785822538716e-07 5.93009122798955e-06 2.0606121736927265e-09 -3.6779728262937003e-07 3.919483450974113e-06 2.8013579056501512e-06 0.00010638533509135811 1.0000004509283742 0.9998421190872437 1.0000108716814526 6.488840090313047e-07 -4.7239994662316515e-09 -3.39273795217464e-09 6.475955595987715e-07 3.004974249734413e-09 -3.676234821127249e-07 4.509293405519438e-07 3.252598928910974e-07 1.0871691565579134e-05 1.000029376223929 0.9998627789091227 0.9967965888950169 -0.00012403050196250364 0.0001386619262584011 5.396231512348172e-05 -1.9235188814620956e-05 -1.228809355541589e-10 -3.679569312045583e-07 3.010400235682613e-05 2.1536429535688612e-05 0.0033305958060484532
4.172 1.0000015438016454 0.9998428992167709 1.0007638817829712 2.8198739093463765e-05 -2.2750171783050943e-05 -2.0480255554533115e-05 1.9959324053508114e-05 -5.252551503901009e-10 -3.755652175742302e-07 1.96269181497103e-06 1.3848489783677445e-06 0.0007655517187058644 1.0000000012631578 0.9998417980506326 1.0000000247177268 1.6392843422138555e-09 1.6054293638607981e-10 1.6099947921175506e-10 1.6429108768103736e-09 3.127972043319068e-09 -3.7372356158760654e-07 1.3647319092559508e-09 3.7163008816891885e-08 4.23683071123656e-08 1.0002344441673614 1.000009233167341 1.0055849508199406 -9.402780360007962e-09 9.182834164294904e-08 6.710974043645051e-06 1.91523459299042e-05 3.598376436215097e-11 -3.58633365055194e-07 0.00032808902083955203 0.0002343879531594684 0.007815824847610566 1.0000039173829587 0.9998445951615665 1.0001063768117624 6.0503825098362465e-06 -4.517481655391985e-07 -3.3376967888930174e-07 5.928522252745718e-06 2.0612117141846117e-09 -3.739213550184955e-07 3.917383482704361e-06 2.7998639158408485e-06 0.0001063830300911917 1.0000004509054023 0.9998421192110791 1.000010871672594 6.488675032612367e-07 -4.740115636666837e-09 -3.408835066213609e-09 6.475781001081445e-07 3.006453149821101e-09 -3.737441043645333e-07 4.5090610603842185e-07 3.252502279161494e-07 1.0871688938986251e-05 1.0000310303759747 0.9998639606301997 0.9968022879555364 -0.00012275680477320084 0.0001382849626711898 5.635511347127197e-05 -1.739831163190414e-05 -1.089545787303137e-10 -3.7399050194897653e-07 3.1786717242158566e-05 2.2738205407332766e-05 0.0033220477002814434
4.182 1.0000014504422872 0.9998428326731374 1.0007625702594751 2.8088460330815295e-05 -2.276363649226549e-05 -2.052256928121008e-05 1.9858302771337284e-05 -5.213487005676761e-10 -3.8181681430877823e-07 1.8926666109265472e-06 1.33403682705792e-06 0.0007642309465998269 1.0000000012631396 0.9998417981931916 1.0000000247174774 1.639868236799862e-09 1.6053448377612705e-10 1.6104399280047092e-10 1.642040552665348e-09 3.1296118958043944e-09 -3.799389071443434e-07 1.3244153302398592e-09 3.717785657672218e-08 4.302090031183304e-08 1.0002345517466877 1.000009307137487 1.0055900417285843 6.521629009988523e-08 6.558764538567638e-08 5.610009449982784e-06 1.6269182135733846e-05 3.324774953826415e-11 -3.6461841396802404e-07 0.000328076285880483 0.0002343799030270012 0.007816353037712094 1.0000039152835691 0.9998445938042689 1.0001063744967502 6.048813362348784e-06 -4.5314744560734057e-07 -3.35230771060765e-07 5.926953240769009e-06 2.0618233546195445e-09 -3.801405997027523e-07 3.915284083311284e-06 2.7983702558811514e-06 0.00010638071316703657 1.0000004508824352 0.99984211933721 1.0000108716638354 6.488514376739136e-07 -4.756225740104919e-09 -3.424960725890594e-09 6.475605790373745e-07 3.0079427202893742e-09 -3.799598402647709e-07 4.5088301974545916e-07 3.2524068940860306e-07 1.0871683718895097e-05 1.0000326661241716 0.9998651292084453 0.9968086702512832 -0.00012148316637844413 0.000137885856238257 5.873347984396386e-05 -1.5547884972482427e-05 -9.326355452051885e-11 -3.801209170000709e-07 3.346462457057777e-05 2.3936559815551113e-05 0.0033129063547408005
4.192 1.0000013574111606 0.9998427663662971 1.0007612549069091 2.797826965798829e-05 -2.2776792349912627e-05 -2.0564494221491062e-05 1.9757428545240602e-05 -5.17440218854808e-10 -3.881653974228226e-07 1.8249658388510765e-06 1.2848482540050327e-06 0.000762906372888896 1.0000000012631212 0.9998417983380787 1.000000024717246 1.6408559471874604e-09 1.6052425915412956e-10 1.6105176863980444e-10 1.6412064394485617e-09 3.1312612736039935e-09 -3.862507031084427e-07 1.3354886234619448e-09 3.719430918358625e-08 4.2762821517925254e-08 1.0002346426988098 1.000009369226293 1.0055943457376468 1.7840661981469274e-07 2.44770742182719e-08 4.6890676153723985e-06 1.3801632077394113e-05 3.200619897348784e-11 -3.707446491528651e-07 0.0003280682243256973 0.00023437481411439924 0.00781673931653233 1.0000039131847194 0.9998445924496859 1.0001063721695973 6.047244636153674e-06 -4.545459855194041e-07 -3.366911424181784e-07 5.925384290506128e-06 2.062444485561518e-09 -3.864563614259319e-07 3.913185245831661e-06 2.7968769149524553e-06 0.0001063783840670905 1.0000004508594689 0.9998421194656696 1.0000108716550808 6.488357764056757e-07 -4.772336937403825e-09 -3.4411220647648803e-09 6.475430939926854e-07 3.0094421117048366e-09 -3.86272033570594e-07 4.508600919073119e-07 3.2523124422185235e-07 1.0871675260047436e-05 1.0000342835340479 0.9998662846906445 0.9968157400088403 -0.000120210043723762 0.00013746516083110868 6.1095750174885e-05 -1.3684620197511868e-05 -7.581178921226183e-11 -3.863494385210739e-07 3.5136339708238675e-05 2.5130503830380328e-05 0.003303167133034199
4.202 1.0000012647081173 0.9998427002961793 1.000759935754034 2.786816796844819e-05 -2.2789640351497442e-05 -2.0606031287797954e-05 1.9656702070407608e-05 -5.135305727641521e-10 -3.946123344439117e-07 1.7598054422143871e-06 1.2374389096548977e-06 0.0007615780260801562 1.0000000012630996 0.9998417984853277 1.0000000247169285 1.6421773502242507e-09 1.605086761998544e-10 1.6103232222330803e-10 1.6404968525853312e-09 3.132919449779763e-09 -3.9266031000482426e-07 1.3919152926794305e-09 3.721196549848914e-08 4.167001118380825e-08 1.0002347185280724 1.0000094205476764 1.0055979712302183 3.486360092649951e-07 -3.8758809487029775e-08 3.9197889941427215e-06 1.1694223807928174e-05 3.178106799694104e-11 -3.770075331346761e-07 0.00032806438797107723 0.00023437225976934422 0.007817002316570296 1.0000039110864059 0.9998445910978515 1.0001063698302042 6.045676260735899e-06 -4.559437890141123e-07 -3.3815078342377374e-07 5.923815490349157e-06 2.063075066783734e-09 -3.928700013174541e-07 3.91108695641359e-06 2.7953838777509356e-06 0.00010637604248747831 1.0000004508364997 0.9998421195964917 1.0000108716462262 6.488204487876958e-07 -4.788452714507373e-09 -3.4573098847915833e-09 6.475257327754939e-07 3.0109504324163504e-09 -3.92682044334233e-07 4.5083729552214315e-07 3.252218368861775e-07 1.0871663576574479e-05 1.0000358826872502 0.9998674271350949 0.9968235009523431 -0.00011893787845922782 0.00013702342774428447 6.3440313458764e-05 -1.1809251530985659e-05 -5.6606813703677016e-11 -3.926773494633941e-07 3.68007411499385e-05 2.6319236141149735e-05 0.0032928256358849767
4.212 1.000001172333003 0.9998426344627124 1.0007586128295538 2.7758156115063918e-05 -2.2802181485308162e-05 -2.064718138683942e-05 1.9556124010932227e-05 -5.096210592368882e-10 -4.0115901014385423e-07 1.697423965632124e-06 1.191981855423932e-06 0.0007602459347019252 1.0000000012630708 0.9998417986349729 1.0000000247164247 1.6437302378858913e-09 1.6049112374894289e-10 1.6100323259329257e-10 1.6399715318691565e-09 3.134585291292908e-09 -3.9916910435963195e-07 1.4761038291420586e-09 3.723036347047292e-08 3.993604659991771e-08 1.000234780216393 1.0000094618439692 1.0056010071315211 6.021073385864292e-07 -1.3470781809010535e-07 3.277951269815225e-06 9.897972361805964e-06 3.223966428700302e-11 -3.8340068205757944e-07 0.00032806438294055273 0.00023437185213186085 0.007817156582632297 1.0000039089886241 0.9998445897487993 1.0001063674784763 6.044108133817059e-06 -4.5734085285671566e-07 -3.3960967700712207e-07 5.922246901446753e-06 2.0637138687760702e-09 -3.9938289769776355e-07 3.9089892010275754e-06 2.7938911304936147e-06 0.00010637368823691937 1.000000450813524 0.9998421197297104 1.0000108716371705 6.488053528129555e-07 -4.804569545700315e-09 -3.473506883694065e-09 6.475085561517041e-07 3.0124662917682514e-09 -3.991912498828856e-07 4.5081458046233725e-07 3.2521240711840566e-07 1.087164933401292e-05 1.0000374636807325 0.9998685566110246 0.9968319563069492 -0.00011766709696264008 0.00013656120538370738 6.576561257078054e-05 -9.922534197440088e-06 -3.566045136695247e-11 -3.991059543071812e-07 3.845691114207171e-05 2.7502100760182223e-05 0.0032818777198448455
4.222 1.0000010802856603 0.9998425688658215 1.0007572861621297 2.764823491911006e-05 -2.2814416733500547e-05 -2.068794543096063e-05 1.945569498752237e-05 -5.057123263653391e-10 -4.0780682698999556e-07 1.6380831661669334e-06 1.1486683383718528e-06 0.0007589101274409291 1.000000001263032 0.9998417987870499 1.0000000247156564 1.6453891101364126e-09 1.604804812357902e-10 1.6097799874634471e-10 1.6396517016884445e-09 3.1362586938933074e-09 -4.0577848063527785e-07 1.5675640781913457e-09 3.724909106598637e-08 3.785141069309462e-08 1.0002348281318996 1.000009493419664 1.005603523926017 9.753476868188032e-07 -2.785530841177491e-07 2.7429206907425314e-06 8.36979504482605e-06 3.315308033481685e-11 -3.899152166550449e-07 0.0003280678284687913 0.00023437321761043164 0.007817214209723745 1.000003906891371 0.9998445884025651 1.0001063651143396 6.0425401299177335e-06 -4.5873716845270437e-07 -3.4106780973391055e-07 5.92067854513989e-06 2.064360693759545e-09 -4.0599644461888624e-07 3.90689197096637e-06 2.7923986651391983e-06 0.0001063713213603349 1.0000004507905385 0.999842119865361 1.0000108716278362 6.487903632281773e-07 -4.820678827290329e-09 -3.4896994610162147e-09 6.474915849775903e-07 3.013989243386835e-09 -4.05801043905167e-07 4.507918883964966e-07 3.2520290530237316e-07 1.0871633747769998e-05 1.0000390266259487 0.999869673198018 0.9968411088029131 -0.00011639811026338172 0.00013607903895945637 6.80701449143988e-05 -8.025242583026661e-06 -1.2987423428337913e-11 -4.056365809076408e-07 4.0104091248830616e-05 2.8678555358024388e-05 0.0032703195150107804
4.232 1.0000009885659307 0.9998425035054315 1.0007559557803911 2.753840518577645e-05 -2.2826347078101158e-05 -2.0728324344890866e-05 1.9355415579854218e-05 -5.018053466663986e-10 -4.145572045026099e-07 1.582067749908536e-06 1.1077079661125574e-06 0.0007575706331330612 1.00000000126298 0.9998417989415946 1.0000000247145757 1.6470209213826575e-09 1.6048579085746886e-10 1.609586926005809e-10 1.6395222019620683e-09 3.137937903055383e-09 -4.1248984974673873e-07 1.648297446836616e-09 3.726783904530093e-08 3.5794616345968285e-08 1.0002348618986403 1.0000095150472743 1.00560557412133 1.5183770833753134e-06 -4.916956634178038e-07 2.297164422933914e-06 7.0719417615976844e-06 3.4363355254384647e-11 -3.96538940692792e-07 0.00032807432443222146 0.00023437597896142347 0.007817186099579184 1.0000039047946445 0.9998445870591851 1.000106362737752 6.040972115279689e-06 -4.601327268388707e-07 -3.42525179590039e-07 5.9191104065519975e-06 2.0650138723087874e-09 -4.127120553379796e-07 3.904795263255072e-06 2.790906479935816e-06 0.0001063689421293915 1.0000004507675408 0.9998421200034802 1.000010871618175 6.487753465588304e-07 -4.836771246193602e-09 -3.5058850079230037e-09 6.474748036394026e-07 3.0155186930388652e-09 -4.125128380145196e-07 4.507691617946029e-07 3.251932984412572e-07 1.0871618373664465e-05 1.000040571648061 0.9998707769854482 0.9968509606802026 -0.00011513131383843273 0.00013557747017733837 7.035246291348205e-05 -6.118168414757541e-06 1.1393948511087213e-11 -4.12270578532377e-07 4.174164868804744e-05 2.9848147265552444e-05 0.0032581474417586534
4.242 1.000000897173652 0.9998424383814649 1.0007546217129404 2.7428667724385138e-05 -2.283797350579913e-05 -2.0768319065293312e-05 1.9255286343407506e-05 -4.979006622190875e-10 -4.214115803168398e-07 1.529683866724889e-06 1.0693279894998348e-06 0.0007562274806234479 1.0000000012629147 0.9998417990986448 1.0000000247131686 1.6485047023358374e-09 1.6051073698579276e-10 1.6093724856046047e-10 1.6395478268991555e-09 3.1396225610819586e-09 -4.1930464072145343e-07 1.7043615202852514e-09 3.728639525076256e-08 3.420831402504937e-08 1.0002348802184675 1.0000095258390171 1.0056071921270184 2.298464629297884e-06 -8.037871251090735e-07 1.9258201172788876e-06 5.9714501958992815e-06 3.5766053487880876e-11 -4.0325532729140465e-07 0.00032808342266112464 0.00023437974013386075 0.007817082957330624 1.0000039026984433 0.9998445857186977 1.000106360348705 6.039403968389504e-06 -4.6152752430681386e-07 -3.439817953346743e-07 5.917542451529297e-06 2.065673097947721e-09 -4.1953115971977236e-07 3.90269907716749e-06 2.7894145757558477e-06 0.00010636655089981237 1.0000004507445301 0.9998421201441056 1.0000108716081728 6.487601824092893e-07 -4.8528429652748455e-09 -3.5220719907989804e-09 6.474581774311433e-07 3.0170535107043027e-09 -4.193280613316426e-07 4.507463480679343e-07 3.251835658636383e-07 1.0871604788703979e-05 1.0000420988851462 0.9998718680719136 0.996861513693586 -0.00011386708725053275 0.000135057036931759 7.261117436259935e-05 -4.20211895872567e-06 3.7461283377960816e-11 -4.190093203672476e-07 4.336905052886576e-05 3.1010495074982714e-05 0.0032453582264028733
4.252 1.0000008061086598 0.9998423734938444 1.000753283988345 2.73190233663472e-05 -2.284929701072535e-05 -2.080793053416904e-05 1.9155307833374875e-05 -4.939990846320505e-10 -4.2837140951837585e-07 1.4812559497614855e-06 1.0337713504754004e-06 0.000754880698591363 1.000000001262836 0.9998417992582405 1.00000002471145 1.6497476218648296e-09 1.6055204652688583e-10 1.609010501330035e-10 1.639698853039943e-09 3.1413116761196327e-09 -4.262243001387621e-07 1.7261646765374037e-09 3.7304621818854335e-08 3.350994807495478e-08 1.0002348806361507 1.00000952407794 1.0056083935302387 3.4044209379622227e-06 -1.2552066141914112e-06 1.6163182727100837e-06 5.039632573076545e-06 3.72883342264783e-11 -4.100423038605173e-07 0.0003280945945535483 0.0002343840682129076 0.007816916177262651 1.0000039006027677 0.9998445843811415 1.0001063579472187 6.037835595313482e-06 -4.6292156504956967e-07 -3.454376691282957e-07 5.915974650482397e-06 2.0663366614040975e-09 -4.264552046746841e-07 3.9006034103027565e-06 2.7879229524552546e-06 0.00010636414791778268 1.0000004507215068 0.9998421202872767 1.000010871597845 6.487447773670926e-07 -4.868898080912807e-09 -3.5382727852874257e-09 6.474416766599944e-07 3.018593046634172e-09 -4.262481600724003e-07 4.5072340410944996e-07 3.251736933888959e-07 1.0871594198810421e-05 1.0000436084874171 0.9998729465646783 0.9968727691181125 -0.0001126057935965124 0.00013451827299749874 7.484494264256268e-05 -2.2779152458964564e-06 6.51893678684471e-11 -4.2585420167730206e-07 4.498584370206045e-05 3.21652743827694e-05 0.003231948915655744
4.262 1.0000007153707877 0.9998423088424914 1.0007519426351312 2.7209472972567622e-05 -2.286031859309544e-05 -2.0847159689045098e-05 1.90554806225966e-05 -4.901020178002665e-10 -4.354381651840789e-07 1.4371214717774452e-06 1.001293118861206e-06 0.0007535303154747215 1.0000000012627455 0.9998417994204224 1.0000000247094514 1.6506928968026313e-09 1.605988219730601e-10 1.6084393350172749e-10 1.6399678775349901e-09 3.1430048560543093e-09 -4.3325029188740983e-07 1.7090953522703312e-09 3.7322459305791685e-08 3.392326040245908e-08 1.000234859239462 1.0000095070026627 1.0056091737745367 4.951294619465211e-06 -1.8999889648141897e-06 1.3580526794254434e-06 4.251598177874582e-06 3.888337804276403e-11 -4.1687085294087633e-07 0.0003281071832890272 0.00023438846376864483 0.007816698821016967 1.0000038985076192 0.9998445830465583 1.0001063555333296 6.036266939136023e-06 -4.643148591926086e-07 -3.468928074069094e-07 5.914406996139462e-06 2.0670051691104575e-09 -4.3348565624402095e-07 3.8985082578951205e-06 2.7864316073863445e-06 0.00010636173320650214 1.0000004506984719 0.9998421204330341 1.000010871587222 6.487290749235254e-07 -4.884946602997721e-09 -3.5544938067341793e-09 6.474252939187904e-07 3.020136049526986e-09 -4.332745989518985e-07 4.507003052923751e-07 3.251636723649017e-07 1.0871587095973728e-05 1.000045100616444 0.9998740125791199 0.996884727754904 -0.00011134777872846751 0.00013396170771730524 7.705248680882725e-05 -3.463903428862839e-07 9.455008797468547e-11 -4.3280664209484595e-07 4.6591639358330305e-05 3.3312206632313875e-05 0.003217916889800462
4.272 1.0000006249598659 0.9998422444273246 1.0007505976817672 2.7100017429724264e-05 -2.2871039255644774e-05 -2.0886007456470245e-05 1.8955805302004863e-05 -4.862100170851874e-10 -4.4261333876814533e-07 1.397623246304653e-06 9.721549646493377e-07 0.0007521763595293844 1.0000000012626453 0.9998417995852317 1.000000024707209 1.6513151551114521e-09 1.606382649767945e-10 1.6077277490004997e-10 1.6403710033885116e-09 3.144700859825986e-09 -4.4038409901243394e-07 1.6546747263033007e-09 3.7339968102742706e-08 3.533823906464599e-08 1.000234810287813 1.0000094705411717 1.0056095062847374 7.0852372823104866e-06 -2.8091681731267235e-06 1.1420942650902652e-06 3.5858138265560306e-06 4.051910161378301e-11 -4.2370346938133545e-07 0.00032812032241632665 0.0002343923062695482 0.007816446980501495 1.000003896413 0.9998445817149887 1.0001063531070795 6.034697973988743e-06 -4.657074200951353e-07 -3.483472029353014e-07 5.9128395047718364e-06 2.067677291361099e-09 -4.40623997856221e-07 3.8964136162162e-06 2.7849405378951476e-06 0.0001063593065883113 1.0000004506754279 0.9998421205814202 1.00001087157634 6.487130496090554e-07 -4.901001789893667e-09 -3.5707279545706815e-09 6.474090453215267e-07 3.0216821320878585e-09 -4.404088607566139e-07 4.5067705678008026e-07 3.251535061371281e-07 1.0871583090233996e-05 1.0000465754443832 0.9998750662381771 0.9968973899371866 -0.00011009337020209892 0.00013338786567571167 7.923258155667199e-05 1.5916123225425157e-06 1.2551140735213183e-10 -4.398680848082257e-07 4.8186100517605974e-05 3.445105030333645e-05 0.0032032598746357093
4.282 1.0000005348757208 0.9998421802482615 1.0007492491566619 2.699065763899836e-05 -2.288145999989363e-05 -2.0924474750757646e-05 1.88562824658099e-05 -4.823236515316612e-10 -4.4989844043822756e-07 1.363099069204451e-06 9.46617420469031e-07 0.000750818858979354 1.0000000012625367 0.9998417997527109 1.0000000247047571 1.651608240265428e-09 1.6065835089598e-10 1.607081846231638e-10 1.640931763086284e-09 3.1463991842691576e-09 -4.476272223588266e-07 1.5716869675525857e-09 3.735737858634579e-08 3.734492834706344e-08 1.0002347257662674 1.0000094089914513 1.0056093401316388 9.988180109157633e-06 -4.074442600412159e-06 9.609438104244955e-07 3.023702958781949e-06 4.2175013347719736e-11 -4.304925253860026e-07 0.0003281327931711687 0.00023439475452972081 0.007816181948218794 1.000003894318911 0.9998445803864755 1.00010635066851 6.03312869398118e-06 -4.6709925976663783e-07 -3.498008356878078e-07 5.911272199945262e-06 2.0683518377293314e-09 -4.4787173229154004e-07 3.89431948747052e-06 2.7834497449202665e-06 0.00010635686782255893 1.000000450652376 0.9998421207324761 1.0000108715652345 6.48696695409112e-07 -4.917075193911435e-09 -3.586954763604089e-09 6.473929542658362e-07 3.0232304085953974e-09 -4.4765244652678106e-07 4.506536997859482e-07 3.2514321893976123e-07 1.0871581012061208e-05 1.0000480331532073 0.9998761076717986 0.9969107555364599 -0.00010884287589924697 0.00013279726635364927 8.138405706940947e-05 3.5352405776105347e-06 1.5803871366407492e-10 -4.47039996520442e-07 4.976893223577429e-05 3.558159389670077e-05 0.0031879759523468026
4.292 1.0000004451181757 0.9998421163052176 1.0007478970881598 2.6881394504808177e-05 -2.289158182250844e-05 -2.096256248192542e-05 1.8756912689015664e-05 -4.784438176190988e-10 -4.5729499947126247e-07 1.3338688102973043e-06 9.249299291451751e-07 0.0007494578421383135 1.0000000012624215 0.9998417999229021 1.0000000247021308 1.6515748122490206e-09 1.6065164642627945e-10 1.6067731988809985e-10 1.64165885355082e-09 3.1480990070381936e-09 -4.549811814083856e-07 1.4764327538473652e-09 3.7375102693332005e-08 3.9414661652683805e-08 1.0002345948666906 1.0000093146502322 1.0056085973950342 1.3881833890400595e-05 -5.8119949908341295e-06 8.083192109824172e-07 2.5492828804758886e-06 4.383758962938268e-11 -4.371786886479061e-07 0.000328142780220174 0.00023439457317180382 0.00781593379268772 1.0000038922253542 0.999844579061061 1.0001063482176609 6.031559101598931e-06 -4.6849038591620134e-07 -3.5125367768717906e-07 5.9097050899541145e-06 2.0690287933047483e-09 -4.552303794700184e-07 3.892225881763782e-06 2.7819592359073733e-06 0.0001063544167540199 1.0000004506293179 0.9998421208862451 1.0000108715539386 6.486800144674526e-07 -4.933174757966759e-09 -3.603146978131263e-09 6.473770293621913e-07 3.0247807132328775e-09 -4.550068756087495e-07 4.50630305257291e-07 3.2513286000598254e-07 1.0871579255751617e-05 1.0000494739339314 0.9998771370163945 0.99692482396871 -0.00010759658226813489 0.00013219042375054753 8.350579875650002e-05 5.4836350673340475e-06 1.9209483743172518e-10 -4.54323868398505e-07 5.1339873714948824e-05 3.670365030685736e-05 0.003172063571502239
4.302 1.0000003556870507 0.999842052598106 1.000746541504553 2.6772228929985693e-05 -2.2901405713261208e-05 -2.1000271568677277e-05 1.8657696512003314e-05 -4.745708070383897e-10 -4.6480456403926174e-07 1.3102195219904324e-06 9.073190448768546e-07 0.000748093337419101 1.000000001262301 0.9998418000958488 1.0000000246993686 1.6512209570939137e-09 1.6061737160742382e-10 1.6070207139976198e-10 1.64252994844288e-09 3.1498002473656888e-09 -4.6244751491029265e-07 1.3909153305092393e-09 3.7393678781999214e-08 4.1078378841650424e-08 1.0002344034045632 1.0000091773959836 1.0056071704603107 1.903039713017828e-05 -8.166214488608338e-06 6.789731936801709e-07 2.148838856043828e-06 4.5498236045005696e-11 -4.4368952168249614e-07 0.0003281474699387104 0.00023438984502690175 0.007815747148527416 1.0000038901323314 0.9998445777387883 1.0001063457545771 6.029989202010638e-06 -4.698807995660508e-07 -3.5270570804478124e-07 5.908138152759848e-06 2.069707126313918e-09 -4.6270147945211564e-07 3.890132814824859e-06 2.780469023499216e-06 0.00010635195338008244 1.0000004506062552 0.9998421210427698 1.0000108715424925 6.486630125242631e-07 -4.949300928174627e-09 -3.6192827444330157e-09 6.473612485433387e-07 3.0263316787768558e-09 -4.6247368691976435e-07 4.506069554629237e-07 3.25122496553773e-07 1.0871576238727975e-05 1.0000508979858393 0.9998781544142819 0.9969395942005534 -0.00010635475213522546 0.00013156784596716245 8.559674689448266e-05 7.435930779413322e-06 2.2763927113456355e-10 -4.6172121523016675e-07 5.289869193015114e-05 3.781705227554661e-05 0.003155521556309385
4.312 1.000000266582161 0.9998419891268384 1.00074518243408 2.6663161818870083e-05 -2.291093265409002e-05 -2.1037602949354658e-05 1.85586344406414e-05 -4.707057837269988e-10 -4.7242870112007317e-07 1.2923896643238763e-06 8.939756254672684e-07 0.0007467253732287579 1.0000000012621766 0.9998418002715945 1.000000024696519 1.650558793053172e-09 1.6056174929954775e-10 1.6078620140695647e-10 1.643492025169853e-09 3.1515018342798708e-09 -4.700277800399853e-07 1.3375154722653667e-09 3.7413660685752095e-08 4.2023136462493617e-08 1.0002341331885787 1.000008984238406 1.0056049195675754 2.5741252269244915e-05 -1.1312975058043197e-05 5.685376960408047e-07 1.8106331634370008e-06 4.7150724048334694e-11 -4.4993849188940386e-07 0.00032814241836507735 0.00023437751735649418 0.007815690252653225 1.0000038880398432 0.999844576419701 1.0001063432793138 6.028419008341214e-06 -4.712704941134525e-07 -3.54156923422698e-07 5.9065713353370245e-06 2.0703863921062043e-09 -4.702865909127564e-07 3.888040301581736e-06 2.7789791211999603e-06 0.00010634947780459103 1.0000004505831894 0.9998421212020941 1.0000108715309437 6.486457019856873e-07 -4.965447744264529e-09 -3.6353581506357205e-09 6.473455585043285e-07 3.0278834205333897e-09 -4.700544383155457e-07 4.5058371862562154e-07 3.2511219838131725e-07 1.0871570799170777e-05 1.0000523055156991 0.9998791600131238 0.9969550647551894 -0.00010511762204783374 0.00013093003473691858 8.765589618066691e-05 9.391258532354752e-06 2.6462924510179454e-10 -4.69233576852975e-07 5.4445176446547075e-05 3.892164869525337e-05 0.003138349115176771
4.322 1.00000017780332 0.9998419258913249 1.0007438199049297 2.6554194085500967e-05 -2.292016361997204e-05 -2.107455758922647e-05 1.8459726960328916e-05 -4.668489997125062e-10 -4.80168997429532e-07 1.2805540365087479e-06 8.850423118921175e-07 0.0007453539778294563 1.0000000012620505 0.9998418004501833 1.0000000246936407 1.6496150576841e-09 1.6049897923812795e-10 1.6090896176533597e-10 1.644475565566262e-09 3.1532030986890837e-09 -4.777235541706735e-07 1.3304103218333513e-09 3.743549518635313e-08 4.211677671498719e-08 1.0002337613702663 1.0000087188538913 1.0056016710148248 3.436287074224169e-05 -1.546203415389281e-05 4.7339144565203557e-07 1.5246468285838598e-06 4.879268259805285e-11 -4.5582462886688684e-07 0.00032812060107660857 0.00023435271922953856 0.007815868433353029 1.0000038859478921 0.9998445751038434 1.000106340791936 6.0268485481559235e-06 -4.7265945578806975e-07 -3.5560734478060385e-07 5.90500456782992e-06 2.071065907649664e-09 -4.77987291995136e-07 3.885948349962581e-06 2.7774895388536072e-06 0.00010634699013211187 1.0000004505601219 0.9998421213642621 1.0000108715193514 6.48628110049998e-07 -4.981600805864464e-09 -3.6513939506196002e-09 6.47329889694075e-07 3.0294349423457014e-09 -4.777507065155609e-07 4.505606293459506e-07 3.25102020857028e-07 1.0871562408659542e-05 1.0000536967369649 0.9998801539653613 0.9969712337180459 -0.00010388539913896561 0.0001302774848967633 8.96822952154653e-05 1.134874643095027e-05 3.0301892115456236e-10 -4.768625158145045e-07 5.5979135181517836e-05 4.001730158760921e-05 0.0031205458485878707
4.332 1.0000000893503387 0.9998418628914743 1.0007424539452323 2.6445326659234244e-05 -2.2929099580561296e-05 -2.1111136474060282e-05 1.8360974555048566e-05 -4.630014048657331e-10 -4.880270599898933e-07 1.274811273712426e-06 8.806028877877492e-07 0.0007439791792662414 1.0000000012619248 0.9998418006316613 1.000000024690797 1.6484374794823356e-09 1.6044745216536556e-10 1.6103029976419935e-10 1.6454127602347974e-09 3.1549036996962426e-09 -4.855364337945402e-07 1.3689442047023525e-09 3.745944162907862e-08 4.139081890907154e-08 1.0002332598119332 1.0000083611343302 1.0055972164868383 4.527915777695645e-05 -2.085803945470521e-05 3.905475658466259e-07 1.2823515376429019e-06 5.042022860283253e-11 -4.6123312912957744e-07 0.000328071050204192 0.0002343077824575802 0.007816443293236172 1.0000038838564802 0.9998445737912618 1.0001063382925113 6.025277869295706e-06 -4.740476665252437e-07 -3.5705701261829695e-07 5.903437782508169e-06 2.071745286728232e-09 -4.858051800862572e-07 3.883856958514567e-06 2.7760002801174525e-06 0.00010634449038982426 1.0000004505370554 0.9998421215293197 1.0000108715077787 6.48610283877159e-07 -4.997741853654081e-09 -3.667430721181918e-09 6.473141744229886e-07 3.0309854743233186e-09 -4.855640885221292e-07 4.505376825455974e-07 3.250919943302338e-07 1.0871551180203466e-05 1.0000550718689625 0.9998811364276321 0.9969880987419972 -0.00010265825752043361 0.00012961068378478422 9.167504592133433e-05 1.3307521273425147e-05 3.4276090311143195e-10 -4.846096195105036e-07 5.750039092324859e-05 4.110388362095332e-05 0.0031021117563222846
4.342 1.0000000012230232 0.9998418001271934 1.0007410845830536 2.6336560487378982e-05 -2.2937741505687412e-05 -2.1147340597137973e-05 1.8262377718970253e-05 -4.591630009776192e-10 -4.9600451496596e-07 1.2751756841483063e-06 8.806750970481771e-07 0.0007426010054121349 1.0000000012618018 0.9998418008160743 1.0000000246880454 1.6470962891678317e-09 1.6042503737439126e-10 1.6110416370683814e-10 1.646250541531813e-09 3.1566028782940087e-09 -4.934680349227487e-07 1.4393512951085464e-09 3.7485562741038826e-08 4.000550449444768e-08 1.0002325945223463 1.0000078867845594 1.0055913140253188 5.889957028109086e-05 -2.7779584768909923e-05 3.1755832797791935e-07 1.0765091103000119e-06 5.20324372860677e-11 -4.6603719326849504e-07 0.0003279769927335821 0.00023423090496314344 0.007817658586140514 1.0000038817656098 0.9998445724820014 1.0001063357811049 6.023707043256505e-06 -4.7543510778645666e-07 -3.5850597291332693e-07 5.901870926565483e-06 2.0724237581351614e-09 -4.937418730978992e-07 3.881766120011156e-06 2.774511344102354e-06 0.00010634197854120461 1.0000004505139921 0.9998421216973126 1.0000108714962834 6.48592293915691e-07 -5.013852633963606e-09 -3.683514070368346e-09 6.472983595225147e-07 3.0325348934094794e-09 -4.934962003853303e-07 4.505148422969177e-07 3.2508212468276607e-07 1.0871537749262218e-05 1.0000564311360503 0.9998821075601699 0.997005657052056 -0.0001014363342392796 0.00012893011055579447 9.363330290430456e-05 1.5266709905268023e-05 3.838045489285741e-10 -4.924764991927376e-07 5.900877846028058e-05 4.218127606386975e-05 0.0030830472441464754
4.352 0.9999999134211789 0.9998417375983877 1.0007397118463845 2.6227896529760466e-05 -2.2946090372096647e-05 -2.1183170939151543e-05 1.81639369577615e-05 -4.553351128377272e-10 -5.041030098287259e-07 1.281574699241995e-06 8.852081030159259e-07 0.0007412194840948285 1.0000000012616843 0.9998418010034689 1.0000000246854326 1.6456804069773495e-09 1.6044332644487023e-10 1.6109865150478839e-10 1.646951180027298e-09 3.1583002531704036e-09 -5.015199943194112e-07 1.5226877272971905e-09 3.7513777956036485e-08 3.82156273979266e-08 1.0002317252194741 1.0000072670108233 1.0055836911580955 7.564455308022887e-05 -3.653575488838065e-05 2.5243444364987567e-07 9.009959062209246e-07 5.362792966832775e-11 -4.701013980043059e-07 0.00032781343841465434 0.0002341044199657762 0.007819873110541633 1.0000038796752835 0.9998445711761098 1.0001063332577687 6.022136158719788e-06 -4.76821769184688e-07 -3.5995425829310985e-07 5.900303961856194e-06 2.073100672625942e-09 -5.01799008741971e-07 3.879675826348989e-06 2.7730227292049732e-06 0.00010633945457977185 1.0000004504909346 0.9998421218682881 1.0000108714849114 6.48574229327791e-07 -5.029922073539103e-09 -3.6996760525872776e-09 6.472824073407408e-07 3.034082370559713e-09 -5.0154867887739e-07 4.5049205681472896e-07 3.2507240251785224e-07 1.0871523129806722e-05 1.0000577747667565 0.9998830675261902 0.9970239054494403 -0.00010021972485898265 0.0001282362354078907 9.555627275820052e-05 1.722544051008709e-05 4.260987876814024e-10 -5.004647895324762e-07 6.050414220755146e-05 4.324936709362451e-05 0.0030633531301699534
4.362 0.9999998259446052 0.9998416753049602 1.0007383357631396 2.6119335749010556e-05 -2.2954147169144653e-05 -2.121862845400143e-05 1.8065652780148584e-05 -4.515179095694926e-10 -5.123242111615938e-07 1.2938523818126923e-06 8.940850517857781e-07 0.0007398346432048201 1.0000000012615737 0.9998418011938924 1.0000000246829879 1.6442882558470413e-09 1.605007223606732e-10 1.6100987622275545e-10 1.6474841963980285e-09 3.1599953518681428e-09 -5.096939683364389e-07 1.601383757932275e-09 3.7543939269142256e-08 3.6347390051931464e-08 1.0002306050869019 1.0000064683478083 1.005574050651358 9.59261666417784e-05 -4.745965833903424e-05 1.9357658485579636e-07 7.50649593155077e-07 5.520643558764876e-11 -4.7328682024298117e-07 0.00032754423306315084 0.00023390268266349336 0.00782359967105499 1.000003877585503 0.9998445698736333 1.000106330722538 6.020565315088705e-06 -4.782076517899017e-07 -3.614018727087284e-07 5.898736858060442e-06 2.0737754533394973e-09 -5.099782450313842e-07 3.877586073187089e-06 2.7715344360350575e-06 0.00010633691862224866 1.000000450467885 0.9998421220422928 1.000010871473693 6.485561885808556e-07 -5.04595165695998e-09 -3.7159201344760783e-09 6.47266287264047e-07 3.0356275522052687e-09 -5.097231808513071e-07 4.504692725107779e-07 3.2506281368714e-07 1.087150858253864e-05 1.0000591029928825 0.9998840164912488 0.9970428403149497 -9.90084787577235e-05 0.0001275295187147726 9.744321330971923e-05 1.918284384485712e-05 4.695888488846134e-10 -5.08576148008767e-07 6.198633423904838e-05 4.430805039337733e-05 0.0030430306510737396
4.372 0.9999997387930984 0.9998416132468122 1.0007369563611581 2.6010879103458147e-05 -2.296191289856975e-05 -2.1253714065159325e-05 1.7967525691551446e-05 -4.4771181050630257e-10 -5.206698073122282e-07 1.3117784848028102e-06 9.071303453284659e-07 0.0007384465107043216 1.0000000012614716 0.999841801387392 1.0000000246807281 1.6430192154308169e-09 1.6058300094655451e-10 1.6086529875757083e-10 1.6478188986671005e-09 3.161687368880536e-09 -5.179916347888379e-07 1.661634877991153e-09 3.757589005157868e-08 3.4776996567375384e-08 1.000229180793539 1.000005452673938 1.0055620792277198 0.0001201242146323781 -6.0898578214912845e-05 1.3971705993134495e-07 6.211358039095123e-07 5.6767158365370926e-11 -4.7545805007619285e-07 0.0003271186968469337 0.00023358966034384216 0.007829547200279886 1.0000038754962697 0.9998445685746197 1.0001063281754348 6.0189946128775785e-06 -4.795927701016731e-07 -3.6284878915699713e-07 5.897169583901307e-06 2.0744482263796606e-09 -5.182812609388845e-07 3.875496859768337e-06 2.7700464676640436e-06 0.0001063343709190157 1.0000004504448443 0.9998421222193741 1.0000108714626443 6.485382710927069e-07 -5.061955336385092e-09 -3.732219522682469e-09 6.472499683786135e-07 3.0371701788838936e-09 -5.180213839564507e-07 4.5044644135649496e-07 3.250533457620213e-07 1.0871495459283303e-05 1.000060416048576 0.9998849546225809 0.9970624576115951 -9.780259427014242e-05 0.0001268104100688409 9.92934327993628e-05 2.113805442529498e-05 5.142191599001784e-10 -5.168122564206827e-07 6.345521265363135e-05 4.535722398812713e-05 0.003022081468323421
4.382 0.9999996519664512 0.9998415514238429 1.0007355736682075 2.590252753766395e-05 -2.296938857093653e-05 -2.128842867710878e-05 1.78695561940182e-05 -4.439173777820385e-10 -5.291415075924652e-07 1.3350617358002601e-06 9.241204881433703e-07 0.0007370551145245416 1.0000000012613783 0.9998418015840149 1.0000000246786587 1.6419662654253847e-09 1.606678710777316e-10 1.60712350603473e-10 1.647925023178021e-09 3.1633763693640367e-09 -5.264146915054691e-07 1.693605453602205e-09 3.760948944250795e-08 3.387750869492165e-08 1.000227392843556 1.000004177462683 1.005547459399773 0.00014855869548003172 -7.720057963714645e-05 8.986976987761201e-08 5.088323322611267e-07 5.830940097945601e-11 -4.764920775181556e-07 0.0003264681011823722 0.00023311640769040385 0.007838660532254767 1.0000038734075845 0.999844567279116 1.0001063256164704 6.01742414534528e-06 -4.809771466662122e-07 -3.642949600012733e-07 5.895602109422795e-06 2.0751181464527286e-09 -5.267097553521106e-07 3.87340818614001e-06 2.7685588272033475e-06 0.00010633181175417527 1.0000004504218132 0.9998421223995795 1.0000108714517708 6.485205697145807e-07 -5.0779555496705645e-09 -3.748526382897467e-09 6.47233420773397e-07 3.0387092405437402e-09 -5.264449865522968e-07 4.504235240304796e-07 3.250439877954118e-07 1.0871484960408706e-05 1.0000617141693673 0.9998858820884128 0.9970827528864651 -9.66020138278359e-05 0.0001260793472282336 0.00010110628900373843 2.309021167071152e-05 5.599324063486696e-10 -5.251748183283532e-07 6.491064021625544e-05 4.6396789275753825e-05 0.003000507674367725
4.392 0.9999995654644529 0.9998414898359489 1.0007341877119889 2.5794281975365977e-05 -2.2976575195843983e-05 -2.1322773195021047e-05 1.7771744795947707e-05 -4.401350207066336e-10 -5.377410421123676e-07 1.3633655391853202e-06 9.447969307917603e-07 0.0007356604824279813 1.0000000012612944 0.9998418017838087 1.0000000246767775 1.6412076131512832e-09 1.607331388932082e-10 1.6059898722236942e-10 1.6477813493542965e-09 3.1650616268450246e-09 -5.349648582887649e-07 1.6915945401577126e-09 3.7644615004862615e-08 3.3906044026702085e-08 1.0002251763138827 1.0000025963107364 1.0055298843082883 0.00018145995386224074 -9.669769371664511e-05 4.328671985748845e-08 4.107286355583201e-07 5.983320603606348e-11 -4.762888180552047e-07 0.0003255023837646735 0.00023241871331411467 0.007852149357300501 1.0000038713194466 0.9998445659871698 1.0001063230456486 6.015853991581595e-06 -4.823608043534793e-07 -3.6574033745063217e-07 5.894034413481914e-06 2.0757844171231637e-09 -5.352654494562748e-07 3.871320050069712e-06 2.7670715152027664e-06 0.00010632924129337672 1.0000004503987912 0.9998421225829557 1.0000108714410707 6.485031625999342e-07 -5.093974768690525e-09 -3.764792895696156e-09 6.472166230054539e-07 3.0402446810357625e-09 -5.349957079570519e-07 4.504004941732313e-07 3.2503472825487263e-07 1.0871477818171709e-05 1.0000629975911721 0.9998867990572489 0.9971037212718443 -9.540661928670002e-05 0.00012533675498043584 0.00010288118830778028 2.5038461006739205e-05 6.066696454419743e-10 -5.336655594055867e-07 6.635248322826315e-05 4.7426650221917687e-05 0.0029783117987191967
4.402 0.9999994792868869 0.9998414284830255 1.000732798520133 2.5686143312498314e-05 -2.298347377505347e-05 -2.135674854427904e-05 1.767409202432748e-05 -4.363650409669413e-10 -5.464701634335624e-07 1.3963242181508384e-06 9.688792843695882e-07 0.0007342626419376162 1.000000001261218 0.9998418019868205 1.0000000246750744 1.6407995615209137e-09 1.6076503263149833e-10 1.605541058318699e-10 1.647388431278562e-09 3.166743001270334e-09 -5.43643875233166e-07 1.6548855425138398e-09 3.768116505194225e-08 3.4874601979249994e-08 1.0002224620194178 1.000000659771621 1.005509075142201 0.00021893843525174812 -0.00011968613738780924 -5.804508415072887e-10 3.2433853733216994e-07 6.133765899151438e-11 -4.7478283819366153e-07 0.00032410762867090024 0.00023141529451370371 0.00787149515996759 1.0000038692318551 0.9998445646988293 1.000106320462964 6.0142842083495625e-06 -4.837437565988994e-07 -3.6718489303413897e-07 5.892466496785032e-06 2.076447645973587e-09 -5.439500850935869e-07 3.869232447309156e-06 2.7655845289875795e-06 0.00010632665948225331 1.0000004503757776 0.9998421227695509 1.0000108714305331 6.484861065487585e-07 -5.1100262389193516e-09 -3.780990422426333e-09 6.471995758813497e-07 3.04177610633339e-09 -5.436752888060265e-07 4.503773455154052e-07 3.2502555450037043e-07 1.0871474020642565e-05 1.0000642665492607 0.9998877056971366 0.9971253574856371 -9.421622764187564e-05 0.0001245830439204393 0.00010461758474118663 2.698195492159805e-05 6.543707216488689e-10 -5.422862275312361e-07 6.778061059105858e-05 4.844671269221257e-05 0.002955496813793238
4.412 0.9999993934335352 0.9998413673649648 1.0007314061202004 2.557811241003429e-05 -2.2990085296840905e-05 -2.1390355680183294e-05 1.757659843385894e-05 -4.3260814489422327e-10 -5.553306447747594e-07 1.433558201958679e-06 9.960775481673845e-07 0.0007328616203886006 1.0000000012611483 0.9998418021930983 1.0000000246735283 1.6407701453786035e-09 1.6076244675122902e-10 1.6057775289518838e-10 1.6467768065467906e-09 3.1684199363077907e-09 -5.524535049913684e-07 1.5889432669581942e-09 3.771907119631091e-08 3.651678734518674e-08 1.000219178121532 0.9999983165057252 1.005484800381344 0.00026095637779409257 -0.00014640439972980686 -4.2115222865281625e-08 2.4762417434715274e-07 6.282285404113029e-11 -4.719555593403999e-07 0.0003221449102173939 0.00023000696836833975 0.00789842337433245 1.000003867144809 0.9998445634141406 1.0001063178684018 6.012714823625957e-06 -4.851260052114347e-07 -3.686286268718155e-07 5.890898389870846e-06 2.07710645547953e-09 -5.52765425612904e-07 3.867145374605033e-06 2.7640978648588074e-06 0.00010632406606862905 1.000000450352771 0.9998421229594127 1.0000108714201368 6.484694295324794e-07 -5.126111316255383e-09 -3.797118671938482e-09 6.471823096517836e-07 3.043302916027296e-09 -5.524854917515969e-07 4.50354099472572e-07 3.2501645612260764e-07 1.087147273501793e-05 1.000065521277197 0.999888602174909 0.9971476558312085 -9.303058733606583e-05 0.00012381860915769037 0.00010631497899222397 2.8919853965758613e-05 7.029737110777204e-10 -5.510385923191473e-07 6.91948930347233e-05 4.945688390184615e-05 0.002932066140417024
4.422 0.9999993079041755 0.9998413064816587 1.0007300105396775 2.547019008909401e-05 -2.2996410738977987e-05 -2.142359558262978e-05 1.7479264604396353e-05 -4.2886437914051667e-10 -5.643242821507576e-07 1.4746870605211776e-06 1.0261024465806119e-06 0.0007314574450682702 1.0000000012610828 0.9998418024026907 1.0000000246721037 1.6411141634046666e-09 1.6073462980410137e-10 1.6064507339071876e-10 1.646004929657991e-09 3.170092264166538e-09 -5.613955315513259e-07 1.5061242122015657e-09 3.775830909326333e-08 3.8393867331061034e-08 1.000215252164494 0.9999955147356321 1.0054568957800565 0.00030730403577966894 -0.0001770103915639633 -8.156820883939482e-08 1.789294178309284e-07 6.428850871424317e-11 -4.6784699317238613e-07 0.00031945108112874955 0.00022807721405848836 0.007934828743050189 1.000003865058306 0.9998445621331536 1.0001063152619312 6.011145833149391e-06 -4.865075408989301e-07 -3.700715635744367e-07 5.889330151553016e-06 2.0777605077107632e-09 -5.617132570341689e-07 3.865058833641597e-06 2.7626115208958647e-06 0.00010632146073807348 1.0000004503297701 0.9998421231525894 1.0000108714098472 6.484531268152001e-07 -5.142220907403539e-09 -3.813202131969688e-09 6.471648827189182e-07 3.044825484788305e-09 -5.61428101012483e-07 4.5033080539917554e-07 3.2500742935020293e-07 1.0871472517609665e-05 1.0000667620057555 0.9998894886554093 0.9971706101967861 -9.1849375361952e-05 0.00012304382896649764 0.00010797291740540205 3.085132769379233e-05 7.52417025382844e-10 -5.599244433602617e-07 7.059520248943863e-05 5.0457071966817124e-05 0.002908023652967572
4.432 0.9999992226985815 0.9998412458329955 1.0007286118059775 2.5362377130727226e-05 -2.3002451074690943e-05 -2.1456469242899155e-05 1.738209113221749e-05 -4.251342299821482e-10 -5.734528937533634e-07 1.5193398325146524e-06 1.0586734547083253e-06 0.0007300501433392851 1.0000000012610197 0.999841802615646 1.0000000246707519 1.6417931672203764e-09 1.60695186057997e-10 1.6072178788165973e-10 1.645150475286803e-09 3.171759441137652e-09 -5.704717611226514e-07 1.4247828883202788e-09 3.7798886330267295e-08 4.005438574661713e-08 1.0002106134893514 0.9999922039705196 1.005425283749239 0.00035758305016476917 -0.00021155912937462196 -1.1908701648890696e-07 1.169212284762006e-07 6.573432855856647e-11 -4.625802896318035e-07 0.00031584195829115793 0.0002254944500143879 0.007982646048217124 1.0000038629723442 0.9998445608559163 1.0001063126435095 6.009577198030819e-06 -4.878883505758404e-07 -3.715137375995903e-07 5.887761859545607e-06 2.0784103866634317e-09 -5.707953866040137e-07 3.8629728323689335e-06 2.761125499425871e-06 0.00010631884326765046 1.0000004503067716 0.9998421233491295 1.000010871399615 6.484371593489767e-07 -5.158340990765248e-09 -3.829275149598905e-09 6.471473727273485e-07 3.0463428266327604e-09 -5.705049227158922e-07 4.5030753042850407e-07 3.2499847743689435e-07 1.0871471745687788e-05 1.00006798896182 0.9998903653007067 0.997194214054606 -9.067219532843968e-05 0.0001222590634072789 0.00010959099096510011 3.277555554658929e-05 8.026364263917839e-10 -5.689455909077383e-07 7.198141158028538e-05 5.144718554309982e-05 0.002883373684089041
4.442 0.9999991378165254 0.9998411854188646 1.0007272099464444 2.5254674279963562e-05 -2.300820727821471e-05 -2.1488977646453388e-05 1.728507861622974e-05 -4.2141806041698745e-10 -5.827183199936538e-07 1.5671625608337766e-06 1.093524492260759e-06 0.0007286397426552857 1.000000001260957 0.9998418028320133 1.0000000246694145 1.6427399993470816e-09 1.6065648601958709e-10 1.6078016097457135e-10 1.644295611024352e-09 3.1734214816293162e-09 -5.796840225118561e-07 1.365487359194092e-09 3.7840800336435806e-08 4.115309509733959e-08 1.000205195938418 0.9999883369376726 1.0053899905949355 0.00041119932338862854 -0.00024998276201531635 -1.5474408999344058e-07 6.053766532013408e-08 6.716013324237064e-11 -4.5635909587481684e-07 0.0003111181273824579 0.0002221161836113261 0.008043666483816148 1.0000038608869208 0.9998445595824779 1.0001063100130831 6.0080088506241985e-06 -4.892684223955582e-07 -3.7295517677810934e-07 5.88619359740887e-06 2.079055265051597e-09 -5.80013644884023e-07 3.860887381416862e-06 2.759639805098972e-06 0.0001063162135961605 1.0000004502837736 0.9998421235490823 1.0000108713893812 6.484214595149707e-07 -5.174459909898907e-09 -3.845365719286945e-09 6.471298625248665e-07 3.047854518522399e-09 -5.797177858399539e-07 4.5028433928606314e-07 3.24989605186395e-07 1.0871469082390611e-05 1.0000692023672753 0.9998912322693027 0.9972184604600193 -8.949857663844804e-05 0.00012146465294647757 0.00011116883425803314 3.4691727681399516e-05 8.535683924959794e-10 -5.781038651741747e-07 7.335339322843973e-05 5.24271335411535e-05 0.002858121028852984
4.452 0.9999990532577748 0.9998411252391507 1.0007258049883596 2.514708225647831e-05 -2.3013680327655056e-05 -2.15211217634804e-05 1.7188227643492786e-05 -4.1771613189804725e-10 -5.921224247757287e-07 1.617823274435687e-06 1.13040753169453e-06 0.0007272262704568337 1.0000000012608927 0.999841803051843 1.000000024668031 1.6438668957641279e-09 1.6062483140388273e-10 1.6080960649681437e-10 1.6435152919932563e-09 3.1750778081610945e-09 -5.890341669106364e-07 1.3440158221710175e-09 3.788398605855602e-08 4.150484494579634e-08 1.0001989407262968 0.9999838716325467 1.005351160118892 0.00046736719108652144 -0.00029207502867938605 -1.8856219033533795e-07 8.941577482237179e-09 6.85657231982648e-11 -4.4942037241437925e-07 0.0003050732808581159 0.00021779497168820898 0.008119311543733571 1.0000038588020335 0.9998445583128887 1.0001063073705976 6.00644070332366e-06 -4.906477494518767e-07 -3.7439589166613137e-07 5.884625440022054e-06 2.079695026386458e-09 -5.893698843466722e-07 3.858802488523772e-06 2.7581544415010775e-06 0.00010631357176906105 1.0000004502607742 0.999842123752498 1.0000108713790854 6.484059397961479e-07 -5.190570595138731e-09 -3.861484180766025e-09 6.471124265305625e-07 3.0493611462687076e-09 -5.89068542134754e-07 4.502612733021275e-07 3.2498080990500437e-07 1.0871463778500231e-05 1.0000704024379012 0.999892089715343 0.9972433420507901 -8.832797487669856e-05 0.00012066091710741467 0.00011270612441221764 3.659904575560133e-05 9.051483779682922e-10 -5.874011163120598e-07 7.471102034438472e-05 5.339682490592539e-05 0.0028322709481108837
4.462 0.9999989690220962 0.9998410652937405 1.0007243969589532 2.503960176462851e-05 -2.301887120440279e-05 -2.1552902548869178e-05 1.7091538780248256e-05 -4.140284938582185e-10 -6.016670946779114e-07 1.6710148279837005e-06 1.169094498602647e-06 0.0007258097540304696 1.0000000012608237 0.9998418032751856 1.0000000246665468 1.6450778607728703e-09 1.606037115568231e-10 1.6081684372224938e-10 1.6428666833809066e-09 3.176728145496165e-09 -5.985240687073855e-07 1.3643582235464314e-09 3.7928287926893896e-08 4.108870691666316e-08 1.0001917993322058 0.9999787733830215 1.005309062185043 0.0005251258675268709 -0.00033748082028166597 -2.2053678469270155e-07 -3.852067853992734e-08 6.995075287366714e-11 -4.421063698524019e-07 0.00029750467625399164 0.00021238589558542024 0.008210389020372282 1.0000038567176814 0.9998445570471993 1.0001063047160044 6.0048726591043315e-06 -4.920263295745798e-07 -3.75835876238655e-07 5.883057445023767e-06 2.080329175262834e-09 -5.988659806611225e-07 3.856718153390831e-06 2.7566694081445286e-06 0.00010631091781694621 1.0000004502377708 0.9998421239594275 1.000010871368674 6.483905040125051e-07 -5.206670185000568e-09 -3.8776245028046165e-09 6.470951217444429e-07 3.0508616146681796e-09 -5.985590656474342e-07 4.5023833811824606e-07 3.249720754775253e-07 1.087145572570169e-05 1.0000715893822838 0.9998929377878379 0.9972688510468289 -8.715977346253105e-05 0.00011984815318400241 0.00011420258001066724 3.849672366686684e-05 9.573108142459344e-10 -5.968392130647921e-07 7.605416560208047e-05 5.4356168454539366e-05 0.0028058291707055588
4.472 0.9999988851092516 0.9998410055825178 1.0007229858854076 2.493223350587489e-05 -2.3023780890953334e-05 -2.1584320951092203e-05 1.6995012565872594e-05 -4.103555569756066e-10 -6.113542395042359e-07 1.7264560638237847e-06 1.2093778700169375e-06 0.0007243902204443819 1.000000001260749 0.9998418035020935 1.0000000246649219 1.646277805611631e-09 1.6059415427388102e-10 1.608157181767097e-10 1.6423833359222798e-09 3.178372918324328e-09 -6.08155625281489e-07 1.4176200499134719e-09 3.7973479817824335e-08 4.0022341661169896e-08 1.0001837362434676 0.9999730168074548 1.0052640950498317 0.0005833681333044748 -0.0003856936210128163 -2.5065442980296194e-07 -8.235583028961792e-08 7.131533964820177e-11 -4.348291602383153e-07 0.0002882250040167367 0.00020575504302102444 0.008316865863254927 1.0000038546338617 0.9998445557854618 1.0001063020492669 6.003304623479236e-06 -4.934041611852238e-07 -3.7727511634018105e-07 5.881489646869969e-06 2.0809578352914705e-09 -6.085038324434589e-07 3.85463436716458e-06 2.755184700042938e-06 0.00010630825167386956 1.0000004502147628 0.9998421241699224 1.0000108713581053 6.483750577359848e-07 -5.222757368721646e-09 -3.893772359161147e-09 6.470779823322951e-07 3.0523561963452712e-09 -6.081912541076048e-07 4.5021550518779924e-07 3.2496337399927645e-07 1.0871445323795505e-05 1.0000727634007487 0.999893776629902 0.9972949792506048 -8.599328656476996e-05 0.00011902663504363313 0.0001156579599856767 4.038398825139334e-05 1.009990518971872e-09 -6.064200446245665e-07 7.73827012853212e-05 5.530507276517666e-05 0.0027788018942267304
4.482 0.9999988015190033 0.9998409461053657 1.0007215717948648 2.482497818739079e-05 -2.3028410368493822e-05 -2.1615377924108744e-05 1.6898649512257315e-05 -4.0669731173941086e-10 -6.211857929469636e-07 1.783891736164638e-06 1.2510703423291097e-06 0.0007229676966167167 1.0000000012606673 0.9998418037326188 1.0000000246631324 1.647383347675938e-09 1.6059839593829367e-10 1.6081708931247015e-10 1.6420755072389524e-09 3.1800113373359125e-09 -6.179307574763183e-07 1.4877924755662552e-09 3.801932413945462e-08 3.852386300633194e-08 1.0001747313778222 0.9999665875431576 1.0052167808319854 0.0006408801057275217 -0.0004360610359551225 -2.789063019517899e-07 -1.229556602542015e-07 7.26590726076073e-11 -4.2805824630447947e-07 0.00027707474414800915 0.0001977883383580436 0.008437696911128148 1.0000038525505734 0.9998445545277289 1.0001062993703693 6.001736512270775e-06 -4.947812424423109e-07 -3.7871360125247084e-07 5.8799220563058625e-06 2.081580474835672e-09 -6.182853625641503e-07 3.852551116773379e-06 2.7537003107096405e-06 0.00010630557320838717 1.000000450191748 0.9998421243840356 1.0000108713473561 6.483595171734268e-07 -5.238830117204355e-09 -3.909916753964253e-09 6.470610183489467e-07 3.0538445285945614e-09 -6.179670287740228e-07 4.501927248447768e-07 3.24954674814905e-07 1.0871433301362983e-05 1.000073924684334 0.9998946063780197 0.9973217180484644 -8.482776322664981e-05 0.0001181966120456364 0.00011707206250526089 4.226007994143605e-05 1.0631218567844536e-09 -6.161455174570618e-07 7.869649919991751e-05 5.6243446113026494e-05 0.002751195784099876
4.492 0.9999987182511086 0.9998408868621664 1.000720154714424 2.4717836528190814e-05 -2.3032760616162697e-05 -2.1646074433009624e-05 1.6802450105637887e-05 -4.0305426310804205e-10 -6.311637127597861e-07 1.843091577437775e-06 1.2940038788994047e-06 0.0007215422094677261 1.0000000012605788 0.9998418039668161 1.0000000246611733 1.6483263869434403e-09 1.6061836877631273e-10 1.608216806588165e-10 1.641932826236927e-09 3.1816433469023596e-09 -6.278514098274139e-07 1.5585792047416476e-09 3.806563354465815e-08 3.687522573853348e-08 1.0001647820207415 0.9999594836287053 1.005167753944489 0.0006963898745695047 -0.0004877989493150931 -3.0529632389056744e-07 -1.6062425764074628e-07 7.39818870929988e-11 -4.223032983130708e-07 0.0002639339969448784 0.00018839999642169544 0.00857074361403706 1.0000038504678164 0.999844553274055 1.0001062966793117 6.000168256946961e-06 -4.961575712760965e-07 -3.801513304471491e-07 5.878354663027612e-06 2.0821972928720896e-09 -6.282125176629668e-07 3.85046839132971e-06 2.752216236504519e-06 0.0001063028823437489 1.0000004501687265 0.9998421246018212 1.0000108713364217 6.483438141276774e-07 -5.254885872543964e-09 -3.926057164501615e-09 6.470442191559031e-07 3.0553265014941956e-09 -6.278883342077822e-07 4.5016994309425774e-07 3.2494595515240976e-07 1.08714205894114e-05 1.0000750734138124 0.9998954271613465 0.9973490584130755 -8.366239259837349e-05 0.00011735830810011105 0.00011844472385646086 4.412425338413789e-05 1.1166392674625933e-09 -6.260175578916981e-07 7.999543064526532e-05 5.717119644776556e-05 0.0027230179709236742
4.502 0.9999986353053248 0.9998408278528023 1.0007187346711408 2.4610809261989543e-05 -2.3036832614862138e-05 -2.1676411454655673e-05 1.670641481595203e-05 -3.9942640653324756e-10 -6.412899804850612e-07 1.9038488180832432e-06 1.3380283829495495e-06 0.0007201137860438057 1.0000000012604828 0.9998418042047407 1.0000000246590555 1.6490587435283733e-09 1.6065556767612924e-10 1.6081944341815465e-10 1.6419322604288837e-09 3.1832689975984916e-09 -6.379195512098267e-07 1.6168672954851076e-09 3.811229797947852e-08 3.539164279974722e-08 1.0001539041379715 0.999951716440556 1.005117742887119 0.0007486218671967928 -0.0005400140299759925 -3.2984381873635266e-07 -1.9560041139555725e-07 7.52840493123228e-11 -4.1809298670257194e-07 0.00024873281144288775 0.00017753990255826537 0.008712803509089062 1.0000038483855898 0.9998445520244951 1.0001062939761107 5.998599808051882e-06 -4.975331467656371e-07 -3.815883145196632e-07 5.87678744492955e-06 2.082808050970782e-09 -6.382872670689537e-07 3.8483861861692575e-06 2.750732479435904e-06 0.00010630017917067304 1.000000450145698 0.9998421248233345 1.0000108713253129 6.483278994491375e-07 -5.270923953695667e-09 -3.942203496251654e-09 6.470275622881387e-07 3.056802262742426e-09 -6.37957139054919e-07 4.501471138528682e-07 3.2493720577714423e-07 1.0871408245740439e-05 1.0000762097587725 0.9998962391010526 0.9973769909071684 -8.249631013234125e-05 0.00011651192088953695 0.00011977581733220802 4.597577802266679e-05 1.170476863060474e-09 -6.360381110579002e-07 8.127936643712743e-05 5.808823140858108e-05 0.002694276046032355
4.512 0.999998552681406 0.9998407690771534 1.0007173116920223 2.450389713799228e-05 -2.3040627348941577e-05 -2.1706389971140942e-05 1.6610544107576494e-05 -3.9581402810872237e-10 -6.515666021767432e-07 1.9659784019115817e-06 1.383010182347897e-06 0.0007186824535148219 1.00000000126038 0.9998418044464487 1.0000000246568 1.6495491711659106e-09 1.607064332354856e-10 1.6079704411894141e-10 1.642051199951067e-09 3.1848880992392717e-09 -6.481371743380074e-07 1.6533055073551272e-09 3.815926906807832e-08 3.43840971095772e-08 1.0001421329602471 0.9999433111107544 1.005067546329995 0.000796353193975319 -0.0005917336672175056 -3.525811745994045e-07 -2.280750822842341e-07 7.656504531511306e-11 -4.1589866597808465e-07 0.0002314592022700898 0.00016519934102908753 0.00885975265568934 1.0000038463038956 0.999844550779106 1.0001062912607934 5.9970311347485594e-06 -4.98907972046953e-07 -3.8302456725866745e-07 5.8752203791256756e-06 2.0834124297772074e-09 -6.485116056924093e-07 3.846304503003652e-06 2.749249046253069e-06 0.00010629746395124235 1.000000450122664 0.9998421250486321 1.0000108713140503 6.483117425782196e-07 -5.286947456724192e-09 -3.958369351298547e-09 6.470110245379522e-07 3.0582713506410654e-09 -6.481754365851986e-07 4.501242040385091e-07 3.249284283957882e-07 1.087139733949334e-05 1.0000773338767661 0.9998970423097149 0.9974055056887263 -8.132860457085134e-05 0.00011565762127315846 0.00012106525212349747 4.781393864148589e-05 1.2245696647698609e-09 -6.462091409387939e-07 8.254817697305768e-05 5.899445836880553e-05 0.0026649780552475723
4.522 0.9999984703791044 0.9998407105351 1.00071588580402 2.4397100918833366e-05 -2.3044145806089077e-05 -2.1736010960168848e-05 1.6514838451765457e-05 -3.9221681637146917e-10 -6.619956086109447e-07 2.0293150771530984e-06 1.4288304597958313e-06 0.000717248239041375 1.0000000012602728 0.9998418046919979 1.0000000246544345 1.6497829403299277e-09 1.6076386745963458e-10 1.6074589753614207e-10 1.6422775902461326e-09 3.1865006806788115e-09 -6.585062968029465e-07 1.6621170133133997e-09 3.8206526596860145e-08 3.4093073035004556e-08 1.0001295227843336 0.9999343063854562 1.005018004946704 0.0008384680176524708 -0.0006419413148067755 -3.735475731964532e-07 -2.582040825287453e-07 7.782460139599492e-11 -4.162321673279959e-07 0.00021216433267459995 0.00015141469898679853 0.009006784841421797 1.0000038442227344 0.9998445495379445 1.0001062885333931 5.9954622218525095e-06 -5.002820546186674e-07 -3.844600971845371e-07 5.873653454005857e-06 2.084010680137431e-09 -6.588875523125131e-07 3.8442233460575366e-06 2.7477659451806626e-06 0.00010629473699079304 1.0000004500996253 0.9998421252777715 1.000010871302661 6.482953287684194e-07 -5.302963386652591e-09 -3.974563025285604e-09 6.469945944891935e-07 3.0597343316302896e-09 -6.585452443265021e-07 4.501011943973791e-07 3.2491962909893986e-07 1.0871388723398912e-05 1.000078445912534 0.9998978368907618 0.9974345925177236 -8.015832553150702e-05 0.00011479555288676637 0.00012231297221155265 4.9638035870684354e-05 1.278852555607052e-09 -6.565326312245072e-07 8.380173233176193e-05 5.988978450512962e-05 0.0026351324907209596
4.532 0.9999983883981703 0.9998406522265221 1.0007144570340245 2.429042137652843e-05 -2.3047388976130292e-05 -2.1765275388197173e-05 1.6419298330802045e-05 -3.8863541723714234e-10 -6.725790557656272e-07 2.093711485423869e-06 1.475383717272726e-06 0.0007158111696091284 1.0000000012601618 0.9998418049414473 1.0000000246519851 1.649756713723515e-09 1.6081837378564346e-10 1.606695693823893e-10 1.642615133545148e-09 3.1881068286171863e-09 -6.690289604869816e-07 1.6414107508260844e-09 3.8254063616935325e-08 3.459936145401065e-08 1.000116145987735 0.9999247539231483 1.0049699705730541 0.000874006132883502 -0.0006896155703615016 -3.927802774618667e-07 -2.861163495939478e-07 7.906306129960783e-11 -4.195911597607473e-07 0.00019096476104929374 0.00013626907245880063 0.009148717087638964 1.0000038421421085 0.9998445483010702 1.0001062857939427 5.993893066284038e-06 -5.016554042409909e-07 -3.858949005990349e-07 5.872086673069797e-06 2.0846027029571774e-09 -6.694171510411603e-07 3.842142718364555e-06 2.7462831821389956e-06 0.0001062919984636196 1.0000004500765836 0.9998421255108112 1.0000108712911728 6.482786547858045e-07 -5.3189814821677175e-09 -3.990781228960456e-09 6.469782752263478e-07 3.0611902118031153e-09 -6.690686046567462e-07 4.500780804090123e-07 3.249108129193993e-07 1.0871382746122688e-05 1.000079545997311 0.9998986229379799 0.9974642407644718 -7.898449149495879e-05 0.00011392583194904201 0.00012351895526070626 5.144738664802821e-05 1.3332607555623914e-09 -6.670105857972569e-07 8.503990239936591e-05 6.077411688554499e-05 0.002604748280739871
4.542 0.99999830673835 0.999840594151296 1.0007130254088643 2.418385928769936e-05 -2.3050357848095006e-05 -2.179418420967355e-05 1.6323924232205558e-05 -3.8506943559844006e-10 -6.833190245074707e-07 2.1590363236410063e-06 1.5225763257819184e-06 0.0007143712719463804 1.0000000012600487 0.9998418051948554 1.0000000246494771 1.6494744745825348e-09 1.6086117887653354e-10 1.6058462238030207e-10 1.643077068034539e-09 3.189705702443009e-09 -6.79707233265911e-07 1.5940659128075679e-09 3.8301908588833566e-08 3.57698837676973e-08 1.0001020913011145 0.9999147170636313 1.0049242746932021 0.0009022024996527935 -0.0007337706821806576 -4.10305210079919e-07 -3.1191846551211145e-07 8.028062108931335e-11 -4.2634900100275914e-07 0.00016804227005323924 0.00011989214441336599 0.009280325085661553 1.0000038400620184 0.9998445470685423 1.0001062830424738 5.992323672501516e-06 -5.030280298679133e-07 -3.8732896119409104e-07 5.870520049666758e-06 2.085188391927581e-09 -6.801024705627121e-07 3.840062619876731e-06 2.7448007594861324e-06 0.00010628924830848991 1.0000004500535402 0.9998421257478107 1.0000108712796096 6.482617247780743e-07 -5.335010495190228e-09 -4.007007199976769e-09 6.469620804806766e-07 3.0626393934696737e-09 -6.797475847990988e-07 4.500548746337161e-07 3.249019853796498e-07 1.0871379049311944e-05 1.000080634248218 0.9998994005350754 0.9974944394195948 -7.780609799927754e-05 0.00011304854727452793 0.000124683211509397 5.324132463195393e-05 1.3877305658831973e-09 -6.776450286604364e-07 8.6262557017817e-05 6.164736257368137e-05 0.0025738347774337494
4.552 0.9999982253993875 0.9998405363092994 1.0007115909553035 2.4077415430959883e-05 -2.3053053407374776e-05 -2.1822738372040344e-05 1.62287166355456e-05 -3.815189672881357e-10 -6.942176216399644e-07 2.2251726182285874e-06 1.5703251843617622e-06 0.000712928572584891 1.0000000012599353 0.9998418054522829 1.0000000246469345 1.6489456211690137e-09 1.608855044635918e-10 1.6051671978876358e-10 1.643672230893846e-09 3.1912980972366056e-09 -6.905432069858392e-07 1.5285379008928407e-09 3.83501708128678e-08 3.729452240360444e-08 1.000087461436377 0.9999042691369455 1.0048816981188344 0.0009225153777329684 -0.0007734950995812051 -4.26128509413459e-07 -3.35696299597494e-07 8.1477006522183e-11 -4.3679203956343765e-07 0.00014364294765341787 0.00010245952719248422 0.00939667258582524 1.000003837982466 0.9998445458404203 1.0001062802790162 5.990754049680494e-06 -5.043999381853415e-07 -3.8876225421639534e-07 5.86895359260745e-06 2.0857675490143944e-09 -6.90945604806759e-07 3.837983050240136e-06 2.7433186787048e-06 0.00010628648627185439 1.0000004500304966 0.9998421259888295 1.0000108712679956 6.482445483456189e-07 -5.351056946327022e-09 -4.023215003454418e-09 6.469460187030699e-07 3.0640818939624854e-09 -6.905842779526415e-07 4.5003160942604553e-07 3.248931592536915e-07 1.0871376608317907e-05 1.0000817107677398 0.9999001697553052 0.9975251771056035 -7.66221258599847e-05 0.00011216376048617992 0.00012580578266175593 5.501920056873196e-05 1.4421983661160822e-09 -6.8843800497191e-07 8.746956615228079e-05 6.250942874662309e-05 0.0025424017424464777
4.562 0.999998144381024 0.9998404787004068 1.000710153700048 2.397109058728655e-05 -2.3055476636180952e-05 -2.185093882320074e-05 1.6133675997020533e-05 -3.7798414475271537e-10 -7.052769791238539e-07 2.2920161313744783e-06 1.6185564970731901e-06 0.0007114830980184642 1.0000000012598218 0.9998418057137893 1.000000024644382 1.6481845252169804e-09 1.608885316511432e-10 1.6049098810771562e-10 1.6443891385662826e-09 3.19288409790261e-09 -7.015390004337039e-07 1.4586130385733272e-09 3.839907439433295e-08 3.8794447004357114e-08 1.00007237020315 0.9998934914071371 1.00484294351371 0.0009346416923523439 -0.0008079864232045327 -4.402304536420648e-07 -3.575147864064429e-07 8.265235479079635e-11 -4.511075220823302e-07 0.00011808004856314874 8.419480697907178e-05 0.009493404615950954 1.0000038359034524 0.9998445446167654 1.0001062775036014 5.989184212571833e-06 -5.057711320112204e-07 -3.9019475416386563e-07 5.867387290515464e-06 2.0863401288189606e-09 -7.0194867447288e-07 3.8359040122273035e-06 2.7418369439216735e-06 0.00010628371207440717 1.0000004500074535 0.9998421262339288 1.0000108712563567 6.482271389865309e-07 -5.367124056471436e-09 -4.039379876292075e-09 6.469300785030689e-07 3.0655174639494163e-09 -7.015808019831379e-07 4.5000833388083796e-07 3.24884362140259e-07 1.0871374049447235e-05 1.0000827756432955 0.9999009306611665 0.9975564420900187 -7.543154925255106e-05 0.00011127150642572284 0.00012688674078304162 5.678038262030208e-05 1.4966015943119513e-09 -6.993915806956008e-07 8.86608000720659e-05 6.336022282204416e-05 0.0025104593307706266
4.572 0.9999980636829975 0.9998404213244919 1.000708713669744 2.3864885543403028e-05 -2.305762851181327e-05 -2.1878786522442556e-05 1.6038802740712713e-05 -3.7446521299152414e-10 -7.164992555210457e-07 2.3594739077710417e-06 1.667204669227864e-06 0.0007100348748403624 1.000000001259709 0.9998418059794364 1.000000024641852 1.647213333797785e-09 1.6087099090329043e-10 1.6052248376687216e-10 1.6451880177925815e-09 3.1944626526141006e-09 -7.126967573876953e-07 1.4010691789674576e-09 3.8448949952358115e-08 3.993431934316292e-08 1.0000569392733825 0.9998824707643796 1.0048086121919604 0.0009385193712606794 -0.0008365805187401827 -4.5256265857212605e-07 -3.774168512065468e-07 8.380662090053392e-11 -4.69377256871804e-07 9.17547770974578e-05 6.53844222823628e-05 0.00956698320187275 1.000003833824978 0.9998445433976377 1.0001062747162663 5.987614183937044e-06 -5.071416109724516e-07 -3.9162644672255086e-07 5.865821103305378e-06 2.0869063260723543e-09 -7.131138246038735e-07 3.833825513775495e-06 2.740355564345135e-06 0.00010628092558335302 1.000000449984412 0.9998421264831687 1.000010871244723 6.482095193371151e-07 -5.383210629784089e-09 -4.055486845133501e-09 6.469142201193127e-07 3.0669461382565583e-09 -7.127393014805458e-07 4.4998510344449117e-07 3.2487563780674984e-07 1.0871370109174068e-05 1.0000838289468919 0.999901683304152 0.9975882222999458 -7.423334352026931e-05 0.00011037179374874035 0.00012792618720280097 5.8524256661926234e-05 1.5508791526871281e-09 -7.105078454725649e-07 8.983612953951046e-05 6.419965259169345e-05 0.0024780180730092235
4.582 0.9999979833050434 0.9998403641814285 1.0007072708909837 2.3758801095758643e-05 -2.305951000718856e-05 -2.1906282447751924e-05 1.5944097263156996e-05 -3.7096206681883443e-10 -7.278866354636263e-07 2.427462966703951e-06 1.716211322127052e-06 0.0007085839297610565 1.0000000012595986 0.9998418062492858 1.0000000246393805 1.646068485322807e-09 1.6083818929087924e-10 1.6060816816863465e-10 1.6460044274027831e-09 3.1960350964698737e-09 -7.240186481697828e-07 1.3707536802002916e-09 3.850017544270142e-08 4.049474300470999e-08 1.0000412947661677 0.999871297287992 1.0047791862336248 0.0009343174268567581 -0.0008587732694764202 -4.6304888377939666e-07 -3.9542239611292356e-07 8.493981239046553e-11 -4.915766386436716e-07 6.525254530249671e-05 4.6446749113385265e-05 0.009614853370860776 1.0000038317470434 0.9998445421830996 1.0001062719170561 5.986044000693448e-06 -5.08511370251685e-07 -3.930573348296937e-07 5.8642549671116675e-06 2.087465695271202e-09 -7.244432275784976e-07 3.831747565824435e-06 2.738874553138059e-06 0.00010627812687817871 1.000000449961373 0.9998421267366119 1.0000108712331337 6.481917260168655e-07 -5.3993119710833915e-09 -4.071538500192139e-09 6.46898379311471e-07 3.0683682069305117e-09 -7.24061946491877e-07 4.499619646433304e-07 3.2486703916439954e-07 1.0871364018737857e-05 1.0000848707348708 0.9999024277245671 0.9976205053379896 -7.302649260004466e-05 0.00010946460569312945 0.00012892425143092622 6.025022655685221e-05 1.6049697288481505e-09 -7.217889118714235e-07 9.099542599888704e-05 6.502762635440047e-05 0.002445088856293158
4.592 0.9999979032468954 0.999840307271088 1.0007058253903003 2.365283805553772e-05 -2.306112208976913e-05 -2.1933427596849037e-05 1.5849559947530536e-05 -3.6747435705331404e-10 -7.39441329747426e-07 2.4959091401563418e-06 1.7655244229155413e-06 0.0007071302894960559 1.000000001259491 0.9998418065234014 1.0000000246370122 1.6448047929622694e-09 1.6079967189824256e-10 1.6072575895373815e-10 1.646765120221938e-09 3.1976007209074114e-09 -7.355068694092435e-07 1.3746806994630105e-09 3.855308800296423e-08 4.0399626513620944e-08 1.0000255638240398 0.9998600618023578 1.0047550165445345 0.0009224154033561317 -0.0008742340644015655 -4.715892262064541e-07 -4.115280602905319e-07 8.605204198840435e-11 -5.175784157133696e-07 3.985621534294588e-05 2.8302283191933832e-05 0.009635535374136323 1.0000038296696505 0.9998445409732148 1.0001062691060183 5.984473718149521e-06 -5.098804000220383e-07 -3.9448744152251945e-07 5.862688808230433e-06 2.0880192051857997e-09 -7.359390815143372e-07 3.829670177356854e-06 2.7373939236735834e-06 0.00010627531617430596 1.0000004499383375 0.999842126994321 1.0000108712216298 6.481738135044528e-07 -5.4154179835778246e-09 -4.087557678067404e-09 6.468824824236095e-07 3.0697837313205765e-09 -7.35550934222797e-07 4.499389403363208e-07 3.24858615153557e-07 1.0871355651696427e-05 1.0000859010477303 0.999903163951403 0.9976532784993791 -7.180999598439877e-05 0.00010854990100598946 0.0001298810900894395 6.195771440684517e-05 1.658813814004683e-09 -7.3323691668518e-07 9.213856175798516e-05 6.584405304433221e-05 0.0024116829039940173
4.602 0.9999978235082836 0.9998402505933415 1.0007043771941602 2.354699724783381e-05 -2.3062465722862717e-05 -2.1960222981260778e-05 1.57551911818317e-05 -3.640025150140375e-10 -7.511655766039466e-07 2.5647460489963263e-06 1.8150975229507423e-06 0.0007056739806076919 1.0000000012593886 0.9998418068018461 1.000000024634786 1.643495026081162e-09 1.6076867435119189e-10 1.6083936404694992e-10 1.647404688219101e-09 3.1991597266848385e-09 -7.471636442725016e-07 1.4091981110830231e-09 3.8607903470278234e-08 3.970915627642485e-08 1.0000098713391117 0.9998488535386886 1.0047363170699537 0.0009033744212591163 -0.0008828107526727021 -4.780670343813238e-07 -4.257082096589343e-07 8.714404399793937e-11 -5.471604478684517e-07 2.1578398098075324e-05 1.530579481581217e-05 0.009628645571739335 1.0000038275928005 0.9998445397680473 1.0001062662831999 5.982903410083499e-06 -5.112486870479032e-07 -3.959168024432612e-07 5.861122561604767e-06 2.088566456731834e-09 -7.476036117654101e-07 3.8275933508498775e-06 2.7359136850883497e-06 0.00010627249367023143 1.0000004499153075 0.9998421272563607 1.0000108712102527 6.481558550165058e-07 -5.431515445716615e-09 -4.103579908959349e-09 6.468664643592111e-07 3.071192639438947e-09 -7.472084881880585e-07 4.499160237314591e-07 3.2485039815739467e-07 1.0871345416001179e-05 1.0000869199100342 0.9999038920022734 0.9976865287901568 -7.058287516624137e-05 0.00010762761501315021 0.0001307968858634637 6.364616077342758e-05 1.7123528243188578e-09 -7.448540214484922e-07 9.326541015826343e-05 6.664884235044196e-05 0.002377811754318548
4.612 0.999997744088936 0.999840194148059 1.000702926328958 2.3441279507499548e-05 -2.3063541868455663e-05 -2.198666961427996e-05 1.5660991368788784e-05 -3.6054595577104336e-10 -7.630616411241242e-07 2.6339142049672567e-06 1.864889093680096e-06 0.0007042150294108677 1.0000000012592918 0.9998418070846854 1.0000000246327334 1.6422247911052953e-09 1.6075992198926114e-10 1.6091239568000505e-10 1.6478772998348774e-09 3.20071213050285e-09 -7.589912234171026e-07 1.4626965531546496e-09 3.866467743012617e-08 3.859073387366823e-08 0.9999943369648688 0.9998377579996219 1.0047231649858706 0.0008779023962636935 -0.0008845263904368385 -4.823576111872389e-07 -4.379173424038605e-07 8.821446031830415e-11 -5.800166677823678e-07 2.9498776423653273e-05 2.1150201721805772e-05 0.009594853139348306 1.0000038255164947 0.9998445385676611 1.0001062634486366 5.981333162205614e-06 -5.126162174341732e-07 -3.9734545485610204e-07 5.8595561816667834e-06 2.089107188996559e-09 -7.594390702379773e-07 3.825517081082346e-06 2.7344338406202525e-06 0.00010626965942852022 1.0000004498922832 0.9998421275227953 1.000010871199033 6.48137936395075e-07 -5.4475899135678666e-09 -4.119642546978457e-09 6.468502791214055e-07 3.072595130221855e-09 -7.590368584486648e-07 4.498931824332441e-07 3.2484239797922435e-07 1.0871334007065232e-05 1.0000879273303929 0.9999046118833973 0.9977202429462937 -6.934417953096704e-05 0.00010669766081164442 0.0001316718464713882 6.5315024864885e-05 1.7655295788649572e-09 -7.56642414702238e-07 9.437584573011885e-05 6.744190482610428e-05 0.0023434872378805672
4.622 0.999997664988578 0.9998401379351094 1.0007014728210093 2.3335685668141327e-05 -2.3064351492182583e-05 -2.2012768496953586e-05 1.55669609279304e-05 -3.571049913947075e-10 -7.75131815910055e-07 2.7033602204841695e-06 1.9148619465006345e-06 0.0007027534620145972 1.0000000012592019 0.9998418073719845 1.0000000246308693 1.6410836113759947e-09 1.607834618502727e-10 1.6092046159423536e-10 1.6481572674616183e-09 3.2022582163759517e-09 -7.709918837934633e-07 1.52120850334148e-09 3.872332038983444e-08 3.727904009439249e-08 0.9999790725202726 0.9998268551029503 1.0047155063637003 0.0008468160881292306 -0.0008795686143846855 -4.843376892719479e-07 -4.4809386024838263e-07 8.926439167938846e-11 -6.157703978509828e-07 5.2106756119766434e-05 3.736006373555228e-05 0.00953578283177338 1.0000038234407342 0.9998445373721226 1.000106260602351 5.97976306452037e-06 -5.139829807907874e-07 -3.987734226143596e-07 5.857989642053593e-06 2.0896416889578175e-09 -7.714477362207657e-07 3.823441358676676e-06 2.7329543892301613e-06 0.00010626681337929647 1.0000004498692672 0.9998421277936905 1.0000108711879865 6.481201466963595e-07 -5.463631218128801e-09 -4.135769132882379e-09 6.46833900997742e-07 3.0739908957433442e-09 -7.710383229760693e-07 4.4987037116780036e-07 3.248346050000219e-07 1.0871322190913644e-05 1.0000889233015164 0.9999053235896397 0.9977544074535787 -6.809299168218107e-05 0.00010575993056791532 0.00013250620364983192 6.696378468198257e-05 1.8182883135369381e-09 -7.686043108911462e-07 9.546974433366353e-05 6.822315198796311e-05 0.0023087214544197537
4.632 0.9999975862069311 0.9998400819543595 1.0007000166965507 2.3230216550446082e-05 -2.3064895568831802e-05 -2.203852060756382e-05 1.5473100286674763e-05 -3.536792049097898e-10 -7.873784205500483e-07 2.7730361111211543e-06 1.96498272389953e-06 0.0007012893044573417 1.0000000012591197 0.9998418076638097 1.0000000246291942 1.640152236785247e-09 1.6084011532736338e-10 1.6086313825437266e-10 1.6482305828667757e-09 3.2037977475753477e-09 -7.831679304633929e-07 1.5726607106703148e-09 3.8783653260059963e-08 3.603416303287574e-08 0.9999641798602297 0.9998162176576035 1.0047131665484696 0.0008110024903662033 -0.0008682728641754839 -4.838947448457649e-07 -4.561649548987456e-07 9.029387711447176e-11 -6.539892481031568e-07 7.652390909956269e-05 5.4825288830774386e-05 0.00945387573668865 1.0000038213655202 0.9998445361814977 1.000106257744349 5.978193198446803e-06 -5.153489767096869e-07 -4.0020070698611567e-07 5.856422928878617e-06 2.090170397480828e-09 -7.836319161407036e-07 3.821366174959854e-06 2.731475329221416e-06 0.00010626395542733902 1.000000449846259 0.9998421280691127 1.000010871177112 6.481025667893241e-07 -5.479638690879906e-09 -4.151960325708974e-09 6.468173160586124e-07 3.0753803171238413e-09 -7.832151868642364e-07 4.498475456455515e-07 3.2482699949602953e-07 1.0871310700234985e-05 1.000089907800333 0.9999060271045961 0.9977890085681433 -6.682843219355634e-05 0.00010481429690949696 0.00013330021214872024 6.859193713071554e-05 1.8705741936239138e-09 -7.807419527325096e-07 9.654698328260309e-05 6.89924964030169e-05 0.0022735267489353314
4.642 0.9999975077437135 0.9998400262056752 1.0006985579817433 2.312487295442733e-05 -2.306517508403484e-05 -2.2063926901503805e-05 1.537940987308461e-05 -3.502690781915522e-10 -7.99803803359393e-07 2.8428986774801623e-06 2.0152214518038675e-06 0.0006998225828384492 1.0000000012590453 0.9998418079602268 1.0000000246276965 1.6394945842722952e-09 1.6091915637283398e-10 1.607630263190982e-10 1.6480873760749434e-09 3.2053307860321674e-09 -7.955216962924601e-07 1.6084388961807182e-09 3.884547397100899e-08 3.510126266094824e-08 0.9999497492534267 0.9998059102014828 1.0047158643133431 0.0007713817540777161 -0.0008511009260249526 -4.809353997918726e-07 -4.6205224957181176e-07 9.130267792230886e-11 -6.942008420068413e-07 0.00010052021572450894 7.198141954641133e-05 0.009352220564147503 1.0000038192908514 0.9998445349958525 1.0001062548746236 5.976623628382033e-06 -5.167142157514481e-07 -4.0162728485366667e-07 5.854856032235127e-06 2.0906928407124132e-09 -7.959939452475095e-07 3.8192915259541314e-06 2.729996661162149e-06 0.00010626108557643548 1.0000004498232586 0.9998421283491271 1.0000108711663995 6.480852602910488e-07 -5.495622688006998e-09 -4.168193125508247e-09 6.468005143593341e-07 3.0767632879770665e-09 -7.955697828938098e-07 4.4982467252966854e-07 3.2481956147325395e-07 1.08713002180429e-05 1.0000908807881714 0.999906722400722 0.9978240323374732 -6.55496638002476e-05 0.0001038606143946184 0.00013405414873245443 7.019899810701844e-05 1.922334518765764e-09 -7.930576117837696e-07 9.76074414499913e-05 6.974985176261542e-05 0.002237915687518396
4.652 0.9999974295986409 0.9998399706889215 1.0006970967026771 2.3019655651833313e-05 -2.306519103095333e-05 -2.208898832063367e-05 1.528589011526693e-05 -3.468740478856088e-10 -8.124103406484572e-07 2.9129089609182e-06 2.0655511461891643e-06 0.0006983533233419099 1.0000000012589776 0.9998418082613035 1.000000024626358 1.6391517987022862e-09 1.6100192092611905e-10 1.6065710944456336e-10 1.6477202104271928e-09 3.2068580127725633e-09 -8.080555420567777e-07 1.623354332882645e-09 3.890860710877978e-08 3.466862757589421e-08 0.9999358582775515 0.9997959882086273 1.004723228755346 0.0007288734042565563 -0.0008286163802745679 -4.753923795390468e-07 -4.6567778796585366e-07 9.229110916351291e-11 -7.359087248403698e-07 0.00012346540719491265 8.838374740180926e-05 0.009234367820031172 1.0000038172167276 0.999844533815254 1.0001062519931636 5.975054395644573e-06 -5.180787171423598e-07 -4.0305311973235584e-07 5.853288945297659e-06 2.091209007640336e-09 -8.085361855556455e-07 3.817217412544931e-06 2.7285183885351923e-06 0.00010625820396278717 1.0000004498002661 0.9998421286338015 1.0000108711558293 6.48068268739362e-07 -5.511602306344777e-09 -4.184430932977849e-09 6.467834884554519e-07 3.0781408145318446e-09 -8.081044718223697e-07 4.49801732851279e-07 3.248122765774547e-07 1.0871291337797504e-05 1.0000918422110012 0.9999074094395028 0.9978594646217738 -6.425589504177224e-05 0.00010289872104735387 0.00013476831118745233 7.17845025610054e-05 1.973517159235133e-09 -8.055535897582992e-07 9.86509993514938e-05 7.049513294052662e-05 0.0022019010331232303
4.662 0.9999973517714259 0.999839915403961 1.0006956328853764 2.2914565384823704e-05 -2.3064944404475665e-05 -2.2113705809595184e-05 1.5192541448977965e-05 -3.434943378452449e-10 -8.252004366877209e-07 2.983031767022913e-06 2.1159474707058927e-06 0.0006968815521383413 1.0000000012589163 0.9998418085671064 1.0000000246251572 1.6391389850385953e-09 1.6106813084221331e-10 1.6057983031937293e-10 1.6471324657989409e-09 3.208379252585314e-09 -8.207718564888693e-07 1.6153788013290312e-09 3.897292328529722e-08 3.482332053826155e-08 0.9999225712148634 0.9997864976538668 1.0047348178739688 0.0006843671131541247 -0.0008014585179678533 -4.6722973931819263e-07 -4.669699735560921e-07 9.32592223786207e-11 -7.786078531977177e-07 0.00014506717870397208 0.00010382497876771472 0.009104138448602764 1.0000038151431485 0.99984453263977 1.0001062490999535 5.97348551597597e-06 -5.194425014773264e-07 -4.044781767703781e-07 5.851721670698995e-06 2.091719820050837e-09 -8.212610283097205e-07 3.81514383675736e-06 2.727040515318895e-06 0.00010625531076470706 1.0000004497772796 0.9998421289232027 1.0000108711453815 6.480516073402232e-07 -5.527597426660894e-09 -4.200638790837274e-09 6.467662414620308e-07 3.079511710948868e-09 -8.208216429636087e-07 4.4977872042763386e-07 3.2480513558690007e-07 1.0871284429713356e-05 1.000092791999722 0.9999080881716639 0.9978952911155587 -6.294638338795362e-05 0.00010192843994317048 0.00013544301733954423 7.33480045445799e-05 2.024072369140789e-09 -8.182322178833688e-07 9.967753920357391e-05 7.122825603318931e-05 0.0021654957214062814
4.672 0.9999972742617778 0.9998398603506566 1.0006941665558011 2.28096028633433e-05 -2.3064436191469362e-05 -2.213808032956291e-05 1.5099364329049847e-05 -3.4012940177436617e-10 -8.381765241911021e-07 3.0532352501196947e-06 2.1663884382852217e-06 0.0006954072952446411 1.0000000012588592 0.9998418088777044 1.0000000246240732 1.639444526430383e-09 1.6110478570574857e-10 1.6055024085133337e-10 1.6463486356687966e-09 3.209894716446196e-09 -8.3367305735892e-07 1.5857948998578443e-09 3.903833312197091e-08 3.5519085919768136e-08 0.999909938909314 0.9997774749075108 1.004750137817485 0.0006386987966517821 -0.0007703161670394397 -4.564462618786469e-07 -4.6586912051093563e-07 9.420721320731402e-11 -8.21799160333328e-07 0.00016516117417917321 0.0001181881657643243 0.008965437395789897 1.0000038130701123 0.9998445314694684 1.0001062461949775 5.9719169776764045e-06 -5.208055818282951e-07 -4.0590243712507723e-07 5.8501542335557415e-06 2.092224954935304e-09 -8.341708924307499e-07 3.8130707992246293e-06 2.725563043633587e-06 0.00010625240605996283 1.0000004497542987 0.9998421292174 1.0000108711350342 6.480352643539577e-07 -5.543621224585498e-09 -4.216798068950748e-09 6.467487982351463e-07 3.080876758397273e-09 -8.337237138652498e-07 4.4975564091656915e-07 3.2479813170248994e-07 1.087127945706445e-05 1.0000937300705028 0.999908758537411 0.997931497369342 -6.162043787372678e-05 0.0001009495808273222 0.00013607860409014307 7.488907723682465e-05 2.0739514424594272e-09 -8.310958600504156e-07 0.00010068694495656694 7.194913838195117e-05 0.0021287128366716535
4.682 0.999997197069404 0.9998398055288686 1.000692697739842 2.2704768764662617e-05 -2.3063667366007992e-05 -2.216211286434665e-05 1.5006359236539741e-05 -3.3677968934940075e-10 -8.513410660392224e-07 3.123490551301322e-06 2.2168541526013553e-06 0.0006939305784503567 1.0000000012588064 0.9998418091931659 1.0000000246230807 1.6400294047598464e-09 1.611110533446816e-10 1.605654967228408e-10 1.6454223244564077e-09 3.2114041229583544e-09 -8.467615907767215e-07 1.5396477860859321e-09 3.9104770891326846e-08 3.658049018673561e-08 0.9998979990303939 0.999768946921118 1.0047686618790648 0.0005926323414031485 -0.000735902665798128 -4.4307711349531096e-07 -4.6233235184279894e-07 9.51354324393993e-11 -8.650027555144674e-07 0.00018365603301664956 0.0001314081330832636 0.008822081175757966 1.0000038109976181 0.9998445303044187 1.0001062432782166 5.97034874182379e-06 -5.221679597485796e-07 -4.0732590402807544e-07 5.8485866875072295e-06 2.0927245110665508e-09 -8.472682264784397e-07 3.8109982982402113e-06 2.7240859729148047e-06 0.00010624948973652369 1.0000004497313217 0.9998421295164617 1.0000108711247622 6.480192008076332e-07 -5.5596745750755546e-09 -4.2329119946258066e-09 6.467312119561054e-07 3.0822362136849124e-09 -8.468131313516132e-07 4.497325116375506e-07 3.2479125789912637e-07 1.0871275869996151e-05 1.0000946563251658 0.9999094204667042 0.9979680688113244 -6.027742127557901e-05 9.996194175114502e-05 0.000136675426479235 7.640731293944339e-05 2.123107953849106e-09 -8.441469114766162e-07 0.00010167910230245392 7.265769857715191e-05 0.0020915655879605614
4.692 0.999997120194008 0.9998397509384574 1.0006912264633232 2.260006373349249e-05 -2.3062638890725572e-05 -2.218580441565795e-05 1.4913526674212217e-05 -3.3344473168221924e-10 -8.646965531627217e-07 3.19377147881908e-06 2.2673265805546466e-06 0.0006924514273677722 1.000000001258755 0.9998418095135614 1.0000000246221505 1.640828035953767e-09 1.6109684270269765e-10 1.606057778519275e-10 1.644431043363852e-09 3.212907814621752e-09 -8.60039932103956e-07 1.485894490612083e-09 3.9172181213869125e-08 3.775003949878903e-08 0.9998867766786763 0.99976093165802 1.004789848461402 0.0005468468849978321 -0.000698932970422224 -4.2719394452875774e-07 -4.5633766461708194e-07 9.604391118129068e-11 -9.077694028557531e-07 0.00020051269239133014 0.0001434569038235841 0.008677646989829644 1.0000038089256638 0.9998445291446905 1.0001062403496477 5.968780742775775e-06 -5.235296253035717e-07 -4.0874859739299104e-07 5.847019110704879e-06 2.0932188545045994e-09 -8.605555080911594e-07 3.8089263320617816e-06 2.7226093015814065e-06 0.00010624656153064796 1.0000004497083474 0.9998421298204577 1.000010871114536 6.480033509588587e-07 -5.57574761485094e-09 -4.249000561270784e-09 6.467135605363363e-07 3.0835900343543743e-09 -8.600923708834746e-07 4.4970936138754344e-07 3.24784507264335e-07 1.0871272693733701e-05 1.0000955706516064 0.9999100738795574 0.9980049907689806 -5.891675185758982e-05 9.896531070964379e-05 0.00013723385677511625 7.790232303803624e-05 2.1714961672119794e-09 -8.573878012795729e-07 0.00010265389866073816 7.335385644684155e-05 0.0020540672853883034
4.702 0.9999970436352926 0.9998396965792828 1.0006897527519996 2.249548838847675e-05 -2.3061351721882486e-05 -2.220915599011639e-05 1.4820867151527014e-05 -3.3012448023524964e-10 -8.782455065358755e-07 3.264054223855043e-06 2.3177893512024905e-06 0.0006909698675744654 1.0000000012587051 0.999841809838962 1.0000000246212504 1.6417534659659741e-09 1.6107761539460431e-10 1.6064626743869028e-10 1.6434617712051784e-09 3.2144062238456603e-09 -8.735105864622655e-07 1.4364279557874564e-09 3.924051419584983e-08 3.875817660648558e-08 0.9998762852633493 0.9997534387187768 1.0048131573958434 0.0005019292755352467 -0.0006601035451080929 -4.0890368558103923e-07 -4.478870568305002e-07 9.693299535639604e-11 -9.497194911095634e-07 0.0002157333294550149 0.00015433588120151973 0.008535349276630699 1.0000038068542487 0.9998445279903551 1.0001062374092442 5.967212892670022e-06 -5.248905633288726e-07 -4.1017054181866674e-07 5.845451590917216e-06 2.093707562642372e-09 -8.740352440946778e-07 3.806854901955367e-06 2.7211330298058036e-06 0.00010624362117470345 1.0000004496853745 0.9998421301294593 1.0000108711043236 6.479876275436942e-07 -5.591825045401474e-09 -4.265088016286945e-09 6.466959310598154e-07 3.084938191232351e-09 -8.735639374348266e-07 4.496862272588444e-07 3.2477787515755305e-07 1.0871268820128665e-05 1.0000964729242499 0.999910718686368 0.9980422484904599 -5.753790471869793e-05 9.795946727355992e-05 0.00013775428359056704 7.937373792900515e-05 2.2190733686070045e-09 -8.708209915830725e-07 0.00010361122314460403 7.403753303117158e-05 0.002016231316909199
4.712 0.9999969673929561 0.9998396424512032 1.0006882766315641 2.2391043331334322e-05 -2.3059806815977696e-05 -2.2232168586893638e-05 1.4728381165496466e-05 -3.2681877643605496e-10 -8.919904764266313e-07 3.334317106747214e-06 2.368227576911558e-06 0.0006894859247370068 1.0000000012586545 0.999841810169439 1.0000000246203486 1.6427066740168766e-09 1.6106702458774324e-10 1.6067067559582236e-10 1.6425921563478395e-09 3.215899360652168e-09 -8.871760877721176e-07 1.403327744932852e-09 3.930972500478852e-08 3.938878742808754e-08 0.9998665275811625 0.9997464701114966 1.0048380641218786 0.0004583711202739907 -0.0006200757578651139 -3.8834630280431013e-07 -4.370086718343852e-07 9.780240655304119e-11 -9.904872397358606e-07 0.00022935346512794965 0.00016407024441433303 0.008397947642599459 1.0000038047833713 0.9998445268414841 1.0001062344569813 5.965645092841229e-06 -5.262507601973522e-07 -4.115917538161574e-07 5.843884205985998e-06 2.094191375067395e-09 -8.87709970457438e-07 3.8047840132738812e-06 2.719657161086332e-06 0.00010624066854680028 1.0000004496624018 0.9998421304435379 1.0000108710940938 6.479719322103071e-07 -5.607892940044771e-09 -4.281190573103195e-09 6.46678400919845e-07 3.0862808729595395e-09 -8.872303655742617e-07 4.496631464631693e-07 3.247713606006105e-07 1.0871263372502025e-05 1.000097363004541 0.9999113547882619 0.9980798271657138 -5.614041276493416e-05 9.69441842068495e-05 0.00013823711101737735 8.082120692331883e-05 2.2657976910762753e-09 -8.844489791161598e-07 0.00010455096650750705 7.470865054332864e-05 0.0019780711257252896
4.722 0.9999968914666962 0.9998395885540757 1.0006867981276517 2.2286729164855906e-05 -2.305800513569777e-05 -2.2254843192169428e-05 1.4636069184480346e-05 -3.2352755501783167e-10 -9.059340433939576e-07 3.404540352177597e-06 2.418627695279565e-06 0.0006879996246209353 1.0000000012586028 0.9998418105050654 1.0000000246194214 1.6435940593689774e-09 1.6107210108803702e-10 1.6067716108734843e-10 1.6418746458030438e-09 3.2173871669121685e-09 -9.010390002346723e-07 1.394722246963086e-09 3.9379771007226815e-08 3.9523537327069396e-08 0.999857497028447 0.9997400211176477 1.0048640715431845 0.00041656971835043446 -0.0005794626864213286 -3.656917645366018e-07 -4.237579732775246e-07 9.865254323178698e-11 -1.0297354134400504e-06 0.00024143528375484142 0.00017270419691887664 0.00826768839995247 1.000003802713031 0.9998445256981506 1.0001062314928402 5.9640772490954404e-06 -5.27610209301078e-07 -4.130122356310776e-07 5.8423170086950505e-06 2.0946702529481166e-09 -9.015822532143405e-07 3.802713673020979e-06 2.7181817013773516e-06 0.00010623770371607365 1.0000004496394281 0.9998421307627668 1.0000108710838223 6.47956170604015e-07 -5.6239441934277605e-09 -4.297310105662571e-09 6.466610226359725e-07 3.0876187255407012e-09 -9.010942192684041e-07 4.496401449536361e-07 3.247649653904117e-07 1.0871255964017273e-05 1.0000982407414578 0.9999119820774627 0.998117711947288 -5.472386734049645e-05 9.591922906586204e-05 0.00013868275777407404 8.224439813052301e-05 2.3116296290166423e-09 -8.982742951014456e-07 0.0001054730210711201 7.536713231651537e-05 0.0019396001884942396
4.732 0.9999968158562086 0.9998395348877588 1.0006853172658443 2.218254650784332e-05 -2.3055947650074032e-05 -2.2277180782005685e-05 1.4543931642907263e-05 -3.202506738847284e-10 -9.200788184103954e-07 3.4747058927700624e-06 2.4689773308243995e-06 0.0006865109929762976 1.0000000012585488 0.999841810845916 1.0000000246184566 1.64434175474856e-09 1.6109289919456416e-10 1.606748193008399e-10 1.641331020309664e-09 3.218870289204547e-09 -9.151019187167812e-07 1.4114177757663944e-09 3.945060726139769e-08 3.915961304702132e-08 0.9998491788880911 0.9997340812118629 1.0048907193531165 0.0003768321191848602 -0.0005388191365251581 -3.411364302267211e-07 -4.082179974131424e-07 9.948395649194136e-11 -1.0672101078432108e-06 0.00025206158297200995 0.00018029665854626628 0.008146279416014831 1.0000038006432264 0.9998445245604296 1.0001062285168147 5.962509287321619e-06 -5.289689104144092e-07 -4.144319785325916e-07 5.840750021825605e-06 2.0951443523536014e-09 -9.156546892360813e-07 3.8006438853534926e-06 2.7167066562005263e-06 0.00010623472685404105 1.000000449616453 0.9998421310872211 1.0000108710734963 6.479402695203732e-07 -5.639978957954877e-09 -4.3134374148050796e-09 6.466438182978705e-07 3.088951122455834e-09 -9.151580938849847e-07 4.496172278924588e-07 3.2475869055796296e-07 1.087124673265398e-05 1.0000991059720519 0.999912600437679 0.9981558879706965 -5.3287918552364914e-05 9.488436577529414e-05 0.00013909165636432353 8.364299833750905e-05 2.356530772233127e-09 -9.122995070211488e-07 0.00010637728063419497 7.601290273788967e-05 0.001900831994380291
4.742 0.9999967405611856 0.9998394814521091 1.0006838340716717 2.207849600530426e-05 -2.305363533066332e-05 -2.2299182331348815e-05 1.4451968946753563e-05 -3.169881005035872e-10 -9.344274424318168e-07 3.5447971990122104e-06 2.5192651752876737e-06 0.0006850200553915651 1.000000001258493 0.999841811192066 1.0000000246174536 1.6449060862916054e-09 1.6112499721801355e-10 1.6067492393920137e-10 1.6409589795530308e-09 3.2203484304551356e-09 -9.293674674132868e-07 1.446872349108632e-09 3.9522186808519896e-08 3.8401218064458464e-08 0.9998415516359225 0.9997286349962974 1.004917590837484 0.000339381523549836 -0.0004986353863303666 -3.1489903328779716e-07 -3.9049876241463106e-07 1.0029659195005923e-10 -1.1027136473627534e-06 0.0002613302221407794 0.00018691731084502438 0.008034896070466476 1.000003798573958 0.9998445234283958 1.0001062255289122 5.960941164179305e-06 -5.303268687413472e-07 -4.1585097133502057e-07 5.839183243491202e-06 2.095613342426767e-09 -9.299299050296197e-07 3.7985746480939883e-06 2.7152320280792895e-06 0.00010623173808859655 1.000000449593476 0.9998421314169748 1.0000108710631164 6.479241849394237e-07 -5.6560016760531345e-09 -4.329561477929166e-09 6.466267852046829e-07 3.0902787549411533e-09 -9.294246137993909e-07 4.4959437695540524e-07 3.2475253395472035e-07 1.0871236176227079e-05 1.0000999585220107 0.9999132097445028 0.9981943403743287 -5.1832275315793656e-05 9.383935617188825e-05 0.0001394642522493755 8.501671287777741e-05 2.4004650937738175e-09 -9.265272174883843e-07 0.00010726364036413958 7.664588716980836e-05 0.0018617800249001995
4.752 0.9999966655813181 0.9998394282469831 1.0006823485706076 2.197457832909704e-05 -2.3051069149250606e-05 -2.232084882296152e-05 1.4360181484500698e-05 -3.1373953240124454e-10 -9.489825877068384e-07 3.614799130107919e-06 2.569480882411139e-06 0.0006835268372273298 1.0000000012584356 0.9998418115435928 1.0000000246164216 1.6452732264110817e-09 1.611633334260472e-10 1.606821965232213e-10 1.6407424794832823e-09 3.22182160250038e-09 -9.4383830192628e-07 1.4905521238212222e-09 3.959447114595546e-08 3.7428690035542685e-08 0.9998345882224248 0.9997236631176359 1.004944317315275 0.00030436531192439833 -0.0004593338080464486 -2.87216398612779e-07 -3.7073592992262434e-07 1.0109079537387117e-10 -1.1361041585251486e-06 0.00026934908438998475 0.00019264300876410616 0.007934214195381832 1.0000037965052262 0.9998445223021263 1.0001062225291464 5.959372864697637e-06 -5.316840889823252e-07 -4.172692099469209e-07 5.837616657784332e-06 2.096078251707271e-09 -9.444105582743419e-07 3.7965059534212213e-06 2.713757816679112e-06 0.000106228737413643 1.000000449570498 0.9998421317521059 1.0000108710526914 6.479079026673441e-07 -5.672017382331763e-09 -4.3456778729422385e-09 6.466099076841912e-07 3.091601819466934e-09 -9.438964345915041e-07 4.4957155743049524e-07 3.247464914113199e-07 1.0871224915362944e-05 1.000100798206232 0.9999138098658238 0.9982330543188412 -5.035670515636709e-05 9.278396150862895e-05 0.0001398010030418539 8.636526549044864e-05 2.4433982687774395e-09 -9.409600670045386e-07 0.00010813199667505846 7.72660118616365e-05 0.0018224577345190088
4.762 0.9999965909162957 0.9998393752722364 1.000680860788063 2.1870794166492435e-05 -2.3048250075146887e-05 -2.2342181250500957e-05 1.4268569637809063e-05 -3.10505119413729e-10 -9.637469571932874e-07 3.6846978016167717e-06 2.6196149746978524e-06 0.000682031363681588 1.000000001258376 0.9998418119005731 1.0000000246153742 1.6454480609138799e-09 1.612045798838652e-10 1.6069050319864727e-10 1.640663462132066e-09 3.2232901170642864e-09 -9.585171080107167e-07 1.5320289121421735e-09 3.9667446731137436e-08 3.6453282555223585e-08 0.9998282572941302 0.9997191431412361 1.0049705804204119 0.0002718640565588814 -0.0004212681304360157 -2.583390253938186e-07 -3.4908881670341386e-07 1.0186674873543017e-10 -1.1672932870094636e-06 0.0002762316055290131 0.0001975545972142562 0.007844464239548014 1.0000037944370304 0.9998445211816994 1.000106219517536 5.957804394067895e-06 -5.330405745354591e-07 -4.1868670065192827e-07 5.836050247257789e-06 2.0965383407962473e-09 -9.5909933754887e-07 3.7944377915577047e-06 2.712284020845376e-06 0.00010622572472171562 1.0000004495475188 0.999842132092692 1.000010871042234 6.478914277326523e-07 -5.688029033363207e-09 -4.361792346962277e-09 6.465931678914493e-07 3.092919806565807e-09 -9.585762429208163e-07 4.495487302517487e-07 3.247405607601605e-07 1.0871213523058162e-05 1.000101624829421 0.9999144006622531 0.998272015005977 -4.886103378750584e-05 9.171794391385713e-05 0.00014010237772391597 8.768839816433401e-05 2.4852982167828754e-09 -9.55600731470354e-07 0.00010898224709522906 7.787320385422966e-05 0.0017828785320368145
4.772 0.9999965165658045 0.9998393225277247 1.0006793707493833 2.1767144207965095e-05 -2.3045179074835784e-05 -2.236318061489226e-05 1.4177133789065084e-05 -3.072844451660663e-10 -9.787232849818914e-07 3.754480465245565e-06 2.6696587587416046e-06 0.0006805336599376893 1.0000000012583161 0.9998418122630872 1.0000000246143212 1.6454411936337058e-09 1.6124795309693852e-10 1.6068722512884303e-10 1.640708813466006e-09 3.2247548795918293e-09 -9.734066037984687e-07 1.5635097282592014e-09 3.9741134619399375e-08 3.566978464112105e-08 0.9998225243280613 0.9997150503632932 1.004996112495222 0.00024190096160091638 -0.00038472491822166117 -2.2852666965095446e-07 -3.2573786240114345e-07 1.0262450686418551e-10 -1.1962425011252423e-06 0.00028209291670168305 0.00020173416605595644 0.0077654999659464395 1.0000037923693716 0.9998445200671942 1.0001062164941 5.956235762387261e-06 -5.34396326494541e-07 -4.201034561626567e-07 5.834483998952928e-06 2.0969942526496782e-09 -9.739989620389222e-07 3.792370156134578e-06 2.7108106417427894e-06 0.0001062226999291232 1.0000004495245387 0.9998421324388118 1.0000108710317555 6.478747706588547e-07 -5.70403811302498e-09 -4.377917298024747e-09 6.465765522804603e-07 3.0942338213923315e-09 -9.734667560607079e-07 4.495258645323472e-07 3.247347456289644e-07 1.0871202480198237e-05 1.000102438186696 0.9999149819875554 0.9983112076968004 -4.73451444827265e-05 9.06410677992521e-05 0.00014036885589409785 8.898587096524357e-05 2.52613404777446e-09 -9.7045192497808e-07 0.00010981429012767104 7.846739087871116e-05 0.0017430557628974543
4.782 0.9999964425295288 0.9998392700133027 1.0006778784798454 2.166362913567638e-05 -2.304185711304277e-05 -2.2383847914876853e-05 1.4085874322756233e-05 -3.040771238687585e-10 -9.93914336427785e-07 3.8241353989245e-06 2.719604247845731e-06 0.0006790337512788111 1.0000000012582557 0.9998418126312143 1.0000000246132734 1.645256780139996e-09 1.6129319141337985e-10 1.6066217060748482e-10 1.6408725253022565e-09 3.226215013151928e-09 -9.88509537652121e-07 1.580451265817729e-09 3.981558101672059e-08 3.521943441868584e-08 0.999817352660778 0.9997113585477642 1.005020695401503 0.00021445128363327886 -0.000349926819372591 -1.9804405351689199e-07 -3.00881665684516e-07 1.0336450721123865e-10 -1.2229583912299113e-06 0.00028704662575149847 0.00020526276106605247 0.007696874768573544 1.0000037903022505 0.9998445189586903 1.0001062134588525 5.954666974518256e-06 -5.357513448048628e-07 -4.215194878295554e-07 5.83291790679903e-06 2.097446305019248e-09 -9.891121828323021e-07 3.7903030470216583e-06 2.709337684555723e-06 0.00010621966308851035 1.0000004495015586 0.9998421327905459 1.0000108710212652 6.478579363013283e-07 -5.720044034565334e-09 -4.394063950061924e-09 6.465600548434745e-07 3.0955431360417437e-09 -9.885707233265883e-07 4.4950294422480777e-07 3.2472905651497124e-07 1.0871192201100314e-05 1.0001032380642014 0.9999155536890891 0.998350617729298 -4.5808977252913364e-05 8.955310121270724e-05 0.00014060092703575638 9.025746184329963e-05 2.5658772493803824e-09 -9.855163989477605e-07 0.00011062802510547237 7.904850125296273e-05 0.0017030026925885398
4.792 0.9999963688071506 0.999839217728825 1.000676384004661 2.1560249620699182e-05 -2.3038285154471425e-05 -2.2404184140564817e-05 1.3994791624479108e-05 -3.008838224053079e-10 -1.0093229099226203e-06 3.893651809044498e-06 2.7694440934898865e-06 0.0006775316630775665 1.000000001258195 0.9998418130050364 1.0000000246122387 1.6448913396093287e-09 1.6134046102120592e-10 1.6061323947823627e-10 1.6411530718913982e-09 3.227670849371066e-09 -1.0038286904898448e-06 1.5811241301863475e-09 3.9890831888720566e-08 3.5169543932253475e-08 0.999812704400851 0.9997080405799847 1.005044158067558 0.00018945138694562744 -0.0003170371420761714 -1.6715680028127043e-07 -2.747337093612125e-07 1.0408665701523632e-10 -1.247487296660573e-06 0.0002912022365572608 0.00020821854985656157 0.007637919184403624 1.0000037882356676 0.9998445178562699 1.0001062104118095 5.953098026155798e-06 -5.371056301654423e-07 -4.229347971659935e-07 5.831351969253177e-06 2.0978943106170123e-09 -1.0044417828175113e-06 3.7882364691253525e-06 2.7078651570756338e-06 0.0001062166143907641 1.00000044947858 0.9998421331479752 1.0000108710107727 6.478409201322458e-07 -5.736047516836438e-09 -4.410233431979391e-09 6.465436739595785e-07 3.0968486010689036e-09 -1.0038909255286934e-06 4.4947996741901006e-07 3.247235064310445e-07 1.0871183023931754e-05 1.0001040242397314 0.9999161156082507 0.9983902305353284 -4.425252784650718e-05 8.845381713783575e-05 0.0001407990898035261 9.150296642719243e-05 2.604501148219568e-09 -1.0007969426787266e-06 0.00011142335204211904 7.961646377318745e-05 0.001662732491233418
4.802 0.9999962953983499 0.9998391656741442 1.000674887348975 2.1457006328477596e-05 -2.3034464163333634e-05 -2.242419027007163e-05 1.3903886074817349e-05 -2.9770375274735413e-10 -1.0249518345638246e-06 3.96301974483337e-06 2.819171525244681e-06 0.0006760274206671501 1.000000001258136 0.9998418133846354 1.0000000246112288 1.644337574956524e-09 1.613888219934474e-10 1.6055068719483223e-10 1.6415487292216608e-09 3.229122972103059e-09 -1.0193668745442088e-06 1.5660834735480047e-09 3.996690777419829e-08 3.5508187337568265e-08 0.9998085412197588 0.9997050690333513 1.0050663730837204 0.00016680717983410712 -0.0002861653551215305 -1.3612765667297721e-07 -2.4751889528090323e-07 1.0479134854556771e-10 -1.2699095615630166e-06 0.0002946631815053391 0.0002106754244005102 0.0075878142437030924 1.0000037861696245 0.9998445167600147 1.0001062073529878 5.951528910991387e-06 -5.384591831917942e-07 -4.2434937415830375e-07 5.829786185037124e-06 2.0983382010588506e-09 -1.0199905764508427e-06 3.7861704284247126e-06 2.706393066587995e-06 0.00010621355404970555 1.0000004494556027 0.9998421335111826 1.0000108710002875 6.478237154199511e-07 -5.752048700298093e-09 -4.4264156941208464e-09 6.46527408563148e-07 3.098149759467275e-09 -1.0194301755748417e-06 4.494569416938038e-07 3.2471810522462596e-07 1.0871175114515699e-05 1.000104796483359 0.9999166675809237 0.9984300316568959 -4.267584658929184e-05 8.734299473270687e-05 0.0001409638513242834 9.272219780381849e-05 2.6419803627786618e-09 -1.0162963834622564e-06 0.00011220017147796809 8.017120760405961e-05 0.0016222582193631322
4.812 0.9999962223028043 0.999839113849114 1.0006733885378738 2.1353899929405573e-05 -2.3030395103505826e-05 -2.24438672731154e-05 1.3813158046420364e-05 -2.9453730986168125e-10 -1.0408039724569854e-06 4.0322300243216326e-06 2.868780299620111e-06 0.0006745210491920659 1.000000001258079 0.9998418137700942 1.0000000246102592 1.6435959902994689e-09 1.6143696436594707e-10 1.604932593794266e-10 1.6420527607819487e-09 3.2305708127410106e-09 -1.0351269343409489e-06 1.5380203475576296e-09 4.004379959185268e-08 3.6149756378079765e-08 0.9998048250213358 0.9997024166491062 1.0050872526385604 0.0001464017634208665 -0.0002573731499499437 -1.0521302815407979e-07 -2.1947000892164275e-07 1.0547845464340509e-10 -1.290333683343048e-06 0.0002975254222981429 0.00021270200753681226 0.0075456567245089515 1.0000037841041207 0.9998445156700083 1.0001062042824105 5.9499596302084625e-06 -5.398120050864341e-07 -4.2576320027507854e-07 5.828220547212225e-06 2.098778438924016e-09 -1.0357614109565502e-06 3.7841049281068934e-06 2.704921417120251e-06 0.00010621048215406862 1.0000004494326276 0.9998421338802506 1.000010870989827 6.478063225893846e-07 -5.768049256235356e-09 -4.442592393564071e-09 6.465112512559684e-07 3.0994470044496266e-09 -1.0351913176384604e-06 4.4943387965294695e-07 3.24712856139657e-07 1.087116833375045e-05 1.000105554558066 0.9999172094379289 0.9984700067617247 -4.107903708372819e-05 8.622042051152462e-05 0.00014109572651039827 9.39149862845934e-05 2.6782923221533747e-09 -1.0320175872236595e-06 0.00011295838432542801 8.071266216688663e-05 0.0015815928147719634
4.822 0.9999961495201881 0.9998390622535864 1.0006718875963796 2.1250931106429888e-05 -2.302607893967784e-05 -2.246321611814308e-05 1.3722607896300668e-05 -2.9138381266552293e-10 -1.0568822180577207e-06 4.101274168539019e-06 2.918264654844011e-06 0.0006730125735483584 1.000000001258024 0.9998418141614981 1.0000000246093501 1.6426836842116168e-09 1.6148311445656159e-10 1.604609754331313e-10 1.6426465989552978e-09 3.2320148121299156e-09 -1.0511117473191526e-06 1.5018865277959042e-09 4.012149222396809e-08 3.695045240605256e-08 0.9998015184939093 0.9997000567321432 1.005106744057386 0.00012810219626187432 -0.0002306807540934854 -7.465983984440444e-08 -1.908242153330266e-07 1.061482982367762e-10 -1.3088905676547963e-06 0.0002998765594519218 0.00021436102028723916 0.007510513906216213 1.0000037820391579 0.9998445145863356 1.000106201200102 5.948390201315776e-06 -5.411640985050458e-07 -4.271762561561798e-07 5.826655036867369e-06 2.099214980562169e-09 -1.0517571655677486e-06 3.7820399675111312e-06 2.7034502089515105e-06 0.00010620739859955201 1.0000004494096553 0.9998421342552639 1.0000108709794102 6.477887585202123e-07 -5.784050884191501e-09 -4.458742751573872e-09 6.464951838864777e-07 3.1007404908516892e-09 -1.0511772297681383e-06 4.4941079738111425e-07 3.247077582658839e-07 1.0871162182654421e-05 1.0001062982203748 0.9999177410054769 0.9985101416581217 -3.946225479229887e-05 8.508588945955556e-05 0.0001411952373888877 9.508117916072004e-05 2.713415721089908e-09 -1.0479634579850964e-06 0.00011369789171615296 8.124075703032077e-05 0.001540749080379014
4.832 0.9999960770501736 0.9998390108874128 1.0006703845494502 2.114810055779523e-05 -2.3021516636572806e-05 -2.2482237780050416e-05 1.3632235962725983e-05 -2.8824371719254637e-10 -1.0731894984672682e-06 4.1701443404998295e-06 2.9676192696882686e-06 0.0006715020184647064 1.0000000012579717 0.9998418145589321 1.0000000246085246 1.6416370033192872e-09 1.6152373441913864e-10 1.604674085559269e-10 1.6432955256764947e-09 3.2334555674266933e-09 -1.0673242231067253e-06 1.4647688296022943e-09 4.020000421022279e-08 3.773483626476178e-08 0.9997985855522555 0.9996979634679042 1.0051248251682057 0.00011176533594143436 -0.0002060732396315494 -4.470273322908048e-08 -1.6181966756508745e-07 1.0680088571323537e-10 -1.3257280679829637e-06 0.0003017953812820678 0.00021570896012631098 0.007481466835392277 1.0000037799747359 0.9998445135090812 1.0001061981060932 5.946820660802603e-06 -5.425154666937264e-07 -4.285885278925167e-07 5.825089619602699e-06 2.099648105713782e-09 -1.0679807521358815e-06 3.779975544780364e-06 2.701979441293436e-06 0.00010620430316072607 1.000000449386687 0.999842134636308 1.000010870969061 6.477710599980546e-07 -5.800057265368957e-09 -4.474853748024846e-09 6.464791710986504e-07 3.102030359035543e-09 -1.0673908214693232e-06 4.493877150792436e-07 3.2470281330411853e-07 1.0871155914589778e-05 1.0001070272209807 0.9999182621056164 0.9985504223091225 -3.7825705518073214e-05 8.393920608789235e-05 0.00014126291244875996 9.622064044828539e-05 2.747330722843099e-09 -1.0641369385204256e-06 0.00011441859485478175 8.175542180504138e-05 0.0014997396731052709
4.842 0.9999960048924316 0.9998389597504445 1.000668879421979 2.104540899415644e-05 -2.3016709159315473e-05 -2.250093324546962e-05 1.354204256356028e-05 -2.851166882557052e-10 -1.0897287741258097e-06 4.23883328773685e-06 3.0168392242775096e-06 0.0006699894086549857 1.0000000012579233 0.9998418149624821 1.0000000246078058 1.6405082965778612e-09 1.6155440362556316e-10 1.6051435636480165e-10 1.6439483271601704e-09 3.2348923362393336e-09 -1.0837673045285895e-06 1.4348722828125444e-09 4.0279416977122113e-08 3.83316900539295e-08 0.9997959916785784 0.99969611216691 1.00514149968121 9.724276474072942e-05 -0.00018350662362500244 -1.556163235970376e-08 -1.3269229343618228e-07 1.074364902827605e-10 -1.3410059369124886e-06 0.0003033517785914364 0.00021679603725694536 0.007457642274195492 1.000003777910855 0.999844512438332 1.000106195000413 5.945251061848636e-06 -5.438661146274785e-07 -4.3000001378086295e-07 5.823524244331411e-06 2.100077759244399e-09 -1.0844351162035357e-06 3.7779116605476265e-06 2.7005091160407303e-06 0.00010620119564719142 1.0000004493637216 0.9998421350234695 1.000010870958802 6.477532795803074e-07 -5.81607264872187e-09 -4.490923259567212e-09 6.464631619020344e-07 3.1033167240426205e-09 -1.083835036187864e-06 4.493646565694662e-07 3.246980323167727e-07 1.087114878532343e-05 1.0001077413053812 0.9999187725566873 0.998590834845902 -3.616964379818209e-05 8.278018542072346e-05 0.00014129928601070866 9.733325062462548e-05 2.7800206853039113e-09 -1.0805410108464836e-06 0.00011512039488146113 8.225658604566186e-05 0.0014585770938929901
4.852 0.9999959330466291 0.9998389088425319 1.0006673722387887 2.0942857131799778e-05 -2.3011657472558784e-05 -2.251930351301323e-05 1.3452028002441638e-05 -2.8200269263500576e-10 -1.106503038530742e-06 4.307334288751484e-06 3.065919963450527e-06 0.000668474768930099 1.000000001257879 0.999841815372236 1.000000024607215 1.639359781332713e-09 1.615707387315379e-10 1.605914444984305e-10 1.6445425528825619e-09 3.2363256596017322e-09 -1.1004439673303854e-06 1.4193390977503203e-09 4.035987039924638e-08 3.8612522812183374e-08 0.9997937041729843 0.99969447944441 1.0051567927287435 8.438484106605343e-05 -0.00016291360800186472 1.256024947239586e-08 -1.0367281165084848e-07 1.0805507231468257e-10 -1.3548912814836443e-06 0.000304606951052383 0.00021766631600410357 0.007438234327983054 1.0000037758475162 0.9998445113741755 1.000106191883089 5.943681467201383e-06 -5.452160459949539e-07 -4.3141072415978467e-07 5.821958848370535e-06 2.100504025377442e-09 -1.10112323605595e-06 3.7758483195851206e-06 2.6990392389239263e-06 0.00010619807603501771 1.0000004493407613 0.9998421354168355 1.0000108709486555 6.477354790112003e-07 -5.8321014682445146e-09 -4.5069618308845464e-09 6.464470942336358e-07 3.1045997504151828e-09 -1.100512850124372e-06 4.493416451693097e-07 3.246934368428957e-07 1.0871140323052867e-05 1.0001084402145002 0.9999192721737652 0.998631365580465 -3.449437122092622e-05 8.160865392061519e-05 0.00014130489761826243 9.841890636330222e-05 2.811468680921898e-09 -1.0971786955960158e-06 0.00011580319274416311 8.274417915884159e-05 0.0014172736790168455
4.862 0.9999958615124322 0.9998388581635247 1.0006658630246323 2.0840445686290137e-05 -2.300636253621544e-05 -2.2537349591279134e-05 1.3362192579945604e-05 -2.78901528566859e-10 -1.1235153191857635e-06 4.37564110561842e-06 3.114857263698287e-06 0.000666958124184961 1.0000000012578385 0.9998418157882828 1.0000000246067706 1.6382572541282678e-09 1.615721917977434e-10 1.6067911334290217e-10 1.6450161677861144e-09 3.2377559982947843e-09 -1.117357221346596e-06 1.4215933984901403e-09 4.0441521625611496e-08 3.852278786788442e-08 0.9997916923245337 0.9996930433430528 1.0051707466754911 7.304394238519275e-05 -0.0001442088523353355 3.9477851135105706e-08 -7.498403364162189e-08 1.0865641766735514e-10 -1.3675545696160988e-06 0.0003056138346137704 0.00021835801104960764 0.007422517243318913 1.0000037737847203 0.9998445103167007 1.0001061887541447 5.942111942912947e-06 -5.465652624370986e-07 -4.328206788139455e-07 5.820393369867778e-06 2.1009269358234684e-09 -1.1180481234523422e-06 3.773785528853821e-06 2.6975698186735803e-06 0.00010619494447914454 1.0000004493178054 0.999842135816495 1.0000108709386382 6.47717724079607e-07 -5.848144431892749e-09 -4.5229889528807185e-09 6.464309058351904e-07 3.1058788647072255e-09 -1.117427272788757e-06 4.4931869603002286e-07 3.2468905328526056e-07 1.0871130478204467e-05 1.0001091236853084 0.9999197607691027 0.9986720010175989 -3.2800234672333294e-05 8.04244503484259e-05 0.00014128029144984142 9.94775202648008e-05 2.8416614503695243e-09 -1.114053052160854e-06 0.0001164668890804834 8.321813031891105e-05 0.0013758415927813997
4.872 0.9999957902895039 0.9998388077132725 1.0006643518041893 2.0738175368216944e-05 -2.300082530473502e-05 -2.2555072493343603e-05 1.3272536603914597e-05 -2.7581334703404236e-10 -1.1407686771532146e-06 4.4437479441164354e-06 3.1636472049146798e-06 0.0006654394992733544 1.0000000012578036 0.9998418162107122 1.000000024606484 1.6372654992641441e-09 1.61562924915715e-10 1.6075375530868735e-10 1.6453190007918918e-09 3.239182744527509e-09 -1.1345101097614841e-06 1.439835287716726e-09 4.052448738289753e-08 3.8095884635963066e-08 0.9997899275140285 0.9996917834065536 1.0051834172749463 6.307697965368935e-05 -0.00012729371290770732 6.502497927810729e-08 -4.683852819440717e-08 1.0924068759373765e-10 -1.3791662105997064e-06 0.00030641768528881806 0.00021890389274800977 0.007409851077612921 1.0000037717224677 0.9998445092659974 1.0001061856135984 5.940542554017691e-06 -5.479137596183146e-07 -4.3422990192505215e-07 5.818827758604693e-06 2.101346786022736e-09 -1.1352128241647552e-06 3.7717232932392473e-06 2.6961008628908392e-06 0.00010619180120504887 1.0000004492948555 0.9998421362225376 1.0000108709287625 6.477000797649005e-07 -5.864197137004954e-09 -4.5390281799305635e-09 6.464145464727862e-07 3.1071548432637648e-09 -1.1345813478093848e-06 4.4929580922553043e-07 3.246849026948454e-07 1.0871119583471143e-05 1.0001097914514367 0.9999202381525713 0.998712727866101 -3.108762452396913e-05 7.922742655906553e-05 0.0001412260157546066 0.00010050902058359526 2.8705868064950577e-09 -1.1311671787119918e-06 0.00011711138410921259 8.36783683901456e-05 0.0013342928215954687
4.882 0.9999957193775053 0.999838757491625 1.0006628386020648 2.063604688036322e-05 -2.299504672631665e-05 -2.257247322907962e-05 1.3183060400073056e-05 -2.7273825476812025e-10 -1.15826620729004e-06 4.511649419811069e-06 3.2122861467172574e-06 0.0006639189188641651 1.0000000012577746 0.9998418166396154 1.000000024606358 1.6364451322826515e-09 1.6155313538554982e-10 1.6079440328996776e-10 1.6454207111164382e-09 3.2406064429414347e-09 -1.1519057096080407e-06 1.4678887533227417e-09 4.06088012809747e-08 3.744356484311352e-08 0.9997883832593585 0.9996906807121035 1.0051948702190074 5.434727015952588e-05 -0.00011206041474894678 8.905403839472642e-08 -1.9436750966782446e-08 1.0980807587053877e-10 -1.3898937028608517e-06 0.000307056762506679 0.00021933176152956992 0.007399681937029514 1.0000037696607589 0.9998445082221571 1.00010618246146 5.938973361845076e-06 -5.49261527617194e-07 -4.356384145100801e-07 5.817261984071947e-06 2.101763796542176e-09 -1.1526204173915675e-06 3.7696616122353788e-06 2.6946323750254095e-06 0.00010618864636073256 1.0000004492719123 0.9998421366350551 1.000010870919032 6.476826068061587e-07 -5.880249784972309e-09 -4.555100523320164e-09 6.463979857713897e-07 3.1084276110762183e-09 -1.1519781524570083e-06 4.4927296813771937e-07 3.246809929676648e-07 1.0871108164848768e-05 1.0001104432437804 0.9999207041320882 0.9987535330492783 -2.935697277461475e-05 7.80174482290975e-05 0.00014114262230488072 0.00010151335094421542 2.8982338277321645e-09 -1.1485242128353897e-06 0.00011773657753352683 8.412482185765395e-05 0.0012926391693568956
4.892 0.9999956487760947 0.9998387074984298 1.000661323442787 2.0534060913467626e-05 -2.2989027745679634e-05 -2.2589552799543835e-05 1.309376431050199e-05 -2.6967583761039833e-10 -1.1760110391739532e-06 4.579340528736972e-06 3.2607707076224315e-06 0.0006623964073831664 1.0000000012577523 0.9998418170750841 1.000000024606389 1.6358492315666761e-09 1.615555145067646e-10 1.6078961728208694e-10 1.6453122707818937e-09 3.242026635404014e-09 -1.1695471323986146e-06 1.4978549876755016e-09 4.069440665695872e-08 3.672320650490947e-08 0.9997870352136063 0.9996897178688248 1.0052051781028155 4.6725858230237356e-05 -9.839565208995575e-05 1.1143436056145546e-07 7.0341988141758615e-09 1.1035836966044639e-10 -1.3998970800300006e-06 0.0003075630640504672 0.0002196649578166804 0.007391538334577581 1.0000037675995945 0.9998445071852716 1.00010617929773 5.93740441955785e-06 -5.506085540609226e-07 -4.3704622808783466e-07 5.815696037186332e-06 2.1021775002001685e-09 -1.1702740173444308e-06 3.7676004796978377e-06 2.6931643535356023e-06 0.00010618547993559649 1.0000004492489756 0.999842137054139 1.0000108709094415 6.476653583786803e-07 -5.896289006691957e-09 -4.571217552555469e-09 6.463812144571923e-07 3.109697053327202e-09 -1.1696207988968305e-06 4.4925014501800233e-07 3.2467731713358284e-07 1.0871096723043032e-05 1.0001110787910965 0.999921158514047 0.9987944037147312 -2.760875115696715e-05 7.679439551676585e-05 0.00014103066586911714 0.00010249047004607298 2.9245942936319135e-09 -1.1661273310809174e-06 0.00011834236845813337 8.45574187681501e-05 0.0012508922541136606
4.902 0.9999955784849281 0.999838657733535 1.00065980635081 2.04322181411799e-05 -2.2982769309434568e-05 -2.2606312192059615e-05 1.3004648689303263e-05 -2.666261802340346e-10 -1.194006336700425e-06 4.646816618858295e-06 3.3090977459479133e-06 0.0006608719890799589 1.0000000012577355 0.999841817517211 1.0000000246065621 1.6355172915077785e-09 1.6157974670050537e-10 1.6074132227148758e-10 1.6449985048049157e-09 3.243444232827866e-09 -1.1874375242057126e-06 1.5228576961541558e-09 4.0781184285034606e-08 3.60915747046617e-08 0.9997858611252718 0.9996888789889705 1.0052144178090225 4.009237173221563e-05 -8.618362687854114e-05 1.3204847666215223e-07 3.240095422973453e-08 1.108915715763922e-10 -1.4093305315861308e-06 0.0003079630735777647 0.000219922880444568 0.007385024992468079 1.0000037655389746 0.9998445061554336 1.000106176122401 5.93583576765636e-06 -5.519548290907901e-07 -4.3845334083257436e-07 5.8141299232667326e-06 2.1025881037247034e-09 -1.188176772801235e-06 3.7655398877050666e-06 2.6916967942498146e-06 0.0001061823017987276 1.0000004492260455 0.9998421374798823 1.000010870899978 6.4764837418539e-07 -5.912305433652064e-09 -4.58737741250612e-09 6.463642378378094e-07 3.1109636886969257e-09 -1.1875124329684647e-06 4.4922731164731464e-07 3.2467385872078753e-07 1.087108560289187e-05 1.0001116978205868 0.9999216011037313 0.9988353272434295 -2.5843469219352198e-05 7.555816365721705e-05 0.0001408907036997802 0.00010344035135700267 2.9496604060330485e-09 -1.1839797494481153e-06 0.00011892865532344678 8.497608668292446e-05 0.0012090635060856467
4.912 0.999995508503658 0.9998386081967868 1.000658287350514 2.0330519213468433e-05 -2.2976272370743064e-05 -2.2622752381367604e-05 1.2915713895924085e-05 -2.635891420497236e-10 -1.2122552991313938e-06 4.714073362674632e-06 3.3572643405991173e-06 0.0006593456881648794 1.0000000012577246 0.9998418179660906 1.00000002460686 1.6354706409047758e-09 1.6162920106728596e-10 1.6066529760384378e-10 1.6444925548933999e-09 3.2448585658800648e-09 -1.2055800657212195e-06 1.5386039484483705e-09 4.086899416102583e-08 3.5662693078510966e-08 0.9997848407691299 0.999688149637979 1.005222668295884 3.43354962810062e-05 -7.530855089261332e-05 1.5078528376468195e-07 5.650301308808644e-08 1.1140802652667082e-10 -1.4183459462528953e-06 0.0003082784905773126 0.00022012149285633757 0.007379815162152792 1.0000037634788983 0.9998445051327377 1.0001061729354606 5.934267426860443e-06 -5.533003501237837e-07 -4.398597373282638e-07 5.812563654834613e-06 2.102996212787531e-09 -1.206331866116508e-06 3.763479830695561e-06 2.6902296937979733e-06 0.00010617911181792752 1.0000004492031214 0.9998421379123782 1.0000108708906215 6.476316745564859e-07 -5.928296078693911e-09 -4.603564165164366e-09 6.463470687598723e-07 3.11222709950577e-09 -1.2056562353752681e-06 4.4920444892674866e-07 3.246705996242257e-07 1.0871074988059978e-05 1.0001123000584753 0.9999220317057296 0.9988762912580897 -2.4061672390247934e-05 7.430866349513704e-05 0.0001407232950348121 0.00010436298279979263 2.9734269776567457e-09 -1.2020847227382398e-06 0.00011949533585738928 8.53807526439083e-05 0.0011671641672544209
4.922 0.9999954388319348 0.9998385588880317 1.000656766466211 2.0228964751768023e-05 -2.2969537890665843e-05 -2.263887433453978e-05 1.2826960291429399e-05 -2.605649811083904e-10 -1.230761160284322e-06 4.781106730645871e-06 3.4052677733961295e-06 0.0006578175289120621 1.0000000012577184 0.9998418184218169 1.0000000246072616 1.6357055260845597e-09 1.6169734088114227e-10 1.605847035523327e-10 1.643811689873853e-09 3.2462700700366064e-09 -1.2239779723372474e-06 1.5435585947330312e-09 4.09577068743846e-08 3.5487268523597875e-08 0.9997839558550048 0.9996875167686554 1.0052300087650272 2.935314135138117e-05 -6.56566881109847e-05 1.6752849670970113e-07 7.919004992881893e-08 1.1190718910031229e-10 -1.427080441945409e-06 0.00030852692109669495 0.00022027380210461086 0.007375642307234254 1.0000037614193644 0.9998445041172779 1.0001061697368947 5.932699394453207e-06 -5.54645123208068e-07 -4.412653938958548e-07 5.810997249806911e-06 2.103400595758797e-09 -1.2247425163198978e-06 3.7614203079900606e-06 2.6887630513638306e-06 0.00010617590996441115 1.0000004491802026 0.9998421383517221 1.000010870881353 6.476152563533066e-07 -5.944266896455977e-09 -4.619754761355888e-09 6.463297245200581e-07 3.1134875770150407e-09 -1.2240554225290554e-06 4.491815506175084e-07 3.246675253007649e-07 1.0871064969101403e-05 1.000112885230569 0.9999224501243323 0.9989172836308639 -2.226394002889994e-05 7.304582195838351e-05 0.00014052900060990828 0.00010525836643816039 2.995890217004157e-09 -1.2204455435658124e-06 0.00012004230704543258 8.577134315234922e-05 0.0011252052928019446
4.932 0.9999953694694064 0.9998385098071161 1.0006552437221465 2.0127555346544344e-05 -2.2962566836414562e-05 -2.2654679019162333e-05 1.2738388243508634e-05 -2.575537314119345e-10 -1.249527189540476e-06 4.847912966875032e-06 3.453105512640064e-06 0.0006562875356596456 1.000000001257716 0.9998418188844856 1.000000024607749 1.636193030819375e-09 1.6177231513877348e-10 1.6052192418346437e-10 1.6429820236201243e-09 3.24767803434904e-09 -1.2426344952949738e-06 1.5382453096329334e-09 4.104721240134647e-08 3.555849150166352e-08 0.9997831899209575 0.9996869686440896 1.0052365171810462 2.505236483514984e-05 -5.7117929733553995e-05 1.821379074246371e-07 1.0031649904345204e-07 1.12388923920071e-10 -1.4356613661503211e-06 0.0003087225139175556 0.0002203903007244703 0.007372291733751719 1.0000037593603723 0.9998445031091499 1.000106166526691 5.931131640557175e-06 -5.559891613222425e-07 -4.426702885154149e-07 5.809430734388897e-06 2.1038025642294993e-09 -1.2434119766109018e-06 3.7593613224512793e-06 2.687296868097886e-06 0.0001061726963278548 1.0000004491572878 0.9998421387980096 1.000010870872154 6.475990902135415e-07 -5.960230097961302e-09 -4.635926874295618e-09 6.463122312388291e-07 3.114744925572507e-09 -1.2427132454206057e-06 4.491586208803677e-07 3.246646251433454e-07 1.087105559685715e-05 1.0001134530628109 0.9999228561639301 0.998958292490357 -2.045088346722602e-05 7.176958247787166e-05 0.00014030838218747417 0.00010612651816404208 3.0170472039327016e-09 -1.2390655454114373e-06 0.0001205694651178668 8.614778415987974e-05 0.001083197754669785
4.942 0.9999953004157187 0.9998384609538841 1.0006537191425011 2.00262915591514e-05 -2.295536017463768e-05 -2.2670167414275685e-05 1.2649998132868905e-05 -2.545549289452996e-10 -1.268556691913125e-06 4.914488568856571e-06 3.5007751989140697e-06 0.0006547557327105763 1.0000000012577155 0.9998418193541938 1.0000000246083047 1.6368793158921e-09 1.6184036588377998e-10 1.6048957223355405e-10 1.642045071520717e-09 3.2490834584462754e-09 -1.2615529212955363e-06 1.5243824701590622e-09 4.113741177370113e-08 3.5832182275544627e-08 0.9997825282163676 0.9996864947533005 1.0052422691015248 2.134911414540884e-05 -4.958698927754366e-05 1.944197570091793e-07 1.1973202911352333e-07 1.1285339577008167e-10 -1.4442059459039236e-06 0.0003088765337257855 0.00022047936575088318 0.007369592595434426 1.0000037573019207 0.9998445021084504 1.0001061633048398 5.929564111591994e-06 -5.573324778773615e-07 -4.4407440867181437e-07 5.807864150509688e-06 2.1042012208739447e-09 -1.2623435362149235e-06 3.7573028768098027e-06 2.685831144802275e-06 0.0001061694710329404 1.000000449134376 0.999842139251337 1.0000108708630078 6.475831231383895e-07 -5.976199392194986e-09 -4.652067678012767e-09 6.462946301495638e-07 3.115999137769625e-09 -1.2616329910919683e-06 4.491356678801978e-07 3.2466188941340424e-07 1.0871046864077824e-05 1.0001140032818137 0.9999232496293937 0.9989993062279805 -1.8623144048572042e-05 7.047990534895723e-05 0.0001400620020999663 0.00010696746738212803 3.0368979162025035e-09 -1.2579480994727284e-06 0.00012107670555408094 8.651000107224232e-05 0.001041152247496456
4.952 0.9999952316705152 0.999838412328181 1.0006521927513896 1.9925173926148982e-05 -2.2947918866954183e-05 -2.268534051161463e-05 1.2561790357687045e-05 -2.5156948939658285e-10 -1.2878530083703675e-06 4.980830269490437e-06 3.5482746334868383e-06 0.0006532221442165585 1.0000000012577168 0.9998418198310398 1.000000024608916 1.6376910018158056e-09 1.618927191150954e-10 1.604861989437903e-10 1.6410617165841561e-09 3.250485954829764e-09 -1.2807365724100971e-06 1.504394925663161e-09 4.1228207692854224e-08 3.6243593497320985e-08 0.9997819575794805 0.999686085722899 1.0052473367776638 1.8167833102182317e-05 -4.2964260148348166e-05 2.0408082262127678e-07 1.3726583594708886e-07 1.1330032144358843e-10 -1.4528211934682307e-06 0.0003089978674637402 0.00022054761257371406 0.007367410533265074 1.0000037552440082 0.9998445011152792 1.0001061600713321 5.927996733989911e-06 -5.58675082081874e-07 -4.454777559802339e-07 5.806297559860719e-06 2.1045972413538797e-09 -1.281540519904141e-06 3.7552449711930725e-06 2.6843658798138065e-06 0.00010616623412712426 1.0000004491114658 0.9998421397118028 1.0000108708539006 6.475672812018013e-07 -5.992183774133401e-09 -4.668178489553808e-09 6.462769828314079e-07 3.1172505694570593e-09 -1.2808179816317813e-06 4.4911269963698e-07 3.2465930601074003e-07 1.0871038634905108e-05 1.0001145356153855 0.9999236303264485 0.9990403135036543 -1.6781391167443564e-05 6.917676803852696e-05 0.00013979042281464326 0.00010778125668886637 3.0554424603632755e-09 -1.2770966172617882e-06 0.00012156392310404866 8.68579187646054e-05 0.0009990792972253526
4.962 0.9999951632334373 0.9998383639298526 1.000650664572859 1.982420296698792e-05 -2.2940243867125957e-05 -2.2700199315202255e-05 1.2473765326125378e-05 -2.485964595602341e-10 -1.3074195161018723e-06 5.0469350215344225e-06 3.59560176728815e-06 0.000651686794133475 1.0000000012577184 0.9998418203151235 1.0000000246095668 1.6385420313937263e-09 1.6192725598626957e-10 1.6049961370897872e-10 1.6401073363074535e-09 3.251885350159651e-09 -1.300188807257086e-06 1.4814333930338534e-09 4.131950822547783e-08 3.6713129804831057e-08 0.9997814663131909 0.9996857332274917 1.0052517884827301 1.5440976036734333e-05 -3.715638492926331e-05 2.1065841577584055e-07 1.527016803626171e-07 1.137300610557053e-10 -1.4616040350181642e-06 0.0003090934640106048 0.00022060020393953079 0.007365641090733626 1.0000037531866346 0.9998445001297344 1.00010615682616 5.926429422571518e-06 -5.600169762686804e-07 -4.46880342742626e-07 5.804731037609861e-06 2.1049905646070087e-09 -1.3010062887222214e-06 3.753187602935849e-06 2.6829010694105697e-06 0.0001061629855268313 1.000000449088557 0.9998421401795073 1.000010870844817 6.475514791315498e-07 -6.008184890090984e-09 -4.684271490500709e-09 6.462593638056762e-07 3.1184989700865265e-09 -1.300271576171343e-06 4.490897233072949e-07 3.2465686121880406e-07 1.0871030595989175e-05 1.0001150497930376 0.9999239980620371 0.9990813032508856 -1.492632031813362e-05 6.786016543186641e-05 0.00013949420652184738 0.00010856794153715651 3.072683057110232e-09 -1.296514547768913e-06 0.00012203101182767794 8.719146161033114e-05 0.0009569892728470177
4.972 0.9999950951041249 0.9998383157587429 1.0006491346308872 1.9723379195321106e-05 -2.2932336121522335e-05 -2.2714744831764075e-05 1.238592344238057e-05 -2.456360975992186e-10 -1.3272596284561299e-06 5.112799981588666e-06 3.6427546906040076e-06 0.0006501497062813587 1.0000000012577208 0.9998418208065456 1.000000024610243 1.63934532457501e-09 1.619480290152356e-10 1.6051444243054432e-10 1.639254965082815e-09 3.2532815121810913e-09 -1.3199130200778238e-06 1.459548484019202e-09 4.1411244823174065e-08 3.7147898452929776e-08 0.9997810440621349 0.9996854299010436 1.0052556880240004 1.3108462990665772e-05 -3.20765836969099e-05 2.13415309474868e-07 1.6573922022121687e-07 1.141417164368167e-10 -1.470641599724174e-06 0.00030916871020559173 0.00022064111629963923 0.007364203956659495 1.0000037511297997 0.9998444991519184 1.000106153569314 5.924862089522796e-06 -5.613581565636219e-07 -4.482821850815053e-07 5.803164657766783e-06 2.1053805237967953e-09 -1.32074424000182e-06 3.751130769780858e-06 2.6814367099887377e-06 0.00010615972506493593 1.0000004490656489 0.9998421406545512 1.0000108708357418 6.475356295425851e-07 -6.0241989582179455e-09 -4.700362387868767e-09 6.462418468813301e-07 3.119744027599337e-09 -1.3199971693157606e-06 4.490667487010228e-07 3.246545441950877e-07 1.0871022297584394e-05 1.0001155455464747 0.9999243526446725 0.9991222646812332 -1.3058651156250789e-05 6.653011002342361e-05 0.00013917391474430613 0.0001093275898906058 3.0886229491162966e-09 -1.3162053796475198e-06 0.00012247786515313662 8.751055352306782e-05 0.0009148924020374289
4.982 0.9999950272822163 0.9998382678146971 1.0006476029493887 1.9622703131224834e-05 -2.292419657270987e-05 -2.27289780627545e-05 1.2298265087836842e-05 -2.4268863491205724e-10 -1.3473767955565424e-06 5.178422495391336e-06 3.689731623203102e-06 0.0006486109044609712 1.000000001257723 0.999841821305409 1.0000000246109317 1.640024652425467e-09 1.6196215361326907e-10 1.6052119618523745e-10 1.6385581170897932e-09 3.2546743731923515e-09 -1.3399126423023274e-06 1.4433623153117074e-09 4.1503390904216714e-08 3.745176656812272e-08 0.9997806816935518 0.9996851692509953 1.0052590943922202 1.1117103110191387e-05 -2.7644784975463423e-05 2.1118446483610965e-07 1.759352791361184e-07 1.145360177947479e-10 -1.480011629829798e-06 0.0003092277481684898 0.0002206733669369341 0.007363038024548564 1.0000037490735019 0.9998444981819334 1.0001061503007882 5.923294658150532e-06 -5.626986160941411e-07 -4.4968329278729994e-07 5.801598474108586e-06 2.1057673891247573e-09 -1.3407578075890433e-06 3.749074472272766e-06 2.6799728004835e-06 0.00010615645260377219 1.0000004490427414 0.9998421411370373 1.0000108708266633 6.475196553171744e-07 -6.040218896247449e-09 -4.716460430482986e-09 6.462244852830039e-07 3.120985779867745e-09 -1.3399981926700368e-06 4.4904378924061774e-07 3.246523510380195e-07 1.0871013293195183e-05 1.0001160226100783 0.9999246938847773 0.9991631872881788 -1.1179125578637513e-05 6.518663205173432e-05 0.00013883010796258036 0.00011006028187133572 3.1032673731928798e-09 -1.3361726408828598e-06 0.0001229043759534602 8.781511801172463e-05 0.0008727987918456057
4.992 0.9999949597673471 0.9998382200975598 1.000646069552215 1.952217531463671e-05 -2.2915826162453367e-05 -2.274289999906185e-05 1.2210790607533659e-05 -2.3975441127212595e-10 -1.3677745046043573e-06 5.243800082617414e-06 3.7365309041825564e-06 0.0006470704125379305 1.0000000012577253 0.9998418218118174 1.0000000246116274 1.6405258424560895e-09 1.6197594674694688e-10 1.6052047711418747e-10 1.6380376890138757e-09 3.2560645865323724e-09 -1.360191141765545e-06 1.436815111791634e-09 4.159596514998548e-08 3.7549084981071684e-08 0.999780371183909 0.9996849455765643 1.005262061500184 9.420007642554004e-06 -2.3787598574752272e-05 2.0214331761465374e-07 1.8261619694903651e-07 1.1491137228104411e-10 -1.4897829711782618e-06 0.000309273739991658 0.00022069920597823833 0.007362097216847045 1.0000037470177425 0.9998444972198837 1.0001061470205828 5.921727074737278e-06 -5.640383486001177e-07 -4.510836649508715e-07 5.800032508297772e-06 2.106151249777719e-09 -1.3610504619985275e-06 3.7470187146960783e-06 2.6785093431469335e-06 0.0001061531681317229 1.0000004490198342 0.9998421416270691 1.0000108708175754 6.475035028180095e-07 -6.056238439739865e-09 -4.732564943148676e-09 6.462073000274094e-07 3.1222249598990424e-09 -1.3602781143556477e-06 4.490208597877158e-07 3.2465028634339554e-07 1.087100331627837e-05 1.0001164807213612 0.9999250215950152 0.9992040608504256 -9.288505830205714e-06 6.382977958392739e-05 0.00013846334525129263 0.00011076610941359043 3.1166219271021345e-09 -1.3564198981096942e-06 0.00012331043664182413 8.810507824907391e-05 0.0008307184560540957


==> figures/planar_acoustic_pulse/data/grcbc_temperature_inflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0 rho_0.0 u_0.0 w+_right_0.0 w-_right_0.0 w+_left_0.0 w-_left_0.0 we_left_0.0 we_right_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_1e-05 rho_1e-05 u_1e-05 w+_right_1e-05 w-_right_1e-05 w+_left_1e-05 w-_left_1e-05 we_left_1e-05 we_right_1e-05 e_p_1e-05 e_rho_1e-05 e_u_1e-05 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01
0.002 1.0002216104935213 1.0000000000071083 1.0053054836989586 2.093547945868799e-10 6.250082743207926e-14 4.080227314308833e-12 4.4095556657109075e-10 -2.51967545901296e-10 -1.0315350323003475e-10 1.4590731235571043e-08 1.9523166257995775e-09 3.4630128803209766e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935481194956832e-10 1.0734497576700463e-13 4.080293369109353e-12 4.40714689926986e-10 -2.5198568776990153e-10 -1.0315350141629332e-10 1.4590731288423473e-08 1.952316641157931e-09 3.463012892838677e-07 1.0002216104935875 1.0000000000071616 1.005305483701019 2.0935650532423663e-10 -4.186004385047344e-12 4.0658638805188e-12 4.6353697796174174e-10 -2.5028342166670273e-10 -1.0314885176229002e-10 1.4590726251033333e-08 1.952315383151192e-09 3.463011714924216e-07 1.0002216104935207 1.0000000000071076 1.0053054836989388 2.0935477801197014e-10 1.0288130095668904e-13 4.080322736572699e-12 4.407388240332612e-10 -2.5198395244184597e-10 -1.0315351349870192e-10 1.4590731284496296e-08 1.9523166394728763e-09 3.4630128915312454e-07 1.0002216104935207 1.0000000000071076 1.0053054836989368 2.0935478072483257e-10 1.0686815438896798e-13 4.08031552289768e-12 4.407171127188866e-10 -2.519855363233944e-10 -1.0315340307179922e-10 1.4590731288133466e-08 1.9523166409104534e-09 3.463012892665011e-07 1.0002216104935275 1.0000000000071134 1.0053054836991548 2.0935498304479904e-10 -3.392594583695353e-13 4.0788552756892744e-12 4.431113732250829e-10 -2.5180538227469026e-10 -1.0315317739975082e-10 1.4590730758169035e-08 1.9523164876783063e-09 3.4630127681270783e-07
0.012 1.0002216104721375 1.0000000004812561 1.0053054529873247 3.7615917862653033e-10 4.886643449325867e-13 4.876570517759452e-11 3.616372269226625e-10 -2.038224554493258e-10 -1.2900658797877935e-10 1.8990991206524782e-08 1.0390785249200022e-08 4.933732309703389e-07 1.0002216104721198 1.000000000481242 1.005305452986736 3.7615930537981154e-10 1.23358012487986e-12 4.8753826878555015e-11 3.583127887225917e-10 -2.0415820824368665e-10 -1.2900665134937748e-10 1.8990993480178543e-08 1.0390783801908338e-08 4.933732801888894e-07 1.0002216104736348 1.0000000004824252 1.0053054530373629 3.7615332785828607e-10 -6.462285138173022e-11 4.983382062451573e-11 6.320406065662135e-10 -1.7739848163617902e-10 -1.2896338594708064e-10 1.8990814372684665e-08 1.0390931148003273e-08 4.93369508599166e-07 1.0002216104721215 1.0000000004812435 1.0053054529867953 3.761592013759889e-10 1.159113250982938e-12 4.875518713139652e-11 3.5864597425093363e-10 -2.0412469222287628e-10 -1.2900630744594627e-10 1.8990993262544022e-08 1.0390783937475946e-08 4.933732750228235e-07 1.00022161047212 1.0000000004812422 1.0053054529867418 3.761594545133668e-10 1.226194022682809e-12 4.8754142098598106e-11 3.5834612526249803e-10 -2.041548968844364e-10 -1.2900691384572584e-10 1.8990993470257845e-08 1.039078381222864e-08 4.933732796366814e-07 1.0002216104722959 1.0000000004813803 1.0053054529925376 3.7615886176973587e-10 -6.128774533055238e-12 4.8871584816702514e-11 3.9094721300710196e-10 -2.008732029435415e-10 -1.2900227803331486e-10 1.8990971196074828e-08 1.0390798478967282e-08 4.933728011455721e-07
0.022 1.0002216104673793 1.0000000017371802 1.005305409593107 9.008821268788579e-10 6.165369831270784e-12 2.7353895792927135e-11 3.0955110135566224e-10 -1.5448276298380033e-10 -1.3682331960951156e-10 1.7921975545054636e-08 1.3572341571791767e-08 5.238013184705646e-07 1.0002216104673303 1.0000000017371418 1.0053054095911957 9.008824592728584e-10 8.414321458659392e-12 2.7295482465998953e-11 3.0381191216090744e-10 -1.552220631057875e-10 -1.3682422833395185e-10 1.792197900168493e-08 1.3572336249334541e-08 5.238014334406132e-07 1.0002216104709172 1.0000000017398987 1.0053054097401093 9.008625503508122e-10 -1.7843232570536696e-10 3.186814191986939e-11 6.880272622530724e-10 -1.0691785578064954e-10 -1.3670414004584746e-10 1.7921799724919343e-08 1.3572787439032023e-08 5.237957340956915e-07 1.000221610467335 1.0000000017371458 1.0053054095913876 9.008822088192353e-10 8.189010666496937e-12 2.7301334444461533e-11 3.0438813339390744e-10 -1.5514792923672675e-10 -1.3682382408277595e-10 1.792197864721693e-08 1.3572336779122524e-08 5.238014218524305e-07 1.000221610467331 1.0000000017371424 1.005305409591215 9.0088260500967e-10 8.391863848170528e-12 2.7296353500635915e-11 3.038694831606507e-10 -1.5521493295492998e-10 -1.3682558294348547e-10 1.792197895544615e-08 1.3572336300031003e-08 5.238014323910074e-07 1.000221610467807 1.0000000017375106 1.0053054096098455 9.008799580599359e-10 -1.3677029511428847e-11 2.786796890682779e-11 3.589996126283851e-10 -1.4813497794866584e-10 -1.3681040488971117e-10 1.792194668001103e-08 1.3572388914805025e-08 5.238003592609438e-07
0.032 1.000221610458017 1.00000000373306 1.0053053409426058 1.9106525994153403e-09 1.3143906892209237e-11 -5.916221093463087e-11 2.2671853761640946e-10 -1.2837165831001293e-10 -1.3401278238862535e-10 1.6350833458410024e-08 1.4742145182754031e-08 4.941908334163389e-07 1.000221610457939 1.0000000037329992 1.0053053409384687 1.9106521165301268e-09 1.871825942063231e-11 -5.915266542130943e-11 2.1960577798823686e-10 -1.2952007722995683e-10 -1.340153986653183e-10 1.635083519199583e-08 1.4742138054626293e-08 4.941909990904842e-07 1.0002216104624788 1.000000003736507 1.0053053412333313 1.910679603227295e-09 -4.2563661479722464e-10 -6.186216459616172e-11 5.798288170776651e-10 -6.756180514980595e-11 -1.3373365422357272e-10 1.635085994982884e-08 1.4742592291060983e-08 4.941876539163916e-07 1.0002216104579467 1.0000000037330055 1.0053053409388837 1.910652374583332e-09 1.815947086237621e-11 -5.91533712938021e-11 2.203219342481565e-10 -1.2940489041867145e-10 -1.340150951771415e-10 1.6350835022857484e-08 1.4742138760495578e-08 4.941909824849318e-07 1.0002216104579396 1.0000000037329997 1.0053053409385102 1.9106522721170904e-09 1.8662506979034703e-11 -5.915236735772717e-11 2.1967744264362887e-10 -1.2950872222252578e-10 -1.3401681845011196e-10 1.6350835172608323e-08 1.4742138133702127e-08 4.941909975511151e-07 1.000221610458683 1.0000000037335757 1.0053053409784418 1.9106548805373175e-09 -3.5801950304174587e-11 -5.927106153769295e-11 2.861466031870872e-10 -1.187408837713211e-10 -1.3398134875287292e-10 1.6350821443503074e-08 1.4742206791393363e-08 4.941895468429009e-07
0.042 1.000221610436733 1.0000000064057555 1.0053052487674201 4.0629914556306245e-09 2.0428775772810045e-11 -1.4401031227384326e-10 1.5512190739575678e-10 -1.1468869679251993e-10 -1.2804999586650428e-10 1.561089382864164e-08 1.6055200713885927e-08 4.6754741725747433e-07 1.0002216104366541 1.0000000064056926 1.005305248759755 4.062991455380125e-09 3.3061990582374014e-11 -1.4391166962793157e-10 1.4739799494023112e-10 -1.1624778795306288e-10 -1.280573197093576e-10 1.561089269798352e-08 1.6055193231288e-08 4.67547632673504e-07 1.0002216104386439 1.0000000064074317 1.0053052492693888 4.063016741172356e-09 -9.47450466792249e-10 -1.5337988753540238e-10 4.0778604013593373e-10 -4.5733852042290714e-11 -1.2743997428548828e-10 1.5611195131430757e-08 1.6055538730511756e-08 4.6754800861258143e-07 1.0002216104366621 1.0000000064056989 1.0053052487605247 4.062991361376277e-09 3.179542351530291e-11 -1.4392148214308784e-10 1.4817840281586964e-10 -1.1609040895672444e-10 -1.2805659925627744e-10 1.5610892797549612e-08 1.6055193956642656e-08 4.67547610980306e-07 1.0002216104366553 1.000000006405693 1.0053052487598317 4.062991583098727e-09 3.293533721269445e-11 -1.439123817290915e-10 1.4747585371347414e-10 -1.1623202460902407e-10 -1.280583110781934e-10 1.5610892684296612e-08 1.6055193320454705e-08 4.675476306387812e-07 1.0002216104373607 1.0000000064062589 1.005305248833193 4.062994231574627e-09 -9.012526443820667e-11 -1.4490670832607667e-10 2.170793785027813e-10 -1.0192097347063e-10 -1.2798056263983223e-10 1.5610908663092603e-08 1.6055263587124026e-08 4.6754589030129057e-07
0.052 1.0002216103876058 1.0000000096674657 1.005305135467496 8.418057913072302e-09 2.6037814735568563e-11 -1.0424028908941737e-10 1.115948410545997e-10 -1.0743006132158519e-10 -1.2184861287420748e-10 1.4142335966234141e-08 1.686382123309403e-08 4.519961526432922e-07 1.0002216103876087 1.0000000096674588 1.0053051354539688 8.418058178766517e-09 5.352847536367162e-11 -1.0416300946737021e-10 1.0354022180299057e-10 -1.0939993351025457e-10 -1.2186501453060725e-10 1.4142331915274598e-08 1.686381356246348e-08 4.5199638256399104e-07 1.0002216103794213 1.0000000096619697 1.0053051363215662 8.418041628581664e-09 -2.0450538379325566e-09 -1.0905379397487966e-10 2.540920450831347e-10 -3.352913109137856e-11 -1.2055652023265877e-10 1.4143230753205933e-08 1.686420331452283e-08 4.5200819467575626e-07 1.0002216103876085 1.0000000096674597 1.0053051354553282 8.418057849894957e-09 5.07718822424552e-11 -1.041709416838059e-10 1.043577122465461e-10 -1.0920118294126533e-10 -1.218636551075748e-10 1.4142332296490787e-08 1.6863814327371595e-08 4.5199635914533645e-07 1.0002216103876087 1.0000000096674588 1.005305135454105 8.418058246517031e-09 5.3252684897435836e-11 -1.0416367193537132e-10 1.0362185241794368e-10 -1.0938005931812538e-10 -1.2186575491800957e-10 1.414233196721625e-08 1.6863813635901715e-08 4.5199637990740116e-07 1.0002216103874488 1.0000000096674238 1.0053051355828424 8.418056892591563e-09 -2.1399703102880533e-10 -1.0491700974543869e-10 1.7313319008572832e-10 -9.167650667152936e-11 -1.216991495183439e-10 1.4142382895426167e-08 1.6863885806009455e-08 4.5199482580075323e-07
0.062 1.0002216102804766 1.0000000134054479 1.005305003613124 1.7053890375540898e-08 2.2910520038959436e-11 5.4524027463736516e-11 9.630449862712821e-11 -1.0355846988650839e-10 -1.1627555858545487e-10 1.2519875934514939e-08 1.7594190471532518e-08 4.288671718808125e-07 1.0002216102807429 1.0000000134056268 1.005305003589146 1.7053890844965565e-08 8.083222493112868e-11 5.45334215694771e-11 8.764096048580719e-11 -1.0593845349811077e-10 -1.1631151564154222e-10 1.2519870527056015e-08 1.759418363310753e-08 4.2886732511359976e-07 1.0002216102474741 1.0000000133822546 1.0053050051278511 1.7053873774761692e-08 -4.2875458464765845e-09 5.7221897548799324e-11 1.761123821366989e-10 -2.67026413713369e-11 -1.1361236639395034e-10 1.2523199639931237e-08 1.7595253250214215e-08 4.2892673055090045e-07 1.0002216102807167 1.000000013405609 1.0053050035915563 1.7053890469710136e-08 7.502315221261125e-11 5.4532404239121594e-11 8.852380684402626e-11 -1.056978190507582e-10 -1.1630752127709488e-10 1.251987102205113e-08 1.759418427477138e-08 4.2886730785612084e-07 1.0002216102807404 1.000000013405625 1.005305003589387 1.7053891230255514e-08 8.025118567091841e-11 5.4533670466310556e-11 8.772944477398083e-11 -1.0591480452933639e-10 -1.1631149637044451e-10 1.2519870567202708e-08 1.7594183652785843e-08 4.288673232612393e-07 1.0002216102779202 1.0000000134037075 1.0053050038171936 1.7053889317571743e-08 -4.819841148357676e-10 5.447199200229982e-11 1.5956479247231172e-10 -8.496931555769841e-11 -1.1596500987546458e-10 1.2519970721055338e-08 1.759425776728887e-08 4.288673336256644e-07
0.072 1.0002216100598065 1.0000000174782622 1.0053048554542465 3.379076007026903e-08 2.828130394827767e-12 1.774447230429536e-10 1.0436826898177223e-10 -1.0150406997485947e-10 -1.1150827853485286e-10 1.2266090706319269e-08 1.8938727839479618e-08 4.3212715022196216e-07 1.0002216100607075 1.0000000174788928 1.0053048554106752 3.3790759924108354e-08 1.2174230366544799e-10 1.774000516238622e-10 9.462149863180262e-11 -1.0429375902699554e-10 -1.1158190636876114e-10 1.2266080262140679e-08 1.8938720142662624e-08 4.321271209361582e-07 1.000221609973665 1.000000017417137 1.0053048582733968 3.3790770085425444e-08 -8.759201991640059e-09 1.846026826546212e-10 1.785383364876431e-10 -2.2928708247311677e-11 -1.0613877753741184e-10 1.2280119635820347e-08 1.894318705895261e-08 4.32360311808634e-07 1.0002216100606176 1.0000000174788295 1.0053048554150548 3.379075975433824e-08 1.0981486235232089e-10 1.7740443917696538e-10 9.561735085878197e-11 -1.0401099148732483e-10 -1.1157354058995183e-10 1.2266081064579969e-08 1.8938720873410167e-08 4.32127118882444e-07 1.0002216100606989 1.0000000174788863 1.0053048554111133 3.379076033327454e-08 1.2054932053491096e-10 1.7740092889522397e-10 9.472132148441539e-11 -1.0426553218362171e-10 -1.115815811419842e-10 1.2266080348329417e-08 1.8938720244165713e-08 4.3212712071798687e-07 1.0002216100515788 1.0000000174724868 1.0053048558256477 3.3790761184312875e-08 -1.0323177854959667e-09 1.7788426150701008e-10 1.7322693724705358e-10 -8.022530682268766e-11 -1.1087694108087595e-10 1.2266387572895285e-08 1.8938851224012107e-08 4.321315340055741e-07
0.082 1.0002216096242702 1.0000000217056995 1.0053046922648528 6.551045699202866e-08 -6.175837152003741e-11 1.7109039653416886e-10 1.228980141007185e-10 -1.004438046372959e-10 -1.0752649022891446e-10 1.3958984576778843e-08 2.051856447110494e-08 4.649594879163991e-07 1.0002216096265457 1.0000000217073093 1.0053046921837647 6.551045677096615e-08 1.766136528190459e-10 1.7101026893407402e-10 1.1186887472895021e-10 -1.0364227476837003e-10 -1.0767253756079927e-10 1.3958959668046671e-08 2.0518551056819217e-08 4.649590825286908e-07 1.0002216094304062 1.000000021567648 1.0053046976683515 6.55104840870529e-08 -1.7468686636207282e-08 1.793564695746145e-10 2.1197994830758046e-10 -2.0913180828432168e-11 -9.693681600446952e-11 1.4008717830172382e-08 2.0535775112083212e-08 4.6580872923444523e-07 1.0002216096263181 1.000000021707148 1.0053046921919127 6.551045676487644e-08 1.527016376976596e-10 1.7101798558258642e-10 1.1299821636901317e-10 -1.0331660243067864e-10 -1.0765655676543209e-10 1.3958961383377986e-08 2.0518552197559906e-08 4.649591084975846e-07 1.000221609626523 1.000000021707293 1.0053046921845796 6.55104569245121e-08 1.742218023662371e-10 1.7101112266841986e-10 1.1198178391753466e-10 -1.0360959981466219e-10 -1.0767168621064049e-10 1.3958959826729714e-08 2.051855120747804e-08 4.649590846604435e-07 1.000221609603907 1.0000000216912706 1.0053046929583278 6.551045990679495e-08 -2.134264338526499e-09 1.718371077229769e-10 1.9871127741685882e-10 -7.661564034685625e-11 -1.0626999728911798e-10 1.3959946922990122e-08 2.0518927620547454e-08 4.649763934564132e-07
0.092 1.0002216087881333 1.0000000258457087 1.0053045133255856 1.2445000957314316e-07 -2.263506435870743e-10 6.309937171870873e-11 1.3807305173324842e-10 -9.993744821446652e-11 -1.0425933844885909e-10 1.4757714142270197e-08 2.1019714352592443e-08 4.841640812379152e-07 1.0002216087932208 1.0000000258493253 1.0053045131725051 1.2445000898875006e-07 2.41194211929426e-10 6.301687462915445e-11 1.2594783803870995e-10 -1.0354295816059283e-10 -1.045424952496521e-10 1.475764835076635e-08 2.1019684313264942e-08 4.841625853533416e-07 1.000221608382251 1.0000000255562276 1.0053045237765479 1.2445007876944118e-07 -3.407989209157505e-08 6.858553640852169e-11 2.2234523954990705e-10 -1.992197852955684e-11 -8.380308370069898e-11 1.493858744226966e-08 2.1084891613109693e-08 4.873000295250268e-07 1.0002216087927112 1.0000000258489632 1.0053045131878808 1.244500091627684e-07 1.9428759592022387e-10 6.30252410916329e-11 1.2719328034444437e-10 -1.0317453851720091e-10 -1.0451274136483657e-10 1.475765197582284e-08 2.1019686295650105e-08 4.841626832777344e-07 1.0002216087931697 1.0000000258492892 1.0053045131740426 1.2445000871524032e-07 2.365023400133299e-10 6.301801191949151e-11 1.2607243929468509e-10 -1.035058386781326e-10 -1.045405596765448e-10 1.475764868032254e-08 2.101968447253255e-08 4.841625943854573e-07 1.0002216087431144 1.0000000258136843 1.005304514639265 1.2445001715233103e-07 -4.286776836552884e-09 6.383590098546524e-11 2.1873159001268045e-10 -7.369423118660247e-11 -1.0181199200966326e-10 1.4761067687089379e-08 2.1020958893527453e-08 4.842254341143305e-07
0.102 1.000221607218815 1.0000000295540883 1.0053043143607052 2.3133415798004233e-07 -5.811081301394817e-10 -6.406241511256735e-11 1.4652336405281706e-10 -9.974421248418199e-11 -1.016106835888206e-10 1.4128779475569167e-08 2.0462131022519767e-08 4.7339989877056805e-07 1.0002216072294459 1.000000029561662 1.0053043140705518 2.3133415742978035e-07 3.1690391871845647e-10 -6.410591208772993e-11 1.336754400217085e-10 -1.0375526413148219e-10 -1.0215110350529525e-10 1.4128513353511165e-08 2.0462028407483348e-08 4.7339583290383885e-07 1.0002216064051228 1.000000028973313 1.0053043344867838 2.3133418790699413e-07 -6.505936054819224e-08 -6.436143756377352e-11 1.9160880690492274e-10 -1.953464041769141e-11 -6.290445239634741e-11 1.4822972105516262e-08 2.0711400896119014e-08 4.851398480911047e-07 1.0002216072283807 1.0000000295609033 1.0053043140996882 2.3133415783094974e-07 2.2680085691672427e-10 -6.410104200385006e-11 1.3500018595816823e-10 -1.0334478678464763e-10 -1.0209573611277207e-10 1.4128528253669105e-08 2.0462034580475533e-08 4.7339604184751536e-07 1.0002216072293393 1.000000029561586 1.0053043140734663 2.313341570334475e-07 3.0789061201059006e-10 -6.410527506782812e-11 1.3380783507184327e-10 -1.0371396015240297e-10 -1.0214566984928632e-10 1.4128514738213249e-08 2.0462028970209465e-08 4.733958525679159e-07 1.0002216071254113 1.0000000294875164 1.0053043168575906 2.3133416275463815e-07 -8.371299283494697e-09 -6.37054282209931e-11 2.2830064391654025e-10 -7.121526321885824e-11 -9.694231025309415e-11 1.414208805892602e-08 2.0466882259907106e-08 4.7362019621152456e-07
0.112 1.0002216043375223 1.0000000323173166 1.0053040850998889 4.2061243720537744e-07 -1.2822026266292534e-09 -1.368696412223481e-10 1.5285673880151443e-10 -9.973002151352748e-11 -9.945328455448889e-11 1.3876304560808064e-08 1.9901217337090506e-08 4.6127357772083606e-07 1.000221604358769 1.0000000323324711 1.0053040845522385 4.2061243727530535e-07 4.0657697839021207e-10 -1.3685766170141831e-10 1.395774850335688e-10 -1.0414563318508293e-10 -1.0046194157049151e-10 1.387531794542376e-08 1.990085520916922e-08 4.612629735803974e-07 1.0002216027564672 1.000000031188402 1.0053041234025681 4.20612394948736e-07 -1.2149007513800598e-07 -1.4248248951010403e-10 1.3780130503603318e-10 -1.9504289062473295e-11 -2.774780288476093e-11 1.6267471253187913e-08 2.0804869619047453e-08 5.028143250850876e-07 1.000221604356639 1.0000000323309515 1.0053040846072216 4.20612437752507e-07 2.371130690265593e-10 -1.368585569253439e-10 1.4095306378143497e-10 -1.0369320012511627e-10 -1.0035944590691926e-10 1.3875373102043889e-08 1.9900875972176444e-08 4.612632965185218e-07 1.0002216043585563 1.000000032332319 1.0053040845577381 4.206124372785285e-07 3.8962451136633334e-10 -1.3685768717389006e-10 1.3971525724958674e-10 -1.0410011337222743e-10 -1.0045153466917525e-10 1.3875323023318824e-08 1.9900857133754256e-08 4.612629993453428e-07 1.0002216041517693 1.000000032184791 1.0053040898214123 4.206124356412819e-07 -1.591558588873312e-08 -1.3702368389843418e-10 2.3283158075211544e-10 -6.903756538757893e-11 -9.073330679992453e-11 1.3925513047021468e-08 1.9918822277531994e-08 4.6205341591769877e-07
0.122 1.0002215991612515 1.0000000333428616 1.005303805463122 7.484268184435231e-07 -2.6099413453848974e-09 -1.197629578201567e-10 1.5788288904623349e-10 -9.981938648476542e-11 -9.759654493184331e-11 1.3680282791999454e-08 1.9260086576891965e-08 4.535155157437914e-07 1.0002215992023176 1.0000000333721704 1.0053038044397407 7.48426817727041e-07 4.997930958379837e-10 -1.1970997377160498e-10 1.44216989498621e-10 -1.0463840152441856e-10 -9.944187789041093e-11 1.3677336784126555e-08 1.925900519264273e-08 4.534799633840167e-07 1.0002215961673642 1.000000031204716 1.0053038772156335 7.484268648774546e-07 -2.2196008873611807e-07 -1.2739171187629953e-10 8.910968003620413e-11 -1.9685478681249996e-11 3.2448578726359447e-11 2.0833519455009872e-08 2.229158541884706e-08 5.859202812716153e-07 1.0002215991981986 1.000000033369231 1.0053038045424763 7.484268178242981e-07 1.87705957145789e-10 -1.1971567852279852e-10 1.4563946823088852e-10 -1.0414339005541166e-10 -9.925518119223816e-11 1.3677476821813302e-08 1.925905738603145e-08 4.534808958413784e-07 1.0002215992019057 1.0000000333718762 1.0053038044500175 7.484268172633616e-07 4.685731417916734e-10 -1.19711023174256e-10 1.443595301006986e-10 -1.0458845046519486e-10 -9.942269992808621e-11 1.3677349232101685e-08 1.92590098898494e-08 4.5348003075897345e-07 1.0002215988035166 1.0000000330874979 1.0053038142951214 7.484268252028156e-07 -2.9524023840847622e-08 -1.2027554045818083e-10 2.354178201347097e-10 -6.70794557913885e-11 -8.164805978008954e-11 1.3849004033890425e-08 1.9321598817807257e-08 4.5625784176738473e-07
0.132 1.0002215900576013 1.0000000313864257 1.005303439710792 1.303931367970437e-06 -5.037806087310716e-09 -3.642945939443915e-11 1.5939026811510893e-10 -9.996819771107279e-11 -9.574147555484733e-11 1.2579139584844477e-08 1.7925824486538926e-08 4.322045129561061e-07 1.0002215901348217 1.0000000314415591 1.00530343782442 1.303931366265479e-06 5.714927930210565e-10 -3.636395061434737e-11 1.4514273893312073e-10 -1.0518945644883077e-10 -9.905030532367958e-11 1.2570017896366163e-08 1.792254011554318e-08 4.320816545400217e-07 1.0002215845173434 1.0000000274293046 1.0053035717551195 1.3039314795186752e-06 -3.9697104105941937e-07 -4.2579281881054345e-11 6.530458874204565e-11 -1.9991376538687528e-11 1.3521767840720286e-10 3.115020944864454e-08 2.7122986639077282e-08 8.005831766118648e-07 1.0002215901270752 1.0000000314360284 1.0053034380137826 1.3039313662209847e-06 8.48915504350922e-12 -3.637099584808088e-11 1.4663231502526687e-10 -1.046524108090429e-10 -9.871622975295524e-11 1.2570364809016464e-08 1.7922666282163924e-08 4.320846970006089e-07 1.0002215901340468 1.000000031441006 1.0053034378433634 1.3039313662515702e-06 5.151714016528594e-10 -3.636513320212823e-11 1.4529214516018085e-10 -1.0513516703733895e-10 -9.901571322979774e-11 1.257004690207494e-08 1.792255073309431e-08 4.3208186576812323e-07 1.0002215893867532 1.0000000309074064 1.0053034559962017 1.3039313826297157e-06 -5.3524935273262365e-08 -3.703578767591018e-11 2.360238925956513e-10 -6.529212317891886e-11 -6.716854598744252e-11 1.3169981380980245e-08 1.8141155632285114e-08 4.4175085638085177e-07
0.142 1.0002215743839311 1.0000000244957452 1.0053029279109564 2.223559225111215e-06 -9.309809123828914e-09 3.229316440644921e-11 1.5911756372202252e-10 -1.0015087454228658e-10 -9.340003149855495e-11 1.1516052673812758e-08 1.6229784248320187e-08 4.07251449626352e-07 1.0002215745256935 1.0000000245969807 1.0053029244887108 2.2235592274489344e-06 6.038906672134325e-10 3.234476004421043e-11 1.4404390008776154e-10 -1.0577305320213205e-10 -9.921253730884102e-11 1.1485527744075637e-08 1.621871130521946e-08 4.068794540114676e-07 1.000221564349225 1.0000000173280281 1.0053031664008645 2.2235589431948498e-06 -6.951792209783058e-07 2.973184199030026e-11 6.811165211178941e-11 -2.0370174922538782e-11 3.0829809264341295e-10 5.1996847903028846e-08 3.968768652167479e-08 1.2658180028150264e-06 1.000221574511469 1.0000000245868226 1.005302924832254 2.2235592272286538e-06 -3.91264435187192e-10 3.233948029724151e-11 1.4562534585860685e-10 -1.0519342552582753e-10 -9.862825779644835e-11 1.1486585959161542e-08 1.621909711725799e-08 4.068849718887591e-07 1.0002215745242706 1.0000000245959646 1.0053029245230778 2.2235592281517765e-06 5.043370335109443e-10 3.2343926584545e-11 1.442026993753887e-10 -1.0571480619361637e-10 -9.915407924430982e-11 1.1485613457515776e-08 1.6218742613361566e-08 4.068796859214497e-07 1.000221573155121 1.000000023618162 1.0053029574510388 2.223559204647712e-06 -9.489305525569405e-08 3.182993006813591e-11 2.36818900404337e-10 -6.364422585964244e-11 -4.32513093835985e-11 1.3464231400489029e-08 1.6977683491891276e-08 4.386077615544184e-07
0.152 1.000221547973552 1.0000000096442705 1.0053021738749748 3.7109524840289174e-06 -1.6591331872887373e-08 3.17344752237177e-11 1.5965772522498175e-10 -1.0035253747900426e-10 -8.974777953473563e-11 1.1575075018751895e-08 1.497010898023668e-08 4.019386643532465e-07 1.0002215482281356 1.0000000098260973 1.0053021677723795 3.7109524947272464e-06 5.762913275033016e-10 3.1754746250941944e-11 1.4368683566832589e-10 -1.0637429838877647e-10 -9.975350650635522e-11 1.1487090596013042e-08 1.4935430348681112e-08 4.0083514364090583e-07 1.0002215301692319 0.9999999969263208 1.0053025964285462 3.710951469557578e-06 -1.1919933178719313e-06 3.3270883522450375e-11 7.911363017274848e-11 -2.0790139745333194e-11 5.943241373495227e-10 8.915235929006827e-08 6.489052278079163e-08 2.1282166937329216e-06 1.0002215482025858 1.0000000098078492 1.0053021683850183 3.7109524939574785e-06 -1.1472464718030055e-09 3.1752959405027076e-11 1.453682471812791e-10 -1.0575222565845754e-10 -9.874757319043619e-11 1.1489722620121196e-08 1.4936469584301405e-08 4.008458160069445e-07 1.00022154822558 1.0000000098242716 1.0053021678336669 3.7109524948564972e-06 4.038693046046163e-10 3.175445338031194e-11 1.4385599992653424e-10 -1.0631185667004432e-10 -9.965221572620309e-11 1.148729129408935e-08 1.4935509687440394e-08 4.0083520395369223e-07 1.0002215457710066 1.0000000080711136 1.0053022265228668 3.7109523895325573e-06 -1.6459268116298743e-07 3.156999869698673e-11 2.388238083156371e-10 -6.211473525545229e-11 -3.5316083724433217e-12 1.683193946397553e-08 1.7329270665498963e-08 4.931292005517505e-07
0.162 1.0002215044090457 0.9999999822120037 1.0053010281679946 6.0633033135798335e-06 -2.8682986136650242e-08 5.130502012589959e-12 1.605681616576428e-10 -1.0056371831126794e-10 -8.334510603891814e-11 1.2073331666843123e-08 1.4274405380396588e-08 4.089148147489839e-07 1.0002215048568281 0.9999999825318399 1.005301017479503 6.063303337231842e-06 4.5035418008655004e-10 5.114284337222052e-12 1.4379461609673645e-10 -1.0698435615882724e-10 -1.0022047756293812e-10 1.1848270705569554e-08 1.4177753011860353e-08 4.0555725498875684e-07 1.0002214734489696 0.9999999600961911 1.0053017624624812 6.063301134987525e-06 -2.0015135952823827e-06 9.800627550373777e-12 8.105432323731829e-11 -2.1231669931816932e-11 1.0573003570116777e-09 1.5146060956680416e-07 1.0878116593718046e-07 3.5971703872199582e-06 1.0002215048118817 0.9999999824997358 1.0053010185525955 6.063303335230461e-06 -2.474874484320458e-09 5.116540955338972e-12 1.4556682864844712e-10 -1.0631976475349917e-10 -9.85240856635393e-11 1.1853054613523954e-08 1.4179804485837486e-08 4.056002138991559e-07 1.000221504852332 0.9999999825286283 1.005301017586854 6.063303336988589e-06 1.5771157528661346e-10 5.114717652190358e-12 1.4397280244053998e-10 -1.0691721650204121e-10 -1.0004974241063061e-10 1.1848568249019667e-08 1.4177881003338641e-08 4.0555858408168064e-07 1.0002215005417392 0.9999999794496355 1.0053011203035387 6.063303098783218e-06 -2.7947437840637925e-07 5.3006001127373515e-12 2.401266214361596e-10 -6.069033477680345e-11 6.185335040339278e-11 2.417158718896835e-08 2.0676038754163515e-08 6.409535091955359e-07
0.172 1.0002214340475915 0.9999999352884892 1.0052992653541872 9.699046319101217e-06 -4.8270080728130744e-08 1.9752712675858267e-11 1.615236641285307e-10 -1.0077937628350208e-10 -7.164933244747093e-11 1.316862992894474e-08 1.4211242341540848e-08 4.2691886597348276e-07 1.000221434819581 0.9999999358399202 1.0052992469731168 9.699046384703763e-06 1.878406722662813e-10 1.9711963679836175e-11 1.4398448974855798e-10 -1.0759763728640195e-10 -9.95330476546625e-11 1.2611904441523623e-08 1.3951027892754786e-08 4.175696065490876e-07 1.0002213812658958 0.9999998975843045 1.005300516882249 9.699040382084896e-06 -3.2918910099729923e-06 2.532198399340285e-11 7.982349466166831e-11 -2.16826433051633e-11 1.790741619159813e-09 2.531996624126548e-07 1.811693435005405e-07 6.004305765104546e-06 1.0002214347420793 0.999999935784561 1.0052992488186923 9.699046378609447e-06 -4.678435024955721e-09 1.9716575377269954e-11 1.458445223924305e-10 -1.0688993405194642e-10 -9.673184441990614e-11 1.2620466010273101e-08 1.395499790150159e-08 4.1769561853307735e-07 1.0002214348118281 0.9999999358343824 1.0052992471577487 9.699046384120184e-06 -2.9899307169424523e-10 1.9712676019898734e-11 1.4417175789612646e-10 -1.0752572486140852e-10 -9.925248617135364e-11 1.2612273161708565e-08 1.3951200015867157e-08 4.1757394172033286e-07 1.0002214273911856 0.9999999305337344 1.0052994236368902 9.699045726848062e-06 -4.6477103617462394e-07 2.0141895888404382e-11 2.409365044070772e-10 -5.93603329444047e-11 1.679109309289002e-10 3.7661906596866524e-08 2.893429608074835e-08 9.378515838729879e-07
0.182 1.0002213227891548 0.9999998587915636 1.0052965552365343 1.5187479012493093e-05 -7.925060618273647e-08 5.083492395554605e-11 1.63577705102121e-10 -1.0099578632213551e-10 -5.015589465477719e-11 1.5811620664169487e-08 1.5215310011464386e-08 4.785875048845505e-07 1.0002213240944113 0.9999998597239314 1.0052965242031324 1.5187479189083936e-05 -2.408756594556251e-10 5.07937704614478e-11 1.4517545783586897e-10 -1.0820972399011052e-10 -9.529609710395614e-11 1.4536138982861536e-08 1.4551533558398879e-08 4.5587714782706695e-07 1.000221234546806 0.9999997957559421 1.0052986475867125 1.5187463279571371e-05 -5.303502504374518e-06 5.458063107080339e-11 8.865745335011332e-11 -2.2136233851324784e-11 2.9270403807342894e-09 4.1560715134801973e-07 2.9703778403035065e-07 9.848279578560616e-06 1.000221323963354 0.9999998596303143 1.005296527319422 1.5187479171730993e-05 -8.176458549676595e-09 5.079886976301702e-11 1.4713356761438342e-10 -1.0745958651981582e-10 -9.076083884291463e-11 1.4553555261977791e-08 1.4560446605079891e-08 4.561338043948248e-07 1.0002213240813007 0.999999859714566 1.0052965245148908 1.51874791879482e-05 -1.0347821962810087e-09 5.079496728998157e-11 1.453727910320177e-10 -1.0813392940282662e-10 -9.48416945492683e-11 1.4536713691603069e-08 1.4551829826434397e-08 4.5588191809514366e-07 1.000221311552808 0.9999998507651363 1.005296822150045 1.5187477422513795e-05 -7.572328856374619e-07 5.12108880349107e-11 2.4352677041240627e-10 -5.811686670440097e-11 3.3702874721090304e-10 6.05644435620094e-08 4.4446184087139724e-08 1.4638644456617603e-06
0.192 1.0002211505570284 0.9999997383802234 1.0052924273984014 2.328169940614038e-05 -1.2715159371919628e-07 2.111335306066712e-11 1.6665188919548544e-10 -1.0121005194336993e-10 -1.086643211256163e-11 1.9533379136454786e-08 1.7247980359277528e-08 5.634371036493068e-07 1.0002211527221636 0.9999997399268399 1.0052923759590955 2.3281699834819188e-05 -8.586759942243316e-10 2.10956245724002e-11 1.4735474975516423e-10 -1.0881902973017783e-10 -8.24543476871582e-11 1.677359856012691e-08 1.569568336944395e-08 5.11388042726097e-07 1.0002210058590773 0.9999996350155553 1.0052958590465049 2.3281661737867332e-05 -8.370105885554376e-06 2.1335382709038423e-11 9.960586170347942e-11 -2.2587461543982467e-11 4.648172083204893e-09 6.690306873430492e-07 4.779908979435047e-07 1.5851602437947345e-05 1.000221152504735 0.9999997397715247 1.0052923811251266 2.3281699791887153e-05 -1.3545355729371826e-08 2.1098571477098978e-11 1.4941491408568718e-10 -1.0802625529845153e-10 -7.52609826648432e-11 1.6805968137853446e-08 1.571339190547688e-08 5.119559725178776e-07 1.000221152700412 0.9999997399113019 1.0052923764759205 2.3281699831322958e-05 -2.1279208318996037e-09 2.1096914365122187e-11 1.4756242128363837e-10 -1.0873909048425694e-10 -8.17334475852954e-11 1.6774150065026865e-08 1.5695989201134416e-08 5.113953770412253e-07 1.0002211319485514 0.9999997250875484 1.0052928692262524 2.3281695551361613e-05 -1.208974937333059e-06 2.1264555398286733e-11 2.472274852119491e-10 -5.695284424016639e-11 6.02084551865955e-10 9.699809902990854e-08 7.002348818204099e-08 2.319669222972378e-06
0.202 1.0002208895001161 0.9999995541684944 1.0052862293285432 3.494421119569782e-05 -1.996162948461642e-07 -6.361945293014483e-11 1.6936632666624044e-10 -1.0142118701317658e-10 6.029497827923756e-11 2.4080853652062356e-08 2.0214574350152802e-08 6.711068670313061e-07 1.000220893024722 0.9999995566862319 1.0052861456125861 3.4944212205838564e-05 -1.678612621005977e-09 -6.360923700447277e-11 1.493464780090082e-10 -1.0942368931795194e-10 -5.09115095791619e-11 1.8199988767568793e-08 1.6785130707501696e-08 5.532162581902171e-07 1.0002206567377534 0.9999993878956127 1.005291751512403 3.494412329503061e-05 -1.2942092258671291e-05 -6.635311322711507e-11 9.290596512407764e-11 -2.3032408413043628e-11 7.196985113909267e-09 1.0561203221971746e-06 7.544581512446888e-07 2.5027524534640145e-05 1.0002208926707166 0.9999995564333547 1.0052861540212872 3.4944212104573904e-05 -2.1565782221429056e-08 -6.36092229804052e-11 1.5149209025666025e-10 -1.0858848184120444e-10 -3.973683827389404e-11 1.825567992706878e-08 1.6816035269514218e-08 5.546798550088637e-07 1.0002208929893062 0.9999995566609331 1.0052861464538285 3.494421219633912e-05 -3.6682683499081508e-09 -6.360826061198643e-11 1.4956265565080103e-10 -1.0933934050790901e-10 -4.979297173929113e-11 1.8199230224295337e-08 1.6784718601055185e-08 5.532458522248423e-07 1.0002208592577395 0.9999995325652685 1.005286947334854 3.4944202114482454e-05 -1.8919837365108804e-06 -6.372681562279877e-11 2.4884839136310027e-10 -5.586281866594962e-11 1.010691547701933e-09 1.5335642575455264e-07 1.1005562292719315e-07 3.6556848664421312e-06
0.212 1.000220502040782 0.9999992793289395 1.0052770810278029 5.1353550962558327e-05 -3.0693634800450077e-07 -1.202418092347951e-10 1.7059261525605422e-10 -1.0162782120660118e-10 1.8753263612458353e-10 3.0823498958630144e-08 2.481333412696915e-08 8.223443515561348e-07 1.0002205076731432 0.9999992833523053 1.0052769472336807 5.135355328238393e-05 -2.7061792348519093e-09 -1.2022021370761363e-10 1.5005574404106222e-10 -1.1002294111822972e-10 1.8335544196546933e-11 1.8553542417324208e-08 1.7508433584492428e-08 5.668309196369409e-07 1.000220134669913 0.9999990169007601 1.0052858014586497 5.135335121218062e-05 -1.9608155426440384e-05 -1.235293241727483e-10 6.83978857205027e-11 -2.347003467732987e-11 1.0886612817563224e-08 1.6353157510773137e-06 1.1681635491292504e-06 3.8753668521543245e-05 1.000220507107347 0.99999928294814 1.0052769606743661 5.135355305019362e-05 -3.3278433718558455e-08 -1.2022169477655885e-10 1.5226665520232912e-10 -1.0914464416344548e-10 3.5340134460782864e-11 1.86712145803087e-08 1.7572254888122054e-08 5.703145765479154e-07 1.0002205076165378 0.9999992833118702 1.0052769485783655 5.135355325914412e-05 -5.76490496221004e-09 -1.2021965796530535e-10 1.5027838577520618e-10 -1.0993392090737155e-10 2.0037471517167963e-11 1.855004231318165e-08 1.7506552517295884e-08 5.66899297831836e-07 1.000220453796134 0.999999244866168 1.0052782267202447 5.135353011468769e-05 -2.9029215301967435e-06 -1.2044924048468998e-10 2.4701524606260237e-10 -5.4841203134729464e-11 1.6306556828670006e-09 2.391108688362674e-07 1.7117961189542939e-07 5.688207484540596e-06
0.222 1.000219938953211 0.9999988787181242 1.0052638303454366 7.388998720797221e-05 -4.6257767292315075e-07 -1.444602818010231e-10 1.7039022965911666e-10 -1.0182830478166368e-10 4.112343789191739e-10 4.197385655737061e-08 3.2410541403651e-08 1.0650957637080808e-06 1.0002199477907936 0.9999988850310212 1.0052636203234673 7.388999232018343e-05 -3.9477306312050116e-09 -1.444475351236114e-10 1.4939774109802246e-10 -1.1061589391329989e-10 1.591542854316694e-10 1.776562958500085e-08 1.7677951093121885e-08 5.496052703154976e-07 1.000219369951341 0.9999984722611743 1.005277346952186 7.388955262451604e-05 -2.911109370788547e-05 -1.4615096454474762e-10 4.3099558629989035e-11 -2.3898371431449494e-11 1.6105469154482347e-08 2.4839827597203957e-06 1.7743612415753266e-06 5.885623712754239e-05 1.000219946902869 0.999998884396756 1.0052636414251728 7.388999180898742e-05 -5.004487094618137e-08 -1.444484664357655e-10 1.516683342995985e-10 -1.096943306508125e-10 1.844925988776966e-10 1.8082360408797445e-08 1.784121891646974e-08 5.572500625840578e-07 1.0002199477019595 0.9999988849675646 1.005263622434638 7.388999226889176e-05 -8.559798783724474e-09 -1.4444725547919255e-10 1.4962627277456556e-10 -1.105221425859571e-10 1.6168883750112724e-10 1.7759672681806025e-08 1.7674913905073848e-08 5.496874557259417e-07 1.000219863389733 0.9999988247411216 1.0052656257287638 7.38899413029065e-05 -4.367707327805438e-06 -1.4458305583287228e-10 2.431329026907824e-10 -5.3882985880091876e-11 2.5567432161938065e-09 3.6701900220344873e-07 2.624506261339142e-07 8.712942304009067e-06
0.232 1.0002191376736713 0.9999983076680881 1.0052450136952393 0.00010409597166915689 -6.836660791405052e-07 -2.622830208053372e-10 1.7074739175000283e-10 -1.0202277103051355e-10 7.965263896047603e-10 5.972457121666722e-08 4.462366835214267e-08 1.4610999796381598e-06 1.0002191512925733 0.9999983173962497 1.0052446898169707 0.00010409598249858971 -5.4449855261913535e-09 -2.622837464406e-10 1.494124201278514e-10 -1.1120124738760544e-10 4.28860463879097e-10 1.5517969600591802e-08 1.7148863996647936e-08 4.959025422247176e-07 1.000218272680068 0.9999976897844002 1.0052655812735485 0.00010409506386621566 -4.235425245572288e-05 -2.621543252253041e-10 1.496382354641062e-11 -2.431667702066762e-11 2.3315810110026603e-08 3.7012634863173857e-06 2.64386536510806e-06 8.76894808970058e-05 1.000219149924021 0.9999983164186751 1.005244722363739 0.00010409598141569211 -7.362789845880821e-08 -2.622838258986672e-10 1.5173199764736472e-10 -1.1023634359186049e-10 4.658241611969935e-10 1.6398525875580586e-08 1.7562208062100927e-08 5.137425142445226e-07 1.000219151155651 0.9999983172984442 1.0052446930732453 0.00010409598239020999 -1.2266904659352164e-08 -2.622837652434011e-10 1.4964617870756223e-10 -1.1110294652746303e-10 4.3255792824766594e-10 1.550930271485203e-08 1.7144887135593748e-08 4.959764019676185e-07 1.0002190214483395 0.999998224646545 1.005247777363746 0.0001040958745143012 -6.4453663604758226e-06 -2.622819722614017e-10 2.3875947281833093e-10 -5.2985019605017455e-11 3.91882073050961e-09 5.53567942176857e-07 3.956302800693408e-07 1.312590939186736e-05
0.242 1.000218021133411 0.9999975111516959 1.0052188289563293 0.0001435962102675885 -9.913547959937598e-07 -5.845512416663148e-10 1.7379529657795875e-10 -1.0221066960758668e-10 1.4441450993983914e-09 8.653781123409465e-08 6.333300419447523e-08 2.081932814886875e-06 1.0002180417500726 0.9999975258781344 1.0052183381793935 0.0001435962323961291 -7.337457328938851e-09 -5.845555510872384e-10 1.5266444101868114e-10 -1.1177857786338138e-10 9.193189896060107e-10 1.218458950571996e-08 1.6303043046680572e-08 4.1369084138859243e-07 1.000216730277763 0.9999965890852107 1.0052495593660535 0.00014359438326672452 -6.039357415883063e-05 -5.838038497743507e-10 -5.1503449543135873e-11 -2.472343328271398e-11 3.304252924514609e-08 5.410642972125053e-06 3.864877043094856e-06 0.0001281869973198159 1.0002180396779357 0.9999975243980116 1.0052183875068044 0.000143596230183296 -1.062853577255478e-07 -5.84555092352057e-10 1.5497886762630238e-10 -1.1077031724748815e-10 9.720941911807804e-10 1.454642132134162e-08 1.726300760467142e-08 4.593441477701659e-07 1.0002180415427542 0.9999975257300472 1.0052183431146449 0.000143596232175624 -1.723774024697405e-08 -5.845554206824716e-10 1.5289772342478632e-10 -1.1167569731490829e-10 9.245979390220868e-10 1.2165129744425151e-08 1.62956571817001e-08 4.139047607763168e-07 1.0002178455383366 0.9999973857241585 1.0052230086925624 0.00014359601195580485 -9.33037891399024e-06 -5.845149797882731e-10 2.3220705740580578e-10 -5.2143061235507836e-11 5.890601599324839e-09 8.199348537407813e-07 5.858407634450487e-07 1.9436736284750662e-05
0.252 1.0002164975405963 0.9999964236266122 1.005183130532976 0.00019396571576623062 -1.4109041955916618e-06 -1.1121739257672567e-09 1.7762808792676522e-10 -1.0239067483895179e-10 2.502091456303074e-09 1.2544584180596652e-07 9.075592025567634e-08 2.9979471204519314e-06 1.000216528207331 0.99999644553119 1.005182399609768 0.00019396575934694805 -9.902752004052973e-09 -1.1121747411518723e-09 1.5779546188896087e-10 -1.123469132437481e-10 1.7691015242368383e-09 1.0295129147787346e-08 1.617130299495233e-08 3.571009347021609e-07 1.000214606118052 0.9999950726072265 1.0052282234889462 0.00019396217767654397 -8.440771565727568e-05 -1.1116587704316185e-09 -1.9836990111749751e-10 -2.5118270824702405e-11 4.5847328243931704e-08 7.761225647821458e-06 5.543892086718542e-06 0.00018387725163882272 1.0002165251244755 0.9999964433291743 1.005182473088069 0.0001939657549883709 -1.508152603598568e-07 -1.112173946284383e-09 1.599953781830066e-10 -1.1129544063138145e-10 1.8428263189270906e-09 1.559990708213189e-08 1.821015220371898e-08 4.620589224967034e-07 1.0002165278988828 0.9999964453108725 1.0051824069614788 0.00019396575891197384 -2.400217437255748e-08 -1.1121744440368174e-09 1.5801723405517975e-10 -1.1223946628015299e-10 1.776477062257619e-09 1.0261398077517226e-08 1.6160396765324064e-08 3.578005941504105e-07 1.0002162368971113 0.9999962374541693 1.0051893427113299 0.0001939653257038341 -1.325232888894297e-05 -1.1121649099656221e-09 2.1682087713213126e-10 -5.135226193094322e-11 8.696850400314382e-09 1.192880915032495e-06 8.521913145822626e-07 2.8274776373878154e-05
0.262 1.0002144615653266 0.9999949698823039 1.005135457133125 0.0002565525917891734 -1.971360873631875e-06 -1.8775461915683607e-09 1.7709701690647546e-10 -1.025624402570243e-10 4.175041372214131e-09 1.7994460416951367e-07 1.293912078093987e-07 4.28085848899611e-06 1.0002145063984482 0.999995001904545 1.0051343869802984 0.00025655267444611203 -1.358741854349253e-08 -1.877547055092885e-09 1.6013840757471503e-10 -1.129058908117032e-10 3.1737327996365935e-09 1.3292763529521007e-08 1.7649892503520163e-08 4.084538407028946e-07 1.0002117399263155 0.9999930259108253 1.0052004533763381 0.00025654600489043926 -0.00011563990091526152 -1.8770926988353556e-09 -4.5589587542843874e-10 -2.5500662107770687e-11 6.228460459204489e-08 1.0926378408226805e-05 7.80472902230251e-06 0.0002588591482282257 1.0002145018905375 0.9999949986847522 1.0051344945826204 0.0002565526661786143 -2.1055232231888225e-07 -1.8775462847891722e-09 1.6206600409132775e-10 -1.1181094973387802e-10 3.274469799084605e-09 2.175770026895898e-08 2.1515407412856192e-08 5.848271899293392e-07 1.0002145059474101 0.9999950015823892 1.0051343977464338 0.0002565526736199317 -3.3295856869857404e-08 -1.877547004066515e-09 1.603328922435318e-10 -1.1279412542860046e-10 3.183810800654753e-09 1.3295157181981781e-08 1.7650856072485103e-08 4.0955917049537174e-07 1.0002140813680773 0.9999946983240646 1.0051445326121042 0.00025655185305942403 -1.847168298149354e-05 -1.877533994320599e-09 1.8340431599794197e-10 -5.060941584097245e-11 1.2615665490850449e-08 1.7049441698199662e-06 1.2179161253207012e-06 4.040072288225783e-05
0.272 1.000211797265116 0.9999930671309943 1.0050731001356723 0.0003322724536202038 -2.7048004761397735e-06 -3.118430347812703e-09 1.7058840127200348e-10 -1.0272500624496149e-10 6.726781138140111e-09 2.53851087127682e-07 1.8195623608963353e-07 6.020093391136467e-06 1.000211861700722 0.9999931131526034 1.0050715594795234 0.0003322726046670881 -1.9081315105512322e-08 -3.1184350623202314e-09 1.588856078565886e-10 -1.1345456297953184e-10 5.389256942490018e-09 1.949629874732007e-08 2.0602554555409624e-08 5.563370660324016e-07 1.0002079505347552 0.999990319643669 1.0051651422119328 0.0003322606590317757 -0.00015530993005609422 -3.117798598874359e-09 -8.728502009360193e-10 -2.5870198790901603e-11 8.283885441339639e-08 1.5099277814039074e-05 1.0785346281455527e-05 0.0003577141960895753 1.0002118552203703 0.9999931085241671 1.0050717144238432 0.00033227258955681406 -2.8935990415084806e-07 -3.1184344026006282e-09 1.6030299326684145e-10 -1.1231682379269529e-10 5.523851139073253e-09 3.15855325660807e-08 2.7194785715503644e-08 8.087421352252443e-07 1.0002118610523172 0.9999931126894954 1.0050715749827928 0.0003322726031564599 -4.612634852052576e-08 -3.118435073286662e-09 1.5902905161178732e-10 -1.1333859681285521e-10 5.402721771448317e-09 1.9575767147329636e-08 2.064102273573719e-08 5.577193816801823e-07 1.0002112521264022 0.9999926777772317 1.0050861354630285 0.0003322711058798858 -2.527096362263856e-05 -3.118380076240083e-09 1.2352099303609224e-10 -4.991095179374348e-11 1.797138490485041e-08 2.394084391961081e-06 1.710121407613738e-06 5.6715683836896026e-05
0.282 1.0002083829517023 0.9999906284857647 1.0049932174653955 0.00042138689798241195 -3.6450050106554676e-06 -5.205130594225492e-09 1.6145464058269568e-10 -1.0287800398014493e-10 1.0468869198001215e-08 3.5148773898461887e-07 2.515273371069047e-07 8.326028319322456e-06 1.0002084740197843 0.9999906935262037 1.0049910360010361 0.0004213871640923869 -2.735696484026526e-08 -5.205134165642884e-09 1.5906645244342769e-10 -1.1399302615254738e-10 8.722219211875932e-09 2.5986184534230027e-08 2.4087381796417228e-08 7.277244762767653e-07 1.0002030414411907 0.9999868135130019 1.0051212962103648 0.00042136657391528954 -0.00020449837112332335 -5.204782168638818e-09 -1.5592546433296708e-09 -2.6226042685389738e-11 1.0784577082585246e-07 2.048547380012591e-05 1.463252975302641e-05 0.00048532792192225156 1.000208464858819 0.9999906869834838 1.0049912554422133 0.000421387137467656 -3.9153364559054655e-07 -5.205134056184022e-09 1.5956591665566651e-10 -1.1281181848999849e-10 8.898028210238956e-09 4.3486902212485024e-08 3.46487969163624e-08 1.0932266563164925e-06 1.0002084731031429 0.9999906928715427 1.0049910579581782 0.0004213871614301894 -6.379891023998563e-08 -5.205134184646185e-09 1.5911794404112165e-10 -1.1387229989536186e-10 8.739808610433655e-09 2.6165404532255135e-08 2.418624916214849e-08 7.301677996305882e-07 1.0002076144339538 0.9999900796113739 1.0050116291650175 0.0004213845278969833 -3.394083935969306e-05 -5.205086438459899e-09 2.613257009387822e-11 -4.925348464499657e-11 2.5112371092490025e-08 3.3032682535243216e-06 2.3594878862128906e-06 7.824848541278613e-05
0.292 1.0002040980854703 0.9999875678869192 1.0048929955005759 0.0005232816964479583 -4.825429218549286e-06 -8.423460540270196e-09 1.497155820844783e-10 -1.0302097153397165e-10 1.5727901041040088e-08 4.779652501353553e-07 3.4174115026600157e-07 1.132044859743292e-05 1.0002042246883132 0.9999876583020539 1.004889956943002 0.0005232821486097652 -3.955188771968331e-08 -8.423456398114032e-09 1.6325278205980086e-10 -1.1452038760196529e-10 1.3498228170604581e-08 3.099144427987812e-08 2.698521949443707e-08 8.676656249081271e-07 1.000196809479633 0.9999823624780615 1.0050681533720733 0.000523247986636762 -0.00026400687336785173 -8.423902189327724e-09 -2.6815033982583093e-09 -2.6568099826844463e-11 1.3740119890964327e-07 2.7292096488724073e-05 1.94941859625771e-05 0.0006466189384631699 1.0002042119495438 0.9999876492044936 1.00489026267712 0.0005232821033637422 -5.214923158519035e-07 -8.423457071589369e-09 1.6217107912515566e-10 -1.1329568372408628e-10 1.3722715272264503e-08 5.695221224678929e-08 4.350901592295605e-08 1.4160316883977904e-06 1.0002042234136468 0.9999876573917338 1.0048899875353128 0.0005232821440853933 -8.77796870871057e-08 -8.42345661683865e-09 1.6314598065137147e-10 -1.1439494347361391e-10 1.3520689000409775e-08 3.132362077751251e-08 2.7180327971275675e-08 8.726636640362956e-07 1.0002030325495415 0.9999868069160833 1.004918574028433 0.000523277677431989 -4.4760891807275934e-05 -8.423486232818667e-09 -1.3057526046344526e-10 -4.863376167465303e-11 3.436779046394234e-08 4.479743949493743e-06 3.1997517617833052e-06 0.00010612186364580587
0.302 1.0001988320594757 0.9999838063773151 1.0047698563680463 0.0006362804326343479 -6.276539846334915e-06 -1.2940041579475203e-08 1.2684772455146566e-10 -1.0315315139388335e-10 2.278694921450448e-08 6.390157652879512e-07 4.5667816455847333e-07 1.5132207517911965e-05 1.0001990052356409 0.9999839300478216 1.0047656919167613 0.0006362811738922225 -5.673886358477325e-08 -1.2940032831353445e-08 1.6594299032464105e-10 -1.1503623621645278e-10 2.0004382635697655e-08 3.32450388762542e-08 2.833051595565751e-08 9.379608787575757e-07 1.0001890566298897 0.9999768251802891 1.0050053130558785 0.0006362266046691209 -0.00033420335109755553 -1.2940870044656472e-08 -4.4192275689910746e-09 -2.6895713264448284e-11 1.7126727907650153e-07 3.571323343905137e-05 2.5508905224141377e-05 0.0008461939685965497 1.0001989878060082 0.9999839176007843 1.0047661110455293 0.0006362810997053993 -6.833045996013449e-07 -1.2940033975550569e-08 1.623126980653974e-10 -1.1376785144666038e-10 2.028461142062015e-08 7.238272185433873e-08 5.396045850117745e-08 1.7748326967322186e-06 1.00019900349155 0.9999839288023127 1.0047657338566454 0.0006362811664734795 -1.1944162075625358e-07 -1.2940032765111382e-08 1.6558165441277954e-10 -1.1490648207670433e-10 2.0032422660942822e-08 3.3870654369221835e-08 2.870632850996713e-08 9.477858963839372e-07 1.00019737869461 0.9999827684773218 1.004804815143105 0.0006362738586724414 -5.797560407180725e-05 -1.2940114941631984e-08 -3.805995173452882e-10 -4.8049247473756364e-11 4.5981370980197676e-08 5.973324224257428e-06 4.26647903453063e-06 0.00014151161683086615
0.312 1.000192494346285 0.9999792793495521 1.0046216987563867 0.000757541174812402 -8.022789783312165e-06 -1.8974006025157038e-08 8.304879172403749e-11 -1.032742639884851e-10 3.180435608560611e-08 8.404313423078507e-07 6.004645743924756e-07 1.989834101110175e-05 1.0001927274976425 0.9999794458430794 1.0046160816151395 0.0007575423478033869 -7.969402472731178e-08 -1.89740024050356e-08 1.6074015473383287e-10 -1.1554018383833427e-10 2.8408405971956756e-08 3.1974525974906154e-08 2.75585120712062e-08 9.159919480546966e-07 1.0001796044953586 0.9999700742737254 1.0049328619151316 0.0007574583961242576 -0.00041486901802301396 -1.8974273373145025e-08 -6.9478748212280405e-09 -2.7208258322643224e-11 2.0879235243200437e-07 4.5912194486017376e-05 3.2793308126475916e-05 0.001087943620091043 1.00019270402501 0.9999794290812718 1.004616647105989 0.0007575422303858572 -8.801768254561643e-07 -1.8974003209485948e-08 1.5325065202209392e-10 -1.1422810249135746e-10 2.8750499831771994e-08 9.081256325089439e-08 6.667214469930366e-08 2.1924434884146694e-06 1.0001927251487936 0.9999794441657667 1.0046161382022418 0.0007575423360612797 -1.5980449680346998e-07 -1.8974002121107235e-08 1.59992687520512e-10 -1.1540558512098439e-10 2.8442636562217727e-08 3.319286238487996e-08 2.828424786742606e-08 9.352946878557053e-07 1.0001905435775957 0.9999778862929686 1.004668712727335 0.0007575307974113721 -7.37672888064703e-05 -1.8974036695757505e-08 -7.619922789126265e-10 -4.7496449502299394e-11 6.00280159408786e-08 7.833712267650516e-06 5.595157754548184e-06 0.0001855981707241733
0.322 1.000185025095944 0.9999739441131557 1.0044471511883524 0.0008830702876692614 -1.0079464618457434e-05 -2.6851452292593382e-08 1.649253405189264e-11 -1.0338372691425102e-10 4.2722495466871166e-08 1.0876735244576043e-06 7.769937288932374e-07 2.575673548417962e-05 1.0001853341531384 0.9999741648027373 1.0044396928417418 0.0008830720803341976 -1.0864146906124572e-07 -2.6851457911420683e-08 1.4996633373114238e-10 -1.1603134711822114e-10 3.8666812403013066e-08 2.7146852424652944e-08 2.4750463362409348e-08 8.007915710756994e-07 1.0001683104253813 0.9999620079244984 1.0048514778743831 0.0008829476374040804 -0.000505069904096827 -2.685093550456199e-08 -1.0462315051381325e-08 -2.7505710807647863e-11 2.488645523182517e-07 5.80025629709185e-05 4.142853086994894e-05 0.0013745967807737573 1.0001853030291927 0.9999741425779719 1.004440443913074 0.0008830719008500345 -1.1139061601098836e-06 -2.6851457478830488e-08 1.3688889047159304e-10 -1.1467540625529005e-10 3.907547360579927e-08 1.1356697411680199e-07 8.256004578690107e-08 2.712048484517734e-06 1.0001853310385462 0.9999741625786916 1.0044397680016013 0.0008830720623849183 -2.0925039851905773e-07 -2.685145693591432e-08 1.486600621060822e-10 -1.1589226283883489e-10 3.870770500062446e-08 2.9575908132372787e-08 2.6132494062458066e-08 8.409310777918067e-07 1.0001824475788126 0.9999721035572019 1.0045093789976494 0.0008830544704249702 -9.22285631766531e-05 -2.6851405951370403e-08 -1.3107227031436048e-09 -4.69728046416855e-11 7.632797430804672e-08 1.0107529020812132e-05 7.219078305508423e-06 0.00023949874819255594
0.332 1.0001764050557744 0.9999677869748725 1.0042458112762216 0.0010078671087485583 -1.2449670967138651e-05 -3.6773247250702566e-08 -6.93143996191145e-11 -1.0348117803705743e-10 5.518829278386592e-08 1.3857490236008523e-06 9.898365621917506e-07 3.282966838302242e-05 1.0001768085579348 0.9999680750963935 1.0042360601931006 0.001007869756095032 -1.429324361142754e-07 -3.6773253526656194e-08 1.4207094420417083e-10 -1.16509405735545e-10 5.044381712802789e-08 1.9759341174491905e-08 2.0860103162461964e-08 6.197943188036967e-07 1.0001550838456572 0.9999525614554715 1.004762495103256 0.0010076919494379595 -0.000603075083302517 -3.677278324569824e-08 -1.517945600928241e-08 -2.778785695315793e-11 2.8991640268138095e-07 7.203000746865701e-05 5.144725600766686e-05 0.0017072778633133324 1.0001767679096354 0.999968046071431 1.0042370424571914 0.001007869490980667 -1.3842884481072099e-06 -3.677325264123872e-08 1.2117802777770908e-10 -1.1510968857163643e-10 5.092201130885042e-08 1.4194275184088432e-07 1.0253648911035233e-07 3.3741877875313396e-06 1.000176804490102 0.9999680721917537 1.0042361584915775 0.0010078697295809228 -2.6717572836889323e-07 -3.677325202660006e-08 1.399827887285969e-10 -1.163659058742039e-10 5.04916710513569e-08 2.4776264999755907e-08 2.343427573427804e-08 7.071262522831615e-07 1.0001730514574554 0.9999653923005338 1.004326895497227 0.0010078438181406438 -0.00011333741692995645 -3.677319736195532e-08 -2.0636408420413677e-09 -4.647610030658108e-11 9.438082748560789e-08 1.2835290014479132e-05 9.16717864412785e-06 0.0003041830970433945
0.342 1.0001666636001159 0.9999608289669256 1.0040184418453644 0.0011262043765594512 -1.5121926548998705e-05 -4.853586979708985e-08 -1.7567580315673506e-10 -1.0356603608265099e-10 6.851406125465456e-08 1.7389132942510613e-06 1.2420298151026195e-06 4.1212085156812094e-05 1.0001671826679486 0.999961199600754 1.0040058851375142 0.0011262081562649837 -1.807900425060964e-07 -4.853586650273123e-08 1.4069404559739897e-10 -1.1697419258524034e-10 6.306973691689881e-08 1.2664756161010426e-08 1.783236583125453e-08 4.461335885697484e-07 1.0001399010949985 0.9999417179249496 1.004667916917531 0.0011259631680328884 -0.0007063405886626429 -4.853622327780626e-08 -2.1273004674954514e-08 -2.8052897711195888e-11 3.299915288893706e-07 8.79566394529976e-05 6.28225576177656e-05 0.0020851318973204563 1.0001671303596344 0.9999611622507207 1.0040071504476231 0.001126207777665489 -1.6886446762298251e-06 -4.853586666096469e-08 1.0925851228778182e-10 -1.1553069724685682e-10 6.361861645698369e-08 1.768416925223772e-07 1.2723423869071178e-07 4.198028298498325e-06 1.0001671774330716 0.9999611958628627 1.0040060117656324 0.0011262081183998531 -3.317140864267617e-07 -4.8535865416892655e-08 1.375507985285196e-10 -1.1682615768533852e-10 6.312466612854058e-08 2.2572771652369115e-08 2.2274252392353555e-08 6.242037013172898e-07 1.0001623653343823 0.999957759796164 1.0041224831283613 0.0011261712277465911 -0.00013693819760577492 -4.85358992192128e-08 -3.061432259330098e-09 -4.600333215507587e-11 1.1334590830499901e-07 1.6048112273650263e-05 1.1461697014692063e-05 0.00038039135418633347
0.352 1.000155883649173 0.9999531293524199 1.0037670936220702 0.0012320390334438912 -1.8068896593165316e-05 -6.149658231081694e-08 -3.110102549852325e-10 -1.03637249356299e-10 8.17060358022559e-08 2.1501121214420587e-06 1.5356776799034036e-06 5.096928794234739e-05 1.0001565418368399 0.9999535993187229 1.0037511619380821 0.0012320442535254646 -2.1933019568900287e-07 -6.149657178414704e-08 1.4116350956197176e-10 -1.1742437273039646e-10 7.556673804456151e-08 1.2581335313168272e-08 1.78253778936457e-08 4.1997821028638157e-07 1.0001228169102179 0.9999295163181331 1.0045703674382822 0.0012317185905635277 -0.0008115743007788043 -6.149741045780683e-08 -2.87791252206754e-08 -2.8301859516993637e-11 3.668751000516934e-07 0.00010565012555734767 7.546013064722095e-05 0.0025050748215172066 1.0001564754844756 0.9999535519411765 1.0037527679111422 0.0012320437305239208 -2.0217102397278317e-06 -6.149657264071485e-08 9.607687569971763e-11 -1.1593709667313895e-10 7.618585490732465e-08 2.1849813923158384e-07 1.5680987512343322e-07 5.183905670184836e-06 1.0001565351962254 0.9999535945771294 1.0037513226644204 0.0012320442012161825 -3.99743989678837e-07 -6.149657138498221e-08 1.366544999872295e-10 -1.1727186430231351e-10 7.562869947936031e-08 2.6265137785365535e-08 2.4268429805191638e-08 6.859281445470525e-07 1.0001504546699742 0.9999492528197874 1.0038985968450722 0.0012319934052364187 -0.00016273189346177708 -6.149667062756687e-08 -4.340276499631841e-09 -4.5551294894894236e-11 1.3209218622619496e-07 1.9764345415662835e-05 1.4115769552223177e-05 0.0004685651635987339
0.362 1.0001442024172347 0.9999447861527948 1.0034951272532402 0.0013195200706124374 -2.124762560050105e-05 -7.473638308650292e-08 -4.818332249799855e-10 -1.0369424518712397e-10 9.357366603235774e-08 2.6205828206697416e-06 1.8716670914074395e-06 6.213445868115637e-05 1.0001450254373938 0.9999453738163732 1.0034752028592258 0.0013195270483658008 -2.549168186967327e-07 -7.473637648086789e-08 1.386616140141854e-10 -1.1785963435806715e-10 8.675575027027625e-08 1.9388716580124357e-08 2.0741429088243996e-08 5.650015291673442e-07 1.000103970769697 0.999916056079111 1.0044729780741848 0.0013191091672944035 -0.0009148897831583173 -7.473668931063462e-08 -3.7542799079764344e-08 -2.8533982070572115e-11 3.98275352456479e-07 0.0001248800346297435 8.919566887444978e-05 0.002961708285812614 1.0001449424355486 0.9999453145504472 1.0034772120783555 0.0013195263490908666 -2.375974458917833e-06 -7.473637677437646e-08 7.663820618810319e-11 -1.1632814604700715e-10 8.74435051696207e-08 2.6657681135919107e-07 1.9101446499593018e-07 6.324084052597223e-06 1.000145017130154 0.9999453678847441 1.0034754039502782 0.0013195269784239834 -4.6724249023411475e-07 -7.473637644963684e-08 1.324581288411293e-10 -1.1770271514636937e-10 8.682458316056916e-08 3.405444308984079e-08 2.8811107601149288e-08 8.677440416744154e-07 1.0001374420949867 0.9999399589496997 1.003658920677061 0.0013194592945218239 -0.0001902784452066038 -7.473643255615782e-08 -5.9155135784747424e-09 -4.511841991522235e-11 1.4932483558021554e-07 2.3986879263855566e-05 1.7131508589248897e-05 0.0005687902659528705
0.372 1.0001318073768537 0.9999359332611716 1.0032071179592235 0.0013835284084335894 -2.4601302526658588e-05 -8.716960699824144e-08 -6.8463997982409e-10 -1.0373700341914843e-10 1.0290815255193663e-07 3.149824263814478e-06 2.249645764157763e-06 7.470103510676034e-05 1.000132822704106 0.9999366582493293 1.0031825456033745 0.001383537441373664 -2.8372745566270947e-07 -8.7169611181502e-08 1.3593217252803524e-10 -1.182799948534988e-10 9.543371416342576e-08 2.6396180479579538e-08 2.441792472217927e-08 7.394540468382186e-07 1.000083586751239 0.9999014970268219 1.0043792133266236 0.0013830195265735264 -0.0010120436487733352 -8.716897719782092e-08 -4.72167199887849e-08 -2.8749007921889726e-11 4.2202872096730246e-07 0.00014532306264189627 0.000103798561765438 0.0034474295555444226 1.00013272026517 0.9999365851036324 1.00318502454004 0.0013835365359132594 -2.7423629035998823e-06 -8.71696101101354e-08 5.375545788495764e-11 -1.1670435146217895e-10 9.6187945322439e-08 3.205614847085966e-07 2.2947090990549094e-07 7.6071937239698036e-06 1.0001328124510733 0.9999366509282358 1.0031827937158568 0.001383537350806483 -5.298624211722941e-07 -8.716961111355677e-08 1.2771194859887313e-10 -1.1811836676096302e-10 9.550920312732055e-08 4.258021297896433e-08 3.414308117682657e-08 1.0797249705262876e-06 1.0001235043839753 0.9999300044023378 1.0034082494572092 0.0013834500229992313 -0.000219012300680574 -8.716956315680367e-08 -7.770366390794698e-09 -4.470302098016891e-11 1.6377137356790493e-07 2.87016514071549e-05 2.0498934168712288e-05 0.000680753188955582
0.382 1.000118927475189 0.9999267341689514 1.002908642225393 0.0014201733144806614 -2.8062389327705562e-05 -9.752968055188349e-08 -9.087582287477946e-10 -1.0376576568264422e-10 1.0869397737151143e-07 3.7356603553535223e-06 2.668066499744865e-06 8.861743483474843e-05 1.0001201638445147 0.9999276170139983 1.0028787420726155 0.0014201846458409286 -3.023820653612989e-07 -9.752969157460493e-08 1.4002779334263482e-10 -1.186849812200211e-10 1.0058545062788232e-07 3.090967476011529e-08 2.70478439254194e-08 8.601195836491092e-07 1.000061966329129 0.9998860542437218 1.0042926497056437 0.001419564248997994 -0.0010987357581664467 -9.752864153149324e-08 -5.7271887100895936e-08 -2.8946798959287755e-11 4.3629370285867307e-07 0.00016657730579249107 0.00011898203498704967 0.003952755325199375 1.0001200390485145 0.9999275279021198 1.0028817597995128 0.0014201835097110336 -3.111113340628663e-06 -9.75296898718313e-08 3.4836187817680225e-11 -1.1706511323739032e-10 1.0140398780395953e-07 3.800239103633331e-07 2.718658072289365e-07 9.019455117369645e-06 1.0001201513532214 0.9999276080944638 1.0028790441248183 0.0014201845321989242 -5.835858764211164e-07 -9.752969125491453e-08 1.2950392834091045e-10 -1.1851883612442287e-10 1.006673791135749e-07 5.000402615684603e-08 3.89847682542124e-08 1.2634142893833365e-06 1.000108864508545 0.9999195483601545 1.0031522592892417 0.001420075360120651 -0.0002482705452444879 -9.752958214085947e-08 -9.855802442924581e-09 -4.430300216188884e-11 1.7438781374661451e-07 3.387731142731013e-05 2.4195727323256934e-05 0.0008037251552346718
0.392 1.0001058202823934 0.9999173727917503 1.0026059623979926 0.0014271809689005745 -3.155682699948465e-05 -1.0440536085688586e-07 -1.1452405003546485e-09 -1.0377982932931499e-10 1.1030223408013607e-07 4.374190803936833e-06 3.124150800895246e-06 0.00010379023656324658 1.000107307109406 0.9999184345170707 1.0025700441182315 0.0014271947519243777 -3.085468247913396e-07 -1.044053713075983e-07 1.5290563385305828e-10 -1.1907474818504897e-10 1.0157900337830659e-07 3.2039723964008345e-08 2.7784753526853058e-08 8.983202983358711e-07 1.0000394744109138 0.9998699881463112 1.0042167277287568 0.0014264759689671474 -0.0011709406660259081 -1.0440457557092676e-07 -6.700138180466636e-08 -2.912634352563951e-11 4.397026263633604e-07 0.00018818461262628085 0.00013441905262694083 0.004466847304105226 1.0001071569617637 0.9999183272988168 1.0025736709043993 0.0014271933696632542 -3.4727376377333775e-06 -1.0440536968628325e-07 2.2531413760204616e-11 -1.1741097777331482e-10 1.024600254726915e-07 4.445790256060568e-07 3.1791787813739193e-07 1.0548565552065755e-05 1.0001072920798573 0.9999184237846921 1.0025704071495767 0.0014271946136598615 -6.253638037099611e-07 -1.0440537054656166e-07 1.3986086544829513e-10 -1.189040438526603e-10 1.0166719058710959e-07 5.58129404424922e-08 4.286682109788477e-08 1.398986018672905e-06 1.0000937793637639 0.9999087742156944 1.0028971842678163 0.0014270622848104836 -0.00027733128303238254 -1.0440527233658765e-07 -1.2095510102066599e-08 -4.391583317401168e-11 1.8053407003419407e-07 3.946594524797335e-05 2.8187736923169926e-05 0.0009365818932716604
0.402 1.0000927562705162 0.9999080422498449 1.0023056387624982 0.00140412612543642 -3.500888313244463e-05 -1.0646437243385818e-07 -1.3898868015124905e-09 -1.0377786367351817e-10 1.0761457715583355e-07 5.059824800068576e-06 3.6139116746980848e-06 0.00012009118196047815 1.0000945230280656 0.9999093039240816 1.0022630157979502 0.0014041423917268835 -3.0141033776667943e-07 -1.0646438041224464e-07 1.682514424948523e-10 -1.1944825723732192e-10 9.829283783768473e-08 2.9855331487001885e-08 2.659449389514788e-08 8.550179634569488e-07 1.0000165197328676 0.9998535905271626 1.004154499616625 0.0014033363053653559 -0.0012252337540130198 -1.0646391949568666e-07 -7.5549022829035e-08 -2.9288754102013116e-11 4.3145334067414554e-07 0.00020965924379283307 0.00014976273138888284 0.004978189725659197 1.000094344521857 0.9999091764499984 1.0022673216836104 0.0014041407600939386 -3.818933891747758e-06 -1.0646437888813501e-07 1.1574210522437965e-11 -1.177398983979589e-10 9.923489779680394e-08 5.137299403598302e-07 3.6726766766460057e-07 1.2186045288438676e-05 1.0000945051589645 0.9999092911634815 1.002263446826491 0.0014041422285158446 -6.536357906277507e-07 -1.0646437967864192e-07 1.5257314269645463e-10 -1.1927280661240528e-10 9.838713989187e-08 6.039555211378102e-08 4.5973768203639476e-08 1.4967345155914051e-06 1.0000785243039978 0.9998978785416869 1.0026494294072281 0.0014039866024640759 -0.000305458639699149 -1.0646430687589723e-07 -1.4388270584563544e-08 -4.3539894531868354e-11 1.8207205581629865e-07 4.540502603064625e-05 3.243036093321133e-05 0.0010778541893903969
0.412 1.0000800018060676 0.9998989327319305 1.0020141091540022 0.0013524728589485641 -3.834604497556952e-05 -1.0277352998188251e-07 -1.637335530389838e-09 -1.0375989449707038e-10 1.010431155872875e-07 5.785612349747669e-06 4.132389132635148e-06 0.0001373619912012254 1.0000820773959844 0.99990041501901 1.0019641122724616 0.0013524914963236735 -2.818724579765939e-07 -1.0277353847274892e-07 1.780571972285591e-10 -1.1980507302588746e-10 9.113933998310866e-08 2.50819554302271e-08 2.4030309047751443e-08 7.494192450011919e-07 0.9999935314363951 0.999837167858968 1.004108396687127 0.001351615740191828 -0.001259074505372934 -1.027731283928574e-07 -8.199593008585219e-08 -2.943228358926751e-11 4.1133909198300695e-07 0.00023052012523841521 0.00016466934432910968 0.005475346590636779 1.0000818675748238 0.9999002651754232 1.001969165712986 0.0013524896265476641 -4.1432455005025166e-06 -1.0277353712613072e-07 -4.70710794720098e-12 -1.1805191357419787e-10 9.214102730439354e-08 5.868525412014774e-07 4.1946646771074887e-07 1.3923473717691471e-05 1.00008205639102 0.999900400018341 1.0019646181592783 0.0013524913092891992 -6.685659133155573e-07 -1.0277353787679142e-07 1.5976656081201468e-10 -1.196250179196634e-10 9.123961982435337e-08 6.461994846642662e-08 4.885820762891725e-08 1.5840021639708066e-06 1.0000633760416158 0.9998870588934358 1.002415158995958 0.001352313603228878 -0.00033194976443410874 -1.0277346046970816e-07 -1.660871524855264e-08 -4.31736306004885e-11 1.7935957000851947e-07 5.162063533430612e-05 3.6870835983104855e-05 0.001225799586322916
0.422 1.0000678026472536 0.9998902197188386 1.0017372819188366 0.0012754151600714023 -4.150335719145533e-05 -9.301711787941324e-08 -1.8748014218273506e-09 -1.0372689905661178e-10 9.144095229949633e-08 6.543744993656263e-06 4.674006956910274e-06 0.00015541908196819946 1.0000702148061984 0.9998919424518606 1.001679271345011 0.0012754359043944002 -2.5233955520064265e-07 -9.30171278572966e-08 1.802739386066196e-10 -1.2014507398345678e-10 8.097826873975129e-08 1.8752138549511952e-08 2.096715817787766e-08 6.093217193174624e-07 0.9999709341518115 0.9998210235131979 1.00408004091413 0.0012745133720887525 -0.0012710125974386437 -9.301675788891786e-08 -8.549166386864985e-08 -2.9557693417313904e-11 3.7972857446952554e-07 0.0002503231125562348 0.00017882136696705257 0.005947720799134791 1.000069970823851 0.9998917682036261 1.0016851379949583 0.0012754338230267389 -4.44131155107936e-06 -9.30171262123203e-08 -2.6876143016131778e-11 -1.1834744788069423e-10 8.203756525829798e-08 6.632827649351545e-07 4.7403815477657103e-07 1.5747147139023083e-05 1.0000701903800102 0.9998919250070819 1.0016798586725895 0.0012754356961927984 -6.718835204010643e-07 -9.301712728983064e-08 1.5954045987680678e-10 -1.1996039993703968e-10 8.108432611270097e-08 6.937034455847152e-08 5.211292443396941e-08 1.6873041747608937e-06 1.000048595706315 0.9998765017236961 1.0021999044995236 0.0012752385328461762 -0.0003561787869419637 -9.301703966063144e-08 -1.8614019762253376e-08 -4.281514827770828e-11 1.7314318390371502e-07 5.80315394135585e-05 4.145114144531969e-05 0.0013784909167785554
0.432 1.0000563696678155 0.9998820537947151 1.0014801863043203 0.0011775428167795686 -4.4426799237513924e-05 -7.752171563849784e-08 -2.083718588387147e-09 -1.0367665404569247e-10 7.992986467817928e-08 7.325977576863815e-06 5.232873577747613e-06 0.0001740630060821235 1.0000591444424147 0.9998840355991107 1.0014135619515174 0.0011775652601657312 -2.1619590413614843e-07 -7.752172260679932e-08 1.7877670155811675e-10 -1.2046765054013674e-10 6.894577026076466e-08 1.2123667388155726e-08 1.841230630819814e-08 4.676924429330715e-07 0.9999491240796335 0.9998054406678304 1.004070122362639 0.0011766221466287755 -0.0012607920041081795 -7.752180390917912e-08 -8.538209406277918e-08 -2.966487118136715e-11 3.3751447721819897e-07 0.0002686895543245515 0.00019194791681724738 0.006386236738942275 1.0000588636156054 0.9998838350275292 1.0014203036366263 0.001177563008283113 -4.710730644720776e-06 -7.752172139340712e-08 -4.958270227254391e-11 -1.186251986139196e-10 7.005927202825055e-08 7.423357657369971e-07 5.304922120779701e-07 1.7637864530524454e-05 1.0000591163258759 0.9998840155177812 1.0014142369209043 0.0011775650349077564 -6.663938850697895e-07 -7.752172256141386e-08 1.5591739511585403e-10 -1.2027811082681622e-10 6.905726863851869e-08 7.52035278436114e-08 5.6125236720336284e-08 1.8206965311382472e-06 1.0000344138293074 0.9998663716668454 1.0020082340176009 0.0011773523351592274 -0.0003776331693468107 -7.752167088522081e-08 -2.0260096737650046e-08 -4.2462196670074246e-11 1.643828577083542e-07 6.455351826384699e-05 4.6111089699878675e-05 0.00153391814701147
0.442 1.0000458681624393 0.999874553011909 1.0012467145496198 0.0010643866025408565 -4.707553495795324e-05 -5.7147135334971834e-08 -2.2472305889197115e-09 -1.0360898315044226e-10 6.769304365299237e-08 8.123951382981446e-06 5.803013128375228e-06 0.00019309128177091124 1.0000490294816586 0.9998768109981717 1.0011709240948174 0.0010644102177517917 -1.7715300004513015e-07 -5.7147132568622467e-08 1.772765132656754e-10 -1.2077164575949622e-10 5.624648389136829e-08 7.559834185363411e-09 1.724233411472129e-08 3.6624016734351956e-07 0.9999284483210514 0.999790667514574 1.0040783570847835 0.0010634736997241117 -0.0012293432625089464 -5.714810277770104e-08 -8.129543502703491e-08 -2.975294184074474e-11 2.8604647286791073e-07 0.000285328144967666 0.00020384042887539863 0.006783872201696831 1.0000487093332642 0.9998765823320249 1.0011785979977432 0.0010644078485242123 -4.950702846352857e-06 -5.7147132925488505e-08 -6.779324793115804e-11 -1.188844516602688e-10 5.740866864994818e-08 8.23253956199044e-07 5.882860465423648e-07 1.9574867493220022e-05 1.0000489974261988 0.9998767881025571 1.0011716924441292 0.0010644099807588638 -6.553568087256572e-07 -5.7147133196502116e-08 1.5274094617602827e-10 -1.205775155597088e-10 5.636287458271544e-08 8.22034192111774e-08 6.096379723172244e-08 1.9854217105898575e-06 1.0000210186785903 0.9998568032092645 1.0018435155956984 0.0010641867087102731 -0.0003959391726741675 -5.7147181056818285e-08 -2.142145657676206e-08 -4.211429723876448e-11 1.5405806481026416e-07 7.110355610796354e-05 5.0791323623901036e-05 0.00169009333775081
0.452 1.0000364115421905 0.999867798386734 1.001039475344528 0.0009419072637037106 -4.942300210487086e-05 -3.314154418460147e-08 -2.355170988793422e-09 -1.0352429524349382e-10 5.578473324226397e-08 8.929552029769937e-06 6.378621910427091e-06 0.00021230917587893714 1.0000399809054645 0.9998703479262411 1.0009540200621998 0.0009419314421247093 -1.3866021899126812e-07 -3.314152790524482e-08 1.754278651082289e-10 -1.210582969950529e-10 4.396070159257461e-08 8.532861326416072e-09 1.7593762828475235e-08 3.400330341708695e-07 0.9999091891666313 0.9997769059938972 1.0041035303332604 0.0009410273502707864 -0.0011786698143578266 -3.314347783918514e-08 -7.31785685102066e-08 -2.982245665203312e-11 2.270564104295867e-07 0.00030004809496992187 0.00021436214227894707 0.007135983866827713 1.0000396191962135 0.9998700895645763 1.0009626781305445 0.000941929017009337 -5.1616113503499565e-06 -3.314152951996894e-08 -8.078978848001647e-11 -1.1912615714478158e-10 4.516344341723706e-08 9.052208934534881e-07 6.468347403086718e-07 2.1538445933876515e-05 1.0000399446862458 0.9998703220555951 1.0009548870073435 0.0009419311995488487 -6.419144147768027e-07 -3.3141528745456315e-08 1.4977204070011926e-10 -1.2085953287998865e-10 4.408117553496966e-08 9.0048976471682e-08 6.64128611515765e-08 2.174105215032871e-06 1.0000085488433934 0.9998478953875658 1.001707792497159 0.0009417029900964019 -0.0004108747346714918 -3.31417096363423e-08 -2.2005421979255256e-08 -4.176927991458117e-11 1.4300442957716637e-07 7.760368081277905e-05 5.5436068436054305e-05 0.001845145171660437
0.462 1.0000280596536304 0.9998618326938895 1.000859763115056 0.0008159897394662797 -5.1456874310831704e-05 -6.9976153723870624e-09 -2.4027037766253896e-09 -1.0342224524365846e-10 4.499657662752763e-08 9.73530559720366e-06 6.954352536360215e-06 0.0002315364762496974 1.0000320559428424 0.9998646872837785 1.0007642014985048 0.0008160138381563453 -1.0346805898756834e-07 -6.997586171301721e-09 1.7098094289683729e-10 -1.2132643507106316e-10 3.290700481531853e-08 1.1993602873858782e-08 1.8703473002543297e-08 3.6969596271097404e-07 0.9998915543678242 0.9997643048002042 1.0041436199535128 0.0008151646436662407 -0.0011116467885380389 -7.000188078869414e-09 -6.129385070181274e-08 -2.987227623690228e-11 1.6257475369604084e-07 0.0003127627059092416 0.00022345072711093655 0.007440402364789894 1.0000316506906877 0.9998643978098296 1.000773890072394 0.0008160114221610113 -5.344628941499014e-06 -6.997589136607802e-09 -9.009989015653572e-11 -1.19349870407392e-10 3.4139451761236855e-08 9.874696325638398e-07 7.055887408974641e-07 2.35097644633141e-05 1.0000320153607012 0.9998646582957392 1.0007651716958372 0.0008160135965056529 -6.286587422243975e-07 -6.997587019197613e-09 1.44833192396713e-10 -1.2112324042170647e-10 3.303048060056776e-08 9.827488153139753e-08 7.214905112592642e-08 2.3750748456281305e-06 0.9999970903974683 0.9998397097520265 1.001601773821866 0.0008157863120141001 -0.00042236955661966927 -6.99788657272939e-09 -2.19571479391223e-08 -4.142605287150273e-11 1.3181427146029797e-07 8.398418008049308e-05 5.9995441188336546e-05 0.0019973945901745195
0.472 1.0000208214291977 0.9998566623523382 1.0007076340423382 0.0006919969628221502 -5.3178015850221605e-05 1.9710203694845695e-08 -2.386652406032376e-09 -1.0330249420361751e-10 3.579930247909421e-08 1.0534671536813561e-05 7.525524412914907e-06 0.00025061267435142235 1.0000252608424407 0.9998598335680139 1.0006015833104187 0.0006920203547765317 -7.33805780345728e-08 1.971023950598471e-08 1.6389423517963854e-10 -1.2157561905613102e-10 2.3579877106319378e-08 1.4485745678816263e-08 1.9678545604900312e-08 4.066263983632338e-07 0.9998756736977192 0.999752956886175 1.0041959854270193 0.0006912437061356092 -0.0010317589857696016 1.970765351078226e-08 -4.6184333276145475e-08 -2.990261743184953e-11 9.483258799263805e-08 0.00032348359259044634 0.00023111420809616238 0.0076973058393626 1.0000248103297815 0.9998595117543794 1.0006123429600622 0.0006920180113811798 -5.50139395810493e-06 1.9710235928911845e-08 -9.542935587804918e-11 -1.195542911449953e-10 2.4828745447198554e-08 1.069363885748642e-06 7.640921992402898e-07 2.54708204903166e-05 1.000025215724617 0.9998598013391272 1.0006026608403888 0.0006920201204070101 -6.173765715922633e-07 1.971023875464044e-08 1.3791659980911606e-10 -1.2136788103286086e-10 2.3705031058777833e-08 1.0653151390757052e-07 7.792616417597631e-08 2.577219853151969e-06 0.9999866784403446 0.9998322714546343 1.0015249306623484 0.0006917993929227167 -0.0004304935547598287 1.9709882194648914e-08 -2.125905666693565e-08 -4.1083666542312074e-11 1.2081165628975523e-07 9.018588383204998e-05 6.44270932621159e-05 0.0021454095764416275
0.482 1.0000146611277256 0.9998522618749511 1.0005820686571423 0.0005744272739500894 -5.459855611757238e-05 4.551887117937124e-08 -2.3047690932205565e-09 -1.0316371447639942e-10 2.8353582193185626e-08 1.1322158432877299e-05 8.088208076754304e-06 0.00026940209724155196 1.0000195572243833 0.9998557594025352 1.0004652042963549 0.0005744494000594221 -4.902585880938407e-08 4.5518903227670576e-08 1.5703165995690953e-10 -1.2180663301446721e-10 1.615569409260672e-08 1.5308528713943663e-08 2.0088249944767434e-08 4.2678658468793244e-07 0.9998616014165463 0.9997429011986256 1.004257599808366 0.0005737573139029796 -0.0009428097499512356 4.5517205220248656e-08 -2.8607989915891922e-08 -2.991374053002599e-11 2.6145233425440703e-08 0.00033230701043463417 0.00023742121802211772 0.007908906188405498 1.0000190599942091 0.9998554042083864 1.0004770698550196 0.0005744471864550508 -5.6336056256960435e-06 4.5518900089450405e-08 -9.39607079510076e-11 -1.197397953624963e-10 1.740591260653958e-08 1.150377538214565e-06 8.219693538627307e-07 2.7406111039105602e-05 1.00001950742414 0.9998557238279782 1.000466392666673 0.0005744491786976774 -6.088024046899166e-07 4.5518903116247785e-08 1.3188141198903963e-10 -1.2159396485885158e-10 1.6281019941166274e-08 1.14668089689179e-07 8.363767883948932e-08 2.773870711103847e-06 0.9999773023529115 0.9998255729907035 1.0014756770592013 0.000574239982201917 -0.00043543600906117226 4.551858852170273e-08 -1.9928924706144873e-08 -4.074041319739283e-11 1.1009082247767284e-07 9.616138532934023e-05 6.869709236711573e-05 0.0022880386695277566
0.492 1.0000095070994164 0.9998485801229489 1.0004811933145301 0.00046670198882069766 -5.573956933474298e-05 6.926088745446992e-08 -2.1580324194786862e-09 -1.0300704319624388e-10 2.2575400086163196e-08 1.209333639665436e-05 8.639233969057583e-06 0.00028779713073191906 1.000014870936932 0.9998524118581427 1.00035324683896 0.0004667223826315583 -3.03692939091342e-08 6.9260905153197e-08 1.5331698666653567e-10 -1.220180343775545e-10 1.0561112139930866e-08 1.4655264594644948e-08 1.9940627435451198e-08 4.2698699756308135e-07 0.9998493236725362 0.9997341279559546 1.0043252964817797 0.000466121118473797 -0.0008486333497341007 6.926088535295594e-08 -9.444187682296277e-09 -2.990460979687458e-11 -4.121939352294167e-08 0.0003393946925187171 0.00024248729891500914 0.008079000286099305 1.0000143257796394 0.9998520224197291 1.0003662476116983 0.00046672034577539096 -5.7432910196816085e-06 6.926090377780316e-08 -8.3146054698643e-11 -1.1990617782971518e-10 1.1796713651125077e-08 1.2300455693214675e-06 8.78886935092616e-07 2.9304011369636345e-05 1.0000148163322429 0.9998523728507783 1.0003545490053394 0.0004667221789813085 -6.031071435926334e-07 6.926090548540663e-08 1.2961435421244226e-10 -1.2180057784471904e-10 1.0685014726602315e-08 1.2265111772890246e-07 8.92572506221396e-08 2.9629219874262764e-06 0.9999689137597527 0.9998195798765749 1.0014516075439237 0.000466528518362742 -0.0004374785193814955 6.92607396906527e-08 -1.801645874377356e-08 -4.0395034838142514e-11 9.95915253952358e-08 0.00010187531559938724 7.278012457570273e-05 0.002424422149664902
0.502 1.0000052618651476 0.9998455475016531 1.0004025304482038 0.00037108731953254244 -5.662916829893898e-05 9.01703423832015e-08 -1.952225170567214e-09 -1.0283148854169894e-10 1.8235108002990694e-08 1.2844849175084622e-05 9.17619953201262e-06 0.0003057182744523377 1.0000111022079299 0.9998497196995312 1.0002632857152083 0.00037110564478265836 -1.7118991493922577e-08 9.017033845008983e-08 1.5324417408606786e-10 -1.2220991044549724e-10 6.563436524508539e-09 1.2946324415270846e-08 1.9437429537678775e-08 4.101021362484201e-07 0.9998387694813023 0.999726586496179 1.004396002238129 0.00037059616045936227 -0.0007528396259903261 9.017232876189906e-08 1.0411631164725874e-08 -2.987562125839063e-11 -1.0517616293343631e-07 0.00034495201305301693 0.0002464592713204482 0.008212450700944994 1.0000105081410142 0.9998492953155811 1.0002774458367674 0.0003711038187529924 -5.832928820693507e-06 9.017033960017506e-08 -6.310606186840701e-11 -1.2005318971001085e-10 7.768531462215279e-09 1.3079727952214353e-06 9.345607512491048e-07 3.1156872702358314e-05 1.0000110426994537 0.9998496771884542 1.0002647041170205 0.00037110546225814544 -6.002753492151997e-07 9.017033920394995e-08 1.315476200264537e-10 -1.2198782540029898e-10 6.684326913202275e-09 1.3047406684099208e-07 9.477512484163825e-08 3.1448540989226098e-06 0.9999614360281304 0.9998142374287637 1.001449760363934 0.0003709302140468825 -0.00043696502298150254 9.017039462840201e-08 -1.5596043797802836e-08 -4.004678851149292e-11 8.918104903908e-08 0.00010730386977841669 7.665915800080679e-05 0.0025539817862439435
0.512 1.0000018123698065 0.9998430832810982 1.0003432493716158 0.00028873580184379094 -5.7298882238387955e-05 1.0787498836569005e-07 -1.6965945881271285e-09 -1.0263712570144718e-10 1.5029753271541707e-08 1.357438090571434e-05 9.697448790285192e-06 0.0003231114440611084 1.0000081359449902 0.9998476007398803 1.0001925376910537 0.0002887518622268859 -8.295429152763077e-09 1.0787496205712787e-07 1.5521909431856056e-10 -1.2238280256311907e-10 3.848760695454288e-09 1.06032746450619e-08 1.8808924330497485e-08 3.78860687440582e-07 0.9998298237766259 0.9997201946144102 1.0044669328469047 0.0002883306384205061 -0.0006586118553272527 1.0787864658880031e-07 3.013955497527628e-08 -2.982706018732915e-11 -1.6394519469930648e-07 0.0003492062119820133 0.0002494996372671973 0.008314663362507349 1.0000074921879571 0.9998471408535806 1.0002078766006857 0.0002887502670556835 -5.904735477879886e-06 1.0787496556571606e-07 -3.618808425689241e-11 -1.201806645284844e-10 5.008456136729184e-09 1.3838639735774932e-06 9.8877927236447e-07 3.2959644877327286e-05 1.000008071453567 0.999847554668616 1.0001940742986812 0.0002887517028357261 -5.996465601229006e-07 1.0787496254305469e-07 1.3601227811676966e-10 -1.2215564548092674e-10 3.965148988906829e-09 1.3812617822818455e-07 1.0017964423074134e-07 3.3204729438574777e-06 0.999954774154953 0.9998094778253824 1.001466877736054 0.0002885964746924182 -0.00043427314613338214 1.0787524896424245e-07 -1.275604171058455e-08 -3.969422999221775e-11 7.874572891513592e-08 0.00011243376639953905 8.032469444915682e-05 0.0026763941787905704
0.522 0.9999990394381131 0.9998411023506424 1.000300394701769 0.00021982077184647513 -5.7781699233494586e-05 1.2230837181128817e-07 -1.4010433269786838e-09 -1.0242374730844902e-10 1.2654881078669844e-08 1.4280565262606839e-05 1.0202005734675872e-05 0.0003399444113421107 1.0000058512157233 0.9998459686126351 1.000138089170487 0.00021983450666664622 -2.853706054328042e-09 1.2230832710907903e-07 1.5752625506876294e-10 -1.2253563253110352e-10 2.0943682229675994e-09 8.024952911868995e-09 1.825243957299798e-08 3.3570071078547695e-07 0.9998223410800694 0.9997148483466194 1.004535735298872 0.0002194946221285471 -0.0005685694128640321 1.2231289205282282e-07 4.905371371080525e-08 -2.975878913400864e-11 -2.1614478500422362e-07 0.00035238699849675213 0.0002517726842155472 0.008391120600584953 1.0000051571625082 0.9998454727918491 1.0001546221662303 0.0002198331486061822 -5.961023445618288e-06 1.22308331731558e-07 -4.916873578740994e-12 -1.2028823248094751e-10 3.195515801402272e-09 1.4575410339900791e-06 1.0414150620225426e-06 3.470893059557889e-05 1.000005781679621 0.9998459189371653 1.0001397455406298 0.0002198343710359894 -6.00511148822856e-07 1.2230832706911165e-07 1.4121211492161992e-10 -1.2230385107161933e-10 2.2049375828160744e-09 1.456010286118807e-07 1.0546414156038696e-07 3.49011636213396e-06 0.9999488240784312 0.9998052267574876 1.0014996400126408 0.00021969957766022799 -0.0004297867172951533 1.2230879403652158e-07 -9.588236239591341e-09 -3.9337158811153424e-11 6.82157730821306e-08 0.0001172607577031977 8.377370496377167e-05 0.0027915544968469277
0.532 0.9999968257365395 0.999839520907415 1.000271076453472 0.0001637325899523733 -5.811001525759232e-05 1.3361199490148835e-07 -1.074358000683459e-09 -1.0219119672455764e-10 1.0847354816304119e-08 1.4962827223170177e-05 1.068946077216694e-05 0.0003562036505373575 1.0000041292136679 0.9998447384625964 1.0000970859061444 0.0001637440587520539 1.7644216968880215e-10 1.3361194051030084e-07 1.594870837706447e-10 -1.226686655869991e-10 1.0139104359866503e-09 5.680709710625612e-09 1.7904394419236584e-08 2.8444430205437715e-07 0.9998161585366093 0.9997104312999742 1.0046005699867404 0.00016347635043161262 -0.00048469790269798664 1.3361635490090626e-07 6.662659907635754e-08 -2.967043228864949e-11 -2.608429481263131e-07 0.00035471118730350296 0.0002534334793284597 0.0084470099399599 1.000003384404588 0.9998442063797702 1.0001148247389702 0.00016374293181261332 -6.004120276666549e-06 1.3361194552844396e-07 2.922615213163224e-11 -1.2037557961250462e-10 2.0456176719667377e-09 1.5289185222387133e-06 1.0924071389285569e-06 3.640306128111322e-05 1.0000040545857807 0.999844685149353 1.0000988632411305 0.00016374394628279533 -6.022282455388417e-07 1.336119400201313e-07 1.4638820980759837e-10 -1.2243211431563227e-10 1.117569482629027e-09 1.528873754253501e-07 1.1062018938692909e-07 3.6541266756274873e-06 0.9999434806769006 0.999801409146338 1.0015448574525978 0.00016362897455954182 -0.0004238742932581148 1.3361249552806261e-07 -6.180557484796243e-09 -3.897410827778867e-11 5.7589152335968044e-08 0.0001217879110057825 8.700839584033812e-05 0.002899535509606436
0.542 0.9999950618305758 0.9998382607849605 1.0002526128592673 0.00011930364126774343 -5.831403320659539e-05 1.4206524812414323e-07 -7.241301187174435e-10 -1.0193971109679782e-10 9.404239017880855e-09 1.562121034426574e-05 1.1159846837937503e-05 0.0003718910424355383 1.0000028593031705 0.9998438312654836 1.0000668758150926 0.00011931300033489829 1.6160072684275802e-09 1.4206519508891325e-07 1.6110225507841624e-10 -1.2278165130968292e-10 3.7884333256992687e-10 4.16444243055034e-09 1.7798743084653184e-08 2.3060054786239086e-07 0.9998111073617225 0.9997068228447089 1.0046601346637292 0.00011910715798693698 -0.00040834177135714325 1.4206838686961233e-07 8.249149747787571e-08 -2.956266774976454e-11 -2.9756329517843306e-07 0.0003563721865963386 0.00025462034215519366 0.008486968063567423 1.0000020633980506 0.9998432626784111 1.000085829285175 0.00011931208872120773 -6.036275575774312e-06 1.4206519983249458e-07 6.548862681067906e-11 -1.2044316330694077e-10 1.3327320587303786e-09 1.5979726182237992e-06 1.1417386083158686e-06 3.804224200111351e-05 1.0000027795483346 0.9998437742894272 1.0000687750224142 0.00011931290944551746 -6.042836025685517e-07 1.4206519493491943e-07 1.514656543284265e-10 -1.2254053594752767e-10 4.747516110279053e-10 1.599559039512724e-07 1.1562649817446226e-07 3.813213102831764e-06 0.9999386440083661 0.9997979536043249 1.0015996111758163 0.00011921634324120776 -0.00041687311304189844 1.420657171742129e-07 -2.6131962244419344e-09 -3.860462400251161e-11 4.692677295227917e-08 0.00012602386203762562 9.003495627759093e-05 0.0030005458967855827
0.552 0.9999936502173021 0.9998372523357578 1.00024262388044 8.503118839697163e-05 -5.84206902965151e-05 1.4802733857929847e-07 -3.571997387335301e-10 -1.0166894012118168e-10 8.183843972093198e-09 1.6256228065754573e-05 1.161353277291266e-05 0.0003870200718939 1.0000019430278333 0.9998431766930049 1.0000451028079218 8.50386614313974e-05 2.1015410978183956e-09 1.480273010118571e-07 1.623035004985523e-10 -1.2287457114012615e-10 2.1778890752252813e-11 3.823547380124718e-09 1.786563795836698e-08 1.8071357929872848e-07 0.9998070221007619 0.9997039047382236 1.0047136389650027 8.488415812877507e-05 -0.00034024841147274897 1.4802830444457678e-07 9.643292900934974e-08 -2.9435192807107706e-11 -3.262492099405453e-07 0.0003575343130546867 0.00025545077703916777 0.008514940063630514 1.0000010957814813 0.999842571427296 1.0000652773308405 8.503794245124182e-05 -6.059584952297418e-06 1.4802730433411275e-07 1.0312972789442235e-10 -1.204903055927819e-10 8.920125257269296e-10 1.664730264827996e-06 1.1894287780260787e-06 3.962809541587517e-05 1.0000018581203762 0.9998431160358728 1.000047124556782 8.503858984968405e-05 -6.063136340583069e-07 1.480273010357604e-07 1.563092924017281e-10 -1.2262877037590615e-10 1.0934964075401584e-10 1.6677024030503629e-07 1.2045598183674275e-07 3.968188150083504e-06 0.9999342236256505 0.9997947955211094 1.0016613419161884 8.495846744015879e-05 -0.0004090789150908797 1.480276539341706e-07 1.0434786923549255e-09 -3.822771151852053e-11 3.633392247270708e-08 0.00012998119987477769 9.286240111240595e-05 0.0030948905815627145
0.562 0.9999925074639567 0.9998364359605777 1.0002390791773226 5.927390745627222e-05 -5.845308160893644e-05 1.518685689881756e-07 2.0425321285287305e-11 -1.0137856167665091e-10 7.096375683607165e-09 1.686873813391378e-05 1.2051133360345577e-05 0.0004016120386675056 1.0000012962177884 0.9998427146196999 1.000029755316226 5.92797561476883e-05 2.084825499382275e-09 1.5186855879617535e-07 1.6290183134046638e-10 -1.2294749267915455e-10 -1.710660345102856e-10 4.153467665880364e-09 1.800290972083638e-08 1.42112156813931e-07 0.9998037474592785 0.9997015660091753 1.0047607426827567 5.916656549534015e-05 -0.00028064903128029053 1.518668398665313e-07 1.0836540572691404e-07 -2.928800484677945e-11 -3.471967540196981e-07 0.0003583312480633546 0.0002560203718978111 0.008534138863364375 1.0000003974585485 0.9998420725534618 1.0000511554350955 5.9279203176274266e-05 -6.075931898510967e-06 1.5186855950303048e-07 1.4138161196802332e-10 -1.2051752305485377e-10 6.120636032325105e-10 1.729269050999397e-06 1.2355331355386296e-06 4.1162913420409923e-05 1.0000012061393875 0.9998426502684764 1.0000319000886935 5.9279701206875645e-05 -6.080998922651471e-07 1.5186855874208787e-07 1.6067238787167317e-10 -1.2269697573007154e-10 -9.218105553208378e-11 1.73313579783481e-07 1.2509548358361618e-07 4.119528801615958e-06 0.9999301410542408 0.9997918788366311 1.0017278912235343 5.9213771347707594e-05 -0.00040074118221532543 1.5186863172033604e-07 4.729965447377265e-09 -3.784309192119078e-11 2.593732810592863e-08 0.00013367506211108264 9.550156498040567e-05 0.0031829356908055816
0.572 0.999991564757446 0.9998357625023281 1.0002403082507607 4.040773521401041e-05 -5.843030187572477e-05 1.539068134005181e-07 4.0395768633411933e-10 -1.0106869690855207e-10 6.090619353369388e-09 1.7459825495613818e-05 1.2473425533265931e-05 0.00041569301184641173 1.0000008495048263 0.9998423954921162 1.0000191771368403 4.0412233086429774e-05 1.8580524303764372e-09 1.5390683487654274e-07 1.630410825739621e-10 -1.2300023842703828e-10 -2.7198326969117255e-10 4.488013906527988e-09 1.813923245442667e-08 1.2202010164010574e-07 0.9998011427654453 0.9996997061462692 1.0048014724215035 4.033132271180093e-05 -0.00022936057014370044 1.5390267236410037e-07 1.1829987653362563e-07 -2.912158710222621e-11 -3.6096992827691623e-07 0.00035886757773536467 0.0002564039039992834 0.008547080082731843 0.9999998991165248 0.9998417165430713 1.000041805965618 4.0411818248185364e-05 -6.08694835937606e-06 1.5390683221752526e-07 1.798970674602321e-10 -1.205243800067023e-10 4.2270217051260946e-10 1.7917067575590873e-06 1.2801359482856536e-06 4.2649212439744565e-05 1.0000007542427036 0.9998423274377446 1.00002144527214 4.041219199307466e-05 -6.095424535803976e-07 1.5390683412155742e-07 1.6464928279426902e-10 -1.227448809716168e-10 -2.0192121249175809e-10 1.7959768311022665e-07 1.2955296865909943e-07 4.267298549403356e-06 0.9999263306999722 0.9997891566916137 1.0017975037573286 4.035813574980531e-05 -0.0003920628475506679 1.5390659455599604e-07 8.397197342513418e-09 -3.74504056434384e-11 1.586443050596191e-08 0.00013712196764848356 9.796426733342013e-05 0.00326507988139159
0.582 0.9999907672559114 0.9998351927837367 1.0002449823378892 2.693600599341446e-05 -5.8367608486851975e-05 1.5438512088398352e-07 7.897210067864732e-10 -1.0073880032352932e-10 5.140986694604225e-09 1.8030694794998413e-05 1.2881271519959767e-05 0.0004292916766241878 1.0000005476397673 0.9998421798420115 1.0000120500877434 2.6939417084059988e-05 1.5905380609912256e-09 1.5438516815885636e-07 1.6327168537026595e-10 -1.230320336798785e-10 -3.241047141379841e-10 4.592336781666164e-09 1.8248610023674523e-08 1.21338639390355e-07 0.9997990843394131 0.9996982367893524 1.0048361301319657 2.6883032109362854e-05 -0.0001858943485644805 1.5437968015214836e-07 1.2630625724288982e-07 -2.8935556934984748e-11 -3.68311614188323e-07 0.00035922226992132344 0.00025665783020652894 0.00855566448944513 0.9999995455470396 0.9998414639570326 1.0000359096797513 2.693911342972166e-05 -6.093997041809128e-06 1.5438516277475888e-07 2.1880492832877998e-10 -1.205106164827341e-10 2.8256284885222283e-10 1.8521792593664104e-06 1.32333443387567e-06 4.4089679316487676e-05 1.000000447185224 0.9998421080783484 1.0000144418190782 2.6939387136833286e-05 -6.106250970758287e-07 1.543851666564481e-07 1.687489347868937e-10 -1.2277236308074997e-10 -2.628253185144603e-10 1.8565053121099158e-07 1.3384838042985146e-07 4.411394543464122e-06 0.9999227395480204 0.9997865912137978 1.0018688010955346 2.689499145257243e-05 -0.0003832032820957447 1.5438468141732177e-07 1.2004558440577183e-08 -3.704864818098176e-11 6.228356273131126e-09 0.00014033889733587682 0.0001002626553229815 0.003341732364732265
0.592 0.9999900726468026 0.9998346965778483 1.000252077825869 1.7555650193000216e-05 -5.8276803014652436e-05 1.534949920298594e-07 1.1744128572438524e-09 -1.0038970012728833e-10 4.237096100710739e-09 1.8582586652541276e-05 1.3275559033554887e-05 0.0004424377367077023 1.0000003480188855 0.9998420372342212 1.0000073581666846 1.755821393776598e-05 1.3657841263745391e-09 1.5349505202939e-07 1.6397800593180052e-10 -1.2304370019938476e-10 -3.5167520222667704e-10 4.482527388274829e-09 1.8333496597488622e-08 1.3021697425155144e-07 0.9997974661675555 0.9996970822082506 1.0048652043280233 1.7519974773135598e-05 -0.0001495600052118144 1.5348971607606076e-07 1.3248541300157837e-07 -2.8730805864330354e-11 -3.7006085966332565e-07 0.0003594530594069004 0.0002568234246806721 0.008561282746754897 0.9999992941756396 0.9998412843811126 1.000032449809615 1.7557996994933214e-05 -6.098175352638976e-06 1.5349504542822938e-07 2.581206876152364e-10 -1.2047655409273224e-10 1.6880420511357714e-10 1.9108216729808386e-06 1.3652252182384265e-06 4.548717311920429e-05 1.0000002423661487 0.9998419617572163 1.0000098736507146 1.7558192684089377e-05 -6.113823354743276e-07 1.5349505063379027e-07 1.7331797042843138e-10 -1.2277921383514897e-10 -2.989991363658227e-10 1.9150092049105683e-07 1.3800192418091984e-07 4.551758416624565e-06 0.9999193260370512 0.9997841527142611 1.001940737480475 1.7521469405253556e-05 -0.0003742833764388976 1.53494450975568e-07 1.5517513713721572e-08 -3.6637328159608084e-11 -2.8805837923870262e-09 0.00014334262034679468 0.00010240872271448003 0.0034132969333994004
0.602 0.9999894492799649 0.999834251274652 1.0002608299887117 1.1185610912940727e-05 -5.816673358979191e-05 1.5140940943796768e-07 1.554512176131754e-09 -1.000211571768087e-10 3.3764621766705454e-09 1.911672431474506e-05 1.3657163193712666e-05 0.00045516062035946695 1.0000002187893056 0.9998419449135271 1.0000043419661213 1.118753342923128e-05 1.2133514548059882e-09 1.5140946813152133e-07 1.6485283079290884e-10 -1.2303567060168318e-10 -3.6756654647464e-10 4.246791013181082e-09 1.8405325949154008e-08 1.377228638852466e-07 0.9997961993263541 0.9996961788878748 1.004889291505859 1.1162388023422723e-05 -0.00011955669851229121 1.514055162103456e-07 1.3695603930137227e-07 -2.8507161250899977e-11 -3.670834878999695e-07 0.0003596009492626999 0.000256929997319544 0.008564923164008793 0.9999991131699293 0.9998411550747632 1.0000306664099643 1.1187382104659602e-05 -6.100336219183968e-06 1.5140946205194767e-07 2.9721500189326266e-10 -1.2042199917550798e-10 6.961469951863003e-11 1.9677617281724857e-06 1.4058996111266515e-06 4.684458218078617e-05 1.0000001079346506 0.999841865720596 1.0000069813057444 1.1187518754986966e-05 -6.118728032340932e-07 1.5140946756079233e-07 1.7801735130007047e-10 -1.2276596665416117e-10 -3.232073528970308e-10 1.9717272643591307e-07 1.4203000694330317e-07 4.688432668101206e-06 0.9999160584650799 0.9997818185487274 1.0020125467467766 1.115676926262654e-05 -0.0003653916549284256 1.514088931058028e-07 1.8906283734530992e-08 -3.6215784660281086e-11 -1.1397740229593489e-08 0.00014614924183176846 0.00010441398707581189 0.003480161031991738
0.612 0.9999888741766789 0.9998338404589305 1.0002706841770759 6.966337912300134e-06 -5.8043836524727377e-05 1.4829315744478015e-07 1.926515638692003e-09 -9.963330892141583e-11 2.5599480461837963e-09 1.963428255185758e-05 1.4026924353520727e-05 0.0004674885288034782 1.000000136834978 0.9998418863660579 1.0000024504446838 6.967788722961222e-06 1.133217140334253e-09 1.4829320313264212e-07 1.65149342798128e-10 -1.2300744370173231e-10 -3.782448860698156e-10 3.97331247317294e-09 1.8476663529992647e-08 1.3878865053715048e-07 0.9997952105860585 0.9996954745273671 1.004909032029723 6.951875545888079e-06 -9.50470016334796e-05 1.4829136105168614e-07 1.3984992576058714e-07 -2.826440080962317e-11 -3.602193079287754e-07 0.0003596943138027726 0.00025699782524283833 0.00856727005356423 0.9999989794278359 0.9998410595341523 1.000030008072007 6.967685649407497e-06 -6.1011197253759465e-06 1.482931986265228e-07 3.350640714280739e-10 -1.2034753907977259e-10 -2.0717173039148924e-11 2.023120238127597e-06 1.4454440137271732e-06 4.816464149315388e-05 1.0000000207760762 0.9998418034556202 1.000005213706055 6.9677788877622955e-06 -6.121604932639662e-07 1.482932029933883e-07 1.8207294032139957e-10 -1.2273315933020121e-10 -3.418403292084796e-10 2.0268638384266745e-07 1.459469060859889e-07 4.821539704683747e-06 0.999912913223418 0.9997795718557579 1.0020836877881252 6.9416136695906285e-06 -0.00035659057198070385 1.48292769405659e-07 2.214581196962105e-08 -3.5784472471514845e-11 -1.9282964021292135e-08 0.0001487739277274369 0.00010628929352422157 0.00354268900766564
0.622 0.9999883311308969 0.9998334525538519 1.000281249543383 4.2402179964947606e-06 -5.7912658013781196e-05 1.4429485391299514e-07 2.2877049178584735e-09 -9.922614390654723e-11 1.7892641345140971e-09 2.0136367625085577e-05 1.4385633820514072e-05 0.00047944790350938366 1.0000000858594722 0.9998418499497552 1.0000012951267583 4.241330712499507e-06 1.1118097140655473e-09 1.442948777972646e-07 1.644905524563388e-10 -1.2295920633244924e-10 -3.8678879480325744e-10 3.7193552131396056e-09 1.855794823596736e-08 1.3324845247675326e-07 0.9997944405643703 0.9996949267180134 1.0049250618970138 4.231804241851711e-06 -7.521203640366944e-05 1.4429543139068207e-07 1.413066871585899e-07 -2.8003292804942615e-11 -3.502461542899695e-07 0.0003597523435732569 0.0002570406122308295 0.008568786392936987 0.9999988766622343 0.9998409861239362 1.0000300860758868 4.241262182384099e-06 -6.100990366222742e-06 1.442948756476054e-07 3.7105476396543296e-10 -1.2025296902357648e-10 -1.047688558804441e-10 2.0770104421790197e-06 1.483939472146652e-06 4.9449859527554776e-05 0.9999999645949258 0.9998417633209018 1.0000041823516048 4.241324341863943e-06 -6.1230404510559e-07 1.442948778678684e-07 1.8508339505278185e-10 -1.2268002899981993e-10 -3.5792654718328237e-10 2.080594846476359e-07 1.4976537849534178e-07 4.951261810467239e-06 0.9999098730758894 0.9997774003271008 1.0021537936955938 4.21865104252182e-06 -0.0003479223949781646 1.4429467139654203e-07 2.5216059612102888e-08 -3.5342337985250035e-11 -2.651716539415755e-08 0.00015123076003575712 0.00010804471155883013 0.0036012186776709283
0.632 0.999987809033294 0.9998330796236902 1.0002922583476712 2.521900080441695e-06 -5.777631867705682e-05 1.3954375509152178e-07 2.6365419932581185e-09 -9.8799801298788e-11 1.0658004169813437e-09 2.0624004646556954e-05 1.4734024831606426e-05 0.0004910632157594034 1.0000000546958594 0.9998418276870182 1.0000006097787444 2.522775711814306e-06 1.1309064552440433e-09 1.3954375187206917e-07 1.6333262815510426e-10 -1.2289048567386942e-10 -3.945894994152024e-10 3.524831990340325e-09 1.8655774221457524e-08 1.233909277331392e-07 0.9997938417162239 0.9996945015043521 1.0049379796270568 2.5176223160394716e-06 -5.928882064714119e-05 1.3954657271457394e-07 1.4146644306526502e-07 -2.7723579706539258e-11 -3.378588533371565e-07 0.00035978776385289687 0.00025706742771254755 0.008569779041760787 0.9999987937122394 0.9998409268709053 1.0000306340301195 2.5227313426130625e-06 -6.100275119571616e-06 1.3954375276587512e-07 4.054414373594403e-10 -1.2013810225115635e-10 -1.8363284947102487e-10 2.1295354771231484e-06 1.5214598142131335e-06 5.0702534478906856e-05 0.9999999282248762 0.9998417373392792 1.0000036209929972 2.5227717645314076e-06 -6.123525409914026e-07 1.3954375217489462e-07 1.8748530263629915e-10 -1.2260662294573512e-10 -3.728275429038369e-10 2.133057703343111e-07 1.5349541186868506e-07 5.077815411452192e-06 0.9999069256185381 0.9997752951068942 1.002222627539991 2.502763679412198e-06 -0.0003394143264935366 1.3954381869111252e-07 2.810167671462548e-08 -3.4889050365606945e-11 -3.309798108880577e-08 0.00015353268587226112 0.00010968949870265933 0.0036560602807797072
0.642 0.9999873004776711 0.999832716378213 1.0003035322062463 1.465273740937964e-06 -5.7636901730673876e-05 1.3415773031471107e-07 2.9722452044898674e-09 -9.835377023457629e-11 3.9021997016939733e-10 2.109813340578864e-05 1.5072769556826885e-05 0.0005023569062771079 1.0000000359025958 0.9998418142616321 1.0000002169356517 1.4659856603017187e-06 1.1723232634964804e-09 1.3415770168670904e-07 1.625936970926953e-10 -1.2280234673996815e-10 -4.022450619282337e-10 3.410808410463449e-09 1.8769480253791388e-08 1.120689356908403e-07 0.999793376359328 0.9996941719711412 1.0049483261814818 1.4638396108533713e-06 -4.6592320993127034e-05 1.3416211514027205e-07 1.404646645873209e-07 -2.7426112043654108e-11 -3.2366013778089767e-07 0.0003598088755083395 0.00025708416082559035 0.00857044764973707 0.999998723140132 0.9998408764616525 1.0000314743705243 1.4659579003266127e-06 -6.0991977657188915e-06 1.341577053552613e-07 4.389691554088745e-10 -1.2000318378896221e-10 -2.5776181499156846e-10 2.1807876409385324e-06 1.558071063050968e-06 5.192475896809459e-05 0.9999999042247645 0.9998417201948182 1.000003352155316 1.4659833783698145e-06 -6.123447154311487e-07 1.3415770234934493e-07 1.9017920383277847e-10 -1.225136791435382e-10 -3.871258876692079e-10 2.1843497561769645e-07 1.5714359780273367e-07 5.201389849141461e-06 0.9999040619858126 0.9997732498669063 1.002290046017396 1.4480366860722875e-06 -0.0003310827195601618 1.341580195602477e-07 3.079104226685476e-08 -3.442476309416794e-11 -3.903547702523892e-08 0.0001556915325676163 0.00011123211114641639 0.0037074969606137446
0.652 0.999986800659253 0.9998323593855865 1.0003149554616813 8.315170692135662e-07 -5.749575977910003e-05 1.282501224906965e-07 3.2939977742674924e-09 -9.788886509169989e-11 -2.3756472589553444e-10 2.1559611247871818e-05 1.5402481127691333e-05 0.0005133494056381898 1.000000024654267 0.9998418062263325 1.0000000014721413 8.321165799110398e-07 1.2210239546696726e-09 1.282500780526153e-07 1.6287058070326025e-10 -1.226940520066408e-10 -4.099998221530571e-10 3.353005911914745e-09 1.8890534168812975e-08 1.0171709183471699e-07 0.9997930148605869 0.9996939169455652 1.004956575244668 8.320884346981585e-07 -3.6525369731135634e-05 1.2825487664474772e-07 1.3843121437980779e-07 -2.7110474161547533e-11 -3.08160304772874e-07 0.0003598210252387053 0.0002570945666702123 0.008570919835624878 0.9999986601228588 0.9998408314506714 1.00003249191123 8.321001511427987e-07 -6.097906571366192e-06 1.2825008289736214e-07 4.720902166346874e-10 -1.19848065617736e-10 -3.27367560825913e-10 2.2308502651941713e-06 1.5938327739473567e-06 5.311840266781818e-05 0.9999998877694135 0.9998417084404315 1.000003260707161 8.321154340967214e-07 -6.123089210635698e-07 1.2825007898962673e-07 1.937475663512827e-10 -1.2240043658288872e-10 -4.010631246233727e-10 2.2345445356184374e-07 1.6071441760056052e-07 5.322093553923794e-06 0.9999012758197872 0.999771260069684 1.002355970965938 8.158024190119311e-07 -0.0003229363802179302 1.282505449809634e-07 3.327529478543733e-08 -3.3948662303160376e-11 -4.4348385782487595e-08 0.00015771806491196529 0.00011268024433054675 0.0037557861737141283
0.662 0.9999863065430887 0.9998320064782407 1.0003264551105575 4.6086530438572815e-07 -5.735374605576371e-05 1.2192895262387237e-07 3.6004973918575423e-09 -9.740523946947367e-11 -8.182611914966195e-10 2.2009218457988833e-05 1.5723717445395795e-05 0.0005240592618177187 1.000000017904747 0.9998418014049725 0.999999890670839 4.6138678774728134e-07 1.2672588786238362e-09 1.2192890679344158e-07 1.639915157378845e-10 -1.2256599640407208e-10 -4.179507079426514e-10 3.3185339160485195e-09 1.9010902871968653e-08 9.38225134898241e-08 0.9997927340496289 0.9996937198620274 1.0049631311341474 4.6292377467031053e-07 -2.8579683095725447e-05 1.2193274147989313e-07 1.3549111981696046e-07 -2.677708461077451e-11 -2.9178266127619585e-07 0.00035982762988636795 0.0002571009945134303 0.00857127562277366 0.9999986016157094 0.9998407896628873 1.0000336138989592 4.613781496947974e-07 -6.096495353088268e-06 1.2192891132131586e-07 5.045166089608168e-10 -1.1967354690133444e-10 -3.9259205854620263e-10 2.2797994063225602e-06 1.6287992789890898e-06 5.4285142018958726e-05 0.9999998758128396 0.9998416999000789 1.00000327392756 4.6138642248648545e-07 -6.122633106950629e-07 1.2192890775737214e-07 1.980065125541994e-10 -1.222676250288249e-10 -4.147399667876051e-10 2.2837112300320056e-07 1.6421216134118494e-07 5.439972576889346e-06 0.9998985624872878 0.9997693224088053 1.0024203680203638 4.464124469905299e-07 -0.00031497904065773 1.219293756761903e-07 3.554780989075902e-08 -3.346108052974418e-11 -4.9061082907999214e-08 0.0001596220642839883 0.00011404088903123075 0.003801161635747232
0.672 0.9999858162626594 0.9998316563231844 1.0003379863022865 2.4949614345289194e-07 -5.721138248690915e-05 1.1529602110878931e-07 3.890120409892796e-09 -9.690277410983388e-11 -1.3530284401229744e-09 2.2447663052141418e-05 1.6036984553895775e-05 0.0005345033613385297 1.0000000137822707 0.9998417984603652 0.9999998398164207 2.4996135124063346e-07 1.3068803333809944e-09 1.1529598697141733e-07 1.6519228876111675e-10 -1.224184728034245e-10 -4.2613464202276984e-10 3.2975836777827456e-09 1.9128097685458318e-08 8.875112083715493e-08 0.9997925158812074 0.9996935678051401 1.0049683318440754 2.5275000916939554e-07 -2.2330958039907143e-05 1.1529792270057779e-07 1.3176476157810356e-07 -2.642694535099289e-11 -2.74872312622015e-07 0.0003598308708804843 0.0002571048815571528 0.008571563918909654 0.999998545747744 0.9998407497617504 1.0000347955976052 2.4995825120401186e-07 -6.0950199080795e-06 1.1529599002910689e-07 5.353943547083989e-10 -1.194794686413939e-10 -4.5357058428646267e-10 2.327703339649308e-06 1.6630193330600885e-06 5.5426553307132195e-05 0.9999998664833599 0.9998416932366371 1.000003347099103 2.4996154095393515e-07 -6.122171945011912e-07 1.1529598789807255e-07 2.021831079644041e-10 -1.2211560315035757e-10 -4.2820366790945056e-10 2.3319081415853492e-07 1.6764071472257374e-07 5.555103656269083e-06 0.9998959185108298 0.9997674344019175 1.00248323126568 2.3613044741176232e-07 -0.0003072111364116537 1.1529632822761656e-07 3.7604167975588654e-08 -3.296188410361849e-11 -5.320131580377115e-08 0.00016141241583646055 0.00011532039312018983 0.0038438355094286363
0.682 0.9999853287009453 0.9998313081226773 1.0003495222458951 1.3185463926963396e-07 -5.706897851598719e-05 1.0845087742598184e-07 4.161470020480368e-09 -9.63821635985486e-11 -1.8433288649693905e-09 2.287558569103636e-05 1.6342740094573056e-05 0.0005446971447290664 1.0000000111681866 0.999841796593346 0.9999998221651161 1.322762072960692e-07 1.3395754546771991e-09 1.0845086237073131e-07 1.656851083191422e-10 -1.2225208236742002e-10 -4.345667270448379e-10 3.286245317896496e-09 1.9241186825149077e-08 8.601799800839206e-08 0.9997923463375313 0.9996934507245943 1.0049724551215482 1.361774330743499e-07 -1.7430555826028643e-05 1.0845068569032234e-07 1.2736811305739328e-07 -2.605966400287118e-11 -2.577064137959488e-07 0.00035983215369096315 0.00025710708073013304 0.008571813365141026 0.9999984914007737 0.9998407109484555 1.0000360102514623 1.3227732825032305e-07 -6.093511426649718e-06 1.0845086314836067e-07 5.638701848581238e-10 -1.1926579115087717e-10 -5.104500513474374e-10 2.3746214497450844e-06 1.6965352756947647e-06 5.6544187647194996e-05 0.9999998586623694 0.9998416876509779 1.0000034534768196 1.3227681971938346e-07 -6.121739723911167e-07 1.0845086296783374e-07 2.054831012530155e-10 -1.2194403683811625e-10 -4.41482063499887e-10 2.3791629538562206e-07 1.7100186091487675e-07 5.667669700755651e-06 0.9998933411704028 0.9997655941058614 1.0025445726019835 1.1946419311581963e-07 -0.0002996310386156913 1.0845100848792647e-07 3.9442491068346597e-08 -3.245104269503435e-11 -5.679858984325389e-08 0.0001630971966118498 0.00011652452396741824 0.003884000575724006
0.692 0.9999848432074507 0.9998309614120341 1.0003610473976787 6.783754572581687e-08 -5.6926712624627416e-05 1.014923143397312e-07 4.413941811531568e-09 -9.584321966191913e-11 -2.2908107561007897e-09 2.3293566839725947e-05 1.66413983708728e-05 0.0005546547286482092 1.0000000094125108 0.9998417953395669 0.9999998221725076 6.822173089529825e-08 1.3662792660812377e-09 1.0149231870711987e-07 1.6522646367161859e-10 -1.220663460855095e-10 -4.4325448179722777e-10 3.284148446333578e-09 1.934683129614478e-08 8.469508515688662e-08 0.9997922145444341 0.9996933608033735 1.004975725968119 7.322096983060162e-08 -1.3595681551735663e-05 1.0149046430775877e-07 1.224138047054361e-07 -2.5675868270307316e-11 -2.4050458169164397e-07 0.0003598324048812134 0.00025710807496464965 0.008572039355736808 0.9999984379250638 0.999840672758838 1.0000372423090038 6.822642176658037e-08 -6.091986933880425e-06 1.0149231750952939e-07 5.896614072815596e-10 -1.1903326996356672e-10 -5.633898445054357e-10 2.4206053959673594e-06 1.7293838110613838e-06 5.763955009782082e-05 0.9999998516999103 0.9998416826787726 1.0000035775155736 6.822270045193383e-08 -6.121345042137695e-07 1.0149231889998848e-07 2.0765897963337612e-10 -1.217535476761145e-10 -4.5459725010820775e-10 2.425478126594385e-07 1.7429523304289537e-07 5.777932658107807e-06 0.9998908282332674 0.9997637999233114 1.0026044145981312 5.635488691198332e-08 -0.00029223588271979695 1.0149227205868903e-07 4.106389809831509e-08 -3.1928392800542155e-11 -5.988307807753933e-08 0.00016468376129694307 0.00011765852920216434 0.003921832222401523
0.702 0.9999843594124012 0.9998306159268565 1.0003725529891045 3.377351893714461e-08 -5.678468572773836e-05 9.451116289099226e-08 4.647927403559744e-09 -9.52861052539064e-11 -2.697226614464483e-09 2.370213610161002e-05 1.693333698758002e-05 0.0005643889522155632 1.0000000081472131 0.9998417944361057 0.9999998310463596 3.4122137430271535e-08 1.3875129465292755e-09 9.451118206880678e-08 1.6433220986525922e-10 -1.2186170521454842e-10 -4.5220151372135866e-10 3.2933533012536876e-09 1.9439039412924636e-08 8.39769864472663e-08 0.9997921120695356 0.9996932919566199 1.0049783244700827 4.028759615367786e-08 -1.0599346813240679e-05 9.450845735979373e-08 1.170113400371871e-07 -2.527605353753776e-11 -2.2343867237428617e-07 0.00035983226012978553 0.00025710811654873754 0.008572248549084375 0.9999983849527091 0.9998406349300449 1.000038482973211 3.413020880493021e-08 -6.0904561026331814e-06 9.451117988799878e-08 6.132668003508628e-10 -1.1878184728146662e-10 -6.125578271025749e-10 2.465702823531392e-06 1.7615986596647372e-06 5.8714008328441066e-05 0.999999845227964 0.9998416780571059 1.0000037104226445 3.412344556391125e-08 -6.12099287887956e-07 9.451118198251338e-08 2.0922483802295772e-10 -1.2154440251772107e-10 -4.675698664677537e-10 2.4708623700754657e-07 1.7752055561186827e-07 5.886134288663344e-06 0.9998883777756343 0.999762050475139 1.0026627858244823 2.3161861081009928e-08 -0.00028502210890527473 9.451099570126697e-08 4.247257928589562e-08 -3.139422458422682e-11 -6.248490681256376e-08 0.00016617882296837518 0.00011872719401213461 0.003957490218183634
0.712 0.9999838771089378 0.9998302715188515 1.0003840341887977 1.6166130723422573e-08 -5.6642953947945496e-05 8.758187714987753e-08 4.864407214956456e-09 -9.471145412167166e-11 -3.0643761704696738e-09 2.410178091150496e-05 1.7218903059102202e-05 0.0005739114383491429 1.000000007167871 0.9998417937369226 0.9999998439235143 1.6477927723168524e-08 1.4033141946799758e-09 8.758190268998103e-08 1.6389853654551e-10 -1.2163884493127306e-10 -4.6141153866279605e-10 3.3068804544068364e-09 1.951265103346144e-08 8.350575726310398e-08 0.9997920323714513 0.99969323943911 1.0049803932988994 2.392981162284528e-08 -8.260880329923119e-06 8.757920132303397e-08 1.1126472449949156e-07 -2.486037326118325e-11 -2.0664152294449758e-07 0.00035983218003959535 0.00025710731809232924 0.008572441799094098 0.9999983322793415 0.9998405973160274 1.0000397273769774 1.648950084454696e-08 -6.0889245779943506e-06 8.758190044535963e-08 6.355873460951827e-10 -1.1851237301453853e-10 -6.58127544768586e-10 2.509960891400193e-06 1.7932131417677436e-06 5.9768727630706245e-05 0.9999998390421146 0.9998416736399365 1.0000038473344723 1.6479586980316976e-08 -6.120688541042999e-07 8.75819022295764e-08 2.1107729847796193e-10 -1.2131656972077632e-10 -4.804205359011755e-10 2.5153595376868004e-07 1.8068021512005166e-07 5.992420732600747e-06 0.9998859880689382 0.999760344519013 1.0027197179100071 6.4099534709340785e-09 -0.0002779858007993624 8.75816558672681e-08 4.367505948159133e-08 -3.0848503130761575e-11 -6.463370821961978e-08 0.0001675885257897089 0.00011973489287646085 0.003991120323300163
0.722 0.9999833961819818 0.9998299281050022 1.0003954883861483 7.475593678790412e-09 -5.6501547497657284e-05 8.076395620073289e-08 5.064113703700153e-09 -9.411949039197823e-11 -3.394069130551945e-09 2.449295178075744e-05 1.7498416983386816e-05 0.0005832327278708487 1.0000000063622168 0.9998417931618138 0.9999998581619332 7.747257062939391e-09 1.4140303751101038e-09 8.076398031923608e-08 1.6441108590964714e-10 -1.2139763228130489e-10 -4.708881457954733e-10 3.3151022071518997e-09 1.9568620204585498e-08 8.320160996806436e-08 0.9997919703720546 0.9996931995413522 1.0049820445296291 1.6640195812998675e-08 -6.4373932043358205e-06 8.076201802232144e-08 1.0526907599059455e-07 -2.4429100062476477e-11 -1.9021450968724143e-07 0.0003598325170329457 0.0002571057116911426 0.008572616152658651 0.9999982797927104 0.999840559836515 1.000040972874296 7.762661414732644e-09 -6.087395145109667e-06 8.076397865287355e-08 6.571287700205337e-10 -1.1822399619516589e-10 -7.002732385534355e-10 2.5534268329147993e-06 1.8242606527797214e-06 6.080469339535903e-05 0.9999998330300961 0.9998416693470553 1.0000039856086151 7.749300325778311e-09 -6.120431682655655e-07 8.076397959717927e-08 2.137036953131776e-10 -1.2107046545946327e-10 -4.931692492886896e-10 2.5590504312592684e-07 1.837799082148383e-07 6.0968506946953294e-06 0.9998836575106426 0.9997586808999297 1.002775243778059 -1.4255656312087084e-09 -0.00027112288693881563 8.076375071944559e-08 4.4678933240068924e-08 -3.0291669082757605e-11 -6.635835159521283e-08 0.00016891850753893148 0.00012068563427823879 0.004022855776538012
0.732 0.999982916567604 0.9998295856385417 1.0004069142113126 3.469773602077736e-09 -5.636048141040959e-05 7.411094255408835e-08 5.246985706473394e-09 -9.351043016135181e-11 -3.6881023260936453e-09 2.4876064031717588e-05 1.7772173730780967e-05 0.0005923624586902433 1.000000005669333 0.9998417926672596 0.9999998723651038 3.696559741354937e-09 1.420791768766804e-09 7.411095964404373e-08 1.654246214318002e-10 -1.21138889922837e-10 -4.806343879070214e-10 3.316534167561518e-09 1.9614866975500162e-08 8.303443141788298e-08 0.9997919221266648 0.9996931693563189 1.0049833656080966 1.4213162838657378e-08 -5.0163898233194254e-06 7.411007824610481e-08 9.91095876559267e-08 -2.3983377465705246e-11 -1.742338974453091e-07 0.00035983354724797897 0.00025710328581341857 0.008572766367462925 0.9999982274318939 0.9998405224478784 1.0000422180642257 3.7162751097286027e-09 -6.085868371965186e-06 7.411095889917931e-08 6.774808016070029e-10 -1.1791794308627318e-10 -7.391678999130019e-10 2.5961454710829414e-06 1.8547729197455035e-06 6.182279354373697e-05 0.9999998271309911 0.9998416651349309 1.0000041238481103 3.699035055804675e-09 -6.120212699799886e-07 7.41109590029741e-08 2.1666275412349567e-10 -1.208068531876324e-10 -5.05836389076267e-10 2.602024985068218e-07 1.8682664744307724e-07 6.1994652387230595e-06 0.9998813845843068 0.9997570585217675 1.0028293966534996 -4.5656187119105656e-09 -0.0002644292542343777 7.411080025023547e-08 4.549204702297242e-08 -2.972305447180566e-11 -6.768679888936688e-08 0.00017017395227026505 0.00012158309865607321 0.004052818648561147
0.742 0.9999824382306138 0.99982924409296 1.000418310996332 1.7414464645861178e-09 -5.621976209360985e-05 6.767467966140224e-08 5.412532534915836e-09 -9.288499484652921e-11 -3.948247211619999e-09 2.5251498503473136e-05 1.804044342090855e-05 0.0006013095202195979 1.000000005057142 0.9998417922303435 0.9999998858451374 1.9173853513923343e-09 1.4251483631056688e-09 6.767468825995384e-08 1.6593244358051355e-10 -1.2086236495084096e-10 -4.906535612611952e-10 3.315498913470246e-09 1.966129327262676e-08 8.292964325620644e-08 0.9997918845699992 0.9996931466009115 1.0049844244077808 1.4271081795564256e-08 -3.909576870915612e-06 6.767480432512521e-08 9.286352610270884e-08 -2.3523149982901717e-11 -1.5875605523028455e-07 0.0003598354761508172 0.00025710000534787103 0.008572886258600289 0.9999981751647996 0.9998404851270554 1.0000434622537844 1.9420200327025585e-09 -6.084343588603391e-06 6.767468810095649e-08 6.956841026716089e-10 -1.1759436384692518e-10 -7.749837357362403e-10 2.6381562036011207e-06 1.8847778380882596e-06 6.282388799516003e-05 0.9999998213127205 0.9998416609806333 1.000004261364553 1.9203536066967606e-09 -6.12001697481737e-07 6.767468786883554e-08 2.1895204002308952e-10 -1.2052567190622228e-10 -5.184419918214804e-10 2.644348042104675e-07 1.898258294935171e-07 6.3003477908225e-06 0.9998791678371736 0.9997554763314852 1.0028822095317975 -5.407631145124274e-09 -0.0002579008101694894 6.767461488735715e-08 4.612279205123728e-08 -2.9143851885199573e-11 -6.864603759174105e-08 0.0001713596353976792 0.00012243067125373804 0.004081121033600664
0.752 0.9999819611518674 0.9998289034529635 1.0004296784696693 9.670088586443255e-10 -5.607939163242644e-05 6.150058524665007e-08 5.5608245798202354e-09 -9.224295162172264e-11 -4.176242964942066e-09 2.5619603758005705e-05 1.8303472995983493e-05 0.0006100821423278518 1.0000000045096589 0.9998417918396476 0.9999998983177835 1.084825282461611e-09 1.428316258694768e-09 6.150058819290506e-08 1.6536348687694904e-10 -1.2056883837324206e-10 -5.009491218368142e-10 3.3158088352899068e-09 1.971517568174717e-08 8.279759790300568e-08 0.999791855319515 0.999693129478883 1.0049852734013467 1.5530023306570127e-08 -3.0478145424327753e-06 6.150121808649719e-08 8.660242619448033e-08 -2.3049033064580544e-11 -1.4382165708132986e-07 0.00035983842490210717 0.00025709581870852035 0.008572970036512138 0.9999981229754225 0.9998404478624534 1.0000447051529147 1.1151186130518934e-09 -6.08281999430576e-06 6.150058791804341e-08 7.112282306581012e-10 -1.172533389494151e-10 -8.078895489299029e-10 2.679492047911409e-06 1.9142987950844483e-06 6.380882092480827e-05 0.9999998155592976 0.9998416568727274 1.0000043978731055 1.0883601892883041e-09 -6.119832758565816e-07 6.150058816489736e-08 2.2000690170969185e-10 -1.2022698880876238e-10 -5.310057840336803e-10 2.686045896249794e-07 1.9277989835439934e-07 6.399629220574947e-06 0.9998770058670863 0.9997539333101064 1.0029337148941413 -5.2647287696262835e-09 -0.00025153351793311384 6.150057346830156e-08 4.658101425897868e-08 -2.8553931699848528e-11 -6.92620535675254e-08 0.00017247996352018943 0.000123231471522935 0.004107866079381293
0.762 0.999981485320458 0.9998285637089382 1.0004410165662072 5.22541130752655e-10 -5.5939370394473536e-05 5.562278859733115e-08 5.693079565263945e-09 -9.158501230846688e-11 -4.373793256426581e-09 2.598070032171118e-05 1.856148937004726e-05 0.0006186879323773369 1.0000000040191561 0.9998417914896518 0.9999999097118871 5.735188987378595e-10 1.4307917281156332e-09 5.56227943116353e-08 1.6419347473928394e-10 -1.2025862388870901e-10 -5.115244778614503e-10 3.3180301187904647e-09 1.9781731046411898e-08 8.264094708025697e-08 0.9997918325222422 0.9996931165751398 1.0049859530404586 1.7414769830233276e-08 -2.3770710866876802e-06 5.5623007732849895e-08 8.039199507146194e-08 -2.2561132548623856e-11 -1.294590208079113e-07 0.0003598424053608437 0.0002570906562231064 0.008573013643388234 0.9999980708560112 0.9998404106483549 1.0000459466839913 6.103541170528895e-10 -6.081297264091397e-06 5.562279316172336e-08 7.246594300217342e-10 -1.1689563640978971e-10 -8.380509381818254e-10 2.7201812742316494e-06 1.9433558925192168e-06 6.477838748538527e-05 0.9999998098629935 0.9998416528056729 1.0000045333019587 5.777083619282734e-10 -6.119655258667102e-07 5.5622794294376045e-08 2.2030966084088518e-10 -1.199117523617505e-10 -5.435478795167845e-10 2.727119779611778e-07 1.9568944478398992e-07 6.4974487954453326e-06 0.9998748973140743 0.9997524284671563 1.0029839445462734 -4.749064332533243e-09 -0.00024532341730858383 5.562275166131262e-08 4.687835877198126e-08 -2.7953241343780606e-11 -6.955983046172972e-08 0.00017353900990894322 0.00012398837970594145 0.004133148890222018
0.772 0.9999810107287567 0.9998282248534534 1.0004523253055246 2.1481054229172072e-10 -5.579969820173958e-05 5.006660673062394e-08 5.811183566087382e-09 -9.091231550666122e-11 -4.542562772878444e-09 2.6335085541646772e-05 1.8814703025826312e-05 0.0006271339014995117 1.0000000035811858 0.9998417911771807 0.9999999200463606 1.8882235115812937e-10 1.4326001952787114e-09 5.0066630736124004e-08 1.6349596995158594e-10 -1.1993202634474015e-10 -5.223832455513466e-10 3.32041248169194e-09 1.9867260919320028e-08 8.255643681908498e-08 0.9997918147353805 0.9996931067742367 1.0049864944760043 1.9775277612203825e-08 -1.8552013278936743e-06 5.006512011404452e-08 7.429051425820693e-08 -2.2061178219686702e-11 -1.1568675706959043e-07 0.00035984729367618363 0.00025708442536005873 0.008573015952785179 0.9999980188020943 0.9998403734813699 1.0000471868589234 2.332284478376783e-10 -6.079775442633152e-06 5.0066627317755005e-08 7.371290315191688e-10 -1.1652165519470305e-10 -8.656300224616551e-10 2.7602501135199307e-06 1.97196795077813e-06 6.57332958181958e-05 0.9999998042193584 0.9998416487762738 1.000004667669316 1.9376898547179766e-10 -6.11948429528496e-07 5.006663036071217e-08 2.2094196514799523e-10 -1.1958080804067386e-10 -5.560868603188499e-10 2.7675709968922437e-07 1.9855534428265796e-07 6.593909719352996e-06 0.9998728408546707 0.9997509608371361 1.0030329295315243 -4.042141933319333e-09 -0.00023926663654902543 5.00664090109921e-08 4.702750968806254e-08 -2.7342123256288132e-11 -6.956335456187647e-08 0.00017454054531164886 0.00012470406029031094 0.004157057347745376
0.782 0.9999805373696512 0.9998278868793533 1.000463604725428 5.023725770518239e-11 -5.566037461476287e-05 4.4853726462227955e-08 5.916638722262055e-09 -9.022422839047791e-11 -4.684176316216201e-09 2.668303722374557e-05 1.9063310733304444e-05 0.0006354265114448055 1.0000000031918181 0.9998417908994276 0.9999999293618304 -6.400666079949832e-11 1.4337909337989664e-09 4.485378561243821e-08 1.6390739423192398e-10 -1.1958932834942851e-10 -5.335285202161613e-10 3.320331955959047e-09 1.997872614034879e-08 8.262436252912851e-08 0.9997918008338061 0.9996930991979759 1.0049869217480618 2.2635642065385957e-08 -1.4493779434069855e-06 4.484944345544419e-08 6.834800879417219e-08 -2.1548569836279083e-11 -1.0251586886923563e-07 0.00035985281442963335 0.00025707700979448893 0.008572979598404522 0.999997966809716 0.9998403363584663 1.000048425710985 -1.0877140867657845e-11 -6.078254525801477e-06 4.4853778691936974e-08 7.493576225152031e-10 -1.1613178953768661e-10 -8.907859158605442e-10 2.799724578549441e-06 2.0001538268897166e-06 6.667415611611661e-05 0.9999997986244589 0.9998416447817007 1.0000048010150628 -5.8187532554173844e-11 -6.119319414839012e-07 4.4853784745713384e-08 2.2254841298458397e-10 -1.1923320454777544e-10 -5.686421268415346e-10 2.807417542456806e-07 2.0137989850263946e-07 6.68906118655352e-06 0.9998708351983795 0.9997495294776082 1.0030807001031488 -3.1280767893647792e-09 -0.00023335939736838165 4.485322280970604e-08 4.704097308000667e-08 -2.6721436535906018e-11 -6.929562799786726e-08 0.000175488063654485 0.00012538098194592976 0.004179672876718314
0.792 0.9999800652356051 0.9998275497791439 1.0004748548604017 6.348864580093023e-11 -5.552139898496095e-05 4.00018475191386e-08 6.010002991643019e-09 -8.952155788711453e-11 -4.800216517086053e-09 2.702481532519591e-05 1.9307496858302118e-05 0.0006435717465050737 1.0000000028466938 0.9998417906532806 0.9999999376968736 -1.5115433503301163e-10 1.4346510239565875e-09 4.000195283354417e-08 1.6507640765877536e-10 -1.1923161144620846e-10 -5.449643227423717e-10 3.315678162759956e-09 2.0118833266515376e-08 8.286547308599132e-08 0.9997917899391041 0.9996930931580039 1.0049872535430868 2.601605558556006e-08 -1.134043081464495e-06 3.999448825125585e-08 6.260665153738906e-08 -2.1024049224593967e-11 -8.9951413292752e-08 0.000359858547477481 0.00025706827964149843 0.00857291117447745 0.9999979148744926 0.9998402992763032 1.0000496632712736 -8.806041368215922e-11 -6.07673427520636e-06 4.000194155174568e-08 7.610807815682804e-10 -1.1572635347153217e-10 -9.136736099560171e-10 2.8386305568812697e-06 2.0279324358721273e-06 6.760150158073274e-05 0.9999997930739346 0.999841640818819 1.0000049333770202 -1.4433890195902066e-10 -6.119157801179601e-07 4.0001951093136346e-08 2.247863417522046e-10 -1.1887054714483003e-10 -5.812322750928945e-10 2.846693595858634e-07 2.041663054193209e-07 6.782913918167388e-06 0.9998688790859596 0.9997481334686134 1.0031272857435176 -1.966020773270646e-09 -0.00022759801495506458 4.000095111342e-08 4.6930427645007024e-08 -2.6090882625842508e-11 -6.877868671174174e-08 0.0001763848032539527 0.0001260214342748413 0.0042010711570924265
0.802 0.9999795943188895 0.9998272135452282 1.0004860757468237 2.365678108953608e-10 -5.5382770601365114e-05 3.5519862385711116e-08 6.0912766473611675e-09 -8.880465180317156e-11 -4.8922239365534325e-09 2.736066238944977e-05 1.9547433749860954e-05 0.0006515751936676968 1.0000000025412534 0.9998417904354835 0.9999999450909334 -9.128370419702906e-11 1.4355087476068459e-09 3.552002763251112e-08 1.660673138193159e-10 -1.1885824487101166e-10 -5.566941310109611e-10 3.3075098430776057e-09 2.028250675231723e-08 8.324498730224194e-08 0.9997917813652861 0.9996930881197703 1.004987504582445 2.986810141730608e-08 -8.89287985655235e-07 3.550889598729129e-08 5.7100993284421e-08 -2.0488027605529296e-11 -7.799380908710789e-08 0.0003598639656642365 0.00025705811770768535 0.008572820631032886 0.9999978629918392 0.9998402622313977 1.0000508995718533 -1.6919562463069404e-11 -6.075214407893512e-06 3.552001048155227e-08 7.714543099278254e-10 -1.1530556517875989e-10 -9.344447990356007e-10 2.8769927893219366e-06 2.0553219695299775e-06 6.85158242300831e-05 0.9999997875632238 0.9998416368843507 1.0000050647938843 -8.334046743573915e-11 -6.118996212456476e-07 3.5520025097350226e-08 2.2672944335833606e-10 -1.1849246813120891e-10 -5.938753992733795e-10 2.8854381094343045e-07 2.0691747624208155e-07 6.875471758710814e-06 0.999866971288889 0.9997467719129364 1.0031727152096805 -5.698687791108555e-10 -0.00022197889529601005 3.5518458879881105e-08 4.670694332758007e-08 -2.5450638073315273e-11 -6.80336213718426e-08 0.00017723376527592754 0.00012662754249605449 0.004221322762988447
0.812 0.9999791246121744 0.9998268781703921 1.0004972674352177 5.003785980739234e-10 -5.524448884974271e-05 3.140637372534252e-08 6.160708840846533e-09 -8.807423876113695e-11 -4.961697902056622e-09 2.7690803938566378e-05 1.97832820724626e-05 0.0006594421088317231 1.0000000022713325 0.9998417902430621 0.9999999515943806 4.5861780586916585e-11 1.4364394741014313e-09 3.140666169192856e-08 1.6619744482280773e-10 -1.1847117004468982e-10 -5.687214826270996e-10 3.29991344718151e-09 2.0459097566024323e-08 8.364647428023118e-08 0.999791774576933 0.9996930836746052 1.0049876866912688 3.4102583114444654e-08 -6.995900720149148e-07 3.1387000666456046e-08 5.1857261853995485e-08 -1.9941568971599467e-11 -6.663985520990635e-08 0.00035986850281994546 0.0002570464608660673 0.008572719874163193 0.9999978111575649 0.9998402252205585 1.0000521346560411 1.328666475256002e-10 -6.073694878600501e-06 3.140663221006704e-08 7.798857146851804e-10 -1.148711126378059e-10 -9.532460570907353e-10 2.914833901591742e-06 2.082339192264921e-06 6.941760306393683e-05 0.9999997820881592 0.9998416329752994 1.000005195315314 5.5070824842775566e-11 -6.11883392706792e-07 3.1406658003271944e-08 2.2770399639987548e-10 -1.1810057408327948e-10 -6.065895975891878e-10 2.9236837187688433e-07 2.096354377911244e-07 6.966755885787152e-06 0.9998651106092104 0.9997454439366105 1.0032170165836702 9.954436736620845e-10 -0.00021649853187715807 3.140391656279387e-08 4.6381535420415405e-08 -2.480214246537871e-11 -6.708060130602151e-08 0.00017803773136316754 0.00012720128132179647 0.004240493704360053
0.822 0.9999786561088841 0.9998265436481157 1.000508429996964 7.769088396255214e-10 -5.510655319889453e-05 2.765351349837639e-08 6.219244551417017e-09 -8.733116677755656e-11 -5.010094920017857e-09 2.8015449512263697e-05 2.001519156896068e-05 0.0006671774568192152 1.0000000020335087 0.9998417900735729 0.9999999572732828 1.8150284898002956e-10 1.437219290569209e-09 2.7654118292599414e-08 1.655037276617668e-10 -1.1807059968485442e-10 -5.810502796461858e-10 3.2968187961375676e-09 2.0637626722462408e-08 8.39208342365027e-08 0.9997917691564058 0.9996930795174078 1.0049878095983567 3.8645562645324115e-08 -5.528411713575804e-07 2.7610330484504586e-08 4.689251485182991e-08 -1.9385607241396817e-11 -5.5883520396917527e-08 0.00035987164082815193 0.0002570333486619351 0.008572620822366595 0.9999977593682233 0.9998401882411407 1.0000533685833657 2.826037423495884e-10 -6.07217591860411e-06 2.7654057287001377e-08 7.865006114610286e-10 -1.1442264626928036e-10 -9.702220132671498e-10 2.952174151769593e-06 2.10899926232189e-06 7.030731218105016e-05 0.9999997766453173 0.9998416290892018 1.0000053250067136 1.9212461404751108e-10 -6.118673188642043e-07 2.7654111602305038e-08 2.277552546850807e-10 -1.1769463964729657e-10 -6.193927770282613e-10 2.96145259788984e-07 2.1232151719877432e-07 7.056810339767572e-06 0.9998632958791411 0.9997441486891996 1.0032602173139324 2.657357146607338e-09 -0.00021115350298693726 2.76483017495981e-08 4.596540937171058e-08 -2.4145098998397767e-11 -6.593889810475573e-08 0.0001787992815388479 0.00012774448871086586 0.00425864585917725
0.832 0.9999781888031269 0.9998262099725783 1.000519563522354 1.0173101094312765e-09 -5.4968963000044216e-05 2.4249804728995272e-08 6.268348285901857e-09 -8.657632183838882e-11 -5.038830096287524e-09 2.8334794256764003e-05 2.0243302179342864e-05 0.0006747859291588805 1.0000000018250366 0.9998417899250548 0.9999999622058195 2.65856110594932e-10 1.4375789066878435e-09 2.4251172044504036e-08 1.6457608737932925e-10 -1.1765659376815924e-10 -5.936843221510321e-10 3.3000474360011378e-09 2.0809272812203497e-08 8.399595573356813e-08 0.9997917647779097 0.9996930754282929 1.0049878815218085 4.346887503744292e-08 -4.39601045992375e-07 2.4148480435754468e-08 4.22140757704466e-08 -1.8820117029314847e-11 -4.571655258465136e-08 0.0003598729966476651 0.0002570189662241031 0.0085725333685571 0.999997707621043 0.9998401512910019 1.0000546014261487 3.8260772977916553e-10 -6.070657788786259e-06 2.425103478724025e-08 7.919742799045725e-10 -1.1396118472260876e-10 -9.855119480519829e-10 2.9890317821829887e-06 2.1353159451961663e-06 7.118541239885702e-05 0.9999997712319496 0.9998416252240793 1.0000054539456689 2.780462529638343e-10 -6.11851668313146e-07 2.4251157844777428e-08 2.2748247621075772e-10 -1.172756781165857e-10 -6.323018519730714e-10 2.9987585874949553e-07 2.1497667479670195e-07 7.145692206772424e-06 0.9998615259602887 0.9997428853436979 1.0033023442443973 4.373619041550266e-09 -0.00020594046991081642 2.4237935268504906e-08 4.546968596849582e-08 -2.3479821508292934e-11 -6.462690835795346e-08 0.00017952081247297585 0.00012825887947852892 0.0042758373052062615
0.842 0.9999777226893974 0.9998258771384845 1.0005306681131096 1.2132222828152446e-09 -5.483171729300603e-05 2.117824924573047e-08 6.309492126822986e-09 -8.58093287608222e-11 -5.049277107207067e-09 2.8649020651280432e-05 2.0467745222887742e-05 0.0006822719538985106 1.0000000016435464 0.9998417897958143 0.9999999664735169 2.89554954971435e-10 1.4375053486562737e-09 2.11812958152529e-08 1.6405990000710054e-10 -1.1722950721432128e-10 -6.066277142590644e-10 3.3087813483120154e-09 2.0965800254766913e-08 8.388848515431424e-08 0.9997917611870947 0.9996930712572535 1.0049879095907548 4.858278126219728e-08 -3.5251776125440853e-07 2.0950359265759642e-08 3.7817754844565444e-08 -1.824587786015368e-11 -3.6128958861154964e-08 0.0003598723882262752 0.00025700366772689223 0.008572463759987138 0.9999976559136292 0.9998401143682923 1.000055833260871 4.236156904481567e-10 -6.069140487022761e-06 2.1180990226861115e-08 7.970325366776783e-10 -1.1348608742550681e-10 -9.99252445213465e-10 3.0254235565583334e-06 2.161301914747775e-06 7.205233979953537e-05 0.9999997658456841 0.9998416213782225 1.0000055822131926 3.0347917706699336e-10 -6.118364526537205e-07 2.1181264887492152e-08 2.2753791520586803e-10 -1.168430983579133e-10 -6.453344416473479e-10 3.035611380208831e-07 2.1760157860760553e-07 7.233458119430665e-06 0.9998597997426529 0.9997416530961724 1.003343423634085 6.142604686850517e-09 -0.00020085617567486966 2.1151727948476755e-08 4.4904762731039926e-08 -2.2807478869506073e-11 -6.316217339438423e-08 0.00018020455561429627 0.000128746058357531 0.004292122576717342
0.852 0.9999772577623133 0.9998255451409068 1.0005417438744861 1.3843504723724135e-09 -5.4694814830517006e-05 1.8414399488773924e-08 6.343697685532537e-09 -8.503113010842002e-11 -5.0427674553513684e-09 2.895830009847855e-05 2.0688644458140508e-05 0.0006896397089207517 1.0000000014867771 0.9998417896842365 0.9999999701524512 2.7141573699548224e-10 1.437308917303337e-09 1.842097988819818e-08 1.6421817248754365e-10 -1.1678994047410046e-10 -6.19884131095795e-10 3.3199985440893413e-09 2.109847082882237e-08 8.366107460257416e-08 0.9997917581852889 0.999693066911256 1.0049879001417448 5.400885405207498e-08 -2.858711433865049e-07 1.7923539165824528e-08 3.368255405693006e-08 -1.766415140478123e-11 -2.7109383299566074e-08 0.00035986986305666267 0.0002569879705378372 0.008572413798076134 0.9999976042436971 0.999840077471269 1.0000570641594686 4.245343891963767e-10 -6.067623691532264e-06 1.842032003075185e-08 8.020135348721995e-10 -1.1299871745686865e-10 -1.0115758564352497e-09 3.0613652217034473e-06 2.186969008250723e-06 7.290850179483062e-05 0.9999997604842583 0.999841617550004 1.0000057098849378 2.872489305445963e-10 -6.118213601984825e-07 1.8420913784213965e-08 2.2819325176947764e-10 -1.1639879745621701e-10 -6.585072944240268e-10 3.0720201043396964e-07 2.2019668873216438e-07 7.320158098157704e-06 0.9998581161437027 0.9997404511653267 1.0033834811720024 7.989624772589569e-09 -0.00019589744384577857 1.835708376286577e-08 4.4279584164741486e-08 -2.2127761220021463e-11 -6.156140098742793e-08 0.00018085259451985634 0.00012920753201978315 0.004307552873981831
0.862 0.9999767940165085 0.9998252139752262 1.0005527909109044 1.5580034049286869e-09 -5.455825435058786e-05 1.592976017630948e-08 6.371364268889616e-09 -8.424195273710145e-11 -5.020591189826498e-09 2.9262794287550922e-05 2.090611696746886e-05 0.0006968931394784341 1.0000000013524644 0.9998417895887027 0.9999999733084414 2.381027408715169e-10 1.4373839173090367e-09 1.594362545587672e-08 1.6478949450232346e-10 -1.16338838999081e-10 -6.334577781415181e-10 3.3299737193742385e-09 2.120094156657314e-08 8.341005986418155e-08 0.9997917556175753 0.9996930623433214 1.0049878589156132 5.975480077918754e-08 -2.3521058327794454e-07 1.4901707915895812e-08 2.9760421224065316e-08 -1.707527273980552e-11 -1.8645405769772074e-08 0.0003598656832430106 0.0002569725176973797 0.008572381015982405 0.9999975526089582 0.999840040598216 1.0000582941845717 4.1209676035493456e-10 -6.066107003044387e-06 1.594223466390194e-08 8.067202987728083e-10 -1.124995918720405e-10 -1.0226107065966862e-09 3.0968718312655837e-06 2.2123284308660298e-06 7.375428031182529e-05 0.9999997551454054 0.9998416137377959 1.000005837026398 2.5602680220140514e-10 -6.118059962850533e-07 1.5943486161428653e-08 2.2919284352246313e-10 -1.159426794245679e-10 -6.718365955115846e-10 3.1079957024482294e-07 2.2276264706244505e-07 7.405837143000694e-06 0.99985647410765 0.999739278792076 1.0034225419908287 9.945506093991972e-09 -0.00019106117707582066 1.580903669705187e-08 4.360112073557303e-08 -2.144247113648193e-11 -5.984048502695844e-08 0.00018146688070657318 0.00012964471960233052 0.004322176246295848
0.872 0.9999763314466524 0.9998248836371474 1.0005638093260292 1.7541337067554798e-09 -5.442203490773107e-05 1.3697196227315754e-08 6.392478434503902e-09 -8.344294175787245e-11 -4.98399549834484e-09 2.9562656282960162e-05 2.112027383796021e-05 0.000704035974150544 1.000000001238346 0.9998417895075963 0.9999999759972343 2.0917518788751513e-10 1.4378664296561825e-09 1.3725828687056253e-08 1.6520353931233385e-10 -1.1587648019974018e-10 -6.473530714626252e-10 3.336631674761339e-09 2.1273602272414592e-08 8.320114702467564e-08 0.9997917533640012 0.9996930575432513 1.004987791169664 6.580221338968664e-08 -1.9706871504699418e-07 1.1587810556893645e-08 2.5959149292588406e-08 -1.6480018017949808e-11 -1.072377915787324e-08 0.00035986027293603856 0.0002569580150275265 0.008572359706963765 0.9999975010071313 0.9998400037474499 1.0000595233896792 4.059070843974293e-10 -6.064590285661719e-06 1.3722956470725882e-08 8.106383309304177e-10 -1.1198924878426317e-10 -1.0324818824297717e-09 3.1319579098267075e-06 2.2373908734642674e-06 7.45900348810101e-05 0.9999997498268614 0.9998416099399745 1.0000059636930843 2.2937695081659787e-10 -6.117902245953311e-07 1.3725541498131326e-08 2.299722543541769e-10 -1.1547535114058309e-10 -6.853386492951978e-10 3.143551898377833e-07 2.2530070411620972e-07 7.490536377656994e-06 0.9998548726049217 0.999738135239132 1.0034606306796945 1.2031373339518314e-08 -0.00018634435530289774 1.3448052502466832e-08 4.2874230262999566e-08 -2.0751055688849662e-11 -5.8014526240431104e-08 0.00018204924745550007 0.00013005896139086197 0.004336037762509473
0.882 0.9999758700475324 0.9998245541227515 1.0005747992249958 1.98054379819498e-09 -5.428615597111112e-05 1.1690368597231791e-08 6.407083149221392e-09 -8.263424478814232e-11 -4.9341868363936785e-09 2.9858031317360595e-05 2.1331220627979844e-05 0.0007110717368361645 1.0000000011422212 0.9998417894393435 0.9999999782674999 1.922445379235906e-10 1.4385031315030633e-09 1.1748426930011571e-08 1.6504702511098447e-10 -1.1540322951396617e-10 -6.615738303724624e-10 3.3407316411250833e-09 2.1324136561222484e-08 8.303112083334771e-08 0.9997917513334587 0.9996930525298527 1.0049877017091209 7.210823072723055e-08 -1.687376891936475e-07 7.440278896249169e-09 2.2111719414133102e-08 -1.5881188689677715e-11 -3.3306187126881203e-09 0.0003598541434766186 0.0002569451558148758 0.008572342455704528 0.9999974494359992 0.9998399669173643 1.000060751822083 4.135997239412148e-10 -6.063073795500251e-06 1.1742602430867717e-08 8.134009424644539e-10 -1.1146842889240443e-10 -1.0413100750880517e-09 3.1666374486016384e-06 2.262166492026669e-06 7.541610228535815e-05 0.999999744526425 0.9998416061549639 1.0000060899335204 2.1491352960497004e-10 -6.117742987656391e-07 1.1747844414923295e-08 2.3012290839718719e-10 -1.1499778079629797e-10 -6.990294268044077e-10 3.178704479365587e-07 2.2781267773539133e-07 7.574291122125194e-06 0.9998533106317948 0.9997370197905822 1.0034977712929714 1.4254185763018564e-08 -0.0001817440336138145 1.1185545295421237e-08 4.2101659107265714e-08 -2.0054492306279173e-11 -5.6097852492200075e-08 0.0001826014212860479 0.00013045152554756447 0.004349179680189376
0.892 0.9999754098141773 0.9998242254285608 1.0005857607154214 2.2357034181948615e-09 -5.415061717072197e-05 9.875887825261973e-09 6.415637875556993e-09 -8.18169844857643e-11 -4.872329285491434e-09 3.0149057356139338e-05 2.1539057672946607e-05 0.0007180037587621497 1.0000000010620322 0.9998417893824736 0.9999999801634362 1.8575485520010967e-10 1.4388791727489453e-09 9.991627747899412e-09 1.64423747318312e-10 -1.149204937240615e-10 -6.76124642919764e-10 3.343381508719818e-09 2.136315217812099e-08 8.290217178699507e-08 0.9997917494601326 0.9996930473448157 1.0049875948293425 7.861575953867923e-08 -1.4809685399339895e-07 1.4560824605178225e-09 1.7917246452586515e-08 -1.5278986300496005e-11 3.548450686977242e-09 0.0003598478152660653 0.00025693454831310716 0.008572321740282976 0.9999973978934982 0.9998399301064878 1.0000619795253143 4.3362432469478083e-10 -6.061557949394979e-06 9.980016178755582e-09 8.151511163814843e-10 -1.1093764418049e-10 -1.0492131865151481e-09 3.2009237984634785e-06 2.28666478894999e-06 7.623279648589263e-05 0.999999739242037 0.9998416023812927 1.0000062157918292 2.1108098150657042e-10 -6.117586337543317e-07 9.990466101056072e-09 2.2975221765863252e-10 -1.1450988183278889e-10 -7.129247169254048e-10 3.213469319291334e-07 2.3030040200220842e-07 7.657130387298751e-06 0.9998517872102419 0.9997359317515203 1.0035339873502274 1.6610042207439085e-08 -0.00017725733988260204 8.870293216276875e-09 4.1283427256617076e-08 -1.935302033811842e-11 -5.4104038938533044e-08 0.00018312503118902604 0.0001308236130563078 0.004361641620886626
0.902 0.9999749507420065 0.9998238975516224 1.0005966939054298 2.514280693306214e-09 -5.401541788840113e-05 8.204947279304137e-09 6.418907438303728e-09 -8.099162697584523e-11 -4.7995461315022315e-09 3.0435865549511586e-05 2.1743880323455227e-05 0.0007248351941142173 1.0000000009959384 0.9998417893356708 0.9999999817255275 1.8451020833564653e-10 1.4388175756164922e-09 8.431914937086113e-09 1.6385687687605282e-10 -1.1442847581929565e-10 -6.910102901941508e-10 3.3444420784170193e-09 2.139944318830536e-08 8.283381019403439e-08 0.9997917477028532 0.9996930420486765 1.0049874741464857 8.526313201670266e-08 -1.334812063206479e-07 -8.203544524706941e-09 1.2830523110657844e-08 -1.467690286918284e-11 9.928177488197436e-09 0.0003598417527000031 0.00025692665890522805 0.008572291235286841 0.9999973463777986 0.999839893313542 1.000063206539631 4.6077440611627174e-10 -6.060042926032239e-06 8.409143558895354e-09 8.164440910973299e-10 -1.1039743252294267e-10 -1.0563042191757662e-09 3.2348295730445865e-06 2.3108945175446508e-06 7.704041248099326e-05 0.9999997339718592 0.9998415986176497 1.0000063413084632 2.126818297074544e-10 -6.117434069860729e-07 8.429636961902152e-09 2.293868583186519e-10 -1.1401288719140068e-10 -7.270396021657715e-10 3.24786072085786e-07 2.3276519649623124e-07 7.739079693598326e-06 0.9998503013881063 0.9997348704478223 1.0035693018229348 1.90898859370466e-08 -0.00017288147244802062 6.234527555230296e-09 4.0414772278865125e-08 -1.8647366786227882e-11 -5.2045928776828334e-08 0.00018362161595734283 0.00013117636124649031 0.004373460751167917
0.912 0.999974492826992 0.9998235704895817 1.0006075988991356 2.811652651304873e-09 -5.3880557075490595e-05 6.6083253019902295e-09 6.41743539444526e-09 -8.015876328629388e-11 -4.716919021819067e-09 3.071858064888043e-05 2.1945779178820238e-05 0.0007315690366371417 1.0000000009423435 0.9998417892977937 0.9999999829903911 1.8425554092836535e-10 1.4385651538069193e-09 7.0459437855564034e-09 1.6378655455818336e-10 -1.1392798634333521e-10 -7.0623473088954e-10 3.3440102037301486e-09 2.1439120775470078e-08 8.282193804638159e-08 0.9997917460481331 0.9996930367196334 1.0049873422764122 9.198565934979914e-08 -1.2358030240368117e-07 -2.4822804065386484e-08 5.868546069850569e-09 -1.4077292280665594e-11 1.5823590132631058e-08 0.0003598363216863104 0.0002569217782984503 0.008572246606615064 0.9999972948873426 0.9998398565374637 1.000064432901428 4.90764343312462e-10 -6.058528478937278e-06 7.002034245038684e-09 8.177458112774247e-10 -1.0984910830154942e-10 -1.062693067076943e-09 3.2683666253181162e-06 2.33486369005845e-06 7.78392317040959e-05 0.9999997287142983 0.9998415948629001 1.0000064665200088 2.154587576833969e-10 -6.117283713396574e-07 7.041551007375708e-09 2.2946965626792824e-10 -1.1350757666538967e-10 -7.413896370130842e-10 3.2818908831486364e-07 2.3520778716904665e-07 7.820164987243673e-06 0.9998488522397798 0.9997338352262324 1.00360373710387 2.168353701929819e-08 -0.0001686136981702605 2.8123206833471576e-09 3.9482183166651785e-08 -1.7938257243437397e-11 -4.9935653335212816e-08 0.00018409263003681443 0.0001315108463150015 0.0043846719615602174
0.922 0.9999740360658417 0.9998232442407792 1.0006184757902024 3.1257208192833156e-09 -5.3746033488385645e-05 4.988112179048462e-09 6.411099360635503e-09 -7.931896088536026e-11 -4.625488683358394e-09 3.099732142128194e-05 2.2144840340256863e-05 0.0007382081319928486 1.0000000008998422 0.9998417892678377 0.9999999839911721 1.836029814864134e-10 1.4385634156130236e-09 5.81685320493227e-09 1.6414654474710893e-10 -1.134192366599483e-10 -7.21803398965119e-10 3.341661340323509e-09 2.1487568669852784e-08 8.287497710020282e-08 0.9997917445183255 0.9996930314563974 1.0049872002915412 9.870932045257179e-08 -1.1735879587596269e-07 -5.411329486286174e-08 -4.712951722065397e-09 -1.3485999200944026e-11 2.124992046406884e-08 0.00035983177163361916 0.00025692001203981207 0.008572185767742836 0.9999972434208226 0.9998398197773836 1.0000656586429506 5.221424041071947e-10 -6.057014166529904e-06 5.733691640296527e-09 8.190143758648855e-10 -1.09292177491376e-10 -1.0684857686106338e-09 3.3015461000656315e-06 2.358579678366895e-06 7.862952385780407e-05 0.9999997234679607 0.9998415911160552 1.000006591459512 2.1801709021036682e-10 -6.117130853866266e-07 5.8085336703003294e-09 2.2993714984809963e-10 -1.1299409459335987e-10 -7.559888129425352e-10 3.315570000312403e-07 2.3762855964027938e-07 7.900413801129291e-06 0.9998474388677323 0.9997328254550185 1.0036373149523625 2.43805347361331e-08 -0.00016445135097160004 -2.194038106241761e-09 3.845714716133572e-08 -1.722653732334068e-11 -4.778465039720969e-08 0.00018453944834706155 0.0001318280852731025 0.004395308034989874
0.932 0.9999735804563086 0.9998229188044271 1.0006293246522098 3.456014099900173e-09 -5.361184612970429e-05 3.195217024813695e-09 6.399152476979576e-09 -7.847312206639827e-11 -4.526255347161139e-09 3.1272201092617664e-05 2.2341145704137827e-05 0.00074475518573476 1.0000000008671424 0.9998417892448809 0.9999999847586072 1.8319126861482107e-10 1.4390129374904528e-09 4.73533279263362e-09 1.644480534408475e-10 -1.1290328096492458e-10 -7.377208058087219e-10 3.337103529295745e-09 2.1550734075596526e-08 8.299536959943664e-08 0.9997917431872995 0.9996930263869244 1.0049870468337574 1.0534399932572775e-07 -1.1399277230485229e-07 -1.057874319929588e-07 -2.194880347615083e-08 -1.2909436550068593e-11 2.6222543656427326e-08 0.00035982823791621497 0.00025692129184965795 0.008572108701606547 0.9999971919771334 0.9998397830325918 1.0000668837922904 5.554417206450531e-10 -6.0554997891998e-06 4.580772983608347e-09 8.197892660934633e-10 -1.0872831884056363e-10 -1.0737845021690166e-09 3.3343785669562652e-06 2.3820493703583356e-06 7.941154489994585e-05 0.9999997182315727 0.9998415873762123 1.0000067161574357 2.2098509633287836e-10 -6.116973487741713e-07 4.719870800349719e-09 2.3030381243166443e-10 -1.1247321887090911e-10 -7.708524521296245e-10 3.348907347020144e-07 2.400278099368297e-07 7.97985208637489e-06 0.9998460604054777 0.9997318405256499 1.0036700564017162 2.7168548546317237e-08 -0.00016039183057312226 -1.01386420259603e-08 3.72863916094697e-08 -1.6513743273152796e-11 -4.560368473077819e-08 0.00018496337051631415 0.0001321290377210649 0.004405399801840001
0.942 0.9999731259977871 0.9998225941809958 1.0006401455227718 3.801509332012803e-09 -5.3477994457797465e-05 9.880080521282445e-10 6.3805974879817226e-09 -7.76216181065611e-11 -4.420178545051998e-09 3.154332780182171e-05 2.253477327722333e-05 0.0007512127717012452 1.0000000008430125 0.9998417892280411 0.9999999853219235 1.8348876572387313e-10 1.4396588493300152e-09 3.795530998886262e-09 1.6425344006305367e-10 -1.123807897345065e-10 -7.539918025203986e-10 3.332625614009624e-09 2.1633728639924186e-08 8.312606643542674e-08 0.9997917422073137 0.9996930216857377 1.0049868766855075 1.1178292600102197e-07 -1.1281911138255734e-07 -1.9601715755562036e-07 -5.101707376040554e-08 -1.2357197256632495e-11 3.07569238000027e-08 0.00035982575783607886 0.0002569254016490587 0.008572017014063198 0.9999971405553897 0.9998397463025441 1.0000681083726028 5.90981665020534e-10 -6.053985602594164e-06 3.5137522488702906e-09 8.196716256722437e-10 -1.0815760665376665e-10 -1.0786878422719268e-09 3.3668741928279585e-06 2.405279329075872e-06 8.018553622868749e-05 0.999999713003937 0.9998415836425251 1.0000068406423923 2.2481575979463586e-10 -6.116814162510087e-07 3.767342323249828e-09 2.3013699448291316e-10 -1.1194538583859391e-10 -7.8599481176083e-10 3.3819129401896604e-07 2.424057780222336e-07 8.058502006852857e-06 0.9998447160229011 0.9997308798561754 1.0037019816057742 3.0031334577615503e-08 -0.00015643260098251118 -2.3292352820889164e-08 3.587584828641964e-08 -1.580044121582266e-11 -4.34028659893432e-08 0.00018536562481214394 0.00013241460771015832 0.004414976282836313
0.952 0.9999726726923427 0.9998222703729087 1.0006509383778182 4.1594191907894934e-09 -5.334447815904003e-05 -2.0266780256808053e-09 6.354351468371666e-09 -7.6765546952717e-11 -4.308177724409493e-09 3.1810804944322347e-05 2.272579742792871e-05 0.0007575833428971918 1.0000000008262708 0.9998417892164758 0.9999999857093255 1.8355847704195892e-10 1.4400130198521728e-09 2.9931978505771075e-09 1.6354842925393337e-10 -1.1185234044994013e-10 -7.706218743528316e-10 3.3302474270053515e-09 2.1737896386741574e-08 8.321815272930881e-08 0.9997917418522384 0.9996930176035594 1.0049866785040251 1.179082158923435e-07 -1.1329651112874954e-07 -3.5112707258033257e-07 -1.0057991291816397e-07 -1.1838294509785476e-11 3.486857221355245e-08 0.00035982429304325076 0.00025693201177804704 0.00857191337873047 0.9999970891550212 0.9998397095869249 1.000069332399979 6.276385841414723e-10 -6.052472095516261e-06 2.489321541673292e-09 8.187044309249256e-10 -1.0758090990287334e-10 -1.0832907195507638e-09 3.3990428191230353e-06 2.4282758710993226e-06 8.095172751288531e-05 0.9999997077839342 0.9998415799142032 1.0000069649413652 2.2855387855258222e-10 -6.116657758784275e-07 2.9427910026276664e-09 2.2942977684765494e-10 -1.114118204434151e-10 -8.014297101479443e-10 3.414597787419995e-07 2.447624831757216e-07 8.136384624682374e-06 0.9998434049352151 0.9997299428972283 1.0037331095910005 3.294810021008282e-08 -0.00015257118856094933 -4.5389627821685945e-08 3.4064016324349296e-08 -1.508733867588969e-11 -4.119166923625721e-08 0.00018574737178307717 0.00013268564573434236 0.004424064819619514
0.962 0.9999722205463191 0.9998219473856597 1.0006617030920393 4.526154507130201e-09 -5.3211296698893314e-05 -6.473968928863055e-09 6.3188297143443595e-09 -7.59049964772358e-11 -4.19113262128678e-09 3.207473131243951e-05 2.2914289006412712e-05 0.0007638692412159681 1.000000000815766 0.9998417892093624 0.9999999859488107 1.8203032255753585e-10 1.4398003428944377e-09 2.329902435879601e-09 1.6269930016402376e-10 -1.1131851124319602e-10 -7.876161529606422e-10 3.330338258633458e-09 2.1859844543094595e-08 8.326115388969406e-08 0.9997917425838597 0.9996930145140522 1.0049864313067152 1.2359786964915734e-07 -1.1497655620448207e-07 -6.129287495209571e-07 -1.848256684349033e-07 -1.135676596721921e-11 3.857301180603536e-08 0.0003598237534847868 0.0002569407162429123 0.008571800978668729 0.9999970377759136 0.999839672885749 1.0000705558802188 6.638230902940065e-10 -6.050959543162861e-06 1.4461018692221045e-09 8.173350724251152e-10 -1.0699900275801342e-10 -1.087684658737796e-09 3.4308938595515344e-06 2.4510450266929013e-06 8.171033928083393e-05 0.9999997025705161 0.9998415761905076 1.0000070890801243 2.3080814341320233e-10 -6.116507028073515e-07 2.241488209443147e-09 2.285590231232881e-10 -1.1087269108860107e-10 -8.171713034632163e-10 3.4469725073820466e-07 2.470976017516583e-07 8.213522067548059e-06 0.9998421264172678 0.9997290291419002 1.0037634578674968 3.589478613811969e-08 -0.00014880517993941838 -8.242943404117696e-08 3.1579134930687566e-08 -1.437595053209262e-11 -3.8978951931055785e-08 0.0001861097075405673 0.00013294295080320463 0.004432691190774133
0.972 0.999971769572752 0.9998216252295036 1.0006724393794966 4.899198967490402e-09 -5.3078449065144e-05 -1.3327686339857398e-08 6.271003668790775e-09 -7.504134206934945e-11 -4.069883708362189e-09 3.2335201148070464e-05 2.3100315413191817e-05 0.0007700727030945577 1.0000000008102907 0.9998417892058395 0.9999999860698038 1.789646836163804e-10 1.4392159038114947e-09 1.8178313749172283e-09 1.6214537447788657e-10 -1.1078014026334291e-10 -8.049803148440764e-10 3.333581335617129e-09 2.1993369074904e-08 8.324440017822948e-08 0.9997917451496832 0.9996930129836398 1.0049860991551374 1.28730682123516e-07 -1.1748265242376373e-07 -1.0461745033216826e-06 -3.2647665537914326e-07 -1.0897783385709239e-11 4.18857454008175e-08 0.0003598240210960503 0.0002569510700826972 0.008571682964817666 0.9999969864185798 0.9998396361994746 1.0000717788043596 6.993444186743981e-10 -6.0494477496496035e-06 2.972207578299558e-10 8.161092968400697e-10 -1.064123504605056e-10 -1.0919575204182487e-09 3.4624361363723983e-06 2.4735924693382258e-06 8.246158202771e-05 0.9999996973626493 0.99984157247071 1.0000072130842457 2.3161383169526892e-10 -6.116360016027815e-07 1.6657097206686711e-09 2.279795152298611e-10 -1.1032904350456414e-10 -8.332330005168552e-10 3.479045647660362e-07 2.494105403651592e-07 8.289935636240715e-06 0.9998408798255559 0.9997281381411787 1.0037930418348846 3.884598804001447e-08 -0.0001451322202239623 -1.4382258862961139e-07 2.7973082085546633e-08 -1.3667174046924346e-11 -3.6772974582694074e-08 0.00018645366680024368 0.0001331872726582526 0.004440879713390457
0.982 0.9999713197949753 0.9998213039220114 1.0006831467051547 5.277466445886931e-09 -5.2945933924681326e-05 -2.4081857276562207e-08 6.205110505081331e-09 -7.417495781311845e-11 -3.945232268363418e-09 3.259230436076985e-05 2.3283940793092292e-05 0.0007761958640362781 1.0000000008084815 0.9998417892049325 0.9999999861049315 1.7614624222588715e-10 1.4387739348590588e-09 1.4776159699929513e-09 1.6214721188901456e-10 -1.1023794979893857e-10 -8.227196781466419e-10 3.3392880787742425e-09 2.213189716768197e-08 8.319396974155032e-08 0.9997917507223733 0.9996930138715703 1.0049856233203942 1.3318835303643282e-07 -1.2049465116995118e-07 -1.7486454430354361e-06 -5.610805425282352e-07 -1.0388481645080676e-11 4.482223230664701e-08 0.00035982497508504815 0.00025696262670264487 0.008571561834689299 0.9999969350844292 0.9998395995291982 1.0000730011414256 7.357056965377142e-10 -6.047936200891885e-06 -1.088892255431121e-09 8.154159855200264e-10 -1.0582184172769428e-10 -1.096193005353902e-09 3.4936778969660775e-06 2.495923571602406e-06 8.320565478652264e-05 0.9999996921592476 0.9998415687540426 1.0000073369799876 2.327266035719191e-10 -6.116211586211554e-07 1.2208596774980833e-09 2.279722245069857e-10 -1.0978169107190366e-10 -8.496286055426582e-10 3.510823509620073e-07 2.5170066970604765e-07 8.365644118240973e-06 0.9998396646311023 0.9997272695272078 1.0038218738970117 4.177552192973498e-08 -0.00014155001168071957 -2.439935033549583e-07 2.2522720849948444e-08 -1.2961132624674677e-11 -3.458141770298959e-08 0.00018678022594464174 0.00013341931427644018 0.004448653333475187
0.992 0.9999708712519613 0.9998209834918657 1.000693824155276 5.6595168009766825e-09 -5.2813750042587816e-05 -4.098785585507334e-08 6.110968642048801e-09 -7.330674313761301e-11 -3.817941434691201e-09 3.2846126966986706e-05 2.3465226387999482e-05 0.0007822407658835948 1.0000000008087706 0.9998417892055227 0.9999999860907747 1.7524418307998368e-10 1.4388877592053267e-09 1.3296339684030428e-09 1.627200849345663e-10 -1.0969222590726627e-10 -8.408404714661665e-10 3.345396363659075e-09 2.2269732905573592e-08 8.315721863562671e-08 0.999791761092038 0.9996930184681337 1.0049849110419 1.368551631672095e-07 -1.237373090101122e-07 -2.86429679328936e-06 -9.429411013388562e-07 -9.621972573334695e-12 4.739786322875253e-08 0.00035982652566244765 0.00025697497887006545 0.008571438459146175 0.9999968837762673 0.9998395628770076 1.0000742228261346 7.742666389161839e-10 -6.04642448372126e-06 -2.920193616858498e-09 8.153995583701296e-10 -1.0522760723059633e-10 -1.1004723709540433e-09 3.52462707090105e-06 2.518043610140232e-06 8.3942747135482e-05 0.9999996869591804 0.9998415650397084 1.0000074607937361 2.3578471858361447e-10 -6.116057603759587e-07 9.044702766426164e-10 2.2857680032144928e-10 -1.0923131144681979e-10 -8.663710828664132e-10 3.542312547391785e-07 2.53967609629061e-07 8.440665127455639e-06 0.9998384804671799 0.9997264230472136 1.0038499621759203 4.465503684547827e-08 -0.0001380563127005497 -4.045375374614249e-07 1.4086816616488023e-08 -1.2256291201168258e-11 -3.241140091733174e-08 0.00018709030615155536 0.00013363973463403512 0.0044560337053278515
1.002 0.9999704240059625 0.9998206639843072 1.000704470253261 6.041697714536559e-09 -5.268189661339624e-05 -6.735906394490382e-08 5.971616448867137e-09 -7.243717873479723e-11 -3.6887356688531734e-09 3.309675145562777e-05 2.3644230835616026e-05 0.0007882093646355766 1.0000000008094407 0.9998417892063841 0.9999999860671882 1.759682508438838e-10 1.439537285308784e-09 1.3861479526724075e-09 1.6366584206405612e-10 -1.0914387247135627e-10 -8.59348082334655e-10 3.3511864474276838e-09 2.240191054095882e-08 8.31351527628944e-08 0.9997917789219478 0.999693028678489 1.0049838198546965 1.3961606222832979e-07 -1.26971087860285e-07 -4.599596194654852e-06 -1.5530312666399322e-06 -8.10011596130539e-12 4.962794358559147e-08 0.00035982867163687293 0.00025698781353925747 0.008571310180227722 0.999996832499118 0.9998395262465678 1.0000754437398662 8.143960788589386e-10 -6.0449126184034504e-06 -5.518769193620744e-09 8.159544314948617e-10 -1.0463096215910628e-10 -1.1048723020292255e-09 3.555291481877035e-06 2.5399579159138026e-06 8.467304280767625e-05 0.9999996817614066 0.9998415613269707 1.000007584549489 2.404639365636442e-10 -6.115898266425314e-07 6.953515650544037e-10 2.296221299623346e-10 -1.0867805975081155e-10 -8.834739269178279e-10 3.573521574583725e-07 2.562113512485219e-07 8.5150177023088e-06 0.9998373271964874 0.9997255986113895 1.0038773086949973 4.7452312710793396e-08 -0.00013464893667377765 -6.570057360263137e-07 9.04541064859458e-10 -1.1546014391961019e-11 -3.02695014959556e-08 0.00018738477624846646 0.0001338491514230886 0.00446304125015128
1.012 0.9999699781530175 0.9998203454686341 1.0007150827069382 6.4183993718517815e-09 -5.255037324324916e-05 -1.0794332991310232e-07 5.760030318709154e-09 -7.156596193771338e-11 -3.558302723924244e-09 3.334425677185619e-05 2.3821010191894195e-05 0.0007941035329708496 1.0000000008087342 0.9998417892062603 0.9999999860756583 1.7638278808282068e-10 1.4402818192334887e-09 1.6481732869956272e-09 1.646467025302621e-10 -1.0859405221396267e-10 -8.782491943061349e-10 3.3563595185134453e-09 2.252367478985898e-08 8.31157518635763e-08 0.9997918080748117 0.9996930472570751 1.0049821364111096 1.4135513241193688e-07 -1.2998438473795667e-07 -7.242703407118684e-06 -2.509132369369739e-06 -4.7236051741823565e-12 5.152767085273753e-08 0.00035983161251560835 0.00025700100192271776 0.008571166846182665 0.9999967812613847 0.9998394896439515 1.0000766636838998 8.537874685327349e-10 -6.043401045701325e-06 -9.36117839389461e-09 8.167390538342414e-10 -1.040327167329113e-10 -1.109467027753923e-09 3.585678724340451e-06 2.5616717758372986e-06 8.539671969831103e-05 0.9999996765651853 0.999841557615308 1.000007708264702 2.4479186438683575e-10 -6.115737989105933e-07 5.467340383159889e-10 2.3079717380306968e-10 -1.0812277231977802e-10 -9.009500375920512e-10 3.6044603419656934e-07 2.584321057194882e-07 8.588722352934571e-06 0.9998362050026587 0.9997247963582154 1.0039039068879325 5.0131314543029965e-08 -0.00013132575054464337 -1.0463401185131212e-06 -1.9679243363414118e-08 -1.0812543356010326e-11 -2.8161770635522544e-08 0.0001876644548659048 0.00013404814334875935 0.00446969517366191
1.022 0.9999695338368626 0.9998200280481357 1.0007256580729265 6.784005721475728e-09 -5.24191796105792e-05 -1.6936375228391505e-07 5.43477009605723e-09 -7.069494848964197e-11 -3.427292820548259e-09 3.358871800826647e-05 2.399561774162015e-05 0.0007999250561396435 1.0000000008049659 0.9998417892039496 0.9999999861568776 1.7488820713190414e-10 1.4405986093718336e-09 2.1023449916401462e-09 1.6533708514591534e-10 -1.0804253043255091e-10 -8.975498525914049e-10 3.3596750702388938e-09 2.2631194545193688e-08 8.309630055421966e-08 0.9997918540096714 0.9996930780925442 1.0049795488175448 1.4195592829224967e-07 -1.3258704021568498e-07 -1.1184468238184272e-05 -3.978234060727611e-06 2.8028828196766593e-12 5.311211621055674e-08 0.00035983597151375337 0.00025701476499514434 0.00857098266509816 0.9999967300763634 0.999839453078717 1.0000778823436547 8.904373952020591e-10 -6.041890287314408e-06 -1.5125724340255233e-08 8.17241922586767e-10 -1.0343302008919889e-10 -1.114326943169062e-09 3.6157958419678713e-06 2.5831901986401374e-06 8.611394592105861e-05 0.9999996713703322 0.9998415539045943 1.0000078319445314 2.471280004383457e-10 -6.115581988710337e-07 3.7871957217927387e-10 2.3179748853479498e-10 -1.0756678143929837e-10 -9.188120595863197e-10 3.635136191056665e-07 2.606301222791208e-07 8.661797278833874e-06 0.9998351145107394 0.9997240167405136 1.0039297382891765 5.2653958802918184e-08 -0.0001280846731038579 -1.6349075826965942e-06 -5.157583467484322e-08 -1.0017878253849856e-11 -2.609375327567123e-08 0.00018793011164634126 0.00013423725177418266 0.0044760134101223025
1.032 0.999969091266786 0.99981971187285 1.000736191324739 7.134171103043536e-09 -5.228831506446973e-05 -2.6061745730222157e-07 4.934378201227605e-09 -6.982338122000863e-11 -3.296319715862035e-09 3.383020613502416e-05 2.4168103831477934e-05 0.0008056756244608708 1.0000000007966698 0.9998417891984039 0.9999999863467781 1.7147714136011136e-10 1.4402865892276124e-09 2.7117817015393534e-09 1.656125878978899e-10 -1.074903316622166e-10 -9.172567618660163e-10 3.3597246182714853e-09 2.2723263729395426e-08 8.304469838209e-08 0.9997919242382982 0.9996931265351665 1.0049756118079456 1.4130205466675237e-07 -1.3460520900195654e-07 -1.6939354918042392e-05 -6.190893674750988e-06 1.9096542377069085e-11 5.439620709860335e-08 0.0003598432265318235 0.00025702998397852933 0.00857070014455081 0.9999966789641851 0.9998394165652983 1.00007909924191 9.23904636391988e-10 -6.0403805438551645e-06 -2.3751032461643447e-08 8.168613254867233e-10 -1.0283302532029793e-10 -1.1195192438831529e-09 3.645649234985614e-06 2.6045178466517795e-06 8.682487756307891e-05 0.9999996661775435 0.9998415501953333 1.0000079555735832 2.474221576845624e-10 -6.115432280300067e-07 6.419517276251251e-11 2.325078609048349e-10 -1.0701002500413085e-10 -9.370721792493821e-10 3.6655533699983927e-07 2.6280576093787674e-07 8.734256210052609e-06 0.9998340569402554 0.9997232606348285 1.003954768280566 5.498146224756987e-08 -0.00012492367327854808 -2.5069625964864753e-06 -1.0041233268621734e-07 -9.083045706901198e-12 -2.4070505199544934e-08 0.00018818246709988282 0.0001344169813679647 0.0044820124322539935
1.042 0.9999686507397889 0.9998193971553963 1.0007466753160938 7.465205873089454e-09 -5.215777847032347e-05 -3.935969539271096e-07 4.1703098550392345e-09 -6.894995641881802e-11 -3.1659616812768667e-09 3.4068787715665014e-05 2.433851568620189e-05 0.0008113568203524429 1.0000000007828345 0.9998417891889019 0.9999999866702389 1.6710814413421646e-10 1.4396204416161382e-09 3.4035825756355865e-09 1.6559417942495547e-10 -1.0693876766789754e-10 -9.373766986588355e-10 3.354794216012722e-09 2.2801971723927143e-08 8.291298336691563e-08 0.9997920288141607 0.9996931997473825 1.004969704650122 1.3927445662865175e-07 -1.3587716060009414e-07 -2.5163331133861704e-05 -9.456775703247789e-06 5.316005045632171e-11 5.539471248394321e-08 0.0003598565042341364 0.0002570487670951393 0.008570199996305683 0.9999966279542777 0.9998393801247629 1.0000803136794492 9.546808778863875e-10 -6.038871540814856e-06 -3.6500033352111355e-08 8.148186473720657e-10 -1.0223323497729222e-10 -1.125107465642744e-09 3.675244910703092e-06 2.625659202128833e-06 8.752966082158777e-05 0.9999996609888556 0.9998415464889846 1.000008079104315 2.465862785130765e-10 -6.115286120900631e-07 -5.88824632648791e-10 2.3304015491130465e-10 -1.0645345575887828e-10 -9.557432835989818e-10 3.6957160635110267e-07 2.649597415433275e-07 8.80611195871126e-06 0.9998330342923207 0.9997225294751474 1.0039789408175588 5.707375155310212e-08 -0.00012184076869042686 -3.773201127988014e-06 -1.7409294725547164e-07 -7.8532053386924e-12 -2.2096610818165016e-08 0.00018842218970324646 0.00013458779871280299 0.0044877068081070545
1.052 0.9999682126669899 0.9998190841898481 1.0007571001409215 7.772865068083916e-09 -5.2027568420935546e-05 -5.835705795016298e-07 3.0184171167142314e-09 -6.80729280450169e-11 -3.036762420236012e-09 3.430452389380237e-05 2.450689669551055e-05 0.0008169700863176042 1.0000000007632306 0.9998417891752791 0.9999999871330516 1.6254659224698217e-10 1.4391372174152708e-09 4.0633728948752094e-09 1.6544267973834783e-10 -1.0638795138056975e-10 -9.57916298281959e-10 3.342719269502686e-09 2.2871411908129783e-08 8.267948590673515e-08 0.9997921808065721 0.9996933070435484 1.0049609825932229 1.3574508426972178e-07 -1.362491923333725e-07 -3.666459186566559e-05 -1.4179967700723875e-05 1.220228629929712e-10 5.612222381789822e-08 0.0003598819634374895 0.00025707543483229837 0.00856924779452333 0.9999965770883507 0.9998393437869451 1.0000815246638046 9.830261730247596e-10 -6.037362739707471e-06 -5.501362703490913e-08 8.09811671900602e-10 -1.016342094409491e-10 -1.1311528590744625e-09 3.7045886530949756e-06 2.6466186572564375e-06 8.822843281430335e-05 0.9999996558082385 0.9998415427883879 1.0000082024426808 2.4533434928642185e-10 -6.11513813549987e-07 -1.8474788485108817e-09 2.335201482173749e-10 -1.0589740176688993e-10 -9.748376297371657e-10 3.725631253913654e-07 2.6709320824051504e-07 8.877380434078796e-06 0.9998320495685206 0.9997218254093407 1.0040021721460717 5.888782553007717e-08 -0.00011883402457472346 -5.574867101805451e-06 -2.834544372788173e-07 -6.035967660847505e-12 -2.017619951171506e-08 0.00018864988725020147 0.00013475012670851233 0.004493108293111911
1.062 0.9999677776035814 0.9998187733731367 1.000767452406036 8.052289263813627e-09 -5.1897683647772874e-05 -8.495397940938352e-07 1.3094986595320229e-09 -6.718645534779686e-11 -2.9092298311605122e-09 3.4537467719684324e-05 2.4673284508860064e-05 0.0008225166541047433 1.0000000007387355 0.9998417891581629 0.9999999877143393 1.5839928077162824e-10 1.4392232167510703e-09 4.544389947349489e-09 1.6507678570412675e-10 -1.0583893531546304e-10 -9.78882856758778e-10 3.323026184353833e-09 2.293571296161161e-08 8.235356875312782e-08 0.9997923966887454 0.9996934601678977 1.0049483239414985 1.3057160245851384e-07 -1.3557140930008884e-07 -5.2401981631326885e-05 -2.0871936239425786e-05 2.568233344409287e-10 5.6593145593831565e-08 0.00035993105945875483 0.00025711813283484715 0.008567404925863498 0.9999965264237415 0.9998393075928375 1.0000827308296723 1.0089937168273333e-09 -6.035853753588421e-06 -8.133905389945073e-08 7.996018379078811e-10 -1.0103638249235665e-10 -1.137712457467876e-09 3.733685650846559e-06 2.6674002108771456e-06 8.892131387319096e-05 0.9999996506422238 0.9998415390982125 1.0000083254333458 2.442179342921042e-10 -6.114984458964816e-07 -4.048729861677695e-09 2.338004091810537e-10 -1.05342793988037e-10 -9.943672786160756e-10 3.755307432527979e-07 2.6920743024596265e-07 8.948078458954285e-06 0.999831107013982 0.9997211514728924 1.0040243436515401 6.037697157406653e-08 -0.0001159015529205648 -8.086672717346479e-06 -4.429918982362186e-07 -3.096612761168114e-12 -1.831296442878633e-08 0.00018886608770837137 0.00013490433136603496 0.004498224120686389
1.072 0.9999673462808847 0.999818465227962 1.0007777144499146 8.298792792228844e-09 -5.1768123312355616e-05 -1.2143820867653927e-06 -1.1801905057577406e-09 -6.62812339858676e-11 -2.7838387708841145e-09 3.476765916224997e-05 2.4837707473056365e-05 0.0008279974156698953 1.0000000007115277 0.9998417891391095 0.9999999883619757 1.5596085007011246e-10 1.4398232417537907e-09 4.688703373807147e-09 1.641402733690381e-10 -1.0529197009848704e-10 -1.0002840629063122e-09 3.2989593815853964e-09 2.2998203532130318e-08 8.197055013428282e-08 0.9997926965447177 0.9996936734427445 1.0049302764395434 1.2359790419100804e-07 -1.3369410343638477e-07 -7.346548786605605e-05 -3.0159247716476916e-05 5.12334402695173e-10 5.682167215138737e-08 0.00036002400038498655 0.0002571912954193385 0.008563889261601886 0.9999964760368707 0.9998392715970595 1.0000839303566367 1.03327268474846e-09 -6.03434463692473e-06 -1.1792597661246354e-07 7.80877590404635e-10 -1.0044027798528646e-10 -1.1448409523277816e-09 3.7625396456342728e-06 2.688006834499433e-06 8.960839114408232e-05 0.9999996455004251 0.9998415354253295 1.0000084478473399 2.4447130627038916e-10 -6.114825647480414e-07 -7.579880855381806e-09 2.334262526353425e-10 -1.0479052671799154e-10 -1.0143443775819649e-09 3.784750279832487e-07 2.7130339214319084e-07 9.018217137732408e-06 0.9998302123703013 0.99972051176968 1.0040452941529119 6.149114285122418e-08 -0.0001130415115406661 -1.1517633617948411e-05 -6.716110957029247e-07 1.908707035205658e-12 -1.651017929822898e-08 0.00018907120277554578 0.00013505069612599534 0.004503053999294128
1.082 0.9999669196382593 0.9998181604255939 1.0007878635604075 8.507726836638668e-09 -5.163888695260309e-05 -1.7046822736215923e-06 -4.737594274740045e-09 -6.534047292209537e-11 -2.661031208079844e-09 3.4995117188631736e-05 2.5000178972444013e-05 0.000833412713227732 1.0000000006850698 0.9998417891205937 0.9999999889926957 1.570503978549022e-10 1.440498209837314e-09 4.353022158129917e-09 1.623276431033479e-10 -1.0474781199990996e-10 -1.0221270824524498e-09 3.275992995018943e-09 2.3061916252390663e-08 8.160801415417119e-08 0.9997931039816489 0.9996939637058291 1.0049050084474174 1.1466020635249366e-07 -1.3046562872192128e-07 -0.00010103354314529036 -4.278259401512582e-05 9.807579180441536e-10 5.682178115207694e-08 0.00036019461251605 0.00025731911579784944 0.008557372214306339 0.9999964260265066 0.9998392358701914 1.0000851208910144 1.0570259818262521e-09 -6.032835828215708e-06 -1.6758728422291067e-07 7.495268133001128e-10 -9.984695842604903e-11 -1.1525897953488556e-09 3.791151992815894e-06 2.7084397918749653e-06 9.028969756480296e-05 0.9999996403958503 0.9998415317790343 1.0000085693743377 2.478484364439271e-10 -6.11466608949524e-07 -1.2851438710421853e-08 2.3196395316614056e-10 -1.0424133891687295e-10 -1.0347811349347268e-09 3.8139599645773697e-07 2.7338164032525027e-07 9.087797464290744e-06 0.9998293731164377 0.9997199116441551 1.004064812155251 6.217713679711828e-08 -0.00011025210284478293 -1.6108836515015265e-05 -9.93341626722081e-07 1.0587585927422417e-11 -1.4770714116302832e-08 0.0001892654644748012 0.00013518937680418233 0.004507585148983684
1.092 0.9999664988518133 0.9998178598063931 1.0007978712646421 8.67296553257323e-09 -5.150997413301483e-05 -2.350152742390765e-06 -9.719991429560241e-09 -6.433660935185333e-11 -2.541216094830575e-09 3.521982766644938e-05 2.5160688782729165e-05 0.0008387620137051913 1.0000000006638752 0.9998417891058394 0.999999989497673 1.6239180374335088e-10 1.4407738113259304e-09 3.4352683458662105e-09 1.5979033499621458e-10 -1.0420746325988318e-10 -1.0444198509981042e-09 3.2594743996713354e-09 2.313006637719176e-08 8.13592981239538e-08 0.9997936456272403 0.9996943499508985 1.0048702721503382 1.0359622514862399e-07 -1.257320750725422e-07 -0.00013630335181585656 -5.958342192576334e-05 1.8099082789053218e-09 5.660721458580343e-08 0.00036049653743650776 0.00025753996850469304 0.008545706196057002 0.9999963765165313 0.9998392005007496 1.0000862994798447 1.0802809813666347e-09 -6.031327801313358e-06 -2.3341802677940467e-07 7.010538217712306e-10 -9.925671347492537e-11 -1.161007425394589e-09 3.819520663449957e-06 2.7286979200731454e-06 9.096518497106207e-05 0.9999996353449698 0.9998415281710941 1.0000086896210794 2.5500297139472877e-10 -6.114510530827043e-07 -2.0265100771737864e-08 2.2941638378397124e-10 -1.0369531285354974e-10 -1.0556891609103392e-09 3.842931817422511e-07 2.754423750821599e-07 9.15680933798714e-06 0.9998285986680787 0.9997193578238628 1.0040826287861395 6.237811560458448e-08 -0.00010753157233031674 -2.212719388750915e-05 -1.437923710090532e-06 2.5569212505913837e-11 -1.3097053829824206e-08 0.00018944882175292717 0.00013532032786439457 0.004511784561861185
1.102 0.9999660853560524 0.9998175643952825 1.0008077027834636 8.785884906116641e-09 -5.1381384080893854e-05 -3.1825573283925113e-06 -1.6559910022912405e-08 -6.322513207598858e-11 -2.4247710591576463e-09 3.544172517569682e-05 2.5319190070709198e-05 0.0008440434228380834 1.000000000653049 0.9998417890984939 0.9999999897539742 1.7039732601637727e-10 1.4404995444252307e-09 1.902700186049786e-09 1.5722475113410235e-10 -1.0367107084193733e-10 -1.0671707211040938e-09 3.2531422281127936e-09 2.3205205551439814e-08 8.125099161240936e-08 0.9997943501030397 0.9996948525935976 1.0048233874850445 9.025971385403344e-08 -1.1933919558976014e-07 -0.0001803931853367116 -8.147475550830528e-05 3.224420510979556e-09 5.619147418654991e-08 0.00036101010387472733 0.0002579113155512798 0.008525592289080657 0.9999963276578097 0.9998391655965245 1.0000874625266458 1.100733052011874e-09 -6.029820707030855e-06 -3.186631398854683e-07 6.307516832253565e-10 -9.866905809888752e-11 -1.1701397680564426e-09 3.847638656550793e-06 2.748776479864058e-06 9.163468283201462e-05 0.9999996303674908 0.9998415246155898 1.000008808117254 2.6427487734938434e-10 -6.11436047613568e-07 -3.017522249057108e-08 2.2632664644150703e-10 -1.031537456789542e-10 -1.0770801414958564e-09 3.8716565349607834e-07 2.774853936457261e-07 9.225228593659046e-06 0.9998279004996078 0.9997188585066606 1.0040984123334147 6.203441188699852e-08 -0.00010487820706824038 -2.9854447597180798e-05 -2.0411635329079637e-06 5.0965760428410495e-11 -1.1491313326720952e-08 0.00018962078175970796 0.00013544318908593073 0.004515587640264286
1.112 0.9999656808540557 0.9998172754090235 1.0008173167559662 8.83666462193565e-09 -5.125311558499002e-05 -4.234095872707102e-06 -2.576679156233997e-08 -6.193923033358999e-11 -2.312043184351903e-09 3.566066705402562e-05 2.5475580844799537e-05 0.0008492530006843919 1.0000000006575918 0.9998417891021297 0.9999999896418361 1.7811310779434416e-10 1.439941076378108e-09 -1.8065800256150493e-10 1.5552795980132258e-10 -1.0313899570023761e-10 -1.0903871270158523e-09 3.255195695876041e-09 2.3287496639274034e-08 8.121301867970298e-08 0.9997952463982841 0.9996954923090609 1.0047612562089612 7.454790769657379e-08 -1.1113848755727326e-07 -0.000234219522557749 -0.00010939377661864136 5.546359158776955e-09 5.558781116821636e-08 0.0003618483308422823 0.00025851399405170454 0.008492222278109444 0.9999962796287052 0.9998391312849483 1.0000886057794467 1.1147282955583346e-09 -6.0283142778718395e-06 -4.265315527911899e-07 5.335108607792882e-10 -9.80842398749497e-11 -1.180029553305881e-09 3.875491326028936e-06 2.7686652284090957e-06 9.229783538171412e-05 0.999999625485784 0.9998415211285032 1.0000089243298544 2.7264108263146786e-10 -6.114213268826464e-07 -4.2845545709793006e-08 2.2345063741514485e-10 -1.0261683037044541e-10 -1.0989657686105805e-09 3.900115828410476e-07 2.7950965503935554e-07 9.2930083992114e-06 0.9998272921491568 0.9997184233644214 1.0041117654360576 6.108801251991196e-08 -0.00010229033453227888 -3.9571097755691174e-05 -2.8449421138752826e-06 9.290366465457866e-11 -9.955255280187189e-09 0.0001897801815901574 0.00013555712248551876 0.004518882575243384
1.122 0.9999652873116796 0.9998169942520819 1.0008266653418483 8.817131087926593e-09 -5.11251672218838e-05 -5.535275090778663e-06 -3.792407867371253e-08 -6.038401835999593e-11 -2.203349110632347e-09 3.587639930627466e-05 2.562967959409549e-05 0.0008543838674978799 1.0000000006814969 0.9998417891196001 0.9999999890662827 1.8347830445831723e-10 1.4395554307816105e-09 -2.637468260577086e-09 1.5529571652076304e-10 -1.0261246874900881e-10 -1.1140780832127605e-09 3.256300447872341e-09 2.3374300342437177e-08 8.108139432308986e-08 0.9997963616280405 0.9996962884299775 1.0046804152003164 5.644563656007518e-08 -1.0100035388726003e-07 -0.0002983567105310516 -0.0001442354690886635 9.20884872405517e-09 5.480922434073645e-08 0.0003631594475851542 0.0002594540172239576 0.008438958160946355 0.9999962326338161 0.9998390977121926 1.0000897243605447 1.1195805688445687e-09 -6.026808055664431e-06 -5.599682679529641e-07 4.035279006288637e-10 -9.750178808576272e-11 -1.1907170367321968e-09 3.903052757911213e-06 2.788345825865414e-06 9.295401862389193e-05 0.9999996207239453 0.99984151772705 1.000009037685606 2.7797736954073353e-10 -6.114064341332787e-07 -5.841151181175375e-08 2.2127584371832617e-10 -1.0208549535759346e-10 -1.1213579798621314e-09 3.9282756545318853e-07 2.8151277546340293e-07 9.360067433035616e-06 0.9998267890680723 0.9997180634355827 1.0041222260130604 5.949053217572941e-08 -9.97663219407801e-05 -5.153555224123645e-05 -3.8967656517399186e-06 1.6004014974134222e-10 -8.490306160318949e-09 0.00018992488283976934 0.00013566059404622767 0.00452149039227133
1.132 0.9999649069318818 0.9998167224982919 1.0008356947967858 8.722547796398717e-09 -5.099753772170802e-05 -7.112371876970433e-06 -5.368055225150468e-08 -5.843146313402727e-11 -2.098976840873899e-09 3.608851578590853e-05 2.5781196123249845e-05 0.0008594251312205029 1.0000000007267917 0.9998417891523538 0.9999999879794838 1.863117941964075e-10 1.4396293000859644e-09 -5.184111996119789e-09 1.5654483619662474e-10 -1.0209201838067354e-10 -1.1382523441248173e-09 3.244046300237319e-09 2.3461911844915795e-08 8.060544914746372e-08 0.9997977182418682 0.9996972569529302 1.0045771363096665 3.607825373009147e-08 -8.883579468122155e-08 -0.00037289181381611127 -0.00018676908493876575 1.475388252557705e-08 5.38684618914259e-08 0.00036512241952318876 0.00026085937912496136 0.008357137340437415 0.9999961869006638 0.9998390650408036 1.0000908128442938 1.1146388730859165e-09 -6.0253017507492484e-06 -7.21406300929042e-07 2.342640217767312e-10 -9.692141492161653e-11 -1.202239439503364e-09 3.930281778500373e-06 2.8077889954036193e-06 9.36022456559992e-05 0.9999996161066037 0.9998415144288262 1.000009147598874 2.800554984253007e-10 -6.113910824560333e-07 -7.686177915569141e-08 2.1976130208540202e-10 -1.015593626562104e-10 -1.1442682689916662e-09 3.9560823627520957e-07 2.834908735512649e-07 9.426281125659108e-06 0.9998264082828197 0.9997177908837082 1.0041292729081261 5.7211850406031e-08 -9.730457597564069e-05 -6.595956040856464e-05 -5.248765515677574e-06 2.639294312270809e-10 -7.097570869244779e-09 0.00019005139477251367 0.00013575110441288332 0.004523141573813617
1.142 0.9999645421065241 0.9998164618564267 1.000844346587336 8.551178103793603e-09 -5.087022618938702e-05 -8.984673809790523e-06 -7.373537334275785e-08 -5.591900181118196e-11 -1.9991857635462715e-09 3.629641393011325e-05 2.5929699926209922e-05 0.0008643607212550053 1.000000000792767 0.9998417891998831 0.9999999863987766 1.8700636947942155e-10 1.4400689986472452e-09 -7.466410047206783e-09 1.588017707960035e-10 -1.0157793224876466e-10 -1.1629186086803185e-09 3.208077324580174e-09 2.3547515373848266e-08 7.955950102303541e-08 0.9997993308474247 0.9996984082710092 1.0044475766642706 1.3757498897742717e-08 -7.462450757609132e-08 -0.0004572915724167864 -0.00023754213327089558 2.2804477137498293e-08 5.277802975066865e-08 0.0003679318707285469 0.0002628692816173648 0.008236101766235486 0.9999961426742826 0.9998390334458389 1.0000918653850084 1.1000660556806621e-09 -6.0237954545373124e-06 -9.12521457912611e-07 1.8761474564719118e-11 -9.634175298894296e-11 -1.2146322277272317e-09 3.957118043898006e-06 2.8269517436069196e-06 9.424106968004246e-05 0.9999996116576878 0.9998415112509266 1.0000092535006713 2.7924553113284244e-10 -6.113753652165883e-07 -9.804583454322442e-08 2.1843660948911417e-10 -1.0103963847458449e-10 -1.167708553379422e-09 3.9834630782223935e-07 2.854387293193494e-07 9.491479562041712e-06 0.9998261678506136 0.9997176186086887 1.0041323369563553 5.424699826090052e-08 -9.490354257198822e-05 -8.298181045858476e-05 -6.95609518288214e-06 4.1905458505059607e-10 -5.7778496588822635e-09 0.00019015445271185292 0.00013582488757519083 0.004523451521441313
1.152 0.9999641953448748 0.9998162141191262 1.0008525590676318 8.303346321908005e-09 -5.0743232016360245e-05 -1.1161751169373392e-05 -9.881704605226339e-08 -5.2654106932330564e-11 -1.9042076334079187e-09 3.6499252539016565e-05 2.6074590020015292e-05 0.0008691682770836953 1.0000000008756227 0.9998417892594758 0.9999999844153539 1.8482385926096633e-10 1.44049397005898e-09 -9.117806258036296e-09 1.6139602953135677e-10 -1.0107111590281211e-10 -1.188086440461589e-09 3.1443071009660897e-09 2.3629681569866354e-08 7.788157777545765e-08 0.9998012029141194 0.9996997448224971 1.0042879782541316 -9.992788451208053e-09 -5.844435382206283e-08 -0.0005503009019242819 -0.00029677963007078537 3.4003157032124496e-08 5.1550192032949995e-08 0.000371770231902285 0.0002656142287702125 0.008063535077724407 0.9999961002098287 0.9998390031095834 1.000092875892722 1.075211842868187e-09 -6.022289543874622e-06 -1.1340097636627266e-06 -2.4987720277699577e-10 -9.576165112715591e-11 -1.2279275906073637e-09 3.983478439445315e-06 2.845774792319986e-06 9.486849422312427e-05 0.9999996073993689 0.9998415082091908 1.00000935486406 2.7481749038593903e-10 -6.113596628117902e-07 -1.2170408009153532e-07 2.1669503722428706e-10 -1.0052755004644858e-10 -1.1916902989358422e-09 4.0103273815275585e-07 2.873499204012533e-07 9.555448718812105e-06 0.9998260861095262 0.9997175597111188 1.0041308177402526 5.062145974892604e-08 -9.25617065620773e-05 -0.00010264230125281041 -9.074728080904594e-06 6.423331675382956e-10 -4.531652968018228e-09 0.00019022660504883863 0.00013587661569501488 0.004521898629439523
1.162 0.9999638691804303 0.9998159810963353 1.0008602696827695 7.982296637850557e-09 -5.061655456854852e-05 -1.3641067672726908e-05 -1.2965711196306245e-07 -4.8426320473230245e-11 -1.8142480941449743e-09 3.669591967137343e-05 2.6215072005296716e-05 0.0008738183067206174 1.0000000009686663 0.999841789326349 0.999999982190154 1.78231791810579e-10 1.4405578001029351e-09 -9.827450410659402e-09 1.6372317217526822e-10 -1.0057191516636318e-10 -1.2137650657718913e-09 3.059027722473419e-09 2.3707727102572492e-08 7.571798904824254e-08 0.9998033237078923 0.9997012589065088 1.0040949092041882 -3.443637735145843e-08 -4.049667844761327e-08 -0.000649892303293715 -0.00036428896685139706 4.8914279108302185e-08 5.019697529904346e-08 0.0003767683438981464 0.000269187864330054 0.007826150912793338 0.999996059763466 0.9998389742150441 1.0000938382501583 1.0390023014813466e-09 -6.02078436331409e-06 -1.385407031089866e-06 -5.780990620772255e-10 -9.517938673889712e-11 -1.242155528433074e-09 4.009254265686212e-06 2.864180564012021e-06 9.548190570575122e-05 0.9999996033513269 0.9998415053176788 1.0000094512221511 2.6528465235614257e-10 -6.113443220559853e-07 -1.4751103686665666e-07 2.140445506801943e-10 -1.0002298380923e-10 -1.2162248882242676e-09 4.0365677229904995e-07 2.892167804772123e-07 9.617931582584287e-06 0.9998261807479741 0.9997176268276285 1.0041241057228 4.639603434536778e-08 -9.027759122550097e-05 -0.00012486059549884524 -1.1658729784595208e-05 9.519522874421595e-10 -3.3592161640642673e-09 0.00019025789038277735 0.00013589916831879676 0.0045178100113068475
1.172 0.9999635660603554 0.9998157645363209 1.0008674175986791 7.596596765559542e-09 -5.0490192913974935e-05 -1.6406257952223118e-05 -1.6695978154973365e-07 -4.3025485362721235e-11 -1.7294865341165374e-09 3.688502074921546e-05 2.635014956540497e-05 0.0008782738755690743 1.000000001063056 0.999841789394188 0.9999999799358579 1.6711105466426223e-10 1.440229475958818e-09 -9.405122111723993e-09 1.6538404609199287e-10 -1.0008097529592017e-10 -1.23996430644995e-09 2.968113027559872e-09 2.378108737430961e-08 7.342306894033699e-08 0.9998056658612194 0.9997029309538085 1.003865532024549 -5.86520819646779e-08 -2.1122886190364772e-08 -0.000753282411224538 -0.0004393824132769905 6.789684559369423e-08 4.873016507017397e-08 0.0003829605965122134 0.00027361489558681623 0.0075107148134047385 0.9999960215819719 0.9998389469385193 1.0000947465598862 9.921706409741816e-10 -6.019279940215632e-06 -1.6649717833761707e-06 -9.716910126903302e-10 -9.459353962811302e-11 -1.2573443803648292e-09 4.034310217172878e-06 2.882072451902733e-06 9.607805125156118e-05 0.9999995995303828 0.999841502588408 1.0000095421766229 2.5061311220137563e-10 -6.113293732819382e-07 -1.7512203637004294e-07 2.1022490388670607e-10 -9.952647071102143e-11 -1.241323647303418e-09 4.062059550462029e-07 2.910303742295238e-07 9.678631456156665e-06 0.9998264677446259 0.9997178313736289 1.0041116087830746 4.1670231356376076e-08 -8.804975797896448e-05 -0.0001494211728188817 -1.4757152750193619e-05 1.365492495976356e-09 -2.2605151187825437e-09 0.0001902357074109288 0.0001358835392914452 0.004510360438053458
1.182 0.9999632882245636 0.9998155660392938 1.0008739465941112 7.161335252210225e-09 -5.0364145820493465e-05 -1.942637042331661e-05 -2.113691325297093e-07 -3.6269363808977717e-11 -1.6500781974722444e-09 3.706489692279782e-05 2.647863758472244e-05 0.0008824910805616261 1.0000000011490262 0.9998417894560159 0.9999999778867839 1.5417389289089872e-10 1.4398110108716165e-09 -7.830037838147495e-09 1.6623092800664833e-10 -9.959874686027078e-11 -1.2666937103931268e-09 2.890815644915585e-09 2.3849429849871446e-08 7.147695776403002e-08 0.9998081839866637 0.9997047285433798 1.0035978773510457 -8.159324110229041e-08 -8.079419716533925e-10 -0.000857025694612991 -0.0005208294899832704 9.096564221065486e-08 4.71612927627524e-08 0.0003902451742161112 0.00027882266091903637 0.007105315575930561 0.9999959858916639 0.9998389214416923 1.0000955954067738 9.38654089111453e-10 -6.017775970581968e-06 -1.969649959206185e-06 -1.435699075397614e-09 -9.400302454538525e-11 -1.2735195777294357e-09 4.058486299327994e-06 2.8993361975162283e-06 9.665308511827991e-05 0.9999995959504897 0.9998415000313468 1.000009627396875 2.3363774499358994e-10 -6.113145147973323e-07 -2.0421358078520983e-07 2.0522436323487324e-10 -9.903892153265546e-11 -1.2669980214359733e-09 4.0866641730834434e-07 2.9278075614355286e-07 9.73722022377371e-06 0.9998269602540824 0.9997181827472921 1.0040927815218812 3.658067909777289e-08 -8.587680635283973e-05 -0.00017596871692509712 -1.8410771481861188e-05 1.8974835164363565e-09 -1.2352795542404932e-09 0.00019014498400423438 0.00013581895741926285 0.004498589346031192
1.192 0.9999630375836367 0.9998153869701911 1.0008798079978691 6.696112918746595e-09 -5.023841203059331e-05 -2.2656288116609727e-05 -2.6343599187400925e-07 -2.803159096909792e-11 -1.5761541236453927e-09 3.723368078691211e-05 2.659920195147464e-05 0.0008864204890228583 1.0000000012173964 0.9998417895052741 0.9999999762617098 1.4366942997082045e-10 1.4396754078781034e-09 -5.2696281567423045e-09 1.6634716157008167e-10 -9.912594737306351e-11 -1.2939637975655859e-09 2.8416712671894407e-09 2.3913064251359913e-08 7.026165363653262e-08 0.9998108146874598 0.9997066064156181 1.0032910965190525 -1.021810767341275e-07 1.9833720561956287e-08 -0.0009571865858911857 -0.0006068499307287083 1.176686911247643e-07 4.550161456504241e-08 0.00039836160341507747 0.00028462506206598174 0.006600745513625978 0.9999959528874247 0.9998388978637877 1.0000963801185454 8.842277910796806e-10 -6.016272080946486e-06 -2.2951304479855854e-06 -1.974412146736167e-09 -9.340678791579887e-11 -1.2907043179936332e-09 4.081603299005733e-06 2.915843808634302e-06 9.720269735219203e-05 0.9999995926229945 0.9998414976546022 1.0000097066126297 2.1875953174690937e-10 -6.112993733790106e-07 -2.3450576149410606e-07 1.992293234647265e-10 -9.856051012208107e-11 -1.2932597910059962e-09 4.110234753571807e-07 2.9445747356733557e-07 9.793350229237751e-06 0.999827667531949 0.9997186875616302 1.0040671551554525 3.129193277760592e-08 -8.375737410651824e-05 -0.00020401526451635922 -2.2648928807346448e-05 2.5567047896377463e-09 -2.8300912897392245e-10 0.00018996873015929917 0.00013569328139630276 0.004481438643761888
1.202 0.9999628156060311 0.9998152283781009 1.0008849634235049 6.220977734089199e-09 -5.011299058463403e-05 -2.6038409343758956e-05 -3.2358701178595913e-07 -1.8271677048840066e-11 -1.5078226714379695e-09 3.738939103889559e-05 2.6710427180784707e-05 0.0008900095816191673 1.0000000012611028 0.9998417895369166 0.999999975227345 1.3851311588352249e-10 1.439949293422433e-09 -2.0578049895250926e-09 1.659410137882931e-10 -9.866312317293758e-11 -1.3217846233162666e-09 2.822574158918592e-09 2.3972768079936694e-08 6.984088720483377e-08 0.9998134782030816 0.9997085076502458 1.0029456640680539 -1.1942194693244241e-07 4.009283213845474e-08 -0.0010495811411567264 -0.0006951546503094152 1.4701430879344705e-07 4.3762076744849635e-08 0.00040689492290835606 0.0002907255306504833 0.005991816056968601 0.9999959227226048 0.9998388763143603 1.0000970970065466 8.335163717629112e-10 -6.014768143780443e-06 -2.6359905921465575e-06 -2.5913949918458463e-09 -9.280497097643724e-11 -1.3089205800640657e-09 4.1034716602464915e-06 2.9314599034772545e-06 9.772232406440632e-05 0.9999995895570034 0.9998414954646797 1.0000097796051322 2.0906493485216596e-10 -6.11283822237069e-07 -2.6575722152076273e-07 1.9249590158785176e-10 -9.809177362258512e-11 -1.3201200580165123e-09 4.132622495289595e-07 2.960500242356258e-07 9.846666356228651e-06 0.9998285940010933 0.9997193489773987 1.004034365476952 2.598108187099344e-08 -8.169013709745504e-05 -0.00023295980291340436 -2.7486788475032736e-05 3.3437075919349025e-09 5.970144493115638e-10 0.00018968900997666565 0.0001354936941225596 0.004457810706872886
1.212 0.9999626232250205 0.999815090929779 1.000889387051023 5.753303942820572e-09 -4.998788091870511e-05 -2.9505517944353676e-05 -3.9209854449669126e-07 -7.055179986843788e-12 -1.4451700834603825e-09 3.7530060788746624e-05 2.6810908078246108e-05 0.0008932060592272375 1.0000000012763948 0.9998417895482654 0.9999999748707756 1.38683803312093e-10 1.4404128086133867e-09 1.365698474011531e-09 1.6518091255016713e-10 -9.821015983169294e-11 -1.3501674696912832e-09 2.8197285663201996e-09 2.402912462204452e-08 6.990705695318131e-08 0.9998160817599835 0.9997103660575235 1.0025635029867912 -1.325250396320413e-07 5.921883382093754e-08 -0.0011300691722093935 -0.0007830372971104301 1.7747817096018533e-07 4.195327358515732e-08 0.00041530912468103003 0.00029674092641041787 0.005278433620977989 0.9999958955005606 0.9998388568672492 1.0000977435690956 7.882372063585711e-10 -6.013264381004158e-06 -2.9859264348045666e-06 -3.2895195409372552e-09 -9.219864513330013e-11 -1.328187533470651e-09 4.123903103990604e-06 2.946050007750422e-06 9.820742625091548e-05 0.9999995867596141 0.9998414934666505 1.0000098462026912 2.047067953713471e-10 -6.112680821758991e-07 -2.9773356342858693e-07 1.8517156578349067e-10 -9.76329970766603e-11 -1.3475908364253927e-09 4.153681113290962e-07 2.975481288409021e-07 9.896816770653925e-06 0.9998297385564673 0.9997201662063802 1.0039941763171403 2.082079127682126e-08 -7.967380855150317e-05 -0.00026211932409901537 -3.292327774918787e-05 4.249091105392656e-09 1.4057115365083847e-09 0.0001892882964868045 0.00013520767058704543 0.00442664205164004
1.222 0.9999624607745207 0.9998149748638033 1.0008930672333736 5.307199103130857e-09 -4.986308266514398e-05 -3.298462147032631e-05 -4.690776862483072e-07 5.436535251545572e-12 -1.3882610844005998e-09 3.7653887255889493e-05 2.6899356683571812e-05 0.0008959616903823561 1.0000000012634178 0.9998417895394245 0.9999999751868265 1.4218801298473447e-10 1.4406908865220425e-09 4.538001931523013e-09 1.640905543961449e-10 -9.776848138320446e-11 -1.379122965877091e-09 2.80945302325261e-09 2.4082136501280144e-08 6.990963722007519e-08 0.9998185244962815 0.9997121096883576 1.002148011596867 -1.4099381144857933e-07 7.648506712680568e-08 -0.0011948692284760268 -0.0008675131339453048 2.0710823322512468e-07 4.0085399677530255e-08 0.0004230048395053564 0.00030224277664487085 0.004466296830073246 0.9999958712684863 0.9998388395561703 1.00009831864051 7.480083900066784e-10 -6.011761168320084e-06 -3.338061015246917e-06 -4.07086992867373e-09 -9.158973712616959e-11 -1.348522803479528e-09 4.1427240047726e-06 2.9594901055940126e-06 9.865381321332232e-05 0.9999995842358135 0.9998414916640777 1.000009906284201 2.038529391500304e-10 -6.112525276728288e-07 -3.3016375887261505e-07 1.7719356458901443e-10 -9.718493083874974e-11 -1.3756835841858494e-09 4.1732708163461666e-07 2.9894195573608105e-07 9.943464470977406e-06 0.9998310941882316 0.9997211342420294 1.0039464962135913 1.5964928890967866e-08 -7.770713767692774e-05 -0.00029076878413456897 -3.893995402956997e-05 5.252984058698828e-09 2.144190580747604e-09 0.00018875109364055852 0.00013482413668815786 0.004386984648649502
1.232 0.9999623279604545 0.9998148799701136 1.0008960072632502 4.89428005533091e-09 -4.973859532890255e-05 -3.640140323374493e-05 -5.544524251752781e-07 1.8912680492571914e-11 -1.337141263336168e-09 3.7759384924683215e-05 2.6974711685911446e-05 0.0008982362305716391 1.0000000012260646 0.9998417895131746 0.9999999760819466 1.47149063285799e-10 1.440572067246094e-09 7.053688808392477e-09 1.6261530640649743e-10 -9.733816920099339e-11 -1.4086625423724308e-09 2.769205780891181e-09 2.4131383881921377e-08 6.928240679048075e-08 0.9998207036206319 0.9997136652212442 1.001703980989104 -1.446737185729186e-07 9.125486810977002e-08 -0.0012408633099615385 -0.0009454959153320729 2.3372488351527273e-07 3.816820746352425e-08 0.00042939062270818274 0.0003068082459502753 0.003567169128919324 0.9999958500141335 0.9998388243723753 1.0000988224707905 7.123074424298325e-10 -6.010258718450471e-06 -3.685317001167883e-06 -4.936441840334793e-09 -9.098128975931593e-11 -1.3699424405170942e-09 4.159789133230604e-06 2.9716764532569977e-06 9.905797499400949e-05 0.9999995819880204 0.9998414900586899 1.0000099597906047 2.0476210043695014e-10 -6.112373703326773e-07 -3.627048617970016e-07 1.6836890726001381e-10 -9.674765312898837e-11 -1.4044100863580585e-09 4.191263658849697e-07 3.002224629578185e-07 9.986302086443217e-06 0.999832647973794 0.9997222438536423 1.0038913865857382 1.1538105903425255e-08 -7.578890787329043e-05 -0.0003181861462565719 -4.5500946280270554e-05 6.325996182452222e-09 2.813733742939861e-09 0.00018806564031433512 0.0001343346867265111 0.004338084598203018
1.242 0.9999622238708965 0.9998148055972583 1.0008982252173761 4.523774883748054e-09 -4.9614418116360954e-05 -3.9684840335198435e-05 -6.479722142937415e-07 3.299356493867719e-11 -1.291836256579963e-09 3.7845521462148934e-05 2.703623552563035e-05 0.000900000878914193 1.0000000011712098 0.9998417894744279 0.999999977392202 1.527906929947494e-10 1.4401732556113168e-09 8.62547196609303e-09 1.6079838363892248e-10 -9.691900048109054e-11 -1.4387975361300591e-09 2.6869724185536717e-09 2.4176416310440538e-08 6.766473741072237e-08 0.9998225212807478 0.9997149628533984 1.0012374045103787 -1.437520836668849e-07 1.0303797827817107e-07 -0.0012658568986179466 -0.0010139979870158462 2.5518997685781553e-07 3.621097390048372e-08 0.00043395512685681653 0.0003100717442742776 0.0025989488140404898 0.9999958316658475 0.9998388112646747 1.0000992567255553 6.813652316290489e-10 -6.00875691616406e-06 -4.020824799730619e-06 -5.88573731524156e-09 -9.037772910721223e-11 -1.3924606944062914e-09 4.174993981956696e-06 2.9825343830948856e-06 9.941737928363605e-05 0.9999995800153915 0.9998414886498848 1.000010006741076 2.0675892349719174e-10 -6.112224934070662e-07 -3.949282279687058e-07 1.585778126196048e-10 -9.632203803002969e-11 -1.4337823556194086e-09 4.2075502006967397e-07 3.0138185568768643e-07 1.002506852026476e-05 0.9998343814524524 0.9997234818538586 1.0038290605411566 7.628687407847302e-09 -7.391793489578936e-05 -0.0003436979266079749 -5.255401555337762e-05 7.431596787041075e-09 3.41578329391242e-09 0.00018722546984239533 0.00013373469775438313 0.00427944756192787
1.252 0.9999621470242597 0.9998147506868146 1.0008997528904569 4.201505157791053e-09 -4.949055004171e-05 -4.2771506939403596e-05 -7.492194159214875e-07 4.7247169697650286e-11 -1.2523537575424964e-09 3.791181703113722e-05 2.7083585346565724e-05 0.0009012407796137105 1.000000001107528 0.9998417894293814 0.9999999789109153 1.587844453003754e-10 1.439822664594242e-09 9.11951653333541e-09 1.58881103455288e-10 -9.65116879422044e-11 -1.4695397438917718e-09 2.5665905521697995e-09 2.4217189333913042e-08 6.504342068099152e-08 0.9998238914863855 0.999715941231231 1.0007551938754766 -1.3871481204205488e-07 1.1152930684277146e-07 -0.001268763441062159 -0.0010703348846587137 2.697002643096289e-07 3.422248307610972e-08 0.0004363285679512802 0.00031176888055248013 0.0015872203270405 0.9999958160960573 0.9998388001419323 1.0000996244035205 6.554772294646431e-10 -6.007255434552025e-06 -4.338322735244321e-06 -6.916501765895924e-09 -8.978346830634603e-11 -1.4160906730050544e-09 4.188283902815181e-06 2.9920248328612243e-06 9.973068981332543e-05 0.9999995783131097 0.9998414874342213 1.00001004724963 2.0957714327073495e-10 -6.112075686601069e-07 -4.2632776172584123e-07 1.4790078734185873e-10 -9.590818390688511e-11 -1.4638121174985066e-09 4.2220461860440547e-07 3.0241407316904784e-07 1.0059564001750952e-05 0.9998362713567515 0.999724831621017 1.0037598723939802 4.285415009425971e-09 -7.209306520428269e-05 -0.00036672055119369123 -6.0032663668000666e-05 8.529586497894511e-09 3.951927315889623e-09 0.00018623059781558502 0.00013302417839632457 0.0042108820676121424
1.262 0.9999620954508542 0.9998147138316551 1.000900633925149 3.929064017461815e-09 -4.936699019972152e-05 -4.560912479898575e-05 -8.576308787437318e-07 6.122957899759557e-11 -1.2186847042244888e-09 3.7958393049656e-05 2.7116847832454114e-05 0.0009019562215165557 1.0000000010441292 0.9998417893845442 0.9999999804211784 1.6428881930599797e-10 1.4397766616834093e-09 8.567226859360522e-09 1.5718909147567003e-10 -9.611661831866201e-11 -1.5009013739254834e-09 2.428887630928722e-09 2.425449874925506e-08 6.179181448195865e-08 0.9998247463818001 0.9997165519189061 1.0002648278184079 -1.302690120168396e-07 1.1662541203480113e-07 -0.0012496904632053425 -0.0011123139700829827 2.7604958239951215e-07 3.221102126754301e-08 0.00043632490358221435 0.00031176662789616247 0.0005932343902975383 0.9999958031279679 0.9998387908778471 1.0000999296780093 6.340575332745571e-10 -6.005754017891883e-06 -4.632503724457546e-06 -8.024780986320605e-09 -8.920274610152663e-11 -1.4408433241994442e-09 4.1996588192843985e-06 3.0001477167689024e-06 9.999787741785243e-05 0.9999995768718157 0.9998414864050145 1.0000100815385347 2.1240086937282914e-10 -6.11192339700744e-07 -4.563439970031602e-07 1.3653267514521612e-10 -9.550649614048606e-11 -1.494511241068477e-09 4.234698674440011e-07 3.033152702776539e-07 1.0089662916887355e-05 0.9998382906380596 0.999726273831741 1.00368429892273 1.5187445846578044e-09 -7.031317449879672e-05 -0.00038679339370202646 -6.78591115208296e-05 9.580094506566233e-09 4.423886611270054e-09 0.00018508815325968774 0.0001322082200079609 0.004132515194588169
1.272 0.9999620667998861 0.9998146933523856 1.0009009213227398 3.7044137122230427e-09 -4.924373795471652e-05 -4.815903538953822e-05 -9.725276687464406e-07 7.4527761082357e-11 -1.1908034241439763e-09 3.798596457188655e-05 2.7136533766777453e-05 0.0009021624021387719 1.000000000989195 0.9998417893457614 0.9999999817285286 1.679835754510319e-10 1.440021272988678e-09 7.1537564725463255e-09 1.5589636931381342e-10 -9.573415383365519e-11 -1.5328946712876888e-09 2.305000718131719e-09 2.4290032945777505e-08 5.8607833892391225e-08 0.9998250412002049 0.999716762932675 0.9997739665452947 -1.19244566655055e-07 1.1841754090500057e-07 -0.001209916761369311 -0.0011383877292856454 2.7381552139138746e-07 3.018439083424537e-08 0.00043395986990254527 0.0003100762204792942 0.0006246984412682288 0.9999957925448424 0.9998387833175831 1.0001001776767802 6.157268764171498e-10 -6.004252681357934e-06 -4.89927557313076e-06 -9.205229706050724e-09 -8.864052272498658e-11 -1.466728573855612e-09 4.209173060612157e-06 3.0069418136853563e-06 0.0001002202147811121 0.9999995756773152 0.9998414855521232 1.0000101099456864 2.1390426277264635e-10 -6.111768208888371e-07 -4.844004968296889e-07 1.2456836273286386e-10 -9.511767175377365e-11 -1.5258920249406006e-09 4.245491799018534e-07 3.0408428324800074e-07 1.0115327014399459e-05 0.9998404096954245 0.9997277873387983 1.0036029141969607 -6.92732642235289e-10 -6.857716633128707e-05 -0.0004036004943452785 -7.594788397493598e-05 1.0547437417900756e-08 4.833500871969105e-09 0.00018381234570261635 0.00013129697332993196 0.004044779435244269
1.282 0.9999620584618488 0.9998146873847814 1.0009006745705025 3.5236193599252774e-09 -4.912079289152772e-05 -5.0397422232826955e-05 -1.093150048944061e-06 8.679456032863745e-11 -1.168669373566415e-09 3.799577930776251e-05 2.7143534470287737e-05 0.000901887849252175 1.0000000009488235 0.9998417893173902 0.9999999826886133 1.6896458913880255e-10 1.4403149089815346e-09 5.18054885784741e-09 1.5490374379031826e-10 -9.536477618108922e-11 -1.5655324578829732e-09 2.220512661836244e-09 2.432572277139232e-08 5.627687501817834e-08 0.999824757376341 0.99971656096572 0.9992900679183083 -1.0649200846335548e-07 1.1716378509442677e-07 -0.001151763759041404 -0.001147755553136052 2.6337453240649157e-07 2.8149933579266823e-08 0.0004294436666274855 0.0003068479254933099 0.0016006458212066406 0.9999957841010646 0.9998387772856733 1.0001003742191803 5.992903773392673e-10 -6.002751666836656e-06 -5.1359200141999466e-06 -1.0451442921393742e-08 -8.81007099980729e-11 -1.4937547773556263e-09 4.2169306035183685e-06 3.0124813711636267e-06 0.00010040016300579522 0.9999995747106367 0.9998414848619956 1.0000101329232258 2.1315444760424372e-10 -6.111612533805138e-07 -5.099535001344153e-07 1.1189101860992988e-10 -9.474186138465764e-11 -1.557966984995173e-09 4.254452340234858e-07 3.047230459094611e-07 1.0136620143967825e-05 0.9998425977002483 0.9997293501174681 1.0035163603516688 -2.3924506399131066e-09 -6.688397073038123e-05 -0.000416979454242217 -8.420968822723382e-05 1.1403232545979092e-08 5.182717124649286e-09 0.00018242375715406245 0.0001303051427471124 0.003948373793124501
1.292 0.9999620676955392 0.9998146939705287 1.0008999566410304 3.3824659701943496e-09 -4.899815459112448e-05 -5.2315272276479374e-05 -1.2186944728612306e-06 9.777424857490566e-11 -1.1522271733546275e-09 3.798951397115359e-05 2.7139047752055428e-05 0.0009011717847491011 1.000000000926288 0.9998417893017691 0.9999999832245821 1.6743365532538065e-10 1.4404129364688262e-09 3.0035783357678174e-09 1.5397303598515284e-10 -9.500891216033974e-11 -1.598827841003125e-09 2.1795840980607802e-09 2.436271109855244e-08 5.522235056183958e-08 0.9998239034993381 0.9997159520766195 0.9988200386737142 -9.27948859931071e-08 1.1324640428639435e-07 -0.0010783778509016345 -0.0011404040967228093 2.45638202680321e-07 2.611456144154033e-08 0.00042315043085215274 0.00030234921806716864 0.0025699076843427827 0.9999957775340927 0.9998387725945593 1.0001005255314193 5.845187708009157e-10 -6.001251219030745e-06 -5.341147580431097e-06 -1.1756143583874467e-08 -8.758621447005862e-11 -1.5219298954011257e-09 4.223076599658144e-06 3.0168700505276794e-06 0.00010054117014865585 0.9999995739485639 0.9998414843180461 1.0000101510247077 2.1030951318597475e-10 -6.11145881832816e-07 -5.325530196721711e-07 9.830885687343178e-11 -9.437925201694391e-11 -1.590748143049374e-09 4.2616548308965074e-07 3.0523691494727763e-07 1.0153721841384488e-05 0.999844823906338 0.9997309402015148 1.0034253169229541 -3.6355523547974096e-09 -6.523254292937662e-05 -0.00042691759813422554 -9.255526219517727e-05 1.2128351632148681e-08 5.473577166441715e-09 0.0001809480446247907 0.00012925105929770958 0.0038442055928033904
1.302 0.9999620917494775 0.9998147111439666 1.0008988311076314 3.2771308561402987e-09 -4.887582243180655e-05 -5.3917204367684944e-05 -1.3483495695565227e-06 1.0731271190337631e-10 -1.1414081456432855e-09 3.796914375139387e-05 2.7124484659268596e-05 0.0009000608385436838 1.000000000921873 0.9998417892991025 0.9999999833305102 1.645288484272058e-10 1.4402660370763158e-09 9.601602014750307e-10 1.5302083229044386e-10 -9.466636340724376e-11 -1.6327941331107718e-09 2.1628226427221132e-09 2.440067592987437e-08 5.517088934756848e-08 0.9998225140523247 0.9997149608026114 0.9983699472878679 -7.88096664306863e-08 1.0712243201824002e-07 -0.0009934518063847335 -0.001117082923602286 2.2232380236891736e-07 2.4084793506887475e-08 0.00041556946112018594 0.00029692990163651006 0.003480047101837121 0.9999957725764319 0.9998387690531431 1.0001006379610529 5.720621245799786e-10 -5.999751387615562e-06 -5.515049159128053e-06 -1.3111292230172109e-08 -8.709908614147793e-11 -1.551259855941336e-09 4.227786460035633e-06 3.0202331241965216e-06 0.00010064740976398472 0.9999995733646824 0.9998414839014049 1.0000101648796325 2.0645956571175718e-10 -6.111307553620868e-07 -5.519038956327033e-07 8.3841184082385e-11 -9.403026490658378e-11 -1.6242483808919336e-09 4.267225225691251e-07 3.0563486978350203e-07 1.0166935357708254e-05 0.999847058844884 0.9997325365369832 1.003330471269674 -4.480440607168157e-09 -6.362186236456697e-05 -0.0004335369468077664 -0.00010089889724111399 1.2713549244771269e-08 5.708205951078251e-09 0.00017941421784787285 0.00012815545006406763 0.003733321487027182
1.312 0.9999621279690971 0.9998147370086659 1.0008973595835313 3.2040834610299673e-09 -4.875379557792679e-05 -5.521939845350988e-05 -1.4813285912779712e-06 1.1535670781913263e-10 -1.1361318429551216e-09 3.7936802474353403e-05 2.710136957437359e-05 0.0008986055593620298 1.000000000933304 0.9998417893077649 0.9999999830608064 1.6158780322279646e-10 1.4400325310593956e-09 -6.941489459853004e-10 1.523223175904016e-10 -9.433723038975175e-11 -1.6674448397473286e-09 2.142447877625278e-09 2.4438118809305082e-08 5.5332169277394734e-08 0.9998206461343776 0.9997136278320816 0.9979448158862916 -6.503757608557974e-08 9.927562450836708e-08 -0.0009009192167669902 -0.0010792218733589264 1.9545547841423642e-07 2.206678688041816e-08 0.00040724545060200025 0.00029097937485831986 0.004312149366332425 0.9999957689667633 0.9998387664747392 1.0001007177114176 5.62776990191707e-10 -5.998252015240032e-06 -5.6589479487012425e-06 -1.4508322331642274e-08 -8.664064235177054e-11 -1.5817504557350839e-09 4.2312538487231365e-06 3.022708897081545e-06 0.00010072349087442363 0.9999995729308806 0.9998414835919893 1.0000101751573547 2.0289379296278915e-10 -6.111157161077175e-07 -5.679078029486685e-07 6.890500413111055e-11 -9.369516569776064e-11 -1.6584804783848193e-09 4.271341161930849e-07 3.059295009827195e-07 1.0176685367016917e-05 0.9998492753243616 0.9997341196966637 1.0032324922358844 -4.983045543534224e-09 -6.205093204601744e-05 -0.00043707064195091193 -0.00010916139825261072 1.3158866475510037e-08 5.888800529424294e-09 0.00017785270541992892 0.00012704005629081565 0.003616836552718891
1.322 0.9999621738833872 0.9998147697993278 1.000895599638334 3.159817862963142e-09 -4.863207313802366e-05 -5.6246927686555195e-05 -1.6168963711563153e-06 1.2194108502618442e-10 -1.136306243940183e-09 3.789464958038601e-05 2.707124518260218e-05 0.0008968571286216835 1.0000000009566044 0.9998417893249171 0.9999999825097443 1.5948488509708288e-10 1.4399181728316424e-09 -1.819551923595987e-09 1.5243640258870788e-10 -9.402195436151834e-11 -1.7027935225886655e-09 2.1023670256297036e-09 2.4473486426198874e-08 5.4937887565069734e-08 0.9998183745969403 0.9997120065428662 0.9975484985033423 -5.1825000544251944e-08 9.017602490678572e-08 -0.0008046577029305306 -0.001028799420689242 1.670164715348961e-07 2.0066360419903625e-08 0.00039871639944682335 0.0002848822408111298 0.005055403960689636 0.9999957664594429 0.9998387646838613 1.0001007706150924 5.571052192157395e-10 -5.9967528965435336e-06 -5.7751648636982706e-06 -1.5938636036146494e-08 -8.621042251140033e-11 -1.6134061479637398e-09 4.233678713678594e-06 3.0244401597153014e-06 0.0001007741687341771 0.9999995726190712 0.9998414833697346 1.0000101825260137 2.0044313578346385e-10 -6.111005577164526e-07 -5.806704110280585e-07 5.422278810062237e-11 -9.337439406061916e-11 -1.6934573619286798e-09 4.274225632425972e-07 3.061365819677474e-07 1.018350037078854e-05 0.9998514491825827 0.9997356724174818 1.0031320086369075 -5.193574501932763e-09 -6.051877822292716e-05 -0.00043783410482375635 -0.00011727232291480042 1.3472091553374655e-08 6.017619001455931e-09 0.00017629343463513553 0.00012592626120826346 0.0034958693166575352
1.332 0.9999622272673846 0.9998148079264295 1.0008936032807625 3.1407898167856104e-09 -4.851065434105104e-05 -5.703082463897301e-05 -1.7543894485428816e-06 1.2716924640200875e-10 -1.1418284150132126e-09 3.7844756372920445e-05 2.703559120669236e-05 0.0008948645854096202 1.0000000009870962 0.9998417893472163 0.9999999817878047 1.5839675753818092e-10 1.4400006578089686e-09 -2.390952910779845e-09 1.5388621669758924e-10 -9.372098811372352e-11 -1.7388546887693772e-09 2.0477357108967716e-09 2.4506197045890274e-08 5.368854245453913e-08 0.9998157861791961 0.9997101588227496 0.9971836438978633 -3.9384327548728866e-08 8.02508344413387e-08 -0.0007082316938835753 -0.0009681791703131511 1.3880332146491627e-07 1.8089013606746262e-08 0.0003904582172158697 0.00027897869829658086 0.00570477225373692 0.9999957648317497 0.9998387635213966 1.0001008019612716 5.548580265303549e-10 -5.995253954868603e-06 -5.8667252827027e-06 -1.7394281900250092e-08 -8.580812705603456e-11 -1.6462302928998275e-09 4.235256210611961e-06 3.0255662819564237e-06 0.00010080408026596234 0.9999995724028178 0.999841483215755 1.0000101876139766 1.9924868817896877e-10 -6.110852026507733e-07 -5.904711215111115e-07 4.048190739678282e-11 -9.306767270754047e-11 -1.7291922782863789e-09 4.27613130745269e-07 3.06274003714737e-07 1.018797659141555e-05 0.9998535597678296 0.9997371799443422 1.0030295934766955 -5.155221049856044e-09 -5.902445014206859e-05 -0.00043619435623763075 -0.00012517142876152657 1.366666844295783e-08 6.09697205486617e-09 0.00017476412729148456 0.00012483387212061667 0.003371488458529353
1.342 0.9999622861796956 0.9998148500030303 1.0008914160304934 3.143576995346832e-09 -4.838953858431317e-05 -5.7605199651188324e-05 -1.8932287259637582e-06 1.3119106822805024e-10 -1.1525861836245448e-09 3.778901934614457e-05 2.699576248711794e-05 0.000892672746084577 1.00000000102028 0.9998417893714495 0.9999999810011517 1.5796777580501312e-10 1.4401814652299228e-09 -2.470616753797198e-09 1.5680060320945137e-10 -9.343412408052356e-11 -1.7756425998835597e-09 1.9988587861757025e-09 2.453679683537568e-08 5.186889315520947e-08 0.9998129732890216 0.9997081506320765 0.9968517336302731 -2.7825293968392576e-08 6.986760114799265e-08 -0.0006146971362915167 -0.0008999329593277718 1.1226522157319622e-07 1.6139932962778417e-08 0.00038284387586990797 0.0002735353391206737 0.006260097463832826 0.9999957638885343 0.9998387628479325 1.0001008163849525 5.553798334175789e-10 -5.993755289081571e-06 -5.937047027727353e-06 -1.8868574555399264e-08 -8.543211168884521e-11 -1.680226378061796e-09 4.236167282548642e-06 3.026216488886773e-06 0.00010081752267783461 0.9999995722585912 0.9998414831132417 1.0000101909802945 1.9892508550455423e-10 -6.110697500760637e-07 -5.977072675826818e-07 2.796160953277402e-11 -9.277542759454521e-11 -1.7656984463535047e-09 4.2773165419171876e-07 3.0636010731277657e-07 1.019072535597905e-05 0.9998555901542732 0.9997386301841129 1.0029257541258232 -4.904275027949898e-09 -5.756701970985682e-05 -0.00043254062449298134 -0.00013280933953630755 1.3759448511032616e-08 6.129211104877663e-09 0.000173288963405964 0.0001237801653523431 0.0032446743556312015
1.352 0.9999623489767114 0.9998148948549278 1.0008890765423493 3.1651555626095418e-09 -4.826872533529098e-05 -5.800467597324122e-05 -2.0329247769607337e-06 1.341800633941138e-10 -1.1684581161104162e-09 3.772910373533988e-05 2.6952948652261484e-05 0.0008903208793820709 1.0000000010524241 0.9998417893949513 0.9999999802378879 1.5769689783141846e-10 1.4402867890666844e-09 -2.1707963840147976e-09 1.6074759094813102e-10 -9.316177567680492e-11 -1.813172478701513e-09 1.973613238511639e-09 2.4566281221166963e-08 5.012505546811367e-08 0.9998100280491621 0.9997060477514641 0.9965531810657341 -1.7187709841524624e-08 5.93283957804897e-08 -0.0005264796264667604 -0.0008266683922083665 8.842103882788503e-08 1.4223995859477582e-08 0.00037612215103637856 0.00026872995200910056 0.006725231574733188 0.9999957634643035 0.999838762545241 1.0001008178174495 5.57922654766988e-10 -5.9922570739794545e-06 -5.989650754554918e-06 -2.0356414844279812e-08 -8.508095706818458e-11 -1.71539627436606e-09 4.236571644382382e-06 3.026504850532558e-06 0.00010081828962231383 0.9999995721665128 0.9998414830479947 1.0000101930973835 1.9894573031831164e-10 -6.110543732965322e-07 -6.028315227939305e-07 1.6354172292248182e-11 -9.249777232296869e-11 -1.8029894428212316e-09 4.278018949175866e-07 3.0641181164797126e-07 1.0192313550705e-05 0.9998575271203186 0.9997400136902194 1.0028209280942133 -4.47106817385462e-09 -5.614558100373678e-05 -0.00042725872364171255 -0.00014014751179980097 1.3768609209423894e-08 6.116719337717748e-09 0.00017188769868779205 0.00012277925542094337 0.003116296105538577
1.362 0.999962414307087 0.9998149415167155 1.000886616700421 3.2031263973431728e-09 -4.814821398013835e-05 -5.826232368568712e-05 -2.1730766717166163e-06 1.3631605291762653e-10 -1.1893158923760328e-09 3.766641628728043e-05 2.6908154663611935e-05 0.0008878420953716183 1.000000001080849 0.9998417894158078 0.9999999795615477 1.573219005523632e-10 1.4402187178217521e-09 -1.6204113536183786e-09 1.6485751530929527e-10 -9.290382919968029e-11 -1.8514593814694771e-09 1.971132754667708e-09 2.4595221451111918e-08 4.9042108219455706e-08 0.9998070371219212 0.9997039120822698 0.9962874742862444 -7.469583152091852e-09 4.8872140952594886e-08 -0.00044532648918273307 -0.000750876048381328 6.785176450680605e-08 1.2345766199435793e-08 0.0003704168980632057 0.00026465100911542605 0.0071070543921213656 0.9999957634230447 0.9998387625161559 1.0001008094903416 5.620156090982329e-10 -5.9907594073843074e-06 -6.027923596223984e-06 -2.185421010995938e-08 -8.475283704182689e-11 -1.7517420063957717e-09 4.2366036991793535e-06 3.026527362896878e-06 0.00010080957415499246 0.999999572110592 0.9998414830085894 1.000010194345569 1.990273002472249e-10 -6.11039170165568e-07 -6.062982759553568e-07 4.882286776029326e-12 -9.223427983457883e-11 -1.8410796650188726e-09 4.2784341814267074e-07 3.064430808386823e-07 1.0193211930627233e-05 0.9998593609350523 0.9997413235101137 1.0027154835821575 -3.881321172162886e-09 -5.4759249712280945e-05 -0.00042071083609864423 -0.00014715763209342025 1.3711957360688071e-08 6.061903325283595e-09 0.0001705752526284851 0.00012184180050366879 0.0029871026134063714
1.372 0.9999624810911877 0.9998149892170979 1.0008840620720776 3.2556877503128472e-09 -4.8028003750766904e-05 -5.8408180302767597e-05 -2.3133657511651872e-06 1.3777024903515483e-10 -1.2150235011143646e-09 3.760210302259603e-05 2.686219921434345e-05 0.0008852633335121008 1.0000000011039636 0.9998417894328825 0.9999999790102033 1.5695388163913358e-10 1.4400321504806063e-09 -9.423031944999017e-10 1.6816334770880827e-10 -9.266037660198394e-11 -1.8905193551696853e-09 1.9723207037832978e-09 2.4623373577700906e-08 4.8786264567505876e-08 0.9998040776677036 0.9997017987550217 0.9960533453505477 1.3515196295878474e-09 3.8681917372472215e-08 -0.0003723241368588961 -0.0006748072965758561 5.0750893618973956e-08 1.0509492279171379e-08 0.0003657435182935892 0.00026130944280155805 0.007414453089934723 0.9999957636563327 0.9998387626832177 1.0001007939803375 5.675819428435515e-10 -5.989262234721015e-06 -6.054950633847399e-06 -2.3359489295782742e-08 -8.444596055805691e-11 -1.789265337394488e-09 4.2363714162034635e-06 3.026361141845385e-06 0.00010079393975573588 0.9999995720785687 0.999841482986269 1.0000101950167681 1.9926211384632795e-10 -6.110240858728886e-07 -6.085263043168978e-07 -7.359803890706982e-12 -9.198578446555457e-11 -1.879982952205151e-09 4.2787048944784914e-07 3.064641000324539e-07 1.0193764329811747e-05 0.999861085006617 0.9997425549340824 1.0026097237186786 -3.157672792278939e-09 -5.34071626180248e-05 -0.00041322143121769596 -0.0001538206015375067 1.3605721205022637e-08 5.967182999287468e-09 0.00016936172387182108 0.0001209750132426866 0.0028577249959673254
1.382 0.9999625484905631 0.999815037357084 1.0008814326027897 3.3212957186610614e-09 -4.790809377488193e-05 -5.846835906430967e-05 -2.453546077074913e-06 1.386953673578303e-10 -1.2454390281483508e-09 3.753706581884009e-05 2.6815726574111643e-05 0.0008826057946219296 1.0000000011211483 0.9998417894457335 0.9999999785990324 1.5686926320888292e-10 1.4398836701756834e-09 -2.406280685498342e-10 1.699594304961318e-10 -9.243154744955923e-11 -1.9303675610510282e-09 1.9554409648322e-09 2.4649933204315928e-08 4.907797395235223e-08 0.9998012146144071 0.9996997541736182 0.9958489495203153 9.303868650297378e-09 2.8894547972751294e-08 -0.0003079658294089134 -0.0006003886271217664 3.700948565554366e-08 8.719101450908228e-09 0.0003620361738040808 0.000258658106018274 0.007657357736052765 0.9999957640802842 0.9998387629865025 1.0001007732812452 5.747176884786235e-10 -5.98776540025159e-06 -6.073413884402679e-06 -2.4870432070249014e-08 -8.415888853918886e-11 -1.8279675337843935e-09 4.2359576783263675e-06 3.0260653825700774e-06 0.00010077335110093379 0.999999572061509 0.9998414829746509 1.0000101953240021 1.9990909570643733e-10 -6.110089639856363e-07 -6.098773218652034e-07 -2.104614979329611e-11 -9.175217303432179e-11 -1.9197135919860063e-09 4.278920241575727e-07 3.064812097965235e-07 1.0194183165776094e-05 0.9998626954475374 0.9997437051847033 1.0025038932987678 -2.321190126302824e-09 -5.208847717297028e-05 -0.0004050692305193847 -0.0001601252693726092 1.346383157962358e-08 5.834984014900326e-09 0.00016825274662266295 0.00012018291527257166 0.002728686978891584
1.392 0.99996261587221 0.9998150854844565 1.0008787434392559 3.398244428909386e-09 -4.778848320763521e-05 -5.8464679441358944e-05 -2.593433268406205e-06 1.3922245861469008e-10 -1.2804150126641836e-09 3.7471991108103364e-05 2.6769227089117517e-05 0.0008798856520445072 1.0000000011325678 0.9998417894544791 0.9999999783246966 1.571685825901742e-10 1.439898311613915e-09 4.0510808666885023e-10 1.6998395821273228e-10 -9.221777702566647e-11 -1.9710209228146008e-09 1.910794868047458e-09 2.4674128954694472e-08 4.94569015146663e-08 0.9997984992453827 0.9996978150018373 0.9956720405004424 1.6413589454080382e-08 1.9610465267479364e-08 -0.0002522521197460743 -0.0005291735310580519 2.63132847200255e-08 6.978198405184464e-09 0.00035917837323645014 0.00025661364117522646 0.00784591221659495 0.9999957646319213 0.9998387633810184 1.000100748890322 5.833439782323774e-10 -5.986268778763577e-06 -6.085549189024381e-06 -2.6385534060080066e-08 -8.389025438291882e-11 -1.8678490574049813e-09 4.235423334797668e-06 3.025683540010151e-06 0.00010074924829805342 0.9999995720532717 0.9998414829693482 1.0000101954139715 2.0105111158463866e-10 -6.109936793462381e-07 -6.106462909411115e-07 -3.642933412115245e-11 -9.153342373292616e-11 -1.9602868566448683e-09 4.27912322086687e-07 3.064974274632739e-07 1.0194567678139318e-05 0.9998641906070117 0.9997447730826865 1.0023981868861307 -1.3924501111594419e-09 -5.080237113494262e-05 -0.0003964844917635152 -0.00016606706332521692 1.3297627489724871e-08 5.667729570594733e-09 0.00016725008016804852 0.00011946675835022093 0.002600420037592793
1.402 0.9999626827716348 0.9998151332673834 1.0008760057857682 3.4845175449741126e-09 -4.76691713389737e-05 -5.841471380547087e-05 -2.732893111007522e-06 1.3945773123391845e-10 -1.319800204726584e-09 3.7407384572819075e-05 2.672306196694424e-05 0.0008771148924675411 1.0000000011389472 0.9998417894596373 0.9999999781705399 1.5764109024014804e-10 1.440063425066171e-09 9.423700306762684e-10 1.6836066394336798e-10 -9.201821569910859e-11 -2.0124957915822773e-09 1.8461436935791651e-09 2.469575525228221e-08 4.9537383132718564e-08 0.9997959689758826 0.9996960079998571 0.9955201309381223 2.270297694769846e-08 1.0902390924030026e-08 -0.00020480651236683787 -0.0004623288800813182 1.8234222992365664e-08 5.290063469384634e-09 0.00035703076758385107 0.0002550763527042804 0.007989829630832918 0.9999957652653596 0.999838763833987 1.0001007218986562 5.930714875079769e-10 -5.98477238350776e-06 -6.0931478633143575e-06 -2.7903497304507247e-08 -8.363941461554205e-11 -1.9089107123724287e-09 4.234811188579435e-06 3.0252461792595345e-06 0.00010072264447072637 0.9999995720499253 0.9998414829675534 1.000010195380774 2.0245926444297412e-10 -6.109782445837188e-07 -6.110594919052473e-07 -5.339140013989099e-11 -9.132903544964021e-11 -2.001717536965278e-09 4.279322654386561e-07 3.06513325356436e-07 1.0194935423301118e-05 0.9998655706109413 0.999745758718247 1.0022927573145373 -3.9179423969812557e-10 -4.9548042180950804e-05 -0.00038765048238008126 -0.00017164663823560105 1.3115887811456397e-08 5.46783229914669e-09 0.0001663523222139465 0.00011882553398657227 0.0024732805527266193
1.412 0.9999627488577235 0.99981518046932 1.000873227721888 3.5780024049627422e-09 -4.7550157587741105e-05 -5.833212846334312e-05 -2.871830867605658e-06 1.3948399166409092e-10 -1.3634389115585368e-09 3.734360693023849e-05 2.6677488839733072e-05 0.0008743021680517787 1.000000001141344 0.999841789461965 0.999999978112013 1.5794524477695496e-10 1.4402329420625798e-09 1.3453945963944652e-09 1.654035577072116e-10 -9.183346270528007e-11 -2.0548092829174337e-09 1.7828541179801518e-09 2.4715286069495373e-08 4.911516607805071e-08 0.9997936480943345 0.9996943505512165 0.9953906309275018 2.8193120972032612e-08 2.8219789618831765e-09 -0.00016499141255720118 -0.00040064989361719965 1.2305353646526144e-08 3.657652765920994e-09 0.00035545247386619934 0.0002539454515955896 0.008097948718400224 0.9999957659481619 0.9998387643222353 1.0001006930778575 6.033847876671619e-10 -5.983276359942785e-06 -6.097590068877545e-06 -2.9423267000945044e-08 -8.340514111370841e-11 -1.951153402761638e-09 4.23415024441087e-06 3.0247740127225513e-06 0.00010069422776241259 0.9999995720491823 0.9998414829676334 1.0000101952794564 2.0377442454088237e-10 -6.109628057655145e-07 -6.112780301719018e-07 -7.163269314982248e-11 -9.113904536136813e-11 -2.0440212140811846e-09 4.279506791227007e-07 3.065280287068432e-07 1.0195256695853655e-05 0.9998668369391808 0.9997466631490578 1.0021877238503258 6.611661812342118e-10 -4.832470743273069e-05 -0.0003787078535897185 -0.00017686863131308073 1.2925075625774193e-08 5.237687287068166e-09 0.00016555565101114767 0.0001182565036791181 0.002347566997064306
1.422 0.9999628139014074 0.9998152269266263 1.0008704149338046 3.676807565243612e-09 -4.743144138480782e-05 -5.822720118917586e-05 -3.010181779294885e-06 1.393643106285487e-10 -1.4111731527173462e-09 3.7280907321419943e-05 2.663268561496787e-05 0.0008714535795573685 1.0000000011409325 0.9998417894623011 0.999999978121791 1.5788010664712663e-10 1.4402472758585626e-09 1.6123292579836302e-09 1.6146483294974875e-10 -9.166319870739745e-11 -2.0979787905714e-09 1.7446228287151465e-09 2.4733454409153676e-08 4.8186899995889086e-08 0.9997915491984268 0.9996928516872348 0.9952809606611877 3.290722293316068e-08 -4.595602684251872e-09 -0.00013201332535486552 -0.00034459624220878777 8.074722544082781e-09 2.0836030623223986e-09 0.0003543148342154286 0.0002531288918756874 0.008177980164657869 0.9999957666580639 0.9998387648298586 1.0001006629578277 6.139175686605692e-10 -5.981780868200367e-06 -6.099898346821806e-06 -3.0944046215439876e-08 -8.31864335421702e-11 -1.9945776297534468e-09 4.233459672264154e-06 3.0242807312785803e-06 0.00010066445408467811 0.9999995720498754 0.999841482968753 1.0000101951383966 2.0477963258648404e-10 -6.109475226991974e-07 -6.114057581080619e-07 -9.081840648388149e-11 -9.096362769993304e-11 -2.087213405222729e-09 4.2796558893804597e-07 3.0654011850868325e-07 1.0195484454741571e-05 0.9998679920580139 0.99974748813767 1.0020831795252725 1.7481853042355826e-09 -4.7131602897965065e-05 -0.00036976067420133214 -0.00018174057851627433 1.2729698664420193e-08 4.979665023293942e-09 0.00016485452463414876 0.00011775569855803547 0.002223535948570096
1.432 0.9999628777491609 0.9998152725296297 1.0008675713339696 3.7793859129991574e-09 -4.731302203612826e-05 -5.810741434828072e-05 -3.1479029905412354e-06 1.3914497291103703e-10 -1.4628417719475485e-09 3.721945221036408e-05 2.6588771119028606e-05 0.0008685733465906137 1.0000000011388186 0.9998417894614359 0.9999999781740343 1.574908438161141e-10 1.440069713138572e-09 1.7596051657257455e-09 1.5693299833161615e-10 -9.150717949589688e-11 -2.142022059463191e-09 1.7438003532431819e-09 2.4750603611192614e-08 4.692597445913692e-08 0.9997896750518466 0.9996915134127761 0.9951886363277368 3.6871819599724333e-08 -1.1328497767388765e-08 -0.00010501052979518598 -0.0002943415215275011 5.1386064315058495e-09 5.70234390503484e-10 0.0003535084058611104 0.00025254836865211866 0.008236412458862781 0.9999957673801981 0.9998387653462368 1.000100631892568 6.245582277628875e-10 -5.980285944692634e-06 -6.1008013394699855e-06 -3.246518927177777e-08 -8.298319431953231e-11 -2.039184271454406e-09 4.23275211049983e-06 3.0237753616369493e-06 0.00010063362370764575 0.9999995720515132 0.9998414829705634 1.0000101949697215 2.0550361170414862e-10 -6.109324318155241e-07 -6.11500702840947e-07 -1.1057609654930901e-10 -9.08028008627868e-11 -2.1313105508195783e-09 4.2797518392590807e-07 3.0654829949244566e-07 1.0195576386113183e-05 0.9998690391157795 0.9997482359340433 1.0019791973762509 2.8525893250963808e-09 -4.59679829053913e-05 -0.00036088307524948556 -0.00018627201647192893 1.2532708430725672e-08 4.69610485764061e-09 0.00016424229181733483 0.00011731835587247446 0.002101416405967486
1.442 0.9999629403016282 0.9998153172073615 1.0008646995616026 3.884440474734652e-09 -4.7194898681750194e-05 -5.797804629800786e-05 -3.2849670291137184e-06 1.388581690803548e-10 -1.5182836977060135e-09 3.7159348914937925e-05 2.6545821906135837e-05 0.0008656643495690611 1.000000001135913 0.9998417894600204 0.9999999782473104 1.5698180876506048e-10 1.4398282439725123e-09 1.814384626864768e-09 1.5232454190755548e-10 -9.136551411940749e-11 -2.1869574777077e-09 1.7733882060285275e-09 2.4766291152581913e-08 4.562787076386918e-08 0.9997880206154145 0.9996903321571459 0.9951113306610845 4.011611721337946e-08 -1.736571465890596e-08 -8.312035751998985e-05 -0.0002498289738701167 3.157526127907869e-09 -8.804413099297336e-10 0.00035294491092455833 0.0002521407143051697 0.00827853737988553 0.9999957681048768 0.999838765864449 1.0001006001128523 6.353619881811557e-10 -5.978791461587189e-06 -6.100799197823474e-06 -3.398603335111769e-08 -8.279486415260946e-11 -2.0849742285781924e-09 4.2320361529176545e-06 3.023264040937901e-06 0.00010060193997814355 0.9999995720539482 0.9998414829729582 1.0000101947772004 2.0613634174416352e-10 -6.109174053741826e-07 -6.115884002875333e-07 -1.3040277010673387e-10 -9.065604572317336e-11 -2.176328892223272e-09 4.279784052301433e-07 3.065518020952961e-07 1.0195508816578717e-05 0.9998699817016731 0.9997489091032222 1.0018758355127018 3.959046217037548e-09 -4.4833119638461473e-05 -0.0003521257227971376 -0.00019047377081797534 1.2335882563079789e-08 4.389308572335931e-09 0.00016371169247759274 0.00011693927669848938 0.001981422406842007
1.452 0.9999630014971141 0.9998153609157568 1.0008618013697488 3.990778307778841e-09 -4.707707039686035e-05 -5.7842708898130945e-05 -3.4213568893570623e-06 1.385259398520571e-10 -1.577335437257912e-09 3.710066378708246e-05 2.650388524564027e-05 0.0008627285463385978 1.00000000113287 0.9998417894585234 0.9999999783259361 1.5658593224918276e-10 1.4397141432324626e-09 1.8068312437910339e-09 1.4830758111497122e-10 -9.123837365521646e-11 -2.232803462988798e-09 1.8106168746193163e-09 2.4779471866735504e-08 4.46412348981406e-08 0.9997865750541821 0.9996893002080705 0.995046911116486 4.267160761766276e-08 -2.2705219331347087e-08 -6.552628021406049e-05 -0.00021082759773927764 1.8596635409509527e-09 -2.2667145713618667e-09 0.00035255602151067824 0.0002518570337842399 0.008308554031856857 0.9999957688259031 0.9998387663800689 1.000100567766133 6.464185416592247e-10 -5.977297227294802e-06 -6.100223859679306e-06 -3.550582442787898e-08 -8.262115215590404e-11 -2.131948545518026e-09 4.231318046736039e-06 3.0227512303250713e-06 0.00010056955066227253 0.9999995720571481 0.9998414829759167 1.0000101945614472 2.068971881858277e-10 -6.109022517937993e-07 -6.116748754336388e-07 -1.4963976594153086e-10 -9.052356888317064e-11 -2.2222851438463353e-09 4.2797518812706014e-07 3.065505610762946e-07 1.0195283022290711e-05 0.9998708236623867 0.9997495103943365 1.0017731410650963 5.0533190256229276e-09 -4.372630281153034e-05 -0.0003435216141102987 -0.0001943574157340231 1.2140161206253343e-08 4.061535172349299e-09 0.0001632552445763054 0.00011661310248848619 0.001863764310382181
1.462 0.9999630612993347 0.999815403628907 1.000858877912738 4.097218744175496e-09 -4.695953635307866e-05 -5.77038021851112e-05 -3.5570626074679054e-06 1.3816340390293037e-10 -1.639834587903771e-09 3.704343560146437e-05 2.646298868677852e-05 0.0008597672767204419 1.0000000011300876 0.9998417894572297 0.9999999783999285 1.564672223071591e-10 1.43982023725582e-09 1.7640719858479407e-09 1.4555769405587231e-10 -9.112502974392613e-11 -2.2795792584398585e-09 1.8295931015552179e-09 2.4789212653843594e-08 4.425995432505594e-08 0.999785323578046 0.999688407026785 0.9949934595058436 4.4573115712940013e-08 -2.735271713719468e-08 -5.148707728574805e-05 -0.00017698433784073728 1.0362494270628872e-09 -3.5871706735645417e-09 0.0003522905445346318 0.0002516606972472021 0.00832971522096032 0.9999957695393678 0.999838766890305 1.0001005349452186 6.577563612562973e-10 -5.9758031493258865e-06 -6.09928960611747e-06 -3.702382969561545e-08 -8.24615541359881e-11 -2.1801086298203803e-09 4.230602723289413e-06 3.022240453571941e-06 0.00010053657306990928 0.9999995720610819 0.9998414829794153 1.000010194322741 2.079358814950063e-10 -6.108868786989829e-07 -6.117571278672809e-07 -1.6761626515165767e-10 -9.040529280942973e-11 -2.2691966288781124e-09 4.2796643542302204e-07 3.065452236878729e-07 1.0194924049393126e-05 0.9998715689682103 0.9997500426449352 1.0016711531484555 6.1222955614274316e-09 -4.264683942105557e-05 -0.000335090938302412 -0.00019793488018238613 1.1945919922831885e-08 3.7149950856725946e-09 0.00016286552639881535 0.00011633451696085073 0.0017486593386729502
1.472 0.9999631196886658 0.9998154453328078 1.0008559299517976 4.202534149195534e-09 -4.684229590357138e-05 -5.756287643915784e-05 -3.692079004096163e-06 1.3777980434805755e-10 -1.7056185568540559e-09 3.698768496302712e-05 2.6423146779781998e-05 0.0008567814741424252 1.0000000011277548 0.9998417894562741 0.9999999784640272 1.566306164264e-10 1.4400562663918522e-09 1.706914322584307e-09 1.4451608993993737e-10 -9.102540828493073e-11 -2.3273042012426826e-09 1.814014199374433e-09 2.479542278430137e-08 4.457091049600742e-08 0.9997842490283556 0.9996876403815573 0.9949492771838648 4.5860105398235987e-08 -3.132104298695648e-08 -4.0351460722217566e-05 -0.00014786961124465945 5.327221182338928e-10 -4.840682297522606e-09 0.00035211109911861035 0.0002515249709006129 0.008344488049872634 0.9999957702428213 0.9998387673934076 1.0001005017079505 6.692561315908756e-10 -5.974309317825253e-06 -6.098131958786319e-06 -3.853956423326194e-08 -8.23161384976197e-11 -2.2294567871489084e-09 4.229894304879026e-06 3.021734660511962e-06 0.00010050310546244082 0.9999995720656727 0.9998414829834015 1.0000101940621158 2.0924453458923796e-10 -6.108713759254558e-07 -6.118299739835134e-07 -1.8389428547619044e-10 -9.030111573951774e-11 -2.317081294996381e-09 4.279537882226507e-07 3.065370047127627e-07 1.0194473029980658e-05 0.9998722216191034 0.9997505087138855 1.0015699050126228 7.154210428576291e-09 -4.159405344090823e-05 -0.00032684493343963127 -0.0002012181727452652 1.1753179186441491e-08 3.3518453824384985e-09 0.00016253537013935512 0.00011609838469309429 0.0016363421161519982
1.482 0.9999631766561115 0.9998154860210496 1.000852957997093 4.305433978979238e-09 -4.672534851101342e-05 -5.7420905798343045e-05 -3.8264041648925e-06 1.373816294515997e-10 -1.7745266980232644e-09 3.693342062572659e-05 2.6384365591349278e-05 0.0008537718063838112 1.0000000011259131 0.9998417894556872 0.9999999785164011 1.5687509217805018e-10 1.4402210761809618e-09 1.6491696012461973e-09 1.4522333706367233e-10 -9.09398626922499e-11 -2.3759980250993095e-09 1.7633735833549886e-09 2.4798968633718094e-08 4.5369994564105626e-08 0.9997833331705107 0.9996869872709865 0.9949128796883056 4.6576556308128323e-08 -3.4629678048596057e-08 -3.156186223386442e-05 -0.00012301480855003483 2.384236608768415e-10 -6.026399635234523e-09 0.0003519909344769583 0.0002514307486891102 0.008354709464704986 0.9999957709347377 0.9998387678882878 1.0001004680902277 6.806076794733205e-10 -5.972815933637883e-06 -6.09683546084016e-06 -4.005294972932149e-08 -8.21847634174488e-11 -2.279994942153202e-09 4.229196243521417e-06 3.0212363244724932e-06 0.0001004692293313655 0.9999995720708061 0.9998414829877925 1.0000101937814967 2.1061151951400395e-10 -6.108559447840786e-07 -6.118894329125363e-07 -1.9843310789599084e-10 -9.021053598798346e-11 -2.3659568237602757e-09 4.279392527763653e-07 3.065274043009594e-07 1.0193976270980999e-05 0.9998727855815073 0.9997509114362253 1.0014694255563887 8.138860145800154e-09 -4.05672853794054e-05 -0.00031878880196339237 -0.00020421919744573154 1.1561759061659549e-08 2.9741845965615673e-09 0.00016225798506115067 0.00011589983948264674 0.0015270760461733794
1.492 0.9999632321992702 0.9998155256919352 1.0008499624027414 4.404692779569605e-09 -4.660869357853048e-05 -5.727848588416443e-05 -3.960038299998553e-06 1.3697238738078402e-10 -1.846398774776269e-09 3.688064358287856e-05 2.6346645629091664e-05 0.0008507387668024003 1.0000000011245191 0.9998417894554388 0.999999978557425 1.5690546638589605e-10 1.4401728859886408e-09 1.598573992658092e-09 1.473645301024472e-10 -9.086744856622877e-11 -2.425681076075028e-09 1.692467819090086e-09 2.4801084666269018e-08 4.62433668420256e-08 0.9997825576894547 0.9996864346348266 0.9948829842632985 4.6769416323852705e-08 -3.730396392140986e-08 -2.465087067125037e-05 -0.00010194150585191356 7.658572656740968e-11 -7.143740363314665e-09 0.0003519111993071241 0.00025136460655996416 0.008361725439829767 0.9999957716141685 0.9998387683742684 1.000100434114404 6.914240488861181e-10 -5.971323138558122e-06 -6.095452482842019e-06 -4.156426858128844e-08 -8.206663246964544e-11 -2.3317260349272143e-09 4.2285112633867274e-06 3.0207473965341137e-06 0.00010043500799938702 0.9999995720763464 0.9998414829924931 1.0000101934834411 2.1173259237787133e-10 -6.108407270322242e-07 -6.119337760557636e-07 -2.1154723198782883e-10 -9.013297803273239e-11 -2.415842184919064e-09 4.2792477466117273e-07 3.0651786002608823e-07 1.0193475382724263e-05 0.9998732647477522 0.9997512535941632 1.0013697403669874 9.067767272147068e-09 -3.9565891749819676e-05 -0.0003109238199582801 -0.00020694963613141434 1.1371383374944323e-08 2.5840495740262995e-09 0.00016202702784631922 0.00011573433506346214 0.0014211664419147196
1.502 0.9999632863197204 0.9998155643466133 1.0008469434283838 4.499411472624666e-09 -4.649233032823506e-05 -5.71359711014719e-05 -4.092982842427797e-06 1.365548203167336e-10 -1.921078276727953e-09 3.68293496776203e-05 2.6309983710307475e-05 0.0008476827333031296 1.0000000011234904 0.9998417894554698 0.999999978588673 1.5659520346635824e-10 1.439950208060697e-09 1.5582247319111373e-09 1.5047611760091568e-10 -9.080807225826655e-11 -2.4763740936862365e-09 1.6265438732283607e-09 2.480265273101554e-08 4.674091044735409e-08 0.9997819049104442 0.9996859698683261 0.9948584930787333 4.6487164632686916e-08 -3.9374068875592186e-08 -1.923326573359744e-05 -8.418289969689038e-05 -4.439001508690167e-12 -8.192383623662452e-09 0.00035185875638275046 0.0002513172456279803 0.008366508675522556 0.9999957722805284 0.9998387688509323 1.0001003997945352 7.015020303124002e-10 -5.969830893905515e-06 -6.094015580107555e-06 -4.307395531764176e-08 -8.196153878785853e-11 -2.384653610470744e-09 4.227841271157171e-06 3.020269237958012e-06 0.00010040048553071874 0.99999957208216 0.9998414829974082 1.0000101931707552 2.1247356904227888e-10 -6.108256843723471e-07 -6.119634691114435e-07 -2.2369823267684023e-10 -9.00683269990163e-11 -2.466756621009668e-09 4.279118820047993e-07 3.065094588351901e-07 1.0193001112821183e-05 0.9998736629114049 0.9997515378994536 1.0012708724200237 9.934313111849179e-09 -3.8589244593282e-05 -0.00030324880398438405 -0.00020942087755227313 1.1181747795667322e-08 2.1834111157394566e-09 0.00016183663535671714 0.00011559766905059468 0.0013189763868354887
1.512 0.9999633390213742 0.9998156019879015 1.0008439012778378 4.589176165450404e-09 -4.637625783647911e-05 -5.6993566757863915e-05 -4.225239814204078e-06 1.361301553486577e-10 -1.9984106542601557e-09 3.677953130443111e-05 2.6274374183198162e-05 0.000844604006874944 1.0000000011227355 0.9998417894557162 0.999999978612109 1.5615932662343e-10 1.4397373693996725e-09 1.5279606549453357e-09 1.5414747347716205e-10 -9.076111737964435e-11 -2.5280982928472835e-09 1.59146623527037e-09 2.480394276112228e-08 4.65374181448041e-08 0.9997813582824108 0.9996855811667636 0.994838474315135 4.577943888508805e-08 -4.0874117290172226e-08 -1.4995910627478208e-05 -6.929844946826244e-05 -3.8334827332688326e-11 -9.172256092184642e-09 0.00035182451642820184 0.0002512823050529183 0.008369753925770879 0.9999957729334564 0.9998387693180225 1.0001003651395124 7.109929804878578e-10 -5.968339014827361e-06 -6.092545411812348e-06 -4.458239541131291e-08 -8.186946248940154e-11 -2.438781434541606e-09 4.2271873462398725e-06 3.0198026147624125e-06 0.00010036568745327247 0.9999995720881292 0.9998414830024536 1.000010192846081 2.1304320536701154e-10 -6.108106320014528e-07 -6.11980722156643e-07 -2.3529499326360204e-10 -9.001646339372184e-11 -2.5187192478684924e-09 4.279014847752067e-07 3.065028065016526e-07 1.0192571212129166e-05 0.999873983753442 0.999751766983512 1.0011728425452875 1.0733715271342366e-08 -3.763673116404752e-05 -0.0002957610951338363 -0.00021164397801392968 1.0992562226919695e-08 1.7741697508333264e-09 0.00016168143192349073 0.00011548598876119617 0.001220946292389553
1.522 0.9999633903094697 0.9998156386195652 1.00084083612262 4.673885904439522e-09 -4.626047519278335e-05 -5.685138871123114e-05 -4.35681151604511e-06 1.3569932436551757e-10 -2.07824483002228e-09 3.673117857071683e-05 2.6239809764236236e-05 0.0008415028370840614 1.0000000011221715 0.9998417894561189 0.9999999786294956 1.5600081498385154e-10 1.4397063620683826e-09 1.5056702348298133e-09 1.580689244435643e-10 -9.072706126416642e-11 -2.580875496768529e-09 1.599414005976953e-09 2.4804888744323797e-08 4.5555179679514084e-08 0.9997809026675484 0.9996852577313902 0.9948221426906294 4.4697110213600575e-08 -4.184169172224039e-08 -1.1687082030545176e-05 -5.688292821708585e-05 -4.635791137543113e-11 -1.0083522990880204e-08 0.00035180221273328126 0.00025125548785504107 0.008371952600628766 0.9999957735727343 0.9998387697753838 1.0001003301548774 7.202486404674862e-10 -5.9668473291663465e-06 -6.091055497357558e-06 -4.6089878505181956e-08 -8.178996933119321e-11 -2.49411417942958e-09 4.22654984223264e-06 3.0193477755395204e-06 0.0001003306230962213 0.9999995720941556 0.9998414830075605 1.0000101925115428 2.1383907300958142e-10 -6.107953983330161e-07 -6.119887873546056e-07 -2.466458072153429e-10 -8.997683357693942e-11 -2.571750323601682e-09 4.278938458770393e-07 3.0649806005233256e-07 1.0192191238620688e-05 0.9998742308355195 0.999751943392581 1.0010756697364498 1.146268971049243e-08 -3.6707753746051617e-05 -0.00028845719727474547 -0.00021362964265595234 1.0803573479939537e-08 1.3581540274578743e-09 0.0001615565201847126 0.00011539578533565718 0.0011276179126000953
1.532 0.9999634401899766 0.999815674245896 1.0008377481159032 4.753348240192932e-09 -4.614498164628753e-05 -5.670950046515584e-05 -4.487700470029192e-06 1.3526314290850407e-10 -2.160433373691079e-09 3.668428011213492e-05 2.620628212877525e-05 0.000838379439174256 1.0000000011217363 0.999841789456634 0.999999978642103 1.5632358861447901e-10 1.439870060461284e-09 1.4886401582952844e-09 1.6193065119458868e-10 -9.070483467066799e-11 -2.6347276233045686e-09 1.6410964743214172e-09 2.4805543054746493e-08 4.401353488295808e-08 0.9997805244807577 0.9996849898680041 0.9948088405064485 4.329175657420323e-08 -4.231748749146762e-08 -9.106225748296937e-06 -4.657110847890159e-05 -4.143411362714454e-11 -1.0926578288342979e-08 0.00035178752507276304 0.0002512339337582115 0.0083734495145303 0.9999957741982367 0.9998387702229274 1.0001002948439566 7.294308457515107e-10 -5.965355823916275e-06 -6.089554689999423e-06 -4.759669809725053e-08 -8.172257819485217e-11 -2.5506577932276875e-09 4.2259285601463765e-06 3.0189045798539013e-06 0.00010029528887567933 0.9999995721001711 0.9998414830126797 1.000010192168601 2.1506062195457857e-10 -6.107799703644665e-07 -6.11990991342565e-07 -2.58058670968675e-10 -8.994975080466741e-11 -2.625870124950494e-09 4.278886849816276e-07 3.064950491994549e-07 1.0191856750154287e-05 0.9998744075977216 0.9997520695861034 1.0009793713598054 1.2118923854981183e-08 -3.580172945834257e-05 -0.0002813331769653237 -0.00021538821966932692 1.0614577006519227e-08 9.371164218182095e-10 0.00016145746181409738 0.00011532388066433396 0.0010396628633983016
1.542 0.9999634886692561 0.9998157088714646 1.0008346374007044 4.827037298048894e-09 -4.602977661429495e-05 -5.6567935299403304e-05 -4.617909437788748e-06 1.3482176271406e-10 -2.244833149563792e-09 3.6638823650912126e-05 2.617378231935629e-05 0.0008352340058328714 1.000000001121392 0.9998417894572357 0.9999999786507658 1.5689842716729407e-10 1.4400745006582806e-09 1.4747923718007152e-09 1.6531308805456863e-10 -9.069418471592047e-11 -2.689677304755656e-09 1.6930250898653014e-09 2.4806242401803864e-08 4.2368227980617166e-08 0.9997802117186194 0.9996847690065612 0.9947980198923794 4.1614563458006446e-08 -4.2344766044141525e-08 -7.094678597071743e-06 -3.803921173608966e-05 -3.1078706590241034e-11 -1.1702032689894609e-08 0.00035177746855270266 0.0002512157783310355 0.008374485012275591 0.9999957748099021 0.9998387706606104 1.0001002592087254 7.38278081243141e-10 -5.963864652954344e-06 -6.088048264083842e-06 -4.910326074185147e-08 -8.166701556337779e-11 -2.608418247563065e-09 4.225322927568294e-06 3.0184726266689345e-06 0.00010025967202665595 0.999999572106134 0.9998414830177829 1.0000101918181896 2.1647591854105302e-10 -6.107645019782993e-07 -6.119897317075456e-07 -2.699519768320861e-10 -8.993457932345454e-11 -2.6810993974434093e-09 4.278853436207059e-07 3.064933933124931e-07 1.0191555831257949e-05 0.9998745173590333 0.9997521479370213 1.0008839632996742 1.2700793664796579e-08 -3.491808992774904e-05 -0.0002743849045221034 -0.00021692970218383276 1.0425419347656248e-08 5.127322097975596e-10 0.00016138025244627358 0.00011526741016198006 0.0009579138932801262
1.552 0.9999635357538665 0.999815742500984 1.0008315041146525 4.894285808791601e-09 -4.591485954724608e-05 -5.642670917524073e-05 -4.747441349918093e-06 1.3437582394173203e-10 -2.3313057642666688e-09 3.659479637283771e-05 2.6142301023637916e-05 0.0008320667157464612 1.0000000011211232 0.9998417894579122 0.9999999786561731 1.5724629171934905e-10 1.4401331595036317e-09 1.4633770176261202e-09 1.6770850962201885e-10 -9.069525379159008e-11 -2.7457477466530226e-09 1.7303358744970458e-09 2.4807319116564122e-08 4.115988668416506e-08 0.9997799539115982 0.9996845876659738 0.9947892266365874 3.9715548306917615e-08 -4.196855067926337e-08 -5.5275940824069415e-06 -3.1004088373813194e-05 -1.940747620790884e-11 -1.2410704417902542e-08 0.0003517699775762505 0.00025119984830957213 0.008375225560127243 0.9999957754077098 0.999838771088419 1.0001002232505485 7.462907961053512e-10 -5.96237400253138e-06 -6.086538573571421e-06 -5.0610064664276075e-08 -8.162308580172072e-11 -2.667403194184856e-09 4.224732154240476e-06 3.0180513602453864e-06 0.0001002237546242987 0.9999995721120281 0.9998414830228586 1.0000101914610502 2.1760371612524603e-10 -6.107491799565498e-07 -6.119859190274779e-07 -2.8283304739231e-10 -8.993048151905208e-11 -2.737459619662865e-09 4.278829545799267e-07 3.0649257229600916e-07 1.0191271902178184e-05 0.9998745633193654 0.9997521807331882 1.000789460065144 1.3207618371956485e-08 -3.405628082649094e-05 -0.00026760819302256675 -0.00021826373436468916 1.0235996763178125e-08 8.659617824351095e-11 0.00016132129370359098 0.00011522380342417982 0.0008833932980241359
1.562 0.999963581450451 0.9998157751392285 1.0008283483926648 4.954736050131047e-09 -4.5800229771182375e-05 -5.6285828462647775e-05 -4.876299107426277e-06 1.339253031269343e-10 -2.4197174630179667e-09 3.6552185216376726e-05 2.6111828790250836e-05 0.0008288777404527414 1.0000000011209231 0.999841789458661 0.9999999786591521 1.5707052593970878e-10 1.4399847026304332e-09 1.45479473775929e-09 1.6868954211322412e-10 -9.070733792557625e-11 -2.8029620036309273e-09 1.7352771990783512e-09 2.4808766796027497e-08 4.07924561729493e-08 0.9997797420267017 0.9996844393836195 0.9947820857697486 3.764348920760785e-08 -4.123482091450364e-08 -4.307122409847312e-06 -2.522091312762197e-05 -8.479858000675703e-12 -1.3053607445166094e-08 0.0003517636304458537 0.0002511854541855972 0.008375785503281878 0.9999957759916605 0.9998387715063544 1.0001001869706967 7.531651143843831e-10 -5.960883933434568e-06 -6.085025980062147e-06 -5.211753058685139e-08 -8.158999793855373e-11 -2.7276195514500154e-09 4.224155387581852e-06 3.017640176654108e-06 0.00010018751793496374 0.9999995721178472 0.9998414830279029 1.0000101910980386 2.1814653867797666e-10 -6.107340650166396e-07 -6.119792284377873e-07 -2.9712783388058036e-10 -8.993780510379358e-11 -2.794972746298594e-09 4.2788061751840275e-07 3.064920000823778e-07 1.019098708953566e-05 0.9998745485624115 0.999752170179363 1.0006958748737023 1.3640223613128771e-08 -3.321576140196409e-05 -0.0002609988748587517 -0.00021939961963457299 1.004625198868382e-08 -3.3977766528284953e-10 0.00016127736426975114 0.00011519076411341143 0.0008173258252954862
1.572 0.9999636257656694 0.999815806790983 1.0008251703682747 5.008607349608972e-09 -4.568588644134484e-05 -5.6145294885835347e-05 -5.004485365982748e-06 1.3347107770344615e-10 -2.5099401037169085e-09 3.651097714463442e-05 2.6082356231884017e-05 0.0008256672501666219 1.0000000011207855 0.9998417894594769 0.9999999786607409 1.5650839157113153e-10 1.4397421447935673e-09 1.4496982548752228e-09 1.6811075713967482e-10 -9.072968919836723e-11 -2.861344789657465e-09 1.7018466201328557e-09 2.4810372406133926e-08 4.13075691830082e-08 0.9997795683416174 0.9996843186246653 0.9947762889250388 3.54459445758311e-08 -4.01899213855342e-08 -3.356785211727392e-06 -2.0480005446306994e-05 8.357814037731358e-13 -1.3631939908894256e-08 0.0003517574731846071 0.00025117225076933116 0.008376242232217413 0.9999957765617568 0.9998387719144194 1.000100150370544 7.590467073068813e-10 -5.9593943325007416e-06 -6.083510154473614e-06 -5.362580023897675e-08 -8.156766508144799e-11 -2.789077209983399e-09 4.223591898582318e-06 3.0172385553175123e-06 0.00010015094687117898 0.9999995721235836 0.9998414830329119 1.0000101907302112 2.1824203420511126e-10 -6.107190447497586e-07 -6.119690395811994e-07 -3.129819541929291e-10 -8.995505768890499e-11 -2.8536613059201935e-09 4.278776042085448e-07 3.0649116002774267e-07 1.0190686018178635e-05 0.9998744760589066 0.9997521183994901 1.0006032197210741 1.4001230951203876e-08 -3.239600412712778e-05 -0.000254552842411476 -0.0002203463299215916 9.856168469808096e-09 -7.649591783889364e-10 0.000161245591211015 0.00011516624988897129 0.0007611130795319967
1.582 0.9999636687061667 0.9998158374610225 1.0008219701740977 5.056534889177143e-09 -4.557182863980818e-05 -5.600510870116753e-05 -5.13200244107103e-06 1.3301326952607884e-10 -2.601851092171115e-09 3.647115938022905e-05 2.605387420121569e-05 0.0008224354180167136 1.0000000011206949 0.9998417894603493 0.9999999786620062 1.559788217531933e-10 1.43959329926794e-09 1.4480000481528794e-09 1.6619037505086053e-10 -9.076219394238491e-11 -2.920920185130927e-09 1.6374217389264224e-09 2.4812202731798723e-08 4.234991622437232e-08 0.9997794263059103 0.9996842206824078 0.994771583399059 3.316865233598256e-08 -3.888015330179755e-08 -2.6169217442046563e-06 -1.6603227248501944e-05 8.322245427863321e-12 -1.4147071439875284e-08 0.00035175091105652055 0.0002511601438061231 0.008376646564357238 0.9999957771179947 0.999838772312612 1.0001001134514504 7.643761719742213e-10 -5.957905012008828e-06 -6.081991287056542e-06 -5.5134654334319285e-08 -8.155562287982587e-11 -2.85178593290938e-09 4.223041261441234e-06 3.016846190519771e-06 0.0001001140335202415 0.9999995721292239 0.9998414830378749 1.0000101903586498 2.1831181154440978e-10 -6.107039311740153e-07 -6.119554502775348e-07 -3.301768821972588e-10 -8.99827971464281e-11 -2.9135486151379434e-09 4.2787354348943853e-07 3.0648976802182157e-07 1.0190359235404233e-05 0.9998743486700506 0.9997520274390918 1.0005115054426053 1.4294725599972844e-08 -3.159649450141769e-05 -0.00024826606927799824 -0.00022111251542834422 9.66576570971114e-09 -1.187601548055926e-09 0.0001612234221361455 0.00011514845276240071 0.0007162370808726329
1.592 0.9999637102785611 0.9998158671540998 1.0008187479418507 5.099167644191835e-09 -4.5458055531592234e-05 -5.586527033510102e-05 -5.258852397412447e-06 1.325522019525335e-10 -2.6953336636601644e-09 3.643271951093028e-05 2.6026373873538385e-05 0.0008191824213283671 1.0000000011206334 0.999841789461267 0.9999999786637519 1.5581165844780665e-10 1.439646058185181e-09 1.4484810287052698e-09 1.6341130850627725e-10 -9.080459366355509e-11 -2.9817135327240826e-09 1.5604579528745672e-09 2.4814866587952797e-08 4.338129960084364e-08 0.9997793104002327 0.9996841415775304 0.9947677627824164 3.08543349211105e-08 -3.735135504852552e-08 -2.0410511754905094e-06 -1.3440276924442521e-05 1.4085311213180373e-11 -1.460053503611271e-08 0.000351743643183911 0.00025114922595013213 0.008377029775115183 0.9999957776603696 0.9998387727009299 1.000100076214497 7.69514667562543e-10 -5.956415863678522e-06 -6.08047060405015e-06 -5.664361071403095e-08 -8.155295937215963e-11 -2.915756613934831e-09 4.2225034326778444e-06 3.0164630516362998e-06 0.000100076778171908 0.9999995721347502 0.9998414830427812 1.0000101899841705 2.1868909547724886e-10 -6.10688616567706e-07 -6.119396802972655e-07 -3.4822963907119864e-10 -9.002034308708764e-11 -2.974657994806392e-09 4.278684820407829e-07 3.064878504315078e-07 1.0190004781217444e-05 0.9998741691509864 0.9997518992677008 1.0004207417691204 1.4525542762070659e-08 -3.0816730905784096e-05 -0.00024213462097515988 -0.00022170651466722535 9.475094158252877e-09 -1.6064433166108437e-09 0.00016120859841046442 0.00011513577999942894 0.0006840654767113335
1.602 0.9999637504894526 0.9998158958749529 1.0008155038022708 5.136906993606546e-09 -4.534456644740475e-05 -5.572578063962994e-05 -5.385037255306609e-06 1.3208852607741702e-10 -2.7902772941597913e-09 3.639564541059228e-05 2.5999846694356892e-05 0.0008159084394198568 1.000000001120591 0.9998417894622225 0.9999999786663132 1.5602306925231312e-10 1.4398445178338608e-09 1.4492622655413532e-09 1.6030729897296832e-10 -9.085613739113341e-11 -3.043750218566597e-09 1.494889857818634e-09 2.4819226101667364e-08 4.393172078311146e-08 0.9997792160007569 0.9996840779614782 0.994764659001751 2.8541185738597556e-08 -3.564829951302706e-08 -1.5929893823555769e-06 -1.0865089894116048e-05 1.836784161788436e-11 -1.4994011925897887e-08 0.0003517356204400289 0.0002511397290404016 0.008377408407321247 0.9999957781888816 0.9998387730793732 1.0001000386602914 7.745151999914167e-10 -5.954926943244808e-06 -6.078949966878556e-06 -5.8152137395115437e-08 -8.155958174413315e-11 -2.981001030251632e-09 4.22197867248996e-06 3.016089327001235e-06 0.0001000391871568332 0.9999995721401524 0.9998414830476239 1.0000101896071194 2.1939354680401084e-10 -6.106731565565777e-07 -6.119236072422468e-07 -3.666067794998874e-10 -9.0066981771123e-11 -3.0370137751284318e-09 4.278627748052675e-07 3.0648566727536797e-07 1.0189626828605746e-05 0.9998739401542522 0.9997517357812767 1.0003309373789362 1.4698694003982224e-08 -3.00562243816753e-05 -0.0002361546593003036 -0.00022213636454029102 9.28423086027339e-09 -2.0203079498433798e-09 0.00016119912956785734 0.00011512683564630448 0.000665569475443783
1.612 0.9999637893454236 0.9998159236283053 1.000812237885141 5.169959061617977e-09 -4.523136083165584e-05 -5.55866402657735e-05 -5.510559175708012e-06 1.3162240279196837e-10 -2.8865779224518576e-09 3.6359925032472e-05 2.5974284233576277e-05 0.0008126136493936851 1.0000000011205694 0.9998417894632184 0.9999999786695603 1.563943369405547e-10 1.440022798372986e-09 1.4487951237337014e-09 1.572702315881063e-10 -9.091639509375644e-11 -3.107056238797312e-09 1.461844823964577e-09 2.4825767065039007e-08 4.374033282974578e-08 0.9997791392531683 0.9996840270270874 0.9947621356077713 2.6260417205367723e-08 -3.3813740109169296e-08 -1.2445731675926928e-06 -8.772472958438396e-06 2.144703931964826e-11 -1.5329322971861094e-08 0.00035172701066922427 0.00025113198254122577 0.008377787732467293 0.9999957787035444 0.9998387734479539 1.0001000007889722 7.791992171699982e-10 -5.953438416248391e-06 -6.0774309197505174e-06 -5.965984529423451e-08 -8.157483505517998e-11 -3.0475327471417553e-09 4.221467353669345e-06 3.0157252848743053e-06 0.00010000126881093627 0.9999995721454342 0.9998414830524045 1.0000101892273805 2.2021059028071858e-10 -6.106577172705536e-07 -6.119087790532354e-07 -3.84916620134812e-10 -9.012233970325946e-11 -3.100640619384705e-09 4.278568668179545e-07 3.0648352901828995e-07 1.0189232316889323e-05 0.9998736642331766 0.99975153880458 1.0002420999470047 1.4819219677820392e-08 -2.9314498279932263e-05 -0.00023032244239909504 -0.00022240981023874805 9.093273527297434e-09 -2.4281045100942808e-09 0.00016119326915717882 0.00011512040283842072 0.0006610384956644612
1.622 0.999963826853039 0.999815950418865 1.0008089503194777 5.198555186660065e-09 -4.5118438106306764e-05 -5.544784893495097e-05 -5.635420516591277e-06 1.31154296607882e-10 -2.9841379944278903e-09 3.632554621096994e-05 2.5949678042686066e-05 0.0008092982225859848 1.0000000011205818 0.9998417894642637 0.9999999786731135 1.5670596867383936e-10 1.4400393584884238e-09 1.4466695688755744e-09 1.544873017552432e-10 -9.098485275896415e-11 -3.1716579992384367e-09 1.4697684945198243e-09 2.4834119873624422e-08 4.2811942611763254e-08 0.9997790769585084 0.9996839864281221 0.994760082148037 2.4031122467244137e-08 -3.188675260816796e-08 -9.738708169658549e-07 -7.075040509549459e-06 2.358471646438814e-11 -1.5608415977639495e-08 0.0003517181594549938 0.0002511263710289781 0.008378164506927686 0.9999957792043805 0.9998387738066881 1.0000999626004192 7.833898069089569e-10 -5.951950423683851e-06 -6.075913887919929e-06 -6.116654968909277e-08 -8.159856810927039e-11 -3.1153652616981358e-09 4.220969778685809e-06 3.0153711401660408e-06 9.99630300814459e-05 0.9999995721506071 0.9998414830571342 1.0000101888445825 2.2092489870946252e-10 -6.106424398996664e-07 -6.118956068064501e-07 -4.029722126266315e-10 -9.018594870694815e-11 -3.1655639197297217e-09 4.2785109213763047e-07 3.0648162985094323e-07 1.0188827947127326e-05 0.9998733438451689 0.9997513100934843 1.00015423619184 1.489227801075646e-08 -2.8591087830367038e-05 -0.00022463432216361464 -0.00022253431478576344 8.902337909440587e-09 -2.82882687121766e-09 0.00016118949228328893 0.0001151154270802133 0.0006699294371283187
1.632 0.9999638630188374 0.9998159762513164 1.0008056412338013 5.223094150328407e-09 -4.500579756334682e-05 -5.5309405251541494e-05 -5.759623752551958e-06 1.3068467063061166e-10 -3.0828666163356515e-09 3.629249657432573e-05 2.5926019588144033e-05 0.0008059623233193364 1.000000001120638 0.9998417894653671 0.9999999786766294 1.5688769812947653e-10 1.439886846600388e-09 1.4436981985671546e-09 1.5201901355106444e-10 -9.106108444805021e-11 -3.237583006289204e-09 1.5096513250221662e-09 2.484312673663246e-08 4.140936414499739e-08 0.9997790264718007 0.9996839542083613 0.9947584094729671 2.1850272805110002e-08 -2.989974005000808e-08 -7.637843705143822e-07 -5.700481411942128e-06 2.500464755938116e-11 -1.5833358600095125e-08 0.00035170953974371393 0.0002511232871650215 0.008378529444396614 0.9999957796914125 0.9998387741555923 1.0000999240945356 7.870629420025836e-10 -5.950462973481894e-06 -6.074398084428948e-06 -6.267219216279775e-08 -8.163028175451402e-11 -3.1845140841620686e-09 4.220486097907218e-06 3.015026996717075e-06 9.9924475317488e-05 0.9999995721556832 0.9998414830618206 1.0000101884583923 2.214705338782397e-10 -6.106273320761659e-07 -6.11883280743082e-07 -4.2071319604560717e-10 -9.02573787147571e-11 -3.231809929344455e-09 4.278455876603915e-07 3.064799955447104e-07 1.0188418924554354e-05 0.999872981354904 0.9997510513372159 1.0000673519205718 1.4923077296054776e-08 -2.7885539742928867e-05 -0.00021908674065080965 -0.00022251706816146517 8.711553274692692e-09 -3.2215543108796204e-09 0.0001611864749570445 0.0001151110005960814 0.0006909450365163787
1.642 0.9999638978493215 0.9998160011303134 1.0008023107563395 5.2441050386805065e-09 -4.489343836716259e-05 -5.51713072182325e-05 -5.8831713365727044e-06 1.3021384105104474e-10 -3.1826797890470587e-09 3.6260763573360934e-05 2.590330026614913e-05 0.0008026061095289913 1.0000000011207397 0.9998417894665295 0.9999999786799996 1.5699573654014728e-10 1.4396874885222323e-09 1.441250198491014e-09 1.4993304230476291e-10 -9.11443745743556e-11 -3.3048586444619084e-09 1.561024654046655e-09 2.4851426851883854e-08 3.9961241661635657e-08 0.9997789856135264 0.9996839287402461 0.9947570458359372 1.9675352726040963e-08 -2.7873146446542887e-08 -6.009682164493812e-07 -4.589160409105503e-06 2.588967631289911e-11 -1.6006326632246193e-08 0.0003517016894172925 0.0002511230805325793 0.008378869611449437 0.99999578016465 0.9998387744946747 1.0000998852714462 7.903233628945562e-10 -5.948975943118255e-06 -6.072882161478439e-06 -6.417670696965761e-08 -8.166900930715489e-11 -3.254995661460065e-09 4.220016337241942e-06 3.0146928710423794e-06 9.98856068023245e-05 0.9999995721606629 0.9998414830664654 1.0000101880687087 2.2190811286326278e-10 -6.106122718300835e-07 -6.118704341394004e-07 -4.380720686996358e-10 -9.033573873769521e-11 -3.299404686038392e-09 4.278403337981233e-07 3.0647854998912855e-07 1.0188008949045789e-05 0.9998725790373933 0.9997507641605285 0.9999814520722347 1.4916396187963543e-08 -2.7197411915863846e-05 -0.00021367622690732896 -0.00022236499607736261 8.521059965435229e-09 -3.605450595546272e-09 0.00016118307517151714 0.00011510634772816728 0.0007223039660429098
1.652 0.9999639313509525 0.9998160250604784 1.0007989590150723 5.262110732679057e-09 -4.478135965569688e-05 -5.503355307828588e-05 -6.006065621390818e-06 1.2974254210398952e-10 -3.28350093797393e-09 3.623033456161557e-05 2.5881511450422993e-05 0.0007992297337848726 1.0000000011208727 0.9998417894677416 0.9999999786833574 1.571031431339116e-10 1.4395924911066549e-09 1.440315283154438e-09 1.483826853953402e-10 -9.123402150075612e-11 -3.3735131218856857e-09 1.6023082754183295e-09 2.4858095702078237e-08 3.8909723628201684e-08 0.9997789525934978 0.9996839086726964 0.9947559336627356 1.7395260779454847e-08 -2.580637956713909e-08 -4.7499936349486494e-07 -3.6920418901730036e-06 2.6381413383466177e-11 -1.6129599112614808e-08 0.0003516951414303266 0.00025112600635215774 0.008379170763148877 0.9999957806240907 0.9998387748239338 1.0000998461315083 7.932925949505734e-10 -5.947489180636966e-06 -6.0713651358112215e-06 -6.567994158374939e-08 -8.171437323056963e-11 -3.3268277305497887e-09 4.219560475341424e-06 3.01436875036839e-06 9.984642562986201e-05 0.9999995721655334 0.9998414830710597 1.0000101876756726 2.2231583265341616e-10 -6.105971072491831e-07 -6.118560774185144e-07 -4.548956442393948e-10 -9.042093666486237e-11 -3.3683756648968294e-09 4.2783525446724597e-07 3.064772192994526e-07 1.0187600392976666e-05 0.9998721390809698 0.9997504501258206 0.9998965407592462 1.4875649826302326e-08 -2.6526273231112564e-05 -0.00020839939478198798 -0.0002220847685226315 8.331005307826358e-09 -3.979762445215973e-09 0.00016117831551990734 0.00011510081129431823 0.0007620653298408544
1.662 0.9999639635301586 0.9998160480464019 1.0007955861376148 5.277500466374475e-09 -4.466956065785266e-05 -5.489614189851652e-05 -6.128308893361245e-06 1.2927073620563012e-10 -3.3852598084332473e-09 3.62011968604388e-05 2.5860644527745126e-05 0.0007958333438723629 1.0000000011210164 0.9998417894689897 0.9999999786869193 1.572212203992064e-10 1.43966569797786e-09 1.4409257274202403e-09 1.4757106382964322e-10 -9.133014665429021e-11 -3.443575248253215e-09 1.6173037406314164e-09 2.4862903517088535e-08 3.855545913465757e-08 0.9997789259463933 0.9996838928874703 0.9947550268823545 1.478051965140327e-08 -2.3662236719570492e-08 -3.777412892047599e-07 -2.9689131507230766e-06 2.6587864719609655e-11 -1.6205557369460125e-08 0.00035169035513113055 0.00025113218055953205 0.008379419496448567 0.9999957810697225 0.9998387751433618 1.0000998066751503 7.960240217213507e-10 -5.9460026221639355e-06 -6.069846968946051e-06 -6.71816932751659e-08 -8.176577528336654e-11 -3.40002867331518e-09 4.219118504292053e-06 3.0140546364997895e-06 9.980693217082546e-05 0.9999995721702745 0.99984148307559 1.0000101872795049 2.2270969000703606e-10 -6.105817747685374e-07 -6.118401779256104e-07 -4.709808316320579e-10 -9.051205311488873e-11 -3.438750996234804e-09 4.2783029924139567e-07 3.064759950841782e-07 1.0187194297251664e-05 0.999871663590187 0.9997501107352119 0.9998126213070309 1.48014744458346e-08 -2.5871703350485923e-05 -0.00020325294144637318 -0.00022168280816201489 8.141542498331414e-09 -4.343818869030486e-09 0.00016117136718722102 0.00011509383984481685 0.000808383313029222
1.672 0.999963994393341 0.9998160700926539 1.0007921922510625 5.290455197271284e-09 -4.455804073568701e-05 -5.475907352941374e-05 -6.249903488966859e-06 1.287995003701018e-10 -3.487893908045024e-09 3.617333777700059e-05 2.5840690897267623e-05 0.0007924170830727843 1.000000001121153 0.9998417894702608 0.9999999786907814 1.572938877901191e-10 1.439839375850046e-09 1.4422672298435192e-09 1.4763607465232434e-10 -9.143193202521216e-11 -3.515074212803535e-09 1.5983398629625803e-09 2.4866191744518913e-08 3.89356371566583e-08 0.9997789044781247 0.9996838804633568 0.9947542887298321 1.1396594470062478e-08 -2.133987675781047e-08 -3.028510194175419e-07 -2.3868774205746164e-06 2.6589266825135316e-11 -1.623668766296816e-08 0.00035168765884530963 0.0002511415483232174 0.008379605033408627 0.9999957815015369 0.9998387754529535 1.0000997669026792 7.984921355961747e-10 -5.944516335520952e-06 -6.068328462460678e-06 -6.86818232415468e-08 -8.182274653452025e-11 -3.4746184498541417e-09 4.218690441949235e-06 3.013750552154601e-06 9.976712629240645e-05 0.999999572174867 0.9998414830800427 1.0000101868803082 2.230368379440401e-10 -6.105663422547639e-07 -6.118235487952018e-07 -4.86189458720217e-10 -9.060858133454747e-11 -3.510558196742067e-09 4.2782547315561396e-07 3.064749312535419e-07 1.0186790359279856e-05 0.9998711545886566 0.9997497474325834 0.9997296962919178 1.4689629677476245e-08 -2.523329240659927e-05 -0.0001982336459540385 -0.0002211652985772308 7.952827494748103e-09 -4.697030029364452e-09 0.00016116153519368545 0.00011508497579501799 0.0008596471889447543
1.682 0.9999640239468853 0.9998160912037869 1.000788777481933 5.300915958189951e-09 -4.444679932903918e-05 -5.4622348043553016e-05 -6.370851894464505e-06 1.2832892989708325e-10 -3.5913477833303748e-09 3.6146744579766796e-05 2.58216419383197e-05 0.0007889810904368763 1.000000001121272 0.9998417894715492 0.9999999786948223 1.5724862442312822e-10 1.4399707549410684e-09 1.4433194349131975e-09 1.4855157363035946e-10 -9.153839193416687e-11 -3.5880396162453055e-09 1.548078007284681e-09 2.4868613936960617e-08 3.980279821919295e-08 0.9997788872223622 0.9996838706476012 0.9947536899515194 6.4540747635832066e-09 -1.8627802569422157e-08 -2.4539048011569453e-07 -1.91908378721896e-06 2.6444431386841554e-11 -1.6225599086727753e-08 0.0003516872123534171 0.0002511538715933665 0.008379720459802124 0.9999957819195333 0.9998387757527085 1.0000997268141831 8.006372286652435e-10 -5.943030463060737e-06 -6.066810624827865e-06 -7.018035666772447e-08 -8.188490944415912e-11 -3.550618474968732e-09 4.218276301625837e-06 3.0134565159690103e-06 9.972700761201608e-05 0.9999995721793034 0.9998414830844132 1.0000101864779642 2.232262483524304e-10 -6.105509524559333e-07 -6.118072088311535e-07 -5.005476924268523e-10 -9.071018716920942e-11 -3.5838262613567337e-09 4.278208176066981e-07 3.0647410020792214e-07 1.018638717094928e-05 0.9998706140218269 0.9997493616055945 0.9996477675776406 1.4527811884866961e-08 -2.461064053979089e-05 -0.00019333836739027005 -0.00022053819225754636 7.765017358970759e-09 -5.038885449841827e-09 0.00016114824479331532 0.00011507384443141176 0.0009145253815625268
1.692 0.9999640521971652 0.9998161113843407 1.0007853419562627 5.30857657744973e-09 -4.4335835843410505e-05 -5.4485965119190476e-05 -6.491156748022409e-06 1.2785983601234194e-10 -3.6955731854511157e-09 3.6121404464044995e-05 2.5803488971186258e-05 0.0007855255009340765 1.0000000011213752 0.9998417894728556 0.9999999786987588 1.5706607996524018e-10 1.4399527692230587e-09 1.4435186102004554e-09 1.5012481574817146e-10 -9.164932989033007e-11 -3.6625017942330253e-09 1.4789141086609045e-09 2.4870920660337832e-08 4.0758505620724166e-08 0.9997788734069524 0.9996838628342397 0.9947532073625528 -1.4448253869496443e-09 -1.5122919969139212e-08 -2.0151617505221277e-07 -1.5436615391709605e-06 2.6195961037410974e-11 -1.6175059582249588e-08 0.0003516889940638182 0.0002511687381213243 0.008379763321887813 0.9999957823237211 0.9998387760426339 1.0000996864095895 8.024348743317797e-10 -5.941545111815011e-06 -6.0652940145857655e-06 -7.167748452300795e-08 -8.195127388929862e-11 -3.628050261842915e-09 4.217876054214856e-06 3.013172513891604e-06 9.968657566193336e-05 0.9999995721835832 0.9998414830887018 1.0000101860721957 2.2325790122381407e-10 -6.105357123633196e-07 -6.117917216960304e-07 -5.142479506441174e-10 -9.081633313893739e-11 -3.658584769697171e-09 4.278163668563316e-07 3.0647354882573867e-07 1.0185982711705391e-05 0.9998700437597103 0.9997489545876661 0.9995668363509028 1.4290704356260954e-08 -2.400335728865507e-05 -0.00018856404266566693 -0.00021980721826270818 7.578268959730318e-09 -5.368953036348711e-09 0.0001611310289522882 0.00011506014380279611 0.0009719525184321385
1.702 0.999964079150537 0.9998161306388385 1.0007818857998032 5.312877144586534e-09 -4.422514956992806e-05 -5.434992381498559e-05 -6.610820742326782e-06 1.2739247544362102e-10 -3.800529084464817e-09 3.6097304548644546e-05 2.578622324090844e-05 0.0007820504453369666 1.0000000011214667 0.9998417894741841 0.9999999787022984 1.568325152608091e-10 1.439794402845759e-09 1.4429805035096418e-09 1.520957020769813e-10 -9.176396713406756e-11 -3.7384917612233906e-09 1.4098791183688713e-09 2.4873873841230273e-08 4.1433863300220047e-08 0.9997788624306901 0.999683856549544 0.9947528227253032 -1.4725022906678936e-08 -1.0093628724202228e-08 -1.6823186295932598e-07 -1.2428294099300219e-06 2.5874495328905714e-11 -1.6088064994559454e-08 0.0003516928127122967 0.000251185590513235 0.008379735592261087 0.9999957827141136 0.9998387763227399 1.000099645688821 8.039498495837848e-10 -5.940060272911162e-06 -6.063778515409554e-06 -7.317346425913796e-08 -8.202178997630116e-11 -3.706937795889432e-09 4.217489624617715e-06 3.012898497474138e-06 9.964582979845059e-05 0.9999995721877114 0.9998414830929128 1.0000101856627148 2.232164562787322e-10 -6.105206130075003e-07 -6.117769713572455e-07 -5.275500993824366e-10 -9.092632617653521e-11 -3.734863629072951e-09 4.2781212514338685e-07 3.0647329077271453e-07 1.0185574780070099e-05 0.9998694455995897 0.9997485276599697 0.9994869031566269 1.393207752502715e-08 -2.3411060862803407e-05 -0.00018390768432108935 -0.0002189778895548203 7.392736996251043e-09 -5.686876076412531e-09 0.00016110951686125962 0.0001150436355225507 0.0010310918403362542
1.712 0.9999641048133399 0.9998161489717882 1.0007784091381962 5.312925570944122e-09 -4.411473969279461e-05 -5.4214222837279234e-05 -6.729846505645602e-06 1.2692718234466283e-10 -3.906181362004593e-09 3.607443191640322e-05 2.5769835933384515e-05 0.0007785560501268884 1.0000000011215484 0.9998417894755367 0.9999999787052521 1.5672655036062983e-10 1.4396109747488358e-09 1.4422052270426982e-09 1.5425642734579193e-10 -9.188184464804001e-11 -3.816040643281224e-09 1.361685560903393e-09 2.4878254359683797e-08 4.158419430751666e-08 0.9997788538519633 0.999683851445557 0.9947525219371924 -3.7513543200192734e-08 -2.25291013803023e-09 -1.4319449722844736e-07 -1.002154119679445e-06 2.5501091539056424e-11 -1.5967957892577913e-08 0.0003516983388624167 0.00025120377042309866 0.00837964311706428 0.9999957830907223 0.9998387765930347 1.0000996046519108 8.053296046163269e-10 -5.938575830624766e-06 -6.062263630928983e-06 -7.466850148540968e-08 -8.209549412931828e-11 -3.787305877826933e-09 4.217116932583689e-06 3.0126344146877593e-06 9.960476910243616e-05 0.9999995721916908 0.9998414830970487 1.0000101852493382 2.2327802911223522e-10 -6.105055391983421e-07 -6.117624580486294e-07 -5.406617897874538e-10 -9.103963729231709e-11 -3.812693990325151e-09 4.2780808671323833e-07 3.0647333837279906e-07 1.018516127758934e-05 0.9998688212687346 0.9997480820534258 0.999407967933755 1.3371859805018532e-08 -2.2833377265459954e-05 -0.0001793663786164903 -0.00021805551008870872 7.208572996317891e-09 -5.992373259464495e-09 0.00016108342344059204 0.00011502413649903313 0.001091292230706802
1.722 0.999964129191896 0.9998161663876828 1.0007749120970706 5.3072632795973945e-09 -4.4004605378809217e-05 -5.4078861005126685e-05 -6.8482365589936406e-06 1.2646510132720648e-10 -4.012503539067352e-09 3.6052773664053374e-05 2.5754318200007265e-05 0.0007750424378197108 1.0000000011216172 0.9998417894769118 0.9999999787075511 1.5692546984771267e-10 1.4395336185178868e-09 1.4415834673162973e-09 1.5649959789274395e-10 -9.200237302154579e-11 -3.895180505956431e-09 1.3489326422775086e-09 2.4884794211175565e-08 4.1117306679155585e-08 0.9997788473922844 0.9996838473037857 0.9947522945381093 -7.669943939533015e-08 1.0609506134021547e-08 -1.2456483417575509e-07 -8.099361194998301e-07 2.5091859548368745e-11 -1.5818630773994896e-08 0.00035170514858658526 0.0002512225708668039 0.008379494721926587 0.9999957834535526 0.9998387768535232 1.0000995632990177 8.067176489077133e-10 -5.937091653809987e-06 -6.060748973647011e-06 -7.616270078126613e-08 -8.21720387145267e-11 -3.869179884047389e-09 4.216757940573602e-06 3.0123802448829866e-06 9.956339266094038e-05 0.9999995721955184 0.9998414831011075 1.0000101848320029 2.2361733964451457e-10 -6.104903598055647e-07 -6.117477913434611e-07 -5.536900157389572e-10 -9.115557153601485e-11 -3.892106778669383e-09 4.278042652969587e-07 3.0647373265197746e-07 1.0184740702215252e-05 0.999868172427202 0.9997476189507674 0.9993300300530269 1.2474894841007883e-08 -2.2269939103095668e-05 -0.0001749372838405336 -0.00021704518175772713 7.025924693072153e-09 -6.285235369598787e-09 0.00016105253975483852 0.00011500151156976964 0.001152048844585677
1.732 0.9999641522925209 0.9998161828910066 1.0007713948021117 5.29342960162288e-09 -4.389474587464597e-05 -5.3943837494320206e-05 -6.965993372466252e-06 1.2600604697701716e-10 -4.119475359220307e-09 3.6032316910024146e-05 2.573966115435335e-05 0.0007715097276324571 1.000000001121667 0.9998417894783055 0.9999999787091777 1.574843493630793e-10 1.4396104059878946e-09 1.441135489744844e-09 1.5876392318757106e-10 -9.212503221251743e-11 -3.97594408814216e-09 1.3724894353496484e-09 2.4893962448849064e-08 4.0108373110143176e-08 0.999778842959697 0.9996838440525462 0.9947521335730796 -1.4355210159776604e-07 3.220916251370342e-08 -1.1089351496696318e-07 -6.567030337742632e-07 2.4657277930676246e-11 -1.5644843609607437e-08 0.00035171277099246845 0.0002512412892244076 0.008379301170610668 0.9999957838026083 0.9998387771042079 1.0000995216303583 8.081370101382012e-10 -5.935607694172725e-06 -6.059234525812096e-06 -7.765612154714539e-08 -8.225040950866603e-11 -3.952587307935396e-09 4.216412658934673e-06 3.0121360018708684e-06 9.952170013531143e-05 0.9999995721991872 0.9998414831050854 1.0000101844106974 2.2428959041014452e-10 -6.104750266899009e-07 -6.117329511189611e-07 -5.666959456322805e-10 -9.127352922516178e-11 -3.973134509806457e-09 4.2780068758969905e-07 3.064745306183165e-07 1.0184312819974762e-05 0.9998675006708196 0.9997471394887423 0.9992530883590323 1.1016781430438879e-08 -2.172038376248164e-05 -0.0001706176285683254 -0.0002159518112293933 6.844934639942218e-09 -6.565324797473085e-09 0.00016101672421855464 0.00011497566697234064 0.0012129703572391585
1.742 0.9999641741215374 0.9998161984862495 1.0007678573792378 5.267318618879766e-09 -4.3785160536946206e-05 -5.380915169030962e-05 -7.083119471312361e-06 1.2555094457413055e-10 -4.227084255867432e-09 3.6013048749637955e-05 2.572585583319618e-05 0.0007679580359730333 1.0000000011216927 0.9998417894797149 0.9999999787101138 1.5828409242533767e-10 1.4397722825196142e-09 1.4406582837494776e-09 1.6093352396238815e-10 -9.224888826306821e-11 -4.0583643254668125e-09 1.4196732162973493e-09 2.4905738980028747e-08 3.8782269036271915e-08 0.9997788406996609 0.9996838418033759 0.9947520358753309 -2.561205504429282e-07 6.86641562821132e-08 -1.0103361919537683e-07 -5.34793348458414e-07 2.4205134984957038e-11 -1.5452723223308177e-08 0.0003517207324094223 0.00025125927454441546 0.008379074144854363 0.999995784137895 0.9998387773450929 1.0000994796461566 8.094281367792895e-10 -5.9341240206326455e-06 -6.057720490719393e-06 -7.91488781973815e-08 -8.233044153180653e-11 -4.037555886420152e-09 4.216081104531091e-06 3.011901701759288e-06 9.947969204293979e-05 0.9999995722026936 0.9998414831089805 1.0000101839854092 2.251749666650862e-10 -6.104596085364763e-07 -6.117181404616516e-07 -5.797949121567333e-10 -9.139286476237593e-11 -4.055809474332417e-09 4.277973547386941e-07 3.064757565855296e-07 1.0183878818803337e-05 0.9998668075345073 0.9997466447605541 0.9991771412199684 8.630753129530782e-09 -2.118435050210432e-05 -0.00016640470969781418 -0.00021478011660226327 6.665739789205424e-09 -6.832573761509764e-09 0.00016097589449237177 0.00011494654458118816 0.0012737530185382233
1.752 0.9999641946852967 0.9998162131779199 1.0007642999550166 5.222280221020888e-09 -4.3675848768388544e-05 -5.367480284058215e-05 -7.199617485799627e-06 1.2510007394129617e-10 -4.335323993846391e-09 3.599495619908748e-05 2.571289315283291e-05 0.0007643874764941287 1.000000001121696 0.9998417894811416 0.9999999787103616 1.5908912742749023e-10 1.4398929930400488e-09 1.4400769580486108e-09 1.6278796354797025e-10 -9.237414995681837e-11 -4.142475019981861e-09 1.4716988386751751e-09 2.491954534351196e-08 3.7454434497615067e-08 0.999778841084303 0.9996838409142846 0.9947520028679953 -4.426846257335055e-07 1.2984126659174965e-07 -9.407240348047211e-08 -4.3801495001863335e-07 2.3741126421732294e-11 -1.5250501332468093e-08 0.00035172859214744907 0.0002512759645989162 0.008378825365119795 0.9999957844594242 0.9998387775761871 1.0000994373466678 8.10291209194459e-10 -5.932640759630696e-06 -6.0562069436403535e-06 -8.064119098750835e-08 -8.241139786606508e-11 -4.124115470401082e-09 4.215763258787356e-06 3.0116773316129867e-06 9.943736943000164e-05 0.9999995722060387 0.9998414831127934 1.0000101835561477 2.2603652977018092e-10 -6.104442322389517e-07 -6.117034341920914e-07 -5.932079174129295e-10 -9.151299832055321e-11 -4.140164639237534e-09 4.2779421381961034e-07 3.064773659945871e-07 1.018344064614151e-05 0.9998660944961478 0.9997461358186913 0.9991021865899149 4.7279220124390454e-09 -2.0661475895743634e-05 -0.00016229589039642924 -0.0002135346337854256 6.488470729201973e-09 -7.086984292150323e-09 0.00016093002002832426 0.0001149141168679603 0.0013341606122166342
1.762 0.9999642139902071 0.9998162269705659 1.0007607226573905 5.147811849547074e-09 -4.356680991001988e-05 -5.354078987915655e-05 -7.315490098413167e-06 1.2465415485061974e-10 -4.4441951536471635e-09 3.597802617293798e-05 2.570076389181842e-05 0.0007607981601275959 1.000000001121683 0.9998417894825907 0.9999999787100244 1.5965710034686508e-10 1.4398884738843654e-09 1.439626466478366e-09 1.640533071513828e-10 -9.249955512713825e-11 -4.228310337602633e-09 1.5106766685866793e-09 2.4934441270274755e-08 3.6459951189743637e-08 0.9997788450549019 0.9996838420905144 0.9947520420175012 -7.465660561678611e-07 2.313194120397566e-07 -8.927742638710901e-08 -3.613654382318175e-07 2.326924247696068e-11 -1.5049589621601988e-08 0.0003517359667280352 0.0002512909099518056 0.008378565922422981 0.9999957847672127 0.9998387777975033 1.0000993947322654 8.103676640075573e-10 -5.931157994319185e-06 -6.0546936492768374e-06 -8.213333385511149e-08 -8.249281833617454e-11 -4.212296209469228e-09 4.215459069960659e-06 3.0114628511367377e-06 9.93947332893018e-05 0.9999995722092297 0.9998414831165312 1.000010183123021 2.2663008289658655e-10 -6.104289816171447e-07 -6.116885973108406e-07 -6.072084241514232e-10 -9.163360055250137e-11 -4.2262339899878855e-09 4.277911755523968e-07 3.064792617607638e-07 1.01830001049759e-05 0.9998653629813052 0.9997456136783628 0.9990282220900674 -1.6186753396935552e-09 -2.015138694096839e-05 -0.00015828859825780918 -0.00021221972255451574 6.313250780283949e-09 -7.328628914002272e-09 0.00016087911524678087 0.00011487838254315002 0.0013940091635801111
1.772 0.9999642320427731 0.9998162398688055 1.0007571256167413 5.027641030255782e-09 -4.345804316768115e-05 -5.340711160733618e-05 -7.4307399179863094e-06 1.2421317731047815e-10 -4.5537047950886176e-09 3.5962245486844766e-05 2.5689458695248628e-05 0.0007571901957641492 1.0000000011216608 0.9998417894840684 0.9999999787093602 1.598065343443745e-10 1.4397794601656394e-09 1.4396712909071498e-09 1.6452599038107053e-10 -9.262495965348839e-11 -4.315904703708482e-09 1.5237209149229076e-09 2.494959115441019e-08 3.606222168142069e-08 0.9997788542369724 0.9996838465366998 0.9947521691041927 -1.2326158428750832e-06 3.971713490269746e-07 -8.605433071344234e-08 -3.008035065134002e-07 2.2792418406155752e-11 -1.4866085423058005e-08 0.000351742540365324 0.00025130378334822025 0.008378305860917666 0.9999957850612814 0.9998387780090556 1.0000993518035146 8.092716072232857e-10 -5.92967570387792e-06 -6.053180243314965e-06 -8.362551097733858e-08 -8.257384232780647e-11 -4.3021301393371096e-09 4.215168490610238e-06 3.011258222555452e-06 9.935178428377678e-05 0.9999995722122736 0.9998414831201985 1.0000101826862968 2.2676778389501242e-10 -6.104138357420618e-07 -6.116732658146023e-07 -6.220001191601173e-10 -9.175390406936939e-11 -4.31405207565676e-09 4.277881677435444e-07 3.0648135861025386e-07 1.0182558312587612e-05 0.9998646143691966 0.9997450793218201 0.9989552451173994 -1.1837606200835333e-08 -1.9653690935590862e-05 -0.00015438032383148886 -0.0002108395723351985 6.140197026717797e-09 -7.557652905077383e-09 0.0001608232332903379 0.00011483936280141275 0.0014531553222192856
1.782 0.9999642488496586 0.9998162518773708 1.0007535089673611 4.837069665128477e-09 -4.33495476188917e-05 -5.327376707455565e-05 -7.5453693739288804e-06 1.2377844192732996e-10 -4.663866638298325e-09 3.5947600834936186e-05 2.5678968062330642e-05 0.0007535636918560072 1.0000000011216374 0.9998417894855801 0.9999999787087555 1.5941820843998942e-10 1.439665658229282e-09 1.4403255501796913e-09 1.641774731326381e-10 -9.274957982681338e-11 -4.405294118454669e-09 1.5056408405052756e-09 2.4964766439571474e-08 3.633601651237642e-08 0.9997788712518857 0.9996838561776255 0.9947524114988721 -1.9956505014463814e-06 6.637860512896518e-07 -8.3914579993423e-08 -2.53062718373211e-07 2.2312549089656775e-11 -1.4722810710165297e-08 0.0003517480583266266 0.00025131437230762867 0.008378054055450663 0.9999957853416527 0.9998387782108613 1.0000993085611622 8.065481369574485e-10 -5.928193788467799e-06 -6.051666610997893e-06 -8.511775217532642e-08 -8.265420700255378e-11 -4.393649962458635e-09 4.214891503225852e-06 3.0110634315253704e-06 9.930852291799641e-05 0.9999995722151783 0.9998414831238019 1.000010182246369 2.263180912976269e-10 -6.103986950129401e-07 -6.116573254601251e-07 -6.376117730623496e-10 -9.187336234257502e-11 -4.403653984730558e-09 4.2778517644053587e-07 3.0648364128317174e-07 1.018211560660508e-05 0.9998638500004421 0.9997445337039362 0.9988832529915543 -2.8082794910698886e-08 -1.916796092526548e-05 -0.0001505686193728087 -0.00020939820782625828 5.969418579069458e-09 -7.774279877124432e-09 0.00016076246024643396 0.00011479709804454616 0.001511487534399262
1.792 0.9999642644177787 0.9998162630011743 1.0007498728494817 4.539572621686744e-09 -4.324132227535385e-05 -5.3140755788943104e-05 -7.65938070477418e-06 1.2334990455010374e-10 -4.77470017524282e-09 3.5934078703639036e-05 2.566928229124329e-05 0.000749918758747504 1.0000000011216204 0.9998417894871325 0.9999999787085974 1.584405164003221e-10 1.4396381517234486e-09 1.441240667250848e-09 1.6316487280722863e-10 -9.287235989639209e-11 -4.496514125284476e-09 1.4599992793248624e-09 2.4980496907249716e-08 3.7117630722342415e-08 0.9997789001528846 0.9996838739675883 0.9947528126373856 -3.1709862946546005e-06 1.0849525398504085e-06 -8.245156009590858e-08 -2.1550051570156637e-07 2.1831396766057525e-11 -1.465197832558362e-08 0.000351752295412049 0.00025132255000262553 0.008377818484101417 0.9999957856083526 0.999838778402939 1.0000992650060474 8.016464019413944e-10 -5.926712156405928e-06 -6.050153100875385e-06 -8.660990168620055e-08 -8.273307466887685e-11 -4.486889492566394e-09 4.214628102848833e-06 3.0108784757964865e-06 9.926494982314814e-05 0.9999995722179525 0.9998414831273478 1.0000101818036382 2.2521171664546917e-10 -6.103834683828455e-07 -6.116411245489806e-07 -6.538861964456472e-10 -9.199137509112755e-11 -4.495075257615043e-09 4.2778223685850267e-07 3.0648616491299134e-07 1.0181671704735578e-05 0.9998630711872343 0.9997439777595124 0.9988122431533163 -5.353030901513897e-08 -1.869371516595702e-05 -0.0001468510974685046 -0.00020789949454929073 5.801016927051868e-09 -7.97881798762896e-09 0.0001606969097222168 0.00011475164494771297 0.0015689193147647449
1.802 0.9999642787544292 0.9998162732454026 1.0007462174120934 4.082657269708207e-09 -4.3133366122237354e-05 -5.300807753698958e-05 -7.772776048655145e-06 1.2292820077527439e-10 -4.886231256068258e-09 3.5921665237503806e-05 2.5660391389627025e-05 0.0007462555115294783 1.0000000011216184 0.9998417894887326 0.9999999787091322 1.5696728544294315e-10 1.4397047332586624e-09 1.441786834332862e-09 1.617422819691629e-10 -9.299355398609755e-11 -4.589601244490712e-09 1.398024238777086e-09 2.499773387520925e-08 3.808806893031387e-08 0.999778947015517 0.9996839043099309 0.9947534378556097 -4.946990481937589e-06 1.7383854787390763e-06 -8.132322506044994e-08 -1.859763206747101e-07 2.1350902535313307e-11 -1.4698539399265391e-08 0.000351754982222654 0.0002513282129175981 0.00837760712587992 0.999995785861415 0.9998387785853124 1.0000992211389945 7.939660111405632e-10 -5.925230799180753e-06 -6.048640343438383e-06 -8.810170731525494e-08 -8.280983541213467e-11 -4.581884374535327e-09 4.214378261222302e-06 3.0107033371652087e-06 9.922106579067489e-05 0.9999995722206058 0.9998414831308444 1.0000101813583677 2.2351929492262029e-10 -6.103681478388593e-07 -6.11625292858657e-07 -6.70569412638158e-10 -9.210760631016486e-11 -4.588352733835581e-09 4.27779392146904e-07 3.064890037573113e-07 1.0181225884350781e-05 0.9998622792267053 0.9997434124128544 0.9987422134303595 -9.275955763929428e-08 -1.8230388731662474e-05 -0.0001432254293177489 -0.000206347144325197 5.635086236904161e-09 -8.171672860497836e-09 0.00016062671769726596 0.00011470307376213953 0.0016253840939863277
1.812 0.999964291867452 0.9998162826156338 1.0007425428168226 3.3928704229407477e-09 -4.3025678072703545e-05 -5.287573192368963e-05 -7.885557563565593e-06 1.2251391160952816e-10 -4.998491147991154e-09 3.5910346095623074e-05 2.5652284980070962e-05 0.0007425740736730032 1.0000000011216423 0.9998417894903886 0.9999999787103833 1.5533010343717047e-10 1.4397903110900243e-09 1.4415115467696806e-09 1.6013829536144834e-10 -9.311230056336975e-11 -4.684592828419397e-09 1.3360876245840307e-09 2.5017327451539126e-08 3.890855601822452e-08 0.9997790207114181 0.9996839536075397 0.9947543816687949 -7.579209528821078e-06 2.733775867646832e-06 -8.02394098886974e-08 -1.627533881470512e-07 2.087196919039768e-11 -1.4924197376181174e-08 0.00035175565412918385 0.00025133116124381993 0.008377429953850133 0.9999957861008814 0.9998387787580133 1.000099176960775 7.829389779857997e-10 -5.923749791308808e-06 -6.047128791405888e-06 -8.959294228430437e-08 -8.288437183805955e-11 -4.678670465042717e-09 4.21414191674723e-06 3.010537971302545e-06 9.917687161062917e-05 0.9999995722231496 0.9998414831343003 1.000010180910603 2.215481247407089e-10 -6.10352808807427e-07 -6.116102830085245e-07 -6.874332552397716e-10 -9.222113831895812e-11 -4.6835233211208304e-09 4.277766704582103e-07 3.0649220407834974e-07 1.0180777111449107e-05 0.9998614754183651 0.9997428385902452 0.9986731623876888 -1.522266663133465e-07 -1.7777295217745472e-05 -0.00013968934278126737 -0.00020474472060525735 5.4717130182064046e-09 -8.353363676991732e-09 0.00016055203760807028 0.00011465146577340591 0.001680831250677287
1.822 0.9999643037654531 0.9998162911179945 1.0007388492431024 2.369739912242922e-09 -4.2918256838295896e-05 -5.274371800206062e-05 -7.997727499794349e-06 1.2210748882191626e-10 -5.111516884526915e-09 3.590010630465722e-05 2.5644952203554524e-05 0.0007388745819763911 1.0000000011217 0.9998417894921064 0.9999999787121816 1.5407544104429593e-10 1.439806387488864e-09 1.4405063470376424e-09 1.5848255771648573e-10 -9.322738209861863e-11 -4.781526199883745e-09 1.291586285560417e-09 2.5039724751482753e-08 3.9322818664308746e-08 0.9997791338883227 0.9996840309607621 0.9947557764366665 -1.1405136638725742e-05 4.2222792378048805e-06 -7.895226799747385e-08 -1.4441983921936546e-07 2.0395686886010415e-11 -1.5411958948971112e-08 0.0003517533578973802 0.0002513308766057158 0.0083773028919539 0.9999957863268003 0.9998387789210753 1.000099132472183 7.680031101395929e-10 -5.92226922024007e-06 -6.0456183531739765e-06 -9.108347925465533e-08 -8.295585700884645e-11 -4.777285003043752e-09 4.213919000191947e-06 3.010382325092015e-06 9.913236802936999e-05 0.9999995722255927 0.999841483137722 1.000010180460202 2.1982424826897235e-10 -6.103375398233364e-07 -6.115960033704871e-07 -7.043479419019061e-10 -9.233215764548205e-11 -4.780624802103159e-09 4.277740962909221e-07 3.0649578094361386e-07 1.0180324296515874e-05 0.999860661086534 0.9997422572359839 0.9986050897807212 -2.4083109943664404e-07 -1.733357648391249e-05 -0.00013624062055550215 -0.00020309564357224417 5.310976199530659e-09 -8.524545002986225e-09 0.0001604730355944572 0.00011459691082152526 0.001735223035813372
1.832 0.9999643144580742 0.9998162987593526 1.0007351368948227 8.78509163404825e-10 -4.2811100774136974e-05 -5.2612034300202974e-05 -8.109288180010521e-06 1.2170924730029132e-10 -5.225351226921135e-09 3.58909300709809e-05 2.5638381594046642e-05 0.0007351571932059797 1.0000000011217896 0.9998417894938861 0.999999978714278 1.5376179977065763e-10 1.4397307061765814e-09 1.4393761542999678e-09 1.5682198712508886e-10 -9.333947018692005e-11 -4.880439562611273e-09 1.2765647603185536e-09 2.5064991220418047e-08 3.921606966209208e-08 0.9997793041661956 0.9996841490199382 0.9947578021371027 -1.685806038628631e-05 6.407095832879593e-06 -7.724885618810589e-08 -1.2982513130621285e-07 1.9923328717362424e-11 -1.62709388927136e-08 0.0003517461045603708 0.00025132611853091714 0.00837725520781596 0.999995786539221 0.9998387790745347 1.0000990876741933 7.483991856220557e-10 -5.920789106679293e-06 -6.044108423413751e-06 -9.257327331337432e-08 -8.302403226938522e-11 -4.877766350823819e-09 4.213709462463192e-06 3.010236357997213e-06 9.908755597599893e-05 0.9999995722279348 0.9998414831411107 1.0000101800069459 2.1889868248017857e-10 -6.103223628518631e-07 -6.115818493037972e-07 -7.2126710394906e-10 -9.243939067162722e-11 -4.879695556789858e-09 4.2777170573814005e-07 3.064997420637417e-07 1.0179866760749381e-05 0.9998598376087037 0.999741669332641 0.9985379971275639 -3.705658473954657e-07 -1.689813858803147e-05 -0.00013287709878435358 -0.0002014031949839883 5.152946460613596e-09 -8.686036570904312e-09 0.00016038988577566214 0.00011453950475254187 0.0017885321721487779
1.842 0.9999643239563383 0.9998163055475656 1.000731406008597 -1.2582219849935952e-09 -4.2704207765060686e-05 -5.248067923729421e-05 -8.220241918536479e-06 1.2131984989151478e-10 -5.3400413433080254e-09 3.588280050691813e-05 2.56325608910478e-05 0.0007314220924494003 1.0000000011218997 0.9998417894957194 0.9999999787164641 1.5469262625503903e-10 1.4396266335279263e-09 1.4388207791792676e-09 1.552005158456054e-10 -9.34476175603241e-11 -4.98137187878062e-09 1.2924667197688322e-09 2.509295001246207e-08 3.862255520677558e-08 0.9997795555379119 0.9996843249843659 0.9947606966733537 -2.4477747245555325e-05 9.554449950900917e-06 -7.49453432701006e-08 -1.1802899890415202e-07 1.9454822363607788e-11 -1.764094074006993e-08 0.0003517298920761493 0.0002513142144585935 0.008377342639716878 0.9999957867381964 0.9998387792184298 1.0000990425681255 7.228843136048214e-10 -5.919309385695597e-06 -6.0425983016366215e-06 -9.406228246009983e-08 -8.308805320181604e-11 -4.980154053372901e-09 4.213513267976675e-06 3.0101000388075287e-06 9.904243682801403e-05 0.9999995722301659 0.9998414831444594 1.0000101795506566 2.1908489970819024e-10 -6.103072145229281e-07 -6.115671210843454e-07 -7.38146832441152e-10 -9.254261427231659e-11 -4.980773747342853e-09 4.277695350266788e-07 3.0650409599092974e-07 1.0179404544531668e-05 0.9998590064505927 0.9997410759260957 0.9984718884130024 -5.572261304581943e-07 -1.646957253881732e-05 -0.00012959666611541754 -0.00019967052280609902 4.99768768367977e-09 -8.838858320747573e-09 0.00016030276536360807 0.00011447934663832544 0.0018407399654532502
1.852 0.9999643322730797 0.9998163114917872 1.0007276568637693 -4.2695419382334384e-09 -4.2597575163719155e-05 -5.234965161675846e-05 -8.330590948686383e-06 1.20939130405553e-10 -5.4556400941268824e-09 3.587569926527705e-05 2.562747678600447e-05 0.0007276695031162887 1.0000000011220116 0.9998417894975944 0.9999999787186168 1.5677348336929279e-10 1.4395878617902484e-09 1.439142250990957e-09 1.5372898259015794e-10 -9.355091974942855e-11 -5.084362354334637e-09 1.3309372907046368e-09 2.512320496741284e-08 3.7684195290421804e-08 0.9997799199319761 0.9996845817174501 0.994764765774539 -3.4915057106410624e-05 1.4003854724309638e-05 -7.188246431679625e-08 -1.0826055516203557e-07 1.8991241092184862e-11 -1.9696115926748432e-08 0.00035169704119338057 0.00025128986063729843 0.00837766952874384 0.9999957869237881 0.9998387793528046 1.0000989971557475 6.895290596348941e-10 -5.917829961581345e-06 -6.0410876830638485e-06 -9.55503964732202e-08 -8.314750512039821e-11 -5.084488165922595e-09 4.213330358450037e-06 3.0099733199615207e-06 9.8997012432508e-05 0.9999995722322681 0.999841483147756 1.0000101790912368 2.2031867252804866e-10 -6.102920014660507e-07 -6.115515161285431e-07 -7.548760006353405e-10 -9.264136205638466e-11 -5.083898714265066e-09 4.27767590898115e-07 3.0650882934498275e-07 1.0178938211473833e-05 0.9998581692083803 0.9997404781556929 0.9984067709290748 -8.211319377671935e-07 -1.6046059330970338e-05 -0.0001263972628918302 -0.00019790064571696263 4.845256192893066e-09 -8.984272335615397e-09 0.00016021184937393368 0.00011441653557739924 0.0018918348032727144
1.862 0.9999643394234597 0.9998163166028347 1.0007238897942539 -8.445361516723891e-09 -4.249119973535787e-05 -5.221895083269538e-05 -8.4403374249038e-06 1.205680147377388e-10 -5.572204838037485e-09 3.586960611588004e-05 2.562311462585199e-05 0.0007238996987685385 1.0000000011221073 0.9998417894994982 0.9999999787206556 1.595859595218691e-10 1.439656204603232e-09 1.4400455593415368e-09 1.5258615952067445e-10 -9.36493598701932e-11 -5.189451161843876e-09 1.3787623099532368e-09 2.5155042957743882e-08 3.6607532297954595e-08 0.9997804388549698 0.9996849489193046 0.994770391149099 -4.8927124673059393e-05 2.0176095146473827e-05 -6.792175645113379e-08 -9.98856471275643e-08 1.8533515965422923e-11 -2.264680033304263e-08 0.00035163350803978533 0.0002512431939269386 0.008378424098053349 0.9999957870960747 0.9998387794777163 1.0000989514393026 6.456807690008185e-10 -5.916350789513052e-06 -6.039576861150835e-06 -9.703743764926375e-08 -8.320217478783928e-11 -5.190810499872944e-09 4.213160625186832e-06 3.0098561159335475e-06 9.895128493929607e-05 0.9999995722342242 0.9998414831509893 1.0000101786286228 2.2222998835293577e-10 -6.10276681290133e-07 -6.115353296963361e-07 -7.712765413527465e-10 -9.27349503946265e-11 -5.189111352945782e-09 4.277658351317151e-07 3.0651388027622766e-07 1.0178468392532401e-05 0.999857327658088 0.9997398772895008 0.9983426562452433 -1.1877975409338232e-06 -1.5625260049209495e-05 -0.0001232768801160567 -0.0001960964575536176 4.695700814417247e-09 -9.123829419984298e-09 0.00016011730461817683 0.00011435116684305107 0.0019418109439246682
1.872 0.9999643454255633 0.9998163208936177 1.0007201052022476 -1.4144881317243697e-08 -4.238507753674788e-05 -5.2088576646672144e-05 -8.549483501850725e-06 1.202068256396749e-10 -5.689797037270952e-09 3.586449849486416e-05 2.561945809635964e-05 0.0007201130171043336 1.0000000011221764 0.9998417895014248 0.9999999787224632 1.625821096014313e-10 1.439784650130934e-09 1.4408656524561512e-09 1.5193854040051088e-10 -9.374234899875169e-11 -5.296679424182675e-09 1.421981797211809e-09 2.518746296196413e-08 3.564118263946225e-08 0.9997811649852131 0.9996854642650767 0.9947780351719907 -6.735964599100203e-05 2.8576945892975757e-05 -6.294205231404445e-08 -9.238080020844851e-08 1.8082286064530038e-11 -2.6738479371744114e-08 0.00035151478996373476 0.0002511568606815209 0.008379931281266373 0.999995787255166 0.9998387795932437 1.0000989054215352 5.879886704007833e-10 -5.914871913645294e-06 -6.038066499474726e-06 -9.85232395137716e-08 -8.325111538284316e-11 -5.2991633037673204e-09 4.213003916322791e-06 3.009748308312277e-06 9.890525678198432e-05 0.9999995722360236 0.9998414831541521 1.0000101781627033 2.24326563495579e-10 -6.102613018269536e-07 -6.11519226728636e-07 -7.871811991971002e-10 -9.282299003130283e-11 -5.2964520796639285e-09 4.277642028582672e-07 3.0651914885363133e-07 1.0177995525638714e-05 0.9998564838113604 0.9997392747641364 0.9982795612848364 -1.6884592017294556e-06 -1.520419370263311e-05 -0.00012023355801675646 -0.00019426073169976932 4.5490639380910224e-09 -9.25942038755972e-09 0.00016001928249249528 0.00011428332703488235 0.0019906675167713863
1.882 0.9999643503010681 0.9998163243796124 1.000716303573658 -2.1803378424993406e-08 -4.227920370060094e-05 -5.195852871571398e-05 -8.658031436255592e-06 1.1985598776023244e-10 -5.8084838152057404e-09 3.5860351024520525e-05 2.56164888836047e-05 0.0007163098761160971 1.000000001122217 0.9998417895033732 0.999999978723868 1.6522422512752388e-10 1.4398722653944539e-09 1.441042754446834e-09 1.5184112208330606e-10 -9.382978459657423e-11 -5.406087482892499e-09 1.4486527318495342e-09 2.521952671783723e-08 3.503247313580501e-08 0.9997821635414724 0.9996861743831991 0.9947882401060716 -9.111327281244093e-05 3.979435733859194e-05 -5.68358562620608e-08 -8.531227660223537e-08 1.7638154388412574e-11 -3.2246805458183446e-08 0.00035130007904547777 0.0002510018356958627 0.0083827263394987 0.9999957874012106 0.9998387796994935 1.0000988591058146 5.123392974396129e-10 -5.913393430215539e-06 -6.036557157476536e-06 -1.0000774776811266e-07 -8.32945664163621e-11 -5.409590123113271e-09 4.212860063423989e-06 3.009649767348642e-06 9.88589310309793e-05 0.9999995722376654 0.9998414831572445 1.0000101776933024 2.2612049249015085e-10 -6.102459631428981e-07 -6.115037671009383e-07 -8.025355909248943e-10 -9.290513818964862e-11 -5.405962108975554e-09 4.2776264309246976e-07 3.0652454858313936e-07 1.0177519913296627e-05 0.9998556399759754 0.9997386722279687 0.9982175094641152 -2.3603545536133616e-06 -1.4779107845178661e-05 -0.00011726538436867553 -0.00019239612535650426 4.405380850491843e-09 -9.393323397924024e-09 0.0001599179098075112 0.00011421308770275262 0.0020384076671293144
1.892 0.9999643540759545 0.999816327079372 1.0007124854947627 -3.193591334881092e-08 -4.217357216348226e-05 -5.1828806216760194e-05 -8.765983631214506e-06 1.1951588637873191e-10 -5.9283347868248444e-09 3.5857134985296926e-05 2.5614186300003875e-05 0.0007124907917703032 1.0000000011222379 0.9998417895053501 0.9999999787247272 1.6700932328780393e-10 1.439847247967946e-09 1.4404941105074465e-09 1.5219095474829877e-10 -9.391038206169142e-11 -5.5177173236707355e-09 1.4511394742648832e-09 2.5250842502411126e-08 3.494429571882298e-08 0.9997835132088118 0.9996871355178827 0.9948016197663393 -0.00012109227383936449 5.448680390719588e-05 -4.950558402091916e-08 -7.831900939735214e-08 1.7201797754919167e-11 -3.9467733893689247e-08 0.000350924503664159 0.00025073187683930263 0.008387648883380026 0.9999957875344014 0.9998387797966041 1.0000988124964076 4.13668990649022e-10 -5.911915406690375e-06 -6.0350489183792595e-06 -1.0149106490978648e-07 -8.333137045002003e-11 -5.5221349723334304e-09 4.2127288886470985e-06 3.009560360040272e-06 9.88123119596894e-05 0.9999995722391565 0.9998414831602725 1.0000101772202619 2.2713137194848734e-10 -6.102307376470004e-07 -6.114890331501083e-07 -8.174422540669823e-10 -9.298122712465219e-11 -5.51768335173841e-09 4.277611433760914e-07 3.0653005575067635e-07 1.017704189928205e-05 0.9998547988183573 0.9997380715857495 0.9981565318274758 -3.2466381991068826e-06 -1.434534972486856e-05 -0.00011437049289696596 -0.00019050518361475637 4.26468061469983e-09 -9.52824617228681e-09 0.00015981327657499218 0.0001141404966818883 0.002085037787615794
1.902 0.9999643567812321 0.9998163290150437 1.0007086516691963 -4.513622862739816e-08 -4.2068175409772364e-05 -5.1699407824543403e-05 -8.873342576864918e-06 1.191868119202807e-10 -6.049424807752864e-09 3.58548177503383e-05 2.561252688244745e-05 0.0007086563959835509 1.0000000011222507 0.9998417895073655 0.9999999787250663 1.6747356136077242e-10 1.4397240562657535e-09 1.4396307986250147e-09 1.527872717968036e-10 -9.398425725068188e-11 -5.631611567624995e-09 1.4275852473710736e-09 2.5281787171902242e-08 3.538175419703936e-08 0.9997853063767875 0.9996884137009172 0.9948188417203613 -0.00015813550424454266 7.336079873756328e-05 -4.0860114135787825e-08 -7.109849982102221e-08 1.6773351945979368e-11 -4.8702182122555616e-08 0.00035028968427843464 0.0002502767764721687 0.008395949853508446 0.9999957876549823 0.9998387798847508 1.0000987655988476 2.858063510863323e-10 -5.910437822631087e-06 -6.0335413705984235e-06 -1.0297339108371845e-07 -8.336173543332112e-11 -5.6368428022382215e-09 4.212610174015872e-06 3.0094799297165523e-06 9.876540544061216e-05 0.9999995722405087 0.9998414831632447 1.0000101767435943 2.2687409850029544e-10 -6.102156105443841e-07 -6.114746142798087e-07 -8.321021916268736e-10 -9.305033371061544e-11 -5.631658699282584e-09 4.27759716398832e-07 3.065357117908361e-07 1.0176561892952775e-05 0.9998539634242597 0.9997374750419407 0.9980966680894606 -4.395822783382089e-06 -1.3897248382926432e-05 -0.00011154706203421673 -0.00018859034329310242 4.126985694959443e-09 -9.66735635527404e-09 0.00015970541935095254 0.00011406556615727463 0.002130566784042384
1.912 0.9999643584536289 0.9998163302128599 1.0007048029339398 -6.206917420379387e-08 -4.19630042959929e-05 -5.157033203305562e-05 -8.98011072169364e-06 1.1886896419275513e-10 -6.1718320461445815e-09 3.585336224739664e-05 2.56114840083758e-05 0.000704807453504622 1.0000000011222685 0.999841789509429 0.9999999787251557 1.6631217966985615e-10 1.4395928486376276e-09 1.4390305867113916e-09 1.534600961434439e-10 -9.405085748442603e-11 -5.747813007186624e-09 1.3826477677025091e-09 2.531331729101766e-08 3.617852816208657e-08 0.9997876484427144 0.9996900842559133 0.9948405986457358 -0.00020293221958085557 9.713631029464146e-05 -3.081254607262822e-08 -6.339518456719962e-08 1.635374019532887e-11 -6.023515787413759e-08 0.0003492534189661732 0.00024953499182639574 0.008409393153059353 0.9999957877632553 0.9998387799641494 1.0000987184202648 1.2153102674123707e-10 -5.908960579835362e-06 -6.032033935995951e-06 -1.0445489641035421e-07 -8.338461692948874e-11 -5.7537601927976775e-09 4.212503621253383e-06 3.0094082652272744e-06 9.871821896606598e-05 0.999999572241735 0.9998414831661715 1.000010176263567 2.2496303738801208e-10 -6.102004918853096e-07 -6.114599327616733e-07 -8.466851975109522e-10 -9.311207305327085e-11 -5.7479318750454625e-09 4.27758372728378e-07 3.0654158593914966e-07 1.0176080111337474e-05 0.9998531373527796 0.9997368851392758 0.998037967474791 -5.860657283863278e-06 -1.342802034329309e-05 -0.00010879331405089988 -0.00018665393658244376 3.9923127181835035e-09 -9.814289479962727e-09 0.00015959429850906408 0.00011398825631356242 0.0021750053301096673
1.922 0.9999643591361798 0.9998163307035624 1.0007009402727303 -8.34555155601703e-08 -4.185804795947796e-05 -5.144157756439934e-05 -9.086290360270018e-06 1.1856244169874204e-10 -6.295638789040604e-09 3.585272653396856e-05 2.5611027592138548e-05 0.0007009448763791069 1.0000000011223014 0.9998417895115479 0.9999999787254346 1.6360132618212342e-10 1.4395508667937359e-09 1.4390257004539197e-09 1.5418222717058538e-10 -9.41099939208803e-11 -5.866365574578621e-09 1.3273892606093603e-09 2.5346559493053048e-08 3.705357447377768e-08 0.9997906559625998 0.9996922304793522 0.9948675683615922 -0.0002559280994173749 0.00012649998217275775 -1.9280435268288628e-08 -5.499117303005393e-08 1.5943801432773457e-11 -7.430996882190047e-08 0.0003476200256344992 0.00024836674494688204 0.008430320060939342 0.9999957878595859 0.999838780035062 1.0000986709695625 -8.711464782085197e-11 -5.9074835718496405e-06 -6.0305262807980615e-06 -1.0593560638627244e-07 -8.34003351227585e-11 -5.872934097188232e-09 4.212408840326733e-06 3.009345089852274e-06 9.867076145801927e-05 0.9999995722428454 0.9998414831690609 1.0000101757806386 2.2132955978356416e-10 -6.1018528460657e-07 -6.114446563207188e-07 -8.612182694514712e-10 -9.316652363670324e-11 -5.866546648358939e-09 4.2775711536340157e-07 3.0654774102738284e-07 1.0175596248111544e-05 0.999852324678135 0.9997363047885829 0.9979804892356003 -7.696396494560609e-06 -1.2929712867885818e-05 -0.00010610751434760832 -0.00018469819459563354 3.860672508296747e-09 -9.973131562627292e-09 0.00015947976775154558 0.0001139084533830803 0.0022183650736022267
1.932 0.9999643588786489 0.999816330522699 1.0006970648252433 -1.100488996824506e-07 -4.1753293780735e-05 -5.1313143569214454e-05 -9.19188362940698e-06 1.182681345059855e-10 -6.4209302110915426e-09 3.5852863546742436e-05 2.5611123905175883e-05 0.0006970697346500716 1.000000001122354 0.9998417895137273 0.999999978726296 1.599390416166896e-10 1.4396288099917429e-09 1.4395052852662514e-09 1.5507582764760471e-10 -9.416144810540168e-11 -5.987313049404198e-09 1.2768772609005083e-09 2.538242503064519e-08 3.7719213329754724e-08 0.9997944534991656 0.9996949413903721 0.9949003632860666 -0.00031722958919425326 0.00016204758751801326 -6.189976717334974e-09 -4.569960355819243e-08 1.5543417108868537e-11 -9.109881080630678e-08 0.00034513351976708264 0.0002465891489395233 0.008461631715227522 0.9999957879444119 0.9998387800978024 1.0000986232574154 -3.484122924103629e-10 -5.906006756225236e-06 -6.029018514231451e-06 -1.0741539804013229e-07 -8.340819122697154e-11 -5.99441252469181e-09 4.2123253732192535e-06 3.009290076026208e-06 9.862304320614986e-05 0.9999995722438481 0.9998414831719191 1.0000101752952615 2.163710868351571e-10 -6.101699577508097e-07 -6.114288964493037e-07 -8.755789218912103e-10 -9.321319670854521e-11 -5.987547417907923e-09 4.2775595962868386e-07 3.065542257924646e-07 1.0175109488497121e-05 0.9998515300133614 0.999735737285694 0.9979243027243235 -9.9584763259239e-06 -1.239319878530374e-05 -0.00010348797064379174 -0.00018272525091436156 3.732070905056155e-09 -1.0148367262216887e-08 0.00015936153440008485 0.00011382594106774889 0.0022606577700018107
1.942 0.9999643577377157 0.9998163297107594 1.0006931778905348 -1.4260575948119275e-07 -4.164872736025705e-05 -5.1185029493186165e-05 -9.296892621521711e-06 1.1798568158638583e-10 -6.547795597690157e-09 3.585372104347993e-05 2.5611735533272455e-05 0.0006931832617425721 1.0000000011224246 0.9998417895159661 0.9999999787278647 1.5632183994704523e-10 1.4397709933178634e-09 1.4400523038084923e-09 1.5629884232862594e-10 -9.420480548692249e-11 -6.110700761309384e-09 1.244971930945491e-09 2.5421357535525885e-08 3.798400521077637e-08 0.9997991691194867 0.9996983085147847 0.9949394715532053 -0.0003865168255351329 0.00020421888658182284 8.514512262136753e-09 -3.536108568103841e-08 1.5153363060281033e-11 -1.1067164544752869e-07 0.0003414761519382231 0.00024397516447347323 0.008506639071697806 0.9999957880182474 0.999838780152738 1.000098575296184 -6.706470099680354e-10 -5.9045301739517364e-06 -6.027511050762186e-06 -1.0889411235404378e-07 -8.340799232541663e-11 -6.1182440408408464e-09 4.212252717665692e-06 3.0092428612659403e-06 9.857507606571984e-05 0.9999995722447454 0.9998414831747492 1.000010174807665 2.1084585996305156e-10 -6.10154566818834e-07 -6.114130696339276e-07 -8.896093457552782e-10 -9.325176578876479e-11 -6.110979484490239e-09 4.2775494625743703e-07 3.065610756837333e-07 1.0174618939336564e-05 0.9998507585104286 0.9997351863115133 0.997869486914383 -1.269968317433892e-05 -1.1808235295020072e-05 -0.00010093303196255372 -0.00018073714514609066 3.6065080292389565e-09 -1.034479197972945e-08 0.00015923910970622477 0.00011374036480955846 0.0023018943391203235
1.952 0.9999643557768565 0.9998163283130903 1.0006892809235022 -1.8184985387748802e-07 -4.1544332515779485e-05 -5.105723474175168e-05 -9.401319544019419e-06 1.1771564711308105e-10 -6.676326873309949e-09 3.585524174836756e-05 2.561282147953373e-05 0.000689286852905146 1.0000000011225065 0.9998417895182605 0.9999999787299169 1.5375749438736766e-10 1.4398795145450213e-09 1.4402839887432902e-09 1.578893097484665e-10 -9.423977398334844e-11 -6.236574243288795e-09 1.2389777611885234e-09 2.54632369626302e-08 3.7790555285479774e-08 0.9998049286272557 0.9997024217634634 0.9949851935986203 -0.0004629764965119021 0.00025322976696043976 2.4855038979381348e-08 -2.38437600274033e-08 1.4773781525591637e-11 -1.3296568031269791e-07 0.0003362746414700305 0.0002402580566447571 0.008568738962952576 0.9999957880816831 0.9998387802002917 1.0000985270998592 -1.0619179328507052e-09 -5.903053907061555e-06 -6.0260042709514755e-06 -1.1037171042314157e-07 -8.339958103305778e-11 -6.244478010872837e-09 4.212190318482346e-06 3.0092030424084407e-06 9.852687374976622e-05 0.9999995722455373 0.9998414831775514 1.0000101743177845 2.055129605748137e-10 -6.101392102408136e-07 -6.113975581686144e-07 -9.032715257056037e-10 -9.328177218973776e-11 -6.2368891987767315e-09 4.2775412320559356e-07 3.0656830030472794e-07 1.0174124097176824e-05 0.9998500158323339 0.9997346559120691 0.9978161292903736 -1.5966982974500722e-05 -1.1163595736040686e-05 -9.844108756064835e-05 -0.00017873582641640158 3.4839790238658468e-09 -1.056738802907878e-08 0.00015911174971939174 0.00011365118930915254 0.002342083866591474
1.962 0.999964353065896 0.9998163263795733 1.0006853755235023 -2.2843391687726957e-07 -4.1440091343336726e-05 -5.092975841953703e-05 -9.505166803034148e-06 1.1745825363766787e-10 -6.806619457624879e-09 3.585736373572245e-05 2.5614337436676907e-05 0.0006853820554235216 1.000000001122588 0.9998417895206038 0.9999999787319991 1.5282606762284008e-10 1.4398860886924279e-09 1.4401186520441802e-09 1.5968002228772455e-10 -9.426587382848922e-11 -6.3649792491733755e-09 1.257714848040746e-09 2.5507460656187384e-08 3.719076062148104e-08 0.9998118487636606 0.9997073645718225 0.995037579493527 -0.0005452656440913824 0.00030900795597859856 4.279865162022369e-08 -1.1047379227449393e-08 1.4405371784836618e-11 -1.57757996724819e-07 0.0003291156217177862 0.00023514243589295295 0.008650906105683413 0.999995788135385 0.9998387802409403 1.0000984786840736 -1.529928436131646e-09 -5.901578004506364e-06 -6.024498254780127e-06 -1.1184835907453303e-07 -8.33822843228306e-11 -6.373165254636567e-09 4.2121375361814485e-06 3.0091701534015783e-06 9.847845195937164e-05 0.9999995722462204 0.9998414831803244 1.0000101738253748 2.007263904019091e-10 -6.10123955628178e-07 -6.113824442441499e-07 -9.167323403723027e-10 -9.330310661160227e-11 -6.365323012145045e-09 4.277535097387222e-07 3.065758638034058e-07 1.017362503643305e-05 0.9998493080944846 0.9997341504566274 0.9977643240740349 -1.979824484917496e-05 -1.0447278155308726e-05 -9.601056609199324e-05 -0.00017672315668175584 3.364475314956126e-09 -1.0821165497411017e-08 0.00015897838911875208 0.00011355765102149451 0.002381232602908466
1.972 0.9999643496802056 0.9998163239640532 1.0006814634147971 -2.829015352342798e-07 -4.13359844034073e-05 -5.080259933090917e-05 -9.608436947564702e-06 1.1721361901949996e-10 -6.938771349587199e-09 3.586002109556092e-05 2.561623626140572e-05 0.000681470550073113 1.0000000011226575 0.999841789522987 0.9999999787336641 1.534691514475161e-10 1.439797844548544e-09 1.4397770495808587e-09 1.6135642012218742e-10 -9.428301625020178e-11 -6.495962961621269e-09 1.2933938150258975e-09 2.5553202897614395e-08 3.630943139013603e-08 0.9998200297587527 0.9997132085731459 0.9950963734425092 -0.0006315154944816448 0.00037113943411943694 6.223230252479428e-08 3.0884939417873493e-09 1.4049115334750135e-11 -1.8464394153697928e-07 0.00031957045350118146 0.00022832199534707497 0.008755044202038886 0.9999957881800877 0.9998387802752089 1.000098430066095 -2.0815688870439833e-09 -5.900102438223653e-06 -6.022992779642767e-06 -1.133243727734078e-07 -8.335588615611364e-11 -6.504356920010799e-09 4.212093632604679e-06 3.009143657046157e-06 9.842982822582516e-05 0.9999995722467943 0.9998414831830685 1.000010173330243 1.9625384901403003e-10 -6.101087963445317e-07 -6.113675071164971e-07 -9.303062025966316e-10 -9.331555296246345e-11 -6.4963277898499274e-09 4.277530769546993e-07 3.065836883918074e-07 1.0173122344434436e-05 0.9998486417750367 0.9997336745736387 0.9977141698086279 -2.421914297126719e-05 -9.646787973099456e-06 -9.363993520794227e-05 -0.00017470091380595107 3.247983270378519e-09 -1.1110980097869704e-08 0.00015883757260241654 0.00011345870892070783 0.002419343043931572
1.982 0.9999643456995687 0.9998163211235274 1.0006775464191746 -3.4565279693092077e-07 -4.123199105561767e-05 -5.067575621753436e-05 -9.711132507894426e-06 1.169818541717778e-10 -7.072882542070164e-09 3.5863144885832836e-05 2.5618468653379963e-05 0.0006775541242071972 1.0000000011227064 0.9998417895254058 0.9999999787346692 1.5512985425707764e-10 1.4396850082964868e-09 1.4395516552953623e-09 1.6261663192694211e-10 -9.429136527487617e-11 -6.629572819119287e-09 1.3351383081509775e-09 2.559974824550222e-08 3.532207666575768e-08 0.9998295477424615 0.9997200081699564 0.9951609724287651 -0.0007193810106884571 0.0004388327354676437 8.293745691267059e-08 1.857263619603108e-08 1.3703968497284229e-11 -2.13023922309375e-07 0.0003072279408017823 0.00021950289697139657 0.008881302418435433 0.9999957882165807 0.9998387803036631 1.000098381264651 -2.7222557957050892e-09 -5.898627115862792e-06 -6.021487550351532e-06 -1.148000529299394e-07 -8.332036009431228e-11 -6.6381047889767545e-09 4.212057797987952e-06 3.0091229664643784e-06 9.838102149429891e-05 0.9999995722472618 0.999841483185787 1.000010172832428 1.9144027922569375e-10 -6.100936615384764e-07 -6.113524536239187e-07 -9.442952768745367e-10 -9.331870993345258e-11 -6.6299515054901895e-09 4.277527658242459e-07 3.065916901478342e-07 1.0172616938011215e-05 0.9998480235965708 0.9997332330661997 0.9976657663865416 -2.9240537626376663e-05 -8.749484798875563e-06 -9.1327701558405e-05 -0.0001726707944434991 3.134485419298536e-09 -1.1441336827168196e-08 0.00015868739052241296 0.00011335299831727358 0.002456413202150255
1.992 0.9999643412067702 0.9998163179171383 1.000673626421905 -4.1691727926518636e-07 -4.112808991478596e-05 -5.054922801523689e-05 -9.813255843681489e-06 1.1676312377013696e-10 -7.209055436851975e-09 3.5866664308147755e-05 2.562098399376554e-05 0.000673634637762299 1.000000001122731 0.9998417895278582 0.9999999787350203 1.5712614136793854e-10 1.4396250214535742e-09 1.4395595627063578e-09 1.6332402554604064e-10 -9.429011288467825e-11 -6.765857145878057e-09 1.3721740213032662e-09 2.5646677344646037e-08 3.443296542024063e-08 0.9998404476122467 0.9997277954309763 0.9952304057841526 -0.000806137342207366 0.0005109074827850258 1.045694583124657e-07 3.534788977860051e-08 1.3370840373540533e-11 -2.4210129235354123e-07 0.00029173195862228934 0.0002084306687370133 0.009027511869118671 0.9999957882456937 0.9998387803268961 1.000098332299511 -3.4552099069397207e-09 -5.897151936675446e-06 -6.019982447820532e-06 -1.1627553661910854e-07 -8.327558662969447e-11 -6.774461481197139e-09 4.212029199590188e-06 3.0091074810056426e-06 9.83320515518509e-05 0.9999995722476325 0.9998414831884871 1.0000101723322294 1.8559037276326986e-10 -6.100784742182138e-07 -6.113371672507192e-07 -9.588362160885351e-10 -9.331246942040776e-11 -6.766242994283641e-09 4.277525232924931e-07 3.0659981579137534e-07 1.0172109824127718e-05 0.9998474603842404 0.9997328308107201 0.9976192116655395 -3.485661579648427e-05 -7.74297640522661e-06 -8.907241094527895e-05 -0.0001706344168565002 3.023960850840913e-09 -1.1816193322936825e-08 0.00015852542696206064 0.00011323879358605028 0.002492436190195288
2.002 0.9999643362859809 0.9998163144050177 1.0006697053329963 -4.967373955737605e-07 -4.102425935955226e-05 -5.0423013925303735e-05 -9.914809108426509e-06 1.165574502399591e-10 -7.34739416762755e-09 3.587050800563274e-05 2.562373127127646e-05 0.00066971398420221 1.0000000011227335 0.9998417895303471 0.9999999787348675 1.5899439857280748e-10 1.4396466781604219e-09 1.4396808363529294e-09 1.6354251026530539e-10 -9.427976762553356e-11 -6.904864246862431e-09 1.39559945313001e-09 2.5693760661686106e-08 3.384293447806151e-08 0.9998527369877029 0.9997365757655238 0.9953033413336051 -0.0008888192097073481 0.0005858117785822461 1.2664730805168284e-07 5.3276612055289483e-08 1.3051042249426737e-11 -2.708940191670326e-07 0.0002728199083624365 0.00019491769196538656 0.009188903144843844 0.9999957882682732 0.9998387803455134 1.000098283190868 -4.280978973438941e-09 -5.895676848302412e-06 -6.018477589660124e-06 -1.1775076001092951e-07 -8.322131757459647e-11 -6.913480620438804e-09 4.212007013515918e-06 3.009096607776375e-06 9.828293842825866e-05 0.9999995722479197 0.9998414831911798 1.0000101718300871 1.7831192395733472e-10 -6.100632052560061e-07 -6.113217675111491e-07 -9.738645269169834e-10 -9.329699000922523e-11 -6.905251334063429e-09 4.277523187391012e-07 3.0660804192054837e-07 1.0171601891544637e-05 0.9998469589079844 0.9997324726441981 0.9975745978696527 -4.104401217267542e-05 -6.615537009300723e-06 -8.687264834065816e-05 -0.00016859332377313336 2.916384749294185e-09 -1.223877495829119e-08 0.00015834872890536166 0.00011311398598633865 0.00252740023082262
2.012 0.9999643310210443 0.9998163106470638 1.0006657850462661 -5.849639859368249e-07 -4.092047802507612e-05 -5.029711327279528e-05 -1.0015794344353452e-05 1.1636466793655281e-10 -7.48800322319475e-09 3.5874605393893045e-05 2.562666003164399e-05 0.0006657940489426717 1.000000001122719 0.9998417895328762 0.9999999787343609 1.6060735664591228e-10 1.439716957440207e-09 1.4397142721272885e-09 1.6344186029041173e-10 -9.425960292649748e-11 -7.046644410919138e-09 1.3992414012234124e-09 2.5740736575731018e-08 3.370205015131709e-08 0.999866381851767 0.9997463248055041 0.9953781216707057 -0.0009643941068594886 0.0006616705875865526 1.4855891881758462e-07 7.212879046789712e-08 1.2743572955029806e-11 -2.982626059176635e-07 0.00025035747237927495 0.0001788680404057417 0.009358217622657738 0.9999957882851593 0.9998387803601161 1.0000982339586688 -5.197408312335068e-09 -5.894201860750035e-06 -6.016973175383516e-06 -1.1922555440412687e-07 -8.315776867754442e-11 -7.0552165842056344e-09 4.211990427359161e-06 3.0090897613841804e-06 9.823370188402259e-05 0.9999995722481398 0.9998414831938771 1.0000101713264145 1.696172109381509e-10 -6.10047887863068e-07 -6.113064555191141e-07 -9.892110310019823e-10 -9.327165371860417e-11 -7.047027023024266e-09 4.27752130891871e-07 3.0661634328290995e-07 1.0171093797982622e-05 0.9998465257181922 0.9997321632468225 0.9975320080038594 -4.7762039379922765e-05 -5.356523217470579e-06 -8.472703762874947e-05 -0.0001665489853051465 2.8117293239388422e-09 -1.2711420896700893e-08 0.00015815380420713927 0.0001129760820789424 0.0025612891776009687
2.022 0.9999643254937761 0.9998163067017268 1.0006618673989984 -6.812645325042708e-07 -4.0816725241451695e-05 -5.017152530839114e-05 -1.0116213627459761e-05 1.1618504914771353e-10 -7.630988657152414e-09 3.587888796703896e-05 2.56297213091637e-05 0.0006618766679750158 1.000000001122692 0.9998417895354501 0.999999978733575 1.620507592281455e-10 1.4397742926933511e-09 1.439585250477881e-09 1.6315332460784758e-10 -9.422924761354436e-11 -7.191247554594309e-09 1.3809951714422978e-09 2.578734206612652e-08 3.404217610575027e-08 0.9998813043810802 0.9997569868555829 0.9954528311669263 -0.0010299556484465464 0.0007363642336201686 1.6958500431108588e-07 9.15761389301174e-08 1.2449262968269213e-11 -3.2295600130828984e-07 0.00022436544564283494 0.00016029665157670916 0.00952623532031449 0.9999957882971615 0.9998387803712835 1.0000981846220647 -6.20004467437438e-09 -5.892727013938376e-06 -6.015469279019008e-06 -1.2069978962955617e-07 -8.308406192609634e-11 -7.199724750072232e-09 4.211978639538652e-06 3.0090863627367404e-06 9.81843610051523e-05 0.9999995722483073 0.9998414831965906 1.0000101708215177 1.5977634519306558e-10 -6.100325834173319e-07 -6.112913058340271e-07 -1.0047442401751016e-09 -9.323677662161899e-11 -7.1916210529998184e-09 4.2775193439097726e-07 3.0662468034633595e-07 1.0170585889886063e-05 0.9998461669851049 0.9997319070272397 0.9974915125219015 -5.495404345419635e-05 -3.956759899937791e-06 -8.263424109891074e-05 -0.00016450280183425954 2.7099641075453303e-09 -1.3235460310853614e-08 0.00015793665361909276 0.000112822226492866 0.0025940835793397546
2.032 0.9999643197823864 0.9998163026248811 1.0006579541347713 -7.85142877285174e-07 -4.071298141452034e-05 -5.00462491443025e-05 -1.0216069145417184e-05 1.1601871369849013e-10 -7.776456113111469e-09 3.588329052241992e-05 2.56328685017312e-05 0.0006579635892959475 1.0000000011226569 0.9998417895380731 0.999999978732543 1.6341343744977092e-10 1.4397802776803078e-09 1.4394139524098752e-09 1.6269093733337395e-10 -9.41895101023232e-11 -7.338724438597652e-09 1.3444008384318102e-09 2.5833680208885404e-08 3.473350357945869e-08 0.9998973833096398 0.999768475158274 0.9955253907845103 -0.0010829200383356127 0.0008076329100665524 1.8894169965774622e-07 1.1119514614362641e-07 1.2168011472607572e-11 -3.436756986289668e-07 0.00019503552166138743 0.00013934059719856494 0.009682643943797068 0.9999957883050413 0.9998387803795605 1.0000981351990341 -7.282761050241108e-09 -5.891252325875631e-06 -6.013965780499163e-06 -1.2217345250004e-07 -8.300087312979091e-11 -7.347060080027833e-09 4.211970880371527e-06 3.0090858572357724e-06 9.81349338459635e-05 0.9999995722484346 0.9998414831993295 1.0000101703156168 1.49081379879436e-10 -6.100173304740274e-07 -6.112761978585443e-07 -1.0204506585457904e-09 -9.31920696226984e-11 -7.339084664995893e-09 4.277517099147214e-07 3.066330336595984e-07 1.0170078129441709e-05 0.9998458883520778 0.9997317080177229 0.9974531664717525 -6.254978331477184e-05 -2.4088700528432502e-06 -8.059295877126486e-05 -0.0001624561067502432 2.6110558849281636e-09 -1.3811135649899176e-08 0.00015769283840198563 0.00011264925013238285 0.002625762255402493
2.042 0.9999643139601198 0.9998162984688536 1.0006540468716403 -8.959681318948231e-07 -4.060922836721304e-05 -4.9921283877951696e-05 -1.0315363158033442e-05 1.1586552818852629e-10 -7.924511406134263e-09 3.5887752229300026e-05 2.5636058133561695e-05 0.00065405643942763 1.0000000011226162 0.9998417895407476 0.9999999787313268 1.6467519405050395e-10 1.439747506968378e-09 1.43939193985687e-09 1.6198890693494826e-10 -9.414010550594575e-11 -7.489127297075446e-09 1.2986059622231802e-09 2.58805359874447e-08 3.5530682828729465e-08 0.9999144569627794 0.9997806740717007 0.9955936741133263 -0.0011212069948454604 0.0008732000366018164 2.0583835900608207e-07 1.304809156158355e-07 1.1899444914638368e-11 -3.5915578257211765e-07 0.00016273400650753208 0.00011626171863300441 0.00981710210099804 0.9999957883095 0.9998387803854488 1.0000980857061539 -8.438358441741586e-09 -5.889777764730792e-06 -6.012462490354942e-06 -1.2364660972141887e-07 -8.29080171485939e-11 -7.497279854335652e-09 4.211966449906947e-06 3.009087744562542e-06 9.808543706432999e-05 0.9999995722485298 0.9998414832021021 1.000010169808919 1.377083885735396e-10 -6.100021163833918e-07 -6.112609409148845e-07 -1.0363957835972977e-09 -9.313741676010947e-11 -7.489469934488777e-09 4.277514671364702e-07 3.066414485496222e-07 1.0169570116875737e-05 0.9998456948116253 0.9997315697856151 0.997417007304836 -7.046862810552873e-05 -7.075272166723586e-07 -7.860192754369996e-05 -0.00016041016898345425 2.514968583846157e-09 -1.4437567851774149e-08 0.00015741758066725308 0.0001124537417795037 0.002656304279149319
2.052 0.9999643080941829 0.9998162942816581 1.0006501470772462 -1.01300976106737e-06 -4.050544964395105e-05 -4.9796628777493745e-05 -1.041409788669927e-05 1.1572539063694066e-10 -8.075259142626623e-09 3.5892217456878704e-05 2.5639250446316114e-05 0.0006501566968810238 1.0000000011225723 0.999841789543476 0.9999999787300511 1.6574763974377347e-10 1.4397246948327009e-09 1.4395891502064342e-09 1.6101341417861245e-10 -9.408077360203724e-11 -7.642508434772287e-09 1.2558367825069528e-09 2.592919098645347e-08 3.618308789617498e-08 0.9999323288623897 0.9997934430879535 0.9956556348697626 -0.0011433869422449088 0.0009309047750874157 2.195434714020937e-07 1.4887187471139277e-07 1.1644487824935947e-11 -3.68253596637776e-07 0.00012799679411533416 9.144300732816368e-05 0.009920322281706999 0.999995788311169 0.9998387803894008 1.0000980361584264 -9.6590235000081e-09 -5.8883032656223756e-06 -6.0109593405933695e-06 -1.2511929667779032e-07 -8.280529117252483e-11 -7.650441197700942e-09 4.211964741688592e-06 3.0090915949873185e-06 9.803588559722029e-05 0.9999995722485997 0.9998414832049123 1.0000101693016539 1.257368532624625e-10 -6.099868926128907e-07 -6.112454649430826e-07 -1.0526135969698797e-09 -9.307320106041062e-11 -7.642829951828713e-09 4.277512490610489e-07 3.066500321826157e-07 1.016906124885411e-05 0.9998455906111127 0.9997314953659465 0.9973830534779895 -7.86232885077176e-05 1.150384360429021e-06 -7.665992004026286e-05 -0.00015836619537198227 2.421664492196392e-09 -1.5112767390367614e-08 0.00015710588938660995 0.00011223213804476155 0.0026856912055599432
2.062 0.999964302245002 0.999816290106464 1.00064625605181 -1.1354755807031825e-06 -4.040163074822537e-05 -4.9672283350931926e-05 -1.0512275429474052e-05 1.1559807259441865e-10 -8.228803197790327e-09 3.589663631183654e-05 2.564240978223459e-05 0.0006462656738251608 1.0000000011225267 0.9998417895462615 0.9999999787288544 1.6658647364793183e-10 1.439751376228201e-09 1.4398766334857758e-09 1.5984568130629793e-10 -9.401170796859653e-11 -7.798921767456194e-09 1.2273096213231055e-09 2.598076106707209e-08 3.6520498595055196e-08 0.9999507755644014 0.9998066224476346 0.9957094339790761 -0.0011487790285389233 0.0009788324121354202 2.2944920699461262e-07 1.6578345250030511e-07 1.140193861468665e-11 -3.7004254707448736e-07 9.153338962126969e-05 6.539142695740461e-05 0.009985013500277407 0.9999957883106075 0.999838780391817 1.00009798656914 -1.093666987780824e-08 -5.886828773484116e-06 -6.009456462139942e-06 -1.2659143302548381e-07 -8.269295378771953e-11 -7.806601919366734e-09 4.211965234525613e-06 3.0090970390599234e-06 9.798629251720389e-05 0.9999995722486498 0.9998414832077662 1.0000101687940344 1.1325092369642761e-10 -6.099716195011108e-07 -6.112298995436215e-07 -1.0690228896454583e-09 -9.299921359814507e-11 -7.799218528415716e-09 4.277511071095592e-07 3.066588898903521e-07 1.0168550958050311e-05 0.9998455791922538 0.9997314872182045 0.9973513039087436 -8.692375728245461e-05 3.1657087070058606e-06 -7.476574304480415e-05 -0.0001563253329638051 2.3311035255344023e-09 -1.5833686685019805e-08 0.00015675270182179333 0.00011198082434250815 0.0027139093385164775
2.072 0.9999642964658235 0.9998162859813111 1.0006423749193174 -1.2625495212022257e-06 -4.029775928005465e-05 -4.9548247227857605e-05 -1.0609897772843629e-05 1.1548376763525863e-10 -8.385246614753141e-09 3.590096488981695e-05 2.564550476253882e-05 0.0006423845063923115 1.0000000011224832 0.9998417895491065 0.999999978727813 1.672346367110224e-10 1.439822291206348e-09 1.4400318414664762e-09 1.586708105326152e-10 -9.393314252591377e-11 -7.958421343040955e-09 1.2193210233053873e-09 2.6035584305433657e-08 3.647993968711709e-08 0.9999695561742561 0.9998200399519013 0.995753553781749 -0.0011374894333053816 0.0010154309186724275 2.3512454374404538e-07 1.8064708630197025e-07 1.1172947113224305e-11 -3.638962210863663e-07 5.435077927500227e-05 3.8826251167375476e-05 0.01000656478817574 0.9999957883083036 0.9998387803930467 1.0000979369497827 -1.2263271079923894e-08 -5.8853542803433e-06 -6.007954079708176e-06 -1.2806283458268858e-07 -8.257129005894732e-11 -7.965820893451731e-09 4.211967466670508e-06 3.0091037442718367e-06 9.793666913215416e-05 0.9999995722486845 0.9998414832106678 1.0000101682861855 1.0037841252035134e-10 -6.099563019785259e-07 -6.112144665907408e-07 -1.0854386094747487e-09 -9.291561229339283e-11 -7.958690456734145e-09 4.2775106691765697e-07 3.066680548584597e-07 1.016803896776645e-05 0.9998456631656774 0.9997315472081522 0.9973217382732974 -9.528113390358783e-05 5.337054935046968e-06 -7.291823556610294e-05 -0.00015428867131501203 2.2432438424535657e-09 -1.6596308839276624e-08 0.00015635302853267137 0.00011169623842864844 0.002740951821369449
2.082 0.9999642908026396 0.9998162819390582 1.0006385046265762 -1.393426344226408e-06 -4.019382494273037e-05 -4.942451995689975e-05 -1.0706966884356539e-05 1.1538204304788873e-10 -8.544690276458998e-09 3.5905165280471536e-05 2.5648508290801704e-05 0.0006385141531459875 1.000000001122443 0.9998417895520144 0.9999999787269035 1.6773758291467233e-10 1.4398892382413495e-09 1.4399317812106848e-09 1.5768481431241567e-10 -9.384484240372424e-11 -8.121061980559922e-09 1.2314851717404108e-09 2.609317758596975e-08 3.609427767261788e-08 0.9999884228234108 0.999833518457275 0.9957868880703798 -0.001110385994619403 0.0010396029695984188 2.3634864086996055e-07 1.929498235173523e-07 1.0956657664507954e-11 -3.495523773635472e-07 1.9754402405282775e-05 1.4107423680650429e-05 0.009983402930865588 0.9999957883046734 0.9998387803933884 1.0000978873100705 -1.3631229943843264e-08 -5.883879822964088e-06 -6.006452318651053e-06 -1.2953330642821308e-07 -8.243977847356844e-11 -8.128157543165936e-09 4.2119710197992676e-06 3.0091114032262794e-06 9.78870252048512e-05 0.9999995722487081 0.9998414832136215 1.0000101677781228 8.720899946966017e-11 -6.099409888490415e-07 -6.11199289372216e-07 -1.1016649572298595e-09 -9.282241928194529e-11 -8.121300808035722e-09 4.2775111364338454e-07 3.066774741913278e-07 1.016752545351671e-05 0.9998458443189638 0.9997316766135571 0.9972943180710796 -0.00010361104531720966 7.660922954198026e-06 -7.111626677114666e-05 -0.00015225724477181115 2.1580417111768014e-09 -1.7395766734430634e-08 0.00015590209031607154 0.00011137496817934602 0.002766820353343845
2.092 0.9999642852944037 0.9998162780075351 1.0006346459492332 -1.5273410474844595e-06 -4.008981943360316e-05 -4.9301100888964454e-05 -1.0803484808627229e-05 1.1529287087299736e-10 -8.707234125347264e-09 3.590920536848746e-05 2.5651397411082238e-05 0.0006346554005763022 1.0000000011224084 0.9998417895549863 0.9999999787260577 1.6799696705844166e-10 1.4398989891929025e-09 1.4396585090341646e-09 1.5699877820430984e-10 -9.374738181942677e-11 -8.286899281030419e-09 1.2582654996895079e-09 2.6152739704512324e-08 3.545916134583949e-08 1.0000071313029517 0.9998468834771154 0.9958087994529885 -0.0010690125591545712 0.0010507650259322843 2.3311980874560883e-07 2.0226956074881875e-07 1.0752844796983385e-11 -3.2714702884395486e-07 2.7117561846883998e-05 1.937052484576573e-05 0.009917009276827376 0.9999957883000682 0.9998387803930945 1.0000978376581147 -1.5033712864708627e-08 -5.8824054450301814e-06 -6.004951098673539e-06 -1.310027383350682e-07 -8.229873095659854e-11 -8.293672189873666e-09 4.211975525206949e-06 3.0091197421747352e-06 9.783736909023592e-05 0.9999995722487232 0.9998414832166297 1.0000101672698076 7.365790057102171e-11 -6.09925732852904e-07 -6.111842862905835e-07 -1.1175909894857879e-09 -9.271978945079895e-11 -8.2871062537103e-09 4.277512071832924e-07 3.066870583944746e-07 1.0167010959396254e-05 0.9998461236541681 0.99973187615099 0.9972689883270079 -0.00011183644139283667 1.0131903066778558e-05 -6.93587340965714e-05 -0.000150232034652303 2.0754522019996113e-09 -1.8226485904187097e-08 0.00015539543723537625 0.00011101383657986082 0.0027915263799267965
2.102 0.9999642799734848 0.999816274209867 1.000630799503393 -1.6635914195057078e-06 -3.9985736264492046e-05 -4.917798924143384e-05 -1.0899453695838819e-05 1.1521584867207983e-10 -8.872975888211498e-09 3.591305846183303e-05 2.5654153042468454e-05 0.0006308088742246472 1.0000000011223806 0.9998417895580253 0.9999999787252635 1.6770948005511984e-10 1.4398372593669786e-09 1.4394274591810657e-09 1.5661021774795615e-10 -9.364058018743075e-11 -8.455990268241366e-09 1.2921422082580354e-09 2.6213647324812167e-08 3.4695827912065863e-08 1.0000254510526505 0.9998599703164626 0.9958191395036503 -0.001015453529634702 0.0010488685079275417 2.2564014776660998e-07 2.0830163085896422e-07 1.0562080784690531e-11 -2.9721273832854077e-07 6.174450155459981e-05 4.4109377610901654e-05 0.009811624448095236 0.9999957882947799 0.9998387803923744 1.0000977880006714 -1.6464816352239574e-08 -5.880931153015975e-06 -6.0034502049758e-06 -1.324711330137636e-07 -8.214866586359845e-11 -8.462426177202515e-09 4.211980678328694e-06 3.0091285351805107e-06 9.778770774082201e-05 0.9999995722487331 0.9998414832196958 1.0000101667612584 5.941362383191217e-11 -6.099105483353263e-07 -6.111692410324185e-07 -1.1332188824031538e-09 -9.260806234167327e-11 -8.456163358323807e-09 4.277513087520791e-07 3.066967375967537e-07 1.0166496116392092e-05 0.9998465014490605 0.9997321460195611 0.997245679767327 -0.00011988962787568484 1.2742930321944408e-05 -6.764456173240753e-05 -0.00014821397126497883 1.9954287028605022e-09 -1.908234318564014e-08 0.00015482904285791187 0.00011060996900638408 0.002815091668801637
2.112 0.9999642748662888 0.9998162705649191 1.0006269657612183 -1.8015530681272682e-06 -3.9881570565690275e-05 -4.9055184275102946e-05 -1.0994875752289483e-05 1.151510587246969e-10 -9.042012585289028e-09 3.5916702778727465e-05 2.565675961249455e-05 0.0006269750540434121 1.0000000011223644 0.9998417895611355 0.999999978724639 1.6648399091354395e-10 1.4397427628631253e-09 1.4394067873532202e-09 1.5645217670028452e-10 -9.352459355521664e-11 -8.628392255015834e-09 1.3253601893895549e-09 2.627545972186091e-08 3.394106572758679e-08 1.000043173795873 0.999872630233943 0.9958182316270464 -0.0009521646752699365 0.001034382174534907 2.1428035852315917e-07 2.1087387674069343e-07 1.0383597782299672e-11 -2.6064064437941225e-07 9.620021532647953e-05 6.872404157581336e-05 0.009673703152389425 0.99999578828905 0.9998387803914014 1.0000977383433756 -1.7919488578704285e-08 -5.879456901060871e-06 -6.00194947079026e-06 -1.339385580092195e-07 -8.19897690204186e-11 -8.634480905095839e-09 4.21198624238549e-06 3.009137606637069e-06 9.77380467664348e-05 0.9999995722487426 0.9998414832228247 1.000010166252627 4.40692552580468e-11 -6.098953964316222e-07 -6.111539857114872e-07 -1.148615882668342e-09 -9.248719737539891e-11 -8.628531038412752e-09 4.277513937739594e-07 3.067064689847111e-07 1.0165981488549465e-05 0.9998469773353295 0.9997324859567777 0.9972243112891575 -0.0001277134887821435 1.548557270052923e-05 -6.597269947624351e-05 -0.00014620393576302 1.917923280726065e-09 -1.99568357926716e-08 0.00015419937030646916 0.00011016084037655692 0.0028375482530844202
2.122 0.9999642699939864 0.9998162670878176 1.0006231450688714 -1.940687138574669e-06 -3.977731890346557e-05 -4.8932685423609104e-05 -1.1089753167116417e-05 1.150979287725809e-10 -9.214439109903511e-09 3.5920120839458335e-05 2.5659204621778573e-05 0.0006231542924984483 1.0000000011223642 0.9998417895643213 0.9999999787244158 1.6409597622964184e-10 1.4396792749695824e-09 1.4395841317331147e-09 1.564651966873139e-10 -9.33999961663178e-11 -8.80416424299836e-09 1.3501363113737098e-09 2.6337569223779542e-08 3.335654693349721e-08 1.0000601202788173 0.9998847352455412 0.9958068207822839 -0.0008817894226875718 0.0010082389825156743 1.9953222453622703e-07 2.0994921797782626e-07 1.0217998735324806e-11 -2.1861139242665319e-07 0.00012868985419329317 9.193352802327318e-05 0.009511202802146639 0.999995788283077 0.9998387803903187 1.0000976886908863 -1.939326616974425e-08 -5.877982620255134e-06 -6.0004489097335945e-06 -1.3540507309029148e-07 -8.182182896812489e-11 -8.809899188352763e-09 4.211992035809134e-06 3.009146818903293e-06 9.76883906735248e-05 0.9999995722487595 0.9998414832260228 1.000010165744182 2.738371028831703e-11 -6.098802135588317e-07 -6.111385323092743e-07 -1.163841118299011e-09 -9.235778562680439e-11 -8.804267999345975e-09 4.277514455005049e-07 3.0671620234032574e-07 1.0165467665714617e-05 0.999847550386731 0.9997328953015127 0.997204792547002 -0.00013526193234508608 1.835033258627508e-05 -6.434212181062165e-05 -0.0001442027619005644 1.8428874640797037e-09 -2.0843249861481834e-08 0.00015350341011169662 0.00010966430215939227 0.0028589377896370617
2.132 0.9999642653732855 0.9998162637904997 1.000619337665335 -2.080541668495685e-06 -3.9672979109455224e-05 -4.8810492266670286e-05 -1.118408807740632e-05 1.1505634413756988e-10 -9.390349693195012e-09 3.592329881843605e-05 2.566147818101483e-05 0.0006193468338041456 1.0000000011223886 0.9998417895675897 0.9999999787248346 1.6071535320837314e-10 1.4396879370646164e-09 1.439792793121409e-09 1.5663320109786807e-10 -9.326690545441504e-11 -8.983365428763233e-09 1.359716192605394e-09 2.639908378914008e-08 3.3099572789501054e-08 1.0000761447907833 0.9998961813414313 0.995785997530129 -0.0008069800637513173 0.0009717543039495979 1.819572527432839e-07 2.0561665918083226e-07 1.0064280711172769e-11 -1.725046549489447e-07 0.00015862941493026482 0.00011332096431316633 0.0093327992250042 0.9999957882770205 0.9998387803892419 1.0000976390469412 -2.088199934995278e-08 -5.8765082650859385e-06 -5.998948690069083e-06 -1.3687069468475857e-07 -8.16452163696708e-11 -8.988744410388262e-09 4.211997914134643e-06 3.0091560583107285e-06 9.763874316816578e-05 0.9999995722487921 0.9998414832292979 1.000010165236202 9.517847363811056e-12 -6.098649586436155e-07 -6.111230480330114e-07 -1.1789111860210629e-09 -9.221974360530945e-11 -8.983433806376252e-09 4.27751447203087e-07 3.0672586121111297e-07 1.0164955329116482e-05 0.9998482192106604 0.9997333730594121 0.997187026498316 -0.0001424996605362412 2.132694321823036e-05 -6.275182706137381e-05 -0.00014221123776056297 1.7702718905467807e-09 -2.1734824155346927e-08 0.00015273869259992113 0.00010911859119989474 0.002879310432833112
2.142 0.99996426101719 0.9998162606822566 1.0006155437009283 -2.220747961464168e-06 -3.956855009425358e-05 -4.86886043771021e-05 -1.127788258656749e-05 1.1502537104532243e-10 -9.56983658722621e-09 3.592622590676319e-05 2.5663572555481685e-05 0.0006155528327445547 1.0000000011224415 0.9998417895709453 0.9999999787260162 1.569529614009269e-10 1.4397565209131944e-09 1.4398640129352714e-09 1.5696456167355568e-10 -9.312556197101005e-11 -9.166055964628045e-09 1.3506351469797217e-09 2.6459242360410047e-08 3.324639079746358e-08 1.000091137377323 0.9999068900550582 0.9957571058593548 -0.000730240717759262 0.0009265249077076748 1.6213902559969446e-07 1.9807326949435964e-07 9.92297717119008e-12 -1.2379933054923743e-07 0.00018570838467924593 0.00013266472749671852 0.009147121144925108 0.9999957882710064 0.9998387803882614 1.0000975894143755 -2.2381744124580384e-08 -5.8750338444956015e-06 -5.9974489817848625e-06 -1.3833541380439912e-07 -8.146068139507376e-11 -9.171080774304102e-09 4.212003758200658e-06 3.0091652294242643e-06 9.758910725883653e-05 0.9999995722488478 0.9998414832326555 1.0000101647288506 -8.916385423363375e-12 -6.098496435058293e-07 -6.111077016972469e-07 -1.1938173057510542e-09 -9.207347291596766e-11 -9.166088921999303e-09 4.27751384696059e-07 3.0673537367092855e-07 1.0164445017357725e-05 0.9998489820375516 0.9997339179667608 0.9971709117804229 -0.0001494014062290473 2.4404645325314187e-05 -6.120083661327782e-05 -0.00014023010747974343 1.7000256944760319e-09 -2.262490062528196e-08 0.00015190327936512668 0.0001085223236086927 0.002898723357458454
2.152 0.9999642569357112 0.9998162577702416 1.0006117632546518 -2.3610134707712674e-06 -3.9464031635787475e-05 -4.8567021177051504e-05 -1.1371138804079413e-05 1.1500521968288041e-10 -9.752990940450049e-09 3.592889372183435e-05 2.566548174409907e-05 0.0006117723720315562 1.0000000011225225 0.9998417895743884 0.9999999787278915 1.5367773765733444e-10 1.4398316341543934e-09 1.4397700267511505e-09 1.574542626519029e-10 -9.297601316432031e-11 -9.352297685135277e-09 1.3243294988331997e-09 2.6518001932904826e-08 3.373897717668202e-08 1.000105023876713 0.999916808479385 0.995721644773843 -0.0006538041576058696 0.0008743192434324777 1.4064459635256054e-07 1.8760059493567018e-07 9.793372637656406e-12 -7.397643929546437e-08 0.00020978291458149137 0.00014986220965438425 0.008962083605396845 0.9999957882651267 0.9998387803874441 1.000097539795179 -2.3888875844736664e-08 -5.873559409839048e-06 -5.9959498147715624e-06 -1.3979923493042228e-07 -8.126814295256983e-11 -9.356973328770012e-09 4.212009471142563e-06 3.0091742579169297e-06 9.753948510825603e-05 0.9999995722489268 0.999841483236098 1.000010164222096 -2.70371762233191e-11 -6.098343216922798e-07 -6.110925208369341e-07 -1.2085643498255302e-09 -9.191926298970673e-11 -9.352295559192032e-09 4.2775125544242103e-07 3.067447252662131e-07 1.0163936716609614e-05 0.9998498368038466 0.9997345285497473 0.99715634482723 -0.0001559508024102553 2.757243334661303e-05 -5.96881942564562e-05 -0.00013826007293926449 1.6320980645085126e-09 -2.350705806176463e-08 0.00015099573919410706 0.00010787447755334117 0.002917239076525149
2.162 0.9999642531365083 0.9998162550599278 1.0006079963497385 -2.5011125454835543e-06 -3.935942415583081e-05 -4.8445741926013126e-05 -1.14638588584575e-05 1.1499532849403011e-10 -9.9399034330726e-09 3.5931295785308456e-05 2.5667201106249106e-05 0.0006080054777951766 1.0000000011226229 0.9998417895779149 0.9999999787302064 1.5170403939045108e-10 1.439860544073915e-09 1.439634542410343e-09 1.5807113569937355e-10 -9.281904621222996e-11 -9.542152767548746e-09 1.2872815298053358e-09 2.6576198531857933e-08 3.4401348551566855e-08 1.000117764084828 0.9999259079492515 0.9956811728204611 -0.0005795488123211804 0.0008169692608661812 1.1799758720625802e-07 1.7453909898340693e-07 9.675534370773344e-12 -2.4434546605975157e-08 0.0002308405035851011 0.00016490460076850117 0.008784380779103602 0.9999957882594427 0.9998387803868362 1.0000974901906206 -2.540033375886732e-08 -5.87208501280066e-06 -5.994451066985611e-06 -1.412621894614324e-07 -8.10678465019464e-11 -9.546487521820321e-09 4.2120149798736525e-06 3.0091830929827136e-06 9.748987789636761e-05 0.9999995722490224 0.999841483239621 1.00001016371572 -4.4007408260639e-11 -6.098190460006742e-07 -6.110773821479886e-07 -1.2231837513550652e-09 -9.17571715223142e-11 -9.542116314044165e-09 4.2775107469560107e-07 3.067539781472812e-07 1.0163429629094154e-05 0.9998507812256552 0.9997352031770833 0.9971432216714442 -0.00016213904633638005 3.0819264932762575e-05 -5.821296572612028e-05 -0.00013630179537584512 1.5664372849158913e-09 -2.43752233118788e-08 0.00015001511377333733 0.00010717436875878188 0.0029349236929145425
2.172 0.9999642496254378 0.9998162525555 1.0006042429670587 -2.640876158537731e-06 -3.9254728524279715e-05 -4.832476584429059e-05 -1.1556044875055434e-05 1.1499519389395233e-10 -1.0130663625312518e-08 3.593342708130148e-05 2.5668727045884186e-05 0.0006042521331599302 1.0000000011227286 0.9998417895815148 0.9999999787325959 1.5152310448285274e-10 1.4398320875600174e-09 1.4396088861128756e-09 1.5877946962492186e-10 -9.265475984339625e-11 -9.735685047221657e-09 1.2496517564070495e-09 2.6635089152061315e-08 3.500923079139756e-08 1.0001293484675369 0.999934181689551 0.995637222949015 -0.0005089565288755798 0.0007562724671147397 9.466321137843566e-08 1.5926371313172043e-07 9.568890416167508e-12 2.3575884073547856e-08 0.00024897427039390893 0.0001778585117847457 0.008619172886353903 0.9999957882539928 0.9998387803864656 1.000097440601424 -2.6913829657774447e-08 -5.870610663725989e-06 -5.992952588385218e-06 -1.4272431225142568e-07 -8.086051484795659e-11 -9.739690919051682e-09 4.212020238393052e-06 3.009191706330982e-06 9.744028599936532e-05 0.9999995722491208 0.9998414832432163 1.0000101632093865 -5.930737502818255e-11 -6.098038278594751e-07 -6.110621338655853e-07 -1.2377105957888684e-09 -9.158803157255198e-11 -9.735615586127041e-09 4.277508764858801e-07 3.0676323825124736e-07 1.0162922406164406e-05 0.9998518128616173 0.9997359401049137 0.9971314394120465 -0.00016796350266763896 3.413423136098245e-05 -5.6774238395898124e-05 -0.0001343558969055642 1.5029917117922683e-09 -2.5223758989554907e-08 0.00014896087786033917 0.00010642162206359633 0.002951845202973248
2.182 0.9999642464070133 0.9998162502601847 1.0006005030562424 -2.7801815073897326e-06 -3.9149945923589295e-05 -4.820409225579231e-05 -1.1647698944315333e-05 1.1500426870406474e-10 -1.0325360369453703e-08 3.593528369302225e-05 2.5670056751111128e-05 0.00060051228981082 1.0000000011228198 0.9998417895851768 0.9999999787346631 1.5319725956477692e-10 1.4397824390692467e-09 1.4397302101836902e-09 1.5957245731915954e-10 -9.248385431767179e-11 -9.932958673870483e-09 1.2218041364838299e-09 2.6695664153865035e-08 3.537998312241945e-08 1.0001397938889038 0.9999416417634112 0.995591232758521 -0.0004431069501267479 0.000693910568323604 7.10436535212881e-08 1.421626654356211e-07 9.474028074962409e-12 6.899653374269174e-08 0.0002643582041929978 0.00018884829698942988 0.008469973363041521 0.9999957882487963 0.9998387803863472 1.0000973910279392 -2.8427895806296715e-08 -5.869136326201844e-06 -5.991454342560483e-06 -1.4418560997825993e-07 -8.064678252925004e-11 -9.936650633826058e-09 4.212025228300216e-06 3.0092000872974084e-06 9.739070948526633e-05 0.9999995722492045 0.9998414832468728 1.000010162702722 -7.284404821470182e-11 -6.097886309136245e-07 -6.110467386816647e-07 -1.252152378163651e-09 -9.141204021305157e-11 -9.932857552910455e-09 4.277507060465984e-07 3.0677259915876557e-07 1.0162413812258016e-05 0.9998529291646124 0.99973673751375 0.9971208973547525 -0.0001734263595394123 3.750668974702944e-05 -5.5371120982430795e-05 -0.00013242296199095547 1.4417090866211548e-09 -2.6047528518796706e-08 0.00014783289761144966 0.00010561614167014347 0.0029680719414691484
2.192 0.9999642434847765 0.9998162481765119 1.000596776544565 -2.9189421934598044e-06 -3.904507777566303e-05 -4.808372062378517e-05 -1.173882312083512e-05 1.150221881307137e-10 -1.0524082029375783e-08 3.5936862505876456e-05 2.5671187981795737e-05 0.0005967858772770935 1.0000000011228802 0.999841789588889 0.999999978736039 1.5642582135628963e-10 1.439764633275853e-09 1.439887539206572e-09 1.6047162676809777e-10 -9.230677470286703e-11 -1.0134039369031287e-08 1.2099312326474212e-09 2.6758304814251407e-08 3.54347741340225e-08 1.0001491388142443 0.9999483156476232 0.9955444927325213 -0.0003827012010028621 0.0006313883354368749 4.748116953375799e-08 1.2362078272818061e-07 9.388928588476939e-12 1.1098420828111215e-07 0.00027722302507707507 0.00019803881321133227 0.008338715189537821 0.9999957882438623 0.9998387803864894 1.0000973414702772 -2.994176635424505e-08 -5.867661947508687e-06 -5.989956442174583e-06 -1.4564606068614135e-07 -8.04265067649158e-11 -1.0137435659996746e-08 4.212029953123069e-06 3.0092082366563283e-06 9.734114855150427e-05 0.9999995722492576 0.9998414832505803 1.0000101621953743 -8.488952041181125e-11 -6.097734023118636e-07 -6.11031308387777e-07 -1.2664869293570325e-09 -9.12298089868297e-11 -1.0133908870506032e-08 4.2775060676923215e-07 3.067821108483999e-07 1.0161903310209622e-05 0.9998541275228677 0.9997375935378432 0.9971114978535245 -0.0001785334166451807 4.092636032023392e-05 -5.40027431212797e-05 -0.0001305035388931056 1.3825372568846677e-09 -2.6841937726316822e-08 0.000146631389680794 0.00010475808195759243 0.002983671226213439
2.202 0.9999642408615823 0.9998162463065232 1.0005930633438282 -3.057099498173251e-06 -3.8940125704317374e-05 -4.7963650448816514e-05 -1.1829419461697006e-05 1.1504826018190424e-10 -1.0726915971363444e-08 3.5938160963371945e-05 2.5672118895441548e-05 0.0005930728098166417 1.000000001122897 0.9998417895926445 0.9999999787364195 1.6069009663804604e-10 1.4398051052889584e-09 1.439923133060829e-09 1.6149041191531514e-10 -9.212385923542634e-11 -1.033899440430369e-08 1.2144162701290592e-09 2.6822965891410552e-08 3.519367824193929e-08 1.0001574383934075 0.9999542427240332 0.995498112851854 -0.0003281061099404592 0.0005699937204245839 2.4265823889359958e-08 1.0400759589933481e-07 9.314592490214466e-12 1.489155422226343e-07 0.0002878337858061344 0.00020561942354172408 0.008225954113245332 0.9999957882391974 0.9998387803868979 1.0000972919284181 -3.1455179860219245e-08 -5.866187501066764e-06 -5.98845904564395e-06 -1.4710565077407418e-07 -8.020032064841008e-11 -1.0342114958264653e-08 4.212034424308896e-06 3.0092161581607375e-06 9.729160355431017e-05 0.9999995722492668 0.9998414832543309 1.0000101616870505 -9.593777731340733e-11 -6.097581153876652e-07 -6.110160007059683e-07 -1.2807008612736528e-09 -9.10417569785801e-11 -1.033883636758655e-08 4.2775060739597523e-07 3.06791787083278e-07 1.0161391041392956e-05 0.9998554052916013 0.9997385062877842 0.9971031468936087 -0.0001832930503494973 4.4383393510238255e-05 -5.2668254778687606e-05 -0.00012859814111535682 1.3254239462700207e-09 -2.760295651827183e-08 0.00014535688271066538 0.0001038478200150884 0.0029987082314533978
2.212 0.9999642385398148 0.999816244651923 1.0005893633555254 -3.1946150512755766e-06 -3.883509149554909e-05 -4.7843881119624904e-05 -1.1919490075026725e-05 1.1508180148105444e-10 -1.0933949314715092e-08 3.5939176873312664e-05 2.5672847909310053e-05 0.0005893729912749169 1.0000000011228636 0.9998417895964397 0.9999999787356049 1.6538128489979662e-10 1.4398835126406144e-09 1.4397818660381564e-09 1.6258678788141656e-10 -9.193558549588515e-11 -1.0547891550329849e-08 1.2318378310097257e-09 2.6889512904813526e-08 3.472669251403213e-08 1.0001647597485548 0.99995947091775 0.9954530062250931 -0.0002794102207354401 0.0005107780647709182 1.6448780694551557e-09 8.366991741520324e-08 9.250041922413482e-12 1.8237740846101017e-07 0.00029647034444529646 0.00021179005151378128 0.008131155143620124 0.9999957882348066 0.999838780387578 1.000097242402302 -3.296819880217574e-08 -5.864713007534528e-06 -5.986962208315513e-06 -1.4856442202746616e-07 -7.996916809618465e-11 -1.055075973043762e-08 4.212038644297698e-06 3.009223849182614e-06 9.724207471906453e-05 0.9999995722492266 0.9998414832581215 1.000010161177555 -1.0657818643528879e-10 -6.097427906142936e-07 -6.11000869761989e-07 -1.2948363057177318e-09 -9.084862846933541e-11 -1.0547708150758808e-08 4.277507137170429e-07 3.068016243208821e-07 1.0160877329023694e-05 0.9998567598166446 0.999739473867384 0.9970957544619586 -0.0001877153716979513 4.786841222422699e-05 -5.136682560460808e-05 -0.00012670724881002309 1.2703169026636807e-09 -2.832712447150502e-08 0.0001440101820371922 0.00010288593048365938 0.003013245094870269
2.222 0.9999642365215413 0.9998162432141896 1.000585676474617 -3.331464962929992e-06 -3.872997703806538e-05 -4.772441185267384e-05 -1.2009037134621375e-05 1.1512253421001649e-10 -1.1145268383520876e-08 3.59399082697274e-05 2.56733736015021e-05 0.0005856863186297437 1.0000000011227794 0.9998417896002758 0.9999999787335397 1.6987427579436488e-10 1.4399492683178278e-09 1.439573050317929e-09 1.6364776224894738e-10 -9.17426995893088e-11 -1.0760799619135368e-08 1.2573735356281129e-09 2.6957774015448352e-08 3.411848869078244e-08 1.0001711776987396 0.999964053647458 0.9954098871955335 -0.00023648395797360147 0.00045455367587247714 -2.016861241036909e-08 6.292808427725127e-08 9.194995091772882e-12 2.1114731542376315e-07 0.000303411441893994 0.0002167498093544452 0.008053008492880931 0.9999957882306992 0.9998387803885371 1.0000971928919196 -3.448108518125661e-08 -5.863238517426433e-06 -5.9854658217852395e-06 -1.5002248769377698e-07 -7.9733364452082e-11 -1.0763441198052423e-08 4.212042596994941e-06 3.009231293663993e-06 9.719256194903625e-05 0.9999995722491363 0.9998414832619532 1.0000101606668372 -1.1742380564939033e-10 -6.097274787155941e-07 -6.109858068811334e-07 -1.309006376651439e-09 -9.065052695126764e-11 -1.0760593072453184e-08 4.277509067259098e-07 3.068116000349413e-07 1.0160362316645098e-05 0.9998581884515874 0.9997404943859217 0.9970892347506467 -0.0001918115712131035 5.137253465036221e-05 -5.00976443697001e-05 -0.00012483131009991523 1.2171642109991948e-09 -2.901154174589183e-08 0.00014259233786011386 0.00010187316288305983 0.0030273402454259377
2.232 0.9999642348086227 0.9998162419946526 1.0005820025921817 -3.4676353026646117e-06 -3.86247842535219e-05 -4.7605241775756034e-05 -1.2098062845637531e-05 1.1516988216292895e-10 -1.1360959793267432e-08 3.594035333048457e-05 2.5673694652448193e-05 0.0005820126848038253 1.0000000011226498 0.9998417896041586 0.9999999787303534 1.7357432172909085e-10 1.4399602293213658e-09 1.4394843100196704e-09 1.6452350401053864e-10 -9.154585951918453e-11 -1.0977789479112907e-08 1.2856469524951083e-09 2.702732149457735e-08 3.346525367270094e-08 1.0001767710641076 0.999968047189432 0.9953692807619091 -0.00019903802166765396 0.0004019051472277379 -4.0989477015445415e-08 4.2074776520151795e-08 9.148928772767328e-12 2.3516774340092714e-07 0.0003089226608076888 0.00022068839748464196 0.00798973034618515 0.9999957882268854 0.999838780389785 1.000097143397381 -3.5994204829554274e-08 -5.8617640725556465e-06 -5.983969699637098e-06 -1.5147999778608638e-07 -7.949346469072578e-11 -1.0980231954570411e-08 4.212046252752458e-06 3.0092384640101116e-06 9.714306501843316e-05 0.9999995722490015 0.9998414832658324 1.0000101601550269 -1.2906037296216695e-10 -6.097122218212269e-07 -6.109706245060163e-07 -1.3233603749856323e-09 -9.044871865508073e-11 -1.0977562639296797e-08 4.277511496089485e-07 3.068216582726469e-07 1.0159846103347828e-05 0.9998596885698926 0.9997415659668032 0.9970835062348246 -0.00019559343012905315 5.488738243948828e-05 -4.885991856505228e-05 -0.00012297074230344234 1.1659140311873753e-09 -2.96538510071604e-08 0.0001411046167592492 0.00010081042133866218 0.003041047928637277
2.242 0.9999642334027844 0.9998162409945464 1.0005783415971956 -3.6031187195452572e-06 -3.851951504631432e-05 -4.7486370090245375e-05 -1.2186569381675243e-05 1.1522267003015099e-10 -1.158110872586596e-08 3.594051033540933e-05 2.5673809814921833e-05 0.0005783519808442807 1.0000000011224863 0.9998417896080968 0.9999999787263502 1.7598319068567582e-10 1.439913257826959e-09 1.4396192505403508e-09 1.650897132229202e-10 -9.13454475303161e-11 -1.1198932672006676e-08 1.3108193499341354e-09 2.7097362378154624e-08 3.2882555010546365e-08 1.0001816196146587 0.9999715085013872 0.9953315400065261 -0.00016667597828802768 0.00035321050192185864 -6.065677565553841e-08 2.1375298781983044e-08 9.11106282175143e-12 2.545177141553656e-07 0.00031324814753026174 0.0002237801907270561 0.007939318480119893 0.9999957882233814 0.9998387803913342 1.0000970939189326 -3.750792184338647e-08 -5.860289675861198e-06 -5.982473737962094e-06 -1.5293707721930893e-07 -7.924991988322941e-11 -1.1201205978245984e-08 4.212049582534606e-06 3.009245329891287e-06 9.709358397453285e-05 0.999999572248833 0.9998414832697679 1.0000101596424262 -1.4198215140574932e-10 -6.096970228589654e-07 -6.109552187128677e-07 -1.3380232448305365e-09 -9.024306813880793e-11 -1.1198688726034999e-08 4.277514021731754e-07 3.0683170999196606e-07 1.0159329135238782e-05 0.9998612575732597 0.9997426867535382 0.9970784916605844 -0.0001990729705101504 5.840507836502815e-05 -4.7652874106105555e-05 -0.00012112593308943276 1.1165148638008912e-09 -3.025221114760137e-08 0.00013954847624078671 9.96987464792572e-05 0.003054417901100102
2.252 0.9999642323056657 0.9998162402150425 1.0005746933776416 -3.7379119907670408e-06 -3.841417128776399e-05 -4.7367796169118354e-05 -1.2274558836383935e-05 1.1528065869452273e-10 -1.18058012195338e-08 3.594037764049363e-05 2.5673717895956718e-05 0.0005747040972755965 1.000000001122303 0.9998417896121027 0.9999999787219479 1.767858529577283e-10 1.4398452905882404e-09 1.4398996327680683e-09 1.6529577663514963e-10 -9.114184890109338e-11 -1.1424302067605707e-08 1.3267583804248254e-09 2.7166969111303492e-08 3.25055862288039e-08 1.000185801667036 0.9999744935085457 0.9952968684386859 -0.0001389387731588796 0.0003086684152839217 -7.903227000007518e-08 1.0684154027482494e-09 9.080891263523264e-12 2.6938411581822556e-07 0.0003166056927079593 0.0002261807226947872 0.00789974826336236 0.9999957882202052 0.9998387803931991 1.0000970444569144 -3.9022479678998234e-08 -5.858815290199095e-06 -5.980978015667064e-06 -1.5439377662806247e-07 -7.900359908832238e-11 -1.142643792269473e-08 4.212052568350834e-06 3.009251867957113e-06 9.704411932539503e-05 0.9999995722486454 0.999841483273771 1.0000101591294528 -1.56502272599545e-10 -6.096818451332541e-07 -6.109396677108953e-07 -1.3530451949431613e-09 -9.00346062828278e-11 -1.1424044410582564e-08 4.277516321423149e-07 3.06841660837573e-07 1.0158812374601328e-05 0.9998628928972811 0.9997438549137883 0.9970741179711743 -0.00020226221500434363 6.191823677170665e-05 -4.647575500567935e-05 -0.00011929724160615975 1.068915576318718e-09 -3.0805266928125065e-08 0.0001379255419244158 9.85392992255747e-05 0.0030674952654319103
2.262 0.9999642315188484 0.9998162396572727 1.0005710578211648 -3.872014331795439e-06 -3.830875484006063e-05 -4.7249519506080645e-05 -1.236203321479515e-05 1.1534301977692961e-10 -1.2035121561182605e-08 3.593995365098087e-05 2.567341773846597e-05 0.0005710689246065116 1.000000001122118 0.9998417896161907 0.9999999787175868 1.7592136823864625e-10 1.4398032439035955e-09 1.4401176492257162e-09 1.6517469096034619e-10 -9.093604744299023e-11 -1.1653972289128249e-08 1.3281051518104332e-09 2.7235494903143928e-08 3.2457431701892163e-08 1.0001893922889644 0.9999770558230745 0.9952653446042651 -0.00011534032884316855 0.0002683282652818007 -9.600003382638297e-08 -1.8632789283382517e-08 9.057855465789292e-12 2.8003453953092655e-07 0.00031918459690804114 0.0002280251590375117 0.007869107472222456 0.9999957882173768 0.9998387803953961 1.0000969950116754 -4.053790555416968e-08 -5.857340868049137e-06 -5.979482741030633e-06 -1.558500637838873e-07 -7.87553114951031e-11 -1.1656003147785722e-08 4.212055202245594e-06 3.009258064388281e-06 9.699467180410733e-05 0.9999995722484575 0.9998414832778572 1.0000101586165449 -1.7268105179468646e-10 -6.096666413138207e-07 -6.109241797612938e-07 -1.368393539957852e-09 -8.982419137027724e-11 -1.1653704115832083e-08 4.2775181809978867e-07 3.0685144700108323e-07 1.0158296975263815e-05 0.9998645920152011 0.9997450686420576 0.9970703161933273 -0.00020517302900976563 6.54199493550884e-05 -4.532782292429226e-05 -0.00011748499961678914 1.023065713707423e-09 -3.131211446095673e-08 0.00013623758699514053 9.733334619703362e-05 0.003080320418540467
2.272 0.9999642310438758 0.9998162393223395 1.0005674348154456 -4.0054263148192115e-06 -3.8203267584289416e-05 -4.7131539548852163e-05 -1.2448994462618173e-05 1.1540898309446301e-10 -1.2269155413645412e-08 3.593923679390288e-05 2.5672908202008005e-05 0.0005674463533479783 1.000000001121949 0.9998417896203752 0.9999999787136447 1.7359347517724411e-10 1.4398107853197974e-09 1.4401013094599403e-09 1.6481264076141494e-10 -9.072866856615201e-11 -1.1888019017527643e-08 1.3127842175465013e-09 2.7302840679664486e-08 3.2772930946858615e-08 1.0001924620435 0.9999792458484895 0.9952369468674883 -9.539444376541899e-05 0.00023212041849985174 -1.1146630153411355e-07 -3.7540177982566257e-08 9.041338477266132e-12 2.8679276702329576e-07 0.0003211456816660438 0.0002294283032274472 0.007845676947011899 0.9999957882149179 0.9998387803979414 1.0000969455834996 -4.20539853073423e-08 -5.855866385481924e-06 -5.97798808576218e-06 -1.5730585326103738e-07 -7.850535533421523e-11 -1.1889979412667648e-08 4.212057477009597e-06 3.009263910155973e-06 9.694524192127983e-05 0.9999995722482857 0.9998414832820398 1.0000101581040781 -1.9031583805906208e-10 -6.096513876603031e-07 -6.109089265582836e-07 -1.3839816554079014e-09 -8.961211330114496e-11 -1.1887743718229452e-08 4.277519492334869e-07 3.068610525640713e-07 1.0157783638329448e-05 0.9998663524403919 0.9997463261614704 0.9970670212995986 -0.00020781702209981564 6.890376815755654e-05 -4.420835663216289e-05 -0.00011568951263306993 9.789152825797077e-10 -3.1772269257229716e-08 0.0001344865135983962 9.608224650336995e-05 0.0030929290891576473
2.282 0.9999642308822569 0.9998162392113228 1.000563824248431 -4.138149250438331e-06 -3.809771143380749e-05 -4.70138555562306e-05 -1.2535444507912952e-05 1.1547769217585234e-10 -1.2507986721259185e-08 3.593822549917473e-05 2.5672188149507622e-05 0.0005638362740538407 1.0000000011218109 0.9998417896246682 0.9999999787103953 1.7020520074049702e-10 1.4398531095857324e-09 1.4398590952236473e-09 1.6430795587247755e-10 -9.05206960876531e-11 -1.2126519115173358e-08 1.284199121662719e-09 2.7369398182193726e-08 3.334513261047519e-08 1.0001950761914657 0.9999811102107797 0.9952115768460287 -7.863387435311319e-05 0.00019988486231883442 -1.253591138839192e-07 -5.5489882679033946e-08 9.030059360205428e-12 2.900175127264953e-07 0.00032262282072564505 0.00023048568881793975 0.007827968367263294 0.9999957882128447 0.999838780400849 1.000096896172564 -4.3570317700847367e-08 -5.854391856909582e-06 -5.97649404150035e-06 -1.5876104759151547e-07 -7.825450931865574e-11 -1.2128445198345641e-08 4.212059379045411e-06 3.0092693949361208e-06 9.689582972675292e-05 0.9999995722481455 0.9998414832863313 1.0000101575923257 -2.0900458077034838e-10 -6.09636099069565e-07 -6.108939000488098e-07 -1.3997119268038101e-09 -8.939925754559923e-11 -1.2126240379481228e-08 4.277520250702598e-07 3.0687049972588e-07 1.015727222368766e-05 0.9998681717279666 0.9997476257249316 0.997064172057819 -0.00021020549034451134 7.236368710189495e-05 -4.3116651514770314e-05 -0.00011391106102145597 9.364143613636425e-10 -3.2185630023954226e-08 0.0001326743359241458 9.47874397357299e-05 0.0031053524442504585
2.292 0.999964231035474 0.999816239325282 1.0005602260084914 -4.270184873363158e-06 -3.799208831857744e-05 -4.689646659984675e-05 -1.2621385293436904e-05 1.1554860156283582e-10 -1.2751700993792146e-08 3.593691819582276e-05 2.5671256444454263e-05 0.0005602385776168142 1.0000000011217132 0.9998417896290781 0.9999999787080107 1.6625322875532632e-10 1.4398919091483176e-09 1.4395779115911161e-09 1.6373789688623492e-10 -9.031270652390644e-11 -1.2369551743328151e-08 1.2505836252021102e-09 2.743578622104687e-08 3.397134092966528e-08 1.0001972942670565 0.999982691455591 0.9951890805112111 -6.462283001226849e-05 0.00017139695211673385 -1.3762775736015403e-07 -7.234158284557521e-08 9.02399736431057e-12 2.900846623085934e-07 0.0003237254346860931 0.00023127536095321978 0.007814731299182667 0.9999957882111701 0.9998387804041292 1.0000968467789473 -4.508641417370077e-08 -5.8529173212211865e-06 -5.975000421117247e-06 -1.6021557003309947e-07 -7.800358437913705e-11 -1.2371479874723403e-08 4.212060889437972e-06 3.009274505607562e-06 9.684643496175987e-05 0.9999995722480458 0.9998414832907404 1.000010157081457 -2.2825280722404113e-10 -6.09620814104693e-07 -6.108789132774785e-07 -1.4155066985376365e-09 -8.918619824776726e-11 -1.236927248131152e-08 4.277520534073838e-07 3.0687982662697194e-07 1.0156761996095653e-05 0.9998700474758303 0.9997489656158898 0.9970617108750709 -0.00021234938576878673 7.579412294830227e-05 -4.205201924114371e-05 -0.00011214990105677577 8.95514083787243e-10 -3.255244361537889e-08 0.0001308031647824395 9.345043501163866e-05 0.003117617247768137
2.302 0.9999642315049846 0.9998162396652589 1.0005566399845223 -4.401535187539091e-06 -3.7886400152920886e-05 -4.677937170990383e-05 -1.2706818786930699e-05 1.1562070075959399e-10 -1.3000382319887632e-08 3.593531331858493e-05 2.5670111956130313e-05 0.0005566531556510583 1.0000000011216585 0.999841789633609 0.9999999787065776 1.6222965696388728e-10 1.439895473738104e-09 1.4394784891776776e-09 1.6314732230192937e-10 -9.010510986524612e-11 -1.2617196413797916e-08 1.221655796682816e-09 2.750263106324942e-08 3.4455744911689955e-08 1.000199169945372 0.9999840279534759 0.9951692664135272 -5.296421198979361e-05 0.0001463896027230312 -1.4824220111098419e-07 -8.797773789839494e-08 9.021925000677081e-12 2.873729536237918e-07 0.0003245414904688347 0.00023186001996373639 0.007804940442915283 0.9999957882098993 0.9998387804077883 1.0000967974026433 -4.6601792311062496e-08 -5.851442810241879e-06 -5.973507003724791e-06 -1.6166937693587466e-07 -7.77530493069821e-11 -1.2619164317729779e-08 4.21206199110742e-06 3.0092792306946847e-06 9.67970573837895e-05 0.9999995722479896 0.9998414832952701 1.0000101565715591 -2.475684106518522e-10 -6.096055642967208e-07 -6.108637449128045e-07 -1.4313211095936646e-09 -8.89737744300605e-11 -1.2616920719434217e-08 4.277520459218558e-07 3.0688907420712983e-07 1.0156252216978899e-05 0.9998719773253695 0.9997503441488406 0.997059583640928 -0.0002142593031616422 7.918989621572613e-05 -4.101378759449412e-05 -0.00011040626592337411 8.561664868629242e-10 -3.28732749092625e-08 0.0001288751935155425 9.20728009604824e-05 0.003129746058647295
2.312 0.9999642322922213 0.9998162402322784 1.000553066065992 -4.532202375884392e-06 -3.778064881067306e-05 -4.666257004720411e-05 -1.2791746976303322e-05 1.1569321807845578e-10 -1.3254115111154202e-08 3.593340931726436e-05 2.5668753566298404e-05 0.0005530799006656228 1.0000000011216437 0.99984178963826 0.9999999787061055 1.5857027118551387e-10 1.4398629288435172e-09 1.4396442417493942e-09 1.6255268045599396e-10 -8.989902626519358e-11 -1.2869534593360416e-08 1.2047420754395118e-09 2.7570472414507583e-08 3.468012905294011e-08 1.0002007511287816 0.9999851539610343 0.9951519208440771 -4.330286511288089e-05 0.00012457169250286166 -1.571926523187055e-07 -1.0230285767656873e-07 9.023410886251127e-12 2.822528838592657e-07 0.0003251406550099123 0.00023228927690650047 0.007797771807051204 0.9999957882090329 0.9998387804118277 1.0000967480435718 -4.811602707143812e-08 -5.849968325242733e-06 -5.972013705219327e-06 -1.631224524340524e-07 -7.75040467105337e-11 -1.2871580744573237e-08 4.2120626772933825e-06 3.0092835661077685e-06 9.674769692272641e-05 0.9999995722479739 0.999841483299921 1.0000101560626407 -2.6651691949744534e-10 -6.095903501725058e-07 -6.108483115770564e-07 -1.4471392729413429e-09 -8.87626603633989e-11 -1.286926721894177e-08 4.277520165835506e-07 3.0689828448892796e-07 1.0155742525884603e-05 0.9998739589618989 0.9997517596696578 0.9970577395728473 -0.0002159454775707008 8.254621238888463e-05 -4.000130034324105e-05 -0.00010868036666945632 8.183237218727934e-10 -3.3148972932296765e-08 0.0001268926851259882 9.065615655945562e-05 0.003141757457679984
2.322 0.9999642333985985 0.9998162410273517 1.0005495041429493 -4.662188731747901e-06 -3.767483612541853e-05 -4.654606096694282e-05 -1.2876171855229242e-05 1.1576555907631926e-10 -1.3512984804489093e-08 3.593120466141156e-05 2.566718017264894e-05 0.0005495187059554553 1.0000000011216625 0.9998417896430285 0.9999999787065162 1.556410046596955e-10 1.4398234096276965e-09 1.4399606191930652e-09 1.619566339199855e-10 -8.969486631979592e-11 -1.312664993968922e-08 1.2022135710749912e-09 2.7639682328761915e-08 3.462305028157249e-08 1.000202080189304 0.9999860997931079 0.9951368199952912 -3.532595614485196e-05 0.000105642764919219 -1.6448913296277996e-07 -1.1524288460891094e-07 9.027990035052489e-12 2.7507850156120254e-07 0.00032557735598434375 0.00023260184462342432 0.007792574150415791 0.9999957882085666 0.999838780416247 1.0000966987015667 -4.962876209918324e-08 -5.848493837643003e-06 -5.970520640167037e-06 -1.64574793908188e-07 -7.725727363351072e-11 -1.3128813095686853e-08 4.212062955770826e-06 3.0092875177891e-06 9.669835356971156e-05 0.9999995722479917 0.9998414833046891 1.0000101555546226 -2.8473309565398067e-10 -6.095751431990455e-07 -6.108327282496019e-07 -1.462957926648674e-09 -8.855394119096365e-11 -1.3126394700493494e-08 4.277519810321259e-07 3.0690749635924103e-07 1.0155232920189397e-05 0.9998759901149487 0.999753210555814 0.9970561310654269 -0.00021741778812666747 8.585864358955469e-05 -3.9013917012376814e-05 -0.00010697239312827954 7.819390909821057e-10 -3.3380641807844353e-08 0.0001248579605246293 8.92021627494367e-05 0.0031536662947517524
2.332 0.9999642348255114 0.9998162420514759 1.0005459541060147 -4.7914966171450575e-06 -3.756896391247962e-05 -4.642984392516896e-05 -1.2960095399913017e-05 1.1583666882490762e-10 -1.3777076160832266e-08 3.5928697837036575e-05 2.5665390686823915e-05 0.0005459694654051208 1.000000001121706 0.9998417896479105 0.9999999787076309 1.5373582003483722e-10 1.4398126327002552e-09 1.4402076786447642e-09 1.6137153476722904e-10 -8.949388471279812e-11 -1.3388627025762023e-08 1.211685144664593e-09 2.7710357969950278e-08 3.433813406899553e-08 1.0002031943150809 0.999986892068956 0.9951237393501897 -2.8761398616226674e-05 8.930431913512447e-05 -1.7016082259974708e-07 -1.2674465769550576e-07 9.034362028301e-12 2.6618169132410065e-07 0.0003258935922449012 0.0002328275519267152 0.007788839900630483 0.9999957882084952 0.9998387804210437 1.0000966493763628 -5.113971011787512e-08 -5.847019312313042e-06 -5.969028028365391e-06 -1.660263898515557e-07 -7.701392355394228e-11 -1.3390946295531724e-08 4.21206284518514e-06 3.0092910981509762e-06 9.664902717928945e-05 0.9999995722480355 0.9998414833095715 1.0000101550473262 -3.0192392449485795e-10 -6.095599073862702e-07 -6.108172151822806e-07 -1.4787650878370097e-09 -8.834798582845706e-11 -1.3388387316564197e-08 4.2775195479415485e-07 3.069167331902036e-07 1.0154723505962213e-05 0.9998780685584434 0.9997546952165189 0.9970547135444513 -0.00021868576545034746 8.912311081723423e-05 -3.8051012504466306e-05 -0.00010528251480721029 7.469663350578448e-10 -3.3569612446926477e-08 0.00012277338782009395 8.771251477373559e-05 0.003165483949388472
2.342 0.9999642365743385 0.9998162433056378 1.0005424158463838 -4.920128461877624e-06 -3.7463033996201704e-05 -4.6313918312959016e-05 -1.3043519551629746e-05 1.1590555530704333e-10 -1.4046474085615044e-08 3.592588733640505e-05 2.5663384026650196e-05 0.0005424320734255828 1.0000000011217653 0.9998417896529009 0.9999999787091758 1.5305815263785782e-10 1.4398460460089083e-09 1.4402263729529122e-09 1.6083853655761526e-10 -8.929658735952175e-11 -1.3655552319816588e-08 1.228909053083865e-09 2.778232317036585e-08 3.390168820674941e-08 1.0002041259194403 0.9999875540028125 0.9951124606245164 -2.33750481824981e-05 7.526809834670799e-05 -1.742549334318729e-07 -1.3677533717716923e-07 9.041930618965912e-12 2.5586854869286575e-07 0.0003261214087671407 0.0002329891198502921 0.007786178069297907 0.9999957882088125 0.9998387804262158 1.000096600067602 -5.264867338406061e-08 -5.8455447343676335e-06 -5.967536028308849e-06 -1.6747719986477428e-07 -7.677431456721263e-11 -1.3658066918725206e-08 4.2120623649964234e-06 3.0092943179396973e-06 9.659971739888628e-05 0.9999995722480945 0.999841483314562 1.0000101545404771 -3.1788650292445373e-10 -6.095446273561592e-07 -6.108019308536084e-07 -1.4945193341147906e-09 -8.814606465247317e-11 -1.3655332053702202e-08 4.277519503110375e-07 3.069259945538114e-07 1.0154214259251495e-05 0.9998801921107932 0.9997562120927981 0.9970534453261894 -0.00021975860094838778 9.233586682840005e-05 -3.711197665103661e-05 -0.00010361088174845583 7.1336060088072e-10 -3.37174152774837e-08 0.00012064137258907034 8.618893519530825e-05 0.0031772185988545995
2.352 0.9999642386464412 0.9998162447908101 1.0005388892558587 -5.048086795908188e-06 -3.7357048220755e-05 -4.6198283348040025e-05 -1.3126446212635244e-05 1.1597155903051785e-10 -1.4321264183003777e-08 3.592277164597172e-05 2.5661159108258148e-05 0.0005389064250627073 1.0000000011218295 0.9998417896579939 0.9999999787108198 1.5367799483554718e-10 1.439907340636027e-09 1.4400281861759151e-09 1.6043049984559473e-10 -8.910410767247652e-11 -1.3927513549316862e-08 1.2503359024053421e-09 2.7855313548729894e-08 3.337334299823688e-08 1.000204903080506 0.9999881057159772 0.9951027766276612 -1.8967215459268336e-05 6.326183405622456e-05 -1.768350455120411e-07 -1.4532163406153298e-07 9.049935687990487e-12 2.444174436651212e-07 0.00032628500451491405 0.0002331036770236199 0.0077842904571988865 0.9999957882095107 0.9998387804317589 1.00009655077487 -5.415558452406165e-08 -5.8440701201591385e-06 -5.966044628333643e-06 -1.6892715140455083e-07 -7.653938464538999e-11 -1.3930263091025063e-08 4.212061523730941e-06 3.0092971795362644e-06 9.655042377384336e-05 0.9999995722481595 0.9998414833196558 1.0000101540337438 -3.3255124890139386e-10 -6.095293194417573e-07 -6.107868642290115e-07 -1.510148279786338e-09 -8.794868898993416e-11 -1.3927316816792608e-08 4.2775197076318574e-07 3.069352643450617e-07 1.0153705000631944e-05 0.9998823586349209 0.9997577596575277 0.9970522874820787 -0.00022064515698173924 9.549347969350206e-05 -3.619621382644708e-05 -0.00010195762537043327 6.810770992817045e-10 -3.382575561181616e-08 0.00011846434908106933 8.463316756129659e-05 0.0031888754892388806
2.362 0.9999642410431624 0.9998162465079535 1.0005353742268976 -5.175374292282308e-06 -3.7251008436760615e-05 -4.608293810140859e-05 -1.320887727195934e-05 1.160336475938052e-10 -1.460153274832703e-08 3.591934924248506e-05 2.5658714842979905e-05 0.000535392416136464 1.0000000011218868 0.9998417896631836 0.9999999787122302 1.554908093243813e-10 1.4399624998837594e-09 1.4397678714712802e-09 1.6022601838537845e-10 -8.891697990231105e-11 -1.420460114490094e-08 1.27284843167057e-09 2.7929186388853e-08 3.281137357386198e-08 1.0002055499874367 0.9999885645534331 0.9950944944121329 -1.536889326736757e-05 5.3032906652800325e-05 -1.779790253567447e-07 -1.5238875551685833e-07 9.05727032543485e-12 2.3207841444657818e-07 0.0003264024783921837 0.00023318401730844065 0.007782951619578042 0.999995788210582 0.9998387804376699 1.000096501497751 -5.5660548998880464e-08 -5.842595504847702e-06 -5.964553672644021e-06 -1.7037616603757352e-07 -7.631016367348153e-11 -1.4207624098882573e-08 4.2120603152947234e-06 3.009299675840819e-06 9.650114589915017e-05 0.9999995722482176 0.9998414833248463 1.0000101535267947 -3.460225742814856e-10 -6.095140177743646e-07 -6.107718599355635e-07 -1.5255727537671418e-09 -8.775704720346249e-11 -1.420443192240255e-08 4.2775200557686683e-07 3.0694452678818547e-07 1.015319558850767e-05 0.9998845660382393 0.9997593364154245 0.9970512037087524 -0.00022135397729893758 9.859281703444549e-05 -3.5303142705395966e-05 -0.00010032285930631005 6.500723139978149e-10 -3.389648936685315e-08 0.00011624477232310062 8.304697069124241e-05 0.003200457205925085
2.372 0.9999642437658296 0.9998162484580178 1.0005318706526687 -5.3019937765436585e-06 -3.714491647558421e-05 -4.5967881621950854e-05 -1.3290814650205172e-05 1.1609077515577948e-10 -1.488736623293636e-08 3.5915618601995994e-05 2.5656050144147467e-05 0.0005318899432909882 1.0000000011219259 0.9998417896684629 0.9999999787131316 1.5821188983185042e-10 1.4399850306691913e-09 1.439621010605909e-09 1.6026398107042788e-10 -8.873636463287752e-11 -1.4486906157501876e-08 1.292225037745943e-09 2.8003923875499838e-08 3.231102217307492e-08 1.0002060873762328 0.9999889453928704 0.9950874370606035 -1.2437973430772667e-05 4.435035421001934e-05 -1.7777677854106708e-07 -1.579990770211467e-07 9.06376759635815e-12 2.1907355804774725e-07 0.00032648724122128316 0.00023323961895775955 0.0077819925517689315 0.9999957882120174 0.9998387804439441 1.0000964522358873 -5.7163849247199673e-08 -5.84112091464057e-06 -5.963062985292617e-06 -1.7182420564015634e-07 -7.60871245839752e-11 -1.449024155762743e-08 4.212058728063218e-06 3.0093017974400122e-06 9.645188348815917e-05 0.999999572248258 0.9998414833301271 1.000010153019354 -3.585845824142532e-10 -6.094987487585525e-07 -6.107567425304214e-07 -1.5407544318393107e-09 -8.757171336942748e-11 -1.44867684196041e-08 4.2775203507066793e-07 3.06953774016031e-07 1.0152686094281723e-05 0.999886812272577 0.9997609409030079 0.9970501602032683 -0.00022189329739021095 0.00010163103092269879 -3.443219612791527e-05 -9.8706680235204e-05 6.203038329009506e-10 -3.3931601828457936e-08 0.00011398511109168244 8.143211356937801e-05 0.003211963940440828
2.382 0.9999642468157545 0.9998162506419409 1.0005283784270849 -5.427948179424768e-06 -3.703877413070105e-05 -4.5853113057006705e-05 -1.3372260335823577e-05 1.1614239221124785e-10 -1.5178852243892472e-08 3.59115782164276e-05 2.5653163938421747e-05 0.0005283989039579329 1.0000000011219368 0.9998417896738282 0.9999999787133478 1.6143269908770937e-10 1.4399756277599506e-09 1.4396644440140187e-09 1.605063893714486e-10 -8.856332949941208e-11 -1.4774521763129369e-08 1.3031924607672885e-09 2.8079408106635265e-08 3.200098834527592e-08 1.0002065329435164 0.9999892609379432 0.9950814444241747 -1.0055632565618553e-05 3.7005615226012e-05 -1.7632809696988228e-07 -1.6219061656884574e-07 9.067884620723531e-12 2.0559814977691447e-07 0.0003265491338001867 0.0002332774531172119 0.007781287769473185 0.9999957882138103 0.99983878045058 1.0000964029890196 -5.866589257034143e-08 -5.839646349397054e-06 -5.961572488567268e-06 -1.732713078505205e-07 -7.5871603607943e-11 -1.4778208392391242e-08 4.212056760229399e-06 3.0093035416890615e-06 9.640263634446702e-05 0.9999995722482704 0.9998414833354939 1.0000101525112448 -3.706465016112708e-10 -6.09483511872452e-07 -6.107414350752023e-07 -1.5557311883811762e-09 -8.739392531851076e-11 -1.4774419347418943e-08 4.277520460567608e-07 3.069629966861512e-07 1.0152176758334058e-05 0.9998890953340683 0.9997625716885249 0.997049125543342 -0.0002222710545845673 0.00010460554339407082 -3.3582820962062753e-05 -9.710916868001953e-05 5.917295803794825e-10 -3.393318672932547e-08 0.000111687841711952 7.979037081541049e-05 0.0032233937510763168
2.392 0.9999642501942375 0.9998162530606532 1.0005248974448124 -5.5532404443830175e-06 -3.693258316028799e-05 -4.573863168412161e-05 -1.345321637554389e-05 1.1618692533178246e-10 -1.547607867288152e-08 3.590722660037341e-05 2.565005517011121e-05 0.0005249191963199007 1.0000000011219141 0.9998417896792771 0.9999999787128158 1.6471924123337644e-10 1.4399573309604725e-09 1.4398459457404302e-09 1.6084905645898292e-10 -8.839817766026924e-11 -1.50675431434573e-08 1.301300519722443e-09 2.815522736804846e-08 3.198860089223652e-08 1.0002069017310466 0.9999895219906917 0.9950763730829681 -8.12299368776271e-06 3.0812336558027814e-05 -1.7374077116557642e-07 -1.6501541326085893e-07 9.069547541166137e-12 1.9182224837065932e-07 0.0003265952957385097 0.0002333026127716147 0.007780745319915886 0.9999957882159589 0.9998387804575771 1.0000963537570013 -6.016711179188747e-08 -5.83817178585342e-06 -5.96008223370827e-06 -1.7471757707610969e-07 -7.566438949748359e-11 -1.5071618987914817e-08 4.212054425959705e-06 3.0093049143610613e-06 9.635340432236672e-05 0.9999995722482504 0.9998414833409447 1.0000101520024052 -3.8264197351013697e-10 -6.094682838090485e-07 -6.10725989945136e-07 -1.570607135805194e-09 -8.722388663335845e-11 -1.506747959301215e-08 4.27752043257737e-07 3.069721694582165e-07 1.0151667804070907e-05 0.9998914132629987 0.999764227371851 0.9970480705723938 -0.00022249489781519003 0.00010751403254616128 -3.275447788223349e-05 -9.55303897441353e-05 5.643087367611656e-10 -3.39034262656668e-08 0.00010935544264002102 7.812351870706495e-05 0.0032347428150464696
2.402 0.9999642539025674 0.9998162557150769 1.0005214276012548 -5.677873429881008e-06 -3.6826345310459496e-05 -4.5624436852080195e-05 -1.3533684815739246e-05 1.1622416372030773e-10 -1.5779134487945606e-08 3.590256228076725e-05 2.5646722793521187e-05 0.0005214507193172279 1.0000000011218588 0.9998417896848115 0.9999999787115699 1.6771457093294387e-10 1.4399557739342648e-09 1.4400444364169589e-09 1.6118087187004573e-10 -8.824219038089891e-11 -1.5366067366329817e-08 1.2851982635272003e-09 2.8230811810678964e-08 3.229276918560978e-08 1.0002072064769998 0.9999897377003939 0.9950720957556537 -6.558117897609119e-06 2.5605521711500555e-05 -1.701289622545649e-07 -1.6653788730277637e-07 9.067053958356522e-12 1.7789260989362913e-07 0.0003266308296464695 0.00023331879319327182 0.007780299211881747 0.9999957882184655 0.9998387804649401 1.000096304539784 -6.166786191328906e-08 -5.8366971989743595e-06 -5.958592341922237e-06 -1.7616312427720325e-07 -7.546614361824071e-11 -1.5370569795002513e-08 4.212051743815357e-06 3.009305922263958e-06 9.63041873292702e-05 0.9999995722481977 0.9998414833464819 1.0000101514928679 -3.949273259741091e-10 -6.094530390380587e-07 -6.107105283025007e-07 -1.5854932171702194e-09 -8.706301672174858e-11 -1.53660469041969e-08 4.2775204482408455e-07 3.069812545004922e-07 1.0151159274776478e-05 0.9998937641436181 0.9997659065843566 0.9970469682892155 -0.0002225721970537734 0.00011035441919690387 -3.1946641052030465e-05 -9.397039377451948e-05 5.380012502028978e-10 -3.384457501589933e-08 0.00010699038979785532 7.643333173729641e-05 0.003246005670465714
2.412 0.9999642579420196 0.9998162586061254 1.0005179687925096 -5.801849857601492e-06 -3.672006233668583e-05 -4.551052789128447e-05 -1.3613667627079653e-05 1.1625287311940397e-10 -1.6088109759266665e-08 3.589758377695397e-05 2.5643165759147864e-05 0.0005179933726591598 1.000000001121774 0.9998417896904379 0.9999999787097034 1.7019453716459595e-10 1.4399750223224173e-09 1.4401587250401076e-09 1.6145951611951362e-10 -8.809608473040416e-11 -1.5670193276554662e-08 1.2582594322777122e-09 2.830587162053972e-08 3.280938303575862e-08 1.0002074579324784 0.9999899157878542 0.9950685003417247 -5.293344420963008e-06 2.124024132899042e-05 -1.6561166031373105e-07 -1.668332323100742e-07 9.060476471956832e-12 1.6393475725164932e-07 0.000326659302403872 0.0002333286530352678 0.007779903754554813 0.9999957882213387 0.9998387804726766 1.0000962553373767 -6.316836516033468e-08 -5.835222584726017e-06 -5.9571029132273335e-06 -1.7760799155830962e-07 -7.527815730126431e-11 -1.5675158841271314e-08 4.212048717551345e-06 3.009306563290388e-06 9.625498533756571e-05 0.999999572248116 0.9998414833521102 1.000010150982727 -4.0772608893511927e-10 -6.094377735598388e-07 -6.10695151204008e-07 -1.600431777667411e-09 -8.691212677767451e-11 -1.5670219263526096e-08 4.2775206765772175e-07 3.069902274641216e-07 1.0150650950502076e-05 0.9998961461039122 0.9997676079887481 0.9970457937420844 -0.00022251005243961036 0.00011312485409932959 -3.115879777498301e-05 -9.242921698318132e-05 5.127681350548801e-10 -3.3758941621093734e-08 0.0001045951526511623 7.47215797042636e-05 0.0032571754469124478
2.422 0.9999642623138566 0.999816261734702 1.000514520915326 -5.925172326073979e-06 -3.661373600821847e-05 -4.539690406373456e-05 -1.3693166672492715e-05 1.1627192338494729e-10 -1.640309541939215e-08 3.5892289592048415e-05 2.5639383007215576e-05 0.0005145470567863276 1.0000000011216668 0.9998417896961614 0.9999999787073273 1.7205462426203957e-10 1.439994942620323e-09 1.4401593133918793e-09 1.6174402522152803e-10 -8.79610846612432e-11 -1.598002140117806e-08 1.2282084967364683e-09 2.8380720494499113e-08 3.3348798521482496e-08 1.00020766514342 0.9999900627453479 0.9950654887414466 -4.2729741092797915e-06 1.759007979947384e-05 -1.6031090662102104e-07 -1.6598582835342304e-07 9.048034983031731e-12 1.500550899920827e-07 0.0003266831209967442 0.0002333340823783911 0.00777952932413898 0.9999957882245867 0.9998387804807954 1.0000962061498069 -6.466872494413576e-08 -5.833747963193985e-06 -5.955613976895918e-06 -1.7905212011411066e-07 -7.510100706988657e-11 -1.5985486029786393e-08 4.212045328108757e-06 3.009306823788144e-06 9.620579836325591e-05 0.9999995722480125 0.9998414833578373 1.0000101504720937 -4.2114299944765824e-10 -6.094225074252642e-07 -6.106798888681758e-07 -1.615363828502695e-09 -8.67721529106412e-11 -1.5980097509379975e-08 4.277521170938477e-07 3.0699910243902756e-07 1.0150142401438065e-05 0.9998985573153453 0.999769330278883 0.9970445239271476 -0.000222315303130749 0.00011582370571224952 -3.0390448180647615e-05 -9.090688208399344e-05 4.88571200714637e-10 -3.3648874178851766e-08 0.00010217219103694972 7.299002534229874e-05 0.0032682440837287605
2.432 0.9999642670193245 0.9998162651016977 1.000511083867074 -6.047843371377007e-06 -3.650736809119275e-05 -4.528356457012811e-05 -1.377218374807073e-05 1.162804184971093e-10 -1.672418302399475e-08 3.588667822445761e-05 2.5635373475895146e-05 0.0005111116727939255 1.000000001121543 0.9998417897019897 0.9999999787045438 1.7324883130155528e-10 1.4399883373270988e-09 1.4400808015604718e-09 1.6215264927873154e-10 -8.783801404981735e-11 -1.6295654665706372e-08 1.2038576271613221e-09 2.8456098359208976e-08 3.373307700212908e-08 1.0002078356992834 0.9999901840132562 0.995062975564504 -3.4512772735642293e-06 1.4545450546819946e-05 -1.543494284782989e-07 -1.6408760934196405e-07 9.029664053802838e-12 1.3634296609102828e-07 0.00032670381547047784 0.0002333364007651878 0.007779159124099409 0.9999957882282193 0.9998387804893055 1.0000961569770919 -6.61689864070108e-08 -5.832273362002335e-06 -5.954125497725091e-06 -1.8049539138863657e-07 -7.493547227787445e-11 -1.6301653073850015e-08 4.212041545858477e-06 3.009306686772812e-06 9.615662642086987e-05 0.9999995722478925 0.9998414833636684 1.0000101499610685 -4.3522430468200444e-10 -6.094072681479927e-07 -6.106647059387515e-07 -1.6301710056228275e-09 -8.664401255313338e-11 -1.6295783900528944e-08 4.277521890492376e-07 3.0700792585529235e-07 1.0149633199357323e-05 0.9999009959925653 0.9997710721795581 0.9970431376909394 -0.00022199453588702756 0.00011844954851063102 -2.964110496620988e-05 -8.940339897824596e-05 4.653731012089654e-10 -3.3516746742842693e-08 9.972395274547296e-05 7.124042250190636e-05 0.0032792025353930968
2.442 0.9999642720596519 0.999816268707993 1.0005076575457446 -6.1698655214090455e-06 -3.640096032272371e-05 -4.517050859142027e-05 -1.3850720675323296e-05 1.1627779660098027e-10 -1.7051467122674367e-08 3.5880748189783615e-05 2.563113611596041e-05 0.0005076871223705149 1.0000000011214079 0.9998417897079289 0.9999999787014453 1.7373613777466338e-10 1.4399448865709972e-09 1.4399830245922448e-09 1.6277165449912712e-10 -8.772742404099323e-11 -1.661719708715561e-08 1.1910217005549309e-09 2.8532615126203354e-08 3.3872353814833556e-08 1.0002079759506275 0.9999902841349665 0.995060886809728 -2.7907982744867487e-06 1.2011877875251392e-05 -1.478473327182825e-07 -1.6123621408863648e-07 9.004470934594031e-12 1.2287268424589087e-07 0.0003267222561567912 0.0002333365046954488 0.00777878656866567 0.9999957882322442 0.999838780498215 1.0000961078192396 -6.766919068150432e-08 -5.8307987911102935e-06 -5.952637415179729e-06 -1.819377187562788e-07 -7.478280109928748e-11 -1.6623763590468862e-08 4.212037351627969e-06 3.009306142428002e-06 9.610746949277272e-05 0.9999995722477619 0.9998414833696114 1.0000101494497449 -4.500113087195477e-10 -6.093920654022545e-07 -6.106495429993385e-07 -1.644766822086986e-09 -8.652886145780353e-11 -1.6617382872735896e-08 4.277522808795174e-07 3.070167412920887e-07 1.0149123126692231e-05 0.9999034603930864 0.9997728324462773 0.9970416156368754 -0.00022155409337040196 0.00012100115179820063 -2.891029316530264e-05 -8.791876546968718e-05 4.4313746652863604e-10 -3.336494502017931e-08 9.725287185011735e-05 6.947451487655852e-05 0.003290040963426902
2.452 0.9999642774360509 0.9998162725544564 1.0005042418499692 -6.291241301714983e-06 -3.629451440009934e-05 -4.50577353242499e-05 -1.3928779376473223e-05 1.1626281777158066e-10 -1.7385041768498544e-08 3.587449803179698e-05 2.562666989800385e-05 0.0005042733078050533 1.0000000011212666 0.999841789713985 0.9999999786981386 1.7347546716625615e-10 1.439884553253927e-09 1.4399139508024263e-09 1.6357986803364849e-10 -8.763043540731216e-11 -1.6944755613172162e-08 1.190909214034252e-09 2.861034724883495e-08 3.3768352854191926e-08 1.0002080911981328 0.9999903668918652 0.9950591585746568 -2.260924633498297e-06 9.908314841894369e-06 -1.4091751613935713e-07 -1.5753267864165709e-07 8.971089099578517e-12 1.0970533837678677e-07 0.0003267388265355184 0.00023333498021306122 0.007778413001236622 0.9999957882366698 0.9998387805075318 1.0000960586762735 -6.916937911666496e-08 -5.829324230850836e-06 -5.951149680642493e-06 -1.8337912356705064e-07 -7.464408295155381e-11 -1.695192316974086e-08 4.212032746688392e-06 3.009305191684481e-06 9.605832754767329e-05 0.9999995722476251 0.9998414833756714 1.0000101489382287 -4.6554451288483437e-10 -6.093768797809738e-07 -6.106343517435849e-07 -1.659172612610698e-09 -8.642700039385911e-11 -1.6945001861199637e-08 4.277523990252299e-07 3.070255589978091e-07 1.0148612232581553e-05 0.9999059488169423 0.9997746098649981 0.9970399400355865 -0.0002210000821552816 0.00012347746898650473 -2.8197549903333462e-05 -8.645296794582551e-05 4.2182928132317623e-10 -3.319585573044068e-08 9.476136778101507e-05 6.769403527636112e-05 0.0033007489144734614
2.462 0.9999642831497193 0.9998162766419455 1.00050083667904 -6.4119731917657665e-06 -3.6188031992209934e-05 -4.49452439967656e-05 -1.4006361876513103e-05 1.1623441134347079e-10 -1.7725003463435458e-08 3.586792631338654e-05 2.5621973805784922e-05 0.000500870132042336 1.000000001121124 0.9998417897201638 0.9999999786947663 1.72469757948741e-10 1.4398432382186999e-09 1.4398958386125044e-09 1.6444793771446172e-10 -8.75479854399933e-11 -1.7278439025072233e-08 1.201314595585703e-09 2.8688959363660387e-08 3.347481810990079e-08 1.0002081858558132 0.9999904354203815 0.9950577358346638 -1.836686708561199e-06 8.165543842009089e-06 -1.3365920130539813e-07 -1.5307835518161713e-07 8.92933119359135e-12 9.689051765091311e-08 0.0003267535670167656 0.00023333219215281072 0.007778045557155938 0.999995788241504 0.9998387805172647 1.000096009548251 -7.06695500232642e-08 -5.827849645368752e-06 -5.949662271190527e-06 -1.8481973493845472e-07 -7.451998720859908e-11 -1.7286239426199047e-08 4.212027742839201e-06 3.0093038398397834e-06 9.600920059501943e-05 0.9999995722474877 0.9998414833818542 1.0000101484266617 -4.81820993141466e-10 -6.093616749779484e-07 -6.106191096586178e-07 -1.6735177496587548e-09 -8.633992600007306e-11 -1.727874911807056e-08 4.277525527957525e-07 3.070343590233147e-07 1.014810077569654e-05 0.9999084596063152 0.9997764032518602 0.9970380947389286 -0.00022033838046088826 0.00012587762730634572 -2.7502424120556544e-05 -8.500598196413775e-05 4.0141364222037077e-10 -3.3011855457298095e-08 9.225184516020062e-05 6.590070546177536e-05 0.0033113154844770804
2.472 0.9999642892018391 0.9998162809713064 1.000497441932904 -6.532063577323925e-06 -3.6081514767466225e-05 -4.483303386631635e-05 -1.4083470227910413e-05 1.161918323300752e-10 -1.8071450097848665e-08 3.586103159786996e-05 2.561704682308048e-05 0.0004974774987285822 1.0000000011209862 0.9998417897264723 0.9999999786915009 1.7081791059601386e-10 1.4398477560050896e-09 1.439925348240085e-09 1.6521336479195902e-10 -8.748121784800477e-11 -1.7618358453161172e-08 1.218651291900655e-09 2.876818923026807e-08 3.306014726986207e-08 1.0002082635911684 0.9999904923129994 0.9950565713166343 -1.4977547852374622e-06 6.724688799579491e-06 -1.2614838091246206e-07 -1.4797065680583762e-07 8.877726532595868e-12 8.446785031415496e-08 0.0003267662989340653 0.00023332835755200597 0.0077776950850607365 0.9999957882467556 0.999838780527422 1.0000959604352613 -7.216960709171953e-08 -5.826375007593744e-06 -5.9481751895842915e-06 -1.86259715655253e-07 -7.441120189112826e-11 -1.7626821692303836e-08 4.212022343492105e-06 3.0093020871109285e-06 9.596008872845012e-05 0.9999995722473554 0.9998414833881671 1.000010147915217 -4.987424053835179e-10 -6.093464243861262e-07 -6.106038200485415e-07 -1.687964438274448e-09 -8.626833845360849e-11 -1.761873497603135e-08 4.277527398924036e-07 3.070431221299961e-07 1.014758914727837e-05 0.9999109911451382 0.9997782114528925 0.997036065097535 -0.0002195746456456627 0.00012820091794474116 -2.6824476265864365e-05 -8.357777273873116e-05 3.8185703813439785e-10 -3.281529979530984e-08 8.97266944483585e-05 6.4096236574961e-05 0.0033217294691664802
2.482 0.9999642955935774 0.9998162855433763 1.0004940575121284 -6.651514743076655e-06 -3.597496441346578e-05 -4.472110421322051e-05 -1.416010641887084e-05 1.1613390237777409e-10 -1.8424481482728442e-08 3.585381243967584e-05 2.5611887927342932e-05 0.000494095312191256 1.000000001120859 0.999841789732917 0.9999999786885138 1.6871802823493342e-10 1.439895423119692e-09 1.439980994278523e-09 1.6577316628879353e-10 -8.743074711669151e-11 -1.7964626570586578e-08 1.2393709182518596e-09 2.8848174285957963e-08 3.258785120071713e-08 1.0002083274449032 0.9999905397050672 0.9950556244812578 -1.2276033155952492e-06 5.53585444197282e-06 -1.1842272646801732e-07 -1.4229698478004e-07 8.815563815890895e-12 7.246837987587541e-08 0.0003267767327093596 0.00023332360707445138 0.007777374137981924 0.9999957882524334 0.9998387805380128 1.0000959113373924 -7.366935454719055e-08 -5.8249003199771956e-06 -5.946688457052814e-06 -1.876991686816265e-07 -7.431887118618044e-11 -1.797378179864743e-08 4.212016534819267e-06 3.009299925468897e-06 9.591099210770736e-05 0.9999995722472341 0.9998414833946166 1.0000101474040661 -5.161103889085352e-10 -6.093311305085695e-07 -6.105885045833639e-07 -1.7026157844900562e-09 -8.621321853119935e-11 -1.796507244433668e-08 4.27752940749073e-07 3.070518542743478e-07 1.0147077785958164e-05 0.9999135418586788 0.9997800333437072 0.9970338378817694 -0.0002187143214977391 0.00013044678661194495 -2.6163277968751857e-05 -8.216829558211913e-05 3.6312680039430984e-10 -3.260851511853509e-08 8.71882934787574e-05 6.228233022161986e-05 0.0033319795012027066
2.492 0.9999643023260847 0.9998162903589789 1.000490683317852 -6.770328924513633e-06 -3.58683826351913e-05 -4.4609454331158604e-05 -1.4236272334555886e-05 1.1605984205125252e-10 -1.878419883091947e-08 3.584626739185379e-05 2.5606496094633013e-05 0.0004907234773484802 1.0000000011207466 0.9998417897395034 0.9999999786859295 1.664142298091902e-10 1.439956582455879e-09 1.4400312618314576e-09 1.6612238906114012e-10 -8.739787444005359e-11 -1.8317358572645302e-08 1.2600214144315887e-09 2.892926314619173e-08 3.2122092810595374e-08 1.0002083799326749 0.9999905793490703 0.9950548606206536 -1.0128161756073766e-06 4.5568984800424964e-06 -1.104565296817582e-07 -1.3612564354699446e-07 8.74207307943389e-12 6.091578984109149e-08 0.00032678456013733327 0.0002333180354779768 0.007777095118079934 0.9999957882585451 0.9998387805490454 1.0000958622546863 -7.516855179336425e-08 -5.823425612615247e-06 -5.945202104074431e-06 -1.8913809971407768e-07 -7.424413933103612e-11 -1.8327233611099603e-08 4.212010294076886e-06 3.0092973426694584e-06 9.586191087824037e-05 0.9999995722471279 0.9998414834012084 1.0000101468933325 -5.336814917642064e-10 -6.093158231885245e-07 -6.105731946190557e-07 -1.717477387920606e-09 -8.617525254941756e-11 -1.831787642809889e-08 4.277531267821637e-07 3.0706057526400595e-07 1.0146567108534462e-05 0.9999161102130971 0.9997818678291741 0.9970314012059944 -0.00021776264533628122 0.00013261482454181555 -2.551841167973065e-05 -8.077749637700641e-05 3.451915656182243e-10 -3.239379073248652e-08 8.463900996327456e-05 6.046068026168492e-05 0.003342054174368247
2.502 0.9999643094004943 0.9998162954189275 1.000487319251764 -6.888508380931082e-06 -3.57617711336366e-05 -4.4498083512221084e-05 -1.4311969795856453e-05 1.15968990326794e-10 -1.9150705087272755e-08 3.583839501958803e-05 2.560087030866127e-05 0.0004873618996046247 1.0000000011206516 0.9998417897462367 0.999999978683803 1.6411632967735046e-10 1.4399964616246184e-09 1.4400514816536422e-09 1.6631293736318492e-10 -8.738323906463871e-11 -1.867667118661677e-08 1.2763622415687304e-09 2.9011499638249137e-08 3.175074975013034e-08 1.0002084231310837 0.999990612677862 0.9950542500738216 -8.425111108279655e-07 3.7523359187999507e-06 -1.0211819696968468e-07 -1.294915018456706e-07 8.656866221480022e-12 4.982747863186065e-08 0.0003267895285073046 0.00023331174052147822 0.007776868694647938 0.9999957882650958 0.9998387805605259 1.0000958131871167 -7.666699157505788e-08 -5.821950920361517e-06 -5.9437161556420525e-06 -1.9057645681314275e-07 -7.418748812658989e-11 -1.8687292805652507e-08 4.212003603942753e-06 3.0092943278296933e-06 9.581284508372778e-05 0.9999995722470401 0.9998414834079471 1.0000101463830715 -5.512461632651848e-10 -6.093005368248941e-07 -6.105579150621275e-07 -1.7324966352385138e-09 -8.615543696838887e-11 -1.867726419828521e-08 4.2775327213717785e-07 3.0706928080218456e-07 1.0146057485416606e-05 0.9999186947149876 0.9997837138430833 0.9970287444560683 -0.00021672465489363165 0.00013470475990705184 -2.48894702546974e-05 -7.940531210309034e-05 3.280201317246232e-10 -3.217337038940591e-08 8.208120506183611e-05 5.863297537441716e-05 0.0033519421551610807
2.512 0.9999643168179237 0.9998163007240225 1.0004839652161086 -7.006055432997707e-06 -3.5655131580380845e-05 -4.4386991030446195e-05 -1.438720063578262e-05 1.1586001561588728e-10 -1.9524105937891108e-08 3.583019390633082e-05 2.5595009564866143e-05 0.0004840104848063395 1.0000000011205759 0.9998417897531202 0.9999999786821339 1.6195948624423087e-10 1.4399999026351968e-09 1.4400387350398219e-09 1.6637909565085848e-10 -8.738742958112259e-11 -1.9042684366695167e-08 1.2834668453923347e-09 2.9094335789599865e-08 3.1582931575685155e-08 1.000208458749866 0.9999906408581541 0.9950537675610993 -7.078651886198743e-07 3.092370466298902e-06 -9.309821035629817e-08 -1.2237246467131024e-07 8.558513377474695e-12 3.9215498733105227e-08 0.000326791493924571 0.00023330484931975487 0.0077767026097764775 0.9999957882720903 0.9998387805724606 1.0000957641346016 -7.816454175239009e-08 -5.82047625875373e-06 -5.942230614326747e-06 -1.9201420652467714e-07 -7.415008360449586e-11 -1.9054077135673474e-08 4.211996458842577e-06 3.0092908730951035e-06 9.576379463440561e-05 0.9999995722469711 0.9998414834148366 1.0000101458732822 -5.686695178059715e-10 -6.092852870522702e-07 -6.105426691269718e-07 -1.747639351733266e-09 -8.61546892152121e-11 -1.904335452771076e-08 4.2775336063628264e-07 3.0707791947650033e-07 1.0145549201529267e-05 0.9999212939108982 0.9997855703477947 0.997025858219991 -0.0002156051949439377 0.00013671644961967742 -2.4276056451078556e-05 -7.805167138218253e-05 3.1158238290333594e-10 -3.1949447073389314e-08 7.951723813584811e-05 5.680090248020159e-05 0.0033616322822213676
2.522 0.9999643245794738 0.999816306275054 1.000480621113717 -7.1229724348791024e-06 -3.5548465610134235e-05 -4.4276176137826554e-05 -1.4461966740068512e-05 1.1573219516373309e-10 -1.990450811852299e-08 3.582166264936011e-05 2.558891286739715e-05 0.00048066913929118766 1.0000000011205183 0.9998417897601569 0.9999999786808993 1.600295581750165e-10 1.4399792417054954e-09 1.440015926847202e-09 1.6629632529244324e-10 -8.741116010431459e-11 -1.9415519242439248e-08 1.2777805659992584e-09 2.917690355778795e-08 3.1694050776018865e-08 1.0002084881919666 0.9999906648353647 0.9950533916404102 -6.017257093709314e-07 2.5520453801662566e-06 -8.278857368169717e-08 -1.146502323164978e-07 8.445622052871508e-12 2.9087369718417423e-08 0.00032679045238067684 0.0002332975317955883 0.007776600946485068 0.9999957882795311 0.9998387805848539 1.0000957150970378 -7.96611184059345e-08 -5.8190016153869875e-06 -5.940745456743065e-06 -1.9345137332722792e-07 -7.41325017018732e-11 -1.942770713490884e-08 4.211988860609416e-06 3.009286972644699e-06 9.571475935447096e-05 0.9999995722469212 0.9998414834218791 1.0000101453639423 -5.858652456599053e-10 -6.092700609525309e-07 -6.105274337942404e-07 -1.762929893699023e-09 -8.617402026234553e-11 -1.941626956628313e-08 4.2775338751417103e-07 3.0708641418874096e-07 1.0145042362702391e-05 0.999923906386838 0.9997874363338733 0.9970227342215954 -0.00021440892367112957 0.0001386498714782744 -2.3677782300764137e-05 -7.671649496603076e-05 2.958497662317744e-10 -3.172415613128743e-08 7.69494728533241e-05 5.496615113798533e-05 0.0033711136541648376
2.532 0.9999643326862308 0.9998163120728002 1.0004772868480234 -7.239261707002479e-06 -3.5441774832856305e-05 -4.4165638078371154e-05 -1.4536270016379972e-05 1.1558465836631786e-10 -2.0292021627089637e-08 3.581279985347258e-05 2.558257922519052e-05 0.00047733776998065653 1.0000000011204793 0.9998417897673485 0.9999999786800766 1.5842984514810423e-10 1.4399615529910598e-09 1.440015546695268e-09 1.6601307191170945e-10 -8.745609322201904e-11 -1.9795299889759624e-08 1.2594793693115818e-09 2.9258601091174368e-08 3.2064895104068274e-08 1.0002085126028266 0.9999906853706924 0.9950531042930347 -5.182928492657494e-07 2.110504574186545e-06 -7.008466282393837e-08 -1.0604500467394122e-07 8.317759971636616e-12 1.9446783857020745e-08 0.00032678654919157305 0.00023329000210240672 0.007776563875183789 0.9999957882874212 0.9998387805977104 1.0000956660743228 -8.11566188881237e-08 -5.817526964020579e-06 -5.939260650269e-06 -1.9488800989943146e-07 -7.413560012040783e-11 -1.9808305290308925e-08 4.211980811666111e-06 3.009282622853568e-06 9.566573907172121e-05 0.99999957224689 0.9998414834290769 1.0000101448550291 -6.027305542694462e-10 -6.092548322392569e-07 -6.105121768857051e-07 -1.778420214882956e-09 -8.621423529848351e-11 -1.9796132836047376e-08 4.277533594237946e-07 3.070947118838458e-07 1.0144536830495404e-05 0.9999265307677595 0.9997893108197163 0.9970193652571941 -0.0002131403188160474 0.00014050511664272122 -2.309426828771027e-05 -7.53996961223135e-05 2.807935283472567e-10 -3.1499570641071744e-08 7.438028487563484e-05 5.3130419079627664e-05 0.003380375706521296
2.542 0.9999643411392631 0.9998163181180275 1.0004739623230507 -7.3549254979721144e-06 -3.5335060856771316e-05 -4.4055376115159157e-05 -1.4610112322577104e-05 1.1541651576726964e-10 -2.068675766757557e-08 3.580360413114004e-05 2.5576007652561053e-05 0.00047401628442524606 1.0000000011204555 0.9998417897746966 0.9999999786796336 1.5732057668100139e-10 1.4399648887484262e-09 1.440051466757035e-09 1.6552124937044775e-10 -8.752253576923345e-11 -2.0182152622508366e-08 1.2331507727323806e-09 2.9339461881608813e-08 3.257697678131979e-08 1.0002085329098562 0.9999907030710197 0.9950528906558386 -4.5286177001145094e-07 1.7503539939596863e-06 -5.3066191584107434e-08 -9.600818619548027e-08 8.172735238334666e-12 1.0294210747333927e-08 0.0003267800696150177 0.00023328251017786197 0.007776587834037951 0.999995788295761 0.9998387806110339 1.0000956170663433 -8.26508836890435e-08 -5.816052286708057e-06 -5.937776180280524e-06 -1.9632412460016208e-07 -7.416047733569891e-11 -2.019599587250154e-08 4.211972314149331e-06 3.009277824988716e-06 9.561673367103564e-05 0.9999995722468744 0.9998414834364319 1.0000101443465095 -6.191052661901402e-10 -6.092395823471014e-07 -6.104968844135468e-07 -1.7941181152091497e-09 -8.62758451035512e-11 -2.0183070193518737e-08 4.277532950118897e-07 3.071028183747907e-07 1.01440322542518e-05 0.9999291657170251 0.9997911928511598 0.9970157451351156 -0.00021180368367441514 0.00014228238243275244 -2.2525142195218804e-05 -7.410118094230781e-05 2.663865155319023e-10 -3.1277697315433e-08 7.181207141671535e-05 5.129541908651486e-05 0.0033894082784788103
2.552 0.9999643499396237 0.9998163244114922 1.0004706474433733 -7.469966021668643e-06 -3.522832530182265e-05 -4.3945389544258504e-05 -1.468349542235001e-05 1.1522707744165105e-10 -2.108883023176452e-08 3.579407410690841e-05 2.5569197172234298e-05 0.00047070459074099026 1.0000000011204435 0.9998417897822014 0.9999999786794919 1.5688328457678988e-10 1.4399865295308163e-09 1.4401029476714685e-09 1.6490123145059833e-10 -8.761169361449694e-11 -2.057620558881303e-08 1.20650706991795e-09 2.9420037316514358e-08 3.306253659097284e-08 1.0002085498525881 0.9999907184119499 0.9950527389316345 -4.016134196752533e-07 1.4571129733150132e-06 -2.849495125287795e-08 -8.354909467021216e-08 8.008746508544362e-12 1.6274124010687283e-09 0.00032677141513535893 0.00023327532651709135 0.007776666052158782 0.9999957883045494 0.9998387806248265 1.0000955680729433 -8.414373061098988e-08 -5.814577586127599e-06 -5.9362920669772355e-06 -1.9775963780302908e-07 -7.420789031405821e-11 -2.0590906430926244e-08 4.2119633732931705e-06 3.009272587297429e-06 9.556774305342856e-05 0.9999995722468716 0.9998414834439437 1.0000101438383058 -6.348078331198124e-10 -6.092243140603031e-07 -6.104815766235202e-07 -1.8099435189854082e-09 -8.635990772034859e-11 -2.0577209684321094e-08 4.2775322332258296e-07 3.0711079074553697e-07 1.0143528143483463e-05 0.9999318099358502 0.9997930815010768 0.9970118686181347 -0.00021040315298965346 0.00014398196546103946 -2.197003739380951e-05 -7.282084862656977e-05 2.526020047836085e-10 -3.106047211485594e-08 6.924726303007156e-05 4.946288746021371e-05 0.003398201670040201
2.562 0.9999643590883478 0.9998163309539367 1.0004673421140922 -7.584385554477346e-06 -3.512156979356151e-05 -4.3835677679875516e-05 -1.4756421014465856e-05 1.15015418475837e-10 -2.1498355310974358e-08 3.578420841759225e-05 2.5562146815383002e-05 0.0004674025974774842 1.0000000011204369 0.999841789789861 0.9999999786795087 1.5722548704731315e-10 1.4400078724230867e-09 1.440128721804086e-09 1.6429053067475474e-10 -8.772403047924127e-11 -2.0977590151033008e-08 1.1874643818655977e-09 2.9500982589193287e-08 3.3374019705808654e-08 1.0002085640034826 0.9999907317538995 0.9950526405311478 -3.614449090097918e-07 1.2187453763997578e-06 8.957208663502934e-09 -6.696051739469278e-08 7.823752748693257e-12 -6.558116387298348e-09 0.00032676107071975667 0.00023326872359598485 0.007776789299594209 0.9999957883137832 0.999838780639089 1.0000955190938985 -8.563505252484613e-08 -5.813102881804714e-06 -5.934808351796898e-06 -1.9919441270274855e-07 -7.42786576050169e-11 -2.0993165916600333e-08 4.21195399746769e-06 3.0092669215692247e-06 9.55187670373375e-05 0.9999995722468742 0.9998414834516112 1.0000101433302753 -6.49731106983016e-10 -6.092090464503538e-07 -6.104662947521953e-07 -1.8257591752806502e-09 -8.646727967451445e-11 -2.0978682353465496e-08 4.2775317540503986e-07 3.0711869922983493e-07 1.0143023957753764e-05 0.9999344621627224 0.9997949758689576 0.9970077313688919 -0.00020894269872293757 0.0001456042550943434 -2.1428590237013967e-05 -7.155859178530169e-05 2.3941424029365984e-10 -3.0849757175174275e-08 6.668833806844236e-05 4.76345944032041e-05 0.003406746690120887
2.572 0.9999643685864557 0.999816337746093 1.0004640462408505 -7.698186522984266e-06 -3.501479594470446e-05 -4.372623981589162e-05 -1.4828890817833322e-05 1.1478080328377987e-10 -2.1915451763679217e-08 3.577400570513969e-05 2.5554855616096033e-05 0.0004641102135377626 1.0000000011204289 0.9998417897976744 0.9999999786794938 1.5829347393078104e-10 1.44001236860068e-09 1.4401012558198434e-09 1.6379878638264204e-10 -8.786047287686931e-11 -2.1386439227653715e-08 1.180469714273152e-09 2.9582737005152766e-08 3.3443285407322e-08 1.0002085757787234 0.9999907433507523 0.9950525905305169 -3.2983207548204443e-07 1.0252607690085934e-06 6.786552844357701e-08 -4.3393205512067216e-08 7.614717141703583e-12 -1.4268773019725431e-08 0.00032674956827259287 0.00023326295712808458 0.007776946745130918 0.9999957883234589 0.9998387806538218 1.00009547012894 -8.712490189703523e-08 -5.811628190616019e-06 -5.9333250619381624e-06 -2.006283398860789e-07 -7.437355128506617e-11 -2.1402906033593677e-08 4.211944191772132e-06 3.0092608361160413e-06 9.546980531291082e-05 0.9999995722468759 0.999841483459432 1.0000101428222277 -6.639283676116482e-10 -6.091937952486161e-07 -6.104510664202983e-07 -1.8414550556799838e-09 -8.659854657478505e-11 -2.138762113575927e-08 4.277531695565954e-07 3.0712659244342466e-07 1.014251925092508e-05 0.9999371211727889 0.9997968750804627 0.9970033298984521 -0.00020742613563103738 0.00014714972723165102 -2.0900436109810184e-05 -7.031429671288986e-05 2.2679777127939798e-10 -3.064733823739719e-08 6.413784038776444e-05 4.5812356716444816e-05 0.003415034696140775
2.582 0.999964378434953 0.9998163447886834 1.0004607597298962 -7.811371508518991e-06 -3.490800534115265e-05 -4.361707519013462e-05 -1.4900906640084351e-05 1.145221931641319e-10 -2.234024077672698e-08 3.576346461040854e-05 2.5547322607044327e-05 0.0004608273482300775 1.0000000011204129 0.9998417898056392 0.9999999786792703 1.598692422601389e-10 1.4400012356290121e-09 1.440034987056126e-09 1.634399268151821e-10 -8.802179044932572e-11 -2.1802888451181143e-08 1.184797351311517e-09 2.9665513345573696e-08 3.329467139369534e-08 1.000208585437594 0.9999907533500645 0.9950525885687209 -3.0471840947287604e-07 8.683765535044216e-07 1.617416866979173e-07 -8.211061171583402e-09 7.37911975828495e-12 -2.1512533464629443e-08 0.0003267374507631537 0.0002332582496738709 0.00777712681633828 0.9999957883335728 0.999838780669025 1.000095421177812 -8.861349546368132e-08 -5.8101535111156135e-06 -5.931842182682551e-06 -2.0206140578308568e-07 -7.449335308605952e-11 -2.1820261175716628e-08 4.211933951743841e-06 3.0092543312515855e-06 9.54208575108318e-05 0.99999957224687 0.9998414834674052 1.0000101423139864 -6.776168036980934e-10 -6.091785600119338e-07 -6.104358770620605e-07 -1.857017301217008e-09 -8.675481353250737e-11 -2.1804161162283558e-08 4.277532022253007e-07 3.071344920923759e-07 1.0142013799990012e-05 0.9999397857771962 0.9997987782869527 0.9969986615182678 -0.00020585712658077783 0.00014861893836609036 -2.0385203515799972e-05 -6.908784353072397e-05 2.147286029048176e-10 -3.045492250558907e-08 6.15984010396896e-05 4.3998053345457576e-05 0.0034230576257512726
2.592 0.999964388634833 0.9998163520824205 1.0004574824881385 -7.923943155249713e-06 -3.48011995417701e-05 -4.350818298047427e-05 -1.497247037069592e-05 1.1423923822707449e-10 -2.2772845759925034e-08 3.575258377656173e-05 2.5539546822220107e-05 0.00045755391142083217 1.0000000011203853 0.9998417898137565 0.9999999786787351 1.616622059421562e-10 1.4399915248144588e-09 1.439979574478378e-09 1.6313923512026107e-10 -8.820865023372788e-11 -2.222707535597625e-08 1.1965517359971767e-09 2.974947347454208e-08 3.3001105377216424e-08 1.0002085930682718 0.9999907617832757 0.9950526403605684 -2.8442574784406705e-07 7.412328575956756e-07 3.1143333887281516e-07 4.596260883167221e-08 7.1144091198251485e-12 -2.8298680121524232e-08 0.0003267252404404732 0.00023325477830176664 0.007777317977242954 0.9999957883441241 0.9998387806847019 1.0000953722403298 -9.010112307548087e-08 -5.8086788269296975e-06 -5.930359664363021e-06 -2.0349368552893105e-07 -7.463898170160168e-11 -2.2245367529977397e-08 4.211923266360395e-06 3.0092474029564198e-06 9.5371923348406e-05 0.999999572246853 0.999841483475531 1.000010141805448 -6.910873569191329e-10 -6.091633234010199e-07 -6.104206774434186e-07 -1.8725207492984415e-09 -8.693663900065937e-11 -2.2228440570199072e-08 4.2775325626346654e-07 3.071424113076401e-07 1.0141507622046822e-05 0.9999424548223695 0.9998006846649676 0.9969937242959255 -0.00020423918760275 0.00015001251990777442 -1.988250537908988e-05 -6.787910607868329e-05 2.0318264426224923e-10 -3.027413695520366e-08 5.907276490810317e-05 4.2193644456302655e-05 0.00343080802135074
2.602 0.9999643991870761 0.9998163596280085 1.0004542144231707 -8.035904046759274e-06 -3.469438009539805e-05 -4.339956232672914e-05 -1.5043583903006825e-05 1.1393109931166044e-10 -2.321339327747394e-08 3.574136186107012e-05 2.553152730555801e-05 0.00045428981365187084 1.0000000011203443 0.9998417898220276 0.9999999786778746 1.6343297244749614e-10 1.4400002378268938e-09 1.4399810315710412e-09 1.6281202873543078e-10 -8.842165177518486e-11 -2.265914005712198e-08 1.2118920627818153e-09 2.983481705724251e-08 3.2629328890624624e-08 1.0002085985570088 0.9999907685437858 0.9950527600624459 -2.6758299867028834e-07 6.38152881803093e-07 5.484356245344824e-07 1.3062019696209407e-07 6.822835267790909e-12 -3.463757546869752e-08 0.0003267134135678697 0.0002332526673017778 0.007777509357714843 0.9999957883551144 0.9998387807008567 1.0000953233164016 -9.158802307068953e-08 -5.807204120918684e-06 -5.9288774597922415e-06 -2.0492526390604e-07 -7.481089183060686e-11 -2.267836404089817e-08 4.211912128818117e-06 3.0092400505416964e-06 9.532300273032323e-05 0.9999995722468233 0.9998414834838116 1.0000101412965992 -7.045799582400704e-10 -6.09148068167834e-07 -6.104054213054555e-07 -1.8880501529397854e-09 -8.714467379467898e-11 -2.2660599511364565e-08 4.277533188794573e-07 3.0715037003545824e-07 1.0141000904767948e-05 0.9999451271892023 0.9998025934156448 0.9969885170152649 -0.0002025756927502302 0.00015133117275297535 -1.9391926462379983e-05 -6.668795147780793e-05 1.9213680940288598e-10 -3.0106526829103795e-08 5.656382350137741e-05 4.040119490679893e-05 0.003438279047942307
2.612 0.999964410092649 0.9998163674261418 1.0004509554432468 -8.14725663783445e-06 -3.4587548556630756e-05 -4.329121234946527e-05 -1.5114249049557547e-05 1.1359636455579423e-10 -2.366201215784331e-08 3.572979754428466e-05 2.5523263117081704e-05 0.0004510349661182497 1.0000000011202907 0.9998417898304577 0.9999999786767342 1.6506270249351717e-10 1.4400285770095391e-09 1.4400419922795223e-09 1.624482055844301e-10 -8.866160994983257e-11 -2.309922613847284e-08 1.2283040219777852e-09 2.9921683567221353e-08 3.222252574464433e-08 1.0002086015369487 0.9999907733502555 0.9950529737974343 -2.5306967857084724e-07 5.544422775447989e-07 9.193236744363834e-07 2.6330001515649594e-07 6.519702193774109e-12 -4.05404735134267e-08 0.0003267023835676504 0.00023325198663161185 0.007777691174626424 0.9999957883665473 0.9998387807174948 1.0000952744059914 -9.307431260335949e-08 -5.805729392420173e-06 -5.927395566104443e-06 -2.0635615176004157e-07 -7.50097378678168e-11 -2.311939186699264e-08 4.2119005433956536e-06 3.0092322807917646e-06 9.527409572117007e-05 0.9999995722467813 0.9998414834922504 1.000010140787485 -7.182123284407213e-10 -6.091327936564591e-07 -6.103901059614725e-07 -1.903615438899016e-09 -8.737985167226391e-11 -2.3100780704442083e-08 4.277533912516573e-07 3.071583903138613e-07 1.0140493922902252e-05 0.9999478017921175 0.9998045037640485 0.9969830391417694 -0.0002008698788617562 0.00015257566210376592 -1.8913005507686148e-05 -6.551423931591211e-05 1.8156758916857879e-10 -2.995355539147317e-08 5.407465544042757e-05 3.862290321393258e-05 0.0034454645047036505
2.622 0.9999644213525029 0.9998163754775032 1.0004477054572343 -8.25800328323497e-06 -3.448070649063572e-05 -4.3183132127295355e-05 -1.5184467523268755e-05 1.1323532910424882e-10 -2.4118833671506944e-08 3.571788952521994e-05 2.551475332966886e-05 0.0004477892805294012 1.0000000011202252 0.9998417898390493 0.9999999786753575 1.6652633898675134e-10 1.4400568158833537e-09 1.4401161217095045e-09 1.6213034216694176e-10 -8.892957139822805e-11 -2.3547478794404917e-08 1.2438699959532345e-09 3.001001475660492e-08 3.18177907916978e-08 1.0002086013123146 0.9999907756921147 0.9950533247180683 -2.3997139517421427e-07 4.862218835735584e-07 1.4914930386013042e-06 4.7022047964056705e-07 6.2483094605957856e-12 -4.601935426396124e-08 0.0003266924947392566 0.0002332527570708888 0.007777854865672138 0.999995788378427 0.9998387807346234 1.0000952255090636 -9.456001598656431e-08 -5.8042546610852795e-06 -5.925914028327836e-06 -2.0778626666031223e-07 -7.523632930677526e-11 -2.3568594879084966e-08 4.211888520526096e-06 3.0092241027521533e-06 9.522520241230058e-05 0.9999995722467281 0.999841483500852 1.0000101402781487 -7.320096478818134e-10 -6.091175190321374e-07 -6.10374777733611e-07 -1.9191339915451245e-09 -8.764285419126418e-11 -2.3549129164600216e-08 4.277534815891334e-07 3.071664790549569e-07 1.0139986955672737e-05 0.9999504775779589 0.9998064149583761 0.9969772907944963 -0.00019912485027485417 0.00015374681254524944 -1.8445210435896583e-05 -6.43578203914359e-05 1.7145256717226372e-10 -2.9816602992707216e-08 5.1608576615956844e-05 3.6861137427376504e-05 0.0034523588305204844
2.632 0.9999644329675719 0.9998163837827638 1.000444464374599 -8.368146326239877e-06 -3.4373855459405615e-05 -4.307532061915434e-05 -1.5254240998303924e-05 1.1284688236247208e-10 -2.4583992565103945e-08 3.570563650803003e-05 2.5505997019467024e-05 0.00044455266898442636 1.0000000011201495 0.9998417898478074 0.9999999786737535 1.6780313499157112e-10 1.4400596079065372e-09 1.4401450477783425e-09 1.6197126196582105e-10 -8.922573077472724e-11 -2.400404548009203e-08 1.2561017054936941e-09 3.009954025489318e-08 3.147165440269646e-08 1.0002085967536314 0.999990774754229 0.9950538800493126 -2.2754466747428615e-07 4.3028878376626704e-07 2.360328132511996e-06 7.897690815568973e-07 6.117985244609706e-12 -5.10867893305576e-08 0.00032668403025431874 0.00023325496430045946 0.007777992794560825 0.9999957883907565 0.9998387807522471 1.0000951766255466 -9.604515305037088e-08 -5.802779952497922e-06 -5.9244329041464015e-06 -2.092154961517789e-07 -7.549108465874231e-11 -2.4026119596876835e-08 4.211876063178964e-06 3.0092155182213726e-06 9.51763228012013e-05 0.9999995722466644 0.9998414835096199 1.0000101397685996 -7.459924924786101e-10 -6.091022699946099e-07 -6.103594949899225e-07 -1.9344931531788743e-09 -8.793427427533283e-11 -2.400579252025658e-08 4.2775358887082366e-07 3.071746172575902e-07 1.0139480237227752e-05 0.9999531535246537 0.9998083262690011 0.9969712727262201 -0.00019734358346066493 0.00015484550337686303 -1.7987904744726094e-05 -6.321853484675303e-05 1.6176836805107377e-10 -2.9696967335519588e-08 4.916920255045293e-05 3.5118479721694286e-05 0.00345895710372029
2.642 0.999964444938772 0.9998163923425823 1.0004412321054512 -8.477688166996148e-06 -3.426699700138836e-05 -4.296777656466161e-05 -1.5323571201263923e-05 1.1243035674047424e-10 -2.5057625843232735e-08 3.569303719414033e-05 2.5496993260458326e-05 0.0004413250439770774 1.0000000011200636 0.9998417898567356 0.9999999786719094 1.688114348429688e-10 1.4400250215999338e-09 1.4401074191824403e-09 1.6202251272887684e-10 -8.955046737702816e-11 -2.4469076517437727e-08 1.2615906318594078e-09 3.018988363624781e-08 3.126887680939627e-08 1.0002085861603542 0.9999907693181725 0.9950547405965079 -2.151888153879441e-07 3.840012020400388e-07 3.6577908842475593e-06 1.2769767438958183e-06 6.375461133190546e-12 -5.5755820970116326e-08 0.0003266772416905215 0.00023325858681051895 0.007778097253483057 0.9999957884035406 0.9998387807703736 1.000095127755348 -9.752980520530739e-08 -5.801305278619911e-06 -5.9229522137762295e-06 -2.1064378871404884e-07 -7.577466139716628e-11 -2.44921149547542e-08 4.211863158836238e-06 3.0092065171709378e-06 9.51274567827886e-05 0.9999995722465918 0.9998414835185587 1.0000101392588252 -7.602428214481642e-10 -6.090870584517595e-07 -6.103442792071249e-07 -1.94964116731595e-09 -8.825439588287524e-11 -2.4470921067389368e-08 4.2775369411524165e-07 3.071827646011178e-07 1.013897397028716e-05 0.9999558286395644 0.9998102369872977 0.9969649863138869 -0.00019552893149635476 0.00015587266417825616 -1.7540303159051653e-05 -6.209620942057464e-05 1.524916261460907e-10 -2.959586380844241e-08 4.676052620034367e-05 3.3397782020697905e-05 0.0034652550362771766
2.652 0.9999644572670007 0.999816401157603 1.0004380085606321 -8.586631247012902e-06 -3.416013262071671e-05 -4.286049839545362e-05 -1.5392459954710344e-05 1.1198559862766077e-10 -2.5539873644804693e-08 3.568009028950282e-05 2.5487741130017398e-05 0.0004381063185204228 1.0000000011199701 0.9998417898658397 0.999999978669838 1.6942419224649947e-10 1.4399662796286527e-09 1.4400385385602835e-09 1.6223141341167794e-10 -8.990484716549653e-11 -2.4942724349850923e-08 1.2572692341401372e-09 3.028068085180092e-08 3.128911516724135e-08 1.0002085670890524 0.9999907576388217 0.9950560532031517 -2.024230652885542e-07 3.4518326122521166e-07 5.5622185422953684e-06 2.0090552567846603e-06 7.540499991193268e-12 -6.003986605829809e-08 0.00032667241400596175 0.00023326364743494316 0.0077781582438262616 0.9999957884167837 0.9998387807890089 1.0000950788983998 -9.901409937848499e-08 -5.799830626259695e-06 -5.9214719210946365e-06 -2.120711967801808e-07 -7.608770250162596e-11 -2.496673240077005e-08 4.211849785820555e-06 3.009197083257869e-06 9.507860422896973e-05 0.9999995722465117 0.9998414835276734 1.0000101387488374 -7.748879672835369e-10 -6.090718708693851e-07 -6.103290951457457e-07 -1.9646308521882827e-09 -8.860402610638811e-11 -2.494466696580101e-08 4.277537702456046e-07 3.0719087525176205e-07 1.0138468318436079e-05 0.9999585019574541 0.9998121464241835 0.9969584335618747 -0.00019368362831362438 0.0001568292705860408 -1.710141466063181e-05 -6.099065347118674e-05 1.4359778549815172e-10 -2.9514426225502057e-08 4.438701527051387e-05 3.170223556321312e-05 0.0034712489627330228
2.662 0.9999644699531323 0.9998164102284558 1.0004347936518077 -8.694977965874768e-06 -3.4053263793003365e-05 -4.275348417811663e-05 -1.5460909136329097e-05 1.1151151825427441e-10 -2.603087850577955e-08 3.566679452308668e-05 2.5478239721592538e-05 0.0004348964062998634 1.0000000011198722 0.9998417898751244 0.9999999786676116 1.695521449121347e-10 1.4399149880219385e-09 1.4400006614411532e-09 1.6248123787251885e-10 -9.028942322832758e-11 -2.5425144490093912e-08 1.2427556764297007e-09 3.0371644634742484e-08 3.1542046271156694e-08 1.000208536148513 0.9999907372972832 0.9950580265767616 -1.8886749720724593e-07 3.1204616796668737e-07 8.30883375449453e-06 3.0919792070704865e-06 1.0665966128970907e-11 -6.395262840483603e-08 0.00032666999095270875 0.00023327030636713557 0.007778159103530596 0.9999957884304923 0.9998387808081622 1.0000950300546958 -1.0049812535012746e-07 -5.7983559643287896e-06 -5.919991962730679e-06 -2.1349783736986894e-07 -7.643085461050692e-11 -2.5450125614354528e-08 4.2118359287481376e-06 3.0091872045532367e-06 9.502976506857083e-05 0.9999995722464275 0.9998414835369696 1.0000101382387085 -7.90016783499966e-10 -6.090566760815972e-07 -6.103138806315961e-07 -1.9795789382632923e-09 -8.89834833396686e-11 -2.542718536268758e-08 4.27753804255849e-07 3.0719891435406123e-07 1.01379633184822e-05 0.9999611725379413 0.9998140539083072 0.9969516171209652 -0.00019181029274555194 0.00015771634025894116 -1.6669971311659764e-05 -5.990165342609834e-05 1.3506139258510672e-10 -2.94537069268894e-08 4.2053734070611885e-05 3.0035458005841077e-05 0.0034769358239531106
2.672 0.9999644829980198 0.9998164195557518 1.0004315872915344 -8.802730606434199e-06 -3.3946391987439744e-05 -4.264673156195633e-05 -1.5528920588221845e-05 1.1100804826242077e-10 -2.6530786559839265e-08 3.565314866131653e-05 2.546848815577964e-05 0.00043169522177308 1.0000000011197734 0.9998417898845975 0.9999999786653513 1.692176606009425e-10 1.4398997475395296e-09 1.440028725010133e-09 1.6268158588669567e-10 -9.0704296138494e-11 -2.591649472874537e-08 1.2215939716614878e-09 3.0462586554379014e-08 3.193836374016313e-08 1.000208488768038 0.9999907050346626 0.9950609507405738 -1.7422693944539783e-07 2.831229205563494e-07 1.2200107039744254e-05 4.667945784460346e-06 1.7804551696484834e-11 -6.750802800222912e-08 0.0003266708028383595 0.00023327902569880994 0.007778068408964782 0.9999957884446731 0.9998387808278411 1.000094981224276 -1.0198186105719025e-07 -5.7968812643706796e-06 -5.918512302328504e-06 -2.1492380072604196e-07 -7.680446747218396e-11 -2.594245119668182e-08 4.211821588171294e-06 3.0091768810420253e-06 9.49809393034181e-05 0.9999995722463432 0.9998414835464541 1.0000101377285597 -8.056065565694409e-10 -6.090414452252535e-07 -6.102986008287121e-07 -1.9945755954039155e-09 -8.939368633021352e-11 -2.591863466289309e-08 4.2775380978332e-07 3.072068673689604e-07 1.0137458815791168e-05 0.9999638394623594 0.9998159587837998 0.9969445403262633 -0.00018991143244514983 0.000158534929026997 -1.624434191568343e-05 -5.882896535470663e-05 1.2685485095268589e-10 -2.941467825427391e-08 3.976649597182274e-05 2.840160239273247e-05 0.0034823131457066897
2.682 0.9999644964024827 0.9998164291400825 1.0004283893933108 -8.909891339143999e-06 -3.3839518685355204e-05 -4.254023768244725e-05 -1.5596496049152632e-05 1.1047475749636842e-10 -2.703974640329206e-08 3.563915150949502e-05 2.5458485580827954e-05 0.00042850268020892004 1.000000001119677 0.9998417898942641 0.9999999786631757 1.6855122630708116e-10 1.4399272396188237e-09 1.4400987119673983e-09 1.6283423401718105e-10 -9.115018976981927e-11 -2.6416935701331412e-08 1.1999185228016133e-09 3.0553434464700395e-08 3.23355525474364e-08 1.0002084189519018 0.9999906565759492 0.9950652200891702 -1.5827729720106667e-07 2.572141627951432e-07 1.7614696394517926e-05 6.923343067663095e-06 3.28275583625413e-11 -7.072013218629062e-08 0.00032667646191163625 0.00023329085229929487 0.007777825670298343 0.9999957884593317 0.9998387808480531 1.000094932407181 -1.0346517707441956e-07 -5.795406519521883e-06 -5.917032962184497e-06 -2.1634908527624054e-07 -7.720900367483616e-11 -2.6443868495024487e-08 4.211806775484732e-06 3.0091661209329355e-06 9.49321269635742e-05 0.999999572246262 0.9998414835561326 1.0000101372185095 -8.215270080499103e-10 -6.090261715732338e-07 -6.102832792476576e-07 -2.009619320910645e-09 -8.983478995969718e-11 -2.6419174405067016e-08 4.2775381736712126e-07 3.072147380071581e-07 1.013695452757244e-05 0.9999665018298879 0.9998178604075151 0.9969372072575142 -0.00018798944775124104 0.0001592861272333626 -1.5822430631842877e-05 -5.7772305411249664e-05 1.189479841312974e-10 -2.939823475090341e-08 3.753205343867353e-05 2.6805492974340337e-05 0.0034873790120469586
2.692 0.9999645101673058 0.9998164389820116 1.000425199871657 -9.016462304081637e-06 -3.373264538384675e-05 -4.243399899153327e-05 -1.5663637162824752e-05 1.0991086414117881e-10 -2.7557909769567855e-08 3.5624801904461646e-05 2.544823116759447e-05 0.00042531869773726146 1.0000000011195853 0.9998417899041298 0.9999999786611511 1.677063938218098e-10 1.439978361656013e-09 1.4401481830784478e-09 1.6302312712564338e-10 -9.16272427280259e-11 -2.692663027768629e-08 1.1836337481170519e-09 3.0644242828233326e-08 3.2610849787780056e-08 1.0002083190411546 0.9999905864591694 0.9950713596099915 -1.4085408142033166e-07 2.3334327392226936e-07 2.5013269844823365e-05 1.0096605877447889e-05 6.28015889693105e-11 -7.360310404323401e-08 0.0003266900190891456 0.00023330788620747314 0.007777317188178078 0.9999957884744733 0.999838780868807 1.000094883603398 -1.049479204215985e-07 -5.793931748745391e-06 -5.915554001784001e-06 -2.1777360651666487e-07 -7.764526671784655e-11 -2.6954539329365553e-08 4.211791498521705e-06 3.009154931355087e-06 9.488332805642784e-05 0.9999995722461859 0.9998414835660107 1.000010136708624 -8.376242768851061e-10 -6.090108739243843e-07 -6.102679786607129e-07 -2.024625864631891e-09 -9.03074704375594e-11 -2.6928967611765048e-08 4.277538522900593e-07 3.072225399655642e-07 1.0136450186433846e-05 0.9999691587528663 0.9998197581456825 0.9969296228251642 -0.0001860466355148524 0.000159971056275648 -1.5401562261497242e-05 -5.673133789953275e-05 1.1130782021775577e-10 -2.9405193845901046e-08 3.535833299762683e-05 2.5252793134674248e-05 0.00349213203353599
2.702 0.9999645242932307 0.9998164490820731 1.0004220186422652 -9.122445709453769e-06 -3.3625773582595216e-05 -4.2328011033548206e-05 -1.5730345550956488e-05 1.0931617729881098e-10 -2.8085430864069653e-08 3.561009871119779e-05 2.543772410735709e-05 0.0004221431914597849 1.0000000011194987 0.9998417899141984 0.9999999786592797 1.6676323613858256e-10 1.440023447184974e-09 1.4401308926832504e-09 1.6334017311944715e-10 -9.213614389174041e-11 -2.744574375328379e-08 1.1760452862343246e-09 3.073514261360041e-08 3.27055274116256e-08 1.0002081795131292 0.9999904878914863 0.995080053278839 -1.2184311166269176e-07 2.1071915976451658e-07 3.493916826051747e-05 1.4485056660205026e-05 1.2019850733517987e-10 -7.617115202886965e-08 0.00032671700391604075 0.00023333402184791367 0.007776337206385901 0.9999957884901017 0.9998387808901079 1.0000948348128518 -1.0643001375417316e-07 -5.792456982554788e-06 -5.914075464091445e-06 -2.191972731705401e-07 -7.81130561234785e-11 -2.7474627814266245e-08 4.211775751084294e-06 3.0091433108520697e-06 9.483454253641162e-05 0.9999995722461151 0.9998414835760919 1.0000101361989047 -8.538194959127735e-10 -6.089955825518797e-07 -6.102527453010623e-07 -2.0395034590495934e-09 -9.081178854213163e-11 -2.7448180036466588e-08 4.2775391848254956e-07 3.072302853730632e-07 1.0135945646251663e-05 0.9999718093512188 0.9998216513699222 0.9969217928850502 -0.00018408519282216897 0.00016059086534254857 -1.4978358015794804e-05 -5.5705660734339566e-05 1.0389731632669328e-10 -2.943629747056749e-08 3.325472149656049e-05 2.3750209960322218e-05 0.0034965713105121455
2.712 0.9999645387809482 0.9998164594407651 1.0004188456222356 -9.227843861896355e-06 -3.3518904761412464e-05 -4.222226821819676e-05 -1.5796622887979036e-05 1.0869023917019174e-10 -2.862246770419149e-08 3.559504083355079e-05 2.5426963619190186e-05 0.00041897607964538696 1.000000001119418 0.9998417899244744 0.9999999786575359 1.656928858453942e-10 1.4400416142234672e-09 1.4400584633865993e-09 1.6380684866170033e-10 -9.267746995222868e-11 -2.7974444919576448e-08 1.177016376767433e-09 3.0826227353627696e-08 3.263028838088511e-08 1.0002079888579054 0.9999903526602808 0.9950921729691578 -1.0117356383634075e-07 1.8870554064521482e-07 4.8011681772492775e-05 2.044955052386514e-05 2.262554452993693e-10 -7.843848816199354e-08 0.0003267669860834613 0.0002333760610940279 0.0077745285495116785 0.9999957885062192 0.9998387809119629 1.0000947860354392 -1.0791148703951832e-07 -5.790982241000032e-06 -5.912597332759492e-06 -2.2062006336674268e-07 -7.861304391947304e-11 -2.8004301390626502e-08 4.211759515477043e-06 3.0091312500400424e-06 9.478577030438772e-05 0.9999995722460505 0.9998414835863814 1.0000101356893263 -8.701411847121355e-10 -6.089803180302655e-07 -6.10237567070926e-07 -2.0542303170740827e-09 -9.134836619139953e-11 -2.797697984255873e-08 4.27754000115836e-07 3.072379752760284e-07 1.0135440910896779e-05 0.9999744527459523 0.9998235394526057 0.9969137243835643 -0.0001821072205428932 0.00016114672832734535 -1.4548608023255229e-05 -5.469478814955939e-05 9.667508635605112e-11 -2.9492214790288297e-08 3.123240601037971e-05 2.2305737119631095e-05 0.0035006963916941755
2.722 0.9999645536310903 0.9998164700585437 1.000415680730363 -9.332659106423131e-06 -3.341204036975231e-05 -4.2116763636521795e-05 -1.5862470921486985e-05 1.0803265797647476e-10 -2.9169180952860634e-08 3.557962723652305e-05 2.541594896576624e-05 0.00041581728200498145 1.0000000011193435 0.9998417899349629 0.9999999786559189 1.6442060941660716e-10 1.4400342832024522e-09 1.4399918152717491e-09 1.6435305118379309e-10 -9.32510288804673e-11 -2.851290477701473e-08 1.184201001065183e-09 3.091748665506856e-08 3.2435065925442314e-08 1.0002077335780641 0.9999901711323054 0.9951088054864637 -7.881374098025936e-08 1.6679582553695516e-07 6.490979536359805e-05 2.8415516453572756e-05 4.1578834430086543e-10 -8.041929128765734e-08 0.0003268557823924283 0.00023344528683669837 0.00777129689918362 0.9999957885228306 0.9998387809343777 1.0000947372710853 -1.0939241658067815e-07 -5.789507523565102e-06 -5.911119540369836e-06 -2.2204204721719736e-07 -7.914539834414627e-11 -2.8543729915278634e-08 4.211742774350814e-06 3.0091187392394804e-06 9.473701122814053e-05 0.9999995722459929 0.9998414835968833 1.000010135179888 -8.866636424696476e-10 -6.089650791465869e-07 -6.10222383352891e-07 -2.0688768890181713e-09 -9.191707414416983e-11 -2.8515537424728164e-08 4.277540769964342e-07 3.0724560121289e-07 1.0134936069316052e-05 0.9999770880517659 0.999825421761572 0.9969054255336216 -0.00018011472667864184 0.00016163984089485363 -1.4107149396867492e-05 -5.369813069540225e-05 8.959485588071582e-11 -2.957354402486764e-08 2.930475995677711e-05 2.092893071306504e-05 0.0035045072284694075
2.732 0.999964568844219 0.9998164809358138 1.000412523887441 -9.436893720296434e-06 -3.330518183046865e-05 -4.2011488927008514e-05 -1.592789142363214e-05 1.0734309280984752e-10 -2.972573403652469e-08 3.5563856970231606e-05 2.5404679470548388e-05 0.00041266672003678726 1.000000001119277 0.9998417899456685 0.9999999786544733 1.6292901976977108e-10 1.4400188284924746e-09 1.4399881449053046e-09 1.6486159917022892e-10 -9.385736115681945e-11 -2.9061295911140165e-08 1.1954340028907763e-09 3.1008884022918415e-08 3.216193570027758e-08 1.00020739836134 0.999989932376335 0.9951312746386577 -5.477006420579998e-08 1.445929517562517e-07 8.634469748314378e-05 3.886886965445433e-05 7.436108129181294e-10 -8.212767322576173e-08 0.0003270083616707295 0.00023355953465037732 0.007765694564821477 0.9999957885399394 0.9998387809573602 1.0000946885197608 -1.1087282018709306e-07 -5.788032812300075e-06 -5.909642021892559e-06 -2.2346334251064738e-07 -7.971019288645015e-11 -2.9093085603148225e-08 4.211725521532133e-06 3.009105776479991e-06 9.468826518184487e-05 0.9999995722459438 0.9998414836076026 1.0000101346706343 -9.034045589478227e-10 -6.089498481405264e-07 -6.102071369119212e-07 -2.083560371947855e-09 -9.251853672436632e-11 -2.9064026740048467e-08 4.2775414078231146e-07 3.0725316014801036e-07 1.013443119453941e-05 0.9999797143688839 0.9998272976542965 0.9968969060196503 -0.0001781096295674952 0.00016207141768270249 -1.3647761031659432e-05 -5.27149728541481e-05 8.260581665014615e-11 -2.9680814069700266e-08 2.748774795786446e-05 1.9631198421916497e-05 0.0035080041252598167
2.742 0.9999645844208117 0.9998164920729209 1.0004093750165475 -9.540549846202711e-06 -3.319833055807911e-05 -4.190643415868959e-05 -1.599288611783993e-05 1.0662136124946306e-10 -3.029229371159862e-08 3.554772918700998e-05 2.5393154530303185e-05 0.00040952431742109915 1.0000000011192203 0.999841789956597 0.9999999786532705 1.6132647739885445e-10 1.4400137143763831e-09 1.4400499991576344e-09 1.6523785204627762e-10 -9.449661028451113e-11 -2.9619795390614327e-08 1.209680193484171e-09 3.110050074315647e-08 3.182775894555472e-08 1.0002069664731674 0.9999896244429097 0.9951611546973615 -2.9089737785120556e-08 1.2179383683419418e-07 0.00011302019418340538 5.234532460114811e-05 1.2924033572652037e-09 -8.357765446043742e-08 0.0003272623435777791 0.0002337456882359823 0.007756273871304824 0.9999957885575506 0.9998387809809176 1.0000946397814656 -1.123525911743061e-07 -5.7865580893719505e-06 -5.90816476480883e-06 -2.2488404366136686e-07 -8.030820573979667e-11 -2.9652543646427217e-08 4.2117077630102365e-06 3.0090923695650945e-06 9.463953210444728e-05 0.9999995722459051 0.9998414836185454 1.0000101341616363 -9.202563232195822e-10 -6.089346067998351e-07 -6.101918257090966e-07 -2.0983752472554314e-09 -9.315280089892586e-11 -2.962262333132136e-08 4.2775419799411914e-07 3.072606693380543e-07 1.0133926350018385e-05 0.9999823307743265 0.9998291664716557 0.9968881772273174 -0.00017609376103054088 0.00016244268964191606 -1.3163088080342108e-05 -5.174444895783216e-05 7.565210759837968e-11 -2.9814488082641386e-08 2.580028561223869e-05 1.842605626650802e-05 0.0035111876863927415
2.752 0.999964600361247 0.9998165034701408 1.000406234043343 -9.643629513576066e-06 -3.3091487972017664e-05 -4.180158770619462e-05 -1.6057456634580895e-05 1.0586721070325272e-10 -3.0869029621337726e-08 3.553124315106234e-05 2.538137362180202e-05 0.00040639000040906895 1.0000000011191745 0.9998417899677526 0.9999999786523569 1.598234186871634e-10 1.4400231872197778e-09 1.4401215287538286e-09 1.65449371845499e-10 -9.51688334500751e-11 -3.018858207796914e-08 1.2256874500489843e-09 3.1192565236594e-08 3.145421000898605e-08 1.0002064204059828 0.9999892348275257 0.995200271328217 -1.867194193638053e-09 9.817825570265615e-08 0.00014558142566227337 6.941191793898282e-05 2.1813201509108083e-09 -8.478313917828699e-08 0.0003276717258694755 0.0002340423375837632 0.007740917549824269 0.9999957885756673 0.9998387810050559 1.0000945910561763 -1.138315192587668e-07 -5.78508335067596e-06 -5.906687813178065e-06 -2.263041834148751e-07 -8.093936130384615e-11 -3.022228221752838e-08 4.211689508798188e-06 3.0090785306536536e-06 9.459081203363642e-05 0.9999995722458775 0.9998414836297159 1.0000101336529408 -9.370079618246037e-10 -6.089193509349705e-07 -6.101765052369919e-07 -2.1133536205364754e-09 -9.382018512371868e-11 -3.0191506371871927e-08 4.27754258293719e-07 3.072681637275128e-07 1.0133421708185041e-05 0.9999849363129462 0.9998310275315238 0.9968792524908064 -0.00017406886952110615 0.00016275490151959615 -1.2644609848792965e-05 -5.078551841046086e-05 6.867312717433919e-11 -2.997496492682171e-08 2.4264431834958034e-05 1.7329265447574904e-05 0.0035140587599110434
2.762 0.99996461666579 0.9998165151276664 1.0004031008963987 -9.74613473214471e-06 -3.298465549832033e-05 -4.169693612897137e-05 -1.6121604520146584e-05 1.050806441670321e-10 -3.1456114988327106e-08 3.5514398245920554e-05 2.5369336307018465e-05 0.00040326369814828317 1.0000000011191392 0.9998417899791403 0.9999999786517172 1.586408472360346e-10 1.4400365053318772e-09 1.4401359885178047e-09 1.6551240296817206e-10 -9.587451206070114e-11 -3.076783709842068e-08 1.2405028485651387e-09 3.1285294391134874e-08 3.1102780184406405e-08 1.0002057428034108 0.9999887511303213 0.9952506861976744 2.6746221888463712e-08 7.36019767003543e-08 0.00018455386203238737 9.06400862574293e-05 3.573926728772046e-09 -8.575789485957466e-08 0.0003283101150376164 0.00023450208193502513 0.007716663324233917 0.999995788594292 0.9998387810297819 1.0000945423438121 -1.1530938490662553e-07 -5.783608607279618e-06 -5.9052112200530025e-06 -2.277237459726013e-07 -8.160357554072035e-11 -3.080248197660761e-08 4.211670762791565e-06 3.0090642677622507e-06 9.454210505617122e-05 0.9999995722458611 0.9998414836411184 1.0000101331445324 -9.534390912266719e-10 -6.089040912117875e-07 -6.101612418195124e-07 -2.1284797338637064e-09 -9.452073030955384e-11 -3.0770857740617745e-08 4.277543203709865e-07 3.0727567309901075e-07 1.013291759457757e-05 0.9999875299886528 0.9998328801225056 0.9968701473475412 -0.00017203662326346913 0.00016300930949801154 -1.2082664259977939e-05 -4.9836941499428416e-05 6.160527089292193e-11 -3.0162581845703336e-08 2.2905211860289703e-05 1.6358704890011288e-05 0.003516618378631203
2.772 0.9999646333345752 0.9998165270455994 1.0003999755075745 -9.848067587304671e-06 -3.2877834557687745e-05 -4.159246411186472e-05 -1.6185331274074112e-05 1.0426131648195629e-10 -3.205372537495971e-08 3.5497193986171496e-05 2.5357042241460575e-05 0.0004001453429576462 1.0000000011191128 0.9998417899907621 0.9999999786512805 1.579123868346457e-10 1.4400400282359462e-09 1.4400745409462567e-09 1.654496221963207e-10 -9.661322366267408e-11 -3.1357744882518744e-08 1.2497431732417968e-09 3.1378670675781494e-08 3.0871748971950513e-08 1.0002049176504575 0.9999881619060257 0.9953146620963779 5.653070060368418e-08 4.7993818366837655e-08 0.00023027630004718785 0.00011657043279664496 5.683219272418611e-09 -8.651553712937046e-08 0.0003292723319579394 0.0002351926717261787 0.007679550509433696 0.9999957886134249 0.9998387810550992 1.0000944936442389 -1.1678605459342226e-07 -5.782133872760272e-06 -5.9037349892704285e-06 -2.2914270881393604e-07 -8.230132503923095e-11 -3.1393326103477674e-08 4.2116515184892195e-06 3.009049579541738e-06 9.449341118625446e-05 0.9999995722458542 0.9998414836527562 1.0000101326363402 -9.694156429436502e-10 -6.088888409612186e-07 -6.101460547485028e-07 -2.1437307794529703e-09 -9.52545063655131e-11 -3.136086100353952e-08 4.277543682602836e-07 3.0728319645959413e-07 1.0132414351471263e-05 0.9999901107563475 0.999834723498172 0.9968608797874335 -0.00016999861331644297 0.00016320717898076208 -1.1466539754194216e-05 -4.8897257293443986e-05 5.4383897846853014e-11 -3.037761770261274e-08 2.174979082682323e-05 1.5533779324441252e-05 0.0035188676984820606
2.782 0.9999646503675941 0.9998165392239372 1.0003968578124276 -9.949430278271921e-06 -3.27710265512491e-05 -4.1488154530560745e-05 -1.6248638373829338e-05 1.0340936548590635e-10 -3.2662040042038355e-08 3.5479630036143235e-05 2.5344491187231835e-05 0.000397034870633409 1.0000000011190926 0.9998417900026217 0.9999999786509592 1.576493468438636e-10 1.4400311170574459e-09 1.439981752834897e-09 1.6526263071483735e-10 -9.738518539005645e-11 -3.1958492916943115e-08 1.2493552186235358e-09 3.147237151855613e-08 3.085361779839791e-08 1.0002039316871727 0.9999874576739609 0.9953946065912206 8.718674104401579e-08 2.135594450918042e-08 0.0002828332623790871 0.0001476703127258528 8.770848297299488e-09 -8.706951750328696e-08 0.00033067293936908535 0.00023619595200204092 0.007624524936115209 0.9999957886330658 0.9998387810810132 1.000094444957308 -1.182615172366965e-07 -5.780659150543591e-06 -5.902259059364884e-06 -2.3056107095218728e-07 -8.303222847832636e-11 -3.199500121286701e-08 4.21163176244381e-06 3.0090344564521872e-06 9.444473026651338e-05 0.9999995722458539 0.9998414836646312 1.0000101321282766 -9.849262350221994e-10 -6.088736035451637e-07 -6.101308989861844e-07 -2.1591050129066265e-09 -9.602187766417548e-11 -3.196170314837519e-08 4.277543798127893e-07 3.072906968211014e-07 1.0131912125332777e-05 0.9999926775151431 0.9998365568722225 0.9968514704815834 -0.00016795635650083225 0.0001633497825109365 -1.078464140106983e-05 -4.796476527689107e-05 4.694405488888426e-11 -3.062029527160234e-08 2.0825704670936692e-05 1.487415355316075e-05 0.0035208079337835387
2.792 0.9999646677646803 0.9998165516625666 1.0003937477505926 -1.0050225081713708e-05 -3.2664232857047044e-05 -4.138398866279476e-05 -1.631152726110824e-05 1.0252413166398464e-10 -3.328124088944071e-08 3.546170623375002e-05 2.5331683030165588e-05 0.00039393222087581676 1.0000000011190757 0.999841790014721 0.9999999786506876 1.5777564558765065e-10 1.4400196807111693e-09 1.4399293973049242e-09 1.6494119422383968e-10 -9.819076222456523e-11 -3.2570270984239453e-08 1.23780449589601e-09 3.1565956031587426e-08 3.107671147468692e-08 1.0002027759662937 0.9999866320314803 0.9954929938852743 1.1832708251828824e-07 -6.233713965987716e-09 0.0003419935433140068 0.00018428647608150043 1.3137406918363664e-08 -8.743311001385489e-08 0.000332640182179092 0.00023760353032822661 0.007545441422110494 0.9999957886532145 0.9998387811075269 1.0000943962828974 -1.19735849543564e-07 -5.779184430724014e-06 -5.900783340144488e-06 -2.3197884292439958e-07 -8.379620806565329e-11 -3.2607695874394595e-08 4.2116114830904046e-06 3.009018888293753e-06 9.439606200176102e-05 0.9999995722458574 0.9998414836767469 1.000010131620276 -1.0000469895749856e-09 -6.088583682226606e-07 -6.101157030469959e-07 -2.1746127501967406e-09 -9.682262029182864e-11 -3.2573574486893974e-08 4.277543418856362e-07 3.0729812526575307e-07 1.0131410753645047e-05 0.9999952291034712 0.9998383794149844 0.9968419429741056 -0.0001659112981784624 0.00016343839779987498 -1.0024732311463132e-05 -4.703751244084184e-05 3.9225023784390746e-11 -3.089078420655817e-08 2.0158014168312688e-05 1.4397717655300114e-05 0.003522440288721326
2.802 0.9999646855254997 0.9998165643612532 1.0003906452660942 -1.0150454282612795e-05 -3.2557454840557464e-05 -4.127994651590569e-05 -1.637399930606866e-05 1.0160620244448227e-10 -3.391151311028013e-08 3.544342261294199e-05 2.5318617796610118e-05 0.00039083733779579665 1.0000000011190604 0.9998417900270629 0.9999999786504348 1.581962123841387e-10 1.440020240319213e-09 1.4399559825185002e-09 1.6449547515135555e-10 -9.902986661420281e-11 -3.3193271486258807e-08 1.2175583218380766e-09 3.1659172249442906e-08 3.147093670843677e-08 1.0002014474396597 0.999985682788681 0.9956122665947328 1.4947481553643205e-07 -3.461843991695956e-08 0.00040716237367168396 0.0002265960976514687 1.910118253626554e-08 -8.761939906436764e-08 0.0003353042636341107 0.00023950840118705567 0.00743519759017459 0.9999957886738697 0.999838781134645 1.0000943476209243 -1.2120914583801965e-07 -5.777709699313547e-06 -5.899307773148825e-06 -2.3339601495037103e-07 -8.459385329737002e-11 -3.323160230268283e-08 4.211590678422571e-06 3.0090028731791967e-06 9.434740611400179e-05 0.9999995722458629 0.9998414836891051 1.0000101311123073 -1.0148729183929018e-09 -6.088431209888315e-07 -6.10100428431955e-07 -2.190243813706013e-09 -9.765684160468064e-11 -3.3196667236941717e-08 4.277542618896713e-07 3.073054580501106e-07 1.0130909830107394e-05 0.9999977642966309 0.9998401902516671 0.9968323238208748 -0.00016386481492409893 0.00016347430585926298 -9.174244639981176e-06 -4.611328749188872e-05 3.1173024019531054e-11 -3.118920348421991e-08 1.9765665723825456e-05 1.4117986787547829e-05 0.003523765883971918
2.812 0.9999647036495403 0.9998165773196359 1.0003875503075637 -1.0250120126839159e-05 -3.245069386771302e-05 -4.117600720883114e-05 -1.6436055785296938e-05 1.0065514712685554e-10 -3.4553044713888843e-08 3.542477941917507e-05 2.5305295663969496e-05 0.0003877501703381967 1.0000000011190435 0.9998417900396498 0.9999999786501845 1.588448107290739e-10 1.440036704272564e-09 1.440035526601909e-09 1.6397507153573067e-10 -9.990232840042788e-11 -3.382769033774014e-08 1.1945546514168835e-09 3.175211034925389e-08 3.18959346789859e-08 1.0001999504292012 0.9999846130214399 0.9957547213353054 1.80070291995504e-07 -6.356094332688333e-08 0.0004773545611929986 0.0002745604344125205 2.69642374923098e-08 -8.764127056635223e-08 0.00033877994693747905 0.0002419925206926284 0.007286018376684617 0.9999957886950319 0.9998387811623716 1.0000942989713246 -1.2268147214931606e-07 -5.776234952389022e-06 -5.897832362414077e-06 -2.3481253802054382e-07 -8.542476173653686e-11 -3.386691496060994e-08 4.21156935850287e-06 3.0089864202454284e-06 9.429876248920606e-05 0.9999995722458678 0.9998414837017097 1.000010130604355 -1.029470299775281e-09 -6.088278580781426e-07 -6.10085101401137e-07 -2.2059489378173223e-09 -9.852445708310877e-11 -3.383117699473758e-08 4.277541677407805e-07 3.073127136659303e-07 1.0130408911428424e-05 1.0000002818072524 0.9998419884626917 0.9968226426605075 -0.00016181821713772635 0.00016345878923954238 -8.220647373361228e-06 -4.518962358730641e-05 2.2744670056070798e-11 -3.151562505847839e-08 1.9657928276295297e-05 1.4041557649241118e-05 0.003524785677261944
2.822 0.9999647221361069 0.9998165905372236 1.000384462828369 -1.0349224822076133e-05 -3.234395131092466e-05 -4.107214936532453e-05 -1.6497697896289788e-05 9.967115495242639e-11 -3.520602784415724e-08 3.5405777111828335e-05 2.5291716962954398e-05 0.0003846706724611405 1.0000000011190244 0.9998417900524861 0.999999978649907 1.5968533413939157e-10 1.4400572321464108e-09 1.440102257093247e-09 1.6345216328914163e-10 -1.0080765876605053e-10 -3.447372518814844e-08 1.175495457945182e-09 3.184506848952929e-08 3.2215314087669785e-08 1.000198297821569 0.9999834319276886 0.995922384089072 2.0948840999293326e-07 -9.274468671809536e-08 0.0005511948582910948 0.00032788591858517243 3.696714637644522e-08 -8.751139469408299e-08 0.00034314509949420893 0.00024511148745065656 0.00708988904666282 0.9999957887167001 0.999838781190711 1.0000942503340233 -1.2415286399247146e-07 -5.774760202213287e-06 -5.896357150866768e-06 -2.362283400981673e-07 -8.628874749666735e-11 -3.4513831447459775e-08 4.211547539193575e-06 3.0089695451439108e-06 9.425013117857333e-05 0.9999995722458704 0.9998414837145635 1.0000101300963877 -1.0438751403488553e-09 -6.088125911520922e-07 -6.100697874656232e-07 -2.221655598213079e-09 -9.942518553298914e-11 -3.4477302154964666e-08 4.2775409372379667e-07 3.0731993628226596e-07 1.0129907708054727e-05 1.000002780289 0.9998437730863384 0.9968129322059511 -0.0001597727516227737 0.00016339313038298198 -7.151851597680594e-06 -4.4263810575179886e-05 1.3910730894633122e-11 -3.1870076159852466e-08 1.9832151083090756e-05 1.4166510869914105e-05 0.0035255003767024028
2.832 0.9999647409843198 0.9998166040133916 1.0003813827866754 -1.0447770571885909e-05 -3.223722854190841e-05 -4.096835151909261e-05 -1.6558926796235073e-05 9.865446741930195e-11 -3.587065690099878e-08 3.538641635705139e-05 2.5277882171899216e-05 0.00038159880306624385 1.0000000011190004 0.999841790065575 0.9999999786495497 1.6067916888113928e-10 1.4400620945196143e-09 1.440107488089587e-09 1.62982747383586e-10 -1.0174598868467888e-10 -3.513157771634598e-08 1.1648809121926293e-09 3.1938274766337256e-08 3.235341843390214e-08 1.000196511825651 0.9999821553718072 0.9961168830312462 2.3706621787395534e-07 -1.2177995243355414e-07 0.0006269497039219596 0.00038599757336511777 4.923677898614088e-08 -8.72422114821315e-08 0.0003484185755481501 0.0002488787545902481 0.006839110133306356 0.9999957887388741 0.9998387812196681 1.0000942017089298 -1.2562335938715083e-07 -5.773285468821356e-06 -5.894882164312775e-06 -2.3764336594022757e-07 -8.71854726780508e-11 -3.517255246029522e-08 4.211525232337451e-06 3.0089522604088628e-06 9.4201512248977e-05 0.9999995722458691 0.9998414837276705 1.0000101295883546 -1.058126035680011e-09 -6.087973397784709e-07 -6.100545353856043e-07 -2.237308100138319e-09 -1.0035863230977106e-10 -3.5135243345441e-08 4.277540632481552e-07 3.0732716034905223e-07 1.012940610128821e-05 1.000005258343637 0.999845543123793 0.9968032281493431 -0.00015772960410142877 0.00016327861009293685 -5.956628938552821e-06 -4.333291712163498e-05 4.660604453917862e-12 -3.225254192427041e-08 2.0273804400892806e-05 1.4482445077210563e-05 0.0035259103461087143
2.842 0.9999647601931148 0.9998166177473857 1.0003783101454438 -1.0545759606393368e-05 -3.213052691584972e-05 -4.086459254814848e-05 -1.661974363072923e-05 9.760503767989582e-11 -3.654712973300088e-08 3.536669801605682e-05 2.5263791908213675e-05 0.00037853452583180635 1.0000000011189718 0.9998417900789209 0.9999999786490554 1.6175544697686775e-10 1.4400391780105156e-09 1.4400585391447716e-09 1.6257732031320323e-10 -1.0271700977491267e-10 -3.5801451867471216e-08 1.1638161844731435e-09 3.203172513888404e-08 3.230254555178709e-08 1.0001946241523187 0.9999808060161796 0.9963393276049882 2.621388629171036e-07 -1.502156911130828e-07 0.0007025915215786681 0.00044802913168124877 6.373459637583065e-08 -8.684590988630848e-08 0.000354542065139627 0.0002532526765845295 0.006526925592995672 0.9999957887615545 0.9998387812492475 1.0000941530959515 -1.2709302850273402e-07 -5.77181076411651e-06 -5.893407372143987e-06 -2.3905760514470644e-07 -8.8115042896312e-11 -3.5843281137420844e-08 4.21150243736066e-06 3.0089345678356533e-06 9.415290562654216e-05 0.9999995722458633 0.9998414837410348 1.0000101290801975 -1.0722936764956333e-09 -6.087821160367123e-07 -6.100393373877643e-07 -2.252896008655253e-09 -1.0132484569763244e-10 -3.5805205001306096e-08 4.277540788149733e-07 3.07334388090306e-07 1.0128904023144513e-05 1.0000077145313673 0.9998472975465373 0.9967935689780248 -0.00015568990162399859 0.0001631165061106153 -4.6250160921250035e-06 -4.2393822436456434e-05 -4.995772236962667e-12 -3.266296876216834e-08 2.0958827049294438e-05 1.4972157594980804e-05 0.003526015502261375
2.852 0.9999647797612508 0.999816631738324 1.000375244872339 -1.0643194183623887e-05 -3.202384776078848e-05 -4.076085214229425e-05 -1.6680149529938334e-05 9.652314895983275e-11 -3.723564674869965e-08 3.534662313709125e-05 2.5249446922843163e-05 0.0003754778091256372 1.0000000011189374 0.9998417900925283 0.9999999786483951 1.628086150303047e-10 1.439994909081417e-09 1.4400074839631224e-09 1.6220759512444347e-10 -1.037206719924943e-10 -3.648355436888994e-08 1.1707534738560977e-09 3.212525514998151e-08 3.209915194908637e-08 1.0001926755161987 0.9999794129677172 0.9965902029824268 2.8408015022163935e-07 -1.7755731004844175e-07 0.000775893230176681 0.0005128331200572118 8.021509248581417e-08 -8.633440798768797e-08 0.0003613705349559296 0.00025812969169148784 0.006148160151551778 0.9999957887847419 0.9998387812794548 1.0000941044950293 -1.2856197642794402e-07 -5.770336081984975e-06 -5.891932700448827e-06 -2.404710864198821e-07 -8.907693752623119e-11 -3.6526223790912436e-08 4.211479140926782e-06 3.0089164588584326e-06 9.410431110219566e-05 0.9999995722458526 0.9998414837546608 1.0000101285718874 -1.0864839324648813e-09 -6.087669141156978e-07 -6.100241415415593e-07 -2.268447421701323e-09 -1.023232784291302e-10 -3.6487393210390944e-08 4.2775412412480414e-07 3.0734159642928764e-07 1.01284014003402e-05 1.0000101473841339 0.9998490353058482 0.9967839957052432 -0.00015365471483724867 0.0001629080917791989 -3.1486782952090543e-06 -4.144325666881851e-05 -1.502495341996896e-11 -3.3101268157325033e-08 2.185733725052686e-05 1.5614296365437023e-05 0.0035258152051239264
2.862 0.9999647996873194 0.9998166459852055 1.0003721869395434 -1.0740076566179938e-05 -3.191719238106213e-05 -4.0657111264392184e-05 -1.6740145573360135e-05 9.540918494823387e-11 -3.7936412530178696e-08 3.532619295371679e-05 2.523484809919186e-05 0.000372428625993476 1.0000000011188979 0.9998417901064025 0.9999999786475846 1.6372370404614313e-10 1.4399502760538259e-09 1.440001129062345e-09 1.6184370695749494e-10 -1.0475587538162917e-10 -3.7178095076489396e-08 1.1832043417066991e-09 3.221873958194258e-08 3.179131591140187e-08 1.0001907144174795 0.9999780109087593 0.996869288571607 3.0234280808787587e-07 -2.0328955551710026e-07 0.0008445469731228679 0.0005790125016711238 9.820445279896364e-08 -8.571932397563117e-08 0.00036867439758945966 0.00026334587720024377 0.0056997962098333035 0.9999957888084372 0.9998387813102956 1.000094055906154 -1.3003031795128184e-07 -5.76886140188206e-06 -5.890458082441174e-06 -2.4188383963466685e-07 -9.007081935962424e-11 -3.722158968337287e-08 4.2114553257281085e-06 3.0088979227825394e-06 9.40557284912582e-05 0.9999995722458379 0.9998414837685543 1.0000101280634404 -1.1008111488205873e-09 -6.087517123017273e-07 -6.100089013723445e-07 -2.2839919808669897e-09 -1.0335385510876013e-10 -3.718201840002574e-08 4.277541769731906e-07 3.0734876357774934e-07 1.0127898216840673e-05 1.0000125554213417 0.9998507553440352 0.9967745515246151 -0.00015162506011526093 0.00016265463478303498 -1.5212073253381077e-06 -4.047784844394391e-05 -2.5368064199155487e-11 -3.356731746317737e-08 2.2937428778449196e-05 1.6386070433965655e-05 0.0035253081432597582
2.872 0.9999648199697572 0.9998166604869184 1.0003691363234621 -1.083640898597525e-05 -3.181056207076395e-05 -4.055335253419998e-05 -1.6799732758914594e-05 9.426315971739778e-11 -3.8649634467289443e-08 3.530540888368218e-05 2.5219996452251028e-05 0.00036938695406194314 1.000000001118855 0.9998417901205491 0.9999999786466739 1.6440983751460476e-10 1.4399275024660029e-09 1.4400360857132325e-09 1.6148914986414946e-10 -1.058229862146124e-10 -3.7885286808759006e-08 1.1990996173645245e-09 3.231220905118107e-08 3.141480527213341e-08 1.0001887952321646 0.9999766387321634 0.9971756079417338 3.1649335121862553e-07 -2.269026979267217e-07 0.0009062978097937284 0.0006449734090285565 1.1700761113396213e-07 -8.501195592496182e-08 0.0003761539959747261 0.00026868729461546054 0.005181425786325693 0.9999957888326427 0.9998387813417763 1.0000940073293525 -1.314981441495711e-07 -5.7673867012114075e-06 -5.888983502375379e-06 -2.43295861596743e-07 -9.109641752159932e-11 -3.792959103824946e-08 4.211430982551956e-06 3.008878955950688e-06 9.400715778434255e-05 0.999999572245819 0.9998414837827208 1.0000101275549074 -1.1153661634227844e-09 -6.087364887236878e-07 -6.099936198983573e-07 -2.299526271754168e-09 -1.0441609005009324e-10 -3.788929331153576e-08 4.277542241217668e-07 3.073558892751411e-07 1.0127394593054715e-05 1.0000149371673184 0.9998524566069096 0.996765281402272 -0.00014960190158062452 0.00016235739595827617 2.616650701229888e-07 -3.949417755645313e-05 -3.594094928250696e-11 -3.406096513570681e-08 2.4168132948212575e-05 1.7265363405993572e-05 0.0035244922177977665
2.882 0.9999648406068605 0.999816675242251 1.0003660930043499 -1.0932193623903906e-05 -3.1703958128722416e-05 -4.044956047799958e-05 -1.685891200370876e-05 9.308544220520033e-11 -3.9375522965270536e-08 3.5284272519244865e-05 2.520489312201674e-05 0.0003663527752093725 1.0000000011188093 0.9998417901349749 0.9999999786457225 1.6482209526196875e-10 1.4399361015928565e-09 1.440061584088942e-09 1.6118419987671437e-10 -1.0692136740497038e-10 -3.8605345515175035e-08 1.2165467096866697e-09 3.240576679190118e-08 3.100060976782811e-08 1.000186975713588 0.9999753377538463 0.9975074155391823 3.2623723515881266e-07 -2.4791957383113874e-07 0.0009590807625766569 0.0007089962720667584 1.3574770924360782e-07 -8.42232552086596e-08 0.0003834642972932024 0.0002739076205923443 0.004595528507451328 0.9999957888573595 0.9998387813739037 1.000093958764666 -1.3296550022859716e-07 -5.765911971225142e-06 -5.887508994355578e-06 -2.447071125855897e-07 -9.215286139543706e-11 -3.8650443077247715e-08 4.211406115822224e-06 3.00885956553011e-06 9.39585991473384e-05 0.9999995722457992 0.9998414837971662 1.0000101270463462 -1.1301942377240267e-09 -6.087212338130087e-07 -6.099783479284513e-07 -2.3150103389540273e-09 -1.0550976426445618e-10 -3.8609433516681026e-08 4.2775426596830235e-07 3.0736299071616293e-07 1.0126890804928305e-05 1.0000172911696936 0.9998541380569201 0.9967562316242635 -0.00014758615304693017 0.00016201762817972875 2.201950189281251e-06 -3.8488830490130274e-05 -4.663440893886121e-11 -3.458203133345156e-08 2.5521236505671674e-05 1.823202964052843e-05 0.003523364429107375
2.892 0.9999648615968029 0.9998166902499038 1.0003630569659006 -1.102743260750738e-05 -3.159738186266713e-05 -4.0345721639618634e-05 -1.691768417756774e-05 9.18765435091561e-11 -4.011429177305613e-08 3.5262785604038876e-05 2.518953935618747e-05 0.00036332607502109944 1.000000001118764 0.9998417901496858 0.9999999786447716 1.649629690993207e-10 1.4399677441929765e-09 1.4400268839483612e-09 1.6097581052292326e-10 -1.0805086147875513e-10 -3.933848972642089e-08 1.2325020071035682e-09 3.2499398741590706e-08 3.060763801984231e-08 1.0001853140766672 0.999974149625431 0.9978622230102954 3.3143159955860666e-07 -2.659207942910745e-07 0.0010011485988023888 0.0007693205493119123 1.5343616802277195e-07 -8.336380456837898e-08 0.0003902457584025708 0.00027875018102536226 0.003947552697481914 0.9999957888825903 0.9998387814066836 1.0000939102121214 -1.3443238339181492e-07 -5.764437219947734e-06 -5.886034595149808e-06 -2.461175451761768e-07 -9.323982397438283e-11 -3.938436387792032e-08 4.2113807387958275e-06 3.008839763534681e-06 9.391005277293464e-05 0.9999995722457795 0.9998414838118981 1.000010126537799 -1.1452927148342612e-09 -6.08705956033818e-07 -6.099631360023473e-07 -2.3303969914155783e-09 -1.0663400470296348e-10 -3.934265800482089e-08 4.277543081912456e-07 3.073700786491355e-07 1.012638722332922e-05 1.0000196160178472 0.9998557986863313 0.996747449318941 -0.0001455786799002942 0.00016163657533360188 4.2993854699590086e-06 -3.7458456278343294e-05 -5.731707273439248e-11 -3.513031197803385e-08 2.6972095441688934e-05 1.9268473808497762e-05 0.0035219207707826313
2.902 0.999964882937651 0.9998167055085013 1.000360028194831 -1.1122128023952336e-05 -3.1490834581604975e-05 -4.0241824589860914e-05 -1.6976050145848718e-05 9.063726488874895e-11 -4.086615828180841e-08 3.5240950000226144e-05 2.517393648694163e-05 0.00036030684221774933 1.0000000011187193 0.9998417901646885 0.9999999786438426 1.648703572007761e-10 1.4400041272185893e-09 1.4399311174224875e-09 1.6088165375342946e-10 -1.0921021048543456e-10 -4.008494171779544e-08 1.2425074884031546e-09 3.259288102030494e-08 3.033379654456619e-08 1.0001838658891404 0.9999731141079738 0.998236865027396 3.32084909634731e-07 -2.8056566915263723e-07 0.00103117828859999 0.000824236540124279 1.690979668245092e-07 -8.244380342089033e-08 0.0003961565997882971 0.0002829709895894121 0.003245818942727543 0.9999957889083371 0.9998387814401232 1.0000938616717263 -1.3589875564536671e-07 -5.7629624658756544e-06 -5.884560293264649e-06 -2.475271415641509e-07 -9.435731981197363e-11 -4.013157548629856e-08 4.211354861056794e-06 3.008819557611797e-06 9.386151873685367e-05 0.9999995722457614 0.9998414838269216 1.0000101260292866 -1.1606234886395217e-09 -6.086906731996053e-07 -6.099479851826208e-07 -2.3456683202163075e-09 -1.0778859363663049e-10 -4.0089188288661195e-08 4.277543485093339e-07 3.073771393415286e-07 1.0125884195767087e-05 1.0000219103606083 0.999857437529868 0.9967389819744623 -0.000143580300918208 0.00016121547137415627 6.551513095137169e-06 -3.639982025583635e-05 -6.783752421752741e-11 -3.570558189336994e-08 2.8499760821231892e-05 2.035973970536288e-05 0.0035201561355743794
2.912 0.9999649046273847 0.999816721016605 1.000357006680483 -1.1216281942172272e-05 -3.138431758400111e-05 -4.013785988978698e-05 -1.7034010787659516e-05 8.936801269920679e-11 -4.1631342822482776e-08 3.521876765741409e-05 2.515808590860617e-05 0.0003572950682203459 1.0000000011186778 0.9998417901799893 0.9999999786429491 1.6459748569591775e-10 1.4400299843077343e-09 1.4398330975947612e-09 1.6087695465557367e-10 -1.1039957016761215e-10 -4.0844926313304976e-08 1.242386108496087e-09 3.268588127875754e-08 3.02768360463092e-08 1.00018268102538 0.9999722668889319 0.9986276015256684 3.283447449862624e-07 -2.9160701606599777e-07 0.0010483462322101187 0.0008721770782039233 1.8175607827147403e-07 -8.147305610541052e-08 0.0004009021238949656 0.00028635967218604345 0.0025013603061153486 0.9999957889346008 0.9998387814742289 1.000093813143485 -1.3736456434849492e-07 -5.7614877246710125e-06 -5.88308602015538e-06 -2.489359271931239e-07 -9.550449711906085e-11 -4.0892301813488245e-08 4.21132847950708e-06 3.008798944869577e-06 9.381299698533115e-05 0.9999995722457468 0.9998414838422437 1.0000101255208238 -1.1761334217453768e-09 -6.086754010805556e-07 -6.09932836996573e-07 -2.360849660117349e-09 -1.0897292292163646e-10 -4.0849249339451366e-08 4.277543723100047e-07 3.0738413787674656e-07 1.0125381930440574e-05 1.0000241729224606 0.9998590536762954 0.996730876970395 -0.00014159179002448278 0.00016075553945222259 8.953842364128182e-06 -3.530985350369208e-05 -7.802803998954978e-11 -3.630759647993629e-08 3.0086719988884328e-05 2.149332486880817e-05 0.0035180642375871657
2.922 0.9999649266639115 0.9998167367727263 1.0003539924144345 -1.1309896431897279e-05 -3.1277832149322105e-05 -4.003382003170281e-05 -1.7091566981468268e-05 8.806934353103468e-11 -4.2410068907022715e-08 3.51962405933198e-05 2.514198906431309e-05 0.0003542907468581803 1.0000000011186394 0.999841790195594 0.999999978642116 1.641915615696457e-10 1.4400392547591366e-09 1.439806820742463e-09 1.6091344934099966e-10 -1.1161789676974732e-10 -4.1618671451602096e-08 1.2305877075278654e-09 3.2778153150794665e-08 3.047216597377592e-08 1.0001818009354861 0.999971637626345 0.9990302503336913 3.2047652122609496e-07 -2.9889889335805985e-07 0.001052365775639037 0.0009118010529044719 1.906632209055947e-07 -8.046096552610468e-08 0.0004042577988217015 0.000288755945798885 0.0017281952106045048 0.9999957889613827 0.9998387815090063 1.0000937646274124 -1.388297626052977e-07 -5.760013002288671e-06 -5.881611693239194e-06 -2.503439497179722e-07 -9.66808347339015e-11 -4.166677046814796e-08 4.211301579679634e-06 3.008777914664033e-06 9.37644874376959e-05 0.9999995722457361 0.9998414838578707 1.000010125012434 -1.19177543681531e-09 -6.086601452866916e-07 -6.099176171855643e-07 -2.37598880368794e-09 -1.1018638505684814e-10 -4.162306884795044e-08 4.2775436103924626e-07 3.073910395979472e-07 1.012488044683887e-05 1.0000264025176666 0.9998606462785053 0.9967231811398414 -0.00013961387797926939 0.0001602579911052714 1.1500078684867031e-05 -3.418569621401974e-05 -8.770852940468475e-11 -3.693609515508835e-08 3.1718471018186826e-05 2.2658876430860468e-05 0.0035156375543217077
2.932 0.9999649490450836 0.9998167527753363 1.0003509853901298 -1.140297357908994e-05 -3.117137953926111e-05 -3.992969933920917e-05 -1.714871957401441e-05 8.674171912415344e-11 -4.320256398848239e-08 3.517337088623281e-05 2.512564744051841e-05 0.000351293874092725 1.0000000011186048 0.9998417902115085 0.9999999786413779 1.6367812342955932e-10 1.440036281983434e-09 1.4398811393037806e-09 1.6095695335074022e-10 -1.1286465700174228e-10 -4.240640859930514e-08 1.2095923413109126e-09 3.2869649732676213e-08 3.0857564558947424e-08 1.0001812564561223 0.999971248380497 0.9994403417760177 3.088367927474719e-07 -3.023972382406714e-07 0.0010434847337500574 0.0009420621327344268 1.9535566620806252e-07 -7.941653299959819e-08 0.00040608419076356567 0.0002900602763420439 0.0009475879481971036 0.9999957889886822 0.9998387815444606 1.0000937161235377 -1.4029432609261605e-07 -5.758538294957007e-06 -5.880137276229021e-06 -2.517512433663764e-07 -9.788542529386532e-11 -4.245521233946167e-08 4.211274146780654e-06 3.0087564572182865e-06 9.371599007447513e-05 0.9999995722457296 0.999841483873807 1.0000101245041528 -1.2075239490203837e-09 -6.086449018623366e-07 -6.099022969822534e-07 -2.3911198888549116e-09 -1.1142813905157904e-10 -4.241087846304765e-08 4.2775430709616424e-07 3.0739782971844554e-07 1.0124379576375566e-05 1.0000285980618862 0.9998622145618249 0.9967159403749948 -0.00013764725400280346 0.00015972402549919307 1.4182398830031186e-05 -3.3024733735765255e-05 -9.669185674106668e-11 -3.759080340065108e-08 3.338306078216896e-05 2.3847861174998825e-05 0.0035128672910408197
2.942 0.999964971768714 0.9998167690228783 1.0003479856025241 -1.14955154904062e-05 -3.1064961004312524e-05 -3.98254937965564e-05 -1.7205469362165323e-05 8.538603223048164e-11 -4.4009058380370924e-08 3.5150160671507004e-05 2.510906256443629e-05 0.0003483044476660185 1.0000000011185737 0.9998417902277381 0.9999999786407718 1.6305666945878028e-10 1.4400269364460785e-09 1.4400117531660495e-09 1.610093677010712e-10 -1.1413920598396673e-10 -4.3208371604582625e-08 1.1855488148316827e-09 3.296047380088568e-08 3.129315197389819e-08 1.0001810663339172 0.9999711125564964 0.9998532851181362 2.938449366602078e-07 -3.0215422157396477e-07 0.0010224450631894423 0.0009622574392956587 1.9565975198950028e-07 -7.83483630478578e-08 0.0004063331157806949 0.00029023826906975347 0.00028616898172234594 0.9999957890164999 0.999838781580598 1.0000936676318917 -1.4175825694121414e-07 -5.757063596647621e-06 -5.878662807634865e-06 -2.5315780609515553e-07 -9.911746699635935e-11 -4.325786151875887e-08 4.21124617733657e-06 3.008734571811876e-06 9.3667504924613e-05 0.9999995722457271 0.9998414838900594 1.000010123996016 -1.2233799840506316e-09 -6.086296649404896e-07 -6.09886920300606e-07 -2.4062413223736765e-09 -1.1269764738829343e-10 -4.3212912648432503e-08 4.27754223557771e-07 3.074045167489581e-07 1.0123878986122902e-05 1.0000307585810682 0.9998637578303603 0.9967091992850091 -0.00013569256733416625 0.00015915482872092625 1.699175117614202e-05 -3.182462462301753e-05 -1.0478582081456374e-10 -3.827143617922228e-08 3.507065289051798e-05 2.5053257014731087e-05 0.003509743368619279
2.952 0.9999649948325888 0.9998167855137762 1.0003449930477724 -1.1587524280500596e-05 -3.095857778901383e-05 -3.972120079977982e-05 -1.726181710407297e-05 8.40031976972482e-11 -4.482978600599332e-08 3.5126612131960716e-05 2.509223599699204e-05 0.0003453224667088043 1.0000000011185473 0.999841790244289 0.9999999786403196 1.6231154242849468e-10 1.4400143730114065e-09 1.4401113154062008e-09 1.6110087612205893e-10 -1.1544080651026847e-10 -4.402479864546588e-08 1.1658646675634746e-09 3.3050724849759276e-08 3.162800653433479e-08 1.0001812365590486 0.9999712344279512 1.0002645359317137 2.759565145298264e-07 -2.9830774871389595e-07 0.000990410687314782 0.0009720528287641728 1.9169955906505098e-07 -7.726467056816987e-08 0.0004050454430952896 0.0002893191007383109 0.000736596927415996 0.9999957890448362 0.9998387816174243 1.0000936191524932 -1.4322157105701327e-07 -5.755588904403443e-06 -5.877188370078599e-06 -2.5456360841988173e-07 -1.0037630639718452e-10 -4.407495529285964e-08 4.211217681943779e-06 3.0087122672535515e-06 9.361903199094898e-05 0.9999995722457296 0.9998414839066337 1.0000101234880467 -1.2393593189954644e-09 -6.086144311571683e-07 -6.098715746151462e-07 -2.421322912363026e-09 -1.1399411615019701e-10 -4.4029408532302756e-08 4.2775413957545087e-07 3.0741111862545676e-07 1.0123378267367329e-05 1.000032883217547 0.9998652754713593 0.9967030009109062 -0.00013375042872768782 0.00015855157312671576 1.991816079326381e-05 -3.0583320521093894e-05 -1.1179912378733289e-10 -3.89776991560287e-08 3.677315228792306e-05 2.6269284973726937e-05 0.0035062544347953333
2.962 0.9999650182344776 0.9998168022464429 1.0003420077229646 -1.1679002048725907e-05 -3.085223113223181e-05 -3.961681886839606e-05 -1.731776355175924e-05 8.259421811203383e-11 -4.5664984676990217e-08 3.5102727478773656e-05 2.5075169319340978e-05 0.00034234793142498646 1.0000000011185268 0.9998417902611678 0.9999999786400227 1.6143564088918848e-10 1.439998593443825e-09 1.4401143761580612e-09 1.612610856012233e-10 -1.1676838710648912e-10 -4.485593036241147e-08 1.1557171653691568e-09 3.3140375782052273e-08 3.177028045339438e-08 1.000181760525394 0.9999716092531709 1.000669753713031 2.5564064283607216e-07 -2.91067833830032e-07 0.0009488723339203795 0.0009714839157191122 1.838700360456216e-07 -7.61732905570077e-08 0.0004023417582472137 0.00028738885537600605 0.0014836888330005359 0.999995789073692 0.9998387816549462 1.0000935706853398 -1.4468427650180158e-07 -5.754114217887429e-06 -5.875714025080302e-06 -2.5596862000527236e-07 -1.0166136797620729e-10 -4.49067340246144e-08 4.211188676964583e-06 3.0086895558026124e-06 9.357057122408595e-05 0.9999995722457391 0.9998414839235362 1.000010122980246 -1.2554686316148051e-09 -6.085992002669731e-07 -6.098563250436179e-07 -2.436334737170386e-09 -1.1531683587030669e-10 -4.486060780867042e-08 4.277540832335908e-07 3.0741764410959305e-07 1.0122877106998579e-05 1.0000349712334655 0.999866766957654 0.9966973864984281 -0.00013182141188912807 0.00015791541674477978 2.2951022059727767e-05 -2.92990781793044e-05 -1.1754427860218525e-10 -3.970929216760016e-08 3.848389199775206e-05 2.7491185555184134e-05 0.0035023878977973677
2.972 0.9999650419721418 0.9998168192192846 1.0003390296259267 -1.1769950858384263e-05 -3.074592226378064e-05 -3.95123473805313e-05 -1.737330947847423e-05 8.115945379954337e-11 -4.651489499098043e-08 3.507850892917483e-05 2.505786411671595e-05 0.0003393808429046058 1.0000000011185133 0.9998417902783815 0.9999999786398708 1.6045043242461222e-10 1.4399815709540031e-09 1.4400265743439248e-09 1.6149372568743838e-10 -1.181213668471865e-10 -4.570201114523449e-08 1.156028200935985e-09 3.322927251925419e-08 3.171237947698405e-08 1.0001826199552202 0.9999722239391474 1.0010649403581788 2.333625305014326e-07 -2.807015821496444e-07 0.0008995397479345307 0.000960934312066226 1.7278161969676516e-07 -7.508168861534989e-08 0.0003984075881338177 0.00028457997822896195 0.0022159024057368595 0.9999957891030686 0.9998387816931695 1.0000935222304197 -1.461463525324634e-07 -5.752639535713575e-06 -5.87423976459961e-06 -2.5737283773945966e-07 -1.0297165692420967e-10 -4.575344174971914e-08 4.211159171651873e-06 3.0086664437593384e-06 9.352212257544856e-05 0.999999572245756 0.9998414839407738 1.0000101224726041 -1.2716866340848824e-09 -6.085839706755992e-07 -6.098411661981762e-07 -2.451273297595851e-09 -1.166647278836561e-10 -4.570675424354801e-08 4.2775406491199156e-07 3.0742408376119206e-07 1.0122375430171652e-05 1.000037022011752 0.9998682318483599 0.9966923953264988 -0.00012990605486940633 0.0001572475027335185 2.6079365402405808e-05 -2.7970464228191375e-05 -1.218398240543148e-10 -4.0465911055223704e-08 4.019737746453533e-05 2.8715036240230925e-05 0.00349812998072746
2.982 0.9999650660433428 0.9998168364307088 1.0003360587550634 -1.186037272990706e-05 -3.063965240169546e-05 -3.94077863841535e-05 -1.7428455686885947e-05 7.970010388062393e-11 -4.7379761668251554e-08 3.505395868975737e-05 2.5040321966619565e-05 0.00033642120300398325 1.0000000011185075 0.9998417902959363 0.9999999786398572 1.5941221439478344e-10 1.4399687246342964e-09 1.4399175130124443e-09 1.617714303650175e-10 -1.1949877025571767e-10 -4.656328858233047e-08 1.1643784351416235e-09 3.331723530217696e-08 3.150369041439614e-08 1.0001837864609309 0.9999730581615799 1.0014465522180735 2.095712601636961e-07 -2.6751824942574285e-07 0.0008442317198258729 0.0009410945323262132 1.5918703587190157e-07 -7.399697245489073e-08 0.0003934751309343888 0.000281058234466413 0.002910553252147293 0.9999957891329673 0.9998387817321012 1.0000934737877245 -1.476077429862441e-07 -5.751164852398281e-06 -5.872765517613916e-06 -2.587762887039746e-07 -1.0430589370640167e-10 -4.661532599684691e-08 4.211129161072037e-06 3.0086429275186182e-06 9.347368605604641e-05 0.9999995722457814 0.9998414839583529 1.000010121965114 -1.2879563378820894e-09 -6.085687369684646e-07 -6.098260287165435e-07 -2.466165483611841e-09 -1.180374640939673e-10 -4.656809487751804e-08 4.277540732068737e-07 3.0743041551735445e-07 1.0121873389591938e-05 1.0000390350549708 0.9998696697880536 0.9966880645865023 -0.00012800486142334745 0.00015654895888485152 2.929208922548488e-05 -2.6596353634089244e-05 -1.2451342621938915e-10 -4.124724998942842e-08 4.190908019080495e-05 2.993760417944165e-05 0.0034934657947204985
2.992 0.9999650904458447 0.9998168538791234 1.0003330951092313 -1.1950269654777773e-05 -3.053342275420166e-05 -3.930313648064444e-05 -1.748320299472358e-05 7.821723754730248e-11 -4.825983300426636e-08 3.5029078952417655e-05 2.5022544436176608e-05 0.00033346901421191244 1.0000000011185097 0.9998417903138377 0.9999999786399861 1.583992641405225e-10 1.439967586784049e-09 1.4398641715488231e-09 1.620514043919344e-10 -1.2089969846264582e-10 -4.744001364461408e-08 1.1773681395500438e-09 3.3404166859255466e-08 3.1206128946489805e-08 1.000185223570714 0.9999740858165164 1.0018115811348058 1.8469210374412628e-07 -2.5185544535136623e-07 0.0007847731957412694 0.0009129064262353698 1.4387143886036493e-07 -7.292590083562444e-08 0.0003878034625043691 0.000277008579567262 0.0035579131432986197 0.9999957891633859 0.9998387817717458 1.0000934253572569 -1.4906837111577672e-07 -5.7496901604770575e-06 -5.871291204986903e-06 -2.601790158127766e-07 -1.0566362179295621e-10 -4.749263727484048e-08 4.211098629989243e-06 3.0086189972478656e-06 9.342526172375891e-05 0.9999995722458146 0.9998414839762788 1.0000101214577795 -1.3041998216477468e-09 -6.085534915433449e-07 -6.098108353905363e-07 -2.4810544929923517e-09 -1.1943346022272146e-10 -4.744488138630449e-08 4.277540846095741e-07 3.074366190962375e-07 1.0121371222970725e-05 1.0000410099824175 0.9998710805047013 0.9966844293060095 -0.00012611830234561053 0.00015582089717032884 3.257815247802978e-05 -2.5175922904830567e-05 -1.2540399837312333e-10 -4.205300427304787e-08 4.3615271765145044e-05 3.115622771752785e-05 0.0034883794285828227
3.002 0.9999651151774201 0.9998168715629435 1.0003301386876322 -1.2039643615229157e-05 -3.042723452660407e-05 -3.9198398740869004e-05 -1.7537552216548284e-05 7.671155953633498e-11 -4.9155360909347925e-08 3.500387190078336e-05 2.500453308661841e-05 0.00033052427949201044 1.000000001118518 0.9998417903320913 0.9999999786402648 1.57490624692385e-10 1.4399818873117964e-09 1.439891443925641e-09 1.6229356314486552e-10 -1.2232317535978404e-10 -4.83324412406959e-08 1.192284570753869e-09 3.349010055863488e-08 3.086547827962493e-08 1.0001868890235608 0.9999752766639354 1.002157602745039 1.5912227739572978e-07 -2.3406709221087038e-07 0.0007229066408285786 0.000877498840404803 1.2754516011135314e-07 -7.187489364657602e-08 0.00038165905422996065 0.00027262125083400696 0.004152141627590251 0.9999957891943239 0.9998387818121095 1.0000933769390237 -1.5052815810932998e-07 -5.748215456557128e-06 -5.869816801933537e-06 -2.615810595194801e-07 -1.0704421687154637e-10 -4.838563031195793e-08 4.211067564846678e-06 3.008594645394904e-06 9.337684960662774e-05 0.9999995722458551 0.9998414839945581 1.0000101209506083 -1.3203392623432484e-09 -6.085382305279699e-07 -6.097955614339222e-07 -2.4959804595171717e-09 -1.2085212693587333e-10 -4.833736774274457e-08 4.2775407903313114e-07 3.07442689409173e-07 1.0120869090717263e-05 1.0000429465258402 0.9998724638065986 0.9966815223098296 -0.00012424681676713074 0.00015506441333007257 3.592672717571623e-05 -2.3708639182192185e-05 -1.2436203938003336e-10 -4.288287105717484e-08 4.5312890179765576e-05 3.236872096699043e-05 0.003482854052356426
3.012 0.9999651402358535 0.9998168894805929 1.0003271894897228 -1.2128496596331456e-05 -3.0321088924558357e-05 -3.909357460412287e-05 -1.759150415834412e-05 7.518470009824012e-11 -5.006660125066954e-08 3.4978339718512005e-05 2.4986289479285385e-05 0.00032758700217533023 1.0000000011185315 0.9998417903507018 0.9999999786406907 1.5675336844706936e-10 1.4400065228299175e-09 1.4399541943049912e-09 1.6246739507317292e-10 -1.237680855028513e-10 -4.924082898292332e-08 1.207314567842158e-09 3.3575181901173556e-08 3.0509512448980266e-08 1.00018873713901 0.9999765980251959 1.00248279302812 1.3322899380117668e-07 -2.1451337105893222e-07 0.0006602222720589095 0.0008361198004346268 1.1110221457853919e-07 -7.085003786689378e-08 0.000375298169583156 0.000268079202728831 0.004689990367937504 0.9999957892257796 0.9998387818531963 1.0000933285330211 -1.519870373607234e-07 -5.746740746283255e-06 -5.868342352643271e-06 -2.629824501791248e-07 -1.0844597572306107e-10 -4.929456239840782e-08 4.211035964566222e-06 3.0085698743968155e-06 9.332844965553787e-05 0.999999572245901 0.999841484013194 1.0000101204435976 -1.3363067739748007e-09 -6.085229590730328e-07 -6.097802520920138e-07 -2.510973896284796e-09 -1.2229200966934293e-10 -4.924581273705761e-08 4.2775405096142647e-07 3.074486423817792e-07 1.0120367022920009e-05 1.0000448445241477 0.9998738195785917 0.996679374211192 -0.00012239081340765557 0.00015428058650339028 3.932731316810712e-05 -2.2194246305472628e-05 -1.2125132410150577e-10 -4.373655302267153e-08 4.69994316221352e-05 3.357329656402732e-05 0.0034768720321419256
3.022 0.9999651656189431 0.9998169076305048 1.0003242475151464 -1.2216830586653842e-05 -3.0214987153224193e-05 -3.89886657460232e-05 -1.7645059622441984e-05 7.363711925223345e-11 -5.099381296466948e-08 3.495248458998106e-05 2.4967815176050414e-05 0.0003246571859544824 1.0000000011185481 0.9998417903696748 0.9999999786412386 1.5624366644119485e-10 1.4400290540154223e-09 1.4399785871719908e-09 1.6254788350066944e-10 -1.252336410732846e-10 -5.0165438767653295e-08 1.2205567944988146e-09 3.365960091360036e-08 3.017158630572967e-08 1.0001907210858358 0.9999780164050287 1.002785916333728 1.0734885541210725e-07 -1.9355260095462351e-07 0.000598109192181505 0.0007900705928156693 9.517284349617609e-08 -6.985709747281151e-08 0.0003689523483552445 0.0002635477392695484 0.005170339663769663 0.9999957892577515 0.9998387818950119 1.0000932801392248 -1.5344495260770042e-07 -5.745266042095443e-06 -5.866867931341709e-06 -2.643832130229112e-07 -1.0986808085506205e-10 -5.021969483988245e-08 4.211003841741066e-06 3.008544697059403e-06 9.328006179201069e-05 0.9999995722459513 0.999841484032193 1.0000101199367228 -1.352046071327456e-09 -6.085076899142503e-07 -6.097649813078177e-07 -2.5260594071865746e-09 -1.237526663295126e-10 -5.017047755609193e-08 4.2775400813499766e-07 3.074545087949571e-07 1.011986503144411e-05 1.0000467039174332 0.9998751477778082 0.9966780134263509 -0.00012055067177380404 0.00015347047890831476 4.2769819444450375e-05 -2.0632748811920678e-05 -1.1594879442566319e-10 -4.461375845017462e-08 4.867286225085487e-05 3.476850268836283e-05 0.003470415053633854
3.032 0.999965191324504 0.9998169260111248 1.0003213127636976 -1.2304647576533649e-05 -3.0108930409787663e-05 -3.888367394680409e-05 -1.7698219413208338e-05 7.207040957432679e-11 -5.1937260264289275e-08 3.4926308690818936e-05 2.4949111732231002e-05 0.00032173483492350035 1.0000000011185681 0.9998417903890159 0.9999999786418619 1.5600970447329046e-10 1.4400367487611234e-09 1.439923671073958e-09 1.6251045163746868e-10 -1.2671849491785062e-10 -5.1106535532883055e-08 1.2290553765846161e-09 3.374350318881954e-08 2.99164468021734e-08 1.0001927949143505 0.999979498945038 1.0030662897973688 8.178788156508443e-08 -1.7153484354752638e-07 0.0005377270854982279 0.0007406462647932881 8.022761440842645e-08 -6.890151650027678e-08 0.00036281779453689096 0.0002591669369098885 0.005593856214676279 0.9999957892902381 0.9998387819375619 1.0000932317575868 -1.5490185586140588e-07 -5.743791357407323e-06 -5.865393579484102e-06 -2.65783372667987e-07 -1.1130945780578282e-10 -5.1161293346758674e-08 4.2109712137571455e-06 3.0085191289025958e-06 9.323168599807569e-05 0.9999995722460051 0.9998414840515608 1.0000101194299376 -1.3675091208460347e-09 -6.084924357050615e-07 -6.097497900148032e-07 -2.5412620202022753e-09 -1.2523269727777846e-10 -5.111162754581409e-08 4.2775395976581516e-07 3.0746031775758607e-07 1.0119363267418763e-05 1.0000485247405853 0.9998764484290936 0.996677466206685 -0.000118726743314214 0.00015263513555821846 4.624461730768137e-05 -1.9024394681168796e-05 -1.083456506548746e-10 -4.551420596384907e-08 5.033154564498871e-05 3.595317127026809e-05 0.0034634642521069723
3.042 0.9999652173503666 0.9998169446209093 1.0003183852353106 -1.239194956762662e-05 -3.0002919875334004e-05 -3.877860100554709e-05 -1.7750984331917856e-05 7.048546636786259e-11 -5.2897209734830626e-08 3.4899814173015816e-05 2.4930180686256203e-05 0.0003188199535566051 1.000000001118591 0.9998417904087307 0.9999999786425078 1.5608097722257262e-10 1.4400238935808255e-09 1.4398163709948227e-09 1.623362657752063e-10 -1.2822174461370972e-10 -5.206438841497028e-08 1.229396144069179e-09 3.3826923440757877e-08 2.982821800514725e-08 1.0001949152540794 0.9999810146369581 1.0033237298906015 5.682173453960874e-08 -1.4879694347654638e-07 0.0004799964196467127 0.0006890849642074105 6.659456054851253e-08 -6.798842535943583e-08 0.00035704902266063825 0.00025504710653899627 0.0059626591826035845 0.9999957893232394 0.9998387819808512 1.0000931833880538 -1.5635771827997198e-07 -5.742316697779187e-06 -5.86391926968608e-06 -2.6718294791255284e-07 -1.1276886144423953e-10 -5.211962608935422e-08 4.2109380893204844e-06 3.0084931784885924e-06 9.318332233224293e-05 0.9999995722460621 0.9998414840713026 1.000010118923189 -1.3826664545666702e-09 -6.084772018245444e-07 -6.09734651072176e-07 -2.5566004602302275e-09 -1.2673105165156138e-10 -5.2069531472743066e-08 4.2775390511197943e-07 3.074660804722887e-07 1.0118862004886032e-05 1.0000503071167168 0.9998777216203162 0.9966777566833362 -0.00011691935254290689 0.0001517755840187119 4.974257103030027e-05 -1.7369657470956465e-05 -9.834673899660839e-11 -4.643762284646389e-08 5.197418259245877e-05 3.7126375003133536e-05 0.0034560003468487744
3.052 0.9999652436943789 0.9998169634583269 1.0003154649300583 -1.2478738594106724e-05 -2.9896956712398996e-05 -3.867344872441105e-05 -1.780335516431135e-05 6.888358436872144e-11 -5.387393316725365e-08 3.487300315632441e-05 2.4911023553106262e-05 0.00031591254660053334 1.0000000011186148 0.9998417904288252 0.9999999786431336 1.5644600899635594e-10 1.4399959079985424e-09 1.4397312167631666e-09 1.6202671668009518e-10 -1.2974227593496903e-10 -5.303927026222315e-08 1.2197978889066752e-09 3.390977631637546e-08 2.9955060104597576e-08 1.0001970426235192 0.9999825352579187 1.0035584870747858 3.269591598272712e-08 -1.2565872005566374e-07 0.0004256039174454783 0.0006365280346744119 5.446687828178486e-08 -6.712264698588106e-08 0.00035175668036204085 0.0002512672365538886 0.006279984964010641 0.9999957893567533 0.9998387820248856 1.000093135030582 -1.5781255133782514e-07 -5.740842058567574e-06 -5.86244492786809e-06 -2.6858193798832675e-07 -1.1424511006152862e-10 -5.3094966468089375e-08 4.210904462883019e-06 3.008466842036512e-06 9.313497083547938e-05 0.9999995722461208 0.9998414840914249 1.0000101184164334 -1.3975295380518007e-09 -6.084619832325735e-07 -6.097194900782871e-07 -2.5720732746806748e-09 -1.282465186945415e-10 -5.3044462333091806e-08 4.277538335337824e-07 3.0747178410600157e-07 1.0118361408658126e-05 1.0000520512505753 0.9998789674976586 0.9966789069204142 -0.00011512879813797054 0.00015089283418668828 5.325505133181115e-05 -1.5669218351739025e-05 -8.587081284125558e-11 -4.73837496705772e-08 5.359976065080723e-05 3.828739133195768e-05 0.003448003778129265
3.062 0.999965270354405 0.9998169825218596 1.0003125518481537 -1.256501674022551e-05 -2.9791042068920294e-05 -3.8568218943674165e-05 -1.7855332670054577e-05 6.726606887621398e-11 -5.486770617933537e-08 3.484587773128115e-05 2.4891641826608048e-05 0.00031301261897735504 1.000000001118638 0.9998417904493048 0.9999999786437184 1.5703507496040544e-10 1.4399638390379776e-09 1.439731212965391e-09 1.6161225962621172e-10 -1.3127872547932471e-10 -5.4031457876346434e-08 1.2019196897620394e-09 3.3991906835976005e-08 3.026054691698093e-08 1.0001991423383532 0.9999840360182941 1.003771174181988 9.625875237123141e-09 -1.024200455441902e-07 0.0003750195267758248 0.0005839914739397482 4.392054648907232e-08 -6.630870021875702e-08 0.0003470090648714692 0.0002478760732768837 0.006549862698283485 0.999995789390778 0.9998387820696706 1.00009308668515 -1.592664241733764e-07 -5.739367428280178e-06 -5.860970491393357e-06 -2.6998031272031e-07 -1.157371197236968e-10 -5.40875904500792e-08 4.210870319276926e-06 3.008440107541795e-06 9.308663142958894e-05 0.9999995722461796 0.9998414841119324 1.0000101179096508 -1.4121678402802957e-09 -6.084467686106425e-07 -6.097042437186323e-07 -2.587650056342693e-09 -1.2977783398153244e-10 -5.403669627154273e-08 4.2775373453476763e-07 3.074774007098348e-07 1.0117861310964716e-05 1.0000537574220647 0.999880186260992 0.9966809369737404 -0.0001133553540025363 0.00014998787809767018 5.6773936392416196e-05 -1.392394841833628e-05 -7.085114096079849e-11 -4.835233936425543e-08 5.520751151351863e-05 3.943567201207297e-05 0.0034394548447856804
3.072 0.9999652973283265 0.99981700181 1.00030964598994 -1.2650786129142273e-05 -2.968517708629591e-05 -3.846291357497229e-05 -1.7906917590537638e-05 6.563424581389653e-11 -5.5878808653750926e-08 3.4818439972039654e-05 2.487203698877849e-05 0.00031012017580965773 1.0000000011186598 0.9998417904701746 0.999999978644261 1.577324658432956e-10 1.4399375957664887e-09 1.439818647524197e-09 1.61145461278003e-10 -1.3282999232315402e-10 -5.5041231366157865e-08 1.1808807692123618e-09 3.4073169933223315e-08 3.0629864579984165e-08 1.000201185037108 0.9999854959359421 1.0039626934036165 -1.2202892638526719e-08 -7.93586063238951e-08 0.0003285210910232052 0.000532348363457325 3.493753599769305e-08 -6.555080451912863e-08 0.0003428365418448183 0.0002448952738893292 0.006776814992672737 0.999995789425312 0.9998387821152112 1.0000930383517574 -1.6071945260552432e-07 -5.737892797185501e-06 -5.859495958054321e-06 -2.7137801962808303e-07 -1.1724373947132766e-10 -5.50977790026027e-08 4.210835646744781e-06 3.008412964561225e-06 9.303830392950958e-05 0.9999995722462375 0.9998414841328304 1.0000101174028404 -1.4266969359795222e-09 -6.084315480816519e-07 -6.09688910144866e-07 -2.6032781513514456e-09 -1.3132389537429923e-10 -5.5046514488451085e-08 4.277536098730068e-07 3.0748290496331596e-07 1.0117361231403474e-05 1.0000554259799586 0.9998813781593832 0.9966838649528904 -0.00011159927026776832 0.00014906168975848725 6.0291604299624896e-05 -1.2134891545549225e-05 -5.3232850740445113e-11 -4.934316115367003e-08 5.679687467080622e-05 4.057081716038624e-05 0.003430333840548305
3.082 0.9999653246140435 0.999817021321255 1.0003067473558764 -1.2736048880253128e-05 -2.9579362904246228e-05 -3.8357534594276526e-05 -1.795811066961988e-05 6.398945457127122e-11 -5.6907524508558214e-08 3.4790691948561224e-05 2.4852210518614536e-05 0.0003072352225648185 1.0000000011186785 0.9998417904914408 0.9999999786447721 1.5841864368185587e-10 1.4399206864678516e-09 1.4399334559534865e-09 1.6067928598171416e-10 -1.3439491643176365e-10 -5.6068875530576165e-08 1.1633093108114528e-09 3.4153490247930434e-08 3.0925226513796984e-08 1.0002031468670496 0.9999868979676036 1.0041341657998424 -3.2634636097717285e-08 -5.672820121276107e-08 0.00028622327025198973 0.0004823211594457738 2.743067805181765e-08 -6.485288367520337e-08 0.00033923789670201043 0.00024232393974374294 0.006965595359031583 0.9999957894603535 0.9998387821615133 1.0000929900304127 -1.6217175582420288e-07 -5.736418162367003e-06 -5.858021387438809e-06 -2.7277500630848784e-07 -1.1876358776431049e-10 -5.6125816449542094e-08 4.210800447039218e-06 3.00838541282149e-06 9.298998818073089e-05 0.9999995722462924 0.9998414841541257 1.0000101168960116 -1.4412364123111954e-09 -6.084163185224986e-07 -6.096735492770337e-07 -2.6189046239790684e-09 -1.3288338836464373e-10 -5.607420115467293e-08 4.277534778579593e-07 3.074882884825856e-07 1.0116860645908503e-05 1.0000570573358654 0.9998825434867853 0.9966877070849763 -0.00010986077423705834 0.0001481152250100622 6.380091995200843e-05 -1.0303247943783983e-05 -3.297522893045181e-11 -5.0356000222705044e-08 5.836746620380215e-05 4.169255297054219e-05 0.0034206211874360376
3.092 0.9999653522094742 0.9998170410541443 1.000303855946521 -1.2820807058924469e-05 -2.947360066150388e-05 -3.825208398989781e-05 -1.800891267585163e-05 6.233287671463315e-11 -5.795414215796938e-08 3.47626357288373e-05 2.4832163893705104e-05 0.0003043577651814034 1.0000000011186947 0.9998417905131108 0.9999999786452568 1.590214017865964e-10 1.4399101743476075e-09 1.4399996627318648e-09 1.60244999496229e-10 -1.3597193109102622e-10 -5.7114678727246424e-08 1.1542545323029098e-09 3.423286125231986e-08 3.105146385297318e-08 1.0002050093877988 0.9999882289386866 1.0042868662012945 -5.154290060242865e-08 -3.475750077814653e-08 0.0002481078399741831 0.00043448228066089343 2.1267250957643103e-08 -6.42185708645192e-08 0.00033618762013276653 0.00024014381747904478 0.0071209694602642325 0.9999957894959032 0.9998387822085832 1.0000929417211217 -1.6362340615378984e-07 -5.7349435266871915e-06 -5.856546855147065e-06 -2.7417124182755275e-07 -1.2029539469031412e-10 -5.717199086547349e-08 4.210764735335173e-06 3.008357462645611e-06 9.294168419017839e-05 0.9999995722463462 0.9998414841758249 1.0000101163891715 -1.455858382849551e-09 -6.084010823754619e-07 -6.096582370019834e-07 -2.6344982186732473e-09 -1.3445510582636416e-10 -5.712004468764039e-08 4.277533652967197e-07 3.074935600455204e-07 1.0116359295268164e-05 1.0000586519584695 0.9998836825779218 0.9966924777790923 -0.00010814007129311481 0.00014714942142376482 6.729521861040244e-05 -8.430358496455655e-06 -1.0050044439727116e-11 -5.1390660053197386e-08 5.9919051814655926e-05 4.280071245103289e-05 0.003410297564847628
3.102 0.9999653801125558 0.9998170610072007 1.0003009717625218 -1.2905062656508848e-05 -2.936789148816699e-05 -3.814656370314728e-05 -1.8059324407570025e-05 6.066602172258583e-11 -5.901895475572446e-08 3.4734273368949435e-05 2.481189858324139e-05 0.00030148781003958583 1.0000000011187093 0.999841790535192 0.9999999786457144 1.5953749195864456e-10 1.4399031389268375e-09 1.4399816594468058e-09 1.598470950556655e-10 -1.3755995890835185e-10 -5.817893366779715e-08 1.1547814024705633e-09 3.431129228507436e-08 3.099397022818907e-08 1.00020675925658 0.9999894793171945 1.0044221653770227 -6.882978686294633e-08 -1.3649216656153836e-08 0.00021405317068494818 0.00038926121272288804 1.628941179574725e-08 -6.365121491731838e-08 0.0003336432385504096 0.00023832453318195135 0.007247542934626764 0.9999957895319617 0.9998387822564296 1.000092893423883 -1.6507440645651627e-07 -5.733468893504362e-06 -5.8550723970011755e-06 -2.755667223544001e-07 -1.2183805085645667e-10 -5.823659553701474e-08 4.210728529510297e-06 3.008329127345316e-06 9.289339211213697e-05 0.9999995722463987 0.9998414841979357 1.000010115882317 -1.4705662344350459e-09 -6.083858429038421e-07 -6.096430091224359e-07 -2.6500545905950373e-09 -1.3603761803195488e-10 -5.818433788593857e-08 4.277532917219546e-07 3.074987327820019e-07 1.0115857288402828e-05 1.000060210368068 0.9998847958043838 0.9966981896907274 -0.000106437345799851 0.00014616519822879354 7.076828759669155e-05 -6.517689903361064e-06 1.5558547965991398e-11 -5.244696351297533e-08 6.145152338813835e-05 4.389521868385691e-05 0.003399344033227551
3.112 0.9999654083212423 0.9998170811789705 1.0002980948046203 -1.298881761672368e-05 -2.926223650342547e-05 -3.804097560333402e-05 -1.8109346678654685e-05 5.899004782849521e-11 -6.010225953661535e-08 3.470560689926351e-05 2.4791416037930635e-05 0.00029862536380142335 1.0000000011187233 0.9998417905576921 0.999999978646138 1.6000476391366794e-10 1.4399006465651248e-09 1.4399051384380625e-09 1.5947632861334194e-10 -1.3915738129354259e-10 -5.926193688692179e-08 1.1622200973993977e-09 3.438876328548542e-08 3.080647294805907e-08 1.0002083877587056 0.9999906428772986 1.0045414804680524 -8.442492381515825e-08 6.420333737683378e-09 0.00018386136416472204 0.0003469563304744289 1.2330543425676023e-08 -6.315388205704582e-08 0.0003315520069245858 0.00023682837229075036 0.00734963491133381 0.9999957895685294 0.9998387823050585 1.0000928451386886 -1.665247187064364e-07 -5.731994261623109e-06 -5.853597987148552e-06 -2.7696145764689267e-07 -1.2338982847305022e-10 -5.931992669054356e-08 4.210691837638175e-06 3.008300413277482e-06 9.284511209933475e-05 0.9999995722464514 0.9998414842204657 1.0000101153754435 -1.4853219335389807e-09 -6.083705987641121e-07 -6.096278394400345e-07 -2.665583005908454e-09 -1.3762991760294052e-10 -5.9267377487054865e-08 4.2775325818768865e-07 3.0750381004930624e-07 1.0115354927201611e-05 1.0000617331314006 0.9998858835709376 0.9967048537856736 -0.0001047527620202394 0.00014516345626095647 7.421434711979309e-05 -4.566820638694643e-06 4.385472587780678e-11 -5.352475307052914e-08 6.296487852511785e-05 4.4976070204459255e-05 0.003387742151304863
3.122 0.9999654368335031 0.9998171015680094 1.0002952250736588 -1.3072073893608706e-05 -2.9156636815302148e-05 -3.793532151394249e-05 -1.8158980299425027e-05 5.7306399306063085e-11 -6.120435855752819e-08 3.4676638317288496e-05 2.477071768496962e-05 0.00029577043327305393 1.0000000011187378 0.999841790580618 0.9999999786465251 1.604449252968429e-10 1.4399071866239876e-09 1.4398323732088106e-09 1.591294893657334e-10 -1.407630508967073e-10 -6.036399021516613e-08 1.1727804986735337e-09 3.446523495412497e-08 3.056056884522807e-08 1.0002098902417376 0.9999917162943317 1.0046462339754851 -9.828420908877006e-08 2.5301306703073667e-08 0.00015728212330043634 0.0003077497664987457 9.227332844154263e-09 -6.272936363948303e-08 0.0003298565309835768 0.0002356142960444801 0.0074311935767570735 0.9999957896056065 0.9998387823544782 1.0000927968655378 -1.679743217267135e-07 -5.730519626749819e-06 -5.852123563757918e-06 -2.783554512253712e-07 -1.2494972027091857e-10 -6.042228625677596e-08 4.210654652505445e-06 3.0082713158895492e-06 9.279684416216348e-05 0.9999995722465046 0.9998414842434222 1.0000101148685479 -1.5001043601214506e-09 -6.083553456794166e-07 -6.09612666218374e-07 -2.6810868189258135e-09 -1.3923040345287725e-10 -6.036946454201856e-08 4.277532479137483e-07 3.0750878240204885e-07 1.0114852421346427e-05 1.000063220856779 0.9998869463120438 0.9967124794031451 -0.00010308646503128728 0.00014414507793220267 7.762803087332418e-05 -2.5794277261696508e-06 7.483124537589698e-11 -5.462389333939849e-08 6.445920259645379e-05 4.604332818035383e-05 0.003375474085997654
3.132 0.9999654656473257 0.9998171221728875 1.0002923625705866 -1.3154833492944486e-05 -2.905109352652063e-05 -3.782960326156457e-05 -1.8208226066693e-05 5.561663086127776e-11 -6.23255590892821e-08 3.4647369592066874e-05 2.4749804931083348e-05 0.0002929230254329688 1.0000000011187513 0.9998417906039773 0.9999999786468877 1.6082059569155146e-10 1.4399250092824342e-09 1.4398104471875625e-09 1.5881805303081962e-10 -1.4237571181047179e-10 -6.148539823330351e-08 1.1839157995143237e-09 3.4540693563954294e-08 3.0301452834468484e-08 1.0002112655035456 0.9999926987070796 1.0047378210574993 -1.1038837019474038e-07 4.2870091415468084e-08 0.0001340329249151703 0.0002717238737298583 6.827893225427528e-09 -6.238018012623275e-08 0.0003284991261482421 0.000234641056845965 0.007495748324890569 0.9999957896431927 0.9998387824046947 1.00009274860444 -1.6942325292809276e-07 -5.729044987243533e-06 -5.8506490797249876e-06 -2.7974869143597767e-07 -1.265164643355148e-10 -6.154397927135571e-08 4.210616957220442e-06 3.008241823668963e-06 9.274858817856927e-05 0.9999995722465577 0.9998414842668123 1.000010114361641 -1.514950482249497e-09 -6.083400814426217e-07 -6.095974420635713e-07 -2.6965539810607736e-09 -1.4083791799807875e-10 -6.149090456328942e-08 4.2775323765978815e-07 3.0751363608591967e-07 1.01143497735933e-05 1.0000646741894994 0.9998879844885808 0.9967210743179084 -0.0001014385815984015 0.00014311092721698394 8.100436682664474e-05 -5.57274327431706e-07 1.0846975511050957e-10 -5.574427104094403e-08 6.59346529559044e-05 4.709710513134443e-05 0.0033625227142257894
3.142 0.9999654947607143 0.9998171429921863 1.000289507296461 -1.3237098462642877e-05 -2.894560773883429e-05 -3.7723822711001956e-05 -1.825708477205505e-05 5.392222698753934e-11 -6.346617304653226e-08 3.4617802676675477e-05 2.472867917163169e-05 0.0002900831475990674 1.0000000011187644 0.9998417906277768 0.9999999786472508 1.610464168496788e-10 1.4399486891261994e-09 1.439838136823036e-09 1.5856116679710886e-10 -1.4399422086311785e-10 -6.262647157038461e-08 1.1946961238824538e-09 3.461517077379363e-08 3.0041753533976415e-08 1.000212515174779 0.9999935912763075 1.0048175845211187 -1.2074136864701773e-07 5.9028791664812736e-08 0.00011381543797257317 0.0002388780975983166 4.9965439252829005e-09 -6.210858687373193e-08 0.0003274249150745067 0.00023386941375796105 0.007546392048051741 0.9999957896812871 0.999838782455715 1.000092700355421 -1.7087159741808786e-07 -5.727570348069658e-06 -5.8491745361664e-06 -2.811411598805334e-07 -1.2808841131153226e-10 -6.268531679584148e-08 4.210578737020608e-06 3.0082119267650174e-06 9.270034403575783e-05 0.999999572246611 0.9998414842906436 1.000010113854749 -1.529945650460393e-09 -6.083248109570962e-07 -6.095821679868955e-07 -2.7119661981848693e-09 -1.4245093799061323e-10 -6.263200796940676e-08 4.2775321027085557e-07 3.0751836386694953e-07 1.0113846905974323e-05 1.0000660938075352 0.9998889985847672 0.9967306448013071 -9.980922097291833e-05 0.0001420618496606215 8.433875848635507e-05 1.497801876761968e-06 1.447420657887116e-10 -5.688579729698668e-08 6.739144502459967e-05 4.8137554985476314e-05 0.0033488717161275047
3.152 0.9999655241716906 0.9998171640244997 1.0002866592524393 -1.3318870833602193e-05 -2.8840180552717774e-05 -3.761798175698596e-05 -1.8305557218406045e-05 5.2224501848857994e-11 -6.46265170636354e-08 3.458793951932205e-05 2.4707341798452286e-05 0.0002872508075756077 1.000000001118778 0.9998417906520244 0.9999999786476493 1.6104796539887071e-10 1.4399672840541073e-09 1.4398745183809623e-09 1.5836715019710035e-10 -1.456166065213088e-10 -6.378752440397554e-08 1.2046637965215333e-09 3.468870049540307e-08 2.9786796192127396e-08 1.0002136431263589 0.9999943967613585 1.004886796669809 -1.2936864365708629e-07 7.3704469782199e-08 9.632838703902196e-05 0.00020914535179675806 3.6159698108610665e-09 -6.191658131552005e-08 0.0003265837977761724 0.0002332635436370115 0.007585786856093833 0.9999957897198907 0.9998387825075471 1.0000926521185152 -1.723194301551748e-07 -5.7260957206548546e-06 -5.8476999743106324e-06 -2.8253284781773263e-07 -1.2966443495687605e-10 -6.384661293767102e-08 4.210539988864517e-06 3.008181623589929e-06 9.265211175489086e-05 0.9999995722466657 0.9998414843149227 1.0000101133479073 -1.5451641247514227e-09 -6.083095458363623e-07 -6.095668850628219e-07 -2.7273146645576194e-09 -1.4406778271275703e-10 -6.379308879615607e-08 4.2775316141934445e-07 3.0752296684783355e-07 1.0113343854175755e-05 1.000067480417492 0.9998899891052707 0.9967411956811172 -9.819847562050295e-05 0.00014099867241162996 8.76269667855812e-05 3.583899555165777e-06 1.836094849938878e-10 -5.804840604297956e-08 6.88298400171215e-05 4.916486430794185e-05 0.003334505659399552
3.162 0.9999655538782937 0.9998171852684352 1.0002838184397655 -1.3400152559549975e-05 -2.873481306011747e-05 -3.7512082285879366e-05 -1.8353644228925925e-05 5.052492168117256e-11 -6.580691312275494e-08 3.455778206517248e-05 2.468579420103218e-05 0.0002844260136462914 1.0000000011187937 0.9998417906767295 0.9999999786481146 1.6082239650558577e-10 1.4399699692868624e-09 1.4398769314278121e-09 1.5822635374983989e-10 -1.472414071112918e-10 -6.49688756071483e-08 1.212473290427438e-09 3.47612357151418e-08 2.9566058873062038e-08 1.0002146549233142 0.9999951191300481 1.004946647058464 -1.3631519506541633e-07 8.684817055746971e-08 8.127721874670723e-05 0.00018240725516601862 2.5874659562792777e-09 -6.180590801807611e-08 0.00032593149885250586 0.00023279179376273101 0.007616186791987114 0.9999957897590052 0.9998387825601999 1.0000926038937539 -1.7376675442319363e-07 -5.724621116146332e-06 -5.846225436903597e-06 -2.8392376468723453e-07 -1.3124273021535592e-10 -6.502818727825474e-08 4.21050072170542e-06 3.0081509202902444e-06 9.260389147428692e-05 0.9999995722467226 0.99984148433966 1.0000101128411465 -1.5606087270313745e-09 -6.082942966493779e-07 -6.095516361343047e-07 -2.7426088193839664e-09 -1.4568723845305808e-10 -6.497446609227834e-08 4.2775309626700544e-07 3.0752744560503584e-07 1.0112840833414782e-05 1.0000688347508178 0.9998909565725014 0.9967527304001812 -9.660642192091428e-05 0.00013992220427728276 9.086509265497952e-05 5.699063892897448e-06 2.2502468358846504e-10 -5.923205624211511e-08 7.025013412442198e-05 5.0179244569947785e-05 0.0033194100746155347
3.172 0.9999655838785799 0.9998172067226111 1.0002809848597605 -1.3480945504773877e-05 -2.8629506336688824e-05 -3.7406126140460626e-05 -1.840134663911576e-05 4.882533301743351e-11 -6.700768860947784e-08 3.4527332248895066e-05 2.4664037761040998e-05 0.0002816087744441904 1.0000000011188135 0.9998417907019004 0.9999999786486665 1.6045016633109326e-10 1.4399546799354778e-09 1.4398369625527885e-09 1.5811940168606668e-10 -1.4886756159190902e-10 -6.617084958053347e-08 1.2155415021596648e-09 3.4832597352315975e-08 2.9442592536092463e-08 1.0002155573382285 0.9999957632113009 1.0049982351843763 -1.4164351629710346e-07 9.843373825450015e-08 6.8381008518851e-05 0.00015850781884057939 1.8299258490262283e-09 -6.177806736119999e-08 0.00032542991710170953 0.0002324269366073336 0.007639471773039189 0.9999957897986317 0.9998387826136814 1.0000925556811568 -1.7521348998988502e-07 -5.723146536348858e-06 -5.844750932824019e-06 -2.8531393011265736e-07 -1.3282191982865565e-10 -6.623036411753137e-08 4.210460948877083e-06 3.0081198247166885e-06 9.255568332342296e-05 0.9999995722467849 0.9998414843648639 1.0000101123344873 -1.5761990606215426e-09 -6.082790655149716e-07 -6.095364294239539e-07 -2.757868377666603e-09 -1.4730777836930763e-10 -6.617646361707197e-08 4.2775302100508284e-07 3.0753178876352723e-07 1.0112338134807676e-05 1.0000701575602509 0.9998919015240743 0.9967652510738177 -9.503312088935333e-05 0.0001388332357967492 9.404956026627892e-05 7.84129610023303e-06 2.689308175244706e-10 -6.043673325066933e-08 7.16526489919572e-05 5.118092534390984e-05 0.003303571521421465
3.182 0.9999656141706215 0.9998172283856578 1.0002781585138159 -1.356125149627342e-05 -2.8524261440722292e-05 -3.7300115115170785e-05 -1.8448665278892512e-05 4.7126640004180114e-11 -6.822917556601449e-08 3.4496591983769543e-05 2.4642073844723168e-05 0.00027879909883899394 1.0000000011188386 0.9998417907275454 0.9999999786493098 1.6004334335921533e-10 1.4399294798861264e-09 1.4397837240444113e-09 1.5803441208564076e-10 -1.5049348096148647e-10 -6.739377416285712e-08 1.2113568051327254e-09 3.490252197453938e-08 2.9480597643606648e-08 1.0002163579309271 0.9999963343952527 1.0050425671802312 -1.454314073674464e-07 1.0845642831635726e-07 5.737706748320055e-05 0.00013726536458281283 1.2780697986397505e-09 -6.18343236825893e-08 0.00032504698962224814 0.00023214607793992046 0.007657187876753765 0.9999957898387711 0.9998387826680002 1.0000925074807272 -1.766595252582485e-07 -5.721671973702157e-06 -5.8432764339374384e-06 -2.867033557884393e-07 -1.3440054217212598e-10 -6.745347227966179e-08 4.210420678096367e-06 3.008088339627668e-06 9.250748731691372e-05 0.9999995722468525 0.9998414843905421 1.0000101118279334 -1.5918228048225716e-09 -6.082638443511535e-07 -6.095212359370773e-07 -2.773104776653192e-09 -1.4892827746651198e-10 -6.739941022301148e-08 4.277529363192023e-07 3.075359711055776e-07 1.0111835936686786e-05 1.000071449616501 0.9998928245104363 0.9967787585459883 -9.34786189357488e-05 0.0001377325393236209 9.717710091803191e-05 1.0008562292090939e-05 3.1526327406325116e-10 -6.166244800395387e-08 7.303772335503813e-05 5.217014832552885e-05 0.00328697764559002
3.192 0.9999656447525043 0.9998172502562167 1.0002753394033999 -1.364107240136846e-05 -2.8419079418249904e-05 -3.719405098508415e-05 -1.849560096099167e-05 4.543070337044085e-11 -6.94717117658052e-08 3.4465563154486487e-05 2.4619903797891422e-05 0.0002759969959500825 1.000000001118868 0.9998417907536724 0.9999999786500389 1.5966869578914846e-10 1.4399071391923631e-09 1.4397544210481623e-09 1.5797904946338107e-10 -1.5211768845941495e-10 -6.863798315423612e-08 1.1996231849246803e-09 3.497079346975618e-08 2.9689975515618633e-08 1.0002170646958983 0.9999968383818644 1.0050805556512314 -1.4776972038534588e-07 1.1693133104516209e-07 4.802369412428038e-05 0.00011848260526776808 8.803239686519176e-10 -6.197571060769658e-08 0.0003247562504402046 0.00023193034652519548 0.007670590076909742 0.9999957898794228 0.9998387827231636 1.0000924592924596 -1.7810479429876026e-07 -5.720197415314377e-06 -5.841801903095689e-06 -2.880920338025164e-07 -1.359772110391535e-10 -6.869784584297642e-08 4.210379905928841e-06 3.0080564598037277e-06 9.245930336542698e-05 0.9999995722469255 0.9998414844167028 1.0000101113214797 -1.6074139380196915e-09 -6.082486201215946e-07 -6.095060182956236e-07 -2.7883107081965683e-09 -1.505469307497784e-10 -6.864363909906576e-08 4.2775283785815753e-07 3.075399641865137e-07 1.0111334177647926e-05 1.0000727117051442 0.999893726092649 0.9967932524442132 -9.194294862529893e-05 0.00013662086912051596 0.00010024473755061399 1.2198801751791067e-05 3.6394978629193426e-10 -6.290923818935222e-08 7.440570570859562e-05 5.314716209674287e-05 0.003269617227072786
3.202 0.9999656756223321 0.9998172723329404 1.0002725275300655 -1.3720410170842753e-05 -2.831396131198384e-05 -3.7087935538273145e-05 -1.8542154488082303e-05 4.373908290006063e-11 -7.073564094170227e-08 3.443424761993218e-05 2.459752894802095e-05 0.000273202475266596 1.0000000011189016 0.9998417907802882 0.9999999786508468 1.593017651651642e-10 1.4398961469308303e-09 1.4397620276427422e-09 1.5797410582065916e-10 -1.5373875017734129e-10 -6.990381472570304e-08 1.1833456029766652e-09 3.503736405778216e-08 3.000152634064338e-08 1.0002176857751917 0.9999972809764213 1.0051130218961815 -1.487600664031512e-07 1.2389163036712244e-07 4.010147695746296e-05 0.00010195492913722867 5.966236997790583e-10 -6.220304111346102e-08 0.00032453622446530024 0.00023176446561816756 0.007680684515167973 0.9999957899205857 0.9998387827791787 1.0000924111163472 -1.7954932201566338e-07 -5.718722852877017e-06 -5.8403273280032795e-06 -2.894799431634548e-07 -1.3755056434023445e-10 -6.996382383524394e-08 4.210338621177429e-06 3.0080241756606115e-06 9.241113137877512e-05 0.9999995722470028 0.9998414844433531 1.0000101108151198 -1.6229967823369192e-09 -6.082333845073329e-07 -6.094907640583978e-07 -2.8034649729436018e-09 -1.5216270252830952e-10 -6.990948911321188e-08 4.277527221454916e-07 3.0754375249000016e-07 1.0110832594545266e-05 1.0000739446237317 0.9998946068403217 0.9968087312332333 -9.042612938049742e-05 0.00013549896146199296 0.00010324976989458783 1.4409934599115953e-05 4.149107120760157e-10 -6.41771678801054e-08 7.57569479066252e-05 5.41122175536169e-05 0.003251480219360053
3.212 0.9999657067782229 0.9998172946144932 1.0002697228954582 -1.3799266813693746e-05 -2.8208908166441265e-05 -3.698177058498919e-05 -1.8588326671246337e-05 4.20534677835029e-11 -7.202131223960336e-08 3.4402647222363045e-05 2.4574950611024538e-05 0.0002704155467530346 1.0000000011189385 0.9998417908074012 0.9999999786517376 1.5885404136465378e-10 1.4398955946636806e-09 1.439784749900989e-09 1.5803476816216817e-10 -1.553554789844538e-10 -7.119161280272585e-08 1.1677480566117163e-09 3.510237550292903e-08 3.029982591953865e-08 1.0002182292319883 0.9999976679284593 1.0051406998590815 -1.4851248177201018e-07 1.2938672331981039e-07 3.341350455774501e-05 8.747700558425507e-05 3.963232270740938e-10 -6.251691493667914e-08 0.00032436975892386535 0.00023163627882858402 0.007688268292469869 0.9999957899622589 0.9998387828360522 1.0000923629523928 -1.8099319767630206e-07 -5.7172482874788815e-06 -5.838852731074358e-06 -2.908670689570447e-07 -1.3911907885582025e-10 -7.125175031577044e-08 4.210296813403888e-06 3.0079914799722756e-06 9.236297134615635e-05 0.9999995722470837 0.9998414844705005 1.000010110308857 -1.6386596673638027e-09 -6.082181384875262e-07 -6.094754951452895e-07 -2.8185529095511845e-09 -1.537736315548191e-10 -7.119730399730373e-08 4.2775259182913295e-07 3.0754734229323494e-07 1.0110330877247755e-05 1.0000751491790911 0.9998954673296835 0.9968251922674006 -8.892816809180451e-05 0.00013436753475639645 0.00010618976025958198 1.6639868896449533e-05 4.680596509030447e-10 -6.546632913288797e-08 7.709179960416794e-05 5.506556393845174e-05 0.003232557780540431
3.222 0.999965738218314 0.9998173170995519 1.0002669255013172 -1.3877644319616201e-05 -2.8103921025862373e-05 -3.6875557936419317e-05 -1.8634118346017534e-05 4.0374869135737455e-11 -7.332908018827571e-08 3.4370763797550304e-05 2.4552170098198027e-05 0.0002676362208574223 1.000000001118979 0.9998417908350193 0.9999999786527245 1.5824936440450522e-10 1.4398976527947654e-09 1.439787902674518e-09 1.5815444652708767e-10 -1.5696575129670786e-10 -7.250172605878797e-08 1.1576684036695e-09 3.516607376751333e-08 3.048424806394624e-08 1.0002187028784901 0.9999980048095665 1.0051642412647446 -1.4714295579516666e-07 1.3348021643928012e-07 2.778478510145297e-05 7.484787761358784e-05 2.563150988800668e-10 -6.291772810141465e-08 0.00032424336060956694 0.0002315362787850298 0.0076939655371125815 0.9999957900044426 0.9998387828937934 1.0000923148006091 -1.8243649876311545e-07 -5.715773727299608e-06 -5.837378147076242e-06 -2.9225341788657376e-07 -1.406814382766165e-10 -7.256197462829567e-08 4.2102544812279235e-06 3.007958373203574e-06 9.231482332042197e-05 0.9999995722471696 0.9998414844981536 1.000010109802705 -1.6544792947270913e-09 -6.082028898533181e-07 -6.094602457043858e-07 -2.8335808015469563e-09 -1.553782995713487e-10 -7.250743245745292e-08 4.2775245718132346e-07 3.0755075840075847e-07 1.0109828807501422e-05 1.0000763261848158 0.9998963081417898 0.9968426318418014 -8.744905965411092e-05 0.0001332272896853176 0.00010906251994506981 1.888650723818381e-05 5.23305310617859e-10 -6.677684156386567e-08 7.841060346905691e-05 5.600744542438726e-05 0.0032128422964136675
3.232 0.9999657699407584 0.9998173397868051 1.00026413534947 -1.3955544589140479e-05 -2.7999000925410648e-05 -3.6769299372307976e-05 -1.8679530371625445e-05 3.8705503416490075e-11 -7.465930546151314e-08 3.433859917815952e-05 2.4529188718621593e-05 0.0002648645084495012 1.0000000011190244 0.9998417908631515 0.9999999786538256 1.5749332633576076e-10 1.4398956948693116e-09 1.439757381271377e-09 1.5830701808177158e-10 -1.5856856945318116e-10 -7.383450825209976e-08 1.155129147507131e-09 3.5228683675566287e-08 3.05143395632067e-08 1.0002191141510033 0.999998296924935 1.005184221493253 -1.4477056605905046e-07 1.362477665823619e-07 2.3061124078122327e-05 6.387473071600903e-05 1.5940958903188206e-10 -6.340568301930436e-08 0.0003241465800961999 0.0002314571676301846 0.00769825913129467 0.999995790047138 0.9998387829524104 1.0000922666610146 -1.8387922009822518e-07 -5.714299178719203e-06 -5.835903590282789e-06 -2.936390160901822e-07 -1.4223551056817436e-10 -7.389485162189249e-08 4.210211634021424e-06 3.007924863792127e-06 9.226668734555142e-05 0.9999995722472605 0.9998414845263213 1.0000101092966818 -1.6704493226123268e-09 -6.081876452472269e-07 -6.094450301562705e-07 -2.8485748793693224e-09 -1.5697537165145437e-10 -7.38402284818208e-08 4.27752331899044e-07 3.075540314663674e-07 1.0109326315183632e-05 1.0000774764589324 0.999897129860855 0.9968610452421008 -8.598878748944115e-05 0.00013207890935722927 0.0001118660962355264 2.114775286706274e-05 5.805490924077789e-10 -6.810885127984393e-08 7.971369110145909e-05 5.693809820718559e-05 0.0031923273959518416
3.242 0.9999658019437242 0.9998173626749538 1.0002613524418171 -1.4032969422873563e-05 -2.7894148886369187e-05 -3.666299662577017e-05 -1.8724563611149043e-05 3.7046236836068076e-11 -7.601235466761874e-08 3.430615518781169e-05 2.450600777481253e-05 0.00026210042076906995 1.000000001119076 0.9998417908918072 0.9999999786550545 1.5668277532572656e-10 1.4398906195495542e-09 1.4397138200157092e-09 1.5846515364865664e-10 -1.6016211580293112e-10 -7.519031904916014e-08 1.1587135137713608e-09 3.529032260469039e-08 3.041685379358176e-08 1.0002194700249256 0.9999985492534346 1.0052011458402026 -1.4151374948692917e-07 1.3777467286108676e-07 1.910765885989346e-05 5.437553525768264e-05 9.297931808912262e-11 -6.398079485302843e-08 0.00032407146363030813 0.0002313934638526648 0.007701517952259619 0.9999957900903456 0.9998387830119124 1.0000922185336218 -1.8532126397182485e-07 -5.712824641363987e-06 -5.834429039989085e-06 -2.950238910689837e-07 -1.4378028117700762e-10 -7.525074149354016e-08 4.210168285371159e-06 3.0078909625274166e-06 9.22185634087988e-05 0.9999995722473588 0.9998414845550128 1.0000101087908013 -1.6864722991680794e-09 -6.08172403733515e-07 -6.09429827470323e-07 -2.863562459431958e-09 -1.5856323347539082e-10 -7.519605124461105e-08 4.277522256402936e-07 3.075571834968271e-07 1.010882345786178e-05 1.0000786008217324 0.999897933072703 0.9968804267931288 -8.454732411084228e-05 0.0001309230594706656 0.00011459875992191331 2.3421515341668968e-05 6.396891068502623e-10 -6.946253282125862e-08 8.100137960420128e-05 5.7857748065129296e-05 0.003171007959458175
3.252 0.9999658342253951 0.9998173857627082 1.0002585767803263 -1.4109920575305526e-05 -2.7789365917277735e-05 -3.6556651401279874e-05 -1.8769218914726864e-05 3.539902790482675e-11 -7.738860068022593e-08 3.4273433630245456e-05 2.448262855492384e-05 0.0002593439694416658 1.0000000011191332 0.9998417909209949 0.9999999786564097 1.5595395809709576e-10 1.4398892825901608e-09 1.4396961593524058e-09 1.5861790573135974e-10 -1.6174514227034484e-10 -7.656952304368544e-08 1.1652450966925011e-09 3.535099340589845e-08 3.02525899188564e-08 1.000219776962571 0.9999987664111174 1.0052154558906459 -1.3748493074210153e-07 1.3815299912958273e-07 1.5807204032832214e-05 4.618075455847738e-05 4.7863211585114164e-11 -6.464290267792711e-08 0.0003240120791193802 0.00023134115984577223 0.007704019817681956 0.9999957901340649 0.9998387830723077 1.00009217041843 -1.8676249535166766e-07 -5.711350108218494e-06 -5.832954457792064e-06 -2.96408054290189e-07 -1.4531399342843588e-10 -7.663000976149196e-08 4.210124443218057e-06 3.0078566750882173e-06 9.21704514649859e-05 0.9999995722474632 0.9998414845842364 1.0000101082850614 -1.7024130450206548e-09 -6.081571582965298e-07 -6.094145992225241e-07 -2.87855412004779e-09 -1.6014031053702154e-10 -7.657526589655861e-08 4.2775213817437727e-07 3.075602194977788e-07 1.0108320355488251e-05 1.000079700093764 0.9998987183633339 0.9969007699062096 -8.312463172911925e-05 0.0001297603884827176 0.00011725899332153678 2.5705715769416e-05 7.006177951342489e-10 -7.083808908686148e-08 8.227396874521031e-05 5.8766608344472365e-05 0.0031488801198915548
3.262 0.9999658667839681 0.9998174090487887 1.0002558083670254 -1.4186399830294906e-05 -2.7684653021223648e-05 -3.645026540765666e-05 -1.8813497117213602e-05 3.3765123735885295e-11 -7.878842255620162e-08 3.4240436281508056e-05 2.4459052327249752e-05 0.000256595166528851 1.0000000011191952 0.9998417909507211 0.9999999786578719 1.5540726877587767e-10 1.4398976349986346e-09 1.439727416648799e-09 1.5877296938093902e-10 -1.6331645087746176e-10 -7.797249081858745e-08 1.1723449159345979e-09 3.541063631788845e-08 3.006661659924788e-08 1.000220040887299 0.9999989526334541 1.0052275358037708 -1.3278231973373768e-07 1.3747785463697636e-07 1.3058522765280733e-05 3.913429768315457e-05 1.7490010508200454e-11 -6.539167839991286e-08 0.0003239641134837384 0.0002312974281775495 0.007705970534565908 0.9999957901782945 0.9998387831336039 1.0000921223154189 -1.8820281441213467e-07 -5.709875573790185e-06 -5.8314798204172705e-06 -2.9779149842810634e-07 -1.4683513440280243e-10 -7.803302806769518e-08 4.210080103731394e-06 3.0078219978447467e-06 9.212235148097477e-05 0.9999995722475724 0.9998414846139998 1.0000101077794437 -1.7181712347454973e-09 -6.08141903207419e-07 -6.093993222886614e-07 -2.8935424878184725e-09 -1.617056003506275e-10 -7.797824289451893e-08 4.2775205949749004e-07 3.075631289503583e-07 1.0107817097449233e-05 1.0000807750939777 0.9998994863175977 0.9969220671252437 -8.172066286101668e-05 0.00012859152778037813 0.00011984547878516496 2.7998291605025214e-05 7.632241704612471e-10 -7.22357494132366e-08 8.353173865474055e-05 5.9664878328948476e-05 0.003125941257956845
3.272 0.999965899617656 0.9998174325319281 1.0002530472040052 -1.4262409036978635e-05 -2.7580011202880898e-05 -3.634384038070764e-05 -1.8857399054931514e-05 3.2146468597646584e-11 -8.021220543092733e-08 3.420716489195126e-05 2.4435280341546143e-05 0.00025385402456933254 1.000000001119259 0.9998417909809938 0.9999999786594078 1.5506868439942598e-10 1.4399123101989378e-09 1.4397929806911413e-09 1.589374891533071e-10 -1.6487363746985096e-10 -7.939959824178008e-08 1.1795913390171387e-09 3.5469186178397405e-08 2.986413937544913e-08 1.0002202671780744 0.9999991117720659 1.005237718362746 -1.2747706771277767e-07 1.3584220714615992e-07 1.0774607342161462e-05 3.3093877924400376e-05 -2.7982874537622415e-12 -6.622663290616597e-08 0.00032392453360211487 0.0002312603711207434 0.007707519557304244 0.9999957902230316 0.999838783195807 1.0000920742245554 -1.8964219505558483e-07 -5.708401041492646e-06 -5.830005142172569e-06 -2.9917421646180236e-07 -1.4834253446178917e-10 -7.946017379218184e-08 4.2100352543601395e-06 3.0077869203553848e-06 9.207426345107263e-05 0.9999995722476845 0.9998414846443096 1.0000101072739132 -1.7337201991007903e-09 -6.081266417152148e-07 -6.093840111741689e-07 -2.9085204853118055e-09 -1.6325707227929692e-10 -7.940535862961119e-08 4.27751975890024e-07 3.075658940536589e-07 1.0107313692941624e-05 1.0000818266380116 0.9999002375179704 0.9969443101715623 -8.033536087848548e-05 0.0001274170918652204 0.0001223570877038119 3.029720103683325e-05 8.273940417221276e-10 -7.36557713479728e-08 8.477494799989407e-05 6.0552741953236045e-05 0.0031021899915247954
3.282 0.9999659327246863 0.9998174562108681 1.0002502932934256 -1.4337950091657005e-05 -2.747544146878666e-05 -3.623737807447946e-05 -1.890092558860938e-05 3.0544007315551786e-11 -8.16603411568146e-08 3.417362119699213e-05 2.4411313837081e-05 0.00025112055659260243 1.0000000011193226 0.9998417910118206 0.9999999786609767 1.5491210402397155e-10 1.4399210034340509e-09 1.4398501722507802e-09 1.5909658783031408e-10 -1.664159354904549e-10 -8.085122782624781e-08 1.1875531130075364e-09 3.5526603983808e-08 2.9630833294542647e-08 1.0002204606793395 0.99999924730225 1.0052462906905844 -1.2159287934853845e-07 1.3332922702320165e-07 8.8810260519965e-06 2.7930917552526002e-05 -1.6266875531502332e-11 -6.7147123911776e-08 0.00032389130118379734 0.00023122880680395404 0.00770877278561838 0.9999957902682738 0.9998387832589246 1.000092026145799 -1.910806639033897e-07 -5.706926524431538e-06 -5.828530465470675e-06 -3.005562238463485e-07 -1.4983464922615945e-10 -8.091182963432505e-08 4.20998988402709e-06 3.007751433457901e-06 9.202618737092717e-05 0.9999995722477972 0.9998414846751736 1.0000101067684313 -1.7490868329575346e-09 -6.081113863540576e-07 -6.093687082832387e-07 -2.923502934170394e-09 -1.6479347339604347e-10 -8.085699516778294e-08 4.27751877620538e-07 3.075685010745204e-07 1.0106810101204496e-05 1.0000828555366166 0.99990097254343 0.9969674899875426 -7.896866047486651e-05 0.00012623767855027003 0.00012479287001529416 3.260042699312615e-05 8.930096515868242e-10 -7.509843990926366e-08 8.600383258995871e-05 6.143036682532248e-05 0.0030776261598344625
3.292 0.9999659661033033 0.9998174800843648 1.0002475466375231 -1.4413024886018074e-05 -2.7370944819363762e-05 -3.613088022840508e-05 -1.8944077610183007e-05 2.895974907707725e-11 -8.313322784282924e-08 3.4139806928631606e-05 2.4387154050553847e-05 0.00024839477613079535 1.0000000011193857 0.999841791043209 0.9999999786625403 1.5490838515636596e-10 1.4399098534021972e-09 1.4398605597187967e-09 1.5920584719609852e-10 -1.679416569975776e-10 -8.232776694160478e-08 1.195994891933277e-09 3.5582887551635225e-08 2.937278003261031e-08 1.0002206257217974 0.999999362338126 1.005253499569296 -1.1507332572720288e-07 1.3000053233968816e-07 7.314373031614124e-06 2.3530118485865657e-05 -2.517695757145077e-11 -6.81523595396749e-08 0.0003238631322178489 0.00023120208575287785 0.007709802999405033 0.9999957903140203 0.9998387833229652 1.0000919780791113 -1.92518249844974e-07 -5.705452036479857e-06 -5.827055828931203e-06 -3.019375649397944e-07 -1.5130975811673906e-10 -8.23883844998973e-08 4.209943992918894e-06 3.0077155364670286e-06 9.197812321270586e-05 0.9999995722479091 0.9998414847066002 1.0000101062629576 -1.7643002697689018e-09 -6.080961509460326e-07 -6.093534519369822e-07 -2.9385342568853607e-09 -1.663131737181864e-10 -8.233354034328653e-08 4.277517643126389e-07 3.0757094856491596e-07 1.010630631187735e-05 1.000083862594206 0.999901691968419 0.9969915967790037 -7.762048807593625e-05 0.00012505386917186021 0.00012715204418631233 3.4905980809507835e-05 9.599512511346428e-10 -7.656406701429274e-08 8.721860437639305e-05 6.229790353261032e-05 0.0030522508028244426
3.302 0.9999659997517678 0.9998175041511834 1.0002448072386136 -1.4487635273967578e-05 -2.7266522237913107e-05 -3.602434853826894e-05 -1.898685602379174e-05 2.739491403456225e-11 -8.463127087328751e-08 3.4105723818019444e-05 2.4362802218343344e-05 0.0002456766972473468 1.0000000011194476 0.9998417910751681 0.999999978664067 1.5505903540283124e-10 1.439874408810082e-09 1.4398195951668471e-09 1.5921050230413152e-10 -1.6944977476014135e-10 -8.382960960731445e-08 1.202909955186782e-09 3.563807188603894e-08 2.9139844976237353e-08 1.0002207661504012 0.9999994596527166 1.00525955632711 -1.0772904010610272e-07 1.2587767412397682e-07 6.020841833619316e-06 1.978879829026564e-05 -3.107964010049316e-11 -6.924139879574752e-08 0.0003238392933282383 0.00023117993294434616 0.0077106583574209275 0.9999957903602709 0.999838783387937 1.0000919300244613 -1.9395495125949558e-07 -5.703977582152667e-06 -5.8255812374280026e-06 -3.0331829506084545e-07 -1.5276660154071742e-10 -8.389023374607255e-08 4.209897593245018e-06 3.0076792382282367e-06 9.193007093514079e-05 0.9999995722480218 0.9998414847385982 1.000010105757463 -1.779358994691383e-09 -6.080809398362486e-07 -6.093382466577054e-07 -2.9536692524713174e-09 -1.6781531192124235e-10 -8.38353884266854e-08 4.2775164300005636e-07 3.0757324832170044e-07 1.0105802413063946e-05 1.0000848486075256 0.999902396361898 0.9970166200563851 -7.629076223701521e-05 0.00012386622880679874 0.00012943398762504108 3.721190558722654e-05 1.0280974620320474e-09 -7.805299079139869e-08 8.841945081984128e-05 6.315548521054698e-05 0.0030260661359517486
3.312 0.9999660336683553 0.9998175284101022 1.0002420750990968 -1.456178308500618e-05 -2.716217468639239e-05 -3.591778465407963e-05 -1.9029261713937973e-05 2.585122909188194e-11 -8.615488152789731e-08 3.407137358698815e-05 2.433825957011929e-05 0.0002429663345702574 1.0000000011195092 0.9998417911077081 0.999999978665536 1.5538263887975386e-10 1.439824912506054e-09 1.439757597627057e-09 1.5907714359996492e-10 -1.709385212059382e-10 -8.535715579886488e-08 1.2051547305977785e-09 3.569221795422686e-08 2.901248606242356e-08 1.0002208853563836 0.9999995417006806 1.0052646412783168 -9.915233499495299e-08 1.2091255073728932e-07 4.95493192674804e-06 1.6616072125043383e-05 -3.5022969019054894e-11 -7.041314276071114e-08 0.0003238194296084387 0.00023116231222877165 0.007711369301275192 0.9999957904070247 0.9998387834538494 1.0000918819818283 -1.9539074992875582e-07 -5.702503151461515e-06 -5.824106660858344e-06 -3.0469844771648823e-07 -1.5420376796684205e-10 -8.541777832946773e-08 4.209850700599756e-06 3.0076425504445413e-06 9.188203051924224e-05 0.9999995722481339 0.9998414847711772 1.0000101052519255 -1.7942436900723435e-09 -6.080657426030866e-07 -6.093230620825019e-07 -2.968941353856303e-09 -1.692978205463171e-10 -8.536293885770532e-08 4.2775152088139947e-07 3.0757541751584296e-07 1.010529858898619e-05 1.0000858143644393 0.9999030862864767 0.9970425486747175 -7.497939405531847e-05 0.00012267530648975918 0.0001316382274845084 3.9516279251972504e-05 1.0973248520335141e-09 -7.956557622497628e-08 8.960653459271413e-05 6.400322735169697e-05 0.0029990755209576125
3.322 0.9999660678513558 0.9998175528599086 1.000239350221453 -1.4635470166942281e-05 -2.7057903108836207e-05 -3.5811190205765275e-05 -1.907129552266072e-05 2.432957783715858e-11 -8.770447847712502e-08 3.4036757934892776e-05 2.431352731938875e-05 0.0002402637032973462 1.000000001119569 0.999841791140837 0.999999978666939 1.558724837607367e-10 1.4397816140644503e-09 1.4397152317377412e-09 1.5881667297753795e-10 -1.7240636043505104e-10 -8.69108116715556e-08 1.2003972384952876e-09 3.574538962704288e-08 2.905306709036455e-08 1.0002209863106146 0.9999996106417449 1.0052689077134283 -8.858010090236607e-08 1.1493990508962564e-07 4.078289504566548e-06 1.3931944493318709e-05 -3.7707873721130873e-11 -7.166631974979816e-08 0.00032380342066454096 0.0002311493115922633 0.0077119541231591504 0.999995790454282 0.999838783520712 1.0000918339512037 -1.96825652546943e-07 -5.701028724143141e-06 -5.822632058834715e-06 -3.0607801230459907e-07 -1.5561991704927124e-10 -8.697142610876936e-08 4.209803322113124e-06 3.0076054785550607e-06 9.183400198036204e-05 0.9999995722482453 0.999841484804346 1.0000101047463372 -1.8089614879552955e-09 -6.080505394745885e-07 -6.093078579550037e-07 -2.9843396164986007e-09 -1.7075951308980952e-10 -8.691659847174193e-08 4.277513987093027e-07 3.0757746746013935e-07 1.0104795010675071e-05 1.0000867606428188 0.9999037622976231 0.9970693708724018 -7.368628757601542e-05 0.00012148163542421295 0.00013376443183908674 4.181721730567929e-05 1.1675084393710347e-09 -8.110221413136336e-08 9.077999357970207e-05 6.484122782637665e-05 0.0029712834331136586
3.332 0.9999661022990732 0.9998175774994013 1.0002366326082437 -1.4708698416475373e-05 -2.6953708445774224e-05 -3.5704566836053155e-05 -1.911295825471908e-05 2.2832066775204083e-11 -8.928048739028934e-08 3.400187853186917e-05 2.4288606658844503e-05 0.00023756881917601588 1.0000000011196277 0.9998417911745651 0.9999999786682776 1.5646712170622296e-10 1.4397626223072686e-09 1.4397111546673765e-09 1.584793488179963e-10 -1.7385206128244236e-10 -8.849098987008872e-08 1.1890697551274288e-09 3.579762912722348e-08 2.9253910464313415e-08 1.0002210715957756 0.9999996683630386 1.0052724854448996 -7.467671577505111e-08 1.076013383754227e-07 3.3586789378884705e-06 1.166636021203437e-05 -3.9596300584459475e-11 -7.299945240171783e-08 0.0003237912631891544 0.00023114104888453572 0.007712423387739116 0.9999957905020413 0.9998387835885324 1.0000917859325893 -1.9825972082000563e-07 -5.699554282586517e-06 -5.821157413189211e-06 -3.0745693863510307e-07 -1.570131575523122e-10 -8.85515906596635e-08 4.209755451242424e-06 3.0075680175297405e-06 9.178598533843337e-05 0.9999995722483563 0.9998414848381131 1.0000101042406997 -1.8235736350486764e-09 -6.080353117458701e-07 -6.092926156610875e-07 -2.999813825920881e-09 -1.7219884519369172e-10 -8.849678014222474e-08 4.277512708569808e-07 3.0757939686543435e-07 1.0104291680098198e-05 1.0000876882095395 0.9999044249429473 0.9970970743088029 -7.241134013415681e-05 0.0001202857331917306 0.00013581240123912582 4.4112875271374964e-05 1.2385233532679762e-09 -8.266332036793237e-08 9.193994113090667e-05 6.566956708245532e-05 0.0029426954254448312
3.342 0.9999661370098277 0.9998176023273895 1.000233922262106 -1.4781469762199332e-05 -2.6849591641946294e-05 -3.5597916210232755e-05 -1.9154250705013966e-05 2.135963989149272e-11 -9.088334114630766e-08 3.396673702358832e-05 2.4263498763434445e-05 0.0002348816985018348 1.0000000011196843 0.9998417912089004 0.9999999786695629 1.5706580196551823e-10 1.4397737837460483e-09 1.4397301010621452e-09 1.5812650496209056e-10 -1.7527399554139759e-10 -9.009810943502539e-08 1.174702291497423e-09 3.5848944117921876e-08 2.9531105078304472e-08 1.0002211434348878 0.9999997164985858 1.005275483916286 -5.519670772494981e-08 9.822503380148934e-08 2.769078000582853e-06 9.758251890877343e-06 -4.09869574524215e-11 -7.441079836105891e-08 0.00032378297919659425 0.0002311375981618452 0.007712783351913164 0.9999957905503022 0.9998387836573205 1.000091737925996 -1.9969305511490947e-07 -5.698079820994647e-06 -5.819682738898588e-06 -3.0883516551800246e-07 -1.5838290513727935e-10 -9.015869293412138e-08 4.209707073472541e-06 3.007530155505203e-06 9.173798058297504e-05 0.9999995722484651 0.9998414848724893 1.0000101037350242 -1.8381805828865254e-09 -6.080200538201529e-07 -6.092773504078559e-07 -3.0153025568369457e-09 -1.7361462491976685e-10 -9.010390253869784e-08 4.277511317408187e-07 3.07581194204711e-07 1.0103788377226432e-05 1.000088597819567 0.9999050747615518 0.997125646100668 -7.115444257971968e-05 0.00011908810196345708 0.00013778206065993305 4.64014508497671e-05 1.310244304741061e-09 -8.424933629969723e-08 9.308646652834263e-05 6.648830849613814e-05 0.0029133180903090305
3.352 0.9999661719819538 0.9998176273426926 1.000231219185747 -1.4853786115577883e-05 -2.6745553651252667e-05 -3.549124000104537e-05 -1.9195173693386797e-05 1.9914031208750575e-11 -9.251347936219557e-08 3.393133504427599e-05 2.4238204799903592e-05 0.00023220235816392832 1.0000000011197383 0.999841791243853 0.9999999786708089 1.5758082339162843e-10 1.439805441968341e-09 1.4397402910739642e-09 1.5779719862047483e-10 -1.766709736440974e-10 -9.173259569537173e-08 1.162137172613859e-09 3.5899315470077194e-08 2.9774324389964972e-08 1.0002212037134786 0.9999997564440322 1.0052779948810024 -2.6471781168590113e-08 8.563828510983115e-08 2.2868880483100928e-06 8.154611200630214e-06 -4.207131345745742e-11 -7.589825389848533e-08 0.0003237785490783512 0.00023113893669242087 0.0077130385008091435 0.999995790599064 0.999838783727086 1.0000916899314385 -2.0112574325171116e-07 -5.6966053489604855e-06 -5.818208067533012e-06 -3.102126540309136e-07 -1.59727426606434e-10 -9.179315966577757e-08 4.2096581777766885e-06 3.007491882581065e-06 9.168998767086765e-05 0.9999995722485723 0.999841484907483 1.0000101032293243 -1.8528704734583764e-09 -6.080047754270985e-07 -6.092620937900196e-07 -3.0307667248202624e-09 -1.7500572363275788e-10 -9.173839200029005e-08 4.2775098238353855e-07 3.075828472590737e-07 1.0103284774736312e-05 1.0000894902151387 0.9999057122834448 0.9971550728573702 -6.991547936536158e-05 0.00011788922871932279 0.0001396734518337151 4.868118582135908e-05 1.3825460950170118e-09 -8.586072695223827e-08 9.42196356377264e-05 6.72974988520819e-05 0.002883159018623438
3.362 0.9999662072138008 0.9998176525441425 1.0002285233819406 -1.492564932288181e-05 -2.664159542840007e-05 -3.5384539857363185e-05 -1.923572807639245e-05 1.849630066936781e-11 -9.417134885634112e-08 3.389567422711603e-05 2.4212725934249922e-05 0.00022953081572960477 1.0000000011197907 0.9998417912794337 0.9999999786720312 1.5798306424220923e-10 1.439839936311397e-09 1.4397236803057062e-09 1.5749480653730053e-10 -1.780415707228905e-10 -9.339488117187085e-08 1.1548756338294356e-09 3.5948720977664734e-08 2.9908571354498964e-08 1.0002212539921465 0.9999997893643452 1.0052800946511344 1.7351349296662463e-08 6.78806871029397e-08 1.893249324971745e-06 6.809603093874832e-06 -4.2969237145268955e-11 -7.745920457628332e-08 0.000323777868074468 0.00023114491208499533 0.007713193310105512 0.9999957906483276 0.9998387837978386 1.0000916419489314 -2.0255781522685612e-07 -5.695130884473121e-06 -5.8167334180717755e-06 -3.115894009952802e-07 -1.6104496399594148e-10 -9.345542494536561e-08 4.209608765198647e-06 3.007453197797663e-06 9.164200656658918e-05 0.9999995722486783 0.9998414849431052 1.0000101027236157 -1.8676730720458983e-09 -6.079894939917366e-07 -6.092468640012211e-07 -3.046203140539197e-09 -1.7637016136987158e-10 -9.340068010652908e-08 4.2775083206394797e-07 3.07584352247833e-07 1.0102780637344762e-05 1.0000903661250216 0.9999063380290167 0.9971853407149787 -6.869432848884187e-05 0.00011668958547232788 0.0001414867259401605 5.095036773341677e-05 1.4553036906701334e-09 -8.749798119240061e-08 9.53394917286412e-05 6.809716894078716e-05 0.0028522267570010402
3.372 0.9999662427037337 0.9998176779305806 1.0002258348535202 -1.4997061163274343e-05 -2.65377179185362e-05 -3.5277817389374354e-05 -1.927591473512062e-05 1.7108267565615325e-11 -9.585740478771618e-08 3.3859756204995624e-05 2.4187063332375796e-05 0.00022686708950711194 1.0000000011198424 0.9998417913156531 0.9999999786732414 1.5830310193117664e-10 1.4398625561203908e-09 1.4396913949700889e-09 1.5720111098979022e-10 -1.7938487961059442e-10 -9.508540461157551e-08 1.153487667632258e-09 3.599714790737344e-08 2.992271700753527e-08 1.0002212955054501 0.9999998161916113 1.005281845907468 8.541628660608083e-08 4.177434637539526e-08 1.5724512636857838e-06 5.6837356376599554e-06 -4.3752586675646925e-11 -7.909029358824747e-08 0.0003237807238781079 0.00023115522813906136 0.007713253346794942 0.9999957906980931 0.9998387838695888 1.0000915939784867 -2.0398923969787217e-07 -5.693656442702953e-06 -5.815258779025435e-06 -3.1296542525146063e-07 -1.6233454013793548e-10 -9.514592937722476e-08 4.209558848108603e-06 3.0074141090005803e-06 9.159403727915466e-05 0.9999995722487849 0.9998414849793664 1.0000101022179106 -1.882556820957939e-09 -6.079742246015948e-07 -6.092316499511125e-07 -3.0616302332517784e-09 -1.7770685897125917e-10 -9.509120660433844e-08 4.277506940678244e-07 3.075857149576169e-07 1.0102275940722197e-05 1.0000912262638488 0.9999069525085639 0.9972164353691408 -6.749086126947931e-05 0.00011548962948730983 0.00014322213661142576 5.320733139547217e-05 1.5283931553897222e-09 -8.916161092508326e-08 9.644605644864458e-05 6.888733426255206e-05 0.0028205307631248453
3.382 0.9999662784501306 0.9998177035008593 1.0002231536033808 -1.506802339077603e-05 -2.6433922050615007e-05 -3.5171074178237065e-05 -1.9315734548037037e-05 1.575083973457502e-11 -9.757210840196143e-08 3.382358260126154e-05 2.4161218153347984e-05 0.00022421119855251664 1.000000001119894 0.9998417913525219 0.9999999786744481 1.5859153073940032e-10 1.4398681169018904e-09 1.4396730874029649e-09 1.5690197651072985e-10 -1.806988346145551e-10 -9.680461192247933e-08 1.1561170519841063e-09 3.604457208379075e-08 2.985460214298025e-08 1.000221329141845 0.9999998376092292 1.0052832990495522 1.9172007819919218e-07 2.2939286951525505e-09 1.3114276628120429e-06 4.7430930442693126e-06 -4.4464068420859004e-11 -8.07870879442223e-08 0.0003237867921645835 0.0002311694470956626 0.00771322582628447 0.9999957907483614 0.9998387839423477 1.0000915460201127 -2.054199661028454e-07 -5.69218202904352e-06 -5.813784120973965e-06 -3.143407403804065e-07 -1.6359481886484613e-10 -9.686512081779501e-08 4.209508441122967e-06 3.007374625852465e-06 9.154607986229292e-05 0.9999995722488918 0.9998414850162773 1.000010101712217 -1.897471209763345e-09 -6.079589725033315e-07 -6.092164215637114e-07 -3.0770614192749144e-09 -1.790145961014496e-10 -9.68104176214256e-08 4.2775057795138156e-07 3.0758694183247874e-07 1.0101770837736466e-05 1.0000920713315258 0.9999075562218677 0.9972483421067481 -6.630494187324652e-05 0.00011428980348369106 0.00014488003322849657 5.5450460181993544e-05 1.6016908959677401e-09 -9.085215053464149e-08 9.753933093053528e-05 6.966799582264991e-05 0.002788081359726184
3.392 0.9999663144513848 0.9998177292538407 1.0002204796344758 -1.513853778455543e-05 -2.6330208736932938e-05 -3.5064311804719395e-05 -1.9355188370398998e-05 1.4425212654569801e-11 -9.93159297793594e-08 3.3787155017975555e-05 2.4135191540986483e-05 0.00022156316263061056 1.000000001119946 0.9998417913900505 0.9999999786756574 1.5886576454776536e-10 1.4398602744861909e-09 1.4396893800458948e-09 1.5660919531716888e-10 -1.819829056583474e-10 -9.85529559587286e-08 1.1605446995029429e-09 3.609091793906355e-08 2.974819738368574e-08 1.0002213553978685 0.9999998540177092 1.005284493050204 3.5726633182168506e-07 -5.833545867164967e-08 1.0993268205268436e-06 3.958635562831796e-06 -4.512768977903545e-11 -8.254358961695216e-08 0.0003237956460537847 0.00023118700514439616 0.007713119748341553 0.999995790799132 0.999838784016125 1.000091498073815 -2.068499767501447e-07 -5.690707639624376e-06 -5.812309424264825e-06 -3.157153351514303e-07 -1.6482433127752686e-10 -9.861345372451642e-08 4.209457550670026e-06 3.0073347518181935e-06 9.149813437501292e-05 0.9999995722489995 0.999841485053849 1.0000101012065417 -1.9123989306542305e-09 -6.079437337154352e-07 -6.092011585026992e-07 -3.092485451689839e-09 -1.8029208907299798e-10 -9.855876621653435e-08 4.2775048431413065e-07 3.075880275017816e-07 1.0101265504172718e-05 1.000092902012695 0.9999081496578149 0.9972810458363346 -6.513642643341754e-05 0.00011309053580661147 0.00014646085450407568 5.7678187135115576e-05 1.6750766135479575e-09 -9.257015461331767e-08 9.861929700351739e-05 7.043914099673471e-05 0.0027548896875496877
3.402 0.9999663507059019 0.9998177551883967 1.0002178129498196 -1.5208606169669724e-05 -2.622657888011637e-05 -3.4957531871045766e-05 -1.939427703928306e-05 1.313305741082766e-11 -1.010893455490504e-07 3.37504750303705e-05 2.410898461981372e-05 0.0002189230021920398 1.0000000011199979 0.9998417914282497 0.9999999786768748 1.5909274883530534e-10 1.4398460384016466e-09 1.4397294200739254e-09 1.5635507112170698e-10 -1.832352816957495e-10 -1.0033089694963492e-07 1.1660434924327314e-09 3.613604167132808e-08 2.9615433436956246e-08 1.00022137429797 0.9999998654759857 1.0052854557638775 6.129497754110882e-07 -1.5189911195777153e-07 9.271471110235809e-07 3.3055669216790218e-06 -4.575582296077749e-11 -8.435156860787712e-08 0.00032380677490978467 0.00023120723736876894 0.007712945735989741 0.9999957908504046 0.9998387840909315 1.0000914501395992 -2.0827930576136713e-07 -5.689233267773642e-06 -5.810834699731349e-06 -3.170891778221754e-07 -1.660219650540036e-10 -1.0039139000171667e-07 4.209406171221886e-06 3.0072944804963192e-06 9.1450200842652e-05 0.9999995722491078 0.9998414850920906 1.00001010070089 -1.927372833254072e-09 -6.079285012510412e-07 -6.091858717842379e-07 -3.1078699250226523e-09 -1.8153812478530806e-10 -1.0033671186724717e-07 4.2775040542747264e-07 3.0758894979307776e-07 1.0100759998167318e-05 1.0000937189762567 0.9999087332940549 0.997314531117139 -6.398516157026565e-05 0.0001118922405609154 0.00014796512236684516 5.988899586432981e-05 1.748430059471046e-09 -9.4316198845681e-08 9.968591847626198e-05 7.120074444431247e-05 0.002720967657657544
3.412 0.9999663872121024 0.9998177813034095 1.000215153552486 -1.5278230389939712e-05 -2.6123033378926986e-05 -3.48507359955795e-05 -1.9433001393748088e-05 1.1875213137836587e-11 -1.0289284085141899e-07 3.371354419070173e-05 2.4082598497715713e-05 0.00021629073840879866 1.00000000112005 0.9998417914671296 0.9999999786781055 1.5921341313594802e-10 1.4398293408836691e-09 1.4397575079950402e-09 1.5617160565471643e-10 -1.8445513033514993e-10 -1.0213890175687834e-07 1.1733488647723162e-09 3.6179761159582506e-08 2.94373640718973e-08 1.0002213852693909 0.9999998716107547 1.005286203625258 1.0033077487069086e-06 -2.959106331062686e-07 7.874291921823751e-07 2.7627678450133617e-06 -4.6354082537634535e-11 -8.619965210903504e-08 0.0003238196073079905 0.000231229407702852 0.007712715701584281 0.9999957909021795 0.9998387841667771 1.00009140221747 -2.0970801194442755e-07 -5.687758909398048e-06 -5.809359983879209e-06 -3.1846223632933315e-07 -1.671868304437337e-10 -1.0219939870984887e-07 4.209354288921695e-06 3.0072537990080686e-06 9.140227925036223e-05 0.9999995722492171 0.9998414851310146 1.000010100195266 -1.942451631261355e-09 -6.079132710387085e-07 -6.091705972411357e-07 -3.1231828635049383e-09 -1.8275141348195184e-10 -1.0214472276817719e-07 4.277503291900052e-07 3.0758967602344514e-07 1.0100254257080532e-05 1.0000945228749298 0.9999093075966896 0.997348782186702 -6.285098210739608e-05 0.00011069531769394661 0.00014939343615512672 6.208142125858001e-05 1.8216340191954283e-09 -9.609087923213083e-08 0.00010073914246562777 7.195276905073719e-05 0.0026863279034057726
3.422 0.9999664239684212 0.9998178075977723 1.0002125014456065 -1.5347412258662552e-05 -2.6019573128889206e-05 -3.4743925783181286e-05 -1.9471362296069356e-05 1.0653123551174686e-11 -1.0472690834172896e-07 3.367636403830136e-05 2.4056034273599937e-05 0.00021366639326438107 1.000000001120103 0.9998417915067022 0.9999999786793535 1.591922319804358e-10 1.439811043466447e-09 1.43974047143975e-09 1.5606940122126543e-10 -1.8564120889727602e-10 -1.0397744525568088e-07 1.1828687782224914e-09 3.622192236760944e-08 2.9203920106758086e-08 1.0002213869596084 0.9999998714849628 1.0052867406667594 1.5912442813263642e-06 -5.158904503638791e-07 6.739969507219176e-07 2.312292660733766e-06 -4.6923812017020373e-11 -8.807213650179403e-08 0.0003238335320920014 0.00023125273868907268 0.0077124424683663985 0.9999957909544567 0.9998387842436735 1.000091354307431 -2.1113613165176715e-07 -5.6862845643403865e-06 -5.807885310009731e-06 -3.19834500710296e-07 -1.6831733842066058e-10 -1.0403795652771918e-07 4.209301891018343e-06 3.007212695660871e-06 9.135436956851704e-05 0.9999995722493279 0.9998414851706313 1.0000100996896752 -1.9576717115066407e-09 -6.078980427541662e-07 -6.091553679860498e-07 -3.13841360630339e-09 -1.8393090494636383e-10 -1.0398327318701995e-07 4.2775024378982787e-07 3.0759017769651114e-07 1.0099748228131376e-05 1.0000953143448457 0.999909873019982 0.9973837829868636 -6.173370777579157e-05 0.0001095001530133237 0.0001507464671060763 6.425405004163464e-05 1.894572856150589e-09 -9.789480993751506e-08 0.00010177890075336351 7.269516688624452e-05 0.002650983732421596
3.432 0.9999664609733082 0.9998178340703885 1.0002098566323683 -1.541615353004863e-05 -2.5916199019030975e-05 -3.463710279731324e-05 -1.950936063626611e-05 9.467585778565782e-12 -1.0659204832553204e-07 3.363893610943949e-05 2.4029293044198136e-05 0.00021104998965390295 1.000000001120158 0.9998417915469792 0.9999999786806222 1.5904481185874228e-10 1.4397912623147196e-09 1.439676990465287e-09 1.5603359021101708e-10 -1.8679235916029218e-10 -1.0584700927768485e-07 1.1930449617811883e-09 3.626246219662874e-08 2.8951541347066277e-08 1.0002213769823107 0.9999998634154755 1.0052870567858392 2.4637691552067362e-06 -8.483023162476132e-07 5.817402453909588e-07 1.938925054527777e-06 -4.746431696402174e-11 -8.9947473048794e-08 0.000323847909587541 0.00023127643443558374 0.00771213949303433 0.999995791007237 0.9998387843216326 1.0000913064094854 -2.1256364981335287e-07 -5.6848102323245585e-06 -5.806410679665097e-06 -3.212059860568891e-07 -1.6941237538060068e-10 -1.0590754738264497e-07 4.2092489737812125e-06 3.007171166626981e-06 9.130647178410731e-05 0.9999995722494412 0.9998414852109526 1.00001009918412 -1.973017381782962e-09 -6.078828157925452e-07 -6.091401851464155e-07 -3.1535771362783033e-09 -1.850754234779984e-10 -1.0585284535855007e-07 4.2775014160990193e-07 3.0759044367878487e-07 1.009924199497608e-05 1.0000960940051515 0.9999104300060774 0.9974195171879531 -6.063313867672795e-05 0.00010830711811239122 0.00015202495310466296 6.640552119684348e-05 1.9671336979550668e-09 -9.972862215692482e-08 0.00010280511116071989 7.342788017496667e-05 0.002614949078930854
3.442 0.9999664982252255 0.9998178607201715 1.0002072191160163 -1.5484455910845083e-05 -2.5812911928366313e-05 -3.453026855423718e-05 -1.9546997316133333e-05 8.320145287238245e-12 -1.0848876944524305e-07 3.3601261940441796e-05 2.4002375906611013e-05 0.00020844155144596598 1.0000000011202153 0.9998417915879717 0.9999999786819151 1.58825012518224e-10 1.4397739069803544e-09 1.439602179902812e-09 1.560390308113125e-10 -1.8790729739750302e-10 -1.0774808311052626e-07 1.2004561770412454e-09 3.6301427156203194e-08 2.8762823280443458e-08 1.0002213515772262 0.9999998447294762 1.0052871252105993 3.738688531652223e-06 -1.3442215508707615e-06 5.064333614538321e-07 1.6297884471046829e-06 -4.797382642282841e-11 -9.179641622284973e-08 0.0003238620613241574 0.00023129968753276149 0.007711820878698067 0.9999957910605208 0.9998387844006651 1.0000912585236366 -2.1399051233622216e-07 -5.683335909584919e-06 -5.804936057620023e-06 -3.2257671748739824e-07 -1.70471268861036e-10 -1.0780866304115657e-07 4.209195544767344e-06 3.0071292179716116e-06 9.125858591001658e-05 0.9999995722495579 0.9998414852519903 1.0000100986786047 -1.9884344895009734e-09 -6.07867586263189e-07 -6.091250136611562e-07 -3.168698206020768e-09 -1.8618388143740797e-10 -1.0775392912741686e-07 4.277500213657634e-07 3.0759048420099666e-07 1.0098735780630148e-05 1.0000968624576172 0.9999109789847209 0.9974559682109156 -5.954904922934757e-05 0.0001071165701702903 0.00015322969366044232 6.853452627733248e-05 2.0392070001150293e-09 -1.0159296474526626e-07 0.00010381767893356944 7.415084226926009e-05 0.0025782384568453606
3.452 0.9999665357226492 0.9998178875460435 1.0002045888998523 -1.5552321101755035e-05 -2.5709712726204373e-05 -3.4423424546540114e-05 -1.958427322834542e-05 7.211706997632897e-12 -1.10417588367248e-07 3.3563343061880245e-05 2.3975283953989164e-05 0.00020584110350086945 1.0000000011202754 0.9998417916296919 0.9999999786832395 1.58583269776509e-10 1.4397667461759642e-09 1.4395650877060897e-09 1.5607131526248274e-10 -1.889851169823693e-10 -1.0968116410245094e-07 1.201544537775366e-09 3.6338938203859144e-08 2.8725628734083158e-08 1.0002213051699318 0.9999998114497036 1.0052868991509347 5.572028795515782e-06 -2.0737614276961454e-06 4.445838707819547e-07 1.3740061850677527e-06 -4.845101647061473e-11 -9.357983144619949e-08 0.0003238752197981469 0.0002313216559021715 0.007711501955484028 0.9999957911143078 0.9998387844807828 1.0000912106498918 -2.1541666924877683e-07 -5.681861588846748e-06 -5.803461395346021e-06 -3.239467101801762e-07 -1.7149277982371682e-10 -1.0974180266787734e-07 4.2091416173514125e-06 3.007086860928792e-06 9.121071197924539e-05 0.9999995722496778 0.9998414852937559 1.0000100981731357 -2.0038724299333502e-09 -6.0785234691389e-07 -6.091098049298884e-07 -3.1837917471654815e-09 -1.8725529015478438e-10 -1.0968702178279767e-07 4.27749886880454e-07 3.075903224200391e-07 1.0098229836734211e-05 1.0000976202862175 0.9999115203729617 0.9974931192470625 -5.848118027016052e-05 0.00010592885157906435 0.00015436154509449064 7.063980959388373e-05 2.110685784029868e-09 -1.0348850045788141e-07 0.00010481649812670759 7.48639786216324e-05 0.002540866914089281
3.462 0.9999665734640673 0.9998179145469362 1.0002019659872339 -1.5619750830992412e-05 -2.5606602277377458e-05 -3.431657227805414e-05 -1.9621189247653986e-05 6.143339973529044e-12 -1.1237902946421869e-07 3.3525180988356736e-05 2.3948018267993074e-05 0.00020324867167206595 1.0000000011203372 0.9998417916721501 0.9999999786846054 1.5833167837441954e-10 1.4397742243985226e-09 1.4395925287727087e-09 1.5613481235199075e-10 -1.9002469287133931e-10 -1.1164675697930008e-07 1.1947662593749144e-09 3.6375137596121414e-08 2.887640169689458e-08 1.0002212298206823 0.9999997579007122 1.0052863076879164 8.165770216845463e-06 -3.1312071205212117e-06 3.933072886890411e-07 1.1624066644472557e-06 -4.889363758698767e-11 -9.52462350097057e-08 0.00032388640837430384 0.00023134138753219373 0.007711200858364924 0.9999957911685972 0.9998387845619964 1.00009116278826 -2.1684210836694187e-07 -5.6803872651274096e-06 -5.801986666102692e-06 -3.2531595980303113e-07 -1.7247542304278443e-10 -1.1170747339631802e-07 4.209087201708843e-06 3.007044104287302e-06 9.116285003762104e-05 0.9999995722497999 0.9998414853362603 1.0000100976677235 -2.0193190694233354e-09 -6.078370924677799e-07 -6.090945316520091e-07 -3.198853058436318e-09 -1.8828842620887555e-10 -1.116526284440337e-07 4.277497439145026e-07 3.07589981314408e-07 1.0097724300174628e-05 1.0000983680566704 0.9999120545748217 0.9975309532750641 -5.742922895711452e-05 0.0001047442893549523 0.0001554214159440942 7.272016827084251e-05 2.1814659414222606e-09 -1.0541590619733705e-07 0.00010580145296913013 7.556720774175235e-05 0.00250284998874559
3.472 0.9999666114479814 0.9998179417217911 1.0001993503815692 -1.568674685310172e-05 -2.550358144733351e-05 -3.420971328357282e-05 -1.965774623937863e-05 5.116021187974592e-12 -1.1437362551206825e-07 3.348677720995025e-05 2.3920579912687774e-05 0.00020066428281317452 1.0000000011204 0.9998417917153578 0.9999999786860247 1.5804378605083413e-10 1.4397945240452705e-09 1.4396703655760392e-09 1.5624441623459358e-10 -1.9102513410214523e-10 -1.1364537479777352e-07 1.1818231975443352e-09 3.6410160549543665e-08 2.9168492160599546e-08 1.0002211145570958 0.9999996762324583 1.005285251049991 1.1775219958044513e-05 -4.640696254986667e-06 3.5022350670667316e-07 9.872686173487752e-07 -4.9299966865482726e-11 -9.672917336397878e-08 0.00032389420384452186 0.00023135765868965 0.007710941767588893 0.9999957912233879 0.999838784644317 1.0000911149387544 -2.1826685742872683e-07 -5.678912941068163e-06 -5.800511883708704e-06 -3.26684451734868e-07 -1.7341865267808708e-10 -1.1370619021113366e-07 4.2090322976318624e-06 3.0070009486758427e-06 9.111500012840312e-05 0.9999995722499236 0.9998414853795143 1.00001009716238 -2.0348016090372503e-09 -6.078218254779477e-07 -6.090792079426196e-07 -3.213867714611195e-09 -1.8928232444781365e-10 -1.1365126278817528e-07 4.277495964364166e-07 3.075894752732369e-07 1.009721910212892e-05 1.0000991063159064 0.9999125819809191 0.9975694530747538 -5.639283617662375e-05 0.00010356319428350873 0.00015641026260477357 7.47744521738221e-05 2.251446993102887e-09 -1.0737587158254935e-07 0.00010677241918754641 7.626044212375966e-05 0.002464203667690033
3.482 0.9999666496729058 0.9998179690695594 1.0001967420863123 -1.575331091395315e-05 -2.5400651102661994e-05 -3.410284911865591e-05 -1.969394507730085e-05 4.130617431134998e-12 -1.1640191788205539e-07 3.34481331921114e-05 2.3892969934581668e-05 0.00019808796481725818 1.0000000011204637 0.9998417917593269 0.9999999786875052 1.576862629482849e-10 1.4398174842496963e-09 1.439753328320169e-09 1.5640684347333898e-10 -1.9198549118764775e-10 -1.1567753842967054e-07 1.1670284487453469e-09 3.6444137094375093e-08 2.9495226117545293e-08 1.000220944594698 0.9999995558640575 1.005283595551116 1.6715085067885555e-05 -6.762141539955445e-06 3.133714144883459e-07 8.421020211994196e-07 -4.966792927848574e-11 -9.794466663733767e-08 0.0003238963095194188 0.00023136867381832096 0.0077107608047647935 0.9999957912786794 0.9998387847277554 1.0000910671013816 -2.1969095076498164e-07 -5.677438626669957e-06 -5.7990370940026664e-06 -3.2805217942763564e-07 -1.7432115959563332e-10 -1.1573847600500123e-07 4.208976894681124e-06 3.0069573868769052e-06 9.106716227390217e-05 0.9999995722500491 0.9998414854235305 1.000010096657113 -2.05035352349714e-09 -6.078065558131717e-07 -6.090638789880648e-07 -3.228828656607974e-09 -1.9023599737347586e-10 -1.1568344499683168e-07 4.2774944487685486e-07 3.075888104680467e-07 1.009671399866525e-05 1.000099835591438 0.9999131029680172 0.9976086012372778 -5.537157126972492e-05 0.00010238585974610206 0.00015732908521005995 7.680156372099736e-05 2.3205320097043906e-09 -1.093690965278847e-07 0.0001077292652654431 7.694358912707464e-05 0.002424944348382294
3.492 0.9999666881373704 0.9998179965892025 1.0001941411049535 -1.5819444712049882e-05 -2.5297812105577215e-05 -3.399598132979392e-05 -1.9729786655652924e-05 3.188163212347516e-12 -1.1846445543633978e-07 3.340925038525092e-05 2.386518936928099e-05 0.00019551974668740232 1.0000000011205286 0.9998417918040697 0.9999999786890487 1.5725427850575927e-10 1.4398312153717057e-09 1.4397961567894746e-09 1.566097248425825e-10 -1.9290493773595658e-10 -1.177437762051792e-07 1.1550282284093307e-09 3.647719569313409e-08 2.9750840000112965e-08 1.0002207004622408 0.9999993828597797 1.0052811686181027 2.3363049252685257e-05 -9.696920412474608e-06 2.811384906216518e-07 7.214603590872726e-07 -4.999711289718656e-11 -9.878899018367048e-08 0.00032388883584782773 0.00023137155349977858 0.007710715978524815 0.9999957913344716 0.9998387848123247 1.0000910192761443 -2.211143927247312e-07 -5.675964334045667e-06 -5.797562341956647e-06 -3.294191549389111e-07 -1.7518243951677088e-10 -1.178048620612375e-07 4.2089209800978864e-06 3.0069134100658108e-06 9.101933645493798e-05 0.9999995722501762 0.9998414854683206 1.000010096151924 -2.0659785446716113e-09 -6.077912952115559e-07 -6.090485901036554e-07 -3.2437483276619416e-09 -1.9114851962026416e-10 -1.1774970446463561e-07 4.2774928790547887e-07 3.0758799150506466e-07 1.0096208696312349e-05 1.0001005563905996 0.9999136178984799 0.9976483801711052 -5.4364914055028915e-05 0.000101212560169454 0.00015817892373994202 7.88004576071304e-05 2.3886272422945762e-09 -1.1139628948898604e-07 0.00010867185362358679 7.761655180179832e-05 0.002385088804459979
3.502 0.9999667268399168 0.9998180242796915 1.000191547441015 -1.588514988035448e-05 -2.519506530630494e-05 -3.388911142490737e-05 -1.976527188482536e-05 2.289949669830506e-12 -1.205617958303265e-07 3.337013023666973e-05 2.3837239250456756e-05 0.00019295965863016273 1.000000001120595 0.9998417918495992 0.9999999786906483 1.5678802884596853e-10 1.4398298915744805e-09 1.4397828505496932e-09 1.5682631408742197e-10 -1.9378232933806166e-10 -1.1984462554447306e-07 1.1484808416856561e-09 3.6509442949924456e-08 2.9879828011936254e-08 1.0002203570652264 0.9999991392611317 1.0052777545000904 3.215945901895261e-05 -1.3692672916740678e-05 2.5220256325886124e-07 6.207802491740794e-07 -5.028571033728523e-11 -9.913721979406674e-08 0.0003238651525477391 0.00023136151348706116 0.007710902978693027 0.9999957913907652 0.9998387848980381 1.0000909714630355 -2.2253714408131397e-07 -5.674490069270514e-06 -5.796087643827608e-06 -3.3078540528088795e-07 -1.7600142161675447e-10 -1.199058876417924e-07 4.2088645492165775e-06 3.0068690153874027e-06 9.097152260786233e-05 0.9999995722503058 0.9998414855138977 1.0000100956468065 -2.0816370639869113e-09 -6.077760499226806e-07 -6.090333570529577e-07 -3.258653319899521e-09 -1.92019012862557e-10 -1.1985057817198828e-07 4.2774912696202715e-07 3.0758702662281007e-07 1.0095702980247727e-05 1.000101269199628 0.9999141271196191 0.997688772103447 -5.337223433259413e-05 0.00010004354904235202 0.0001589608543184321 8.077014045270207e-05 2.455643556165956e-09 -1.1345816477803707e-07 0.00010960004171903953 7.827922965706385e-05 0.002344654155724417
3.512 0.9999667657790987 0.9998180521400054 1.000188961098049 -1.5950428000301068e-05 -2.509241153933555e-05 -3.378224086711408e-05 -1.980040167349408e-05 1.4360136686423195e-12 -1.2269450517581586e-07 3.3330774196594834e-05 2.380912061385573e-05 0.0001904077321519014 1.0000000011206647 0.9998417918959279 0.9999999786922913 1.5635345547622392e-10 1.439816784821702e-09 1.439732969416353e-09 1.5703235220321154e-10 -1.9461685647445696e-10 -1.2198063184324777e-07 1.1473538655779496e-09 3.654092143356068e-08 2.9884706427623324e-08 1.0002198827404047 0.9999988024127047 1.0052730914122805 4.360164078204495e-05 -1.9046374323932294e-05 2.254834756202784e-07 5.36244783810484e-07 -5.0532485102621467e-11 -9.884300417987481e-08 0.00032381415020529147 0.00023133061940818002 0.007711478881611559 0.9999957914475609 0.9998387849849071 1.0000909236620428 -2.239591390694272e-07 -5.673015829237862e-06 -5.794612980242105e-06 -3.321509548580763e-07 -1.7677737904556437e-10 -1.2204210043434197e-07 4.208807609777895e-06 3.0068242088300786e-06 9.092372065154055e-05 0.9999995722504386 0.9998414855602747 1.000010095141748 -2.097263180244041e-09 -6.077608163627637e-07 -6.090181606468931e-07 -3.2735681744765148e-09 -1.9284666215897197e-10 -1.2198661166794457e-07 4.277489692013619e-07 3.075859258444576e-07 1.0095196771110776e-05 1.0001019744825594 0.9999146309629008 0.9977297590766826 -5.2392769271541076e-05 9.887905644252649e-05 0.0001596759856782323 8.27096703878521e-05 2.5214947279796146e-09 -1.1555544201595762e-07 0.00011051368306879105 7.893151937652994e-05 0.0023036578431017587
3.522 0.9999668049534819 0.999818080169133 1.0001863820796328 -1.601528062948053e-05 -2.49898516278419e-05 -3.367537109479417e-05 -1.9835176917218592e-05 6.273491884503001e-13 -1.2486315784410363e-07 3.3291183713051286e-05 2.3780834493585923e-05 0.000187864000140626 1.0000000011207362 0.9998417919430688 0.9999999786939625 1.5601242260472784e-10 1.4398012132068077e-09 1.4396823087010471e-09 1.5721892385940388e-10 -1.954082496226943e-10 -1.241523485753261e-07 1.1500570888117734e-09 3.657157676783503e-08 2.9799390866941973e-08 1.0002192383747506 0.9999983443342644 1.0052668709912456 5.8231458262137146e-05 -2.6104713224076982e-05 2.0010296270716832e-07 4.646672832603798e-07 -5.073734961668359e-11 -9.77401299383637e-08 0.0003237177453711674 0.00023126599906936728 0.007712695711494239 0.9999957915048577 0.9998387850729447 1.0000908758731508 -2.2538031621487405e-07 -5.671541604753753e-06 -5.793138315287806e-06 -3.3351581256770984e-07 -1.7750887420452697e-10 -1.242140560616742e-07 4.20875017709681e-06 3.006779000825871e-06 9.087593053837251e-05 0.9999995722505743 0.9998414856074642 1.000010094636733 -2.112795366402973e-09 -6.077455851215255e-07 -6.09002964918243e-07 -3.2885015333137128e-09 -1.9363094216324096e-10 -1.2415835886508538e-07 4.2774882567340165e-07 3.075846932297823e-07 1.009469010953762e-05 1.0001026726799118 0.9999151297430074 0.997771322939531 -5.142559936351591e-05 9.771928604275555e-05 0.00016032545578155695 8.46181565563538e-05 2.5860989599184e-09 -1.176888422962296e-07 0.0001114126282001986 7.957331548320189e-05 0.0022621176091563474
3.532 0.9999668443616427 0.9998181083660702 1.0001838103893663 -1.607970931803739e-05 -2.488738639164299e-05 -3.35685035487777e-05 -1.9869598498440527e-05 -1.3512343385628424e-13 -1.270683367849548e-07 3.325136021931625e-05 2.375238191306683e-05 0.00018532849691461678 1.000000001120809 0.9998417919910335 0.999999978695644 1.5580161312171514e-10 1.439789697997592e-09 1.4396563056188026e-09 1.57391647366939e-10 -1.9615520989526532e-10 -1.2636033759249323e-07 1.1552436925051098e-09 3.660127128473511e-08 2.9652808960384868e-08 1.0002183766822483 0.9999977312057292 1.0052587409972378 7.661502758038482e-05 -3.526074419221832e-05 1.7535150002904424e-07 4.0339257867458085e-07 -5.08993750300881e-11 -9.56464330733181e-08 0.0003235475015376428 0.00023114742176592274 0.0077149449743092935 0.9999957915626545 0.9998387851621626 1.0000908280963416 -2.268006384942311e-07 -5.670067389556639e-06 -5.791663623810046e-06 -3.3487997253067847e-07 -1.7819610702208631e-10 -1.2642231962268392e-07 4.208692262650725e-06 3.006733398083387e-06 9.082815228429457e-05 0.9999995722507121 0.9998414856554788 1.0000100941317436 -2.1281962673273293e-09 -6.07730349923919e-07 -6.089877449249597e-07 -3.303447988877213e-09 -1.943710258269539e-10 -1.2636638234538554e-07 4.277487041077648e-07 3.075833201999693e-07 1.0094183088878883e-05 1.000103364207149 0.9999156237567375 0.9978134453328796 -5.046962392039096e-05 9.656441158323225e-05 0.00016091042860746652 8.649475853757187e-05 2.6493783118646776e-09 -1.1985908544106814e-07 0.00011229672552357497 8.020451095063081e-05 0.0022200514846887737
3.542 0.9999668840021694 0.9998181367298214 1.0001812460308614 -1.614371560250375e-05 -2.4785016652345993e-05 -3.346163968537342e-05 -1.9903667300592657e-05 -8.509851933607276e-13 -1.293106335176562e-07 3.321130512376859e-05 2.3723763878061228e-05 0.00018280125825192626 1.000000001120882 0.9998417920398348 0.9999999786973145 1.5573495627192268e-10 1.4397812086771514e-09 1.4396547798810712e-09 1.575558141177125e-10 -1.9685713531743448e-10 -1.286051698968724e-07 1.1627480828868782e-09 3.662985100396221e-08 2.9449697213701726e-08 1.0002172417478876 0.9999969230431414 1.0052483121556264 9.931406371582028e-05 -4.6945832621488065e-05 1.5066121728503704e-07 3.502133667913659e-07 -5.101811798687277e-11 -9.237057257943923e-08 0.0003232603399386925 0.0002309442265868368 0.007718812375612568 0.9999957916209498 0.9998387852525734 1.0000907803315948 -2.2822009235120414e-07 -5.668593184918266e-06 -5.790188906076166e-06 -3.362434296557638e-07 -1.7883800729070657e-10 -1.286674641767317e-07 4.208633864972111e-06 3.006687397742759e-06 9.078038594935832e-05 0.9999995722508506 0.9998414857043298 1.0000100936267589 -2.1434523427780867e-09 -6.077151115900623e-07 -6.089725005062917e-07 -3.3184018498970803e-09 -1.9506610963162664e-10 -1.286112529632374e-07 4.277486024837799e-07 3.075817869314114e-07 1.0093675783888751e-05 1.0001040494529123 0.9999161132817439 0.9978561076704398 -4.9523537417673236e-05 9.541457283897754e-05 0.00016143209112013328 8.833868569097398e-05 2.711259491748184e-09 -1.220668872997174e-07 0.00011316582211543499 8.082499775174366e-05 0.0021774777817396775
3.552 0.9999669238736594 0.9998181652593991 1.0001786890077347 -1.6207300989601748e-05 -2.4682743231417205e-05 -3.3354780970288974e-05 -1.9937384225795985e-05 -1.5195779599365737e-12 -1.3159064811661785e-07 3.31710198114568e-05 2.369498137762744e-05 0.00018028232143824354 1.0000000011209533 0.9998417920894849 0.9999999786989483 1.5581554404831112e-10 1.4397682131790387e-09 1.4396595906936433e-09 1.5770077780786045e-10 -1.975136380631028e-10 -1.3088742479617481e-07 1.1728473987058159e-09 3.665722712834708e-08 2.9185582955951223e-08 1.0002157689572513 0.9999958736501504 1.0052351698554978 0.00012684913175359954 -6.161609851950538e-05 1.255841778515922e-07 3.032995805336696e-07 -5.109339157414058e-11 -8.772200697417215e-08 0.00032279349223416064 0.0002306117089079887 0.0077251386657705284 0.999995791679742 0.9998387853441888 1.0000907325788837 -2.296386753410452e-07 -5.667118998206142e-06 -5.788714180138427e-06 -3.3760619496496055e-07 -1.7943382817364106e-10 -1.3095007096987703e-07 4.208574971289393e-06 3.0066409894939605e-06 9.073263158194904e-05 0.9999995722509883 0.9998414857540302 1.0000100931217528 -2.1585607047930305e-09 -6.07699877493884e-07 -6.089572497104327e-07 -3.3333740905679024e-09 -1.957157599195827e-10 -1.3089355041740904e-07 4.2774850864433573e-07 3.0758007334782085e-07 1.0093168235086847e-05 1.0001047287770326 0.9999165985751108 0.997899291114699 -4.8585808256463884e-05 9.426987113481778e-05 0.00016189165041774958 9.014919643972384e-05 2.7716720242828427e-09 -1.243129569470987e-07 0.00011401976440322595 8.143466733933973e-05 0.0021344150929743055
3.562 0.9999669639747242 0.9998181939538242 1.0001761393236 -1.6270466943674453e-05 -2.4580566942841613e-05 -3.3247928857645925e-05 -1.9970750196396412e-05 -2.1398502797389664e-12 -1.3390898952769623e-07 3.313050565615149e-05 2.3666035393422185e-05 0.0001777717253673562 1.0000000011210226 0.9998417921399967 0.9999999787005192 1.5604256770288812e-10 1.4397457074498338e-09 1.4396541831933755e-09 1.5779713296956268e-10 -1.9812377764959898e-10 -1.332076905312055e-07 1.1846184838457668e-09 3.6683421091112995e-08 2.888298618138843e-08 1.0002138854286926 0.9999945309284801 1.0052188911013942 0.00015965607522879432 -7.973291427395136e-05 9.977548976000455e-08 2.6113906851213526e-07 -5.1124083153628014e-11 -8.15242962850531e-08 0.000322059096416843 0.00023008725226891043 0.007735077908300347 0.9999957917390292 0.9998387854370216 1.0000906848381825 -2.310563876980727e-07 -5.665644835367986e-06 -5.787239463042746e-06 -3.3896829772862773e-07 -1.7998329161779525e-10 -1.3327073085108097e-07 4.208515568066297e-06 3.0065941643723664e-06 9.068488917700473e-05 0.9999995722511243 0.9998414858045925 1.0000100926166995 -2.1735218288844636e-09 -6.076846530197018e-07 -6.089420088371618e-07 -3.3483937427367523e-09 -1.9631920753768605e-10 -1.332138628800378e-07 4.2774840690004794e-07 3.0757817254027885e-07 1.009266049920705e-05 1.000105402508347 0.9999170798717945 0.9979429765489857 -4.765466168509792e-05 9.313036450043745e-05 0.0001622903310461299 9.192559751772627e-05 2.8305506523808e-09 -1.265979935951599e-07 0.00011485839875835906 8.203341106253783e-05 0.002090882297015741
3.572 0.9999670043039836 0.9998182228121255 1.0001735969820675 -1.6333214888156817e-05 -2.4478488585110113e-05 -3.314108477566777e-05 -2.000376614020439e-05 -2.7118877392628293e-12 -1.3626627485143768e-07 3.308976403407865e-05 2.363692690879635e-05 0.0001752695106884136 1.0000000011210883 0.9998417921913834 0.9999999787020063 1.5640523204464471e-10 1.4397180724199197e-09 1.4396376648195378e-09 1.5781297610645864e-10 -1.9868746429754757e-10 -1.355665646698736e-07 1.195175152602725e-09 3.67085509813388e-08 2.861130240089493e-08 1.0002115110505314 0.9999928376204321 1.0051990666463921 0.00019803800430412345 -0.00010173751812674637 7.298082774840657e-08 2.224881803489393e-07 -5.11100061183732e-11 -7.363144248858565e-08 0.00032093912368438225 0.00022928669730095652 0.007750138933350625 0.9999957917988116 0.999838785531085 1.0000906371094698 -2.324732400743278e-07 -5.664170691822102e-06 -5.785764756132101e-06 -3.4032977059324773e-07 -1.8048542451736093e-10 -1.3563004307804024e-07 4.208455652529467e-06 3.006546922689984e-06 9.063715868586075e-05 0.9999995722512578 0.9998414858560306 1.000010092111577 -2.188346185948858e-09 -6.076694339153816e-07 -6.089267788987643e-07 -3.363493278000436e-09 -1.9687597656307746e-10 -1.3557278817134179e-07 4.277482872837782e-07 3.075760971095823e-07 1.0092152705262866e-05 1.0001060709423588 0.9999175573829499 0.9979871445467996 -4.672806863589542e-05 9.199606259360676e-05 0.0001626293724505985 9.366724318646316e-05 2.88783428445023e-09 -1.2892268403457765e-07 0.00011568157201883224 8.26211205348057e-05 0.002046898568931652
3.582 0.9999670448600682 0.9998182518333381 1.0001710619867419 -1.639554621343775e-05 -2.4376508941348305e-05 -3.30342501296645e-05 -2.0036432968240974e-05 -3.2350136652210947e-12 -1.386631306752187e-07 3.3048796327597294e-05 2.3607656911860377e-05 0.00017277571995282905 1.0000000011211514 0.9998417922436588 0.9999999787034018 1.5687270183781094e-10 1.439698890977227e-09 1.4396232501188574e-09 1.5773445638212882e-10 -1.9920393246598756e-10 -1.3796465253358977e-07 1.200660685676367e-09 3.673277140507156e-08 2.8465792604583588e-08 1.0002085601962332 0.9999907325353555 1.0051753276483437 0.0002421163201623507 -0.00012802044592062232 4.5028015981134654e-08 1.8633106780729112e-07 -5.105233426803361e-11 -6.394655120378644e-08 0.0003192815825366552 0.0002281016238978454 0.007772190549818893 0.9999957918590882 0.9998387856263928 1.0000905893927376 -2.3388926358307243e-07 -5.6626965540877255e-06 -5.784290046153758e-06 -3.416906271365393e-07 -1.8094002428994328e-10 -1.3802861607269288e-07 4.208395235542356e-06 3.0064992752779674e-06 9.058944006746163e-05 0.9999995722513891 0.9998414859083578 1.0000100916063788 -2.2030646313868504e-09 -6.076542063148068e-07 -6.089115467077391e-07 -3.3786860603783043e-09 -1.973853599894474e-10 -1.3797093217157907e-07 4.2774815056177625e-07 3.075738739678413e-07 1.0091645048011438e-05 1.0001067343388004 0.9999180312941892 0.9980317753399056 -4.58037420829153e-05 9.086692155470607e-05 0.0001629100265495584 9.537353442022846e-05 2.9434651238324007e-09 -1.3128769898128404e-07 0.00011648913196937101 8.319768797303154e-05 0.0020024833948249538
3.592 0.9999670856416176 0.999818281016505 1.0001685343412077 -1.6457462275764023e-05 -2.4274628788978566e-05 -3.292742631654805e-05 -2.0068751561362188e-05 -3.7087417066348544e-12 -1.4110019138984076e-07 3.300760391681688e-05 2.357822638904407e-05 0.00017029039771532302 1.0000000011212113 0.9998417922968373 0.9999999787047127 1.5739355192249436e-10 1.4397034637184926e-09 1.4396233904403968e-09 1.57580238629941e-10 -1.9967220785158116e-10 -1.4040256972726666e-07 1.198242193953019e-09 3.6756200541028054e-08 2.8516371988660146e-08 1.000204944146007 0.9999881522801986 1.005147375540744 0.00029178516904964806 -0.0001588872073376709 1.582233747334605e-08 1.51846684809248e-07 -5.09497497579814e-11 -5.244155824613566e-08 0.000316899092087187 0.00022639832674875804 0.007803408297227534 0.9999957919198587 0.9998387857229583 1.0000905416879933 -2.3530451030576613e-07 -5.66122240711428e-06 -5.782815321068904e-06 -3.4305084930933564e-07 -1.8134656432078225e-10 -1.4046706763595333e-07 4.208334333304075e-06 3.006451236228168e-06 9.054173333497314e-05 0.9999995722515177 0.9998414859615882 1.0000100911011116 -2.217729201187987e-09 -6.076389550221863e-07 -6.088963002631205e-07 -3.3939534549625337e-09 -1.9784719864137394e-10 -1.4040891034812778e-07 4.27748005171965e-07 3.0757152934129227e-07 1.0091137710846116e-05 1.0001073929191708 0.9999185017638222 0.998076848786944 -4.4879142212230194e-05 8.974283899773172e-05 0.0001631335554293145 9.704391804550826e-05 2.9973906036886295e-09 -1.3369369178268308e-07 0.00011728092779719304 8.376300652026636e-05 0.0019576565892737686
3.602 0.999967126647281 0.999818310360676 1.0001660140490154 -1.6518964379883933e-05 -2.417284890989528e-05 -3.2820614739176705e-05 -2.0100722777054564e-05 -4.132449310094439e-12 -1.4357810095871462e-07 3.296618816564123e-05 2.354863631516291e-05 0.00016781359058483023 1.0000000011212675 0.9998417923509327 0.9999999787059543 1.5791007347541964e-10 1.4397360855275053e-09 1.4396363787243006e-09 1.57394868197936e-10 -2.000929379559498e-10 -1.4288094021324763e-07 1.1878074108259145e-09 3.677887210273965e-08 2.8760783481858596e-08 1.0002005741856546 0.9999850334730922 1.0051150131744775 0.00034667428702374965 -0.00019452236214143365 -1.4654847657366233e-08 1.183825771113922e-07 -5.080236807730703e-11 -3.917626050902348e-08 0.00031357086985052857 0.00022401923080388818 0.007846142735005788 0.9999957919811227 0.999838785820797 1.0000904939952513 -2.3671903732831857e-07 -5.659748246862959e-06 -5.781340582744395e-06 -3.4441039342500486e-07 -1.8170500070858085e-10 -1.429460239654456e-07 4.20827295478583e-06 3.006402812955106e-06 9.049403855042969e-05 0.9999995722516434 0.9998414860157369 1.0000100905957905 -2.232396680612055e-09 -6.076236754775287e-07 -6.088810411882534e-07 -3.409251543121372e-09 -1.982608645398736e-10 -1.4288734752391724e-07 4.277478595471224e-07 3.0756907370301026e-07 1.0090630752795036e-05 1.0001080468643355 0.9999189689211375 0.9981223443445179 -4.395149123222575e-05 8.86236493662661e-05 0.00016330122917203793 9.867788582934953e-05 3.049561520583983e-09 -1.3614129657598906e-07 0.00011805681052804745 8.43169705558786e-05 0.0019124383141735336
3.612 0.9999671678757144 0.9998183398649063 1.000163501113661 -1.6580053755963365e-05 -2.4071170097059526e-05 -3.2713816804396096e-05 -2.0132347469860166e-05 -4.506197544285516e-12 -1.460975122597501e-07 3.292455041436526e-05 2.351888764796868e-05 0.00016534534726863107 1.0000000011213204 0.999841792405961 0.9999999787071397 1.583829003950487e-10 1.4397852534058055e-09 1.4396470955324972e-09 1.5722532801279483e-10 -2.0046523595659318e-10 -1.4540039808051904e-07 1.1724008164597407e-09 3.680073078368018e-08 2.9116858526762838e-08 1.000195365286929 0.999981315371407 1.0050781747618944 0.000406125255056532 -0.00023495478941574805 -4.63448510410483e-08 8.543461825433251e-08 -5.0610043088006174e-11 -2.4314507495490572e-08 0.0003090488972036652 0.0002207872916257718 0.007902698865641676 0.9999957920428797 0.9998387859199224 1.0000904463145248 -2.3813288396010799e-07 -5.6582740851263235e-06 -5.77986584610229e-06 -3.4576921248441555e-07 -1.8201454860355734e-10 -1.4546612125391793e-07 4.208211094914038e-06 3.0063540011063408e-06 9.04463557631408e-05 0.9999995722517665 0.9998414860708178 1.0000100900904279 -2.2471068771958675e-09 -6.076083793819662e-07 -6.088657841948874e-07 -3.424532779454512e-09 -1.986259185067182e-10 -1.454068774072619e-07 4.2774771622947343e-07 3.07566496394037e-07 1.0090124025115998e-05 1.0001086963122723 0.9999194328647969 0.9981682410427903 -4.301779809024123e-05 8.750911989961539e-05 0.00016341432382404653 0.0001002749735225522 3.0999331710577915e-09 -1.3863112634338194e-07 0.00011881663343739666 8.485947598873058e-05 0.0018668490973411458
3.622 0.9999672093255824 0.9998183695282565 1.0001609955385622 -1.6640731549661746e-05 -2.3969593149818908e-05 -3.2607033909896045e-05 -2.0163626515993453e-05 -4.829716855586074e-12 -1.4865908618398233e-07 3.2882691984597134e-05 2.3488981331928142e-05 0.000162885718687836 1.0000000011213706 0.9998417924619354 0.9999999787082723 1.5880165738639455e-10 1.439828841728083e-09 1.4396418663891565e-09 1.5709960562367738e-10 -2.007885221011962e-10 -1.47961585499179e-07 1.156981213656465e-09 3.6821664699720507e-08 2.9463284201447313e-08 1.0001892402045498 0.9999769427964696 1.0050369518369733 0.0004691856186092375 -0.00028002738177459964 -7.910885102517306e-08 5.2631817292554826e-08 -5.0372933786283255e-11 -8.135198893378236e-09 0.0003030685260625761 0.00021651356860766545 0.007975034024076856 0.99999579210513 0.9998387860203497 1.000090398645817 -2.3954606067347526e-07 -5.656799944041573e-06 -5.778391125512374e-06 -3.471272789293333e-07 -1.8227497096387882e-10 -1.480280042549385e-07 4.208148738699892e-06 3.0063047884810016e-06 9.039868495226552e-05 0.9999995722518871 0.9998414861268462 1.0000100895850277 -2.2618708821955627e-09 -6.075930889380014e-07 -6.088505431860086e-07 -3.439769367789819e-09 -1.98942548327385e-10 -1.4796814280978552e-07 4.277475726825279e-07 3.0756377306693213e-07 1.0089617202922022e-05 1.000109341356067 0.9999198936613968 0.9982145174675624 -4.207489269566943e-05 8.639894743764985e-05 0.00016347411949933007 0.00010183475987686014 3.1484647643374343e-09 -1.4116377154026082e-07 0.000119560252433851 8.539042053134635e-05 0.0018209098491042915
3.632 0.9999672509955572 0.9998183993497937 1.0001584973270488 -1.6700998830442285e-05 -2.3868118859739213e-05 -3.250026743082865e-05 -2.0194560820231834e-05 -5.102539345858495e-12 -1.512634936888621e-07 3.2840614192927736e-05 2.3458918307957157e-05 0.0001604347581939651 1.0000000011214172 0.9998417925188727 0.9999999787093462 1.5917762584103874e-10 1.4398473054742922e-09 1.4396206011355056e-09 1.5701792020205678e-10 -2.0106290991307626e-10 -1.5056515573194513e-07 1.1460299456376077e-09 3.6841554956573144e-08 2.9700714641530655e-08 1.000182133761764 0.9999718691919061 1.004991612427695 0.0005346240974138702 -0.000329374404271897 -1.1272509989078892e-07 1.9725214864523326e-08 -5.009110471177586e-11 8.917372038129316e-09 0.0002953631546841721 0.00021100770497227937 0.00806440505085557 0.9999957921678737 0.9998387861220941 1.0000903509891217 -2.409585564777918e-07 -5.655325843481978e-06 -5.776916420950225e-06 -3.4848459314505915e-07 -1.824862992460038e-10 -1.506323277703271e-07 4.208085873081817e-06 3.00625516421525e-06 9.035102603052339e-05 0.9999995722520056 0.9998414861838377 1.0000100890795842 -2.2766771135736665e-09 -6.075778238126751e-07 -6.088353178506946e-07 -3.4549613090488503e-09 -1.9920982970479288e-10 -1.505717966702817e-07 4.2774742655642323e-07 3.07560879870613e-07 1.0089109938287079e-05 1.0001099820422343 0.9999203513442716 0.9982611517505986 -4.1119468590510914e-05 8.529275626473247e-05 0.00016348189859832267 0.00010335686565310838 3.1951197249532307e-09 -1.4373980221188726e-07 0.00012028752642037194 8.590970395930927e-05 0.0017746418751445163
3.642 0.9999672928843163 0.9998184293285888 1.0001560064823622 -1.676085661646698e-05 -2.3766747999686674e-05 -3.2393518716855533e-05 -2.0225151306456324e-05 -5.324711998692648e-12 -1.5391141396385414e-07 3.2798318363424294e-05 2.3428699522570416e-05 0.00015799252184065337 1.0000000011214618 0.9998417925767885 0.9999999787103534 1.5952161771628095e-10 1.4398348848504897e-09 1.439600477950517e-09 1.5696161261300377e-10 -2.0128823655967593e-10 -1.532117700375849e-07 1.141562710251486e-09 3.6860322498463316e-08 2.9790480129739433e-08 1.0001739970457268 0.9999660596174766 1.0049426108453732 0.0006009682706339865 -0.0003824101706923409 -1.4688801275149303e-07 -1.3420288470966382e-08 -4.976457747136039e-11 2.6332767833972765e-08 0.00028568195225538693 0.00020409058605689597 0.008171018327496952 0.9999957922311106 0.9998387862251713 1.0000903033444304 -2.4237036036005047e-07 -5.65385178915981e-06 -5.775441716097007e-06 -3.498411741815574e-07 -1.8264787887298288e-10 -1.532797557962825e-07 4.208022497174104e-06 3.006205127354724e-06 9.030337891104869e-05 0.999999572252122 0.999841486241808 1.0000100885740895 -2.2915139354614542e-09 -6.075625895531183e-07 -6.088200912573026e-07 -3.470127249911501e-09 -1.9942789484997615e-10 -1.5321850072853564e-07 4.277472812957307e-07 3.075578070497386e-07 1.0088602036162599e-05 1.0001106183694517 0.9999208059125865 0.9983081215696276 -4.014813237414182e-05 8.419009714697348e-05 0.00016343894412434656 0.00010484095263073037 3.239865075123592e-09 -1.4635976753693688e-07 0.00012099831764535848 8.64172283631397e-05 0.0017280668841387543
3.652 0.9999673349905441 0.9998184594637176 1.0001535230076524 -1.68203058957669e-05 -2.3665481321995147e-05 -3.2286789105420454e-05 -2.0255398899627683e-05 -5.496059334556986e-12 -1.5660353543667664e-07 3.275580582968145e-05 2.3398325929410423e-05 0.0001555590686280583 1.000000001121504 0.9998417926356977 0.999999978711294 1.5982930362247192e-10 1.4398023200366072e-09 1.4396007947479322e-09 1.5691240331135567e-10 -2.0146389330547582e-10 -1.5590210028297339e-07 1.142927039050783e-09 3.687795314576992e-08 2.975100884953116e-08 1.0001648012047968 0.9999594934580553 1.0048905863974655 0.0006665638373715799 -0.0004383310146152959 -1.8121103132025633e-07 -4.68325016250876e-08 -4.9393576134690627e-11 4.3545132399933805e-08 0.00027380908186520723 0.0001956080681215906 0.008293750345533825 0.9999957922948408 0.9998387863295964 1.0000902557117433 -2.437814768250043e-07 -5.652377770648337e-06 -5.77396699151186e-06 -3.511970409549855e-07 -1.8275951684149717e-10 -1.559709615686617e-07 4.207958623351448e-06 3.006154687821687e-06 9.025574358632718e-05 0.999999572252237 0.9998414863007727 1.0000100880685439 -2.3063856944475714e-09 -6.07547375272829e-07 -6.08804844006209e-07 -3.4852853411790223e-09 -1.9959677461597752e-10 -1.559089271248882e-07 4.2774714717713463e-07 3.075545624924807e-07 1.0088093533619645e-05 1.0001112502877598 0.9999212573307666 0.9983554041589974 -3.915745772077889e-05 8.309044766350291e-05 0.00016334653808996067 0.0001062867226080311 3.2826727677366088e-09 -1.490241972134232e-07 0.00012169249204974597 8.691289839826912e-05 0.0016812069891978644
3.662 0.9999673773129301 0.9998184897542606 1.0001510469059731 -1.6879347630844672e-05 -2.356431956569678e-05 -3.218007993894096e-05 -2.0285304511069246e-05 -5.616159197883841e-12 -1.5934055512764527e-07 3.271307792563464e-05 2.3367798482468833e-05 0.00015313446065688463 1.0000000011215446 0.9998417926956175 0.99999997871218 1.6008081383853948e-10 1.4397685303931328e-09 1.4396279286113466e-09 1.568660007595713e-10 -2.015904081386686e-10 -1.5863682717156475e-07 1.148247378911811e-09 3.689448893791778e-08 2.9624725768904995e-08 1.0001545405498917 0.9999521666357357 1.004836349918595 0.0007296521509452267 -0.0004961316053085195 -2.152347533649208e-07 -8.043832107107337e-08 -4.897878202350491e-11 5.991684468870626e-08 0.00025958256879726315 0.000185444454575197 0.008430002807716783 0.9999957923590642 0.9998387864353859 1.0000902080910712 -2.4519192573191633e-07 -5.650903769094202e-06 -5.772492241308414e-06 -3.5255219743390707e-07 -1.8282151853959106e-10 -1.587066288384925e-07 4.2078942686049805e-06 3.0061038597464817e-06 9.020812014858348e-05 0.9999995722523507 0.9998414863607482 1.0000100875629583 -2.321312415614475e-09 -6.075321623593303e-07 -6.087895701084296e-07 -3.5004396576231194e-09 -1.997160635887525e-10 -1.586437571626487e-07 4.277470362284875e-07 3.075511642146693e-07 1.0087584634781803e-05 1.0001118776982754 0.9999217055282897 0.9984029763314483 -3.814404152527206e-05 8.199321388463244e-05 0.00016320596002191863 0.00010769391638843371 3.3235172032821464e-09 -1.517336049283736e-07 0.00012236991960342647 8.739662152744926e-05 0.0016340847026575975
3.672 0.9999674198501686 0.9998185201993016 1.0001485781802717 -1.6937982747765026e-05 -2.3463263470359904e-05 -3.207339256938194e-05 -2.0314869039283463e-05 -5.685900576671084e-12 -1.6212317974663192e-07 3.267013597214633e-05 2.333711812657369e-05 0.00015071876321931976 1.0000000011215833 0.999841792756564 0.9999999787130299 1.6025671086542505e-10 1.4397486858170137e-09 1.4396685452063149e-09 1.568318086009096e-10 -2.016677684552815e-10 -1.614166427461866e-07 1.1561044071285304e-09 3.690999086739656e-08 2.944331479550341e-08 1.0001432346846733 0.9999440931295117 1.0047808583046522 0.0007884604244954555 -0.0005546369455803073 -2.4844108372733674e-07 -1.1407125005622623e-07 -4.8520378534576285e-11 7.476871061740777e-08 0.00024291093290321997 0.00017353437680277644 0.008575734747231133 0.9999957924237812 0.9998387865425563 1.000090160482434 -2.4660172747243074e-07 -5.649429769553515e-06 -5.771017479307936e-06 -3.539066351107655e-07 -1.8283358470717959e-10 -1.6148745073040325e-07 4.207829442293573e-06 3.006052652096999e-06 9.016050873396989e-05 0.9999995722524633 0.9998414864217506 1.0000100870573523 -2.3363137797840203e-09 -6.075169354644769e-07 -6.087742830418883e-07 -3.5155811661027874e-09 -1.9978596635276847e-10 -1.6142368260961418e-07 4.2774695403015603e-07 3.075476272410774e-07 1.0087075561266469e-05 1.0001125004534313 0.9999221503998588 0.9984508145109325 -3.710455965465821e-05 8.089773338866682e-05 0.00016301848556860666 0.0001090623127386321 3.36237812659032e-09 -1.5448849061602507e-07 0.00012303047460845393 8.786830823940475e-05 0.001586722924338086
3.682 0.9999674626009596 0.9998185507979284 1.0001461168333725 -1.6996212127010176e-05 -2.3362313783501638e-05 -3.1966728350340684e-05 -2.034409338208397e-05 -5.704276094907773e-12 -1.6495212501190156e-07 3.262698126937395e-05 2.3306285791788672e-05 0.00014831204491742012 1.000000001121621 0.9998417928185537 0.9999999787138613 1.6035219888544909e-10 1.439745179552452e-09 1.4396993821818181e-09 1.568209401519215e-10 -2.0169550185239847e-10 -1.6424224717187624e-07 1.1660653386167801e-09 3.692449552485154e-08 2.9216385141196437e-08 1.000130929463336 0.999935305658726 1.0047251782987883 0.0008412973276195877 -0.0006125473124255073 -2.8027320481036943e-07 -1.4748112947180565e-07 -4.80185100937527e-11 8.7290380640421e-08 0.0002237859769456756 0.00015987193131446689 0.008725679386485214 0.9999957924889916 0.9998387866511237 1.000090112885847 -2.480108863688141e-07 -5.647955769438071e-06 -5.769542728857469e-06 -3.552603426355072e-07 -1.8279596035061133e-10 -1.6431412944156742e-07 4.207764139188932e-06 3.006001063043703e-06 9.011290943238176e-05 0.9999995722525752 0.9998414864837967 1.0000100865517418 -2.351394594718565e-09 -6.075016920395018e-07 -6.087590061808528e-07 -3.5306984278228156e-09 -1.9980647752015405e-10 -1.6424940415829708e-07 4.277468941733665e-07 3.075439533209263e-07 1.0086566430991964e-05 1.0001131183577403 0.9999225918059453 0.9984988947758954 -3.6035819910523505e-05 7.980327955557398e-05 0.00016278538521870257 0.00011039172733135954 3.3992375735856614e-09 -1.5728934473545844e-07 0.00012367403594029362 8.832787222352981e-05 0.0015391449239244822
3.692 0.9999675055640075 0.9998185815492323 1.0001436628679643 -1.705403660447732e-05 -2.3261471258966054e-05 -3.186008861707236e-05 -2.0372978446828734e-05 -5.6720844639575205e-12 -1.678281157231291e-07 3.258361510055035e-05 2.3275302396189872e-05 0.00014591437790218017 1.0000000011216574 0.9998417928816037 0.9999999787146829 1.6038115248654057e-10 1.4397507669767633e-09 1.4397052826058527e-09 1.5683507853430368e-10 -2.0167396615756562e-10 -1.6711435185225583e-07 1.177728166930218e-09 3.6937992095785914e-08 2.89519482838841e-08 1.0001176966508298 0.9999258554424555 1.0046704418479058 0.0008866457313939896 -0.0006684953711735836 -3.101601589082742e-07 -1.803467447311758e-07 -4.747399513849657e-11 9.679798191106628e-08 0.00020229067143176838 0.00014451631669182285 0.008873717346228091 0.9999957925546956 0.999838786761105 1.0000900653013192 -2.494193894974182e-07 -5.646481776648898e-06 -5.768068005222506e-06 -3.566133189283845e-07 -1.8270861770371484e-10 -1.6718737833178672e-07 4.207698342815512e-06 3.0059490822448567e-06 9.006532223795465e-05 0.9999995722526872 0.999841486546904 1.0000100860461372 -2.3665419145493387e-09 -6.074864399968497e-07 -6.087437547809226e-07 -3.545790321027063e-09 -1.997771572689961e-10 -1.6712163296628817e-07 4.277468391375817e-07 3.0754013078590523e-07 1.0086057262079897e-05 1.0001137311690624 0.9999230295736949 0.9985471929119601 -3.4934810119198966e-05 7.870906701436508e-05 0.0001625079231103996 0.00011168201168001705 3.4340815813050315e-09 -1.6013665229020655e-07 0.00012430048720274526 8.87752304824594e-05 0.001491374318661075
3.702 0.9999675487380204 0.9998186124523079 1.000141216286601 -1.7111456988754007e-05 -2.3160736649069013e-05 -3.1753474677840924e-05 -2.0401525154456606e-05 -5.5889077073845674e-12 -1.7075188565927997e-07 3.254003874497048e-05 2.324416885494025e-05 0.00014352583824614758 1.000000001121694 0.9998417929457315 0.9999999787154992 1.603612464808055e-10 1.4397556969412425e-09 1.439689564565595e-09 1.5686395298708116e-10 -2.0160278729348243e-10 -1.7003367766593698e-07 1.1893378382577225e-09 3.695043048556744e-08 2.8689095385438776e-08 1.0001036322757808 0.9999158110260637 1.0046177963133136 0.0009232446071658667 -0.0007211090465545327 -3.375439948513695e-07 -2.1229145962577614e-07 -4.6887401740123076e-11 1.0268232802906745e-07 0.00017860194245053297 0.00012759383195122737 0.009013351268416308 0.9999957926208933 0.9998387868725178 1.000090017728855 -2.5082721856897024e-07 -5.64500780075029e-06 -5.766593304527486e-06 -3.5796557424319645e-07 -1.8257144155535965e-10 -1.701079201713115e-07 4.207632036844324e-06 3.005896699232209e-06 9.001774707694679e-05 0.9999995722527997 0.9998414866110895 1.000010085540542 -2.3817367149845694e-09 -6.074711881636469e-07 -6.087285243752459e-07 -3.560866522740315e-09 -1.9969890099572278e-10 -1.700410902508228e-07 4.2774676826984625e-07 3.0753614364266073e-07 1.0085548082516989e-05 1.0001143386003204 0.9999234634981522 0.9985956844725934 -3.3798739699840595e-05 7.76142580757271e-05 0.00016218735591470125 0.0001129330520828142 3.466900464174432e-09 -1.6303089677636972e-07 0.00012490971678417672 8.921030337446544e-05 0.0014434350481172412
3.712 0.9999675921217105 0.9998186435062527 1.0001387770917012 -1.7168474080458446e-05 -2.3060110694695082e-05 -3.164688781705666e-05 -2.0429734427499194e-05 -5.455296533473326e-12 -1.7372417865498253e-07 3.249625349045828e-05 2.321288608966681e-05 0.0001411465063722835 1.0000000011217307 0.9998417930109543 0.9999999787163141 1.6030259870504752e-10 1.439758182858193e-09 1.4396704612002124e-09 1.5689552421691775e-10 -2.014826374301759e-10 -1.7300095588181376e-07 1.1975643723273431e-09 3.696175406236712e-08 2.8506498371586188e-08 1.0000888537675863 0.9999052562410067 1.0045683530053755 0.0009501531552586476 -0.000769076919357383 -3.6190691410459477e-07 -2.429014954738294e-07 -4.625899856900393e-11 1.04442209997548e-07 0.0001529895686092886 0.00010929709741035212 0.009138214718679274 0.9999957926875859 0.9998387869853793 1.0000899701684582 -2.5223436392975246e-07 -5.64353384415445e-06 -5.7651186088737965e-06 -3.593171209677676e-07 -1.8238468835949612e-10 -1.730764873501356e-07 4.207565216203228e-06 3.005843912138993e-06 8.997018388465613e-05 0.9999995722529128 0.9998414866763706 1.0000100850349602 -2.396969039581127e-09 -6.074559390737113e-07 -6.087132974821119e-07 -3.5759394587697674e-09 -1.9957103778604038e-10 -1.7300850741183978e-07 4.2774666800519023e-07 3.075319836972792e-07 1.0085039024681889e-05 1.0001149403216207 0.9999238933437761 0.9986443448460544 -3.26250735889931e-05 7.651796993800314e-05 0.00016182493177754884 0.0001141447685774736 3.4976870345787896e-09 -1.6597256605971025e-07 0.00012550161781483507 8.963301458481068e-05 0.0013953513483745507
3.722 0.9999676357137943 0.9998186747101678 1.000136345285552 -1.7225088680633832e-05 -2.2959594125358498e-05 -3.1540329312558396e-05 -2.0457607178632037e-05 -5.271480846790415e-12 -1.7674574679874166e-07 3.2452260637039464e-05 2.3181455030744255e-05 0.00013877646743580611 1.0000000011217678 0.9998417930772912 0.9999999787171373 1.6020194904450245e-10 1.4397636617995351e-09 1.4396642688075647e-09 1.5692818672319237e-10 -2.0131329091329547e-10 -1.7601692820792577e-07 1.198918275429404e-09 3.697193357397446e-08 2.8488752520227342e-08 1.000073496066571 0.9998942874319343 1.0045231377649346 0.0009667922400379388 -0.0008112107926221667 -3.827957898168887e-07 -2.7174599060620554e-07 -4.558996534487537e-11 1.0171008395571474e-07 0.00012581533809530573 8.988446216797174e-05 0.009242551966280136 0.999995792754772 0.9998387870997066 1.0000899226201379 -2.5364082955734035e-07 -5.642059901079766e-06 -5.763643902149916e-06 -3.606679607340771e-07 -1.821486356700385e-10 -1.7609382344805963e-07 4.2074978906767655e-06 3.0057907300354866e-06 8.99226326679262e-05 0.9999995722530269 0.999841486742766 1.0000100845294018 -2.4122421504374096e-09 -6.074406867582864e-07 -6.086980574271215e-07 -3.5910105914070933e-09 -1.99394226510595e-10 -1.760246265050639e-07 4.277465386818756e-07 3.075276563626056e-07 1.0084530303361731e-05 1.0001155359627016 0.9999243188461874 0.9986931493267917 -3.1411557946319213e-05 7.541928244597015e-05 0.00016142188932208114 0.00011531711389906675 3.526437978940472e-09 -1.689621554529741e-07 0.0001260760880287315 9.004329102890482e-05 0.001347147728567007
3.732 0.9999676795129906 0.9998187060631563 1.000133920870305 -1.728130158617983e-05 -2.2859187664001708e-05 -3.143380044964402e-05 -2.0485144305290852e-05 -5.03774615857243e-12 -1.7981735228410653e-07 3.240806148861527e-05 2.314987661139535e-05 0.0001364158116144857 1.0000000011218058 0.9998417931447586 0.9999999787179809 1.6005132324168687e-10 1.4397798705918186e-09 1.4396714081570816e-09 1.5697582496578114e-10 -2.0109503793916945e-10 -1.7908234641858105e-07 1.1917677051327692e-09 3.6980983177628834e-08 2.8671866057257545e-08 1.0000577069711791 0.9998830101388302 1.0044830470056423 0.0009729607188298168 -0.000846500686953346 -3.9984179684695985e-07 -2.983976311599558e-07 -4.48807675796908e-11 9.426837690853979e-08 9.754569352862005e-05 6.968904561396117e-05 0.009321618879438729 0.9999957928224528 0.9998387872155186 1.0000898750839065 -2.5504662419219827e-07 -5.640585964355503e-06 -5.7621691835652964e-06 -3.62018079240689e-07 -1.8186353752724425e-10 -1.7916068127243608e-07 4.207430077241624e-06 3.0057371674327742e-06 8.987509350407185e-05 0.9999995722531427 0.9998414868102925 1.0000100840238793 -2.4275648290584965e-09 -6.074254239536639e-07 -6.086828034539417e-07 -3.6060658830380673e-09 -1.9916862223457184e-10 -1.7909019881620503e-07 4.2774639273166446e-07 3.0752317715502977e-07 1.0084022085873617e-05 1.0001161251156425 0.9999247397141043 0.9987420731894375 -3.0156237612864267e-05 7.431724618248974e-05 0.00016097945672294473 0.00011645007243236875 3.5531531202865508e-09 -1.7200017377595812e-07 0.00012663302952886836 9.044106268600132e-05 0.0012988489532717855
3.742 0.9999677235180227 0.9998187375643243 1.0001315038479681 -1.7337113579349403e-05 -2.2758892036914748e-05 -3.1327302520911405e-05 -2.0512346695938278e-05 -4.754443131011226e-12 -1.829397664220167e-07 3.2363657338720336e-05 2.3118151757574868e-05 0.00013406463436439764 1.0000000011218442 0.9998417932133753 0.9999999787188555 1.5985046266477907e-10 1.4398074396992603e-09 1.4396775799259333e-09 1.5706210440884885e-10 -2.0082841730468467e-10 -1.821979724201379e-07 1.1775934227757805e-09 3.6988959242666295e-08 2.9010677235498334e-08 1.0000416420329163 0.9998715354553067 1.00444881202841 0.0009688268720948593 -0.0008741583763890422 -4.127735922866183e-07 -3.224524621315368e-07 -4.413172243137254e-11 8.205632715652537e-08 6.883193940412593e-05 4.917603715383145e-05 0.009371973303858644 0.9999957928906269 0.9998387873328322 1.0000898275597727 -2.564517475214621e-07 -5.639112033098457e-06 -5.760694468233836e-06 -3.633674537850932e-07 -1.8152968170293946e-10 -1.822778250026878e-07 4.207361787391343e-06 3.0056832347977393e-06 8.982756648549441e-05 0.9999995722532593 0.9998414868789687 1.0000100835184014 -2.442936667783548e-09 -6.074101493127115e-07 -6.086675504200877e-07 -3.6210818280050833e-09 -1.9889459480257295e-10 -1.822059875876381e-07 4.2774624532390803e-07 3.075185621857116e-07 1.008351435927202e-05 1.000116707337763 0.999925155631414 0.9987910917636323 -2.885746575635216e-05 7.321089068973734e-05 0.000160498850859378 0.00011754365915425704 3.5778355684468584e-09 -1.7508714597085583e-07 0.00012717234844812365 9.082626235837548e-05 0.0012504800347883471
3.752 0.9999677677276168 0.9998187692127802 1.0001290942203984 -1.7392525423780126e-05 -2.2658707975749964e-05 -3.1220836812508165e-05 -2.0539215245091913e-05 -4.421512881220848e-12 -1.861137702610697e-07 3.231904946172171e-05 2.308628138159907e-05 0.00013172303674365764 1.0000000011218833 0.9998417932831598 0.9999999787197583 1.5961343289773668e-10 1.439837144365303e-09 1.439666622315428e-09 1.5720514975977762e-10 -2.0051332400600884e-10 -1.8536457918863996e-07 1.1607148163512906e-09 3.699595632389496e-08 2.9394872500307615e-08 1.0000254593248052 0.9998599762950594 1.0044209735918395 0.0009548975177986925 -0.0008936467692848391 -4.2142337112261905e-07 -3.4354752594583606e-07 -4.3344678579450244e-11 6.516800116746651e-08 4.099488107268656e-05 2.9288870564215437e-05 0.009391641210498257 0.9999957929592944 0.9998387874516665 1.0000897800477357 -2.578561863693742e-07 -5.637638116903387e-06 -5.75921977224462e-06 -3.647160656274313e-07 -1.811472515844258e-10 -1.8544602846755403e-07 4.2072930186485335e-06 3.0056289326706413e-06 8.978005164960886e-05 0.9999995722533775 0.9998414869488135 1.000010083012968 -2.458343981798444e-09 -6.073948727256456e-07 -6.086523147029305e-07 -3.63604024411638e-09 -1.9857206996981268e-10 -1.853727650636456e-07 4.2774610479586777e-07 3.0751382187830924e-07 1.0083006889547706e-05 1.0001172821546436 0.9999255662593292 0.9988401805081077 -2.75139064888626e-05 7.209923264055977e-05 0.00015998127654718344 0.00011859791857341223 3.6004908825381545e-09 -1.7822361919309224e-07 0.00012769395449610977 9.119882534910555e-05 0.0012020662399558973
3.762 0.9999678121405026 0.9998188010076366 1.0001266919893028 -1.7447537872057716e-05 -2.2558636214788842e-05 -3.1114404588627114e-05 -2.0565750863116303e-05 -4.039958673828792e-12 -1.893401545482729e-07 3.2274239116150074e-05 2.30542663844233e-05 0.00012939112589233626 1.0000000011219234 0.9998417933541303 0.9999999787206778 1.5936343299730367e-10 1.4398546214046028e-09 1.439636452747366e-09 1.5740779289377046e-10 -2.00150477810524e-10 -1.885829504451959e-07 1.1464523538465504e-09 3.700210419636522e-08 2.970322134322814e-08 1.0000093143935316 0.9998484437875941 1.0043998677806294 0.0009319692398074165 -0.0009046938272484426 -4.2572603246250804e-07 -3.6137519216733686e-07 -4.2519605893860576e-11 4.3842697109428144e-08 2.0566197544894223e-05 1.4693084969797343e-05 0.00938015990380383 0.9999957930284559 0.9998387875720398 1.0000897325477824 -2.5925991734469505e-07 -5.636164230464399e-06 -5.757745098114519e-06 -3.6606391193712785e-07 -1.80716590460263e-10 -1.8866607615282382e-07 4.207223757293609e-06 3.0055742537403895e-06 8.973254895269958e-05 0.9999995722534966 0.9998414870198451 1.0000100825075657 -2.4737638665510456e-09 -6.073796085580305e-07 -6.086370987501816e-07 -3.650938439991137e-09 -1.9820156719622167e-10 -1.8859131508495929e-07 4.277459703557872e-07 3.0750896282923014e-07 1.0082499320631625e-05 1.000117849063208 0.9999259712385901 0.9988893150826599 -2.612453146812713e-05 7.098128380578313e-05 0.00015942792583268083 0.00011961292367978695 3.621127993372947e-09 -1.8141016453619843e-07 0.000128197760390409 9.155868905626394e-05 0.001153633116909476
3.772 0.9999678567554119 0.9998188329480062 1.0001242971562418 -1.7502151674779937e-05 -2.2458677480227304e-05 -3.1008007086552724e-05 -2.059195447807745e-05 -3.609909732722797e-12 -1.9261971879018809e-07 3.2229227557398766e-05 2.302210766523018e-05 0.00012706901565501014 1.0000000011219636 0.9998417934263066 0.999999978721596 1.5912414112299278e-10 1.4398489949552987e-09 1.4396028656250085e-09 1.5765724601525096e-10 -1.9974041871562806e-10 -1.9185388025235198e-07 1.138606651839448e-09 3.700755616318586e-08 2.985956166311857e-08 0.9999933556641069 0.9998370439951267 1.00438562326658 0.0009010672903450054 -0.0009072911215122418 -4.2571247583027964e-07 -3.756934271011299e-07 -4.165798181260081e-11 1.8449263024761463e-08 3.066563075593297e-05 2.1906937239820072e-05 0.009338510647993249 0.9999957930981097 0.9998387876939709 1.000089685059894 -2.6066291651318777e-07 -5.634690384905005e-06 -5.756270430212229e-06 -3.674110057057242e-07 -1.8023851765052547e-10 -1.9193876363810843e-07 4.2071539896055294e-06 3.005519191639166e-06 8.96850583000319e-05 0.9999995722536172 0.9998414870920823 1.0000100820021767 -2.48917154618706e-09 -6.07364367412536e-07 -6.086218859803234e-07 -3.6657890166942072e-09 -1.977840192719638e-10 -1.918624320992149e-07 4.277458370255557e-07 3.075039952038041e-07 1.0081991351830935e-05 1.000118407534813 0.9999263701916731 0.9989384714169186 -2.4688611592870553e-05 6.985605868142206e-05 0.0001588399773319237 0.0001205887749120369 3.639758550000545e-09 -1.8464738060094304e-07 0.00012868368118752657 9.190579249643166e-05 0.0011052065482773038
3.782 0.9999679015710815 0.9998188650330067 1.0001219097226381 -1.755636758507124e-05 -2.2358832483295608e-05 -3.090164552838313e-05 -2.061782702569298e-05 -3.1322756377909886e-12 -1.9595327318363488e-07 3.218401605079379e-05 2.2989806130223405e-05 0.00012475682725793998 1.0000000011220036 0.9998417934997069 0.9999999787224971 1.5891793668500915e-10 1.4398210200351677e-09 1.4395891017819961e-09 1.5793381436334845e-10 -1.992833988665961e-10 -1.9517817362225928e-07 1.1379221755056932e-09 3.701246286289031e-08 2.9856153295423366e-08 0.99997772050631 0.9998258751003003 1.0043781691987712 0.0008633781057919415 -0.0009016783847269466 -4.2149858928477425e-07 -3.8633171817821e-07 -4.076037718595393e-11 -1.0534083282816752e-08 5.579656760407431e-05 3.986157689608371e-05 0.009268960219179527 0.9999957931682555 0.9998387878174783 1.0000896375840544 -2.6206516213063984e-07 -5.633216579046209e-06 -5.754795745798193e-06 -3.6875736663955525e-07 -1.797130560890769e-10 -1.9526489657780335e-07 4.2070837137213235e-06 3.0054637489925897e-06 8.963757960733406e-05 0.9999995722537381 0.9998414871655446 1.0000100814967852 -2.504545351529467e-09 -6.07349148597476e-07 -6.086066537642682e-07 -3.6806116569808186e-09 -1.9731915823351786e-10 -1.9518692105837602e-07 4.2774570420477523e-07 3.0749893762589745e-07 1.008148287244164e-05 1.0001189570183089 0.9999267627249756 0.9989876257750635 -2.3205704914871228e-05 6.872258167492764e-05 0.000158218595608827 0.00012152559914734452 3.6563964116064946e-09 -1.8793589581251976e-07 0.00012915163353976073 9.224007577465571e-05 0.0010568128389314632
3.792 0.9999679465862492 0.9998188972617557 1.0001195296897822 -1.7610186356955654e-05 -2.2259101920956875e-05 -3.079532113920524e-05 -2.064336943885824e-05 -2.6069161628040933e-12 -1.9934163692574368e-07 3.213860587422162e-05 2.2957362694854856e-05 0.00012245468994807868 1.0000000011220431 0.9998417935743512 0.9999999787233685 1.5876847191934718e-10 1.4397827065041793e-09 1.4396069529268384e-09 1.582226936660431e-10 -1.9877992684995755e-10 -1.9855664603338933e-07 1.1426477104060124e-09 3.701694130578213e-08 2.9735265841176177e-08 0.9999625321029108 0.9998150251651294 1.0043772522618621 0.0008201810760434816 -0.0008883164014078052 -4.1327170530816624e-07 -3.9319282733709394e-07 -3.9827400403697993e-11 -4.254292688226491e-08 8.212308728010902e-05 5.867088244073205e-05 0.009174834654551862 0.9999957932388923 0.9998387879425812 1.000089590120251 -2.634666306076809e-07 -5.631742801371623e-06 -5.753321033040509e-06 -3.7010300972435385e-07 -1.7914065097617728e-10 -1.9864529179858892e-07 4.207012941887204e-06 3.0054079387274495e-06 8.959011284628501e-05 0.9999995722538592 0.9998414872402511 1.0000100809913788 -2.519861111581989e-09 -6.073339396671978e-07 -6.085913898493334e-07 -3.695421183253647e-09 -1.9680788847350914e-10 -1.9856559791412145e-07 4.27745579542898e-07 3.074938153335197e-07 1.0080973964746439e-05 1.000119496943026 0.999927148430951 0.9990367548158966 -2.167564181585438e-05 6.75798937721259e-05 0.00015756493059662695 0.0001224235487022022 3.671058194282778e-09 -1.9127637261138594e-07 0.00012960153490801718 9.25614795231092e-05 0.0010084788488083593
3.802 0.9999679917996576 0.9998189296333758 1.0001171570588276 -1.766360874024975e-05 -2.2159486482636983e-05 -3.068903515622198e-05 -2.0668582643152396e-05 -2.035255591817298e-12 -2.027856399408084e-07 3.209299830834937e-05 2.2924778276428803e-05 0.00012016274158314818 1.000000001122081 0.9998417936502583 0.9999999787241993 1.5870612416106e-10 1.4397499794280477e-09 1.4396467021201862e-09 1.5851777781814818e-10 -1.9823039055666797e-10 -2.0199012476942673e-07 1.1504691299068335e-09 3.702105617221866e-08 2.954872648018449e-08 0.999947897189 0.9998045705112578 1.0043824609498189 0.0007727843784195442 -0.0008678512182773037 -4.0127621617614536e-07 -3.9625092505071047e-07 -3.886074934578477e-11 -7.695145079804476e-08 0.00010761081664651228 7.688126834980105e-05 0.009060249559265586 0.9999957933100193 0.9998387880692988 1.000089542668471 -2.648672919582642e-07 -5.63026903610436e-06 -5.7518463014506375e-06 -3.7144794130548836e-07 -1.78522281499129e-10 -2.0208077654458906e-07 4.206941691820312e-06 3.0053517771226876e-06 8.954265805214419e-05 0.9999995722539792 0.9998414873162206 1.000010080485946 -2.5350890182824914e-09 -6.073187252749773e-07 -6.085761036730899e-07 -3.710223710648695e-09 -1.9625057798494444e-10 -2.0199928937647554e-07 4.2774547490211666e-07 3.074886510946902e-07 1.0080464802567598e-05 1.0001200267216765 0.9999275268901794 0.9990858356479052 -2.0098508387466337e-05 6.64270586440457e-05 0.0001568801170749027 0.0001232828003426385 3.6837637242947707e-09 -1.9466950540296204e-07 0.00013003330275120035 9.286994432344941e-05 0.0009602321848309913
3.812 0.9999680372100503 0.9998189621469907 1.0001147918307862 -1.7716635485022255e-05 -2.2059986859380998e-05 -3.0582788823492155e-05 -2.0693467561984484e-05 -1.4171470703238917e-12 -2.0628612125948964e-07 3.204719462231893e-05 2.2892053783960145e-05 0.00011788112923499755 1.0000000011221162 0.9998417937274475 0.9999999787249697 1.5876288943225976e-10 1.4397333705248677e-09 1.439684205952813e-09 1.5881589735156508e-10 -1.9763551939040366e-10 -2.054794473179027e-07 1.1600190200868212e-09 3.702482393959743e-08 2.9327211014116826e-08 0.9999339046666633 0.999794574725137 1.0043932548350798 0.0007224685266615658 -0.0008410729283187798 -3.8579972268971365e-07 -3.955468946006118e-07 -3.786054102605988e-11 -1.1309764422917276e-07 0.000131666588316022 9.406889710186551e-05 0.008929820467519101 0.9999957933816348 0.999838788197651 1.0000894952286954 -2.6626711421258624e-07 -5.628795272960375e-06 -5.75037157553671e-06 -3.7279216491297394e-07 -1.778582124372237e-10 -2.0557218982298008e-07 4.2068699735923705e-06 3.0052952742158395e-06 8.949521528661519e-05 0.9999995722540969 0.9998414873934736 1.0000100799804674 -2.5501967410321205e-09 -6.073034948821792e-07 -6.085608196028339e-07 -3.725022441784201e-09 -1.9564776127456804e-10 -2.0548883343212426e-07 4.27745396761347e-07 3.0748345640628654e-07 1.0079955530568264e-05 1.0001205457531392 0.9999278976733605 0.9991348458791482 -1.8474628799177094e-05 6.526316817652636e-05 0.0001561652742090158 0.0001241035542951815 3.69453373374791e-09 -1.9811602525346207e-07 0.0001304468537021829 9.316541011910103e-05 0.0009121014711229051
3.822 0.9999680828161754 0.9998189948017254 1.000112434006528 -1.7769267355279444e-05 -2.1960603747326476e-05 -3.0476583374194974e-05 -2.0718025125944335e-05 -7.536814049750225e-13 -2.0984393066055213e-07 3.200119606586234e-05 2.285919011267144e-05 0.00011561000992110254 1.0000000011221473 0.999841793805939 0.9999999787256533 1.5895933358706257e-10 1.439735101919891e-09 1.4396967918489814e-09 1.5910832923548795e-10 -1.9699575011212374e-10 -2.090254631912021e-07 1.1708399590503978e-09 3.7028230205045533e-08 2.9080409669374197e-08 0.9999206250447013 0.9997850882527491 1.004408996561882 0.0006704399992775229 -0.0008088722213170444 -3.671606273817163e-07 -3.911816600555565e-07 -3.682776085168399e-11 -1.5030784235456337e-07 0.00015400925621379083 0.00011003285544318102 0.008788374569843636 0.9999957934537375 0.9998387883276563 1.000089447800897 -2.6766607731762727e-07 -5.627321510571911e-06 -5.74889687773225e-06 -3.7413568932054434e-07 -1.7714917556022684e-10 -2.0912038107044965e-07 4.206797782440151e-06 3.005238428953632e-06 8.944778458899565e-05 0.9999995722542112 0.9998414874720286 1.0000100794749167 -2.5651645736095165e-09 -6.072882464955035e-07 -6.085455601984808e-07 -3.7398258442736054e-09 -1.9500029322908217e-10 -2.0903507974262977e-07 4.2774533908117824e-07 3.0747822845561217e-07 1.0079446215868858e-05 1.0001210534251292 0.9999282603432172 0.9991837636619499 -1.680454727211693e-05 6.408734742720723e-05 0.00015542150514305538 0.0001248860332691247 3.703392600101641e-09 -2.016166984983423e-07 0.00013084210273446839 9.34478156219897e-05 0.0008641167242602495
3.832 0.9999681286167837 0.9998190275967105 1.0001100835867884 -1.7821505144429555e-05 -2.1861337845509082e-05 -3.037042001635358e-05 -2.0742256276873365e-05 -4.559067584356024e-14 -2.134599272497911e-07 3.195500387408229e-05 2.2826188147375543e-05 0.00011334955152880737 1.0000000011221737 0.9998417938857525 0.9999999787262214 1.5928846834451446e-10 1.4397495098663245e-09 1.4396793429748396e-09 1.5937552506825676e-10 -1.963119412207436e-10 -2.126290322292524e-07 1.1821176278218226e-09 3.703124113424272e-08 2.8824715025604724e-08 0.9999081106119648 0.9997761485189772 1.004428984427421 0.0006177960738597944 -0.0007721975662631032 -3.456976455285744e-07 -3.833083607583922e-07 -3.5763536577342276e-11 -1.8791963687399952e-07 0.00017448953335227617 0.00012466643674259955 0.008640682109340016 0.9999957935263252 0.9998387884593355 1.0000894003850462 -2.6906418823096714e-07 -5.625847753925056e-06 -5.747422213718197e-06 -3.754785349267824e-07 -1.7639555932268373e-10 -2.127262115922157e-07 4.206725102947904e-06 3.0051812327557636e-06 8.940036594915431e-05 0.999999572254321 0.9998414875519067 1.000010078969265 -2.5799990554575775e-09 -6.072729852391985e-07 -6.085303310001216e-07 -3.754654028007341e-09 -1.9430851888542773e-10 -2.1263888804311866e-07 4.2774528445613894e-07 3.0747295494217953e-07 1.0078936892461147e-05 1.000121549116733 0.9999286144563098 0.9992325677324927 -1.5089010112182544e-05 6.289875901944753e-05 0.00015464989663173842 0.00012563048149653904 3.710365686543888e-09 -2.0517232731659834e-07 0.00013121896232892356 9.371709771917325e-05 0.000816309871618082
3.842 0.9999681746106299 0.9998190605310767 1.0001077405721817 -1.787334967688587e-05 -2.1762189850166298e-05 -3.026429993095847e-05 -2.0766161964213204e-05 7.06492277725911e-13 -2.1713498065587434e-07 3.190861928087684e-05 2.2793048772114362e-05 0.00011109993391235584 1.000000001122194 0.99984179396691 0.9999999787266544 1.5971329940972278e-10 1.4397710044389148e-09 1.4396464618094037e-09 1.595913626068247e-10 -1.9558475030302777e-10 -2.162910266896302e-07 1.191577396976717e-09 3.703380443703848e-08 2.8610822238163632e-08 0.9998963962258848 0.99976778048731 1.0044524836921034 0.0005655009271614243 -0.0007320153817836492 -3.217613078565029e-07 -3.7212405787787106e-07 -3.46690416747573e-11 -2.2530234394733956e-07 0.0001930409721541628 0.0001379221213894253 0.008491222251282978 0.999995793599398 0.999838788592709 1.0000893529811228 -2.7046148403577956e-07 -5.624374009400568e-06 -5.745947569194288e-06 -3.768207279499279e-07 -1.7559816128045203e-10 -2.1639055248708056e-07 4.2066519216238434e-06 3.0051236784192186e-06 8.935295931989526e-05 0.9999995722544263 0.9998414876331287 1.0000100784634918 -2.5947363018650223e-09 -6.072577170066019e-07 -6.085151175753702e-07 -3.7695327122086415e-09 -1.9357347594433907e-10 -2.1630113050682833e-07 4.277452135769599e-07 3.0746762292849654e-07 1.007842764177894e-05 1.0001220322008175 0.9999289595647558 0.9992812374454886 -1.3328948120055765e-05 6.1696606993987e-05 0.0001538515186995766 0.0001263371637956482 3.7154802348362765e-09 -2.0878375043235893e-07 0.00013157734166143972 9.397319089498526e-05 0.0007687154680558343
3.852 0.9999682207964722 0.9998190936039595 1.0001054049632094 -1.792480179597718e-05 -2.1663160450544208e-05 -3.015822428393436e-05 -2.0789743133246834e-05 1.5019971080060103e-12 -2.208699711620857e-07 3.186204353012346e-05 2.2759772878087586e-05 0.000108861350081506 1.0000000011222092 0.9998417940494315 0.9999999787269499 1.6018052642683715e-10 1.4397962732168964e-09 1.439619112835621e-09 1.5973500870165412e-10 -1.9481464666555896e-10 -2.2001232937889626e-07 1.1958526020210803e-09 3.703585667860999e-08 2.8518241978545475e-08 0.9998855005841468 0.9997599975656836 1.004478755131174 0.000514372232446965 -0.0006892749455394057 -2.9570727308476756e-07 -3.578615017120495e-07 -3.3544910288192736e-11 -2.618743538848238e-07 0.00020965897295663777 0.00014979658058262302 0.008343994428567427 0.9999957936729554 0.999838788727799 1.0000893055891251 -2.7185801765624297e-07 -5.622900279812206e-06 -5.7444729231121395e-06 -3.781622897149385e-07 -1.7475809154818845e-10 -2.2011428790020376e-07 4.206578237037361e-06 3.005065767529782e-06 8.930556466229212e-05 0.9999995722545263 0.9998414877157162 1.0000100779575964 -2.609429742588442e-09 -6.072424447140418e-07 -6.084998988890926e-07 -3.784483144608864e-09 -1.9279549133561727e-10 -2.2002269043405764e-07 4.2774511626905453e-07 3.0746222700587524e-07 1.0077918621869585e-05 1.0001225020463065 0.9999292952178568 0.9993297528041369 -1.1525459587204941e-05 6.0480140132705126e-05 0.0001530274243219242 0.0001270063646573637 3.7187664928944185e-09 -2.1245184243628289e-07 0.00013191714583851328 9.421602668803024e-05 0.0007213716927396201
3.862 0.9999682671730717 0.9998191268144964 1.000103076760263 -1.7975862340452135e-05 -2.1564250330299504e-05 -3.0052194241667858e-05 -2.081300071482921e-05 2.3397252049351904e-12 -2.2466578915252918e-07 3.1815277876643854e-05 2.272636136452279e-05 0.00010663400740226363 1.000000001122219 0.9998417941333407 0.9999999787271256 1.6064379027296992e-10 1.4398242787968877e-09 1.4396105666847461e-09 1.5980009313600375e-10 -1.940026903323562e-10 -2.23793835456718e-07 1.1922840369764013e-09 3.7037354396393264e-08 2.861028990473663e-08 0.9998754278453591 0.9997528027626206 1.0045070797559477 0.0004650769178494118 -0.0006448791688254121 -2.678911364009776e-07 -3.407813269396934e-07 -3.239217371576264e-11 -2.97116891210433e-07 0.0002243874562652593 0.00016032115389087574 0.008202382141334655 0.9999957937469974 0.9998387888646265 1.0000892582090684 -2.7325383608466405e-07 -5.621426566973696e-06 -5.742998262470056e-06 -3.795032265861987e-07 -1.7387559378664546e-10 -2.2389831232060579e-07 4.2065040608609414e-06 3.005007511328989e-06 8.925818198516456e-05 0.9999995722546219 0.9998414877996912 1.0000100774515945 -2.6241266071605137e-09 -6.072271696652816e-07 -6.084846611772992e-07 -3.7995113705892516e-09 -1.919755049935274e-10 -2.2380446220023956e-07 4.277449970647758e-07 3.0745677329610516e-07 1.007740999778861e-05 1.000122958020325 0.9999296209636309 0.9993780944856315 -9.679794019659366e-06 5.924865478726391e-05 0.00015217864914164727 0.00012763838734531014 3.720255305431465e-09 -2.1617751288690337e-07 0.0001322382752051898 9.444553320032605e-05 0.000674321749575005
3.872 0.9999683137391936 0.9998191601618275 1.0001007559636121 -1.802653213035146e-05 -2.1465460172128974e-05 -2.9946210977689167e-05 -2.0835935623892553e-05 3.2191259006054565e-12 -2.2852333566256618e-07 3.176832357618464e-05 2.2692815131197985e-05 0.0001044181288110025 1.0000000011222236 0.9998417942186597 0.9999999787272041 1.6107851641165088e-10 1.4398518208973104e-09 1.4396197952493522e-09 1.597979545124236e-10 -1.9314944412729319e-10 -2.2763645112592586e-07 1.1808039265953416e-09 3.7038317289872114e-08 2.8883633343832833e-08 0.9998661694720942 0.9997461900029494 1.004536779060247 0.0004181344323357534 -0.0005996616276462873 -2.3866440371441827e-07 -3.2116490173226585e-07 -3.1212092685334544e-11 -3.3065300001819246e-07 0.00023730810860240106 0.00016955416450310285 0.008069072014244411 0.9999957938215243 0.9998387890032149 1.0000892108409762 -2.746489635898461e-07 -5.619952874330705e-06 -5.741523589138751e-06 -3.808435276013605e-07 -1.7295150233409541e-10 -2.2774353217535324e-07 4.206429408861652e-06 3.004948924103083e-06 8.92108113472071e-05 0.9999995722547128 0.9998414878850765 1.0000100769455098 -2.638851338606289e-09 -6.072118954394775e-07 -6.084694056886416e-07 -3.814605922752105e-09 -1.9111436574385362e-10 -2.2764735254233755e-07 4.277448713032461e-07 3.0745127785231837e-07 1.0076901824657948e-05 1.0001233994902206 0.9999299363502547 0.99942624386248 -7.793336675281426e-06 5.800149724202933e-05 0.00015130621122897304 0.00012823355300614517 3.719979323006825e-09 -2.1996170683521457e-07 0.00013254062473788396 9.466163466743445e-05 0.0006276158612058424
3.882 0.9999683604936063 0.9998191936450961 1.0000984425733983 -1.8076811966683588e-05 -2.136679065759452e-05 -2.984027566692433e-05 -2.0858548764418675e-05 4.139061921657013e-12 -2.324435224970141e-07 3.17211818723304e-05 2.2659135069423156e-05 0.00010221395412762488 1.0000000011222252 0.9998417943054122 0.999999978727207 1.6148143216577257e-10 1.4398716427932686e-09 1.439636350367836e-09 1.5975095440568436e-10 -1.9225539664905316e-10 -2.3154109454718478e-07 1.1645289770321712e-09 3.7038850312363255e-08 2.9256946843018098e-08 0.9998577061801777 0.9997401455209066 1.0045672304516777 0.00037392572190092965 -0.0005543706745417159 -2.083713168355817e-07 -2.9930795360850406e-07 -3.000515549893381e-11 -3.6204563822735984e-07 0.0002485308544852073 0.0001775741083885788 0.007946026587598425 0.9999957938965367 0.9998387891435866 1.0000891634848679 -2.760434028048434e-07 -5.6184792089493135e-06 -5.740048913374062e-06 -3.8218317111605496e-07 -1.7198688142676915e-10 -2.316508659936293e-07 4.206354288964504e-06 3.0048900149267326e-06 8.916345281320693e-05 0.999999572254801 0.9998414879718962 1.0000100764393631 -2.653607272010487e-09 -6.071966288568603e-07 -6.084541425186878e-07 -3.829744847572383e-09 -1.9021249221916877e-10 -2.3155227967249126e-07 4.277447547283408e-07 3.074457607685963e-07 1.0076393971525852e-05 1.000123825825458 0.9999302409274212 0.9994741830199292 -5.867593951720072e-06 5.673806565015593e-05 0.00015041111088761661 0.00012879219978572396 3.7179732361050895e-09 -2.2380540128950377e-07 0.00013282408352248404 9.486425109063761e-05 0.0005813141547556521
3.892 0.9999684074350803 0.9998192272634479 1.0000961365896284 -1.8126702647521563e-05 -2.126824246630737e-05 -2.97343894726356e-05 -2.088084104208311e-05 5.099016661563597e-12 -2.3642727197244177e-07 3.1673853990425244e-05 2.262532205749054e-05 0.00010002174160168072 1.000000001122223 0.9998417943936212 0.9999999787271447 1.6185499952463784e-10 1.4398755750868747e-09 1.4396532176185017e-09 1.596809021267092e-10 -1.913220562071327e-10 -2.3550869593200057e-07 1.148605864134621e-09 3.703911834987125e-08 2.9608880789751585e-08 0.9998500098999678 0.9997346492612965 1.004597878127396 0.00033270623487918077 -0.0005096586753498838 -1.77346257747547e-07 -2.755149902172553e-07 -2.8772788196970466e-11 -3.910021203300249e-07 0.00025818526736588065 0.00018447351576412728 0.007834505776853204 0.9999957939720346 0.999838789285766 1.0000891161407546 -2.7743715078814485e-07 -5.617005579148966e-06 -5.738574242423353e-06 -3.8352213591586327e-07 -1.7098234757998906e-10 -2.3562124318429084e-07 4.206278695398408e-06 3.0048307835688753e-06 8.91161064003136e-05 0.9999995722548864 0.9998414880601724 1.0000100759331663 -2.6683905920507425e-09 -6.071813779594606e-07 -6.084388791066003e-07 -3.844906139107011e-09 -1.8927097457262536e-10 -2.355201736310256e-07 4.2774465412878383e-07 3.07440239370748e-07 1.0075886149443911e-05 1.0001242363993958 0.9999305342476045 0.9995218947697676 -3.904179626148696e-06 5.5457811574306126e-05 0.00014949433049825492 0.00012931468196059948 3.714272825547309e-09 -2.2770960651757582e-07 0.00013308853431252967 9.505329792609054e-05 0.0005354909174836092
3.902 0.9999684545623896 0.9998192610160294 1.0000938380121809 -1.8176204981651844e-05 -2.1169816268390635e-05 -2.9628553540923156e-05 -2.0902813369949173e-05 6.0975440853760585e-12 -2.404755178347789e-07 3.162634114286148e-05 2.2591376964498602e-05 9.784176977193069e-05 1.0000000011222183 0.9998417944833106 0.9999999787270246 1.6219553440965307e-10 1.4398612394045075e-09 1.4396723393234348e-09 1.596019568374251e-10 -1.9035023781707592e-10 -2.3954019748293204e-07 1.1378545623623995e-09 3.703928367799764e-08 2.983667047783945e-08 0.9998430456721223 0.9997296762349686 1.0046282394726962 0.00029462136060220625 -0.00046607728361565545 -1.459115063172633e-07 -2.5009448455779597e-07 -2.7516012001049056e-11 -4.1731605897084876e-07 0.0002664129448332819 0.0001903535003599032 0.007735127829390786 0.9999957940480186 0.999838789429776 1.0000890688086421 -2.7883021197436793e-07 -5.61553198771843e-06 -5.73709957459549e-06 -3.848604079970918e-07 -1.6993893184478167e-10 -2.396556058405558e-07 4.206202613374101e-06 3.0047712234457785e-06 8.9068772057724e-05 0.9999995722549698 0.9998414881499299 1.000010075426925 -2.6832063761757896e-09 -6.071661454169262e-07 -6.084236133560005e-07 -3.860075959993392e-09 -1.8829063385746406e-10 -2.395519765005898e-07 4.2774456608766403e-07 3.0743472455739615e-07 1.0075378036523176e-05 1.0001246305909484 0.9999308158672503 0.9995693626607822 -1.9048019182527173e-06 5.416024116560029e-05 0.0001485568343843686 0.00012980136909050477 3.708914040284701e-09 -2.3167536348550762e-07 0.00013333385316572716 9.522868583088678e-05 0.000490241006630518
3.912 0.9999685018743106 0.9998192949019917 1.000091546840813 -1.8225319792681433e-05 -2.1071512721904798e-05 -2.9522769004829873e-05 -2.0924466669763086e-05 7.134158578097817e-12 -2.445892041660174e-07 3.157864454159982e-05 2.255730065923524e-05 9.567433963202474e-05 1.0000000011222114 0.9998417945745047 0.9999999787268535 1.6248775245423258e-10 1.4398348115467493e-09 1.4397004377362678e-09 1.5952040384806714e-10 -1.893402919135869e-10 -2.4363655333085437e-07 1.1345517486849294e-09 3.7039448203218764e-08 2.989845121256494e-08 0.9998367734187404 0.9997251977854258 1.0046579076216782 0.00025972298566951323 -0.0004240773066764063 -1.1437517986557196e-07 -2.233547474809831e-07 -2.6236104042593324e-11 -4.408574058488125e-07 0.0002733609284802171 0.00019531905581519142 0.007647959035751531 0.9999957941244892 0.9998387895756404 1.0000890214885363 -2.802226019838827e-07 -5.61405842849586e-06 -5.735624903653389e-06 -3.8619798129282573e-07 -1.688574896701815e-10 -2.4375490767143477e-07 4.2061260302419076e-06 3.0047113292791885e-06 8.902144970970712e-05 0.9999995722550514 0.9998414882411931 1.0000100749206466 -2.69806933518275e-09 -6.071509251757003e-07 -6.084083385394072e-07 -3.8752474050345614e-09 -1.872726302301962e-10 -2.4364864250696863e-07 4.2774448285225945e-07 3.074292220721837e-07 1.007486944017836e-05 1.0001250077861354 0.9999310853478821 0.9996165709861111 1.2874866235972274e-07 5.284491599826486e-05 0.00014759956869161886 0.00013025264519535702 3.7019356416229083e-09 -2.3570374298124073e-07 0.00013355990916778365 9.539032047164085e-05 0.0004456897289697617
3.922 0.9999685493696236 0.999819328920488 1.000089263075167 -1.8274047906218124e-05 -2.0973332473440323e-05 -2.941703699533183e-05 -2.0945801864598006e-05 8.207769230301663e-12 -2.487692870477964e-07 3.1530765408978655e-05 2.2523094017938946e-05 9.351977700446246e-05 1.0000000011222028 0.9998417946672283 0.9999999787266445 1.627180582718863e-10 1.4398086873970425e-09 1.4397376539628154e-09 1.5944092208415042e-10 -1.8829307391762965e-10 -2.477987296641013e-07 1.1378568973357039e-09 3.703964088462088e-08 2.981754425028964e-08 0.9998311495498312 0.9997211827379582 1.0046865507794014 0.0002279861179699545 -0.0003840122255794852 -8.302926576845985e-08 -1.956003958491199e-07 -2.493414493718274e-11 -4.615669276253361e-07 0.00027917622569225786 0.00019947514030271574 0.0075726202193956175 0.9999957942014461 0.9998387897233845 1.00008897418045 -2.8161433513499206e-07 -5.6125848891408395e-06 -5.734150229323823e-06 -3.875348515350983e-07 -1.6773888855005754e-10 -2.479201142841165e-07 4.206048945144629e-06 3.0046511040387563e-06 8.89741393296627e-05 0.999999572255132 0.9998414883339855 1.0000100744143439 -2.712993467013173e-09 -6.071357041610161e-07 -6.083930547514754e-07 -3.890416549126705e-09 -1.8621726641860722e-10 -2.4781113807097654e-07 4.2774440121636744e-07 3.0742373775878544e-07 1.0074360392559966e-05 1.0001253673795254 0.9999313422571328 0.9996635047877314 2.194610715837769e-06 5.1511453588885556e-05 0.00014662346128583038 0.00013066890795653373 3.6933765973727214e-09 -2.397958433578901e-07 0.00013376656425562061 9.553810240455953e-05 0.0004020084426795195
3.932 0.9999685970471113 0.999819363070673 1.0000869867147684 -1.8322390137863088e-05 -2.0875276168114523e-05 -2.931135864799755e-05 -2.0966819874029984e-05 9.317254889870109e-12 -2.530167331308607e-07 3.148270497828236e-05 2.2488757924572457e-05 9.137843502782056e-05 1.000000001122193 0.9998417947615059 0.999999978726412 1.6288629019939986e-10 1.4397953433219582e-09 1.439771699389415e-09 1.5937149982932157e-10 -1.8720999559827507e-10 -2.5202770583440416e-07 1.1452210566588153e-09 3.703985146455488e-08 2.965101768186251e-08 0.9998261283806723 0.9997175984137744 1.0047139089667974 0.00019932478575297036 -0.0003461445442619078 -5.214774484090362e-08 -1.6712932601326086e-07 -2.361124526380648e-11 -4.794487150855351e-07 0.00028400144166287444 0.00020292355557601714 0.007508398570362935 0.9999957942788894 0.9998387898730319 1.0000889268843962 -2.8300541112364407e-07 -5.6111113574025735e-06 -5.732675564049704e-06 -3.8887101112920405e-07 -1.6658393925618e-10 -2.5215220419464493e-07 4.2059713697917774e-06 3.0045905593719023e-06 8.892684097884869e-05 0.999999572255212 0.9998414884283328 1.0000100739080322 -2.727978972135364e-09 -6.071204707578984e-07 -6.083777739223077e-07 -3.905574932193117e-09 -1.8512611226919434e-10 -2.520404416919894e-07 4.2774432650984667e-07 3.0741828183204475e-07 1.0073851107351082e-05 1.000125708775578 0.9999315861697019 0.9997101498583039 4.290862622588276e-06 5.015952762440464e-05 0.00014562942167885355 0.00013105056793389762 3.6832767494439633e-09 -2.439527905090569e-07 0.00013395367315279443 9.567192703591819e-05 0.00035943979751688513
3.942 0.999968644905559 0.9998193973517048 1.00008471775902 -1.8370347289762698e-05 -2.0777344454847144e-05 -2.9205735097820514e-05 -2.0987521612976093e-05 1.0461546188882088e-11 -2.573325213854566e-07 3.143446448423566e-05 2.2454293264183268e-05 8.925069677813913e-05 1.0000000011221823 0.9998417948573627 0.9999999787261653 1.6300879384284055e-10 1.4397984154307146e-09 1.4397832845100705e-09 1.5932480207375777e-10 -1.860918345326011e-10 -2.5632447271759216e-07 1.154395016355832e-09 3.70400682454255e-08 2.944844250870448e-08 0.9998216633491338 0.9997144115012941 1.0047397888451508 0.00017360666106251227 -0.0003106541183317589 -2.1984878306500545e-08 -1.382301166930152e-07 -2.226855487829369e-11 -4.945615877730787e-07 0.00028797147988338654 0.0002057605907979525 0.007454355120526136 0.9999957943568197 0.9998387900246084 1.0000888796003835 -2.84395813694483e-07 -5.609637829831066e-06 -5.731200927061901e-06 -3.902064472914454e-07 -1.653940185289756e-10 -2.56452167722519e-07 4.205893319920278e-06 3.0045297098469972e-06 8.887955477479335e-05 0.9999995722552913 0.9998414885242598 1.0000100734017192 -2.743008739541367e-09 -6.071052207815098e-07 -6.083625155052329e-07 -3.9207102214307494e-09 -1.8399972454019765e-10 -2.563375449374554e-07 4.2774426872728087e-07 3.0741286713892775e-07 1.0073341834593768e-05 1.0001260313898837 0.9999318166682445 0.9997564927406011 6.415532506681361e-06 4.878886792992889e-05 0.0001446183409907335 0.0001313980477966066 3.671677053225265e-09 -2.481757343492291e-07 0.0001341210834167068 9.579168466173322e-05 0.000318339431768813
3.952 0.9999686929437548 0.9998194317627426 1.0000824562071964 -1.841792016332747e-05 -2.0679537989397155e-05 -2.910016746496459e-05 -2.1007907995773256e-05 1.1640009141958336e-11 -2.617176419083817e-07 3.138604515003657e-05 2.2419700913534075e-05 8.713697816994917e-05 1.0000000011221708 0.9998417949548241 0.9999999787259023 1.6310597593208736e-10 1.4398119133742342e-09 1.4397604846608998e-09 1.593135713483871e-10 -1.8493975688509256e-10 -2.6069003381411804e-07 1.1643222870650549e-09 3.7040277428124814e-08 2.923247546105312e-08 0.9998177080327252 0.9997115887843773 1.0047640572330112 0.0001506660745933158 -0.0002776477000084907 7.226244789711434e-09 -1.0917979791703841e-07 -2.090765828656553e-11 -5.070100134487193e-07 0.00029121122770089063 0.00020807537162233932 0.007409420682568135 0.9999957944352367 0.9998387901781385 1.0000888323284103 -2.8578552266437096e-07 -5.608164312598488e-06 -5.729726330862068e-06 -3.9154114792594704e-07 -1.6416952079954373e-10 -2.608210082004623e-07 4.205814803580887e-06 3.0044685641770977e-06 8.88322808098372e-05 0.9999995722553708 0.9998414886217918 1.000010072895404 -2.7580628666635385e-09 -6.070899605868688e-07 -6.083472918417597e-07 -3.935809224889473e-09 -1.8283923258924328e-10 -2.6070345095565547e-07 4.277442330335161e-07 3.0740750055147955e-07 1.0072832727695873e-05 1.0001263346503138 0.9999320333441886 0.9998025207247229 8.566607521771651e-06 4.7399260204789e-05 0.00014359109194370893 0.0001317117815639123 3.6586189523018927e-09 -2.524658494600269e-07 0.00013426863558674369 9.58972605806666e-05 0.0002792456283870055
3.962 0.9999687411604903 0.9998194663029495 1.0000802020584492 -1.84651095752089e-05 -2.058185742863176e-05 -2.899465684328261e-05 -2.102797994286017e-05 1.2851164725415812e-11 -2.6617309687374393e-07 3.133744818044721e-05 2.2384981736109397e-05 8.503773133333401e-05 1.0000000011221586 0.999841795053916 0.9999999787256134 1.6318510100809832e-10 1.4398247186464217e-09 1.4397102539218964e-09 1.5934455919729725e-10 -1.837545281781931e-10 -2.6512540588137563e-07 1.174484221535335e-09 3.704042744283684e-08 2.9012376047275982e-08 0.9998142169730456 0.9997090977330177 1.0047866338544593 0.0001303152569613082 -0.000247169091315389 3.527481903478196e-08 -8.024193959928211e-08 -1.9529461032810308e-11 -5.169024126018914e-07 0.0002938341135717392 0.00020994883335955593 0.007372475875903875 0.9999957945141394 0.9998387903336488 1.0000887850684652 -2.871745317567815e-07 -5.606690816799561e-06 -5.728251768613277e-06 -3.92875105984179e-07 -1.6291164422123062e-10 -2.652597410723502e-07 4.205735814492988e-06 3.0044071203245703e-06 8.878501908520027e-05 0.99999957225545 0.9998414887209552 1.0000100723890764 -2.7731340466146376e-09 -6.070747008268186e-07 -6.083320957641252e-07 -3.950865583296974e-09 -1.8164560045179096e-10 -2.65139176779308e-07 4.27744211683669e-07 3.074021743167219e-07 1.0072323813429056e-05 1.0001266179980766 0.9999322357984926 0.9998482218433052 1.0742042503508905e-05 4.599054555421682e-05 0.0001425485288762421 0.00013199221386362548 3.6441449429187145e-09 -2.5682433166206867e-07 0.0001343961634188652 9.598853526719681e-05 0.00024299405680138904
3.972 0.9999687895545589 0.9998195009714897 1.0000779553118175 -1.8511916366498402e-05 -2.0484303421486743e-05 -2.888920430051989e-05 -2.104773838243684e-05 1.4094182214202663e-11 -2.706999002717212e-07 3.128867476652307e-05 2.235013658560887e-05 8.295344860059381e-05 1.0000000011221457 0.9998417951546648 0.9999999787252908 1.632327667622162e-10 1.4398309006131605e-09 1.4396568690497557e-09 1.5941703199222233e-10 -1.8253704728925137e-10 -2.69631618189173e-07 1.1836453928689296e-09 3.7040407645286356e-08 2.8813124784925498e-08 0.9998111463216883 0.9997069069662283 1.004807483800519 0.00011235377665737468 -0.00021920916651336592 6.197308926137996e-08 -5.166501443990744e-08 -1.8135434228700565e-11 -5.244461819670401e-07 0.0002959414036263516 0.00021145322392548285 0.007342413467509006 0.9999957945935287 0.9998387904911649 1.0000887378205394 -2.885628546894517e-07 -5.6052173489919314e-06 -5.726777215873844e-06 -3.9420832228021865e-07 -1.6162155316295793e-10 -2.6976939429870234e-07 4.205656336435476e-06 3.0043453685401317e-06 8.873776952105457e-05 0.9999995722555289 0.9998414888217754 1.0000100718827283 -2.7882354431895078e-09 -6.070594477187632e-07 -6.083169030402194e-07 -3.965879820328457e-09 -1.8041964310912887e-10 -2.69645751462428e-07 4.277441851853945e-07 3.0739686656720315e-07 1.0071815076405728e-05 1.0001268808886883 0.9999324236423373 0.9998935848648959 1.293976803155912e-05 4.456261982711708e-05 0.00014149148776253023 0.00013223979921194872 3.6282975669438957e-09 -2.612523974977343e-07 0.0001345034941941131 9.606538459814564e-05 0.00021089237105656935
3.982 0.9999688381247579 0.9998195357675314 1.0000757159662381 -1.8558341389768455e-05 -2.038687660377842e-05 -2.8783810893968684e-05 -2.106718424712875e-05 1.536779326917177e-11 -2.7529907859229385e-07 3.1239726098399136e-05 2.2315166314956174e-05 8.088466708503536e-05 1.000000001122132 0.999841795257096 0.9999999787249358 1.6322555652976222e-10 1.439832895641385e-09 1.4396278946807434e-09 1.59525744610943e-10 -1.8128808274490868e-10 -2.742097130905282e-07 1.1893593164619626e-09 3.704008688115888e-08 2.8689640353168305e-08 0.9998084543246295 0.9997049865998735 1.004826610006771 9.65762308184615e-05 -0.00019371581208471651 8.715683450769736e-08 -2.368100185634841e-08 -1.6727179704471338e-11 -5.298313659670242e-07 0.000297622099689692 0.00021265203680244162 0.007318183348382951 0.9999957946734037 0.9998387906507124 1.0000886905846345 -2.8995051497487196e-07 -5.60374390649862e-06 -5.725302645519187e-06 -3.955408021513311e-07 -1.603000904142712e-10 -2.7435100982408955e-07 4.2055763546714434e-06 3.00428330017833e-06 8.86905320327893e-05 0.9999995722556078 0.9998414889242793 1.0000100713763613 -2.8033906944804955e-09 -6.070441986616651e-07 -6.083016859911997e-07 -3.980857178226328e-09 -1.7916248691792143e-10 -2.742242167554216e-07 4.2774413260103907e-07 3.0739155445954626e-07 1.0071306570088398e-05 1.0001271227928585 0.9999325964977581 0.9999385992856662 1.5157697941694064e-05 4.311543277684611e-05 0.00014042078623629307 0.00013245500131693684 3.611120056937517e-09 -2.657512825665099e-07 0.00013459044910124537 9.612768013110292e-05 0.00018491997453483745
3.992 0.9999688868698868 0.9998195706902434 1.0000734840205479 -1.8604385489989722e-05 -2.0289577601482907e-05 -2.867847768801008e-05 -2.1086318468138743e-05 1.6671051112919225e-11 -2.799716706177906e-07 3.119060337689561e-05 2.228007178480858e-05 7.883197373583685e-05 1.0000000011221175 0.9998417953612379 0.9999999787245619 1.6314923667201184e-10 1.4398397193574087e-09 1.4396363215290874e-09 1.596674063750934e-10 -1.8000877655359678e-10 -2.7886074597155357e-07 1.1889042521102209e-09 3.7039407603740096e-08 2.8705804414392254e-08 0.9998061016642037 0.9997033084924378 1.0048440461045893 8.277832506789129e-05 -0.00017060303384001038 1.1068567296333375e-07 3.495802267265118e-09 -1.5305312771201253e-11 -5.332577977419568e-07 0.0002989533008268543 0.0002136002759506877 0.007298821954625853 0.9999957947537639 0.9998387908123182 1.000088643360762 -2.9133752784078025e-07 -5.602270480981301e-06 -5.72382804451741e-06 -3.96872548750804e-07 -1.5894807279715228e-10 -2.7900564145566585e-07 4.205495867316019e-06 3.004220916613208e-06 8.864330660680723e-05 0.9999995722556866 0.999841489028494 1.0000100708699882 -2.8186142851567383e-09 -6.070289450392638e-07 -6.082864313527701e-07 -3.995800809753639e-09 -1.7787504218833988e-10 -2.788756282183921e-07 4.277440447739569e-07 3.0738623286013193e-07 1.0070798440068165e-05 1.0001273431972992 0.9999327539982241 0.9999832553196081 1.7393736310155812e-05 4.164898705452693e-05 0.00013933722362727773 0.00013263829240357832 3.592656387137726e-09 -2.7032224104497923e-07 0.00013465684369865817 9.617528943949754e-05 0.00016772566075625697
4.002 0.9999689357887476 0.9998196057387981 1.0000712594734729 -1.8650049491534683e-05 -2.019240703893901e-05 -2.857320576188185e-05 -2.1105141971716852e-05 1.800319725831511e-11 -2.84718727706613e-07 3.114130781479286e-05 2.2244853864650713e-05 7.679601079715272e-05 1.0000000011221026 0.9998417954671167 0.9999999787241842 1.6301230893115213e-10 1.439857508867383e-09 1.4396732687797648e-09 1.5984461085068425e-10 -1.7870025566440844e-10 -2.835857853094156e-07 1.1810660957144638e-09 3.703847314893409e-08 2.8888601187932166e-08 0.9998040516792122 0.9997018464036902 1.0048598497990213 7.076150953805438e-05 -0.00014975923845334538 1.3244326273768802e-07 2.9669801421870874e-08 -1.3871662336563108e-11 -5.349320914561066e-07 0.000300000900855205 0.00021434496063221494 0.007283468695919569 0.9999957948346095 0.9998387909760109 1.0000885961489376 -2.9272388544691984e-07 -5.600797065982914e-06 -5.722353422066922e-06 -3.9820355965265895e-07 -1.5756692046041275e-10 -2.8373435657261194e-07 4.20541488659673e-06 3.0041582310488634e-06 8.859609331087184e-05 0.9999995722557651 0.9998414891344463 1.0000100703636248 -2.8338977131274275e-09 -6.070136804722568e-07 -6.082711482358008e-07 -4.010708380043737e-09 -1.7655837854342488e-10 -2.836010542062216e-07 4.277439305406061e-07 3.073809258573726e-07 1.0070290823602295e-05 1.0001275416054556 0.999932895789158 1.0000275438873638 1.964578391954612e-05 4.016333705495132e-05 0.00013824158102399977 0.0001327901525548169 3.5729500270040115e-09 -2.74966542099994e-07 0.00013470248846179708 9.62080765075495e-05 0.00016189290755839255
4.012 0.9999689848801467 0.9998196409123703 1.0000690423236254 -1.8695334200637917e-05 -2.0095365546343646e-05 -2.8467996202308874e-05 -2.112365567932665e-05 1.9362329160577992e-11 -2.895413140821401e-07 3.109184062686892e-05 2.2209513425618698e-05 7.477748176642674e-05 1.0000000011220864 0.9998417955747603 0.9999999787238104 1.628429320080313e-10 1.4398830556190767e-09 1.4397144692748476e-09 1.6006452147090687e-10 -1.7736411521644264e-10 -2.883859133288075e-07 1.1673986182355789e-09 3.70375563967739e-08 2.9196428990181942e-08 0.9998022704828381 0.9997005760802196 1.0048740969062018 6.0336358861282805e-05 -0.00013105457902997338 1.5233740315987662e-07 5.4664961359453986e-08 -1.2426819501581646e-11 -5.350620830651047e-07 0.0003008205080916188 0.00021492578842469574 0.007271372261460671 0.9999957949159395 0.9998387911418165 1.000088548949168 -2.9410955930286014e-07 -5.5993236648964965e-06 -5.720878802464959e-06 -3.9953382816054847e-07 -1.5615753826261498e-10 -2.885382365429865e-07 4.2053334300542784e-06 3.0040952620213543e-06 8.854889223614167e-05 0.9999995722558432 0.9998414892421645 1.0000100698572782 -2.8492131795134003e-09 -6.069984077767823e-07 -6.082558606022303e-07 -4.025572857112789e-09 -1.75213371902146e-10 -2.884015769148502e-07 4.2774381123490357e-07 3.073756810248344e-07 1.0069783713176383e-05 1.0001277175381647 0.9999330215284068 1.0000714566038413 2.19117442260145e-05 3.8658587636727806e-05 0.0001371346213676903 0.00013291106906464803 3.5520454589320573e-09 -2.796854718122772e-07 0.00013472718940896338 9.622590218059097e-05 0.0001683746146711205
4.022 0.9999690341428907 0.9998196762101363 1.0000668325694926 -1.8740240422525916e-05 -1.9998453759808333e-05 -2.8362850086382696e-05 -2.1141860515666014e-05 2.0747867297369255e-11 -2.9444050650559393e-07 3.104220301660606e-05 2.2174051330609866e-05 7.277715809309884e-05 1.000000001122069 0.9998417956841972 0.9999999787234338 1.6267059830343018e-10 1.4399032940321774e-09 1.4397383258478104e-09 1.6033186514941274e-10 -1.7600063924166224e-10 -2.9326222519281794e-07 1.1519536068938256e-09 3.703701087244081e-08 2.953209382773124e-08 0.9998007269971002 0.9996994752811774 1.0048868761179348 5.132489029761325e-05 -0.00011434729794191723 1.7029996417883418e-07 7.832553109300667e-08 -1.0973269244578859e-11 -5.338524242693699e-07 0.00030145849087466725 0.00021537588702318737 0.007261889562090807 0.9999957949977542 0.9998387913097632 1.000088501761445 -2.9549451997532153e-07 -5.5978502910482584e-06 -5.719404207566636e-06 -4.008633491230233e-07 -1.5472083952926062e-10 -2.934183749896599e-07 4.205251508088656e-06 3.0040320231846e-06 8.850170342163484e-05 0.9999995722559205 0.9998414893516757 1.0000100693509417 -2.864530763537421e-09 -6.069831406217579e-07 -6.08240590105221e-07 -4.040388800326762e-09 -1.7384176826159104e-10 -2.932782915099796e-07 4.2774370710915474e-07 3.073705499150792e-07 1.0069276905732396e-05 1.0001278705342438 0.9999331308866625 1.0001149857647456 2.4189528850905493e-05 3.7134892739953116e-05 0.0001360170895744948 0.00013300153580658622 3.529986451953598e-09 -2.844803286450426e-07 0.0001347307487900029 9.622862466001196e-05 0.00018567384550590874
4.032 0.9999690835757913 0.9998197116312763 1.0000646302094431 -1.8784768979083875e-05 -1.9901672314368055e-05 -2.8257768467982683e-05 -2.1159757413754537e-05 2.2158600719280463e-11 -2.99417395171356e-07 3.0992396168945445e-05 2.213846842919365e-05 7.079588689694894e-05 1.0000000011220507 0.9998417957954557 0.9999999787230349 1.6251031329880934e-10 1.4399033755372917e-09 1.4397392975038812e-09 1.6064405341542363e-10 -1.746110204327296e-10 -2.9821582994841934e-07 1.1395525377439836e-09 3.703713497797194e-08 2.979015195829909e-08 0.9997993929209443 0.999698523756414 1.0048982845129208 4.356200757851392e-05 -9.948907478796588e-05 1.8628653618364806e-07 1.0051661296228783e-07 -9.511378164879025e-12 -5.315011281825605e-07 0.0003019530709355391 0.00021572259872290074 0.007254479728562243 0.9999957950800522 0.9998387914798793 1.0000884545857498 -2.9687875233061726e-07 -5.596376959580316e-06 -5.71792964291658e-06 -4.021921251176652e-07 -1.5325797471348588e-10 -2.98375879740999e-07 4.205169116465713e-06 3.0039685170321944e-06 8.845452682379485e-05 0.9999995722559974 0.9998414894630091 1.0000100688445965 -2.879834823822308e-09 -6.069678936324901e-07 -6.082253429147027e-07 -4.055159711478426e-09 -1.7244361331194926e-10 -2.982323072107714e-07 4.277436253830221e-07 3.0736556718645444e-07 1.0068770084104223e-05 1.0001280001510144 0.9999332235478346 1.0001581243321676 2.6477062636971724e-05 3.559245391548526e-05 0.00013488971266626735 0.00013306205261838768 3.506817833382606e-09 -2.8935242439510533e-07 0.00013471296581834456 9.621610002750406e-05 0.00021095753426948237
4.042 0.9999691331776615 0.9998197471749709 1.0000624352417384 -1.882892071002572e-05 -1.9805021831901837e-05 -2.815275237626599e-05 -2.117734731819359e-05 2.359342380410673e-11 -3.044730842144541e-07 3.094242125545562e-05 2.210276556110892e-05 6.883459987045478e-05 1.0000000011220307 0.9998417959085646 0.9999999787225948 1.623605720749816e-10 1.4398769707832314e-09 1.4397283283213908e-09 1.6098731912441904e-10 -1.7319633985522025e-10 -3.032478507859607e-07 1.1335816731228942e-09 3.7038072576842725e-08 2.9903891023841154e-08 0.9997982426472939 0.9996977031879186 1.0049084237976849 3.689624211370628e-05 -8.632942673689775e-05 2.0027571912784202e-07 1.2112456327735728e-07 -8.042802380752329e-12 -5.281969506491451e-07 0.0003023354050108058 0.00021598825467144097 0.007248695138625405 0.9999957951628339 0.9998387916521941 1.0000884074220615 -2.982622575424182e-07 -5.594903676525772e-06 -5.7164550975972254e-06 -4.035201703316168e-07 -1.5177025779282604e-10 -3.0341187258711104e-07 4.205086240872548e-06 3.003904737134292e-06 8.84073623495839e-05 0.9999995722560729 0.9998414895761935 1.0000100683382223 -2.895127482678799e-09 -6.069526731363796e-07 -6.082101072911766e-07 -4.069898678515258e-09 -1.7102025240181318e-10 -3.032647461645179e-07 4.277435594252067e-07 3.073607419083628e-07 1.0068262975227968e-05 1.0001281059647615 0.9999332992093795 1.0002008659193335 2.8772288307455934e-05 3.403151877311652e-05 0.00013375319990269736 0.00013309312471133293 3.4825831691576717e-09 -2.94303082820864e-07 0.00013467363743162447 9.61881827900971e-05 0.00024156431215743718
4.052 0.9999691829473183 0.9998197828404053 1.0000602476645435 -1.887269646087659e-05 -1.9708502917196432e-05 -2.8047802828792965e-05 -2.1194631181005798e-05 2.505122287792106e-11 -3.0960869051292725e-07 3.0892279446819277e-05 2.2066943565212602e-05 6.68943233712207e-05 1.0000000011220094 0.9998417960235529 0.9999999787221009 1.6221799906548965e-10 1.4398332324925403e-09 1.4397218182375293e-09 1.613412689083725e-10 -1.7175791030148935e-10 -3.083594245310481e-07 1.134619441056962e-09 3.70398007679359e-08 2.986667950977956e-08 0.9997972531423746 0.9996969971040598 1.0049173972343284 3.118994630096123e-05 -7.471923394760296e-05 2.122679990083362e-07 1.4005719266243784e-07 -6.5687615577160575e-12 -5.241175051984436e-07 0.00030263061211974125 0.00021619090827914203 0.00724417097881529 0.9999957952460985 0.9998387918267361 1.0000883602703676 -2.9964503987133206e-07 -5.593430433646139e-06 -5.714980556303759e-06 -4.0484750581895537e-07 -1.5025828533368013e-10 -3.0852748906385164e-07 4.205002868107605e-06 3.0038406764373406e-06 8.836020992033345e-05 0.999999572256148 0.9998414896912584 1.000010067831808 -2.9104123760655803e-09 -6.069374702078018e-07 -6.081948672937909e-07 -4.084626416448008e-09 -1.695732499104883e-10 -3.0837674565442444e-07 4.2774349707600175e-07 3.0735606448777095e-07 1.0067755479768047e-05 1.0001281875711325 0.9999333575825837 1.00024320477462 3.107317075038761e-05 3.245237935639808e-05 0.00013260824290989444 0.00013309526210280524 3.4573270507366916e-09 -2.9933363893190124e-07 0.00013461255908081988 9.614472644362518e-05 0.0002755776171080797
4.062 0.9999692328835805 0.9998198186267655 1.0000580674759278 -1.891609706320949e-05 -1.9612116160497614e-05 -2.79429208436618e-05 -2.121160995533463e-05 2.6530650089556633e-11 -3.1482534539374615e-07 3.0841971924132015e-05 2.2031003287689402e-05 6.497618962584646e-05 1.0000000011219863 0.9998417961404511 0.9999999787215514 1.6209425659540024e-10 1.4397907754656087e-09 1.4397268220093361e-09 1.6168469797733209e-10 -1.7029628307162381e-10 -3.1355170239221647e-07 1.1407624884142067e-09 3.704219935013956e-08 2.9721183522124725e-08 0.9997964037986922 0.9996963907747364 1.004925307195014 2.631907416889292e-05 -6.451347832402489e-05 2.2228415361682732e-07 1.5724372021310464e-07 -5.090279790299296e-12 -5.194280059397512e-07 0.0003028587189230244 0.0002163450080401021 0.0072406144159178456 0.9999957953298463 0.9998387920035359 1.000088313130664 -3.010270869677565e-07 -5.591957211916991e-06 -5.713506012141708e-06 -4.0617415229112296e-07 -1.4872339906660705e-10 -3.137238787985961e-07 4.204918996994155e-06 3.0037763355586845e-06 8.831306951200448e-05 0.9999995722562218 0.9998414898082336 1.0000100673253502 -2.9256770777583587e-09 -6.069222655912223e-07 -6.081796163429081e-07 -4.099364066462699e-09 -1.6810318370208273e-10 -3.1356945655015474e-07 4.277434323205767e-07 3.073515223025543e-07 1.0067247687237811e-05 1.0001282445854816 0.9999333983928091 1.0002851357649312 3.3377700940224295e-05 3.0855370443806566e-05 0.00013145551581839645 0.00013306897907085563 3.4310934084458625e-09 -3.0444543804512184e-07 0.00013452952554945615 9.608558405815351e-05 0.00031175164769220583
4.072 0.9999692829852697 0.9998198545332405 1.0000558946738622 -1.8959123330232812e-05 -1.9515862149045134e-05 -2.7838107445938845e-05 -2.1228284589631674e-05 2.8030872787482126e-11 -3.2012419406806434e-07 3.0791499879574824e-05 2.199494558250917e-05 6.308144905183919e-05 1.0000000011219614 0.9998417962592896 0.9999999787209468 1.6202292819606213e-10 1.4397684951801054e-09 1.4397361910278578e-09 1.6200227649400904e-10 -1.6881307264179726e-10 -3.18825849233232e-07 1.1493026074800602e-09 3.7045151309033006e-08 2.9526054841324944e-08 0.9997956762711064 0.999695871094196 1.004932253273413 2.217266297483278e-05 -5.5573291594888485e-05 2.3036304590912913e-07 1.7263441675594452e-07 -3.6091503381881226e-12 -5.142805456282807e-07 0.0003030355080834713 0.00021646199910704478 0.007237794087359374 0.9999957954140752 0.999838792182623 1.000088266002951 -3.024083655174856e-07 -5.590483992296583e-06 -5.71203147156905e-06 -4.0750012552122473e-07 -1.471665382468971e-10 -3.190022052375097e-07 4.204834639167485e-06 3.0037117243776195e-06 8.82659411512849e-05 0.9999995722562948 0.9998414899271495 1.0000100668188503 -2.940888190438241e-09 -6.06907040687641e-07 -6.081643607757238e-07 -4.114126887658815e-09 -1.6661112520348336e-10 -3.1884404387856414e-07 4.277433700847499e-07 3.073471122710936e-07 1.006673978107597e-05 1.000128276643155 0.9999334213796971 1.0003266543585267 3.568389950420607e-05 2.9240867795847152e-05 0.00013029567541849083 0.00013301479362521653 3.4039262691451138e-09 -3.096398336217816e-07 0.00013442433180755077 9.601060888679874e-05 0.0003492963570234973
4.082 0.9999693332512101 0.9998198905590212 1.0000537292562128 -1.9001776069621364e-05 -1.9419741477356305e-05 -2.7733363659442993e-05 -2.1244656025472364e-05 2.955065513918572e-11 -3.2550639595504945e-07 3.074086450685268e-05 2.195877130474787e-05 6.121148386326819e-05 1.000000001121934 0.9998417963800983 0.9999999787202829 1.6204580560828112e-10 1.4397745298199282e-09 1.4397368665534595e-09 1.6228520088032755e-10 -1.6730860464956008e-10 -3.2418304505371694e-07 1.1583204804240331e-09 3.70486140585808e-08 2.932371829858763e-08 0.9997950543037253 0.9996954264570325 1.0049383308796145 1.8652108564727795e-05 -4.776741021401371e-05 2.3655848466957198e-07 1.861998137526449e-07 -2.1261448748906135e-12 -5.088138025249656e-07 0.0003031732643866508 0.00021655085013377138 0.0072355303299468515 0.9999957954987859 0.9998387923640268 1.0000882188872235 -3.037888341699246e-07 -5.589010767637992e-06 -5.71055694785982e-06 -4.088254348613778e-07 -1.4558888471741815e-10 -3.243636469711263e-07 4.20474981042078e-06 3.0036468564689425e-06 8.821882488052977e-05 0.9999995722563649 0.9998414900480361 1.0000100663123028 -2.9560043120056753e-09 -6.068917876208572e-07 -6.081491138572366e-07 -4.1289237259650396e-09 -1.6509825865908264e-10 -3.242016871200643e-07 4.277433212119237e-07 3.073428430367233e-07 1.0066231916094647e-05 1.0001282833997278 0.9999334262973384 1.000367756607395 3.7989819941122396e-05 2.7609286360122436e-05 0.00012912936133943094 0.00013293322699179565 3.3758691240333054e-09 -3.149181889871389e-07 0.00013429677389241996 9.591965499362192e-05 0.00038770571708163925
4.092 0.9999693836802279 0.9998199267033009 1.000051571220736 -1.9044056108314236e-05 -1.932375475063471e-05 -2.762869049381821e-05 -2.1260725202761378e-05 3.108899453901762e-11 -3.309731246576007e-07 3.069006698848956e-05 2.192248130163882e-05 5.936782327088417e-05 1.0000000011219032 0.9998417965029079 0.9999999787195477 1.6218814605016105e-10 1.4398028786575933e-09 1.4397227362731906e-09 1.6252762821381927e-10 -1.657843167970078e-10 -3.29624484232655e-07 1.1670147289359844e-09 3.705262780346451e-08 2.913206564518957e-08 0.9997945235537551 0.9996950466317843 1.0049436302455825 1.5670309263238375e-05 -4.0973131508044196e-05 2.4093457554689873e-07 1.979292826790432e-07 -6.427069768684912e-13 -5.031531030986199e-07 0.0003032814205699462 0.00021661850716008223 0.007233686351839628 0.9999957955839767 0.9998387925477793 1.0000881717834686 -3.051684670396834e-07 -5.5875375438316e-06 -5.709082447115705e-06 -4.10150086248364e-07 -1.43991458594692e-10 -3.298093972534906e-07 4.204664519052902e-06 3.0035817407689583e-06 8.817172072764427e-05 0.9999995722564329 0.9998414901709244 1.0000100658056965 -2.9709998985649e-09 -6.068765124526586e-07 -6.081338814999348e-07 -4.143760520324351e-09 -1.6356552396476243e-10 -3.296435806224514e-07 4.2774329171670673e-07 3.073387275426638e-07 1.006572416732999e-05 1.0001282645311933 0.9999334129144047 1.0004084391292647 4.029355152251337e-05 2.5961078452335968e-05 0.00012795719624256644 0.0001328248031099034 3.3469650754388025e-09 -3.2028187551311936e-07 0.00013414664980116912 9.581257788905164e-05 0.00042664788401153525
4.102 0.9999694342711535 0.9998199629652754 1.0000494205650894 -1.908596430825872e-05 -1.9227902578711868e-05 -2.75240889374143e-05 -2.1276493063033684e-05 3.264486997924861e-11 -3.3652556933733646e-07 3.063910849002011e-05 2.18860764080782e-05 5.755216056597579e-05 1.0000000011218686 0.9998417966277502 0.9999999787187254 1.6244248995183515e-10 1.439838430169668e-09 1.4397023711129036e-09 1.6272170192933946e-10 -1.6424132211926044e-10 -3.3515137581789617e-07 1.1748668446638861e-09 3.705727430585916e-08 2.8961335914896672e-08 0.999794071417087 0.999694722635572 1.0049482357717103 1.3150737905288813e-05 -3.5076859476211434e-05 2.435586309948447e-07 2.0782865378039918e-07 8.402048886796706e-13 -4.974107469728416e-07 0.0003033671095538538 0.00021667027979241005 0.0072321604061858355 0.9999957956696468 0.9998387927339107 1.00008812469167 -3.0654727315286627e-07 -5.586064336431605e-06 -5.707607961154215e-06 -4.1147408807465274e-07 -1.4237482386212222e-10 -3.3534066338423744e-07 4.204578760042577e-06 3.003516377132307e-06 8.812462870017489e-05 0.9999995722564974 0.9998414902958455 1.000010065299016 -2.9858826562307368e-09 -6.068612300117861e-07 -6.081186555011837e-07 -4.158644897788478e-09 -1.6201398773191913e-10 -3.3517093335294677e-07 4.277432750933717e-07 3.07334774384424e-07 1.006521656910322e-05 1.0001282197340997 0.9999333810142497 1.000448699089327 4.259322191043011e-05 2.429673192365201e-05 0.00012677978601745331 0.00013269004814476935 3.317257135791009e-09 -3.257322722137152e-07 0.00013397376037699242 9.56892351611048e-05 0.0004658991452155106
4.112 0.9999694850228183 0.9998199993441427 1.0000472772868378 -1.9127501564432733e-05 -1.9132185566991866e-05 -2.7419559961838646e-05 -2.129196055146803e-05 3.421687043129028e-11 -3.42164933697342e-07 3.058799016457153e-05 2.1849557450094573e-05 5.576637221353383e-05 1.0000000011218302 0.9998417967546563 0.9999999787178085 1.6277048091747018e-10 1.4398673084330198e-09 1.439693704507231e-09 1.6285654160342498e-10 -1.6268042596758093e-10 -3.4076494340736824e-07 1.1806893520775725e-09 3.7062628638279665e-08 2.883596047504273e-08 0.9997936868592106 0.9996944466123779 1.004952225650226 1.1026487763748041e-05 -2.997432068348077e-05 2.4449019341379947e-07 2.1591636288135962e-07 2.3206251905420205e-12 -4.916865375572721e-07 0.00030343563238966094 0.00021671016685373222 0.00723087893587551 0.9999957957557952 0.9998387929224531 1.0000880776118186 -3.079252910881311e-07 -5.584591159231677e-06 -5.706133472215158e-06 -4.127974513358286e-07 -1.4074051659719383e-10 -3.4095866795701466e-07 4.2044925193164555e-06 3.003450758806594e-06 8.807754879796815e-05 0.9999995722565578 0.9998414904228311 1.0000100647922527 -3.000690794392864e-09 -6.068459540448585e-07 -6.081034173134722e-07 -4.173587949806321e-09 -1.6044484145459956e-10 -3.4078496913417916e-07 4.2774325413517565e-07 3.0733098493359697e-07 1.0064709183378295e-05 1.0001281487256506 0.9999333303949766 1.000488534181739 4.4886999520317563e-05 2.2616768314417575e-05 0.00012559771997380315 0.00013252949002051106 3.2867876475857618e-09 -3.3127076559315075e-07 0.00013377791017922294 9.554948709368395e-05 0.0005053044753523596
4.122 0.9999695359340589 0.9998200358391041 1.0000451413834657 -1.9168668783235927e-05 -1.9036604309161823e-05 -2.731510453483673e-05 -2.1307128613345303e-05 3.580393708714662e-11 -3.4789243667022543e-07 3.053671316441639e-05 2.1812925253113452e-05 5.401253884960381e-05 1.000000001121787 0.9998417968836597 0.999999978716802 1.6312423135688813e-10 1.439883281027507e-09 1.4397119095061856e-09 1.6292164836814822e-10 -1.6110302501508154e-10 -3.4646642671903495e-07 1.1825369816298017e-09 3.706874214244968e-08 2.879856898846873e-08 0.9997933602540512 0.9996942117168762 1.004955671707556 9.239325706091754e-06 -2.5570521511640154e-05 2.4376389469807516e-07 2.2221732243082135e-07 3.798452015722901e-12 -4.860684549401443e-07 0.0003034908521496819 0.00021674112933549037 0.007229790614883623 0.9999957958424218 0.9998387931134389 1.0000880305439188 -3.093025690590011e-07 -5.583118018955302e-06 -5.704658965779304e-06 -4.1412018718271474e-07 -1.3908931257378045e-10 -3.4666464877381355e-07 4.2044057844366545e-06 3.0033848801239304e-06 8.803048102585928e-05 0.999999572256615 0.9998414905519146 1.0000100642854124 -3.0154726292074035e-09 -6.068306911207951e-07 -6.080881521547251e-07 -4.188600610910743e-09 -1.5885897495166354e-10 -3.46486927131622e-07 4.2774321133395417e-07 3.073273590253875e-07 1.0064202122213452e-05 1.0001280512437578 0.999933260869479 1.0005279426109646 4.717309564394768e-05 2.0921740996153222e-05 0.00012441157103009398 0.00013234365797451183 3.255598388483433e-09 -3.368987496369126e-07 0.00013355890833440879 9.539319727219097e-05 0.0005447536434662666
4.132 0.9999695870037134 0.9998200724493637 1.0000430128523725 -1.92094668599586e-05 -1.894115938713374e-05 -2.721072363310807e-05 -2.1321998187132558e-05 3.740516796405734e-11 -3.5370931293600974e-07 3.0485278650942215e-05 2.177618064878767e-05 5.229296792879398e-05 1.0000000011217403 0.9998417970147937 0.9999999787157229 1.6346836727383985e-10 1.4398881042527228e-09 1.4397563819650877e-09 1.6291249141234998e-10 -1.5950937129661728e-10 -3.5225708002090186e-07 1.1787001239861025e-09 3.7075667417353214e-08 2.8887529303417855e-08 0.999793083232539 0.9996940120051402 1.004958639414374 7.738776284644377e-06 -2.177950846901087e-05 2.4136249062339806e-07 2.2675325597623236e-07 5.27174243503262e-12 -4.806334202359348e-07 0.0003035355236584478 0.00021676531821277783 0.007228861199610293 0.9999957959295269 0.9998387933069014 1.0000879834879879 -3.1067914247624823e-07 -5.581644913607901e-06 -5.703184442641327e-06 -4.154422998518423e-07 -1.3742234839053713e-10 -3.5245985895184066e-07 4.204318553921341e-06 3.0033187430390787e-06 8.7983425397198e-05 0.9999995722566684 0.9998414906831293 1.0000100637785114 -3.0302631566773712e-09 -6.068154392868677e-07 -6.080728610888558e-07 -4.203686355994726e-09 -1.5725722979335144e-10 -3.522780620129589e-07 4.2774314072448454e-07 3.0732390423228545e-07 1.0063695495901712e-05 1.0001279270470564 0.9999331722654496 1.0005669230730059 4.944976633126176e-05 1.9212233303348488e-05 0.0001232218959126548 0.0001321330821303001 3.223731003742931e-09 -3.4261762489623274e-07 0.00013331656937420555 9.522023317875025e-05 0.0005841664108026685
4.142 0.9999696382306238 0.9998201091741274 1.0000408916908683 -1.9249896668116976e-05 -1.884585137651058e-05 -2.7106418242831096e-05 -2.133657019896999e-05 3.901977140896514e-11 -3.596168125233422e-07 3.0433687795178323e-05 2.1739324475678307e-05 5.0610217734333755e-05 1.00000000112169 0.9998417971480922 0.9999999787145918 1.6379158054156245e-10 1.4398861721128606e-09 1.4398104181760238e-09 1.6283831143365444e-10 -1.5790150830920087e-10 -3.581381735978504e-07 1.1691145607261605e-09 3.708349614124651e-08 2.9102477376914396e-08 0.9997928485420573 0.9996938423331059 1.004961188018059 6.4812534142332465e-06 -1.8523984017529103e-05 2.3717426497843757e-07 2.2952748914667928e-07 6.740060164375021e-12 -4.754481168342054e-07 0.0003035715678731697 0.00021678426383792582 0.0072280691109617165 0.9999957960171107 0.9998387935028752 1.000087936444045 -3.1205502297235544e-07 -5.580171839137228e-06 -5.701709920012302e-06 -4.1676378123514665e-07 -1.3574040042533504e-10 -3.5834556710992094e-07 4.20423083831466e-06 3.0032523581638584e-06 8.793638192630977e-05 0.9999995722567192 0.9998414908165087 1.000010063271571 -3.04507405420848e-09 -6.068001942443651e-07 -6.080575606675803e-07 -4.218837002631674e-09 -1.556406713885804e-10 -3.581596428294347e-07 4.277430524676307e-07 3.07320640809773e-07 1.0063189320761859e-05 1.000127775914884 0.9999330644253649 1.0006054747365871 5.1715314031266e-05 1.7488856661467467e-05 0.00012202923536913291 0.00013189829308570943 3.1912265349237574e-09 -3.4842879952428924e-07 0.00013305071406288793 9.503046678049366e-05 0.0006234831277954198
4.152 0.9999696896136339 0.999820146012604 1.000038777896164 -1.9289959067531665e-05 -1.875068085143776e-05 -2.7002189348987204e-05 -2.135084556126224e-05 4.0646126540073e-11 -3.6561620160766646e-07 3.0381941769248113e-05 2.1702357573026005e-05 4.896712247215384e-05 1.000000001121638 0.9998417972835901 0.9999999787134233 1.6409736569520726e-10 1.4398796091410396e-09 1.4398503720352224e-09 1.6272042260692067e-10 -1.5627928988233394e-10 -3.641109928375503e-07 1.1560758377142267e-09 3.7092364439713116e-08 2.93885544682315e-08 0.9997926499174369 0.999693698263302 1.0049633707570786 5.429250735397534e-06 -1.5734821807002568e-05 2.309258192017985e-07 2.3050102306073174e-07 8.201618998686591e-12 -4.7056983253073595e-07 0.00030360029831887607 0.00021679903252410347 0.0072274016838260804 0.999995796105174 0.9998387937013941 1.000087889412104 -3.134302069977152e-07 -5.5786987938551626e-06 -5.70023542121748e-06 -4.1808460990122467e-07 -1.3404474284325697e-10 -3.6432305786629484e-07 4.204142652188617e-06 3.0031857390149755e-06 8.788935061705393e-05 0.9999995722567685 0.9998414909520883 1.0000100627646047 -3.059901600760359e-09 -6.067849540241023e-07 -6.080422746357122e-07 -4.234030711948214e-09 -1.5401015517506927e-10 -3.6413295580638706e-07 4.277429665934644e-07 3.0731759666268013e-07 1.0062683466027478e-05 1.0001275976472226 0.999932937206444 1.0006435972243422 5.3968088999846015e-05 1.5752248724897856e-05 0.00012083411439751424 0.00013163982151147413 3.158125321792772e-09 -3.543336879710692e-07 0.00013276117021112746 9.482377510747318e-05 0.0006626586089566537
4.162 0.999969741151591 0.9998201829640048 1.000036671465367 -1.9329654921065954e-05 -1.8655648385981394e-05 -2.6898037922591403e-05 -2.1364825178191037e-05 4.2283482276294515e-11 -3.7170876297034225e-07 3.0330041734752094e-05 2.166528077230197e-05 4.736681808959192e-05 1.0000000011215842 0.9998417974213225 0.9999999787122208 1.6438784379343652e-10 1.4398672192917753e-09 1.4398608151353636e-09 1.6258915092873817e-10 -1.5464426293564688e-10 -3.7017683942808533e-07 1.1435489736722609e-09 3.7102402495844206e-08 2.9657019103215605e-08 0.9997924819638015 0.999693575980111 1.0049652351198102 4.550597225624964e-06 -1.3350517395777415e-05 2.2207675024502186e-07 2.295549636314071e-07 9.655033305177906e-12 -4.6604730204046385e-07 0.0003036226056136676 0.00021681035483754705 0.007226852036712877 0.9999957961937174 0.9998387939024931 1.0000878423921684 -3.148046924148564e-07 -5.5772257784998814e-06 -5.698760961890276e-06 -4.194047559960872e-07 -1.323363077165752e-10 -3.703936312189638e-07 4.2040540032295e-06 3.003118893532399e-06 8.784233145207091e-05 0.9999995722568166 0.9998414910899035 1.000010062257617 -3.0747434646831105e-09 -6.067697194027652e-07 -6.080270181279754e-07 -4.249237145129115e-09 -1.523667031163896e-10 -3.7019930238783503e-07 4.2774290021931036e-07 3.073147936559706e-07 1.0062177688376994e-05 1.0001273920646077 0.9999327904805838 1.0006812905940632 5.6206490498011785e-05 1.4003071530448661e-05 0.00011963704248243493 0.00013135819776103027 3.1244663914716283e-09 -3.603337123331484e-07 0.00013244777346422824 9.460004081290276e-05 0.0007016580457663207
4.172 0.9999697928433443 0.9998202200275425 1.0000345723954867 -1.9368985106353493e-05 -1.8560754550299597e-05 -2.6793964910612815e-05 -2.137850995387602e-05 4.393070764289366e-11 -3.77895795286523e-07 3.027798883705868e-05 2.1628094893124713e-05 4.5812768123361135e-05 1.0000000011215286 0.9998417975613247 0.9999999787109811 1.6465209301941936e-10 1.4398482892766196e-09 1.4398415025272108e-09 1.62474447666601e-10 -1.529976020975464e-10 -3.763370312102493e-07 1.135379506747714e-09 3.711365636174493e-08 2.9827299758444576e-08 0.9997923400513236 0.9996934722136315 1.0049668231111513 3.817780715585372e-06 -1.1316603542092791e-05 2.096565691046598e-07 2.264318257175821e-07 1.1100140477213881e-11 -4.6192152568356403e-07 0.00030363910501708305 0.00021681872920943982 0.007226416525366004 0.9999957962827402 0.9998387941062079 1.0000877953842333 -3.161784898817753e-07 -5.575752794295878e-06 -5.697286542535764e-06 -4.20724189836892e-07 -1.3061592276470172e-10 -3.765586035997629e-07 4.203964886458234e-06 3.0030518194755822e-06 8.779532439437217e-05 0.9999995722568639 0.9998414912299887 1.0000100617506036 -3.089610253787348e-09 -6.067544913545926e-07 -6.080117911604975e-07 -4.264426662995175e-09 -1.507115646728075e-10 -3.7636000012816145e-07 4.277428572633325e-07 3.073122346000695e-07 1.0061671738856875e-05 1.0001271590080085 0.9999326241342723 1.0007185553200488 5.842896780463754e-05 1.2242009676481803e-05 0.0001184385138228082 0.00013105395149046444 3.090289169562775e-09 -3.6643030099269457e-07 0.00013211036805063005 9.435915270487451e-05 0.0007404542171282667
4.182 0.9999698446877456 0.9998202572024333 1.0000324806834426 -1.940795051194123e-05 -1.8465999906374137e-05 -2.6689971239814764e-05 -2.139190079987773e-05 4.558704370087088e-11 -3.841786148496653e-07 3.02257842094759e-05 2.1590800746249884e-05 4.430878826372916e-05 1.0000000011214725 0.9998417977036331 0.9999999787096998 1.6486995486822287e-10 1.4398260763409875e-09 1.4398062349920616e-09 1.6239756666688245e-10 -1.513396409016289e-10 -3.825929020507333e-07 1.1335140376724217e-09 3.71260431127719e-08 2.986139158673736e-08 0.9997922202218494 0.999693384172141 1.0049681714883312 3.207338853444159e-06 -9.585052918944663e-06 1.9201621758212097e-07 2.2064466881605183e-07 1.2534928801768114e-11 -4.5822655180438704e-07 0.00030365025119430476 0.00021682450382956765 0.007226092747818157 0.9999957963722431 0.9998387943125739 1.0000877483882944 -3.1755162006814304e-07 -5.574279837969538e-06 -5.695812150290144e-06 -4.2204289035874735e-07 -1.288846250637322e-10 -3.8281930797511207e-07 4.203875287710314e-06 3.002984506954828e-06 8.774832939854124e-05 0.9999995722569104 0.9998414913723808 1.0000100612435607 -3.1045225096430027e-09 -6.067392664552544e-07 -6.079965803703761e-07 -4.279577800665862e-09 -1.4904553254773692e-10 -3.826163824074228e-07 4.2774282787445106e-07 3.073099006039507e-07 1.0061165468894651e-05 1.000126898338678 0.9999324380684816 1.000755392274598 6.063402106641975e-05 1.0469768522809157e-05 0.00011723900754560568 0.00013072761129346303 3.0556319900207305e-09 -3.7262489064837907e-07 0.00013174880748241066 9.410100624338158e-05 0.000779025545066892
4.192 0.9999698966836489 0.9998202944878943 1.00003039632607 -1.9446552025707036e-05 -1.8371385009069802e-05 -2.658605782620344e-05 -2.140499863902556e-05 4.7251359043563636e-11 -3.905585544379207e-07 3.01734289850558e-05 2.155339914193733e-05 4.2859067563846774e-05 1.0000000011214154 0.9998417978482839 0.9999999787083785 1.6502427449054746e-10 1.4398081278527838e-09 1.439771657817185e-09 1.6236821051847538e-10 -1.4967180619455984e-10 -3.889458020932018e-07 1.1373372086620487e-09 3.713938600894511e-08 2.977342815189016e-08 0.9997921191073409 0.99969330948314 1.0049693119220267 2.6993151265742622e-06 -8.113685718261238e-06 1.66456560889031e-07 2.1133822606483705e-07 1.3958252677264294e-11 -4.549902224180587e-07 0.0003036564239968119 0.00021682793940389018 0.007225878065009201 0.9999957964622261 0.9998387945216274 1.000087701404351 -3.189241008091006e-07 -5.572806902267065e-06 -5.694337767744559e-06 -4.233608478129294e-07 -1.2714355188559474e-10 -3.8917709325297394e-07 4.203785194486848e-06 3.0029169462289343e-06 8.770134643577566e-05 0.9999995722569571 0.9998414915171153 1.0000100607364886 -3.119497408933517e-09 -6.06724037316555e-07 -6.079813687311204e-07 -4.294681069031315e-09 -1.473693161866526e-10 -3.889697998968687e-07 4.277427978310317e-07 3.0730776289614593e-07 1.0060658886459531e-05 1.0001266099379749 0.9999322321985411 1.000791802709665 6.282020199144073e-05 8.687072411950713e-06 0.00011603898790486498 0.00013037970435581921 3.0205322693246518e-09 -3.78918924797534e-07 0.00013136295520749743 9.382550400407506e-05 0.0008173547130720071
4.202 0.9999699488299111 0.9998203318831461 1.0000283193201207 -1.9484790521551626e-05 -1.8276910409984958e-05 -2.648222558469238e-05 -2.1417804404743135e-05 4.8922740033168976e-11 -3.9703696389400924e-07 3.012092430685531e-05 2.1515890897565748e-05 4.146818343627079e-05 1.000000001121358 0.9998417979953131 0.9999999787070236 1.651119880359566e-10 1.439801811861905e-09 1.4397488238448093e-09 1.623849006008132e-10 -1.4799477849131522e-10 -3.95397098676026e-07 1.144485935562778e-09 3.7153518076279104e-08 2.961304378637155e-08 0.9997920338601838 0.9996932461430162 1.004970271029457 2.27677659583761e-06 -6.865595100982709e-06 1.2868421169730615e-07 1.9708000329343386e-07 1.536784785356852e-11 -4.522348610819642e-07 0.00030365798892761887 0.00021682925517865797 0.007225768592795888 0.9999957965526884 0.999838794733405 1.0000876544324107 -3.202959353662526e-07 -5.571333979948488e-06 -5.692863384208283e-06 -4.246780639181328e-07 -1.2539294207575948e-10 -3.956333260434693e-07 4.203694605523675e-06 3.002849136012292e-06 8.76543755211418e-05 0.9999995722570036 0.9998414916642293 1.0000100602293953 -3.1345378150590802e-09 -6.067087964981757e-07 -6.079661452507854e-07 -4.3097376263966925e-09 -1.4568370046841943e-10 -3.954216198416042e-07 4.277427601053438e-07 3.0730580207556263e-07 1.006015213915172e-05 1.0001262937071627 0.999932006453993 1.0008277882387113 6.4986114386121e-05 6.894662917351071e-06 0.00011483890447043662 0.00013001075612373555 2.985026959896518e-09 -3.853138561083154e-07 0.0001309526852225461 9.353255611299006e-05 0.0008554276666316979
4.212 0.9999700011253916 0.9998203693874108 1.0000262496622638 -1.9522666861254165e-05 -1.8182576662412683e-05 -2.6378475432124016e-05 -2.1430319036238254e-05 5.060031216686339e-11 -4.036152112034741e-07 3.0068271329021016e-05 2.14782768385951e-05 4.0141106882566214e-05 1.0000000011212995 0.9998417981447587 0.9999999787056454 1.6514504576834426e-10 1.4398086164985222e-09 1.4397406142543788e-09 1.6243995659098595e-10 -1.4630916886306176e-10 -4.0194817584109627e-07 1.1524722150882148e-09 3.7168388008133624e-08 2.9433394119092445e-08 0.9997919620955968 0.9996931924755053 1.0049710702120174 1.9253891915823814e-06 -5.8085997450999295e-06 7.203141123533997e-08 1.7555162338628892e-07 1.676209875260732e-11 -4.499779128752972e-07 0.0003036553359778469 0.000216828660588692 0.007225758610787414 0.9999957966436305 0.9998387949479435 1.0000876074724823 -3.216671115906013e-07 -5.56986106984023e-06 -5.6913889963773936e-06 -4.25994546113729e-07 -1.2363446140754504e-10 -4.0218938886869685e-07 4.203603532257547e-06 3.0027810855506106e-06 8.760741671565419e-05 0.9999995722570496 0.99984149181376 1.0000100597222896 -3.1496319910982162e-09 -6.066935425761999e-07 -6.079509068932898e-07 -4.324755480511028e-09 -1.4398953301855355e-10 -4.0197322581256293e-07 4.2774271986783984e-07 3.073040214619664e-07 1.0059645428429996e-05 1.0001259495671833 0.9999317607784329 1.0008633508187799 6.713041453320018e-05 5.093297119466601e-06 0.00011363919230610352 0.00012962128998961946 2.949152124815738e-09 -3.918111443412016e-07 0.0001305178826527731 9.322208065868585e-05 0.0008932328782534327
4.222 0.9999700535689514 0.999820406999913 1.0000241873490792 -1.9560181903582748e-05 -1.8088384324343682e-05 -2.627480828351943e-05 -2.1442543473642624e-05 5.22831537377972e-11 -4.102946816034248e-07 3.001547120756771e-05 2.144055779183405e-05 3.888319381935795e-05 1.0000000011212409 0.9998417982966581 0.9999999787042513 1.6513799020007876e-10 1.439822318899933e-09 1.4397452631919503e-09 1.6252435546759627e-10 -1.4461606149023638e-10 -4.0860043475686775e-07 1.1598742012459145e-09 3.718409061700229e-08 2.9265339434844113e-08 0.9997919018466356 0.999693147099294 1.0049717252108037 1.6330458057450331e-06 -4.914729687136823e-06 -1.3637234557713101e-08 1.4310159078914465e-07 1.8139870700967214e-11 -4.4823252809184547e-07 0.00030364890058012854 0.00021682637489728595 0.007225840323527409 0.9999957967350509 0.9998387951652807 1.000087560524572 -3.230376143800048e-07 -5.568388177929531e-06 -5.689914606755789e-06 -4.273103042558609e-07 -1.218680240830339e-10 -4.088466825243353e-07 4.20351199055654e-06 3.002712808544013e-06 8.756047009572199e-05 0.9999995722570955 0.9998414919657449 1.0000100592151802 -3.1647651191177157e-09 -6.066782816120583e-07 -6.079356552433303e-07 -4.339743739021713e-09 -1.4228811338335944e-10 -4.086260190007639e-07 4.277426890267743e-07 3.0730244480966395e-07 1.0059138911734793e-05 1.000125577458411 0.9999314951293291 1.0008984927328164 6.92518114237838e-05 3.2837459227644705e-06 0.00011244027212598359 0.0001292118269877824 2.9129426357180514e-09 -3.9841225892768723e-07 0.0001300584442998451 9.289400408108159e-05 0.0009307607986773107
4.232 0.9999701061594549 0.99982044471988 1.000022132377058 -1.9597336518912138e-05 -1.7994333953510473e-05 -2.617122504749101e-05 -2.1454478656042548e-05 5.3970138930527186e-11 -4.1707677879520135e-07 2.9962525087654244e-05 2.1402734576225e-05 3.7700157783990444e-05 1.000000001121181 0.9998417984510497 0.999999978702847 1.6509764482042667e-10 1.439833892170109e-09 1.4397605945413452e-09 1.6263019882386694e-10 -1.429164632957768e-10 -4.1535529365556116e-07 1.1663149869148233e-09 3.720079632011341e-08 2.91161128148927e-08 0.999791851532618 0.999693108905344 1.0049722452691103 1.3895423238267439e-06 -4.159749212828848e-06 -1.4342042657960078e-07 9.411059643371587e-08 1.950003412583879e-11 -4.470080939805966e-07 0.00030363917045707204 0.00021682263721148543 0.007226003901467813 0.9999957968269505 0.9998387953854545 1.0000875135886855 -3.244074374824039e-07 -5.566915313941373e-06 -5.688440217373736e-06 -4.2862534532441864e-07 -1.2009532611719697e-10 -4.1560662420131097e-07 4.203419988913996e-06 3.0026443140415214e-06 8.75135357107468e-05 0.9999995722571405 0.9998414921202227 1.0000100587080716 -3.179931076552834e-09 -6.066630230684921e-07 -6.079203928714084e-07 -4.3547096042667416e-09 -1.405800659618226e-10 -4.1538141749992976e-07 4.277426747845945e-07 3.0730109949737936e-07 1.0058632657514077e-05 1.0001251773403859 0.9999312094778383 1.000933216572255 7.13490668633629e-05 1.4667924155068643e-06 0.0001112425504097515 0.000128782885500475 2.876433707749542e-09 -4.051186789478504e-07 0.00012957427914760805 9.254826153061583e-05 0.0009680034412548093
4.242 0.9999701588957688 0.9998204825465405 1.0000200847426068 -1.963413159220257e-05 -1.7900426100422627e-05 -2.6067726625059583e-05 -2.146612551967188e-05 5.56604422168903e-11 -4.239629249576856e-07 2.9909434096675097e-05 2.136480799786921e-05 3.659801872788393e-05 1.0000000011211199 0.9998417986079722 0.9999999787014361 1.6501873732092636e-10 1.439836906955934e-09 1.4397852237022584e-09 1.627528619096148e-10 -1.4121081104084735e-10 -4.2221418903452657e-07 1.1715545173570961e-09 3.721863162069521e-08 2.8989095587298972e-08 0.9997918099421054 0.9996930770447338 1.00497263176215 1.1862968826485332e-06 -3.5227186697325463e-06 -3.393748486243858e-07 2.0110469197962932e-08 2.0844055796088952e-11 -4.463107176974903e-07 0.00030362668214064056 0.000216817709265444 0.007226237722659667 0.9999957969193283 0.999838795608504 1.0000874666648252 -3.257765868199876e-07 -5.565442484212739e-06 -5.68696583055062e-06 -4.2993967422460225e-07 -1.18316766204238e-10 -4.224706491819295e-07 4.203327521643268e-06 3.0025756002912225e-06 8.746661355662332e-05 0.9999995722571857 0.9998414922772323 1.0000100582009679 -3.1951347556141184e-09 -6.066477726350925e-07 -6.079051212329753e-07 -4.36965793063843e-09 -1.3886595180090124e-10 -4.2224085809427926e-07 4.2774267055725735e-07 3.0729999760334665e-07 1.005812667082269e-05 1.00012474919153 0.9999309038085976 1.0009675252198897 7.342099546660974e-05 -3.567697274994243e-07 0.00011004641945490432 0.00012833498097120297 2.8396582968786277e-09 -4.1193189194813876e-07 0.0001290653088142208 9.218479718937324e-05 0.001004954063031211
4.252 0.999970211776763 0.999820520479127 1.000018044442051 -1.9670568014236876e-05 -1.780666130469855e-05 -2.5964313913215267e-05 -2.147748499842995e-05 5.735325359137734e-11 -4.309545610352185e-07 2.985619934878157e-05 2.132677885307995e-05 3.5583022327764076e-05 1.0000000011210586 0.9998417987674654 0.9999999787000243 1.6489168400548199e-10 1.4398332941762157e-09 1.4398151269712556e-09 1.6289035755071815e-10 -1.3950010500696857e-10 -4.2917857462985603e-07 1.1746946915295413e-09 3.7237600583797994e-08 2.890308132386123e-08 0.9997917762318836 0.999693050928034 1.0049728761224503 1.0161076766490125e-06 -2.9855956308033166e-06 -6.331042808525272e-07 -9.141063072225486e-08 2.217964086069905e-11 -4.461436535620077e-07 0.0003036120109522238 0.00021681187341016046 0.007226528728634161 0.999995797012184 0.9998387958344679 1.000087419752996 -3.271450716387971e-07 -5.563969687283101e-06 -5.685491450093561e-06 -4.312532931903277e-07 -1.1653316365663715e-10 -4.294402107716539e-07 4.203234572901381e-06 3.0025066568377034e-06 8.741970358366874e-05 0.9999995722572307 0.9998414924368131 1.0000100576938753 -3.2103854601815258e-09 -6.066325293654735e-07 -6.078898448027805e-07 -4.384591161734727e-09 -1.3714693171489752e-10 -4.2920579380939917e-07 4.277426581338975e-07 3.0729912926772247e-07 1.0057620950413538e-05 1.000124293008847 0.9999305781195137 1.0010014218330145 7.546646455795777e-05 -2.1861378044326988e-06 0.00010885225733875463 0.00012786862562422514 2.8026493594743876e-09 -4.1885339766460594e-07 0.00012853146794420062 9.180356454913907e-05 0.001041606917114747
4.262 0.9999702648013093 0.9998205585168736 1.0000160114716339 -1.9706646669406667e-05 -1.771304009609377e-05 -2.5860987806585318e-05 -2.1488558025637378e-05 5.90478491550279e-11 -4.3805314615237187e-07 2.9802821957594423e-05 2.1288647937415544e-05 3.466152474913224e-05 1.0000000011209973 0.9998417989295694 0.9999999786986195 1.647156185317799e-10 1.4398298848999351e-09 1.4398413792238473e-09 1.6304173778926674e-10 -1.3778499677206909e-10 -4.36249922085004e-07 1.1742590038199767e-09 3.7257601045773744e-08 2.889196461210463e-08 0.9997917499435462 0.9996930302373409 1.0049729568573522 8.729448078285124e-07 -2.5328747075852915e-06 -1.069023738820508e-06 -2.585890774111602e-07 2.3529693466454772e-11 -4.465076921837237e-07 0.0003035957584189539 0.00021680542842206384 0.007226862794544779 0.9999957971055186 0.9998387960633872 1.000087372853204 -3.285128932805817e-07 -5.562496916002895e-06 -5.684017084943616e-06 -4.3256620357359574e-07 -1.1474538783405417e-10 -4.3651678032878247e-07 4.203141128411617e-06 3.002437472968956e-06 8.737280573827241e-05 0.9999995722572761 0.9998414925990052 1.0000100571868005 -3.22568387937184e-09 -6.06617285545071e-07 -6.078745721364486e-07 -4.3995099199146626e-09 -1.3542359088695775e-10 -4.3627769654426467e-07 4.2774261941491323e-07 3.0729847276204417e-07 1.0057115528594812e-05 1.00012380880761 0.9999302324215367 1.0010349098268427 7.748439397674002e-05 -4.020501610347951e-06 0.00010766042776825317 0.0001273843281902378 2.7654388805949342e-09 -4.258847062531407e-07 0.00012797270454535352 9.140452665064182e-05 0.0010779570583777302
4.272 0.9999703179682822 0.9998205966590172 1.000013985827519 -1.9742368429288232e-05 -1.761956300232398e-05 -2.575774919597037e-05 -2.149934553426072e-05 6.074334317733104e-11 -4.4526015886300534e-07 2.9749303047468104e-05 2.125041605399779e-05 3.3839839642029115e-05 1.000000001120936 0.999841799094325 0.9999999786972268 1.645047016815424e-10 1.4398327890145917e-09 1.439852161096831e-09 1.6320617616158807e-10 -1.3606640823308114e-10 -4.434297212270823e-07 1.169158483542552e-09 3.727851394699732e-08 2.8982226897821847e-08 0.9997917310392367 0.9996930149520621 1.0049728354272294 7.51771974155932e-07 -2.1512644963175188e-06 -1.7083442962268843e-06 -5.072233165376669e-07 2.4946675546264165e-11 -4.4740150215675334e-07 0.00030357854169033277 0.00021679868621742675 0.007227224986062754 0.9999957971993321 0.9998387962953015 1.0000873259654541 -3.298800381528401e-07 -5.561024164683502e-06 -5.682542746791721e-06 -4.338784057367787e-07 -1.1295400882798743e-10 -4.4370184729936576e-07 4.203047186606052e-06 3.002368046488262e-06 8.732591999996696e-05 0.9999995722573222 0.999841492763849 1.0000100566797483 -3.2410163128301322e-09 -6.066020354471203e-07 -6.078593148958103e-07 -4.414414871808515e-09 -1.3369656579723142e-10 -4.434580563832736e-07 4.277425498515157e-07 3.07298012980982e-07 1.0056610452610443e-05 1.0001232966210376 0.9999298667384328 1.0010679928581756 7.947375578541794e-05 -5.859044922197293e-06 0.00010647127978520129 0.0001268825936339063 2.728058108499882e-09 -4.330273392075418e-07 0.00012738898028229743 9.098765629159452e-05 0.0011140001895810253
4.282 0.9999703712765587 0.9998206349047966 1.0000119675057826 -1.97777341583417e-05 -1.752623055444104e-05 -2.5654598961709944e-05 -2.1509848457989583e-05 6.243936137898385e-11 -4.5257709762203564e-07 2.9695643754528145e-05 2.1212084014282723e-05 3.312404779180129e-05 1.0000000011208752 0.9998417992617734 0.9999999786958449 1.642828119099068e-10 1.4398403261600101e-09 1.4398404659459507e-09 1.6338224916404497e-10 -1.3434464100015573e-10 -4.5071948071553396e-07 1.159855150333866e-09 3.7300291251212436e-08 2.9164499245000325e-08 0.9997917199577268 0.999693005389274 1.0049724507358406 6.483940663915546e-07 -1.8293995743716973e-06 -2.633763177840576e-06 -8.733266734661229e-07 2.6545356716993385e-11 -4.4882193697670183e-07 0.0003035609908634217 0.00021679197357237528 0.007227599521553102 0.9999957972936234 0.9998387965302522 1.0000872790897446 -3.3124648324589616e-07 -5.559551434953522e-06 -5.681068443043263e-06 -4.351899014045527e-07 -1.1116001912257007e-10 -4.509969199817124e-07 4.202952759569586e-06 3.0022983856476664e-06 8.727904638779808e-05 0.9999995722573687 0.9998414929313868 1.0000100561727185 -3.2563592379186742e-09 -6.065867807062387e-07 -6.078440800796137e-07 -4.429307441579213e-09 -1.3196695271618113e-10 -4.5074838185463564e-07 4.2774246239833437e-07 3.072977527778564e-07 1.0056105720086807e-05 1.00012275649996 0.9999294811065416 1.0011006748093072 8.143357388261576e-05 -7.70094694037259e-06 0.00010528514728667032 0.00012636392287934553 2.6905367729532817e-09 -4.4028283019925414e-07 0.00012678027073890723 9.055293621281769e-05 0.0011497325384699753
4.292 0.9999704247250185 0.9998206732534524 1.0000099565024185 -1.9812744724105415e-05 -1.7433043288237097e-05 -2.5551537966370503e-05 -2.1520067732767797e-05 6.413461567122581e-11 -4.60005480366632e-07 2.9641845216594274e-05 2.117365263088145e-05 3.2519775108039105e-05 1.0000000011208146 0.9998417994319566 0.9999999786944681 1.64071037887369e-10 1.4398432180048062e-09 1.4398098145849997e-09 1.6356669914888124e-10 -1.3262064231670228e-10 -4.5812072818571665e-07 1.1487646751478345e-09 3.7322976230927004e-08 2.9384873942075597e-08 0.9997917176911406 0.9996930022588548 1.0049717119858377 5.593270829420803e-07 -1.557585105193682e-06 -3.954752394053252e-06 -1.4062275533492845e-06 2.856100357170932e-11 -4.507643020601322e-07 0.00030354376268480754 0.00021678564483315401 0.007227969160800627 0.9999957973883934 0.9998387967682811 1.0000872322260688 -3.326122072710258e-07 -5.558078736590551e-06 -5.679594170844451e-06 -4.365006944141242e-07 -1.0936386154266318e-10 -4.584035255656611e-07 4.202857864079986e-06 3.0022285025020242e-06 8.723218493269578e-05 0.9999995722574164 0.9998414931016592 1.0000100556657046 -3.2716912549303144e-09 -6.065715307790987e-07 -6.07828864136947e-07 -4.444191223474899e-09 -1.3023464902130436e-10 -4.5815020028023354e-07 4.277423795285529e-07 3.0729770872148366e-07 1.0055601227068039e-05 1.0001221885124822 0.9999290755745387 1.0011329597721272 8.336292353018007e-05 -9.545383677423919e-06 0.00010410234830549422 0.00012582881252695422 2.652903973080688e-09 -4.476527270058868e-07 0.00012614656565145387 9.010035926381073e-05 0.0011851507588048833
4.302 0.9999704783125437 0.9998207117042291 1.0000079528133394 -1.984740100733241e-05 -1.7340001737341397e-05 -2.544856705482805e-05 -2.153000429710907e-05 6.58287529283775e-11 -4.675468446881278e-07 2.958790856010364e-05 2.1135122707963518e-05 3.203195093845719e-05 1.0000000011207548 0.999841799604916 0.9999999786930867 1.638799459581574e-10 1.4398305247850777e-09 1.439774998665839e-09 1.6375312256364426e-10 -1.308954016549677e-10 -4.656350092250009e-07 1.139389605241771e-09 3.734665002429134e-08 2.956739125268302e-08 0.9997917258811742 0.9996930067325568 1.0049704896823728 4.816873058195401e-07 -1.3275714169197425e-06 -5.813216737249536e-06 -2.172204523896528e-06 3.1457679911444543e-11 -4.532225937222801e-07 0.00030352758343619296 0.00021678011474629037 0.007228313579881262 0.999995797483641 0.9998387970094299 1.000087185374416 -3.33977200261227e-07 -5.556606080200532e-06 -5.6781199153483925e-06 -4.3781079143420506e-07 -1.0756598074018635e-10 -4.659232096419333e-07 4.202762508946505e-06 3.0021584033892974e-06 8.718533563945851e-05 0.9999995722574649 0.9998414932747091 1.0000100551586968 -3.287001951231114e-09 -6.065562962164455e-07 -6.078136524278297e-07 -4.459072541779111e-09 -1.2850092656952205e-10 -4.656650578885198e-07 4.2774231816224755e-07 3.0729789601534146e-07 1.0055096783506432e-05 1.0001215927436429 0.999928650203191 1.0011648520323813 8.526093081010696e-05 -1.1391529294157931e-05 0.00010292318399443207 0.00012527775455546303 2.615187844532606e-09 -4.5513858998716724e-07 0.00012548786910690667 8.962992854332725e-05 0.001220251850029971
4.312 0.9999705320380174 0.9998207502563714 1.000005956434384 -1.988170389942872e-05 -1.724710642465218e-05 -2.5345687063557342e-05 -2.1539659092234408e-05 6.752078690779597e-11 -4.752027487106107e-07 2.953383489399603e-05 2.109649503719233e-05 3.166456480782557e-05 1.0000000011206949 0.9998417997806958 0.9999999786916937 1.6371034823089192e-10 1.4397990743022318e-09 1.4397544500356448e-09 1.6393229809377415e-10 -1.291688779585244e-10 -4.732638897796407e-07 1.1346331547255755e-09 3.737135929857575e-08 2.965161294224808e-08 0.9997917469315266 0.9996930205246516 1.0049686046360182 4.1309711587557947e-07 -1.1323558920485384e-06 -8.389141048391358e-06 -3.2585784078291776e-06 3.611481428252629e-11 -4.5618970675964435e-07 0.0003035133404815189 0.00021677592534740672 0.007228606043316741 0.9999957975793666 0.9998387972537417 1.0000871385347792 -3.353414620479048e-07 -5.5551334695912855e-06 -5.676645658832725e-06 -4.3912020136641054e-07 -1.0576731130574968e-10 -4.7355753786816094e-07 4.202666688717159e-06 3.0020880841791403e-06 8.713849847684629e-05 0.9999995722575141 0.9998414934505794 1.0000100546516892 -3.3022908415639465e-09 -6.065410802582315e-07 -6.077984272410624e-07 -4.473960606767271e-09 -1.2676642006707858e-10 -4.732945200105859e-07 4.277422794943463e-07 3.0729831580140125e-07 1.0054592199682434e-05 1.0001209692950754 0.9999282050651144 1.001196356054013 8.712677202833162e-05 -1.3238557384396185e-05 0.00010174793725116648 0.00012471123600371706 2.577415531900393e-09 -4.627419943477927e-07 0.00012480419969814185 8.914165750898708e-05 0.0012550330916125379
4.322 0.9999705859003272 0.9998207889091284 1.000003967361322 -1.9915654292747066e-05 -1.7154357857795638e-05 -2.5242898829913947e-05 -2.154903305977171e-05 6.921028574746174e-11 -4.829747708689439e-07 2.947962531516871e-05 2.1057770401328488e-05 3.14204441512312e-05 1.0000000011206356 0.999841799959338 0.999999978690289 1.6356237627718812e-10 1.4397575978271101e-09 1.4397575926095822e-09 1.6409485907761202e-10 -1.2744212951152907e-10 -4.810089543006033e-07 1.1354083913339683e-09 3.7397089417984123e-08 2.9619154486072727e-08 0.9997917841304362 0.9996930459797779 1.004965814932267 3.5160509432119786e-07 -9.66009552461835e-07 -1.190567533032996e-05 -4.778096599741101e-06 4.4147599960499484e-11 -4.596576182314724e-07 0.0003035022513075704 0.0002167738675618227 0.007228807332902745 0.9999957976755692 0.9998387975012594 1.0000870917071556 -3.367049926439485e-07 -5.553660895958255e-06 -5.675171391240874e-06 -4.404289341437069e-07 -1.0396863760061155e-10 -4.813080949358815e-07 4.202570388429824e-06 3.0020175334543847e-06 8.709167339463733e-05 0.9999995722575645 0.9998414936293131 1.0000100541446795 -3.317556707906583e-09 -6.065258744438243e-07 -6.077831780241557e-07 -4.488864659819212e-09 -1.2503145471281054e-10 -4.810401713994115e-07 4.2774225051115537e-07 3.072989551955909e-07 1.0054087376201927e-05 1.0001203182846743 0.9999277402445358 1.0012274764635143 8.895967306398394e-05 -1.508564221734651e-05 0.00010057687093620992 0.00012412973862251634 2.539612877802742e-09 -4.7046453016997867e-07 0.0001240955906357356 8.863557005667062e-05 0.0012894919890815552
4.332 0.9999706398983615 0.99982082766175 1.0000019855898512 -1.9949253071273466e-05 -1.7061756532767667e-05 -2.5140203199066155e-05 -2.1558127137982006e-05 7.089662565718916e-11 -4.908645107952365e-07 2.9425280921517714e-05 2.1018949583643756e-05 3.130107708807512e-05 1.0000000011205765 0.9998418001408872 0.9999999786888742 1.6344599599088116e-10 1.4397231321744843e-09 1.4397803271971727e-09 1.642341672658391e-10 -1.257154453107558e-10 -4.888718072671154e-07 1.1404426424636255e-09 3.742380243328695e-08 2.9495824824421527e-08 0.9997918417737498 0.9996930861611347 1.0049618010058967 2.9561838030476303e-07 -8.235258031589859e-07 -1.6632930710685407e-05 -6.873338318615693e-06 5.843125667486662e-11 -4.6361754574478205e-07 0.0003034961506666259 0.00021677518660802913 0.007228855440204674 0.9999957977722488 0.9998387977520263 1.000087044891549 -3.3806778194213845e-07 -5.5521883424349915e-06 -5.673697116992809e-06 -4.4173699646365704e-07 -1.0217015208208698e-10 -4.891764855456155e-07 4.202473595913343e-06 3.0019467415307234e-06 8.704486035580478e-05 0.9999995722576153 0.9998414938109541 1.000010053637671 -3.3327899641670082e-09 -6.065106614881481e-07 -6.07767909094797e-07 -4.503791382524054e-09 -1.2329678469685857e-10 -4.889036164940782e-07 4.2774221583524604e-07 3.072998006604529e-07 1.0053582344643477e-05 1.0001196398462686 0.9999272558370621 1.0012582180341887 9.075890866422333e-05 -1.693195993865743e-05 9.941022563853861e-05 0.00012353373848607318 2.501805681736431e-09 -4.783078040374616e-07 0.00012336208982626477 8.811170057571453e-05 0.001323626229550624
4.342 0.9999706940310118 0.999820866513489 1.0000000111155958 -1.998250111071577e-05 -1.6969302943478784e-05 -2.503760102095673e-05 -2.1566942261527833e-05 7.2578892533483e-11 -4.988735884716377e-07 2.9370802822117956e-05 2.0980033375511802e-05 3.1306501741915933e-05 1.0000000011205166 0.9998418003253876 0.9999999786874524 1.6338095497397966e-10 1.4397115242881373e-09 1.4398076614362611e-09 1.6434843596868414e-10 -1.2398984503004285e-10 -4.968540732680978e-07 1.147317685998026e-09 3.745150630154043e-08 2.933173512716506e-08 0.9997919252751256 0.999693144929437 1.0049561491865355 2.438456565737883e-07 -7.006889524011408e-07 -2.288960601066523e-05 -9.720749710180711e-06 8.392351731754849e-11 -4.680600878788681e-07 0.0003034979492210309 0.00021678190944988284 0.0072286490176658455 0.9999957978694043 0.9998387980060879 1.0000869980879605 -3.394298113315704e-07 -5.5507157932627065e-06 -5.672222850545625e-06 -4.4304439050828914e-07 -1.0037275432094995e-10 -4.971643346838473e-07 4.202376311468399e-06 3.0018757085135065e-06 8.699805935700078e-05 0.9999995722576657 0.9998414939955471 1.0000100531306657 -3.347971200664961e-09 -6.064954259593843e-07 -6.077526353357642e-07 -4.5187427617142925e-09 -1.215626446937938e-10 -4.968864798192476e-07 4.2774216976529906e-07 3.0730085321640117e-07 1.0053077233751275e-05 1.0001189341293146 0.9999267519494562 1.0012885856702185 9.252380168195415e-05 -1.877668973056677e-05 9.824821695468803e-05 0.00012292370555259577 2.464016844565665e-09 -4.862734380064294e-07 0.0001226037599339671 8.757009399200106e-05 0.0013574336450123171
4.352 0.9999707482971717 0.9998209054636003 0.9999980439341011 -2.0015399287750383e-05 -1.6876997590977418e-05 -2.493509313893976e-05 -2.1575479359485326e-05 7.425686833039125e-11 -5.070036455926856e-07 2.9316192136886562e-05 2.094102257601344e-05 3.1435276901887765e-05 1.0000000011204562 0.9998418005128842 0.9999999786860203 1.6338625052583405e-10 1.4397275215144487e-09 1.439824915112415e-09 1.6444046081211965e-10 -1.2226524238918436e-10 -5.049573969551727e-07 1.153946003356371e-09 3.7480298450858927e-08 2.9171992323613847e-08 0.9997920412461154 0.9996932270003002 1.0049483343615115 1.9524936674278445e-07 -5.939603119299624e-07 -3.104146844042858e-05 -1.3533796499358796e-05 1.2890381137784943e-10 -4.72975347704547e-07 0.0003035123276704591 0.00021679734011288587 0.007228022113685324 0.9999957979670352 0.9998387982634875 1.0000869512963872 -3.4079106188057525e-07 -5.549243244416427e-06 -5.670748607212429e-06 -4.443511138410105e-07 -9.857686426218894e-11 -5.052732873931142e-07 4.202278547980265e-06 3.0018044444496142e-06 8.695127042372209e-05 0.9999995722577161 0.9998414941831367 1.0000100526236608 -3.36308145756288e-09 -6.064801626636639e-07 -6.07737371620821e-07 -4.533715831096909e-09 -1.1982993254467548e-10 -5.049904060020862e-07 4.2774211989408367e-07 3.0730213355948603e-07 1.005257218617283e-05 1.0001182012986 0.9999262286994306 1.001318584390434 9.425372225769821e-05 -2.06190149228072e-05 9.709103225596596e-05 0.0001223001031593495 2.426269246798292e-09 -4.943630719200051e-07 0.00012182067843957014 8.701080580992091e-05 0.0013909121820115142
4.362 0.999970802695737 0.9998209445113414 0.9999960840408348 -2.0047948493423783e-05 -1.678484098716025e-05 -2.483268037942971e-05 -2.1583739359850843e-05 7.592968733804745e-11 -5.152563452659549e-07 2.9261449986027095e-05 2.0901917984267728e-05 3.168453884857309e-05 1.0000000011203944 0.9998418007034222 0.9999999786845687 1.6346694515270906e-10 1.4397619627888347e-09 1.4398277931181116e-09 1.645139779393596e-10 -1.2054245193685722e-10 -5.131834428796839e-07 1.1594332509888125e-09 3.751034794067575e-08 2.9037020899075648e-08 0.9997921975256306 0.9996933379653925 1.0049377027183148 1.4900590105335195e-07 -5.003798688754074e-07 -4.149570865373022e-05 -1.8564616647250762e-05 2.067487285398437e-10 -4.783530344089775e-07 0.00030354673312786443 0.0002168267706780837 0.007226707471049739 0.9999957980651406 0.9998387985242713 1.000086904516819 -3.421515286265617e-07 -5.547770704902997e-06 -5.66927439198099e-06 -4.4565716318183835e-07 -9.678271178569729e-11 -5.135050088829837e-07 4.20218032137443e-06 3.0017329618867372e-06 8.690449358621599e-05 0.9999995722577656 0.9998414943737681 1.0000100521166473 -3.3781155244130894e-09 -6.064648810197698e-07 -6.077221221703497e-07 -4.548706785712819e-09 -1.1809902292242157e-10 -5.132170599442587e-07 4.2774207952873254e-07 3.073036727313635e-07 1.0052067284158686e-05 1.0001174415339784 0.9999256862154555 1.001348219311657 9.594808695546529e-05 -2.245812405029518e-05 9.593882694008942e-05 0.00012166338744169599 2.388584041034663e-09 -5.025783636824272e-07 0.00012101293770168502 8.643390215546492e-05 0.0014240598765095124
4.372 0.9999708572256063 0.9998209836559708 0.9999941314311898 -2.008014964008638e-05 -1.669283364847197e-05 -2.4730363551176877e-05 -2.1591723193558275e-05 7.759696080093544e-11 -5.236333725430064e-07 2.9206577477685497e-05 2.0862720390592317e-05 3.205013788493492e-05 1.0000000011203305 0.9998418008970479 0.9999999786830867 1.6360761548493152e-10 1.4397974488894357e-09 1.43982482364652e-09 1.6456965857377588e-10 -1.1882185139670913e-10 -5.21533897040421e-07 1.1638226980484184e-09 3.754182126011255e-08 2.8926080121718872e-08 0.9997924031363017 0.9996934842612921 1.0049234558565983 1.0447277333470338e-07 -4.1748171378300363e-07 -5.469031004416103e-05 -2.5103487139569687e-05 3.383439052599866e-10 -4.841825585697766e-07 0.00030361273140753944 0.00021687844640894043 0.007224285905312883 0.9999957981637196 0.9998387987884846 1.0000868577492448 -3.4351122707161054e-07 -5.546298192310776e-06 -5.667800196578448e-06 -4.469625373013083e-07 -9.499125506787582e-11 -5.218611858768966e-07 4.202081638746167e-06 3.001661266741585e-06 8.685772885763288e-05 0.999999572257813 0.9998414945674884 1.0000100516096135 -3.3930894272849154e-09 -6.064495981657181e-07 -6.07706878607046e-07 -4.563714839614145e-09 -1.1637026943275442e-10 -5.215681278047439e-07 4.277420555780553e-07 3.0730549506139277e-07 1.0051562538642942e-05 1.0001166550301246 0.9999251246365851 1.001377495631513 9.760635787014255e-05 -2.429321185356062e-05 9.479172019279432e-05 0.00012101400666672828 2.3509811101953597e-09 -5.109209891306303e-07 0.0001201806450171262 8.58394598193633e-05 0.0014568748329266904
4.382 0.9999709118856807 0.9998210228967525 0.9999921861004936 -2.0112003657546925e-05 -1.6600976085471127e-05 -2.4628143452395283e-05 -2.1599431795955397e-05 7.925837824204741e-11 -5.321364342812466e-07 2.9151575702856134e-05 2.0823430572946462e-05 3.2526837969927165e-05 1.0000000011202643 0.9998418010938087 0.9999999786815678 1.6377648061025204e-10 1.4398181309458848e-09 1.4398294266176483e-09 1.6460372943290687e-10 -1.171037780863871e-10 -5.300104659315136e-07 1.167148055804287e-09 3.757479783116342e-08 2.883785609146454e-08 0.9997926681452624 0.9996936730699876 1.0049046378642696 6.1162137661864e-08 -3.4322165054063956e-07 -7.10778347953607e-05 -3.347540922301997e-05 5.551580567781524e-10 -4.904531135395903e-07 0.00030372773003542426 0.00021696479571407868 0.007220120301995004 0.9999957982627719 0.9998387990561752 1.0000868109936567 -3.4487018900859393e-07 -5.544825722829089e-06 -5.666326007803635e-06 -4.482672409836784e-07 -9.320268600892172e-11 -5.303435256732377e-07 4.201982493347601e-06 3.001589353982828e-06 8.681097623050903e-05 0.9999995722578593 0.9998414947643439 1.0000100511025536 -3.408034602293703e-09 -6.064343301009057e-07 -6.07691627469807e-07 -4.578744200681465e-09 -1.1464426219023887e-10 -5.300453158245537e-07 4.2774204112605447e-07 3.073076045867559e-07 1.0051057939190518e-05 1.0001158419963263 0.999924544112308 1.0014064186105867 9.92280417115273e-05 -2.6123480229132502e-05 9.364979033074118e-05 0.00012035240047491663 2.313478889619873e-09 -5.19392643458212e-07 0.00011932392267546871 8.522756629514931e-05 0.0014893552065703486
4.392 0.999970966674864 0.9998210622329504 0.9999902480440104 -2.0143511478443275e-05 -1.6509268796022387e-05 -2.4526020882648077e-05 -2.160686610521165e-05 8.091320247068679e-11 -5.407672596129278e-07 2.9096445741365378e-05 2.078404930067863e-05 3.310855616256691e-05 1.0000000011201966 0.9998418012937522 0.9999999786800124 1.6393879571145346e-10 1.4398173974654362e-09 1.4398475197305272e-09 1.6460812313539623e-10 -1.1538889089395912e-10 -5.386148772422964e-07 1.168724288973891e-09 3.760922780063994e-08 2.8787271121735855e-08 0.9997930034095025 0.9996939121368513 1.0048801271922296 1.8720095857637497e-08 -2.7591563397453834e-07 -9.110344334131303e-05 -4.403318483786529e-05 9.028834487125831e-10 -4.971537413348517e-07 0.0003039170126865243 0.00021710388270196476 0.007213274837882503 0.9999957983622975 0.9998387993273901 1.0000867642500566 -3.462284491565773e-07 -5.5433533028562406e-06 -5.664851819502027e-06 -4.4957128261521127e-07 -9.141725082076127e-11 -5.389537569973634e-07 4.201882870006237e-06 3.0015172107676638e-06 8.676423568997219e-05 0.9999995722579038 0.999841494964383 1.000010050595468 -3.4229850737217103e-09 -6.064190834538159e-07 -6.076763626926332e-07 -4.593802937335781e-09 -1.1292120335282509e-10 -5.386503521386429e-07 4.2774201926679733e-07 3.073099834614011e-07 1.0050553509097604e-05 1.0001150026563093 0.9999239448024226 1.001434993553827 0.00010081268887061605 -2.794813913477129e-05 9.251306983858733e-05 0.0001196789990238214 2.276094228763838e-09 -5.279950420151372e-07 0.0001184429080079139 8.459831981443262e-05 0.0015214991888838811
4.402 0.9999710215920632 0.999821101663832 0.999988317256944 -2.017467402609963e-05 -1.6417712263855808e-05 -2.4423996649114234e-05 -2.1614027058544716e-05 8.256137142998282e-11 -5.495276005365654e-07 2.904118867409471e-05 2.0744577343796424e-05 3.3788616615328264e-05 1.000000001120127 0.9998418014969276 0.999999978678431 1.6407162073169852e-10 1.4397998412132048e-09 1.4398721719134398e-09 1.6457538663893225e-10 -1.1367737632209628e-10 -5.47348880388359e-07 1.1673167038415422e-09 3.764495687896881e-08 2.880240160750407e-08 0.9997934201916806 0.9996942094960187 1.0048486352910477 -2.30889315163496e-08 -2.141878485323959e-07 -0.00011517752175484496 -5.7146519029722194e-05 1.4453389404947348e-09 -5.042733954587859e-07 0.00030421591099639685 0.00021732095808703716 0.0072024232276680705 0.9999957984622967 0.9998387996021785 1.000086717518453 -3.475860300999534e-07 -5.541880928392897e-06 -5.663377639128213e-06 -4.508746696818071e-07 -8.963544911752342e-11 -5.476936303467825e-07 4.201782756445497e-06 3.0014448251830096e-06 8.671750722641525e-05 0.9999995722579474 0.9998414951676536 1.0000100500883666 -3.4379644965606882e-09 -6.064038537759806e-07 -6.076610914210633e-07 -4.608898149429994e-09 -1.1120160761558002e-10 -5.473849860247389e-07 4.2774197446864316e-07 3.0731260324330924e-07 1.0050049309984663e-05 1.000114137248092 0.9999233268769362 1.0014632257911242 0.000102359892460037 -2.9766407456239714e-05 9.138154026447239e-05 0.00011899422203274449 2.23884159298318e-09 -5.367299205260634e-07 0.00011753775343920333 8.395182938333027e-05 0.001553304995149278
4.412 0.9999710766361875 0.9998211411886674 0.9999863937344308 -2.0205492208494625e-05 -1.632630696316333e-05 -2.4322071562787992e-05 -2.162091558515349e-05 8.420193174808728e-11 -5.584192313859885e-07 2.8985805592046885e-05 2.070501547924245e-05 3.4559996427814776e-05 1.0000000011200572 0.9998418017033842 0.9999999786768355 1.6416804752024961e-10 1.4397750763043822e-09 1.4398868043713388e-09 1.6450531451954605e-10 -1.1196989208600121e-10 -5.562142465398411e-07 1.1621063771202419e-09 3.768180338955313e-08 2.8902050415256277e-08 0.9997939296413323 0.9996945730996105 1.0048087139429789 -6.439378051277873e-08 -1.569273041005347e-07 -0.00014364395954619336 -7.318694629563963e-05 2.268093497157905e-09 -5.118009934666872e-07 0.0003046717883354244 0.00021764987603285462 0.007185753888913122 0.9999957985627698 0.9998387998805893 1.0000866707988574 -3.489429386087505e-07 -5.540408589584139e-06 -5.661903482847271e-06 -4.5217740239109387e-07 -8.785795972626356e-11 -5.565649178408798e-07 4.201682152232082e-06 3.001372193016986e-06 8.667079083897999e-05 0.9999995722579913 0.9998414953742069 1.0000100495812618 -3.452978644535732e-09 -6.063886311951134e-07 -6.076458304579988e-07 -4.624030281661965e-09 -1.0948604402946432e-10 -5.562509889592311e-07 4.27741904052458e-07 3.0731544004344697e-07 1.0049545388991898e-05 1.0001132460238853 0.999922690515989 1.001491120657027 0.00010386928732493062 -3.157751383595713e-05 9.025512716027491e-05 0.00011829847772457665 2.201734703229266e-09 -5.455990354387296e-07 0.00011660862655328184 8.328821482984549e-05 0.001584770854377437
4.422 0.9999711318061483 0.9998211808067291 0.9999844774715383 -2.0235966922256382e-05 -1.623505336617628e-05 -2.422024642725385e-05 -2.1627532604224587e-05 8.583511485713364e-11 -5.674439500762756e-07 2.893029759580508e-05 2.06653644908435e-05 3.5415546357329366e-05 1.0000000011199879 0.9998418019131726 0.9999999786752367 1.6423402364136753e-10 1.4397516637260418e-09 1.4398769410627466e-09 1.6440730891410512e-10 -1.1026635073244793e-10 -5.652127685720194e-07 1.153744307894137e-09 3.771964204832241e-08 2.9070903743973864e-08 0.9997945421485969 0.999695010355922 1.004758772993187 -1.0522529726536028e-07 -1.0325181926315662e-07 -0.00017674583157276845 -9.250873791778662e-05 3.480985097473463e-09 -5.197254637091233e-07 0.0003053453417384142 0.00021813402414393474 0.007160884256899463 0.9999957986637176 0.9998388001626741 1.0000866240912802 -3.5029916973139094e-07 -5.5389362779626815e-06 -5.660429365646424e-06 -4.5347947166241745e-07 -8.608446228199919e-11 -5.65569413473789e-07 4.201581068387966e-06 3.0012993187783058e-06 8.662408652689776e-05 0.9999995722580354 0.9998414955840926 1.0000100490741635 -3.4680226968553693e-09 -6.063734069996991e-07 -6.076305941497494e-07 -4.639189753896905e-09 -1.077744565231274e-10 -5.652501537187791e-07 4.2774182036188104e-07 3.0731848458693013e-07 1.0049041707959123e-05 1.0001123292500196 0.9999220359098063 1.0015186834695946 0.00010534054902729221 -3.338069745677148e-05 8.913369527765815e-05 0.00011759216167032433 2.164784487410549e-09 -5.546041647358271e-07 0.00011565571018117877 8.260760686605732e-05 0.0016158950011097644
4.432 0.9999711871008599 0.9998212205172917 0.9999825684632608 -2.026609906230423e-05 -1.6143951946610743e-05 -2.4118522027359655e-05 -2.1633879024971767e-05 8.746024315310933e-11 -5.766035776933772e-07 2.8874665786330837e-05 2.062562516257257e-05 3.6348176202874684e-05 1.000000001119919 0.9998418021263438 0.9999999786736392 1.6427842066573124e-10 1.4397335757486086e-09 1.439841613756215e-09 1.6429977087705138e-10 -1.0856736294818346e-10 -5.743462613772541e-07 1.1445977628509041e-09 3.775844735314845e-08 2.9255083850795265e-08 0.9997952665920071 0.999695527592063 1.0046971097290012 -1.4552360157479432e-07 -5.2478225012802345e-08 -0.00021459089643135232 -0.00011542637982413852 5.218499721069902e-09 -5.280357827062103e-07 0.00030631058272762355 0.0002188263097861077 0.0071248000345577175 0.9999957987651403 0.999838800448482 1.0000865773957253 -3.516547146429267e-07 -5.537463990207111e-06 -5.6589552888612385e-06 -4.5478085902425663e-07 -8.431552765115157e-11 -5.747089340646541e-07 4.201479519157438e-06 3.001226209769462e-06 8.657739427733643e-05 0.9999995722580811 0.9998414957973614 1.0000100485670769 -3.4830879984170766e-09 -6.063581778650317e-07 -6.076153834032088e-07 -4.654357969381859e-09 -1.0606746180259365e-10 -5.743842957801367e-07 4.277417430252424e-07 3.0732174147021207e-07 1.0048538118592527e-05 1.0001113872069045 0.9999213632586675 1.00154591950845 0.00010677339281068833 -3.5175208779196935e-05 8.801704424073558e-05 0.00011687565554472715 2.128001347857264e-09 -5.63747109621259e-07 0.00011467920250696256 8.191014716427878e-05 0.0016466756688069044
4.442 0.9999712425192377 0.9998212603196315 0.9999806667045203 -2.0295889528826094e-05 -1.6053003179994842e-05 -2.4016899128229988e-05 -2.163995575313914e-05 8.907705622987328e-11 -5.858999580801704e-07 2.8818911253987657e-05 2.0585798270694887e-05 3.7351000886109134e-05 1.0000000011198515 0.999841802342949 0.9999999786720444 1.6430648016385735e-10 1.4397197447842978e-09 1.4397946820670609e-09 1.6420443917671922e-10 -1.0687266574240735e-10 -5.836165630693318e-07 1.1377747261709103e-09 3.77982795530019e-08 2.9386331691494076e-08 0.9997961095173014 0.9996961294675205 1.0046219504732554 -1.8514516167137357e-07 -4.097588382089318e-09 -0.0002571198230016587 -0.00014218967574702794 7.636859560622496e-09 -5.367210117224558e-07 0.00030765279605179393 0.0002197877016814913 0.007073836728982093 0.999995798867038 0.9998388007380649 1.0000865307121942 -3.5300956833986787e-07 -5.53599172709025e-06 -5.657481238545514e-06 -4.5608154308988875e-07 -8.255147211428732e-11 -5.839853191201121e-07 4.2013775113086855e-06 3.001152868883389e-06 8.653071406338706e-05 0.9999995722581276 0.9998414960140646 1.000010048060003 -3.498169110576214e-09 -6.063429440976282e-07 -6.076001841405273e-07 -4.669513901118544e-09 -1.043649839142408e-10 -5.836552528097299e-07 4.2774168597682176e-07 3.073252203214505e-07 1.0048034418529453e-05 1.0001104201890159 0.9999206727728982 1.0015728339921142 0.00010816757255688021 -3.6960310229779005e-05 8.690490491604822e-05 0.00011614932580936248 2.0913923676924657e-09 -5.73029692948863e-07 0.00011367931718019333 8.119598843741969e-05 0.0016771110844998312
4.452 0.9999712980601999 0.9998213002130283 0.9999787721901731 -2.032533922851267e-05 -1.5962207538070545e-05 -2.3915378482700137e-05 -2.1645763698211265e-05 9.06855088912849e-11 -5.953349596261033e-07 2.8763035073972944e-05 2.054588458075902e-05 3.841744786215262e-05 1.0000000011197847 0.9998418025630398 0.9999999786704507 1.6431880373657334e-10 1.4397089620035651e-09 1.43975744831932e-09 1.6413889855420495e-10 -1.0518322942455747e-10 -5.930255338310285e-07 1.1354763068673183e-09 3.7839234351600545e-08 2.9417891782176462e-08 0.9997970742986796 0.999696818375456 1.00453150407354 -2.2387083247472473e-07 4.224575296131148e-08 -0.0003040803021325834 -0.0001729579740801973 1.0906808613808018e-08 -5.457703296736478e-07 0.0003094638700807018 0.000221083893251929 0.0070037193988819755 0.99999579896941 0.9998388010314748 1.0000864840406842 -3.543637297637753e-07 -5.5345194899253725e-06 -5.656007193695753e-06 -4.5738150642226026e-07 -8.079276459272902e-11 -5.934004304831451e-07 4.201275039531451e-06 3.001079290885769e-06 8.648404585582832e-05 0.9999995722581764 0.9998414962342544 1.0000100475529405 -3.5132653239215206e-09 -6.063277072204727e-07 -6.075849748338128e-07 -4.68463945867093e-09 -1.0266762632123477e-10 -5.930648855964735e-07 4.277416488997951e-07 3.0732892689079777e-07 1.0047530457087183e-05 1.0001094285049 0.9999199646728734 1.0015994320547856 0.00010952287973932791 -3.8735276842055886e-05 8.579693669606157e-05 0.00011541352234821713 2.0549633070605713e-09 -5.824537616094357e-07 0.00011265628341907022 8.046529451265477e-05 0.0017071994644706498
4.462 0.9999713537226667 0.9998213401967628 0.9999768849150087 -2.03544490699409e-05 -1.5871565488110176e-05 -2.3813960844725362e-05 -2.1651303778006805e-05 9.228497058984257e-11 -6.049104748521057e-07 2.8707038311669732e-05 2.0505884851248328e-05 3.9541329402087116e-05 1.0000000011197185 0.9998418027866689 0.9999999786688596 1.6431558470764228e-10 1.4397024129717618e-09 1.4397455489681002e-09 1.6411047127042812e-10 -1.0349885131490786e-10 -6.025750572548396e-07 1.1378559268754277e-09 3.7881398054773255e-08 2.9346386311201335e-08 0.9997981603455028 0.9996975938767921 1.0044240259397936 -2.6141578417935497e-07 8.677250903339075e-08 -0.00035501012575239483 -0.00020777537896503998 1.5201468988389606e-08 -5.551730599599473e-07 0.00031183470543883347 0.00022277987761186 0.006909671704483324 0.999995799072256 0.9998388013287633 1.0000864373811966 -3.557171992531884e-07 -5.533047278322534e-06 -5.654533138727383e-06 -4.5868074126472497e-07 -7.903962543288652e-11 -6.029561534227112e-07 4.201172091093033e-06 3.001005465535225e-06 8.643738963994622e-05 0.9999995722582258 0.9998414964579828 1.0000100470458908 -3.5283761098926063e-09 -6.063124663482626e-07 -6.075697398364609e-07 -4.6997271501117775e-09 -1.009754832394051e-10 -6.026150779160393e-07 4.27741619279853e-07 3.0733286088487635e-07 1.0047026211100434e-05 1.0001084124771888 0.9999192391890275 1.001625718722737 0.00011083914237541633 -4.0499396858814806e-05 8.469272588750765e-05 0.00011466857708362803 2.0187184188329613e-09 -5.9202118623716e-07 0.00011161034609259436 7.971824039000414e-05 0.001736939010875429
4.472 0.9999714095055596 0.9998213802701178 0.9999750048737548 -2.038321996014489e-05 -1.578107749204871e-05 -2.37126469785176e-05 -2.165657692172558e-05 9.387503224845518e-11 -6.146284199906769e-07 2.8650922033484717e-05 2.046579984126766e-05 4.0716884861977074e-05 1.000000001119653 0.9998418030138894 0.9999999786672721 1.6429960858473705e-10 1.4397016299534942e-09 1.4397605421179028e-09 1.641158813960442e-10 -1.0181975177280721e-10 -6.122670399036976e-07 1.1431851002456467e-09 3.7924832839418614e-08 2.920764047022586e-08 0.9997993624242548 0.999698452216975 1.0042978901928465 -2.974419341122869e-07 1.2958518559217237e-07 -0.0004092318897298512 -0.0002465490300160301 2.06793376184794e-08 -5.649186977710775e-07 0.0003148449532703575 0.00022493261340935275 0.006786597545663131 0.9999957991755752 0.9998388016299836 1.0000863907337316 -3.5706997412369923e-07 -5.531575090504666e-06 -5.6530590728447755e-06 -4.5997925141471607e-07 -7.729206861389626e-11 -6.126543966894016e-07 4.201068655919299e-06 3.0009313842804995e-06 8.639074542707654e-05 0.9999995722582758 0.9998414966853032 1.0000100465388555 -3.5434984078543197e-09 -6.062972196868133e-07 -6.075544781501467e-07 -4.714780644934959e-09 -9.928871828025096e-11 -6.123077365435052e-07 4.2774158273767645e-07 3.0733702116810003e-07 1.0046521786819754e-05 1.0001073724426142 0.9999184965618669 1.0016516988905675 0.00011211622397547334 -4.225197229439521e-05 8.359178535331167e-05 0.00011391480260596293 1.982659226294209e-09 -6.017338614335227e-07 0.00011054176577659671 7.895501228300903e-05 0.0017663279093385882
4.482 0.9999714654078045 0.99982142043238 0.9999731320610736 -2.0411652806271955e-05 -1.5690744009805818e-05 -2.361143765669023e-05 -2.1661584067583226e-05 9.54558060808158e-11 -6.244907357497656e-07 2.859468731502367e-05 2.0425630316377e-05 4.193879874175935e-05 1.0000000011195866 0.9998418032447544 0.9999999786656907 1.6427509579677464e-10 1.4397073801960647e-09 1.4397910133316612e-09 1.6414241582204027e-10 -1.0014639185246749e-10 -6.221034125033162e-07 1.1490973477544202e-09 3.796958442197392e-08 2.905215288046508e-08 0.9998006701660597 0.9996993859755627 1.0041516664448824 -3.315730678374878e-07 1.706841817310976e-07 -0.0004658612048915496 -0.0002890325741926081 2.746340832425886e-08 -5.749969335709193e-07 0.0003185510379393582 0.0002275824635195115 0.006629329041089646 0.9999957992793671 0.9998388019351891 1.0000863440982908 -3.584220499163185e-07 -5.530102925789921e-06 -5.651585007544198e-06 -4.6127704939252296e-07 -7.555043450645387e-11 -6.22497093114484e-07 4.200964734427748e-06 3.0008570460407653e-06 8.63441132490757e-05 0.9999995722583261 0.9998414969162689 1.000010046031836 -3.558628254193109e-09 -6.062819666079134e-07 -6.075392014541941e-07 -4.729812545841427e-09 -9.760742263207364e-11 -6.221447922568155e-07 4.277415337964199e-07 3.0734141203861177e-07 1.0046017347517821e-05 1.0001063087520166 0.9999177370419742 1.0016773772975678 0.00011335402248338007 -4.399231946001838e-05 8.249355550049666e-05 0.00011315249084742059 1.9467856759502117e-09 -6.115937065906105e-07 0.00010945081878424366 7.817580764038286e-05 0.0017953643275555806
4.492 0.9999715214283279 0.9998214606828381 0.9999712664715628 -2.0439748519405162e-05 -1.56005655017098e-05 -2.3510333652504216e-05 -2.1666326157002443e-05 9.702677670500322e-11 -6.344993883963747e-07 2.8538335240457427e-05 2.0385377048041662e-05 4.3202200406747665e-05 1.0000000011195203 0.999841803479319 0.9999999786641169 1.642436335688923e-10 1.4397168697037928e-09 1.4398203731438582e-09 1.6417346615250112e-10 -9.847867694724623e-11 -6.320861291909222e-07 1.1539611771736573e-09 3.801568419674829e-08 2.891625821988353e-08 0.9998020678232808 0.9997003838939071 1.0039841968641658 -3.634122966051168e-07 2.099839427466162e-07 -0.0005238292294091737 -0.0003348167773790093 3.561842761554299e-08 -5.853976787664287e-07 0.0003229741044115402 0.00023074457873736365 0.006432925078232473 0.9999957993836308 0.9998388022444342 1.000086297474875 -3.597734263911762e-07 -5.528630787302311e-06 -5.65011095912048e-06 -4.6257415183078624e-07 -7.3814718978793e-11 -6.324861983085129e-07 4.20086033747277e-06 3.0007824566456666e-06 8.629749314053798e-05 0.9999995722583764 0.9998414971509347 1.0000100455248342 -3.573764177497488e-09 -6.062667093746021e-07 -6.075239258034509e-07 -4.744839181259959e-09 -9.593206705624099e-11 -6.321281998343634e-07 4.277414789619758e-07 3.0734604308753043e-07 1.004551302082269e-05 1.0001052217703272 0.9999169608899965 1.0017027585044762 0.00011455246921561376 -4.5719769449734546e-05 8.139740663285372e-05 0.00011238191183384258 1.911096691010123e-09 -6.216026664942958e-07 0.00010833779716738244 7.738083514738058e-05 0.0018240464148661214
4.502 0.9999715775660605 0.9998215010207836 0.9999694080997571 -2.0467508018941953e-05 -1.5510542426713323e-05 -2.340933572942771e-05 -2.1670804130324462e-05 9.858822073722403e-11 -6.446563678704749e-07 2.8481866893425216e-05 2.0345040807155875e-05 4.4502650929047854e-05 1.0000000011194536 0.9998418037176389 0.9999999786625523 1.641999283047891e-10 1.4397250683223804e-09 1.4398376352434744e-09 1.6419483140852724e-10 -9.681708023075398e-11 -6.422171685097112e-07 1.157462997689414e-09 3.806312536950408e-08 2.8807832340654547e-08 0.9998035343244566 0.999701430915916 1.0037946686072798 -3.9256096850126365e-07 2.473295792452081e-07 -0.0005819190596093196 -0.0003833288240884159 4.512914874446562e-08 -5.961110869971543e-07 0.00032808995548803775 0.00023440170269504334 0.006192996905406801 0.999995799488367 0.9998388025577745 1.000086250863485 -3.6112410870916216e-07 -5.52715868008164e-06 -5.648636939213252e-06 -4.638705735406959e-07 -7.208530707794209e-11 -6.426236933583702e-07 4.200755478030363e-06 3.0007076227359842e-06 8.625088511819233e-05 0.999999572258427 0.9998414973893562 1.0000100450178506 -3.5889116518408936e-09 -6.062514534411517e-07 -6.075086625807696e-07 -4.7598751400204e-09 -9.426221421300533e-11 -6.422599375119682e-07 4.277414300467312e-07 3.0735092041774936e-07 1.0045008842681192e-05 1.0001041118765235 0.9999161683766145 1.0017278468709112 0.00011571152780112283 -4.743366858495477e-05 8.030264262346904e-05 0.00011160331254225382 1.8755882171175544e-09 -6.317627108629923e-07 0.0001072030086794785 7.657031469929289e-05 0.0018523723026383206
4.512 0.9999716338199353 0.9998215414455095 0.9999675569401313 -2.0494932232773636e-05 -1.5420675239476273e-05 -2.3308444636705812e-05 -2.167501892147452e-05 1.0013990223051224e-10 -6.549636896246059e-07 2.8425283346699446e-05 2.0304622356677103e-05 4.583612162692525e-05 1.000000001119387 0.9998418039597705 0.9999999786609999 1.6413188193820565e-10 1.4397278043565536e-09 1.4398410001682638e-09 1.641974105112591e-10 -9.516148595449191e-11 -6.524985329834149e-07 1.160106900081048e-09 3.811182244376214e-08 2.8716255562601586e-08 0.9998050436558314 0.9997025084618707 1.003582676541073 -4.1863777343613347e-07 2.825140285282489e-07 -0.0006388141759942722 -0.00043384125137980453 5.58830020571809e-08 -6.071275752706784e-07 0.00033382299704884795 0.00023849984098818557 0.005906032582236724 0.999995799593575 0.9998388028752663 1.0000862042641234 -3.624741097322119e-07 -5.5256866087726025e-06 -5.647162949646406e-06 -4.651663235252707e-07 -7.036160580738098e-11 -6.529115830473666e-07 4.2006501616644264e-06 3.00063254436378e-06 8.620428917171632e-05 0.999999572258478 0.9998414976315901 1.0000100445108895 -3.6040827821312993e-09 -6.06236203148586e-07 -6.074934132990156e-07 -4.774929212458432e-09 -9.259834634394754e-11 -6.52542008027951e-07 4.277413934207814e-07 3.073560350225033e-07 1.0044504776053625e-05 1.0001029794635437 0.9999153597824797 1.0017526465337552 0.00011683119312877193 -4.913337881962631e-05 7.92085057992793e-05 0.00011081691589224718 1.8402559670550807e-09 -6.420758353391225e-07 0.00010604677668221517 7.574447733504504e-05 0.0018803401052710316
4.522 0.9999716901888877 0.999821581956313 0.9999657129871011 -2.0522022092083355e-05 -1.5330964387223908e-05 -2.3207661113112832e-05 -2.1678971457202202e-05 1.0168107999981555e-10 -6.654233952135318e-07 2.8368585657735172e-05 2.0264122448149576e-05 4.71989677616157e-05 1.0000000011193213 0.9998418042057708 0.999999978659467 1.640249179061428e-10 1.4397242740587572e-09 1.439835176435417e-09 1.6417972201627227e-10 -9.351182790854305e-11 -6.629322498723796e-07 1.162160314707863e-09 3.816159104724343e-08 2.8636422649876286e-08 0.9998065655717737 0.9997035949366907 1.0033482714917856 -4.4129663665302777e-07 3.152955189861375e-07 -0.0006931559069831599 -0.0004854907079945109 6.7660541353845e-08 -6.18437845638383e-07 0.00034004562626412604 0.00024294782086768058 0.005569691243160273 0.9999957996992554 0.9998388031969667 1.0000861576767972 -3.6382344404350884e-07 -5.5242145741892205e-06 -5.645688985416634e-06 -4.6646140350644176e-07 -6.864439787986804e-11 -6.633518971633412e-07 4.200544381984615e-06 3.000557211607579e-06 8.615770527286472e-05 0.9999995722585305 0.9998414978776933 1.0000100440039574 -3.619292102781691e-09 -6.062209592716273e-07 -6.07478172765071e-07 -4.790003012260635e-09 -9.094059267361764e-11 -6.629764396331536e-07 4.277413631991823e-07 3.073613569941046e-07 1.0044000780549022e-05 1.0001018249381504 0.9999145353981215 1.0017771613867301 0.00011791149030748743 -5.0818278109489126e-05 7.81141828918711e-05 0.00011002291989562017 1.80509386802963e-09 -6.52544062096156e-07 0.00010486943998018099 7.490356511956849e-05 0.001907947921670612
4.532 0.9999717466718552 0.9998216225524937 0.9999638762350255 -2.0548778524321833e-05 -1.5241410310567646e-05 -2.3106985894014327e-05 -2.1682662658303047e-05 1.032123877345009e-10 -6.760375512335358e-07 2.8311774873925787e-05 2.0223541825959736e-05 4.8587899749167316e-05 1.0000000011192574 0.9998418044556984 0.9999999786579655 1.6386938710210688e-10 1.4397171328096975e-09 1.439825135698761e-09 1.641463863992442e-10 -9.186819852912195e-11 -6.735203717624665e-07 1.1629911290568712e-09 3.8212181476208137e-08 2.8584218499235144e-08 0.9998080666080931 0.9997046664538998 1.003091990059771 -4.602420882230759e-07 3.454148418083877e-07 -0.0007436059124626691 -0.0005373058993998546 8.013636501631563e-08 -6.300329034192178e-07 0.0003465835201513925 0.00024762106909319027 0.005183041103547786 0.9999957998054091 0.999838803522934 1.0000861111015173 -3.651721225385694e-07 -5.522742573769243e-06 -5.644215041905344e-06 -4.6775580898731594e-07 -6.693378542262547e-11 -6.739466907080775e-07 4.200438125033497e-06 3.0004816086199626e-06 8.611113339525234e-05 0.9999995722585847 0.9998414981277246 1.0000100434970662 -3.6345496695341708e-09 -6.062057186782567e-07 -6.074629365531359e-07 -4.805091982455949e-09 -8.928888639728054e-11 -6.735652845355036e-07 4.2774132384959784e-07 3.0736684314939693e-07 1.0043496870387914e-05 1.000100648720743 0.999913695523807 1.0018013950614113 0.00011895247363573652 -5.248776075133475e-05 7.701881186816413e-05 0.00010922149698186713 1.7700950303070278e-09 -6.631694404625995e-07 0.00010367135257418114 7.404783096732245e-05 0.0019351938371694637
4.542 0.9999718032677786 0.9998216632333524 0.9999620466782034 -2.057520245029211e-05 -1.5152013445809616e-05 -2.300641971424079e-05 -2.1686093441419623e-05 1.0473330657523866e-10 -6.868082503903749e-07 2.8254852043691316e-05 2.01828812350878e-05 4.9999953413675496e-05 1.0000000011191954 0.9998418047096123 0.9999999786565067 1.6366317941390917e-10 1.4397098171318877e-09 1.439811516725587e-09 1.6410450448272988e-10 -9.023044654380834e-11 -6.842649763526539e-07 1.1613850672693697e-09 3.826336358614449e-08 2.8588976186021956e-08 0.9998095113448212 0.9997056977370725 1.0028148632658693 -4.75241101493097e-07 3.7261179403013955e-07 -0.0007889091328831087 -0.00058824328066821 9.29077255820079e-08 -6.419040735926082e-07 0.0003532262064636716 0.00025236916643892163 0.004746721566852339 0.9999957999120359 0.999838803853227 1.0000860645382954 -3.6652014778017434e-07 -5.521270604728883e-06 -5.642741118468398e-06 -4.6904953301972404e-07 -6.522935405823687e-11 -6.846980432559239e-07 4.200331379764127e-06 3.000405721735268e-06 8.606457353034162e-05 0.9999995722586416 0.9998414983817427 1.0000100429902274 -3.6498578700386958e-09 -6.061904783953501e-07 -6.074477036889279e-07 -4.8201885130699384e-09 -8.764316006854494e-11 -6.843106203372265e-07 4.277412610780214e-07 3.07372454502443e-07 1.0042993110889758e-05 1.000099451245108 0.9999128404693696 1.0018253509098403 0.00011995422557405759 -5.414123769006598e-05 7.592148944026475e-05 0.00010841279351686144 1.735251631812247e-09 -6.739540455593631e-07 0.00010245288333342919 7.317753840901814e-05 0.001962075925928365
4.552 0.9999718599756012 0.9998217039981945 0.9999602243108711 -2.060129478191101e-05 -1.5062774229518607e-05 -2.2905963308468914e-05 -2.168926472335713e-05 1.0624406024713209e-10 -6.977376107982605e-07 2.8197818224755658e-05 2.014214142726721e-05 5.143246034743274e-05 1.0000000011191361 0.9998418049675722 0.9999999786551014 1.6341232190877208e-10 1.4397021525132913e-09 1.439793077771712e-09 1.6406190936141525e-10 -8.859904693933133e-11 -6.951681660115977e-07 1.1566203958759688e-09 3.831502205775313e-08 2.8667837283432907e-08 0.9998108638415156 0.9997066631437018 1.0025184028249328 -4.861308177201814e-07 3.966401311646267e-07 -0.0008279525749630887 -0.0006372283691770626 1.0552414875083323e-07 -6.540430171559888e-07 0.0003597414392076218 0.0002570261230261351 0.004263019270814476 0.9999958000191362 0.9998388041879048 1.0000860179871423 -3.67867513143351e-07 -5.519798666591577e-06 -5.641267216869543e-06 -4.703425683792515e-07 -6.353129039337703e-11 -6.956080608851947e-07 4.200224146105142e-06 3.0003295464557348e-06 8.601802568940491e-05 0.9999995722587017 0.9998414986398072 1.0000100424834524 -3.6652099152364386e-09 -6.061752384978161e-07 -6.074324756932619e-07 -4.835285495937529e-09 -8.600372157314146e-11 -6.952145506696428e-07 4.27741172878753e-07 3.0737817378807785e-07 1.0042489556245243e-05 1.0000982329581067 0.9999119705539802 1.001849031988912 0.0001209168557251372 -5.577813679363441e-05 7.482127903743287e-05 0.00010759692952442578 1.7005551866866872e-09 -6.84899979724671e-07 0.00010121441559618866 7.229296130626712e-05 0.0019885922538497207
4.562 0.9999719167942676 0.9998217448463252 0.9999584091272002 -2.062705642565936e-05 -1.4973693097113093e-05 -2.2805617404974608e-05 -2.1692177422267438e-05 1.0774472690637823e-10 -7.088277780378938e-07 2.8140674483483325e-05 2.010132316075785e-05 5.288301924783794e-05 1.00000000111908 0.9998418052296381 0.9999999786537557 1.6312869444335554e-10 1.4396908470332895e-09 1.4397700334747672e-09 1.6402365895232986e-10 -8.697366863679655e-11 -7.062320699679186e-07 1.1494647356064783e-09 3.836720676743214e-08 2.880236468786966e-08 0.999812089153509 0.9997075377455081 1.0022045655574905 -4.928220642947835e-07 4.172804405455914e-07 -0.0008598156895911758 -0.0006831997445319728 1.1736953668752551e-07 -6.664417421776295e-07 0.00036589144637175057 0.0002614219949747212 0.003735861028081479 0.9999958001267104 0.9998388045270284 1.0000859714480634 -3.692142073747097e-07 -5.518326763087126e-06 -5.639793336608264e-06 -4.7163491011767333e-07 -6.184020158281123e-11 -7.066788750179207e-07 4.200116434805287e-06 3.000253087868795e-06 8.59714898941573e-05 0.9999995722587649 0.9998414989019785 1.0000100419767473 -3.6805938444723403e-09 -6.061600021134099e-07 -6.074172522975365e-07 -4.850377750917488e-09 -8.437062657857373e-11 -7.062792045583982e-07 4.2774107142784117e-07 3.073840116504991e-07 1.0041986182460968e-05 1.0000969943193014 0.9999110861058847 1.001872441046622 0.00012184049981735036 -5.7397903095391295e-05 7.371721902209587e-05 0.00010677399861326299 1.6659966814631794e-09 -6.960093730542593e-07 9.995634670659906e-05 7.139438352073778e-05 0.002014740881925353
4.572 0.9999719737227258 0.9998217857770546 0.9999566011212988 -2.0652488287302025e-05 -1.4884770482453092e-05 -2.2705382723879776e-05 -2.169483245928311e-05 1.0923484631533831e-10 -7.2008092270857e-07 2.8083421886311353e-05 2.0060427193853454e-05 5.434946896686809e-05 1.000000001119027 0.9998418054958718 0.9999999786524736 1.6282602701077186e-10 1.439672446521231e-09 1.4397480728173215e-09 1.6399070894817477e-10 -8.53543190288565e-11 -7.174588426508623e-07 1.1422297210496871e-09 3.842010776226751e-08 2.8938918673006424e-08 0.9998131548268169 0.9997082983946084 1.0018756980195527 -4.952990177749505e-07 4.3435050710626024e-07 -0.0008838089158829016 -0.000725153384890061 1.2793450064535856e-07 -6.790926154361649e-07 0.00037144910993489397 0.00026539444881490333 0.003170747293180793 0.9999958002347581 0.999838804870658 1.0000859249210623 -3.7056021680808224e-07 -5.5168548978122206e-06 -5.638319472500868e-06 -4.729265575607975e-07 -6.015551701367347e-11 -7.17912643132441e-07 4.200008259610986e-06 3.0001763545226296e-06 8.592496616074779e-05 0.9999995722588317 0.999841499168318 1.0000100414701145 -3.695996066758957e-09 -6.061447727768864e-07 -6.07402027939041e-07 -4.865464050012197e-09 -8.274359891342237e-11 -7.175067367173346e-07 4.277409758161047e-07 3.073899980465096e-07 1.0041482870884763e-05 1.0000957358005176 0.9999101874620894 1.0018955805102554 0.00012272531869874146 -5.899999899976352e-05 7.260833094155582e-05 0.00010594406811260728 1.6315666831606e-09 -7.072843824495143e-07 9.86790874878467e-05 7.04820985385297e-05 0.002040519869824895
4.582 0.9999720307599249 0.9998218267896941 0.9999548002872123 -2.067759127300769e-05 -1.4796006810680951e-05 -2.2605259977985792e-05 -2.1697230756883896e-05 1.1071440031974562e-10 -7.314992434625677e-07 2.8026061488885058e-05 2.0019454277239397e-05 5.582986378829589e-05 1.0000000011189771 0.9998418057663339 0.9999999786512551 1.625181052219277e-10 1.4396477426537267e-09 1.4397357980192248e-09 1.6396268615947847e-10 -8.374112983124823e-11 -7.288506651837195e-07 1.137636701193583e-09 3.84739692970043e-08 2.901655510939244e-08 0.9998140322730642 0.9997089247025943 1.001534464860383 -4.936156674954113e-07 4.4771294770042597e-07 -0.0008994981015646395 -0.0007621840538624616 1.367648562500109e-07 -6.919883678467237e-07 0.00037621244401773654 0.00026879911305456 0.0025746959538901926 0.9999958003432793 0.9998388052188556 1.0000858784061393 -3.719055285291255e-07 -5.515383070025858e-06 -5.636845615945628e-06 -4.7421751075548974e-07 -5.847731410120153e-11 -7.293115487833218e-07 4.199899626944495e-06 3.000099350302622e-06 8.58784544905271e-05 0.9999995722589028 0.999841499438887 1.0000100409635555 -3.7114031100040633e-09 -6.06129549566475e-07 -6.073867939099945e-07 -4.880544909400857e-09 -8.11229850749257e-11 -7.288993288065709e-07 4.2774089860913106e-07 3.073961644081041e-07 1.0040979467645857e-05 1.000094457885346 0.9999092749680057 1.0019184524765266 0.0001235714973424733 -6.0583904456633495e-05 7.149362764054123e-05 0.00010510717940585807 1.5972560477032982e-09 -7.187271935863454e-07 9.738306165004726e-05 6.955640904708795e-05 0.002065927279493668
4.592 0.9999720879048173 0.9998218678835572 0.9999530066189263 -2.070236628951923e-05 -1.4707402498726836e-05 -2.2505249879665654e-05 -2.169937323723791e-05 1.1218374655878432e-10 -7.430849649018507e-07 2.7968594332068014e-05 1.997840515091913e-05 5.732245109834322e-05 1.0000000011189305 0.999841806041088 0.9999999786501015 1.6221763762515848e-10 1.4396239180337426e-09 1.4397392165913482e-09 1.6393961139929489e-10 -8.213449462388557e-11 -7.40409745183525e-07 1.1372119552795454e-09 3.852899279372769e-08 2.9002308518800404e-08 0.9998146979366613 0.9997093998716101 1.001183765458849 -4.878898645795e-07 4.5728009074442246e-07 -0.0009067137775021955 -0.0007935211324051422 1.434846982128912e-07 -7.051221015748713e-07 0.00038001621617643716 0.0002715178868723163 0.0019564233824177386 0.999995800452274 0.9998388055716833 1.0000858319032955 -3.7325012942272373e-07 -5.513911272720323e-06 -5.635371760888361e-06 -4.755077704902779e-07 -5.680541322011889e-11 -7.408778025359639e-07 4.199790531356954e-06 3.000022070303265e-06 8.583195487146896e-05 0.9999995722589772 0.9998414997137484 1.0000100404570713 -3.726802052693417e-09 -6.061143257177103e-07 -6.073715440796671e-07 -4.895620419416787e-09 -7.95084497714818e-11 -7.404591879385092e-07 4.2774083787637275e-07 3.074025291005488e-07 1.0040475876048276e-05 1.0000931610685901 0.999908348977056 1.0019410587036726 0.00012437924386898315 -6.214911711049776e-05 7.037212108152477e-05 0.00010426334845690481 1.5630560921638537e-09 -7.303400194832515e-07 9.60687051272929e-05 6.86176264617594e-05 0.0020909611785953487
4.602 0.9999721451563579 0.9998219090579612 0.9999512201103655 -2.072681424210911e-05 -1.4618957955841833e-05 -2.240535314377033e-05 -2.1701260819860604e-05 1.136427085538768e-10 -7.548403391468206e-07 2.7911021446943635e-05 1.9937280547751807e-05 5.8825651305815046e-05 1.0000000011188872 0.9998418063201965 0.9999999786490126 1.6193938669647714e-10 1.4396115376966635e-09 1.4397574461891535e-09 1.639229199148282e-10 -8.05337173101312e-11 -7.5213831697825e-07 1.14043670210523e-09 3.8585278487485236e-08 2.890774719972133e-08 0.9998151341850136 0.99970971132808 1.000826643958046 -4.782957213636539e-07 4.6301626406475575e-07 -0.0009055455845870076 -0.0008185568535226458 1.4782652635353e-07 -7.184872911339893e-07 0.0003827400649512564 0.00027346474373021767 0.0013277893881181153 0.9999958005617409 0.999838805929204 1.0000857854125302 -3.7459400526103527e-07 -5.512439495723951e-06 -5.6338979091289086e-06 -4.7679733520649864e-07 -5.5139978687216266e-11 -7.526136416903573e-07 4.1996809600642315e-06 2.9999445034802122e-06 8.578546728189165e-05 0.9999995722590549 0.9998414999929646 1.000010039950661 -3.742178054496571e-09 -6.060990903041402e-07 -6.073562796873687e-07 -4.910688866276784e-09 -7.790019048931851e-11 -7.521885499282826e-07 4.2774077948617485e-07 3.074090929301412e-07 1.0039972104894956e-05 1.0000918458556602 0.9999074098502403 1.001963400605442 0.00012514878857905232 -6.369515242455742e-05 6.924282976594745e-05 0.00010341256650890987 1.5289575980426712e-09 -7.421251011540403e-07 9.47364653481613e-05 6.766607040506849e-05 0.0021156196437464294
4.612 0.9999722025135029 0.9998219503122249 0.9999494407553932 -2.0750936035794105e-05 -1.4530673591227792e-05 -2.2305570489338662e-05 -2.170289442276477e-05 1.1509142773231976e-10 -7.667676459400616e-07 2.7853343865829727e-05 1.989608120127794e-05 6.033803968898343e-05 1.0000000011188461 0.9998418066037235 0.9999999786479862 1.6169897228980394e-10 1.4396181705041754e-09 1.439781447628487e-09 1.6391580054047236e-10 -7.893911723515074e-11 -7.640386415543646e-07 1.1452801263390357e-09 3.8642824682793895e-08 2.8777133795187066e-08 0.9998153298764437 0.9997098511268904 1.0004661979054825 -4.650550762911655e-07 4.64937779394657e-07 -0.0008963233246448367 -0.0008368655132690317 1.4965010984497505e-07 -7.32077786294953e-07 0.0003843129168444539 0.0002745888892123986 0.0007144664833391247 0.9999958006716799 0.9998388062914816 1.0000857389338413 -3.75937140719571e-07 -5.510967731553897e-06 -5.632424069486004e-06 -4.780862019587068e-07 -5.3480872494710014e-11 -7.645213306605265e-07 4.199570903096309e-06 2.999866639678028e-06 8.573899169573805e-05 0.9999995722591352 0.9998415002765997 1.0000100394443228 -3.757515383373745e-09 -6.060838358244787e-07 -6.073410089995068e-07 -4.9257473138043675e-09 -7.629801252686107e-11 -7.640896758659154e-07 4.2774070846351937e-07 3.074158462490657e-07 1.0039468242343499e-05 1.0000905127619202 0.9999064579556711 1.001985479246935 0.00012588038300210262 -6.522154378252608e-05 6.810478567378608e-05 0.00010255480094413662 1.4949523674394418e-09 -7.540847081707078e-07 9.338680045186994e-05 6.670206814684086e-05 0.002139900763588934
4.622 0.9999722599752109 0.9998219916456694 0.9999476685478081 -2.0774732577042903e-05 -1.4442549819585228e-05 -2.2205902633506247e-05 -2.1704274963704628e-05 1.1652949566752915e-10 -7.788691918795095e-07 2.7795562630175428e-05 1.9854807851432556e-05 6.185832988502311e-05 1.0000000011188064 0.9998418068917332 0.999999978647014 1.6151116679706876e-10 1.4396429252275155e-09 1.439800505210019e-09 1.6392035203886217e-10 -7.734993074565203e-11 -7.761130081871394e-07 1.1496108461469385e-09 3.8701569585605436e-08 2.8657802311329462e-08 0.9998152805870433 0.9997098161127266 1.0001054903483326 -4.484286654146006e-07 4.631109925040366e-07 -0.0008795870340546657 -0.000848212968016506 1.4894864098969911e-07 -7.458878104903007e-07 0.00038471385799085524 0.0002748753840503775 0.0003197410091013633 0.9999958007820893 0.9998388066585808 1.0000856924672203 -3.77279520948673e-07 -5.509495981313748e-06 -5.630950252627945e-06 -4.793743688657206e-07 -5.1828191354242734e-11 -7.76603161518258e-07 4.199460361300695e-06 2.9997884757745763e-06 8.569252808866517e-05 0.9999995722592173 0.9998415005647185 1.0000100389380486 -3.7727997048258585e-09 -6.060685631519492e-07 -6.073257431801731e-07 -4.9407934369437735e-09 -7.470179661680578e-11 -7.761648547019127e-07 4.27740620249508e-07 3.074227794819513e-07 1.0038964383986525e-05 1.0000891623119983 0.9999054936680799 1.0020072953421966 0.00012657429895619022 -6.67278425625023e-05 6.695704066608243e-05 0.0001016899962842434 1.4610332193120684e-09 -7.662211379528936e-07 9.202017846705464e-05 6.572595401768989e-05 0.0021638026417384595
4.632 0.9999723175404441 0.9998220330576194 0.9999459034813444 -2.079820477741251e-05 -1.4354587061537798e-05 -2.2106350285476733e-05 -2.170540336399186e-05 1.1795763571928918e-10 -7.911473120981654e-07 2.7737678789698138e-05 1.9813461243993298e-05 6.338535890982145e-05 1.0000000011187673 0.9998418071842916 0.9999999786460824 1.6138623763438698e-10 1.4396756032340723e-09 1.4398089918638853e-09 1.639351846073055e-10 -7.57671548078827e-11 -7.883637332315315e-07 1.1524226337624763e-09 3.8761442032216356e-08 2.8572936905725035e-08 0.9998149885038039 0.9997096078438367 0.9997474695187818 -4.2870755719194223e-07 4.576488719130774e-07 -0.0008560490812217576 -0.0008525564809248019 1.458425382889775e-07 -7.599119598670085e-07 0.0003839698636075063 0.00027434352054016845 0.0007264259450493922 0.9999958008929686 0.9998388070305662 1.0000856460126542 -3.7862113571996834e-07 -5.5080242553960405e-06 -5.629476464843394e-06 -4.80661837618692e-07 -5.0181788273167214e-11 -7.888614533932923e-07 4.19934934598624e-06 2.999710015671948e-06 8.564607644266619e-05 0.9999995722593011 0.9998415008573867 1.0000100384318251 -3.788020975479468e-09 -6.060532824518586e-07 -6.073104884505723e-07 -4.9558287951818515e-09 -7.311133840303967e-11 -7.884164032882275e-07 4.2774052333878283e-07 3.074298888446672e-07 1.0038460569078163e-05 1.0000877950390585 0.9999045173682973 1.0020288492534875 0.00012723082762274232 -6.82136181831418e-05 6.579867231498322e-05 0.00010081807531867199 1.4271933364886955e-09 -7.785367169958256e-07 9.063707646794413e-05 6.473806880670675e-05 0.002187323399549848
4.642 0.9999723752081665 0.9998220745474018 0.9999441455496735 -2.0821353556806247e-05 -1.4266785737991275e-05 -2.2006914142682282e-05 -2.1706280548874535e-05 1.193754668675032e-10 -8.036043693608786e-07 2.7679693393654116e-05 1.9772042124396493e-05 6.491807375649446e-05 1.000000001118729 0.9998418074814647 0.9999999786451741 1.6132707684043188e-10 1.4397017335193424e-09 1.4398079994613826e-09 1.6395336332553845e-10 -7.419002333199212e-11 -8.007931609711133e-07 1.1540893533927294e-09 3.882239515501472e-08 2.8514585068518078e-08 0.9998144620146459 0.9997092323000126 0.9993948992927452 -4.062052677925497e-07 4.487065117133096e-07 -0.0008265515449132955 -0.000850035660752885 1.4056270189105345e-07 -7.7414520030491e-07 0.0003821509423932578 0.000273043350766655 0.0013178144282036917 0.9999958010043168 0.9998388074075044 1.0000855995701246 -3.799619822236185e-07 -5.506552568416404e-06 -5.6280027052985614e-06 -4.819486153361717e-07 -4.854172194838372e-11 -8.012985539776173e-07 4.19923787107311e-06 2.9996312651848894e-06 8.559963674880541e-05 0.9999995722593854 0.9998415011546702 1.0000100379256345 -3.80317609988116e-09 -6.06038008426363e-07 -6.072952431509697e-07 -4.97086033377216e-09 -7.152703934324258e-11 -8.008466663523588e-07 4.277404321392769e-07 3.0743717530018326e-07 1.0037956767993478e-05 1.0000864114840478 0.9999035294427159 1.0020501409921263 0.00012785027863831733 -6.967845811841632e-05 6.462878914800849e-05 9.993894033980052e-05 1.3934266606275441e-09 -7.910338004133242e-07 8.923797971424521e-05 6.373875914680062e-05 0.0022104611785316083
4.652 0.9999724329773453 0.9998221161143458 0.9999423947464092 -2.0844179843076147e-05 -1.4179146263599715e-05 -2.1907594895720473e-05 -2.170690744752814e-05 1.2078305317794229e-10 -8.162427545464955e-07 2.7621607480655814e-05 1.9730551230592553e-05 6.645551962676817e-05 1.000000001118691 0.9998418077833197 0.9999999786442718 1.6132774742203626e-10 1.4397099936514721e-09 1.4398029758791197e-09 1.6396364690107761e-10 -7.261894985829217e-11 -8.134036637387862e-07 1.155568142937307e-09 3.8884412703422156e-08 2.8461217614494874e-08 0.9998137150443406 0.9997086994096321 0.9990503025432672 -3.812507739097153e-07 4.3647599820739707e-07 -0.0007920220611294089 -0.0008409557847406457 1.334260743509447e-07 -7.885828653229108e-07 0.00037936333026256954 0.00027105082027329086 0.0019093491442746938 0.9999958011161337 0.9998388077894628 1.000085553139614 -3.8130206675103805e-07 -5.505080931989692e-06 -5.62652896852143e-06 -4.832347133898303e-07 -4.690747610701069e-11 -8.139168387331869e-07 4.1991259430623e-06 2.999552225246556e-06 8.555320900814006e-05 0.9999995722594701 0.9998415014566364 1.0000100374194598 -3.81827064107478e-09 -6.060227522215319e-07 -6.072800021090781e-07 -4.98589917053328e-09 -6.994819188165202e-11 -8.134580167483593e-07 4.277403552594498e-07 3.0744463832709596e-07 1.0037452927751733e-05 1.0000850121949165 0.9999025302827317 1.002071170220796 0.00012843297920333283 -7.112196788904715e-05 6.344653530653317e-05 9.905247447481233e-05 1.3597289880364948e-09 -8.037147718117241e-07 8.782338077490715e-05 6.272837688938979e-05 0.0022332141422190675
4.662 0.9999724908469494 0.9998221577577852 0.9999406510651117 -2.0866684572556065e-05 -1.4091669039794422e-05 -2.180839323273294e-05 -2.1707284989421894e-05 1.2218054248422e-10 -8.290648873043323e-07 2.756342207443428e-05 1.968898928987656e-05 6.799682971659986e-05 1.0000000011186518 0.9998418080899254 0.9999999786433625 1.613749219085518e-10 1.4396983665103406e-09 1.4397973101779246e-09 1.6395346265817387e-10 -7.105323405800843e-11 -8.261976425551789e-07 1.1572167559412128e-09 3.894749511863513e-08 2.840486064442565e-08 0.9998127661976232 0.9997080224393434 0.998715918454488 -3.5418245984522817e-07 4.211809644218523e-07 -0.0007534309866050645 -0.0008257651778253837 1.2480686855870154e-07 -8.032206511460005e-07 0.00037574138589858763 0.0002684619737563291 0.0024791659105345095 0.9999958012284186 0.9998388081765093 1.0000855067211094 -3.826414021379755e-07 -5.503609348656148e-06 -5.625055251262117e-06 -4.845201443036505e-07 -4.527929532537174e-11 -8.267187115472695e-07 4.199013556808892e-06 2.999472888709406e-06 8.550679322729551e-05 0.9999995722595555 0.9998415017633538 1.0000100369132874 -3.833317559755729e-09 -6.060075159775619e-07 -6.072647615200635e-07 -5.000957869098159e-09 -6.837528194219561e-11 -8.262528554260769e-07 4.2774028828961266e-07 3.074522715001229e-07 1.0036949035984002e-05 1.000083597725827 0.9999015202841823 1.0020919362572145 0.0001289792732122544 -7.254377103458577e-05 6.225109464144339e-05 9.815854309204645e-05 1.3260963431200974e-09 -8.165820436758619e-07 8.639377863402097e-05 6.170727846559558e-05 0.0022555804773942397
4.672 0.999972548815952 0.9998221994770542 0.9999389144992888 -2.0888868685687708e-05 -1.4004354456106512e-05 -2.1709309843581197e-05 -2.17074140998956e-05 1.2356804326016268e-10 -8.420732155824441e-07 2.7505138188765774e-05 1.9647357022393657e-05 6.954121629437047e-05 1.0000000011186132 0.9998418084013511 0.9999999786424395 1.6145225794512145e-10 1.4396737933716916e-09 1.4397891138732544e-09 1.639134310069731e-10 -6.949318808531809e-11 -8.391775268305458e-07 1.1582233829458699e-09 3.90116431968666e-08 2.8364082593609674e-08 0.9998116377766342 0.9997072172941416 0.9983936739068695 -3.2534289474762954e-07 4.030710913467729e-07 -0.0007117521947252836 -0.0008050285195367283 1.1510684545323561e-07 -8.180546141256382e-07 0.00037143881594735366 0.0002653866817045037 0.0030190275313500326 0.9999958013411714 0.9998388085687137 1.0000854603146039 -3.8398000502259687e-07 -5.502137810718914e-06 -5.623581555561248e-06 -4.858049177467731e-07 -4.365700663211514e-11 -8.397066055620363e-07 4.198900699638908e-06 2.99939324319565e-06 8.546038940914887e-05 0.9999995722596408 0.9998415020748919 1.000010036407111 -3.84833335429718e-09 -6.059922925464106e-07 -6.072495235693729e-07 -5.0160460961700874e-09 -6.680752474695179e-11 -8.392336126753514e-07 4.2774021652016874e-07 3.074600632452512e-07 1.0036445142616537e-05 1.0000821686363461 0.9999004998467668 1.0021124380790525 0.00012948952039910968 -7.394350906928204e-05 6.104169427248018e-05 9.725699526980631e-05 1.292526798433028e-09 -8.296380575604472e-07 8.494967778255114e-05 6.0675824237853904e-05 0.002277558394681803
4.682 0.9999726068833277 0.9998222412714923 0.9999371850423988 -2.0910733124133383e-05 -1.391720289359553e-05 -2.1610345417989762e-05 -2.170729569747965e-05 1.2494581888225235e-10 -8.552702163093507e-07 2.74467568374963e-05 1.9605655148729077e-05 7.108796272282056e-05 1.0000000011185746 0.9998418087176677 0.9999999786415028 1.615428989795796e-10 1.4396482461784572e-09 1.4397727824303367e-09 1.6384052048191735e-10 -6.7938439896635e-11 -8.523457753302011e-07 1.1571684097197506e-09 3.907685198580452e-08 2.837093201618553e-08 0.9998103547395966 0.999706301775427 0.9980851682528354 -2.9507428523794515e-07 3.824167259911103e-07 -0.0006679291817712407 -0.0007793979753506508 1.0472758251911944e-07 -8.330811646565264e-07 0.00036661980415920596 0.00026194229861055114 0.003524181869686545 0.9999958014543918 0.9998388089661461 1.000085413920097 -3.8531789291540496e-07 -5.500666307107616e-06 -5.62210788704851e-06 -4.870890367254723e-07 -4.2040374335045184e-11 -8.528829824180356e-07 4.1987873609828e-06 2.9993132781632193e-06 8.541399754814777e-05 0.9999995722597264 0.9998415023913212 1.00001003590093 -3.8633355209350015e-09 -6.059770703651725e-07 -6.072342933552588e-07 -5.031166544756565e-09 -6.524539779192444e-11 -8.524027471014425e-07 4.277401257100608e-07 3.0746800307987076e-07 1.003594132208021e-05 1.0000807254906339 0.9998994693734677 1.0021326743300074 0.00012996409550194098 -7.532084142589131e-05 5.981760764467868e-05 9.634766530728218e-05 1.2590191998821965e-09 -8.428852828940754e-07 8.349158730700262e-05 5.963437784850848e-05 0.002299146128660996
4.692 0.9999726650480543 0.9998222831404401 0.9999354626878464 -2.0932278828331116e-05 -1.3830214733175145e-05 -2.1511500639937917e-05 -2.1706930692713162e-05 1.263138115512723e-10 -8.686583957362662e-07 2.738827904268768e-05 1.95638843950617e-05 7.263641616712943e-05 1.0000000011185364 0.9998418090389459 0.9999999786405563 1.6163157952646078e-10 1.439630346661157e-09 1.4397458004954829e-09 1.6373908023484747e-10 -6.638905726894582e-11 -8.657048756550722e-07 1.153287658126394e-09 3.914311883920908e-08 2.844178106707755e-08 0.9998089436622589 0.9997052948408468 0.9977916702062734 -2.637144395076717e-07 3.5950372945393394e-07 -0.0006228475020900414 -0.000749583925906944 9.404695118240141e-08 -8.482970648734906e-07 0.0003614505472272916 0.0002582476121856429 0.003991685567595899 0.9999958015680801 0.9998388093688781 1.0000853675375923 -3.86655080952345e-07 -5.4991948291067935e-06 -5.620634248816863e-06 -4.8837249707811e-07 -4.042949516457939e-11 -8.662503324067872e-07 4.198673540187666e-06 2.9992329898863045e-06 8.536761762936375e-05 0.9999995722598128 0.999841502712713 1.0000100353947492 -3.8783389925800135e-09 -6.059618402528859e-07 -6.072190741571122e-07 -5.0463151998183335e-09 -6.368839263728441e-11 -8.657627466840636e-07 4.2774001305741437e-07 3.074760875097084e-07 1.0035437600046773e-05 1.000079268856629 0.9998984292699695 1.0021526433269257 0.00013040338744497835 -7.667544537917094e-05 5.8578157112459016e-05 9.54303742664203e-05 1.2255739399940045e-09 -8.563262201508074e-07 8.20200199888189e-05 5.8583305577231065e-05 0.0023203419376094645
4.702 0.9999727233091114 0.9998223250832415 0.9999337474289828 -2.095350673551788e-05 -1.3743390358503006e-05 -2.1412776181566087e-05 -2.1706319989402727e-05 1.2767211946018588e-10 -8.822402890551315e-07 2.7329705834396592e-05 1.9522045493304545e-05 7.418598091723655e-05 1.0000000011184984 0.9998418093652589 0.9999999786396067 1.6170706269248684e-10 1.4396230729527123e-09 1.4397124875928162e-09 1.6361889540567045e-10 -6.484455531375752e-11 -8.792573451449191e-07 1.1474248401650329e-09 3.921045703515571e-08 2.855597922201444e-08 0.9998074317545171 0.9997042159032442 0.9975141251739799 -2.3159313934776333e-07 3.346286093148214e-07 -0.0005773139403435735 -0.0007163268314492419 8.340117092617993e-08 -8.636994215087995e-07 0.00035609161779646 0.00025441738415149057 0.004419915791190216 0.9999958016822358 0.9998388097769817 1.000085321167097 -3.879915802201538e-07 -5.497723373609723e-06 -5.6191606363209665e-06 -4.8965528872647e-07 -3.8824068266044767e-11 -8.79811176744354e-07 4.198559246988107e-06 2.999152382081412e-06 8.53212496340472e-05 0.9999995722599 0.9998415030391404 1.0000100348885745 -3.893355479959111e-09 -6.059465995250672e-07 -6.072038609744713e-07 -5.061481669569383e-09 -6.213683833952551e-11 -8.7931612933785e-07 4.2773988999507367e-07 3.0748432207085643e-07 1.003493390649782e-05 1.000077799305237 0.9998973799440789 1.0021723430678848 0.00013080779853598523 -7.800701595239782e-05 5.7322716077015634e-05 9.450493153167766e-05 1.1921932686051697e-09 -8.699633972234308e-07 8.053549142755148e-05 5.752297571454216e-05 0.002341144102894126
4.712 0.9999727816654826 0.9998223670992433 0.9999320392591036 -2.0974417780904126e-05 -1.3656730156783338e-05 -2.1314172704655525e-05 -2.1705464489376727e-05 1.2902079958057663e-10 -8.96018460848736e-07 2.7271038242771577e-05 1.9480139175636144e-05 7.573611241355043e-05 1.0000000011184615 0.9998418096966797 0.9999999786386629 1.6176140406177605e-10 1.4396227961817948e-09 1.4396851424722694e-09 1.6349273599587738e-10 -6.33053004968484e-11 -8.930057304940176e-07 1.141846680672602e-09 3.927890313982165e-08 2.866186723616416e-08 0.9998058459731934 0.999703084197881 0.9972531711463407 -1.9902889619841974e-07 3.0809397426430527e-07 -0.000532042316272619 -0.0006803714542317782 7.305580529726344e-08 -8.79285682405868e-07 0.00035069148607654407 0.0002505577195821562 0.004808334523465896 0.9999958017968595 0.9998388101905303 1.0000852748086182 -3.893273987909598e-07 -5.496251944516969e-06 -5.617687038153703e-06 -4.909373993387152e-07 -3.722425379985916e-11 -8.935680651240608e-07 4.198444494210047e-06 2.999071460754497e-06 8.527489354697657e-05 0.9999995722599889 0.9998415033706762 1.0000100343824154 -3.908392289513085e-09 -6.059313517474367e-07 -6.071886422972124e-07 -5.076653726384974e-09 -6.059042379166079e-11 -8.930654421207796e-07 4.277397744357671e-07 3.07492717432982e-07 1.003443009742273e-05 1.0000763174095246 0.9998963218051482 1.002191771241143 0.00013117774368104958 -7.931526579825376e-05 5.6050710704451514e-05 9.357113637360081e-05 1.1588801793117731e-09 -8.837993714480494e-07 7.90385191915328e-05 5.6453757955186065e-05 0.002361550927904907
4.722 0.9999728401161526 0.9998224091877944 0.9999303381714494 -2.0995012897846516e-05 -1.3570234512938522e-05 -2.1215690867116407e-05 -2.1704365095544028e-05 1.3036006981112052e-10 -9.099955055613735e-07 2.721227728851398e-05 1.943816616749109e-05 7.728631207979482e-05 1.0000000011184256 0.9998418100332823 0.9999999786377332 1.617898020032214e-10 1.4396248024234881e-09 1.4396754840421778e-09 1.633704951015344e-10 -6.177079043378361e-11 -9.069526089048539e-07 1.1388990095785155e-09 3.934850964568035e-08 2.8708297238792488e-08 0.9998042122600413 0.9997019182386986 0.997009161213912 -1.6632613121658116e-07 2.80204335793821e-07 -0.00048764542421072903 -0.0006424442871481354 6.318560365883886e-08 -8.95053631273047e-07 0.0003453814359487934 0.000246762433421572 0.00515731583263068 0.9999958019119509 0.999838810609598 1.0000852284621653 -3.90662542464231e-07 -5.494780547026528e-06 -5.616213442067073e-06 -4.922188189474705e-07 -3.562947879650169e-11 -9.075235778548861e-07 4.198329288631504e-06 2.998990227818314e-06 8.522854936265757e-05 0.9999995722600789 0.9998415037073947 1.00001003387628 -3.923454826360659e-09 -6.059161016700192e-07 -6.071734058972696e-07 -5.091821230954228e-09 -5.904852109764391e-11 -9.07013262380618e-07 4.2773967855438464e-07 3.075012821290798e-07 1.0033926038640935e-05 1.0000748237439214 0.9998952552635069 1.0022109252348748 0.00013151364961885316 -8.059992506047572e-05 5.4761621257144104e-05 9.262877951468915e-05 1.1256393371667375e-09 -8.978367303400951e-07 7.752962199308621e-05 5.5376022809302413e-05 0.002381560736403746
4.732 0.999972898660109 0.9998224513482474 0.9999286441592046 -2.1015293020431088e-05 -1.3483903807059683e-05 -2.111733133050973e-05 -2.1703022716440486e-05 1.316900484493447e-10 -9.241740478018126e-07 2.7153423978409614e-05 1.9396127184363822e-05 7.883612294247879e-05 1.0000000011183903 0.9998418103751425 0.9999999786368267 1.6178737363498982e-10 1.4396263416470222e-09 1.4396875277284117e-09 1.632569930987269e-10 -6.02408449429299e-11 -9.211005872958572e-07 1.1394613716739735e-09 3.9419325781564273e-08 2.8677607967644954e-08 0.9998025549207767 0.9997007353756917 0.996782190811935 -1.3377283043868682e-07 2.512622844258436e-07 -0.00044463234461745966 -0.0006032349883878466 5.4046310814598156e-08 -9.110013809586014e-07 0.0003402720151170719 0.00024311051224177173 0.00546798967637257 0.9999958020275096 0.9998388110342598 1.0000851821277459 -3.9199701544875677e-07 -5.493309183910865e-06 -5.61473984426479e-06 -4.934995427099102e-07 -3.403987080309804e-11 -9.216803254963989e-07 4.198213626188799e-06 2.998908677614089e-06 8.51822170840107e-05 0.99999957226017 0.9998415040493707 1.0000100333701778 -3.938546924760349e-09 -6.059008519281529e-07 -6.071581472948831e-07 -5.106979190028927e-09 -5.7511678344535456e-11 -9.211621979449639e-07 4.2773960015673225e-07 3.075100169161715e-07 1.003342168886064e-05 1.0000733188834374 0.9998941807299009 1.0022298021476004 0.00013181595417315696 -8.186074121992217e-05 5.3454983070221073e-05 9.1677644683829e-05 1.0924772326819534e-09 -9.120780900086062e-07 7.600931888441303e-05 5.429014102815149e-05 0.002401171870249911
4.742 0.9999729572963425 0.9998224935799573 0.9999269572155007 -2.103525908251561e-05 -1.339773841185014e-05 -2.1019094764703344e-05 -2.170143826704193e-05 1.3301073249648996e-10 -9.385567422683991e-07 2.7094479309008606e-05 1.935402293469468e-05 8.038512584952199e-05 1.000000001118356 0.9998418107223355 0.9999999786359525 1.6175035693569328e-10 1.4396282701634648e-09 1.4397143846120661e-09 1.6315047570113591e-10 -5.871562896439836e-11 -9.354523036276826e-07 1.142463234470084e-09 3.949137624972427e-08 2.859422079929389e-08 0.9998008961511675 0.99969955145565 0.9965721279713616 -1.0163866992428541e-07 2.2156506141583774e-07 -0.00040341020578734234 -0.000563381711724015 4.574512756658464e-08 -9.271273698755151e-07 0.0003354510534236179 0.000239664699996642 0.00574209193197931 0.9999958021435355 0.9998388114645913 1.0000851358053688 -3.9333082210703003e-07 -5.491837854438484e-06 -5.613266252223282e-06 -4.947795732831668e-07 -3.2455284014216406e-11 -9.360409487701399e-07 4.198097494964017e-06 2.9988267992636342e-06 8.513589671827143e-05 0.9999995722602625 0.9998415043966812 1.0000100328641166 -3.95367269299387e-09 -6.058856017344093e-07 -6.071428741682639e-07 -5.122129988937435e-09 -5.597938833764442e-11 -9.355148865263674e-07 4.277395247334654e-07 3.0751891457740274e-07 1.0032917118281846e-05 1.0000718034028924 0.9998930986149434 1.0022483987992374 0.0001320851055264732 -8.309747892904548e-05 5.213038720977466e-05 9.071751015447954e-05 1.0594016931025164e-09 -9.265260965539385e-07 7.447812847345971e-05 5.3196483044080806e-05 0.002420382686611822
4.752 0.9999730160238458 0.9998225358822819 0.999925277333413 -2.1054912018701973e-05 -1.3311738695146886e-05 -2.092098184276097e-05 -2.169961266896671e-05 1.343224127019256e-10 -9.531462736272515e-07 2.7035444276238016e-05 1.9311854126362314e-05 8.193293603681695e-05 1.000000001118323 0.9998418110749393 0.9999999786351192 1.6167492455151326e-10 1.4396333039619562e-09 1.4397406072473618e-09 1.6304143209051156e-10 -5.719475777719058e-11 -9.500104266419493e-07 1.1458312530486518e-09 3.956464808974321e-08 2.8503692962526286e-08 0.9997992557080427 0.9996983805871688 0.9963786450698664 -7.017354583138127e-08 1.9140153048144156e-07 -0.000364289418124171 -0.0005234604043521361 3.832802686577475e-08 -9.434303544564644e-07 0.0003309831770145886 0.00023647115095224252 0.005981820589993662 0.9999958022600285 0.99983881190067 1.0000850894950426 -3.9466396635080044e-07 -5.490366555825915e-06 -5.611792680809403e-06 -4.960589196328013e-07 -3.087553761183502e-11 -9.506081194809312e-07 4.197980884345585e-06 2.9987445822986536e-06 8.508958827564606e-05 0.9999995722603569 0.9998415047494025 1.000010032358106 -3.968836356966747e-09 -6.058703484424463e-07 -6.07127601292116e-07 -5.137282447662798e-09 -5.445155111854177e-11 -9.500739969827815e-07 4.2773943653869555e-07 3.075279639869226e-07 1.0032412452832841e-05 1.0000702778761639 0.9998920093285776 1.0022667117426995 0.00013232156151265332 -8.430991983565945e-05 5.0787480841549276e-05 8.974815026159585e-05 1.0264219230002727e-09 -9.411834246534332e-07 7.293656816695444e-05 5.209541843022885e-05 0.0024391915548611365
4.762 0.9999730748416148 0.9998225782545822 0.9999236045059644 -2.107425276317762e-05 -1.3225905022855826e-05 -2.082299323228674e-05 -2.169754684650359e-05 1.3562492778048668e-10 -9.679453575772491e-07 2.6976319883210734e-05 1.9269621472561362e-05 8.3479199875898e-05 1.0000000011182917 0.9998418114330316 0.9999999786343367 1.6155869466276667e-10 1.4396428191474625e-09 1.4397539878233093e-09 1.6291821259219547e-10 -5.567845906920259e-11 -9.647776554738688e-07 1.1480097754045209e-09 3.9639089771882265e-08 2.843992180390702e-08 0.9997976507144697 0.9996972350011796 0.9962012507862568 -3.960640515722099e-08 1.6104953239112194e-07 -0.00032749142703684616 -0.0004839780002797919 3.1801175116405945e-08 -9.599094053217391e-07 0.00032691065554937246 0.0002335600358907833 0.006189701006701614 0.9999958023769887 0.9998388123425742 1.0000850431967772 -3.959964517393395e-07 -5.4888952875372895e-06 -5.610319143140417e-06 -4.973375940303357e-07 -2.9300724733042065e-11 -9.653845400595834e-07 4.197863792593492e-06 2.998662022382487e-06 8.504329177185954e-05 0.9999995722604531 0.9998415051076136 1.000010031852156 -3.984040099966741e-09 -6.058550906828203e-07 -6.071123414104697e-07 -5.152448577456902e-09 -5.292809208432798e-11 -9.648422296047864e-07 4.277393297205082e-07 3.075371554965929e-07 1.0031907792858665e-05 1.0000687428754549 0.999890913279553 1.0022847372759682 0.00013252578892766363 -8.549786239642516e-05 4.9425967330951914e-05 8.876933688899831e-05 9.93549046287736e-10 -9.560527790763195e-07 7.138515345282257e-05 5.0987315387694054e-05 0.0024575968533127705
4.772 0.9999731337486488 0.9998226206962223 0.9999219387261246 -2.1093282248292653e-05 -1.3140237760937376e-05 -2.072512958754764e-05 -2.169524172143449e-05 1.369183846516735e-10 -9.829567404125249e-07 2.6917107140933336e-05 1.9227325691930376e-05 8.502359179579544e-05 1.0000000011182628 0.9998418117966925 0.9999999786336164 1.6140075835451244e-10 1.4396544819298688e-09 1.439751001629363e-09 1.6277062652918728e-10 -5.4166421749647546e-11 -9.797567213115999e-07 1.14887979207273e-09 3.971462229540045e-08 2.8404724089285644e-08 0.9997960955839417 0.9996961249963551 0.9960393212120567 -1.0144307587137089e-08 1.307735900927412e-07 -0.00029315811003329017 -0.00044536904383884037 2.613888511239392e-08 -9.765639007029353e-07 0.00032325533819434546 0.00023094692670589645 0.0063684633099271555 0.9999958024944166 0.9998388127903832 1.000084996910583 -3.9732827931728994e-07 -5.487424051524481e-06 -5.608845642796984e-06 -4.986156068747893e-07 -2.7730538462910687e-11 -9.803729448305866e-07 4.197746228216971e-06 2.9985791217703226e-06 8.499700723185265e-05 0.9999995722605518 0.9998415054713936 1.0000100313462772 -3.999285203359439e-09 -6.058398307088997e-07 -6.070970982116494e-07 -5.1676383293525214e-09 -5.1409079066460374e-11 -9.798223158236005e-07 4.277392120932085e-07 3.075464827723155e-07 1.0031403166901388e-05 1.0000671989705823 0.9998898108749176 1.0023024714545765 0.0001326982628601834 -8.666112167615941e-05 4.804560609584868e-05 8.778084092234164e-05 9.607951154865579e-10 -9.711368949415145e-07 6.982439723148168e-05 4.9872540268763686e-05 0.0024755969658550652
4.782 0.9999731927439485 0.9998226632065698 0.9999202799868125 -2.111200140545792e-05 -1.3054737274405517e-05 -2.062739154925371e-05 -2.1692698208296763e-05 1.3820304207511207e-10 -9.981831994962025e-07 2.6857807060885204e-05 1.9184967503618035e-05 8.656581150739635e-05 1.0000000011182366 0.9998418121660027 0.9999999786329693 1.6120164950765388e-10 1.4396634726373532e-09 1.4397380786313498e-09 1.625958172108521e-10 -5.265846377721802e-11 -9.949503869117116e-07 1.149511837365373e-09 3.979115697748807e-08 2.8373328262283525e-08 0.9997946020453993 0.9996950589564988 0.9958921293110456 1.8028301375568494e-08 1.008229323776927e-07 -0.000261362062928893 -0.00040799524914291086 2.1291654989816697e-08 -9.933935210901376e-07 0.0003200213809891109 0.00022863474665755883 0.006520934416413291 0.9999958026123126 0.9998388132441777 1.0000849506364715 -3.986594488557026e-07 -5.485952852889952e-06 -5.6073721735172395e-06 -4.998929612927935e-07 -2.6165137719321937e-11 -9.955760991293666e-07 4.19762820336451e-06 2.9984958850045667e-06 8.495073468426945e-05 0.9999995722606537 0.999841505840824 1.000010030840481 -4.014571426317733e-09 -6.058245735481303e-07 -6.07081865009912e-07 -5.1828548242453594e-09 -4.989428601843389e-11 -9.95017017605277e-07 4.2773909799611037e-07 3.075559405645056e-07 1.0030898541333548e-05 1.0000656467282871 0.9998887025195261 1.0023199101044364 0.0001328394660355965 -8.779952913379696e-05 4.664621222578472e-05 8.678243365930094e-05 9.281739883388289e-10 -9.864385363796025e-07 6.825480919898922e-05 4.875145713601652e-05 0.0024931902783942145
4.792 0.9999732518265185 0.9998227057849937 0.9999186282808927 -2.1130411165328482e-05 -1.2969403924914972e-05 -2.0529779751204292e-05 -2.1689917211271895e-05 1.3947912838215184e-10 -1.0136275432772584e-06 2.679842064541932e-05 1.914254762024702e-05 8.810558164868914e-05 1.000000001118214 0.9998418125410435 0.9999999786324079 1.6096209983424265e-10 1.4396655208409624e-09 1.4397249453225914e-09 1.6239986945577835e-10 -5.1154534120644136e-11 -1.0103614460084921e-06 1.151013047303599e-09 3.986861012181927e-08 2.832074833901222e-08 0.9997931792496648 0.9996940434261057 0.9957588721369792 4.4750083957468504e-08 7.142981435374564e-08 -0.00023211715512692712 -0.0003721474723653334 1.7193762865579556e-08 -1.0103982433168367e-06 0.00031719844732832264 0.00022661605880414592 0.006649946194388497 0.9999958027306775 0.9998388137040389 1.0000849043744542 -3.999899598739556e-07 -5.484481696010199e-06 -5.605898725371054e-06 -5.011696514128232e-07 -2.4604029184196566e-11 -1.0109968003323283e-06 4.197509724469333e-06 2.9984123127460774e-06 8.490447415029043e-05 0.9999995722607604 0.9998415062159854 1.0000100303347799 -4.029897491338878e-09 -6.058093232286934e-07 -6.070666322298413e-07 -5.198091967472407e-09 -4.8383393350142043e-11 -1.0104291299372212e-06 4.277389963507243e-07 3.075655203620528e-07 1.0030393875669251e-05 1.0000640867115722 0.9998875886155646 1.002337048834957 0.0001329498881800789 -8.891293239562205e-05 4.522765588884028e-05 8.577388817142305e-05 8.957006602784962e-10 -1.0019604979942418e-06 6.667689527661068e-05 4.762442735572153e-05 0.002510375175025773
4.802 0.9999733109953655 0.9998227484308673 0.9999169836011763 -2.1148512457779795e-05 -1.2884238067392884e-05 -2.0432294827882543e-05 -2.1686899625535168e-05 1.4074653144667321e-10 -1.0292926124298041e-06 2.673894888279626e-05 1.910006674466306e-05 8.964264585511638e-05 1.0000000011181958 0.9998418129218977 0.9999999786319423 1.606838106889147e-10 1.4396594628286265e-09 1.439716505600218e-09 1.621970182444184e-10 -4.965439586855425e-11 -1.0259927253902372e-06 1.153366605429686e-09 3.9946907679181206e-08 2.824827684008311e-08 0.9997918339380368 0.9996930832303561 0.9956386954155537 6.988302497654987e-08 4.280812721566488e-08 -0.000205388870648032 -0.0003380495680272603 1.3769961925946836e-08 -1.027578335585328e-06 0.0003147650762320979 0.00022487547440118362 0.00675826036557046 0.9999958028495116 0.9998388141700498 1.000084858124542 -4.0131981107273975e-07 -5.483010582298605e-06 -5.604425293631768e-06 -5.024456630954145e-07 -2.3047198601085955e-11 -1.0266378776311307e-06 4.197390787101094e-06 2.9983283983527965e-06 8.48582256341489e-05 0.9999995722608713 0.9998415065969609 1.0000100298291839 -4.04526155447615e-09 -6.05794081058139e-07 -6.070513943964164e-07 -5.2133354519620884e-09 -4.6876468272311736e-11 -1.0260614797373756e-06 4.277389025119792e-07 3.0757520754996445e-07 1.0029889178361024e-05 1.0000625194790616 0.9998864695620949 1.0023538830523893 0.00013303002540479228 -9.000119501865946e-05 4.3789861554527445e-05 8.47549806106956e-05 8.633918038013745e-10 -1.017705603670787e-06 6.509115708036922e-05 4.649180921878896e-05 0.002527150033938088
4.812 0.9999733702494983 0.999822791143566 0.9999153459404183 -2.1166306210099625e-05 -1.279924005056205e-05 -2.0334937417695706e-05 -2.1683646342624674e-05 1.4200544981817495e-10 -1.0451812787301215e-06 2.6679392751119333e-05 1.905752557252536e-05 9.117676711573439e-05 1.0000000011181827 0.9998418133086487 0.9999999786315793 1.6037102512259566e-10 1.4396472717844154e-09 1.4397102092962514e-09 1.6200505986719068e-10 -4.8158022676287204e-11 -1.0418470833219718e-06 1.155233538799775e-09 4.002598085460173e-08 2.818791840567383e-08 0.999790570654944 0.9996921816266449 0.9955307152651998 9.331235045474043e-08 1.5152298633806218e-08 -0.00018110407820013806 -0.00030586362409606456 1.0941037835095476e-08 -1.0449343502549286e-06 0.0003126919551243593 0.00022339199313524318 0.006848509905254303 0.9999958029688142 0.9998388146422936 1.0000848118867427 -4.026489985358406e-07 -5.481539509858125e-06 -5.602951881255001e-06 -5.037209793588255e-07 -2.1494676361652126e-11 -1.0425021926922759e-06 4.197271379175145e-06 2.9982441300718785e-06 8.48119891240066e-05 0.9999995722609873 0.9998415069838341 1.0000100293237002 -4.060659288361686e-09 -6.057788447613849e-07 -6.070361544444421e-07 -5.228567647043683e-09 -4.53735610848552e-11 -1.0419169260267213e-06 4.2773880108186635e-07 3.0758498307254475e-07 1.0029384517747038e-05 1.0000609455843865 0.9998853457546162 1.0023704079733586 0.00013308037960591503 -9.10641962473272e-05 4.233280705521328e-05 8.372549145913728e-05 8.312650568629489e-10 -1.0336767086914052e-06 6.349809142777298e-05 4.5353957589319774e-05 0.0025435132231829624
4.822 0.9999734295879285 0.999822833922469 0.9999137152913149 -2.1183793346033775e-05 -1.2714410218299383e-05 -2.02377081608843e-05 -2.1680158256263226e-05 1.4325583032496593e-10 -1.0612964457187007e-06 2.6619753228026186e-05 1.901492479933431e-05 9.27077262314176e-05 1.0000000011181738 0.9998418137013815 0.9999999786313206 1.6003205999058225e-10 1.4396326862616219e-09 1.4396987395508406e-09 1.6183772432412849e-10 -4.666551371302695e-11 -1.0579274115613936e-06 1.1549318403619008e-09 4.010576195526585e-08 2.8179538075237026e-08 0.9997893919884306 0.9996913404760361 0.9954340369720097 1.1494620010410407e-07 -1.1363515222507088e-08 -0.00015915998498975905 -0.0002756961152316134 8.628147988932473e-09 -1.0624671199020575e-06 0.00031094489558496633 0.00022214113121150845 0.006923156018071775 0.9999958030885862 0.9998388151208544 1.0000847656610556 -4.039775139483687e-07 -5.4800684748493666e-06 -5.601478495225378e-06 -5.04995586010091e-07 -1.994636674204995e-11 -1.0585926400040195e-06 4.197151490068888e-06 2.9981594974358203e-06 8.47657646016469e-05 0.9999995722611082 0.9998415073766895 1.0000100288183302 -4.076083172026911e-09 -6.057636111423048e-07 -6.070209192751256e-07 -5.243774645884681e-09 -4.3874203772299566e-11 -1.0579983598828948e-06 4.277386771914233e-07 3.0759482910841986e-07 1.0028879974058847e-05 1.0000593655756034 0.9998842175846472 1.0023866186385229 0.0001331014578852125 -9.210183076345489e-05 4.085652250558176e-05 8.268520672019536e-05 7.993396181963109e-10 -1.049876697512283e-06 6.189818988921115e-05 4.4211223584414784e-05 0.002559463096512195
4.832 0.9999734890096696 0.9998228767669561 0.9999120916465065 -2.1200974783867828e-05 -1.2629748912018069e-05 -2.0140607689871575e-05 -2.1676436267275273e-05 1.4449803052394156e-10 -1.0776410498936297e-06 2.6560031298820008e-05 1.897226512615681e-05 9.423532025859893e-05 1.0000000011181693 0.9998418141001806 0.9999999786311624 1.5968015869510077e-10 1.4396185044040647e-09 1.4396792464914538e-09 1.6170134822760117e-10 -4.517659949352167e-11 -1.0742366340000715e-06 1.1518081833020981e-09 4.018618892437735e-08 2.8238268761749257e-08 0.9997882988244488 0.9996905604246472 0.9953477708477784 1.3471510517418548e-07 -3.65859628174056e-08 -0.00013943212443347705 -0.0002476045713312201 6.755997353668048e-09 -1.0801777510995881e-06 0.00030948738045733816 0.0002210967432873973 0.006984459257162762 0.9999958032088265 0.999838815605818 1.0000847194474791 -4.053053440919688e-07 -5.478597474980104e-06 -5.600005138894432e-06 -5.062694770905939e-07 -1.840189164271778e-11 -1.0749121464504308e-06 4.197031118795613e-06 2.998074496893714e-06 8.471955205575289e-05 0.9999995722612345 0.9998415077756126 1.0000100283130704 -4.0915196171372486e-09 -6.057483766411099e-07 -6.070056925883258e-07 -5.258950024532469e-09 -4.237844964765557e-11 -1.0743087062611458e-06 4.2773852791767104e-07 3.0760473513063837e-07 1.0028375572727314e-05 1.0000577799946322 0.9998830854393267 1.002402509926324 0.00013309377198633107 -9.31140084288368e-05 3.936108909593091e-05 8.163391905514042e-05 7.676355595601925e-10 -1.0663084859131503e-06 6.0291938395643176e-05 4.3063954294581376e-05 0.0025749979894377274
4.842 0.9999735485137388 0.9998229196764126 0.999910474998577 -2.121785143667651e-05 -1.2545256471055018e-05 -2.004363662519749e-05 -2.1672481282949043e-05 1.4573180144840721e-10 -1.094218059988463e-06 2.6500227956991608e-05 1.892954726013217e-05 9.575936097031552e-05 1.00000000111817 0.9998418145051329 0.9999999786310987 1.593336497774814e-10 1.4396066948828588e-09 1.4396568085132004e-09 1.6159479250485015e-10 -4.369097189457332e-11 -1.0907777078648193e-06 1.1469180736845645e-09 4.0267220841265854e-08 2.83386771395446e-08 0.999787290603367 0.9996898410866459 0.9952710452883504 1.5257130052742854e-07 -6.038277416672296e-08 -0.00012178130704246629 -0.0002216044233315838 5.254970008737239e-09 -1.0980676183258332e-06 0.0003082826180053069 0.00022023249234681545 0.00703446301363896 0.9999958033295353 0.9998388160972704 1.0000846732460058 -4.0663247136200706e-07 -5.477126508152679e-06 -5.598531807291337e-06 -5.075426538925227e-07 -1.686131825210523e-11 -1.0914636719817498e-06 4.196910275190233e-06 2.9979891326014517e-06 8.46733514862039e-05 0.999999572261366 0.9998415081806897 1.0000100278079143 -4.106950211911026e-09 -6.057331399250811e-07 -6.069904689968249e-07 -5.274095022138355e-09 -4.088646605145359e-11 -1.0908509224551947e-06 4.2773836518488113e-07 3.076147007652579e-07 1.0027871250538161e-05 1.0000561893767284 0.9998819497010368 1.0024180765667818 0.00013305783774552915 -9.410065401995813e-05 3.7846637765353586e-05 8.057142886315614e-05 7.36174201188983e-10 -1.0829750202943796e-06 5.867981691208756e-05 4.191249255099226e-05 0.00259011621554337
4.852 0.9999736080991537 0.9998229626502256 0.9999088653400585 -2.1234424216434625e-05 -1.2460933232734726e-05 -1.994679557761998e-05 -2.1668294214036726e-05 1.4695742304855252e-10 -1.1110304767833111e-06 2.6440344196252e-05 1.8886771908602235e-05 9.727967345923586e-05 1.0000000011181744 0.999841814916326 0.9999999786311213 1.5901218409515764e-10 1.4395984701796877e-09 1.439643755536801e-09 1.6151315597518924e-10 -4.220937628656824e-11 -1.1075536237478293e-06 1.1424620813170605e-09 4.034885616024473e-08 2.8429472925602666e-08 0.9997863655695075 0.9996891812223029 0.9952030172143567 1.6848776512287318e-07 -8.264279378843645e-08 -0.0001060595259410645 -0.0001976757547517696 4.06238755276053e-09 -1.1161383585555645e-06 0.00030729509560093425 0.0002195229621699051 0.00707498741797474 0.9999958034507119 0.9998388165952986 1.0000846270566282 -4.079588763139652e-07 -5.475655573627633e-06 -5.5970584886402565e-06 -5.088151215521844e-07 -1.532509448137159e-11 -1.1082502100090157e-06 4.196788972448652e-06 2.9979034116071624e-06 8.462716289762603e-05 0.9999995722615017 0.9998415085920076 1.0000100273028536 -4.122355257034291e-09 -6.057178996937783e-07 -6.06975235876706e-07 -5.289214788005023e-09 -3.939778799234237e-11 -1.1076279993576955e-06 4.2773820731777134e-07 3.076247330986078e-07 1.0027366884440436e-05 1.000054594249981 0.999880810747043 1.0024333131552967 0.00013299417455822098 -9.506170695290978e-05 3.631334776635399e-05 7.949754530367566e-05 7.049781988581409e-10 -1.0998792774423208e-06 5.70622991797322e-05 4.075717674218433e-05 0.002604816062975133
4.862 0.9999736677649368 0.9998230056877836 0.9999072626634307 -2.12506940370697e-05 -1.2376779530122816e-05 -1.985008515486941e-05 -2.166387596952781e-05 1.4817476002932621e-10 -1.128081334784622e-06 2.638038100041919e-05 1.8843939772220054e-05 9.879609499701668e-05 1.0000000011181829 0.9998418153338479 0.9999999786312215 1.587327461752883e-10 1.4395956106361161e-09 1.4396504169660437e-09 1.614519554764832e-10 -4.073079678839332e-11 -1.1245674056749163e-06 1.1403272113848748e-09 4.0431140891309515e-08 2.8468191673153946e-08 0.999785521006818 0.9996885789061446 0.995142880120687 1.8245676819914606e-07 -1.0327573667019436e-07 -9.21148543870522e-05 -0.00017576975132388 3.123066813535326e-09 -1.1343918651324142e-06 0.0003064916674626091 0.00021894443706506944 0.007107631645314483 0.9999958035723551 0.9998388170999916 1.000084580879338 -4.0928454119536066e-07 -5.474184669639571e-06 -5.595585173017962e-06 -5.100868848043087e-07 -1.3792573726067202e-11 -1.1252747877522438e-06 4.196667217334914e-06 2.9978173372757164e-06 8.458098628760109e-05 0.999999572261641 0.9998415090096553 1.0000100267978804 -4.137717494863324e-09 -6.057026539536589e-07 -6.069599832320447e-07 -5.304313544199392e-09 -3.7912701665657516e-11 -1.1246429616496646e-06 4.277380653271287e-07 3.0763484130477595e-07 1.0026862365824031e-05 1.0000529951348391 0.9998796689491559 1.0024482141664144 0.00013290330486170237 -9.599712100264498e-05 3.476144513263844e-05 7.841208725978403e-05 6.740710418967951e-10 -1.1170242657136307e-06 5.543985252130653e-05 3.959834067571858e-05 0.002619095791023904
4.872 0.9999737275101107 0.9998230487884807 0.9999056669611195 -2.1266661818109456e-05 -1.2292795693184722e-05 -1.9753505971237732e-05 -2.165922745396113e-05 1.4938414461155225e-10 -1.1453737010806698e-06 2.6320339339025448e-05 1.8801051541584773e-05 0.00010030847416267445 1.000000001118193 0.9998418157577875 0.9999999786313905 1.5850724790436623e-10 1.4396007158836666e-09 1.4396773883440066e-09 1.6141058367783788e-10 -3.9255720506207936e-11 -1.1418221118917394e-06 1.140830914040285e-09 4.051415844241334e-08 2.8448739401616458e-08 0.9997847534558465 0.999688031681751 0.9950898699877027 1.94487604130129e-07 -1.2221159031657476e-07 -7.979540429370395e-05 -0.00015581469935368984 2.38936080751336e-09 -1.1528302801019092e-06 0.00030584223744845827 0.0002184753924123538 0.007133782678851293 0.9999958036944641 0.9998388176114381 1.000084534714126 -4.106094549743383e-07 -5.4727137932748026e-06 -5.594111859969955e-06 -5.113579445544364e-07 -1.2263757398291228e-11 -1.1425404657058571e-06 4.1965450054909175e-06 2.9977309058067577e-06 8.453482163711475e-05 0.9999995722617835 0.9998415094337221 1.0000100262929859 -4.153025326450262e-09 -6.056873998911201e-07 -6.069447103179248e-07 -5.319391960549567e-09 -3.6431149334780746e-11 -1.1418988674168375e-06 4.277379355032808e-07 3.076450319573566e-07 1.0026357660896697e-05 1.0000513925436683 0.9998785246734168 1.0024627739675245 0.00013278575363492206 -9.690686401627031e-05 3.319120107229652e-05 7.731488423630027e-05 6.434769128580427e-10 -1.1344130249169664e-06 5.381293770382112e-05 3.8436313481489644e-05 0.0026329536268019345
4.882 0.9999737873337025 0.9998230919517117 0.999904078225499 -2.1282328485851666e-05 -1.2208982049130396e-05 -1.9657058648432683e-05 -2.1654349568727392e-05 1.505853526852807e-10 -1.1629106767853004e-06 2.6260220172183395e-05 1.87581079006981e-05 0.00010181667012281011 1.0000000011182053 0.9998418161882363 0.9999999786316172 1.5834151993259995e-10 1.4396160122456265e-09 1.4397135339575174e-09 1.61390558219033e-10 -3.77839352523171e-11 -1.1593208345168557e-06 1.142702259569086e-09 4.059800468233162e-08 2.840034463410244e-08 0.9997840589089931 0.9996875367010093 0.9950432693192037 2.0460312878962623e-07 -1.3939951951183013e-07 -6.895243435747117e-05 -0.00013772143437706485 1.8208256943393291e-09 -1.1714559907411887e-06 0.0003053201105336653 0.0002180967485461396 0.007154628733775249 0.9999958038170369 0.9998388181297283 1.0000844885609808 -4.1193361193943596e-07 -5.471242943481522e-06 -5.5926385605581275e-06 -5.126282993901646e-07 -1.073854127901103e-11 -1.1600503385877714e-06 4.196422325326005e-06 2.997644108814208e-06 8.448866891456544e-05 0.9999995722619279 0.9998415098642981 1.0000100257881583 -4.168272726000974e-09 -6.056721359842559e-07 -6.069294279545695e-07 -5.3344486032612695e-09 -3.4953014755366596e-11 -1.159398809547048e-06 4.2773780313096947e-07 3.076553086799804e-07 1.0025852811780648e-05 1.0000497869803338 0.9998773782797964 1.002476986832459 0.00013264204791889694 -9.77909176244282e-05 3.1602930298608954e-05 7.620577719139572e-05 6.132212746362748e-10 -1.1520486263938211e-06 5.218200886086109e-05 3.72714195568854e-05 0.0026463877621380745
4.892 0.9999738472347406 0.9998231351768764 0.9999024964488878 -2.1297694968899174e-05 -1.2125338925942621e-05 -1.9560743810248365e-05 -2.16492432154359e-05 1.5177873743177857e-10 -1.1806953960956184e-06 2.6200024460721663e-05 1.8715109534517452e-05 0.00010332055191512861 1.0000000011182184 0.9998418166252852 0.999999978631886 1.5823731424105837e-10 1.4396393963780234e-09 1.4397426476564011e-09 1.6139194554283327e-10 -3.631531813321771e-11 -1.177066700372027e-06 1.1442695448161378e-09 4.0682759919046206e-08 2.8360462006555594e-08 0.9997834329824854 0.999687090846714 0.9950024095725262 2.128345049233474e-07 -1.5480606027231738e-07 -5.944270658400687e-05 -0.00012138818448907798 1.3836563060368034e-09 -1.1902716208590543e-06 0.0003049020884212065 0.00021779194175915878 0.007171175752886308 0.9999958039400738 0.9998388186549538 1.000084442419887 -4.1325701003707457e-07 -5.4697721221397156e-06 -5.59116529058999e-06 -5.138979490257985e-07 -9.217232053472283e-12 -1.177807535712374e-06 4.1962991679784255e-06 2.997556940084646e-06 8.444252808654485e-05 0.9999995722620735 0.9998415103014757 1.0000100252833821 -4.183457820455375e-09 -6.056568637177254e-07 -6.069141526740817e-07 -5.349483083511448e-09 -3.347800848010681e-11 -1.1771459146212714e-06 4.2773765519019676e-07 3.0766567540339175e-07 1.0025347878783553e-05 1.0000481789398135 0.9998762301219214 1.002490846954959 0.00013247271635639024 -9.864927694667242e-05 2.9996989314998317e-05 7.508461930358715e-05 5.833301801230597e-10 -1.1699341727484585e-06 5.0547513485899135e-05 3.610397856328467e-05 0.0026593963508667203
4.902 0.9999739072122573 0.9998231784633762 0.9999009216235497 -2.13127621987235e-05 -1.2041866652393464e-05 -1.9464562071649564e-05 -2.1643909299525096e-05 1.529637649102062e-10 -1.198731027639292e-06 2.6139753174071073e-05 1.867205713384536e-05 0.00010481999764681947 1.0000000011182313 0.999841817069027 0.9999999786321779 1.581949770261125e-10 1.4396648135800882e-09 1.439752918147591e-09 1.614105409420764e-10 -3.4850268747180655e-11 -1.1950628704053658e-06 1.1447863865142237e-09 4.0768472210892016e-08 2.8345056634406837e-08 0.9997828710647535 0.9996866908382687 0.994966672237515 2.1921316639910902e-07 -1.684122590983753e-07 -5.1130193301204884e-05 -0.00010670478740904538 1.049984803011098e-09 -1.2092800267561202e-06 0.00030456837919717037 0.00021754686221320697 0.007184265628759841 0.999995804063573 0.9998388191872079 1.0000843962908255 -4.145796492617746e-07 -5.468301335639154e-06 -5.589692062425129e-06 -5.151668980035287e-07 -7.69987271165081e-12 -1.195815220750978e-06 4.196175535049446e-06 2.9974694001805384e-06 8.439639913188939e-05 0.9999995722622198 0.9998415107453464 1.000010024778638 -4.198580741967707e-09 -6.056415896888078e-07 -6.068988963655401e-07 -5.364500148536106e-09 -3.200644927548251e-11 -1.1951433439822065e-06 4.2773749108261726e-07 3.0767613892096265e-07 1.0024842879651428e-05 1.0000465689078386 0.9998750805468157 1.0025043484619902 0.0001322782887463816 -9.94819502931523e-05 2.8373774656687295e-05 7.395127667752724e-05 5.538298185210557e-10 -1.188072799122136e-06 4.8909892515279357e-05 3.493430548689777e-05 0.0026719775066410905
4.912 0.9999739672652865 0.9998232218106163 0.9998993537416964 -2.132753110868246e-05 -1.1958565556938244e-05 -1.9368514033840407e-05 -2.1638348731222148e-05 1.5414088086942482e-10 -1.2170207741638606e-06 2.6079407289241516e-05 1.8628951395337822e-05 0.00010631489364224855 1.0000000011182444 0.9998418175195565 0.9999999786324725 1.5821253177875912e-10 1.4396832032148812e-09 1.4397430039994044e-09 1.6143602224640548e-10 -3.338861531236895e-11 -1.2133125406417232e-06 1.144864360209982e-09 4.085515806657075e-08 2.8339193630772818e-08 0.9997823684417996 0.999686333320915 0.9949354888059133 2.2375833884422796e-07 -1.8020919840986116e-07 -4.388723511944878e-05 -9.355628749289772e-05 7.971280192788457e-10 -1.228484290120186e-06 0.000304302381220132 0.00021734970156671757 0.007194595063658963 0.999995804187534 0.9998388197265842 1.0000843501737753 -4.159015317186859e-07 -5.466830592863543e-06 -5.588218877480177e-06 -5.164351563603336e-07 -6.186052526979833e-12 -1.214076592168659e-06 4.196051438315237e-06 2.9973814967640696e-06 8.435028204696917e-05 0.9999995722623662 0.999841511196006 1.0000100242739063 -4.2136436318141235e-09 -6.056263227137152e-07 -6.068836604447984e-07 -5.379509721407083e-09 -3.053795054175631e-11 -1.2133942941012073e-06 4.2773732369714694e-07 3.0768670929827524e-07 1.002433777271011e-05 1.0000449573605608 0.9998739298946648 1.0025174854268744 0.00013205929561294427 -0.00010028895885955782 2.6733721094065867e-05 7.2805628989323e-05 5.247472756167587e-10 -1.206467673160679e-06 4.726958051786109e-05 3.376271077530934e-05 0.0026841293012721196
4.922 0.9999740273928668 0.9998232652180052 0.9998977927954932 -2.1342002637668834e-05 -1.1875435962853236e-05 -1.9272600285173522e-05 -2.1632562423064927e-05 1.5531009096512952e-10 -1.2355678726459412e-06 2.6018987781953834e-05 1.858579301467002e-05 0.0001078051336590414 1.0000000011182566 0.9998418179769685 0.9999999786327514 1.5828313161905088e-10 1.4396872060984308e-09 1.439720804390431e-09 1.614554093312433e-10 -3.192969125561249e-11 -1.2318189422490439e-06 1.1457945620604158e-09 4.094281537294442e-08 2.8312975031954188e-08 0.9997819204008683 0.9996860149394191 0.9949083398529959 2.2645755953541357e-07 -1.9019099764639136e-07 -3.7595244891280135e-05 -8.182593924321686e-05 6.068376276059406e-10 -1.2478877136567721e-06 0.0003040903900424878 0.00021719074497116662 0.007202734227976262 0.9999958043119566 0.9998388202731782 1.0000843040687186 -4.1722266379092347e-07 -5.465359901452386e-06 -5.586745727706943e-06 -5.177027373750306e-07 -4.675857351766119e-12 -1.2325948837396123e-06 4.195926891490543e-06 2.9972932383631505e-06 8.430417684267879e-05 0.9999995722625122 0.9998415116535493 1.0000100237691685 -4.228652565880514e-09 -6.056110696639699e-07 -6.068684364748205e-07 -5.394524368007977e-09 -2.9073053082677763e-11 -1.2319019965824587e-06 4.277371694927836e-07 3.0769739534562063e-07 1.0023832494209872e-05 1.0000433447642496 0.9998727784985983 1.00253025188222 0.0001318162677891943 -0.00010107033641830771 2.50772997995804e-05 7.16475700748429e-05 4.961106525697444e-10 -1.2251219948359996e-06 4.562700600291992e-05 3.258950055988736e-05 0.0026958497634940693
4.932 0.9999740875940376 0.999823308684955 0.9998962387770599 -2.1356177732845934e-05 -1.1792478184795891e-05 -1.917682140770375e-05 -2.1626551285313324e-05 1.5647109236477653e-10 -1.2543755946599403e-06 2.595849561655188e-05 1.8542582679486295e-05 0.00010929061828834696 1.0000000011182681 0.9998418184413609 0.9999999786330028 1.5839167728081e-10 1.4396754138239314e-09 1.4396969877732198e-09 1.6145621635174694e-10 -3.047429623088643e-11 -1.2505853417007273e-06 1.1483189921480092e-09 4.103143282087761e-08 2.824965251169931e-08 0.9997815223142229 0.9996857323975155 0.9948847534309709 2.2723629014884783e-07 -1.9834388175245765e-07 -3.2145044542394036e-05 -7.139765816904675e-05 4.64592563525445e-10 -1.267493820780993e-06 0.00030392126589151255 0.00021706213404049408 0.0072091446062488174 0.9999958044368396 0.9998388208270876 1.0000842579756433 -4.185430605099719e-07 -5.463889262996522e-06 -5.5852726029601754e-06 -5.189696535858376e-07 -3.1694273247881305e-12 -1.2513733645079127e-06 4.195801900322708e-06 2.997204627970709e-06 8.425808353429716e-05 0.9999995722626585 0.9998415121180734 1.0000100232644127 -4.243622682566058e-09 -6.055958328573716e-07 -6.068532140626137e-07 -5.409557030005219e-09 -2.7611377517818607e-11 -1.2506697179222498e-06 4.2773703582760226e-07 3.0770819943115933e-07 1.0023327018678694e-05 1.0000417315750134 0.9998716266844893 1.0025426418326218 0.00013154973601469763 -0.00010182612900602068 2.3405016491167163e-05 7.04770084593651e-05 4.679477374356978e-10 -1.2440389975960543e-06 4.398259185492804e-05 3.141497696803051e-05 0.0027071368780421552
4.942 0.9999741478678423 0.9998233522108806 0.9998946916784767 -2.1370057349421484e-05 -1.1709692527070064e-05 -1.908117798499031e-05 -2.1620316225012114e-05 1.5762409378436882e-10 -1.2734472476203702e-06 2.5897931742382755e-05 1.8499321066951244e-05 0.00011077125455657722 1.000000001118279 0.9998418189128314 0.9999999786332232 1.585155580945292e-10 1.4396528427955896e-09 1.439677446402826e-09 1.6142974361074988e-10 -2.902213713762253e-11 -1.269615041411577e-06 1.1517898966259826e-09 4.1120983683295304e-08 2.8164629931565736e-08 0.9997811697051721 0.9996854825046536 0.9948643029504053 2.259107168345939e-07 -2.0462914075875793e-07 -2.7436911914408623e-05 -6.215796898138896e-05 3.589546880757347e-10 -1.2873063531685047e-06 0.0003037860891540499 0.00021695762020909954 0.007214195617227533 0.9999958045621834 0.9998388213884098 1.0000842118945457 -4.198627453197804e-07 -5.462418672812039e-06 -5.58379949759331e-06 -5.202359140779406e-07 -1.6664808343464745e-12 -1.270415338998747e-06 4.195676458495026e-06 2.997115660304046e-06 8.421200213032603e-05 0.999999572262804 0.9998415125896767 1.0000100227596354 -4.258576777623193e-09 -6.055806067533023e-07 -6.06837987180977e-07 -5.42461657223442e-09 -2.6152995206013854e-11 -1.2697007609891508e-06 4.277369147609144e-07 3.0771911381502205e-07 1.0022821394221281e-05 1.0000401182385485 0.9998704747707786 1.0025546492671156 0.0001312602305534702 -0.00010255639461376407 2.1717409562812134e-05 6.929386782679762e-05 4.402872166789045e-10 -1.2632219479086458e-06 4.233675590895313e-05 3.0239438536908796e-05 0.0027179885850146697
4.952 0.9999742082133268 0.9998233957952002 0.9998931514917827 -2.138364244691338e-05 -1.1627079287105036e-05 -1.8985670602902773e-05 -2.1613858143720923e-05 1.587689050007869e-10 -1.2927861731305429e-06 2.5837297099045927e-05 1.8456008847456267e-05 0.0001122469556294287 1.0000000011182895 0.9998418193914802 0.9999999786334186 1.5862809139107992e-10 1.4396287310182455e-09 1.4396624788207935e-09 1.613708164450766e-10 -2.7573328763124887e-11 -1.2889113793474757e-06 1.1544268585996235e-09 4.1211408174044904e-08 2.809955913081688e-08 0.9997808582987202 0.999685262211755 0.9948466047029628 2.2211487236844569e-07 -2.0895665312803509e-07 -2.3380404599341287e-05 -5.3997505994775097e-05 2.809997305784427e-10 -1.3073292783993577e-06 0.0003036778229310834 0.00021687232195100788 0.007218179756551385 0.9999958046879882 0.9998388219572444 1.0000841658254311 -4.2118174540697545e-07 -5.460948121424872e-06 -5.582326412187254e-06 -5.215015234397563e-07 -1.6765096087430429e-13 -1.2897241474977874e-06 4.1955505523709e-06 2.9970263247136e-06 8.4165932628183e-05 0.9999995722629493 0.9998415130684588 1.0000100222548425 -4.273542260800743e-09 -6.055653819358168e-07 -6.068227561197415e-07 -5.439707895933673e-09 -2.4697911121096345e-11 -1.2889984636356143e-06 4.277367882878428e-07 3.077301214644484e-07 1.0022315722427831e-05 1.0000385051899148 0.9998693230683117 1.0025662681713667 0.0001309482808303489 -0.00010326120287883844 2.0015048216536748e-05 6.809808742782795e-05 4.13158028423647e-10 -1.2826741455551519e-06 4.068991169629588e-05 2.9063180748717947e-05 0.0027284027796213722
4.962 0.9999742686295403 0.9998234394373351 0.9998916182089769 -2.139693398246434e-05 -1.1544638759617777e-05 -1.8890299846442913e-05 -2.1607177939693848e-05 1.59905861797886e-10 -1.3123957490303886e-06 2.5776592626784192e-05 1.8412646692065393e-05 0.00011371764047972879 1.0000000011183001 0.9998418198774081 0.9999999786336019 1.5870510815420012e-10 1.439611868510074e-09 1.4396495707568819e-09 1.6127793378331678e-10 -2.612803174182184e-11 -1.3084777297820147e-06 1.1545287014166725e-09 4.13026048370115e-08 2.809404723686781e-08 0.9997805840593655 0.9996850686378 0.9948313151571359 2.151891833216109e-07 -2.111439723578117e-07 -1.9894017952818963e-05 -4.6812122197143644e-05 2.238270048519825e-10 -1.3275668038116324e-06 0.0003035909951685123 0.0002168024947054764 0.007221326137011584 0.9999958048142539 0.999838822533693 1.000084119768313 -4.2250008468977124e-07 -5.459477600617976e-06 -5.580853349247875e-06 -5.227664838927458e-07 1.3273077404978227e-12 -1.3093031665948799e-06 4.195424170928777e-06 2.996936612113051e-06 8.41198750197609e-05 0.9999995722630954 0.999841513554521 1.000010021750047 -4.288542916852787e-09 -6.055501498132605e-07 -6.068075232238468e-07 -5.454832643768008e-09 -2.324622435855716e-11 -1.3085662008840375e-06 4.277366410219751e-07 3.0774120176729103e-07 1.0021810092742678e-05 1.0000368928533345 0.9998681718801963 1.002577492539574 0.00013061441508489043 -0.00010394063477737465 1.8298530599720197e-05 6.68896224305282e-05 3.8658822926074246e-10 -1.3023989247318106e-06 3.9042469407628466e-05 2.7886496722023692e-05 0.0027383773124676825
4.972 0.9999743291155342 0.9998234831367104 0.9998900918220139 -2.1409932903860134e-05 -1.1462371241298214e-05 -1.8795066293706275e-05 -2.1600276508797097e-05 1.6103440677194282e-10 -1.332279388585625e-06 2.571581927398297e-05 1.8369235277522836e-05 0.00011518323343821681 1.0000000011183117 0.9998418203707173 0.9999999786337932 1.5873280155186496e-10 1.439606296741764e-09 1.4396388963662171e-09 1.6115075773070442e-10 -2.4686054926935083e-11 -1.328317503572882e-06 1.1517071637846635e-09 4.13944483746595e-08 2.815639878258498e-08 0.9997803432187023 0.9996848990891708 0.994818128139043 2.0401239687362202e-07 -2.1085364255766028e-07 -1.6904725358751744e-05 -4.0503662568457444e-05 1.821470406617424e-10 -1.3480234021682117e-06 0.0003035214079880744 0.00021674531893974992 0.007223812395068022 0.999995804940981 0.9998388231178573 1.0000840737232102 -4.2381777754124757e-07 -5.458007106158961e-06 -5.579380308139766e-06 -5.240307954757759e-07 2.818174909890275e-12 -1.3291558093192372e-06 4.1952973134501465e-06 2.9968465202155983e-06 8.407382930198435e-05 0.9999995722632428 0.9998415140479655 1.0000100212452687 -4.30359244800002e-09 -6.055349064693297e-07 -6.06792287790061e-07 -5.469990947763085e-09 -2.1798017113685762e-11 -1.328407383558955e-06 4.2773647086827124e-07 3.077523377413099e-07 1.0021304522170878e-05 1.0000352816420168 0.9998670215016767 1.0025883163860814 0.00013025916003815417 -0.00010459478231555363 1.6568481951579758e-05 6.566844421634034e-05 3.6060691520089515e-10 -1.3223996535840976e-06 3.739483714205053e-05 2.6709678108526638e-05 0.0027479099904768323
4.982 0.999974389670363 0.9998235268927542 0.9998885723228035 -2.1422640147569812e-05 -1.1380277031764866e-05 -1.8699970514649557e-05 -2.1593154744451693e-05 1.6215486808558814e-10 -1.352440541401935e-06 2.5654977996756085e-05 1.8325775286386425e-05 0.00011664366366863642 1.0000000011183243 0.9998418208715122 0.999999978634013 1.587094012071e-10 1.4396099047316163e-09 1.4396357359144485e-09 1.6099194725775615e-10 -2.3247704976813847e-11 -1.3484341479802792e-06 1.1472125144447885e-09 4.148683643377201e-08 2.825660942756573e-08 0.9997801322956285 0.9996847510737688 0.9948067719932792 1.8675250548293804e-07 -2.07498332084233e-07 -1.43474404117441e-05 -3.4980454606724634e-05 1.5193867222682875e-10 -1.3687038538861396e-06 0.0003034658783583908 0.00021669870938353816 0.007225774998119918 0.9999958050681695 0.9998388237098415 1.0000840276901437 -4.2513482538317936e-07 -5.456536640235903e-06 -5.5779072836376285e-06 -5.252944558719478e-07 4.3052792534566226e-12 -1.3492855257114347e-06 4.1951699895720195e-06 2.9967560543308526e-06 8.402779548460279e-05 0.999999572263392 0.9998415145488965 1.000010020740529 -4.318692446904847e-09 -6.055196537474225e-07 -6.067770445846685e-07 -5.48518027737784e-09 -2.035319536688813e-11 -1.3485254590249642e-06 4.2773629015885646e-07 3.0776352262784085e-07 1.0020798946623768e-05 1.0000336719580065 0.999865872220026 1.0025987337566828 0.00012988304057143284 -0.00010522374821672709 1.4825552754980786e-05 6.443454062436785e-05 3.352432082767105e-10 -1.3426797359407848e-06 3.574742252526019e-05 2.553301625367512e-05 0.002756998578415624
4.992 0.9999744502930837 0.9998235707048979 0.9998870597032067 -2.1435056639621328e-05 -1.1298356430969017e-05 -1.8605013074716954e-05 -2.1585813536611406e-05 1.6326698490241115e-10 -1.3728826931195716e-06 2.559406975097753e-05 1.8282267401336793e-05 0.00011809886468639952 1.0000000011183388 0.9998418213798972 0.9999999786342816 1.5864280376033424e-10 1.4396176065400213e-09 1.4396462424297546e-09 1.6080665493634638e-10 -2.181279856775471e-11 -1.3688311472201976e-06 1.1431122761566848e-09 4.157974345227553e-08 2.8347012891205993e-08 0.9997799481121633 0.9996846223120753 0.9947970068046187 1.605045896044092e-07 -2.0009941856856558e-07 -1.2164433084590699e-05 -3.0157565203734414e-05 1.3016776228643976e-10 -1.3896133185557578e-06 0.00030342201184008785 0.00021666114683968184 0.00722731803086915 0.9999958051958207 0.9998388243097504 1.0000839816691331 -4.264512207369329e-07 -5.455066208395184e-06 -5.576434270487337e-06 -5.265574602679093e-07 5.788150017342738e-12 -1.369695801546746e-06 4.1950422120744846e-06 2.9966652230794493e-06 8.398177359033793e-05 0.9999995722635431 0.9998415150574184 1.000010020235847 -4.333834742147999e-09 -6.055043972507474e-07 -6.067617879884551e-07 -5.500395554430531e-09 -1.8912013261804597e-11 -1.3689239118921357e-06 4.277361162957811e-07 3.077747620574069e-07 1.0020293270816276e-05 1.0000320641920555 0.9998647243144533 1.0026087387396052 0.00012948657940993165 -0.00010582764560417952 1.3070416899724155e-05 6.31879161464435e-05 3.105253663306651e-10 -1.3632426098418667e-06 3.410063480357097e-05 2.435680369938781e-05 0.002765640800889375


==> figures/planar_acoustic_pulse/data/mesh.csv <==
x0,y0,x1,y1,x2,y2
-0.4,-0.14,-0.32727272727272727,-0.14,-0.4000000000000001,-0.0699999999999999
-0.32727272727272727,-0.14,-0.2545454545454545,-0.14,-0.3084821330926831,-0.06943705626838177
-0.2545454545454545,-0.14,-0.1818181818181817,-0.14,-0.22522723930274616,-0.06995105602529063
-0.2545454545454545,-0.14,-0.22522723930274616,-0.06995105602529063,-0.3084821330926831,-0.06943705626838177
-0.1818181818181817,-0.14,-0.10909090909090902,-0.14,-0.14835288220597298,-0.07004673960964915
-0.1818181818181817,-0.14,-0.14835288220597298,-0.07004673960964915,-0.22522723930274616,-0.06995105602529063
-0.10909090909090902,-0.14,-0.036363636363636265,-0.14,-0.07376443116566993,-0.07013284896091604
-0.10909090909090902,-0.14,-0.07376443116566993,-0.07013284896091604,-0.14835288220597298,-0.07004673960964915
-0.036363636363636265,-0.14,0.03636363636363643,-0.14,5.585126568053497e-05,-0.0703405660371362
-0.036363636363636265,-0.14,5.585126568053497e-05,-0.0703405660371362,-0.07376443116566993,-0.07013284896091604
0.03636363636363643,-0.14,0.10909090909090913,-0.14,0.07388885741551436,-0.07093546284879035
0.03636363636363643,-0.14,0.07388885741551436,-0.07093546284879035,5.585126568053497e-05,-0.0703405660371362
0.10909090909090913,-0.14,0.18181818181818188,-0.14,0.14817486222847503,-0.07293319577336696
0.10909090909090913,-0.14,0.14817486222847503,-0.07293319577336696,0.07388885741551436,-0.07093546284879035
0.18181818181818188,-0.14,0.25454545454545463,-0.14,0.21976260817414564,-0.08034488045028748
0.18181818181818188,-0.14,0.21976260817414564,-0.08034488045028748,0.14817486222847503,-0.07293319577336696
0.25454545454545463,-0.14,0.32727272727272727,-0.14,0.2842031484241623,-0.08750693403418565
0.25454545454545463,-0.14,0.2842031484241623,-0.08750693403418565,0.21976260817414564,-0.08034488045028748
0.4,-0.14,0.3434786901108632,-0.08344700577321006,0.32727272727272727,-0.14
0.32727272727272727,-0.14,0.3434786901108632,-0.08344700577321006,0.2842031484241623,-0.08750693403418565
0.4,-0.14,0.4,-0.07,0.3434786901108632,-0.08344700577321006
0.4,-0.07,0.4,0.0,0.3498878014238315,-0.02479634772090356
0.4,-0.07,0.3498878014238315,-0.02479634772090356,0.3434786901108632,-0.08344700577321006
0.4,0.0,0.4,0.07,0.344911314641351,0.040166395544640285
0.4,0.0,0.344911314641351,0.040166395544640285,0.3498878014238315,-0.02479634772090356
0.4,0.14,0.32727272727272727,0.14,0.4,0.07
-0.4,0.14000000000000012,-0.4,0.07000000000000012,-0.32727272727272727,0.14000000000000012
-0.32727272727272727,0.14000000000000012,-0.30848611287338595,0.0694222535759696,-0.2545454545454545,0.1400000000000001
-0.2545454545454545,0.1400000000000001,-0.22523108699636915,0.06990895195010366,-0.18181818181818166,0.1400000000000001
-0.2545454545454545,0.1400000000000001,-0.30848611287338595,0.0694222535759696,-0.22523108699636915,0.06990895195010366
-0.18181818181818166,0.1400000000000001,-0.14835777246515952,0.06994392734735903,-0.10909090909090902,0.1400000000000001
-0.18181818181818166,0.1400000000000001,-0.22523108699636915,0.06990895195010366,-0.14835777246515952,0.06994392734735903
-0.10909090909090902,0.1400000000000001,-0.0737748284778803,0.06989280927279592,-0.036363636363636265,0.14000000000000007
-0.10909090909090902,0.1400000000000001,-0.14835777246515952,0.06994392734735903,-0.0737748284778803,0.06989280927279592
-0.036363636363636265,0.14000000000000007,1.860135662874272e-05,0.06978264500380027,0.03636363636363649,0.14000000000000007
-0.036363636363636265,0.14000000000000007,-0.0737748284778803,0.06989280927279592,1.860135662874272e-05,0.06978264500380027
0.03636363636363649,0.14000000000000007,0.07372126179024859,0.06965331070711946,0.10909090909090913,0.14000000000000004
0.03636363636363649,0.14000000000000007,1.860135662874272e-05,0.06978264500380027,0.07372126179024859,0.06965331070711946
0.10909090909090913,0.14000000000000004,0.14739873518999502,0.0699703420380451,0.1818181818181819,0.14000000000000004
0.10909090909090913,0.14000000000000004,0.07372126179024859,0.06965331070711946,0.14739873518999502,0.0699703420380451
0.1818181818181819,0.14000000000000004,0.21738201054516246,0.07345162498389575,0.25454545454545463,0.14000000000000004
0.1818181818181819,0.14000000000000004,0.14739873518999502,0.0699703420380451,0.21738201054516246,0.07345162498389575
-0.32727272727272727,0.14000000000000012,-0.4,0.07000000000000012,-0.30848611287338595,0.0694222535759696
-0.4,1.1102230246251565e-16,-0.27122384754990264,-1.6103016900273202e-05,-0.30848611287338595,0.0694222535759696
-0.4,0.07000000000000012,-0.4,1.1102230246251565e-16,-0.30848611287338595,0.0694222535759696
-0.32727272727272727,-0.14,-0.3084821330926831,-0.06943705626838177,-0.4000000000000001,-0.0699999999999999
0.4,0.07,0.32727272727272727,0.14,0.344911314641351,0.040166395544640285
0.25454545454545463,0.14000000000000004,0.2829605635222825,0.06899387635872974,0.32727272727272727,0.14
0.21738201054516246,0.07345162498389575,0.19293816566936528,-0.0035653406548059982,0.24989863336560258,0.022329032651464343
0.32727272727272727,0.14,0.2829605635222825,0.06899387635872974,0.344911314641351,0.040166395544640285
0.25454545454545463,0.14000000000000004,0.21738201054516246,0.07345162498389575,0.2829605635222825,0.06899387635872974
-0.22522723930274616,-0.06995105602529063,-0.14835288220597298,-0.07004673960964915,-0.18835026909833863,-4.525948516000361e-05
-0.3084821330926831,-0.06943705626838177,-0.22522723930274616,-0.06995105602529063,-0.27122384754990264,-1.6103016900273202e-05
-0.07376443116566993,-0.07013284896091604,5.585126568053497e-05,-0.0703405660371362,-0.037006831360789985,-0.000258700703625091
5.585126568053497e-05,-0.0703405660371362,0.07388885741551436,-0.07093546284879035,0.03720742960537327,-0.0005982747043903376
5.585126568053497e-05,-0.0703405660371362,0.03720742960537327,-0.0005982747043903376,-0.037006831360789985,-0.000258700703625091
0.07388885741551436,-0.07093546284879035,0.14817486222847503,-0.07293319577336696,0.112337385446062,-0.001407069075617037
0.07388885741551436,-0.07093546284879035,0.112337385446062,-0.001407069075617037,0.03720742960537327,-0.0005982747043903376
0.14817486222847503,-0.07293319577336696,0.21976260817414564,-0.08034488045028748,0.19293816566936528,-0.0035653406548059982
0.14817486222847503,-0.07293319577336696,0.19293816566936528,-0.0035653406548059982,0.112337385446062,-0.001407069075617037
0.21976260817414564,-0.08034488045028748,0.2842031484241623,-0.08750693403418565,0.25868523011039696,-0.032372554371805674
0.21976260817414564,-0.08034488045028748,0.25868523011039696,-0.032372554371805674,0.19293816566936528,-0.0035653406548059982
0.2842031484241623,-0.08750693403418565,0.3434786901108632,-0.08344700577321006,0.30709072522862013,-0.044664958196438384
0.2842031484241623,-0.08750693403418565,0.30709072522862013,-0.044664958196438384,0.25868523011039696,-0.032372554371805674
0.3434786901108632,-0.08344700577321006,0.3498878014238315,-0.02479634772090356,0.30709072522862013,-0.044664958196438384
0.3498878014238315,-0.02479634772090356,0.344911314641351,0.040166395544640285,0.29961536419031826,0.004862324357802564
0.3498878014238315,-0.02479634772090356,0.29961536419031826,0.004862324357802564,0.30709072522862013,-0.044664958196438384
0.344911314641351,0.040166395544640285,0.2829605635222825,0.06899387635872974,0.29961536419031826,0.004862324357802564
0.21738201054516246,0.07345162498389575,0.24989863336560258,0.022329032651464343,0.2829605635222825,0.06899387635872974
0.2829605635222825,0.06899387635872974,0.24989863336560258,0.022329032651464343,0.29961536419031826,0.004862324357802564
-0.30848611287338595,0.0694222535759696,-0.27122384754990264,-1.6103016900273202e-05,-0.22523108699636915,0.06990895195010366
-0.22523108699636915,0.06990895195010366,-0.18835026909833863,-4.525948516000361e-05,-0.14835777246515952,0.06994392734735903
-0.0737748284778803,0.06989280927279592,-0.037006831360789985,-0.000258700703625091,1.860135662874272e-05,0.06978264500380027
1.860135662874272e-05,0.06978264500380027,0.03720742960537327,-0.0005982747043903376,0.07372126179024859,0.06965331070711946
0.07372126179024859,0.06965331070711946,0.112337385446062,-0.001407069075617037,0.14739873518999502,0.0699703420380451
0.19293816566936528,-0.0035653406548059982,0.25868523011039696,-0.032372554371805674,0.24989863336560258,0.022329032651464343
-0.4,1.1102230246251565e-16,-0.4000000000000001,-0.0699999999999999,-0.3084821330926831,-0.06943705626838177
-0.22522723930274616,-0.06995105602529063,-0.18835026909833863,-4.525948516000361e-05,-0.27122384754990264,-1.6103016900273202e-05
-0.14835288220597298,-0.07004673960964915,-0.07376443116566993,-0.07013284896091604,-0.11166689921474844,-0.0001110274413542061
-0.14835288220597298,-0.07004673960964915,-0.11166689921474844,-0.0001110274413542061,-0.18835026909833863,-4.525948516000361e-05
-0.4,1.1102230246251565e-16,-0.3084821330926831,-0.06943705626838177,-0.27122384754990264,-1.6103016900273202e-05
-0.22523108699636915,0.06990895195010366,-0.27122384754990264,-1.6103016900273202e-05,-0.18835026909833863,-4.525948516000361e-05
-0.07376443116566993,-0.07013284896091604,-0.037006831360789985,-0.000258700703625091,-0.11166689921474844,-0.0001110274413542061
0.07372126179024859,0.06965331070711946,0.03720742960537327,-0.0005982747043903376,0.112337385446062,-0.001407069075617037
1.860135662874272e-05,0.06978264500380027,-0.037006831360789985,-0.000258700703625091,0.03720742960537327,-0.0005982747043903376
-0.0737748284778803,0.06989280927279592,-0.11166689921474844,-0.0001110274413542061,-0.037006831360789985,-0.000258700703625091
-0.14835777246515952,0.06994392734735903,-0.18835026909833863,-4.525948516000361e-05,-0.11166689921474844,-0.0001110274413542061
-0.14835777246515952,0.06994392734735903,-0.11166689921474844,-0.0001110274413542061,-0.0737748284778803,0.06989280927279592
0.14739873518999502,0.0699703420380451,0.112337385446062,-0.001407069075617037,0.19293816566936528,-0.0035653406548059982
0.14739873518999502,0.0699703420380451,0.19293816566936528,-0.0035653406548059982,0.21738201054516246,0.07345162498389575
0.25868523011039696,-0.032372554371805674,0.30709072522862013,-0.044664958196438384,0.29961536419031826,0.004862324357802564
0.25868523011039696,-0.032372554371805674,0.29961536419031826,0.004862324357802564,0.24989863336560258,0.022329032651464343


==> figures/planar_acoustic_pulse/data/nscbc_farfield_inflow_and_outflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 1.0002216104945583 1.0000000000069973 0.9947554859033693 -6.855401641404166e-15 1.8372104323452804e-10 6.235815513421166e-10 2.6782504358911564e-12 -2.5194967611350064e-10 -1.0315348090820583e-10 1.4613397633057594e-08 1.947781846244022e-09 3.50505306818232e-07 1.0002216104945587 1.0000000000069973 0.9947554859033613 -6.982955347782534e-15 1.8385985208048081e-10 6.235815578670666e-10 2.6782632207640672e-12 -2.5198574927475225e-10 -1.0315346341211225e-10 1.4613397632390923e-08 1.9477818454822297e-09 3.5050530679931106e-07 1.0002216104945587 1.0000000000069973 0.9947554859033613 -6.938418756880676e-15 1.8386002114274212e-10 6.235815572261353e-10 2.6782638616954107e-12 -2.5198580900877983e-10 -1.0315352314613981e-10 1.4613397632366741e-08 1.947781845403644e-09 3.505053067993114e-07 1.0002216104945585 1.0000000000069975 0.9947554859033636 -6.926427406902487e-15 1.838211018801728e-10 6.235815453464317e-10 2.678266086487503e-12 -2.5197577839109153e-10 -1.0315346220295593e-10 1.4613397632705678e-08 1.947781845745879e-09 3.5050530680425863e-07 1.0002216104945585 1.0000000000069975 0.9947554859033613 -6.964327397642178e-15 1.8385854825029965e-10 6.23581553492185e-10 2.678248285822754e-12 -2.519855579994405e-10 -1.0315330231069371e-10 1.4613397632380074e-08 1.9477818454091268e-09 3.5050530679905975e-07 1.0002216104945585 1.0000000000069973 0.9947554859033619 -6.915569363305568e-15 1.8384609154080636e-10 6.235815510406725e-10 2.6782603922467547e-12 -2.5198210907147015e-10 -1.0315341393757634e-10 1.4613397632400522e-08 1.9477818455731695e-09 3.505053068019562e-07
0.012 1.0002216104740247 1.0000000004803145 0.9947554876834938 2.3037878320046763e-13 1.8120598979158514e-10 5.146272434099173e-10 2.583559334598101e-11 -2.0349241743217344e-10 -1.2900548200547086e-10 1.9585829823871638e-08 1.0431602037221474e-08 5.08014020791505e-07 1.0002216104740336 1.0000000004803182 0.9947554876832814 2.307323792010266e-13 1.8301116044404619e-10 5.146271927638561e-10 2.5835456921248266e-11 -2.0416125853174518e-10 -1.2900641964911635e-10 1.95858298270047e-08 1.0431602088104591e-08 5.080140207988503e-07 1.0002216104740336 1.0000000004803182 0.9947554876832814 2.306273958077582e-13 1.8301281492139752e-10 5.146272065546365e-10 2.5835603636486378e-11 -2.0416209722644892e-10 -1.290064630778592e-10 1.9585829809195826e-08 1.0431602095968907e-08 5.080140207518313e-07 1.0002216104740311 1.0000000004803173 0.9947554876833409 2.3059102439825323e-13 1.8250519699652073e-10 5.146272543423075e-10 2.5835618614919122e-11 -2.0397378369817633e-10 -1.2900586817429651e-10 1.9585829836382162e-08 1.0431602072109535e-08 5.080140208605408e-07 1.0002216104740336 1.0000000004803185 0.9947554876832834 2.30370406247689e-13 1.8299486546251252e-10 5.146272593154273e-10 2.5835433825957935e-11 -2.0415540453278657e-10 -1.2900601599329165e-10 1.958582981581764e-08 1.0431602091516083e-08 5.080140210217131e-07 1.0002216104740327 1.0000000004803178 0.9947554876833025 2.304413555807901e-13 1.8283149157032727e-10 5.146272910479923e-10 2.5835491387554922e-11 -2.0409483044403435e-10 -1.2900624042868814e-10 1.9585829832293332e-08 1.0431602078338859e-08 5.080140209818113e-07
0.022 1.0002216104714852 1.0000000017380548 0.99475552842689 2.188168898120315e-13 1.680084482938553e-10 7.01171433668866e-10 9.862931754943904e-11 -1.5376121432706373e-10 -1.3682112822840654e-10 1.898900141928871e-08 1.3454669736698896e-08 5.467604173991843e-07 1.000221610471515 1.0000000017380706 0.9947555284261731 2.1957293549082496e-13 1.7139241734878397e-10 7.01171727649168e-10 9.862969428256636e-11 -1.5523113439487344e-10 -1.3682230299430467e-10 1.898900154572397e-08 1.3454669939810756e-08 5.467604182047708e-07 1.0002216104715154 1.0000000017380706 0.9947555284261724 2.196763241570539e-13 1.713955106879486e-10 7.01171609668257e-10 9.862976400727874e-11 -1.5523258249390256e-10 -1.3682215878439125e-10 1.8989001550124585e-08 1.345466993836742e-08 5.467604181635976e-07 1.0002216104715067 1.0000000017380661 0.9947555284263739 2.192123957226545e-13 1.7044040558565373e-10 7.011716144326279e-10 9.862955537240149e-11 -1.5481762781762223e-10 -1.3682161093708186e-10 1.8989001514036717e-08 1.3454669865459017e-08 5.467604178410598e-07 1.0002216104715147 1.0000000017380706 0.9947555284261793 2.1967017562039597e-13 1.7136190483441472e-10 7.011718106044677e-10 9.86295123781933e-11 -1.5521772845185195e-10 -1.3682247796433414e-10 1.8989001543569933e-08 1.3454669923766718e-08 5.467604181581393e-07 1.000221610471512 1.000000001738069 0.9947555284262444 2.19700924932126e-13 1.7105420349268655e-10 7.011715622430947e-10 9.862970887424985e-11 -1.550846290623878e-10 -1.3682241642577056e-10 1.8989001529906498e-08 1.3454669946883541e-08 5.467604184337751e-07
0.032 1.0002216104645951 1.000000003736114 0.9947555937797126 8.171904084889567e-14 1.5059727133647206e-10 1.499710637395895e-09 1.9982904378554457e-10 -1.2725737822604187e-10 -1.34009115406674e-10 1.8903530605152734e-08 1.554797982045169e-08 5.527576351620564e-07 1.0002216104646597 1.000000003736151 0.9947555937781634 7.956257417547853e-14 1.5548517060362532e-10 1.4997106103649014e-09 1.9982988349471551e-10 -1.2953525971158425e-10 -1.3401082114670835e-10 1.8903530935805872e-08 1.5547980666989303e-08 5.527576394642034e-07 1.0002216104646597 1.0000000037361507 0.9947555937781619 7.973440626485706e-14 1.5548970516452023e-10 1.4997106227922225e-09 1.9982966470513612e-10 -1.2953695098795817e-10 -1.3401079460029114e-10 1.890353092170092e-08 1.5547980661422728e-08 5.527576398719688e-07 1.0002216104646418 1.0000000037361405 0.9947555937785992 8.006032468740343e-14 1.5410479235651204e-10 1.4997105770762115e-09 1.9982942581238317e-10 -1.2889231927126564e-10 -1.340100192855492e-10 1.8903530828331238e-08 1.554798043603901e-08 5.527576382773062e-07 1.0002216104646589 1.0000000037361505 0.9947555937781771 7.981669825904691e-14 1.55440810451571e-10 1.4997106036902322e-09 1.9982976949217082e-10 -1.2951451000050316e-10 -1.3401109990244726e-10 1.890353090496119e-08 1.5547980581474213e-08 5.527576394016356e-07 1.000221610464653 1.0000000037361474 0.9947555937783181 7.989775775365785e-14 1.5499400944833663e-10 1.4997103555462436e-09 1.9982975583618423e-10 -1.293065911882744e-10 -1.3401048807983617e-10 1.8903530871822055e-08 1.5547980612755868e-08 5.527576389582973e-07
0.042 1.000221610447919 1.000000006412642 0.9947556818638872 -1.2357041278330868e-12 1.4178501559129337e-10 3.045209667348592e-09 3.1899658358876326e-10 -1.1318423068776617e-10 -1.2804810231377258e-10 1.9334477181108637e-08 1.7936078706006287e-08 5.564453496541233e-07 1.000221610448032 1.0000000064127093 0.9947556818611814 -1.2361288640606504e-12 1.482009546520725e-10 3.0452094979114326e-09 3.1899818293916586e-10 -1.1626941653507614e-10 -1.2804982555898145e-10 1.933447783609892e-08 1.7936080677304765e-08 5.564453597521847e-07 1.000221610448032 1.0000000064127095 0.9947556818611785 -1.2362793728365118e-12 1.4820668764066483e-10 3.0452098199599683e-09 3.189980648162121e-10 -1.1627182221064121e-10 -1.2804994863615396e-10 1.933447782448805e-08 1.793608073264009e-08 5.564453592104779e-07 1.000221610448 1.0000000064126904 0.994755681861944 -1.2362218653344212e-12 1.4638252163047462e-10 3.0452097913242766e-09 3.1899757611805003e-10 -1.1539597950459948e-10 -1.2804928132084374e-10 1.9334477674040453e-08 1.7936080120532105e-08 5.564453568806743e-07 1.0002216104480306 1.0000000064127088 0.9947556818612054 -1.236286135377751e-12 1.4814216752653474e-10 3.0452095672156807e-09 3.189979845119505e-10 -1.1624105092304707e-10 -1.280503987619829e-10 1.933447783953075e-08 1.793608058320256e-08 5.564453591204365e-07 1.0002216104480206 1.0000000064127026 0.9947556818614522 -1.2361273532250261e-12 1.4755321885477748e-10 3.045209474205441e-09 3.189980197212319e-10 -1.1595837233958426e-10 -1.2804927165667246e-10 1.933447776794207e-08 1.7936080524204886e-08 5.564453585254272e-07
0.052 1.0002216104092538 1.0000000096824517 0.9947557905796497 -1.0514996441499173e-12 1.4033378647501312e-10 6.59734832585531e-09 4.6102256348487486e-10 -1.0554147028574035e-10 -1.218522476060923e-10 1.891537873718876e-08 1.9600136125716826e-08 5.617160045002699e-07 1.0002216104094284 1.0000000096825592 0.994755790575472 -1.05003703030709e-12 1.482948602485701e-10 6.59734807434087e-09 4.6102513336384735e-10 -1.0943059517897749e-10 -1.2185424054743538e-10 1.8915379833753164e-08 1.960013972426739e-08 5.617160181043828e-07 1.0002216104094286 1.0000000096825594 0.9947557905754683 -1.049947687784899e-12 1.4830183047716573e-10 6.597348140756456e-09 4.610249981547227e-10 -1.0943354631113938e-10 -1.2185480287718266e-10 1.891537985636464e-08 1.960013978946289e-08 5.617160175095197e-07 1.000221610409379 1.0000000096825288 0.994755790576653 -1.0504601480176047e-12 1.4603035357507116e-10 6.59734804817465e-09 4.6102408373260516e-10 -1.0832569425443294e-10 -1.2185353340334672e-10 1.8915379522700954e-08 1.9600138717770006e-08 5.617160139684144e-07 1.0002216104094266 1.0000000096825583 0.9947557905755101 -1.0499577671928945e-12 1.4822146403706712e-10 6.5973479827427116e-09 4.6102468555119993e-10 -1.0939432282788844e-10 -1.218553724710677e-10 1.891537983245025e-08 1.960013962202272e-08 5.617160171065968e-07 1.0002216104094108 1.0000000096825483 0.9947557905758923 -1.0500165720489169e-12 1.474877257520736e-10 6.5973479677881075e-09 4.610245752122582e-10 -1.0903662436794093e-10 -1.2185431234556678e-10 1.891537972564851e-08 1.9600139457131864e-08 5.617160166425392e-07
0.062 1.000221610325821 1.000000013438026 0.994755917571789 3.08986678201858e-12 1.413847697505763e-10 1.3388987636254796e-08 6.413713786891198e-10 -1.0129448033481522e-10 -1.1629395723488558e-10 1.8748661099214126e-08 2.0919645445232334e-08 5.765667945916067e-07 1.00022161032607 1.0000000134381821 0.9947559175658333 3.0903504761341877e-12 1.508794261356522e-10 1.3388987048559384e-08 6.413751993795982e-10 -1.0598195604452253e-10 -1.1629654452105045e-10 1.8748662836781664e-08 2.0919651553825368e-08 5.765668067234583e-07 1.00022161032607 1.0000000134381821 0.9947559175658282 3.0901923821219107e-12 1.5088785780951548e-10 1.3388987412971837e-08 6.413750268378582e-10 -1.0598561312093627e-10 -1.1629732404040897e-10 1.874866283709769e-08 2.0919651595981033e-08 5.765668068369529e-07 1.0002216103259995 1.000000013438138 0.994755917567521 3.0904875672480473e-12 1.4816916104797156e-10 1.338898724099223e-08 6.413736068953075e-10 -1.0464602372908106e-10 -1.1629583793567287e-10 1.8748662311307186e-08 2.091964985085238e-08 5.765668029227442e-07 1.0002216103260675 1.0000000134381806 0.9947559175658881 3.0904728239397555e-12 1.5079154307606755e-10 1.3388987296696589e-08 6.413747255886715e-10 -1.0593825122671803e-10 -1.1629717201686678e-10 1.8748662802818846e-08 2.0919651434143444e-08 5.765668065895432e-07 1.0002216103260444 1.0000000134381661 0.9947559175664343 3.090446033690003e-12 1.499123794348402e-10 1.3388987454334317e-08 6.413742702066597e-10 -1.0550510264278061e-10 -1.162967743609966e-10 1.8748662663412198e-08 2.091965103054396e-08 5.765668058368687e-07
0.072 1.0002216101609476 1.0000000175513564 0.9947560604230192 5.5591378781195974e-12 1.4266136236867352e-10 2.5670473675211076e-08 8.901545584865369e-10 -9.887649965790291e-11 -1.1155719675588569e-10 1.9331938234575684e-08 2.2400623917426238e-08 6.126259390694962e-07 1.0002216101612829 1.0000000175515704 0.9947560604149808 5.5584287221704226e-12 1.5366500192115712e-10 2.567047329931641e-08 8.90160115722373e-10 -1.0435744075041242e-10 -1.115607500917888e-10 1.933194071454425e-08 2.240063323079373e-08 6.12625945235206e-07 1.0002216101612833 1.0000000175515706 0.9947560604149742 5.558372945654498e-12 1.5367509556113446e-10 2.567047400664301e-08 8.901600696929543e-10 -1.0436162940561813e-10 -1.1156135222280259e-10 1.9331940692223814e-08 2.2400633298931505e-08 6.126259448492226e-07 1.0002216101611876 1.0000000175515098 0.994756060417264 5.558846947407875e-12 1.5051302257900924e-10 2.5670473889996744e-08 8.90158265473315e-10 -1.0279007574606493e-10 -1.1155981723895712e-10 1.9331939986357798e-08 2.240063066999703e-08 6.126259426596102e-07 1.0002216101612798 1.0000000175515684 0.9947560604150546 5.5587129285541874e-12 1.5356272442013866e-10 2.5670473525965866e-08 8.901596936114482e-10 -1.0430592633825112e-10 -1.1156112778742542e-10 1.9331940677170996e-08 2.2400633107051884e-08 6.126259455215238e-07 1.0002216101612489 1.0000000175515489 0.9947560604157942 5.558752037519543e-12 1.525393806945059e-10 2.567047400481612e-08 8.901589352828017e-10 -1.0379646599954048e-10 -1.115604435162966e-10 1.9331940467540973e-08 2.2400632363234517e-08 6.126259441989798e-07
0.082 1.00022160984982 1.0000000218682736 0.9947562171410261 -7.170649781455135e-12 1.432372491179096e-10 4.7946426821576955e-08 1.2190050973462572e-09 -9.746861983933961e-11 -1.0763699151937606e-10 2.1080008712590965e-08 2.4217501000886217e-08 6.644781490596262e-07 1.000221609850255 1.0000000218685539 0.9947562171306027 -7.171218159260043e-12 1.5572735103212712e-10 4.794642706687998e-08 1.2190127257987349e-09 -1.0373675668026055e-10 -1.0764044108787842e-10 2.108001176546007e-08 2.4217514075075124e-08 6.644781427701374e-07 1.0002216098502552 1.000000021868554 0.9947562171305937 -7.171328031091777e-12 1.557390506613372e-10 4.794642735187322e-08 1.2190125747283821e-09 -1.0374172307776519e-10 -1.07641486089764e-10 2.108001179049412e-08 2.421751423254685e-08 6.644781419252949e-07 1.0002216098501309 1.0000000218684741 0.9947562171335704 -7.1713621627515036e-12 1.5213680328362322e-10 4.79464269167657e-08 1.2190102002616893e-09 -1.0193786846359216e-10 -1.0763956493701421e-10 2.1080010925776244e-08 2.4217510482529128e-08 6.644781435204323e-07 1.0002216098502508 1.0000000218685512 0.9947562171306988 -7.1712188585838345e-12 1.5561073969421948e-10 4.7946427195888716e-08 1.2190123325717113e-09 -1.0367774400357928e-10 -1.076412091569538e-10 2.1080011752653513e-08 2.4217513975578074e-08 6.644781421794285e-07 1.0002216098502104 1.0000000218685252 0.9947562171316606 -7.1713473931644955e-12 1.5444406607704117e-10 4.794642705075704e-08 1.2190111244052436e-09 -1.0309237315003245e-10 -1.0764015503137377e-10 2.108001145463435e-08 2.4217512885665364e-08 6.644781429430689e-07
0.092 1.0002216092761207 1.0000000261962834 0.9947563868786521 -1.009282443246247e-11 1.4262002618776353e-10 8.811959105406821e-08 1.5927467392080087e-09 -9.663738641695863e-11 -1.0448778821111511e-10 2.35621840738378e-08 2.5876515518602018e-08 7.265666676644134e-07 1.0002216092766678 1.000000026196639 0.9947563868655414 -1.0092576178236867e-11 1.565795327927803e-10 8.811959137847126e-08 1.5927567186056873e-09 -1.0368564318106545e-10 -1.0449154186336405e-10 2.3562187739067007e-08 2.5876532943064574e-08 7.265666387564648e-07 1.0002216092766685 1.000000026196639 0.9947563868655298 -1.00928105368055e-11 1.5659273382343785e-10 8.811959165303094e-08 1.5927565767781037e-09 -1.0369149838901948e-10 -1.0449233406053071e-10 2.356218778981594e-08 2.5876533078878965e-08 7.265666385539777e-07 1.0002216092765117 1.0000000261965374 0.9947563868692831 -1.0092849731823638e-11 1.5255236972963097e-10 8.811959119044493e-08 1.5927534256859922e-09 -1.0165528728686669e-10 -1.0449061201510791e-10 2.356218670521484e-08 2.587652806770741e-08 7.265666466260537e-07 1.0002216092766627 1.0000000261966357 0.9947563868656625 -1.0092808257940289e-11 1.5644844838925253e-10 8.811959134378507e-08 1.5927563177585692e-09 -1.0361938145429478e-10 -1.0449234370627168e-10 2.3562187710035562e-08 2.5876532774195704e-08 7.265666387517731e-07 1.0002216092766119 1.0000000261966027 0.9947563868668758 -1.0092903994522346e-11 1.551389914212082e-10 8.811959096476716e-08 1.5927550468514314e-09 -1.0295815921089937e-10 -1.0449129502191306e-10 2.3562187377458537e-08 2.587653127082498e-08 7.265666419293126e-07
0.102 1.0002216082347863 1.0000000302822565 0.9947565709775086 4.443477067940336e-12 1.4153979732212214e-10 1.5960756797227288e-07 1.9923195732095898e-09 -9.61501399999963e-11 -1.0206322366879826e-10 2.540147790483401e-08 2.6635341666612097e-08 7.804575132232137e-07 1.0002216082354582 1.0000000302826964 0.9947565709614118 4.4439757048960244e-12 1.5695489502403495e-10 1.5960756820632847e-07 1.9923323066404676e-09 -1.0397269645040611e-10 -1.0206681500117176e-10 2.5401482210229437e-08 2.6635363442440424e-08 7.80457453516661e-07 1.0002216082354587 1.0000000302826968 0.994756570961398 4.44400297724262e-12 1.5696944182884548e-10 1.596075685551863e-07 1.9923321713815006e-09 -1.0397942475882927e-10 -1.0206819489288201e-10 2.5401482204914957e-08 2.6635363508915057e-08 7.804574533946352e-07 1.000221608235266 1.0000000302825705 0.9947565709660163 4.443607668173029e-12 1.5249210375401965e-10 1.596075680283001e-07 1.9923283385252945e-09 -1.0171169343598567e-10 -1.0206602697208532e-10 2.5401480952629773e-08 2.663535727838534e-08 7.804574711486102e-07 1.0002216082354518 1.0000000302826921 0.9947565709615612 4.443993225047452e-12 1.568093514118131e-10 1.5960756814957104e-07 1.9923318820450465e-09 -1.0389880072388005e-10 -1.0206785216189396e-10 2.5401482187138905e-08 2.6635363231503438e-08 7.80457454725578e-07 1.0002216082353892 1.0000000302826517 0.9947565709630554 4.443959934218524e-12 1.5535701506992673e-10 1.5960756786984296e-07 1.99233061112762e-09 -1.0316234254053234e-10 -1.0206702011765497e-10 2.540148175198926e-08 2.6635361284334262e-08 7.804574601834943e-07
0.112 1.0002216063728593 1.0000000337740012 0.9947567745247989 1.4398093733460675e-11 1.4042078389278602e-10 2.8440282258741857e-07 2.413648388511785e-09 -9.58842236582394e-11 -1.0031925359578699e-10 2.606270182111919e-08 2.6426656077912938e-08 8.098015817567268e-07 1.0002216063736675 1.0000000337745338 0.9947567745054215 1.439844193723517e-11 1.572780645315959e-10 2.8440282238747e-07 2.4136642954423823e-09 -1.0447516114353813e-10 -1.0032343804544814e-10 2.606270664260684e-08 2.642668042111166e-08 8.098014905033568e-07 1.0002216063736682 1.0000000337745343 0.9947567745054041 1.4398948832876393e-11 1.5729423029114695e-10 2.844028227517606e-07 2.4136642943742345e-09 -1.044827293463039e-10 -1.0032470814237311e-10 2.60627066451309e-08 2.6426680458320392e-08 8.098014912847364e-07 1.000221606373436 1.000000033774381 0.9947567745109775 1.4398504535606963e-11 1.5238054268907538e-10 2.8440282255989624e-07 2.4136594480897086e-09 -1.019830277279497e-10 -1.0032282498642324e-10 2.6062705235880374e-08 2.6426673469466294e-08 8.098015169094458e-07 1.0002216063736598 1.000000033774529 0.9947567745056015 1.4398891974916023e-11 1.5711823836961242e-10 2.8440282280669533e-07 2.413664042915709e-09 -1.0439351376455887e-10 -1.0032454942256622e-10 2.6062706609252573e-08 2.6426680149331286e-08 8.098014925817657e-07 1.0002216063735845 1.0000000337744794 0.9947567745074053 1.4398869163995088e-11 1.5552297206153803e-10 2.8440282222299365e-07 2.4136623920678996e-09 -1.0358148355891506e-10 -1.0032357258220464e-10 2.6062706119719543e-08 2.6426677941347887e-08 8.098014996819001e-07
0.122 1.0002216030995885 1.000000036159222 0.9947570086347131 2.9599148015684496e-14 1.3966307365980446e-10 4.973848832545993e-07 2.804296772641653e-09 -9.57752143482016e-11 -9.921668187999293e-11 2.6061039792094966e-08 2.5722622400967706e-08 8.175046756255867e-07 1.0002216031005458 1.000000036159856 0.9947570086117612 2.9821852802697564e-14 1.5794893984320028e-10 4.973848827919774e-07 2.8043166062310612e-09 -1.0512865447810388e-10 -9.922135745669449e-11 2.6061045038022722e-08 2.5722645100823663e-08 8.175045646328097e-07 1.0002216031005466 1.0000000361598562 0.9947570086117401 3.049326918843912e-14 1.579661792004807e-10 4.973848828172008e-07 2.8043166497827975e-09 -1.05136690934298e-10 -9.922190349951513e-11 2.6061045051350895e-08 2.5722645108828693e-08 8.175045652596448e-07 1.0002216031002709 1.0000000361596737 0.9947570086183575 3.018060708758492e-14 1.5261755075219897e-10 4.973848830197263e-07 2.804310760839042e-09 -1.0240595608653129e-10 -9.922013741167245e-11 2.606104353549052e-08 2.572263858558796e-08 8.175045960476555e-07 1.0002216031005369 1.0000000361598502 0.9947570086119754 3.0020614020976996e-14 1.577743889833587e-10 4.973848832764944e-07 2.8043162341106104e-09 -1.0503863754455382e-10 -9.922165849008493e-11 2.6061045016563625e-08 2.5722644809522415e-08 8.175045666345074e-07 1.0002216031004474 1.000000036159791 0.9947570086141178 3.004817361613291e-14 1.560365317232767e-10 4.973848827917323e-07 2.804314184178988e-09 -1.0415116933348755e-10 -9.922093207284562e-11 2.6061044509485826e-08 2.5722642724757832e-08 8.175045752549879e-07
0.132 1.000221597452344 1.0000000366721409 0.99475729375767 -1.6725559352651357e-11 1.3897804697463553e-10 8.525514612881268e-07 3.0801180263070555e-09 -9.578478735099148e-11 -9.871626588157214e-11 2.6025157716664776e-08 2.484220271288875e-08 8.173902782290222e-07 1.0002215974534625 1.0000000366728845 0.994757293730854 -1.6725623485141762e-11 1.5867855529842504e-10 8.525514607608422e-07 3.0801423977632656e-09 -1.0589466564843048e-10 -9.872202150739113e-11 2.6025163249204047e-08 2.4842217094727885e-08 8.17390181175461e-07 1.0002215974534636 1.0000000366728852 0.9947572937308293 -1.6725040927476995e-11 1.5869700463823853e-10 8.525514606691638e-07 3.080142424257246e-09 -1.0590374170099678e-10 -9.872198833813788e-11 2.6025163228120467e-08 2.4842217040827707e-08 8.173901811818071e-07 1.0002215974531405 1.0000000366726702 0.9947572937385789 -1.6725167955815245e-11 1.529144119289266e-10 8.525514609055674e-07 3.080135051698216e-09 -1.0294167577146624e-10 -9.872050761969325e-11 2.6025161638705834e-08 2.4842212935423155e-08 8.173902082391339e-07 1.0002215974534518 1.0000000366728776 0.9947572937311052 -1.672533733907226e-11 1.5848958554016176e-10 8.525514612303993e-07 3.0801417462104774e-09 -1.0579710401931059e-10 -9.872199553802672e-11 2.602516319274859e-08 2.4842216815411564e-08 8.173901819606594e-07 1.0002215974533473 1.000000036672808 0.9947572937336155 -1.6725250082325423e-11 1.5660905561713854e-10 8.525514607299279e-07 3.080139329676285e-09 -1.0483369818968878e-10 -9.872101084731853e-11 2.6025162645243016e-08 2.4842215497781024e-08 8.173901901593394e-07
0.142 1.0002215878964928 1.0000000341521154 0.9947576645159211 1.1697027003224061e-11 1.3743839480982578e-10 1.4324185127279393e-06 3.1437984952113966e-09 -9.586833956303522e-11 -9.87820104260758e-11 2.631461365351223e-08 2.390564413551668e-08 8.221910349595759e-07 1.0002215878977845 1.000000034152977 0.9947576644849545 1.1696826219911028e-11 1.585395028449171e-10 1.4324185122854233e-06 3.143827333829175e-09 -1.0672753408288456e-10 -9.878821433624726e-11 2.6314618507637187e-08 2.3905638561970768e-08 8.221910299574279e-07 1.0002215878977856 1.0000000341529778 0.9947576644849262 1.169730346439416e-11 1.58559631101611e-10 1.432418512072413e-06 3.1438272427006707e-09 -1.0673743555484317e-10 -9.878841590776574e-11 2.6314618518248346e-08 2.390563841382629e-08 8.221910301248946e-07 1.0002215878974112 1.000000034152728 0.9947576644938958 1.1697323358899345e-11 1.5234401433971276e-10 1.4324185121951063e-06 3.1438184769906076e-09 -1.0354437845495138e-10 -9.878647540864531e-11 2.6314617037438143e-08 2.390564009879195e-08 8.221910305572416e-07 1.000221587897772 1.000000034152969 0.9947576644852458 1.1697131985799979e-11 1.583361240054365e-10 1.4324185127817994e-06 3.143826493760561e-09 -1.0662240482022236e-10 -9.87882342598418e-11 2.6314618459024672e-08 2.3905638434238378e-08 8.221910292831764e-07 1.0002215878976504 1.0000000341528879 0.9947576644881533 1.169739848045682e-11 1.5631307461619347e-10 1.4324185118677255e-06 3.1438236944913725e-09 -1.0558292329542219e-10 -9.87873955652668e-11 2.6314617962260727e-08 2.3905638977590552e-08 8.22191030620669e-07
0.152 1.0002215720306975 1.0000000268338602 0.9947581768196009 1.4239103235326835e-11 1.3600144235466453e-10 2.361043132883974e-06 2.8573086313134175e-09 -9.592347512417713e-11 -9.937798182939613e-11 2.7818818737707223e-08 2.3580429164328175e-08 8.497760878226178e-07 1.0002215720321734 1.0000000268348483 0.9947581767842009 1.4239470691497687e-11 1.5848949422100887e-10 2.3610431316440387e-06 2.8573426239157234e-09 -1.075244180315805e-10 -9.938485550076078e-11 2.781882222179495e-08 2.3580386423471813e-08 8.497762895997084e-07 1.0002215720321748 1.0000000268348492 0.9947581767841678 1.4239364362102876e-11 1.5851078770950988e-10 2.361043131535905e-06 2.8573424894677007e-09 -1.0753548706670782e-10 -9.938496535062034e-11 2.7818822248249738e-08 2.358038626819103e-08 8.497762897714566e-07 1.000221572031746 1.0000000268345623 0.9947581767944457 1.4239260201324428e-11 1.5186382855251518e-10 2.361043131575147e-06 2.857332393743496e-09 -1.041125735531313e-10 -9.938247096753643e-11 2.7818821155780534e-08 2.3580398787417774e-08 8.497762305259329e-07 1.0002215720321592 1.0000000268348392 0.9947581767845344 1.4239847713054245e-11 1.5827168606587327e-10 2.361043132045274e-06 2.8573417341828047e-09 -1.07411528089014e-10 -9.938521633243714e-11 2.7818822201232385e-08 2.3580386677721137e-08 8.497762874565325e-07 1.0002215720320202 1.000000026834746 0.9947581767878676 1.4239997615928772e-11 1.56106170439799e-10 2.361043131205635e-06 2.8573384802361177e-09 -1.0629639157906571e-10 -9.938395044016815e-11 2.7818821833706603e-08 2.3580390674949908e-08 8.497762688663131e-07
0.162 1.0002215461710207 1.000000012050314 0.9947589178675916 -5.148616526427256e-11 1.3570375872952167e-10 3.819428729941316e-06 2.0698060111739047e-09 -9.571203897584528e-11 -1.0046965772612803e-10 3.164316077549648e-08 2.497444253795463e-08 9.280760195853808e-07 1.000221546172693 1.0000000120514367 0.9947589178274765 -5.14854128659175e-11 1.595647715167845e-10 3.819428728083057e-06 2.0698469230670453e-09 -1.0804444030320763e-10 -1.0047674680112486e-10 3.164316290602648e-08 2.4974350092168118e-08 9.280765443666484e-07 1.0002215461726947 1.0000000120514378 0.9947589178274391 -5.148556241082017e-11 1.5958739705050065e-10 3.81942872783289e-06 2.0698469173876563e-09 -1.0805583818633644e-10 -1.0047677943005156e-10 3.164316294256588e-08 2.4974349945834422e-08 9.28076544455357e-07 1.0002215461722077 1.000000012051111 0.9947589178391129 -5.148605874046566e-11 1.5251011299417588e-10 3.819428727625778e-06 2.0698348521681247e-09 -1.0440463897558878e-10 -1.0047420239393665e-10 3.16431622510957e-08 2.4974377049020844e-08 9.280763911379602e-07 1.0002215461726771 1.0000000120514263 0.9947589178278559 -5.148540877950078e-11 1.5933233383112702e-10 3.819428728254692e-06 2.0698460468620653e-09 -1.0792362252970872e-10 -1.0047718969954664e-10 3.1643162879832657e-08 2.4974350806268062e-08 9.280765390428061e-07 1.000221546172519 1.00000001205132 0.9947589178316437 -5.14849023331545e-11 1.5702481046766798e-10 3.8194287273952535e-06 2.069842211305543e-09 -1.0673332544482288e-10 -1.0047606498509441e-10 3.1643162712047493e-08 2.497435963072439e-08 9.28076489855451e-07
0.172 1.0002215047935725 0.9999999858337709 0.9947600193913124 -2.7802914622938758e-11 1.3474618284976841e-10 6.063045028027741e-06 6.746733356692987e-10 -9.47085939619998e-11 -1.020228910358174e-10 3.757669452209412e-08 2.8300949401963475e-08 1.0701840217986889e-06 1.000221504795453 0.9999999858350364 0.9947600193462067 -2.780289681021004e-11 1.5996615413368485e-10 6.063045025672303e-06 6.747269546138664e-10 -1.0775501473189745e-10 -1.020302836357498e-10 3.7576696981943076e-08 2.8300810751359473e-08 1.0701848859270005e-06 1.0002215047954546 0.9999999858350377 0.9947600193461643 -2.780298381916858e-11 1.599903426555478e-10 6.06304502558019e-06 6.747268500390617e-10 -1.0776688026388408e-10 -1.0203021670184405e-10 3.7576696931264136e-08 2.8300810579799593e-08 1.0701848856157574e-06 1.0002215047949061 0.9999999858346689 0.9947600193593208 -2.7803402464093162e-11 1.5248377592977597e-10 6.063045025167419e-06 6.74711134315279e-10 -1.0389075603241075e-10 -1.0202761432853206e-10 3.757669616618658e-08 2.8300851330888384e-08 1.0701846329186325e-06 1.0002215047954346 0.9999999858350244 0.9947600193466346 -2.7802819635286086e-11 1.5971929491772697e-10 6.063045025768152e-06 6.747259839431535e-10 -1.076268846687984e-10 -1.020306836732928e-10 3.757669689692497e-08 2.83008118824784e-08 1.07018487584874e-06 1.0002215047952565 0.9999999858349046 0.994760019350906 -2.780268365964905e-11 1.5726994784785655e-10 6.063045025202701e-06 6.747209616580598e-10 -1.0636198180875728e-10 -1.0202981059113802e-10 3.757669669441823e-08 2.830082518800887e-08 1.0701847952417614e-06
0.182 1.0002214398143003 0.9999999424001225 0.9947616748065814 7.612598447620561e-11 1.3219483176563624e-10 9.44307329166614e-06 -1.401442399685293e-09 -9.18316445327139e-11 -1.0400557112992196e-10 4.409236999426115e-08 3.2493358010845714e-08 1.2528004275946538e-06 1.0002214398164004 0.9999999424015389 0.9947616747562145 7.61257178941876e-11 1.5875996819676668e-10 9.44307328895001e-06 -1.4013618211373825e-09 -1.055579471648608e-10 -1.0401332877457898e-10 4.409237441445926e-08 3.2493181981896944e-08 1.2528015493233338e-06 1.0002214398164024 0.99999994240154 0.9947616747561672 7.612590763915595e-11 1.587855187528228e-10 9.443073289091063e-06 -1.4013619078885626e-09 -1.0557044981585375e-10 -1.0401326062233457e-10 4.409237436369847e-08 3.249318181773614e-08 1.2528015485748228e-06 1.0002214398157883 0.9999999424011262 0.9947616747708921 7.61256978575333e-11 1.5085106715399927e-10 9.443073289158636e-06 -1.4013855038961918e-09 -1.0147706704113316e-10 -1.0401067574529991e-10 4.409237307949961e-08 3.249323375201237e-08 1.252801220008004e-06 1.0002214398163802 0.9999999424015256 0.9947616747566937 7.612587986040448e-11 1.5849876022360833e-10 9.443073288821654e-06 -1.4013633014515622e-09 -1.0542204686645046e-10 -1.0401367267803917e-10 4.409237430411269e-08 3.249318353241238e-08 1.2528015366509537e-06 1.0002214398161804 0.9999999424013905 0.9947616747614773 7.612533211164478e-11 1.5590765885483433e-10 9.443073289010246e-06 -1.401370681999378e-09 -1.0408528115356172e-10 -1.0401238326231321e-10 4.409237393814656e-08 3.2493200497913696e-08 1.2528014309663377e-06
0.192 1.0002213396752284 0.9999998734944228 0.9947641611187439 -1.33791457463077e-11 1.308233349081243e-10 1.443112829751043e-05 -4.218387514458359e-09 -8.495457729129967e-11 -1.0638579246859436e-10 4.9471637849652484e-08 3.6184983858976e-08 1.4304129200220074e-06 1.00022133967756 0.9999998734959987 0.9947641610628554 -1.3378542861722883e-11 1.5872060686623188e-10 1.4431128295051677e-05 -4.218242607385371e-09 -9.928941359056715e-11 -1.0639441235021638e-10 4.947164682063552e-08 3.618477511884645e-08 1.4304141421437097e-06 1.000221339677562 0.9999998734960004 0.9947641610628024 -1.3378527716703772e-11 1.5874758100478143e-10 1.4431128295106241e-05 -4.218242724676893e-09 -9.930243333679071e-11 -1.0639432487897015e-10 4.947164679412034e-08 3.618477496165477e-08 1.430414142393806e-06 1.0002213396768789 0.9999998734955388 0.9947641610791798 -1.337893421454319e-11 1.5038642845934225e-10 1.4431128296236014e-05 -4.218284608082926e-09 -9.501084801816569e-11 -1.0639092422606122e-10 4.947164428571264e-08 3.618483684640813e-08 1.430413781408088e-06 1.0002213396775375 0.9999998734959841 0.9947641610633887 -1.3378410877103366e-11 1.584449549006703e-10 1.4431128295288196e-05 -4.218244625390015e-09 -9.914673089736229e-11 -1.0639396160147088e-10 4.947164675638451e-08 3.618477714048367e-08 1.4304141300348545e-06 1.0002213396773154 0.9999998734958336 0.994764161068712 -1.3379315670003852e-11 1.5571219375972317e-10 1.4431128295491494e-05 -4.218258218441205e-09 -9.774356255684027e-11 -1.063927180603073e-10 4.9471645886029726e-08 3.618479730654754e-08 1.4304140122023847e-06
0.202 1.0002211882183392 0.9999997675845114 0.9947678657406315 -2.533730160525222e-10 1.3163715633968788e-10 2.1643090370360933e-05 -7.756592324620151e-09 -7.006924491070935e-11 -1.0913345367086016e-10 5.228780819593232e-08 3.8278681937486096e-08 1.5584231307618293e-06 1.0002211882209149 0.999999767586256 0.9947678656789759 -2.5337235178819016e-10 1.6085316591190666e-10 2.1643090368785754e-05 -7.756297718074461e-09 -8.4859144893996e-11 -1.0914254719394689e-10 5.228782605020772e-08 3.8278443295018604e-08 1.5584242162686055e-06 1.000221188220917 0.9999997675862574 0.9947678656789177 -2.5337249128035746e-10 1.6088186343634774e-10 2.164309036912212e-05 -7.756297470289756e-09 -8.48726605640131e-11 -1.0914188109684874e-10 5.228782604413961e-08 3.8278443216457476e-08 1.5584242173251688e-06 1.0002211882201606 0.9999997675857454 0.9947678656970275 -2.533722845676858e-10 1.5209495109222227e-10 2.1643090370536544e-05 -7.756381975039351e-09 -8.042471625865449e-11 -1.0913864938614408e-10 5.228782101307491e-08 3.827851433126627e-08 1.5584238897288252e-06 1.0002211882208898 0.9999997675862391 0.9947678656795667 -2.5337253041038206e-10 1.605630887424635e-10 2.1643090369357772e-05 -7.756300934714416e-09 -8.471139224045436e-11 -1.0914200896476465e-10 5.228782595051766e-08 3.827844572406432e-08 1.5584242064406163e-06 1.0002211882206435 0.9999997675860726 0.9947678656854567 -2.533730930663192e-10 1.576890534972884e-10 2.164309036938368e-05 -7.756328257726886e-09 -8.325593667514746e-11 -1.0914101641445527e-10 5.228782421464082e-08 3.827846892712473e-08 1.5584240980485303e-06
0.212 1.0002209633767014 0.9999996089239824 0.9947733174218678 -2.5988754175529734e-10 1.3083300158203385e-10 3.1856683981476886e-05 -1.1824288355722342e-08 -3.9859018189623724e-11 -1.1221994309500808e-10 5.142972798369655e-08 3.796980639800223e-08 1.6013195735744797e-06 1.000220963379534 0.9999996089259072 0.9947733173542357 -2.598880184670587e-10 1.6135479087057115e-10 3.185668398185975e-05 -1.1823657993544782e-08 -5.478023070475523e-11 -1.122293744757401e-10 5.1429759832502895e-08 3.7969545260098175e-08 1.601320198703465e-06 1.0002209633795367 0.9999996089259086 0.9947733173541716 -2.5988814581608344e-10 1.613849135510837e-10 3.185668398210909e-05 -1.1823657267715768e-08 -5.4794366593984645e-11 -1.1222841879555327e-10 5.142975984997126e-08 3.7969545213437115e-08 1.601320199837906e-06 1.000220963378703 0.9999996089253427 0.9947733173740834 -2.598869765698051e-10 1.521736442221233e-10 3.185668398269543e-05 -1.1823836886430193e-08 -5.0280318126638957e-11 -1.122250410336615e-10 5.14297508309291e-08 3.796962346933879e-08 1.6013199961181555e-06 1.0002209633795067 0.9999996089258887 0.9947733173548858 -2.598879277037641e-10 1.610503662480864e-10 3.1856683982310366e-05 -1.1823664355894481e-08 -5.462981334906625e-11 -1.1222875540732787e-10 5.142975962638889e-08 3.796954799743008e-08 1.6013201931333733e-06 1.0002209633792354 0.999999608925704 0.994773317361366 -2.5988848018552826e-10 1.580349689187219e-10 3.185668398202434e-05 -1.1823722135912059e-08 -5.3150557493951914e-11 -1.12227589123689e-10 5.1429756653778694e-08 3.7969573661503266e-08 1.6013201247224092e-06
0.222 1.0002206357585084 0.9999993765387288 0.9947812198321903 -1.1416094765830467e-10 1.270839047023062e-10 4.601962755341315e-05 -1.605340539290466e-08 1.870261294256637e-11 -1.1561694595365304e-10 4.635774588735071e-08 3.4904178902420746e-08 1.536393906099942e-06 1.0002206357616146 0.9999993765408464 0.9947812197584349 -1.1416161829222633e-10 1.58898650875983e-10 4.6019627556140816e-05 -1.605205336653599e-08 4.315029539789158e-12 -1.1562660721920117e-10 4.6357797432010985e-08 3.4903914737769514e-08 1.5363936557230377e-06 1.0002206357616172 0.9999993765408481 0.9947812197583649 -1.1416160335839559e-10 1.5893026042520727e-10 4.6019627556333716e-05 -1.6052051673148654e-08 4.30048644018605e-12 -1.1562582652739908e-10 4.6357797540950844e-08 3.4903914725566476e-08 1.5363936565607907e-06 1.000220635760701 0.999999376540224 0.9947812197801319 -1.141606250979968e-10 1.4929558735115092e-10 4.601962755633653e-05 -1.6052435411573028e-08 8.694442253377235e-12 -1.1562195339749543e-10 4.635778281530505e-08 3.4903994599659295e-08 1.5363936937830293e-06 1.0002206357615842 0.9999993765408258 0.9947812197591462 -1.1416163894877098e-10 1.5857953433334007e-10 4.601962755643799e-05 -1.6052066137038494e-08 4.461614275986649e-12 -1.1562615769797008e-10 4.635779700634504e-08 3.490391750198242e-08 1.5363936577512956e-06 1.0002206357612857 0.9999993765406221 0.9947812197662347 -1.141621559723444e-10 1.554231140857277e-10 4.601962755585487e-05 -1.6052189701772813e-08 5.904117439336684e-12 -1.1562480557115084e-10 4.6357792302157633e-08 3.4903943873899924e-08 1.536393666714595e-06
0.232 1.0002201672175026 0.9999990432039545 0.9947924856004395 -4.740986369551844e-10 1.252958171706104e-10 6.524523791343742e-05 -1.9988513490018335e-08 1.2820510928942e-10 -1.1929920607645254e-10 3.82431281421059e-08 2.998623259584356e-08 1.3712217097840162e-06 1.0002201672209023 0.9999990432062855 0.9947924855205404 -4.740984616450422e-10 1.583903125570127e-10 6.524523791944375e-05 -1.9985672853241893e-08 1.156698394748446e-10 -1.1930888362204833e-10 3.824320437757729e-08 2.9986011801221436e-08 1.3712201362026853e-06 1.0002201672209057 0.9999990432062873 0.9947924855204643 -4.740983448025181e-10 1.5842354707066702e-10 6.524523791932262e-05 -1.9985669735537605e-08 1.1565711982842397e-10 -1.1930804680533854e-10 3.82432045617985e-08 2.998601181547653e-08 1.3712201364194002e-06 1.0002201672199005 0.999999043205599 0.9947924855441044 -4.740982334549586e-10 1.4836680507569526e-10 6.524523791849823e-05 -1.9986474962691594e-08 1.195582165546157e-10 -1.193040337152398e-10 3.824318271924093e-08 2.998607978510185e-08 1.3712205425854576e-06 1.0002201672208693 0.9999990432062628 0.9947924855213144 -4.740988842087111e-10 1.580567197054467e-10 6.524523791899035e-05 -1.998569941751953e-08 1.1580071520745516e-10 -1.1930814086269126e-10 3.82432037079884e-08 2.9986014143385214e-08 1.3712201498463966e-06 1.000220167220542 0.9999990432060384 0.994792485529017 -4.740993785817795e-10 1.5475950296448298e-10 6.524523791826236e-05 -1.9985958454366255e-08 1.1708759795083898e-10 -1.1930636275627746e-10 3.824319669061512e-08 2.998603673333829e-08 1.3712202778259355e-06
0.242 1.000219509532852 0.9999985744997253 0.9948082673523557 -1.5958130989175228e-09 1.2757326637774603e-10 9.078880814885064e-05 -2.3176364553871997e-08 3.265029866587254e-10 -1.2324138562839892e-10 3.2740100659455105e-08 2.698411505365776e-08 1.1848213810052453e-06 1.0002195095365771 0.9999985745023018 0.9948082672665303 -1.5958123754846154e-09 1.6193510403621038e-10 9.078880815844061e-05 -2.3170576928584446e-08 3.18335648581976e-10 -1.232508315005395e-10 3.2740190896407254e-08 2.698403166795573e-08 1.184818427126001e-06 1.0002195095365807 0.9999985745023038 0.9948082672664487 -1.595812152370851e-09 1.6196968399595062e-10 9.078880815846846e-05 -2.3170570528997498e-08 3.1832608043729564e-10 -1.2325003028058627e-10 3.274019104668917e-08 2.698403165106453e-08 1.1848184256738017e-06 1.0002195095354771 0.9999985745015421 0.9948082672919124 -1.595812614619903e-09 1.5149186373854923e-10 9.07888081561282e-05 -2.3172210293039818e-08 3.2102396941134736e-10 -1.2324554834789136e-10 3.2740165179030773e-08 2.6984059494644217e-08 1.1848192221158651e-06 1.0002195095365403 0.9999985745022768 0.994808267267365 -1.595812951365534e-09 1.6158652683075468e-10 9.078880815781886e-05 -2.317063006801314e-08 3.184278143287214e-10 -1.232497809930958e-10 3.274019004599211e-08 2.6984032637802292e-08 1.1848184527760112e-06 1.000219509536181 0.9999985745020281 0.9948082672756675 -1.5958135392141556e-09 1.5814856210140043e-10 9.078880815705775e-05 -2.3171158237351314e-08 3.1932977662257826e-10 -1.23247824883808e-10 3.2740181684672814e-08 2.69840421415108e-08 1.1848187068300097e-06
0.252 1.0002186033953422 0.9999979280857805 0.9948299808128518 -2.9821729777747343e-09 1.282658492607862e-10 0.00012399622592362163 -2.5201848142027666e-08 6.743453131396416e-10 -1.2741934808541984e-10 3.9011772138273654e-08 3.132301070039035e-08 1.161809857160892e-06 1.0002186033994407 0.9999979280886562 0.9948299807217552 -2.9821729680923007e-09 1.638823083185935e-10 0.0001239962259365766 -2.519045297621577e-08 6.751634716080375e-10 -1.2742894962791513e-10 3.901182597412985e-08 3.132309904606189e-08 1.1618073553198474e-06 1.0002186033994445 0.9999979280886587 0.994829980721668 -2.9821726056058322e-09 1.6391836235649182e-10 0.00012399622593614 -2.519044183291472e-08 6.751624845943564e-10 -1.2742843260492227e-10 3.901182602371427e-08 3.1323099048530445e-08 1.1618073535083889e-06 1.0002186033982288 0.9999979280878077 0.9948299807487829 -2.9821737240231988e-09 1.530208304014359e-10 0.00012399622593316115 -2.519366903109007e-08 6.753492841500323e-10 -1.274239181044405e-10 3.901181045336773e-08 3.132307478141554e-08 1.161808034289786e-06 1.0002186033994003 0.9999979280886286 0.9948299807226446 -2.982173145186403e-09 1.6351901766753976e-10 0.0001239962259356446 -2.519055747210947e-08 6.751749765631161e-10 -1.2742786535571506e-10 3.901182545748375e-08 3.132309831052207e-08 1.1618073768803954e-06 1.0002186033990041 0.9999979280883505 0.9948299807314928 -2.9821739299094942e-09 1.5994062680255705e-10 0.00012399622593491853 -2.5191597450219676e-08 6.752709100092257e-10 -1.2742606853308445e-10 3.901182039339213e-08 3.1323090607933523e-08 1.1618075945846595e-06
0.262 1.0002173779696042 0.9999970533883858 0.9948593139540272 -4.4546638596763096e-09 1.2422221349893641e-10 0.0001662200856446189 -2.5734764421927045e-08 1.2644505974800314e-09 -1.3181199272557243e-10 5.567903287466587e-08 4.245994144342805e-08 1.438350573905721e-06 1.0002173779741574 0.9999970533916525 0.9948593138590871 -4.454664144936028e-09 1.6108080988140687e-10 0.00016622008566013672 -2.5713106106842143e-08 1.2824016515934834e-09 -1.3182137163036582e-10 5.5679022828149955e-08 4.2460061339619396e-08 1.4383518508296845e-06 1.0002173779741617 0.9999970533916552 0.9948593138589957 -4.454663964651631e-09 1.6111821306471104e-10 0.00016622008565949107 -2.5713085293473266e-08 1.282415271868132e-09 -1.318204238189202e-10 5.5679022838517817e-08 4.246006141849255e-08 1.438351851966629e-06 1.00021737797281 0.9999970533906887 0.994859313887371 -4.454665030256649e-09 1.4980225888785874e-10 0.0001662200856552585 -2.5719220584396347e-08 1.277784035536777e-09 -1.3181655067931448e-10 5.567902542336264e-08 4.2460024699799204e-08 1.4383514812602343e-06 1.0002173779741128 0.9999970533916207 0.9948593138600199 -4.454664562622197e-09 1.6070281407706765e-10 0.00016622008565925033 -2.5713304420157165e-08 1.2822579497564983e-09 -1.3182028677182541e-10 5.5679022909286784e-08 4.2460060163368155e-08 1.4383518386673748e-06 1.0002173779736723 0.9999970533913054 0.9948593138692884 -4.454664887274922e-09 1.5698421621845324e-10 0.00016622008565810216 -2.5715281692510264e-08 1.2808030981539245e-09 -1.3181891109076132e-10 5.5679023704810936e-08 4.2460048166449796e-08 1.4383517183784893e-06
0.272 1.0002157513123897 0.9999958918992912 0.9948982157677252 -6.901519824506428e-09 1.2121989199581135e-10 0.0002187045270946986 -2.4689031097582335e-08 2.2304997985307283e-09 -1.3639835952835402e-10 7.495818617977633e-08 5.5634427188722925e-08 1.9072810563176615e-06 1.000215751317535 0.999995891903103 0.9948982156716827 -6.9015202680737e-09 1.5930805213379549e-10 0.00021870452711322103 -2.4649290097559032e-08 2.2793821072932766e-09 -1.3640745548333087e-10 7.495809811299298e-08 5.5634369741778114e-08 1.9072879055192725e-06 1.0002157513175398 0.9999958919031064 0.9948982156715898 -6.901520014786656e-09 1.593471284974003e-10 0.00021870452711254153 -2.4649252670614853e-08 2.2794234711067916e-09 -1.3640681114196125e-10 7.495809803449436e-08 5.5634369605804306e-08 1.9072879125055323e-06 1.0002157513160128 0.9999958919019802 0.9948982157004621 -6.901521496803706e-09 1.476136979678332e-10 0.000218704527107649 -2.466051451645323e-08 2.2660601402145576e-09 -1.364029229460515e-10 7.495812293651239e-08 5.563438062557723e-08 1.907285971837179e-06 1.000215751317484 0.9999958919030661 0.9948982156726346 -6.901521025503994e-09 1.5891542739093084e-10 0.000218704527112761 -2.464965364008195e-08 2.27895570375997e-09 -1.364064170578665e-10 7.495809889151725e-08 5.5634370077559464e-08 1.9072878435411283e-06 1.0002157513169867 0.9999958919026986 0.9948982156820779 -6.901520479790406e-09 1.550565911842424e-10 0.0002187045271107517 -2.4653284039082193e-08 2.2746893000546195e-09 -1.364051958442075e-10 7.495810694840536e-08 5.563437317071358e-08 1.9072872168770632e-06
0.282 1.0002136318848913 0.9999943782567682 0.9949488585588055 -1.1348001262570592e-08 1.234767184024233e-10 0.0002824432775087924 -2.2464288336692587e-08 3.752957983020095e-09 -1.4115890948849385e-10 9.147358703044006e-08 6.705174344890559e-08 2.3974648332401183e-06 1.0002136318908552 0.9999943782613818 0.9949488584665468 -1.1348000738804029e-08 1.627827224704007e-10 0.0002824432775320245 -2.239387042811152e-08 3.855203218416712e-09 -1.4116844834166563e-10 9.147339333414339e-08 6.70511988972413e-08 2.397477972134525e-06 1.000213631890861 0.9999943782613859 0.9949488584664564 -1.1348000803453711e-08 1.6282304840543122e-10 0.0002824432775317627 -2.2393804746196453e-08 3.85529330361666e-09 -1.4116757351915277e-10 9.14733931822284e-08 6.705119840323498e-08 2.3974779855457933e-06 1.0002136318890937 0.9999943782600267 0.994948858494454 -1.1348001935832077e-08 1.5067324956919096e-10 0.00028244327752555105 -2.241377035116352e-08 3.8268297841356946e-09 -1.4116351395099878e-10 9.147344831514876e-08 6.70513454876798e-08 2.3974742578073253e-06 1.0002136318907973 0.9999943782613374 0.9949488584674734 -1.1348001544828015e-08 1.6237524762291608e-10 0.00028244327753177605 -2.2394515099601017e-08 3.854290130359986e-09 -1.41167207785615e-10 9.147339512866708e-08 6.705120361793158e-08 2.3974778524755934e-06 1.000213631890221 0.9999943782608942 0.9949488584766505 -1.1348000742107156e-08 1.5837617699533365e-10 0.00028244327752917456 -2.2400952537377304e-08 3.845156802987676e-09 -1.4116603423819985e-10 9.14734129428792e-08 6.705125045567273e-08 2.397476649323507e-06
0.292 1.0002109213519266 0.9999924422463432 0.9950135688627817 -1.7837920068084507e-08 1.2547541860965532e-10 0.0003580172902678718 -2.0091914583011694e-08 6.057128160347977e-09 -1.4607653451198846e-10 1.0146782487075109e-07 7.397948235163286e-08 2.7814509494124574e-06 1.0002109213590797 0.9999924422521712 0.9950135687825499 -1.7837918838228302e-08 1.6598660703597054e-10 0.00035801729030101356 -1.9971376255581552e-08 6.247707104692726e-09 -1.460862737368132e-10 1.0146748470569077e-07 7.39779410253435e-08 2.7814701768772926e-06 1.0002109213590868 0.9999924422521765 0.9950135687824694 -1.783791940784509e-08 1.6602866883834432e-10 0.00035801729030084963 -1.997126443205546e-08 6.24787751822666e-09 -1.4608553586931582e-10 1.0146748445025458e-07 7.397793963931746e-08 2.7814701964073515e-06 1.000210921356973 0.9999924422504667 0.9950135688072669 -1.783791950689108e-08 1.5346373914552697e-10 0.000358017290291872 -2.0005461185954183e-08 6.194376125314589e-09 -1.46081419572826e-10 1.0146758143220988e-07 7.397836744911113e-08 2.7814647255002494e-06 1.00021092135901 0.9999924422521153 0.9950135687833759 -1.7837919147817117e-08 1.655646384790944e-10 0.00035801729030080875 -1.9972480729198054e-08 6.2459848020831595e-09 -1.4608497103701518e-10 1.0146748792710253e-07 7.39779547844122e-08 2.781470000853549e-06 1.0002109213583217 0.9999924422515587 0.9950135687915378 -1.7837918837103595e-08 1.6142545736772835e-10 0.0003580172902973404 -1.9983508701288585e-08 6.2287789103418774e-09 -1.4608383971269062e-10 1.0146751922101429e-07 7.397809189177622e-08 2.7814682348245838e-06
0.302 1.0002075188031085 0.999990011817478 0.9950947244339877 -2.5936961879458034e-08 1.2125839980460286e-10 0.00044542374876971476 -1.91639892331068e-08 9.398204106018032e-09 -1.511348183791813e-10 1.0238466463975313e-07 7.457858914606816e-08 2.970581714056896e-06 1.0002075188120363 0.9999900118251622 0.9950947243790635 -2.593696108053858e-08 1.6296295741674315e-10 0.0004454237488248458 -1.8964584089388563e-08 9.729358970603463e-09 -1.5114483219939287e-10 1.023841126340751e-07 7.457519545162642e-08 2.9706047243620458e-06 1.0002075188120452 0.999990011825169 0.9950947243790059 -2.5936961608880972e-08 1.630064876098761e-10 0.0004454237488246926 -1.8964399858700613e-08 9.729658570840549e-09 -1.511441945085601e-10 1.0238411217672859e-07 7.457519239933886e-08 2.9706047468690135e-06 1.0002075188094184 0.999990011822926 0.9950947243968445 -2.5936960658851816e-08 1.5002763983636044e-10 0.00044542374880929356 -1.9021009804150238e-08 9.636254494936187e-09 -1.5114016205173961e-10 1.0238426961353747e-07 7.457614401720251e-08 2.9705981722467285e-06 1.0002075188119501 0.9999900118250888 0.9950947243796686 -2.593696087260043e-08 1.6252622669517969e-10 0.000445423748824263 -1.89664130413178e-08 9.726347218910552e-09 -1.51143500534101e-10 1.0238411779834945e-07 7.457522619414828e-08 2.970604511810017e-06 1.0002075188110957 0.9999900118243593 0.9950947243856044 -2.5936960550399124e-08 1.5824717855041772e-10 0.00044542374881904347 -1.898467223555853e-08 9.69627176104904e-09 -1.5114283020143634e-10 1.0238416864265247e-07 7.457553204186962e-08 2.9706023883592802e-06
0.312 1.0002033264001724 0.999987017118792 0.9951946182723846 -3.58426877510034e-08 1.1453223013614074e-10 0.0005439166354427177 -2.1620252170386145e-08 1.4029223587472625e-08 -1.5631880340560103e-10 9.34485042289971e-08 6.83187586681296e-08 2.9196211578391928e-06 1.0002033264117718 0.9999870171292953 0.9951946182632915 -3.584268757927074e-08 1.5741818059640678e-10 0.0005439166355449576 -2.1301320826974032e-08 1.4575662709987287e-08 -1.5632950212833392e-10 9.344758793411691e-08 6.831203198371962e-08 2.9196409302761353e-06 1.0002033264117831 0.9999870171293046 0.9951946182632749 -3.5842687595846275e-08 1.5746319619660974e-10 0.0005439166355446231 -2.130102660698906e-08 1.4576160269275601e-08 -1.5632863756553483e-10 9.344758707055033e-08 6.831202586345244e-08 2.9196409487103285e-06 1.0002033264083878 0.999987017126254 0.9951946182683343 -3.5842686552704004e-08 1.4407168436079774e-10 0.0005439166355156316 -2.1391639110253022e-08 1.4421569000930257e-08 -1.563245888206914e-10 9.344784843467793e-08 6.831392159377816e-08 2.919635243244185e-06 1.0002033264116608 0.9999870171291959 0.9951946182634869 -3.5842686868220184e-08 1.5696687587639053e-10 0.0005439166355434296 -2.1304249343505417e-08 1.4570673648574584e-08 -1.563281970360271e-10 9.344759637048073e-08 6.83120932110867e-08 2.9196407437606153e-06 1.0002033264105574 0.9999870171282055 0.9951946182653195 -3.5842686671976646e-08 1.5254867983844368e-10 0.0005439166355340185 -2.1333481424380395e-08 1.4520856762230566e-08 -1.563278500967214e-10 9.344768081844502e-08 6.831270334265531e-08 2.919638897505276e-06
0.322 1.0001982562413432 0.9999833954019438 0.9953152951678222 -4.8058716152164297e-08 1.1243609261512933e-10 0.0006518846168263112 -2.9519610871815762e-08 2.0150977734388235e-08 -1.6161553732972263e-10 7.635411770250578e-08 5.64875268214157e-08 2.639283398598879e-06 1.0001982562569385 0.9999833954166609 0.9953152952350393 -4.8058715904158364e-08 1.5649199345565079e-10 0.0006518846170186148 -2.902621830447404e-08 2.101483544151598e-08 -1.6162645519008772e-10 7.63523743383187e-08 5.6474858530936096e-08 2.639282544138553e-06 1.0001982562569536 0.9999833954166748 0.9953152952350921 -4.805871533963536e-08 1.5653868821380859e-10 0.0006518846170187999 -2.902576276511887e-08 2.1015624935809213e-08 -1.616257541379766e-10 7.635237271262076e-08 5.647484696142869e-08 2.6392825433427224e-06 1.0001982562524119 0.9999833954124184 0.9953152952187108 -4.8058714785617297e-08 1.4273545900297939e-10 0.0006518846169639876 -2.916606263830487e-08 2.077070115864538e-08 -1.6162162994010915e-10 7.635286899076899e-08 5.647842631508189e-08 2.6392826146327964e-06 1.00019825625679 0.999983395416523 0.9953152952345454 -4.805871590183654e-08 1.560257469288477e-10 0.0006518846170162756 -2.9030754173464507e-08 2.1006924339457374e-08 -1.6162549585042737e-10 7.635239031994126e-08 5.6474974051189185e-08 2.6392825429102346e-06 1.000198256255316 0.9999833954151425 0.9953152952294807 -4.805871491920762e-08 1.5146828472052995e-10 0.0006518846169988807 -2.9076024880985478e-08 2.0927954120874982e-08 -1.616248194503936e-10 7.635255055992127e-08 5.647612701695435e-08 2.639282553664992e-06
0.332 1.0001922380075794 0.9999790964828268 0.9954583712715687 -6.209972326151799e-08 1.1430299167933592e-10 0.0007667910782908091 -4.477112522577547e-08 2.7848148107101592e-08 -1.67011977788102e-10 5.625265132157361e-08 4.2893211292883846e-08 2.2065769233974588e-06 1.0001922380290624 0.9999790965037022 0.9954583714586572 -6.209972247178711e-08 1.5951698075255938e-10 0.0007667910786425707 -4.4032501957115345e-08 2.9162670627695458e-08 -1.6702312446307843e-10 5.624857878125549e-08 4.287072295613186e-08 2.2065163308800928e-06 1.0001922380290826 0.9999790965037214 0.9954583714588201 -6.20997217867558e-08 1.595651624074766e-10 0.0007667910786427819 -4.4031820059702934e-08 2.9163875655432604e-08 -1.6702238540522966e-10 5.6248575057489684e-08 4.28707024681605e-08 2.206516275606421e-06 1.0001922380228552 0.9999790964977044 0.9954583714085983 -6.209972217741939e-08 1.4535152821117153e-10 0.0007667910785428009 -4.424205348275804e-08 2.8790520901185026e-08 -1.670181471183394e-10 5.624973028742018e-08 4.2877061310360995e-08 2.2065331916183978e-06 1.0001922380288593 0.9999790965035069 0.9954583714570737 -6.20997230807689e-08 1.5903602928826262e-10 0.0007667910786389389 -4.403930121550203e-08 2.915060305644631e-08 -1.6702246317829872e-10 5.6248616014545666e-08 4.287092816771014e-08 2.2065168727953192e-06 1.0001922380268402 0.9999790965015577 0.9954583714411098 -6.209972191841235e-08 1.5433914486604782e-10 0.0007667910786067796 -4.410715352070056e-08 2.903017060312949e-08 -1.6702139577655723e-10 5.6248988612949886e-08 4.287297695786883e-08 2.2065223074273833e-06
0.342 1.0001852267774063 0.9999740883215907 0.9956248518603874 -7.632256754166081e-08 1.1363694867155754e-10 0.0008851960403074347 -6.871450168083346e-08 3.7022420930710936e-08 -1.7249740504112049e-10 4.463804282913917e-08 3.539388756488541e-08 1.7824638997085243e-06 1.0001852268073765 0.9999740883512341 0.9956248522273098 -7.632256686358593e-08 1.5999748137836157e-10 0.0008851960409204468 -6.764394400534355e-08 3.8953119733215846e-08 -1.7250828578416543e-10 4.4628321382315905e-08 3.5362751699115776e-08 1.782271802425887e-06 1.000185226807405 0.9999740883512618 0.9956248522276369 -7.632256646686184e-08 1.6004701334405562e-10 0.0008851960409208689 -6.764295496698136e-08 3.8954893796225326e-08 -1.7250818389556684e-10 4.462831256061055e-08 3.5362723325245244e-08 1.7822716267743188e-06 1.000185226798748 0.999974088342738 0.9956248521264773 -7.632256720015167e-08 1.454242509668066e-10 0.0008851960407464661 -6.794799121416176e-08 3.84056732014079e-08 -1.7250406864838058e-10 4.4631061596950533e-08 3.537151152264167e-08 1.7823257364417493e-06 1.0001852268070948 0.9999740883509575 0.9956248522240825 -7.632256744649153e-08 1.595016413776086e-10 0.0008851960409139627 -6.765381395026073e-08 3.893535810557867e-08 -1.725083926127768e-10 4.462841000882765e-08 3.536303498199964e-08 1.782273544184822e-06 1.0001852268042906 0.9999740883481988 0.9956248521916989 -7.63225665836525e-08 1.5466579343095075e-10 0.0008851960408580753 -6.775228871457712e-08 3.875812767447825e-08 -1.7250767332188242e-10 4.4629295921267226e-08 3.536586551459807e-08 1.7822909648753966e-06
0.352 1.000177210265789 0.9999683621895837 0.9958149656578705 -8.904875655390008e-08 1.0894384018193925e-10 0.0010028733272893988 -1.0159477049408151e-07 4.7339210075535346e-08 -1.7806284070307787e-10 5.3158555395094846e-08 4.1077874719708144e-08 1.615668403095809e-06 1.0001772103076936 0.9999683622313643 0.9958149662841544 -8.904875590826643e-08 1.5643953957910501e-10 0.0010028733283007083 -1.0009161472964183e-07 5.00812053783313e-08 -1.7807406913352293e-10 5.314271066623686e-08 4.1053719642880674e-08 1.61529718624906e-06 1.000177210307733 0.9999683622314032 0.9958149662847198 -8.904875596840323e-08 1.5649051674234032e-10 0.001002873328301518 -1.0009022439309477e-07 5.008373125657577e-08 -1.7807381641231605e-10 5.314269628743102e-08 4.10536979093227e-08 1.6152968468998366e-06 1.0001772102956612 0.9999683622194081 0.9958149661099036 -8.904875636926627e-08 1.4145979631821773e-10 0.0010028733280134363 -1.0051903126147909e-07 4.930255173068956e-08 -1.7806958708466042e-10 5.314716877105765e-08 4.1060455098146695e-08 1.615401696408579e-06 1.0001772103073012 0.9999683622309751 0.995814966278548 -8.904875580652254e-08 1.5592921073451311e-10 0.001002873328290942 -1.0010549582497718e-07 5.0055928312718633e-08 -1.7807412167698605e-10 5.314285483629384e-08 4.105393661083182e-08 1.6153005657740884e-06 1.0001772103033935 0.9999683622270947 0.9958149662224057 -8.904875621614087e-08 1.509542801543312e-10 0.0010028733281981011 -1.0024396723565054e-07 4.980375345632623e-08 -1.7807345364122874e-10 5.3144295479183e-08 4.105610841032509e-08 1.6153343444083928e-06
0.362 1.0001682146540771 0.9999619368285069 0.9960280351242866 -9.913311179936439e-08 1.0588874010584598e-10 0.0011150276110973776 -1.4217553238650173e-07 5.82071097481594e-08 -1.836998020754454e-10 7.219944131067425e-08 5.395897347424848e-08 1.8311060264914421e-06 1.0001682147123179 0.9999619368866097 0.9960280361116062 -9.913311144875072e-08 1.5450828744215602e-10 0.0011150276126774977 -1.4012960174531708e-07 6.1977709783852e-08 -1.837113818005933e-10 7.217790964384233e-08 5.394938312440024e-08 1.8306487395026679e-06 1.0001682147123723 0.9999619368866639 0.996028036112504 -9.913311176752911e-08 1.5456067086211645e-10 0.0011150276126788298 -1.4012770662634546e-07 6.198119152914727e-08 -1.8371093661338294e-10 7.217789004947859e-08 5.394937499327597e-08 1.8306483218946436e-06 1.0001682146956241 0.9999619368699962 0.9960280358349264 -9.913311214489956e-08 1.3912285280934556e-10 0.001115027612227779 -1.4071212893389815e-07 6.090533226395179e-08 -1.8370706261032283e-10 7.218396215666432e-08 5.395192397929429e-08 1.8307774901509171e-06 1.0001682147117736 0.999961936886069 0.9960280361026769 -9.913311149546517e-08 1.5398314436395267e-10 0.0011150276126631426 -1.4014853022563969e-07 6.194287758441007e-08 -1.837113221112689e-10 7.21781053522306e-08 5.394946316275529e-08 1.8306529041280353e-06 1.0001682147063544 0.9999619368806785 0.9960280360133698 -9.913311163635393e-08 1.488695074979698e-10 0.0011150276125170594 -1.403373137012184e-07 6.159544791511545e-08 -1.8371076811712925e-10 7.218006070126193e-08 5.395027193073627e-08 1.8306945175174402e-06
0.372 1.0001583081801364 0.9999548610090911 0.9962624007971475 -1.053351873561827e-07 1.0824472791171572e-10 0.0012166024786445311 -1.87710306308289e-07 6.880588621917125e-08 -1.8940141225454067e-10 8.92685073156097e-08 6.573229988917973e-08 2.2324336129464725e-06 1.000158308260126 0.9999548610885146 0.996262402270827 -1.05335187670301e-07 1.5797677764628655e-10 0.0012166024809887707 -1.8500883666104098e-07 7.383212192243063e-08 -1.894132714235902e-10 8.923936594478894e-08 6.573796947863738e-08 2.2319989809147906e-06 1.0001583082602008 0.9999548610885883 0.9962624022721743 -1.0533518789410015e-07 1.5803056369727915e-10 0.001216602480990623 -1.8500632974057262e-07 7.383677424737668e-08 -1.894125939507319e-10 8.923933939567086e-08 6.573797583362396e-08 2.231998585363077e-06 1.0001583082372216 0.9999548610658104 0.9962624018558766 -1.053351880063742e-07 1.4218694020533261e-10 0.0012166024803201597 -1.857791607454991e-07 7.240034573994378e-08 -1.8940876152585148e-10 8.924755078010993e-08 6.573607143667007e-08 2.2321209546313696e-06 1.00015830825938 0.9999548610877755 0.9962624022574086 -1.0533518791551477e-07 1.5743692108669086e-10 0.0012166024809673074 -1.8503388181674544e-07 7.378558757167366e-08 -1.8941320992873873e-10 8.923963053534203e-08 6.57379040571238e-08 2.2320029228628388e-06 1.0001583082519465 0.9999548610804095 0.9962624021233091 -1.0533518787935639e-07 1.521846623623947e-10 0.0012166024807497497 -1.8528361569183752e-07 7.332153906227343e-08 -1.8941214608385182e-10 8.924227412673045e-08 6.573726689258769e-08 2.232042312481858e-06
0.382 1.0001476018066866 0.9999472140033031 0.9965154138894905 -1.0594741803542739e-07 1.1238602362848858e-10 0.0013026541618678274 -2.342756611275008e-07 7.81691249820041e-08 -1.95161580011288e-10 9.892315497390065e-08 7.244618416377183e-08 2.587786912179189e-06 1.0001476019148356 0.9999472141097828 0.9965154159984753 -1.0594741863884855e-07 1.6321947466185993e-10 0.0013026541651754834 -2.3081219464104105e-07 8.467094887309488e-08 -1.9517354058611595e-10 9.888421258335427e-08 7.246886057273163e-08 2.5874231930118662e-06 1.0001476019149365 0.9999472141098824 0.9965154160004113 -1.0594741850171619e-07 1.6327493676574806e-10 0.0013026541651784255 -2.3080897345032795e-07 8.467698199537369e-08 -1.9517285407216493e-10 9.888417720979588e-08 7.246888332273292e-08 2.5874228660382843e-06 1.0001476018838802 0.9999472140793386 0.9965154154025407 -1.0594741901882743e-07 1.4702640587692567e-10 0.0013026541642304054 -2.3180145833995468e-07 8.281563292631432e-08 -1.9516880924712697e-10 9.889513385112202e-08 7.246194576535824e-08 2.587524202568507e-06 1.000147601913827 0.9999472141087922 0.9965154159791761 -1.0594741911552223e-07 1.6266506908608283e-10 0.001302654165145065 -2.308443788580882e-07 8.461060899194792e-08 -1.9517361847336193e-10 9.888456546272236e-08 7.246862979492338e-08 2.587426444417325e-06 1.000147601903782 0.9999472140989147 0.9965154157864178 -1.059474188326461e-07 1.572743046761358e-10 0.0013026541648378125 -2.3116522053053329e-07 8.400903601922682e-08 -1.9517218837957e-10 9.888809152475183e-08 7.246635306164918e-08 2.587458977405212e-06
0.392 1.0001362465753851 0.9999391036910397 0.9967835048410817 -9.961482795908296e-08 1.1318283556347011e-10 0.0013687515261409109 -2.7731825905923453e-07 8.531355783929591e-08 -2.0097507824259639e-10 9.952496217478708e-08 7.286377879960318e-08 2.7776503865447306e-06 1.0001362467189987 0.9999391038308993 0.9967835077560351 -9.961482862750957e-08 1.651068416218097e-10 0.0013687515305898942 -2.7300247047359e-07 9.348445320556772e-08 -2.009869639627747e-10 9.947497184724489e-08 7.290753490256425e-08 2.7773788374600944e-06 1.000136246719133 0.9999391038310297 0.9967835077587198 -9.961482806032587e-08 1.6516402411767567e-10 0.0013687515305942605 -2.729984465387627e-07 9.349205563066992e-08 -2.0098663463462957e-10 9.947492665470075e-08 7.290757851330077e-08 2.777378603565358e-06 1.0001362466778898 0.9999391037908886 0.9967835069300168 -9.961482906854182e-08 1.4851176904019813e-10 0.0013687515293164402 -2.74237506270076e-07 9.114843913903746e-08 -2.009822603919302e-10 9.948894622900506e-08 7.289430836349652e-08 2.7774519587366443e-06 1.0001362467176598 0.9999391038295968 0.9967835077292536 -9.96148286949162e-08 1.645379269465627e-10 0.0013687515305484132 -2.73042679592918e-07 9.340842548325071e-08 -2.0098705874193747e-10 9.947542270911502e-08 7.290709502277026e-08 2.777381162230528e-06 1.0001362467043193 0.9999391038166143 0.9967835074618848 -9.961482891751095e-08 1.5900885997389006e-10 0.001368751530134776 -2.7344341258993477e-07 9.265064107338121e-08 -2.009853891207273e-10 9.947993088868907e-08 7.290274828123171e-08 2.77740452531761e-06
0.402 1.0001244276223136 0.9999306622849807 0.9970623270335494 -8.627066410168712e-08 1.1106488561556155e-10 0.0014113558985456743 -3.1229540720334765e-07 8.939257211082368e-08 -2.0683786608536303e-10 9.174039791534278e-08 6.744607211168952e-08 2.7654673396857996e-06 1.000124427809406 0.9999306624649149 0.9970623309429438 -8.627066515938707e-08 1.6406862526187958e-10 0.0014113559042647932 -3.070624506296935e-07 9.938020906426932e-08 -2.0685036110806813e-10 9.168056629068156e-08 6.75181372230137e-08 2.7652948042131082e-06 1.0001244278095807 0.9999306624650824 0.9970623309465556 -8.627066427597099e-08 1.6412706758413318e-10 0.0014113559042708429 -3.070575573077095e-07 9.93895295275901e-08 -2.0684972165018152e-10 9.168051281623811e-08 6.751820958168577e-08 2.7652946779983106e-06 1.000124427755826 0.999930662413395 0.9970623298324074 -8.627066546838312e-08 1.4707237311376516e-10 0.0014113559026247685 -3.085631269706733e-07 9.651879790848582e-08 -2.0684478751526175e-10 9.169717011702776e-08 6.749630510250243e-08 2.7653365672275522e-06 1.0001244278076604 0.9999306624632368 0.9970623309069019 -8.627066485426672e-08 1.6348464935106613e-10 0.0014113559042109756 -3.0711134778638795e-07 9.928700769535663e-08 -2.0685000998554585e-10 9.168110028639922e-08 6.751741070624841e-08 2.765296069370606e-06 1.0001244277902712 0.9999306624465167 0.9970623305472216 -8.627066588370366e-08 1.578173687789224e-10 0.0014113559036788535 -3.07598521856432e-07 9.83583175770346e-08 -2.0684808153537444e-10 9.168644691272388e-08 6.751023160773651e-08 2.7653090178517615e-06
0.412 1.0001123552155864 0.9999220399317443 0.9973469660411802 -6.696994331222482e-08 1.0975837071827997e-10 0.0014281351125505855 -3.35359218697663e-07 8.984149216536278e-08 -2.1274661154001644e-10 7.772138862824787e-08 5.775987368072325e-08 2.565311225368719e-06 1.0001123554546119 0.9999220401585507 0.997346971145518 -6.696994427980361e-08 1.638310310565616e-10 0.0014281351195944956 -3.2917708044423695e-07 1.0173144835995852e-07 -2.1275943101170402e-10 7.765831289019233e-08 5.78719993616653e-08 2.5652287646795925e-06 1.0001123554548355 0.9999220401587624 0.997346971150247 -6.696994325504618e-08 1.6389119047020458e-10 0.001428135119602106 -3.2917128049973394e-07 1.0174258060377092e-07 -2.127594299226845e-10 7.76582580709385e-08 5.787211330712568e-08 2.5652287499888055e-06 1.0001123553861055 0.9999220400935369 0.9973469696922769 -6.696994463436422e-08 1.4643490522965663e-10 0.0014281351175704825 -3.309541897184827e-07 9.831705520519689e-08 -2.127539190178295e-10 7.767549060667917e-08 5.7837794372267624e-08 2.5652390867668928e-06 1.0001123554523796 0.9999220401564326 0.9973469710983107 -6.696994362001184e-08 1.632323339685679e-10 0.0014281351195285094 -3.2923503713126205e-07 1.016201356952345e-07 -2.1275930978620403e-10 7.765886106705034e-08 5.787085845285224e-08 2.565228934071404e-06 1.0001123554301423 0.9999220401353277 0.9973469706273758 -6.696994504720292e-08 1.5742674322011235e-10 0.0014281351188713855 -3.2981228267184507e-07 1.0051134625391109e-07 -2.127577487922344e-10 7.766436558065125e-08 5.785959210654723e-08 2.5652312295258877e-06
0.422 1.0001002535355983 0.9999133967037142 0.9976321972992261 -4.309381490101392e-08 1.0989421502380122e-10 0.001418173325986474 -3.440013182110123e-07 8.648082544070426e-08 -2.1870069217387827e-10 6.059943877048032e-08 4.6119040677714407e-08 2.2232823612693656e-06 1.0001002538351351 0.9999133969840106 0.9976322038038107 -4.309381514388226e-08 1.6502520325887357e-10 0.00141817333431781 -3.368748944465155e-07 1.0028615229188955e-07 -2.1871380701589163e-10 6.055142793723511e-08 4.628844428231995e-08 2.22326459002123e-06 1.0001002538354156 0.999913396984273 0.9976322038098538 -4.309381417242513e-08 1.6508679774253866e-10 0.0014181733343270099 -3.368681842794974e-07 1.002991259662475e-07 -2.1871355313105856e-10 6.055139053243918e-08 4.62886191649698e-08 2.2232646830461043e-06 1.0001002537491948 0.9999133969035549 0.9976322019479288 -4.3093816170541114e-08 1.4723009939690313e-10 0.0014181733319183105 -3.3892894329723043e-07 9.63113592407695e-08 -2.1870807608923703e-10 6.056356332145533e-08 4.623621321366804e-08 2.223246087080649e-06 1.0001002538323334 0.9999133969813877 0.9976322037434721 -4.3093815134863374e-08 1.644117139796778e-10 0.001418173334239755 -3.3694195173677613e-07 1.0015644177478135e-07 -2.1871377087359602e-10 6.055180264977754e-08 4.628669578516588e-08 2.2232636894104546e-06 1.0001002538044304 0.9999133969552619 0.9976322031417432 -4.309381598042632e-08 1.5846814547634284e-10 0.0014181733334602553 -3.376095838405154e-07 9.886485419001001e-08 -2.1871226843107365e-10 6.05556123751043e-08 4.6269449287971545e-08 2.2232558060083695e-06
0.432 1.0000883482061402 0.9999048937006515 0.99791276983442 -1.6071909542151942e-08 1.0880646786355317e-10 0.0013820505543840492 -3.3748781153572853e-07 7.955223028194742e-08 -2.2469860199711533e-10 4.45543611748898e-08 3.5572537846081436e-08 1.8099414138146613e-06 1.0000883485745498 0.9999048940406056 0.9979127779413609 -1.6071909719893412e-08 1.6498497330806003e-10 0.001382050563868426 -3.294589706551335e-07 9.521073856280552e-08 -2.2471193013392722e-10 4.456388828299975e-08 3.581488664546914e-08 1.8099630690598831e-06 1.0000883485748948 0.9999048940409246 0.9979127779489139 -1.6071909585537102e-08 1.6504825203299506e-10 0.0013820505638785846 -3.294513790052557e-07 9.522551365643025e-08 -2.2471155678987977e-10 4.456391144664417e-08 3.5815142300679245e-08 1.809963283331724e-06 1.000088348468712 0.9999048939428737 0.9979127756233833 -1.6071910514598824e-08 1.4679255899128617e-10 0.0013820505611294004 -3.317800865979467e-07 9.068919886245001e-08 -2.247061112264628e-10 4.455803791227884e-08 3.57390248431958e-08 1.8099147430927919e-06 1.0000883485710979 0.999904894037418 0.9979127778659351 -1.607191002381355e-08 1.6435675100922374e-10 0.001382050563779378 -3.2953483358909894e-07 9.506302167797676e-08 -2.2471162247575284e-10 4.456365805539422e-08 3.581233362796763e-08 1.8099609590492734e-06 1.0000883485367231 0.9999048940056702 0.9979127771139928 -1.6071910100754828e-08 1.5827593008237154e-10 0.0013820505628887592 -3.302898167748743e-07 9.359273764392859e-08 -2.2471047366003083e-10 4.4561509768418686e-08 3.578719812417537e-08 1.809941906945963e-06
0.442 1.0000768537438078 0.9998966840934227 0.998183690975935 1.2365346691817501e-08 1.05441145612222e-10 0.0013217825104953822 -3.169258339322304e-07 6.967823580587673e-08 -2.3073996352929779e-10 3.506502380777721e-08 2.9670676397707572e-08 1.4194634411085993e-06 1.0000768541889162 0.999896684498527 0.9981837008762188 1.2365345852655141e-08 1.6265710027660112e-10 0.001321782520909841 -3.0806944613923166e-07 8.705801811626833e-08 -2.3075340115687537e-10 3.519590342538268e-08 2.996368663002264e-08 1.4195614600559337e-06 1.0000768541893343 0.9998966844989077 0.9981837008854686 1.2365345581258128e-08 1.6272198423532843e-10 0.001321782520920084 -3.0806103327322155e-07 8.707449330725446e-08 -2.3075301514384008e-10 3.519605077044628e-08 2.9964005687970716e-08 1.4195618916302063e-06 1.0000768540608511 0.9998966843818614 0.9981836980394035 1.2365345945101981e-08 1.440680272549515e-10 0.0013217825178929365 -3.106384169092931e-07 8.202306231612271e-08 -2.307469874228458e-10 3.515290483369754e-08 2.9869843199583106e-08 1.4194593818888917e-06 1.0000768541847371 0.9998966844947194 0.9981837007838326 1.2365345956493499e-08 1.6201409644021503e-10 0.0013217825208115025 -3.081535174963931e-07 8.689332444892804e-08 -2.3075283344264785e-10 3.519443276916065e-08 2.9960503578720885e-08 1.4195571876775522e-06 1.0000768541431286 0.9998966844568051 0.9981836998631014 1.2365346216820572e-08 1.557960284546141e-10 0.0013217825198294578 -3.089897946235944e-07 8.525480566132894e-08 -2.3075169490301187e-10 3.5180036922733426e-08 2.9929251565572866e-08 1.4195181119432674e-06
0.452 1.0000659620888641 0.9998889049389961 0.9984404870117792 4.02460516802313e-08 1.0192209635127479e-10 0.0012406300282886969 -2.849486172677312e-07 5.7755797385597935e-08 -2.368261489631585e-10 3.519944880457775e-08 2.9798418001829837e-08 1.160780945384197e-06 1.0000659626176918 0.9998889054139098 0.9984404988782712 4.024605050694398e-08 1.6016513626692902e-10 0.001240630039340967 -2.753652628896237e-07 7.666803115530607e-08 -2.3683973952337715e-10 3.544882570655245e-08 3.006497817840847e-08 1.1611647430608507e-06 1.0000659626181894 0.9998889054143575 0.9984404988893917 4.024605012599059e-08 1.6023138843785006e-10 0.0012406300393513893 -2.7535611202127046e-07 7.668604997625719e-08 -2.3683841767994297e-10 3.544909232677965e-08 3.0065283811744244e-08 1.161165650089996e-06 1.00006596246528 0.9998889052768757 0.9984404954705765 4.0246051461455074e-08 1.4118050601334226e-10 0.0012406300361289205 -2.781555130357681e-07 7.116921712672101e-08 -2.368325976193273e-10 3.5369999564782976e-08 2.997632168789995e-08 1.160935595505234e-06 1.000065962612715 0.9998889054094336 0.9984404987671981 4.024605081162644e-08 1.595073116530512e-10 0.001240630039236165 -2.7545670568572295e-07 7.648791651314267e-08 -2.3683848940130247e-10 3.5446164039354055e-08 3.00619323752119e-08 1.1611557444182329e-06 1.000065962563176 0.9998889053648797 0.998440497660588 4.024605113329259e-08 1.5315177773752165e-10 0.0012406300381897154 -2.7636583216425875e-07 7.469688324140347e-08 -2.3683754277737547e-10 3.5419988922282175e-08 3.0032164195909324e-08 1.1610717453836774e-06
0.462 1.0000558332212617 0.9998816704823316 0.9986794178262022 6.591540212799633e-08 1.001942427626591e-10 0.001142804330727026 -2.451611179943005e-07 4.480952000725997e-08 -2.429582506574142e-10 4.017107413167676e-08 3.293762804523758e-08 1.095685801932187e-06 1.0000558338398335 0.9998816710308034 0.9986794318083078 6.591540123682547e-08 1.59453993835501e-10 0.0011428043420849757 -2.3496771804713137e-07 6.502633122878953e-08 -2.4297158146817967e-10 4.047454971892109e-08 3.3132044295658064e-08 1.0966946031131825e-06 1.0000558338404177 0.9998816710313224 0.9986794318214514 6.591540045153349e-08 1.5952169661111905e-10 0.001142804342095711 -2.3495792827264057e-07 6.504570111567615e-08 -2.4297068741750347e-10 4.0474872178954235e-08 3.313228769659912e-08 1.096696286061013e-06 1.000055833661221 0.9998816708722124 0.9986794277839285 6.59154018275258e-08 1.4007524098721513e-10 0.0011428043387729857 -2.3794788435610092e-07 5.9124551249850414e-08 -2.429642574235845e-10 4.037909121256683e-08 3.3063005905170425e-08 1.0962449852857436e-06 1.0000558338339975 0.9998816710256194 0.9986794316770178 6.591540141359642e-08 1.5878159754211342e-10 0.0011428043419770427 -2.3506553821363713e-07 6.48327220939887e-08 -2.4296974546889523e-10 4.047133141435858e-08 3.312962207488063e-08 1.0966778790930446e-06 1.0000558337759158 0.9998816709740302 0.9986794303694237 6.591540164051659e-08 1.5228853655541001e-10 0.0011428043408968729 -2.3603750871757429e-07 6.290858165141983e-08 -2.429690112507627e-10 4.0439664504608975e-08 3.310612499706955e-08 1.096518909860377e-06
0.472 1.000046588590107 0.9998750674646861 0.9988976292872129 8.84327079121835e-08 9.968847590577694e-11 0.0010331061039890394 -2.015296522274736e-07 3.1838069475827074e-08 -2.4913771997199617e-10 4.4319355982942076e-08 3.566533239914385e-08 1.159707990468055e-06 1.0000465893033532 0.9998750680895545 0.9988976455076715 8.843270850470631e-08 1.5995498994315018e-10 0.0010331061153112582 -1.908495160311528e-07 5.3112549043420946e-08 -2.49151067389271e-10 4.4641167727376414e-08 3.5784527229928586e-08 1.1615461290883531e-06 1.0000465893040285 0.9998750680901474 0.9988976455229684 8.843270685948323e-08 1.6002401725806393e-10 0.0010331061153213998 -1.9083919374142347e-07 5.3133058839589674e-08 -2.491499712631637e-10 4.464151323149272e-08 3.578470449146574e-08 1.1615487128466127e-06 1.000046589096981 0.9998750679084661 0.9988976408279899 8.843270753332877e-08 1.401828385408988e-10 0.0010331061119975725 -1.9398620464250837e-07 4.687449741814842e-08 -2.491434773886727e-10 4.4539179441461105e-08 3.573620335446537e-08 1.1608315310463622e-06 1.0000465892966042 0.99987506808363 0.9988976453548627 8.843270799940486e-08 1.592675841670416e-10 0.0010331061152029743 -1.909526515297948e-07 5.290756558287147e-08 -2.491491668318224e-10 4.4637719627410214e-08 3.5782766621954504e-08 1.161520404326093e-06 1.0000465892294628 0.9998750680246908 0.998897643833477 8.843270773156526e-08 1.5263739372296748e-10 0.0010331061141210936 -1.919767872629551e-07 5.087163202446289e-08 -2.491479982202901e-10 4.460382667466228e-08 3.5765911702615906e-08 1.161273126352901e-06
0.482 1.0000383077411439 0.999869152713131 0.9990932344407144 1.0742736777588648e-07 9.891477915382669e-11 0.0009165411465810206 -1.5783668643242338e-07 1.9685289367833044e-08 -2.553677530323417e-10 4.548465721508491e-08 3.653708587434729e-08 1.238448911785687e-06 1.0000383085528846 0.9998691534163892 0.9990932529946579 1.0742736887517452e-07 1.601775132744625e-10 0.0009165411575461098 -1.4679038075264908e-07 4.177070380985721e-08 -2.553803447985325e-10 4.580997650293835e-08 3.658557487601813e-08 1.241185762825705e-06 1.000038308553656 0.9998691534170584 0.9990932530122151 1.0742736703855156e-07 1.6024814391448747e-10 0.0009165411575558717 -1.467796307415203e-07 4.179213939079535e-08 -2.553802792375285e-10 4.581033353857274e-08 3.658569191175216e-08 1.2411893044348572e-06 1.0000383083174962 0.9998691532120945 0.9990932476285668 1.0742736725947939e-07 1.4001368114678988e-10 0.0009165411543243596 -1.5005071554040617e-07 3.526352742091429e-08 -2.553740599798567e-10 4.570519595758771e-08 3.6556315790401924e-08 1.240187997242697e-06 1.0000383085451807 0.9998691534096988 0.9990932528192689 1.0742736756188113e-07 1.5947554734713094e-10 0.0009165411574406184 -1.468977832860628e-07 4.155648549385677e-08 -2.553794621408086e-10 4.580641342137068e-08 3.6584416857284076e-08 1.2411504622303586e-06 1.000038308468558 0.9998691533431687 0.9990932510736867 1.0742736769492818e-07 1.527087437245205e-10 0.0009165411563874812 -1.479635539910363e-07 3.943025575027594e-08 -2.553779254708231e-10 4.577146431811033e-08 3.6573636618603934e-08 1.2408090846635618e-06
0.492 1.0000310281645581 0.9998639530279467 0.9992653221582184 1.2279042593671543e-07 9.760488950931887e-11 0.0007979537929158236 -1.1725217183171132e-07 8.957529070648206e-09 -2.616514857085607e-10 4.353843605270341e-08 3.543893683734258e-08 1.2647391690540685e-06 1.0000310290775667 0.9998639538108509 0.9992653431142964 1.2279042672523804e-07 1.5985428908594074e-10 0.0007979538032473182 -1.0595026847936243e-07 3.1623312903040346e-08 -2.6166446280798905e-10 4.385875947323285e-08 3.541916182710458e-08 1.2684179513940774e-06 1.000031029078437 0.9998639538115985 0.9992653431341968 1.2279042548966759e-07 1.5992661031298956e-10 0.0007979538032566704 -1.0593918747167016e-07 3.164547306474374e-08 -2.6166444852582175e-10 4.385912333555306e-08 3.541922346401007e-08 1.2684225385817634e-06 1.000031028812191 0.9998639535828442 0.999265337037942 1.2279042495894808e-07 1.3929926121022726e-10 0.0007979538001989697 -1.0930392907806464e-07 2.4910127654881055e-08 -2.616577955195405e-10 4.3752925483265656e-08 3.540771509587316e-08 1.267114585845918e-06 1.000031029068874 0.9998639538033768 0.9992653429154966 1.2279042522495465e-07 1.591374280253317e-10 0.0007979538031468259 -1.0606096911403636e-07 3.140187461600892e-08 -2.6166328569634955e-10 4.3855128479551256e-08 3.54185573494976e-08 1.2683722077981666e-06 1.0000310289824406 0.9998639537290793 0.9992653409376385 1.2279042587788518e-07 1.5223410701699913e-10 0.0007979538021503966 -1.0715865164776756e-07 2.9205582270317617e-08 -2.6166152580598615e-10 4.381962795252346e-08 3.5413394574801145e-08 1.2679285991804731e-06
0.502 1.0000247480554274 0.9998594671494354 0.9994138989154928 1.346086603288971e-07 9.642367994247389e-11 0.0006817129163934771 -8.196081228572196e-08 1.0839031964734158e-10 -2.6799272033819816e-10 3.9211968026402186e-08 3.288532998389982e-08 1.2194222269648977e-06 1.0000247490715495 0.9998594680126428 0.9994139223186005 1.346086604563271e-07 1.5965002004662752e-10 0.0006817129258801934 -7.049902474531212e-08 2.315150252712772e-08 -2.680063887258184e-10 3.952059439243641e-08 3.2799285617857406e-08 1.224079184868819e-06 1.0000247490725214 0.9998594680134701 0.9994139223409068 1.3460865976290475e-07 1.5972374322507314e-10 0.0006817129258888828 -7.048769712082134e-08 2.3174208197112918e-08 -2.68006511407564e-10 3.952096332587977e-08 3.279929704679668e-08 1.224084934579908e-06 1.0000247487754708 0.9998594677605835 0.9994139155146744 1.3460865876953956e-07 1.387051278194274e-10 0.0006817129230688686 -7.391963172270341e-08 1.6288175730256968e-08 -2.6799978665346113e-10 3.941468403579334e-08 3.2804402236216395e-08 1.2224423078766556e-06 1.000024749061842 0.9998594680043721 0.9994139220957693 1.3460865923121238e-07 1.589183917794384e-10 0.000681712925786818 -7.061217943276561e-08 2.2924630803192695e-08 -2.680055066681216e-10 3.9516914276347604e-08 3.279918370889843e-08 1.2240218512330086e-06 1.0000247489653509 0.9998594679221842 0.9994139198796584 1.3460865964923934e-07 1.5187838502019395e-10 0.0006817129248677962 -7.173330604233256e-08 2.0676203946640205e-08 -2.6800333588700797e-10 3.94810979587454e-08 3.2799169107285344e-08 1.2234654686981185e-06
0.512 1.000019431421453 0.9998556694021995 0.999539775373621 1.4321739244144196e-07 9.565460719071924e-11 0.0005714756075222095 -5.299936648852855e-08 -6.335670135391666e-09 -2.7439681906395477e-10 3.3591305781254335e-08 2.9650098914791817e-08 1.1109252163204222e-06 1.0000194325417646 0.9998556703459252 0.9995398012488861 1.4321739121859379e-07 1.5984803106181487e-10 0.0005714756160294169 -4.1453967560467673e-08 1.691866837541745e-08 -2.7441082220460215e-10 3.388218636356522e-08 2.9504802277124757e-08 1.1165773040252137e-06 1.0000194325428398 0.9998556703468334 0.9995398012736426 1.432173903961678e-07 1.5992327344094333e-10 0.0005714756160377999 -4.144246101130266e-08 1.694177254576649e-08 -2.744104778596668e-10 3.3882560871573224e-08 2.950477385995738e-08 1.1165843499732393e-06 1.000019432214479 0.9998556700695967 0.9995397937055553 1.4321739058643886e-07 1.3851404194504762e-10 0.0005714756134974403 -4.49203970129063e-08 9.951124563938804e-09 -2.7440404880941336e-10 3.3776628465954173e-08 2.952368443847245e-08 1.114577030377085e-06 1.000019432531023 0.9998556703368483 0.9995398010015775 1.4321739086240468e-07 1.5910166815440485e-10 0.000571475615945102 -4.156890001435042e-08 1.668783387039812e-08 -2.7440974103207725e-10 3.387845285287284e-08 2.9505099498479224e-08 1.116507065273142e-06 1.0000194324242948 0.9998556702466874 0.999539798542997 1.4321739051285255e-07 1.5192504371159706e-10 0.0005714756151165976 -4.2706685032721335e-08 1.4402020924739173e-08 -2.744075943951409e-10 3.384234610880621e-08 2.9509249391939783e-08 1.1158260752493877e-06
0.522 1.0000150148048865 0.9998525144878274 0.9996444134349912 1.490956784953065e-07 9.508817383854123e-11 0.00047004196721562946 -3.111274652561582e-08 -1.1036551802985964e-08 -2.8086798204170926e-10 2.7839380309255128e-08 2.6536890726227486e-08 9.617437558308741e-07 1.0000150160298678 0.9998525155119862 0.9996444417922584 1.4909567688382818e-07 1.6023916993872528e-10 0.00047004197469034193 -1.9541339704046445e-08 1.2301328115870647e-08 -2.8088235072802036e-10 2.8105388852523505e-08 2.6344519818706062e-08 9.683523218533337e-07 1.0000150160310475 0.9998525155129758 0.9996444418194967 1.490956761184417e-07 1.6031589991736187e-10 0.0004700419746980947 -1.952970569155371e-08 1.2324717203587529e-08 -2.8088195569009547e-10 2.8105770206536477e-08 2.634446626255668e-08 9.68360789427342e-07 1.0000150156710383 0.9998525152112557 0.999644433501949 1.4909567698372402e-07 1.38517426233964e-10 0.00047004197245621823 -2.3037547765546438e-08 5.265057106430707e-09 -2.8087581570108007e-10 2.800054574086951e-08 2.6372993251622587e-08 9.659652178816955e-07 1.0000150160180785 0.9998525155020975 0.9996444415201633 1.4909567725127218e-07 1.5947810543383895e-10 0.0004700419746161633 -1.9657535418879518e-08 1.206766816248801e-08 -2.808810384618822e-10 2.810158979356292e-08 2.634506894946431e-08 9.682679397461394e-07 1.0000150159009875 0.9998525154039068 0.9996444388162661 1.4909567603085616e-07 1.5216520794670085e-10 0.00047004197388393317 -2.0806821744708573e-08 9.755873734281085e-09 -2.808791404285072e-10 2.80651618386783e-08 2.635195998709249e-08 9.674517714937399e-07
0.532 1.00001141484569 0.9998499428880419 0.9997297517647283 1.526690109463159e-07 9.465256752696884e-11 0.0003793025885014452 -1.5876820437085974e-08 -1.432843817619293e-08 -2.874117293383394e-10 2.2933095896141778e-08 2.411964975342787e-08 7.997832905138265e-07 1.0000114161753755 0.9998499439923396 0.9997297826025384 1.5266900994883237e-07 1.6075139513506476e-10 0.00037930259496263567 -4.322209197339258e-09 8.997558072874625e-09 -2.8742631938888915e-10 2.3165119821127213e-08 2.3900317597083068e-08 8.071862157411381e-07 1.0000114161766616 0.9998499439934115 0.9997297826322794 1.526690092344169e-07 1.6082975032288486e-10 0.00037930259496916235 -4.3104860389847986e-09 9.021146299488055e-09 -2.8742600338552537e-10 2.316550786450185e-08 2.3900259375916275e-08 8.071961654694223e-07 1.0000114157847892 0.9998499436671334 0.9997297735608478 1.5266901020588148e-07 1.3864297132175686e-10 0.000379302593024108 -7.836185775012858e-09 1.919263907531942e-09 -2.874198960070852e-10 2.3061873173103247e-08 2.393229858037161e-08 8.044134108794612e-07 1.0000114161625293 0.9998499439816343 0.9997297823054505 1.5266901030379436e-07 1.5997559766492537e-10 0.000379302594898391 -4.4392828077919025e-09 8.76192945831492e-09 -2.874250366930806e-10 2.3161258614317482e-08 2.3900914629088348e-08 8.070870961059643e-07 1.0000114160349893 0.9998499438753771 0.9997297793544094 1.5266900896768676e-07 1.5252642493402603e-10 0.00037930259426204944 -5.5962068205763285e-09 6.4327414786692015e-09 -2.87423106076916e-10 2.3124638326645373e-08 2.3908536570105283e-08 8.061321888118869e-07
0.542 1.000008535920782 0.999847886319248 0.9997980274168121 1.542533135468049e-07 9.434218024439108e-11 0.0003002694156765275 -6.347969812053829e-09 -1.6504722808156685e-08 -2.9403336297784937e-10 1.9424398586493944e-08 2.258303046651937e-08 6.519062622469944e-07 1.0000085373548884 0.9998478875032607 0.9997980607258277 1.5425331311303403e-07 1.6137946960161594e-10 0.00030026942118748445 5.159670301554256e-09 6.741266303255158e-09 -2.940483361334387e-10 1.9612780739472327e-08 2.2361293254506423e-08 6.597068310066224e-07 1.0000085373562808 0.9998478875044141 0.9997980607580851 1.5425331250453008e-07 1.614593866491502e-10 0.00030026942119257255 5.171454670646237e-09 6.764992303984127e-09 -2.9404806236794076e-10 1.961317125438082e-08 2.2361252748050277e-08 6.597181332466579e-07 1.000008536932421 0.9998478871535421 0.9997980509305855 1.5425331330448775e-07 1.38885445278959e-10 0.0003002694195287956 1.636481357805533e-09 -3.5980871901286066e-10 -2.9404187597387554e-10 1.9512935851094377e-08 2.238988537608428e-08 6.566108286373066e-07 1.0000085373409786 0.9998478874917344 0.9997980604036112 1.5425331281205866e-07 1.6058897683554921e-10 0.0003002694211328642 5.0419937077375105e-09 6.504287149590633e-09 -2.94047083007623e-10 1.9608900262825266e-08 2.236171491421457e-08 6.595942846685181e-07 1.0000085372029321 0.9998478873773862 0.9997980572043191 1.5425331214727478e-07 1.5300419119974497e-10 0.00030026942058742674 3.8801867092129844e-09 4.163899153936595e-09 -2.940452591974791e-10 1.957257622449207e-08 2.2367838557473097e-08 6.585164174908213e-07
0.552 1.000006277224294 0.9998462727893755 0.9998516087790421 1.541354070776778e-07 9.37611634103211e-11 0.00023317292426066428 -1.3442185217199415e-09 -1.7849823514052782e-08 -3.0073956583163804e-10 1.731414497975414e-08 2.1772195771226818e-08 5.385442352908223e-07 1.0000062787623205 0.9998462740526027 0.9998516445447462 1.5413540678259787e-07 1.6172768536131205e-10 0.00023317292891057863 1.0096380083270466e-08 5.269870059421486e-09 -3.0075483643006976e-10 1.7454567147267892e-08 2.1569572233268767e-08 5.459874520213226e-07 1.00000627876382 0.999846274053839 0.9998516445795285 1.5413540675999802e-07 1.6180909940042393e-10 0.00023317292891435225 1.0108207446059594e-08 5.2936911767829635e-09 -3.0075400513470324e-10 1.7454954595886876e-08 2.1569567889504918e-08 5.459995736492722e-07 1.0000062783079102 0.9998462736783587 0.9998516339952704 1.5413540747234807e-07 1.388492259104723e-10 0.00023317292750758633 6.569762064437272e-09 -1.8407282343621583e-09 -3.0074866348339875e-10 1.7359759773219168e-08 2.1588962420540847e-08 5.427490018287957e-07 1.000006278747342 0.9998462740402542 0.9998516441973144 1.5413540642297997e-07 1.609223742492412e-10 0.00023317292886397667 9.978286587880319e-09 5.0319663548055455e-09 -3.007533021214923e-10 1.745072292656806e-08 2.1569634321531907e-08 5.458668240351529e-07 1.000006278598752 0.9998462739177967 0.9998516407491442 1.5413540605970485e-07 1.5320163838840672e-10 0.00023317292840282697 8.813461188051044e-09 2.6846506628999694e-09 -3.0075118448186417e-10 1.7415242092203247e-08 2.1572404895618535e-08 5.447213063840278e-07
0.562 1.000004538815533 0.9998450309185878 0.9998928515488711 1.5259942789216913e-07 9.244778501748221e-11 0.00017760420113057995 3.64165983324008e-10 -1.861028119176925e-08 -3.075358869530864e-10 1.6197260001801156e-08 2.140801077396803e-08 4.6796119365859316e-07 1.000004540456838 0.9998450322604903 0.999892889753557 1.5259942718147942e-07 1.6133401252473858e-10 0.00017760420501841136 1.17251924596863e-08 4.353268831245544e-09 -3.075514791423253e-10 1.6295227817674555e-08 2.123844643675741e-08 4.7403686115940326e-07 1.0000045404584454 0.999845032261809 0.9998928897908699 1.5259942802595687e-07 1.6141699474064282e-10 0.0001776042050214842 1.1737050914268276e-08 4.377156322125288e-09 -3.0755089161048376e-10 1.6295612421384357e-08 2.1238490030247625e-08 4.7404880847562023e-07 1.000004539970465 0.9998450318617195 0.9998928784501033 1.5259942863013425e-07 1.3807240679486978e-10 0.00017760420384346656 8.198854493472974e-09 -2.7581120573686018e-09 -3.0754556807378437e-10 1.6204980721559888e-08 2.1244894083861822e-08 4.709587738452038e-07 1.000004540440788 0.999845032247317 0.9998928893808535 1.525994270454717e-07 1.6051400265608778e-10 0.00017760420497914796 1.1606801556639112e-08 4.114721945064502e-09 -3.075500540608731e-10 1.6291416880533342e-08 2.123803113546013e-08 4.739180913806134e-07 1.0000045402816304 0.9998450321167363 0.9998928856834812 1.5259942708001345e-07 1.5265784416719516e-10 0.0001776042045931115 1.0440155470736235e-08 1.7632993603880035e-09 -3.07547905039965e-10 1.6256704578789666e-08 2.123625899367285e-08 4.728037421099436e-07
0.572 1.0000032263508485 0.9998440933204408 0.9999239850968467 1.498598884302621e-07 9.06706133979259e-11 0.00013267960027783026 -8.259090572297531e-11 -1.8981553989110003e-08 -3.1442968601127613e-10 1.5615720134111536e-08 2.1268451228478926e-08 4.3304396991727476e-07 1.0000032280947018 0.9998440947404613 0.9999240257210008 1.4985988750668908e-07 1.604676575041767e-10 0.0001326796034961666 1.1191597597453251e-08 3.8077120737835835e-09 -3.144456565293143e-10 1.568299963822597e-08 2.1138302760093417e-08 4.3698932283868525e-07 1.0000032280964164 0.9998440947418628 0.9999240257608486 1.4985988877208857e-07 1.60551791174213e-10 0.0001326796034987768 1.1203479553034736e-08 3.831648449142806e-09 -3.1444480410114574e-10 1.5683388923842977e-08 2.1138399768105876e-08 4.370001158725001e-07 1.0000032275763708 0.9998440943171685 0.9999240136643793 1.4985988872050686e-07 1.3682370734781156e-10 0.0001326796025225812 7.667797332723731e-09 -3.2989337064153174e-09 -3.144398257033884e-10 1.5594701010259176e-08 2.1130082937413958e-08 4.343505779919313e-07 1.0000032280775766 0.9998440947264611 0.9999240253229862 1.498598874269038e-07 1.5963288575792163e-10 0.00013267960346339917 1.1072982246599647e-08 3.568700535187174e-09 -3.1444430745960857e-10 1.5679146000748537e-08 2.1137355350633993e-08 4.368821966670389e-07 1.0000032279078364 0.9998440945877458 0.9999240213762669 1.4985988785565575e-07 1.51641205652654e-10 0.0001326796031436298 9.905246663096115e-09 1.2149560576575282e-09 -3.144418259761823e-10 1.5644411858065485e-08 2.1130489783103753e-08 4.358940075314334e-07
0.582 1.00000225439775 0.9998433989705164 0.9999470321721963 1.460443683430085e-07 8.932815672007084e-11 9.720756396577251e-05 -1.7238912140976833e-09 -1.910731598111375e-08 -3.2142753423927815e-10 1.5288543399829206e-08 2.1237187219664962e-08 4.177662099600759e-07 1.0000022562433708 0.9998434004680916 0.9999470751954024 1.4604436711104566e-07 1.6002673037478693e-10 9.720756659014781e-05 9.45964449849346e-09 3.4974391376970437e-09 -3.214436459802054e-10 1.533612053139081e-08 2.1146517326368107e-08 4.1942674991900825e-07 1.0000022562451931 0.9998434004695764 0.9999470752377879 1.460443680366222e-07 1.6011263508446114e-10 9.720756659262258e-05 9.471545838511803e-09 3.5214136839541223e-09 -3.214429142200961e-10 1.5336523478459372e-08 2.1146667629807937e-08 4.1943599529957166e-07 1.0000022556931052 0.9998434000202858 0.9999470623867273 1.4604436751384456e-07 1.3600154781213972e-10 9.720756579562916e-05 5.939685660204778e-09 -3.6011365333181873e-09 -3.2143777350494434e-10 1.5246904030011095e-08 2.1123673886140498e-08 4.1732707301461546e-07 1.0000022562251685 0.9998434004532627 0.9999470747720477 1.460443669347888e-07 1.5917742551174872e-10 9.720756656345723e-05 9.340847233666873e-09 3.2580710004253706e-09 -3.2144251353203815e-10 1.5332133784216048e-08 2.1145039893328738e-08 4.1933518789984233e-07 1.0000022560448358 0.9998434003064028 0.9999470705759362 1.4604436785005597e-07 1.5105006386407215e-10 9.720756630223074e-05 8.1724466442616e-09 9.03088056020319e-10 -3.214399650575302e-10 1.5296466458834386e-08 2.1133099059986565e-08 4.1850979405947167e-07
0.592 1.00000154838563 0.9998428946010723 0.9999637610106366 1.4127818351610843e-07 8.885860849469745e-11 6.984116029184155e-05 -3.826371066545845e-09 -1.908628262020598e-08 -3.285359887386952e-10 1.5100460017680126e-08 2.1268042537145542e-08 4.0845726792508256e-07 1.0000015503322095 0.9998428961756407 0.9999638064121361 1.4127818145981178e-07 1.6044969179711478e-10 6.984116238463295e-05 7.264827205249811e-09 3.328820223851443e-09 -3.2855234067603305e-10 1.5134234916553474e-08 2.121175498293381e-08 4.0812111652831923e-07 1.00000155033414 0.9998428961772082 0.999963806457063 1.4127818197423937e-07 1.605372639115763e-10 6.984116238651379e-05 7.276745163755392e-09 3.3528264774305826e-09 -3.2855129815426766e-10 1.5134656253239332e-08 2.1211953196063014e-08 4.081290075605578e-07 1.0000015497500414 0.9998428957033313 0.9999637928526671 1.4127818172623337e-07 1.3604449802993854e-10 6.98411617502199e-05 3.749423247011434e-09 -3.759757028216966e-09 -3.2854649834426383e-10 1.5042601628872392e-08 2.1175891175069364e-08 4.0649508393674173e-07 1.000001550312929 0.9998428961599813 0.9999638059634173 1.4127818155717501e-07 1.5958578542790462e-10 6.984116236368199e-05 7.145871187048153e-09 3.0891582831072915e-09 -3.285510241795889e-10 1.5130067914841196e-08 2.120980112105469e-08 4.080431799786525e-07 1.0000015501219965 0.9998428960049659 0.9999638015179155 1.4127818283496244e-07 1.5132316793497398e-10 6.984116215428312e-05 5.97704031622905e-09 7.335678764347934e-10 -3.285483858116067e-10 1.5092991180944917e-08 2.1193314397646387e-08 4.0736059040228023e-07
0.602 1.0000010453654118 0.9998425352446669 0.9999756659559695 1.3574318542382536e-07 8.866195755285562e-11 4.9205069755362945e-05 -5.892804741072567e-09 -1.898217977123528e-08 -3.357629553131554e-10 1.499810100848307e-08 2.133802558432816e-08 3.9848142683958566e-07 1.0000010474121301 0.9998425368956692 0.9999757137149858 1.357431826842095e-07 1.6113700434882483e-10 4.920507137232326e-05 5.105609482318869e-09 3.241242334859775e-09 -3.357796349311807e-10 1.5018480927609557e-08 2.130731505792032e-08 3.9659162463637897e-07 1.000001047414169 0.9998425368973205 0.9999757137624556 1.3574318329931725e-07 1.61225975811763e-10 4.9205071373221644e-05 5.117543535563763e-09 3.265276585045105e-09 -3.357784132073983e-10 1.5018919830076983e-08 2.1307551892103194e-08 3.96598641620636e-07 1.0000010467980973 0.9998425363988662 0.9999756994060381 1.3574318301458678e-07 1.3635268752058768e-10 4.9205070880554925e-05 1.5951302655355338e-09 -3.8362720641563494e-09 -3.35773622431036e-10 1.4924593337267965e-08 2.1261198609538145e-08 3.9529862784815537e-07 1.00000104739177 0.9998425368791775 0.9999757132408802 1.3574318325032082e-07 1.602582759714661e-10 4.920507135617061e-05 4.986507324904799e-09 3.0013217878444335e-09 -3.35778206211896e-10 1.501414128046532e-08 2.1304977419912445e-08 3.9652251567959335e-07 1.0000010471902325 0.9998425367159973 0.9999757085460089 1.3574318442967925e-07 1.5186076707011257e-10 4.920507119331784e-05 3.817370046219774e-09 6.454777105302501e-10 -3.357753837997459e-10 1.4975723473502587e-08 2.128485936336706e-08 3.9593575975215176e-07
0.612 1.000000693823353 0.9998422841018674 0.9999839708879702 1.2962240736057315e-07 8.78815001948955e-11 3.399127146266654e-05 -7.638357255236243e-09 -1.8833791050332383e-08 -3.431146476328318e-10 1.4931622727294814e-08 2.1425519876733425e-08 3.8667613551809154e-07 1.0000006959693875 0.9998422858287503 0.9999840209838798 1.2962240469616315e-07 1.6123128407211323e-10 3.3991272655924064e-05 3.267505964167175e-09 3.197739095999945e-09 -3.431316688293164e-10 1.4935564489315097e-08 2.140975843808288e-08 3.836832744312706e-07 1.0000006959715344 0.9998422858304848 0.9999840210338952 1.2962240554039236e-07 1.6132183292596445e-10 3.3991272656032945e-05 3.279455399117593e-09 3.2218001089206075e-09 -3.4313029685906796e-10 1.4936017160441488e-08 2.1410022644261655e-08 3.836899619502742e-07 1.0000006953235299 0.9998422853074644 0.9999840059267768 1.2962240504242566e-07 1.360688986722889e-10 3.3991272290964645e-05 -2.3786970012664687e-10 -3.868153644385213e-09 -3.431255465047583e-10 1.4840556807134815e-08 2.1356734889530256e-08 3.8256834376436003e-07 1.0000006959479455 0.9998422858114244 0.9999840204843653 1.2962240569725492e-07 1.6033798103473107e-10 3.399127264419214e-05 3.1482641150468725e-09 2.9575790885414795e-09 -3.431305387794426e-10 1.49310908129269e-08 2.140714904135364e-08 3.836175577630393e-07 1.000000695735799 0.9998422856400693 0.9999840155401493 1.2962240643116125e-07 1.5180557658050863e-10 3.399127252309195e-05 1.9788827748214387e-09 6.016712684774756e-10 -3.431279975346024e-10 1.4891711934126049e-08 2.1384505473225992e-08 3.830739368352931e-07
0.622 1.0000004528209656 0.999842111927339 0.9999896490140531 1.230260305533339e-07 8.647327210798162e-11 2.3022674639054674e-05 -8.944586014860548e-09 -1.8663416893455822e-08 -3.5059935865333787e-10 1.4858346773731579e-08 2.1510466417151698e-08 3.744555733957503e-07 1.0000004550654953 0.9998421137295538 0.9999897014264674 1.2302602902305423e-07 1.6068911702266321e-10 2.3022675461599015e-05 1.8693111534485863e-09 3.177021371218455e-09 -3.5061676971222863e-10 1.4841697560073409e-08 2.1498924290735663e-08 3.707706314580594e-07 1.000000455067751 0.9998421137313722 0.9999897014790302 1.2302602960547247e-07 1.6078109704916668e-10 2.3022675461095684e-05 1.8812752401102924e-09 3.2011078538730905e-09 -3.506151123451438e-10 1.4842159707344346e-08 2.1499204603209393e-08 3.707774878179445e-07 1.0000004543878558 0.999842113183796 0.9999896856225156 1.2302602899348227e-07 1.351498331729254e-10 2.302267520737188e-05 -1.6308820166309595e-09 -3.876975520795046e-09 -3.5061058521150374e-10 1.474690264773528e-08 2.1442369750072122e-08 3.6969205842542645e-07 1.0000004550429704 0.9998421137113918 0.9999897009015215 1.23026029633719e-07 1.597813370786837e-10 2.302267545353405e-05 1.7499322403700273e-09 2.936631889141512e-09 -3.5061552502095817e-10 1.4837132930899188e-08 2.1496156054521373e-08 3.7070333266889135e-07 1.0000004548202115 0.9998421135318526 0.9999896957079804 1.2302602999420948e-07 1.5111394453470933e-10 2.30226753691992e-05 5.803374321705189e-10 5.807596907744349e-10 -3.506129880002707e-10 1.4797225444758482e-08 2.1472102284414564e-08 3.701546245087481e-07
0.632 1.0000002907212286 0.9998419961202034 0.9999934527596981 1.1602010240205694e-07 8.515833141882209e-11 1.5287756550371085e-05 -9.80511182937346e-09 -1.848318678567168e-08 -3.5822434915699095e-10 1.4761365342140426e-08 2.157923537203585e-08 3.63657169694905e-07 1.0000002930634384 0.9998419979972066 0.9999935074684928 1.1602010183356862e-07 1.6023165585795003e-10 1.5287757061641903e-05 9.175745491773022e-10 3.167495490302464e-09 -3.5824192684233987e-10 1.4720280328575736e-08 2.1562194234680322e-08 3.596327170576181e-07 1.0000002930658027 0.999841997999109 0.9999935075236063 1.1602010185127761e-07 1.603253542546166e-10 1.5287757060899435e-05 9.295534551387013e-10 3.19160691707499e-09 -3.5824027670276647e-10 1.472074833065696e-08 2.1562480470184054e-08 3.596401395276146e-07 1.0000002923540587 0.9998419974269876 0.9999934909189757 1.1602010127103312e-07 1.3431657558607796e-10 1.528775690054807e-05 -2.5774060633803484e-09 -3.874484664709195e-09 -3.5823577006104207e-10 1.462686936646303e-08 2.1505161835428402e-08 3.584752704405263e-07 1.000000293039829 0.999841997978207 0.9999935069180926 1.1602010172485526e-07 1.5930931162485902e-10 1.5287757056578466e-05 7.980602994353447e-10 2.926881677473917e-09 -3.5824086497051977e-10 1.4715661322112816e-08 2.1559369117234095e-08 3.595598697288321e-07 1.0000002928064544 0.9998419977904731 0.9999935014752401 1.1602010187841035e-07 1.5050698050944758e-10 1.5287757003303854e-05 -3.717333014520573e-10 5.710944300746636e-10 -3.5823811192369315e-10 1.4675598117253407e-08 2.15349125770601e-08 3.5896734445451824e-07
0.642 1.00000018372413 0.9998419196780524 0.9999959483434032 1.0871488152822949e-07 8.44551210416786e-11 9.951604860633168e-06 -1.0276430184773557e-08 -1.8299342597499066e-08 -3.659968086509496e-10 1.464825536440461e-08 2.1624594852873395e-08 3.55434825436531e-07 1.0000001861632102 0.9998419216293052 0.9999960053287249 1.0871488133335275e-07 1.6037772554998452e-10 9.951605130243169e-06 3.558782707225166e-10 3.163187021103298e-09 -3.6601505014274017e-10 1.4579960106489936e-08 2.1593966275225225e-08 3.5134108723904164e-07 1.0000001861656833 0.999841921631292 0.9999960053863919 1.0871488103154086e-07 1.6047289593769405e-10 9.951605129737086e-06 3.678718547164767e-10 3.187323388556715e-09 -3.6601335475163045e-10 1.4580431221011455e-08 2.159424997855009e-08 3.5134933878004594e-07 1.0000001854221345 0.999841921034636 0.9999959880348999 1.0871488041778579e-07 1.3408777912857968e-10 9.951605041429191e-06 -3.1338841751324432e-09 -3.8667337623511105e-09 -3.6600846494336237e-10 1.4488822810700683e-08 2.15389901497313e-08 3.5002505202686457e-07 1.0000001861385155 0.9998419216094664 0.9999960047528467 1.0871488045271974e-07 1.5944063063315303e-10 9.951605127377165e-06 2.3622912027235385e-10 2.922351498352905e-09 -3.660138694064415e-10 1.4575314632856124e-08 2.1591168647578647e-08 3.5126005814371887e-07 1.0000001858945224 0.9998419214135289 0.9999959990606891 1.0871488038334249e-07 1.505036170702265e-10 9.951605098486745e-06 -9.337562924542045e-10 5.666732157219328e-10 -3.660109817947449e-10 1.4535379561418471e-08 2.1567144060392146e-08 3.505976116581584e-07
0.652 1.0000001143850958 0.9998418701386466 0.9999975508510284 1.0127895461787865e-07 8.413539571402279e-11 6.349693694193896e-06 -1.0442076567943303e-08 -1.8114922008511836e-08 -3.7392529929550663e-10 1.4534103902466704e-08 2.1642706018273134e-08 3.5001645530892267e-07 1.000000116920245 0.999841872163615 0.9999976100932881 1.0127895300270334e-07 1.6089844749873203e-10 6.3496937994486475e-06 1.0071821183973093e-10 3.161183603560261e-09 -3.739433212566766e-10 1.4437632201037738e-08 2.159249574619629e-08 3.4601352033859694e-07 1.000000116922827 0.999841872165686 0.9999976101535116 1.012789530163609e-07 1.6099508357375718e-10 6.349693799496386e-06 1.1272652690530343e-10 3.1853442403968597e-09 -3.739417429153831e-10 1.4438105079452614e-08 2.1592770719564587e-08 3.4602271519727956e-07 1.000000116147517 0.9998418715445063 0.9999975920563873 1.012789529263334e-07 1.342346112249765e-10 6.349693760732509e-06 -3.3838316535147905e-09 -3.856675519181672e-09 -3.7393689590892687e-10 1.4349185019643952e-08 2.154144353481081e-08 3.4450058969260276e-07 1.0000001168944634 0.9998418721429349 0.9999976094919072 1.0127895227830337e-07 1.5994656434225537e-10 6.34969379845044e-06 -1.9065872938997893e-11 2.9201270636792515e-09 -3.7394241626128816e-10 1.443297368512965e-08 2.1589787411905152e-08 3.45923164956386e-07 1.000000116639848 0.9998418719387836 0.9999976035504433 1.0127895196699074e-07 1.508755908423933e-10 6.3496937858393726e-06 -1.1892397523330394e-09 5.645692511077307e-10 -3.739396155240539e-10 1.4393302478174397e-08 2.1566807833559014e-08 3.4517900789578564e-07
0.662 1.0000000702371339 0.9998418385956478 0.9999985569309311 9.386036561523851e-08 8.364720936725135e-11 3.970567358166325e-06 -1.0390829474420357e-08 -1.793131765904312e-08 -3.8201635001656865e-10 1.4430666449674808e-08 2.1632206013051147e-08 3.4697901229504414e-07 1.0000000728675567 0.9998418406938016 0.999998618410793 9.386036224346118e-08 1.6124272163154626e-10 3.970567374818588e-06 6.332478807746909e-11 3.1601434281683144e-09 -3.8203472022963124e-10 1.4307505066952326e-08 2.1558966195633982e-08 3.4310666062842223e-07 1.0000000728702478 0.9998418406959568 0.9999986184735753 9.38603627928211e-08 1.6134069610094147e-10 3.970567375244224e-06 7.534782189703742e-11 3.184328251388135e-09 -3.8203294940397887e-10 1.4307980603473411e-08 2.155922899018843e-08 3.4311677444098956e-07 1.000000072063219 0.9998418400502644 0.9999985996320269 9.386036335270205e-08 1.3420599586919044e-10 3.970567364226762e-06 -3.4160221244836025e-09 -3.8456703354939744e-09 -3.8202813857544533e-10 1.4221459624864564e-08 2.1512895901232774e-08 3.413989055848722e-07 1.0000000728406864 0.999841840672278 0.9999986177838838 9.386036229659839e-08 1.6027599609764255e-10 3.970567374540133e-06 -5.659390598082205e-11 2.918866615419307e-09 -3.820337772180269e-10 1.4302824424178245e-08 2.155638156456331e-08 3.430072233291577e-07 1.000000072575447 0.9998418404599043 0.9999986115931061 9.386036192197494e-08 1.5107102407844135e-10 3.970567370861372e-06 -1.2269545452957368e-09 5.634352179928929e-10 -3.8203123109753004e-10 1.4263326581723765e-08 2.153479091135395e-08 3.421831437729598e-07
0.672 1.0000000425879232 0.9998418188393003 0.9999991734005474 8.653030395279256e-08 8.275152567027106e-11 2.4327579693134184e-06 -1.0204334454545385e-08 -1.774912697973448e-08 -3.902784970052084e-10 1.4345694765293044e-08 2.1594919055703686e-08 3.4563642041262247e-07 1.0000000453128322 0.9998418210101137 0.9999992370989157 8.653029956725437e-08 1.611711854823343e-10 2.43275795991533e-06 1.6205186928123827e-10 3.159484949785853e-09 -3.9029700488623763e-10 1.4199690475448228e-08 2.1497976288095682e-08 3.4183598435419264e-07 1.0000000453156326 0.9998418210123539 0.9999992371642596 8.653030045357297e-08 1.6127068263500207e-10 2.4327579609361495e-06 1.7408979191977889e-10 3.1836941708332666e-09 -3.902952720574088e-10 1.4200171841363888e-08 2.1498226452428803e-08 3.4184689318364867e-07 1.0000000444769288 0.9998418203421602 0.999999217579477 8.653030192450488e-08 1.337628220178655e-10 2.4327579592920386e-06 -3.3121042514897187e-09 -3.834309295905743e-09 -3.902903700969094e-10 1.4115049132855057e-08 2.145706199420767e-08 3.3996569156939813e-07 1.0000000452848727 0.9998418209877454 0.9999992364464523 8.653030041142758e-08 1.6018972476777484e-10 2.4327579600484263e-06 4.199884160807857e-11 2.9179882652905677e-09 -3.9029630985989906e-10 1.4194955604725977e-08 2.14955198819045e-08 3.417287075535507e-07 1.0000000450090054 0.9998418207671397 0.9999992300063493 8.653030033549347e-08 1.5085080011691678e-10 2.432757959342214e-06 -1.1285475864351884e-09 5.62685535474675e-10 -3.9029341859730386e-10 1.4155310638552443e-08 2.1475368174393374e-08 3.408364020398846e-07
0.682 1.0000000255218744 0.9998418066435245 0.9999995410008481 7.932140535915763e-08 8.159359075975652e-11 1.4600717017750662e-06 -9.949355918513212e-09 -1.756858517241666e-08 -3.987186501204112e-10 1.4284277096774761e-08 2.1536638099468426e-08 3.4529724403439246e-07 1.0000000283404893 0.999841808886475 0.9999996068988515 7.932140123090403e-08 1.608290264650826e-10 1.460071708481673e-06 3.3013098418998987e-10 3.1589715928973764e-09 -3.987375708166186e-10 1.4120485753145922e-08 2.1417743990378422e-08 3.414566317774725e-07 1.0000000283433992 0.9998418088888001 0.9999996069667613 7.932140200564929e-08 1.6092983353581842e-10 1.4600717098084739e-06 3.421836444058595e-10 3.183204950236036e-09 -3.9873551638965587e-10 1.4120977273063165e-08 2.1417983706942805e-08 3.4146816794093917e-07 1.0000000274730638 0.9998418081941173 0.9999995866399196 7.932140374372881e-08 1.3304984380555133e-10 1.460071705266939e-06 -3.1388481625195093e-09 -3.8228323452781446e-09 -3.9873072540863224e-10 1.4035889021773573e-08 2.138138632244821e-08 3.394702598265081e-07 1.0000000283114387 0.9998418088632608 0.9999996062208077 7.932140215660635e-08 1.5983261930608989e-10 1.4600717083119983e-06 2.0994365179916723e-10 2.9172547170407593e-09 -3.9873683234200624e-10 1.4115653058825364e-08 2.141539419550912e-08 3.413431911665269e-07 1.000000028024941 0.9998418086344135 0.9999995995313641 7.932140262741962e-08 1.5035960377871144e-10 1.4600717068866564e-06 -9.607879755609986e-10 5.620820236056022e-10 -3.9873373411043825e-10 1.4075424250391851e-08 2.1396474401376036e-08 3.4039879023588836e-07
0.692 1.0000000151074835 0.9998417991996589 0.9999997532491733 7.229341988400896e-08 8.039137880099745e-11 8.581051555066619e-07 -9.673265913661482e-09 -1.738977151877136e-08 -4.0734489621416186e-10 1.4248774502742802e-08 2.146843818766838e-08 3.4538612330175534e-07 1.000000018019032 0.9998418015142301 0.9999998213281562 7.22934163356437e-08 1.6043446734336294e-10 8.581051978690069e-07 5.20183426315999e-10 3.1585138495424244e-09 -4.0736420679698665e-10 1.4071847628003933e-08 2.133080257803574e-08 3.4138519421148856e-07 1.0000000180220516 0.9998418015166401 0.9999998213986335 7.229341713942779e-08 1.6053670072007135e-10 8.581051993221004e-07 5.32250963950499e-10 3.182771529080243e-09 -4.07362205462973e-10 1.4072353123790262e-08 2.133103548904643e-08 3.41397197906678e-07 1.0000000171201278 0.9998418007974796 0.999999800330897 7.229341852513709e-08 1.322857782341818e-10 8.581051856958341e-07 -2.943632417833933e-09 -3.811331393032558e-09 -4.073573987750928e-10 1.3986078543344524e-08 2.1297952208072334e-08 3.393283299592818e-07 1.000000017988889 0.9998418014901674 0.9999998206245058 7.229341683158653e-08 1.5942334745444355e-10 8.581051971829619e-07 3.998620498902387e-10 2.9165773350867093e-09 -4.0736366261022244e-10 1.4066878696310778e-08 2.1328522793970385e-08 3.4126718585960026e-07 1.0000000176917583 0.9998418012530693 0.9999998136857029 7.229341783384806e-08 1.4981659423481522e-10 8.581051930865533e-07 -7.710545152093124e-10 5.615345619027739e-10 -4.073602729429462e-10 1.4025679118560416e-08 2.1310479809449596e-08 3.402862198673089e-07
0.702 1.000000008791976 0.9998417946840014 0.999999870823789 6.55331934260761e-08 7.92994687836759e-11 4.936799746710487e-07 -9.403879520722124e-09 -1.7212704154523686e-08 -4.1616425471522743e-10 1.4238571003739928e-08 2.140768018351914e-08 3.454995322689401e-07 1.0000000117956929 0.9998417970696789 0.9999999410652975 6.553319037271311e-08 1.6014199494122215e-10 4.936800510095285e-07 7.043880688586486e-10 3.15808208587556e-09 -4.161840106938594e-10 1.4051714577698417e-08 2.1254868525341886e-08 3.4123848626050976e-07 1.000000011798822 0.9998417970721747 0.9999999411383456 6.553319088723573e-08 1.6024591259477536e-10 4.936800523714016e-07 7.164705324731449e-10 3.1823638173557424e-09 -4.161818742003857e-10 1.4052236312551774e-08 2.1255098410202607e-08 3.412508338816338e-07 1.0000000108653533 0.9998417963285491 0.9999999193308707 6.553319161401536e-08 1.316248598855945e-10 4.936800295437368e-07 -2.7542791230791595e-09 -3.799837979479254e-09 -4.161771742787145e-10 1.396402392113609e-08 2.1224416532141586e-08 3.391471093206322e-07 1.0000000117644563 0.9998417970447666 0.9999999403360138 6.553319019060687e-08 1.5911615236604287e-10 4.936800497382809e-07 5.839326074357397e-10 2.915925463176564e-09 -4.161834616876563e-10 1.4046586939596804e-08 2.125262097016706e-08 3.41117138306941e-07 1.0000000114566894 0.9998417967994095 0.999999933147832 6.553319134062698e-08 1.4937590874757699e-10 4.936800430862364e-07 -5.871684951840699e-10 5.610128476324947e-10 -4.1618045574142304e-10 1.4004186020613318e-08 2.123508502259496e-08 3.401116752737032e-07
0.712 1.0000000049555098 0.9998417919393336 0.9999999321669731 5.910358091966823e-08 7.848101844991445e-11 2.7792494914251943e-07 -9.15378772462883e-09 -1.703737763890194e-08 -4.2518497000597916e-10 1.4250890276883845e-08 2.137636015338535e-08 3.454232781119768e-07 1.0000000080506373 0.9998417943956083 1.0000000045527457 5.910357759807209e-08 1.6011515088455744e-10 2.779250389959874e-07 8.701471880835636e-10 3.1576674881629742e-09 -4.2520480814566457e-10 1.4055846817554856e-08 2.121166847253948e-08 3.4083180121435067e-07 1.0000000080538762 0.9998417943981889 1.0000000046283675 5.9103578022427966e-08 1.6022040889654738e-10 2.7792504016825855e-07 8.822444443420391e-10 3.181973079007404e-09 -4.2520266320654915e-10 1.4056385491198696e-08 2.1211898330805477e-08 3.4084441079434965e-07 1.000000007088906 0.9998417936301109 0.9999999820823039 5.910357817181826e-08 1.3123028723897334e-10 2.7792501361849416e-07 -2.5833863301236363e-09 -3.788361683241405e-09 -4.2519815028663816e-10 1.3965953404769877e-08 2.1182689658677478e-08 3.3873036711116177e-07 1.0000000080183058 0.999841794369844 1.0000000037978025 5.910357738589988e-08 1.590744734600246e-10 2.77925037591717e-07 7.495573826003525e-10 2.915290769123625e-09 -4.252044039528083e-10 1.4050553843696088e-08 2.1209423051132713e-08 3.407079240599153e-07 1.0000000076999003 0.9998417941162185 0.9999999963602207 5.910357846681611e-08 1.4920108784648936e-10 2.779250303195243e-07 -4.21727881766125e-10 5.605075637797053e-10 -4.252014637571277e-10 1.4006876493276414e-08 2.119209450485297e-08 3.3968602694472595e-07
0.722 1.0000000025935951 0.9998417902480424 0.9999999610563689 5.302503376167149e-08 7.805530055849939e-11 1.5304647052465622e-07 -8.92675070316251e-09 -1.6863779845174958e-08 -4.3441446300180884e-10 1.4281276633090964e-08 2.1395899912537548e-08 3.451122482679527e-07 1.0000000057793843 0.9998417927744094 1.0000000355683294 5.302502979901425e-08 1.6047323140324773e-10 1.530465434598251e-07 1.0136929784224637e-09 3.1572682427923643e-09 -4.344344128498225e-10 1.4078840745543691e-08 2.1222344651235425e-08 3.401474207198519e-07 1.0000000057827334 0.9998417927770759 1.0000000356465286 5.3025030262770706e-08 1.6057991866021358e-10 1.5304654402076307e-07 1.0258050532597077e-09 3.1815978216910157e-09 -4.344325617535002e-10 1.4079396134293972e-08 2.1222576611626875e-08 3.4016024402301006e-07 1.000000004786304 0.9998417919845578 1.000000012363021 5.3025030138984617e-08 1.3122177662790094e-10 1.5304652252790364e-07 -2.434722226543039e-09 -3.776904431474049e-09 -4.3442790943827913e-10 1.3986751636170977e-08 2.119411779561257e-08 3.3805079356091465e-07 1.0000000057459566 0.9998417927477918 1.0000000347876998 5.302503009976919e-08 1.594178121145502e-10 1.5304654244815276e-07 8.929689054716415e-10 2.9146711813549646e-09 -4.344343061168371e-10 1.407338525809319e-08 2.1220079978253153e-08 3.4002149079159464e-07 1.0000000054169096 0.9998417924858893 1.0000000271006975 5.302503111493765e-08 1.494110820608641e-10 1.5304653680562933e-07 -2.7850065469554247e-10 5.600168762594148e-10 -4.3443108595490003e-10 1.4028450895955608e-08 2.120273790641497e-08 3.389879728455792e-07
0.732 1.0000000010973917 0.9998417891751677 0.9999999718443032 4.7312186177316666e-08 7.788970182134793e-11 8.241278643328041e-08 -8.722836817162405e-09 -1.6691895261993727e-08 -4.4385993501340423e-10 1.4323427350589355e-08 2.148103805697766e-08 3.4463989877957534e-07 1.0000000043731005 0.9998417917711263 1.000000048464554 4.7312181837042705e-08 1.6108348897393008e-10 8.241281691118724e-08 1.1349491518261706e-09 3.15688441190499e-09 -4.438801058017306e-10 1.4113778442282826e-08 2.1301539550626205e-08 3.3928119408755853e-07 1.0000000043765593 0.9998417917738786 1.0000000485453333 4.7312181993610836e-08 1.6119183017839755e-10 8.241281680041636e-08 1.1470760645982672e-09 3.181238119786156e-09 -4.438780869537219e-10 1.4114349776889021e-08 2.1301775189458767e-08 3.3929420627834516e-07 1.0000000033487138 0.999841790956933 1.000000024525524 4.731218249169068e-08 1.3146652733937145e-10 8.241280751256436e-08 -2.3083630523239133e-09 -3.765466545557829e-09 -4.4387340383927494e-10 1.4019653786464445e-08 2.127346543145749e-08 3.371973247567646e-07 1.0000000043385746 0.9998417917436535 1.0000000476582112 4.731218245068248e-08 1.600132937271738e-10 8.241281654057372e-08 1.0140906522962449e-09 2.91406733042636e-09 -4.438801227586108e-10 1.4108167828310288e-08 2.1299239796086914e-08 3.39153460841403e-07 1.0000000039988834 0.9998417914734654 1.0000000397217677 4.731218327145488e-08 1.4987330083460245e-10 8.241281483235527e-08 -1.575632237392202e-10 5.595410451291741e-10 -4.43876622007901e-10 1.4062042731975696e-08 2.128171292774984e-08 3.38110873320626e-07
0.742 1.000000000105811 0.9998417884627437 0.9999999729727634 4.200281694834626e-08 7.757598976593246e-11 4.339126830007012e-08 -8.540785986504275e-09 -1.6521709323989835e-08 -4.535287048431968e-10 1.4369682022195776e-08 2.1636230346173074e-08 3.441366133437614e-07 1.000000003470705 0.9998417911277973 1.0000000516835854 4.200281253298189e-08 1.6153774377297745e-10 4.3391253874001675e-08 1.235166026743016e-09 3.1565174970081074e-09 -4.535492178303171e-10 1.4152398020913339e-08 2.1453564241593237e-08 3.3838154641195843e-07 1.000000003474274 0.9998417911306355 1.0000000517669463 4.2002812530133234e-08 1.6164770699398172e-10 4.3391253290069966e-08 1.2473078129830394e-09 3.1808948799858548e-09 -4.5354703123979077e-10 1.4152984268531372e-08 2.145380473357036e-08 3.3839473800733015e-07 1.000000002415055 0.9998417902892761 1.0000000270119755 4.200281334935812e-08 1.3155633210769034e-10 4.339125686943633e-08 -2.2030578109855518e-09 -3.7540486126441495e-09 -4.5354211640666094e-10 1.405652050635936e-08 2.1425132121565352e-08 3.363135275794375e-07 1.0000000034350802 0.9998417910994679 1.0000000508515028 4.200281290196582e-08 1.6045280275292332e-10 4.339125408855133e-08 1.114173341145371e-09 2.9134793018763756e-09 -4.5354922994955763e-10 1.41466427067705e-08 2.1451217372173116e-08 3.3825211141242996e-07 1.0000000030847416 0.9998417908209851 1.0000000426655966 4.200281375267306e-08 1.5018005036295554e-10 4.3391256352366676e-08 -5.766467717814551e-11 5.590803529931841e-10 -4.535456374859407e-10 1.4099427379523377e-08 2.143336838385303e-08 3.37201489993621e-07
0.752 0.9999999994088916 0.9998417879607711 0.9999999692674444 3.71331680522745e-08 7.6742946098257e-11 2.2348511903317728e-08 -8.37849252863604e-09 -1.6353207278151264e-08 -4.634279302349908e-10 1.4412278782331768e-08 2.1855158614994532e-08 3.437415106499456e-07 1.0000000028622433 0.9998417906944274 1.000000050051296 3.7133163618803455e-08 1.6146489757184917e-10 2.2348479119191214e-08 1.3164396619986096e-09 3.1561665636199883e-09 -4.6344911063168615e-10 1.4186406926266399e-08 2.167170831376279e-08 3.3760181731689883e-07 1.000000002865923 0.9998417906973516 1.0000000501372428 3.713316352123832e-08 1.6157627088546343e-10 2.23484784325153e-08 1.3285963543595502e-09 3.180567994494947e-09 -4.6344677681762837e-10 1.4187006728653135e-08 2.1671954409062448e-08 3.3761518845539937e-07 1.000000001775373 0.9998417898315913 1.0000000246482443 3.7133164460413776e-08 1.311201534516923e-10 2.234848759555739e-08 -2.116710235071329e-09 -3.742650140838501e-09 -4.634418335978844e-10 1.4089149003126075e-08 2.1642521319617163e-08 3.355494161958474e-07 1.0000000028255185 0.9998417906652398 1.000000049193447 3.7133164025683354e-08 1.6036544471854798e-10 2.23484797992145e-08 1.195312465970294e-09 2.9129082657570085e-09 -4.634491251499403e-10 1.4180519083025392e-08 2.1669306063251727e-08 3.374706913262641e-07 1.0000000024645297 0.9998417903784538 1.0000000407580574 3.713316468384027e-08 1.499595048648841e-10 2.234848349676351e-08 2.3290723444492154e-11 5.58635442228061e-10 -4.6344532694722095e-10 1.4132336137462995e-08 2.1651035091546544e-08 3.364120975815691e-07
0.762 0.999999998886757 0.9998417875836095 0.9999999634010858 3.269555054105255e-08 7.540902605470485e-11 1.1276308320299365e-08 -8.233225694233134e-09 -1.618637394805713e-08 -4.735652091143454e-10 1.4445102359980885e-08 2.2122162547453358e-08 3.4356895864770156e-07 1.0000000024278464 0.9998417903853801 1.0000000462406045 3.269554609773945e-08 1.608840504571571e-10 1.1276295902616314e-08 1.381491667175242e-09 3.1558325980646967e-09 -4.735868004825539e-10 1.420952654373477e-08 2.1939775588508927e-08 3.3706599528418656e-07 1.0000000024316367 0.9998417903883908 1.00000004632914 3.269554613548128e-08 1.6099694412507995e-10 1.1276295733559953e-08 1.3936632197146775e-09 3.1802582047029993e-09 -4.735847695615981e-10 1.4210138898268376e-08 2.1940027829310313e-08 3.3707954961708833e-07 1.000000001309798 0.9998417894982432 1.000000020107245 3.2695547308800805e-08 1.3017704882701165e-10 1.127629921723935e-08 -2.0465981943064598e-09 -3.731271569134557e-09 -4.73579760555883e-10 1.4111242473018885e-08 2.1909548024531137e-08 3.350271265399566e-07 1.00000000239002 0.9998417903553324 1.0000000453569624 3.269554635016256e-08 1.597698424982612e-10 1.1276296833758625e-08 1.260230014546488e-09 2.9123537737710683e-09 -4.735868795797841e-10 1.4203516642826913e-08 2.1937312664465726e-08 3.369331478494624e-07 1.0000000020183786 0.9998417900602347 1.0000000366720676 3.2695546963673994e-08 1.492312164816477e-10 1.127629793539392e-08 8.8024933168125e-11 5.582052785801821e-10 -4.735831905681273e-10 1.4154475941286034e-08 2.1918551573776474e-08 3.35866159981077e-07
0.772 0.9999999984722128 0.9998417872832565 0.9999999568044488 2.8638384821257223e-08 7.400769907093196e-11 5.590076821250302e-09 -8.102173818092191e-09 -1.6021195634957216e-08 -4.83947992902272e-10 1.4464844045085066e-08 2.2414594967485015e-08 3.4368605395470413e-07 1.0000000021003261 0.9998417901526572 1.0000000416824464 2.8638380525955934e-08 1.6022810715082977e-10 5.59010070836381e-09 1.433124891126834e-09 3.1555155505826566e-09 -4.839700561799935e-10 1.4218714396861552e-08 2.223463412391535e-08 3.3684474048622045e-07 1.0000000021042272 0.9998417901557544 1.000000041773573 2.863838008239981e-08 1.6034254162849185e-10 5.5901010941117255e-09 1.4453112244312823e-09 3.179965360100378e-09 -4.839680674878833e-10 1.4219338767352143e-08 2.2234892998501515e-08 3.3685848006321614e-07 1.0000000009511427 0.9998417892412329 1.0000000148199084 2.8638381702915566e-08 1.2915979220178844e-10 5.59009430042872e-09 -1.9899188843186778e-09 -3.7199136287455985e-09 -4.839630397633219e-10 1.4119623444752053e-08 2.220313498589881e-08 3.3481707523887124e-07 1.0000000020613968 0.9998417901217478 1.000000040772984 2.8638380332338383e-08 1.590991580961021e-10 5.590101439059882e-09 1.3117289498980736e-09 2.9118161319261342e-09 -4.839703567072526e-10 1.4212587633142735e-08 2.223210549972986e-08 3.3671014929838134e-07 1.0000000016791 0.9998417898183302 1.0000000318385631 2.8638381156609507e-08 1.484282904465545e-10 5.590098807232205e-09 1.3934089132452517e-10 5.577906009709439e-10 -4.839665114138997e-10 1.4162749476202904e-08 2.221279516078164e-08 3.3563436565443804e-07
0.782 0.9999999981281951 0.9998417870332384 0.9999999502135026 2.4908961240893635e-08 7.304369679890706e-11 2.736274090524725e-09 -7.982830652263817e-09 -1.585765813438183e-08 -4.945834286421745e-10 1.4470836890767478e-08 2.270603970032564e-08 3.4410406767248074e-07 1.0000000018426265 0.9998417899697889 1.0000000371129505 2.490895734186966e-08 1.6000202985017217e-10 2.7363044531719017e-09 1.473838226676496e-09 3.1552153741197437e-09 -4.946056615365098e-10 1.4213698084824598e-08 2.2529437344445577e-08 3.369466333731484e-07 1.0000000018466384 0.9998417899729726 1.000000037206672 2.490895626310531e-08 1.6011791893929668e-10 2.7363047760589786e-09 1.4860393755439802e-09 3.1796895693329253e-09 -4.946035781090963e-10 1.4214334569048817e-08 2.2529703475761458e-08 3.3696055465160044e-07 1.00000000066235 0.9998417890340916 1.0000000095223645 2.490895816168597e-08 1.2857309510122016e-10 2.7362964377172073e-09 -1.9441733218378334e-09 -3.7085763026255466e-09 -4.945983373781443e-10 1.4113865316656703e-08 2.2496448498215574e-08 3.3492903445770493e-07 1.0000000018025925 0.999841789938016 1.000000036177642 2.49089567979968e-08 1.5885831028946785e-10 2.736305292367304e-09 1.352307930465747e-09 2.911295223080178e-09 -4.946057689831372e-10 1.4207454041913493e-08 2.2526836564978478e-08 3.3681032362582544e-07 1.000000001409638 0.9998417896262703 1.0000000269936735 2.4908957691356296e-08 1.4805502412130172e-10 2.7363017335371056e-09 1.7973708466628425e-10 5.573909761087995e-10 -4.946021354676452e-10 1.4156824952860998e-08 2.2506910296598425e-08 3.357257831892758e-07
0.792 0.9999999978342665 0.9998417868189611 0.9999999439834392 2.1486149069484815e-08 7.268144428622042e-11 1.3342897416582577e-09 -7.872867561800073e-09 -1.5695747389500086e-08 -5.054777832889105e-10 1.4464759310298336e-08 2.2970615209129044e-08 3.44773748297967e-07 1.000000001634317 0.999841789822186 1.0000000328874572 2.1486144870252877e-08 1.6037051738308393e-10 1.3342737382233787e-09 1.5059536456881865e-09 3.154932092614401e-09 -5.055008320150082e-10 1.4196376783798972e-08 2.2797805484991704e-08 3.373159542383072e-07 1.0000000016384398 0.9998417898254565 1.0000000329837768 2.148614324261805e-08 1.604879050780523e-10 1.334273778843161e-09 1.518169950184019e-09 3.17943013529613e-09 -5.054982242546319e-10 1.4197025731418078e-08 2.2798079643940167e-08 3.37330048426805e-07 1.0000000004229894 0.9998417888622283 1.0000000045699562 2.1486145908888386e-08 1.285821945748842e-10 1.3342788115797056e-09 -1.9070400137112677e-09 -3.6972602028511027e-09 -5.054928754860333e-10 1.4095797468042262e-08 2.27631426271446e-08 3.3530893856125204e-07 1.0000000015931774 0.9998417897895476 1.0000000319262763 2.1486144060653605e-08 1.592121443315069e-10 1.3342751698591364e-09 1.3842891766882377e-09 2.9107908375924698e-09 -5.055008036967664e-10 1.4190012657643875e-08 2.2795125207835647e-08 3.3717800250263227e-07 1.0000000011895616 0.9998417894694653 1.0000000224927412 2.148614514473019e-08 1.48276692102518e-10 1.334275649956121e-09 2.1153582476446667e-10 5.570058419326211e-10 -5.054971297502974e-10 1.4138576047000241e-08 2.2774515483180946e-08 3.360852635176254e-07
0.802 0.9999999975787461 0.9998417866320871 0.9999999382634084 1.8370677522446248e-08 7.260282987589018e-11 6.60231426560783e-10 -7.76993576373587e-09 -1.5535449317943366e-08 -5.166388682367204e-10 1.445032595974086e-08 2.3187353561536834e-08 3.455978159905504e-07 1.0000000014637238 0.9998417897015149 1.0000000291552635 1.8370671945364066e-08 1.6101515021521558e-10 6.60162334211856e-10 1.5318130828919992e-09 3.1546653667629024e-09 -5.16662248872151e-10 1.4170518082287613e-08 2.3018200371121622e-08 3.3784958452223896e-07 1.0000000014679582 0.9998417897048728 1.0000000292541837 1.8370670509921746e-08 1.6113398573331144e-10 6.601622404408488e-10 1.5440442129238751e-09 3.1791876473015265e-09 -5.16659420880969e-10 1.4171179626610433e-08 2.3018483241343066e-08 3.378638418781265e-07 1.0000000002213878 0.9998417887173127 1.0000000001119822 1.8370673738081483e-08 1.2886856703798545e-10 6.60182822351633e-10 -1.8761768950778968e-09 -3.685966228435715e-09 -5.166541294188682e-10 1.4069206759870742e-08 2.298175666330058e-08 3.3585442981671817e-07 1.0000000014214774 0.9998417896680102 1.0000000281681833 1.8370671479138153e-08 1.5984196952625958e-10 6.601644970357595e-10 1.410014178068729e-09 2.9103029625413207e-09 -5.166620986668725e-10 1.4164032240618875e-08 2.301543418433611e-08 3.3771007708883304e-07 1.0000000010071977 0.9998417893395835 1.0000000184850661 1.8370672171279976e-08 1.487744439428504e-10 6.60169776949817e-10 2.3707876713041613e-10 5.566352841541086e-10 -5.166582479395494e-10 1.4111781185415829e-08 2.2994088858841502e-08 3.366098518854608e-07
0.812 0.9999999973544565 0.9998417864674995 0.9999999330949897 1.5555078489098927e-08 7.226149222906967e-11 3.455835963500582e-10 -7.671999102361351e-09 -1.5376750592409522e-08 -5.280729869977606e-10 1.4432379507248221e-08 2.3343282522142482e-08 3.4646348181210207e-07 1.0000000013236765 0.9998417896026639 1.0000000259581083 1.5555071172372233e-08 1.6139012434376462e-10 3.4558275225409644e-10 1.553444559813584e-09 3.1544148900292182e-09 -5.280969282238883e-10 1.4141038257593967e-08 2.3177151410764758e-08 3.384323280504291e-07 1.000000001328022 0.9998417896061086 1.0000000260596322 1.555507039794604e-08 1.6151027553739722e-10 3.455826211405604e-10 1.5656905643477138e-09 3.1789612919778853e-09 -5.280942607296028e-10 1.4141712428017844e-08 2.317744351318916e-08 3.384467440899309e-07 1.000000000050374 0.9998417885942296 0.999999996190181 1.555507351422059e-08 1.2888616395552849e-10 3.4558441166157895e-10 -1.8495562475923444e-09 -3.6746945639383433e-09 -5.280886977223048e-10 1.4039047568100495e-08 2.313890615101675e-08 3.3644961387409237e-07 1.0000000012803214 0.9998417895682907 1.0000000249451024 1.555507129151017e-08 1.6020221985726e-10 3.4558432082274514e-10 1.4315109589151062e-09 2.909831407827549e-09 -5.280969192233733e-10 1.413443130435734e-08 2.3174294561085636e-08 3.38291305870812e-07 1.0000000008553755 0.9998417892315107 1.0000000150123873 1.555507156252377e-08 1.4900251855324657e-10 3.455834634318339e-10 2.583938428009481e-10 5.562788385857657e-10 -5.280929284940755e-10 1.4081377357680103e-08 2.315218266744839e-08 3.371839398390256e-07
0.822 0.9999999971566386 0.9998417863218082 0.9999999284691806 1.3011674178541626e-08 7.135322557166694e-11 2.080231973085963e-10 -7.57801176150522e-09 -1.521963767417348e-08 -5.397873601940732e-10 1.4416030597176822e-08 2.3434840229035608e-08 3.4725990284657885e-07 1.0000000012094208 0.9998417895222445 1.0000000232871769 1.3011665292796865e-08 1.611908210052737e-10 2.0837547062140242e-10 1.5718844898202341e-09 3.1541803300978972e-09 -5.398119199362921e-10 1.4113214489831673e-08 2.3270769688387636e-08 3.3895266391437516e-07 1.0000000012138777 0.999841789525777 1.0000000233913071 1.3011665495059138e-08 1.6131257432393694e-10 2.0837523173183114e-10 1.5841452619109594e-09 3.178751450191478e-09 -5.398090056555959e-10 1.4113900999140883e-08 2.3271071364179155e-08 3.389672422402859e-07 0.999999999905194 0.9998417884895938 0.9999999927957282 1.3011668234606103e-08 1.2833051383436935e-10 2.0827798821802814e-10 -1.8261408432134981e-09 -3.663446504323078e-09 -5.398035892610435e-10 1.4010614372129458e-08 2.3230769891372896e-08 3.3698155215879015e-07 1.0000000011649561 0.9998417894870016 1.0000000222482193 1.3011666277785628e-08 1.5998836594164777e-10 2.0837362136757716e-10 1.4498164255086838e-09 2.9093758320583562e-09 -5.398120460856193e-10 1.4106488791105442e-08 2.3267819090601895e-08 3.388100948695555e-07 1.000000000729341 0.9998417891418605 1.0000000120658876 1.301166638312965e-08 1.4865660395413688e-10 2.0834079812077797e-10 2.765176369941408e-10 5.559359640208725e-10 -5.398079002862251e-10 1.4052656285134136e-08 2.3244928273002025e-08 3.376953083995883e-07
0.832 0.9999999969819281 0.9998417861926202 0.9999999243573624 1.0707008119655388e-08 7.009164937695409e-11 1.5935709758340105e-10 -7.488082763612711e-09 -1.506409644372888e-08 -5.517889543438375e-10 1.440584002374565e-08 2.3467669609294985e-08 3.4788664738811927e-07 1.0000000011175962 0.9998417894578672 1.000000021114065 1.0706997769950974e-08 1.606310797012675e-10 1.6046743861851866e-10 1.5870147278197646e-09 3.1539623380888404e-09 -5.51813945536936e-10 1.4091758659473385e-08 2.3304495503944866e-08 3.393078007819586e-07 1.0000000011221648 0.9998417894614869 1.0000000212208042 1.0706999008472339e-08 1.607545783458372e-10 1.604678777735093e-10 1.5992903336235794e-09 3.1785577153462207e-09 -5.518108604999571e-10 1.4092457072350679e-08 2.330480687788542e-08 3.3932255098009217e-07 0.9999999997824878 0.9998417884010146 0.9999999899002013 1.0707000968283012e-08 1.274155596059283e-10 1.6015662882509424e-10 -1.8060478932196505e-09 -3.6522223404291795e-09 -5.518054223721883e-10 1.398863709379596e-08 2.3262855807703776e-08 3.3734658849114406e-07 1.0000000010720205 0.9998417894217522 1.0000000200491281 1.0706998965223114e-08 1.5941389456074337e-10 1.6045837686205793e-10 1.464812487899505e-09 2.9089356645453763e-09 -5.5181415857077e-10 1.4084918288902969e-08 2.3301450370166013e-08 3.391635975914849e-07 1.0000000006257344 0.9998417890682424 1.0000000096171577 1.070699928443188e-08 1.479508218882605e-10 1.6035702593060278e-10 2.913324643546401e-10 5.556062321261103e-10 -5.518099952704114e-10 1.4030344448861947e-08 2.327779076308962e-08 3.3804066406440976e-07
0.842 0.9999999968277478 0.9998417860781037 0.9999999207241377 8.621803905418302e-09 6.900843626812515e-11 1.55680505076325e-10 -7.402678262061658e-09 -1.4910114393044598e-08 -5.640846688292969e-10 1.4405117752778077e-08 2.3455154553836324e-08 3.482728749941748e-07 1.0000000010456287 0.9998417894077004 1.0000000194036036 8.621791938509164e-09 1.6024262017789434e-10 1.579681642074581e-10 1.5983611101909977e-09 3.153759554680145e-09 -5.641099038312595e-10 1.4080035387429681e-08 2.3291571031120497e-08 3.394227184175789e-07 1.000000001050309 0.999841789411408 1.0000000195129544 8.621793883033477e-09 1.6036757170861915e-10 1.579698589556976e-10 1.6106515706902915e-09 3.1783793532162806e-09 -5.641069702316546e-10 1.4080745057074483e-08 2.3291891818915853e-08 3.394376516984089e-07 0.9999999996796834 0.9998417883266625 0.9999999874684103 8.621795504750105e-09 1.266728763217684e-10 1.5732486502358146e-10 -1.7897522095560673e-09 -3.6410226345965958e-09 -5.64101384867153e-10 1.3976517104630823e-08 2.3248493890410278e-08 3.374698159700499e-07 1.000000000998941 0.9998417893707126 1.0000000183126603 8.62179346328085e-09 1.590107088398302e-10 1.5794809595182947e-10 1.4760246825172256e-09 2.9085109228517017e-09 -5.641103666647991e-10 1.4073086603446358e-08 2.32884342054881e-08 3.39276776110824e-07 1.0000000005419811 0.9998417890088261 1.0000000076310216 8.621794036870163e-09 1.4741637305157744e-10 1.577395717682924e-10 3.0236412280096335e-10 5.55288961122194e-10 -5.64106120093226e-10 1.4017826683413318e-08 2.3264049096400934e-08 3.3814487915263915e-07
0.852 0.9999999966918844 0.9998417859766846 0.9999999175294411 6.756775785200809e-09 6.844458844101545e-11 1.7134588649506072e-10 -7.3215235029935415e-09 -1.4757677622049077e-08 -5.766807627854025e-10 1.4415610531614428e-08 2.341612037780158e-08 3.4839142267656707e-07 1.0000000009913081 0.9998417893701733 1.000000018115945 6.756762242196673e-09 1.6036686086213776e-10 1.7513331818535048e-10 1.6061918925421659e-09 3.1535724017063928e-09 -5.767068829755282e-10 1.4079815600260502e-08 2.3250801749317304e-08 3.3926730279471485e-07 1.0000000009961003 0.9998417893739687 1.0000000182279112 6.756763783530637e-09 1.6049316773689298e-10 1.7513658630085183e-10 1.6184969478923938e-09 3.178216673404902e-09 -5.767038498223122e-10 1.4080535687179944e-08 2.3251131298601557e-08 3.392824300285828e-07 0.9999999995945706 0.9998417882649664 0.999999985460487 6.756766443120702e-09 1.2644367033720216e-10 1.740646721666366e-10 -1.7769854335632527e-09 -3.6298481754244285e-09 -5.766979018096959e-10 1.3976054927650732e-08 2.3206570755770937e-08 3.3732149204603827e-07 1.000000000943507 0.9998417893323104 1.000000016998967 6.7567636813749446e-09 1.5912010987275986e-10 1.7509917705994012e-10 1.4837212831355832e-09 2.9081015231829005e-09 -5.767075376793481e-10 1.4072766381668238e-08 2.3247580017096396e-08 3.391195177985107e-07 1.000000000475872 0.999841788962041 1.0000000060676268 6.7567645839427914e-09 1.4739441103349183e-10 1.747532031331366e-10 3.098802560179269e-10 5.549842457820915e-10 -5.767028657289077e-10 1.4016889708621591e-08 2.3222547064350648e-08 3.379778979477821e-07
0.862 0.9999999965722348 0.9998417858868671 0.9999999147272911 5.123238261998274e-09 6.824372036650967e-11 1.885594385141669e-10 -7.243325183029773e-09 -1.4606773383094705e-08 -5.89584141491749e-10 1.4436822346666281e-08 2.337166926703865e-08 3.4826309506800857e-07 1.0000000009525365 0.9998417893437916 1.0000000172052987 5.123223152706343e-09 1.608472231011966e-10 1.9401027603612247e-10 1.6117946366163038e-09 3.15340037596134e-09 -5.896110461034404e-10 1.4090656469058095e-08 2.3203506087087572e-08 3.3886259301589626e-07 1.0000000009574403 0.9998417893476752 1.0000000173198833 5.123223629835029e-09 1.609752217321178e-10 1.9401540261441837e-10 1.6241146425184902e-09 3.178069065924845e-09 -5.896080962169914e-10 1.4091386230895197e-08 2.3203843448823333e-08 3.388779244159955e-07 0.9999999995250514 0.9998417882144327 0.9999999838306284 5.1232283246182605e-09 1.2657174963125369e-10 1.924675246951708e-10 -1.7664600459109014e-09 -3.61869966642821e-09 -5.896019339995613e-10 1.39867945452344e-08 2.315842784263136e-08 3.369227035825948e-07 1.0000000009036205 0.9998417893050527 1.0000000160622575 5.123224396841041e-09 1.5958584690553112e-10 1.9396029637579067e-10 1.4891899554624252e-09 2.9077068464914145e-09 -5.896118293344437e-10 1.4083514581732313e-08 2.320020850161459e-08 3.3871286410938134e-07 1.0000000004253091 0.9998417889263919 1.0000000048811788 5.123225556382093e-09 1.477289354690283e-10 1.934611126645266e-10 3.1516933311360995e-10 5.546907478612511e-10 -5.896071139332763e-10 1.4027087062284995e-08 2.3174622429650586e-08 3.3756078319139233e-07
0.872 0.9999999964667107 0.9998417858071619 0.9999999122661546 3.7302819707202315e-09 6.79548545384591e-11 1.9661230515922975e-10 -7.166634216939899e-09 -1.4457388346281675e-08 -6.028020040631761e-10 1.4465658498448112e-08 2.3341557561052687e-08 3.479553677048321e-07 1.0000000009272298 0.9998417893270702 1.0000000166202905 3.7302641180917444e-09 1.6123269985455583e-10 2.0374148671054593e-10 1.6166120522809982e-09 3.153243164312758e-09 -6.02829195314939e-10 1.4109481110984745e-08 2.3169881562554887e-08 3.382780830796908e-07 1.000000000932246 0.9998417893310421 1.0000000167374967 3.730263801759925e-09 1.6136228720276307e-10 2.0374840015473737e-10 1.62894688965213e-09 3.1779364137375087e-09 -6.028265247796586e-10 1.4110220029208296e-08 2.3170225839545018e-08 3.3829362656626944e-07 0.9999999994690434 0.9998417881735769 0.9999999825274558 3.7302702145009305e-09 1.2660572000258486e-10 2.0171736664750348e-10 -1.756733991294015e-09 -3.6075780211227653e-09 -6.028203161014751e-10 1.4005610072572947e-08 2.3124214850687055e-08 3.3634312054046805e-07 1.0000000008771979 0.9998417892874536 1.000000015451158 3.730265087825216e-09 1.5995659072110322e-10 2.0367549969998607e-10 1.4938733257897757e-09 2.9073264734589702e-09 -6.028304431446232e-10 1.4102251956172888e-08 2.316651723099488e-08 3.381263279431691e-07 1.0000000003882086 0.9998417889003951 1.000000004020303 3.730266115601698e-09 1.479685573687586e-10 2.03020330747242e-10 3.1967319137598624e-10 5.544088209526994e-10 -6.028255485290617e-10 1.4045319424284812e-08 2.3140466563610727e-08 3.3696318665772377e-07
0.882 0.99999999637322 0.999841785736077 0.9999999100917739 2.580339816048175e-09 6.729290441236151e-11 1.9342780775948741e-10 -7.090950335639511e-09 -1.4309509925055037e-08 -6.163405860081668e-10 1.4497536017874115e-08 2.3340996436416007e-08 3.4757046884089364e-07 1.000000000913305 0.9998417893185207 1.0000000163067981 2.5803185663818624e-09 1.61238598373375e-10 2.0216143184935105e-10 1.6211376966529565e-09 3.1531002430480514e-09 -6.163683842849026e-10 1.4131620743702257e-08 2.316564015421279e-08 3.3761764883325746e-07 1.0000000009184336 0.9998417893225806 1.0000000164266296 2.580317593596591e-09 1.6136974603580128e-10 2.0216984815512017e-10 1.6334874950554856e-09 3.177818155683098e-09 -6.163656817620185e-10 1.4132368568274937e-08 2.3165990573808094e-08 3.376334070484594e-07 0.9999999994244619 0.9998417881409106 0.9999999814968494 2.5803253747755025e-09 1.2626129126070188e-10 1.9967335807851785e-10 -1.7473136064534553e-09 -3.5964832920002075e-09 -6.163593113794171e-10 1.4027785854938269e-08 2.311956425723764e-08 3.3568753463236665e-07 1.000000000862156 0.9998417892780244 1.0000000151115458 2.5803189134105434e-09 1.5994771241852348e-10 2.0208013665983827e-10 1.4982650728302888e-09 2.9069601289180432e-09 -6.163699138837638e-10 1.4124307018342606e-08 2.3162216938737825e-08 3.374638402711641e-07 1.0000000003624876 0.9998417888825618 1.0000000034308791 2.5803201408150072e-09 1.4782913562762977e-10 2.012741670824054e-10 3.238856238980857e-10 5.541374604114419e-10 -6.163648026621969e-10 1.4066892549918767e-08 2.3135772409369862e-08 3.3628949042464097e-07
0.892 0.9999999962896466 0.999841785672098 0.9999999081499419 1.6757348562627716e-09 6.635628313260602e-11 1.8374662018790405e-10 -7.016902237235411e-09 -1.4163125023633825e-08 -6.302066790972592e-10 1.4527856827972651e-08 2.337849355870151e-08 3.4722217179215505e-07 1.0000000009086512 0.9998417893166334 1.000000016210741 1.6757093991720536e-09 1.6096283805424441e-10 1.9399271921717254e-10 1.624735251753034e-09 3.1529712579575314e-09 -6.302350023278753e-10 1.4152342459144769e-08 2.319968232242546e-08 3.3699673797880124e-07 1.000000000913892 0.9998417893207819 1.0000000163332001 1.6757085895855444e-09 1.610956640040933e-10 1.940024591898633e-10 1.6370997668113886e-09 3.1777137668414756e-09 -6.302327089112323e-10 1.4153099142861328e-08 2.320003822555467e-08 3.370127065141158e-07 0.999999999389197 0.9998417881149237 0.9999999806847324 1.6757169830693466e-09 1.2563621297420719e-10 1.91063268900885e-10 -1.738835119685177e-09 -3.585416763059154e-09 -6.302257411731601e-10 1.4048553787906724e-08 2.3153306010431655e-08 3.350726277408698e-07 1.000000000856384 0.9998417892752562 1.000000014989341 1.6757092521780577e-09 1.5965733620650565e-10 1.9389701094429015e-10 1.501728636787554e-09 2.9066075926462417e-09 -6.302366519991517e-10 1.4144944325592714e-08 2.3196206698237046e-08 3.3684092103690385e-07 1.0000000003460343 0.9998417888713816 1.0000000030588292 1.6757110555907848e-09 1.4740821851992838e-10 1.9294721608463618e-10 3.2716990086363667e-10 5.538767881155119e-10 -6.30231543807589e-10 1.4087051380944611e-08 2.3169421695100044e-08 3.3565581025796417e-07
0.902 0.9999999962137744 0.9998417856136395 0.9999999063866565 1.0266012643525902e-09 6.542698379599668e-11 1.7383192382948712e-10 -6.9453456378295565e-09 -1.4018220965556763e-08 -6.444071848945622e-10 1.4552812828360688e-08 2.345526846555871e-08 3.4700668847529855e-07 1.0000000009110592 0.999841789319826 1.0000000162782452 1.026572117115565e-09 1.60687875049165e-10 1.8552620024657872e-10 1.6265411139205307e-09 3.1528561571262088e-09 -6.444359703266704e-10 1.4167765544364601e-08 2.327346566250577e-08 3.365149886988905e-07 1.0000000009164127 0.9998417893240634 1.0000000164033358 1.0265716591102685e-09 1.6082224040606097e-10 1.8553735975054051e-10 1.6389203004448772e-09 3.1776229412653956e-09 -6.444334566608171e-10 1.4168531317328781e-08 2.327382654581492e-08 3.3653115897914545e-07 0.9999999993610376 0.9998417880940349 0.9999999800372351 1.0265802726135472e-09 1.2501306995774626e-10 1.821705994113547e-10 -1.7321619830722171e-09 -3.574378928493364e-09 -6.444262994660447e-10 1.4063989595351557e-08 2.322684090136619e-08 3.3459851303673296e-07 1.0000000008576728 0.9998417892775665 1.0000000150306705 1.0265716146103383e-09 1.59367718992043e-10 1.8541681325012086e-10 1.5034003164907276e-09 2.906268401231793e-09 -6.444376133565958e-10 1.4160280594228335e-08 2.3269942531878752e-08 3.363572531621797e-07 1.0000000003366407 0.9998417888652733 1.0000000028502813 1.0265739183790562e-09 1.469881010515269e-10 1.843277912378028e-10 3.2866299676048083e-10 5.536257499377343e-10 -6.444326035172229e-10 1.4101891256828997e-08 2.3242853987596752e-08 3.351621607212953e-07
0.912 0.9999999961432288 0.9998417855590003 0.9999999047462983 6.476859696870842e-10 6.466788215108193e-11 1.6692576003734844e-10 -6.876345016650118e-09 -1.3874784862587414e-08 -6.589483846229687e-10 1.4569828967661563e-08 2.3566344942746494e-08 3.4698222496885685e-07 1.0000000009181624 0.9998417893264014 1.00000001645383 6.47653928965759e-10 1.605764759571413e-10 1.8004175036175366e-10 1.6264835637371272e-09 3.1527540614262564e-09 -6.589777336189302e-10 1.4175318753182881e-08 2.3382126659912035e-08 3.362352802905989e-07 1.0000000009236285 0.9998417893307275 1.0000000165815546 6.476539796094738e-10 1.6071230212009401e-10 1.8005438542029668e-10 1.638877412769554e-09 3.177545610170738e-09 -6.589753593355429e-10 1.4176094090814534e-08 2.3382492175251536e-08 3.3625164409976417e-07 0.9999999993376186 0.9998417880765463 0.9999999794988752 6.476629657454778e-10 1.2455427329565359e-10 1.7626443746649374e-10 -1.7273651639104202e-09 -3.5633706770814074e-09 -6.589680615375391e-10 1.4071472748031562e-08 2.3335252874876662e-08 3.3432751828262477e-07 1.000000000863655 0.9998417892832583 1.0000000151800528 6.476531191276714e-10 1.5924156079195568e-10 1.7991882975584342e-10 1.5032087199121105e-09 2.905941945215705e-09 -6.589794013906249e-10 1.4167742040615354e-08 2.3378558966215425e-08 3.3607571715169773e-07 1.000000000331939 0.9998417888625398 1.000000002749756 6.476564393349473e-10 1.467314092421476e-10 1.7869148277702555e-10 3.2829310769748043e-10 5.533838800626204e-10 -6.589743704268521e-10 1.4108816864391794e-08 2.3351184814580277e-08 3.3487135485833646e-07
0.922 0.9999999960755139 0.9998417855063916 0.9999999031709507 5.462799294728895e-10 6.404512107397833e-11 1.6269992331922953e-10 -6.809055329420956e-09 -1.3732804215667276e-08 -6.738371188238905e-10 1.4578030651081572e-08 2.3702612409640432e-08 3.471654064751388e-07 1.0000000009274703 0.9998417893345751 1.000000016679725 5.46247208522788e-10 1.6059519891040514e-10 1.7723478915789648e-10 1.6254005759969592e-09 3.152664956349149e-09 -6.73867127322963e-10 1.4174117288158992e-08 2.3516549135651926e-08 3.361772231980643e-07 1.0000000009330494 0.9998417893389903 1.0000000168100862 5.462470562328289e-10 1.6073259409438948e-10 1.7724870638684006e-10 1.6378092012456797e-09 3.1774812805538173e-09 -6.738647988958171e-10 1.4174902733633521e-08 2.3516919165709878e-08 3.361937733764341e-07 0.9999999993164483 0.9998417880606743 0.9999999790118804 5.462563247993379e-10 1.2422636908070244e-10 1.7303359975853851e-10 -1.7236073794007998e-09 -3.552392605564715e-09 -6.738570763179708e-10 1.4070101033649051e-08 2.3469387477123542e-08 3.3427856480872454e-07 1.0000000008718413 0.9998417892905461 1.0000000153797173 5.462464650115554e-10 1.5924562884966098e-10 1.770979365175002e-10 1.5019917788720722e-09 2.9056280738034066e-09 -6.738689061169443e-10 1.4166442847170512e-08 2.3512937861214165e-08 3.3601590792801225e-07 1.0000000003294396 0.999841788861396 1.0000000026994824 5.462503419353789e-10 1.4660494607769094e-10 1.757317231386967e-10 3.2689812476840085e-10 5.531507959325515e-10 -6.738635076893403e-10 1.4106934237561614e-08 2.348527928249595e-08 3.348028046492305e-07
0.932 0.9999999960081147 0.9998417854540111 0.9999999016017618 7.214995549693417e-10 6.344977606681746e-11 1.5965180282407693e-10 -6.742511040490259e-09 -1.359226662951486e-08 -6.890799625150945e-10 1.4578423423392334e-08 2.3852942622097177e-08 3.475382133385043e-07 1.0000000009364742 0.9998417893425466 1.0000000168972265 7.214694170831044e-10 1.6063493228856704e-10 1.7560592776143538e-10 1.624251002164e-09 3.1525883839687274e-09 -6.891109641558605e-10 1.4165097822082493e-08 2.3665471911399654e-08 3.3632234545303093e-07 1.0000000009421661 0.999841789347051 1.0000000170302283 7.214687995151292e-10 1.6077384746244078e-10 1.7562113026413203e-10 1.6366746720723404e-09 3.1774291209789998e-09 -6.891087027085097e-10 1.416589385523828e-08 2.366584644316226e-08 3.363390748024803e-07 0.9999999992950184 0.9998417880446181 0.9999999785175439 7.21477750028763e-10 1.2392080633568073e-10 1.709778928076254e-10 -1.7199293668694243e-09 -3.5414450856524233e-09 -6.891004117566979e-10 1.4060845093608797e-08 2.3617977164158035e-08 3.3443310222030505e-07 1.0000000008797216 0.9998417892976312 1.0000000155709614 7.214687024303733e-10 1.5927056859389405e-10 1.7545475446091775e-10 1.5007084267843843e-09 2.905325948844671e-09 -6.891124068784548e-10 1.4157321032545769e-08 2.3661816920016944e-08 3.3615934900917753e-07 1.0000000003266336 0.9998417888600424 1.0000000026407576 7.214724745456596e-10 1.4649975304227864e-10 1.7394842631425828e-10 3.2543723578643535e-10 5.529254585591619e-10 -6.891073312679972e-10 1.4097193561449998e-08 2.363386775908867e-08 3.349379969659551e-07
0.942 0.9999999959384778 0.999841785400029 0.9999998999784524 1.1886418425815811e-09 6.278394151661685e-11 1.5707367804800318e-10 -6.67641194417587e-09 -1.3453159313658085e-08 -7.046838562815735e-10 1.4573159320671203e-08 2.400597415886551e-08 3.48057878618866e-07 1.0000000009426266 0.9998417893484901 1.0000000170462044 1.1886214169250935e-09 1.6059814750755869e-10 1.7443916131415228e-10 1.623329332673991e-09 3.1525238579355462e-09 -7.047156338594686e-10 1.4150360168141524e-08 2.3817315939650794e-08 3.366256113344936e-07 1.0000000009484316 0.9998417893530837 1.00000001718185 1.1886204522518128e-09 1.6073833295732722e-10 1.744558053628447e-10 1.635768015256041e-09 3.1773884967191294e-09 -7.047134321461315e-10 1.415116713208336e-08 2.3817694984562173e-08 3.366425118361057e-07 0.9999999992707813 0.9998417880265522 0.9999999779557309 1.1886266321534377e-09 1.2353935710960498e-10 1.6938382411141236e-10 -1.7160369314362153e-09 -3.5305292776047822e-09 -7.047048690743796e-10 1.4045854365428905e-08 2.3769462579860354e-08 3.3474624623844877e-07 1.0000000008847496 0.9998417893026861 1.0000000156936537 1.1886209851822797e-09 1.5921895458138673e-10 1.742736310797252e-10 1.4996529066910915e-09 2.9050352825753886e-09 -7.047172322515872e-10 1.4142478628379148e-08 2.381361681690088e-08 3.364610011043568e-07 1.0000000003209728 0.9998417888566523 1.000000002513451 1.1886233843168244e-09 1.463181883090466e-10 1.7262653761641707e-10 3.242042875185332e-10 5.527078262775916e-10 -7.047119708175276e-10 1.4081716633899601e-08 2.3785371995142323e-08 3.352318880947092e-07
0.952 0.9999999958637172 0.9998417853423781 0.9999998982326328 2.0101552141373055e-09 6.196872629303372e-11 1.5495548879899395e-10 -6.611121765619205e-09 -1.3315470108120847e-08 -7.206554890362564e-10 1.456463673391583e-08 2.4151860187806403e-08 3.486601033883659e-07 1.000000000943047 0.9998417893503408 1.0000000170584162 2.010160066027103e-09 1.604054361079069e-10 1.7371475712617636e-10 1.6222650848284812e-09 3.152470155230174e-09 -7.206877300054132e-10 1.413235655592813e-08 2.3962022207091787e-08 3.370209592819663e-07 1.0000000009489654 0.9998417893550241 1.0000000171967078 2.0101595335776283e-09 1.6054731443996286e-10 1.7373242146621218e-10 1.634718409727946e-09 3.177359901322502e-09 -7.206857533411953e-10 1.413317462233975e-08 2.3962405855124656e-08 3.3703802607375533e-07 0.999999999240856 0.9998417880044127 0.9999999772581945 2.0101583299921466e-09 1.2300320093177083e-10 1.6823418566812994e-10 -1.7123007103997268e-09 -3.519645612831343e-09 -7.206769380666414e-10 1.4027600532646433e-08 2.3913804572130732e-08 3.35151487955904e-07 1.0000000008840446 0.9998417893036466 1.0000000156795514 2.010160078619676e-09 1.5901177141659196e-10 1.735346673867847e-10 1.4984547115478146e-09 2.904755851121729e-09 -7.206895649247463e-10 1.4124369142281338e-08 2.395827835106528e-08 3.368547699138482e-07 1.000000000309578 0.9998417888491619 1.0000000022493187 2.0101594415637796e-09 1.4598104865285476e-10 1.7174735882895294e-10 3.2282916627207765e-10 5.524973289285953e-10 -7.206843764910114e-10 1.406296728063119e-08 2.3929734028965917e-08 3.3561813218328293e-07
0.962 0.9999999957801624 0.9998417852784331 0.999999896277164 3.2947988055710464e-09 6.101918541391309e-11 1.530392119854818e-10 -6.547003069388283e-09 -1.3179186720192925e-08 -7.370017335710372e-10 1.4555207679112256e-08 2.4283884713585947e-08 3.492592335357214e-07 1.0000000009340713 0.9998417893454761 1.0000000168468641 3.2948651718193705e-09 1.6007268007290697e-10 1.7317069804128227e-10 1.6206887813736962e-09 3.1524280017352556e-09 -7.370351613440038e-10 1.4113566107549695e-08 2.409272356218907e-08 3.374213401150544e-07 1.000000000940103 0.9998417893502486 1.000000016987805 3.2948652126395753e-09 1.6021607041257219e-10 1.7318963333848917e-10 1.633156900975995e-09 3.177342645164961e-09 -7.370327104350027e-10 1.4114395363676173e-08 2.4093111939268024e-08 3.374385752155064e-07 0.9999999992015789 0.9998417879755767 0.9999999763379347 3.2948461922981748e-09 1.22327735977762e-10 1.672685333616174e-10 -1.709089707396155e-09 -3.508794954168996e-09 -7.370239585229339e-10 1.4008557872122307e-08 2.4044144585507134e-08 3.355606953708382e-07 1.0000000008739423 0.9998417892978908 1.0000000154416582 3.2948649163931426e-09 1.5866408660898489e-10 1.729765801369524e-10 1.4967444592294905e-09 2.9044871452707178e-09 -7.370365660614717e-10 1.41054722133182e-08 2.4088933972214405e-08 3.3725354258854016e-07 1.0000000002887843 0.9998417888349482 1.0000000017613635 3.2948584262289776e-09 1.45503767326194e-10 1.7105000517333892e-10 3.209422531522078e-10 5.522929051825629e-10 -7.370313148835287e-10 1.4043427717954161e-08 2.4060084717312262e-08 3.360090946726979e-07
0.972 0.9999999956831312 0.9998417852048459 0.999999894000647 5.149871622976464e-09 6.018509166243863e-11 1.5075755076034457e-10 -6.4838564327046875e-09 -1.3044296738901852e-08 -7.537294738851409e-10 1.4546639718806832e-08 2.4399060683268108e-08 3.497531397872054e-07 1.0000000009110237 0.9998417893305509 1.0000000163002838 5.1500775938023606e-09 1.5984919927040398e-10 1.7224156961412105e-10 1.618793611088341e-09 3.152396346958545e-09 -7.537635478576363e-10 1.4095822066959503e-08 2.4206327137676878e-08 3.3772188737789094e-07 1.000000000917169 0.9998417893354138 1.0000000164438765 5.15007828244101e-09 1.5999443132931837e-10 1.7226153244041966e-10 1.6312766010789412e-09 3.177335517852821e-09 -7.537614499115307e-10 1.4096662484377043e-08 2.420672037383512e-08 3.377393007240052e-07 0.9999999991482734 0.9998417879367003 0.9999999750836857 5.150019658464207e-09 1.2176260118375884e-10 1.6592068010300525e-10 -1.7062112136132943e-09 -3.4979777806841305e-09 -7.537522370334965e-10 1.3990568536738874e-08 2.4157401110698803e-08 3.3586797779404487e-07 1.0000000008497667 0.999841789282073 1.0000000148687087 5.150076081445316e-09 1.584260167219397e-10 1.7203328580633543e-10 1.494715288348361e-09 2.904228065055567e-09 -7.537652005529171e-10 1.4087622007696645e-08 2.420249075605355e-08 3.375523829378936e-07 1.0000000002539158 0.9998417888106669 1.0000000009383225 5.1500568309554325e-09 1.4513617423850823e-10 1.69968248730007e-10 3.1873663449621075e-10 5.520942473065437e-10 -7.537598812003309e-10 1.4024938568521382e-08 2.4173332470832976e-08 3.362992887435084e-07
0.982 0.9999999955672395 0.9998417851177687 0.9999998912748792 7.614732384881929e-09 5.989977724571117e-11 1.4799947463438456e-10 -6.421008844535099e-09 -1.2910788394681716e-08 -7.708454417592976e-10 1.4539057771203268e-08 2.4497386101675203e-08 3.5002128412768165e-07 1.000000000868523 0.9998417893017195 1.0000000152905941 7.615238774608803e-09 1.6016890953123262e-10 1.7081792695084845e-10 1.6172454144388143e-09 3.1523745193391685e-09 -7.708801208894008e-10 1.4079179643908758e-08 2.43027418943493e-08 3.377973111651025e-07 1.0000000008747818 0.9998417893066722 1.000000015436842 7.615239702526838e-09 1.6031554111724044e-10 1.708389478699572e-10 1.6297431911428043e-09 3.177338234598695e-09 -7.708780386255682e-10 1.4080031050497382e-08 2.4303140022079486e-08 3.378149202145394e-07 0.9999999990755597 0.9998417878839372 0.9999999733673683 7.615096781440238e-09 1.217412334958175e-10 1.6408080007663737e-10 -1.7029989280053263e-09 -3.4871946885193966e-09 -7.70868901788329e-10 1.3973716932617014e-08 2.4253509250337308e-08 3.359473545601077e-07 1.000000000806137 0.9998417892523475 1.0000000138326226 7.615234087382039e-09 1.5873077024337535e-10 1.7059524268045148e-10 1.4930332544687175e-09 2.903978640059808e-09 -7.708820155352505e-10 1.4070874843607272e-08 2.4298858502042062e-08 3.3762593498627093e-07 1.000000000199592 0.9998417887724719 0.999999999652116 7.615187947522758e-09 1.453115460020315e-10 1.6839244974288428e-10 3.1687870040940234e-10 5.519011399120013e-10 -7.708765429293315e-10 1.4007566557475558e-08 2.4269395400730997e-08 3.363628730343509e-07
0.992 0.9999999954272321 0.9998417850134478 0.9999998879750034 1.0614114705527072e-08 6.040904931199708e-11 1.4538260742818175e-10 -6.357871088479113e-09 -1.2778649424999445e-08 -7.883570031046876e-10 1.4529880062222455e-08 2.458033283231074e-08 3.4992246335192206e-07 1.0000000008013197 0.9998417892552296 1.0000000136930336 1.0615241786888973e-08 1.6127691186734428e-10 1.695189945723497e-10 1.616627612387462e-09 3.1523622624839003e-09 -7.88391836035686e-10 1.4060890345076642e-08 2.4383378855105147e-08 3.3750069580382355e-07 1.0000000008076921 0.9998417892602721 1.0000000138419394 1.0615243022054045e-08 1.614250946390792e-10 1.6954142827881884e-10 1.6291402217615793e-09 3.1773506186302467e-09 -7.88390306464956e-10 1.4061752589887511e-08 2.4383781765768588e-08 3.3751852668035933e-07 0.9999999989781871 0.9998417878135369 0.999999971064229 1.0614925251498293e-08 1.2250946842868617e-10 1.6236767069587002e-10 -1.6988694724294665e-09 -3.4764466774752947e-09 -7.883807852972126e-10 1.3955266591076667e-08 2.4333909877173803e-08 3.3565114147490583e-07 1.000000000737803 0.9998417892049619 1.0000000122086379 1.0615231069147869e-08 1.5982434239796182e-10 1.6928208398991868e-10 1.4922815230942394e-09 2.9037384442880698e-09 -7.883943527645892e-10 1.405248182333646e-08 2.4379449368772804e-08 3.3732720500074654e-07 1.0000000001205624 0.9998417887166113 0.9999999977779855 1.0615128210568707e-08 1.4627558974588245e-10 1.6694193925597886e-10 3.159511124795791e-10 5.517124371824192e-10 -7.883887510443048e-10 1.3988561935002543e-08 2.4349696557005493e-08 3.3605228820376075e-07
1.002 0.9999999952591309 0.9998417848890431 0.9999998840067711 1.393571142084337e-08 6.139509015550814e-11 1.435168574918913e-10 -6.294361872104313e-09 -1.2647867859368087e-08 -8.062705539820542e-10 1.4513357521040115e-08 2.4649453883754353e-08 3.493141478505739e-07 1.0000000007054366 0.9998417891882404 1.000000011413399 1.3938076900091594e-08 1.6285623937184323e-10 1.6895402448783258e-10 1.6170148323549137e-09 3.1523587394455452e-09 -8.063066925511333e-10 1.403497817186602e-08 2.4449783998437384e-08 3.3668402364095883e-07 1.0000000007119227 0.9998417891933736 1.0000000115649659 1.3938079054440575e-08 1.6300584047381533e-10 1.6897796553240498e-10 1.6295420784810246e-09 3.1773723169366426e-09 -8.063051189377953e-10 1.4035851446343467e-08 2.4450191556405387e-08 3.3670211193693615e-07 0.9999999988521808 0.9998417877226593 0.9999999680800894 1.3937410860478258e-08 1.2374987016809448e-10 1.6139096717510038e-10 -1.6937482987943724e-09 -3.4657341144118597e-09 -8.062954234054767e-10 1.3929206911295487e-08 2.4400162256150184e-08 3.348302979602785e-07 1.0000000006407885 0.9998417891370761 1.0000000099025537 1.3938054415890778e-08 1.6138892376002552e-10 1.6870334616983737e-10 1.4925346882106442e-09 2.9035065189802557e-09 -8.063091416967168e-10 1.4026463712839037e-08 2.4445810006317964e-08 3.3650808353808453e-07 1.000000000012852 0.9998417886402453 0.9999999952217391 1.3937838455991098e-08 1.4771099400891509e-10 1.6622638707826343e-10 3.1602879711757844e-10 5.515274476451597e-10 -8.063034754340228e-10 1.3961921507032193e-08 2.4415787999044408e-08 3.352187446046209e-07
1.012 0.9999999950615759 0.999841784743585 0.9999998793380689 1.7208195130577934e-08 6.207093826363271e-11 1.422132018571488e-10 -6.230840759631498e-09 -1.2518431648881334e-08 -8.24593785789751e-10 1.448205100395398e-08 2.4706017141020717e-08 3.4809176291799544e-07 1.0000000005795113 0.9998417890997802 1.0000000084195337 1.721294963471905e-08 1.641193750179101e-10 1.6893352165003768e-10 1.6180410517878312e-09 3.1523642157086596e-09 -8.24630718335994e-10 1.3993722772408306e-08 2.4503268661158744e-08 3.3523775567344624e-07 1.0000000005861116 0.9998417891050038 1.0000000085737644 1.7212953938454257e-08 1.6427051580689583e-10 1.6895927331333973e-10 1.6305833132014709e-09 3.177402184918488e-09 -8.246294904397198e-10 1.3994607772076217e-08 2.45036807207854e-08 3.3525614415340517e-07 0.9999999986961803 0.9998417876103344 0.9999999643828383 1.721160904544404e-08 1.2467460733470842e-10 1.609610107795437e-10 -1.6880008694243101e-09 -3.4550578132995344e-09 -8.246194781667582e-10 1.3887757302367257e-08 2.4453570491642537e-08 3.333745238734002e-07 1.0000000005137306 0.9998417890477176 1.0000000068822135 1.7212904983709832e-08 1.6263722079560298e-10 1.6866923183645243e-10 1.4934273096118803e-09 2.9032822848436634e-09 -8.246331089486488e-10 1.3985095124659374e-08 2.4499251584749278e-08 3.3505895507011543e-07 0.9999999998750979 0.999841788542402 0.9999999919512367 1.721247098389549e-08 1.4883032347950143e-10 1.6605571375109072e-10 3.167461508755132e-10 5.513456674418069e-10 -8.246275464729582e-10 1.3919882161972628e-08 2.4468979091737962e-08 3.337520746716527e-07
1.022 0.9999999948373826 0.9998417845790887 0.9999998740356472 1.9877684849012096e-08 6.176071543479607e-11 1.406909290300448e-10 -6.167718296413204e-09 -1.239032901376009e-08 -8.433342353543966e-10 1.4430580264673818e-08 2.475187899611205e-08 3.462477956788519e-07 1.0000000004263514 0.9998417889918564 1.0000000047779904 1.988689718353812e-08 1.643897334427659e-10 1.6867659885763145e-10 1.619289948083892e-09 3.152376923962806e-09 -8.433718074089175e-10 1.3931490851605325e-08 2.4545761931047965e-08 3.3315131465189386e-07 1.000000000433066 0.9998417889971705 1.0000000049348874 1.988690572850819e-08 1.6454252800627142e-10 1.687041262542512e-10 1.6318468493826318e-09 3.1774401658056482e-09 -8.433705704713827e-10 1.3932388737080351e-08 2.4546178451316172e-08 3.3317004705704e-07 0.9999999985129967 0.9998417874785727 0.99999996003912 1.9884297781901944e-08 1.24608052185838e-10 1.6029712076811156e-10 -1.6820442998947703e-09 -3.4444183896404432e-09 -8.433602474840013e-10 1.3825244582153985e-08 2.4496047816310978e-08 3.3127342330884235e-07 1.0000000003594374 0.9998417889388944 1.000000003214174 1.9886811899388127e-08 1.6289304391346498e-10 1.683988255298408e-10 1.4945421975024838e-09 2.9030660224437468e-09 -8.433745431444055e-10 1.392273897768473e-08 2.4541702764983483e-08 3.32969226888968e-07 0.9999999997101098 0.9998417884250906 0.9999999880330647 1.9885970742421116e-08 1.4895723379010614e-10 1.6564957592588545e-10 3.1768630489834405e-10 5.511665830710648e-10 -8.43368647034751e-10 1.3856778500271415e-08 2.451119404677118e-08 3.3164161999084863e-07
1.032 0.9999999945951472 0.9998417844016996 0.9999998683034181 2.1226690765058736e-08 6.040696876103224e-11 1.3851945687014763e-10 -6.10515991700423e-09 -1.2263548175418738e-08 -8.624984475702581e-10 1.4360266283883553e-08 2.4790904692229447e-08 3.4395157444243035e-07 1.0000000002545337 0.9998417888705989 1.0000000006922212 2.1243948260596117e-08 1.636100396808528e-10 1.6775375919144172e-10 1.6205895589375396e-09 3.1523971954150064e-09 -8.625371273595481e-10 1.384958620379143e-08 2.45812270306616e-08 3.3059695124778314e-07 1.0000000002613627 0.9998417888760037 1.0000000008517866 2.1243964264443554e-08 1.6376424386880102e-10 1.677830250969496e-10 1.633161546424491e-09 3.1774856079280723e-09 -8.625356858825868e-10 1.3850498131939071e-08 2.4581647975595136e-08 3.3061606132782815e-07 0.9999999983112138 0.9998417873335098 0.9999999552525506 2.123907636367568e-08 1.2349255126363788e-10 1.5896960868524955e-10 -1.6760498058634147e-09 -3.433816708099922e-09 -8.625251813076382e-10 1.374298048008104e-08 2.4531543164312878e-08 3.2870075047561635e-07 1.0000000001864855 0.9998417888167362 0.9999999991018924 2.1243789608748077e-08 1.6209865787227838e-10 1.674623602341302e-10 1.4957080132594874e-09 2.902856820636967e-09 -8.625398027756268e-10 1.3840699071852508e-08 2.4577126624469068e-08 3.3041124366720554e-07 0.9999999995264665 0.9998417882944423 0.999999983670735 2.1242213483273153e-08 1.4803428597908206e-10 1.6457819048022205e-10 3.186776602863418e-10 5.509901239158303e-10 -8.62533966389653e-10 1.3773916352667231e-08 2.454639313775233e-08 3.290604830071933e-07
1.042 0.9999999943502775 0.9998417842224281 0.9999998625075811 2.048309236347515e-08 5.848572703492221e-11 1.3610118479819024e-10 -6.043095929904317e-09 -1.2138077384858324e-08 -8.820940892736244e-10 1.42824120708252e-08 2.4829755574971053e-08 3.416021026147559e-07 1.0000000000794296 0.9998417887469916 0.9999999965275501 2.0514392672193293e-08 1.6225558561487723e-10 1.66569023175538e-10 1.6220035946285764e-09 3.1524245708674445e-09 -8.821336354661733e-10 1.3759737542705458e-08 2.4616456875571817e-08 3.2798643835919757e-07 1.000000000086372 0.9998417887524869 0.999999996689785 2.05144218208411e-08 1.6241133618443197e-10 1.6659957708255504e-10 1.6345904273584036e-09 3.1775380062041672e-09 -8.821326042770115e-10 1.3760664065151306e-08 2.4616882111294362e-08 3.2800593454919425e-07 0.9999999981062141 0.9998417871861384 0.9999999503887358 2.0505551813052372e-08 1.2180361657593353e-10 1.5738197921678942e-10 -1.6699542894991753e-09 -3.4232528194009495e-09 -8.821216731307467e-10 1.3652758253810958e-08 2.4566838108340747e-08 3.2607132638144175e-07 1.0000000000102467 0.9998417886922281 0.9999999949107016 2.0514105669326588e-08 1.607293505463431e-10 1.6626386657913608e-10 1.4969881396907455e-09 2.9026541266717798e-09 -8.821364496513466e-10 1.3750710183487325e-08 2.4612316278599357e-08 3.277970215572232e-07 0.9999999993395433 0.9998417881614449 0.9999999792296718 2.0511245771128266e-08 1.465365320252326e-10 1.632451977089484e-10 3.197837210906838e-10 5.508149763556316e-10 -8.821310253801462e-10 1.3683074977344152e-08 2.4581369435048905e-08 3.264225293020205e-07
1.052 0.9999999941246577 0.9998417840569126 0.9999998571689876 1.700903402317183e-08 5.6462962766804566e-11 1.341158318357143e-10 -5.981422260164247e-09 -1.2013905218304702e-08 -9.021291030105637e-10 1.4216518446572e-08 2.4876699560048634e-08 3.397581652154079e-07 0.9999999999228577 0.9998417886366253 0.9999999928033024 1.7064044197219903e-08 1.607916649513008e-10 1.6580311648663858e-10 1.623629966941411e-09 3.1524581524284488e-09 -9.021696092009606e-10 1.3682298547304063e-08 2.4659869790972365e-08 3.258992556577346e-07 0.9999999999299151 0.9998417886422114 0.9999999929682059 1.7064095399704826e-08 1.6094898770601495e-10 1.6583471303167027e-10 1.6362314787438921e-09 3.1775968730759904e-09 -9.021683185383845e-10 1.3683239046845004e-08 2.4660299119114815e-08 3.2591910775506855e-07 0.9999999979198378 0.9998417870520634 0.9999999459674663 1.7048497806389568e-08 1.2000701219343395e-10 1.562146340291972e-10 -1.663659235051676e-09 -3.4127279339727948e-09 -9.021571858587969e-10 1.3575041374236023e-08 2.4610342016444268e-08 3.2396909794732336e-07 0.9999999998525408 0.9998417885809598 0.9999999911599428 1.706354011531444e-08 1.5925082224942803e-10 1.6548412198669622e-10 1.4984805225022325e-09 2.902457186912365e-09 -9.021722170143183e-10 1.3673137396755052e-08 2.465569055214626e-08 3.257064178394383e-07 0.9999999991711678 0.9998417880416939 0.9999999752293682 1.705851046962138e-08 1.4492965839233449e-10 1.6233091640075327e-10 3.211024065233207e-10 5.506405641158674e-10 -9.021663504736808e-10 1.3604702151231963e-08 2.4624543688219776e-08 3.243104470955767e-07
1.062 0.9999999939445277 0.9998417839239031 0.9999998529125091 1.0498571286228613e-08 5.443327522710922e-11 1.326445838603841e-10 -5.920152255913683e-09 -1.1891019839863814e-08 -9.226106387545084e-10 1.4180203750041819e-08 2.4937961015631135e-08 3.388778119892073e-07 0.9999999998109543 0.9998417885581741 0.9999999901418616 1.0592302975863084e-08 1.5931258109993882e-10 1.6553710306073725e-10 1.6254492481581783e-09 3.152497842293244e-09 -9.226521852674974e-10 1.3635805096693782e-08 2.4717823939845183e-08 3.2481174872111096e-07 0.9999999998181256 0.9998417885638508 0.9999999903094312 1.0592390281477398e-08 1.59471503642663e-10 1.6556979056928418e-10 1.6380655837876837e-09 3.177661468128475e-09 -9.226512089851208e-10 1.3636757855382992e-08 2.4718257155216696e-08 3.24831889941245e-07 0.9999999977782509 0.9998417869499815 0.9999999426118641 1.0565796686314126e-08 1.1819664773808494e-10 1.5554892806614984e-10 -1.657184061962568e-09 -3.402242668539577e-09 -9.22639609233517e-10 1.3528445515703516e-08 2.4668401637474314e-08 3.2287467247709e-07 0.9999999997395049 0.9998417885016077 0.9999999884720225 1.0591444101849218e-08 1.577571061949846e-10 1.6520392431798573e-10 1.5001660471163015e-09 2.902265521598729e-09 -9.226549149746756e-10 1.3626527059986986e-08 2.4713607929771287e-08 3.2461613551188897e-07 0.9999999990474854 0.9998417879538715 0.9999999722924715 1.0582867614417054e-08 1.4330878095107385e-10 1.619165295837622e-10 3.2261433632606814e-10 5.504671918659798e-10 -9.226491702860111e-10 1.3557417504840265e-08 2.4682274582872025e-08 3.2320361947824357e-07
1.072 0.9999999938368446 0.9998417838426612 0.9999998503799745 1.1113807933823088e-09 5.231654711318365e-11 1.310508482081353e-10 -5.859414630376644e-09 -1.17694098462881e-08 -9.43546952095266e-10 1.417297910352119e-08 2.5013033686517488e-08 3.3893608049199253e-07 0.9999999997705155 0.9998417885307823 0.9999999891812019 1.2662687909937365e-09 1.5773878249563685e-10 1.651337024539957e-10 1.6273265125970913e-09 3.1525424209974156e-09 -9.435894752271795e-10 1.3620179931837245e-08 2.4789921309002205e-08 3.2470070578278175e-07 0.9999999997778005 0.9998417885365497 0.99999998935143 1.2664125037432104e-09 1.5789923586274072e-10 1.651674364896671e-10 1.6399578987241704e-09 3.1777312422447176e-09 -9.435883661856012e-10 1.3621143550958363e-08 2.479035832782623e-08 3.2472106584598825e-07 0.9999999977082963 0.9998417868990719 0.9999999409610287 1.2224380149316183e-09 1.1629325096223321e-10 1.5474778193005173e-10 -1.650663801638284e-09 -3.391797243357052e-09 -9.43576406108858e-10 1.3512777887039734e-08 2.4740585573095146e-08 3.2276518430506153e-07 0.9999999996979355 0.9998417884733166 0.9999999874849522 1.2648481084951243e-09 1.561686158967473e-10 1.6478620447488931e-10 1.5019096923643795e-09 2.902078619628985e-09 -9.43592076998037e-10 1.3610798729713888e-08 2.4785669298891343e-08 3.245030016965656e-07 0.9999999989953089 0.9998417879171345 0.9999999710573577 1.250664163532931e-09 1.41593151795056e-10 1.613649863632295e-10 3.2418470038982423e-10 5.502930289046382e-10 -9.435863968496133e-10 1.35411064676233e-08 2.4754152181680577e-08 3.2307913930710615e-07
1.082 0.9999999938248306 0.9998417838297797 0.9999998501240229 -1.0481276146101295e-08 5.031225107231707e-11 1.2874869046072704e-10 -5.79936558385272e-09 -1.1649063913359853e-08 -9.649458123218342e-10 1.4163497115015924e-08 2.5091835397597154e-08 3.391416285294555e-07 0.9999999998245227 0.9998417885708712 0.999999990468261 -1.0233000058953248e-08 1.5627049618286758e-10 1.6400647737794119e-10 1.6291002631593634e-09 3.152591966961341e-09 -9.64989483247747e-10 1.360360687401085e-08 2.486621032233308e-08 3.2475251013773194e-07 0.9999999998319214 0.9998417885767291 0.9999999906411362 -1.0232770008507519e-08 1.5643255961793114e-10 1.6404129464160137e-10 1.6417465605249615e-09 3.177806114520706e-09 -9.649883150867448e-10 1.3604582893773222e-08 2.4866651414357627e-08 3.2477307659277034e-07 0.9999999977330258 0.999841786915805 0.9999999415635498 -1.0303310145030294e-08 1.1449667503320925e-10 1.5322523804780897e-10 -1.6442599578574038e-09 -3.381392701129881e-09 -9.649757966323161e-10 1.349573894617856e-08 2.481685684633665e-08 3.22819424321544e-07 0.9999999997508183 0.9998417885125093 0.9999999887457229 -1.023527958874839e-08 1.5468591527814285e-10 1.6364441957499776e-10 1.503549701100857e-09 2.9018960978014508e-09 -9.64991706700856e-10 1.3594107149373895e-08 2.4861919183598814e-08 3.2455284115127904e-07 0.999999999037646 0.999841787947922 0.9999999720715538 -1.0258036664721763e-08 1.399832566706937e-10 1.6009043011068138e-10 3.256517902240392e-10 5.50118279724264e-10 -9.649859588961647e-10 1.3523686960782628e-08 2.4830187085667418e-08 3.231185023137159e-07
1.092 0.9999999939234447 0.9998417838959474 0.9999998525006715 -2.3126559398171184e-08 4.9019645394927184e-11 1.2594739133014765e-10 -5.740113149020012e-09 -1.1529970297526105e-08 -9.868152088853105e-10 1.4091395644221058e-08 2.515617151457517e-08 3.3798746880665213e-07 0.9999999999875968 0.9998417886888871 0.999999994350988 -2.2740446486776726e-08 1.555091998404142e-10 1.6236492216613905e-10 1.6306568001517542e-09 3.1526456136275935e-09 -9.868597839517568e-10 1.352459328806108e-08 2.4928731805939982e-08 3.2342132557172427e-07 0.9999999999951076 0.9998417886948344 0.9999999945264902 -2.2740089291155084e-08 1.5567279173895922e-10 1.6240116286280704e-10 1.6433179086777618e-09 3.177884972290565e-09 -9.868587593884268e-10 1.3525589101191909e-08 2.4929178028787697e-08 3.2344220973402897e-07 0.9999999978671575 0.9998417870106969 0.9999999447697014 -2.284987841294556e-08 1.134078607008038e-10 1.5119073294397004e-10 -1.6380864512690659e-09 -3.371028973730404e-09 -9.868458102738043e-10 1.3414927031677578e-08 2.487910024730111e-08 3.2147435746842246e-07 0.9999999999127759 0.9998417886296345 0.9999999926023597 -2.274399584867775e-08 1.5390992300207672e-10 1.6198889957984874e-10 1.5049722487670578e-09 2.9017173460643286e-09 -9.868620761649886e-10 1.351490239323866e-08 2.492439139801812e-08 3.232186069230751e-07 0.9999999991891516 0.9998417880567045 0.9999999756838391 -2.2779421639803468e-08 1.390804069696721e-10 1.5830244849154844e-10 3.2690191056188017e-10 5.499421725486815e-10 -9.868563258035323e-10 1.344314886736063e-08 2.4892350496660483e-08 3.2176520312726995e-07
1.102 0.999999994135454 0.999841784043144 0.9999998575761729 -3.5295055148745167e-08 4.9053094383388795e-11 1.2352840414676156e-10 -5.6816896424945944e-09 -1.1412117748179243e-08 -1.0091634058808026e-09 1.3886629486821658e-08 2.5185875253963643e-08 3.3371288483047967e-07 1.0000000002620462 0.9998417888864797 1.0000000008847167 -3.471237752964002e-08 1.5607177549641749e-10 1.6109246311119214e-10 1.631957535435768e-09 3.1527029561456767e-09 -1.0092090182468278e-09 1.331211982146592e-08 2.4957733443020898e-08 3.18912235253786e-07 1.0000000002696683 0.9998417888925158 1.0000000010628167 -3.4711838907576144e-08 1.5623687553330144e-10 1.6113043895868883e-10 1.6446334149510439e-09 3.177967772652821e-09 -1.0092078844865583e-09 1.3313150697934057e-08 2.4958186738373017e-08 3.189337193528753e-07 0.9999999981131319 0.9998417871854929 0.9999999506379598 -3.4877664349561294e-08 1.1364302480301185e-10 1.495269429357443e-10 -1.6321815049502385e-09 -3.3607068413772057e-09 -1.009194667933468e-09 1.3198049570266618e-08 2.4907347118912253e-08 3.1690929205096896e-07 1.0000000001861211 0.9998417888263449 0.9999999991102985 -3.4717740540790836e-08 1.5445786641394227e-10 1.6070284427721313e-10 1.5061391137163555e-09 2.901541380263297e-09 -1.009211067881282e-09 1.3302088028131609e-08 2.495332420445956e-08 3.1870370768632185e-07 0.999999999452181 0.9998417882451665 0.9999999819506687 -3.477125834795122e-08 1.3950119625753682e-10 1.5688398011122346e-10 3.2789669182369954e-10 5.497639959705909e-10 -1.0092054669119217e-09 1.32277700520287e-08 2.492079696440479e-08 3.1720932023214456e-07
1.112 0.9999999944488722 0.9998417842628076 0.9999998650660586 -4.5280259628103087e-08 5.053847482059508e-11 1.2221253129940842e-10 -5.624055150041216e-09 -1.1295495364063984e-08 -1.0319987172979962e-09 1.349935569143478e-08 2.5167822174443104e-08 3.2502944002921403e-07 1.000000000635291 0.9998417891546627 1.0000000097708497 -4.442684748328352e-08 1.5808656229236902e-10 1.609119581368357e-10 1.6330367242868497e-09 3.152763222083757e-09 -1.0320455208057544e-09 1.2916613377841544e-08 2.4940714314088145e-08 3.099339572469177e-07 1.0000000006430225 0.9998417891607868 1.0000000099515045 -4.4426058872211454e-08 1.582530097131705e-10 1.6095171978018017e-10 1.6457275703007209e-09 3.1780534856077163e-09 -1.0320442591443669e-09 1.2917703109151662e-08 2.494117760662277e-08 3.099565115826402e-07 0.9999999984585395 0.9998417874313283 0.9999999588737873 -4.466916767766446e-08 1.1532968222164477e-10 1.489560668521882e-10 -1.6265106788122577e-09 -3.3504269111217637e-09 -1.032030747055201e-09 1.279400031648434e-08 2.4888857357898498e-08 3.078006047179055e-07 1.0000000005582803 0.9998417890936585 1.0000000079710742 -4.443471309613945e-08 1.5645783142489217e-10 1.6050917639099296e-10 1.5070845660816376e-09 2.9013681001645218e-09 -1.032047632548363e-09 1.290600711827122e-08 2.4936207425824303e-08 3.0971501317581853e-07 0.9999999998142161 0.9998417885043653 0.9999999905748947 -4.451319121162266e-08 1.413737972776334e-10 1.5655785956961018e-10 3.2867028835915983e-10 5.495832515143703e-10 -1.0320417168791045e-09 1.2827193380817536e-08 2.490292989657114e-08 3.081424968411e-07
1.122 0.9999999948366426 0.9998417845356103 0.999999874327091 -5.149014009044325e-08 5.29621662481858e-11 1.2191926470749323e-10 -5.567128110854689e-09 -1.1180091312932952e-08 -1.0553299296944012e-09 1.2929180894009448e-08 2.510427815455435e-08 3.118310018590696e-07 1.0000000010795425 0.9998417894735845 1.0000000203487185 -5.027673566142516e-08 1.6104164490222925e-10 1.6174449949415911e-10 1.6339707008530076e-09 3.1528263528788444e-09 -1.0553778716662068e-09 1.2340202951817815e-08 2.488070401293206e-08 2.964334588296768e-07 1.0000000010873806 0.9998417894797942 1.0000000205318689 -5.0275613846797583e-08 1.612096934304666e-10 1.6178593444829527e-10 1.6466763253758332e-09 3.178141862489394e-09 -1.0553765665528873e-09 1.2341382676823536e-08 2.4881180854692406e-08 2.9645772066704976e-07 0.9999999988758026 0.9998417877285027 0.9999999688215323 -5.0621644524398965e-08 1.1795551274041502e-10 1.4939879363244042e-10 -1.6209979051380984e-09 -3.3401897767424834e-09 -1.0553624618274843e-09 1.2203311868795214e-08 2.4826458179188107e-08 2.9405970944149605e-07 1.0000000010014707 0.9998417894117283 1.000000018524181 -5.028793646114333e-08 1.5939817910856503e-10 1.6132825172979897e-10 1.5078846446604584e-09 2.901196932536072e-09 -1.0553799181991895e-09 1.2328716428198325e-08 2.4876064322058825e-08 2.9619783616619083e-07 1.0000000002475424 0.9998417888145021 1.00000000089764 -5.039966741712473e-08 1.4418632002920944e-10 1.572444258282449e-10 3.292989404102903e-10 5.493992705989723e-10 -1.055373883232762e-09 1.2242834583931492e-08 2.4841708427236452e-08 2.944955214882914e-07
1.132 0.9999999952591446 0.9998417848332483 0.9999998844164257 -5.276927731191829e-08 5.544138076063677e-11 1.219383159858456e-10 -5.510850355357125e-09 -1.1065895189544149e-08 -1.0791655880341572e-09 1.2241810176823293e-08 2.5015805542608225e-08 2.9559917768946195e-07 1.0000000015543213 0.999841789814327 1.0000000316550315 -5.1093950919052094e-08 1.6405477989864777e-10 1.6288021374278172e-10 1.6348115612941092e-09 3.1528910584627275e-09 -1.0792143989670073e-09 1.1653829364743168e-08 2.4798908194452897e-08 2.800158506744709e-07 1.0000000015622634 0.9998417898206204 1.000000031840599 -5.109240016559372e-08 1.6422447871374715e-10 1.6292296069286049e-10 1.6475319442992733e-09 3.1782324646021532e-09 -1.0792133502811567e-09 1.1655132574625652e-08 2.4799402097456277e-08 2.8004253302762364e-07 0.9999999993246891 0.9998417880482744 0.9999999795237982 -5.157073312529153e-08 1.2063799195234547e-10 1.5014496802158537e-10 -1.61559107746332e-09 -3.3299957864601066e-09 -1.0791989823106872e-09 1.1495836864073925e-08 2.4741278200875563e-08 2.772630554172258e-07 1.000000001475222 0.9998417897516415 1.0000000298065206 -5.1109441442129437e-08 1.6239658452042293e-10 1.6245006874654473e-10 1.5085917848999248e-09 2.9010271888361357e-09 -1.079216635503321e-09 1.1641132242466449e-08 2.479410046948631e-08 2.797565220091102e-07 1.00000000071177 0.9998417891467232 1.0000000119577204 -5.1263936881851184e-08 1.4705637493910864e-10 1.5823385940320026e-10 3.2983459848638346e-10 5.492117164636179e-10 -1.079210688791294e-09 1.1545316813159732e-08 2.4758327481222794e-08 2.778643531726583e-07
1.142 0.9999999956693507 0.9998417851221265 0.9999998942141741 -4.865202451275915e-08 5.7129203461642985e-11 1.2164404278883035e-10 -5.455260250225375e-09 -1.095289527750411e-08 -1.1035144089678073e-09 1.1561216319265465e-08 2.4935150019839725e-08 2.792290644939413e-07 1.0000000020116464 0.9998417901426122 1.0000000425472129 -4.6404970398361224e-08 1.662777812997546e-10 1.6369345333245451e-10 1.6355157659368637e-09 3.152957661566038e-09 -1.1035644260849146e-09 1.0988162495487691e-08 2.4728101709780053e-08 2.6374971079759573e-07 1.0000000020196884 0.9998417901489858 1.0000000427350975 -4.640288666522941e-08 1.6644916695857502e-10 1.6373725977916208e-10 1.648251038037308e-09 3.178324554523546e-09 -1.1035634009349115e-09 1.0989613849212618e-08 2.472861524837568e-08 2.6377938231981294e-07 0.9999999997574947 0.9998417883565635 0.9999999898445734 -4.704532138217112e-08 1.2252975776209233e-10 1.5056898740670387e-10 -1.6103335982194595e-09 -3.319845448380132e-09 -1.10354866571731e-09 1.0802938510015793e-08 2.4666256313580014e-08 2.604819743443692e-07 1.0000000019315618 0.9998417900791271 1.0000000406757308 -4.642578573612317e-08 1.6460532844415753e-10 1.6324888521207228e-10 1.5091623149611335e-09 2.900858588427598e-09 -1.1035667295696107e-09 1.0974010532268947e-08 2.4723100096828533e-08 2.6346103716645e-07 1.0000000011590156 0.9998417894668203 1.000000022614908 -4.6633351098110444e-08 1.4913544782784363e-10 1.589006399888209e-10 3.302341387078392e-10 5.49019909056253e-10 -1.103560561101221e-09 1.0865993781520528e-08 2.4685648166526198e-08 2.6132747456286416e-07
1.152 0.9999999960196283 0.9998417853682159 0.9999999025856324 -3.947065307368686e-08 5.749210521748713e-11 1.209789082025637e-10 -5.400500861957664e-09 -1.0841080396836648e-08 -1.1283855975573467e-09 1.1027922253400381e-08 2.4893241753013955e-08 2.660563586864829e-07 1.0000000024028932 0.9998417904237014 1.000000051866909 -3.654130051057045e-08 1.6717371033406673e-10 1.6412630166971123e-10 1.6359345929111353e-09 3.153025179818276e-09 -1.1284365672487486e-09 1.0487060094348782e-08 2.4698051018897276e-08 2.510898824853751e-07 1.000000002411029 0.9998417904301523 1.0000000520569883 -3.653857857893013e-08 1.6734659230881485e-10 1.6417132096804575e-10 1.6486847757310678e-09 3.178417785879711e-09 -1.1284357677524407e-09 1.0488659076159817e-08 2.4698584729528627e-08 2.511226320044299e-07 1.0000000001258822 0.9998417886188382 0.9999999986323834 -3.737734897103501e-08 1.2309412992479075e-10 1.5061337605857917e-10 -1.605373945888066e-09 -3.3097394836139103e-09 -1.1284206065197783e-09 1.0272480025350806e-08 2.463166504227202e-08 2.472394846068569e-07 1.000000002321874 0.9998417903594538 1.0000000499736819 -3.656849250998954e-08 1.6548677307072692e-10 1.6366751551729658e-10 1.509447512061927e-09 2.9006905707147867e-09 -1.1284388532375145e-09 1.0471454753761376e-08 2.4692850229103963e-08 2.5077092025857864e-07 1.0000000015407582 0.9998417897401296 1.0000000317133133 -3.683959100843132e-08 1.4988730165550452e-10 1.5918688685252402e-10 3.303487345500984e-10 5.488238066453088e-10 -1.1284328603399157e-09 1.0350959384188985e-08 2.4653645161792573e-08 2.48381302893747e-07
1.162 0.9999999962687904 0.9998417855420941 0.9999999085494661 -2.6304785538572705e-08 5.641673188288247e-11 1.2026467094832015e-10 -5.346730126327677e-09 -1.0730439969131668e-08 -1.1537880322184778e-09 1.072958721147476e-08 2.4904182719731053e-08 2.5824396948731824e-07 1.0000000026859122 0.9998417906274844 1.0000000586099036 -2.2590683016865116e-08 1.6662478831212212e-10 1.6450101629315117e-10 1.6359047854290652e-09 3.153093259549994e-09 -1.153840284212758e-09 1.0230589792221583e-08 2.472018664931151e-08 2.440767265657457e-07 1.0000000026941367 0.9998417906340078 1.0000000588020324 -2.2587223817351514e-08 1.667991158494432e-10 1.6454741825938134e-10 1.6486698225928376e-09 3.1785114688838585e-09 -1.1538394189407726e-09 1.0232302451777073e-08 2.4720738050471374e-08 2.4411194616132086e-07 1.0000000003879848 0.9998417888051895 1.000000004889723 -2.3652501833775022e-08 1.2221523758507475e-10 1.5060006793224955e-10 -1.6008757789458784e-09 -3.2996776352174507e-09 -1.153823849493126e-09 9.991535341765046e-09 2.4649796132521154e-08 2.3971486035785964e-07 1.0000000026040199 0.9998417905625167 1.0000000566963791 -2.2625240028816375e-08 1.6492340300697584e-10 1.6402817143556303e-10 1.5092841096501906e-09 2.9005221400317197e-09 -1.1538424990490388e-09 1.0213863506640375e-08 2.471481142222718e-08 2.437334019849016e-07 1.0000000018149506 0.9998417899366128 1.0000000382511294 -2.2969688521286988e-08 1.4919460761095152e-10 1.5941568614007015e-10 3.3001488711270586e-10 5.486222699869821e-10 -1.1538363938168395e-09 1.0083514930088143e-08 2.4674070262284267e-08 2.411324081274725e-07
1.172 0.9999999963880961 0.9998417856232286 0.9999999114208391 -1.0805558838918609e-08 5.420246320712483e-11 1.1962875683845406e-10 -5.293992238451552e-09 -1.062096247836614e-08 -1.1797313576266872e-09 1.0645633853508738e-08 2.4958236833070466e-08 2.5548024976546295e-07 1.0000000028311185 0.9998417907328242 1.0000000620712501 -6.2220126977849966e-09 1.649249134090942e-10 1.64946481457329e-10 1.6353771045346321e-09 3.1531611549011335e-09 -1.1797848294595723e-09 1.0177106632466874e-08 2.4780862035814953e-08 2.4193646230244914e-07 1.000000002839424 0.9998417907394158 1.0000000622652647 -6.217732845527644e-09 1.6510075783611612e-10 1.649949151963555e-10 1.6481569092854492e-09 3.178605161823999e-09 -1.179783800052055e-09 1.0178878025083134e-08 2.478142519745344e-08 2.4197303933492006e-07 1.0000000005144696 0.9998417888946606 1.0000000079176248 -7.534900856479585e-09 1.201882007794111e-10 1.506578221048036e-10 -1.5968881170039383e-09 -3.2896607914561477e-09 -1.179767926852096e-09 9.925039607956926e-09 2.4708100624925993e-08 2.3728582995729463e-07 1.000000002748422 0.9998417906671861 1.000000060139073 -6.264771590167448e-09 1.632089580778584e-10 1.6445972685544783e-10 1.508622735558085e-09 2.9003534670477276e-09 -1.1797868875291608e-09 1.0159801460031512e-08 2.4775371791693632e-08 2.4157974845254494e-07 1.0000000019520974 0.9998417900351985 1.0000000415255639 -6.690861994176717e-09 1.473515250146311e-10 1.5971496488519354e-10 3.2918340598141734e-10 5.484148422364459e-10 -1.179780910114649e-09 1.002434956033033e-08 2.4733661522682928e-08 2.388622865469299e-07
1.182 0.9999999963652755 0.9998417856028545 0.9999999109072242 5.062811083145295e-09 5.1433469841983516e-11 1.1868975425804887e-10 -5.2421643429462125e-09 -1.05126374951729e-08 -1.2062250267727952e-09 1.0657955824265955e-08 2.5027390829144295e-08 2.5516559412043017e-07 1.0000000028256 0.9998417907304968 1.0000000619431102 1.057372047814324e-08 1.626552179679898e-10 1.6508343212740782e-10 1.6344685265196753e-09 3.15322859968659e-09 -1.2062801316866153e-09 1.018167378063261e-08 2.4847773562432963e-08 2.414227066450591e-07 1.0000000028339795 0.9998417907371511 1.0000000621388312 1.0578881139032885e-08 1.6283253836383953e-10 1.6513361890267647e-10 1.6472629733336865e-09 3.178698945423006e-09 -1.206278946592505e-09 1.0183450759765913e-08 2.4848339288264593e-08 2.414594652461008e-07 1.0000000004926188 0.9998417888781672 1.0000000074129243 8.991801737264634e-09 1.1759487607200277e-10 1.5040663531188582e-10 -1.5932938477177983e-09 -3.279689115938721e-09 -1.2062623997645228e-09 9.931300028532614e-09 2.477539045532732e-08 2.368045468670198e-07 1.000000002742175 0.9998417906642414 1.0000000599940808 1.0522157166893483e-08 1.6092495555654117e-10 1.6458271795311995e-10 1.5075805057094583e-09 2.9001837853819416e-09 -1.2062821899096158e-09 1.016431848308496e-08 2.484226046791168e-08 2.410643159697591e-07 1.0000000019393576 0.9998417900267121 1.0000000412304713 1.0008488409931363e-08 1.4494012828936703e-10 1.597053352441659e-10 3.279714662687381e-10 5.482009742207346e-10 -1.2062759076816027e-09 1.0028861366561702e-08 2.4800489695848747e-08 2.3834278291250704e-07
1.192 0.9999999962059994 0.9998417854850239 0.9999999071432968 1.9326739298428717e-08 4.873324194165034e-11 1.1682909982156933e-10 -5.191044621611393e-09 -1.0405454429706827e-08 -1.2332792041239638e-09 1.0620773236961456e-08 2.5079899417414062e-08 2.539847996319453e-07 1.0000000026746576 0.9998417906242892 1.0000000583513748 2.5789250568200978e-08 1.6043858186324726e-10 1.6429426330595011e-10 1.6333759481948383e-09 3.15329517569738e-09 -1.2333360164390177e-09 1.0075009886765528e-08 2.488564456945203e-08 2.38625054012728e-07 1.0000000026831033 0.9998417906309998 1.000000058548612 2.5795322109199743e-08 1.6061739498585316e-10 1.643463122175392e-10 1.6461852139734742e-09 3.178791792049215e-09 -1.233334542308329e-09 1.0076752290151887e-08 2.4886201125165476e-08 2.3866100618093645e-07 1.0000000003278557 0.9998417887595834 1.0000000035043866 2.3929669081004597e-08 1.1505861022361406e-10 1.492286156176493e-10 -1.589896087849819e-09 -3.2697632181772558e-09 -1.2333175234270804e-09 9.841923280841572e-09 2.4817275508874096e-08 2.3440981041710916e-07 1.0000000025905837 0.9998417905574731 1.0000000563873908 2.572858061950468e-08 1.586941754855049e-10 1.6377965955568351e-10 1.5063542996853208e-09 2.9000127063579635e-09 -1.2333375680474417e-09 1.005801042941546e-08 2.4880225557110117e-08 2.38274968530004e-07 1.0000000017820767 0.9998417899149733 1.0000000374927998 2.5124398617331464e-08 1.4258281761996846e-10 1.587690130232467e-10 3.265757566310739e-10 5.479810350912911e-10 -1.2333312046601264e-09 9.927031082641928e-09 2.483956775023481e-08 2.3565802516385102e-07
1.202 0.9999999959325749 0.9998417852856732 0.9999999006598735 3.030730401502847e-08 4.651827654077867e-11 1.137728238741983e-10 -5.1405065138095315e-09 -1.0299401855249483e-08 -1.2609041325117298e-09 1.0431810747012939e-08 2.5095226968491622e-08 2.495714918956687e-07 1.0000000024005526 0.9998417904301038 1.000000051825741 3.77084290617178e-08 1.5869338543488939e-10 1.6230645163128453e-10 1.6322205691959387e-09 3.1533606390358874e-09 -1.2609620977504443e-09 9.736870030684268e-09 2.487221980852958e-08 2.3072437657838862e-07 1.0000000024090556 0.9998417904368655 1.0000000520243029 3.771540851009523e-08 1.5887370622301177e-10 1.623602111390748e-10 1.645044747568208e-09 3.17888323033755e-09 -1.2609606585897464e-09 9.738547503878744e-09 2.487275430387014e-08 2.3075868268262702e-07 1.0000000000424718 0.9998417885548345 0.9999999967224523 3.557294313112246e-08 1.1299706596017951e-10 1.4685101143655792e-10 -1.5865737305339975e-09 -3.2598833456693107e-09 -1.2609433742380436e-09 9.537682110887868e-09 2.4811934979973616e-08 2.2732620909002012e-07 1.0000000023159104 0.9998417903627849 1.0000000498487303 3.763868494176313e-08 1.5693476207775233e-10 1.6177771423040136e-10 1.5050652824616603e-09 2.899839822595161e-09 -1.2609635632906795e-09 9.720539734390382e-09 2.4867023572483302e-08 2.303912180540152e-07 1.0000000015025288 0.9998417897158941 1.0000000308425494 3.694440501410808e-08 1.406982555411877e-10 1.5663327429092694e-10 3.25117696547185e-10 5.477537504493341e-10 -1.2609571845940408e-09 9.598113227227016e-09 2.4828779770929276e-08 2.2798549255445265e-07
1.212 0.9999999955801279 0.9998417850298976 0.9999998922931074 3.686522494257411e-08 4.4929435892704604e-11 1.099353212322591e-10 -5.0905808411117874e-09 -1.0194469509595409e-08 -1.2891094469655848e-09 1.006849100319956e-08 2.5072011323528967e-08 2.41364522495894e-07 1.0000000020386983 0.9998417901732412 1.0000000432092395 4.515525382938879e-08 1.5756381530185367e-10 1.595338949753479e-10 1.6309664184594789e-09 3.1534241430616795e-09 -1.2891687111432222e-09 9.131364608940945e-09 2.4806947910912772e-08 2.1684891810356056e-07 1.0000000020472517 0.9998417901800483 1.0000000434089371 4.51631049026679e-08 1.5774545901520722e-10 1.5958907070531195e-10 1.6438053789833053e-09 3.1789730206886577e-09 -1.2891671639549707e-09 9.132948783604961e-09 2.4807448092714207e-08 2.168807350292513e-07 0.9999999996718187 0.9998417882891754 0.9999999879086524 4.27559470229634e-08 1.1155373728743036e-10 1.4368770154777935e-10 -1.5833624333121588e-09 -3.2500494689496865e-09 -1.2891492583441402e-09 8.985061378402017e-09 2.4758626248080072e-08 2.1474588871066096e-07 1.0000000019535678 0.999841790105475 1.0000000412210854 4.507680146272582e-08 1.557909762783251e-10 1.5899067002198023e-10 1.5036776277576611e-09 2.8996643785793723e-09 -1.2891698003588363e-09 9.116001530019242e-09 2.480209721848285e-08 2.1654143684192817e-07 1.0000000011361068 0.9998417894547592 1.000000022122257 4.429617404781744e-08 1.3942979906813985e-10 1.5371215417268028e-10 3.2356127908578684e-10 5.475190664471695e-10 -1.2891637409124059e-09 9.006452724549764e-09 2.4767508734115712e-08 2.1446346093928247e-07
1.222 0.9999999951910551 0.9998417847479859 0.9999998830525929 3.85336589448895e-08 4.397095236361473e-11 1.0622701115397855e-10 -5.0413801773779005e-09 -1.0090645905068189e-08 -1.317905736079967e-09 9.588560221087313e-09 2.5026412666955785e-08 2.306060689264976e-07 1.0000000016320956 0.9998417898844187 1.0000000335257953 4.763064753385957e-08 1.5705791761777687e-10 1.5688693508786965e-10 1.6294962956595528e-09 3.1534851639528418e-09 -1.3179666155212279e-09 8.310745127169401e-09 2.4709533999189166e-08 1.98146829745426e-07 1.000000001640691 0.9998417898912665 1.000000033726451 4.763930417476485e-08 1.5724139616301943e-10 1.5694337780141524e-10 1.6423498484975438e-09 3.1790608268642027e-09 -1.3179652179536608e-09 8.312202646612568e-09 2.470999024756516e-08 1.9817518003701148e-07 0.9999999992587439 0.9998417879932168 0.9999999780833109 4.4988744236644685e-08 1.1073579532064791e-10 1.4064918312192728e-10 -1.5803798053220333e-09 -3.2402622886415616e-09 -1.3179467999923558e-09 8.239703786612574e-09 2.4676154145311577e-08 1.9789194293595164e-07 1.0000000015465502 0.9998417898162589 1.0000000315282704 4.754414991476431e-08 1.5527100488280903e-10 1.563291186717728e-10 1.5020737247864926e-09 2.8994866523316166e-09 -1.317967433329014e-09 8.296700222581905e-09 2.47051250987674e-08 1.9787517987939522e-07 1.0000000007257581 0.9998417891622505 1.0000000123546058 4.668388301945347e-08 1.3878543502913315e-10 1.5091589489365373e-10 3.2178877111311005e-10 5.472765365117032e-10 -1.317961606166e-09 8.2051718483991e-09 2.4675157457297406e-08 1.962611027920405e-07
1.232 0.999999994808872 0.9998417844710261 0.9999998739749312 3.552118135204668e-08 4.368119442966285e-11 1.0352425891434199e-10 -4.9929305415720576e-09 -9.987920907994343e-09 -1.347304227043537e-09 9.102620269628011e-09 2.4982861294528955e-08 2.1971441694364423e-07 1.0000000012251178 0.9998417895953394 1.0000000238324689 4.53186562997332e-08 1.5721736697471742e-10 1.552418138972617e-10 1.627778424605632e-09 3.1535440171333617e-09 -1.3473664122649835e-09 7.3995025160586755e-09 2.4610217105086848e-08 1.7741092034656414e-07 1.000000001233749 0.9998417896022221 1.0000000240339229 4.532802906028095e-08 1.5740250920937103e-10 1.5529976792447008e-10 1.6406470880922785e-09 3.17914572923849e-09 -1.3473651691548332e-09 7.400791197010566e-09 2.4610624408944453e-08 1.7743465213539208e-07 0.9999999988473983 0.9998417876985002 0.9999999682981376 4.246242665183827e-08 1.1058374426380696e-10 1.3861194324786626e-10 -1.5776571643702984e-09 -3.2305215327578195e-09 -1.3473463608996704e-09 7.4282458898794305e-09 2.4593218308619727e-08 1.7958707441170982e-07 1.0000000011392256 0.9998417895268333 1.0000000218271783 4.522500530327162e-08 1.5541667462078767e-10 1.546694699869333e-10 1.500222411416562e-09 2.8993055196593665e-09 -1.3473673272451965e-09 7.387216083953707e-09 2.4606300005770523e-08 1.7718700411254137e-07 1.000000000315779 0.9998417888700131 1.0000000025947922 4.429409453266991e-08 1.3880646819687722e-10 1.4912115964433704e-10 3.197694293121931e-10 5.4702584795778e-10 -1.3473609995225876e-09 7.319763708497943e-09 2.4581441740063183e-08 1.761895500502299e-07
1.242 0.9999999944725391 0.9998417842268528 0.999999865988543 2.8608315769080745e-08 4.412884002569327e-11 1.0222296431997824e-10 -4.945065771976888e-09 -9.886284114984214e-09 -1.3773155330345767e-09 8.724038299099569e-09 2.4962197109523582e-08 2.1121476848090932e-07 1.000000000857763 0.9998417893345762 1.000000015082384 3.89849530229559e-08 1.5811448823915918e-10 1.5499511586328672e-10 1.625974438810133e-09 3.153599915729849e-09 -1.3773791016225743e-09 6.561149630665815e-09 2.4536744377796343e-08 1.5836827562965014e-07 1.0000000008664238 0.99984178934149 1.0000000152844966 3.8994938286314804e-08 1.583010134292512e-10 1.5505449682192655e-10 1.638858000480445e-09 3.179227278786593e-09 -1.377377734233051e-09 6.562222355500263e-09 2.453710362814881e-08 1.5838623833037802e-07 0.999999998477502 0.9998417874334028 0.9999999594996739 3.594704936191701e-08 1.1116892081371278e-10 1.3797175503898068e-10 -1.5750330828995478e-09 -3.2208279091545783e-09 -1.3773587149396399e-09 6.7095874671375356e-09 2.4535650170625562e-08 1.6341443014378565e-07 1.0000000007715821 0.9998417892657655 1.0000000130707245 3.888518516590135e-08 1.5629993495186904e-10 1.5440790975178898e-10 1.4982848353214933e-09 2.899120792824927e-09 -1.377379773987925e-09 6.5511044507007515e-09 2.4533310044434615e-08 1.5820382614547786e-07 0.9999999999460706 0.9998417886065524 0.9999999937936338 3.789405582149082e-08 1.3956492948222304e-10 1.487240907186005e-10 3.1766392108193984e-10 5.467662965470136e-10 -1.3773735083137306e-09 6.513541201644382e-09 2.451344616501353e-08 1.5795783744422768e-07
1.252 0.9999999942120406 0.9998417840368876 0.9999998598082162 1.897871297580346e-08 4.5239432934704275e-11 1.0213307610216945e-10 -4.897488945508238e-09 -9.785724243528383e-09 -1.4079510247243067e-09 8.51203316637197e-09 2.497285933855786e-08 2.0652784833950972e-07 1.0000000005611407 0.999841789124355 1.0000000080171172 2.980856847378982e-08 1.5967691743704063e-10 1.5595733987715607e-10 1.624376403037264e-09 3.1536523901909123e-09 -1.4080155940569585e-09 5.941570745016261e-09 2.4503989717979175e-08 1.4445879722661037e-07 1.0000000005698266 0.9998417891312967 1.000000008219772 2.98190572325644e-08 1.5986487420637504e-10 1.5601824930839094e-10 1.637274797551406e-09 3.179305680545858e-09 -1.4080144221534092e-09 5.942397232478779e-09 2.4504307772881454e-08 1.4447042641046405e-07 0.9999999981798623 0.9998417872199331 0.9999999524222788 2.662318719405523e-08 1.1241814426227726e-10 1.385392418439257e-10 -1.5722153780577883e-09 -3.2111815862850218e-09 -1.4079950245848033e-09 6.211510120687328e-09 2.4516440159885093e-08 1.5235317098086823e-07 1.0000000004747205 0.9998417890552741 1.0000000060002554 2.970377252178293e-08 1.5784818331925245e-10 1.553556793870693e-10 1.4965532141509906e-09 2.8989323377529706e-09 -1.4080163121161315e-09 5.9340641168057484e-09 2.4500968939228667e-08 1.443592916814027e-07 0.9999999996476359 0.9998417883940175 0.9999999866901712 2.866336684602977e-08 1.4098823501328922e-10 1.49535263541413e-10 3.1576468356028743e-10 5.464975515061259e-10 -1.4080101746246784e-09 5.928683831593404e-09 2.448537904465937e-08 1.4489991222858294e-07
1.262 0.9999999940456539 0.9998417839141887 0.9999998558696928 8.018415124103313e-09 4.665148275235607e-11 1.0266983926990915e-10 -4.8499523804389124e-09 -9.686231222726576e-09 -1.4392218076817195e-09 8.442496083449977e-09 2.5008835687536213e-08 2.0526967312988212e-07 1.0000000003546512 0.9998417889785348 1.000000003099157 1.9180355230916244e-08 1.6154452466150799e-10 1.5754566567047289e-10 1.623226806061913e-09 3.1537011224034858e-09 -1.439288018347125e-09 5.596664699920478e-09 2.4510489790777346e-08 1.371592131836149e-07 1.0000000003633582 0.9998417889855015 1.000000003302261 1.9191241773718414e-08 1.6173394809446e-10 1.5760793557231023e-10 1.6361400216060365e-09 3.179380619416939e-09 -1.4392864615230395e-09 5.597267272625771e-09 2.4510778334009363e-08 1.3716531807484284e-07 0.9999999979735739 0.9998417870717331 0.9999999475211799 1.5880600657271878e-08 1.1397126544120318e-10 1.397307733847222e-10 -1.5689614980611325e-09 -3.2015827495210174e-09 -1.4392667889960735e-09 5.9623424802123424e-09 2.4532686671495243e-08 1.4722332831179624e-07 1.000000000268031 0.999841788909212 1.000000001078029 1.9071587943326238e-08 1.597016825052066e-10 1.5692935216502577e-10 1.4952701748669091e-09 2.8987390567743565e-09 -1.4392881973914987e-09 5.591448578365327e-09 2.4507765233057772e-08 1.3711595952804394e-07 0.9999999994397673 0.9998417882461914 0.9999999817443382 1.7992514485554704e-08 1.4271601996936258e-10 1.5097180422686592e-10 3.143143339422515e-10 5.462195795419164e-10 -1.4392822683954838e-09 5.613350975406086e-09 2.449525338130963e-08 1.3829953785695602e-07
1.272 0.999999993979076 0.9998417838628265 0.9999998543087474 -2.894389651075525e-09 4.779667236664206e-11 1.0316286710412647e-10 -4.802405868420225e-09 -9.587794433181689e-09 -1.4711394196323822e-09 8.431042617224676e-09 2.505454176240204e-08 2.056014944323439e-07 1.000000000245036 0.9998417889019322 1.0000000004891494 8.490826868491634e-09 1.6314800296998778e-10 1.5908966942458418e-10 1.6225712014309076e-09 3.1537453695212734e-09 -1.4712071525172411e-09 5.461668839645533e-09 2.4542592382128858e-08 1.3507550857348768e-07 1.0000000002537606 0.9998417889089218 1.0000000006926304 8.502016375209712e-09 1.633389604613591e-10 1.5915321956749227e-10 1.6354991601468431e-09 3.1794511787834987e-09 -1.4712059082639858e-09 5.462134101622287e-09 2.4542865841648283e-08 1.3507833719811888e-07 0.999999997865094 0.9998417869934159 0.9999999449502337 5.1065947574269426e-09 1.1525884430304983e-10 1.4087655821765104e-10 -1.565225962980339e-09 -3.192031444238603e-09 -1.4711855836975986e-09 5.8796154678161165e-09 2.4570004200826213e-08 1.4624517120533189e-07 1.000000000158246 0.9998417888323886 0.9999999984644745 8.379044171079863e-09 1.612905958128848e-10 1.5845869022835644e-10 1.4944811575124576e-09 2.898541580302453e-09 -1.4712076173250572e-09 5.457850184810333e-09 2.4540019779549474e-08 1.3506538472353633e-07 0.9999999993291063 0.9998417881678189 0.9999999791143864 7.27089423301755e-09 1.4417860790088333e-10 1.5236280090901064e-10 3.133580099795473e-10 5.459317904267476e-10 -1.4712015973532703e-09 5.495646160182652e-09 2.4529133403830677e-08 1.3660493106344058e-07
1.282 0.9999999940063966 0.99984178387858 0.9999998549842933 -1.2584110507738706e-08 4.817414928906999e-11 1.0314576716580278e-10 -4.754986305844232e-09 -9.490403436532083e-09 -1.5037161655713738e-09 8.3871059586404e-09 2.5093490130477566e-08 2.0529691133954648e-07 1.0000000002272935 0.9998417888909747 1.000000000067667 -1.0672347915032338e-09 1.6398373449051656e-10 1.6012276478622727e-10 1.6222674562468862e-09 3.153785475918643e-09 -1.5037855310163725e-09 5.410518210564589e-09 2.458322519534095e-08 1.3505759635483492e-07 1.000000000236034 0.9998417888979853 1.0000000002714715 -1.0558234938031558e-09 1.6417607273770384e-10 1.6018759432943614e-10 1.6352102458512486e-09 3.1795174260779088e-09 -1.5037844424632552e-09 5.4109662590069005e-09 2.4583498318296253e-08 1.3505995583232233e-07 0.9999999978491712 0.999841786981231 0.999999944584073 -4.510647688973762e-09 1.1577837271595905e-10 1.4150984816037442e-10 -1.561150659444526e-09 -3.182527323013933e-09 -1.5037636841161815e-09 5.838837017279605e-09 2.461132873064556e-08 1.4636641829150507e-07 1.000000000140356 0.9998417888212258 0.9999999980399736 -1.1812239442797125e-09 1.6211203496501702e-10 1.5947676359795473e-10 1.4940440481766048e-09 2.89833893436765e-09 -1.5037860384511423e-09 5.4068840164611046e-09 2.4580657223424385e-08 1.3505225964644297e-07 0.9999999993105633 0.9998417881552643 0.9999999786787938 -2.310326479689717e-09 1.4487316683490314e-10 1.5324254089665176e-10 3.127541797490129e-10 5.45634101373607e-10 -1.5037798015404563e-09 5.447492098001592e-09 2.4569926625071345e-08 1.3664412622478219e-07
1.292 0.9999999941126148 0.9998417839507341 0.9999998575385743 -2.0222689457808432e-08 4.761839358963194e-11 1.0254412524229954e-10 -4.707870459581816e-09 -9.394048044822087e-09 -1.5369644277737537e-09 8.25682312319103e-09 2.5115956962179318e-08 2.0270443233490684e-07 1.000000000287168 0.999841788935478 1.0000000014946682 -8.64661276626966e-09 1.6388281044162518e-10 1.6056926974821775e-10 1.6221346373497684e-09 3.1538203680795306e-09 -1.5370353918079892e-09 5.344416596566801e-09 2.4620234280890568e-08 1.3420668583249135e-07 1.0000000002959233 0.999841788942509 1.0000000016987598 -8.635043651723125e-09 1.640767658961275e-10 1.6063573571644328e-10 1.6350922013108965e-09 3.179578721595464e-09 -1.537034164494659e-09 5.344965820130409e-09 2.4620520080749376e-08 1.3421115300011986e-07 0.9999999979113451 0.9998417870248486 0.9999999460777791 -1.2129094873806149e-08 1.1536200012557387e-10 1.4155543227071168e-10 -1.5569169276667987e-09 -3.173071167362245e-09 -1.537013121435223e-09 5.751472170946468e-09 2.464511192627748e-08 1.4499928146577987e-07 1.0000000002000988 0.999841788865535 0.9999999994643295 -8.76216356027779e-09 1.6199687504020826e-10 1.5990803694153145e-10 1.4937777935891504e-09 2.898130669303832e-09 -1.5370355080791025e-09 5.339786678389358e-09 2.461754101505242e-08 1.3418048965060725e-07 0.9999999993698108 0.9998417881982927 0.9999999800957976 -9.905755682021775e-09 1.4463145038621615e-10 1.5353490986250512e-10 3.1232136495644387e-10 5.453264319935822e-10 -1.5370294136299087e-09 5.371829987779172e-09 2.4605679828160768e-08 1.3558308412069176e-07
1.302 0.9999999942771142 0.9998417840645611 0.9999998614801661 -2.5394057449996332e-08 4.635953110476616e-11 1.0164894809928832e-10 -4.661123856519652e-09 -9.298717633858046e-09 -1.5708962478433615e-09 8.035368025387808e-09 2.512178518170535e-08 1.9719379682070522e-07 1.000000000404616 0.9998417890211231 1.0000000042923625 -1.3812701285884173e-08 1.6307208451092504e-10 1.6071934985564834e-10 1.6221019601017764e-09 3.1538503499588618e-09 -1.5709688276439726e-09 5.2305548108767015e-09 2.465002275289412e-08 1.3100350629630524e-07 1.000000000413384 0.9998417890281737 1.0000000044967157 -1.3801022885504826e-08 1.6326771125065537e-10 1.607875060362161e-10 1.635074396692611e-09 3.1796350127190274e-09 -1.5709678115234605e-09 5.231304953915377e-09 2.4650331131226558e-08 1.3101222479546675e-07 0.9999999980314132 0.9998417871098361 0.9999999489497908 -1.731919208214733e-08 1.1423723069941923e-10 1.4130360499533356e-10 -1.5525950343992374e-09 -3.163662608757749e-09 -1.5709460732867272e-09 5.593429495662753e-09 2.4668734046827798e-08 1.408819417081903e-07 1.0000000003174252 0.9998417889509931 1.000000002259631 -1.3929330383179039e-08 1.6117181915160268e-10 1.6004299121866768e-10 1.4936118741465994e-09 2.8979169618026002e-09 -1.5709689431878633e-09 5.2239396682726984e-09 2.464710550608268e-08 1.3093535449317976e-07 0.9999999994867479 0.9998417882825443 0.9999999828862739 -1.508256885202689e-08 1.4368044753478656e-10 1.5353038502339297e-10 3.1198908836075023e-10 5.450078716559067e-10 -1.5709629139012758e-09 5.238406629761299e-09 2.4633141052062706e-08 1.3197130740962205e-07
1.312 0.9999999944773162 0.9998417842039317 0.9999998662712144 -2.807125380515911e-08 4.4841682609521565e-11 1.0083462814431188e-10 -4.614673950889133e-09 -9.204401933024033e-09 -1.605524943776748e-09 7.754085740240107e-09 2.5117654930733295e-08 1.8915634853725526e-07 1.0000000005574727 0.9998417891320769 1.000000007932797 -1.6522481284004044e-08 1.6199399818086772e-10 1.6094707118065668e-10 1.6222377362467644e-09 3.1538751082549713e-09 -1.60559912014562e-09 5.088600131783241e-09 2.4675537295176636e-08 1.2541299236601541e-07 1.000000000566253 0.9998417891391465 1.0000000081373952 -1.651072844768956e-08 1.621914190784887e-10 1.610170022309241e-10 1.6352248666791507e-09 3.179686192490828e-09 -1.6055979049243245e-09 5.089624220065673e-09 2.4675874403256483e-08 1.2542773318634586e-07 0.9999999981870965 0.9998417872202787 0.9999999526694053 -2.004231343785512e-08 1.1284718440861595e-10 1.411288768295034e-10 -1.548116779254206e-09 -3.154301845842482e-09 -1.6055760126735385e-09 5.390191630362765e-09 2.468626542619618e-08 1.341205378899029e-07 1.0000000004701677 0.999841789061765 1.0000000058978362 -1.6639846055233195e-08 1.600795488426115e-10 1.6025588827442423e-10 1.4936145047505973e-09 2.897697348902012e-09 -1.6055991113288715e-09 5.079274266723106e-09 2.467233464594195e-08 1.2528555776282724e-07 0.9999999996391706 0.9998417883921573 0.9999999865212981 -1.779929806680909e-08 1.424625758011417e-10 1.5360287427395018e-10 3.11825620757624e-10 5.446786893308787e-10 -1.6055929679688982e-09 5.069474578028151e-09 2.465566333910865e-08 1.258190643737351e-07
1.322 0.9999999946918208 0.9998417843535587 0.9999998714022404 -2.8529411351013953e-08 4.344299206671358e-11 1.001925388046765e-10 -4.5684113459632225e-09 -9.111090733272042e-09 -1.6408634236816998e-09 7.455526683283435e-09 2.511145523539464e-08 1.7974496139543584e-07 1.000000000724626 0.9998417892532561 1.000000011913302 -1.7038409982164926e-08 1.6102719585856873e-10 1.613437747832463e-10 1.6226462866256453e-09 3.1538940418864375e-09 -1.6409391207486763e-09 4.954345152984872e-09 2.470114932929788e-08 1.1852340154453409e-07 1.0000000007334187 0.9998417892603444 1.0000000121181352 -1.702660572616102e-08 1.612261076396445e-10 1.6141564568628307e-10 1.6356483151847498e-09 3.1797316392921013e-09 -1.6409380720620974e-09 4.955681888408919e-09 2.4701517659182093e-08 1.1854553255419889e-07 0.9999999983572019 0.9998417873410359 0.9999999567320486 -2.056439425295747e-08 1.115702070502813e-10 1.4112197938693504e-10 -1.5433780018456673e-09 -3.1449886971552125e-09 -1.6409155561646725e-09 5.183214449940437e-09 2.4703165562897203e-08 1.2586437855974242e-07 1.0000000006372107 0.9998417891827648 1.0000000098762147 -1.7156279386746665e-08 1.5909849541420445e-10 1.6063779876296605e-10 1.4938897360462884e-09 2.897471712211157e-09 -1.6409390455441427e-09 4.9419194403697256e-09 2.469763650961283e-08 1.183232782870891e-07 0.9999999998059372 0.9998417885120282 0.9999999904975272 -1.831962910736701e-08 1.4135627557642734e-10 1.5384383131793894e-10 3.1193498935593637e-10 5.443389295245359e-10 -1.6409330209349489e-09 4.903877933216009e-09 2.467801525483468e-08 1.1824830414267258e-07
1.332 0.999999994902632 0.9998417845005874 0.9999998764448786 -2.7233389421860423e-08 4.2295430394845486e-11 9.941758968406622e-11 -4.522316048391276e-09 -9.018773835797065e-09 -1.6769248605192558e-09 7.169495538335105e-09 2.5107598143033312e-08 1.7047123229868164e-07 1.0000000008882668 0.9998417893719391 1.0000000158099744 -1.5816098371074913e-08 1.6030481195385414e-10 1.616048490224293e-10 1.62334351037231e-09 3.153907087936386e-09 -1.677002319754555e-09 4.8450772323674544e-09 2.47283017512533e-08 1.1200865922418272e-07 1.000000000897071 0.9998417893790461 1.0000000160150362 -1.580425748834781e-08 1.6050516558824765e-10 1.6167825078713066e-10 1.636360370595334e-09 3.1797710935169877e-09 -1.6770011359054353e-09 4.846730140415161e-09 2.472870065698527e-08 1.1203886132322297e-07 0.9999999985238681 0.9998417874593485 0.9999999607125581 -1.9343587954102506e-08 1.1053924704898488e-10 1.409784527321894e-10 -1.5383626361515594e-09 -3.1357235085917694e-09 -1.6769783095785203e-09 4.997197969156561e-09 2.4721802336367654e-08 1.1782944014519869e-07 1.0000000008007441 0.9998417893012704 1.0000000137708234 -1.5934322901519307e-08 1.5836197961247125e-10 1.6088395801668345e-10 1.4944535803653807e-09 2.8972396117220973e-09 -1.6770020333899e-09 4.829510991443428e-09 2.4724485040227976e-08 1.1172904523954572e-07 0.9999999999692216 0.9998417886294224 0.9999999943906132 -1.710007093535039e-08 1.4049449504921245e-10 1.5394856257579006e-10 3.123333489798486e-10 5.439878909599841e-10 -1.6769959234080355e-09 4.762333941456326e-09 2.4701976950577663e-08 1.1098158304498091e-07
1.342 0.9999999950963883 0.9998417846354724 0.9999998810809337 -2.473243984324276e-08 4.1312468467036204e-11 9.811332222743939e-11 -4.4764925767792185e-09 -8.927441057495152e-09 -1.7137232511926869e-09 6.901766824562669e-09 2.5105838999049462e-08 1.6271266687484698e-07 1.000000001035151 0.9998417894786645 1.0000000193074188 -1.3398462138311385e-08 1.5974134452584327e-10 1.6133401414978375e-10 1.6242196018575014e-09 3.1539145370835256e-09 -1.713802425183863e-09 4.7460217839446785e-09 2.4754530926803583e-08 1.0743378226520349e-07 1.000000001043967 0.9998417894857901 1.0000000195127057 -1.3386593781715782e-08 1.5994314076489618e-10 1.6140867254926444e-10 1.6372512312769462e-09 3.179805132468645e-09 -1.7138012763302026e-09 4.747972092198817e-09 2.4754957498283094e-08 1.0747163383303466e-07 0.9999999986738171 0.9998417875657315 0.9999999642947363 -1.6924555421316585e-08 1.0966826690979249e-10 1.4030195784286172e-10 -1.5331802511479914e-09 -3.1265057638205156e-09 -1.7137778960650991e-09 4.825235539378706e-09 2.474040078160542e-08 1.1166982928940803e-07 1.0000000009475227 0.9998417894078185 1.0000000172662404 -1.3516947933841285e-08 1.577846760776952e-10 1.6059782853700543e-10 1.4951965381033235e-09 2.8970012548376027e-09 -1.713802199821223e-09 4.727499730434699e-09 2.4750439461827894e-08 1.0707855810671237e-07 1.0000000001157658 0.9998417887348693 0.9999999978848761 -1.468415580005404e-08 1.397922143114675e-10 1.535207271653851e-10 3.12911087884243e-10 5.436259065443646e-10 -1.7137958659670383e-09 4.6327611701329996e-09 2.4725333952833267e-08 1.0566814973228787e-07
1.352 0.9999999952647287 0.999841784752242 0.9999998851111476 -2.1576134713252018e-08 4.0377776851956717e-11 9.625887401617179e-11 -4.431100396270306e-09 -8.837082378780511e-09 -1.751272678791693e-09 6.640922885563806e-09 2.5103547313799785e-08 1.572240679849614e-07 1.000000001156989 0.9998417895675104 1.0000000222080603 -1.0330922232476812e-08 1.592215656582145e-10 1.605094083617318e-10 1.6251114746149746e-09 3.153915505827589e-09 -1.7513534726129146e-09 4.624418578827961e-09 2.477582975836795e-08 1.055017190499753e-07 1.0000000011658159 0.9998417895746542 1.0000000224135703 -1.0319032331923117e-08 1.5942485387613384e-10 1.6058553231623476e-10 1.6381580082232165e-09 3.1798325974910117e-09 -1.7513524824440404e-09 4.626644859111305e-09 2.4776279680671854e-08 1.0554565459058806e-07 0.9999999987987376 0.9998417876542482 0.9999999672805139 -1.3853862879809375e-08 1.0884206357173759e-10 1.390709020944923e-10 -1.5279940335652725e-09 -3.117335675976326e-09 -1.7513284732852169e-09 4.640010203904256e-09 2.475538123471517e-08 1.0825154839361131e-07 1.0000000010692554 0.9998417894964879 1.0000000201648758 -1.0449612654314835e-08 1.5725085182945836e-10 1.597577973489395e-10 1.495955115859227e-09 2.8967563909944114e-09 -1.751353261807555e-09 4.603158726652987e-09 2.4771506596648052e-08 1.0508600506599079e-07 1.0000000002372738 0.9998417888224426 1.0000000007825665 -1.1617710072501369e-08 1.3913370744777545e-10 1.5253844058441184e-10 3.1350486833661194e-10 5.432521863034303e-10 -1.751346879812803e-09 4.483418614933886e-09 2.4744232444019245e-08 1.0311235977685198e-07
1.362 0.9999999954039975 0.9998417848482856 0.9999998884483611 -1.8251681173415382e-08 3.9530656238064657e-11 9.434977959535205e-11 -4.386250223649682e-09 -8.747687767991531e-09 -1.7895870066248723e-09 6.3769354376309325e-09 2.5099128787733103e-08 1.5388248856036997e-07 1.0000000012501644 0.9998417896358939 1.0000000244257046 -7.098043316018419e-09 1.5878573188024965e-10 1.5962472039406977e-10 1.6259031245226648e-09 3.153910446555338e-09 -1.7896696746311314e-09 4.457253255465294e-09 2.4790052851744805e-08 1.0569416474771489e-07 1.0000000012590031 0.9998417896430563 1.0000000246314367 -7.0861355257375675e-09 1.5899053393668506e-10 1.5970250594652832e-10 1.638964624522704e-09 3.1798539922683014e-09 -1.7896688678792804e-09 4.459742497782596e-09 2.4790521223141628e-08 1.0574215504335336e-07 0.9999999988950025 0.9998417877223075 0.9999999695833989 -1.061680599366938e-08 1.0810052496054906e-10 1.3777989853457596e-10 -1.5229198305605166e-09 -3.1082130973880694e-09 -1.7896442492540545e-09 4.4204891808411144e-09 2.4764778524932125e-08 1.0722733751824495e-07 1.0000000011623267 0.9998417895646954 1.000000022380525 -7.2169051570293e-09 1.56800998596187e-10 1.5885767547136532e-10 1.4966137640492371e-09 2.896504630284655e-09 -1.7896697842849312e-09 4.4333961131494615e-09 2.4785546988538776e-08 1.0523782244451848e-07 1.0000000003301253 0.9998417888895562 1.0000000029973832 -8.385557407612445e-09 1.3855925184818149e-10 1.5149594616133622e-10 3.1399895344377807e-10 5.428671964926725e-10 -1.7896630048553539e-09 4.2910216966920275e-09 2.475659213526409e-08 1.0285548105406406e-07
1.372 0.9999999955144667 0.9998417849237978 0.9999998910992276 -1.5139912089347755e-08 3.8989546392590474e-11 9.301348417703184e-11 -4.341959851104903e-09 -8.659246958174242e-09 -1.8286815844045886e-09 6.1176728136677895e-09 2.5093988503102176e-08 1.5186332598783836e-07 1.0000000013149712 0.9998417896840253 1.0000000259675141 -4.079015175779914e-09 1.5865178268858006e-10 1.5930686514223007e-10 1.6265728994736937e-09 3.1538982657975742e-09 -1.8287660722555043e-09 4.2525262796505914e-09 2.4798757634353633e-08 1.0666330010064686e-07 1.0000000013238217 0.9998417896912062 1.000000026173468 -4.0670916548803304e-09 1.5885828464612884e-10 1.5938643066978107e-10 1.6396492064687885e-09 3.1798685503432457e-09 -1.8287650736346716e-09 4.2552676937189e-09 2.4799239617742044e-08 1.0671372980526036e-07 0.9999999989628976 0.9998417877701136 0.9999999712103838 -7.593029898372861e-09 1.0766176223850821e-10 1.3705559331856062e-10 -1.517979771236966e-09 -3.099137742832511e-09 -1.8287401712076588e-09 4.174645131720389e-09 2.4770124841409452e-08 1.0733101041729456e-07 1.0000000012270291 0.9998417896126504 1.000000023920345 -4.198029329479673e-09 1.566531448334624e-10 1.5852393992342594e-10 1.4971501232642876e-09 2.8962457281566412e-09 -1.8287661639013462e-09 4.226189897738999e-09 2.479411762133302e-08 1.0618235288124421e-07 1.000000000394611 0.9998417889364183 1.0000000045364301 -5.367048318492062e-09 1.3828711262648735e-10 1.510200235606336e-10 3.1437124831772557e-10 5.424710739204848e-10 -1.8287590678175338e-09 4.063381030415802e-09 2.476396391647332e-08 1.0353639762406547e-07
1.382 0.9999999955992529 0.9998417849810068 0.9999998931384443 -1.2491124929590149e-08 3.8987794841710743e-11 9.244847543123707e-11 -4.298186635348567e-09 -8.571750149968401e-09 -1.8685710618707406e-09 5.892561387128929e-09 2.5091994898558423e-08 1.5013141340126253e-07 1.0000000013545363 0.9998417897141387 1.0000000269084144 -1.5231466055647432e-09 1.5905374446551347e-10 1.5975250528919282e-10 1.6271591373694135e-09 3.1538799281852495e-09 -1.868657356873172e-09 4.053443876935262e-09 2.4806463321946542e-08 1.070117092591431e-07 1.000000001363398 0.9998417897213377 1.0000000271145904 -1.5112081852387862e-09 1.5926179758891863e-10 1.598339104191091e-10 1.6402501941506085e-09 3.1798770625859293e-09 -1.868656545280066e-09 4.05640665623915e-09 2.4806954577872982e-08 1.070637579176064e-07 0.9999999990055457 0.9998417877999 0.9999999722363009 -5.03211880067299e-09 1.0775945462979533e-10 1.370954048191312e-10 -1.5131350738841452e-09 -3.0901095629894236e-09 -1.8686308826667825e-09 3.945771308057376e-09 2.4775767148993666e-08 1.0714340035727272e-07 1.0000000012664902 0.9998417896425874 1.0000000248592582 -1.6423029476320897e-09 1.5704123140373249e-10 1.5895424601745769e-10 1.4976031666637082e-09 2.8959795843250503e-09 -1.8686575034797653e-09 4.024938807596615e-09 2.4801732664766237e-08 1.0651451612069733e-07 1.0000000004338565 0.9998417889652624 1.0000000054745986 -2.811588864182257e-09 1.3855083949357715e-10 1.513079743981851e-10 3.1466041007130606e-10 5.420630358533932e-10 -1.8686502650164576e-09 3.845061224051257e-09 2.477080940231657e-08 1.03701875015078e-07
1.392 0.9999999956631285 0.9998417850233221 0.9999998946801123 -1.0423870203076556e-08 3.9560632072877585e-11 9.22411744705139e-11 -4.2548878501271316e-09 -8.485187528340996e-09 -1.9092711141301005e-09 5.739770926428754e-09 2.5097180686692592e-08 1.4792260680624531e-07 1.0000000013736339 0.9998417897296455 1.0000000273625718 4.5157404678593014e-10 1.6002632309657622e-10 1.6054807425981522e-10 1.627699974862681e-09 3.1538544657471254e-09 -1.9093593201978723e-09 3.9212984956152355e-09 2.4818103635228243e-08 1.058734945559928e-07 1.0000000013825072 0.999841789736863 1.0000000275689698 4.6352751836566365e-10 1.602360808697654e-10 1.606312955055051e-10 1.6408058761284245e-09 3.179878536283255e-09 -1.909358328197746e-09 3.924407088385626e-09 2.4818600528205448e-08 1.0592701638921021e-07 0.9999999990277196 0.999841787815075 0.9999999727752684 -3.0522191812604046e-09 1.0842877108088824e-10 1.374855128106916e-10 -1.50834755817012e-09 -3.0811281477157944e-09 -1.909332236828162e-09 3.7962329744517165e-09 2.4786385683394617e-08 1.0572799167484849e-07 1.0000000012854842 0.9998417896579178 1.00000002531143 3.3228037276258287e-10 1.5800005630113118e-10 1.597348827094211e-10 1.498010894241095e-09 2.8957062848800166e-09 -1.9093593938466823e-09 3.891369345733904e-09 2.4813318138702562e-08 1.0536183075780231e-07 1.0000000004526355 0.9998417889794995 1.0000000059260377 -8.37223847753067e-10 1.3938559730380543e-10 1.519459592123009e-10 3.1490425575864115e-10 5.416434809751932e-10 -1.9093521178521968e-09 3.7006374619871943e-09 2.4781975319126583e-08 1.024303492081922e-07
1.402 0.9999999957114206 0.9998417850545506 0.9999998958512738 -8.945820658216465e-09 4.0458710202046296e-11 9.175425349398204e-11 -4.212055446249515e-09 -8.399549074324321e-09 -1.9507973725098074e-09 5.681981997409768e-09 2.511122720754388e-08 1.4500832522023408e-07 1.0000000013775907 0.9998417897343512 1.000000027457003 1.8377680460061387e-09 1.6132036907404245e-10 1.6105655905024814e-10 1.628199413836386e-09 3.1538221769819765e-09 -1.950887713073548e-09 3.898614804535659e-09 2.483627563379686e-08 1.0313833143855616e-07 1.0000000013864754 0.9998417897415871 1.0000000276636227 1.8497366821384074e-09 1.6153160477599525e-10 1.6114139767706372e-10 1.641320008344554e-09 3.179873411753136e-09 -1.9508864778925337e-09 3.901755136176708e-09 2.4836775421203363e-08 1.0319353277141781e-07 0.9999999990347445 0.9998417878194443 0.9999999729542813 -1.660793079972176e-09 1.0942026207985282e-10 1.3758895918751578e-10 -1.5036132867833946e-09 -3.072193296858136e-09 -1.9508598457172856e-09 3.768926447409995e-09 2.4804304627001186e-08 1.0290269817533603e-07 1.0000000012893366 0.999841789662447 1.0000000254038757 1.7183390850658312e-09 1.592801390197204e-10 1.602282461512279e-10 1.4983770044810039e-09 2.8954257367652278e-09 -1.9508875761633494e-09 3.868379540956935e-09 2.4831462397768337e-08 1.0261049013139313e-07 1.0000000004562737 0.999841788982935 1.0000000060177563 5.486390491435792e-10 1.405415798278152e-10 1.5229638859383254e-10 3.1510699315380785e-10 5.412127023431128e-10 -1.950880360852016e-09 3.6754362743226656e-09 2.4799962227152113e-08 9.957717411729015e-08
1.412 0.9999999957491668 0.999841785078292 0.9999998967717447 -7.988971208933114e-09 4.126423854516899e-11 9.069805730847738e-11 -4.169707364916024e-09 -8.314824756263003e-09 -1.9931660758894703e-09 5.706997677051117e-09 2.5132165986333193e-08 1.4170756852547508e-07 1.0000000013714412 0.9998417897318527 1.0000000273114509 2.7035787783733942e-09 1.625184137034483e-10 1.6098796523080569e-10 1.6286351435888754e-09 3.1537832795768537e-09 -1.9932581804231326e-09 3.975517120488991e-09 2.4859777030570058e-08 9.94119207419366e-08 1.0000000013803374 0.9998417897391072 1.0000000275182914 2.7155624265230716e-09 1.6273118335689466e-10 1.610742053775955e-10 1.6417703467075646e-09 3.1798616140032053e-09 -1.9932571437700943e-09 3.978588539485768e-09 2.4860277866993356e-08 9.946898728374907e-08 0.9999999990316552 0.9998417878166054 0.999999972893073 -7.897380172923753e-10 1.1031647088521712e-10 1.371156465836828e-10 -1.4989546822790375e-09 -3.0633044385944207e-09 -1.993229735089744e-09 3.851136681854222e-09 2.4828074973160004e-08 9.921751657435018e-08 1.0000000012830832 0.9998417896597716 1.0000000252563375 2.5840156656103695e-09 1.604643536250904e-10 1.601444099209428e-10 1.4986793358820033e-09 2.8951382360610896e-09 -1.993258271616907e-09 3.9459600397194535e-09 2.4854954786057224e-08 9.886631613104749e-08 1.0000000004498066 0.9998417889791656 1.0000000058694933 1.4141284670988606e-09 1.4160128240890165e-10 1.5206955530417337e-10 3.152464865539488e-10 5.407703208716133e-10 -1.9932505388349606e-09 3.7582357644440834e-09 2.4823476978171124e-08 9.57409448104148e-08
1.422 0.9999999957806033 0.9998417850975735 0.9999998975420626 -7.447340104688443e-09 4.161745418251255e-11 8.933435849937024e-11 -4.127868787691338e-09 -8.231005267791916e-09 -2.0363934379749252e-09 5.769824304933599e-09 2.5154942622297647e-08 1.386786563722105e-07 1.0000000013594172 0.9998417897251742 1.0000000270263596 3.155046560466751e-09 1.6325993438724886e-10 1.6060353777868574e-10 1.628977782024158e-09 3.1537372966507286e-09 -2.036487676678631e-09 4.092518482575398e-09 2.488411288541784e-08 9.576325450084141e-08 1.000000001368325 0.9998417897324473 1.0000000272334222 3.167045042824255e-09 1.63474124945267e-10 1.6069140384365948e-10 1.6421278979202536e-09 3.1798426523297208e-09 -2.036486432462068e-09 4.095481601012984e-09 2.4884613626945448e-08 9.582199121848866e-08 0.9999999990226832 0.9998417878095822 0.9999999726920854 -3.3303225381679305e-10 1.1075719370544002e-10 1.363274546235876e-10 -1.4944005980843807e-09 -3.0544620708739127e-09 -2.0364589366475652e-09 3.978180297215227e-09 2.485300282889728e-08 9.569905144696559e-08 1.0000000012709556 0.9998417896529159 1.000000024969261 3.0353495057783774e-09 1.611920491771377e-10 1.5974464607174054e-10 1.498888766482791e-09 2.8948433493704024e-09 -2.036487697882449e-09 4.064024866798157e-09 2.487929295347183e-08 9.520189853746364e-08 1.0000000004374658 0.9998417889712157 1.0000000055816933 1.865278465720737e-09 1.422047181445592e-10 1.5152704272966848e-10 3.152932471534409e-10 5.403166067262456e-10 -2.0364797413835564e-09 3.884494991506003e-09 2.4847947559786156e-08 9.200948558032997e-08
1.432 0.9999999958089589 0.9998417851147026 0.9999998982388537 -7.207058076935937e-09 4.1379956825000504e-11 8.815817756078906e-11 -4.0865672994003435e-09 -8.148080929037005e-09 -2.080496987276942e-09 5.81418842932048e-09 2.517346309221583e-08 1.3657125425730651e-07 1.0000000013447443 0.9998417897166201 1.0000000266782543 3.306059481284499e-09 1.634066252323309e-10 1.6039696508419324e-10 1.6291955458433888e-09 3.1536842667052226e-09 -2.0805931345497885e-09 4.175616272166408e-09 2.490357747169636e-08 9.327523350065198e-08 1.0000000013536636 0.9998417897239121 1.000000026885538 3.3180728597409645e-09 1.6362241857653216e-10 1.6048635017919912e-10 1.64236042315911e-09 3.179817024941603e-09 -2.08059198988632e-09 4.178494228776256e-09 2.4904077585812202e-08 9.333487665579929e-08 0.9999999990110537 0.9998417878006791 0.9999999724278424 -1.7679589985771748e-10 1.1060388142636677e-10 1.35718026655425e-10 -1.4899833203310761e-09 -3.04566518138607e-09 -2.0805638992827365e-09 4.071624727414918e-09 2.487323048151788e-08 9.339192319229975e-08 1.000000001256179 0.9998417896441848 1.0000000246191698 3.1862286069390408e-09 1.6132511722499912e-10 1.595225557688301e-10 1.4989734228304534e-09 2.8945407694317386e-09 -2.080592907763456e-09 4.147962406339392e-09 2.4898765146048562e-08 9.270555410854405e-08 1.0000000004224758 0.9998417889613894 1.0000000052308788 2.015973684763769e-09 1.422139663713007e-10 1.5116214711029952e-10 3.152154916165869e-10 5.398513322574931e-10 -2.08058492838835e-09 3.975268002276793e-09 2.486760677499904e-08 8.949768780167047e-08
1.442 0.9999999958364735 0.99984178513128 0.9999998989153267 -7.1646565812442765e-09 4.0641276604717264e-11 8.74076380491614e-11 -4.045841462043547e-09 -8.066042160888764e-09 -2.1254936380962603e-09 5.796857734187857e-09 2.5183116937643703e-08 1.3568459452219636e-07 1.0000000013296575 0.9998417897077873 1.0000000263202369 3.2600879973662783e-09 1.6304865533873928e-10 1.606053841705865e-10 1.6292459757520049e-09 3.1536245570114884e-09 -2.125591839156851e-09 4.170285763071016e-09 2.4913850134619045e-08 9.251970768196451e-08 1.0000000013385881 0.9998417897150974 1.0000000265277422 3.2721161369856623e-09 1.6326586539313067e-10 1.6069614531179882e-10 1.6424255897652818e-09 3.179784592895988e-09 -2.1255906064082994e-09 4.173139489304164e-09 2.491434959266462e-08 9.257914067467088e-08 0.999999998999002 0.9998417877914927 0.9999999721534476 -2.1756126429920532e-10 1.0994655304549934e-10 1.3552531397806086e-10 -1.4857450292394167e-09 -3.0369137799689794e-09 -2.1255619775969166e-09 4.0745983166527276e-09 2.488432142552574e-08 9.283016475972299e-08 1.000000001240988 0.9998417896351748 1.0000000242591665 3.140122844948556e-09 1.6095292581917624e-10 1.5971532379874624e-10 1.4988905867049745e-09 2.8942312695903983e-09 -2.1255913450749645e-09 4.142881209554339e-09 2.4909046096375756e-08 9.195247385422722e-08 1.0000000004070722 0.9998417889512835 1.0000000048701534 1.9696839742202534e-09 1.4171843793175012e-10 1.5121264196752127e-10 3.149708434139927e-10 5.39374754923433e-10 -2.1255835014602268e-09 3.973163898969925e-09 2.4878086731143713e-08 8.879484726980188e-08
1.452 0.9999999958645334 0.999841785148297 0.9999998996044636 -7.235247354192551e-09 3.960127210822085e-11 8.687419544118945e-11 -4.00573677517707e-09 -7.98487860167008e-09 -2.1714009647018442e-09 5.702938024142841e-09 2.5182695459635795e-08 1.3580157517049008e-07 1.0000000013155383 0.9998417896996639 1.0000000259851842 3.1020129306198682e-09 1.6238555694590439e-10 1.6101944281589968e-10 1.629079614397659e-09 3.1535579296580833e-09 -2.1715012173845242e-09 4.0587123255236945e-09 2.4913962997830238e-08 9.325052216057113e-08 1.0000000013244805 0.9998417897069927 1.000000026192911 3.1140560132596228e-09 1.626041732047625e-10 1.611115498234049e-10 1.6422741980048284e-09 3.1797449053147036e-09 -2.171500270637676e-09 4.0616173151292854e-09 2.4914462040922986e-08 9.330883749149706e-08 0.9999999989879097 0.999841787783012 0.9999999719017796 -3.7044773925782167e-10 1.089851635521105e-10 1.35539676695073e-10 -1.481735050156677e-09 -3.0282074016039353e-09 -2.1714712049075647e-09 3.968529139437016e-09 2.4885221583396495e-08 9.3737857982245e-08 1.000000001226765 0.9998417896268738 1.0000000239221272 2.9819136298655103e-09 1.6027590940362037e-10 1.6011375280794652e-10 1.4985910754648886e-09 2.893914462311333e-09 -2.1715007323417995e-09 4.0308268815079035e-09 2.4909164750257296e-08 9.269443789292267e-08 1.0000000003926373 0.9998417889418867 1.0000000045323936 1.8112900284906828e-09 1.4091805200935578e-10 1.5146905901212303e-10 3.145094773058245e-10 5.38887461656909e-10 -2.171492905011406e-09 3.859315862350083e-09 2.487838626758439e-08 8.963568406343451e-08
1.462 0.9999999958938559 0.9998417851662663 0.9999999003232527 -7.3548864127410205e-09 3.844487559944692e-11 8.613854471316228e-11 -3.966282766939439e-09 -7.904581234036971e-09 -2.2182375808747406e-09 5.549690857824583e-09 2.5174874965004488e-08 1.3628802679782372e-07 1.0000000013031005 0.9998417896927589 1.0000000256899786 2.8957668493699965e-09 1.6160191464106701e-10 1.612191879735124e-10 1.6286626097892216e-09 3.1534847875382445e-09 -2.2183400614455985e-09 3.863668444442479e-09 2.4906787256735882e-08 9.455788005960603e-08 1.0000000013120542 0.9998417897001066 1.0000000258979271 2.9078246265303832e-09 1.6182195995040828e-10 1.613127696179073e-10 1.6418720704210157e-09 3.1796988489631e-09 -2.218338908941383e-09 3.866695000138152e-09 2.4907286256609063e-08 9.461482334451208e-08 0.9999999989784905 0.9998417877757471 0.9999999716897214 -5.715227075179077e-10 1.0790388668430462e-10 1.353417293871249e-10 -1.477987347766349e-09 -3.0195455456583984e-09 -2.21830919568372e-09 3.776385763219754e-09 2.4878748269313966e-08 9.519259880715061e-08 1.0000000012142232 0.9998417896197915 1.0000000236249356 2.775533253303969e-09 1.5947836815564656e-10 1.6029824084011366e-10 1.49804096358452e-09 2.8935902979344335e-09 -2.2183392348870737e-09 3.834621250632456e-09 2.4901990828401257e-08 9.401533717986462e-08 1.0000000003798837 0.9998417889337088 1.0000000042344825 1.6047238756822944e-09 1.3999713696127068e-10 1.5151160139382458e-10 3.1379798004492944e-10 5.383886407192231e-10 -2.218331245214018e-09 3.6568563207984926e-09 2.4871358976246354e-08 9.106470260974865e-08
1.472 0.9999999959246774 0.9998417851853589 0.9999999010771695 -7.48040942652962e-09 3.729099767118712e-11 8.496784589981238e-11 -3.9274706258748495e-09 -7.825140153666958e-09 -2.2660215798729252e-09 5.379572729070942e-09 2.5165025587801586e-08 1.363831946073101e-07 1.0000000012925767 0.9998417896872401 1.0000000254399941 2.6845011848592116e-09 1.6081735345519978e-10 1.6097213999292997e-10 1.6279999520848843e-09 3.153405356128738e-09 -2.2661262998058665e-09 3.6427864974008175e-09 2.489781870828914e-08 9.5350615566893e-08 1.0000000013015415 0.999841789694606 1.0000000256481643 2.696573489891944e-09 1.610388484488385e-10 1.6106711468233684e-10 1.6412241746074746e-09 3.179646453251897e-09 -2.2661251997994075e-09 3.645974541840651e-09 2.4898318082859745e-08 9.540661482506724e-08 0.9999999989709766 0.9998417877698641 0.9999999715226492 -7.776322007587962e-10 1.0682257144259068e-10 1.3469877998256404e-10 -1.4744968281297858e-09 -3.0109278267544255e-09 -2.2660949814079956e-09 3.5567542929171253e-09 2.487037967587492e-08 9.610636666149724e-08 1.0000000012035957 0.9998417896140953 1.0000000233729651 2.564133255926345e-09 1.5867982732291608e-10 1.6003591066555927e-10 1.4972451355550571e-09 2.8932592511595932e-09 -2.2661252807596314e-09 3.61218960958323e-09 2.4893020319203095e-08 9.481745238285509e-08 1.0000000003690444 0.9998417889269162 1.0000000039817938 1.3931386642807352e-09 1.390750329828702e-10 1.511080124644191e-10 3.128411212055286e-10 5.378789592762806e-10 -2.266117281417033e-09 3.4255610024640075e-09 2.486249933796356e-08 9.194643082697839e-08
1.482 0.9999999959569335 0.9998417852055278 0.9999999018645163 -7.587634237704303e-09 3.621886693592252e-11 8.351811225105716e-11 -3.88924976672751e-09 -7.746545976969618e-09 -2.3147723802604793e-09 5.243701486108149e-09 2.5158923232836323e-08 1.355051035649386e-07 1.0000000012838968 0.999841789683058 1.0000000252334302 2.492386567337438e-09 1.601107766915322e-10 1.6043467834807146e-10 1.6271384041335133e-09 3.1533190982509454e-09 -2.3148793938317956e-09 3.4712381472394157e-09 2.489287762078662e-08 9.480975720976811e-08 1.0000000012928734 0.9998417896904428 1.000000025441822 2.504473465881935e-09 1.6033375471583852e-10 1.6053109783649513e-10 1.640377545555112e-09 3.179587445266665e-09 -2.3148782334870034e-09 3.474565452537613e-09 2.48933775954055e-08 9.486569307514217e-08 0.9999999989652989 0.9998417877653144 0.9999999713987624 -9.646055200131463e-10 1.0582016949923645e-10 1.3376721297705407e-10 -1.4712169192264244e-09 -3.0023537786558803e-09 -2.3148477012426033e-09 3.386444405341706e-09 2.4865949230437424e-08 9.567029326792577e-08 1.0000000011948118 0.9998417896097354 1.0000000231644153 2.3718841620756826e-09 1.5795939387381038e-10 1.5948308704321598e-10 1.496250610502693e-09 2.89292135016085e-09 -2.314878156356507e-09 3.439304972892047e-09 2.488807480854737e-08 9.427748743120715e-08 1.0000000003600495 0.9998417889214597 1.0000000037725272 1.2007045708322625e-09 1.3823134087215188e-10 1.50414580799702e-10 3.116854950611612e-10 5.373591768112997e-10 -2.31487028851786e-09 3.2450618086597664e-09 2.4857638526738265e-08 9.143438740074257e-08
1.492 0.9999999959904071 0.9998417852266199 0.999999902680171 -7.667543380593433e-09 3.530594240532741e-11 8.220408577329508e-11 -3.851547877734106e-09 -7.668789610559483e-09 -2.364509175161433e-09 5.179476747274121e-09 2.5160414685744488e-08 1.334474921399296e-07 1.000000001276841 0.9998417896800553 1.0000000250650665 2.3284289035901475e-09 1.5955966444762256e-10 1.6002139844338246e-10 1.6261463478765962e-09 3.153226665966031e-09 -2.3646187459693206e-09 3.409147387930335e-09 2.4895789248005925e-08 9.263626078610194e-08 1.000000001285829 0.9998417896874587 1.0000000252736798 2.340530734258013e-09 1.5978427198145247e-10 1.6011938589537078e-10 1.6394002138575167e-09 3.179522112655322e-09 -2.3646174251370705e-09 3.4125211400155037e-09 2.4896289912491193e-08 9.269320298281572e-08 0.9999999989612377 0.9998417877619417 0.9999999713128421 -1.123435422993609e-09 1.0497429885867564e-10 1.3296150305071105e-10 -1.4680790314962446e-09 -2.993822949626538e-09 -2.364586594752172e-09 3.327169758173191e-09 2.486930908712653e-08 9.359465955299334e-08 1.0000000011876524 0.9998417896065549 1.000000022994065 2.2077917448379418e-09 1.5739441729531854e-10 1.5905410966837612e-10 1.49512545528421e-09 2.8925769724665375e-09 -2.3646170288060432e-09 3.37677596622235e-09 2.4890981155947803e-08 9.209460373090648e-08 1.0000000003526792 0.9998417889171828 1.0000000036014627 1.0364280497265871e-09 1.3754387886418547e-10 1.498458553731773e-10 3.1039966758969347e-10 5.368286384645513e-10 -2.36460937514968e-09 3.1806229116194993e-09 2.4860616036672232e-08 8.921913989682698e-08
1.502 0.9999999960248449 0.9998417852484542 0.9999999035182797 -7.72065928239336e-09 3.4632922839813135e-11 8.137122870535925e-11 -3.814293375983313e-09 -7.591861335972938e-09 -2.4152521544055914e-09 5.191960931412935e-09 2.5169952343778758e-08 1.3044709691410735e-07 1.0000000012711512 0.9998417896780484 1.0000000249289502 2.192096316499311e-09 1.5924476835702457e-10 1.6007743159737836e-10 1.6250914770707632e-09 3.1531275486798176e-09 -2.415363858802124e-09 3.4655505077682893e-09 2.4906948674339674e-08 8.9130501990935e-08 1.0000000012801507 0.9998417896854701 1.000000025137785 2.2042133364308304e-09 1.594709509948712e-10 1.6017726254946317e-10 1.6383601118957104e-09 3.179450663995259e-09 -2.415362822780716e-09 3.4688594088684963e-09 2.4907450035813377e-08 8.91894460115004e-08 0.9999999989585332 0.9998417877595611 0.9999999712589352 -1.2546532161050173e-09 1.0436511268568544e-10 1.3262706660313426e-10 -1.465015390622941e-09 -2.9853347473194285e-09 -2.4153313189619283e-09 3.388140356106221e-09 2.488087633450009e-08 9.018384477156521e-08 1.0000000011818588 0.9998417896043694 1.0000000228559625 2.071325101938397e-09 1.5706570131562439e-10 1.590940917176473e-10 1.493937369743276e-09 2.892225909129645e-09 -2.415362330503705e-09 3.4338192403225123e-09 2.4902135343946616e-08 8.856989113463468e-08 1.0000000003466751 0.9998417889139015 1.000000003462647 8.997772650442576e-10 1.3709244145994623e-10 1.4974642424849245e-10 3.090515149801402e-10 5.362882738816129e-10 -2.4153544004865237e-09 3.2425978443957377e-09 2.487183585084238e-08 8.560659065219026e-08
1.512 0.9999999960600123 0.9998417852708644 0.9999999043736133 -7.751190886044843e-09 3.424812460749763e-11 8.102279738294634e-11 -3.777422103033157e-09 -7.515751960269893e-09 -2.4670215776664296e-09 5.2514795181897075e-09 2.5184517514709065e-08 1.271218773386404e-07 1.0000000012665895 0.9998417896768678 1.000000024819755 2.079171870641275e-09 1.5921476208749173e-10 1.6060549745223738e-10 1.624034277677285e-09 3.153022289805577e-09 -2.467135710671768e-09 3.592023895333493e-09 2.4923268343158276e-08 8.514238954438882e-08 1.0000000012756005 0.9998417896843081 1.0000000250288112 2.091303578351246e-09 1.5944245652977642e-10 1.6070676411785067e-10 1.637317624506277e-09 3.1793732095296866e-09 -2.467134623362156e-09 3.5952098869754217e-09 2.4923770416102058e-08 8.52039198233267e-08 0.9999999989569495 0.9998417877580043 0.999999971231717 -1.362476028088692e-09 1.0404158898799208e-10 1.3276667959451888e-10 -1.4619656055829057e-09 -2.976888736888384e-09 -2.467102175231031e-09 3.5195515275221183e-09 2.489757097419706e-08 8.628360224366664e-08 1.0000000011771937 0.9998417896030108 1.000000022744781 1.9582664871294343e-09 1.5702163592248576e-10 1.5960643861459393e-10 1.4927471616511737e-09 2.891867985014817e-09 -2.46713397541499e-09 3.5614922008052377e-09 2.491844958610701e-08 8.455719167454484e-08 1.0000000003418 0.999841788911446 1.000000003350754 7.865354344134702e-10 1.3692580026632118e-10 1.501191521042253e-10 3.077010692002057e-10 5.357382379528439e-10 -2.4671260846137958e-09 3.378597108864365e-09 2.4888209937591875e-08 8.147248682535349e-08
1.522 0.9999999960957161 0.9998417852937126 0.9999999052417997 -7.76299855665059e-09 3.412771367592293e-11 8.079269321423968e-11 -3.7408720714542725e-09 -7.44045253790107e-09 -2.519838305422638e-09 5.309508888903067e-09 2.5198932223894235e-08 1.2426762097804084e-07 1.0000000012629586 0.9998417896763725 1.0000000247330125 1.9857877120861284e-09 1.594455312725606e-10 1.6123874231705876e-10 1.623032666345212e-09 3.1529111583165566e-09 -2.5199546534055514e-09 3.714249943130805e-09 2.493950152678242e-08 8.184217889649865e-08 1.0000000012719812 0.9998417896838317 1.0000000249422905 1.9979339645985644e-09 1.5967470432526345e-10 1.6134155695454802e-10 1.6363308614925643e-09 3.179289636276629e-09 -2.519953596269852e-09 3.7173274424912176e-09 2.494000443212461e-08 8.19060735443967e-08 0.9999999989562882 0.9998417877571306 0.9999999712267195 -1.4507721889946668e-09 1.039798240550859e-10 1.3301380448546203e-10 -1.4588717681489362e-09 -2.968484157637985e-09 -2.5199204192356995e-09 3.645547696184997e-09 2.49141430223437e-08 8.305128268824087e-08 1.0000000011734589 0.9998417896023374 1.0000000226560521 1.8647480952700944e-09 1.5723829693331126e-10 1.6022431020667124e-10 1.4916124819368172e-09 2.891503637378222e-09 -2.5199526967085712e-09 3.684775462601918e-09 2.4934676164502577e-08 8.123448355085934e-08 1.0000000003378555 0.9998417889096765 1.000000003261315 6.928343309443128e-10 1.3701995568598963e-10 1.5059768061349898e-10 3.0640674831732146e-10 5.351783639528318e-10 -2.5199445235302048e-09 3.5091001540579974e-09 2.4904484720530226e-08 7.803743993132326e-08
1.532 0.9999999961317936 0.9998417853168831 0.9999999061190066 -7.758365241169328e-09 3.416335525278233e-11 8.019017792052075e-11 -3.7045825043013074e-09 -7.365953604415744e-09 -2.573723483636952e-09 5.3206278179374155e-09 2.520796516426106e-08 1.2255002685579107e-07 1.0000000012600923 0.9998417896764445 1.000000024664794 1.9096541391453443e-09 1.5982871977000216e-10 1.6148657389019214e-10 1.62214368514618e-09 3.1527946204160124e-09 -2.5738423500589066e-09 3.768216452486952e-09 2.4950353787529315e-08 8.027178747668349e-08 1.000000001269126 0.9998417896839226 1.0000000248742935 1.9218153971499786e-09 1.6005948637388387e-10 1.61590793512529e-10 1.6354565602601541e-09 3.1792003947569993e-09 -2.5738411125027583e-09 3.771248194978629e-09 2.4950857753378536e-08 8.033686470720837e-08 0.9999999989563829 0.9998417877568216 0.9999999712400142 -1.5218314234443098e-09 1.0407143279390309e-10 1.328778557414524e-10 -1.455676596862191e-09 -2.960120654964756e-09 -2.5738073773445163e-09 3.7012728653090676e-09 2.4925294242050353e-08 8.15130717054645e-08 1.0000000011704888 0.9998417896022315 1.000000022585847 1.7884804304531664e-09 1.5760772701978536e-10 1.6045698830916152e-10 1.4905904997640687e-09 2.891133803700024e-09 -2.5738402787124424e-09 3.7391912283370565e-09 2.4945519626554006e-08 7.96529011768387e-08 1.0000000003346758 0.9998417889084741 1.000000003190402 6.163842716723306e-10 1.3726680313509506e-10 1.506912778907917e-10 3.0522533093574783e-10 5.346092376077773e-10 -2.573831762209101e-09 3.5667708214109365e-09 2.491535865716309e-08 7.640386112830357e-08
1.542 0.9999999961681029 0.999841785340276 0.9999999070016733 -7.738858178360785e-09 3.419869716588133e-11 7.89627700175769e-11 -3.6685039630902063e-09 -7.292246082731355e-09 -2.6286990511648944e-09 5.258475889163022e-09 2.5208355890955206e-08 1.2221497903204423e-07 1.0000000012578438 0.9998417896769802 1.0000000246114433 1.849197291687917e-09 1.6020813583064931e-10 1.6109688620259193e-10 1.6214133016702777e-09 3.15267235919735e-09 -2.628820394965125e-09 3.7188110305043173e-09 2.495251310671547e-08 8.081943087300688e-08 1.000000001266889 0.9998417896844769 1.000000024821165 1.8613736976717696e-09 1.604402364489519e-10 1.6120268921780794e-10 1.6347410802032887e-09 3.179105647722622e-09 -2.6288191863828198e-09 3.7218827080185987e-09 2.495301838501165e-08 8.088403580245133e-08 0.999999998957088 0.9998417877569737 0.9999999712679465 -1.577227834653565e-09 1.0415980040640158e-10 1.32106742456293e-10 -1.4523343286294657e-09 -2.9517976612704187e-09 -2.6287845455542416e-09 3.651325911321851e-09 2.492771689826578e-08 8.2051717012617e-08 1.000000001168137 0.9998417896025886 1.0000000225305101 1.7278896786703873e-09 1.579731162335472e-10 1.6005202808512843e-10 1.4897269061499673e-09 2.890758447020153e-09 -2.6288179603785865e-09 3.6894069186468875e-09 2.494766756182901e-08 8.02052071540444e-08 1.000000000332115 0.9998417889077353 1.0000000031343588 5.556116080292265e-10 1.3750999481291367e-10 1.5014819005117766e-10 3.0420277891074905e-10 5.340313607454123e-10 -2.6288096894581403e-09 3.514981638110923e-09 2.4917517938779486e-08 7.69900250066902e-08
1.552 0.9999999962045194 0.9998417853638022 0.9999999078865753 -7.706591625342234e-09 3.409943968896808e-11 7.731452993916615e-11 -3.6326107352186805e-09 -7.219320824552856e-09 -2.6847871385813905e-09 5.1228460667472595e-09 2.5200036483209703e-08 1.2296955296738493e-07 1.000000001256086 0.999841789677888 1.000000024569643 1.8022950573125623e-09 1.6044950916745524e-10 1.602743388393942e-10 1.6208633578746889e-09 3.1525448644149492e-09 -2.6849112583849036e-09 3.5648702049026755e-09 2.4945878003193686e-08 8.298326269852284e-08 1.0000000012651427 0.9998417896854033 1.0000000247795855 1.8144864206865903e-09 1.606831211068337e-10 1.6038166196843787e-10 1.6342059124442346e-09 3.1790056731611225e-09 -2.684909907415492e-09 3.5680749793405393e-09 2.494638480256207e-08 8.304617374037601e-08 0.9999999989582751 0.9998417877574963 0.999999971307199 -1.619083919083191e-09 1.041111203042572e-10 1.309049138833492e-10 -1.4488229871919384e-09 -2.9435140339304825e-09 -2.684874570312311e-09 3.4945273642425624e-09 2.4921324536582156e-08 8.417756571996434e-08 1.000000001166275 0.9998417896033176 1.0000000224867234 1.6808535344193196e-09 1.5820063238896448e-10 1.592144118655574e-10 1.4890438755755916e-09 2.8903773372525976e-09 -2.6849087278732925e-09 3.534186229517981e-09 2.4941019056287663e-08 8.238539312248651e-08 1.0000000003300447 0.9998417889073691 1.0000000030898668 5.0839400227769e-10 1.3761546764940276e-10 1.491728448608166e-10 3.033609403831209e-10 5.334446927414221e-10 -2.6848999223695335e-09 3.3520538683880064e-09 2.4910866889962192e-08 7.926686447620079e-08
1.562 0.9999999962409394 0.9998417853873883 0.9999999087711022 -7.664577190725e-09 3.382324665753575e-11 7.578940632853679e-11 -3.596900705425149e-09 -7.147169068376932e-09 -2.7420106035459532e-09 4.939402132362853e-09 2.518614208427909e-08 1.2410725880288387e-07 1.0000000012547103 0.9998417896790917 1.000000024536688 1.765928209276284e-09 1.6051054328464645e-10 1.5956360231068042e-10 1.6204923485194255e-09 3.152413145346688e-09 -2.7421374046156527e-09 3.3385914530562018e-09 2.4933573395398834e-08 8.564355191342845e-08 1.0000000012637782 0.999841789686626 1.0000000247468523 1.7781345021346993e-09 1.607457366980114e-10 1.5967229701223905e-10 1.6338497926562906e-09 3.178901407343137e-09 -2.742136159850128e-09 3.3420144303489666e-09 2.4934081780652146e-08 8.570451090183331e-08 0.9999999989598365 0.9998417877583122 0.999999971355068 -1.650419107525878e-09 1.0388298141095675e-10 1.2981652941103073e-10 -1.445143916626338e-09 -2.935269788818138e-09 -2.7420999158863828e-09 3.263342759923925e-09 2.4909263636872945e-08 8.67921749080305e-08 1.0000000011647958 0.9998417896043432 1.0000000224517813 1.644351982397917e-09 1.5824764402554412e-10 1.584884482424966e-10 1.4885396432322537e-09 2.889991166904465e-09 -2.7421348801420635e-09 3.3058032025974614e-09 2.4928700290726415e-08 8.506448728277722e-08 1.0000000003283571 0.9998417889072986 1.000000003054222 4.717116048890724e-10 1.3754064770114847e-10 1.4830975429767545e-10 3.0269823086296287e-10 5.328499164849787e-10 -2.7421257071867348e-09 3.110658682625502e-09 2.489854196980406e-08 8.20546344301821e-08
1.572 0.9999999962772834 0.9998417854109779 0.9999999096534419 -7.61601781907809e-09 3.344110298317263e-11 7.487347246997376e-11 -3.5613802322725467e-09 -7.075781233288468e-09 -2.8003926316788516e-09 4.752677873714037e-09 2.517180228724161e-08 1.2479754749793912e-07 1.0000000012536334 0.999841789680532 1.0000000245106737 1.7368855292579476e-09 1.604624054818833e-10 1.5945026765484496e-10 1.6202903075445569e-09 3.152276410794272e-09 -2.800522307694945e-09 3.1009576647325264e-09 2.4920744860218507e-08 8.75878908462088e-08 1.0000000012627128 0.9998417896880849 1.0000000247210594 1.7491067327046145e-09 1.6069907375152137e-10 1.595607434925519e-10 1.6336628579901185e-09 3.1787923136796485e-09 -2.800520977857969e-09 3.1046441816889388e-09 2.4921254758747193e-08 8.764750497004724e-08 0.9999999989616886 0.9998417877593635 0.9999999714096505 -1.6744443048206361e-09 1.0354638843185867e-10 1.293279271610624e-10 -1.4413068598582964e-09 -2.927064212293416e-09 -2.800484231913907e-09 3.0196789147870985e-09 2.4896699163792863e-08 8.87007872480561e-08 1.0000000011636156 0.9998417896056049 1.0000000224237806 1.6151749661301814e-09 1.5818565422645027e-10 1.5836022278988174e-10 1.4882046258204725e-09 2.8895999515212716e-09 -2.800519810969382e-09 3.0656210829318137e-09 2.491585835364062e-08 8.702180678012999e-08 1.0000000003269687 0.999841788907465 1.0000000030255203 4.423538537063182e-10 1.3735677500365535e-10 1.4804472649647294e-10 3.0220532279858773e-10 5.322474722461295e-10 -2.800510313425486e-09 2.854434723723326e-09 2.4885701470076332e-08 8.408803519099326e-08
1.582 0.999999996313493 0.9998417854345307 0.999999910532479 -7.563318056718329e-09 3.3091608295476e-11 7.461574700304966e-11 -3.526047118884104e-09 -7.0051492057825485e-09 -2.8599571412436907e-09 4.612178483621919e-09 2.5162185233532423e-08 1.2437556473522267e-07 1.0000000012527943 0.9998417896821654 1.0000000244903942 1.7127537234787576e-09 1.6044350672782693e-10 1.5998347916325653e-10 1.6202559199764747e-09 3.152135554798708e-09 -2.860089686765449e-09 2.928354897609818e-09 2.491260087158836e-08 8.79144235539624e-08 1.0000000012618855 0.9998417896897371 1.0000000247010015 1.7249899281689924e-09 1.606817124311285e-10 1.60095787705383e-10 1.633643292272145e-09 3.1786789061160743e-09 -2.8600882905714253e-09 2.9322602814694206e-09 2.4913112087739943e-08 8.797383032700138e-08 0.9999999989637703 0.9998417877606054 0.9999999714697402 -1.6935722153702008e-09 1.0323978442793777e-10 1.2948801221612826e-10 -1.4373137349565586e-09 -2.918896307152479e-09 -2.860050974462526e-09 2.8419540293688898e-09 2.4888847682434444e-08 8.901122977470037e-08 1.000000001162673 0.9998417896070598 1.0000000224015144 1.5909090469966982e-09 1.5815293642693222e-10 1.588788799803037e-10 1.4880371003158941e-09 2.8892044065281657e-09 -2.8600874326052663e-09 2.8908987382449636e-09 2.49077028697524e-08 8.73504401739292e-08 1.0000000003258183 0.9998417889078249 1.0000000030025549 4.1790748222463215e-10 1.3720230926335353e-10 1.484270520398536e-10 3.0188009485544864e-10 5.316376054373582e-10 -2.860077541067077e-09 2.666238021767117e-09 2.4877562202893113e-08 8.443347304246256e-08
1.592 0.999999996349528 0.9998417854580178 0.9999999114074685 -7.507634419830209e-09 3.288769802605817e-11 7.458443799363559e-11 -3.490889558066899e-09 -6.935264195971722e-09 -2.9207287077243793e-09 4.5534843234465974e-09 2.5160574675786535e-08 1.225283341747316e-07 1.0000000012521484 0.9998417896839611 1.000000024475013 1.6923688152245382e-09 1.6056701083340862e-10 1.6073102064930275e-10 1.6203974663322928e-09 3.1519908112847737e-09 -2.9208641848883977e-09 2.882470257392475e-09 2.491247769815375e-08 8.621461201948123e-08 1.0000000012612507 0.9998417896915516 1.0000000246858418 1.7046201139661105e-09 1.6080680840459426e-10 1.6084515704462283e-10 1.633799726867884e-09 3.1785616345668264e-09 -2.9208629359178062e-09 2.8864399725120444e-09 2.4912989991816374e-08 8.627521157625162e-08 0.9999999989660375 0.9998417877620084 0.9999999715345022 -1.708967192533647e-09 1.0307635751501438e-10 1.2986465588019078e-10 -1.433155676733336e-09 -2.910765741712772e-09 -2.9208249211477423e-09 2.7943427460965493e-09 2.4889039077861142e-08 8.731860682379804e-08 1.0000000011619237 0.9998417896086768 1.000000022384147 1.570389996648562e-09 1.582624668200757e-10 1.5961190807784532e-10 1.4880458660387012e-09 2.888804060510226e-09 -2.9208618287673556e-09 2.8443950292901494e-09 2.490757037806886e-08 8.563934412848265e-08 1.0000000003248617 0.9998417889083475 1.0000000029844902 3.9720854693698335e-10 1.3719029541734813e-10 1.490243630181538e-10 3.0173105405796773e-10 5.31020920478984e-10 -2.9208516964964443e-09 2.61603696353108e-09 2.4877461354240216e-08 8.266676720079825e-08
1.602 0.999999996385357 0.9998417854814176 0.9999999122777081 -7.44918672319752e-09 3.284070524353951e-11 7.420510711542012e-11 -3.4559009016840644e-09 -6.866116969907953e-09 -2.982731885761786e-09 4.581999080324152e-09 2.5167219616813568e-08 1.1936893616881043e-07 1.0000000012516612 0.9998417896858948 1.0000000244637386 1.6755045968104394e-09 1.6084408502506834e-10 1.6111903218119228e-10 1.6207182395692798e-09 3.1518425342949737e-09 -2.9828702607788038e-09 2.9727753098309104e-09 2.4920664384434622e-08 8.26233352016073e-08 1.000000001260775 0.9998417896935038 1.0000000246747889 1.6877707814420018e-09 1.6108536284096652e-10 1.612346445023899e-10 1.634135346875773e-09 3.1784409127992604e-09 -2.9828690793832013e-09 2.976627333124095e-09 2.4921177612902478e-08 8.268659963738912e-08 0.9999999989684548 0.9998417877635477 0.9999999716031456 -1.7208552787774006e-09 1.0306725086058208e-10 1.2988385668721377e-10 -1.4288299518230996e-09 -2.9026713455888392e-09 -2.9828302464783573e-09 2.8869514324833767e-09 2.489754724505009e-08 8.375760994376509e-08 1.0000000011613326 0.9998417896104316 1.0000000223708863 1.5533914851003023e-09 1.5852558197998077e-10 1.5998497318621174e-10 1.488233557977859e-09 2.8884003053027523e-09 -2.9828677779460043e-09 2.935851329653756e-09 2.4915749450641406e-08 8.202269755014186e-08 1.0000000003240634 0.9998417889090078 1.0000000029705343 3.8003042030831274e-10 1.373320888244104e-10 1.4926248943215815e-10 3.017614848554766e-10 5.303979004902883e-10 -2.982857520198032e-09 2.7154196803994e-09 2.4885682497378703e-08 7.891807584010276e-08
1.612 0.9999999964209538 0.9998417855047123 0.9999999131424081 -7.387952272321995e-09 3.285425229036135e-11 7.320696785044212e-11 -3.421099503788494e-09 -6.7976991021366116e-09 -3.045992101812449e-09 4.670218038513761e-09 2.517938703903053e-08 1.1541799459260505e-07 1.0000000012513024 0.999841789687945 1.0000000244556928 1.662177290104232e-09 1.6117866495627857e-10 1.6087696668858767e-10 1.6211960681726987e-09 3.1516908171702154e-09 -3.0461335152494286e-09 3.1493999848040328e-09 2.493442831095255e-08 7.781162398765526e-08 1.0000000012604278 0.9998417896955728 1.0000000246669642 1.6744584313209498e-09 1.6142153092840538e-10 1.609940667976586e-10 1.6346279874691573e-09 3.1783169952648796e-09 -3.0461324032517145e-09 3.153039308314951e-09 2.493494240204112e-08 7.787884069073746e-08 0.9999999989709929 0.9998417877652023 0.9999999716747928 -1.7292207979999788e-09 1.0311671541240061e-10 1.2927507761485365e-10 -1.4243581022011823e-09 -2.8946130199989363e-09 -3.0460926375659776e-09 3.067953528080696e-09 2.491162745261244e-08 7.899476309365969e-08 1.0000000011608703 0.9998417896123033 1.0000000223608538 1.5399301828429081e-09 1.5884652071904301e-10 1.597280797829672e-10 1.4885782881563152e-09 2.887993097887075e-09 -3.046130935878905e-09 3.1145464319790633e-09 2.492950660668188e-08 7.717326207223219e-08 1.0000000003233942 0.9998417889097858 1.0000000029598088 3.663889397658163e-10 1.375313181075155e-10 1.4887124368193013e-10 3.0194931726191125e-10 5.297686943690628e-10 -3.0461205610917657e-09 2.9078488337461844e-09 2.4899485744557474e-08 7.386858710421133e-08
1.622 0.999999996456295 0.9998417855278849 0.9999999140007801 -7.324206556574162e-09 3.2795148735104666e-11 7.180878843757392e-11 -3.3865386731243503e-09 -6.730001990427812e-09 -3.1105351710254662e-09 4.770859783390494e-09 2.519255993217536e-08 1.114912016902594e-07 1.0000000012510448 0.9998417896900934 1.0000000244499976 1.6521042472908627e-09 1.6143735742188562e-10 1.6022495750311346e-10 1.6217747927502216e-09 3.151536359669404e-09 -3.110679826225237e-09 3.3361894081965662e-09 2.4949203590487273e-08 7.291705537928339e-08 1.0000000012601815 0.9998417896977403 1.0000000246614908 1.66440033028892e-09 1.61681621200958e-10 1.6034305468539793e-10 1.6352212955062988e-09 3.17819021184978e-09 -3.110678638206326e-09 3.339628369984578e-09 2.494971851720392e-08 7.298883180728198e-08 0.9999999989736238 0.9998417877669533 0.9999999717485677 -1.7343464215213517e-09 1.0309086977828526e-10 1.282577587320558e-10 -1.4197965787431244e-09 -2.8865898238296006e-09 -3.1106381654152603e-09 3.2587962006401836e-09 2.492671335466632e-08 7.415512873879084e-08 1.0000000011605095 0.9998417896142727 1.0000000223531729 1.5297231181698821e-09 1.5909116265751535e-10 1.5906105208082997e-10 1.4890236209785258e-09 2.887582875553298e-09 -3.11067728125383e-09 3.3032812488502952e-09 2.4944275257332788e-08 7.223508437109478e-08 1.0000000003228269 0.9998417889106622 1.0000000029514373 3.5600211294897995e-10 1.376549845189257e-10 1.480699910308463e-10 3.022380424752151e-10 5.291338075485208e-10 -3.1106663936141306e-09 3.109269213851036e-09 2.491430056079626e-08 6.869635805554042e-08
1.632 0.9999999964913592 0.9998417855509215 0.9999999148522085 -7.25862140287426e-09 3.258002553668749e-11 7.051003261735838e-11 -3.3522938259494716e-09 -6.6630173704267814e-09 -3.1763878259937944e-09 4.835751990200865e-09 2.520218973010683e-08 1.0848063266656225e-07 1.0000000012508639 0.9998417896923227 1.0000000244459513 1.644606042272431e-09 1.615366487345164e-10 1.5966322911809362e-10 1.622374733061267e-09 3.1513789794284665e-09 -3.1765356330716025e-09 3.465618057682775e-09 2.496036444065742e-08 6.932197590370659e-08 1.000000001260012 0.9998417896999883 1.0000000246576657 1.656916812457116e-09 1.6178229217776601e-10 1.5978248958127308e-10 1.6358361888709702e-09 3.178060567233139e-09 -3.176534463748502e-09 3.4689320135517675e-09 2.4960880202946453e-08 6.939752923708803e-08 0.999999998976324 0.9998417877687845 0.9999999718237679 -1.7369116974461296e-09 1.0290639105275399e-10 1.2733233865760348e-10 -1.415224701356916e-09 -2.878600841322259e-09 -3.176493168005356e-09 3.39054293726416e-09 2.493818902305514e-08 7.059740256896631e-08 1.0000000011602252 0.9998417896163229 1.00000002234714 1.5220907743357875e-09 1.5917633576489934e-10 1.5848421717741657e-10 1.4894904614799301e-09 2.8871697443480114e-09 -3.176532882335805e-09 3.433923789880971e-09 2.4955429218491396e-08 6.860383794331367e-08 1.0000000003223366 0.9998417889116193 1.0000000029447165 3.481904234742841e-10 1.3761950290499302e-10 1.473594631909331e-10 3.025486665258548e-10 5.284937316489236e-10 -3.1765220707483545e-09 3.2478167501938223e-09 2.492550019855707e-08 6.487006168093669e-08
1.642 0.9999999965261301 0.9998417855738099 0.9999999156963432 -7.19199650952325e-09 3.221311533466809e-11 6.968529099464778e-11 -3.3184357726136884e-09 -6.596736508956285e-09 -3.2435771104417015e-09 4.830077165388774e-09 2.520520043373837e-08 1.0705135330289441e-07 1.0000000012507395 0.9998417896946189 1.0000000244431178 1.6388745147611393e-09 1.6148102142422147e-10 1.595661952426829e-10 1.62292220616586e-09 3.151219691760066e-09 -3.243727904638301e-09 3.4940713690941994e-09 2.496477123135763e-08 6.816300110723046e-08 1.000000001259899 0.999841789702303 1.0000000246550536 1.651199866687929e-09 1.6172823205209866e-10 1.596870026031048e-10 1.6363984727672697e-09 3.1779293615383273e-09 -3.2437269959791886e-09 3.497361860434566e-09 2.4965287849716653e-08 6.823990236553467e-08 0.9999999989790723 0.9998417877706814 0.9999999718999601 -1.7377245618281077e-09 1.0256794910228744e-10 1.2687340899234072e-10 -1.4107164395149228e-09 -2.87064529910465e-09 -3.243684414501138e-09 3.4189403366682034e-09 2.494292477308346e-08 6.943176642227964e-08 1.0000000011599974 0.9998417896184402 1.0000000223423207 1.5162250715274924e-09 1.5910680898321578e-10 1.5837242080528847e-10 1.489904971043744e-09 2.8867543859124027e-09 -3.2437249330788038e-09 3.4626093713776133e-09 2.495982865431965e-08 6.743200661729686e-08 1.000000000321903 0.9998417889126442 1.0000000029392113 3.421450285288081e-10 1.3742908138564987e-10 1.4711411362138486e-10 3.0280691884889804e-10 5.27849420435276e-10 -3.243714036443099e-09 3.278203177671653e-09 2.492994542677627e-08 6.363159009751159e-08
1.652 0.9999999965605949 0.9998417855965429 0.9999999165330461 -7.124907842713068e-09 3.175144794119977e-11 6.932023801866999e-11 -3.2849982942602583e-09 -6.531151011337917e-09 -3.312129927138735e-09 4.73975130412983e-09 2.5200757131839077e-08 1.0735931098775452e-07 1.0000000012506562 0.9998417896969715 1.000000024441273 1.6343260270178426e-09 1.6132761527892988e-10 1.599197055225526e-10 1.6233800819154093e-09 3.1510588536941325e-09 -3.312284161005778e-09 3.4049360578606085e-09 2.496157447143391e-08 6.970684500445524e-08 1.0000000012598274 0.9998417897046744 1.0000000246534306 1.6466659647724895e-09 1.615762248905452e-10 1.6004212236825494e-10 1.6368711220577458e-09 3.1777962512830506e-09 -3.3122830025462127e-09 3.408316576595751e-09 2.4962092040926457e-08 6.978211665432622e-08 0.9999999989818537 0.9998417877726333 0.9999999719769198 -1.7373680074246205e-09 1.0213272533072488e-10 1.2686636538071845e-10 -1.40630894360926e-09 -2.8627222482295503e-09 -3.312239743530474e-09 3.327008336522546e-09 2.4940071597116667e-08 7.09181325013807e-08 1.0000000011598105 0.9998417896206133 1.0000000223384902 1.5115422603520157e-09 1.5893933530795115e-10 1.5871115322895786e-10 1.4902297453609307e-09 2.8863367572572277e-09 -3.312281350541176e-09 3.3726106474072886e-09 2.495662394307378e-08 6.89916096012075e-08 1.0000000003215106 0.999841788913726 1.0000000029346976 3.3728358573430213e-10 1.3714087613657736e-10 1.4731926746759844e-10 3.029758510742089e-10 5.272007977214929e-10 -3.3122699664021492e-09 3.1830365363546404e-09 2.4926785741852793e-08 6.528309140269655e-08
1.662 0.9999999965947469 0.9998417856191152 0.9999999173622351 -7.057535940236131e-09 3.123673014859806e-11 6.907909012440296e-11 -3.251962365867356e-09 -6.466252628284767e-09 -3.38207498432379e-09 4.5739773388792006e-09 2.5190277670649766e-08 1.0896204687435198e-07 1.000000001250603 0.9998417896993732 1.0000000244402523 1.6307721280394526e-09 1.611178286605244e-10 1.6038782951815843e-10 1.6237641593267837e-09 3.150896807833726e-09 -3.3822324068598847e-09 3.2087316179479623e-09 2.4952231221420846e-08 7.314847092590816e-08 1.0000000012597856 0.9998417897070951 1.000000024652631 1.643126846295411e-09 1.6136801545977809e-10 1.6051204326739254e-10 1.6372700462560464e-09 3.177661977862025e-09 -3.382231352781147e-09 3.2123232325546953e-09 2.495274984602154e-08 7.322028265789328e-08 0.9999999989846576 0.999841787774634 0.9999999720544828 -1.7360302655952827e-09 1.0164172587722998e-10 1.2697583263264136e-10 -1.4019861360144389e-09 -2.8548310619156716e-09 -3.3821871290281415e-09 3.124970639415062e-09 2.4931077151076133e-08 7.427260820018036e-08 1.0000000011596542 0.999841789622836 1.0000000223354832 1.5078540824319456e-09 1.5871565268624374e-10 1.5916446390295012e-10 1.4904808231622192e-09 2.885917803134902e-09 -3.3822293852266622e-09 3.1743707281267807e-09 2.4947272028654462e-08 7.246653821980185e-08 1.000000000321149 0.9998417889148576 1.00000000293101 3.3341710778559885e-10 1.3679645378101977e-10 1.4763930836972604e-10 3.0307145017599727e-10 5.265485765786899e-10 -3.382217709678641e-09 2.9721816943422965e-09 2.4917475809621113e-08 6.894515903845082e-08
1.672 0.9999999966285817 0.9998417856415243 0.9999999181837546 -6.989776541239113e-09 3.066134521461349e-11 6.860591675513806e-11 -3.219269407676081e-09 -6.4020332897299496e-09 -3.453440741018766e-09 4.364016985670023e-09 2.517689585766001e-08 1.1100251724531903e-07 1.0000000012505725 0.9998417897018191 1.0000000244398157 1.6283104785203958e-09 1.6084459187021446e-10 1.6061412233013077e-10 1.6241296527483934e-09 3.1507338249382075e-09 -3.453601699771893e-09 2.943152724355562e-09 2.4939939606514353e-08 7.708608183997454e-08 1.0000000012597665 0.99984178970956 1.0000000246524159 1.6406799151250307e-09 1.6109605718725563e-10 1.607402801335354e-10 1.63765046014939e-09 3.1775266376783433e-09 -3.4536003108214008e-09 2.947073443363356e-09 2.4940459359125123e-08 7.715430950951417e-08 0.999999998987476 0.999841787776678 0.9999999721324103 -1.7336139046647347e-09 1.0108793991950323e-10 1.2684513546417852e-10 -1.3976926841922325e-09 -2.846971495950352e-09 -3.4535554614090735e-09 2.8504735413742415e-09 2.4919129783109284e-08 7.812249211567108e-08 1.0000000011595203 0.9998417896251031 1.000000022333061 1.505258500645342e-09 1.5842826251265897e-10 1.5937620225301443e-10 1.4907135046215646e-09 2.8854978902493064e-09 -3.453598629262355e-09 2.905607681205422e-09 2.4934971169924086e-08 7.643858034800388e-08 1.0000000003208103 0.9998417889160343 1.0000000029279092 3.306430587168772e-10 1.363883462850395e-10 1.4771816579229145e-10 3.0314890124219873e-10 5.258932063636078e-10 -3.4535865325785527e-09 2.683208938188625e-09 2.49052133429207e-08 7.310808160263731e-08
1.682 0.9999999966620956 0.9998417856637685 0.9999999189973559 -6.921516532570138e-09 2.999877469655114e-11 6.779229975340489e-11 -3.1868623934385815e-09 -6.3384845002034955e-09 -3.526256404240425e-09 4.157420943017612e-09 2.5164614896549024e-08 1.125400250574999e-07 1.0000000012505574 0.9998417897043048 1.0000000244396323 1.6270470891594833e-09 1.6048083440693347e-10 1.6049114028963842e-10 1.6245304562227897e-09 3.1505703646425675e-09 -3.526420808064546e-09 2.6721030396309734e-09 2.4928753442843957e-08 8.01619697994444e-08 1.0000000012597627 0.9998417897120643 1.0000000246524545 1.639431483797467e-09 1.6073389846852385e-10 1.6061881876562637e-10 1.6380661730428083e-09 3.1773912243641242e-09 -3.5264195331589594e-09 2.6764269183594766e-09 2.49292742913938e-08 8.022766126948717e-08 0.9999999989903021 0.9998417877787611 0.9999999722103726 -1.7300128258088738e-09 1.0044451899751863e-10 1.2636595824975964e-10 -1.3933749999323967e-09 -2.839142058942359e-09 -3.526373628510035e-09 2.568381976876159e-09 2.4908283774085396e-08 8.112907030634167e-08 1.000000001159402 0.9998417896274098 1.0000000223308918 1.5038611345735743e-09 1.5805080036981762e-10 1.5923851014137852e-10 1.4909813271401358e-09 2.88507725679541e-09 -3.5264177562815203e-09 2.6306408876399544e-09 2.4923775856126587e-08 7.953882391102399e-08 1.0000000003204874 0.9998417889172508 1.0000000029250646 3.290676975406147e-10 1.3589042958789268e-10 1.4744800915460582e-10 3.032618770595931e-10 5.252351647935507e-10 -3.526405258367948e-09 2.382660622493147e-09 2.4894056831580584e-08 7.634293364686459e-08
1.692 0.9999999966952839 0.9998417856858441 0.9999999198027874 -6.852856106228414e-09 2.926431366637211e-11 6.681280981215662e-11 -3.1547307446663015e-09 -6.275598452692246e-09 -3.600551721346191e-09 4.005902282817853e-09 2.515732021157362e-08 1.1283589331615677e-07 1.0000000012505503 0.9998417897068256 1.0000000244393685 1.6268759150319475e-09 1.6004251031137134e-10 1.6019398059946827e-10 1.6249739487476817e-09 3.150406929424538e-09 -3.6007196963767986e-09 2.477249571225635e-09 2.4922573824147166e-08 8.142115618699197e-08 1.000000001259767 0.9998417897146039 1.0000000246524123 1.639274770313168e-09 1.6029719869955228e-10 1.6032318249126733e-10 1.638524613281458e-09 3.1772558626739337e-09 -3.600718201844621e-09 2.481919403457558e-09 2.4923095660411583e-08 8.148590800040365e-08 0.9999999989931283 0.9998417877808782 0.9999999722880359 -1.7253332722013954e-09 9.972736558234807e-11 1.2571439302972651e-10 -1.3890254465014738e-09 -2.8313423624405638e-09 -3.6006715207076488e-09 2.3636322225457997e-09 2.4902453379917513e-08 8.234509263523064e-08 1.000000001159291 0.999841789629751 1.000000022328642 1.5035561946855306e-09 1.575986439110751e-10 1.5892653139307006e-10 1.4912917352881456e-09 2.884656399828099e-09 -3.6007166156320337e-09 2.4324133569585176e-09 2.491758842099002e-08 8.080708491140269e-08 1.0000000003201726 0.9998417889185032 1.0000000029221423 3.2858478756785507e-10 1.3531834262078294e-10 1.4700434055720112e-10 3.0341794058595086e-10 5.24575164336088e-10 -3.600703588584839e-09 2.161762775513039e-09 2.4887916944963906e-08 7.76630517873708e-08
1.702 0.9999999967281424 0.9998417857077493 0.9999999205999077 -6.784106606015417e-09 2.8546251016491514e-11 6.593532706369971e-11 -3.12292824562479e-09 -6.213366969110365e-09 -3.6763571122496166e-09 3.946689295964554e-09 2.5157758084211594e-08 1.1151590375710486e-07 1.0000000012505428 0.9998417897093757 1.0000000244388036 1.6274785288632602e-09 1.5961765722207713e-10 1.599912505166942e-10 1.6254031197217898e-09 3.150243827481991e-09 -3.6765286457987942e-09 2.427805429570687e-09 2.4924135030379074e-08 8.041577916512113e-08 1.000000001259771 0.9998417897171729 1.000000024652069 1.6398923330479948e-09 1.5987397645865633e-10 1.6012181376102027e-10 1.6389686369774751e-09 3.1771205391982054e-09 -3.676527071627052e-09 2.4325764531423433e-09 2.4924657581804548e-08 8.04814107980365e-08 0.9999999989959458 0.9998417877830246 0.9999999723651802 -1.7198933921974563e-09 9.902437237113203e-11 1.2515851223816642e-10 -1.3847012189044053e-09 -2.823571500302065e-09 -3.6764793980142552e-09 2.3104253934146328e-09 2.4904390399903158e-08 8.13242499173431e-08 1.00000000115918 0.9998417896321218 1.0000000223260912 1.5040249113453316e-09 1.57159732674597e-10 1.5870886301306675e-10 1.4915877480445919e-09 2.884235908719303e-09 -3.6765251517555486e-09 2.381984695588455e-09 2.4919144263344435e-08 7.979339446633967e-08 1.0000000003198577 0.9998417889197855 1.0000000029189209 3.288758886484978e-10 1.3475963028839452e-10 1.4665558609396328e-10 3.035596155775472e-10 5.239136218023299e-10 -3.676512319620391e-09 2.104831033282625e-09 2.4889537869741134e-08 7.660806621820946e-08
1.712 0.9999999967606671 0.9998417857294813 0.9999999213887344 -6.715599201053717e-09 2.7970284538615965e-11 6.52890454107735e-11 -3.091549288729986e-09 -6.151782220699115e-09 -3.753703250114786e-09 3.985194620001877e-09 2.516670034878468e-08 1.0862894369186753e-07 1.0000000012505277 0.9998417897119507 1.000000024437873 1.6285169149953702e-09 1.5933199886794993e-10 1.6001239347375506e-10 1.6257207580225291e-09 3.150081738689803e-09 -3.753878463472901e-09 2.53435325437743e-09 2.4934190140355028e-08 7.720991774191841e-08 1.0000000012597676 0.9998417897197669 1.0000000246513605 1.6409458524809782e-09 1.5958977661043878e-10 1.6014462337509796e-10 1.6393008637335972e-09 3.176986237336947e-09 -3.753876942998254e-09 2.538929741091743e-09 2.493471308071688e-08 7.727834062957431e-08 0.9999999989987485 0.9998417877851954 0.9999999724417424 -1.7140308919282326e-09 9.846141090077602e-11 1.2482800444448825e-10 -1.380499384804329e-09 -2.8158288529906924e-09 -3.753828418693765e-09 2.4209365919055537e-09 2.491485773131057e-08 7.81294632234788e-08 1.000000001159062 0.9998417896345179 1.0000000223231753 1.5049295948566556e-09 1.5686010885158585e-10 1.5871518122229928e-10 1.4917720771861403e-09 2.883816525468703e-09 -3.753875198714012e-09 2.4904443130113956e-09 2.4929197000204377e-08 7.656094141049687e-08 1.0000000003195362 0.9998417889210937 1.0000000029153373 3.296031909886464e-10 1.3434008077463497e-10 1.4653094139651753e-10 3.035903007442523e-10 5.232512665416456e-10 -3.753861873034219e-09 2.2268285276987663e-09 2.489967733291605e-08 7.323609789173317e-08
1.722 0.9999999967928563 0.9998417857510398 0.9999999221693873 -6.647501529910058e-09 2.7625167318684573e-11 6.478521553259062e-11 -3.0606747651242777e-09 -6.090836530165651e-09 -3.832621857938052e-09 4.092618781576634e-09 2.518264920978384e-08 1.0463031469637992e-07 1.0000000012505006 0.9998417897145483 1.0000000244366196 1.6298159250454619e-09 1.592739083860071e-10 1.60168240801354e-10 1.625842246620344e-09 3.149921211390075e-09 -3.832800938761584e-09 2.7402597509828652e-09 2.49512297948537e-08 7.235956986821334e-08 1.0000000012597523 0.9998417897223834 1.000000024650328 1.642260092881376e-09 1.5953334322303492e-10 1.6030212615557034e-10 1.6394371305976207e-09 3.176853430602108e-09 -3.832799526890595e-09 2.744497929012791e-09 2.4951752850456047e-08 7.243264396249153e-08 0.9999999990015312 0.999841787787388 0.9999999725177651 -1.7079210178951686e-09 9.812709356804516e-11 1.246334197179543e-10 -1.3765044163472786e-09 -2.808113534865707e-09 -3.832749941320143e-09 2.6346692561375827e-09 2.4932341889887498e-08 7.331331214536925e-08 1.0000000011589316 0.9998417896369362 1.0000000223199357 1.5060950292911794e-09 1.5678815153090647e-10 1.5885629260584126e-10 1.4917604755322833e-09 2.8833979018401124e-09 -3.8327975322051525e-09 2.699658478018574e-09 2.4946236784355374e-08 7.166615865725629e-08 1.0000000003192024 0.9998417889224249 1.000000002911433 3.305917400886907e-10 1.3414831857660935e-10 1.4654094422388147e-10 3.0342499319363513e-10 5.225887814601728e-10 -3.832783877114896e-09 2.458597727583643e-09 2.4916822640017715e-08 6.810421931485317e-08
1.732 0.9999999968247103 0.9998417857724248 0.9999999229419969 -6.579830628577504e-09 2.750613318393715e-11 6.423700771793785e-11 -3.0303295374249374e-09 -6.030521659665083e-09 -3.913144791579718e-09 4.220713281814161e-09 2.5202312102243805e-08 1.00298999390839e-07 1.0000000012504588 0.9998417897171665 1.0000000244350944 1.631352315922384e-09 1.594394469198232e-10 1.6027228965317017e-10 1.6257401212483118e-09 3.1497620886028528e-09 -3.913328005945987e-09 2.9643526912842428e-09 2.4971954647467196e-08 6.687950966719142e-08 1.0000000012597214 0.99984178972502 1.0000000246490246 1.6438110633493909e-09 1.5970022782036763e-10 1.604078449022612e-10 1.6393498909178095e-09 3.1767228073312726e-09 -3.9133263865124246e-09 2.9682754184970135e-09 2.4972477678714792e-08 6.695863684552968e-08 0.9999999990042914 0.9998417877896009 0.9999999725933006 -1.7015875855696766e-09 9.801674099404328e-11 1.2438827465024298e-10 -1.3727438298120286e-09 -2.8004248425212285e-09 -3.9132758006209135e-09 2.8661080864078004e-09 2.4953529551330882e-08 6.788220794960229e-08 1.0000000011587864 0.999841789639375 1.0000000223164243 1.50749747188157e-09 1.569396625135764e-10 1.5894535630166684e-10 1.491525703409542e-09 2.8829810091313533e-09 -3.9133242747900694e-09 2.9268232078406728e-09 2.496696322377584e-08 6.612811149535376e-08 1.0000000003188543 0.9998417889237776 1.00000000290726 3.318177815944182e-10 1.3417993866508715e-10 1.4649926684850118e-10 3.0303653507641943e-10 5.219261271954243e-10 -3.913310319245595e-09 2.7061074468847045e-09 2.4937665268358832e-08 6.225189323529338e-08
1.742 0.9999999968562318 0.9998417857936395 0.9999999237066564 -6.512642032855008e-09 2.75213372472566e-11 6.356202241738252e-11 -3.0004759738959524e-09 -5.9708304797527675e-09 -3.9953049599463315e-09 4.320859682160864e-09 2.5221740590613875e-08 9.65750359162647e-08 1.0000000012504013 0.9998417897198055 1.000000024433313 1.6330628906052462e-09 1.597357999926475e-10 1.6024146219075887e-10 1.6254490559510495e-09 3.149605489471967e-09 -3.995492181745607e-09 3.1387191018761637e-09 2.4992404293699323e-08 6.21426431031009e-08 1.0000000012596755 0.999841789727678 1.000000024647465 1.6455361951272592e-09 1.5999830668451931e-10 1.6037865813044453e-10 1.639073335084202e-09 3.1765947571821338e-09 -3.995490309497804e-09 3.1424283873744443e-09 2.4992927271312843e-08 6.222786974633796e-08 0.999999999007028 0.9998417877918342 0.9999999726683656 -1.6950933532809658e-09 9.803818975109986e-11 1.240096736447806e-10 -1.3691831429956682e-09 -2.7927618197102225e-09 -3.995438787243807e-09 3.04526746690281e-09 2.4974446734547444e-08 6.31908373281322e-08 1.0000000011586256 0.9998417896418345 1.0000000223126573 1.5090742237849473e-09 1.5722210992843062e-10 1.5889978266317492e-10 1.4911017656640485e-09 2.8825660903994237e-09 -3.995488284068803e-09 3.10326350182344e-09 2.4987414701216576e-08 6.133265629648586e-08 1.0000000003184906 0.999841788925152 1.0000000029028342 3.3321845115658465e-10 1.3434313218673762e-10 1.4632260046507668e-10 3.0245904461140864e-10 5.212642720768402e-10 -3.995474188558447e-09 2.8960647880042444e-09 2.4958235131872773e-08 5.7134063129377875e-08
1.752 0.9999999968874248 0.9998417858146863 0.9999999244634606 -6.44619531898726e-09 2.7548347888592944e-11 6.287341171110312e-11 -2.9710481896555128e-09 -5.911755012029711e-09 -4.0791355876885844e-09 4.356915277677767e-09 2.5237709825920155e-08 9.429594816022599e-08 1.0000000012503287 0.9998417897224666 1.0000000244312948 1.6346818977831743e-09 1.6004152557624614e-10 1.6018955174338817e-10 1.6250317782771679e-09 3.149451904435974e-09 -4.079326559297912e-09 3.2200433143372657e-09 2.5009333029804038e-08 5.954945434447074e-08 1.0000000012596144 0.9998417897303578 1.0000000246456686 1.6471698728419153e-09 1.6030569769219878e-10 1.6032842984211882e-10 1.6386710479064675e-09 3.1764688395998457e-09 -4.079324956150586e-09 3.223663191568597e-09 2.5009856037598734e-08 5.963846387988846e-08 0.9999999990097418 0.9998417877940897 0.9999999727429789 -1.6887036772345322e-09 9.806977521141525e-11 1.2361126096357644e-10 -1.3657591221791145e-09 -2.785123632667428e-09 -4.079271995516883e-09 3.1282244386462516e-09 2.49918429270477e-08 6.061208331655397e-08 1.00000000115845 0.9998417896443161 1.0000000223086534 1.5105599084450297e-09 1.5751385072597175e-10 1.5883311344063117e-10 1.4905516932887323e-09 2.8821539951008177e-09 -4.0793227521187065e-09 3.185458679768903e-09 2.5004344799172522e-08 5.870309781076836e-08 1.0000000003181126 0.9998417889265491 1.0000000028981733 3.345278536407256e-10 1.34515802052659e-10 1.4612557226315225e-10 3.017559902447182e-10 5.206038929726069e-10 -4.079308338668509e-09 2.9840133303294297e-09 2.4975281198371825e-08 5.430385645148019e-08
1.762 0.9999999969182959 0.9998417858355709 0.9999999252125794 -6.38089702896594e-09 2.7501532795717206e-11 6.237668673957583e-11 -2.941993202176986e-09 -5.853288192803317e-09 -4.164669837504697e-09 4.3110295528993475e-09 2.5248775034518083e-08 9.388264358396652e-08 1.0000000012502448 0.9998417897251527 1.000000024429133 1.6357975697239936e-09 1.6027053924239596e-10 1.6032216621471553e-10 1.6245380400283905e-09 3.1493012036650283e-09 -4.164865162283416e-09 3.189174664406836e-09 2.5021274095405908e-08 5.987732707057666e-08 1.000000001259542 0.9998417897330628 1.0000000246437282 1.6483001230404656e-09 1.605363882130167e-10 1.604626975921849e-10 1.6381920394051584e-09 3.1763462310711696e-09 -4.164863616469805e-09 3.1928337375905157e-09 2.502179716344656e-08 5.996592323488361e-08 0.9999999990124364 0.9998417877963699 0.999999972817235 -1.6828310519566908e-09 9.802546882553224e-11 1.2339872917004105e-10 -1.3624223487747014e-09 -2.777509885680116e-09 -4.164809545083258e-09 3.0956493706977095e-09 2.500425658157673e-08 6.090465833884122e-08 1.0000000011582628 0.9998417896468229 1.0000000223045051 1.5115418302037954e-09 1.5772877751437554e-10 1.5895111050353297e-10 1.4899253725576614e-09 2.881744464868963e-09 -4.1648613557214876e-09 3.154217104303637e-09 2.5016286691511983e-08 5.90350932429476e-08 1.0000000003177234 0.9998417889279719 1.0000000028933715 3.3533376127667213e-10 1.3461167708534735e-10 1.4611355560912987e-10 3.009767863306684e-10 5.199449059368227e-10 -4.164846133772742e-09 2.9506830838502743e-09 2.4987337329581167e-08 5.466504874154327e-08
1.772 0.9999999969488528 0.9998417858562999 0.9999999259542756 -6.3170525625862245e-09 2.7357687117237238e-11 6.215157938027523e-11 -2.9132899539842515e-09 -5.795422350781272e-09 -4.2519429465814145e-09 4.1852242717796195e-09 2.5255582473337175e-08 9.514965057334673e-08 1.0000000012501553 0.9998417897278683 1.0000000244270149 1.6360978220919906e-09 1.6039968957106513e-10 1.6071977002390464e-10 1.6239861846292107e-09 3.149154471347508e-09 -4.252142390422206e-09 3.0492069564401382e-09 2.5028863010361583e-08 6.27641862468277e-08 1.0000000012594639 0.9998417897357972 1.0000000246418315 1.648615195771457e-09 1.6066700586494239e-10 1.6086194347682955e-10 1.6376549877044755e-09 3.1762275511579358e-09 -4.25214075712781e-09 3.0530381822298306e-09 2.5029386156401053e-08 6.284878058295152e-08 0.9999999990151177 0.9998417877986796 0.9999999728913225 -1.677787420693394e-09 9.788192616326686e-11 1.2345217144162337e-10 -1.3591544303006995e-09 -2.769919130137337e-09 -4.252085490522661e-09 2.9504392736076323e-09 2.501233309410924e-08 6.37172766971769e-08 1.0000000011580696 0.9998417896493591 1.0000000223004017 1.5117077734078761e-09 1.57843867772949e-10 1.5933400105194744e-10 1.4892409026147301e-09 2.8813388391152783e-09 -4.2521384221670285e-09 3.012590208093279e-09 2.5023876425642295e-08 6.196067244870498e-08 1.0000000003173284 0.9998417889294252 1.0000000028886171 3.3532456734608853e-10 1.346077098502468e-10 1.4636679769388303e-10 3.0013973771278557e-10 5.192888681659786e-10 -4.2521228189086904e-09 2.798827217948199e-09 2.499504385479444e-08 5.781469919421955e-08
1.782 0.9999999969791069 0.9998417858768798 0.9999999266888355 -6.2546545696791424e-09 2.713647319992712e-11 6.201640628051348e-11 -2.8849316063708235e-09 -5.73815004637078e-09 -4.340989402121045e-09 4.000536795454035e-09 2.526040742827019e-08 9.739328390851397e-08 1.0000000012500665 0.999841789730619 1.0000000244251526 1.6355830553894601e-09 1.6044900691352323e-10 1.6120116128563913e-10 1.623380160611098e-09 3.1490119318265142e-09 -4.3411931484593465e-09 2.824463972050721e-09 2.503438376170406e-08 6.696032038209873e-08 1.0000000012593864 0.9998417897385669 1.000000024640191 1.6481152852198856e-09 1.6071785491928428e-10 1.6134481973052252e-10 1.637063873775482e-09 3.1761127406567706e-09 -4.341191643078392e-09 2.8286043104561834e-09 2.5034906937768455e-08 6.703968302621093e-08 0.9999999990177922 0.9998417878010242 0.9999999729654532 -1.6735717754378128e-09 9.765925430583293e-11 1.2359034342749263e-10 -1.3559510801220624e-09 -2.76235131967076e-09 -4.34113474986256e-09 2.7166804045317316e-09 2.5018363741360693e-08 6.782853985595613e-08 1.000000001157878 0.9998417896519304 1.0000000222965542 1.5110585045154903e-09 1.5787931446213242e-10 1.59800753967763e-10 1.4885021674098695e-09 2.8809370007069136e-09 -4.341188958172365e-09 2.784856188423723e-09 2.5029398670646707e-08 6.620725414638726e-08 1.0000000003169354 0.9998417889309145 1.000000002884121 3.34500612346508e-10 1.3452419589320606e-10 1.4670360325482644e-10 2.9924877341705967e-10 5.186350259718198e-10 -4.341173068340249e-09 2.5521522682811097e-09 2.5000690148020765e-08 6.234664436411452e-08
1.792 0.9999999970090686 0.9998417858973206 0.9999999274164557 -6.193412838998181e-09 2.6863946903300876e-11 6.160443044839081e-11 -2.8568964535215192e-09 -5.681463865288511e-09 -4.431844771289365e-09 3.793971700328125e-09 2.5266277165734306e-08 9.968943740060794e-08 1.0000000012499874 0.9998417897334113 1.0000000244236693 1.6345374578897137e-09 1.6044412718146505e-10 1.613996605263051e-10 1.622738927607592e-09 3.1488734722109583e-09 -4.432052896760656e-09 2.5604049663710937e-09 2.5040892594100086e-08 7.103899902760907e-08 1.0000000012593184 0.9998417897413782 1.0000000246389298 1.6470844976973945e-09 1.6071442032236984e-10 1.615446285937813e-10 1.6364374390381519e-09 3.176002553099328e-09 -4.4320511162327075e-09 2.5649767317585137e-09 2.5041415638389054e-08 7.111387151492106e-08 0.9999999990204685 0.9998417878034104 0.9999999730397522 -1.6698997819481454e-09 9.738322557046741e-11 1.234464319272051e-10 -1.352793765999011e-09 -2.754805518533308e-09 -4.4319932468313175e-09 2.4400287860741566e-09 2.5025404779361576e-08 7.18330441852471e-08 1.0000000011576955 0.9998417896545436 1.0000000222930863 1.5098785618238774e-09 1.578605422108543e-10 1.59984579065411e-10 1.4877284267776853e-09 2.880539497399466e-09 -4.432048679317183e-09 2.5166030231215914e-09 2.5035910178770616e-08 7.032913245982202e-08 1.000000000316552 0.9998417889324461 1.0000000028800073 3.331466291268105e-10 1.3438666697536735e-10 1.467576023293392e-10 2.9832294663564156e-10 5.179849836354035e-10 -4.432032365352268e-09 2.256470791988569e-09 2.5007335606391454e-08 6.670946568030117e-08
1.802 0.999999997038749 0.9998417859176298 0.9999999281371887 -6.132999171840728e-09 2.6549158831540352e-11 6.061016221269506e-11 -2.829134182925509e-09 -5.625357162565512e-09 -4.524545179847838e-09 3.6119007134483662e-09 2.5276113125905522e-08 1.0119817323275286e-07 1.000000001249925 0.9998417897362515 1.000000024422545 1.6332822232052932e-09 1.6039443260269137e-10 1.610089832566609e-10 1.6221096263001978e-09 3.1487405356993664e-09 -4.524757854594856e-09 2.3221292686055468e-09 2.505135371407098e-08 7.387827641561943e-08 1.0000000012592678 0.9998417897442371 1.0000000246380274 1.6458444113849448e-09 1.606664599981932e-10 1.6115521812055388e-10 1.6358228871289883e-09 3.1758974879853846e-09 -4.524756035446879e-09 2.3271750266690403e-09 2.505187647946067e-08 7.395033675070334e-08 0.999999999023154 0.9998417878058445 0.9999999731141979 -1.6664503595970304e-09 9.706325917673577e-11 1.2271459876868192e-10 -1.3496349935105023e-09 -2.7472809508329435e-09 -4.5246969225742885e-09 2.187565110643834e-09 2.5036413368856524e-08 7.461749695037746e-08 1.0000000011575298 0.9998417896572038 1.0000000222899772 1.508489748634465e-09 1.5779695471803292e-10 1.5957939269455065e-10 1.4869665650312728e-09 2.8801468215111814e-09 -4.524753612422456e-09 2.273693422843014e-09 2.504637538580043e-08 7.319545173219312e-08 1.0000000003161853 0.9998417889340262 1.0000000028762557 3.315834457020629e-10 1.3420417102353812e-10 1.4622242170619116e-10 2.974096038217635e-10 5.173383422552079e-10 -4.524736625725152e-09 1.981987507131368e-09 2.501794467632535e-08 6.972631585680185e-08
1.812 0.9999999970681567 0.9998417859378141 0.9999999288509905 -6.073284214755796e-09 2.619502041230367e-11 5.901677432219688e-11 -2.801581278662612e-09 -5.569822740538931e-09 -4.619127626478535e-09 3.497792547610191e-09 2.529210166340999e-08 1.013560315501929e-07 1.000000001249886 0.9998417897391444 1.0000000244216627 1.631941241526791e-09 1.6030272260367446e-10 1.6001265034528433e-10 1.6215530495830143e-09 3.148612468772016e-09 -4.619344423917192e-09 2.1824730141792e-09 2.506799733550448e-08 7.480878467362761e-08 1.00000000125924 0.9998417897471487 1.0000000246373666 1.6445183494939565e-09 1.6057603102206974e-10 1.6016011594163644e-10 1.6352812105054135e-09 3.1757975706068427e-09 -4.619342859991861e-09 2.1878474382756074e-09 2.5068519691089837e-08 7.4880014420673e-08 0.9999999990258551 0.9998417878083312 0.9999999731886756 -1.6630999782168336e-09 9.670188222326409e-11 1.213780626635837e-10 -1.3464139523978712e-09 -2.739776876310566e-09 -4.619282404691393e-09 2.0374146005045493e-09 2.5053610050440956e-08 7.551406744406646e-08 1.0000000011573875 0.9998417896599174 1.0000000222871097 1.50701527767881e-09 1.5769127827783374e-10 1.585681803554325e-10 1.4862774252875259e-09 2.879759631243456e-09 -4.619340105727666e-09 2.1308095884066235e-09 2.5063024491769944e-08 7.413401060136342e-08 1.0000000003158427 0.9998417889356603 1.0000000028727478 3.2993472252673325e-10 1.3397975171022141e-10 1.450816510890509e-10 2.965691552589899e-10 5.166960520983437e-10 -4.619322813743956e-09 1.8163187931447974e-09 2.5034746165922558e-08 7.071221810421237e-08
1.822 0.9999999970973001 0.9998417859578796 0.9999999295578346 -6.01435235990912e-09 2.5822114529099953e-11 5.713694642356064e-11 -2.7741903280681705e-09 -5.514853377371404e-09 -4.7156290090047765e-09 3.4757808260305264e-09 2.53152763885364e-08 9.995364437485193e-08 1.0000000012498746 0.9998417897420943 1.0000000244209257 1.6304242493331873e-09 1.6018945865555142e-10 1.587229594323839e-10 1.621113966787772e-09 3.1484903719149677e-09 -4.7158502603972815e-09 2.188383939471204e-09 2.509188472415218e-08 7.360919768019156e-08 1.0000000012592403 0.9998417897501172 1.000000024636851 1.6430162117970015e-09 1.604644440362947e-10 1.58871708574932e-10 1.6348569423978323e-09 3.1757035309907232e-09 -4.715849040384176e-09 2.1937507873974447e-09 2.509240653346044e-08 7.368165447900228e-08 0.9999999990285765 0.9998417878108752 0.9999999732630888 -1.6599390226880222e-09 9.631974028838371e-11 1.197494725261222e-10 -1.34308602065945e-09 -2.732292637322965e-09 -4.715787090597126e-09 2.0423656678235945e-09 2.5078050031622738e-08 7.430060183613062e-08 1.0000000011572734 0.9998417896626876 1.0000000222843883 1.5053646838490484e-09 1.575641457743469e-10 1.5726354352026e-10 1.485705566004535e-09 2.8793780984889257e-09 -4.7158461582196545e-09 2.1368043943821678e-09 2.5086918738642302e-08 7.292278677090892e-08 1.000000000315528 0.9998417889373518 1.000000002869389 3.2811008077629573e-10 1.3373425611086463e-10 1.4364794456044208e-10 2.9584621054408284e-10 5.160590609954214e-10 -4.715828078250517e-09 1.8233286539811408e-09 2.5058800327594544e-08 6.944255775447436e-08
1.832 0.9999999971261834 0.9998417859778298 0.9999999302578053 -5.9563080677487866e-09 2.548112637510444e-11 5.5441508330174185e-11 -2.7469467121686156e-09 -5.460442312847425e-09 -4.81408736075318e-09 3.5393773825854086e-09 2.5345248092441244e-08 9.714090430000719e-08 1.000000001249893 0.999841789745102 1.0000000244203469 1.6286206790297984e-09 1.6010553325207515e-10 1.5761150714593214e-10 1.620804215952948e-09 3.1483744532405567e-09 -4.814313356314606e-09 2.326222461119635e-09 2.5122623672731564e-08 7.046998293868809e-08 1.0000000012592702 0.9998417897531442 1.0000000246364937 1.6412272399167383e-09 1.603820787913356e-10 1.5776191375000292e-10 1.6345619521198619e-09 3.175615888588124e-09 -4.814312047602331e-09 2.3312786146941797e-09 2.512314478169335e-08 7.054573334249679e-08 0.9999999990313199 0.9998417878134772 0.9999999733374508 -1.6570776848201616e-09 9.596776762351993e-11 1.183001891848392e-10 -1.3396395383726468e-09 -2.7248275430759023e-09 -4.814248663668868e-09 2.1880977231159973e-09 2.5109342465132658e-08 7.116604641544273e-08 1.0000000011571883 0.9998417896655161 1.0000000222818244 1.5034271360184775e-09 1.5746624741599232e-10 1.5613737799550512e-10 1.4852631620021999e-09 2.8790026226352644e-09 -4.814309251118066e-09 2.277709536020556e-09 2.5117665997783394e-08 6.975214089522021e-08 1.0000000003152432 0.9998417889391027 1.0000000028661908 3.259990553476374e-10 1.3351843800796108e-10 1.423929808201911e-10 2.952529504414111e-10 5.154269024702916e-10 -4.814290785024608e-09 1.9865606209393232e-09 2.5089715388364954e-08 6.610663404982033e-08
1.842 0.9999999971548063 0.9998417859976653 0.9999999309510954 -5.899079864888154e-09 2.5234307946573288e-11 5.431530966116001e-11 -2.719859574661055e-09 -5.406582865740422e-09 -4.914540900915496e-09 3.6550770106482162e-09 2.5380141373341162e-08 9.339524620759855e-08 1.000000001249938 0.9998417897481675 1.0000000244200486 1.6265961054733161e-09 1.6011359534312074e-10 1.5706378004687758e-10 1.6206115184745185e-09 3.148265294398219e-09 -4.914771939929343e-09 2.5330323367150284e-09 2.5158303760487323e-08 6.597148747172948e-08 1.0000000012593264 0.9998417897562284 1.000000024636417 1.6392175143018795e-09 1.6039155168063378e-10 1.5721577244693472e-10 1.634384164103115e-09 3.17553478395463e-09 -4.914770741625197e-09 2.5376824471689642e-09 2.5158824015407173e-08 6.605246846353751e-08 0.9999999990340824 0.999841787816137 0.9999999734118848 -1.6544502067021286e-09 9.570810185712929e-11 1.1741514747243724e-10 -1.3360861081269073e-09 -2.7173809093705103e-09 -4.914706028532684e-09 2.4056294909947758e-09 2.51455842330587e-08 6.668779373227832e-08 1.0000000011571302 0.9998417896684022 1.0000000222795415 1.501268982475095e-09 1.5746007898055597e-10 1.5557501286183523e-10 1.4849379340690782e-09 2.8786339029587055e-09 -4.914767896266276e-09 2.488503034577127e-09 2.5153355827151136e-08 6.520358735623594e-08 1.0000000003149854 0.9998417889409119 1.0000000028632758 3.2366755105299236e-10 1.333941879889823e-10 1.41701874329928e-10 2.9477727292972373e-10 5.148007217114852e-10 -4.9147487918398805e-09 2.2250866401634668e-09 2.5125581858142325e-08 6.128996914015707e-08
1.852 0.9999999971831655 0.9998417860173837 0.999999931637928 -5.842410706191782e-09 2.511553307207892e-11 5.390469675041975e-11 -2.6929375871990356e-09 -5.3532681177202025e-09 -5.01702930531325e-09 3.777770533758042e-09 2.541692127726917e-08 8.945165295202503e-08 1.0000000012500032 0.9998417897512861 1.0000000244201859 1.6246013256623985e-09 1.602467422600195e-10 1.5722714073059372e-10 1.6205250472680653e-09 3.1481630340563747e-09 -5.017265133150993e-09 2.7380702728690846e-09 2.5195838645580938e-08 6.106581056447227e-08 1.0000000012594032 0.999841789759366 1.0000000246367755 1.63723775308924e-09 1.6052626816020243e-10 1.5738058150304262e-10 1.6343123560221557e-09 3.175460913334387e-09 -5.017263966824877e-09 2.7423780828571024e-09 2.519635794933638e-08 6.115336302470684e-08 0.9999999990368577 0.99984178781885 0.9999999734865461 -1.6518060332346457e-09 9.557467474192115e-11 1.1724189392050843e-10 -1.3324368761116305e-09 -2.709952360342412e-09 -5.017198071798837e-09 2.619614166018597e-09 2.518369617320159e-08 6.181079199863997e-08 1.0000000011570924 0.999841789671341 1.000000022277694 1.4991409606183481e-09 1.5757944664088945e-10 1.5572349112124037e-10 1.4847186542416087e-09 2.878272057077553e-09 -5.017260954937079e-09 2.6968825851293335e-09 2.519090157342196e-08 6.02348305602385e-08 1.0000000003147482 0.9998417889427751 1.0000000028607992 3.2136638428853107e-10 1.3339547337532433e-10 1.4172142659174517e-10 2.944079417818943e-10 5.1418097481795e-10 -5.0172416532356655e-09 2.4559131512958175e-09 2.5163312712132067e-08 5.597712844641089e-08
1.862 0.9999999972112544 0.9998417860369816 0.9999999323184771 -5.786037175765655e-09 2.509618997701077e-11 5.4135812693957713e-11 -2.6661704049214238e-09 -5.3004917628843215e-09 -5.1215916802976365e-09 3.866163920766843e-09 2.545219303329875e-08 8.616052252494385e-08 1.0000000012500796 0.999841789754452 1.0000000244208627 1.6228940414441111e-09 1.604768304162433e-10 1.5802769868693552e-10 1.6205519888545994e-09 3.1480682110492608e-09 -5.121832762775343e-09 2.8875666006824475e-09 2.5231790704772698e-08 5.6983619577842485e-08 1.000000001259491 0.9998417897625509 1.0000000246376741 1.6355458469623452e-09 1.6075785361500774e-10 1.5818249107172412e-10 1.6343542083453437e-09 3.175394218780039e-09 -5.121831533087286e-09 2.8916567301555513e-09 2.5232309018323013e-08 5.70775152096985e-08 0.999999999039636 0.9998417878216108 0.9999999735615404 -1.6488870394050147e-09 9.55390667860834e-11 1.1770626838866344e-10 -1.3286848242006169e-09 -2.7025408588029424e-09 -5.1217641870289754e-09 2.7745343099389205e-09 2.5220241655451228e-08 5.775098221846689e-08 1.0000000011570658 0.9998417896743274 1.0000000222763863 1.4973004430316654e-09 1.5779553932841364e-10 1.5650942744859527e-10 1.4846130706592449e-09 2.8779175477591863e-09 -5.1218284475923595e-09 2.8484984004485293e-09 2.5226864990511856e-08 5.60915728913633e-08 1.0000000003145224 0.9998417889446864 1.0000000028588656 3.19352968173348e-10 1.3349371768182302e-10 1.423781898891685e-10 2.9415228842898697e-10 5.13567906753675e-10 -5.1218086994211784e-09 2.6215025503710117e-09 2.5199466575412072e-08 5.149476007455659e-08
1.872 0.9999999972390665 0.9998417860564537 0.9999999329928331 -5.729876935938756e-09 2.5085526579423087e-11 5.4837276816606536e-11 -2.6395358698266856e-09 -5.24824684423814e-09 -5.22826905348979e-09 3.8917702351447905e-09 2.5483262703834856e-08 8.425055603079852e-08 1.000000001250157 0.999841789757659 1.0000000244221041 1.621550617381018e-09 1.6071309287056063e-10 1.5929485677741824e-10 1.620711959479515e-09 3.147981199435866e-09 -5.228515145019633e-09 2.949397300518749e-09 2.5263449013423815e-08 5.491893119885881e-08 1.0000000012595798 0.999841789765777 1.0000000246391365 1.6342174981540189e-09 1.6099566640435213e-10 1.5945121226196278e-10 1.6345289976875515e-09 3.1753350393675896e-09 -5.228513623906765e-09 2.953406806812356e-09 2.5263966375662457e-08 5.501643896006689e-08 0.9999999990424085 0.9998417878244129 0.999999973636891 -1.6456169089437282e-09 9.551026368502084e-11 1.186378437544773e-10 -1.3248100717302346e-09 -2.695145739287239e-09 -5.228444916112469e-09 2.837872349054647e-09 2.5252503618458292e-08 5.568242778565988e-08 1.0000000011570402 0.9998417896773549 1.0000000222756429 1.4958234590656987e-09 1.5801793735032265e-10 1.577617588179559e-10 1.484640456934029e-09 2.8775706380402925e-09 -5.228510700727215e-09 2.9111162997015605e-09 2.5258534414459427e-08 5.3992091411746326e-08 1.0000000003142981 0.9998417889466401 1.0000000028574987 3.177039942060109e-10 1.3359821077266716e-10 1.4350181340342852e-10 2.9403008584792665e-10 5.12962020700559e-10 -5.228490262918973e-09 2.6894033719464322e-09 2.523132679752614e-08 4.92015135035784e-08
1.882 0.9999999972665979 0.999841786075798 0.9999999336610335 -5.674056547785762e-09 2.496922095918333e-11 5.584528656587679e-11 -2.613023438777696e-09 -5.196527224795376e-09 -5.337101556575527e-09 3.842450411772256e-09 2.550903072878151e-08 8.405269899187253e-08 1.0000000012502297 0.9998417897609031 1.0000000244238796 1.6204393380671593e-09 1.608413998685969e-10 1.6086471893806572e-10 1.6210128479527193e-09 3.147902147639327e-09 -5.337353092781562e-09 2.911493839112782e-09 2.5289722606513165e-08 5.545829563137271e-08 1.0000000012596637 0.9998417897690399 1.0000000246411331 1.6331209203020946e-09 1.6112537017431107e-10 1.6102272672066812e-10 1.634844628980493e-09 3.175284266865737e-09 -5.337351545726402e-09 2.9155606617027834e-09 2.5290239063047303e-08 5.555494894788387e-08 0.9999999990451682 0.9998417878272524 0.9999999737125693 -1.6421279789276026e-09 9.537404294684337e-11 1.198726605583745e-10 -1.320804694268911e-09 -2.6877666735289493e-09 -5.337281262013067e-09 2.797468049238421e-09 2.527938321225937e-08 5.618140833677304e-08 1.0000000011570096 0.9998417896804197 1.0000000222754337 1.4945779040898084e-09 1.5813228110850388e-10 1.593169746467071e-10 1.4848089282263301e-09 2.8772319150103484e-09 -5.3373483444006005e-09 2.8726634656919985e-09 2.5284818341193433e-08 5.453988456185056e-08 1.0000000003140692 0.999841788948632 1.0000000028566687 3.1628658511959795e-10 1.335949493707517e-10 1.4492818292377262e-10 2.94049120038436e-10 5.123636678072669e-10 -5.3373274396144995e-09 2.6477143642481024e-09 2.5257798056131896e-08 4.980348510934436e-08
1.892 0.9999999972938485 0.9998417860950152 0.9999999343231007 -5.618761266058972e-09 2.4666810078725985e-11 5.699814107229524e-11 -2.5866537193340216e-09 -5.14532665171125e-09 -5.448131111496272e-09 3.7231381366484743e-09 2.5530331042994563e-08 8.534827369025472e-08 1.0000000012502934 0.999841789764183 1.0000000244261449 1.61936895435327e-09 1.6078093401624823e-10 1.6257570700626166e-10 1.621431493627082e-09 3.147831226405995e-09 -5.448387615128507e-09 2.78033500244215e-09 2.5311465737971367e-08 5.8190992542466785e-08 1.0000000012597392 0.9998417897723386 1.00000002464362 1.6320650925243414e-09 1.6106636337131548e-10 1.62735132971343e-10 1.6352782250070373e-09 3.1752419302475983e-09 -5.4483865266352895e-09 2.7845988619058084e-09 2.5311981377059836e-08 5.828320415954651e-08 0.999999999047912 0.9998417878301276 0.9999999737885321 -1.6386113319460585e-09 9.505018447297407e-11 1.2124925219922084e-10 -1.3166917118067605e-09 -2.680402997841153e-09 -5.448314631389687e-09 2.659657370603095e-09 2.5301732246172627e-08 5.884862320559408e-08 1.0000000011569707 0.9998417896835197 1.0000000222757148 1.4933733493214919e-09 1.580579996088351e-10 1.610131780384853e-10 1.4850950814471005e-09 2.876901299001758e-09 -5.448383421854431e-09 2.7395997794585286e-09 2.5306571136044505e-08 5.7315657766517e-08 1.000000000313832 0.99984178895066 1.0000000028563318 3.14910397940677e-10 1.334034648977612e-10 1.464958740988459e-10 2.94186094569353e-10 5.117730314794912e-10 -5.448362073605607e-09 2.502699572726728e-09 2.527973482885384e-08 5.282983836877709e-08
1.902 0.9999999973208213 0.9998417861141079 0.9999999349790437 -5.564049782622964e-09 2.41735334906599e-11 5.8045413746707265e-11 -2.5604753218331018e-09 -5.094638985572674e-09 -5.56139979828361e-09 3.5548854040289144e-09 2.5549585473455336e-08 8.747075051444982e-08 1.0000000012503505 0.9998417897674996 1.0000000244288443 1.6182751788879383e-09 1.6052729178575942e-10 1.6417743894734786e-10 1.6219165082635106e-09 3.1477696829313957e-09 -5.561661692297893e-09 2.5803886197957105e-09 2.5331118783393312e-08 6.198541216880863e-08 1.0000000012598074 0.999841789775674 1.0000000246465413 1.6309860167696085e-09 1.6081437188258223e-10 1.6433824732787222e-10 1.6357782089078954e-09 3.175207850282744e-09 -5.561660447530238e-09 2.584988031192093e-09 2.533163359873637e-08 6.207206960611057e-08 0.9999999990506414 0.99984178783304 0.9999999738647232 -1.6351310871105558e-09 9.453372309936946e-11 1.2251689842393654e-10 -1.3125226932562791e-09 -2.673054282013659e-09 -5.561587242447272e-09 2.448799740274747e-09 2.532199658650065e-08 6.257364494501701e-08 1.0000000011569241 0.9998417896866567 1.0000000222764305 1.4921455705873665e-09 1.5779043671149612e-10 1.6260027336297066e-10 1.4854477500357398e-09 2.8765795357867506e-09 -5.5616575328298245e-09 2.5363955848253546e-09 2.5326233867972283e-08 6.116373305287905e-08 1.0000000003135878 0.9998417889527258 1.0000000028564313 3.135110129642576e-10 1.3301863786661992e-10 1.4795407240472163e-10 2.9438978584508476e-10 5.111907965828268e-10 -5.561635554075811e-09 2.278458695618755e-09 2.5299582720487443e-08 5.698282094297638e-08
1.912 0.9999999973475225 0.9998417861330807 0.9999999356288178 -5.50978938211261e-09 2.3561719756049976e-11 5.858523477476253e-11 -2.5345395021466764e-09 -5.044457866717337e-09 -5.676950228464988e-09 3.3718164554807405e-09 2.5569959505188853e-08 8.95855689886209e-08 1.000000001250403 0.9998417897708564 1.0000000244318683 1.6172847023892774e-09 1.601526248186189e-10 1.6526681514647365e-10 1.6224143106954851e-09 3.147716752113717e-09 -5.677217791020744e-09 2.3536458703009714e-09 2.5351860644427596e-08 6.560396876727463e-08 1.0000000012598713 0.9998417897790498 1.000000024649786 1.6300102108292702e-09 1.604412303308915e-10 1.6542897301957775e-10 1.6362909109138959e-09 3.1751834612377384e-09 -5.677216601168359e-09 2.358693632082059e-09 2.5352374532552194e-08 6.568592665423769e-08 0.9999999990533589 0.999841787835993 0.9999999739410333 -1.6315600427257068e-09 9.389691009454987e-11 1.2327308920022959e-10 -1.3083511999897582e-09 -2.665719829712386e-09 -5.677141583635949e-09 2.2074443494969564e-09 2.5343364504720415e-08 6.613293706929743e-08 1.0000000011568735 0.9998417896898341 1.00000002227747 1.491021444058584e-09 1.57401994211678e-10 1.6367468079094238e-10 1.485813175333678e-09 2.8762664678999694e-09 -5.677213338933063e-09 2.305278469498166e-09 2.5346986402648868e-08 6.482756660114864e-08 1.0000000003133398 0.999841788954833 1.0000000028568583 3.1221570062947975e-10 1.3251289455648306e-10 1.4889980590467212e-10 2.9460655980524535e-10 5.10617345648696e-10 -5.677191037395177e-09 2.0180283494711365e-09 2.5320528073183257e-08 6.090008839352354e-08
1.922 0.9999999973739604 0.9998417861519402 0.9999999362722756 -5.4557521709230875e-09 2.2942876058903654e-11 5.813978703588284e-11 -2.5088722707001673e-09 -4.994777458597335e-09 -5.794825993376847e-09 3.214615224640509e-09 2.559439884599202e-08 9.096094390257197e-08 1.0000000012504564 0.9998417897742575 1.000000024435004 1.6166203814709926e-09 1.597686405097681e-10 1.653640543070967e-10 1.6228961711995053e-09 3.147673080227186e-09 -5.795099093535994e-09 2.1565336865925782e-09 2.5376651540657568e-08 6.81000122850385e-08 1.0000000012599364 0.9998417897824698 1.0000000246531437 1.6293606282858493e-09 1.600586698379378e-10 1.6552782649178707e-10 1.6367878032151053e-09 3.175168069836696e-09 -5.795097961008006e-09 2.1620483867195684e-09 2.5377164334090228e-08 6.817903839350841e-08 0.9999999990560702 0.9998417878389908 0.9999999740172516 -1.6276755552215273e-09 9.325143544353642e-11 1.2303878403301e-10 -1.3042058191352898e-09 -2.6583991781437628e-09 -5.795021244469006e-09 1.994697251658615e-09 2.536880131749443e-08 6.858423959104325e-08 1.0000000011568242 0.9998417896930557 1.0000000222786223 1.490223363354381e-09 1.5700419812983187e-10 1.6375722213511985e-10 1.486162671350503e-09 2.8759624133394405e-09 -5.795094421231465e-09 2.1035833765580416e-09 2.537178967038267e-08 6.735183065571256e-08 1.0000000003130933 0.9998417889569855 1.0000000028574 3.1124688957452883e-10 1.3199767769429628e-10 1.4885399308992728e-10 2.9480783653405314e-10 5.100530015023291e-10 -5.795071571870672e-09 1.7841728509641075e-09 2.5345536363056964e-08 6.358200127841614e-08
1.932 0.9999999974001431 0.9998417861706924 0.9999999369091683 -5.40177691901151e-09 2.2416341587669483e-11 5.638740024325412e-11 -2.4834664181353145e-09 -4.945592114730292e-09 -5.9150710595903914e-09 3.1194005383134016e-09 2.5624898394004364e-08 9.112600137495902e-08 1.000000001250517 0.9998417897777082 1.0000000244379392 1.6164375348575878e-09 1.5947460627164715e-10 1.641449868849669e-10 1.6233669074008821e-09 3.1476393587336764e-09 -5.915349624957704e-09 2.0473206605646314e-09 2.540750736118887e-08 6.893042942940227e-08 1.0000000012600085 0.9998417897859394 1.0000000246562997 1.6291926918370178e-09 1.597663232511034e-10 1.643105687800816e-10 1.6372731259962936e-09 3.1751622107180314e-09 -5.915348435085965e-09 2.0531359210766606e-09 2.5408018861077396e-08 6.900857200569054e-08 0.9999999990587813 0.9998417878420383 0.9999999740930656 -1.6233215424388663e-09 9.269665145537875e-11 1.2148980644671195e-10 -1.3000818842790241e-09 -2.6510920424882687e-09 -5.91527008230888e-09 1.874715801915187e-09 2.5400318927949592e-08 6.938382708389725e-08 1.000000001156782 0.9998417896963269 1.0000000222795729 1.4899064087994915e-09 1.566963394150821e-10 1.6252350861830175e-10 1.4865008839297423e-09 2.8756684787373958e-09 -5.915344951430616e-09 1.9914081260669766e-09 2.54026597305114e-08 6.819081152353478e-08 1.0000000003128537 0.9998417889591885 1.0000000028577436 3.107598891811339e-10 1.3157271770596208e-10 1.4749275849696872e-10 2.9499805264516707e-10 5.094976338664977e-10 -5.915321606736168e-09 1.650433764759644e-09 2.5376623781170297e-08 6.44715932442564e-08
1.942 0.9999999974260786 0.9998417861893443 0.9999999375392162 -5.3478684729207335e-09 2.2033489447855257e-11 5.3419172997861055e-11 -2.4582999520810397e-09 -4.896895266057726e-09 -6.037729957117838e-09 3.1043190378774663e-09 2.566216626978863e-08 8.99227897582917e-08 1.0000000012505903 0.9998417897812133 1.0000000244403289 1.6167261704693941e-09 1.5932209056249303e-10 1.616988169152177e-10 1.623846081148308e-09 3.1476149987939305e-09 -6.038014300248583e-09 2.058983586832512e-09 2.5445160702818013e-08 6.793890106301787e-08 1.0000000012600934 0.9998417897894634 1.0000000246589111 1.6294960888949512e-09 1.5961532656383775e-10 1.6186619613637603e-10 1.6377668866714006e-09 3.175166478208483e-09 -6.038013324561403e-09 2.064773402605262e-09 2.5445670738754964e-08 6.80182521368512e-08 0.9999999990614978 0.9998417878451407 0.9999999741681312 -1.6185086468179735e-09 9.228401311188318e-11 1.1871641997512992e-10 -1.295959721235884e-09 -2.643798013593441e-09 -6.0379331436596335e-09 1.8860147106288627e-09 2.543863848655275e-08 6.837345591618283e-08 1.000000001156752 0.9998417896996524 1.0000000222799796 1.4900610467980387e-09 1.5652977309721186e-10 1.6006262526468683e-10 1.4868473611989395e-09 2.8753838230085466e-09 -6.038009446324511e-09 2.003333597480509e-09 2.5440328798687268e-08 6.718780863801355e-08 1.0000000003126275 0.9998417889614468 1.0000000028575453 3.107445971254921e-10 1.3128927461533268e-10 1.4490485202665199e-10 2.9519686093583326e-10 5.089518720693619e-10 -6.0379857740308645e-09 1.6647768173390158e-09 2.541451880834187e-08 6.341129281258372e-08
1.952 0.9999999974517731 0.9998417862078998 0.9999999381622305 -5.294162887042601e-09 2.1794055612015618e-11 4.983327491250645e-11 -2.4333649426587384e-09 -4.848681487498768e-09 -6.1628478640474606e-09 3.161801197468917e-09 2.5705646562341963e-08 8.74971242846917e-08 1.0000000012506791 0.9998417897847756 1.000000024441921 1.6173448990014321e-09 1.593103224065203e-10 1.5862194321533278e-10 1.6243389679426721e-09 3.147600740776868e-09 -6.163138235940089e-09 2.176909471773579e-09 2.5489072334266204e-08 6.531301345042453e-08 1.0000000012601935 0.9998417897930444 1.0000000246607248 1.630129534090049e-09 1.596052452899943e-10 1.5879092041617172e-10 1.638274908470704e-09 3.1751802919330707e-09 -6.163137337482495e-09 2.182393611200141e-09 2.5489580822164947e-08 6.539562299120521e-08 0.9999999990642221 0.9998417878483002 0.9999999742421977 -1.6133786120824614e-09 9.20133874023711e-11 1.1531525807967273e-10 -1.2918337039185767e-09 -2.6365162406627534e-09 -6.1630554111206035e-09 2.0127090340984903e-09 2.5483209064366743e-08 6.573880786158307e-08 1.000000001156738 0.9998417897030348 1.0000000222795884 1.490546057274158e-09 1.5650420693103687e-10 1.569710479180615e-10 1.4872079339651254e-09 2.875109110537609e-09 -6.163133087564767e-09 2.124289447666051e-09 2.548425712879097e-08 6.453078935949705e-08 1.0000000003124172 0.9998417889637632 1.0000000028565519 3.1105935267089254e-10 1.3114726156615493e-10 1.4168685359143886e-10 2.954101642960552e-10 5.084158241844334e-10 -6.163108962186617e-09 1.808472845684546e-09 2.5458676745582285e-08 6.059053090858031e-08
1.962 0.9999999974772269 0.99984178622636 0.9999999387782109 -5.240803608323108e-09 2.166615124472165e-11 4.654630403715055e-11 -2.408685187060692e-09 -4.800945247804778e-09 -6.290470966086051e-09 3.263031605853275e-09 2.5753766985418022e-08 8.426027917198886e-08 1.000000001250782 0.9998417897883944 1.0000000244426512 1.618145029706468e-09 1.5940786952814303e-10 1.5583141930829734e-10 1.6248194059930271e-09 3.1475966433087887e-09 -6.290767430695915e-09 2.3507226074464436e-09 2.5537667280783617e-08 6.155091958984449e-08 1.0000000012603076 0.9998417897966826 1.0000000246616767 1.6309442476491058e-09 1.5970437174835707e-10 1.560016906849199e-10 1.6387702072994427e-09 3.1752042342098278e-09 -6.2907665877397555e-09 2.355808856103653e-09 2.5538174161952735e-08 6.163864513210498e-08 0.9999999990669534 0.9998417878515173 0.9999999743152008 -1.6080799339177817e-09 9.185256410402761e-11 1.1220311631708897e-10 -1.287730325027976e-09 -2.6292467556181437e-09 -6.290682845944936e-09 2.1982651475826372e-09 2.5532450771348086e-08 6.197579063808459e-08 1.0000000011567383 0.9998417897064746 1.0000000222783352 1.4912128409314712e-09 1.5658795071173835e-10 1.5416593563407264e-10 1.4875560730679997e-09 2.87484441497362e-09 -6.290761985469499e-09 2.3020215757209028e-09 2.5532869226987485e-08 6.071967145519687e-08 1.0000000003122214 0.9998417889661376 1.0000000028547003 3.1155617359020494e-10 1.3111452448035172e-10 1.387559158208174e-10 2.9561116003597644e-10 5.078898824640468e-10 -6.290737289335159e-09 2.0142198376788057e-09 2.5507518911742123e-08 5.651640027665227e-08
1.972 0.999999997502435 0.9998417862447218 0.9999999393873625 -5.1878330485344126e-09 2.1609339744590522e-11 4.4400501214575195e-11 -2.3843103569613284e-09 -4.7536808111237825e-09 -6.420645803801487e-09 3.370597148628133e-09 2.5804302144789702e-08 8.082634157231813e-08 1.0000000012508907 0.9998417897920655 1.0000000244426623 1.6190787044085233e-09 1.5957434141070948e-10 1.541716569621302e-10 1.6252355684187729e-09 3.14760233111282e-09 -6.4209483665591195e-09 2.5244924264597167e-09 2.558869453781228e-08 5.743254633516856e-08 1.0000000012604278 0.9998417898003723 1.0000000246619096 1.6318924735067152e-09 1.5987230625169941e-10 1.543432572880291e-10 1.639201277787647e-09 3.1752384384309314e-09 -6.4209476816901106e-09 2.5292354230887206e-09 2.5589199766427938e-08 5.7526626782695034e-08 0.9999999990696827 0.9998417878547863 0.9999999743872848 -1.6026604717298189e-09 9.176119859554668e-11 1.1022442839341872e-10 -1.283701379099071e-09 -2.621988928470781e-09 -6.42086228131572e-09 2.3820278206562405e-09 2.558411691926082e-08 5.7860334631448044e-08 1.0000000011567438 0.9998417897099658 1.0000000222763634 1.4920129332007749e-09 1.567404213949144e-10 1.52491927093352e-10 1.4878397270959483e-09 2.8745904399164337e-09 -6.420942856776643e-09 2.479154438700568e-09 2.558391388639485e-08 5.6540214568622605e-08 1.0000000003120313 0.9998417889685642 1.0000000028521325 3.121866516341594e-10 1.311504844148079e-10 1.3695641847193647e-10 2.957479965471968e-10 5.073744071728225e-10 -6.420917588687123e-09 2.2144570808348395e-09 2.5558793794506698e-08 5.2002968583943093e-08
1.982 0.9999999975273862 0.9998417862629785 0.99999993999002 -5.135183502018694e-09 2.1585755811364924e-11 4.379325946062665e-11 -2.3602890712538595e-09 -4.706882667295084e-09 -6.553419475336936e-09 3.450181705645304e-09 2.585482341955321e-08 7.790542508063631e-08 1.0000000012509924 0.99984178979578 1.0000000244422274 1.6202082914486989e-09 1.5977167949289956e-10 1.540438122426726e-10 1.6255361074512334e-09 3.1476190303263128e-09 -6.553728772200658e-09 2.654530040241877e-09 2.563968565942626e-08 5.3944781595509714e-08 1.000000001260541 0.9998417898041058 1.0000000246616962 1.6330365368562203e-09 1.6007112625302143e-10 1.5421714098085067e-10 1.6395168527571418e-09 3.1752828980472904e-09 -6.553727821848558e-09 2.659046880552442e-09 2.5640189234253666e-08 5.404500856580309e-08 0.9999999990723983 0.9998417878580994 0.9999999744587235 -1.5970574772685212e-09 9.170149924900769e-11 1.0977924326016255e-10 -1.2797980154468796e-09 -2.6147426384510255e-09 -6.553640580690381e-09 2.5183770759798124e-09 2.5635748946096234e-08 5.437215171180405e-08 1.0000000011567431 0.9998417897135008 1.0000000222739456 1.493008796513021e-09 1.5692386456236326e-10 1.5235045413409318e-10 1.4880078396926863e-09 2.8743468077350084e-09 -6.553722595089925e-09 2.611401600893538e-09 2.563492267650766e-08 5.2993196334440834e-08 1.0000000003118343 0.9998417889710365 1.0000000028491218 3.130133734727462e-10 1.3121754142212307e-10 1.366893788206795e-10 2.957696530942353e-10 5.068690062066613e-10 -6.553697068803331e-09 2.361550621601569e-09 2.5610034376397358e-08 4.812613380454047e-08
1.992 0.9999999975520699 0.9998417862811222 0.9999999405865226 -5.082769145418013e-09 2.1558834109402985e-11 4.4551566607291206e-11 -2.3366420846952286e-09 -4.660545854610895e-09 -6.688840609680127e-09 3.4773668705919746e-09 2.590323869763469e-08 7.612719728295425e-08 1.0000000012510737 0.9998417897995294 1.0000000244416252 1.6216148115735017e-09 1.5996360286403604e-10 1.5527982913971642e-10 1.6256978886075589e-09 3.1476461280277743e-09 -6.689156118110568e-09 2.713407953412317e-09 2.568851141215947e-08 5.2055660141937355e-08 1.0000000012606338 0.9998417898078742 1.000000024661316 1.6344574837897843e-09 1.6026463657336816e-10 1.5545463799432057e-10 1.6396934378741747e-09 3.1753388156725794e-09 -6.689155109846784e-09 2.7178324148329087e-09 2.5689013303267878e-08 5.2159592890273285e-08 0.999999999075086 0.9998417878614475 0.999999974529797 -1.5911897478596277e-09 9.163719755172622e-11 1.1069788963817528e-10 -1.2760435236147202e-09 -2.607507373216557e-09 -6.689066164257691e-09 2.579376450286419e-09 2.5685226168411e-08 5.2470166561151876e-08 1.0000000011567214 0.9998417897170708 1.0000000222713605 1.494281255867798e-09 1.5710196095085171e-10 1.5357279002846767e-10 1.488037120489866e-09 2.8741138787208248e-09 -6.689149918691143e-09 2.6711838374015598e-09 2.5683766275711023e-08 5.1068332270331595e-08 1.0000000003116178 0.9998417889735434 1.0000000028459475 3.141176057867224e-10 1.3127951623418247e-10 1.3778604108469043e-10 2.9565280077889236e-10 5.063742474191772e-10 -6.689123763117364e-09 2.42748551844745e-09 2.5659112528110032e-08 4.6001886748682636e-08
2.002 0.9999999975764778 0.9998417862991477 0.9999999411771141 -5.030601939831653e-09 2.1491995714478142e-11 4.6103843611239494e-11 -2.3133513197228165e-09 -4.614665151899723e-09 -6.826957231275067e-09 3.4406574681482363e-09 2.5948351931327414e-08 7.581973030304277e-08 1.0000000012511236 0.999841789803307 1.0000000244410416 1.623280876331918e-09 1.6011357784334715e-10 1.5731263119850067e-10 1.6257368207484691e-09 3.147683970017048e-09 -6.827278970003345e-09 2.6895205045024303e-09 2.5733957640642504e-08 5.230046344263525e-08 1.0000000012606955 0.9998417898116704 1.0000000246609542 1.6361383487576165e-09 1.604160435367218e-10 1.5748909890646414e-10 1.6397473584796599e-09 3.175404993072266e-09 -6.827277956297758e-09 2.6939895217195795e-09 2.57344578667267e-08 5.240398693823161e-08 0.9999999990777352 0.9998417878648239 0.9999999746006901 -1.5850744850695614e-09 9.15315970113633e-11 1.124121847774085e-10 -1.272421891274783e-09 -2.6002832986141894e-09 -6.827187432398667e-09 2.5532796995987173e-09 2.5731336425157814e-08 5.2684892183947416e-08 1.000000001156669 0.9998417897206684 1.000000022268795 1.495813780804603e-09 1.5723775213259525e-10 1.555917623319755e-10 1.4879435996568464e-09 2.8738916481474256e-09 -6.82727288823485e-09 2.646870009167664e-09 2.5729230354553737e-08 5.1317289204110904e-08 1.0000000003113705 0.9998417889760798 1.0000000028427949 3.154818298078109e-10 1.3129910523582945e-10 1.396789846181015e-10 2.95413469380873e-10 5.058902575974097e-10 -6.827246041845535e-09 2.4007116223564513e-09 2.570481332298798e-08 4.62818522210245e-08
2.012 0.9999999976006089 0.9998417863170552 0.9999999417619153 -4.9788371400701745e-09 2.1355342851658312e-11 4.780201940145029e-11 -2.2903703943272966e-09 -4.5692349536256905e-09 -6.967818744547332e-09 3.3425495601951144e-09 2.5990260631572584e-08 7.686047939850096e-08 1.000000001251139 0.9998417898071101 1.0000000244405403 1.6250460317192314e-09 1.601912895872313e-10 1.594967941704553e-10 1.6256966692530914e-09 3.147732219132931e-09 -6.9681468565543984e-09 2.58654492756059e-09 2.5776129357540763e-08 5.445329576031576e-08 1.000000001260722 0.9998417898154929 1.0000000246606746 1.6379188537607458e-09 1.604953679489686e-10 1.5967505582808488e-10 1.6397220410427273e-09 3.1754816379096304e-09 -6.968145915250865e-09 2.5911969917962793e-09 2.5776627918059237e-08 5.455280951042596e-08 0.999999999080342 0.9998417878682269 0.9999999746714667 -1.5788725433214934e-09 9.135457684051426e-11 1.1427559448325071e-10 -1.2688893497341652e-09 -2.59306957460292e-09 -6.96805388181019e-09 2.443606112958484e-09 2.5774179909392926e-08 5.479524084970507e-08 1.0000000011565813 0.9998417897242922 1.0000000222663117 1.4974458062821273e-09 1.573018138566607e-10 1.5776174721212068e-10 1.487770981474072e-09 2.8736796533121894e-09 -6.968140872531729e-09 2.5421213150092004e-09 2.5771419708351973e-08 5.350913654020137e-08 1.000000000311088 0.9998417889786432 1.0000000028397278 3.169457877518633e-10 1.312467313791956e-10 1.4172230676532025e-10 2.9509521847020644e-10 5.054170609977516e-10 -6.9681133250775946e-09 2.2847236456638244e-09 2.5747239682583478e-08 4.870419661691525e-08
2.022 0.999999997624467 0.9998417863348478 0.9999999423409602 -4.927709174919328e-09 2.113854925783009e-11 4.917421664535304e-11 -2.267649876588448e-09 -4.524250482092339e-09 -7.1114755772260975e-09 3.1993570365549855e-09 2.6030377960570514e-08 7.872015451911221e-08 1.0000000012511212 0.9998417898109423 1.0000000244400993 1.6266712031050132e-09 1.6018706085600344e-10 1.6136088127151863e-10 1.6256250111312218e-09 3.1477912797094316e-09 -7.1118103207475635e-09 2.4234438470931687e-09 2.5816466326400673e-08 5.765443600241278e-08 1.0000000012607158 0.9998417898193436 1.0000000246604552 1.6395594475574392e-09 1.6049255599547466e-10 1.61540637750937e-10 1.6396651009827045e-09 3.175569374190865e-09 -7.111809016816371e-09 2.4284141578550026e-09 2.5816963267850784e-08 5.7748506422014126e-08 0.9999999990829087 0.9998417878716586 0.9999999747421059 -1.5728229758091794e-09 9.109609448691794e-11 1.1581676574816066e-10 -1.265398159531811e-09 -2.585866417117542e-09 -7.111715333281489e-09 2.269238399954185e-09 2.581518929075596e-08 5.795139878540726e-08 1.0000000011564605 0.9998417897279445 1.000000022263889 1.4989376947713737e-09 1.572835897195161e-10 1.5961137778282366e-10 1.4875668780665818e-09 2.8734786998416895e-09 -7.111804044106575e-09 2.375923917367702e-09 2.5811774088580453e-08 5.676300372955558e-08 1.000000000310773 0.9998417889812359 1.0000000028367237 3.182698427390697e-10 1.311129707902433e-10 1.4344443234205733e-10 2.947458515419194e-10 5.049547548656725e-10 -7.111775775665026e-09 2.0982619104369778e-09 2.5787830030186108e-08 5.226103586660664e-08
2.032 0.9999999976480624 0.9998417863525336 0.9999999429142535 -4.877405343101959e-09 2.0857998752899248e-11 4.9988057572601507e-11 -2.24516036438056e-09 -4.479706566774324e-09 -7.257978161235685e-09 3.039317958847378e-09 2.60709807537782e-08 8.067697360330472e-08 1.000000001251077 0.9998417898148086 1.000000024439667 1.6279641540531163e-09 1.601167839724825e-10 1.6267060754119262e-10 1.62554898151667e-09 3.147860874933341e-09 -7.2583197679793006e-09 2.234236743541889e-09 2.5857276166447523e-08 6.086081159293288e-08 1.0000000012606836 0.9998417898232289 1.000000024660245 1.640867479394028e-09 1.6042382018578508e-10 1.6285151446802354e-10 1.6396037078158302e-09 3.175667678316303e-09 -7.258318432059848e-09 2.239633287644512e-09 2.585777150956068e-08 6.095000200481662e-08 0.9999999990854423 0.9998417878751248 0.999999974812555 -1.567118272762428e-09 9.077229119370295e-11 1.168019472604818e-10 -1.261921363215263e-09 -2.5786737457489043e-09 -7.258222878183731e-09 2.064846837772683e-09 2.5856668527842092e-08 6.11176143435901e-08 1.000000001156314 0.9998417897316314 1.0000000222614747 1.5000972456330019e-09 1.571993066694927e-10 1.609062251848743e-10 1.4873583512589284e-09 2.873288046296161e-09 -7.25831347263003e-09 2.1825482608972252e-09 2.5852601381384325e-08 6.001650404611216e-08 1.0000000003104323 0.999841788983864 1.000000002833731 3.192619756622077e-10 1.309130157172951e-10 1.446113276755697e-10 2.943921341831708e-10 5.045032735592319e-10 -7.258284648535505e-09 1.8765177002375457e-09 2.5828893157105644e-08 5.578047180083716e-08
2.042 0.9999999976714057 0.9998417863701207 0.9999999434817993 -4.827976249419366e-09 2.0548928817746958e-11 5.0168260516872714e-11 -2.222904291468069e-09 -4.4355983726314425e-09 -7.407378240798205e-09 2.897648017031837e-09 2.6114423011153783e-08 8.205837777130092e-08 1.0000000012510157 0.9998417898187166 1.0000000244391922 1.628869211610194e-09 1.600156913083311e-10 1.6334664308643584e-10 1.6254634466577252e-09 3.147941133442618e-09 -7.407726537597532e-09 2.0652974696071608e-09 2.590093423305145e-08 6.32093846216108e-08 1.0000000012606334 0.9998417898271559 1.0000000246599914 1.6417879239590111e-09 1.6032429312463612e-10 1.6352922484150187e-10 1.6395331526648196e-09 3.175776513590427e-09 -7.40772543698608e-09 2.0711410652018515e-09 2.5901427887743477e-08 6.329532911278792e-08 0.9999999990879516 0.9998417878786333 0.9999999748827628 -1.5618133133306486e-09 9.041855647311958e-11 1.1715327393977698e-10 -1.258463579066415e-09 -2.5714913401558424e-09 -7.407628139475599e-09 1.8795577737568615e-09 2.5900994916892178e-08 6.343357313313703e-08 1.00000000115615 0.9998417897353598 1.0000000222590177 1.5008691844154906e-09 1.5708439837173947e-10 1.615677725562966e-10 1.4871406078925642e-09 2.873108284721764e-09 -7.407720413606254e-09 2.0092107965299457e-09 2.5896277507739783e-08 6.239638050794937e-08 1.0000000003100746 0.999841788986535 1.000000002830698 3.198667005688848e-10 1.3068284072908365e-10 1.4514459255206933e-10 2.9402960430391145e-10 5.04063010603467e-10 -7.4076912221029575e-09 1.6717854919450528e-09 2.5872808106670616e-08 5.833618048646808e-08
2.052 0.9999999976945082 0.9998417863876182 0.9999999440436029 -4.779347430920912e-09 2.0247604714411623e-11 4.9701581895419053e-11 -2.2009092221221834e-09 -4.391921535241168e-09 -7.559728305247214e-09 2.80726733207748e-09 2.6162360815801604e-08 8.240209587295426e-08 1.000000001250947 0.9998417898226737 1.0000000244386231 1.6294559249007572e-09 1.5992040034568958e-10 1.6337196068679526e-10 1.625338907044791e-09 3.148032253895888e-09 -7.560083690929465e-09 1.9652287248957792e-09 2.594910335427549e-08 6.416409066205849e-08 1.0000000012605759 0.9998417898311317 1.000000024659644 1.6423895894736652e-09 1.602305379589777e-10 1.6355616486741115e-10 1.6394234641558638e-09 3.1758956689794263e-09 -7.560082509468953e-09 1.9713760289321303e-09 2.5949595192201004e-08 6.424881678275245e-08 0.9999999990904457 0.9998417878821914 0.9999999749526791 -1.556839006960132e-09 9.007124958813545e-11 1.1685434767621617e-10 -1.2550548596386353e-09 -2.564318978751706e-09 -7.559983307838766e-09 1.767786133317689e-09 2.594983624877589e-08 6.436300810998418e-08 1.000000001155978 0.9998417897391373 1.000000022256467 1.5013227299164737e-09 1.5697509943605824e-10 1.6157864303973256e-10 1.4868837016839347e-09 2.872939132268248e-09 -7.560077489714452e-09 1.9061415999811455e-09 2.5944465869087452e-08 6.33628898021727e-08 1.0000000003097094 0.9998417889892557 1.000000002827573 3.2015335300079383e-10 1.304583790939529e-10 1.450271229506808e-10 2.9362837343269364e-10 5.03633048397322e-10 -7.560047694881004e-09 1.5464488507966777e-09 2.5921241736190115e-08 5.9371812871741755e-08
2.062 0.9999999977173814 0.9998417864050344 0.9999999445996639 -4.7314180953451706e-09 1.9975773605349592e-11 4.8620321152865336e-11 -2.1792101617207357e-09 -4.348670634874443e-09 -7.71508113411652e-09 2.7867063423483964e-09 2.6215332780577945e-08 8.152291066274441e-08 1.0000000012508778 0.9998417898266867 1.000000024437905 1.6298208681115589e-09 1.5985245957604362e-10 1.627755985377809e-10 1.6251383776003505e-09 3.1481336071203863e-09 -7.715443810819687e-09 1.963936522259585e-09 2.6002318816600647e-08 6.353389052924353e-08 1.0000000012605184 0.999841789835164 1.0000000246591472 1.6427692111076423e-09 1.601642052616076e-10 1.62961335270979e-10 1.6392377610569488e-09 3.1760253340816544e-09 -7.715442559364993e-09 1.9700947773720012e-09 2.6002808693957573e-08 6.361951218542602e-08 0.9999999990929326 0.9998417878858051 0.9999999750222488 -1.5520986419270744e-09 8.975204453903778e-11 1.1593519162573084e-10 -1.2517319633978061e-09 -2.5571566788958735e-09 -7.715341541702553e-09 1.765160974234939e-09 2.600373060536646e-08 6.371336392966091e-08 1.0000000011558061 0.9998417897429707 1.000000022253767 1.5015546432455042e-09 1.5689329156883808e-10 1.6096811997168973e-10 1.4865506992250281e-09 2.872780530565879e-09 -7.715437576432743e-09 1.90475246982394e-09 2.599770185381868e-08 6.272421667521867e-08 1.0000000003093443 0.9998417889920332 1.0000000028243017 3.202182977022239e-10 1.3026127770519242e-10 1.442882835060234e-10 2.9315099365661304e-10 5.032140387473452e-10 -7.715407158355811e-09 1.5448139000067984e-09 2.5974730912273016e-08 5.869301460816336e-08
2.072 0.9999999977400337 0.9998417864223761 0.9999999451499941 -4.684154068082561e-09 1.9738526172429282e-11 4.705427056295951e-11 -2.1578276403902196e-09 -4.305842023277213e-09 -7.873491092589505e-09 2.832078903965307e-09 2.627281890390409e-08 7.951488162621248e-08 1.000000001250816 0.9998417898307619 1.000000024436991 1.6299933569544096e-09 1.5981713155094887e-10 1.6168383226442673e-10 1.6248386987911863e-09 3.148245741136155e-09 -7.873861149606245e-09 2.0542226059659223e-09 2.606005548786535e-08 6.144537020840823e-08 1.0000000012604675 0.999841789839258 1.0000000246584548 1.6429563299794692e-09 1.6013034906886972e-10 1.6187105087798318e-10 1.6389529279008408e-09 3.1761657811659558e-09 -7.873859979017644e-09 2.0601175517211264e-09 2.6060543292707386e-08 6.153395556015094e-08 0.9999999990954199 0.9998417878894819 0.9999999750914262 -1.5475628452580946e-09 8.946612246935279e-11 1.1452308672495596e-10 -1.2485179751212555e-09 -2.550004593666689e-09 -7.87375676519316e-09 1.8639723517941705e-09 2.6062150442253623e-08 6.160914846093364e-08 1.0000000011556411 0.9998417897468663 1.0000000222508718 1.5015939446978434e-09 1.568439860540638e-10 1.598621964924217e-10 1.4861186595655789e-09 2.8726320145286582e-09 -7.873854780075532e-09 1.9976609886369846e-09 2.6055460170313734e-08 6.0607375551094e-08 1.000000000308987 0.9998417889948744 1.0000000028208367 3.2009087764133726e-10 1.300967501298647e-10 1.4305488136348865e-10 2.925749927858212e-10 5.028058128469187e-10 -7.873823682045069e-09 1.6580880844141889e-09 2.603274860894116e-08 5.642867267738002e-08
2.082 0.9999999977624731 0.9998417864396505 0.9999999456946479 -4.637601485879422e-09 1.953542015771835e-11 4.526169713959942e-11 -2.136757228612739e-09 -4.263430583009548e-09 -8.035012945317434e-09 2.9198958782188134e-09 2.6333610553186998e-08 7.671636068088986e-08 1.0000000012507668 0.9998417898349042 1.0000000244358809 1.629922009851572e-09 1.5981384030799466e-10 1.6035325443422924e-10 1.624442268580131e-09 3.1483677769599814e-09 -8.035390119572836e-09 2.1979459144495307e-09 2.6121103867233253e-08 5.830518776116001e-08 1.0000000012604302 0.9998417898434192 1.000000024657566 1.642899705451627e-09 1.6012864224699476e-10 1.605420880681697e-10 1.638571390000299e-09 3.17631629719635e-09 -8.035389067233267e-09 2.2034626041954193e-09 2.612158954171263e-08 5.839859945468501e-08 0.999999999097913 0.9998417878932261 0.9999999751602109 -1.5432831904510347e-09 8.92131657303554e-11 1.1287537519434433e-10 -1.2454107891458681e-09 -2.542862259519984e-09 -8.035283803272917e-09 2.0201959605275856e-09 2.612387931886541e-08 5.845465254698093e-08 1.00000000115549 0.9998417897508288 1.0000000222477798 1.5013891915040574e-09 1.5682689256558687e-10 1.5851762160164842e-10 1.4855899255668708e-09 2.8724940857614638e-09 -8.035383879171857e-09 2.1451249420841087e-09 2.6116530711606538e-08 5.7420922833258845e-08 1.0000000003086427 0.9998417889977833 1.000000002817178 3.197201583920613e-10 1.2996437304920558e-10 1.4158355299009456e-10 2.9190267538155517e-10 5.024081385553006e-10 -8.035351905095376e-09 1.8331223665889605e-09 2.6094080812435504e-08 5.2995179593221966e-08
2.092 0.999999997784706 0.9998417864568622 0.9999999462337517 -4.591813819212348e-09 1.9372251879617505e-11 4.358363473687098e-11 -2.1159704575746958e-09 -4.221432160179336e-09 -8.199702386753993e-09 3.017973337456493e-09 2.6396189434106802e-08 7.365101449676701e-08 1.0000000012507342 0.9998417898391175 1.0000000244346436 1.629549285057061e-09 1.5984857005434505e-10 1.5912428427921224e-10 1.623975610862455e-09 3.148500421918586e-09 -8.200086884608816e-09 2.348959206964493e-09 2.6183948715742326e-08 5.475984908707517e-08 1.0000000012604089 0.9998417898476516 1.0000000246565506 1.6425416780771716e-09 1.6016466660312014e-10 1.5931500554729348e-10 1.6381195233311097e-09 3.1764766959258203e-09 -8.200085684440332e-09 2.3541280726009113e-09 2.618443225625835e-08 5.4859368643855736e-08 0.9999999991004155 0.9998417878970414 0.9999999752286748 -1.5393176574365875e-09 8.899859630403551e-11 1.1133271559949412e-10 -1.2423836116546753e-09 -2.5357300545914255e-09 -8.199978169416436e-09 2.18249341350847e-09 2.61873943959623e-08 5.489388855680659e-08 1.0000000011553545 0.9998417897548623 1.0000000222445622 1.50088243332382e-09 1.5684738541272486e-10 1.5727458170798507e-10 1.4849907085093402e-09 2.8723662580829295e-09 -8.200080681011465e-09 2.2995583555555776e-09 2.6179397674452495e-08 5.38168427304107e-08 1.0000000003083156 0.9998417890007639 1.0000000028133957 3.1904837725422066e-10 1.298704577918774e-10 1.4021471936092746e-10 2.9116023657490894e-10 5.020204488796077e-10 -8.200047809171108e-09 2.0116700116565233e-09 2.615720743508099e-08 4.907074104544918e-08
2.102 0.9999999978067347 0.9998417864740133 0.9999999467674985 -4.546766405543784e-09 1.9258734601454048e-11 4.2325955515500116e-11 -2.0954245917789915e-09 -4.17984222681515e-09 -8.367615335277398e-09 3.09593065374366e-09 2.6458951152363264e-08 7.093865896045748e-08 1.0000000012507189 0.999841789843403 1.000000024433418 1.6288953710573464e-09 1.5993107439383234e-10 1.5830447375218692e-10 1.6234795243063964e-09 3.148641908935806e-09 -8.368007792680792e-09 2.469131180527666e-09 2.6246987768341637e-08 5.162768965188068e-08 1.000000001260405 0.9998417898519558 1.0000000246555463 1.6419023173540195e-09 1.6024872918229e-10 1.5849669798435674e-10 1.6376382806358413e-09 3.1766466335894724e-09 -8.36800638736767e-09 2.4740548616418905e-09 2.6247469216711984e-08 5.1733312742921035e-08 0.999999999102928 0.9998417879009288 0.999999975296956 -1.535645346531731e-09 8.883266336981392e-11 1.1020182415492918e-10 -1.239395336824606e-09 -2.528608156084483e-09 -8.36789645294482e-09 2.3103229818649833e-09 2.6251089041402596e-08 5.1742914389353624e-08 1.000000001155236 0.9998417897589685 1.0000000222413552 1.5000947591743456e-09 1.5691596248412102e-10 1.564408541277071e-10 1.4843621826471544e-09 2.8722480266451262e-09 -8.368001356795559e-09 2.422132322728714e-09 2.624245836966933e-08 5.0625799023807275e-08 1.0000000003080052 0.9998417890038178 1.0000000028096272 3.180958306435771e-10 1.298246307409574e-10 1.392556490355276e-10 2.903883879316381e-10 5.01643063789005e-10 -8.367967602865632e-09 2.1507160141631632e-09 2.62205229853414e-08 4.555210213819012e-08
2.112 0.9999999978285584 0.9998417864911051 0.9999999472961049 -4.50233810728127e-09 1.919328739649356e-11 4.1639573410521896e-11 -2.0750681829246378e-09 -4.138656800968142e-09 -8.538809036133382e-09 3.1311808546819107e-09 2.6520362963645162e-08 6.915696528790301e-08 1.0000000012507175 0.9998417898477598 1.0000000244323646 1.628076410375794e-09 1.6005971234493587e-10 1.5804740063203654e-10 1.6230028151155945e-09 3.148793254235262e-09 -8.539209835634207e-09 2.53304901334262e-09 2.6308684275977607e-08 4.9735260959950736e-08 1.0000000012604153 0.9998417898563319 1.000000024654715 1.6410979817076254e-09 1.6037887776093783e-10 1.5824130144949624e-10 1.637176321323879e-09 3.176826582813961e-09 -8.539208619168172e-09 2.5378544262073934e-09 2.6309163693593918e-08 4.984497525406508e-08 0.9999999991054479 0.9998417879048883 0.9999999753652172 -1.532149822906063e-09 8.871342880249693e-11 1.0963555650957609e-10 -1.2363974765240323e-09 -2.521496682666681e-09 -8.53909639145834e-09 2.377538861580564e-09 2.6313426829810837e-08 4.982707288008645e-08 1.0000000011551324 0.9998417897631456 1.0000000222383212 1.4991425122833596e-09 1.5703071210955617e-10 1.5616966960745476e-10 1.4837529847426876e-09 2.872139494238629e-09 -8.539203308043665e-09 2.4872095220741004e-09 2.630417582820433e-08 4.8693850186554094e-08 1.0000000003077099 0.9998417890069443 1.0000000028060345 3.169785506831227e-10 1.298247482559578e-10 1.3885998048029755e-10 2.896363226845494e-10 5.012758404785323e-10 -8.539168757710402e-09 2.2237536027397754e-09 2.628248960951748e-08 4.3398737424181e-08
2.122 0.9999999978501753 0.9998417865081364 0.9999999478197505 -4.458378481726026e-09 1.9145324873082637e-11 4.1468667728877886e-11 -2.054839000129566e-09 -4.09787184820993e-09 -8.71334238663715e-09 3.111458239115462e-09 2.6579234842791828e-08 6.866076587199546e-08 1.0000000012507264 0.9998417898521863 1.0000000244316116 1.6272377510110302e-09 1.6020365333664587e-10 1.5830116573222062e-10 1.6226056378159785e-09 3.1489543078126275e-09 -8.713751382814363e-09 2.528072184028882e-09 2.6367836821626444e-08 4.9616608679953827e-08 1.0000000012604355 0.9998417898607771 1.0000000246541838 1.6402742765240026e-09 1.6052430310886513e-10 1.5849652844949908e-10 1.636794202719371e-09 3.1770156296936955e-09 -8.713750262905874e-09 2.5328926531091187e-09 2.636831429841883e-08 4.972666365585206e-08 0.9999999991079703 0.9998417879089174 0.9999999754335867 -1.5286853721252198e-09 8.861055601818235e-11 1.0958107604017624e-10 -1.233329682181772e-09 -2.5143954712356087e-09 -8.713635579592145e-09 2.3712987199718473e-09 2.637321018342269e-08 4.9681327893021564e-08 1.0000000011550385 0.9998417897673922 1.0000000222355876 1.4981712039213094e-09 1.5716077920571906e-10 1.5640898934373672e-10 1.4832236056094497e-09 2.8720404474608956e-09 -8.713744923429276e-09 2.482093315764605e-09 2.6363348664031103e-08 4.857207370681587e-08 1.0000000003074248 0.9998417890101411 1.000000002802745 3.1584211793908214e-10 1.298402057423102e-10 1.389751537276982e-10 2.8896440360560787e-10 5.009185468404561e-10 -8.713709512123251e-09 2.218046873109678e-09 2.634190649666743e-08 4.326613668406838e-08
2.132 0.9999999978715827 0.9998417865251065 0.9999999483385374 -4.4147983279192486e-09 1.905499192350849e-11 4.159867707822304e-11 -2.034656662526554e-09 -4.057483182035153e-09 -8.891274524308902e-09 3.0358520874629494e-09 2.663512301813407e-08 6.94349651678837e-08 1.0000000012507408 0.99984178985668 1.0000000244312075 1.6264650184118695e-09 1.6030329554791268e-10 1.5885367506526213e-10 1.6223663824778884e-09 3.1491245051146163e-09 -8.89169191689067e-09 2.454004716769803e-09 2.642398779533495e-08 5.1226827077298315e-08 1.000000001260461 0.9998417898652898 1.0000000246540015 1.6395164622650084e-09 1.6062561514091368e-10 1.5905080006148315e-10 1.636569934996822e-09 3.177213680311011e-09 -8.891690779494515e-09 2.458976036577819e-09 2.6424463415156577e-08 5.1333504057708284e-08 0.9999999991104914 0.9998417879130139 0.9999999755021132 -1.5251668361790216e-09 8.846393917095032e-11 1.0982562122497729e-10 -1.2301134657411927e-09 -2.507305103822272e-09 -8.89157355189023e-09 2.291237079312593e-09 2.6429985757944584e-08 5.126347636567266e-08 1.00000000115495 0.9998417897717065 1.0000000222332035 1.497265479425659e-09 1.5724643304904473e-10 1.5694745824515144e-10 1.4828523119177211e-09 2.8719500357387716e-09 -8.89168548768695e-09 2.4065635721369487e-09 2.641951932039552e-08 5.0215252996700795e-08 1.0000000003071452 0.999841789013406 1.0000000027998073 3.147716213249188e-10 1.2981148422527074e-10 1.3938946802998457e-10 2.884509871754628e-10 5.005702424304195e-10 -8.891649013288408e-09 2.1332193615752586e-09 2.6398317214184746e-08 4.510709354492559e-08
2.142 0.9999999978927792 0.9998417865420148 0.9999999488524766 -4.371601391682885e-09 1.885732913275453e-11 4.177607295533164e-11 -2.0144278600579457e-09 -4.017486818071648e-09 -9.072665299258843e-09 2.915196069121416e-09 2.668864659432146e-08 7.108836541742671e-08 1.0000000012507566 0.9998417898612398 1.0000000244311122 1.6257500422926503e-09 1.6029391896295639e-10 1.5945324168214954e-10 1.6223765695618749e-09 3.149303007042875e-09 -9.07309138449494e-09 2.3233633625795625e-09 2.647774870287462e-08 5.3953438423099906e-08 1.0000000012604882 0.9998417898698686 1.000000024654128 1.638816583007914e-09 1.6061781916730144e-10 1.5965204037620968e-10 1.636595241715376e-09 3.1774203396659434e-09 -9.073090286313055e-09 2.328619602455865e-09 2.6478222515104428e-08 5.405480509421465e-08 0.9999999991130072 0.9998417879171767 0.9999999755707571 -1.5216028754482468e-09 8.82088391032236e-11 1.1011693040121894e-10 -1.2266575828510033e-09 -2.5002256827839172e-09 -9.072970650780719e-09 2.1497406461008144e-09 2.6484366943599407e-08 5.396339492622033e-08 1.0000000011548633 0.9998417897760863 1.0000000222311278 1.4964173705923405e-09 1.572229977515803e-10 1.5753293002135506e-10 1.4827302507470409e-09 2.8718683636910115e-09 -9.073084838249106e-09 2.2731470033916833e-09 2.6473299440778748e-08 5.2993414141465e-08 1.0000000003068676 0.9998417890167377 1.0000000027971814 3.1375908079091836e-10 1.296740753135584e-10 1.398503041380789e-10 2.8818701522534313e-10 5.002312816398224e-10 -9.073047479356832e-09 1.9815163578826504e-09 2.6452334216823796e-08 4.818441118300058e-08
2.152 0.9999999979137661 0.9998417865588637 0.9999999493615118 -4.328836487116391e-09 1.8519270372358548e-11 4.1833564193016924e-11 -1.9940750200718518e-09 -3.977879072424472e-09 -9.257575785821782e-09 2.7714459529261944e-09 2.6741430979482807e-08 7.300532482527147e-08 1.0000000012507733 0.9998417898658664 1.0000000244312197 1.6250392562750816e-09 1.6014206529574542e-10 1.5993275832610956e-10 1.6227117921243938e-09 3.1494892762170327e-09 -9.258011171923733e-09 2.161688748712478e-09 2.653074968500987e-08 5.69271378768974e-08 1.0000000012605166 0.999841789874514 1.0000000246544574 1.6381209237261084e-09 1.6046761401442786e-10 1.6013311944665023e-10 1.6369450906069503e-09 3.177635160249326e-09 -9.258010020648219e-09 2.167343695580292e-09 2.6531221699296593e-08 5.702328810856494e-08 0.9999999991155167 0.9998417879214061 0.999999975639413 -1.518046682451814e-09 8.781205602040153e-11 1.1028806549381446e-10 -1.2228863899734303e-09 -2.493157267024043e-09 -9.257887819093893e-09 1.972784673843611e-09 2.6537982451245222e-08 5.6912437225795635e-08 1.000000001154777 0.9998417897805328 1.0000000222292553 1.4955734975292468e-09 1.570572605387329e-10 1.579981973776024e-10 1.482933133329217e-09 2.871794766609661e-09 -9.258004520077052e-09 2.107568042489278e-09 2.652631927201975e-08 5.6017573966647365e-08 1.0000000003065912 0.999841789020137 1.0000000027947618 3.127511982042723e-10 1.2939430555013368e-10 1.4019065752851518e-10 2.8824813862113303e-10 4.999011493935049e-10 -9.25796626463746e-09 1.7891700975587753e-09 2.6505588228387443e-08 5.14949460460304e-08
2.162 0.9999999979345449 0.9998417865756549 0.9999999498655655 -4.2865181450762025e-09 1.8064455121086724e-11 4.1751734451730044e-11 -1.973581460669415e-09 -3.938655808059432e-09 -9.446068678400927e-09 2.634781221341412e-09 2.6795591862960197e-08 7.455517842986774e-08 1.00000000125079 0.9998417898705598 1.0000000244314027 1.6243142027535633e-09 1.5987161041838167e-10 1.6027154581619861e-10 1.6233866545817115e-09 3.149683498083032e-09 -9.44651300212587e-09 2.006212968593902e-09 2.6585122150526416e-08 5.9345998214702596e-08 1.0000000012605446 0.9998417898792263 1.0000000246548622 1.6374108126491275e-09 1.6019878195289313e-10 1.604735397485731e-10 1.6376349265140468e-09 3.17785789251412e-09 -9.446511825503107e-09 2.0123122226668646e-09 2.6585592395090057e-08 5.9438305150312184e-08 0.9999999991180196 0.9998417879257029 0.9999999757079531 -1.5145167510475006e-09 8.729728483879386e-11 1.1031860525775685e-10 -1.2187849505244612e-09 -2.4861003740271806e-09 -9.446387299897967e-09 1.7998151444148354e-09 2.6592960550073988e-08 5.9308149594601454e-08 1.0000000011546912 0.9998417897850466 1.0000000222274579 1.4947150821526277e-09 1.5677298090813916e-10 1.583226158451659e-10 1.4834758081148573e-09 2.8717295753597336e-09 -9.446506394329624e-09 1.9477147316255247e-09 2.6580710453375743e-08 5.8473533792801806e-08 1.000000000306315 0.9998417890236044 1.0000000027924196 3.1172914847972254e-10 1.2899599108905288e-10 1.4039014977361195e-10 2.886493235138172e-10 4.99579430801804e-10 -9.446467381717304e-09 1.5977762745397136e-09 2.656021136002238e-08 5.415906957586801e-08
2.172 0.9999999979551158 0.9998417865923895 0.9999999503645819 -4.244588605465225e-09 1.757013213465665e-11 4.162045108690051e-11 -1.9530230011723756e-09 -3.899813706720472e-09 -9.63820682156968e-09 2.53685847063887e-09 2.6852987811471385e-08 7.525481751209805e-08 1.0000000012508052 0.9998417898753207 1.0000000244315543 1.6236285360320545e-09 1.595597745815408e-10 1.6055840180680745e-10 1.6243234145292365e-09 3.1498854550654907e-09 -9.63866055958763e-09 1.899377536655061e-09 2.664274228608871e-08 6.064867358003552e-08 1.0000000012605714 0.9998417898840064 1.0000000246552356 1.636739647462921e-09 1.598883919451415e-10 1.6076175028190864e-10 1.6385864337618196e-09 3.178088316448267e-09 -9.63865920375278e-09 1.9058266136147088e-09 2.6643210729922413e-08 6.073906996083571e-08 0.9999999991205143 0.9998417879300673 0.9999999757762723 -1.5109595572471946e-09 8.674175301103376e-11 1.102972954656848e-10 -1.2144313351592424e-09 -2.479055155579783e-09 -9.638532199044296e-09 1.6785431430281114e-09 2.665117579526412e-08 6.058831272953409e-08 1.0000000011546037 0.9998417897896279 1.0000000222256298 1.493895546469193e-09 1.5644701283993033e-10 1.5859496606298226e-10 1.4842803506258766e-09 2.871671443428404e-09 -9.638653419625264e-09 1.8374145583646761e-09 2.6638349465941428e-08 5.979467959281201e-08 1.0000000003060383 0.9998417890271402 1.000000002790049 3.107468249102562e-10 1.2855638105609082e-10 1.4053741053196606e-10 2.893123909360862e-10 4.992656759943879e-10 -9.638613819984145e-09 1.4612924875325907e-09 2.661808115708172e-08 5.5585346824785755e-08
2.182 0.9999999979754793 0.9998417866090693 0.9999999508585544 -4.202954318607024e-09 1.7133357386262164e-11 4.153082122812756e-11 -1.9325620630062927e-09 -3.8613490832618574e-09 -9.834054737311818e-09 2.500243038032011e-09 2.6914618167725848e-08 7.485044436443748e-08 1.0000000012508172 0.999841789880149 1.000000024431619 1.623070481039752e-09 1.5930358047040307e-10 1.6088280751183976e-10 1.6253574208504123e-09 3.1500940384094893e-09 -9.834517880560804e-09 1.8736266677598796e-09 2.6704618599225892e-08 6.056330067109213e-08 1.0000000012605943 0.9998417898888537 1.0000000246555218 1.6361964045366128e-09 1.59633853270102e-10 1.6108747819859626e-10 1.639635371792939e-09 3.17832586754429e-09 -9.834516533180044e-09 1.8801718825089586e-09 2.6705085214723448e-08 6.06538915171786e-08 0.9999999991229982 0.999841787934499 0.9999999758443147 -1.5072858206384143e-09 8.624274793341668e-11 1.1031481453008986e-10 -1.2099897003303224e-09 -2.472022331281998e-09 -9.834386737400567e-09 1.647999068115228e-09 2.671363861916021e-08 6.048007413311933e-08 1.000000001154513 0.9998417897942765 1.0000000222237149 1.4932046334300669e-09 1.5617696923030634e-10 1.5890506924585577e-10 1.485182499817178e-09 2.8716202751484187e-09 -9.834510420812995e-09 1.8107163060478618e-09 2.6700245116568257e-08 5.970756221155394e-08 1.0000000003057576 0.999841789030744 1.0000000027875944 3.098927712827433e-10 1.2817276218255963e-10 1.407227532410874e-10 2.9007334665723213e-10 4.989590030698829e-10 -9.834470200966066e-09 1.4275871126384871e-09 2.6680208313561725e-08 5.5494284695345346e-08
2.192 0.9999999979956339 0.9998417866256941 0.9999999513475266 -4.161556945216482e-09 1.6827381055744867e-11 4.147083306346029e-11 -1.9123957216996346e-09 -3.8232584492619425e-09 -1.0033677451973603e-08 2.5286701311188756e-09 2.6980415532018185e-08 7.333669238001424e-08 1.0000000012508228 0.9998417898850444 1.0000000244315908 1.6226949893684166e-09 1.5917651504985903e-10 1.6123257277012144e-10 1.6262895740389667e-09 3.1503092230111334e-09 -1.0034150328699633e-08 1.933586892627294e-09 2.677068033158046e-08 5.909979017579349e-08 1.0000000012606118 0.9998417898937676 1.000000024655716 1.6358354920664345e-09 1.5950809934755823e-10 1.6143813662102686e-10 1.6405825056066382e-09 3.178569736891811e-09 -1.0034148864872854e-08 1.9399372131286775e-09 2.6771145051626766e-08 5.919268629101089e-08 0.999999999125469 0.9998417879389974 0.9999999759120747 -1.5034416312551986e-09 8.587349613961327e-11 1.1035853804463497e-10 -1.2056596163503767e-09 -2.4650018012922946e-09 -1.0034016337768952e-08 1.7146224162424157e-09 2.6780282864023448e-08 5.899207488113749e-08 1.000000001154416 0.9998417897989919 1.0000000222217083 1.4926961232914142e-09 1.560358986114428e-10 1.5924081436173074e-10 1.4859826293366851e-09 2.8715757467365438e-09 -1.0034142578131295e-08 1.872629923171373e-09 2.676632686018203e-08 5.822204441825429e-08 1.0000000003054714 0.9998417890344156 1.00000000278505 3.092212657479229e-10 1.2791816539659958e-10 1.409335540851046e-10 2.9073283700044274e-10 4.986596910446651e-10 -1.003410152930861e-08 1.5053744984913304e-09 2.6746524135075297e-08 5.389583784392246e-08
2.202 0.9999999980155816 0.9998417866422654 0.9999999518315735 -4.1204096494246435e-09 1.6670924264591745e-11 4.130343242917477e-11 -1.892685219663919e-09 -3.785538203436569e-09 -1.023714152028837e-08 2.6056483788134427e-09 2.7049418053561987e-08 7.094110582175948e-08 1.000000001250821 0.9998417898900065 1.0000000244314962 1.6224849992903083e-09 1.591972268366962e-10 1.6146988689774471e-10 1.6269571303470302e-09 3.1505308963035496e-09 -1.0237624523903452e-08 2.0536606135339846e-09 2.6839954911101857e-08 5.652694954085954e-08 1.0000000012606216 0.9998417898987491 1.0000000246558427 1.6356399062674399e-09 1.5953040007591258e-10 1.6167689406514144e-10 1.6412650233341988e-09 3.1788196496592796e-09 -1.0237623269442594e-08 2.0596475583021753e-09 2.6840417636526716e-08 5.66241333583832e-08 0.9999999991279263 0.9998417879435636 0.9999999759795798 -1.499444325414577e-09 8.565270345429714e-11 1.1029120699203768e-10 -1.2016033432502094e-09 -2.4579947166031415e-09 -1.0237487712952116e-08 1.8478541848628079e-09 2.685013932416605e-08 5.639152402626311e-08 1.0000000011543115 0.9998417898037741 1.0000000222196344 1.4923528394262673e-09 1.5604258361738622e-10 1.5946452501260296e-10 1.4865182497286823e-09 2.8715369950345325e-09 -1.023761658026386e-08 1.996316489590263e-09 2.6835622058980653e-08 5.5608110330557466e-08 1.0000000003051783 0.9998417890381552 1.0000000027824412 3.0871523284043415e-10 1.2781160281923914e-10 1.4103260094437898e-10 2.911278659845144e-10 4.983669232026804e-10 -1.0237574905787917e-08 1.656753085284028e-09 2.6816056435835762e-08 5.1064409907999905e-08
2.212 0.9999999980353261 0.9998417866587884 0.9999999523107664 -4.079563899726606e-09 1.662794933692794e-11 4.0845596313402776e-11 -1.873504293647643e-09 -3.748185421493094e-09 -1.0444514864876308e-08 2.702697680287585e-09 2.712013425748383e-08 6.808732334909576e-08 1.0000000012508146 0.9998417898950391 1.0000000244313583 1.6223845435914878e-09 1.593292472638475e-10 1.614119215852925e-10 1.6272842588345662e-09 3.150757703970938e-09 -1.0445007905469877e-08 2.194240462979324e-09 2.691094262248892e-08 5.33459880239077e-08 1.0000000012606265 0.999841789903801 1.0000000246559269 1.635553802867858e-09 1.596638562897156e-10 1.616203004208154e-10 1.6416069616541927e-09 3.1790749085776596e-09 -1.0445006671517929e-08 2.199851207056429e-09 2.691140329128916e-08 5.344902825456623e-08 0.9999999991303711 0.9998417879482001 0.9999999760468539 -1.4953493753768306e-09 8.554396271413095e-11 1.0992949756597139e-10 -1.1978970816773498e-09 -2.451000729985788e-09 -1.044486831251635e-08 2.001894556971757e-09 2.6921706697513834e-08 5.3178218949684306e-08 1.0000000011542025 0.9998417898086274 1.0000000222175176 1.4921188252366066e-09 1.5616073697257794e-10 1.593928753598117e-10 1.486713495426524e-09 2.871503886339768e-09 -1.0444999845998503e-08 2.1406122155307594e-09 2.6906630644433418e-08 5.2370835879784254e-08 1.0000000003048806 0.9998417890419661 1.0000000027797928 3.083189009808797e-10 1.2781632703721825e-10 1.4083679834298385e-10 2.9118265623706935e-10 4.980802062461428e-10 -1.0444957284611145e-08 1.8280859774532082e-09 2.6887303056348885e-08 4.752227533279281e-08
2.222 0.9999999980548735 0.999841786675268 0.999999952785152 -4.039040309506878e-09 1.6631292970422388e-11 3.999509678203331e-11 -1.8548348847382404e-09 -3.7111963301960238e-09 -1.0655866294140468e-08 2.7900595354558045e-09 2.719091466948472e-08 6.533311647915527e-08 1.0000000012508075 0.9998417899001468 1.000000024431175 1.6223686441860205e-09 1.5950593654182975e-10 1.6095679921839414e-10 1.6272870208972445e-09 3.1509895105311155e-09 -1.0656369299298048e-08 2.31843794779909e-09 2.698199517413086e-08 5.024746873234535e-08 1.0000000012606307 0.9998417899089275 1.0000000246559655 1.635552872016145e-09 1.5984220623121358e-10 1.6116664642086816e-10 1.6416248821488725e-09 3.17933513921948e-09 -1.065636841952648e-08 2.3237549461579304e-09 2.6982453843362954e-08 5.035693094773899e-08 0.999999999132809 0.9998417879529115 0.9999999761138946 -1.4911809384182252e-09 8.548048187209481e-11 1.0917153302397939e-10 -1.1945244694609038e-09 -2.444020485582456e-09 -1.0656226863411738e-08 2.136298295830324e-09 2.699332954036514e-08 5.004282319483169e-08 1.000000001154093 0.9998417898135549 1.000000022215356 1.4919693705611135e-09 1.563236500885831e-10 1.5892401198004923e-10 1.4865844663642024e-09 2.8714757855880587e-09 -1.0656361606080999e-08 2.2676969401950256e-09 2.697770375395246e-08 4.921035054440441e-08 1.0000000003045828 0.9998417890458524 1.0000000027771014 3.0800794271169004e-10 1.2786578375084254e-10 1.4024390791406597e-10 2.9091355871276166e-10 4.977991241141431e-10 -1.065631796834051e-08 1.975397919033644e-09 2.6958610878456554e-08 4.4018597004272447e-08
2.232 0.9999999980742316 0.9998417866917106 0.9999999532547434 -3.998786776743159e-09 1.6618343336350142e-11 3.881879282345218e-11 -1.8365995143643879e-09 -3.6745680595563922e-09 -1.0871265911953761e-08 2.8437229384878564e-09 2.7260255203066986e-08 6.326582274392792e-08 1.0000000012508046 0.9998417899053346 1.0000000244309122 1.622485256714249e-09 1.5966477810063624e-10 1.6017115655211558e-10 1.6270412118415446e-09 3.1512257255210907e-09 -1.087177943978872e-08 2.3992969604334996e-09 2.705161885550157e-08 4.8006871257148816e-08 1.0000000012606394 0.9998417899141335 1.0000000246559246 1.6356846005413294e-09 1.6000248498020104e-10 1.6038279792980589e-10 1.6413940227666466e-09 3.17959991649194e-09 -1.0871778246872886e-08 2.4044411722087923e-09 2.705207563426766e-08 4.812152013693129e-08 0.9999999991352441 0.9998417879577026 0.9999999761806697 -1.4868914695527465e-09 8.539971696909425e-11 1.0808414075221543e-10 -1.1914097305553916e-09 -2.4370547928501153e-09 -1.0871633693955762e-08 2.2228069688667593e-09 2.706350456549599e-08 4.776410595676669e-08 1.0000000011539871 0.9998417898185625 1.0000000222131151 1.491952572433324e-09 1.5646840074719192e-10 1.581249631214353e-10 1.4862069597514782e-09 2.8714517016926735e-09 -1.087177132363354e-08 2.3502510646236513e-09 2.7047347003598198e-08 4.691957658754097e-08 1.0000000003042893 0.9998417890498201 1.0000000027743337 3.0782980031272225e-10 1.278974701502295e-10 1.3932076881029113e-10 2.903960890628205e-10 4.975227104894304e-10 -1.0871726639092412e-08 2.0696490528465083e-09 2.7028480668624617e-08 4.1445203983459105e-08
2.242 0.9999999980934036 0.9998417867081204 0.9999999537195386 -3.95870637205069e-09 1.6554802087704503e-11 3.753807718691171e-11 -1.8186998264029412e-09 -3.6382974722584424e-09 -1.1090784686274235e-08 2.848453800728936e-09 2.7327052821499662e-08 6.234170873982848e-08 1.0000000012508083 0.9998417899106052 1.0000000244305207 1.6228270717645283e-09 1.597714802964988e-10 1.5927706763839518e-10 1.6266431597471066e-09 3.151465259539767e-09 -1.1091308822487157e-08 2.4209592703363185e-09 2.711872347892661e-08 4.725904080506142e-08 1.0000000012606542 0.9998417899194233 1.0000000246557552 1.636041608400147e-09 1.6011030138195837e-10 1.5949052078529443e-10 1.6410108219032804e-09 3.179867726177839e-09 -1.1091307808763278e-08 2.4260635837385867e-09 2.7119178522121214e-08 4.737559190964691e-08 0.9999999991376796 0.9998417879625768 0.9999999762471298 -1.4823880282157797e-09 8.526743649635114e-11 1.0688915748980447e-10 -1.1884568413974838e-09 -2.4301039562012913e-09 -1.1091159961586379e-08 2.245203509646946e-09 2.7131134417463883e-08 4.698328567081766e-08 1.0000000011538885 0.9998417898236535 1.0000000222107468 1.4921618805444613e-09 1.5656108338024506e-10 1.572172337630387e-10 1.4856770075180995e-09 2.871431511228933e-09 -1.1091300547044463e-08 2.372310315598077e-09 2.7114469750195758e-08 4.6153428488311245e-08 1.0000000003040024 0.9998417890538712 1.0000000027714409 3.0787771063947633e-10 1.278775040689078e-10 1.382887959662582e-10 2.8972651408513553e-10 4.972504419099931e-10 -1.1091254924317447e-08 2.0946684693975393e-09 2.7095818479908484e-08 4.057911387131198e-08
2.252 0.9999999981123905 0.999841786724499 0.9999999541795436 -3.918730639428373e-09 1.6439665118376148e-11 3.6424655746287435e-11 -1.8010340810370567e-09 -3.6023813368708517e-09 -1.1314495797071695e-08 2.798924397240758e-09 2.7390832673656003e-08 6.271132190507883e-08 1.0000000012508174 0.9998417899159595 1.0000000244299607 1.6234590083972365e-09 1.5982447053879738e-10 1.5854647636690053e-10 1.6261930317290356e-09 3.151707910744455e-09 -1.1315030738348646e-08 2.3784517778258052e-09 2.7182842337154452e-08 4.820275949884688e-08 1.0000000012606753 0.999841789924797 1.0000000246554175 1.636688524086509e-09 1.6016487541265132e-10 1.5876161249725058e-10 1.640575342044291e-09 3.180138956565699e-09 -1.1315029527916443e-08 2.3836531564751974e-09 2.7183295791159336e-08 4.831712248736473e-08 0.9999999991401132 0.9998417879675352 0.9999999763132353 -1.4776059252313144e-09 8.508235930455799e-11 1.0585849048321634e-10 -1.1855652313606014e-09 -2.423168935296857e-09 -1.1314878616387606e-08 2.198342451222282e-09 2.7195750685639892e-08 4.7904514168792684e-08 1.000000001153795 0.9998417898288279 1.00000002220821 1.4926614128427337e-09 1.5660031225915223e-10 1.564726652975561e-10 1.4850950023716735e-09 2.871414166432058e-09 -1.131502231146899e-08 2.3288639278370345e-09 2.717860522190387e-08 4.711862782659395e-08 1.000000000303722 0.9998417890580069 1.000000002768382 3.0821587657035687e-10 1.278040395707777e-10 1.3742032800900346e-10 2.890052396990471e-10 4.969818088129411e-10 -1.131497560273867e-08 2.0453453432014898e-09 2.7160156842156453e-08 4.167703418567277e-08
2.262 0.9999999981311903 0.9998417867408463 0.9999999546347874 -3.878878140938114e-09 1.6289809624468645e-11 3.5674232382506634e-11 -1.783489816092866e-09 -3.566816304307506e-09 -1.1542472723611186e-08 2.7003005259345574e-09 2.7451902178263188e-08 6.414150393224514e-08 1.0000000012508279 0.9998417899213964 1.0000000244292158 1.6243584749265676e-09 1.598412152020329e-10 1.5817565207257837e-10 1.6258013801663215e-09 3.1519530881469483e-09 -1.1543018477185815e-08 2.2778557124817486e-09 2.724428335307761e-08 5.0475840668848916e-08 1.000000001260697 0.9998417899302526 1.0000000246548946 1.63760306598811e-09 1.6018312804628908e-10 1.5839242832496495e-10 1.6401986928408395e-09 3.1804122497339734e-09 -1.1543017558790744e-08 2.283292478274052e-09 2.72447353639204e-08 5.058514513999238e-08 0.9999999991425412 0.9998417879725756 0.9999999763789699 -1.472568140037006e-09 8.486176266205391e-11 1.0518836950809951e-10 -1.1826244364386216e-09 -2.416249917496159e-09 -1.1542863454981536e-08 2.08812017975327e-09 2.7257664350527092e-08 5.01653986451019e-08 1.000000001153703 0.9998417898340847 1.0000000222054874 1.4934286166850918e-09 1.5660335182803983e-10 1.5608792105678885e-10 1.4845717470632933e-09 2.8713990859504233e-09 -1.1543010336317409e-08 2.2259759731892158e-09 2.724006155606747e-08 4.9440978518026165e-08 1.0000000003034426 0.999841789062226 1.0000000027651401 3.088220768382774e-10 1.276943874012746e-10 1.3691213565256655e-10 2.8834288044335926e-10 4.967162974404466e-10 -1.1542962434181435e-08 1.9274082944993576e-09 2.722180549457191e-08 4.428924665286341e-08
2.272 0.9999999981497983 0.9998417867571602 0.9999999550853165 -3.839253095274169e-09 1.6122626398678807e-11 3.5335394410505874e-11 -1.7659386182849771e-09 -3.531600195405804e-09 -1.1774790936907349e-08 2.5684155608044817e-09 2.7511352407264406e-08 6.610463629366096e-08 1.0000000012508328 0.9998417899269126 1.0000000244282865 1.6254184330194204e-09 1.5983905984766625e-10 1.582129884349396e-10 1.6255947086201877e-09 3.1521996178337545e-09 -1.1775347932988192e-08 2.1368515402352485e-09 2.730413283820266e-08 5.3342860962860466e-08 1.0000000012607135 0.9998417899357877 1.0000000246541867 1.6386773798913708e-09 1.6018258357408724e-10 1.5843121253960144e-10 1.6400069299222208e-09 3.1806873205797003e-09 -1.1775346953053522e-08 2.1426526449252666e-09 2.7304583528210445e-08 5.344637491484751e-08 0.9999999991449579 0.999841787977695 0.9999999764443354 -1.467381888232353e-09 8.46228713403181e-11 1.0492695912485333e-10 -1.1795078711931996e-09 -2.4093478509942317e-09 -1.1775189834960599e-08 1.9323051938538884e-09 2.731796633148464e-08 5.3025546147151774e-08 1.0000000011536052 0.9998417898394208 1.000000022202581 1.4943551938090882e-09 1.5658712535167107e-10 1.5611131669638382e-10 1.484233163108383e-09 2.8713858772679095e-09 -1.1775339617159708e-08 2.081405527595995e-09 2.7299925446825294e-08 5.2364150841496005e-08 1.0000000003031582 0.9998417890665251 1.0000000027617169 3.095885902735792e-10 1.2756562382309203e-10 1.3681209963826726e-10 2.878657456640664e-10 4.964529378231773e-10 -1.1775290822698999e-08 1.758499749036376e-09 2.7281853658195268e-08 4.75338991738752e-08
2.282 0.9999999981682101 0.9998417867734388 0.9999999555311753 -3.7999871067714834e-09 1.5942393283770775e-11 3.532113544324711e-11 -1.748258499086402e-09 -3.4967299657669035e-09 -1.2011527424266205e-08 2.428666572597278e-09 2.7570844986271524e-08 6.797294519141655e-08 1.0000000012508268 0.9998417899325053 1.0000000244271714 1.6265025576402789e-09 1.5982208669138992e-10 1.5857149762294675e-10 1.625693383228954e-09 3.1524472032468768e-09 -1.201209541788694e-08 1.9846364349574827e-09 2.7364047800627355e-08 5.600976718667556e-08 1.0000000012607189 0.9998417899413995 1.000000024653294 1.6397763937624241e-09 1.6016721884360184e-10 1.5879103745836298e-10 1.6401205789048015e-09 3.18096322813921e-09 -1.2012094631031107e-08 1.990888182697129e-09 2.7364497209060208e-08 5.6108429862298476e-08 0.999999999147356 0.9998417879828917 0.9999999765093309 -1.4621831086172154e-09 8.436980732629034e-11 1.0498751215551766e-10 -1.176095355800383e-09 -2.4024631506168002e-09 -1.2011934458838542e-08 1.7613989080188336e-09 2.7378316468607078e-08 5.568522715627126e-08 1.0000000011534969 0.9998417898448339 1.0000000221994896 1.4953061138336638e-09 1.56556318616137e-10 1.564560155933463e-10 1.4841999831198869e-09 2.871373759313122e-09 -1.201208709724114e-08 1.924751711957385e-09 2.7359854203785858e-08 5.507795562779808e-08 1.000000000302863 0.9998417890709017 1.0000000027581113 3.1037943579333443e-10 1.2742228235611642e-10 1.3703344578040056e-10 2.8769399267243243e-10 4.96191132965312e-10 -1.2012037153429747e-08 1.569995246031362e-09 2.734196065180819e-08 5.0511266860879514e-08
2.292 0.999999998186423 0.9998417867896825 0.9999999559723868 -3.761175912999796e-09 1.574139366438309e-11 3.5483249249405396e-11 -1.7303814846593915e-09 -3.4622027284871283e-09 -1.2252759579666339e-08 2.3120014120686734e-09 2.763219756629914e-08 6.92002548445436e-08 1.000000001250805 0.9998417899381731 1.0000000244258505 1.627511016637215e-09 1.597827938734456e-10 1.5910271760196085e-10 1.6261636509329448e-09 3.1526950361980106e-09 -1.2253339258667844e-08 1.8588719361097793e-09 2.742584514177517e-08 5.7843042207282505e-08 1.0000000012607084 0.999841789947086 1.000000024652195 1.6407997545485366e-09 1.6012950985759696e-10 1.5932360960822258e-10 1.6406059136838408e-09 3.1812390929756226e-09 -1.2253338563523442e-08 1.865552761797161e-09 2.742629330469611e-08 5.793865153308794e-08 0.9999999991497319 0.9998417879881624 0.9999999765739366 -1.4570713592208871e-09 8.409470655257624e-11 1.0522164376483355e-10 -1.1723201412979747e-09 -2.39559680619079e-09 -1.225317495468431e-08 1.6171587417476358e-09 2.744053181886621e-08 5.750684641176134e-08 1.0000000011533725 0.9998417898503217 1.000000022196192 1.4961816324669451e-09 1.5650307762825408e-10 1.5697343337844512e-10 1.4845384207216964e-09 2.8713616698655274e-09 -1.2253331078010249e-08 1.794732158818757e-09 2.742166494516223e-08 5.6940724700954523e-08 1.0000000003025522 0.999841789075354 1.000000002754302 3.1109517578026293e-10 1.2725659092898953e-10 1.374276374679688e-10 2.878945331255394e-10 4.959297723167308e-10 -1.2253280043374695e-08 1.4076248318816913e-09 2.7403944709902883e-08 5.2539243161119205e-08
2.302 0.9999999982044357 0.9998417868058906 0.9999999564089534 -3.7228545157889096e-09 1.5510731948004253e-11 3.568965430990384e-11 -1.7123384001283327e-09 -3.428015888671358e-09 -1.2498568148211191e-08 2.2465508236411856e-09 2.7696879832345053e-08 6.943036567245409e-08 1.000000001250764 0.9998417899439154 1.0000000244242808 1.628404928578706e-09 1.5971183917908129e-10 1.5967472242228002e-10 1.6269727583273925e-09 3.152941930081685e-09 -1.2499159064278631e-08 1.7959478022763482e-09 2.7490997997474122e-08 5.845775298873565e-08 1.000000001260679 0.9998417899528477 1.0000000246508474 1.641708554076735e-09 1.6006014352437042e-10 1.5989679583760519e-10 1.6414297001761306e-09 3.181514575706536e-09 -1.2499158466882248e-08 1.8028697204136908e-09 2.7491444945392696e-08 5.8552428203138794e-08 0.9999999991520822 0.9998417879935083 0.9999999766381106 -1.452085164925093e-09 8.37892760973522e-11 1.0549675331021089e-10 -1.168215447985572e-09 -2.3887491818497542e-09 -1.2498991578901757e-08 1.5431362601177233e-09 2.7506084455750023e-08 5.810307826815979e-08 1.000000001153229 0.9998417898558841 1.0000000221926462 1.4969422621855797e-09 1.5641835851709344e-10 1.5753139390877365e-10 1.4852156854915813e-09 2.871349240522904e-09 -1.2499150898123126e-08 1.7294094318278366e-09 2.748683097384676e-08 5.756454065292177e-08 1.0000000003022227 0.9998417890798816 1.0000000027502471 3.116967405778619e-10 1.2705964650620312e-10 1.3786240998636192e-10 2.8843392899963107e-10 4.956683958452924e-10 -1.2499098989863873e-08 1.3233732461088381e-09 2.746927957810967e-08 5.3217479943684254e-08
2.312 0.9999999982222493 0.9998417868220657 0.9999999568408774 -3.6850201413239174e-09 1.5253268180125996e-11 3.5861912643749937e-11 -1.6942667390077602e-09 -3.394166471303962e-09 -1.274903359140964e-08 2.2465674718090292e-09 2.77656036730055e-08 6.853654309965825e-08 1.0000000012507027 0.9998417899497333 1.0000000244224214 1.6291839561207173e-09 1.5961273203060972e-10 1.6020859903637344e-10 1.627981403752149e-09 3.153187789945669e-09 -1.2749636270696147e-08 1.8145192726000732e-09 2.7560221956586274e-08 5.7729872455789164e-08 1.0000000012606292 0.9998417899586846 1.0000000246492102 1.6425020585116239e-09 1.599625141023655e-10 1.6043220421162577e-10 1.642453484077835e-09 3.1817886641631325e-09 -1.2749635614773803e-08 1.8213783630678627e-09 2.756066768903496e-08 5.782581054555381e-08 0.9999999991544053 0.9998417879989293 0.9999999767018117 -1.4472251735146172e-09 8.345596130893017e-11 1.0573477314472138e-10 -1.163920307864265e-09 -2.3819209427722934e-09 -1.2749465209901264e-08 1.5634650075439807e-09 2.757568995324552e-08 5.734854179949048e-08 1.000000001153065 0.9998417898615221 1.0000000221888115 1.497588043674472e-09 1.5630526856628773e-10 1.5805122583440833e-10 1.4860929943180396e-09 2.8713351080130986e-09 -1.2749628038185353e-08 1.7486222831680156e-09 2.755606799379619e-08 5.682467867934381e-08 1.0000000003018736 0.9998417890844858 1.0000000027459053 3.121834852742706e-10 1.2683451550491367e-10 1.382593490006442e-10 2.891733115933816e-10 4.954065513026026e-10 -1.2749575154341313e-08 1.3484319940755787e-09 2.753868154793342e-08 5.241911817815309e-08
2.322 0.9999999982398657 0.9998417868382115 0.9999999572681895 -3.647673295084048e-09 1.4990090340224916e-11 3.596639008034108e-11 -1.6763659115733826e-09 -3.360652079383341e-09 -1.3004238640086468e-08 2.305680907956405e-09 2.7838175670028502e-08 6.661916017393352e-08 1.000000001250622 0.9998417899556291 1.00000002442026 1.629843911359674e-09 1.5950600346538065e-10 1.6067073022905582e-10 1.6289887854613356e-09 3.1534310177295323e-09 -1.300485284848049e-08 1.9044809420069404e-09 2.7633323239402564e-08 5.5780299794293294e-08 1.00000000126056 0.9998417899645995 1.000000024647271 1.643176673657054e-09 1.5985763657067796e-10 1.6089585676704403e-10 1.6434757274504927e-09 3.1820605030994104e-09 -1.3004852220321778e-08 1.911024440949979e-09 2.7633767713222576e-08 5.5879656531280324e-08 0.9999999991567027 0.9998417880044279 0.9999999767650282 -1.4424957394547014e-09 8.311601614371422e-11 1.0590233049307856e-10 -1.1596355318295565e-09 -2.375113155422212e-09 -1.3004678602663252e-08 1.6659042462054844e-09 2.7649156987488846e-08 5.536330669977177e-08 1.0000000011528822 0.9998417898672375 1.0000000221846748 1.4981145054345265e-09 1.561848215160132e-10 1.584993964386146e-10 1.4869685124305357e-09 2.871319074127662e-09 -1.3004844908009608e-08 1.841744918913906e-09 2.7629182317411013e-08 5.4842399591931155e-08 1.0000000003015053 0.9998417890891687 1.000000002741264 3.1255150884055673e-10 1.2660239301399263e-10 1.3858457707143615e-10 2.8991170852320855e-10 4.951425085463606e-10 -1.3004790606316213e-08 1.4672394453855854e-09 2.7611957955351447e-08 5.0266568174210574e-08
2.332 0.99999999825729 0.9998417868543322 0.9999999576909687 -3.6108397844809877e-09 1.4755921411870656e-11 3.5983176382014734e-11 -1.6588286162037375e-09 -3.327470192205005e-09 -1.326426728011591e-08 2.4005418227542417e-09 2.791367070143637e-08 6.398297913594233e-08 1.000000001250525 0.9998417899616066 1.0000000244178322 1.6303548119926363e-09 1.5942704933741223e-10 1.6104124598782204e-10 1.629800459706276e-09 3.153671557065303e-09 -1.3264893490668442e-08 2.0340620472192803e-09 2.7709370831345833e-08 5.295391640774614e-08 1.0000000012604744 0.9998417899705963 1.0000000246450649 1.6437021609579665e-09 1.5978017590795226e-10 1.6126781141504535e-10 1.6443023892703273e-09 3.1823294810175305e-09 -1.3264893030837428e-08 2.0401965513689237e-09 2.7709814036221834e-08 5.30586379576753e-08 0.999999999158977 0.9998417880100081 0.9999999768277964 -1.4379266338235269e-09 8.280419561494185e-11 1.0597921549097507e-10 -1.1555558114453267e-09 -2.368326274987266e-09 -1.326471597354314e-08 1.811640737484914e-09 2.7725558385259394e-08 5.2491987258810874e-08 1.0000000011526826 0.9998417898730352 1.0000000221802716 1.498492153454596e-09 1.560920202868098e-10 1.5885591310832656e-10 1.4876487187927287e-09 2.8712997761636232e-09 -1.3264885270830053e-08 1.9753912976765404e-09 2.770524299360476e-08 5.196449924554425e-08 1.0000000003011205 0.999841789093934 1.0000000027363591 3.1277094531596657e-10 1.2639782966371181e-10 1.3881808894838167e-10 2.904544927212841e-10 4.948765949313817e-10 -1.3264830147429379e-08 1.6319279808366281e-09 2.7688178777985366e-08 4.7113714444612255e-08
2.342 0.9999999982745275 0.9998417868704338 0.99999995810934 -3.5745598814558317e-09 1.4585192380754242e-11 3.588795429375041e-11 -1.641788022669869e-09 -3.294618271573038e-09 -1.3529205539205227e-08 2.5012852539881888e-09 2.799082107641023e-08 6.10996972396296e-08 1.0000000012504155 0.9998417899676709 1.0000000244152205 1.630672832129797e-09 1.5940991812600534e-10 1.6129598120699924e-10 1.630281551445142e-09 3.1539082280841398e-09 -1.3529844495268028e-08 2.1664923190242354e-09 2.778708925322738e-08 4.9796119728198645e-08 1.0000000012603767 0.9998417899766796 1.0000000246426757 1.6440346956197807e-09 1.597643762239682e-10 1.6152415128377113e-10 1.6447984886854095e-09 3.1825941863674956e-09 -1.3529843890025958e-08 2.1722587969944357e-09 2.778753123728406e-08 4.990754208257236e-08 0.9999999991612323 0.9998417880156748 0.9999999768902003 -1.4335615262015733e-09 8.25548589190965e-11 1.0594126603435402e-10 -1.1518156929156287e-09 -2.3615614523812664e-09 -1.352966314932714e-08 1.958299807605853e-09 2.780362114833357e-08 4.928128066131406e-08 1.000000001152471 0.9998417898789197 1.0000000221756857 1.4986770024257716e-09 1.5606096175477786e-10 1.590968821508197e-10 1.4879979335481122e-09 2.871276706422544e-09 -1.3529835710079194e-08 2.1114554950076013e-09 2.7782974479640797e-08 4.8742106980929965e-08 1.0000000003007237 0.9998417890987864 1.0000000027312734 3.1279759299006943e-10 1.2625487324916672e-10 1.3893605886315612e-10 2.9066710991481217e-10 4.946076378527164e-10 -1.352977940233681e-08 1.7943179989168228e-09 2.7766068378259477e-08 4.35380363934779e-08
2.352 0.9999999982915864 0.9998417868865237 0.9999999585234597 -3.5388578937699933e-09 1.449489667948563e-11 3.5661138730508616e-11 -1.6253106064687383e-09 -3.2620938185447663e-09 -1.3799140771337145e-08 2.5807016031232608e-09 2.806840796553099e-08 5.854263278274313e-08 1.0000000012503 0.9998417899738281 1.00000002441254 1.6307698909679627e-09 1.594718175460775e-10 1.6141594052755341e-10 1.6303641181589773e-09 3.1541401356896526e-09 -1.3799792843375407e-08 2.2712181692359687e-09 2.7865256253389324e-08 4.700282567761332e-08 1.0000000012602723 0.9998417899828556 1.0000000246402172 1.6441463894264396e-09 1.5982767856161802e-10 1.616456432408048e-10 1.644895859951091e-09 3.1828542730910977e-09 -1.3799791873086785e-08 2.2767250216535005e-09 2.7865697071713448e-08 4.7120934228055986e-08 0.9999999991634747 0.9998417880214343 0.9999999769523531 -1.429428537569689e-09 8.238509342437249e-11 1.0576914623434259e-10 -1.1484830328296792e-09 -2.3548192025686953e-09 -1.3799607410377012e-08 2.0727666208693973e-09 2.7882121486411386e-08 4.6432077001154966e-08 1.0000000011522525 0.9998417898848962 1.0000000221710306 1.4986412077374192e-09 1.5610880564879332e-10 1.5920267524708674e-10 1.487948826618721e-09 2.871248869045206e-09 -1.3799783681693352e-08 2.2187345186202567e-09 2.7861154186838597e-08 4.588410933402837e-08 1.0000000003003213 0.9998417891037329 1.0000000027261213 3.1260424150333873e-10 1.261914805015461e-10 1.3891944937216656e-10 2.90481370022051e-10 4.943343210251714e-10 -1.3799726433365458e-08 1.9194921526930526e-09 2.784440248769349e-08 4.0317272943891096e-08
2.362 0.9999999983084745 0.9998417869026089 0.9999999589334938 -3.5037211656432286e-09 1.4474215545684673e-11 3.530955206739082e-11 -1.6094197190829473e-09 -3.2298948482254414e-09 -1.4074162140029485e-08 2.618935081964721e-09 2.8145481840494726e-08 5.686867530254879e-08 1.0000000012501833 0.9998417899800845 1.0000000244099143 1.6306559508454909e-09 1.5960183222802626e-10 1.6140819374937055e-10 1.6300229197339583e-09 3.1543661102505732e-09 -1.4074827571217443e-08 2.3275001014441156e-09 2.794292804805818e-08 4.528888088439319e-08 1.0000000012601673 0.9998417899891308 1.000000024637814 1.644046892578939e-09 1.5995931200112403e-10 1.616392181071743e-10 1.6445695720566198e-09 3.183108624082038e-09 -1.4074826613596243e-08 2.3328796422364238e-09 2.7943367743309993e-08 4.541153638946847e-08 0.9999999991657098 0.9998417880272925 0.9999999770143819 -1.4255181907741588e-09 8.228433619536695e-11 1.0547004437258644e-10 -1.145583320133545e-09 -2.348100503878262e-09 -1.4074638547743116e-08 2.133495518435607e-09 2.7960109694886823e-08 4.4669291708600365e-08 1.0000000011520336 0.9998417898909723 1.0000000221664311 1.4983942063019304e-09 1.5622505944866988e-10 1.5918065706423174e-10 1.4874758111398388e-09 2.871215443754159e-09 -1.4074818533833565e-08 2.2762686985943944e-09 2.7938837870826246e-08 4.4126073276922494e-08 1.000000000299918 0.9998417891087786 1.000000002721027 3.121997727685938e-10 1.2619632372149616e-10 1.387750865730571e-10 2.898721088888064e-10 4.940563660370315e-10 -1.4074759923174702e-08 1.985791052119297e-09 2.792223372905831e-08 3.830878476032151e-08
2.372 0.9999999983251988 0.9998417869186975 0.9999999593396057 -3.469103085592848e-09 1.4483640480044855e-11 3.4871518955862014e-11 -1.5941181723744728e-09 -3.1980184163992506e-09 -1.4354361005766921e-08 2.6051768067640636e-09 2.822140703826128e-08 5.644459820425362e-08 1.0000000012500727 0.9998417899864459 1.000000024407466 1.6303733411003854e-09 1.597602852335042e-10 1.61310709603925e-10 1.6292535428278993e-09 3.1545858389075285e-09 -1.4355039861853676e-08 2.3247283129333874e-09 2.8019483807513026e-08 4.513887877312132e-08 1.0000000012600678 0.9998417899955113 1.0000000246355878 1.6437793757257597e-09 1.6011914806252158e-10 1.6154311149787865e-10 1.6438151535752197e-09 3.183357001915681e-09 -1.4355038871657392e-08 2.3301199892722944e-09 2.801992247989928e-08 4.5262036158607e-08 0.9999999991679444 0.9998417880332559 0.9999999770764071 -1.4217875084991327e-09 8.22125761096885e-11 1.0508227554286552e-10 -1.1431206471887438e-09 -2.3414058501761564e-09 -1.4354846930532199e-08 2.129647694734445e-09 2.803695669868568e-08 4.448893527911043e-08 1.0000000011518206 0.9998417898971537 1.0000000221620087 1.4979781567568359e-09 1.563696473685512e-10 1.5906914783453524e-10 1.486574726863702e-09 2.871175612694349e-09 -1.4355030705618393e-08 2.2733869688101488e-09 2.8015404300233087e-08 4.39713767477384e-08 1.0000000002995209 0.9998417891139308 1.000000002716112 3.1162700324010023e-10 1.2622925330923753e-10 1.3854148251623865e-10 2.8883504928851784e-10 4.937723872346789e-10 -1.4354970563678679e-08 1.982546848471692e-09 2.7998937308073425e-08 3.813405169090772e-08
2.382 0.9999999983417681 0.9998417869347954 0.9999999597419414 -3.4349472815055794e-09 1.4464907781814394e-11 3.439274857944579e-11 -1.57937561483132e-09 -3.1664626425525963e-09 -1.4639829968961132e-08 2.538289296631244e-09 2.829585952314887e-08 5.7290013137463216e-08 1.0000000012499732 0.9998417899929192 1.0000000244053004 1.6299747194858072e-09 1.59889010624723e-10 1.6116891448665187e-10 1.628084812828552e-09 3.154798114022926e-09 -1.4640522420113529e-08 2.2623458695043283e-09 2.8094618758699847e-08 4.655714509445642e-08 1.0000000012599803 0.9998417900020033 1.000000024633645 1.6433961019032193e-09 1.6024959169487087e-10 1.6140273669801115e-10 1.6426612643983013e-09 3.1835978043214006e-09 -1.4640521469744787e-08 2.2678919094777154e-09 2.8095056559589755e-08 4.6676656570626997e-08 0.9999999991701832 0.9998417880393304 0.9999999771385363 -1.4181835637427262e-09 8.211194271053111e-11 1.0465111078248316e-10 -1.1410663651438584e-09 -2.33473683223686e-09 -1.464032567989823e-08 2.060499606952182e-09 2.8112350452473512e-08 4.589921646783078e-08 1.0000000011516188 0.9998417899034467 1.0000000221578698 1.4974466135496242e-09 1.5648450718620144e-10 1.5891347844028847e-10 1.4852743655498812e-09 2.871128569438149e-09 -1.464051301289039e-08 2.209505379855895e-09 2.8090548390984828e-08 4.5425361722699526e-08 1.0000000002991354 0.9998417891191951 1.0000000027114835 3.109387264480563e-10 1.2623273144203182e-10 1.382636122759099e-10 2.873989043361907e-10 4.934816222697012e-10 -1.4640451798829562e-08 1.909007384433465e-09 2.8074205550775084e-08 3.980484497018282e-08
2.392 0.9999999983581871 0.9998417869509092 0.9999999601406194 -3.4012110857379103e-09 1.4362299588838709e-11 3.388817073596548e-11 -1.5650928136985614e-09 -3.135225187000813e-09 -1.4930663128868296e-08 2.427102711933469e-09 2.8368876815849943e-08 5.905670977794028e-08 1.0000000012498897 0.999841789999509 1.0000000244034961 1.6295001951624512e-09 1.5993251148984035e-10 1.6099748631308993e-10 1.6266144416070473e-09 3.155002005537004e-09 -1.493136960891272e-08 2.1500686901103334e-09 2.8168388148195424e-08 4.9054383625498604e-08 1.0000000012599082 0.999841790008613 1.0000000246320624 1.6429367114925406e-09 1.6029453596254775e-10 1.6123326105705055e-10 1.641205647100757e-09 3.183830139245322e-09 -1.4931368744218567e-08 2.1559099461575134e-09 2.8168825249739157e-08 4.916791691858033e-08 0.9999999991724322 0.9998417880455214 0.9999999772008479 -1.4146669459142327e-09 8.192613286424025e-11 1.0419100025793517e-10 -1.139322811842678e-09 -2.3280933857650458e-09 -1.4931168890865344e-08 1.935635901276512e-09 2.8186342100515896e-08 4.840386379722897e-08 1.000000001151433 0.9998417899098565 1.0000000221540921 1.496838968619841e-09 1.5651410858286876e-10 1.58728327318057e-10 1.4836720753443966e-09 2.871073295227048e-09 -1.4931360033959515e-08 2.0943444785169654e-09 2.8164325323778712e-08 4.798082790142347e-08 1.0000000002987663 0.9998417891245772 1.0000000027072184 3.10174313444443e-10 1.2615116670455883e-10 1.3795639716469865e-10 2.8566137426045896e-10 4.931833220890719e-10 -1.493129756015006e-08 1.774504249580735e-09 2.8148092593343156e-08 4.2700766258847423e-08
2.402 0.9999999983744625 0.999841786967046 0.9999999605357085 -3.3678702230207247e-09 1.4143965203813712e-11 3.3328662882809717e-11 -1.5510775788001666e-09 -3.1043039520120243e-09 -1.5226957145491766e-08 2.2901874268717393e-09 2.844091505901338e-08 6.117009183413742e-08 1.0000000012498265 0.9998417900062214 1.0000000244020812 1.628970283575319e-09 1.5985863016843967e-10 1.607678378730042e-10 1.625032673346036e-09 3.15519685367821e-09 -1.5227677572953453e-08 2.0080754906939176e-09 2.8241259873940892e-08 5.189337850282575e-08 1.0000000012598567 0.9998417900153441 1.0000000246308698 1.6424219831563751e-09 1.6022238298148318e-10 1.610049940968988e-10 1.639638877967701e-09 3.1840533572029207e-09 -1.5227676761973765e-08 2.014335323437018e-09 2.824169648997075e-08 5.2000798579429655e-08 0.9999999991746941 0.9998417880518344 0.9999999772633705 -1.4112169589462642e-09 8.162410429923834e-11 1.0367335625922841e-10 -1.1376994361557371e-09 -2.321476933178027e-09 -1.522747268702143e-08 1.7756098144547316e-09 2.825939863851865e-08 5.125426100130363e-08 1.0000000011512673 0.9998417899163885 1.0000000221507044 1.4961762017839216e-09 1.5642627000679514e-10 1.5848481352994694e-10 1.481958572709165e-09 2.871009048250307e-09 -1.5227667818215552e-08 1.9482382038387923e-09 2.8237203150180446e-08 5.0879101017931023e-08 1.0000000002984173 0.9998417891300823 1.0000000027033458 3.093550377351109e-10 1.259529248768729e-10 1.3759073823395435e-10 2.83812814312743e-10 4.928763315439689e-10 -1.52276042059321e-08 1.5995118606227762e-09 2.8221066851945566e-08 4.5936075408871e-08
2.412 0.9999999983905971 0.9998417869832089 0.9999999609272143 -3.334907566132437e-09 1.3816865690746441e-11 3.267137321535465e-11 -1.5370703276470425e-09 -3.0736963686135804e-09 -1.552880980350988e-08 2.154230914204068e-09 2.851277660202486e-08 6.302709871451985e-08 1.0000000012497852 0.9998417900130593 1.0000000244010223 1.6283991693588967e-09 1.596744850991545e-10 1.6043701521247593e-10 1.6235980462228347e-09 3.1553818786392255e-09 -1.552954480229958e-08 1.8661394407490666e-09 2.8314040408159463e-08 5.436365813223517e-08 1.0000000012598262 0.9998417900222012 1.0000000246300327 1.6418656707564035e-09 1.6003982998602415e-10 1.6067566972645153e-10 1.638219249021246e-09 3.184266719388118e-09 -1.552954429480698e-08 1.8728810217464006e-09 2.8314476644745873e-08 5.446628643510267e-08 0.9999999991769721 0.9998417880582728 0.9999999773260709 -1.4078194948990535e-09 8.121246567267068e-11 1.0305520962695045e-10 -1.1359378958624021e-09 -2.3148881529058626e-09 -1.5529335748469047e-08 1.6122856514005548e-09 2.8332327043011304e-08 5.373061604659742e-08 1.0000000011511234 0.9998417899230462 1.0000000221476726 1.4954719476917213e-09 1.5622826283907467e-10 1.58140217536494e-10 1.4803923726059423e-09 2.870934443519195e-09 -1.552953495585306e-08 1.801533758820446e-09 2.830998846889322e-08 5.3395700142975946e-08 1.0000000002980907 0.9998417891357133 1.000000002699831 3.0849458478628516e-10 1.256443601468537e-10 1.371242544066694e-10 2.821117146943503e-10 4.925596958849104e-10 -1.552947013872244e-08 1.4172357011071972e-09 2.829393578573338e-08 4.871127217997647e-08
2.422 0.9999999984065928 0.9998417869994014 0.9999999613150824 -3.302297133735453e-09 1.342613264965961e-11 3.1917487487951266e-11 -1.5228150349373622e-09 -3.0434005616958287e-09 -1.5836321439318548e-08 2.0494027794794477e-09 2.8585342345927148e-08 6.414547851482439e-08 1.000000001249765 0.9998417900200248 1.0000000244002247 1.627808810908797e-09 1.5942550430354494e-10 1.6000590118561067e-10 1.6225646933674428e-09 3.155555770241679e-09 -1.5837071064330032e-08 1.7593550198893515e-09 2.838760741526931e-08 5.593678710353313e-08 1.0000000012598176 0.9998417900291857 1.0000000246294574 1.6412902502593047e-09 1.5979217360476576e-10 1.6024601139188813e-10 1.6372010407077293e-09 3.1844690821743513e-09 -1.5837070632261636e-08 1.7665120423069171e-09 2.8388043363611028e-08 5.603661415249911e-08 0.9999999991792645 0.9998417880648381 0.9999999773888559 -1.4044516879630761e-09 8.073636759810905e-11 1.023377828013756e-10 -1.1337839063009507e-09 -2.3083276389040004e-09 -1.583685780521347e-08 1.486195363008973e-09 2.8406005455551966e-08 5.529873985713378e-08 1.0000000011510013 0.9998417899298313 1.0000000221449028 1.494748693891604e-09 1.5596521282975685e-10 1.5769547396357618e-10 1.4792275033001213e-09 2.8708491724376972e-09 -1.5837061225737987e-08 1.6906077876787584e-09 2.8383558998948226e-08 5.499589472463086e-08 1.000000000297786 0.9998417891414727 1.0000000026965814 3.0761567597243734e-10 1.2527082780075818e-10 1.3655819322669068e-10 2.8081217574000483e-10 4.922325604458632e-10 -1.5836994929220243e-08 1.2733286751532703e-09 2.836757767387713e-08 5.0462467383396254e-08
2.432 0.999999998422447 0.9998417870156239 0.9999999616992252 -3.270000673844228e-09 1.3039827855961261e-11 3.114566943458277e-11 -1.5081392964145415e-09 -3.0134145536029022e-09 -1.6149593730594446e-08 2.0005155392176687e-09 2.865922449156141e-08 6.423672188086176e-08 1.0000000012497627 0.9998417900271173 1.0000000243995635 1.6272344997291773e-09 1.591795616034919e-10 1.595538398998876e-10 1.6221037280219257e-09 3.155717590586344e-09 -1.6150358332982347e-08 1.717604744060156e-09 2.8462563796614847e-08 5.631542765381359e-08 1.000000001259827 0.9998417900362974 1.0000000246290184 1.640730595137807e-09 1.595477708387213e-10 1.597953637274388e-10 1.6367550435763459e-09 3.1846594792563396e-09 -1.6150357720510498e-08 1.7249433933807178e-09 2.8462999562344384e-08 5.641466813189401e-08 0.9999999991815683 0.9998417880715309 0.9999999774516001 -1.401079027512789e-09 8.026397475716282e-11 1.0160014151933091e-10 -1.1310661832167745e-09 -2.3017970000505522e-09 -1.6150140851079218e-08 1.4352208342328483e-09 2.848103704170205e-08 5.565810369050995e-08 1.0000000011508967 0.999841789936744 1.0000000221422694 1.494041430687353e-09 1.5570530463764875e-10 1.5722930711174815e-10 1.478634979841561e-09 2.8707520177279517e-09 -1.6150348426233266e-08 1.6470450293584881e-09 2.845851769794247e-08 5.538030097553516e-08 1.0000000002974994 0.9998417891473603 1.0000000026934703 3.067528864651593e-10 1.2490032668019214e-10 1.3597131638963708e-10 2.8008517024950735e-10 4.918947168232587e-10 -1.615028086211567e-08 1.214929528402837e-09 2.8442595462180072e-08 5.088294037915489e-08
2.442 0.9999999984381555 0.9998417870318753 0.999999962079561 -3.237979587610825e-09 1.2723809365205579e-11 3.0485717381771504e-11 -1.492991135276881e-09 -2.9837360831131023e-09 -1.646873091695976e-08 2.0167601343345467e-09 2.873455297310711e-08 6.322198798185272e-08 1.0000000012497718 0.9998417900343352 1.000000024398917 1.6267109166593197e-09 1.5900235059362952e-10 1.5921016551784233e-10 1.6222653731058796e-09 3.1558668614824874e-09 -1.6469510551654285e-08 1.7514290739771208e-09 2.8539026068249025e-08 5.5428856635199205e-08 1.0000000012598478 0.999841790043534 1.0000000246285943 1.6402218680466198e-09 1.5937220150781586e-10 1.5945346634426484e-10 1.6369313743268856e-09 3.1848369787818423e-09 -1.6469510102087002e-08 1.7586350737647016e-09 2.853946181270962e-08 5.5529771061925756e-08 0.9999999991838774 0.9998417880783474 0.9999999775141833 -1.3976664424599244e-09 7.98613350593874e-11 1.009716160112337e-10 -1.1277350066134725e-09 -2.2952963264979763e-09 -1.6469289076241458e-08 1.47420012608733e-09 2.855753976444239e-08 5.47362405604266e-08 1.000000001150803 0.9998417899437809 1.0000000221396517 1.4933848693936167e-09 1.5551409037807514e-10 1.5687164901568385e-10 1.478664920832286e-09 2.870642063797131e-09 -1.6469500603285678e-08 1.682216505117276e-09 2.8534981099999622e-08 5.4477796086800735e-08 1.000000000297224 0.9998417891533733 1.0000000026903775 3.0594122748616925e-10 1.2459881611011214e-10 1.3549322254454923e-10 2.7998125159626594e-10 4.915442942570841e-10 -1.6469431480136892e-08 1.2622017618824238e-09 2.8519105856702317e-08 4.990063094935006e-08
2.452 0.999999998453711 0.9998417870481532 0.999999962456038 -3.206214255677559e-09 1.2518068949368983e-11 3.0040212621693e-11 -1.4774204671706228e-09 -2.9543632510234593e-09 -1.679383875074801e-08 2.087651311324544e-09 2.8811009565413397e-08 6.121953923995368e-08 1.000000001249784 0.9998417900416746 1.000000024398197 1.6262551095890117e-09 1.5893403304278223e-10 1.590778400460559e-10 1.6229985152920936e-09 3.1560021297442635e-09 -1.679463357641906e-08 1.8465017168639879e-09 2.8616661416180704e-08 5.3411957451483376e-08 1.0000000012598713 0.9998417900508928 1.0000000246280965 1.6397808494939786e-09 1.5930538435307037e-10 1.5932321880464085e-10 1.6376794334389668e-09 3.185000664493242e-09 -1.679463329821125e-08 1.853346147365077e-09 2.8617097229639263e-08 5.3516770019512656e-08 0.9999999991861833 0.9998417880852857 0.9999999775765159 -1.3941972618748675e-09 7.956788188410813e-11 1.005552702697137e-10 -1.1238409859999177e-09 -2.28882692063584e-09 -1.6794407966314488e-08 1.5847350351163493e-09 2.8635184306276e-08 5.266717597144903e-08 1.000000001150713 0.99984178995094 1.0000000221369598 1.4927962887701262e-09 1.5543198728624837e-10 1.5672548417896284e-10 1.4792664330116743e-09 2.870518825844926e-09 -1.6794623889919616e-08 1.7809190293506733e-09 2.861261641180686e-08 5.2423561632120984e-08 1.0000000002969527 0.9998417891595087 1.000000002687213 3.051977944489978e-10 1.2440633315138332e-10 1.3522637878406253e-10 2.804490712946552e-10 4.91180665541766e-10 -1.679455321499686e-08 1.3910291361411522e-09 2.8596776978521752e-08 4.7650907501197906e-08
2.462 0.999999998469107 0.9998417870644545 0.9999999628286368 -3.1747095470228243e-09 1.2424814547815828e-11 2.9814855936464345e-11 -1.4615267930246448e-09 -2.9252937726084268e-09 -1.7125025190828682e-08 2.1889886081322284e-09 2.8888032309041202e-08 5.8524969357909024e-08 1.0000000012497914 0.999841790049132 1.0000000243973455 1.6258590896531378e-09 1.5897696815796194e-10 1.5916305772786377e-10 1.6242021778996133e-09 3.1561231530751786e-09 -1.7125835276265686e-08 1.9730282657785794e-09 2.8694894324243242e-08 5.058833939420606e-08 1.0000000012598902 0.9998417900583693 1.0000000246274672 1.6393995650006617e-09 1.5934987173030283e-10 1.5941034608547288e-10 1.6388980570191604e-09 3.1851499840103385e-09 -1.7125835379993288e-08 1.9794425969982566e-09 2.8695330325213005e-08 5.069908801632786e-08 0.9999999991884776 0.9998417880923416 0.9999999776385423 -1.3906792953879525e-09 7.938644924578221e-11 1.0035706872086582e-10 -1.1194853075291154e-09 -2.2823895538660663e-09 -1.7125605657583656e-08 1.7294127896166057e-09 2.8713400701508083e-08 4.977483597439322e-08 1.000000001150618 0.9998417899582168 1.0000000221341374 1.492267136095698e-09 1.5546083236704063e-10 1.5679647782350206e-10 1.4803384798073078e-09 2.8703806641870524e-09 -1.712582543472502e-08 1.911728569754464e-09 2.869084830437629e-08 4.954286380206105e-08 1.000000000296676 0.9998417891657627 1.0000000026839206 3.0451431172191147e-10 1.243251810558168e-10 1.351767269527446e-10 2.8138764557067956e-10 4.90803201680721e-10 -1.712575360684977e-08 1.555004661144686e-09 2.867503516463233e-08 4.4463805792888035e-08
2.472 0.999999998484339 0.9998417870807781 0.9999999631973515 -3.14348200536293e-09 1.2413264757772244e-11 2.9715964144037114e-11 -1.4454226268635258e-09 -2.8965262187127124e-09 -1.7462400029204395e-08 2.2928157699613735e-09 2.8965019179546988e-08 5.559036076767353e-08 1.0000000012497872 0.9998417900567054 1.00000002439632 1.6255025243504804e-09 1.590999239915463e-10 1.593715293772524e-10 1.625762117848714e-09 3.1562281789804004e-09 -1.746322578530485e-08 2.0992374127080695e-09 2.877311145913014e-08 4.746207888742337e-08 1.0000000012598973 0.9998417900659617 1.0000000246266643 1.639058150353742e-09 1.594743555907775e-10 1.5962042260590588e-10 1.6404731105902904e-09 3.1852833398939244e-09 -1.746322618709652e-08 2.105273933791716e-09 2.8773547717465518e-08 4.7580206268285615e-08 0.9999999991907541 0.999841788099513 0.9999999777002195 -1.3871325252110584e-09 7.928567451537771e-11 1.0028322221931148e-10 -1.1147820723340684e-09 -2.2759851104564205e-09 -1.7462991809292014e-08 1.8711644321789133e-09 2.8791581507017365e-08 4.656658107762532e-08 1.0000000011505115 0.99984178996561 1.0000000221311407 1.491777994126247e-09 1.555701617591048e-10 1.569909001620123e-10 1.4817669453568166e-09 2.870227073479102e-09 -1.7463216222534602e-08 2.0416745015860554e-09 2.8769063582099363e-08 4.6345338598621634e-08 1.0000000002963885 0.9998417891721332 1.0000000026804563 3.038709053629347e-10 1.2432449952878263e-10 1.3525034335376175e-10 2.826829535224401e-10 4.904105115693297e-10 -1.746314280367496e-08 1.7122776115113914e-09 2.8753269119751747e-08 4.08730969607362e-08
2.482 0.9999999984994037 0.9998417870971249 0.9999999635621736 -3.1125354955129053e-09 1.2434158696383016e-11 2.9622917547962844e-11 -1.4292337742913616e-09 -2.8680581356460353e-09 -1.7806075541382165e-08 2.3743354788732e-09 2.904144014338804e-08 5.298606544218111e-08 1.000000001249767 0.9998417900643943 1.0000000243950742 1.6251790770750397e-09 1.59254336230535e-10 1.5958324347968123e-10 1.6275510017368447e-09 3.1563169422856635e-09 -1.78069175347037e-08 2.198808463028211e-09 2.885077351633883e-08 4.469538415097402e-08 1.0000000012598886 0.9998417900736699 1.0000000246256406 1.6387498903229188e-09 1.5963025201282322e-10 1.5983321585201734e-10 1.6422770123777951e-09 3.1854005580776333e-09 -1.7806918348000034e-08 2.2045785524949742e-09 2.8851210098155216e-08 4.482090983919377e-08 0.9999999991930086 0.9998417881067995 0.9999999777615024 -1.3835636013960137e-09 7.921679156137379e-11 1.002132682377768e-10 -1.1098584861615153e-09 -2.26961447821318e-09 -1.7806679096388725e-08 1.981361399362546e-09 2.8869191648919194e-08 4.3714533317606814e-08 1.0000000011503891 0.9998417899731185 1.0000000221279244 1.491321580230957e-09 1.5571054223448853e-10 1.5718857906437553e-10 1.4834244565934807e-09 2.870056965552795e-09 -1.7806907829561426e-08 2.143868859275897e-09 2.8846723018385606e-08 4.350686123059443e-08 1.0000000002960852 0.9998417891786204 1.0000000026767748 3.032604539331394e-10 1.2435510322912132e-10 1.3532676924998166e-10 2.842072884310139e-10 4.900024881300183e-10 -1.780683308458853e-08 1.8329796143516331e-09 2.8830940768283347e-08 3.762666575426004e-08
2.492 0.9999999985143014 0.9998417871134967 0.9999999639230924 -3.081840540877214e-09 1.244023066404999e-11 2.948422512456941e-11 -1.4131214664997984e-09 -2.839887664018615e-09 -1.8156165947603833e-08 2.4148420913907014e-09 2.9116906464334053e-08 5.130393228589126e-08 1.0000000012497297 0.9998417900722008 1.000000024393562 1.6249145556815584e-09 1.5939228409212094e-10 1.5974655154603156e-10 1.6294067518555248e-09 3.1563880308141192e-09 -1.8157024652991552e-08 2.252845402925092e-09 2.892748479497614e-08 4.3006848423541475e-08 1.000000001259863 0.9998417900814954 1.0000000246243503 1.6385000397646246e-09 1.5976968520254784e-10 1.599974811616627e-10 1.6441473471847246e-09 3.185500438178917e-09 -1.815702560085969e-08 2.2584835082239617e-09 2.8927921794289378e-08 4.3137399514060996e-08 0.9999999991952399 0.9998417881142027 0.9999999778223446 -1.3799465555096583e-09 7.913243584923557e-11 1.000957062682271e-10 -1.1048771741615076e-09 -2.263278382102204e-09 -1.8156781781949e-08 2.0403293644603214e-09 2.894583695118891e-08 4.195631361684384e-08 1.00000000115025 0.9998417899807441 1.0000000221244414 1.4909237128015166e-09 1.5583487398662478e-10 1.5733767694971633e-10 1.485148322388841e-09 2.869869563604959e-09 -1.815701498709795e-08 2.1992058094775735e-09 2.8923430902774963e-08 4.176943245839509e-08 1.0000000002957652 0.9998417891852251 1.0000000026728293 3.027091301920577e-10 1.2436958017446875e-10 1.353549815279698e-10 2.857984347210095e-10 4.895773692181091e-10 -1.81569385449414e-08 1.897453880872332e-09 2.8907654436082623e-08 3.560604649589792e-08
2.502 0.9999999985290339 0.9998417871298974 0.9999999642801205 -3.0513393615748493e-09 1.239987498280369e-11 2.9355749877453404e-11 -1.3972887669031218e-09 -2.8120133541314325e-09 -1.8512787745279885e-08 2.402930520148156e-09 2.9191290979198393e-08 5.097100397066878e-08 1.0000000012496755 0.999841790080127 1.0000000243917593 1.6247638206394926e-09 1.594826931028653e-10 1.5991679550210245e-10 1.6311241806428294e-09 3.1564412566590764e-09 -1.8513663178420954e-08 2.250253071996701e-09 2.900311595600823e-08 4.292408640538202e-08 1.0000000012598205 0.9998417900894405 1.00000002462277 1.6383642155441409e-09 1.598614710963205e-10 1.6016902432995615e-10 1.6458797053257892e-09 3.185582112261123e-09 -1.8513664515460975e-08 2.2559037759747418e-09 2.900355347933012e-08 4.305500432437277e-08 0.9999999991974478 0.9998417881217253 0.9999999778827233 -1.3762266394485206e-09 7.900090193511983e-11 9.998617625437401e-11 -1.1000427916832903e-09 -2.2569776996605572e-09 -1.8513415813713012e-08 2.036621595472057e-09 2.902138682891629e-08 4.184034534362916e-08 1.000000001150094 0.9998417899884902 1.000000022120669 1.4906396775713873e-09 1.559113145195341e-10 1.5749391630151783e-10 1.486733987124758e-09 2.869663951433532e-09 -1.8513653796135305e-08 2.1964991837345245e-09 2.8999057745842602e-08 4.168329491783929e-08 1.000000000295429 0.9998417891919507 1.0000000026685962 3.022717553540406e-10 1.2433634727157337e-10 1.3539065579713863e-10 2.872518075998659e-10 4.891345494113848e-10 -1.8513575925293825e-08 1.89435881702345e-09 2.8983279769721535e-08 3.5507133527785536e-08
2.512 0.9999999985436033 0.9998417871463312 0.9999999646333174 -3.020971676288277e-09 1.2303401905008551e-11 2.93479624226719e-11 -1.3819493320884103e-09 -2.7844328367604467e-09 -1.8876059352396886e-08 2.3356606674861816e-09 2.9264893316171657e-08 5.204129594328529e-08 1.0000000012496055 0.9998417900881762 1.0000000243896894 1.624784520519971e-09 1.5951557146219223e-10 1.6020473735118606e-10 1.632488718582636e-09 3.1564747744209312e-09 -1.8876952336317577e-08 2.1885337011442088e-09 2.9077973018290203e-08 4.448853150862844e-08 1.0000000012597614 0.9998417900975095 1.0000000246209224 1.638399624802726e-09 1.598960134671944e-10 1.6045841419991302e-10 1.6472589634629187e-09 3.185644385989879e-09 -1.8876953731276272e-08 2.194349660990297e-09 2.907841118906843e-08 4.4614973597410347e-08 0.9999999991996328 0.9998417881293707 0.999999977942662 -1.372346256076455e-09 7.8812561946283e-11 9.999527323745059e-11 -1.0955700381097886e-09 -2.250713303038765e-09 -1.8876700184693256e-08 1.9673408011847466e-09 2.909614419042081e-08 4.3413248296366485e-08 1.000000001149921 0.999841789996359 1.0000000221166294 1.490527120300067e-09 1.5593031290604466e-10 1.577677399316327e-10 1.4879667069036225e-09 2.8694392122231484e-09 -1.887694305661519e-08 2.1331724661842274e-09 2.9073909486704146e-08 4.329167972372947e-08 1.0000000002950764 0.9998417891987996 1.0000000026640987 3.0200617401449526e-10 1.2424599625165574e-10 1.3554457833209277e-10 2.8835224008633014e-10 4.886732760093561e-10 -1.887686337817731e-08 1.8205949405075267e-09 2.905812165428368e-08 3.7383899674610044e-08
2.522 0.9999999985580127 0.9998417871628033 0.999999964982792 -2.990705954351513e-09 1.2160241540271642e-11 2.9520102504843675e-11 -1.3672700660145938e-09 -2.7571442271958894e-09 -1.924610160352302e-08 2.2199724053582796e-09 2.9338522671435783e-08 5.413563977546649e-08 1.0000000012495205 0.9998417900963529 1.0000000243874267 1.6250044442259824e-09 1.5950039110539495e-10 1.6066935930198097e-10 1.633331304553573e-09 3.156488867414522e-09 -1.92470119421068e-08 2.075191664305087e-09 2.9152882651768624e-08 4.719718239685762e-08 1.0000000012596881 0.9998417901057048 1.0000000246188823 1.638633971502249e-09 1.5988241301078678e-10 1.609249461167134e-10 1.648116734484112e-09 3.1856863491719195e-09 -1.924701388915248e-08 2.0813309758937597e-09 2.9153321546131146e-08 4.731649496084751e-08 0.9999999992017968 0.9998417881371425 0.9999999780022351 -1.3682774248052148e-09 7.857681801913383e-11 1.0018200188889445e-10 -1.09162716800368e-09 -2.244486289455618e-09 -1.9246755311301362e-08 1.839520596097727e-09 2.9170931517188615e-08 4.6156298793729676e-08 1.0000000011497339 0.9998417900043546 1.000000022112397 1.4906139669671855e-09 1.5590117866755145e-10 1.5821839718382489e-10 1.4886779619714492e-09 2.869194327204063e-09 -1.924700273180955e-08 2.016666661921493e-09 2.914881278633806e-08 4.606987723500149e-08 1.0000000002947098 0.9998417892057766 1.0000000026594105 3.019404752901054e-10 1.2410757456834208e-10 1.3587535933363386e-10 2.8893175985689986e-10 4.881924602485082e-10 -1.924692181054429e-08 1.6826387023731188e-09 2.9133006062782355e-08 4.057020500568021e-08
2.532 0.9999999985722658 0.9998417871793179 0.9999999653286821 -2.960558216656479e-09 1.1989350880698092e-11 2.980334099059958e-11 -1.3533261696381213e-09 -2.73014575838866e-09 -1.9623037743710024e-08 2.0738061549713686e-09 2.941337456512615e-08 5.659933415484948e-08 1.0000000012494228 0.9998417901046607 1.0000000243850733 1.6254049010656354e-09 1.594564171823029e-10 1.6124230754238605e-10 1.6335760100594251e-09 3.156481917059281e-09 -1.962396572295377e-08 1.9291209042448253e-09 2.9229066657186233e-08 5.025706574586023e-08 1.0000000012596022 0.9998417901140322 1.0000000246167515 1.6390486220553384e-09 1.598397233305406e-10 1.614992673311762e-10 1.6483763233374647e-09 3.185707726972131e-09 -1.9623967896869835e-08 1.9357305143784447e-09 2.9229506348477003e-08 5.036922980002297e-08 0.9999999992039424 0.9998417881450454 0.9999999780615465 -1.3640388027396187e-09 7.83125674587212e-11 1.004774063664686e-10 -1.0882911273093403e-09 -2.2382972167162357e-09 -1.9623704281124322e-08 1.6720516888322465e-09 2.924696615535116e-08 4.9254545311470106e-08 1.0000000011495342 0.9998417900124823 1.000000022108075 1.4908820201416998e-09 1.5584319653906695e-10 1.5877728279035863e-10 1.4887911871092386e-09 2.868928439287807e-09 -1.9623956485522045e-08 1.8659628725438747e-09 2.92249895204974e-08 4.919912023111432e-08 1.000000000294331 0.9998417892128858 1.0000000026546354 3.020554559463724e-10 1.2394019859853074e-10 1.3631446736320063e-10 2.8891341650627506e-10 4.87691226344081e-10 -1.9623873989574262e-08 1.4987975861283876e-09 2.920915470791276e-08 4.4093076050424355e-08
2.542 0.999999998586368 0.9998417871958823 0.9999999656711174 -2.930580918642206e-09 1.1809353914731934e-11 3.0016639535565476e-11 -1.3400971044060262e-09 -2.703435718228679e-09 -2.000699270689634e-08 1.925811605948495e-09 2.9490716314923992e-08 5.8744758553766255e-08 1.0000000012493175 0.9998417901131063 1.0000000243827245 1.6259303959475985e-09 1.594018149036162e-10 1.617423487211278e-10 1.6332417645660033e-09 3.15645300348641e-09 -2.0007938758820547e-08 1.780808928687738e-09 2.9307820403163512e-08 5.289637091451257e-08 1.000000001259508 0.9998417901224969 1.000000024614625 1.6395884299429944e-09 1.5978668905368942e-10 1.6200061697860257e-10 1.6480569665582886e-09 3.1857074981635074e-09 -2.0007941016001624e-08 1.7879742840693202e-09 2.9308260992924265e-08 5.30030417839897e-08 0.9999999992060743 0.9998417881530851 0.9999999781206903 -1.359685630858121e-09 7.803849007323201e-11 1.0070063794432169e-10 -1.0855426097126112e-09 -2.232146772394946e-09 -2.0007672170496778e-08 1.4975008433909894e-09 2.9325539086360292e-08 5.192050863365759e-08 1.0000000011493266 0.9998417900207469 1.0000000221037568 1.491274805650394e-09 1.5577466369107756e-10 1.5926356877512393e-10 1.48832544825512e-09 2.8686410720718353e-09 -2.0007929289706136e-08 1.7121281907645754e-09 2.930373522953026e-08 5.1891526055264135e-08 1.000000000293944 0.9998417892201327 1.000000002649867 3.022955783260496e-10 1.2376249001579436e-10 1.3668069125765612e-10 2.883163562665983e-10 4.871693826673475e-10 -2.0007845084523482e-08 1.302406021220596e-09 2.9287862984409042e-08 4.708009874949781e-08
2.552 0.9999999986003265 0.9998417872125036 0.9999999660101926 -2.9008357241370016e-09 1.1630225552151405e-11 2.996708464068871e-11 -1.3275002124664891e-09 -2.6770120724465583e-09 -2.0398094175404964e-08 1.8113091251291346e-09 2.9571524999215587e-08 6.003136683252009e-08 1.0000000012492092 0.9998417901216962 1.0000000243804403 1.6265161127491124e-09 1.5934673442709714e-10 1.6197643759692568e-10 1.632409797290966e-09 3.1564015447143925e-09 -2.0399058228216032e-08 1.6686044282106564e-09 2.9390142417107236e-08 5.454458881105926e-08 1.0000000012594112 0.9998417901311059 1.0000000246125638 1.640189031468934e-09 1.5973318772736148e-10 1.62235969666579e-10 1.647239709418598e-09 3.1856845618268132e-09 -2.0399060817848522e-08 1.676257289293668e-09 2.9390583969731547e-08 5.464813119147698e-08 0.9999999992081964 0.9998417881612685 0.999999978179728 -1.355282556616918e-09 7.776464820227621e-11 1.0065863216247593e-10 -1.0833003197300963e-09 -2.2260359680711976e-09 -2.0398786369080704e-08 1.3610647540795426e-09 2.9407644536079344e-08 5.357545913019025e-08 1.000000001149116 0.999841790029156 1.0000000220995042 1.4917280716279345e-09 1.557056559326528e-10 1.5948378828722388e-10 1.4873618145784403e-09 2.868331227231805e-09 -2.039904906503473e-08 1.5950353343709452e-09 2.938604847115013e-08 5.3569963330742504e-08 1.0000000002935547 0.9998417892275248 1.000000002645166 3.0259645541664353e-10 1.2358442811356373e-10 1.3678115482255114e-10 2.87221919282771e-10 4.866249787952623e-10 -2.039896303957921e-08 1.144261413278274e-09 2.9370128885428443e-08 4.8925570028141994e-08
2.562 0.9999999986141488 0.9998417872291909 0.9999999663459644 -2.8713669061930773e-09 1.145168993224391e-11 2.956270512357045e-11 -1.3154327512015263e-09 -2.6508730986766505e-09 -2.079647154397314e-08 1.7614384204750317e-09 2.9656228200111048e-08 6.0149489905873e-08 1.0000000012491044 0.9998417901304376 1.0000000243782439 1.6271154778592086e-09 1.5929116333790683e-10 1.618527824265369e-10 1.6311817868438401e-09 3.1563271958774017e-09 -2.0797454333766136e-08 1.6267360110984292e-09 2.9476469637082473e-08 5.489204188629937e-08 1.0000000012593178 0.9998417901398664 1.00000002461059 1.6408033424252966e-09 1.596791684862491e-10 1.621139467427256e-10 1.6460267538716757e-09 3.185638049386122e-09 -2.079745708028457e-08 1.6345929738907915e-09 2.94769122334531e-08 5.499502072818189e-08 0.9999999992103159 0.999841788169603 0.9999999782386829 -1.350876637506684e-09 7.749103186609833e-11 1.0025957121102496e-10 -1.0814628579418613e-09 -2.2199649754453724e-09 -2.0797177339607654e-08 1.308242209812612e-09 2.9493715522431387e-08 5.390574200009596e-08 1.0000000011489092 0.9998417900377167 1.0000000220953396 1.4921947975929686e-09 1.556363193729461e-10 1.5934615595869562e-10 1.4860023143176526e-09 2.867998015068235e-09 -2.0797445347395297e-08 1.5511152246444915e-09 2.9472366066978497e-08 5.392297575561264e-08 1.0000000002931693 0.9998417892350688 1.0000000026405558 3.02911500984819e-10 1.2340636432201323e-10 1.3652414356674857e-10 2.8573162727296386e-10 4.860581121466551e-10 -2.079735728568001e-08 1.0823328102415647e-09 2.9456388002092423e-08 4.9313328171647863e-08
2.572 0.9999999986278425 0.9998417872459522 0.9999999666784719 -2.842193846750753e-09 1.126963092106215e-11 2.886337213788899e-11 -1.3037872264585883e-09 -2.6250167198024837e-09 -2.1202257353940935e-08 1.7878830514927566e-09 2.9744609736684513e-08 5.9036454037847205e-08 1.0000000012490091 0.9998417901393384 1.0000000243761404 1.6277054732927424e-09 1.592307068750357e-10 1.614312590745494e-10 1.629663966428769e-09 3.1562281947811176e-09 -2.1203259356192516e-08 1.6672545522847703e-09 2.9566583270898797e-08 5.388798601518179e-08 1.0000000012592343 0.9998417901487863 1.000000024608709 1.6414084792567431e-09 1.596203941134062e-10 1.6169448966965201e-10 1.6445237944513399e-09 3.1855676660651357e-09 -2.120326228915698e-08 1.674929527899972e-09 2.9567026987329788e-08 5.3992976990414103e-08 0.9999999992124389 0.9998417881780958 0.9999999782975608 -1.3464906879785827e-09 7.721302939552783e-11 9.956352178430906e-11 -1.0799234833025657e-09 -2.213935251391049e-09 -2.120297687583091e-08 1.3571362643458519e-09 2.958353016978518e-08 5.2858453885486296e-08 1.0000000011487118 0.9998417900464365 1.0000000220912677 1.4926522510620008e-09 1.555620835073665e-10 1.5891064925111402e-10 1.4843529451203113e-09 2.867640424582732e-09 -2.1203250312514637e-08 1.5934902361436297e-09 2.956246897388524e-08 5.289975553352871e-08 1.0000000002927936 0.9998417892427729 1.0000000026360407 3.0321761267169724e-10 1.2322364064033796e-10 1.3596921943039158e-10 2.8395162431451784e-10 4.854675369916513e-10 -2.120316050355758e-08 1.1423353542246136e-09 2.954641955196098e-08 4.819348774425009e-08
2.582 0.9999999986414131 0.9998417872627943 0.9999999670077564 -2.813327936793483e-09 1.1084732768439176e-11 2.803940471724896e-11 -1.292439626265365e-09 -2.5994412647218006e-09 -2.1615586070858316e-08 1.87616989683204e-09 2.983585690191458e-08 5.68571054554364e-08 1.0000000012489279 0.9998417901484041 1.0000000243741376 1.628272501214585e-09 1.5916663545253747e-10 1.608823462625476e-10 1.6279788741998335e-09 3.156104330515785e-09 -2.1616607863603226e-08 1.7726243249912918e-09 2.9659660403822147e-08 5.171442877246354e-08 1.0000000012591646 0.9998417901578711 1.0000000246069287 1.6419910541897171e-09 1.5955757503961804e-10 1.6114746558703295e-10 1.6428536019704345e-09 3.185472083485305e-09 -2.1616610981190776e-08 1.7798527108810033e-09 2.9660105422488046e-08 5.1823928974033386e-08 0.9999999992145701 0.9998417881867536 0.9999999783563693 -1.3421382831232147e-09 7.693179198440982e-11 9.8740992150927e-11 -1.078559915258824e-09 -2.2079470949024833e-09 -2.1616319714828765e-08 1.4835844699810034e-09 2.967626407352771e-08 5.061453353418876e-08 1.0000000011485284 0.9998417900553214 1.0000000220872969 1.493087027636449e-09 1.554837707133223e-10 1.583476885961917e-10 1.4825363806513025e-09 2.8672579323268243e-09 -2.1616598462739362e-08 1.703363862440596e-09 2.9655534039209057e-08 5.068298663198768e-08 1.0000000002924323 0.9998417892506424 1.0000000026316291 3.0350121900743e-10 1.2303683983849005e-10 1.352870740248352e-10 2.820047557543697e-10 4.848528270356907e-10 -2.1616506953599564e-08 1.2912569934820922e-09 2.9639398832910803e-08 4.57500832120499e-08
2.592 0.9999999986548629 0.9998417872797217 0.9999999673338716 -2.7847920487465506e-09 1.090952298490498e-11 2.7277463648481215e-11 -1.2812307205801868e-09 -2.5741446339966403e-09 -2.203659469992317e-08 1.995294363983483e-09 2.9928708856493064e-08 5.397124941950358e-08 1.000000001248862 0.9998417901576397 1.0000000243722558 1.6287908658254898e-09 1.5911063982804044e-10 1.6039287973728504e-10 1.626284783190954e-09 3.155954485299091e-09 -2.2037636397183276e-08 1.9083025734031403e-09 2.9754427566339682e-08 4.875601995083299e-08 1.0000000012591101 0.9998417901671257 1.0000000246052696 1.6425245447007988e-09 1.5950323479247972e-10 1.6065995068606464e-10 1.64117438284356e-09 3.185351047914631e-09 -2.2037639435138854e-08 1.9150261816445005e-09 2.975487400375079e-08 4.8872263676568225e-08 0.9999999992167097 0.9998417881955801 0.9999999784151302 -1.3378446558445032e-09 7.665968424613159e-11 9.797856442269302e-11 -1.0772140627852343e-09 -2.20200110907399e-09 -2.203734272481661e-08 1.642298603015993e-09 2.9770644502336517e-08 4.755971276173786e-08 1.00000000114836 0.9998417900643758 1.0000000220834473 1.493473279560786e-09 1.5541418307663955e-10 1.5784417577955813e-10 1.4807105057395504e-09 2.866850063100988e-09 -2.2037626714559325e-08 1.8440835446025204e-09 2.9750287575217263e-08 4.765967071573351e-08 1.0000000002920864 0.9998417892586824 1.0000000026273415 3.0373629183276676e-10 1.2285847377039194e-10 1.3466448970773075e-10 2.8004901740366846e-10 4.842130835368562e-10 -2.2037533437059884e-08 1.471966867824339e-09 2.9734051311051978e-08 4.237698231986701e-08
2.602 0.9999999986681928 0.9998417872967377 0.9999999676568767 -2.7566294346350503e-09 1.076729155293031e-11 2.6699923975598925e-11 -1.2699699453136789e-09 -2.5491250050991465e-09 -2.2465422738297017e-08 2.1124472701591757e-09 3.0021689748599155e-08 5.089644337591985e-08 1.0000000012488095 0.9998417901670463 1.0000000243705225 1.629214560186429e-09 1.590861148542354e-10 1.6008518949776443e-10 1.6247706927682047e-09 3.1557784958973454e-09 -2.246648391046045e-08 2.0396706442237333e-09 2.984939667572517e-08 4.557233073721681e-08 1.000000001259069 0.999841790176552 1.0000000246037588 1.6429631333694176e-09 1.5948030715954572e-10 1.603538124437914e-10 1.6396752815374714e-09 3.1852030825570376e-09 -2.2466487260962034e-08 2.0459694179250617e-09 2.984984471353765e-08 4.569679639861213e-08 0.9999999992188573 0.9998417882045771 0.9999999784738705 -1.333656432249052e-09 7.641940966147146e-11 9.739844335473442e-11 -1.0756964863423207e-09 -2.1960984557162732e-09 -2.246618512239573e-08 1.7923494017570635e-09 2.9865186489721697e-08 4.4260194961708175e-08 1.0000000011482055 0.9998417900736015 1.000000022079746 1.4937645862365344e-09 1.5537590786413266e-10 1.5752266314334855e-10 1.4790648443351458e-09 2.866415699759231e-09 -2.2466474481887658e-08 1.9796604881994975e-09 2.9845241465663583e-08 4.439644012434413e-08 1.0000000002917544 0.9998417892668942 1.0000000026232048 3.038766838699373e-10 1.2271176993454541e-10 1.3422411245796474e-10 2.7827392044252126e-10 4.835471126780477e-10 -2.2466379478874003e-08 1.6386720952005032e-09 2.982888907063529e-08 3.8671300175735936e-08
2.612 0.9999999986813999 0.9998417873138437 0.9999999679768224 -2.728888647982658e-09 1.0679706992415671e-11 2.6339330059404545e-11 -1.258472218532515e-09 -2.524380837898124e-09 -2.2902211432970367e-08 2.201253312859916e-09 3.0113401557991886e-08 4.825174188434502e-08 1.0000000012487673 0.9998417901766257 1.0000000243689549 1.6294919900472038e-09 1.5911525008431876e-10 1.5999181577314483e-10 1.6236203217183984e-09 3.155575386915106e-09 -2.290329277574436e-08 2.1400646204778176e-09 2.994315762634789e-08 4.285215084132265e-08 1.0000000012590382 0.99984179018615 1.000000024602414 1.6432551956566488e-09 1.5951108797615412e-10 1.6026176940749443e-10 1.638539673214923e-09 3.1850285183336886e-09 -2.2903296572733158e-08 2.1460751923266125e-09 2.9943607422332385e-08 4.298462269210407e-08 0.9999999992210087 0.9998417882137463 0.9999999785326086 -1.329624867810264e-09 7.623352253277313e-11 9.703365508902624e-11 -1.073823785295115e-09 -2.1902395321752462e-09 -2.2902988530466056e-08 1.904980771261806e-09 2.9958484611784903e-08 4.1422444397789384e-08 1.0000000011480614 0.9998417900829999 1.000000022076211 1.493909256959144e-09 1.5539127208459512e-10 1.5741517373131047e-10 1.4777828070347128e-09 2.865954156480053e-09 -2.2903283234959393e-08 2.082895234951244e-09 2.993898557269451e-08 4.1598391777590594e-08 1.0000000002914329 0.9998417892752791 1.0000000026192364 3.0387104928744763e-10 1.2261870561169438e-10 1.3399777480633328e-10 2.768624734217882e-10 4.828548833766643e-10 -2.290318647686516e-08 1.7620486123888918e-09 2.992250291153307e-08 3.542486856549117e-08
2.622 0.9999999986944805 0.9998417873310408 0.9999999682937357 -2.7015974087993735e-09 1.065340759394838e-11 2.616390552911023e-11 -1.2466067776236683e-09 -2.499909858600961e-09 -2.3347104836079187e-08 2.2437397372341794e-09 3.0202802777194345e-08 4.664272639519557e-08 1.0000000012487307 0.9998417901863774 1.000000024367549 1.6295925040086115e-09 1.5920448601791166e-10 1.6008115219292563e-10 1.6229633829032483e-09 3.1553443271377467e-09 -2.3348207385465267e-08 2.1919053465678915e-09 3.0034655432969735e-08 4.1290699875740153e-08 1.0000000012590133 0.999841790195921 1.0000000246012304 1.6433701941003685e-09 1.596017264807568e-10 1.6035238325186104e-10 1.6378974490233767e-09 3.1848261143466942e-09 -2.3348211339339798e-08 2.1977803684941715e-09 3.003510713316125e-08 4.1428298911911285e-08 0.99999999922316 0.9998417882230869 0.99999997859134 -1.3257808100023885e-09 7.610797404614241e-11 9.685199324896853e-11 -1.0714659086124976e-09 -2.184424907196183e-09 -2.3347896844285065e-08 1.962245501431091e-09 3.004948883259172e-08 3.977211777623811e-08 1.0000000011479226 0.9998417900925706 1.0000000220728373 1.493877122578892e-09 1.554664259139555e-10 1.574904982849171e-10 1.4769944734433634e-09 2.8654647969791794e-09 -2.3348197603354715e-08 2.1360721670177885e-09 3.003046494784194e-08 3.9986920178714655e-08 1.0000000002911178 0.9998417892838365 1.000000002615432 3.036891388973054e-10 1.2258596835091753e-10 1.3395435570682315e-10 2.7594479812126754e-10 4.821355601770844e-10 -2.3348098786685284e-08 1.8246533555678595e-09 3.001383900222749e-08 3.3518881159916355e-08
2.632 0.999999998707432 0.9998417873483296 0.9999999686076162 -2.674744548163045e-09 1.0668204550858497e-11 2.611397708399576e-11 -1.234326150284838e-09 -2.4757108728540327e-09 -2.3800249998588878e-08 2.230257346753778e-09 3.028938277719414e-08 4.6463403559572024e-08 1.0000000012486947 0.9998417901963008 1.000000024366272 1.6295247282182252e-09 1.593339645859096e-10 1.6029297068891326e-10 1.622845836252622e-09 3.1550848377148018e-09 -2.380137416487886e-08 2.1861234060196925e-09 3.0123363960559765e-08 4.134265897803881e-08 1.0000000012589887 0.999841790205864 1.0000000246001763 1.6433167390704405e-09 1.59732564979361e-10 1.605658823696575e-10 1.6377949559447203e-09 3.1845951546048558e-09 -2.3801378087972872e-08 2.1920202128373337e-09 3.0123817720653716e-08 4.148022284947045e-08 0.9999999992253056 0.9998417882325992 0.9999999786500339 -1.322115949119173e-09 7.602333115942123e-11 9.679400617693782e-11 -1.0685769668492686e-09 -2.1786551223769694e-09 -2.3801057191434552e-08 1.954989537261338e-09 3.013767737138349e-08 3.9792632628228455e-08 1.000000001147785 0.9998417901023137 1.0000000220695935 1.4936767103860905e-09 1.5558185748551627e-10 1.576884666041758e-10 1.4767455127324463e-09 2.864947121282593e-09 -2.3801364478109943e-08 2.1300867997421734e-09 3.011915350294295e-08 4.0039443977596125e-08 1.0000000002908032 0.9998417892925671 1.0000000026117597 3.033389993261583e-10 1.2259315976281733e-10 1.3403394385941546e-10 2.7556701071987893e-10 4.813883359895236e-10 -2.3801263240241325e-08 1.8176946809371815e-09 3.010237217320895e-08 3.358214493624952e-08
2.642 0.9999999987202509 0.9998417873657109 0.9999999689184358 -2.648286166084809e-09 1.0680558504741234e-11 2.611707027572464e-11 -1.2216597372505226e-09 -2.451781433721453e-09 -2.4261796024175932e-08 2.15977691779784e-09 3.0373198123701155e-08 4.770010235712362e-08 1.0000000012486554 0.9998417902063975 1.0000000243650642 1.6293293632054744e-09 1.5945947824613737e-10 1.6055530403870431e-10 1.6232371269637367e-09 3.154796707687501e-09 -2.426294195577891e-08 2.1222883306131624e-09 3.020932429587631e-08 4.296949087415876e-08 1.000000001258961 0.9998417902159796 1.0000000245991914 1.643136116896113e-09 1.5985969590843202e-10 1.6082969920481547e-10 1.6382012137626967e-09 3.184335061290312e-09 -2.4262946192032533e-08 2.1283685425272186e-09 3.020978027535124e-08 4.31019999391639e-08 0.9999999992274418 0.9998417882422834 0.9999999787086302 -1.318588525766954e-09 7.593566933366658e-11 9.678690352777143e-11 -1.0651876221109937e-09 -2.1729305733195586e-09 -2.4262618939882734e-08 1.882496850267376e-09 3.022309463652449e-08 4.144723591429368e-08 1.0000000011476429 0.999841790112229 1.0000000220664194 1.4933485624761625e-09 1.5569351651866783e-10 1.5793668117423202e-10 1.4770056253940654e-09 2.864400366324559e-09 -2.426293223102454e-08 2.0644654105267813e-09 3.020509240517828e-08 4.171599135817632e-08 1.0000000002904856 0.9998417893014706 1.0000000026081592 3.028618360822686e-10 1.2259675958861929e-10 1.3416396788242036e-10 2.7569827360486514e-10 4.806127048034028e-10 -2.4262828964165383e-08 1.7403794614037518e-09 3.0188144456444434e-08 3.5564441600465413e-08
2.652 0.9999999987329353 0.9998417873831872 0.9999999692261414 -2.6221720954138403e-09 1.0638048874254633e-11 2.6085301243108956e-11 -1.2086818214005798e-09 -2.42812003314103e-09 -2.4731894530215138e-08 2.040945600595253e-09 3.045480702419483e-08 4.991210150497933e-08 1.000000001248609 0.9998417902166682 1.000000024363842 1.6290540961882102e-09 1.5952907953974565e-10 1.6078014871750297e-10 1.6240618356012045e-09 3.1544785144586183e-09 -2.473306260968547e-08 2.0096533145735156e-09 3.029308350110087e-08 4.563649355891612e-08 1.000000001258926 0.9998417902262696 1.0000000245981917 1.6428757723123478e-09 1.5993082658828778e-10 1.61056041181233e-10 1.6390409626073365e-09 3.1840454357392302e-09 -2.4733066926785386e-08 2.0160802917917962e-09 3.0293541815743096e-08 4.576141315995394e-08 0.9999999992295651 0.9998417882521403 0.9999999787670448 -1.3151510131280034e-09 7.579255954115313e-11 9.674321375742052e-11 -1.0613730619400769e-09 -2.1672524683719088e-09 -2.4732733341949856e-08 1.753618641090916e-09 3.0306290278108836e-08 4.417443816677126e-08 1.0000000011474948 0.9998417901223183 1.0000000220632301 1.4929408668804128e-09 1.5574945188643247e-10 1.5814731091440772e-10 1.4776991688741995e-09 2.8638238468718678e-09 -2.4733052751596902e-08 1.9484321502840877e-09 3.028882880003418e-08 4.44571420211207e-08 1.0000000002901612 0.9998417893105488 1.0000000026045472 3.023050122860928e-10 1.225448559919669e-10 1.3425646506047205e-10 2.7626317000604834e-10 4.798082673777982e-10 -2.4732947274725382e-08 1.6010681218677385e-09 3.0271703997216146e-08 3.8742889610242113e-08
2.662 0.9999999987454853 0.9998417874007608 0.9999999695306597 -2.596372542129696e-09 1.050274907843963e-11 2.5922032006137198e-11 -1.1954820833978216e-09 -2.4047241940094617e-09 -2.521069963147885e-08 1.893141606234105e-09 3.0535149430272124e-08 5.2424621901446565e-08 1.0000000012485546 0.9998417902271152 1.0000000243625013 1.6287264476763799e-09 1.5950481166513925e-10 1.6087066317094968e-10 1.6252292794768644e-09 3.154130510462406e-09 -2.5211890009652932e-08 1.8682448049122353e-09 3.037557870062639e-08 4.857782902734054e-08 1.0000000012588832 0.9998417902367356 1.0000000245970742 1.642563135976702e-09 1.5990798144737827e-10 1.611481348942512e-10 1.6402231450835694e-09 3.183725677227157e-09 -2.521189434365137e-08 1.8751641234593906e-09 3.0376039516656385e-08 4.869532835217387e-08 0.9999999992316739 0.9998417882621736 0.999999978825176 -1.3117761390983936e-09 7.555594828288596e-11 9.656601087901019e-11 -1.057224532588599e-09 -2.161620217251459e-09 -2.521155463611762e-08 1.588587956729466e-09 3.038820353105953e-08 4.717725407334955e-08 1.0000000011473387 0.9998417901325839 1.0000000220599232 1.4924806642141873e-09 1.5571136247865935e-10 1.582239072587679e-10 1.4787352135290928e-09 2.863217359755008e-09 -2.5211879958505715e-08 1.802163029016764e-09 3.0371300081640706e-08 4.747055455553958e-08 1.0000000002898286 0.9998417893198038 1.0000000026008191 3.016963019090927e-10 1.2239900345619183e-10 1.342147135084117e-10 2.7717091925748897e-10 4.789742310715466e-10 -2.5211772660798537e-08 1.4194891052502805e-09 3.035398959017325e-08 4.216620209687764e-08
2.672 0.9999999987579015 0.9998417874184379 0.9999999698319137 -2.5708850371955196e-09 1.0267924078379781e-11 2.5557057154607618e-11 -1.182160608107446e-09 -2.38159230992324e-09 -2.569836789128916e-08 1.7460399119857458e-09 3.061538002005658e-08 5.4573603558051695e-08 1.0000000012484922 0.9998417902377424 1.0000000243609342 1.6283465908299506e-09 1.5938000411345128e-10 1.6075672048594334e-10 1.626637882130737e-09 3.153751533158572e-09 -2.5699581146200998e-08 1.7284002011454437e-09 3.045797125182731e-08 5.108085214068735e-08 1.000000001258832 0.9998417902473822 1.0000000245957297 1.6421983022967626e-09 1.597845627385009e-10 1.6103610690883508e-10 1.6416466855088855e-09 3.183375171693296e-09 -2.569958563948491e-08 1.7358851856038477e-09 3.045843468516627e-08 5.1192721979844736e-08 0.999999999233769 0.9998417882723859 0.9999999788829146 -1.308463794401122e-09 7.521953545345436e-11 9.618551721486194e-11 -1.0528427807721144e-09 -2.156035153813767e-09 -2.5699239397158414e-08 1.4204042191972838e-09 3.046999702572403e-08 4.972333233172099e-08 1.0000000011471735 0.9998417901430299 1.0000000220563898 1.4919685044924432e-09 1.5557272834250513e-10 1.5809641144336765e-10 1.4800127036441328e-09 2.862579946414328e-09 -2.5699570889326904e-08 1.656682359724512e-09 3.0453667899665284e-08 5.002803558340212e-08 1.0000000002894889 0.9998417893292397 1.0000000025968672 3.010355626535771e-10 1.221528155653928e-10 1.3396884444390995e-10 2.7832029015450604e-10 4.781101598533591e-10 -2.5699461697184734e-08 1.2296012154237604e-09 3.043616441245724e-08 4.50258121241385e-08
2.682 0.9999999987701877 0.9998417874362223 0.9999999701298462 -2.545717629478782e-09 9.963592791378944e-12 2.4997376979247404e-11 -1.168843744912662e-09 -2.3587224546467668e-09 -2.6195058152525272e-08 1.635054379824575e-09 3.0696634555717944e-08 5.5866916826070417e-08 1.0000000012484227 0.9998417902485546 1.0000000243590528 1.6279038964635276e-09 1.5918459162136911e-10 1.6044566176593693e-10 1.6281602160579333e-09 3.153341746890211e-09 -2.619629518983447e-08 1.6259525361290874e-09 3.0541409453734635e-08 5.264120265811975e-08 1.0000000012587746 0.9998417902582137 1.0000000245940712 1.6417703462296972e-09 1.5959082875627888e-10 1.607268339784005e-10 1.6431838519997096e-09 3.1829937461450653e-09 -2.619629981888029e-08 1.6339153172181475e-09 3.054187550499803e-08 5.2749870979295134e-08 0.9999999992358513 0.9998417882827826 0.9999999789401746 -1.3052247395884692e-09 7.481331469869783e-11 9.560837619446131e-11 -1.0483557659942663e-09 -2.1504973062188823e-09 -2.6195946971160948e-08 1.2926533292751545e-09 3.055281920912005e-08 5.129935374788697e-08 1.0000000011470025 0.9998417901536611 1.0000000220525427 1.4913935961198346e-09 1.5536344141643166e-10 1.5777176035755373e-10 1.481403660147379e-09 2.8619116396516233e-09 -2.6196284647585497e-08 1.5494301966705364e-09 3.0537080760776905e-08 5.16193221018211e-08 1.0000000002891425 0.9998417893388611 1.0000000025926035 3.0031219900699175e-10 1.218363526435586e-10 1.3352614421424766e-10 2.795835406617884e-10 4.77215463792281e-10 -2.6196173734177157e-08 1.0808689804663295e-09 3.05193782260232e-08 4.678777696355334e-08
2.692 0.9999999987823464 0.9998417874541204 0.9999999704244538 -2.5208659445290532e-09 9.644831319837829e-12 2.4351393344490735e-11 -1.1556969690487936e-09 -2.3361127551124086e-09 -2.6700932909728526e-08 1.5896612897715387e-09 3.077975755708211e-08 5.6047531443306657e-08 1.0000000012483488 0.9998417902595569 1.0000000243568248 1.6273998738032598e-09 1.589734201551342e-10 1.6004610594444561e-10 1.6296291963202747e-09 3.1529002009025816e-09 -2.670219400458502e-08 1.5900615927937784e-09 3.062674941568557e-08 5.3008218139719e-08 1.0000000012587118 0.9998417902692357 1.000000024592066 1.6412810619073986e-09 1.593811342356701e-10 1.603287008190406e-10 1.6446678939935178e-09 3.1825802224061627e-09 -2.6702198713881565e-08 1.5982116530835578e-09 3.0627218141602875e-08 5.311623991324352e-08 0.9999999992379229 0.9998417882933688 0.9999999789969233 -1.302057445878966e-09 7.439169371430443e-11 9.494355354189319e-11 -1.0439301078355165e-09 -2.145007067069181e-09 -2.6701839296968846e-08 1.2460592823859578e-09 3.063752515455065e-08 5.165115992891293e-08 1.0000000011468266 0.9998417901644822 1.0000000220483494 1.4907572023421113e-09 1.551382460886268e-10 1.5735840571838198e-10 1.4827414561736131e-09 2.8612118030737945e-09 -2.6702182997750325e-08 1.5116532979995117e-09 3.06223948913965e-08 5.199269112820828e-08 1.0000000002887914 0.9998417893486731 1.0000000025879958 2.995276269893367e-10 1.215039516678113e-10 1.329947191502977e-10 2.807937883509084e-10 4.762899059555309e-10 -2.670207001251624e-08 1.0261067516101535e-09 3.060448770125216e-08 4.719989554589089e-08
2.702 0.9999999987943804 0.999841787472138 0.9999999707158114 -2.4963038998203895e-09 9.370329362297659e-12 2.3795252578178915e-11 -1.1429114478091085e-09 -2.3137612223645906e-09 -2.7216156725837634e-08 1.6182488058572853e-09 3.0865099424799676e-08 5.5092079495726175e-08 1.000000001248272 0.9998417902707547 1.0000000243542952 1.6268580759887485e-09 1.5880550522672837e-10 1.59734143864147e-10 1.6308528736241117e-09 3.152427003395727e-09 -2.721744165436787e-08 1.6280187144590045e-09 3.0714346296010954e-08 5.2171737874083286e-08 1.0000000012586465 0.9998417902804522 1.0000000245897598 1.6407539949915663e-09 1.5921487627142718e-10 1.6001802891694763e-10 1.645906487956991e-09 3.1821353427860964e-09 -2.721744657484261e-08 1.635987903127435e-09 3.0714817742433363e-08 5.228159508887168e-08 0.9999999992399853 0.9998417883041494 0.9999999790532064 -1.2989377225321186e-09 7.401427770248336e-11 9.436678446240814e-11 -1.0397579973290798e-09 -2.1395648537072935e-09 -2.7217080481962922e-08 1.2930304957906323e-09 3.07244684884006e-08 5.0767217556598797e-08 1.0000000011466474 0.9998417901754983 1.0000000220438545 1.490083214815323e-09 1.5495682460113911e-10 1.5703228121885826e-10 1.48383380115094e-09 2.8604801593257017e-09 -2.721743078694773e-08 1.55146094044499e-09 3.070996544123172e-08 5.113872720525318e-08 1.0000000002884384 0.9998417893586807 1.0000000025830895 2.987055670054704e-10 1.2121494363044698e-10 1.325509927042244e-10 2.8175898298152963e-10 4.753331227256879e-10 -2.7217315372082624e-08 1.0840083757125677e-09 3.069184745903615e-08 4.62580358925542e-08
2.712 0.9999999988062924 0.9998417874902809 0.9999999710040738 -2.4719949859837994e-09 9.182634304532185e-12 2.3488473243225937e-11 -1.1306611089553487e-09 -2.291665686445935e-09 -2.77408957639583e-08 1.7039004625784895e-09 3.0952503789956495e-08 5.3174268018823676e-08 1.0000000012481933 0.9998417902821523 1.0000000243515896 1.626312378780222e-09 1.5872368553498374e-10 1.5966900542419199e-10 1.6316559736924627e-09 3.1519208663496453e-09 -2.774220548131434e-08 1.7219175056630073e-09 3.0804040728238504e-08 5.032076450101675e-08 1.0000000012585792 0.9998417902918689 1.000000024587277 1.640223556657932e-09 1.5913442692206064e-10 1.599542296777425e-10 1.6467245159918622e-09 3.1816577685995313e-09 -2.774221067210587e-08 1.7294619692739772e-09 3.0804514952888264e-08 5.0434768876983027e-08 0.9999999992420403 0.9998417883151287 0.9999999791091501 -1.2958319974590303e-09 7.372326290715105e-11 9.403763183474643e-11 -1.0360145505402021e-09 -2.1341706358006193e-09 -2.7741837336091267e-08 1.408368649781011e-09 3.081348858722638e-08 4.883645112952197e-08 1.0000000011464671 0.9998417901867142 1.0000000220391834 1.4894053686809079e-09 1.5486081918568494e-10 1.5695313425794735e-10 1.4845058603112383e-09 2.8597156997109144e-09 -2.7742194648314353e-08 1.6496566593186578e-09 3.0799632884634314e-08 4.9248004226876835e-08 1.0000000002880831 0.9998417893688886 1.0000000025780098 2.978801415940937e-10 1.2101189872368535e-10 1.3235441002039428e-10 2.823040417285359e-10 4.743444746651672e-10 -2.7742076658411884e-08 1.2204951418748799e-09 3.07812970932109e-08 4.415905140514613e-08
2.722 0.9999999988180844 0.999841787508554 0.9999999712894496 -2.44791310449431e-09 9.095908229358614e-12 2.3487294206592342e-11 -1.1190547610657948e-09 -2.269824312334695e-09 -2.827532018824409e-08 1.8165296287175457e-09 3.104149814094052e-08 5.061594094492785e-08 1.0000000012481136 0.9998417902937543 1.0000000243488874 1.625786861027066e-09 1.5874143002848838e-10 1.5990703818414222e-10 1.6319287067400155e-09 3.1513823540488393e-09 -2.8276655445029365e-08 1.8414733863072505e-09 3.089535454253783e-08 4.779434696832653e-08 1.0000000012585113 0.9998417903034903 1.0000000245847975 1.6397130968657207e-09 1.5915356527436627e-10 1.6019384091324292e-10 1.6470121091195814e-09 3.181147664688843e-09 -2.8276660358858094e-08 1.8485374724175514e-09 3.08958316458322e-08 4.7914488589886667e-08 0.9999999992440884 0.9998417883263119 0.9999999791649333 -1.2927167351442207e-09 7.353227546941911e-11 9.401263212325864e-11 -1.032809586862125e-09 -2.12882508173325e-09 -2.827627984426868e-08 1.5512805333909514e-09 3.0904106659645315e-08 4.620024237458049e-08 1.0000000011462853 0.9998417901981348 1.0000000220345164 1.488747576885207e-09 1.5486474928155782e-10 1.5717697394347528e-10 1.4846471384547703e-09 2.85891924981946e-09 -2.827664433025621e-08 1.7740258827477684e-09 3.0890918928181703e-08 4.666251030294948e-08 1.0000000002877276 0.9998417893793019 1.0000000025729359 2.970754182742238e-10 1.2090878715357405e-10 1.3246159685328604e-10 2.823188568012515e-10 4.733239420187183e-10 -2.8276524044094143e-08 1.384040388107926e-09 3.0872357489688664e-08 4.125571713770559e-08
2.732 0.9999999988297593 0.9998417875269628 0.999999971572155 -2.42405179783543e-09 9.09436318493958e-12 2.3714232259675674e-11 -1.1081104540250025e-09 -2.2482351081127113e-09 -2.8819601900583566e-08 1.927159329883537e-09 3.11315565617726e-08 4.7842901068498104e-08 1.0000000012480348 0.9998417903055662 1.000000024346376 1.6252853432634478e-09 1.588432116406543e-10 1.6037051051880787e-10 1.6316517254690358e-09 3.150810880139219e-09 -2.8820963278440458e-08 1.958082200798517e-09 3.0987761047334854e-08 4.504009086738903e-08 1.000000001258444 0.9998417903153216 1.000000024582509 1.6392266266732767e-09 1.592568681848418e-10 1.6065875357020712e-10 1.6467499486844963e-09 3.1806047361426678e-09 -2.8820968243564162e-08 1.964734120959193e-09 3.098824112054462e-08 4.516769540734691e-08 0.9999999992461313 0.9998417883377042 0.999999979220745 -1.2895879600734324e-09 7.342619565399767e-11 9.421373007722227e-11 -1.0301627828551934e-09 -2.1235282824638834e-09 -2.8820580226986654e-08 1.6871573985939168e-09 3.099579525792037e-08 4.331391459627402e-08 1.0000000011461048 0.9998417902097653 1.00000002203004 1.4881137167318422e-09 1.5495258571762908e-10 1.5762646767269063e-10 1.4842390018843465e-09 2.8580898938486196e-09 -2.882095169246054e-08 1.894731041547218e-09 3.0983296762880755e-08 4.383607767592865e-08 1.000000000287373 0.9998417893899253 1.000000002568055 2.962947607632642e-10 1.2088999442284673e-10 1.3279415277092965e-10 2.8178431041943113e-10 4.722715393998088e-10 -2.882082954989059e-08 1.5357618322755753e-09 3.0964501265240085e-08 3.802917657698076e-08
2.742 0.9999999988413208 0.9998417875455148 0.9999999718523696 -2.400411391089842e-09 9.141537223119397e-12 2.4002110128912568e-11 -1.0977658260686668e-09 -2.2268954972241726e-09 -2.9373916330872707e-08 2.0139834379387847e-09 3.1222268464352103e-08 4.5346186186905775e-08 1.000000001247959 0.9998417903175938 1.0000000243442064 1.6248048285989192e-09 1.5899287129717647e-10 1.6089252713119676e-10 1.630886256481008e-09 3.150206490006282e-09 -2.9375303567325884e-08 2.050473657506854e-09 3.108085779876239e-08 4.2578693945430976e-08 1.0000000012583796 0.9998417903273683 1.0000000245805627 1.6387606870924488e-09 1.5940791100448374e-10 1.611824367337332e-10 1.6459996752712766e-09 3.180028522095772e-09 -2.9375309026010826e-08 2.056833403427702e-09 3.1081340922405136e-08 4.2713796819585846e-08 0.9999999992481718 0.9998417883493111 0.9999999792767369 -1.2864479626456717e-09 7.336813499455918e-11 9.447464936076787e-11 -1.028011959656948e-09 -2.1182804689906602e-09 -2.937491333610153e-08 1.792744537267534e-09 3.108815020367876e-08 4.0715726274700525e-08 1.0000000011459271 0.9998417902216115 1.0000000220259062 1.4875006212854233e-09 1.5508839860316366e-10 1.5813477177128352e-10 1.483342513365667e-09 2.8572274822627323e-09 -2.937529170923782e-08 1.990010689019866e-09 3.1076363889324144e-08 4.130180060270892e-08 1.0000000002870224 0.9998417894007648 1.0000000025635196 2.9553501352152076e-10 1.2091918223961958e-10 1.3318538603064352e-10 2.8076175748799677e-10 4.71186516323265e-10 -2.9375167602868918e-08 1.6519372719092985e-09 3.105732536585383e-08 3.5077460805884846e-08
2.752 0.9999999988527739 0.9998417875642172 0.9999999721302095 -2.3769767470183377e-09 9.193071236732546e-12 2.4186193229452317e-11 -1.0879108250661456e-09 -2.2058040742894775e-09 -2.993844090195682e-08 2.062462903517278e-09 3.131335382559321e-08 4.362308051875634e-08 1.000000001247891 0.9998417903298442 1.0000000243424672 1.6243579414181295e-09 1.591454999955787e-10 1.6130834614787378e-10 1.6297415216912555e-09 3.149568764994093e-09 -2.993985485681802e-08 2.1046437092343853e-09 3.117437836858177e-08 4.094292468587382e-08 1.000000001258323 0.999841790339638 1.0000000245790461 1.6383286948703305e-09 1.595622232686098e-10 1.6159997708730413e-10 1.64486996180252e-09 3.1794191378801715e-09 -2.993986045306911e-08 2.1108466272038873e-09 3.117486465872865e-08 4.108355714060208e-08 0.9999999992502135 0.9998417883611398 0.9999999793329972 -1.2832843634082702e-09 7.331427297030465e-11 9.46297664362231e-11 -1.0262488479741365e-09 -2.1130814258051225e-09 -2.993945691788904e-08 1.8536997845811167e-09 3.118090225483719e-08 3.896800504007119e-08 1.0000000011457568 0.9998417902336797 1.000000022022203 1.4869209426029022e-09 1.552273804047082e-10 1.5853700663480026e-10 1.4820666910140545e-09 2.856331571709898e-09 -2.993984255105686e-08 2.045729839256706e-09 3.116985380566354e-08 3.961210019943491e-08 1.0000000002866785 0.9998417894118274 1.0000000025594171 2.948088802039542e-10 1.2095148661743583e-10 1.3347009236709043e-10 2.793601377502672e-10 4.700686774144017e-10 -2.993971613514812e-08 1.7187200815851117e-09 3.11505625274061e-08 3.307087931679319e-08
2.762 0.9999999988641237 0.9998417875830773 0.9999999724057246 -2.3537059407014325e-09 9.209143968634045e-12 2.4178296561400515e-11 -1.0784201170768467e-09 -2.1849583279422684e-09 -3.05133558189236e-08 2.064131499965195e-09 3.140460866209662e-08 4.306098345674864e-08 1.0000000012478336 0.9998417903423239 1.0000000243411795 1.6239843826860017e-09 1.5926202216953448e-10 1.615301600182943e-10 1.628341782474112e-09 3.1488973908232547e-09 -3.051479705875712e-08 2.1126508949940026e-09 3.126812946552697e-08 4.054652423173024e-08 1.0000000012582773 0.9998417903521369 1.0000000245779819 1.6379700251643979e-09 1.5968007411828242e-10 1.6182326378773438e-10 1.6434849360742272e-09 3.1787760761733127e-09 -3.05148028867051e-08 2.118836704656831e-09 3.1268619018454976e-08 4.068867993484574e-08 0.9999999992522602 0.9998417883731973 0.9999999793895481 -1.2800573117478467e-09 7.322437428329806e-11 9.45914673172093e-11 -1.02474884659486e-09 -2.10793171877299e-09 -3.05143914344553e-08 1.8620361325090496e-09 3.127385518331533e-08 3.8516691462093693e-08 1.0000000011455976 0.9998417902459777 1.0000000220189513 1.4864147740813308e-09 1.553299399731991e-10 1.5874515732314223e-10 1.4805357043278592e-09 2.8554022835449976e-09 -3.051478460881178e-08 2.053914427284804e-09 3.126357311034825e-08 3.920097107300955e-08 1.0000000002863465 0.99984178942312 1.0000000025557687 2.94156528826517e-10 1.2094766297696065e-10 1.3356090324639354e-10 2.7770353785563563e-10 4.68918266500734e-10 -3.0514655506880614e-08 1.728521786004168e-09 3.124401834391248e-08 3.25766878500803e-08
2.772 0.9999999988753743 0.9998417876021021 0.9999999726789115 -2.3305444706718414e-09 9.165969431596214e-12 2.398491177716152e-11 -1.0691654282588473e-09 -2.164356233116307e-09 -3.109884427237744e-08 2.0163261805698023e-09 3.1495904551058726e-08 4.377996633307337e-08 1.00000000124779 0.9998417903550397 1.0000000243403133 1.6237366110637814e-09 1.5931792268941143e-10 1.615642101026232e-10 1.6268141957039413e-09 3.1481923446837412e-09 -3.1100313074136834e-08 2.0723639055518142e-09 3.136198269484816e-08 4.150519481000302e-08 1.000000001258245 0.9998417903648721 1.0000000245773386 1.6377367125152317e-09 1.5973733876152352e-10 1.618586506190219e-10 1.6419722905884376e-09 3.1780994486650954e-09 -3.110031875968598e-08 2.0786762072332967e-09 3.136247565276666e-08 4.164423254840582e-08 0.999999999254315 0.9998417883854896 0.9999999794463589 -1.2767148373406804e-09 7.307447126170132e-11 9.436604873930203e-11 -1.0233847007690996e-09 -2.1028308548350855e-09 -3.1099899674553506e-08 1.8154035495913898e-09 3.136687943240086e-08 3.9489916304138606e-08 1.0000000011454522 0.9998417902585119 1.0000000220161218 1.4860343012515727e-09 1.553718341736622e-10 1.5876557433833468e-10 1.4788769546254728e-09 2.8544392781413256e-09 -3.110030052828239e-08 2.012397191634804e-09 3.135739334862126e-08 4.01904521594146e-08 1.0000000002860288 0.9998417894346489 1.000000002552544 2.9363052924087426e-10 1.2088323828592482e-10 1.3346419148395662e-10 2.7591941040257296e-10 4.677349168414006e-10 -3.110016878375235e-08 1.679033398794534e-09 3.1337563612940465e-08 3.3759731188219e-08
2.782 0.9999999988865276 0.9998417876212984 0.9999999729497336 -2.307458661574581e-09 9.060389652425131e-12 2.366555148566199e-11 -1.0600135969864535e-09 -2.1439956893658673e-09 -3.169509193768396e-08 1.923085077700775e-09 3.1587264476957365e-08 4.554682851748699e-08 1.000000001247762 0.9998417903679966 1.0000000243398044 1.6236460869854338e-09 1.5931065589788322e-10 1.6147006183756815e-10 1.6252908299766874e-09 3.1474536477524546e-09 -3.169658917444456e-08 1.9883413586740357e-09 3.1455950040926175e-08 4.354932877183629e-08 1.0000000012582284 0.9998417903778483 1.0000000245770526 1.6376613633998395e-09 1.5973167102962342e-10 1.617658472738913e-10 1.6404638434994117e-09 3.1773890219506798e-09 -3.16965948618047e-08 1.994926644392971e-09 3.145644651292837e-08 4.368201354043701e-08 0.9999999992563793 0.9998417883980222 0.9999999795033673 -1.2732248795635995e-09 7.286213972230666e-11 9.401314493804124e-11 -1.022024404672308e-09 -2.097779160931203e-09 -3.169616760739191e-08 1.7179832287074079e-09 3.145998831076546e-08 4.1599056061898804e-08 1.0000000011453216 0.9998417902712872 1.0000000220136502 1.4858112322867486e-09 1.5535086574073255e-10 1.586576833066533e-10 1.4772223136005306e-09 2.8534428597003157e-09 -3.1696576109120435e-08 1.925700553315316e-09 3.145132640828656e-08 4.229687415669504e-08 1.0000000002857259 0.9998417894464198 1.0000000025496796 2.932622850033029e-10 1.207558154955289e-10 1.3323946243446647e-10 2.741397875382881e-10 4.665189766621718e-10 -3.1696441814312666e-08 1.5741189281789777e-09 3.143121038141745e-08 3.624015628476154e-08
2.792 0.9999999988975841 0.9998417876406693 0.9999999732181387 -2.284459830337087e-09 8.910795517911483e-12 2.3277661187151846e-11 -1.0508256911496822e-09 -2.1238742227389445e-09 -3.2302287243417346e-08 1.7965144972692384e-09 3.1678917702864186e-08 4.785543865795974e-08 1.0000000012477475 0.9998417903811982 1.000000024339573 1.6236987493961388e-09 1.59258475084255e-10 1.6130492724404553e-10 1.6239093966909486e-09 3.1466814521854775e-09 -3.2303813396671835e-08 1.873086949300874e-09 3.1550245117901616e-08 4.612991528306872e-08 1.0000000012582257 0.9998417903910699 1.0000000245770446 1.637729264075412e-09 1.596807761735303e-10 1.6160202977946717e-10 1.6390973832375018e-09 3.176645144856774e-09 -3.230381870993346e-08 1.8800837611449695e-09 3.155074524087828e-08 4.62553461247194e-08 0.9999999992584518 0.9998417884107987 0.9999999795604929 -1.2696015664966486e-09 7.26054175688928e-11 9.35899445190914e-11 -1.0205300653845767e-09 -2.092776171175176e-09 -3.2303383638021275e-08 1.5821756177169027e-09 3.155339886597292e-08 4.4260728900097094e-08 1.0000000011452062 0.9998417902843073 1.0000000220114562 1.4857315497004556e-09 1.5528458910719546e-10 1.5847856657761977e-10 1.4757098612958515e-09 2.852412747134578e-09 -3.2303799836602056e-08 1.8063887813830006e-09 3.154558605416228e-08 4.494815613815247e-08 1.0000000002854377 0.999841789458436 1.0000000025470954 2.9303761209259046e-10 1.2058371289528455e-10 1.329438406730624e-10 2.7250262982233315e-10 4.6526984689592435e-10 -3.230366311281165e-08 1.4257033688284563e-09 3.152517331778826e-08 3.930016355589147e-08
2.802 0.9999999989085434 0.9998417876602198 0.9999999734840662 -2.2616025758661637e-09 8.747395118636188e-12 2.284966177017967e-11 -1.0414710698546012e-09 -2.103989868547207e-09 -3.2920621910208723e-08 1.6575781444881796e-09 3.1771229793507933e-08 5.0113109464540025e-08 1.000000001247746 0.9998417903946486 1.0000000243395315 1.6238376183681331e-09 1.5919142068374474e-10 1.6109750588877327e-10 1.6227997947185295e-09 3.145875259660544e-09 -3.292217715554293e-08 1.7475204767637366e-09 3.1645221679253803e-08 4.8627457163469655e-08 1.0000000012582355 0.999841790404539 1.0000000245772256 1.6378830249884315e-09 1.5961501375089636e-10 1.6139573226534773e-10 1.6380024696562783e-09 3.175867856081135e-09 -3.292218225097998e-08 1.7550264026067275e-09 3.164572551464452e-08 4.8746602886595254e-08 0.9999999992605312 0.9998417884238225 0.9999999796176491 -1.265902175123871e-09 7.233421630441252e-11 9.312500608890981e-11 -1.0187721656114997e-09 -2.0878223187226507e-09 -3.2921738909656036e-08 1.43020835727233e-09 3.1647468740221996e-08 4.682712689990009e-08 1.0000000011451022 0.9998417902975755 1.0000000220094518 1.485738359269132e-09 1.552035358253609e-10 1.5825684680013654e-10 1.4744690159528678e-09 2.8513493001355785e-09 -3.2922163175549e-08 1.6757612585258703e-09 3.164052620292976e-08 4.750665432943922e-08 1.0000000002851623 0.9998417894707007 1.0000000025447036 2.928991378723318e-10 1.203967409515171e-10 1.3260613359501328e-10 2.711372696988474e-10 4.6398783474610264e-10 -3.292202369031782e-08 1.2561093358666877e-09 3.161980798911722e-08 4.220051092996025e-08
2.812 0.9999999989194025 0.9998417876799525 0.9999999737474541 -2.2389518894759947e-09 8.59789710714495e-12 2.239665379890541e-11 -1.0318519987935655e-09 -2.084340497405682e-09 -3.355028908270065e-08 1.534796910467292e-09 3.1864519567640496e-08 5.1805995066766183e-08 1.000000001247753 0.9998417904083492 1.0000000243395921 1.6239956104764096e-09 1.5913713336145952e-10 1.608630374654112e-10 1.6220584003738496e-09 3.1450356054206097e-09 -3.355187448746957e-08 1.6390853670252526e-09 3.174119407335715e-08 5.052009006094741e-08 1.0000000012582544 0.999841790418259 1.0000000245775096 1.6380557303894968e-09 1.5956246977384454e-10 1.6116265792897836e-10 1.6372760606233364e-09 3.1750564382475226e-09 -3.355187969030773e-08 1.6470945192564966e-09 3.174170173712336e-08 5.063491639751565e-08 0.9999999992626134 0.9998417884370959 0.9999999796747484 -1.2621937224097225e-09 7.207662545284639e-11 9.263381312295212e-11 -1.016653870503669e-09 -2.082916996513721e-09 -3.355142756731202e-08 1.2942824562488962e-09 3.17425155453294e-08 4.8760509833459974e-08 1.0000000011450076 0.9998417903110942 1.0000000220075507 1.4857639493977754e-09 1.5513567060980002e-10 1.5800819942840987e-10 1.4735967040621454e-09 2.8502519720834294e-09 -3.355186001816308e-08 1.5622781712444755e-09 3.173646147830561e-08 4.944106099041059e-08 1.0000000002848963 0.9998417894832159 1.0000000025424167 2.927798102013589e-10 1.2022268039722471e-10 1.3224127772388166e-10 2.7014043855438075e-10 4.626733529649397e-10 -3.3551717796841845e-08 1.1001855631623754e-09 3.1715430572891165e-08 4.4365165482677785e-08
2.822 0.9999999989301597 0.999841787699869 0.9999999740082466 -2.216542630412516e-09 8.474288784741267e-12 2.195098386497821e-11 -1.021921671829047e-09 -2.0649238025495778e-09 -3.4191486551519346e-08 1.4583367306247998e-09 3.1958883414637524e-08 5.258794514938937e-08 1.0000000012477661 0.9998417904223019 1.0000000243396732 1.6241353422580456e-09 1.5910784862341137e-10 1.60633457947398e-10 1.6217308930102763e-09 3.1441622451257104e-09 -3.419310223037465e-08 1.5754254432108452e-09 3.18382581823692e-08 5.146512583329929e-08 1.0000000012582788 0.9998417904322313 1.0000000245778131 1.6382100321267775e-09 1.5953475675193165e-10 1.6093449650015023e-10 1.63696351216935e-09 3.174211986529367e-09 -3.419310740787261e-08 1.5837657963464833e-09 3.183876972627195e-08 5.157797759389061e-08 0.9999999992646958 0.9998417884506208 0.9999999797317095 -1.2585131984297112e-09 7.184475384283714e-11 9.214829615442918e-11 -1.0141295857708101e-09 -2.0780599613516044e-09 -3.4192646720422195e-08 1.2114010100932385e-09 3.183863760601284e-08 4.971100477419368e-08 1.0000000011449186 0.999841790324865 1.0000000220056695 1.4857713403065838e-09 1.5509276378153462e-10 1.5776477640406883e-10 1.4731382972780235e-09 2.849121260811313e-09 -3.419308730796665e-08 1.495273987006758e-09 3.1833487864975134e-08 5.0405225203019156e-08 1.0000000002846363 0.9998417894959845 1.0000000025401528 2.9264277422607575e-10 1.200736943282497e-10 1.3188134661580973e-10 2.695579774434938e-10 4.6132573848824776e-10 -3.419294258043629e-08 1.002806377385332e-09 3.1812138259679984e-08 4.543570692573598e-08
2.832 0.9999999989408115 0.999841787719973 0.9999999742663956 -2.194361500020408e-09 8.369177726467624e-12 2.1569607216211127e-11 -1.0116830982390641e-09 -2.0457370156564688e-09 -3.4844413470973526e-08 1.4481246212310903e-09 3.2054136820148274e-08 5.230491645333377e-08 1.0000000012477805 0.9998417904365093 1.0000000243396998 1.6242680824284347e-09 1.59096215256396e-10 1.6046624079122203e-10 1.6218137813240859e-09 3.1432557586573675e-09 -3.484606022217834e-08 1.5735502124063678e-09 3.1936225636276166e-08 5.1316705473166134e-08 1.0000000012583046 0.9998417904464578 1.0000000245780627 1.63835751416555e-09 1.5952452679742928e-10 1.6076873707385076e-10 1.6370615417966596e-09 3.1733340441878046e-09 -3.4846065356839937e-08 1.5819096742463912e-09 3.1936741118514306e-08 5.143001208487364e-08 0.9999999992667739 0.9998417884643985 0.9999999797884574 -1.2548493961332572e-09 7.163079178829169e-11 9.172571041330267e-11 -1.011202913911193e-09 -2.0732513592406295e-09 -3.484559609710295e-08 1.207711660844205e-09 3.193564911914597e-08 4.952956768897321e-08 1.0000000011448311 0.9998417903388906 1.0000000220037344 1.4857717908877268e-09 1.550672169138098e-10 1.5758363488745236e-10 1.4730900472592358e-09 2.8479574372344167e-09 -3.484604520990106e-08 1.493220218151041e-09 3.1931417068368695e-08 5.0252575917926277e-08 1.0000000002843776 0.9998417895090075 1.0000000025378368 2.9249922225278614e-10 1.199424101822031e-10 1.3158382338459813e-10 2.693858218662442e-10 4.5994591205987605e-10 -3.484589752303558e-08 9.997839944966297e-10 3.190974362854524e-08 4.5264926443259215e-08
2.842 0.9999999989513548 0.9998417877402662 0.9999999745218594 -2.1723614220590166e-09 8.264215323965748e-12 2.1308536129304625e-11 -1.0011685444789533e-09 -2.026778474420008e-09 -3.550927299819218e-08 1.502889967153399e-09 3.214987529326158e-08 5.098256591120673e-08 1.0000000012477916 0.9998417904509723 1.0000000243396046 1.6244385026622227e-09 1.5908366328409217e-10 1.6041714988480535e-10 1.6222734386528514e-09 3.1423165315463757e-09 -3.5510951174115696e-08 1.6312775871761057e-09 3.2034680274387435e-08 5.0109798547550207e-08 1.0000000012583272 0.99984179046094 1.0000000245781906 1.6385430165119947e-09 1.5951357020429625e-10 1.6072144311447673e-10 1.6375360663878224e-09 3.1724227421443527e-09 -3.551095641557365e-08 1.639351579570258e-09 3.2035199702794416e-08 5.0225961951054615e-08 0.9999999992688429 0.9998417884784313 0.9999999798449265 -1.2511574556705732e-09 7.141674380231834e-11 9.142197570924468e-11 -1.0079073816997368e-09 -2.0684908052176043e-09 -3.551047828970764e-08 1.2808303503967327e-09 3.2033137464335806e-08 4.8249466177960696e-08 1.0000000011447405 0.9998417903531712 1.0000000220016774 1.485810099722881e-09 1.5504101973935323e-10 1.5752081510904712e-10 1.4734185879565632e-09 2.8467608018489787e-09 -3.551093602730424e-08 1.5538592512594158e-09 3.2029832962913714e-08 4.9018342025881236e-08 1.0000000002841163 0.9998417895222864 1.0000000025354012 2.923943294057979e-10 1.1981078387100042e-10 1.3140461600480464e-10 2.695909262909359e-10 4.585337735524048e-10 -3.551078551686311e-08 1.0883055683014622e-09 3.200783136437923e-08 4.388916093925629e-08
2.852 0.9999999989617853 0.9998417877607505 0.9999999747745983 -2.1504982391637514e-09 8.14791259367839e-12 2.118112110112065e-11 -9.904205630005005e-10 -2.008045199373324e-09 -3.618627057350104e-08 1.6020166703851995e-09 3.2245572642961474e-08 4.880005672040669e-08 1.000000001247795 0.9998417904656927 1.0000000243393228 1.6246886426928543e-09 1.590587506050611e-10 1.604998240208385e-10 1.6230662314104952e-09 3.141344197521423e-09 -3.6187980399184724e-08 1.7296965245023548e-09 3.2133078447112316e-08 4.803275721011938e-08 1.0000000012583419 0.99984179047568 1.0000000245781318 1.6388082516138202e-09 1.5949011203209057e-10 1.6080576655310857e-10 1.6383439778196569e-09 3.1714792418843305e-09 -3.618798548800223e-08 1.737321577060826e-09 3.213360188816059e-08 4.815407360974688e-08 0.9999999992708983 0.9998417884927202 0.9999999799010514 -1.2473952909321622e-09 7.11905337037036e-11 9.125096839844418e-11 -1.0042865175641992e-09 -2.0637778902388567e-09 -3.6187498408518007e-08 1.4029366123510435e-09 3.213056323072297e-08 4.6058572268033774e-08 1.0000000011446422 0.9998417903677094 1.0000000219994347 1.485927833963878e-09 1.550023544254411e-10 1.5758954724001211e-10 1.4740803843125694e-09 2.845531309963588e-09 -3.61879652463856e-08 1.6568118480597614e-09 3.2128191911162506e-08 4.6891778742249727e-08 1.0000000002838474 0.9998417895358233 1.0000000025327822 2.9236924464693604e-10 1.196669680168796e-10 1.3135720911510878e-10 2.7012964962540084e-10 4.570897211361568e-10 -3.6187811423032496e-08 1.2308557174243488e-09 3.210585860834051e-08 4.1498845935006325e-08
2.862 0.9999999989720999 0.9998417877814284 0.9999999750245736 -2.1287625467441356e-09 8.028118161180223e-12 2.1140659159759224e-11 -9.794883598697993e-10 -1.989535046131364e-09 -3.687561389931102e-08 1.7178200042060755e-09 3.234064436687066e-08 4.606785302679889e-08 1.000000001247786 0.999841790480672 1.00000002433879 1.6250264943072004e-09 1.5902935687878095e-10 1.6066686662926887e-10 1.62414203611489e-09 3.1403393146857763e-09 -3.6877356641262434e-08 1.8435941256047225e-09 3.223081923568366e-08 4.540509367549131e-08 1.0000000012583443 0.9998417904906785 1.0000000245778224 1.6391609397865853e-09 1.5946223943634058e-10 1.6097474002523328e-10 1.6394346256829404e-09 3.1705029761918588e-09 -3.6877361573802776e-08 1.8507578285034694e-09 3.2231346733929224e-08 4.55335637029134e-08 0.999999999272936 0.9998417885072671 0.9999999799567686 -1.2435553487907126e-09 7.096067532803141e-11 9.116509864875724e-11 -1.0003905944280765e-09 -2.0591118293198764e-09 -3.6876865429706187e-08 1.540181499392728e-09 3.222732935507102e-08 4.327928196347953e-08 1.0000000011445314 0.9998417903825066 1.0000000219969412 1.4861330470589675e-09 1.5495901960527404e-10 1.5774282324966053e-10 1.475025065465239e-09 2.8442694647841168e-09 -3.687734111801709e-08 1.7753247968743637e-09 3.2225893028926125e-08 4.4195045565302666e-08 1.0000000002835663 0.9998417895496194 1.0000000025299143 2.924317594698677e-10 1.195185839917664e-10 1.3139490839659615e-10 2.709514472828883e-10 4.5561384168335513e-10 -3.687718429250005e-08 1.3862929683978616e-09 3.220322521097093e-08 3.842350304028227e-08
2.872 0.9999999989822969 0.9998417878023032 0.9999999752717511 -2.107182977425179e-09 7.931399699782528e-12 2.1102083133478934e-11 -9.684425691845055e-10 -1.9712453568412928e-09 -3.757751543571197e-08 1.825225239384947e-09 3.243448296102447e-08 4.321783778867154e-08 1.0000000012477614 0.999841790495913 1.0000000243379477 1.6254205732749288e-09 1.5902223201199058e-10 1.6083371431047254e-10 1.6254291380198931e-09 3.1393025147536133e-09 -3.7579290830849776e-08 1.9497080097495627e-09 3.2327286692882335e-08 4.266780856975747e-08 1.0000000012583312 0.9998417905059386 1.0000000245772032 1.6395697969243714e-09 1.5945656256551658e-10 1.611434644189965e-10 1.6407369845112917e-09 3.1694947294551396e-09 -3.757929592569746e-08 1.9564905319505434e-09 3.232781829484804e-08 4.28046559090173e-08 0.9999999992749521 0.9998417885220742 0.9999999800120191 -1.2396691770396672e-09 7.075354892001138e-11 9.108004267614102e-11 -9.962908739912193e-10 -2.0544929114989203e-09 -3.7578790649404875e-08 1.6648458403637154e-09 3.232282218322686e-08 4.036435925077659e-08 1.000000001144405 0.9998417903975654 1.0000000219941378 1.486394472576114e-09 1.5493792513799985e-10 1.5789598142509628e-10 1.476181281710104e-09 2.842975588453808e-09 -3.757927515377139e-08 1.8852233108145714e-09 3.232232038274974e-08 4.137642965064462e-08 1.00000000028327 0.9998417895636775 1.0000000025267395 2.9255101121846883e-10 1.1939251319292678e-10 1.314331599808608e-10 2.7198503304781283e-10 4.541070209127826e-10 -3.757911521809575e-08 1.5245254377204863e-09 3.2299315667940326e-08 3.5143005254431833e-08
2.882 0.9999999989923746 0.9998417878233787 0.9999999755161146 -2.0858090365515933e-09 7.886534577462669e-12 2.0992481294868382e-11 -9.57391972543056e-10 -1.9531737349096537e-09 -3.829218849116848e-08 1.9046700781497096e-09 3.2526521088176573e-08 4.0789726921598246e-08 1.0000000012477195 0.9998417905114192 1.0000000243367544 1.6258196341719804e-09 1.590661870611554e-10 1.6092734838179346e-10 1.6268180371067124e-09 3.13823416512958e-09 -3.829399791758107e-08 2.029541496730685e-09 3.242191525385723e-08 4.0368722234045454e-08 1.0000000012583008 0.9998417905214642 1.0000000245762333 1.639983476176141e-09 1.595020361134661e-10 1.6123862999462824e-10 1.6421407013369965e-09 3.1684546084145733e-09 -3.829400302631242e-08 2.036064972205899e-09 3.2422451005504654e-08 4.051350260242375e-08 0.9999999992769455 0.9998417885371461 0.9999999800667632 -1.2357882562620544e-09 7.059836964684932e-11 9.092248325873214e-11 -9.920975315966764e-10 -2.0499200061025096e-09 -3.8293487966796144e-08 1.7568635628851917e-09 3.241647644030981e-08 3.789076682106998e-08 1.0000000011442611 0.9998417904128892 1.0000000219909846 1.4866607139447643e-09 1.5496822751560683e-10 1.5797575948091003e-10 1.4774390139114804e-09 2.8416500894703283e-09 -3.829398172947522e-08 1.9676172970836385e-09 3.241690837142016e-08 3.899988861491961e-08 1.0000000002829568 0.9998417895780016 1.0000000025232165 2.9267487734926096e-10 1.1931758571828402e-10 1.313979855238394e-10 2.7312037620745875e-10 4.525692075320435e-10 -3.829381880190469e-08 1.6253509478458925e-09 3.239356444310742e-08 3.230939073317712e-08
2.892 0.999999999002335 0.9998417878446613 0.9999999757576818 -2.064689668688389e-09 7.902221917008303e-12 2.0788058728141984e-11 -9.464848977800314e-10 -1.935317953896169e-09 -3.901985115953375e-08 1.941859449331201e-09 3.2616348660366166e-08 3.935823959911072e-08 1.0000000012476602 0.9998417905271957 1.000000024335203 1.6261722769435765e-09 1.591696928488257e-10 1.6092405078407176e-10 1.628159085692317e-09 3.137134393108588e-09 -3.9021694573188895e-08 2.0694996446325477e-09 3.25143033079908e-08 3.908543320694305e-08 1.0000000012582528 0.9998417905372604 1.0000000245749048 1.640351027578591e-09 1.596070886807878e-10 1.6123665075035225e-10 1.6434967228828827e-09 3.1673832483836486e-09 -3.90216999407582e-08 2.0759041210147016e-09 3.2514843283133776e-08 3.9235116474080725e-08 0.9999999992789155 0.9998417885524872 0.9999999801209937 -1.2319629003374815e-09 7.050301325545722e-11 9.066825562385162e-11 -9.879596668282102e-10 -2.045392469948894e-09 -3.90211752880946e-08 1.8021373947105122e-09 3.2507889261721206e-08 3.6485066567092985e-08 1.0000000011441 0.9998417904284839 1.0000000219874732 1.486881321807581e-09 1.5505798143737676e-10 1.5795863930259349e-10 1.4786492109443421e-09 2.840293313490617e-09 -3.9021678438804294e-08 2.0087530703476615e-09 3.250925537693298e-08 3.766859062684941e-08 1.0000000002826264 0.9998417895925964 1.0000000025193378 2.9275257896202214e-10 1.1930255511495711e-10 1.3126596461817135e-10 2.7420824944448544e-10 4.510014754932184e-10 -3.902151234678285e-08 1.6749733174053385e-09 3.248556949519172e-08 3.0687787480661033e-08
2.902 0.9999999990121805 0.9998417878661581 0.9999999759965122 -2.0438679013626134e-09 7.953719263727861e-12 2.0515501332810515e-11 -9.35885949679068e-10 -1.9176753831425146e-09 -3.976072325975468e-08 1.927671066131856e-09 3.270384211168628e-08 3.934218787317814e-08 1.0000000012475858 0.9998417905432505 1.0000000243333291 1.6264337229358486e-09 1.593079213057887e-10 1.6085060299177357e-10 1.6292869232750171e-09 3.1360040445562685e-09 -3.976260178533131e-08 2.061098174188016e-09 3.260433651446151e-08 3.922899112776204e-08 1.0000000012581902 0.9998417905533343 1.0000000245732545 1.6406273978640124e-09 1.5974706429063477e-10 1.6116445558209065e-10 1.644639383156463e-09 3.1662810203970342e-09 -3.976260714989264e-08 2.067535170803455e-09 3.260488075023396e-08 3.937829203777051e-08 0.9999999992808648 0.9998417885681046 0.9999999801747465 -1.2282382298392543e-09 7.04432712252495e-11 9.034482269692726e-11 -9.84042853402804e-10 -2.040910155880624e-09 -3.97620725299963e-08 1.791772574204449e-09 3.2596944398742433e-08 3.6604145417641074e-08 1.0000000011439238 0.9998417904443556 1.0000000219836398 1.4870108458833478e-09 1.5518259606386323e-10 1.5787133982897794e-10 1.4796460088670522e-09 2.8389057969011486e-09 -3.9762585217764356e-08 2.000043060048459e-09 3.259924695295996e-08 3.781615674980159e-08 1.000000000282281 0.9998417896074688 1.0000000025151399 2.9273951690398797e-10 1.193224730063321e-10 1.3106379853332172e-10 2.750830587418373e-10 4.4940378372914703e-10 -3.976241607050552e-08 1.6645904854007236e-09 3.257521584292776e-08 3.0867604765937254e-08
2.912 0.9999999990219162 0.999841787887878 0.9999999762327095 -2.0233919201757828e-09 7.989958586104954e-12 2.021897493107291e-11 -9.257406388660254e-10 -1.9002433877233525e-09 -4.051502834513693e-08 1.8592431241722416e-09 3.278923346347113e-08 4.076691636418778e-08 1.0000000012475 0.9998417905595902 1.0000000243312128 1.62655381987486e-09 1.5943028194513464e-10 1.6075143940831067e-10 1.6300548921793083e-09 3.134843300467057e-09 -4.051694270668096e-08 2.0021891761243765e-09 3.2692251784881934e-08 4.080856722822232e-08 1.000000001258116 0.9998417905696935 1.0000000245713614 1.6407626125289323e-09 1.5987090141081404e-10 1.6106653886199346e-10 1.6454224785686845e-09 3.1651489067242e-09 -4.05169481714062e-08 2.008821599843011e-09 3.269280037124127e-08 4.0952266221428243e-08 0.9999999992827978 0.9998417885840064 0.9999999802281021 -1.2246642684979256e-09 7.036779695668796e-11 8.9996135300407e-11 -9.80493477804692e-10 -2.0364721558726936e-09 -4.051640349437963e-08 1.7229549310130539e-09 3.2683877100245615e-08 3.825905194529602e-08 1.0000000011437367 0.999841790460513 1.0000000219795642 1.4869991157043993e-09 1.552909753367073e-10 1.5775817011649515e-10 1.4802832723748972e-09 2.837487818976569e-09 -4.051692594004096e-08 1.939225567855953e-09 3.268711995702571e-08 3.945102577478914e-08 1.000000000281925 0.9998417896226276 1.000000002510702 2.925857471934532e-10 1.1932616768083857e-10 1.3083561297964464e-10 2.755984719902144e-10 4.477771156631341e-10 -4.0516753240953896e-08 1.5910807703843736e-09 3.266273978549765e-08 3.284903508481689e-08
2.922 0.9999999990315492 0.9998417879098305 0.9999999764664117 -2.003323340224767e-09 7.957937518538687e-12 1.9924983077371975e-11 -9.16145799465399e-10 -1.8830193581121005e-09 -4.128299316807234e-08 1.7419189193262559e-09 3.2873077154154286e-08 4.320503065987181e-08 1.0000000012474093 0.9998417905762247 1.0000000243289682 1.6264688066703602e-09 1.5948341678371967e-10 1.6065315246703162e-10 1.6303654744431145e-09 3.133652809963749e-09 -4.128494390682758e-08 1.8988637150299058e-09 3.277860328003454e-08 4.338403908591393e-08 1.0000000012580368 0.9998417905863474 1.00000002456934 1.6406922018334429e-09 1.5992548009057089e-10 1.6096932698666662e-10 1.6457481286658348e-09 3.163987050850973e-09 -4.1284949346202816e-08 1.9058628769575386e-09 3.2779156294090424e-08 4.3519383239409535e-08 0.9999999992847195 0.9998417886002019 0.999999980281175 -1.2213054894894198e-09 7.022392648835604e-11 8.964900137841717e-11 -9.774092276872058e-10 -2.0320778611811277e-09 -4.1284394123320236e-08 1.6009220479922971e-09 3.276924066501939e-08 4.096378122104943e-08 1.000000001143544 0.9998417904769652 1.0000000219753598 1.4867817781674756e-09 1.553303206935644e-10 1.5764553069224834e-10 1.4804627051393413e-09 2.8360405309225824e-09 -4.128492684877978e-08 1.8322944907887167e-09 3.277342856855419e-08 4.210835413948235e-08 1.000000000281564 0.9998417896380812 1.000000002506138 2.9222713085080444e-10 1.1926080747748586e-10 1.306083380429531e-10 2.756566987227796e-10 4.461217252627508e-10 -4.1284750734256647e-08 1.4589303881811205e-09 3.2748695243588156e-08 3.5995849997468766e-08
2.932 0.9999999990410874 0.9998417879320274 0.9999999766977783 -1.9837232690488516e-09 7.829611878984096e-12 1.9634323003899932e-11 -9.071404795707979e-10 -1.866000591310825e-09 -4.206484732834578e-08 1.5913406137427981e-09 3.295613011452607e-08 4.5971415698314746e-08 1.00000000124732 0.9998417905931652 1.0000000243267313 1.6261149324799641e-09 1.594394715695162e-10 1.605563858804302e-10 1.6301785976851194e-09 3.132433628875629e-09 -4.206683498974217e-08 1.76717080985966e-09 3.286414544812859e-08 4.626847245563324e-08 1.000000001257959 0.9998417906033076 1.0000000245673262 1.6403532262607457e-09 1.5988291192676675e-10 1.6087379906903793e-10 1.6455761850845392e-09 3.162796392179842e-09 -4.20668406970238e-08 1.7746973007086122e-09 3.286470294701032e-08 4.639554374764685e-08 0.9999999992866373 0.9998417886167019 0.9999999803341018 -1.2182251792693607e-09 6.998338701934574e-11 8.930424043217396e-11 -9.74830138793973e-10 -2.0277265599172476e-09 -4.206627510026139e-08 1.4413726606119762e-09 3.285378945854553e-08 4.397776045621171e-08 1.000000001143353 0.9998417904937233 1.000000021971164 1.4862956250108236e-09 1.5527268547349513e-10 1.5753456619423724e-10 1.4801448139577699e-09 2.8345645052183057e-09 -4.206681759384474e-08 1.6953742397440325e-09 3.285892727326355e-08 4.5073298985727834e-08 1.0000000002812046 0.9998417896538409 1.0000000025015843 2.91599999110803e-10 1.1909823764997052e-10 1.3038293639650112e-10 2.7521776755856763e-10 4.444385633530458e-10 -4.2066638157398566e-08 1.282835547880847e-09 3.2833836949289295e-08 3.9421874850617544e-08
2.942 0.9999999990505399 0.9998417879544798 0.9999999769269801 -1.964614388949776e-09 7.61642666128331e-12 1.9344681641705925e-11 -8.987131939921995e-10 -1.849184672081146e-09 -4.286082368097343e-08 1.4349027144462703e-09 3.303919414081208e-08 4.83821803033224e-08 1.000000001247241 0.9998417906104221 1.0000000243246494 1.6254675227915911e-09 1.5930953760188502e-10 1.6045863311182904e-10 1.6295048689596932e-09 3.1311861818541652e-09 -4.286284930765041e-08 1.633490980594448e-09 3.294968005852884e-08 4.878416997882734e-08 1.0000000012578911 0.999841790620584 1.0000000245654674 1.639721131124231e-09 1.5975446998535386e-10 1.607776692209518e-10 1.644917500047997e-09 3.161577253958165e-09 -4.286285475788235e-08 1.6416391055710398e-09 3.2950242095205946e-08 4.8904839080873023e-08 0.9999999992885595 0.9998417886335171 0.9999999803870302 -1.2154482455849556e-09 6.965742945397026e-11 8.895940084048389e-11 -9.727457072790228e-10 -2.023417412323824e-09 -4.2862278487976216e-08 1.272912430443869e-09 3.293832553438085e-08 4.658954034907845e-08 1.0000000011431718 0.9998417905107971 1.0000000219671232 1.485516060124964e-09 1.5512891116645362e-10 1.5742293443703954e-10 1.4793400113043296e-09 2.833060336089899e-09 -4.2862831220318114e-08 1.5554652218631406e-09 3.2944417995961745e-08 4.765099211081579e-08 1.0000000002808558 0.9998417896699174 1.0000000024971885 2.906799274805871e-10 1.1885024311292957e-10 1.3015692094123514e-10 2.742922443861847e-10 4.4272772513673567e-10 -4.286264842091616e-08 1.091337296805655e-09 3.291896741294969e-08 4.234367416035679e-08
2.952 0.9999999990599145 0.9998417879771992 0.9999999771541858 -1.9459434668490457e-09 7.362738634856802e-12 1.90791560062234e-11 -8.908143842297501e-10 -1.8325688213996799e-09 -4.367115837902494e-08 1.3104278869887978e-09 3.3122961062690817e-08 4.99160990746944e-08 1.000000001247178 0.9998417906280068 1.0000000243228688 1.6245783171597285e-09 1.5913839714327554e-10 1.6038266343478527e-10 1.6283926937897894e-09 3.1299113865044975e-09 -4.367322252005798e-08 1.5313588266470175e-09 3.303590428869434e-08 5.041888198119596e-08 1.00000000125784 0.9998417906381881 1.0000000245639096 1.6388471759713275e-09 1.595848880441798e-10 1.6070355174709907e-10 1.6438202696347844e-09 3.1603309508424325e-09 -4.367322786288211e-08 1.540056599116493e-09 3.303647089875574e-08 5.053577692607155e-08 0.9999999992904929 0.9998417886506586 0.9999999804401067 -1.2129223983785367e-09 6.929079724344814e-11 8.863738570407856e-11 -9.711069047727248e-10 -2.0191499539079288e-09 -4.367264064651038e-08 1.1377235773836462e-09 3.3023545804740065e-08 4.8272198659987844e-08 1.0000000011430075 0.9998417905281993 1.0000000219633833 1.4844950466827816e-09 1.5494394860366777e-10 1.5733336279561703e-10 1.478097111542279e-09 2.831528743216815e-09 -4.367320402849299e-08 1.4477624560704435e-09 3.303059799693882e-08 4.932217782363104e-08 1.0000000002805238 0.9998417896863219 1.0000000024930962 2.8951841480586673e-10 1.185609189038007e-10 1.299531511012765e-10 2.7292874388027394e-10 4.4099081005341393e-10 -4.3673017443797836e-08 9.315160868514043e-10 3.3004784535114415e-08 4.421472382805445e-08
2.962 0.9999999990692175 0.9998417880001953 0.9999999773795494 -1.9275743677632495e-09 7.124919282417965e-12 1.888925625165327e-11 -8.833618196447058e-10 -1.8161506874593474e-09 -4.4496090797649245e-08 1.256251360241498e-09 3.3207881358148453e-08 5.027230336425162e-08 1.0000000012471373 0.9998417906459277 1.0000000243215201 1.6235820929905494e-09 1.5898241560295734e-10 1.6038009272083356e-10 1.6269239074861905e-09 3.1286097652211584e-09 -4.449819387719506e-08 1.4913682173046987e-09 3.3123278049706045e-08 5.0880958667936834e-08 1.000000001257811 0.9998417906561282 1.0000000245627847 1.6378657907041792e-09 1.5943045062803763e-10 1.607031042951625e-10 1.6423666867849484e-09 3.15905754726018e-09 -4.449819938112594e-08 1.5003072843950906e-09 3.312384923569843e-08 5.099692213252503e-08 0.9999999992924424 0.9998417886681357 0.9999999804934635 -1.2105130658528459e-09 6.894018569229485e-11 8.838934721919129e-11 -9.698325485761708e-10 -2.0149229871276275e-09 -4.44976011651979e-08 1.0820700174401155e-09 3.310990906329777e-08 4.872885945153529e-08 1.0000000011428654 0.9998417905459374 1.0000000219600769 1.483366655108587e-09 1.547740798111992e-10 1.5731702087665474e-10 1.4764973173338443e-09 2.829970420354498e-09 -4.449817510751654e-08 1.405315578586916e-09 3.3117927290996514e-08 4.9793356881900386e-08 1.0000000002802139 0.9998417897030633 1.0000000024894389 2.882497040001646e-10 1.182871335414513e-10 1.2982278409483975e-10 2.712087744030693e-10 4.3922797904302983e-10 -4.449798503016716e-08 8.641606368872165e-10 3.3091748507507554e-08 4.473865780104976e-08
2.972 0.9999999990784509 0.9998417880234757 0.9999999776031914 -1.909325151230022e-09 6.948606823046619e-12 1.8824594147349607e-11 -8.762406536305047e-10 -1.7999270393200946e-09 -4.533586360584855e-08 1.2898947677233807e-09 3.3294077162964594e-08 4.9371133194746174e-08 1.0000000012471204 0.9998417906641922 1.0000000243207008 1.6226584360204224e-09 1.5888706621441964e-10 1.605005987104448e-10 1.6252122914836197e-09 3.127282356244612e-09 -4.53380067498126e-08 1.5256956067555053e-09 3.3211931689582547e-08 5.0099701496876216e-08 1.000000001257805 0.9998417906744124 1.0000000245621887 1.636956627187945e-09 1.5933656484162745e-10 1.6082562336295534e-10 1.6406698667373078e-09 3.1577585219044226e-09 -4.53380118518791e-08 1.5344439375376594e-09 3.32125074692833e-08 5.021760071869372e-08 0.9999999992944101 0.999841788685955 0.9999999805471971 -1.2080405054545963e-09 6.865024028334833e-11 8.826499398465227e-11 -9.688086455494108e-10 -2.010735610101865e-09 -4.533740241014803e-08 1.1277174150259225e-09 3.31975441978514e-08 4.788634352761259e-08 1.0000000011427463 0.999841790564019 1.0000000219572995 1.4823111955446408e-09 1.5466488503803762e-10 1.5742382847210354e-10 1.474654556658686e-09 2.8283862681838846e-09 -4.5337987355671925e-08 1.441614977455894e-09 3.320653627876376e-08 4.8993662101001936e-08 1.0000000002799276 0.9998417897201483 1.0000000024863134 2.870539271303949e-10 1.180741288950684e-10 1.298153990595218e-10 2.6924606272274326e-10 4.3744032345733886e-10 -4.533779349362666e-08 9.220901551432354e-10 3.3179989430454775e-08 4.384573537145696e-08
2.982 0.9999999990876145 0.9998417880470454 0.9999999778251791 -1.8910342208225455e-09 6.854278765745538e-12 1.8889584011149507e-11 -8.693079033905973e-10 -1.7838952596974647e-09 -4.6190722927556615e-08 1.3947572206010115e-09 3.338132961984796e-08 4.7333394500131574e-08 1.000000001247125 0.9998417906828052 1.0000000243204572 1.6219670554137737e-09 1.5887278775027021e-10 1.6074923868724913e-10 1.6233998066896867e-09 3.12592980082705e-09 -4.61929064472866e-08 1.620793156637691e-09 3.330164739118093e-08 4.820449324823935e-08 1.0000000012578216 0.9998417906930446 1.0000000245621685 1.6362796220911089e-09 1.5932369173532039e-10 1.6107606813313462e-10 1.6388725092419251e-09 3.1564341715101532e-09 -4.619291158736417e-08 1.6290396746007426e-09 3.3302227774431105e-08 4.8327157695603024e-08 0.9999999992963942 0.9998417887041213 0.999999980601355 -1.2053448948479866e-09 6.844209874777013e-11 8.826898662267703e-11 -9.678932761851958e-10 -2.0065865033711174e-09 -4.619229079793721e-08 1.2522677031618281e-09 3.328623257093166e-08 4.587200489704154e-08 1.0000000011426493 0.999841790582449 1.0000000219550973 1.481487928447963e-09 1.5463670148931975e-10 1.5765852025769868e-10 1.4727111685251002e-09 2.826777291170443e-09 -4.6192886607282024e-08 1.5418317830000986e-09 3.3296207003946855e-08 4.705275049142259e-08 1.0000000002796638 0.9998417897375818 1.0000000024837656 2.8609059878962753e-10 1.1794217024953902e-10 1.2993594258569905e-10 2.6718279265326094e-10 4.3562895698887097e-10 -4.6192689350324653e-08 1.072067391159276e-09 3.3269288839669145e-08 4.1664197724237345e-08
2.992 0.9999999990967054 0.9998417880709081 0.9999999780455179 -1.872613212827085e-09 6.837033462746644e-12 1.9023961471085312e-11 -8.624086613772126e-10 -1.7680528031053243e-09 -4.706091786806613e-08 1.5340668565308162e-09 3.346915680819845e-08 4.44587750675489e-08 1.0000000012471475 0.9998417907017693 1.0000000243207705 1.6215940464850997e-09 1.5893504514636612e-10 1.610655126157326e-10 1.6216406502078196e-09 3.124552665362449e-09 -4.706314281945517e-08 1.74714156323083e-09 3.3391934425050964e-08 4.5502145010736867e-08 1.0000000012578558 0.9998417907120282 1.0000000245627056 1.6359217102375212e-09 1.5938736902377966e-10 1.6139381077956635e-10 1.6371283732723436e-09 3.1550859307353606e-09 -4.7063147957110325e-08 1.7548027628062343e-09 3.339251947252773e-08 4.56322304075113e-08 0.9999999992983908 0.9998417887226374 0.9999999806559186 -1.202340190115334e-09 6.831093951468806e-11 8.834076119567277e-11 -9.669323085642666e-10 -2.0024752785339596e-09 -4.706251542361707e-08 1.4109505852157976e-09 3.3375484628137784e-08 4.299280802619629e-08 1.0000000011425705 0.9998417906012301 1.0000000219534533 1.4809834365364531e-09 1.5468492783105134e-10 1.5796079384539893e-10 1.4708210498124943e-09 2.825144431654317e-09 -4.706312250584105e-08 1.6740784564829416e-09 3.3386448711614345e-08 4.427886376383891e-08 1.0000000002794185 0.9998417897553672 1.0000000024817781 2.8544628333372177e-10 1.1788685923031006e-10 1.3012392522047087e-10 2.6517320140831326e-10 4.337943012264743e-10 -4.706292156315762e-08 1.2548483348239536e-09 3.335915578626376e-08 3.85018947154221e-08
3.002 0.999999999105719 0.9998417880950664 0.9999999782641514 -1.8540634939445476e-09 6.8758712151073e-12 1.9123498901672412e-11 -8.554029036969782e-10 -1.7523967976252148e-09 -4.794670181544602e-08 1.6717891034283433e-09 3.3556953414618415e-08 4.121479725708342e-08 1.0000000012471837 0.999841790721087 1.0000000243215637 1.621536717660316e-09 1.5905223873223718e-10 1.6134567646210843e-10 1.6200739302869958e-09 3.1231532147825175e-09 -4.794896889296919e-08 1.873845505620698e-09 3.348217210192287e-08 4.246224381169264e-08 1.0000000012579031 0.9998417907313656 1.0000000245637222 1.635879545151835e-09 1.5950599791393034e-10 1.6167528549663127e-10 1.6355765988023885e-09 3.1537146924336827e-09 -4.7948973624555194e-08 1.8809986748877016e-09 3.348276187452709e-08 4.260178514076338e-08 0.9999999993003951 0.9998417887415062 0.9999999807108105 -1.1990294035257076e-09 6.823542928826597e-11 8.837710195775333e-11 -9.6578628420204e-10 -1.9984006119387013e-09 -4.7948329395254984e-08 1.5641460664823223e-09 3.346468285487158e-08 3.972759156393181e-08 1.0000000011425048 0.9998417906203656 1.0000000219522889 1.4807943378413439e-09 1.547879560797789e-10 1.5822680010956063e-10 1.4691235044200974e-09 2.8234882946280228e-09 -4.7948947813708144e-08 1.805847703502001e-09 3.347664065219158e-08 4.1147231195371334e-08 1.0000000002791862 0.9998417897735066 1.0000000024802722 2.851177420624315e-10 1.1788683803681739e-10 1.3027595803869408e-10 2.633563269389414e-10 4.319373986751025e-10 -4.7948743201600726e-08 1.425890067074693e-09 3.344897003531178e-08 3.485212861449513e-08
3.012 0.9999999991146526 0.9998417881195246 0.9999999784809779 -1.8354524891771505e-09 6.940831312865468e-12 1.9094323536427057e-11 -8.481884013265883e-10 -1.7369243616815046e-09 -4.8848330835572844e-08 1.7808181335775353e-09 3.3644125784214665e-08 3.822792571742652e-08 1.0000000012472283 0.9998417907407621 1.0000000243227136 1.621725699415095e-09 1.5919486081061873e-10 1.6149539419978477e-10 1.6188009297955005e-09 3.1217312847852883e-09 -4.8850640941890363e-08 1.976019296478848e-09 3.357175192798175e-08 3.970030528640643e-08 1.000000001257959 0.9998417907510601 1.000000024565096 1.6360830482506492e-09 1.596502704939491e-10 1.6182643427237677e-10 1.6343186058101821e-09 3.152321578705355e-09 -4.885064551357985e-08 1.9828115281670245e-09 3.357234646098218e-08 3.9849705781180164e-08 0.9999999993024031 0.9998417887607305 0.9999999807659088 -1.195482258682809e-09 6.818608988453429e-11 8.828379892146898e-11 -9.643540028865257e-10 -1.9943613917441764e-09 -4.884998912508601e-08 1.6843033617708718e-09 3.3553222748515333e-08 3.6723806740783996e-08 1.000000001142448 0.9998417906398569 1.0000000219514809 1.4808513599401743e-09 1.549164505647323e-10 1.5836235220092904e-10 1.4677198783918346e-09 2.8218101361697753e-09 -4.8850619219474124e-08 1.9115943877887774e-09 3.3566174383604685e-08 3.82889623639217e-08 1.0000000002789633 0.9998417897920027 1.0000000024791251 2.8503530586225524e-10 1.1791229519325899e-10 1.3029760416711576e-10 2.618333803624864e-10 4.3005972560728605e-10 -4.8850410725559035e-08 1.5576347469265461e-09 3.353812411381786e-08 3.142298128784273e-08
3.022 0.9999999991235031 0.9998417881442865 0.9999999786958789 -1.816878286923154e-09 7.000612874548842e-12 1.890073624978827e-11 -8.407079352532467e-10 -1.7216327839172444e-09 -4.976606494408666e-08 1.8426924639007534e-09 3.373017432927971e-08 3.6219890885158576e-08 1.0000000012472783 0.9998417907607974 1.0000000243240792 1.6220610561173656e-09 1.593315304891854e-10 1.6147888654740873e-10 1.6178785242399006e-09 3.1202879625219544e-09 -4.976841871817154e-08 2.0360082838584903e-09 3.3660166037791796e-08 3.7904774748465895e-08 1.0000000012580208 0.9998417907711147 1.0000000245666854 1.636432786333341e-09 1.597884506636938e-10 1.6181129988002594e-10 1.633411132799831e-09 3.150906406531212e-09 -4.9768423383987516e-08 2.042608452129341e-09 3.366076534373134e-08 3.806141730022909e-08 0.9999999993044105 0.9998417887803138 0.9999999808210727 -1.191798120998255e-09 6.813108117629879e-11 8.802517087849357e-11 -9.625788778273776e-10 -1.9903568029591927e-09 -4.976775470356214e-08 1.7534538117014543e-09 3.364059962035895e-08 3.473630630505866e-08 1.0000000011423964 0.9998417906597091 1.0000000219508898 1.481054849932495e-09 1.5503903122679812e-10 1.583314172038174e-10 1.4666663185777486e-09 2.820110797230548e-09 -4.976839650041073e-08 1.9734804352201434e-09 3.3654542087988676e-08 3.642226102453737e-08 1.000000000278746 0.9998417898108599 1.0000000024781972 2.8509936097173753e-10 1.1793170890661844e-10 1.3015347969221365e-10 2.6066121475011333e-10 4.2816207649498455e-10 -4.976818442999627e-08 1.6329840562976949e-09 3.3626111265849296e-08 2.91158151577498e-08
3.032 0.9999999991322693 0.9998417881693564 0.9999999789087421 -1.7984450636808866e-09 7.026855254552045e-12 1.85788788594085e-11 -8.329374611870363e-10 -1.706518931766092e-09 -5.070016830365648e-08 1.8461375092856974e-09 3.38147310493431e-08 3.5790762257325045e-08 1.0000000012473311 0.9998417907811973 1.0000000243255276 1.6224363909624632e-09 1.5943395575779906e-10 1.6133194136797298e-10 1.6173292378414531e-09 3.1188248255767886e-09 -5.070256622457104e-08 2.043051601347572e-09 3.374704553682044e-08 3.7627180282450734e-08 1.000000001258085 0.9998417907915345 1.0000000245683578 1.6368227035141825e-09 1.5989240751276704e-10 1.61665970056132e-10 1.632877116072369e-09 3.1494711530202658e-09 -5.070257098752713e-08 2.0496363765781626e-09 3.374764964137533e-08 3.778516483412224e-08 0.9999999993064153 0.9998417888002604 0.9999999808761699 -1.1880829872451949e-09 6.804233986359104e-11 8.763711443526087e-11 -9.60438021683636e-10 -1.9863851261707115e-09 -5.070188982212137e-08 1.760816084104565e-09 3.372644617734076e-08 3.4394912936799934e-08 1.0000000011423473 0.9998417906799258 1.000000021950381 1.4812981645710006e-09 1.5512714327992296e-10 1.5817053184098058e-10 1.465986068948166e-09 2.818391497613401e-09 -5.0702543664735917e-08 1.9806851034817e-09 3.374137502539068e-08 3.613163088979806e-08 1.0000000002785312 0.9998417898300821 1.0000000024773543 2.852042360377402e-10 1.1791694873956741e-10 1.2987940050464962e-10 2.59862606232767e-10 4.2624534050202385e-10 -5.07023275351285e-08 1.6416877690336321e-09 3.3712563186151665e-08 2.8748088897696935e-08
3.042 0.9999999991409493 0.9998417881947403 0.9999999791194828 -1.7802604390944685e-09 7.0006013990969376e-12 1.8209318224988798e-11 -8.248678591229249e-10 -1.6915799774508274e-09 -5.1650907580977686e-08 1.7869693027112926e-09 3.389759698582986e-08 3.7084378381595573e-08 1.0000000012473842 0.999841790801967 1.0000000243269525 1.6227420369243602e-09 1.5948290516786567e-10 1.6113547113196638e-10 1.6171619885354815e-09 3.117342287687361e-09 -5.1653350721533765e-08 1.993675759706533e-09 3.3832193147917185e-08 3.8984838189210494e-08 1.0000000012581496 0.9998417908123238 1.0000000245700063 1.6371434801017496e-09 1.5994320666364666e-10 1.614709372214255e-10 1.6327246495036856e-09 3.1480169927058406e-09 -5.165335538614086e-08 2.0004304949749035e-09 3.3832802060068896e-08 3.913752434392302e-08 0.9999999993084151 0.9998417888205761 0.9999999809310943 -1.1844462005129283e-09 6.790087408163782e-11 8.720049531940835e-11 -9.579226278648275e-10 -1.9824456115876293e-09 -5.165266166816475e-08 1.7024537933617598e-09 3.381056564195872e-08 3.583886060224377e-08 1.000000001142299 0.9998417907005124 1.000000021949849 1.4814722017331944e-09 1.5516204625629694e-10 1.5796002949274332e-10 1.4656878638823612e-09 2.81665335458187e-09 -5.165332780634274e-08 1.9296519866943305e-09 3.3826475825471516e-08 3.7541843500681724e-08 1.0000000002783178 0.9998417898496741 1.0000000024764906 2.85239923750873e-10 1.1784906554233025e-10 1.2955618811288003e-10 2.594460786173467e-10 4.2431085813669457e-10 -5.1653107400936015e-08 1.579750061006759e-09 3.379728281100723e-08 3.049864734186296e-08
3.052 0.9999999991495426 0.9998417882204435 0.9999999793280521 -1.7624349548084524e-09 6.91943934357074e-12 1.7870429006338964e-11 -8.164937648520458e-10 -1.6768134461382204e-09 -5.261855435246492e-08 1.6693838915309902e-09 3.3978796856934243e-08 3.965554356814409e-08 1.0000000012474364 0.9998417908231115 1.0000000243282845 1.6228657981041098e-09 1.594763092238018e-10 1.6096771071579495e-10 1.6173808708991275e-09 3.1158422220862515e-09 -5.262104326112287e-08 1.8930682941342793e-09 3.391563130207581e-08 4.155364485260966e-08 1.0000000012582135 0.9998417908334878 1.0000000245715623 1.6372822150503575e-09 1.5993803327767777e-10 1.6130479759884836e-10 1.632958450978487e-09 3.146545119459389e-09 -5.262104788891949e-08 1.9001885985063552e-09 3.391624506386655e-08 4.1697095338231764e-08 0.9999999993104085 0.9998417888412643 0.9999999809857776 -1.1810008472560626e-09 6.770433078402281e-11 8.679336229236014e-11 -9.550287813379455e-10 -1.9785368559804893e-09 -5.2620341235853634e-08 1.582555160378086e-09 3.389298164300617e-08 3.858388439339121e-08 1.0000000011422496 0.9998417907214734 1.0000000219492249 1.4814644762378751e-09 1.5514115748593336e-10 1.5777855685675642e-10 1.4657758494801894e-09 2.8148973290712132e-09 -5.262101991999702e-08 1.8254532240719029e-09 3.3909867023692714e-08 4.020149114899488e-08 1.0000000002781033 0.9998417898696412 1.000000002475537 2.850940104007141e-10 1.1772537020032985e-10 1.292619138645034e-10 2.594158923730442e-10 4.2235963378150723e-10 -5.2620795395685045e-08 1.4506358637942165e-09 3.38802929362588e-08 3.371578636605681e-08
3.062 0.9999999991580484 0.999841788246472 0.9999999795344384 -1.7450666587366502e-09 6.800066060075967e-12 1.760292819965504e-11 -8.078191051341856e-10 -1.662216275956641e-09 -5.3603383324283626e-08 1.5080458420814419e-09 3.405861074943796e-08 4.271447378588185e-08 1.0000000012474861 0.9998417908446365 1.0000000243294918 1.6227088069897451e-09 1.5943051035265373e-10 1.6086966939908773e-10 1.6179810563838745e-09 3.114325377331937e-09 -5.3605918803545155e-08 1.7567714580267722e-09 3.3997631576677305e-08 4.458799473812521e-08 1.0000000012582746 0.9998417908550319 1.0000000245729934 1.6371398863831924e-09 1.598937522691137e-10 1.6120848636560765e-10 1.6335735416244725e-09 3.1450566257336447e-09 -5.3605923483220804e-08 1.7644505552880414e-09 3.3998250153371016e-08 4.472187221018161e-08 0.9999999993123939 0.9998417888623314 0.9999999810401873 -1.1778456727784748e-09 6.746904597520443e-11 8.645635916594955e-11 -9.5176083535221e-10 -1.9746574597895877e-09 -5.360520372553108e-08 1.4156700614676275e-09 3.397396855737311e-08 4.180302483950297e-08 1.0000000011421974 0.9998417907428147 1.0000000219484757 1.4811756460031246e-09 1.550812468637139e-10 1.5766683112282957e-10 1.4662453204046154e-09 2.8131248864298893e-09 -5.360589530618154e-08 1.6836187314737657e-09 3.399182020601068e-08 4.332925780461609e-08 1.0000000002778866 0.9998417898899886 1.0000000024744604 2.846670457337704e-10 1.1756296643374513e-10 1.290374815682013e-10 2.5976746444604314e-10 4.2039307426933005e-10 -5.360566651211039e-08 1.2675230028466105e-09 3.39618661092143e-08 3.738750327052561e-08
3.072 0.9999999991664666 0.999841788272832 0.999999979738659 -1.7282047595638496e-09 6.671362742155848e-12 1.7405299184064542e-11 -7.988717420629287e-10 -1.6477854122444257e-09 -5.460567322713926e-08 1.3304919568039756e-09 3.413752207628271e-08 4.547050901412952e-08 1.0000000012475316 0.9998417908665471 1.0000000243305702 1.6222193689851165e-09 1.5937484585647114e-10 1.6084000309302113e-10 1.6189341725339806e-09 3.1127925526292196e-09 -5.4608256273767465e-08 1.6115883601277396e-09 3.40786658864372e-08 4.733249545980603e-08 1.000000001258332 0.9998417908769623 1.0000000245742957 1.6366654521619613e-09 1.59839632340036e-10 1.6118038779923184e-10 1.6345416794233534e-09 3.1435527639004873e-09 -5.460826088043112e-08 1.6199653988058522e-09 3.407928929935701e-08 4.745878155162161e-08 0.9999999993143704 0.9998417888837833 0.9999999810943205 -1.1750321621145908e-09 6.722441047807705e-11 8.618848452226387e-11 -9.481473723389052e-10 -1.9708065465523777e-09 -5.4607527721869734e-08 1.2296973186935568e-09 3.405400249376696e-08 4.468967222133181e-08 1.000000001142142 0.9998417907645419 1.0000000219475984 1.4805543445299232e-09 1.550113259945171e-10 1.5762321217436795e-10 1.4670676667892217e-09 2.811337005706079e-09 -5.460823219056004e-08 1.5314354792336517e-09 3.4072807592367997e-08 4.614737946281394e-08 1.0000000002776668 0.9998417899107227 1.0000000024732583 2.839080918867308e-10 1.1739066290218594e-10 1.2888094037000453e-10 2.604722893817595e-10 4.184120711404141e-10 -5.460799912253171e-08 1.0570201499517063e-09 3.4042476133667114e-08 4.0617531244819964e-08
3.082 0.9999999991747983 0.9998417882995304 0.9999999799407463 -1.7118165921791952e-09 6.560830768026527e-12 1.7251297198718546e-11 -7.897150427109164e-10 -1.633517886094094e-09 -5.562570693334374e-08 1.178407951181047e-09 3.421606856365822e-08 4.732769970870152e-08 1.0000000012475743 0.9998417908888506 1.0000000243315323 1.6214281313352165e-09 1.5933668453598203e-10 1.608522772693738e-10 1.6201758569818198e-09 3.1112458456720396e-09 -5.562833825630461e-08 1.493433935394669e-09 3.41592643336388e-08 4.9210928283282076e-08 1.0000000012583856 0.9998417908992853 1.0000000245754819 1.635889207119273e-09 1.5980292900456385e-10 1.6119413939113223e-10 1.6357986459866817e-09 3.14203425171626e-09 -5.5628342880459524e-08 1.5024801818806325e-09 3.4159892530668724e-08 4.9332549258125165e-08 0.9999999993163378 0.9998417889056261 0.9999999811481901 -1.1725297186199615e-09 6.699766873306496e-11 8.596303164422639e-11 -9.442526151905287e-10 -1.966982605674123e-09 -5.562759607183516e-08 1.0688183371047468e-09 3.413361718250744e-08 4.6647164154344676e-08 1.0000000011420822 0.9998417907866618 1.000000021946605 1.4796313589303893e-09 1.5495867210486092e-10 1.5762166512079907e-10 1.4681789243221905e-09 2.8095346701294672e-09 -5.562831376223347e-08 1.4064761240229232e-09 3.415335945044685e-08 4.8070911199636536e-08 1.0000000002774427 0.999841789931849 1.000000002471942 2.8284768110513916e-10 1.172357515351175e-10 1.2876639829096488e-10 2.6146603789378787e-10 4.1641839143089084e-10 -5.562807620785566e-08 8.661022073891512e-10 3.412265489708415e-08 4.27882031152216e-08
3.092 0.9999999991830432 0.9998417883265744 0.9999999801407321 -1.695781397631938e-09 6.479080982964279e-12 1.7113264597507327e-11 -7.804452811948173e-10 -1.619410770754424e-09 -5.6663771119516905e-08 1.1004981826601362e-09 3.4294653853073406e-08 4.794237580574944e-08 1.0000000012476118 0.9998417909115527 1.00000002433239 1.620454259372263e-09 1.5932642430590278e-10 1.6087906020082055e-10 1.621608997878475e-09 3.1096862650632918e-09 -5.6666451564135796e-08 1.4377649878880575e-09 3.4239831194559064e-08 4.98901327744147e-08 1.0000000012584351 0.9998417909220072 1.0000000245765637 1.6349303043590342e-09 1.597939824397453e-10 1.6122199447524053e-10 1.637246740561876e-09 3.140502712592676e-09 -5.666645629568063e-08 1.4471697996673284e-09 3.424046414989015e-08 5.001024067620712e-08 0.9999999993182951 0.9998417889278667 0.9999999812018081 -1.1702191238263352e-09 6.679950943146883e-11 8.575261960963504e-11 -9.401739787796177e-10 -1.9631840269981452e-09 -5.6665695530504846e-08 9.881123355275636e-10 3.4213218507321364e-08 4.7336908593497106e-08 1.0000000011420185 0.9998417908091802 1.0000000219455076 1.4785255736902328e-09 1.5493420049212107e-10 1.5763466617272575e-10 1.4694813925913157e-09 2.8077195894197377e-09 -5.666642667851162e-08 1.3471284021465099e-09 3.42338802263015e-08 4.876481452543341e-08 1.000000000277215 0.9998417899533748 1.0000000024705242 2.816050837441196e-10 1.1710892948475477e-10 1.2866649342082094e-10 2.626511107733545e-10 4.144131891167229e-10 -5.666618464020023e-08 7.659670885723479e-10 3.420280797966329e-08 4.356450985733366e-08
3.102 0.9999999991912015 0.9998417883539709 0.9999999803386344 -1.679920362368686e-09 6.415805222117636e-12 1.697431537795292e-11 -7.711795472068794e-10 -1.6054614641408538e-09 -5.7720156709478456e-08 1.125492721214375e-09 3.4373405260907244e-08 4.721747846294568e-08 1.0000000012476447 0.9998417909346606 1.000000024333142 1.6194751820947293e-09 1.5933403858822848e-10 1.6090300389360383e-10 1.6231157040305293e-09 3.1081148531710364e-09 -5.7722887122280397e-08 1.4618008161607355e-09 3.432050173985775e-08 4.92802761766121e-08 1.0000000012584793 0.9998417909451346 1.0000000245775393 1.633966267197726e-09 1.5980298671580934e-10 1.6124726354363676e-10 1.6387684850547011e-09 3.1389597392185655e-09 -5.7722892035440645e-08 1.4710621153184599e-09 3.432113937773814e-08 4.94020041572545e-08 0.9999999993202424 0.999841788950511 0.9999999812551734 -1.1679225138193047e-09 6.661987777643167e-11 8.554007164376881e-11 -9.360287567899033e-10 -1.9594097500743506e-09 -5.772211720510515e-08 1.0214286387356515e-09 3.4292940843356694e-08 4.6667942703042355e-08 1.0000000011419496 0.9998417908321041 1.0000000219443046 1.4774149581158723e-09 1.549274456560966e-10 1.5764502720379722e-10 1.4708577482265328e-09 2.8058927594841106e-09 -5.772286157540785e-08 1.3726651153895078e-09 3.431450521883531e-08 4.813954603598026e-08 1.0000000002769827 0.9998417899753059 1.0000000024690032 2.8035784660845256e-10 1.1700004393939174e-10 1.285640497901945e-10 2.639103836923158e-10 4.123973129180911e-10 -5.772261523478102e-08 8.100547928318433e-10 3.428307069814345e-08 4.2861952931563144e-08
3.112 0.9999999991992733 0.999841788381726 0.9999999805344515 -1.6640475391487274e-09 6.350204615893398e-12 1.682666660468558e-11 -7.620392815701284e-10 -1.5916666256244141e-09 -5.8795158855545975e-08 1.2364293202849928e-09 3.445213240320714e-08 4.5275564767775295e-08 1.0000000012476715 0.9998417909581798 1.0000000243337661 1.618675602999578e-09 1.5933859898823885e-10 1.609163838039602e-10 1.6245739947052938e-09 3.1065330101709526e-09 -5.8797940031785833e-08 1.553276469733195e-09 3.4401094981218406e-08 4.751026877782101e-08 1.0000000012585177 0.9998417909686734 1.0000000245783875 1.633181504812679e-09 1.5980909172214066e-10 1.612622165693342e-10 1.6402418125032135e-09 3.1374061682123547e-09 -5.879794514345291e-08 1.5620048366131992e-09 3.440173726103597e-08 4.7636660626118194e-08 0.9999999993221785 0.9998417889735656 0.9999999813082651 -1.1654554325114381e-09 6.643766074842443e-11 8.531765649649987e-11 -9.319391694387722e-10 -1.9556583934050815e-09 -5.879715593964696e-08 1.1473565023373357e-09 3.437260088155161e-08 4.476857653889729e-08 1.0000000011418753 0.9998417908554398 1.0000000219429743 1.4764837396771898e-09 1.5491769330066358e-10 1.5764465855504266e-10 1.4721856044816793e-09 2.8040556221683347e-09 -5.87979143793636e-08 1.4696187163441928e-09 3.4395053335190536e-08 4.632480007829909e-08 1.0000000002767448 0.9998417899976488 1.0000000024673565 2.7929012415933367e-10 1.1688832815281675e-10 1.2845103444569285e-10 2.6512155316760904e-10 4.1037232832562983e-10 -5.879766330441237e-08 9.653010037802424e-10 3.4363261217854196e-08 4.081189403415651e-08
3.122 0.9999999992072582 0.9998417884098465 0.9999999807281665 -1.6480143483930525e-09 6.269292513652354e-12 1.6667670081863188e-11 -7.53143285981771e-10 -1.5780236199209268e-09 -5.988907652764493e-08 1.3877745250989364e-09 3.453038102353702e-08 4.242973846078513e-08 1.0000000012476915 0.9998417909821172 1.000000024334226 1.618202152484281e-09 1.5932703339734318e-10 1.609165694225951e-10 1.6258639897797075e-09 3.104942572500154e-09 -5.989190956968407e-08 1.6802903583221846e-09 3.448116126558452e-08 4.489726569154625e-08 1.0000000012585488 0.9998417909926302 1.0000000245790714 1.632723092885958e-09 1.5979917225273182e-10 1.612641896770719e-10 1.641546668615617e-09 3.1358436573861113e-09 -5.989191481287805e-08 1.688370885018059e-09 3.4481808158600245e-08 4.503114096482105e-08 0.9999999993241022 0.9998417889970365 0.9999999813610462 -1.16267114650951e-09 6.623988112289118e-11 8.508288439019928e-11 -9.280255790936119e-10 -1.951928118767404e-09 -5.98911112446575e-08 1.3131796865194966e-09 3.4451746877218364e-08 4.195753310103106e-08 1.0000000011417935 0.9998417908791931 1.0000000219414804 1.4758783766144098e-09 1.5489192886141643e-10 1.5763107333101772e-10 1.473345019677411e-09 2.802209630122178e-09 -5.98918836463796e-08 1.6032001197601616e-09 3.4475074747892035e-08 4.363963902813587e-08 1.0000000002765002 0.99984179002041 1.0000000024655489 2.785489874365573e-10 1.1676114667010762e-10 1.2832488265025262e-10 2.661645248711515e-10 4.083395963131796e-10 -5.989162806700611e-08 1.1585865484006245e-09 3.44429285854447e-08 3.7735136023142486e-08
3.132 0.9999999992151561 0.9998417884383399 0.9999999809197614 -1.631729641330319e-09 6.182324226418379e-12 1.650053519143516e-11 -7.446086688056672e-10 -1.5645291679549301e-09 -6.100221374174573e-08 1.5370741179905528e-09 3.460754205892193e-08 3.9162687550538276e-08 1.000000001247703 0.9998417910064784 1.000000024334485 1.6181439677189006e-09 1.5930856930679683e-10 1.6090713315512083e-10 1.626868289041385e-09 3.1033438518523686e-09 -6.100509933322085e-08 1.8092435180172491e-09 3.4560089021174624e-08 4.191893258170934e-08 1.0000000012585724 0.9998417910170113 1.0000000245795542 1.6326799671396192e-09 1.5978221077603336e-10 1.6125646551466794e-10 1.6425657558665278e-09 3.1342735339303933e-09 -6.100510506393671e-08 1.8167586349059757e-09 3.456074055815978e-08 4.206244828270121e-08 0.9999999993260126 0.9998417890209299 0.9999999814134807 -1.1594810031974155e-09 6.603589499591426e-11 8.483890548812827e-11 -9.244049721702088e-10 -1.9482178282891256e-09 -6.100428659673306e-08 1.4736757258217228e-09 3.452976640513881e-08 3.872389822339089e-08 1.0000000011417032 0.9998417909033706 1.0000000219397858 1.4756882053420707e-09 1.5485943522195004e-10 1.5760752805712052e-10 1.4742186946919048e-09 2.8003558673588285e-09 -6.10050731281802e-08 1.7378145295296508e-09 3.455395782519851e-08 4.0567752035460356e-08 1.0000000002762472 0.9998417900435954 1.0000000024635416 2.782233249834527e-10 1.1662723106370428e-10 1.2818935560575666e-10 2.669221128638933e-10 4.0630046696248206e-10 -6.100481286940343e-08 1.3386954840393054e-09 3.452146021067783e-08 3.4134456315002043e-08
3.142 0.9999999992229667 0.9998417884672128 0.9999999811092369 -1.6151580987543816e-09 6.117244035009471e-12 1.63374613371459e-11 -7.365478609097962e-10 -1.5511805415444053e-09 -6.213487878098557e-08 1.6553618111189222e-09 3.468297732050285e-08 3.6107561466804354e-08 1.0000000012477057 0.9998417910312709 1.0000000243345235 1.618534951266474e-09 1.5931154912997892e-10 1.6089973811989877e-10 1.627473004361281e-09 3.1017389476779193e-09 -6.213781797898757e-08 1.914158726609397e-09 3.463723351929338e-08 3.918031832461926e-08 1.0000000012585868 0.999841791041823 1.0000000245798164 1.6330859864499732e-09 1.597865161345022e-10 1.6125072342528056e-10 1.6431854184931243e-09 3.1326970984388075e-09 -6.213782387441778e-08 1.921271105915297e-09 3.463788966378302e-08 3.9333998389290836e-08 0.9999999993279087 0.9998417890452527 0.9999999814655502 -1.1558512949359251e-09 6.585341548316445e-11 8.459799002458757e-11 -9.21190873695919e-10 -1.9445261248096716e-09 -6.213698973833576e-08 1.599897347745598e-09 3.4606014895746305e-08 3.5708883833199164e-08 1.0000000011416048 0.9998417909279786 1.000000021937871 1.4759470693095034e-09 1.5484802864230359e-10 1.575860596733889e-10 1.4746930071251193e-09 2.798495936192437e-09 -6.213779116639975e-08 1.846727612356043e-09 3.4631057635086374e-08 3.7729761544349874e-08 1.0000000002759861 0.9998417900672121 1.0000000024613172 2.7834695897041887e-10 1.1651442006337825e-10 1.2805614949842646e-10 2.6728027041672056e-10 4.042563826952197e-10 -6.213752616667938e-08 1.4773432174567845e-09 3.4598210642183254e-08 3.0705856502271914e-08
3.152 0.9999999992306902 0.9998417884964722 0.9999999812966218 -1.5983141196212863e-09 6.102681920125119e-12 1.619571463011463e-11 -7.290571442139863e-10 -1.5379744742948122e-09 -6.328738399165092e-08 1.7249885350332403e-09 3.4756146322631684e-08 3.398166327248643e-08 1.0000000012476993 0.9998417910565007 1.000000024334353 1.619359051376051e-09 1.5936426568680386e-10 1.6091240232487818e-10 1.6275816413519011e-09 3.100129396512979e-09 -6.329037759987052e-08 1.9778832498280713e-09 3.471204940410638e-08 3.7333513839498605e-08 1.0000000012585915 0.999841791067073 1.00000002457987 1.6339249038384133e-09 1.5984069344380354e-10 1.612651701587742e-10 1.643309138671935e-09 3.1311155308479246e-09 -6.329038367268357e-08 1.9847746118289485e-09 3.471271018120628e-08 3.7494941255053846e-08 0.9999999993297903 0.9998417890700114 0.9999999815172654 -1.1517971435982052e-09 6.572158307441161e-11 8.437761209108051e-11 -9.184803431372969e-10 -1.940851286005194e-09 -6.328953436190696e-08 1.6748343129429286e-09 3.4679947329337676e-08 3.363835253574099e-08 1.0000000011414967 0.9998417909530246 1.0000000219357474 1.4766394942872167e-09 1.5488640427511354e-10 1.5758449524888358e-10 1.4746711117360426e-09 2.796631335098189e-09 -6.329035057795111e-08 1.9126384608820168e-09 3.470582877408697e-08 3.5806733051162784e-08 1.0000000002757157 0.9998417900912661 1.0000000024588853 2.789039457980908e-10 1.1645159464516564e-10 1.2794323106198712e-10 2.671426968400774e-10 4.0220904047990937e-10 -6.329008039321467e-08 1.5589680501825725e-09 3.4672634214550936e-08 2.8308022736400536e-08
3.162 0.9999999992383282 0.9998417885261269 0.9999999814819789 -1.5812650566759859e-09 6.145073921344597e-12 1.6086476654506557e-11 -7.221910710627591e-10 -1.524908413037351e-09 -6.44600464106929e-08 1.7364145431808876e-09 3.482672302761491e-08 3.338236368401165e-08 1.0000000012476837 0.9998417910821764 1.0000000243340172 1.620546957401899e-09 1.59473217111093e-10 1.6095630190464482e-10 1.6271386357802014e-09 3.0985160023673737e-09 -6.446309554479149e-08 1.990936637045923e-09 3.4784212051938886e-08 3.689077310350728e-08 1.0000000012585877 0.9998417910927684 1.0000000245797582 1.6351276242922349e-09 1.5995096850278063e-10 1.6131039895981548e-10 1.6428811060751167e-09 3.129530595116528e-09 -6.446310175999516e-08 1.997790214930288e-09 3.478487748978543e-08 3.705430406680049e-08 0.9999999993316575 0.9998417890952143 0.9999999815686714 -1.147388153232677e-09 6.564628784535895e-11 8.418903557480976e-11 -9.163283446180498e-10 -1.9371920897189807e-09 -6.4462236704341e-08 1.6894873872211933e-09 3.475123832515704e-08 3.311281683366619e-08 1.0000000011413797 0.9998417909785163 1.0000000219334593 1.4776957608745856e-09 1.5498103338399563e-10 1.5761414572766018e-10 1.4740977064876117e-09 2.794763237977061e-09 -6.446306802392171e-08 1.926074110284789e-09 3.4777946543647786e-08 3.534340148478822e-08 1.0000000002754368 0.9998417901157668 1.0000000024562914 2.798249501222329e-10 1.164448359521406e-10 1.2786130660162793e-10 2.66453724536497e-10 4.0015953820556526e-10 -6.446279269520568e-08 1.5754530747267822e-09 3.47444059558418e-08 2.7718365164786386e-08
3.172 0.9999999992458829 0.9998417885561856 0.9999999816653968 -1.564141650281298e-09 6.2176006929353825e-12 1.599867507669364e-11 -7.159397351790214e-10 -1.511979583169892e-09 -6.565318804638031e-08 1.6868942983120284e-09 3.489467843692856e-08 3.4470677623638567e-08 1.0000000012476609 0.9998417911083066 1.0000000243335854 1.621966661993414e-09 1.5961129065015565e-10 1.610202406257256e-10 1.626153660628112e-09 3.0969004869551716e-09 -6.565629337006141e-08 1.9509436069618376e-09 3.4853700302512436e-08 3.797491787930112e-08 1.0000000012585764 0.9998417911189178 1.0000000245795506 1.6365621510970463e-09 1.6009078510727198e-10 1.613757486002019e-10 1.6419108737487301e-09 3.1279436400996946e-09 -6.565629993702235e-08 1.9579444295883966e-09 3.485437042179952e-08 3.8133965129041024e-08 0.9999999993335124 0.9998417891208702 0.9999999816198375 -1.1427560311768383e-09 6.560077233667082e-11 8.402151939344302e-11 -9.147257254734497e-10 -1.9335467249523527e-09 -6.565541899048274e-08 1.6414389757506386e-09 3.481986466325473e-08 3.4285142102815696e-08 1.0000000011412553 0.9998417910044621 1.0000000219310745 1.4789841747936988e-09 1.5510514301335213e-10 1.5766411785173202e-10 1.4729821746686595e-09 2.7928933659293476e-09 -6.565626564650324e-08 1.8846452646905013e-09 3.484738975171624e-08 3.6472184988639554e-08 1.0000000002751503 0.9998417901407215 1.0000000024536038 2.809780087956044e-10 1.164676833543154e-10 1.2779990550478372e-10 2.652229042347135e-10 3.981094189794225e-10 -6.565598543447053e-08 1.5245705030948088e-09 3.481350417861516e-08 2.9143202097219957e-08
3.182 0.9999999992533583 0.999841788586659 0.9999999818469735 -1.5471350638045726e-09 6.269469372309464e-12 1.5897708439258716e-11 -7.10219868772422e-10 -1.4991845554376775e-09 -6.686713570626119e-08 1.5809425284012305e-09 3.496029286084026e-08 3.6840524111043914e-08 1.000000001247634 0.9998417911349009 1.0000000243331377 1.6234256882657136e-09 1.5972854478742043e-10 1.6106957898124398e-10 1.6247086629213981e-09 3.0952844803019538e-09 -6.687029842323442e-08 1.86320056860606e-09 3.4920804707720634e-08 4.022739370492792e-08 1.0000000012585606 0.9998417911455315 1.0000000245793275 1.6380358877223197e-09 1.6020937040510973e-10 1.6142644918998642e-10 1.6404808268496184e-09 3.126355946432458e-09 -6.687030483693849e-08 1.870537390138913e-09 3.492147956812383e-08 4.037772281541204e-08 0.9999999993353575 0.9998417891469882 0.9999999816708444 -1.138093406248623e-09 6.553493798930192e-11 8.383993119247576e-11 -9.135903209859017e-10 -1.929913681157171e-09 -6.686940804418545e-08 1.5353575399619091e-09 3.48861142393464e-08 3.673567058790074e-08 1.000000001141127 0.999841791030872 1.000000021928675 1.4803118631432384e-09 1.5520779869346584e-10 1.576995022309813e-10 1.4714067017684226e-09 2.7910230702432523e-09 -6.687027040165816e-08 1.7935996507760728e-09 3.49144489329657e-08 3.8810692924496284e-08 1.0000000002748604 0.9998417901661402 1.000000002450903 2.8217047539262264e-10 1.164697747537782e-10 1.2772410731395472e-10 2.6353258576077027e-10 3.9605996527772664e-10 -6.686998452374669e-08 1.410526525915802e-09 3.488021875475764e-08 3.2021002528915007e-08
3.192 0.9999999992607599 0.9998417886175586 0.9999999820268096 -1.5304694808158074e-09 6.2524899351426525e-12 1.574313301112352e-11 -7.048916766295811e-10 -1.4865205105938176e-09 -6.810222049696494e-08 1.431931951753111e-09 3.5024079614931545e-08 3.975073327813854e-08 1.000000001247608 0.9998417911619705 1.0000000243327576 1.624697883049621e-09 1.5977610427247052e-10 1.6106380985717985e-10 1.6229431718169498e-09 3.0936694078396456e-09 -6.810544185381011e-08 1.74181711226093e-09 3.4986045631893683e-08 4.299016623266045e-08 1.000000001258546 0.9998417911726208 1.0000000245791711 1.6393231680972442e-09 1.6025838902216854e-10 1.6142242773539343e-10 1.6387302196929277e-09 3.1247691073260664e-09 -6.810544828802724e-08 1.7496711389631532e-09 3.4986725228663144e-08 4.313101058032229e-08 0.9999999993371984 0.9998417891735802 0.9999999817217752 -1.1336260585601306e-09 6.540007108828937e-11 8.36037210463058e-11 -9.127827534759624e-10 -1.9262914321111766e-09 -6.810453526833974e-08 1.3846983732557173e-09 3.4950505348756026e-08 3.971546025558182e-08 1.000000001140999 0.9998417910577571 1.0000000219263427 1.4814528394153995e-09 1.55241325717272e-10 1.5768008759397878e-10 1.4695105899314565e-09 2.7891537322806626e-09 -6.810541343164936e-08 1.6670889195517078e-09 3.497964442012195e-08 4.166631218026307e-08 1.0000000002745715 0.9998417901920348 1.0000000024482716 2.8317707365106146e-10 1.1640221475181262e-10 1.2759339649287763e-10 2.615219724360933e-10 3.9401273105081807e-10 -6.810512207731948e-08 1.245760170932108e-09 3.4945069490221786e-08 3.5427717665707834e-08
3.202 0.9999999992680949 0.9998417886488973 0.9999999822050077 -1.5143537958741497e-09 6.1453617139338434e-12 1.5519706882644197e-11 -6.997910465234259e-10 -1.4739845720613715e-09 -6.93587792995045e-08 1.2642305619866292e-09 3.5086644367289474e-08 4.245548098453994e-08 1.0000000012475885 0.999841791189528 1.0000000243325282 1.625572639388115e-09 1.5973297973779317e-10 1.6098771083136383e-10 1.62102058251914e-09 3.0920568121006097e-09 -6.936206011380818e-08 1.6102828723296164e-09 3.505002882402829e-08 4.557845262133236e-08 1.0000000012585382 0.9998417912001979 1.0000000245791658 1.6402135465439957e-09 1.602169678674946e-10 1.613479140985491e-10 1.6368224883801395e-09 3.1231847135690867e-09 -6.936206683762075e-08 1.618784163592466e-09 3.5050713157488556e-08 4.5711460230242414e-08 0.9999999993390412 0.9998417892006579 0.9999999817727144 -1.1295647595820268e-09 6.517473135718333e-11 8.329793452515662e-11 -9.121391800957625e-10 -1.9226787804586797e-09 -6.93611366177742e-08 1.2141078770865856e-09 3.501364346813315e-08 4.247867513157048e-08 1.000000001140878 0.99984179108513 1.0000000219241616 1.4821964826228158e-09 1.5518419847272527e-10 1.5759026009254015e-10 1.4674574616546545e-09 2.787286473431228e-09 -6.936203132181494e-08 1.529065054703067e-09 3.5043581991463726e-08 4.4330814253234425e-08 1.0000000002742897 0.9998417902184169 1.000000002445794 2.837868348076117e-10 1.1624407776753171e-10 1.2739214405344032e-10 2.593543326659848e-10 3.9196929503250913e-10 -6.936173440841247e-08 1.0539836175578085e-09 3.500866225686383e-08 3.8525511934894335e-08
3.212 0.9999999992753699 0.9998417886806871 0.9999999823816735 -1.4989329164890566e-09 5.9652647183337844e-12 1.525719365065927e-11 -6.947633083778035e-10 -1.4615734421130171e-09 -7.063715337966171e-08 1.1146877765320087e-09 3.514854069894946e-08 4.4390710769489004e-08 1.0000000012475827 0.9998417912175852 1.0000000243325384 1.6259043146833588e-09 1.5961618842972871e-10 1.6087087294326788e-10 1.6190945623091182e-09 3.0904479140078698e-09 -7.064049498847938e-08 1.4994673315198376e-09 3.5113301558306446e-08 4.7457650656752946e-08 1.000000001258544 0.9998417912282752 1.0000000245794 1.6405604375398258e-09 1.6010160214934273e-10 1.6123288810505275e-10 1.6349116909439938e-09 3.1216036626725406e-09 -7.064050164230146e-08 1.5086030355339136e-09 3.511399062861431e-08 4.7585540235484635e-08 0.9999999993408919 0.9998417892282344 0.9999999818237507 -1.126055777365084e-09 6.48762393107808e-11 8.295175124727705e-11 -9.115060941826637e-10 -1.919073679854819e-09 -7.063955418429699e-08 1.0615736070864261e-09 3.5076077824068406e-08 4.446495344142681e-08 1.0000000011407708 0.9998417911130025 1.0000000219222205 1.4823968728478955e-09 1.5505313717801965e-10 1.574595701023625e-10 1.4654010188555058e-09 2.7854235867984083e-09 -7.064046563540692e-08 1.4118057963477015e-09 3.510680905150711e-08 4.6259602137424674e-08 1.0000000002740217 0.9998417902452994 1.0000000024435587 2.838538837152547e-10 1.1601216347981243e-10 1.2715049371497916e-10 2.571838478001157e-10 3.899310760349773e-10 -7.064016330532693e-08 8.752687797140941e-10 3.507154526461505e-08 4.072936856918546e-08
3.222 0.9999999992825912 0.9998417887129405 0.9999999825569229 -1.4842616872210655e-09 5.756847015852644e-12 1.502307664798709e-11 -6.896822450403362e-10 -1.4492847751765998e-09 -7.193769000322334e-08 1.0278632594838553e-09 3.5210175031141506e-08 4.5227052070612884e-08 1.0000000012475947 0.9998417912461545 1.0000000243328866 1.6256365099996213e-09 1.594702131544518e-10 1.6078088752896105e-10 1.617291147896638e-09 3.088844151699758e-09 -7.19410931571524e-08 1.4399340827037575e-09 3.517626195245489e-08 4.830936694654335e-08 1.0000000012585675 0.9998417912568639 1.000000024579972 1.6403075707578015e-09 1.599570358155899e-10 1.611443497612868e-10 1.6331234791972244e-09 3.120027886933907e-09 -7.194109968788186e-08 1.449455516096688e-09 3.517695577230012e-08 4.8435140878170125e-08 0.999999999342756 0.9998417892563208 0.9999999818749827 -1.1231557068426899e-09 6.454924599733789e-11 8.263316177599934e-11 -9.107575685884747e-10 -1.9154749329106364e-09 -7.194013479080558e-08 9.74351150649469e-10 3.513820979682457e-08 4.5349344716565715e-08 1.0000000011406815 0.9998417911413873 1.0000000219206173 1.4819971334012419e-09 1.548927789626419e-10 1.5735549680162538e-10 1.4634671750930186e-09 2.7835657303782696e-09 -7.194106294312244e-08 1.3483184635646318e-09 3.5169723887939885e-08 4.713186348126861e-08 1.000000000273772 0.9998417902726937 1.0000000024416629 2.833213119212564e-10 1.1575117216453003e-10 1.2693548706290085e-10 2.551360641152908e-10 3.879000262887003e-10 -7.194075510708819e-08 7.686866983359695e-10 3.51341181818925e-08 4.17165901888831e-08
3.232 0.9999999992897625 0.999841788745669 0.9999999827308753 -1.4703093172935876e-09 5.570593787120067e-12 1.4886781415979678e-11 -6.844512794938378e-10 -1.4371153338227693e-09 -7.326074037849693e-08 1.0341290405387153e-09 3.527177090335778e-08 4.486293772402293e-08 1.0000000012476287 0.9998417912752463 1.0000000243336737 1.6247980398111203e-09 1.5934585612457917e-10 1.6078707801660317e-10 1.6157059166715224e-09 3.0872473524932084e-09 -7.326420622877666e-08 1.4481788330276149e-09 3.52391284360546e-08 4.8035836556301734e-08 1.000000001258613 0.9998417912859752 1.0000000245809828 1.6394840793994997e-09 1.5983402265229743e-10 1.6115165086839676e-10 1.63155321144004e-09 3.118459324710773e-09 -7.326421292121497e-08 1.4576568683899337e-09 3.52398269940578e-08 4.816245892215131e-08 0.9999999993446365 0.9998417892849276 0.9999999819265124 -1.120835065809958e-09 6.424418030934665e-11 8.241137117879532e-11 -9.097980053576734e-10 -1.9118808372087488e-09 -7.326323031898731e-08 9.851638561304697e-10 3.5200260835689986e-08 4.5034442693432674e-08 1.0000000011406138 0.9998417911702939 1.000000021919454 1.4810270288919068e-09 1.5475421640444858e-10 1.5734756556320018e-10 1.461751667825589e-09 2.781714610810558e-09 -7.32641754862527e-08 1.357030084364036e-09 3.523254512545078e-08 4.685034868840904e-08 1.000000000273544 0.9998417903006103 1.0000000024402091 2.822182363011705e-10 1.1551229389487916e-10 1.2681675076125556e-10 2.533067263643537e-10 3.858771591488424e-10 -7.326386203324102e-08 7.838624669366797e-10 3.519660107060259e-08 4.139749238396053e-08
3.242 0.9999999992968857 0.9998417887788814 0.9999999829036377 -1.4569821347650426e-09 5.442517321214315e-12 1.487723517725562e-11 -6.789957629602643e-10 -1.4250624888707595e-09 -7.460666225320953e-08 1.1236053070416967e-09 3.533336652819535e-08 4.339764790980529e-08 1.0000000012476855 0.9998417913048692 1.0000000243349905 1.6234814360241323e-09 1.592792439173525e-10 1.6091870594497467e-10 1.6144129224130444e-09 3.0856585949199073e-09 -7.461019170191096e-08 1.5169116006666199e-09 3.530193976020828e-08 4.6737694544566236e-08 1.000000001258681 0.9998417913156182 1.0000000245825238 1.6381822326744931e-09 1.597690255268677e-10 1.6128458001569453e-10 1.6302749442121539e-09 3.1168987015443374e-09 -7.46101986754985e-08 1.5259727104235236e-09 3.53026430113605e-08 4.686796210980265e-08 0.9999999993465346 0.9998417893140646 0.9999999819784308 -1.1190017499673275e-09 6.399753608297839e-11 8.231578098331791e-11 -9.085534182604864e-10 -1.9082899582310814e-09 -7.460919786674065e-08 1.0824526551571218e-09 3.5262271115878765e-08 4.362328053220973e-08 1.0000000011405694 0.9998417911997322 1.0000000219188199 1.4795787379039325e-09 1.546734563489708e-10 1.5746530355490725e-10 1.460328312940666e-09 2.7798720083391887e-09 -7.461016039889728e-08 1.430064288513433e-09 3.529531159853794e-08 4.551727728757289e-08 1.0000000002733398 0.9998417903290585 1.0000000024392872 2.806368562800674e-10 1.1533102712987295e-10 1.268235286162162e-10 2.517699422605127e-10 3.838637679645238e-10 -7.46098411726427e-08 9.044187188626971e-10 3.5259033566259543e-08 3.9881861271311824e-08
3.252 0.9999999993039611 0.9998417888125863 0.9999999830752846 -1.4441460515597181e-09 5.385085405699811e-12 1.4962482956337638e-11 -6.732570270815435e-10 -1.4131233800288388e-09 -7.597581774543515e-08 1.2562769106741737e-09 3.539482423690936e-08 4.1099646078933965e-08 1.000000001247764 0.9998417913350316 1.0000000243368932 1.6218187814642814e-09 1.5928254463013152e-10 1.611441095755909e-10 1.6134704883586087e-09 3.08407929843566e-09 -7.597941244096083e-08 1.6209121083958673e-09 3.536456219357227e-08 4.468138746829269e-08 1.0000000012587713 0.9998417913458002 1.0000000245846508 1.6365346029594576e-09 1.5977383164466942e-10 1.6151139895731896e-10 1.6293472304726953e-09 3.1153474145668615e-09 -7.597941950202223e-08 1.6294043215515222e-09 3.5365270080387906e-08 4.4817777870495465e-08 0.9999999993484492 0.9998417893437387 0.9999999820307945 -1.1175225931269072e-09 6.382131400567982e-11 8.231456841906588e-11 -9.069655318080681e-10 -1.904700399281238e-09 -7.597840052536198e-08 1.2228482136392277e-09 3.5324106658687297e-08 4.138749210935483e-08 1.0000000011405465 0.9998417912297095 1.0000000219187726 1.4777848588024821e-09 1.546625978799163e-10 1.5767678671346286e-10 1.4592552543479197e-09 2.7780392060512466e-09 -7.597938046886376e-08 1.5398606877053192e-09 3.535788960513621e-08 4.340199756993777e-08 1.0000000002731573 0.9998417903580462 1.0000000024389533 2.7871000692009913e-10 1.152199679560655e-10 1.2692412496395985e-10 2.505836116132716e-10 3.818618863868234e-10 -7.597905534506106e-08 1.0695880188809434e-09 3.532128193317609e-08 3.7448806432048184e-08
3.262 0.9999999993109865 0.9998417888467911 0.9999999832458357 -1.4316376200146547e-09 5.3895872847515485e-12 1.5064563113344502e-11 -6.671938713405475e-10 -1.401295123505643e-09 -7.736857600319443e-08 1.3921164856733683e-09 3.545585570102684e-08 3.837566259140668e-08 1.000000001247863 0.9998417913657403 1.0000000243393858 1.6199722431831763e-09 1.593469198206801e-10 1.6138492629916838e-10 1.6129183648536491e-09 3.0825110966484018e-09 -7.737223662070599e-08 1.7313582743647685e-09 3.5426709794468716e-08 4.226190391072455e-08 1.0000000012588819 0.9998417913765287 1.0000000245873675 1.6347028707203812e-09 1.5983975366386227e-10 1.6175397608224135e-10 1.6288099093900805e-09 3.1138075529349572e-09 -7.737224364074106e-08 1.7393201587869976e-09 3.5427422279893765e-08 4.240623387298691e-08 0.9999999993503793 0.9998417893739577 0.9999999820836076 -1.1162358536433809e-09 6.370693452641219e-11 8.232948865317352e-11 -9.049942331775812e-10 -1.9011109545256376e-09 -7.737120604787474e-08 1.3648591850945e-09 3.538548082802083e-08 3.873561368958747e-08 1.000000001140544 0.9998417912602333 1.0000000219193153 1.4758071004735729e-09 1.5471303266695807e-10 1.579034212138674e-10 1.4585726002947911e-09 2.7762177356102526e-09 -7.737220406580711e-08 1.6556458126980432e-09 3.5419993108931994e-08 4.0905619055295975e-08 1.0000000002729952 0.9998417903875807 1.0000000024392124 2.765997772329631e-10 1.1517000843103675e-10 1.2704054367072012e-10 2.497879171584466e-10 3.7987249218623126e-10 -7.737187283148928e-08 1.230417711371914e-09 3.538305967870404e-08 3.452343987655143e-08
3.272 0.9999999993179602 0.9998417888815029 0.9999999834152473 -1.4192705109874735e-09 5.435415880942577e-12 1.5099847506547765e-11 -6.607910982397821e-10 -1.3895749060875912e-09 -7.87853105810405e-08 1.5036599169956999e-09 3.551607766288028e-08 3.573577738174698e-08 1.0000000012479784 0.999841791397002 1.0000000243424076 1.618126811076578e-09 1.5945208316600263e-10 1.6155715506978075e-10 1.6127713631893287e-09 3.0809556117362705e-09 -7.878903822593828e-08 1.8251042328557127e-09 3.5487995896895515e-08 3.9956531957101085e-08 1.000000001259009 0.9998417914078104 1.0000000245906127 1.632872453135964e-09 1.5994631086882727e-10 1.6192798150452e-10 1.6286781307687584e-09 3.1122804202330455e-09 -7.878904561401648e-08 1.8326675284239203e-09 3.548871296155022e-08 4.010932884805813e-08 0.9999999993523212 0.9998417894047278 0.9999999821368096 -1.1149567929588127e-09 6.363349620972505e-11 8.227659380291878e-11 -9.026246000708551e-10 -1.8975201158585817e-09 -7.878798900976122e-08 1.4810050048242523e-09 3.54460074466749e-08 3.6176293412173766e-08 1.0000000011405579 0.9998417912913101 1.0000000219203868 1.473830389571657e-09 1.5480401629990812e-10 1.5806188925481192e-10 1.4582952789579591e-09 2.7744094418068227e-09 -7.878900537361742e-08 1.7533702388828177e-09 3.548123537718589e-08 3.851773604357231e-08 1.0000000002728506 0.9998417904176681 1.0000000024400024 2.7449133933501893e-10 1.1516079345181203e-10 1.2708865910306702e-10 2.493979565082399e-10 3.7789741929857994e-10 -7.878866769634027e-08 1.3590198998696809e-09 3.5443979802176325e-08 3.1655987250668166e-08
3.282 0.9999999993248794 0.9998417889167275 0.9999999835834154 -1.4068482436298182e-09 5.496869167522068e-12 1.501993976299472e-11 -6.540613173369574e-10 -1.3779598500066681e-09 -8.022640129906059e-08 1.5748363063365472e-09 3.557509486124801e-08 3.3730880830840266e-08 1.0000000012481072 0.9998417914288232 1.0000000243458373 1.6164778107508512e-09 1.5957250919959865e-10 1.6161319197322223e-10 1.6130167366740108e-09 3.0794144066952003e-09 -8.023019731323497e-08 1.8869008556309014e-09 3.5548016446326846e-08 3.8253228912866365e-08 1.000000001259149 0.9998417914396507 1.0000000245942668 1.6312383338505012e-09 1.6006805064513118e-10 1.6198554246900052e-10 1.6289382425597538e-09 3.110767304960919e-09 -8.023020462347148e-08 1.894225957109118e-09 3.5548738021373624e-08 3.841298290055307e-08 0.9999999993542713 0.9998417894360547 0.9999999821902802 -1.1134902085061444e-09 6.35759296586157e-11 8.210755650468685e-11 -8.998697912904e-10 -1.893926320860968e-09 -8.022912872304412e-08 1.555575994920021e-09 3.550528478449003e-08 3.4253224996682196e-08 1.0000000011405856 0.9998417913229457 1.0000000219218674 1.4720500760390231e-09 1.5491020169276549e-10 1.5810394015333755e-10 1.458410085009792e-09 2.7726150900077e-09 -8.023016376286954e-08 1.817534393582874e-09 3.5541212331562916e-08 3.6746269881888194e-08 1.000000000272719 0.9998417904483141 1.0000000024412035 2.725791545413067e-10 1.1516689555116918e-10 1.270205749579153e-10 2.494004921579837e-10 3.7593803222633553e-10 -8.02298198670869e-08 1.4407910498734013e-09 3.5503638671345e-08 2.9472629007234786e-08
3.292 0.9999999993317391 0.9998417889524711 0.9999999837501905 -1.3941894321735993e-09 5.549037558859288e-12 1.4830257170280378e-11 -6.47040326805976e-10 -1.3664474642917456e-09 -8.169223363343595e-08 1.597558102165434e-09 3.5632584363129866e-08 3.282507672687593e-08 1.000000001248244 0.999841791461208 1.0000000243495104 1.615205442257542e-09 1.5968273629682915e-10 1.615579184556495e-10 1.613617316286267e-09 3.077889123001445e-09 -8.169609903056498e-08 1.908546275298544e-09 3.560643924809146e-08 3.753655192131947e-08 1.0000000012592973 0.9998417914720555 1.0000000245981642 1.6299806625200858e-09 1.6017992135855277e-10 1.619319165968814e-10 1.6295539618131682e-09 3.109269783373688e-09 -8.169610657790764e-08 1.9157970869809384e-09 3.5607165296262325e-08 3.769952726284943e-08 0.9999999993562239 0.9998417894679441 0.9999999822438549 -1.111655425269469e-09 6.35087955028439e-11 8.182803390538243e-11 -8.967663541797767e-10 -1.8903278695682517e-09 -8.169501084130228e-08 1.580827421095376e-09 3.556298387132318e-08 3.3417660948196983e-08 1.0000000011406207 0.9998417913551455 1.000000021923591 1.4706463884954531e-09 1.550066959745719e-10 1.5803502804101438e-10 1.4588803640108145e-09 2.770836826684815e-09 -8.169606484550851e-08 1.8399234728467584e-09 3.559959185318657e-08 3.5998030859882826e-08 1.0000000002725955 0.9998417904795245 1.0000000024426496 2.7104354677973554e-10 1.1516347135533563e-10 1.2684152621363866e-10 2.4975848061705257e-10 3.739955385977234e-10 -8.169571488206262e-08 1.4688685478476422e-09 3.556170507846715e-08 2.8531788859033242e-08
3.302 0.9999999993385339 0.9998417889887385 0.9999999839153997 -1.3811588598920228e-09 5.569941959410952e-12 1.4575601557184883e-11 -6.397782086708767e-10 -1.3550345537968755e-09 -8.318319911951253e-08 1.569600236667077e-09 3.568835446628011e-08 3.321381775027281e-08 1.0000000012483827 0.9998417914941622 1.0000000243532359 1.614443992317963e-09 1.5976132318045632e-10 1.6143641523842165e-10 1.614522945035061e-09 3.076380576671594e-09 -8.318713541889268e-08 1.887803862778893e-09 3.566306894977391e-08 3.795387114353024e-08 1.0000000012594477 0.9998417915050289 1.000000024602114 1.6292337385063656e-09 1.6025983556827397e-10 1.618120501301342e-10 1.630474550436541e-09 3.10778933103564e-09 -8.318714317438582e-08 1.8951425735039803e-09 3.566379944186987e-08 3.8115240235664946e-08 0.9999999993581737 0.9998417895004006 0.9999999822973432 -1.1093187789068388e-09 6.341007408147486e-11 8.148297494469623e-11 -8.933652395005418e-10 -1.8867232852527975e-09 -8.318602707487018e-08 1.5547941564681939e-09 3.561891148355705e-08 3.385361215637706e-08 1.000000001140658 0.9998417913879137 1.0000000219253675 1.4697530313559737e-09 1.5507095798505123e-10 1.5789942262989812e-10 1.4596556682020223e-09 2.769075509524845e-09 -8.318710038795677e-08 1.8183259113999875e-09 3.565617869352325e-08 3.6431453612922576e-08 1.0000000002724747 0.9998417905113036 1.000000002444151 2.700188216349206e-10 1.151279396733945e-10 1.2659638501760476e-10 2.504217972983958e-10 3.720719666335387e-10 -8.318674397674318e-08 1.441665465329291e-09 3.5617984636305566e-08 2.90745874603401e-08
3.312 0.999999999345258 0.9998417890255348 0.9999999840788654 -1.3676897131266652e-09 5.546110417600797e-12 1.431014735556192e-11 -6.323303893802431e-10 -1.3437191609243896e-09 -8.469969563723518e-08 1.4941000823390598e-09 3.574237111651701e-08 3.4716106915766116e-08 1.0000000012485168 0.999841791527689 1.000000024356821 1.6142577184224962e-09 1.5979467379426294e-10 1.6130264388987512e-10 1.6156770010559228e-09 3.074890618558899e-09 -8.470370380244664e-08 1.8281166215589142e-09 3.571787628174251e-08 3.934734503997976e-08 1.000000001259593 0.999841791538576 1.0000000246059229 1.6290622844011395e-09 1.6029451773688957e-10 1.6167976862244904e-10 1.6316433789655347e-09 3.1063277884946374e-09 -8.470371138174404e-08 1.8357026227033096e-09 3.571861122710962e-08 3.9503188314672105e-08 0.999999999360114 0.9998417895334287 0.9999999823505528 -1.1064154970168606e-09 6.326693122047555e-11 8.112631611710699e-11 -8.897226482286553e-10 -1.8831110513557607e-09 -8.470257529100576e-08 1.4808140492359964e-09 3.567303801932091e-08 3.5379163135937986e-08 1.0000000011406909 0.9998417914212556 1.0000000219270038 1.4694353400306704e-09 1.550901649260958e-10 1.577518838163893e-10 1.4606793811117739e-09 2.7673328783220197e-09 -8.470366813018106e-08 1.7562054454832689e-09 3.571094363581112e-08 3.7879559854985826e-08 1.0000000002723495 0.9998417905436564 1.000000002445515 2.6956977901212816e-10 1.1504721434615814e-10 1.263388641011048e-10 2.5133346217940136e-10 3.7016873031606194e-10 -8.470330525251354e-08 1.3624328563772702e-09 3.5672448195597974e-08 3.086827068524377e-08
3.322 0.9999999993519054 0.9998417890628644 0.9999999842404241 -1.353786804280203e-09 5.478592873292342e-12 1.4070846599495498e-11 -6.247606647962233e-10 -1.3324976289350938e-09 -8.624212681736053e-08 1.380368932075353e-09 3.5794760354290847e-08 3.6859346879294265e-08 1.0000000012486392 0.9998417915617939 1.0000000243600868 1.6146402887475253e-09 1.597834834573752e-10 1.6119387576022058e-10 1.6170156575904034e-09 3.0734205944624217e-09 -8.624620829288761e-08 1.7390717348401244e-09 3.577099762500613e-08 4.131733642834428e-08 1.0000000012597272 0.999841791572701 1.000000024609413 1.6294598988526788e-09 1.6028485456129264e-10 1.6157232718178224e-10 1.632996945822763e-09 3.104885933183383e-09 -8.624621614006921e-08 1.7470534834426793e-09 3.5771736966684205e-08 4.146592951948927e-08 0.999999999362037 0.9998417895670321 0.9999999824033048 -1.1029515126128858e-09 6.307986612677155e-11 8.07950735180729e-11 -8.859019961984297e-10 -1.879489956037746e-09 -8.624505929909082e-08 1.3683817655345194e-09 3.572549733609173e-08 3.7530889870080086e-08 1.0000000011407115 0.9998417914551752 1.000000021928321 1.4696864234517251e-09 1.55064838851997e-10 1.5762914771406915e-10 1.4618878757330249e-09 2.765610494892569e-09 -8.624617216815072e-08 1.6632388943981327e-09 3.576402298731206e-08 3.992075475134841e-08 1.0000000002722127 0.9998417905765865 1.0000000024465614 2.6969028025332306e-10 1.1492213779395535e-10 1.2610658680708532e-10 2.524304706704545e-10 3.682868333178997e-10 -8.624580235460342e-08 1.240256995601847e-09 3.57252314895605e-08 3.334058255988805e-08
3.332 0.9999999993584698 0.9998417891007327 0.9999999843999441 -1.3395129754608682e-09 5.383734935234501e-12 1.386900868140556e-11 -6.171456860580567e-10 -1.3213681227001937e-09 -8.781090311914978e-08 1.2454150057482415e-09 3.584578828878218e-08 3.9079059510318614e-08 1.0000000012487442 0.9998417915964816 1.0000000243628844 1.6155282062167776e-09 1.5974448603653667e-10 1.6112117655968117e-10 1.6184611507490155e-09 3.0719716299761037e-09 -8.781505922697649e-08 1.6367992162280442e-09 3.582270848396167e-08 4.337100436209409e-08 1.0000000012598436 0.9998417916074084 1.0000000246124345 1.6303626714854117e-09 1.602473946580923e-10 1.6150088327063177e-10 1.6344573410644705e-09 3.1034653860824836e-09 -8.781506683823722e-08 1.6452867126659595e-09 3.5823452197350446e-08 4.3512727447210867e-08 0.9999999993639378 0.999841789601217 0.9999999824554509 -1.0989910441249543e-09 6.286519366067426e-11 8.050080476338804e-11 -8.819816079984639e-10 -1.875858186456774e-09 -8.781388894594097e-08 1.2347228562494593e-09 3.577656230117902e-08 3.975568619330979e-08 1.000000001140715 0.9998417914896768 1.0000000219291707 1.4704426677313067e-09 1.5501172304623217e-10 1.5754275577159777e-10 1.46320284366267e-09 2.763909153577254e-09 -8.781502220328035e-08 1.5559088557463796e-09 3.581569217100247e-08 4.204150129609957e-08 1.0000000002720588 0.9998417906100997 1.0000000024471427 2.703163193995763e-10 1.147693807631693e-10 1.2591028893764592e-10 2.5363436185225123e-10 3.6642780792081133e-10 -8.781464542669396e-08 1.0920832844595759e-09 3.5776609143749784e-08 3.585211958868645e-08
3.342 0.999999999364948 0.9998417891391462 0.9999999845573326 -1.3249698982697985e-09 5.2864598898570875e-12 1.3698458608246833e-11 -6.095829399101737e-10 -1.3103278712264534e-09 -8.940644080698252e-08 1.115046136713356e-09 3.589581285972103e-08 4.0883434172060035e-08 1.0000000012488264 0.9998417916317585 1.0000000243651068 1.6168185887645044e-09 1.5970286798410025e-10 1.610786718794687e-10 1.6199152998250944e-09 3.070545679145239e-09 -8.941067269414098e-08 1.5428332177150718e-09 3.587336993575116e-08 4.5061587479047e-08 1.0000000012599373 0.9998417916427049 1.0000000246148815 1.6316681389958127e-09 1.6020712655286407e-10 1.6145937175021705e-10 1.6359264202537607e-09 3.10206742783929e-09 -8.941068045201303e-08 1.5518448403130144e-09 3.587411795595162e-08 4.519814523790254e-08 0.9999999993658109 0.9998417896359884 0.999999982506885 -1.0946367025003243e-09 6.264823462560932e-11 8.023714158838696e-11 -8.780592585461883e-10 -1.8722145862704412e-09 -8.940948090685592e-08 1.105941195056247e-09 3.582659308328943e-08 4.157020177387137e-08 1.000000001140696 0.9998417915247679 1.0000000219294454 1.4716013359684993e-09 1.5495570069026043e-10 1.5748625853052985e-10 1.464526725099942e-09 2.762231005119524e-09 -8.941063482216152e-08 1.4566478442065063e-09 3.5866312263079723e-08 4.3782320864991254e-08 1.000000000271882 0.9998417906442021 1.0000000024471507 2.7134486410162987e-10 1.1461395899598336e-10 1.2574409637332482e-10 2.548471997107053e-10 3.645932437291782e-10 -8.941025135166552e-08 9.452713719433065e-10 3.582694194317419e-08 3.787810268322572e-08
3.352 0.9999999993713373 0.9998417891781131 0.9999999847125501 -1.310286681001269e-09 5.2083157680588336e-12 1.3550045325564525e-11 -6.021864357694971e-10 -1.2993744782254376e-09 -9.102916295144419e-08 1.0215804080017127e-09 3.594520610976804e-08 4.193595002977467e-08 1.0000000012488832 0.9998417916676314 1.0000000243666982 1.6183805559230385e-09 1.5967923546702422e-10 1.6105651445086208e-10 1.6212635981262316e-09 3.069144134239616e-09 -9.103347191217183e-08 1.4796639676700346e-09 3.592335042172498e-08 4.607361765692842e-08 1.0000000012600054 0.9998417916785978 1.000000024616697 1.6332448231947293e-09 1.6018502126209278e-10 1.6143884727975137e-10 1.637289606191684e-09 3.1006933427609014e-09 -9.103347971527845e-08 1.4890684011473045e-09 3.592410271065155e-08 4.620731474753612e-08 0.9999999993676536 0.9998417896713546 0.9999999825575512 -1.0900197200544464e-09 6.245022217375594e-11 7.99947167673494e-11 -8.74249754816247e-10 -1.8685572961460604e-09 -9.103225858303313e-08 1.014674701064277e-09 3.5875959611376245e-08 4.264305215153684e-08 1.0000000011406514 0.9998417915604553 1.0000000219290897 1.473031737361956e-09 1.5491801611535273e-10 1.5745041106506607e-10 1.4657448188790335e-09 2.7605768263573846e-09 -9.103343350868123e-08 1.3894761916612041e-09 3.591625180751235e-08 4.482216601940009e-08 1.0000000002716805 0.9998417906789001 1.000000002446531 2.726448423921018e-10 1.1447688738539833e-10 1.2559868826626104e-10 2.5595440965822916e-10 3.6278436647916413e-10 -9.103304283743972e-08 8.380311469410225e-10 3.587659905490744e-08 3.907526564427755e-08
3.362 0.9999999993776377 0.9998417892176433 0.9999999848656137 -1.295617606940798e-09 5.154186007240399e-12 1.3419170513960082e-11 -5.95073007936176e-10 -1.2885051793298834e-09 -9.267949951791588e-08 9.925694137679697e-10 3.5994265216483476e-08 4.207978402549274e-08 1.0000000012489139 0.9998417917041108 1.000000024367661 1.6200587020266608e-09 1.5967928538245875e-10 1.6105105874015406e-10 1.622388597624213e-09 3.0677675199445116e-09 -9.26838869731454e-08 1.4627013122661562e-09 3.59729412477825e-08 4.6257305996269316e-08 1.0000000012600476 0.999841791715097 1.000000024617884 1.6349375491958493e-09 1.6018675001990516e-10 1.6143504265219684e-10 1.638429710528431e-09 3.099345099985788e-09 -9.268389445826396e-08 1.4722244563603513e-09 3.597369775049131e-08 4.639059993719228e-08 0.9999999993694657 0.9998417897073246 0.9999999826074526 -1.0852952812590556e-09 6.227632186031546e-11 7.976969628020873e-11 -8.706701921619245e-10 -1.864885319645749e-09 -9.268265149218292e-08 9.88510615915858e-10 3.592495563299758e-08 4.282043654230157e-08 1.000000001140581 0.9998417915967485 1.0000000219281056 1.4745778544633965e-09 1.5490405724894968e-10 1.5743100454585957e-10 1.46673940761846e-09 2.758948446460607e-09 -9.268384766044018e-08 1.3713093202378752e-09 3.596580220392575e-08 4.500993206712818e-08 1.000000000271453 0.9998417907142049 1.0000000024452846 2.740612384852458e-10 1.1436366243770413e-10 1.2547010126564645e-10 2.5683877585373997e-10 3.610023120555532e-10 -9.26834499139683e-08 8.075416336056774e-10 3.592587295657113e-08 3.92907986306407e-08
3.372 0.9999999993838516 0.9998417892577482 0.9999999850165995 -1.281137112142539e-09 5.11257811450919e-12 1.3308223087944633e-11 -5.883451701421574e-10 -1.2777177146023175e-09 -9.43578868176025e-08 1.0327715483496384e-09 3.6043139093898e-08 4.132934724063119e-08 1.0000000012489205 0.9998417917412076 1.0000000243680554 1.6216768952546472e-09 1.596913432431352e-10 1.6106392497953115e-10 1.623187295877836e-09 3.066418042482194e-09 -9.436235388959632e-08 1.49302996802572e-09 3.6022289141257745e-08 4.562692996062117e-08 1.0000000012600658 0.9998417917522135 1.0000000246185028 1.636570616266965e-09 1.6020035449250516e-10 1.6144971452626893e-10 1.6392435328393256e-09 3.0980230503630737e-09 -9.436236145857802e-08 1.5023706963296384e-09 3.6023049801707205e-08 4.5762182784095535e-08 0.9999999993712483 0.9998417897439104 0.9999999826566489 -1.080638449514205e-09 6.211477550488135e-11 7.956390073130731e-11 -8.674236817575342e-10 -1.8611972439080763e-09 -9.436109596298803e-08 1.0317242567290141e-09 3.597372919706805e-08 4.211859513738916e-08 1.000000001140486 0.9998417916336589 1.0000000219265535 1.4760643368234352e-09 1.5490200904735965e-10 1.574300656510324e-10 1.4674080719401772e-09 2.7573466042609462e-09 -9.436231397418925e-08 1.4035299474576968e-09 3.601511032481875e-08 4.436085187223439e-08 1.0000000002712022 0.9998417907501267 1.0000000024434728 2.754185444507347e-10 1.142624274277685e-10 1.253602983986781e-10 2.573969759616072e-10 3.592489349449818e-10 -9.436190851533752e-08 8.611504284912655e-10 3.597491120808247e-08 3.854640750141487e-08
3.382 0.9999999993899844 0.9998417892984421 0.9999999851656373 -1.2670228430041097e-09 5.065203257514227e-12 1.3220426668663017e-11 -5.820770125021109e-10 -1.2670094180357497e-09 -9.606476804929074e-08 1.1207543244689687e-09 3.6091793846132234e-08 3.984252692903896e-08 1.0000000012489076 0.9998417917789346 1.0000000243679965 1.6230566793404693e-09 1.5969712160151934e-10 1.6109893357752152e-10 1.6235851543444031e-09 3.0650964546036313e-09 -9.606931584284272e-08 1.5577340078229347e-09 3.607136469414111e-08 4.433520903756191e-08 1.0000000012600645 0.9998417917899605 1.0000000246186684 1.637965730214459e-09 1.6020747562605144e-10 1.6148609076247038e-10 1.6396564947972507e-09 3.096729593868419e-09 -9.60693238070262e-08 1.5666981537149564e-09 3.607212946699394e-08 4.447451093326808e-08 0.9999999993730067 0.9998417897811245 0.9999999827052573 -1.0762282336391405e-09 6.194741978741557e-11 7.938038176174731e-11 -8.645848694101034e-10 -1.8574916477129838e-09 -9.606803544464006e-08 1.122346929411634e-09 3.602224958117284e-08 4.069622825536658e-08 1.0000000011403718 0.9998417916712004 1.0000000219245486 1.4773127887104924e-09 1.548935971215563e-10 1.5745095608536206e-10 1.4676757280229563e-09 2.755773455961296e-09 -9.606927536757773e-08 1.4720953710057738e-09 3.606414670411403e-08 4.303019403818518e-08 1.0000000002709317 0.9998417907866792 1.0000000024412103 2.765380704311249e-10 1.141547821313188e-10 1.252722925283532e-10 2.5755467803527065e-10 3.575248159051918e-10 -9.606886270981675e-08 9.68949285254123e-10 3.602368407015143e-08 3.700877738857123e-08
3.392 0.999999999396043 0.9998417893397392 0.9999999853129035 -1.2534258148253794e-09 5.002512112530323e-12 1.3156657024781335e-11 -5.763089691415025e-10 -1.2563780115659823e-09 -9.780059352871378e-08 1.2261307422037402e-09 3.6140023149933814e-08 3.788252862845593e-08 1.0000000012488817 0.9998417918173077 1.0000000243676463 1.624045554323911e-09 1.596868856230618e-10 1.611566482581771e-10 1.6235410819529505e-09 3.063804259031445e-09 -9.780522364818127e-08 1.6375374280595793e-09 3.611997067424836e-08 4.263340593919305e-08 1.0000000012600498 0.9998417918283534 1.0000000246185423 1.6389697289906389e-09 1.6019871729819143e-10 1.6154533441492986e-10 1.6396271413097995e-09 3.0954654409722063e-09 -9.780523160451509e-08 1.6460755166022707e-09 3.6120739531452257e-08 4.277837154722854e-08 0.9999999993747467 0.9998417898189826 0.9999999827534384 -1.072217317686667e-09 6.176443610182984e-11 7.922024115657429e-11 -8.621948026303781e-10 -1.8537671858030343e-09 -9.780392017685133e-08 1.2298605612164762e-09 3.607031601463186e-08 3.881574921090941e-08 1.0000000011402443 0.9998417917093871 1.0000000219222525 1.4781703312155077e-09 1.5486915906534348e-10 1.574947832727365e-10 1.467501336017956e-09 2.7542292896434106e-09 -9.780518262512389e-08 1.5562244111583236e-09 3.611271396540871e-08 4.127367591898036e-08 1.0000000002706482 0.9998417908238774 1.0000000024386586 2.7726694107007773e-10 1.1403134177266983e-10 1.2520721467029778e-10 2.5727073053078885e-10 3.5583183053597197e-10 -9.780476226404574e-08 1.0926038645046713e-09 3.6071992802476365e-08 3.495295288012018e-08
3.402 0.9999999994020363 0.9998417893816569 0.9999999854586055 -1.2404440885013064e-09 4.9329502812855674e-12 1.311385679728395e-11 -5.710478680796417e-10 -1.245821202679906e-09 -9.956582070354612e-08 1.324340899828533e-09 3.618749566406418e-08 3.577789860454317e-08 1.0000000012488504 0.9998417918563428 1.0000000243671976 1.6245441903222101e-09 1.5966929155794445e-10 1.6123402133332606e-10 1.6230476702011073e-09 3.0625429253039415e-09 -9.957053415415983e-08 1.7145081217220784e-09 3.61677842871548e-08 4.082680208301089e-08 1.0000000012600299 0.9998417918674084 1.0000000246183174 1.6394830184210557e-09 1.601826175185293e-10 1.6162426428819793e-10 1.6391484363363477e-09 3.0942320732951504e-09 -9.957054240432775e-08 1.722672886896436e-09 3.616855721649258e-08 4.09782857491629e-08 0.9999999993764769 0.9998417898575003 0.9999999828013858 -1.0687053846448998e-09 6.157494119848481e-11 7.908057371310769e-11 -8.602606703929364e-10 -1.8500225745019473e-09 -9.956920741482112e-08 1.3298405656934426e-09 3.611760161613675e-08 3.680197933434211e-08 1.0000000011401118 0.9998417917482355 1.0000000219198584 1.478537521959541e-09 1.5483752036374928e-10 1.5755829062761815e-10 1.4668774175552566e-09 2.7527160967970173e-09 -9.957049281441564e-08 1.63695442271963e-09 3.6160489150293014e-08 3.9403805837953906e-08 1.00000000027036 0.9998417908617375 1.000000002436011 2.7750566705743773e-10 1.1390097274063008e-10 1.2516209541229167e-10 2.5653737155075933e-10 3.541715853579632e-10 -9.957006486466278e-08 1.204872610413291e-09 3.611951267157251e-08 3.2726122682652026e-08
3.412 0.9999999994079732 0.9998417894242122 0.9999999856029662 -1.228109858333172e-09 4.879423689715538e-12 1.3082902254651122e-11 -5.66267374699775e-10 -1.2353366928229283e-09 -1.0136091365269505e-07 1.3997453651128287e-09 3.6233820317521624e-08 3.3885662330244926e-08 1.0000000012488224 0.9998417918960563 1.000000024366858 1.624519391780124e-09 1.5966734274365575e-10 1.613221484663378e-10 1.6221305528293996e-09 3.061312965387678e-09 -1.0136571214925729e-07 1.7754896432635552e-09 3.621441786176427e-08 3.923273507351852e-08 1.0000000012600136 0.9998417919071418 1.0000000246182026 1.639472923741589e-09 1.6018217528858075e-10 1.6171388734081752e-10 1.6382463267668122e-09 3.0930301777738336e-09 -1.0136572075841607e-07 1.7833832215422706e-09 3.621519486134225e-08 3.9390482829235315e-08 0.9999999993782054 0.9998417898966947 0.9999999828493079 -1.0657255107837125e-09 6.140145707950027e-11 7.895233344028339e-11 -8.587572198221215e-10 -1.8462565210598876e-09 -1.0136436178351808e-07 1.4068273337375503e-09 3.6163715999247816e-08 3.500355024247946e-08 1.0000000011399828 0.9998417917877629 1.0000000219175738 1.4783811856268888e-09 1.5482137083990463e-10 1.576326504675713e-10 1.4658300389764619e-09 2.7512347260922234e-09 -1.013656700125188e-07 1.700652116736631e-09 3.620708435215822e-08 3.774865873139263e-08 1.000000000270075 0.999841790900276 1.0000000024334745 2.772209050783374e-10 1.1378621065465627e-10 1.2512818657330072e-10 2.5538094511203243e-10 3.52544331673348e-10 -1.0136523457186067e-07 1.2901304825217077e-09 3.616585437126936e-08 3.0715372764228654e-08
3.422 0.999999999413862 0.9998417894674216 0.9999999857462016 -1.216394978092126e-09 4.8637450358072594e-12 1.3046679727494568e-11 -5.619059475449352e-10 -1.2249223910042809e-09 -1.0318634437324323e-07 1.4434609621980268e-09 3.627861221306251e-08 3.255047218445304e-08 1.0000000012488057 0.9998417919364649 1.0000000243668299 1.623998036104949e-09 1.5970263393516614e-10 1.6140353780827925e-10 1.6208507081847274e-09 3.060115886848201e-09 -1.0319122936866426e-07 1.8121730363150513e-09 3.6259484022281866e-08 3.8140068645002405e-08 1.0000000012600085 0.9998417919475704 1.0000000246183987 1.6389663048339842e-09 1.6021906930080618e-10 1.6179704086787976e-10 1.6369814750497383e-09 3.0918611298371236e-09 -1.0319123811841489e-07 1.8199154581217442e-09 3.626026508580986e-08 3.8302456618098074e-08 0.9999999993799401 0.999841789936582 0.9999999828974069 -1.063250576851093e-09 6.126565526720875e-11 7.881803499796108e-11 -8.576231797959289e-10 -1.84246807003682e-09 -1.0318985471586301e-07 1.452092463331233e-09 3.620827116863177e-08 3.375139255897086e-08 1.0000000011398644 0.9998417918279848 1.0000000219156002 1.4777281754300523e-09 1.5484255632481326e-10 1.5770042058251893e-10 1.464419975701832e-09 2.7497863514139072e-09 -1.0319118648623961e-07 1.7388481539670131e-09 3.625211204632669e-08 3.661062291083266e-08 1.0000000002698022 0.9998417909395094 1.0000000024312525 2.7644004259698234e-10 1.1370872793489083e-10 1.250877966587902e-10 2.538619558367009e-10 3.509516578776683e-10 -1.031907432421304e-07 1.3401109338398812e-09 3.621062972313845e-08 2.9307415732519862e-08
3.432 0.9999999994197105 0.9998417895113013 0.9999999858884983 -1.2052285797352136e-09 4.889133997109566e-12 1.297977870428996e-11 -5.578652624227686e-10 -1.2145758640868776e-09 -1.0504259175955739e-07 1.4509441021176426e-09 3.632154653717999e-08 3.2040830170611865e-08 1.000000001248807 0.9998417919775843 1.0000000243672844 1.6230495346078124e-09 1.5977844531731805e-10 1.6145287934570283e-10 1.6193061029245935e-09 3.0589528786585782e-09 -1.0504756489562266e-07 1.820117272752141e-09 3.6302652612276203e-08 3.7760552645497345e-08 1.0000000012600216 0.9998417919887096 1.0000000246190777 1.638032798999467e-09 1.6029650095522075e-10 1.618482619967477e-10 1.6354519005619453e-09 3.0907263592262925e-09 -1.0504757404479721e-07 1.8278341471753738e-09 3.630343775432323e-08 3.7924708819608095e-08 0.9999999993816884 0.9998417899771781 0.9999999829458556 -1.0612106967207724e-09 6.117066573410731e-11 7.865247541380837e-11 -8.567604433161083e-10 -1.8386555244135676e-09 -1.0504616546281326e-07 1.4612286096235678e-09 3.625093792263685e-08 3.329835521907492e-08 1.0000000011397645 0.9998417918689182 1.0000000219141103 1.4766483345184388e-09 1.5490432462552633e-10 1.57736143992201e-10 1.462745155549123e-09 2.748372575632096e-09 -1.0504752114019495e-07 1.747058381880677e-09 3.629524207990801e-08 3.621393935662813e-08 1.0000000002695473 0.9998417909794539 1.0000000024295155 2.752325975073966e-10 1.1367209038881401e-10 1.250153547997771e-10 2.5207842370310305e-10 3.4939512403516883e-10 -1.0504706997559636e-07 1.3507683607255571e-09 3.6253508666259967e-08 2.8812072999712317e-08
3.442 0.9999999994255239 0.9998417895558667 0.9999999860299928 -1.1945104948639504e-09 4.934451125979728e-12 1.285529455671197e-11 -5.540159763482138e-10 -1.2042949227205807e-09 -1.0693014258799829e-07 1.4209332553999219e-09 3.636239532493018e-08 3.246028238796353e-08 1.0000000012488321 0.9998417920194297 1.0000000243683451 1.6217727015720234e-09 1.598735289395302e-10 1.614434995007512e-10 1.6176257198239072e-09 3.05782552321038e-09 -1.0693520528324821e-07 1.7982519961870306e-09 3.634369253651218e-08 3.8170173724477235e-08 1.000000001260058 0.9998417920305749 1.0000000246203626 1.636771185993222e-09 1.6039309636006723e-10 1.6184053821328787e-10 1.63378640735031e-09 3.0896268225957644e-09 -1.0693521460377445e-07 1.8060705929536331e-09 3.634448175098623e-08 3.833271804389678e-08 0.9999999993834551 0.999841790018498 0.9999999829947763 -1.0595072336247835e-09 6.109571130141739e-11 7.842872315809807e-11 -8.560399204886289e-10 -1.8348185393214542e-09 -1.0693378062999167e-07 1.433111711296547e-09 3.6291485970955624e-08 3.373883357971527e-08 1.0000000011396881 0.9998417919105765 1.0000000219132266 1.4752408596444168e-09 1.549851877277569e-10 1.5771301601662767e-10 1.4609345113887354e-09 2.746993841987336e-09 -1.0693516078574659e-07 1.7241978234732333e-09 3.6336243344026326e-08 3.6639712519236785e-08 1.0000000002693161 0.9998417910201238 1.000000002428387 2.736974302425895e-10 1.1365469376817815e-10 1.248839499521216e-10 2.501592950057921e-10 3.478752602531535e-10 -1.06934701476812e-07 1.3210826682478868e-09 3.62942604160415e-08 2.934701954522761e-08
3.452 0.9999999994313074 0.9998417896011321 0.9999999861707565 -1.1841146214786994e-09 4.962446521094248e-12 1.2659272002680044e-11 -5.502145613213857e-10 -1.1940777087662175e-09 -1.0884949129609375e-07 1.3559072158947048e-09 3.640105031141323e-08 3.3684284061814496e-08 1.0000000012488839 0.9998417920620146 1.0000000243700686 1.6202928267875506e-09 1.599505734599916e-10 1.6136145095266342e-10 1.6159520483558179e-09 3.056734302350571e-09 -1.0885464501008818e-07 1.749318283792829e-09 3.6382497678352335e-08 3.926707873657535e-08 1.0000000012601213 0.9998417920731799 1.0000000246223109 1.635306161277131e-09 1.6047186449990733e-10 1.6175985280489082e-10 1.6321276375098413e-09 3.088563847146754e-09 -1.0885465429560363e-07 1.757363212983453e-09 3.6383290971445976e-08 3.942523962667226e-08 0.999999999385244 0.9998417900605553 0.9999999830442277 -1.0580155844740725e-09 6.100310776137706e-11 7.813250183698315e-11 -8.553194637193458e-10 -1.8309551709547005e-09 -1.0885319446422786e-07 1.370370625896586e-09 3.632980876373006e-08 3.495247852488042e-08 1.0000000011396388 0.9998417919529747 1.0000000219130059 1.4736299991858574e-09 1.550483072711748e-10 1.5761724751349283e-10 1.4591307449743996e-09 2.745651775700528e-09 -1.0885459963656374e-07 1.6730276406361395e-09 3.637500976872767e-08 3.7779963531882834e-08 1.0000000002691123 0.999841791061534 1.0000000024279239 2.719589476538037e-10 1.1361926251108306e-10 1.2467984705691354e-10 2.4824729947267144e-10 3.463933876596973e-10 -1.088541318496336e-07 1.2535708281372013e-09 3.633277875699198e-08 3.0760261683498684e-08
3.462 0.9999999994370621 0.9998417896471099 0.999999986310794 -1.1738888758649855e-09 4.938375256602947e-12 1.2405047454836197e-11 -5.463298818138229e-10 -1.1839221438302094e-09 -1.1080113942258052e-07 1.2634673643203346e-09 3.643753744678891e-08 3.5388638707008604e-08 1.0000000012489638 0.9998417921053524 1.0000000243724463 1.6187609409663458e-09 1.599754488936009e-10 1.6122030681965492e-10 1.6144160537551534e-09 3.0556805016335615e-09 -1.1080638578563531e-07 1.6807457930401217e-09 3.641910067253787e-08 4.0786714107071206e-08 1.0000000012602128 0.9998417921165372 1.000000024624913 1.633789010198547e-09 1.6049824702090737e-10 1.6161980385859267e-10 1.6306067617969019e-09 3.0875378899892795e-09 -1.1080639513027977e-07 1.689126426525851e-09 3.641989807642586e-08 4.0939139768618755e-08 0.9999999993870561 0.9998417901033626 0.9999999830941996 -1.0565843130661987e-09 6.085899181800352e-11 7.777759469580118e-11 -8.544681212299249e-10 -1.8270647799870144e-09 -1.1080490906059778e-07 1.2807558459854104e-09 3.636593700613193e-08 3.6629743709263136e-08 1.0000000011396173 0.9998417919961249 1.0000000219134395 1.4719672877082957e-09 1.5505905304457094e-10 1.5746212408741133e-10 1.4574645225232619e-09 2.7443474053168696e-09 -1.1080633971288265e-07 1.6011145229481235e-09 3.641157394682115e-08 3.935597460092178e-08 1.0000000002689369 0.9998417911036958 1.0000000024281173 2.701687200355852e-10 1.135321129498087e-10 1.2441666076187468e-10 2.464731882481726e-10 3.4495031392804516e-10 -1.1080586331825076e-07 1.155839142640755e-09 3.6369095724326256e-08 3.2677808762686725e-08
3.472 0.9999999994427875 0.9998417896938119 0.9999999864500504 -1.1636602884053632e-09 4.848993745322171e-12 1.2137875548573533e-11 -5.422652999491803e-10 -1.1738262623974541e-09 -1.1278559684801302e-07 1.157588924046113e-09 3.647202337045804e-08 3.716177265945678e-08 1.000000001249071 0.9998417921494527 1.0000000243754092 1.6173486071477582e-09 1.5993442117885906e-10 1.6106506661801926e-10 1.6131138361421762e-09 3.0546649788239466e-09 -1.1279093723520226e-07 1.6048383458611285e-09 3.645367529086121e-08 4.238033448603288e-08 1.000000001260332 0.9998417921606577 1.0000000246281002 1.6323911724854755e-09 1.6045854990618586e-10 1.61465866229017e-10 1.6293193205358993e-09 3.086550429165507e-09 -1.1279094672344234e-07 1.613622988224593e-09 3.64544768012057e-08 4.2527182123976506e-08 0.999999999388891 0.9998417901469311 0.9999999831446247 -1.0550422975045791e-09 6.064920170232587e-11 7.740936698638595e-11 -8.533896867724986e-10 -1.8231461689451716e-09 -1.1278943416386436e-07 1.1783225525146374e-09 3.6400042446189106e-08 3.8375059984653864e-08 1.0000000011396235 0.9998417920400386 1.0000000219144587 1.4704236461979345e-09 1.550039227701113e-10 1.5729280768701018e-10 1.4560320086595683e-09 2.7430815946192427e-09 -1.1279089046081397e-07 1.5211556438328505e-09 3.6446109565455584e-08 4.1004161729758764e-08 1.0000000002687892 0.9998417911466203 1.0000000024288982 2.684981760623783e-10 1.1337911563186576e-10 1.2413941544972686e-10 2.4493303176785424e-10 3.435475472745139e-10 -1.1279040564613134e-07 1.042223443908463e-09 3.64033843781977e-08 3.464598405353094e-08
3.482 0.9999999994484812 0.9998417897412469 0.9999999865884294 -1.153258244668411e-09 4.7072467414684215e-12 1.1921480419291659e-11 -5.379680151813029e-10 -1.1637882781081051e-09 -1.1480338115023872e-07 1.0584057543273695e-09 3.650480778342263e-08 3.862811366171854e-08 1.000000001249202 0.9998417921943252 1.0000000243788472 1.6162254697159052e-09 1.598405929689996e-10 1.6095953792310933e-10 1.6120974103063042e-09 3.0536891872321167e-09 -1.1480881736446603e-07 1.5371028895324385e-09 3.6486523989967135e-08 4.371606298637067e-08 1.0000000012604744 0.9998417922055501 1.0000000246317626 1.63128258254289e-09 1.6036594902891952e-10 1.6136166143209643e-10 1.6283180998427172e-09 3.0856020497401677e-09 -1.1480882691966677e-07 1.5462828593851094e-09 3.648732963922379e-08 4.3858572161671794e-08 0.9999999993907442 0.9998417901912698 0.9999999831953934 -1.0532188801702964e-09 6.038694429239663e-11 7.709160237185677e-11 -8.520319092373642e-10 -1.819198384118641e-09 -1.1480728730727383e-07 1.0830498458033832e-09 3.64324272621656e-08 3.9824203222847025e-08 1.000000001139653 0.9998417920847242 1.0000000219159533 1.4691692431715192e-09 1.5489606453474257e-10 1.5717348366289118e-10 1.4548852337938223e-09 2.7418551428482965e-09 -1.1480876993549076e-07 1.4494248358119056e-09 3.647891903793375e-08 4.238220209879686e-08 1.0000000002686653 0.9998417911903175 1.0000000024301567 2.6711682066698277e-10 1.1317312051134588e-10 1.2391265127915262e-10 2.436788833664861e-10 3.421858531477702e-10 -1.148082761064618e-07 9.3434421570138e-10 3.6435947186141045e-08 3.62668277941867e-08
3.492 0.9999999994541363 0.9998417897894232 0.9999999867258111 -1.1425455799379055e-09 4.545417572234967e-12 1.1811354842571376e-11 -5.334210151394791e-10 -1.153806251325376e-09 -1.1685501804440375e-07 9.887034584366425e-10 3.6536290332240405e-08 3.952708596636789e-08 1.00000000124935 0.9998417922399777 1.000000024382627 1.615527365336805e-09 1.5972598633701662e-10 1.6095912777965242e-10 1.6113835147174197e-09 3.052753581002881e-09 -1.1686055156874198e-07 1.4923015353426304e-09 3.6518043053532496e-08 4.4555287121974524e-08 1.0000000012606334 0.9998417922512226 1.000000024635767 1.6305993522564672e-09 1.6025310235816423e-10 1.613625679059739e-10 1.6276192284523003e-09 3.0846940523480465e-09 -1.1686056108532214e-07 1.5017663921637948e-09 3.651885286957624e-08 4.469525472616395e-08 0.9999999993926103 0.9998417902363859 0.9999999832463722 -1.0509779858306767e-09 6.010470180222106e-11 7.687940935327014e-11 -8.503782729578287e-10 -1.815220863994902e-09 -1.1685899416611608e-07 1.0171270227711063e-09 3.646349007845217e-08 4.0722652682028145e-08 1.0000000011397 0.9998417921301892 1.00000002191779 1.4683395714534881e-09 1.5476734950767172e-10 1.571592728587541e-10 1.4540412467433908e-09 2.740669054442093e-09 -1.1686050305559297e-07 1.401728586857352e-09 3.651039884872271e-08 4.324622760490208e-08 1.0000000002685585 0.9998417912347937 1.00000000243176 2.6616076410485733e-10 1.1294680404230998e-10 1.237909881470902e-10 2.4272774612407924e-10 3.4086563740907386e-10 -1.1686000052597853e-07 8.583754162124613e-10 3.6467181637099576e-08 3.727299526218027e-08
3.502 0.9999999994597467 0.9998417898383476 0.9999999868620666 -1.1314442929059538e-09 4.40034522211897e-12 1.1825435508100885e-11 -5.286224698564151e-10 -1.1438785302130907e-09 -1.1894104145344446e-07 9.65691564520858e-10 3.656690592875455e-08 3.973741256171417e-08 1.0000000012495072 0.9998417922864165 1.0000000243866067 1.6153310419905797e-09 1.5962755801653738e-10 1.6108172800488615e-10 1.610973143310158e-09 3.0518585623479324e-09 -1.1894667383314607e-07 1.479486667462633e-09 3.654866055865434e-08 4.478369770551759e-08 1.0000000012608021 0.9998417922976814 1.0000000246399714 1.6304183033520143e-09 1.601562761950455e-10 1.6148693952543218e-10 1.627223874146585e-09 3.0838271982646553e-09 -1.1894668360796187e-07 1.4890441147464688e-09 3.6549474524651775e-08 4.492308750545651e-08 0.9999999993944806 0.9998417902822863 0.9999999832974196 -1.0482432954742675e-09 5.983911775178933e-11 7.679083625600754e-11 -8.484274553985857e-10 -1.811212358598544e-09 -1.1894508860963946e-07 9.96848908946586e-10 3.649366315104811e-08 4.0951630873411694e-08 1.000000001139756 0.9998417921764408 1.0000000219198273 1.4680118004569486e-09 1.5465499720566076e-10 1.5726825654045238e-10 1.4535010450374477e-09 2.739524092425644e-09 -1.1894662459725214e-07 1.3879803515732612e-09 3.654097732137442e-08 4.3480427026205495e-08 1.0000000002684615 0.9998417912800568 1.0000000024335656 2.6570683661815064e-10 1.1273669676538112e-10 1.2379268575053288e-10 2.420804331295904e-10 3.3958804324340364e-10 -1.1894611287469227e-07 8.35604030071904e-10 3.6497517856823055e-08 3.754455725653878e-08
3.512 0.999999999465303 0.9998417898880267 0.9999999869970633 -1.1199446961845775e-09 4.299192822911592e-12 1.1932905849980225e-11 -5.235684533418769e-10 -1.134002846326514e-09 -1.2106199344479304e-07 9.91950378909026e-10 3.659703544946721e-08 3.926139795461928e-08 1.000000001249665 0.9998417923336478 1.0000000243906402 1.6156454776114546e-09 1.595730225054043e-10 1.612962495238095e-10 1.6108699925468176e-09 3.0510058543467767e-09 -1.210677265533405e-07 1.4990078735616215e-09 3.657875248087328e-08 4.4402581193426835e-08 1.0000000012609718 0.9998417923449328 1.0000000246442295 1.630747774799883e-09 1.6010305772759147e-10 1.6170342336094412e-10 1.6271359128215865e-09 3.083002311490294e-09 -1.2106773605300833e-07 1.5084525765308728e-09 3.657957051075449e-08 4.454329646370566e-08 0.9999999993963468 0.999841790328977 0.9999999833483901 -1.0450064587026839e-09 5.96175024185693e-11 7.679480675689546e-11 -8.461761638271821e-10 -1.8071719039420155e-09 -1.2106611272095846e-07 1.024277598020268e-09 3.652332618251121e-08 4.051409118032198e-08 1.0000000011398127 0.9998417922234849 1.000000021921918 1.468194579717276e-09 1.5458648454982017e-10 1.5746906948302036e-10 1.4532680317035557e-09 2.7384209818869036e-09 -1.2106767635998103e-07 1.4086748636797425e-09 3.6571030630897496e-08 4.3086713047801396e-08 1.000000000268365 0.999841791326112 1.0000000024354274 2.657641544319363e-10 1.125703628143247e-10 1.2388652128503064e-10 2.417405682492257e-10 3.3835435683184677e-10 -1.2106715514521423e-07 8.694286819106756e-10 3.652733384379196e-08 3.7088216470063624e-08
3.522 0.9999999994707987 0.999841789938468 0.999999987130665 -1.1080944942811618e-09 4.25368252259448e-12 1.2064518298410827e-11 -5.182471842958974e-10 -1.1241782688794226e-09 -1.2321842380981364e-07 1.0551233625261054e-09 3.6626918219259244e-08 3.819124152637963e-08 1.0000000012498154 0.9998417923816788 1.0000000243945784 1.6164215568735253e-09 1.595735119870746e-10 1.6153385079902224e-10 1.6110851927497795e-09 3.0501962453709018e-09 -1.2322425941448523e-07 1.5436597834718705e-09 3.66085596095465e-08 4.3499260979111173e-08 1.0000000012611336 0.9998417923929841 1.0000000246483922 1.6315389931394869e-09 1.6010503372152225e-10 1.6194259775461457e-10 1.627366158240932e-09 3.0822204308195666e-09 -1.2322426913558243e-07 1.5528433677390624e-09 3.660938167003866e-08 4.364302083173731e-08 0.9999999993982008 0.9998417903764648 0.9999999833991347 -1.0413160391495992e-09 5.945145601349031e-11 7.682227369597701e-11 -8.436130888634551e-10 -1.803098818434776e-09 -1.2322261665105094e-07 1.0873792317010606e-09 3.6552721061087735e-08 3.950195715699092e-08 1.0000000011398615 0.9998417922713284 1.000000021923914 1.468839374977951e-09 1.5457297569520248e-10 1.5769291220835891e-10 1.4533533891172334e-09 2.7373609118394713e-09 -1.2322420811703373e-07 1.456009015560895e-09 3.6600799739146927e-08 4.2154154736425106e-08 1.0000000002682619 0.9998417913729667 1.000000002437196 2.6628402111588976e-10 1.124594338293304e-10 1.2400292369923025e-10 2.417190808570606e-10 3.371650317203713e-10 -1.2322367775521374e-07 9.441079772170578e-10 3.655687136776082e-08 3.600135450440912e-08
3.532 0.9999999994762262 0.9998417899896791 0.9999999872627331 -1.0959814370140707e-09 4.260219130104122e-12 1.2142518563745652e-11 -5.1265010098995e-10 -1.1144025378076024e-09 -1.2541089203321268e-07 1.136777563178772e-09 3.665660014292562e-08 3.667908133277221e-08 1.000000001249951 0.9998417924305172 1.0000000243982692 1.6175702110220573e-09 1.5962539258360828e-10 1.6171682593411584e-10 1.6116270822567675e-09 3.049429486032384e-09 -1.254168316207261e-07 1.6025629572694795e-09 3.6638136082951357e-08 4.2217748006695465e-08 1.000000001261281 0.9998417924418423 1.0000000246523082 1.6327025087446597e-09 1.6015827659076283e-10 1.6212691542879003e-10 1.627922956693761e-09 3.081481835448003e-09 -1.2541684117527896e-07 1.6114207146250264e-09 3.663896210925365e-08 4.23659888204834e-08 0.9999999994000355 0.9998417904247578 0.999999983449502 -1.0372609445122866e-09 5.933738029013974e-11 7.679550304378192e-11 -8.407298459175969e-10 -1.7989924759640945e-09 -1.2541515949906804e-07 1.1684164544031245e-09 3.658189989789939e-08 3.8066192033625064e-08 1.0000000011398962 0.999841792319979 1.000000021925664 1.4698573665662182e-09 1.5461087368339765e-10 1.5786190725284265e-10 1.4537651360655298e-09 2.7363447026942405e-09 -1.254167791612641e-07 1.5182312567630711e-09 3.6630338740875313e-08 4.082940255207348e-08 1.0000000002681437 0.9998417914206283 1.0000000024387206 2.67176555599806e-10 1.1239999612556881e-10 1.2406443528450214e-10 2.420245510852061e-10 3.360209733544577e-10 -1.2541623936399392e-07 1.0374387472509419e-09 3.6586183930631416e-08 3.444189727305374e-08
3.542 0.9999999994815819 0.9998417900416695 0.9999999873931364 -1.0837206495350698e-09 4.30378235378543e-12 1.2113428510921249e-11 -5.067890434067946e-10 -1.1046743820260238e-09 -1.276399647968954e-07 1.220062736919813e-09 3.668593642719504e-08 3.492571752078834e-08 1.000000001250067 0.9998417924801719 1.0000000244015697 1.6189755283869737e-09 1.5971386817355554e-10 1.6179177793553094e-10 1.612482840919386e-09 3.048707284314805e-09 -1.2764601034934578e-07 1.6645328255788723e-09 3.66673473371614e-08 4.074397437599293e-08 1.000000001261408 0.9998417924915168 1.000000024655833 1.6341229781697092e-09 1.6024829688550991e-10 1.6220331641806064e-10 1.6287937833543332e-09 3.080787158091617e-09 -1.2764601979527433e-07 1.6730719242567731e-09 3.666817731370219e-08 4.089769176104111e-08 0.9999999994018454 0.9998417904738656 0.9999999834993487 -1.0329570976069678e-09 5.926031166652956e-11 7.666149903339573e-11 -8.37539433110884e-10 -1.7948516374050018e-09 -1.2764430829989663e-07 1.2510811321628052e-09 3.661072448567702e-08 3.640442742030581e-08 1.0000000011399108 0.9998417923694459 1.0000000219270224 1.4711323863792722e-09 1.5468538781634503e-10 1.57922711255366e-10 1.454491085420392e-09 2.7353728273208607e-09 -1.2764595687509878e-07 1.5834241966757909e-09 3.665951288642132e-08 3.9302545123032735e-08 1.0000000002680063 0.9998417914691067 1.000000002439856 2.6832576395988965e-10 1.1237723082208236e-10 1.240181139962646e-10 2.426443458236467e-10 3.3492233663296757e-10 -1.2764540728818345e-07 1.130657446564484e-09 3.661513548235517e-08 3.2618825579176807e-08
3.552 0.9999999994868619 0.9998417900944503 0.9999999875217659 -1.0714480907729966e-09 4.363162194218452e-12 1.1967083584211366e-11 -5.007095786360946e-10 -1.0949920133151366e-09 -1.2990621834639002e-07 1.2917200484747292e-09 3.6714641700427925e-08 3.3187634694746834e-08 1.000000001250159 0.9998417925306535 1.0000000244043572 1.6205006489852419e-09 1.5981758471801242e-10 1.617486979496284e-10 1.6136066505875705e-09 3.0480299579968466e-09 -1.2991237187421408e-07 1.719495602808344e-09 3.6695914403240965e-08 3.9305176366407e-08 1.000000001261512 0.9998417925420185 1.000000024658845 1.6356634286649347e-09 1.6035351669422018e-10 1.6216153379576017e-10 1.629932578545249e-09 3.080137747149578e-09 -1.2991238109687758e-07 1.7277721385075608e-09 3.669674830413902e-08 3.946463572157922e-08 0.9999999994036273 0.9998417905237973 0.9999999835485534 -1.0285416441963612e-09 5.919916501029487e-11 7.640964987985764e-11 -8.340873094164467e-10 -1.7906760573631685e-09 -1.2991063930388325e-07 1.3224200323053743e-09 3.66389131080067e-08 3.476555195814041e-08 1.0000000011399017 0.9998417924197398 1.0000000219278684 1.472526843434576e-09 1.5477498155732648e-10 1.578653190197613e-10 1.455485024377908e-09 2.734445980002842e-09 -1.2991231720416815e-07 1.6410285212092203e-09 3.6688043023542217e-08 3.7807844859369837e-08 1.0000000002678457 0.9998417915184117 1.0000000024404816 2.6959533383162406e-10 1.1236982039277373e-10 1.238537871808363e-10 2.435323147678328e-10 3.338705561804096e-10 -1.2991175741734295e-07 1.2099781843315997e-09 3.664344557298953e-08 3.0803105436916626e-08
3.562 0.9999999994920652 0.9998417901480343 0.9999999876485552 -1.0593139779154018e-09 4.414037778349627e-12 1.1733806148195618e-11 -4.944898970187168e-10 -1.0853546118649226e-09 -1.3221023711636888e-07 1.3413466727949918e-09 3.674236607351183e-08 3.177906057887814e-08 1.0000000012502264 0.999841792581975 1.000000024406553 1.6219940019434784e-09 1.5991244795194575e-10 1.6161784096729214e-10 1.6149195254897053e-09 3.047398611708455e-09 -1.3221650026797154e-07 1.7587364436067779e-09 3.6723486855224265e-08 3.816434617171685e-08 1.0000000012615906 0.9998417925933601 1.000000024661265 1.6371718370678594e-09 1.6044988129807872e-10 1.6203209345381553e-10 1.63126045361621e-09 3.0795335372672464e-09 -1.3221650973378262e-07 1.7668379391520553e-09 3.672432465331609e-08 3.832869067187744e-08 0.9999999994053786 0.9998417905745669 0.9999999835970371 -1.0241664003132573e-09 5.912973521160287e-11 7.607084631898081e-11 -8.304523940707624e-10 -1.7864649715305876e-09 -1.3221473698069265e-07 1.3722067426552052e-09 3.66661150866274e-08 3.3448970345698803e-08 1.0000000011398675 0.9998417924708732 1.000000021928123 1.4738890423992235e-09 1.5485563559875512e-10 1.5772029286032526e-10 1.456668219754479e-09 2.7335646269918836e-09 -1.3221644439007373e-07 1.682026577288618e-09 3.671557865028415e-08 3.6619294100231235e-08 1.0000000002676597 0.9998417915685558 1.0000000024405173 2.708332333245545e-10 1.1235369350954761e-10 1.2360197875172495e-10 2.446098548290763e-10 3.3286592810587006e-10 -1.3221587461392884e-07 1.265002800376826e-09 3.667076328726167e-08 2.933399697342491e-08
3.572 0.9999999994971926 0.9998417902024354 0.9999999877734917 -1.0474685772476334e-09 4.4347955684999884e-12 1.1465191773828325e-11 -4.882281237600864e-10 -1.0757605517398321e-09 -1.345526148619586e-07 1.3608731151146435e-09 3.676877809917967e-08 3.102658955400933e-08 1.0000000012502683 0.9998417926341496 1.0000000244081326 1.6233039672497567e-09 1.5997677769326257e-10 1.6145079114383484e-10 1.6163230103049873e-09 3.046812804822325e-09 -1.3455898948548407e-07 1.7752471065057916e-09 3.674972796127803e-08 3.758029373282948e-08 1.0000000012616441 0.9998417926455547 1.0000000246630691 1.638496656644846e-09 1.6051560706280995e-10 1.6186650188321307e-10 1.6326791141958254e-09 3.0789754798465073e-09 -1.3455899883906107e-07 1.7832821360745165e-09 3.6750569649492656e-08 3.7747316727419006e-08 0.999999999407101 0.9998417906261872 0.9999999836447756 -1.0199823067598826e-09 5.903014316919928e-11 7.569670164947232e-11 -8.267333549262695e-10 -1.782218037360299e-09 -1.3455719468180482e-07 1.39251153263427e-09 3.6691995342500595e-08 3.276019511897502e-08 1.0000000011398082 0.9998417925228598 1.0000000219277616 1.4750680117435687e-09 1.5490621958428764e-10 1.5753910314882712e-10 1.4579421031683237e-09 2.7327294125464354e-09 -1.3455893258677035e-07 1.6992110666879152e-09 3.6741783025672245e-08 3.600911511353575e-08 1.0000000002674492 0.9998417916195533 1.0000000024399394 2.718878928482651e-10 1.1230716905251673e-10 1.2331419231054004e-10 2.4577803374716557e-10 3.31909088799029e-10 -1.345583526035169e-07 1.2877626091472003e-09 3.669675227853538e-08 2.857108357985462e-08
3.582 0.9999999995022472 0.9998417902576698 0.9999999878966231 -1.0360380205687228e-09 4.412545616180946e-12 1.1210125784421547e-11 -4.820256323852876e-10 -1.0662080869363672e-09 -1.369339540523767e-07 1.345174042531086e-09 3.679364761383687e-08 3.1151834490301825e-08 1.000000001250288 0.9998417926871931 1.0000000244091312 1.6243032630551415e-09 1.599975669234537e-10 1.6129620229463488e-10 1.6177154416877657e-09 3.0462735165095907e-09 -1.3694044167980256e-07 1.764750473103435e-09 3.6774403156796686e-08 3.7722050018863266e-08 1.0000000012616754 0.999841792698619 1.000000024664292 1.639510788822206e-09 1.6053792486492787e-10 1.6171338976654477e-10 1.6340865254840944e-09 3.078464122573661e-09 -1.3694045113956266e-07 1.7728414193929607e-09 3.677524869943804e-08 3.788857606847229e-08 0.999999999408796 0.9998417906786744 0.9999999836918051 -1.0161165745266984e-09 5.888754631473419e-11 7.533585002876644e-11 -8.23031719830097e-10 -1.7779346546228049e-09 -1.3693861504114792e-07 1.3783586644263955e-09 3.671632084955115e-08 3.290340303721899e-08 1.000000001139727 0.9998417925757151 1.0000000219268195 1.4759363109565325e-09 1.5491305131784732e-10 1.5737030262401257e-10 1.4592046887434778e-09 2.731941070232782e-09 -1.369403836951181e-07 1.6881720811237604e-09 3.67664216740494e-08 3.615603135040549e-08 1.000000000267217 0.9998417916714197 1.0000000024387827 2.7263209670340667e-10 1.122173729425327e-10 1.2303912913576198e-10 2.4693539533180353e-10 3.310001618263742e-10 -1.369397936573988e-07 1.2731853658883907e-09 3.672117862705084e-08 2.8759164652633098e-08
3.592 0.9999999995072332 0.9998417903137546 0.9999999880180466 -1.0251031467987853e-09 4.3474698950067725e-12 1.0998797262634637e-11 -4.759754003110737e-10 -1.0566967722865056e-09 -1.393548658401618e-07 1.2934691096937323e-09 3.681691776666263e-08 3.214133520612033e-08 1.000000001250289 0.9998417927411225 1.0000000244096339 1.6249101110188704e-09 1.599752419565895e-10 1.6118412759245122e-10 1.6190032082116636e-09 3.0457811026074517e-09 -1.3936146818624923e-07 1.7271381320688114e-09 3.679745688972232e-08 3.857898775734054e-08 1.0000000012616879 0.9998417927525682 1.0000000246650194 1.640132625308659e-09 1.6051698956491151e-10 1.6160313970231188e-10 1.635389328286828e-09 3.077999695836317e-09 -1.3936147782039028e-07 1.735412751110741e-09 3.67983062686698e-08 3.874194863663223e-08 0.9999999994104681 0.9998417907320449 0.9999999837382106 -1.012651195785857e-09 5.870238084972787e-11 7.501811405005895e-11 -8.194413245456207e-10 -1.7736143009292543e-09 -1.393596094435649e-07 1.3291402404330696e-09 3.673903543695687e-08 3.3865028223898556e-08 1.0000000011396268 0.9998417926294564 1.0000000219253817 1.4764122384998055e-09 1.5487677232163665e-10 1.572447313467014e-10 1.4603628054566249e-09 2.7311994484649365e-09 -1.393614093177355e-07 1.6487447473677817e-09 3.6789439034889165e-08 3.704830313839746e-08 1.0000000002669658 0.9998417917241719 1.0000000024371325 2.7298428042488175e-10 1.1208467449654327e-10 1.228068885047442e-10 2.4798822291339207e-10 3.301395911375514e-10 -1.393608088683793e-07 1.2204739843134296e-09 3.674398657710761e-08 2.9876899928582316e-08
3.602 0.999999999512156 0.999841790370708 0.9999999881378955 -1.0146920546089139e-09 4.2544254026932616e-12 1.08396098555942e-11 -4.70160786742397e-10 -1.0472245697165801e-09 -1.4181597107842914e-07 1.2107401985163597e-09 3.683874228577476e-08 3.372567364913054e-08 1.0000000012502768 0.9998417927959561 1.0000000244097622 1.6250956787020962e-09 1.5992435815608965e-10 1.611228576564675e-10 1.6201023999841748e-09 3.045336568838127e-09 -1.4182268980549675e-07 1.667564758921358e-09 3.6819050121658174e-08 3.9941841532027264e-08 1.000000001261687 0.9998417928074217 1.0000000246653724 1.6403331740402722e-09 1.604675958272347e-10 1.615434969243281e-10 1.6365036005487007e-09 3.0775825621693613e-09 -1.4182269964053738e-07 1.676141929610198e-09 3.681990334231021e-08 4.009937435655914e-08 0.999999999412122 0.9998417907863172 0.9999999837841139 -1.0096152158818696e-09 5.848904821170371e-11 7.475162336573625e-11 -8.160456622076518e-10 -1.769256726617746e-09 -1.4182079830835056e-07 1.2500121979534853e-09 3.6760297258822946e-08 3.539395521642802e-08 1.0000000011395134 0.9998417926841012 1.0000000219235698 1.4764669994312402e-09 1.5481189443494098e-10 1.5716993363198777e-10 1.4613322374441503e-09 2.730505747263313e-09 -1.4182262997047518e-07 1.5861594308866561e-09 3.681099597782516e-08 3.846460076750093e-08 1.0000000002667015 0.9998417917778274 1.0000000024351101 2.729155460553483e-10 1.1192328672693995e-10 1.2262564570813553e-10 2.4885294278176414e-10 3.293281941838837e-10 -1.4182201879693997e-07 1.1345707809451114e-09 3.6765336116215355e-08 3.1620007705418224e-08
3.612 0.9999999995170221 0.9998417904285488 0.9999999882563262 -1.0047911687296754e-09 4.154920592434298e-12 1.0725189140325704e-11 -4.6465657105055893e-10 -1.0377911112789161e-09 -1.4431789903209642e-07 1.1085098454892465e-09 3.68594621043534e-08 3.5496538729690914e-08 1.0000000012502561 0.9998417928517117 1.00000002440966 1.6248728099928378e-09 1.5986655437045147e-10 1.6110502255647113e-10 1.6209376562832243e-09 3.0449394498961366e-09 -1.443247365898323e-07 1.596414400545531e-09 3.683953261223729e-08 4.14792710444363e-08 1.0000000012616779 0.9998417928631977 1.000000024665495 1.640125529609229e-09 1.6041122594538575e-10 1.6152715603439711e-10 1.6373539568627854e-09 3.0772131691325123e-09 -1.443247466692286e-07 1.6053806441440329e-09 3.6840389694458556e-08 4.163109184883463e-08 0.9999999994137629 0.9998417908415094 0.9999999838296596 -1.0069955525496713e-09 5.826915884348962e-11 7.452921856429418e-11 -8.129202183535703e-10 -1.7648613700377605e-09 -1.4432281145550673e-07 1.1525802855281617e-09 3.6780452831609405e-08 3.7105301947348826e-08 1.0000000011393917 0.9998417927396688 1.000000021921528 1.47611360290764e-09 1.5474006984415638e-10 1.5713861230701655e-10 1.462037722578352e-09 2.729859764395801e-09 -1.4432467540999545e-07 1.5111069806455906e-09 3.683144217814921e-08 4.0057978888911745e-08 1.0000000002664298 0.9998417918324051 1.00000000243286 2.7243919008586554e-10 1.1175539026162554e-10 1.224881186880343e-10 2.494539905019551e-10 3.285662357596348e-10 -1.4432405354911155e-07 1.0271022886996756e-09 3.678557587434642e-08 3.3543874552473017e-08
3.622 0.9999999995218372 0.9998417904872967 0.9999999883735063 -9.953629857828643e-10 4.067583649839944e-12 1.0642646773587187e-11 -4.59528660193641e-10 -1.0283947221070945e-09 -1.4686128905041982e-07 1.0046101443192281e-09 3.687952027126094e-08 3.705779743514057e-08 1.000000001250233 0.9998417929084086 1.0000000244094838 1.6242775340688432e-09 1.5982050541487455e-10 1.6111835322523775e-10 1.621443079616399e-09 3.0445905162106033e-09 -1.4686824690140239e-07 1.527687172408009e-09 3.685935245998539e-08 4.2852824665096845e-08 1.0000000012616663 0.9998417929199146 1.0000000246655434 1.639545514102233e-09 1.6036678714450827e-10 1.6154174796677372e-10 1.6378743668081558e-09 3.076892015058715e-09 -1.4686825715034236e-07 1.537063766250695e-09 3.686021342664876e-08 4.2999899460802055e-08 0.9999999994153966 0.9998417908976408 0.9999999838750045 -1.0047563255942031e-09 5.8061572725943593e-11 7.43384723437827e-11 -8.101311316648333e-10 -1.7604276230894694e-09 -1.4686628791936019e-07 1.0544298461250993e-09 3.679994873888168e-08 3.862010073614656e-08 1.0000000011392673 0.9998417927961772 1.000000021919412 1.4753876970730693e-09 1.5468011546205433e-10 1.5713813112743847e-10 1.4624133106011905e-09 2.729262301637841e-09 -1.4686818470741944e-07 1.4382301362085268e-09 3.6851225711050337e-08 4.147784732779941e-08 1.0000000002661553 0.9998417918879242 1.0000000024305378 2.715904843210275e-10 1.1159914778742793e-10 1.223816332136833e-10 2.4972543447415173e-10 3.2785352689429933e-10 -1.4686755170001704e-07 9.165796957188381e-10 3.680515354922685e-08 3.523067110896067e-08
3.632 0.9999999995266083 0.9998417905469708 0.9999999884896078 -9.8635939523475e-10 4.0000041105811125e-12 1.0581803116910274e-11 -4.548234191523046e-10 -1.01903475548541e-09 -1.494467891110826e-07 9.213207056571391e-10 3.6899345751230364e-08 3.811757720753339e-08 1.000000001250214 0.9998417929660666 1.000000024409393 1.6233573742637452e-09 1.5979376291091782e-10 1.6115227386947443e-10 1.6215714135556728e-09 3.044289896192312e-09 -1.4945386951856983e-07 1.4758844406643751e-09 3.6878937302141005e-08 4.3801282172513215e-08 1.0000000012616588 0.9998417929775928 1.0000000246656773 1.6386405665180842e-09 1.603414809283365e-10 1.615770323111791e-10 1.6380177973127597e-09 3.076619157751477e-09 -1.4945388001728791e-07 1.4855978596761455e-09 3.6879802127732356e-08 4.3945285845340717e-08 0.9999999994170301 0.9998417909547307 0.9999999839203083 -1.002850004745314e-09 5.7873437520294624e-11 7.416889535402506e-11 -8.077253504438077e-10 -1.7559559166968869e-09 -1.4945187607700904e-07 9.76869159651022e-10 3.6819213697903405e-08 3.965545012622869e-08 1.0000000011391474 0.9998417928536463 1.0000000219173824 1.4743367166236141e-09 1.5463950255925307e-10 1.571580772016014e-10 1.4624119103949115e-09 2.7287129540260054e-09 -1.49453806126395e-07 1.3829973988712768e-09 3.687077427018519e-08 4.245625196477886e-08 1.0000000002658858 0.9998417919444033 1.000000002428304 2.704166575130277e-10 1.1146235717771172e-10 1.222958076783031e-10 2.496199350877575e-10 3.2719075051458385e-10 -1.4945316205334755e-07 8.272758155093538e-10 3.68244973977366e-08 3.638058252700649e-08
3.642 0.9999999995313419 0.9998417906075909 0.999999988604796 -9.777164189739255e-10 3.947226997276499e-12 1.0536559887933391e-11 -4.505555670845321e-10 -1.0097101127625557e-09 -1.5207505754098725e-07 8.801268243695212e-10 3.69192516078768e-08 3.8510209502528755e-08 1.0000000012502044 0.9998417930247043 1.000000024409542 1.6221754604287454e-09 1.597813295446674e-10 1.6120112467615222e-10 1.6213075909586927e-09 3.044037998863541e-09 -1.5208226260172167e-07 1.4521657981400177e-09 3.6898594635297066e-08 4.4171247712888275e-08 1.0000000012616608 0.999841793036251 1.0000000246660508 1.6374732086273986e-09 1.6033069966477285e-10 1.616270538907383e-10 1.637769049400386e-09 3.0763948735009976e-09 -1.5208227308594423e-07 1.4620468820498628e-09 3.689946332759212e-08 4.431415225503965e-08 0.9999999994186686 0.9998417910127982 0.9999999839657249 -1.0012139286590782e-09 5.770041508145857e-11 7.401458859747093e-11 -8.057180187870091e-10 -1.7514456083432278e-09 -1.520802338722098e-07 9.39603443351058e-10 3.6838557912690055e-08 4.004942338614115e-08 1.0000000011390366 0.9998417929120956 1.0000000219155922 1.473023338050931e-09 1.5461320934588033e-10 1.5719273663723449e-10 1.4620183954741433e-09 2.7282127798340452e-09 -1.5208219764872999e-07 1.357571443362132e-09 3.6890395534674604e-08 4.283705535608537e-08 1.0000000002656255 0.9998417920018632 1.0000000024263112 2.689806929578497e-10 1.1134048509505987e-10 1.222247925681418e-10 2.491226728306114e-10 3.265782480673986e-10 -1.520815427007151e-07 7.840814523354432e-10 3.684391627505469e-08 3.682726214889807e-08
3.652 0.9999999995360427 0.9998417906691771 0.9999999887192155 -9.693424264267547e-10 3.8993558942087095e-12 1.050311404598782e-11 -4.4669755476248696e-10 -1.000420151425452e-09 -1.5474676148009879e-07 8.924322331910212e-10 3.693937317631153e-08 3.8178612623190736e-08 1.0000000012502102 0.9998417930843421 1.000000024410064 1.620822220754201e-09 1.597733949965087e-10 1.612610714495837e-10 1.6206789327532217e-09 3.0438345918237275e-09 -1.5475409323950683e-07 1.4612589261383277e-09 3.691845538950597e-08 4.390968395309559e-08 1.0000000012616779 0.9998417930959085 1.0000000246667973 1.6361344071991507e-09 1.603243623564291e-10 1.6168840604492259e-10 1.637155125067624e-09 3.0762195863856136e-09 -1.5475410389265858e-07 1.4710889210324656e-09 3.691932788779752e-08 4.4053540744019465e-08 0.9999999994203173 0.9998417910718631 0.9999999840113891 -9.997569894267832e-10 5.753235089340691e-11 7.387184901443629e-11 -8.040819324294901e-10 -1.7468967125892933e-09 -1.5475202863258472e-07 9.5256840443748e-10 3.685811415494721e-08 3.974655490105874e-08 1.000000001138941 0.9998417929715443 1.000000021914175 1.471538568312371e-09 1.5459139823772175e-10 1.5723869898778693e-10 1.4612599574464155e-09 2.727761447703129e-09 -1.547540271136649e-07 1.3672088967429736e-09 3.691022055997554e-08 4.256651513364497e-08 1.0000000002653802 0.9998417920603218 1.000000002424694 2.6737381091801496e-10 1.112227420952574e-10 1.221648905072657e-10 2.482607219975792e-10 3.2601601462869145e-10 -1.54753360841196e-07 8.007019846732978e-10 3.686354206724946e-08 3.651528665136944e-08
3.662 0.9999999995407156 0.9998417907317481 0.9999999888329751 -9.61110080103631e-10 3.851044227192346e-12 1.0476881895853433e-11 -4.431811816650837e-10 -9.911638397893411e-10 -1.5746257809418992e-07 9.530036293193161e-10 3.695964568721808e-08 3.715021838982755e-08 1.0000000012502341 0.9998417931449978 1.0000000244110563 1.6194239511785148e-09 1.597646550794544e-10 1.6132705600176526e-10 1.619753012175857e-09 3.043680105240953e-09 -1.574700386894283e-07 1.5005572117928677e-09 3.693845564563475e-08 4.304562549415679e-08 1.0000000012617136 0.9998417931565848 1.0000000246680143 1.634750579156399e-09 1.603169991845825e-10 1.6175631708165046e-10 1.636244167868875e-09 3.076092688753042e-09 -1.5747004930336065e-07 1.510141118762668e-09 3.693933194092636e-08 4.319246661758257e-08 0.9999999994219796 0.9998417911319438 0.9999999840573986 -9.983526079594809e-10 5.7364047387466217e-11 7.373601480163677e-11 -8.027494800850744e-10 -1.7423091420349099e-09 -1.5746793774596956e-07 1.0108485861138095e-09 3.6877817907162426e-08 3.877545469183675e-08 1.0000000011388641 0.9998417930320106 1.000000021913229 1.4700089812536141e-09 1.54568839480527e-10 1.57291000282258e-10 1.4602044096257463e-09 2.727358632968761e-09 -1.5746997134067765e-07 1.409049821251011e-09 3.6930185454471124e-08 4.167382608191306e-08 1.0000000002651543 0.9998417921197985 1.00000000242355 2.6572229697329997e-10 1.1110403105729087e-10 1.221112534839439e-10 2.47101585636022e-10 3.2550430598267926e-10 -1.574692933473337e-07 8.702633688878739e-10 3.688331073582625e-08 3.547381286890123e-08
3.672 0.9999999995453636 0.9998417907953216 0.9999999889461342 -9.528674600868261e-10 3.807311001134655e-12 1.0448391292409932e-11 -4.399107533966623e-10 -9.819404894588795e-10 -1.6022319427984453e-07 1.04413435483186e-09 3.6979807276626e-08 3.552888973155785e-08 1.0000000012502788 0.9998417932066891 1.0000000244125664 1.6181315589977925e-09 1.5975991051979573e-10 1.613896470958916e-10 1.6186252171946989e-09 3.043574130561051e-09 -1.6023078610027935e-07 1.5614924121764678e-09 3.695834013196358e-08 4.168208578705727e-08 1.0000000012617698 0.9998417932182966 1.0000000246697496 1.6334730692546594e-09 1.6031387000356888e-10 1.6182063822124634e-10 1.6351315182505805e-09 3.0760147072745744e-09 -1.6023079653920934e-07 1.5707139736245464e-09 3.6959220203662975e-08 4.183382548040222e-08 0.9999999994236591 0.9998417911930582 0.9999999841038008 -9.968497550383193e-10 5.720002163364545e-11 7.359745384995722e-11 -8.01624944999544e-10 -1.7376824321244517e-09 -1.602286479635019e-07 1.0983557634887524e-09 3.6897410530205846e-08 3.724071622648279e-08 1.000000001138808 0.9998417930935131 1.0000000219128016 1.4685855563295418e-09 1.54550272524239e-10 1.5734003755254935e-10 1.4589469677989108e-09 2.727005119943587e-09 -1.6023071720157347e-07 1.4736931347543411e-09 3.695003471190595e-08 4.026302299769994e-08 1.0000000002649494 0.9998417921803109 1.0000000024229265 2.641773061120278e-10 1.1098951801949739e-10 1.2205475089456995e-10 2.4574094001208203e-10 3.2504275999930805e-10 -1.6023002728223656e-07 9.714702518988827e-10 3.690296549902318e-08 3.38084209640165e-08
3.682 0.9999999995499861 0.999841790859914 0.999999989058697 -9.444640506322428e-10 3.780681089826796e-12 1.0402680792416674e-11 -4.3678107105041663e-10 -9.727496491589195e-10 -1.6302930693230624e-07 1.1447752794349535e-09 3.699942153827962e-08 3.3510405684965475e-08 1.0000000012503443 0.9998417932694328 1.0000000244145886 1.6170945299291319e-09 1.597720863041964e-10 1.614337931473098e-10 1.6174001852524155e-09 3.0435173248076237e-09 -1.6303703198717967e-07 1.6319142684614234e-09 3.697768096746138e-08 4.000444211796892e-08 1.0000000012618466 0.9998417932810597 1.0000000246719962 1.6324511654377152e-09 1.6032777659804542e-10 1.6186627118201492e-10 1.633921234010723e-09 3.0759857384394455e-09 -1.6303704248522497e-07 1.6407492611037798e-09 3.697856482140525e-08 4.0162642188482697e-08 0.9999999994253534 0.9998417912552215 0.9999999841505899 -9.950993702023233e-10 5.705306033582426e-11 7.344108153568442e-11 -8.006041152535684e-10 -1.7330169546042301e-09 -1.6303485620155814e-07 1.1954759872834084e-09 3.691645987431803e-08 3.533618952777298e-08 1.0000000011387722 0.9998417931560669 1.0000000219128855 1.4674176740205193e-09 1.5454851639336106e-10 1.5737062698599183e-10 1.4575921916468585e-09 2.7267004783838576e-09 -1.6303696170143613e-07 1.5480356508930906e-09 3.696934022792157e-08 3.852271841400901e-08 1.0000000002647649 0.9998417922418743 1.0000000024228164 2.6288797506921277e-10 1.1089189532941212e-10 1.21980049519942e-10 2.442833264339113e-10 3.2463155043472355e-10 -1.6303625944702631e-07 1.0809234332249187e-09 3.6922076353449825e-08 3.17188724503059e-08
3.692 0.9999999995545815 0.9998417909255407 0.9999999891706163 -9.357791017441994e-10 3.7823039620490464e-12 1.032103181311609e-11 -4.3369463283328346e-10 -9.63590305867466e-10 -1.6588162253039282e-07 1.2357914572061493e-09 3.701792555303711e-08 3.141046982859619e-08 1.0000000012504275 0.9998417933332427 1.000000024417063 1.6164326452723807e-09 1.598118162326571e-10 1.614412446396132e-10 1.6161752555594919e-09 3.04350958838848e-09 -1.6588948307028292e-07 1.6983550577039594e-09 3.699592056686383e-08 3.82930764629355e-08 1.0000000012619417 0.9998417933448902 1.0000000246746954 1.631804450603748e-09 1.603691034713529e-10 1.6187495561441766e-10 1.6327114471673133e-09 3.076005682701359e-09 -1.6588949366544917e-07 1.7068552457148253e-09 3.6996808230465756e-08 3.845844905071118e-08 0.999999999427062 0.9998417913184496 0.9999999841977073 -9.929818197640739e-10 5.6934369685819516e-11 7.324849692870234e-11 -7.995893324803404e-10 -1.7283123854959491e-09 -1.6588726897577137e-07 1.2838309583332607e-09 3.693440535626273e-08 3.33677356444238e-08 1.0000000011387544 0.9998417932196879 1.0000000219134226 1.4666250102308353e-09 1.5457459749412174e-10 1.5736433784631263e-10 1.4562378465818445e-09 2.726445065446053e-09 -1.6588941157971993e-07 1.6178476164393604e-09 3.698754419236901e-08 3.674138992348245e-08 1.0000000002645988 0.999841792304505 1.0000000024231614 2.6197414886901834e-10 1.1082211559498524e-10 1.2186869638966988e-10 2.428261090143723e-10 3.242707152655865e-10 -1.6588869660228124e-07 1.1787100382175754e-09 3.694008395975868e-08 2.9532574949566776e-08
3.702 0.9999999995591464 0.9998417909922157 0.9999999892818009 -9.267386780751172e-10 3.811530879376288e-12 1.0188756955597118e-11 -4.3056849277644567e-10 -9.544621567078788e-10 -1.6878085775614548e-07 1.301431882617935e-09 3.703470891995229e-08 2.9668596707862105e-08 1.0000000012505246 0.9998417933981332 1.0000000244198892 1.6162187512005292e-09 1.5987903751350457e-10 1.6139747773862983e-10 1.6150326168439234e-09 3.043550615984431e-09 -1.6878885572935068e-07 1.748002619952062e-09 3.7012447702469584e-08 3.690945785230285e-08 1.0000000012620502 0.9998417934098011 1.0000000246777463 1.631605556984289e-09 1.6043792819817855e-10 1.6183214671215317e-10 1.6315837254331192e-09 3.076074537579063e-09 -1.6878886639751874e-07 1.756271498512433e-09 3.701333921421108e-08 3.708114229241592e-08 0.9999999994287799 0.9998417913827559 0.9999999842450519 -9.904240202049949e-10 5.684349024951172e-11 7.300502987463013e-11 -7.984983666265231e-10 -1.7235694301651344e-09 -1.6878660286497424e-07 1.3479823652344036e-09 3.695063532984385e-08 3.1750027662539624e-08 1.0000000011387504 0.9998417932843888 1.0000000219143121 1.4662804064786803e-09 1.5462785314949315e-10 1.5730667908212895e-10 1.4549656866702707e-09 2.726238598143724e-09 -1.6878878292779414e-07 1.6698143434299656e-09 3.700403524391006e-08 3.529589743443594e-08 1.0000000002644471 0.9998417923682158 1.000000002423861 2.615084324595773e-10 1.1078007487536798e-10 1.2170614838036157e-10 2.414513666109963e-10 3.239603600561246e-10 -1.687880554554164e-07 1.2490457535289444e-09 3.6956376337944154e-08 2.7715957665957213e-08
3.712 0.9999999995636758 0.9998417910599529 0.9999999893921313 -9.173163162839477e-10 3.8534529923007245e-12 1.000356524448326e-11 -4.273373030286338e-10 -9.453645096274554e-10 -1.717277394309015e-07 1.329949470145533e-09 3.70492183547444e-08 2.8763946344019035e-08 1.000000001250631 0.9998417934641184 1.0000000244229357 1.6164790016633447e-09 1.5995847616402e-10 1.6129954434415635e-10 1.614037178313612e-09 3.043640687564132e-09 -1.7173587726118314e-07 1.7705980994963693e-09 3.702670340234212e-08 3.6218255281398724e-08 1.0000000012621681 0.9998417934758066 1.0000000246810172 1.6318806171709944e-09 1.605188037914505e-10 1.6173570233669357e-10 1.6306034162186349e-09 3.0761921781854016e-09 -1.7173588769764586e-07 1.778770834026212e-09 3.70275988110011e-08 3.6393344734868286e-08 0.9999999994305022 0.9998417914481541 0.9999999842924936 -9.873996967902154e-10 5.6765006721738686e-11 7.270792591346089e-11 -7.972664140394083e-10 -1.718787852098974e-09 -1.7173358463080698e-07 1.3763321584875164e-09 3.696459251668728e-08 3.092279079084394e-08 1.000000001138756 0.9998417933501844 1.0000000219154217 1.4664095668467106e-09 1.5469343863309366e-10 1.5719498173916922e-10 1.4538407197064534e-09 2.726081189289155e-09 -1.717358031842231e-07 1.6933779755577664e-09 3.7018254406387465e-08 3.4571308591445035e-08 1.0000000002643046 0.9998417924330205 1.0000000024247828 2.615167895274293e-10 1.1075029118138213e-10 1.2148968365267238e-10 2.40224326436627e-10 3.2370003407071566e-10 -1.7173506279154955e-07 1.280337537895237e-09 3.69703947601481e-08 2.6789388879882834e-08
3.722 0.9999999995681648 0.9998417911287669 0.9999999895014705 -9.07523664436513e-10 3.882920686223814e-12 9.781275007036758e-12 -4.239514166588967e-10 -9.362969682194883e-10 -1.7472300445556133e-07 1.314504132503867e-09 3.7061069498578736e-08 2.9009170936963984e-08 1.000000001250741 0.9998417935312116 1.0000000244260556 1.6172005423931327e-09 1.600252293628424e-10 1.61163762033067e-10 1.6132385618946405e-09 3.043778985533882e-09 -1.7473128433193948e-07 1.7602554995328147e-09 3.703829743938755e-08 3.64443215896196e-08 1.0000000012622898 0.9998417935429199 1.0000000246843614 1.6326172839183529e-09 1.6058709637294212e-10 1.6160158174467864e-10 1.6298198493554274e-09 3.0763582268021893e-09 -1.7473129500672784e-07 1.7684849902546118e-09 3.7039196780434e-08 3.661847143633196e-08 0.9999999994322234 0.9998417915146582 0.999999984339885 -9.839214176984107e-10 5.667452429481874e-11 7.23735861763054e-11 -7.958437879143594e-10 -1.713968056789133e-09 -1.7472895165141025e-07 1.362185399732786e-09 3.6975888686716024e-08 3.116683317266531e-08 1.0000000011387649 0.999841793417088 1.0000000219166048 1.4670000673108353e-09 1.5474646504260386e-10 1.570453050200941e-10 1.4529122177679845e-09 2.7259723664379815e-09 -1.7473120897898307e-07 1.682485438792512e-09 3.7029811481331314e-08 3.480695336072315e-08 1.0000000002641658 0.9998417924989337 1.0000000024257807 2.619870828333805e-10 1.1070796771224059e-10 1.2123551858462354e-10 2.3919405753725617e-10 3.2348949958759306e-10 -1.7473045553146782e-07 1.2658623780531476e-09 3.6981749651945956e-08 2.7095206953328477e-08
3.732 0.9999999995726088 0.9998417911986712 0.9999999896096786 -8.974045545520156e-10 3.876256189300339e-12 9.555839627660693e-12 -4.203765760750818e-10 -9.27259546942378e-10 -1.77767400059106e-07 1.2541872766178831e-09 3.707014238152749e-08 3.034859678449506e-08 1.0000000012508492 0.9998417935994266 1.0000000244290976 1.6183386285613819e-09 1.6005534468511928e-10 1.6102418076734266e-10 1.612670231084717e-09 3.0439656704229086e-09 -1.7777582441621467e-07 1.7169001532222467e-09 3.704710883207968e-08 3.75484159245067e-08 1.0000000012624095 0.9998417936111552 1.0000000246876284 1.6337703802456115e-09 1.6061867022910249e-10 1.6146359267855565e-10 1.6292666315933056e-09 3.0765724746904134e-09 -1.7777583534923367e-07 1.7253455538105182e-09 3.704801217824036e-08 3.771760222239603e-08 0.999999999433939 0.9998417915822818 0.9999999843870756 -9.800342269811454e-10 5.6547864810974654e-11 7.203620020295068e-11 -7.94197077418913e-10 -1.7091096188280125e-09 -1.777734509596809e-07 1.304851615756515e-09 3.6984403487613245e-08 3.243196877643688e-08 1.000000001138772 0.9998417934851133 1.000000021917711 1.4680072182640494e-09 1.5476280405444987e-10 1.568919635124074e-10 1.4522141762113491e-09 2.725912078929737e-09 -1.777757477178663e-07 1.6369952511392448e-09 3.703858549382603e-08 3.596029885029499e-08 1.0000000002640255 0.9998417925659678 1.0000000024267028 2.628744748350544e-10 1.1062907338686692e-10 1.2097724497017048e-10 2.3839454795383893e-10 3.2332843379520566e-10 -1.7777498107314092e-07 1.204717199788648e-09 3.699032035252185e-08 2.856423622624584e-08
3.742 0.9999999995770026 0.9998417912696802 0.9999999897166268 -8.870362554493185e-10 3.820573783065207e-12 9.369989348155996e-12 -4.165944561603708e-10 -9.182512821880767e-10 -1.808616841474654e-07 1.1548149579260115e-09 3.7076633967850386e-08 3.237705161001059e-08 1.00000000125095 0.9998417936687775 1.0000000244319232 1.6198151842206687e-09 1.600360967169541e-10 1.6092365402239938e-10 1.6123504927802707e-09 3.044200257721323e-09 -1.8087025502651423e-07 1.6469434298990497e-09 3.70533400691869e-08 3.923319902139917e-08 1.000000001262522 0.9998417936805264 1.0000000246906784 1.6352621597335667e-09 1.6060080954887493e-10 1.613644354848878e-10 1.628961663009404e-09 3.0768350033157646e-09 -1.8087026616467074e-07 1.6557550923031962e-09 3.7054247470173713e-08 3.939527632109953e-08 0.9999999994356428 0.9998417916510384 0.9999999844339271 -9.758162853211818e-10 5.637229225169254e-11 7.173817159696034e-11 -7.923081702088203e-10 -1.7042134800784077e-09 -1.808678401091906e-07 1.2104567565146158e-09 3.699033809688055e-08 3.4351013857313355e-08 1.000000001138772 0.9998417935542744 1.0000000219186003 1.4693527392230023e-09 1.5472980444017828e-10 1.5677747955027092e-10 1.451764513847581e-09 2.725899779506807e-09 -1.808701772488637e-07 1.5633879646346526e-09 3.704477903121013e-08 3.7715106955988587e-08 1.0000000002638787 0.9998417926341379 1.000000002427411 2.6410023943049683e-10 1.105010357638518e-10 1.20757872612165e-10 2.378435343584104e-10 3.23217029200063e-10 -1.808693972132535e-07 1.1026015599956503e-09 3.699630913324526e-08 3.074672106877822e-08
3.752 0.999999999581342 0.9998417913418092 0.9999999898222117 -8.76532304715026e-10 3.718790334104284e-12 9.25926583120938e-12 -4.1260003826442864e-10 -9.092722976275664e-10 -1.8400662460654097e-07 1.0295013478207745e-09 3.708104490747775e-08 3.455621211183103e-08 1.000000001251039 0.9998417937392792 1.0000000244344183 1.6215154850530465e-09 1.5997042694957599e-10 1.6089716367329995e-10 1.6122836692001227e-09 3.0444828868587924e-09 -1.840153446840951e-07 1.5629071063541023e-09 3.7057501271792607e-08 4.107518563901491e-08 1.0000000012626222 0.9998417937510489 1.0000000246933978 1.636977730901901e-09 1.6053653486413876e-10 1.613394000025242e-10 1.6289096300200084e-09 3.0771452346674645e-09 -1.8401535610100065e-07 1.5721997182023277e-09 3.705841276201157e-08 4.1230141696224436e-08 0.9999999994373299 0.9998417917209441 0.9999999844803258 -9.713824121777703e-10 5.615085046774093e-11 7.151513030730152e-11 -7.901724255490119e-10 -1.6992797080864563e-09 -1.8401288770987683e-07 1.092418641997662e-09 3.699420051408931e-08 3.642437633249878e-08 1.0000000011387598 0.9998417936245865 1.0000000219191596 1.4709218519742674e-09 1.5465035778243112e-10 1.5673745258656925e-10 1.4515682434204925e-09 2.7259348630257833e-09 -1.8401526555682573e-07 1.4745137796963358e-09 3.7048902154421635e-08 3.9626792957231776e-08 1.00000000026372 0.9998417927034584 1.0000000024277904 2.6554955520852604e-10 1.103263974364158e-10 1.2061292341184524e-10 2.3754586811031905e-10 3.2315475667980267e-10 -1.8401447179367372e-07 9.724737177082443e-10 3.700022571908643e-08 3.3066267666807744e-08
3.762 0.999999999585623 0.9998417914150743 0.9999999899263652 -8.660370013387925e-10 3.5877434814032078e-12 9.236598555825098e-12 -4.083965971334846e-10 -9.003221346722357e-10 -1.872030002748418e-07 8.994330938793802e-10 3.708408857645907e-08 3.641152422037788e-08 1.000000001251112 0.999841793810948 1.0000000244365042 1.6232941236639368e-09 1.5987502639855581e-10 1.6095781932426935e-10 1.6124659084306532e-09 3.044812905614687e-09 -1.8721187176770355e-07 1.4817882077827734e-09 3.7060313900277934e-08 4.267143638853837e-08 1.0000000012627066 0.9998417938227379 1.0000000246957086 1.6387713856594658e-09 1.6044248071038705e-10 1.614016311287146e-10 1.6291071196815758e-09 3.0775027898761198e-09 -1.87211883521892e-07 1.4915966764054221e-09 3.7061229491432224e-08 4.282073079967051e-08 0.9999999994389966 0.999841791792014 0.9999999845261933 -9.668774395689029e-10 5.5899977300941757e-11 7.137975212989401e-11 -7.877936126940157e-10 -1.6943088869021163e-09 -1.8720937217366499e-07 9.71767510621154e-10 3.699671137797737e-08 3.820003125749301e-08 1.0000000011387316 0.9998417936960647 1.0000000219193106 1.472569414056812e-09 1.545409674392433e-10 1.5678416884333597e-10 1.4516207555583624e-09 2.726018162784733e-09 -1.8721179130049127e-07 1.3881506266323537e-09 3.705167640428418e-08 4.127820048405698e-08 1.0000000002635452 0.9998417927739459 1.0000000024277642 2.6707751278886636e-10 1.1012242060924745e-10 1.2055511850927332e-10 2.374977297742595e-10 3.231412518015435e-10 -1.8721098371567686e-07 8.357314463139978e-10 3.700279181915574e-08 3.5030697296882795e-08
3.772 0.999999999589844 0.9998417914894927 0.9999999900290573 -8.557049799223772e-10 3.451829573409794e-12 9.285538844230224e-12 -4.039896234441397e-10 -8.914006375924369e-10 -1.904516002617417e-07 7.944918871398167e-10 3.70865343409609e-08 3.7612931907269366e-08 1.0000000012511658 0.9998417938838002 1.0000000244381415 1.6249955248836846e-09 1.5977448378885536e-10 1.610891362373804e-10 1.6128917546646147e-09 3.045189735982333e-09 -1.90460625825975e-07 1.421885220413864e-09 3.706254999184534e-08 4.3723304526426746e-08 1.000000001262772 0.9998417938956103 1.0000000246975702 1.6404877953490493e-09 1.6034335972245636e-10 1.6153449247755119e-10 1.6295478817453107e-09 3.0779071754017626e-09 -1.904606378589027e-07 1.432114768465179e-09 3.706346970417166e-08 4.386913022600822e-08 0.9999999994406402 0.999841791864265 0.9999999845714904 -9.624573274257427e-10 5.5644291479433486e-11 7.131543717756684e-11 -7.851772255712589e-10 -1.689301231877524e-09 -1.904580827004414e-07 8.765681674210623e-10 3.699864419572608e-08 3.935694033770557e-08 1.0000000011386847 0.9998417937687268 1.0000000219190126 1.474140297049571e-09 1.544265682070906e-10 1.5690171049861846e-10 1.4519170219204156e-09 2.726148199343712e-09 -1.9046054417447358e-07 1.3239256249331723e-09 3.705387402200655e-08 4.236381655164641e-08 1.0000000002633522 0.9998417928456161 1.0000000024272906 2.68528716889061e-10 1.0991333551342687e-10 1.2056829396557963e-10 2.376932811869826e-10 3.2317617130854985e-10 -1.9045972228411658e-07 7.240512008705023e-10 3.700478077657741e-08 3.630597711648481e-08
3.782 0.9999999995940028 0.9998417915650829 0.9999999901302898 -8.456740601976798e-10 3.336103526737982e-12 9.366003957601652e-12 -3.9938423547343937e-10 -8.825079252206021e-10 -1.9375322510708571e-07 7.484475431836411e-10 3.70890288571973e-08 3.7976478892913535e-08 1.0000000012511998 0.9998417939578544 1.0000000244393215 1.6264818044408921e-09 1.5969366994884762e-10 1.6125088562866306e-10 1.613555226796117e-09 3.0456130678727e-09 -1.9376240684846083e-07 1.398003414799374e-09 3.706485332846374e-08 4.4057413700500944e-08 1.0000000012628176 0.9998417939696848 1.0000000246989746 1.6419888069957978e-09 1.6026386375220712e-10 1.6169796573364443e-10 1.630226495747065e-09 3.0783580576318408e-09 -1.9376241909255243e-07 1.4084171868693932e-09 3.706577716239766e-08 4.4202245244492927e-08 0.9999999994422589 0.9998417919377156 0.9999999846162091 -9.582598876269614e-10 5.5408891913559884e-11 7.12824592424535e-11 -7.82329307382644e-10 -1.6842571345731734e-09 -1.937598198662436e-07 8.361162899328445e-10 3.700064600797155e-08 3.971395141532759e-08 1.0000000011386176 0.9998417938425905 1.0000000219182579 1.4754957334035702e-09 1.5433165555446708e-10 1.5705003786585273e-10 1.4524509253778296e-09 2.726325107884517e-09 -1.9376232393726582e-07 1.2981506770937615e-09 3.705613904596815e-08 4.2707738724200296e-08 1.0000000002631388 0.9998417929184881 1.0000000024263624 2.697655072787993e-10 1.0972387824876073e-10 1.2061220303698678e-10 2.3812661834103223e-10 3.232585902570294e-10 -1.9376148772509006e-07 6.757871221781921e-10 3.7006838385718485e-08 3.670929406619756e-08
3.792 0.999999999598101 0.9998417916418648 0.9999999902300885 -8.360422813642688e-10 3.259625436099844e-12 9.42956939403068e-12 -3.9459074924148986e-10 -8.736437965772578e-10 -1.9710868518109624e-07 7.798706741571825e-10 3.7091955049934724e-08 3.7440784816609597e-08 1.0000000012512136 0.9998417940331299 1.0000000244400593 1.627653732740915e-09 1.596517698290931e-10 1.6139490533851695e-10 1.614445897313852e-09 3.046082550195359e-09 -1.9711802618649267e-07 1.416327422120283e-09 3.706760241697909e-08 4.361645757992243e-08 1.000000001262843 0.9998417940449806 1.0000000246999377 1.6431756613798593e-09 1.6022328782417845e-10 1.618433341523067e-10 1.6311319218172842e-09 3.0788550510699833e-09 -1.971180383810835e-07 1.4266177499590867e-09 3.706853030395346e-08 4.376285410237619e-08 0.9999999994438533 0.9998417920123852 0.9999999846603649 -9.543844140991026e-10 5.5212820332722824e-11 7.123198069238303e-11 -7.792604681714342e-10 -1.6791772079622244e-09 -1.9711539431222707e-07 8.653551761785138e-10 3.7003098234691656e-08 3.921108637264118e-08 1.0000000011385308 0.9998417939176758 1.0000000219170617 1.4765371370492865e-09 1.5427601263440432e-10 1.571803231013723e-10 1.4532119667944093e-09 2.7265481879720615e-09 -1.9711794171511366e-07 1.3177752347824744e-09 3.705885013431677e-08 4.22519129191042e-08 1.0000000002629061 0.9998417929925816 1.000000002424995 2.706884377439959e-10 1.0957343948446357e-10 1.206382733408051e-10 2.38787248494287e-10 3.2338878444772394e-10 -1.971170908058436e-07 7.128103713259382e-10 3.7009344848023474e-08 3.618101124791023e-08
3.802 0.9999999996021396 0.9998417917198592 0.9999999903284919 -8.268629933058667e-10 3.23158793790208e-12 9.435437923537995e-12 -3.896352381341751e-10 -8.648083022862123e-10 -2.0051880263566532e-07 8.750507897473888e-10 3.7095378790268614e-08 3.6050774850765514e-08 1.000000001251208 0.9998417941096471 1.0000000244403853 1.6284569857977583e-09 1.596580257885237e-10 1.6148042737924322e-10 1.6155369057250029e-09 3.0465980249319243e-09 -2.0052830531797802e-07 1.4720351357770313e-09 3.7070862114242044e-08 4.2448596191280615e-08 1.0000000012628492 0.9998417941215183 1.0000000247004883 1.6439941815270675e-09 1.602311098360965e-10 1.6193021966760287e-10 1.632238068038969e-09 3.079397708077993e-09 -2.005283176404561e-07 1.481948344157482e-09 3.7071794028174715e-08 4.259911092405943e-08 0.9999999994454245 0.9998417920882945 0.9999999847039877 -9.508850240667242e-10 5.506535487964518e-11 7.112370995712745e-11 -7.759968742954657e-10 -1.674062366095752e-09 -2.005256279362518e-07 9.529109324594185e-10 3.700606631353503e-08 3.7895087354605116e-08 1.0000000011384245 0.9998417939940022 1.0000000219154528 1.4772100836802027e-09 1.5426804327342035e-10 1.5725221102695504e-10 1.4541735812120801e-09 2.7268168561856274e-09 -2.0052821932503747e-07 1.3773920876245742e-09 3.7062072259770295e-08 4.104448346521994e-08 1.0000000002626543 0.9998417930679163 1.0000000024232174 2.7124299823792876e-10 1.0947135717359078e-10 1.206064989178167e-10 2.3964899239702227e-10 3.235653426567623e-10 -2.0052735377720926e-07 8.178647145544389e-10 3.701236544641594e-08 3.476695425900416e-08
3.812 0.999999999606121 0.999841791799088 0.9999999904255503 -8.181566331182465e-10 3.2490897134632135e-12 9.363094810260397e-12 -3.8456916311151145e-10 -8.560009619669085e-10 -2.0398441027424774e-07 1.0013453023731113e-09 3.709909400565127e-08 3.3962484740953875e-08 1.0000000012511863 0.9998417941874284 1.0000000244403384 1.6288702802516089e-09 1.5970934735208904e-10 1.6148698323608619e-10 1.6167770127860078e-09 3.0471578859674022e-09 -2.0399407750312003e-07 1.5514909372359897e-09 3.707443081027184e-08 4.0709337812131433e-08 1.0000000012628385 0.9998417941993197 1.000000024700666 1.6444224907272263e-09 1.602838407175239e-10 1.619382029642374e-10 1.6334930727752788e-09 3.0799853740624437e-09 -2.0399408985634978e-07 1.5609085730947221e-09 3.707536669787628e-08 4.086636515606237e-08 0.9999999994469739 0.9998417921654652 0.9999999847471177 -9.477831282464916e-10 5.4963373139268314e-11 7.093657423318559e-11 -7.725906655380732e-10 -1.6689125099622315e-09 -2.0399135356711926e-07 1.0708192669838295e-09 3.700934608363211e-08 3.59233540027143e-08 1.000000001138301 0.9998417940715931 1.0000000219134724 1.477492648305669e-09 1.5430518764171542e-10 1.5724480369734565e-10 1.4552838920510362e-09 2.727130698709161e-09 -2.0399398985828867e-07 1.4619246545030417e-09 3.706560362874641e-08 3.924228039764452e-08 1.000000000262386 0.9998417931445153 1.0000000024210696 2.7140748154578637e-10 1.0941441803033007e-10 1.2049572226315577e-10 2.406596211972202e-10 3.2378843389840923e-10 -2.039931090287265e-07 9.534573950782383e-10 3.7015697424841476e-08 3.262386172250288e-08
3.822 0.9999999996100488 0.999841791879574 0.9999999905213253 -8.099271323987681e-10 3.29665064564716e-12 9.213667189973237e-12 -3.7946990668539686e-10 -8.472223234197227e-10 -2.0750635239777666e-07 1.1279121752581883e-09 3.7102733806708106e-08 3.1468817392068066e-08 1.0000000012511499 0.9998417942664961 1.0000000244399714 1.6288893904646097e-09 1.597903746914608e-10 1.614156542899545e-10 1.6180879488959758e-09 3.0477625388549785e-09 -2.0751618645216162e-07 1.6370033028013307e-09 3.7077949098776366e-08 3.867338699583913e-08 1.0000000012628136 0.9998417942784077 1.0000000247005234 1.6444564425351431e-09 1.603663214031834e-10 1.6186869160289745e-10 1.6348190244433075e-09 3.0806175863308616e-09 -2.0751619899663958e-07 1.645940161840114e-09 3.7078888957331495e-08 3.883875818877809e-08 0.9999999994485047 0.9998417922439198 0.9999999847898073 -9.450830838225733e-10 5.48915056333807e-11 7.067215380225701e-11 -7.691193469268478e-10 -1.663728638651299e-09 -2.0751341505383224e-07 1.1906825481635822e-09 3.7012574180102635e-08 3.358509755284247e-08 1.0000000011381638 0.9998417941504695 1.0000000219111715 1.4773807333911291e-09 1.5437201207293686e-10 1.571596925840238e-10 1.4564655279175782e-09 2.727488808742617e-09 -2.0751609726947842e-07 1.5523077729164728e-09 3.7069084675218726e-08 3.712516376014827e-08 1.0000000002621037 0.9998417932223994 1.0000000024186035 2.711777929617862e-10 1.0938749572587994e-10 1.2030759704431118e-10 2.4174148891547844e-10 3.2405711578499646e-10 -2.0751520118173608e-07 1.0870580125981377e-09 3.701897941853289e-08 3.004842402656378e-08
3.832 0.9999999996139264 0.9998417919613414 0.9999999906158957 -8.021697629968324e-10 3.350915127745191e-12 9.006217443363959e-12 -3.7443120567394283e-10 -8.384724782435416e-10 -2.110854835810568e-07 1.2316995419033587e-09 3.710589867982586e-08 2.902875954778998e-08 1.0000000012511028 0.9998417943468733 1.000000024439353 1.6285181003816587e-09 1.5987771407805595e-10 1.6128578475614577e-10 1.6193758860453795e-09 3.0484104855115337e-09 -2.110954876298811e-07 1.711070152575516e-09 3.708102301735807e-08 3.6736227950600223e-08 1.000000001262778 0.9998417943588054 1.0000000247001297 1.6441000341607469e-09 1.6045509815052734e-10 1.6174076324608541e-10 1.6361217437637816e-09 3.0812932317415336e-09 -2.110955000452085e-07 1.719630189772997e-09 3.708196688918862e-08 3.6910397537797353e-08 0.999999999450021 0.9998417923236815 0.9999999848321265 -9.427809279309865e-10 5.482647537073409e-11 7.034967583356316e-11 -7.656772702217969e-10 -1.6585112353814214e-09 -2.1109266798003333e-07 1.2900124918247345e-09 3.701535365242122e-08 3.132020887682047e-08 1.0000000011380161 0.9998417942306559 1.0000000219086205 1.4768782684774692e-09 1.5444522464273454e-10 1.5701568716658719e-10 1.4576235434857296e-09 2.7278908629781934e-09 -2.1109539674644295e-07 1.6301598046363337e-09 3.7072121243507234e-08 3.510180745741404e-08 1.000000000261811 0.9998417933015932 1.0000000024158893 2.705578176349987e-10 1.093670578986392e-10 1.2006091921589591e-10 2.428002936649337e-10 3.24370765129376e-10 -2.1109448492386024e-07 1.1956739069038881e-09 3.702181577118562e-08 2.7514150802107056e-08
3.842 0.9999999996177599 0.9998417920444145 0.9999999907093587 -7.948663935157188e-10 3.386894506961669e-12 8.769671950278203e-12 -3.6954722879440783e-10 -8.297514782255207e-10 -2.1472267073747816e-07 1.2964850726612715e-09 3.710826664697533e-08 2.724558743880493e-08 1.0000000012510504 0.9998417944285847 1.000000024438571 1.627773127880146e-09 1.5994656913308284e-10 1.6112579873241863e-10 1.620546041566947e-09 3.049101696473224e-09 -2.1473284748203694e-07 1.7591320794151323e-09 3.708333012161711e-08 3.536570694998369e-08 1.000000001262737 0.9998417944405372 1.000000024699573 1.6433701638064655e-09 1.605253028597103e-10 1.6158265699244973e-10 1.6373068333666455e-09 3.082012174654127e-09 -2.1473285993417002e-07 1.7674672884557109e-09 3.7084278003186636e-08 3.554671585185826e-08 0.9999999994515271 0.999841792404775 0.9999999848741622 -9.408596290983117e-10 5.474362009319371e-11 6.999796449019292e-11 -7.62358860290871e-10 -1.6532610856398752e-09 -2.1472997898096145e-07 1.3525378711903516e-09 3.701736169919171e-08 2.968508170380929e-08 1.0000000011378625 0.9998417943121763 1.0000000219059053 1.476002570055406e-09 1.5450001685355407e-10 1.5684150010374614e-10 1.4586642215046777e-09 2.7283361730639996e-09 -2.1473275500223718e-07 1.6804720493791436e-09 3.70743907368409e-08 3.366390102288908e-08 1.0000000002615126 0.9998417933821214 1.0000000024130138 2.695646248780234e-10 1.0932793746150052e-10 1.19784226305556e-10 2.437418163463104e-10 3.2472877019596025e-10 -2.1473182717452595e-07 1.26348064135718e-09 3.702388352451247e-08 2.565937739259691e-08
3.852 0.9999999996215533 0.9998417921288185 0.999999990801824 -7.879747562585147e-10 3.3880592103756325e-12 8.535834877756984e-12 -3.6489773828692897e-10 -8.210592303290053e-10 -2.1841879181091276e-07 1.3119195763381702e-09 3.710967687934262e-08 2.6694809425201825e-08 1.0000000012509962 0.9998417945116553 1.0000000244377267 1.626696035963636e-09 1.5998025816324164e-10 1.609677238425844e-10 1.6215185914605887e-09 3.0498355455499243e-09 -2.1842914380107267e-07 1.7713530060185786e-09 3.708470316360967e-08 3.4964709804538e-08 1.000000001262695 0.9998417945236283 1.0000000246989533 1.6423082166106837e-09 1.6056021812211954e-10 1.6142650341759457e-10 1.6382944302385622e-09 3.0827737665457994e-09 -2.18429156576599e-07 1.7796387923335907e-09 3.7085655062229014e-08 3.5147907256652874e-08 0.9999999994530281 0.9998417924872254 0.9999999849160166 -9.392779031023362e-10 5.462542793002191e-11 6.964891113346414e-11 -7.59243808499141e-10 -1.6479789344987067e-09 -2.184262256782951e-07 1.3678391086292452e-09 3.7018433372860155e-08 2.9190310281987825e-08 1.000000001137708 0.9998417943950558 1.0000000219031284 1.4747947414173534e-09 1.5451934008341342e-10 1.5666915464179672e-10 1.4595071365474618e-09 2.728824042834742e-09 -2.1842904976413862e-07 1.6931965393514184e-09 3.7075725989647927e-08 3.3241459325146955e-08 1.0000000002612137 0.999841793464008 1.0000000024100784 2.6823994800474025e-10 1.0925357564895206e-10 1.1950916046112278e-10 2.444860971253571e-10 3.2513012044855493e-10 -2.1842810575996906e-07 1.2804320621987205e-09 3.7025016167719215e-08 2.510766228985072e-08
3.862 0.9999999996253133 0.9998417922145794 0.9999999908934102 -7.814198948818237e-10 3.3506173035555755e-12 8.333645939201756e-12 -3.605414103203402e-10 -8.123967975882807e-10 -2.2217473621077193e-07 1.2735686589303138e-09 3.71101869189109e-08 2.759911937717174e-08 1.0000000012509467 0.9998417945961108 1.0000000244369283 1.6253607078668113e-09 1.5997495453810833e-10 1.6084094933510284e-10 1.6222339900429436e-09 3.0506110560062085e-09 -2.2218526621724403e-07 1.7439358034903492e-09 3.7085191488771894e-08 3.568054610507794e-08 1.000000001262657 0.9998417946081043 1.0000000246983798 1.6409881567547372e-09 1.6055637204085074e-10 1.613011640290884e-10 1.6390247803739838e-09 3.083576665031188e-09 -2.2218527965886683e-07 1.7523591319043863e-09 3.708614743224792e-08 3.586020548052377e-08 0.9999999994545286 0.9998417925710583 0.9999999849577982 -9.379614014864843e-10 5.4468958551277046e-11 6.933137485937262e-11 -7.563918218302194e-10 -1.6426654226128646e-09 -2.2218229784285473e-07 1.3315890398786592e-09 3.701862098775886e-08 3.0028931456183224e-08 1.0000000011375572 0.9998417944793198 1.0000000219003973 1.4733290381624402e-09 1.544998642060383e-10 1.5652759317076516e-10 1.4600929774178185e-09 2.72935361740464e-09 -2.2218517056884912e-07 1.6644278181908942e-09 3.707617652288566e-08 3.3992716206749097e-08 1.000000000260919 0.9998417935472793 1.0000000024071911 2.6665757495677e-10 1.0914044746753027e-10 1.1926470680481057e-10 2.449733826131354e-10 3.255746150986064e-10 -2.221842105577819e-07 1.2422252919782217e-09 3.70252643932349e-08 2.6099175925888046e-08
3.872 0.9999999996290435 0.9998417923017224 0.9999999909842312 -7.750987704751911e-10 3.2851256797584547e-12 8.18447763130837e-12 -3.5651867004805547e-10 -8.037636114877283e-10 -2.2599140494228385e-07 1.183446076696169e-09 3.711009067516844e-08 2.9651064571232732e-08 1.0000000012509058 0.999841794681976 1.0000000244362814 1.623870423654884e-09 1.599412262513972e-10 1.6076634506389358e-10 1.6226519950555717e-09 3.051427237804515e-09 -2.2600211623957447e-07 1.680054065542801e-09 3.7085084329614154e-08 3.730974574968946e-08 1.0000000012626271 0.9998417946939901 1.0000000246979581 1.639512882157885e-09 1.6052398098230187e-10 1.6122788879275133e-10 1.6394576981817513e-09 3.0844206041268344e-09 -2.26002129638949e-07 1.688804235696979e-09 3.708604431950605e-08 3.7481708987388494e-08 0.9999999994560332 0.999841792656299 0.9999999849996132 -9.3680767852802e-10 5.4284542653054095e-11 6.906667729419369e-11 -7.538432009552834e-10 -1.63732181755754e-09 -2.2599909666390754e-07 1.2461712527768263e-09 3.701821534685355e-08 3.193361465818803e-08 1.0000000011374153 0.9998417945649936 1.000000021897818 1.471708480399853e-09 1.5445207324019187e-10 1.5643836657550215e-10 1.4603813119626274e-09 2.7299241475043242e-09 -2.260020188132069e-07 1.5973025108803996e-09 3.7076031660063335e-08 3.569819033356607e-08 1.0000000002606333 0.99984179363196 1.000000002404457 2.6492009816492383e-10 1.0899916774879447e-10 1.1907240345092185e-10 2.4516366008743653e-10 3.2606053463147916e-10 -2.2600104228480917e-07 1.1508242292629769e-09 3.702491831435828e-08 2.8289375710065698e-08
3.882 0.999999999632748 0.9998417923902729 0.9999999910743916 -7.688909936199936e-10 3.209329595994211e-12 8.096944545744012e-12 -3.52853655519635e-10 -7.951602342466964e-10 -2.2986971076886932e-07 1.0507495549625658e-09 3.7109873290820036e-08 3.221581498947204e-08 1.0000000012508763 0.9998417947692759 1.0000000244358804 1.6223446065405111e-09 1.5989697983603261e-10 1.607526131839673e-10 1.622747907794908e-09 3.052283168535641e-09 -2.298806063901393e-07 1.5902210050651137e-09 3.708486819301433e-08 3.939697403840192e-08 1.0000000012626094 0.9998417947813106 1.0000000246977823 1.6380020526894282e-09 1.6048127475254183e-10 1.6121546704754315e-10 1.6395685667628384e-09 3.0853042667996852e-09 -2.298806199463725e-07 1.5994714708511633e-09 3.7085832213745784e-08 3.955997317210286e-08 0.9999999994575454 0.9998417927429716 0.9999999850415561 -9.356969551340655e-10 5.409018825965531e-11 6.886321359348235e-11 -7.516225849235887e-10 -1.6319483672085718e-09 -2.2987753494105751e-07 1.1214592977442023e-09 3.701770246696018e-08 3.433578024555165e-08 1.0000000011372852 0.9998417946521027 1.000000021895485 1.4700524886932222e-09 1.5439379066442202e-10 1.564101211120098e-10 1.4603476506467563e-09 2.7305350793698753e-09 -2.298805073070747e-07 1.5024579260568196e-09 3.707577791133094e-08 3.78735297945864e-08 1.0000000002603593 0.9998417937180757 1.000000002401972 2.631471960826005e-10 1.0884773534338142e-10 1.1894120689798902e-10 2.450318450149652e-10 3.26587756685349e-10 -2.2987951378832499e-07 1.0151836767625611e-09 3.70244646454967e-08 3.099334433182125e-08
3.892 0.9999999996364296 0.9998417924802556 0.9999999911639759 -7.626725864998936e-10 3.1399851822337032e-12 8.064391782773865e-12 -3.4955253656115764e-10 -7.865874893281075e-10 -2.3381057888543195e-07 8.932030721927164e-10 3.71100950170471e-08 3.4651537474643124e-08 1.0000000012508605 0.9998417948580357 1.0000000244358023 1.620906203810726e-09 1.5985887119092552e-10 1.607931813879833e-10 1.6225150728279492e-09 3.0531788827051358e-09 -2.3382166148493658e-07 1.4917368024967744e-09 3.7085109013232345e-08 4.1429867079318536e-08 1.000000001262605 0.999841794870091 1.0000000246979286 1.6365784448065367e-09 1.6044465412851582e-10 1.6125732350613554e-10 1.6393506503791458e-09 3.0862272042785755e-09 -2.3382167531145965e-07 1.501603587738726e-09 3.708607703113994e-08 4.1585005400805505e-08 0.9999999994590671 0.9998417928311016 0.999999985083704 -9.345063156204189e-10 5.390215329351666e-11 6.87145138150908e-11 -7.497366772864139e-10 -1.6265464247844725e-09 -2.3381853727491836e-07 9.759943863421573e-10 3.7017646552589896e-08 3.663734185438763e-08 1.0000000011371686 0.9998417947406706 1.0000000218934746 1.468483307768142e-09 1.5434146629675232e-10 1.5643660766766536e-10 1.4599850401613836e-09 2.731185021749702e-09 -2.3382156075664702e-07 1.3977243534650124e-09 3.707598128408762e-08 3.998314974511052e-08 1.0000000002600997 0.9998417938056501 1.0000000023998108 2.6146191025061316e-10 1.087025875917313e-10 1.1886472691541208e-10 2.445717732196698e-10 3.271550559373558e-10 -2.3382055031815767e-07 8.526447378258519e-10 3.7024469030634775e-08 3.35419722248133e-08
3.902 0.9999999996400897 0.9998417925716956 0.9999999912530425 -7.563242864296393e-10 3.0854794962784215e-12 8.06684111855125e-12 -3.465949346330754e-10 -7.780450019162589e-10 -2.37814945466734e-07 7.402258920234503e-10 3.711123419405769e-08 3.6477338257619186e-08 1.00000000125086 0.999841794948279 1.0000000244360951 1.6196736751534265e-09 1.5983528425037938e-10 1.6086753095478766e-10 1.621973787649742e-09 3.054112902779137e-09 -2.3782621819467382e-07 1.4064884090884535e-09 3.708629062230817e-08 4.2985567966304487e-08 1.0000000012626162 0.9998417949603544 1.0000000246984464 1.6353603968337234e-09 1.6042250008486405e-10 1.6133321874502422e-10 1.638824196527626e-09 3.0871890456068306e-09 -2.3782623208031502e-07 1.4169592907675105e-09 3.708726262433118e-08 4.313521979586983e-08 0.9999999994605997 0.9998417929207124 0.9999999851261058 -9.33117050036673e-10 5.3729020370636725e-11 6.860034291369906e-11 -7.481649874880509e-10 -1.6211164529547334e-09 -2.3782303991141881e-07 8.389332490029498e-10 3.7018530389233395e-08 3.837440404904331e-08 1.0000000011370673 0.9998417948307219 1.0000000218918352 1.4671199846609184e-09 1.5430358093919963e-10 1.564970056021913e-10 1.4593141318410712e-09 2.731873534325712e-09 -2.3782611561299573e-07 1.3062676767030643e-09 3.7077125637154527e-08 4.1592171544443104e-08 1.0000000002598552 0.999841793894708 1.0000000023980233 2.599827746493008e-10 1.0857162624782546e-10 1.1882238559696902e-10 2.4380331266373166e-10 3.277618309586842e-10 -2.378250876628823e-07 6.926779671186691e-10 3.702541520631885e-08 3.544735336417944e-08
3.912 0.9999999996437281 0.9998417926646153 0.9999999913416112 -7.497334810958427e-10 3.0447923205757523e-12 8.076692936727026e-12 -3.4392366112168013e-10 -7.695333040157149e-10 -2.4188375924269794e-07 6.368802213013756e-10 3.711354973990239e-08 3.7402989739458275e-08 1.0000000012508745 0.999841795040029 1.0000000244367702 1.6187593121288628e-09 1.598248184607123e-10 1.609481945329525e-10 1.6211809071201669e-09 3.05508432324417e-09 -2.418952248221304e-07 1.3560037672380366e-09 3.708867316767221e-08 4.3790472199926724e-08 1.0000000012626427 0.9998417950521251 1.0000000246993466 1.6344603741408305e-09 1.6041358462596647e-10 1.614157506939217e-10 1.6380462433596833e-09 3.0881881962182226e-09 -2.4189523907700986e-07 1.3668723174205025e-09 3.708964914664913e-08 4.3937493709863724e-08 0.999999999462143 0.9998417930118281 0.9999999851687731 -9.314164329373197e-10 5.3569764763686056e-11 6.84929491818606e-11 -7.468509097326889e-10 -1.6156591563395543e-09 -2.418919923039587e-07 7.500540416209845e-10 3.70206147685624e-08 3.9260261474386304e-08 1.0000000011369812 0.9998417949222801 1.0000000218905791 1.4660748837865017e-09 1.5427905095224005e-10 1.5656373876696155e-10 1.458391801239537e-09 2.7325997398986815e-09 -2.4189512068211896e-07 1.2516538985111985e-09 3.707947118934059e-08 4.2422667943788454e-08 1.0000000002596263 0.9998417939852724 1.0000000023966205 2.588220079748006e-10 1.0845396652050443e-10 1.1878679243707367e-10 2.427835369992522e-10 3.2840772168319807e-10 -2.4189407510816517e-07 5.832339226553481e-10 3.7027563838420504e-08 3.642053254643751e-08
3.922 0.9999999996473444 0.999841792759039 0.9999999914296571 -7.427975639756567e-10 3.0119577341264254e-12 8.069030780375063e-12 -3.414444770312e-10 -7.610531865361162e-10 -2.460179811962399e-07 6.300948279309611e-10 3.7117018203909974e-08 3.730525818902842e-08 1.0000000012509025 0.9998417951333092 1.0000000244377942 1.6182646154118554e-09 1.5982233736563686e-10 1.6101071261294445e-10 1.6202301167017712e-09 3.0560923833555986e-09 -2.4602964260241286e-07 1.3538834489686044e-09 3.709222945807582e-08 4.372344039811574e-08 1.000000001262682 0.999841795145426 1.0000000247005958 1.6339805129031188e-09 1.604124254240803e-10 1.614799916193854e-10 1.6371100938122003e-09 3.089224134936342e-09 -2.4602965702198163e-07 1.3647798327589724e-09 3.709320937453e-08 4.387080084519106e-08 0.9999999994636954 0.9998417931044719 0.9999999852116718 -9.293030220588083e-10 5.3418580736887634e-11 6.836803375897354e-11 -7.457004968272847e-10 -1.6101761222592058e-09 -2.4602635503239377e-07 7.450135393087058e-10 3.702387446188877e-08 3.917155128410495e-08 1.0000000011369081 0.9998417950153684 1.0000000218896712 1.4654496110501859e-09 1.5426225090768952e-10 1.5661233862016448e-10 1.4573112758434554e-09 2.73336264185666e-09 -2.4602953679304015e-07 1.2492617716592264e-09 3.708299083935456e-08 4.2352595298201664e-08 1.0000000002594107 0.9998417940773667 1.0000000023955686 2.580812522351548e-10 1.0834441507778646e-10 1.1873329703958741e-10 2.416059617896176e-10 3.2909098447082515e-10 -2.460284731173889e-07 5.78117477921031e-10 3.70308886391623e-08 3.634098484853718e-08
3.932 0.9999999996509357 0.9998417928549883 0.9999999915171072 -7.354370362881198e-10 2.9834607637472926e-12 8.029314522665988e-12 -3.390423680974029e-10 -7.526048297076293e-10 -2.502185838795692e-07 7.214302475158201e-10 3.71213571207691e-08 3.6197045689976364e-08 1.0000000012509407 0.9998417952281414 1.000000024439085 1.6182683191492462e-09 1.5982359420660704e-10 1.6104038133012093e-10 1.6192362504656228e-09 3.05713663862818e-09 -2.502304448835738e-07 1.399730555519562e-09 3.709667126967653e-08 4.279810031426948e-08 1.0000000012627317 0.9998417952402788 1.0000000247021115 1.6339993775124645e-09 1.6041519285748718e-10 1.6151132007334668e-10 1.6361312550043641e-09 3.0902956859209987e-09 -2.502304592439823e-07 1.4102832108125652e-09 3.7097655075924074e-08 4.2948753729717534e-08 0.9999999994652544 0.9998417931986647 0.9999999852547218 -9.266990545944902e-10 5.327170052647928e-11 6.821070510452192e-11 -7.445988259556116e-10 -1.6046678405146998e-09 -2.5022710080217594e-07 8.243285378049541e-10 3.702802301438951e-08 3.812170087372994e-08 1.0000000011368457 0.9998417951100086 1.0000000218890308 1.4653229604073317e-09 1.5424953676317953e-10 1.5662805911476472e-10 1.4561879146151427e-09 2.7341613648525226e-09 -2.5023033700058264e-07 1.2987162197565994e-09 3.7087396403235494e-08 4.1395726280483765e-08 1.0000000002592058 0.9998417941710132 1.0000000023947864 2.5783917351677935e-10 1.0823867256269547e-10 1.1864716889652316e-10 2.4038578081614784e-10 3.2981104265384087e-10 -2.5022925493847596e-07 6.784345075410032e-10 3.70351020149667e-08 3.5223321405146285e-08
3.942 0.9999999996544973 0.9998417929524861 0.99999999160385 -7.276150488350849e-10 2.960383654676357e-12 7.955037896776993e-12 -3.3660602536167957e-10 -7.441885465360658e-10 -2.544865531265937e-07 8.654021053228498e-10 3.712610371458497e-08 3.421020290872271e-08 1.0000000012509849 0.9998417953245474 1.0000000244405223 1.6188063205754562e-09 1.5982999573349365e-10 1.6103505514350368e-10 1.6183103399662885e-09 3.0582153442160603e-09 -2.5449861659022724e-07 1.480013622067335e-09 3.710153242820767e-08 4.114783545688664e-08 1.0000000012627872 0.9998417953367054 1.000000024703774 1.634552562039373e-09 1.604229137962962e-10 1.6150774542611274e-10 1.6352202716482742e-09 3.0914014838907713e-09 -2.5449863142547245e-07 1.4900076623152227e-09 3.710252011734543e-08 4.130463168554585e-08 0.9999999994668145 0.9998417932944293 0.999999985297801 -9.235684033367867e-10 5.313033588298577e-11 6.801889782353548e-11 -7.434350579956476e-10 -1.5991356902557565e-09 -2.544952154562726e-07 9.533989505562667e-10 3.703259424748184e-08 3.624444731330143e-08 1.0000000011367889 0.9998417952062226 1.000000021888537 1.4657303713280325e-09 1.542420103316209e-10 1.5660864604507638e-10 1.4551324027838764e-09 2.7349948983723805e-09 -2.544985068900627e-07 1.384782820075048e-09 3.709222166127803e-08 3.9686260532624454e-08 1.0000000002590068 0.9998417942662325 1.0000000023941529 2.5813144849779623e-10 1.0813856780702479e-10 1.1852586310756843e-10 2.3923374312150715e-10 3.3056690625584033e-10 -2.5449740643489405e-07 8.314372930437238e-10 3.703973746085785e-08 3.3199845156537955e-08
3.952 0.9999999996580244 0.999841793051553 0.9999999916897514 -7.193546334940865e-10 2.9478576403940983e-12 7.852702776702898e-12 -3.340552247866815e-10 -7.358052225959785e-10 -2.588228868274729e-07 1.0175710823152873e-09 3.713070459807072e-08 3.1602778204980144e-08 1.0000000012510295 0.9998417954225485 1.0000000244419638 1.6198547168414153e-09 1.5984672597559027e-10 1.6100135853828694e-10 1.6175323092323942e-09 3.0593277219296604e-09 -2.5883515578029375e-07 1.5746871730123276e-09 3.710626111938402e-08 3.902402846636342e-08 1.0000000012628432 0.999841795434727 1.0000000247054408 1.6356162194833902e-09 1.6044106392456274e-10 1.6147530238726242e-10 1.634456943176516e-09 3.092541399889212e-09 -2.5883517127439575e-07 1.584093267498927e-09 3.71072526518294e-08 3.918945335493846e-08 0.999999999468371 0.9998417933917865 0.9999999853407701 -9.199345179743418e-10 5.2999825897979305e-11 6.779912151608829e-11 -7.421296680888375e-10 -1.593579960953617e-09 -2.588316969156129e-07 1.0938211905027686e-09 3.703703402349059e-08 3.379824686131472e-08 1.0000000011367325 0.9998417953040311 1.0000000218880483 1.4666483145980627e-09 1.5424460512135362e-10 1.5656057153492594e-10 1.4542248771057945e-09 2.7358625583666557e-09 -2.5883504454050615e-07 1.4854589401434137e-09 3.709691462428533e-08 3.747873622679623e-08 1.0000000002588088 0.9998417943630468 1.0000000023935258 2.589345875834548e-10 1.080488220836745e-10 1.1837616243569883e-10 2.3822966154029633e-10 3.31357512890492e-10 -2.5883392544792383e-07 9.901070572473588e-10 3.7044241777206845e-08 3.0529303474124206e-08
3.962 0.9999999996615114 0.9998417931522109 0.9999999917746806 -7.107413668078124e-10 2.9497986332178134e-12 7.730632105827819e-12 -3.3135361125071e-10 -7.274555497853005e-10 -2.632285958342879e-07 1.1491645531338856e-09 3.7134591107054926e-08 2.8790525382070967e-08 1.0000000012510686 0.9998417955221658 1.0000000244432707 1.6213275081061345e-09 1.5987747609200682e-10 1.609474843460483e-10 1.6169379423347428e-09 3.0604729423107213e-09 -2.632410738488648e-07 1.6635423130264603e-09 3.711029423994576e-08 3.680165471738904e-08 1.0000000012628936 0.9998417955343647 1.0000000247069722 1.6371040529145212e-09 1.6047339141856744e-10 1.6142265142323098e-10 1.6338775659342936e-09 3.0937141180941914e-09 -2.632410896217182e-07 1.6724575262733933e-09 3.7111289636721234e-08 3.697716243754836e-08 0.9999999994699175 0.9998417934907575 0.9999999853834886 -9.158833336729328e-10 5.288364985008549e-11 6.75598247539057e-11 -7.40646094902434e-10 -1.5880019991901134e-09 -2.632375561016764e-07 1.217563292912078e-09 3.704077596349262e-08 3.118858280678582e-08 1.0000000011366708 0.9998417954034561 1.0000000218874239 1.46799091705545e-09 1.542614105500887e-10 1.5649214879256948e-10 1.4535011533352881e-09 2.736762791295468e-09 -2.632409606893434e-07 1.5792677503756427e-09 3.710091194395863e-08 3.515775145355963e-08 1.0000000002586054 0.9998417944614773 1.0000000023927662 2.6016197810811654e-10 1.0797294776545672e-10 1.1820627394921042e-10 2.3740956417089256e-10 3.321819214544797e-10 -2.632398223734836e-07 1.1259960447903892e-09 3.704804998999768e-08 2.7633200498209832e-08
3.972 0.9999999996649543 0.9998417932544825 0.9999999918585274 -7.019093694977501e-10 2.9640649739907854e-12 7.594377165538508e-12 -3.2850085673992943e-10 -7.191399593465202e-10 -2.6770470367141264e-07 1.2418513110889345e-09 3.7137243086511364e-08 2.6372985591036882e-08 1.0000000012510972 0.9998417956234218 1.0000000244443246 1.623090240118525e-09 1.5992031843005698e-10 1.6087875951069682e-10 1.6165270410333068e-09 3.061650324902044e-09 -2.677173940632957e-07 1.7295991274043636e-09 3.711311754976975e-08 3.496182933631761e-08 1.0000000012629338 0.9998417956356416 1.0000000247082514 1.6388818021649023e-09 1.6051782523527354e-10 1.6135507756887438e-10 1.6334815370831042e-09 3.094918944839554e-09 -2.677174101583381e-07 1.738184076770571e-09 3.711411681761747e-08 3.5146673149616785e-08 0.9999999994714498 0.9998417935913654 0.9999999854258392 -9.115491591657498e-10 5.27800507074041e-11 6.730617051686307e-11 -7.38984842157258e-10 -1.582402960253046e-09 -2.677138161593001e-07 1.3057180760049115e-09 3.7043303084501016e-08 2.897587952980135e-08 1.0000000011365986 0.9998417955045197 1.0000000218865477 1.4696232169896129e-09 1.5429025946076767e-10 1.5640926082975396e-10 1.4529611662172466e-09 2.737694662696934e-09 -2.677172787758776e-07 1.6486334319367695e-09 3.710369914575771e-08 3.322587446371355e-08 1.000000000258392 0.9998417945615462 1.0000000023917568 2.616796477390464e-10 1.0790913866740083e-10 1.18021851653084e-10 2.367732298143689e-10 3.3303918481743075e-10 -2.6771612102075864e-07 1.2214052950492382e-09 3.7050646268930894e-08 2.5132033394571032e-08
3.982 0.9999999996683497 0.9998417933583922 0.999999991941217 -6.930133116567879e-10 2.9811588112026386e-12 7.44653858766935e-12 -3.255129844870571e-10 -7.108584420516669e-10 -2.722522465500159e-07 1.2837803298072004e-09 3.7138257924626265e-08 2.5053780745788184e-08 1.0000000012511119 0.9998417957263412 1.0000000244450415 1.6249869804406676e-09 1.599658191935912e-10 1.6079775953821627e-10 1.6162838473664878e-09 3.062858321623417e-09 -2.7226515268724323e-07 1.7606310561683184e-09 3.7114330646271034e-08 3.399707021583875e-08 1.00000000126296 0.9998417957385816 1.0000000247091936 1.640793880483944e-09 1.6056453276165229e-10 1.612751609775163e-10 1.6332532532741526e-09 3.0961541316827256e-09 -2.72265169032667e-07 1.7690737210488735e-09 3.711533382806639e-08 3.418728171567331e-08 0.9999999994729638 0.9998417936936337 0.999999985467738 -9.07088279907286e-10 5.2679531375084474e-11 6.704070265483586e-11 -7.37161550473755e-10 -1.5767837840455306e-09 -2.7226151398086517e-07 1.3459413280404632e-09 3.704421454821507e-08 2.7784572639087976e-08 1.0000000011365127 0.9998417956072462 1.0000000218853349 1.4713895489926362e-09 1.543217273187588e-10 1.5631401290612106e-10 1.4525886046892333e-09 2.7386578191714015e-09 -2.722650355162912e-07 1.681091383193583e-09 3.710487575603813e-08 3.220796801806069e-08 1.0000000002581648 0.9998417946632776 1.0000000023904123 2.6333180253701584e-10 1.0784824606489603e-10 1.1782532166340152e-10 2.3630477593403205e-10 3.339281856877136e-10 -2.722638577807151e-07 1.2649042546905843e-09 3.705162976478933e-08 2.37727979376598e-08
3.992 0.9999999996716954 0.9998417934639657 0.9999999920227068 -6.842025157733728e-10 2.987445570060312e-12 7.290641189000711e-12 -3.223983167291396e-10 -7.026121308385575e-10 -2.7687227383383125e-07 1.2685415796706668e-09 3.713742947784607e-08 2.5325698442331363e-08 1.0000000012511112 0.9998417958309486 1.0000000244453715 1.626867937927423e-09 1.6000001966276276e-10 1.607081615827066e-10 1.6161993702864123e-09 3.064096078851088e-09 -2.768853994494954e-07 1.7501980958784194e-09 3.71137247251636e-08 3.4216619422361646e-08 1.0000000012629706 0.9998417958432093 1.0000000247097478 1.6426898629779408e-09 1.6060023607346103e-10 1.6118634843830628e-10 1.633183643694907e-09 3.0974198537883443e-09 -2.7688541549321117e-07 1.7586990903027152e-09 3.711473183287916e-08 3.4405764287262e-08 0.9999999994744585 0.9998417937975878 0.9999999855091356 -9.026500507154995e-10 5.256813607703159e-11 6.676681632385038e-11 -7.351853235255774e-10 -1.571145812881506e-09 -2.7688169862661686e-07 1.3316792823373159e-09 3.704330316735256e-08 2.8033846557853734e-08 1.0000000011364112 0.9998417957116607 1.0000000218837344 1.4731401485036416e-09 1.5434188193114615e-10 1.562101241610009e-10 1.4523747676126107e-09 2.7396511036158956e-09 -2.7688527997325643e-07 1.6700933956329058e-09 3.7104233044219683e-08 3.243846392575858e-08 1.0000000002579226 0.9998417947666972 1.000000002388683 2.649685409925395e-10 1.0777620435775326e-10 1.1762035814541684e-10 2.359953870684604e-10 3.3484772594282763e-10 -2.7688408202674174e-07 1.2502956755595626e-09 3.705079226205091e-08 2.4087119189280174e-08
4.002 0.9999999996749923 0.9998417935712296 0.9999999921029825 -6.756026689093415e-10 2.9696311839032164e-12 7.136118988358004e-12 -3.191477858156117e-10 -6.944013411211581e-10 -2.815658480482617e-07 1.1954998299332828e-09 3.7134820352505404e-08 2.7097510772529975e-08 1.0000000012510943 0.9998417959372711 1.0000000244452922 1.6286061572013974e-09 1.6000993225951524e-10 1.606189680981601e-10 1.61628233544312e-09 3.065363039853282e-09 -2.8157919672279016e-07 1.6986253670685333e-09 3.711135710325795e-08 3.556520754557356e-08 1.0000000012629655 0.9998417959495525 1.0000000247098926 1.644443217196196e-09 1.606115874136931e-10 1.6109795364961727e-10 1.6332815282756671e-09 3.0987140737150456e-09 -2.8157921259873886e-07 1.7073914797164816e-09 3.711236817907844e-08 3.574735527828127e-08 0.9999999994759327 0.9998417939032548 0.9999999855500094 -8.983615276946929e-10 5.243269679722455e-11 6.649403713634989e-11 -7.330472962964392e-10 -1.5654897211836472e-09 -2.815754329164058e-07 1.26255847015952e-09 3.704062878129456e-08 2.9647712605767387e-08 1.0000000011362937 0.9998417958177904 1.0000000218817249 1.4747481543041937e-09 1.5433772968263598e-10 1.5610659790082795e-10 1.4523285752648058e-09 2.740672917850808e-09 -2.8157907502212576e-07 1.6158975187190549e-09 3.710182847130101e-08 3.385687281562901e-08 1.0000000002576641 0.9998417948718314 1.0000000023865465 2.664628578971775e-10 1.0767993945776129e-10 1.1741568720760152e-10 2.358535849226766e-10 3.357971112639903e-10 -2.815778566028448e-07 1.1769928690643742e-09 3.7048192327196887e-08 2.5968921948412667e-08
4.012 0.9999999996782404 0.9998417936802123 0.9999999921820516 -6.673130552370234e-10 2.9205943626895155e-12 7.000153270679119e-12 -3.157396477737842e-10 -6.862269102022145e-10 -2.8633404519952264e-07 1.070577552141171e-09 3.713079363033325e-08 2.9745617030709468e-08 1.0000000012510617 0.999841796045336 1.0000000244448022 1.630102849455116e-09 1.5998813102722326e-10 1.6054740451775714e-10 1.6165542845917154e-09 3.06665769034788e-09 -2.863476204560175e-07 1.6137625044783269e-09 3.710758727371051e-08 3.7637418154628865e-08 1.0000000012629442 0.9998417960576381 1.000000024709627 1.6459542555052482e-09 1.605914019820054e-10 1.6102742103220234e-10 1.6335682357563238e-09 3.1000360428498123e-09 -2.8634763618713596e-07 1.6229956508388953e-09 3.710860232049896e-08 3.780971106309437e-08 0.9999999994773869 0.9998417940106623 0.9999999855903589 -8.943221344860369e-10 5.226626787907408e-11 6.623934839708294e-11 -7.307261217554197e-10 -1.5598162014400126e-09 -2.8634379249199766e-07 1.1452515101229522e-09 3.7036552775111895e-08 3.208904197509333e-08 1.0000000011361603 0.9998417959256625 1.0000000218793053 1.4761138802520133e-09 1.5430207823590968e-10 1.560209299271279e-10 1.4524713147149244e-09 2.741722521708881e-09 -2.8634749656713296e-07 1.5263713993535799e-09 3.7098021685004255e-08 3.6026498463819884e-08 1.0000000002573903 0.9998417949787082 1.0000000023840019 2.6771574117868846e-10 1.075523005383766e-10 1.1722872815279945e-10 2.3590092130770363e-10 3.3677514049408543e-10 -2.863462571924046e-07 1.0508090538433896e-09 3.7044190559955236e-08 2.8743460274412684e-08
4.022 0.999999999681441 0.9998417937909426 0.9999999922599381 -6.594077101670573e-10 2.841264418635021e-12 6.903656254827451e-12 -3.121552902895533e-10 -6.780895070112686e-10 -2.911779549206572e-07 9.074581285759314e-10 3.7125973267323174e-08 3.251427360598677e-08 1.000000001251014 0.9998417961551728 1.0000000244439182 1.6312825988584463e-09 1.599359107961682e-10 1.6051435453673011e-10 1.6170333288140375e-09 3.0679790180058476e-09 -2.9119176012897827e-07 1.5111179804838522e-09 3.710304021538886e-08 3.9875636404025957e-08 1.0000000012629082 0.9998417961674957 1.0000000247089675 1.6471483700068966e-09 1.6054074954383587e-10 1.6099601389807457e-10 1.6340622313384885e-09 3.1013848997514333e-09 -2.911917756675962e-07 1.5209834366796975e-09 3.71040592037027e-08 4.003841650725968e-08 0.9999999994788221 0.9998417941198389 0.9999999856302012 -8.906067757756074e-10 5.2069713912290845e-11 6.602409208238381e-11 -7.282034882229202e-10 -1.5541268295094098e-09 -2.9118786708359855e-07 9.947637376999926e-10 3.703170058098057e-08 3.467355557086312e-08 1.0000000011360115 0.999841796035306 1.000000021876492 1.4771627464172011e-09 1.5423610212018765e-10 1.5597363063352835e-10 1.452821262756635e-09 2.7427991695986663e-09 -2.9119163393361866e-07 1.4173372317176542e-09 3.709343775348435e-08 3.8357929553342086e-08 1.0000000002571017 0.999841795087356 1.0000000023810658 2.686520201006683e-10 1.0739437478335744e-10 1.170807568531637e-10 2.3615572575112334e-10 3.3778047734258293e-10 -2.9119037342545986e-07 8.851349228969673e-10 3.7039412766006554e-08 3.161962860600284e-08
4.032 0.9999999996845956 0.9998417939034501 0.9999999923366828 -6.519389526328712e-10 2.7413504504471853e-12 6.863096281123942e-12 -3.0839457604335674e-10 -6.699895247919606e-10 -2.960986797119419e-07 7.305020784035452e-10 3.7121124873576755e-08 3.479644288363818e-08 1.0000000012509525 0.9998417962668104 1.0000000244426734 1.6320918739478148e-09 1.5986276556925956e-10 1.6053657286323393e-10 1.6177197245313794e-09 3.0693258790110246e-09 -2.9611271867816966e-07 1.4126212358018677e-09 3.709848696993963e-08 4.177029423757023e-08 1.0000000012628578 0.9998417962791536 1.0000000247079475 1.6479721467479306e-09 1.6046905488464653e-10 1.6102001454470962e-10 1.634763543937308e-09 3.1027593919630486e-09 -2.9611273426684115e-07 1.423179307224342e-09 3.7099509872005504e-08 4.192583086167341e-08 0.9999999994802393 0.9998417942308137 0.9999999856695696 -8.87268755109122e-10 5.1852572510248467e-11 6.586465017318743e-11 -7.254791382002634e-10 -1.5484229079095984e-09 -2.9610875952513906e-07 8.368424523414327e-10 3.7026842619025244e-08 3.6824097618112176e-08 1.0000000011358496 0.9998417961467503 1.0000000218733178 1.4778414576813679e-09 1.5414895037085175e-10 1.559814331220498e-10 1.4533781773347386e-09 2.743901836549114e-09 -2.9611259042251173e-07 1.3117371952698264e-09 3.708884784726507e-08 4.0323109183686256e-08 1.0000000002567995 0.999841795197804 1.000000002377771 2.6921801288355544e-10 1.0721548670872223e-10 1.169878578417385e-10 2.3661807651808277e-10 3.388124003451657e-10 -2.961113081830246e-07 7.039259436772569e-10 3.703463042847849e-08 3.397965696696701e-08
4.042 0.9999999996877056 0.9998417940177643 0.9999999924123438 -6.449375164080249e-10 2.6358988230857314e-12 6.880813303704691e-12 -3.044808540341294e-10 -6.619276421482818e-10 -3.0109733638588453e-07 5.821800547824949e-10 3.711698657336044e-08 3.620563669840072e-08 1.0000000012508778 0.9998417963802778 1.000000024441118 1.6324997346568682e-09 1.597841736946901e-10 1.6061671404236327e-10 1.6185891685480905e-09 3.0706974776917985e-09 -3.0111161265065286e-07 1.3426285966146261e-09 3.709467185825381e-08 4.296343304492778e-08 1.0000000012627952 0.9998417963926423 1.0000000247066165 1.6483944960921793e-09 1.603917286961199e-10 1.6110194762416855e-10 1.6356478071702954e-09 3.104158653837885e-09 -3.0111162851020384e-07 1.3537427760262391e-09 3.70956986452566e-08 4.3114775416711256e-08 0.9999999994816396 0.9998417943436164 0.9999999857085141 -8.84339418157332e-10 5.163005062765344e-11 6.576356518007678e-11 -7.225772809859694e-10 -1.5427053427209323e-09 -3.0110758646261187e-07 7.114739651036504e-10 3.702272285210323e-08 3.815994058212294e-08 1.0000000011356747 0.9998417962600246 1.0000000218698333 1.4781192548134163e-09 1.5405625479526308e-10 1.560473825577355e-10 1.4541185605417058e-09 2.74502895274621e-09 -3.011114823202091e-07 1.2359596019740918e-09 3.7084996407174174e-08 4.155698510163025e-08 1.000000000256485 0.9998417953100828 1.000000002374167 2.6938297167699785e-10 1.0703092363746316e-10 1.1695313346183565e-10 2.372637801261857e-10 3.3986992253647117e-10 -3.011101781466879e-07 5.501761596941946e-10 3.703058839497533e-08 3.543779113448393e-08
4.052 0.9999999996907735 0.9998417941339162 0.999999992486992 -6.384085570805683e-10 2.544159034826556e-12 6.940016812899223e-12 -3.0045781088914045e-10 -6.53904763969139e-10 -3.0617505599252543e-07 5.264933711268359e-10 3.711410907795659e-08 3.65575174551215e-08 1.0000000012507928 0.9998417964956067 1.0000000244393141 1.632500731236865e-09 1.5971848653247576e-10 1.607377417230477e-10 1.6195983540379028e-09 3.072092649109166e-09 -3.061895731127276e-07 1.320129174035074e-09 3.7092148264275934e-08 4.3272009813499586e-08 1.0000000012627215 0.9998417965079917 1.0000000247050378 1.6484102920334791e-09 1.6032767226420842e-10 1.6122453540603605e-10 1.6366719833277445e-09 3.1055815198323624e-09 -3.0618958922446157e-07 1.3314414112084472e-09 3.70931789108052e-08 4.3422386631916576e-08 0.9999999994830251 0.999841794458278 0.9999999857470989 -8.818238795710592e-10 5.142115768153054e-11 6.570387819685802e-11 -7.195416242264615e-10 -1.536974622526049e-09 -3.061854786419278e-07 6.671136169225683e-10 3.701989568262233e-08 3.8494980484329715e-08 1.0000000011354886 0.9998417963751599 1.0000000218661012 1.4779900451397965e-09 1.5397654142422036e-10 1.5615414286476452e-10 1.454998578636186e-09 2.7461798063812965e-09 -3.061894407479265e-07 1.2113940919066258e-09 3.708243701568466e-08 4.1875097119300816e-08 1.0000000002561598 0.9998417954242221 1.0000000023703188 2.6914104701152067e-10 1.068594415053234e-10 1.1695934214628756e-10 2.3804938740680764e-10 3.4095162073145465e-10 -3.061881145028227e-07 4.927685823925395e-10 3.7027841097022097e-08 3.5812929211988866e-08
4.062 0.999999999693801 0.9998417942519376 0.9999999925607053 -6.323312548883366e-10 2.4828816349343028e-12 7.005763518339574e-12 -2.9637782035770766e-10 -6.459212171112657e-10 -3.113329826451794e-07 5.963543958240028e-10 3.7112768294124966e-08 3.5831818224119393e-08 1.0000000012506993 0.9998417966128277 1.0000000244373342 1.632114182347386e-09 1.5968318581494246e-10 1.608645830474126e-10 1.620694069001336e-09 3.073510345961616e-09 -3.113477447056597e-07 1.3501715547937265e-09 3.709118927521108e-08 4.2671968229610114e-08 1.000000001262639 0.9998417966252333 1.0000000247032823 1.6480391573523948e-09 1.6029367704051253e-10 1.6135307152740337e-10 1.6377826435571567e-09 3.1070271019051124e-09 -3.1134776087227333e-07 1.361244026163001e-09 3.7092223723247394e-08 4.28245638162886e-08 0.9999999994843977 0.99984179457483 0.9999999857853943 -8.797018201974098e-10 5.124309895581667e-11 6.565059541258103e-11 -7.164247385506962e-10 -1.5312323949806331e-09 -3.1134358115873006e-07 7.239193781062006e-10 3.701863640657625e-08 3.780716225851014e-08 1.0000000011352943 0.9998417964921872 1.000000021862192 1.4774731508062232e-09 1.5392730783209632e-10 1.562667161043886e-10 1.4559650520760393e-09 2.7473532421626273e-09 -3.1134760991070897e-07 1.2439815865854697e-09 3.708144288132417e-08 4.125390671526877e-08 1.0000000002558262 0.9998417955402532 1.0000000023662954 2.6851239011950556e-10 1.0671870191821985e-10 1.1697142466395726e-10 2.3892164981478935e-10 3.420570811792908e-10 -3.1134626144982435e-07 5.684196100616446e-10 3.702666286879502e-08 3.508730330457369e-08
4.072 0.9999999996967917 0.9998417943718608 0.9999999926335631 -6.266641405985862e-10 2.463034573326701e-12 7.03529111376671e-12 -2.922963780446654e-10 -6.379775263000948e-10 -3.165722755399847e-07 7.435958329930344e-10 3.711297961711e-08 3.4139651390416356e-08 1.000000001250599 0.999841796731973 1.0000000244352483 1.6313812985944334e-09 1.5968910474077275e-10 1.6095441306528523e-10 1.621820588466883e-09 3.074949606048146e-09 -3.165872866684297e-07 1.4219600449058342e-09 3.7091803650329985e-08 4.127244110788661e-08 1.0000000012625507 0.9998417967443995 1.0000000247014211 1.6473220651882436e-09 1.6030078595318316e-10 1.614447025428621e-10 1.6389240781182323e-09 3.1084941138752773e-09 -3.165873027541583e-07 1.4324869570576158e-09 3.709284181508041e-08 4.143030657791421e-08 0.9999999994857603 0.999841794693304 0.9999999858234722 -8.779335224197869e-10 5.1106320532769494e-11 6.556085596702474e-11 -7.132827366087188e-10 -1.5254796518367462e-09 -3.165830526829828e-07 8.496562643276338e-10 3.701895625612661e-08 3.6207856350579025e-08 1.0000000011350938 0.999841796611139 1.000000021858178 1.4766102099805359e-09 1.5391921066507546e-10 1.563422461712804e-10 1.4569625670373461e-09 2.7485481699662046e-09 -3.165871493956452e-07 1.3214737585522358e-09 3.7082022864699707e-08 3.9803698616671935e-08 1.0000000002554865 0.9998417956582086 1.0000000023621685 2.675381080051178e-10 1.0661935446600482e-10 1.1694690815791327e-10 2.3982512864526356e-10 3.431843563651503e-10 -3.16585778106601e-07 7.226289536097607e-10 3.702706354440974e-08 3.3373161791507706e-08
4.082 0.9999999996997488 0.9998417944937183 0.9999999927056374 -6.21352474660171e-10 2.484341496573974e-12 6.992496169643848e-12 -2.8826989338467015e-10 -6.300746742816725e-10 -3.2189410811417073e-07 9.088782406571082e-10 3.7114592454519243e-08 3.1710438295084525e-08 1.000000001250496 0.9998417968530756 1.0000000244331222 1.6303566702720816e-09 1.597357167531207e-10 1.6097138367322024e-10 1.6229214805273957e-09 3.0764094405950565e-09 -3.2190937188135943e-07 1.5154995518740997e-09 3.7093834164639086e-08 3.9298145533588745e-08 1.0000000012624588 0.9998417968655225 1.0000000246995202 1.6463128809449528e-09 1.6034897530927513e-10 1.6146352773043057e-10 1.6400397279065174e-09 3.1099817678810196e-09 -3.219093880545589e-07 1.525389596361435e-09 3.709487593127076e-08 3.946402949741488e-08 0.9999999994871156 0.9998417948137325 0.9999999858613987 -8.764636289751672e-10 5.10109588941387e-11 6.539885256924736e-11 -7.101719861253132e-10 -1.5197174747989337e-09 -3.219050664486037e-07 9.977851623364718e-10 3.702069924012321e-08 3.3927310314602406e-08 1.00000000113489 0.9998417967320476 1.0000000218541238 1.4754555683439944e-09 1.5395192816868112e-10 1.5634473825933113e-10 1.4579342638759277e-09 2.7497636649844055e-09 -3.2190923244452117e-07 1.4215693326688085e-09 3.708401976154574e-08 3.775178245662885e-08 1.000000000255144 0.9998417957781205 1.0000000023580042 2.6627218890044917e-10 1.0656073012662578e-10 1.1684955960843024e-10 2.4070320492270314e-10 3.443329402149656e-10 -3.219078377064656e-07 8.927857016428153e-10 3.7028886303833356e-08 3.090039927001732e-08
4.092 0.9999999997026755 0.9998417946175443 0.9999999927769959 -6.163321900183711e-10 2.5343667637716702e-12 6.863180735068639e-12 -2.8435767795198486e-10 -6.222131876022548e-10 -3.2729966807989023e-07 1.0576978374701953e-09 3.711740500360215e-08 2.8907398037537688e-08 1.000000001250393 0.9998417969761684 1.0000000244310154 1.6291038282720724e-09 1.5981095946808283e-10 1.609011469086957e-10 1.6239370345361537e-09 3.0778886931140858e-09 -3.2731518850733177e-07 1.609657662098909e-09 3.709707590953182e-08 3.7085328129595236e-08 1.0000000012623673 0.9998417969886364 1.0000000246976377 1.6450752815071625e-09 1.6042561794331747e-10 1.6139492708837084e-10 1.6410700867668452e-09 3.111488585240427e-09 -3.2731520477041094e-07 1.6189806205297655e-09 3.70981212058841e-08 3.7261192456719107e-08 0.9999999994884665 0.9998417949361496 0.9999999858992329 -8.752291567348915e-10 5.0944556920332685e-11 6.514990596984326e-11 -7.071523925887364e-10 -1.5139464676438783e-09 -3.2731081055570116e-07 1.1352253399852575e-09 3.702366003217765e-08 3.132341790030482e-08 1.0000000011346861 0.9998417968549469 1.0000000218500888 1.4740725065954324e-09 1.5401321851753693e-10 1.5626032492957316e-10 1.4588206634482812e-09 2.750998680532927e-09 -3.273150467380876e-07 1.5214850480874264e-09 3.7087228614834786e-08 3.544159586820672e-08 1.0000000002548017 0.9998417959000226 1.0000000023538607 2.647778651822648e-10 1.0653077173797738e-10 1.1666525748408684e-10 2.4149589813136454e-10 3.455018506242616e-10 -3.273136285106281e-07 1.0447172098046723e-09 3.703192576848935e-08 2.8034684104739136e-08
4.102 0.9999999997055758 0.9998417947433724 0.9999999928476989 -6.115300885698747e-10 2.591866959788049e-12 6.661605374470152e-12 -2.8062188598844907e-10 -6.143932802695559e-10 -3.3279015812773796e-07 1.1706059688056128e-09 3.712124773877971e-08 2.6261728332890327e-08 1.0000000012502932 0.9998417971012864 1.0000000244289813 1.6276951977103452e-09 1.598934513421808e-10 1.607581128950025e-10 1.6248045292230966e-09 3.079386665651634e-09 -3.328059390685849e-07 1.6864623771025022e-09 3.7101360103378675e-08 3.50752844730087e-08 1.0000000012622792 0.9998417971137749 1.0000000246958283 1.6436811576960584e-09 1.60509313950108e-10 1.612536137156548e-10 1.6419525310496858e-09 3.1130141383190565e-09 -3.3280595565866597e-07 1.6953707521934118e-09 3.7102408901367326e-08 3.526131229148444e-08 0.9999999994898169 0.9998417950605883 0.9999999859370288 -8.741575161056049e-10 5.0885702550058776e-11 6.482908193889087e-11 -7.042859186089965e-10 -1.5081685254240255e-09 -3.328014874004323e-07 1.2412804985023027e-09 3.702766839074098e-08 2.8899793394325628e-08 1.000000001134486 0.9998417969798702 1.0000000218461267 1.4725334172873094e-09 1.5408167000225835e-10 1.561033872005924e-10 1.459559091671357e-09 2.752252603747809e-09 -3.328057949886676e-07 1.6024579566352688e-09 3.7091480557169774e-08 3.333153314819815e-08 1.0000000002544631 0.9998417960239491 1.0000000023497924 2.631274473423221e-10 1.06508205144169e-10 1.1640852877717989e-10 2.4214102056529114e-10 3.466898206501186e-10 -3.3280435280782265e-07 1.1596060906071175e-09 3.703601227593046e-08 2.5318202541368744e-08
4.112 0.9999999997084522 0.9998417948712378 0.9999999929178047 -6.068606698019159e-10 2.6338942870453304e-12 6.427444645469836e-12 -2.7712293873662817e-10 -6.066161818072928e-10 -3.383667955080085e-07 1.2353122716053743e-09 3.7126017864429204e-08 2.4458739671681467e-08 1.0000000012502 0.9998417972284621 1.0000000244270708 1.6262162301111406e-09 1.5996007758590968e-10 1.605821017100986e-10 1.6254636197781352e-09 3.0809018421144092e-09 -3.3838284125044273e-07 1.7324477610011782e-09 3.7106585981267955e-08 3.376053432878888e-08 1.0000000012621977 0.9998417972409718 1.0000000246941427 1.6422161678068454e-09 1.6057741871198736e-10 1.610788867027154e-10 1.6426266408197164e-09 3.1145567504992435e-09 -3.383828580993544e-07 1.7411285033069913e-09 3.710763820423878e-08 3.395391190915981e-08 0.9999999994911702 0.9998417951870839 0.999999985974838 -8.731637067108749e-10 5.081146665909344e-11 6.447559814338749e-11 -7.016333045584276e-10 -1.502384150586319e-09 -3.3837831479422194e-07 1.302631129864237e-09 3.703262247701828e-08 2.7271649297574286e-08 1.0000000011342922 0.9998417971068521 1.0000000218422884 1.4709236813371978e-09 1.5413445562961934e-10 1.5591346181476177e-10 1.46008914436719e-09 2.7535237338832814e-09 -3.383826946872867e-07 1.6507229124841044e-09 3.7096674729416884e-08 3.1943963105717834e-08 1.0000000002541314 0.999841796149934 1.00000000234585 2.6140673113064024e-10 1.0646984285823832e-10 1.1611850270423155e-10 2.4257816647532863e-10 3.4789561536408243e-10 -3.383812280969445e-07 1.2255522489900121e-09 3.704104440853439e-08 2.346484111994448e-08
4.122 0.9999999997113088 0.9998417950011746 0.9999999929873686 -6.022231017472219e-10 2.645264620018431e-12 6.210818650390755e-12 -2.7391045918521854e-10 -5.988822697357248e-10 -3.440308128886829e-07 1.244226711690765e-09 3.713168704426612e-08 2.4127000269317952e-08 1.0000000012501158 0.9998417973577315 1.000000024425332 1.6247665198908407e-09 1.5999578015573473e-10 1.6042297185930894e-10 1.625864179781758e-09 3.0824335359974617e-09 -3.440471274759316e-07 1.7392502564215764e-09 3.7112724494558326e-08 3.353551300627123e-08 1.0000000012621253 0.9998417973702615 1.000000024692629 1.6407808658937153e-09 1.6061441297552906e-10 1.6092110077710293e-10 1.6430422290786574e-09 3.116115564538064e-09 -3.4404714460538337e-07 1.7479048888051043e-09 3.7113780083659254e-08 3.373033056474809e-08 0.9999999994925286 0.9998417953156703 0.9999999860127085 -8.721475564676136e-10 5.070675173884388e-11 6.41393593246339e-11 -6.992447749945499e-10 -1.4965945147262746e-09 -3.4404252515406047e-07 1.3112172410158407e-09 3.703849391504629e-08 2.6974245971177768e-08 1.0000000011341073 0.999841797235927 1.0000000218386227 1.4693435171729839e-09 1.5415590422700943e-10 1.5574026747036114e-10 1.4603606200969447e-09 2.7548110706956584e-09 -3.44046978559269e-07 1.6577982179538055e-09 3.710278208488743e-08 3.170486888211397e-08 1.0000000002538092 0.9998417962780113 1.0000000023420819 2.597156433458453e-10 1.0640051651736968e-10 1.1584528358219483e-10 2.4275689481844034e-10 3.491187329319715e-10 -3.4404548731811683e-07 1.2351712540606606e-09 3.704699327392348e-08 2.3141351742296517e-08
4.132 0.9999999997141471 0.999841795133217 0.9999999930564398 -5.975063268820794e-10 2.623455275196122e-12 6.053077589073578e-12 -2.710140551647464e-10 -5.911924555919447e-10 -3.4978345832531205e-07 1.1944825723746094e-09 3.7138311810713254e-08 2.542594310202863e-08 1.0000000012500423 0.9998417974891275 1.000000024423807 1.6234557922847026e-09 1.5999791210263934e-10 1.6032221486274883e-10 1.625976341805909e-09 3.083980485814708e-09 -3.4980004592549305e-07 1.7044511282802294e-09 3.711982698542516e-08 3.449614700569044e-08 1.0000000012620631 0.9998417975016786 1.0000000246913294 1.6394851526005301e-09 1.6061811757962895e-10 1.6082180449178113e-10 1.6431692844346845e-09 3.117689709936635e-09 -3.498000634121189e-07 1.713289438776146e-09 3.71208858569626e-08 3.468571722186325e-08 0.9999999994938934 0.9998417954463814 0.999999986050683 -8.709990362709684e-10 5.0568892990565915e-11 6.386180926097604e-11 -6.971504259686061e-10 -1.4908004841292748e-09 -3.4979536661696164e-07 1.2642280156060298e-09 3.704533649966619e-08 2.8141631610412338e-08 1.0000000011339338 0.9998417973671289 1.0000000218351706 1.4679028083504072e-09 1.5414394904304376e-10 1.556253242222883e-10 1.4603435975421667e-09 2.756114039937864e-09 -3.497998946390325e-07 1.6211874510386215e-09 3.710985406450765e-08 3.271812150099644e-08 1.0000000002534974 0.9998417964082159 1.0000000023385296 2.5816432946943904e-10 1.0629817983680672e-10 1.1563049913046974e-10 2.4264737452817465e-10 3.503576451392072e-10 -3.4979837843756903e-07 1.1856873274993817e-09 3.705391138515569e-08 2.4513807060357187e-08
4.142 0.999999999716968 0.9998417952673998 0.9999999931250544 -5.926008196678463e-10 2.5781496995382386e-12 5.9722052159602945e-12 -2.684384813925782e-10 -5.835469347106617e-10 -3.556259950171923e-07 1.088879313627655e-09 3.714604908617412e-08 2.788776912806616e-08 1.0000000012499806 0.999841797622685 1.0000000244225244 1.6223929389219238e-09 1.5997669183395487e-10 1.602978293449788e-10 1.6257955003415234e-09 3.08554165813257e-09 -3.5564285980688715e-07 1.6326240668715575e-09 3.7128041955192506e-08 3.636230610464763e-08 1.000000001262013 0.9998417976352568 1.0000000246902718 1.6384380098287275e-09 1.6059823708914885e-10 1.6079860823283136e-10 1.6430031540288299e-09 3.1192783566007382e-09 -3.5564287769473836e-07 1.6418573668697104e-09 3.712910401703857e-08 3.654233802728845e-08 0.9999999994952659 0.9998417955792516 0.9999999860887903 -8.696089873184662e-10 5.040785128486784e-11 6.366084661561789e-11 -6.953546640425145e-10 -1.4850031628180784e-09 -3.556381024111777e-07 1.1650751875945029e-09 3.7053302061048806e-08 3.0383587783692704e-08 1.0000000011337713 0.9998417975004921 1.0000000218319613 1.4667102128887208e-09 1.5410844598223862e-10 1.5558646491967717e-10 1.4600334982096962e-09 2.7574315725979165e-09 -3.556427060269516e-07 1.5454279281855663e-09 3.711803933194408e-08 3.4678968529678136e-08 1.000000000253198 0.9998417965405814 1.000000002335222 2.568616928204799e-10 1.061723190798531e-10 1.1549190254475071e-10 2.4224508267343013e-10 3.5161115020490173e-10 -3.5564116464798414e-07 1.0799082169719188e-09 3.706194873618956e-08 2.7077703096990825e-08
4.152 0.999999999719771 0.9998417954037564 0.9999999931932272 -5.874131152415337e-10 2.5255038064552406e-12 5.957529828902221e-12 -2.661607952197264e-10 -5.759469335885391e-10 -3.615597016453482e-07 9.372012960682158e-10 3.7155147305451054e-08 3.0748661432646676e-08 1.0000000012499293 0.9998417977584373 1.0000000244214933 1.6216718339612548e-09 1.599475956481677e-10 1.6033876517892722e-10 1.6253435839021703e-09 3.0871162433655843e-09 -3.6157684853904286e-07 1.5360909949824768e-09 3.7137610215459545e-08 3.861275560826158e-08 1.000000001261973 0.9998417977710299 1.0000000246894654 1.6377319854323234e-09 1.6057048922154382e-10 1.608408373798307e-10 1.6425662295627184e-09 3.1208805012512826e-09 -3.615768665372715e-07 1.545909826123479e-09 3.7138675391953384e-08 3.878247648324154e-08 0.9999999994966452 0.9998417957143144 0.9999999861270397 -8.678845040109107e-10 5.023943555658612e-11 6.35256991204189e-11 -6.938350638421949e-10 -1.4792036849995856e-09 -3.6157201131847795e-07 1.0248521724466571e-09 3.706263393553745e-08 3.3028137917749574e-08 1.0000000011336196 0.9998417976360495 1.0000000218290033 1.4658587061262218e-09 1.5406520660626906e-10 1.55613132115258e-10 1.4594524409586226e-09 2.758762513931848e-09 -3.615766919754126e-07 1.4430008850259617e-09 3.712757889232118e-08 3.703079321865415e-08 1.000000000252909 0.9998417966751413 1.0000000023321682 2.5590035173237007e-10 1.0603851151859687e-10 1.1541871592138169e-10 2.415721449157538e-10 3.5287903107465077e-10 -3.6157512457181604e-07 9.275478053313879e-10 3.70713474189893e-08 3.003269336445999e-08
4.162 0.999999999722555 0.9998417955423198 0.9999999932609477 -5.818764226645316e-10 2.477940747101139e-12 5.97766647937616e-12 -2.6413266944271953e-10 -5.683923651971188e-10 -3.675858733052729e-07 7.585146975182846e-10 3.716588281113649e-08 3.3317063456335185e-08 1.0000000012498875 0.9998417978964174 1.0000000244206957 1.6213585243481515e-09 1.5992342867630255e-10 1.6041381864403612e-10 1.6246691016857987e-09 3.0887035532094825e-09 -3.6760330639084007e-07 1.4345807093338273e-09 3.7148804941295996e-08 4.069964619086612e-08 1.0000000012619426 0.9998417979090307 1.0000000246888925 1.637433172321798e-09 1.6054749921992945e-10 1.6091726026484407e-10 1.641906830955347e-09 3.122494807560032e-09 -3.6760332445601694e-07 1.4450990071194678e-09 3.7149873115122426e-08 4.086082946361884e-08 0.9999999994980291 0.999841795851603 0.9999999861654132 -8.657588293417903e-10 5.007642023681647e-11 6.342514664002041e-11 -6.925436403565056e-10 -1.4734029730961297e-09 -3.6759838825094014e-07 8.646027465586181e-10 3.707360599802041e-08 3.543051279256409e-08 1.0000000011334773 0.9998417977738351 1.0000000218262792 1.4654150983235493e-09 1.5402684110651823e-10 1.5567386253467071e-10 1.4586490340530363e-09 2.7601056814762362e-09 -3.67603147035065e-07 1.3343481409211347e-09 3.713874597257696e-08 3.920096103323665e-08 1.0000000002526297 0.9998417968119283 1.0000000023293496 2.553469687862866e-10 1.059098951929064e-10 1.1537998584400532e-10 2.40676939635307e-10 3.5415976616306985e-10 -3.6760155351276167e-07 7.475265644042746e-10 3.7082381093458565e-08 3.2672563661725015e-08
4.172 0.9999999997253183 0.999841795683124 0.999999993328177 -5.759573525716621e-10 2.4400499120677677e-12 5.995276583612957e-12 -2.622823538338548e-10 -5.608840270310068e-10 -3.7370582047701757e-07 5.872613083566736e-10 3.71784482369311e-08 3.5115103076917854e-08 1.0000000012498524 0.999841798036659 1.000000024420085 1.6214860409529283e-09 1.5990833991955758e-10 1.604860580188817e-10 1.6238437868266247e-09 3.0903021771106306e-09 -3.73723544069202e-07 1.3524225318936012e-09 3.716182111749627e-08 4.2195673682010496e-08 1.0000000012619192 0.9998417980492931 1.000000024688507 1.6375757724562872e-09 1.6053401406185221e-10 1.6099101650908148e-10 1.6410961964280704e-09 3.124120913034849e-09 -3.7372356266108904e-07 1.3635849885224237e-09 3.716289219165909e-08 4.235129241918008e-08 0.9999999994994166 0.9998417959911504 0.9999999862038653 -8.631988549137927e-10 4.992296972139697e-11 6.332246016861942e-11 -6.914085023627268e-10 -1.4676021836292284e-09 -3.7371854400962817e-07 7.192192726951553e-10 3.708641210926046e-08 3.7124783078092266e-08 1.0000000011333414 0.9998417979138817 1.0000000218237428 1.4654126713183078e-09 1.5399760832101784e-10 1.557317424406624e-10 1.457694560627001e-09 2.7614604876806182e-09 -3.7372338224589936e-07 1.2455091529013775e-09 3.715173554366855e-08 4.075102142438962e-08 1.0000000002523575 0.999841796950977 1.0000000023267213 2.5523498662208607e-10 1.0579059342074377e-10 1.1533859177446375e-10 2.396309869409522e-10 3.55452223086003e-10 -3.737217620830001e-07 5.74274693533415e-10 3.709524436788535e-08 3.451817899975537e-08
4.182 0.9999999997280572 0.9998417958262028 0.9999999933948472 -5.69655776244895e-10 2.407251444734796e-12 5.984377953291071e-12 -2.605194981126689e-10 -5.534225935155596e-10 -3.799208701040376e-07 4.846577560528405e-10 3.719284508121172e-08 3.5886129245721544e-08 1.0000000012498211 0.9998417981791946 1.000000024419588 1.622053356299497e-09 1.5989859798578104e-10 1.6052910246056566e-10 1.6229573637400663e-09 3.09191116788788e-09 -3.799388889942376e-07 1.3117159705840062e-09 3.717666577502676e-08 4.2850751156988346e-08 1.0000000012618995 0.9998417981918504 1.0000000246882348 1.638158002314574e-09 1.6052571772362447e-10 1.6103576435042763e-10 1.6402246931133262e-09 3.125757494603515e-09 -3.79938907900463e-07 1.323232599270698e-09 3.71777396440619e-08 4.30041301381195e-08 0.9999999995008041 0.9998417961329905 0.9999999862423221 -8.602057125222492e-10 4.977521197387422e-11 6.31913938176353e-11 -6.903399469774964e-10 -1.461801994056221e-09 -3.7993380582035366e-07 6.383519406008691e-10 3.710105735333711e-08 3.7852922479588734e-08 1.0000000011332102 0.9998417980562229 1.0000000218213196 1.4658501413250836e-09 1.5397380267658488e-10 1.557606255203527e-10 1.456678801367345e-09 2.762826281634031e-09 -3.7993872455498867e-07 1.2010931861264335e-09 3.7166554579321065e-08 4.1427909155909046e-08 1.0000000002520897 0.9998417970923196 1.0000000023242077 2.5556284263287027e-10 1.0567632269175981e-10 1.1526833707786349e-10 2.385239151251062e-10 3.5675603210657757e-10 -3.799370770896272e-07 4.704079266098305e-10 3.7109943484460194e-08 3.531554424325231e-08
4.192 0.9999999997307694 0.9998417959715897 0.9999999934608708 -5.630068904297783e-10 2.3731463898312532e-12 5.937238997742621e-12 -2.587468670314951e-10 -5.460083589787442e-10 -3.862323660722675e-07 5.126148652218238e-10 3.720884510927511e-08 3.556273922019369e-08 1.0000000012497907 0.999841798324059 1.0000000244191096 1.6230247175600533e-09 1.5988706512645804e-10 1.605353171335523e-10 1.6221070083107868e-09 3.093529945239048e-09 -3.862506845595356e-07 1.3228839453182693e-09 3.71931153508443e-08 4.2591492938504755e-08 1.0000000012618802 0.999841798336735 1.000000024687981 1.6391443501051573e-09 1.605155922061931e-10 1.6104373372421686e-10 1.6393890637493661e-09 3.1274038277447538e-09 -3.8625070392189056e-07 1.3343147919968218e-09 3.719419195519494e-08 4.27459369251397e-08 0.9999999995021878 0.9998417962771564 0.999999986280689 -8.568155406922387e-10 4.9625821730830665e-11 6.302426269375077e-11 -6.892407554949635e-10 -1.456003406453921e-09 -3.8624551686492985e-07 6.599746684375314e-10 3.71173167872886e-08 3.7544082682500855e-08 1.0000000011330787 0.999841798200892 1.0000000218189151 1.46669127906921e-09 1.539481751862021e-10 1.5575295275536304e-10 1.455699346287023e-09 2.7642017493252925e-09 -3.8625051749771373e-07 1.2131884244393495e-09 3.718297941829751e-08 4.1158621950443395e-08 1.0000000002518223 0.9998417972359904 1.0000000023217153 2.562950940514114e-10 1.0556070196360591e-10 1.1516146721972949e-10 2.3745345783314605e-10 3.580696064762402e-10 -3.862488425000125e-07 5.006340968290816e-10 3.712625418687934e-08 3.4999887716157175e-08
4.202 0.9999999997334509 0.9998417961193186 0.999999993526149 -5.560805222467731e-10 2.3340188735627647e-12 5.863649530758397e-12 -2.568756520391252e-10 -5.386420551580932e-10 -3.926416681952509e-07 6.44313989397357e-10 3.72260465225657e-08 3.4227226884988333e-08 1.0000000012497567 0.9998417984712848 1.0000000244185443 1.6243296671847246e-09 1.598700079007715e-10 1.6051464218795725e-10 1.6213808695351141e-09 3.0951573719106585e-09 -3.926602909901462e-07 1.379815110527269e-09 3.7210768757136136e-08 4.1494017758571344e-08 1.000000001261858 0.9998417984839821 1.0000000246876408 1.6404642813343902e-09 1.604998410621963e-10 1.6102456887398187e-10 1.6386780513321973e-09 3.129058596021362e-09 -3.926603105871806e-07 1.390788180590429e-09 3.7211848014848336e-08 4.165267086806748e-08 0.9999999995035646 0.9998417964236821 0.9999999863188619 -8.53098878686486e-10 4.9471738613859935e-11 6.283033580434414e-11 -6.880226954430691e-10 -1.4502069921090555e-09 -3.9265503733521066e-07 7.668873431173495e-10 3.7134789039541976e-08 3.627880365138307e-08 1.0000000011329442 0.9998417983479225 1.000000021816424 1.4678658669990543e-09 1.5391715427125927e-10 1.5571835736774626e-10 1.454844368954752e-09 2.7655856569518323e-09 -3.9266012114163184e-07 1.2749405783987639e-09 3.7200608898131015e-08 4.002077444558164e-08 1.0000000002515512 0.9998417973820225 1.0000000023191382 2.5736109787329297e-10 1.0543972349681179e-10 1.1502778177486332e-10 2.3650742432781716e-10 3.5939263980440147e-10 -3.9265841802092807e-07 6.359581819856854e-10 3.714377510152961e-08 3.365510626911907e-08
4.212 0.9999999997360989 0.9998417962694243 0.9999999935905893 -5.489784661468737e-10 2.292773001442967e-12 5.780894232334811e-12 -2.548455788344759e-10 -5.313243395919805e-10 -3.9915015300576416e-07 8.094106034938749e-10 3.724399068235288e-08 3.2079680770671204e-08 1.0000000012497154 0.9998417986209069 1.0000000244177931 1.6258660831751806e-09 1.5985112130552843e-10 1.60484337436277e-10 1.6208392139710627e-09 3.09679262986688e-09 -3.99169085166385e-07 1.464689007802197e-09 3.722916394534821e-08 3.975221905437113e-08 1.0000000012618284 0.9998417986336251 1.000000024687115 1.6420152704675435e-09 1.6048228649660084e-10 1.6099570147291677e-10 1.6381514790124571e-09 3.1307215141579384e-09 -3.9916910495827863e-07 1.4750401779737866e-09 3.7230245746669196e-08 3.991794041622854e-08 0.9999999995049301 0.9998417965726019 0.9999999863567416 -8.491571554369451e-10 4.931570024330625e-11 6.26270997136004e-11 -6.866254169042376e-10 -1.4444142991385957e-09 -3.9916374425995495e-07 9.101041575206611e-10 3.715301274231026e-08 3.425700010530904e-08 1.0000000011328025 0.9998417984973497 1.000000021813748 1.4692717548664096e-09 1.5388406135470965e-10 1.5567377993534503e-10 1.4541736357599605e-09 2.7669775491140614e-09 -3.991689123055299e-07 1.3662652673293784e-09 3.721898092570198e-08 3.8210747035167973e-08 1.0000000002512748 0.9998417975304511 1.000000002316378 2.586588297553159e-10 1.0531674087866597e-10 1.1488399293362425e-10 2.357461738543492e-10 3.6072397071066796e-10 -3.9916718100453574e-07 8.036417277896552e-10 3.716204417361025e-08 3.1482053330502625e-08
4.222 0.9999999997387098 0.9998417964219416 0.9999999936541191 -5.418255354369882e-10 2.258914399895098e-12 5.702620261513788e-12 -2.5263536118350234e-10 -5.240554360163296e-10 -4.057592150850827e-07 9.654904524205605e-10 3.726227007361039e-08 2.942941142692427e-08 1.0000000012496641 0.999841798772961 1.0000000244167775 1.6275084606603214e-09 1.5983910862197126e-10 1.6045778087071504e-10 1.6205033568558873e-09 3.0984347441385414e-09 -4.057784610565232e-07 1.556810494602006e-09 3.7247888850336986e-08 3.765724397724633e-08 1.000000001261788 0.9998417987856997 1.000000024686324 1.6436723226770112e-09 1.6047172388734922e-10 1.6097025926391424e-10 1.6378302473704143e-09 3.13239162229062e-09 -4.0577848098232324e-07 1.566561744862097e-09 3.724897310822432e-08 3.78322937506597e-08 0.9999999995062813 0.999841796723951 0.9999999863942491 -8.451160249722448e-10 4.9167083995561317e-11 6.242785064592391e-11 -6.850279934906825e-10 -1.4386257371311638e-09 -4.057730315350132e-07 1.051409192544057e-09 3.717157638983142e-08 3.1785388774572324e-08 1.0000000011326504 0.999841798649208 1.000000021810807 1.470783807969517e-09 1.5385774116697065e-10 1.556328688184503e-10 1.4537087044545659e-09 2.7683762812956546e-09 -4.05778285209256e-07 1.4645181451125362e-09 3.723768341411602e-08 3.6025068324692116e-08 1.0000000002509872 0.9998417976813104 1.0000000023133548 2.6006288153918303e-10 1.0520095437204951e-10 1.1474396846152635e-10 2.351908745985061e-10 3.62062601325456e-10 -4.057765250630931e-07 9.613512865011387e-10 3.718064923126145e-08 2.879119780653935e-08
4.232 0.9999999997412815 0.9998417965769077 0.9999999937166971 -5.347545035131662e-10 2.2410550179007023e-12 5.630680465914607e-12 -2.502605748843147e-10 -5.168356852172766e-10 -4.1247026485402456e-07 1.0911219795150966e-09 3.7280577586107746e-08 2.671668060399592e-08 1.0000000012496 0.9998417989274823 1.0000000244154492 1.6291236040577727e-09 1.5984294843753756e-10 1.6043702943866807e-10 1.6203573626406763e-09 3.1000833606841888e-09 -4.124898298747851e-07 1.6380650188684083e-09 3.726663418760255e-08 3.5589058265560936e-08 1.0000000012617356 0.9998417989402422 1.0000000246852212 1.6453027483479325e-09 1.6047701199574804e-10 1.609506985042483e-10 1.637699285021369e-09 3.1340678706656433e-09 -4.1248985029652283e-07 1.6473435065578566e-09 3.7267720860891224e-08 3.577438624491173e-08 0.999999999507616 0.9998417968777658 0.9999999864313375 -8.411085584303549e-10 4.903484536268956e-11 6.223539044526267e-11 -6.832459073581983e-10 -1.432842650287517e-09 -4.1248431013628793e-07 1.1678827776575675e-09 3.7190170324502854e-08 2.9288006797491634e-08 1.0000000011324859 0.9998417988035341 1.0000000218075542 1.4722689548653566e-09 1.538476913709983e-10 1.5559818848270083e-10 1.4534337075835482e-09 2.76978128524256e-09 -4.124896509644948e-07 1.5505491436854398e-09 3.725640705145413e-08 3.385609413852538e-08 1.0000000002506877 0.9998417978346372 1.000000002310022 2.6144052338105383e-10 1.0510082613299131e-10 1.1461017683407297e-10 2.3482563564570747e-10 3.6340777814693627e-10 -4.124878617505429e-07 1.0880424458108472e-09 3.71992805501677e-08 2.6027698907261777e-08
4.242 0.9999999997438132 0.9998417967343609 0.9999999937783163 -5.278855510865054e-10 2.2434084073062447e-12 5.5568759102092046e-12 -2.4775529919635157e-10 -5.096659806750808e-10 -4.1928473171351063e-07 1.1736018414511902e-09 3.729869898592534e-08 2.4533763477982208e-08 1.0000000012495223 0.9998417990845097 1.0000000244137952 1.630590464797661e-09 1.5986671451637527e-10 1.6041396585017535e-10 1.620366683070082e-09 3.1017374942649423e-09 -4.1930462008806525e-07 1.6944591216878324e-09 3.7285187839916755e-08 3.3992985737611964e-08 1.000000001261669 0.9998417990972904 1.000000024683792 1.6467854314629123e-09 1.605020507157561e-10 1.609293305300434e-10 1.6377237984904907e-09 3.135749091837507e-09 -4.1930464119038347e-07 1.7034383209335935e-09 3.728627683531441e-08 3.4187129802369706e-08 0.9999999995089336 0.9998417970340842 0.9999999864679925 -8.37255631757871e-10 4.892291446865452e-11 6.204098964839316e-11 -6.813139405201671e-10 -1.4270654271015168e-09 -4.1929900919440894e-07 1.245319059969971e-09 3.720858086429088e-08 2.7307488806257993e-08 1.0000000011323078 0.9998417989603656 1.000000021803975 1.473605917804799e-09 1.538572133095163e-10 1.555612640761162e-10 1.453313993472865e-09 2.7711919618940015e-09 -4.1930443846954356e-07 1.609947441318856e-09 3.7274939566858296e-08 3.217287310022789e-08 1.0000000002503742 0.9998417979904698 1.0000000023063644 2.626701141436603e-10 1.0502074856475367e-10 1.1447439712773952e-10 2.3461601717408795e-10 3.6475876213652635e-10 -4.193026194167303e-07 1.171252364078694e-09 3.721772510276664e-08 2.379872277444289e-08
4.252 0.9999999997463062 0.9998417968943403 0.9999999938389971 -5.213106642053295e-10 2.2620374347962625e-12 5.4687655308121835e-12 -2.4514941494482416e-10 -5.02546325301911e-10 -4.2620406163709483e-07 1.2045918581812897e-09 3.7316491632586905e-08 2.353253098348992e-08 1.0000000012494312 0.999841799244082 1.0000000244118292 1.6318171200212867e-09 1.5990650790293536e-10 1.6037623713072228e-10 1.6205013431840288e-09 3.103396324397488e-09 -4.262242788881684e-07 1.716379677358033e-09 3.7303411889451347e-08 3.328991920633749e-08 1.0000000012615895 0.9998417992568842 1.0000000246820513 1.6480273415223865e-09 1.6054303262210257e-10 1.6089327407856775e-10 1.6378732659301402e-09 3.137434976364368e-09 -4.26224300269206e-07 1.7252525221502379e-09 3.730450315564498e-08 3.348830528805892e-08 0.9999999995102334 0.9998417971929456 0.9999999865042303 -8.336500380626299e-10 4.882736358291304e-11 6.183259778071348e-11 -6.792618249616177e-10 -1.4212950739088968e-09 -4.262185752054415e-07 1.2745805405017689e-09 3.72266683644184e-08 2.6407581392773326e-08 1.0000000011321166 0.9998417991197425 1.0000000218000853 1.474702193858101e-09 1.538829748156309e-10 1.5550972876700086e-10 1.4533198230642264e-09 2.772606796877275e-09 -4.262240942000028e-07 1.6329400433234261e-09 3.729314293391158e-08 3.1427781551068586e-08 1.000000000250048 0.9998417981488471 1.000000002302398 2.6365903634968294e-10 1.0495724825712145e-10 1.1432412064507938e-10 2.34531894671889e-10 3.661151461124812e-10 -4.2622224499157764e-07 1.2027775495730122e-09 3.723584413313047e-08 2.2783019084033215e-08
4.262 0.9999999997487619 0.9998417970568872 0.9999999938987774 -5.150859376433655e-10 2.2865532615583676e-12 5.360224128783473e-12 -2.4244980483936833e-10 -4.954773362336653e-10 -4.332297194457443e-07 1.1795689310140245e-09 3.733389221430536e-08 2.4100198903753983e-08 1.0000000012493282 0.9998417994062407 1.0000000244095835 1.6327462334139675e-09 1.5995175975592825e-10 1.6031764782864453e-10 1.6207541286835172e-09 3.105058847145089e-09 -4.3325027030559474e-07 1.6992036158080754e-09 3.732124688274164e-08 3.370574781213406e-08 1.000000001261498 0.9998417994190635 1.00000002468003 1.6489717745367248e-09 1.6058993679252673e-10 1.6083658171857748e-10 1.6381410889977846e-09 3.1391247870287112e-09 -4.332502920045842e-07 1.7081734385965085e-09 3.732234036138792e-08 3.39018640409917e-08 0.999999999511518 0.9998417973543913 0.9999999865400815 -8.303486468293116e-10 4.873777489343041e-11 6.160370339205016e-11 -6.770970503142398e-10 -1.415532178889834e-09 -4.332444724340318e-07 1.250958945282586e-09 3.7244372631757186e-08 2.691068128592496e-08 1.000000001131913 0.9998417992817051 1.0000000217959157 1.4755008070833992e-09 1.539144738545792e-10 1.5543688893346704e-10 1.4534437272191976e-09 2.77402599661854e-09 -4.3325008233901924e-07 1.614813835155226e-09 3.7310957669897035e-08 3.1866593855246655e-08 1.0000000002497105 0.9998417983098103 1.0000000022981537 2.6435084338921983e-10 1.0489936139103337e-10 1.1415308049982586e-10 2.3456606490856893e-10 3.674752243983143e-10 -4.332482029177062e-07 1.1781760563008892e-09 3.725357786907055e-08 2.3386158539116697e-08
4.272 0.9999999997511821 0.9998417972220436 0.999999993957699 -5.092367814239024e-10 2.3039071608202163e-12 5.238535316138853e-12 -2.396402652082537e-10 -4.884597284206157e-10 -4.403631873325281e-07 1.0988095875232114e-09 3.735096168714147e-08 2.6038618335251815e-08 1.0000000012492158 0.999841799571027 1.0000000244070932 1.6333520681253633e-09 1.5998985916121749e-10 1.6024474735882908e-10 1.6211408032391196e-09 3.106724592548886e-09 -4.403840770257952e-07 1.6444470664945823e-09 3.7338753242436445e-08 3.5129314919740373e-08 1.000000001261397 0.9998417995838708 1.0000000246777652 1.6495926375668578e-09 1.606293136843531e-10 1.6076560125810503e-10 1.6385428432203496e-09 3.1408177298367455e-09 -4.4038409926357185e-07 1.6537218655281045e-09 3.733984891334558e-08 3.5317682858938575e-08 0.9999999995127886 0.9998417975184625 0.9999999865755824 -8.273771277188402e-10 4.864148354232516e-11 6.136147929634944e-11 -6.748033624743779e-10 -1.4097779589946594e-09 -4.4037818340572116e-07 1.1751065274727055e-09 3.726175513621774e-08 2.865581203500656e-08 1.0000000011316996 0.9998417994462954 1.000000021791502 1.475976516788447e-09 1.5393866251111793e-10 1.553500278159359e-10 1.4537016203154007e-09 2.775448193957724e-09 -4.4038388581158503e-07 1.5570281571444115e-09 3.7328444298761846e-08 3.3367458095994877e-08 1.0000000002493632 0.9998417984734012 1.0000000022936675 2.6471979960874195e-10 1.0483421160053219e-10 1.1396801130355395e-10 2.347347519544862e-10 3.6883857654640806e-10 -4.4038197520296434e-07 1.0977836111642543e-09 3.7270987359806754e-08 2.5394796964148042e-08
4.282 0.9999999997535696 0.9998417973898512 0.9999999940158038 -5.037683677578499e-10 2.3023826143429903e-12 5.123862643591337e-12 -2.3669703767502863e-10 -4.814934571078402e-10 -4.4760596629387596e-07 9.688988585877003e-10 3.736793543242652e-08 2.868940982698476e-08 1.0000000012490944 0.9998417997384826 1.0000000244043943 1.6336289505594172e-09 1.600085640661312e-10 1.60178549329103e-10 1.6216852321421315e-09 3.1083927026850422e-09 -4.4762720009769747e-07 1.5609066563975316e-09 3.735616137236572e-08 3.714712961390431e-08 1.0000000012612875 0.9998417997513477 1.0000000246752911 1.6498844274141145e-09 1.6064938317996883e-10 1.6070088862424412e-10 1.639102236128925e-09 3.1425130156489964e-09 -4.4762722264677453e-07 1.5706831472480578e-09 3.735725918886732e-08 3.7325461203928783e-08 0.9999999995140475 0.9998417976852011 0.9999999866107694 -8.247409589906693e-10 4.852604613124523e-11 6.112605599392942e-11 -6.723573790755093e-10 -1.4040325330154349e-09 -4.476212091622011e-07 1.0546199946988038e-09 3.7279048791999094e-08 3.1080571107388813e-08 1.000000001131478 0.9998417996135556 1.0000000217868794 1.4761234937396717e-09 1.5394351832699506e-10 1.552699366613286e-10 1.454117249719895e-09 2.776872832636487e-09 -4.4762700563403506e-07 1.4684562086269976e-09 3.734583334687548e-08 3.5484435760476925e-08 1.0000000002490077 0.9998417986396609 1.0000000022889746 2.6476012826850417e-10 1.0474958515566008e-10 1.1378963051453695e-10 2.350612484369698e-10 3.70204882807017e-10 -4.476250635093128e-07 9.682455733520586e-10 3.728830428424379e-08 2.812009364119738e-08
4.292 0.999999999755925 0.999841797560353 0.9999999940731311 -4.98678091735415e-10 2.274019697811435e-12 5.043559074507501e-12 -2.336111202723556e-10 -4.745789156207273e-10 -4.5495957584115537e-07 8.047356925420135e-10 3.738523213129983e-08 3.1324331131817384e-08 1.0000000012489667 0.999841799908651 1.0000000244015204 1.6335796273628403e-09 1.600005282190539e-10 1.6014645862458689e-10 1.6223959804691963e-09 3.1100619895488113e-09 -4.549811589783567e-07 1.464942200571248e-09 3.737388324309175e-08 3.9227148892935475e-08 1.000000001261171 0.999841799921537 1.0000000246726424 1.649849991338321e-09 1.606430725195141e-10 1.6067007795585454e-10 1.6398279957519493e-09 3.144209839615915e-09 -4.5498118183512463e-07 1.4753634681302605e-09 3.737498311259086e-08 3.939620211125834e-08 0.9999999995152958 0.99984179785465 0.9999999866456764 -8.224374748861356e-10 4.83841960874642e-11 6.092513178217106e-11 -6.697502456045218e-10 -1.3982966816645547e-09 -4.549750694893724e-07 9.061025477949637e-10 3.729666836276408e-08 3.352455216661078e-08 1.0000000011312504 0.9998417997835275 1.0000000217820826 1.4759443251748113e-09 1.5392147795473803e-10 1.5522351156727315e-10 1.4546990810924707e-09 2.7782991518661405e-09 -4.549809612604302e-07 1.3659414697993432e-09 3.736353697671493e-08 3.7655333136734e-08 1.000000000248646 0.9998417988086332 1.0000000022841087 2.644741723436337e-10 1.0463852619399774e-10 1.1364530874308754e-10 2.3555412230605984e-10 3.7157294253426236e-10 -4.5497898709651384e-07 8.045480353688181e-10 3.7305942161908784e-08 3.0815836572851675e-08
4.302 0.9999999997582507 0.9998417977335925 0.9999999941297266 -4.939594640834861e-10 2.218349654618372e-12 5.019466642425132e-12 -2.3040461805214248e-10 -4.677163337919159e-10 -4.624255543126556e-07 6.337085436426986e-10 3.7403394415677615e-08 3.33829971425903e-08 1.000000001248834 0.9998418000815746 1.0000000243985108 1.6332097246489478e-09 1.5996470513320253e-10 1.6017006176997438e-10 1.623250805299273e-09 3.1117327977383923e-09 -4.6244749191615445e-07 1.3787022713664368e-09 3.739245721949256e-08 4.089835001853672e-08 1.0000000012610497 0.9998418000944815 1.0000000246698575 1.6494949515802237e-09 1.6060855592358076e-10 1.6069482445400292e-10 1.640697963706358e-09 3.1459079315085248e-09 -4.624475153991973e-07 1.3897795622876824e-09 3.739355901618823e-08 4.1060652739146593e-08 0.9999999995165345 0.9998417980268521 0.9999999866803426 -8.204609552637597e-10 4.821502219559193e-11 6.078038436865293e-11 -6.670042732647589e-10 -1.3925714994110329e-09 -4.624413024859841e-07 7.582725260222918e-10 3.7315153978024825e-08 3.545209811042184e-08 1.0000000011310173 0.9998417999562546 1.0000000217771496 1.4754443863003904e-09 1.5387179767967066e-10 1.5523296269950521e-10 1.4554250998114184e-09 2.7797264210140267e-09 -4.624472911044757e-07 1.2729368111060941e-09 3.7382093720825776e-08 3.939225387986229e-08 1.0000000002482794 0.9998417989803601 1.0000000022791091 2.638677883498125e-10 1.0449967818714443e-10 1.1355662126909424e-10 2.3619133133791534e-10 3.729424836486419e-10 -4.624452843239624e-07 6.342267943483953e-10 3.732444053938133e-08 3.2917227354979636e-08
4.312 0.9999999997605485 0.9998417979096135 0.999999994185645 -4.895996296431677e-10 2.1414871256785465e-12 5.055089894928781e-12 -2.271300159684224e-10 -4.609065828264448e-10 -4.700054587890607e-07 5.050413910997841e-10 3.742297548707453e-08 3.452896088983777e-08 1.0000000012486971 0.9998418002572971 1.000000024395414 1.6325312721507147e-09 1.5990775250137853e-10 1.602529467287071e-10 1.6241966398712698e-09 3.113403739538751e-09 -4.7002775701451777e-07 1.3247998387872853e-09 3.741243708453751e-08 4.184703032013662e-08 1.0000000012609245 0.9998418002702247 1.0000000246669858 1.6488317475386103e-09 1.6055305885502274e-10 1.607789116736775e-10 1.6416589066409635e-09 3.1476062704341707e-09 -4.700277805862097e-07 1.3363335761471884e-09 3.7413540678078216e-08 4.2005795173906634e-08 0.9999999995177663 0.9998417982018507 0.9999999867148168 -8.187993745964248e-10 4.802500531093022e-11 6.06951618102939e-11 -6.641726376049683e-10 -1.3868576221604016e-09 -4.7002146581316083e-07 6.545469181996259e-10 3.73350596277465e-08 3.652941822538664e-08 1.0000000011307797 0.9998418001317806 1.00000002177213 1.474635979778159e-09 1.538010602006844e-10 1.5530126083292833e-10 1.4562420465925738e-09 2.7811544343770177e-09 -4.7002755280497214e-07 1.2142692908736937e-09 3.740205749486506e-08 4.037533717110063e-08 1.000000000247909 0.9998417991548864 1.0000000022740247 2.629533230584767e-10 1.0434017825538126e-10 1.1352725833709991e-10 2.36919875442114e-10 3.743125890890109e-10 -4.7002551317741355e-07 5.066493850505918e-10 3.7344353753028453e-08 3.408901266631975e-08
4.322 0.9999999997628201 0.9998417980884601 0.99999999424095 -4.855711038397098e-10 2.0575775459715472e-12 5.129773016935881e-12 -2.2385706930289195e-10 -4.541491884329667e-10 -4.777008671751784e-07 4.850358761253629e-10 3.744441784095482e-08 3.463309642156853e-08 1.0000000012485586 0.9998418004358629 1.0000000243922882 1.6315712935850125e-09 1.5984364791147156e-10 1.60374608090023e-10 1.6251636219003745e-09 3.1150745175080625e-09 -4.777235309069102e-07 1.3176156359524744e-09 3.743426968550432e-08 4.194092034010572e-08 1.0000000012607977 0.9998418004488118 1.0000000246640852 1.6478868108973084e-09 1.6049029054864655e-10 1.6090178345312815e-10 1.6426409768022553e-09 3.14930415832728e-09 -4.777235547331983e-07 1.3292213112903998e-09 3.743537496958384e-08 4.209946077503077e-08 0.9999999995189923 0.9998417983796913 0.999999986749158 -8.174260859997383e-10 4.78279713071101e-11 6.064907290227225e-11 -6.613249868856301e-10 -1.3811550667759856e-09 -4.777171364718683e-07 6.392198651019106e-10 3.7356831367121196e-08 3.6623747269282765e-08 1.0000000011305412 0.99984180031015 1.0000000217670817 1.473546209765989e-09 1.5372274992179251e-10 1.5540845174855844e-10 1.4570801837480729e-09 2.7825820172081116e-09 -4.777233231999595e-07 1.2063465033527562e-09 3.742387515833761e-08 4.0471627245812485e-08 1.000000000247537 0.9998417993322551 1.000000002268914 2.6175797412410994e-10 1.041735150827423e-10 1.1353679219891981e-10 2.3766998725051366e-10 3.756827749655939e-10 -4.777212503778579e-07 4.877194187529253e-10 3.736612864855144e-08 3.420429175663468e-08
4.332 0.9999999997650686 0.9998417982701785 0.9999999942957108 -4.818258872667011e-10 1.98529580336145e-12 5.203160862158727e-12 -2.2065340814952296e-10 -4.474442905323808e-10 -4.855133751347377e-07 5.817281004479918e-10 3.7467976825053694e-08 3.373657797298621e-08 1.0000000012484205 0.9998418006173176 1.000000024389197 1.6303777037369452e-09 1.597906187167987e-10 1.6049428499330153e-10 1.6260844691141966e-09 3.1167446857819134e-09 -4.855364099992436e-07 1.3565027705182592e-09 3.745821442379357e-08 4.121171644460903e-08 1.0000000012606707 0.9998418006302875 1.0000000246612188 1.6467078730583128e-09 1.6043875343499848e-10 1.6102301249674833e-10 1.643576676630083e-09 3.151001542719776e-09 -4.855364340885635e-07 1.367787848563019e-09 3.745932126768622e-08 4.1373186448938343e-08 0.9999999995202146 0.9998417985604188 0.9999999867834294 -8.162935176188282e-10 4.764267266512234e-11 6.060179973740077e-11 -6.585287989874225e-10 -1.3754648251651173e-09 -4.855299105174186e-07 7.153494603495389e-10 3.738072799118017e-08 3.577262884226642e-08 1.0000000011303023 0.9998418004914084 1.0000000217620677 1.472222636620252e-09 1.5365533520278342e-10 1.5551384017149417e-10 1.4578722129035224e-09 2.784008800268417e-09 -4.855361986078506e-07 1.2486251793129646e-09 3.7447806164936105e-08 3.9714402628826556e-08 1.0000000002471658 0.9998417995125127 1.000000002263839 2.603289534327428e-10 1.0401777055364396e-10 1.135446145353091e-10 2.3837394592948096e-10 3.770523540594734e-10 -4.855340917392627e-07 5.848133757903313e-10 3.739002466124324e-08 3.330602100767004e-08
4.342 0.9999999997672959 0.9998417984548152 0.999999994349991 -4.782932110689136e-10 1.9425764784908617e-12 5.229696203389324e-12 -2.1757126715374953e-10 -4.407927977921341e-10 -4.934445989468217e-07 7.316206425225205e-10 3.749371531816129e-08 3.201142463069508e-08 1.0000000012482853 0.9998418008017071 1.0000000243861982 1.6290203603830779e-09 1.5976702543113327e-10 1.605665780001564e-10 1.6269059950124987e-09 3.1184131655592652e-09 -4.934680107491799e-07 1.4275138465952408e-09 3.748433395986636e-08 3.98200160985469e-08 1.0000000012605468 0.9998418008146982 1.0000000246584448 1.6453651716724577e-09 1.6041646435491182e-10 1.6109685988677543e-10 1.64441315666691e-09 3.152697862502461e-09 -4.934680352722966e-07 1.4382507262694738e-09 3.748544223882989e-08 3.9987248311451175e-08 0.9999999995214357 0.9998417987440792 0.9999999868176898 -8.153308321790126e-10 4.748721930054203e-11 6.05076975775381e-11 -6.558368485590152e-10 -1.369787773412438e-09 -4.934614049438905e-07 8.417549073833424e-10 3.740681271933991e-08 3.41455349433722e-08 1.0000000011300667 0.9998418006756012 1.0000000217571465 1.470735776376379e-09 1.5361757420123794e-10 1.5557217149381975e-10 1.458564888376541e-09 2.78543441373322e-09 -4.934677960027905e-07 1.3253545308730779e-09 3.747391318515685e-08 3.8267182718645e-08 1.0000000002467975 0.9998417996957053 1.0000000022588589 2.587363451534387e-10 1.0389167250216103e-10 1.1350529670148424e-10 2.3897898397239307e-10 3.784207966536407e-10 -4.934656543263044e-07 7.347421291997067e-10 3.741610478714012e-08 3.156743743167935e-08
4.352 0.9999999997695049 0.9998417986424165 0.9999999944038425 -4.748843526650496e-10 1.9404992347513855e-12 5.17722192720759e-12 -2.146486118568771e-10 -4.3419436321939135e-10 -5.014961751504662e-07 8.838996696998077e-10 3.7521558295898177e-08 2.9733228571313068e-08 1.0000000012481551 0.9998418009890789 1.0000000243833371 1.6275879911805622e-09 1.5978369762339177e-10 1.60559311293635e-10 1.6275903637614518e-09 3.120079829532838e-09 -5.015199695955962e-07 1.5114939193288577e-09 3.751254775686316e-08 3.8021244312174335e-08 1.0000000012604278 0.9998418010020909 1.0000000246558094 1.6439471833447308e-09 1.604344351726456e-10 1.6109128811959295e-10 1.6451124186741895e-09 3.154392148073419e-09 -5.015199945446591e-07 1.5216466822577009e-09 3.7513657313991514e-08 3.8196502181028247e-08 0.9999999995226588 0.999841798930719 0.999999986851985 -8.144495117602226e-10 4.7372546752018875e-11 6.033436706792984e-11 -6.532873464091526e-10 -1.364124053912134e-09 -5.015132559844136e-07 9.769892479005361e-10 3.74350068506007e-08 3.2014155958130964e-08 1.0000000011298362 0.9998418008627757 1.0000000217523635 1.4691737159727351e-09 1.5362003821744543e-10 1.5555128589501287e-10 1.4591204754416838e-09 2.7868578620312268e-09 -5.015197512341664e-07 1.4153398107958582e-09 3.750211578462643e-08 3.639057026827603e-08 1.0000000002464344 0.9998417998818794 1.0000000022540194 2.5706874193746e-10 1.0380574509644168e-10 1.13386923848444e-10 2.394469792769291e-10 3.7978755728425596e-10 -5.015175743787536e-07 8.870224931611272e-10 3.744428917194068e-08 2.92654203943909e-08
4.362 0.9999999997716985 0.99984179883303 0.9999999944573007 -4.714995025108471e-10 1.977842331555703e-12 5.041988138313672e-12 -2.1191577745725005e-10 -4.2764956484306253e-10 -5.096697608312919e-07 1.0130775449960609e-09 3.755136617076452e-08 2.7278240046502087e-08 1.0000000012480321 0.9998418011794791 1.000000024380645 1.626179303276314e-09 1.5983962055367769e-10 1.6046876400763904e-10 1.6281071218577065e-09 3.121744012806771e-09 -5.096939434937996e-07 1.5907350795228814e-09 3.754270778365737e-08 3.614278783492628e-08 1.0000000012603165 0.9998418011925121 1.0000000246533427 1.6425533066076934e-09 1.6049188892396466e-10 1.6100232574307835e-10 1.6456440871369903e-09 3.1560839378302555e-09 -5.096939687770857e-07 1.6003931623844942e-09 3.754381849531419e-08 3.6327266559349526e-08 0.9999999995238855 0.9998417991203857 0.9999999868863455 -8.13551067029234e-10 4.729725470727829e-11 6.007807805488428e-11 -6.509107597276073e-10 -1.3584743170776466e-09 -5.096871199559172e-07 1.095205175655458e-09 3.7465164435591985e-08 2.974218858935078e-08 1.0000000011296128 0.9998418010529793 1.0000000217477498 1.467635349507068e-09 1.5366195995825856e-10 1.5544718731997487e-10 1.459508228581501e-09 2.7882794275469015e-09 -5.096937213948353e-07 1.4996049328112303e-09 3.753226596407922e-08 3.442200470978481e-08 1.000000000246079 0.9998418000710819 1.0000000022493503 2.55425128028732e-10 1.0375917070760713e-10 1.1318539064513698e-10 2.3974745607089383e-10 3.8115217198568234e-10 -5.096915089490257e-07 1.0162560916639784e-09 3.747443044750664e-08 2.6779252065477164e-08
4.372 0.9999999997738777 0.9998417990267036 0.999999994510388 -4.680390420183507e-10 2.040141450454024e-12 4.8514574732196135e-12 -2.0940300028149674e-10 -4.2115823976575945e-10 -5.179670325957458e-07 1.105506096964727e-09 3.758298930223074e-08 2.5134327297165463e-08 1.0000000012479173 0.9998418013729554 1.0000000243781375 1.624893626868714e-09 1.59920729352136e-10 1.603224771732001e-10 1.6284254453248431e-09 3.1234056513878465e-09 -5.179916095069944e-07 1.6513663192168601e-09 3.7574657432949394e-08 3.456291754081681e-08 1.0000000012602135 0.9998418013860099 1.0000000246510605 1.6412829934492334e-09 1.6057412852179272e-10 1.6085741803782337e-10 1.6459773071063236e-09 3.1577729910327026e-09 -5.179916350261588e-07 1.6606795517645522e-09 3.757576916910613e-08 3.475594776700769e-08 0.9999999995251163 0.9998417993131269 0.9999999869207876 -8.125357197512082e-10 4.724742278200623e-11 5.976639928194667e-11 -6.487376614567569e-10 -1.352838771075378e-09 -5.179846746498841e-07 1.1811753274971836e-09 3.7497130103554876e-08 2.7782821709060224e-08 1.000000001129398 0.9998418012462583 1.0000000217433207 1.4662202213172986e-09 1.537286682271052e-10 1.5528711209121783e-10 1.4596975898900882e-09 2.7896980242132625e-09 -5.179913837266274e-07 1.5637104208344509e-09 3.7564207120283974e-08 3.275793578750818e-08 1.0000000002457323 0.99984180026336 1.0000000022448685 2.539051597740724e-10 1.0373780811754549e-10 1.1292824337309942e-10 2.398498482099307e-10 3.8251438368482036e-10 -5.17989135341708e-07 1.1088194694999046e-09 3.7506372200793314e-08 2.460470475711059e-08
4.382 0.9999999997760429 0.9998417992234833 0.9999999945631148 -4.644094119567977e-10 2.1053839187766327e-12 4.653110785268046e-12 -2.0714039183795003e-10 -4.147208392678051e-10 -5.263896890130309e-07 1.152665560558357e-09 3.7616289307830984e-08 2.3859586256628735e-08 1.0000000012478116 0.9998418015695553 1.0000000243758207 1.623824203702824e-09 1.6000415219683485e-10 1.6016809643901382e-10 1.6285153269508197e-09 3.1250639705378346e-09 -5.264146662200573e-07 1.6835235125762295e-09 3.7608255821434295e-08 3.365751967714091e-08 1.0000000012601193 0.9998418015826305 1.0000000246489684 1.6402290423398504e-09 1.6065914658902896e-10 1.6070445276808728e-10 1.646082126120164e-09 3.159458870827715e-09 -5.264146921766247e-07 1.6926675523481982e-09 3.760936844997038e-08 3.38558832657991e-08 0.9999999995263531 0.9998417995089891 0.9999999869553176 -8.113106540667226e-10 4.7200415569157715e-11 5.944708908700069e-11 -6.467981618062018e-10 -1.3472185176922786e-09 -5.264076181443541e-07 1.2253623722948412e-09 3.753076274962695e-08 2.662866788222632e-08 1.0000000011291923 0.999841801442661 1.000000021739082 1.4650211617515783e-09 1.537980247834434e-10 1.551187408255849e-10 1.4596584315389287e-09 2.7911134981283287e-09 -5.264144367450119e-07 1.5975704217512622e-09 3.7597798305122396e-08 3.179980605544056e-08 1.000000000245395 0.9998418004587614 1.0000000022405795 2.526013902343334e-10 1.0371934992056164e-10 1.1266297617292911e-10 2.397239548683186e-10 3.838730097738749e-10 -5.264121517325804e-07 1.1562140640972294e-09 3.7539973131208744e-08 2.331474844469831e-08
4.392 0.9999999997781948 0.9998417994234181 0.9999999946154855 -4.60532430513549e-10 2.151075553114008e-12 4.495161628066687e-12 -2.05148857600985e-10 -4.0833732840429323e-10 -5.349394488007116e-07 1.1493731373314658e-09 3.7651141795711234e-08 2.3884806112635076e-08 1.0000000012477153 0.9998418017693252 1.0000000243736917 1.6230488342989648e-09 1.6006803206101483e-10 1.600533751771137e-10 1.6283554996763548e-09 3.1267185635676316e-09 -5.349648323825394e-07 1.6814920181157238e-09 3.764338054388765e-08 3.368604858240094e-08 1.0000000012600343 0.9998418017824222 1.0000000246470648 1.639469129129425e-09 1.6072420308616316e-10 1.605912349712193e-10 1.6459372097715676e-09 3.1611410588993083e-09 -5.349648586781557e-07 1.6906548969553492e-09 3.764449396329694e-08 3.3884418449437576e-08 0.9999999995275943 0.9998417997080202 0.999999986989934 -8.097979365369237e-10 4.71341296828209e-11 5.916820871575198e-11 -6.451134942145947e-10 -1.341613400683275e-09 -5.349576694610039e-07 1.2221863248559115e-09 3.756593883661742e-08 2.6644741401798312e-08 1.0000000011289953 0.9998418016422338 1.000000021735032 1.4641160890904825e-09 1.5384774231069156e-10 1.549899251820638e-10 1.4593696270811804e-09 2.792525142128295e-09 -5.349645991983402e-07 1.595366028312964e-09 3.7632917010077045e-08 3.182857872101178e-08 1.0000000002450666 0.9998418006573331 1.0000000022364808 2.515919556761477e-10 1.0368109890658886e-10 1.1243741846913787e-10 2.3934858739452214e-10 3.852282535542149e-10 -5.349622768132654e-07 1.1532910460489178e-09 3.757511012865892e-08 2.335445379805711e-08
4.402 0.999999999780332 0.9998417996265553 0.9999999946674946 -4.5635099084903984e-10 2.163589154304913e-12 4.4061700554014426e-12 -2.0342763663791036e-10 -4.020074459269248e-10 -5.43618052952226e-07 1.0942803665992124e-09 3.768744179137511e-08 2.5226016654941435e-08 1.0000000012476262 0.9998418019723141 1.0000000243717413 1.6226239955948752e-09 1.6009844004935846e-10 1.600069645099472e-10 1.6279464269481438e-09 3.1283692910470113e-09 -5.436438488056629e-07 1.6445486816203457e-09 3.76799298903437e-08 3.466056410894802e-08 1.0000000012599568 0.9998418019854316 1.0000000246453393 1.6390598542414927e-09 1.607560795085073e-10 1.605462466229791e-10 1.645543091723202e-09 3.1628191382615024e-09 -5.436438759025175e-07 1.6539243704930123e-09 3.7681043967763063e-08 3.485355898708825e-08 0.9999999995288402 0.9998417999102674 0.9999999870246259 -8.079406202292449e-10 4.703494217980831e-11 5.895809557356444e-11 -6.43683060069763e-10 -1.3360237308029893e-09 -5.436365696747345e-07 1.1704297398791654e-09 3.7602555620426127e-08 2.784701466646501e-08 1.0000000011288064 0.999841801845025 1.0000000217311609 1.4635617665813304e-09 1.5386427051024933e-10 1.5492955235643833e-10 1.45883194819272e-09 2.793932936873916e-09 -5.43643612028185e-07 1.5563139809231107e-09 3.766946143800559e-08 3.285681994517366e-08 1.0000000002447464 0.9998418008591233 1.000000002232563 2.5093358861064733e-10 1.0360966703613859e-10 1.1228020806181487e-10 2.387245351238795e-10 3.865794000109257e-10 -5.436412518366665e-07 1.0987599433804107e-09 3.761168097133473e-08 2.4737602683445506e-08
4.412 0.9999999997824537 0.9998417998329426 0.9999999947191266 -4.518365521107873e-10 2.1419202598013398e-12 4.385705781603109e-12 -2.0194645436785843e-10 -3.957316021353796e-10 -5.524272636213293e-07 9.913623989045446e-10 3.772511973522412e-08 2.7437903073501843e-08 1.0000000012475443 0.9998418021785684 1.0000000243699474 1.6225780618641665e-09 1.6009447060201592e-10 1.6002893160434012e-10 1.6273184663800473e-09 3.1300157752504796e-09 -5.524534782736837e-07 1.5781654053860792e-09 3.7717835456130674e-08 3.6312246560346805e-08 1.0000000012598862 0.9998418021917077 1.0000000246437708 1.639028542807097e-09 1.6075361980007798e-10 1.6056958366312603e-10 1.6449300754603786e-09 3.1644929477738355e-09 -5.524535057349504e-07 1.587941585136613e-09 3.771895007129395e-08 3.6496673265429656e-08 0.999999999530089 0.9998418001157788 0.9999999870593733 -8.057111574981526e-10 4.690159875761912e-11 5.881699975778537e-11 -6.424766690427389e-10 -1.3304503425808452e-09 -5.524460809006638e-07 1.074714803973238e-09 3.7640544661745985e-08 2.9859344681509475e-08 1.0000000011286236 0.9998418020510823 1.000000021727446 1.4633860595403234e-09 1.538462570535936e-10 1.5493787409893218e-10 1.4580754302985736e-09 2.795335996566044e-09 -5.524532373297213e-07 1.4859251574230253e-09 3.770736320724687e-08 3.459337170743648e-08 1.0000000002444331 0.9998418010641789 1.0000000022288034 2.5065421821548753e-10 1.035037515598542e-10 1.1219161274269262e-10 2.378817535197212e-10 3.879262107458157e-10 -5.524508387760999e-07 9.966953491913433e-10 3.764961724459915e-08 2.700143963207271e-08
4.422 0.9999999997845589 0.9998418000426289 0.9999999947703517 -4.469934376424046e-10 2.094846087237161e-12 4.409280439653306e-12 -2.0064629006583163e-10 -3.8950941153218385e-10 -5.613688645389106e-07 8.519062825355735e-10 3.7764153764472996e-08 2.987838484560264e-08 1.0000000012474666 0.9998418023881376 1.0000000243682756 1.6229058201121445e-09 1.6006524522289365e-10 1.6009486284831127e-10 1.6265302055195012e-09 3.1316575792404595e-09 -5.613955044143554e-07 1.494739613012892e-09 3.775707288123395e-08 3.8199204019983865e-08 1.00000000125982 0.9998418024012977 1.0000000246423235 1.6393711450690366e-09 1.6072588636780282e-10 1.6063683250086456e-10 1.6441567593734168e-09 3.166161887034069e-09 -5.613955324469731e-07 1.5050667121369221e-09 3.7758187917228576e-08 3.8374720177455475e-08 0.9999999995313386 0.9998418003246022 0.9999999870941412 -8.031145577825794e-10 4.674323094489232e-11 5.872037921159117e-11 -6.414356280969012e-10 -1.3248932113141811e-09 -5.613879868739325e-07 9.474729821716466e-10 3.7679882569233225e-08 3.2110542296969224e-08 1.0000000011284458 0.9998418022604534 1.0000000217238536 1.4635842844673255e-09 1.538028442065922e-10 1.5499007876272265e-10 1.4571584906054772e-09 2.796734483457823e-09 -5.613952593310576e-07 1.39692840565869e-09 3.7746598036633564e-08 3.656784625629352e-08 1.0000000002441245 0.9998418012725486 1.0000000022251683 2.507488889624774e-10 1.0337267024090244e-10 1.1214674090658646e-10 2.368787529744572e-10 3.8926863503607765e-10 -5.613928217311566e-07 8.585494329724011e-10 3.768889508657883e-08 2.9488667755280042e-08
4.432 0.9999999997866438 0.9998418002556626 0.9999999948211258 -4.41859697486055e-10 2.036579005246972e-12 4.442672872819557e-12 -1.9944933788486492e-10 -3.833414021256548e-10 -5.704446623146207e-07 6.975843840353554e-10 3.780455554925587e-08 3.197304465637583e-08 1.0000000012473913 0.9998418026010694 1.0000000243666765 1.6235688901343902e-09 1.6002449543031998e-10 1.601700572225861e-10 1.6256591167185676e-09 3.1332944411233787e-09 -5.7047173340469e-07 1.4127327087877457e-09 3.779764976759013e-08 3.986766400993213e-08 1.0000000012597563 0.9998418026142507 1.0000000246409495 1.6400490124826764e-09 1.6068647121906165e-10 1.6071353549828077e-10 1.6433006608344866e-09 3.1678259915820705e-09 -5.704717618487656e-07 1.4236642262044984e-09 3.779876512085502e-08 4.003601668217102e-08 0.9999999995325867 0.9998418005367877 0.9999999871288807 -8.001889376583937e-10 4.6574062096099407e-11 5.86337889758053e-11 -6.404822635503301e-10 -1.3193529736335736e-09 -5.70464094301904e-07 8.113773905140181e-10 3.772057788750653e-08 3.406256504639856e-08 1.0000000011282701 0.9998418024731875 1.0000000217203342 1.4641176229274493e-09 1.5374813537953676e-10 1.5505148527984145e-10 1.4561589519732225e-09 2.798127635423208e-09 -5.704714842158471e-07 1.3087288966231275e-09 3.778717359202317e-08 3.830620360484261e-08 1.0000000002438185 0.9998418014842814 1.000000002221608 2.5117887613985996e-10 1.0323035915462931e-10 1.1211169236003445e-10 2.357932633720449e-10 3.9060589807786417e-10 -5.704690072306028e-07 7.062157362668178e-10 3.77295224997175e-08 3.161866978830768e-08
4.442 0.9999999997887079 0.9998418004720935 0.9999999948713959 -4.365027170568353e-10 1.9793541977877414e-12 4.458219328365128e-12 -1.9827296854623933e-10 -3.7722703211485645e-10 -5.796564856982513e-07 5.660794286562133e-10 3.784632455491286e-08 3.332892188714096e-08 1.000000001247316 0.9998418028174135 1.0000000243650917 1.6245000108643555e-09 1.5998435021544298e-10 1.6022713616689478e-10 1.6247881655869493e-09 3.134925649448756e-09 -5.796839943637466e-07 1.352898420881991e-09 3.7839563588799544e-08 4.097121816372955e-08 1.0000000012596926 0.9998418028306162 1.0000000246395893 1.6409946457266617e-09 1.6064763779574204e-10 1.607720940125129e-10 1.642444596249288e-09 3.169484498092867e-09 -5.796840233254743e-07 1.3643193014034011e-09 3.784067913516878e-08 4.113520129641935e-08 0.999999999533831 0.9998418007523827 0.9999999871635339 -7.970019909912723e-10 4.640554738761024e-11 5.852913872729096e-11 -6.395342471895906e-10 -1.3138297442169776e-09 -5.796762315084376e-07 7.013615817537866e-10 3.776262791901729e-08 3.5332658207946965e-08 1.000000001128095 0.9998418026893336 1.0000000217168294 1.4649185669280365e-09 1.53693810145261e-10 1.5509425302958116e-10 1.4551593575393645e-09 2.7995153438023977e-09 -5.796837410241142e-07 1.2438191467504889e-09 3.782908729093593e-08 3.945227191315964e-08 1.0000000002435128 0.9998418016994257 1.0000000022180644 2.5187676931572275e-10 1.0308857772900485e-10 1.1205858098831393e-10 2.3470806279644955e-10 3.919376293288474e-10 -5.796812240556411e-07 5.773394392855546e-10 3.777149668763783e-08 3.299785130119761e-08
4.452 0.9999999997907492 0.9998418006919715 0.9999999949211066 -4.310097799257142e-10 1.9294913397465346e-12 4.4454445658219395e-12 -1.9704241742532453e-10 -3.711664470006807e-10 -5.89006185623857e-07 5.1138884389038e-10 3.7889392912450534e-08 3.3752443432301644e-08 1.0000000012472385 0.9998418030372201 1.0000000243634601 1.6256107813191782e-09 1.5995148398211377e-10 1.602552190576086e-10 1.623991569923679e-09 3.136551788201561e-09 -5.890341381459319e-07 1.3312129168412135e-09 3.7882749287938526e-08 4.132435360945287e-08 1.0000000012596264 0.9998418030504433 1.0000000246381835 1.6421205617057e-09 1.6061620214427514e-10 1.6080163056196311e-10 1.6416627356828175e-09 3.171137629106e-09 -5.890341676198784e-07 1.3428282787789788e-09 3.7883864878645825e-08 4.1487088109078555e-08 0.9999999995350702 0.9998418009714382 0.9999999871980402 -7.936409162549458e-10 4.624478057404194e-11 5.839590434938009e-11 -6.385166509191494e-10 -1.3083239980231299e-09 -5.890262499579212e-07 6.578279901858242e-10 3.78059656059259e-08 3.5726534449022214e-08 1.000000001127917 0.9998418029089423 1.0000000217132785 1.465899847918585e-09 1.5364713615757913e-10 1.551080967465806e-10 1.4542341841400785e-09 2.8008980308651915e-09 -5.890338808660932e-07 1.2201117096700525e-09 3.787227391062219e-08 3.981769751825207e-08 1.0000000002432052 0.999841801918032 1.0000000022144762 2.5275526248786904e-10 1.0295448622750758e-10 1.1197707989926476e-10 2.3369755865162474e-10 3.9326400552753066e-10 -5.8903132297437e-07 5.245579306554526e-10 3.7814751627796086e-08 3.343384967808693e-08
4.462 0.999999999792765 0.9998418009153478 0.9999999949702086 -4.2547641846627504e-10 1.890045435093155e-12 4.410698904281151e-12 -1.957006645269437e-10 -3.6515946038835554e-10 -5.984956358462982e-07 5.620039994610336e-10 3.7933597557170525e-08 3.3229582917074114e-08 1.0000000012471577 0.9998418032605395 1.0000000243617284 1.626805440627532e-09 1.5992887851147325e-10 1.6026074214354517e-10 1.6233264484834009e-09 3.138171859922967e-09 -5.985240395294263e-07 1.3517371447814406e-09 3.792705121385722e-08 4.0906213718001256e-08 1.000000001259557 0.9998418032737838 1.0000000246366767 1.6433302971415761e-09 1.6059493013709443e-10 1.6080869042450888e-10 1.6410125775418753e-09 3.1727852204528495e-09 -5.985240696266136e-07 1.3631875223171346e-09 3.792816671526127e-08 4.107075598167171e-08 0.9999999995363013 0.999841801194005 0.999999987232346 -7.902023719782852e-10 4.60945320985719e-11 5.824035075107134e-11 -6.373726589260053e-10 -1.302835688067354e-09 -5.985160238330197e-07 6.977290617169619e-10 3.785043216174969e-08 3.522674642110877e-08 1.000000001127736 0.9998418031320634 1.000000021709627 1.466964874762393e-09 1.5361055943072516e-10 1.550996364561282e-10 1.453440540505226e-09 2.802274496418005e-09 -5.985237780252013e-07 1.2423886074537618e-09 3.791657768608238e-08 3.938235706371985e-08 1.000000000242894 0.9998418021401513 1.0000000022107904 2.537172656830686e-10 1.0283052629142111e-10 1.1187272983594564e-10 2.3281858499060972e-10 3.9458447449525075e-10 -5.985211787450754e-07 5.746844280435736e-10 3.785913025453392e-08 3.2914033410689046e-08
4.472 0.999999999794755 0.999841801142274 0.9999999950186668 -4.1999692968354393e-10 1.8625316607281717e-12 4.368038400939715e-12 -1.9421291789344038e-10 -3.592064005973185e-10 -6.081267342318462e-07 6.806399221401476e-10 3.79787036614195e-08 3.189160627470299e-08 1.0000000012470707 0.9998418034874234 1.0000000243598552 1.6279890508156652e-09 1.599180214337313e-10 1.6025775543840115e-10 1.6228266603959772e-09 3.1397859122025476e-09 -6.081555956383737e-07 1.4054669673656085e-09 3.797224328130419e-08 3.983479218222096e-08 1.0000000012594812 0.9998418035006895 1.000000024635029 1.6445290206420449e-09 1.6058536690132356e-10 1.6080734559960658e-10 1.640527974689627e-09 3.1744268194996886e-09 -6.081556261319286e-07 1.4164924793706062e-09 3.797335860249737e-08 4.000389811005091e-08 0.9999999995375229 0.9998418014201343 0.9999999872664103 -7.867804236950483e-10 4.59564802906851e-11 5.807691898721389e-11 -6.360681937079439e-10 -1.297364991818089e-09 -6.081474506627146e-07 7.96243560967503e-10 3.7895798381411716e-08 3.3960886818268184e-08 1.0000000011275483 0.9998418033587494 1.0000000217058351 1.4680189325156048e-09 1.535855581271489e-10 1.5508300875350123e-10 1.4528125129401737e-09 2.8036450185407815e-09 -6.08155329755914e-07 1.300563364844814e-09 3.796177236297075e-08 3.826704759662354e-08 1.0000000002425773 0.9998418023658354 1.0000000022069657 2.546689349597986e-10 1.0271846597840326e-10 1.1176002527792124e-10 2.3210541208196634e-10 3.958994506532932e-10 -6.081526887048776e-07 6.916966466539606e-10 3.7904405094972444e-08 3.157084899853188e-08
4.482 0.999999999796717 0.9998418013728039 0.9999999950664623 -4.1465433599882487e-10 1.848788824591716e-12 4.328529724586303e-12 -1.9256941312126018e-10 -3.533064833423808e-10 -6.179014015937546e-07 8.163635788346619e-10 3.802446785856553e-08 2.997934718617005e-08 1.000000001246977 0.9998418037179255 1.000000024357818 1.6290778770666502e-09 1.5992079900943777e-10 1.602571608207503e-10 1.6225025318789888e-09 3.141394029380784e-09 -6.179307273801306e-07 1.476207376032776e-09 3.801808783066845e-08 3.8328804684045493e-08 1.0000000012593988 0.9998418037312128 1.0000000246332168 1.6456332309569623e-09 1.605894849519647e-10 1.6080879559914408e-10 1.640218863979501e-09 3.1760620641253676e-09 -6.179307585403719e-07 1.4867172662798043e-09 3.801920296114067e-08 3.850468735431586e-08 0.9999999995387346 0.9998418016498802 0.9999999873002103 -7.834593138231392e-10 4.583222501935979e-11 5.7916706691726275e-11 -6.345932889362236e-10 -1.2919121555556426e-09 -6.179224512632744e-07 9.148395006510483e-10 3.794182492229057e-08 3.2164792470375524e-08 1.0000000011273542 0.9998418035890533 1.0000000217018787 1.468978372223951e-09 1.5357402076646167e-10 1.55068761299625e-10 1.452359804407568e-09 2.8050099615664495e-09 -6.179304570325497e-07 1.3766298541586156e-09 3.800762025119045e-08 3.669548824453129e-08 1.000000000242254 0.9998418025951372 1.000000002202979 2.5552622290842686e-10 1.026198923282441e-10 1.1164985853061791e-10 2.315680920965141e-10 3.9720776396440553e-10 -6.179277733623144e-07 8.260465595160098e-10 3.795033778231416e-08 2.9646330183939563e-08
4.492 0.9999999997986515 0.9998418016069913 0.9999999951135952 -4.0951579708125925e-10 1.851272608639687e-12 4.292499446638185e-12 -1.9078038863825934e-10 -3.47460093645445e-10 -6.278215821459274e-07 9.38864517353585e-10 3.807070239581433e-08 2.781852604026366e-08 1.0000000012468755 0.9998418039520993 1.0000000243556109 1.6300045960087574e-09 1.5993976906619144e-10 1.6025962316218372e-10 1.6223434113834311e-09 3.142995498800718e-09 -6.278513792938367e-07 1.5475149216058082e-09 3.8064397523053956e-08 3.6671216638365184e-08 1.000000001259309 0.9998418039654078 1.0000000246312348 1.646575401562448e-09 1.606097134110194e-10 1.6081343117122983e-10 1.6400747739102549e-09 3.1776910042915995e-09 -6.278514111201495e-07 1.5575520952524836e-09 3.806551241311029e-08 3.6855177045698144e-08 0.999999999539935 0.999841801883296 0.9999999873337413 -7.803062309968597e-10 4.5724612889920186e-11 5.775979087235422e-11 -6.329583678726108e-10 -1.2864772071436443e-09 -6.278429701955582e-07 1.025516906560242e-09 3.798832440381999e-08 3.015348785999862e-08 1.000000001127153 0.9998418038230287 1.000000021697753 1.4697757773394487e-09 1.535786888741954e-10 1.5505777829868484e-10 1.4520720991556825e-09 2.806368200086004e-09 -6.278511045312214e-07 1.4527633298075471e-09 3.8053933971852536e-08 3.495921714055328e-08 1.0000000002419236 0.9998418028281103 1.0000000021988242 2.5622174495747293e-10 1.0253743887819876e-10 1.1154277335616266e-10 2.3119579659340946e-10 3.985100128606971e-10 -6.278483777114707e-07 9.476582134435218e-10 3.7996740931838735e-08 2.746818643623585e-08
4.502 0.9999999998005588 0.9998418018448917 0.9999999951600814 -4.0463024182783693e-10 1.8709537832864167e-12 4.250193151507419e-12 -1.8886818414955387e-10 -3.416669082125667e-10 -6.378892447139605e-07 1.0324777342105722e-09 3.811730110470023e-08 2.580883205805742e-08 1.000000001246767 0.9998418041900005 1.0000000243532452 1.6307203600425554e-09 1.5997567387157607e-10 1.6025553376963166e-10 1.6223263730199362e-09 3.1445909991283776e-09 -6.379195203927263e-07 1.606195787318104e-09 3.811106234264534e-08 3.517884414493501e-08 1.0000000012592118 0.9998418042033305 1.0000000246290939 1.6473061942613396e-09 1.606469110389312e-10 1.608113062682215e-10 1.6400727284864004e-09 3.1793137545301065e-09 -6.379195525357558e-07 1.6158765289728552e-09 3.811217690640436e-08 3.537073684419164e-08 0.9999999995411246 0.9998418021204369 0.9999999873670141 -7.77370746985183e-10 4.563420528792501e-11 5.7596728252628654e-11 -6.311860572699581e-10 -1.2810609328790008e-09 -6.37910976320155e-07 1.1117317008803346e-09 3.803518781806526e-08 2.8302242892552394e-08 1.0000000011269445 0.9998418040607312 1.0000000216934688 1.4703619616818748e-09 1.5360009175961384e-10 1.5504026345981033e-10 1.4519267240222946e-09 2.8077200085326095e-09 -6.379192410298646e-07 1.515052773390833e-09 3.81006035382895e-08 3.338905481010176e-08 1.0000000002415859 0.9998418030648104 1.0000000021945126 2.567063206329321e-10 1.0247252587384327e-10 1.1142891641750817e-10 2.309661193912664e-10 3.9980560352052125e-10 -6.379164706756736e-07 1.0407871530091782e-09 3.8043504836906675e-08 2.544025685439644e-08
4.512 0.9999999998024395 0.9998418020865611 0.9999999952059467 -4.0002777816170374e-10 1.904636996436089e-12 4.187912155693897e-12 -1.8685547998711655e-10 -3.3592644204479943e-10 -6.481063821136438e-07 1.0884317931811454e-09 3.816421995083496e-08 2.4397633539199932e-08 1.0000000012466521 0.9998418044316852 1.0000000243507412 1.631194424356445e-09 1.600252984646875e-10 1.6023144245012749e-10 1.6224289055271501e-09 3.146179512961856e-09 -6.481371431468625e-07 1.6428622201434954e-09 3.8158033895133993e-08 3.416483305289614e-08 1.0000000012591086 0.9998418044450362 1.0000000246268161 1.6477951281801268e-09 1.6069767014856343e-10 1.6078883783170828e-10 1.64019034092135e-09 3.180929637137906e-09 -6.481371757610776e-07 1.6523359157260125e-09 3.815914801783588e-08 3.436256045807804e-08 0.9999999995423041 0.9998418023613599 0.9999999874000508 -7.746838761494401e-10 4.555795063489288e-11 5.741376597783795e-11 -6.292994514696184e-10 -1.2756626679743296e-09 -6.481284618048402e-07 1.1637513060379563e-09 3.808236748832432e-08 2.7013568333873853e-08 1.0000000011267292 0.9998418043022173 1.000000021689048 1.470705975502339e-09 1.5363547526343635e-10 1.550023223073397e-10 1.4519007974804998e-09 2.8090652739421645e-09 -6.481368591674567e-07 1.5538080543048835e-09 3.814758056586201e-08 3.2317551058255794e-08 1.0000000002412421 0.9998418033052942 1.0000000021900666 2.569491653875704e-10 1.0242149664528706e-10 1.1129523601974497e-10 2.3085610610195071e-10 4.010943898105105e-10 -6.481340444009886e-07 1.0965885270851397e-09 3.8090581179298315e-08 2.4017363937600098e-08
4.522 0.9999999998042953 0.9998418023320589 0.9999999952512229 -3.957225672098487e-10 1.9449889211131255e-12 4.0973648709607565e-12 -1.8475428882314697e-10 -3.302387483642399e-10 -6.584750113277909e-07 1.1015664291632303e-09 3.82114398233497e-08 2.3974250293278385e-08 1.000000001246532 0.9998418046772112 1.000000024348127 1.6314115557500467e-09 1.6008155619798286e-10 1.6017887119567954e-10 1.6226390245098504e-09 3.147761255548042e-09 -6.585062650784889e-07 1.6517210074948783e-09 3.820529197199442e-08 3.3871733044487955e-08 1.000000001259 0.9998418046905834 1.0000000246244272 1.64802716466791e-09 1.6075516808693288e-10 1.6073756561031041e-10 1.6404152567048987e-09 3.182538957874383e-09 -6.58506298146997e-07 1.6611519720835307e-09 3.820640559776539e-08 3.407133346170579e-08 0.9999999995434752 0.9998418026061222 0.9999999874328778 -7.722599293402321e-10 4.548875581242257e-11 5.720271775410066e-11 -6.273100445881718e-10 -1.27028284458387e-09 -6.5849744475228e-07 1.1759053953433593e-09 3.812984278787889e-08 2.6623766644143336e-08 1.000000001126509 0.9998418045475445 1.0000000216845164 1.4707933242785573e-09 1.5367732058051578e-10 1.5493551489215794e-10 1.451982532403192e-09 2.8104040456785737e-09 -6.585059765845285e-07 1.5631088188616515e-09 3.8194844723887944e-08 3.200613951628134e-08 1.0000000002408935 0.9998418035496188 1.0000000021855115 2.569356300458542e-10 1.0237681198799152e-10 1.1113295987540859e-10 2.3085369376907737e-10 4.0237687117446725e-10 -6.58503116622013e-07 1.1098795170146243e-09 3.8137949424800894e-08 2.359733425129623e-08
4.532 0.9999999998061284 0.9998418025814422 0.9999999952959417 -3.917180175353344e-10 1.982811160136446e-12 3.9819445508452446e-12 -1.8256042105631538e-10 -3.2460348879295223e-10 -6.689971745374097e-07 1.0698667523291695e-09 3.825895059712213e-08 2.4677595192212357e-08 1.000000001246409 0.9998418049266369 1.0000000243454292 1.631368857898832e-09 1.6013483415730355e-10 1.6010109716225287e-10 1.6229603550966544e-09 3.149336362548761e-09 -6.690289285616656e-07 1.630874204733318e-09 3.8252829607306967e-08 3.4381090587886517e-08 1.0000000012588883 0.9998418049400303 1.0000000246219551 1.647999401161741e-09 1.6080980904237098e-10 1.6066094772511865e-10 1.6407513604439119e-09 3.184141861442518e-09 -6.690289618382835e-07 1.6404329562429389e-09 3.825394266383566e-08 3.457792075132331e-08 0.9999999995446391 0.9998418028547822 0.9999999874655233 -7.70102057762087e-10 4.54170166136501e-11 5.696674192727589e-11 -6.252145090205298e-10 -1.2649214278270782e-09 -6.690199671087695e-07 1.1461104451405466e-09 3.817760521769656e-08 2.725098120897482e-08 1.0000000011262855 0.9998418047967712 1.0000000216799014 1.470620852650199e-09 1.5371666237383602e-10 1.548435373423055e-10 1.452175245969215e-09 2.8117359464842003e-09 -6.690286353685062e-07 1.5409998587344395e-09 3.8242389029407456e-08 3.254331967233395e-08 1.0000000002405425 0.9998418037978433 1.0000000021808755 2.5666264258630286e-10 1.0232944134511377e-10 1.1094582888727452e-10 2.3096270864403283e-10 4.036524326553015e-10 -6.690257296030224e-07 1.0786729263308011e-09 3.818560186368977e-08 2.4321479284816622e-08
4.542 0.9999999998079405 0.9998418028347712 0.9999999953401331 -3.8800898026953276e-10 2.0087138094806664e-12 3.8583862424011545e-12 -1.802606828741052e-10 -3.1902069905845796e-10 -6.796749391675401e-07 9.9549857135393e-10 3.83067756127724e-08 2.6282938270986263e-08 1.0000000012462837 0.9998418051800219 1.0000000243426728 1.6310705590892264e-09 1.6017637341020016e-10 1.6001453527864014e-10 1.62340581869634e-09 3.1509048301601527e-09 -6.797072007529545e-07 1.5832054494778525e-09 3.830067528067575e-08 3.555861349734245e-08 1.0000000012587742 0.9998418051934364 1.0000000246194243 1.6477157516147505e-09 1.6085263674213248e-10 1.6057584349240887e-10 1.6412121826623999e-09 3.1857377255929747e-09 -6.79707234225013e-07 1.5930584400322881e-09 3.830178772931894e-08 3.574912614598862e-08 0.9999999995457974 0.9998418031074001 0.999999987498012 -7.682058921529865e-10 4.5333882632608105e-11 5.67227957829605e-11 -6.229992734341254e-10 -1.2595790200389921e-09 -6.796980959276906e-07 1.0768501580344687e-09 3.822568164589915e-08 2.870529427597991e-08 1.00000000112606 0.9998418050499572 1.0000000216752285 1.4701926247398805e-09 1.5374385240876082e-10 1.5474340318756856e-10 1.4524924943049097e-09 2.813061192209003e-09 -6.797069028141531e-07 1.4903932441984257e-09 3.8290241876210746e-08 3.378360941624746e-08 1.000000000240189 0.9998418040500263 1.0000000021761826 2.5613413116033207e-10 1.0227028035945714e-10 1.1075026136522252e-10 2.3119635479273427e-10 4.0492101313341376e-10 -6.79703950443254e-07 1.0052140318387338e-09 3.823356634494291e-08 2.5958041955916313e-08
4.552 0.9999999998097325 0.9998418030921058 0.9999999953838246 -3.845863158064585e-10 2.0164837953221524e-12 3.752067396886167e-12 -1.778460273562011e-10 -3.1348969689832554e-10 -6.905103975506416e-07 8.865689254637992e-10 3.835502081967497e-08 2.8313347453116753e-08 1.0000000012461574 0.9998418054374256 1.0000000243398814 1.6305257371180306e-09 1.6019938308627702e-10 1.5994485446247683e-10 1.6239846860822694e-09 3.1524666811614253e-09 -6.905431743148691e-07 1.5171992198279968e-09 3.8348938257537974e-08 3.709176023440914e-08 1.0000000012586596 0.9998418054508614 1.0000000246168583 1.6471854143988367e-09 1.6087711750978844e-10 1.6050761539260476e-10 1.641805900700568e-09 3.1873271173524012e-09 -6.905432078918545e-07 1.5274865256222572e-09 3.835005004901918e-08 3.7274595766066915e-08 0.9999999995469514 0.9998418033640348 0.999999987530368 -7.665620982352052e-10 4.523251529855211e-11 5.6496453564676784e-11 -6.206559100803364e-10 -1.254254969112584e-09 -6.905339239421189e-07 9.768434548510096e-10 3.827418088717736e-08 3.056813326441845e-08 1.0000000011258336 0.9998418053071618 1.000000021670521 1.4695179970619941e-09 1.5375288185496875e-10 1.5466031097868647e-10 1.4529429927666785e-09 2.814379576360169e-09 -6.905428712877207e-07 1.4200103158144458e-09 3.833851256455189e-08 3.539244701883497e-08 1.0000000002398353 0.9998418043062282 1.000000002171457 2.55359365112969e-10 1.0219257349363954e-10 1.105716379816378e-10 2.3156339714945434e-10 4.061830933641613e-10 -6.905398717364381e-07 8.97744760202315e-10 3.828195213774732e-08 2.802029025965058e-08
4.562 0.9999999998115058 0.9998418033535067 0.9999999954270472 -3.8143581542950764e-10 2.00322745738379e-12 3.6883144131711955e-12 -1.7532757194601853e-10 -3.0801079803180914e-10 -7.015056680627319e-07 7.594421889658364e-10 3.840391147820289e-08 3.025325555865218e-08 1.0000000012460317 0.9998418056989086 1.0000000243370806 1.6297482291872399e-09 1.6020118297052315e-10 1.5991740221087045e-10 1.6246852611278852e-09 3.1540217730081085e-09 -7.01538967327751e-07 1.4467168328154419e-09 3.8397842672302173e-08 3.859939625156611e-08 1.0000000012585453 0.9998418057123659 1.0000000246142833 1.646422548157778e-09 1.6088020018647079e-10 1.6048166536508937e-10 1.6425215182451187e-09 3.188909218973826e-09 -7.015390010163222e-07 1.45751055938437e-09 3.839895371655185e-08 3.877527401417618e-08 0.9999999995481021 0.9998418036247472 0.9999999875626169 -7.651568983179717e-10 4.5110187703669026e-11 5.6312642778744506e-11 -6.181956853849449e-10 -1.2489494139924635e-09 -7.015295691364983e-07 8.629051083827244e-10 3.832332812917325e-08 3.2366383307659234e-08 1.0000000011256076 0.9998418055684457 1.000000021665804 1.4686111258773112e-09 1.5374048833774674e-10 1.546193149417519e-10 1.453515191293706e-09 2.8156912351306024e-09 -7.015386594674972e-07 1.344369826413028e-09 3.838742535451937e-08 3.6968238853210504e-08 1.0000000002394815 0.9998418045665095 1.0000000021667241 2.543518291116931e-10 1.0209396892070801e-10 1.1043556466651255e-10 2.3205256901670633e-10 4.074379642228806e-10 -7.015356118217681e-07 7.727804129795132e-10 3.833098411395117e-08 2.9986587190298955e-08
4.572 0.9999999998132613 0.999841803619035 0.9999999954698359 -3.7853414957750764e-10 1.9696452584515813e-12 3.681919489040122e-12 -1.72745205784842e-10 -3.0258298652305454e-10 -7.126628942243683e-07 6.417361175548737e-10 3.845378292467276e-08 3.16941645687654e-08 1.0000000012459065 0.999841805964532 1.000000024334301 1.6287607945669259e-09 1.6018245250398502e-10 1.599474305879901e-10 1.6254676726977387e-09 3.1555698605619918e-09 -7.126967239825342e-07 1.3886701660404043e-09 3.8447719116832374e-08 3.974470144587267e-08 1.0000000012584318 0.9998418059780111 1.0000000246117298 1.6454500737860194e-09 1.6086286472365001e-10 1.6051291768547322e-10 1.6433188704807865e-09 3.1904848611544663e-09 -7.126967578798069e-07 1.3999207253018567e-09 3.844882934822069e-08 3.99156776474789e-08 0.9999999995492506 0.9998418038895985 0.9999999875947901 -7.639677155085876e-10 4.496786664288724e-11 5.618660534254083e-11 -6.156583517326235e-10 -1.2436627705640768e-09 -7.126871758236232e-07 7.611315128076619e-10 3.8373455969277866e-08 3.371043732778537e-08 1.0000000011253827 0.99984180583387 1.0000000216611091 1.4674942098607735e-09 1.5370775378721095e-10 1.546355307012437e-10 1.4541692647052715e-09 2.8169962860091264e-09 -7.126964111503961e-07 1.2816205907268416e-09 3.843731097177587e-08 3.816137768834728e-08 1.0000000002391292 0.9998418048309309 1.0000000021620152 2.531344763784481e-10 1.0197509691679127e-10 1.1035678878852533e-10 2.3262385837641555e-10 4.0868593868736174e-10 -7.126933148117205e-07 6.578452148297863e-10 3.8380993988361955e-08 3.1446456189603086e-08
4.582 0.999999999815 0.9998418038887529 0.9999999955122337 -3.758444075716397e-10 1.9205998125823768e-12 3.730270990249122e-12 -1.701626759372502e-10 -2.9720658172537025e-10 -7.239842465204542e-07 5.721967714828381e-10 3.850501791248481e-08 3.239040840076077e-08 1.000000001245784 0.9998418062343584 1.0000000243315814 1.6275998157723151e-09 1.6014834830976106e-10 1.6003195804776849e-10 1.6262678606504712e-09 3.1571111548302422e-09 -7.240186144322361e-07 1.3580677146701395e-09 3.849894559714328e-08 4.030760345435633e-08 1.0000000012583201 0.9998418062478585 1.0000000246092362 1.6443040898274785e-09 1.6083000752336773e-10 1.6059864511500396e-10 1.644134036355233e-09 3.192053777020094e-09 -7.240186486643191e-07 1.3695790594642183e-09 3.850005492748867e-08 4.047634431517015e-08 0.9999999995503974 0.9998418041586504 0.9999999876269263 -7.629581008668126e-10 4.4810207879992703e-11 5.611548957566767e-11 -6.131083308299158e-10 -1.2383945671744463e-09 -7.240089140889458e-07 7.032471090426875e-10 3.842494390077039e-08 3.435915120177859e-08 1.0000000011251597 0.9998418061034966 1.0000000216564744 1.46620371555189e-09 1.5365955414990664e-10 1.5470613297127865e-10 1.4548410544925848e-09 2.8182944597307223e-09 -7.240182964701348e-07 1.2483188201519897e-09 3.8488547489961734e-08 3.874616372269978e-08 1.0000000002387792 0.9998418050995544 1.000000002157368 2.5174397951434143e-10 1.0184079025445447e-10 1.1033259842934596e-10 2.332129088763526e-10 4.0992677644808643e-10 -7.240151506553885e-07 5.906385338889716e-10 3.8432360534659325e-08 3.215435748644572e-08
4.592 0.9999999998167235 0.9998418041627238 0.9999999955542873 -3.73311820415673e-10 1.866178677511565e-12 3.8109794346482444e-12 -1.6765354364393485e-10 -2.9188076199872965e-10 -7.354719211210525e-07 5.811782309210824e-10 3.855795465128717e-08 3.226447158091914e-08 1.0000000012456638 0.9998418065084499 1.0000000243289642 1.6263194000837802e-09 1.601082283286215e-10 1.601484276608285e-10 1.6270120884707996e-09 3.1586462354846397e-09 -7.355068351003666e-07 1.3620210630010321e-09 3.855185929167674e-08 4.02118848799087e-08 1.000000001258212 0.9998418065219715 1.000000024606845 1.643039044521284e-09 1.6079128515503573e-10 1.6071647884156118e-10 1.6448933217079166e-09 3.1936162355083052e-09 -7.355068695930515e-07 1.3735086496713007e-09 3.8552967626284264e-08 4.0381170044070466e-08 0.9999999995515434 0.9998418044319661 0.9999999876590681 -7.620736251546236e-10 4.46471693595359e-11 5.607642694149076e-11 -6.106189860829789e-10 -1.2331446494991123e-09 -7.354969805840492e-07 7.103309704342265e-10 3.847812910562908e-08 3.423352878922685e-08 1.0000000011249395 0.999841806377389 1.000000021651942 1.4647937713449877e-09 1.536057656450983e-10 1.5480860705381354e-10 1.4554569810346917e-09 2.819585927465525e-09 -7.355065120801183e-07 1.2525401168647946e-09 3.854147211810986e-08 3.864544258326558e-08 1.0000000002384324 0.9998418053724435 1.000000002152826 2.502345419905745e-10 1.0170064855046498e-10 1.1034025631178407e-10 2.3374643706816855e-10 4.111613045586348e-10 -7.355033161684882e-07 5.997824001204532e-10 3.8485421043292074e-08 3.20335926936753e-08
4.602 0.9999999998184333 0.9998418044410119 0.9999999955960418 -3.708632236594243e-10 1.8196206451853923e-12 3.888552785767495e-12 -1.652826816940683e-10 -2.8660558483082775e-10 -7.471281417392732e-07 6.583305588048086e-10 3.861280510405225e-08 3.138836566746763e-08 1.0000000012455488 0.9998418067868712 1.0000000243264895 1.6249927567739326e-09 1.6007601779324467e-10 1.6026108546740828e-10 1.627635252910717e-09 3.160174587070383e-09 -7.471636094435841e-07 1.3968412347905768e-09 3.8606675979319564e-08 3.95179697623276e-08 1.0000000012581078 0.9998418068004141 1.0000000246045957 1.6417279055766313e-09 1.6076035515947644e-10 1.6083056383142914e-10 1.6455316410980592e-09 3.1951715274706685e-09 -7.47163644408646e-07 1.4080539568889327e-09 3.860778320719021e-08 3.969036467552559e-08 0.9999999995526908 0.99984180470961 0.9999999876912558 -7.612414220166418e-10 4.449232656955527e-11 5.603390176587467e-11 -6.082552269727472e-10 -1.2279138262861028e-09 -7.471535983697777e-07 7.745010573136921e-10 3.853322583357494e-08 3.340179926940954e-08 1.0000000011247243 0.9998418066556106 1.0000000216475524 1.4633379709292447e-09 1.535594620623886e-10 1.5490707251204507e-10 1.4559519577658432e-09 2.820870695664263e-09 -7.47163281148567e-07 1.2902407676590605e-09 3.859630061222593e-08 3.792169757634353e-08 1.0000000002380907 0.999841805649662 1.000000002148428 2.486791274035688e-10 1.0156841795266257e-10 1.1034392460214559e-10 2.3415926671760573e-10 4.1238842167416347e-10 -7.471600345005447e-07 6.752101999521448e-10 3.8540390728790825e-08 3.1157130914757004e-08
4.612 0.9999999998201317 0.9998418047236818 0.9999999956375317 -3.6841204114342413e-10 1.7954041939622894e-12 3.925839829173318e-12 -1.6309595438706954e-10 -2.8138059243614095e-10 -7.589551580612237e-07 7.658697422665347e-10 3.866961866467772e-08 2.995318695583275e-08 1.0000000012454398 0.9998418070696867 1.0000000243241878 1.6237060879976963e-09 1.6006587896133794e-10 1.6033252486394234e-10 1.628091699222056e-09 3.16169632642804e-09 -7.589911877568065e-07 1.450785605321164e-09 3.8663451245155226e-08 3.839380623209901e-08 1.0000000012580104 0.999841807083251 1.0000000246025198 1.6404565160484515e-09 1.6075182936099325e-10 1.609035190232963e-10 1.6460031030730616e-09 3.196720537871895e-09 -7.589912232883844e-07 1.4615934242945315e-09 3.866455730222996e-08 3.857138322855033e-08 0.9999999995538408 0.9998418049916468 0.9999999877235204 -7.60375632480176e-10 4.436014631198569e-11 5.595096116835173e-11 -6.06063384015092e-10 -1.2227014194824764e-09 -7.589810176867484e-07 8.675539160914942e-10 3.8590287625490605e-08 3.2049135020192946e-08 1.000000001124515 0.9998418069382267 1.0000000216433365 1.4619218545538446e-09 1.5353517555463968e-10 1.549644715963703e-10 1.4562797903672793e-09 2.822149133441074e-09 -7.589908544422803e-07 1.3483814276517385e-09 3.865308850073046e-08 3.6747497355896643e-08 1.000000000237755 0.999841805931275 1.0000000021442057 2.4716408082635196e-10 1.0145848703216907e-10 1.1030675329083646e-10 2.344051563086313e-10 4.136090996627329e-10 -7.589875560653491e-07 7.807728178030042e-10 3.859732437028136e-08 2.971714075591037e-08
4.622 0.9999999998218185 0.9998418050107996 0.9999999956787781 -3.6586905551097286e-10 1.8032355590157492e-12 3.898959392254351e-12 -1.6111898355863384e-10 -2.7620515810571775e-10 -7.709552475712916e-07 8.721624715350493e-10 3.8728301520527125e-08 2.8234850204637326e-08 1.0000000012453376 0.9998418073569625 1.0000000243220757 1.6225486351524092e-09 1.6008823611795022e-10 1.6033917536893673e-10 1.628355156974461e-09 3.1632120320285554e-09 -7.709918479142172e-07 1.5097497686605945e-09 3.872209559464418e-08 3.707496607547119e-08 1.00000000125792 0.9998418073705484 1.0000000246006333 1.6393137163145553e-09 1.607752876907351e-10 1.6091180839596296e-10 1.6462815765123226e-09 3.198263074045069e-09 -7.709918836955214e-07 1.520147041446769e-09 3.8723200394071146e-08 3.725899345054492e-08 0.9999999995549942 0.9998418052781414 0.9999999877558782 -7.593865475653338e-10 4.4260405491838806e-11 5.5803767698870386e-11 -6.040690974126514e-10 -1.217507142096718e-09 -7.709815164561934e-07 9.624895593026087e-10 3.864922373248981e-08 3.044109948056686e-08 1.0000000011243129 0.9998418072253024 1.0000000216393101 1.4606346016487167e-09 1.5354308099882415e-10 1.5495698904870795e-10 1.4564150445531491e-09 2.8234208538032925e-09 -7.709915088820604e-07 1.41155745528454e-09 3.8711746224124615e-08 3.536602107742866e-08 1.0000000002374267 0.9998418062173478 1.0000000021401745 2.4577814569208626e-10 1.0138093456194589e-10 1.1020502188283256e-10 2.3445870225111003e-10 4.1482299801084124e-10 -7.709881584070149e-07 8.85575551264404e-10 3.8656131947424395e-08 2.7991017108176954e-08
4.632 0.9999999998234957 0.9998418053024313 0.9999999957197844 -3.631527005646192e-10 1.844711477305173e-12 3.806611591995483e-12 -1.5936537773826426e-10 -2.710790080670786e-10 -7.831307153397401e-07 9.588490172566632e-10 3.87886754959135e-08 2.6560761956657565e-08 1.000000001245243 0.9998418076487642 1.000000024320152 1.621601176079559e-09 1.6014341808016636e-10 1.6028054216342287e-10 1.628412087452056e-09 3.1647209397780185e-09 -7.831678939886931e-07 1.5615703527958179e-09 3.878242994294641e-08 3.582281208885355e-08 1.0000000012578367 0.9998418076623711 1.0000000245989356 1.63838083974976e-09 1.60831997415265e-10 1.608544411801975e-10 1.646353440619776e-09 3.199799410330405e-09 -7.831679303346791e-07 1.5716332406912995e-09 3.878353343011234e-08 3.6013407467215175e-08 0.9999999995561518 0.9998418055691607 0.9999999877883297 -7.581938797655951e-10 4.4194093422097454e-11 5.559159056563701e-11 -6.022861502357322e-10 -1.2123313400478365e-09 -7.831573993743002e-07 1.0414973546090272e-09 3.870985532972803e-08 2.8886527928121496e-08 1.0000000011241184 0.9998418075169039 1.0000000216354727 1.4595572484223406e-09 1.535842999477918e-10 1.5488405253281182e-10 1.456343560362111e-09 2.8246863797005078e-09 -7.831675495937101e-07 1.4667816101052818e-09 3.877209467656224e-08 3.4049734620135993e-08 1.0000000002371063 0.9998418065079457 1.0000000021363349 2.4460220811074945e-10 1.0133672204537753e-10 1.1003812462045868e-10 2.3430587217264385e-10 4.160299047407119e-10 -7.83164146284486e-07 9.713244435281305e-10 3.8716634362950234e-08 2.6308526173515638e-08
4.642 0.9999999998251631 0.999841805598643 0.9999999957605439 -3.601990657495725e-10 1.908685142955211e-12 3.671751480185643e-12 -1.5784492446021808e-10 -2.6600214916423364e-10 -7.954838937464336e-07 1.0162518492353998e-09 3.885054427097893e-08 2.5271502098649983e-08 1.0000000012451564 0.9998418079451579 1.0000000243184057 1.6209275985001406e-09 1.6022127829341323e-10 1.6017913902339185e-10 1.628252479490084e-09 3.16622352496419e-09 -7.955216591885152e-07 1.5975879538998628e-09 3.8844252231388544e-08 3.4884070013860105e-08 1.0000000012577612 0.9998418079587863 1.0000000245974152 1.6377219362048945e-09 1.6091114427745525e-10 1.6075433625021255e-10 1.6462090188413564e-09 3.20132898597232e-09 -7.955216959296626e-07 1.607433634894457e-09 3.8845354307562846e-08 3.507993787521239e-08 0.9999999995573136 0.9998418058647701 0.9999999878208629 -7.567332951625255e-10 4.4150604086719874e-11 5.533729387380694e-11 -6.007244019412181e-10 -1.2071740244119926e-09 -7.95510998798583e-07 1.094384681999852e-09 3.877198174827312e-08 2.7696871193985767e-08 1.0000000011239312 0.9998418078130976 1.0000000216318123 1.4587537127174758e-09 1.5364799565554202e-10 1.547681323157687e-10 1.4560555161895019e-09 2.82594583823909e-09 -7.955213094343434e-07 1.5050015113030983e-09 3.88339317744124e-08 3.3059305527599326e-08 1.0000000002367937 0.9998418068031363 1.0000000021326745 2.4370073914603997e-10 1.0131490598633454e-10 1.0982865598153011e-10 2.3393670572957736e-10 4.172304344949916e-10 -7.955178525735735e-07 1.0282623177667115e-09 3.877862987100947e-08 2.501376144877565e-08
4.652 0.9999999998268198 0.9998418058995021 0.9999999958010418 -3.5696700366676637e-10 1.9763366736975e-12 3.5313285318826177e-12 -1.565649247982219e-10 -2.609741719085914e-10 -8.08017143155364e-07 1.039493986280792e-09 3.891373919753387e-08 2.4657647033601196e-08 1.0000000012450763 0.9998418082462107 1.000000024316818 1.6205686174340987e-09 1.6030286091571947e-10 1.6007168956110105e-10 1.6278690551244786e-09 3.1677199955225647e-09 -8.080555044496979e-07 1.6125947906121213e-09 3.8907387038334646e-08 3.4448515319772044e-08 1.000000001257693 0.9998418082598605 1.0000000245960534 1.6373778579069875e-09 1.6099394772110045e-10 1.6064809722411072e-10 1.6458404919283302e-09 3.202853108292795e-09 -8.08055541292749e-07 1.6223576456600334e-09 3.890848761076034e-08 3.464701802768257e-08 0.9999999995584787 0.999841806165037 0.9999999878534593 -7.549637816520388e-10 4.411130965544478e-11 5.5077332790655124e-11 -5.993914654526216e-10 -1.2020344833938502e-09 -8.080446754780131e-07 1.11580423839791e-09 3.8835428943819856e-08 2.7129021064198345e-08 1.0000000011237513 0.9998418081139502 1.0000000216283118 1.4582649836712994e-09 1.537150902047785e-10 1.5464628749649778e-10 1.4555437861117249e-09 2.8271988653790437e-09 -8.080551490907608e-07 1.520854769119762e-09 3.889708210738896e-08 3.259798286383602e-08 1.0000000002364886 0.9998418071029859 1.0000000021291746 2.4311457349483e-10 1.012969212936327e-10 1.096134336802372e-10 2.333438260376342e-10 4.184245707737317e-10 -8.080516376738943e-07 1.0514540189595981e-09 3.884194320086792e-08 2.4401157849790584e-08
4.662 0.9999999998284654 0.9998418062050765 0.9999999958412618 -3.5344042892778334e-10 2.0279304286676107e-12 3.420265891180705e-12 -1.5552191943927703e-10 -2.559942022133232e-10 -8.207328527207929e-07 1.0267883519045834e-09 3.8978134186458054e-08 2.4865173309799147e-08 1.0000000012450023 0.99984180855199 1.0000000243153686 1.6205392322809331e-09 1.603677146377581e-10 1.5999315284960976e-10 1.6272649831391747e-09 3.1692104544206114e-09 -8.207718181934079e-07 1.604556673656179e-09 3.897170493278469e-08 3.460400056168765e-08 1.0000000012576302 0.9998418085656615 1.0000000245948302 1.6373636293171426e-09 1.6106022943164911e-10 1.6057093260386701e-10 1.6452514465603325e-09 3.2043710723522537e-09 -8.207718558207829e-07 1.6143765400048302e-09 3.897280395920515e-08 3.48017882868214e-08 0.9999999995596467 0.9998418064700293 0.9999999878860996 -7.528698564072452e-10 4.405573391723526e-11 5.484685431978694e-11 -5.982840099397822e-10 -1.196912887377329e-09 -8.20760818495056e-07 1.1037684608506822e-09 3.890006758312312e-08 2.7308966312506383e-08 1.0000000011235772 0.9998418084195295 1.0000000216249492 1.4581058879184905e-09 1.537656465269379e-10 1.545535706124396e-10 1.4548114237201941e-09 2.828445841625231e-09 -8.207714573522061e-07 1.5122607080928753e-09 3.896141622877298e-08 3.2760852449344755e-08 1.0000000002361893 0.9998418074075615 1.0000000021258155 2.428583310881476e-10 1.012625042373461e-10 1.0942697634140987e-10 2.3253048755228996e-10 4.1961243040376074e-10 -8.207678904000218e-07 1.0391037785541106e-09 3.890644464480252e-08 2.4618570037405126e-08
4.672 0.9999999998300989 0.9998418065154341 0.9999999958811865 -3.4963033122856275e-10 2.0501309216166362e-12 3.357108530379019e-12 -1.5469110709493103e-10 -2.5106238749780507e-10 -8.33633440047618e-07 9.793692118133585e-10 3.9043637202949374e-08 2.5821244736352623e-08 1.000000001244933 0.999841808862564 1.000000024314036 1.6208285544953617e-09 1.6040334764791887e-10 1.5996257344730742e-10 1.6264649320680938e-09 3.1706952978544428e-09 -8.336730184643909e-07 1.5747601637526731e-09 3.903711656317925e-08 3.530389916727905e-08 1.0000000012575727 0.9998418088762567 1.000000024593723 1.637667716148767e-09 1.6109690282036824e-10 1.6054160411696015e-10 1.6444663996862557e-09 3.205883064357078e-09 -8.336730566751587e-07 1.5847732898197047e-09 3.903821399169096e-08 3.54979570248834e-08 0.9999999995608155 0.9998418067798147 0.9999999879187619 -7.504637030868131e-10 4.3971136762420475e-11 5.466475672450059e-11 -5.973770588585098e-10 -1.1918091834561346e-09 -8.336618454859567e-07 1.0595735889823e-09 3.896580663928128e-08 2.8173678581827376e-08 1.0000000011234083 0.9998418087299034 1.0000000216217033 1.4582656112032815e-09 1.537871432046929e-10 1.5450879116294703e-10 1.4538831491829086e-09 2.8296869519932235e-09 -8.336726519237076e-07 1.4805373642862687e-09 3.9026844652003544e-08 3.349789688906136e-08 1.000000000235895 0.9998418077169317 1.0000000021225748 2.4292037400972247e-10 1.0119865617607291e-10 1.0928854151407863e-10 2.3152163213479862e-10 4.2079387562071943e-10 -8.336690284346621e-07 9.924857652984648e-10 3.897204396730136e-08 2.5591285565902433e-08
4.682 0.999999999831719 0.9998418068306439 0.9999999959207949 -3.4557555522545967e-10 2.041738193307114e-12 3.339018155851012e-12 -1.5401902693823297e-10 -2.461781300217354e-10 -8.467213506747988e-07 9.025009991078183e-10 3.911017527555474e-08 2.725400823665593e-08 1.0000000012448678 0.9998418091780022 1.0000000243127944 1.6213973310235189e-09 1.604082153931736e-10 1.5997659617831307e-10 1.6255223196906535e-09 3.1721740549931697e-09 -8.467615512517429e-07 1.5282702462348856e-09 3.910355616642957e-08 3.6371398262301854e-08 1.0000000012575185 0.9998418091917163 1.0000000245927076 1.6382512629523685e-09 1.6110324695682498e-10 1.6055710600859473e-10 1.6435387623862498e-09 3.2073891661420295e-09 -8.467615902124357e-07 1.538594850864896e-09 3.910465193999544e-08 3.65599563277222e-08 0.9999999995619849 0.9998418070944621 0.9999999879514213 -7.477842482807783e-10 4.3856128692198015e-11 5.45276072938399e-11 -5.966174475612609e-10 -1.1867234370375648e-09 -8.467502023010528e-07 9.887124542009144e-10 3.903257768619225e-08 2.948411212007114e-08 1.0000000011232424 0.9998418090451409 1.0000000216185494 1.4587051113618856e-09 1.5377822661866638e-10 1.5450897134319824e-10 1.4528121899606608e-09 2.8309220050216243e-09 -8.467611791582074e-07 1.4309161214888746e-09 3.909330145408905e-08 3.461977485798495e-08 1.0000000002356049 0.9998418080311657 1.0000000021194277 2.4326197746560895e-10 1.011042902151998e-10 1.0919494561700127e-10 2.3037012827430826e-10 4.2196918675289873e-10 -8.467574983027142e-07 9.16942102428184e-10 3.903867427910075e-08 2.7043155381805536e-08
4.692 0.9999999998333253 0.9998418071507772 0.999999995960062 -3.4134154060030846e-10 2.013192584766355e-12 3.3459377664309373e-12 -1.5342788616410913e-10 -2.4134063235021904e-10 -8.599990604533772e-07 8.071311052311106e-10 3.9177685139509077e-08 2.879664449485408e-08 1.000000001244804 0.9998418094983742 1.0000000243116152 1.6221799215771542e-09 1.603923168152506e-10 1.6001519854165036e-10 1.6245146002095638e-09 3.1736473428512567e-09 -8.600398920498778e-07 1.4740921207876858e-09 3.91709683419342e-08 3.754728181462629e-08 1.0000000012574664 0.99984180951211 1.0000000245917549 1.6390486423676182e-09 1.6108890632380775e-10 1.60597544724411e-10 1.642546150717836e-09 3.2088895114540364e-09 -8.600399314660567e-07 1.4848027341290385e-09 3.9172062407496256e-08 3.7730124644182024e-08 0.9999999995631531 0.9998418074140423 0.9999999879840492 -7.448964948377766e-10 4.372110899233206e-11 5.441556245950784e-11 -5.959275484012732e-10 -1.1816555300753598e-09 -8.600283650580696e-07 9.022285363896136e-10 3.910032280021876e-08 3.09077085766093e-08 1.000000001123079 0.9998418093653124 1.000000021615458 1.4593584504709e-09 1.5374863706178493e-10 1.5453370021445725e-10 1.4516760966466198e-09 2.8321517311563444e-09 -8.60039514001072e-07 1.3728249853673732e-09 3.9160731181835e-08 3.5851849565095315e-08 1.0000000002353169 0.9998418083503339 1.0000000021163458 2.438179541539785e-10 1.009898561707992e-10 1.0912595308948908e-10 2.2915398470918524e-10 4.231387678664249e-10 -8.600357755342173e-07 8.234905033844196e-10 3.910627921851973e-08 2.8603481435343898e-08
4.702 0.9999999998349155 0.9998418074759032 0.9999999959989588 -3.37015407235128e-10 1.9797607425260133e-12 3.3533791323716574e-12 -1.5283028151900704e-10 -2.3654976253017845e-10 -8.734690740174765e-07 7.116906077640201e-10 3.9246112117221825e-08 3.009881785753534e-08 1.0000000012447416 0.9998418098237506 1.0000000243104663 1.6230889016435151e-09 1.603713028306654e-10 1.600543267277612e-10 1.6235290839708492e-09 3.1751151165611565e-09 -8.735105456896553e-07 1.4242053488487558e-09 3.923930323772337e-08 3.856054739350416e-08 1.0000000012574153 0.9998418098375081 1.000000024590832 1.6399727170844346e-09 1.6106967670621776e-10 1.6063801425308736e-10 1.6415756411705934e-09 3.2103847492874014e-09 -8.735105857465482e-07 1.4352978244428692e-09 3.9240395575073613e-08 3.87387637549625e-08 0.9999999995643185 0.9998418077386251 0.9999999880166128 -7.4188829234289e-10 4.358141874267268e-11 5.4303930271484105e-11 -5.95220220203713e-10 -1.1766047200213065e-09 -8.734988375886194e-07 8.176652537165319e-10 3.916899050127351e-08 3.2116695630968224e-08 1.0000000011229164 0.9998418096904882 1.000000021612397 1.4601381894594988e-09 1.5371414377598757e-10 1.545585832073748e-10 1.4505623538131456e-09 2.8333759202055527e-09 -8.735101616994395e-07 1.319034700660427e-09 3.922908392213362e-08 3.691043587042451e-08 1.00000000023503 0.999841808674506 1.0000000021132949 2.445001541612463e-10 1.0087023278665351e-10 1.0905747565319008e-10 2.2796003338985696e-10 4.2430225068184763e-10 -8.735063644362749e-07 7.304615945374116e-10 3.9174808305318184e-08 2.9919795888660305e-08
4.712 0.9999999998364892 0.9998418078060956 0.9999999960374588 -3.3269526174627074e-10 1.955092749690385e-12 3.3454481632548756e-12 -1.5214847895102397e-10 -2.3180556122297156e-10 -8.87133925382262e-07 6.419612024021721e-10 3.931541041240856e-08 3.090004982150666e-08 1.0000000012446788 0.9998418101542038 1.0000000243093161 1.6240257143979183e-09 1.6035912892554024e-10 1.6007732870405213e-10 1.6226432058567546e-09 3.1765777982648947e-09 -8.871760465186944e-07 1.3908036877442939e-09 3.930851603138395e-08 3.919417044540675e-08 1.000000001257364 0.9998418101679825 1.0000000245899077 1.6409246031948259e-09 1.610591359200248e-10 1.6066259826396239e-10 1.6407047233449818e-09 3.2118746109360145e-09 -8.871760872488834e-07 1.402170148374582e-09 3.930960660484951e-08 3.936967011996672e-08 0.9999999995654804 0.9998418080682832 0.9999999880490816 -7.388575972024302e-10 4.345063747389312e-11 5.417700110260388e-11 -5.944180545761262e-10 -1.1715714837664481e-09 -8.871641547634932e-07 7.57438034314865e-10 3.923853523463732e-08 3.2861153397208416e-08 1.0000000011227534 0.9998418100207408 1.0000000216093348 1.4609457348172888e-09 1.5368788457441428e-10 1.5456769807123624e-10 1.449548175834237e-09 2.834594470582833e-09 -8.871756564875439e-07 1.2828164998469172e-09 3.929831483950734e-08 3.7570688534670555e-08 1.0000000002347431 0.9998418090037554 1.0000000021102458 2.4521055479461004e-10 1.0075952202400616e-10 1.0897321079230177e-10 2.2686622735957468e-10 4.254600319765325e-10 -8.871717993921043e-07 6.630067977338346e-10 3.9244216404632536e-08 3.073095820285395e-08
4.722 0.9999999998380454 0.9998418081414271 0.9999999960755411 -3.284742275589967e-10 1.946265865123027e-12 3.319657876770811e-12 -1.51330294363302e-10 -2.2710754774201174e-10 -9.009961788038281e-07 6.226039469654577e-10 3.938553777021615e-08 3.106550570284037e-08 1.0000000012446144 0.9998418104898068 1.00000002430814 1.6248965926373119e-09 1.6036255797377095e-10 1.6008238775083628e-10 1.621909412508658e-09 3.178034838660405e-09 -9.010389583972559e-07 1.3821095432337672e-09 3.937856400941e-08 3.9329421473400586e-08 1.0000000012573114 0.9998418105036072 1.0000000245889578 1.6418105732197356e-09 1.6106424843284018e-10 1.6066930582501508e-10 1.6399854400459009e-09 3.213359488973637e-09 -9.010389995762952e-07 1.393556660354222e-09 3.937965280292559e-08 3.9504470628588674e-08 0.9999999995666375 0.9998418084030896 0.9999999880814321 -7.358988252644819e-10 4.333595226035836e-11 5.40324033457451e-11 -5.934686787313871e-10 -1.1665554655426554e-09 -9.010268806969675e-07 7.407868073330326e-10 3.930891358726649e-08 3.300910720914607e-08 1.0000000011225896 0.999841810356143 1.0000000216062468 1.4616873553850683e-09 1.536774671738615e-10 1.5455857852138776e-10 1.448686002400617e-09 2.8358079094169638e-09 -9.010385623800879e-07 1.2733032285882782e-09 3.936838116972753e-08 3.771057133798015e-08 1.0000000002344553 0.9998418093381536 1.0000000021071727 2.458557250124095e-10 1.0066476962706102e-10 1.0887083056955036e-10 2.2592435632480884e-10 4.266122509150905e-10 -9.010346449220742e-07 6.445900222252577e-10 3.9314460355724845e-08 3.0902276964025935e-08
4.732 0.9999999998395839 0.9998418084819718 0.999999996113198 -3.244261208775108e-10 1.9533738033522096e-12 3.2855236299802662e-12 -1.5035338110483996e-10 -2.2245462414564988e-10 -9.150584283453033e-07 6.588398645680324e-10 3.9456447576011845e-08 3.0595147145365353e-08 1.0000000012445485 0.9998418108306337 1.0000000243069265 1.6256280084920098e-09 1.6038165242885977e-10 1.6007834402973958e-10 1.6213495431656717e-09 3.1794869766803455e-09 -9.151018760685101e-07 1.3989449850011255e-09 3.944940226889641e-08 3.896351679855652e-08 1.0000000012572565 0.9998418108444554 1.0000000245879697 1.6425569566822558e-09 1.6108486931025765e-10 1.6066697882316773e-10 1.639440500092441e-09 3.214838973481082e-09 -9.151019179884276e-07 1.4102650997534193e-09 3.945048925512932e-08 3.9140355067192254e-08 0.9999999995677893 0.9998418087431186 0.9999999881136514 -7.330855319773622e-10 4.3237181550804137e-11 5.387927423383072e-11 -5.92349880703671e-10 -1.1615562818074594e-09 -9.150896092699657e-07 7.711886217587782e-10 3.93800790057558e-08 3.25589485926463e-08 1.0000000011224233 0.9998418106967688 1.0000000216031217 1.4622896183211223e-09 1.5368274435008048e-10 1.5454056457775596e-10 1.4479978040531024e-09 2.8370164476709273e-09 -9.151014738324171e-07 1.2914763039418935e-09 3.943923785213914e-08 3.732759952064503e-08 1.0000000002341658 0.9998418096777759 1.000000002104064 2.463616563733793e-10 1.0058551218358282e-10 1.0875978367030703e-10 2.251568493089558e-10 4.2775898211023916e-10 -9.150974949282415e-07 6.799497836130544e-10 3.938549443022021e-08 3.043422524242454e-08
4.742 0.999999999841104 0.9998418088278055 0.999999996150433 -3.205940138205479e-10 1.97181309089415e-12 3.25435419201323e-12 -1.4922012400353118e-10 -2.1784685280386034e-10 -9.293232983783323e-07 7.314260872875772e-10 3.952808717923135e-08 2.9612129802882257e-08 1.0000000012444805 0.99984181117676 1.0000000243056753 1.6261761297188696e-09 1.6041197515549595e-10 1.6007715936467498e-10 1.620961095728451e-09 3.180934280268372e-09 -9.293674240905218e-07 1.4346974791394618e-09 3.952098381487759e-08 3.820105739536007e-08 1.0000000012572 0.9998418111906036 1.0000000245869445 1.6431201557474009e-09 1.611168652838925e-10 1.6066707234070472e-10 1.6390671357890438e-09 3.2163138226547345e-09 -9.293674666149479e-07 1.445747078326134e-09 3.9522069010778375e-08 3.838156547456936e-08 0.9999999995689357 0.9998418090884452 0.9999999881457399 -7.304612119636707e-10 4.315019865924537e-11 5.3729366244102085e-11 -5.910640727504243e-10 -1.1565744263513633e-09 -9.293549658334037e-07 8.337717835481269e-10 3.945198190209157e-08 3.162881236021662e-08 1.0000000011222552 0.9998418110426941 1.0000000215999587 1.4627084386757056e-09 1.5369922159983163e-10 1.545249034915704e-10 1.4474810161089135e-09 2.838220182271483e-09 -9.293670154925234e-07 1.330040959993493e-09 3.951083776986598e-08 3.652977824817252e-08 1.0000000002338738 0.9998418100226978 1.0000000021009197 2.466846330882734e-10 1.0051759679236935e-10 1.0865165650191163e-10 2.2456103659095957e-10 4.2890034418942625e-10 -9.293629745521359e-07 7.507634367288214e-10 3.945727041170269e-08 2.9450686398474738e-08
4.752 0.9999999998426068 0.9998418091790052 0.9999999961872588 -3.169916201381975e-10 1.996394894438737e-12 3.230552792716488e-12 -1.479462693739953e-10 -2.132838115648165e-10 -9.437934442081481e-07 8.141712411273685e-10 3.960041006132148e-08 2.83332717902724e-08 1.0000000012444104 0.9998418115282627 1.0000000243043952 1.6265267335486696e-09 1.6044843486086089e-10 1.600828918228539e-10 1.6207280367309245e-09 3.1823770466945745e-09 -9.438382576225106e-07 1.4787268615003795e-09 3.9593270121396645e-08 3.722312375228647e-08 1.0000000012571413 0.9998418115421276 1.0000000245858902 1.6434854546531162e-09 1.6115514808995132e-10 1.6067416350153928e-10 1.63884925920277e-09 3.2177835705047187e-09 -9.438383008896173e-07 1.489458992979047e-09 3.9594353574282866e-08 3.740851211346509e-08 0.9999999995700769 0.9998418094391469 0.9999999881777072 -7.280402577235303e-10 4.3069371261226996e-11 5.358680315272662e-11 -5.896276593396469e-10 -1.1516090583072062e-09 -9.438256051766368e-07 9.069670737396208e-10 3.952458093998146e-08 3.0426278468435855e-08 1.0000000011220853 0.9998418113939957 1.0000000215967668 1.46292966458151e-09 1.5372207214017376e-10 1.545163985159794e-10 1.4471198385977833e-09 2.8394185252964893e-09 -9.438378430017126e-07 1.377342811829811e-09 3.9583142346521175e-08 3.5504572705832775e-08 1.0000000002335812 0.9998418103729957 1.0000000020977484 2.4680983864207116e-10 1.0045616143808333e-10 1.0855043977469903e-10 2.2412085430335245e-10 4.3003691498309264e-10 -9.438337387315467e-07 8.318201332339506e-10 3.9529748695804105e-08 2.8169462611578392e-08
4.762 0.9999999998440927 0.9998418095356492 0.999999996223692 -3.1361345738473534e-10 2.02419745019319e-12 3.2081172637933125e-12 -1.4654975826115987e-10 -2.087650396489044e-10 -9.584715525219014e-07 8.876143913081028e-10 3.967339640731083e-08 2.7025273315048386e-08 1.0000000012443386 0.9998418118852196 1.0000000243030986 1.6266855105320992e-09 1.6048796680554225e-10 1.6008976580705975e-10 1.620632751231921e-09 3.1838151327021446e-09 -9.585170636020324e-07 1.5205165585176516e-09 3.9666247648583175e-08 3.6242004058767353e-08 1.0000000012570813 0.9998418118991061 1.0000000245848197 1.643658854195485e-09 1.6119634758026228e-10 1.606823850655642e-10 1.6387686700558117e-09 3.219249135118108e-09 -9.585171071598878e-07 1.5309646206307907e-09 3.9667329363462416e-08 3.643254922272089e-08 0.9999999995712132 0.9998418097953015 0.9999999882095659 -7.258170682369169e-10 4.299214892738944e-11 5.344572696510624e-11 -5.880581548961064e-10 -1.1466609176215844e-09 -9.58504213773237e-07 9.731851194842384e-10 3.959786079807547e-08 2.920333750902251e-08 1.0000000011219135 0.9998418117507514 1.0000000215935592 1.462958768136184e-09 1.537479658217956e-10 1.5450901163425125e-10 1.4468962275453411e-09 2.8406125638031515e-09 -9.58516642434717e-07 1.4220407397681628e-09 3.9656138004735085e-08 3.4473284820650245e-08 1.0000000002332863 0.9998418107287477 1.0000000020945634 2.467434703894174e-10 1.0039791698810679e-10 1.084503949309581e-10 2.238185080968203e-10 4.3116813009171036e-10 -9.585124741288925e-07 9.040328661258666e-10 3.960291510519338e-08 2.6858594783417056e-08
4.772 0.9999999998455622 0.9998418098978163 0.9999999962597472 -3.104483728839567e-10 2.054398885560431e-12 3.17453367482639e-12 -1.4504357665922717e-10 -2.0429013666210607e-10 -9.733603402935865e-07 9.407294819578353e-10 3.974706660680123e-08 2.5952515134088358e-08 1.0000000012442662 0.9998418122477095 1.0000000243017977 1.6266625091258695e-09 1.605297202311886e-10 1.6008515709333162e-10 1.6206617287800185e-09 3.1852487564970433e-09 -9.734065585970356e-07 1.5522214066940394e-09 3.973993748019962e-08 3.545365612398336e-08 1.0000000012570198 0.9998418122616178 1.0000000245837442 1.643650857363074e-09 1.6123980167949264e-10 1.6067900721568125e-10 1.6388126827165337e-09 3.2207102037358097e-09 -9.734066029452298e-07 1.5624660938465626e-09 3.974101744976204e-08 3.564857960138575e-08 0.999999999572345 0.9998418101569878 0.9999999882413281 -7.237812831059217e-10 4.291723016194637e-11 5.3293595707436815e-11 -5.863687322153462e-10 -1.1417291350509032e-09 -9.733935088862068e-07 1.0216205894317914e-09 3.967184271787278e-08 2.8204557045614598e-08 1.0000000011217411 0.99984181211304 1.0000000215903466 1.4628062968780408e-09 1.5377570123753407e-10 1.5449026159506625e-10 1.4467970013539508e-09 2.841802149733734e-09 -9.734061308838093e-07 1.4558200318889757e-09 3.972984580319872e-08 3.3642217555159744e-08 1.0000000002329914 0.9998418110900327 1.0000000020913753 2.464954300674617e-10 1.0034159342806716e-10 1.0833872409855845e-10 2.2364077217205486e-10 4.322942420996312e-10 -9.734018977664452e-07 9.564134671382214e-10 3.9676790935731496e-08 2.578413365657982e-08
4.782 0.9999999998470158 0.9998418102655872 0.9999999962954382 -3.0749198933830774e-10 2.0865158205359856e-12 3.119197974422658e-12 -1.4343346647552206e-10 -1.9985895617020338e-10 -9.88462556097582e-07 9.684715869348582e-10 3.9821472286819035e-08 2.5323948740935187e-08 1.0000000012441927 0.9998418126158132 1.000000024300501 1.6264622101602639e-09 1.6057331938724213e-10 1.6005846901642877e-10 1.6208093854243937e-09 3.1866779510363855e-09 -9.885094919342868e-07 1.5692755123282626e-09 3.981438584755295e-08 3.5000344796011236e-08 1.000000001256958 0.9998418126297427 1.0000000245826732 1.6434655923274678e-09 1.6128498285878804e-10 1.606537614980305e-10 1.638975047119189e-09 3.222166821388169e-09 -9.885095368888076e-07 1.5794181362240058e-09 3.9815464036024654e-08 3.5197940887227807e-08 0.9999999995734729 0.9998418105242859 0.9999999882730032 -7.219282010224568e-10 4.284463179587544e-11 5.311962223765224e-11 -5.845658116909453e-10 -1.1368135171413084e-09 -9.884962394187807e-07 1.046981368046743e-09 3.9746574798461645e-08 2.7618302177418413e-08 1.000000001121568 0.9998418124809422 1.0000000215871392 1.4624767449840712e-09 1.538056483088595e-10 1.5444941713953776e-10 1.4468160155678854e-09 2.842987089210004e-09 -9.885090576081816e-07 1.473919737739561e-09 3.980431204329562e-08 3.316286491388258e-08 1.0000000002326956 0.9998418114569309 1.000000002088194 2.460706743843303e-10 1.0028726105427703e-10 1.0820511902550977e-10 2.2358152194648406e-10 4.3341564600475155e-10 -9.885047584116553e-07 9.838724411288711e-10 3.975142316497321e-08 2.5156662332578004e-08
4.792 0.999999999848455 0.9998418106390428 0.9999999963307773 -3.0474819375731145e-10 2.1205377437911945e-12 3.0399045589424765e-12 -1.4172123415354264e-10 -1.9547071098905912e-10 -1.0037809803271214e-06 9.694254181857866e-10 3.989666745468817e-08 2.5248648226535617e-08 1.0000000012441204 0.9998418129896111 1.0000000242992182 1.6260803947538758e-09 1.6061884308902957e-10 1.600078332961297e-10 1.6210734639391515e-09 3.1881028741949683e-09 -1.0038286439653864e-06 1.5699438553806139e-09 3.988963867766054e-08 3.4949962760488395e-08 1.000000001256897 0.9998418130035627 1.0000000245816159 1.6430985042855239e-09 1.6133201016207238e-10 1.606045225707364e-10 1.6392539477520127e-09 3.2236194964854377e-09 -1.0038286897017982e-06 1.5800907865013352e-09 3.98907150857529e-08 3.514800180771754e-08 0.9999999995745983 0.9998418108972771 0.9999999883045999 -7.202620129391874e-10 4.277416090629931e-11 5.292231385467654e-11 -5.826507397349126e-10 -1.1319143060740063e-09 -1.0038151859385493e-06 1.0476174600642215e-09 3.982210527106374e-08 2.754039545862811e-08 1.0000000011213956 0.9998418128545385 1.0000000215839455 1.4619655404795018e-09 1.53837472670777e-10 1.5438464542874764e-10 1.4469517993047865e-09 2.844168080085424e-09 -1.0038282029154006e-06 1.4745612172694776e-09 3.9879582746809484e-08 3.310841013644152e-08 1.000000000232401 0.9998418118295239 1.0000000020850282 2.454650318105991e-10 1.0023487048167133e-10 1.0804765110620938e-10 2.2363920855274486e-10 4.345322088253209e-10 -1.003823836946494e-06 9.849610922704546e-10 3.982685851323501e-08 2.5086156910247235e-08
4.802 0.9999999998498803 0.9998418110182656 0.999999996365779 -3.0222399106650677e-10 2.156276453236424e-12 2.9475692943185254e-12 -1.3990755774475702e-10 -1.9112580621541682e-10 -1.0193184252051255e-06 9.445469832958023e-10 3.997267832312024e-08 2.5712476517167194e-08 1.0000000012440486 0.999841813369186 1.0000000242979596 1.6255103289843117e-09 1.6066560766839373e-10 1.5994373370812187e-10 1.6214527951924801e-09 3.189523951097608e-09 -1.0193668273054447e-06 1.5547855890868966e-09 3.996571651600989e-08 3.5290535979591706e-08 1.0000000012568369 0.9998418133831594 1.0000000245805833 1.642543059193716e-09 1.6138036815647478e-10 1.605418050684079e-10 1.6396481930883833e-09 3.2250680514076618e-09 -1.0193668736542168e-06 1.565039527004689e-09 3.996679116681163e-08 3.5486832336426205e-08 0.9999999995757209 0.9998418112760442 0.9999999883361302 -7.187902153226727e-10 4.270558504881798e-11 5.271201429517527e-11 -5.806246492073887e-10 -1.1270315756741713e-09 -1.0193531605507824e-06 1.0243815948574217e-09 3.9898455932945104e-08 2.795752754526255e-08 1.000000001121224 0.9998418132339123 1.0000000215807763 1.4612662120173028e-09 1.5387039943149534e-10 1.5430642898119217e-10 1.4472029240624998e-09 2.8453449755185045e-09 -1.0193663793747113e-06 1.4583406496528982e-09 3.9955678482739304e-08 3.34664649191918e-08 1.0000000002321077 0.999841812207894 1.0000000020818889 2.446713229849799e-10 1.0018394577239451e-10 1.0787684153804508e-10 2.2381258320856116e-10 4.356444245255464e-10 -1.0193619457344776e-06 9.606338990685219e-10 3.990311779077809e-08 2.5558132616705897e-08
4.812 0.9999999998512926 0.9998418114033395 0.9999999964004624 -2.999180846434357e-10 2.191833387366488e-12 2.8606351833148707e-12 -1.3799989089729155e-10 -1.8682287479337674e-10 -1.0350777355451003e-06 8.970872046995977e-10 4.0049495699669185e-08 2.6585776075784007e-08 1.0000000012439791 0.9998418137546214 1.0000000242967413 1.6247525026693842e-09 1.6071207246098813e-10 1.5988471968679218e-10 1.6219405793876007e-09 3.190941144752934e-09 -1.0351268865586281e-06 1.5265050664451598e-09 4.004261028179318e-08 3.593581581852435e-08 1.0000000012567785 0.9998418137686162 1.000000024579591 1.6418000532854033e-09 1.614285826027385e-10 1.6048402199878754e-10 1.640150773353795e-09 3.2265127381695155e-09 -1.03512693345518e-06 1.5369566411638507e-09 4.0043683198941655e-08 3.612876245812376e-08 0.9999999995768426 0.9998418116606703 0.99999998836761 -7.175118363585614e-10 4.263694308277452e-11 5.250755385123139e-11 -5.784949622938667e-10 -1.122164922508243e-09 -1.0351130080020157e-06 9.805187393309155e-10 3.9975617076362946e-08 2.8754236180832547e-08 1.0000000011210544 0.9998418136191457 1.0000000215776474 1.4603788856895092e-09 1.5390302718952448e-10 1.542335026823316e-10 1.4475624287212722e-09 2.8465178458851614e-09 -1.0351264314436614e-06 1.4280782069553791e-09 4.0032590108787783e-08 3.414498525936069e-08 1.0000000002318161 0.999841812592124 1.0000000020787922 2.436897436949314e-10 1.0013285411435466e-10 1.0771156337888293e-10 2.2409443920858988e-10 4.3675198456733875e-10 -1.035121929198116e-06 9.141644739148306e-10 3.998019151965643e-08 2.64415243014342e-08
4.822 0.9999999998526926 0.9998418117943488 0.9999999964348516 -2.978131771852663e-10 2.2252241165070265e-12 2.7992852189000627e-12 -1.3601623229257268e-10 -1.8256216127570097e-10 -1.0510617881948636e-06 8.334389994323072e-10 4.012709923230972e-08 2.765928266494167e-08 1.0000000012439116 0.9998418141460014 1.0000000242955835 1.6238241485894132e-09 1.607564382001473e-10 1.598509037853374e-10 1.6225180821620065e-09 3.192354352353904e-09 -1.0511116986366946e-06 1.4900820759094333e-09 4.012030483759816e-08 3.67410028891616e-08 1.0000000012567227 0.9998418141600179 1.0000000245786587 1.6408862698473004e-09 1.614747003784505e-10 1.604512695423245e-10 1.6407432204137455e-09 3.227954084482661e-09 -1.051111746420724e-06 1.5007965147619938e-09 4.012137602621826e-08 3.692989609918487e-08 0.9999999995779635 0.9998418120512393 0.9999999883990589 -7.164096588257776e-10 4.2566661327199026e-11 5.232842394054462e-11 -5.762798103403788e-10 -1.117313829682797e-09 -1.0510976053428235e-06 9.223511638245189e-10 4.0053571679072e-08 2.974131736747123e-08 1.0000000011208872 0.9998418140103241 1.0000000215745795 1.459321087937787e-09 1.5393371677933173e-10 1.541858834943817e-10 1.4480118398338738e-09 2.8476867639804892e-09 -1.0511112363634386e-06 1.3890009525748937e-09 4.01103023938089e-08 3.499018378444392e-08 1.0000000002315277 0.9998418129822986 1.0000000020757576 2.4253766911113713e-10 1.0008007624830903e-10 1.0757141740330833e-10 2.2446637658977045e-10 4.378554413950048e-10 -1.0511066644857323e-06 8.519587455373848e-10 4.00580637362211e-08 2.7525353354579592e-08
4.832 0.9999999998540813 0.9998418121913792 0.9999999964689732 -2.9587285586873717e-10 2.253447965274235e-12 2.7768951461965606e-12 -1.3399126905605056e-10 -1.7834326284038398e-10 -1.0672734927038627e-06 7.643323666775747e-10 4.0205501252240634e-08 2.869380883400864e-08 1.0000000012438472 0.9998418145434114 1.0000000242945095 1.6227613531552071e-09 1.6079554791408496e-10 1.5985544475883966e-10 1.623150700611487e-09 3.1937640865631913e-09 -1.0673241736049707e-06 1.4526525554515056e-09 4.0198818733823423e-08 3.752959721580563e-08 1.0000000012566699 0.9998418145574496 1.00000002457781 1.6398385090522119e-09 1.6151525986522747e-10 1.604570406854981e-10 1.6413906755627182e-09 3.229391452380909e-09 -1.06732422211237e-06 1.463650420686242e-09 4.019988818152765e-08 3.771469078010644e-08 0.9999999995790836 0.9998418124478374 0.9999999884305011 -7.1544764604058e-10 4.249107379838355e-11 5.218804628650184e-11 -5.740141605317561e-10 -1.1124788193602184e-09 -1.0673098624164708e-06 8.601031396138105e-10 4.0132336432425665e-08 3.069771381531161e-08 1.000000001120723 0.9998418144075321 1.0000000215715952 1.4581292838953764e-09 1.5395895907147459e-10 1.5417661646844328e-10 1.4485160479224987e-09 2.848852271441073e-09 -1.0673237042663694e-06 1.3486911958108608e-09 4.018883378927221e-08 3.581616223570855e-08 1.0000000002312421 0.999841813378503 1.0000000020728086 2.4125167852974427e-10 1.0002160149464954e-10 1.0747017475636394e-10 2.248936338020526e-10 4.389543326260998e-10 -1.0673190618472696e-06 7.846645256330111e-10 4.01367523872796e-08 2.8569075776861975e-08
4.842 0.9999999998554591 0.9998418125945164 0.9999999965028541 -2.9404421962353855e-10 2.2718905580728024e-12 2.795335378592147e-12 -1.3197613814590432e-10 -1.741657018065386e-10 -1.0837157920430428e-06 7.051367494751276e-10 4.0284780465479124e-08 2.9469928159593033e-08 1.0000000012437864 0.9998418149469377 1.0000000242935425 1.6216165245971822e-09 1.6082442574512433e-10 1.5990080293529415e-10 1.623787002328875e-09 3.195170354407683e-09 -1.083767254096527e-06 1.4224909717866114e-09 4.027823338476797e-08 3.8129501213388254e-08 1.0000000012566204 0.9998418149609976 1.000000024577068 1.638708429224762e-09 1.6154592524296489e-10 1.6050402351289845e-10 1.6420421013144858e-09 3.230825282116283e-09 -1.0837673030183554e-06 1.4337297757322628e-09 4.027930111971948e-08 3.831184260992227e-08 0.9999999995802041 0.99984181285055 0.9999999884619601 -7.145735085513481e-10 4.240576021498756e-11 5.208851766326109e-11 -5.717494751543805e-10 -1.1076592919641344e-09 -1.0837527221709763e-06 8.076261818998193e-10 4.021199218870664e-08 3.141647707607228e-08 1.000000001120562 0.9998418148108563 1.0000000215687177 1.4568554800730868e-09 1.5397420400090753e-10 1.542081866234177e-10 1.4490242403131084e-09 2.8500142992361218e-09 -1.0837667776123303e-06 1.3160695670504205e-09 4.0268265786141286e-08 3.644313685405191e-08 1.0000000002309601 0.9998418137808234 1.0000000020699686 2.3988373185313265e-10 9.99533499853465e-11 1.0740975283419863e-10 2.2532477472271518e-10 4.400494201108626e-10 -1.0837620632810485e-06 7.273199075971415e-10 4.021633882800216e-08 2.93525024110526e-08
4.852 0.9999999998568264 0.999841813003849 0.9999999965365193 -2.92264924205373e-10 2.276081462128208e-12 2.8445564886593184e-12 -1.3003277388841378e-10 -1.7002944457261386e-10 -1.1003916618083826e-06 6.727424636852757e-10 4.036507914088683e-08 2.9830353466827796e-08 1.0000000012437296 0.9998418153566678 1.0000000242927032 1.6204520626363336e-09 1.608393663227577e-10 1.599765947398885e-10 1.6243649575192545e-09 3.196573098958061e-09 -1.1004439163408845e-06 1.4068105741479597e-09 4.0358688685691465e-08 3.84116530637299e-08 1.0000000012565746 0.9998418153707495 1.0000000245764542 1.6375586600952636e-09 1.6156242572004687e-10 1.605817467436819e-10 1.6426349256476763e-09 3.2322555614065477e-09 -1.1004439656276758e-06 1.418183278085324e-09 4.03597547405983e-08 3.859280499998656e-08 0.9999999995813252 0.9998418132594658 0.999999988493458 -7.137247667404055e-10 4.230659024311932e-11 5.201984647950518e-11 -5.695475400451004e-10 -1.102855543964603e-09 -1.100429160377337e-06 7.791657858737734e-10 4.029267975078086e-08 3.174696506641815e-08 1.0000000011204053 0.9998418152203843 1.000000021565969 1.4555616806164629e-09 1.5397527416820932e-10 1.5427022822945711e-10 1.4494741569210517e-09 2.851172381394348e-09 -1.1004434326296522e-06 1.2990245358610677e-09 4.034873831861426e-08 3.673712573872394e-08 1.0000000002306821 0.9998418141893479 1.000000002067259 2.38496228965792e-10 9.987118301633297e-11 1.0737978345938724e-10 2.2569785065349284e-10 4.411403356086983e-10 -1.1004386454082106e-06 6.961642080412663e-10 4.029696339428633e-08 2.971810277874713e-08
4.862 0.9999999998581842 0.9998418134194655 0.9999999965699894 -2.9046928337952345e-10 2.2654503891795923e-12 2.9047181943393453e-12 -1.282234013453312e-10 -1.6593378659413278e-10 -1.1173041113130723e-06 6.772498117749432e-10 4.044655981188409e-08 2.9710358317205892e-08 1.0000000012436767 0.9998418157726907 1.00000002429201 1.619333090277376e-09 1.6083924393830738e-10 1.600631696168325e-10 1.6248223336287628e-09 3.197972314610012e-09 -1.1173571694623864e-06 1.409074339434064e-09 4.0440341787686566e-08 3.832128914622066e-08 1.0000000012565335 0.9998418157867938 1.0000000245759868 1.6364547560722005e-09 1.6156378093188658e-10 1.6067012659777937e-10 1.643107234601286e-09 3.233682257487215e-09 -1.1173572194574476e-06 1.4204385582517923e-09 4.0441406180014316e-08 3.850301001308139e-08 0.9999999995824475 0.9998418136746725 0.9999999885250115 -7.128354554853538e-10 4.219283774729255e-11 5.196256159521782e-11 -5.67470670606079e-10 -1.0980674283286733e-09 -1.1173421863577505e-06 7.827263218017418e-10 4.037455776546678e-08 3.162630049366796e-08 1.000000001120253 0.9998418156362049 1.000000021563366 1.454313779806608e-09 1.539614829512131e-10 1.543427174715689e-10 1.4498031673964213e-09 2.852327463777918e-09 -1.1173566784076861e-06 1.3013947476456918e-09 4.0430408642577296e-08 3.664151973265926e-08 1.0000000002304092 0.9998418146041652 1.0000000020646977 2.371544636707709e-10 9.977376056924135e-11 1.0736078513056917e-10 2.259505806816666e-10 4.422271151027136e-10 -1.1173518174984655e-06 7.0073021811593e-10 4.0378783788540333e-08 2.9601267604318678e-08
4.872 0.9999999998595338 0.9998418138414559 0.9999999966032803 -2.8859180053043566e-10 2.2444354147609506e-12 2.9519366109348334e-12 -1.2659812162596552e-10 -1.6187890421394117e-10 -1.1344561837926239e-06 7.14503262750167e-10 4.0529343123677046e-08 2.915084675943523e-08 1.0000000012436294 0.999841816195096 1.0000000242914746 1.6183243662190634e-09 1.6082839588940355e-10 1.6013697669116908e-10 1.625108773759284e-09 3.1993684198783696e-09 -1.134510056928861e-06 1.4274656766828716e-09 4.052330944568701e-08 3.789195470668005e-08 1.000000001256498 0.9998418162092211 1.000000024575677 1.6354614814719543e-09 1.6155463153401174e-10 1.6074521227233507e-10 1.6434085691864193e-09 3.235106027827587e-09 -1.134510107745622e-06 1.438694231116042e-09 4.052437215032503e-08 3.807587126979319e-08 0.9999999995835719 0.9998418140962606 0.9999999885566336 -7.118411321237354e-10 4.2068655306989947e-11 5.1892627953663255e-11 -5.655690835029895e-10 -1.0932946918291218e-09 -1.1344948433423529e-06 8.148497576242228e-10 4.0457743664103005e-08 3.109311402282456e-08 1.0000000011201062 0.9998418160584082 1.0000000215609217 1.4531766821386619e-09 1.5393693497531945e-10 1.544022582993924e-10 1.4499618327739666e-09 2.853478889130484e-09 -1.1345095583352066e-06 1.321204918437029e-09 4.0513393435592685e-08 3.6191128578792255e-08 1.0000000002301415 0.999841815025365 1.0000000020622961 2.359234284562562e-10 9.96658354496543e-11 1.0732858475210428e-10 2.2603249523916683e-10 4.4331028272550785e-10 -1.1345046224724063e-06 7.370020725083886e-10 4.0461916840221864e-08 2.904326276681405e-08
4.882 0.9999999998608751 0.9998418142699114 0.9999999966363985 -2.8657074827121925e-10 2.2229993087383054e-12 2.9650739695709764e-12 -1.2518708913165213e-10 -1.5786398067592162e-10 -1.1518509563132615e-06 7.692248315690438e-10 4.061346223327215e-08 2.8288883221834202e-08 1.0000000012435881 0.999841816623975 1.0000000242911011 1.6174876779810767e-09 1.6081691305635777e-10 1.601765532892287e-10 1.6251942154688854e-09 3.2007609795780223e-09 -1.1519056560388004e-06 1.4557470932469618e-09 4.060762520495435e-08 3.7235896703225775e-08 1.000000001256468 0.9998418166381218 1.0000000245755287 1.6346394921289983e-09 1.6154492454462238e-10 1.607860157875952e-10 1.6435089184140057e-09 3.2365264203235074e-09 -1.1519057073846258e-06 1.4667686423646067e-09 4.06086862365784e-08 3.742318892238828e-08 0.9999999995846992 0.9998418145243214 0.9999999885883276 -7.106809018808137e-10 4.1944210753345127e-11 5.178922884581136e-11 -5.6387302973409e-10 -1.0885376677433638e-09 -1.1518902087068606e-06 8.629225412069357e-10 4.0542270341009224e-08 3.0278017989130265e-08 1.0000000011199646 0.9998418164870847 1.0000000215586382 1.4522111377557808e-09 1.5391180029788715e-10 1.5442754254648488e-10 1.4499194063853493e-09 2.8546268901777637e-09 -1.1519051496708872e-06 1.3516313401478461e-09 4.0597726256392336e-08 3.5502479161220625e-08 1.00000000022988 0.9998418154530384 1.0000000020600583 2.3486462731083014e-10 9.955791357354863e-11 1.0726242151827166e-10 2.259137833605943e-10 4.443889778896152e-10 -1.1519001382168182e-06 7.903605727297353e-10 4.054639571629385e-08 2.818170771362898e-08
4.892 0.9999999998622092 0.9998418147049245 0.9999999966693421 -2.8435333892782405e-10 2.2133710330877735e-12 2.933154530725422e-12 -1.239993762177088e-10 -1.5388891173691677e-10 -1.1694915400101765e-06 8.247331724671318e-10 4.0698856283819584e-08 2.732381007731699e-08 1.0000000012435528 0.9998418170594197 1.0000000242908833 1.6168753496741757e-09 1.6081758572270963e-10 1.6017022752852132e-10 1.6250693220375743e-09 3.2021507169286888e-09 -1.16954707829488e-06 1.485947854519577e-09 4.069323246174395e-08 3.651127049947302e-08 1.0000000012564445 0.9998418170735884 1.0000000245755363 1.6340422762873927e-09 1.6154721895781627e-10 1.607809004124163e-10 1.6433989502415103e-09 3.2379435361401033e-09 -1.1695471298692933e-06 1.4967564438039708e-09 4.069429179871852e-08 3.670241632576026e-08 0.9999999995858289 0.9998418149589465 0.9999999886200888 -7.093013921756785e-10 4.183224750042859e-11 5.1640458027414066e-11 -5.623920183730541e-10 -1.0837955808945856e-09 -1.1695313937119996e-06 9.124504653226052e-10 4.062807954005043e-08 2.936960960033959e-08 1.0000000011198298 0.9998418169223268 1.0000000215565115 1.4514699725073321e-09 1.538984676404397e-10 1.5440736419320007e-10 1.449666669705622e-09 2.85577168813915e-09 -1.169546563849223e-06 1.3840267176330472e-09 4.068335035531673e-08 3.4740499764697906e-08 1.0000000002296252 0.9998418158872772 1.0000000020579787 2.3403080931649596e-10 9.946188359015872e-11 1.0715066907066592e-10 2.255848877675901e-10 4.4546419295227676e-10 -1.1695414753697212e-06 8.446594122962526e-10 4.063216305108481e-08 2.7216662576582795e-08
4.902 0.9999999998635363 0.999841815146588 0.9999999967021009 -2.81899993744647e-10 2.226282614436388e-12 2.858156731011107e-12 -1.2302958495756227e-10 -1.4995353166191886e-10 -1.1873810807248068e-06 8.690924221317278e-10 4.07854017808872e-08 2.646422334771583e-08 1.0000000012435244 0.9998418175015228 1.0000000242908087 1.6165274460076796e-09 1.6084032689446305e-10 1.6012027471086377e-10 1.6247393646142165e-09 3.203537120099574e-09 -1.1874374693581178e-06 1.5111374029200857e-09 4.078001191867214e-08 3.587573336815513e-08 1.0000000012564267 0.9998418175157133 1.0000000245756868 1.6337096498290871e-09 1.6157180206573983e-10 1.6073250760723316e-10 1.6430839341091398e-09 3.2393575211071027e-09 -1.1874375215406369e-06 1.5217763606809686e-09 4.078106959043221e-08 3.6070404988371506e-08 0.999999999586962 0.9998418154002287 0.9999999886519044 -7.07663298079607e-10 4.174272275402681e-11 5.144869169889435e-11 -5.611203264397112e-10 -1.0790690957876348e-09 -1.1874215441955726e-06 9.524414568103256e-10 4.071505074878524e-08 2.856269002614197e-08 1.000000001119701 0.9998418173642276 1.0000000215545282 1.4509926704101758e-09 1.5390745122042176e-10 1.5434377222637735e-10 1.449208779913484e-09 2.8569135362483784e-09 -1.1874369470066873e-06 1.4109590967230907e-09 4.077014640839061e-08 3.4070706326974855e-08 1.0000000002293767 0.9998418163281746 1.000000002056044 2.334614090467402e-10 9.938804365941667e-11 1.0699558635470454e-10 2.2505109721129457e-10 4.465354287329477e-10 -1.187431780492397e-06 8.881867248582567e-10 4.071909906693529e-08 2.635751905027023e-08
4.912 0.999999999864855 0.9998418155949956 0.9999999967346593 -2.791893836493853e-10 2.2642798674556205e-12 2.755413192195422e-12 -1.2226488357490485e-10 -1.4605750393273015e-10 -1.205522759101357e-06 8.96189889110962e-10 4.087295847167067e-08 2.5871739231883886e-08 1.0000000012435009 0.9998418179503785 1.0000000242908584 1.616464450639263e-09 1.6088816573255836e-10 1.600424579551268e-10 1.6242170812091164e-09 3.204920399481242e-09 -1.2055800100024476e-06 1.526994404025674e-09 4.086782361278101e-08 3.544406524168043e-08 1.0000000012564152 0.9998418179645906 1.0000000245759613 1.6336618143697496e-09 1.616211452225544e-10 1.6065610871164795e-10 1.6425766013785493e-09 3.240768821564997e-09 -1.205580062828072e-06 1.5375328863218504e-09 4.086887964831818e-08 3.564125211882197e-08 0.9999999995880975 0.9998418158482619 0.9999999886837554 -7.057457867080263e-10 4.16784950732235e-11 5.122923037706825e-11 -5.600452759144375e-10 -1.0743578137704139e-09 -1.2055638407553358e-06 9.769399519632585e-10 4.0803044149674936e-08 2.8005610195951312e-08 1.000000001119578 0.9998418178128806 1.0000000215526688 1.4508000645101453e-09 1.5394141393746816e-10 1.5425230912461082e-10 1.4485586485574013e-09 2.8580518333798395e-09 -1.2055794794532278e-06 1.4278521271719344e-09 4.0857974432252096e-08 3.361462095294634e-08 1.0000000002291343 0.9998418167758244 1.0000000020542352 2.3317670398012143e-10 9.933907285578397e-11 1.0681266589880378e-10 2.2432532374335282e-10 4.4760307604257915e-10 -1.2055742339526965e-06 9.148674603031816e-10 4.080706383201756e-08 2.5766572866103286e-08
4.922 0.9999999998661654 0.9998418160502421 0.9999999967670012 -2.762248765105429e-10 2.321036392693768e-12 2.648409324255722e-12 -1.2168757775197067e-10 -1.4220058073037374e-10 -1.2239197906423551e-06 9.044734322026619e-10 4.0961401737962716e-08 2.562505125126119e-08 1.0000000012434822 0.9998418184060808 1.0000000242910119 1.6166828461157153e-09 1.6095477944449545e-10 1.5996027468595725e-10 1.6235200321839224e-09 3.2063008306666048e-09 -1.2239779158384081e-06 1.5319765196591781e-09 4.095653810854307e-08 3.526737956101858e-08 1.000000001256408 0.9998418184203149 1.0000000245763399 1.6338951932065991e-09 1.6168945427508035e-10 1.605753356435447e-10 1.641894530015131e-09 3.2421767295516133e-09 -1.2239779693023093e-06 1.5424902384620826e-09 4.09575925149977e-08 3.546570455692326e-08 0.9999999995892341 0.999841816303141 0.9999999887156218 -7.035522569724464e-10 4.163349715525411e-11 5.1005533962661514e-11 -5.591494317625654e-10 -1.069661922062905e-09 -1.2239614994169444e-06 9.842511076259318e-10 4.0891931985320394e-08 2.7768919262593987e-08 1.0000000011194599 0.9998418182683801 1.0000000215509137 1.450889230881039e-09 1.5399421296399365e-10 1.5415606695921813e-10 1.447733806918053e-09 2.8591874741673202e-09 -1.2239773772078583e-06 1.4331023622249925e-09 4.0946705073232865e-08 3.342703107493775e-08 1.0000000002288965 0.9998418172303206 1.0000000020525326 2.3317390552279816e-10 9.930923966671631e-11 1.0662563464961357e-10 2.234249368230553e-10 4.4866670148852883e-10 -1.223972051354518e-06 9.231217921501445e-10 4.089592840653737e-08 2.5522855024116004e-08
4.932 0.9999999998674666 0.9998418165124231 0.9999999967991109 -2.7303467767002774e-10 2.3846154152128537e-12 2.559758166404329e-12 -1.2127162574578766e-10 -1.3838260471176958e-10 -1.2425754263772013e-06 8.951809457571252e-10 4.105062853712414e-08 2.571942917831248e-08 1.000000001243467 0.9998418188687254 1.0000000242912503 1.6171540442977688e-09 1.6102810481578258e-10 1.5989595042733628e-10 1.622673915552036e-09 3.207678345894545e-09 -1.2426344381554513e-06 1.5266127826433588e-09 4.1046045393810486e-08 3.533887388003735e-08 1.0000000012564043 0.9998418188829811 1.0000000245768035 1.6343806099457464e-09 1.6176462070348487e-10 1.6051232922483469e-10 1.6410633904845373e-09 3.2435818609816236e-09 -1.2426344923427086e-06 1.537172530779622e-09 4.104709822878346e-08 3.553695369631276e-08 0.9999999995903716 0.9998418167649618 0.9999999887474861 -7.011118513781311e-10 4.1595283717004434e-11 5.080011387566309e-11 -5.584070210625771e-10 -1.0649812162750504e-09 -1.2426177708586333e-06 9.754180182652864e-10 4.098160615685818e-08 2.7847190730999987e-08 1.0000000011193446 0.9998418187308219 1.0000000215492444 1.4512311562693418e-09 1.5405384578651175e-10 1.5407774491500803e-10 1.44675991380067e-09 2.8603194520151225e-09 -1.242633891194399e-06 1.4272899641923209e-09 4.1036228341397825e-08 3.35012309707943e-08 1.0000000002286629 0.9998418176917594 1.0000000020509172 2.3342407407589363e-10 9.928599607930318e-11 1.0645661948527323e-10 2.223756739893767e-10 4.4972697706444917e-10 -1.2426284837743485e-06 9.141520023110353e-10 4.0985583337604274e-08 2.562154473169982e-08
4.942 0.9999999998687567 0.9998418169816359 0.999999996830975 -2.696728307017755e-10 2.441843467733134e-12 2.50185702243952e-12 -1.209754355132137e-10 -1.3460312469996176e-10 -1.2614929527620302e-06 8.709423311013462e-10 4.114054384455454e-08 2.6092444878624592e-08 1.0000000012434542 0.9998418193384095 1.0000000242915588 1.6178238775498396e-09 1.6109466764304258e-10 1.598622792004938e-10 1.6217206024278938e-09 3.2090526010760596e-09 -1.2615528631617644e-06 1.5126330784170865e-09 4.113624645803246e-08 3.561408230348034e-08 1.0000000012564028 0.9998418193526873 1.0000000245773366 1.6350647779671866e-09 1.6183283837288922e-10 1.6047983500698752e-10 1.6401248875629547e-09 3.244983716069108e-09 -1.2615529180627122e-06 1.5232991930721496e-09 4.1137297770254935e-08 3.5810792392530965e-08 0.9999999995915078 0.99984181723382 0.9999999887793322 -6.984782242861431e-10 4.155096905784849e-11 5.0625804556509324e-11 -5.577760924603866e-10 -1.060316077888025e-09 -1.2615359418792896e-06 9.529099779870625e-10 4.107196825266888e-08 2.8183359694814238e-08 1.0000000011192323 0.9998418192003031 1.0000000215476448 1.4517722883406165e-09 1.5410668025373762e-10 1.5402986511363578e-10 1.445678881710547e-09 2.86144843711273e-09 -1.2615523078128978e-06 1.4122490261180906e-09 4.112644523561738e-08 3.379019828162813e-08 1.0000000002284308 0.9998418181602378 1.0000000020493742 2.3387328978499613e-10 9.925628257861657e-11 1.063181842252689e-10 2.2121949413478455e-10 4.507833185544149e-10 -1.2615468179911327e-06 8.905624095859037e-10 4.1075929654122726e-08 2.59998065981102e-08
4.952 0.9999999998700356 0.9998418174579793 0.9999999968625829 -2.662124759545512e-10 2.483190937516625e-12 2.473301847497879e-12 -1.2073765223108831e-10 -1.3086221443636507e-10 -1.2806756915168712e-06 8.352528893916978e-10 4.123104780715047e-08 2.66506403096245e-08 1.0000000012434431 0.9998418198152316 1.0000000242919216 1.6186191972980074e-09 1.6114544731149572e-10 1.5985807551467704e-10 1.6207212073340467e-09 3.210423670893292e-09 -1.2807365136127255e-06 1.4924777231186967e-09 4.122704407112289e-08 3.6027815413310243e-08 1.0000000012564034 0.999841819829531 1.0000000245779248 1.6358745028648032e-09 1.6188506854380502e-10 1.6047662881948095e-10 1.6391403494319088e-09 3.246382714040943e-09 -1.2807365688412024e-06 1.5032964996322637e-09 4.122809386993053e-08 3.6222430130833394e-08 0.9999999995926425 0.9998418177098154 0.9999999888111452 -6.957246359816995e-10 4.1490947984953024e-11 5.048131862652817e-11 -5.571958144777477e-10 -1.0556661595280637e-09 -1.280719334323195e-06 9.200789476188346e-10 4.116291938888598e-08 2.869235229538243e-08 1.000000001119121 0.9998418196769221 1.0000000215460998 1.4524387290252414e-09 1.541438876984037e-10 1.5401133937317612e-10 1.4445516397764044e-09 2.8625743900787334e-09 -1.2807359496914344e-06 1.3905594546032372e-09 4.1217258328843516e-08 3.4224785611233286e-08 1.0000000002282015 0.9998418186358535 1.0000000020478874 2.3444779624566287e-10 9.921095630803882e-11 1.062089228932885e-10 2.2001737265406465e-10 4.518360745597027e-10 -1.2807303760537114e-06 8.558264812468851e-10 4.116686919096626e-08 2.6563646021476347e-08
4.962 0.999999999871303 0.9998418179415526 0.999999996893922 -2.627388396224254e-10 2.5068748636763403e-12 2.4615391302927082e-12 -1.2048331748905963e-10 -1.2715934551179873e-10 -1.3001270007997483e-06 7.929297085053611e-10 4.132203987451743e-08 2.728198545332574e-08 1.0000000012434325 0.9998418202992909 1.0000000242923248 1.6194542184436903e-09 1.6117852349377473e-10 1.5987045328881601e-10 1.6197504419926595e-09 3.2117918369780247e-09 -1.3001887471336097e-06 1.4693193361010836e-09 4.131834626989432e-08 3.64999607873075e-08 1.000000001256404 0.999841820313612 1.000000024578553 1.6367243697761525e-09 1.61919742334411e-10 1.604904253185894e-10 1.6381847269984422e-09 3.2477783678001885e-09 -1.300188803324969e-06 1.4803171762319964e-09 4.131939457764454e-08 3.669222147815046e-08 0.999999999593775 0.9998418181930467 0.9999999888429112 -6.929363518426147e-10 4.1413679511033094e-11 5.035379876251067e-11 -5.565913798823836e-10 -1.05103125617043e-09 -1.300171306491414e-06 8.814969017958288e-10 4.1254364212347405e-08 2.9271291269006578e-08 1.000000001119011 0.9998418201607782 1.0000000215445957 1.4531446057782321e-09 1.5416270365992185e-10 1.5400954332684232e-10 1.4434530965868805e-09 2.8636974477671496e-09 -1.300188174650745e-06 1.3655922724331288e-09 4.130857556929539e-08 3.472027342442809e-08 1.000000000227973 0.9998418191187073 1.0000000020464428 2.3506238311001466e-10 9.914794339648734e-11 1.0611660901010431e-10 2.1884409058581677e-10 4.5288478092993323e-10 -1.3001825163602833e-06 8.147110799282179e-10 4.1258308596898894e-08 2.7200507112794972e-08
4.972 0.9999999998725575 0.9998418184324568 0.9999999969249813 -2.593389535809833e-10 2.5170456217098814e-12 2.4514739161743307e-12 -1.2013887838210652e-10 -1.2349466343580048e-10 -1.3198502753177983e-06 7.510238616486807e-10 4.141344127486071e-08 2.78608880451875e-08 1.0000000012434223 0.9998418207906887 1.0000000242927531 1.6202414933456654e-09 1.6119773705857375e-10 1.598838857543673e-10 1.6188815888058628e-09 3.2131569592158834e-09 -1.319912958990863e-06 1.4472405086743267e-09 4.141008450465709e-08 3.6937074187172185e-08 1.0000000012564054 0.9998418208050318 1.000000024579206 1.6375267297656138e-09 1.6194055434934506e-10 1.605054038721464e-10 1.6373307300596698e-09 3.2491714688579882e-09 -1.319913015830156e-06 1.4584147435649985e-09 4.141113137565133e-08 3.712721945851185e-08 0.9999999995949045 0.9998418186836162 0.9999999888746154 -6.902010906160356e-10 4.132266617884249e-11 5.0227991433037117e-11 -5.55889194187165e-10 -1.0464115918097843e-09 -1.3198952534090488e-06 8.436480288205583e-10 4.1346230546332094e-08 2.98033264121403e-08 1.0000000011189012 0.9998418206519732 1.0000000215431164 1.4538026019578988e-09 1.5416798201348724e-10 1.5400898497068996e-10 1.442456513043535e-09 2.8648171882574503e-09 -1.3199123776882212e-06 1.3417249852207726e-09 4.140032826211008e-08 3.517834858215784e-08 1.000000000227745 0.9998418196088991 1.000000002045026 2.3562972844045257e-10 9.907119069018898e-11 1.0602561557768591e-10 2.1777306916294558e-10 4.53929620953667e-10 -1.3199066337030523e-06 7.741267060683721e-10 4.1350177929639435e-08 2.778436335656911e-08
4.982 0.9999999998737998 0.9998418189307955 0.9999999969557513 -2.5608880136390226e-10 2.520474291665165e-12 2.433439455271924e-12 -1.196509265056055e-10 -1.1986774838282132e-10 -1.339848946038846e-06 7.188372307972096e-10 4.1505218905726325e-08 2.826181088581597e-08 1.000000001243412 0.9998418212895278 1.0000000242931937 1.6209044156562094e-09 1.6121017539785377e-10 1.598889398673803e-10 1.6181684270859464e-09 3.214518846791248e-09 -1.3399125799912287e-06 1.430904292583123e-09 4.15022321295713e-08 3.724250148703217e-08 1.0000000012564068 0.9998418213038932 1.000000024579872 1.6382049750469242e-09 1.6195452821632768e-10 1.605119827604219e-10 1.636632400044281e-09 3.250561086689808e-09 -1.3399126377185898e-06 1.442215059500833e-09 4.150327762656269e-08 3.7431240571184436e-08 0.9999999995960306 0.9998418191816254 0.9999999889062452 -6.87595646388734e-10 4.122543048289588e-11 5.009436098750856e-11 -5.550357930343049e-10 -1.041807762080611e-09 -1.3398946059274817e-06 8.147664186450615e-10 4.1438489592498174e-08 3.017031518792226e-08 1.0000000011187913 0.9998418211506088 1.0000000215416502 1.4543365015956693e-09 1.5416660196935258e-10 1.5400010611076725e-10 1.441615394166531e-09 2.865933795471016e-09 -1.3399119901662761e-06 1.3240040815617147e-09 4.1492489734169816e-08 3.549778223565178e-08 1.000000000227517 0.9998418201065324 1.0000000020436233 2.3607274311899896e-10 9.898755029715293e-11 1.0592627258454996e-10 2.1685771523341064e-10 4.5497048834637444e-10 -1.339906158814546e-06 7.430850087466461e-10 4.144244979295757e-08 2.8189390034457807e-08
4.992 0.9999999998750301 0.9998418194366724 0.9999999969862282 -2.5304196126661016e-10 2.523781443153145e-12 2.4082161246707868e-12 -1.1899840427896479e-10 -1.1627822515581061e-10 -1.3601264809142717e-06 7.053741691976592e-10 4.1597391396430306e-08 2.8388078810633223e-08 1.0000000012434018 0.9998418217959122 1.0000000242936413 1.621389758184105e-09 1.6122244826215815e-10 1.5988659372107657e-10 1.617631738230557e-09 3.215877360241314e-09 -1.3601910784577679e-06 1.424288973324326e-09 4.159480779215769e-08 3.7340206740264625e-08 1.000000001256408 0.9998418218102991 1.000000024580544 1.6387054626281456e-09 1.619684457322366e-10 1.6051147973601345e-10 1.636110738620336e-09 3.251947741874966e-09 -1.36019113728739e-06 1.4356618264113388e-09 4.1595851983987236e-08 3.75285980041933e-08 0.9999999995971539 0.999841819687179 0.9999999889377957 -6.85173586635866e-10 4.112791964783494e-11 4.99538054489071e-11 -5.540104163416668e-10 -1.0372189223776366e-09 -1.3601728318931022e-06 8.025503533916784e-10 4.153115992270202e-08 3.028053989129709e-08 1.0000000011186814 0.9998418216567899 1.0000000215401912 1.4546925613221732e-09 1.5416498109363598e-10 1.5398396031707304e-10 1.4409507958535091e-09 2.8670474424470845e-09 -1.3601904797328057e-06 1.3167679774422815e-09 4.158507862546086e-08 3.5599170593990213e-08 1.0000000002272893 0.9998418206117106 1.0000000020422295 2.3633823546835967e-10 9.890394884908832e-11 1.0581974293257627e-10 2.1611905740218112e-10 4.5600765506892674e-10 -1.360184559754743e-06 7.302133859304627e-10 4.1535142907975115e-08 2.8318803447364915e-08


==> figures/planar_acoustic_pulse/data/nscbc_farfield_inflow_and_outflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 1.00022161049352 1.0000000000071074 1.0053054836989277 2.0935481191264266e-10 1.0733656693995097e-13 4.080349858992774e-12 4.405952881261488e-10 -2.5194952349156915e-10 -1.0315341694040771e-10 1.4590731294607284e-08 1.9523166412098803e-09 3.463012894441164e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935481194956832e-10 1.0734497576700463e-13 4.080295874147409e-12 4.4071455588066373e-10 -2.5198561355350676e-10 -1.0315350141629332e-10 1.4590731288465514e-08 1.952316641152519e-09 3.4630128928358244e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935481194956832e-10 1.0734497576700463e-13 4.080264479660564e-12 4.4071466088696597e-10 -2.5198563949534423e-10 -1.0315350141629332e-10 1.459073128841185e-08 1.952316641138658e-09 3.46301289283575e-07 1.0002216104935204 1.0000000000071076 1.0053054836989341 2.0935481477779708e-10 1.0734214753822929e-13 4.080408271636145e-12 4.406812997167723e-10 -2.5197571628166107e-10 -1.0315349176138185e-10 1.4590731290239686e-08 1.952316640776572e-09 3.463012893244465e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.093548122323912e-10 1.0734469294412716e-13 4.0804020306343995e-12 4.4071356154575707e-10 -2.519853583212911e-10 -1.0315350141629332e-10 1.4590731288378864e-08 1.9523166412225205e-09 3.463012892860077e-07 1.0002216104935204 1.0000000000071076 1.0053054836989357 2.0935481590937543e-10 1.0734101595987229e-13 4.080449677418168e-12 4.407027821461215e-10 -2.5198211031436455e-10 -1.0315354244507737e-10 1.4590731288616112e-08 1.9523166409140582e-09 3.463012892936252e-07
0.012 1.0002216104721098 1.0000000004812375 1.0053054529865029 3.7615915484931357e-10 1.2334506813040955e-12 4.875473945515603e-11 3.5653467028021594e-10 -2.0348852363121883e-10 -1.2900579152193342e-10 1.899099364337212e-08 1.039078373380616e-08 4.933732841900763e-07 1.0002216104721198 1.0000000004812422 1.0053054529867358 3.761593874127494e-10 1.2336127233620846e-12 4.8754056574541845e-11 3.583111036634439e-10 -2.0415776295449744e-10 -1.290068661482092e-10 1.899099348763878e-08 1.0390783790459619e-08 4.933732801704757e-07 1.0002216104721198 1.0000000004812422 1.005305452986736 3.761593068506052e-10 1.2335786540861463e-12 4.8754031556745214e-11 3.583126455829879e-10 -2.0415816118746737e-10 -1.2900665134937748e-10 1.89909934926795e-08 1.0390783795008235e-08 4.933732802333927e-07 1.0002216104721169 1.0000000004812408 1.0053054529866705 3.7615927020985895e-10 1.2335827026217936e-12 4.875430595768678e-11 3.5781314265438697e-10 -2.0396991040696374e-10 -1.2900689570834363e-10 1.8990993544085167e-08 1.039078376957183e-08 4.93373281301669e-07 1.0002216104721195 1.000000000481242 1.0053054529867336 3.7615913218196806e-10 1.2335698794056087e-12 4.8753995259231986e-11 3.582945719811706e-10 -2.041512784184736e-10 -1.290062730124511e-10 1.8990993494190347e-08 1.0390783806802749e-08 4.933732802145643e-07 1.0002216104721187 1.0000000004812417 1.0053054529867125 3.761592606505605e-10 1.2336127809019268e-12 4.875413026854396e-11 3.581340303188578e-10 -2.0409089985545512e-10 -1.2900645886490701e-10 1.8990993488906556e-08 1.0390783790241943e-08 4.933732805538994e-07
0.022 1.000221610467298 1.0000000017371249 1.0053054095904348 9.008823796499196e-10 8.414329888100278e-12 2.7293027903928523e-11 3.003754546051121e-10 -1.5375086693193552e-10 -1.3682268668116714e-10 1.7921979318332915e-08 1.3572336200989188e-08 5.238014381133154e-07 1.0002216104673303 1.000000001737142 1.0053054095911953 9.00882566351952e-10 8.414490726163168e-12 2.729532651121124e-11 3.038084707549353e-10 -1.552207212107845e-10 -1.3682433147836374e-10 1.7921978988424908e-08 1.3572336246652175e-08 5.238014335360144e-07 1.0002216104673303 1.000000001737142 1.005305409591196 9.008823675386173e-10 8.414338371926508e-12 2.729554278825527e-11 3.0381149099780944e-10 -1.5522174213046765e-10 -1.3682443345033408e-10 1.7921978997875003e-08 1.3572336261290519e-08 5.238014335587117e-07 1.000221610467321 1.0000000017371369 1.005305409590982 9.008823926188299e-10 8.4143953492818e-12 2.7294755127518834e-11 3.0284237457856284e-10 -1.5480665048085748e-10 -1.3682465310415935e-10 1.792197910499042e-08 1.3572336230182698e-08 5.23801434722945e-07 1.0002216104673298 1.0000000017371418 1.0053054095911882 9.008823524994968e-10 8.414355829364457e-12 2.729562482037468e-11 3.037768677655951e-10 -1.552070817636873e-10 -1.3682423555218723e-10 1.7921978987614075e-08 1.3572336242782548e-08 5.238014335320415e-07 1.000221610467327 1.00000000173714 1.0053054095911191 9.008823901830536e-10 8.414471396873514e-12 2.7295261218126836e-11 3.0346489186636366e-10 -1.5507366198512077e-10 -1.3682444131904534e-10 1.7921979035360092e-08 1.3572336217507996e-08 5.238014341106102e-07
0.032 1.0002216104578703 1.0000000037329595 1.0053053409368433 1.910652264625423e-09 1.871816201821091e-11 -5.915628674070376e-11 2.1465476956843225e-10 -1.272400266222393e-10 -1.340138563987753e-10 1.6350835566115826e-08 1.4742138172081577e-08 4.941909964171837e-07 1.0002216104579387 1.0000000037329992 1.005305340938467 1.910652235030331e-09 1.871821332308485e-11 -5.91526122248698e-11 2.1960089893075778e-10 -1.295182073744375e-10 -1.3401537691881926e-10 1.6350835180965458e-08 1.4742138074560459e-08 4.94190999079193e-07 1.0002216104579387 1.000000003732999 1.0053053409384682 1.9106522565280247e-09 1.8718248545700896e-11 -5.915258795075006e-11 2.1960519728984015e-10 -1.29519442515911e-10 -1.3401553319278198e-10 1.635083519809117e-08 1.4742138063250245e-08 4.941909990457033e-07 1.0002216104579194 1.000000003732988 1.0053053409380104 1.910652209105092e-09 1.871839973598408e-11 -5.915374659212266e-11 2.1820376651876415e-10 -1.2887443067577658e-10 -1.3401557664906278e-10 1.6350835298418147e-08 1.4742138114804594e-08 4.94190998400037e-07 1.0002216104579382 1.0000000037329988 1.0053053409384523 1.9106522695493514e-09 1.8718085900784637e-11 -5.915237467418605e-11 2.19555191738139e-10 -1.294964977143867e-10 -1.340156852622272e-10 1.635083518264065e-08 1.4742138071072485e-08 4.94190999197667e-07 1.000221610457932 1.0000000037329952 1.0053053409383046 1.9106521692319427e-09 1.8718209137134213e-11 -5.915289621032979e-11 2.1910361235799125e-10 -1.2928925224492715e-10 -1.3401555312554289e-10 1.635083522176947e-08 1.4742138027131486e-08 4.941909992474981e-07
0.042 1.0002216104365347 1.0000000064056205 1.0053052487569207 4.062991302166522e-09 3.306176608198921e-11 -1.439128786343939e-10 1.4095627940696578e-10 -1.1315963591055393e-10 -1.2805511913181723e-10 1.5610892526256172e-08 1.605519338987192e-08 4.6754762521190444e-07 1.0002216104366541 1.0000000064056924 1.0053052487597516 4.062991295438279e-09 3.306203827440083e-11 -1.439116046742825e-10 1.4739150518458567e-10 -1.1624515240089632e-10 -1.2805739510737334e-10 1.5610892682377573e-08 1.6055193236930907e-08 4.6754763275337685e-07 1.0002216104366541 1.0000000064056924 1.0053052487597542 4.062991340892066e-09 3.30619361186625e-11 -1.4391162867213833e-10 1.4739715511853883e-10 -1.162470301343062e-10 -1.2805719056803267e-10 1.5610892672868926e-08 1.6055193219168027e-08 4.675476328891656e-07 1.0002216104366204 1.000000006405672 1.0053052487589533 4.062991420242796e-09 3.3062128277895056e-11 -1.4391228246539056e-10 1.4556703670771352e-10 -1.1537060153725252e-10 -1.2805736976093598e-10 1.5610892650624524e-08 1.6055193300713206e-08 4.6754763068602374e-07 1.000221610436653 1.0000000064056918 1.0053052487597258 4.062991185906849e-09 3.30620006005577e-11 -1.4391147356864587e-10 1.4733188424385194e-10 -1.1621587267775516e-10 -1.280571537437663e-10 1.5610892674194798e-08 1.6055193249732635e-08 4.6754763299993877e-07 1.0002216104366422 1.0000000064056853 1.0053052487594678 4.062991592804833e-09 3.3062141559134714e-11 -1.4391203902135433e-10 1.4674139110470792e-10 -1.1593340344239968e-10 -1.2805726597522721e-10 1.5610892659254748e-08 1.6055193231194654e-08 4.6754763239071037e-07
0.052 1.000221610387424 1.000000009667344 1.0053051354495885 8.418057945855556e-09 5.352816283639209e-11 -1.0416080552668931e-10 9.558804075479942e-11 -1.0550758537020552e-10 -1.2186156435677055e-10 1.4142330374653617e-08 1.6863813641606733e-08 4.5199637731250323e-07 1.0002216103876085 1.0000000096674588 1.0053051354539646 8.418058114795885e-09 5.3528365582616135e-11 -1.0416300955638527e-10 1.0353233811773061e-10 -1.0939637780121624e-10 -1.218651243437518e-10 1.4142331934113817e-08 1.6863813556957695e-08 4.519963824035388e-07 1.0002216103876087 1.0000000096674586 1.0053051354539684 8.41805784597186e-09 5.352822651876093e-11 -1.0416260693164866e-10 1.0353922071783444e-10 -1.09399116543691e-10 -1.2186498915663382e-10 1.414233191589608e-08 1.6863813525483274e-08 4.5199638279760977e-07 1.0002216103875565 1.0000000096674264 1.0053051354527274 8.418057930722576e-09 5.352850500884471e-11 -1.0416230815796952e-10 1.0127206148275051e-10 -1.0829087107882676e-10 -1.218646796407843e-10 1.4142331478413923e-08 1.686381359098518e-08 4.519963812993191e-07 1.0002216103876072 1.0000000096674575 1.0053051354539244 8.418058024460308e-09 5.3528627269924056e-11 -1.041629634075671e-10 1.0345825821219273e-10 -1.0935968733938473e-10 -1.2186489985329147e-10 1.414233188458896e-08 1.6863813550456045e-08 4.5199638272016443e-07 1.0002216103875898 1.0000000096674473 1.0053051354535238 8.418058172453106e-09 5.3528768887752833e-11 -1.0416276556911178e-10 1.0272622431156229e-10 -1.0900252828021128e-10 -1.2186514483519605e-10 1.4142331788770132e-08 1.6863813550786123e-08 4.519963820109285e-07
0.062 1.0002216102804793 1.0000000134054596 1.0053050035828928 1.7053890596200796e-08 8.083201152438584e-11 5.4537990305190235e-11 7.816135845293113e-11 -1.0124701842985258e-10 -1.1630729737111178e-10 1.2519867343118528e-08 1.759418388351239e-08 4.2886731293044186e-07 1.0002216102807426 1.0000000134056266 1.0053050035891393 1.7053890581836358e-08 8.083221534121655e-11 5.4533713389736947e-11 8.763151053475294e-11 -1.0593420870877952e-10 -1.1631127793294834e-10 1.2519870518551026e-08 1.7594183600366753e-08 4.288673246874551e-07 1.0002216102807429 1.0000000134056268 1.0053050035891453 1.7053890618058587e-08 8.083190519070758e-11 5.453384881525533e-11 8.7639856242144e-11 -1.0593733785223009e-10 -1.1631123018953718e-10 1.2519870527749968e-08 1.7594183569007155e-08 4.288673250048913e-07 1.0002216102806682 1.0000000134055795 1.005305003587369 1.7053890397444733e-08 8.083231285699575e-11 5.4534714148259464e-11 8.492776983807423e-11 -1.0459704974663862e-10 -1.1631083380702402e-10 1.251986960463239e-08 1.7594183672927724e-08 4.2886732174764435e-07 1.0002216102807404 1.000000013405625 1.005305003589082 1.7053890542829422e-08 8.083233882403549e-11 5.453368071084961e-11 8.754291848825805e-11 -1.0588990779637722e-10 -1.1631097378488159e-10 1.2519870476332767e-08 1.759418360194832e-08 4.288673250126861e-07 1.000221610280716 1.0000000134056095 1.0053050035885085 1.7053890874231734e-08 8.083218842836758e-11 5.453411155705605e-11 8.666637210710841e-11 -1.054572980075215e-10 -1.1631102325023615e-10 1.2519870193622635e-08 1.759418359805794e-08 4.2886732367929954e-07
0.072 1.0002216100603512 1.0000000174786636 1.0053048554022308 3.3790759813954015e-08 1.217423716093737e-10 1.774054915309164e-10 8.361490358855482e-11 -9.880851763381332e-11 -1.1157721263527431e-10 1.226607631760359e-08 1.8938720832723823e-08 4.321270818467082e-07 1.000221610060707 1.0000000174788926 1.005304855410667 3.379075987390267e-08 1.2174263503599584e-10 1.7740025702540232e-10 9.461021393731546e-11 -1.0428854097878009e-10 -1.1158215319193922e-10 1.2266080275221275e-08 1.893872021210709e-08 4.321271206123913e-07 1.0002216100607075 1.0000000174788928 1.0053048554106745 3.379075983713681e-08 1.217420901439284e-10 1.7740015964097442e-10 9.462015125034055e-11 -1.0429241047243991e-10 -1.1158159920698148e-10 1.22660802451758e-08 1.8938720134284827e-08 4.321271208442454e-07 1.000221610060606 1.0000000174788277 1.00530485540827 3.3790759742424677e-08 1.2174239845491484e-10 1.7740139608507975e-10 9.14601448434306e-11 -1.0271962833608876e-10 -1.1158071045152821e-10 1.2266079096288848e-08 1.893872034430659e-08 4.3212710937970506e-07 1.000221610060704 1.0000000174788901 1.0053048554105883 3.379075968511298e-08 1.2174271161258572e-10 1.774003054436926e-10 9.450707530211212e-11 -1.0423671827785254e-10 -1.1158076599021247e-10 1.2266080230595736e-08 1.8938720193166554e-08 4.3212712006467946e-07 1.0002216100606713 1.0000000174788692 1.005304855409812 3.379076010958692e-08 1.2174255743944452e-10 1.7740075145018736e-10 9.348505527134259e-11 -1.0372845563829987e-10 -1.1158128246371305e-10 1.2266079845302205e-08 1.893872020756899e-08 4.321271167539926e-07
0.082 1.0002216096260834 1.000000021707009 1.0053046921728146 6.551045703777529e-08 1.7661360444540785e-10 1.7101464082501547e-10 9.935190621740206e-11 -9.736877927316759e-11 -1.0766727062438072e-10 1.3958955895736323e-08 2.0518551891487042e-08 4.6495901143775654e-07 1.0002216096265455 1.000000021707309 1.0053046921837543 6.551045633937349e-08 1.766138888951797e-10 1.710104405651857e-10 1.1185565920481656e-10 -1.0363588318152268e-10 -1.076727560330079e-10 1.3958959679914223e-08 2.0518551112957325e-08 4.649590823880573e-07 1.0002216096265457 1.000000021707309 1.0053046921837643 6.551045688167238e-08 1.7661347331928717e-10 1.7101011536551533e-10 1.1186687182672217e-10 -1.0364042061355608e-10 -1.0767201435431828e-10 1.395895968506741e-08 2.0518551029499027e-08 4.6495908198902124e-07 1.0002216096264136 1.0000000217072236 1.0053046921806388 6.551045656779397e-08 1.7661378600689243e-10 1.71011186709732e-10 1.0826113851674616e-10 -1.0183530730641021e-10 -1.0767167468294177e-10 1.3958958547009274e-08 2.0518551319686046e-08 4.649590617750433e-07 1.000221609626541 1.0000000217073062 1.0053046921836526 6.551045650752316e-08 1.7661401398360492e-10 1.7101030672726983e-10 1.1173780288163162e-10 -1.0357639748669117e-10 -1.076716173947628e-10 1.3958959617250238e-08 2.051855109272795e-08 4.6495908110759807e-07 1.0002216096264986 1.0000000217072784 1.0053046921826425 6.551045693898159e-08 1.7661377322344805e-10 1.710106749541603e-10 1.1057052164590712e-10 -1.0299253867999689e-10 -1.0767161133979623e-10 1.3958959259593573e-08 2.0518551156143714e-08 4.649590746164398e-07
0.092 1.0002216087926392 1.0000000258489448 1.0053045131587357 1.2445000921752961e-07 2.411943234717443e-10 6.301721644294056e-11 1.1194475399314674e-10 -9.648771589848524e-11 -1.045372940564113e-10 1.4757644649147619e-08 2.101968493457485e-08 4.841624813173744e-07 1.0002216087932199 1.000000025849325 1.0053045131724907 1.2445000873435423e-07 2.4119476921826254e-10 6.30169343250706e-11 1.2593310529820458e-10 -1.0353531214080715e-10 -1.045425707027312e-10 1.4757648349980101e-08 2.1019684296998604e-08 4.841625853412125e-07 1.0002216087932208 1.0000000258493251 1.0053045131725036 1.2445000951121155e-07 2.4119430490888897e-10 6.301677430572163e-11 1.2594570947034083e-10 -1.035407317238254e-10 -1.0454219467397156e-10 1.4757648315593469e-08 2.101968418869965e-08 4.841625845449505e-07 1.0002216087930542 1.0000000258492163 1.0053045131685645 1.244500088156058e-07 2.4119438509204826e-10 6.301694305849698e-11 1.2189770805949627e-10 -1.015038966408813e-10 -1.0454139344486149e-10 1.4757647260428827e-08 2.1019684495678573e-08 4.841625548034347e-07 1.0002216087932148 1.0000000258493211 1.0053045131723624 1.2445000893375502e-07 2.411947447966868e-10 6.30169489952291e-11 1.2580079789975055e-10 -1.0346851945627331e-10 -1.0454167584641844e-10 1.4757648305646155e-08 2.1019684241753527e-08 4.841625834316283e-07 1.0002216087931608 1.0000000258492863 1.005304513171089 1.2445000932779409e-07 2.411945426466955e-10 6.301732998733306e-11 1.2448910737630688e-10 -1.0280909887915838e-10 -1.0454172589800026e-10 1.475764792858058e-08 2.10196843345196e-08 4.841625737132782e-07
0.102 1.0002216072287324 1.0000000295611922 1.0053043140536515 2.3133415768105802e-07 3.1690389794952877e-10 -6.411050062963461e-11 1.1820931015227147e-10 -9.592498702310381e-11 -1.0214506420380505e-10 1.4128509118812565e-08 2.0462028750822992e-08 4.733956952115054e-07 1.0002216072294452 1.0000000295616618 1.0053043140705349 2.3133415710499975e-07 3.1690427849125426e-10 -6.4105927655609e-11 1.3365917030329516e-10 -1.0374702013930274e-10 -1.0215047540494291e-10 1.4128513374646465e-08 2.046202837755617e-08 4.7339583315256754e-07 1.0002216072294456 1.0000000295616622 1.0053043140705498 2.3133415803748443e-07 3.1690379735073047e-10 -6.410612427045974e-11 1.3367316627586189e-10 -1.037533508288612e-10 -1.0215046562148973e-10 1.4128513331472688e-08 2.046202828146107e-08 4.73395833070641e-07 1.0002216072292411 1.0000000295615274 1.0053043140657045 2.313341572028491e-07 3.1690419392428944e-10 -6.410728236674291e-11 1.2918632344220892e-10 -1.0148474507255394e-10 -1.0214957933949908e-10 1.4128512115297751e-08 2.0462028506475784e-08 4.7339579264186804e-07 1.0002216072294388 1.0000000295616573 1.0053043140703768 2.3133415756711411e-07 3.169042749392686e-10 -6.410582131014586e-11 1.335124300610545e-10 -1.0367273282640817e-10 -1.0215005176127943e-10 1.4128513316103808e-08 2.0462028345781273e-08 4.733958314550739e-07 1.0002216072293726 1.0000000295616136 1.0053043140688092 2.3133415753542656e-07 3.1690434407401745e-10 -6.410588340011707e-11 1.3205709985426477e-10 -1.0293719534897903e-10 -1.0214973137219599e-10 1.4128512906766705e-08 2.0462028362664158e-08 4.733958188314885e-07
0.112 1.0002216043579104 1.0000000323319025 1.005304084531896 4.206124376143272e-07 4.0657701347327005e-10 -1.3686520735037328e-10 1.2266797791026606e-10 -9.554604062869114e-11 -1.0045592216536423e-10 1.3875311792510937e-08 1.990085502151274e-08 4.612628203294582e-07 1.0002216043587682 1.0000000323324705 1.0053040845522174 4.2061243714683047e-07 4.0657722151480725e-10 -1.3685771075604253e-10 1.3955973069099444e-10 -1.0413660658639201e-10 -1.0046112524535114e-10 1.387531794323863e-08 1.9900855192598524e-08 4.6126297407427466e-07 1.0002216043587688 1.000000032332471 1.0053040845522354 4.2061243789097083e-07 4.0657673802039127e-10 -1.368578385126822e-10 1.395753098574993e-10 -1.0414371204128855e-10 -1.0046178880465649e-10 1.3875317941946106e-08 1.9900855095900585e-08 4.612629751231148e-07 1.0002216043585224 1.0000000323323075 1.0053040845463894 4.2061243729670156e-07 4.0657730092492056e-10 -1.3686001467459014e-10 1.3465197162451744e-10 -1.0164337904041712e-10 -1.0046001733975636e-10 1.387531613329667e-08 1.990085512648859e-08 4.6126292896755416e-07 1.0002216043587604 1.0000000323324651 1.0053040845520265 4.2061243758532804e-07 4.065774455236084e-10 -1.3685765302087136e-10 1.393984686093649e-10 -1.0405454107112647e-10 -1.0046119572406643e-10 1.387531788557512e-08 1.9900855110725054e-08 4.612629736433284e-07 1.0002216043586805 1.000000032332412 1.0053040845501342 4.2061243754561924e-07 4.0657738265586505e-10 -1.3685803446484508e-10 1.3780041156564853e-10 -1.0324338686162452e-10 -1.0046055795959788e-10 1.387531729352121e-08 1.9900855088197985e-08 4.6126295814136866e-07
0.122 1.0002215992013006 1.0000000333714938 1.0053038044156493 7.484268178367606e-07 4.997928823509831e-10 -1.1971631910671961e-10 1.258795006511627e-10 -9.527521777357944e-11 -9.943578731087257e-11 1.3677327626866829e-08 1.9259004413670833e-08 4.5347980511901886e-07 1.0002215992023162 1.0000000333721697 1.0053038044397158 7.484268177558861e-07 4.997931888791743e-10 -1.19710662419038e-10 1.441977279329801e-10 -1.0462864062131191e-10 -9.9441162923482e-11 1.3677336747276206e-08 1.9259005189777704e-08 4.534799630571709e-07 1.0002215992023171 1.00000003337217 1.0053038044397375 7.484268180523027e-07 4.997928272781134e-10 -1.1971072548079528e-10 1.4421466396639423e-10 -1.0463612137187933e-10 -9.944193636012887e-11 1.3677336773619245e-08 1.9259005119954168e-08 4.5347996379044896e-07 1.0002215992020242 1.0000000333719756 1.0053038044327975 7.48426817731045e-07 4.997930821789723e-10 -1.1971250376190582e-10 1.388565844772822e-10 -1.0190442192153763e-10 -9.943926883933514e-11 1.3677334079291938e-08 1.925900499965842e-08 4.5347991717393586e-07 1.0002215992023067 1.0000000333721633 1.0053038044394889 7.484268177280427e-07 4.997934471946132e-10 -1.1971055291039408e-10 1.4402186411046147e-10 -1.0453834734571809e-10 -9.944086536155128e-11 1.3677336666175598e-08 1.9259005112443573e-08 4.5347996270963904e-07 1.0002215992022119 1.0000000333721002 1.005303804437242 7.4842681756328e-07 4.997932982000998e-10 -1.1971053673285185e-10 1.4228154348002234e-10 -1.0365167841287911e-10 -9.943992170894872e-11 1.367733578415082e-08 1.9259005043871018e-08 4.534799464490184e-07
0.132 1.0002215901336338 1.0000000314407658 1.005303437796276 1.3039313660142835e-06 5.714921572474022e-10 -3.63657730509459e-11 1.2539025880034064e-10 -9.50693113856673e-11 -9.904367476702994e-11 1.2570004982350779e-08 1.7922538617819088e-08 4.3208148059846976e-07 1.0002215901348206 1.0000000314415582 1.0053034378243908 1.3039313660298405e-06 5.714926509456134e-10 -3.636475924884155e-11 1.451216363452252e-10 -1.0517870295865846e-10 -9.904946486149794e-11 1.2570017854738004e-08 1.792254010155116e-08 4.320816544631707e-07 1.0002215901348215 1.0000000314415591 1.005303437824416 1.3039313666701549e-06 5.714925862434751e-10 -3.636447935948132e-11 1.451403062774165e-10 -1.0518736693948609e-10 -9.905040782668277e-11 1.2570017891161863e-08 1.7922540052361952e-08 4.32081654429193e-07 1.0002215901344786 1.00000003144133 1.0053034378162902 1.3039313664886546e-06 5.714928570746249e-10 -3.6365122836932104e-11 1.393484778823943e-10 -1.0222399933759527e-10 -9.904794727309897e-11 1.2570014064385221e-08 1.792253967642707e-08 4.3208160358670513e-07 1.0002215901348093 1.0000000314415511 1.0053034378241246 1.3039313661585404e-06 5.714929844355958e-10 -3.636455442659048e-11 1.4493165219766079e-10 -1.0508065922709928e-10 -9.904884509687508e-11 1.257001773902471e-08 1.7922540006573793e-08 4.320816527860076e-07 1.0002215901346982 1.0000000314414765 1.0053034378214927 1.303931366181152e-06 5.714928713023753e-10 -3.636431531504625e-11 1.4304872857610527e-10 -1.0411856425137068e-10 -9.904870092397254e-11 1.2570016539855408e-08 1.7922539920805904e-08 4.320816358263679e-07
0.142 1.0002215745243217 1.0000000245960616 1.0053029244562142 2.223559227580449e-06 6.038887919156475e-10 3.234786147266232e-11 1.2288887990902146e-10 -9.490191061116813e-11 -9.920632431565389e-11 1.1485511238889861e-08 1.6218709144079862e-08 4.0687924711051675e-07 1.000221574525692 1.00000002459698 1.0053029244886769 2.223559227572003e-06 6.038906889503386e-10 3.2343876834352685e-11 1.4402124656949722e-10 -1.0576139886491147e-10 -9.921260857586761e-11 1.1485527773919235e-08 1.6218711334805117e-08 4.0687945477366537e-07 1.000221574525693 1.0000000245969805 1.0053029244887062 2.2235592281628998e-06 6.038907110945943e-10 3.234438874465951e-11 1.4404142701785333e-10 -1.0577110489816236e-10 -9.92134411139113e-11 1.1485527735018332e-08 1.6218711289728518e-08 4.0687945413172827e-07 1.0002215745252963 1.0000000245967153 1.0053029244793017 2.223559227445669e-06 6.038904967087619e-10 3.234485301990114e-11 1.3781656228496035e-10 -1.0257681183980442e-10 -9.921077783612651e-11 1.1485522862369414e-08 1.6218710681311535e-08 4.068793925710032e-07 1.000221574525679 1.0000000245969711 1.0053029244883684 2.223559228137428e-06 6.038911746282478e-10 3.2344507000452344e-11 1.438168977149728e-10 -1.0565616940709322e-10 -9.92122736120457e-11 1.1485527594460056e-08 1.6218711190950904e-08 4.0687945218844866e-07 1.0002215745255505 1.000000024596885 1.0053029244853207 2.2235592276460674e-06 6.038908501944767e-10 3.234495730341718e-11 1.4179138284488227e-10 -1.0461764014659653e-10 -9.921219037380157e-11 1.1485525987081191e-08 1.6218711054012338e-08 4.068794318106332e-07
0.152 1.0002215482265675 1.0000000098250434 1.0053021677352347 3.7109524950153024e-06 5.762850695253195e-10 3.176020664218286e-11 1.211422609986338e-10 -9.475791206435845e-11 -9.974783053005255e-11 1.1487072949791517e-08 1.493542843814311e-08 4.0083488624803423e-07 1.0002215482281342 1.000000009826096 1.0053021677723406 3.7109524949081933e-06 5.762912442962654e-10 3.1753921956110684e-11 1.4366302143940457e-10 -1.063620617982266e-10 -9.975420830069636e-11 1.1487090610504972e-08 1.4935430381568506e-08 4.0083514405453976e-07 1.0002215482281351 1.000000009826097 1.0053021677723746 3.710952495331215e-06 5.762912219260294e-10 3.175440300786128e-11 1.4368444679176726e-10 -1.0637235795351799e-10 -9.975460159495442e-11 1.1487090581658044e-08 1.4935430375367494e-08 4.008351436466771e-07 1.0002215482276806 1.0000000098257915 1.0053021677615994 3.7109524948985973e-06 5.762898311034237e-10 3.175562687684328e-11 1.3702742006345067e-10 -1.029476854997314e-10 -9.975160344820079e-11 1.1487085323400542e-08 1.493542976700095e-08 4.008350670831711e-07 1.0002215482281192 1.000000009826086 1.0053021677719873 3.710952495354489e-06 5.762916246586895e-10 3.175503781965892e-11 1.4344410037412375e-10 -1.0624872890312826e-10 -9.975358250849106e-11 1.1487090416038588e-08 1.4935430232286678e-08 4.0083514149543744e-07 1.0002215482279717 1.000000009825987 1.0053021677684935 3.710952495324257e-06 5.762909175263052e-10 3.175523962291981e-11 1.4127613898037956e-10 -1.0513448937520455e-10 -9.975299183790105e-11 1.148708864258163e-08 1.4935430086326917e-08 4.008351154333838e-07
0.162 1.0002215048550516 0.9999999825306423 1.0053010174374164 6.063303337451663e-06 4.503361374282115e-10 5.118434659744521e-12 1.1987332985417526e-10 -9.462865668849857e-11 -1.0021380481667395e-10 1.1848253681060017e-08 1.4177752330445263e-08 4.0555693122046894e-07 1.0002215048568264 0.9999999825318385 1.0053010174794583 6.063303337106114e-06 4.503538834156824e-10 5.1136971470565286e-12 1.4376894530321082e-10 -1.0697075773133368e-10 -1.0022048846412598e-10 1.1848270716955613e-08 1.4177753092928288e-08 4.0555725513808133e-07 1.000221504856828 0.9999999825318393 1.005301017479497 6.063303337480305e-06 4.503539436776036e-10 5.114175729260499e-12 1.4379189605430274e-10 -1.0698222747115388e-10 -1.0022092524123611e-10 1.1848270679388648e-08 1.417775312413171e-08 4.055572543114214e-07 1.0002215048563114 0.9999999825314919 1.00530101746726 6.063303337368353e-06 4.5034927437896963e-10 5.114693368979374e-12 1.3670376169328406e-10 -1.0332709656884046e-10 -1.0021749444503318e-10 1.1848265568156701e-08 1.4177752799404207e-08 4.0555715852739527e-07 1.0002215048568095 0.9999999825318273 1.0053010174790569 6.063303337849535e-06 4.503540185371861e-10 5.1148243653219734e-12 1.4353564756827285e-10 -1.0685025361987453e-10 -1.0022050648957898e-10 1.1848270482759435e-08 1.4177752972586613e-08 4.055572522473745e-07 1.0002215048566419 0.9999999825317142 1.005301017475087 6.063303337812244e-06 4.5035233258206014e-10 5.114984952914499e-12 1.4122535702471129e-10 -1.0565979698754632e-10 -1.002192285562788e-10 1.1848268810493502e-08 1.4177752895347546e-08 4.055572192543207e-07
0.172 1.0002214348175826 0.999999935838571 1.0052992469258009 9.699046384908816e-06 1.877925306946236e-10 1.97126134605975e-11 1.1870078249946986e-10 -9.450823182790936e-11 -9.952660665171884e-11 1.2611887995453474e-08 1.3951026807864806e-08 4.1756922977680927e-07 1.0002214348195793 0.9999999358399189 1.0052992469730668 9.699046384473942e-06 1.8784042179564564e-10 1.97114269060335e-11 1.4395708994010344e-10 -1.075829026756877e-10 -9.953307301077169e-11 1.2611904459074306e-08 1.3951027995195638e-08 4.1756960610698614e-07 1.0002214348195806 0.9999999358399201 1.0052992469731101 9.699046384954215e-06 1.8784021543334242e-10 1.9711698184192314e-11 1.4398146803140882e-10 -1.0759491366759103e-10 -9.953387723343497e-11 1.2611904458525814e-08 1.3951028063563578e-08 4.175696056964022e-07 1.0002214348189984 0.9999999358395273 1.0052992469593214 9.699046384767251e-06 1.878272256798161e-10 1.9711588985376773e-11 1.3646391811208792e-10 -1.0370965130124391e-10 -9.953045916462188e-11 1.2611899419614428e-08 1.395102758405879e-08 4.175694935920247e-07 1.0002214348195602 0.9999999358399062 1.0052992469726143 9.699046384874985e-06 1.8783999902508087e-10 1.9712232680877076e-11 1.4370963005639244e-10 -1.0745453828593613e-10 -9.953369446005639e-11 1.2611904262281724e-08 1.3951027899583211e-08 4.1756960281007307e-07 1.000221434819371 0.9999999358397785 1.0052992469681379 9.69904638513955e-06 1.8783556026047446e-10 1.9712312050853965e-11 1.4125706364734847e-10 -1.0618819821154249e-10 -9.953263190813294e-11 1.2611902641142423e-08 1.3951027795794221e-08 4.1756956577435134e-07
0.182 1.0002213240921796 0.9999998597224209 1.0052965241503073 1.5187479189542452e-05 -2.4099874362425485e-10 5.079194132851272e-11 1.1854350223348698e-10 -9.439257814193907e-11 -9.528925698706794e-11 1.4536122408845199e-08 1.4551528850645449e-08 4.5587677030395535e-07 1.0002213240944091 0.9999998597239299 1.0052965242030758 1.5187479189176817e-05 -2.4087584282093557e-10 5.079408398669257e-11 1.45146705728047e-10 -1.081945139346727e-10 -9.529566815697075e-11 1.4536138970005208e-08 1.4551533617126512e-08 4.558771471032616e-07 1.0002213240944111 0.9999998597239309 1.0052965242031247 1.5187479189172245e-05 -2.40875892584212e-10 5.079418710171392e-11 1.4517243098069483e-10 -1.0820735275720918e-10 -9.529678491526887e-11 1.4536139019122128e-08 1.455153372278473e-08 4.558771474857395e-07 1.0002213240937592 0.9999998597234901 1.0052965241876946 1.5187479189388484e-05 -2.409101939533317e-10 5.0793500656582344e-11 1.3722622084090474e-10 -1.040919046157114e-10 -9.529273578268235e-11 1.4536133905670168e-08 1.4551532175938267e-08 4.5587703355535934e-07 1.0002213240943882 0.999999859723915 1.0052965242025698 1.5187479189057351e-05 -2.408769192817878e-10 5.079435697729531e-11 1.44884457550837e-10 -1.0805837068290209e-10 -9.529665948015254e-11 1.4536138811249353e-08 1.4551533552233154e-08 4.5587714374730074e-07 1.000221324094176 0.9999998597237721 1.0052965241975573 1.5187479189416134e-05 -2.4088819206815045e-10 5.079421139827084e-11 1.4229008960121048e-10 -1.06715861760352e-10 -9.529566029725964e-11 1.4536137173175955e-08 1.4551533057165006e-08 4.558771070261516e-07
0.192 1.0002211527196847 0.9999997399251591 1.0052923759005004 2.328169983555224e-05 -8.589785719651475e-10 2.1093036086400404e-11 1.1938851059411415e-10 -9.427973798976049e-11 -8.244774635724721e-11 1.6773580535461635e-08 1.5695674651017148e-08 5.113877021181171e-07 1.0002211527221614 0.999999739926838 1.0052923759590335 2.3281699834659488e-05 -8.586762689196276e-10 2.1096450717819835e-11 1.4732425892684665e-10 -1.0880294417412836e-10 -8.245300466468846e-11 1.6773598568593798e-08 1.569568339487998e-08 5.113880428231803e-07 1.0002211527221632 0.9999997399268392 1.0052923759590875 2.3281699834679217e-05 -8.586761824662935e-10 2.1096282974384494e-11 1.47351343551194e-10 -1.0881662169136877e-10 -8.24552514962555e-11 1.677359858469604e-08 1.569568351863467e-08 5.113880425597229e-07 1.0002211527214377 0.9999997399263482 1.005292375941932 2.328169983482652e-05 -8.587609397357306e-10 2.1095606990004903e-11 1.389785644739551e-10 -1.0447153260822294e-10 -8.245072964370911e-11 1.6773593054874207e-08 1.569568081613385e-08 5.11387939139163e-07 1.0002211527221374 0.9999997399268217 1.0052923759584698 2.3281699834274004e-05 -8.586790886263992e-10 2.109656179607376e-11 1.4704777358239334e-10 -1.0865944925803786e-10 -8.245373351076552e-11 1.6773598382533307e-08 1.5695683344959533e-08 5.113880381659179e-07 1.0002211527219012 0.9999997399266621 1.0052923759528942 2.3281699834798083e-05 -8.587063606537572e-10 2.1096033148565917e-11 1.4431143398139392e-10 -1.0724017476994123e-10 -8.245332873732475e-11 1.6773596549813353e-08 1.569568241317691e-08 5.113880046372568e-07
0.202 1.0002208930219816 0.999999556684371 1.0052861455479944 3.494421220628948e-05 -1.6793279016273616e-09 -6.361085407518424e-11 1.200594431689958e-10 -9.416858952823275e-11 -5.090565221680818e-11 1.819996846867917e-08 1.6785120720523057e-08 5.532159437291998e-07 1.0002208930247192 0.9999995566862298 1.005286145612517 3.494421220565243e-05 -1.6786133496212841e-09 -6.360840448379735e-11 1.4931421289434814e-10 -1.0940668297291253e-10 -5.091073372029427e-11 1.8199988778497255e-08 1.6785130681010247e-08 5.532162581680796e-07 1.0002208930247216 0.9999995566862315 1.0052861456125775 3.4944212205736296e-05 -1.678612844570226e-09 -6.360849523502462e-11 1.4934301859310863e-10 -1.0942165052901994e-10 -5.091262817880518e-11 1.819998877716181e-08 1.6785130837570834e-08 5.53216257306723e-07 1.0002208930239178 0.9999995566856861 1.0052861455936217 3.4944212205950914e-05 -1.6788141955099838e-09 -6.360907711142981e-11 1.405442531200891e-10 -1.0484669118613079e-10 -5.090867030266664e-11 1.8199982575990793e-08 1.6785127695491446e-08 5.532161619874725e-07 1.000220893024693 0.999999556686212 1.0052861456118947 3.494421220554942e-05 -1.678619824670235e-09 -6.360808494361032e-11 1.4902334683453376e-10 -1.0925563308985195e-10 -5.091100583027922e-11 1.819998849437751e-08 1.6785130594646593e-08 5.532162536955252e-07 1.0002208930244312 0.9999995566860345 1.0052861456057298 3.4944212206437274e-05 -1.6786847290042328e-09 -6.360860810951919e-11 1.461456088773899e-10 -1.077601541292013e-10 -5.0911374293916265e-11 1.8199986469513863e-08 1.6785129537810586e-08 5.532162225241145e-07
0.212 1.0002205076701236 0.9999992833502517 1.0052769471629424 5.1353553282549084e-05 -2.7078025575561457e-09 -1.2021989222853815e-10 1.19460678197642e-10 -9.405656767934482e-11 1.8340253678309288e-11 1.8553520014471294e-08 1.7508424083153386e-08 5.668305806155481e-07 1.00022050767314 0.9999992833523027 1.0052769472336056 5.1353553282148213e-05 -2.7061809203381496e-09 -1.2021946003522104e-10 1.5002186230297213e-10 -1.1000568618216778e-10 1.8335924229290153e-11 1.855354240915117e-08 1.7508433525901485e-08 5.668309189370593e-07 1.0002205076731427 0.9999992833523047 1.0052769472336718 5.1353553282362574e-05 -2.7061794283490844e-09 -1.2021954495966573e-10 1.5005228286240597e-10 -1.1002084383196676e-10 1.8334273559967387e-11 1.8553542412362732e-08 1.7508433676483792e-08 5.668309187315539e-07 1.000220507672255 0.9999992833517012 1.005276947212862 5.135355328273637e-05 -2.7066373613838743e-09 -1.2021967422399845e-10 1.4082871716518939e-10 -1.0521643840419386e-10 1.833780575478696e-11 1.855353558477926e-08 1.750843075076097e-08 5.668308162839018e-07 1.000220507673111 0.9999992833522827 1.0052769472329217 5.135355328240113e-05 -2.706195947640731e-09 -1.2021888442353077e-10 1.4971662102941884e-10 -1.0984614066546476e-10 1.8336234862864676e-11 1.8553542077121236e-08 1.7508433422718588e-08 5.668309152816774e-07 1.0002205076728217 0.9999992833520868 1.00527694722615 5.1353553282582735e-05 -2.70634350899535e-09 -1.2021960922864704e-10 1.466974565099444e-10 -1.0827436853351488e-10 1.8335414032585336e-11 1.8553539868248675e-08 1.7508432399520747e-08 5.668308815927662e-07
0.222 1.000219947787472 0.9999988850287588 1.005263620246581 7.38899923199227e-05 -3.951268974041868e-09 -1.4444590929201656e-10 1.1750757407666664e-10 -9.394338213815355e-11 1.5915735183952763e-10 1.776560406460327e-08 1.7677939623032862e-08 5.496048143543762e-07 1.00021994779079 0.9999988850310187 1.0052636203233851 7.388999231978217e-05 -3.9477342243702675e-09 -1.4444709596976462e-10 1.4936199324287493e-10 -1.1059724455726271e-10 1.5915388347243362e-10 1.776562953132176e-08 1.767795106442809e-08 5.496052697804894e-07 1.0002199477907932 0.9999988850310207 1.0052636203234575 7.388999232004915e-05 -3.947731044825635e-09 -1.4444707049796095e-10 1.4939415095639767e-10 -1.1061348528826985e-10 1.5915221716844597e-10 1.7765629609537025e-08 1.7677951195645446e-08 5.496052694393023e-07 1.0002199477898148 0.9999988850303548 1.0052636203007808 7.388999232069942e-05 -3.948729972786756e-09 -1.4444692262987795e-10 1.3974701398063814e-10 -1.0557966513120767e-10 1.5915502066808663e-10 1.7765621828189975e-08 1.7677947779750762e-08 5.496051315409366e-07 1.000219947790758 0.9999988850309968 1.0052636203226395 7.388999232021158e-05 -3.947766920188547e-09 -1.4444645318823497e-10 1.4904257047552303e-10 -1.1043030817037163e-10 1.591544538246201e-10 1.776562923314298e-08 1.7677950967833823e-08 5.4960526492903e-07 1.0002199477904392 0.9999988850307802 1.0052636203152554 7.388999231975334e-05 -3.9480884942868e-09 -1.444473076730401e-10 1.45881984673491e-10 -1.0878199367154753e-10 1.5915378905859018e-10 1.7765626726238457e-08 1.7677949759905373e-08 5.496052189402705e-07
0.232 1.0002191512889145 0.9999983173937532 1.0052446897342306 0.00010409598249783619 -5.452396080234963e-09 -2.622816710680934e-10 1.1624015514474143e-10 -9.38278309138713e-11 4.288592371743558e-10 1.5517932399678245e-08 1.714884388325858e-08 4.959018279400497e-07 1.0002191512925696 0.9999983173962473 1.005244689816882 0.0001040959824983883 -5.4449932447805015e-09 -2.622837210984648e-10 1.4937524817063097e-10 -1.111815553837428e-10 4.288602132671286e-10 1.5517969567169708e-08 1.7148864053437717e-08 4.959025422098497e-07 1.000219151292573 0.9999983173962491 1.00524468981696 0.00010409598249863387 -5.444986038549625e-09 -2.622837088291341e-10 1.4940870793469255e-10 -1.1119870116631794e-10 4.288583389208087e-10 1.551796962661199e-08 1.7148864088188173e-08 4.959025421693734e-07 1.000219151291493 0.9999983173955129 1.0052446897924874 0.00010409598249897534 -5.44707956934138e-09 -2.622834323013778e-10 1.3933917386355434e-10 -1.0593505231841963e-10 4.2885962564091493e-10 1.551795847145038e-08 1.714885819993765e-08 4.959023253848182e-07 1.0002191512925342 0.9999983173962227 1.0052446898160767 0.00010409598249872986 -5.4450608851525444e-09 -2.622831771749902e-10 1.4904145636984442e-10 -1.1100656016992029e-10 4.2886092142259873e-10 1.551796917581208e-08 1.714886386779596e-08 4.959025338441299e-07 1.0002191512921823 0.999998317395983 1.0052446898081022 0.00010409598249777343 -5.445735370355942e-09 -2.622832926728052e-10 1.4573953632630003e-10 -1.092819555134313e-10 4.2886012611164e-10 1.5517965564143917e-08 1.7148861845145727e-08 4.959024625544973e-07
0.242 1.0002180417460176 0.9999975258753617 1.0052183380916508 0.00014359623239566747 -7.352373886897637e-09 -5.845538171087282e-10 1.1822292702013008e-10 -9.370927981559513e-11 9.193088854704996e-10 1.2184498850429746e-08 1.630300067678026e-08 4.1368980637826446e-07 1.0002180417500688 0.9999975258781316 1.005218338179299 0.00014359623239662547 -7.337472510431063e-09 -5.845559943214219e-10 1.5262566320620233e-10 -1.1175791080524991e-10 9.193189692623756e-10 1.2184589440973764e-08 1.630304306484036e-08 4.1369084096391653e-07 1.0002180417500723 0.9999975258781341 1.0052183381793824 0.0001435962323962647 -7.337458724409822e-09 -5.845558044659219e-10 1.5266067588469412e-10 -1.1177559358949798e-10 9.193165919408081e-10 1.2184589491347035e-08 1.630304303626534e-08 4.1369084132513055e-07 1.0002180417488742 0.9999975258773153 1.005218338153341 0.00014359623239655817 -7.341674715808796e-09 -5.845553381843633e-10 1.4217017885273116e-10 -1.0628311101865524e-10 9.193153894828666e-10 1.2184562936790328e-08 1.6303030733245787e-08 4.1369052904952385e-07 1.0002180417500293 0.9999975258781043 1.0052183381784412 0.00014359623239642853 -7.337609006091187e-09 -5.84555161672612e-10 1.522774297915511e-10 -1.1157505347181693e-10 9.193194311079342e-10 1.2184588551850294e-08 1.6303042637669392e-08 4.1369082982699165e-07 1.0002180417496387 0.9999975258778379 1.0052183381699484 0.00014359623239609953 -7.338967667327989e-09 -5.845550565756061e-10 1.4883471319012792e-10 -1.0977386538258865e-10 9.193173854015485e-10 1.2184579914938197e-08 1.630303850435056e-08 4.136907280357215e-07
0.252 1.0002165282027788 0.9999964455280698 1.0051823995188802 0.00019396575934635716 -9.931618858907634e-09 -1.1121732584101948e-09 1.2209738722009308e-10 -9.358701253698191e-11 1.7690750882254779e-09 1.029489188924663e-08 1.6171218173859342e-08 3.570997836373598e-07 1.0002165282073263 0.9999964455311868 1.0051823996096687 0.00019396575934750587 -9.902781495215694e-09 -1.112175096654574e-09 1.5775485378953038e-10 -1.1232541110920201e-10 1.769101953902276e-09 1.0295128965323907e-08 1.6171302958996293e-08 3.571009336217481e-07 1.0002165282073305 0.9999964455311895 1.0051823996097562 0.00019396575934683302 -9.902755060413246e-09 -1.1121750492579498e-09 1.577913375486926e-10 -1.1234401646864636e-10 1.7690992351284045e-09 1.0295129203765558e-08 1.6171302934741462e-08 3.571009333150143e-07 1.0002165282059845 0.9999964455302676 1.0051823995826585 0.00019396575934734872 -9.910918308621678e-09 -1.1121743968503573e-09 1.4688080439097954e-10 -1.0662183007785169e-10 1.769093463430107e-09 1.0295060527848832e-08 1.6171278448797326e-08 3.57100587525814e-07 1.0002165282072821 0.9999964455311565 1.0051823996087754 0.00019396575934756005 -9.903045334782375e-09 -1.1121742576036084e-09 1.5739239346309685e-10 -1.1213474295358296e-10 1.7691014132767378e-09 1.0295126722221085e-08 1.6171302069252507e-08 3.571009220118618e-07 1.0002165282068431 0.999996445530856 1.0051823995999285 0.0001939657593475662 -9.905676631025185e-09 -1.112174215169518e-09 1.5380874730133124e-10 -1.1025656296639837e-10 1.7690981805937932e-09 1.0295104414004355e-08 1.6171293964048055e-08 3.571008092554857e-07
0.262 1.0002145063932262 0.9999950019009536 1.0051343868898646 0.000256552674443966 -1.364114333272899e-08 -1.8775460762695353e-09 1.231961589952801e-10 -9.346029889652753e-11 3.1736759249162725e-09 1.329244438389295e-08 1.764976656266728e-08 4.084520964438899e-07 1.000214506398443 0.999995001904541 1.0051343869801987 0.00025655267444655536 -1.3587473417901647e-08 -1.8775476054488315e-09 1.6009616125138e-10 -1.1288349687124895e-10 3.1737331195973477e-09 1.3292763203573137e-08 1.764989240429935e-08 4.084538384229642e-07 1.0002145063984476 0.9999950019045444 1.0051343869802865 0.00025655267444621004 -1.3587424103331414e-08 -1.8775475777035365e-09 1.601340331308293e-10 -1.1290277983316842e-10 3.173730639572201e-09 1.3292763529719196e-08 1.764989239251929e-08 4.084538400104437e-07 1.0002145063969046 0.9999950019034843 1.005134386953137 0.0002565526744463013 -1.3602625997947152e-08 -1.8775468646907515e-09 1.4880476233897726e-10 -1.069517940498954e-10 3.1737158584297968e-09 1.3292671668968863e-08 1.764985626589125e-08 4.0845332923487857e-07 1.000214506398392 0.9999950019045061 1.0051343869793015 0.0002565526744464283 -1.3587964545202733e-08 -1.877546870525412e-09 1.5971926354918717e-10 -1.1268461301924111e-10 3.1737319902819577e-09 1.3292760187975426e-08 1.7649891078306857e-08 4.0845382227257767e-07 1.0002145063978891 0.9999950019041611 1.0051343869704228 0.0002565526744464265 -1.3592865186099008e-08 -1.8775465901500132e-09 1.5599489162313434e-10 -1.1073007586612386e-10 3.1737259554286444e-09 1.3292730455002189e-08 1.764987923213217e-08 4.084536560539489e-07
0.272 1.0002118616945372 0.9999931131483317 1.0050715593960193 0.000332272604660592 -1.9177508402473465e-08 -3.118435084447947e-09 1.2071224843848378e-10 -9.332883810860268e-11 5.389147121399568e-09 1.9496036465518183e-08 2.0602427329584777e-08 5.563330849233862e-07 1.0002118617007156 0.9999931131525985 1.00507155947943 0.0003322726046677114 -1.9081413127940164e-08 -3.118435375692584e-09 1.5884214225880108e-10 -1.1343191620680126e-10 5.389256421393101e-09 1.949629845878834e-08 2.0602554493399338e-08 5.563370617541408e-07 1.0002118617007212 0.9999931131526024 1.0050715594795119 0.0003322726046673135 -1.908132497049283e-08 -3.1184354042394007e-09 1.5888138697892833e-10 -1.1345178865866145e-10 5.389254446715603e-09 1.9496298741450317e-08 2.06025545055141e-08 5.563370654631008e-07 1.0002118616988978 0.9999931131513444 1.005071559454131 0.00033227260466596833 -1.9108560825303986e-08 -3.1184352219639944e-09 1.4713485325565171e-10 -1.0727192504138138e-10 5.389224944567048e-09 1.94962232569589e-08 2.0602518016620048e-08 5.563359212936672e-07 1.0002118617006557 0.9999931131525571 1.0050715594785875 0.0003322726046672622 -1.908229304329164e-08 -3.1184349788958407e-09 1.584507877156062e-10 -1.1322484201394482e-10 5.38925499517798e-09 1.949629599844444e-08 2.0602553152877032e-08 5.563370249498399e-07 1.0002118617000615 0.9999931131521479 1.0050715594702633 0.00033227260466636504 -1.909107456526946e-08 -3.1184346849446724e-09 1.5458579133199076e-10 -1.111936339187073e-10 5.389244781677943e-09 1.9496271533534183e-08 2.0602541203616852e-08 5.563366537718828e-07
0.282 1.000208474012157 0.9999906935209096 1.0049910359354748 0.0004213871640770713 -2.7522718970149167e-08 -5.205135197886734e-09 1.1967439204822831e-10 -9.319183120370453e-11 8.722024704595412e-09 2.5986020720757022e-08 2.4087290006648007e-08 7.277177027813932e-07 1.0002084740197763 0.9999906935261981 1.0049910360009597 0.0004213871640928501 -2.735713367122436e-08 -5.205134135503899e-09 1.5902131833998287e-10 -1.1396986288791508e-10 8.722218555738911e-09 2.598618436866802e-08 2.4087381779398364e-08 7.277244693417547e-07 1.0002084740197836 0.9999906935262031 1.0049910360010263 0.0004213871640924721 -2.7356981588484043e-08 -5.20513458250549e-09 1.590621207026429e-10 -1.139901396093909e-10 8.722216743129683e-09 2.5986184531277492e-08 2.4087381780338885e-08 7.277244756021907e-07 1.0002084740175423 0.999990693524649 1.0049910359805212 0.0004213871640882876 -2.740394562015118e-08 -5.205135017152959e-09 1.4689910652278892e-10 -1.0758133956493973e-10 8.722162979983846e-09 2.5986136891222093e-08 2.4087355177033717e-08 7.277225321494033e-07 1.000208474019703 0.999990693526147 1.004991036000272 0.00042138716409297386 -2.735865096656506e-08 -5.20513441156269e-09 1.586156800245426e-10 -1.1375435276759114e-10 8.722216929925343e-09 2.59861827948668e-08 2.4087380788145885e-08 7.27724406005995e-07 1.0002084740189736 0.9999906935256417 1.0049910359935035 0.00042138716409045206 -2.737379570365631e-08 -5.205133995032427e-09 1.5461045817107648e-10 -1.1164640553076191e-10 8.722198122721358e-09 2.598616729384381e-08 2.4087372074286816e-08 7.277237763951708e-07
0.292 1.0002042246784812 0.9999876582951928 1.0048899569132137 0.0005232821485772546 -3.982687650077745e-08 -8.423457673163044e-09 1.2265394972946324e-10 -9.304856765446185e-11 1.3497900889375592e-08 3.09914223515445e-08 2.6985203083424194e-08 8.676568005195887e-07 1.000204224688303 0.9999876583020464 1.0048899569429608 0.0005232821486098772 -3.955216798679057e-08 -8.423456302805064e-09 1.6320619738919555e-10 -1.1449641519352947e-10 1.3498227271473668e-08 3.099144430268591e-08 2.6985219530179958e-08 8.676656158894801e-07 1.0002042246883123 0.9999876583020525 1.0048899569429957 0.0005232821486099183 -3.9551915419599865e-08 -8.423456858486155e-09 1.6324825971070186e-10 -1.1451733331618876e-10 1.349822683763673e-08 3.0991444296713794e-08 2.698521941980162e-08 8.676656246254624e-07 1.0002042246854372 0.9999876583000484 1.0048899569324101 0.0005232821485999988 -3.962988915262693e-08 -8.42345729299429e-09 1.506703575940378e-10 -1.0788009340715964e-10 1.3498135406111142e-08 3.099143610630419e-08 2.6985213651603343e-08 8.676630817052306e-07 1.0002042246882088 0.9999876583019806 1.0048899569425906 0.0005232821486103341 -3.95546877461522e-08 -8.42345680915941e-09 1.6278609463329449e-10 -1.1427317752648177e-10 1.3498224851096502e-08 3.0991443927315744e-08 2.6985219198279283e-08 8.676655329251223e-07 1.000204224687274 0.9999876583013296 1.004889956939003 0.000523282148606412 -3.9579836765119834e-08 -8.42345650099134e-09 1.586407020996204e-10 -1.1208795534449065e-10 1.349819411166359e-08 3.099144115761631e-08 2.6985217194749434e-08 8.676647090120364e-07
0.302 1.0001990052224419 0.9999839300385638 1.004765691950325 0.0006362811738277293 -5.717829973086115e-08 -1.2940033800673212e-08 1.2414927075839707e-10 -9.289806367356721e-11 2.000385555473431e-08 3.324543970057446e-08 2.833075236876217e-08 9.379495431562198e-07 1.0001990052356269 0.9999839300478115 1.0047656919167838 0.000636281173892654 -5.673931184170634e-08 -1.2940032457798887e-08 1.6589500148471452e-10 -1.1501177142581152e-10 2.000438214693617e-08 3.3245039372495934e-08 2.8330516255587796e-08 9.379608671695624e-07 1.000199005235639 0.9999839300478207 1.0047656919167611 0.0006362811738925857 -5.6738907974460157e-08 -1.2940032854872673e-08 1.6593831230587842e-10 -1.1503275051008644e-10 2.000438210351689e-08 3.324503896631811e-08 2.8330515876066694e-08 9.379608789642283e-07 1.0001990052317988 0.9999839300451291 1.0047656919239134 0.0006362811738735902 -5.686361704041108e-08 -1.2940033198648016e-08 1.5294664323100418e-10 -1.0816746891652355e-10 2.0004234667595572e-08 3.3245148403307556e-08 2.8330580415464588e-08 9.379575809755143e-07 1.0001990052355016 0.9999839300477235 1.0047656919169838 0.0006362811738922942 -5.6743342761999327e-08 -1.2940032873711993e-08 1.6546055883157241e-10 -1.1478010808117746e-10 2.000437769246303e-08 3.3245042750029475e-08 2.8330518162050938e-08 9.379607604905584e-07 1.0001990052342549 0.9999839300468504 1.0047656919190986 0.0006362811738862735 -5.678357405322749e-08 -1.2940032599529977e-08 1.6117507209265493e-10 -1.1251782455054931e-10 2.000432846853778e-08 3.3245077736691863e-08 2.833053874369998e-08 9.379596895215557e-07
0.312 1.000192727479372 0.9999794458302073 1.0046160817528638 0.0007575423476828038 -8.037077695621497e-08 -1.8974003415038494e-08 1.1776332731468587e-10 -9.274015747578065e-11 2.8407591119947205e-08 3.197612619745433e-08 2.755945876302157e-08 9.159767269554836e-07 1.0001927274976237 0.9999794458430661 1.0046160816152674 0.0007575423478038552 -7.96947157240926e-08 -1.8974001918015263e-08 1.6069051502575567e-10 -1.1551500162549172e-10 2.8408403923269815e-08 3.197452760695135e-08 2.7558513012277857e-08 9.159919323513803e-07 1.000192727497641 0.999979445843078 1.0046160816151501 0.000757542347803696 -7.969409340327927e-08 -1.8974002183163922e-08 1.6073534595558427e-10 -1.1553645678670533e-10 2.8408404804039194e-08 3.1974526143330986e-08 2.7558512029352883e-08 9.159919479502141e-07 1.0001927274923499 0.9999794458393536 1.0046160816516294 0.0007575423477692521 -7.988633284487825e-08 -1.8974002656993855e-08 1.473307980895731e-10 -1.0844270267470937e-10 2.840817642243301e-08 3.197497011323256e-08 2.75587746954284e-08 9.15987431092923e-07 1.0001927274974511 0.9999794458429443 1.0046160816164118 0.0007575423478028417 -7.97009317024281e-08 -1.8974002636950617e-08 1.6024173250580655e-10 -1.1527502000698031e-10 2.8408397507642134e-08 3.197454176548606e-08 2.7558521344903642e-08 9.159917841656386e-07 1.0001927274957354 0.9999794458417373 1.0046160816279683 0.000757542347790988 -7.976296254069798e-08 -1.8974002073600247e-08 1.5581626765981394e-10 -1.129354331382811e-10 2.8408322651726607e-08 3.197468417879938e-08 2.7558605534389813e-08 9.159903119895449e-07
0.322 1.0001853341273945 0.9999741647845368 1.0044396931414272 0.0008830720801217174 -1.096464758416013e-07 -2.6851458655663237e-08 1.0581876299457402e-10 -9.257468727624536e-11 3.866560022205157e-08 2.7151062118727592e-08 2.4752824625597803e-08 8.007825577950201e-07 1.0001853341531117 0.9999741648027182 1.0044396928420338 0.0008830720803339941 -1.0864249641008118e-07 -2.6851457079874317e-08 1.4991529960343895e-10 -1.1600562548524446e-10 3.86668097764921e-08 2.714685653583734e-08 2.4750465611410496e-08 8.007915594840989e-07 1.0001853341531357 0.9999741648027349 1.0044396928417685 0.0008830720803337696 -1.0864157142781803e-07 -2.6851457416132285e-08 1.4996172578091888e-10 -1.1602752957243743e-10 3.8666810616439805e-08 2.7146852819763443e-08 2.4750463487308906e-08 8.007915711980133e-07 1.0001853341457094 0.9999741647974885 1.004439692924019 0.0008830720802739042 -1.0892735809050052e-07 -2.685145799192757e-08 1.3614551519880642e-10 -1.087055213297778e-10 3.866647106608206e-08 2.714802144516913e-08 2.4751119003465413e-08 8.007884862272718e-07 1.00018533415287 0.9999741648025471 1.004439692844655 0.0008830720803325027 -1.0865174100216908e-07 -2.6851457943343872e-08 1.4945195358093517e-10 -1.1575718319630202e-10 3.86667997694049e-08 2.7146894010851796e-08 2.4750486612677224e-08 8.007914528555068e-07 1.0001853341504643 0.9999741648008483 1.004439692870961 0.0008830720803120757 -1.0874398046905554e-07 -2.6851457437149194e-08 1.448869824474043e-10 -1.133405717599823e-10 3.866668845365905e-08 2.7147268949423664e-08 2.4750696970922898e-08 8.007904180081097e-07
0.332 1.000176808521475 0.9999680750705492 1.0042360607331164 0.001007869755739336 -1.4437258455237696e-07 -3.6773253836400684e-08 9.676434440795069e-11 -9.240063524138937e-11 5.0442083180635255e-08 1.9768872764446972e-08 2.0864724318266618e-08 6.198439829191878e-07 1.000176808557897 0.9999680750963662 1.0042360601936373 0.0010078697560945038 -1.4293391067539365e-07 -3.677325246845456e-08 1.420184163012766e-10 -1.1648315552810184e-10 5.044381478317109e-08 1.9759350460698667e-08 2.08601076154023e-08 6.197943619206138e-07 1.0001768085579308 0.9999680750963902 1.0042360601931521 0.0010078697560937952 -1.4293258342761754e-07 -3.677325306233406e-08 1.4206613671150044e-10 -1.1650552423283668e-10 5.044381722607733e-08 1.9759342124159272e-08 2.0860103565158047e-08 6.19794323976169e-07 1.000176808547444 0.9999680750889608 1.0042360603435097 0.0010078697559935566 -1.4334259551596623e-07 -3.677325328029589e-08 1.278397730144604e-10 -1.0895534568134351e-10 5.0443330476942286e-08 1.9761970656904705e-08 2.086137793741974e-08 6.198069409627693e-07 1.000176808557556 0.9999680750961247 1.0042360601984588 0.0010078697560910355 -1.4294717978228853e-07 -3.677325344300952e-08 1.4154069777198155e-10 -1.1622651504629009e-10 5.044380002833336e-08 1.9759434513928828e-08 2.0860148360933187e-08 6.197947513247814e-07 1.0001768085541614 0.9999680750937205 1.0042360602467266 0.001007869756058194 -1.4307955153634417e-07 -3.677325305494013e-08 1.3683631272192432e-10 -1.1373267688953341e-10 5.044364138322177e-08 1.9760276527038417e-08 2.0860556641227987e-08 6.197987071349337e-07
0.342 1.000167182616573 0.999961199564267 1.0040058860195558 0.0011262081557011886 -1.8278293565365414e-07 -4.853586674608646e-08 9.423986174329834e-11 -9.221783790377413e-11 6.306734418787934e-08 1.2686273959323041e-08 1.784019139988434e-08 4.463820414321131e-07 1.0001671826678953 0.9999611996007162 1.0040058851383997 0.001126208156264638 -1.807920869920135e-07 -4.8535866002443024e-08 1.4063992881041302e-10 -1.1694724247908897e-10 6.306973361681076e-08 1.2664776884091574e-08 1.7832373320142012e-08 4.4613382030800423e-07 1.0001671826679432 0.9999611996007499 1.0040058851376008 0.0011262081562637308 -1.8079024669988745e-07 -4.8535866293307474e-08 1.4068926254946047e-10 -1.1697047582058354e-10 6.306973615172355e-08 1.266475825369125e-08 1.78323665640211e-08 4.461336125942984e-07 1.0001671826531944 0.9999611995902801 1.0040058853851115 0.0011262081561038957 -1.813583866467685e-07 -4.853586679600409e-08 1.260536755347671e-10 -1.0919211485606009e-10 6.306906537372742e-08 1.2670619334111073e-08 1.7834497385348304e-08 4.461999884780751e-07 1.0001671826674168 0.9999611996003758 1.0040058851463625 0.0011262081562587274 -1.8081048278803034e-07 -4.853586694107573e-08 1.4014811193694146e-10 -1.1668286475714923e-10 6.306971393371005e-08 1.2664963201629148e-08 1.7832441067119743e-08 4.461359153245289e-07 1.0001671826626446 0.9999611995969891 1.0040058852259772 0.0011262081562070023 -1.809939644011312e-07 -4.8535866673626525e-08 1.3530407771992577e-10 -1.1411107400792238e-10 6.306949514026078e-08 1.266683480853227e-08 1.783312151946734e-08 4.461570044977044e-07
0.352 1.0001565417653335 0.9999535992678702 1.0037511632884082 0.0012320442526771638 -2.2199578770353659e-07 -6.149657191137564e-08 9.357318147505059e-11 -9.202452407788642e-11 7.556355711695422e-08 1.2611890178126112e-08 1.7836418630369777e-08 4.205125719207406e-07 1.000156541836766 0.9999535993186706 1.0037511619394475 0.001232044253525205 -2.1933293601126808e-07 -6.149657168661882e-08 1.4110809758985903e-10 -1.173970346229569e-10 7.556673452051521e-08 1.2581363976030393e-08 1.782538821877916e-08 4.199787124884414e-07 1.0001565418368326 0.9999535993187174 1.0037511619382173 0.001232044253525316 -2.1933046958941817e-07 -6.149657196924005e-08 1.41158749344242e-10 -1.1742084602268473e-10 7.556673757689752e-08 1.2581338102295175e-08 1.7825378918181065e-08 4.199782620377171e-07 1.0001565418163276 0.9999535993041401 1.0037511623190285 0.001232044253282536 -2.2009153515139106e-07 -6.149657209609678e-08 1.2611497515482389e-10 -1.0941407029434481e-10 7.556584522053011e-08 1.258952256021262e-08 1.7828334739744852e-08 4.2012153950703567e-07 1.0001565418361007 0.9999535993181969 1.0037511619517234 0.0012320442535171394 -2.1935759229116713e-07 -6.149657294268825e-08 1.4060168498160802e-10 -1.1712389455469439e-10 7.556670702429206e-08 1.2581622370559191e-08 1.782548157625217e-08 4.1998323897147037e-07 1.0001565418294682 0.9999535993134826 1.0037511620743704 0.0012320442534383847 -2.1960346888463e-07 -6.149657251988746e-08 1.3561845208913e-10 -1.1447478231457882e-10 7.556641806701857e-08 1.2584224414233397e-08 1.7826421220913838e-08 4.2002880376059555e-07
0.362 1.0001450253395512 0.9999453737467232 1.0034752048277604 0.001319527047151092 -2.5836661774035255e-07 -7.473637647267341e-08 8.994663374365918e-11 -9.182058953679078e-11 8.675166985350835e-08 1.9415075680288724e-08 2.0754030809140364e-08 5.656509382283613e-07 1.0001450254372928 0.9999453738163013 1.003475202861226 0.0013195270483645728 -2.54920373749872e-07 -7.47363766979914e-08 1.3860469568990357e-10 -1.1783161322500855e-10 8.675574611365302e-08 1.938874045812805e-08 2.0741440518167725e-08 5.650021344999896e-07 1.0001450254373838 0.9999453738163657 1.0034752028594243 0.001319527048366442 -2.5491717388189447e-07 -7.473637682582576e-08 1.3865671919569068e-10 -1.1785603827056123e-10 8.675574968289146e-08 1.9388718911332305e-08 2.0741430309957994e-08 5.650015910817354e-07 1.0001450254093394 0.9999453737964075 1.003475203416583 0.0013195270480175767 -2.5590383020304664e-07 -7.473637691716156e-08 1.2320629891356267e-10 -1.0962122970063668e-10 8.67546053936551e-08 1.9395603809265197e-08 2.074472137835393e-08 5.651745384895682e-07 1.0001450254363828 0.9999453738156532 1.0034752028792127 0.0013195270483540539 -2.549523590412315e-07 -7.47363778217022e-08 1.3808389040292488e-10 -1.1755034252892436e-10 8.675570979571744e-08 1.938895553450196e-08 2.0741543394575715e-08 5.650075812420795e-07 1.000145025427313 0.9999453738091995 1.0034752030588177 0.001319527048240518 -2.55271247155846e-07 -7.473637746104279e-08 1.32961695619412e-10 -1.1482332654274395e-10 8.67553398831376e-08 1.9391129640675167e-08 2.0742582604629778e-08 5.650624812651137e-07
0.372 1.000132822572854 0.9999366581558317 1.0031825483603276 0.00138353743971445 -2.8805274171908765e-07 -8.716961129385901e-08 8.61039514082495e-11 -9.160585495023137e-11 9.542866228158495e-08 2.6419131198895673e-08 2.4430608652993815e-08 7.401800228875733e-07 1.0001328227039703 0.9999366582492326 1.0031825456061867 0.0013835374413712325 -2.837319251456849e-07 -8.716961131685972e-08 1.3587387758082118e-10 -1.182512031868609e-10 9.543370942667115e-08 2.6396200002785052e-08 2.4417935537820383e-08 7.394547118047317e-07 1.0001328227040924 0.9999366582493192 1.003182545603654 0.0013835374413733196 -2.837279025609082e-07 -8.716961135391931e-08 1.359274575273618e-10 -1.1827617008017373e-10 9.543371426374691e-08 2.639618240628753e-08 2.441792590303734e-08 7.394541148422104e-07 1.0001328226664694 0.9999366582225243 1.0031825463862014 0.0013835374408970355 -2.8496735288188244e-07 -8.716961147631595e-08 1.2007113592296176e-10 -1.0981330389073523e-10 9.543229662123512e-08 2.6401915206156252e-08 2.442109445187883e-08 7.396451447098714e-07 1.0001328227027497 0.9999366582483625 1.0031825456314778 0.001383537441356844 -2.8377213472777507e-07 -8.716961219370009e-08 1.3533899107354487e-10 -1.1796188574348316e-10 9.543366426157074e-08 2.6396375464363073e-08 2.441803253918922e-08 7.394606973009852e-07 1.0001328226905823 0.999936658239698 1.0031825458839183 0.0013835374412014293 -2.841729123900151e-07 -8.716961200698691e-08 1.3007755645332412e-10 -1.1515680729157666e-10 9.543320602395462e-08 2.639816322244727e-08 2.4419020662996195e-08 7.395211393544405e-07
0.382 1.000120163672134 0.9999276168911396 1.0028787458026942 0.0014201846436766314 -3.0764306394275933e-07 -9.752969201331259e-08 8.909703489957041e-11 -9.138033612830414e-11 1.0057940814575526e-07 3.0931446216652444e-08 2.706056495663107e-08 8.609217763982391e-07 1.0001201638443367 0.9999276170138715 1.0028787420764333 0.0014201846458382606 -3.023875182929874e-07 -9.7529691318776e-08 1.399679125465721e-10 -1.1865538705055636e-10 1.0058544425687762e-07 3.0909691329570125e-08 2.7047853610140637e-08 8.601202947351191e-07 1.000120163844497 0.9999276170139858 1.0028787420729957 0.0014201846458405248 -3.0238261041616987e-07 -9.752969152315958e-08 1.4002312965345887e-10 -1.1868131575271276e-10 1.005854506039655e-07 3.090967637195838e-08 2.7047844996116902e-08 8.60119655586662e-07 1.0001201637950603 0.9999276169787573 1.002878743134379 0.0014201846452182951 -3.038935160076453e-07 -9.752969186898073e-08 1.2376216948466888e-10 -1.0999039192473152e-10 1.0058375437572288e-07 3.091473173699411e-08 2.7050799797519203e-08 8.603260481269506e-07 1.0001201638427322 0.9999276170127278 1.0028787421107694 0.0014201846458187016 -3.024365749358491e-07 -9.752969199100182e-08 1.394188157047775e-10 -1.183583100616486e-10 1.0058539047392286e-07 3.0909840508074296e-08 2.7047940871404725e-08 8.601266970798729e-07 1.0001201638267425 0.9999276170013347 1.0028787424533678 0.0014201846456157392 -3.0292538538828685e-07 -9.752969212600908e-08 1.3401846158295665e-10 -1.1547513414545372e-10 1.0058484231238343e-07 3.091138238969332e-08 2.7048842109903225e-08 8.601915928150516e-07
0.392 1.000107306887828 0.9999184343590877 1.0025700490129779 0.001427194749221416 -3.147648383932955e-07 -1.0440537161057396e-07 1.0088354180991915e-10 -9.114365260301619e-11 1.0157201430912166e-07 3.206391224107838e-08 2.7799020645347907e-08 8.991468731640264e-07 1.0001073071091764 0.9999184345169073 1.002570044123258 0.0014271947519215924 -3.085532922252767e-07 -1.0440537084163408e-07 1.5284408153109535e-10 -1.1904413973691699e-10 1.0157899540313176e-07 3.203973988262833e-08 2.7784762956918625e-08 8.98320977261013e-07 1.000107307109383 0.9999184345170541 1.0025700441187337 0.0014271947519242125 -3.085474714480825e-07 -1.0440537073349483e-07 1.5290097848917868e-10 -1.1907133071336127e-10 1.015790028868748e-07 3.203972549549512e-08 2.7784754605914442e-08 8.983203654282428e-07 1.0001073070457844 0.9999184344717152 1.0025700455146827 0.001427194751145268 -3.1033767585337584e-07 -1.0440537148432788e-07 1.3623648330482017e-10 -1.1015221466388489e-10 1.0157703989900651e-07 3.2044871768417763e-08 2.7787792151771592e-08 8.985226013533911e-07 1.000107307107112 0.9999184345154354 1.0025700441684573 0.0014271947518967637 -3.086114722130951e-07 -1.0440537137356323e-07 1.5228065528441001e-10 -1.1873928691614545e-10 1.0157893297729639e-07 3.203988446730205e-08 2.7784848363056822e-08 8.983271029919094e-07 1.000107307086538 0.9999184345007693 1.0025700446192989 0.0014271947516434473 -3.09190987057e-07 -1.0440537153726247e-07 1.4674177768530636e-10 -1.1577791335579351e-10 1.0157829914917147e-07 3.204140795875923e-08 2.778574776999839e-08 8.983897687749636e-07
0.402 1.000094522749226 0.9999093037252109 1.002263022047139 0.0014041423884868132 -3.08564395640506e-07 -1.0646438017890796e-07 1.151488005775063e-10 -9.089440447480214e-11 9.82850100075257e-08 2.988558576040415e-08 2.6611878119912675e-08 8.557895498282121e-07 1.0000945230277765 0.9999093039238749 1.0022630158043864 0.0014041423917243007 -3.0141780775479757e-07 -1.0646437929497031e-07 1.68188441169318e-10 -1.1941709548213692e-10 9.829282870230005e-08 2.985534821523254e-08 2.659450349118605e-08 8.55018485568227e-07 1.000094523028037 0.9999093039240606 1.0022630157985934 0.0014041423917271329 -3.014110846929282e-07 -1.0646437936100615e-07 1.6824694470998321e-10 -1.19444824678694e-10 9.829283648662264e-08 2.985533310457985e-08 2.6594494978016294e-08 8.550180140750026e-07 1.0000945229479135 0.9999093038669231 1.0022630175847151 0.001404142390790924 -3.0347659430118474e-07 -1.0646438007035128e-07 1.5117994636580165e-10 -1.102975339130869e-10 9.82906378335425e-08 2.9861154655348056e-08 2.659784439973205e-08 8.551850463920519e-07 1.0000945230251745 0.9999093039220188 1.002263015862268 0.0014041423916940953 -3.0148500688271926e-07 -1.0646437990506798e-07 1.676106167539298e-10 -1.191039237738081e-10 9.829275899112409e-08 2.9855501207930206e-08 2.6594591688534074e-08 8.550232211648264e-07 1.0000945229992484 0.9999093039035316 1.0022630164394288 0.001404142391390417 -3.021540928229579e-07 -1.0646438043889288e-07 1.6193314079591081e-10 -1.1606385420562747e-10 9.829204829060386e-08 2.985715835596557e-08 2.6595545598167344e-08 8.550729519987164e-07
0.412 1.0000820770521741 0.999900414773743 1.0019641200556917 0.0013524914925853173 -2.8990118923016627e-07 -1.0277353807647161e-07 1.2388481006847842e-10 -9.063233259577787e-11 9.113083692093337e-08 2.511908145049998e-08 2.4050169042180958e-08 7.500851639355002e-07 1.000082077395627 0.999900415018755 1.001964112280502 0.0013524914963207806 -2.818808784228819e-07 -1.0277353682569757e-07 1.7799236881383213e-10 -1.1977295368502255e-10 9.113933096197155e-08 2.5081969252496074e-08 2.403031641425607e-08 7.494194834536457e-07 1.0000820773959487 0.999900415018984 1.0019641122732657 0.0013524914963242009 -2.818732998936564e-07 -1.0277353729419064e-07 1.7805266744549134e-10 -1.1980142929591986e-10 9.113933883527773e-08 2.5081956810481595e-08 2.4030309943467354e-08 7.494192678227969e-07 1.0000820772970211 0.9999004149484189 1.001964114502677 0.0013524914952412373 -2.8419872428533744e-07 -1.0277353756862717e-07 1.6058442455458644e-10 -1.1042621119493876e-10 9.113694940038306e-08 2.508777957036817e-08 2.4033434533259234e-08 7.495216723916319e-07 1.0000820773924126 0.9999004150164618 1.00196411235281 0.0013524914962853212 -2.819566247404606e-07 -1.0277353736465689e-07 1.774005267154421e-10 -1.1945171109513518e-10 9.113925505135956e-08 2.5082097117469216e-08 2.4030385376579203e-08 7.494216834211504e-07 1.0000820773603911 0.9999004149936218 1.0019641130735928 0.0013524914959349786 -2.827104784352276e-07 -1.0277353817922067e-07 1.7158502311812444e-10 -1.163332556422326e-10 9.1138483148709e-08 2.5083597028674685e-08 2.4031191686778277e-08 7.49447763811332e-07
0.422 1.0000702143903832 0.9998919421551692 1.0016792808245552 0.001275435900232184 -2.6114791997527903e-07 -9.301712715155341e-08 1.2504264491418095e-10 -9.035800084617687e-11 8.096929305918778e-08 1.879257351787144e-08 2.0985746218698274e-08 6.098706094746193e-07 1.0000702148057654 0.9998919424515514 1.0016792713548337 0.0012754359043904938 -2.52348839929228e-07 -9.301712591269711e-08 1.802075829710634e-10 -1.201119174177851e-10 8.097825885172888e-08 1.8752135652465844e-08 2.096715687997577e-08 6.093215242497049e-07 1.000070214806155 0.9998919424518296 1.0016792713459934 0.0012754359043948673 -2.5234048370650256e-07 -9.301712642430726e-08 1.8026940662937218e-10 -1.201415014286311e-10 8.097826713230021e-08 1.8752138281024574e-08 2.0967158170961013e-08 6.093216994091272e-07 1.0000702146863187 0.9998919423663318 1.0016792740672915 0.0012754359031861432 -2.5490084497053176e-07 -9.301712678493114e-08 1.6240116916924738e-10 -1.105385937410411e-10 8.097574364737684e-08 1.8754929848534828e-08 2.0968467981651827e-08 6.093289415933888e-07 1.0000702148018694 0.9998919424487712 1.0016792714431706 0.0012754359043510967 -2.524323510164738e-07 -9.301712674635075e-08 1.7960144697991804e-10 -1.1978259910189555e-10 8.097817898455532e-08 1.875211392583346e-08 2.0967148201365168e-08 6.093198446225566e-07 1.0000702147630651 0.9998919424210878 1.0016792723234533 0.001275435903960025 -2.532630752742321e-07 -9.301712702544217e-08 1.736477560109941e-10 -1.165859894588008e-10 8.097736305441817e-08 1.8752313349995078e-08 2.096725077969543e-08 6.093101914959194e-07
0.432 1.0000591439484772 0.9998840352466204 1.0014135732672216 0.0011775652556834239 -2.2566546311635812e-07 -7.75217217316537e-08 1.2249707752986543e-10 -9.006966412399341e-11 6.89365448278212e-08 1.2157534841375105e-08 1.8423872909982966e-08 4.6810652886308007e-07 1.000059144441899 0.9998840355987426 1.0014135619632802 0.001177565260161895 -2.1620594120402162e-07 -7.752172096803997e-08 1.787090407668392e-10 -1.204335991643522e-10 6.894576009185215e-08 1.2123611400080971e-08 1.841228758761151e-08 4.676915479163121e-07 1.0000591444423634 0.9998840355990736 1.0014135619526945 0.0011775652601661215 -2.1619690784331142e-07 -7.752172133063606e-08 1.787721321546156e-10 -1.2046333041690765e-10 6.894576910871256e-08 1.2123661826397087e-08 1.8412304517061592e-08 4.6769235261015884e-07 1.0000591442997568 0.9998840354973129 1.0014135652084917 0.0011775652588613427 -2.1896045774316893e-07 -7.752172189721239e-08 1.6050503118269745e-10 -1.10632658930331e-10 6.894317359568918e-08 1.21154589648144e-08 1.8409599979782682e-08 4.6755083504976275e-07 1.0000591444372593 0.9998840355954316 1.0014135620690603 0.0011775652601184708 -2.1629621585769554e-07 -7.752172180517624e-08 1.7808841021131702e-10 -1.200957900177357e-10 6.894567860005267e-08 1.2123115406327587e-08 1.8412122649851054e-08 4.6768361845582354e-07 1.0000591443910627 0.9998840355624676 1.0014135631228205 0.001177565259695774 -2.1719372013469936e-07 -7.75217215809714e-08 1.7199665332265682e-10 -1.1682068464869468e-10 6.894483925058039e-08 1.2119023952627906e-08 1.8410764663247205e-08 4.6761695514956174e-07
0.442 1.0000490289045438 0.9998768105862677 1.0011709373613988 0.0010644102130722196 -1.8715380760490434e-07 -5.714713198813648e-08 1.199585901364783e-10 -8.976709946121385e-11 5.6237230051231686e-08 7.553195052658717e-09 1.724107179865652e-08 3.665244191322866e-07 1.0000490294810545 0.9998768109977401 1.0011709241086535 0.0010644102177478501 -1.7716366549269422e-07 -5.714713198058603e-08 1.772072109248333e-10 -1.2073713700336956e-10 5.624647299015395e-08 7.559641417984253e-09 1.7242291105002072e-08 3.6623828196325787e-07 1.0000490294815985 0.9998768109981283 1.0011709240962028 0.00106441021775136 -1.7715406657876568e-07 -5.7147131874187766e-08 1.7727181601900503e-10 -1.2076743484485665e-10 5.624648271518494e-08 7.559814876347325e-09 1.724232981552102e-08 3.662399771178151e-07 1.0000490293146476 0.9998768108789785 1.0011709279223238 0.0010644102163857184 -1.8008558075521402e-07 -5.7147132096494104e-08 1.5860675061184095e-10 -1.1070895612219843e-10 5.624387859118288e-08 7.521313852475022e-09 1.7233800240218633e-08 3.658937387108901e-07 1.0000490294756186 0.9998768109938604 1.0011709242330757 0.0010644102177015098 -1.7725958702501444e-07 -5.71471320291117e-08 1.7657216498025225e-10 -1.2039082313118128e-10 5.6246392063536456e-08 7.557923818998753e-09 1.7241909010444536e-08 3.662215333734458e-07 1.0000490294215103 0.9998768109552455 1.001170925472131 0.0010644102172583081 -1.7821264497398044e-07 -5.714713208487358e-08 1.7034251120305838e-10 -1.17037250427263e-10 5.624554908420109e-08 7.542537153240345e-09 1.7238491409672127e-08 3.660750502073903e-07
0.452 1.000039980241226 0.9998703474521013 1.0009540353688726 0.0009419314373796932 -1.490623332655888e-07 -3.3141527641272926e-08 1.1708235061077514e-10 -8.945112850732485e-11 4.3951619351162155e-08 8.461315411938542e-09 1.7576378075761746e-08 3.404274572539224e-07 1.0000399809047673 0.9998703479257433 1.0009540200782174 0.0009419314421206127 -1.3867138773628637e-07 -3.314152821111692e-08 1.753569960662491e-10 -1.2102329403443717e-10 4.3960690630373506e-08 8.532584092768813e-09 1.759369429523639e-08 3.4003051592474385e-07 1.0000399809053953 0.9998703479261909 1.0009540200638043 0.0009419314421234358 -1.386613356399358e-07 -3.3141527049316863e-08 1.7542307391597112e-10 -1.21054166324287e-10 4.3960700101079455e-08 8.532833537172303e-09 1.7593755870785872e-08 3.4003278040306077e-07 1.0000399807128266 0.9998703477887427 1.000954024489135 0.0009419314407356475 -1.417253255870731e-07 -3.314152721410931e-08 1.563613590134654e-10 -1.107677102081293e-10 4.395814400813377e-08 8.472337225654573e-09 1.7578904684502e-08 3.395723767409667e-07 1.0000399808984926 0.9998703479212638 1.0009540202222618 0.0009419314420737969 -1.3877182769383145e-07 -3.314152742830929e-08 1.7470774061927344e-10 -1.2066865166282793e-10 4.396061130846461e-08 8.530109439199038e-09 1.7593084399338535e-08 3.400081367182619e-07 1.0000399808360487 0.9998703478766952 1.0009540216562145 0.0009419314416219823 -1.3976910874624075e-07 -3.314152776617317e-08 1.6834051187333993e-10 -1.172361379484244e-10 4.395978389507868e-08 8.507337494393042e-09 1.7587480864408582e-08 3.3981270604827007e-07
0.462 1.000032055188598 0.9998646867453412 1.0007642189105044 0.0008160138334757839 -1.1415103121033974e-07 -6.997586319088269e-09 1.1161811128006697e-10 -8.912044084380531e-11 3.289826179312282e-08 1.1893008758773347e-08 1.8670953785040678e-08 3.7058764393977364e-07 1.000032055942048 0.9998646872832105 1.0007642015167901 0.0008160138381528729 -1.03479613730886e-07 -6.997586851385797e-09 1.70908363980351e-10 -1.2129083897532996e-10 3.290699457450489e-08 1.1993324802814624e-08 1.8703382119569134e-08 3.69693637093577e-07 1.0000320559427633 0.9998646872837217 1.0007642015003364 0.0008160138381552277 -1.0346921410088397e-07 -6.997585210845775e-09 1.709761955910198e-10 -1.2132264107637666e-10 3.29070030734396e-08 1.1993575059045907e-08 1.870346373705733e-08 3.6969572894694694e-07 1.0000320557235958 0.9998646871272722 1.000764206547203 0.0008160138367820122 -1.0663259267596046e-07 -6.9975857228994285e-09 1.515189298393328e-10 -1.1080764581776237e-10 3.290454207026007e-08 1.1930596654858325e-08 1.8682981329788327e-08 3.693165320724809e-07 1.0000320559348996 0.9998646872781082 1.000764201681226 0.0008160138381065642 -1.0358351819645247e-07 -6.9975859366615765e-09 1.7024481524578754e-10 -1.2092784211734115e-10 3.2906917092162526e-08 1.1990839764995485e-08 1.870257177076509e-08 3.6967302733909495e-07 1.0000320558637918 0.99986468722735 1.0007642033175836 0.0008160138376587513 -1.0461444428739465e-07 -6.997586806419654e-09 1.6374028065150578e-10 -1.1741677055511864e-10 3.290612082409964e-08 1.1967709334761513e-08 1.869503681954727e-08 3.6949848426537667e-07
0.472 1.0000252599962602 0.9998598329639001 1.0006016028718292 0.0006920203502804563 -8.423993806272743e-08 1.971023913896107e-08 1.0352428051654918e-10 -8.877491891899106e-11 2.3571602512088945e-08 1.4371967132020837e-08 1.9636263579349343e-08 4.0820789787556093e-07 1.0000252608415465 0.999859833567375 1.0006015833310364 0.0006920203547730473 -7.339241678740588e-08 1.971023927929512e-08 1.6382013727436198e-10 -1.2153980450723368e-10 2.3579867848214668e-08 1.4485458274676313e-08 1.9678437774343815e-08 4.066245741841242e-07 1.0000252608423514 0.9998598335679498 1.0006015833124844 0.000692020354775981 -7.338176139905283e-08 1.9710240261340008e-08 1.6388948663056765e-10 -1.2157203320995385e-10 2.3579876707369887e-08 1.4485716906629173e-08 1.967853461318884e-08 4.0662621519523e-07 1.000025260595866 0.9998598333919858 1.0006015889974014 0.0006920203534529349 -7.661568595875695e-08 1.971023963429956e-08 1.4403768067366668e-10 -1.1082884269651325e-10 2.357754672967758e-08 1.441989052428892e-08 1.9653944551028033e-08 4.0640548310228963e-07 1.0000252608334999 0.9998598335616302 1.00060158351645 0.0006920203547285413 -7.349886601070806e-08 1.9710239848780657e-08 1.6314221126853507e-10 -1.2116832586323004e-10 2.357979511972139e-08 1.4482888939145933e-08 1.9677475887378295e-08 4.0660850878204366e-07 1.0000252607534816 0.9998598335045075 1.0006015853608632 0.0006920203542967725 -7.455420682833795e-08 1.9710238542985374e-08 1.5650039683692565e-10 -1.175778281748392e-10 2.35790402862173e-08 1.4458891066476303e-08 1.9668499073814678e-08 4.064815278189153e-07
0.482 1.0000195562851357 0.9998557587319373 1.0004652260336204 0.0005744493958504868 -5.99766053114302e-08 4.551890307475103e-08 9.566469360673611e-11 -8.841409176421006e-11 1.6147975426419747e-08 1.519592727340269e-08 2.0045068362508827e-08 4.290660309550942e-07 1.000019557223387 0.9998557594018235 1.000465204319354 0.0005744494000556738 -4.903789787829283e-08 4.551890376904667e-08 1.5695620388227553e-10 -1.2176995382970483e-10 1.61556852092591e-08 1.5308227001272548e-08 2.0088132976343118e-08 4.267851705016075e-07 1.0000195572242838 0.9998557594024635 1.0004652042986593 0.0005744494000591474 -4.902706222757337e-08 4.551890402974009e-08 1.570269238322534e-10 -1.2180292592325915e-10 1.6155693249161502e-08 1.5308498433451155e-08 2.0088238039346084e-08 4.2678644254917697e-07 1.0000195569499821 0.9998557592066292 1.0004652106332732 0.000574449398816367 -5.230794770974637e-08 4.551890411764243e-08 1.367820032338528e-10 -1.1083232571221852e-10 1.615352020075606e-08 1.5240081114783005e-08 2.0061815512920747e-08 4.2670724667271e-07 1.0000195572144235 0.999855759395424 1.000465204526174 0.0005744494000140843 -4.914613829056551e-08 4.551890402631796e-08 1.5626400031283683e-10 -1.2139011709068145e-10 1.6155617260280155e-08 1.530553135481059e-08 2.0087089410878102e-08 4.267728278367336e-07 1.0000195571253199 0.999855759331811 1.0004652065827357 0.0005744493996088501 -5.021834036123448e-08 4.5518902744136186e-08 1.4948474446791142e-10 -1.177203012668735e-10 1.6154913660247098e-08 1.528043398856164e-08 2.0077382343624403e-08 4.266862554866855e-07
0.492 1.0000148699041072 0.9998524111206966 1.0003532707648477 0.0004667223787903681 -4.134889723758178e-08 6.926090542476238e-08 9.096294471590247e-11 -8.803789244301564e-11 1.0554000230936044e-08 1.4562263042641307e-08 1.99065839390998e-08 4.2990309961778313e-07 1.000014870935832 0.999852411857357 1.000353246864375 0.00046672238262769237 -3.0381471094017084e-08 6.926090597980401e-08 1.5324006154451173e-10 -1.2198047484700927e-10 1.0561104008914742e-08 1.4654949715551484e-08 1.9940510015969657e-08 4.2698577554914354e-07 1.0000148709368224 0.9998524118580638 1.0003532468415068 0.0004667223826314823 -3.0370511039382937e-08 6.926090591022274e-08 1.533123088863942e-10 -1.220143158177338e-10 1.0561111360988311e-08 1.4655233041312599e-08 1.9940615510442237e-08 4.2698687445025193e-07 1.0000148706343788 0.9998524116421259 1.000353253833675 0.0004667223814938346 -3.368091351874959e-08 6.926090665979818e-08 1.3267491339239497e-10 -1.1081570009684549e-10 1.055910959124233e-08 1.4586021441509188e-08 1.9914921226072254e-08 4.2700214124197946e-07 1.000014870925939 0.9998524118502934 1.0003532470929117 0.00046672238258989497 -3.0490945487010716e-08 6.926090618720497e-08 1.5253345926372932e-10 -1.2159231922775156e-10 1.0561041645989263e-08 1.4652138969066857e-08 1.993946309605698e-08 4.269752119902818e-07 1.0000148708276302 0.9998524117801044 1.000353249364502 0.00046672238221922186 -3.157441825889861e-08 6.926090513098274e-08 1.4561712202593505e-10 -1.1784335059029155e-10 1.0560392812161184e-08 1.4626229691566005e-08 1.9929824553452308e-08 4.269112465319589e-07
0.502 1.0000111010814665 0.9998497188951951 1.0002633118324677 0.00037110564136178724 -2.8082957745366227e-08 9.017033870103975e-08 8.991263199221419e-11 -8.764579040367793e-11 6.5569513624336874e-09 1.2896592122201179e-08 1.9421588332738266e-08 4.136513861468942e-07 1.0000111022067253 0.9998497196986709 1.0002632857430638 0.0003711056447789485 -1.7131262663195948e-08 9.017033936144519e-08 1.5316546388897134e-10 -1.221717421066425e-10 6.563429066785923e-09 1.294599787570724e-08 1.9437319553669518e-08 4.1010091867635993e-07 1.0000111022078098 0.999849719699445 1.0002632857179996 0.0003711056447822517 -1.7120217956066195e-08 9.01703390394102e-08 1.5323925612342077e-10 -1.2220618464914359e-10 6.563435516496253e-09 1.2946291735765534e-08 1.943741839050574e-08 4.101020139072258e-07 1.0000111018770241 0.9998497194632618 1.0002632933727877 0.00037110564376657953 -2.0447635444004488e-08 9.017034016036509e-08 1.322108936452932e-10 -1.1077981824499274e-10 6.561610921511515e-09 1.2878644430492691e-08 1.941477404886602e-08 4.1017572755999513e-07 1.000011102195894 0.9998497196909369 1.0002632859935368 0.0003711056447456026 -1.7241570646388625e-08 9.017033907747275e-08 1.524447957959425e-10 -1.2177554272574107e-10 6.563372139858959e-09 1.2943087157512055e-08 1.9436340187293155e-08 4.10090460658506e-07 1.0000111020883 0.9998497196141156 1.0002632884821423 0.00037110564441432826 -1.8332304770865487e-08 9.017033872784635e-08 1.4539176056094592e-10 -1.1794721128007523e-10 6.562780536594446e-09 1.2916746654619981e-08 1.942749400837446e-08 4.100343234545864e-07
0.512 1.00000813472514 0.9998475998688358 1.0001925659952748 0.00028875185926048044 -1.9213145372934794e-08 1.0787496219076773e-07 9.091994169435119e-11 -8.72374888612049e-11 3.842900088143912e-09 1.063067497848945e-08 1.8818145432533136e-08 3.831384845541778e-07 1.0000081359436808 0.9998476007389453 1.0001925377213676 0.00028875186222357863 -8.307763195213316e-09 1.0787496270527468e-07 1.551388794372956e-10 -1.2234342563894542e-10 3.848753565734802e-09 1.0602934565463305e-08 1.88088278288647e-08 3.7885932126827716e-07 1.0000081359448596 0.9998476007397868 1.0001925376940914 0.00028875186222603543 -8.29666188072972e-09 1.078749620708541e-07 1.5521433319811437e-10 -1.2237881550717407e-10 3.848759504479079e-09 1.0603240622775202e-08 1.8808914534923728e-08 3.788605507296852e-07 1.0000081355856199 0.9998476004832791 1.0001925460145547 0.0002887518613436709 -1.163240243422932e-08 1.0787496314543572e-07 1.3379577991109963e-10 -1.1072453485369397e-10 3.847110909418492e-09 1.0539828644175047e-08 1.8791106885712733e-08 3.7897255472081605e-07 1.000008135931904 0.9998476007305364 1.0001925379939325 0.00028875186219512374 -8.418626334572532e-09 1.078749620040917e-07 1.5440385654277085e-10 -1.2193897857018365e-10 3.8487024088713645e-09 1.0599910764422999e-08 1.8807970753440024e-08 3.788476163843323e-07 1.0000081358149744 0.9998476006470464 1.000192540700896 0.00028875186190615746 -9.513831840162217e-09 1.078749618578436e-07 1.472140086872025e-10 -1.1803129636497662e-10 3.848167504431731e-09 1.0573381424133245e-08 1.8800475122054184e-08 3.7878846648987326e-07
0.522 1.0000058499029472 0.9998459676752128 1.0001381196522963 0.00021983450415887515 -1.3705482019151257e-08 1.223083267536966e-07 9.226921725542623e-11 -8.68137583888234e-11 2.089113912865105e-09 8.188381836920664e-09 1.8291066277860883e-08 3.408733858089815e-07 1.0000058512143086 0.9998459686116244 1.0001380892032712 0.00021983450666379753 -2.8660827631260603e-09 1.2230832707124098e-07 1.5744453709099794e-10 -1.2249538190215945e-10 2.0943616883852054e-09 8.024594801256956e-09 1.8252360863269364e-08 3.3569897352916033e-07 1.0000058512155823 0.9998459686125339 1.0001380891737721 0.0002198345066653763 -2.8549432707985514e-09 1.2230832646150628e-07 1.5752145652125443e-10 -1.2253139627042245e-10 2.09436700713345e-09 8.02491709226304e-09 1.8252431569142675e-08 3.3570053707725487e-07 1.000005850827837 0.9998459683356649 1.0001380981615529 0.00021983450591787457 -6.193322972254346e-09 1.2230832731766354e-07 1.3571393191505446e-10 -1.106495717783519e-10 2.092889961594774e-09 7.970338645935292e-09 1.8240700328125325e-08 3.358245371024921e-07 1.0000058512015835 0.9998459686025379 1.0001380894980385 0.00021983450663981674 -2.977319023738319e-09 1.2230832619531267e-07 1.5669529708046222e-10 -1.2208273481481555e-10 2.094315663370996e-09 8.021425106433074e-09 1.8251665446833474e-08 3.3568407117790026e-07 1.0000058510752852 0.9998459685123562 1.0001380924242496 0.00021983450639423348 -4.0751689005301535e-09 1.2230832640209454e-07 1.4936852674473093e-10 -1.180952571310377e-10 2.0938360634180543e-09 7.995059843667236e-09 1.82459159812327e-08 3.3560661859581037e-07
0.532 1.0000041278085576 0.9998447374592214 1.000097118552828 0.00016374405667970624 -1.0597577206587998e-08 1.3361193962615114e-07 9.328158189768458e-11 -8.637295091201692e-11 1.0092352708293904e-09 6.081915481238796e-09 1.7973421425725843e-08 2.907538504780467e-07 1.000004129212147 0.9998447384615102 1.0000970859414087 0.00016374405874944884 1.6403531962857618e-10 1.336119396771299e-07 1.5940394187052835e-10 -1.2262756238599354e-10 1.0139046636043076e-09 5.680334045556879e-09 1.7904335545299883e-08 2.8444181117458575e-07 1.000004129213516 0.9998447384624877 1.0000970859096783 0.00016374405875056066 1.7520193636923311e-10 1.3361193964398542e-07 1.5948230121265889e-10 -1.226641988451837e-10 1.0139091621199889e-09 5.680672122493997e-09 1.790438843922456e-08 2.8444405272713173e-07 1.0000041287972516 0.9998447381652482 1.0000970955654511 0.000163744058131647 -3.162305984007729e-09 1.33611939876443e-07 1.3728696119064313e-10 -1.105544285963155e-10 1.0125956320569481e-09 5.6452514423263515e-09 1.7899230358717342e-08 2.8453084823638135e-07 1.0000041291984698 0.9998447384517438 1.0000970862584584 0.00016374405872954172 5.2538953483528443e-11 1.3361193915061411e-07 1.5864039621119423e-10 -1.2220683775193756e-10 1.0138636783087299e-09 5.6770352908571e-09 1.7903819991430596e-08 2.844203370614318e-07 1.0000041290627841 0.9998447383548567 1.0000970894044954 0.0001637440585259745 -1.0468250442718804e-09 1.3361193944846208e-07 1.5117720429530974e-10 -1.1813931113654026e-10 1.0134369483639524e-09 5.652194868936022e-09 1.7899990929973283e-08 2.8429767070670843e-07
0.542 1.0000028578063977 0.9998438301966369 1.0000669106117681 0.00011931299866595866 -9.073688034897037e-09 1.4206519450812584e-07 9.395791725920316e-11 -8.591619650008913e-11 3.7471470052404026e-10 4.890996143891028e-09 1.7894954007091817e-08 2.3845321774907194e-07 1.0000028593015433 0.9998438312643214 1.0000668758528433 0.00011931300033251399 1.603577578040384e-09 1.4206519440721782e-07 1.6101749547555e-10 -1.2273983793267477e-10 3.788385254104268e-10 4.164082582505358e-09 1.779870230355928e-08 2.3059673695384672e-07 1.0000028593030081 0.9998438312653674 1.000066875818876 0.00011931300033353976 1.6147647463680147e-09 1.420651947881183e-07 1.6109731367867358e-10 -1.2277742894518243e-10 3.7884198096027794e-10 4.164406410884767e-09 1.7798738927471585e-08 2.3060016619523176e-07 1.0000028588582348 0.999843830947765 1.0000668861426683 0.00011931299983367107 -1.7198123576188186e-09 1.4206519460307527e-07 1.3851539535006114e-10 -1.104397370199363e-10 3.7768274506209553e-10 4.165957255166076e-09 1.7799557928602996e-08 2.3058261634503933e-07 1.0000028592869123 0.9998438312538738 1.0000668761922344 0.00011931300031637198 1.4918874647238481e-09 1.420651942507725e-07 1.6023944854866352e-10 -1.2231057656590252e-10 3.7880246387043446e-10 4.160965698340829e-09 1.7798351184701107e-08 2.305636974915192e-07 1.0000028591418268 0.9998438311502729 1.000066879558468 0.00011931300015202709 3.916745518479263e-10 1.4206519448022e-07 1.5264040603453618e-10 -1.181638523846639e-10 3.7842510396690597e-10 4.141786489408893e-09 1.7796274424943133e-08 2.3035666718018232e-07
0.552 1.000001941440113 0.9998431755591983 1.0000451397383567 8.503866012457575e-05 -8.500543421019448e-09 1.4802730045859368e-07 9.422963522504836e-11 -8.54428461270197e-11 1.8161863288473786e-11 4.761378794174319e-09 1.7982598967182867e-08 1.907649725136704e-07 1.0000019430261 0.9998431766917669 1.0000451028481645 8.503866142985927e-05 2.089093010102512e-09 1.4802730053224102e-07 1.6221725119578942e-10 -1.2283247354803963e-10 2.1774348253705136e-11 3.823268438465147e-09 1.786560984105845e-08 1.8070773335676828e-07 1.0000019430276603 0.999843176692881 1.000045102811956 8.503866143080258e-05 2.100296620979523e-09 1.4802730119804177e-07 1.622984884712056e-10 -1.2287058470720834e-10 2.1777709945497267e-11 3.823519461326471e-09 1.7865635052792886e-08 1.8071299371240372e-07 1.0000019425544027 0.9998431763549339 1.0000451138033708 8.503866103753804e-05 -1.2301994705367607e-09 1.4802730074768057e-07 1.3933103435241168e-10 -1.1030510983752362e-10 2.0762721942573386e-11 3.864541749737483e-09 1.7870834182145917e-08 1.805239750815626e-07 1.0000019430105134 0.9998431766806369 1.000045103209942 8.503866141693303e-05 1.9772464171247927e-09 1.4802730080892913e-07 1.6142477149799728e-10 -1.2239439128765907e-10 2.1743099150421463e-11 3.8209017058073076e-09 1.7865374407479733e-08 1.80656853821635e-07 1.0000019428560205 0.9998431765703166 1.000045106796605 8.503866128756765e-05 8.765582586039168e-10 1.480273008024099e-07 1.5368974426802334e-10 -1.1816752341742534e-10 2.1412401467344228e-11 3.811288283106242e-09 1.7864552967370734e-08 1.8031831266554895e-07
0.562 1.0000012945398562 0.9998427134214606 1.0000297943633925 5.927975515130749e-05 -8.428305616426235e-09 1.518685586347468e-07 9.390796131411998e-11 -8.4952621014244e-11 -1.7420568970614873e-10 5.130961061783647e-09 1.8133569641395993e-08 1.550113044990646e-07 1.0000012962159486 0.9998427146183857 1.0000297553589648 5.927975614736842e-05 2.0723609845662387e-09 1.5186855850251173e-07 1.628142846714263e-10 -1.2290460161664686e-10 -1.7106983792291797e-10 4.1532571878193686e-09 1.800288742593563e-08 1.4210362884910168e-07 1.000001296217605 0.9998427146195684 1.0000297553205104 5.927975614788896e-05 2.0835794281879646e-09 1.5186855944029245e-07 1.6289699613146761e-10 -1.2294336383168952e-10 -1.7106702670512927e-10 4.153446527124037e-09 1.8002907385007046e-08 1.42111303568787e-07 1.000001295715895 0.9998427142613 1.000029766978881 5.9279755846188e-05 -1.2422261330980696e-09 1.5186855860160455e-07 1.395447157256402e-10 -1.1014973791462715e-10 -1.7194768711963332e-10 4.211664076594834e-09 1.801055036492669e-08 1.4170514642001183e-07 1.0000012961994051 0.9998427146065719 1.0000297557431657 5.927975613723434e-05 1.960378028729346e-09 1.5186855925251133e-07 1.6200748765735014e-10 -1.2245788731909907e-10 -1.7109702817467806e-10 4.151505612124625e-09 1.800270579270705e-08 1.4202924465798024e-07 1.0000012960355 0.9998427144895297 1.000029759550403 5.9279756037532695e-05 8.594154372691214e-10 1.5186855877793222e-07 1.541363542371607e-10 -1.181508630674222e-10 -1.7138444612720557e-10 4.147866772852296e-09 1.8002519666925272e-08 1.415183055666152e-07
0.572 1.0000008477374265 0.9998423942299769 1.0000192182832779 4.041223234485408e-05 -8.565878354463034e-09 1.539068349764164e-07 9.313584358844282e-11 -8.444567493014843e-11 -2.7467907890187986e-10 5.46500569190258e-09 1.8278066963938775e-08 1.3738922883243271e-07 1.0000008495028798 0.9998423954907261 1.0000191771820783 4.0412233086179405e-05 1.8455725913274735e-09 1.539068345412959e-07 1.6295169736392853e-10 -1.229568923930377e-10 -2.7198653566447996e-10 4.4878169186850205e-09 1.8139210132187275e-08 1.2200912527859345e-07 1.0000008495046324 0.9998423954919774 1.0000191771413753 4.0412233086487955e-05 1.8568048097693373e-09 1.5390683551929267e-07 1.630359941136361e-10 -1.2299603054492245e-10 -2.7198400378051847e-10 4.487994084070466e-09 1.8139230093573614e-08 1.2201900438051776e-07 1.0000008489745065 0.9998423951134137 1.0000191894658625 4.0412232860974554e-05 -1.4640058410682598e-09 1.5390683479640725e-07 1.393003152810804e-10 -1.0997456546340119e-10 -2.727399111894502e-10 4.5486841328789596e-09 1.8147711028686708e-08 1.2141861884920458e-07 1.000000849485378 0.9998423954782284 1.0000191775887335 4.0412233078833894e-05 1.7334637726580355e-09 1.5390683527960297e-07 1.6213076514456618e-10 -1.225017988533758e-10 -2.7201010361055973e-10 4.486185524189186e-09 1.8139029621200822e-08 1.2191328248327267e-07 1.0000008493120576 0.999842395354461 1.0000191816166333 4.0412233003901294e-05 6.323288441824865e-10 1.5390683467642752e-07 1.5412380512068813e-10 -1.1811443900409039e-10 -2.722573388621816e-10 4.483617578918462e-09 1.8138956252199127e-08 1.212453041836807e-07
0.582 1.000000545783644 0.9998421785165053 1.0000120933157908 2.6939416544368013e-05 -8.744530361904193e-09 1.5438516861227813e-07 9.246455121670844e-11 -8.39216972064015e-11 -3.2638737067406753e-10 5.586834170037521e-09 1.8392137631322042e-08 1.3750766712848195e-07 1.000000547637714 0.999842179840545 1.0000120501354846 2.693941708346356e-05 1.578043659630391e-09 1.5438516775800805e-07 1.6318092609922603e-10 -1.2298850843471192e-10 -3.241077619608891e-10 4.592113174784253e-09 1.8248583846719776e-08 1.2132674644309206e-07 1.0000005476395624 0.9998421798418645 1.0000120500925298 2.6939417083225474e-05 1.5892889690110145e-09 1.5438516838042827e-07 1.632667043308796e-10 -1.2302774855848359e-10 -3.2410573994580145e-10 4.592314362305026e-09 1.8248607277345626e-08 1.2133744981645613e-07 1.0000005470810596 0.9998421794430342 1.0000120630821874 2.6939416919348567e-05 -1.7263872539108523e-09 1.5438516818187956e-07 1.3914855926909052e-10 -1.0977924254229818e-10 -3.247451860495237e-10 4.650463769313475e-09 1.8256883678026506e-08 1.2066148842482905e-07 1.000000547619253 0.9998421798273616 1.000012050564621 2.6939417077958556e-05 1.4658135646079249e-09 1.5438516824850368e-07 1.6234542625971868e-10 -1.225243297174047e-10 -3.241274324322822e-10 4.590247977046337e-09 1.82483697088607e-08 1.212228762527731e-07 1.0000005474365137 0.9998421796968675 1.0000120548132365 2.693941702317313e-05 3.645559839280713e-10 1.5438516755346884e-07 1.5420306869419942e-10 -1.1805704210808124e-10 -3.243375125309022e-10 4.585939970168407e-09 1.8248066411364105e-08 1.2049616282593206e-07
0.592 1.0000003460747806 0.9998420358458787 1.000007403458621 1.7558213554843897e-05 -8.881052229751885e-09 1.5349505263818884e-07 9.227789245030985e-11 -8.338074992059116e-11 -3.5357427028314987e-10 5.519754357147894e-09 1.8479659159147678e-08 1.4623180330091977e-07 1.0000003480167254 0.9998420372326778 1.0000073582169318 1.755821393700875e-05 1.3532752187920697e-09 1.534950518585907e-07 1.6388563967871416e-10 -1.2299919564958894e-10 -3.516778067108589e-10 4.482249287124948e-09 1.833346430402474e-08 1.3020529274988327e-07 1.00000034801867 0.9998420372340667 1.0000073581717224 1.7558213935923044e-05 1.364533448268078e-09 1.5349505203186373e-07 1.6397292900600325e-10 -1.230393408524277e-10 -3.516762088045703e-10 4.482499596586183e-09 1.8333493242080906e-08 1.3021580476758984e-07 1.0000003474318298 0.9998420368149977 1.0000073718255378 1.755821382084439e-05 -1.9459516329691813e-09 1.534950523226259e-07 1.3947340748943278e-10 -1.0956321824058764e-10 -3.522078492200218e-10 4.5362365246054396e-09 1.834095103475422e-08 1.2957365784915976e-07 1.0000003479973039 0.9998420372188089 1.000007358668575 1.7558213933110793e-05 1.2409262928610235e-09 1.5349505230594691e-07 1.6303591661276845e-10 -1.2252696653331225e-10 -3.516940830584934e-10 4.4799065425305676e-09 1.833319587382769e-08 1.3010331574068734e-07 1.0000003478051436 0.9998420370815865 1.0000073631379363 1.7558213894510204e-05 1.395691676365353e-10 1.5349505127390376e-07 1.547580699967997e-10 -1.1797924252754173e-10 -3.5186953784272435e-10 4.4721219339893e-09 1.8332460040043568e-08 1.293931983929598e-07
0.602 1.0000002167579558 0.9998419434628765 1.0000043893042572 1.1187533164817744e-05 -8.94601809942993e-09 1.514094687105836e-07 9.226856233613073e-11 -8.282306961676795e-11 -3.691087471699809e-10 5.345685154879169e-09 1.8552828604268648e-08 1.5391402096496858e-07 1.000000218787039 0.999841944911908 1.0000043420188776 1.1187533428920879e-05 1.2008281767547724e-09 1.5140946827195664e-07 1.6475883067416269e-10 -1.2299027184605766e-10 -3.675689902447011e-10 4.2464356236903406e-09 1.8405286159678552e-08 1.3771149437263817e-07 1.00000021878908 0.9998419449133655 1.0000043419714115 1.1187533427431703e-05 1.2120992055768378e-09 1.5140946809252112e-07 1.648475684598072e-10 -1.230310868101801e-10 -3.6756743682479187e-10 4.246755531741523e-09 1.840532183829621e-08 1.3772172514216787e-07 1.0000002181739425 0.9998419444740875 1.00000435628833 1.1187533348476176e-05 -2.093178352840116e-09 1.514094689485408e-07 1.399678917989247e-10 -1.0932763774249988e-10 -3.679989188807359e-10 4.294594963623739e-09 1.8411592982211715e-08 1.3716822542963554e-07 1.0000002187666552 0.999841944897352 1.00000434249305 1.1187533426100586e-05 1.0883611508123072e-09 1.5140946880809498e-07 1.6389500106958623e-10 -1.2250928274031635e-10 -3.67581654334709e-10 4.243416375888775e-09 1.8404951209423473e-08 1.3761234820324936e-07 1.000000218565072 0.9998419447533998 1.0000043471831734 1.1187533399564616e-05 -1.3085117512697403e-11 1.514094676951057e-07 1.5548167240522844e-10 -1.178811609448333e-10 -3.677252189360061e-10 4.230740671999097e-09 1.8403662042953125e-08 1.3693136038251574e-07
0.612 1.0000001347171128 0.999841884853622 1.000002499811419 6.967788545719298e-06 -8.939507220660994e-09 1.4829320317789083e-07 9.168974646988263e-11 -8.22493015375108e-11 -3.794560724513344e-10 5.143698178801041e-09 1.8624745407349418e-08 1.5599140762001806e-07 1.000000136832604 0.9998418863643621 1.000002450499952 6.9677887233460065e-06 1.1206795427358992e-09 1.4829320314725214e-07 1.650537657596365e-10 -1.2296102704013414e-10 -3.7824680039131384e-10 3.972862350171934e-09 1.8476615573774742e-08 1.3877730880700045e-07 1.0000001368347415 0.9998418863658887 1.000002450450226 6.967788721966322e-06 1.1319634625413764e-09 1.4829320273852428e-07 1.6514402287652364e-10 -1.2300266442121952e-10 -3.782455684142371e-10 3.973267475265432e-09 1.847665859943239e-08 1.3878751455255336e-07 1.0000001361913473 0.9998418859064309 1.0000024654291721 6.967788668989871e-06 -2.1681080187262235e-09 1.4829320398362123e-07 1.3988518060897792e-10 -1.0907211214133974e-10 -3.7858406506658216e-10 4.013795293322329e-09 1.8481559487104453e-08 1.383608128466776e-07 1.0000001368112574 0.9998418863491184 1.0000024509966767 6.9677887216740736e-06 1.0080953211463029e-09 1.4829320381262248e-07 1.6417565641612398e-10 -1.2247217940539955e-10 -3.7825677281321e-10 3.969013665016117e-09 1.8476208251795872e-08 1.3867857134824815e-07 1.0000001366002496 0.9998418861984355 1.000002455907569 6.967788703714854e-06 -9.34361208901825e-11 1.4829320254123754e-07 1.5562703175694965e-10 -1.1776303831167454e-10 -3.7837012806061727e-10 3.950321042801732e-09 1.847430746724313e-08 1.3801635934855068e-07
0.622 1.0000000836558145 0.9998418483760517 1.0000013465046171 4.241330597381882e-06 -8.875110745773575e-09 1.442948772281163e-07 9.016430341357553e-11 -8.165811981223656e-11 -3.8769311260800884e-10 4.963783254229696e-09 1.870633961618965e-08 1.5237628019180682e-07 1.0000000858569906 0.9998418499479828 1.0000012951845407 4.241330712827728e-06 1.0992578137415089e-09 1.4429487745043326e-07 1.643934869089266e-10 -1.2291191777012307e-10 -3.867906341137097e-10 3.718801429991532e-09 1.8557892128125183e-08 1.3323681173600378e-07 1.0000000858592246 0.9998418499495783 1.0000012951325528 4.241330712315999e-06 1.1105543716930576e-09 1.442948768308738e-07 1.6448518333934548e-10 -1.229543673087128e-10 -3.8678958083653133e-10 3.719299780693067e-09 1.8557942456016504e-08 1.3324728700560665e-07 1.0000000851876143 0.9998418494699707 1.0000013107724355 4.241330677544692e-06 -2.1843199166019034e-09 1.442948784567302e-07 1.3884816123723618e-10 -1.0879625559909028e-10 -3.8704211116390416e-10 3.75183590147244e-09 1.8561464271487568e-08 1.3299132688881353e-07 1.00000008583468 0.9998418499320505 1.0000012957038402 4.241330712098098e-06 9.865564734723439e-10 1.4429487813554061e-07 1.6350107818014295e-10 -1.2241412247905895e-10 -3.8679792236104586e-10 3.7140449307784803e-09 1.8557412756187728e-08 1.3313570111923475e-07 1.0000000856142448 0.9998418497746356 1.0000013008355029 4.241330700236533e-06 -1.1505816761384707e-10 1.4429487713033125e-07 1.5481728324809722e-10 -1.176245003131407e-10 -3.868834352329532e-10 3.6887569478143173e-09 1.855490159938579e-08 1.32480508549234e-07
0.632 1.0000000524071262 0.9998418260525611 1.0000006631503966 2.522775640529332e-06 -8.771054815683593e-09 1.395437512370856e-07 8.814847714472693e-11 -8.10498589629301e-11 -3.9520970421541294e-10 4.83730452760054e-09 1.8804550536839878e-08 1.4528142730943514e-07 1.0000000546932706 0.999841827685169 1.0000006098390442 2.522775711824983e-06 1.1183402211476846e-09 1.3954375126978885e-07 1.6323406826456546e-10 -1.2284213635380454e-10 -3.9459123486689687e-10 3.524177650306554e-09 1.8655710515247235e-08 1.2337871784776832e-07 1.0000000546956016 0.9998418276868335 1.0000006097847918 2.5227757125196367e-06 1.129649734105026e-09 1.395437507448594e-07 1.6332733659029532e-10 -1.2288596582090044e-10 -3.945904962172794e-10 3.5247664699941533e-09 1.8655767669654507e-08 1.233897058599266e-07 1.0000000539958154 0.999841827187105 1.000000626084515 2.5227756901644895e-06 -2.1600399282856316e-09 1.3954375208490825e-07 1.3731319826277575e-10 -1.0850023370246857e-10 -3.947631429467716e-10 3.5495861368604667e-09 1.865802486342469e-08 1.2336096605835834e-07 1.000000054669995 0.9998418276685475 1.0000006103809393 2.5227757116247265e-06 1.0055217443048863e-09 1.395437515550882e-07 1.623273645894025e-10 -1.2233630574937365e-10 -3.9459618919406754e-10 3.5185401217014876e-09 1.865516374881137e-08 1.2327296426800636e-07 1.0000000544401304 0.999841827504399 1.000000615733372 2.522775704356377e-06 -9.617484599739228e-11 1.3954375156815618e-07 1.5350897348621637e-10 -1.1746595687601226e-10 -3.946561988827742e-10 3.4868478666580386e-09 1.865208560665081e-08 1.226178810087917e-07
0.642 1.0000000335294963 0.9998418125669303 1.000000272283926 1.4659856193186092e-06 -8.645519817783466e-09 1.3415770172302746e-07 8.656017250307549e-11 -8.042537284396658e-11 -4.026023895985283e-10 4.777429335992068e-09 1.8918912067935252e-08 1.373455648601724e-07 1.000000035899899 0.9998418142597059 1.000000216998471 1.4659856600870374e-06 1.15974261549689e-09 1.3415770100009532e-07 1.6249375168084156e-10 -1.2275313457864823e-10 -4.0224647073078773e-10 3.4100687881379066e-09 1.8769409674934046e-08 1.1205597272186985e-07 1.000000035902327 0.9998418142614394 1.0000002169419513 1.4659856615451949e-06 1.1710648903613017e-09 1.341577008716061e-07 1.6258840355068207e-10 -1.227975776913865e-10 -4.022463354166562e-10 3.410734350040537e-09 1.8769472995957495e-08 1.1206763834067525e-07 1.0000000351744056 0.99984181374162 1.0000002339004173 1.4659856475586796e-06 -2.1134535905827922e-09 1.3415770160576769e-07 1.361982836257013e-10 -1.0818468306856521e-10 -4.0234478432516366e-10 3.4289318637123974e-09 1.877063704863058e-08 1.1232788492989536e-07 1.0000000358756571 0.9998418142423943 1.0000002175629839 1.4659856598213871e-06 1.046806997088288e-09 1.3415770116846882e-07 1.6157262221912885e-10 -1.2223858078946016e-10 -4.022490691863736e-10 3.4036837472593285e-09 1.8768802078456355e-08 1.1194406512028557e-07 1.0000000356363619 0.9998418140715113 1.0000002231361835 1.4659856554546557e-06 -5.4971220526113635e-11 1.3415770179607063e-07 1.5261946914031357e-10 -1.1728715403851688e-10 -4.0228520150055814e-10 3.36654830500601e-09 1.876521896423601e-08 1.1128767529659666e-07
0.652 1.0000000221975038 0.9998418044718905 1.0000000587800348 8.321165588880043e-07 -8.513534964447566e-09 1.2825007882954433e-07 8.599597371818878e-11 -7.978405303852432e-11 -4.1011485531572456e-10 4.764198621983662e-09 1.9041084043930036e-08 1.3058702849451186e-07 1.0000000246514622 0.9998418062243296 1.0000000015374833 8.321165798002021e-07 1.2084289883258402e-09 1.282500772932279e-07 1.6276900411093386e-10 -1.2264371875808577e-10 -4.1000108515347303e-10 3.3521986607253202e-09 1.8890457557794376e-08 1.0170327216166402e-07 1.0000000246539875 0.9998418062261325 1.000000001478694 8.321165812228269e-07 1.219764027668231e-09 1.2825007777538372e-07 1.6286544317927926e-10 -1.2268952613536724e-10 -4.100011757354825e-10 3.3529250498358154e-09 1.8890526280102772e-08 1.0171570852334796e-07 1.0000000238979716 0.9998418056862514 1.0000000190948057 8.321165729257394e-07 -2.059597022717047e-09 1.2825007749655058e-07 1.361003171765428e-10 -1.0784921493255447e-10 -4.1003159589774827e-10 3.366441751440945e-09 1.889080488176021e-08 1.0230298520310984e-07 1.0000000246262533 0.9998418062063272 1.0000000021246354 8.321165793423233e-07 1.0953762441461868e-09 1.2825007740395995e-07 1.618336779979846e-10 -1.2212065839645872e-10 -4.100016196327651e-10 3.3452218547410133e-09 1.888979663084366e-08 1.015843623593631e-07 1.000000024377525 0.9998418060287086 1.0000000079185987 8.321165771595989e-07 -6.483122051416932e-12 1.2825007808987678e-07 1.5274579664303226e-10 -1.1708832091290477e-10 -4.100156233929962e-10 3.3038559657691497e-09 1.8885780528627813e-08 1.0092653889882204e-07
0.662 1.0000000153650157 0.9998417995912904 0.9999999499215182 4.6138677643050644e-07 -8.3848424080567e-09 1.2192890807513136e-07 8.628440575303523e-11 -7.912676873333904e-11 -4.1784244442069544e-10 4.773357202455638e-09 1.916323589515427e-08 1.2595168675868017e-07 1.0000000179018345 0.9998418014028927 0.9999998907387059 4.613867869390032e-07 1.2546494346755881e-09 1.2192890607198068e-07 1.6388846877480872e-10 -1.225153475661689e-10 -4.1795169065057835e-10 3.317673320190072e-09 1.9010821173572966e-08 9.38077697148661e-08 1.0000000179044566 0.9998418014047652 0.9999998906776452 4.613867880640705e-07 1.2659973484603716e-09 1.2192890668186092e-07 1.6398624273685167e-10 -1.2256128770323216e-10 -4.179522490984007e-10 3.318447652780224e-09 1.901089443240197e-08 9.38210385007736e-08 1.0000000171203864 0.9998418008448519 0.9999999089503092 4.6138678360065156e-07 -2.008220202483449e-09 1.2192890598221682e-07 1.3684732014839057e-10 -1.0749399612589328e-10 -4.1791983180054633e-10 3.3298578021240162e-09 1.9010538713924544e-08 9.471148249214383e-08 1.000000017875657 0.9998418013841988 0.9999998913485186 4.61386787060252e-07 1.1414797635861748e-09 1.219289061998419e-07 1.6293880849232957e-10 -1.219832001739555e-10 -4.1795021293507085e-10 3.3102318639116826e-09 1.9010115602050852e-08 9.368123947400869e-08 1.0000000176174937 0.999841801199843 0.999999897363242 4.613867860762196e-07 3.9539647662830407e-11 1.21928906571888e-07 1.5371643223242738e-10 -1.1686991754068116e-10 -4.1794392124443326e-10 3.2657539910755706e-09 1.900575122769311e-08 9.301556972217323e-08
0.672 1.0000000111602603 0.9998417965879376 0.9999999009932231 2.4996134504581856e-07 -8.263581633978405e-09 1.1529598845102846e-07 8.66609255471802e-11 -7.845312736768189e-11 -4.258218586315048e-10 4.796941235525352e-09 1.928293500409599e-08 1.2341039868735703e-07 1.0000000137792502 0.9998417984582079 0.9999998398868161 2.4996135000394296e-07 1.2942565156775127e-09 1.1529598639312148e-07 1.6508775431050652e-10 -1.2236712886679492e-10 -4.2613569541020087e-10 3.2966821849317935e-09 1.9128011907384952e-08 8.873538783715496e-08 1.0000000137819693 0.99984179846015 0.999999839823481 2.499613501761595e-07 1.3056173172105838e-09 1.152959869143929e-07 1.6518713378313425e-10 -1.2241394210466457e-10 -4.2613604555668325e-10 3.297493267803081e-09 1.9128088810406484e-08 8.874954807127527e-08 1.000000012969885 0.9998417978802344 0.9999998587516074 2.499613487951792e-07 -1.963470874578783e-09 1.1529598607282988e-07 1.376753702445337e-10 -1.071197045078828e-10 -4.260463948919629e-10 3.3093259120214826e-09 1.9127361182573577e-08 8.985341479450495e-08 1.0000000137521028 0.9998417984388221 0.9999998405193107 2.4996135067637023e-07 1.1809697598208385e-09 1.1529598683948422e-07 1.641238591374088e-10 -1.218259584098861e-10 -4.261325349219376e-10 3.2888876929422153e-09 1.912727067823099e-08 8.860055651852509e-08 1.000000013484503 0.9998417982477283 0.9999998467547907 2.4996135050275315e-07 7.894918342585106e-11 1.1529598674763308e-07 1.5476731537823119e-10 -1.1663186031598142e-10 -4.261072958062377e-10 3.242316701316478e-09 1.9122646004819004e-08 8.79118057855657e-08
0.682 1.0000000084645795 0.999841794662663 0.9999998852515487 1.3227621117187732e-07 -8.150058731161413e-09 1.0845086366084909e-07 8.633739016937765e-11 -7.776339704915419e-11 -4.3406725734835723e-10 4.829310825528698e-09 1.939902842616729e-08 1.2243499578373172e-07 1.0000000111650573 0.9998417965911115 0.9999998222380423 1.322762059221011e-07 1.3269371024343002e-09 1.0845086154915737e-07 1.6557895633226827e-10 -1.2219967404548372e-10 -4.3456790322194596e-10 3.2853104292372114e-09 1.9241097662223684e-08 8.600124688964851e-08 1.0000000111678744 0.9998417965931229 0.9999998221724313 1.3227620575007678e-07 1.3383107635544648e-09 1.0845086218146169e-07 1.6567983820447182e-10 -1.2224724937103721e-10 -4.3456861023505184e-10 3.2861515037826266e-09 1.924117761071592e-08 8.601632390200025e-08 1.0000000103278155 0.9998417959932345 0.9999998417549337 1.3227620823135673e-07 -1.9256624539706726e-09 1.0845086144907833e-07 1.377960831853229e-10 -1.0672574112039011e-10 -4.3442621779827334e-10 3.2997756022705423e-09 1.924026085689737e-08 8.722768835645112e-08 1.0000000111369396 0.9998417965710326 0.9999998228932404 1.322762070744331e-07 1.213533388613604e-09 1.084508624857898e-07 1.646007498219846e-10 -1.2165016777190064e-10 -4.3456327806665767e-10 3.277229812770971e-09 1.9240326945543223e-08 8.585773210336788e-08 1.000000010859901 0.9998417963731998 0.9999998293494742 1.3227620816642728e-07 1.1143254938415156e-10 1.084508618363011e-07 1.5510995613380763e-10 -1.1637453258934827e-10 -4.345207286532253e-10 3.2291612522173917e-09 1.9235502924603564e-08 8.513025109025379e-08
0.692 1.0000000066279817 0.9998417933511138 0.9999998871522419 6.822175356827463e-08 -8.043330649372102e-09 1.014923196054502e-07 8.507091469778573e-11 -7.705822588443862e-11 -4.4258491476776016e-10 4.865830535536804e-09 1.9507744760422283e-08 1.2236355763439647e-07 1.000000009409274 0.9998417953372549 0.9999998222479671 6.822172970272484e-08 1.353626817245335e-09 1.0149231770375509e-07 1.651188558965936e-10 -1.2201300674242005e-10 -4.432552445019683e-10 3.2831799679060108e-09 1.9346738790490474e-08 8.467735633600074e-08 1.0000000094121881 0.9998417953393361 0.9999998221800777 6.822172969446668e-08 1.3650130556177158e-09 1.0149231819189736e-07 1.6522116229646565e-10 -1.2206135260144594e-10 -4.432562738725534e-10 3.2840512920925054e-09 1.9346821771041344e-08 8.469331190937188e-08 1.000000008544195 0.9998417947195043 0.9999998424158737 6.82217376188465e-08 -1.8938594178070725e-09 1.0149231807598683e-07 1.3696664744994459e-10 -1.0631280352444659e-10 -4.4306634459426817e-10 3.2987657392427267e-09 1.9345736710167843e-08 8.59483303155616e-08 1.0000000093801837 0.9998417953164819 0.9999998229258906 6.82217307090645e-08 1.240105808339973e-09 1.0149231897481116e-07 1.6412623323093934e-10 -1.2145476400078741e-10 -4.4324926450488084e-10 3.274810536098756e-09 1.934593899801671e-08 8.452543571381309e-08 1.000000009093705 0.999841795111909 0.9999998296028745 6.822173378309468e-08 1.3792475977087088e-10 1.0149231828860343e-07 1.5450155326458478e-10 -1.1609807622352795e-10 -4.4319143429495796e-10 3.225142642014674e-09 1.934092091481756e-08 8.375288554021962e-08
0.702 1.0000000052824305 0.9998417923903636 0.9999998979032276 3.412217586774013e-08 -7.942868620879135e-09 9.451118250882978e-08 8.337661747391488e-11 -7.633697265644676e-11 -4.513782250423593e-10 4.904383462909621e-09 1.9602719985571125e-08 1.2269351408787195e-07 1.0000000081438678 0.9998417944337166 0.9999998311243552 3.412213709572309e-08 1.3748461251214016e-09 9.451118096536183e-08 1.6422316956796867e-10 -1.2180745113724092e-10 -4.5220214662160093e-10 3.292345154723578e-09 1.9438943010488774e-08 8.395837313689138e-08 1.0000000081468796 0.9998417944358672 0.9999998310541844 3.4122137034146486e-08 1.3862453328098088e-09 9.451118132287807e-08 1.6432686645885084e-10 -1.2185673224028026e-10 -4.522032478677801e-10 3.2932523119165425e-09 1.943902953033352e-08 8.39751211687773e-08 1.0000000072509923 0.9998417937961218 0.9999998519421945 3.412214879910166e-08 -1.867540991154691e-09 9.451118151056458e-08 1.357026588978836e-10 -1.0588132030923208e-10 -4.5197004914627264e-10 3.3065810049217448e-09 1.9437646666684596e-08 8.526271747465654e-08 1.000000008113805 0.999841794412249 0.9999998318250253 3.4122137796146735e-08 1.2612082537741436e-09 9.451118182060504e-08 1.6321596627693145e-10 -1.2124058778641593e-10 -4.521950091678104e-10 3.2836303850023654e-09 1.9438109034663837e-08 8.379884934495361e-08 1.0000000078178832 0.9998417942009351 0.9999998387227571 3.412214186153794e-08 1.589472685412202e-10 9.45111817159048e-08 1.5345750705992587e-10 -1.15802716431037e-10 -4.521232424438393e-10 3.2316982219610002e-09 1.9432849607176825e-08 8.298485746909432e-08
0.712 1.0000000042234964 0.9998417916343675 0.9999999126415111 1.6477958515114567e-08 -7.848626713399922e-09 8.758190354213457e-08 8.215100985962029e-11 -7.560075761063697e-11 -4.6044992482230927e-10 4.9399583615142e-09 1.967872344352951e-08 1.23197444264794e-07 1.0000000071644168 0.9998417937344563 0.9999998440040483 1.647792769960533e-08 1.3906329479445253e-09 8.758190180453778e-08 1.6378817042346343e-10 -1.2158391384666305e-10 -4.614123199512353e-10 3.3058238203644973e-09 1.9512549975121527e-08 8.348635025951965e-08 1.0000000071675266 0.9998417937366763 0.9999998439315944 1.6477928011066658e-08 1.4020449387378369e-09 8.758190208244003e-08 1.6389307166124287e-10 -1.2163362337514905e-10 -4.6141388945485874e-10 3.306774752973563e-09 1.951264066612303e-08 8.350380890967242e-08 1.0000000062437844 0.9998417930770463 0.9999998654707419 1.6477937087904054e-08 -1.8466693185834892e-09 8.758190244874479e-08 1.349004572438581e-10 -1.0543176364882208e-10 -4.611415265654809e-10 3.316073356544873e-09 1.9510790391769888e-08 8.483225886613847e-08 1.0000000071333797 0.9998417937122928 0.9999998447274868 1.6477928324838453e-08 1.2768778965356845e-09 8.758190213190239e-08 1.6276652511920314e-10 -1.2100825007994105e-10 -4.614039409467821e-10 3.2966837047162523e-09 1.9511675013428574e-08 8.332002619835582e-08 1.0000000068280142 0.999841793494237 0.9999998518459631 1.6477930843593207e-08 1.7453726326233772e-10 8.75819026088337e-08 1.5287459306635368e-10 -1.1548895620979814e-10 -4.6131968822505304e-10 3.2416524374896094e-09 1.9506112057964958e-08 8.247070585996232e-08
0.722 1.0000000033389058 0.9998417910029166 0.9999999287252141 7.747257662400865e-09 -7.760249129729281e-09 8.076398157526397e-08 8.187933597137749e-11 -7.484921005850503e-11 -4.698028556204341e-10 4.969066426740429e-09 1.9736901511401818e-08 1.2378696308787556e-07 1.0000000063586543 0.9998417931592696 0.9999998582450087 7.747257019282602e-09 1.4013347288329596e-09 8.076397971672934e-08 1.6429909252858564e-10 -1.2134187094753368e-10 -4.70888739423191e-10 3.3139909307000755e-09 1.9568514035961914e-08 8.318142981741924e-08 1.0000000063618615 0.9998417931615602 0.999999858170269 7.747257591275914e-09 1.412759681612353e-09 8.076397998047362e-08 1.6440560930196962e-10 -1.2139229549834984e-10 -4.708905738338019e-10 3.3149911081821487e-09 1.956860928378759e-08 8.319958251175037e-08 1.0000000054103044 0.9998417924820747 0.9999998803594805 7.747257483691195e-09 -1.8308965760155275e-09 8.076398035232792e-08 1.3504509661879696e-10 -1.0496365851820395e-10 -4.705835453420188e-10 3.319122420903721e-09 1.9566199706585973e-08 8.456281618928891e-08 1.0000000063266419 0.9998417931364103 0.9999998589912369 7.747257366540745e-09 1.287462556550841e-09 8.076397953547079e-08 1.63263137997592e-10 -1.2075743451127045e-10 -4.708792548251922e-10 3.3043710394929754e-09 1.9567594183242565e-08 8.30084681908125e-08 1.0000000060118301 0.9998417929116111 0.9999998663304549 7.747257048504093e-09 1.8504255292727623e-10 8.076398029787751e-08 1.5323777823734012e-10 -1.15156564875015e-10 -4.70784031967287e-10 3.2457555959937736e-09 1.95616924663964e-08 8.21241327370366e-08
0.732 1.000000002567735 0.9998417904524862 0.9999999447579742 3.696540219292315e-09 -7.676598075999496e-09 7.411096168814326e-08 8.21165665517379e-11 -7.408366972891211e-11 -4.79439241453726e-10 4.9946633655867765e-09 1.97853473488525e-08 1.2440197718292865e-07 1.0000000056656617 0.9998417926646374 0.9999998724507233 3.6965594083431783e-09 1.4080817412367172e-09 7.411095949611408e-08 1.6531110067947388e-10 -1.2108203708024202e-10 -4.806350835056675e-10 3.3153693396729984e-09 1.9614755696502764e-08 8.301341466873107e-08 1.0000000056689673 0.9998417926669977 0.9999998723736953 3.6965601238871484e-09 1.4195194218159435e-09 7.411095958102101e-08 1.6541899820735902e-10 -1.2113345358620509e-10 -4.806369143071838e-10 3.3164176685745517e-09 1.961485550011746e-08 8.303232083475204e-08 1.0000000046896345 0.9998417919676865 0.9999998952118988 3.696554560454154e-09 -1.8190925494996731e-09 7.41109603958407e-08 1.356919285993411e-10 -1.0447825292340685e-10 -4.80299011246772e-10 3.316267863009707e-09 1.9611897429494012e-08 8.4404362946452e-08 1.000000005632673 0.999841792641081 0.9999998732197627 3.6965597357831246e-09 1.2940925929941396e-09 7.411095916281821e-08 1.6426082545766687e-10 -1.2048882916521447e-10 -4.806240432945545e-10 3.305280759391449e-09 1.9613791119893532e-08 8.283323021341598e-08 1.0000000053084128 0.9998417924095379 0.9999998807797189 3.6965577971265413e-09 1.915934183281668e-10 7.411095995806672e-08 1.541020432234193e-10 -1.1480676085382356e-10 -4.805193941387296e-10 3.2432635508765733e-09 1.9607553445336237e-08 8.1906981764108e-08
0.742 1.0000000018778994 0.9998417899601559 0.9999999600520414 1.9173915356215593e-09 -7.59611621238324e-09 6.767469095856869e-08 8.185576921316152e-11 -7.330377514217658e-11 -4.89361875641909e-10 5.0218554667826555e-09 1.9833846266951676e-08 1.2499128877699309e-07 1.0000000050533615 0.9998417922276441 0.9999998859333036 1.917385447554921e-09 1.4124239369193078e-09 6.767468832863871e-08 1.6581720983090392e-10 -1.208045358262549e-10 -4.906541482422099e-10 3.314287767723607e-09 1.966117702525951e-08 8.290770374084977e-08 1.000000005056765 0.9998417922300742 0.9999998858539849 1.9173857752384878e-09 1.4238743445168576e-09 6.767468839834166e-08 1.659267335769513e-10 -1.208569980031282e-10 -4.906561353217107e-10 3.3153776811655626e-09 1.966128129371195e-08 8.292744234963397e-08 1.000000004049697 0.9998417915109659 0.9999999093401063 1.917387475585355e-09 -1.8097076639289415e-09 6.767468956795171e-08 1.3583414856362435e-10 -1.039755606517734e-10 -4.902910808073981e-10 3.3130308090255438e-09 1.9657800402903783e-08 8.428203378600449e-08 1.0000000050193956 0.9998417922033898 0.9999998867251754 1.9173859487399724e-09 1.2983177000013802e-09 6.767468809051281e-08 1.6475267204069312e-10 -1.2020273203460992e-10 -4.906424919179575e-10 3.3037958769872266e-09 1.9660169189287524e-08 8.271951852932426e-08 1.0000000046856856 0.9998417919651014 0.9999998945058642 1.9173865150403056e-09 1.9573977698471544e-10 6.767468882572216e-08 1.5446058315068897e-10 -1.1443901189033073e-10 -4.905289600398661e-10 3.239053219887188e-09 1.965360774969587e-08 8.174320955256657e-08
0.752 1.0000000012534072 0.9998417895145015 0.9999999743232967 1.0848860634509611e-09 -7.517580351684005e-09 6.15005911354499e-08 8.05258091748345e-11 -7.25103235580605e-11 -4.995736626606342e-10 5.052585592126267e-09 1.9889215501919596e-08 1.2553606820647225e-07 1.0000000045057695 0.9998417918368702 0.9999998984084989 1.0848261992222433e-09 1.4155774370155683e-09 6.150058791745762e-08 1.652466712608457e-10 -1.2050979523970303e-10 -5.009498584668911e-10 3.3145591166815487e-09 1.97150542745939e-08 8.277470720807135e-08 1.0000000045092712 0.9998417918393702 0.9999998983268873 1.084826199926469e-09 1.427040647128298e-09 6.150058796030247e-08 1.6535776652232258e-10 -1.205634303967264e-10 -5.009517888371207e-10 3.315683611676337e-09 1.971516322207713e-08 8.279530374082826e-08 1.0000000034745065 0.9998417911004931 0.9999999224598488 1.0848428865364118e-09 -1.8015256084989978e-09 6.150058946462769e-08 1.3490051521864848e-10 -1.0345544800531332e-10 -5.005633672647425e-10 3.312983664037349e-09 1.971107178952858e-08 8.412818514769844e-08 1.0000000044708246 0.9998417918119176 0.9999998992232241 1.0848269350835307e-09 1.3013541168847381e-09 6.150058825184209e-08 1.641677857490207e-10 -1.1989946494206604e-10 -5.00937010457262e-10 3.3037329739623253e-09 1.9714001249798904e-08 8.257828067243621e-08 1.000000004127663 0.9998417915668825 0.9999999072246386 1.084832299440387e-09 1.9869720633037177e-10 6.150058873012274e-08 1.5374260521181648e-10 -1.1405397772005744e-10 -5.008159898350946e-10 3.236935715245723e-09 1.9707093717011566e-08 8.15499192796059e-08
0.762 1.0000000006865244 0.9998417891099979 0.9999999875007247 5.735606269891918e-10 -7.440486658496926e-09 5.562279740994245e-08 7.860213697613941e-11 -7.170295596587993e-11 -5.100769294899282e-10 5.084886233869673e-09 1.9956053886525826e-08 1.2608987185975434e-07 1.0000000040151573 0.9998417914867964 0.9999999098051544 5.735201445448826e-10 1.4180384027366552e-09 5.562279365725062e-08 1.6407516275452097e-10 -1.2019897133227924e-10 -5.115250865764684e-10 3.3167450572203684e-09 1.9781603628656978e-08 8.261718622795702e-08 1.0000000040187573 0.999841791489367 0.9999999097212477 5.735202350133159e-10 1.4295144101180159e-09 5.562279405306567e-08 1.6418772844967455e-10 -1.2025340839665166e-10 -5.115271708126489e-10 3.317901278112733e-09 1.9781718012478424e-08 8.263856644561681e-08 1.000000002956335 0.9998417907307499 0.999999934499971 5.735314033764148e-10 -1.7940501112619293e-09 5.5622795510386735e-08 1.3336681527087304e-10 -1.02919069182491e-10 -5.11118727514947e-10 3.315471259770444e-09 1.9776745411869003e-08 8.397275914198645e-08 1.0000000039792325 0.9998417914611445 0.9999999106427547 5.735204228495152e-10 1.3036981123494858e-09 5.5622794511670926e-08 1.6298185287262672e-10 -1.19579484009992e-10 -5.115114873413292e-10 3.3056132116429484e-09 1.978049754423501e-08 8.241325883582578e-08 1.000000003626617 0.9998417912093617 0.9999999188648857 5.735242886956661e-10 2.0096210778750692e-10 5.562279508965593e-08 1.5242393122695365e-10 -1.1365268583648925e-10 -5.1138398329246e-10 3.2370231489322805e-09 1.9773162418891124e-08 8.134046905168242e-08
0.772 1.0000000001727989 0.9998417887434663 0.9999999996034029 1.8860805545929555e-10 -7.3648018884420475e-09 5.0066633723914445e-08 7.715871671113825e-11 -7.088283216837813e-11 -5.208749915232133e-10 5.115524938206031e-09 2.004017420420307e-08 1.2674355253619968e-07 1.0000000035770775 0.9998417911742473 0.9999999201421818 1.8882313656719824e-10 1.4198324593182347e-09 5.006663010366403e-08 1.6337598036248796e-10 -1.1987167505290736e-10 -5.22383736601938e-10 3.319090066221539e-09 1.9867126145922828e-08 8.253197945862075e-08 1.0000000035807763 0.9998417911768881 0.9999999200559782 1.888235263615938e-10 1.4313212136849724e-09 5.006663041376692e-08 1.6349022349252066e-10 -1.1992690195139003e-10 -5.223860103005298e-10 3.320279889268804e-09 1.9867247190762468e-08 8.25539862891226e-08 1.000000002490736 0.9998417903985596 0.9999999454793911 1.887628748010184e-10 -1.7872556180980467e-09 5.006663204467414e-08 1.3230672752369927e-10 -1.023667398769402e-10 -5.21960234609637e-10 3.317578704206572e-09 1.9860977918757812e-08 8.392658258481698e-08 1.0000000035401724 0.9998417911478951 0.9999999210026782 1.8882106833980202e-10 1.3053752968017137e-09 5.00666311057366e-08 1.6226863054898056e-10 -1.1924346874944937e-10 -5.223693945990993e-10 3.307634274903416e-09 1.9865954467377083e-08 8.232210295827498e-08 1.0000000031781011 0.9998417908893636 0.9999999294455185 1.888018003094537e-10 2.0256084556447437e-10 5.006663171715689e-08 1.5157763341262256e-10 -1.1323456437753011e-10 -5.222365921679309e-10 3.2370705480798814e-09 1.985806354453177e-08 8.121937761584463e-08
0.782 0.999999999708297 0.9998417884120967 1.0000000106721558 -6.486332094021062e-11 -7.290469034062977e-09 4.485378872467337e-08 7.683187674532204e-11 -7.004993190005168e-11 -5.319703913893776e-10 5.142260635077632e-09 2.0148403076093154e-08 1.2753815864136382e-07 1.0000000031876004 0.9998417908964162 0.9999999294602088 -6.400688325249395e-11 1.421009057183703e-09 4.485378511562033e-08 1.6378599220754222e-10 -1.1952842192751918e-10 -5.335291765812736e-10 3.3189674883383885e-09 1.997858253655217e-08 8.259939274468412e-08 1.0000000031913974 0.9998417908991271 0.999999929371705 -6.400591704579751e-11 1.4325107593584173e-09 4.485378541650668e-08 1.6390155633947494e-10 -1.1958433247445065e-10 -5.335315118373461e-10 3.32019514852099e-09 1.9978711535404917e-08 8.262185984116652e-08 1.0000000020737794 0.9998417901011162 0.9999999554387526 -6.42474631081278e-11 -1.781092570779263e-09 4.485378726063052e-08 1.323566640137809e-10 -1.0179839939828948e-10 -5.330914919167572e-10 3.3163140495946142e-09 1.997070098784019e-08 8.406405019178018e-08 1.0000000031497125 0.9998417908693631 0.9999999303436224 -6.40149926718096e-11 1.3064348205530645e-09 4.4853785927569654e-08 1.6266432362453166e-10 -1.1889139347104277e-10 -5.335141225830377e-10 3.3071468129748704e-09 1.9977332078222074e-08 8.238519653853893e-08 1.000000002778185 0.9998417906040823 0.9999999390071691 -6.409253546838936e-11 2.0354229303064472e-10 4.485378670285037e-08 1.5184051878696595e-10 -1.1280035994584954e-10 -5.333771217530359e-10 3.2342380399875664e-09 1.9968749110914356e-08 8.126676286544193e-08
0.792 0.9999999992886572 0.9998417881127742 1.0000000207457804 -1.530939807450222e-10 -7.217193724686411e-09 4.000195596064714e-08 7.726974198121762e-11 -6.92053602287464e-11 -5.433663034827014e-10 5.164620774115927e-09 2.028372541194989e-08 1.2844972193897796e-07 1.0000000028423663 0.999841790650191 0.9999999377978123 -1.5115653976509623e-10 1.421854732121018e-09 4.000195216099071e-08 1.6495335192029035e-10 -1.1916955859976212e-10 -5.449647667267989e-10 3.3142676922675107e-09 2.0118679691064708e-08 8.284010870452946e-08 1.0000000028462623 0.9998417906529722 0.9999999377070061 -1.5115494997709265e-10 1.43336945198444e-09 4.0001952650912766e-08 1.650703320216325e-10 -1.1922611116175816e-10 -5.449672944491381e-10 3.315536761693456e-09 2.0118817654591298e-08 8.286292984155181e-08 1.000000001701107 0.9998417898353079 0.999999964416656 -1.5170160423968179e-10 -1.7752740211443621e-09 4.000195472270744e-08 1.3316500877574482e-10 -1.0121487044899481e-10 -5.445162741623065e-10 3.3099877640198947e-09 2.0108712952199227e-08 8.438608305894049e-08 1.0000000028034959 0.9998417906224358 0.9999999387041655 -1.5117450342904093e-10 1.3071635091727623e-09 4.000195306302593e-08 1.638171591612771e-10 -1.1852379967528916e-10 -5.449495582392554e-10 3.3020473440597085e-09 2.0117340467578423e-08 8.26226184077832e-08 1.0000000024225097 0.9998417903504047 0.9999999475884217 -1.5135085723337699e-10 2.0419281466222113e-10 4.000195344221837e-08 1.528609279644986e-10 -1.1235037876100618e-10 -5.448086547126292e-10 3.2265140675330517e-09 2.0107960351930167e-08 8.149639424912175e-08
0.802 0.9999999989093185 0.9998417878422414 1.0000000298639344 -9.467521881067616e-11 -7.1446402658369725e-09 3.552003102209045e-08 7.753684166927473e-11 -6.834877420620725e-11 -5.550657060542341e-10 5.184603089878989e-09 2.0441647935330278e-08 1.2941778774578183e-07 1.0000000025368163 0.9998417904323156 0.9999999451944344 -9.128785754658358e-11 1.422697989997846e-09 3.5520027009303084e-08 1.6594282097498933e-10 -1.1879552106312245e-10 -5.566941454071103e-10 3.3060524910439742e-09 2.0282342646258712e-08 8.321925326589857e-08 1.0000000025408111 0.9998417904351673 0.9999999451013237 -9.12850600429506e-11 1.4342256852264198e-09 3.552002750022993e-08 1.6606130006342484e-10 -1.1885345476286406e-10 -5.566974514670029e-10 3.3073637873371523e-09 2.0282490072724472e-08 8.324240583273769e-08 1.0000000013681611 0.999841789597879 0.9999999724525658 -9.22431864270182e-11 -1.7694716351740806e-09 3.552002928709694e-08 1.33796527940661e-10 -1.006165039331465e-10 -5.56237409377236e-10 3.300364801979292e-09 2.0270101691173794e-08 8.483740520945819e-08 1.0000000024969622 0.9998417904038582 0.9999999461237502 -9.131918700690966e-11 1.3078901607403163e-09 3.552002769010545e-08 1.647924056854405e-10 -1.181412018316878e-10 -5.566789230160809e-10 3.293425376639523e-09 2.02809099057789e-08 8.299866890947571e-08 1.000000002106517 0.9998417901250755 0.9999999552287255 -9.162852728916021e-11 2.0484137272757434e-10 3.552002760445683e-08 1.537039290953526e-10 -1.1188585025044055e-10 -5.565353368523642e-10 3.2152520228702637e-09 2.0270679910248264e-08 8.186478094197963e-08
0.812 0.9999999985661114 0.9998417875975205 1.000000038077181 4.0810711640813385e-11 -7.072726531047007e-09 3.140666552557606e-08 7.695029637972558e-11 -6.748133329750799e-11 -5.670715621631934e-10 5.205660492669522e-09 2.0612228662189744e-08 1.303482992341321e-07 1.0000000022667852 0.9998417902398153 0.9999999517004475 4.585573143990236e-11 1.4236143125120522e-09 3.140666122774569e-08 1.660715765446192e-10 -1.1840783438646037e-10 -5.687216092551169e-10 3.2984120702214217e-09 2.045892298667077e-08 8.362031195127436e-08 1.0000000022708788 0.999841790242738 0.9999999516050295 4.5859790968368464e-11 1.4351548057377597e-09 3.140666172348829e-08 1.661915894288376e-10 -1.184662260717078e-10 -5.687248175839085e-10 3.299762974070938e-09 2.045907981687679e-08 8.364384955218413e-08 1.000000001070777 0.9998417893858564 0.9999999795968693 4.4428841122838316e-11 -1.7636101256461822e-09 3.1406663046055504e-08 1.3356818497042117e-10 -1.0000409487489998e-10 -5.682586764853021e-10 3.2920371406345454e-09 2.0444398303943812e-08 8.529200210171929e-08 1.0000000022259459 0.9998417902106553 0.999999952652749 4.580915755811021e-11 1.3086896051269819e-09 3.140666149784679e-08 1.6490692063989245e-10 -1.1774449750411385e-10 -5.687062040473408e-10 3.2854039758526535e-09 2.0457397399460126e-08 8.339610318481444e-08 1.000000001826041 0.9998417899251207 0.9999999619784568 4.534699641077653e-11 2.0556303619299683e-10 3.140666136730263e-08 1.5368617335318172e-10 -1.1140709521186455e-10 -5.685607546394108e-10 3.2048477140758788e-09 2.0446320581390332e-08 8.224889677069258e-08
0.822 0.9999999982556104 0.999841787376164 1.0000000454517404 1.7475778534589344e-10 -7.001669297158564e-09 2.765412246278125e-08 7.554705916651765e-11 -6.660341912625146e-11 -5.793872047578626e-10 5.230371224922836e-09 2.0785178301247507e-08 1.3114809207113676e-07 1.0000000020288518 0.9998417900702479 0.9999999573819185 1.814952886584339e-10 1.4243798207038277e-09 2.7654117909384285e-08 1.65376198766341e-10 -1.1800590701698503e-10 -5.810505776355169e-10 3.2952785500282827e-09 2.0637442332019644e-08 8.389413521012777e-08 1.0000000020330444 0.999841790073241 0.9999999572841912 1.8150113777885954e-10 1.4359332492474816e-09 2.765411832473077e-08 1.6549762671426253e-10 -1.1806526290175134e-10 -5.810536224442083e-10 3.296664369788223e-09 2.0637607992252077e-08 8.391815605496535e-08 1.0000000008055332 0.9998417891967962 0.9999999859156401 1.7958378834888618e-10 -1.7579130707120902e-09 2.7654119433995574e-08 1.3251677255782232e-10 -9.937808406397091e-11 -5.80583918957212e-10 3.2890461299379894e-09 2.0620790667612214e-08 8.560353138818892e-08 1.000000001987026 0.9998417900403841 0.9999999583572287 1.8143313033124688e-10 1.3093383977809042e-09 2.7654117996194935e-08 1.6419740909332046e-10 -1.173340418155303e-10 -5.810349521913104e-10 3.2819355369827515e-09 2.063582940254311e-08 8.366534736657048e-08 1.0000000015776616 0.9998417897480971 0.9999999679036844 1.8081404053819222e-10 2.0613421443293559e-10 2.7654117867365935e-08 1.528442950339357e-10 -1.1091455557985907e-10 -5.808881783543406e-10 3.1993961932856418e-09 2.0623959397383393e-08 8.249691086620177e-08
0.832 0.999999997975063 0.9998417871762064 1.0000000520659154 2.574956544639957e-10 -6.931731178797408e-09 2.4251176186360265e-08 7.391700346010701e-11 -6.571537408905469e-11 -5.920159390464184e-10 5.259420053083558e-09 2.095228379888344e-08 1.3178499813649396e-07 1.0000000018202697 0.999841789921651 0.9999999623170267 2.658469264089401e-10 1.4247252605093804e-09 2.425117176711585e-08 1.6444723622991484e-10 -1.1759084516993934e-10 -5.936846460916537e-10 3.298473804139225e-09 2.0809079684521292e-08 8.396860972386926e-08 1.0000000018245616 0.9998417899247152 0.9999999622169868 2.658542924340087e-10 1.4362914698973094e-09 2.4251172041459694e-08 1.645703172455824e-10 -1.1765109828358577e-10 -5.936877464204294e-10 3.299889617075643e-09 2.08092531664302e-08 8.399321295161305e-08 1.000000000569684 0.999841789028737 0.9999999914870552 2.634698509876974e-10 -1.7526500457653907e-09 2.4251172917484878e-08 1.3123285392237494e-10 -9.873929895991128e-11 -5.932164668036845e-10 3.2929989588794817e-09 2.079060109127866e-08 8.570767563880411e-08 1.0000000017774573 0.9998417898910826 0.9999999633153692 2.657692689915905e-10 1.3095670475574417e-09 2.4251171620995828e-08 1.6325408487306883e-10 -1.1691011013683094e-10 -5.936690194223775e-10 3.2848433620173095e-09 2.0807389091992166e-08 8.373428528306151e-08 1.0000000013586325 0.9998417895920432 0.9999999730825849 2.6499983853313723e-10 2.0628543419397557e-10 2.425117197503801e-08 1.5176886746724688e-10 -1.104083474651784e-10 -5.935218376836846e-10 3.200703176072171e-09 2.079482269712869e-08 8.253771846917327e-08
0.842 0.999999997722093 0.999841786995949 1.0000000580013426 2.796883366455613e-10 -6.8629181207589945e-09 2.1181299869220322e-08 7.270514210258635e-11 -6.481767015521308e-11 -6.049613695600715e-10 5.291637771892854e-09 2.110582162407933e-08 1.3228351768633514e-07 1.000000001638669 0.9998417897923316 0.9999999665872985 2.895443341223299e-10 1.4246372931072064e-09 2.1181295506189617e-08 1.6392946224528812e-10 -1.1716268880797502e-10 -6.066278046957295e-10 3.3071781275199205e-09 2.096559983016614e-08 8.386040879598331e-08 1.0000000016430601 0.9998417897954668 0.9999999664849438 2.895530049824245e-10 1.436216383195925e-09 2.118129567117928e-08 1.6405405490382013e-10 -1.172239857879014e-10 -6.06630775287673e-10 3.308620578396992e-09 2.0965779876353115e-08 8.388566857402503e-08 1.0000000003608587 0.9998417888799849 0.9999999963926359 2.8672890190396407e-10 -1.7478339929977455e-09 2.1181296417410846e-08 1.303609783267867e-10 -9.808747845524205e-11 -6.061601158204356e-10 3.302714744534322e-09 2.0945709649537658e-08 8.562737705516227e-08 1.000000001594869 0.9998417897610585 0.9999999676086957 2.894518482085296e-10 1.3093626404614033e-09 2.118129560865276e-08 1.6272192388992737e-10 -1.1647312618126908e-10 -6.066125683917709e-10 3.2932931975685403e-09 2.0963844385324375e-08 8.361983157390385e-08 1.000000001166583 0.9998417894552656 0.9999999775966825 2.8854046908866094e-10 2.0600350881384193e-10 2.1181295968125053e-08 1.5110507451459614e-10 -1.0988931092389216e-10 -6.064653118049257e-10 3.207796133955672e-09 2.0950712435865123e-08 8.239055465422191e-08
0.852 0.9999999974944326 0.9998417868337713 1.0000000633342094 2.6012214022813987e-10 -6.794912835731154e-09 1.842098386960185e-08 7.217464963832839e-11 -6.39112257457853e-11 -6.182265958275821e-10 5.3245826397551e-09 2.123745525413489e-08 1.3269250034755508e-07 1.0000000014817894 0.9998417896806754 0.9999999702688097 2.71403643025789e-10 1.4244263597548908e-09 1.842097935360334e-08 1.6408624543903378e-10 -1.1672230085983754e-10 -6.198842438651924e-10 3.3183668053108625e-09 2.1098264760454123e-08 8.363221817676975e-08 1.0000000014862802 0.9998417896838814 0.9999999701641376 2.714138985735549e-10 1.4360184440697301e-09 1.8420979736805545e-08 1.6421238297783754e-10 -1.16784694175933e-10 -6.198873658944529e-10 3.3198349312112872e-09 2.109844988137382e-08 8.365817845724663e-08 1.0000000001767968 0.9998417887489249 1.0000000007084529 2.68169613858609e-10 -1.743154785510714e-09 1.8420980323746068e-08 1.3016487630536147e-10 -9.742379619439303e-11 -6.194189930756054e-10 3.3148345749458673e-09 2.1077461886478165e-08 8.542833223975363e-08 1.000000001437 0.9998417896486957 0.9999999713132847 2.712969955743267e-10 1.3090351591770639e-09 1.8420980087755896e-08 1.62864424487699e-10 -1.1602357271773584e-10 -6.198691475391943e-10 3.304236742186281e-09 2.1096459453237304e-08 8.338496672599985e-08 1.0000000009992527 0.999841789336149 0.9999999815220502 2.7024920148439166e-10 2.0559869562095313e-10 1.842098031228891e-08 1.511159905722378e-10 -1.0935790701506708e-10 -6.197224791967845e-10 3.217434371687859e-09 2.108291630776952e-08 8.212062328671744e-08
0.862 0.999999997289811 0.9998417866880511 1.0000000681304597 2.254151721911457e-10 -6.72731415581387e-09 1.5943629664604266e-08 7.206420173724251e-11 -6.29961663405742e-11 -6.318155434099445e-10 5.3556535726316985e-09 2.1341100389681145e-08 1.3307827563518158e-07 1.0000000013473667 0.9998417895850626 0.9999999734273802 2.3808947679646206e-10 1.4244870313906884e-09 1.5943624902214513e-08 1.646560213632327e-10 -1.1627019353361626e-10 -6.334579313442743e-10 3.3283120205869557e-09 2.120073164395409e-08 8.338041552343947e-08 1.0000000013519563 0.9998417895883398 0.9999999733203886 2.3810104696408415e-10 1.436092004703793e-09 1.5943625139432608e-08 1.647835273406334e-10 -1.1633336341970862e-10 -6.334612494763251e-10 3.3298071545799336e-09 2.1200920242295852e-08 8.340708300803021e-08 1.0000000000152331 0.9998417886339381 1.0000000045003252 2.3444301013453486e-10 -1.7382176433681989e-09 1.5943625867137082e-08 1.3038256243755304e-10 -9.674864434013118e-11 -6.329968310219194e-10 3.3254396113383255e-09 2.117956789718011e-08 8.520767799526407e-08 1.0000000013015873 0.9998417895523766 0.999999974494955 2.3796880792010763e-10 1.3089791391956682e-09 1.5943625468033246e-08 1.6341982726077316e-10 -1.1556267159031396e-10 -6.334431680665914e-10 3.3139235946950293e-09 2.1198892727079002e-08 8.312643164743522e-08 1.0000000008543777 0.9998417892330749 0.9999999849245063 2.367856680019079e-10 2.054658373104758e-10 1.5943625722356255e-08 1.5153998800689473e-10 -1.0881457315327465e-10 -6.332977263528168e-10 3.225700327917888e-09 2.1185107409834412e-08 8.182700979912514e-08
0.872 0.9999999971059604 0.9998417865571667 1.000000072445974 1.9509456846847715e-10 -6.659979140861016e-09 1.3725833486828171e-08 7.180320382834618e-11 -6.207336730344969e-11 -6.457315960268341e-10 5.383578608408237e-09 2.1417223803637376e-08 1.3348548204133882e-07 1.0000000012331371 0.9998417895038774 0.9999999761187557 2.0916042502593502e-10 1.4249554149261292e-09 1.3725828275500234e-08 1.650684349392425e-10 -1.1580689828120124e-10 -6.473533948171198e-10 3.334937352941154e-09 2.1273390379440522e-08 8.317074036109501e-08 1.0000000012378272 0.9998417895072252 0.9999999760094418 2.091736108863779e-10 1.4365729327082532e-09 1.372582841832019e-08 1.6519767047542621e-10 -1.1587118624076204e-10 -6.473565832216356e-10 3.336461897642973e-09 2.1273580746537803e-08 8.319809215442801e-08 0.9999999998739056 0.9998417885334075 1.000000007824002 2.0509939674001571e-10 -1.7328862324655985e-09 1.3725829568493534e-08 1.3044406017750687e-10 -9.606278302993834e-11 -6.468977017981211e-10 3.3324355796875928e-09 2.125244183707668e-08 8.503187462176554e-08 1.0000000011863672 0.9998417894704837 0.9999999772094539 2.090264140695864e-10 1.309330737036064e-09 1.3725828708261857e-08 1.6381812802865097e-10 -1.1509049141053097e-10 -6.473388758982855e-10 3.3202672312735132e-09 2.1271534839329352e-08 8.291024756172966e-08 1.000000000729695 0.9998417891444267 0.9999999878597972 2.0770634393523818e-10 2.057407837759819e-10 1.3725828536226845e-08 1.5180688587696416e-10 -1.0826010745447486e-10 -6.471949691209584e-10 3.230441122709651e-09 2.1257684196990845e-08 8.157756911623005e-08
0.882 0.9999999969406748 0.999841786439541 1.0000000763295607 1.7676443301367488e-10 -6.5931543442639345e-09 1.1748432212281778e-08 7.097829129683076e-11 -6.114343663538307e-11 -6.599785917270903e-10 5.4090346296900046e-09 2.1473386113325677e-08 1.3391274509850746e-07 1.000000001136902 0.9998417894355454 0.9999999783916063 1.9222807124234143e-10 1.4255776234097482e-09 1.174842658270959e-08 1.6491058819148862e-10 -1.1533323305708393e-10 -6.615742291617109e-10 3.3390027356980205e-09 2.132392462416285e-08 8.299998265371003e-08 1.0000000011416916 0.9998417894389647 0.9999999782799677 1.9224291566964255e-10 1.4372081351506218e-09 1.1748426528098798e-08 1.6504111685317932e-10 -1.1539808339237093e-10 -6.615773855785767e-10 3.3405584428566004e-09 2.1324115051765277e-08 8.302799202767629e-08 0.999999999750613 0.9998417884457597 1.0000000107281555 1.8774758388248886e-10 -1.7274145421311168e-09 1.1748428032703303e-08 1.2993603220292023e-10 -9.53667285067532e-11 -6.611256757499944e-10 3.336683950468637e-09 2.1303759155921348e-08 8.489856126937029e-08 1.0000000010891394 0.999841789401444 0.9999999795054495 1.9208095360679803e-10 1.3098364300516354e-09 1.174842684861592e-08 1.6364578230983514e-10 -1.1460780007212064e-10 -6.615600481098749e-10 3.3240337955764723e-09 2.1322069682865584e-08 8.273323991549886e-08 1.0000000006230045 0.9998417890686309 0.9999999903765919 1.9062260893633985e-10 2.0616983144156e-10 1.1748426422156071e-08 1.5150338889738484e-10 -1.0769480416299593e-10 -6.614183442376839e-10 3.232475547905524e-09 2.1308330535579337e-08 8.136946197571864e-08
0.892 0.9999999967918903 0.999841786333699 1.00000007982556 1.6887680739508882e-10 -6.527248292113306e-09 9.991633297824872e-09 6.969333323075842e-11 -6.020724468439146e-11 -6.745605640125417e-10 5.432949941119451e-09 2.1519892723546087e-08 1.3435878825564788e-07 1.0000000010566021 0.9998417893785962 0.9999999802901314 1.8573651816774302e-10 1.425939296785854e-09 9.991627317725713e-09 1.6428571828108872e-10 -1.1484945581007678e-10 -6.761249656789284e-10 3.341617039716701e-09 2.1362942015373865e-08 8.287032994395704e-08 1.000000001061491 0.999841789382087 0.999999980176165 1.8575275134199508e-10 1.4375825244488242e-09 9.99162709180756e-09 1.64417785509939e-10 -1.1491533975210948e-10 -6.761284268025031e-10 3.343204722663848e-09 2.1363130860092146e-08 8.289897278085744e-08 0.9999999996432982 0.9998417883695234 1.0000000132569906 1.8083406951391809e-10 -1.7222168127570365e-09 9.991629141517955e-09 1.2896193002010525e-10 -9.466099638812339e-11 -6.756851622909054e-10 3.3394252842904167e-09 2.1344078388101964e-08 8.48086048840621e-08 1.0000000010078474 0.9998417893437856 0.9999999814271414 1.8557604298442472e-10 1.310081492442261e-09 9.991627379726736e-09 1.6300651929028322e-10 -1.1411507939140635e-10 -6.761113801448752e-10 3.3263414337874945e-09 2.1361103941708048e-08 8.259757222341879e-08 1.0000000005322471 0.9998417890042162 0.9999999925190912 1.839788800072268e-10 2.063383168539947e-10 9.991627066777745e-09 1.507333162531133e-10 -1.0712032468872083e-10 -6.759720818966342e-10 3.2329965670267317e-09 2.134764118015855e-08 8.120452361005894e-08
0.902 0.9999999966577611 0.9998417862383215 1.0000000829745954 1.6624804062788874e-10 -6.462431167266022e-09 8.431920449077834e-09 6.84714682590064e-11 -5.926509103416994e-11 -6.894815271041668e-10 5.4554240039190455e-09 2.1565107041912903e-08 1.348319440819269e-07 1.0000000009903975 0.9998417893317144 0.999999981854814 1.8449003324204133e-10 1.4258632681106936e-09 8.431914488069688e-09 1.637175392138419e-10 -1.1435660886544591e-10 -6.910107052796167e-10 3.3426413675169354e-09 2.139923634786652e-08 8.280129199171493e-08 1.0000000009953869 0.9998417893352765 0.9999999817385179 1.8450705026716306e-10 1.4375193218097573e-09 8.431914347293335e-09 1.638509670275024e-10 -1.1442337374019283e-10 -6.910141006233138e-10 3.3442616199851562e-09 2.139942222963184e-08 8.283054410910755e-08 0.9999999995501205 0.9998417883033835 1.0000000154509965 1.7916638845317014e-10 -1.7174703362585956e-09 8.431916383597591e-09 1.2804546518570603e-10 -9.394623315692667e-11 -6.905804399297467e-10 3.34061443395193e-09 2.1382102369259883e-08 8.477888870708075e-08 1.0000000009406484 0.9998417892961943 0.9999999830150142 1.8431522433794877e-10 1.3098885799720758e-09 8.431914660305303e-09 1.6242394674943482e-10 -1.1361307296843571e-10 -6.909973647004842e-10 3.327053474562772e-09 2.139742902374972e-08 8.252275224560566e-08 1.0000000004555845 0.9998417889498673 0.9999999943277793 1.8258013916233897e-10 2.0606961106829866e-10 8.43191464065948e-09 1.5001972773045662e-10 -1.0653612022034277e-10 -6.908611647484689e-10 3.2318944044124964e-09 2.138438149021974e-08 8.110189116262799e-08
0.912 0.9999999965366847 0.9998417861522629 1.0000000858134195 1.6463205979665942e-10 -6.3984499620257e-09 7.045948624161781e-09 6.775225348512494e-11 -5.831773733028586e-11 -7.04745696130607e-10 5.476596136135205e-09 2.1614633489128494e-08 1.353280692286217e-07 1.000000000936691 0.9998417892937576 0.9999999831222718 1.8423406293772014e-10 1.4255964540155502e-09 7.045943150073493e-09 1.6364566562526502e-10 -1.1385521431949631e-10 -7.062355285165173e-10 3.34217269428874e-09 2.1438918404294958e-08 8.278876566059628e-08 1.0000000009417802 0.9998417892973911 0.9999999830036433 1.842521721029843e-10 1.4372652004406412e-09 7.045943025120118e-09 1.6378065246552176e-10 -1.1392300071856674e-10 -7.062387162979168e-10 3.343826027400768e-09 2.1439100291348526e-08 8.281860678746712e-08 0.999999999469482 0.9998417882461978 1.000000017346794 1.7849302954615138e-10 -1.7129280923613363e-09 7.045944805555271e-09 1.2762637783965294e-10 -9.322304056686842e-11 -7.058162185537373e-10 3.3403738768828605e-09 2.142381983893587e-08 8.480429455717469e-08 1.000000000885947 0.9998417892575271 0.9999999843056849 1.8404500440892985e-10 1.3095051998646361e-09 7.04594339012857e-09 1.623378041599494e-10 -1.131023560474166e-10 -7.062225028950369e-10 3.3262677008573657e-09 2.14371521699673e-08 8.250463568909371e-08 1.000000000391418 0.9998417889044424 0.999999995839274 1.8217285643700184e-10 2.0561032641627861e-10 7.045943683487299e-09 1.4980261099636814e-10 -1.0594340253896068e-10 -7.060898356830373e-10 3.2292754077400163e-09 2.1424621747403555e-08 8.105702908395851e-08
0.922 0.9999999964272512 0.999841786074516 1.000000088375314 1.6264346457786181e-10 -6.334856564403792e-09 5.816857240772565e-09 6.746984743258813e-11 -5.736563023549803e-11 -7.203574786975094e-10 5.4961609915716e-09 2.1673313510608e-08 1.358527925898349e-07 1.0000000008940786 0.9998417892637229 0.9999999841256489 1.8358023814207943e-10 1.4255803970333937e-09 5.81685246216787e-09 1.640042063651272e-10 -1.1334584674007646e-10 -7.218041941922047e-10 3.3397859772924286e-09 2.14873714444478e-08 8.284117871689239e-08 1.000000000899268 0.9998417892674274 0.9999999840046864 1.8360034173496148e-10 1.4372620561749313e-09 5.816852518427012e-09 1.6414070631049733e-10 -1.1341432222867392e-10 -7.218076667567141e-10 3.341473338239064e-09 2.148754869950322e-08 8.287158308646066e-08 0.999999999399979 0.9998417881969629 1.0000000189775333 1.7742605282222756e-10 -1.7081483522334144e-09 5.816853895330696e-09 1.2763860663798173e-10 -9.249253624228276e-11 -7.213965485654229e-10 3.338232846884609e-09 2.1474478307785824e-08 8.489327970183158e-08 1.0000000008423386 0.999841789226781 0.9999999853322977 1.8337764448167404e-10 1.3093725212743214e-09 5.816852857878671e-09 1.6268194702467885e-10 -1.1258380005259102e-10 -7.21791773743589e-10 3.3235549469413865e-09 2.148565261319709e-08 8.255170203258104e-08 1.0000000003383438 0.9998417888669378 0.9999999970867206 1.8136897492853526e-10 2.0540191766544827e-10 5.816853267746963e-09 1.5001623445741594e-10 -1.0534257427441299e-10 -7.216626151252026e-10 3.2246779203012967e-09 2.1473699434378488e-08 8.107873681520487e-08
0.932 0.9999999963281629 0.9998417860041534 1.0000000906911504 1.6091765160852438e-10 -6.271444369694888e-09 4.735336582272197e-09 6.713492824501384e-11 -5.640984390563303e-11 -7.363210163302583e-10 5.513828418290578e-09 2.1746561160888957e-08 1.3640743652724337e-07 1.000000000861268 0.999841789240686 0.9999999848956838 1.8316734808508048e-10 1.4260155577921611e-09 4.735332183378238e-09 1.643041768795614e-10 -1.128287506480816e-10 -7.377214725266697e-10 3.3351887798449763e-09 2.1550542257512225e-08 8.2960976179271e-08 1.0000000008665573 0.9998417892444624 0.9999999847723839 1.8318924379160975e-10 1.4377099397769397e-09 4.735332510208976e-09 1.6444232860628798e-10 -1.1289849867032984e-10 -7.377248853662674e-10 3.336911617865793e-09 2.1550714632432803e-08 8.299191519604101e-08 0.9999999993403188 0.9998417881547553 1.0000000203739559 1.7660405187552284e-10 -1.7029307805496584e-09 4.73533374522565e-09 1.2759335866971733e-10 -9.175454655661055e-11 -7.373270835637673e-10 3.3338227231168894e-09 2.1539892491219273e-08 8.50482761263256e-08 1.0000000008085312 0.9998417892030326 0.9999999861255908 1.8295115611246024e-10 1.3096910608394266e-09 4.735332805868696e-09 1.6296769469439388e-10 -1.1205791013238562e-10 -7.377097411314286e-10 3.3186180348227512e-09 2.1548873256664346e-08 8.266642428670392e-08 1.0000000002950697 0.99984178883643 0.9999999981008575 1.8080684963057576e-10 2.0564483564593578e-10 4.735333153220173e-09 1.5017150299030796e-10 -1.0473474452903286e-10 -7.375847505994982e-10 3.217765276731556e-09 2.1537517185991364e-08 8.11696533046645e-08
0.942 0.9999999962381816 0.9998417859402913 1.0000000927902895 1.5991874129618052e-10 -6.20846153477756e-09 3.7955349656778945e-09 6.630982440278936e-11 -5.545084362696611e-11 -7.526411160502185e-10 5.530943820029698e-09 2.1839028258519558e-08 1.3695569720037103e-07 1.0000000008370262 0.999841789223767 0.9999999854616026 1.834635193137274e-10 1.4266470568915958e-09 3.795530940617408e-09 1.6410818950288205e-10 -1.1230547136989216e-10 -7.53992891013269e-10 3.3306710986712563e-09 2.1633542142064756e-08 8.309108315151096e-08 1.0000000008424164 0.9998417892276148 0.9999999853359623 1.8348682360518112e-10 1.4383544909463455e-09 3.795531352449573e-09 1.6424773328276586e-10 -1.1237585779796076e-10 -7.539961596337076e-10 3.3324297721968154e-09 2.1633709728562254e-08 8.31225517595801e-08 0.9999999992892694 0.9998417881186938 1.000000021565293 1.7649342586492997e-10 -1.6975304300021024e-09 3.795532825012787e-09 1.2705264558139727e-10 -9.101027771431159e-11 -7.536119173889623e-10 3.329406609354947e-09 2.16250598662853e-08 8.521274280690609e-08 1.0000000007832917 0.9998417891854009 0.999999986714791 1.83233596408115e-10 1.3102059591161562e-09 3.795531520261442e-09 1.627572171065858e-10 -1.1152541166961543e-10 -7.539815004992221e-10 3.313757063065233e-09 2.163192211722291e-08 8.279150483366454e-08 1.0000000002603633 0.9998417888120387 0.9999999989109116 1.8095425275289057e-10 2.0608471570894627e-10 3.795531922282852e-09 1.4983074642677096e-10 -1.0411993876879603e-10 -7.538608252868569e-10 3.2108976442478123e-09 2.1621148390624993e-08 8.127118488485578e-08
0.952 0.9999999961561212 0.9998417858820826 1.00000009470107 1.587056328199702e-10 -6.146390088689808e-09 2.9932014773229684e-09 6.498006433028373e-11 -5.448914417884368e-11 -7.693228317244064e-10 5.54883309888053e-09 2.1951734250529484e-08 1.3746699824044186e-07 1.000000000820173 0.9998417892121219 0.99999998585161 1.8353182288678452e-10 1.4269867927708998e-09 2.993197986960255e-09 1.634015262786413e-10 -1.1177597100088853e-10 -7.706231571348062e-10 3.3282542160211683e-09 2.173771482778669e-08 8.318256085087687e-08 1.0000000008256633 0.9998417892160419 0.9999999857236276 1.8355638854613165e-10 1.438707125637955e-09 2.9931986923752017e-09 1.6354266867316165e-10 -1.118473686937665e-10 -7.706263346472777e-10 3.3300477268385675e-09 2.1737877978878486e-08 8.321457584685538e-08 0.999999999245649 0.9998417880879356 1.0000000225797556 1.7615647827538123e-10 -1.6924345561476199e-09 2.9932001947990345e-09 1.2600221391283892e-10 -9.026052751010623e-11 -7.702566228009131e-10 3.32706833031343e-09 2.1731236869477137e-08 8.533824816758723e-08 1.0000000007654397 0.9998417891730428 0.9999999871281023 1.8328814336111078e-10 1.3104291500337177e-09 2.9931988213852145e-09 1.6203616427683696e-10 -1.1098677414611989e-10 -7.706122191471991e-10 3.3110060699028396e-09 2.1736140214455092e-08 8.287780103427677e-08 1.0000000002330438 0.9998417887929203 0.9999999995450892 1.8087419525504412e-10 2.0623277426565152e-10 2.9931989271471037e-09 1.4897948438587471e-10 -1.0349908143800159e-10 -7.704960511343295e-10 3.2061977307646213e-09 2.172590671948331e-08 8.133300425548669e-08
0.962 0.9999999960808245 0.9998417858287011 1.000000096451622 1.5590697344840188e-10 -6.085499144063076e-09 2.329904964428161e-09 6.351172402316542e-11 -5.352551313667477e-11 -7.863707459211247e-10 5.567867725911071e-09 2.208110606759859e-08 1.3793589510165826e-07 1.0000000008095562 0.9998417892049287 0.9999999860937034 1.8200217041765124e-10 1.4267597231354349e-09 2.3299028530497484e-09 1.6255093133937444e-10 -1.1124115102996225e-10 -7.876176318454557e-10 3.3283080679694663e-09 2.1859667274477898e-08 8.322492995959759e-08 1.000000000815147 0.9998417892089201 0.9999999859633767 1.8202821079039197e-10 1.4384928295542986e-09 2.3299036166810135e-09 1.626935191552943e-10 -1.1131386651731403e-10 -7.876206699662263e-10 3.3301349082137768e-09 2.185982656412079e-08 8.325751212222517e-08 0.9999999992083057 0.9998417880616581 1.0000000234453457 1.7422262224001325e-10 -1.687919207647463e-09 2.3299049903507863e-09 1.248088007943515e-10 -8.950587825304359e-11 -7.872659169150428e-10 3.3272618876040878e-09 2.185496812075887e-08 8.541483429631197e-08 1.0000000007538228 0.9998417891651358 0.9999999873935235 1.8174504486525475e-10 1.3100853346746744e-09 2.3299038206638687e-09 1.61171286850639e-10 -1.1044332629439557e-10 -7.876070896547689e-10 3.3107405616098065e-09 2.1858132336934945e-08 8.29147946968869e-08 1.000000000211959 0.9998417887782522 1.0000000000313878 1.7919617908281227e-10 2.058141771450554e-10 2.3299038094145776e-09 1.4798425829227556e-10 -1.0287312475517118e-10 -7.874957896452269e-10 3.204086866257251e-09 2.1848375634782348e-08 8.13444306431896e-08
0.972 0.9999999960110798 0.9998417857792818 1.0000000980714985 1.5158492724191304e-10 -6.025587073966255e-09 1.8178300043996969e-09 6.234377974967297e-11 -5.256107405627738e-11 -8.037903131147031e-10 5.58844679935748e-09 2.2220860003291834e-08 1.3835671061978185e-07 1.0000000008039696 0.9998417892013259 0.9999999862173076 1.7893519232291246e-10 1.4261610064902736e-09 1.8178317577329727e-09 1.6199532158026962e-10 -1.1070169395515797e-10 -8.049816712563645e-10 3.331516364858466e-09 2.199319527396247e-08 8.320751663179559e-08 1.000000000809661 0.9998417892053895 0.9999999860846331 1.7896271264752446e-10 1.437907151523272e-09 1.8178324898071801e-09 1.6213944338180692e-10 -1.107751594660143e-10 -8.049846134417175e-10 3.3333745589836445e-09 2.199335141935437e-08 8.324069070303922e-08 0.9999999991760335 0.999841788039 1.000000024191492 1.7075314164418205e-10 -1.6837886715207502e-09 1.8178327538148062e-09 1.239110513319547e-10 -8.874691349235051e-11 -8.046455052239773e-10 3.3306618288709264e-09 2.199000457111254e-08 8.543239308848996e-08 1.0000000007472354 0.9998417891608181 0.9999999875404776 1.7866439221370432e-10 1.3093702951250525e-09 1.8178327219697193e-09 1.6060139842069513e-10 -1.0989501929426048e-10 -8.049716540038975e-10 3.3136481696287042e-09 2.199169239340253e-08 8.289177196019728e-08 1.0000000001959026 0.9998417887671737 1.000000000399233 1.7598111590194068e-10 2.0502431571333535e-10 1.8178325558003918e-09 1.4728409532347335e-10 -1.0224228599649988e-10 -8.048655526460159e-10 3.205276662269611e-09 2.1982332142506578e-08 8.129458725085221e-08
0.982 0.9999999959455178 0.9998417857328474 1.0000000995934546 1.4752584470089584e-10 -5.966133966608969e-09 1.4776034882643348e-09 6.17365697717665e-11 -5.1596103342556094e-11 -8.215866830862263e-10 5.6099744743895754e-09 2.2364406545481407e-08 1.3874402302138998e-07 1.0000000008020484 0.9998417892003392 0.9999999862550497 1.761152955360117e-10 1.4257047458679595e-09 1.4776167042547816e-09 1.6199569369481116e-10 -1.1015829490485876e-10 -8.227212222160155e-10 3.3371896452237864e-09 2.2131725846945045e-08 8.315640636007083e-08 1.000000000807841 0.9998417892044745 0.9999999861200248 1.7614418199032374e-10 1.4374637911371244e-09 1.4776169025122668e-09 1.6214134613219195e-10 -1.1023255810918911e-10 -8.227241975797366e-10 3.339077988350386e-09 2.2131879724727743e-08 8.319019100351902e-08 0.9999999991474675 0.9998417880189869 1.000000024850826 1.6753275372648116e-10 -1.6795286915676202e-09 1.4776142039495406e-09 1.2356962361812345e-10 -8.798479355119538e-11 -8.224007082632895e-10 3.3364688819731233e-09 2.2129743602032854e-08 8.541554186799225e-08 1.0000000007443122 0.9998417891591158 0.9999999876015928 1.758305247673014e-10 1.3087977036171543e-09 1.4776169124065308e-09 1.6058741311391098e-10 -1.09343038824141e-10 -8.227117142010852e-10 3.319032630115937e-09 2.2130245964496957e-08 8.283487826409404e-08 1.0000000001835105 0.9998417887587098 1.0000000006812524 1.7301321275876168e-10 2.0437715504167976e-10 1.4776162256932883e-09 1.4714000560352188e-10 -1.0160773513984012e-10 -8.226105327485049e-10 3.209013115111189e-09 2.212118948660892e-08 8.12097854171682e-08
0.992 0.9999999958825653 0.9998417856882752 1.0000001010541935 1.45398622126768e-10 -5.90672067499773e-09 1.329591439865254e-09 6.170490791047217e-11 -5.063111934858984e-11 -8.39765273515537e-10 5.63110618905617e-09 2.25060961228782e-08 1.391247814746237e-07 1.0000000008022256 0.9998417892008497 0.9999999862435097 1.752117133414548e-10 1.4258040613858866e-09 1.3296348820945701e-09 1.625670683437824e-10 -1.0961209493633821e-10 -8.408419425375615e-10 3.3432643250687334e-09 2.2269562967004927e-08 8.311897196725488e-08 1.0000000008081187 0.9998417892050571 0.9999999861061326 1.7524199765572602e-10 1.4375761175479546e-09 1.3296345492678683e-09 1.627142365745263e-10 -1.0968717634393537e-10 -8.408448726495519e-10 3.3451829302539873e-09 2.2269715571823464e-08 8.315337094704368e-08 0.9999999991210402 0.9998417880004993 1.0000000254599324 1.662311378132215e-10 -1.6747263065385343e-09 1.3296235903897645e-09 1.2379988965313686e-10 -8.721959451584258e-11 -8.405374245971516e-10 3.342547562375019e-09 2.2268481028512382e-08 8.540928205566148e-08 1.0000000007434862 0.9998417891589099 0.9999999876134493 1.7491310140002231e-10 1.3087808314634795e-09 1.3296342680331451e-09 1.6114448558730493e-10 -1.0878757378764144e-10 -8.408330373048102e-10 3.3248169639841723e-09 2.2268096382842255e-08 8.279162336672687e-08 1.0000000001732148 0.9998417887517416 1.0000000009140269 1.7196250631858813e-10 2.0428580463170494e-10 1.329630999056353e-09 1.4756689699490193e-10 -1.009703030946386e-10 -8.407367866038572e-10 3.2131253928668103e-09 2.2259245895840494e-08 8.113804815350127e-08
1.002 0.9999999958205013 0.9998417856443359 1.0000001024936869 1.449112302885731e-10 -5.847361252074154e-09 1.3860299419649855e-09 6.205025224512829e-11 -4.9667695105489596e-11 -8.583320215952711e-10 5.651556066196174e-09 2.2641080402109185e-08 1.3950064091538397e-07 1.0000000008027834 0.9998417892016305 0.9999999862225429 1.759341241984505e-10 1.4264393078408513e-09 1.386149217142785e-09 1.6351121242949008e-10 -1.0906260714012902e-10 -8.593498442350998e-10 3.349020457553555e-09 2.2401740917546615e-08 8.309622134276138e-08 1.0000000008087777 0.9998417892059102 0.9999999860828105 1.7596595901666383e-10 1.4382241776414753e-09 1.38614830557966e-09 1.6365985237499507e-10 -1.0913888082831501e-10 -8.593528491679883e-10 3.3509696245210007e-09 2.240189322468406e-08 8.313123617323603e-08 0.9999999990950342 0.9998417879823117 1.0000000260586674 1.6655690142581136e-10 -1.6694011320916642e-09 1.386116233033485e-09 1.2440360411342713e-10 -8.645231199121623e-11 -8.590616113237225e-10 3.3482586452418617e-09 2.2401268009356243e-08 8.541482746379492e-08 1.0000000007430405 0.9998417891589741 0.9999999876159025 1.7562189950588454e-10 1.3092997185639218e-09 1.3861474063445915e-09 1.6207421691221498e-10 -1.0822917570943001e-10 -8.59341521851826e-10 3.3302803019875234e-09 2.2400278189628106e-08 8.276302700071874e-08 1.0000000001632985 0.9998417887450433 1.0000000011374104 1.7253832771609434e-10 2.047302763795445e-10 1.3861372901439386e-09 1.4836654889848407e-10 -1.0032996092769812e-10 -8.592503388947295e-10 3.2168967918487027e-09 2.2391539361808044e-08 8.108049704390312e-08
1.012 0.9999999957575627 0.9998417855997704 1.0000001039535287 1.4412539172295462e-10 -5.788490649912168e-09 1.6478725205226711e-09 6.243511074584464e-11 -4.870568039671487e-11 -8.772926629913731e-10 5.671405932004237e-09 2.2764765327182954e-08 1.3986741329172713e-07 1.0000000008019643 0.9998417892014266 0.9999999862336361 1.76347067836454e-10 1.4271692683390933e-09 1.6481741966944454e-09 1.6449047633120948e-10 -1.0851140090852905e-10 -8.78250885617747e-10 3.354159661863696e-09 2.252350450124435e-08 8.307613436755072e-08 1.0000000008080596 0.9998417892057788 0.9999999860915453 1.763804889912163e-10 1.4389671488359835e-09 1.6481734511523598e-09 1.6464060593530053e-10 -1.0858908532195947e-10 -8.782540142414899e-10 3.3561393120911465e-09 2.2523657417582472e-08 8.31117660257719e-08 0.9999999990676919 0.9998417879631685 1.0000000266885176 1.6657364688124697e-10 -1.6639943335418468e-09 1.64808935324214e-09 1.2504276225896264e-10 -8.56837382411169e-11 -8.779793124358251e-10 3.3534576123387825e-09 2.252338090848952e-08 8.542189791555509e-08 1.0000000007412166 0.999841789158053 0.9999999876504374 1.7602148205133493e-10 1.309913390251899e-09 1.64817045287707e-09 1.630391478750055e-10 -1.0766900128482952e-10 -8.782433928704233e-10 3.335127954642669e-09 2.252203686864044e-08 8.273707231894591e-08 1.0000000001520035 0.9998417887373593 1.0000000013928896 1.7280473313497274e-10 2.0526960399180937e-10 1.6481437732700306e-09 1.492011488167841e-10 -9.968779415005372e-11 -8.78157236610116e-10 3.220077016497868e-09 2.2513323821846963e-08 8.102537219297226e-08
1.022 0.9999999956920613 0.9998417855533738 1.0000001054744978 1.4143908129149251e-10 -5.730625537010532e-09 2.1016290406704743e-09 6.253494437512897e-11 -4.7745904877046314e-11 -8.966532441027927e-10 5.689988489539542e-09 2.2873466215627793e-08 1.402245504758002e-07 1.0000000007980832 0.9998417891990351 0.9999999863174805 1.748504377875153e-10 1.4274716883662837e-09 2.1023452278405767e-09 1.6517936749199384e-10 -1.0795895955649307e-10 -8.975516905221511e-10 3.3574407717449514e-09 2.2631022690800446e-08 8.305599532691407e-08 1.0000000008042802 0.9998417892034596 0.9999999861730295 1.748854265223176e-10 1.439282365388915e-09 2.1023451765560206e-09 1.653310739774789e-10 -1.0803761542422372e-10 -8.975545838280066e-10 3.3594514205802595e-09 2.2631177026589224e-08 8.309224495296042e-08 0.9999999990373287 0.9998417879418664 1.0000000273901695 1.6468131755948157e-10 -1.659027972706087e-09 2.1021434000030843e-09 1.2539223536189705e-10 -8.491415684098095e-11 -8.972971028990018e-10 3.3569418355460014e-09 2.263101717913511e-08 8.542831884836475e-08 1.0000000007363299 0.9998417891549435 0.9999999877577472 1.7451171852895586e-10 1.3100994676014004e-09 2.1023378010147824e-09 1.6371381128890108e-10 -1.071079676493311e-10 -8.975447890792115e-10 3.3381128624482653e-09 2.2629542017683346e-08 8.271105090810073e-08 1.0000000001376455 0.9998417887274864 1.0000000017211526 1.7116177380712928e-10 2.0538163950932384e-10 2.102273131002038e-09 1.4974573436386523e-10 -9.904468608661618e-11 -8.97463954576379e-10 3.2213872865841e-09 2.262077639455454e-08 8.097007498847261e-08
1.032 0.9999999956225293 0.9998417855040982 1.0000001070925764 1.3684545729045223e-10 -5.673961228386818e-09 2.710171566527503e-09 6.222694177078604e-11 -4.678916621768214e-11 -9.164205794548831e-10 5.70628949643889e-09 2.2966074588225133e-08 1.4055091105090024e-07 1.000000000789675 0.9998417891934095 0.99999998651001 1.7143759991608624e-10 1.4271455424226652e-09 2.7117808218202323e-09 1.654532443889691e-10 -1.0740617306411397e-10 -9.172589340820865e-10 3.35745385298238e-09 2.2723089489498944e-08 8.300368244392878e-08 1.0000000007959733 0.9998417891979062 0.9999999863631959 1.714741292053028e-10 1.4389688849089623e-09 2.7117819255910116e-09 1.6560660517804958e-10 -1.0748602122158122e-10 -9.172617435165657e-10 3.3594973501410862e-09 2.272324601587087e-08 8.30405709811922e-08 0.9999999990024795 0.9998417879173598 1.0000000281995398 1.6087293542707633e-10 -1.6547033840009616e-09 2.7113273457179585e-09 1.2532818111347395e-10 -8.414473048962865e-11 -9.170206797698074e-10 3.35717883879457e-09 2.2722990417168734e-08 8.540148695823057e-08 1.000000000726915 0.9998417891485988 0.999999987973764 1.71085627617515e-10 1.3096569585596274e-09 2.711765464623235e-09 1.6397339482348067e-10 -1.0654617012163183e-10 -9.172523669067193e-10 3.3378119504140633e-09 2.272158812512392e-08 8.265265428848402e-08 1.0000000001187594 0.9998417887143785 1.0000000021581257 1.676025879612409e-10 2.0486542342636284e-10 2.7116194954166965e-09 1.4987559777200654e-10 -9.840105911377585e-11 -9.171768137276206e-10 3.219305543017645e-09 2.271269698704151e-08 8.088109161255291e-08
1.042 0.9999999955479562 0.9998417854512212 1.000000108832619 1.3130246207081122e-10 -5.61821752227295e-09 3.4001384950669324e-09 6.163548802982466e-11 -4.583653062246449e-11 -9.366003594557009e-10 5.719161622259658e-09 2.3044752632742455e-08 1.4081652251592888e-07 1.0000000007757273 0.9998417891838268 0.999999986836102 1.670672671597322e-10 1.4264649591472647e-09 3.4035796441161794e-09 1.6543337723140522e-10 -1.0685361046451559e-10 -9.373792033464904e-10 3.352483142444855e-09 2.280179429949483e-08 8.287120287668345e-08 1.0000000007821266 0.9998417891883958 0.999999986686923 1.671051005448339e-10 1.4383011275439826e-09 3.403582704496427e-09 1.6558818327358977e-10 -1.0693447050047267e-10 -9.37381490252419e-10 3.3545628868842806e-09 2.2801953681007465e-08 8.29087795596557e-08 0.9999999989621339 0.9998417878889271 1.000000029141471 1.5610736681610165e-10 -1.6507461142913685e-09 3.4026097761417487e-09 1.2497242742501684e-10 -8.337600530037704e-11 -9.371575502363804e-10 3.352341514040175e-09 2.2801412207063073e-08 8.529348767870056e-08 1.0000000007119594 0.9998417891382966 0.9999999883233639 1.6670170758804636e-10 1.3088599325222179e-09 3.4035476638829833e-09 1.639390367385685e-10 -1.059848372274446e-10 -9.37372854588927e-10 3.332494172133731e-09 2.2800265350349385e-08 8.251362518765211e-08 1.0000000000943328 0.9998417886973132 1.000000002728674 1.6308497588984834e-10 2.0399494596093984e-10 3.40323465569125e-09 1.4971192674953579e-10 -9.775762402837607e-11 -9.373025513595768e-10 3.211989378454414e-09 2.2791183229348108e-08 8.070856628471132e-08
1.052 0.9999999954681181 0.999841785394584 1.0000001107002638 1.2557519646215128e-10 -5.562851470710065e-09 4.056330789338549e-09 6.092553500605075e-11 -4.488805008495571e-11 -9.571999205632054e-10 5.7275021322784745e-09 2.3113683790767053e-08 1.4101106022869688e-07 1.0000000007560104 0.9998417891701236 0.9999999873015478 1.625046156151705e-10 1.4259674266134232e-09 4.063366578058722e-09 1.6528041770773286e-10 -1.0630150354296591e-10 -9.579189109782772e-10 3.3403626335221865e-09 2.2871230686316056e-08 8.263687668914622e-08 1.0000000007625114 0.9998417891747651 0.9999999871500015 1.6254336803078293e-10 1.4378164029346896e-09 4.063372946279221e-09 1.654367369157116e-10 -1.0638373386157654e-10 -9.579212769279863e-10 3.3424832829306665e-09 2.2871393459286082e-08 8.267519994004958e-08 0.999999998916066 0.999841787856407 1.0000000302216816 1.511491457298561e-10 -1.6466188045392308e-09 4.0613824588999425e-09 1.2448705014432944e-10 -8.260868370188601e-11 -9.577138633210303e-10 3.3403280443335456e-09 2.2870412027575238e-08 8.508422041482877e-08 1.0000000006912337 0.999841789123873 0.9999999888123364 1.6212513289928346e-10 1.3082460034868265e-09 4.06330174448172e-09 1.6377179920970714e-10 -1.0542409214799831e-10 -9.579131927492903e-10 3.3199806753886406e-09 2.2869668654580916e-08 8.22721971811877e-08 1.0000000000641383 0.9998417886761282 1.0000000034385614 1.583744003777558e-10 2.033075291388049e-10 4.062660887469502e-09 1.494163659783282e-10 -9.711498494297786e-11 -9.578480688808898e-10 3.1971875611938897e-09 2.2860343066403182e-08 8.043043051633522e-08
1.062 0.9999999953839089 0.9998417853348254 1.0000001126742566 1.202693632686996e-10 -5.507471667608718e-09 4.5305711252775575e-09 6.002125602214739e-11 -4.394503594822828e-11 -9.782256030483124e-10 5.7313782764822915e-09 2.3177104168757696e-08 1.4114500713805968e-07 1.0000000007314025 0.9998417891529268 0.9999999878854705 1.5835587075489768e-10 1.42603900606383e-09 4.544377165877276e-09 1.649129826502312e-10 -1.0575151116857734e-10 -9.788856432344052e-10 3.3206187025053668e-09 2.2935527525043205e-08 8.231007782654776e-08 1.000000000738005 0.9998417891576408 0.9999999877315555 1.5839574630209055e-10 1.4379008323629212e-09 4.544389463068572e-09 1.6507077274367395e-10 -1.0583451020669526e-10 -9.78888046585349e-10 3.322784990021057e-09 2.293569407995202e-08 8.234919575402739e-08 0.9999999988651582 0.9998417878204303 1.0000000314191593 1.4660492477389094e-10 -1.6419352148672436e-09 4.54048194434575e-09 1.2379210378597748e-10 -8.184318644296067e-11 -9.786970344789867e-10 3.320834267445981e-09 2.2934162346320175e-08 8.478526880107067e-08 1.000000000665617 0.9998417891059558 0.9999999894197997 1.5796266580639366e-10 1.308201524916548e-09 4.544250122890814e-09 1.633902928491959e-10 -1.0486502177685604e-10 -9.78880846958392e-10 3.2997977939732454e-09 2.293392861705692e-08 8.193784290586253e-08 1.000000000029055 0.9998417886514516 1.0000000042668618 1.5407801535477595e-10 2.031896934873953e-10 4.542991353423141e-09 1.4890789373112406e-10 -9.647399881881308e-11 -9.788208306348048e-10 3.1744489036861674e-09 2.292432283158841e-08 8.005706916760246e-08
1.072 0.9999999952975384 0.9998417852735234 1.000000114701718 1.166789145041829e-10 -5.452127266946922e-09 4.6626040245358955e-09 5.857060454060744e-11 -4.30072778893486e-11 -9.996849213551743e-10 5.732825853412167e-09 2.3238427939158232e-08 1.4124206822976179e-07 1.000000000704082 0.9998417891337933 0.999999988535743 1.5591603842339257e-10 1.4266246349557382e-09 4.688678202290913e-09 1.6397495241582092e-10 -1.0520378266411644e-10 -1.00028677819771e-09 3.2964979362310527e-09 2.2998013627803975e-08 8.192614554426674e-08 1.0000000007107859 0.9998417891385797 0.9999999883794587 1.559566754698607e-10 1.4384992130934027e-09 4.688701355371748e-09 1.6413410390962982e-10 -1.0528754438514215e-10 -1.0002891435335075e-09 3.298712651179553e-09 2.2998184212000734e-08 8.196608658650437e-08 0.9999999988115998 0.9998417877825614 1.0000000326815355 1.4376947325531996e-10 -1.6367503896979174e-09 4.681317805259266e-09 1.2253304449909536e-10 -8.108055883635807e-11 -1.0001146143822956e-09 3.297163794440275e-09 2.299602565996574e-08 8.443236432082901e-08 1.0000000006372871 0.9998417890861013 0.999999990093619 1.5550850590476604e-10 1.3086709179233655e-09 4.688438682356026e-09 1.6243831055303877e-10 -1.0430806803351284e-10 -1.0002826401875865e-09 3.2752113756033992e-09 2.299637535138999e-08 8.154608326097656e-08 0.9999999999912654 0.9998417886248425 1.000000005161361 1.5149003142173668e-10 2.0358605789383117e-10 4.686059065961129e-09 1.478311150421491e-10 -9.583525180290737e-11 -1.0002278189265367e-09 3.1471673533268704e-09 2.2986464751124112e-08 7.962516968123504e-08
1.082 0.9999999952125254 0.9998417852131934 1.0000001166980308 1.1662217795235575e-10 -5.397252320287468e-09 4.3054793535093e-09 5.6269510492433684e-11 -4.207655970584818e-11 -1.021585786373151e-09 5.7348139047628745e-09 2.3300729910585496e-08 1.4134682277910841e-07 1.0000000006775112 0.9998417891151966 0.9999999891690987 1.5700385957745384e-10 1.427285210917151e-09 4.352974823246627e-09 1.621608775955671e-10 -1.0465858733139365e-10 -1.0221300083199036e-09 3.273477856581175e-09 2.3061721666672053e-08 8.15627018725104e-08 1.0000000006843168 0.999841789120056 0.9999999890104454 1.5704555697083245e-10 1.4391726644251817e-09 4.353017681161395e-09 1.623214160745935e-10 -1.0474317812892962e-10 -1.022132224618242e-09 3.2757408551888535e-09 2.3061896465932256e-08 8.160345991742282e-08 0.9999999987588708 0.9998417877452859 1.0000000339251343 1.4446122422431002e-10 -1.631503388960786e-09 4.339560201440114e-09 1.204044969708737e-10 -8.032120414112405e-11 -1.0219734954269516e-09 3.274659127421913e-09 2.3059052250507345e-08 8.410023947176346e-08 1.0000000006097074 0.9998417890667847 0.999999990750514 1.5658268094850566e-10 1.3092152632110419e-09 4.352539174546142e-09 1.6061053960168227e-10 -1.037539208037384e-10 -1.0221262238873772e-09 3.2517281068486296e-09 2.306004224138545e-08 8.117486597042399e-08 0.9999999999542384 0.9998417885987797 1.0000000060386467 1.5242987658826096e-10 2.040575171677705e-10 4.348201191329464e-09 1.4588035299952058e-10 -9.519939758804924e-11 -1.022076578975383e-09 3.1210153125103443e-09 2.304980888636784e-08 7.921425927810998e-08
1.092 0.9999999951334785 0.999841785157127 1.000000118552097 1.2082124941649215e-10 -5.3433155509046915e-09 3.351623551535113e-09 5.326492934495445e-11 -4.1152594220807586e-11 -1.0439353553659903e-09 5.740105171605609e-09 2.3367248675533534e-08 1.4151150707117786e-07 1.0000000006562038 0.9998417891003617 0.9999999896767091 1.6234377542513262e-10 1.4275465059148942e-09 3.4351840360295313e-09 1.5962191591716017e-10 -1.0411696182567427e-10 -1.0444228221265113e-09 3.256909452391666e-09 2.3129867009495305e-08 8.131313352452387e-08 1.0000000006631111 0.9998417891052936 0.9999999895156892 1.6238683309025277e-10 1.439446799141828e-09 3.4352601220040304e-09 1.5978398355372036e-10 -1.0420270508421184e-10 -1.0444249418848126e-09 3.2592172682150694e-09 2.31300461235402e-08 8.135465798703735e-08 0.9999999987115115 0.9998417877118486 1.000000035040455 1.4940413582662318e-10 -1.6266682509015545e-09 3.4115689471450578e-09 1.1755671373334945e-10 -7.956598946197677e-11 -1.0442820023876253e-09 3.2584957439593438e-09 2.3126469843034007e-08 8.387847754087955e-08 1.0000000005873917 0.9998417890512299 0.9999999912816341 1.6190909582093495e-10 1.30936030307719e-09 3.4344176465013576e-09 1.580578852848856e-10 -1.0320323778281565e-10 -1.044419868539338e-09 3.2347298522290594e-09 2.3128145263647793e-08 8.091800629949642e-08 0.9999999999224974 0.9998417885764943 1.0000000067896484 1.5762124585145798e-10 2.0412986540533863e-10 3.426779201456579e-09 1.4320634674295893e-10 -9.456713128804756e-11 -1.0443749673477111e-09 3.101546408152826e-09 2.3117576109233957e-08 7.892022412146603e-08
1.102 0.9999999950656543 0.99984178510908 1.0000001201373712 1.2768636314694393e-10 -5.29046213002146e-09 1.760441261099773e-09 5.02431303678189e-11 -4.0236615681308525e-11 -1.0667411880536913e-09 5.750659224239841e-09 2.3440575314644796e-08 1.4175060067169767e-07 1.0000000006452647 0.9998417890929358 0.999999989935636 1.703473236824046e-10 1.4272575464205508e-09 1.9025560065499383e-09 1.5705481483070724e-10 -1.035796311317421e-10 -1.067173412276908e-09 3.2505345068339108e-09 2.3205001400841718e-08 8.120405097157801e-08 1.0000000006522738 0.9998417890979399 0.9999999897722562 1.703923785524927e-10 1.4391708835645416e-09 1.9026858060012355e-09 1.5721829640027694e-10 -1.0366619863024181e-10 -1.0671756840953656e-09 3.252880838737736e-09 2.3205184853132187e-08 8.124627298282024e-08 0.9999999986746726 0.999841787685929 1.0000000359035115 1.5700954900809177e-10 -1.622395856045847e-09 1.862366265961367e-09 1.1468314378952365e-10 -7.881547748558919e-11 -1.0670482790435304e-09 3.2523550788557715e-09 2.3200848179039837e-08 8.379291128719257e-08 1.0000000005754481 0.9998417890430862 0.999999991564008 1.6989959116480848e-10 1.308955213601577e-09 1.901252100549108e-09 1.554771834882725e-10 -1.0265660885082996e-10 -1.0671709775918154e-09 3.227985850664578e-09 2.3203236897125753e-08 8.080229204764483e-08 0.9999999999011631 0.9998417885616457 1.0000000072910553 1.6547569550687695e-10 2.0365223243999356e-10 1.8882500386689073e-09 1.4050492470350432e-10 -9.393881589064693e-11 -1.0671309643311557e-09 3.0926950792227367e-09 2.3192325782830468e-08 7.877082090057535e-08
1.112 0.9999999950142833 0.9998417850727894 1.0000001213286176 1.3426331224074927e-10 -5.238420889926079e-09 -4.146672324368068e-10 4.808383758568904e-11 -3.932876051248738e-11 -1.0900116333935073e-09 5.765312615120482e-09 2.3520925378617823e-08 1.4202167334120888e-07 1.0000000006496959 0.9998417890964916 0.9999999898261118 1.7806158990484055e-10 1.4266849747948396e-09 -1.8089601945899363e-10 1.5535667854431253e-10 -1.030470129056767e-10 -1.090390013686977e-09 3.2525511549743568e-09 2.3287287679638115e-08 8.116534182636012e-08 1.0000000006568053 0.9998417891015678 0.9999999896603827 1.7810852280204674e-10 1.4386110321169687e-09 -1.8068191392453135e-10 1.5552157292148835e-10 -1.0313432138667769e-10 -1.0903924351289144e-09 3.2549306161992882e-09 2.3287475460062724e-08 8.120822523971722e-08 0.9999999986534208 0.9998417876711463 1.0000000363929569 1.643235750574862e-10 -1.6184203158300664e-09 -2.4705343841478157e-10 1.1267648030292382e-10 -7.806993921104534e-11 -1.0902799050849783e-09 3.254411901742174e-09 2.3282367292053173e-08 8.377527253956712e-08 1.0000000005788787 0.9998417890459281 0.9999999914778154 1.7759991520730712e-10 1.3082663742864795e-09 -1.8304185526175227e-10 1.537654583590597e-10 -1.0211498984682084e-10 -1.0903883283943326e-09 3.2296850024832395e-09 2.3285480620490512e-08 8.075729773092002e-08 0.9999999998952603 0.9998417885578232 1.0000000074225355 1.7303990621939103e-10 2.0289145307838303e-10 -2.0444949664179002e-10 1.3867170160458576e-10 -9.331552549964078e-11 -1.090353184368639e-09 3.0925889719795926e-09 2.3274227197232836e-08 7.869397480660548e-08
1.122 0.9999999949836921 0.9998417850513456 1.0000001220229504 1.3849117757957723e-10 -5.1867297812206495e-09 -3.0098742849165863e-09 4.7361675735133e-11 -3.8429673750323955e-11 -1.1137554657171479e-09 5.77831034189102e-09 2.3605680400794415e-08 1.4222174603169856e-07 1.0000000006734897 0.9998417891138828 0.9999999892531514 1.8342514082111404e-10 1.4262849189409484e-09 -2.6378479198283263e-09 1.5512288779370394e-10 -1.0251969611100654e-10 -1.11408130476465e-09 3.253616854475712e-09 2.3374086579438926e-08 8.103291175016506e-08 1.0000000006806995 0.9998417891190305 0.9999999890850915 1.834735165357021e-10 1.4382236550062488e-09 -2.6375063825105154e-09 1.552893390115278e-10 -1.0260781675896427e-10 -1.1140833696068736e-09 3.2560314981728218e-09 2.3374278679475173e-08 8.10765186318801e-08 0.9999999986518454 0.9998417876704223 1.000000036411535 1.6928501983981527e-10 -1.614284802652784e-09 -2.743214554717656e-09 1.1212622634128217e-10 -7.733054527122131e-11 -1.1139857447253458e-09 3.2551014749609928e-09 2.3368386787459947e-08 8.366264803198445e-08 1.0000000006016803 0.9998417890626105 0.9999999909279987 1.8294894046372718e-10 1.307750017591377e-09 -2.6412654897571045e-09 1.5351770420481656e-10 -1.0157843212756645e-10 -1.1140799603627784e-09 3.230412953561824e-09 2.3372236904755624e-08 8.061797998114079e-08 0.9999999999088173 0.9998417885679041 1.0000000070882942 1.7825197381087052e-10 2.0230310525671048e-10 -2.675368299828117e-09 1.3829977863283374e-10 -9.26976602067901e-11 -1.1140494906872803e-09 3.091329916792462e-09 2.3360639591934543e-08 7.851903902386485e-08
1.132 0.9999999949763656 0.9998417850465254 1.0000001221616412 1.4018974361974398e-10 -5.1350969066782415e-09 -5.7575492113308975e-09 4.8074003667742634e-11 -3.7540488871677376e-11 -1.1379806261155722e-09 5.781636867806574e-09 2.3691081219193e-08 1.421884938753174e-07 1.0000000007186751 0.9998417891465579 0.9999999881689127 1.862573307064656e-10 1.4263444037611419e-09 -5.18469792040678e-09 1.5637045564661175e-10 -1.0199822359491469e-10 -1.138255662830516e-09 3.241308906781025e-09 2.3461693143050746e-08 8.055589861479283e-08 1.0000000007259835 0.9998417891517759 0.9999999879985513 1.863071103560073e-10 1.4382959515644804e-09 -5.18417106437416e-09 1.5653830113431172e-10 -1.0208721252575752e-10 -1.1382578097210252e-09 3.2437720884145238e-09 2.346188972288822e-08 8.060046380053815e-08 0.9999999986721056 0.9998417876853006 1.0000000359082812 1.717136878365271e-10 -1.609702426851699e-09 -5.34708428370892e-09 1.1304349515774356e-10 -7.659764660436766e-11 -1.1381743025944416e-09 3.241453101895123e-09 2.3455174354759117e-08 8.320248453992947e-08 1.0000000006458851 0.9998417890945854 0.9999999898666144 1.8576636105504404e-10 1.3076933257364857e-09 -5.1899656123709e-09 1.5475083956076175e-10 -1.010478894412421e-10 -1.1382549881725928e-09 3.2176375198132083e-09 2.3459799661823603e-08 8.013180308457431e-08 0.9999999999439076 0.9998417885933717 1.0000000062393752 1.8093185996372787e-10 2.0217467320009583e-10 -5.242535634587756e-09 1.394040858393197e-10 -9.208603800826368e-11 -1.1382288603754358e-09 3.075618351734993e-09 2.3447846442317574e-08 7.798306450950785e-08
1.142 0.9999999949921962 0.9998417850582514 1.000000121747742 1.3975224760048328e-10 -5.083610856423432e-09 -8.320846940955733e-09 4.973614859403372e-11 -3.6661480188158135e-11 -1.162696480842242e-09 5.768146399853052e-09 2.3774184220981725e-08 1.4176701235536398e-07 1.0000000007845424 0.999841789194011 0.9999999865907196 1.8695078143401385e-10 1.426769652372492e-09 -7.46728449288185e-09 1.5862584895901987e-10 -1.0148319918628349e-10 -1.1629221343437873e-09 3.205258739849211e-09 2.3547291400463588e-08 7.950840221442373e-08 1.0000000007919476 0.9998417891992982 0.9999999864180987 1.8700186144865672e-10 1.4387340612000872e-09 -7.466498147302105e-09 1.5879527386219337e-10 -1.0157324887554742e-10 -1.1629243234813186e-09 3.20779511720798e-09 2.3547492754714413e-08 7.955435640271282e-08 0.9999999987136647 0.9998417877153973 1.0000000348964257 1.7200255623441345e-10 -1.6047668620426567e-09 -7.709479341444432e-09 1.1495173957693306e-10 -7.587172635556063e-11 -1.1628547977493076e-09 3.202303290821491e-09 2.3539869694607323e-08 8.216140560803447e-08 1.0000000007107896 0.9998417891413511 0.9999999883108529 1.864451111002953e-10 1.3080023857813234e-09 -7.475143316978617e-09 1.569911513375264e-10 -1.0052372728474273e-10 -1.162922079359849e-09 3.1808786390473493e-09 2.354535133164759e-08 7.90709625282712e-08 0.9999999999998848 0.999841788633763 1.000000004891641 1.814717997280752e-10 2.0241197162855292e-10 -7.553568931791068e-09 1.4150985762951694e-10 -9.148069734753987e-11 -1.1629000798602728e-09 3.0341566100584872e-09 2.353301464808387e-08 7.684557765837363e-08
1.152 0.9999999950281316 0.9998417850843426 1.000000120854686 1.3643991974791557e-10 -5.032646653633469e-09 -1.034995161558392e-08 5.16794175227699e-11 -3.579316528594636e-11 -1.1879118030582063e-09 5.734364953475625e-09 2.385339997013381e-08 1.4089487344237834e-07 1.0000000008672936 0.9998417892535283 0.9999999846097458 1.8476682301252453e-10 1.4271804866361523e-09 -9.11906892931558e-09 1.61218421763183e-10 -1.0097531603578764e-10 -1.1880897736590518e-09 3.1413707714854904e-09 2.3629451823650084e-08 7.782829111237297e-08 1.000000000874793 0.9998417892588833 0.9999999844349242 1.848192435975026e-10 1.4391575931872386e-09 -9.117932961327005e-09 1.6138963880955482e-10 -1.0106655501126492e-10 -1.18809210881096e-09 3.1440132947664374e-09 2.3629658377670833e-08 7.78762082230336e-08 0.9999999987729384 0.9998417877581521 1.0000000334620467 1.694126680702405e-10 -1.5998583336685697e-09 -9.468707440675326e-09 1.1718097497643975e-10 -7.515384936486673e-11 -1.188035863364527e-09 3.132661955520972e-09 2.362099819428141e-08 8.046161283923836e-08 1.0000000007926029 0.999841789200199 0.9999999863517214 1.84246923347724e-10 1.3082967978358492e-09 -9.13041940111162e-09 1.59567923860155e-10 -1.00006752258709e-10 -1.1880903485993602e-09 3.115959164137862e-09 2.3627460870971526e-08 7.73719213497849e-08 1.0000000000730265 0.9998417886864197 1.0000000031344467 1.7913371077581514e-10 2.026351675105238e-10 -9.243665719218967e-09 1.4394697712737331e-10 -9.08826505935011e-11 -1.1880726390845348e-09 2.9621127129845898e-09 2.3614698364440392e-08 7.50321260250315e-08
1.162 0.9999999950783554 0.9998417851206448 1.0000001196225488 1.2871918420931533e-10 -4.982546456305213e-09 -1.154750874581835e-08 5.331870573385887e-11 -3.493646453294439e-11 -1.2136360483366514e-09 5.682982360674574e-09 2.3927907036312366e-08 1.3963112581565688e-07 1.000000000960235 0.9998417893203293 0.9999999823869078 1.7817331846246978e-10 1.4272299765579552e-09 -9.829215432631083e-09 1.635438895286562e-10 -1.004753127772408e-10 -1.2137684267342056e-09 3.055936149248268e-09 2.3707491018765832e-08 7.56618315037404e-08 1.000000000967826 0.9998417893257491 0.9999999822099638 1.782271829612078e-10 1.4392199357350411e-09 -9.827627168186542e-09 1.6371669944706457e-10 -1.0056731385049758e-10 -1.2137707908415823e-09 3.0587186077815096e-09 2.370770327738523e-08 7.571232483001978e-08 0.9999999988434867 0.9998417878089646 1.000000031760063 1.6241142406643254e-10 -1.595323518187775e-09 -1.0317904064935314e-08 1.1913197454297166e-10 -7.444446890821694e-11 -1.2137273731341933e-09 3.0379751103707968e-09 2.369784409023174e-08 7.82268637667894e-08 1.0000000008846401 0.9998417892663538 0.999999984149942 1.7763899277556315e-10 1.30822993795321e-09 -9.845087883074068e-09 1.6187762451592293e-10 -9.949769995706179e-11 -1.21376942885471e-09 3.0291609162114655e-09 2.3705443887698786e-08 7.518052771556952e-08 1.00000000015673 0.9998417887466247 1.0000000011265655 1.7238519833089788e-10 2.0249731237519928e-10 -1.0003418368532218e-08 1.4611319054659926e-10 -9.029283491564714e-11 -1.213755702217077e-09 2.8655609461999294e-09 2.369220325499698e-08 7.268248901368865e-08
1.172 0.9999999951349936 0.9998417851615338 1.0000001182410063 1.1647065774631727e-10 -4.933335583356709e-09 -1.1730537716820422e-08 5.4288453237561043e-11 -3.40917839030032e-11 -1.2398787941389643e-09 5.6223643176544986e-09 2.399709046976043e-08 1.3815799348513485e-07 1.0000000010545285 0.9998417893880992 0.9999999801348625 1.6705063089632358e-10 1.4268872656453416e-09 -9.40751242719074e-09 1.6520302714095492e-10 -9.998351065089322e-11 -1.2399673174355787e-09 2.9648397635756673e-09 2.3780844366360318e-08 7.336350966782288e-08 1.0000000010622065 0.9998417893935815 0.9999999799558961 1.6710605460838787e-10 1.4388900707528455e-09 -9.405361559733189e-09 1.6537750367110126e-10 -1.000764614695605e-10 -1.2399696990573215e-09 2.9677860093381934e-09 2.3781062870142795e-08 7.341705613905807e-08 0.9999999989167493 0.9998417878617196 1.000000029996491 1.508794726187205e-10 -1.591193299111797e-09 -1.0069103690476594e-08 1.204146721112983e-10 -7.374353221683394e-11 -1.239938660792792e-09 2.933669217930783e-09 2.3769838648306235e-08 7.578837939075181e-08 1.0000000009780707 0.999841789333508 0.9999999819179537 1.6650239882573028e-10 1.3077709778936685e-09 -9.429012893612e-09 1.6352063484981285e-10 -9.899674680848507e-11 -1.239968748577462e-09 2.936463215864856e-09 2.3778735750790575e-08 7.285254775950688e-08 1.0000000002422564 0.9998417888081356 0.9999999990782785 1.611074586221459e-10 2.0196754805342334e-10 -9.643432889079042e-09 1.4761207354488576e-10 -8.971117935285078e-11 -1.2399591182384103e-09 2.760980120609639e-09 2.376496411654947e-08 7.015647238310559e-08
1.182 0.9999999951892703 0.9998417852007392 1.0000001169207806 1.0240664374218912e-10 -4.884707251633073e-09 -1.0876426612678609e-08 5.448084698129147e-11 -3.325944709947593e-11 -1.26665001618696e-09 5.563482912464227e-09 2.4060741607417845e-08 1.3674357792737256e-07 1.0000000011404075 0.9998417894498616 0.9999999780879036 1.5411179219834033e-10 1.4264545071627103e-09 -7.833175749927592e-09 1.6604836913742302e-10 -9.950040307770526e-11 -1.2666967521573116e-09 2.88735717770013e-09 2.384917949096723e-08 7.141388105589307e-08 1.000000001148168 0.9998417894554023 0.9999999779070369 1.5416901393587092e-10 1.4384701945259312e-09 -7.830352362713399e-09 1.6622433626338123e-10 -9.959428191301407e-11 -1.2666992888346044e-09 2.89047038232962e-09 2.3849404626838097e-08 7.147058461987854e-08 0.9999999989832475 0.9998417879096464 1.0000000283987733 1.3752972006788447e-10 -1.5871657887025729e-09 -8.701243713931705e-09 1.2089296460581438e-10 -7.305233470940194e-11 -1.2666798233051664e-09 2.8396475865907727e-09 2.383669889142629e-08 7.361826536359967e-08 1.0000000010631387 0.9998417893946913 0.9999999798898263 1.5354945073156017e-10 1.3072219041482472e-09 -7.861403456567909e-09 1.6435012685775392e-10 -9.850484901429099e-11 -1.2666984095582296e-09 2.857342360842565e-09 2.3847005878582655e-08 7.087212844444375e-08 1.0000000003199425 0.9998417888640487 0.999999997221426 1.4801309621797374e-10 2.013476176215309e-10 -8.142847460381005e-09 1.4829988726721678e-10 -8.913840787185707e-11 -1.2666925533330456e-09 2.669203081875052e-09 2.3832667365351597e-08 6.795874213155406e-08
1.192 0.9999999952329351 0.9998417852323682 1.0000001158585057 9.07768272290891e-11 -4.836283911377568e-09 -9.139797235946367e-09 5.4015271051786575e-11 -3.2440080340321324e-11 -1.2939597680285618e-09 5.5165737712872015e-09 2.4119550275906268e-08 1.3564275027945005e-07 1.0000000012086938 0.9998417894990598 0.9999999764647849 1.4360563499439803e-10 1.42630460523243e-09 -5.273624020917568e-09 1.6616298906566662e-10 -9.902677330575249e-11 -1.2939667566585366e-09 2.8380533580054163e-09 2.3912806644696498e-08 7.019552381228995e-08 1.0000000012165298 0.9998417895046547 0.9999999762821613 1.4366434576797166e-10 1.4383329854495887e-09 -5.270028409098619e-09 1.6634053047025812e-10 -9.912167247368507e-11 -1.293969292135767e-09 2.8413103046898825e-09 2.391303829075366e-08 7.025496792974623e-08 0.9999999990340753 0.999841787946382 1.000000027179172 1.2661074759198836e-10 -1.5828678832368779e-09 -6.3783860200945835e-09 1.2066007813659043e-10 -7.237086093048386e-11 -1.2939609842189573e-09 2.7729399154239345e-09 2.3898864990376234e-08 7.212915729242114e-08 1.0000000011306736 0.9998417894433533 0.9999999782841007 1.4302872061673708e-10 1.3069556086223883e-09 -5.309572736793662e-09 1.6444954361816752e-10 -9.802192404560318e-11 -1.2939688267664292e-09 2.806623820218007e-09 2.3910568990974242e-08 6.962693740677949e-08 1.0000000003807066 0.9998417889078773 0.9999999957724302 1.37350834899047e-10 2.0101085742238193e-10 -5.6679100633397235e-09 1.48263875950439e-10 -8.857517706498248e-11 -1.2939664043523662e-09 2.6071090844308733e-09 2.3895671609409264e-08 6.651291291360985e-08
1.202 0.9999999952596949 0.999841785251925 1.0000001152024827 8.449846156739828e-11 -4.78793334573482e-09 -6.830412666445688e-09 5.312124747240646e-11 -3.163416270887407e-11 -1.3218187011658762e-09 5.487821990497005e-09 2.4174944099516348e-08 1.3500168371975923e-07 1.0000000012523227 0.9998417895306478 0.9999999754321962 1.3844718575495456e-10 1.4265643285693838e-09 -2.062746030043028e-09 1.657553570182279e-10 -9.856282800262234e-11 -1.3217877320512763e-09 2.818844902783338e-09 2.3972504139037225e-08 6.977264642369006e-08 1.0000000012602281 0.9998417895362922 0.9999999752479769 1.3850804532226962e-10 1.4386057857305851e-09 -2.0582995086012396e-09 1.659344409572282e-10 -9.865872398746013e-11 -1.3217903157937852e-09 2.8222022162065737e-09 2.3972741483104367e-08 6.98339853482661e-08 0.9999999990623992 0.9998417879670457 1.0000000264988882 1.2103888939831668e-10 -1.5781727532676976e-09 -3.4278602648269534e-09 1.199307043843075e-10 -7.170014305831192e-11 -1.3217922182039148e-09 2.739698720831213e-09 2.3957330807112794e-08 7.146505060158328e-08 1.0000000011736199 0.9998417894744541 0.9999999772672854 1.3785559804969627e-10 1.307099294626454e-09 -2.1072005129200955e-09 1.6402748818832935e-10 -9.754899429366968e-11 -1.3217900435145668e-09 2.7864263650195716e-09 2.397021081981766e-08 6.918546260110388e-08 1.0000000004175693 0.9998417889346354 0.9999999948960027 1.3203557032738643e-10 2.010842538918581e-10 -2.5501995965796524e-09 1.4771478531445278e-10 -8.802174915250214e-11 -1.3217910941280928e-09 2.5787750522350885e-09 2.395483492829971e-08 6.592617947270789e-08
1.212 0.999999995266325 0.9998417852571059 1.0000001150272904 8.355172950485217e-11 -4.739871681190067e-09 -4.354089331703088e-09 5.196670132366054e-11 -3.084229233754448e-11 -1.350237239026434e-09 5.4771777910358516e-09 2.422832164443189e-08 1.348184308628459e-07 1.0000000012675465 0.999841789541948 0.9999999750772088 1.386162905442474e-10 1.427013342638946e-09 1.3597580451139308e-09 1.6499380950447808e-10 -9.810911826014303e-11 -1.3501704951688728e-09 2.8159390780275603e-09 2.402885630619837e-08 6.983779985933408e-08 1.0000000012755137 0.9998417895476363 0.9999999748915692 1.3867869217400882e-10 1.4390673358419734e-09 1.3651043076069753e-09 1.651741948891024e-10 -9.820607862655764e-11 -1.3501729648752473e-09 2.819350705562403e-09 2.40290975790082e-08 6.99000506960369e-08 0.9999999990646324 0.9998417879690759 1.0000000264411206 1.207938710901899e-10 -1.5733004957639271e-09 -2.8002372720883795e-10 1.188730059857645e-10 -7.104023497557112e-11 -1.3501850619245256e-09 2.7308832285681132e-09 2.4012947431456396e-08 7.14294176275656e-08 1.0000000011882344 0.999841789485319 0.9999999769263226 1.3800952411054734e-10 1.3074321045843637e-09 1.3063129291622435e-09 1.6325234417267924e-10 -9.708654749772422e-11 -1.3501729013594831e-09 2.782989953168468e-09 2.4026524793220184e-08 6.924174184337013e-08 1.0000000004268403 0.9998417889416866 0.9999999946778061 1.3204672599169132e-10 2.0134670520859695e-10 7.738867674273116e-10 1.468208357063439e-10 -8.747877476770327e-11 -1.3501773688954443e-09 2.5713402271975877e-09 2.4010840117161512e-08 6.591830563298869e-08
1.222 0.999999995253175 0.9998417852481618 1.0000001153228006 8.594399072752081e-11 -4.692468495303783e-09 -2.1334571522038413e-09 5.0554913540428845e-11 -3.006471383329467e-11 -1.3792264289504166e-09 5.47925959861684e-09 2.428045884545891e-08 1.3496146791566894e-07 1.0000000012545092 0.9998417895330637 0.9999999753946403 1.4211935228390737e-10 1.4272770676237194e-09 4.531047660263572e-09 1.6390216130808975e-10 -9.766641404194503e-11 -1.379126005241786e-09 2.805639824485602e-09 2.4081866723301548e-08 6.984028966795369e-08 1.0000000012625305 0.9998417895387902 0.9999999752077617 1.4218293431377173e-10 1.4393439428485694e-09 4.537306474319612e-09 1.6408379313651282e-10 -9.776365802378525e-11 -1.3791283144603763e-09 2.809072809013427e-09 2.4082109306008415e-08 6.990262108285604e-08 0.9999999990409945 0.9998417879526283 1.0000000269989042 1.2388227190805413e-10 -1.5686261806555805e-09 2.613468723095033e-09 1.1750564861695376e-10 -7.039160123111226e-11 -1.3791499750187494e-09 2.7266714211807877e-09 2.4065970800059507e-08 7.157865572925007e-08 1.0000000011746637 0.9998417894760543 0.9999999772559672 1.4149739888581863e-10 1.3075795709456867e-09 4.468486906507705e-09 1.6214789791127807e-10 -9.663454690080877e-11 -1.3791284886820917e-09 2.7724958824851913e-09 2.407952311221034e-08 6.924375404420763e-08 1.0000000004086915 0.9998417889291551 0.9999999951119898 1.3539064428366367e-10 2.014240263795548e-10 3.8454725714444456e-09 1.4560377608796123e-10 -8.694674326664086e-11 -1.379135926624696e-09 2.5607057555626476e-09 2.4063783766094777e-08 6.594446237932075e-08
1.232 0.9999999952239944 0.9998417852277715 1.000000115998884 8.979874254346049e-11 -4.645930607178528e-09 -5.320714829938271e-10 4.879567520224423e-11 -2.930191326031585e-11 -1.408797266367648e-09 5.486980002829121e-09 2.4331427482456714e-08 1.352379922085761e-07 1.0000000012171044 0.9998417895067768 0.9999999762909411 1.4707944102964184e-10 1.4271437536566008e-09 7.045748869791084e-09 1.6242564546597603e-10 -9.723484078154641e-11 -1.4086652824625522e-09 2.7653857928840146e-09 2.413111621434261e-08 6.921358294746294e-08 1.0000000012251722 0.9998417895125371 0.9999999761030032 1.4714423365297268e-10 1.4392235832864599e-09 7.0528948997797995e-09 1.6260845821691012e-10 -9.733270325013932e-11 -1.4086679054380977e-09 2.768824781974072e-09 2.4131356907420626e-08 6.927544307290641e-08 0.9999999989953551 0.9998417879204692 1.0000000280792443 1.2842694057704322e-10 -1.5643607789309993e-09 4.85896016436494e-09 1.157637411519771e-10 -6.975518034541086e-11 -1.408698241951296e-09 2.7070322576773546e-09 2.4116145401006205e-08 7.142479642007409e-08 1.0000000011368013 0.9998417894494408 0.9999999781626826 1.464423612508135e-10 1.3073299015884989e-09 6.974325393040089e-09 1.606585115698121e-10 -9.61940676548463e-11 -1.4086677888322552e-09 2.7322133351053697e-09 2.412879222863438e-08 6.862236258437755e-08 1.0000000003670109 0.9998417888998176 0.9999999961051651 1.4019124214865781e-10 2.0110474052591777e-10 6.263343037899038e-09 1.4400489587671326e-10 -8.642583612303855e-11 -1.408678558022825e-09 2.5233760807004284e-09 2.4113307283919112e-08 6.543083515183817e-08
1.242 0.9999999951851698 0.9998417852004973 1.0000001169032153 9.433978068418257e-11 -4.600136328661422e-09 2.0116727951084273e-10 4.669462010587748e-11 -2.8554485093251772e-11 -1.438961552856552e-09 5.4952601714230654e-09 2.438078753304062e-08 1.3548318876644784e-07 1.0000000011622059 0.9998417894679988 0.9999999776021875 1.5271992493786436e-10 1.4267306448400803e-09 8.616613551805655e-09 1.6060725793127017e-10 -9.681460043497531e-11 -1.4388003588916557e-09 2.6831477486004347e-09 2.4176154363628614e-08 6.759677251990986e-08 1.000000001170313 0.999841789473787 0.9999999774133612 1.5278594624934395e-10 1.4388232973580044e-09 8.624586406593281e-09 1.607917244781607e-10 -9.691404799962411e-11 -1.4388026946380412e-09 2.6865908439271772e-09 2.4176389943820205e-08 6.765785985023078e-08 0.9999999989344678 0.9998417878774231 1.0000000295210714 1.336519338160343e-10 -1.5603874816775762e-09 6.180031518804211e-09 1.1367979070627745e-10 -6.91304403248696e-11 -1.4388415671381736e-09 2.6611982695137454e-09 2.416303491474798e-08 7.064746904241117e-08 1.0000000010815169 0.9998417894103874 0.9999999794826322 1.520679767857607e-10 1.3068006270911307e-09 8.536930703990233e-09 1.588276250933454e-10 -9.576510411679812e-11 -1.4388030167091809e-09 2.649984996791285e-09 2.4173882339872917e-08 6.701430423980854e-08 1.0000000003086291 0.9998417888585558 0.9999999974943851 1.456721228822602e-10 2.0050597846065795e-10 7.744101837588039e-09 1.4206428817340411e-10 -8.591681509425929e-11 -1.4388164401501536e-09 2.4465846898876722e-09 2.4158966433601e-08 6.400666620694908e-08
1.252 0.9999999951445936 0.9998417851719792 1.0000001178477405 9.923814057179201e-11 -4.5547533308027775e-09 -3.7106490224417065e-11 4.4459694971429174e-11 -2.7822699647156376e-11 -1.469731005510307e-09 5.5029004948584226e-09 2.4427918436922275e-08 1.3562080822559684e-07 1.0000000010984877 0.9998417894229266 0.9999999791217182 1.5871213809425154e-10 1.4263658097046304e-09 9.109837940329325e-09 1.5868864331179642e-10 -9.640640272466517e-11 -1.4695424194482485e-09 2.5627582592078505e-09 2.4216936072006946e-08 6.49764837657034e-08 1.0000000011066281 0.9998417894287381 0.9999999789321596 1.587796404849602e-10 1.438471194416358e-09 9.118548932939292e-09 1.5887457848725225e-10 -9.650651161181558e-11 -1.4695448613893437e-09 2.566208026363677e-09 2.421716381704559e-08 6.503664580425916e-08 0.9999999988668041 0.9998417878295424 1.0000000311225674 1.392282150174204e-10 -1.5563782925699643e-09 6.451568493623799e-09 1.114861093916234e-10 -6.851862099166062e-11 -1.4695914052222041e-09 2.592603701750467e-09 2.420642677953088e-08 6.922498326815674e-08 1.000000001017478 0.9998417893650866 0.9999999810093065 1.5804520886674752e-10 1.306319515704836e-09 9.022782067911526e-09 1.5689618938221727e-10 -9.534807158116846e-11 -1.469545502028152e-09 2.5295998330144574e-09 2.4214742886554184e-08 6.440478089749804e-08 1.0000000002421519 0.9998417888115165 0.9999999990746747 1.5150488999456794e-10 1.9995546809633e-10 8.157044462944123e-09 1.4002017226339227e-10 -8.541983834821681e-11 -1.4695613739896767e-09 2.3339136342492985e-09 2.4200656358061883e-08 6.164993953930298e-08
1.262 0.9999999951103807 0.9998417851480143 1.0000001186392642 1.0365345988430078e-10 -4.509520069644817e-09 -1.19594094971005e-09 4.239589887982253e-11 -2.7106443060250704e-11 -1.5011178687789508e-09 5.511893875987354e-09 2.4472483312310498e-08 1.356639476355384e-07 1.0000000010350587 0.9998417893780678 0.999999980632648 1.6421517401224863e-10 1.4263054798727057e-09 8.556847376357358e-09 1.5699527628308862e-10 -9.601036163775632e-11 -1.500904040431782e-09 2.4250528468914355e-09 2.4254255940468766e-08 6.172603450164021e-08 1.0000000010432262 0.9998417893838989 0.9999999804424929 1.6428421716093062e-10 1.4384236927505178e-09 8.56618939054117e-09 1.571826067208977e-10 -9.611176297278796e-11 -1.500906482968139e-09 2.4285046224398573e-09 2.425447428240199e-08 6.178515539524971e-08 0.9999999988012072 0.9998417877831453 1.0000000326731544 1.4431519474055084e-10 -1.5520766441618271e-09 5.71068851693637e-09 1.0950238018880096e-10 -6.791970226448506e-11 -1.500960223303034e-09 2.5185675795774256e-09 2.4246775583029347e-08 6.74468790239514e-08 1.000000000953786 0.9998417893200403 0.9999999825260203 1.6353314160509867e-10 1.306143005161537e-09 8.463491235302031e-09 1.5518912217100083e-10 -9.49428541353813e-11 -1.5009073142791837e-09 2.3919616476447573e-09 2.4252157335097975e-08 6.116668944597353e-08 1.0000000001765939 0.9998417887651412 1.0000000006313579 1.5684756578962916e-10 1.99709923351904e-10 7.535635636403354e-09 1.3819520949097726e-10 -8.493501438904049e-11 -1.5009254585638527e-09 2.2064102615949953e-09 2.423904950230372e-08 5.872237507059013e-08
1.272 0.9999999950896036 0.9998417851336553 1.00000011910977 1.0626693888210626e-10 -4.464446423355736e-09 -3.082711311427799e-09 4.067107112678654e-11 -2.640659114157417e-11 -1.5331345609104377e-09 5.5235813344993625e-09 2.4514663837686607e-08 1.356675023960112e-07 1.0000000009800993 0.9998417893392674 0.9999999819405383 1.679084558760783e-10 1.4265357761641295e-09 7.1428039352311635e-09 1.5570112109246241e-10 -9.562737460373365e-11 -1.5328975145779062e-09 2.301186416778577e-09 2.428980067051871e-08 5.85434158579092e-08 1.000000000988289 0.9998417893451146 0.9999999817499001 1.6797942658488038e-10 1.4386669432886281e-09 7.15266188413276e-09 1.5588988920607204e-10 -9.57295802662011e-11 -1.5328999112578852e-09 2.3046194482135245e-09 2.4290009531052055e-08 5.860131164808035e-08 0.9999999987455599 0.9998417877438639 1.000000033985515 1.4759268549440414e-10 -1.5474966226688632e-09 4.144902721241914e-09 1.079008207266975e-10 -6.733424549227674e-11 -1.5329600516375383e-09 2.461717826686467e-09 2.4285308994844165e-08 6.581534869571247e-08 1.0000000008986112 0.9998417892810865 0.9999999838385607 1.6721119634391717e-10 1.3062568983743736e-09 7.044298706134664e-09 1.5388105562029616e-10 -9.455071666347737e-11 -1.532900829464623e-09 2.2683725963794715e-09 2.428779725590956e-08 5.799843167751433e-08 1.000000000120031 0.9998417887251991 1.0000000019724975 1.603808020183753e-10 1.9975497263536524e-10 6.065893671921108e-09 1.3676335639968866e-10 -8.446308013252765e-11 -1.5329213154520396e-09 2.095244500106897e-09 2.4275667087535635e-08 5.589775172930605e-08
1.282 0.9999999950872359 0.9998417851324555 1.000000119141689 1.0617718038400247e-10 -4.419769579360778e-09 -5.399873821219367e-09 3.919305801360014e-11 -2.57230867085666e-11 -1.5657935737366571e-09 5.533755422340657e-09 2.455481593671746e-08 1.356441657341989e-07 1.0000000009397074 0.9998417893108813 0.9999999829010635 1.6888807380838685e-10 1.4268150499820927e-09 5.169148323997823e-09 1.5470710881519147e-10 -9.52571926217297e-11 -1.5655356638003817e-09 2.216749633055711e-09 2.43254993331794e-08 5.621407964212243e-08 1.0000000009479157 0.9998417893167417 0.9999999827100322 1.6896082171828495e-10 1.4389587702282653e-09 5.179409593246068e-09 1.5489755265914943e-10 -9.536025813357819e-11 -1.5655377895656647e-09 2.2201361880420423e-09 2.4325700250533955e-08 5.627051621047563e-08 0.9999999987056538 0.999841787715836 1.0000000349225924 1.481575829462538e-10 -1.5428798290646174e-09 2.054831475034747e-09 1.065842775828743e-10 -6.676250084631819e-11 -1.565603651781912e-09 2.434782143815476e-09 2.4323466504021332e-08 6.481100881332981e-08 1.0000000008580414 0.9998417892525739 0.9999999848028341 1.6817537917097625e-10 1.3064199794939467e-09 5.06662180758778e-09 1.5287249969097551e-10 -9.417167869309152e-11 -1.565538901458298e-09 2.1844748370882135e-09 2.432357542870324e-08 5.568547381934098e-08 1.0000000000784532 0.9998417886959707 1.000000002956328 1.612005717280964e-10 1.9984925456783228e-10 4.0489914153336366e-09 1.3562612054863171e-10 -8.400429168996696e-11 -1.5655615620192298e-09 2.0243802339371274e-09 2.4312260809751794e-08 5.391169395328453e-08
1.292 0.9999999951055011 0.9998417851460051 1.000000118683198 1.03586467856883e-10 -4.375729570457026e-09 -7.804488487512849e-09 3.7741232478461924e-11 -2.5056744785023818e-11 -1.5991077889142206e-09 5.531099055795658e-09 2.4592788547651742e-08 1.354685956417276e-07 1.0000000009171544 0.999841789295248 0.9999999834373969 1.6735513954898441e-10 1.4268984414798598e-09 2.991842921020712e-09 1.5377476363551192e-10 -9.490022921877415e-11 -1.5988309479807845e-09 2.1758761867920483e-09 2.4362493176750837e-08 5.516111196458449e-08 1.0000000009253784 0.9998417893011194 0.9999999832460412 1.6742948323027256e-10 1.4390551690148924e-09 3.0024054045881868e-09 1.539667461791366e-10 -9.500417206774492e-11 -1.5988327985901393e-09 2.179212914164284e-09 2.4362689148734566e-08 5.521614884347058e-08 0.9999999986844751 0.9998417877011948 1.0000000354143928 1.4621158599802537e-10 -1.5384705482695995e-09 -2.0695099195910713e-10 1.0531871884056441e-10 -6.620417310704915e-11 -1.5989043772374312e-09 2.430124751572238e-09 2.4361971350808662e-08 6.456044842510646e-08 1.0000000008353394 0.9998417892368345 0.9999999853422322 1.6662707669823e-10 1.3063873250002701e-09 2.8863169858310408e-09 1.5192511621672606e-10 -9.380548399775798e-11 -1.598834294848541e-09 2.1441467646539703e-09 2.436061899298045e-08 5.464752731982087e-08 1.000000000055032 0.9998417886797213 1.0000000035084309 1.5950829644295545e-10 1.9974800258782172e-10 1.839710761817107e-09 1.345466384656013e-10 -8.35584387779527e-11 -1.5988585561658717e-09 1.993925775361683e-09 2.4349818891947943e-08 5.310892523163773e-08
1.302 0.9999999951437705 0.9998417851738545 1.000000117750111 9.963385383677601e-11 -4.3323713496680355e-09 -9.978205384608092e-09 3.6255892823832366e-11 -2.440722004154467e-11 -1.6330908127498315e-09 5.500626288284027e-09 2.462754298885289e-08 1.3485636697224266e-07 1.0000000009127241 0.9998417892925703 0.9999999835436351 1.6444849062141523e-10 1.426737312429303e-09 9.481852877735533e-10 1.5282110068838538e-10 -9.455656179202172e-11 -1.6327971351028865e-09 2.1591155716229736e-09 2.4400459216666168e-08 5.511026222446673e-08 1.000000000920962 0.9998417892984517 0.9999999833520039 1.6452465602813982e-10 1.4389068925293646e-09 9.589630257749234e-10 1.5301460347114925e-10 -9.466159738151296e-11 -1.632798912109476e-09 2.1624515328769376e-09 2.4400654114240624e-08 5.5164748642106525e-08 0.9999999986820559 0.999841787699965 1.0000000354609742 1.4289338686715974e-10 -1.5343181227829652e-09 -2.3082221625315067e-09 1.0402800919140562e-10 -6.56599734694929e-11 -1.632875148234332e-09 2.4232788330653703e-09 2.440024484115932e-08 6.467346239183537e-08 1.0000000008307808 0.9998417892340654 0.9999999854510423 1.6370559408227684e-10 1.3061099243904768e-09 8.405202113214222e-10 1.509564095059151e-10 -9.345310840267351e-11 -1.6328004783627908e-09 2.127416184746252e-09 2.4398596020781175e-08 5.460244088671369e-08 1.0000000000499614 0.999841788676591 1.0000000036250065 1.5644257010982658e-10 1.9940220783045407e-10 -2.2643293066428439e-10 1.3344451125259346e-10 -8.312655523521466e-11 -1.6328262740703744e-09 1.9795444741230063e-09 2.4387922453702833e-08 5.3136222862694234e-08
1.312 0.9999999951990308 0.9998417852138511 1.0000001164144425 9.565620869621544e-11 -4.2895323894686124e-09 -1.1686866263381415e-08 3.503569102096193e-11 -2.3775041362486104e-11 -1.6677562756683389e-09 5.430641530077985e-09 2.465760292439955e-08 1.334733549498387e-07 1.0000000009241417 0.9998417893012235 0.9999999832742037 1.615052939770467e-10 1.4264893986377697e-09 -7.062882392729723e-10 1.521207833067738e-10 -9.422665460967935e-11 -1.6674476052401556e-09 2.1386324983405657e-09 2.4437898801813654e-08 5.527021249077188e-08 1.000000000932392 0.9998417893071134 0.9999999830823311 1.6158314412298284e-10 1.4386715579461685e-09 -6.953627017695654e-10 1.5231610603157437e-10 -9.4332512638177e-11 -1.6674491975941365e-09 2.142066067835888e-09 2.4438096656797752e-08 5.532589288540686e-08 0.9999999986959188 0.9998417877103757 1.0000000351216114 1.3953993101704277e-10 -1.5302644794688085e-09 -3.999241933711542e-09 1.0299359281330334e-10 -6.513017636090275e-11 -1.667529718328872e-09 2.3879565039762694e-09 2.4436751892082083e-08 6.445153417848053e-08 1.0000000008420842 0.9998417892426376 0.9999999851838451 1.607474642044126e-10 1.3057455935845557e-09 -8.154171188090215e-10 1.502412869199966e-10 -9.311423300862832e-11 -1.667450881512371e-09 2.1059670858933477e-09 2.443600604380804e-08 5.475037387803798e-08 1.0000000000608957 0.9998417886849033 1.0000000033621945 1.5334033053396854e-10 1.9896971572605327e-10 -1.895944653491905e-09 1.3259657727262554e-10 -8.270867578941393e-11 -1.6674782285111064e-09 1.950043039633538e-09 2.4425055327798686e-08 5.31592727451505e-08
1.322 0.9999999952667454 0.9998417852627552 1.000000114783774 9.252722462884581e-11 -4.247002203838983e-09 -1.2811389670497905e-08 3.46562661560945e-11 -2.316041990828061e-11 -1.7031175661629312e-09 5.319869181737895e-09 2.468215995506684e-08 1.3112138212192683e-07 1.0000000009474295 0.9998417893183661 0.9999999827233896 1.5940021703994432e-10 1.426360799285334e-09 -1.8318005564906073e-09 1.5223331715085031e-10 -9.391058871713679e-11 -1.7027962150744086e-09 2.0983140287563608e-09 2.4473259255937884e-08 5.487208535555358e-08 1.0000000009556909 0.9998417893242642 0.9999999825312971 1.5947960712916858e-10 1.4385556487966242e-09 -1.8207767171469516e-09 1.5243019896899063e-10 -9.401730780316265e-11 -1.70279769760593e-09 2.1019616932137252e-09 2.447346356484307e-08 5.493122124682118e-08 0.9999999987219307 0.9998417877294759 1.0000000344942717 1.3702572108489571e-10 -1.5261037308650394e-09 -5.145881543902243e-09 1.0277902990233069e-10 -6.461521894128356e-11 -1.7028819574950277e-09 2.312167739181951e-09 2.4470129387225415e-08 6.330212015731542e-08 1.0000000008652672 0.999841789259706 0.9999999846350458 1.586273458634526e-10 1.3055007927829206e-09 -1.941898176132225e-09 1.503390951956117e-10 -9.278917237839966e-11 -1.7027996065747858e-09 2.0635138263228864e-09 2.4471302192424463e-08 5.431774337049714e-08 1.0000000000838025 0.9998417887017783 1.0000000028155815 1.5107614645687428e-10 1.9865683391369335e-10 -3.0310400538857714e-09 1.325634662033601e-10 -8.230456296419556e-11 -1.7028279214117999e-09 1.888570549189638e-09 2.445972977045601e-08 5.240731768976724e-08
1.332 0.9999999953418421 0.9998417853169433 1.0000001129779748 9.042506550173183e-11 -4.204698947604555e-09 -1.3344485335529046e-08 3.56464667052819e-11 -2.256369507567191e-11 -1.73918968194602e-09 5.180188499757296e-09 2.4701914032361073e-08 1.278933667822074e-07 1.0000000009779093 0.9998417893406573 0.9999999820016829 1.5831046617507535e-10 1.4264290229336227e-09 -2.4032728395122703e-09 1.5368167612473092e-10 -9.360866187761664e-11 -1.7388571893753868e-09 2.0433435023291677e-09 2.450596016164041e-08 5.36164394132271e-08 1.0000000009861816 0.9998417893465631 0.9999999818093848 1.5839123056584066e-10 1.4386365738293265e-09 -2.392184748214275e-09 1.5388001307256632e-10 -9.371641335330133e-11 -1.7388588016343124e-09 2.0472967720389634e-09 2.4506173224318544e-08 5.3681238623348856e-08 0.9999999987553044 0.9998417877538449 1.0000000336920554 1.3552836416497637e-10 -1.5217577735110013e-09 -5.727937984106096e-09 1.0390929891520257e-10 -6.411524271996783e-11 -1.7389461882793087e-09 2.2056266944577407e-09 2.450016399999504e-08 6.107678989116923e-08 1.000000000895648 0.9998417892819267 0.9999999839152178 1.5752262544807097e-10 1.305453118442694e-09 -2.5140006873692565e-09 1.5177282026015258e-10 -9.247825260898182e-11 -1.7388609960108171e-09 2.0054856086124086e-09 2.4503915906998633e-08 5.300582424981043e-08 1.0000000001139648 0.9998417887238469 1.0000000020965807 1.4982776207719064e-10 1.9854129827764351e-10 -3.608362318033545e-09 1.3386919472717105e-10 -8.191452718496363e-11 -1.7388899975125467e-09 1.8025507741437438e-09 2.449149608699331e-08 5.06085482856396e-08
1.342 0.99999999541956 0.9998417853730149 1.000000111109396 8.899500993552327e-11 -4.162717284883705e-09 -1.336221208181684e-08 3.813164981303606e-11 -2.198431399232644e-11 -1.7759868827791384e-09 5.0325266282753725e-09 2.471892992975935e-08 1.2419639576154846e-07 1.0000000010110812 0.9998417893648823 0.9999999812152538 1.578806599723696e-10 1.4265952456430128e-09 -2.482983547964651e-09 1.5659467561717118e-10 -9.332088190102233e-11 -1.7756451662511955e-09 1.9940995373376567e-09 2.4536549350983287e-08 5.178882857352924e-08 1.0000000010193641 0.9998417893707955 0.9999999810227578 1.5796281343306263e-10 1.4388158452047446e-09 -2.471853084810598e-09 1.5679456811187919e-10 -9.342939183695892e-11 -1.775646620431452e-09 1.9983834937572524e-09 2.4536771948614075e-08 5.186078434869282e-08 0.9999999987914666 0.9998417877802173 1.0000000328228642 1.3469231718116593e-10 -1.5173255967380976e-09 -5.811477593096426e-09 1.0651257258002733e-10 -6.363029950068481e-11 -1.7757367911115164e-09 2.0947425643204843e-09 2.4527857768461083e-08 5.816793652092687e-08 1.0000000009287242 0.9998417893060838 0.9999999831305875 1.5707737745386516e-10 1.3055035570003913e-09 -2.5941240147993685e-09 1.5467156525066735e-10 -9.218166495244226e-11 -1.7756493071641364e-09 1.9529173894209823e-09 2.453441006357374e-08 5.110717213745694e-08 1.000000000146856 0.999841788747876 1.0000000013119745 1.4923929884743533e-10 1.985237345587728e-10 -3.691528487941956e-09 1.3664255974691697e-10 -8.153906318941246e-11 -1.7756789295511656e-09 1.7180339415121462e-09 2.4521066073449198e-08 4.810955750700384e-08
1.352 0.9999999954960069 0.9998417854281902 1.0000001092699575 8.773683093668983e-11 -4.1212266911680425e-09 -1.2986538681527425e-08 4.1669609545966195e-11 -2.1422999316308917e-11 -1.8135240970030291e-09 4.897601795139565e-09 2.473563229487829e-08 1.2060581028572164e-07 1.0000000010432142 0.999841789388376 0.9999999804522091 1.5760886001345482e-10 1.4266861221311562e-09 -2.183195474251311e-09 1.605401036500952e-10 -9.304781966672698e-11 -1.8131753232296516e-09 1.9685470378281627e-09 2.456602387476e-08 5.0036935184925844e-08 1.000000001051507 0.9998417893942967 0.9999999802595197 1.5769259353767535e-10 1.4389195214174883e-09 -2.1720357231700273e-09 1.6074164844778975e-10 -9.315700964112395e-11 -1.8131766169129187e-09 1.9731075682684882e-09 2.456625533262296e-08 5.0116132341555666e-08 0.9999999988266401 0.999841787805895 1.000000031975886 1.340164805347583e-10 -1.5129809236676285e-09 -5.511437490757536e-09 1.1015350658689222e-10 -6.31601962660082e-11 -1.813268743798064e-09 2.0067071644380123e-09 2.4554645251900342e-08 5.532327725138571e-08 1.0000000009607632 0.9998417893295108 0.9999999823692959 1.5679013565531028e-10 1.30547850456131e-09 -2.294617067448845e-09 1.5860284018737968e-10 -9.189953500566454e-11 -1.8131793464897525e-09 1.924567671749638e-09 2.456379632242403e-08 4.928324717370996e-08 1.00000000017873 0.9998417887711891 1.000000000550253 1.48809495876596e-10 1.9843079449022294e-10 -3.3937470275061075e-09 1.4045035892186475e-10 -8.11783985122572e-11 -1.813209534251208e-09 1.6607765015094442e-09 2.4549595690199835e-08 4.5668023723875826e-08
1.362 0.9999999955684106 0.9998417854804882 1.0000001075254086 8.638883336068561e-11 -4.0803209683679075e-09 -1.2352664874374486e-08 4.538008089679632e-11 -2.0879874166702864e-11 -1.8518166348591244e-09 4.7869157655092714e-09 2.475366866202302e-08 1.1762523070350398e-07 1.000000001071628 0.9998417894092245 0.9999999797760852 1.5723221907833246e-10 1.4266036445829914e-09 -1.632834217655619e-09 1.646487252631768e-10 -9.278917807409566e-11 -1.8514623720122589e-09 1.9658619515571405e-09 2.459495623079651e-08 4.894771203469992e-08 1.000000001079931 0.9998417894151521 0.9999999795832052 1.5731748975003625e-10 1.43884983585381e-09 -1.6216531780061264e-09 1.6485154919395551e-10 -9.289914221716632e-11 -1.8514636294940442e-09 1.9706068907691383e-09 2.459519478924261e-08 4.903254999805178e-08 0.9999999988581194 0.9998417878289445 1.0000000312152977 1.332383838382348e-10 -1.5088214547126566e-09 -4.958474905782849e-09 1.1395993717876874e-10 -6.27055022198216e-11 -1.8515571689418817e-09 1.9513050117076716e-09 2.4581434031320588e-08 5.325870571729419e-08 1.0000000009890846 0.9998417893502938 0.9999999816949001 1.5639866675681046e-10 1.3052802432651103e-09 -1.7444614030104755e-09 1.626972044800079e-10 -9.163196447507592e-11 -1.8514668804010364e-09 1.9200063580371895e-09 2.4592658456632425e-08 4.813767253439441e-08 1.0000000002068963 0.9998417887918656 0.9999999998751792 1.4827571885132633e-10 1.981648885102836e-10 -2.8445559545008588e-09 1.4442150990263695e-10 -8.083197293795143e-11 -1.8514973113434756e-09 1.63520539718966e-09 2.4577779546284584e-08 4.4014978798512386e-08
1.372 0.9999999956351279 0.9998417855287366 1.0000001059150347 8.506268700792113e-11 -4.039940724811432e-09 -1.1587211754837051e-08 4.828853448519751e-11 -2.0354908932018345e-11 -1.8908805451802946e-09 4.700253406210527e-09 2.477337412520405e-08 1.1549418075344911e-07 1.0000000010947314 0.9998417894262913 0.999999979224956 1.568622697042993e-10 1.426402818965471e-09 -9.547450355275751e-10 1.6795307397561723e-10 -9.254489521082214e-11 -1.8905221918569943e-09 1.966920805448719e-09 2.4623103200650096e-08 4.868848642200424e-08 1.0000000011030448 0.999841789432226 0.9999999790318859 1.5694913360684477e-10 1.4386619319623365e-09 -9.43547111148718e-10 1.6815748148052742e-10 -9.265592371911432e-11 -1.8905232158345476e-09 1.971782137001362e-09 2.462334639238399e-08 4.877636287980797e-08 0.9999999988842964 0.9998417878482185 1.000000030579535 1.324699021717803e-10 -1.5047920208396791e-09 -4.276479086070674e-09 1.1696258619969485e-10 -6.226586455315081e-11 -1.8906180387318604e-09 1.916421884616989e-09 2.4608165905095177e-08 5.228071774455049e-08 1.0000000010120957 0.9998417893672946 0.9999999811454854 1.5601405914891408e-10 1.304963629512695e-09 -1.0665353942449503e-09 1.6598748670403826e-10 -9.137871466176795e-11 -1.8905267829186317e-09 1.9198811179906623e-09 2.462075946789411e-08 4.7847881560101944e-08 1.0000000002297587 0.999841788808765 0.9999999993249542 1.4774971416819956e-10 1.9778111039212895e-10 -2.167169265190835e-09 1.475884823166671e-10 -8.050048116952037e-11 -1.8905577370072006e-09 1.6216147897104692e-09 2.4605442074895162e-08 4.3422450526344726e-08
1.382 0.9999999956955137 0.9998417855724746 1.0000001044546372 8.403382822921524e-11 -3.99992609875114e-09 -1.0796503627189125e-08 4.968652660994404e-11 -1.9847549924055607e-11 -1.9307311599354586e-09 4.63057608991944e-09 2.4794011886787863e-08 1.1415210528678266e-07 1.0000000011119052 0.9998417894391344 0.9999999788139989 1.5677566772438557e-10 1.4262399053826348e-09 -2.530863374065783e-10 1.6974772328370294e-10 -9.231520985104673e-11 -1.9303706360700473e-09 1.9499308224044586e-09 2.4649660474575878e-08 4.89794386164526e-08 1.0000000011202286 0.9998417894450766 0.9999999786207407 1.5686442335357224e-10 1.4385116959117398e-09 -2.4187381576181737e-10 1.6995368364024137e-10 -9.24274089285285e-11 -1.9303716673023932e-09 1.95489149235704e-09 2.4649905801794316e-08 4.9067993345955414e-08 0.999999998904544 0.9998417878632697 1.000000030083978 1.3198758512107962e-10 -1.5007363268908085e-09 -3.5702085242007133e-09 1.184551345183152e-10 -6.18417035973689e-11 -1.9304670411409318e-09 1.881502726441841e-09 2.4634064829171042e-08 5.219199253911289e-08 1.0000000010291774 0.9998417893800728 0.9999999807362365 1.5591320362690367e-10 1.3046847548027134e-09 -3.650165594593114e-10 1.6776800778649025e-10 -9.114001771463247e-11 -1.9303753049771274e-09 1.9018946064287854e-09 2.464729604802411e-08 4.8131863410324316e-08 1.0000000002466949 0.9998417888214433 0.9999999989148288 1.4750786622451224e-10 1.9743534847901618e-10 -1.4659578297274353e-09 1.4924543832637356e-10 -8.018336730265334e-11 -1.930406490174037e-09 1.594135602755317e-09 2.4631789712859988e-08 4.361246263992435e-08
1.392 0.9999999957497194 0.9998417856118106 1.0000001031411656 8.340196285786974e-11 -3.96014741777007e-09 -1.0061263176764233e-08 4.931291120620152e-11 -1.9358432540764897e-11 -1.9713851669218686e-09 4.571119583463476e-09 2.4814456816659103e-08 1.133456549671471e-07 1.0000000011233134 0.9998417894478719 0.9999999785398775 1.5707282874430038e-10 1.4262401387494353e-09 3.926349617307312e-10 1.6977083264109753e-10 -9.210042933647935e-11 -1.9710238029585534e-09 1.9051531172578917e-09 2.4673856295524455e-08 4.9359112279714805e-08 1.0000000011316468 0.999841789453821 0.9999999783464298 1.5716347834496775e-10 1.4385247204065188e-09 4.038608149653457e-10 1.699781718812174e-10 -9.221324086722733e-11 -1.971024892706424e-09 1.9102323363877263e-09 2.4674101579239374e-08 4.9446993605116004e-08 0.999999998919022 0.9998417878742113 1.000000029725396 1.3189110323509253e-10 -1.4965292907093164e-09 -2.919508466357507e-09 1.1817562869059653e-10 -6.143299960926168e-11 -1.971120610547789e-09 1.8343499967657693e-09 2.4658255733427505e-08 5.2520779617208586e-08 1.0000000010404941 0.9998417893887455 0.9999999804638191 1.5619623116184586e-10 1.3045691507212722e-09 2.80577199335443e-10 1.6777669497211843e-10 -9.091582859680597e-11 -1.9710286945072543e-09 1.8559450820487202e-09 2.4671493020100517e-08 4.85182568352361e-08 1.000000000257867 0.9998417888300168 0.9999999986415034 1.4765022949521794e-10 1.9725268956138056e-10 -8.205484350535748e-10 1.4913064649794914e-10 -7.988149738889869e-11 -1.9710597783597342e-09 1.5394951954444139e-09 2.4656013463596978e-08 4.4047499111864486e-08
1.402 0.9999999957984665 0.9998417856472608 1.0000001019580653 8.29553817240821e-11 -3.920613691752801e-09 -9.434705406955755e-09 4.729320523962721e-11 -1.888725073044276e-11 -2.0128591350553653e-09 4.519620278192539e-09 2.4833880531184798e-08 1.1276950191472648e-07 1.0000000011296815 0.9998417894530225 0.9999999783859355 1.5754363734069068e-10 1.426390809565137e-09 9.298824604294964e-10 1.681460048962258e-10 -9.190026582521185e-11 -2.012498821368366e-09 1.8403476652511318e-09 2.46954844037931e-08 4.944068286803169e-08 1.0000000011380246 0.9998417894589787 0.9999999781922991 1.5763626256709524e-10 1.4386881731169584e-09 9.41121621178676e-10 1.6835484725344765e-10 -9.201363852119952e-11 -2.012499765083237e-09 1.8455658087104074e-09 2.4695728065367912e-08 4.9527582849802716e-08 0.9999999989284531 0.9998417878815619 1.00000002948719 1.319698785155791e-10 -1.4921837891351784e-09 -2.3771048236381516e-09 1.1624867990260363e-10 -6.103951779495962e-11 -2.0125952464794387e-09 1.778991254680767e-09 2.468034235651695e-08 5.2804299802760574e-08 1.0000000010467707 0.999841789393831 0.9999999803115798 1.5665267685950442e-10 1.304603996294522e-09 8.177040813909869e-10 1.6613773298753016e-10 -9.070641094001742e-11 -2.012503586195714e-09 1.7897744339466588e-09 2.4693137782126363e-08 4.8609906651975586e-08 1.0000000002640004 0.9998417888350046 0.9999999984883428 1.4796598610304228e-10 1.9722069217646888e-10 -2.835441154329255e-10 1.4736793671528965e-10 -7.959440496652269e-11 -2.012534559662946e-09 1.4646988543968769e-09 2.467783811762452e-08 4.4250139200397577e-08
1.412 0.9999999958428132 0.9998417856795817 1.0000001008807808 8.235293491988146e-11 -3.881466488443542e-09 -8.942962847766986e-09 4.3943471750499496e-11 -1.8434177664117702e-11 -2.0551702300147292e-09 4.477866854510663e-09 2.4852036403121966e-08 1.1216643747858032e-07 1.0000000011320673 0.9998417894553419 0.9999999783276229 1.5784598179128175e-10 1.4265460830426268e-09 1.3328926398970995e-09 1.6518752939862469e-10 -9.17148213429899e-11 -2.054812313308293e-09 1.7769222738428533e-09 2.4715017941602103e-08 4.9019068949727565e-08 1.0000000011404206 0.999841789461305 0.9999999781337977 1.5794044752593423e-10 1.4388563998080033e-09 1.3441447969677024e-09 1.6539791693772806e-10 -9.182891870590453e-11 -2.054813365013219e-09 1.782262639178233e-09 2.4715259165119848e-08 4.9105424813378434e-08 0.9999999989338946 0.9998417878860761 1.0000000293448366 1.3188202455471745e-10 -1.4878450664758393e-09 -1.9688659062211943e-09 1.1298858435525967e-10 -6.066146634881024e-11 -2.0549082020952825e-09 1.73250497640228e-09 2.4700573444445874e-08 5.2739643488613903e-08 1.0000000010490648 0.9998417893960856 0.999999980254969 1.569402426742891e-10 1.3046434137774657e-09 1.2205963309779902e-09 1.6316483189448826e-10 -9.051153308874821e-11 -2.0548170564275445e-09 1.7251547798454779e-09 2.4712695949350603e-08 4.819430963371752e-08 1.0000000002661518 0.9998417888371616 0.9999999984308063 1.4811382704316387e-10 1.9719371800207763e-10 1.192543254797227e-10 1.4427160624289426e-10 -7.932222342873045e-11 -2.0548476057343323e-09 1.3937749848949563e-09 2.4697655135609945e-08 4.394458464816326e-08
1.422 0.9999999958839354 0.9998417857096137 1.000000099881927 8.139453393996194e-11 -3.842862497459884e-09 -8.588071762499595e-09 3.961593350023809e-11 -1.7999113690006067e-11 -2.098336019293526e-09 4.448009779840959e-09 2.486899137808717e-08 1.1138128360889248e-07 1.0000000011316446 0.99984178945567 0.999999978337615 1.5777931387163757e-10 1.4265457096166904e-09 1.5998127533492091e-09 1.6124734264772193e-10 -9.154341814885928e-11 -2.097981729854553e-09 1.7386359840095276e-09 2.4733189074956617e-08 4.8090483372643365e-08 1.000000001140008 0.9998417894616407 0.999999978143601 1.578750524909953e-10 1.4388690343547747e-09 1.6110776698973373e-09 1.614591827731743e-10 -9.165849542040903e-11 -2.0979827218252774e-09 1.7440257818405693e-09 2.473342776992217e-08 4.817712430454554e-08 0.999999998936519 0.999841787888593 1.000000029271021 1.3142754267707858e-10 -1.4836735996794e-09 -1.6966978484926328e-09 1.0874768683831982e-10 -6.029849340534287e-11 -2.0980764439579713e-09 1.713470763270675e-09 2.4719470195586686e-08 5.222762040342885e-08 1.0000000010485506 0.9998417893963488 0.999999980266663 1.568584861386208e-10 1.304527380896581e-09 1.4873993988072211e-09 1.5921036345587996e-10 -9.033123535620117e-11 -2.097986781905144e-09 1.6864033291383394e-09 2.473089261165325e-08 4.726371968016083e-08 1.0000000002654952 0.9998417888373273 0.9999999984415736 1.478933258434831e-10 1.970113957390151e-10 3.859744946286704e-10 1.401934505628209e-10 -7.906457251346893e-11 -2.0980167640692826e-09 1.3549083646270415e-09 2.4716119575158942e-08 4.308329728285676e-08
1.432 0.9999999959229422 0.9998417857381502 1.0000000989355782 8.012596249695422e-11 -3.804833902255712e-09 -8.35367661634934e-09 3.469918670411038e-11 -1.7581664347679925e-11 -2.142374378161316e-09 4.428894190327781e-09 2.488458491120487e-08 1.1037301003936416e-07 1.00000000112952 0.9998417894547971 0.9999999783900733 1.5738866309137411e-10 1.4263538782829857e-09 1.7470741549248687e-09 1.5671405957670083e-10 -9.138690535563698e-11 -2.1420251803577613e-09 1.7378718199467446e-09 2.4750340571357094e-08 4.6828257924312064e-08 1.0000000011378933 0.9998417894607745 0.9999999781958699 1.5748568961738916e-10 1.4386899244435044e-09 1.7583518368497804e-09 1.5692744654747552e-10 -9.150271092217942e-11 -2.142026025113857e-09 1.743209051608058e-09 2.475057720806272e-08 4.6916064842741715e-08 0.9999999989374329 0.9998417878899029 1.0000000292399085 1.306514063540078e-10 -1.4797053923396717e-09 -1.5441925428074907e-09 1.0391465590845494e-10 -5.995104800559714e-11 -2.142118733042063e-09 1.728890491239049e-09 2.4737212102015602e-08 5.135501709980017e-08 1.0000000010463341 0.9998417893954106 0.9999999803208228 1.5645260368888007e-10 1.3042195709898658e-09 1.6345439315325944e-09 1.5466271482784103e-10 -9.016566389748874e-11 -2.142030065290412e-09 1.686192581951368e-09 2.4748064947097497e-08 4.5990833910773144e-08 1.0000000002631366 0.9998417888362925 0.9999999984948069 1.4734930374829814e-10 1.9663738772090282e-10 5.330396562044654e-10 1.3552259001129375e-10 -7.882149401685708e-11 -2.142059620289964e-09 1.3623586602894186e-09 2.4733514188708117e-08 4.182127531913244e-08
1.442 0.9999999959607486 0.9998417857658446 1.0000000980202035 7.875164183117492e-11 -3.767249054981491e-09 -8.212636824928708e-09 2.9709335534364043e-11 -1.7181880864595218e-11 -2.1873036506724503e-09 4.414537071251906e-09 2.4898084786292326e-08 1.0919561129282524e-07 1.0000000011266033 0.9998417894533739 0.9999999784635631 1.5687805001663365e-10 1.4260980216571988e-09 1.801839144039535e-09 1.521042207158851e-10 -9.124446823685405e-11 -2.1869606028253477e-09 1.7675943680395908e-09 2.476602948027942e-08 4.552818599596195e-08 1.0000000011349865 0.9998417894593591 0.9999999782691709 1.5697679687979095e-10 1.4384467297053792e-09 1.8131297081281365e-09 1.5231896895153724e-10 -9.136116320002223e-11 -2.186961427666861e-09 1.7728103004093199e-09 2.4766264874258416e-08 4.561775912091655e-08 0.9999999989375463 0.9998417878906567 1.0000000292300648 1.2975758873627168e-10 -1.475812907686923e-09 -1.4841960363141978e-09 9.900594941064153e-11 -5.96184813891763e-11 -2.187052350912971e-09 1.7680631454421066e-09 2.475325879201854e-08 5.034193806750389e-08 1.0000000010433256 0.9998417893939227 0.9999999803960143 1.559270031819194e-10 1.3038475735930206e-09 1.6891919878225556e-09 1.5003862628645893e-10 -9.001447703153322e-11 -2.186965510687887e-09 1.7171486194942606e-09 2.4763766678056416e-08 4.467406902493085e-08 1.0000000002599867 0.9998417888347076 0.9999999985690724 1.4668602708625886e-10 1.961995457072172e-10 5.876093374625198e-10 1.3077546757196374e-10 -7.859296301645448e-11 -2.186994244531384e-09 1.4052238021105015e-09 2.4749359610603967e-08 4.0460527453378235e-08
1.452 0.9999999959980126 0.9998417857931682 1.000000097120023 7.750374651338887e-11 -3.729912624067152e-09 -8.13478965158359e-09 2.5314316880151393e-11 -1.6799588044506114e-11 -2.233142470519159e-09 4.395238386498253e-09 2.490837119929301e-08 1.0796656357814609e-07 1.0000000011235486 0.999841789451869 0.999999978542404 1.5648097262799046e-10 1.4259695557486294e-09 1.794271407753014e-09 1.4808577195736372e-10 -9.111641303863385e-11 -2.2328066707596183e-09 1.8049498599480568e-09 2.47792105556659e-08 4.453957397470327e-08 1.0000000011319419 0.9998417894578613 0.9999999783478227 1.5658107199015664e-10 1.4383311486805746e-09 1.8055747023932124e-09 1.4830213927401254e-10 -9.123381940564802e-11 -2.232807360441366e-09 1.8100516005811914e-09 2.477944563702691e-08 4.463092028195954e-08 0.9999999989375136 0.9998417878913224 1.0000000292258087 1.289796978122013e-10 -1.4718044812970874e-09 -1.4865476409200122e-09 9.46892828839908e-11 -5.930111187783906e-11 -2.232896650452693e-09 1.807309252274451e-09 2.4766535648310998e-08 4.947940104042767e-08 1.0000000010401797 0.9998417893923528 0.9999999804765567 1.5551489921811469e-10 1.3036032377558506e-09 1.681507266892243e-09 1.4600600379455772e-10 -8.987757495855243e-11 -2.2328116830234344e-09 1.755655362923831e-09 2.4776951367920608e-08 4.3668452939700896e-08 1.0000000002566987 0.9998417888330409 0.9999999986486892 1.461370778939771e-10 1.958893573206036e-10 5.798460192617153e-10 1.2661946385435805e-10 -7.837832281246898e-11 -2.23283961621185e-09 1.4536004925870613e-09 2.4762598959487323e-08 3.9381615736478215e-08
1.462 0.999999996035137 0.9998417858204088 1.0000000962249507 7.654482658972553e-11 -3.6927282917707778e-09 -8.093004616899715e-09 2.2189907229101604e-11 -1.643445398708865e-11 -2.2799096174268386e-09 4.3612663177219855e-09 2.491461226638978e-08 1.0682077589634804e-07 1.000000001120755 0.9998417894505673 0.9999999786166106 1.5636097292378449e-10 1.4260612238509356e-09 1.7514977192295497e-09 1.4533454182921626e-10 -9.100209344085962e-11 -2.279582343701578e-09 1.8239679696119474e-09 2.4788950757890265e-08 4.4157103708971784e-08 1.0000000011291588 0.9998417894565661 0.9999999784218402 1.5646251692058717e-10 1.4384356964435793e-09 1.762813999112016e-09 1.4555242559645631e-10 -9.112070235722947e-11 -2.2795829265928895e-09 1.8290320563696994e-09 2.4789186356910793e-08 4.424951684623935e-08 0.9999999989377335 0.9998417878921857 1.000000029217153 1.2848093575562802e-10 -1.467587421030016e-09 -1.5241214346192843e-09 9.164035255187721e-11 -5.899788891879395e-11 -2.279670103675239e-09 1.821840144865467e-09 2.4776139008884526e-08 4.903714478901526e-08 1.000000001037295 0.9998417893909863 0.9999999805524649 1.553803857484434e-10 1.3035791180418182e-09 1.6386168549315645e-09 1.4324061871888524e-10 -8.975434150541354e-11 -2.279587336062027e-09 1.7750532992205465e-09 2.4786686896672186e-08 4.327563356917276e-08 1.0000000002536724 0.9998417888315777 0.999999998723672 1.458659147230553e-10 1.9579969035777947e-10 5.368767394650312e-10 1.2373091982557872e-10 -7.817797512555716e-11 -2.279614571181494e-09 1.4758794763094605e-09 2.4772309376518375e-08 3.892586528356132e-08
1.472 0.9999999960723144 0.9998417858477048 1.00000009532963 7.587874432001851e-11 -3.65578282054385e-09 -8.06646862024455e-09 2.0776923402890143e-11 -1.6086374497900063e-11 -2.3276250953615585e-09 4.3075800932822484e-09 2.4916931697549604e-08 1.0584592642589213e-07 1.0000000011184114 0.9998417894496039 0.9999999786809238 1.5652308847494634e-10 1.4262829558588498e-09 1.6943258130790655e-09 1.4429133821224871e-10 -9.090204658858096e-11 -2.3273071978242146e-09 1.8083058367948247e-09 2.479515967368584e-08 4.446808637717094e-08 1.0000000011268246 0.9998417894556099 0.9999999784859644 1.5662604414951085e-10 1.4386701733264546e-09 1.7056551467910938e-09 1.4451061794075237e-10 -9.102097652629158e-11 -2.3273077927610228e-09 1.8134449311796327e-09 2.479539635042163e-08 4.4560474309928166e-08 0.9999999989383949 0.9998417878933811 1.0000000291988376 1.2826599554827155e-10 -1.4632515851522083e-09 -1.5761108609361757e-09 9.030028882462395e-11 -5.87095192183383e-11 -2.327392481033434e-09 1.797100711220947e-09 2.4782048423692473e-08 4.9129467271786134e-08 1.0000000010348598 0.9998417893899579 0.9999999806184795 1.55527701927678e-10 1.3036847915375435e-09 1.5813282355413985e-09 1.4218297240110425e-10 -8.964495239976479e-11 -2.3273121799270763e-09 1.7586445189612362e-09 2.4792885240644776e-08 4.3586761598410035e-08 1.0000000002510956 0.9998417888304529 0.9999999987887613 1.4587694516784035e-10 1.958402020384535e-10 4.795086003907302e-10 1.2255022697365457e-10 -7.799157379171518e-11 -2.327338538975891e-09 1.4530933733264478e-09 2.4778426094563452e-08 3.921384843749359e-08
1.482 0.99999999610959 0.999841785875089 1.0000000944321297 7.53037841757316e-11 -3.6192733507871987e-09 -8.041362620925031e-09 2.1116482392746465e-11 -1.5755119510211612e-11 -2.3763085486758224e-09 4.236662870788811e-09 2.491645430885582e-08 1.0503202335346434e-07 1.0000000011165586 0.9998417894490089 0.9999999787335117 1.5676594906630134e-10 1.426433345303784e-09 1.6365666658098894e-09 1.4499723644518928e-10 -9.081534067526229e-11 -2.376001016239847e-09 1.7574563703452977e-09 2.4798704017922877e-08 4.526812589230873e-08 1.0000000011249823 0.9998417894550221 0.9999999785383639 1.5687031596577028e-10 1.4388334842875719e-09 1.6479091038127497e-09 1.4521791839399615e-10 -9.093521249810981e-11 -2.3760013933639077e-09 1.7627835904739402e-09 2.479894205268319e-08 4.535965495912956e-08 0.999999998939539 0.9998417878949397 1.0000000291690305 1.281337171176594e-10 -1.4589987447168204e-09 -1.628705137258587e-09 9.071005685337282e-11 -5.843551326374418e-11 -2.3760834914505815e-09 1.7343137375628175e-09 2.4785219086641535e-08 4.962671052751243e-08 1.000000001032915 0.9998417893892985 0.9999999806727687 1.5575618718249472e-10 1.3037192957935342e-09 1.5234521995135231e-09 1.4287440069910726e-10 -8.95491136090462e-11 -2.376005959138787e-09 1.7059150649813637e-09 2.479641620657439e-08 4.439500420734084e-08 1.0000000002490104 0.9998417888296972 0.9999999988421255 1.4596929180765716e-10 1.9580964957844135e-10 4.2155270788477006e-10 1.2311900227013327e-10 -7.781928816213707e-11 -2.3760315911546597e-09 1.3846995627548711e-09 2.478184906269081e-08 4.003610536691698e-08
1.492 0.9999999961469249 0.9998417859025337 1.000000093532728 7.452462760159407e-11 -3.583338222442817e-09 -8.009939629279035e-09 2.2893298532785393e-11 -1.5440163427563217e-11 -2.4259801985528384e-09 4.157866767624128e-09 2.4914656121497362e-08 1.0427305689271845e-07 1.0000000011151537 0.9998417894487525 0.99999997877475 1.5679479681404388e-10 1.426370732961299e-09 1.5859565636344452e-09 1.4713688760354982e-10 -9.07417873613621e-11 -2.425684049728884e-09 1.686255924107302e-09 2.480081855221478e-08 4.614258999739965e-08 1.0000000011235872 0.9998417894547729 0.9999999785794135 1.5690018829774715e-10 1.4387837830781295e-09 1.597312361111424e-09 1.4735901585491143e-10 -9.08624514182025e-11 -2.425684490809648e-09 1.6918485684550222e-09 2.4801057940475455e-08 4.6233137918390816e-08 0.9999999989411221 0.9998417878968308 1.000000029128104 1.27789148088049e-10 -1.4549701678224422e-09 -1.6741669305331671e-09 9.255442417020989e-11 -5.8175831153202474e-11 -2.425763610133096e-09 1.650071770019358e-09 2.4786970724684685e-08 5.020239468205599e-08 1.0000000010314187 0.9998417893889772 0.9999999807157083 1.5577022522317166e-10 1.303540858527762e-09 1.4727253544448518e-09 1.4499975946905552e-10 -8.946674358413506e-11 -2.4256891211481895e-09 1.6320535470207184e-09 2.4798517596552047e-08 4.5278862592024944e-08 1.000000000247373 0.9998417888292799 0.9999999988841395 1.4584789403128527e-10 1.955659475624416e-10 3.707449313158568e-10 1.2512171266649365e-10 -7.766052803868094e-11 -2.4257136816050056e-09 1.2882480768892822e-09 2.4783845223406554e-08 4.094215444986745e-08
1.502 0.9999999961842402 0.999841785929984 1.0000000926329025 7.341562755965702e-11 -3.5479355747889365e-09 -7.96908895011782e-09 2.564405210444916e-11 -1.5141644873754123e-11 -2.476661373998852e-09 4.084046915400124e-09 2.4912600739413862e-08 1.0341568527976332e-07 1.0000000011141137 0.9998417894487758 0.999999978806212 1.5648287083442995e-10 1.4261334581627558e-09 1.5455932829769204e-09 1.5024706895833952e-10 -9.06818130900923e-11 -2.476377118610237e-09 1.6200394994568382e-09 2.480238540902379e-08 4.664052673331496e-08 1.0000000011225574 0.9998417894548032 0.9999999786106871 1.5658939761574752e-10 1.4385593255723952e-09 1.5569618619837782e-09 1.504706156704676e-10 -9.080290375850052e-11 -2.476377723805934e-09 1.6258956069325798e-09 2.4802625911714947e-08 4.6730720557519574e-08 0.9999999989430626 0.9998417878989955 1.0000000290776316 1.2710582828692704e-10 -1.4511278122031082e-09 -1.7093975931606531e-09 9.53697892164757e-11 -5.792956465497449e-11 -2.4764533768487262e-09 1.5718541471829649e-09 2.478825027250429e-08 5.047377748461684e-08 1.0000000010302874 0.9998417893889353 0.9999999807488718 1.5544349880403586e-10 1.3031876167879453e-09 1.4322449129370005e-09 1.4809551249017824e-10 -8.939722675260185e-11 -2.476382215982568e-09 1.5631853633654092e-09 2.4800073866502447e-08 4.5780138970151464e-08 1.0000000002461011 0.9998417888291428 0.9999999989163766 1.4538595709923625e-10 1.9514824631531817e-10 3.301834074836105e-10 1.280949500191586e-10 -7.751461629259601e-11 -2.476405488277185e-09 1.1960588118070734e-09 2.4785321346389782e-08 4.143923507757271e-08
1.512 0.9999999962214481 0.9998417859573768 1.0000000917345246 7.219279713693844e-11 -3.5128769866174256e-09 -7.91895964757205e-09 2.8958143846354562e-11 -1.4859049458353878e-11 -2.5283731203997374e-09 4.026663111229187e-09 2.491065928767306e-08 1.0233093679914236e-07 1.0000000011133474 0.9998417894490144 0.9999999788298627 1.5604547010121757e-10 1.4259061236249674e-09 1.5153152201313529e-09 1.5391698585090398e-10 -9.063416188533399e-11 -2.5281014251847016e-09 1.5847900020661233e-09 2.4803674645010306e-08 4.6436138605444696e-08 1.0000000011218015 0.9998417894550488 0.9999999786341491 1.561532955605051e-10 1.4383450552532592e-09 1.5266964845155483e-09 1.541421871633762e-10 -9.07560538563802e-11 -2.528102092523356e-09 1.5908009403453626e-09 2.4803915864029392e-08 4.652713609008666e-08 0.9999999989452686 0.9998417879013695 1.0000000290195765 1.2629877243862313e-10 -1.4472867257081564e-09 -1.7345572431771302e-09 9.874580973565588e-11 -5.7696892032252865e-11 -2.528174334797367e-09 1.5281169303926745e-09 2.478936444690589e-08 5.015233251909008e-08 1.0000000010294299 0.9998417893891087 0.9999999807742235 1.5499145896682281e-10 1.3028444363473945e-09 1.4018495545362938e-09 1.517511007617179e-10 -8.934067861181625e-11 -2.5281063807674837e-09 1.5263755141384033e-09 2.4801356365880513e-08 4.556790382070889e-08 1.0000000002451033 0.9998417888292209 0.9999999989408017 1.4479884570223842e-10 1.9474070999627777e-10 2.9970733635312894e-10 1.316281514371823e-10 -7.738153873033666e-11 -2.5281286834847675e-09 1.145153241389796e-09 2.4786561383142874e-08 4.117025009963141e-08
1.522 0.9999999962584697 0.9998417859846572 1.0000000908392639 7.125839667373925e-11 -3.4779870547881935e-09 -7.861653421228485e-09 3.2525732030359565e-11 -1.4592024252356714e-11 -2.5811370195844013e-09 3.9907630151915505e-09 2.4908787297482226e-08 1.009872207613697e-07 1.0000000011127725 0.9998417894494092 0.999999978847464 1.5588553334289003e-10 1.4258610586195092e-09 1.4930106431277516e-09 1.5783689489529803e-10 -9.059885556892435e-11 -2.5808788070807507e-09 1.5927571533587583e-09 2.4804620310559797e-08 4.545150543561656e-08 1.0000000011212364 0.9998417894554509 0.9999999786515619 1.5599468225725206e-10 1.4383126338930551e-09 1.5044040019703847e-09 1.5806357543496705e-10 -9.072167736097798e-11 -2.5808793603923507e-09 1.598750619478638e-09 2.480486180647029e-08 4.55446533120498e-08 0.9999999989476571 0.9998417879038942 1.0000000289557005 1.2577113513150332e-10 -1.443274997642317e-09 -1.751757060489637e-09 1.023728792948917e-10 -5.747746882331604e-11 -2.5809478902055653e-09 1.5327287923848373e-09 2.479025631422068e-08 4.9168866791163275e-08 1.0000000010287635 0.9998417893894388 0.999999980793525 1.548172459983454e-10 1.3026830853243905e-09 1.3794272832628635e-09 1.556567721701287e-10 -8.929665092497868e-11 -2.5808833777242277e-09 1.534528217122749e-09 2.4802299487694762e-08 4.456238689198359e-08 1.000000000244297 0.9998417888294554 0.9999999989591761 1.4448923250782658e-10 1.9451500717649616e-10 2.772048206237614e-10 1.3541128871191702e-10 -7.726138650705113e-11 -2.580904249874725e-09 1.1553048274593134e-09 2.4787502830950005e-08 4.004482226876669e-08
1.532 0.9999999962952467 0.9998417860117833 1.000000089948299 7.081552932496592e-11 -3.4432497469082892e-09 -7.799875656985889e-09 3.603731353323795e-11 -1.4339879536745591e-11 -2.634975140863352e-09 3.972830882170583e-09 2.4906994110802488e-08 9.948293258758072e-08 1.0000000011123262 0.9998417894499164 0.9999999788602858 1.5620672265036295e-10 1.4260103698063573e-09 1.4759660881609827e-09 1.6169715632328913e-10 -9.057578604862886e-11 -2.6347310150792035e-09 1.6346079508288624e-09 2.480527469672766e-08 4.390624911904771e-08 1.0000000011208 0.999841789455965 0.999999978664195 1.563174953946225e-10 1.4384749798214071e-09 1.4873716768658479e-09 1.6192518068636098e-10 -9.069950929234463e-11 -2.6347316154376235e-09 1.6404497953741595e-09 2.4805516100802835e-08 4.4002640689764444e-08 0.9999999989501662 0.999841787906526 1.0000000288872728 1.2572647880602488e-10 -1.4390800005616035e-09 -1.763710553928872e-09 1.0594104357490783e-10 -5.7270676515536765e-11 -2.6347962741080992e-09 1.5758612825972827e-09 2.4790965459861157e-08 4.7726016748057947e-08 1.0000000010282253 0.9998417893898813 0.9999999808080474 1.5512413304220423e-10 1.3027165553174675e-09 1.3622654327197612e-09 1.5950286429514964e-10 -8.926466875905253e-11 -2.6347355561647035e-09 1.577922559386521e-09 2.480295509562542e-08 4.2985629896945465e-08 1.0000000002436191 0.9998417888298028 0.9999999989727708 1.4466180592732501e-10 1.944843697929749e-10 2.599631208354743e-10 1.391352684407146e-10 -7.715342705690407e-11 -2.6347553187425874e-09 1.2131150284364486e-09 2.478819341123389e-08 3.8296500660585036e-08
1.542 0.999999996331745 0.9998417860387313 1.0000000890623744 7.063368432341289e-11 -3.4088154436115576e-09 -7.735697699550735e-09 3.907345981702904e-11 -1.4102775130212516e-11 -2.6899103452315312e-09 3.963033856994754e-09 2.4905529852897307e-08 9.800954612835892e-08 1.0000000011119707 0.9998417894505102 0.999999978869163 1.567801143602971e-10 1.4262004156491525e-09 1.4621037384774455e-09 1.6507816795152328e-10 -9.05647933536735e-11 -2.689680656701736e-09 1.686743673474403e-09 2.4805974432252453e-08 4.225697754783717e-08 1.0000000011204546 0.999841789456566 0.9999999786728835 1.5689257691517965e-10 1.4386779545961757e-09 1.4735219498460756e-09 1.6530765501005533e-10 -9.068905361744438e-11 -2.689681478509136e-09 1.6923989872404607e-09 2.480621546795761e-08 4.235693025946874e-08 0.9999999989527584 0.9998417879092376 1.0000000288151274 1.2593532159671666e-10 -1.4348556347851655e-09 -1.7724951520322e-09 1.0903096022762358e-10 -5.707648243675387e-11 -2.689742106750191e-09 1.6318797158593712e-09 2.479180103985905e-08 4.6237486865317015e-08 1.0000000010277785 0.9998417893904104 0.999999980818625 1.556832786683182e-10 1.3027905360440843e-09 1.348286150259274e-09 1.6286945845245028e-10 -8.924441891050481e-11 -2.6896853154621234e-09 1.6319496489714104e-09 2.48036589043529e-08 4.1301755343938045e-08 1.000000000243033 0.9998417888302367 0.99999999898242 1.4508716939453222e-10 1.9449453227157963e-10 2.4590404953823883e-10 1.4238016165649969e-10 -7.705759033486671e-11 -2.689703636014679e-09 1.284320410993565e-09 2.478895980935723e-08 3.6429519306146855e-08
1.552 0.9999999963679522 0.9998417860654932 1.0000000881820903 7.023310244546087e-11 -3.374867238589085e-09 -7.669863207557001e-09 4.1125865093742965e-11 -1.3879875336432962e-11 -2.7459659679288173e-09 3.949538274464092e-09 2.4904618134267984e-08 9.677195904752793e-08 1.0000000011116907 0.9998417894511789 0.9999999788747851 1.5712679634316073e-10 1.426244695840686e-09 1.4506739613373291e-09 1.6747197941670033e-10 -9.056481796775452e-11 -2.7457509954182287e-09 1.724202161870387e-09 2.4807051721965953e-08 4.10456727957656e-08 1.0000000011201844 0.9998417894572421 0.999999978678316 1.5724069381796512e-10 1.4387348840178535e-09 1.4621048729777184e-09 1.677029553300482e-10 -9.069009071465922e-11 -2.7457516205180518e-09 1.7297244607933958e-09 2.4807292249590373e-08 4.114828650603208e-08 0.9999999989554169 0.9998417879120192 1.0000000287399529 1.2591828157012532e-10 -1.430788196298817e-09 -1.7788613196995222e-09 1.1113459027919893e-10 -5.6894222280185e-11 -2.745808333575546e-09 1.6737028388359203e-09 2.479305932727977e-08 4.517965972551663e-08 1.000000001027407 0.9998417893910144 0.999999980825947 1.5601580394328617e-10 1.3027189175344142e-09 1.3367394869814679e-09 1.6524897717752267e-10 -8.923534688623112e-11 -2.745755608929204e-09 1.670756617072095e-09 2.4804741883465237e-08 4.006464764766931e-08 1.0000000002425222 0.9998417888307465 0.9999999989888133 1.452855605220251e-10 1.9435916153767385e-10 2.342778865045084e-10 1.4463795826007686e-10 -7.697342198752336e-11 -2.745773054018552e-09 1.335442737604955e-09 2.4790120980409803e-08 3.506467170848607e-08
1.562 0.9999999964038662 0.9998417860920685 1.0000000873081847 6.931602011565159e-11 -3.3414626726814952e-09 -7.601964219749568e-09 4.176778644347376e-11 -1.3670972184388296e-11 -2.8031651432467883e-09 3.922617758563007e-09 2.4904143081424445e-08 9.590311117287925e-08 1.0000000011114796 0.9998417894519196 0.9999999788779788 1.5694921747812042e-10 1.4260819296725724e-09 1.4420773410219783e-09 1.684515811620416e-10 -9.057602115071451e-11 -2.8029652662741797e-09 1.729173022028359e-09 2.480850003109103e-08 4.067751967233477e-08 1.0000000011199839 0.9998417894579898 0.999999978681321 1.570649696195005e-10 1.4385852391024091e-09 1.4535210534665155e-09 1.6868408780317034e-10 -9.070214768846752e-11 -2.8029660476477344e-09 1.7346687570995638e-09 2.480873999623558e-08 4.0780779924433645e-08 0.9999999989581375 0.9998417879148672 1.0000000286625759 1.2537846744034883e-10 -1.4269387555864779e-09 -1.7824087451392324e-09 1.1182475257338361e-10 -5.672383405216709e-11 -2.803018642787394e-09 1.6819906594163709e-09 2.4794695772775822e-08 4.4891361591981785e-08 1.000000001027105 0.9998417893916904 0.9999999808308402 1.5582376370793634e-10 1.3024405018163594e-09 1.3280259540049264e-09 1.66214228212016e-10 -8.923756142111202e-11 -2.8029699184162613e-09 1.6760072060294475e-09 2.4806196183640803e-08 3.9690452708242375e-08 1.0000000002420808 0.9998417888313277 0.9999999989927775 1.4496015231919206e-10 1.9401690318575938e-10 2.2548513116004898e-10 1.4548157909002115e-10 -7.690000625776272e-11 -2.802986220737207e-09 1.344172603384444e-09 2.4791656119688638e-08 3.4680458526200277e-08
1.572 0.9999999964394831 0.9998417861184542 1.0000000864416074 6.80202772563022e-11 -3.3084860063816074e-09 -7.53134036130342e-09 4.0853369395544643e-11 -1.3475391963155895e-11 -2.8615325483294965e-09 3.878083170729161e-09 2.4903803398204018e-08 9.539709111513212e-08 1.000000001111331 0.9998417894527278 0.9999999788797819 1.5638514890070028e-10 1.4258250436955562e-09 1.4369665492455637e-09 1.6787156314929492e-10 -9.059773343149409e-11 -2.8613478284426368e-09 1.69563079493529e-09 2.481010616958486e-08 4.119429207889582e-08 1.000000001119845 0.9998417894588046 0.9999999786829351 1.5650271048736735e-10 1.4383409934709316e-09 1.4484231528908383e-09 1.681053013593983e-10 -9.072443078147668e-11 -2.861348765485339e-09 1.7012271117562875e-09 2.4810345637353808e-08 4.129605755167119e-08 0.9999999989609114 0.999841787917776 1.0000000285840338 1.244531968905876e-10 -1.4231946711631928e-09 -1.7824842383347788e-09 1.1095600268755894e-10 -5.6564501681472014e-11 -2.861397210729354e-09 1.6497961235872971e-09 2.4796465094706928e-08 4.5386697251340365e-08 1.0000000010268644 0.9998417893924337 0.9999999808343433 1.5524528470295274e-10 1.3020675822981073e-09 1.3227981193732253e-09 1.656198316315331e-10 -8.925035082452354e-11 -2.8613526972087864e-09 1.6414700510420692e-09 2.4807807460130066e-08 4.02221709628319e-08 1.0000000002417018 0.9998417888319766 0.9999999989953501 1.4424841478395424e-10 1.935808425355464e-10 2.2017848281524626e-10 1.4476535602150808e-10 -7.683723059997923e-11 -2.861367463979051e-09 1.302690623257661e-09 2.4793339761865103e-08 3.5322545230089276e-08
1.582 0.9999999964747919 0.9998417861446434 1.0000000855833393 6.67653688999591e-11 -3.2757457887330985e-09 -7.458070677119588e-09 3.8600393023182165e-11 -1.3292852667421308e-11 -2.9210920518181803e-09 3.81883867638467e-09 2.490361670240275e-08 9.51026676219908e-08 1.0000000011112293 0.9998417894535925 0.9999999788812619 1.5585336933144205e-10 1.425661906654504e-09 1.4352543911416216e-09 1.6594957000991182e-10 -9.062963055738163e-11 -2.920923263131414e-09 1.6309635231931511e-09 2.4811936877532116e-08 4.223953089876842e-08 1.0000000011197532 0.9998417894596769 0.9999999786842257 1.5597305517136578e-10 1.438190717787496e-09 1.4467237146748254e-09 1.6618497416600768e-10 -9.075746107687166e-11 -2.9209245416957155e-09 1.636778205077406e-09 2.4812175990025387e-08 4.2338694386761895e-08 0.9999999989637245 0.9998417879207363 1.0000000285053918 1.2356182911062135e-10 -1.4193680706770861e-09 -1.7791755468121173e-09 1.0874640151639081e-10 -5.641634255887704e-11 -2.9209684152701917e-09 1.5841226002930237e-09 2.479841592975371e-08 4.6335825187672656e-08 1.0000000010266714 0.999841789393234 0.9999999808375225 1.5469956125568617e-10 1.3017883566816215e-09 1.3209685721397195e-09 1.6368347553174237e-10 -8.927311268342407e-11 -2.920927739108175e-09 1.5746197480363557e-09 2.4809641780542462e-08 4.1293124992597496e-08 1.00000000024137 0.9998417888326825 0.9999999989975988 1.4356928657667208e-10 1.9323833601535257e-10 2.1827046880811942e-10 1.427078123941827e-10 -7.67850675995587e-11 -2.920941351651293e-09 1.2186487319985958e-09 2.4795231735131993e-08 3.655894613064127e-08
1.592 0.9999999965097778 0.999841786170626 1.0000000847340984 6.58824264897372e-11 -3.243131204375634e-09 -7.383367119699047e-09 3.5492238645944705e-11 -1.3122883365889528e-11 -2.9818691496187073e-09 3.753387765143053e-09 2.4904187590021915e-08 9.479203489801517e-08 1.000000001111157 0.999841789454502 0.9999999788832228 1.5568436412651855e-10 1.4257001389182624e-09 1.4357209755859822e-09 1.6316909578676306e-10 -9.067129834655801e-11 -2.9817164906522098e-09 1.5536766197045642e-09 2.4814600946220693e-08 4.327352299476608e-08 1.0000000011196908 0.9998417894605937 0.9999999786859978 1.558057760374272e-10 1.438241778784321e-09 1.4472032316361654e-09 1.6340593034086053e-10 -9.079978536330875e-11 -2.981717848855514e-09 1.5597823557154488e-09 2.481483990517943e-08 4.3370339708634576e-08 0.9999999989665586 0.9998417879237357 1.0000000284274548 1.2303455997262258e-10 -1.4153513121577977e-09 -1.773701678320881e-09 1.0567895074294831e-10 -5.62786034351942e-11 -2.9817571598211594e-09 1.5036771484585208e-09 2.480115633514195e-08 4.725187775903548e-08 1.0000000010265078 0.9998417893940785 0.9999999808411821 1.5451660910781374e-10 1.3017107243070504e-09 1.3213177742441073e-09 1.6088856520173239e-10 -8.930539241930782e-11 -2.9817207976979884e-09 1.494403379795608e-09 2.4812307952564877e-08 4.2350235179506416e-08 1.0000000002410678 0.9998417888334338 0.9999999990003274 1.4325321248799196e-10 1.9309772760322986e-10 2.1854149090709884e-10 1.39791772890203e-10 -7.674263245720465e-11 -2.9817332204269084e-09 1.113679680412092e-09 2.4797940802807152e-08 3.7758134287197356e-08
1.602 0.9999999965444346 0.999841786196398 1.0000000838941328 6.538779671478587e-11 -3.2106942463879247e-09 -7.309100913565781e-09 3.206218550576951e-11 -1.29649183695648e-11 -3.0438895289491995e-09 3.692256929651092e-09 2.490640854189397e-08 9.425445113819002e-08 1.0000000011111032 0.9998417894554499 0.9999999788859988 1.5589440257127116e-10 1.4258844615690035e-09 1.4364876409051216e-09 1.600636524398206e-10 -9.072199551072419e-11 -3.043753097451155e-09 1.4878011410488579e-09 2.481896051848353e-08 4.382519064208349e-08 1.000000001119647 0.9998417894615484 0.9999999786885846 1.560169802342913e-10 1.4384387483046957e-09 1.4479828411281447e-09 1.6030212778066395e-10 -9.085117402608335e-11 -3.0437542921344703e-09 1.4941837102805541e-09 2.4819199414346772e-08 4.392088533466445e-08 0.9999999989694035 0.9998417879267675 1.0000000283505557 1.2288764334480814e-10 -1.411199631387172e-09 -1.7679418495216704e-09 1.0228743254028802e-10 -5.6150544807289425e-11 -3.043789395287538e-09 1.433394415776843e-09 2.4805561380810435e-08 4.770977351277585e-08 1.0000000010263626 0.9998417893949615 0.9999999808456564 1.5471262590049232e-10 1.3017790011642544e-09 1.3219674012031685e-09 1.5776868447149456e-10 -8.93472059396583e-11 -3.0437569212043487e-09 1.425724616439487e-09 2.481666866190876e-08 4.291299295746518e-08 1.0000000002407847 0.9998417888342231 0.9999999990038705 1.4331657898026068e-10 1.9310332912032494e-10 2.1911286489431333e-10 1.3655085529897346e-10 -7.670919655285605e-11 -3.0437681710111014e-09 1.0196938306321822e-09 2.4802334421863588e-08 3.838889459663135e-08
1.612 0.9999999965787676 0.9998417862219638 1.00000008306323 6.506124116008946e-11 -3.178598422580739e-09 -7.236813583343631e-09 2.8702002896371964e-11 -1.2818176449550883e-11 -3.1071792070626188e-09 3.6440934588813008e-09 2.4910809704224002e-08 9.336777911920328e-08 1.0000000011110706 0.9998417894564378 0.9999999788894607 1.5626451489793086e-10 1.4260483277825904e-09 1.4360056189377469e-09 1.5702506166949226e-10 -9.078147965716928e-11 -3.107058973463066e-09 1.4545834348820977e-09 2.482550152236344e-08 4.363318016726049e-08 1.000000001119625 0.9998417894625433 0.9999999786918574 1.5638843042851368e-10 1.43861508443583e-09 1.4475140102299791e-09 1.57264967102041e-10 -9.091147214373164e-11 -3.1070604089051506e-09 1.4611215200072564e-09 2.4825740370131312e-08 4.3729432545373895e-08 0.9999999989722617 0.9998417879298334 1.000000028274565 1.2290231317672618e-10 -1.4070793649913469e-09 -1.763444443591846e-09 9.896345497661591e-11 -5.603198583848352e-11 -3.107090925305187e-09 1.395968709975297e-09 2.4812134620596517e-08 4.7474657805739303e-08 1.0000000010262386 0.9998417893958849 0.9999999808508166 1.5506879186911892e-10 1.3018268114196087e-09 1.3213688746739755e-09 1.5471582485475403e-10 -8.939791566919531e-11 -3.107062802055444e-09 1.390929219780855e-09 2.4823210496837175e-08 4.271566209818596e-08 1.0000000002405232 0.9998417888350527 0.9999999990080987 1.435403137574514e-10 1.9308858524845632e-10 2.184361490757689e-10 1.33377065281318e-10 -7.668520895534661e-11 -3.107072630954053e-09 9.700962072537524e-10 2.480890545611369e-08 3.816409832422386e-08
1.622 0.9999999966127925 0.9998417862473353 1.0000000822409263 6.468179023334348e-11 -3.146981229528453e-09 -7.166907881921731e-09 2.559911314558907e-11 -1.2682407279926881e-11 -3.171764901724267e-09 3.612467190177051e-09 2.4917060523021305e-08 9.213914986905295e-08 1.0000000011110717 0.9998417894574751 0.9999999788932289 1.5657511955191023e-10 1.4260507459598597e-09 1.4338654467093702e-09 1.5424046393894542e-10 -9.084908654526288e-11 -3.171660626500479e-09 1.4625339161107988e-09 2.4833854359908054e-08 4.270228492951927e-08 1.000000001119636 0.9998417894635881 0.9999999786954364 1.5670038031120075e-10 1.4386304164953057e-09 1.4453867639952736e-09 1.5448182074763294e-10 -9.097984652385446e-11 -3.171662341907195e-09 1.4690478264330378e-09 2.4834093152386464e-08 4.280078634726564e-08 0.9999999989751452 0.999841787932944 1.0000000281991017 1.228584605889888e-10 -1.4031314695900932e-09 -1.7606189886988578e-09 9.589443487023669e-11 -5.5922307530364434e-11 -3.171688268550565e-09 1.401107684657781e-09 2.4820520666800546e-08 4.6557125237917024e-08 1.0000000010261483 0.9998417893968575 0.9999999808562834 1.5536466304141073e-10 1.3017132258533045e-09 1.3191122774544363e-09 1.5191690160772088e-10 -8.945638067667957e-11 -3.171664388729416e-09 1.3991372810691143e-09 2.4831564368933992e-08 4.176292085726221e-08 1.0000000002402951 0.999841788835932 0.9999999990126318 1.4370442814427392e-10 1.9291231900552253e-10 2.1610110425069355e-10 1.3045732879007581e-10 -7.666922464953076e-11 -3.1716727496548913e-09 9.8136141465055e-10 2.4817289596747512e-08 3.7088798039915426e-08
1.632 0.9999999966465236 0.9998417862725236 1.0000000814267958 6.41774474307301e-11 -3.1158473919871946e-09 -7.09856451840171e-09 2.281382179989102e-11 -1.2556757716483169e-11 -3.237673448995003e-09 3.5945795652704577e-09 2.4924027770270306e-08 9.070290907681725e-08 1.0000000011111172 0.9998417894585708 0.9999999788969592 1.5675556335140668e-10 1.425883890938934e-09 1.4308797609624694e-09 1.5177069825072257e-10 -9.092441918267674e-11 -3.2375855901044446e-09 1.5025967472889736e-09 2.4842861322576872e-08 4.129580293803605e-08 1.000000001119691 0.9998417894646908 0.9999999786989779 1.5688194297750252e-10 1.4384763541967516e-09 1.4424141381627051e-09 1.5201344735422077e-10 -9.105558826749082e-11 -3.2375874044691454e-09 1.5089485200144133e-09 2.484310002569354e-08 4.139780915083193e-08 0.9999999989780651 0.9998417879361068 1.000000028123822 1.2268511659251947e-10 -1.3993638418885555e-09 -1.7586530791088812e-09 9.31407942175553e-11 -5.5821001868779296e-11 -3.2376088059182134e-09 1.4398534666049512e-09 2.4829568879727422e-08 4.5206250825313264e-08 1.000000001026102 0.9998417893978883 0.9999999808617122 1.5553023143966399e-10 1.301430283372997e-09 1.3160101434354232e-09 1.4943282285660863e-10 -8.952297267098494e-11 -3.237589018069144e-09 1.440863633517518e-09 2.484057270040924e-08 4.0322260506420127e-08 1.0000000002401117 0.99984178883687 0.9999999990171267 1.437382969853442e-10 1.9256721304163433e-10 2.1292072505760108e-10 1.2785255533861785e-10 -7.666137218545688e-11 -3.2375959146401878e-09 1.0395588170688084e-09 2.4826331220700982e-08 3.545290237169046e-08
1.642 0.9999999966799646 0.9998417862975321 1.0000000806206482 6.360457282060258e-11 -3.0850716121417107e-09 -7.030406926881523e-09 2.0414181020265686e-11 -1.2441101087726663e-11 -3.304932874174639e-09 3.5828322671359294e-09 2.4930361193534308e-08 8.92648252304514e-08 1.0000000011112073 0.9998417894597252 0.9999999789005436 1.5686173240439175e-10 1.4256699250798185e-09 1.428417417387685e-09 1.4968333551000833e-10 -9.100680302989733e-11 -3.3048610888949977e-09 1.55419200427977e-09 2.485116160560105e-08 3.9843379645852835e-08 1.0000000011197916 0.9998417894658521 0.9999999787023737 1.5698954054142196e-10 1.438275238265797e-09 1.4399650375674245e-09 1.4992758468128973e-10 -9.113884460160555e-11 -3.3048629901444472e-09 1.560343903880367e-09 2.48514001901619e-08 3.994924720021905e-08 0.999999998981022 0.9998417879393221 1.0000000280486163 1.224382278077133e-10 -1.3956543281738366e-09 -1.7561775598597196e-09 9.077022219499234e-11 -5.572745948111319e-11 -3.304879971385872e-09 1.4908096909889788e-09 2.4837919871956535e-08 4.3820236401671766e-08 1.0000000010261012 0.9998417893989777 0.9999999808669946 1.5562168246112197e-10 1.301100724327052e-09 1.313431002313689e-09 1.473311922256694e-10 -8.959696704269124e-11 -3.3048642640576804e-09 1.4944984321511541e-09 2.4848874628203616e-08 3.883207279333239e-08 1.0000000002399738 0.9998417888378668 0.9999999990214743 1.436983949613586e-10 1.9217567375626474e-10 2.102636081080408e-10 1.2563040475028927e-10 -7.666107055932793e-11 -3.3048701693194985e-09 1.1123535898446998e-09 2.4834669424028592e-08 3.37435149866486e-08
1.652 0.9999999967131065 0.9998417863223535 1.000000079822538 6.303764479008273e-11 -3.0544991365420807e-09 -6.961437826665943e-09 1.855294776752196e-11 -1.2334678433262607e-11 -3.373571247219171e-09 3.568045848507413e-09 2.493513816997563e-08 8.802203503540076e-08 1.0000000011113293 0.9998417894609296 0.9999999789041163 1.5696735777067422e-10 1.425560679433046e-09 1.4274685005099448e-09 1.4813152149529037e-10 -9.109611145735958e-11 -3.3735156755276527e-09 1.5956417695232366e-09 2.4857830630512627e-08 3.8788504580092875e-08 1.0000000011199235 0.9998417894670635 0.9999999787057576 1.570966682969698e-10 1.4381789062375741e-09 1.4390291659304347e-09 1.483771679616945e-10 -9.122897422768254e-11 -3.373517459113324e-09 1.6016440681816535e-09 2.4858069043863425e-08 3.8897385415013435e-08 0.9999999989840023 0.9998417879425823 1.000000027973619 1.2219143847274508e-10 -1.3918510021096582e-09 -1.7522024162792666e-09 8.893589335917727e-11 -5.564112052244907e-11 -3.3735300635952825e-09 1.5313550887807476e-09 2.484464839820901e-08 4.280260884326276e-08 1.0000000010261316 0.9998417894001176 0.9999999808722653 1.5571245218244535e-10 1.300875799853118e-09 1.3123651457191308e-09 1.4576492664192282e-10 -8.967687776198828e-11 -3.373518351706493e-09 1.537471179564975e-09 2.4855545499574402e-08 3.774768912723139e-08 1.0000000002398672 0.9998417888389135 0.9999999990258095 1.4365772304866509e-10 1.9188871766280163e-10 2.0912010814975845e-10 1.23943776690501e-10 -7.666744193671212e-11 -3.3735230635293647e-09 1.1691605082936858e-09 2.484137890209181e-08 3.248636254444282e-08
1.662 0.9999999967459308 0.9998417863469765 1.0000000790326 6.248864218329848e-11 -3.024063157047677e-09 -6.891617995097288e-09 1.743339106280049e-11 -1.2236824332353344e-11 -3.443616942764103e-09 3.542406717002653e-09 2.4938128004154438e-08 8.710072844225158e-08 1.000000001111462 0.9998417894621696 0.9999999789078928 1.5708326482079975e-10 1.4256196734932127e-09 1.4280648285559016e-09 1.473183873420497e-10 -9.119148357370557e-11 -3.4435777282836877e-09 1.6106892416047944e-09 2.486263860920911e-08 3.843297613029677e-08 1.000000001120066 0.9998417894683109 0.9999999787093453 1.5721433699650178e-10 1.4382506934340275e-09 1.4396383711130259e-09 1.4756540614618007e-10 -9.132474518156945e-11 -3.4435793984284508e-09 1.616644712827856e-09 2.4862876861081322e-08 3.8542990127044883e-08 0.9999999989869857 0.9998417879458729 1.0000000278990449 1.2195647557925077e-10 -1.3878901814740872e-09 -1.7466957730205298e-09 8.784117380927042e-11 -5.5561709368473004e-11 -3.443587704591334e-09 1.5445660331673317e-09 2.4849524883828424e-08 4.2423424212179085e-08 1.0000000010261734 0.999841789401293 0.9999999808777397 1.5581407770059253e-10 1.300819297610279e-09 1.3128444919433963e-09 1.4493732271345782e-10 -8.97632962502447e-11 -3.443580260869195e-09 1.5530002483733987e-09 2.486035554355727e-08 3.7381146430601695e-08 1.0000000002397722 0.9998417888399967 0.9999999990303476 1.4362790386379236e-10 1.9176996603398972e-10 2.0952199087486472e-10 1.229957064515622e-10 -7.667932434697629e-11 -3.4435830310714155e-09 1.1892719123392176e-09 2.4846229908249553e-08 3.205802962106778e-08
1.672 0.9999999967784224 0.9998417863713907 1.0000000782508525 6.190285846028439e-11 -2.993828626096374e-09 -6.821754965965002e-09 1.7193600898984625e-11 -1.2147210746727789e-11 -3.5150998041090056e-09 3.5018497630048775e-09 2.493967089763476e-08 8.651845130279541e-08 1.000000001111587 0.9998417894634332 0.9999999789119701 1.5715427952834643e-10 1.425778967335136e-09 1.4293920576700978e-09 1.4738194974478618e-10 -9.129212132030701e-11 -3.5150765244871418e-09 1.591637041367487e-09 2.4865927031695495e-08 3.881422392107556e-08 1.0000000011202015 0.9998417894695812 0.9999999787132337 1.5728699148110335e-10 1.4384229034753886e-09 1.4409784972536314e-09 1.4763060458006001e-10 -9.14261214646315e-11 -3.5150781264518294e-09 1.5976720965987735e-09 2.4866165098916156e-08 3.892327479289083e-08 0.9999999989899532 0.9998417879491804 1.0000000278249896 1.2167791896466952e-10 -1.3838398207204194e-09 -1.74047211679125e-09 8.762376330214065e-11 -5.5488236070913745e-11 -3.5150821982444536e-09 1.5223738416362746e-09 2.4852892168571186e-08 4.2715778972600445e-08 1.0000000010262071 0.9998417894024917 0.999999980883514 1.5587078270321074e-10 1.3008630980032463e-09 1.3140548885428743e-09 1.4498653512564176e-10 -8.985529110296813e-11 -3.515078549643174e-09 1.533154423230987e-09 2.4863646275448977e-08 3.7772040901798215e-08 1.0000000002396694 0.999841788841103 0.9999999990351859 1.4355340049501136e-10 1.9175186837636956e-10 2.1065508722761186e-10 1.22924828711651e-10 -7.669758622907261e-11 -3.515080428686699e-09 1.163074762299735e-09 2.484956466805257e-08 3.2512809932196846e-08
1.682 0.9999999968105758 0.9998417863955922 1.0000000774770939 6.120823690221151e-11 -2.9639353226061697e-09 -6.752862477153745e-09 1.7807140078752937e-11 -1.2065106604382124e-11 -3.5880492938074906e-09 3.447610856375761e-09 2.4940418171261444e-08 8.617615782529286e-08 1.0000000011116954 0.9998417894647136 0.9999999789162255 1.571076857618825e-10 1.425896139730722e-09 1.4304299318971639e-09 1.4829596493312634e-10 -9.13980049850207e-11 -3.588041602703508e-09 1.5411476237375196e-09 2.4868349475544612e-08 3.9683922858355873e-08 1.0000000011203196 0.999841789470869 0.9999999787173004 1.5724170556350287e-10 1.4385527290582873e-09 1.4420291347241359e-09 1.4854594670246315e-10 -9.153245285520008e-11 -3.5880431654528515e-09 1.54738765425852e-09 2.4868587299958252e-08 3.979069206754836e-08 0.9999999989928966 0.9998417879524999 1.0000000277513306 1.2128315922214666e-10 -1.3798427241479224e-09 -1.7345514715208325e-09 8.825760235672496e-11 -5.542037924220548e-11 -3.588043140444964e-09 1.4673332175752545e-09 2.485540519282646e-08 4.345799581750366e-08 1.0000000010262238 0.9998417894037074 0.9999999808894666 1.5581001988457482e-10 1.3008648402043436e-09 1.3149760608447236e-09 1.4588605163326309e-10 -8.995210529903398e-11 -3.58804381129662e-09 1.4806005485097394e-09 2.4866071409279576e-08 3.86643452078635e-08 1.0000000002395504 0.9998417888422269 0.9999999990402006 1.433612447675321e-10 1.916919043376346e-10 2.1149951115853617e-10 1.237043681343867e-10 -7.672052328128678e-11 -3.588044258571132e-09 1.0927978357719183e-09 2.485203768291978e-08 3.354629817094329e-08
1.692 0.9999999968423943 0.999841786419585 1.0000000767109631 6.038601527757863e-11 -2.9344872876266013e-09 -6.685497913472632e-09 1.908163041616566e-11 -1.1989742228649008e-11 -3.6624955912400555e-09 3.385777463995709e-09 2.494111472074495e-08 8.590050995566699e-08 1.0000000011117873 0.9998417894660122 0.9999999789203768 1.5692399871468258e-10 1.4258637728078608e-09 1.43061451445095e-09 1.4986762070214375e-10 -9.15082182549724e-11 -3.6625036370954117e-09 1.4716494493106339e-09 2.4870656511367112e-08 4.064232137160866e-08 1.0000000011204218 0.9998417894721748 0.999999978721263 1.5705929502683005e-10 1.4385333954286875e-09 1.4422263589281284e-09 1.501192694342626e-10 -9.164340530291105e-11 -3.6625052064856425e-09 1.4781905592784785e-09 2.4870894033413346e-08 4.07466709987554e-08 0.9999999989958153 0.999841787955832 1.0000000276777845 1.207530521128934e-10 -1.3760056799422966e-09 -1.729497472135239e-09 8.955003790698327e-11 -5.535759428308252e-11 -3.6625006665308798e-09 1.392077752562522e-09 2.485781409816895e-08 4.428842327474463e-08 1.0000000010262247 0.9998417894049416 0.9999999808953153 1.556124137925779e-10 1.3007171225190495e-09 1.3150440464364349e-09 1.4744340181479981e-10 -9.005321653564403e-11 -3.662505592273041e-09 1.4080492990790172e-09 2.486838156686399e-08 3.964665189123732e-08 1.000000000239415 0.9998417888433689 0.9999999990451113 1.4303248326077124e-10 1.9148261460498224e-10 2.1149116410881161e-10 1.2514185406664335e-10 -7.674813451079468e-11 -3.662504876879828e-09 9.923085663317465e-10 2.4854399690154528e-08 3.4675708296212165e-08
1.702 0.9999999968738861 0.9998417864433745 1.0000000759520904 5.952181778544324e-11 -2.905472468791122e-09 -6.61953876593881e-09 2.0756611213600623e-11 -1.1920493878750027e-11 -3.7384701555297606e-09 3.3250242952874212e-09 2.494251303684705e-08 8.551426591446102e-08 1.000000001111868 0.9998417894673327 0.9999999789241311 1.5668907788564482e-10 1.4256909998248943e-09 1.4300618820242169e-09 1.5183708901159948e-10 -9.162233176107686e-11 -3.738493112326933e-09 1.402248218214165e-09 2.4873610033620478e-08 4.131947979050081e-08 1.0000000011205121 0.9998417894735026 0.9999999787248284 1.568262454093421e-10 1.4383735751298671e-09 1.4416862987448728e-09 1.5209000827752043e-10 -9.175790919162707e-11 -3.738494984600689e-09 1.4091193146297539e-09 2.4873847235524184e-08 4.142220951212596e-08 0.9999999989987148 0.9998417879591807 1.0000000276040573 1.2017367266059818e-10 -1.3723198198353477e-09 -1.725194267944607e-09 9.12409610602611e-11 -5.529941254511909e-11 -3.7384863309651824e-09 1.3164033071914832e-09 2.4860878340159145e-08 4.486607348534521e-08 1.0000000010262138 0.9998417894061977 0.9999999809007658 1.5536350465031696e-10 1.3004290330682659e-09 1.3143750646525746e-09 1.493984822744801e-10 -9.015820446650642e-11 -3.738495142933174e-09 1.3352785948647843e-09 2.4871338606801685e-08 4.03398365683257e-08 1.0000000002392686 0.9998417888445332 0.9999999990496233 1.426530208151955e-10 1.9113295559061905e-10 2.1074565445837682e-10 1.2697719427196735e-10 -7.677956632779101e-11 -3.73849302473664e-09 8.861022831317685e-10 2.485741200411561e-08 3.5468403974964525e-08
1.712 0.9999999969050559 0.999841786466965 1.0000000752002098 5.879254011400169e-11 -2.876773028804919e-09 -6.554477607342896e-09 2.2624662560293843e-11 -1.1856783079141619e-11 -3.816003689794372e-09 3.273845955177651e-09 2.4945383989636323e-08 8.488715168339757e-08 1.0000000011119385 0.9998417894686777 0.9999999789272996 1.565819292622781e-10 1.4254931833640793e-09 1.4292719919261053e-09 1.5399627537572856e-10 -9.173950693073274e-11 -3.816042014290343e-09 1.3537739557792518e-09 2.487799092894349e-08 4.1470126815607384e-08 1.000000001120593 0.9998417894748545 0.9999999787278079 1.5672053744549833e-10 1.4381885807846367e-09 1.4409094757138368e-09 1.542507788910227e-10 -9.18759242651399e-11 -3.816043758054573e-09 1.3608980155564362e-09 2.487822779715304e-08 4.157257038628962e-08 0.9999999990015966 0.999841787962548 1.0000000275299605 1.1972299459275063e-10 -1.3686698905908757e-09 -1.7211413957294391e-09 9.312257755964643e-11 -5.5245165021487035e-11 -3.816030915295649e-09 1.2624561425024988e-09 2.4865376108342967e-08 4.4960464658699905e-08 1.000000001026193 0.9998417894074779 0.9999999809056308 1.5524171486540258e-10 1.3001156081075869e-09 1.3134690209242641e-09 1.5154336743593867e-10 -9.026695095483508e-11 -3.816043824668842e-09 1.2842073280577927e-09 2.4875723349161157e-08 4.0493433705568347e-08 1.0000000002391123 0.9998417888457222 0.9999999990535487 1.4240136952133004e-10 1.9075855564666992e-10 2.0976313449887746e-10 1.2900231170850017e-10 -7.681431627711019e-11 -3.816040511240963e-09 8.071620589372727e-10 2.4861854758086167e-08 3.564513440585187e-08
1.722 0.9999999969359038 0.9998417864903573 1.0000000744551771 5.837400245843329e-11 -2.84825418059485e-09 -6.48991699260738e-09 2.45779713872185e-11 -1.1798227368196093e-11 -3.895129051194984e-09 3.2377601757944175e-09 2.4950453448916137e-08 8.396382694827439e-08 1.0000000011119965 0.9998417894700448 0.9999999789298131 1.5677962522109368e-10 1.425401635434502e-09 1.4286358404734304e-09 1.5623802662576506e-10 -9.185917729053837e-11 -3.895181903503149e-09 1.3409363827933252e-09 2.4884531205047073e-08 4.100183439215969e-08 1.0000000011206607 0.9998417894762287 0.9999999787301326 1.5691974335540787e-10 1.4381098146254491e-09 1.4402862067078895e-09 1.56494076984534e-10 -9.199648100798079e-11 -3.895183740197871e-09 1.3481367501690036e-09 2.4884767707651455e-08 4.1105537926873074e-08 0.9999999990044577 0.9998417879659323 1.0000000274554233 1.1957820231098408e-10 -1.3649243024560585e-09 -1.7169485027235504e-09 9.5087388241194e-11 -5.5194339559356626e-11 -3.895166915265416e-09 1.246413733975291e-09 2.4872038516147277e-08 4.448284475642142e-08 1.0000000010261596 0.9998417894087803 0.9999999809098407 1.5542432285423872e-10 1.2999086149033866e-09 1.3127163543130013e-09 1.5377059495380487e-10 -9.037788310827988e-11 -3.89518355641091e-09 1.270591960953577e-09 2.4882267842093084e-08 4.001295014278536e-08 1.0000000002389435 0.9998417888469334 0.999999999056818 1.4245472752977339e-10 1.9049039347343372e-10 2.0893433737776055e-10 1.311101075779095e-10 -7.685210387776568e-11 -3.895179006100585e-09 7.853534228665095e-10 2.486845997001555e-08 3.509986104735293e-08
1.732 0.9999999969664263 0.9998417865135495 1.0000000737169006 5.831915404710675e-11 -2.8198659479028085e-09 -6.42583041829322e-09 2.65552299791662e-11 -1.1743866837568933e-11 -3.975878130293572e-09 3.2172388027934758e-09 2.495818989473038e-08 8.278009716241392e-08 1.000000001112035 0.9998417894714305 0.9999999789316543 1.5733735150231357e-10 1.4254640486986586e-09 1.4281733809399992e-09 1.5850072355712538e-10 -9.198086381803045e-11 -3.975945292609378e-09 1.3646219167888911e-09 2.4893699937740383e-08 3.998986899266132e-08 1.0000000011207095 0.9998417894776215 0.9999999787317846 1.574791688179539e-10 1.4381849640075584e-09 1.4398367567703795e-09 1.587583854808872e-10 -9.211902554917411e-11 -3.9759474044412064e-09 1.3717063071942426e-09 2.489393599438858e-08 4.009629443394168e-08 0.9999999990072919 0.9998417879693289 1.0000000273804281 1.197938472129297e-10 -1.3610355249101073e-09 -1.7125953382563858e-09 9.707406537973611e-11 -5.5146016674540366e-11 -3.975926607009959e-09 1.269628907225629e-09 2.4881335782770712e-08 4.350282709589925e-08 1.0000000010261068 0.9998417894101014 0.9999999809133778 1.5596730859643023e-10 1.2998555998752104e-09 1.3121376377123102e-09 1.5601899156136427e-10 -9.049090022294486e-11 -3.97594688639097e-09 1.2954897941334134e-09 2.4891441234137128e-08 3.8974443715087754e-08 1.0000000002387557 0.9998417888481635 0.9999999990594142 1.4286832422076443e-10 1.9037664301264984e-10 2.082792696915035e-10 1.3323930518595235e-10 -7.68922425725977e-11 -3.97594114023682e-09 8.250498461126826e-10 2.4877697421572638e-08 3.391179737270427e-08
1.742 0.9999999969966218 0.9998417865365417 1.0000000729852891 5.85071343404719e-11 -2.7916735746522384e-09 -6.3624146009157195e-09 2.844096379005009e-11 -1.1693367855530931e-11 -4.058284434712265e-09 3.2077832681000333e-09 2.4968575504452226e-08 8.145165881539248e-08 1.0000000011120496 0.9998417894728322 0.9999999789328045 1.581358887602817e-10 1.4256116506600687e-09 1.4276819518016914e-09 1.6066893795895925e-10 -9.210432583095354e-11 -4.0583655631128415e-09 1.412059776458224e-09 2.4905477009021758e-08 3.865956815320387e-08 1.000000001120734 0.9998417894790302 0.9999999787327463 1.5827953416354263e-10 1.4383453517873093e-09 1.439358138787358e-09 1.6092806353905402e-10 -9.224327800059852e-11 -4.05836776364309e-09 1.4189152437152368e-09 2.4905712577958948e-08 3.8769762143908495e-08 0.9999999990100942 0.9998417879727365 1.0000000273049563 1.2025017668489166e-10 -1.3570721205751003e-09 -1.708285100927868e-09 9.896690329197874e-11 -5.5099975562332865e-11 -4.058342933357492e-09 1.318388215203015e-09 2.4893249163727836e-08 4.223093973335605e-08 1.0000000010260304 0.9998417894114383 0.9999999809162246 1.5675173521202508e-10 1.2998877482428614e-09 1.3115294143395779e-09 1.5817280080084643e-10 -9.060531450446334e-11 -4.058366933653205e-09 1.3452976392252775e-09 2.490322350036449e-08 3.7607249417899306e-08 1.0000000002385443 0.9998417888494093 0.9999999990613189 1.435227188283797e-10 1.9034840564801058e-10 2.075950808054623e-10 1.3527384480154542e-10 -7.693388462903511e-11 -4.058360073099669e-09 9.012877356163597e-10 2.4889547619944222e-08 3.233086330822654e-08
1.752 0.9999999970264954 0.9998417865593365 1.0000000722602724 5.870063035638976e-11 -2.763801388697718e-09 -6.299738212005143e-09 3.0014269095140987e-11 -1.1646080633198696e-11 -4.142381051507708e-09 3.201854626282757e-09 2.4981033326215593e-08 8.013479350258231e-08 1.000000001112042 0.9998417894742508 0.9999999789332672 1.589395515572223e-10 1.425717876506286e-09 1.4270864021707217e-09 1.6252190389207437e-10 -9.222859435141929e-11 -4.142476100749736e-09 1.464347564037417e-09 2.491928397761132e-08 3.732722620698444e-08 1.0000000011207362 0.9998417894804563 0.9999999787330196 1.5908460233007972e-10 1.4384644169016565e-09 1.4387753024890169e-09 1.62782286848987e-10 -9.23682639523309e-11 -4.142478397819572e-09 1.4709668127968978e-09 2.4919519005105603e-08 3.7441467735903215e-08 0.9999999990128664 0.9998417879761556 1.0000000272290104 1.2071105740028105e-10 -1.353160935237872e-09 -1.704092097377103e-09 1.0054543700524562e-10 -5.505546568026766e-11 -4.142449726560775e-09 1.3722914297860125e-09 2.4907200092081812e-08 4.095990363254318e-08 1.0000000010259311 0.999841789412793 0.999999980918383 1.5754109467825561e-10 1.2998785792240545e-09 1.3108169488666086e-09 1.6001142766803378e-10 -9.072092809444715e-11 -4.1424774785393e-09 1.4000158728878446e-09 2.4917036128152365e-08 3.623515119981579e-08 1.0000000002383107 0.999841788850673 0.9999999990625339 1.4418183430153667e-10 1.9027872501518243e-10 2.0680695516079857e-10 1.3699335407482699e-10 -7.697660051668832e-11 -4.1424694867046275e-09 9.81157071491056e-10 2.4903431762248417e-08 3.072302825955777e-08
1.762 0.9999999970560555 0.9998417865819419 1.0000000715418824 5.865812818669505e-11 -2.7363302113306537e-09 -6.23755986637884e-09 3.1001390381894836e-11 -1.1601271523524792e-11 -4.228202940028875e-09 3.191155878068469e-09 2.4994622847966955e-08 7.898493092974076e-08 1.0000000011120174 0.9998417894756924 0.999999978933144 1.5950605341365427e-10 1.425699099466283e-09 1.4266219897457583e-09 1.6378573264104567e-10 -9.235309744717489e-11 -4.228311307357779e-09 1.5035078960994772e-09 2.4934180529792832e-08 3.6329111197575695e-08 1.000000001120722 0.9998417894819045 0.9999999787327072 1.5965243705755811e-10 1.438458377858285e-09 1.4383232102362069e-09 1.6404751875338782e-10 -9.249374212988683e-11 -4.228313691303105e-09 1.5099627301176203e-09 2.493441498985977e-08 3.644661321146251e-08 0.9999999990156144 0.9998417879795919 1.0000000271526917 1.2093410996072448e-10 -1.349385283142629e-09 -1.6997817839534475e-09 1.015353466369414e-10 -5.501155005086958e-11 -4.228281317245535e-09 1.41212361270234e-09 2.492224676441697e-08 3.9995960591857837e-08 1.0000000010258159 0.9998417894141691 0.9999999809199547 1.5809348114916324e-10 1.299744083014281e-09 1.3102355786330586e-09 1.6126078917509276e-10 -9.083665621461651e-11 -4.2283126284397055e-09 1.440862641908727e-09 2.4931938671651508e-08 3.52049475913242e-08 1.000000000238061 0.999841788851959 0.9999999990631626 1.4460347461047222e-10 1.90084063672544e-10 2.0615002741023682e-10 1.3812377167989474e-10 -7.701925836438946e-11 -4.228303560212634e-09 1.038676377544342e-09 2.4918408491871264e-08 2.9499644776337637e-08
1.772 0.9999999970853128 0.9998417866043661 1.0000000708303078 5.820083857925011e-11 -2.709236586370229e-09 -6.1755089352920405e-09 3.119875034624242e-11 -1.1558204470852195e-11 -4.315784548564765e-09 3.1688984868224868e-09 2.5008508190738854e-08 7.811810956586552e-08 1.0000000011119847 0.999841789477162 0.9999999789326943 1.5965401266172402e-10 1.4255757917025706e-09 1.4266525723699092e-09 1.6425667650960564e-10 -9.247723666733973e-11 -4.315905900922312e-09 1.516605701537645e-09 2.4949331067547768e-08 3.592978080803443e-08 1.0000000011206989 0.9998417894833815 0.9999999787320687 1.598016959121026e-10 1.4383478631022752e-09 1.4383660680794177e-09 1.6452007603640746e-10 -9.261876892389028e-11 -4.3159083415967674e-09 1.523012304754208e-09 2.494956493550269e-08 3.6048718551754036e-08 0.9999999990183459 0.999841787983051 1.0000000270762601 1.207387222724073e-10 -1.3457246857355814e-09 -1.6949897266925806e-09 1.0173349944101988e-10 -5.496804533880893e-11 -4.3158724728991174e-09 1.4241814256201948e-09 2.4937552422675946e-08 3.957662063595951e-08 1.0000000010256913 0.9998417894155746 0.9999999809212002 1.5822713272733325e-10 1.2995053762973403e-09 1.3101491773581213e-09 1.6171749942694185e-10 -9.095241986460906e-11 -4.315907237699321e-09 1.4544612414725696e-09 2.494709543773113e-08 3.479155166809001e-08 1.0000000002378022 0.999841788853274 0.9999999990634643 1.446059650381997e-10 1.8978527977173658e-10 2.0598852874338792e-10 1.3846172353784428e-10 -7.706224079387759e-11 -4.315897010427377e-09 1.0575123570925451e-09 2.4933641416625028e-08 2.9003599752158366e-08
1.782 0.9999999971142779 0.9998417866266168 1.000000070125862 5.721357392029448e-11 -2.6824182216911975e-09 -6.113464747239273e-09 3.057768707083604e-11 -1.1516483785887768e-11 -4.40516101808446e-09 3.132008821784118e-09 2.502246127933475e-08 7.756957138884121e-08 1.00000000111195 0.9998417894786659 0.9999999789323036 1.5926364991859225e-10 1.4254475011917569e-09 1.427292596285157e-09 1.6390664876134017e-10 -9.260094815244547e-11 -4.405295137071406e-09 1.498431499594887e-09 2.4964507019865e-08 3.620442519557581e-08 1.0000000011206742 0.9998417894848924 0.9999999787314894 1.5941300333038706e-10 1.4382326068393281e-09 1.4390184535637643e-09 1.6417149331335289e-10 -9.27431139689562e-11 -4.405297595836976e-09 1.504922934103598e-09 2.4964740265631447e-08 3.6322597370424516e-08 0.9999999990210683 0.9998417879865392 1.0000000270001002 1.2000674975476598e-10 -1.3420794848869691e-09 -1.6896013795651377e-09 1.0111141325562293e-10 -5.4924405589668255e-11 -4.405258175779976e-09 1.402897927179179e-09 2.4952888830527183e-08 3.976967357816335e-08 1.0000000010255654 0.9998417894170138 0.9999999809225047 1.5782228411808322e-10 1.2992616900503102e-09 1.3106723011831418e-09 1.6135316995380974e-10 -9.106686518281274e-11 -4.405296104592972e-09 1.435435664774013e-09 2.496227784337514e-08 3.50739504810143e-08 1.0000000002375427 0.9998417888546233 0.9999999990638244 1.4407027460681175e-10 1.89482079145161e-10 2.0643690356154494e-10 1.3797881826917742e-10 -7.71047321727801e-11 -4.405285225104427e-09 1.0312347620554874e-09 2.4948902021886093e-08 2.9340296766530948e-08
1.792 0.9999999971429605 0.9998417866487019 1.000000069428862 5.565157064908467e-11 -2.655781391166141e-09 -6.051769838451469e-09 2.929518303442014e-11 -1.1475312522304551e-11 -4.496368841739103e-09 3.0822124932155744e-09 2.503701149793387e-08 7.727453447139498e-08 1.0000000011119214 0.9998417894802103 0.9999999789323605 1.5828415530136599e-10 1.4254055264503778e-09 1.4281933713106537e-09 1.62892563757696e-10 -9.27229788031271e-11 -4.4965150376976056e-09 1.4525549619224034e-09 2.4980238196470482e-08 3.698867203105931e-08 1.000000001120656 0.9998417894864442 0.9999999787313565 1.584349453953857e-10 1.4382037164000474e-09 1.4399318536539597e-09 1.631587418812275e-10 -9.286604184838682e-11 -4.496517664205414e-09 1.4592581220243305e-09 2.4980470804059184e-08 3.7104476814182156e-08 0.9999999990237893 0.9998417879900625 1.0000000269245988 1.1868930154276873e-10 -1.3383583968091105e-09 -1.6839653755782618e-09 9.982604178089067e-11 -5.488009933058627e-11 -4.496474753119552e-09 1.351825951056194e-09 2.4968786878606264e-08 4.0429932771015754e-08 1.0000000010254457 0.9998417894184938 0.9999999809242558 1.568284621537284e-10 1.2991044542918278e-09 1.3114564424370753e-09 1.603248246362843e-10 -9.118030124162578e-11 -4.4965159038646375e-09 1.3874112945080363e-09 2.4978015796702e-08 3.588179098999254e-08 1.0000000002372893 0.9998417888560135 0.9999999990646311 1.4294656495673826e-10 1.8926507964253324e-10 2.0714641500436271e-10 1.3683193963882972e-10 -7.714586191559841e-11 -4.496504111504923e-09 9.633215736412454e-10 2.4964720797683156e-08 3.03000925407833e-08
1.802 0.999999997171374 0.9998417866706314 1.0000000687394819 5.3613457604533294e-11 -2.6293153044707726e-09 -5.99104822932897e-09 2.7605439705876856e-11 -1.1434468726519191e-11 -4.589444100559851e-09 3.0252863036758083e-09 2.5053106922916293e-08 7.709339598792611e-08 1.0000000011119083 0.9998417894818027 0.9999999789331099 1.5680957690146077e-10 1.4254578024742708e-09 1.4287248987019753e-09 1.6146860487978639e-10 -9.284316522800149e-11 -4.589602108629707e-09 1.3902393308715217e-09 2.4997475903419942e-08 3.7962265519687616e-08 1.0000000011206531 0.9998417894880435 0.9999999787319165 1.5696139290779088e-10 1.4382688889465192e-09 1.440476461673862e-09 1.6173608218122328e-10 -9.29868690789951e-11 -4.589605011474556e-09 1.3972493413721184e-09 2.499770782404309e-08 3.807523379050075e-08 0.9999999990265181 0.9998417879936281 1.0000000268500002 1.1688105829877794e-10 -1.3345535422558214e-09 -1.6787113406029488e-09 9.81313415756958e-11 -5.483412388898279e-11 -4.589558571941305e-09 1.2825906541056593e-09 2.498619804609347e-08 4.12696048272134e-08 1.0000000010253418 0.9998417894200216 0.9999999809266997 1.5533943957587055e-10 1.2990412952912976e-09 1.3118716269954843e-09 1.5888638210858103e-10 -9.12918436092677e-11 -4.589602831799731e-09 1.3219592749081704e-09 2.4995260633522037e-08 3.6883550863569515e-08 1.0000000002370517 0.9998417888574512 0.9999999990661294 1.4132904372357716e-10 1.8914231736140053e-10 2.0748722133910377e-10 1.3527497648422485e-10 -7.718475164542845e-11 -4.5895900963954894e-09 8.664726958026126e-10 2.498204950773047e-08 3.1479052104650137e-08
1.812 0.9999999971995303 0.9998417866924147 1.0000000680576726 5.143192215425759e-11 -2.603093042977944e-09 -5.931746475219416e-09 2.573693600895612e-11 -1.1392987684452502e-11 -4.684424038289015e-09 2.9691282135422527e-09 2.50715921714092e-08 7.68619895930489e-08 1.0000000011119214 0.9998417894834508 0.9999999789345758 1.551713844135147e-10 1.4255289864616981e-09 1.4284348301302735e-09 1.5986321175257298e-10 -9.296096932486225e-11 -4.684593352859899e-09 1.3279302851835728e-09 2.5017070291857326e-08 3.878527972724212e-08 1.000000001120676 0.9998417894896988 0.9999999787331931 1.5532419699616276e-10 1.4383529613820303e-09 1.4401997223947479e-09 1.601322717421218e-10 -9.310558669153274e-11 -4.684596396286797e-09 1.335275846605674e-09 2.5017301511313237e-08 3.88959757895569e-08 0.999999999029265 0.9998417879972438 1.000000026776327 1.1491406520127811e-10 -1.3307402819461392e-09 -1.674291917273992e-09 9.625590053811613e-11 -5.4786479364114426e-11 -4.68454665639789e-09 1.2125897700280735e-09 2.500597131329056e-08 4.1977016970536007e-08 1.0000000010252634 0.9998417894216051 0.9999999809298598 1.5368685674211587e-10 1.298996980748888e-09 1.3114652955129637e-09 1.5726657622387124e-10 -9.14008105690118e-11 -4.684594071810871e-09 1.2561937168801802e-09 2.5014862577731373e-08 3.7729104197213516e-08 1.0000000002368403 0.9998417888589453 0.9999999990683429 1.3955014225638555e-10 1.8903862336917126e-10 2.0700664221238524e-10 1.335367113005718e-10 -7.722150461522973e-11 -4.684580437405217e-09 7.624353613470446e-10 2.500173819825693e-08 3.2465190524903466e-08
1.822 0.9999999972274402 0.99984178671406 1.000000067383195 4.9645673925602085e-11 -2.5771999967008895e-09 -5.8737671981494105e-09 2.3819091432752643e-11 -1.1350418735933438e-11 -4.781346219085507e-09 2.92137631987462e-09 2.5092909730546286e-08 7.644247604767834e-08 1.000000001111968 0.9998417894851608 0.9999999789365887 1.5391505279152332e-10 1.4255306845486725e-09 1.427415047194589e-09 1.5820608459124865e-10 -9.30757787272107e-11 -4.781526660963188e-09 1.2831359718251397e-09 2.5039468440908406e-08 3.9200716219411666e-08 1.0000000011207324 0.9998417894914159 0.9999999787350164 1.54069084424805e-10 1.4383674775030383e-09 1.4391934059782813e-09 1.5847649832979984e-10 -9.322098378842473e-11 -4.781529722490353e-09 1.2907455618405221e-09 2.503969888983262e-08 3.931035550971954e-08 0.9999999990320377 0.9998417880009165 1.0000000267034082 1.1333220978214093e-10 -1.3270070683833581e-09 -1.670615317718122e-09 9.43295102091562e-11 -5.4736496669287605e-11 -4.781476879531827e-09 1.1610110985953243e-09 2.502855246147464e-08 4.231170531498646e-08 1.0000000010252188 0.9998417894232503 0.9999999809335665 1.524164989926513e-10 1.2988829778212249e-09 1.3103294163994754e-09 1.5559499990416008e-10 -9.15066736256694e-11 -4.781527164514661e-09 1.2086630349355918e-09 2.5037268674589295e-08 3.8155089326867875e-08 1.0000000002366625 0.9998417888605012 0.9999999990711015 1.3815395084379392e-10 1.888658964182971e-10 2.0579638388792464e-10 1.3174712100577684e-10 -7.725536368995137e-11 -4.7815127880052405e-09 6.812944386264606e-10 2.5024233635512116e-08 3.2959171954838234e-08
1.832 0.9999999972551052 0.9998417867355694 1.000000066715732 4.879946994212349e-11 -2.5516557930031354e-09 -5.8164992271610355e-09 2.1898896917144358e-11 -1.1306348005045394e-11 -4.8802489806369266e-09 2.8869339688128517e-09 2.5117124067961056e-08 7.57650719146358e-08 1.0000000011120467 0.9998417894869323 0.9999999789388995 1.5359944250876637e-10 1.4254405047434157e-09 1.4262703380326656e-09 1.5654390564382665e-10 -9.318690501609856e-11 -4.8804398716309055e-09 1.2680037882051402e-09 2.5064735822841423e-08 3.909350712693325e-08 1.0000000011208212 0.9998417894931947 0.9999999787371388 1.5375521075027485e-10 1.4382902751537488e-09 1.43806219315394e-09 1.5681595225182358e-10 -9.333305075316562e-11 -4.88044301159693e-09 1.275713082874238e-09 2.5064965467987863e-08 3.9203557162844333e-08 0.9999999990348349 0.9998417880046452 1.0000000266309945 1.1269057619790075e-10 -1.3233757115703827e-09 -1.6670768194591164e-09 9.2398982436896e-11 -5.468333714861061e-11 -4.8803872864062105e-09 1.1418102286399004e-09 2.505400704705194e-08 4.21635389086277e-08 1.000000001025206 0.9998417894249576 0.999999980937571 1.5208718290935863e-10 1.2986774681454673e-09 1.3090684720440205e-09 1.5391867492921507e-10 -9.160939358425916e-11 -4.880440539906114e-09 1.1925013452639234e-09 2.506254440576593e-08 3.804400131426015e-08 1.000000000236517 0.999841788862119 0.9999999990741574 1.3769842579165976e-10 1.8860173271371037e-10 2.0446149896537957e-10 1.299529275064711e-10 -7.728586006791238e-11 -4.880425137701431e-09 6.52151466892659e-10 2.504960137766118e-08 3.283064008262543e-08
1.842 0.9999999972825162 0.9998417867569366 1.000000066055012 4.917983100925468e-11 -2.526394842858348e-09 -5.759237047033836e-09 2.0020136056034585e-11 -1.1259927751017769e-11 -4.981171155990071e-09 2.8665003736511957e-09 2.5144060384532423e-08 7.484232563272652e-08 1.0000000011121457 0.9998417894887578 0.9999999789413002 1.5452847566797028e-10 1.4253221633690505e-09 1.4257002393147714e-09 1.5492082923732223e-10 -9.329424746863314e-11 -4.98137222339747e-09 1.2840013505797212e-09 2.5092695567561107e-08 3.849797611966756e-08 1.00000000112093 0.9998417894950272 0.9999999787393503 1.5468597738321743e-10 1.4381846959710687e-09 1.4375051684918245e-09 1.5519434811112209e-10 -9.344084273612197e-11 -4.981375577566508e-09 1.2916245129689687e-09 2.509292435479176e-08 3.860983459926616e-08 0.9999999990376448 0.9998417880084226 1.0000000265588782 1.1328828625321905e-10 -1.3197832507643494e-09 -1.662976964492815e-09 9.050822680246224e-11 -5.462692780767316e-11 -4.981316746882852e-09 1.157127798585001e-09 2.508215940191428e-08 4.156303486265063e-08 1.000000001025214 0.9998417894267188 0.9999999809416651 1.5300217408544715e-10 1.2984438121078606e-09 1.3083822976063462e-09 1.5228127010249607e-10 -9.170789104934385e-11 -4.981373142081579e-09 1.2094139944470996e-09 2.5090512905969473e-08 3.743084338816742e-08 1.0000000002363922 0.999841788863791 0.9999999990773011 1.3848551572550567e-10 1.8830891862108464e-10 2.0370121222207492e-10 1.2819762193163225e-10 -7.731246522411296e-11 -4.981356188631226e-09 6.825415534347713e-10 2.5077665019172078e-08 3.2118408808991726e-08
1.852 0.999999997309658 0.9998417867781514 1.0000000654008514 5.0679977795377236e-11 -2.501320628313948e-09 -5.701672526155291e-09 1.829412811742212e-11 -1.1211039106763773e-11 -5.0841517760993894e-09 2.8570234933440755e-09 2.517332470135797e-08 7.374896617545105e-08 1.000000001112246 0.9998417894906247 0.9999999789436678 1.5660777493664934e-10 1.4252689671020279e-09 1.426007035335181e-09 1.5344788801248556e-10 -9.339641530661961e-11 -5.084362648259095e-09 1.3227082920069522e-09 2.5122951561912334e-08 3.755637456339574e-08 1.000000001121041 0.9998417894969012 0.9999999787415291 1.567666630197627e-10 1.4381442119594338e-09 1.4378249186637388e-09 1.5372285064193077e-10 -9.354423119649209e-11 -5.084366249818744e-09 1.330118538439093e-09 2.5123179435249544e-08 3.767114181270629e-08 0.9999999990404492 0.9998417880122361 1.0000000264869369 1.1502709269686073e-10 -1.3161357435450924e-09 -1.6580129170708967e-09 8.876830373217065e-11 -5.4566302052461536e-11 -5.084304853073527e-09 1.1976472708673259e-09 2.511261417584763e-08 4.064295676976262e-08 1.0000000010252235 0.9998417894285211 0.9999999809457261 1.550670847700136e-10 1.2982753726227962e-09 1.3085735643496965e-09 1.5079401999030606e-10 -9.180174728328245e-11 -5.084363858985586e-09 1.2503526055756642e-09 2.5120778092463482e-08 3.646074611650347e-08 1.0000000002362697 0.9998417888655048 0.999999999080411 1.4041914115030162e-10 1.88081893321281e-10 2.0381782573788376e-10 1.265923844607057e-10 -7.733451603447834e-11 -5.084346038525023e-09 7.526897761610151e-10 2.510802858439796e-08 3.098285236927314e-08
1.862 0.9999999973365155 0.9998417867992041 1.000000064753113 5.287752569071599e-11 -2.476388729971826e-09 -5.644095183285482e-09 1.6899008473949298e-11 -1.1158999026448626e-11 -5.18923133636091e-09 2.853110217137616e-09 2.5204203711260663e-08 7.259411980570768e-08 1.000000001112331 0.9998417894925212 0.9999999789459207 1.594188751777289e-10 1.4253230811472187e-09 1.4268962091482438e-09 1.5230355739074214e-10 -9.349407825291711e-11 -5.189451663926468e-09 1.3708110989791118e-09 2.5154790584360283e-08 3.64758059151718e-08 1.0000000011211356 0.9998417894988043 0.9999999787435935 1.595793260681407e-10 1.4382111442129713e-09 1.43872641395374e-09 1.5257990014269189e-10 -9.364266949434028e-11 -5.189455144808457e-09 1.3779710592760845e-09 2.5155017511406384e-08 3.659407883522532e-08 0.9999999990432301 0.9998417880160735 1.0000000264150912 1.174875657902362e-10 -1.3123912885697892e-09 -1.6524798949079037e-09 8.735768228127746e-11 -5.4501071889235725e-11 -5.1893912990534275e-09 1.248427383045479e-09 2.5144657293719538e-08 3.9596172985502904e-08 1.0000000010252172 0.9998417894303527 0.9999999809496722 1.5786299482290949e-10 1.2982142956351163e-09 1.3093465499541092e-09 1.4963531897699317e-10 -9.189067445992708e-11 -5.189452811304999e-09 1.3010586528004626e-09 2.515262667912825e-08 3.53457189828322e-08 1.0000000002361311 0.9998417888672477 0.9999999990834069 1.4308030006443988e-10 1.8796221610518494e-10 2.045165947372588e-10 1.2531576630310765e-10 -7.735132524902425e-11 -5.189434093670411e-09 8.342262329202939e-10 2.5139978215571776e-08 2.9663070137067002e-08
1.872 0.9999999973630802 0.9998417868200901 1.0000000641116227 5.5234023846547627e-11 -2.4516443779302445e-09 -5.587164582964473e-09 1.600178250434615e-11 -1.1103140768861121e-11 -5.296450068465558e-09 2.8482234182757224e-09 2.5235694879379246e-08 7.150375940326406e-08 1.0000000011123886 0.9998417894944396 0.9999999789479429 1.624131247940613e-10 1.4254369246438882e-09 1.4277022585493137e-09 1.51654588503727e-10 -9.358601508792889e-11 -5.296679414610538e-09 1.4142645656477176e-09 2.5187211659413793e-08 3.550573162800979e-08 1.0000000011212036 0.99984178950073 0.9999999787454266 1.625753773073591e-10 1.4383379725719641e-09 1.4395448777155974e-09 1.5193243812061897e-10 -9.373565800914106e-11 -5.296683043320283e-09 1.4212137113745853e-09 2.5187437625523313e-08 3.562734800565521e-08 0.9999999990459767 0.9998417880199281 1.0000000263432267 1.2012322063950035e-10 -1.3085974781408485e-09 -1.6470427216775368e-09 8.644327612677641e-11 -5.443108828756044e-11 -5.296616842065019e-09 1.29394116539096e-09 2.51772858321511e-08 3.865248295541318e-08 1.000000001025184 0.999841789432207 0.9999999809533876 1.6084216439961782e-10 1.2982131142969533e-09 1.3100361162120474e-09 1.4897207308890796e-10 -9.197429426806577e-11 -5.29668051674187e-09 1.346692916306468e-09 2.5185057546452803e-08 3.434270054318938e-08 1.0000000002359661 0.9998417888690138 0.9999999990861725 1.4592159705271158e-10 1.879024739102326e-10 2.0513239409774108e-10 1.2453517451037668e-10 -7.736344014528845e-11 -5.296661199981251e-09 9.03763385279893e-10 2.517251173348022e-08 2.8460645694838552e-08
1.882 0.9999999973893551 0.99984178684081 1.0000000634761483 5.7232506096686264e-11 -2.42718527516587e-09 -5.53143469714527e-09 1.5656863575469034e-11 -1.1043256762969752e-11 -5.40584940784455e-09 2.836002360234112e-09 2.5266858945110493e-08 7.059776210855154e-08 1.0000000011124186 0.9998417894963803 0.9999999789495625 1.6505333060134137e-10 1.425510269334795e-09 1.4278650672375444e-09 1.5155559695463333e-10 -9.367223062205346e-11 -5.40608733212468e-09 1.4410693921719385e-09 2.5219276468847236e-08 3.489451128011006e-08 1.0000000011212433 0.9998417895026778 0.999999978746857 1.6521729844131146e-10 1.4384241458394628e-09 1.4397203884012137e-09 1.51834971111202e-10 -9.382289144922417e-11 -5.40609110323014e-09 1.4478979089260335e-09 2.5219501494810237e-08 3.501838097523574e-08 0.9999999990486882 0.9998417880238 1.000000026271172 1.224026224413449e-10 -1.3048544436792125e-09 -1.6422617945419162e-09 8.607946527798583e-11 -5.435559642493192e-11 -5.40602229305757e-09 1.321180431271787e-09 2.5209560277903947e-08 3.8038152283346876e-08 1.0000000010251222 0.999841789434083 0.9999999809567004 1.6346710452428828e-10 1.2981714134337543e-09 1.3100824692975435e-09 1.4885872634218998e-10 -9.205218554789396e-11 -5.406088439078835e-09 1.37474534548605e-09 2.5217132260450302e-08 3.3709282107208436e-08 1.000000000235773 0.9998417888708017 0.9999999990885367 1.4840765329922805e-10 1.8780239804928757e-10 2.0510518891348224e-10 1.243045218039753e-10 -7.736973419610085e-11 -5.406068216086135e-09 9.450664320286503e-10 2.520468988917033e-08 2.769253940708244e-08
1.892 0.9999999974153497 0.9998417868613738 1.0000000628464834 5.839593407891124e-11 -2.403080958007415e-09 -5.4769825881116075e-09 1.5761926751320427e-11 -1.0978787065186147e-11 -5.5174707652056396e-09 2.8119379773784717e-09 2.529730460067481e-08 6.99546919618556e-08 1.0000000011124284 0.9998417894983491 0.9999999789506365 1.6683638626891376e-10 1.425471039306954e-09 1.4273020233302586e-09 1.519041090860143e-10 -9.375243406790443e-11 -5.5177172700479565e-09 1.4435603608475829e-09 2.5250593346888498e-08 3.480582873110917e-08 1.0000000011212629 0.9998417895046543 0.9999999787477418 1.6700214076680303e-10 1.43839759946351e-09 1.4391703622762648e-09 1.521849140419128e-10 -9.390351546075873e-11 -5.517721089427504e-09 1.450385109345694e-09 2.5250817378405117e-08 3.493015001398394e-08 0.9999999990513722 0.999841788027695 1.0000000261987831 1.2383078217121044e-10 -1.3012340722502592e-09 -1.638219652818763e-09 8.616401481455104e-11 -5.427448106088973e-11 -5.517649865223189e-09 1.3219181823342498e-09 2.524108918577622e-08 3.790189921478454e-08 1.0000000010250412 0.999841789435988 0.9999999809594677 1.6523484900448224e-10 1.2980169902767065e-09 1.3094031457314513e-09 1.4919298966933366e-10 -9.212324111331836e-11 -5.5177183046040705e-09 1.3772867274821195e-09 2.524845911232241e-08 3.361628572003305e-08 1.0000000002355605 0.9998417888726187 0.9999999990903575 1.5003857628848602e-10 1.8758983037433962e-10 2.0435278995742526e-10 1.2452136074160463e-10 -7.736974825764643e-11 -5.517697402847306e-09 9.48778964250625e-10 2.523612101468293e-08 2.757805144903505e-08
1.902 0.9999999974410791 0.9998417868817916 1.000000062222583 5.828858899010797e-11 -2.379314843218136e-09 -5.423392190851744e-09 1.6115697883526022e-11 -1.0909124055395354e-11 -5.631357092890901e-09 2.7747155164910713e-09 2.532740877807743e-08 6.958269434787794e-08 1.0000000011124301 0.9998417895003565 0.9999999789511904 1.6729860347649014e-10 1.4253332838999651e-09 1.4264243706090543e-09 1.5249894869515005e-10 -9.382558399363765e-11 -5.631611483224276e-09 1.4198716745557545e-09 2.5281539130940454e-08 3.524484766909533e-08 1.0000000011212746 0.9998417895066686 0.9999999787481068 1.6746642528423708e-10 1.4382727333928023e-09 1.4383057706562598e-09 1.5278132336567456e-10 -9.397760483482266e-11 -5.631615489042023e-09 1.4268175776151258e-09 2.528176213861472e-08 3.536776478410105e-08 0.9999999990540415 0.9998417880316233 1.0000000261260837 1.2395135947978294e-10 -1.29772221549027e-09 -1.6345051624830538e-09 8.649545888491666e-11 -5.4186929440363603e-11 -5.631541855625138e-09 1.2940417777823837e-09 2.527225033682615e-08 3.825046132874593e-08 1.0000000010249517 0.999841789437931 0.9999999809617146 1.656825358715094e-10 1.297764208247445e-09 1.3084092894134032e-09 1.497736009797427e-10 -9.218774577269544e-11 -5.631612171454127e-09 1.3523688520760722e-09 2.527941501736229e-08 3.4069422750643524e-08 1.0000000002353404 0.999841788874474 0.9999999990916585 1.5035379114892038e-10 1.8727893243211285e-10 2.0328592751865655e-10 1.249848066235271e-10 -7.736301651945739e-11 -5.631590721256704e-09 9.122764018233965e-10 2.5267182500592666e-08 2.8126991297576175e-08
1.912 0.9999999974665582 0.9998417869020749 1.000000061604644 5.662793871047839e-11 -2.3557939632483346e-09 -5.3700798486867475e-09 1.6548484949005648e-11 -1.0834233351545505e-11 -5.7475506228062945e-09 2.7268158480632995e-09 2.53581256128685e-08 6.940982931384901e-08 1.0000000011124366 0.9998417895024121 0.9999999789514951 1.661359006766739e-10 1.4251880195643308e-09 1.4258099629253649e-09 1.5317039914309483e-10 -9.389188011603551e-11 -5.747812948728275e-09 1.37467318149963e-09 2.5313070389580802e-08 3.604449326060856e-08 1.0000000011212913 0.9998417895087314 0.9999999787482221 1.6630547413100657e-10 1.4381402178942822e-09 1.4377041796105869e-09 1.5345421993235167e-10 -9.404460148779904e-11 -5.747816935244898e-09 1.3818543109564023e-09 2.531329235939789e-08 3.6164828563033234e-08 0.9999999990567083 0.9998417880355944 1.0000000260533404 1.2246668225333857e-10 -1.294228424465865e-09 -1.6305401122331117e-09 8.690430383030389e-11 -5.409300854833475e-11 -5.747741390393665e-09 1.242277409281932e-09 2.5304000406223214e-08 3.893481082187675e-08 1.0000000010248675 0.9998417894399222 0.9999999809637123 1.6450613276043122e-10 1.2975035759781833e-09 1.307678505457455e-09 1.5043075928658272e-10 -9.224494591669478e-11 -5.747813600147772e-09 1.3047642577276553e-09 2.5310956628787818e-08 3.489483164688797e-08 1.0000000002351255 0.9998417888763776 0.9999999990927098 1.4905105406890977e-10 1.8696056640925332e-10 2.0248242454456537e-10 1.2552471394328515e-10 -7.73491443902301e-11 -5.747791595482672e-09 8.401625914417311e-10 2.5298831326923923e-08 2.9119766484816314e-08
1.922 0.9999999974917988 0.9998417869222327 1.0000000609930282 5.349947472100721e-11 -2.3324192596869677e-09 -5.316708069919784e-09 1.7032933146465755e-11 -1.0753209880702206e-11 -5.866095465781631e-09 2.6741704267598456e-09 2.5390576959580368e-08 6.929967526021756e-08 1.0000000011124586 0.9998417895045233 0.999999978951989 1.6342398660375158e-10 1.4251316493140807e-09 1.4257909017062236e-09 1.5389097013884894e-10 -9.395021524992169e-11 -5.866365330900477e-09 1.3190712800188628e-09 2.5346313754519596e-08 3.692256872825286e-08 1.0000000011213235 0.9998417895108497 0.9999999787485263 1.635950921055631e-10 1.4380966193729072e-09 1.4376978354162274e-09 1.541764585280872e-10 -9.410401787996905e-11 -5.8663695436749135e-09 1.3265618350542538e-09 2.5346534681459684e-08 3.704018097457352e-08 0.9999999990593822 0.9998417880396163 1.0000000259809863 1.1945479456011708e-10 -1.2906557352989093e-09 -1.6259923241260696e-09 8.736315661392833e-11 -5.3992104149794924e-11 -5.866291777855991e-09 1.1783295971760195e-09 2.5337464821819774e-08 3.969744224475263e-08 1.0000000010247982 0.9998417894419688 0.9999999809658984 1.6178076241510252e-10 1.297331977496874e-09 1.307542930014227e-09 1.5113700833208927e-10 -9.229485601510402e-11 -5.866365896035139e-09 1.2459723153396288e-09 2.5344210577695226e-08 3.580000121854842e-08 1.0000000002349256 0.999841788878337 0.9999999990939479 1.4620648383466755e-10 1.867317352775806e-10 2.0227484968671585e-10 1.2611429570108372e-10 -7.732823565233913e-11 -5.866343368881268e-09 7.456548052032198e-10 2.5332194073789064e-08 3.019743569412163e-08
1.932 0.999999997516807 0.9998417869422718 1.000000060388051 4.949397662566652e-11 -2.3091574593178243e-09 -5.263382602090006e-09 1.7691236625409307e-11 -1.0666287723068384e-11 -5.98703534950943e-09 2.6244024785235463e-09 2.542566962371007e-08 6.909789547599096e-08 1.0000000011124999 0.9998417895066947 0.9999999789530652 1.597605375941728e-10 1.425195318828755e-09 1.4262561562390098e-09 1.5478302472452013e-10 -9.400098702289017e-11 -5.9873129444861255e-09 1.2682179098149117e-09 2.5382180474635183e-08 3.759038786731759e-08 1.0000000011213748 0.9998417895130282 0.9999999787494136 1.5993293759426345e-10 1.4381730181915822e-09 1.438175718279052e-09 1.5506985065653097e-10 -9.415537069710065e-11 -5.98731710538557e-09 1.276016120250324e-09 2.538240034648998e-08 3.77060400230664e-08 0.9999999990620686 0.9998417880436926 1.0000000259094108 1.1551186663305875e-10 -1.2869729636243846e-09 -1.6209729523762096e-09 8.79941067741051e-11 -5.388383429785222e-11 -5.987237209103524e-09 1.1188028940217937e-09 2.537355355009503e-08 4.026960243698352e-08 1.0000000010247483 0.9998417894440756 0.9999999809686667 1.5810382341667144e-10 1.2972804090406546e-09 1.3078919325982215e-09 1.5201478279439087e-10 -9.233705250607546e-11 -5.987313392575918e-09 1.1919230323778889e-09 2.5380088141250914e-08 3.6487326759119125e-08 1.0000000002347458 0.9998417888803569 0.9999999990957649 1.424169731816743e-10 1.8662303363165674e-10 2.0255142710653372e-10 1.2687533505230628e-10 -7.729924221592989e-11 -5.987290210183441e-09 6.513451951733012e-10 2.536818177403721e-08 3.100861472867496e-08
1.942 0.9999999975415842 0.9998417869621918 1.0000000597897647 4.5583759890705645e-11 -2.286061796827142e-09 -5.210514843790112e-09 1.868138284001455e-11 -1.0572705959421699e-11 -6.110415821458261e-09 2.584050926347426e-09 2.5463845728471094e-08 6.869097836505139e-08 1.0000000011125596 0.9998417895089261 0.9999999789548486 1.561425208949023e-10 1.4253231397212754e-09 1.4267891204185997e-09 1.560046640681093e-10 -9.40434332978792e-11 -6.110700636468293e-09 1.23607834230677e-09 2.5421114206994507e-08 3.785594624647108e-08 1.0000000011214447 0.9998417895152665 0.9999999787510075 1.5631558549657318e-10 1.438313716785105e-09 1.4387212394577667e-09 1.5629303646088423e-10 -9.419862852496925e-11 -6.110704848050931e-09 1.2440876431068548e-09 2.542133300159107e-08 3.797090802664261e-08 0.9999999990647648 0.999841788047823 1.0000000258387336 1.1162782154695026e-10 -1.2832361760975705e-09 -1.6158983206564825e-09 8.895533870578041e-11 -5.3768033618451906e-11 -6.110622918452098e-09 1.0797875569034938e-09 2.5412710178357945e-08 4.046901380497562e-08 1.000000001024717 0.9998417894462425 0.9999999809721419 1.5447277846092993e-10 1.2972930575858361e-09 1.308308368433776e-09 1.5322197917563753e-10 -9.237044624978443e-11 -6.1107009457851855e-09 1.1575801938836763e-09 2.5419032996753096e-08 3.675985262047453e-08 1.000000000234584 0.9998417888824366 0.9999999990982849 1.386773487743065e-10 1.8657858257017956e-10 2.0289610917230181e-10 1.2796608188168368e-10 -7.726209164708163e-11 -6.110677260819792e-09 5.86100335716848e-10 2.5407238231794355e-08 3.132861341941735e-08
1.952 0.9999999975661243 0.9998417869819906 1.00000005919788 4.273569952824134e-11 -2.263228299406812e-09 -5.158482532372389e-09 2.0041338933155612e-11 -1.047239514717349e-11 -6.236282124399164e-09 2.5564345449823686e-09 2.5504986530990328e-08 6.80379768696685e-08 1.0000000011126307 0.9998417895112128 0.9999999789571158 1.5357677734633054e-10 1.4254171706932049e-09 1.4270069420407783e-09 1.5759354820898018e-10 -9.407751843416926e-11 -6.236573730465621e-09 1.2300299771701447e-09 2.5462994898512922e-08 3.7661704810674675e-08 1.0000000011215255 0.99984178951756 0.9999999787530858 1.537509258105083e-10 1.438420723898136e-09 1.4389515403285534e-09 1.5788358222352324e-10 -9.42335716841374e-11 -6.236578136345948e-09 1.2380881552412966e-09 2.5463212549906987e-08 3.7777375295597424e-08 0.9999999990674646 0.999841788052004 1.0000000257687287 1.0879903786330972e-10 -1.279543075481485e-09 -1.611151840476987e-09 9.028468920357908e-11 -5.364444560765219e-11 -6.236494288064148e-09 1.0704025608765606e-09 2.54548155898677e-08 4.023891442209492e-08 1.0000000010246968 0.9998417894484651 0.9999999809760997 1.5189468171859474e-10 1.2972721076163574e-09 1.3084096579416466e-09 1.5479669926187766e-10 -9.239569848107121e-11 -6.236574218989704e-09 1.1510315097794615e-09 2.5460925093464836e-08 3.6558793389211e-08 1.0000000002344334 0.999841788884572 0.9999999991012825 1.359913458850955e-10 1.8650034118898868e-10 2.0292561689459776e-10 1.2942396411656698e-10 -7.721667647936382e-11 -6.236549727945705e-09 5.7301138271582e-10 2.5449243745080118e-08 3.1092338254297674e-08
1.962 0.9999999975904198 0.9998417870016625 1.0000000586118876 4.148372352739634e-11 -2.240722642884045e-09 -5.10736262505897e-09 2.1603802853029786e-11 -1.0365138556619302e-11 -6.364680672288313e-09 2.541227587989668e-09 2.554849117429129e-08 6.71638422183737e-08 1.0000000011127008 0.9998417895135475 0.9999999789594128 1.52643773896875e-10 1.4254094284264232e-09 1.426827121215625e-09 1.5938289885892271e-10 -9.410285923304203e-11 -6.364978761092654e-09 1.2488908401418652e-09 2.5507219885777156e-08 3.705968808520197e-08 1.000000001121606 0.999841789519902 0.9999999787551935 1.5281916434991627e-10 1.4384257875912284e-09 1.4387847182873825e-09 1.5967426201229438e-10 -9.425978677445776e-11 -6.364983215237826e-09 1.2568375119847223e-09 2.5507436358584723e-08 3.717735167840053e-08 0.9999999990701565 0.999841788056227 1.0000000256989439 1.0759254504096263e-10 -1.2759621891414567e-09 -1.6068150923231387e-09 9.181505908750252e-11 -5.351246560825064e-11 -6.364897248563924e-09 1.0896827277923216e-09 2.5499267811238723e-08 3.9626832551400893e-08 1.0000000010246761 0.9998417894507355 0.999999980980087 1.5094910250511408e-10 1.2971491785899241e-09 1.3081136287061735e-09 1.565718336631631e-10 -9.241261967648484e-11 -6.364979427019524e-09 1.1710809930709754e-09 2.55051618013644e-08 3.593728657417068e-08 1.0000000002342828 0.9998417888867555 0.999999999104305 1.3493444513630382e-10 1.8632061454888646e-10 2.025581293416392e-10 1.31082450062797e-10 -7.716275711017198e-11 -6.364954303054439e-09 6.122848984441622e-10 2.549359572370109e-08 3.0358912425081194e-08
1.972 0.9999999976144609 0.9998417870212029 1.0000000580312953 4.173032117944353e-11 -2.2185353069208682e-09 -5.05692908939115e-09 2.3054177962768428e-11 -1.0250146885199404e-11 -6.495657821125689e-09 2.5352030768378227e-09 2.559353428092106e-08 6.613896664056331e-08 1.0000000011127592 0.9998417895159232 0.9999999789612926 1.5328520605301903e-10 1.4253066821877045e-09 1.4264706082549762e-09 1.6105774692521427e-10 -9.411918949729315e-11 -6.495962498878422e-09 1.2848049311676463e-09 2.555296346249847e-08 3.6175023301195257e-08 1.000000001121674 0.999841789522285 0.9999999787568842 1.5346204630335516e-10 1.43833590498648e-09 1.4384416294116524e-09 1.6135063298489515e-10 -9.427693162366746e-11 -6.4959669916426875e-09 1.292539741061355e-09 2.555317873625003e-08 3.6295679928633325e-08 0.9999999990728282 0.9998417880604854 1.0000000256289345 1.0793925866205568e-10 -1.2724862085029763e-09 -1.6026676723113018e-09 9.323178558447733e-11 -5.337188598468709e-11 -6.495878798561692e-09 1.1284749406915451e-09 2.5545240668973508e-08 3.875026091849483e-08 1.0000000010246435 0.9998417894530467 0.9999999809836569 1.5157714573608438e-10 1.2969313214253905e-09 1.3076408977913609e-09 1.5823241951349083e-10 -9.24200639336936e-11 -6.495962951211844e-09 1.209228755350535e-09 2.5550917324932676e-08 3.502321818052436e-08 1.00000000023412 0.9998417888889801 0.9999999991069065 1.3544441479824374e-10 1.8604640286134413e-10 2.0201403804710962e-10 1.3262691703446953e-10 -7.710025198562107e-11 -6.495937713246284e-09 6.824516789043851e-10 2.553946796446832e-08 2.92707189871898e-08
1.982 0.9999999976382428 0.9998417870406076 1.000000057455822 4.289877886004508e-11 -2.1965939779178058e-09 -5.0068838830526285e-09 2.4090701210528247e-11 -1.012768731319907e-11 -6.629261265820777e-09 2.5333545626043887e-09 2.5639399654173627e-08 6.506262176759851e-08 1.0000000011127967 0.9998417895183342 0.9999999789625128 1.549445886771189e-10 1.4251794721476572e-09 1.4262306845453813e-09 1.623163875018926e-10 -9.412649406958889e-11 -6.629572059502307e-09 1.326810200271752e-09 2.559951016966314e-08 3.518374742663713e-08 1.0000000011217218 0.9998417895247028 0.999999978757915 1.5512278272813454e-10 1.4382216859417112e-09 1.4382150494503653e-09 1.626108031743195e-10 -9.4285240214958e-11 -6.629576663883712e-09 1.3343100782559849e-09 2.559972423588689e-08 3.5307922580992004e-08 0.9999999990754722 0.9998417880647742 1.0000000255584627 1.0927673303217609e-10 -1.269044366187949e-09 -1.5984162220889446e-09 9.423321715468439e-11 -5.32226118854227e-11 -6.629486925005158e-09 1.1740082642391568e-09 2.5592017674120542e-08 3.777452355074303e-08 1.00000000102459 0.9998417894553933 0.9999999809865663 1.5322246645635082e-10 1.2966892341488955e-09 1.3072848203727522e-09 1.5947690378998515e-10 -9.241868644288031e-11 -6.629572685611328e-09 1.2536931396003218e-09 2.559747613611085e-08 3.3997256146862085e-08 1.0000000002339369 0.9998417888912399 0.9999999991088464 1.3696226346487367e-10 1.8574771870679638e-10 2.0158679168584873e-10 1.3375540112485204e-10 -7.702872236901833e-11 -6.629546771893728e-09 7.584983378185601e-10 2.5586144321258915e-08 2.803430635855378e-08
1.992 0.9999999976617654 0.9998417870598783 1.0000000568854384 4.4310545170978883e-11 -2.1748190041040668e-09 -4.957105156291182e-09 2.457645043616141e-11 -9.997463478216422e-12 -6.7655390386007e-09 2.530110795145801e-09 2.568566758315734e-08 6.404659707583585e-08 1.0000000011128107 0.9998417895207788 0.9999999789630784 1.5693943432649088e-10 1.42510517490003e-09 1.4262236865862448e-09 1.6302197886211975e-10 -9.412440718920853e-11 -6.765855931326794e-09 1.3640628952513156e-09 2.564644065561408e-08 3.429089349356301e-08 1.0000000011217456 0.9998417895271547 0.9999999787582922 1.571190235293093e-10 1.4381601102661995e-09 1.4382212259619966e-09 1.6331801255806456e-10 -9.428417787255474e-11 -6.765860726973756e-09 1.37136730453078e-09 2.5646653479362378e-08 3.4418426825937434e-08 0.9999999990780852 0.9998417880690919 1.0000000254875399 1.1092317324950671e-10 -1.2655595231902121e-09 -1.5939444559342571e-09 9.468245785401213e-11 -5.3064729507731943e-11 -6.765769216627766e-09 1.2139726435006384e-09 2.5639178861108725e-08 3.689086767238465e-08 1.0000000010245125 0.9998417894577737 0.9999999809888213 1.5520167194207999e-10 1.2964996781428313e-09 1.3071619498977963e-09 1.6016850053688498e-10 -9.240806774591412e-11 -6.765856682332408e-09 1.2929812874617487e-09 2.5644418807953033e-08 3.307120930724529e-08 1.0000000002337301 0.9998417888935338 0.9999999991101324 1.388059413757235e-10 1.855020452625798e-10 2.0139266359801096e-10 1.3433100067082564e-10 -7.694783388272407e-11 -6.765830278707061e-09 8.218588419363727e-10 2.563320496495138e-08 2.6902763473587698e-08
2.002 0.9999999976850332 0.9998417870790193 1.0000000563202545 4.552932811418823e-11 -2.15317926584867e-09 -4.907707806237967e-09 2.4575915258513146e-11 -9.859168745850295e-12 -6.904540254727805e-09 2.5203262431389783e-09 2.5732109197178464e-08 6.319681293948622e-08 1.000000001112802 0.9998417895232597 0.9999999789631399 1.5880618245912936e-10 1.4251124681173325e-09 1.4263303129977986e-09 1.6323913205060043e-10 -9.411289800044958e-11 -6.9048630763543265e-09 1.3876163952080053e-09 2.569352533995848e-08 3.36982132923772e-08 1.0000000011217471 0.9998417895296428 0.9999999787581653 1.589877198576433e-10 1.4381802984933257e-09 1.4383408371177095e-09 1.6353650408856262e-10 -9.427354178444581e-11 -6.904867981218441e-09 1.3948054622251439e-09 2.569373693558704e-08 3.382812292202492e-08 0.9999999990806685 0.9998417880734404 1.0000000254163213 1.1242285092574999e-10 -1.2620031517239537e-09 -1.5893715321371668e-09 9.464357984103169e-11 -5.289790930741226e-11 -6.904774823088751e-09 1.238480830533471e-09 2.568649500614116e-08 3.628600649317505e-08 1.000000001024413 0.9998417894601899 0.9999999809905732 1.5705244921288876e-10 1.2963919274593048e-09 1.3071526369468161e-09 1.6037133133490078e-10 -9.238787647567858e-11 -6.904863872021993e-09 1.317735740743893e-09 2.5691515758628602e-08 3.245503604428285e-08 1.0000000002335012 0.9998417888958643 0.9999999991109164 1.4051495848429377e-10 1.8533819006100468e-10 2.0131249360219724e-10 1.3441781505968953e-10 -7.685746153105726e-11 -6.904837058119904e-09 8.603409305689354e-10 2.568042041530224e-08 2.6140230598623348e-08
2.012 0.9999999977080544 0.9998417870980363 1.0000000557603752 4.646842170754845e-11 -2.1317058294393623e-09 -4.858887927969272e-09 2.425841417027154e-11 -9.712708263847607e-12 -7.046314344439572e-09 2.500087265323693e-09 2.577846330421725e-08 6.259201537136287e-08 1.0000000011127763 0.9998417895257811 0.9999999789628478 1.6041760235554885e-10 1.4251683586916758e-09 1.4263492890847725e-09 1.6313705590057002e-10 -9.409178719352708e-11 -7.046642983961144e-09 1.3912705596684334e-09 2.5740502604937175e-08 3.355655620619796e-08 1.0000000011217314 0.9998417895321708 0.9999999787576841 1.6060128305202174e-10 1.4382491170289106e-09 1.4383726470774475e-09 1.6343594250756126e-10 -9.42533547526903e-11 -7.0466480408757425e-09 1.398448624255376e-09 2.57407129590399e-08 3.3687157578372264e-08 0.9999999990832285 0.9998417880778252 1.0000000253449584 1.1365975911187385e-10 -1.2584079018290785e-09 -1.5848989980148251e-09 9.428629504285804e-11 -5.272186336149606e-11 -7.046553294707481e-09 1.2407388569109042e-09 2.573370476762103e-08 3.609928860313526e-08 1.000000001024296 0.9998417894626469 0.9999999809919701 1.5864777399191652e-10 1.2963325894495737e-09 1.307055541735545e-09 1.602550128647994e-10 -9.235816023116521e-11 -7.046643661980402e-09 1.321515320684418e-09 2.5738505403053594e-08 3.230666189894169e-08 1.0000000002332554 0.999841788898235 0.9999999991113496 1.4196581038619028e-10 1.8522330859560678e-10 2.0114474192529672e-10 1.3418592882518375e-10 -7.67581035975098e-11 -7.046616554870573e-09 8.662092076822025e-10 2.5727529065088972e-08 2.5954054029237304e-08
2.022 0.9999999977308359 0.9998417871169366 1.0000000552058217 4.7256042710886925e-11 -2.1104579985974813e-09 -4.810715159343361e-09 2.375518029435081e-11 -9.558233368452238e-12 -7.190911514524886e-09 2.4678449354459275e-09 2.5824465740304837e-08 6.225350268840965e-08 1.0000000011127381 0.9998417895283468 0.9999999789622765 1.6185912054092688e-10 1.4252113690855156e-09 1.4262058189518397e-09 1.6284709733055563e-10 -9.406091840242647e-11 -7.191246158424651e-09 1.3729097590439175e-09 2.5787109454883066e-08 3.3897975870344226e-08 1.0000000011217034 0.9998417895347439 0.9999999787569238 1.6204441908050405e-10 1.438305007645029e-09 1.438241943878992e-09 1.6314769214951154e-10 -9.422331318764231e-11 -7.191250943810315e-09 1.3801910505642562e-09 2.578731858617876e-08 3.402741376319059e-08 0.999999999085769 0.9998417880822498 1.000000025273527 1.1473106553143125e-10 -1.2548354362854972e-09 -1.5806013118049066e-09 9.374170441448741e-11 -5.253657768183364e-11 -7.19115473510093e-09 1.2182926255143787e-09 2.5780544504710357e-08 3.636179551992731e-08 1.000000001024167 0.9998417894651489 0.9999999809930891 1.600733414214374e-10 1.2962606492588735e-09 1.3067958280964307e-09 1.5995089849760651e-10 -9.231882295743111e-11 -7.191246825567505e-09 1.3021040846725345e-09 2.5785124675704445e-08 3.265986608173518e-08 1.0000000002329976 0.9998417889006512 0.9999999991115076 1.4324799896665142e-10 1.8509543085635276e-10 2.0081478902046468e-10 1.3376620118022747e-10 -7.664863528465695e-11 -7.191219119948713e-09 8.364107022270608e-10 2.577426754484967e-08 2.6390386581545598e-08
2.032 0.9999999977533846 0.9998417871357247 1.0000000546565644 4.8015953789846775e-11 -2.0894723530609253e-09 -4.763064633456238e-09 2.3080001548983268e-11 -9.395373449881372e-12 -7.33838303373041e-09 2.4255250437897088e-09 2.587021684667482e-08 6.212079092938035e-08 1.000000001112692 0.9998417895309621 0.9999999789614591 1.6321976762323578e-10 1.4252029659842534e-09 1.4260204142739847e-09 1.6238315770300725e-10 -9.402048338351963e-11 -7.338722892182162e-09 1.3360850720615434e-09 2.583344896896024e-08 3.459202066234223e-08 1.0000000011216672 0.9998417895373664 0.9999999787559177 1.6340684097180295e-10 1.4383093640198465e-09 1.4380692781925037e-09 1.6268515801009074e-10 -9.418342061161736e-11 -7.338727756015651e-09 1.3435738882292165e-09 2.5833656873788793e-08 3.471901722094833e-08 0.9999999990882953 0.9998417880867185 1.0000000252020567 1.1573599003933327e-10 -1.2513244699284617e-09 -1.5763576754145716e-09 9.302420972990213e-11 -5.234222956091861e-11 -7.338630278433255e-09 1.1747522579914035e-09 2.5827116164805765e-08 3.695539580971781e-08 1.00000000102403 0.9998417894676996 0.9999999809939623 1.6141848526812395e-10 1.2961371630374384e-09 1.3064940432707936e-09 1.5947261144749123e-10 -9.226917247366773e-11 -7.338723689663286e-09 1.263147575610145e-09 2.58314765867574e-08 3.337838904613881e-08 1.0000000002327323 0.9998417889031168 0.9999999991114219 1.444542071916812e-10 1.8491654535266683e-10 2.004427877155543e-10 1.3317259303214768e-10 -7.652944988372551e-11 -7.338695958730312e-09 7.74491529974595e-10 2.5820738497640005e-08 2.7272418956163817e-08
2.042 0.9999999977757037 0.9998417871544052 1.0000000541125977 4.874694484951065e-11 -2.0687340427391465e-09 -4.715740467142306e-09 2.21673979145796e-11 -9.224183906716122e-12 -7.488780376560719e-09 2.378383987745242e-09 2.5916498755029372e-08 6.206623187220899e-08 1.0000000011126402 0.9998417895336287 0.9999999789604581 1.6447978633016222e-10 1.4251560026381685e-09 1.4259840710363959e-09 1.6167970007716818e-10 -9.397011396483363e-11 -7.489125731350844e-09 1.2899856625167635e-09 2.58803061034751e-08 3.53922247411824e-08 1.0000000011216252 0.9998417895400403 0.9999999787547272 1.6466841826675222e-10 1.4382751169157164e-09 1.4380459797444925e-09 1.6198323568090725e-10 -9.413399909619715e-11 -7.48913072490206e-09 1.2977488779284078e-09 2.588051276635383e-08 3.5516503540663384e-08 0.9999999990908083 0.9998417880912341 1.0000000251306063 1.1665938853287182e-10 -1.24786176425537e-09 -1.5719774893749875e-09 9.206762790769747e-11 -5.2138493632723843e-11 -7.489032034564416e-09 1.1200374533822137e-09 2.5874204154155175e-08 3.7652440823744504e-08 1.0000000010238872 0.9998417894703022 0.999999980994651 1.6266376234907593e-10 1.295975012667953e-09 1.3063412054500505e-09 1.5875489066056383e-10 -9.221006184405563e-11 -7.489126566844122e-09 1.2142087313384014e-09 2.5878346132365984e-08 3.4205747445357335e-08 1.000000000232462 0.9998417889056339 0.9999999991111538 1.4556602980872962e-10 1.8469906567665904e-10 2.0022003810355313e-10 1.323396881301327e-10 -7.640071321992991e-11 -7.489098479335577e-09 6.91921035039564e-10 2.586772695037697e-08 2.8276873028596373e-08
2.052 0.9999999977977976 0.9998417871729808 1.0000000535739773 4.936351736818408e-11 -2.0481925124467146e-09 -4.668667883748959e-09 2.0983527079913113e-11 -9.044858856266039e-12 -7.64215627675347e-09 2.3332342728092683e-09 2.5964591482993916e-08 6.194746774733328e-08 1.000000001112585 0.9998417895363495 0.9999999789593969 1.6555061529607908e-10 1.425118896048422e-09 1.426167124517774e-09 1.6070277641959264e-10 -9.391008698073762e-11 -7.642506931200756e-09 1.2469111192121105e-09 2.5928962501607384e-08 3.604697623910839e-08 1.00000000112158 0.999841789542768 0.9999999787534772 1.657409707877096e-10 1.4382505615825488e-09 1.4382420253655167e-09 1.6100776001959968e-10 -9.407493690687147e-11 -7.64251215946456e-09 1.254949501501649e-09 2.5929167902798622e-08 3.6169145811115105e-08 0.9999999990933114 0.9998417880957988 1.0000000250592955 1.1741373648546584e-10 -1.2443990581806385e-09 -1.5673900413258753e-09 9.083831691324594e-11 -5.1925576151944e-11 -7.64241206510756e-09 1.0680270805018121e-09 2.5923090614861768e-08 3.8216721953428337e-08 1.000000001023741 0.9998417894729584 0.9999999809952801 1.6372052699675635e-10 1.2958226257865985e-09 1.306407837329792e-09 1.577636465794459e-10 -9.21410450488419e-11 -7.642507869863198e-09 1.1682666308447264e-09 2.592701507994004e-08 3.488155725786891e-08 1.0000000002321883 0.9998417889082059 0.9999999991108259 1.4649584028255661e-10 1.8449126559169243e-10 2.002167678857039e-10 1.312331440545927e-10 -7.626223026452199e-11 -7.64247928640677e-09 6.078139028497461e-10 2.5916515218049634e-08 2.9088756027207266e-08
2.062 0.9999999978196705 0.9998417871914563 1.000000053040774 4.980923713903346e-11 -2.0278057842085267e-09 -4.621971216119209e-09 1.9609165957589378e-11 -8.857054224335616e-12 -7.798564031008282e-09 2.2960293953343765e-09 2.601561035306269e-08 6.165846003529189e-08 1.0000000011125287 0.9998417895391271 0.9999999789584154 1.6638810971236142e-10 1.4251311542015247e-09 1.4264403780335778e-09 1.5953355519090587e-10 -9.384024961403986e-11 -7.79892012450294e-09 1.2181651999116772e-09 2.598053402387732e-08 3.638549082579205e-08 1.0000000011215338 0.9998417895455528 0.999999978752307 1.665796350378767e-10 1.438275614565419e-09 1.4385278390301906e-09 1.5983998557117615e-10 -9.40058302446472e-11 -7.798925376298783e-09 1.2264007780297217e-09 2.5980738124356396e-08 3.6506666471742496e-08 0.9999999990958062 0.9998417881004151 1.0000000249882584 1.1795193045536583e-10 -1.2408964712632352e-09 -1.562724968424949e-09 8.941747293747062e-11 -5.1703316450999014e-11 -7.798823787402796e-09 1.0321641722543896e-09 2.5974892303936086e-08 3.848516865103941e-08 1.0000000010235937 0.9998417894756721 0.9999999809959883 1.6454411528887485e-10 1.2957196192240673e-09 1.3065648239014276e-09 1.5658021093399948e-10 -9.206277963291962e-11 -7.798921084890857e-09 1.1374568529438677e-09 2.597859936954186e-08 3.523006835071155e-08 1.0000000002319136 0.9998417889108345 0.9999999991105764 1.471983529658699e-10 1.8433355855923432e-10 2.0030392709677185e-10 1.2993437348814727e-10 -7.611403464815052e-11 -7.79889193671235e-09 5.464039853766677e-10 2.5968219983658443e-08 2.9503872130463075e-08
2.072 0.999999997841326 0.9998417872098356 1.0000000525130002 5.010580804505294e-11 -2.0075771119312065e-09 -4.575868271806573e-09 1.8229685373316573e-11 -8.660821715278441e-12 -7.958057571407636e-09 2.2700142459309946e-09 2.606989278262285e-08 6.115372778830694e-08 1.0000000011124737 0.9998417895419648 0.9999999789575885 1.6703522264143177e-10 1.4251877572163475e-09 1.4265815350715598e-09 1.583573647984859e-10 -9.376108621732714e-11 -7.958419214979631e-09 1.2101065933537082e-09 2.6035358705372473e-08 3.634462304372457e-08 1.0000000011214891 0.9998417895483973 0.9999999787512908 1.6722780702988793e-10 1.438345143699935e-09 1.4386815569681754e-09 1.5866508553850286e-10 -9.392728290262879e-11 -7.958424731652748e-09 1.218405334102864e-09 2.6035561504054287e-08 3.646607322218508e-08 0.9999999990982952 0.9998417881050863 1.0000000249175673 1.1831105483368345e-10 -1.2373595190937528e-09 -1.5582042278889407e-09 8.799016954976049e-11 -5.147206131367928e-11 -7.958321410492952e-09 1.0205191080743151e-09 2.6029947317030557e-08 3.8395762806751513e-08 1.0000000010234482 0.999841789478445 0.9999999809968503 1.6517746393109076e-10 1.2956612187555524e-09 1.3065896956592705e-09 1.5538948897556568e-10 -9.197441463998772e-11 -7.958420174165033e-09 1.1287454544927002e-09 2.6033437103547216e-08 3.518665362317125e-08 1.0000000002316407 0.9998417889135232 0.999999999110479 1.477141524582904e-10 1.8422058042457556e-10 2.002594454607444e-10 1.2862879237738174e-10 -7.595640075199517e-11 -7.958390787059058e-09 5.282173078255081e-10 2.6023179444367214e-08 2.9450136618767424e-08
2.082 0.9999999978627692 0.9998417872281224 1.0000000519905752 5.02735883268787e-11 -1.9875530053588767e-09 -4.5304772456457095e-09 1.7041032581437558e-11 -8.456283617073876e-12 -8.120691824370625e-09 2.2551274185072413e-09 2.6126954205184664e-08 6.044797785416757e-08 1.0000000011124226 0.9998417895448644 0.9999999789568939 1.675371142494076e-10 1.4252404112228663e-09 1.4264673833412268e-09 1.5736990245729517e-10 -9.36718188728724e-11 -8.121059717339783e-09 1.2223529405944311e-09 2.6092953438662815e-08 3.5957350193140216e-08 1.0000000011214478 0.9998417895513044 0.9999999787504072 1.6773079079539514e-10 1.4384106859132798e-09 1.438579702910687e-09 1.5767905848860355e-10 -9.383922956690309e-11 -8.121065049378091e-09 1.2305776638745835e-09 2.6093154930568432e-08 3.6080243704488463e-08 0.9999999991007807 0.9998417881098145 1.0000000248471974 1.185292208681673e-10 -1.233835887126549e-09 -1.553951066610558e-09 8.675237266676732e-11 -5.123151067608984e-11 -8.120960196282312e-09 1.0329546421689871e-09 2.6087771304231363e-08 3.79784241614602e-08 1.0000000010233059 0.9998417894812802 0.9999999809978448 1.6566557973050387e-10 1.2955987577049099e-09 1.306359208420537e-09 1.543877636953927e-10 -9.187651708857633e-11 -8.12106029580425e-09 1.1417900052185196e-09 2.6091045086163463e-08 3.4785274319037366e-08 1.0000000002313714 0.9998417889162742 0.999999999110511 1.480862743848421e-10 1.841034731770684e-10 1.9995981261049625e-10 1.2751232720199315e-10 -7.578936340200283e-11 -8.121030541271818e-09 5.557446574672067e-10 2.608090975294402e-08 2.896750309308154e-08
2.092 0.9999999978840027 0.999841787246321 1.0000000514733787 5.0191226059526515e-11 -1.967784385502552e-09 -4.485711657496252e-09 1.6154259533541224e-11 -8.244108278028712e-12 -8.286523165652373e-09 2.24877147652288e-09 2.6185991420930532e-08 5.959746512840873e-08 1.000000001112377 0.9998417895478287 0.9999999789562627 1.6779516312318558e-10 1.425235955512866e-09 1.4261798557396198e-09 1.5668239401781385e-10 -9.357336391531398e-11 -8.286897087200002e-09 1.2493197190183603e-09 2.615251703024115e-08 3.53196105120103e-08 1.000000001121412 0.9998417895542752 0.9999999787495872 1.679901028659073e-10 1.4384189184245272e-09 1.4383046047604973e-09 1.5699298268480734e-10 -9.374175690937735e-11 -8.286902310029039e-09 1.2573764728887503e-09 2.615271718789621e-08 3.5444856181609864e-08 0.9999999991032638 0.9998417881146027 1.0000000247770793 1.1850179752112314e-10 -1.230379314153221e-09 -1.5498834677485053e-09 8.581530747980354e-11 -5.098240770745253e-11 -8.28679607402764e-09 1.062724014795813e-09 2.614756127990285e-08 3.732385517380407e-08 1.0000000010231693 0.9998417894841805 0.9999999809989022 1.6590987648293188e-10 1.295479045009998e-09 1.305955195411563e-09 1.5368609998713192e-10 -9.176950010384726e-11 -8.286897391743092e-09 1.1705404514963827e-09 2.615062197714327e-08 3.412440839461777e-08 1.0000000002311082 0.9998417889190899 0.9999999991106037 1.4821341199364493e-10 1.8392913915913792e-10 1.9948704014229993e-10 1.2669569432476705e-10 -7.561283190011747e-11 -8.286867155740044e-09 6.128112502126447e-10 2.6140608628829593e-08 2.8168672916183275e-08
2.102 0.9999999979050318 0.9998417872644346 1.000000050961351 4.954029181108621e-11 -1.948283671803477e-09 -4.441351564541209e-09 1.5567078361912017e-11 -8.023908722919533e-12 -8.455607936034686e-09 2.2471714205290506e-09 2.6246379603068225e-08 5.867546920204581e-08 1.0000000011123384 0.99984178955086 0.9999999789556836 1.6750602294608402e-10 1.4251597745994295e-09 1.4259348136295767e-09 1.562923394163694e-10 -9.346570788791552e-11 -8.455987822807006e-09 1.2834232615254227e-09 2.621342611370988e-08 3.45530319901694e-08 1.0000000011213834 0.9998417895573138 0.9999999787488184 1.6770253769947572e-10 1.438355723313549e-09 1.4380718331365203e-09 1.5660439056143278e-10 -9.363509464148111e-11 -8.455993136147827e-09 1.2912756245209189e-09 2.621362494510953e-08 3.4681188292043406e-08 0.9999999991057472 0.9998417881194519 1.000000024707202 1.1792095410276012e-10 -1.2270037761036343e-09 -1.545785738988579e-09 8.517645231227684e-11 -5.072411383690617e-11 -8.455885302425675e-09 1.1006395456345614e-09 2.6208692622019195e-08 3.654754481893112e-08 1.0000000010230399 0.9998417894871475 0.9999999810000109 1.656071890903814e-10 1.2952878173118659e-09 1.3055934749683059e-09 1.5328188030797316e-10 -9.165330861406304e-11 -8.455988235961114e-09 1.2067986943331746e-09 2.621154430399699e-08 3.3329114630270437e-08 1.0000000002308518 0.9998417889219731 0.9999999991107453 1.4779136239582995e-10 1.8368370356039915e-10 1.9905643829485934e-10 1.2617683860213873e-10 -7.542745226390102e-11 -8.455957500387782e-09 6.79630722771042e-10 2.6201651894117854e-08 2.7198141257969435e-08
2.112 0.9999999979258617 0.9998417872824694 1.0000000504545654 4.7924570747059035e-11 -1.929010181025748e-09 -4.397224369461501e-09 1.5212555072346612e-11 -7.796201812568796e-12 -8.628003473640966e-09 2.246059737522326e-09 2.6307677983559186e-08 5.776372298894733e-08 1.0000000011123107 0.9998417895539617 0.9999999789552738 1.662793202130389e-10 1.4250510643869213e-09 1.4258997787058408e-09 1.561327406282548e-10 -9.334890909824273e-11 -8.628390205378581e-09 1.316851914570936e-09 2.627524001302599e-08 3.379491718553499e-08 1.0000000011213657 0.9998417895604229 0.9999999787482198 1.6647752370370956e-10 1.4382596595231669e-09 1.4380496162242675e-09 1.5644634754088663e-10 -9.351900664187658e-11 -8.628395159719105e-09 1.3245144600034045e-09 2.627543749562351e-08 3.3926080814003196e-08 0.9999999991082346 0.9998417881243676 1.0000000246376848 1.1639495689769364e-10 -1.2236706645165979e-09 -1.5414898311052947e-09 8.476873658037835e-11 -5.045751219813947e-11 -8.628285560535474e-09 1.1374930726451795e-09 2.6270724336138327e-08 3.5779553439854945e-08 1.0000000010229213 0.9998417894901854 0.9999999810012891 1.6436667582851012e-10 1.2950637974996194e-09 1.3054422448839682e-09 1.5310823425564289e-10 -9.152799609933479e-11 -8.628390314446848e-09 1.2422176034384785e-09 2.6273371337357482e-08 3.2541257120656196e-08 1.0000000002306066 0.9998417889249268 0.9999999991110553 1.4642859237451134e-10 1.8340613306417448e-10 1.9883628342389916e-10 1.258887145385567e-10 -7.523289486416985e-11 -8.628359074467522e-09 7.407815241763259e-10 2.6263598550507776e-08 2.622530082174864e-08
2.122 0.9999999979465012 0.9998417873004326 1.00000004995321 4.512292958921124e-11 -1.909898174771629e-09 -4.353338227686506e-09 1.5030759777132163e-11 -7.560974663644512e-12 -8.803769014279385e-09 2.2407167799113914e-09 2.6369280206320457e-08 5.6956726284524525e-08 1.0000000011122998 0.99984178955714 0.9999999789552658 1.6388987172030932e-10 1.4249733091105186e-09 1.426062697601068e-09 1.5614441611472546e-10 -9.322351462965367e-11 -8.804162051570333e-09 1.341775931696515e-09 2.633735099723192e-08 3.320766188808691e-08 1.0000000011213648 0.9998417895636081 0.9999999787480225 1.6408976890597013e-10 1.438194486572552e-09 1.4382257139883791e-09 1.564594701376635e-10 -9.339425961103017e-11 -8.80416698599571e-09 1.3493052294733358e-09 2.6337547140640565e-08 3.334127983476259e-08 0.9999999991107313 0.9998417881293539 1.0000000245687604 1.1369933163982473e-10 -1.2203158887918865e-09 -1.5370074695315246e-09 8.453287402793726e-11 -5.018244873926529e-11 -8.80405554533148e-09 1.1643290379042743e-09 2.6333048937979858e-08 3.517318186680891e-08 1.0000000010228192 0.9998417894932993 0.9999999810029684 1.6196303828213116e-10 1.2948707816721537e-09 1.305489022578494e-09 1.5310548147852496e-10 -9.139384351919357e-11 -8.804161992289496e-09 1.268535664647699e-09 2.6335495344000696e-08 3.1929714336690663e-08 1.0000000002303784 0.999841788927957 0.9999999991117645 1.439007937044442e-10 1.8315956184640632e-10 1.9881458199788054e-10 1.2577187916041284e-10 -7.502989560452637e-11 -8.80413037764181e-09 7.841710252266684e-10 2.632584077672426e-08 2.5461311816509852e-08
2.132 0.9999999979669596 0.9998417873183315 1.0000000494574786 4.1315351963868174e-11 -1.89090466856068e-09 -4.30985549637507e-09 1.500573767235548e-11 -7.318384538304571e-12 -8.982963424443664e-09 2.226713679077489e-09 2.6430296041624348e-08 5.634593499669053e-08 1.0000000011123127 0.9998417895604005 0.9999999789558991 1.6050775540575946e-10 1.4249676462390498e-09 1.426256766231255e-09 1.5631083299196183e-10 -9.308927145679214e-11 -8.98336314079611e-09 1.3514057979674875e-09 2.6398867022787335e-08 3.2949365232957155e-08 1.000000001121388 0.9998417895668756 0.9999999787484665 1.607095439996539e-10 1.438201599291645e-09 1.4384329039642028e-09 1.5662738924849484e-10 -9.326110374224485e-11 -8.983368128322745e-09 1.3588900451966046e-09 2.6399061859241286e-08 3.308416810198733e-08 0.9999999991132454 0.9998417881344182 1.0000000245006697 1.1000741999328632e-10 -1.2168988285390367e-09 -1.5325059093510924e-09 8.445244607657177e-11 -4.9899559785632986e-11 -8.983254831083754e-09 1.1734951866668457e-09 2.6394774554550727e-08 3.487774728695922e-08 1.0000000010227414 0.9998417894964955 0.999999981005289 1.5856652966178986e-10 1.294749992726584e-09 1.3055670805934236e-09 1.5325754103235206e-10 -9.125093636557842e-11 -8.983363007297088e-09 1.2786439210068983e-09 2.6397024233472587e-08 3.1659781523989795e-08 1.0000000002301743 0.9998417889310701 0.9999999991131152 1.4037851589172152e-10 1.8298493336345013e-10 1.9882439419804227e-10 1.2580986057110638e-10 -7.481855021798499e-11 -8.983330607684986e-09 8.00464794858365e-10 2.6387486238455715e-08 2.512116266638468e-08
2.142 0.9999999979872437 0.9998417873361727 1.000000048967447 3.712403789404642e-11 -1.8720397980729815e-09 -4.26694037503102e-09 1.5145926910119258e-11 -7.069097930414236e-12 -9.165647468302011e-09 2.2015654450371476e-09 2.648996529357095e-08 5.597863610837575e-08 1.0000000011123549 0.9998417895637481 0.9999999789572954 1.567440173711938e-10 1.4250220223283327e-09 1.4263134455720311e-09 1.566404910015654e-10 -9.294710012440314e-11 -9.166053725540912e-09 1.3422590755173084e-09 2.6459027006807198e-08 3.309669565466197e-08 1.00000000112144 0.9998417895702308 0.999999978749674 1.569473714642933e-10 1.4382686508919727e-09 1.438502341739276e-09 1.5695863120144201e-10 -9.311941572328346e-11 -9.16605865633729e-09 1.3498024841040704e-09 2.6459220604244588e-08 3.323103644191553e-08 0.9999999991157812 0.9998417881395641 1.0000000244335354 1.0593289222063056e-10 -1.2134311577517366e-09 -1.528153596452606e-09 8.453605360279048e-11 -4.960866412293495e-11 -9.165943563478237e-09 1.1610076457538726e-09 2.6455139913213847e-08 3.496674704096174e-08 1.0000000010226926 0.999841789499779 0.9999999810083728 1.5478857198527398e-10 1.2946890930152236e-09 1.30550804826163e-09 1.5357296392776945e-10 -9.109995079672445e-11 -9.166053655997156e-09 1.2688980991627764e-09 2.645719684072802e-08 3.181193380238622e-08 1.0000000002299996 0.99984178893427 0.9999999991152286 1.3647377747886124e-10 1.828707482687102e-10 1.986970370529596e-10 1.2601116483549749e-10 -7.459866116667714e-11 -9.166020698293823e-09 7.848379150447807e-10 2.644777347173275e-08 2.5312446831083246e-08
2.152 0.9999999980073547 0.9998417873539577 1.0000000484829967 3.3426004209820936e-11 -1.8533553585901632e-09 -4.224616071842182e-09 1.5446578934946037e-11 -6.813053051996339e-12 -9.351882079532081e-09 2.165985692480012e-09 2.6548243963597398e-08 5.582764585389363e-08 1.0000000011124246 0.9998417895671837 0.9999999789593853 1.5346719911804674e-10 1.4250827066662037e-09 1.4262050746182666e-09 1.5712881398256562e-10 -9.279679105310898e-11 -9.352295504573888e-09 1.3157761487122535e-09 2.651778796779671e-08 3.3591333411524396e-08 1.00000000112152 0.9998417895736732 0.9999999787515743 1.5367223020933584e-10 1.4383421924983649e-09 1.4384065947498439e-09 1.574483950583529e-10 -9.296988682181742e-11 -9.352300361153084e-09 1.3234793070604471e-09 2.651798033598971e-08 3.372383081067871e-08 0.999999999118338 0.9998417881447934 1.0000000243672857 1.0234646567600402e-10 -1.2099667278547487e-09 -1.5239784446596228e-09 8.477890389265815e-11 -4.931019596366373e-11 -9.35218323433608e-09 1.1282742785913384e-09 2.651410152356645e-08 3.53871232162371e-08 1.0000000010226717 0.9998417895031506 0.9999999810121498 1.514974888890485e-10 1.294634748279202e-09 1.305283969773187e-09 1.5404700542792845e-10 -9.094085463077614e-11 -9.352295110425855e-09 1.2407725674830988e-09 2.6515970142973376e-08 3.232516650320878e-08 1.0000000002298528 0.999841788937558 0.9999999991180344 1.3305669065316422e-10 1.8276305917828502e-10 1.984046635387868e-10 1.263711906675138e-10 -7.437111040734701e-11 -9.35226179734905e-09 7.385198206970594e-10 2.6506659202028724e-08 2.5954999148394484e-08
2.162 0.999999998027287 0.9998417873716839 1.0000000480038238 3.1039928461747276e-11 -1.834902160378028e-09 -4.182755294318897e-09 1.5876091654886862e-11 -6.550958641754556e-12 -9.541730078008548e-09 2.123987858765212e-09 2.6605965538336546e-08 5.579459582546087e-08 1.000000001112514 0.9998417895707021 0.999999978961915 1.5149180521149456e-10 1.4250970800319352e-09 1.4260546316532735e-09 1.5774428673775548e-10 -9.263914828476135e-11 -9.54215052303135e-09 1.2784700310479849e-09 2.6575985922328688e-08 3.425642384410167e-08 1.0000000011216197 0.9998417895771986 0.9999999787539148 1.5169875989163374e-10 1.4383696254678024e-09 1.4382691788428052e-09 1.58065276073226e-10 -9.28128655493765e-11 -9.54215543691627e-09 1.2864058351639032e-09 2.6576177072070734e-08 3.4386478545126285e-08 0.999999999120908 0.9998417881501008 1.0000000243016676 1.0006403254863492e-10 -1.2065578960773784e-09 -1.5198570835966692e-09 8.514949631717181e-11 -4.9005057107990895e-11 -9.542036271930907e-09 1.0824144202813384e-09 2.6572495001090334e-08 3.5972748449830584e-08 1.0000000010226704 0.9998417895066047 0.9999999810163666 1.4950800264177757e-10 1.2945342398532019e-09 1.3050180523126869e-09 1.5464801314682222e-10 -9.077435537883156e-11 -9.542150256795844e-09 1.2010568135737336e-09 2.657418020129219e-08 3.301477023973819e-08 1.0000000002297265 0.9998417889409293 0.9999999991212802 1.3094203296596366e-10 1.8260942761105364e-10 1.9807078073570455e-10 1.2685851797813183e-10 -7.41359351035981e-11 -9.542116172031815e-09 6.696431896511753e-10 2.6564979601763622e-08 2.680988760358098e-08
2.172 0.9999999980470262 0.9998417873893434 1.0000000475295139 3.0456460892179285e-11 -1.8166896879948947e-09 -4.141201813458621e-09 1.639920306583676e-11 -6.282797542001604e-12 -9.735254806125793e-09 2.0818183641190864e-09 2.666438442520346e-08 5.574365341664622e-08 1.000000001112608 0.999841789574294 0.9999999789645191 1.513093370652386e-10 1.425053911299207e-09 1.4260141991521277e-09 1.5845130828803635e-10 -9.247405095844804e-11 -9.735682373702911e-09 1.2405622267638502e-09 2.663487787713889e-08 3.4866699846366396e-08 1.0000000011217238 0.999841789580798 0.9999999787563296 1.515178013559356e-10 1.4383395405298551e-09 1.4382418723340982e-09 1.5877379037366487e-10 -9.26487589780263e-11 -9.735687501790439e-09 1.2487485906876944e-09 2.663506779641235e-08 3.4994604110495954e-08 0.9999999991234754 0.9998417881554768 1.0000000242363143 9.9576728963284e-11 -1.2032158624779968e-09 -1.5156378814168884e-09 8.561237037748394e-11 -4.869310253943438e-11 -9.735566566522792e-09 1.0351197413981936e-09 2.663157732746461e-08 3.650900134001409e-08 1.0000000010226735 0.9998417895101326 0.9999999810206575 1.493108937158283e-10 1.2943759533750054e-09 1.304862018307365e-09 1.5534081853748997e-10 -9.060078108746712e-11 -9.735682122562458e-09 1.1605364446178241e-09 2.6633084148448673e-08 3.364659396509803e-08 1.0000000002296043 0.9998417889443747 0.9999999991245995 1.3062093305664802e-10 1.823983387544633e-10 1.9784667269066473e-10 1.2743792180023118e-10 -7.389413843110419e-11 -9.735647303504996e-09 5.938738230672243e-10 2.6623992180720116e-08 2.75851301603757e-08
2.182 0.9999999980665568 0.999841787406925 1.0000000470596218 3.1736145003098867e-11 -1.798679380488248e-09 -4.099914273609708e-09 1.7008700445645274e-11 -6.0096199801969964e-12 -9.9325208269111e-09 2.0456736933806534e-09 2.6724489986507393e-08 5.555567711152176e-08 1.0000000011126886 0.999841789577948 0.9999999789668007 1.5298201860218936e-10 1.4249899193027855e-09 1.4261213698345384e-09 1.592427312874854e-10 -9.230253784214368e-11 -9.9329562121378e-09 1.2124948186565038e-09 2.6695454191858165e-08 3.523881593539705e-08 1.000000001121814 0.9998417895844586 0.9999999787584223 1.5319168920909875e-10 1.438288265861269e-09 1.4383619357049527e-09 1.5956671254602708e-10 -9.247817264142215e-11 -9.932961314282643e-09 1.2208792908995117e-09 2.6695642907220777e-08 3.536549413209146e-08 0.9999999991260224 0.99984178816091 1.0000000241708282 1.0094665662349833e-10 -1.1999043833978251e-09 -1.5112833924786295e-09 8.61604437298031e-11 -4.8375040359027836e-11 -9.932838081985019e-09 9.989817827501324e-10 2.6692339377745335e-08 3.681907493263281e-08 1.000000001022663 0.9998417895137222 0.9999999810246261 1.5096902498659993e-10 1.2941969655092947e-09 1.3048531004651268e-09 1.56118015215755e-10 -9.042030950641377e-11 -9.932955723269531e-09 1.1303944566346914e-09 2.6693672395929532e-08 3.403105102322943e-08 1.0000000002294689 0.9998417889478816 0.9999999991275954 1.3215544486780365e-10 1.8216669589679258e-10 1.9776999238809722e-10 1.28101569445675e-10 -7.364565923102677e-11 -9.9329201669158e-09 5.325249505597748e-10 2.668468792809228e-08 2.8053326589207303e-08
2.192 0.9999999980858633 0.9998417874244194 1.0000000465937304 3.457545776026021e-11 -1.7808168610214534e-09 -4.059000588479289e-09 1.7726239525760776e-11 -5.731076939674387e-12 -1.0133593884233092e-08 2.0192115791608978e-09 2.678666438935471e-08 5.517354360218664e-08 1.0000000011127381 0.9998417895816524 0.9999999789683912 1.562091448016503e-10 1.4249577513606417e-09 1.426264153019018e-09 1.6014039179724955e-10 -9.212439025144312e-11 -1.013403690488125e-08 1.2005189890044686e-09 2.6758096206982157e-08 3.529368449852022e-08 1.0000000011218737 0.9998417895881704 0.9999999787598233 1.5641992774083123e-10 1.4382689080217423e-09 1.4385175202461268e-09 1.6046588513036163e-10 -9.230105260241336e-11 -1.0134042034789981e-08 1.208996304561891e-09 2.6758283719276183e-08 3.5420290851597405e-08 0.9999999991285315 0.9998417881663886 1.0000000241048397 1.0387232536733795e-10 -1.1965704318288552e-09 -1.5069051338026032e-09 8.681537324012049e-11 -4.805115631011111e-11 -1.0133916820432195e-08 9.821001520208136e-10 2.6755163408630733e-08 3.682538852081212e-08 1.0000000010226218 0.9998417895173628 0.999999981027903 1.5418160098646716e-10 1.294049521675561e-09 1.3048796981650668e-09 1.5700141361378283e-10 -9.023369821468689e-11 -1.0134036464286887e-08 1.117450788150192e-09 2.6756326339955293e-08 3.408681228532199e-08 1.0000000002293028 0.9998417889514396 0.9999999991298991 1.352443652211372e-10 1.8196682031045184e-10 1.977292802465286e-10 1.2887151527613865e-10 -7.339061668575688e-11 -1.0134000387251132e-08 5.044557706298139e-10 2.6747448676086305e-08 2.812095778121333e-08
2.202 0.9999999981049348 0.9998417874418198 1.00000004613149 3.845410245243297e-11 -1.7630739449973885e-09 -4.018613936932609e-09 1.8565365567569208e-11 -5.448318777449651e-12 -1.033854060769454e-08 2.0028104815884962e-09 2.685086387703482e-08 5.460526948439082e-08 1.000000001112744 0.9998417895854004 0.9999999789689868 1.604719413262004e-10 1.424983809050196e-09 1.4262851194100873e-09 1.6115770012800432e-10 -9.194085268351641e-11 -1.0338991914221987e-08 1.2050286342607052e-09 2.6822758652405e-08 3.5051469937578104e-08 1.0000000011218895 0.9998417895919255 0.9999999787602296 1.606841938104179e-10 1.4383077395948271e-09 1.4385514272097514e-09 1.6148482577491788e-10 -9.21182885723013e-11 -1.0338996870955179e-08 1.2134838391350863e-09 2.6822944945605325e-08 3.517907790532851e-08 0.9999999991309901 0.9998417881719063 1.0000000240380444 1.0783456434938607e-10 -1.1931877032769544e-09 -1.5026605136202832e-09 8.759063746762586e-11 -4.7721959962400794e-11 -1.0338869194845424e-08 9.854212716425836e-10 2.6820005015593284e-08 3.6546129887023695e-08 1.000000001022537 0.9998417895210465 0.9999999810301852 1.5843007355385315e-10 1.2939602654743316e-09 1.3047846208326247e-09 1.5800438930198802e-10 -9.004132222709652e-11 -1.03389914428487e-08 1.1222106543590683e-09 2.68210007428339e-08 3.3834852159177546e-08 1.0000000002290932 0.9998417889550408 0.9999999991312073 1.3936925001700148e-10 1.8182516343067674e-10 1.975671824511085e-10 1.297612425544575e-10 -7.313030963113238e-11 -1.0338954306317077e-08 5.149848639513485e-10 2.681222950267374e-08 2.7814529231142298e-08
2.212 0.9999999981237662 0.9998417874591252 1.0000000456726525 4.276276673238857e-11 -1.7454689980105918e-09 -3.978805263414958e-09 1.9483728035355354e-11 -5.161412154034852e-12 -1.0547429089535462e-08 1.9947372579346767e-09 2.6916954529555143e-08 5.389401043434403e-08 1.0000000011126993 0.999841789589188 0.9999999789683861 1.6516177064857348e-10 1.4250478511938846e-09 1.4261296524926232e-09 1.6225260372522713e-10 -9.175189650488065e-11 -1.0547888645729248e-08 1.2225742965866425e-09 2.68893070305238e-08 3.4582408736728964e-08 1.0000000011218548 0.9998417895957197 0.9999999787594402 1.6537581216756832e-10 1.4383846054189003e-09 1.4384089221180732e-09 1.625813175137714e-10 -9.193010654524035e-11 -1.0547893467906527e-08 1.2309177346701531e-09 2.6889492091105393e-08 3.471187734106435e-08 0.9999999991333913 0.9998417881774583 1.0000000239702405 1.122248031575934e-10 -1.189776128284198e-09 -1.4986039017215409e-09 8.844427019945266e-11 -4.738789394093476e-11 -1.0547763351776e-08 1.004804890567885e-09 2.6886729915749555e-08 3.604811707189525e-08 1.0000000010224013 0.9998417895247698 0.9999999810312709 1.631056022017511e-10 1.293909140623836e-09 1.3045131983519492e-09 1.5908499638269348e-10 -8.984355720728093e-11 -1.0547888212370764e-08 1.1409537961097572e-09 2.6887561111425263e-08 3.3347514065648474e-08 1.0000000002288336 0.999841788958682 0.9999999991313187 1.43921300846278e-10 1.817219840744571e-10 1.972288495354013e-10 1.3072875669821571e-10 -7.286466838650892e-11 -1.0547850329488062e-08 5.548074568629006e-10 2.6878895917374056e-08 2.7218658646234457e-08
2.222 0.9999999981423595 0.9998417874763375 1.0000000452171194 4.687633920356188e-11 -1.7280509756455838e-09 -3.9394611752152414e-09 2.036848733734152e-11 -4.871305304816517e-12 -1.076032848873496e-08 1.992364080128883e-09 2.698476354751968e-08 5.3093928124641225e-08 1.0000000011126038 0.9998417895930161 0.9999999789665358 1.6965338543802596e-10 1.4250993843427173e-09 1.425906828115169e-09 1.6331205451006845e-10 -9.15583088769241e-11 -1.0760796901579057e-08 1.2482905378387942e-09 2.695756949384941e-08 3.39714578442252e-08 1.0000000011217696 0.9998417895995553 0.9999999787574008 1.6986915732809432e-10 1.4384488543783673e-09 1.4381985367896922e-09 1.6364204772212874e-10 -9.17367855906075e-11 -1.0760801716518811e-08 1.2564712805549745e-09 2.6957753331567626e-08 3.410339005034795e-08 0.9999999991357348 0.9998417881830465 1.0000000239013747 1.1641756220309117e-10 -1.1863865062798164e-09 -1.4946264625809143e-09 8.926299782576549e-11 -4.704970371870839e-11 -1.0760668982981909e-08 1.0341321866678339e-09 2.6955165661276423e-08 3.5412400232731125e-08 1.0000000010222152 0.9998417895285338 0.9999999810311068 1.675825832261592e-10 1.2938453788516214e-09 1.3041741366160123e-09 1.6012992075433963e-10 -8.964096642156942e-11 -1.0760796068805877e-08 1.1683976890089994e-09 2.695583557259991e-08 3.2712259655374506e-08 1.0000000002285232 0.9998417889623644 0.9999999991301786 1.482754843339637e-10 1.8160659535604357e-10 1.9682314550890845e-10 1.3166088235490406e-10 -7.25942882150439e-11 -1.0760757343033492e-08 6.094851160767927e-10 2.694727574369882e-08 2.643495226473433e-08
2.232 0.9999999981607222 0.9998417874934635 1.0000000447649733 5.020099851680423e-11 -1.7108602452360788e-09 -3.900390334549062e-09 2.1069958035457013e-11 -4.5783810685275075e-12 -1.0977309116146296e-08 1.992497312021192e-09 2.70538618383453e-08 5.226683088114228e-08 1.0000000011124632 0.9998417895968909 0.9999999789635644 1.7335187461420984e-10 1.4250958099167345e-09 1.4258035078199309e-09 1.641863130453108e-10 -9.136024092028296e-11 -1.0977786536499317e-08 1.2767566644742357e-09 2.7027118300051048e-08 3.331516456244212e-08 1.0000000011216388 0.9998417896034371 0.9999999787542394 1.7356924244659338e-10 1.4384582279133333e-09 1.438108005094039e-09 1.6451778281449398e-10 -9.153965349153975e-11 -1.0977791362897598e-08 1.284763732624908e-09 2.7027300949943547e-08 3.344983986741488e-08 0.999999999138027 0.9998417881886764 1.0000000238315736 1.1981802696434822e-10 -1.183061312757941e-09 -1.4905408536392597e-09 8.989721537006566e-11 -4.6707811981493194e-11 -1.0977655969123442e-08 1.0666493981942443e-09 2.7024883475892562e-08 3.473117094465553e-08 1.0000000010219838 0.9998417895323444 0.9999999810298219 1.7126687430774467e-10 1.2937266977024794e-09 1.3039551271823914e-09 1.6099000972621213e-10 -8.943416804464844e-11 -1.097778552572409e-08 1.1986973188274815e-09 2.7025396348986507e-08 3.202882720767321e-08 1.0000000002281682 0.9998417889660935 0.999999999127917 1.5183691185895352e-10 1.8143620607530351e-10 1.96537544255838e-10 1.3240822953553848e-10 -7.232029893751171e-11 -1.0977746129642495e-08 6.659900058890777e-10 2.701694065308029e-08 2.5581948032122256e-08
2.242 0.9999999981788665 0.999841787510514 1.0000000443164738 5.223845448043664e-11 -1.6938979978813827e-09 -3.861484729916451e-09 2.146348518831203e-11 -4.283147781032572e-12 -1.1198442966057566e-08 1.991354777314541e-09 2.712345600205896e-08 5.1486711928749935e-08 1.0000000011122885 0.9998417896008212 0.9999999789597755 1.757592308011749e-10 1.4250344918758423e-09 1.4259242091497457e-09 1.6475091662399865e-10 -9.115871508091728e-11 -1.1198929699815657e-08 1.3020928220678247e-09 2.709716052113757e-08 3.2729607324723434e-08 1.0000000011214738 0.9998417896073745 0.9999999787502616 1.7597784388867728e-10 1.4384097680772112e-09 1.438241456526086e-09 1.6508399438765432e-10 -9.133919081897624e-11 -1.1198934318046163e-08 1.3099523265276908e-09 2.7097341955027908e-08 3.286684642125056e-08 0.9999999991402777 0.9998417881943571 1.0000000237611417 1.2192812248076518e-10 -1.1798029399856503e-09 -1.48624304087714e-09 9.022257322647976e-11 -4.636295516462873e-11 -1.1198796566325435e-08 1.0952604762103066e-09 2.7095089514837896e-08 3.411573319330589e-08 1.000000001021718 0.9998417895362107 0.9999999810277186 1.7366000396460326e-10 1.2935502797008712e-09 1.3039601622178135e-09 1.6154034490412416e-10 -8.922407288642027e-11 -1.1198928388565939e-08 1.2255859379977833e-09 2.7095450333363147e-08 3.141786017279434e-08 1.0000000002277787 0.9998417889698782 0.999999999124837 1.541070943360785e-10 1.8120801753240482e-10 1.964759677812719e-10 1.3284572193553744e-10 -7.204249210884087e-11 -1.1198888053680017e-08 7.135163765845742e-10 2.7087096996505063e-08 2.480946555938954e-08
2.252 0.9999999981968093 0.9998417875275023 1.000000043871995 5.2673725075256293e-11 -1.6771262137546864e-09 -3.822818511426722e-09 2.1498662629163083e-11 -3.986334605823627e-12 -1.1423803076604846e-08 1.984688265502233e-09 2.719261932433353e-08 5.084018431637491e-08 1.0000000011120942 0.9998417896048193 0.9999999789555879 1.765601741935402e-10 1.4249519340840606e-09 1.4261901922831869e-09 1.6495561999098983e-10 -9.095427532949756e-11 -1.142429905437781e-08 1.3181294526152205e-09 2.7166768566775685e-08 3.235066341939255e-08 1.0000000011212897 0.9998417896113795 0.9999999787458845 1.7678015819514668e-10 1.4383402952079445e-09 1.438520452082543e-09 1.6529014719568404e-10 -9.113554391519665e-11 -1.1424303940508189e-08 1.3259010375373282e-09 2.7166948837999213e-08 3.248967300342938e-08 0.9999999991425024 0.999841788200101 1.000000023690497 1.224326651679711e-10 -1.1765751142795366e-09 -1.481811177136489e-09 9.018866628464252e-11 -4.6015620481743996e-11 -1.142416312006213e-08 1.1127287700797301e-09 2.7164855919184606e-08 3.369715060510336e-08 1.000000001021433 0.999841789540145 0.9999999810252168 1.744470473586937e-10 1.2933526743580476e-09 1.3041102523711265e-09 1.6173073020947797e-10 -8.901086108135412e-11 -1.1424297867433133e-08 1.2425494266179783e-09 2.7165069919842352e-08 3.1021397841199446e-08 1.0000000002273703 0.9998417889737305 0.9999999991213576 1.5477068444627012e-10 1.8095881708550767e-10 1.9656001734962445e-10 1.32923462229956e-10 -7.17619758431798e-11 -1.1424256553301419e-08 7.425360368343139e-10 2.7156816726278124e-08 2.430172056495039e-08
2.262 0.9999999982145704 0.9998417875444441 1.0000000434319325 5.144592603546656e-11 -1.6604957493862571e-09 -3.784596587075866e-09 2.120813749385072e-11 -3.688584455397458e-12 -1.1653463476075272e-08 1.9685972057085437e-09 2.7260706138895024e-08 5.0407822623856276e-08 1.0000000011118981 0.9998417896088994 0.9999999789514419 1.756944982243727e-10 1.4248954872525993e-09 1.4263935804947422e-09 1.6483303173621154e-10 -9.074766291391089e-11 -1.1653969307879901e-08 1.3194770774457255e-09 2.723529561094664e-08 3.230208670514235e-08 1.0000000011211037 0.9998417896154668 0.9999999787415489 1.7591558671861375e-10 1.4382966723645315e-09 1.4387370393553364e-09 1.65169067934785e-10 -9.092999466641257e-11 -1.1653973911021496e-08 1.327247921407993e-09 2.72354747542303e-08 3.2441472506348584e-08 0.9999999991447183 0.9998417882059218 1.000000023620078 1.2127113316300523e-10 -1.1733303953044433e-09 -1.4774537521967738e-09 8.982819368749257e-11 -4.5666820113579015e-11 -1.165383053593501e-08 1.112787070015959e-09 2.7233535919442315e-08 3.3595811028704545e-08 1.000000001021146 0.9998417895441608 0.9999999810227562 1.7356692252456612e-10 1.293181209913687e-09 1.3041977316216002e-09 1.6159379762689332e-10 -8.879575898614847e-11 -1.1653967660559578e-08 1.2439183597798865e-09 2.7233608233036576e-08 3.096925100835298e-08 1.00000000022696 0.9998417889776658 0.9999999991179183 1.5376743930323728e-10 1.807361799900567e-10 1.9658144087833627e-10 1.3267389013668475e-10 -7.14792337653903e-11 -1.1653925791367165e-08 7.45085286436367e-10 2.7225452788330268e-08 2.423158687689746e-08
2.272 0.9999999982321692 0.9998417875613549 1.000000042996621 4.8758641679929686e-11 -1.6439815833454653e-09 -3.746986606882397e-09 2.0678564034057024e-11 -3.3907501798067255e-12 -1.188749968794843e-08 1.9414113567125742e-09 2.7327617637927428e-08 5.021752050770089e-08 1.0000000011117178 0.999841789613076 0.9999999789477139 1.7336524047092712e-10 1.4248886077116303e-09 1.4263630396914793e-09 1.6446950672033787e-10 -9.05396233169363e-11 -1.1888016031452954e-08 1.3040467299059866e-09 2.730264260382723e-08 3.261890601604331e-08 1.0000000011209336 0.9998417896196506 0.9999999787376325 1.7358774307415645e-10 1.4383026764451339e-09 1.4387195642502565e-09 1.648070983632842e-10 -9.072288127210173e-11 -1.1888020506679737e-08 1.311916196359223e-09 2.7302820649512267e-08 3.275710437745158e-08 0.9999999991469439 0.9998417882118346 1.000000023550263 1.1864724142687498e-10 -1.1700450978348672e-09 -1.4733419373433115e-09 8.92272255833581e-11 -4.531650185860256e-11 -1.1887874169662678e-08 1.0928874944700895e-09 2.7301030377205494e-08 3.384767488562757e-08 1.0000000010208752 0.9998417895482734 0.999999981020714 1.712235952115305e-10 1.2930594076808349e-09 1.3040514150733997e-09 1.612161896542046e-10 -8.857943122599182e-11 -1.1888014300261976e-08 1.2274770210917783e-09 2.730096621841518e-08 3.1298151299911806e-08 1.0000000002265668 0.9998417889816974 0.999999999114897 1.5130114695084232e-10 1.8056340344081554e-10 1.963692613351459e-10 1.3218393144459307e-10 -7.119544214669999e-11 -1.188797146389928e-08 7.175677307657041e-10 2.7292906027686173e-08 2.4647715007220772e-08
2.282 0.9999999982496222 0.9998417875782477 1.0000000425662907 4.5015302326475546e-11 -1.627596282673037e-09 -3.709976897114182e-09 2.0007865317151544e-11 -3.093340096505845e-12 -1.2125989422925359e-08 1.9053297239298996e-09 2.7393744280508104e-08 5.020773154706229e-08 1.000000001111569 0.9998417896173611 0.9999999789446791 1.6997572503501988e-10 1.4249168277708862e-09 1.4261067251716213e-09 1.6396321125000872e-10 -9.03304482799968e-11 -1.2126516558697474e-08 1.2752573789043355e-09 2.7369201287285385e-08 3.319359151497889e-08 1.0000000011207946 0.9998417896239427 0.9999999787344084 1.7019983306436612e-10 1.4383436491566188e-09 1.4384758261077494e-09 1.6430231427478764e-10 -9.051487198769539e-11 -1.2126520616994188e-08 1.2833109116723753e-09 2.7369378246101472e-08 3.3329558133261655e-08 0.9999999991491935 0.9998417882178514 1.000000023481325 1.1496414873474328e-10 -1.1667341203655393e-09 -1.4694675870571971e-09 8.848433510036614e-11 -4.496597293678132e-11 -1.2126371446576735e-08 1.0567430578607875e-09 2.7367730498712837e-08 3.435136593397416e-08 1.0000000010206354 0.9998417895524947 0.9999999810193645 1.678197152467824e-10 1.2929723628667364e-09 1.3036789573678897e-09 1.6069555600859926e-10 -8.836168744721361e-11 -1.2126514653755627e-08 1.19678288188336e-09 2.7367535585388756e-08 3.189532388185407e-08 1.0000000002262042 0.999841788985838 0.9999999991125678 1.4777497173229243e-10 1.804253673761979e-10 1.9593116984835795e-10 1.3155116915495944e-10 -7.0910633859691e-11 -1.2126470497847213e-08 6.63967929533507e-10 2.735956804125651e-08 2.5399716204357033e-08
2.292 0.9999999982669406 0.9998417875951333 1.000000042141071 4.0711637099155655e-11 -1.6113772146923732e-09 -3.673376937774907e-09 1.9273435244024033e-11 -2.7973573153817843e-12 -1.2369011022279713e-08 1.8659171791544973e-09 2.7459702813230787e-08 5.0249621806934975e-08 1.00000000111146 0.9998417896217636 0.999999978942509 1.660220560539675e-10 1.4249412248863371e-09 1.425811425568836e-09 1.6339157907884443e-10 -9.012167008230596e-11 -1.2369548865841386e-08 1.2413908140012392e-09 2.743559049230889e-08 3.3822444403771374e-08 1.0000000011206955 0.9998417896283522 0.9999999787320495 1.6624786502030115e-10 1.438380851846218e-09 1.4381929558977362e-09 1.6373219687388081e-10 -9.030623981365435e-11 -1.2369552939828583e-08 1.2496706206338577e-09 2.7435766404700765e-08 3.395603538104651e-08 0.999999999151477 0.9998417882239802 1.000000023413435 1.1071778251220784e-10 -1.1634361037339035e-09 -1.4656439570537568e-09 8.767667452917693e-11 -4.46159112320931e-11 -1.236940074173379e-08 1.013868892201338e-09 2.7434254280444768e-08 3.491117032859959e-08 1.0000000010204357 0.9998417895568324 0.9999999810188798 1.6385164824228064e-10 1.2928817060009657e-09 1.3032674564290088e-09 1.6010964139428512e-10 -8.814409915325986e-11 -1.2369546928326693e-08 1.1605595849671046e-09 2.7433935154993406e-08 3.2548039814125867e-08 1.000000000225882 0.9998417889900955 0.9999999991111019 1.4368517941930303e-10 1.802840761126591e-10 1.9545409829626601e-10 1.3085318342412251e-10 -7.062590859062652e-11 -1.2369501971784185e-08 5.964639560187555e-10 2.7426057477550623e-08 2.621338864098569e-08
2.302 0.9999999982841287 0.9998417876120154 1.0000000417210064 3.633993711957788e-11 -1.595354335362164e-09 -3.636961856399679e-09 1.8520186392909142e-11 -2.503022356370825e-12 -1.2616644267550663e-08 1.8296726509939625e-09 2.7526117489438128e-08 5.021014743756074e-08 1.0000000011113943 0.9998417896262864 0.9999999789412908 1.6199729556548295e-10 1.4249303553932152e-09 1.425697732339924e-09 1.6279952100713327e-10 -8.991357863238484e-11 -1.2617193544758075e-08 1.212234022810246e-09 2.7502436467787974e-08 3.430879766819875e-08 1.0000000011206398 0.9998417896328818 0.9999999787306415 1.6222424791009923e-10 1.4383829110516506e-09 1.4380919571342127e-09 1.6314152848684684e-10 -9.009843197446014e-11 -1.2617197676664512e-08 1.2207201651681316e-09 2.750261138302238e-08 3.44406373869381e-08 0.9999999991537967 0.9998417882302252 1.0000000233466797 1.0640064556382501e-10 -1.1601822123640035e-09 -1.4616498044143144e-09 8.684928637339647e-11 -4.4267176860876116e-11 -1.2617042068949544e-08 9.760485833249605e-10 2.7501227222244457e-08 3.533620716780947e-08 1.0000000010202792 0.9998417895612915 0.9999999810193463 1.5981237608805037e-10 1.2927558189296266e-09 1.3030378484835234e-09 1.5950328818818155e-10 -8.792687661340812e-11 -1.2617191663964907e-08 1.1292425324344927e-09 2.7500791201308532e-08 3.3051997443471186e-08 1.0000000002256029 0.9998417889944737 0.9999999991105871 1.3952396862470483e-10 1.801075085203404e-10 1.951594566478519e-10 1.3013490882565158e-10 -7.034212038240952e-11 -1.261714532210904e-08 5.331832788474973e-10 2.7493000436565122e-08 2.683591131471221e-08
2.312 0.9999999983011857 0.999841787628896 1.0000000413060652 3.2335853369809936e-11 -1.579526595908291e-09 -3.600644499178813e-09 1.7764327904980234e-11 -2.2116810177047144e-12 -1.2868971151058507e-08 1.801434230399084e-09 2.7593526935587856e-08 5.000286400622459e-08 1.0000000011113686 0.9998417896309296 0.9999999789410335 1.583364415321946e-10 1.4248834858126595e-09 1.4258495160960792e-09 1.6220317091317123e-10 -8.970671545790151e-11 -1.2869531771405543e-08 1.1951767664655434e-09 2.7570278932008345e-08 3.4533990727752424e-08 1.0000000011206243 0.9998417896375323 0.9999999787301951 1.585648021081795e-10 1.4383488984147925e-09 1.4382562653451127e-09 1.62546634302498e-10 -8.989212331608554e-11 -1.2869535926229829e-08 1.2037922887071063e-09 2.7570452861347334e-08 3.466510249065159e-08 0.9999999991561497 0.9998417882365856 1.000000023281068 1.0244829845538532e-10 -1.1569736855808352e-09 -1.457401862804122e-09 8.60182040343073e-11 -4.392028296318535e-11 -1.2869377051294383e-08 9.527274783446664e-10 2.756918874647423e-08 3.55101296411393e-08 1.0000000010201624 0.9998417895658711 0.9999999810207738 1.561373227075133e-10 1.2925936267256674e-09 1.3030737394990985e-09 1.5889269941392608e-10 -8.771119607855493e-11 -1.2869529826052314e-08 1.1108304796200603e-09 2.7568643437960512e-08 3.328461075905205e-08 1.0000000002253644 0.9998417889989726 0.9999999991110327 1.3572678280868084e-10 1.798949985239334e-10 1.9513059953341087e-10 1.294122072536306e-10 -7.005952960704715e-11 -1.2869482736053879e-08 4.931271976386263e-10 2.7560936716992102e-08 2.7121869983551922e-08
2.322 0.9999999983181065 0.999841787645772 1.0000000408961272 2.9064663941289003e-11 -1.5638635941693814e-09 -3.564535972246075e-09 1.7008618976090925e-11 -1.923452425084741e-12 -1.3126074623891522e-08 1.7828473840075499e-09 2.766230326046309e-08 4.9607207828229006e-08 1.0000000011113763 0.9998417896356904 0.9999999789416593 1.5540538160705707e-10 1.4248295688406626e-09 1.426151655099768e-09 1.6160571953656806e-10 -8.950179825243601e-11 -1.3126646935510595e-08 1.1926174061143627e-09 2.763948991495016e-08 3.447653035823435e-08 1.0000000011206416 0.9998417896423003 0.9999999787306315 1.5563536116780038e-10 1.4383078954972309e-09 1.438571279540019e-09 1.6195062116594206e-10 -8.968804663741514e-11 -1.3126650963619945e-08 1.2012607654730473e-09 2.7639662901562926e-08 3.4607982479290995e-08 0.9999999991585297 0.9998417882430591 1.0000000232165212 9.922703293300821e-11 -1.1537811855889414e-09 -1.4530147371877449e-09 8.518673384771201e-11 -4.3576149371924327e-11 -1.312648933494593e-08 9.473661704995403e-10 2.76385112176565e-08 3.541084933373922e-08 1.0000000010200794 0.9998417895705676 0.999999981023084 1.5319211572223401e-10 1.2924247776864947e-09 1.3032600302896533e-09 1.5828091173674936e-10 -8.749748082255351e-11 -1.3126644774160211e-08 1.1079909505468294e-09 2.7637863970125107e-08 3.32239701932757e-08 1.0000000002251597 0.9998417890035894 0.9999999991123604 1.32659927633797e-10 1.7967583257360327e-10 1.9525236720153863e-10 1.2868857893478413e-10 -6.977899332219268e-11 -1.31265967477686e-08 4.867588049284674e-10 2.7630238584505097e-08 2.704808543980965e-08
2.332 0.9999999983348841 0.9998417876626422 1.0000000404909724 2.6820807049379385e-11 -1.5483280545000095e-09 -3.5288528427189523e-09 1.6265527108219392e-11 -1.639737890247758e-12 -1.3388039231308768e-08 1.7725525793183818e-09 2.7732544438163187e-08 4.905696862120237e-08 1.0000000011114087 0.9998417896405644 0.9999999789429885 1.5349842617036968e-10 1.424804456063799e-09 1.426384386282006e-09 1.6101925588897966e-10 -8.930013482010376e-11 -1.3388623782657716e-08 1.2021538895685387e-09 2.7710166608787786e-08 3.419025851475248e-08 1.0000000011206842 0.9998417896471813 0.9999999787317715 1.5373002564251146e-10 1.4382955305238674e-09 1.4388166467764236e-09 1.6136557183124227e-10 -8.948722371351912e-11 -1.3388627906096717e-08 1.21073878167805e-09 2.771033863614373e-08 3.432292457970717e-08 0.9999999991609279 0.9998417882496413 1.0000000231528596 9.703063548072645e-11 -1.1505690078759311e-09 -1.448708454424869e-09 8.436676400777721e-11 -4.3235647624675055e-11 -1.3388462999959648e-08 9.571806379657924e-10 2.7709292489815464e-08 3.5089808181250205e-08 1.0000000010200214 0.9998417895753775 0.9999999810260978 1.5127107289885184e-10 1.292284544046041e-09 1.3033767379309203e-09 1.5768012783792349e-10 -8.728719310055987e-11 -1.3388621836108075e-08 1.1181628707382496e-09 2.770854995803195e-08 3.292584148301705e-08 1.0000000002249794 0.9998417890083195 0.9999999991143904 1.3061718866672904e-10 1.7948563649656444e-10 1.9530463732848365e-10 1.279762452910129e-10 -6.950190922146502e-11 -1.33885724956112e-08 5.095097864093185e-10 2.770100353147799e-08 2.6682358487237335e-08
2.342 0.9999999983515105 0.9998417876795017 1.000000040090287 2.580787243513208e-11 -1.5329029371836448e-09 -3.4937497395568057e-09 1.5576122320393117e-11 -1.3613510120579251e-12 -1.3654951521169072e-08 1.7679639661231772e-09 2.7804075282327866e-08 4.840385421592326e-08 1.0000000011114565 0.9998417896455467 0.9999999789447482 1.5281910294504574e-10 1.4248235983186702e-09 1.4263886243416027e-09 1.6048482203795966e-10 -8.910216527804566e-11 -1.3655548805789823e-08 1.2195018431031977e-09 2.7782132820574827e-08 3.3751768621208116e-08 1.0000000011207426 0.9998417896521712 0.9999999787333416 1.5305243506710182e-10 1.4383274913053993e-09 1.4388337999012446e-09 1.6083252548219295e-10 -8.929006211522428e-11 -1.3655553151867674e-08 1.2279749722712513e-09 2.7782303904036757e-08 3.38862661472207e-08 0.9999999991633349 0.9998417882563267 1.0000000230898096 9.606230399789047e-11 -1.1473215780888227e-09 -1.4446416420517853e-09 8.35995075404846e-11 -4.289927397255385e-11 -1.3655384679870226e-08 9.767719739353651e-10 2.7781357021851048e-08 3.4620810228784084e-08 1.0000000010199788 0.9998417895802959 0.9999999810295418 1.5057763618281482e-10 1.292188345386995e-09 1.303265237941499e-09 1.5713143697460822e-10 -8.708047075045412e-11 -1.3655547227924361e-08 1.1367081946615403e-09 2.778052527664949e-08 3.246933988847425e-08 1.0000000002248155 0.9998417890131586 0.9999999991168502 1.2980214787141532e-10 1.7933972244922494e-10 1.9512856785002913e-10 1.2731601960772638e-10 -6.922894191241778e-11 -1.365549621732918e-08 5.490349152034717e-10 2.7773055605632148e-08 2.611874941383952e-08
2.352 0.9999999983679776 0.9998417876963462 1.0000000396936997 2.6095653990847457e-11 -1.5176028791996025e-09 -3.4592121513657364e-09 1.5012935014115927e-11 -1.0887524279577935e-12 -1.3926899815895143e-08 1.7668522522726558e-09 2.7876631738731874e-08 4.768888468940292e-08 1.00000000111151 0.9998417896506319 0.9999999789466069 1.5343739143404267e-10 1.4248705270273066e-09 1.4261756885651983e-09 1.6007519233710267e-10 -8.890881970858945e-11 -1.3927510291119035e-08 1.2410808398854783e-09 2.7855124204597232e-08 3.3220907265818464e-08 1.0000000011208057 0.9998417896572636 0.9999999787350112 1.536724421982871e-10 1.4383874130544412e-09 1.4386337105095941e-09 1.6042456675342887e-10 -8.909738752539172e-11 -1.3927514569629675e-08 1.2494169031881965e-09 2.7855294392463867e-08 3.335766025241893e-08 0.9999999991657403 0.9998417882631109 1.0000000230270394 9.639251417806707e-11 -1.1440551876808614e-09 -1.4408029638408823e-09 8.295791852908658e-11 -4.256821010260856e-11 -1.3927342376692923e-08 1.001564317145008e-09 2.7854440684062952e-08 3.406148460978706e-08 1.000000001019941 0.9998417895853171 0.9999999810330846 1.5118181825206736e-10 1.2921205186143866e-09 1.302936438520694e-09 1.5670758414435896e-10 -8.687863060970484e-11 -1.3927508744648226e-08 1.15974616564473e-09 2.7853525561663527e-08 3.191621472680944e-08 1.0000000002246565 0.9998417890181001 0.999999999119408 1.3028484415268448e-10 1.792218013327792e-10 1.947355354320897e-10 1.2678077333782728e-10 -6.896042531871644e-11 -1.3927456279973945e-08 5.953041143392208e-10 2.7846130467940568e-08 2.542987644289989e-08
2.362 0.9999999983842746 0.9998417877131708 1.0000000393008381 2.7579672431398957e-11 -1.5024604975377291e-09 -3.425081830250915e-09 1.465528906284812e-11 -8.230182269687642e-13 -1.4203973643445863e-08 1.7671179199800691e-09 2.7950070452381793e-08 4.695245991491653e-08 1.0000000011115562 0.9998417896558138 0.9999999789482319 1.552485080071194e-10 1.4249113511230021e-09 1.4259009902276607e-09 1.5986931968792818e-10 -8.872100708101368e-11 -1.4204597823956714e-08 1.2637481984881816e-09 2.7928998006476478e-08 3.265618008211833e-08 1.000000001120862 0.9998417896624521 0.9999999787364465 1.554852939372144e-10 1.4384410628157727e-09 1.4383718535453385e-09 1.6022028202117475e-10 -8.891036535467321e-11 -1.4204602082551741e-08 1.2719447403481842e-09 2.7929167309967652e-08 3.279540569498335e-08 0.9999999991681329 0.9998417882699868 1.0000000229642154 9.79165694400236e-11 -1.1408038726605145e-09 -1.437037794311988e-09 8.252081493588684e-11 -4.2243392107635786e-11 -1.4204426067330873e-08 1.0275813489208268e-09 2.7928400428966236e-08 3.3468333367949063e-08 1.0000000010198968 0.9998417895904351 0.9999999810363935 1.5297879085276535e-10 1.2920469457935084e-09 1.3025456074849105e-09 1.5648755952149037e-10 -8.668240545004806e-11 -1.4204596130869526e-08 1.183891792081357e-09 2.7927408067634072e-08 3.1327013069003e-08 1.000000000224491 0.9998417890231385 0.9999999991217312 1.3196034370614623e-10 1.7909797900360336e-10 1.942806963897898e-10 1.264493535384549e-10 -6.869781083419165e-11 -1.4204542445008509e-08 6.411197352448877e-10 2.7920085201227e-08 2.4688358617869018e-08
2.372 0.9999999984003921 0.9998417877299706 1.0000000389113881 2.99758757512235e-11 -1.4875005272311241e-09 -3.3911802210180724e-09 1.4541287786519807e-11 -5.652655091921301e-13 -1.448626471182846e-08 1.7656870358104658e-09 2.802437288956154e-08 4.62608156737051e-08 1.0000000011115837 0.9998417896610857 0.9999999789493479 1.5796868514994604e-10 1.4249195751992806e-09 1.425739412866861e-09 1.599057087454787e-10 -8.853960799591755e-11 -1.448690281483088e-08 1.2832523165524707e-09 2.8003736437815203e-08 3.2153274636828504e-08 1.0000000011208994 0.999841789667731 0.9999999787373731 1.5820700242672514e-10 1.4384621799805757e-09 1.4382235508038228e-09 1.6025821791846151e-10 -8.872980921468834e-11 -1.4486907104798542e-08 1.2913339329686775e-09 2.8003904897123405e-08 3.2294790216841955e-08 0.9999999991705002 0.9998417882769479 1.0000000229010622 1.0035047626606966e-10 -1.1375941244938602e-09 -1.4331706931245806e-09 8.232670333390556e-11 -4.192549060774257e-11 -1.4486727139979287e-08 1.0495940880173594e-09 2.800321801196144e-08 3.2934371629793155e-08 1.0000000010198336 0.9998417895956426 0.9999999810391927 1.5568418374715956e-10 1.2919407157124002e-09 1.3022681912811304e-09 1.565097477136271e-10 -8.649253046219434e-11 -1.4486900928675936e-08 1.2046112560533735e-09 2.800215497659862e-08 3.08014107597407e-08 1.0000000002243072 0.9998417890282673 0.9999999991235451 1.345449278166985e-10 1.7894202864055493e-10 1.9393945692328463e-10 1.2636047229308617e-10 -6.844172565017389e-11 -1.4486845812877142e-08 6.786660322992964e-10 2.7994901776718686e-08 2.401973884569965e-08
2.382 0.9999999984163216 0.9998417877467409 1.0000000385251335 3.2875034147344645e-11 -1.4727213371699658e-09 -3.357427196255825e-09 1.463331547880491e-11 -3.1583422822877057e-13 -1.4773866084243922e-08 1.758533330002149e-09 2.8099421245593276e-08 4.5703677911343126e-08 1.0000000011115835 0.9998417896664429 0.9999999789497792 1.611884080948192e-10 1.4248954777517293e-09 1.4257681827561864e-09 1.6014683076421583e-10 -8.836563941402145e-11 -1.4774518684119393e-08 1.2942860422813249e-09 2.8079221581915937e-08 3.184156073532754e-08 1.0000000011209094 0.9998417896730952 0.9999999787376148 1.6142823291339338e-10 1.4384508908224537e-09 1.4382656287737267e-09 1.605007881679365e-10 -8.85566250346753e-11 -1.4774522806956935e-08 1.3023078782680208e-09 2.8079389207814522e-08 3.198458215645349e-08 0.9999999991728327 0.99984178828399 1.0000000228374029 1.0328471096559233e-10 -1.1344254867922721e-09 -1.429124626932718e-09 8.233756007981255e-11 -4.161530173737077e-11 -1.4774338815331506e-08 1.0612146375755085e-09 2.807877562480976e-08 3.2585849357796715e-08 1.0000000010197427 0.9998417896009357 0.9999999810413069 1.5888949168500802e-10 1.2918023801331015e-09 1.3021807400324947e-09 1.5673643813930884e-10 -8.630976557926835e-11 -1.477451662119304e-08 1.2162816759920972e-09 2.8077648289165003e-08 3.047482475068197e-08 1.000000000224096 0.9998417890334813 0.9999999991246729 1.3762935168143549e-10 1.7875398413004014e-10 1.937887293853152e-10 1.2647641636726805e-10 -6.819335686995185e-11 -1.477446008693624e-08 6.992251282796409e-10 2.8070462292236264e-08 2.360097817538331e-08
2.392 0.9999999984320596 0.9998417877634828 1.0000000381419734 3.584263623776969e-11 -1.4580976053061221e-09 -3.3238712911873278e-09 1.482696523433267e-11 -7.603881619225018e-14 -1.5066872990631297e-08 1.7421208795344238e-09 2.817480543542923e-08 4.535752456749617e-08 1.0000000011115502 0.9998417896718836 0.9999999789494619 1.6447365449252304e-10 1.4248630614916775e-09 1.4259352587317066e-09 1.6048795570090978e-10 -8.819991916262838e-11 -1.506754034079536e-08 1.2923715497072749e-09 2.8155041788582697e-08 3.1828962804532375e-08 1.000000001120886 0.9998417896785434 0.999999978737108 1.6471460385631352e-10 1.438431298998491e-09 1.4384455792268236e-09 1.6084324345433353e-10 -8.839166085254818e-11 -1.506754445638584e-08 1.300413719867177e-09 2.815520858609713e-08 3.197217098587744e-08 0.9999999991751258 0.9998417882911115 1.0000000227731736 1.0628528838599915e-10 -1.1312741943575091e-09 -1.4249515971073256e-09 8.244899907879625e-11 -4.131367590675705e-11 -1.5067356130228403e-08 1.057083431345951e-09 2.8154662415035872e-08 3.25287060004723e-08 1.0000000010196186 0.999841789606313 0.9999999810426727 1.6215982482084895e-10 1.2916555711447133e-09 1.3022314085616122e-09 1.5706328159006068e-10 -8.613537032699926e-11 -1.5067538303832635e-08 1.214169216766063e-09 2.815347643927459e-08 3.046057137511815e-08 1.0000000002238514 0.9998417890387796 0.999999999125051 1.4077956648429695e-10 1.7855732679367256e-10 1.9377615902030626e-10 1.266922154070618e-10 -6.795282302690054e-11 -1.50674801749038e-08 6.956276307734375e-10 2.8146355280541498e-08 2.3583616192092893e-08
2.402 0.9999999984476078 0.9998417877801983 1.0000000377619025 3.852209455406e-11 -1.4436029733761042e-09 -3.290630314756322e-09 1.5011148178385847e-11 1.5363295064180422e-13 -1.5365382305140934e-08 1.7152439249939522e-09 2.8249957447819855e-08 4.524033863105344e-08 1.0000000011114833 0.9998417896774107 0.9999999789484301 1.674674456063012e-10 1.424847223582317e-09 1.4261194343719459e-09 1.6081817619435798e-10 -8.804307989699493e-11 -1.5366064482216347e-08 1.2761474157153443e-09 2.8230627118652107e-08 3.2134491039134394e-08 1.0000000011208299 0.9998417896840771 0.999999978735887 1.6770955967678948e-10 1.4384282357271857e-09 1.4386423892551894e-09 1.6117504765096426e-10 -8.82355878881342e-11 -1.536606864607089e-08 1.2842994939062382e-09 2.8230793118641728e-08 3.2276476620382306e-08 0.9999999991773788 0.9998417882983142 1.000000022708408 1.0899485740492154e-10 -1.1281150934997043e-09 -1.4207726853558327e-09 8.255054091208468e-11 -4.102197581585068e-11 -1.536587595702498e-08 1.0354478428164773e-09 2.823030944967944e-08 3.278273998792052e-08 1.0000000010194612 0.9998417896117759 0.9999999810433237 1.6513910287243028e-10 1.2915253506135494e-09 1.3022996559258394e-09 1.573792880745767e-10 -8.596995678658073e-11 -1.5366062724626793e-08 1.1968132796911906e-09 2.8229069476840695e-08 3.077856360948902e-08 1.0000000002235738 0.9998417890441638 0.9999999991247138 1.4363837186353433e-10 1.7837749157667989e-10 1.9378104395000803e-10 1.2689747237274905e-10 -6.77213601163947e-11 -1.5366003183261915e-08 6.650151266051524e-10 2.822201109772145e-08 2.399350234935749e-08
2.412 0.9999999984629718 0.9998417877968944 1.000000037384978 4.068941963891964e-11 -1.4292314267071553e-09 -3.2578019726419267e-09 1.5143976646739563e-11 3.7184250741532683e-13 -1.566949248039333e-08 1.6803406698870536e-09 2.8324588208982945e-08 4.528476235896018e-08 1.0000000011113879 0.9998417896830286 0.9999999789467776 1.6994577335214157e-10 1.4248521582552544e-09 1.4262193346996084e-09 1.610953011670077e-10 -8.789617715762923e-11 -1.5670190351404716e-08 1.2490043924124948e-09 2.83056877821258e-08 3.265345687541391e-08 1.0000000011207437 0.9998417896897023 0.9999999787340454 1.7018922927122068e-10 1.4384459452754505e-09 1.438754923336645e-09 1.6145373766966596e-10 -8.808968919529843e-11 -1.5670194347524486e-08 1.2573405053584765e-09 2.830585302470448e-08 3.279332970355315e-08 0.999999999179597 0.9998417883056036 1.0000000226431993 1.1118963955982936e-10 -1.1249440965499191e-09 -1.416689034586599e-09 8.259952474295588e-11 -4.0740954753351216e-11 -1.5669997565317528e-08 1.0001157828983404e-09 2.830542724354181e-08 3.324687379120541e-08 1.000000001019275 0.9998417896173301 0.9999999810433536 1.6760311253763939e-10 1.291415935755158e-09 1.3022838328394886e-09 1.5764215832814912e-10 -8.581451296921229e-11 -1.567018837421113e-08 1.1677580311001647e-09 2.8304137639940297e-08 3.131886619845833e-08 1.0000000002232676 0.9998417890496395 0.9999999991237556 1.459817775932793e-10 1.7821863673350217e-10 1.9370200789847078e-10 1.27049837034489e-10 -6.750033383604978e-11 -1.5670127300339405e-08 6.114071460708268e-10 2.829714000074546e-08 2.4682962494976442e-08
2.422 0.9999999984781596 0.9998417878135785 1.0000000370112725 4.2240201835944934e-11 -1.4150019413213209e-09 -3.2254124070150072e-09 1.528376980440872e-11 5.777291883906241e-13 -1.5979304750615648e-08 1.6431664792545772e-09 2.8399010225102455e-08 4.535798049054982e-08 1.0000000011112693 0.9998417896887446 0.9999999789446163 1.7180405268452567e-10 1.4248578448230315e-09 1.4262054713677922e-09 1.613782578311915e-10 -8.776025388116786e-11 -1.598001847061595e-08 1.2187163322736493e-09 2.838053746563517e-08 3.319525394982877e-08 1.0000000011206354 0.9998417896954254 0.9999999787316949 1.7204937771626659e-10 1.4384642089122734e-09 1.4387536212062144e-09 1.6173810384191016e-10 -8.795470420390525e-11 -1.5980022319492363e-08 1.227266174094234e-09 2.8380701990476007e-08 3.3332987779642686e-08 0.999999999181786 0.9998417883129861 1.0000000225776584 1.12765751939017e-10 -1.121781207102776e-09 -1.4127300864265691e-09 8.265489137485324e-11 -4.047118438813901e-11 -1.5979821212428492e-08 9.603434241105783e-10 2.838032879546985e-08 3.373490703835027e-08 1.000000001019066 0.9998417896229821 0.9999999810428748 1.6944717697347432e-10 1.2913070887591147e-09 1.302154443674931e-09 1.5791080868809694e-10 -8.567011194870663e-11 -1.598001649644023e-08 1.1352355635657214e-09 2.837899456648762e-08 3.188220788279356e-08 1.0000000002229388 0.9998417890552131 0.9999999991222877 1.4770528267186316e-10 1.7806079266487436e-10 1.9350945843480842e-10 1.2720796051957446e-10 -6.729044197318218e-11 -1.5979953547946225e-08 5.470385161299156e-10 2.837205540984037e-08 2.5393876414553253e-08
2.432 0.9999999984931787 0.999841787830259 1.000000036640852 4.312878237458962e-11 -1.4009405182978463e-09 -3.193423324991038e-09 1.5549244703288396e-11 7.705246190654824e-13 -1.6294921417977076e-08 1.61026288439633e-09 2.8473961146012448e-08 4.5328097612773586e-08 1.0000000011111345 0.9998417896945653 0.9999999789420473 1.7299702792485663e-10 1.4248366518416911e-09 1.4261127291448337e-09 1.6178542556144662e-10 -8.763629567754897e-11 -1.6295651588517566e-08 1.1941628376193744e-09 2.845591609905278e-08 3.358113741633608e-08 1.0000000011205104 0.9998417897012533 0.9999999787289363 1.7324380752246198e-10 1.438455923070891e-09 1.4386734156371644e-09 1.6214655235827837e-10 -8.783156902181765e-11 -1.629565525034933e-08 1.202895312268283e-09 2.845607992494924e-08 3.371742941254227e-08 0.9999999991839518 0.9998417883204687 1.000000022511887 1.1367691393178547e-10 -1.118653819616883e-09 -1.4088613881399579e-09 8.283516258588053e-11 -4.0213956823149185e-11 -1.629544941297185e-08 9.272667627501188e-10 2.8455752841902774e-08 3.4070905484714175e-08 1.0000000010188408 0.9998417896287388 0.9999999810419876 1.706258872181807e-10 1.2911715100713029e-09 1.301945879210496e-09 1.5830364791077334e-10 -8.553758243810251e-11 -1.629564947980041e-08 1.1087648232484997e-09 2.8454380184478813e-08 3.228264978711449e-08 1.0000000002225942 0.9998417890608919 0.9999999991204107 1.4876369708001677e-10 1.778762309578945e-10 1.9323812431389493e-10 1.2749038063432291e-10 -6.709238655455808e-11 -1.6295584987948335e-08 4.900918482297586e-10 2.8447496935561283e-08 2.5894656065326917e-08
2.442 0.9999999985080363 0.9998417878469423 1.0000000362737707 4.3313597064052116e-11 -1.387055471171326e-09 -3.1617722534298074e-09 1.60267386582298e-11 9.492993267437896e-13 -1.661644735573037e-08 1.5859586798484432e-09 2.8550049184952145e-08 4.5123393126851154e-08 1.0000000011109884 0.9998417897004966 0.9999999789391634 1.73483143204722e-10 1.4247791134114972e-09 1.4260005544832958e-09 1.6240302710687491e-10 -8.752510769633713e-11 -1.6617194064865765e-08 1.1812123014569668e-09 2.8532433593411122e-08 3.3720889561288516e-08 1.000000001120374 0.9998417897071915 0.9999999787258631 1.737309585243393e-10 1.4384110010344118e-09 1.4385740992547177e-09 1.627656150833161e-10 -8.772099409076123e-11 -1.6617197514910997e-08 1.1900480777399947e-09 2.8532596751989053e-08 3.385675349023164e-08 0.9999999991860998 0.9998417883280578 1.0000000224459764 1.1388206474076228e-10 -1.1155716875650332e-09 -1.405023232538972e-09 8.322653696277761e-11 -3.996969107579407e-11 -1.6616987323728487e-08 9.087572177203292e-10 2.8532308553283346e-08 3.4165140873754746e-08 1.0000000010186039 0.9998417896346065 0.999999981040785 1.7109765813086753e-10 1.2909996290865047e-09 1.3017177903777556e-09 1.5890709013599933e-10 -8.541768801785884e-11 -1.66171919302114e-08 1.0947324139860884e-09 2.853090438413709e-08 3.2426858535800985e-08 1.0000000002222376 0.9998417890666814 0.9999999991182184 1.4911540008691567e-10 1.776555698483442e-10 1.9294724930504927e-10 1.279834721549226e-10 -6.69072677816058e-11 -1.661712597346077e-08 4.578080542030883e-10 2.852407428726928e-08 2.6073973060918584e-08
2.452 0.9999999985227382 0.9998417878636361 1.0000000359101004 4.275360964599951e-11 -1.37332607720321e-09 -3.130408333761504e-09 1.6694867555670333e-11 1.1131974718887555e-12 -1.694398876028012e-08 1.5712857965890504e-09 2.862735068223587e-08 4.4740377336930304e-08 1.0000000011108359 0.9998417897065446 0.9999999789360712 1.7322130507004397e-10 1.4247042234917116e-09 1.4259171753109152e-09 1.632098194582962e-10 -8.742759770662183e-11 -1.6944752555277985e-08 1.1810895964189355e-09 2.861016642073501e-08 3.361626668954149e-08 1.0000000011202321 0.9998417897132467 0.9999999787225817 1.7346987318119773e-10 1.438348905443949e-09 1.4385038233845596e-09 1.635739204751519e-10 -8.762420456438639e-11 -1.6944755596233915e-08 1.1899346046389813e-09 2.8610328927974454e-08 3.375268672526019e-08 0.9999999991882353 0.999841788335759 1.000000022380033 1.1333976097751819e-10 -1.1125157300811067e-09 -1.4011672356487793e-09 8.380768057861369e-11 -3.9739797501715824e-11 -1.6944541427159602e-08 9.06814689617636e-10 2.8610072417807464e-08 3.401838084945522e-08 1.0000000010183607 0.9998417896405907 0.9999999810393744 1.7082078311430378e-10 1.290810433857077e-09 1.3015182851904095e-09 1.596996707559707e-10 -8.531151621783128e-11 -1.694475043995669e-08 1.0945271307567714e-09 2.8608643655528413e-08 3.231690151257316e-08 1.0000000002218754 0.9998417890725878 0.999999999115816 1.4871873695180948e-10 1.774177575869699e-10 1.9268536413852542e-10 1.2866593423322122e-10 -6.673613884249209e-11 -1.6944683009240718e-08 4.576497113154711e-10 2.8601863961019583e-08 2.5936834912397222e-08
2.462 0.9999999985372918 0.9998417878803474 1.0000000355499468 4.14517150885249e-11 -1.3597147520490928e-09 -3.0993062085650236e-09 1.7424221286609255e-11 1.2611315076218404e-12 -1.727765480578026e-08 1.5648387025206246e-09 2.8705531328182073e-08 4.421674098098885e-08 1.0000000011106822 0.9998417897127158 0.9999999789329126 1.722144787325563e-10 1.4246484353887139e-09 1.4258846423132127e-09 1.640763251536529e-10 -8.73445370891065e-11 -1.7278436175346505e-08 1.1915715886766933e-09 2.868877923650684e-08 3.3321237477065854e-08 1.0000000011200885 0.9998417897194248 0.9999999787192344 1.7246431121410485e-10 1.438306021596508e-09 1.438484381754376e-09 1.6444198611943896e-10 -8.754162125122503e-11 -1.727843923982449e-08 1.2003476243656546e-09 2.8688941109174018e-08 3.34589958201636e-08 0.9999999991903634 0.9998417883435785 1.0000000223141987 1.1205377649051143e-10 -1.1094490414396748e-09 -1.3972712081936273e-09 8.444902807397582e-11 -3.952481338211027e-11 -1.7278220310897023e-08 9.186895997359847e-10 2.868870970484079e-08 3.3683222469891934e-08 1.0000000010181165 0.9998417896466978 0.9999999810378973 1.6979919911220215e-10 1.2906403508561509e-09 1.3013696333839628e-09 1.6055204799861948e-10 -8.522005864958824e-11 -1.727843395867213e-08 1.1057584422068068e-09 2.8687262626782664e-08 3.2008745453858154e-08 1.0000000002215124 0.9998417890786175 0.9999999991133476 1.4757747456172238e-10 1.7719916748654475e-10 1.9247437773560414e-10 1.2940817651622791e-10 -6.657972464790812e-11 -1.7278364732999073e-08 4.842215432914705e-10 2.8680530804602506e-08 2.5551617938266148e-08
2.472 0.9999999985517039 0.9998417878970839 1.0000000351934477 3.95062955088844e-11 -1.346192948822187e-09 -3.068465732262702e-09 1.8052359972587258e-11 1.3924078784032788e-12 -1.7617555958802405e-08 1.5641419286636356e-09 2.8784329740763377e-08 4.3603124089350736e-08 1.0000000011105337 0.9998417897190162 0.9999999789298619 1.7056087266550321e-10 1.4246384471404772e-09 1.425900159266192e-09 1.6484039365411836e-10 -8.727710392199022e-11 -1.7618355469495857e-08 1.2090390745365366e-09 2.8768009763734757e-08 3.290447585466436e-08 1.0000000011199497 0.9998417897257322 0.9999999787159943 1.708121817780654e-10 1.4383090004806482e-09 1.43851289157522e-09 1.6520756584485777e-10 -8.747497552725082e-11 -1.7618358444669005e-08 1.2176972442059466e-09 2.876817103898758e-08 3.3044107255262596e-08 0.9999999991924899 0.9998417883515235 1.0000000222486463 1.1012218567650627e-10 -1.1063452396796463e-09 -1.3933379345628897e-09 8.498866806639438e-11 -3.9325941518627734e-11 -1.761813439687446e-08 9.395767897970733e-10 2.876795857411423e-08 3.322722808243004e-08 1.0000000010178773 0.9998417896529345 0.9999999810365272 1.6813117686838405e-10 1.2905162282408153e-09 1.3012690084620766e-09 1.613018385332501e-10 -8.514390271060365e-11 -1.7618352944520185e-08 1.1244905259901574e-09 2.8766499070713e-08 3.157350948098043e-08 1.0000000002211544 0.999841789084777 0.9999999991109852 1.457897577305911e-10 1.770264622402e-10 1.9231153670905616e-10 1.3004781980342992e-10 -6.643866144690701e-11 -1.7618282232207938e-08 5.259136367710326e-10 2.875981261285969e-08 2.5004142345209974e-08
2.482 0.9999999985659818 0.9998417879138533 1.0000000348407383 3.7115997836412264e-11 -1.332762633799316e-09 -3.037905557901734e-09 1.8476289727326106e-11 1.5060343665642076e-12 -1.7963805555000675e-08 1.5666068659446721e-09 2.8863883507322167e-08 4.294749144899386e-08 1.000000001110395 0.9998417897254529 0.9999999789270893 1.6845915710712672e-10 1.424671736968699e-09 1.425941630782375e-09 1.6539881691431014e-10 -8.72260177130229e-11 -1.7964623542266692e-08 1.2299118950537854e-09 2.88479954448449e-08 3.242975839811427e-08 1.000000001119821 0.9998417897321763 0.9999999787130331 1.6871230948625889e-10 1.438355111659495e-09 1.4385672721743964e-09 1.6576747670168928e-10 -8.742479804322006e-11 -1.796462640341147e-08 1.2384319975276848e-09 2.8848156175635625e-08 3.2571559510772564e-08 0.9999999991946206 0.9998417883595998 1.0000000221835461 1.077436361109624e-10 -1.1032068576811942e-09 -1.3893895416836863e-09 8.532358455614722e-11 -3.9144103549191546e-11 -1.7964397281428658e-08 9.646923716659425e-10 2.8847956376376358e-08 3.2713501319380755e-08 1.000000001017648 0.9998417896593074 0.9999999810354352 1.6601537468523328e-10 1.2904353751436258e-09 1.3011943888397392e-09 1.618461647907784e-10 -8.508402613620053e-11 -1.796462088698292e-08 1.1468356423780183e-09 2.8846490408641274e-08 3.107732430313155e-08 1.000000000220807 0.9998417890910727 0.9999999991089004 1.435547165471522e-10 1.7689782835327283e-10 1.921751709523224e-10 1.3048245805964728e-10 -6.631427211493619e-11 -1.796454833326605e-08 5.724351510974085e-10 2.8839846776702057e-08 2.4374803116575505e-08
2.492 0.9999999985801312 0.9998417879306625 1.0000000344919084 3.452420534233648e-11 -1.3194516748568553e-09 -3.0076533521155887e-09 1.869097303832474e-11 1.6009607965736032e-12 -1.8316518483765394e-08 1.569547043174561e-09 2.8944540754018024e-08 4.229866596887474e-08 1.0000000011102717 0.9998417897320315 0.9999999789247194 1.6615324475545035e-10 1.4247183725861547e-09 1.4259779867378408e-09 1.657464141892163e-10 -8.719254704563579e-11 -1.8317355441750587e-08 1.250709815685936e-09 2.8929084895553986e-08 3.196154463203266e-08 1.0000000011197074 0.999841789738762 0.999999978710474 1.6640819126524262e-10 1.4384147154850422e-09 1.4386164576769638e-09 1.6611656872482875e-10 -8.739180287563028e-11 -1.8317358062739363e-08 1.2590970484083019e-09 2.8929245067143424e-08 3.2105546577145715e-08 0.99999999919676 0.999841788367814 1.0000000221190222 1.0516158664950019e-10 -1.1000637612763978e-09 -1.3854570479962292e-09 8.54481227718027e-11 -3.898010826732589e-11 -1.83171237368543e-08 9.894996411653984e-10 2.8929051303240515e-08 3.2206084115774406e-08 1.0000000010174341 0.9998417896658223 0.9999999810347456 1.6369536646383878e-10 1.2903676357261865e-09 1.301114963940048e-09 1.6217956356023355e-10 -8.504193160928539e-11 -1.831735215174036e-08 1.1690449597654522e-09 2.8927585212735524e-08 3.0587298428705255e-08 1.0000000002204747 0.9998417890975106 0.9999999991072173 1.41115354341618e-10 1.7678242071163003e-10 1.9203392046810386e-10 1.3070642930292262e-10 -6.620728581544209e-11 -1.8317278066750677e-08 6.159837879441334e-10 2.8920981753037686e-08 2.3747561568933688e-08
2.502 0.9999999985941566 0.9998417879475171 1.000000034146979 3.1941241309472586e-11 -1.3062938714168666e-09 -2.977731561841452e-09 1.8748045606069227e-11 1.6767253101158154e-12 -1.867581208299882e-08 1.5694806557163233e-09 2.90263451221951e-08 4.172358651744532e-08 1.000000001110166 0.9998417897387575 0.9999999789228079 1.6385361985967285e-10 1.4247437793359014e-09 1.4259841954735748e-09 1.6593547631160684e-10 -8.717690158707194e-11 -1.8676668344748232e-08 1.2671618541111662e-09 2.9011321969098088e-08 3.1588166282034884e-08 1.0000000011196113 0.9998417897454946 0.9999999787083733 1.6411004025502494e-10 1.4384530028000985e-09 1.4386354337688084e-09 1.663071370935692e-10 -8.737712586685225e-11 -1.8676670801620278e-08 1.2754488133012293e-09 2.9011481627969837e-08 3.173399230734811e-08 0.9999999991989101 0.9998417883761702 1.0000000220551295 1.025858472499344e-10 -1.0969505495384837e-09 -1.3815656446143011e-09 8.54145966229803e-11 -3.883487915328842e-11 -1.8676430959280413e-08 1.0086314217544794e-09 2.901128698217857e-08 3.179288368494908e-08 1.0000000010172376 0.9998417896724842 0.9999999810345143 1.6138162596206292e-10 1.290278845265019e-09 1.3010058955104578e-09 1.6235419983393766e-10 -8.501752833158578e-11 -1.867666462998321e-08 1.186561032602996e-09 2.900982734246582e-08 3.019585286712904e-08 1.0000000002201603 0.9998417891040952 0.9999999991059912 1.3868169597460576e-10 1.7664564738384759e-10 1.9186285208070188e-10 1.307715782875387e-10 -6.6118831758798e-11 -1.8676588693324707e-08 6.488234583159645e-10 2.9003261305718896e-08 2.3242472294543454e-08
2.512 0.9999999986080607 0.9998417879644217 1.0000000338059152 2.950211052110881e-11 -1.2933027290290935e-09 -2.948139977253281e-09 1.8682064026965383e-11 1.7322940547199972e-12 -1.9041805532734497e-08 1.5622129949694538e-09 2.9108749014209787e-08 4.1305965132105024e-08 1.0000000011100787 0.9998417897456332 0.9999999789213538 1.6169498074732428e-10 1.4247329105552576e-09 1.42595711012843e-09 1.660001393884747e-10 -8.718051041808974e-11 -1.9042681699798452e-08 1.274308683838154e-09 2.909415868388996e-08 3.141933584398646e-08 1.0000000011195345 0.9998417897523775 0.9999999787067303 1.619529732834518e-10 1.4384548511634864e-09 1.438621213580424e-09 1.6637328103715234e-10 -8.738151249528302e-11 -1.9042683730680325e-08 1.2825576065618514e-09 2.9094317830572904e-08 3.156606806307006e-08 0.9999999992010732 0.9998417883846721 1.0000000219918672 1.0015191496536863e-10 -1.093882600829197e-09 -1.3777185321633564e-09 8.525735045956312e-11 -3.870924913841902e-11 -1.9042438569806885e-08 1.0159810696378006e-09 2.909411551137606e-08 3.158331337521978e-08 1.0000000010170602 0.999841789679296 0.9999999810347396 1.5920918003281746e-10 1.2901534825392302e-09 1.300863833280915e-09 1.6240462793580152e-10 -8.50125205396597e-11 -1.9042677787141842e-08 1.1941197429520811e-09 2.9092668796367094e-08 3.001815611126738e-08 1.0000000002198646 0.9998417891108304 0.9999999991052221 1.3638945221863493e-10 1.7647280688550139e-10 1.916587124699762e-10 1.3071251325695893e-10 -6.604934346171882e-11 -1.90425996826598e-08 6.62718036940479e-10 2.9086137285602437e-08 2.3012964536390477e-08
2.522 0.999999998621844 0.99984178798138 1.00000003346866 2.729282388122779e-11 -1.2804644792650416e-09 -2.9188530762530676e-09 1.8468768626550238e-11 1.7667133839167107e-12 -1.941462057258612e-08 1.5445733877165933e-09 2.9190885290792737e-08 4.110592794248101e-08 1.0000000011100103 0.9998417897526617 0.9999999789203342 1.5976342579886563e-10 1.4246979291036922e-09 1.4259200091322814e-09 1.65915926822173e-10 -8.72038927507121e-11 -1.9415516918266196e-08 1.2685720569373358e-09 2.9176726941121452e-08 3.153089245783528e-08 1.0000000011194763 0.9998417897594132 0.9999999787055214 1.6002289056403449e-10 1.4384329233038379e-09 1.4385968209832711e-09 1.6629073264174718e-10 -8.740558633569452e-11 -1.941551873917504e-08 1.2768663598570277e-09 2.9176885633458672e-08 3.1677229815651855e-08 0.9999999992032487 0.9998417883933228 1.0000000219292113 9.794606049554683e-11 -1.0908469893461754e-09 -1.3738922601665316e-09 8.495213746064529e-11 -3.86039829937432e-11 -1.9415267943597437e-08 1.007115210341203e-09 2.917666920533068e-08 3.1653520583240675e-08 1.0000000010169015 0.9998417896862608 0.9999999810353997 1.5726381572095146e-10 1.2900042534617757e-09 1.3007117218741116e-09 1.623063599535828e-10 -8.502718306820678e-11 -1.9415512764894147e-08 1.1879232346460221e-09 2.9175241482280545e-08 3.01339078903378e-08 1.0000000002195881 0.9998417891177186 0.9999999991048865 1.3432471642340337e-10 1.762761262270919e-10 1.9144471228731622e-10 1.305047795357815e-10 -6.600014502958358e-11 -1.9415432682647947e-08 6.516340052026406e-10 2.9168741579558284e-08 2.3165997824382442e-08
2.532 0.9999999986355081 0.999841787998395 1.000000033135158 2.5416492980698496e-11 -1.267751505068231e-09 -2.889835429141321e-09 1.8056042309897756e-11 1.778906563025713e-12 -1.9794381103448485e-08 1.5164897081148435e-09 2.927215292747841e-08 4.111368516355644e-08 1.00000000110996 0.9998417897598455 0.9999999789197268 1.581623294212091e-10 1.424665911647526e-09 1.4259049911345894e-09 1.656310380741339e-10 -8.724789240162026e-11 -1.9795297782201007e-08 1.2501264797831537e-09 2.925842492419214e-08 3.1903499817614376e-08 1.0000000011194359 0.999841789766604 0.9999999787047248 1.584230496689409e-10 1.4384135897098617e-09 1.4385946707461076e-09 1.6600748022599766e-10 -8.745038248008009e-11 -1.9795299299610574e-08 1.2585509060735795e-09 2.9258583228915584e-08 3.2048252637927695e-08 0.9999999992054357 0.999841788402124 1.0000000218671392 9.607163261344665e-11 -1.087816966430128e-09 -1.370054251749791e-09 8.444662818856734e-11 -3.851993904590232e-11 -1.9795043363502125e-08 9.820522957192523e-10 2.9258346600275776e-08 3.1985185866428964e-08 1.0000000010167605 0.999841789693381 0.9999999810364716 1.556484835379864e-10 1.2898579104029843e-09 1.3005817750054673e-09 1.6200734267731836e-10 -8.506306445065463e-11 -1.9795293402577853e-08 1.1681295647185173e-09 2.9256943564987596e-08 3.052262736621227e-08 1.0000000002193299 0.9998417891247624 0.9999999991049622 1.3259052930975794e-10 1.760826899490511e-10 1.9125322123876246e-10 1.3009648534470033e-10 -6.597146243819708e-11 -1.9795211421027607e-08 6.14944547019895e-10 2.9250472386567793e-08 2.36719902936826e-08
2.542 0.9999999986490516 0.9998417880154694 1.000000032805342 2.4032833457254667e-11 -1.2551439961013674e-09 -2.8610700523890456e-09 1.7436329572300934e-11 1.7684358569223491e-12 -2.0181213074155993e-08 1.4816513434182047e-09 2.9352585993918147e-08 4.124238426758693e-08 1.000000001109925 0.9998417897671857 0.9999999789194985 1.5705149663570435e-10 1.4246549150517775e-09 1.4259263374380317e-09 1.6513794325747927e-10 -8.731397346669781e-11 -2.0182150424448326e-08 1.2235867364393883e-09 2.9339286131866262e-08 3.241800337327898e-08 1.000000001119411 0.9998417897739516 0.9999999787043075 1.5731366378785277e-10 1.4384154511768504e-09 1.4386287530684294e-09 1.6551551391424254e-10 -8.751676529326736e-11 -2.0182151885126686e-08 1.2322014877380446e-09 2.9339444057572364e-08 3.256058050016621e-08 0.9999999992076326 0.9998417884110775 1.000000021805617 9.468816600460393e-11 -1.084774443797975e-09 -1.3661907764002746e-09 8.373341878524075e-11 -3.8458495687429475e-11 -2.018189030409224e-08 9.462276128377132e-10 2.9339181585127134e-08 3.2460288298304814e-08 1.0000000010166352 0.9998417897006573 0.9999999810379226 1.5452351852792034e-10 1.2897325968369656e-09 1.300487806131368e-09 1.6149997467397374e-10 -8.51206211823104e-11 -2.018214592779215e-08 1.1396036701586587e-09 2.9337808513612214e-08 3.1059116824556926e-08 1.0000000002190874 0.9998417891319626 0.9999999991054161 1.313470840378217e-10 1.759105214992366e-10 1.9109811626233195e-10 1.294801370840626e-10 -6.596485210052226e-11 -2.0182061854446747e-08 5.58990406139154e-10 2.9331363311094396e-08 2.4362664833320294e-08
2.552 0.9999999986624717 0.9998417880326038 1.0000000324791027 2.332396560332717e-11 -1.242643353666689e-09 -2.8325743114507034e-09 1.668949999584385e-11 1.7345744691327967e-12 -2.0575245082953026e-08 1.4464425753370614e-09 2.9432736251697532e-08 4.136193821625123e-08 1.000000001109902 0.9998417897746829 0.9999999789195719 1.5661285090921963e-10 1.424662252911835e-09 1.4259635250651725e-09 1.645165306972647e-10 -8.740231549948257e-11 -2.0576203684597618e-08 1.1967199143181448e-09 2.9419861966925763e-08 3.290578731105175e-08 1.000000001119398 0.9998417897814554 0.999999978704192 1.5687659155886083e-10 1.4384355048425807e-09 1.4386785171539464e-09 1.6489548474102766e-10 -8.760605527521524e-11 -2.057620500891467e-08 1.2055357911943163e-09 2.9420019527530807e-08 3.3046366331961464e-08 0.9999999992098344 0.9998417884201831 1.000000021744568 9.397763127198694e-11 -1.081722082551054e-09 -1.3623220831839274e-09 8.289250859645375e-11 -3.841963033253454e-11 -2.057593745410633e-08 9.093309693726989e-10 2.9419725981168456e-08 3.2910743549437924e-08 1.0000000010165218 0.9998417897080906 0.9999999810396749 1.540707478057915e-10 1.2896256913646034e-09 1.3004095335643864e-09 1.6086413105063544e-10 -8.52004485182307e-11 -2.057619889352041e-08 1.1106262736144925e-09 2.9418387796326706e-08 3.156705794131747e-08 1.0000000002188567 0.99984178913932 0.9999999991061705 1.307755938647008e-10 1.7575678552418975e-10 1.9095919159459524e-10 1.2873570409788697e-10 -6.598095754619273e-11 -2.0576112842436895e-08 4.973893625366822e-10 2.9411966090424193e-08 2.5010128302044033e-08
2.562 0.9999999986757641 0.9998417880497982 1.0000000321562637 2.3397442557326794e-11 -1.2302673696562496e-09 -2.8043871914075472e-09 1.5953256196079115e-11 1.6759843866581062e-12 -2.0976608103611847e-08 1.4174922028889925e-09 2.9513259097870813e-08 4.135223978631693e-08 1.0000000011098842 0.9998417897823346 0.9999999789198035 1.5695353931265028e-10 1.424669030947164e-09 1.425974946555193e-09 1.6390426656431964e-10 -8.751391861849661e-11 -2.0977588219686954e-08 1.1775086419755337e-09 2.950080761769113e-08 3.3218622820794606e-08 1.0000000011193904 0.9998417897891144 0.9999999787042338 1.5721891476254062e-10 1.4384551582162722e-09 1.4387024852106976e-09 1.642848390214682e-10 -8.77184138681008e-11 -2.0977589691216673e-08 1.1864765392390324e-09 2.9500964851310605e-08 3.3357985922303854e-08 0.999999999212036 0.9998417884294397 1.000000021683847 9.404683892054813e-11 -1.078678730032941e-09 -1.3584899368746909e-09 8.206153559770427e-11 -3.840488071521563e-11 -2.0977315939395297e-08 8.819632237421284e-10 2.950063540081659e-08 3.318797051981056e-08 1.0000000010164134 0.9998417897156789 0.9999999810415852 1.5439674642000713e-10 1.2895182212763838e-09 1.300305442414949e-09 1.6023767654313776e-10 -8.530346633310941e-11 -2.0977583088305286e-08 1.0898161103659322e-09 2.9499336656986616e-08 3.1892220000606855e-08 1.0000000002186318 0.9998417891468323 0.9999999991070825 1.309833613514466e-10 1.7560267842592458e-10 1.9079468380229154e-10 1.280003161656781e-10 -6.602040538428039e-11 -2.097749513008446e-08 4.491533926405608e-10 2.9492936284871554e-08 2.5422712661966475e-08
2.572 0.9999999986889224 0.9998417880670519 1.0000000318366027 2.4199942776946118e-11 -1.2180308455622857e-09 -2.77653298203023e-09 1.533723048661838e-11 1.5922604337022274e-12 -2.138543534303771e-08 1.3986363105052117e-09 2.9594593591797152e-08 4.1153522163994035e-08 1.0000000011098653 0.99984178979014 0.9999999789200037 1.5801989962729434e-10 1.4246592183473427e-09 1.4259331779026798e-09 1.6341099460746557e-10 -8.764958382329333e-11 -2.1386437244416827e-08 1.17044413965013e-09 2.9582562372625745e-08 3.328809625579898e-08 1.0000000011193813 0.999841789796927 0.999999978704245 1.5828700364236544e-10 1.4384581718186045e-09 1.4386734105715725e-09 1.6379305615036576e-10 -8.785480497745439e-11 -2.1386438804634307e-08 1.179475004938558e-09 2.958271932577288e-08 3.3427270313142964e-08 0.9999999992142297 0.9998417884388447 1.0000000216232638 9.48422731317959e-11 -1.0756604693601888e-09 -1.3547217460353955e-09 8.135041013444183e-11 -3.8414706899441207e-11 -2.1386159021752658e-08 8.705818486170026e-10 2.9582349312732656e-08 3.32225640941824e-08 1.000000001016304 0.9998417897234204 0.9999999810434638 1.5544862070845499e-10 1.2893940750488912e-09 1.3001479806124092e-09 1.5973018594172388e-10 -8.543077971949563e-11 -2.1386431941710385e-08 1.0820970165312646e-09 2.9581094402864946e-08 3.1963787171254434e-08 1.000000000218406 0.9998417891544982 0.999999999107962 1.3191716966611806e-10 1.754320450192949e-10 1.9057714181952604e-10 1.2738418681855793e-10 -6.60839278575306e-11 -2.1386341876020158e-08 4.302572499362506e-10 2.9574713375457078e-08 2.5516011089668895e-08
2.582 0.9999999987019423 0.9998417880843634 1.0000000315199118 2.5512911282428562e-11 -1.205931689548765e-09 -2.7489948047877982e-09 1.4855112278557146e-11 1.482944911649144e-12 -2.1801861916630922e-08 1.3894727637491956e-09 2.967695184354394e-08 4.078111868604614e-08 1.0000000011098382 0.999841789798097 0.9999999789199955 1.5959454446280505e-10 1.4246337996884203e-09 1.4258525183747885e-09 1.6305067856130286e-10 -8.781007047796828e-11 -2.180288630684489e-08 1.1747984966750285e-09 2.966533902860438e-08 3.3138669593521763e-08 1.0000000011193642 0.9998417898048912 0.9999999787040472 1.598631267734463e-10 1.4384455689855538e-09 1.4386055543675561e-09 1.6343430211362705e-10 -8.801592401964683e-11 -2.180288790747554e-08 1.1838053092205693e-09 2.9665495704891958e-08 3.327856980344601e-08 0.9999999992164091 0.9998417884483978 1.0000000215626421 9.614634043220022e-11 -1.0726664574136607e-09 -1.3510034367462822e-09 8.077254539678002e-11 -3.844957081587494e-11 -2.1802601878740268e-08 8.74535374226535e-10 2.966508032840253e-08 3.3037894373992363e-08 1.0000000010161867 0.9998417897313137 0.999999981045134 1.570087443678308e-10 1.28925428670038e-09 1.2999519603639246e-09 1.5935574361931383e-10 -8.558278543280145e-11 -2.1802880874438213e-08 1.086724168038396e-09 2.9663873834109527e-08 3.180734289639838e-08 1.000000000218172 0.9998417891623161 0.9999999991086324 1.3335873387868618e-10 1.752455642753694e-10 1.903207547024402e-10 1.269009000934085e-10 -6.617252568447122e-11 -2.180278853958451e-08 4.4194642539283935e-10 2.9657510134147648e-08 2.5323333836960754e-08
2.592 0.9999999987148208 0.9998417881017349 1.0000000312060549 2.7045442817732082e-11 -1.1939515150542734e-09 -2.721720313371388e-09 1.443260960995013e-11 1.3466557521134115e-12 -2.222602624635376e-08 1.3869129646190389e-09 2.9760494966518752e-08 4.0291853494286735e-08 1.0000000011097991 0.9998417898062064 0.9999999789196748 1.613863162822309e-10 1.4246095300610551e-09 1.4257825872573352e-09 1.6274841200886492e-10 -8.799586525429366e-11 -2.222707332810562e-08 1.186641827591348e-09 2.9749299426773835e-08 3.284358940357318e-08 1.0000000011193353 0.9998417898130073 0.9999999787035373 1.6165639189615665e-10 1.43843438015042e-09 1.438548504969151e-09 1.6313354933097392e-10 -8.820271623802782e-11 -2.2227074941998402e-08 1.1955684807197589e-09 2.974945585011318e-08 3.298484538732196e-08 0.999999999218571 0.9998417884580985 1.000000021501877 9.766871600764467e-11 -1.0696791257824598e-09 -1.3472847691596607e-09 8.025353543789627e-11 -3.8510575786372375e-11 -2.222678283818044e-08 8.885296595885052e-10 2.9748990017777012e-08 3.270648330100901e-08 1.0000000010160575 0.9998417897393591 0.9999999810464915 1.587861181350216e-10 1.2891158585355925e-09 1.299766654237325e-09 1.5903921422807404e-10 -8.576010469062134e-11 -2.2227067536113277e-08 1.0994365103758246e-09 2.974783677889994e-08 3.1498969864026655e-08 1.0000000002179261 0.9998417891702859 0.9999999991089897 1.350177094852776e-10 1.7506114281508626e-10 1.900752515868073e-10 1.2647619632372402e-10 -6.628665898127231e-11 -2.2226973465482214e-08 4.725141426642539e-10 2.974148833827346e-08 2.4938333302729646e-08
2.602 0.9999999987275578 0.9998417881191688 1.000000030894988 2.8558176018698298e-11 -1.1820717767796166e-09 -2.6946607492277943e-09 1.3984684229047673e-11 1.1832864059608669e-12 -2.265806848464452e-08 1.3878129988883858e-09 2.984542249521067e-08 3.973922289097714e-08 1.0000000011097472 0.99984178981447 0.9999999789190291 1.631552996919464e-10 1.4246038663783126e-09 1.425769608848582e-09 1.6241965512305553e-10 -8.820813784994132e-11 -2.265913830438177e-08 1.202098686749104e-09 2.9834643253226175e-08 3.246988569587691e-08 1.0000000011192938 0.9998417898212781 0.9999999787027026 1.6342720461624326e-10 1.438441551756143e-09 1.4385487173710813e-09 1.6280642430266002e-10 -8.841585050239002e-11 -2.2659139840437918e-08 1.2109203441949572e-09 2.983479944572524e-08 3.261286777853537e-08 0.9999999992207138 0.9998417884679489 1.0000000214409548 9.916963867099701e-11 -1.066681522945945e-09 -1.3435194955821226e-09 7.970858051775661e-11 -3.8598300781948757e-11 -2.265884168507538e-08 9.072591146251167e-10 2.9834278090418104e-08 3.2295136635450214e-08 1.000000001015915 0.9998417897475593 0.9999999810475244 1.6054101022139326e-10 1.2889960529985318e-09 1.2996380324660061e-09 1.5869636148949154e-10 -8.596367729566792e-11 -2.2659132267444718e-08 1.1160228756762583e-09 2.983318296713432e-08 3.110826157498955e-08 1.0000000002176679 0.9998417891784112 0.9999999991090213 1.3665475344564726e-10 1.7489547215497664e-10 1.898868320741983e-10 1.260250149224988e-10 -6.642753303316082e-11 -2.2659036371754028e-08 5.10074263631811e-10 2.9826847736462405e-08 2.444624846019272e-08
2.612 0.9999999987401549 0.9998417881366702 1.0000000305867247 2.993276465832349e-11 -1.1702908265108404e-09 -2.6678107591053196e-09 1.3501298774969956e-11 9.919187976874589e-13 -2.3098130886168018e-08 1.3900733030335835e-09 2.993187438855414e-08 3.915842206575331e-08 1.0000000011096828 0.9998417898228921 0.9999999789181039 1.6478352075816326e-10 1.4246177671763708e-09 1.4258160325027655e-09 1.6205443974426626e-10 -8.844736708795918e-11 -2.3099224473233618e-08 1.2186328328713566e-09 2.992150998773253e-08 3.206093289693601e-08 1.0000000011192385 0.9998417898297074 0.9999999787015874 1.650570568324677e-10 1.4384684111820558e-09 1.4386085257694513e-09 1.6244244894971602e-10 -8.865574290639603e-11 -2.3099226149870228e-08 1.2273443819423385e-09 2.992166597417206e-08 3.2205840665168627e-08 0.9999999992228373 0.9998417884779534 1.000000021379921 1.005309882967597e-10 -1.0636731414981461e-09 -1.3397051871784634e-09 7.91274626949802e-11 -3.871364276379746e-11 -2.3098921195986277e-08 9.273038838049961e-10 2.992108447069285e-08 3.184737173742452e-08 1.0000000010157597 0.9998417897559174 0.9999999810482761 1.621549298546137e-10 1.2888955465980216e-09 1.299568893037516e-09 1.5831673344188523e-10 -8.619437969937823e-11 -2.309921828487844e-08 1.133735991969577e-09 2.992005187874524e-08 3.068028300327019e-08 1.000000000217397 0.9998417891866945 0.9999999991087721 1.381510560124434e-10 1.7474920626622292e-10 1.8975825759127242e-10 1.2553726873757233e-10 -6.659516327331279e-11 -2.3099119866604797e-08 5.479020190081987e-10 2.991372799140556e-08 2.3902464263978278e-08
2.622 0.999999998752615 0.9998417881542436 1.0000000302812795 3.1143754778332564e-11 -1.1586266604771827e-09 -2.6412136657357853e-09 1.3064989831455649e-11 7.7218329393004e-13 -2.3546359458007374e-08 1.3920361783585083e-09 3.001979331647029e-08 3.858007033344058e-08 1.0000000011096064 0.9998417898314758 0.999999978916942 1.6624586665803425e-10 1.4246318428153659e-09 1.425875541918317e-09 1.6173492917393935e-10 -8.871453565200078e-11 -2.3547476883572237e-08 1.2343113106979224e-09 3.000984141518337e-08 3.165400377829957e-08 1.0000000011191725 0.9998417898382982 0.9999999787002365 1.665205849147694e-10 1.4384951498525758e-09 1.4386813899030375e-09 1.6212452823426436e-10 -8.892328923949565e-11 -2.3547478295924297e-08 1.2429214767796575e-09 3.0009997197533593e-08 3.1800877408198656e-08 0.9999999992249433 0.9998417884881157 1.0000000213188178 1.0172672639265194e-10 -1.0606730077759576e-09 -1.3358879370221605e-09 7.859296676505715e-11 -3.885697016537983e-11 -2.354716709683143e-08 9.461453457658881e-10 3.000935150939062e-08 3.1400815689980256e-08 1.0000000010155932 0.9998417897644376 0.999999981048792 1.6360289724710392e-10 1.288795199191194e-09 1.2995130033784851e-09 1.579830396093443e-10 -8.645302984732967e-11 -2.3547470551035924e-08 1.1504978759089392e-09 3.0008385326633375e-08 3.025389210123341e-08 1.0000000002171145 0.9998417891951398 0.9999999991082852 1.3948139881942718e-10 1.746029825855444e-10 1.896432922896375e-10 1.250954376593803e-10 -6.679028438973945e-11 -2.3547369853982394e-08 5.819690050752107e-10 3.0002071130008055e-08 2.3355895926194146e-08
2.632 0.9999999987649394 0.9998417881718947 1.0000000299786291 3.217092125357073e-11 -1.147103591472807e-09 -2.614925483419368e-09 1.2788649888837829e-11 5.230706738532511e-13 -2.4002901669864748e-08 1.3914401040157037e-09 3.0108909269703664e-08 3.8050965386762834e-08 1.0000000011095191 0.9998417898402258 0.9999999789155524 1.675217622576887e-10 1.42462018520124e-09 1.4258897953782043e-09 1.6157414819211451e-10 -8.90097301786572e-11 -2.4004043337571268e-08 1.2466276453074376e-09 3.0099367114941615e-08 3.130592740798124e-08 1.0000000011190955 0.9998417898470553 0.999999978698658 1.6779711738626991e-10 1.4384962287357747e-09 1.4387088551182776e-09 1.6196543300459897e-10 -8.921959583962607e-11 -2.400404496110184e-08 1.2551615105806247e-09 3.009952271357089e-08 3.145453912238842e-08 0.9999999992270322 0.9998417884984401 1.0000000212576539 1.0273627584921663e-10 -1.0577068963749255e-09 -1.3321264819986541e-09 7.821784533346186e-11 -3.902902068846408e-11 -2.4003726956262064e-08 9.605756724143272e-10 3.009880908898027e-08 3.101289992599113e-08 1.0000000010154155 0.9998417897731241 0.9999999810490798 1.6486410771350993e-10 1.2886691572562692e-09 1.2994117588376348e-09 1.5780820325619487e-10 -8.673956898457726e-11 -2.4004037236754443e-08 1.1636305789671522e-09 3.009791287792192e-08 2.9888608053230804e-08 1.000000000216822 0.9998417892037517 0.9999999991075705 1.4062512103332939e-10 1.7443155555793447e-10 1.8948299719705458e-10 1.2481246430696686e-10 -6.701390315752543e-11 -2.4003934125745922e-08 6.077208797808476e-10 3.009160680020995e-08 2.2884096843027453e-08
2.642 0.9999999987771307 0.9998417881896282 1.0000000296787321 3.293196106430318e-11 -1.135732256816508e-09 -2.5889650396390538e-09 1.2723822640980129e-11 2.442070627246108e-13 -2.4467908132045172e-08 1.3850709397677352e-09 3.019884554959015e-08 3.764170889872108e-08 1.0000000011094223 0.9998417898491465 0.9999999789139224 1.6852878461046462e-10 1.4245711643007841e-09 1.4258377276977956e-09 1.6162392685825568e-10 -8.933389291831211e-11 -2.446907405875304e-08 1.2521491255245121e-09 3.0189710701117435e-08 3.110193927490001e-08 1.0000000011190087 0.9998417898559828 0.9999999786968397 1.688055250982803e-10 1.4384598547241167e-09 1.438669657568061e-09 1.620166948006169e-10 -8.954445130540338e-11 -2.4469076034053686e-08 1.2606536576239023e-09 3.0189866126573144e-08 3.1251634705148467e-08 0.9999999992291054 0.9998417885089302 1.000000021196417 1.0347763741395208e-10 -1.0547860778205091e-09 -1.3284417417400653e-09 7.805373948758316e-11 -3.923059235511835e-11 -2.4468751257274034e-08 9.662029216878925e-10 3.018908058365251e-08 3.0769919573780927e-08 1.0000000010152281 0.9998417897819811 0.999999981049128 1.6585661128184323e-10 1.2885058873700634e-09 1.299244565361447e-09 1.5784396705221073e-10 -8.705558255801886e-11 -2.4469067961593204e-08 1.169474747872732e-09 3.0188258115602794e-08 2.9673962960735827e-08 1.00000000021652 0.999841789212534 0.9999999991066145 1.415002660632573e-10 1.742229072428643e-10 1.892564517945543e-10 1.247403478495758e-10 -6.726685265519031e-11 -2.446896275038965e-08 6.190593558964108e-10 3.018195836415234e-08 2.2606408401796665e-08
2.652 0.9999999987891925 0.9998417882074496 1.0000000293815707 3.329966970736889e-11 -1.1244985056598613e-09 -2.563294157825651e-09 1.2817926550094527e-11 -6.499019548068845e-14 -2.4941531071912907e-08 1.3699140883564634e-09 3.028923739269092e-08 3.742015881913822e-08 1.0000000011093175 0.9998417898582425 0.9999999789120663 1.6913986857995008e-10 1.4244981230435402e-09 1.4257546135163572e-09 1.618314226380377e-10 -8.968745627136811e-11 -2.4942721700488678e-08 1.2477860536017939e-09 3.028050805902373e-08 3.112215528830485e-08 1.0000000011189139 0.999841789865086 0.9999999786947942 1.6941834375168498e-10 1.43839985801321e-09 1.4385991169452065e-09 1.6222541275205478e-10 -8.989860119891474e-11 -2.4942723771722568e-08 1.2563281725345735e-09 3.0280663345976404e-08 3.1271868462776816e-08 0.9999999992311654 0.9998417885195922 1.0000000211351188 1.0382404045371166e-10 -1.0518974916315602e-09 -1.3247985711939875e-09 7.804790126942785e-11 -3.946210612459833e-11 -2.49423922405048e-08 9.59012680910211e-10 3.0279801352223136e-08 3.0753394315644986e-08 1.000000001015033 0.9998417897910135 0.9999999810489484 1.6645369443865895e-10 1.2883186607948674e-09 1.2990460115953884e-09 1.5803721510330742e-10 -8.740076866364016e-11 -2.494271555991165e-08 1.164732550041668e-09 3.0279056900979014e-08 2.969423006872848e-08 1.0000000002162097 0.999841789221492 0.9999999991054309 1.4197993842435814e-10 1.7399065738912783e-10 1.8899876032624073e-10 1.248259792770703e-10 -6.754952059932475e-11 -2.4942608211719215e-08 6.102791301482746e-10 3.0272761366742505e-08 2.2636307663072337e-08
2.662 0.999999998801129 0.9998417882253663 1.000000029087188 3.318499111490272e-11 -1.1133697423244343e-09 -2.5378483582708406e-09 1.2953835908476148e-11 -4.0452152324087285e-13 -2.542392562092548e-08 1.345384507296306e-09 3.0379797350819364e-08 3.7397985445704164e-08 1.0000000011092085 0.9998417898675199 0.9999999789100545 1.6926615541567207e-10 1.4244324533532334e-09 1.4257028492476096e-09 1.6207979023345693e-10 -9.00711917706872e-11 -2.5425141630762695e-08 1.2331517284155379e-09 3.0371471965183226e-08 3.137630151225378e-08 1.0000000011188148 0.9998417898743706 0.9999999786925934 1.6954612762166153e-10 1.438346997464961e-09 1.4385595017290518e-09 1.624752267086564e-10 -9.028295220342388e-11 -2.5425143875169066e-08 1.2418026800700282e-09 3.037162712214827e-08 3.1524922130593695e-08 0.999999999233214 0.9998417885304308 1.0000000210738307 1.0368635994082838e-10 -1.0490099007407122e-09 -1.3211349670232164e-09 7.808360211091143e-11 -3.9724188715246384e-11 -2.5424805234742223e-08 9.383147415039985e-10 3.037068395361494e-08 3.097395926947566e-08 1.0000000010148338 0.999841789800227 0.9999999810486132 1.665658941471802e-10 1.2881386242186535e-09 1.298878398342113e-09 1.582712845800341e-10 -8.777586924662942e-11 -2.542513556804146e-08 1.1489695409484571e-09 3.037002198312111e-08 2.995957381141403e-08 1.0000000002158953 0.9998417892306319 0.9999999991040911 1.419746984668286e-10 1.7376581464794488e-10 1.8877234327576297e-10 1.249525869797918e-10 -6.786225498008983e-11 -2.5425025782992944e-08 5.798502843104771e-10 3.0363728415570457e-08 2.298646660287038e-08
2.672 0.999999998812945 0.9998417882433852 1.000000028795676 3.261027426888838e-11 -1.102316014985416e-09 -2.512589649269456e-09 1.304176575311311e-11 -7.760864069133483e-13 -2.5915250010123425e-08 1.3145848040034457e-09 3.047033764111519e-08 3.750419622015589e-08 1.0000000011090988 0.9998417898769847 0.9999999789080086 1.689300473249359e-10 1.4244027577263345e-09 1.4257166192252915e-09 1.6227851100259818e-10 -9.048536167688114e-11 -2.5916492019653947e-08 1.2118128999205262e-09 3.046241401705241e-08 3.177455742428844e-08 1.000000001118715 0.9998417898838423 0.9999999786903587 1.6921137632776814e-10 1.4383300545469022e-09 1.4385857542246728e-09 1.6267552617262591e-10 -9.069803929866409e-11 -2.591649393160496e-08 1.2206235203871485e-09 3.0462569051053393e-08 3.1921436780737245e-08 0.9999999992352565 0.9998417885414528 1.000000021012674 1.0308743057745562e-10 -1.0460945993446532e-09 -1.317416026649696e-09 7.807024106736437e-11 -4.001673733311545e-11 -2.5916148648983078e-08 9.084478186847831e-10 3.0461540362393786e-08 3.134137754875975e-08 1.0000000010146337 0.9998417898096286 0.999999981048244 1.6621566315787314e-10 1.2879946505884098e-09 1.2987767706662247e-09 1.5845581101103783e-10 -8.818147724372537e-11 -2.5916485750619496e-08 1.1259630492931604e-09 3.046096491818696e-08 3.0375507533376903e-08 1.0000000002155807 0.999841789239959 0.9999999991027163 1.4150698825624776e-10 1.7357700805109225e-10 1.8861176206071625e-10 1.2502976878653544e-10 -6.820522692265045e-11 -2.5916373499734806e-08 5.330384332614465e-10 3.0454671189826563e-08 2.3529137847036516e-08
2.682 0.9999999988246454 0.9998417882615134 1.0000000285071244 3.170609589401888e-11 -1.0913296362595414e-09 -2.487539670242179e-09 1.3082886306398491e-11 -1.1787301584620914e-12 -2.6415664765806093e-08 1.283146388030299e-09 3.056078713001329e-08 3.761982762147759e-08 1.0000000011089916 0.9998417898866435 0.9999999789060483 1.6826215592121273e-10 1.4244156992033126e-09 1.4257723737105068e-09 1.6242979538995537e-10 -9.09306675585917e-11 -2.641693304413535e-08 1.1899497461396462e-09 3.0553262040159294e-08 3.217364276780297e-08 1.0000000011186176 0.9998417898935085 0.9999999786882088 1.6854486723793203e-10 1.4383558993856827e-09 1.438653954982115e-09 1.62828315687379e-10 -9.114405542094176e-11 -2.6416935000126615e-08 1.198929610711697e-09 3.055341698695096e-08 3.231881851172269e-08 0.9999999992372953 0.9998417885526644 1.0000000209517668 1.021576932681209e-10 -1.0431445678874106e-09 -1.313665268172757e-09 7.800993298681082e-11 -4.0340911513832017e-11 -2.6416582573910783e-08 8.773877848345894e-10 3.055229912739757e-08 3.171082480068252e-08 1.0000000010144359 0.9998417898192238 0.9999999810479596 1.655333844905371e-10 1.2878933684373507e-09 1.2987173141297323e-09 1.5859259736029776e-10 -8.861817895085245e-11 -2.6416926699092684e-08 1.1023238494793224e-09 3.0551813589361314e-08 3.079185351186962e-08 1.0000000002152687 0.9998417892494804 0.9999999991014257 1.4070807798285556e-10 1.7343116398698402e-10 1.884934834555795e-10 1.2505923833788148e-10 -6.857946443053516e-11 -2.6416811923263782e-08 4.81354030124559e-10 3.0545517869870004e-08 2.4067422859336298e-08
2.692 0.9999999988362328 0.9998417882797563 1.0000000282215715 3.062641228584604e-11 -1.0804282270482098e-09 -2.462758535038748e-09 1.316142606934562e-11 -1.6136074666633028e-12 -2.692533271922494e-08 1.2566249803470004e-09 3.06512007857514e-08 3.763854481777992e-08 1.0000000011088888 0.9998417898965014 0.9999999789042381 1.6741677152932273e-10 1.4244526795651908e-09 1.425807320631418e-09 1.6261730271629287e-10 -9.140721843386894e-11 -2.6926627769520946e-08 1.1735170741274458e-09 3.064407041848583e-08 3.2450191452506217e-08 1.000000001118525 0.9998417899033731 0.9999999786862098 1.677005063535942e-10 1.4384056833533006e-09 1.4387017626264622e-09 1.6301733726013212e-10 -9.162144385519477e-11 -2.6926629693540655e-08 1.182630311903063e-09 3.06442253386724e-08 3.259424239996865e-08 0.9999999992393327 0.999841788564071 1.0000000208911743 1.0105054527933354e-10 -1.0401790682051264e-09 -1.309945210566141e-09 7.79864418426251e-11 -4.0697106890708144e-11 -2.6926269799729686e-08 8.532732946554693e-10 3.064301514840244e-08 3.1957180922786675e-08 1.0000000010142427 0.999841789829018 0.9999999810478256 1.6467306638250544e-10 1.2878160767017624e-09 1.2986373232939887e-09 1.5876595728853732e-10 -8.908610876003547e-11 -2.6926620932164376e-08 1.0844893077150472e-09 3.064262246177459e-08 3.107985237787658e-08 1.0000000002149614 0.999841789259201 0.999999999100285 1.3973145477985463e-10 1.7330915638814845e-10 1.8835497765650295e-10 1.251252845108621e-10 -6.898523522325108e-11 -2.69265039499698e-08 4.3927956914152937e-10 3.0636323055475355e-08 2.4438182202478953e-08
2.702 0.9999999988477092 0.99984178829812 1.00000002793899 2.945046189210177e-11 -1.069641145400243e-09 -2.438290373112142e-09 1.3369166679598576e-11 -2.080751958767598e-12 -2.7444419212278016e-08 1.238256078634899e-09 3.0741709270814176e-08 3.750657405653076e-08 1.0000000011087908 0.9998417899065621 0.9999999789025811 1.6647196610153048e-10 1.4244834171997678e-09 1.425775382489659e-09 1.6293283063842096e-10 -9.19154485812408e-11 -2.7445741259612607e-08 1.1658531748535874e-09 3.073497023445874e-08 3.254521772689018e-08 1.0000000011184373 0.9998417899134412 0.9999999786843643 1.667573452147239e-10 1.4384491950883704e-09 1.4386829007764634e-09 1.6333457537570947e-10 -9.213033476859779e-11 -2.744574320956263e-08 1.1750344976404047e-09 3.073512516484269e-08 3.268895383739575e-08 0.9999999992413692 0.999841788575676 1.000000020830899 9.984520832701388e-11 -1.0372277083248551e-09 -1.3063024379202742e-09 7.809171587947096e-11 -4.1085185720896954e-11 -2.7445375889805427e-08 8.410106964191879e-10 3.0733819314092834e-08 3.202023344339055e-08 1.0000000010140548 0.9998417898390152 0.9999999810478453 1.6371394754207496e-10 1.2877326001056955e-09 1.2984904109068798e-09 1.5906723070510795e-10 -8.958591453029634e-11 -2.7445734275650545e-08 1.076116675177432e-09 3.073352257824269e-08 3.117823655663967e-08 1.0000000002146596 0.9998417892691248 0.9999999990992966 1.3865598081861197e-10 1.731812661548169e-10 1.8814956862575223e-10 1.2531970372470328e-10 -6.94228957170967e-11 -2.7445614904877743e-08 4.185138613828153e-10 3.0727217751486957e-08 2.4566809484963525e-08
2.712 0.9999999988590762 0.9998417883166091 1.0000000276593273 2.814997416292435e-11 -1.0589874856171956e-09 -2.414120812599681e-09 1.3727763178566106e-11 -2.580672146261306e-12 -2.7973092824632752e-08 1.2280832747976803e-09 3.0832405006545296e-08 3.723012304059744e-08 1.0000000011086991 0.9998417899168307 0.9999999789010523 1.653998640091847e-10 1.424487378981399e-09 1.4256886304485802e-09 1.6339814700652027e-10 -9.245590994093593e-11 -2.7974442393929446e-08 1.1668230397539516e-09 3.082605497747902e-08 3.246949050295857e-08 1.000000001118355 0.9998417899237164 0.999999978682646 1.656871797629747e-10 1.4384661008454112e-09 1.4386087988651567e-09 1.6380123767909934e-10 -9.267145748054586e-11 -2.7974444678153168e-08 1.1760055139598826e-09 3.0826209938352394e-08 3.261366224442449e-08 0.9999999992434057 0.9998417885874848 1.0000000207709143 9.851357717867685e-11 -1.0343112406208175e-09 -1.302725030504888e-09 7.834731355812796e-11 -4.1505771147307596e-11 -2.7974069525163678e-08 8.406590891074482e-10 3.082480455465384e-08 3.1910356583912274e-08 1.0000000010138723 0.9998417898492198 0.9999999810479919 1.6262781694248756e-10 1.2876221894742942e-09 1.298288676143515e-09 1.5951819364975915e-10 -9.011781813031539e-11 -2.7974435223551906e-08 1.0770917705955112e-09 3.0824607385749396e-08 3.109838403314628e-08 1.0000000002143636 0.9998417892792564 0.999999999098435 1.3745347411180615e-10 1.730271978182691e-10 1.8788934594478865e-10 1.256637470202725e-10 -6.989255016315462e-11 -2.7974313235527523e-08 4.2132950458694524e-10 3.08182951985472e-08 2.4469281620238088e-08
2.722 0.999999998870336 0.9998417883352289 1.0000000273825533 2.6649418960422083e-11 -1.0484653467945405e-09 -2.390186432791883e-09 1.4166908829233605e-11 -3.1135199310778693e-12 -2.8511524344368337e-08 1.2240290107150405e-09 3.092327677990601e-08 3.685063327759849e-08 1.0000000011086132 0.999841789927311 0.9999999788996495 1.6412555982791547e-10 1.4244655889009503e-09 1.425607683631294e-09 1.6394301458702514e-10 -9.302874654619757e-11 -2.851290197985127e-08 1.1740602426170756e-09 3.091731424705049e-08 3.2273179430158874e-08 1.0000000011182797 0.9998417899342043 0.9999999786810542 1.6441472864500144e-10 1.4384569255931562e-09 1.4385406295521173e-09 1.6434736244006572e-10 -9.324461032546206e-11 -2.851290436422163e-08 1.1831953217386694e-09 3.0917469257529395e-08 3.2418325167988505e-08 0.9999999992454425 0.9998417885995012 1.0000000207112187 9.698032945219563e-11 -1.0314287575461214e-09 -1.29915172209486e-09 7.86829877121003e-11 -4.195930770541285e-11 -2.85125212603704e-08 8.489625238348554e-10 3.0915960033443075e-08 3.1677965913016244e-08 1.0000000010136965 0.9998417898596368 0.9999999810482652 1.6133977749487825e-10 1.2874860245596966e-09 1.2980926939716736e-09 1.6004872786523304e-10 -9.068224239496825e-11 -2.851289447161218e-08 1.0848507773995948e-09 3.0915866477673855e-08 3.089257967277086e-08 1.000000000214074 0.9998417892896 0.9999999990976988 1.3604900581391082e-10 1.728472602356976e-10 1.8763527499942938e-10 1.2608738117617632e-10 -7.03951897443028e-11 -2.851276990736832e-08 4.410489511845553e-10 3.0909544817587584e-08 2.4211318290208962e-08
2.732 0.9999999988814914 0.9998417883539853 1.0000000271086873 2.493175332517147e-11 -1.0380555120584361e-09 -2.3664274974572816e-09 1.456923564773527e-11 -3.6795232915110524e-12 -2.9059887505841562e-08 1.2241350250475312e-09 3.1014288027267296e-08 3.640373168212288e-08 1.0000000011085357 0.9998417899380092 0.9999999788984189 1.626325379118931e-10 1.424435803693168e-09 1.4255896979285647e-09 1.6444994864601822e-10 -9.363432453947914e-11 -2.9061293237670393e-08 1.1853794544941133e-09 3.10087115487845e-08 3.1998551744351736e-08 1.0000000011182122 0.999841789944909 0.9999999786796342 1.6292337027578417e-10 1.4384401510923171e-09 1.438535497979417e-09 1.6485593557941926e-10 -9.38509329560827e-11 -2.9061295640743515e-08 1.1944368618626153e-09 3.10088666176945e-08 3.2145038027117574e-08 0.9999999992474817 0.999841788611731 1.0000000206518571 9.522890188009584e-11 -1.0285621590879545e-09 -1.2955257157877955e-09 7.89814254883301e-11 -4.24458936092656e-11 -2.9060904881684434e-08 8.628224608071526e-10 3.100724929366937e-08 3.1365613161756734e-08 1.0000000010135288 0.999841789870271 0.9999999810487101 1.598328203363836e-10 1.2873422117542461e-09 1.2979598426031893e-09 1.6054150758293252e-10 -9.127938450575655e-11 -2.9061285492937583e-08 1.097012630520392e-09 3.1007263304171406e-08 3.0604792880247374e-08 1.0000000002137932 0.9998417893001613 0.9999999990971334 1.3442558208471313e-10 1.7265947228234526e-10 1.8744417666146706e-10 1.2647338887473114e-10 -7.093002512830144e-11 -2.906115841341165e-08 4.703751935632524e-10 3.100093010358956e-08 2.3847370757133797e-08
2.742 0.999999998892545 0.9998417883728847 1.0000000268377724 2.310522048262111e-11 -1.0277393165724294e-09 -2.3428390700054713e-09 1.4840651784485522e-11 -4.278945152907841e-12 -2.9618358012890964e-08 1.227500523018501e-09 3.110552086489643e-08 3.59035457341651e-08 1.000000001108468 0.9998417899489292 0.9999999788974306 1.6102854096599255e-10 1.4244163898491812e-09 1.4256369994379398e-09 1.6482461620236018e-10 -9.42726292995879e-11 -2.9619792598888445e-08 1.1997351395673441e-09 3.110032816863147e-08 3.166253546055841e-08 1.0000000011181545 0.9998417899558366 0.999999978678457 1.6132076455321433e-10 1.4384336256732533e-09 1.4385958644489935e-09 1.652322462123182e-10 -9.44899159966681e-11 -2.961979522519447e-08 1.2086938588915293e-09 3.11004832948671e-08 3.181066901694751e-08 0.9999999992495244 0.9998417886241795 1.0000000205929003 9.336707171734383e-11 -1.0256934355081181e-09 -1.2918442462244293e-09 7.914823724965889e-11 -4.296559874107013e-11 -2.9619396549683847e-08 8.807287853431506e-10 3.10987542437435e-08 3.099025877920785e-08 1.000000001013371 0.9998417898811282 0.9999999810493974 1.5821461250726294e-10 1.287208442585627e-09 1.2978921534273602e-09 1.609020601507438e-10 -9.190922380487204e-11 -2.9619784750403664e-08 1.1124308547395494e-09 3.1098879241755555e-08 3.025253440087463e-08 1.0000000002135219 0.9998417893109457 0.9999999990968101 1.3269117574386522e-10 1.7248195467057486e-10 1.8731891454339124e-10 1.2672733771834656e-10 -7.149807225936205e-11 -2.9619654583596094e-08 5.054585180476621e-10 3.10925326330061e-08 2.3398162855019982e-08
2.752 0.9999999989034987 0.9998417883919333 1.0000000265698277 2.1380594944177202e-11 -1.0175112845411145e-09 -2.319475006936122e-09 1.4948359295204304e-11 -4.912320015335645e-12 -3.0187115274091495e-08 1.232978876729671e-09 3.119720493083655e-08 3.536893691847042e-08 1.0000000011084111 0.9998417899600776 0.999999978896732 1.5952391048384222e-10 1.4244114364241278e-09 1.4256940538081291e-09 1.6503449128394764e-10 -9.494384476360204e-11 -3.0188579002653716e-08 1.2158634967018312e-09 3.119239256336444e-08 3.12868999239942e-08 1.0000000011181078 0.9998417899669918 0.9999999786775688 1.598177527925068e-10 1.4384414996901064e-09 1.438665841710991e-09 1.654437676609781e-10 -9.516213011190001e-11 -3.0188581762312204e-08 1.2247130338963001e-09 3.119254777438358e-08 3.143690245609192e-08 0.9999999992515726 0.9998417886368509 1.0000000205343935 9.160555381195379e-11 -1.0228183438049978e-09 -1.2881635579565435e-09 7.915092903578984e-11 -4.351872166012793e-11 -3.018817468221614e-08 9.009073755568396e-10 3.119070416073527e-08 3.057403073723499e-08 1.0000000010132237 0.9998417898922127 0.9999999810503738 1.5669603388020208e-10 1.2870891522257888e-09 1.2978341701416882e-09 1.6109810252309182e-10 -9.257263328214729e-11 -3.018857103653966e-08 1.129728929903098e-09 3.119094274907137e-08 2.985841278661985e-08 1.000000000213262 0.9998417893219577 0.9999999990967746 1.3105653520292282e-10 1.723193597368685e-10 1.8720360840038535e-10 1.268168521118993e-10 -7.209919827621334e-11 -3.018843816864132e-08 5.426236090021209e-10 3.1184581294966287e-08 2.2891225436198597e-08
2.762 0.9999999989143539 0.9998417884111346 1.0000000263048114 1.9978071165421372e-11 -1.0073807776973015e-09 -2.296399677135904e-09 1.490862893425127e-11 -5.578755403413688e-12 -3.0766340759195037e-08 1.237663638950187e-09 3.128955798138403e-08 3.4854635480835553e-08 1.000000001108365 0.9998417899714572 0.9999999788963065 1.5833983609349496e-10 1.42441019062464e-09 1.4256943392069385e-09 1.6509600277997717e-10 -9.564868881978698e-11 -3.076783419386452e-08 1.2307875306550433e-09 3.128512160033875e-08 3.0933458108875375e-08 1.0000000011180714 0.9998417899783786 0.9999999786769548 1.5863493788014982e-10 1.4384530278698199e-09 1.4386790686774245e-09 1.6550681999077836e-10 -9.586785216044859e-11 -3.0767836746571904e-08 1.2395391913375568e-09 3.128527691419411e-08 3.108526272523395e-08 0.9999999992536249 0.9998417886497503 1.000000020476322 9.016495451295065e-11 -1.0199474697714919e-09 -1.2845497707797026e-09 7.900572440663708e-11 -4.4105600140768714e-11 -3.0767421842337267e-08 9.193356876956506e-10 3.1283316526547766e-08 3.0180278055670485e-08 1.000000001013087 0.9998417899035287 0.9999999810516236 1.5549754946182174e-10 1.2869738841510083e-09 1.2977188962464614e-09 1.6114551617374528e-10 -9.326898953542466e-11 -3.076782568655142e-08 1.1456996687722759e-09 3.1283670781286804e-08 2.948712352076883e-08 1.0000000002130127 0.999841789333201 0.9999999990970128 1.2974237479883789e-10 1.7216036856783218e-10 1.8703138059054036e-10 1.26757794811229e-10 -7.273375968595822e-11 -3.076769029857267e-08 5.752877039374258e-10 3.1277293265935364e-08 2.24101458937912e-08
2.772 0.9999999989251093 0.999841788430494 1.0000000260426278 1.903266350089491e-11 -9.973603182355712e-10 -2.2736299127759014e-09 1.4744139016982897e-11 -6.2789125401665906e-12 -3.135621878106965e-08 1.2370872310248935e-09 3.1382562723001856e-08 3.444895178254467e-08 1.0000000011083274 0.9998417899830712 0.9999999788960849 1.5761000978247857e-10 1.4243996231734777e-09 1.4256183359517069e-09 1.650318834018931e-10 -9.638688324269937e-11 -3.135774214992187e-08 1.2400906497588446e-09 3.137849778363853e-08 3.070104488020059e-08 1.0000000011180437 0.9998417899899997 0.9999999786765437 1.5790645961084319e-10 1.4384551361975863e-09 1.4386158631044898e-09 1.654441849969693e-10 -9.660684251815686e-11 -3.1357744540315984e-08 1.2487856846033777e-09 3.13786532084144e-08 3.085408687098497e-08 0.9999999992556804 0.99984178866288 1.000000020418614 8.917922799406752e-11 -1.0170940529690131e-09 -1.2810223926454066e-09 7.87355482497077e-11 -4.472616954727169e-11 -3.1357321478910834e-08 9.301744902700195e-10 3.137657392938167e-08 2.991063485186955e-08 1.0000000010129595 0.9998417899150795 0.9999999810530772 1.5475332454496366e-10 1.2868487725562892e-09 1.2975274715447204e-09 1.6106728417993138e-10 -9.399889525355014e-11 -3.135773331923197e-08 1.1556129783276074e-09 3.1377045800646844e-08 2.924251640666236e-08 1.0000000002127725 0.9998417893446797 0.9999999990974531 1.2888277195500882e-10 1.7199215781827112e-10 1.8678298058300182e-10 1.2657324481691318e-10 -7.340185958627821e-11 -3.1357595175849594e-08 5.949355198904157e-10 3.1370651051933676e-08 2.2093145313774268e-08
2.782 0.999999998935764 0.9998417884500137 1.0000000257831607 1.8555016827100774e-11 -9.874523028520923e-10 -2.251118202872045e-09 1.4456486175915128e-11 -7.012651987771527e-12 -3.1956936331649814e-08 1.2269667782366526e-09 3.147589632003061e-08 3.423637654235131e-08 1.000000001108296 0.9998417899949229 0.9999999788959785 1.5734563911008507e-10 1.424376096484639e-09 1.4255111997624244e-09 1.6484341208363758e-10 -9.715849131993635e-11 -3.195849019520416e-08 1.2396900361263283e-09 3.147219849073571e-08 3.068270810998545e-08 1.0000000011180223 0.9998417900018585 0.9999999786762477 1.5764355215923477e-10 1.4384445236761312e-09 1.4385212353306038e-09 1.652572387021499e-10 -9.737889171678373e-11 -3.195849282513625e-08 1.248396486323133e-09 3.14723540486522e-08 3.0835932672385795e-08 0.9999999992577364 0.9998417886762425 1.0000000203611816 8.865968537489288e-11 -1.0142612275670307e-09 -1.2775361925928103e-09 7.834166216919791e-11 -4.538054083729426e-11 -3.1958061211358024e-08 9.280533540403334e-10 3.147015360213416e-08 2.9861076090698696e-08 1.0000000010128378 0.9998417899268675 0.999999981054645 1.544744055359469e-10 1.2867111326379072e-09 1.2973050308573145e-09 1.6086460137986524e-10 -9.476175664064167e-11 -3.1958481159396875e-08 1.1551073686051996e-09 3.1470745210532956e-08 2.9222589059109335e-08 1.0000000002125384 0.9998417893563958 0.9999999990980074 1.2848840064428014e-10 1.7181177067554458e-10 1.865039591302814e-10 1.262645602383997e-10 -7.410338204436336e-11 -3.1958340191839546e-08 5.940929347513103e-10 3.146433191922781e-08 2.2072899535068628e-08
2.792 0.9999999989463163 0.9998417884696974 1.00000002552632 1.846886050613506e-11 -9.776452761203938e-10 -2.228790725748432e-09 1.4035536845731189e-11 -7.780263916342134e-12 -3.2568683601359995e-08 1.2054694651251826e-09 3.1569117558803594e-08 3.424539058977826e-08 1.0000000011082684 0.9998417900070142 0.9999999788959212 1.574706824297405e-10 1.4243504581068352e-09 1.4254443666757479e-09 1.645203971626084e-10 -9.796312016856236e-11 -3.257026829388663e-08 1.2280385002480615e-09 3.156578280550096e-08 3.09069320066338e-08 1.0000000011180046 0.9998417900139568 0.9999999786760017 1.5776986134229983e-10 1.4384317832242347e-09 1.4384671517695761e-09 1.6493582026058885e-10 -9.818456870952507e-11 -3.2570271049311456e-08 1.2368358226160588e-09 3.1565938529756924e-08 3.1059140803779546e-08 0.9999999992597903 0.999841788689841 1.0000000203039583 8.853029081640947e-11 -1.011438735882278e-09 -1.274019441943458e-09 7.781366514579379e-11 -4.60683543156014e-11 -3.2569830635776735e-08 9.107902110004268e-10 3.156361443501008e-08 3.0061229484912165e-08 1.0000000010127197 0.9998417899388952 0.9999999810562625 1.5458494047106365e-10 1.2865710840417011e-09 1.2971228536031676e-09 1.605274870673881e-10 -9.555811123012987e-11 -3.257025864206087e-08 1.142515749401739e-09 3.1564328048241454e-08 2.9457267901879713e-08 1.000000000212309 0.9998417893683514 0.9999999990986109 1.2848331337249874e-10 1.7162931006611663e-10 1.862655731322358e-10 1.2582152345186283e-10 -7.483823650246821e-11 -3.2570115220800744e-08 5.69346980709842e-10 3.1557894737390617e-08 2.238880117259109e-08
2.802 0.9999999989567643 0.9998417884895485 1.0000000252720482 1.8678911644504497e-11 -9.679237636968895e-10 -2.2066069692751772e-09 1.349112445782443e-11 -8.581030246165058e-12 -3.3191652859905385e-08 1.1748438129970154e-09 3.166197463848521e-08 3.441600440807048e-08 1.0000000011082417 0.999841790019348 0.9999999788958829 1.5788981755134855e-10 1.4243368580112152e-09 1.4254565196982122e-09 1.640734042529139e-10 -9.880151914508407e-11 -3.3193268860470606e-08 1.2076184058057062e-09 3.165899878186109e-08 3.130319262879219e-08 1.0000000011179881 0.9998417900262978 0.9999999786757743 1.5819033927464766e-10 1.4384309618784278e-09 1.438492261942918e-09 1.644902065502222e-10 -9.902378351688588e-11 -3.3193271589346184e-08 1.2165725250632382e-09 3.165915470486885e-08 3.145357375556311e-08 0.9999999992618392 0.999841788703678 1.000000020246913 8.869586817091253e-11 -1.008611939235235e-09 -1.270433863677066e-09 7.716211488289495e-11 -4.6789827173739986e-11 -3.3192822694647234e-08 8.813408772800891e-10 3.1656704656223584e-08 3.043871813265198e-08 1.000000001012603 0.9998417899511655 0.9999999810578988 1.5498976235694147e-10 1.2864430487398006e-09 1.2970197566444834e-09 1.600660109509381e-10 -9.638758548687027e-11 -3.319325871512705e-08 1.1204574112149483e-09 3.1657542380374377e-08 2.9872106487665354e-08 1.0000000002120801 0.9998417893805501 0.9999999990992322 1.2877274066618766e-10 1.7145872080297039e-10 1.8610622790566128e-10 1.2525430558154057e-10 -7.560670165396466e-11 -3.319311272671825e-08 5.237861117370017e-10 3.165108760607399e-08 2.293777257538875e-08
2.812 0.9999999989671073 0.9998417885095714 1.0000000250203052 1.911874572237403e-11 -9.582830405251174e-10 -2.184590475432341e-09 1.287287621231533e-11 -9.415129595623721e-12 -3.3826039631037796e-08 1.1410458848390702e-09 3.175455854519479e-08 3.462224638592415e-08 1.0000000011082142 0.9998417900319274 0.9999999788958474 1.5853697464828618e-10 1.4243388399579133e-09 1.4255217905435253e-09 1.6355130113701806e-10 -9.96727324431928e-11 -3.382768769807735e-08 1.1844112417045463e-09 3.1751936686323445e-08 3.1730335610140395e-08 1.0000000011179706 0.9998417900388842 0.9999999786755499 1.5883911961614642e-10 1.4384458464015233e-09 1.4385704753271111e-09 1.639696203595423e-10 -9.989601357605642e-11 -3.3827690250770845e-08 1.1935488326893373e-09 3.1752092800579544e-08 3.187879059733592e-08 0.9999999992638817 0.9998417887177566 1.0000000201900292 8.909006462816629e-11 -1.0057772220994064e-09 -1.2668052731106155e-09 7.643624250893118e-11 -4.754456836269563e-11 -3.382723256718582e-08 8.47463764774738e-10 3.1749515095317535e-08 3.084846779258046e-08 1.0000000010124848 0.9998417899636817 0.9999999810595376 1.556226221310638e-10 1.286331102068246e-09 1.2969695259546018e-09 1.595296689640982e-10 -9.725047624211502e-11 -3.382767750509195e-08 1.0953220853720799e-09 3.17504784723891e-08 3.0318761029747e-08 1.0000000002118505 0.9998417893929945 0.9999999990998553 1.2929035487469796e-10 1.7130400841420687e-10 1.8600008951104645e-10 1.246125944768844e-10 -7.640837319495901e-11 -3.382752803787323e-08 4.67717871855789e-10 3.174400104583631e-08 2.3522166471644803e-08
2.822 0.9999999989773446 0.9998417885297692 1.0000000247710346 1.975262876560289e-11 -9.487339969077366e-10 -2.162804943499473e-09 1.2253175987025974e-11 -1.0282304893040417e-11 -3.447204216215801e-08 1.1110785617830288e-09 3.1847168272187355e-08 3.4738298423820584e-08 1.0000000011081835 0.9998417900447559 0.9999999788957846 1.593755189005483e-10 1.4243446043502842e-09 1.4255741153343114e-09 1.6302697428540391e-10 -1.0057730730740498e-10 -3.4473722794075434e-08 1.1651755513319204e-09 3.184489459005844e-08 3.20512646261707e-08 1.0000000011179497 0.99984179005172 0.9999999786752979 1.5967987328926065e-10 1.4384647948534385e-09 1.4386358058327518e-09 1.6344661811584358e-10 -1.0080131860442082e-10 -3.4473725332879015e-08 1.1744722768541302e-09 3.184505091594954e-08 3.219832711965417e-08 0.9999999992659154 0.99984178873208 1.0000000201332757 8.96773975877519e-11 -1.0029465322536666e-09 -1.2631994252245621e-09 7.570866786294535e-11 -4.833273957185151e-11 -3.447325891894985e-08 8.185280972174223e-10 3.184234460897524e-08 3.1149635746905934e-08 1.000000001012364 0.9998417899764466 0.9999999810611488 1.564475147570842e-10 1.2862229932717752e-09 1.2969067743319191e-09 1.5899103892393787e-10 -9.81466314097765e-11 -3.447371209125882e-08 1.0744087871245438e-09 3.184343445249061e-08 3.065382369332578e-08 1.000000000211618 0.9998417894056881 0.9999999991004506 1.300001925660611e-10 1.711534682071916e-10 1.8588112969183257e-10 1.239684203568029e-10 -7.724292709224226e-11 -3.447355979987192e-08 4.1653339647132175e-10 3.1836933583523027e-08 2.395806632871864e-08
2.832 0.999999998987476 0.9998417885501469 1.0000000245241591 2.0541973912678397e-11 -9.392953066525182e-10 -2.141296531641576e-09 1.1687956025666364e-11 -1.1182180842994902e-11 -3.512986188053279e-08 1.0898879555843912e-09 3.194003239037846e-08 3.469178226972665e-08 1.0000000011081487 0.9998417900578368 0.9999999788956416 1.6036740687657265e-10 1.4243350787192027e-09 1.4255649566236294e-09 1.6255612136297537e-10 -1.0151493540367836e-10 -3.5131575249259906e-08 1.1544556347946243e-09 3.193810063067693e-08 3.218997396364813e-08 1.000000001117925 0.9998417900648079 0.9999999786749659 1.6067374629427886e-10 1.4384679451830817e-09 1.4386396496425937e-09 1.6297719679972902e-10 -1.017398681309782e-10 -3.5131577950380225e-08 1.1638473770689361e-09 3.193825718164639e-08 3.233649145190848e-08 0.9999999992679391 0.9998417887466519 1.0000000200766 9.041886131999068e-11 -1.0001390828003793e-09 -1.2596646614451816e-09 7.503512062449981e-11 -4.9154110906455e-11 -3.513110238857214e-08 8.01374351703922e-10 3.193542179477834e-08 3.1264036131367206e-08 1.0000000010122392 0.9998417899894643 0.9999999810626798 1.5742601146183153e-10 1.2860992605034305e-09 1.2967825000700309e-09 1.5850596177950571e-10 -9.907540232477352e-11 -3.513156421703306e-08 1.0626907228104982e-09 3.193663846644329e-08 3.0798192319825106e-08 1.0000000002113822 0.9998417894186347 0.9999999991009645 1.3086381262845254e-10 1.7098761689060925e-10 1.8570102711306729e-10 1.2337781990408267e-10 -7.811030360280026e-11 -3.513140911355532e-08 3.854945505450535e-10 3.193011358812912e-08 2.4148150079626818e-08
2.842 0.9999999989975007 0.9998417885707094 1.0000000242795983 2.1415633702122867e-11 -9.299781918069112e-10 -2.1200558492857334e-09 1.1187483326204087e-11 -1.2114783395247407e-11 -3.579970251167434e-08 1.0789351371398194e-09 3.203314642574511e-08 3.447253995695023e-08 1.0000000011081085 0.9998417900711751 0.9999999788953624 1.6144209804431056e-10 1.4242978669214074e-09 1.4255015343690463e-09 1.621489197449136e-10 -1.0248498496615481e-10 -3.5801449184389714e-08 1.1533709770085172e-09 3.2031550749947534e-08 3.2138744062127675e-08 1.0000000011178953 0.9998417900781531 0.9999999786744973 1.6175004790693987e-10 1.4384437428554018e-09 1.438589489109943e-09 1.6257172628884352e-10 -1.0271110041092574e-10 -3.580145214796662e-08 1.1627806875532551e-09 3.203170752638345e-08 3.228557921545568e-08 0.9999999992699518 0.9998417887614769 1.000000020019945 9.124326281995126e-11 -9.973674778694842e-10 -1.2561936542734912e-09 7.442589507192324e-11 -5.000826241331111e-11 -3.580096728443204e-08 7.980404538304207e-10 3.202874250172936e-08 3.118329589710471e-08 1.000000001012109 0.999841790002739 0.9999999810640736 1.5848673127887567e-10 1.2859477265308811e-09 1.2966042268862662e-09 1.5808470573335502e-10 -1.0003708284687192e-10 -3.58014378305852e-08 1.061431068514069e-09 3.203008647865862e-08 3.074401442760087e-08 1.0000000002111409 0.9998417894318381 0.9999999991013407 1.3180963880821912e-10 1.7079455096780275e-10 1.8546694396686105e-10 1.2285116339140437e-10 -7.901044539129472e-11 -3.5801279901143024e-08 3.8224545496271196e-10 3.202353702143597e-08 2.408475878844792e-08
2.852 0.9999999990074204 0.9998417885914622 1.000000024037298 2.226822818790752e-11 -9.207754243045941e-10 -2.0990284083237053e-09 1.072359434342193e-11 -1.307932215528927e-11 -3.648177105083099e-08 1.0767926603762866e-09 3.212634485840403e-08 3.411198061253865e-08 1.000000001108063 0.9998417900847746 0.9999999788949168 1.6249429918018804e-10 1.4242391267823903e-09 1.4254364184724379e-09 1.6177747804929292e-10 -1.0348724726747523e-10 -3.648355159169027e-08 1.1603605729873292e-09 3.212508048192099e-08 3.193420726621093e-08 1.0000000011178596 0.9998417900917594 0.9999999786738625 1.6280299603122997e-10 1.438397818549537e-09 1.4385374001928124e-09 1.62201924594182e-10 -1.0371467210682769e-10 -3.648355447078817e-08 1.1697231666717497e-09 3.2125237512365635e-08 3.2082064776245454e-08 0.9999999992719533 0.9998417887765588 1.000000019963281 9.204486864129834e-11 -9.946249963171969e-10 -1.2527341932100525e-09 7.385321548969937e-11 -5.0895147620558124e-11 -3.64830604913694e-08 8.063867111620361e-10 3.2122141731660916e-08 3.0944364854934646e-08 1.0000000010119734 0.9998417900162747 0.9999999810653013 1.5952419314364714e-10 1.2857746260350294e-09 1.2964243319650753e-09 1.5769930061102407e-10 -1.0103138275900782e-10 -3.648353978356741e-08 1.0689420777113703e-09 3.21236139981844e-08 3.052949576053707e-08 1.0000000002108942 0.9998417894453031 0.9999999991015505 1.3273221238284005e-10 1.705797345678841e-10 1.8523116640491737e-10 1.2236042080758679e-10 -7.994315937599606e-11 -3.648337890086495e-08 4.028743675469238e-10 3.2117039093662896e-08 2.3816071371371745e-08
2.862 0.9999999990172362 0.9998417886124109 1.0000000237972497 2.2984728899137713e-11 -9.116648280247819e-10 -2.0781660199522817e-09 1.026653470565227e-11 -1.4075562445054068e-11 -3.717627766282889e-08 1.0809036976216583e-09 3.221950135296484e-08 3.365331597377055e-08 1.0000000011080126 0.9998417900986408 0.9999999788943206 1.6340836608672708e-10 1.424180187549765e-09 1.4254160263747715e-09 1.6141214307715787e-10 -1.0452193708667229e-10 -3.717809266432944e-08 1.1729116810628265e-09 3.221856465649763e-08 3.162466205177173e-08 1.0000000011178192 0.9998417901056328 0.9999999786730775 1.637181999295843e-10 1.4383516080580335e-09 1.4385294994839518e-09 1.618381835924655e-10 -1.0475041973422579e-10 -3.717809541551955e-08 1.1821839434608603e-09 3.221872194014814e-08 3.177404930061305e-08 0.9999999992739442 0.999841788791904 1.0000000199066232 9.270887294223821e-11 -9.918907996931346e-10 -1.2492403053924634e-09 7.328669427759106e-11 -5.181403528192253e-11 -3.7177591646259e-08 8.226492726995504e-10 3.221549368340248e-08 3.0596271776500105e-08 1.0000000010118328 0.9998417900300777 0.9999999810663784 1.6042371926647242e-10 1.28560139825898e-09 1.296288840833599e-09 1.573196356053268e-10 -1.0205761542530182e-10 -3.7178080206408975e-08 1.0824741538522088e-09 3.221709579705283e-08 3.020489530356514e-08 1.000000000210643 0.9998417894590352 0.9999999991016086 1.3351683660399788e-10 1.703648129450378e-10 1.850401346099896e-10 1.218759814330264e-10 -8.090837259411375e-11 -3.717791627630137e-08 4.3772662068134886e-10 3.221049434938399e-08 2.340418060206277e-08
2.872 0.9999999990269502 0.9998417886335624 1.00000002355948 2.3474619005664224e-11 -9.026233794388196e-10 -2.0574700371231784e-09 9.820049526824722e-12 -1.5103203834995937e-11 -3.788343498816456e-08 1.0890850629574806e-09 3.231264591068223e-08 3.3129158688263996e-08 1.0000000011079584 0.9998417901127798 0.9999999788936248 1.640932928743833e-10 1.424143071474609e-09 1.4254369078391938e-09 1.610562725081575e-10 -1.0558814276712127e-10 -3.788528421559601e-08 1.1889345330369637e-09 3.231203384012054e-08 3.1246036091152576e-08 1.000000001117775 0.9998417901197789 0.9999999786721927 1.6440457766458298e-10 1.4383272470903325e-09 1.438562851393124e-09 1.6148370831165313e-10 -1.0581768864573073e-10 -3.788528701807115e-08 1.19809182547502e-09 3.231219137581499e-08 3.139731717455976e-08 0.9999999992759259 0.9998417888075173 1.0000000198500214 9.314483955411491e-11 -9.891422504414672e-10 -1.2457153381973857e-09 7.273018478613278e-11 -5.276491094193014e-11 -3.788477406536782e-08 8.436582969511762e-10 3.230882868822862e-08 3.017565507553214e-08 1.0000000010116883 0.9998417900441529 0.9999999810673555 1.6109445756512231e-10 1.2854499708218414e-09 1.296194457979424e-09 1.5694922860099837e-10 -1.0311539770832595e-10 -3.7885271813831964e-08 1.0997358668548732e-09 3.231056244938739e-08 2.980755150167167e-08 1.0000000002103884 0.9998417894730403 0.9999999991015667 1.3407307914557015e-10 1.7017217730404947e-10 1.8489048261609986e-10 1.214008978043343e-10 -8.190499954551602e-11 -3.788510473194243e-08 4.789918853885322e-10 3.230393325194246e-08 2.289466638629527e-08
2.882 0.9999999990365647 0.9998417886549237 1.0000000233240238 2.3692333920906913e-11 -8.936407012142938e-10 -2.0369890154364526e-09 9.42373801483093e-12 -1.6161673790769022e-11 -3.860345846280864e-08 1.0993076128853796e-09 3.240588200115664e-08 3.256841740576429e-08 1.0000000011079018 0.9998417901271974 0.9999999788928877 1.6450424045287998e-10 1.4241372735144903e-09 1.4254482118289027e-09 1.6074952608605034e-10 -1.0668580764358088e-10 -3.860534333410813e-08 1.2065186759264846e-09 3.240559126831574e-08 3.082946398583143e-08 1.0000000011177288 0.9998417901342037 0.9999999786712667 1.6481695760916116e-10 1.4383343338228735e-09 1.4385868333980996e-09 1.6117852730284663e-10 -1.0691636305583316e-10 -3.860534586083793e-08 1.2155524777310693e-09 3.240574908458358e-08 3.0982873416940946e-08 0.9999999992778994 0.9998417888234065 1.0000000197935346 9.330769500311208e-11 -9.863701550044185e-10 -1.2422096230085967e-09 7.2223886617849e-11 -5.374679174177726e-11 -3.860482309297239e-08 8.666149655764544e-10 3.240225032531974e-08 2.9714620799300695e-08 1.000000001011542 0.9998417900585075 0.9999999810682916 1.6149087024649191e-10 1.2853301898071966e-09 1.2960905471771663e-09 1.5662848992973235e-10 -1.0420458246705273e-10 -3.8605330371832634e-08 1.1186440406241243e-09 3.2404117214445e-08 2.9369879382271507e-08 1.0000000002101317 0.9998417894873242 0.9999999991014825 1.3435534760297548e-10 1.7001073518505065e-10 1.8473152733142664e-10 1.2097512751927968e-10 -8.293281767277389e-11 -3.860516002896616e-08 5.210790623924535e-10 3.2397459236982454e-08 2.2327521078904212e-08
2.892 0.9999999990460828 0.9998417886765018 1.0000000230908999 2.364087697860276e-11 -8.847241799429051e-10 -2.0167715187565536e-09 9.125183033838266e-12 -1.725036837664642e-11 -3.933656719489807e-08 1.108231752502418e-09 3.249919635515365e-08 3.202719824260717e-08 1.0000000011078454 0.9998417901419004 0.9999999788921514 1.6464359937848758e-10 1.424154448651435e-09 1.4253991555462034e-09 1.6053962513087838e-10 -1.0781407858487084e-10 -3.933848762741529e-08 1.222595037755921e-09 3.249922290688353e-08 3.043417294452901e-08 1.0000000011176817 0.9998417901489138 0.9999999786703413 1.649578865208054e-10 1.438364143782703e-09 1.4385505906515111e-09 1.6097015520756312e-10 -1.0804561335687247e-10 -3.9338490358076517e-08 1.231519719953406e-09 3.249938103972509e-08 3.0589659459631336e-08 0.999999999279867 0.9998417888395763 1.0000000197372034 9.320025864773967e-11 -9.835829312530707e-10 -1.2387736727608155e-09 7.181484819691766e-11 -5.475979299082505e-11 -3.9337957724364485e-08 8.872672879892438e-10 3.249574518935613e-08 2.927473817244268e-08 1.000000001011395 0.999841790073147 0.999999981069228 1.61615516276944e-10 1.2852335574509675e-09 1.2959264412725032e-09 1.5640443155539822e-10 -1.053246713469882e-10 -3.933847450286193e-08 1.1358874857603582e-09 3.249774608463764e-08 2.8953962075726066e-08 1.0000000002098746 0.9998417895018937 0.9999999991013981 1.3436650985866165e-10 1.6987232675022871e-10 1.8451231770193756e-10 1.206462910809556e-10 -8.399115606965898e-11 -3.933830100098582e-08 5.572713077678561e-10 3.249105853693724e-08 2.1783412066430818e-08
2.902 0.9999999990555076 0.9998417886983034 1.0000000228601065 2.3358150153124407e-11 -8.758911450184611e-10 -1.996816172361856e-09 8.941843728368178e-12 -1.8368869555045038e-11 -4.0082983116432964e-08 1.1108632826134254e-09 3.259236566909552e-08 3.159975171514873e-08 1.0000000011077894 0.9998417901568956 0.999999978891437 1.6454937124284244e-10 1.4241764824490928e-09 1.425289134170891e-09 1.6044410284918674e-10 -1.0897290738041919e-10 -4.008493958440605e-08 1.2326712998456734e-09 3.259270484866948e-08 3.0158647747131415e-08 1.0000000011176364 0.9998417901639157 0.999999978669438 1.6486543786398469e-10 1.4383990300898036e-09 1.4384536402309615e-09 1.6087637258441723e-10 -1.0920527308856015e-10 -4.008494255762746e-08 1.2415321651006778e-09 3.259286329194173e-08 3.0315641809357246e-08 0.9999999992818303 0.9998417888560339 1.0000000196810488 9.286003492530446e-11 -9.807982893727245e-10 -1.2354081669409375e-09 7.152059292068947e-11 -5.580285823658933e-11 -4.008439990118995e-08 8.995700186811994e-10 3.258908982232135e-08 2.8958774841847123e-08 1.0000000010112493 0.9998417900880786 0.9999999810701863 1.615069062752183e-10 1.2851415878584197e-09 1.295701332532417e-09 1.5629461582730685e-10 -1.0647464951986808e-10 -4.008492632110814e-08 1.1466507587291727e-09 3.2591225191781626e-08 2.8663510610001e-08 1.0000000002096192 0.9998417895167553 0.9999999991013346 1.3414452398184583e-10 1.6973927930026383e-10 1.8423253325834658e-10 1.2043198970336036e-10 -8.507994420204429e-11 -4.008474970669693e-08 5.790470760755348e-10 3.25845074399557e-08 2.140198176366143e-08
2.912 0.9999999990648409 0.9998417887203364 1.0000000226316341 2.289710481816101e-11 -8.671560968557034e-10 -1.977062764656563e-09 8.848563974791295e-12 -1.9516237373767667e-11 -4.08429309234784e-08 1.102377261852099e-09 3.2685057655068943e-08 3.138171000793936e-08 1.0000000011077372 0.9998417901721885 0.9999999788907584 1.6427472167171744e-10 1.424187904739227e-09 1.4251765381843151e-09 1.6043775376251562e-10 -1.1016144878590665e-10 -4.084492427405028e-08 1.2325394114018813e-09 3.268570472937623e-08 3.0101248158837166e-08 1.000000001117594 0.9998417901792161 0.9999999786685705 1.6459272699392028e-10 1.4384232579169645e-09 1.4383543332910784e-09 1.6087167176901087e-10 -1.1039441554440957e-10 -4.0844927224340064e-08 1.2414097401167154e-09 3.2685863512605816e-08 3.025863397898902e-08 0.9999999992837909 0.999841788872786 1.0000000196250842 9.234026454295726e-11 -9.78032001457517e-10 -1.232054764073441e-09 7.131621530751305e-11 -5.687621503810171e-11 -4.0844374345474125e-08 8.978928597117995e-10 3.268195191815568e-08 2.8869833162519417e-08 1.0000000010111063 0.9998417901033085 0.9999999810711804 1.6121854398307193e-10 1.2850390206753267e-09 1.2954739017688235e-09 1.5627416479568997e-10 -1.0765460216691597e-10 -4.0844910485857864e-08 1.146434905667712e-09 3.268422215586243e-08 2.8602414796837384e-08 1.000000000209367 0.9998417895319149 0.9999999991013064 1.337421690125476e-10 1.6959571885088509e-10 1.8395073809395905e-10 1.2030703737594871e-10 -8.619859687610165e-11 -4.084473051211136e-08 5.787907478152354e-10 3.2677473507289776e-08 2.1326332815365322e-08
2.922 0.9999999990740845 0.9998417887426062 1.0000000224054837 2.230466900178166e-11 -8.585242198955169e-10 -1.9574351422824904e-09 8.7974823442398e-12 -2.0692005521497396e-11 -4.16166388859311e-08 1.080720677024768e-09 3.277702544793677e-08 3.1410326514733583e-08 1.0000000011076873 0.9998417901877857 0.9999999788901396 1.638673515154326e-10 1.4241829248105145e-09 1.4251358225134477e-09 1.6047283399619935e-10 -1.1137909889376814e-10 -4.161866926451394e-08 1.2206362058169868e-09 3.2777976266556414e-08 3.0297603364670494e-08 1.0000000011175545 0.9998417901948202 0.9999999786677622 1.6418707052140888e-10 1.4384310889346365e-09 1.4383263590147262e-09 1.6090811527722707e-10 -1.1161270351771983e-10 -4.16186726715764e-08 1.2296010010157222e-09 3.2778135333186495e-08 3.045406796552739e-08 0.9999999992857491 0.9998417888898378 1.0000000195693333 9.16883063751393e-11 -9.752898649737887e-10 -1.2286395669107393e-09 7.115358910001316e-11 -5.7978295902187426e-11 -4.16181091804947e-08 8.799646262228601e-10 3.2774084715897814e-08 2.9045733375582252e-08 1.0000000010109669 0.9998417901188419 0.9999999810722335 1.6079729490962894e-10 1.2849202476434164e-09 1.2953180909547066e-09 1.5629491955100366e-10 -1.0886352352929862e-10 -4.161865538162993e-08 1.133552996119227e-09 3.277649058591459e-08 2.8808298935559853e-08 1.000000000209118 0.9998417895473789 0.9999999991013365 1.3320693811287852e-10 1.6943601172281972e-10 1.837405837508745e-10 1.2022343406041927e-10 -8.734631590441895e-11 -4.161847184583645e-08 5.530147279591259e-10 3.276971014962113e-08 2.1607851719743112e-08
2.932 0.9999999990832392 0.9998417887651199 1.000000022181669 2.1606509822729248e-11 -8.499902408990576e-10 -1.9379023032338014e-09 8.754463564723279e-12 -2.1895588852000008e-11 -4.240433792798497e-08 1.0482951691986464e-09 3.2868221563849386e-08 3.162873820814979e-08 1.0000000011076415 0.9998417902036922 0.9999999788896162 1.633523891859968e-10 1.4241656555460606e-09 1.425195880865746e-09 1.6051496942592857e-10 -1.126252013642704e-10 -4.240640599830567e-08 1.1994567035575037e-09 3.2869472471562055e-08 3.0685088978280016e-08 1.0000000011175185 0.9998417902107337 0.99999997866705 1.6367367716889026e-10 1.4384265568695781e-09 1.4383987848258867e-09 1.6095182622032339e-10 -1.1285953917526834e-10 -4.240640983013474e-08 1.2085874759842534e-09 3.286963187462914e-08 3.0839680484125804e-08 0.9999999992877053 0.9998417889071952 1.0000000195138314 9.092921382745913e-11 -9.725678924035732e-10 -1.2251331603900244e-09 7.09985682557885e-11 -5.910867377949121e-11 -4.2405835599546463e-08 8.487437762065382e-10 3.286544091415676e-08 2.9421480789779962e-08 1.0000000010108308 0.999841790134685 0.9999999810733824 1.602684763160917e-10 1.2847888042001844e-09 1.2952629837202342e-09 1.5632299423491365e-10 -1.1010137630816211e-10 -4.240639184573313e-08 1.11063625007953e-09 3.286798354304413e-08 2.9214868842000776e-08 1.000000000208873 0.9998417895631521 0.9999999991014616 1.325642930535641e-10 1.692640580625953e-10 1.836312673250916e-10 1.2014713219476636e-10 -8.852216616398972e-11 -4.240620516664029e-08 5.045463072440805e-10 3.2861170280442617e-08 2.2153041086243204e-08
2.942 0.9999999990923057 0.9998417887878837 1.0000000219602039 2.0801801393708944e-11 -8.415477263576302e-10 -1.9185066984147472e-09 8.721134238602411e-12 -2.312590444223092e-11 -4.320626269969748e-08 1.0118272416252229e-09 3.295874852907232e-08 3.1902717536415997e-08 1.0000000011075998 0.9998417902199137 0.999999978889225 1.6272922248171793e-10 1.4241419184809125e-09 1.4253121572047049e-09 1.605659742332844e-10 -1.1389897489396775e-10 -4.3208369272083514e-08 1.1751954535163893e-09 3.296029615334992e-08 3.1122987221471944e-08 1.0000000011174863 0.9998417902269625 0.9999999786664697 1.6305192861256498e-10 1.4384155727007455e-09 1.4385276891943148e-09 1.61004339031951e-10 -1.1413446887601991e-10 -4.320837288005972e-08 1.1845224831856728e-09 3.29604559057048e-08 3.1275504884973256e-08 0.9999999992896595 0.9998417889248642 1.0000000194586143 9.006264277617651e-11 -9.698597350329945e-10 -1.2215798463206094e-09 7.085315315424437e-11 -6.026717679841351e-11 -4.3207788265950946e-08 8.123884475525871e-10 3.295612325383701e-08 2.985037874693543e-08 1.0000000010106984 0.9998417901508431 0.9999999810746625 1.5963104043607962e-10 1.2846510766050495e-09 1.2952639708238206e-09 1.5635973248726216e-10 -1.1136638184979283e-10 -4.3208354253096554e-08 1.0843078782004547e-09 3.2958803817970556e-08 2.9673815291322525e-08 1.0000000002086316 0.9998417895792414 0.999999999101718 1.3181320041310973e-10 1.6908576275823586e-10 1.8357862153020618e-10 1.2007966097781953e-10 -8.972567593146395e-11 -4.320816454353616e-08 4.4375052916543026e-10 3.2951956683195145e-08 2.2760821330030463e-08
2.952 0.9999999991012869 0.999841788810904 1.0000000217410883 1.9875416822825155e-11 -8.331923333531625e-10 -1.899333493071754e-09 8.72762878034817e-12 -2.4382209067786107e-11 -4.40226506894427e-08 9.79924818979039e-10 3.3048706006805347e-08 3.208415558841373e-08 1.0000000011075618 0.9998417902364565 0.9999999788889877 1.6198244492373958e-10 1.424114958032951e-09 1.425397443069401e-09 1.6065591422352687e-10 -1.1519969316831618e-10 -4.4024796361245516e-08 1.1553242826207614e-09 3.305054679931006e-08 3.1459552568906616e-08 1.0000000011174588 0.9998417902435126 0.9999999786660434 1.623062911103781e-10 1.4384014658253794e-09 1.4386254421361985e-09 1.6109565594980303e-10 -1.1543582502499681e-10 -4.4024799997578136e-08 1.1648199599716736e-09 3.30507069167839e-08 3.161053421146315e-08 0.9999999992916129 0.9998417889428503 1.000000019403703 8.90729298890354e-11 -9.671622439675022e-10 -1.218067086539058e-09 7.074718752237867e-11 -6.14522236443984e-11 -4.40242044014181e-08 7.815701214476369e-10 3.304623154840471e-08 3.017426265630095e-08 1.000000001010571 0.999841790167323 0.999999981076096 1.588697191220141e-10 1.2845102216007722e-09 1.2952339564030131e-09 1.5643547127462102e-10 -1.1265843167136427e-10 -4.402478114438783e-08 1.0626540569852548e-09 3.304905094014479e-08 3.0025993304537125e-08 1.000000000208395 0.9998417895956517 0.9999999991021271 1.3093889436426657e-10 1.689046008445703e-10 1.8349483228164016e-10 1.2005128757808876e-10 -9.095598733264207e-11 -4.402458790536901e-08 3.879954911110392e-10 3.304216902598582e-08 2.322405066759171e-08
2.962 0.9999999991101846 0.9998417888341886 1.0000000215243017 1.882019305575595e-11 -8.249232177328466e-10 -1.8804460842591926e-09 8.803735075755254e-12 -2.5663536909040174e-11 -4.485374282727874e-08 9.5905188837771e-10 3.31380672846417e-08 3.20805018712212e-08 1.0000000011075303 0.9998417902533282 0.9999999788889055 1.6110490139628667e-10 1.42408509870613e-09 1.4253861653738724e-09 1.6081446526525599e-10 -1.1652631126875306e-10 -4.485592814274769e-08 1.1450726645623342e-09 3.3140197306981036e-08 3.160248621862142e-08 1.0000000011174373 0.9998417902603907 0.9999999786657721 1.6142969640641109e-10 1.4383843073908398e-09 1.4386269718142254e-09 1.6125576253295727e-10 -1.167638219273142e-10 -4.4855931823118966e-08 1.1546622428990016e-09 3.314035780612867e-08 3.175287397498845e-08 0.999999999293567 0.9998417889611605 1.0000000193490999 8.795290933209457e-11 -9.644755340832626e-10 -1.2146600404053896e-09 7.071027501550812e-11 -6.266343855558064e-11 -4.485532511336691e-08 7.645104906775223e-10 3.3135739128442216e-08 3.029685544979988e-08 1.0000000010104493 0.9998417901841309 0.9999999810776854 1.579772248411838e-10 1.2843662966844734e-09 1.2951075058903934e-09 1.5657973347385802e-10 -1.1397642113864472e-10 -4.4855912557868174e-08 1.0514140279512467e-09 3.313869781801128e-08 3.017509665335352e-08 1.0000000002081646 0.9998417896123905 0.9999999991026907 1.2993383846291632e-10 1.6872050583441355e-10 1.8331501390574235e-10 1.200917064144823e-10 -9.221275114290272e-11 -4.485571566750962e-08 3.5622553755449543e-10 3.3131780431458874e-08 2.3422518171947363e-08
2.972 0.9999999991190005 0.9998417888577447 1.0000000213098126 1.765780846142142e-11 -8.167377855947136e-10 -1.8618374412093772e-09 8.95298072729829e-12 -2.696881592266775e-11 -4.569978348614768e-08 9.507723170350544e-10 3.3226678338613564e-08 3.188147707469533e-08 1.0000000011075059 0.9998417902705337 0.9999999788889684 1.6011857035091873e-10 1.4240536086093566e-09 1.425284163430519e-09 1.610455029032506e-10 -1.1787856446359734e-10 -4.570200889058285e-08 1.1453759706778603e-09 3.32290936058468e-08 3.154417936829527e-08 1.0000000011174228 0.9998417902776039 0.999999978665646 1.6044416645715698e-10 1.4383657878000936e-09 1.4385376318038802e-09 1.614883828756697e-10 -1.1811692474518438e-10 -4.57020126439575e-08 1.1549725471222998e-09 3.322925452813307e-08 3.169492851013705e-08 0.999999999295522 0.9998417889798016 1.0000000192947938 8.672432730455602e-11 -9.617977055768821e-10 -1.2113536659238826e-09 7.074644892605153e-11 -6.389984421482529e-11 -4.5701394855624594e-08 7.631726404729105e-10 3.322449213805256e-08 3.0209865576561785e-08 1.0000000010103347 0.9998417902012733 0.9999999810794196 1.5697617108126277e-10 1.2842208146248944e-09 1.294890365349804e-09 1.5679651079725144e-10 -1.1531985198833916e-10 -4.5701992755457256e-08 1.0516599867395698e-09 3.3227590365863295e-08 3.0113411260756064e-08 1.0000000002079417 0.9998417896294641 0.9999999991033983 1.2882003210005116e-10 1.685348769575062e-10 1.8304424608176009e-10 1.2020464515833115e-10 -9.349444217019197e-11 -4.570179243279503e-08 3.571394383830988e-10 3.3220636908089636e-08 2.3349102821701033e-08
2.982 0.9999999991277366 0.9998417888815792 1.0000000210975935 1.644462477321119e-11 -8.086296817731833e-10 -1.8434359922186762e-09 9.14830821231408e-12 -2.8297730710855686e-11 -4.6561020232112474e-08 9.52459846816211e-10 3.3314358973039876e-08 3.1533716615879474e-08 1.000000001107489 0.9998417902880807 0.9999999788891697 1.5907936299136202e-10 1.4240263304017642e-09 1.4251604805405389e-09 1.613216790217978e-10 -1.192551188169635e-10 -4.656328646043371e-08 1.1537927971672194e-09 3.331705592532693e-08 3.133427199852967e-08 1.0000000011174164 0.9998417902951576 0.9999999786656585 1.5940632763895543e-10 1.4383514737738749e-09 1.4384268346121814e-09 1.6176610738605606e-10 -1.1949454174338843e-10 -4.656329040145223e-08 1.1633293836782152e-09 3.3317217280009564e-08 3.148611072888085e-08 0.99999999929748 0.9998417889987801 1.0000000192407776 8.544379897394569e-11 -9.591234110091694e-10 -1.2080784835211915e-09 7.082829651598365e-11 -6.51601628203478e-11 -4.656266100055135e-08 7.740060119836815e-10 3.3312310567787506e-08 2.99645410220815e-08 1.0000000010102281 0.9998417902187569 0.9999999810812917 1.559227392471787e-10 1.2840796290448415e-09 1.2946515208205353e-09 1.5705841465107996e-10 -1.1668771615159453e-10 -4.6563269945800696e-08 1.0607374681435001e-09 3.3315548823582675e-08 2.989284766025037e-08 1.000000000207727 0.9998417896468793 0.9999999991042439 1.2765341655617443e-10 1.6835411448156845e-10 1.8275238952454683e-10 1.2036339243426822e-10 -9.480080050950717e-11 -4.656306595191312e-08 3.832326982049472e-10 3.3308558493519256e-08 2.3070195591717805e-08
2.992 0.9999999991363933 0.9998417889056983 1.000000020887625 1.5257982650133038e-11 -8.005906388861556e-10 -1.825162840779119e-09 9.346747721476901e-12 -2.9648547355254845e-11 -4.7437704077730496e-08 9.600724416738265e-10 3.340101116989834e-08 3.109730112716827e-08 1.0000000011074799 0.9998417903059742 0.9999999788895132 1.5806527762095124e-10 1.4240109474512996e-09 1.425092564458122e-09 1.6160026458405505e-10 -1.2065519010919462e-10 -4.744001173934359e-08 1.1668898656149308e-09 3.3403986997076405e-08 3.1034987907981354e-08 1.000000001117417 0.9998417903130585 0.9999999786658131 1.5839355134157953e-10 1.4383487536689804e-09 1.4383719037573956e-09 1.6204624559651127e-10 -1.2089560086866254e-10 -4.7440015638120114e-08 1.1763297038792681e-09 3.340414880582203e-08 3.118836833696907e-08 0.9999999992994394 0.9998417890181013 1.0000000191870542 8.418941694891211e-11 -9.564445930634643e-10 -1.204757032446285e-09 7.091322541192789e-11 -6.644408319725607e-11 -4.7439374910049246e-08 7.91686808413793e-10 3.339909669197295e-08 2.9625390522299296e-08 1.0000000010101286 0.9998417902365871 0.9999999810833059 1.5489422655160148e-10 1.2839503207921852e-09 1.2944688699896465e-09 1.5732282720457985e-10 -1.180794146107334e-10 -4.743999460327241e-08 1.0748859022855936e-09 3.340247587858691e-08 2.9578376687532093e-08 1.0000000002075198 0.9998417896646411 0.9999999991052303 1.2651191903317283e-10 1.681852814049223e-10 1.8251644203963388e-10 1.2052417038974424e-10 -9.61303082413572e-11 -4.743978708355639e-08 4.2096564445447773e-10 3.339544774986641e-08 2.2667711390704272e-08
3.002 0.9999999991449703 0.9998417889301076 1.0000000206798954 1.4176890783391089e-11 -7.926159851791429e-10 -1.80699146126511e-09 9.508243494709508e-12 -3.1020860596544026e-11 -4.833008938130083e-08 9.702918405687614e-10 3.348666778156653e-08 3.061707032153259e-08 1.0000000011074768 0.99984179032422 0.9999999788900058 1.571550521836562e-10 1.4240107586716464e-09 1.425105322404179e-09 1.6184087694437731e-10 -1.2207788311723027e-10 -4.8332439214157375e-08 1.1819279895102777e-09 3.348992020116874e-08 3.069233947903714e-08 1.000000001117424 0.999841790331311 0.9999999786661175 1.5748458045240308e-10 1.438361558606411e-09 1.4383974061011127e-09 1.622884812924304e-10 -1.223192285985492e-10 -4.8332443132230404e-08 1.1912581311006701e-09 3.349008244860326e-08 3.084750848871937e-08 0.9999999993014005 0.9998417890377707 1.000000019133631 8.303944436943823e-11 -9.537581297010815e-10 -1.201364509839695e-09 7.096077029560496e-11 -6.77505134334802e-11 -4.833179063232453e-08 8.119836858903203e-10 3.3484883567565376e-08 2.92401921105896e-08 1.000000001010036 0.9998417902547698 0.9999999810854694 1.539695904152773e-10 1.2838364905588995e-09 1.294366692573341e-09 1.575492535711831e-10 -1.1949342826518201e-10 -4.833242179211565e-08 1.091108973296835e-09 3.3488404896830145e-08 2.9218051173798188e-08 1.000000000207319 0.9998417896827549 0.9999999991063658 1.2547470030743117e-10 1.680317835463738e-10 1.8236125545805272e-10 1.2064715856923085e-10 -9.748202787719363e-11 -4.8332210425592134e-08 4.609176550199318e-10 3.3481337887956655e-08 2.220219801167474e-08
3.012 0.999999999153467 0.9998417889548136 1.000000020474381 1.326891533718155e-11 -7.847100374416678e-10 -1.7889647244903972e-09 9.602325088308706e-12 -3.2412798976178835e-11 -4.923843463491293e-08 9.808832169107779e-10 3.357147451744866e-08 3.012037936378806e-08 1.000000001107479 0.9998417903428228 0.9999999788906462 1.5641611481411652e-10 1.4240209445062825e-09 1.4251538330479191e-09 1.620131665314811e-10 -1.235220932241415e-10 -4.924082680072926e-08 1.1970774229045968e-09 3.3575001049600884e-08 3.033424324170544e-08 1.0000000011174364 0.9998417903499206 0.9999999786665685 1.567472955270881e-10 1.4383847505498648e-09 1.4384587692263854e-09 1.624622306384666e-10 -1.2376418276575914e-10 -4.924083101624073e-08 1.2062999360249083e-09 3.357516372208654e-08 3.049131981687027e-08 0.9999999993033606 0.9998417890577932 1.0000000190805047 8.206168637555355e-11 -9.51068536876931e-10 -1.1979455083364087e-09 7.094069215250287e-11 -6.907833866174271e-11 -4.924016674873332e-08 8.321776175374544e-10 3.356981684406714e-08 2.8837926795446807e-08 1.000000001009948 0.9998417902733089 0.9999999810877799 1.5321631336301744e-10 1.2837329868425345e-09 1.2943001083446135e-09 1.5770751669303188e-10 -1.2092900185184285e-10 -4.924080918563023e-08 1.1074168690251002e-09 3.3573481374995816e-08 2.8841056688178027e-08 1.0000000002071237 0.9998417897012262 0.9999999991076476 1.2460901946735072e-10 1.6788884973678327e-10 1.8224202565971113e-10 1.2070212553609768e-10 -9.885552819801763e-11 -4.92405938673099e-08 4.983535138617496e-10 3.356637452567137e-08 2.1710617727870968e-08
3.022 0.9999999991618835 0.9998417889798212 1.0000000202710353 1.2590434990174221e-11 -7.768846775191653e-10 -1.7711551250003892e-09 9.603817482292814e-12 -3.3824033274694294e-11 -5.0163000641006083e-08 9.89515089901154e-10 3.3655622212496227e-08 2.96407978109467e-08 1.000000001107485 0.9998417903617874 0.9999999788914082 1.5590527549827817e-10 1.424029138654587e-09 1.4251636670712497e-09 1.620921831531695e-10 -1.2498668507127005e-10 -5.016543641108934e-08 1.210421065128493e-09 3.36594195502898e-08 2.999424303766215e-08 1.0000000011174524 0.9998417903688929 0.9999999786671421 1.5623769315377665e-10 1.4384058498351774e-09 1.4384816187820605e-09 1.6254278530434455e-10 -1.252296918570144e-10 -5.0165440762965285e-08 1.2195521708595913e-09 3.3659582676078105e-08 3.015317638612708e-08 0.9999999993053189 0.999841789078174 1.0000000190276501 8.131238391455263e-11 -9.483885675790648e-10 -1.1945742441726251e-09 7.082771304039323e-11 -7.042628174094215e-11 -5.0164764415896245e-08 8.495794464148278e-10 3.3654087210565604e-08 2.8453705384406494e-08 1.000000001009864 0.9998417902922108 0.9999999810902119 1.5269074889254893e-10 1.283627263889126e-09 1.2941948375261837e-09 1.5777224406291946e-10 -1.223852540351137e-10 -5.016541798388368e-08 1.1217432843322474e-09 3.36578954316383e-08 2.848263238245051e-08 1.0000000002069322 0.9998417897200595 0.9999999991090504 1.2397125460735783e-10 1.677438010398605e-10 1.8208473175711077e-10 1.2066383933548484e-10 -1.0024922615600923e-10 -5.016519948307807e-08 5.294662908517987e-10 3.3650748018864404e-08 2.1239251616039664e-08
3.032 0.9999999991702191 0.9998417890051379 1.0000000200697932 1.218935837004437e-11 -7.691516809684842e-10 -1.7536013018981246e-09 9.488111140169244e-12 -3.5252870630924784e-11 -5.1104053858088606e-08 9.925427602711954e-10 3.373925754718523e-08 2.9244779014025245e-08 1.0000000011074943 0.9998417903811208 0.9999999788922462 1.5566983029587548e-10 1.4240224464729692e-09 1.4250944470537376e-09 1.6205317178360223e-10 -1.264709203326669e-10 -5.110653341225554e-08 1.218979857905601e-09 3.3743321315931166e-08 2.973748191949281e-08 1.0000000011174714 0.999841790388233 0.9999999786677914 1.5600386600268048e-10 1.4384118626884294e-09 1.438424952499184e-09 1.625054262182217e-10 -1.2671472004866945e-10 -5.1106537631376675e-08 1.2280567276096498e-09 3.3743484927025755e-08 2.989786645122599e-08 0.9999999993072752 0.9998417890989197 1.0000000189750209 8.08394686707528e-11 -9.45730889252853e-10 -1.191291697314211e-09 7.059729675580494e-11 -7.179339256002926e-11 -5.11058490708157e-08 8.600946883853245e-10 3.373784103676953e-08 2.8156392869817654e-08 1.0000000010097831 0.9998417903114806 0.9999999810927204 1.5244122122646284e-10 1.2835068675010573e-09 1.2940101348827993e-09 1.5771909436278193e-10 -1.238608455212929e-10 -5.110651458986391e-08 1.1308906192501857e-09 3.374179268727621e-08 2.8211502609919998e-08 1.0000000002067442 0.999841789739262 0.9999999991105286 1.2360916396091004e-10 1.6758424118265065e-10 1.8184830986065643e-10 1.2050774754777586e-10 -1.0166241236241919e-10 -5.1106292044965076e-08 5.486308878271615e-10 3.373460439544808e-08 2.0881424809940567e-08
3.042 0.9999999991784749 0.9998417890307696 1.0000000198705803 1.2095173244523107e-11 -7.615159047688431e-10 -1.7362750271068586e-09 9.236422029010304e-12 -3.669840622222689e-11 -5.2061862303235726e-08 9.856599994949898e-10 3.382241586545846e-08 2.9020103393430483e-08 1.0000000011075059 0.9998417904008279 0.9999999788931067 1.5573947868742337e-10 1.423995201892434e-09 1.4249728465222742e-09 1.6187752844331182e-10 -1.2797339999884934e-10 -5.2064386516383174e-08 1.219313118477668e-09 3.382674104967277e-08 2.964862078323316e-08 1.0000000011174928 0.9998417904079475 0.9999999786684629 1.5607515274356564e-10 1.4383976877953157e-09 1.4383162000715036e-09 1.623311794302328e-10 -1.2821764571877343e-10 -5.2064390521900966e-08 1.228396770343339e-09 3.3826905124938996e-08 2.980956933199405e-08 0.9999999993092284 0.9998417891200349 1.000000018922563 8.067246012837565e-11 -9.431011098573713e-10 -1.1880707747707064e-09 7.023072034875712e-11 -7.317843984302129e-11 -5.206368978284224e-08 8.589760929078003e-10 3.382111349537307e-08 2.8036081149249352e-08 1.0000000010097045 0.9998417903311247 0.9999999810952503 1.5249702098551715e-10 1.2833659503470499e-09 1.2937731206254751e-09 1.575292329278399e-10 -1.253547839704441e-10 -5.206436704177874e-08 1.1311686668605282e-09 3.382520786711881e-08 2.811720102150996e-08 1.0000000002065585 0.9998417897588379 0.9999999991120284 1.235523776466682e-10 1.6740425607345166e-10 1.8155946955655492e-10 1.2021492532347923e-10 -1.0309344887168178e-10 -5.206414076834507e-08 5.492802444059852e-10 3.381797855179839e-08 2.0761051151840016e-08
3.052 0.99999999918665 0.9998417890567219 1.0000000196733343 1.2296384532286232e-11 -7.539716976178956e-10 -1.7190998475370502e-09 8.850133997946867e-12 -3.8159414846524e-11 -5.3036699033545496e-08 9.663879861141346e-10 3.390501184071048e-08 2.9018929182172224e-08 1.0000000011075185 0.9998417904209145 0.9999999788939471 1.5610248924360662e-10 1.4239527664165404e-09 1.4248734390734395e-09 1.6156648912657024e-10 -1.2949309070151331e-10 -5.3039268690066845e-08 1.2096245741777376e-09 3.3909593382774205e-08 2.9776129304293727e-08 1.0000000011175159 0.9998417904280412 0.9999999786691144 1.5644021595461808e-10 1.4383681224909642e-09 1.4382296675419235e-09 1.6202163292749424e-10 -1.2973784455934548e-10 -5.303927264068269e-08 1.2187896246986432e-09 3.390975795041049e-08 2.993647766015768e-08 0.9999999993111778 0.9998417891415263 1.0000000188702332 8.079951213607496e-11 -9.404940560600428e-10 -1.1848371061756514e-09 6.972927096501715e-11 -7.458034137930279e-11 -5.303855936894705e-08 8.435830650262247e-10 3.3903819195615485e-08 2.814477433471523e-08 1.0000000010096275 0.9998417903511481 0.9999999810977596 1.5284613307080025e-10 1.2832095554784242e-09 1.2935582677471517e-09 1.5720363434272068e-10 -1.2686546039295289e-10 -5.3039248458869315e-08 1.1206374406206722e-09 3.390805558978069e-08 2.8251007997274005e-08 1.0000000002063747 0.999841789778794 0.999999999113507 1.2378936224275794e-10 1.6720891146846736e-10 1.8129291529416542e-10 1.1978684707232301e-10 -1.0454183028523454e-10 -5.303901822822094e-08 5.273500440738959e-10 3.390078509097098e-08 2.0949070186635395e-08
3.062 0.9999999991947438 0.9998417890830017 1.0000000194780134 1.2723504456692946e-11 -7.465064623653406e-10 -1.7020113500577633e-09 8.359671863671514e-12 -3.9634353936387926e-11 -5.402884098405943e-08 9.363586556482442e-10 3.398689001530026e-08 2.9206132228728095e-08 1.0000000011075305 0.9998417904413865 0.9999999788947459 1.566899187756478e-10 1.4239064419980268e-09 1.4248589541461552e-09 1.6115029429112429e-10 -1.3102848905131954e-10 -5.403145615938995e-08 1.1915832445367938e-09 3.399172332885213e-08 3.008333525093105e-08 1.0000000011175383 0.99984179044852 0.9999999786697249 1.5702933778893816e-10 1.438334456630282e-09 1.4382285836509182e-09 1.6160736416094448e-10 -1.3127451130249178e-10 -5.403146008285016e-08 1.2008953738219462e-09 3.399188837846766e-08 3.0242139969081734e-08 0.9999999993131209 0.999841789163399 1.0000000188180092 8.115159599831244e-11 -9.378982402247783e-10 -1.1815276012267157e-09 6.912318781224763e-11 -7.599754669589331e-11 -5.4030734297145124e-08 8.158674784959243e-10 3.398580273922613e-08 2.844386463034101e-08 1.0000000010095496 0.9998417903715565 0.9999999811002275 1.5341935327088708e-10 1.2830493942666385e-09 1.2934284531820164e-09 1.567733183496134e-10 -1.2839229639299241e-10 -5.40314354310369e-08 1.1010563763794887e-09 3.399018085348429e-08 2.8574004880477298e-08 1.0000000002061906 0.999841789799135 0.9999999991149434 1.2425070880343653e-10 1.670103310816073e-10 1.811114845962678e-10 1.1925382014740277e-10 -1.0600560489252168e-10 -5.4031201363261703e-08 4.84450964363395e-10 3.39828687752039e-08 2.138962016198332e-08
3.072 0.999999999202755 0.9998417891096147 1.0000000192845993 1.326035255898954e-11 -7.391099997814917e-10 -1.6850052049905892e-09 7.81781961897793e-12 -4.1122163010970105e-11 -5.5038567916641465e-08 9.01662068484943e-10 3.406790493244702e-08 2.9464012255265448e-08 1.000000001107541 0.9998417904622485 0.9999999788955035 1.5738569607273224e-10 1.4238661231571685e-09 1.4249316530396998e-09 1.6068195839511374e-10 -1.3257885554252785e-10 -5.504122980307145e-08 1.1703477153058104e-09 3.4072985845441e-08 3.0454703466265226e-08 1.0000000011175587 0.9998417904693891 0.9999999786702934 1.5772646279068832e-10 1.438306868207389e-09 1.4383144409559258e-09 1.6114042344836363e-10 -1.3282539137282103e-10 -5.50412339660677e-08 1.1798371442321683e-09 3.407315141850789e-08 3.0611667514635003e-08 0.999999999315057 0.999841789185658 1.0000000187658924 8.161277804332771e-11 -9.353038378043343e-10 -1.1781401352703492e-09 6.846563648586327e-11 -7.74294128729744e-11 -5.504049490374935e-08 7.827919804333665e-10 3.406691875382054e-08 2.881084998205504e-08 1.00000000100947 0.9998417903923554 0.9999999811026538 1.5410101793615235e-10 1.2828950369558645e-09 1.2933860964799189e-09 1.5629090945656954e-10 -1.2993396476110204e-10 -5.5041208462932315e-08 1.0779531194468693e-09 3.407143862827405e-08 2.8964115531115814e-08 1.0000000002060043 0.9998417898198666 0.9999999991163375 1.2482016487920294e-10 1.668177772960299e-10 1.810177269643911e-10 1.1866880972235878e-10 -1.0748409717228181e-10 -5.504097042469059e-08 4.2944263096670633e-10 3.40640844403776e-08 2.1914672886602796e-08
3.082 0.9999999992106842 0.9998417891365672 1.0000000190930805 1.3787479574724093e-11 -7.317782928859412e-10 -1.6681397399883554e-09 7.277354270799247e-12 -4.26215257801179e-11 -5.6066164657361366e-08 8.708310870995952e-10 3.4147981035303036e-08 2.964921210911657e-08 1.0000000011075485 0.9998417904835069 0.9999999788962286 1.5807048635161394e-10 1.4238346793910766e-09 1.4250317989853051e-09 1.6021431959307643e-10 -1.341427073330285e-10 -5.606887393732119e-08 1.152604541848113e-09 3.415330559518967e-08 3.075164754606621e-08 1.0000000011175765 0.9998417904906547 0.9999999786708299 1.5841246846725965e-10 1.4382882883570386e-09 1.4384277158097856e-09 1.6067427808978588e-10 -1.3439013927470725e-10 -5.60688781552284e-08 1.1622488113286442e-09 3.4153471701148505e-08 3.09071905760703e-08 0.9999999993169846 0.9998417892083098 1.0000000187138898 8.206343916515517e-11 -9.32707690178963e-10 -1.1747346741705198e-09 6.780935600532921e-11 -7.887461212410661e-11 -5.606812597316865e-08 7.541722854547428e-10 3.414709181659475e-08 2.909904678635221e-08 1.0000000010093875 0.9998417904135504 0.9999999811050473 1.5477139456536894e-10 1.2827496698760672e-09 1.293371237343258e-09 1.5580919058204498e-10 -1.314892318599548e-10 -5.6068852094000795e-08 1.058573435069852e-09 3.415175353051555e-08 2.9275551637739735e-08 1.0000000002058156 0.9998417898409951 0.999999999117699 1.2537877350038225e-10 1.6663441034740694e-10 1.8095163658631923e-10 1.180845356446361e-10 -1.0897597511516982e-10 -5.606861004547908e-08 3.782310595735854e-10 3.414435664862288e-08 2.2330931553232477e-08
3.092 0.9999999992185327 0.9998417891638673 1.0000000189034457 1.423293932828939e-11 -7.245129702199657e-10 -1.6514891661389021e-09 6.769504035945441e-12 -4.4130598010728665e-11 -5.711191976782663e-08 8.509617659509128e-10 3.422711194853772e-08 2.9661332157227698e-08 1.0000000011075536 0.9998417905051691 0.9999999788969278 1.5867166355764202e-10 1.4238099697202073e-09 1.4250835875353615e-09 1.597785992747603e-10 -1.357188228304724e-10 -5.7114677216045274e-08 1.1434537598359637e-09 3.4232676028979573e-08 3.087849241175031e-08 1.0000000011175916 0.9998417905123239 0.9999999786713409 1.590152709083122e-10 1.4382761775698894e-09 1.4384926729741144e-09 1.6024005256523388e-10 -1.35966728540824e-10 -5.7114681289142273e-08 1.1531846277738542e-09 3.423284265707041e-08 3.103348785436147e-08 0.9999999993189045 0.9998417892313616 1.0000000186620082 8.243114544881198e-11 -9.301122221619963e-10 -1.1713866407770183e-09 6.718539736146795e-11 -8.033118131593777e-11 -5.711391577978156e-08 7.382352091105853e-10 3.422631571972499e-08 2.9207452663109692e-08 1.0000000010093026 0.9998417904351499 0.999999981107415 1.5535876369986147e-10 1.282610862156903e-09 1.2933086057472128e-09 1.5535932658357898e-10 -1.3305663051071753e-10 -5.711465487318115e-08 1.0485121872653413e-09 3.4231118992835946e-08 2.940811652375773e-08 1.0000000002056249 0.9998417898625274 0.9999999991190333 1.2585453521238625e-10 1.6645751334900722e-10 1.8083757742499005e-10 1.175322777746749e-10 -1.104801136687719e-10 -5.711440858869527e-08 3.491359475954843e-10 3.4223679048060394e-08 2.2510440279100012e-08
3.102 0.9999999992263013 0.999841789191523 1.0000000187156735 1.4592976607950622e-11 -7.173166359111754e-10 -1.635087712507085e-09 6.298818854203349e-12 -4.564885263096928e-11 -5.817612579916908e-08 8.440540139000247e-10 3.430530720271605e-08 2.948330585165926e-08 1.0000000011075574 0.9998417905272425 0.9999999788975995 1.5918621310194546e-10 1.4237884334136352e-09 1.425051097689336e-09 1.5937945845697707e-10 -1.3730588089706172e-10 -5.8178931941811867e-08 1.1439745011976284e-09 3.4311106477159027e-08 3.0820573217768334e-08 1.0000000011176051 0.9998417905344043 0.9999999786718242 1.5953159445918654e-10 1.4382677442452765e-09 1.438473191624204e-09 1.5984223599242363e-10 -1.3755464049003298e-10 -5.817893619651511e-08 1.153710913228338e-09 3.431127362203733e-08 3.097594701426828e-08 0.9999999993208177 0.9998417892548205 1.0000000186102456 8.271289226966735e-11 -9.275207232653683e-10 -1.1681318766875415e-09 6.659843144405843e-11 -8.17985547478103e-11 -5.8178157237997405e-08 7.37203616304654e-10 3.4304600197740047e-08 2.9120569827736006e-08 1.0000000010092165 0.99984179045716 0.9999999811097547 1.5585918289608282e-10 1.2824755609059348e-09 1.293161682554311e-09 1.5494581151367524e-10 -1.3463493975218254e-10 -5.817890917601206e-08 1.0489912027708082e-09 3.430954441229154e-08 2.9346638644599695e-08 1.0000000002054328 0.9998417898844705 0.9999999991203393 1.262436249214019e-10 1.6628433004741133e-10 1.8063927690495798e-10 1.1701652376658058e-10 -1.1199480796303829e-10 -5.817865875273129e-08 3.5065596413960387e-10 3.430206117335989e-08 2.2435996177202196e-08
3.112 0.9999999992339926 0.9998417892195423 1.0000000185297384 1.4906221659509874e-11 -7.101872121092943e-10 -1.6189078848786407e-09 5.855770878569218e-12 -4.7174207092841365e-11 -5.9259079734962246e-08 8.468032771314936e-10 3.4382546518196644e-08 2.9169655307300226e-08 1.0000000011075605 0.9998417905497347 0.9999999788982378 1.5965206966070605e-10 1.4237717059126556e-09 1.4249602733679903e-09 1.5900723862441724e-10 -1.3890245905454492e-10 -5.9261935445139114e-08 1.1514721654347173e-09 3.438857689069052e-08 3.063191122292696e-08 1.0000000011176182 0.9998417905569033 0.9999999786722735 1.5999893514343408e-10 1.4382636867532148e-09 1.4383955316893355e-09 1.5947146807930722e-10 -1.3915187823192662e-10 -5.9261939378220634e-08 1.1611554312067416e-09 3.438874456574851e-08 3.078832600747588e-08 0.999999999322725 0.9998417892786946 1.0000000185585947 8.294664828258806e-11 -9.24931859945672e-10 -1.1649443875774215e-09 6.6038984605802e-11 -8.327491289927856e-11 -5.92611471111406e-08 7.470338556211979e-10 3.438192529076454e-08 2.8895217758107668e-08 1.0000000010091297 0.9998417904795884 0.9999999811120608 1.5631075427371268e-10 1.2823449891941326e-09 1.2929561894944372e-09 1.5455934419830326e-10 -1.3622284448256583e-10 -5.926191202471415e-08 1.057076623358608e-09 3.438700975914854e-08 2.9147778564198795e-08 1.0000000002052403 0.9998417899068328 0.9999999991216105 1.265839354742936e-10 1.661158944799998e-10 1.8038291184956028e-10 1.1652795777788596e-10 -1.1351902647936839e-10 -5.9261657123532256e-08 3.742755149231001e-10 3.4379483080729755e-08 2.2181270314864165e-08
3.122 0.9999999992416073 0.9998417892479332 1.00000001834562 1.5193483527607953e-11 -7.031197826603366e-10 -1.6028861611006632e-09 5.437311390226235e-12 -4.8705657660832885e-11 -6.036108251278284e-08 8.540852890807978e-10 3.445878982557114e-08 2.8794380194016405e-08 1.0000000011075632 0.9998417905726529 0.9999999788988393 1.6009044524285155e-10 1.4237640469609522e-09 1.424873242039088e-09 1.586587880780488e-10 -1.4050744794055977e-10 -6.036398852478896e-08 1.1621196443980403e-09 3.446504794446068e-08 3.038448989793041e-08 1.0000000011176313 0.9998417905798287 0.999999978672687 1.6043885283843198e-10 1.4382685071093388e-09 1.4383213037309446e-09 1.5912441778054836e-10 -1.4075736922840898e-10 -6.0363992413832e-08 1.1717244312125043e-09 3.446521618081897e-08 3.054226175743733e-08 0.9999999993246274 0.9998417893029911 1.000000018507053 8.315366038009713e-11 -9.223411164679572e-10 -1.1617625900180153e-09 6.550366367670951e-11 -8.475895098319561e-11 -6.036318635064732e-08 7.616720764099198e-10 3.445825128122101e-08 2.8607150957725252e-08 1.0000000010090426 0.9998417905024438 0.9999999811143302 1.567346959921738e-10 1.2822233318211464e-09 1.292753921968379e-09 1.541966549254785e-10 -1.3781878404123812e-10 -6.036396455654837e-08 1.06858120878573e-09 3.446347567433708e-08 2.8886983936546136e-08 1.0000000002050482 0.9998417899296215 0.9999999991228457 1.2689706964701047e-10 1.6595658852454238e-10 1.80129918957658e-10 1.1606342867162303e-10 -1.1505107945251686e-10 -6.036370538322046e-08 4.057779598615847e-10 3.44559052496396e-08 2.1843558100150742e-08
3.132 0.999999999249146 0.9998417892767036 1.000000018163311 1.5418125162322557e-11 -6.961112297194457e-10 -1.5869740998503287e-09 5.055133007342242e-12 -5.024139753876953e-11 -6.148243968964949e-08 8.623664510287483e-10 3.453402243340867e-08 2.8404446324647857e-08 1.0000000011075658 0.9998417905960042 0.9999999788994164 1.604643984385056e-10 1.4237672569034381e-09 1.4248369602575993e-09 1.5834603042142895e-10 -1.4211942327300187e-10 -6.148539656163743e-08 1.1733456422583206e-09 3.4540505941953824e-08 3.01237520805307e-08 1.0000000011176438 0.9998417906031873 0.9999999786730752 1.6081433687640267e-10 1.4382846709741446e-09 1.438297848565828e-09 1.588131408930276e-10 -1.4237007897541384e-10 -6.148540072520811e-08 1.1828686567528854e-09 3.454067475295424e-08 3.028297482278409e-08 0.9999999993265234 0.9998417893277168 1.0000000184556315 8.329696515605805e-11 -9.197466451905101e-10 -1.1585394477903477e-09 6.500470956506966e-11 -8.624944560173874e-11 -6.14845804043552e-08 7.770615719912263e-10 3.453356386863822e-08 2.8304151683529382e-08 1.0000000010089556 0.9998417905257317 0.9999999811165747 1.5709415310436128e-10 1.2821128420615658e-09 1.292602090189988e-09 1.538694087848841e-10 -1.3942160324691811e-10 -6.148537222960253e-08 1.0806962177796716e-09 3.453892842970407e-08 2.861192362157771e-08 1.0000000002048555 0.9998417899528436 0.9999999991240538 1.2714570396617237e-10 1.658083134062233e-10 1.7992756509610952e-10 1.1563447006349358e-10 -1.1659007536079892e-10 -6.148510852710771e-08 4.3681972288737546e-10 3.453131367676538e-08 2.148460529458507e-08
3.142 0.9999999992566095 0.9998417893058609 1.0000000179828186 1.549486743454172e-11 -6.891661732873039e-10 -1.57117051957425e-09 4.728086046702634e-12 -5.178025950927444e-11 -6.262346112111176e-08 8.703253725372361e-10 3.4608275164863204e-08 2.801286277189072e-08 1.0000000011075678 0.9998417906197955 0.9999999788999941 1.6068886558157378e-10 1.4237765943704933e-09 1.4248503390060573e-09 1.5808760664105758e-10 -1.4373683466110648e-10 -6.262646953307451e-08 1.1842116988781776e-09 3.461498250768036e-08 2.986239700378989e-08 1.0000000011176557 0.9998417906269859 0.9999999786734645 1.6104029315296676e-10 1.4383069136057366e-09 1.4383239755589668e-09 1.585558611473295e-10 -1.439884311403387e-10 -6.262647402367936e-08 1.1936574227341786e-09 3.4615151885493035e-08 3.002310122612362e-08 0.9999999993284139 0.9998417893528793 1.0000000184043556 8.329135689391351e-11 -9.171533024325451e-10 -1.1552757009425107e-09 6.456043603450605e-11 -8.774501291589123e-11 -6.262563919355696e-08 7.917460690894228e-10 3.460789411742275e-08 2.799946571494645e-08 1.0000000010088679 0.9998417905494603 0.9999999811188193 1.5730420172775304e-10 1.2820082973229723e-09 1.2924999153151748e-09 1.5359670889076558e-10 -1.4103004734689963e-10 -6.262644469364088e-08 1.092400641019902e-09 3.461339962399596e-08 2.8335924701430507e-08 1.0000000002046623 0.9998417899765059 0.9999999991252625 1.272452025472554e-10 1.6566651420563322e-10 1.7977505105047357e-10 1.1526016564600772e-10 -1.1813421583616162e-10 -6.262617673229593e-08 4.6512202450125664e-10 3.460573975006673e-08 2.1121669786896122e-08
3.152 0.9999999992639993 0.9998417893354132 1.0000000178041593 1.5348809752248998e-11 -6.82294987723746e-10 -1.5555152488127385e-09 4.4645244164136336e-12 -5.3320414444209505e-11 -6.378446147404009e-08 8.773165007105665e-10 3.4681581698370024e-08 2.7625281095402242e-08 1.00000000110757 0.9998417906440358 0.999999978900607 1.6068922930590571e-10 1.4237808129369696e-09 1.4248725688590346e-09 1.5789210328369727e-10 -1.4535832056208204e-10 -6.378752191354106e-08 1.1942562924397932e-09 3.468851157402369e-08 2.9605782056654828e-08 1.0000000011176682 0.999841790651233 0.9999999786738891 1.610421424260184e-10 1.4383239853736575e-09 1.438358639575489e-09 1.5836196071109205e-10 -1.4561076187359942e-10 -6.378752657670137e-08 1.203632679723718e-09 3.468868151892121e-08 2.976796952208478e-08 0.9999999993302997 0.9998417893784867 1.0000000183532591 8.306225372408475e-11 -9.145720938609777e-10 -1.1520123706329272e-09 6.417960637260707e-11 -8.924359450722004e-11 -6.378667728436943e-08 8.050571918943788e-10 3.468127590250559e-08 2.769880252076664e-08 1.00000000100878 0.9998417905736372 0.9999999811210993 1.5729041890132593e-10 1.2818987381829955e-09 1.2924064716700711e-09 1.5338691174410728e-10 -1.426421110248323e-10 -6.378749686115693e-08 1.103197090522635e-09 3.468692319842841e-08 2.8064630403513263e-08 1.0000000002044704 0.9998417900006167 0.9999999991265053 1.2712063080490385e-10 1.6552003243563072e-10 1.7963136780079094e-10 1.1494867525545012e-10 -1.1968238069021217e-10 -6.378722454563796e-08 4.900052781017557e-10 3.467921739365199e-08 2.0762227561862964e-08
3.162 0.9999999992713182 0.9998417893653706 1.0000000176273467 1.4976909533608225e-11 -6.75507898236044e-10 -1.5400490641114698e-09 4.255183431556837e-12 -5.486066680271094e-11 -6.496575930173124e-08 8.815024001972429e-10 3.475389542472222e-08 2.7273882211366648e-08 1.0000000011075751 0.9998417906687329 0.9999999789012869 1.6046228568144163e-10 1.42376906909595e-09 1.4248610351078513e-09 1.577498698089847e-10 -1.4698228413341471e-10 -6.496887307869573e-08 1.2021227689175174e-09 3.476104613061266e-08 2.9383570477793315e-08 1.0000000011176828 0.9998417906759368 0.9999999786743803 1.6081676691323772e-10 1.4383252487256287e-09 1.4383592876184942e-09 1.582213134168554e-10 -1.472356402890951e-10 -6.496887789390156e-08 1.2114478039737127e-09 3.476121668146935e-08 2.954707696882712e-08 0.9999999993321822 0.9998417894045472 1.0000000183023727 8.260644326502387e-11 -9.120140414735209e-10 -1.1487918410784934e-09 6.385287047556346e-11 -9.074435982519554e-11 -6.496801380391547e-08 8.150519246059921e-10 3.475366250901506e-08 2.7434129980148957e-08 1.000000001008695 0.9998417905982712 0.9999999811234456 1.570491482537367e-10 1.281773410408635e-09 1.2922792583521462e-09 1.532303832938048e-10 -1.442568756177049e-10 -6.49688474971958e-08 1.1116236554540032e-09 3.4759452138906e-08 2.7829378528795494e-08 1.0000000002042804 0.999841790025185 0.9999999991278141 1.267688518403047e-10 1.6535764019184928e-10 1.7945422770274853e-10 1.146908032431254e-10 -1.2123264485013708e-10 -6.496857046909641e-08 5.087383603729634e-10 3.475169970378046e-08 2.0449059734973372e-08
3.172 0.9999999992785683 0.9998417893957421 1.0000000174523835 1.4459689160160837e-11 -6.688064482113748e-10 -1.5247786621399857e-09 4.080102496064042e-12 -5.639921400255734e-11 -6.616767862046993e-08 8.793288015924037e-10 3.4825037923485735e-08 2.7028118022705423e-08 1.0000000011075838 0.9998417906938956 0.9999999789020536 1.6008872724879676e-10 1.4237395202149332e-09 1.4248068116112542e-09 1.5764128773178054e-10 -1.4860792742569536e-10 -6.61708465410273e-08 1.2052067522683803e-09 3.483240710466987e-08 2.9259219620833653e-08 1.0000000011177017 0.999841790701107 0.999999978674958 1.6044458440533543e-10 1.4383083248215673e-09 1.4383178219106725e-09 1.5811420369705509e-10 -1.4886172897153258e-10 -6.617085152517928e-08 1.214517568759687e-09 3.483257826424651e-08 2.9423516641858496e-08 0.9999999993340639 0.9998417894310697 1.000000018251717 8.200457596404391e-11 -9.094812041103817e-10 -1.1456223890837078e-09 6.356027792439908e-11 -9.224595762260104e-11 -6.616997242754416e-08 8.179869232599579e-10 3.4824875333799345e-08 2.72739185043809e-08 1.0000000010086139 0.9998417906233712 0.9999999811258786 1.5666114499144125e-10 1.281629969412257e-09 1.2921101470555303e-09 1.5310771004753345e-10 -1.4587346894135278e-10 -6.617082052152966e-08 1.1148741694752538e-09 3.483080744308506e-08 2.769731177622896e-08 1.0000000002040952 0.9998417900502194 0.9999999991292086 1.2627038907847256e-10 1.651772790068068e-10 1.7923540839184104e-10 1.1446667508219053e-10 -1.2278393459695598e-10 -6.617053867043008e-08 5.158530777903243e-10 3.482300781782238e-08 2.027497745003956e-08
3.182 0.9999999992857518 0.9998417894265368 1.0000000172792558 1.390951998662651e-11 -6.621815516034281e-10 -1.5096738406403472e-09 3.927726518967328e-12 -5.793485264314529e-11 -6.739054794897574e-08 8.672125753259863e-10 3.4894746195376084e-08 2.695974235187982e-08 1.0000000011075973 0.9998417907195328 0.999999978902911 1.5968082417006187e-10 1.4236997521735849e-09 1.424739149084989e-09 1.5755491233521146e-10 -1.5023296996617654e-10 -6.739377076313939e-08 1.200975530322329e-09 3.490233108862519e-08 2.9297349284030403e-08 1.0000000011177255 0.9998417907267514 0.9999999786756271 1.6003794243329777e-10 1.4382815547844362e-09 1.4382629453063734e-09 1.580293147901805e-10 -1.5048758196588912e-10 -6.739377608456627e-08 1.2103282910329202e-09 3.490250283280063e-08 2.9461532598909706e-08 0.9999999993359454 0.9998417894580631 1.0000000182012956 8.136897365779825e-11 -9.069654767725987e-10 -1.1424750106703313e-09 6.329023615261414e-11 -9.374646886293635e-11 -6.739288169149878e-08 8.101530556369949e-10 3.489465118578839e-08 2.728806196607364e-08 1.000000001008538 0.9998417906489453 0.9999999811284022 1.562386054273389e-10 1.2814763657241458e-09 1.291927834135915e-09 1.530070579956213e-10 -1.4748976199707409e-10 -6.739374436295158e-08 1.1102156687067125e-09 3.49007256174845e-08 2.7736850961550145e-08 1.0000000002039149 0.9998417900757283 0.9999999991306935 1.2573764508825332e-10 1.6498722291073573e-10 1.7900341379823875e-10 1.1426471433619913e-10 -1.2433461450489483e-10 -6.73934577335245e-08 5.057766719325186e-10 3.489287837306907e-08 2.033496976063245e-08
3.192 0.9999999992928688 0.9998417894577626 1.0000000171079415 1.3392802493348089e-11 -6.556199137612521e-10 -1.494695265068871e-09 3.805734996083397e-12 -5.946607822671312e-11 -6.863470065535886e-08 8.444053388031233e-10 3.496280400835786e-08 2.708142640280327e-08 1.0000000011076162 0.9998417907456524 0.9999999789038547 1.5930480188776165e-10 1.4236629751872242e-09 1.4246956323814832e-09 1.5749808032918588e-10 -1.5185656490837732e-10 -6.863797964713009e-08 1.1891288687434991e-09 3.497060191483171e-08 2.9507914809456327e-08 1.000000001117754 0.9998417907528778 0.9999999786763816 1.5966299888624237e-10 1.438257562359092e-09 1.4382323072618043e-09 1.5797383187143841e-10 -1.5211167965067423e-10 -6.863798509826949e-08 1.1985835348052204e-09 3.497077425404925e-08 2.9671031583197158e-08 0.9999999993378264 0.999841789485535 1.0000000181511017 8.076581037505943e-11 -9.044539598260255e-10 -1.1393122717031548e-09 6.305047753252058e-11 -9.524457184124711e-11 -6.863707508153472e-08 7.908890717187354e-10 3.4962773835519934e-08 2.748751639852164e-08 1.0000000010084664 0.9998417906750016 0.9999999811310113 1.5584847894016526e-10 1.281325905045007e-09 1.291769935220963e-09 1.5293605280218429e-10 -1.4910397571746752e-10 -6.863795281797852e-08 1.0973062634425471e-09 3.496899052670181e-08 2.795843351754941e-08 1.0000000002037395 0.9998417901017193 0.9999999991322627 1.2523704587597901e-10 1.648004393631012e-10 1.7879584144150118e-10 1.1409270478276584e-10 -1.2588330555327257e-10 -6.863766130583188e-08 4.768611712130171e-10 3.496109513202588e-08 2.0642039085876567e-08
3.202 0.999999999299919 0.9998417894894269 1.000000016938417 1.2885413231943126e-11 -6.491121256055718e-10 -1.4798292905109393e-09 3.735011757436959e-12 -6.0991088208879e-11 -6.990047559910022e-08 8.146713367357194e-10 3.50291629694653e-08 2.7318374822427282e-08 1.0000000011076386 0.9998417907722607 0.9999999789048775 1.5893635924035505e-10 1.4236377189180941e-09 1.4246891519774316e-09 1.5749186880598616e-10 -1.5347662006966123e-10 -6.990381135737232e-08 1.172694888927114e-09 3.5037171804483746e-08 2.9821254875893604e-08 1.0000000011177865 0.9998417907794932 0.9999999786772156 1.592959908870191e-10 1.4382452693305703e-09 1.4382385051572756e-09 1.5796913117529047e-10 -1.5373277514243215e-10 -6.990381683445681e-08 1.1822905737978812e-09 3.5037344751485005e-08 2.9982765852685263e-08 0.9999999993397062 0.9998417895134921 1.0000000181011302 8.017104016971895e-11 -9.01937868377779e-10 -1.1361218954740596e-09 6.286161289420489e-11 -9.673891956177793e-11 -6.990289109028305e-08 7.643068416018577e-10 3.5029195041410383e-08 2.7797376250098956e-08 1.0000000010083991 0.9998417907015467 0.9999999811337 1.554661306734334e-10 1.281186644647895e-09 1.2916491252137126e-09 1.5291567464031206e-10 -1.5071523070111495e-10 -6.990378352787797e-08 1.0793900346884395e-09 3.503555438297827e-08 2.828820278997008e-08 1.000000000203568 0.9998417901281995 0.9999999991339114 1.2474427112583732e-10 1.6462518392395624e-10 1.7862544181047105e-10 1.1397112016563623e-10 -1.27428532182029e-10 -6.990348755839405e-08 4.341380722957806e-10 3.5027610125593416e-08 2.1092145903820228e-08
3.212 0.999999999306903 0.9998417895215385 1.0000000167706689 1.2298387290433477e-11 -6.426589255588566e-10 -1.4650965671537493e-09 3.730424325989677e-12 -6.250825986134918e-11 -7.118821593575753e-08 7.852551664909824e-10 3.5093964067072514e-08 2.7544087882031538e-08 1.000000001107664 0.9998417907993656 0.9999999789059827 1.5848676605755757e-10 1.423622759192692e-09 1.4246974898965584e-09 1.5755095240315973e-10 -1.5509216974088405e-10 -7.119160938070447e-08 1.1569427045184207e-09 3.510218251682767e-08 3.012122702296727e-08 1.0000000011178223 0.9998417908066053 0.9999999786781322 1.5884836467070398e-10 1.438243104977437e-09 1.4382595746723199e-09 1.580297254143139e-10 -1.553491847512461e-10 -7.119161497664636e-08 1.1666778275568203e-09 3.510235613450288e-08 3.028123682126327e-08 0.9999999993415836 0.9998417895419421 1.0000000180513833 7.949604604343417e-11 -8.994186797603399e-10 -1.1329255472234359e-09 6.273868610075908e-11 -9.822782348881853e-11 -7.119067309654607e-08 7.381722982180233e-10 3.5094056168648437e-08 2.809295443397459e-08 1.000000001008335 0.9998417907285885 0.999999981136471 1.5500300627932579e-10 1.2810580195673502e-09 1.2915431344376577e-09 1.5296068119411694e-10 -1.5232158679836662e-10 -7.119158114577198e-08 1.0621669359366075e-09 3.5100558901968324e-08 2.860351924981529e-08 1.0000000002034004 0.9998417901551765 0.9999999991356417 1.2417060485779913e-10 1.6445996962016263e-10 1.784699423497859e-10 1.1391510359840283e-10 -1.289688061902632e-10 -7.119127963350473e-08 3.8941348427622985e-10 3.509256494136232e-08 2.1518590193359398e-08
3.222 0.9999999993138216 0.9998417895541054 1.0000000166046923 1.1555888663238707e-11 -6.362672049482139e-10 -1.4505296345210935e-09 3.785399614550733e-12 -6.401629385835258e-11 -7.249827050535695e-08 7.634935758490117e-10 3.515745275237477e-08 2.7647568191399888e-08 1.0000000011076933 0.9998417908269759 0.9999999789071843 1.5787995736215918e-10 1.423610333124144e-09 1.4246861559705615e-09 1.5766905904419436e-10 -1.5670145298340124e-10 -7.250172229345625e-08 1.1467567326719704e-09 3.516588002569993e-08 3.030662338651646e-08 1.0000000011178616 0.9998417908342224 0.999999978679145 1.5824348452722697e-10 1.4382436345820916e-09 1.438261078568275e-09 1.5814947540727393e-10 -1.569597659931291e-10 -7.250172811143654e-08 1.1565877230776649e-09 3.516605434776932e-08 3.046575739233314e-08 0.9999999993434598 0.9998417895708941 1.0000000180018738 7.866465426654604e-11 -8.96903649893522e-10 -1.1297576176277148e-09 6.267547520738947e-11 -9.971000056512507e-11 -7.250077013584826e-08 7.20283438094749e-10 3.5157602958886766e-08 2.826589960017322e-08 1.0000000010082741 0.9998417907561358 0.9999999811393379 1.5438259084864228e-10 1.2809318926636911e-09 1.2914175373972934e-09 1.530644750500382e-10 -1.5392165232963444e-10 -7.250169359155728e-08 1.0509718915885804e-09 3.516425009062555e-08 2.8797955643785608e-08 1.0000000002032363 0.9998417901826587 0.9999999991374666 1.2344009400081956e-10 1.6429779774551344e-10 1.782948812873911e-10 1.1391802758719167e-10 -1.3050251807665615e-10 -7.250138714530502e-08 3.577802680720984e-10 3.51562055082397e-08 2.178168501256601e-08
3.232 0.9999999993206768 0.9998417895871383 1.00000001644049 1.0662916911417854e-11 -6.299432100730502e-10 -1.4361410908570229e-09 3.8739109467230474e-12 -6.551370017518869e-11 -7.383099292309905e-08 7.529553042685439e-10 3.521985376589318e-08 2.758324893315328e-08 1.0000000011077277 0.9998417908550999 0.9999999789085005 1.5712189527522128e-10 1.4235939039592153e-09 1.4246412299048875e-09 1.5782020011012226e-10 -1.5830320907208085e-10 -7.383450434981087e-08 1.1441818259355746e-09 3.522848918436091e-08 3.033677882196171e-08 1.0000000011179058 0.9998417908623538 0.999999978680272 1.5748691458512922e-10 1.4382399760290716e-09 1.4382292318879525e-09 1.583019808512405e-10 -1.5856251656522215e-10 -7.383451022027315e-08 1.1540450575635166e-09 3.522866418558017e-08 3.049585250252157e-08 0.9999999993453361 0.9998417896003566 1.0000000179526196 7.76821679900674e-11 -8.943998898423502e-10 -1.1266322983044933e-09 6.264559799351642e-11 -1.0118359633439129e-10 -7.383353587527392e-08 7.143246848959645e-10 3.522006038749386e-08 2.8272668150133517e-08 1.0000000010082188 0.9998417907841972 0.9999999811423189 1.5361050424204528e-10 1.280801764114391e-09 1.2912584187251903e-09 1.5320128712490693e-10 -1.5551411586773052e-10 -7.383447511879421e-08 1.0480695528401237e-09 3.5226852776002075e-08 2.8828961474013074e-08 1.0000000002030778 0.9998417902106556 0.9999999991394061 1.2255852712173139e-10 1.6413173558973672e-10 1.780860968715593e-10 1.1395421134543115e-10 -1.3202818146234517e-10 -7.383416350143312e-08 3.4916769768990084e-10 3.521875674810523e-08 2.1827980828443832e-08
3.242 0.9999999993274703 0.9998417896206461 1.0000000162780587 9.717181933984607e-12 -6.23685136146828e-10 -1.4219089334905294e-09 3.968763208279829e-12 -6.699908177244535e-11 -7.518674297434642e-08 7.51887873286297e-10 3.528128465179767e-08 2.73791549813429e-08 1.0000000011077685 0.999841790883748 0.9999999789099442 1.5631007496179514e-10 1.4235743822412578e-09 1.4245833667375773e-09 1.5797669746085216e-10 -1.5989582670905955e-10 -7.519031489163696e-08 1.1477889866710762e-09 3.529012736749092e-08 3.0238608374488815e-08 1.0000000011179564 0.999841790891009 0.9999999786815271 1.566767493014583e-10 1.438233208070938e-09 1.4381844460537776e-09 1.5845997615515111e-10 -1.6015626020854002e-10 -7.51903209581956e-08 1.1576317237170549e-09 3.529030304308334e-08 3.039829263517148e-08 0.9999999993472133 0.9998417896303388 1.000000017903634 7.66462479940369e-11 -8.919061695512873e-10 -1.123528705235467e-09 6.262158177308268e-11 -1.0264709304330895e-10 -7.518932982264826e-08 7.182636783887242e-10 3.528154610624298e-08 2.814178858109948e-08 1.0000000010081695 0.999841790812782 0.9999999811454281 1.5278453413296813e-10 1.280668408814603e-09 1.291086373080946e-09 1.5334349361128198e-10 -1.5709759057771454e-10 -7.519028526909078e-08 1.0519147707510396e-09 3.528848438187255e-08 2.872490921542866e-08 1.0000000002029255 0.9998417902391761 0.9999999991414722 1.216231304179735e-10 1.63962590940526e-10 1.7786443736069644e-10 1.1399601761213971e-10 -1.3354458085493246e-10 -7.518996812402925e-08 3.6055725089774863e-10 3.52803362342832e-08 2.1695725033731866e-08
3.252 0.9999999993342027 0.9998417896546379 1.0000000161173808 8.854615772717268e-12 -6.174853903361782e-10 -1.4077927906837644e-09 4.058792809413348e-12 -6.847015458615025e-11 -7.65658851200743e-08 7.55551473444606e-10 3.534174839770937e-08 2.7101284609593343e-08 1.0000000011078147 0.9998417909129276 0.9999999789115144 1.555801876268909e-10 1.423558799128674e-09 1.4245513854925528e-09 1.581278987543006e-10 -1.6147812355264906e-10 -7.65695187202314e-08 1.154371161047716e-09 3.535079738206669e-08 3.0073257502160836e-08 1.0000000011180128 0.9998417909201956 0.9999999786829082 1.5594832194534214e-10 1.438230491711578e-09 1.4381652790181313e-09 1.5861287698695092e-10 -1.6173933795504958e-10 -7.65695249690177e-08 1.1641683296191767e-09 3.5350973760122316e-08 3.023391301343768e-08 0.9999999993490912 0.999841789660849 1.0000000178549149 7.56927847987133e-11 -8.894154134411503e-10 -1.1204082381542704e-09 6.259304488195426e-11 -1.0409949903007705e-10 -7.656851683234301e-08 7.269718812034425e-10 3.534206315970613e-08 2.793842342675141e-08 1.0000000010081262 0.9998417908418986 0.999999981148663 1.5204015109194424e-10 1.2805389120421122e-09 1.2909399412961695e-09 1.5348052249796177e-10 -1.5867067271458815e-10 -7.656948847083901e-08 1.0590030654926664e-09 3.534914774565464e-08 2.855005504708162e-08 1.0000000002027791 0.9998417902682287 0.9999999991436634 1.2076924908326975e-10 1.6379777837805785e-10 1.776686024008625e-10 1.1403281330158092e-10 -1.350499323771073e-10 -7.656916589643886e-08 3.807772446443633e-10 3.534094690021902e-08 2.1469042952577245e-08
3.262 0.9999999993408731 0.9998417896891216 1.0000000159584208 8.175399413206654e-12 -6.113377179898576e-10 -1.3937681046528263e-09 4.151948842116235e-12 -6.992603865492154e-11 -7.796879043736315e-08 7.602828706252169e-10 3.5401185164886646e-08 2.679900752663091e-08 1.0000000011078651 0.9998417909426464 0.9999999789131916 1.5503178965389558e-10 1.4235527148896697e-09 1.4245681587341666e-09 1.5828142183661764e-10 -1.6304793746223208e-10 -7.797248628637858e-08 1.1615263595696691e-09 3.54104394778245e-08 2.9886052942620275e-08 1.0000000011180736 0.9998417909499213 0.9999999786843964 1.554013449433553e-10 1.4382373047327475e-09 1.4381945283540672e-09 1.587677691889017e-10 -1.6330994603158213e-10 -7.7972492787963e-08 1.1712736423240813e-09 3.5410616579162274e-08 3.004780908447551e-08 0.9999999993509686 0.9998417896918951 1.0000000178064432 7.492161215007695e-11 -8.869222625945532e-10 -1.1172479051849085e-09 6.256715758764887e-11 -1.0553866059980242e-10 -7.79714670914464e-08 7.365709067908025e-10 3.540155163813075e-08 2.7710995876034506e-08 1.0000000010080872 0.9998417908715542 0.9999999811520048 1.5147736791297562e-10 1.28041921876753e-09 1.2908420392276475e-09 1.536199591476576e-10 -1.6023147403847593e-10 -7.797245567620074e-08 1.0667095196270605e-09 3.540878308171982e-08 2.8352044228142338e-08 1.0000000002026372 0.9998417902978199 0.9999999991459607 1.2009735453935559e-10 1.636426816319431e-10 1.7752147226723294e-10 1.1407187784541615e-10 -1.3654296021620757e-10 -7.797212752223287e-08 4.0176208533528784e-10 3.5400528906249314e-08 2.1210343187499504e-08
3.272 0.9999999993474801 0.9998417897241046 1.0000000158011286 7.705812264678365e-12 -6.052447876826134e-10 -1.379848382441361e-09 4.25515507070164e-12 -7.136480954691279e-11 -7.939583439892603e-08 7.653942270478855e-10 3.5459529487340294e-08 2.6477705529811352e-08 1.0000000011079178 0.9998417909729113 0.9999999789149421 1.546918249972584e-10 1.4235529557194926e-09 1.4246190672262725e-09 1.5844455080904015e-10 -1.646043703118764e-10 -7.939959383266509e-08 1.1688287863712062e-09 3.54689885243926e-08 2.9682227038948938e-08 1.0000000011181363 0.9998417909801933 0.9999999786859584 1.5506259426467398e-10 1.4382503758875174e-09 1.4382580424636602e-09 1.5893236945730937e-10 -1.6486745602678843e-10 -7.939960040967749e-08 1.1785255817832372e-09 3.546916635897288e-08 2.98451893176503e-08 0.9999999993528426 0.9998417897234837 1.0000000177581838 7.435959729847861e-11 -8.844295123915774e-10 -1.1140620578687409e-09 6.255147090750599e-11 -1.0696336045575515e-10 -7.93985569904102e-08 7.463458578056169e-10 3.5459946125802456e-08 2.7464982967673685e-08 1.0000000010080499 0.9998417909017563 0.9999999811554201 1.5112292693639124e-10 1.2803058861645972e-09 1.2907783707223418e-09 1.5376871271318136e-10 -1.6177866802575974e-10 -7.93995626849375e-08 1.0745679753042793e-09 3.5467325225975384e-08 2.813634398444792e-08 1.0000000002024976 0.9998417903279583 0.9999999991483308 1.1963390392113346e-10 1.634943180972731e-10 1.7740936910086038e-10 1.1412049404813694e-10 -1.3802190343266222e-10 -7.939922903769081e-08 4.2222279261413195e-10 3.5459016939471054e-08 2.0926441866568452e-08
3.282 0.9999999993540215 0.9998417897595946 1.0000000156454487 7.419320324454479e-12 -5.992181971475576e-10 -1.3660744580105994e-09 4.353536523217024e-12 -7.278510397848261e-11 -8.084739914484267e-08 7.717231186906776e-10 3.5516742132594475e-08 2.6120731935754526e-08 1.0000000011079706 0.9998417910037297 0.999999978916726 1.5453362251020936e-10 1.4235471873422486e-09 1.4246618199407019e-09 1.5860231953683086e-10 -1.6614628807166713e-10 -8.085122304788141e-08 1.1768522493385938e-09 3.5526405519238e-08 2.9447360782459537e-08 1.000000001118199 0.9998417910110188 0.9999999786875532 1.5490593787189834e-10 1.4382574327400166e-09 1.4383132133547048e-09 1.5909148919230723e-10 -1.6641000926124984e-10 -8.085122979382034e-08 1.1864934222730353e-09 3.552658406887351e-08 2.9611718895763947e-08 0.9999999993547116 0.9998417897556223 1.0000000177100967 7.398018026323437e-11 -8.819499280954388e-10 -1.1108932447018398e-09 6.253072465393819e-11 -1.0837213513773227e-10 -8.085016865906399e-08 7.571584325683624e-10 3.5517207331421456e-08 2.7184623135870484e-08 1.0000000010080132 0.9998417909325115 0.9999999811588686 1.5095063697929443e-10 1.2801862315164728e-09 1.2907066069806224e-09 1.539121601242305e-10 -1.6331077853846335e-10 -8.085119133966797e-08 1.0832005552733131e-09 3.552473515329657e-08 2.7887684049780295e-08 1.0000000002023586 0.9998417903586502 0.9999999991507329 1.1935222739704683e-10 1.6333978618899993e-10 1.772891714786682e-10 1.1416374540467873e-10 -1.3948542346637914e-10 -8.08508521738046e-08 4.43740451567045e-10 3.551637184966918e-08 2.059618387048265e-08
3.292 0.9999999993604979 0.9998417897956008 1.0000000154913264 7.287248980568639e-12 -5.93271491138222e-10 -1.3524834171843208e-09 4.402875120220291e-12 -7.418553392392937e-11 -8.23238725509598e-08 7.788930231029542e-10 3.557282101874507e-08 2.573432165772328e-08 1.0000000011080223 0.9998417910351103 0.999999978918504 1.5452844828160058e-10 1.4235215247696663e-09 1.424657734857791e-09 1.58710177682608e-10 -1.676710760202018e-10 -8.2327762204275e-08 1.185359016330576e-09 3.558268824230999e-08 2.918756447639073e-08 1.000000001118261 0.9998417910424067 0.9999999786891424 1.549022587975734e-10 1.438244619845826e-09 1.4383217954338925e-09 1.5920074380707022e-10 -1.6793550027801515e-10 -8.232776904311937e-08 1.1949416021329101e-09 3.558286755854956e-08 2.935348229747328e-08 0.9999999993565747 0.9998417897883192 1.0000000176621429 7.375455057137688e-11 -8.794971563623372e-10 -1.1077797599441598e-09 6.246081944291773e-11 -1.0976350185711663e-10 -8.232668962751884e-08 7.686196126266118e-10 3.5573333169749605e-08 2.6876249618759942e-08 1.000000001007975 0.9998417909638291 0.9999999811623115 1.5093130921168063e-10 1.2800467958440826e-09 1.290588418810698e-09 1.5400598712843309e-10 -1.6482630952395977e-10 -8.232772969543163e-08 1.092346911635221e-09 3.5581010693511266e-08 2.761242186840642e-08 1.0000000002022182 0.999841790389904 0.999999999153129 1.1922343754890818e-10 1.6316550775039164e-10 1.7712231005988308e-10 1.141574214337326e-10 -1.4093215400144727e-10 -8.232738494579415e-08 4.656015587248615e-10 3.5572591493754135e-08 2.0227167473625682e-08
3.302 0.9999999993669099 0.9998417898321328 1.0000000153387152 7.310732403183088e-12 -5.874081888095696e-10 -1.3390788788116341e-09 4.348162261225916e-12 -7.556459491212075e-11 -8.382564842135592e-08 7.838453254031789e-10 3.562780176907346e-08 2.5375119676379782e-08 1.0000000011080734 0.9998417910670618 0.9999999789202461 1.546778255456555e-10 1.423471649549957e-09 1.4246023225632042e-09 1.5871357210499696e-10 -1.6917809129076432e-10 -8.382960475172449e-08 1.1923245875037381e-09 3.5637871723092055e-08 2.8953015899039033e-08 1.0000000011183219 0.9998417910743652 0.9999999786906949 1.5505282158443574e-10 1.4382075418859841e-09 1.4382793768092495e-09 1.5920546883649235e-10 -1.6944334832599625e-10 -8.382961179631947e-08 1.2018616579719014e-09 3.563805183853542e-08 2.9120376846065407e-08 0.9999999993584323 0.9998417898215837 1.0000000176142905 7.368399011961626e-11 -8.770757136325572e-10 -1.1047262283413438e-09 6.228669547702018e-11 -1.1113596517471535e-10 -8.38285138440542e-08 7.776439952826203e-10 3.562835904143199e-08 2.6594190648358042e-08 1.0000000010079362 0.9998417909957179 0.9999999811657172 1.5106632673556125e-10 1.2798831340994476e-09 1.2904190272849395e-09 1.5399492728786765e-10 -1.6632337515124593e-10 -8.382957144347077e-08 1.0998121458598601e-09 3.5636186895596055e-08 2.7363556384512363e-08 1.0000000002020775 0.9998417904217292 0.9999999991554875 1.1924949962337435e-10 1.6296682722030019e-10 1.7690461383294422e-10 1.1404657095189809e-10 -1.4236070092933815e-10 -8.382922108833991e-08 4.828306257793854e-10 3.562771110899766e-08 1.989125483204144e-08
3.312 0.9999999993732582 0.9998417898691999 1.0000000151875788 7.508604701357437e-12 -5.816174429472332e-10 -1.3258287671151326e-09 4.156100888265049e-12 -7.692068650901159e-11 -8.535312691733508e-08 7.817817536120721e-10 3.568174611923241e-08 2.513648839951852e-08 1.0000000011081238 0.9998417910995939 0.9999999789219297 1.5500024331920822e-10 1.4234075967012893e-09 1.4245264546614059e-09 1.5857873372036442e-10 -1.7066588004069311e-10 -8.535715071338799e-08 1.1945781771445413e-09 3.569201693772021e-08 2.8824706201802123e-08 1.000000001118382 0.9998417911069042 0.9999999786921898 1.5537651828375702e-10 1.4381564668408617e-09 1.4382163500577098e-09 1.5907223425579145e-10 -1.709317942695581e-10 -8.535715795588306e-08 1.2041073015880293e-09 3.5692197826746514e-08 2.899291646579005e-08 0.9999999993602839 0.9998417898554253 1.0000000175665187 7.378671775124504e-11 -8.74674875925719e-10 -1.1017019376444624e-09 6.197503388464932e-11 -1.1248812559581666e-10 -8.535604113268427e-08 7.794607242112216e-10 3.5682346478982665e-08 2.6426938171266752e-08 1.0000000010078967 0.9998417910281867 0.9999999811690656 1.5137484338760975e-10 1.2797055263690984e-09 1.2902291204182225e-09 1.5384600089451793e-10 -1.6780139406455586e-10 -8.53571169351646e-08 1.102166778150614e-09 3.5690324725451e-08 2.722691263950798e-08 1.0000000002019365 0.999841790454135 0.9999999991577875 1.1944895394926176e-10 1.6275473719726357e-10 1.7666632297610914e-10 1.1379791268723524e-10 -1.4376926227191977e-10 -8.535676072716741e-08 4.881665964405296e-10 3.568179193530991e-08 1.9707840550745347e-08
3.322 0.9999999993795423 0.9998417899068119 1.0000000150378932 7.874028430872466e-12 -5.758787311170641e-10 -1.3126914910098628e-09 3.837361565546117e-12 -7.825219261695751e-11 -8.690671410550737e-08 7.689892017584776e-10 3.57347185197507e-08 2.50924964269915e-08 1.000000001108173 0.9998417911327152 0.9999999789235475 1.5548844493475776e-10 1.4233499373853423e-09 1.4244699879386162e-09 1.5831667479459425e-10 -1.7213244420773622e-10 -8.691080631395398e-08 1.1897674501022318e-09 3.574518773302374e-08 2.886542422951982e-08 1.0000000011184416 0.9998417911400326 0.9999999786936189 1.5586635796956384e-10 1.4381114997774274e-09 1.4381728796962911e-09 1.5881185080408063e-10 -1.7239948687961962e-10 -8.691081386658047e-08 1.1993445576014028e-09 3.5745369415904204e-08 2.903350901651734e-08 0.9999999993621297 0.9998417898898527 1.0000000175188182 7.405656388793304e-11 -8.722747645638214e-10 -1.0986667798146708e-09 6.153673804770197e-11 -1.1381847257622055e-10 -8.690967792930589e-08 7.704696454743171e-10 3.573535972458994e-08 2.6443686298451603e-08 1.0000000010078562 0.9998417910612452 0.9999999811723475 1.5184921339008315e-10 1.279533904759499e-09 1.290058581931908e-09 1.535697359075302e-10 -1.6925864454823976e-10 -8.691077204525244e-08 1.096864113076646e-09 3.574348806343437e-08 2.7269151202313508e-08 1.0000000002017946 0.9998417904871303 0.9999999991600204 1.1981493910198466e-10 1.625488259330385e-10 1.7644784342176484e-10 1.134221040484912e-10 -1.4515685185469204e-10 -8.691040990897242e-08 4.761039793927628e-10 3.573489800342767e-08 1.9770889420671432e-08
3.332 0.9999999993857634 0.9998417899449783 1.0000000148896449 8.34510338692935e-12 -5.701733103976636e-10 -1.2996469983026072e-09 3.442487457199963e-12 -7.955811075696735e-11 -8.848682215753944e-08 7.457215243890157e-10 3.5786761333625375e-08 2.523604030674557e-08 1.0000000011082206 0.999841791166435 0.9999999789251015 1.5608175357308227e-10 1.4233168355986859e-09 1.4244515105009678e-09 1.5797793393335332e-10 -1.735770721232601e-10 -8.849098444852939e-08 1.1783268618021729e-09 3.579742634797722e-08 2.9067435870623206e-08 1.000000001118499 0.9998417911737596 0.9999999786949838 1.5646076501692222e-10 1.4380908117104271e-09 1.4381673851544719e-09 1.5847462271243462e-10 -1.7384500006999585e-10 -8.849099179178156e-08 1.1880059304408078e-09 3.579760881032837e-08 2.9234470805776196e-08 0.9999999993639683 0.999841789924875 1.0000000174711903 7.443154282818613e-11 -8.698569396884714e-10 -1.095602271697958e-09 6.102229585458269e-11 -1.1512573089014375e-10 -8.848983668493697e-08 7.51084125238679e-10 3.5787440908431225e-08 2.6636450561207994e-08 1.000000001007814 0.9998417910949019 0.9999999811755654 1.5242819951275694e-10 1.2793868693735327e-09 1.2899259889052331e-09 1.5321689194920041e-10 -1.706938332757398e-10 -8.849094950350768e-08 1.0843573156147984e-09 3.579571915558137e-08 2.7482021331632782e-08 1.0000000002016514 0.9998417905207245 0.9999999991621883 1.2028537747438394e-10 1.623673657365915e-10 1.7626765960175896e-10 1.1296964853773925e-10 -1.465215687330164e-10 -8.849058127241143e-08 4.465931815909139e-10 3.578707149710036e-08 2.0067930803153106e-08
3.342 0.9999999993919206 0.999841789983709 1.0000000147428303 8.821913314624373e-12 -5.644944213811784e-10 -1.286709398695284e-09 3.032658407832934e-12 -8.083668183176267e-11 -9.009387056953205e-08 7.170184675132764e-10 3.583788193491146e-08 2.5470420439801368e-08 1.0000000011082655 0.9998417912007627 0.9999999789266014 1.5667919865904014e-10 1.4233135346282334e-09 1.4244557408102533e-09 1.5762392394624343e-10 -1.7499825746692493e-10 -9.009810399717848e-08 1.1638157065433658e-09 3.584874044744846e-08 2.93462625233825e-08 1.0000000011185544 0.9998417912080941 0.9999999786962953 1.570596914596872e-10 1.4381004152170891e-09 1.438184583100841e-09 1.5812186076123253e-10 -1.752669379288898e-10 -9.009811091805262e-08 1.1736243446428643e-09 3.5848923707057726e-08 2.9511831820291295e-08 0.9999999993657999 0.9998417899605017 1.0000000174236459 7.481165188392915e-11 -8.674157936321934e-10 -1.092523402538693e-09 6.049265764176649e-11 -1.164080786557056e-10 -9.009693642503348e-08 7.264579349617163e-10 3.583859737202935e-08 2.6912995320007594e-08 1.0000000010077694 0.9998417911291668 0.9999999811787292 1.5301153453960555e-10 1.2792700510889147e-09 1.289816002142699e-09 1.5284842416699716e-10 -1.7210511722315682e-10 -9.009806827447045e-08 1.068482705135694e-09 3.584702567477564e-08 2.777588320767468e-08 1.0000000002015057 0.9998417905549263 0.9999999991643017 1.2076023005830408e-10 1.6221606695234123e-10 1.7611019909685413e-10 1.1250168628834596e-10 -1.478623893046287e-10 -9.009769353223367e-08 4.0659148515547985e-10 3.5838319887924884e-08 2.047269366135184e-08
3.352 0.9999999993980149 0.9998417900230134 1.0000000145974492 9.216171596810047e-12 -5.588511084451275e-10 -1.2739088253289534e-09 2.647148117044401e-12 -8.208670483259896e-11 -9.172828452027251e-08 6.90527024324322e-10 3.588806064135788e-08 2.56676333814725e-08 1.0000000011083088 0.9998417912357078 0.9999999789280625 1.5719290680905963e-10 1.4233308604460807e-09 1.424451404095954e-09 1.5729319090220266e-10 -1.7639419099791527e-10 -9.173258998481435e-08 1.151120462355112e-09 3.589911090009897e-08 2.9590870532530056e-08 1.000000001118607 0.9998417912430461 0.9999999786975671 1.575750119368456e-10 1.4381306279823394e-09 1.4381932582061228e-09 1.5779253914201937e-10 -1.7666375552557132e-10 -9.173259694429116e-08 1.1610464892211097e-09 3.5899294969644034e-08 2.9755192073055195e-08 0.9999999993676242 0.9998417899967422 1.0000000173761985 7.510859080610324e-11 -8.649609411984831e-10 -1.0894618680083562e-09 5.9987148820036e-11 -1.176645628596683e-10 -9.173140273506154e-08 7.042103387843765e-10 3.588880957563319e-08 2.7152137909653542e-08 1.0000000010077224 0.9998417911640486 0.9999999811818542 1.535108517041881e-10 1.2791735600517955e-09 1.2896973245251274e-09 1.5250371197272252e-10 -1.7349154096804582e-10 -9.17325535694835e-08 1.0545497878684566e-09 3.589738842251746e-08 2.8033304898105366e-08 1.0000000002013576 0.999841790589746 0.9999999991663755 1.2115166127728197e-10 1.6208571895443413e-10 1.75944252289787e-10 1.1205738124131472e-10 -1.4917759785496e-10 -9.173217274090425e-08 3.684552949362936e-10 3.5888623839583895e-08 2.0824526426565426e-08
3.362 0.9999999994040478 0.999841790062903 1.0000000144535013 9.498286591302418e-12 -5.532608363174186e-10 -1.2612623230643953e-09 2.288869612684902e-12 -8.330639831985184e-11 -9.339049632413263e-08 6.724337288419435e-10 3.593727488946019e-08 2.5740423262378133e-08 1.0000000011083499 0.9998417912712809 0.9999999789294992 1.5759358660105242e-10 1.4233512906494532e-09 1.4244202152414604e-09 1.5698931729105278e-10 -1.7776388167829862e-10 -9.339487538952421e-08 1.1437774712040067e-09 3.594851547510736e-08 2.9725813914459325e-08 1.0000000011186583 0.9998417912786262 0.9999999786988157 1.5797674710022888e-10 1.4381637044321225e-09 1.4381751046850151e-09 1.574903684081355e-10 -1.7803468082545754e-10 -9.339488200747118e-08 1.1537769729626066e-09 3.59487003866965e-08 2.988950814377521e-08 0.9999999993694417 0.9998417900336071 1.0000000173288632 7.52928292420152e-11 -8.625096562045998e-10 -1.0864355716158464e-09 5.950895697075577e-11 -1.18893661480722e-10 -9.339366789318254e-08 6.903460229855563e-10 3.5938055165509737e-08 2.7271708738526753e-08 1.0000000010076742 0.9998417911995586 0.9999999811849554 1.5389662893889182e-10 1.279080147979564e-09 1.2895515725833464e-09 1.5218555643937587e-10 -1.7485121623454466e-10 -9.339483832925108e-08 1.0464366318626336e-09 3.5946785165282325e-08 2.8174804474418498e-08 1.0000000002012084 0.9998417906251935 0.9999999991684245 1.214298286684929e-10 1.6195846102997014e-10 1.7575161256394177e-10 1.116402241224441e-10 -1.5046607544146256e-10 -9.339445091413396e-08 3.4454640405826286e-10 3.593796108238573e-08 2.1018307878375014e-08
3.372 0.99999999941002 0.9998417901033888 1.000000014310985 9.699571801393587e-12 -5.477378341060429e-10 -1.24875744628289e-09 1.939481674044737e-12 -8.449490643296886e-11 -9.508094454775404e-08 6.642724888442812e-10 3.598551186310039e-08 2.5675205717445614e-08 1.0000000011083903 0.9998417913074923 0.9999999789309242 1.579120425265451e-10 1.4233595943045294e-09 1.4243735591986523e-09 1.5669386767045875e-10 -1.7910610917920861e-10 -9.508539858064678e-08 1.1423644720888172e-09 3.5996941496665325e-08 2.9739912711816898e-08 1.0000000011187087 0.9998417913148445 0.999999978700052 1.5829662470694508e-10 1.4381849131012693e-09 1.4381411674257697e-09 1.5719638913055383e-10 -1.7937782013845283e-10 -9.50854051828941e-08 1.1523865947255053e-09 3.5997127247461985e-08 2.990364556629183e-08 0.9999999993712541 0.9998417900711072 1.0000000172816514 7.539539027415904e-11 -8.600772771530288e-10 -1.0834332192297661e-09 5.903961443161818e-11 -1.2009406189130175e-10 -9.508417047812057e-08 6.861947840552122e-10 3.5986321605454494e-08 2.725948561091016e-08 1.0000000010076247 0.9998417912357073 0.999999981188044 1.5420075957532529e-10 1.2789746692598867e-09 1.2893903784015101e-09 1.5187592544381661e-10 -1.7618338607446095e-10 -9.508536090740198e-08 1.0447989004227075e-09 3.599520321456775e-08 2.8188757671036138e-08 1.0000000002010587 0.9998417906612801 0.9999999991704605 1.2162587736259016e-10 1.618191330846425e-10 1.7554376084002166e-10 1.1123151094132896e-10 -1.5172662404045285e-10 -9.508496677301552e-08 3.3953058105773944e-10 3.598631901535239e-08 2.104050305758466e-08
3.382 0.999999999415934 0.9998417901444824 1.0000000141698935 9.870596970903416e-12 -5.422866294349383e-10 -1.2363628723135557e-09 1.5857935504240986e-12 -8.565054183448661e-11 -9.680007562708201e-08 6.631824325589526e-10 3.603274730570358e-08 2.5515091999209143e-08 1.0000000011084307 0.9998417913443531 0.9999999789323459 1.5819852640483372e-10 1.4233505673478086e-09 1.4243411993780223e-09 1.5639337263632644e-10 -1.804191746762677e-10 -9.680460594707095e-08 1.1450079819474432e-09 3.60443647495743e-08 2.967124272057947e-08 1.0000000011187595 0.9998417913517129 0.9999999787012847 1.5858492819638282e-10 1.4381888868016193e-09 1.4381214961653396e-09 1.5689740796354253e-10 -1.8069199536410125e-10 -9.680461210763901e-08 1.155017432574545e-09 3.60445513404217e-08 2.983547007391807e-08 0.9999999993730612 0.9998417901092536 1.0000000172345709 7.546704510039808e-11 -8.576689482462273e-10 -1.0804248254080161e-09 5.85658315906506e-11 -1.2126450211961872e-10 -9.680335647813183e-08 6.888238358342365e-10 3.6033584868031374e-08 2.7156783769780657e-08 1.0000000010075758 0.9998417912725053 0.9999999811911291 1.5447315599344033e-10 1.2788519587755515e-09 1.289243625788227e-09 1.5156140539055777e-10 -1.774864427988544e-10 -9.68045673392667e-08 1.0475969453867943e-09 3.604261840317594e-08 2.8115360740753304e-08 1.0000000002009095 0.9998417906980163 0.999999999172492 1.217904239097919e-10 1.6166294712597983e-10 1.7535047105792259e-10 1.108178969332312e-10 -1.5295774698528547e-10 -9.680416639329457e-08 3.480633519745767e-10 3.6033673578798486e-08 2.0945423215789153e-08
3.392 0.9999999994217897 0.9998417901861943 1.0000000140302194 1.002901410091849e-11 -5.369026738152874e-10 -1.224057109145109e-09 1.2388256290640098e-12 -8.67722833023887e-11 -9.854834249893442e-08 6.654031136503444e-10 3.6078905305928e-08 2.5310690456893977e-08 1.0000000011084718 0.9998417913818739 0.9999999789337701 1.5847163098933742e-10 1.4233284570664565e-09 1.4243432376097845e-09 1.5609923756552596e-10 -1.8170244793481808e-10 -9.855295011789375e-08 1.1494672467438907e-09 3.6090709671242157e-08 2.9564040576591698e-08 1.0000000011188106 0.9998417913892409 0.9999999787025203 1.5885986111584204e-10 1.4381794595147233e-09 1.4381364225540677e-09 1.566046148819555e-10 -1.819759445031625e-10 -9.855295599424723e-08 1.1594482238261069e-09 3.609089709926211e-08 2.9728979857510134e-08 0.999999999374864 0.9998417901480557 1.0000000171876287 7.552563879007774e-11 -8.552805216717707e-10 -1.0773903872060478e-09 5.809880617153972e-11 -1.2240329965576491e-10 -9.855167913593184e-08 6.94518256261169e-10 3.607976932444306e-08 2.7011697201625e-08 1.000000001007527 0.9998417913099633 0.999999981194217 1.5473199228890907e-10 1.2787160380657972e-09 1.2891314159147049e-09 1.512529292431732e-10 -1.7875938023609817e-10 -9.855291040113853e-08 1.052379427831489e-09 3.608895518703696e-08 2.800124871273471e-08 1.0000000002007605 0.9998417907354122 0.9999999991745255 1.2194118100840216e-10 1.614940855791746e-10 1.7519188011614212e-10 1.104106739582875e-10 -1.5415816177607686e-10 -9.855250294286561e-08 3.622612958299294e-10 3.6079949154713595e-08 2.0795257510800934e-08
3.402 0.9999999994275874 0.9998417902285349 1.0000000138919538 1.014099105161206e-11 -5.315787726585918e-10 -1.2118496304759592e-09 9.31131647587487e-13 -8.785867099453479e-11 -1.0032620440609067e-07 6.696571904471782e-10 3.6123841329375636e-08 2.5075464276738598e-08 1.0000000011085124 0.9998417914200651 0.9999999789352022 1.5869730409298738e-10 1.423299979388546e-09 1.424369211149887e-09 1.558438032691011e-10 -1.8295393445614129e-10 -1.0033089091511584e-07 1.1550077759267782e-09 3.6135832470172464e-08 2.9430306251480275e-08 1.0000000011188617 0.9998417914274389 0.999999978703764 1.5908720568147608e-10 1.4381636491433522e-09 1.4381751357227336e-09 1.5635056009920317e-10 -1.8322832234512407e-10 -1.0033089648434487e-07 1.164951131901613e-09 3.613602076227742e-08 2.9596112747676907e-08 0.9999999993766615 0.9998417901875253 1.000000017140829 7.553710929413419e-11 -8.529053343689769e-10 -1.0743409241182769e-09 5.767072858227399e-11 -1.235093994676358e-10 -1.0032959813172982e-07 7.02016741161557e-10 3.612473073197615e-08 2.6837184538462633e-08 1.0000000010074779 0.9998417913480911 0.9999999811973129 1.549432676551324e-10 1.2785737768496853e-09 1.2890430732192936e-09 1.5098304824870512e-10 -1.800006860284641e-10 -1.0033085065117308e-07 1.058340363594891e-09 3.6134069711412136e-08 2.7859045703200512e-08 1.0000000002006115 0.9998417907734786 0.9999999991765668 1.22044730325981e-10 1.6131874879492671e-10 1.7505731251507455e-10 1.1004210355415156e-10 -1.553267005630897e-10 -1.0033043620755565e-07 3.793118684001024e-10 3.612500172602682e-08 2.060656825099053e-08
3.412 0.9999999994333284 0.9998417902715161 1.0000000137550882 1.014815151114477e-11 -5.263103363245796e-10 -1.199775548922105e-09 6.944933102671554e-13 -8.890835241810238e-11 -1.0213412918770386e-07 6.771667080891901e-10 3.616737215319712e-08 2.4786352682926376e-08 1.0000000011085535 0.9998417914589374 0.9999999789366477 1.5881647941357373e-10 1.4232690997961133e-09 1.424382801386055e-09 1.556588519029791e-10 -1.8417265466171137e-10 -1.0213889559323676e-07 1.1623715755572485e-09 3.6179550936141646e-08 2.9250968095528374e-08 1.0000000011189123 0.9998417914663181 0.9999999787050207 1.5920834083734765e-10 1.4381455575811974e-09 1.438201425257477e-09 1.5616705633231658e-10 -1.8444797125428134e-10 -1.0213890126624282e-07 1.172262258384328e-09 3.6179740150653174e-08 2.9417909494878923e-08 0.9999999993784547 0.9998417902276723 1.0000000170941763 7.544352811923596e-11 -8.505389392047503e-10 -1.0713119544911849e-09 5.731385627866533e-11 -1.2458185455045974e-10 -1.0213758070493856e-07 7.124632718438909e-10 3.6168286236901115e-08 2.6612075391720883e-08 1.0000000010074295 0.9998417913869005 0.9999999812004213 1.550482694530295e-10 1.2784296714787074e-09 1.2889424844105225e-09 1.5078375553919267e-10 -1.8120943544891852e-10 -1.0213885482254125e-07 1.0662844121914508e-09 3.617777975059161e-08 2.7668541893766154e-08 1.0000000002004632 0.9998417908122267 0.9999999991786201 1.2204232596640854e-10 1.6114121898154486e-10 1.7491032163762364e-10 1.0974428775228348e-10 -1.5646206515568045e-10 -1.021384332306745e-07 4.0101792266324924e-10 3.616864878655604e-08 2.035140215204669e-08
3.422 0.9999999994390141 0.9998417903151497 1.000000013619612 1.0014371099782315e-11 -5.210963472119181e-10 -1.1878662686520994e-09 5.395608885203742e-13 -8.992045177106064e-11 -1.0397259098350995e-07 6.885445491319127e-10 3.620934306551127e-08 2.44302738228745e-08 1.0000000011085957 0.9998417914985018 0.9999999789381109 1.5879353452919646e-10 1.4232364328817301e-09 1.424351167728968e-09 1.5555503531516547e-10 -1.8535758909848117e-10 -1.0397743906671187e-07 1.1719696383099772e-09 3.622171113303846e-08 2.9015880474782188e-08 1.000000001118964 0.99984179150589 0.9999999787062945 1.591873148400372e-10 1.4381254915732707e-09 1.4381825537775284e-09 1.5606486942872183e-10 -1.8563401420130067e-10 -1.039774442974335e-07 1.1817898215920544e-09 3.6221901275481455e-08 2.918429251405225e-08 0.999999999380244 0.9998417902685085 1.0000000170476748 7.520841841323805e-11 -8.481814154227148e-10 -1.0683365832796836e-09 5.7038575700056474e-11 -1.2561930274762993e-10 -1.0397610130783298e-07 7.264169128946816e-10 3.621028139753805e-08 2.632476571295156e-08 1.0000000010073815 0.9998417914264025 0.9999999812035478 1.5501129548510454e-10 1.2782834641857074e-09 1.288796870276226e-09 1.5066578520000025e-10 -1.823845807393312e-10 -1.0397739724259007e-07 1.0766513470354318e-09 3.62199313103281e-08 2.7418887562504342e-08 1.0000000002003162 0.9998417908516669 0.9999999991806903 1.2189833822214661e-10 1.6096195152050234e-10 1.7471850288857708e-10 1.095279130238491e-10 -1.5756330492183723e-10 -1.0397696842948652e-07 4.2786350201502943e-10 3.621073607308778e-08 2.0013714313357484e-08
3.432 0.9999999994446453 0.9998417903594476 1.0000000134855163 9.755315952604681e-12 -5.159359957729583e-10 -1.176122380561188e-09 4.516741958232776e-13 -9.089375413864002e-11 -1.0584207202454773e-07 7.010312651320586e-10 3.6249690679625194e-08 2.4049666925716792e-08 1.0000000011086392 0.9998417915387712 0.9999999789395942 1.5864466684701147e-10 1.423202342569297e-09 1.4242729562255943e-09 1.5551773834107383e-10 -1.8650770022182877e-10 -1.0584700274358564e-07 1.182228561139476e-09 3.626224991371388e-08 2.8761705323505876e-08 1.0000000011190182 0.999841791546166 0.999999978707589 1.590397429320844e-10 1.4381040737960923e-09 1.4381172991834296e-09 1.5602900740671197e-10 -1.8678496714321208e-10 -1.0584700783552953e-07 1.191974155941591e-09 3.626244099640591e-08 2.8931724401674656e-08 0.9999999993820297 0.9998417903100455 1.0000000170013272 7.484752953552921e-11 -8.458317181425273e-10 -1.065415958139037e-09 5.683024519993466e-11 -1.2662082780541983e-10 -1.0584564244118492e-07 7.41250966418769e-10 3.6250652843323115e-08 2.601520161227161e-08 1.0000000010073355 0.9998417914666087 0.9999999812066941 1.5484825440152197e-10 1.2781361141904264e-09 1.2886045104187733e-09 1.5061405465307206e-10 -1.8352433072247972e-10 -1.058469607282758e-07 1.0877208635117475e-09 3.626046128771448e-08 2.714873977056389e-08 1.000000000200171 0.9998417908918118 0.9999999991827796 1.2162796387855607e-10 1.6078167259761444e-10 1.7448039700915187e-10 1.0937805682221394e-10 -1.5862892433154958e-10 -1.0584652420399148e-07 4.5500825164320155e-10 3.625120036444737e-08 1.9644934985463443e-08
3.442 0.9999999994502238 0.9998417904044222 1.0000000133527904 9.424740369138067e-12 -5.108242786897076e-10 -1.1645069544251456e-09 4.058007977235011e-13 -9.182699813597101e-11 -1.0774306122378073e-07 7.088371759747596e-10 3.6288462046843975e-08 2.3744066917257056e-08 1.0000000011086854 0.9998417915797557 0.999999978941102 1.5842333459721017e-10 1.4231708298165979e-09 1.4241835989330144e-09 1.555219037842147e-10 -1.876215450173779e-10 -1.0774807672064718e-07 1.1896960838940276e-09 3.630121383872624e-08 2.857158510187064e-08 1.0000000011190744 0.9998417915871579 0.999999978708908 1.5881977929580928e-10 1.4380853827472422e-09 1.4380409127423373e-09 1.560344864648959e-10 -1.878999795876389e-10 -1.0774808159356016e-07 1.1993909333158415e-09 3.630140585018543e-08 2.874285783184883e-08 0.9999999993838137 0.9998417903522949 1.0000000169551375 7.44143836392067e-11 -8.434862120498825e-10 -1.062514865257104e-09 5.666387132980755e-11 -1.2758484008118958e-10 -1.0774669283993752e-07 7.515064232623291e-10 3.628944745611432e-08 2.577532854570161e-08 1.0000000010072922 0.9998417915075306 0.999999981209865 1.5461257972435376e-10 1.2779911161569967e-09 1.2884011361756933e-09 1.506039652494053e-10 -1.8462804002236791e-10 -1.0774803376415479e-07 1.095743655633387e-09 3.629941620256065e-08 2.694619339212444e-08 1.0000000002000287 0.9998417909326729 0.9999999991848929 1.2128475024307494e-10 1.6060407803953172e-10 1.742311928281299e-10 1.0926955763909133e-10 -1.5965800714014424e-10 -1.0774758956249278e-07 4.738574458016507e-10 3.6290088348338704e-08 1.9366885629768226e-08
3.452 0.9999999994557499 0.9998417904500847 1.0000000132214277 9.073569967107258e-12 -5.057536708585875e-10 -1.1529698767753155e-09 3.871673364857434e-13 -9.271920114313082e-11 -1.0967605615452247e-07 7.060280780374528e-10 3.632577908894649e-08 2.3621828560818704e-08 1.0000000011087344 0.9998417916214682 0.9999999789426414 1.5817985208315808e-10 1.4231490716329358e-09 1.4241316794063453e-09 1.5555260236523156e-10 -1.8869819091675203e-10 -1.096811573433323e-07 1.190783179584885e-09 3.633872383019553e-08 2.853399184672727e-08 1.0000000011191337 0.999841791628877 0.9999999787102583 1.5857790083260042e-10 1.4380764594394925e-09 1.4380020467794246e-09 1.5606666937634352e-10 -1.8897763987564636e-10 -1.0968116247507732e-07 1.2004791773628062e-09 3.633891678873741e-08 2.8705619323022695e-08 0.999999999385595 0.9998417903952683 1.000000016909111 7.396008673232862e-11 -8.4113720608224e-10 -1.059584686522618e-09 5.652474611850233e-11 -1.2851071837288182e-10 -1.0967975003636639e-07 7.516470398536646e-10 3.632678678757402e-08 2.5703952150109112e-08 1.0000000010072516 0.99984179154918 0.9999999812130668 1.5435517089951532e-10 1.2778558801646102e-09 1.2882352206992918e-09 1.506204036835523e-10 -1.8569450157447816e-10 -1.0968111377448466e-07 1.0968354144403663e-09 3.633691703436649e-08 2.69052639073142e-08 1.000000000199889 0.9998417909742616 0.9999999991870369 1.2091979221269718e-10 1.604362738520244e-10 1.740197955180231e-10 1.0918822771699781e-10 -1.6064943612677473e-10 -1.096806623558323e-07 4.763740735732999e-10 3.632752126396929e-08 1.931256655771836e-08
3.462 0.9999999994612233 0.9998417904964465 1.000000013091426 8.713892127192732e-12 -5.007187864245402e-10 -1.1414831541434658e-09 4.0036509009762675e-13 -9.356962970846398e-11 -1.1164156190882303e-07 6.898024296876873e-10 3.636178497305968e-08 2.3729489570149895e-08 1.0000000011087855 0.9998417916639186 0.9999999789442218 1.5792687985774313e-10 1.4231422378961682e-09 1.4241447536253786e-09 1.5561467700727596e-10 -1.8973665163591864e-10 -1.1164675037645677e-07 1.183932282667179e-09 3.6374922157203685e-08 2.8685622575055358e-08 1.0000000011191943 0.9998417916713345 0.9999999787116501 1.583262588859089e-10 1.4380825448983624e-09 1.4380278736271608e-09 1.5613016723387232e-10 -1.90016949045393e-10 -1.116467554400125e-07 1.1936938105368996e-09 3.637511608885997e-08 2.8856479227731674e-08 0.9999999993873738 0.999841790438977 1.0000000168632583 7.349694463087649e-11 -8.387798345404157e-10 -1.0565982155544154e-09 5.641741524544818e-11 -1.2939731711800844e-10 -1.1164531904109622e-07 7.391833716952731e-10 3.6362813641829133e-08 2.5842605356540227e-08 1.0000000010072125 0.9998417915915675 0.9999999812163098 1.540883439045367e-10 1.2777357348232053e-09 1.2881336258171472e-09 1.5066835913760061e-10 -1.867229812582023e-10 -1.1164670623448886e-07 1.0893061007580223e-09 3.6373106056841746e-08 2.7064949446491824e-08 1.0000000001997515 0.9998417910165885 0.9999999991892213 1.2054552880858512e-10 1.6028365146303364e-10 1.738730273956662e-10 1.0913802660042083e-10 -1.6160225159056144e-10 -1.1164624663343957e-07 4.587948511720005e-10 3.636364168524841e-08 1.9536921482884053e-08
3.472 0.9999999994666445 0.9998417905435201 1.0000000129627828 8.319030689692124e-12 -4.95720913762054e-10 -1.1300598478613643e-09 4.600688321814634e-13 -9.437676298327398e-11 -1.1364009097082066e-07 6.624504444494045e-10 3.639661528403342e-08 2.4010877784559264e-08 1.0000000011088372 0.9998417917071188 0.9999999789458558 1.5763757892105056e-10 1.4231481242687637e-09 1.4242086087510042e-09 1.5572282202178868e-10 -1.9073643385018105e-10 -1.1364536831985025e-07 1.1708584473629233e-09 3.640994403603586e-08 2.8979487080966252e-08 1.0000000011192565 0.9998417917145417 0.9999999787130951 1.5803847730722855e-10 1.4381014063692107e-09 1.438104269888951e-09 1.562398492348513e-10 -1.910172134924341e-10 -1.1364537324220926e-07 1.180737934830307e-09 3.641013893891557e-08 2.9148752079587876e-08 0.9999999993891484 0.9998417904834316 1.0000000168175909 7.299808460894559e-11 -8.364165287002016e-10 -1.0535694329905005e-09 5.635651338186873e-11 -1.302436204542666e-10 -1.1364391241427723e-07 7.16487707029148e-10 3.639766335902478e-08 2.6139230610269263e-08 1.0000000010071746 0.9998417916347047 0.9999999812196059 1.5378505830713735e-10 1.2776282427566012e-09 1.2880827466652005e-09 1.5076227153382908e-10 -1.8771217244647526e-10 -1.1364532336038634e-07 1.0749943721306783e-09 3.640811848612894e-08 2.7375150654014018e-08 1.0000000001996148 0.999841791059665 0.9999999991914584 1.2013538575516358e-10 1.6014388419768437e-10 1.7377685815093467e-10 1.0913405252966226e-10 -1.6251507804666326e-10 -1.1364485603675071e-07 4.237449369561535e-10 3.639858484938193e-08 1.9966806386200355e-08
3.482 0.9999999994720127 0.9998417905913164 1.0000000128354944 7.855387179124106e-12 -4.907699426829507e-10 -1.118744336175087e-09 5.73064138665265e-13 -9.513974380680852e-11 -1.1567216401919823e-07 6.308688896242972e-10 3.643039972234006e-08 2.4335870014024396e-08 1.0000000011088899 0.9998417917510797 0.9999999789475512 1.5727813491881823e-10 1.4231569336670735e-09 1.4242774299532026e-09 1.5588390077295451e-10 -1.9169583444898188e-10 -1.1567753193063464e-07 1.1559122099721527e-09 3.6443919439719475e-08 2.930818010952061e-08 1.0000000011193186 0.9998417917585101 0.9999999787146018 1.5768057239515668e-10 1.438122692052246e-09 1.438185939998153e-09 1.5640206065252998e-10 -1.9197737266143223e-10 -1.1567753626892582e-07 1.1659283042401466e-09 3.6444115360986767e-08 2.9475687341289782e-08 0.9999999993909192 0.9998417905286442 1.0000000167721166 7.242976736406863e-11 -8.340571123857664e-10 -1.0505435491945997e-09 5.634903920800323e-11 -1.3104859565537024e-10 -1.156760510632782e-07 6.901779968120235e-10 3.643146568798666e-08 2.647446562471894e-08 1.0000000010071375 0.9998417916786034 0.9999999812229632 1.534114820786334e-10 1.2775236463020705e-09 1.2880370166701598e-09 1.509090178714627e-10 -1.8866109185078945e-10 -1.1567748630211836e-07 1.0586065209191107e-09 3.6442084351789985e-08 2.77218190122951e-08 1.000000000199479 0.9998417911035031 0.9999999991937562 1.19655049793221e-10 1.6000709582846634e-10 1.7368620562695436e-10 1.0918305407337777e-10 -1.6338768586672082e-10 -1.1567701070259179e-07 3.8031404277245217e-10 3.643248062916657e-08 2.044180439092712e-08
3.492 0.9999999994773295 0.9998417906398489 1.0000000127095485 7.319144780562733e-12 -4.85877097974845e-10 -1.1075805637135879e-09 7.269296713267596e-13 -9.585780008926067e-11 -1.1773830995133798e-07 6.034162916807791e-10 3.6463266074865555e-08 2.45761352127821e-08 1.0000000011089434 0.9998417917958148 0.9999999789493096 1.5684485804214816e-10 1.4231564913401742e-09 1.4243061637498737e-09 1.5608527574466065e-10 -1.9261408436532005e-10 -1.1774376962711051e-07 1.1437840086740663e-09 3.647697686187589e-08 2.9565263982205246e-08 1.0000000011193824 0.9998417918032521 0.999999978716171 1.5724883120885261e-10 1.4381349876190826e-09 1.4382272919945045e-09 1.5660486176417555e-10 -1.9289658991018422e-10 -1.1774377425138405e-07 1.153915507578712e-09 3.647717382921877e-08 2.97314512963288e-08 0.9999999993926861 0.9998417905746269 1.000000016726836 7.178813378491598e-11 -8.317131446115095e-10 -1.0475660880994753e-09 5.638234533114532e-11 -1.31811024123912e-10 -1.177422633020096e-07 6.679744773058345e-10 3.64643486087637e-08 2.6730467271107005e-08 1.0000000010071015 0.9998417917232753 0.9999999812263832 1.529640746354981e-10 1.2774096673211986e-09 1.2879512683825583e-09 1.5109619886972868e-10 -1.8956875859149185e-10 -1.1774372340797367e-07 1.0452584600567784e-09 3.647513211427114e-08 2.7992433805188265e-08 1.0000000001993452 0.999841791148115 0.9999999991961156 1.1910110552634024e-10 1.5986112438428367e-10 1.735557035143207e-10 1.0927261360276199e-10 -1.6421883891133173e-10 -1.1774323954644573e-07 3.4143782466904823e-10 3.6465457326467084e-08 2.080955809423295e-08
3.502 0.9999999994825959 0.9998417906891311 1.0000000125849258 6.749179618838529e-12 -4.810481948070048e-10 -1.0965834832442852e-09 8.951181460797698e-13 -9.653013079393792e-11 -1.1983906543622685e-07 5.857133849040947e-10 3.649532026850445e-08 2.4664632001557093e-08 1.0000000011089991 0.9998417918413364 0.9999999789511237 1.563775352938066e-10 1.4231408242138043e-09 1.424278430617624e-09 1.5630053999740632e-10 -1.9349032700543216e-10 -1.1984461879867302e-07 1.1371602325069555e-09 3.6509222962893916e-08 2.9694911198920073e-08 1.000000001119448 0.9998417918487809 0.9999999787177964 1.567831168371034e-10 1.4381319990009682e-09 1.4382125777381005e-09 1.568215557227424e-10 -1.9377400381747187e-10 -1.1984462353456327e-07 1.1473606216959512e-09 3.6509420972073103e-08 2.98605049350649e-08 0.9999999993944505 0.9998417906213926 1.0000000166817424 7.111263202675315e-11 -8.293909136097017e-10 -1.0446529225303652e-09 5.6429961012048715e-11 -1.32530522338434e-10 -1.1984308675276646e-07 6.548009985857162e-10 3.649641843589538e-08 2.684563597001904e-08 1.0000000010070675 0.9998417917687342 0.9999999812298586 1.524826247536436e-10 1.277280548229624e-09 1.2878092640946548e-09 1.512972054256874e-10 -1.9043462139533028e-10 -1.1984457186644467e-07 1.0379122630889566e-09 3.650736836980555e-08 2.8128291460119678e-08 1.000000000199213 0.999841791193514 0.9999999991985303 1.1851301755940988e-10 1.596998401624488e-10 1.7336918483109652e-10 1.0937605011663024e-10 -1.6500749902140745e-10 -1.198440795733619e-07 3.182300685017985e-10 3.649762142135686e-08 2.0994127042928374e-08
3.512 0.9999999994878133 0.9998417907391758 1.0000000124616015 6.2115215989678045e-12 -4.762788525329436e-10 -1.0857327554856236e-09 1.0531449395293924e-12 -9.715585880774236e-11 -1.2197497617846288e-07 5.784275012593592e-10 3.652660452974467e-08 2.4603970807477012e-08 1.0000000011090575 0.9998417918876572 0.9999999789529819 1.5594186445906166e-10 1.423113317659921e-09 1.4242141026241377e-09 1.5650507999055128e-10 -1.9432422952205407e-10 -1.2198062499971932e-07 1.1360102587378037e-09 3.6540700284145216e-08 2.9699672245526214e-08 1.0000000011195163 0.9998417918951084 0.9999999787194652 1.5634888489176298e-10 1.4381172957954475e-09 1.4381612416981886e-09 1.5702756080809082e-10 -1.9460879039060159e-10 -1.219806295823389e-07 1.1462314234220642e-09 3.65408993298721e-08 2.9865367991265086e-08 0.9999999993962128 0.9998417906689551 1.0000000166368226 7.046923695282099e-11 -8.27087175954315e-10 -1.0417848238589432e-09 5.646748653340896e-11 -1.3320615525639568e-10 -1.219790663828746e-07 6.510045519920349e-10 3.6527717709390034e-08 2.682265824048163e-08 1.0000000010070362 0.9998417918149921 0.9999999812333781 1.520327651340987e-10 1.2771396561984586e-09 1.287630807476852e-09 1.51487639674687e-10 -1.9125766379432032e-10 -1.219805773230181e-07 1.0365571816388338e-09 3.653883564464907e-08 2.813226730768175e-08 1.0000000001990839 0.9998417912397121 0.9999999992009878 1.179571093023546e-10 1.5952742806281357e-10 1.7314609105909504e-10 1.094687703723727e-10 -1.6575303467036483e-10 -1.2198007639688528e-07 3.137449215186654e-10 3.652901549950062e-08 2.1001505103805644e-08
3.522 0.9999999994929815 0.9998417907899959 1.0000000123395476 5.767748297763304e-12 -4.715595303480202e-10 -1.074991102544947e-09 1.1922883753887929e-12 -9.773408472156751e-11 -1.2414659557283445e-07 5.788128361603725e-10 3.65570645769935e-08 2.443429264231482e-08 1.000000001109118 0.9998417919347902 0.9999999789548675 1.555993344661892e-10 1.4230832233809966e-09 1.4241490043583571e-09 1.5669020333469573e-10 -1.951142866650432e-10 -1.2415234128228798e-07 1.1387287456552265e-09 3.657135443519356e-08 2.9613674090806817e-08 1.0000000011195869 0.9998417919422486 0.9999999787211621 1.5600758993667793e-10 1.4381001302680526e-09 1.4381087709165569e-09 1.5721413237240023e-10 -1.9539963446394232e-10 -1.2415234616960384e-07 1.1489361936381907e-09 3.6571554566929516e-08 2.9779978509034395e-08 0.9999999993979724 0.9998417907173258 1.000000016592061 6.991976762192888e-11 -8.247922413814046e-10 -1.0389258141450434e-09 5.648590963950789e-11 -1.3383694199739938e-10 -1.2415075618623983e-07 6.539694984969318e-10 3.65581923482962e-08 2.669890359000557e-08 1.0000000010070071 0.9998417918620623 0.999999981236925 1.5167626343133484e-10 1.2769961367465088e-09 1.287451674061455e-09 1.5165854569932194e-10 -1.920373296507454e-10 -1.24152292805e-07 1.0394414647173436e-09 3.656947961693797e-08 2.804039252791661e-08 1.0000000001989573 0.9998417912867229 0.9999999992034726 1.1749410687953572e-10 1.5935235428860675e-10 1.7292221876226362e-10 1.0954231153120783e-10 -1.664546447569403e-10 -1.2415178307566862e-07 3.23121917350349e-10 3.655958531430237e-08 2.0880163390632323e-08
3.532 0.9999999994981008 0.9998417908416044 1.000000012218734 5.4557984696835084e-12 -4.668829367283619e-10 -1.0643321178607276e-09 1.3182533391303264e-12 -9.82647133970598e-11 -1.263544856702618e-07 5.842838261697698e-10 3.658656304689148e-08 2.4189736260436382e-08 1.0000000011091796 0.9998417919827477 0.9999999789567638 1.5538700675238504e-10 1.423057301938763e-09 1.4241081750637661e-09 1.5686153416186511e-10 -1.9586021443913893e-10 -1.2636033010035973e-07 1.1439552581127449e-09 3.660104776560805e-08 2.9466016339951676e-08 1.0000000011196586 0.9998417919902127 0.9999999787228692 1.5579673132309895e-10 1.4380870760941575e-09 1.438081044011831e-09 1.573869252319498e-10 -1.9614658568618238e-10 -1.2636033523143767e-07 1.1541267450543426e-09 3.660124900908703e-08 2.963328188671343e-08 0.9999999993997288 0.9998417907665178 1.0000000165474392 6.95017438885668e-11 -8.224996822326842e-10 -1.0360502617810231e-09 5.649130832761524e-11 -1.3442258347921976e-10 -1.263587177087501e-07 6.613329925638112e-10 3.658770493968072e-08 2.6506216038268408e-08 1.0000000010069794 0.9998417919099566 0.9999999812404821 1.5144981099903631e-10 1.276856999841804e-09 1.287296993750961e-09 1.5181584915978038e-10 -1.9277246912364514e-10 -1.263602807573115e-07 1.0450722965188086e-09 3.6599162638477575e-08 2.7883312587683574e-08 1.0000000001988318 0.9998417913345578 0.9999999992059667 1.1716187406797594e-10 1.5918167284828695e-10 1.7272304421294635e-10 1.0960223716441311e-10 -1.6711131095391507e-10 -1.263597624908905e-07 3.4081562881869576e-10 3.6589193342324504e-08 2.067047365997573e-08
3.542 0.9999999995031699 0.9998417908940131 1.0000000120991264 5.28898048659036e-12 -4.6225026329239044e-10 -1.0537545855998748e-09 1.4361695920076912e-12 -9.874654008707601e-11 -1.2859921734794988e-07 5.944352990691131e-10 3.6614946040773284e-08 2.3875002860612382e-08 1.0000000011092414 0.9998417920315412 0.9999999789586489 1.5531881581695845e-10 1.4230344343133762e-09 1.424092152111693e-09 1.5702434848414498e-10 -1.9656122499879104e-10 -1.28605162430702e-07 1.1515219498356493e-09 3.662962626533365e-08 2.926145308634009e-08 1.0000000011197303 0.9998417920390134 0.9999999787245656 1.5573003117405515e-10 1.438077044377682e-09 1.4380777735639538e-09 1.5755106517266447e-10 -1.9684817500018956e-10 -1.2860516750686243e-07 1.161637276575143e-09 3.6629828623610864e-08 2.9430016327887153e-08 0.9999999994014803 0.9998417908165427 1.0000000165029357 6.922818674249799e-11 -8.202104292541764e-10 -1.0331584283264312e-09 5.6488432546375506e-11 -1.3496172651281118e-10 -1.286035221552545e-07 6.727177643193598e-10 3.661610149872664e-08 2.6249496215962586e-08 1.0000000010069514 0.9998417919586873 0.9999999812440281 1.5136746802724979e-10 1.2767208837423838e-09 1.2871667074961986e-09 1.5196465984243534e-10 -1.934629424006195e-10 -1.2860511226655162e-07 1.053259263746588e-09 3.6627730726695766e-08 2.7665938304252992e-08 1.0000000001987068 0.9998417913832294 0.9999999992084488 1.1697367217731533e-10 1.59014128163352e-10 1.7254877794573172e-10 1.0965376157947243e-10 -1.6772250248922008e-10 -1.2860458474020868e-07 3.651950800217198e-10 3.661768558103064e-08 2.0377936832107467e-08
3.552 0.9999999995081874 0.9998417909472356 1.0000000119806884 5.2704274654232974e-12 -4.5766787283091714e-10 -1.043276059365896e-09 1.5351608528208945e-12 -9.917869367952707e-11 -1.3088137011332214e-07 6.096111022860589e-10 3.664212466374644e-08 2.348317157136249e-08 1.0000000011093018 0.9998417920811835 0.9999999789604976 1.5539753342349062e-10 1.4230071093838714e-09 1.4240825349385772e-09 1.5716762142550067e-10 -1.9721642614515917e-10 -1.308874172992475e-07 1.161707726570546e-09 3.6657001153329896e-08 2.8995466835326064e-08 1.0000000011198007 0.9998417920886625 0.9999999787262256 1.5581055252667377e-10 1.438062737161111e-09 1.4380810893391863e-09 1.5769621819729853e-10 -1.9750448285224983e-10 -1.3088742255520346e-07 1.1717450552808396e-09 3.665720462318261e-08 2.9165704387534497e-08 0.9999999994032256 0.9998417908674129 1.000000016458525 6.910210591123986e-11 -8.179320167594888e-10 -1.030268061605075e-09 5.6466828306928744e-11 -1.3545414257807595e-10 -1.308857487683078e-07 6.884382888689505e-10 3.664329295928528e-08 2.5923191677753077e-08 1.000000001006922 0.9998417920082668 0.9999999812475372 1.5143225805459825e-10 1.276580575827119e-09 1.2870428299235389e-09 1.5209385378328887e-10 -1.941074873824735e-10 -1.3088736633994773e-07 1.0642964987880769e-09 3.665509504866169e-08 2.738333059710295e-08 1.0000000001985805 0.9998417914327494 0.9999999992108938 1.1693264999269728e-10 1.5884238355695195e-10 1.7238122505392743e-10 1.0968599813774415e-10 -1.6828787741133893e-10 -1.3088682949757104e-07 3.95947725805038e-10 3.6644973049368564e-08 1.9994167576209274e-08
3.562 0.9999999995131538 0.9998417910012843 1.0000000118633807 5.399521739480989e-12 -4.5314076377130534e-10 -1.032911626929953e-09 1.586371063875727e-12 -9.956125220222187e-11 -1.3320153174922584e-07 6.27790548443619e-10 3.6668120216002255e-08 2.3040566477724384e-08 1.0000000011093597 0.9998417921316869 0.9999999789622833 1.5562269361304855e-10 1.4229703278478652e-09 1.4240627859863815e-09 1.5726277973506254e-10 -1.9782595618964873e-10 -1.3320768300833973e-07 1.1735794229275809e-09 3.668319388164224e-08 2.869070533880634e-08 1.0000000011198684 0.9998417921391735 0.9999999787278223 1.560372193902571e-10 1.4380387804830086e-09 1.4380742094703183e-09 1.5779272190572368e-10 -1.9811471111914998e-10 -1.332076883487603e-07 1.183526015726048e-09 3.668339846433741e-08 2.8862879743534024e-08 0.9999999994049642 0.9998417909191416 1.000000016414179 6.912287429500256e-11 -8.156694759716599e-10 -1.0273959264426265e-09 5.6397038230572553e-11 -1.3589900342377403e-10 -1.3320598575612316e-07 7.067365581494204e-10 3.666930056479346e-08 2.5551955206158523e-08 1.0000000010068906 0.9998417920587078 0.9999999812509834 1.516430849915686e-10 1.2764304832789203e-09 1.2869087496937811e-09 1.5217480609057777e-10 -1.9470571747970873e-10 -1.3320763096065436e-07 1.0771529096494666e-09 3.668127700365483e-08 2.705927042860368e-08 1.000000000198452 0.9998417914831319 0.9999999992132748 1.1703798270806922e-10 1.5866140035921172e-10 1.7220356196257342e-10 1.0966980042831178e-10 -1.6880621887263159e-10 -1.3320708510755934e-07 4.2932694691507293e-10 3.6671077064060135e-08 1.9549537157067898e-08
3.572 0.9999999995180684 0.9998417910561739 1.0000000117471706 5.665179395415184e-12 -4.486642351144984e-10 -1.0226614372489442e-09 1.556952826874684e-12 -9.989300121628713e-11 -1.3556029921597961e-07 6.434573743461065e-10 3.669305101978691e-08 2.263343073943168e-08 1.0000000011094148 0.9998417921830658 0.9999999789639848 1.559839034575382e-10 1.4229282554436194e-09 1.4240322030651527e-09 1.5727713826956946e-10 -1.983887527352957e-10 -1.3556655677232024e-07 1.184223303127129e-09 3.6708322496253334e-08 2.8417020901913362e-08 1.000000001119934 0.9998417921905596 0.9999999787293348 1.5639953977769308e-10 1.4380094873968532e-09 1.4380563057506067e-09 1.5780835022001928e-10 -1.9867852809004524e-10 -1.3556656208678743e-07 1.194091265651648e-09 3.670852821394316e-08 2.859098536201171e-08 0.9999999994066949 0.999841790971742 1.000000016369878 6.928028321020237e-11 -8.134188447251196e-10 -1.0245425682280895e-09 5.6247077150106875e-11 -1.362960955887746e-10 -1.3556483027391288e-07 7.227303531979377e-10 3.6694242467683473e-08 2.521385820581427e-08 1.0000000010068557 0.9998417921100241 0.9999999812543455 1.5198981440129995e-10 1.2762750382824354e-09 1.2867636040299312e-09 1.5217486064844016e-10 -1.9525748499265988e-10 -1.3556650377683372e-07 1.0886502515904363e-09 3.670639468292245e-08 2.6767737102870008e-08 1.0000000001983211 0.999841791534389 0.9999999992155709 1.1727948051033114e-10 1.5847521357769694e-10 1.7201499653858495e-10 1.0957317903707578e-10 -1.6927716559293797e-10 -1.3556594838870967e-07 4.5740083687220336e-10 3.669611571325834e-08 1.914540068348997e-08
3.582 0.9999999995229318 0.9998417911119175 1.0000000116320396 6.037121913018584e-12 -4.442236303274023e-10 -1.0125109291640904e-09 1.4340196243579127e-12 -1.0017418763641818e-10 -1.3795827891685745e-07 6.496614135656156e-10 3.6717072398689144e-08 2.238379068796001e-08 1.000000001109467 0.9998417922353336 0.9999999789655953 1.5645016540460405e-10 1.4228948726842838e-09 1.424003598369951e-09 1.5719717128661936e-10 -1.9890406530054788e-10 -1.3796464476156326e-07 1.1897481905797115e-09 3.6732541637869885e-08 2.827034587169644e-08 1.0000000011199959 0.9998417922428343 0.9999999787307566 1.568672081804558e-10 1.4379888257698092e-09 1.4380404605067765e-09 1.5772975861028e-10 -1.9919485868976664e-10 -1.379646500748096e-07 1.1995806760162645e-09 3.6732748502649714e-08 2.84453517788815e-08 0.9999999994084181 0.9998417910252281 1.0000000163256135 6.95432052092476e-11 -8.111656807537328e-10 -1.0216950647313786e-09 5.6003314143097426e-11 -1.3664502885536192e-10 -1.3796288832249514e-07 7.302210325239019e-10 3.671827376687764e-08 2.501759699185786e-08 1.0000000010068182 0.9998417921622292 0.9999999812576158 1.524417073468819e-10 1.2761282499276786e-09 1.2866205732694038e-09 1.5208079452421024e-10 -1.9576195499142883e-10 -1.3796459068311783e-07 1.0945682875527813e-09 3.673060275318346e-08 2.6610771108208395e-08 1.000000000198187 0.9998417915865355 0.9999999992177749 1.1762637827729503e-10 1.5829760753343588e-10 1.7182870384967113e-10 1.0938242153734936e-10 -1.6970068695866556e-10 -1.3796402561575935e-07 4.713012402656113e-10 3.672024395297465e-08 1.8926526091214214e-08
3.592 0.9999999995277443 0.9998417911685306 1.0000000115179812 6.4629953395174325e-12 -4.3980397023046045e-10 -1.0024472216976397e-09 1.2359671486625701e-12 -1.0040396205035468e-10 -1.4039608596196264e-07 6.413125535145182e-10 3.674030352963001e-08 2.2383636170148193e-08 1.0000000011095154 0.9998417922885042 0.9999999789671212 1.569696788758925e-10 1.4228850567191582e-09 1.4239894424405655e-09 1.5704158356747997e-10 -1.9937170699767623e-10 -1.404025618122526e-07 1.1872964082700834e-09 3.675596947771572e-08 2.8321107345063733e-08 1.0000000011200545 0.999841792296012 0.9999999787320936 1.5738808807355284e-10 1.4379916635576784e-09 1.4380391600966572e-09 1.575757168881424e-10 -1.9966375734829533e-10 -1.4040256703618367e-07 1.1971589068094545e-09 3.675617751404113e-08 2.8495947587370288e-08 0.9999999994101332 0.9998417910796137 1.0000000162813913 6.985951343408521e-11 -8.088954057243529e-10 -1.01884122688072e-09 5.568468595675281e-11 -1.3694510823468977e-10 -1.404007749793995e-07 7.247219818400954e-10 3.674151334537212e-08 2.504395819991453e-08 1.0000000010067776 0.9998417922153366 0.9999999812608017 1.529465255997777e-10 1.2760052073236923e-09 1.286491921716858e-09 1.519113485733551e-10 -1.9621862197621092e-10 -1.404025069657983e-07 1.0918145829065035e-09 3.675401944602268e-08 2.6663469006984e-08 1.0000000001980498 0.9998417916395849 0.9999999992198934 1.1802597107876668e-10 1.5814376515977495e-10 1.716571747983129e-10 1.0911608925217722e-10 -1.7007604937045939e-10 -1.4040193171480965e-07 4.6488294565651877e-10 3.674358028068369e-08 1.900151004405816e-08
3.602 0.9999999995325057 0.9998417912260268 1.0000000114050012 6.885613224147378e-12 -4.3540008971533795e-10 -9.9247089238067e-10 1.0069715203826029e-12 -1.0058222806485538e-10 -1.4287434478008814e-07 6.177223119122148e-10 3.676277890413717e-08 2.2631502478715226e-08 1.0000000011095609 0.9998417923425922 0.9999999789685774 1.5748494430234691e-10 1.4229033565217686e-09 1.4239879164634588e-09 1.5685461348028172e-10 -1.9979115540796728e-10 -1.4288093210818994e-07 1.1767535947120182e-09 3.677863973510985e-08 2.8567022432951627e-08 1.0000000011201093 0.9998417923501068 0.9999999787333607 1.579049483910571e-10 1.4380227555123194e-09 1.438050646602972e-09 1.573900960233453e-10 -2.0008410914327635e-10 -1.428809375668222e-07 1.1867134911244862e-09 3.677884897799194e-08 2.874051284197418e-08 0.9999999994118403 0.9998417911349133 1.0000000162372273 7.017236099594758e-11 -8.066031772174947e-10 -1.0159827771886315e-09 5.533495575339529e-11 -1.3719580168993858e-10 -1.428791146305765e-07 7.058439171341489e-10 3.6763995353203964e-08 2.5290955548739247e-08 1.0000000010067331 0.9998417922693621 0.9999999812639176 1.534472643020617e-10 1.2759102399437447e-09 1.2863757564703556e-09 1.5171043824695466e-10 -1.966277159517348e-10 -1.4288087654623537e-07 1.080253354903437e-09 3.6776678485231435e-08 2.6923299759914108e-08 1.0000000001979092 0.9998417916935517 0.9999999992219417 1.1842126480497117e-10 1.5801845645256029e-10 1.7149849545380012e-10 1.0881841792694802e-10 -1.7040270268160388e-10 -1.4288029142235563e-07 4.3709630049794947e-10 3.676615862082014e-08 1.9365189586253078e-08
3.612 0.9999999995372172 0.9998417912844221 1.0000000112930996 7.265035387695148e-12 -4.310229876871582e-10 -9.82595731268951e-10 7.942900247707065e-13 -1.0070866961475411e-10 -1.4539368826974436e-07 5.835796585351093e-10 3.6784443366071314e-08 2.3021768443735314e-08 1.0000000011096024 0.9998417923976121 0.9999999789699776 1.5795639582218264e-10 1.4229381297962776e-09 1.423984247832183e-09 1.566835535806266e-10 -2.0016222360738824e-10 -1.4540038949217072e-07 1.1611894431934228e-09 3.68004971104039e-08 2.8925316646490466e-08 1.0000000011201615 0.9998417924051337 0.999999978734572 1.583775457160299e-10 1.4380702294048057e-09 1.4380600649637613e-09 1.5722052683625833e-10 -2.004565646178629e-10 -1.4540039520661833e-07 1.1712914651002233e-09 3.680070755409687e-08 2.9096816213436212e-08 0.9999999994135395 0.9998417911911417 1.000000016193134 7.044221619021791e-11 -8.043011302669208e-10 -1.01313430988726e-09 5.500158886353913e-11 -1.3739680281991963e-10 -1.453985406409403e-07 6.780953217013088e-10 3.6785664477865755e-08 2.5664673167106644e-08 1.0000000010066854 0.9998417923243195 0.9999999812669774 1.539046584175462e-10 1.2758317208050863e-09 1.286258035939569e-09 1.5152535876596699e-10 -1.9698827223327465e-10 -1.454003331073138e-07 1.063190725491168e-09 3.6798524566667945e-08 2.7301951441748477e-08 1.0000000001977658 0.9998417917484508 0.9999999992239332 1.187730531027208e-10 1.5790972905435556e-10 1.713378893941493e-10 1.0853675097983893e-10 -1.7068060657796996e-10 -1.4539973775154842e-07 3.931357301717623e-10 3.678792358292604e-08 1.9888908065874117e-08
3.622 0.9999999995418795 0.9998417913437316 1.0000000111822696 7.591294604576045e-12 -4.2669450999703666e-10 -9.728349224590223e-10 6.260184178483829e-13 -1.0078270273415913e-10 -1.4795475976011355e-07 5.47799093045038e-10 3.680518449158144e-08 2.3399796047736847e-08 1.0000000011096415 0.9998417924535792 0.9999999789713249 1.5837347088335842e-10 1.4229674369469112e-09 1.4239640987495841e-09 1.565563138025677e-10 -2.0048456774765795e-10 -1.4796157688852105e-07 1.145607869865696e-09 3.6821429673554846e-08 2.927384375722949e-08 1.0000000011202104 0.9998417924611078 0.9999999787357308 1.5879609070440903e-10 1.4381124585079518e-09 1.4380531085868926e-09 1.5709479033435758e-10 -2.007800703887542e-10 -1.479615826234751e-07 1.1558559601756547e-09 3.6821641345163436e-08 2.944345791049382e-08 0.9999999994152304 0.9998417912483144 1.0000000161491143 7.065839772069669e-11 -8.020107128468923e-10 -1.0103101592518634e-09 5.471253030062769e-11 -1.3754807009237187e-10 -1.4795969613876149e-07 6.495119729047827e-10 3.680640830278562e-08 2.6026993411093604e-08 1.0000000010066346 0.9998417923802235 0.9999999812699846 1.5430788518564872e-10 1.2757476712549472e-09 1.2861241165254087e-09 1.5138415814212786e-10 -1.9729974486070672e-10 -1.4796151972481558e-07 1.046062269499005e-09 3.681944573986906e-08 2.7669721277423936e-08 1.000000000197619 0.9998417918042971 0.9999999992258718 1.1907104365134073e-10 1.5779568935014072e-10 1.7116123850979675e-10 1.082991515346663e-10 -1.7090957110365806e-10 -1.4796091384817288e-07 3.442421879492748e-10 3.680876303561028e-08 2.0391368059974087e-08
3.632 0.9999999995464927 0.9998417914039709 1.0000000110724938 7.875580641294282e-12 -4.224337455716244e-10 -9.631869931283903e-10 5.022839169714727e-13 -1.0080458758382425e-10 -1.5055821162271222e-07 5.199382364647704e-10 3.682488252152949e-08 2.3640925432641903e-08 1.0000000011096775 0.9998417925105086 0.9999999789726134 1.5874742712778192e-10 1.4229714985124407e-09 1.4239283370421919e-09 1.5647330778406383e-10 -2.007580690938951e-10 -1.5056514648473668e-07 1.1345355445518457e-09 3.6841318577208796e-08 2.9512632427365556e-08 1.0000000011202563 0.9998417925180444 0.9999999787368306 1.5917137616668475e-10 1.4381293824188796e-09 1.438030611565067e-09 1.5701317697417126e-10 -2.0105466695367288e-10 -1.5056515260040575e-07 1.1448928356541537e-09 3.684153144424653e-08 2.9681026829434542e-08 0.9999999994169146 0.999841791306446 1.0000000161051619 7.083229001528086e-11 -7.997514993468797e-10 -1.0075094371258186e-09 5.4467999620838194e-11 -1.37649205366214e-10 -1.5056323349012447e-07 6.281518404069427e-10 3.6826107363951746e-08 2.6265627553212397e-08 1.000000001006581 0.9998417924370904 0.9999999812729321 1.5466791845836037e-10 1.2756385243917982e-09 1.2859744294995275e-09 1.5128698062401202e-10 -1.9756190886758573e-10 -1.505650883611781e-07 1.0338337054864006e-09 3.683932307928693e-08 2.7921020064513376e-08 1.0000000001974703 0.9998417918611062 0.9999999992277498 1.1932620088074213e-10 1.5765636231767417e-10 1.7096890128359865e-10 1.0810565201304267e-10 -1.710885790399835e-10 -1.505644720505394e-07 3.0515626305785113e-10 3.6828557799205417e-08 2.0731496133987137e-08
3.642 0.9999999995510583 0.999841791465156 1.0000000109637528 8.129073084005175e-12 -4.182460205495035e-10 -9.536344161639726e-10 4.041267460164502e-13 -1.0077379266747687e-10 -1.5320470560207654e-07 5.055858528030827e-10 3.684345759716524e-08 2.3697357594294586e-08 1.0000000011097108 0.9998417925684167 0.9999999789738351 1.5908971071559562e-10 1.422944733816808e-09 1.4238935570021972e-09 1.5641535245390153e-10 -2.0098224918764366e-10 -1.532117607602262e-07 1.1300113562898151e-09 3.686008475921456e-08 2.9602801041410868e-08 1.0000000011202999 0.9998417925759594 0.999999978737864 1.595152036673755e-10 1.4381154403161101e-09 1.4380089396753656e-09 1.5695696153586949e-10 -2.0128036588222718e-10 -1.5321176683363514e-07 1.1404200547417956e-09 3.6860298841622924e-08 2.9770831348232336e-08 0.9999999994185913 0.9998417913655526 1.0000000160612685 7.097491848431952e-11 -7.975295945918767e-10 -1.0047156759759893e-09 5.424926758820051e-11 -1.3770012547565805e-10 -1.5320981431523347e-07 6.182542287371093e-10 3.6844682383411986e-08 2.633715602781932e-08 1.0000000010065249 0.9998417924949353 0.9999999812758136 1.549963937148165e-10 1.2754985017931962e-09 1.2858260724068672e-09 1.512152103002333e-10 -1.977755125095347e-10 -1.532117016635342e-07 1.0287741294046322e-09 3.685807755014853e-08 2.8015086962815155e-08 1.0000000001973188 0.9998417919188933 0.9999999992295605 1.1954985269681877e-10 1.5748649671568213e-10 1.7077768428552572e-10 1.0793786593996645e-10 -1.712181391202327e-10 -1.5321107440966818e-07 2.8759389927972787e-10 3.684722869995214e-08 2.0858235390049066e-08
3.652 0.9999999995555767 0.9998417915273031 1.000000010856036 8.347407913950422e-12 -4.141202548286603e-10 -9.441558775405427e-10 3.1362734540979245e-13 -1.0069051899781155e-10 -1.5589491337376984e-07 5.042847568496994e-10 3.68608951547539e-08 2.359198760809026e-08 1.000000001109742 0.9998417926273183 0.9999999789749904 1.5939572374111405e-10 1.4228977436680995e-09 1.423879626335905e-09 1.5636460612082958e-10 -2.01156912036259e-10 -1.5590209081074492e-07 1.131378113402474e-09 3.687771402226297e-08 2.95629096490477e-08 1.000000001120341 0.9998417926348679 0.9999999787388307 1.5982313909342832e-10 1.438081223730397e-09 1.4380078824692898e-09 1.5690779516088335e-10 -2.0145652702830737e-10 -1.5590209681535624e-07 1.1417846788368812e-09 3.687792936077981e-08 2.973131310405751e-08 0.9999999994202619 0.9998417914256502 1.0000000160174345 7.108191680975401e-11 -7.953343373141219e-10 -1.0019090567392185e-09 5.403800046121177e-11 -1.3770019330663115e-10 -1.559001104713183e-07 6.19058917815556e-10 3.6862119191149936e-08 2.626230528429213e-08 1.0000000010064667 0.9998417925537746 0.9999999812786279 1.552884576585427e-10 1.2753384041468642e-09 1.2856980845370442e-09 1.5115056314882756e-10 -1.9793939617157637e-10 -1.5590203078075047e-07 1.0301822787865021e-09 3.687569493393312e-08 2.7971685340981328e-08 1.000000000197165 0.9998417919776752 0.9999999992313039 1.1973732429823705e-10 1.5729665200736092e-10 1.706073652365554e-10 1.0777705805442167e-10 -1.7129794551106495e-10 -1.55901392274138e-07 2.926248712448121e-10 3.6864761634567795e-08 2.0799926810445757e-08
3.662 0.9999999995600487 0.9998417915904291 1.0000000107493452 8.510771801195888e-12 -4.100370279282731e-10 -9.34744585425107e-10 2.264981985225418e-13 -1.0055461276507998e-10 -1.586295156961714e-07 5.120445828494767e-10 3.68772372232119e-08 2.3377202225448628e-08 1.0000000011097714 0.9998417926872303 0.9999999789760914 1.596458872437881e-10 1.4228497877712084e-09 1.4238927709838797e-09 1.563167944858123e-10 -2.0128270812806476e-10 -1.5863681783209244e-07 1.1367411391860752e-09 3.6894248433804416e-08 2.9435647917629748e-08 1.00000000112038 0.9998417926947871 0.9999999787397431 1.600754698112176e-10 1.4380461284396689e-09 1.4380334952630374e-09 1.5686125076254617e-10 -2.0158285420448605e-10 -1.586368241009729e-07 1.1471092229724268e-09 3.689446503890833e-08 2.960492499486307e-08 0.9999999994219255 0.9998417914867549 1.0000000159736702 7.113323228496933e-11 -7.931460905934112e-10 -9.99083477380309e-10 5.3830038209650367e-11 -1.3764960866289907e-10 -1.5863480313969645e-07 6.271832343608327e-10 3.6878460176590046e-08 2.608871601935704e-08 1.0000000010064063 0.9998417926136239 0.9999999812813883 1.5552453316150313e-10 1.2751771477941637e-09 1.2855968494580027e-09 1.510887291113935e-10 -1.9805374998425483e-10 -1.5863675690499918e-07 1.0359782054244786e-09 3.6892217342502474e-08 2.783588375915941e-08 1.00000000019701 0.999841792037467 0.9999999992329923 1.1986917559829373e-10 1.5710578369946314e-10 1.7046395740930303e-10 1.0761929584828804e-10 -1.7132780637860414e-10 -1.5863610682467102e-07 3.124832480456947e-10 3.688119881219029e-08 2.061682241651529e-08
3.672 0.9999999995644748 0.9998417916545496 1.000000010643687 8.599075884263988e-12 -4.0598067420328356e-10 -9.254130905928278e-10 1.5171174770190186e-13 -1.0036601609514938e-10 -1.6140920422653543e-07 5.255012125788508e-10 3.689254491204674e-08 2.3091947038230576e-08 1.000000001109799 0.9998417927481689 0.9999999789771561 1.5982046837963106e-10 1.4228154335897545e-09 1.4239192769977234e-09 1.5628112634800778e-10 -2.013586425498717e-10 -1.6141663329029353e-07 1.144666111619539e-09 3.690974894029297e-08 2.9252891179279843e-08 1.0000000011204175 0.9998417927557325 0.999999978740619 1.602517823334733e-10 1.4380247798916542e-09 1.4380726245012277e-09 1.5682705923280813e-10 -2.0166030985187645e-10 -1.6141663956820136e-07 1.1549729576172092e-09 3.690996684586641e-08 2.9423371042877778e-08 0.999999999423583 0.9998417915488828 1.0000000159299949 7.110931765187047e-11 -7.909504122225892e-10 -9.962522869960822e-10 5.363470146251855e-11 -1.3754863163201652e-10 -1.614145833579769e-07 6.399131369174478e-10 3.689376652176818e-08 2.585194938160429e-08 1.0000000010063446 0.9998417926744995 0.9999999812841118 1.556847865903577e-10 1.2750293708692512e-09 1.2855086484795405e-09 1.510389700401679e-10 -1.9811845993948776e-10 -1.6141657090495536e-07 1.0445797493753592e-09 3.6907705740259287e-08 2.7641273480652105e-08 1.000000000196853 0.999841792098286 0.9999999992346437 1.199253432038201e-10 1.5692875842173872e-10 1.7033416891533544e-10 1.0747376189377058e-10 -1.7130778935350694e-10 -1.6141590961775874e-07 3.4002864640499577e-10 3.689660134826421e-08 2.0353154907233216e-08
3.682 0.9999999995688562 0.9998417917196833 1.0000000105390692 8.607559430401847e-12 -4.019486605702859e-10 -9.161837697554582e-10 1.0091842282566381e-13 -1.0012511098038064e-10 -1.642346792656547e-07 5.433962564719198e-10 3.690685481801034e-08 2.2747297995873634e-08 1.0000000011098253 0.9998417928101507 0.999999978978202 1.599150055769145e-10 1.422797613772145e-09 1.4239359093222877e-09 1.5626901595837017e-10 -2.0138502487315747e-10 -1.6424223797604907e-07 1.1547149235385792e-09 3.6924252164117604e-08 2.902429839045498e-08 1.0000000011204542 0.9998417928177215 0.9999999787414762 1.6034770542399715e-10 1.438019887612069e-09 1.4381017617686193e-09 1.568164230555419e-10 -2.016883847524758e-10 -1.642422441121514e-07 1.1649425002473184e-09 3.692447136302553e-08 2.9196265794573845e-08 0.9999999994252345 0.9998417916120511 1.000000015886425 7.100577361039961e-11 -7.887443908236736e-10 -9.93438737818633e-10 5.346352299674872e-11 -1.3739722244074923e-10 -1.6424015210693642e-07 6.562890656802134e-10 3.6908074753047745e-08 2.5562523125667683e-08 1.0000000010062815 0.9998417927364192 0.9999999812868161 1.5576490762602242e-10 1.274898450862288e-09 1.285410611558347e-09 1.5101276715353067e-10 -1.9813398344613955e-10 -1.6424217426641885e-07 1.0554961965454501e-09 3.6922196771716314e-08 2.739795300690502e-08 1.0000000001966958 0.9998417921601485 0.9999999992362749 1.1990115987483808e-10 1.5676866379796933e-10 1.7019460095707266e-10 1.0735168422584149e-10 -1.7123743411524128e-10 -1.6424150174764616e-07 3.7235784038722665e-10 3.6911005838044323e-08 2.0021356945661502e-08
3.692 0.9999999995731935 0.9998417917858462 1.0000000104354902 8.549774924923722e-12 -3.979479951976768e-10 -9.070715134464455e-10 7.537330529050684e-14 -9.983114142525036e-11 -1.6710665224493471e-07 5.645301493570778e-10 3.692015596554197e-08 2.2352179940110782e-08 1.000000001109851 0.999841792873193 0.9999999789792385 1.5994200518508606e-10 1.4227885332087e-09 1.4239274692273297e-09 1.5628162832540402e-10 -2.0136244642036274e-10 -1.6711434259430134e-07 1.1664806031207265e-09 3.693774727239029e-08 2.8757919166116663e-08 1.00000000112049 0.9998417928807707 0.9999999787423235 1.603762205266186e-10 1.4380236194769857e-09 1.4381056905503257e-09 1.5683048640425056e-10 -2.0166680439220482e-10 -1.6711434874849013e-07 1.1766154398196736e-09 3.6937967794972386e-08 2.893162433857928e-08 0.999999999426881 0.9998417916762766 1.0000000158429698 7.083572660581334e-11 -7.865356511269305e-10 -9.906582853367145e-10 5.331740086925498e-11 -1.371951554541067e-10 -1.671122201319508e-07 6.7539566048687e-10 3.692137369693931e-08 2.522901411639799e-08 1.0000000010062178 0.9998417927993984 0.9999999812895111 1.5577743011154958e-10 1.2747761162625044e-09 1.2852877671766043e-09 1.5101146012636726e-10 -1.9809963751602588e-10 -1.6711427763521142e-07 1.0682705734994303e-09 3.693567952313841e-08 2.711430879661958e-08 1.0000000001965372 0.999841792223071 0.9999999992378961 1.1980995584140903e-10 1.5661775817056985e-10 1.7003007913933463e-10 1.0725483585038858e-10 -1.7111752085240217e-10 -1.6711359332915327e-07 4.0729204251549485e-10 3.6924401265517604e-08 1.9631364444262675e-08
3.702 0.9999999995774883 0.9998417918530568 1.0000000103329432 8.444868743036871e-12 -3.9398719044248067e-10 -8.980710190770986e-10 6.518151061713003e-14 -9.948547530329277e-11 -1.700258441624367e-07 5.850477500214753e-10 3.693239822670566e-08 2.1956137434306772e-08 1.0000000011098766 0.999841792937313 0.9999999789802696 1.5992038135914787e-10 1.422779308413248e-09 1.4238975409555345e-09 1.5630906972914203e-10 -2.012901445544879e-10 -1.7003366868857718e-07 1.1781904177454269e-09 3.6950184212129776e-08 2.849309838725516e-08 1.0000000011205252 0.9998417929448974 0.9999999787431657 1.6035597895018066e-10 1.4380271725938738e-09 1.4380883070579076e-09 1.5685932479168165e-10 -2.0159542762079614e-10 -1.7003367442039037e-07 1.188234955848125e-09 3.695040602895156e-08 2.8668564340503294e-08 0.9999999994285229 0.999841791741577 1.0000000157996327 7.061800065407807e-11 -7.843336984879092e-10 -9.879070259536801e-10 5.3186665026032156e-11 -1.3694265334881717e-10 -1.7003150878104015e-07 6.940504287963045e-10 3.6933613061071834e-08 2.489575759429504e-08 1.0000000010061538 0.999841792863456 0.9999999812922002 1.5574143090920703e-10 1.2746537070362037e-09 1.2851437854234707e-09 1.510250778196298e-10 -1.9801614680786226e-10 -1.7003360224591205e-07 1.0809597806265484e-09 3.694810392952645e-08 2.6831963943105796e-08 1.0000000001963791 0.999841792287072 0.9999999992395103 1.1967036773338844e-10 1.564662432795639e-10 1.698441176583618e-10 1.0717291886750275e-10 -1.7094770687990942e-10 -1.7003290617129929e-07 4.395914837280062e-10 3.693673735253092e-08 1.9239429751838533e-08
3.712 0.9999999995817406 0.9998417919213324 1.000000010231422 8.302600283925587e-12 -3.900684479283401e-10 -8.891638192026505e-10 5.781121229578335e-14 -9.908722565403701e-11 -1.729929862309397e-07 5.98358386326863e-10 3.694352526714965e-08 2.1662545666840347e-08 1.0000000011099017 0.9998417930025287 0.9999999789812999 1.598599312708029e-10 1.4227673270755566e-09 1.4238639897244069e-09 1.5633918729821353e-10 -2.011690424457196e-10 -1.7300094690687947e-07 1.1864834408469304e-09 3.696150632409401e-08 2.8309057173103283e-08 1.0000000011205608 0.99984179301012 0.9999999787440063 1.6029718053126947e-10 1.4380279543854052e-09 1.4380676376168087e-09 1.568909536412401e-10 -2.0147530972676364e-10 -1.7300095298140905e-07 1.1964680394894053e-09 3.6961729474823615e-08 2.8485814662377913e-08 0.9999999994301602 0.9998417918079693 1.0000000157564177 7.036222721589859e-11 -7.821402578608773e-10 -9.851668894005933e-10 5.305901186462955e-11 -1.3663999669395586e-10 -1.729987493936881e-07 7.066469349814356e-10 3.6944736280976836e-08 2.465358581464911e-08 1.0000000010060899 0.999841792928609 0.9999999812948884 1.556670815531773e-10 1.274528535794571e-09 1.2849963789936097e-09 1.5104119270544376e-10 -1.9788339608524734e-10 -1.7300087937767456e-07 1.089906785429765e-09 3.695941334700132e-08 2.6635119831146518e-08 1.0000000001962213 0.9998417923521683 0.999999999241123 1.194922945205239e-10 1.563123040591649e-10 1.6965504351037961e-10 1.0709363716573702e-10 -1.707282407700259e-10 -1.7300017110310306e-07 4.6120877353339567e-10 3.6947957491650266e-08 1.8963732594850444e-08
3.722 0.9999999995859512 0.9998417919906912 1.0000000101309259 8.118953851466651e-12 -3.861856305682028e-10 -8.803324555347203e-10 5.1895943634788434e-14 -9.863732409328085e-11 -1.7600881959071212e-07 5.978609813666919e-10 3.695350852401303e-08 2.1585328617049933e-08 1.0000000011099281 0.9998417930688568 0.999999978982338 1.5975783555122706e-10 1.4227583059206975e-09 1.4238433002336454e-09 1.5637010265427308e-10 -2.0099847215505627e-10 -1.7601691914733212e-07 1.1878390420428976e-09 3.6971684377377795e-08 2.829100661970772e-08 1.0000000011205972 0.9998417930764555 0.9999999787448551 1.6019653521448074e-10 1.4380318022680997e-09 1.4380599811682015e-09 1.5692363810434227e-10 -2.013059855150662e-10 -1.760169250728094e-07 1.1978221022940048e-09 3.6971908854129216e-08 2.8468034614851977e-08 0.9999999994317937 0.9998417918754713 1.0000000157133333 7.006497409841581e-11 -7.799499747877108e-10 -9.824213799651219e-10 5.293281868575368e-11 -1.3628721747655813e-10 -1.7601468323567717e-07 7.075174268374729e-10 3.695471460335232e-08 2.460140144083575e-08 1.0000000010060264 0.9998417929948749 0.9999999812975849 1.555507972842968e-10 1.274406309915217e-09 1.284861743187932e-09 1.510584788868197e-10 -1.9770135338746094e-10 -1.7601685029445832e-07 1.091295592148998e-09 3.696957854040092e-08 2.6614591728839163e-08 1.0000000001960638 0.9998417924183781 0.9999999992427429 1.1927222573399663e-10 1.561618692346998e-10 1.694789201481716e-10 1.0701543347378678e-10 -1.7045916597841684e-10 -1.7601612947058175e-07 4.6451920111642243e-10 3.695803266574139e-08 1.893454299774603e-08
3.732 0.9999999995901213 0.999841792061152 1.0000000100314583 7.885948841907657e-12 -3.823305498725231e-10 -8.715752235053167e-10 6.17186103495924e-14 -9.813604274435604e-11 -1.7907409623630261e-07 5.801763559390489e-10 3.696236294695777e-08 2.17739505745024e-08 1.0000000011099548 0.9998417931363165 0.9999999789833971 1.5960580834104289e-10 1.422760232992609e-09 1.4238362052681557e-09 1.5641650931045622e-10 -2.0077896948366891e-10 -1.7908233728499701e-07 1.1806104545917437e-09 3.698073249271858e-08 2.8475211907516506e-08 1.0000000011206338 0.9998417931439225 0.9999999787457252 1.6004619322104055e-10 1.4380466870123222e-09 1.4380660005387185e-09 1.5697143693565486e-10 -2.010878984606365e-10 -1.7908234332449508e-07 1.190663867509509e-09 3.6980958310735346e-08 2.8651259619693582e-08 0.9999999994334231 0.9998417919441019 1.0000000156703925 6.9718191730489e-11 -7.777550274732918e-10 -9.796700868081023e-10 5.2822302064024984e-11 -1.358843681752277e-10 -1.7908006220981615e-07 6.939096811237382e-10 3.696356277213832e-08 2.4781836513295362e-08 1.0000000010059635 0.9998417930622717 0.9999999813003018 1.5538448959515576e-10 1.2742949902694018e-09 1.284740949972123e-09 1.5109096244748335e-10 -1.9747083022097594e-10 -1.7908226693588668e-07 1.08333637533534e-09 3.697861370263729e-08 2.6808976590647924e-08 1.0000000001959073 0.9998417924857189 0.9999999992443829 1.190020655674834e-10 1.560221564033598e-10 1.693170923914343e-10 1.0695278028473206e-10 -1.7014126507437589e-10 -1.7908153367436744e-07 4.455533688576139e-10 3.6966977327974207e-08 1.9206392690902067e-08
3.742 0.9999999995942509 0.9998417921327325 1.0000000099330177 7.603435638844276e-12 -3.7850198205735826e-10 -8.629059193097812e-10 1.1030278959788557e-13 -9.758366033542867e-11 -1.821895783751397e-07 5.471908332394449e-10 3.6970145409934727e-08 2.216768493112805e-08 1.0000000011099823 0.9998417932049255 0.9999999789844861 1.5940328541063545e-10 1.4227737680434226e-09 1.4238285142539684e-09 1.5650144027196712e-10 -2.005112771448464e-10 -1.8219796327087942e-07 1.1662896878141483e-09 3.698870704315662e-08 2.881615825158047e-08 1.0000000011206711 0.9998417932125385 0.9999999787466253 1.5984563262790767e-10 1.4380728531495579e-09 1.4380709722888356e-09 1.5705755274677587e-10 -2.008211378299364e-10 -1.8219796942923473e-07 1.1764751795014743e-09 3.6988934229463456e-08 2.8990291197992814e-08 0.9999999994350494 0.9998417920138785 1.0000000156276045 6.932169682257006e-11 -7.755546326869192e-10 -9.769270038807957e-10 5.275066645937435e-11 -1.3543214206547975e-10 -1.8219564858088606e-07 6.678520216653685e-10 3.6971337564827575e-08 2.514233773451116e-08 1.0000000010059018 0.9998417931308181 0.9999999813030488 1.5516818150403632e-10 1.2741952430557995e-09 1.2846191690182209e-09 1.5116192033197694e-10 -1.9719136981861436e-10 -1.821978918370413e-07 1.0676255211502022e-09 3.6986575268054415e-08 2.716951705833674e-08 1.0000000001957523 0.9998417925542099 0.9999999992460523 1.186820290005266e-10 1.5589436624744254e-10 1.6915417122619878e-10 1.0692843314327443e-10 -1.697737144316426e-10 -1.8219714576740094e-07 4.0595862595171197e-10 3.697484807316454e-08 1.970613257666336e-08
3.752 0.9999999995983406 0.9998417922054521 1.000000009835593 7.285693169123251e-12 -3.747089838990481e-10 -8.543400179144507e-10 2.1599261713149145e-13 -9.69805261930959e-11 -1.8535603923849975e-07 5.064262393403345e-10 3.697695026001376e-08 2.2619725422864392e-08 1.0000000011100105 0.999841793274702 0.9999999789856044 1.5916450372807832e-10 1.422789290506259e-09 1.4238038796627596e-09 1.566429803037376e-10 -2.0019521108172803e-10 -1.8536457019687284e-07 1.1492341560746757e-09 3.6995702590151704e-08 2.9202738797022183e-08 1.0000000011207095 0.999841793282322 0.9999999787475543 1.5960861530535074e-10 1.4381009633033054e-09 1.4380586482526954e-09 1.5720065640216798e-10 -2.0050643127722387e-10 -1.8536457659597163e-07 1.1595791873423648e-09 3.6995931166522936e-08 2.9374732866454272e-08 0.9999999994366712 0.9998417920848199 1.0000000155849675 6.88890870048716e-11 -7.733581252802165e-10 -9.742089037717111e-10 5.273631789285192e-11 -1.349309186293852e-10 -1.8536221509805002e-07 6.361757358891597e-10 3.697813345501929e-08 2.5554765162072463e-08 1.0000000010058405 0.9998417932005325 0.999999981305825 1.5491551949254986e-10 1.2740975301295224e-09 1.2844799445969866e-09 1.5128949964990914e-10 -1.9686370948954598e-10 -1.8536449720284636e-07 1.0488806216028325e-09 3.6993557769271294e-08 2.7577894056990094e-08 1.0000000001955973 0.999841792623868 0.9999999992477498 1.1832590105364967e-10 1.5576842630521236e-10 1.6897423560479446e-10 1.06961024197157e-10 -1.6935784145389723e-10 -1.8536373824607696e-07 3.5387880079329723e-10 3.698173943827158e-08 2.0265180544298797e-08
3.762 0.9999999996023905 0.9998417922793293 1.0000000097391621 6.955269394895052e-12 -3.709662437150495e-10 -8.458786790755747e-10 3.818109967042474e-13 -9.632716824158387e-11 -1.885742613835894e-07 4.691961286546041e-10 3.698290641853748e-08 2.297230966511911e-08 1.0000000011100392 0.9998417933456651 0.9999999789867395 1.589126581137504e-10 1.4227923798751948e-09 1.423759548272552e-09 1.5684402492956153e-10 -1.9983115442238701e-10 -1.8858294134966088e-07 1.1348163826745578e-09 3.7001848936316156e-08 2.9512923141242198e-08 1.000000001120748 0.9998417933532919 0.9999999787485001 1.5935838126644503e-10 1.4381167834744596e-09 1.4380270309039176e-09 1.5740324974331055e-10 -2.0014362793344153e-10 -1.885829477982366e-07 1.145301519281718e-09 3.700207888457322e-08 2.968327035177608e-08 0.9999999994382894 0.9998417921569445 1.0000000155424686 6.844395220648484e-11 -7.711801555068082e-10 -9.71517837422642e-10 5.278191905289372e-11 -1.3438057173056512e-10 -1.8858054548725375e-07 6.082612922272982e-10 3.6984079707168436e-08 2.5879583735339024e-08 1.00000000100578 0.9998417932714327 0.9999999813086173 1.546495902645912e-10 1.2739873713768762e-09 1.2843215503756953e-09 1.5147690852168524e-10 -1.964884766840931e-10 -1.885828672075594e-07 1.0329754405254494e-09 3.6999690968334836e-08 2.7904875221208127e-08 1.0000000001954437 0.9998417926947127 0.9999999992494628 1.1795669206920596e-10 1.5563041670581367e-10 1.6877488679656768e-10 1.070534287549159e-10 -1.6889369375644933e-10 -1.8858209494734516e-07 3.036738266984794e-10 3.6987780955284945e-08 2.070775814812325e-08
3.772 0.9999999996064014 0.9998417923543834 1.0000000096436974 6.63669075432136e-12 -3.672835681111953e-10 -8.375051264311606e-10 5.946711993288131e-13 -9.562421696321e-11 -1.9184503956079864e-07 4.458870734010883e-10 3.6988166116887126e-08 2.312856424987767e-08 1.0000000011100683 0.9998417934178336 0.9999999789878732 1.586719290979078e-10 1.4227723276789166e-09 1.4237115653009516e-09 1.570918963436419e-10 -1.9941981907463485e-10 -1.9185387123709717e-07 1.1268783938700623e-09 3.7007299370710006e-08 2.967009481183392e-08 1.0000000011207872 0.9998417934254673 0.9999999787494441 1.5911927649687701e-10 1.438109513366452e-09 1.4379919843747395e-09 1.5765251987437396e-10 -1.997335139136168e-10 -1.9185387760962647e-07 1.1374467705379796e-09 3.700753071638557e-08 2.983969397109843e-08 0.9999999994399039 0.999841792230271 1.0000000155000899 6.801066923437117e-11 -7.690315195290862e-10 -9.688379720197503e-10 5.2874702853616214e-11 -1.3378205888165099e-10 -1.9185143346227588e-07 5.917581093683236e-10 3.698932905583146e-08 2.6029933545797866e-08 1.00000000100572 0.999841793343539 0.9999999813114088 1.5439459288677059e-10 1.2738539710333717e-09 1.284159898144551e-09 1.51710819385359e-10 -1.9606559594035474e-10 -1.9185379538879806e-07 1.0241583550390732e-09 3.7005128126230204e-08 2.806979404995061e-08 1.0000000001952905 0.9998417927667631 0.9999999992511739 1.1759858789185247e-10 1.554693967822928e-10 1.685726903863052e-10 1.0719270205287195e-10 -1.6838188253018581e-10 -1.9185300974308104e-07 2.723126399549568e-10 3.699312568638188e-08 2.0929300272381984e-08
3.782 0.9999999996103723 0.9998417924306341 1.0000000095491732 6.351867818820306e-12 -3.6365950398644027e-10 -8.29195587334088e-10 8.351974369458494e-13 -9.487189432927367e-11 -1.9516917835688577e-07 4.4029688250086594e-10 3.699287919316837e-08 2.30792594754125e-08 1.0000000011100976 0.9998417934912265 0.9999999789889892 1.5846435415467467e-10 1.422729898958458e-09 1.4236831364575032e-09 1.5736690235371045e-10 -1.9896137816743365e-10 -1.951781644048834e-07 1.1261753657059075e-09 3.701220452433171e-08 2.9666492933472256e-08 1.0000000011208265 0.999841793498867 0.9999999787503713 1.589127538186632e-10 1.438079937942716e-09 1.4379763683190943e-09 1.579289806533056e-10 -1.992764988920421e-10 -1.9517817080154258e-07 1.136760515363708e-09 3.701243728845584e-08 2.983626193290632e-08 0.9999999994415137 0.9998417923048191 1.0000000154578141 6.761113732780554e-11 -7.669110642342702e-10 -9.661462673625373e-10 5.2995107582910155e-11 -1.3313568896654936e-10 -1.9517568403950947e-07 5.88804791163268e-10 3.699403186894793e-08 2.5997097592994984e-08 1.0000000010056591 0.9998417934168691 0.9999999813141822 1.5417300473066513e-10 1.2736985882588905e-09 1.284017832013985e-09 1.5197190527525117e-10 -1.9559554448028476e-10 -1.9517808720699802e-07 1.0232927784108842e-09 3.701001988325211e-08 2.806472529596605e-08 1.0000000001951372 0.999841792840038 0.9999999992528662 1.1727373640436681e-10 1.5528607310578036e-10 1.683903276015825e-10 1.0735918038948251e-10 -1.678225398477318e-10 -1.9517728770757939e-07 2.691226735643095e-10 3.6997924211806267e-08 2.0922293877808395e-08
3.792 0.9999999996143035 0.9998417925081005 1.0000000094555679 6.124683398636194e-12 -3.600820572286955e-10 -8.209374185824139e-10 1.0885436557123443e-12 -9.407085313612098e-11 -1.9854749361959086e-07 4.486524043146478e-10 3.699716262307786e-08 2.2878068924679627e-08 1.0000000011101262 0.9998417935658628 0.9999999789900762 1.583137368718408e-10 1.422677363774068e-09 1.4236859510449858e-09 1.5765457997451203e-10 -1.984567421202209e-10 -1.9855663692826356e-07 1.1309384746265964e-09 3.701668137164055e-08 2.9544656778630623e-08 1.000000001120865 0.9998417935735102 0.9999999787512688 1.5876312367194011e-10 1.438040328402192e-09 1.4379920098364246e-09 1.5821799152445857e-10 -1.9877309203228804e-10 -1.9855664333395632e-07 1.1414897600383474e-09 3.7016915614058146e-08 2.971527232095358e-08 0.9999999994431187 0.9998417923806074 1.0000000154156294 6.726917921974525e-11 -7.648067426695782e-10 -9.634305054923767e-10 5.3128414392228306e-11 -1.3244196693508983e-10 -1.9855411319943614e-07 5.96263668278376e-10 3.699830540124967e-08 2.582906829568152e-08 1.0000000010055983 0.9998417934914428 0.9999999813169265 1.540080284992724e-10 1.2735329149635512e-09 1.283906986712897e-09 1.5224571677873962e-10 -1.950791168735613e-10 -1.985565581261579e-07 1.0284404573931674e-09 3.701448326225951e-08 2.7934628489415646e-08 1.0000000001949836 0.999841792914557 0.9999999992545294 1.1700564661392575e-10 1.550925794919575e-10 1.6823933161556505e-10 1.0753816598616443e-10 -1.6721641203172966e-10 -1.9855574479477532e-07 2.8813989514131693e-10 3.7002293707870854e-08 2.074716658457438e-08
3.802 0.9999999996181945 0.9998417925868021 1.000000009362861 5.985606788069787e-12 -3.5653519804250563e-10 -8.127386066069161e-10 1.3483949986120545e-12 -9.32220478731299e-11 -2.0198081231765095e-07 4.6473662056384273e-10 3.7001081688196427e-08 2.259069684922093e-08 1.0000000011101529 0.9998417936417617 0.999999978991122 1.5825022155299313e-10 1.4226303842316833e-09 1.4237108483322636e-09 1.5794809920511042e-10 -1.9790602551861018e-10 -2.0199011539702355e-07 1.1388290161046508e-09 3.7020794659591344e-08 2.935673219717008e-08 1.0000000011209016 0.9998417936494164 0.9999999787521249 1.5870092194058148e-10 1.4380063583401368e-09 1.4380299067063236e-09 1.5851309974113973e-10 -1.9822396723599921e-10 -2.019901219813059e-07 1.1493179960277123e-09 3.702103035208772e-08 2.952858558128101e-08 0.9999999994447174 0.9998417924576561 1.000000015373524 6.701464450418403e-11 -7.627029214498342e-10 -9.60700275226719e-10 5.326828165965975e-11 -1.3170124570436992e-10 -2.0198754740874657e-07 6.095744474925078e-10 3.700221494875311e-08 2.558476240514581e-08 1.0000000010055359 0.9998417935672793 0.9999999813196293 1.539301829075941e-10 1.2733726757128512e-09 1.2838180028862821e-09 1.5252556940756583e-10 -1.9451676862305592e-10 -2.019900352785065e-07 1.0370210707440058e-09 3.7018582992295664e-08 2.7734504912370803e-08 1.0000000001948288 0.9998417929903386 0.9999999992561498 1.1682498620671475e-10 1.5490492710516052e-10 1.681108192118844e-10 1.0772343705059929e-10 -1.6656388577313538e-10 -2.0198920769824982e-07 3.1749571789219025e-10 3.7006299187589224e-08 2.047655190877017e-08
3.812 0.9999999996220441 0.9998417926667591 1.0000000092710233 5.966592653619693e-12 -3.53007484467207e-10 -8.046234215822004e-10 1.6117316635068446e-12 -9.232596715731381e-11 -2.0546997222458052e-07 4.847035013078624e-10 3.700465373122995e-08 2.2255956029153746e-08 1.000000001110177 0.9998417937189433 0.9999999789921072 1.583060758406953e-10 1.422599818960024e-09 1.4237337845393746e-09 1.5824487155514545e-10 -1.973100868800646e-10 -2.054794380143031e-07 1.148464780990011e-09 3.702456084932498e-08 2.913358105082592e-08 1.0000000011209358 0.999841793726605 0.9999999787529213 1.5875780619300739e-10 1.4379883548900525e-09 1.4380656567827363e-09 1.5881133061517466e-10 -1.9762907555075465e-10 -2.0547944451892892e-07 1.1588763129269463e-09 3.7024797976946044e-08 2.9306896850457074e-08 0.9999999994463094 0.9998417925359842 1.0000000153314785 6.687950527516314e-11 -7.605887239351939e-10 -9.57979734433956e-10 5.341183070450998e-11 -1.3091447729966358e-10 -2.0547682514573687e-07 6.259780987689994e-10 3.700577754348555e-08 2.5299069375075754e-08 1.0000000010054704 0.9998417936443983 0.9999999813222723 1.5397160687286132e-10 1.2732288747890652e-09 1.283726705580429e-09 1.528085846564894e-10 -1.9390903300213685e-10 -2.0547935625657917e-07 1.047506645877027e-09 3.70223355565694e-08 2.7496886284821007e-08 1.0000000001946712 0.999841793067403 0.9999999992577103 1.1676374903679646e-10 1.547336570864861e-10 1.6798020332661228e-10 1.0791199741351023e-10 -1.658656180637678e-10 -2.05478514296531e-07 3.5036174962444393e-10 3.700995736958325e-08 2.0153141032648207e-08
3.822 0.9999999996258524 0.9998417927479912 1.0000000091800187 6.087478779963718e-12 -3.4949725270114075e-10 -7.966130267303559e-10 1.8697693925098926e-12 -9.138290956706384e-11 -2.0901582245394577e-07 5.071199130767646e-10 3.700786507450979e-08 2.1885617315649487e-08 1.000000001110197 0.9998417937974268 0.9999999789930059 1.5850093307702989e-10 1.422586842332312e-09 1.4237320859993703e-09 1.585359059933765e-10 -1.9666951199373308e-10 -2.090254538839947e-07 1.1593828928557069e-09 3.702796551325358e-08 2.8884947312213277e-08 1.000000001120966 0.999841793805096 0.9999999787536307 1.5895394834197997e-10 1.4379884043626498e-09 1.438076921395587e-09 1.5910377566124313e-10 -1.9698936297442713e-10 -2.0902546017260386e-07 1.1697068183672462e-09 3.7028204066927e-08 2.905990195611397e-08 0.9999999994478926 0.9998417926156108 1.0000000152894657 6.688416480132894e-11 -7.584625316886246e-10 -9.552913519714515e-10 5.354998638152649e-11 -1.3008214677480234e-10 -2.090227950478871e-07 6.444715071268542e-10 3.700897904241187e-08 2.498282315218598e-08 1.0000000010054013 0.9998417937228196 0.9999999813248284 1.541523131791924e-10 1.2731029707838002e-09 1.2836108940626272e-09 1.5308572573937903e-10 -1.932561024036154e-10 -2.090253704629294e-07 1.0593813181979999e-09 3.7025726562099166e-08 2.72319967976686e-08 1.00000000019451 0.9998417931457694 0.9999999992591824 1.1684171183410649e-10 1.54580694645517e-10 1.6782520965993604e-10 1.0809503714365066e-10 -1.651223612262103e-10 -2.09024513882964e-07 3.84568152068325e-10 3.701325393091695e-08 1.97898029134757e-08
3.832 0.999999999629618 0.9998417928305184 1.0000000090898102 6.341494078716779e-12 -3.4600882818063525e-10 -7.887118595312113e-10 2.102807785875126e-12 -9.039428451740416e-11 -2.1261922334587015e-07 5.298903392806653e-10 3.70106823773685e-08 2.1500608883518563e-08 1.000000001110212 0.999841793877233 0.9999999789937888 1.588283005681136e-10 1.422587141355861e-09 1.4237006135462147e-09 1.588015352174159e-10 -1.9598454029011415e-10 -2.1262902312720904e-07 1.1707604329597009e-09 3.7030974836567095e-08 2.8627326662489634e-08 1.0000000011209906 0.9998417938849087 0.9999999787542244 1.5928292822793867e-10 1.438001216179353e-09 1.4380581603245257e-09 1.5937092971352036e-10 -1.9630556675167728e-10 -2.1262902927883598e-07 1.180994300028877e-09 3.7031214838529694e-08 2.880400405166097e-08 0.9999999994494665 0.9998417926965568 1.000000015247456 6.702214351422459e-11 -7.56329316424713e-10 -9.526401822259e-10 5.366326934645999e-11 -1.2920468061269316e-10 -2.1262631769607082e-07 6.634525245428942e-10 3.701178561874154e-08 2.4654733053625887e-08 1.0000000010053272 0.9998417938025632 0.9999999813272683 1.5446528150537783e-10 1.2729900234983088e-09 1.2834652697827637e-09 1.5333740878122506e-10 -1.9255913645157906e-10 -2.1262893813149483e-07 1.0717376880478344e-09 3.7028722206035e-08 2.6957255425914364e-08 1.000000000194344 0.9998417932254587 0.9999999992605382 1.170524278971921e-10 1.544406489858451e-10 1.676406622385473e-10 1.0825267840075926e-10 -1.6433452968851597e-10 -2.126280663705022e-07 4.175521938008974e-10 3.7016155050613235e-08 1.940959899386328e-08
3.842 0.9999999996333404 0.9998417929143633 1.0000000090003693 6.691792919019814e-12 -3.4254791813028257e-10 -7.809053493631406e-10 2.2848083599789753e-12 -8.936019446521476e-11 -2.1628104658291363e-07 5.48030163075085e-10 3.701305355055607e-08 2.116888697197568e-08 1.0000000011102215 0.9998417939583822 0.9999999789944363 1.5925097731442545e-10 1.4225942443151635e-09 1.4236532562453265e-09 1.590160185584239e-10 -1.9525601338551192e-10 -2.1629101750856337e-07 1.1803007082265142e-09 3.703353651659313e-08 2.8411765570177943e-08 1.0000000011210104 0.9998417939660648 0.9999999787546827 1.5970789658113412e-10 1.4380213063807486e-09 1.4380235074482319e-09 1.5958691345721378e-10 -1.9557834988294575e-10 -2.162910238417924e-07 1.1904619756974206e-09 3.703377797526319e-08 2.858993500336626e-08 0.9999999994510307 0.9998417927788436 1.00000001520543 6.725663184028699e-11 -7.541950591339405e-10 -9.500120058460255e-10 5.372579930616593e-11 -1.2828313160099567e-10 -2.162882647282194e-07 6.788852824230402e-10 3.701414496821618e-08 2.437402095279608e-08 1.0000000010052472 0.99984179388365 0.9999999813295728 1.5487439213212794e-10 1.2728840559405091e-09 1.2833041944388139e-09 1.5353811191498648e-10 -1.9181848860308112e-10 -2.1629093099371438e-07 1.0820679088677882e-09 3.703127015640014e-08 2.6726883341935333e-08 1.0000000001941725 0.999841793306491 0.9999999992617579 1.1735924415983864e-10 1.5430780738902776e-10 1.6744049105384666e-10 1.083590792238692e-10 -1.6350287573610996e-10 -2.1629004372105674e-07 4.435151723080938e-10 3.701860834292948e-08 1.908788018378832e-08
3.852 0.999999999637021 0.9998417929995469 1.000000008911684 7.085456370058593e-12 -3.391171279010014e-10 -7.731711272549444e-10 2.3947861054106743e-12 -8.82821193681503e-11 -2.2000217492094426e-07 5.546711521535468e-10 3.701491545487104e-08 2.0999722566897182e-08 1.0000000011102255 0.9998417940408963 0.9999999789949472 1.5971655896415392e-10 1.4226053558830939e-09 1.4236113541927773e-09 1.5915794691891488e-10 -1.9448436258980036e-10 -2.2001232008140486e-07 1.184606026376833e-09 3.703558714973832e-08 2.8318350773626916e-08 1.0000000011210244 0.9998417940485862 0.9999999787550047 1.6017540537660172e-10 1.4380451831573522e-09 1.4379944305249518e-09 1.5973034580204747e-10 -1.9480860643584395e-10 -2.200123268629183e-07 1.194740139987857e-09 3.703583006612736e-08 2.8497265576901142e-08 0.9999999994525848 0.999841792862492 1.000000015163386 6.753424076794324e-11 -7.520629015788588e-10 -9.473857900875573e-10 5.37161752310639e-11 -1.2731803241701223e-10 -2.2000951935272726e-07 6.850710045152905e-10 3.7015993775065607e-08 2.4234751848139055e-08 1.000000001005162 0.9998417939661017 0.9999999813317407 1.553260766707769e-10 1.2727821444180232e-09 1.2831485725546612e-09 1.5366614962531203e-10 -1.9103495639497877e-10 -2.2001223204441038e-07 1.086678328574248e-09 3.703330697530667e-08 2.6626196857051354e-08 1.0000000001939957 0.999841793388889 0.9999999992628402 1.177089642402118e-10 1.5417929646184837e-10 1.672460671105729e-10 1.0839321954958048e-10 -1.626280551509853e-10 -2.2001132950870843e-07 4.5474452212553757e-10 3.70205504700603e-08 1.8946042270481717e-08
3.862 0.9999999996406593 0.9998417930860916 1.0000000088237633 7.476165487561366e-12 -3.3571750006426065e-10 -7.654952041307032e-10 2.4266575705629833e-12 -8.716040001453407e-11 -2.2378350329398508e-07 5.443435098032254e-10 3.7016225164292404e-08 2.1081468599414964e-08 1.0000000011102244 0.9998417941247977 0.9999999789953379 1.6017848015955462e-10 1.422619089779616e-09 1.4235888223969301e-09 1.5922154869686646e-10 -1.9367123379862517e-10 -2.2379382612605995e-07 1.180992794437784e-09 3.70370832633919e-08 2.8410862420925752e-08 1.000000001121033 0.9998417941324949 0.9999999787552056 1.6063894979443786e-10 1.4380717255215997e-09 1.4379843916969014e-09 1.5979531309018715e-10 -1.9399676112494458e-10 -2.2379383280076417e-07 1.1911671735660903e-09 3.703732765540495e-08 2.8589359820541943e-08 0.9999999994541292 0.9998417929475244 1.0000000151213402 6.780837746949578e-11 -7.499338465469868e-10 -9.447481194331186e-10 5.362859644502126e-11 -1.263103223892586e-10 -2.2379097647825276e-07 6.775253756937042e-10 3.70172890332534e-08 2.431251646002656e-08 1.0000000010050714 0.9998417940499407 0.9999999813337879 1.5577363585030143e-10 1.2726828844854673e-09 1.2830119252831225e-09 1.5371592573023733e-10 -1.9020981224098786e-10 -2.2379373616508087e-07 1.0826540645987403e-09 3.70347892949757e-08 2.6723196690736228e-08 1.0000000001938134 0.9998417934726742 0.9999999992638011 1.1805405191211191e-10 1.5405372458437832e-10 1.6707035347873824e-10 1.0834905245981653e-10 -1.6171040752138356e-10 -2.2379281780519799e-07 4.4514244148890937e-10 3.7021938194425487e-08 1.9081391063659925e-08
3.872 0.9999999996442576 0.9998417931740206 1.000000008736621 7.839303867264364e-12 -3.323520083813681e-10 -7.578784334754024e-10 2.3918703370942487e-12 -8.599610063334037e-11 -2.2762593859449687e-07 5.160842250057421e-10 3.701700314673563e-08 2.1409254808353368e-08 1.0000000011102184 0.9998417942101091 0.9999999789956318 1.6061175771233796e-10 1.4226324009840314e-09 1.4235836594559806e-09 1.5921803399357457e-10 -1.9281667634853227e-10 -2.2763644161789156e-07 1.1693911866011992e-09 3.7038044571746165e-08 2.8685923675210648e-08 1.0000000011210368 0.9998417942178128 0.9999999787553101 1.6107352560208717e-10 1.4380976620968383e-09 1.4379919332014103e-09 1.5979339409031412e-10 -1.9314372306834097e-10 -2.2763644828110792e-07 1.1796751245781051e-09 3.7038290415597295e-08 2.8862880402868216e-08 0.9999999994556654 0.9998417930339639 1.000000015079315 6.805422688983446e-11 -7.478112616891431e-10 -9.421003854813023e-10 5.3474445238875483e-11 -1.2526080026408967e-10 -2.2763354215255285e-07 6.558208820728553e-10 3.701805105446012e-08 2.460352442377881e-08 1.0000000010049759 0.9998417941351896 0.9999999813357382 1.5619252178252848e-10 1.2725830576770793e-09 1.2828928247695264e-09 1.5369853899215868e-10 -1.8934309826860153e-10 -2.2763634999659055e-07 1.069903058148314e-09 3.7035736838912664e-08 2.701408189975585e-08 1.000000000193627 0.9998417935578695 0.9999999992646648 1.1837109186189055e-10 1.5392757695599815e-10 1.6691211400831488e-10 1.0823824159439005e-10 -1.6075168551513365e-10 -2.2763541568644777e-07 4.133032743434174e-10 3.7022791494688466e-08 1.9485889453710886e-08
3.882 0.9999999996478155 0.9998417932633573 1.0000000086502692 8.171005029367756e-12 -3.2902757764793765e-10 -7.503299187183462e-10 2.3126914575378747e-12 -8.47903964670575e-11 -2.315303987134579e-07 4.749458778689911e-10 3.701735502270251e-08 2.1870289378401758e-08 1.0000000011102084 0.9998417942968534 0.9999999789958489 1.6101312693139322e-10 1.4226379318454497e-09 1.4235859907513999e-09 1.5916983768308664e-10 -1.9192152277836262e-10 -2.3154108488471197e-07 1.1529445964825755e-09 3.703857602752551e-08 2.906159678507287e-08 1.0000000011210373 0.9998417943045643 0.9999999787553382 1.614760084364621e-10 1.4381158943829996e-09 1.43800680725264e-09 1.597465267843879e-10 -1.9224991512161273e-10 -2.3154109180011818e-07 1.1633833467970725e-09 3.703882330763742e-08 2.9236437983767003e-08 0.9999999994571926 0.9998417931218337 1.000000015037331 6.826842766819496e-11 -7.457022534896232e-10 -9.39452923296507e-10 5.3275658769783994e-11 -1.2416980502587104e-10 -2.31538134710686e-07 6.247563881461536e-10 3.70183852567495e-08 2.5011338337747267e-08 1.0000000010048766 0.999841794221872 0.9999999813376124 1.5657928590396175e-10 1.2724755264156815e-09 1.2827812584064302e-09 1.53636291973233e-10 -1.8843615986269668e-10 -2.3154099150776146e-07 1.051819209553797e-09 3.7036254554408485e-08 2.741133020116807e-08 1.0000000001934373 0.999841793644498 0.9999999992654508 1.186561624604522e-10 1.537937341485679e-10 1.6676152367395694e-10 1.0808245667170992e-10 -1.597521225262795e-10 -2.3154004097826996e-07 3.641463092424302e-10 3.702321558783071e-08 2.0032213624843713e-08
3.892 0.9999999996513352 0.9998417933541257 1.000000008564711 8.474869453472503e-12 -3.2575166219274087e-10 -7.428559608568854e-10 2.210618660559259e-12 -8.354385094496437e-11 -2.354978133832924e-07 4.315557993766188e-10 3.701744589257772e-08 2.230052488913055e-08 1.000000001110195 0.9998417943850548 0.9999999789960018 1.6138629096909127e-10 1.4226277331935118e-09 1.423588446125271e-09 1.5909821129686882e-10 -1.9098676672866365e-10 -2.3550868608792935e-07 1.1368486900827965e-09 3.7038842461713405e-08 2.9415690448133435e-08 1.0000000011210342 0.9998417943927724 0.9999999787553019 1.6184977482384216e-10 1.4381185222617012e-09 1.4380221183347087e-09 1.5967649206248088e-10 -1.9131675930463184e-10 -2.3550869324648396e-07 1.1474433222461792e-09 3.703909117620225e-08 2.9588595256471377e-08 0.999999999458713 0.9998417932111573 1.0000000149953998 6.845468351821626e-11 -7.43614809090541e-10 -9.36812292958854e-10 5.305440050954829e-11 -1.2303853905908622e-10 -2.3550568445887542e-07 5.932434677681367e-10 3.7018456619904365e-08 2.5393427385985567e-08 1.0000000010047745 0.9998417943100109 0.9999999813394219 1.569373934957777e-10 1.2723523743040865e-09 1.2826701230329735e-09 1.535510681952845e-10 -1.8748976497338376e-10 -2.3550859110799733e-07 1.0340677823022514e-09 3.7036507301819095e-08 2.7785139107218802e-08 1.0000000001932436 0.9998417937325834 0.9999999992661719 1.1891283560543926e-10 1.5364421411296192e-10 1.6661155819180596e-10 1.0790356631186088e-10 -1.5871293603538627e-10 -2.3550762387827446e-07 3.094368783105564e-10 3.7023375391609355e-08 2.0540065023573316e-08
3.902 0.9999999996548173 0.9998417934463499 1.0000000084799443 8.745956343246554e-12 -3.2252662902672813e-10 -7.354537140590362e-10 2.0999466277144697e-12 -8.225760066259919e-11 -2.395291251896966e-07 3.9900081742188234e-10 3.7017437801623395e-08 2.25649367354996e-08 1.0000000011101793 0.9998417944747365 0.9999999789960962 1.6172594431835535e-10 1.422599059336547e-09 1.423593154318811e-09 1.5901779607477328e-10 -1.9001331070458336e-10 -2.395401873359809e-07 1.1259744946979187e-09 3.7039006198278733e-08 2.9644788492986027e-08 1.0000000011210282 0.9998417944824616 0.9999999787552073 1.6219069496616211e-10 1.438102671789182e-09 1.4380400961775793e-09 1.5959750559126066e-10 -1.9034456682806404e-10 -2.395401946912318e-07 1.1366800257100236e-09 3.703925636021027e-08 2.9816519107990325e-08 0.9999999994602261 0.9998417933019582 1.0000000149535273 6.86082316981391e-11 -7.415516473641847e-10 -9.341765654317201e-10 5.282445071838084e-11 -1.2186792660625573e-10 -2.3953713322137107e-07 5.70796929332619e-10 3.701842715360752e-08 2.563046349504087e-08 1.0000000010046692 0.99984179439963 0.999999981341173 1.5726231796878677e-10 1.272210810395855e-09 1.2825610223755417e-09 1.5345664016185702e-10 -1.8650447161615314e-10 -2.3954009057265933e-07 1.0220168364323803e-09 3.703665739601497e-08 2.802626216305232e-08 1.0000000001930482 0.9998417938221494 0.9999999992668336 1.191362593286467e-10 1.5347666235913537e-10 1.6646444336125753e-10 1.0771593372659201e-10 -1.5763472200877574e-10 -2.3953910676100434e-07 2.667350825782168e-10 3.7023433107440434e-08 2.0864454378436083e-08
3.912 0.9999999996582627 0.9998417935400541 1.000000008395968 8.969332065908906e-12 -3.1934619572988323e-10 -7.281155877604259e-10 1.9870939958962496e-12 -8.093257468054457e-11 -2.436252881464869e-07 3.8631645384364937e-10 3.7017431947478027e-08 2.2610133730019112e-08 1.0000000011101613 0.9998417945659233 0.9999999789961398 1.6201714497829967e-10 1.4225581853986884e-09 1.4236066461198057e-09 1.5893478887388366e-10 -1.8900214346398905e-10 -2.436365426849392e-07 1.12262590788054e-09 3.7039169141747565e-08 2.9706792148836334e-08 1.0000000011210204 0.9998417945736549 0.9999999787550622 1.6248321932722711e-10 1.4380745232897404e-09 1.4380667757729573e-09 1.5951596191243654e-10 -1.8933446464143395e-10 -2.436365503611633e-07 1.1333727342328405e-09 3.703942074440005e-08 2.987832046221276e-08 0.9999999994617329 0.9998417933942614 1.0000000149117205 6.871403151461476e-11 -7.395065332901955e-10 -9.31539230019003e-10 5.2592367802633226e-11 -1.2065899566785226e-10 -2.436334354289187e-07 5.627748242740694e-10 3.701839850343396e-08 2.5674319418170026e-08 1.0000000010045624 0.9998417944907539 0.9999999813428733 1.575390806486743e-10 1.2720567410189844e-09 1.2824605301356723e-09 1.5335994979975204e-10 -1.8548098798857838e-10 -2.436364444718846e-07 1.018240864715055e-09 3.7036806733809094e-08 2.8090535424135265e-08 1.0000000001928502 0.9998417939132204 0.999999999267444 1.1931163807955529e-10 1.5329686482067704e-10 1.6632638652306893e-10 1.0752580281834238e-10 -1.5651788218779587e-10 -2.436354435280448e-07 2.5217859048409947e-10 3.7023490500632376e-08 2.095008066875572e-08
3.922 0.9999999996616714 0.999841793635263 1.0000000083127867 9.131062958769998e-12 -3.1619707184025133e-10 -7.208409095035046e-10 1.8764014003962683e-12 -7.956985831468179e-11 -2.4778726848664474e-07 3.928016742435271e-10 3.701745648081895e-08 2.2466974108064527e-08 1.0000000011101418 0.9998417946586388 0.9999999789961453 1.6224555506958107e-10 1.4225178369949977e-09 1.423629401406904e-09 1.5885378083786157e-10 -1.8795413616526773e-10 -2.47798718881236e-07 1.1259551557138992e-09 3.703936024264862e-08 2.962518449503664e-08 1.0000000011210108 0.9998417946663775 0.9999999787548786 1.6271349483796479e-10 1.4380468666706037e-09 1.4381027344277286e-09 1.5943655991289093e-10 -1.8828738180505954e-10 -2.477987267028492e-07 1.136680333207011e-09 3.7039613270935385e-08 2.9797337346360322e-08 0.9999999994632337 0.9998417934880904 1.0000000148699921 6.875780281361444e-11 -7.374664501928537e-10 -9.288999195186009e-10 5.236282542697953e-11 -1.1941257090471424e-10 -2.4779555754136286e-07 5.679730109622248e-10 3.701839940423106e-08 2.5551956336027534e-08 1.0000000010044534 0.9998417945834075 0.9999999813445354 1.5775373072185976e-10 1.2719035341157487e-09 1.2823694814424662e-09 1.5326502543076288e-10 -1.8442046880469953e-10 -2.4779861909718824e-07 1.0218234463459116e-09 3.7036984255173385e-08 2.800290781577196e-08 1.0000000001926515 0.9998417940058211 0.9999999992680156 1.1942496256697727e-10 1.5311771211577836e-10 1.6619758543692998e-10 1.0733775965742341e-10 -1.5536378788987314e-10 -2.477976007961096e-07 2.6651114496771646e-10 3.7023576494314245e-08 2.0831770573134028e-08
3.932 0.9999999996650456 0.9998417937320019 1.0000000082304066 9.231694679438516e-12 -3.1306694765540153e-10 -7.136413026816082e-10 1.7762828360954205e-12 -7.81704131897952e-11 -2.5201604482339215e-07 4.1071258574398543e-10 3.7017500669447064e-08 2.2209686772830708e-08 1.000000001110121 0.9998417947529082 0.9999999789961275 1.624118983747531e-10 1.4224902000233124e-09 1.4236492374123612e-09 1.587827774999675e-10 -1.8686994451739492e-10 -2.520276947577198e-07 1.1333857805070743e-09 3.703956926300729e-08 2.9457392461574686e-08 1.000000001121 0.9998417947606545 0.9999999787546718 1.6288117749628623e-10 1.438031950367736e-09 1.4381356066757336e-09 1.593672573339424e-10 -1.8720439580276498e-10 -2.520277028267029e-07 1.1440510796441732e-09 3.7039823705936415e-08 2.9630675750629247e-08 0.999999999464729 0.9998417935834708 1.000000014828356 6.874020327888855e-11 -7.354195153437552e-10 -9.262708316996032e-10 5.214389844637626e-11 -1.181296960176098e-10 -2.520244783951891e-07 5.811801931278577e-10 3.701841963285616e-08 2.5329233468425048e-08 1.0000000010043435 0.9998417946776148 0.999999981346174 1.5790622534250725e-10 1.2717633348823644e-09 1.2822756861605195e-09 1.5318033734576534e-10 -1.8332390345415644e-10 -2.5202759331277424e-07 1.0299191409676057e-09 3.7037179722004495e-08 2.7824014991785818e-08 1.0000000001924512 0.9998417940999758 0.9999999992685628 1.1947578262405795e-10 1.5295157696419132e-10 1.6606582155916798e-10 1.0715994933873236e-10 -1.541733023770235e-10 -2.520265569268069e-07 2.962409271119817e-10 3.7023680896389814e-08 2.0589988222101975e-08
3.942 0.999999999668385 0.9998417938302964 1.0000000081488285 9.287114335755041e-12 -3.0995132912576044e-10 -7.065355184558155e-10 1.6992293247775648e-12 -7.673556291645314e-11 -2.56312608588852e-07 4.3295142442680145e-10 3.701755253187819e-08 2.1903044901383854e-08 1.0000000011100991 0.9998417948487577 0.999999978996095 1.6253236509591316e-10 1.4224789960308397e-09 1.4236467479333876e-09 1.587346703419564e-10 -1.8575068279183257e-10 -2.5632446123245744e-07 1.142644038916472e-09 3.703978448219783e-08 2.9253298212462386e-08 1.0000000011209882 0.9998417948565105 0.999999978754451 1.6300318855359875e-10 1.438033484087324e-09 1.43814610066823e-09 1.5932070098953113e-10 -1.8608646462287088e-10 -2.563244693484843e-07 1.1532333177084877e-09 3.704004033817064e-08 2.942793890454031e-08 0.9999999994662193 0.9998417936804276 1.000000014786821 6.86774210191772e-11 -7.33361870007009e-10 -9.236715139844964e-10 5.194805721416915e-11 -1.168112089405108e-10 -2.5632118909125793e-07 5.977309098293395e-10 3.7018447670846575e-08 2.5063602896724553e-08 1.0000000010042323 0.9998417947734017 0.999999981347798 1.5801312402344814e-10 1.2716395039643394e-09 1.2821596550410088e-09 1.5311830858851154e-10 -1.8219223667041623e-10 -2.563243582213346e-07 1.0400145282112529e-09 3.7037381443194566e-08 2.7606525100914735e-08 1.0000000001922502 0.9998417941957097 0.999999999269095 1.194810460577315e-10 1.5280205078573828e-10 1.659117220932867e-10 1.070049294813927e-10 -1.5294735651407794e-10 -2.5632330375654794e-07 3.298425961381754e-10 3.702379212070308e-08 2.0294517307267037e-08
3.952 0.99999999967169 0.9998417939301718 1.0000000080680425 9.317797545838968e-12 -3.068566386927287e-10 -6.995347123551926e-10 1.657746510203238e-12 -7.52660344430988e-11 -2.606779633232972e-07 4.5633550644725927e-10 3.701759823561243e-08 2.15767732250139e-08 1.0000000011100767 0.9998417949462111 0.999999978996047 1.626280574905132e-10 1.4224779566470059e-09 1.4236098084181163e-09 1.5872192151056305e-10 -1.8459710506066526e-10 -2.606900221045448e-07 1.1526621593658758e-09 3.7039992129637265e-08 2.9035701378333357e-08 1.0000000011209753 0.999841794953971 0.9999999787542143 1.6310033475153565e-10 1.438045323641241e-09 1.4381220347709167e-09 1.5930919407329798e-10 -1.8493373352853644e-10 -2.606900306242057e-07 1.1631695231847932e-09 3.7040249377313496e-08 2.921179879085908e-08 0.9999999994677045 0.999841793778986 1.0000000147453858 6.858968230237783e-11 -7.31299947938045e-10 -9.211138489541777e-10 5.178798045016152e-11 -1.1545801698730099e-10 -2.606866929827992e-07 6.154628964327665e-10 3.7018469818713646e-08 2.4781426799242987e-08 1.0000000010041206 0.9998417948707928 0.9999999813494055 1.5809473622639208e-10 1.2715259516101368e-09 1.2820091955758083e-09 1.5309179624639204e-10 -1.810263733491291e-10 -2.6068991729857144e-07 1.0509299504557678e-09 3.703757565709838e-08 2.7374522717909443e-08 1.0000000001920484 0.9998417942930489 0.99999999926961 1.1946131837259735e-10 1.526628963899772e-10 1.6572330194658037e-10 1.0688549458104584e-10 -1.51687561150094e-10 -2.606888445251031e-07 3.630341311294888e-10 3.7023896475671225e-08 1.9977328689497924e-08
3.962 0.9999999996749616 0.9998417940316542 1.0000000079880311 9.331039470086494e-12 -3.03792778991048e-10 -6.926314011496967e-10 1.6589268458068075e-12 -7.376304999475957e-11 -2.651131260085754e-07 4.794525652865858e-10 3.7017586137000136e-08 2.1242979309002616e-08 1.0000000011100534 0.9998417950452952 0.999999978995973 1.6270556627713367e-10 1.4224764803279083e-09 1.423544943239285e-09 1.5875137799942235e-10 -1.8341058746900076e-10 -2.6512539371265997e-07 1.1629158623328277e-09 3.7040140575200796e-08 2.8813920624921817e-08 1.0000000011209622 0.9998417950530621 0.9999999787539516 1.6317941274866923e-10 1.438056684446175e-09 1.438070182643403e-09 1.5934022727034294e-10 -1.83748145812894e-10 -2.6512540269509307e-07 1.173340443503353e-09 3.7040399270987424e-08 2.8991521018648286e-08 0.9999999994691848 0.9998417938791718 1.0000000147040395 6.848480695996192e-11 -7.292440617194669e-10 -9.185911437605999e-10 5.167050113290381e-11 -1.1407108357848515e-10 -2.651220069593529e-07 6.33333732451967e-10 3.701843439197592e-08 2.4493441936681725e-08 1.000000001004008 0.9998417949698151 0.9999999813509873 1.5815852010963943e-10 1.2714121391698844e-09 1.2818308247545027e-09 1.531073916503429e-10 -1.798270530708979e-10 -2.6512528756196565e-07 1.0620869936807147e-09 3.7037710752598796e-08 2.7137855698693028e-08 1.0000000001918468 0.9998417943920183 0.9999999992700989 1.194242496843734e-10 1.5252336988722982e-10 1.6550714285037372e-10 1.0680829549486169e-10 -1.5039426728758368e-10 -2.651241959138547e-07 3.944183414753648e-10 3.702394232029102e-08 1.9651488882354024e-08
3.972 0.9999999996781999 0.99984179413477 1.000000007908778 9.313904599833869e-12 -3.0076613290820585e-10 -6.858004324965537e-10 1.7016655542406412e-12 -7.222750545328936e-11 -2.6961912513433424e-07 4.993810688318479e-10 3.701740535114349e-08 2.0935643520665222e-08 1.0000000011100294 0.999841795146036 0.9999999789958652 1.627521234586516e-10 1.4224684558169428e-09 1.4234769012831664e-09 1.588222769123837e-10 -1.821917380376843e-10 -2.6963160574534507e-07 1.1721574061183984e-09 3.7040119198605504e-08 2.8613108762556274e-08 1.0000000011209482 0.9998417951538098 0.999999978753655 1.6322765542960782e-10 1.4380612118552794e-09 1.4380150620871058e-09 1.5941264129192125e-10 -1.8253025946356912e-10 -2.696316150330669e-07 1.1825094961005932e-09 3.704037931483551e-08 2.8792104358183414e-08 0.9999999994706605 0.9998417939810118 1.0000000146627737 6.834933890895364e-11 -7.272006686598427e-10 -9.160789919860096e-10 5.1595138523696543e-11 -1.1265194476042453e-10 -2.6962816050734045e-07 6.490505405081801e-10 3.701823045526854e-08 2.4229114578471048e-08 1.000000001003895 0.9998417950704935 0.9999999813525352 1.5819110340065413e-10 1.2712912443780583e-09 1.281648943782121e-09 1.5316449374218154e-10 -1.7859576783046736e-10 -2.696314977268185e-07 1.072119309866734e-09 3.703767604823512e-08 2.6923231134810342e-08 1.000000000191644 0.999841794492645 0.9999999992705524 1.193560283463346e-10 1.5237701477434674e-10 1.6528791785829867e-10 1.0677277065482138e-10 -1.4906824346256264e-10 -2.696303873078659e-07 4.2091638643486053e-10 3.70238187725416e-08 1.9353823817280653e-08
3.982 0.9999999996814047 0.999841794239546 1.000000007830277 9.242933872165478e-12 -2.977734843884358e-10 -6.790135422829916e-10 1.7812911657809625e-12 -7.066081009593448e-11 -2.7419700344276534e-07 5.107224209469322e-10 3.7016924539823106e-08 2.0731220337399166e-08 1.0000000011100045 0.9998417952484601 0.9999999789957247 1.6274376805947806e-10 1.4224561216647222e-09 1.4234335558036127e-09 1.5892950978965206e-10 -1.8094169032953715e-10 -2.742097002316104e-07 1.177916904088832e-09 3.703979684702507e-08 2.848857812958158e-08 1.0000000011209333 0.9998417952562407 0.9999999787533261 1.6322136323610058e-10 1.4380617059591105e-09 1.4379843059919212e-09 1.595215089219233e-10 -1.8128133655259135e-10 -2.7420970991149636e-07 1.1882278643036937e-09 3.704005839803788e-08 2.866850854029017e-08 0.9999999994721309 0.9998417940845316 1.0000000146215902 6.815950098896328e-11 -7.251670238169197e-10 -9.1354947986341e-10 5.155637194468677e-11 -1.1120113551893463e-10 -2.742061953920856e-07 6.582791117878636e-10 3.701772653935631e-08 2.4054068206947202e-08 1.0000000010037808 0.999841795172855 0.9999999813540508 1.5816892649643058e-10 1.2711664691990953e-09 1.281491559617362e-09 1.5325814033133953e-10 -1.7733311780728527e-10 -2.7420959083758235e-07 1.0783334713336131e-09 3.703734038654635e-08 2.6789526413727434e-08 1.0000000001914409 0.9998417945949546 0.999999999270973 1.192328983338741e-10 1.5222688673390512e-10 1.6509368880641156e-10 1.0677359892754266e-10 -1.4771076867526846e-10 -2.742084610921058e-07 4.3669387351124784e-10 3.702339453849824e-08 1.9167191315927292e-08
3.992 0.9999999996845773 0.9998417943460094 1.0000000077525333 9.103451185965275e-12 -2.9480584469606653e-10 -6.722568239764559e-10 1.894165559276708e-12 -6.90642839240891e-11 -2.78847816291026e-07 5.075834878007316e-10 3.7016086353861665e-08 2.0719947513411233e-08 1.0000000011099788 0.9998417953525938 0.9999999789955653 1.6266626563677803e-10 1.4224487670391511e-09 1.4234278027016464e-09 1.5906980959092688e-10 -1.796612684189268e-10 -2.7886073279950927e-07 1.1774470215179956e-09 3.703911600090335e-08 2.8504677183542566e-08 1.000000001120918 0.9998417953603815 0.9999999787529779 1.6314544524230186e-10 1.4380669306939549e-09 1.4379910772696945e-09 1.5966337933923611e-10 -1.8000244487199818e-10 -2.7886074283718057e-07 1.1877713100384353e-09 3.703937894626313e-08 2.868466362999655e-08 0.9999999994735966 0.9998417941897584 1.0000000145805013 6.79008533586532e-11 -7.231341937265217e-10 -9.109894795331833e-10 5.15511441045896e-11 -1.0971990169405442e-10 -2.788571672543198e-07 6.562804180512573e-10 3.701686520146278e-08 2.4045338119555206e-08 1.0000000010036665 0.9998417952769266 0.9999999813555459 1.5807707724657184e-10 1.2710462057139613e-09 1.2813716598153266e-09 1.5338453347086335e-10 -1.760401134684997e-10 -2.788606214754948e-07 1.077738795160593e-09 3.703664627225391e-08 2.6805323859711486e-08 1.0000000001912375 0.9998417946989743 0.9999999992713735 1.190404460821965e-10 1.5208198706597727e-10 1.649373571774314e-10 1.0680775866365131e-10 -1.4632300906223153e-10 -2.788594725362696e-07 4.3538323879522515e-10 3.702261206991278e-08 1.91890334232761e-08
4.002 0.9999999996877176 0.9998417944541873 1.0000000076755549 8.903414271750127e-12 -2.918567017384817e-10 -6.655388484225268e-10 2.0429500636421833e-12 -6.74386062161704e-11 -2.835726321303412e-07 4.868037664812565e-10 3.701499479282329e-08 2.0939815547229482e-08 1.0000000011099528 0.9998417954584649 0.999999978995402 1.6252795813235872e-10 1.4224523786804352e-09 1.4234501680130431e-09 1.5924565946875974e-10 -1.7835155335280997e-10 -2.835857720342165e-07 1.169521560903637e-09 3.7038179997266375e-08 2.8688578866640265e-08 1.0000000011209018 0.9998417954662595 0.999999978752626 1.6300819540945736e-10 1.4380831018055798e-09 1.4380259368905834e-09 1.5984029893830025e-10 -1.7869386423042547e-10 -2.835857821641904e-07 1.179924563245768e-09 3.70384443280347e-08 2.8867573772818114e-08 0.9999999994750577 0.9998417942967198 1.0000000145395223 6.758182479053305e-11 -7.210959430306376e-10 -9.084082926579567e-10 5.158173447130648e-11 -1.0820905463654718e-10 -2.8358214474621697e-07 6.407601601665295e-10 3.701575034785258e-08 2.423565931135951e-08 1.000000001003551 0.9998417953827354 0.9999999813570378 1.5792433587503966e-10 1.2709371294952385e-09 1.2812801553866783e-09 1.5354652192975778e-10 -1.7471812190847307e-10 -2.835856587989338e-07 1.0689918968511488e-09 3.7035697005097114e-08 2.6999490663815413e-08 1.0000000001910332 0.9998417948047318 0.9999999992717697 1.187868080032176e-10 1.5194810255273804e-10 1.6480945664365839e-10 1.0687731992796854e-10 -1.4490584720440895e-10 -2.835844900571581e-07 4.1341498665088536e-10 3.702157505736843e-08 1.9459136693623253e-08
4.012 0.9999999996908253 0.9998417945641083 1.0000000075993418 8.670770194722426e-12 -2.889288182777158e-10 -6.588830584303591e-10 2.2344736903875425e-12 -6.578528818504806e-11 -2.883725326640755e-07 4.504121867025165e-10 3.701392374837503e-08 2.133123772702256e-08 1.0000000011099257 0.9998417955661011 0.9999999789952428 1.6235662564430417e-10 1.4224637332794894e-09 1.4234767556827514e-09 1.5946411001775788e-10 -1.7701425493842294e-10 -2.8838589965600675e-07 1.1557070151015196e-09 3.703726171301768e-08 2.8998356918572477e-08 1.0000000011208847 0.9998417955739027 0.9999999787522779 1.628381537177871e-10 1.438107331797525e-09 1.4380653060034452e-09 1.6005997737323702e-10 -1.77357286948204e-10 -2.8838591009367696e-07 1.1662426604456758e-09 3.703752743084349e-08 2.9175603091725454e-08 0.9999999994765129 0.9998417944054432 1.0000000144986607 6.723015849934584e-11 -7.190556777812985e-10 -9.058297865793462e-10 5.16553519417282e-11 -1.0667002297964358e-10 -2.8838220970929714e-07 6.139782050813402e-10 3.7014655684958874e-08 2.4574886499576284e-08 1.000000001003435 0.9998417954903093 0.9999999813585333 1.5773877243256165e-10 1.270835997563643e-09 1.2811929759730524e-09 1.5375079119513724e-10 -1.7336772220161574e-10 -2.8838578452815565e-07 1.0537778086515777e-09 3.703476555560232e-08 2.7327135205267513e-08 1.000000000190828 0.999841794912254 0.9999999992721691 1.1850049040168885e-10 1.518219497938911e-10 1.646860075504486e-10 1.0698955567421375e-10 -1.4346051683221215e-10 -2.8838459551746067e-07 3.725117599476236e-10 3.7020556843420704e-08 1.9911157898080754e-08
4.022 0.9999999996939007 0.9998417946757997 1.0000000075238793 8.435614339404447e-12 -2.86035107431487e-10 -6.523102062749375e-10 2.4739712665932662e-12 -6.410526370053894e-11 -2.93248613574824e-07 4.063768967754472e-10 3.7013227662567804e-08 2.1758652943458547e-08 1.0000000011098975 0.9998417956755299 0.9999999789950806 1.6218211209993457e-10 1.4224696068276917e-09 1.4234860249159142e-09 1.597299850493293e-10 -1.7564917329889385e-10 -2.9326221137584397e-07 1.1400931378776972e-09 3.703671465108623e-08 2.9336118818177724e-08 1.0000000011208663 0.9998417956833385 0.9999999787519267 1.6266537521244342e-10 1.43812600699173e-09 1.438087446192647e-09 1.603274565952111e-10 -1.7599365469028285e-10 -2.932622219510673e-07 1.150781115802793e-09 3.703698172831929e-08 2.9511484711047635e-08 0.9999999994779637 0.9998417945159571 1.0000000144579093 6.687624131508191e-11 -7.17026422744208e-10 -9.032756105458328e-10 5.1776928799244576e-11 -1.0510363195236198e-10 -2.9325845779599083e-07 5.828523673105257e-10 3.7013935394533215e-08 2.494670434214577e-08 1.0000000010033177 0.999841795599676 0.9999999813600257 1.5754981095891602e-10 1.270729316763698e-09 1.281088584781451e-09 1.5400291527700898e-10 -1.7199050647352625e-10 -2.932620940078789e-07 1.0365478874402561e-09 3.703420551716586e-08 2.768403938100621e-08 1.0000000001906224 0.9998417950215697 0.9999999992725647 1.182118751946481e-10 1.5169039067778918e-10 1.6454494602631148e-10 1.0714973194201866e-10 -1.4198778767265584e-10 -2.9326088455932963e-07 3.208279858307637e-10 3.7019911319894656e-08 2.0398319620690425e-08
4.032 0.9999999996969442 0.9998417947892911 1.0000000074491413 8.213661270170698e-12 -2.831903448960678e-10 -6.45825149614494e-10 2.758545071452642e-12 -6.239984129598715e-11 -2.982019839644841e-07 3.6728838725309034e-10 3.7013205418206164e-08 2.2079140883348668e-08 1.000000001109868 0.9998417957867803 0.9999999789948967 1.6202013959109524e-10 1.4224553512333414e-09 1.4234727114670957e-09 1.6004071979969625e-10 -1.7425833677115365e-10 -2.9821581616405635e-07 1.1275512075193918e-09 3.703683723902068e-08 2.9595719052638706e-08 1.0000000011208465 0.9998417957945962 0.9999999787515537 1.6250520323650385e-10 1.4381245768436708e-09 1.438086965719719e-09 1.6063974904024443e-10 -1.7460412154803744e-10 -2.982158269588993e-07 1.1383662628523147e-09 3.7037105712219646e-08 2.9769701611553578e-08 0.9999999994794088 0.9998417946282894 1.0000000144172485 6.653535470714094e-11 -7.15023156462227e-10 -9.007511753399863e-10 5.1943676358176637e-11 -1.0351093428790326e-10 -2.982119977268725e-07 5.567104063534921e-10 3.701388816413784e-08 2.5226329381098426e-08 1.0000000010031986 0.9998417957108644 0.9999999813614961 1.573733695748097e-10 1.2706025265580329e-09 1.280961588733756e-09 1.5429970646213722e-10 -1.705868745875839e-10 -2.9821569682448677e-07 1.0226553965677928e-09 3.7034315287305526e-08 2.7957758129119744e-08 1.0000000001904152 0.9998417951327071 0.9999999992729378 1.1793599584926272e-10 1.5153915806283666e-10 1.6438113056320962e-10 1.0735473282334491e-10 -1.404887625104958e-10 -2.9821446650489376e-07 2.729982055496385e-10 3.701993709307891e-08 2.0768537596047053e-08
4.042 0.9999999996999555 0.9998417949046114 1.0000000073751003 8.002993669946763e-12 -2.8040001802709604e-10 -6.394160248063975e-10 3.0747911800587696e-12 -6.06702136914321e-11 -3.032337665684331e-07 3.457419980054515e-10 3.7014000561697805e-08 2.2204711995633972e-08 1.000000001109837 0.9998417958998818 0.9999999789946709 1.6186898311606757e-10 1.4224147715427378e-09 1.4234478069076838e-09 1.6038254308756378e-10 -1.7284214706883034e-10 -3.0324783666011327e-07 1.1215060051055622e-09 3.7037773319919706e-08 2.9710036766845553e-08 1.0000000011208257 0.9998417959077046 0.9999999787511393 1.6235559538736924e-10 1.438096876589859e-09 1.438074822726556e-09 1.609830614270239e-10 -1.731892020344193e-10 -3.032478479472764e-07 1.1323881723802848e-09 3.7038043165583335e-08 2.98834980872022e-08 0.9999999994808484 0.9998417947424693 1.000000014376659 6.620585986356127e-11 -7.130516339687527e-10 -8.982456948252106e-10 5.214207830066066e-11 -1.0189335497365965e-10 -3.032439525233031e-07 5.431254538822415e-10 3.701465759431386e-08 2.5335615639361825e-08 1.0000000010030787 0.9998417958239035 0.9999999813629249 1.5720781619892962e-10 1.2704495430164815e-09 1.2808228974516917e-09 1.546277916575729e-10 -1.6915815380960688e-10 -3.032477152204248e-07 1.0159040190438502e-09 3.703523874318653e-08 2.8077537075050146e-08 1.0000000001902072 0.9998417952456953 0.9999999992732679 1.176710017691213e-10 1.5136182174918332e-10 1.6420602890353929e-10 1.0759095416240331e-10 -1.3896477647108884e-10 -3.032464641251272e-07 2.469171379556576e-10 3.702077784409322e-08 2.0929861497850125e-08
4.052 0.9999999997029355 0.9998417950217899 1.0000000073017377 7.800109643076306e-12 -2.7765543545819295e-10 -6.330668599957528e-10 3.4016135646736866e-12 -5.891716323612142e-11 -3.0834509818213134e-07 3.4654457328589895e-10 3.701558934896505e-08 2.212736567433616e-08 1.000000001109804 0.9998417960148624 0.9999999789943916 1.6172490746211464e-10 1.4223566536614616e-09 1.423427357330211e-09 1.607350243931853e-10 -1.7140212754187647e-10 -3.0835941003897476e-07 1.1225443515011127e-09 3.703950003068889e-08 2.9672416560078808e-08 1.0000000011208032 0.9998417960226921 0.9999999787506714 1.6221269699806766e-10 1.4380516487024925e-09 1.438067170595765e-09 1.613368535641293e-10 -1.717509607331042e-10 -3.083594217726289e-07 1.1334260460215668e-09 3.703977124504857e-08 2.9846240526898154e-08 0.9999999994822824 0.9998417948585265 1.0000000143361283 6.5883518437278e-11 -7.111034941943831e-10 -8.957430049867547e-10 5.235124230883061e-11 -1.0025142904128494e-10 -3.083554592444305e-07 5.439943094238402e-10 3.701622035173717e-08 2.526686417300589e-08 1.0000000010029568 0.9998417959388218 0.9999999813643003 1.5704913852653264e-10 1.270278828187238e-09 1.2806886678546038e-09 1.5496633631537314e-10 -1.6770563156715427e-10 -3.083592868889589e-07 1.0169665910269017e-09 3.703695295887074e-08 2.803652201872595e-08 1.0000000001899976 0.9998417953605632 0.9999999992735443 1.1741298175116803e-10 1.5116692729909512e-10 1.6403537000143465e-10 1.0783773834876353e-10 -1.374163289618054e-10 -3.0835801424809186e-07 2.51610264480166e-10 3.7022410525282894e-08 2.087521372279555e-08
4.062 0.9999999997058842 0.9998417951408572 1.0000000072290431 7.616852141969709e-12 -2.749371264051027e-10 -6.267696042133919e-10 3.7182726321719935e-12 -5.714226340481148e-11 -3.1353712962310777e-07 3.6367974928799333e-10 3.701785071635918e-08 2.190358520153977e-08 1.0000000011097707 0.9998417961317532 0.9999999789940568 1.6159990720108173e-10 1.422299772506892e-09 1.423417896187598e-09 1.610770047768255e-10 -1.6993932123120804e-10 -3.1355168723586117e-07 1.128742459177096e-09 3.7041897163110976e-08 2.952579735582122e-08 1.0000000011207788 0.9998417961395898 0.9999999787501477 1.6208877765187112e-10 1.43800745341695e-09 1.4380705088867652e-09 1.6168020434926661e-10 -1.7028940108762065e-10 -3.135516994425339e-07 1.1395745209394945e-09 3.7042169693527164e-08 2.9700623888418403e-08 0.9999999994837104 0.9998417949764906 1.000000014295653 6.558036015869855e-11 -7.091592347524481e-10 -8.932363660928013e-10 5.2550557364513855e-11 -9.858672267390924e-11 -3.1354766875063574e-07 5.553869867957496e-10 3.701845588856396e-08 2.5069823770556386e-08 1.0000000010028338 0.9998417960556505 0.99999998136562 1.5690972763192634e-10 1.2701095472778892e-09 1.2805652572072917e-09 1.552944650420316e-10 -1.6623034004625066e-10 -3.135515621528634e-07 1.0237194619919838e-09 3.703933770817309e-08 2.788009184362031e-08 1.0000000001897862 0.9998417954773411 0.9999999992737638 1.1717361161604379e-10 1.5097332339925116e-10 1.6387619115425968e-10 1.0807417804458169e-10 -1.358447834401885e-10 -3.1355026778000677e-07 2.7792584445985736e-10 3.70247147682515e-08 2.0665062774038513e-08
4.072 0.9999999997088009 0.9998417952618435 1.0000000071570108 7.486746045947185e-12 -2.7222590864772873e-10 -6.205302850439215e-10 4.0096401336356605e-12 -5.5346430515404254e-11 -3.188110266107067e-07 3.873494628035257e-10 3.7020667186156554e-08 2.1611232183737337e-08 1.0000000011097345 0.9998417962505838 0.9999999789936667 1.615272646546001e-10 1.4222634370162353e-09 1.4234126287690708e-09 1.6139311426010025e-10 -1.6845435429470454e-10 -3.188258336871097e-07 1.137362160240262e-09 3.704484771231398e-08 2.932920224938368e-08 1.000000001120753 0.9998417962584271 0.9999999787495689 1.6201768345346505e-10 1.4379837490498813e-09 1.438078156503418e-09 1.6199795961048967e-10 -1.6880577733787838e-10 -3.1882584663047883e-07 1.1481224574519383e-09 3.704512154978952e-08 2.950533883197104e-08 0.9999999994851332 0.9998417950963914 1.0000000142552343 6.533022284719436e-11 -7.072001938792432e-10 -8.907323169051099e-10 5.272447117048549e-11 -9.690000983004038e-11 -3.188217465754017e-07 5.714510263419556e-10 3.70212472240354e-08 2.481318689526938e-08 1.0000000010027088 0.999841796174419 0.9999999813668838 1.5682318810757865e-10 1.269960492665775e-09 1.2804459572872887e-09 1.5559692654231554e-10 -1.6473300134012961e-10 -3.1882570678337524e-07 1.0331315673837951e-09 3.70422759957506e-08 2.7670589378987162e-08 1.0000000001895741 0.999841795596059 0.9999999992739275 1.1698675643125324e-10 1.5080030582568486e-10 1.6372167942286354e-10 1.0828504939529986e-10 -1.3425151846000058e-10 -3.188243903086749e-07 3.110486290471467e-10 3.7027573609187206e-08 2.0381967784232574e-08
4.082 0.9999999997116865 0.9998417953847795 1.0000000070856288 7.451427672805369e-12 -2.695136358027961e-10 -6.143618868638634e-10 4.2664917785812625e-12 -5.353088320202049e-11 -3.2416796840605056e-07 4.112705275788554e-10 3.702399631392783e-08 2.1307333798971812e-08 1.0000000011096961 0.9998417963713845 0.9999999789932172 1.6154895794856131e-10 1.4222551911187797e-09 1.4233985513992695e-09 1.6167453763858118e-10 -1.669487904883902e-10 -3.241830291999043e-07 1.1464635020836145e-09 3.704830910567921e-08 2.9125330961038272e-08 1.000000001120725 0.9998417963792352 0.9999999787489304 1.6204078405425098e-10 1.4379881474034564e-09 1.4380771025097127e-09 1.6228096507308357e-10 -1.6730152957650914e-10 -3.241830421559331e-07 1.1571485307027476e-09 3.704858419344554e-08 2.9302838978592585e-08 0.9999999994865493 0.9998417952182597 1.0000000142148675 6.517505023258031e-11 -7.052184457276677e-10 -8.88243721410377e-10 5.286414828335031e-11 -9.519237883010723e-11 -3.2417887231050896e-07 5.881842878646448e-10 3.702455212973467e-08 2.4547022531780504e-08 1.0000000010025814 0.9998417962951578 0.999999981368088 1.5683106767360426e-10 1.2698397593264576e-09 1.2803180005766236e-09 1.558647997865325e-10 -1.632148395150707e-10 -3.241829002636334e-07 1.043060659180613e-09 3.704572523276659e-08 2.7453179913113308e-08 1.0000000001893592 0.9998417957167474 0.9999999992740312 1.1689419775534782e-10 1.5065578765427172e-10 1.6355876642265543e-10 1.0846143535390828e-10 -1.3263712816419594e-10 -3.241815611501435e-07 3.428346589356541e-10 3.703094468301638e-08 2.0086299889602945e-08
4.092 0.9999999997145399 0.9998417955096958 1.0000000070148782 7.536353110215933e-12 -2.668060923428795e-10 -6.08269389389568e-10 4.48323861756208e-12 -5.169710801823684e-11 -3.2960914948222653e-07 4.333035411763736e-10 3.7027878954376486e-08 2.1016439287445516e-08 1.0000000011096544 0.9998417964941867 0.999999978992696 1.6169013996513045e-10 1.4222690695927253e-09 1.4233699557064742e-09 1.6191550108415493e-10 -1.6542360048785163e-10 -3.2962446767594215e-07 1.155236862037732e-09 3.705232148294523e-08 2.8932195828586955e-08 1.000000001120693 0.9998417965020441 0.999999978748221 1.621840080932351e-10 1.4380149090997159e-09 1.4380614294957741e-09 1.6252324205013244e-10 -1.6577730143962678e-10 -3.296244812594485e-07 1.1658505642146534e-09 3.705259781534014e-08 2.911102872776997e-08 0.9999999994879578 0.9998417953421268 1.00000001417454 6.514028489588466e-11 -7.032200400652848e-10 -8.857768179411602e-10 5.296364856484203e-11 -9.346496628770724e-11 -3.296202400845187e-07 6.040279159018616e-10 3.7028411260885825e-08 2.429269554252765e-08 1.0000000010024508 0.9998417964178976 0.9999999813692202 1.5695846928678084e-10 1.2697414887389102e-09 1.2801754770316849e-09 1.5609197802593079e-10 -1.6167644874182904e-10 -3.296243367210263e-07 1.0526168987514884e-09 3.704972565215908e-08 2.7246967476763567e-08 1.0000000001891411 0.9998417958394374 0.9999999992740625 1.169216321976302e-10 1.5053350973625482e-10 1.6338136058526693e-10 1.0859708490281506e-10 -1.3100263149372223e-10 -3.2962297489271793e-07 3.7116798558297693e-10 3.703486841345997e-08 1.980407048728192e-08
4.102 0.9999999997173604 0.9998417956366243 1.000000006944736 7.734001944671157e-12 -2.641179005592668e-10 -6.022436382144481e-10 4.651692823196672e-12 -4.9845797470123156e-11 -3.351357791260303e-07 4.523405204144155e-10 3.7032397707278084e-08 2.07530665939322e-08 1.0000000011096086 0.9998417966190211 0.9999999789920881 1.6194352993433338e-10 1.4222904036014796e-09 1.4233352122351141e-09 1.621080177828688e-10 -1.6387936036325668e-10 -3.3515135902588743e-07 1.1631585716083784e-09 3.7056966591835375e-08 2.8760110498359702e-08 1.0000000011206576 0.9998417966268857 0.9999999787474243 1.6243888481315262e-10 1.4380489080738433e-09 1.4380396321469162e-09 1.6271730948256833e-10 -1.64234338135753e-10 -3.351513726033474e-07 1.1737094708027473e-09 3.705724417781781e-08 2.894015488850586e-08 0.9999999994893586 0.9998417954680232 1.0000000141342362 6.521785602953534e-11 -7.012200201793885e-10 -8.833230186183311e-10 5.3015053831100255e-11 -9.17187892934032e-11 -3.3514705890487545e-07 6.18037249327911e-10 3.703290673492779e-08 2.4062647161831933e-08 1.0000000010023165 0.9998417965426699 0.9999999813702659 1.5719755670543554e-10 1.2696502195699043e-09 1.2800270420831417e-09 1.5627085327581465e-10 -1.6011965526391712e-10 -3.351512256945403e-07 1.0612278079704537e-09 3.705435906419432e-08 2.7062940133415732e-08 1.0000000001889193 0.9998417959641596 0.9999999992740062 1.1706137535031575e-10 1.5041883520465794e-10 1.631977441070013e-10 1.0868457503009678e-10 -1.2934960731940177e-10 -3.35149840596945e-07 3.9521691790458135e-10 3.703942671441906e-08 1.955072877160354e-08
4.112 0.9999999997201483 0.9998417957655965 1.0000000068751882 8.00576915422262e-12 -2.614628012079543e-10 -5.962659179403705e-10 4.76128413088172e-12 -4.7978185883653956e-11 -3.4074908083883163e-07 4.6565512403134443e-10 3.7037628351455024e-08 2.055198824288735e-08 1.000000001109559 0.9998417967459194 0.9999999789913857 1.6227034092540344e-10 1.422305021256884e-09 1.4233126406511186e-09 1.6224158979032683e-10 -1.6231758984670268e-10 -3.407649265103963e-07 1.1690295317764624e-09 3.706231956114434e-08 2.863368461005519e-08 1.0000000011206176 0.9998417967537913 0.999999978746533 1.6276702782176524e-10 1.4380761342839752e-09 1.4380297375247645e-09 1.6285215834612331e-10 -1.62673673079012e-10 -3.4076494026342064e-07 1.179536695625759e-09 3.706259834153786e-08 2.881466774134993e-08 0.9999999994907507 0.999841795595981 1.000000014093948 6.536972097816211e-11 -6.992319398287291e-10 -8.808638947070904e-10 5.3007864482044246e-11 -8.995529037672669e-11 -3.407605530923347e-07 6.280360518408844e-10 3.7038113824496336e-08 2.38865999402301e-08 1.0000000010021777 0.9998417966695063 0.9999999813712163 1.5750993806715503e-10 1.2695523032152402e-09 1.2798905703911295e-09 1.5639042288057617e-10 -1.5854475457274636e-10 -3.407647907627938e-07 1.067583016102335e-09 3.705970053005161e-08 2.6927319638359994e-08 1.0000000001886935 0.9998417960909464 0.9999999992738547 1.172752889954417e-10 1.502973223633065e-10 1.630261896416137e-10 1.0871310724507796e-10 -1.276788054629937e-10 -3.407633824013637e-07 4.1225810860565865e-10 3.7044694767573005e-08 1.93632550295248e-08
4.122 0.9999999997229041 0.999841795896646 1.0000000068062331 8.303340158024593e-12 -2.588464741678489e-10 -5.90320899434512e-10 4.801211575406701e-12 -4.609538995792609e-11 -3.46450294035115e-07 4.687304506379388e-10 3.7043622765721724e-08 2.0474172754331386e-08 1.000000001109505 0.999841796874915 0.9999999789905931 1.6262247031901168e-10 1.4223066481862495e-09 1.42331648252041e-09 1.6230511109280424e-10 -1.6073879080086814e-10 -3.4646640937197844e-07 1.1708856628141075e-09 3.706843176966983e-08 2.8595860025953088e-08 1.0000000011205734 0.9998417968827933 0.999999978745552 1.631204728715919e-10 1.4380906346836973e-09 1.4380463348369742e-09 1.629170735218115e-10 -1.6109607661914637e-10 -3.4646642360947827e-07 1.1813851429981375e-09 3.706871170714819e-08 2.8777229399242637e-08 0.9999999994921349 0.9998417957260332 1.00000001405368 6.554745570628613e-11 -6.972623770656968e-10 -8.78385254879474e-10 5.2931077853099574e-11 -8.817495147681398e-11 -3.464619613940381e-07 6.304853795813555e-10 3.704408400625165e-08 2.3816577835686e-08 1.0000000010020342 0.9998417967984399 0.9999999813720768 1.578477095472503e-10 1.269441687641142e-09 1.2797811188412785e-09 1.5644011946583545e-10 -1.569529792079364e-10 -3.464662714373969e-07 1.0695379646764762e-09 3.706580142574775e-08 2.688587117351987e-08 1.0000000001884635 0.9998417962198304 0.9999999992736122 1.1751435459513258e-10 1.5016336173036062e-10 1.62881523785643e-10 1.0867185816285494e-10 -1.2599138123402169e-10 -3.4646483912973217e-07 4.175513142555239e-10 3.705072392953397e-08 1.930632548709449e-08
4.132 0.9999999997256279 0.999841796029806 1.0000000067378807 8.591746918966292e-12 -2.5626727106047576e-10 -5.844085467934818e-10 4.7674145205673115e-12 -4.419820838449265e-11 -3.522406731988852e-07 4.573312039003877e-10 3.705043397865731e-08 2.0574455332100667e-08 1.000000001109447 0.999841797006041 0.9999999789897284 1.629649721575993e-10 1.4222972425646065e-09 1.4233467000563044e-09 1.6229476730506e-10 -1.59144003253258e-10 -3.5225706236253e-07 1.1670004028983988e-09 3.707535574574868e-08 2.8685281963788636e-08 1.0000000011205252 0.9998417970139266 0.9999999787444983 1.6346453028558104e-10 1.4380940062277407e-09 1.4380895005189431e-09 1.6290804071726497e-10 -1.5950262744920355e-10 -3.5225707690773e-07 1.1775435037926876e-09 3.7075636861125455e-08 2.886623634109814e-08 0.9999999994935114 0.9998417958582131 1.0000000140134486 6.571599140333568e-11 -6.953094403330011e-10 -8.758873213933622e-10 5.278068871619189e-11 -8.63790195972492e-11 -3.522525387899546e-07 6.222027919794695e-10 3.705087008721105e-08 2.389949963156704e-08 1.0000000010018877 0.999841796929504 0.9999999813728649 1.581762231018789e-10 1.2693198134826358e-09 1.2796978139373131e-09 1.5641572141919217e-10 -1.5534539338016994e-10 -3.522569222397742e-07 1.0652044681456642e-09 3.707271436324162e-08 2.697974693192494e-08 1.00000000018823 0.9998417963508449 0.9999999992732965 1.177437574095356e-10 1.5001853291799865e-10 1.6276322916581196e-10 1.0855667359989935e-10 -1.2428788356048517e-10 -3.5225546576085594e-07 4.065635646523671e-10 3.7057566933201325e-08 1.9437645063451272e-08
4.142 0.9999999997283209 0.9998417961651115 1.0000000066701447 8.859382600626985e-12 -2.5372058720191126e-10 -5.785451289280085e-10 4.6685866537000226e-12 -4.2288369071330904e-11 -3.581214882017314e-07 4.3032175767039615e-10 3.705815411372251e-08 2.0851431511701707e-08 1.000000001109386 0.9998417971393317 0.9999999789888117 1.6328605561133997e-10 1.4222809558818452e-09 1.4233861769701374e-09 1.6221897598695413e-10 -1.5753461002664295e-10 -3.581381555503475e-07 1.1573076860294175e-09 3.708318323385156e-08 2.8901569517179254e-08 1.0000000011204744 0.9998417971472244 0.999999978743393 1.6378753976922564e-10 1.4380904701504234e-09 1.4381417167667991e-09 1.6283377280352594e-10 -1.5789421779602874e-10 -3.581381704195159e-07 1.167947418018071e-09 3.708346548781851e-08 2.9081322735906768e-08 0.9999999994948806 0.9998417959925545 1.000000013973275 6.586394602310443e-11 -6.933685313381633e-10 -8.7338685700869e-10 5.256551533962888e-11 -8.45684756912486e-11 -3.5813355519633024e-07 6.027585663486949e-10 3.7058564178917295e-08 2.4134788612643773e-08 1.0000000010017374 0.9998417970627326 0.9999999813736008 1.5848358634776257e-10 1.2691913754539558e-09 1.279623601713818e-09 1.5632612098810664e-10 -1.5372311377003881e-10 -3.5813801319053354e-07 1.0544970840842591e-09 3.7080531012197565e-08 2.7208396152099296e-08 1.0000000001879938 0.9998417964840244 0.9999999992729283 1.1795178122129858e-10 1.4986705396311484e-10 1.626543854637282e-10 1.0837641594235602e-10 -1.2256967168658844e-10 -3.581365321312957e-07 3.778768577217164e-10 3.706531567989532e-08 1.9754640596097453e-08
4.152 0.9999999997309846 0.999841796302597 1.000000006603033 9.110073938337432e-12 -2.5120359130312254e-10 -5.727537734481207e-10 4.526514374172934e-12 -4.036680769259029e-11 -3.6409402449524366e-07 3.917340514186133e-10 3.7066919895470375e-08 2.1226195548131736e-08 1.0000000011093222 0.9998417972748219 0.9999999789878573 1.6358995908093681e-10 1.4222601305039755e-09 1.4234117918317876e-09 1.6209960064303265e-10 -1.5591110813786185e-10 -3.6411097443468157e-07 1.1441241879312234e-09 3.70920502450632e-08 2.9189453469620943e-08 1.0000000011204206 0.9998417972827213 0.9999999787422502 1.640929483262384e-10 1.4380822877921078e-09 1.4381799663340325e-09 1.6271593500744956e-10 -1.5627219786271057e-10 -3.6411098971713953e-07 1.1548945236252965e-09 3.709233365812039e-08 2.936758661958993e-08 0.9999999994962436 0.9998417961290931 1.0000000139331726 6.599508776330259e-11 -6.914376037858678e-10 -8.709070636234436e-10 5.23070455517409e-11 -8.274433810421796e-11 -3.6410629640929093e-07 5.759641324019833e-10 3.7067302910296476e-08 2.4455524124017357e-08 1.0000000010015853 0.9998417971981609 0.9999999813742988 1.5877361241926965e-10 1.2690581215044609e-09 1.2795353448636618e-09 1.5619317100771727e-10 -1.5208713641770387e-10 -3.641108295801818e-07 1.0399318219731794e-09 3.708938754701506e-08 2.7512822108220604e-08 1.0000000001877551 0.9998417966194032 0.9999999992725216 1.1814277113419247e-10 1.4971066457412566e-10 1.6253166027660877e-10 1.081525321716223e-10 -1.2083735246987898e-10 -3.6410932381756925e-07 3.354075360067502e-10 3.7074106562347495e-08 2.0172788564127513e-08
4.162 0.9999999997336197 0.9998417964422976 1.0000000065365433 9.34625685693255e-12 -2.4871763979718423e-10 -5.670493852226171e-10 4.371493712980687e-12 -3.843446417281084e-11 -3.701595841518891e-07 3.5118002615468595e-10 3.707686191102396e-08 2.1574687180733808e-08 1.0000000011092576 0.9998417974125465 0.9999999789868695 1.6387867203485655e-10 1.4222333363716657e-09 1.4234077447704104e-09 1.619670310404784e-10 -1.542748840280641e-10 -3.7017682067831537e-07 1.13145488197778e-09 3.710208708525156e-08 2.945957227042811e-08 1.000000001120366 0.999841797420453 0.9999999787410737 1.6438341151876915e-10 1.438068498541703e-09 1.4381885761620677e-09 1.6258476970989116e-10 -1.5463720348987685e-10 -3.7017683635053893e-07 1.1423537103083273e-09 3.710237161820001e-08 2.9636221913846968e-08 0.9999999994976012 0.9998417962678633 1.0000000138931453 6.61114867754209e-11 -6.895181527177663e-10 -8.684635262180033e-10 5.203576432213765e-11 -8.09075099547408e-11 -3.701720634442012e-07 5.492993560888018e-10 3.707721685620341e-08 2.4754628628593847e-08 1.0000000010014316 0.9998417973358236 0.999999981374963 1.590481868514469e-10 1.2689190284012526e-09 1.2794174405273221e-09 1.560466502818505e-10 -1.5043825521477913e-10 -3.701766732929334e-07 1.0258982293312455e-09 3.7099414224367923e-08 2.779807774248144e-08 1.0000000001875151 0.9998417967570175 0.9999999992720805 1.1831856136495074e-10 1.495489805218107e-10 1.6237983388385555e-10 1.0791557161354737e-10 -1.1909222905726154e-10 -3.7017514241547146e-07 2.8939600050428587e-10 3.7084070028272556e-08 2.0561128233613506e-08
4.172 0.9999999997362267 0.9998417965842494 1.000000006470665 9.557652733904675e-12 -2.4626308754782767e-10 -5.614313392789683e-10 4.2328920173593465e-12 -3.6492421409605535e-11 -3.7631948438311486e-07 3.2163757904052623e-10 3.7088026021815555e-08 2.1787289768110326e-08 1.0000000011091912 0.9998417975525412 0.9999999789858445 1.64141449100826e-10 1.4222002038528944e-09 1.4233737911095519e-09 1.6185085489648455e-10 -1.5262662718930457e-10 -3.763370122722527e-07 1.1231874309004347e-09 3.711333979226481e-08 2.9630828493208115e-08 1.0000000011203096 0.9998417975604544 0.9999999787398596 1.6464800276028457e-10 1.4380480330212633e-09 1.4381676772082295e-09 1.6246998623138474e-10 -1.5299041954706722e-10 -3.763370280856317e-07 1.1341746891691575e-09 3.7113625361105664e-08 2.9806602090552007e-08 0.9999999994989532 0.9998417964089008 1.0000000138531888 6.620234284154863e-11 -6.876106172432907e-10 -8.660562792955796e-10 5.178116023542936e-11 -7.905947659625799e-11 -3.763321744694443e-07 5.309999076180324e-10 3.7088351947157526e-08 2.4935962142015453e-08 1.0000000010012757 0.9998417974757563 0.99999998137559 1.5929690127421466e-10 1.2687731614013593e-09 1.2792699171359441e-09 1.5591643217744795e-10 -1.4877738051630503e-10 -3.763368621164524e-07 1.0166948863231166e-09 3.7110657059087576e-08 2.7978362052645765e-08 1.000000000187274 0.9998417968969014 0.9999999992716013 1.1846870349597896e-10 1.4938100578003898e-10 1.6219852309762324e-10 1.0769505897109214e-10 -1.1733531496655719e-10 -3.7633530538020435e-07 2.5536985056145336e-10 3.709525205791951e-08 2.080529089835814e-08
4.182 0.9999999997388065 0.9998417967284884 1.000000006405387 9.723421647155024e-12 -2.4383623242862297e-10 -5.558853447902136e-10 4.132497662717912e-12 -3.4541502277432176e-11 -3.825750591660393e-07 3.130120255473572e-10 3.710032829818473e-08 2.181358087042399e-08 1.000000001109124 0.9998417976948418 0.9999999789847778 1.6435841785069945e-10 1.4221638634131497e-09 1.4233236900089072e-09 1.617728093866367e-10 -1.5096764379112625e-10 -3.8259288267049636e-07 1.1212916388835781e-09 3.7125725417066476e-08 2.966498737304318e-08 1.0000000011202526 0.9998417977027625 0.999999978738604 1.648660449529458e-10 1.4380244160781289e-09 1.438130567443713e-09 1.6239311440224286e-10 -1.513324794655333e-10 -3.82592898806651e-07 1.1323062840707164e-09 3.712601198539999e-08 2.9840698428297106e-08 0.9999999995003005 0.9998417965522415 1.000000013813299 6.624709813148808e-11 -6.857117052417204e-10 -8.636719247857361e-10 5.1565055228222716e-11 -7.720074173247542e-11 -3.8258796318640607e-07 5.259032232066118e-10 3.710062465229974e-08 2.4954548211262377e-08 1.00000000100112 0.999841797617995 0.9999999813761751 1.5949921372263695e-10 1.2686240067683333e-09 1.2791059891826894e-09 1.5582438460295395e-10 -1.4710554698186204e-10 -3.825927299452041e-07 1.0145217949135887e-09 3.712303305283627e-08 2.8013400925233788e-08 1.0000000001870322 0.9998417970390915 0.9999999992710796 1.1857265298358272e-10 1.4920967647956782e-10 1.6200116242583012e-10 1.0751243339408602e-10 -1.1556740413503741e-10 -3.8259114709980686e-07 2.470983161319107e-10 3.710756946321495e-08 2.0853516556483862e-08
4.192 0.999999999741359 0.9998417968750504 1.0000000063407044 9.825502283935853e-12 -2.414294122191645e-10 -5.503943113253716e-10 4.08000251017556e-12 -3.2583140254916517e-11 -3.889276588549127e-07 3.246499570101857e-10 3.711359043009455e-08 2.16729321839823e-08 1.0000000011090562 0.9998417978394848 0.9999999789836705 1.6451131561654103e-10 1.4221317465936856e-09 1.423274219190169e-09 1.617418757708807e-10 -1.4929835427959567e-10 -3.8894578236184236e-07 1.1251461804371293e-09 3.7139067217163324e-08 2.9576281335043866e-08 1.0000000011201944 0.999841797847412 0.9999999787373076 1.6502008631519784e-10 1.4380049272460362e-09 1.43809427749079e-09 1.623637695143755e-10 -1.4966445108319536e-10 -3.8894579886964217e-07 1.1361325708867345e-09 3.71393547619825e-08 2.9752654844194e-08 0.9999999995016432 0.9998417966979216 1.0000000137734768 6.622842094557154e-11 -6.838138626189959e-10 -8.612940199668555e-10 5.1396794506913646e-11 -7.533238950657302e-11 -3.889407802992957e-07 5.329705173332044e-10 3.711385740032527e-08 2.482708054029948e-08 1.0000000010009635 0.9998417977625756 0.9999999813767187 1.5963804680824461e-10 1.2684792842277872e-09 1.2789427379292174e-09 1.5577987916773746e-10 -1.4542373919182248e-10 -3.8894562713704735e-07 1.0187008355009072e-09 3.713636542190732e-08 2.791831325285941e-08 1.00000000018679 0.9998417971836236 0.9999999992705166 1.186130497162236e-10 1.4904285022704868e-10 1.618044796916813e-10 1.0737750440623771e-10 -1.1378957162802723e-10 -3.889440179092012e-07 2.641733741581521e-10 3.7120845051236387e-08 2.0726776625412414e-08
4.202 0.9999999997438851 0.9998417970239738 1.0000000062766183 9.861607782444839e-12 -2.390352008093208e-10 -5.449461706477237e-10 4.073728302080039e-12 -3.061825113804269e-11 -3.9537865064206417e-07 3.4702799047361666e-10 3.7127643777814416e-08 2.1432178501920365e-08 1.0000000011089876 0.9998417979865064 0.9999999789825298 1.645976087614413e-10 1.4221111196193763e-09 1.4232368357370382e-09 1.6175728258264365e-10 -1.476197890913832e-10 -3.9539707874497304e-07 1.1323615919727144e-09 3.71531982159536e-08 2.9414663868298537e-08 1.0000000011201358 0.9998417979944407 0.9999999787359783 1.651078151514378e-10 1.437997209376346e-09 1.4380700035067023e-09 1.6238042372628262e-10 -1.4798728519747404e-10 -3.953970957089023e-07 1.1432878413533076e-09 3.715348672957773e-08 2.9592139145086556e-08 0.9999999995029814 0.9998417968459777 1.0000000137337284 6.61436134662667e-11 -6.819097035983425e-10 -8.589110999000645e-10 5.1275082257891005e-11 -7.345553360354282e-11 -3.953919924785277e-07 5.46922639305436e-10 3.712788249998181e-08 2.461233857043525e-08 1.0000000010008059 0.9998417979095355 0.9999999813772295 1.5971034102609338e-10 1.2683460871282459e-09 1.278791567349833e-09 1.557812550709262e-10 -1.4373233051773066e-10 -3.953969209694102e-07 1.0265840339199454e-09 3.7150487205898885e-08 2.77459015523336e-08 1.000000000186547 0.9998417973305351 0.9999999992699196 1.1858692234782743e-10 1.488878098046101e-10 1.616199445859242e-10 1.0728887126547067e-10 -1.1200233322240769e-10 -3.95395284515003e-07 2.93458616144714e-10 3.7134911547851874e-08 2.0495166828733855e-08
4.212 0.9999999997463844 0.9998417971752946 1.0000000062131318 9.843165051660431e-12 -2.3665177612968217e-10 -5.39537401130904e-10 4.105982991927852e-12 -2.8647368190715872e-11 -4.0192941843306164e-07 3.7081871142337575e-10 3.7142435903481737e-08 2.1163612656860914e-08 1.000000001108918 0.9998417981359444 0.9999999789813654 1.6462917487047274e-10 1.4221036881228873e-09 1.4232142131021333e-09 1.6181088145547397e-10 -1.459326709612551e-10 -4.019481556234836e-07 1.1404225256397579e-09 3.716806708004617e-08 2.9233636820561423e-08 1.0000000011200765 0.9998417981438857 0.9999999787346252 1.651406125153739e-10 1.4380023580558968e-09 1.4380604860046054e-09 1.6243548793434429e-10 -1.4630174797187878e-10 -4.019481728305384e-07 1.1512814252300416e-09 3.7168356541891955e-08 2.9412343004451455e-08 0.9999999995043146 0.9998417969964476 1.0000000136940639 6.600456636171139e-11 -6.799978445873275e-10 -8.565200682730943e-10 5.119185409200723e-11 -7.157026743936039e-11 -4.0194298403571724e-07 5.62330940242095e-10 3.714264832128929e-08 2.4373738686472472e-08 1.000000001000648 0.9998417980589118 0.9999999813777165 1.5972709369705623e-10 1.2682259961567756e-09 1.2786555152517468e-09 1.558210229019399e-10 -1.420330006479497e-10 -4.0194799514146133e-07 1.035388484700898e-09 3.716534704545775e-08 2.7552772661538144e-08 1.0000000001863034 0.999841797479863 0.9999999992692983 1.1850612382339776e-10 1.4874587884298e-10 1.6145057735986476e-10 1.0723875684249407e-10 -1.1020733480514835e-10 -4.0194633161199195e-07 3.2322202164947667e-10 3.714971757309944e-08 2.023424046438796e-08
4.222 0.9999999997488579 0.999841797329051 1.000000006150247 9.785509919061962e-12 -2.342850091612262e-10 -5.341695632891737e-10 4.167675824076193e-12 -2.6671869399224192e-11 -4.085813632877101e-07 3.916855935383215e-10 3.71580614176267e-08 2.090998644674203e-08 1.0000000011088486 0.9998417982878361 0.9999999789801853 1.6462104194550223e-10 1.4221033193825111e-09 1.4232048890330363e-09 1.6189365591441567e-10 -1.4423867775491004e-10 -4.0860041415372834e-07 1.1478921080422357e-09 3.7183768632024846e-08 2.9064269077000845e-08 1.0000000011200165 0.9998417982957842 0.9999999787332565 1.651337055788642e-10 1.4380145952586281e-09 1.4380637103176935e-09 1.625196304185545e-10 -1.4460864241279304e-10 -4.086004316769246e-07 1.1586900439073725e-09 3.7184059047607844e-08 2.9244148375653578e-08 0.9999999995056433 0.9998417971493685 1.0000000136544909 6.582628466098273e-11 -6.780843832616388e-10 -8.541225378992444e-10 5.113815480102693e-11 -6.967830208562431e-11 -4.08595156185167e-07 5.763028230820816e-10 3.715824982701593e-08 2.4148525925752345e-08 1.0000000010004888 0.9998417982107414 0.9999999813781877 1.5970412349837429e-10 1.2681128940371463e-09 1.2785322321263988e-09 1.5588999992089154e-10 -1.40326344385326e-10 -4.086002510358775e-07 1.0435316548615594e-09 3.718103985961393e-08 2.7371870263036324e-08 1.0000000001860594 0.9998417976316446 0.9999999992686606 1.183856875322554e-10 1.4861121604350106e-10 1.6129426883198889e-10 1.0721782254626076e-10 -1.0840476813700028e-10 -4.0859855972660827e-07 3.487408758121469e-10 3.7165358117681984e-08 1.998864502272837e-08
4.232 0.9999999997513052 0.9998417974852818 1.0000000060879624 9.695098101139248e-12 -2.3194370267843566e-10 -5.288438616058649e-10 4.2513003728648676e-12 -2.469251914117593e-11 -4.1533590359392783e-07 4.0899756712990234e-10 3.7174691292663003e-08 2.0681815461119112e-08 1.000000001108777 0.9998417984422199 0.9999999789789947 1.6457928800413706e-10 1.422100473318064e-09 1.4232064436966807e-09 1.6199797781599615e-10 -1.4253762716512677e-10 -4.15355273066952e-07 1.154389922069532e-09 3.7200473294350035e-08 2.8913847158734385e-08 1.0000000011199552 0.9998417984501751 0.9999999787318775 1.6509350465525004e-10 1.4380246688861958e-09 1.4380779395554768e-09 1.6262552117456332e-10 -1.4290905568698485e-10 -4.153552908767012e-07 1.1651364003156443e-09 3.720076463694263e-08 2.9094794218526448e-08 0.9999999995069674 0.9998417973047787 1.0000000136150138 6.56152705625171e-11 -6.761783305561659e-10 -8.517205799820103e-10 5.110655909594113e-11 -6.778008876747492e-11 -4.153499271699718e-07 5.881944454850014e-10 3.717485785168194e-08 2.3945702650708388e-08 1.0000000010003287 0.9998417983650634 0.9999999813786485 1.596479517152102e-10 1.2679975817776125e-09 1.2784198681731175e-09 1.5598053943594892e-10 -1.3861250041631475e-10 -4.1535510695725487e-07 1.050599131302174e-09 3.719773602648408e-08 2.7210968221363684e-08 1.0000000001858147 0.9998417977859191 0.9999999992680119 1.1823186799997661e-10 1.4847454165227742e-10 1.6114881803747483e-10 1.0721842772731116e-10 -1.0659527450929169e-10 -4.1535338771859705e-07 3.6969059155167315e-10 3.7182003791168675e-08 1.9769364224427295e-08
4.242 0.9999999997537267 0.999841797644026 1.0000000060262766 9.566182330688842e-12 -2.296339763816208e-10 -5.235616916825352e-10 4.351990670866266e-12 -2.2710099271905994e-11 -4.2219447495183567e-07 4.224598191856809e-10 3.719245306331238e-08 2.0484284721828045e-08 1.0000000011087053 0.9998417985991348 0.9999999789777982 1.6449870389874475e-10 1.4220893946878374e-09 1.4232174204389947e-09 1.6211926910818273e-10 -1.408308471176692e-10 -4.2221416779308637e-07 1.1596737520575418e-09 3.7218307641920754e-08 2.878578066686772e-08 1.0000000011198935 0.9998417986070968 0.9999999787304921 1.6501428771304614e-10 1.4380262879330242e-09 1.4381011560371868e-09 1.6274843120533891e-10 -1.4120349573075717e-10 -4.22214186095769e-07 1.1703802902835394e-09 3.7218599838536914e-08 2.8967664724392784e-08 0.9999999995082866 0.9998417974627175 1.0000000135756366 6.536609756381042e-11 -6.742860690615254e-10 -8.493162252742175e-10 5.109241861779786e-11 -6.587650347106501e-11 -4.22208733185157e-07 5.976117855187862e-10 3.719259926915975e-08 2.37695903323081e-08 1.0000000010001682 0.9998417985219163 0.9999999813791027 1.5955318458551146e-10 1.2678738057806422e-09 1.2783169838681397e-09 1.5608802455498957e-10 -1.3689289804324695e-10 -4.222139989443809e-07 1.0563280592357857e-09 3.7215562099547984e-08 2.707373296068491e-08 1.000000000185569 0.9998417979427243 0.9999999992673557 1.1803915035267184e-10 1.4832922841988777e-10 1.610127935172794e-10 1.0723621653880619e-10 -1.0478001896014514e-10 -4.2221225116212876e-07 3.860241909169796e-10 3.719978127046661e-08 1.9581858707033754e-08
4.252 0.9999999997561234 0.9998417978053233 1.0000000059651897 9.389495840304562e-12 -2.2735417877838367e-10 -5.18326939328138e-10 4.467625295311279e-12 -2.072576638359237e-11 -4.29158531778729e-07 4.2988630930984057e-10 3.721135163564295e-08 2.0344455786081177e-08 1.000000001108633 0.9998417987586201 0.9999999789766004 1.643700523497958e-10 1.4220714641419253e-09 1.4232333478616183e-09 1.622552312563254e-10 -1.3911887332258348e-10 -4.291785528194844e-07 1.1628364033349916e-09 3.723727566128367e-08 2.8699000901669574e-08 1.000000001119831 0.9998417987665893 0.9999999787291062 1.648872011010797e-10 1.438021204830468e-09 1.4381294805867155e-09 1.6288591384318868e-10 -1.3949253386926452e-10 -4.2917857139907337e-07 1.1735226691025003e-09 3.723756869126764e-08 2.8881567802361198e-08 0.9999999995096017 0.9998417976232242 1.0000000135363651 6.506957077666885e-11 -6.724060578025362e-10 -8.469135087040731e-10 5.1093242116180204e-11 -6.396869011994224e-11 -4.2917302757044195e-07 6.028478242282495e-10 3.7211478249107064e-08 2.3643302458161212e-08 1.0000000010000072 0.99984179868134 0.9999999813795565 1.5941068890394236e-10 1.2677433204759966e-09 1.278219228555069e-09 1.5621027618338584e-10 -1.351681091774957e-10 -4.291783810984024e-07 1.059725099133441e-09 3.72345221054128e-08 2.698034213470869e-08 1.0000000001853238 0.9998417981021003 0.9999999992666981 1.17798409084171e-10 1.4817755526949985e-10 1.6088197809187046e-10 1.0726880876979778e-10 -1.0296009047901092e-10 -4.2917660432188866e-07 3.9556644402046657e-10 3.72186945703381e-08 1.9454491068999877e-08
4.262 0.9999999997584951 0.9998417979692144 1.000000005904702 9.164838676242961e-12 -2.250964558174698e-10 -5.131477682440431e-10 4.597449400453888e-12 -1.8740151507672538e-11 -4.362295456245538e-07 4.2745690946454777e-10 3.7231285455255995e-08 2.0311123980687237e-08 1.0000000011085604 0.9998417989207163 0.9999999789754104 1.6419282192784423e-10 1.42205384804328e-09 1.4232453560818738e-09 1.624051494805296e-10 -1.374028177247543e-10 -4.3624989963268476e-07 1.1623865095729865e-09 3.72572752122112e-08 2.8687649975204817e-08 1.0000000011197687 0.9998417989286924 0.9999999787277273 1.647110182219146e-10 1.4380165746462274e-09 1.4381539877587184e-09 1.6303726280548697e-10 -1.377777001672261e-10 -4.3624991875768513e-07 1.1730855690876368e-09 3.725756903308997e-08 2.8870424095856157e-08 0.9999999995109126 0.999841797786339 1.0000000134972056 6.472436221222484e-11 -6.705308243028975e-10 -8.445212166550526e-10 5.1108261504242984e-11 -6.20571174532992e-11 -4.362442824429125e-07 6.010610274868835e-10 3.7231392658689345e-08 2.3608574300589123e-08 1.000000000999846 0.9998417988433742 0.9999999813800168 1.5921930192051344e-10 1.2676132943048625e-09 1.2781178751039996e-09 1.5634628710980574e-10 -1.3343909128536266e-10 -4.3624972508571117e-07 1.0591556864553732e-09 3.725451390674678e-08 2.6967169824711333e-08 1.0000000001850777 0.9998417982640875 0.9999999992660472 1.1750951150472395e-10 1.4802654632380405e-10 1.6074764773653535e-10 1.0731540537608873e-10 -1.0113610564246717e-10 -4.3624791908325415e-07 3.943478103629502e-10 3.723864150236068e-08 1.9438246974247374e-08
4.272 0.999999999760843 0.9998417981357394 1.000000005844813 8.90590332452073e-12 -2.2285509939343004e-10 -5.080351748745795e-10 4.740717464513599e-12 -1.675449390735538e-11 -4.4340900640752176e-07 4.119245483837206e-10 3.725213587104557e-08 2.0422251130195128e-08 1.0000000011084886 0.9998417990854643 0.9999999789742312 1.6398068332268344e-10 1.4220425816232633e-09 1.4232421238344028e-09 1.6256807334250727e-10 -1.3568290048137068e-10 -4.4342969841820437e-07 1.1572236545613696e-09 3.72781872061726e-08 2.8778399403414644e-08 1.0000000011197065 0.9998417990934472 0.9999999787263596 1.6450031225476527e-10 1.4380179657657005e-09 1.4381633183752283e-09 1.6320167777965678e-10 -1.360589631954498e-10 -4.434297176487672e-07 1.1679789678560573e-09 3.727848183758252e-08 2.896073509108124e-08 0.9999999995122201 0.9998417979521027 1.0000000134581633 6.434485234747285e-11 -6.68654341992463e-10 -8.421510473782693e-10 5.113689726530154e-11 -6.014293845385447e-11 -4.434239879416254e-07 5.900368502689843e-10 3.7252223565686755e-08 2.369805950282469e-08 1.000000000999685 0.9998417990080605 0.9999999813804884 1.5899275559358357e-10 1.2674894104102512e-09 1.2780011293519391e-09 1.564954144693005e-10 -1.317062201934214e-10 -4.4342952099889293e-07 1.0534091547135292e-09 3.7275418399271885e-08 2.7062599024823326e-08 1.0000000001848326 0.9998417984287262 0.9999999992654064 1.1718590001566044e-10 1.478813669528313e-10 1.6059810396764102e-10 1.0737505535024303e-10 -9.930861644710357e-11 -4.4342768512550965e-07 3.789269150494468e-10 3.725950305958065e-08 1.9572475831639865e-08
4.282 0.9999999997631671 0.9998417983049405 1.000000005785517 8.635622864101323e-12 -2.2063138747347298e-10 -5.029960150884102e-10 4.89581902529048e-12 -1.476900046669944e-11 -4.506984224672912e-07 3.8332410656000014e-10 3.727385527926127e-08 2.066367499594702e-08 1.0000000011084162 0.9998417992529051 0.999999978973064 1.6375728881189788e-10 1.4220359392076502e-09 1.4232164532534094e-09 1.627429708582673e-10 -1.3396006038084427e-10 -4.5071945807503594e-07 1.1478133548554518e-09 3.7299963619957616e-08 2.8961802975622913e-08 1.0000000011196446 0.999841799260895 0.9999999787250033 1.6427854062638214e-10 1.4380240778558541e-09 1.4381502400589262e-09 1.633779465035779e-10 -1.3433713260102147e-10 -4.507194772542728e-07 1.1586651556111695e-09 3.730025905497821e-08 2.9143123653823588e-08 0.9999999995135234 0.9998417981205564 1.0000000134192375 6.395427090654528e-11 -6.667784630760837e-10 -8.398097918262426e-10 5.117751262229892e-11 -5.82264154984033e-11 -4.507136525673319e-07 5.703381125384831e-10 3.7273923282648084e-08 2.3900130463987308e-08 1.000000000999524 0.9998417991754394 0.9999999813809716 1.5875481120833057e-10 1.2673703469747342e-09 1.2778620757330276e-09 1.5665656965002407e-10 -1.2997061329676777e-10 -4.5071927733809386e-07 1.0429835338550437e-09 3.729718759192632e-08 2.72564723299624e-08 1.000000000184588 0.999841798596058 0.9999999992647765 1.1685083332646702e-10 1.4774148994378782e-10 1.6042615185333554e-10 1.0744668641891395e-10 -9.747818035824517e-11 -4.5071741112197664e-07 3.49191856812153e-10 3.728123137614262e-08 1.9841758851284502e-08
4.292 0.9999999997654678 0.9998417984768588 1.0000000057268013 8.37579238662477e-12 -2.1843436720306776e-10 -4.98026021802494e-10 5.059545404203651e-12 -1.2784832605121933e-11 -4.5809932131190133e-07 3.468556246925558e-10 3.729648738671489e-08 2.0957877998581616e-08 1.0000000011083447 0.9998417994230802 0.9999999789719013 1.6354396704798465e-10 1.4220246257001007e-09 1.4231716243418565e-09 1.6292611320082924e-10 -1.3223493271405945e-10 -4.581207049853217e-07 1.136595132700584e-09 3.732264778080241e-08 2.9183559185065102e-08 1.0000000011195826 0.9998417994310771 0.9999999787236521 1.6406668388066333e-10 1.438025302631767e-09 1.4381180858972892e-09 1.6356246686323816e-10 -1.3261340241381422e-10 -4.5812072473471003e-07 1.1475621968529039e-09 3.7322943968561715e-08 2.9363640804607653e-08 0.9999999995148242 0.9998417982917425 1.0000000133804214 6.357384032555058e-11 -6.649127155280532e-10 -8.374942193797692e-10 5.122695186047514e-11 -5.630835468011508e-11 -4.581148035227696e-07 5.463799587520579e-10 3.7296535550795734e-08 2.4148565827342264e-08 1.0000000009993641 0.9998417993455526 0.9999999813814594 1.585274415413645e-10 1.2672465002630836e-09 1.2777041776583036e-09 1.5682591886537087e-10 -1.282328992542734e-10 -4.5812052134286566e-07 1.030545764246135e-09 3.7319864814894217e-08 2.7490927318293876e-08 1.0000000001843437 0.9998417987661246 0.9999999992641507 1.1652572574470496e-10 1.4759698791622744e-10 1.602354586901731e-10 1.075267930474763e-10 -9.564558470870778e-11 -4.581186243483995e-07 3.1042918909716006e-10 3.7303870008505646e-08 2.0164764910623863e-08
4.302 0.9999999997677458 0.9998417986515377 1.0000000056686509 8.137283058169731e-12 -2.1627461221587477e-10 -4.931095451642862e-10 5.225385457817461e-12 -1.0802733036047573e-11 -4.6561324912062223e-07 3.1289589612313657e-10 3.732011348579928e-08 2.1198076831637508e-08 1.000000001108274 0.9998417995960323 0.9999999789707344 1.633512469429212e-10 1.4219977073859126e-09 1.4231226922377747e-09 1.631111772441908e-10 -1.305082125060011e-10 -4.6563498572235123e-07 1.1271087457794167e-09 3.7346320794306865e-08 2.9367180376778028e-08 1.0000000011195218 0.9998417996040361 0.9999999787222961 1.6387539254542088e-10 1.4380110191788422e-09 1.4380818600074451e-09 1.6374898606336087e-10 -1.3088792582968848e-10 -4.656350060461133e-07 1.1381762311687513e-09 3.7346617663237416e-08 2.954627115261956e-08 0.9999999995161211 0.9998417984657021 1.0000000133417057 6.32151352920637e-11 -6.630675233356365e-10 -8.351893097312518e-10 5.127859724482986e-11 -5.438956383253673e-11 -4.65628986980595e-07 5.253496662755825e-10 3.732014166962549e-08 2.435085267566335e-08 1.000000000999204 0.999841799518443 0.9999999813819429 1.5832071195134526e-10 1.2671072106431618e-09 1.2775421016465108e-09 1.5699706662791011e-10 -1.2649372783926658e-10 -4.656347990838742e-07 1.0199954727751513e-09 3.7343531200274183e-08 2.7684735961473624e-08 1.0000000001841 0.9998417989389683 0.99999999926352 1.162218788178938e-10 1.4743724422394863e-10 1.6004087702000826e-10 1.076088758196736e-10 -9.38117707329238e-11 -4.6563287106673837e-07 2.738280542357464e-10 3.732750017693846e-08 2.0430443107979556e-08
4.312 0.999999999770001 0.9998417988290195 1.0000000056110534 7.92092434702262e-12 -2.1415519135622325e-10 -4.882286771094738e-10 5.3842168750470076e-12 -8.823250770085515e-12 -4.7324177076331357e-07 2.9357353594366267e-10 3.734477994143747e-08 2.1301027458874347e-08 1.000000001108203 0.9998417997718041 0.9999999789695563 1.631798521948763e-10 1.4219519749998114e-09 1.4230871752841343e-09 1.6328883791332706e-10 -1.287804699274853e-10 -4.7326386578889375e-07 1.1222902493380112e-09 3.737102933403002e-08 2.9451828490729328e-08 1.0000000011194607 0.9998417997798148 0.9999999787209294 1.6370563982239973e-10 1.437978095749343e-09 1.4380593237313536e-09 1.639281520287437e-10 -1.291614280659047e-10 -4.732638863636258e-07 1.1334137358909665e-09 3.737132686494895e-08 2.9630534728120304e-08 0.9999999995174148 0.9998417986424791 1.0000000133030829 6.287842474756103e-11 -6.612464097361389e-10 -8.328772840730928e-10 5.13235075863097e-11 -5.24705968304236e-11 -4.732577680887926e-07 5.139364787206672e-10 3.734478814056603e-08 2.443394981352964e-08 1.0000000009990448 0.9998417996941527 0.9999999813824149 1.5813545856186541e-10 1.2669491600333888e-09 1.2773935267046273e-09 1.571608445464526e-10 -1.2475305138166617e-10 -4.732636759866683e-07 1.0145910353793734e-09 3.736823342131625e-08 2.777348699080867e-08 1.0000000001838574 0.9998417991146314 0.9999999992628767 1.1593984143368531e-10 1.472588503073233e-10 1.598601548293396e-10 1.0768371665626087e-10 -9.197709316160211e-11 -4.7326171659633853e-07 2.534812743102272e-10 3.735216847967882e-08 2.055289950159968e-08
4.322 0.9999999997722333 0.9998417990093481 1.0000000055540017 7.726918949638124e-12 -2.120674541330209e-10 -4.833726101649818e-10 5.526808738031099e-12 -6.846983110702542e-12 -4.809864710505282e-07 2.9504235406582176e-10 3.737047102520543e-08 2.124182716835777e-08 1.0000000011081327 0.9998417999504383 0.9999999789683655 1.6303054639153224e-10 1.421896249423181e-09 1.423075495783808e-09 1.634500635805857e-10 -1.270525194991023e-10 -4.810089300112396e-07 1.1230639612750047e-09 3.739675874331471e-08 2.9419004206458754e-08 1.0000000011194006 0.9998417999584566 0.9999999787195496 1.6355783041744197e-10 1.4379351425585101e-09 1.4380604508434488e-09 1.640907783475365e-10 -1.2743475868111966e-10 -4.810089509877648e-07 1.1341888154825865e-09 3.739705692534744e-08 2.9598035436631316e-08 0.999999999518705 0.9998417988221162 1.0000000132645512 6.256389298839386e-11 -6.594405525322231e-10 -8.305480767557262e-10 5.1352195835716415e-11 -5.0552077523655734e-11 -4.810027318866201e-07 5.146228209291569e-10 3.7370459603874035e-08 2.4375638626004692e-08 1.0000000009988854 0.9998417998727258 0.999999981382874 1.5797212440265258e-10 1.266781051866403e-09 1.277268777368151e-09 1.573083103516853e-10 -1.2301257132542814e-10 -4.810087368588146e-07 1.0153690012425027e-09 3.739395677728543e-08 2.7737660120922838e-08 1.0000000001836147 0.9998417992931583 0.9999999992622203 1.1567947724858172e-10 1.470702200669022e-10 1.5970319874279772e-10 1.077423422913059e-10 -9.014274906596662e-11 -4.810067454545333e-07 2.570823973588265e-10 3.737785994654179e-08 2.0506903008529544e-08
4.332 0.9999999997744429 0.9998417991925668 1.0000000054974938 7.56522429156748e-12 -2.099936541555873e-10 -4.785450472271247e-10 5.646147058985407e-12 -4.874875524369605e-12 -4.88848954809657e-07 3.123863784963235e-10 3.7397147327160836e-08 2.1055725268187203e-08 1.0000000011080623 0.9998418001319802 0.999999978967165 1.6291319868098785e-10 1.4218476811263921e-09 1.4230835050707107e-09 1.6358785765780613e-10 -1.253247787176557e-10 -4.888717827038592e-07 1.128143119420851e-09 3.742347107525656e-08 2.9294686889612907e-08 1.0000000011193404 0.9998418001400049 0.9999999787181604 1.6344171613117817e-10 1.4378992005245842e-09 1.4380814725728305e-09 1.6423022458111492e-10 -1.2570833815831612e-10 -4.888718038788556e-07 1.1392274781512624e-09 3.74237699021898e-08 2.947459993184042e-08 0.9999999995199912 0.9998417990046577 1.0000000132261138 6.228159930227592e-11 -6.576326076700677e-10 -8.282056338459064e-10 5.135805045420666e-11 -4.8634906713284666e-11 -4.888654827670247e-07 5.24587693536676e-10 3.739711732974737e-08 2.4206743066011118e-08 1.0000000009987264 0.9998418000542053 0.9999999813833238 1.5784042023311015e-10 1.2666199343003036e-09 1.2771633553634825e-09 1.5743215331074838e-10 -1.2127192683879632e-10 -4.888715862277964e-07 1.0209050308979764e-09 3.742066329846446e-08 2.760475651701913e-08 1.0000000001833724 0.9998417994745915 0.9999999992615534 1.1545109799076941e-10 1.4688881196595207e-10 1.595660159376948e-10 1.0777765457688531e-10 -8.830847775413303e-11 -4.888695624469854e-07 2.785615893110931e-10 3.7404536244033766e-08 2.0329285033755253e-08
4.342 0.9999999997766296 0.999841799378721 1.0000000054415255 7.455345491488383e-12 -2.0791804951854474e-10 -4.737604862834312e-10 5.740787013181217e-12 -2.9071892339720547e-12 -4.968308460479619e-07 3.352135272982042e-10 3.742481548316384e-08 2.081158647930714e-08 1.000000001107992 0.9998418003164725 0.9999999789659567 1.628470499697059e-10 1.4218218260736752e-09 1.423096184696225e-09 1.6370072015085558e-10 -1.2359768020373533e-10 -4.968540485486134e-07 1.1350823830710338e-09 3.745117426325388e-08 2.9129318817489872e-08 1.0000000011192793 0.9998418003245043 0.9999999787167637 1.633770147753262e-10 1.4378861246718578e-09 1.4381073638961188e-09 1.6434454479350323e-10 -1.2398279217959692e-10 -4.968540696813396e-07 1.1461088164326155e-09 3.7451473694498464e-08 2.9310374060798545e-08 0.9999999995212739 0.9998417991901478 1.000000013187772 6.205105618311615e-11 -6.558072521532429e-10 -8.258648720764339e-10 5.133926945208204e-11 -4.671935652302643e-11 -4.968476449665602e-07 5.383065543219332e-10 3.742476873410164e-08 2.3987604446858255e-08 1.000000000998567 0.9998418002386366 0.9999999813837657 1.5775983969054743e-10 1.2664816801715328e-09 1.2770626307155959e-09 1.5753116920875342e-10 -1.1953203987405104e-10 -4.96853848509992e-07 1.0284879085323918e-09 3.744836087347416e-08 2.7428182890153824e-08 1.0000000001831304 0.9998417996589766 0.9999999992608788 1.1527377937027184e-10 1.467306223209398e-10 1.594337973765936e-10 1.0778802013781786e-10 -8.647532849677592e-11 -4.968517921505338e-07 3.055216484235022e-10 3.743220511701201e-08 2.0091424590746275e-08
4.352 0.999999999778793 0.9998417995678558 1.0000000053860894 7.415876498411031e-12 -2.0583554749135992e-10 -4.690333892880851e-10 5.813209490661999e-12 -9.447574931233587e-13 -5.049337890851987e-07 3.5593564760685753e-10 3.7453572528958267e-08 2.0572369596902075e-08 1.0000000011079204 0.9998418005039612 0.9999999789647385 1.628508592392729e-10 1.4218235552793945e-09 1.4230990935924345e-09 1.6379103378750069e-10 -1.2187155457863214e-10 -5.049573715140803e-07 1.1417714562948076e-09 3.7479965777591295e-08 2.8968314043893147e-08 1.0000000011192178 0.9998418005120002 0.9999999787153568 1.6338220843465378e-10 1.4379005536378828e-09 1.4381233055219077e-09 1.644364504706006e-10 -1.2225803748765306e-10 -5.049573928965648e-07 1.1527430781111165e-09 3.748026579097885e-08 2.915049666414073e-08 0.9999999995225517 0.9998417993786312 1.0000000131495235 6.189132375003041e-11 -6.539594527242393e-10 -8.235402616950138e-10 5.129859413961255e-11 -4.480633683208815e-11 -5.0495086306201e-07 5.512521123977643e-10 3.7453511346228064e-08 2.3773083470643293e-08 1.000000000998407 0.9998418004260633 0.9999999813841977 1.5774977212570027e-10 1.2663709621412869e-09 1.27695210832511e-09 1.5760791306382938e-10 -1.1779356143240029e-10 -5.049571683883606e-07 1.0357857123190785e-09 3.7477147019081775e-08 2.725610914460146e-08 1.000000000182887 0.9998417998463577 0.9999999992601926 1.1516652452868274e-10 1.465999763023669e-10 1.5929184783626493e-10 1.0777605412904335e-10 -8.464356072166542e-11 -5.04955078485501e-07 3.295610528624776e-10 3.74609641025704e-08 1.9858490357822493e-08
4.362 0.999999999780933 0.9998417997600164 1.0000000053311706 7.452127931014192e-12 -2.0375524226642853e-10 -4.6436729399739906e-10 5.867190903454514e-12 1.0118778503863336e-12 -5.131594490012673e-07 3.7217050323226384e-10 3.748358798621664e-08 2.0367333420561953e-08 1.000000001107847 0.9998418006944918 0.9999999789635007 1.6293001302506727e-10 1.4218437360082243e-09 1.4230877554762442e-09 1.6386287998330504e-10 -1.2014740466179595e-10 -5.131834171924477e-07 1.147306882068455e-09 3.751001463951302e-08 2.8832242828930597e-08 1.000000001119155 0.9998418007025375 0.9999999787139309 1.6346290981066274e-10 1.4379334615881172e-09 1.4381250996397289e-09 1.6450997383654304e-10 -1.2053541899163659e-10 -5.131834387601281e-07 1.1582350576672796e-09 3.75103151774129e-08 2.9015407213409954e-08 0.9999999995238241 0.9998417995701536 1.0000000131113584 6.180753262538933e-11 -6.520982756761276e-10 -8.212362941154964e-10 5.123949961310075e-11 -4.289579874334777e-11 -5.131768021525851e-07 5.616707437459097e-10 3.748351461879805e-08 2.358841735402922e-08 1.0000000009982453 0.999841800616532 0.9999999813846094 1.5781518595260124e-10 1.2662788314777518e-09 1.2768274226821792e-09 1.5766606951678161e-10 -1.1605679865770103e-10 -5.13183210522264e-07 1.0418064015574916e-09 3.7507190799028586e-08 2.7110422307437366e-08 1.0000000001826428 0.9998418000367808 0.9999999992594862 1.151348062659234e-10 1.4648804471594106e-10 1.5913583037339457e-10 1.077457300093964e-10 -8.281391355190085e-11 -5.131810867562598e-07 3.4834264851144385e-10 3.749098253079174e-08 1.9660752503778838e-08
4.372 0.999999999783049 0.9998417999552486 1.0000000052767524 7.548344978493127e-12 -2.0169405559164794e-10 -4.597532950920005e-10 5.904137971711672e-12 2.9620018291254372e-12 -5.21509511325549e-07 3.845916775230044e-10 3.7515029622930305e-08 2.0195980365247603e-08 1.0000000011077725 0.99984180088811 0.9999999789622327 1.6306870024937348e-10 1.42186490547562e-09 1.4230706636056592e-09 1.6391736796641018e-10 -1.1842557922131955e-10 -5.215338709145754e-07 1.1517328100662307e-09 3.7541487371238426e-08 2.8720364100062304e-08 1.00000000111909 0.9998418008961627 0.9999999787124745 1.6360308397106926e-10 1.437967459932278e-09 1.4381210553363317e-09 1.6456592076359617e-10 -1.1881473156646616e-10 -5.215338927489043e-07 1.1626281011308708e-09 3.754178840168629e-08 2.890436553844569e-08 0.9999999995250912 0.9998417997647614 1.000000013073265 6.178396350453976e-11 -6.502410535219108e-10 -8.189446736477904e-10 5.116341814573365e-11 -4.0988130258254155e-11 -5.215271479565426e-07 5.697754891036073e-10 3.7514945714404205e-08 2.34329922228536e-08 1.0000000009980818 0.9998418008100888 0.9999999813849908 1.579403530908248e-10 1.2661877327441814e-09 1.2766969718834542e-09 1.5770672951648592e-10 -1.1432222159983729e-10 -5.215336608139796e-07 1.046602876876645e-09 3.7538658731262456e-08 2.6990385969431186e-08 1.0000000001823968 0.9998418002302913 0.9999999992587494 1.1516294806752233e-10 1.4637714207379382e-10 1.589740496434345e-10 1.0769790996611462e-10 -8.098682386809664e-11 -5.215315024958105e-07 3.6278860281827576e-10 3.752242725515901e-08 1.9497686505595425e-08
4.382 0.9999999997851414 0.9998418001536006 1.0000000052228233 7.672998506781493e-12 -1.996681725914538e-10 -4.551781517858682e-10 5.919359624679292e-12 4.905586045954158e-12 -5.299856825804971e-07 3.935964205380178e-10 3.754797821716714e-08 2.0056846873305235e-08 1.0000000011076955 0.9998418010848629 0.9999999789609277 1.6323553835824845e-10 1.421871423393019e-09 1.42306070753673e-09 1.6395010115736458e-10 -1.1670631778903778e-10 -5.300104395722039e-07 1.1550834049591551e-09 3.757446340938472e-08 2.863135885834483e-08 1.000000001119023 0.9998418010929225 0.999999978710981 1.6377138589328207e-10 1.437986650088439e-09 1.4381239844404482e-09 1.6460011359582183e-10 -1.1709640482848808e-10 -5.300104615482895e-07 1.1659559569509868e-09 3.757476492095989e-08 2.8816057184492114e-08 0.9999999995263522 0.9998417999625017 1.0000000130352371 6.178851274468353e-11 -6.484040268281373e-10 -8.166522008527092e-10 5.1066014961476665e-11 -3.908440480340159e-11 -5.30003606844881e-07 5.756869649041736e-10 3.754788453842231e-08 2.3305398443812065e-08 1.000000000997916 0.9998418010067799 0.9999999813853351 1.5809348043457866e-10 1.2660818835290266e-09 1.2765739990050532e-09 1.5772564619126015e-10 -1.1259041672615917e-10 -5.300102257624372e-07 1.0502148834304537e-09 3.7571630276264476e-08 2.6894638210998707e-08 1.0000000001821485 0.9998418004269374 0.9999999992579742 1.1521919509824114e-10 1.462515852809006e-10 1.5881988164837697e-10 1.0762859310643057e-10 -7.916241777981618e-11 -5.300080323569481e-07 3.7345162313507094e-10 3.755537784705651e-08 1.9367797585234886e-08
4.392 0.9999999997872101 0.9998418003551202 1.0000000051693791 7.79212080440464e-12 -1.976831499963437e-10 -4.506348130092377e-10 5.905057398954139e-12 6.841657828179213e-12 -5.38589691005172e-07 3.9732472506015716e-10 3.758238469858659e-08 1.9971753747549066e-08 1.0000000011076162 0.9998418012847986 0.9999999789595865 1.6339623125036408e-10 1.4218565578187767e-09 1.4230644197339056e-09 1.6395293564775974e-10 -1.1498996253729332e-10 -5.386148506272084e-07 1.156666488538503e-09 3.760889287480385e-08 2.8580261605286166e-08 1.000000001118954 0.9998418012928654 0.9999999787094518 1.639334674333658e-10 1.4379844594973129e-09 1.4381403334048108e-09 1.646044219971545e-10 -1.1538148143473324e-10 -5.386148728711412e-07 1.1675328943605544e-09 3.7609194853945535e-08 2.8765416425110014e-08 0.9999999995276075 0.9998418001634217 1.000000012997275 6.17874508114293e-11 -6.465929530919012e-10 -8.143527386407602e-10 5.093892247682001e-11 -3.7184753343059205e-11 -5.386079068961546e-07 5.780275099885816e-10 3.758228125693911e-08 2.3224285697173997e-08 1.0000000009977486 0.9998418012066541 0.9999999813856428 1.58240070464556e-10 1.2659547786458792e-09 1.2764645860446634e-09 1.57714684410207e-10 -1.10861607336354e-10 -5.386146332223229e-07 1.0518817136659556e-09 3.7606055556099113e-08 2.6839220437408244e-08 1.000000000181899 0.9998418006267664 0.9999999992571628 1.1526954811382357e-10 1.461050792383805e-10 1.5867954927722843e-10 1.0752944067874068e-10 -7.734137410788849e-11 -5.386124045485321e-07 3.7847486108434856e-10 3.758978437405191e-08 1.9293699636018237e-08
4.402 0.9999999997892566 0.9998418005598564 1.000000005116424 7.882279456157279e-12 -1.9573492965749118e-10 -4.4612994254528017e-10 5.853866894450144e-12 8.77018761586737e-12 -5.473232849833423e-07 3.9220244812431353e-10 3.7618094836641755e-08 1.9981550849702268e-08 1.000000001107536 0.9998418014879664 0.9999999789582193 1.6352773771587871e-10 1.421824908521857e-09 1.4230744796115686e-09 1.6391880303583207e-10 -1.1327707583229002e-10 -5.473488535204983e-07 1.1552344507235619e-09 3.764462148400091e-08 2.8595355896204176e-08 1.0000000011188832 0.9998418014960399 0.9999999787078957 1.640662997137663e-10 1.4379654816413698e-09 1.4381632961977892e-09 1.6457166369984796e-10 -1.1367040491546705e-10 -5.473488760202226e-07 1.166122947309645e-09 3.764492388918232e-08 2.878054118005326e-08 0.9999999995288582 0.9998418003675711 1.0000000129593882 6.175738527103703e-11 -6.448042944180207e-10 -8.12053199844191e-10 5.077523289381327e-11 -3.528966462246026e-11 -5.473417971313123e-07 5.74286636954327e-10 3.7617981388045576e-08 2.3224685626789975e-08 1.0000000009975794 0.99984180140976 0.9999999813859244 1.5835721948511996e-10 1.265810729516749e-09 1.276361577683463e-09 1.5766677705657913e-10 -1.0913649276994601e-10 -5.473486324456797e-07 1.050231223859159e-09 3.764178026290946e-08 2.6854283235052928e-08 1.000000000181648 0.9998418008298269 0.9999999992563243 1.1529050500729687e-10 1.4594162266386102e-10 1.5854585392411673e-10 1.0739353503901575e-10 -7.552430712973984e-11 -5.473463677150145e-07 3.741973689636257e-10 3.762549240264236e-08 1.9317605500479718e-08
4.412 0.9999999997912814 0.999841800767859 1.0000000050639655 7.936970621796845e-12 -1.9381333637084682e-10 -4.416794795622767e-10 5.7655126818499296e-12 1.0690189445085004e-11 -5.56188235922902e-07 3.753747459919264e-10 3.765492651742603e-08 2.0113277460236667e-08 1.0000000011074555 0.9998418016944153 0.9999999789568376 1.6362334590142507e-10 1.4217858945475975e-09 1.4230746487254263e-09 1.6384712497300591e-10 -1.1156801793743096e-10 -5.562142192255327e-07 1.1499594178867553e-09 3.768146753844175e-08 2.8695579422288576e-08 1.0000000011188128 0.9998418017024958 0.9999999787063265 1.6416298715708225e-10 1.4379390357251496e-09 1.4381762424995916e-09 1.6450156412746409e-10 -1.1196243616595847e-10 -5.56214241723397e-07 1.1609063084308011e-09 3.768177034273515e-08 2.888024813478762e-08 0.9999999995301042 0.9998418005749995 1.0000000129215887 6.16913596945036e-11 -6.430275750372346e-10 -8.097698127187199e-10 5.057449648990146e-11 -3.3399772219574085e-11 -5.562070482927183e-07 5.626752763626088e-10 3.765480295972672e-08 2.3330018398851387e-08 1.0000000009974104 0.9998418016161472 0.9999999813861922 1.5843833837934928e-10 1.2656592641133286e-09 1.2762484657860632e-09 1.5758110260850742e-10 -1.0741474724212249e-10 -5.562139945863782e-07 1.044348455527924e-09 3.7678622708911653e-08 2.6959975415299437e-08 1.0000000001813967 0.9998418010361695 0.9999999992554707 1.1527567179710433e-10 1.457710431941126e-10 1.5840220883379676e-10 1.0722017674152326e-10 -7.371123980064841e-11 -5.562116931309348e-07 3.5766971439432454e-10 3.7662320098380216e-08 1.94672215255877e-08
4.422 0.9999999997932856 0.9998418009791782 1.0000000050120086 7.961639205306012e-12 -1.9190962019106784e-10 -4.372975771888093e-10 5.6493467593224246e-12 1.260170850345993e-11 -5.651863366973146e-07 3.4751657946395426e-10 3.7692753952111444e-08 2.034396954525398e-08 1.0000000011073746 0.9998418019041959 0.9999999789554522 1.6368831650425322e-10 1.421748399318482e-09 1.4230505038131495e-09 1.6374759718465414e-10 -1.0986341399412424e-10 -5.652127407267883e-07 1.1414982369083478e-09 3.771930577080124e-08 2.8865497890441864e-08 1.000000001118742 0.9998418019122834 0.9999999787047525 1.6422952831278542e-10 1.4379143762960626e-09 1.4381648363983555e-09 1.644035023553517e-10 -1.1025887853465949e-10 -5.652127638382335e-07 1.1525345786972423e-09 3.7719608944159804e-08 2.9049211127555335e-08 0.9999999995313466 0.9998418007857565 1.0000000128838866 6.159556421144865e-11 -6.412543305500734e-10 -8.075170328798005e-10 5.0346259091064254e-11 -3.1514863836217805e-11 -5.652054535627487e-07 5.442113967877279e-10 3.7692620504762196e-08 2.3521051806051e-08 1.0000000009972407 0.9998418018258665 0.9999999813864556 1.5848908212438138e-10 1.2655093458413163e-09 1.2761110171075645e-09 1.5746805731559557e-10 -1.056977990014278e-10 -5.652125122016971e-07 1.0349456594128626e-09 3.771645758052894e-08 2.7139765439969187e-08 1.0000000001811455 0.9998418012458434 0.999999999254613 1.1523047155030404e-10 1.4560226943486914e-10 1.5823423473943188e-10 1.070190814179716e-10 -7.190285462365208e-11 -5.652101736782124e-07 3.295380887425085e-10 3.7700142106276296e-08 1.9718399523785448e-08
4.432 0.9999999997952697 0.999841801193866 1.0000000049605535 7.964821929876299e-12 -1.9001993139019808e-10 -4.329848576694362e-10 5.524006988072922e-12 1.4504131722536134e-11 -5.743194018453543e-07 3.1466664488976764e-10 3.773155137806839e-08 2.0595583608608165e-08 1.000000001107295 0.9998418021173593 0.9999999789540682 1.6373155158147171e-10 1.4217161884301412e-09 1.4230008698888665e-09 1.6363886729008822e-10 -1.0816315787160675e-10 -5.74346233348037e-07 1.1322426036907161e-09 3.775811070374998e-08 2.9050838826945635e-08 1.000000001118672 0.9998418021254539 0.9999999787031804 1.6427389034919368e-10 1.437894805214037e-09 1.4381278254442076e-09 1.6429598865881268e-10 -1.0855961622671644e-10 -5.743462567653506e-07 1.1433773688722452e-09 3.775841421151434e-08 2.9233510835197027e-08 0.9999999995325868 0.9998418009998943 1.000000012846287 6.14783311278621e-11 -6.394810413488344e-10 -8.05296431358349e-10 5.010886928146755e-11 -2.963586267040744e-11 -5.74338828146331e-07 5.235525362519906e-10 3.7731408511717875e-08 2.3730831344813314e-08 1.0000000009970724 0.999841802038968 0.9999999813867205 1.585179701567937e-10 1.2653644097176608e-09 1.2759479576967143e-09 1.5734550324831088e-10 -1.0398479977151293e-10 -5.743460005007768e-07 1.0246496360873747e-09 3.775525944870888e-08 2.7335820818971827e-08 1.000000000180896 0.9998418014589007 0.999999999253756 1.1516365139687295e-10 1.45438869532162e-10 1.5804072960983193e-10 1.0680863654068183e-10 -7.009922343340091e-11 -5.743436248875586e-07 2.9601178031427193e-10 3.773893298083033e-08 1.9990312297352854e-08
4.442 0.9999999997972348 0.9998418014119728 1.0000000049095963 7.951666296516737e-12 -1.8814475115946444e-10 -4.28726739782444e-10 5.4110620507927344e-12 1.6397319655549062e-11 -5.835892699128143e-07 2.8769457317248643e-10 3.7771378927056765e-08 2.0771303216830917e-08 1.000000001107216 0.9998418023339565 0.9999999789526867 1.6375793762258718e-10 1.4216882778291204e-09 1.4229395723966946e-09 1.6354209520621937e-10 -1.0646740651265158e-10 -5.836165345043569e-07 1.1253346440284977e-09 3.779794256672521e-08 2.9182864518643396e-08 1.0000000011186034 0.9998418023420581 0.9999999787016112 1.6430158206805402e-10 1.4378795306616247e-09 1.4380791458954957e-09 1.6420069725473776e-10 -1.068649835732456e-10 -5.836165580241988e-07 1.1365460522308957e-09 3.779824637488112e-08 2.9364837962420774e-08 0.9999999995338239 0.9998418012174629 1.0000000128087903 6.134505922582758e-11 -6.377082999187822e-10 -8.030935732990187e-10 4.988420618858765e-11 -2.7762593220994575e-11 -5.83609009876069e-07 5.074946229016385e-10 3.77712272239918e-08 2.3875246416645137e-08 1.0000000009969052 0.9998418022555039 0.9999999813869878 1.5853046263168169e-10 1.2652241784256318e-09 1.2757734887478823e-09 1.5723529613997275e-10 -1.0227677714077012e-10 -5.836162979226299e-07 1.0169336746473374e-09 3.7795088447563604e-08 2.747510699784906e-08 1.0000000001806475 0.9998418016753919 0.9999999992529003 1.1508028996333895e-10 1.4528004867369789e-10 1.578357967013891e-10 1.0661053154430072e-10 -6.830054361525235e-11 -5.836138841692346e-07 2.68564426417469e-10 3.7778752963757016e-08 2.018328880910554e-08
4.452 0.9999999997991809 0.9998418016335516 1.000000004859131 7.923235454078144e-12 -1.8628519835568194e-10 -4.2450162533583133e-10 5.327805657247279e-12 1.82811461105891e-11 -5.929978006667605e-07 2.773209389207184e-10 3.781233211782159e-08 2.0805942261214558e-08 1.0000000011071384 0.9998418025540396 0.9999999789513067 1.6376851868674507e-10 1.4216635278827885e-09 1.4228880552478828e-09 1.634750052518043e-10 -1.0477662279434053e-10 -5.930255048026996e-07 1.1230008321597623e-09 3.783889705818603e-08 2.921450391497569e-08 1.0000000011185357 0.9998418025621484 0.9999999787000431 1.6431370189102674e-10 1.4378676591734514e-09 1.438040419692172e-09 1.641350078997272e-10 -1.0517551526776531e-10 -5.930255284854074e-07 1.1342442068156728e-09 3.783920114156266e-08 2.9396404105611175e-08 0.9999999995350586 0.9998418014385154 1.0000000127713948 6.119648558103153e-11 -6.359373600426412e-10 -8.00887151061651e-10 4.968953308035458e-11 -2.5895636614806336e-11 -5.930178588906876e-07 5.01372910335859e-10 3.7812172201253086e-08 2.3897039329630096e-08 1.000000000996739 0.9998418024755252 0.9999999813872565 1.5852713746675798e-10 1.265087118051187e-09 1.2756086234316805e-09 1.571544326074697e-10 -1.0057365397089734e-10 -5.930252646168545e-07 1.0142737232521035e-09 3.7836040314314056e-08 2.7507732337500683e-08 1.0000000001804 0.9998418018953691 0.9999999992520457 1.1498142547315963e-10 1.451243110308914e-10 1.5764085723914643e-10 1.0644215142050796e-10 -6.650698961729708e-11 -5.930228117186951e-07 2.588322287010389e-10 3.7819697673560384e-08 2.0230618358389535e-08
4.462 0.999999999801107 0.9998418018586537 1.0000000048091537 7.879626508859355e-12 -1.8444054269842902e-10 -4.202933073265678e-10 5.282093697664747e-12 2.015467397506278e-11 -6.025468776073706e-07 2.8579995331858133e-10 3.7854496610914356e-08 2.069490439808576e-08 1.0000000011070613 0.9998418027776614 0.9999999789499291 1.6376334130169536e-10 1.4216425083062984e-09 1.4228618767508057e-09 1.6344515108556298e-10 -1.0309107288637516e-10 -6.025750277993684e-07 1.1253968974142254e-09 3.7881060476261374e-08 2.9142358369277945e-08 1.0000000011184687 0.9998418027857768 0.9999999786984772 1.643104334155292e-10 1.4378592661816376e-09 1.438027243901066e-09 1.6410674683281204e-10 -1.0349131034194347e-10 -6.025750515188321e-07 1.1366254562842274e-09 3.788136481962537e-08 2.9324829337066277e-08 0.9999999995362903 0.9998418016631037 1.0000000127341024 6.103326045536334e-11 -6.341677440841666e-10 -7.986615103544714e-10 4.953252725837501e-11 -2.4035220401893664e-11 -6.0256725887381e-07 5.057904269611897e-10 3.785432926930647e-08 2.3791943047725857e-08 1.0000000009965733 0.9998418026990856 0.9999999813875274 1.5850849277108821e-10 1.264954131102516e-09 1.2754691784085616e-09 1.5711107318020433e-10 -9.887536097390814e-11 -6.025747838217366e-07 1.0168489724253519e-09 3.787820133455552e-08 2.74301197021497e-08 1.0000000001801532 0.9998418021188847 0.9999999992511921 1.1486743001694954e-10 1.4497262236427968e-10 1.5747159090596135e-10 1.0631108531372339e-10 -6.471917093563422e-11 -6.025722913009968e-07 2.692350730831419e-10 3.786185319805881e-08 2.0127924382830122e-08
4.472 0.9999999998030138 0.9998418020873333 1.0000000047596616 7.823788192645362e-12 -1.8260822405741943e-10 -4.1610007728487165e-10 5.270514368966282e-12 2.2017987623976218e-11 -6.122384074822206e-07 3.052503013306173e-10 3.789793351294803e-08 2.0487975082696597e-08 1.0000000011069845 0.9998418030048741 0.9999999789485554 1.6374547865562265e-10 1.4216275039224297e-09 1.4228628398438382e-09 1.63449226733928e-10 -1.0141098918461492e-10 -6.122670103535471e-07 1.1307747732842393e-09 3.792449496209524e-08 2.900249488331458e-08 1.0000000011184016 0.9998418030129962 0.9999999786969156 1.642947946855758e-10 1.43785693659832e-09 1.4380412322543435e-09 1.641123182052556e-10 -1.018125420346541e-10 -6.122670343064734e-07 1.1419594418602302e-09 3.792479958089056e-08 2.9185963974275152e-08 0.9999999995375185 0.99984180189128 1.0000000126969133 6.085770076472376e-11 -6.32397069863874e-10 -7.964153763771101e-10 4.9409467197516936e-11 -2.218133623741227e-11 -6.122591164571532e-07 5.166997053051304e-10 3.789776001437042e-08 2.360353257781411e-08 1.0000000009964076 0.9998418029262365 0.9999999813878019 1.5847723716089915e-10 1.2648272008589003e-09 1.275356561733747e-09 1.5710118208991012e-10 -9.718298610433248e-11 -6.122667623047849e-07 1.0227197131052442e-09 3.7921633695493326e-08 2.728049801525507e-08 1.000000000179907 0.999841802345992 0.9999999992503424 1.1474091175793143e-10 1.4482706759694823e-10 1.5732933416908332e-10 1.0621383365184381e-10 -6.293714617770177e-11 -6.122642295376251e-07 2.91033819418753e-10 3.790528145426093e-08 1.992654030653331e-08
4.482 0.9999999998049011 0.9998418023196434 1.0000000047106512 7.760186586292593e-12 -1.8078753741233095e-10 -4.1193343116671894e-10 5.280142824587689e-12 2.38711062753894e-11 -6.220743205505834e-07 3.256513523812111e-10 3.794268753982779e-08 2.025610810439882e-08 1.0000000011069075 0.9998418032357315 0.9999999789471877 1.6371939357491853e-10 1.4216189997705643e-09 1.4228790620203478e-09 1.6347428967730468e-10 -9.973595968851607e-11 -6.221033824294849e-07 1.1367414621716473e-09 3.7969246295573655e-08 2.884575930305264e-08 1.0000000011183345 0.9998418032438607 0.9999999786953596 1.6427069155116596e-10 1.4378611186897561e-09 1.4380700492283672e-09 1.6413886205543138e-10 -1.0013944640604261e-10 -6.221034070653763e-07 1.14787702189138e-09 3.796955112136155e-08 2.903034269560717e-08 0.9999999995387426 0.9998418021230987 1.0000000126598296 6.067394214510896e-11 -6.306248292358009e-10 -7.941603023387684e-10 4.930792461209198e-11 -2.0334073516500164e-11 -6.220953621365278e-07 5.286698008918139e-10 3.7942509706401486e-08 2.3393761958106827e-08 1.0000000009962422 0.9998418031570326 0.9999999813880822 1.5843787120094356e-10 1.2647066502799527e-09 1.2752593490997278e-09 1.571123481269611e-10 -9.549618979181828e-11 -6.221031307277382e-07 1.0292339823366352e-09 3.7966383108557334e-08 2.7112825170355283e-08 1.0000000001796605 0.999841802576744 0.9999999992494973 1.1460586032890024e-10 1.446881668817423e-10 1.5720268241293985e-10 1.0613775072529612e-10 -6.116093417728933e-11 -6.221005573557753e-07 3.135044280282389e-10 3.795002797938254e-08 1.9699414553717272e-08
4.492 0.9999999998067681 0.9998418025556394 1.00000000466212 7.68989667915871e-12 -1.789811892840925e-10 -4.078090270097069e-10 5.294548272917378e-12 2.5713579693203648e-11 -6.320565709159214e-07 3.414361705993836e-10 3.798878956135185e-08 2.0051315045363193e-08 1.0000000011068302 0.9998418034702885 0.9999999789458278 1.6368683579648326e-10 1.4216144327028769e-09 1.4228937738681566e-09 1.6350399110568764e-10 -9.806694568493043e-11 -6.320860987370161e-07 1.141647854411418e-09 3.801534583910665e-08 2.870874501327966e-08 1.0000000011182673 0.9998418034784247 0.9999999786938114 1.6423958950972755e-10 1.437869288639123e-09 1.4380977247211147e-09 1.6417014496965699e-10 -9.847193785390141e-11 -6.320861238706516e-07 1.1527450906809523e-09 3.8015650885176934e-08 2.8894327666026628e-08 0.9999999995399635 0.9998418023586151 1.0000000126228525 6.048381039790758e-11 -6.288537012227068e-10 -7.919124451342721e-10 4.921155966147702e-11 -1.849435249715664e-11 -6.320779500522118e-07 5.381933375762307e-10 3.798860961272437e-08 2.3207729686834623e-08 1.000000000996076 0.999841803391528 0.9999999813883697 1.5839155412090386e-10 1.2645900361445156e-09 1.2751610151364116e-09 1.5712852268670905e-10 -9.381479954913049e-11 -6.320858430607033e-07 1.0345714529987124e-09 3.801248092600232e-08 2.6966020992064252e-08 1.0000000001794145 0.9998418028111957 0.999999999248659 1.1446393074922841e-10 1.4455333360290244e-10 1.5707514852183173e-10 1.0606649386578168e-10 -5.939070217359411e-11 -6.320832287020493e-07 3.309285091125099e-10 3.799612415552652e-08 1.9499987400751403e-08
4.502 0.9999999998086158 0.9998418027953766 1.0000000046140636 7.607732486347442e-12 -1.7719393373370103e-10 -4.0373770887930926e-10 5.299088205614387e-12 2.754514833028394e-11 -6.42187136989879e-07 3.5220095812833514e-10 3.803623297898811e-08 1.9885482597892546e-08 1.0000000011067525 0.9998418037086008 0.9999999789444762 1.636421107584397e-10 1.4216085086243478e-09 1.4228962456432744e-09 1.6352387347314891e-10 -9.640372764887742e-11 -6.422171377457157e-07 1.1451773795473946e-09 3.806278679477933e-08 2.8599389301105855e-08 1.0000000011181993 0.999841803716744 0.999999978692272 1.641962819766876e-10 1.437876134973006e-09 1.4381129449206673e-09 1.6419147287589318e-10 -9.681035862431621e-11 -6.422171632618489e-07 1.1562496631656175e-09 3.80630920226104e-08 2.8785801197070067e-08 0.9999999995411798 0.9998418025978834 1.0000000125859831 6.028208149954161e-11 -6.270886540470462e-10 -7.896832228800028e-10 4.910537588101457e-11 -1.6661747924201115e-11 -6.422088584577447e-07 5.447422475700279e-10 3.8036053117587606e-08 2.3055542435182808e-08 1.0000000009959098 0.9998418036297781 0.9999999813886654 1.5833284211078227e-10 1.2644722769680051e-09 1.2750504477046704e-09 1.571343937274074e-10 -9.213928798201477e-11 -6.422168780284601e-07 1.038387466321435e-09 3.8059920361097304e-08 2.6848581841195517e-08 1.0000000001791676 0.9998418030494026 0.9999999992478289 1.1430983617899635e-10 1.4441720498271796e-10 1.569355178922393e-10 1.0598551475640804e-10 -5.762714899392147e-11 -6.422142216845763e-07 3.4300686336296054e-10 3.8043563262621344e-08 1.9340450861041163e-08
4.512 0.9999999998104446 0.999841803038912 1.0000000045664819 7.50158438928899e-12 -1.754299682962481e-10 -3.9972075832007446e-10 5.2851621366659835e-12 2.9365943571632806e-11 -6.524680215490122e-07 3.600035170020453e-10 3.8084933066984916e-08 1.9743687675225857e-08 1.0000000011066748 0.9998418039507243 0.999999978943137 1.6357278506135047e-10 1.421597043614427e-09 1.4228848069849466e-09 1.6352502035642155e-10 -9.474664240353791e-11 -6.524985019515783e-07 1.1478398187114299e-09 3.81114836893129e-08 2.850699973224093e-08 1.000000001118132 0.9998418039588742 0.9999999786907446 1.6412853491015993e-10 1.4378774108095828e-09 1.4381141816365894e-09 1.6419415403047234e-10 -9.515432994129468e-11 -6.524985276661603e-07 1.1588954265257706e-09 3.811178907180232e-08 2.8694136427934805e-08 0.9999999995423932 0.999841802840961 1.0000000125492245 6.005650303522701e-11 -6.253341684178839e-10 -7.87474151163044e-10 4.898091148727144e-11 -1.4836357675486553e-11 -6.524900902195907e-07 5.494766326637302e-10 3.8084754987253926e-08 2.2924172600336477e-08 1.0000000009957442 0.9998418038718407 0.9999999813889735 1.5824941106573987e-10 1.2643488816554848e-09 1.2749262189068448e-09 1.571217954992635e-10 -9.047004496058702e-11 -6.524982376992188e-07 1.0412472817958757e-09 3.8108615938435896e-08 2.6749160262059346e-08 1.0000000001789218 0.9998418032914214 0.9999999992470103 1.1413111694740639e-10 1.4427547136680975e-10 1.5678191338982899e-10 1.058858961944286e-10 -5.586998453348639e-11 -6.524955389833913e-07 3.5193087347238054e-10 3.8092259927129085e-08 1.9205456510912895e-08
4.522 0.9999999998122558 0.9998418032863032 1.0000000045193767 7.356846208707752e-12 -1.736897352452642e-10 -3.9575275947018156e-10 5.251292039555253e-12 3.117531668766308e-11 -6.629012517335752e-07 3.658382296794054e-10 3.813470624087916e-08 1.9618703222195056e-08 1.0000000011065981 0.9998418041967173 0.9999999789418177 1.6346477256734076e-10 1.4215793456773464e-09 1.4228644539928696e-09 1.6350586786331622e-10 -9.30958252370799e-11 -6.629322183820409e-07 1.1499054771377935e-09 3.816125213593712e-08 2.8426435984742633e-08 1.000000001118065 0.999841804204874 0.9999999786892372 1.6402184550371207e-10 1.43787236773098e-09 1.438106463690171e-09 1.6417649528885555e-10 -9.350475938495052e-11 -6.629322449044852e-07 1.1609501012799731e-09 3.816155764028675e-08 2.8614224629125363e-08 0.9999999995436036 0.999841803087905 1.0000000125125839 5.979265341147589e-11 -6.235909339422831e-10 -7.852802118235293e-10 4.883662638412859e-11 -1.3018707412609982e-11 -6.629236725938737e-07 5.529729772568758e-10 3.813453091899243e-08 2.2807310652302468e-08 1.000000000995579 0.9998418041177717 0.999999981389301 1.5812723423117454e-10 1.2642193522188522e-09 1.2747928207156697e-09 1.5708874746642004e-10 -8.880658792293694e-11 -6.629319501750255e-07 1.0434493501184026e-09 3.815838326292399e-08 2.666230003772831e-08 1.0000000001786769 0.9998418035373092 0.999999999246211 1.1391377400026903e-10 1.4412793650609417e-10 1.5661929633420824e-10 1.0576622007168751e-10 -5.41191805607168e-11 -6.629292083849605e-07 3.587672997251832e-10 3.8142029709720024e-08 1.9087602801131233e-08
4.532 0.9999999998140494 0.999841803537608 1.0000000044727553 7.1634356719798436e-12 -1.7197017258032944e-10 -3.918284177131674e-10 5.201800819656645e-12 3.2973606012238245e-11 -6.734888799556685e-07 3.677419098636821e-10 3.818530317305617e-08 1.9533882970981866e-08 1.0000000011065235 0.9998418044466372 0.9999999789405288 1.6330758813818192e-10 1.4215581894172157e-09 1.422839824060334e-09 1.6347083377427496e-10 -9.145074170366662e-11 -6.735203399698824e-07 1.1507354690503828e-09 3.8211842406451216e-08 2.837370217398125e-08 1.0000000011180004 0.999841804454801 0.9999999786877602 1.6386586084716528e-10 1.437863947415514e-09 1.4380948578920407e-09 1.6414306304459946e-10 -9.186103469311231e-11 -6.735203670817709e-07 1.1617808792373991e-09 3.8212148034106846e-08 2.856196270024414e-08 0.9999999995448121 0.9998418033387741 1.0000000124760713 5.947970905536341e-11 -6.218561308195395e-10 -7.830967835784487e-10 4.867689655119728e-11 -1.1208144430855311e-11 -6.735116580011225e-07 5.53881705878314e-10 3.818513099361307e-08 2.272497194464155e-08 1.0000000009954153 0.9998418043676305 0.999999981389659 1.579556786494398e-10 1.2640862418317595e-09 1.2746551281529047e-09 1.5704012850687408e-10 -8.714942988932849e-11 -6.735200675976614e-07 1.0442888239505026e-09 3.8208972575779407e-08 2.6605083483430852e-08 1.0000000001784333 0.9998418037871247 0.9999999992454413 1.1364762339298033e-10 1.439770653653044e-10 1.56452449775895e-10 1.0563068369042405e-10 -5.2374974353865635e-11 -6.73517281974354e-07 3.615602231894891e-10 3.819262269368845e-08 1.9010922362984623e-08
4.542 0.9999999998158269 0.9998418037928859 1.0000000044266253 6.9195899609337044e-12 -1.7026837204287175e-10 -3.879463275365694e-10 5.1440699561998656e-12 3.476068833993551e-11 -6.842329830810251e-07 3.6184890936400874e-10 3.8236493698880394e-08 1.9532445503722717e-08 1.0000000011064503 0.9998418047005433 0.9999999789392832 1.6309937061673498e-10 1.4215366779439722e-09 1.422812005196704e-09 1.634277679227318e-10 -8.98118197245932e-11 -6.842649439012436e-07 1.1491024331537292e-09 3.82630243958471e-08 2.83783525437136e-08 1.0000000011179375 0.999841804708714 0.9999999786863264 1.6365883813011837e-10 1.4378549210275311e-09 1.4380798577417716e-09 1.6410139536184614e-10 -9.022355844981805e-11 -6.84264971194101e-07 1.1601722184108625e-09 3.826333014173563e-08 2.8566707116667e-08 0.999999999546019 0.9998418035936268 1.0000000124397004 5.911571713340001e-11 -6.201263663652195e-10 -7.809226322264718e-10 4.850944854888674e-11 -9.405743484727905e-12 -6.842561239188941e-07 5.496171879453795e-10 3.823632479646811e-08 2.2714237562551347e-08 1.000000000995254 0.999841804621475 0.9999999813900597 1.5773360357523823e-10 1.2639525221051827e-09 1.2745138593316581e-09 1.56983159167953e-10 -8.549838455845688e-11 -6.842646670319583e-07 1.04241213397911e-09 3.826015374804289e-08 2.660905582526945e-08 1.0000000001781923 0.9998418040409268 0.9999999992447142 1.1333099779874828e-10 1.4382582275354005e-10 1.5628262299917008e-10 1.0548722421853711e-10 -5.0637115059339935e-11 -6.84261837212833e-07 3.5642988426670897e-10 3.824380852258793e-08 1.9019785407804176e-08
4.552 0.9999999998175891 0.999841804052197 1.0000000043809927 6.631902054365761e-12 -1.6858388542174449e-10 -3.841077555070138e-10 5.086050324668489e-12 3.6536348083963455e-11 -6.951356642837904e-07 3.4538874367926194e-10 3.8288162217688e-08 1.9639495053836617e-08 1.00000000110638 0.9998418049584955 0.999999978938091 1.6284699714982834e-10 1.4215147170731555e-09 1.4227794316898684e-09 1.6338397057593253e-10 -8.817888329479644e-11 -6.951681331221984e-07 1.1442764719406665e-09 3.83146827447909e-08 2.8457655587505995e-08 1.0000000011178771 0.9998418049666731 0.9999999786849465 1.6340771948857238e-10 1.4378456265570842e-09 1.4380600278410965e-09 1.6405906044532532e-10 -8.859185113405076e-11 -6.951681610817375e-07 1.1554015631685382e-09 3.831498858262769e-08 2.8645612537881214e-08 0.9999999995472253 0.9998418038525229 1.00000001240348 5.870772663508073e-11 -6.18401712335778e-10 -7.787593572050909e-10 4.834158139601276e-11 -7.610615360823873e-12 -6.951591731357982e-07 5.385304251571201e-10 3.8287996814723336e-08 2.2796821450206536e-08 1.0000000009950951 0.9998418048793659 0.9999999813905139 1.5746738315293775e-10 1.263818925232402e-09 1.2743678757804744e-09 1.569255837631603e-10 -8.385344244035552e-11 -6.951678520231532e-07 1.037010885179993e-09 3.831181142605489e-08 2.6692630271538448e-08 1.0000000001779539 0.9998418042987743 0.9999999992440397 1.1297025826244638e-10 1.436742890572775e-10 1.561084788097141e-10 1.0534310527619197e-10 -4.89060523449927e-11 -6.951649772413753e-07 3.4061180572228455e-10 3.829547175880915e-08 1.913980043998525e-08
4.562 0.9999999998193355 0.999841804315601 1.0000000043358594 6.3121126965997224e-12 -1.6691958076959705e-10 -3.8031201000111634e-10 5.03206461040662e-12 3.8300402295477e-11 -7.061990518748355e-07 3.196766053822276e-10 3.834035856922865e-08 1.9827449313981234e-08 1.000000001106313 0.999841805220554 0.9999999789369588 1.6256222970623419e-10 1.4214893849538163e-09 1.4227423567330071e-09 1.6334392652118658e-10 -8.655181188379946e-11 -7.062320362525657e-07 1.1370328244336518e-09 3.836686739755072e-08 2.8593031216334657e-08 1.0000000011178198 0.9998418052287387 0.9999999786836264 1.6312436314983076e-10 1.4378328685155263e-09 1.4380358498917455e-09 1.6402061744845181e-10 -8.69668384814558e-11 -7.062320649312648e-07 1.1482373275580094e-09 3.8367173263631e-08 2.8780226793543624e-08 0.9999999995484306 0.9998418041155226 1.0000000123674178 5.826820851015578e-11 -6.166855811460152e-10 -7.766065177460251e-10 4.817812686059704e-11 -5.8235258934049815e-12 -7.062229342649678e-07 5.219966528934359e-10 3.834019701596693e-08 2.294940630835878e-08 1.0000000009949397 0.9998418051413628 0.9999999813910279 1.5716881319306726e-10 1.2636815470312215e-09 1.274217315301298e-09 1.568719469231736e-10 -8.221501155128872e-11 -7.06231751090889e-07 1.0289322166579238e-09 3.836399550797521e-08 2.6835930841566587e-08 1.000000000177719 0.9998418045607288 0.9999999992434249 1.1257731491752876e-10 1.4351946545438265e-10 1.559299649983736e-10 1.0520306035108008e-10 -4.7181758611190396e-11 -7.062288308541386e-07 3.154705167086078e-10 3.834766240840363e-08 1.9342387010439294e-08
4.572 0.9999999998210677 0.9998418045831595 1.0000000042912243 5.973476785096209e-12 -1.6527915759723613e-10 -3.765533708719267e-10 4.983826552720837e-12 4.0053088508573775e-11 -7.174253011486584e-07 2.916266574616124e-10 3.83932729899012e-08 2.0017756385318917e-08 1.0000000011062489 0.9998418054867796 0.9999999789358893 1.622585154203684e-10 1.4214567826199568e-09 1.4227062669240218e-09 1.6330955289131493e-10 -8.49313918541111e-11 -7.174588084800167e-07 1.1297079138436424e-09 3.8419768337261734e-08 2.873044061816727e-08 1.0000000011177657 0.9998418054949714 0.9999999786823693 1.6282195965873693e-10 1.4378128862675364e-09 1.4380124480074047e-09 1.63987501247765e-10 -8.534745268136733e-11 -7.174588375641361e-07 1.1409935497343678e-09 3.842007425309901e-08 2.8916868510988717e-08 0.9999999995496361 0.9998418043826874 1.0000000123315147 5.781059985353867e-11 -6.149814236422921e-10 -7.744590323948453e-10 4.802026804953283e-11 -4.043826014629631e-12 -7.174495621864087e-07 5.048710013714227e-10 3.8393115682807114e-08 2.3104493736550054e-08 1.0000000009947871 0.9998418054075269 0.9999999813916044 1.5685159276792718e-10 1.263537030627023e-09 1.2740675610504538e-09 1.5682377326786363e-10 -8.05826661046675e-11 -7.174585188412149e-07 1.0207517635840948e-09 3.841689605278002e-08 2.698131821483607e-08 1.0000000001774876 0.9998418048268503 0.9999999992428716 1.1216504038846117e-10 1.4335781390831476e-10 1.5575265582037094e-10 1.0506854116799606e-10 -4.5464054811931724e-11 -7.174555524110001e-07 2.880278824827362e-10 3.840057061000556e-08 1.9546842522405974e-08
4.582 0.9999999998227854 0.9998418048549346 1.000000004247084 5.6293730992968844e-12 -1.6366136545783543e-10 -3.728226996805092e-10 4.940592085707566e-12 4.1794381229846435e-11 -7.288165925358768e-07 2.7212656897001946e-10 3.844714993807654e-08 2.0122639449706294e-08 1.0000000011061883 0.9998418057572344 0.999999978934884 1.6194898751047343e-10 1.4214180295196971e-09 1.4226799025283601e-09 1.6328024069297486e-10 -8.33174429781218e-11 -7.288506308771855e-07 1.1250535670167476e-09 3.847362981867851e-08 2.8808499869698585e-08 1.000000001117715 0.9998418057654329 0.9999999786811763 1.625138576165736e-10 1.4377867130011607e-09 1.4379988431658998e-09 1.6395964879573583e-10 -8.373476730699735e-11 -7.288506602255183e-07 1.1363945351883896e-09 3.84739357825772e-08 2.899454721748245e-08 0.9999999995508416 0.9998418046540788 1.0000000122957724 5.734758140576633e-11 -6.13288292994635e-10 -7.723079474540851e-10 4.7867835407244354e-11 -2.2721910831321883e-12 -7.288412380529815e-07 4.93418617745925e-10 3.8446997210183625e-08 2.3185874970177343e-08 1.000000000994638 0.99984180567792 0.9999999813922444 1.5652832514397754e-10 1.2633861046674379e-09 1.273927619815038e-09 1.5678050464844147e-10 -7.89565589122544e-11 -7.288503361795992e-07 1.0155188827809674e-09 3.847075734337992e-08 2.7063460253776027e-08 1.0000000001772593 0.9998418050972011 0.9999999992423823 1.117474291967839e-10 1.4318989063863384e-10 1.5558497437306464e-10 1.0493914610690138e-10 -4.375308353621919e-11 -7.288473232241259e-07 2.6931276473848725e-10 3.845444074199238e-08 1.9663355963298744e-08
4.592 0.9999999998244887 0.9998418051309886 1.0000000042034345 5.293660858969672e-12 -1.6205915150935713e-10 -3.6911342580753666e-10 4.902544186407446e-12 4.3523987037597624e-11 -7.403751336112785e-07 2.694289878684042e-10 3.850219060356706e-08 2.009517840973251e-08 1.000000001106131 0.9998418060319807 0.9999999789339434 1.6164707066974419e-10 1.4213799456970334e-09 1.422669186308225e-09 1.6325566830854314e-10 -8.17093397481591e-11 -7.404097101638677e-07 1.1246139344761866e-09 3.852865329221315e-08 2.8794011539619342e-08 1.0000000011176673 0.999841806040186 0.999999978680048 1.6221358530365516e-10 1.4377615273631498e-09 1.4380013217088374e-09 1.6393673690862113e-10 -8.212827750952832e-11 -7.404097399320827e-07 1.1359683190166739e-09 3.8528959294159505e-08 2.8980273006994937e-08 0.9999999995520462 0.999841804929759 1.0000000122601913 5.6892813023288015e-11 -6.115991324775167e-10 -7.701473761773887e-10 4.7720666427487135e-11 -5.079961866484778e-13 -7.40400169128731e-07 4.914861560088537e-10 3.8502042830575305e-08 2.315243507216673e-08 1.000000000994492 0.9998418059526053 0.9999999813929487 1.5621257795815474e-10 1.263235998945915e-09 1.273803613781191e-09 1.5674224271923895e-10 -7.73366992079605e-11 -7.404094110476802e-07 1.0149530454100265e-09 3.852578076241722e-08 2.7047081536601748e-08 1.0000000001770346 0.9998418053718435 0.9999999992419562 1.1133711905961443e-10 1.430229273513838e-10 1.5543305702836656e-10 1.0481490710684665e-10 -4.2048913742815944e-11 -7.404063504085143e-07 2.676093473330587e-10 3.8509474188798955e-08 1.9644159469891413e-08
4.602 0.9999999998261775 0.9998418054113848 1.0000000041602726 4.980272115416768e-12 -1.6046179366211453e-10 -3.654261524705801e-10 4.871032036568669e-12 4.524205961314754e-11 -7.521031583878869e-07 2.8184109316779324e-10 3.8558494353057857e-08 1.9951718573109568e-08 1.0000000011060763 0.9998418063110813 0.9999999789330679 1.6136728357405796e-10 1.4213532977587224e-09 1.4226731127522764e-09 1.632375184199983e-10 -8.010717765099428e-11 -7.521382813154645e-07 1.1278645430954116e-09 3.858493893627517e-08 2.8698624967051246e-08 1.0000000011176229 0.9998418063192939 0.9999999786789846 1.6193554016692065e-10 1.4377474086500302e-09 1.4380176987110233e-09 1.6391989721837054e-10 -8.052729444727564e-11 -7.521383115838229e-07 1.1391956051257469e-09 3.858524500454706e-08 2.8885622601937287e-08 0.9999999995532505 0.9998418052097917 1.000000012224771 5.646111603697352e-11 -6.099033924908455e-10 -7.679780747537138e-10 4.758048528964225e-11 1.248331311963389e-12 -7.521285897259475e-07 4.979453942384943e-10 3.8558352234264e-08 2.3018315025127916e-08 1.0000000009943493 0.9998418062316448 0.999999981393718 1.559187161124527e-10 1.2630971885630851e-09 1.273694385842502e-09 1.5671034632176108e-10 -7.572276135418338e-11 -7.521379774102159e-07 1.0184744887701219e-09 3.8582066545396947e-08 2.6944558199553794e-08 1.0000000001768132 0.9998418056508412 0.9999999992415949 1.1094905781260019e-10 1.4286743044532248e-10 1.5529564184015091e-10 1.0469701150245388e-10 -4.035122221242851e-11 -7.521348684448121e-07 2.810662684879474e-10 3.85657709176676e-08 1.9506177351480298e-08
4.612 0.9999999998278513 0.999841805696187 1.0000000041175905 4.704858298673998e-12 -1.5886126230348727e-10 -3.617693386037203e-10 4.849418476048154e-12 4.694833449961457e-11 -7.640029284724217e-07 2.999499021694829e-10 3.861605808361605e-08 1.975533388473717e-08 1.0000000011060242 0.9998418065946009 0.9999999789322541 1.611255288131233e-10 1.4213457712177147e-09 1.4226829898214615e-09 1.6322888015357266e-10 -7.851136116733267e-11 -7.640386057601072e-07 1.1327514337292034e-09 3.8642485118147135e-08 2.8566916257953908e-08 1.0000000011175807 0.9998418066028201 0.999999978677983 1.6169552944423339e-10 1.4377525396054018e-09 1.4380401358302644e-09 1.639129218114744e-10 -7.89327197279125e-11 -7.640386363041451e-07 1.1440432971072935e-09 3.864279118319954e-08 2.875489162507083e-08 0.9999999995544536 0.9998418054942401 1.0000000121895085 5.6067399214796896e-11 -6.081934037096532e-10 -7.658088211241886e-10 4.745000723210243e-11 2.9969408527583396e-12 -7.640287610851155e-07 5.079558891834872e-10 3.861592295030422e-08 2.2838463509932447e-08 1.0000000009942087 0.9998418065151025 0.999999981394549 1.5566295143901496e-10 1.2629776725037143e-09 1.2735911966703432e-09 1.5668815817899722e-10 -7.411519324201077e-11 -7.640382965354548e-07 1.0238030878840495e-09 3.8639612951959805e-08 2.680327525104289e-08 1.0000000001765939 0.9998418059342573 0.999999999241295 1.1059924801263334e-10 1.4273145247436752e-10 1.5516445355351542e-10 1.0458868911055898e-10 -3.86602196953943e-11 -7.640351390115473e-07 3.001276649252359e-10 3.8623328830370505e-08 1.9314003768791572e-08
4.622 0.9999999998295099 0.9998418059854597 1.0000000040753774 4.4824039605942646e-12 -1.572584375500392e-10 -3.581533007056504e-10 4.839431958143997e-12 4.8643392557543e-11 -7.760767324143032e-07 3.1519064649339726e-10 3.867481870305128e-08 1.9574460364738328e-08 1.0000000011059733 0.9998418068826028 0.9999999789314946 1.6093621500031483e-10 1.421356316159577e-09 1.4226883065002992e-09 1.632319178337798e-10 -7.692183796510295e-11 -7.761129720321302e-07 1.1371194473702439e-09 3.870123005258842e-08 2.844656274167809e-08 1.0000000011175398 0.9998418068908296 0.9999999786770362 1.615076505888497e-10 1.4377757277124698e-09 1.438057918377132e-09 1.6391758259199424e-10 -7.734396465899536e-11 -7.76113002996661e-07 1.1483777035289202e-09 3.8701536057876414e-08 2.8635450032454725e-08 0.9999999995556549 0.999841805783169 1.0000000121543955 5.572622264517838e-11 -6.064699922644651e-10 -7.636498421136902e-10 4.7331350134088e-11 4.737949310995883e-12 -7.761029723168056e-07 5.166368802141543e-10 3.867469258414589e-08 2.2672222077154607e-08 1.0000000009940695 0.9998418068030432 0.9999999813954344 1.5546010603115596e-10 1.2628761767891066e-09 1.2734835298647366e-09 1.566775487527788e-10 -7.251357330784854e-11 -7.761126579333633e-07 1.0285520521984727e-09 3.869835814583178e-08 2.667400169400537e-08 1.0000000001763762 0.9998418062221562 0.9999999992410485 1.103025024596964e-10 1.4261361899508633e-10 1.550288891688894e-10 1.0449206475355735e-10 -3.6975441190171016e-11 -7.761094508620859e-07 3.1621829358380483e-10 3.8682085861095374e-08 1.913764468804941e-08
4.632 0.9999999998311524 0.9998418062792693 1.0000000040336146 4.323366754415454e-12 -1.5566340175101325e-10 -3.545839650095501e-10 4.839761081467602e-12 5.032696809311725e-11 -7.883268867187164e-07 3.2443411207429207e-10 3.873470436835523e-08 1.9443397172719228e-08 1.0000000011059236 0.9998418071751535 0.9999999789307766 1.608094111375291e-10 1.4213751254274282e-09 1.4226826871228333e-09 1.6324530365629936e-10 -7.533767303022545e-11 -7.883636967368767e-07 1.139951612863878e-09 3.876110251817689e-08 2.8360923874446798e-08 1.0000000011175 0.999841807183387 0.9999999786761301 1.6138255566051574e-10 1.4378069785527985e-09 1.438064952899131e-09 1.639323407356462e-10 -7.576123398206692e-11 -7.883637280253595e-07 1.1511915201363485e-09 3.876140848989232e-08 2.8550500658333275e-08 0.9999999995568534 0.999841806076644 1.0000000121194197 5.5448041456667456e-11 -6.047431897236371e-10 -7.615076707401928e-10 4.7223493185243977e-11 6.471245443875601e-12 -7.883535398966161e-07 5.218581503690856e-10 3.8734589669711305e-08 2.254907869246508e-08 1.0000000009939314 0.9998418070955326 0.9999999813963605 1.5531955664161506e-10 1.2627828178011742e-09 1.2733649111100716e-09 1.566771308007384e-10 -7.091786071593272e-11 -7.883633776246312e-07 1.0316002676548344e-09 3.8758230969819534e-08 2.6581679396943882e-08 1.0000000001761602 0.9998418065146037 0.9999999992408424 1.100684378630257e-10 1.4250385227077569e-10 1.5488267244022677e-10 1.0440612871329338e-10 -3.529739011759022e-11 -7.883601201444095e-07 3.2624842907444494e-10 3.8741970765976435e-08 1.9012156640873362e-08
4.642 0.9999999998327785 0.9998418065776811 1.0000000039922812 4.2299107148929456e-12 -1.5409031907726427e-10 -3.5105952607082457e-10 4.843816882606378e-12 5.1999301663233394e-11 -8.007557351509457e-07 3.295139643885345e-10 3.8795668611814186e-08 1.9351002498135656e-08 1.0000000011058745 0.9998418074723188 0.9999999789300814 1.60748159261038e-10 1.4213872835535469e-09 1.422667391492725e-09 1.6326198665217738e-10 -7.37593872704604e-11 -8.007931241537236e-07 1.141626230758924e-09 3.882205568301221e-08 2.8301992110426426e-08 1.0000000011174606 0.9998418074805593 0.9999999786752474 1.6132287108227095e-10 1.4378315787097628e-09 1.4380624931478567e-09 1.6395060265134578e-10 -7.418417793173089e-11 -8.007931555477404e-07 1.1528590315752061e-09 3.882236163930629e-08 2.849208537662924e-08 0.9999999995580492 0.9998418063747311 1.0000000120845618 5.523580706888446e-11 -6.030276724870917e-10 -7.593811927404953e-10 4.711927512946112e-11 8.197229105133904e-12 -8.007828077274196e-07 5.245624912597579e-10 3.879556754490689e-08 2.2459262614701786e-08 1.0000000009937937 0.9998418073926362 0.9999999813973096 1.552445626818147e-10 1.2626828802765546e-09 1.2732365716723566e-09 1.5668016063813154e-10 -6.932824633918948e-11 -8.00792799695537e-07 1.033369540212589e-09 3.8819184572296756e-08 2.6517810917804736e-08 1.0000000001759444 0.9998418068116661 0.9999999992406583 1.0989981596544673e-10 1.423876064763976e-10 1.5472696677582225e-10 1.0432363319643575e-10 -3.3625656391986447e-11 -8.007894911759017e-07 3.320707481376235e-10 3.8802936768935755e-08 1.8926102093922662e-08
4.652 0.9999999998343879 0.9998418068807634 1.000000003951355 4.196758149952411e-12 -1.5255048459058406e-10 -3.475743793301901e-10 4.840099982294432e-12 5.3660110078081556e-11 -8.133656503944648e-07 3.3395365770958976e-10 3.885769626637785e-08 1.9265817943817205e-08 1.000000001105825 0.9998418077741662 0.9999999789293927 1.6074689681627995e-10 1.4213815570848648e-09 1.4226477457556574e-09 1.632709111984014e-10 -7.218666653535947e-11 -8.134036267338229e-07 1.1431110449443438e-09 3.888407326509467e-08 2.8248078801267153e-08 1.0000000011174208 0.9998418077824133 0.9999999786743705 1.6132315094026943e-10 1.437838491828305e-09 1.4380559250047433e-09 1.63960946478199e-10 -7.26126513276691e-11 -8.134036584614445e-07 1.154338462615376e-09 3.888437920427389e-08 2.8438658283322622e-08 0.9999999995592411 0.9998418066774982 1.000000012049805 5.5083940790410216e-11 -6.013349656374063e-10 -7.572647963610646e-10 4.7007652792256765e-11 9.915547102262734e-12 -8.133931481976299e-07 5.268980118054441e-10 3.8857610393095766e-08 2.237560201462143e-08 1.0000000009936558 0.9998418076944225 0.999999981398265 1.5522935800865535e-10 1.262565021766075e-09 1.2731039377914082e-09 1.5667521224700923e-10 -6.774407693282695e-11 -8.134032965785547e-07 1.0349305328059293e-09 3.8881202697638114e-08 2.6459271596077158e-08 1.000000000175729 0.9998418071134111 0.9999999992404798 1.097911381715811e-10 1.4225358535378354e-10 1.5456725464998242e-10 1.0423337226042585e-10 -3.196024019702915e-11 -8.133999364511618e-07 3.3720009146781263e-10 3.886496781428353e-08 1.8847293177941076e-08
4.662 0.9999999998359806 0.9998418071885845 1.00000000391082 4.210897277350365e-12 -1.5104590893337814e-10 -3.44124661697537e-10 4.816085022361123e-12 5.530980826029616e-11 -8.261590331362022e-07 3.3897511546618556e-10 3.892078906986081e-08 1.917608343730346e-08 1.0000000011057752 0.9998418080807646 0.9999999789286965 1.6079293508276367e-10 1.4213558210977995e-09 1.4226274713970015e-09 1.6325938942100884e-10 -7.061994910686501e-11 -8.26197605091114e-07 1.1447676569443432e-09 3.894715572708004e-08 2.8191150739075166e-08 1.0000000011173815 0.9998418080890185 0.9999999786734872 1.6137064904794232e-10 1.437825258263744e-09 1.4380485412674807e-09 1.639508221734197e-10 -7.104703146274186e-11 -8.261976374081678e-07 1.1559878439448394e-09 3.89474616368352e-08 2.8382239312920638e-08 0.9999999995604296 0.999841806985013 1.0000000120151356 5.4980122249494455e-11 -5.99666797327298e-10 -7.551550905701602e-10 4.6875812609217755e-11 1.1626648131746869e-11 -8.261869623767277e-07 5.296330288240496e-10 3.892071903545528e-08 2.2287967498309556e-08 1.0000000009935177 0.9998418080009592 0.9999999813992128 1.55261241781416e-10 1.2624272465344785e-09 1.272970609091427e-09 1.5664975460674755e-10 -6.616513067240851e-11 -8.261972696593128e-07 1.036682028933961e-09 3.894428581357001e-08 2.6397489009053272e-08 1.0000000001755132 0.9998418074199064 0.9999999992402935 1.0972982460269268e-10 1.4209992200587324e-10 1.544071329994975e-10 1.0412245555876707e-10 -3.030073809706542e-11 -8.261938571591576e-07 3.4285970666090404e-10 3.892806441684902e-08 1.876372670016791e-08
4.672 0.9999999998375573 0.999841807501214 1.0000000038706645 4.255867557956517e-12 -1.4956926833554406e-10 -3.407115537152946e-10 4.762250428062218e-12 5.694871940179578e-11 -8.391383130132848e-07 3.4176462912869686e-10 3.89849486676713e-08 1.9109300601960288e-08 1.0000000011057257 0.9998418083921826 0.9999999789279864 1.6086957990470915e-10 1.421317159943518e-09 1.4226050628252083e-09 1.6321785193537975e-10 -6.905836149057724e-11 -8.391774890244306e-07 1.1457752439522643e-09 3.901130384953429e-08 2.814991798285258e-08 1.0000000011173416 0.9998418084004436 0.9999999786725892 1.6144856053362242e-10 1.4377993252832733e-09 1.4380389009131369e-09 1.6391084195647666e-10 -6.948674536314167e-11 -8.391775219303105e-07 1.1569945880957148e-09 3.9011609698501984e-08 2.8341411552868322e-08 0.9999999995616146 0.9998418072973457 1.000000011980547 5.490699269007563e-11 -5.980161293862149e-10 -7.530537082763115e-10 4.6714580376832617e-11 1.3330338325807501e-11 -8.391666796526451e-07 5.309565985539555e-10 3.898489443022738e-08 2.2220019476189402e-08 1.0000000009933798 0.9998418083123158 0.9999999814001466 1.5532371152343282e-10 1.2622769311534724e-09 1.2728350870082016e-09 1.5659461435663656e-10 -6.459224463137458e-11 -8.391771481827598e-07 1.0377164342349239e-09 3.900843465065955e-08 2.635244745553886e-08 1.0000000001752976 0.999841807731222 0.9999999992400926 1.0969893298561272e-10 1.4193345897413094e-10 1.542445727542851e-10 1.0398180942979802e-10 -2.8647246247476716e-11 -8.391736824078463e-07 3.46286865838783e-10 3.8992227369246436e-08 1.8703536950379273e-08
4.682 0.9999999998391178 0.9998418078187229 1.0000000038308852 4.313994228039542e-12 -1.4810860770981128e-10 -3.3734041787555323e-10 4.67559784695529e-12 5.85760377937569e-11 -8.523059478739179e-07 3.374960212696341e-10 3.9050170445027335e-08 1.9113175786978444e-08 1.0000000011056762 0.9998418087084914 0.9999999789272627 1.6095919722783708e-10 1.4212773322937377e-09 1.4225746837953761e-09 1.631434494840117e-10 -6.750227979757543e-11 -8.523457370933558e-07 1.1446986357269524e-09 3.9076512669977514e-08 2.8156674496589153e-08 1.0000000011173018 0.9998418087167593 0.9999999786716781 1.6153924510165552e-10 1.4377719413081192e-09 1.4380211542026598e-09 1.6383784066130326e-10 -6.793170876381229e-11 -8.523457702948229e-07 1.1559375156899382e-09 3.907681844241658e-08 2.834824937018558e-08 0.999999999562796 0.9998418076145666 1.000000011946038 5.4847295805083134e-11 -5.963716170909759e-10 -7.509660420364301e-10 4.652062579419697e-11 1.5026875682782948e-11 -8.52334758535492e-07 5.277392551930123e-10 3.9050131580819956e-08 2.2212770529486454e-08 1.0000000009932417 0.9998418086285635 0.999999981401066 1.5539906487419795e-10 1.2621252147574059e-09 1.2726915930545418e-09 1.5650632696999021e-10 -6.302474928680297e-11 -8.523453906927881e-07 1.036448098665549e-09 3.907364429304638e-08 2.635865673980471e-08 1.0000000001750824 0.9998418080474283 0.9999999992398769 1.0968131383038959e-10 1.4176596390215556e-10 1.5407453458711862e-10 1.03808543144676e-10 -2.6999598939418305e-11 -8.52341870727234e-07 3.4275143306261015e-10 3.905745166696917e-08 1.8715445701635625e-08
4.692 0.9999999998406628 0.999841808141182 1.0000000037914816 4.3702922055859515e-12 -1.4665505236409833e-10 -3.340138217811509e-10 4.560443013344527e-12 6.019304176782272e-11 -8.656644259923734e-07 3.231948556726615e-10 3.911645177443684e-08 1.9211943433531714e-08 1.0000000011056267 0.999841809029762 0.9999999789265286 1.6104620509736327e-10 1.421245129106309e-09 1.422533262338639e-09 1.6304042173682438e-10 -6.595129699224002e-11 -8.657048368595756e-07 1.1407651034592049e-09 3.914277960123277e-08 2.8227916325937437e-08 1.0000000011172623 0.9998418090380368 0.9999999786707564 1.6162777338253297e-10 1.4377526590544116e-09 1.437992554931886e-09 1.6373647430198877e-10 -6.638221691838022e-11 -8.657048704573912e-07 1.1520516241471785e-09 3.9143085279024146e-08 2.841913774739532e-08 0.9999999995639743 0.9998418079367473 1.0000000119116128 5.4785539820117145e-11 -5.947238163277268e-10 -7.488949328043164e-10 4.629835208494211e-11 1.671654057031179e-11 -8.656936868614884e-07 5.182093117606198e-10 3.911642778904666e-08 2.2287201696056548e-08 1.0000000009931043 0.9998418089497729 0.9999999814019754 1.554726483448056e-10 1.2619814417294692e-09 1.2725375362743244e-09 1.5638947651630204e-10 -6.146260143009787e-11 -8.65704485025616e-07 1.0320208157011377e-09 3.9139912147102164e-08 2.6433730567457266e-08 1.0000000001748675 0.9998418083685973 0.9999999992396508 1.0966182649024831e-10 1.4160633314226417e-10 1.5389415350423124e-10 1.0360661212221343e-10 -2.5358133664482476e-11 -8.657009100537169e-07 3.2938293313365203e-10 3.9123734660391694e-08 1.8824084767983946e-08
4.702 0.9999999998421929 0.9998418084686646 1.0000000037524581 4.4137271809518985e-12 -1.4520557453062168e-10 -3.3072683232889506e-10 4.4270326822058166e-12 6.179851348577945e-11 -8.792162638504131e-07 3.0080433895209925e-10 3.9183805909419924e-08 1.93744422908649e-08 1.000000001105578 0.9998418093560674 0.999999978925792 1.611199073616176e-10 1.4212237625287006e-09 1.4224858540333848e-09 1.6291898829519582e-10 -6.440586519773786e-11 -8.792573055276979e-07 1.1348270892540752e-09 3.921011791089443e-08 2.8342830852241938e-08 1.0000000011172236 0.9998418093643489 0.9999999786698326 1.617031183262699e-10 1.4377438546246012e-09 1.4379576727181914e-09 1.636164215213429e-10 -6.483789476985457e-11 -8.792573398464829e-07 1.1461814880785174e-09 3.921042350895021e-08 2.853340929027442e-08 0.9999999995651502 0.99984180826396 1.0000000118772785 5.4710487396108685e-11 -5.93069968107327e-10 -7.468361065628864e-10 4.605810878784031e-11 1.8399333363432858e-11 -8.792459816445814e-07 5.04025934442156e-10 3.918379641744926e-08 2.2416809870692556e-08 1.000000000992967 0.9998418092760168 0.999999981402882 1.5553302302324755e-10 1.261847838931906e-09 1.272376964434341e-09 1.562542248509615e-10 -5.990537347011961e-11 -8.792569479641137e-07 1.0253710601447886e-09 3.920725144626334e-08 2.6555389321274707e-08 1.0000000001746534 0.9998418086948004 0.9999999992394214 1.0962861467418045e-10 1.4145744137098206e-10 1.5370748207496328e-10 1.0338627844683494e-10 -2.3722336578640537e-11 -8.792533176015686e-07 3.0818278286242205e-10 3.9191089629053513e-08 1.8997467876892498e-08
4.712 0.9999999998437078 0.9998418088012436 1.000000003713818 4.436553212159449e-12 -1.4376335231230235e-10 -3.27467222961654e-10 4.28767084618266e-12 6.339352616265504e-11 -8.929640086026987e-07 2.779575363994337e-10 3.9252269473547205e-08 1.952411330434349e-08 1.0000000011055301 0.9998418096874805 0.999999978925061 1.611725594851082e-10 1.4212095787700452e-09 1.4224441522242487e-09 1.6279116216110893e-10 -6.286521897457952e-11 -8.930056903332336e-07 1.1291762243865255e-09 3.927856413612026e-08 2.8449366358107785e-08 1.0000000011171855 0.9998418096957692 0.9999999786689141 1.6175717415879368e-10 1.43774204117737e-09 1.4379284456943069e-09 1.634902204344173e-10 -6.329844084564067e-11 -8.930057248401984e-07 1.140596253900492e-09 3.927886962108686e-08 2.8639363522336376e-08 0.9999999995663231 0.9998418085962782 1.0000000118430432 5.461489774014931e-11 -5.914136929340221e-10 -7.447773958475161e-10 4.581194644011667e-11 2.0075206785463104e-11 -8.929941899531538e-07 4.901950558854256e-10 3.925227414955666e-08 2.2535654938118512e-08 1.0000000009928307 0.9998418096073687 0.9999999814037935 1.555724072289631e-10 1.2617214980814945e-09 1.2722217302189959e-09 1.5611255838662454e-10 -5.835337939357422e-11 -8.930053270864962e-07 1.0190314668195576e-09 3.9275698761312925e-08 2.6668038841763135e-08 1.0000000001744405 0.999841809026112 0.9999999992391967 1.095742874395657e-10 1.413160800704681e-10 1.5352657132218458e-10 1.0315998060748273e-10 -2.2092177133052597e-11 -8.930016403522679e-07 2.8669215801720147e-10 3.9259553245511165e-08 1.9157416139850703e-08
4.722 0.9999999998452083 0.9998418091389941 1.0000000036755672 4.433322822671096e-12 -1.423331681969995e-10 -3.242228606104879e-10 4.152419307824853e-12 6.497765538484329e-11 -9.069102369297823e-07 2.64817479817386e-10 3.9321895040527644e-08 1.958623915446677e-08 1.000000001105483 0.9998418100240755 0.9999999789243443 1.611991347394602e-10 1.4211974687434755e-09 1.422419946235617e-09 1.626674924778218e-10 -6.132945447858495e-11 -9.069525680412118e-07 1.1261850483441787e-09 3.934817074195111e-08 2.8495995533918143e-08 1.0000000011171486 0.999841810032371 0.99999997866801 1.6178518423134634e-10 1.4377428519926286e-09 1.437916952022389e-09 1.633679841230688e-10 -6.176368823734875e-11 -9.069526029921917e-07 1.1376443270550603e-09 3.9348476119952335e-08 2.868581246450691e-08 0.9999999995674939 0.9998418089337758 1.0000000118089154 5.4493810599934394e-11 -5.897597718203301e-10 -7.427069246930242e-10 4.557007411657768e-11 2.1744264392462243e-11 -9.06940888912435e-07 4.823215214568494e-10 3.932191353584154e-08 2.2578807062079648e-08 1.0000000009926957 0.9998418099439026 0.9999999814047194 1.5558527902459606e-10 1.2615972199782273e-09 1.2720844207056031e-09 1.559751311285124e-10 -5.6806359352075663e-11 -9.069521989924586e-07 1.0156350780395282e-09 3.9345306560925094e-08 2.6716743145777068e-08 1.0000000001742286 0.9998418093626049 0.9999999992389859 1.0949357501302598e-10 1.4117681965995295e-10 1.533635406935482e-10 1.0293779278211729e-10 -2.0467764747573367e-11 -9.069484552947035e-07 2.747355175803195e-10 3.9329178004914424e-08 1.92278612922864e-08
4.732 0.9999999998466945 0.9998418094819901 1.0000000036377097 4.399853038179741e-12 -1.4091776857870674e-10 -3.209891314973391e-10 4.026286902059116e-12 6.655143854738683e-11 -9.210575561966001e-07 2.665160365874886e-10 3.9392731536026746e-08 1.9535300447058728e-08 1.0000000011054369 0.9998418103659278 0.9999999789236503 1.6119549204277052e-10 1.4211847370842333e-09 1.4224176710843141e-09 1.6255268171432067e-10 -5.979811878146163e-11 -9.211005460895765e-07 1.126743545533399e-09 3.941898699399132e-08 2.8464928890490923e-08 1.0000000011171124 0.9998418103742299 0.9999999786671289 1.6178253729957583e-10 1.4377426596528144e-09 1.437927351463875e-09 1.63254664974413e-10 -6.02337343007428e-11 -9.211005812009873e-07 1.1382063612414015e-09 3.941929226994579e-08 2.865508110978045e-08 0.999999999568662 0.9998418092765283 1.000000011774903 5.434241839564306e-11 -5.881112399969747e-10 -7.406206310678633e-10 4.533741162046185e-11 2.340684023090235e-11 -9.210886851355709e-07 4.827142980477519e-10 3.939276364343383e-08 2.252384550029995e-08 1.0000000009925611 0.9998418102856934 0.9999999814056678 1.555676669555582e-10 1.2614727116514064e-09 1.2719692256148223e-09 1.5584667487968173e-10 -5.5264110858808e-11 -9.211001712919198e-07 1.0161744797840599e-09 3.941612411269865e-08 2.6682563583126006e-08 1.0000000001740175 0.9998418097043561 0.9999999992387975 1.0938253821678782e-10 1.410372154055102e-10 1.5322237151388019e-10 1.027245779119795e-10 -1.8848291130995715e-11 -9.210963692869752e-07 2.7710501373241433e-10 3.940001309933466e-08 1.918297981524132e-08
4.742 0.9999999998481668 0.999841809830309 1.0000000036002514 4.331867004772279e-12 -1.395159271191444e-10 -3.177726231025658e-10 3.9068052162200805e-12 6.81145695232052e-11 -9.354086038491187e-07 2.7839014010103035e-10 3.9464802807087965e-08 1.9406735707407852e-08 1.0000000011053916 0.9998418107131134 0.9999999789229888 1.6115695729819037e-10 1.4211726465694086e-09 1.4224300265634074e-09 1.6244449389397693e-10 -5.827185594141802e-11 -9.354522618537058e-07 1.1297689780751893e-09 3.949103759125997e-08 2.8380766945953163e-08 1.0000000011170769 0.9998418107214228 0.9999999786662797 1.6174534853500317e-10 1.4377431202372545e-09 1.4379525100252114e-09 1.6314803215017208e-10 -5.870849902156854e-11 -9.354522975666041e-07 1.1412105635578428e-09 3.9491342752935577e-08 2.8571609885892152e-08 0.9999999995698275 0.999841809624612 1.0000000117410153 5.415710691452454e-11 -5.864665635675674e-10 -7.385252478480037e-10 4.5111882107420176e-11 2.506272890895466e-11 -9.354402166375008e-07 4.888305135986705e-10 3.946484857938705e-08 2.2401522936821633e-08 1.0000000009924275 0.9998418106328176 0.9999999814066481 1.5551512091092843e-10 1.2613483662957208e-09 1.2718684755616486e-09 1.557247254829424e-10 -5.3726445267992774e-11 -9.354518811309682e-07 1.0194481782245902e-09 3.948817608555985e-08 2.6591710831154687e-08 1.0000000001738076 0.9998418100514402 0.9999999992386404 1.0923757475708598e-10 1.4089811109585715e-10 1.530956429895211e-10 1.0251799497180335e-10 -1.7234031650322905e-11 -9.354480201714706e-07 2.892364081907835e-10 3.9472082944647616e-08 1.905898995793988e-08
4.752 0.999999999849625 0.9998418101840274 1.0000000035631982 4.225918272276784e-12 -1.3812481880572814e-10 -3.1458794775439987e-10 3.785216354680215e-12 6.966750001313874e-11 -9.499660483839651e-07 2.9120703934621213e-10 3.953809444800369e-08 1.9267102166837137e-08 1.0000000011053478 0.999841811065709 0.9999999789223684 1.6108019368424368e-10 1.4211638075880231e-09 1.4224423508918997e-09 1.623341614536592e-10 -5.674979548734383e-11 -9.500103841071881e-07 1.1331644039380632e-09 3.956430957196002e-08 2.8289404858478046e-08 1.0000000011170431 0.9998418110740254 0.9999999786654723 1.6166998367645452e-10 1.4377465744450022e-09 1.4379774074754566e-09 1.6303916125445152e-10 -5.71877177514615e-11 -9.500104201693633e-07 1.1445813276781213e-09 3.956461461745244e-08 2.8480991294185245e-08 0.9999999995709911 0.9998418099781031 1.0000000117072612 5.39342743476381e-11 -5.848233402095672e-10 -7.364358324922547e-10 4.488440047456202e-11 2.6712281996755516e-11 -9.499981520234942e-07 4.956983500720193e-10 3.9538154624725023e-08 2.226964347933991e-08 1.0000000009922956 0.9998418109853523 0.9999999814076695 1.5542468687059337e-10 1.2612275494590705e-09 1.2717678408569696e-09 1.556004982311623e-10 -5.2193454530870616e-11 -9.500099974249924e-07 1.0231287385969765e-09 3.956144946922572e-08 2.6493119256369857e-08 1.0000000001735991 0.9998418104039352 0.9999999992385236 1.090545655109118e-10 1.4076238417555698e-10 1.5296881222037038e-10 1.0230921299199475e-10 -1.5624859207536472e-11 -9.500060769510612e-07 3.0225849378666456e-10 3.9545374211566445e-08 1.8923711315114228e-08
4.762 0.9999999998510698 0.9998418105432239 1.0000000035265557 4.079638013683346e-12 -1.367431106633413e-10 -3.1144738429442655e-10 3.649560368629778e-12 7.121024910659974e-11 -9.647325891946336e-07 2.9893652989114764e-10 3.961255364199619e-08 1.9166600352587037e-08 1.0000000011053052 0.9998418114237941 0.9999999789217989 1.6096274892991612e-10 1.4211592708633627e-09 1.4224415593907548e-09 1.6220938506681471e-10 -5.5232115046377224e-11 -9.647776125982773e-07 1.1353567479844492e-09 3.9638751403131254e-08 2.822499740857936e-08 1.0000000011170107 0.9998418114321173 0.9999999786647155 1.6155398616835792e-10 1.4377547011889524e-09 1.4379893732008885e-09 1.6291601708406948e-10 -5.567147336382555e-11 -9.647776490453431e-07 1.1467612486937793e-09 3.9639056321757244e-08 2.8417150031214005e-08 0.9999999995721531 0.9998418103370815 1.0000000116736498 5.3670982891235933e-11 -5.831801386251044e-10 -7.343651872377574e-10 4.464299801277873e-11 2.8355598222969786e-11 -9.64765191109977e-07 4.997268525584498e-10 3.961262960852774e-08 2.21716384271216e-08 1.000000000992165 0.9998418113433759 0.9999999814087416 1.5529316302898685e-10 1.2611110682260061e-09 1.2716544641776114e-09 1.5546214585812884e-10 -5.066472313881997e-11 -9.6477721979251e-07 1.0254738959535774e-09 3.963589269095259e-08 2.6423262953366607e-08 1.0000000001733924 0.9998418107619187 0.9999999992384572 1.0883088052539676e-10 1.4063151526824783e-10 1.5282945044581228e-10 1.0208635919502947e-10 -1.4021053401731736e-11 -9.647732389377705e-07 3.103624007935309e-10 3.9619835030684705e-08 1.8828243234430172e-08
4.772 0.9999999998525025 0.9998418109079786 1.000000003490331 3.891891717918065e-12 -1.3537280471865605e-10 -3.0835417518277384e-10 3.489828938841161e-12 7.274286124859423e-11 -9.797109571005898e-07 3.015278807879559e-10 3.9688100710519754e-08 1.9108336689894504e-08 1.0000000011052654 0.9998418117874472 0.9999999789212907 1.6080371962792315e-10 1.4211568202115467e-09 1.422424197559373e-09 1.6206035757225826e-10 -5.371863019566343e-11 -9.79756677955201e-07 1.1362258837466103e-09 3.971428408102978e-08 2.818937839101549e-08 1.0000000011169805 0.9998418117957776 0.9999999786640207 1.6139617386591002e-10 1.4377648389043838e-09 1.4379851291486524e-09 1.6276848936216374e-10 -5.4159367250732e-11 -9.797567151202149e-07 1.1476312101350448e-09 3.971458885421868e-08 2.8381904811968273e-08 0.9999999995733138 0.9998418107016256 1.0000000116401917 5.3366036490215916e-11 -5.81539608831843e-10 -7.323168998513768e-10 4.437761587656861e-11 2.999289396138299e-11 -9.79744064136599e-07 5.007225406655958e-10 3.968819415085001e-08 2.211011856709708e-08 1.0000000009920362 0.9998418117069681 0.9999999814098754 1.5511962845602056e-10 1.2609966720517766e-09 1.271524728259823e-09 1.5529965711589046e-10 -4.91406181530214e-11 -9.79756278861144e-07 1.0263529512824742e-09 3.971142672301259e-08 2.638413356498506e-08 1.0000000001731886 0.9998418111254714 0.9999999992384514 1.0856525814582881e-10 1.4050240346400942e-10 1.526739241844657e-10 1.0183946995199664e-10 -1.2421995394105681e-11 -9.797522365775847e-07 3.134929000221951e-10 3.969538628186782e-08 1.877569253376577e-08
4.782 0.999999999853924 0.9998418112783717 1.0000000034545329 3.6627730466766855e-12 -1.340186557015995e-10 -3.0530190583773645e-10 3.302658239500592e-12 7.426552808944128e-11 -9.949039141741851e-07 3.0323652617769174e-10 3.9764647256265764e-08 1.905574964707728e-08 1.0000000011052284 0.9998418121567498 0.9999999789208559 1.6060296347696586e-10 1.421151683401269e-09 1.4223968507696105e-09 1.6188392087721393e-10 -5.2209485979263765e-11 -9.949503425730922e-07 1.1368544679662633e-09 3.979081886654012e-08 2.8157588893180686e-08 1.0000000011169532 0.999841812165087 0.999999978663399 1.61196912930101e-10 1.4377723199753997e-09 1.4379706696951784e-09 1.625934353241738e-10 -5.2651195688630224e-11 -9.949503804801902e-07 1.148262935476023e-09 3.979112351469794e-08 2.835046464611074e-08 0.9999999995744744 0.9998418110718165 1.0000000116068983 5.3020196583119595e-11 -5.79906333487769e-10 -7.302844928630973e-10 4.4085137481416025e-11 3.162404169156049e-11 -9.949375339154144e-07 5.011933320750641e-10 3.9764759693382095e-08 2.2053461615328385e-08 1.0000000009919112 0.9998418120762094 0.9999999814110824 1.5490461992660226e-10 1.2608799088479489e-09 1.2713847670417078e-09 1.551094999147493e-10 -4.7620424222230135e-11 -9.94949937456249e-07 1.0269661644621452e-09 3.978796283645081e-08 2.6349083970051622e-08 1.0000000001729874 0.999841811494673 0.999999999238519 1.0825823756213046e-10 1.4037081507648212e-10 1.5250840966302376e-10 1.0156526531351114e-10 -1.0827832024096972e-11 -9.949458326675166e-07 3.157433821869172e-10 3.9771939269047394e-08 1.872879419737061e-08
4.792 0.9999999998553339 0.9998418116544854 1.0000000034191696 3.3940249813163037e-12 -1.3268488700779833e-10 -3.0228054685204763e-10 3.0945337195528895e-12 7.577793504718263e-11 -1.0103142552894824e-06 3.082585306771398e-10 3.984211063581755e-08 1.8971634414694627e-08 1.000000001105195 0.9998418125317833 0.9999999789205067 1.6036198255470284e-10 1.4211396812699714e-09 1.4223693304630016e-09 1.6168657927069442e-10 -5.0704577036377596e-11 -1.010361401180027e-06 1.1383620396949012e-09 3.9868272153593316e-08 2.810445158548976e-08 1.00000000111693 0.9998418125401273 0.9999999786628629 1.6095735954172168e-10 1.437772979278561e-09 1.4379560234639449e-09 1.6239751134540317e-10 -5.114717130585991e-11 -1.0103614396258679e-06 1.1497648070327796e-09 3.986857668280013e-08 2.8297823629680772e-08 0.9999999995756351 0.9998418114477357 1.0000000115737815 5.2634578940908004e-11 -5.782843866136168e-10 -7.282579194457549e-10 4.3771960853670543e-11 3.324904239318961e-11 -1.0103483947787033e-06 5.036929286389703e-10 3.984224297321908e-08 2.1969532005240828e-08 1.0000000009917898 0.9998418124511813 0.9999999814123751 1.5464975606575982e-10 1.2607560701800799e-09 1.2712446661484423e-09 1.5489844498004138e-10 -4.6104369025015405e-11 -1.0103609897978542e-06 1.0285534229843953e-09 3.986541743495875e-08 2.6291207938412854e-08 1.0000000001727902 0.9998418118696055 0.9999999992386711 1.0791113862966225e-10 1.4023280142160488e-10 1.5234278941659694e-10 1.0126996003952249e-10 -9.238234677144373e-12 -1.010356821544618e-06 3.2113963388033656e-10 3.984941052650698e-08 1.864968939287402e-08
4.802 0.9999999998567346 0.9998418120364022 1.000000003384248 3.0871574883859348e-12 -1.3137249750765208e-10 -2.9928456493886597e-10 2.879961184670627e-12 7.72806798740259e-11 -1.0259448059145804e-06 3.163654742364959e-10 3.9920417912732945e-08 1.8857668401160762e-08 1.000000001105166 0.9998418129126297 0.9999999789202537 1.6008252486807127e-10 1.4211196408454119e-09 1.4223465089054326e-09 1.6148227956151778e-10 -4.920322476638328e-11 -1.025992679858319e-06 1.1407314353339236e-09 3.9946569860915683e-08 2.8031267015011893e-08 1.0000000011169108 0.9998418129209805 0.999999978662423 1.6067917693498442e-10 1.4377655041697866e-09 1.437946135131814e-09 1.6219467027214517e-10 -4.964702580799781e-11 -1.0259927188597933e-06 1.1521199017412122e-09 3.994687425726505e-08 2.8225275159280305e-08 0.999999999576797 0.999841811829466 1.000000011540852 5.2210763885494094e-11 -5.766752465138314e-10 -7.262321559321573e-10 4.345225550571486e-11 3.486842922945419e-11 -1.0259794728546466e-06 5.08145689750523e-10 3.9920570226366265e-08 2.185982667543712e-08 1.000000000991672 0.9998418128319668 0.9999999814137635 1.5435644493844035e-10 1.260624157693622e-09 1.271109464186746e-09 1.5468060586501783e-10 -4.459253846660152e-11 -1.0259922619598181e-06 1.0310946402449042e-09 3.9943716459910103e-08 2.6211876634319016e-08 1.000000000172598 0.9998418122503518 0.9999999992389187 1.0752574067047017e-10 1.4008695307728565e-10 1.5218226046509313e-10 1.0096813075682683e-10 -7.653557131783551e-12 -1.0259880296991203e-06 3.294669552412131e-10 3.992772604452354e-08 1.8540126023030174e-08
4.812 0.9999999998581255 0.9998418124242057 1.0000000033497716 2.745747725904881e-12 -1.3007932115976975e-10 -2.9631645178620474e-10 2.676159571840486e-12 7.877369296091252e-11 -1.041798424864183e-06 3.225358315575766e-10 3.999950109313549e-08 1.876159355814112e-08 1.0000000011051415 0.999841813299373 0.999999978920103 1.597681622688134e-10 1.4210935488962164e-09 1.422326074459714e-09 1.612889017305091e-10 -4.770610156900265e-11 -1.041847037238644e-06 1.1426087364160092e-09 4.002564318156348e-08 2.7970286442983617e-08 1.0000000011168961 0.999841813307731 0.9999999786620853 1.6036655266289423e-10 1.4377518087363643e-09 1.4379381487580484e-09 1.620025592510142e-10 -4.8150627278473284e-11 -1.0418470768669535e-06 1.15398788934923e-09 4.002594745792533e-08 2.8164849357989266e-08 0.9999999995779599 0.999841812217091 1.0000000115081153 5.175266479729817e-11 -5.75076436545431e-10 -7.242099235122043e-10 4.314340712867693e-11 3.648196666241766e-11 -1.041833626757605e-06 5.114591390498536e-10 3.999967286526513e-08 2.1765562792995723e-08 1.0000000009915593 0.9998418132186491 0.9999999814152545 1.540288170920527e-10 1.260485925255131e-09 1.2709763459563941e-09 1.544732933010015e-10 -4.3084243091410684e-11 -1.0418466127653015e-06 1.0330902381126373e-09 4.002279113243494e-08 2.614556634007248e-08 1.0000000001724099 0.9998418126369951 0.999999999239268 1.0710616433176272e-10 1.3993473333558362e-10 1.520240956964563e-10 1.0067704354650087e-10 -6.0732752750934805e-12 -1.0418423155698202e-06 3.359194599098848e-10 4.0006817030335545e-08 1.8448708339795358e-08
4.822 0.9999999998595072 0.9998418128179807 1.0000000033157377 2.378459131286809e-12 -1.288015653416885e-10 -2.933824895274806e-10 2.4969789880499196e-12 8.02571020198904e-11 -1.0578780034374154e-06 3.2082785932615856e-10 4.007929270525681e-08 1.874349317811099e-08 1.0000000011051215 0.999841813692098 0.9999999789200564 1.594273470776481e-10 1.4210649384708397e-09 1.4223006551721748e-09 1.6112002690922303e-10 -4.621238524738967e-11 -1.0579273646943729e-06 1.1422931976835665e-09 4.0105424387913386e-08 2.7961687040766093e-08 1.0000000011168864 0.9998418137004624 0.9999999786618522 1.6002741959449965e-10 1.4377355713551902e-09 1.4379252601917398e-09 1.6183525233175141e-10 -4.665797411447967e-11 -1.0579274050104408e-06 1.1536848346719857e-09 4.0105728578902915e-08 2.8156443802602247e-08 0.9999999995791246 0.9998418126106947 1.0000000114755734 5.126868679506336e-11 -5.734847927732605e-10 -7.221981317942578e-10 4.2859682087237936e-11 3.8089796914031714e-11 -1.0579137479297352e-06 5.09819667704907e-10 4.0079483147110475e-08 2.173848715061179e-08 1.0000000009914516 0.9998418136113127 0.9999999814168495 1.536748539002807e-10 1.2603450414115894e-09 1.2708380932454302e-09 1.542906394129346e-10 -4.157979808579671e-11 -1.0579269334869036e-06 1.0326585835558887e-09 4.010257370174733e-08 2.6135277121594247e-08 1.000000000172227 0.9998418130296198 0.9999999992397206 1.0666004242635495e-10 1.397802871997993e-10 1.518608302062104e-10 1.0041037370006241e-10 -4.496583838454292e-12 -1.0579225704425804e-06 3.348100707955433e-10 4.008661574697523e-08 1.843653899188727e-08
4.832 0.99999999986088 0.9998418132178122 1.0000000032821406 1.9982928847276864e-12 -1.2753625364446317e-10 -2.90486051364571e-10 2.349077867749582e-12 8.173073065160207e-11 -1.0741864651680534e-06 3.086871397976326e-10 4.015973050894333e-08 1.882621133245487e-08 1.0000000011051067 0.9998418140908899 0.9999999789201106 1.590738096927676e-10 1.4210367264848054e-09 1.4222665961255162e-09 1.609822923361582e-10 -4.472221961785069e-11 -1.0742365863415078e-06 1.1391241206620454e-09 4.018585148217979e-08 2.8020720847579694e-08 1.000000001116881 0.9998418140992612 0.99999997866172 1.596750112998098e-10 1.4377199958353115e-09 1.4379040578786724e-09 1.616989732472019e-10 -4.5169115406126633e-11 -1.0742366273767253e-06 1.1505567749536682e-09 4.0186155548296735e-08 2.8215203854438388e-08 0.9999999995802906 0.9998418130103635 1.0000000114432221 5.077200013252081e-11 -5.718969249948218e-10 -7.202000592769139e-10 4.2607378648398074e-11 3.969169769198966e-11 -1.0742227602801013e-06 5.016821833648118e-10 4.0159938906812295e-08 2.17983830608867e-08 1.0000000009913483 0.9998418140100432 0.9999999814185447 1.5330760403842202e-10 1.2602049696510128e-09 1.270691445307222e-09 1.5413916966103997e-10 -4.007890136311834e-11 -1.074236148377014e-06 1.0290671786308005e-09 4.018300208870645e-08 2.619733400753445e-08 1.0000000001720488 0.9998418134283112 0.9999999992402734 1.062011909853315e-10 1.3962637237746486e-10 1.5168951443248625e-10 1.0017522728050954e-10 -2.9250674914334744e-12 -1.074231718671151e-06 3.2374772757885467e-10 4.016706006691399e-08 1.8526752133186625e-08
4.842 0.9999999998622432 0.9998418136237871 1.0000000032489698 1.6236552762302188e-12 -1.262812176082531e-10 -2.876214079945752e-10 2.2311030830049586e-12 8.319505412642722e-11 -1.0907267676527473e-06 2.8913361030820374e-10 4.0240773252531584e-08 1.8971118152624024e-08 1.000000001105096 0.9998418144958344 0.999999978920259 1.5872569720404547e-10 1.421010818115498e-09 1.422230048693695e-09 1.6087443567671464e-10 -4.323609543226644e-11 -1.0907776592873955e-06 1.1341684036464958e-09 4.0266883485676825e-08 2.812175297327625e-08 1.0000000011168806 0.9998418145042128 0.9999999786616812 1.5932802901441099e-10 1.4377067047183633e-09 1.4378800154412001e-09 1.61592477307988e-10 -4.368355236866231e-11 -1.0907777009904824e-06 1.145660279429085e-09 4.02671874593886e-08 2.831567535011631e-08 0.9999999995814581 0.9998418134161827 1.000000011411055 5.0280867419291464e-11 -5.703115081973856e-10 -7.182106124486445e-10 4.2385199008466784e-11 4.1288008502525626e-11 -1.0907636211018854e-06 4.892845815857825e-10 4.024099914762581e-08 2.1912226689154602e-08 1.0000000009912497 0.9998418144149268 0.999999981420334 1.52945553023947e-10 1.2600672030930158e-09 1.2705418667965362e-09 1.5401757833918925e-10 -3.8581891037949564e-11 -1.0907772147354185e-06 1.0234925755270546e-09 4.0264035371691825e-08 2.6304276148748724e-08 1.0000000001718754 0.9998418138331562 0.9999999992409191 1.0574746884797594e-10 1.394750024807142e-10 1.5151530225549458e-10 9.997002888914017e-11 -1.3574864853179857e-12 -1.090772717143848e-06 3.0573892741630814e-10 4.024810901838244e-08 1.8679942378163958e-08
4.852 0.9999999998635976 0.9998418140359929 1.000000003216214 1.2743317675421554e-12 -1.2503536246418438e-10 -2.847761284762904e-10 2.138196047160928e-12 8.4649702992551e-11 -1.1075019011928948e-06 2.7012618639036906e-10 4.032241910225809e-08 1.9101255673034578e-08 1.0000000011050896 0.9998418149070197 0.9999999789204935 1.5840271752187254e-10 1.4209886511656758e-09 1.4222025690083025e-09 1.6079114451369507e-10 -4.175301851927036e-11 -1.1075535744922967e-06 1.1296511972437733e-09 4.034851893844702e-08 2.8213093842466254e-08 1.0000000011168841 0.9998418149154051 0.9999999786617292 1.5900659355307456e-10 1.437696867708036e-09 1.437865467411683e-09 1.6151098665395132e-10 -4.220159413361608e-11 -1.1075536167811758e-06 1.1411983366107118e-09 4.034882277764674e-08 2.8406526042965477e-08 0.999999999582626 0.9998418138282404 1.000000011379064 4.98151113418155e-11 -5.687269236794645e-10 -7.162176847395098e-10 4.2188325368860625e-11 4.287880697841498e-11 -1.1075393206318894e-06 4.776743420406922e-10 4.032266222819217e-08 2.2013598767899005e-08 1.000000000991155 0.9998418148260512 0.9999999814222091 1.5260844176513522e-10 1.2599328991606041e-09 1.2704016627394072e-09 1.5392058852845307e-10 -3.7088266484313065e-11 -1.1075531229347197e-06 1.0183984010530229e-09 4.034567204484276e-08 2.640081214905819e-08 1.0000000001717062 0.9998418142442417 0.9999999992416505 1.0531889696299784e-10 1.3932749168966368e-10 1.5135053416289204e-10 9.978951804743694e-11 2.0595987067969381e-13 -1.1075485566580276e-06 2.8842179250856116e-10 4.032976106797671e-08 1.8817868325595787e-08
4.862 0.9999999998649413 0.9998418144545178 1.0000000031838625 9.676802316960807e-13 -1.237964509676147e-10 -2.8193983723628315e-10 2.0657610532153872e-12 8.609516216599998e-11 -1.1245148895970838e-06 2.6019181799097676e-10 4.0404713737048453e-08 1.9153749830362078e-08 1.0000000011050867 0.9998418153245342 0.9999999789208059 1.581218203094381e-10 1.4209717572760408e-09 1.4221948555435392e-09 1.6072851030412314e-10 -4.027337585429796e-11 -1.12456735581128e-06 1.1274812501348971e-09 4.0430803796390885e-08 2.825195570599775e-08 1.0000000011168912 0.9998418153329259 0.9999999786618551 1.5872705139282897e-10 1.4376926908430493e-09 1.437870197568456e-09 1.6144971422635234e-10 -4.0723125053165066e-11 -1.124567398671467e-06 1.1390600755757316e-09 4.0431107516144725e-08 2.8445257418357166e-08 0.9999999995837943 0.9998418142466241 1.0000000113472403 4.939226093821728e-11 -5.671412658308092e-10 -7.142109495728154e-10 4.2012121725154406e-11 4.446412851446092e-11 -1.124552883384675e-06 4.71499441740768e-10 4.0404974066240546e-08 2.2047763730143083e-08 1.0000000009910637 0.999841815243504 0.999999981424162 1.5231356321291333e-10 1.2598043660846787e-09 1.2702816137222741e-09 1.538443507514538e-10 -3.5598175741533355e-11 -1.124566897277665e-06 1.0159055518451944e-09 4.0427958127874866e-08 2.6441244928264128e-08 1.0000000001715408 0.9998418146616563 0.9999999992424592 1.0493280719111762e-10 1.3918548062045105e-10 1.5120556241903685e-10 9.962966783243227e-11 1.7653208216191255e-12 -1.1245622611109863e-06 2.7972309832549713e-10 4.0412062211232545e-08 1.88767635777763e-08
4.872 0.9999999998662747 0.9998418148794512 1.0000000031519019 7.152896127193532e-13 -1.2256169928571704e-10 -2.791116454183301e-10 2.013092955317606e-12 8.7531304740146e-11 -1.1417687910621004e-06 2.616758476290985e-10 4.04877399145692e-08 1.9119816220800723e-08 1.0000000011050862 0.9998418157484664 0.9999999789211872 1.5789463461825744e-10 1.4209632011288929e-09 1.4222073869175784e-09 1.6068563235416906e-10 -3.879699748756356e-11 -1.1418220612769896e-06 1.127980009818107e-09 4.051382147817338e-08 2.8232200341395007e-08 1.0000000011169003 0.9998418157568654 0.9999999786620499 1.585016083886682e-10 1.437696626991696e-09 1.4378957648669813e-09 1.614083285728297e-10 -3.924795405396282e-11 -1.1418221049208827e-06 1.1395633414623477e-09 4.0514125089495474e-08 2.8425770860208146e-08 0.9999999995849619 0.9998418146714242 1.0000000113155751 4.90238606104625e-11 -5.655519211396179e-10 -7.121895620996839e-10 4.185609105397945e-11 4.6044111714115115e-11 -1.1418073675274444e-06 4.716941386233527e-10 4.048801769144009e-08 2.2006839699355017e-08 1.0000000009909755 0.9998418156673753 0.9999999814261842 1.520727110587858e-10 1.259683942750245e-09 1.2701817330795559e-09 1.537877381270431e-10 -3.4111406621882614e-11 -1.1418215956165077e-06 1.0163743509813756e-09 4.051097697187394e-08 2.641904083157089e-08 1.0000000001713782 0.9998418150854896 0.999999999243336 1.0460039115804038e-10 1.3905157354785562e-10 1.510814492299152e-10 9.94897240348443e-11 3.320477320419925e-12 -1.1418168886886317e-06 2.8166607134580625e-10 4.049509569756928e-08 1.8847839792302416e-08
4.882 0.9999999998675966 0.9998418153108838 1.0000000031203182 5.23053394742433e-13 -1.2132902602341157e-10 -2.763020323068623e-10 1.9821558958598534e-12 8.895783912535477e-11 -1.1592666975496143e-06 2.6900569370852564e-10 4.057159252672448e-08 1.904270292537137e-08 1.0000000011050878 0.9998418161789072 0.9999999789216262 1.5772737857432386e-10 1.4209643424536385e-09 1.4222290512744538e-09 1.606641045495623e-10 -3.732408996496492e-11 -1.159320783224021e-06 1.1298619221678437e-09 4.059766783889955e-08 2.818327833847506e-08 1.000000001116912 0.9998418161873135 0.9999999786623024 1.5833569270601493e-10 1.437710483140493e-09 1.4379306796309078e-09 1.6138806894553666e-10 -3.77761676092727e-11 -1.1593208277101343e-06 1.1414357798137098e-09 4.0597971363251527e-08 2.8377317806034566e-08 0.999999999586128 0.9998418151027303 1.0000000112840555 4.871569814975033e-11 -5.639569510721839e-10 -7.101642507311704e-10 4.172164171265939e-11 4.7618631484486435e-11 -1.159305864953716e-06 4.751734899854526e-10 4.057188845284941e-08 2.1928346093862054e-08 1.0000000009908883 0.9998418160977549 0.9999999814282635 1.5189171926090442e-10 1.2595734213291067e-09 1.2700911216553407e-09 1.5375241304248695e-10 -3.2628038352848967e-11 -1.1593203105066693e-06 1.018377368629458e-09 4.059482442205775e-08 2.63656533490222e-08 1.000000000171217 0.9998418155158313 0.9999999992442702 1.0432817453053045e-10 1.389278122246814e-10 1.5096681115148502e-10 9.937108270200985e-11 4.871525127987782e-12 -1.1593155317858884e-06 2.890329222693265e-10 4.0578957104214313e-08 1.8775069157172188e-08
4.892 0.9999999998689064 0.999841815748907 1.0000000030890923 3.9262418627114847e-13 -1.2010050028145222e-10 -2.7352709685182725e-10 1.9727269382969785e-12 9.037540772992575e-11 -1.1770117354566041e-06 2.7483636956715496e-10 4.065635091130362e-08 1.897803964765426e-08 1.0000000011050896 0.9998418166159484 0.9999999789221068 1.5762190034899694e-10 1.4209737528446967e-09 1.4222437562436182e-09 1.6066406664259324e-10 -3.585432159406485e-11 -1.1770666478785595e-06 1.13143616477344e-09 4.068242317533904e-08 2.814293140288976e-08 1.0000000011169237 0.9998418166243612 0.9999999786625969 1.5823159699136606e-10 1.43773246846629e-09 1.4379583502771493e-09 1.6138957066346711e-10 -3.630788475706085e-11 -1.1770666936208268e-06 1.1430038280450287e-09 4.068272662206359e-08 2.8337383373051317e-08 0.9999999995872916 0.9998418155406346 1.000000011252667 4.846982001038417e-11 -5.62358191097607e-10 -7.081514692829169e-10 4.1608839273480613e-11 4.918801526762729e-11 -1.177051502262593e-06 4.778656248756226e-10 4.065666608984541e-08 2.1860607632467313e-08 1.000000000990802 0.9998418165347348 0.9999999814303848 1.5177236340626253e-10 1.2594708245500339e-09 1.2699935597732165e-09 1.5373861840948206e-10 -3.114812725219017e-11 -1.1770661682902043e-06 1.0200370981652272e-09 4.067958075003723e-08 2.6321407842184142e-08 1.0000000001710572 0.9998418159527731 0.9999999992452451 1.0411791792154097e-10 1.3881263496830845e-10 1.5084526163384648e-10 9.92742308767642e-11 6.418424827263231e-12 -1.1770613165366547e-06 2.9500565401032775e-10 4.066372650128714e-08 1.8714916288098963e-08
4.902 0.9999999998702032 0.9998418161936145 1.0000000030582021 3.23858257378239e-13 -1.1888200183727138e-10 -2.7079801787530326e-10 1.98037919231885e-12 9.17835512124226e-11 -1.1950070658603058e-06 2.761884885452455e-10 4.074206255052028e-08 1.894975842116596e-08 1.0000000011050918 0.9998418170596828 0.9999999789226104 1.5757833256381528e-10 1.4209849685169547e-09 1.422239546745446e-09 1.6068096413973251e-10 -3.4387778866525284e-11 -1.19506281724588e-06 1.1319478553148488e-09 4.076813554637409e-08 2.812724921804004e-08 1.0000000011169359 0.9998418170681027 0.9999999786629142 1.5818957589884518e-10 1.4377561443566618e-09 1.437966899651549e-09 1.6140793100682004e-10 -3.4842523436857697e-11 -1.1950628635262627e-06 1.1435202434046252e-09 4.0768438937666054e-08 2.832194607983621e-08 0.9999999995884524 0.9998418159852296 1.0000000112213894 4.8286048732325345e-11 -5.607621509419882e-10 -7.061629120990769e-10 4.1513610616313763e-11 5.075165711222115e-11 -1.1950474403038544e-06 4.780016383509342e-10 4.074239834250776e-08 2.182438937495692e-08 1.0000000009907162 0.9998418169784081 0.9999999814325288 1.5171481902924415e-10 1.259370059612026e-09 1.269877137921812e-09 1.5374175775700476e-10 -2.9671474964141175e-11 -1.1950623302175436e-06 1.0205167060831513e-09 4.0765294026421726e-08 2.6303512895654877e-08 1.0000000001708977 0.9998418163964083 0.9999999992462426 1.0396990545266174e-10 1.386993528633985e-10 1.507047510240399e-10 9.919445400209665e-11 7.961617905475533e-12 -1.195057404500283e-06 2.9680145113754544e-10 4.074945180242248e-08 1.869163234240607e-08
4.912 0.999999999871487 0.9998418166450995 1.0000000030276246 3.152283483130931e-13 -1.1768242394532032e-10 -2.681161473838963e-10 1.995155875897796e-12 9.318239251229708e-11 -1.2132558842371056e-06 2.757267876281741e-10 4.0828744358054597e-08 1.893564435037783e-08 1.000000001105094 0.9998418175102045 0.9999999789231164 1.575946697883434e-10 1.420989314931554e-09 1.4222150114558368e-09 1.6070511196614e-10 -3.292447520248856e-11 -1.213312486559174e-06 1.132015653838747e-09 4.0854821507116194e-08 2.8121181784520042e-08 1.0000000011169474 0.9998418175186311 0.9999999786632339 1.5820755435610077e-10 1.4377729010963894e-09 1.43795515682687e-09 1.614334079104917e-10 -3.3380712518925375e-11 -1.2133125337740995e-06 1.1435972669449588e-09 4.085512482582659e-08 2.8316058915500148e-08 0.9999999995896092 0.9998418164366099 1.0000000111902025 4.816252944787897e-11 -5.591773588413476e-10 -7.042002617975911e-10 4.1425836052615666e-11 5.2309949021819184e-11 -1.2132968754028083e-06 4.770872033812401e-10 4.082910201958763e-08 2.1800409353013975e-08 1.0000000009906302 0.9998418174288687 0.9999999814346752 1.5171714676091555e-10 1.2592621831615822e-09 1.2697401659895274e-09 1.5375195901708093e-10 -2.819802857033836e-11 -1.2133119921318896e-06 1.0205037509755147e-09 4.0851980773519204e-08 2.6295883180920578e-08 1.0000000001707376 0.9998418168468313 0.9999999992472413 1.0388146220731123e-10 1.3857914749979357e-10 1.5054404318010883e-10 9.912194612301586e-11 9.500617870192156e-12 -1.2133069914162086e-06 2.9689430689447557e-10 4.083614972440332e-08 1.868264538106143e-08
4.922 0.9999999998727573 0.9998418171034589 1.000000002997338 3.600758555213428e-13 -1.1650876853592903e-10 -2.654732796768643e-10 2.004152874569229e-12 9.457196947022731e-11 -1.231761422215928e-06 2.7885461434838527e-10 4.0916395422771036e-08 1.8890992756639273e-08 1.0000000011050953 0.9998418179676092 0.9999999789236066 1.5766393321982213e-10 1.4209794284861326e-09 1.4221786515306697e-09 1.6072298710350163e-10 -3.14646515078485e-11 -1.2318188873013618e-06 1.132945499843234e-09 4.0942478895309045e-08 2.809459903651264e-08 1.000000001116959 0.9998418179760429 0.9999999786635381 1.5827832811576996e-10 1.4377755860545259e-09 1.4379315066063306e-09 1.6145299539683426e-10 -3.192177339358169e-11 -1.2318189354966853e-06 1.1445275028135866e-09 4.094278212798932e-08 2.828979953174953e-08 0.9999999995907624 0.9998418168948705 1.0000000111590879 4.809201831007014e-11 -5.576110991420325e-10 -7.022552556188103e-10 4.133226355251235e-11 5.3863036259461914e-11 -1.231803038246531e-06 4.782600058917439e-10 4.091677562021377e-08 2.174984106562073e-08 1.000000000990543 0.9998418178862123 0.9999999814368059 1.5177236958846735e-10 1.2591402546041362e-09 1.2695912857908618e-09 1.5375610759685328e-10 -2.6727845560894182e-11 -1.2318183852386336e-06 1.0214482915516486e-09 4.093963887755133e-08 2.6266297885387496e-08 1.0000000001705776 0.9998418173041373 0.999999999248224 1.0384594994561736e-10 1.3844465017911058e-10 1.5037145765870414e-10 9.904320533277547e-11 1.1035728676726887e-11 -1.231813308631589e-06 3.002917220400898e-10 4.092381842102942e-08 1.864261554287948e-08
4.932 0.999999999874015 0.9998418175687889 1.000000002967328 4.43334462257746e-13 -1.1536272196559787e-10 -2.628580036284645e-10 1.994775211900452e-12 9.595214861194348e-11 -1.2505269460311988e-06 2.8845100281242073e-10 4.1005006120201934e-08 1.8790534988259812e-08 1.0000000011050958 0.9998418184319942 0.9999999789240692 1.5777138463527938e-10 1.4209534805736931e-09 1.4221409086845226e-09 1.607225561721021e-10 -3.000815893791155e-11 -1.2505852861395196e-06 1.1354878362160557e-09 4.1031096378857134e-08 2.803062081847151e-08 1.0000000011169694 0.9998418184404341 0.9999999786638148 1.5838726400722153e-10 1.4377623271103203e-09 1.4379063223234236e-09 1.6145383420628644e-10 -3.046638198715335e-11 -1.2505853350750937e-06 1.1470537080881915e-09 4.1031399567192356e-08 2.8226405900773612e-08 0.9999999995919119 0.9998418173601092 1.0000000111280332 4.8060138791470426e-11 -5.560652822275857e-10 -7.003173923941793e-10 4.122037907532504e-11 5.541046310215111e-11 -1.2505691957476596e-06 4.832914430633932e-10 4.100540865885303e-08 2.1650753342870024e-08 1.0000000009904557 0.9998418183505361 0.9999999814389088 1.518660992697551e-10 1.259002590115589e-09 1.269441085797967e-09 1.5374168664629051e-10 -2.5261064860466915e-11 -1.2505847761330263e-06 1.024182638047048e-09 4.102825709197074e-08 2.6196686673400982e-08 1.0000000001704168 0.9998418177684234 0.9999999992491784 1.0384878313495775e-10 1.3829470144391833e-10 1.5019761540020622e-10 9.894618068595959e-11 1.2566767330382337e-11 -1.2505796226771418e-06 3.0967080953940915e-10 4.101244691335669e-08 1.8545955711844667e-08
4.942 0.9999999998752594 0.9998418180411884 1.0000000029375875 5.422428707691347e-13 -1.1423897118740239e-10 -2.602646352043002e-10 1.9579992371706237e-12 9.732293942726495e-11 -1.2695557575022185e-06 3.0144960249431863e-10 4.1094551159319894e-08 1.8656993988945874e-08 1.0000000011050958 0.999841818903457 0.9999999789245012 1.5789421385126318e-10 1.4209167342145026e-09 1.4221074850203201e-09 1.6069460844584545e-10 -2.85548691210048e-11 -1.2696149850666934e-06 1.1389873272547593e-09 4.112064726655183e-08 2.7944767908651052e-08 1.0000000011169796 0.9998418189119044 0.9999999786640602 1.58511323048418e-10 1.4377380971724407e-09 1.4378854397667448e-09 1.6142730521788213e-10 -2.9013803546538338e-11 -1.269615034926556e-06 1.1505274287132131e-09 4.112095043195775e-08 2.8141293971085566e-08 0.9999999995930575 0.999841817832424 1.0000000110970357 4.804373972092502e-11 -5.54534582873311e-10 -6.983804604648953e-10 4.108148931373606e-11 5.695237966804809e-11 -1.2695986498437473e-06 4.905480895415893e-10 4.109497501105745e-08 2.152295144772468e-08 1.0000000009903673 0.9998418188219381 0.9999999814409806 1.5197531511698287e-10 1.258853976567755e-09 1.2692953587364704e-09 1.5370000906673395e-10 -2.37979050512578e-11 -1.2696144670766287e-06 1.0279777548349769e-09 4.111780871122155e-08 2.6103622198342706e-08 1.0000000001702554 0.9998418182397881 0.9999999992501013 1.0386686177685567e-10 1.3813403470791053e-10 1.5002831087016636e-10 9.882183221313115e-11 1.4093902617852326e-11 -1.2696092355736772e-06 3.2222477868238053e-10 4.110200871192729e-08 1.841573287755752e-08
4.952 0.9999999998764911 0.9998418185207574 1.0000000029081197 6.296206393089219e-13 -1.1312808575357529e-10 -2.576932163056976e-10 1.8889460829931384e-12 9.86846477129131e-11 -1.2888511946093329e-06 3.1086245202520765e-10 4.118497153512132e-08 1.8553044976089132e-08 1.0000000011050956 0.999841819382098 0.999999978924908 1.580052193726594e-10 1.4208782728139019e-09 1.4220784521142669e-09 1.606342227916713e-10 -2.7104919158793563e-11 -1.2889113224874239e-06 1.141643330772904e-09 4.121107182500197e-08 2.787901901120277e-08 1.000000001116989 0.9998418193905524 0.9999999786642806 1.5862389023594037e-10 1.4377125130324692e-09 1.4378688332566331e-09 1.6136842406676648e-10 -2.756494932498093e-11 -1.2889113729047038e-06 1.1531662741331409e-09 4.121137493328743e-08 2.8076149985192962e-08 0.9999999995941995 0.9998418183119144 1.0000000110660998 4.801637665758807e-11 -5.530097454750355e-10 -6.964446120392349e-10 4.0910451639155744e-11 5.848904705172432e-11 -1.2888947391661905e-06 4.957795588102688e-10 4.118541512655871e-08 2.142080245714331e-08 1.000000000990279 0.9998418193005177 0.9999999814430272 1.5207285179404223e-10 1.2587040525381692e-09 1.269153743456403e-09 1.5362576829393315e-10 -2.2337567423253018e-11 -1.2889107962567552e-06 1.0308364773186115e-09 4.1208233960804585e-08 2.603202982476059e-08 1.0000000001700944 0.9998418187183309 0.999999999250998 1.0387357551384456e-10 1.3797183854648825e-10 1.4986342086027996e-10 9.866516931072851e-11 1.561688882429856e-11 -1.2889054856243526e-06 3.3144284528748807e-10 4.1192444060789806e-08 1.831548076462414e-08
4.962 0.9999999998777107 0.9998418190075964 1.0000000028789349 6.818663865443137e-13 -1.1202113729989226e-10 -2.5514592711062716e-10 1.7857926405581488e-12 1.0003698492063695e-10 -1.3084166316225213e-06 3.106836231751688e-10 4.1276165830214256e-08 1.85390058607024e-08 1.0000000011050953 0.9998418198680182 0.999999978925303 1.5808039185910623e-10 1.420847181685805e-09 1.422050819373957e-09 1.6053979882984036e-10 -2.5658427456943264e-11 -1.3084776723512757e-06 1.1417355570349904e-09 4.1302268566749276e-08 2.787329767617729e-08 1.0000000011169987 0.9998418198764791 0.9999999786644895 1.5870102503516078e-10 1.437694250913443e-09 1.437853874987149e-09 1.612752818520089e-10 -2.611913279809408e-11 -1.3084777234943193e-06 1.1532671732476373e-09 4.1302571591929296e-08 2.807061430194121e-08 0.9999999995953385 0.9998418187986816 1.0000000110352392 4.795399128047929e-11 -5.514818022533219e-10 -6.945124427161913e-10 4.070564958322098e-11 6.002003794540621e-11 -1.3084608375994062e-06 4.950489854677811e-10 4.127662746355718e-08 2.139648534761439e-08 1.0000000009901908 0.999841819786377 0.9999999814450617 1.5213464249957521e-10 1.2585617906591696e-09 1.2690138560198587e-09 1.5351750544831445e-10 -2.0881015699657455e-11 -1.308477138094212e-06 1.0308539212202718e-09 4.12994313877134e-08 2.6024695804121856e-08 1.000000000169933 0.999841819204153 0.9999999992518827 1.038448783065815e-10 1.3781721930855866e-10 1.4970045988116474e-10 9.847450156538912e-11 1.7135455502140274e-11 -1.3084717469151116e-06 3.316746801356668e-10 4.128365144395301e-08 1.8306293436714368e-08
4.972 0.9999999998789193 0.9998418195018082 1.0000000028500489 6.848385696269257e-13 -1.1091428425573073e-10 -2.526214108709079e-10 1.648712721315817e-12 1.0137971260872758e-10 -1.3282554791315514e-06 2.9940174818846113e-10 4.136800826289995e-08 1.8627581426169025e-08 1.0000000011050958 0.9998418203613201 0.9999999789257056 1.581060481361787e-10 1.4208272543386102e-09 1.4220256699104373e-09 1.604112928726871e-10 -2.4215394143987315e-11 -1.3283174453657091e-06 1.1388714092343288e-09 4.139411214906393e-08 2.7935975422453823e-08 1.0000000011170092 0.999841820369788 0.9999999786647057 1.5872854590948853e-10 1.4376871259861469e-09 1.4378414790328563e-09 1.611481294546357e-10 -2.4677002145921465e-11 -1.3283174970004056e-06 1.1504415389379791e-09 4.139441513511632e-08 2.8132998340760273e-08 0.9999999995964749 0.999841819292828 1.0000000110044729 4.784283949489726e-11 -5.499471450072755e-10 -6.925833295787956e-10 4.046715573972574e-11 6.154550787156686e-11 -1.328300355621566e-06 4.874093561940946e-10 4.136848652013411e-08 2.1461119592095615e-08 1.0000000009901029 0.9998418202796177 0.9999999814471036 1.5214680189725718e-10 1.2584306833732172e-09 1.2688765223662776e-09 1.5337538694842156e-10 -1.942783729366828e-11 -1.3283169031064107e-06 1.0275942451730846e-09 4.139127565920704e-08 2.6090596764109866e-08 1.000000000169773 0.9998418196973567 0.9999999992527742 1.0376671104556186e-10 1.3767369356781387e-10 1.495401636955781e-10 9.824992026640198e-11 1.8649999537465477e-11 -1.3283114300303098e-06 3.2154670769138385e-10 4.137550546139365e-08 1.84009505123318e-08
4.982 0.9999999998801171 0.9998418200034968 1.000000002821481 6.366220849420483e-13 -1.098090089764932e-10 -2.501142980212552e-10 1.4800394783546612e-12 1.027129555669649e-10 -1.3483711842488119e-06 2.8093814492246916e-10 4.146039598671999e-08 1.877291855832276e-08 1.0000000011050976 0.9998418208621067 0.9999999789261372 1.5808065771247793e-10 1.4208164729903088e-09 1.4220082788985066e-09 1.6025097433936803e-10 -2.2775808484534455e-11 -1.3484340888735784e-06 1.1343148676736182e-09 4.14865002476523e-08 2.8036806629458826e-08 1.0000000011170207 0.999841820870582 0.9999999786649505 1.5870504659009918e-10 1.4376893546501633e-09 1.4378369401792704e-09 1.6098932046879407e-10 -2.3238383699555768e-11 -1.34843414108017e-06 1.145940890967523e-09 4.148680317365208e-08 2.823327239489747e-08 0.9999999995976099 0.9998418197944577 1.0000000109738216 4.7680874046640124e-11 -5.484073833600867e-10 -6.906517896469781e-10 4.019727305862397e-11 6.306517796413308e-11 -1.3484167406865274e-06 4.756314747098977e-10 4.1460889814410186e-08 2.1575264891175938e-08 1.0000000009900167 0.9998418207803437 0.9999999814491741 1.5210755281639665e-10 1.2583085504438386e-09 1.2687466832911125e-09 1.532013082485364e-10 -1.7978557876165408e-11 -1.348433538680231e-06 1.0224543289730472e-09 4.148366438658079e-08 2.6197305462898292e-08 1.000000000169614 0.9998418201980459 0.9999999992536935 1.0363771457845566e-10 1.375399060428869e-10 1.4938764737770388e-10 9.799357376866441e-11 2.0160519610784213e-11 -1.3484279826344109e-06 3.048607997743003e-10 4.1467903675262656e-08 1.8552902259919272e-08
4.992 0.999999999881305 0.9998418205127672 1.000000002793248 5.456657273839672e-13 -1.087108421063529e-10 -2.4761862929783493e-10 1.2850142713849829e-12 1.0403642164680935e-10 -1.3687672307751756e-06 2.630126164737821e-10 4.155330323580931e-08 1.8902981483212574e-08 1.0000000011051011 0.9998418213704844 0.9999999789266177 1.5801256980506484e-10 1.4208097589145748e-09 1.4220044198180415e-09 1.6006408936690924e-10 -2.1339575258243184e-11 -1.3688310871210666e-06 1.130156835111309e-09 4.1579407330016774e-08 2.812774841856006e-08 1.0000000011170342 0.9998418213789663 0.9999999786652441 1.5863835955809263e-10 1.4376955229563948e-09 1.437846005481737e-09 1.608040007330336e-10 -2.1803151469362392e-11 -1.3688311403526929e-06 1.1418350819406582e-09 4.15797102294591e-08 2.8323730414078322e-08 0.9999999995987432 0.9998418203036755 1.0000000109433054 4.747589851852631e-11 -5.468680170123512e-10 -6.887124602187694e-10 3.990096218385859e-11 6.457911629243468e-11 -1.368813477111688e-06 4.645964529681302e-10 4.1553811788898646e-08 2.1676438878939258e-08 1.0000000009899324 0.9998418212886596 0.9999999814512935 1.5202547832808145e-10 1.2581905185799724e-09 1.2686302682796839e-09 1.5300089890940684e-10 -1.653248549111105e-11 -1.3688305289333466e-06 1.0177520823324668e-09 4.157657204104973e-08 2.6293379530058294e-08 1.0000000001694576 0.9998418207063257 0.9999999992546609 1.0346575605901188e-10 1.3741002438896512e-10 1.492489085367892e-10 9.77108931585138e-11 2.166646412761448e-11 -1.368824888866801e-06 2.8886257134139066e-10 4.1560820604904555e-08 1.8689188214446428e-08


==> figures/planar_acoustic_pulse/data/nscbc_farfield_inflow_and_pressure_outflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28
0.002 1.0002216104945585 1.0000000000069973 0.9947554859033648 -6.931219369127446e-15 1.837996359665547e-10 6.235815513421166e-10 2.678250435891156e-12 -2.519496761135007e-10 -1.0315327213680421e-10 1.4613397632548924e-08 1.94778184626436e-09 3.5050530680695796e-07 1.0002216104945585 1.0000000000069973 0.9947554859033616 -6.938534696562572e-15 1.8385400795368466e-10 6.235815510406725e-10 2.678260392246755e-12 -2.5198210907147015e-10 -1.031534658304301e-10 1.4613397632331776e-08 1.9477818455931575e-09 3.5050530680038605e-07 1.0002216104945587 1.0000000000069975 0.9947554859033613 -6.930028249160455e-15 1.838593924746594e-10 6.23581553492185e-10 2.678248285822754e-12 -2.519855579994405e-10 -1.0315342359248698e-10 1.4613397632365497e-08 1.947781845409809e-09 3.5050530679893376e-07 1.0002216104945587 1.0000000000069973 0.9947554859033613 -7.0226461635772504e-15 1.8385992918178367e-10 6.235815578670666e-10 2.6782632207640676e-12 -2.5198574927475225e-10 -1.031533626493006e-10 1.4613397632379716e-08 1.947781845485918e-09 3.505053067992709e-07 1.0002216104945587 1.0000000000069973 0.9947554859033614 -6.936928783220172e-15 1.8386001965276846e-10 6.235815572261353e-10 2.6782638616954107e-12 -2.5198580900877983e-10 -1.0315352193698104e-10 1.46133976323662e-08 1.94778184541217e-09 3.5050530679930905e-07 1.0002216104945587 1.0000000000069973 0.9947554859033623 -6.8193108163568035e-15 1.838431244031006e-10 6.235815453464317e-10 2.678266086487503e-12 -2.5197577839109153e-10 -1.0315352977815542e-10 1.461339763255979e-08 1.947781845813053e-09 3.505053068010754e-07
0.012 1.0002216104740298 1.0000000004803178 0.994755487683374 2.3070750118233463e-13 1.8221819640093024e-10 5.146273067281847e-10 2.583562294935189e-11 -2.0349246389299257e-10 -1.2900614994376908e-10 1.9585829817550456e-08 1.0431602044786671e-08 5.080140208765965e-07 1.0002216104740331 1.0000000004803182 0.9947554876832904 2.3059567440665874e-13 1.8293352373615823e-10 5.146272794897536e-10 2.583548484512938e-11 -2.0409483104861373e-10 -1.2900658195969922e-10 1.9585829822738917e-08 1.043160208654589e-08 5.08014021043652e-07 1.0002216104740336 1.0000000004803182 0.9947554876832818 2.3052180840947984e-13 1.830049353671298e-10 5.146272540743312e-10 2.583543062130132e-11 -2.0415540875566292e-10 -1.2900621812349352e-10 1.9585829820470913e-08 1.0431602088593574e-08 5.080140209627003e-07 1.0002216104740336 1.0000000004803182 0.9947554876832813 2.3047250218905974e-13 1.83012338673371e-10 5.146271990042788e-10 2.583545912657827e-11 -2.0416126275462156e-10 -1.2900646249163846e-10 1.9585829813049032e-08 1.043160208339776e-08 5.080140208496937e-07 1.0002216104740336 1.0000000004803182 0.9947554876832814 2.305502189324662e-13 1.8301302966699213e-10 5.146271958262602e-10 2.5835596264198456e-11 -2.041620694708733e-10 -1.290064220582544e-10 1.9585829814136225e-08 1.0431602089493024e-08 5.080140206599071e-07 1.0002216104740325 1.0000000004803182 0.994755487683307 2.3064075284456784e-13 1.827898510108066e-10 5.146272372776088e-10 2.5835598269130783e-11 -2.0397375051056558e-10 -1.2900658315050965e-10 1.9585829821742508e-08 1.0431602076078194e-08 5.080140209275224e-07
0.022 1.000221610471502 1.0000000017380668 0.9947555284264874 2.195479974699267e-13 1.6989365716630381e-10 7.011714317672598e-10 9.862945099232917e-11 -1.537612245957339e-10 -1.3682242128084766e-10 1.898900149219942e-08 1.3454669711880182e-08 5.467604177906337e-07 1.0002216104715138 1.00000000173807 0.994755528426204 2.1967244210949916e-13 1.7124513511833102e-10 7.011714200003593e-10 9.862967131950241e-11 -1.5508448725243356e-10 -1.3682256184482802e-10 1.8989001526278417e-08 1.3454669906201185e-08 5.467604181787066e-07 1.000221610471515 1.0000000017380706 0.9947555284261755 2.1980792236916727e-13 1.7138085086881912e-10 7.011717200272955e-10 9.862961744691191e-11 -1.5521799877101422e-10 -1.368229069757754e-10 1.8989001531091536e-08 1.3454669947218842e-08 5.467604182034839e-07 1.000221610471515 1.0000000017380706 0.9947555284261725 2.1971367394895826e-13 1.7139440655305434e-10 7.011717766785892e-10 9.862967663619714e-11 -1.552310571647612e-10 -1.3682244058138248e-10 1.898900153280882e-08 1.3454669960878868e-08 5.467604181931347e-07 1.0002216104715151 1.0000000017380706 0.9947555284261724 2.196819957786067e-13 1.7139589238522688e-10 7.011716022647805e-10 9.862965075189988e-11 -1.552324280336778e-10 -1.368221961948783e-10 1.8989001541078293e-08 1.3454669927661606e-08 5.467604177952323e-07 1.0002216104715114 1.0000000017380692 0.9947555284262608 2.1958763830452536e-13 1.7097374796935668e-10 7.011713648368292e-10 9.862958895103043e-11 -1.5481777201835617e-10 -1.3682249425128825e-10 1.8989001525637528e-08 1.3454669905043093e-08 5.467604179305184e-07
0.032 1.0002216104646309 1.0000000037361396 0.994755593778855 8.046237806334728e-14 1.5322698785028836e-10 1.4997106711760766e-09 1.998290691439904e-10 -1.2725699267088052e-10 -1.3401085012996072e-10 1.8903530768546372e-08 1.554797987820994e-08 5.527576379758571e-07 1.0002216104646569 1.0000000037361498 0.9947555937782312 7.965478093999145e-14 1.5526253087619457e-10 1.4997104447708573e-09 1.9982980055281373e-10 -1.293064354913528e-10 -1.3401156511523079e-10 1.8903530898892464e-08 1.554798057685019e-08 5.527576393176561e-07 1.0002216104646593 1.0000000037361507 0.9947555937781686 7.977490944639086e-14 1.554672961040686e-10 1.499710779089677e-09 1.9982968098692947e-10 -1.2951457336200655e-10 -1.3401115360903773e-10 1.8903530936025465e-08 1.5547980671771105e-08 5.527576401795037e-07 1.0002216104646597 1.000000003736151 0.9947555937781624 7.980065894848611e-14 1.554879301210188e-10 1.4997107268166578e-09 1.9982961137357577e-10 -1.2953449221955806e-10 -1.340112471444332e-10 1.8903530933284176e-08 1.5547980691880468e-08 5.527576391313434e-07 1.0002216104646597 1.0000000037361507 0.9947555937781615 7.981200190461747e-14 1.5549019231694566e-10 1.4997104241872852e-09 1.9982997072325813e-10 -1.2953723155743165e-10 -1.340109943213556e-10 1.8903530908894775e-08 1.554798066038547e-08 5.527576394616668e-07 1.0002216104646517 1.0000000037361478 0.9947555937783564 8.002710065152727e-14 1.548531288535869e-10 1.4997104392876592e-09 1.998297265252714e-10 -1.288924423576176e-10 -1.3401076742180206e-10 1.8903530890013683e-08 1.5547980503818603e-08 5.527576389171078e-07
0.042 1.0002216104479804 1.0000000064126855 0.9947556818624178 -1.2360205468467602e-12 1.451115545159708e-10 3.0452097194444345e-09 3.189964723726527e-10 -1.1318367860833024e-10 -1.2805002712153342e-10 1.9334477510576174e-08 1.7936078803831125e-08 5.564453563002883e-07 1.0002216104480268 1.000000006412707 0.9947556818613027 -1.2359337473291605e-12 1.4789533128234166e-10 3.045209560896944e-09 3.1899804887030763e-10 -1.1595838194859927e-10 -1.2805090256687872e-10 1.9334477792197056e-08 1.793608048937909e-08 5.564453594641323e-07 1.0002216104480315 1.0000000064127093 0.9947556818611907 -1.2362197791298648e-12 1.4817611021452732e-10 3.04520997854379e-09 3.189980993306194e-10 -1.1624128261338311e-10 -1.280501248337006e-10 1.9334477855724448e-08 1.7936080700654052e-08 5.564453595072384e-07 1.000221610448032 1.0000000064127095 0.9947556818611794 -1.2358137584337343e-12 1.4820441791384701e-10 3.0452097133577935e-09 3.1899790474505927e-10 -1.1626888072420773e-10 -1.280506473805382e-10 1.933447785031486e-08 1.7936080709583036e-08 5.564453593931321e-07 1.000221610448032 1.0000000064127095 0.9947556818611786 -1.236381486198759e-12 1.482074124499196e-10 3.045209399141248e-09 3.189983673760363e-10 -1.1627244368819498e-10 -1.2805040779395183e-10 1.933447782910912e-08 1.793608068692949e-08 5.564453595972029e-07 1.0002216104480177 1.0000000064127028 0.9947556818615274 -1.2358996504187184e-12 1.473343633234121e-10 3.0452096759540176e-09 3.1899787251330956e-10 -1.153961773935669e-10 -1.2805017486697792e-10 1.933447774319627e-08 1.793608019784114e-08 5.564453588341132e-07
0.052 1.000221610409347 1.0000000096825181 0.9947557905774237 -1.0499832313753215e-12 1.4435685364345966e-10 6.597348173994303e-09 4.610221952265399e-10 -1.0554099906389455e-10 -1.218552470033737e-10 1.891537920531064e-08 1.9600136312493067e-08 5.617160143889543e-07 1.0002216104094204 1.000000009682555 0.9947557905756648 -1.0496240946582607e-12 1.479041314987503e-10 6.597347958019836e-09 4.61024915629119e-10 -1.0903692480592e-10 -1.2185567235038574e-10 1.891537977375431e-08 1.9600139411429325e-08 5.617160178437165e-07 1.0002216104094277 1.000000009682559 0.9947557905754876 -1.0500985355256514e-12 1.4826305353470548e-10 6.597348417578029e-09 4.6102497236084785e-10 -1.0939461727514901e-10 -1.218552723128327e-10 1.8915379819925007e-08 1.9600139747629255e-08 5.617160175892841e-07 1.0002216104094286 1.0000000096825592 0.9947557905754695 -1.0495297152875867e-12 1.482990641448113e-10 6.59734813728099e-09 4.6102492078177923e-10 -1.0943019573684917e-10 -1.2185536466660624e-10 1.891537982170537e-08 1.960013977764347e-08 5.617160179761228e-07 1.0002216104094286 1.0000000096825592 0.9947557905754679 -1.049783146673716e-12 1.4830258307920864e-10 6.5973479365797725e-09 4.6102503337963576e-10 -1.0943438260588219e-10 -1.218551540447542e-10 1.8915379864744703e-08 1.9600139810441923e-08 5.61716017648948e-07 1.0002216104094055 1.0000000096825477 0.9947557905760187 -1.0497735984468266e-12 1.4718832952029278e-10 6.597348368757519e-09 4.6102436288997086e-10 -1.0832583843680786e-10 -1.2185476123471467e-10 1.8915379667251924e-08 1.9600138789378556e-08 5.617160167340841e-07
0.062 1.0002216103259516 1.0000000134381188 0.9947559175686694 3.0906005570149974e-12 1.4609969454717251e-10 1.338898732922423e-08 6.41370844625022e-10 -1.0129387759004833e-10 -1.1629708515969232e-10 1.8748661763721628e-08 2.0919645811537893e-08 5.765668081490798e-07 1.0002216103260582 1.0000000134381757 0.994755917566114 3.0906682889668465e-12 1.5040385306380203e-10 1.338898731419187e-08 6.413746939506577e-10 -1.0550539522122557e-10 -1.1629825385222461e-10 1.8748662717782045e-08 2.09196509869652e-08 5.765668072920669e-07 1.0002216103260686 1.0000000134381815 0.9947559175658565 3.090696281964647e-12 1.508403432011738e-10 1.3388987332350593e-08 6.413750616212223e-10 -1.0593843582411935e-10 -1.162979793285155e-10 1.8748662817445292e-08 2.0919651508780143e-08 5.765668072950085e-07 1.00022161032607 1.0000000134381821 0.9947559175658299 3.0906881272206622e-12 1.5088421483866053e-10 1.3388987448343563e-08 6.413751362530875e-10 -1.0598179975220158e-10 -1.162970362710586e-10 1.874866281597646e-08 2.09196515539658e-08 5.765668070338005e-07 1.0002216103260702 1.0000000134381821 0.9947559175658276 3.090707252088977e-12 1.5088874883735194e-10 1.3388987572585533e-08 6.413751700988157e-10 -1.0598648140330773e-10 -1.1629728542994237e-10 1.8748662839248912e-08 2.091965160818603e-08 5.76566806996418e-07 1.0002216103260368 1.0000000134381646 0.9947559175666292 3.0909497016926116e-12 1.4953392041647933e-10 1.3388987432957987e-08 6.413739845142534e-10 -1.0464584268572349e-10 -1.1629722691434318e-10 1.8748662515577278e-08 2.0919649968941236e-08 5.765668074762126e-07
0.072 1.0002216101611208 1.0000000175514803 0.9947560604188722 5.5587384185014535e-12 1.4803833068725773e-10 2.567047372292028e-08 8.9015425374056e-10 -9.88761901512415e-11 -1.1156141019853828e-10 1.933193922692873e-08 2.2400624385192093e-08 6.126259558812853e-07 1.0002216101612669 1.0000000175515613 0.9947560604153665 5.55867323950047e-12 1.531039630148041e-10 2.567047376297764e-08 8.901593014259749e-10 -1.0379713148287186e-10 -1.1156211005995557e-10 1.933194057405548e-08 2.2400632355751384e-08 6.126259459621651e-07 1.0002216101612815 1.00000001755157 0.9947560604150124 5.55883975242536e-12 1.5361866142233493e-10 2.56704735999696e-08 8.901599044367815e-10 -1.0430583217991677e-10 -1.1156229048952165e-10 1.9331940694822766e-08 2.2400633178073095e-08 6.126259458914798e-07 1.000221610161283 1.0000000175515704 0.9947560604149767 5.558870061878931e-12 1.5367070903684755e-10 2.5670473686001442e-08 8.901600234662452e-10 -1.0435692904929014e-10 -1.1156112597368009e-10 1.933194072257686e-08 2.240063326388946e-08 6.126259449997475e-07 1.0002216101612833 1.0000000175515706 0.9947560604149728 5.559152067515186e-12 1.5367601557518013e-10 2.5670473674140873e-08 8.901602428982287e-10 -1.0436259966913511e-10 -1.1156104511609112e-10 1.9331940735214465e-08 2.2400633298895794e-08 6.126259454552056e-07 1.0002216101612373 1.0000000175515449 0.9947560604160742 5.559044638234375e-12 1.5207854519412666e-10 2.5670473659417366e-08 8.901586131024275e-10 -1.0278953568478008e-10 -1.1156123697772924e-10 1.933194029413784e-08 2.2400630755100118e-08 6.126259481182237e-07
0.082 1.0002216098500416 1.0000000218684315 0.9947562171357173 -7.171591682293379e-12 1.4929800136945479e-10 4.7946426968794e-08 1.2190048053055415e-09 -9.746833749285599e-11 -1.0764096483509613e-10 2.108000985494129e-08 2.4217501492963023e-08 6.644781700350531e-07 1.0002216098502335 1.0000000218685414 0.9947562171311108 -7.171455769564994e-12 1.5508475727271777e-10 4.794642725761195e-08 1.219011781600655e-09 -1.0309306096607093e-10 -1.0764185475346135e-10 2.1080011614034497e-08 2.42175128339153e-08 6.644781442928483e-07 1.000221609850253 1.000000021868553 0.9947562171306441 -7.171039656049287e-12 1.5567439226980705e-10 4.7946426690787895e-08 1.2190124080932212e-09 -1.0367749781251463e-10 -1.0764198329017032e-10 2.108001178849184e-08 2.4217514092877156e-08 6.644781422875109e-07 1.000221609850255 1.0000000218685536 0.9947562171305971 -7.171301419389699e-12 1.5573377703668504e-10 4.7946427112694476e-08 1.2190127089489791e-09 -1.0373563677479561e-10 -1.0764052371330824e-10 2.1080011814676644e-08 2.4217514137257655e-08 6.644781417416365e-07 1.0002216098502552 1.000000021868554 0.994756217130592 -7.171289558327296e-12 1.5574010068345692e-10 4.794642676462553e-08 1.2190128156451384e-09 -1.0374255757712127e-10 -1.0764075421284487e-10 2.1080011840951023e-08 2.4217514180549268e-08 6.644781425210005e-07 1.000221609850195 1.0000000218685194 0.9947562171320408 -7.171007535792966e-12 1.5391135568301562e-10 4.7946427163845036e-08 1.2190106181070056e-09 -1.0193732236569247e-10 -1.0764095331108551e-10 2.1080011255080297e-08 2.4217510539434793e-08 6.644781498693119e-07
0.092 1.000221609276397 1.0000000261964805 0.9947563868720356 -1.0092572396965399e-11 1.4942028580665344e-10 8.811959075791626e-08 1.5927463112966687e-09 -9.663668289104831e-11 -1.0449194553798108e-10 2.3562185371411095e-08 2.587651609721273e-08 7.26566692147028e-07 1.0002216092766407 1.0000000261966233 0.9947563868661877 -1.0092749593896745e-11 1.5586250680593996e-10 8.811959127571954e-08 1.592755580657908e-09 -1.0295918613045655e-10 -1.044934068914716e-10 2.356218752789986e-08 2.5876531282953636e-08 7.265666438417932e-07 1.0002216092766656 1.0000000261966377 0.9947563868655942 -1.0092175299524114e-11 1.5652063036054658e-10 8.81195908803868e-08 1.5927563853238384e-09 -1.0361961918125606e-10 -1.0449315829123029e-10 2.356218775378121e-08 2.5876532904419923e-08 7.265666393741619e-07 1.000221609276668 1.000000026196639 0.9947563868655344 -1.0092852537456303e-11 1.5658694955316829e-10 8.811959114757558e-08 1.5927567877861867e-09 -1.0368506028646229e-10 -1.0449146339655454e-10 2.3562187744675477e-08 2.5876532958733224e-08 7.265666390940227e-07 1.0002216092766685 1.0000000261966395 0.9947563868655279 -1.0092998465247494e-11 1.565938786871213e-10 8.811959091775375e-08 1.5927567074600681e-09 -1.0369218446477706e-10 -1.0449171562423158e-10 2.356218779548311e-08 2.5876533043188378e-08 7.265666393986265e-07 1.0002216092765916 1.0000000261965944 0.9947563868673699 -1.0092477181164927e-11 1.5455335842944641e-10 8.811959144853401e-08 1.5927539217973725e-09 -1.0165487512103791e-10 -1.0449147425156937e-10 2.3562187103469207e-08 2.5876528139041642e-08 7.265666535211197e-07
0.102 1.0002216082351234 1.0000000302824972 0.9947565709694395 4.4442328229894006e-12 1.4903153718712056e-10 1.596075676621091e-07 1.9923190844523444e-09 -9.614916855492989e-11 -1.020672687733266e-10 2.5401479349187368e-08 2.6635342386197677e-08 7.804575416453902e-07 1.0002216082354247 1.0000000302826764 0.9947565709622119 4.444189994397872e-12 1.5615944595414807e-10 1.5960756802839355e-07 1.9923307579067077e-09 -1.0316279080666557e-10 -1.0206883209873095e-10 2.540148191068393e-08 2.6635361302146975e-08 7.804574626647643e-07 1.0002216082354554 1.000000030282695 0.9947565709614771 4.443974902132517e-12 1.5688952540042985e-10 1.5960756784844874e-07 1.99233188025602e-09 -1.0389895699782039e-10 -1.020684356794528e-10 2.540148220939143e-08 2.6635363303568578e-08 7.804574554059959e-07 1.0002216082354582 1.0000000302826966 0.9947565709614036 4.443772837001154e-12 1.569631675094814e-10 1.596075679340542e-07 1.992332426872814e-09 -1.0397212201993425e-10 -1.0206707444708395e-10 2.5401482177692026e-08 2.6635363413928772e-08 7.804574548857271e-07 1.0002216082354587 1.000000030282697 0.9947565709613955 4.443679378036609e-12 1.5697075015558575e-10 1.5960756788970734e-07 1.992332200882153e-09 -1.039795376499586e-10 -1.0206670819256535e-10 2.5401482201962226e-08 2.663536348933192e-08 7.804574547548319e-07 1.000221608235364 1.0000000302826406 0.9947565709636746 4.444017583094789e-12 1.547083659536927e-10 1.596075684016885e-07 1.9923286385072682e-09 -1.0171093675296204e-10 -1.0206672565207568e-10 2.5401481428059543e-08 2.663535740650686e-08 7.804574785480358e-07
0.112 1.0002216063732625 1.0000000337742891 0.9947567745151447 1.439845810503155e-11 1.4851434138482097e-10 2.8440282226695847e-07 2.413647819565904e-09 -9.588269408802954e-11 -1.0032365889981348e-10 2.6062703444679752e-08 2.6426656875050357e-08 8.098016143836209e-07 1.0002216063736271 1.0000000337745094 0.9947567745063918 1.439884804121948e-11 1.5639639950019947e-10 2.844028226787267e-07 2.413662769020472e-09 -1.0358220636702134e-10 -1.0032517879641664e-10 2.60627063081202e-08 2.642667795345111e-08 8.098015037974558e-07 1.0002216063736642 1.000000033774532 0.9947567745055002 1.439862456291271e-11 1.5720579343945062e-10 2.84402822112403e-07 2.4136642255528017e-09 -1.0439412676882763e-10 -1.0032515464990629e-10 2.60627065923949e-08 2.6426680185344017e-08 8.098014924467475e-07 1.000221606373668 1.0000000337745338 0.9947567745054113 1.439858564764743e-11 1.5728714653635826e-10 2.844028225428301e-07 2.4136644635126474e-09 -1.0447431880307055e-10 -1.0032342959969483e-10 2.606270664189706e-08 2.6426680408078252e-08 8.098014911979163e-07 1.0002216063736682 1.0000000337745345 0.9947567745054017 1.4398425129293663e-11 1.5729552510505316e-10 2.844028226040044e-07 2.4136643081707592e-09 -1.0448283016419362e-10 -1.0032330950870116e-10 2.60627066042186e-08 2.6426680444191525e-08 8.09801491305443e-07 1.0002216063735534 1.0000000337744652 0.9947567745081657 1.4398361800374533e-11 1.5478918848700417e-10 2.8440282301357916e-07 2.4136601999514157e-09 -1.0198306087881173e-10 -1.0032364797108838e-10 2.6062705715599806e-08 2.642667364272813e-08 8.098015265561375e-07
0.122 1.0002216031000633 1.000000036159561 0.9947570086233483 2.973979824726145e-14 1.4836067811581476e-10 4.97384883060313e-07 2.8042961740893796e-09 -9.577339274003238e-11 -9.922100269894547e-11 2.6061041663159886e-08 2.5722623356780277e-08 8.17504712778592e-07 1.0002216031004976 1.0000000361598265 0.9947570086129189 2.9935458716365895e-14 1.5698210538244347e-10 4.973848832074267e-07 2.804314618061724e-09 -1.0415267772498778e-10 -9.922273860352041e-11 2.6061044729881318e-08 2.5722642752897504e-08 8.175045803168788e-07 1.000221603100542 1.000000036159854 0.9947570086118552 3.0001783611960614e-14 1.5786923654241737e-10 4.973848826792134e-07 2.8043164476869232e-09 -1.050393990182919e-10 -9.922291720096922e-11 2.6061044974594142e-08 2.5722644807903797e-08 8.175045661320484e-07 1.0002216031005462 1.000000036159856 0.9947570086117492 2.9688849042889215e-14 1.579585712812558e-10 4.973848829802978e-07 2.804316875263823e-09 -1.0512767517358222e-10 -9.922069437331383e-11 2.6061045132776116e-08 2.572264510743361e-08 8.17504564867285e-07 1.0002216031005466 1.0000000361598569 0.9947570086117374 2.953115780961859e-14 1.5796764937633192e-10 4.973848832233704e-07 2.8043167263037424e-09 -1.0513736431387048e-10 -9.92205899371289e-11 2.6061045042858135e-08 2.572264509316816e-08 8.175045639003604e-07 1.0002216031004096 1.0000000361597727 0.9947570086150354 2.959067017233046e-14 1.5522111245009263e-10 4.973848836235434e-07 2.8043112286252946e-09 -1.0240593434002681e-10 -9.922125484359488e-11 2.6061044066879427e-08 2.5722638827607767e-08 8.175046075773625e-07
0.132 1.0002215974528958 1.0000000366725348 0.9947572937444618 -1.672497643727396e-11 1.483895804658542e-10 8.525514614618773e-07 3.080117722242908e-09 -9.57834128641017e-11 -9.872130473636502e-11 2.602515996052308e-08 2.4842203924389125e-08 8.173903197088526e-07 1.0002215974534059 1.0000000366728494 0.9947572937322158 -1.672552422290954e-11 1.5763861129447288e-10 8.525514608285244e-07 3.08013978135474e-09 -1.0483478662906649e-10 -9.872307320560743e-11 2.602516291861133e-08 2.4842215596442585e-08 8.173901952483842e-07 1.0002215974534576 1.0000000366728818 0.994757293730965 -1.672571691323705e-11 1.5859307222274499e-10 8.525514607861847e-07 3.0801418283935137e-09 -1.0579756017255171e-10 -9.872386663941614e-11 2.6025163198856147e-08 2.4842216865815775e-08 8.173901823621333e-07 1.000221597453463 1.0000000366728847 0.9947572937308401 -1.6725435369243058e-11 1.5868885034435637e-10 8.525514609106272e-07 3.0801427017039057e-09 -1.0589345403986744e-10 -9.872081779486525e-11 2.6025163281497453e-08 2.4842217056036452e-08 8.173901812025425e-07 1.0002215974534634 1.0000000366728854 0.9947572937308266 -1.6725719660085586e-11 1.5869877307489005e-10 8.525514610451552e-07 3.080142372886942e-09 -1.0590414661187071e-10 -9.872110135051815e-11 2.6025163241001383e-08 2.4842217030559355e-08 8.173901804552798e-07 1.0002215974533024 1.000000036672786 0.9947572937347042 -1.6725890922908075e-11 1.557453896822515e-10 8.525514616338006e-07 3.080135475935181e-09 -1.0294129137019616e-10 -9.872122561866209e-11 2.6025162302379574e-08 2.484221325325539e-08 8.1739022058746e-07
0.142 1.0002215878971275 1.0000000341525683 0.9947576645007296 1.1697324903841106e-11 1.475307159261273e-10 1.432418513008593e-06 3.1437979587120478e-09 -9.586708091688084e-11 -9.878783908716358e-11 2.6314616159197183e-08 2.390564552655672e-08 8.221910837710828e-07 1.0002215878977183 1.0000000341529358 0.9947576644865359 1.1696793261116853e-11 1.574243213918072e-10 1.432418511787556e-06 3.1438241378835842e-09 -1.0558412817971449e-10 -9.878916166254497e-11 2.6314618261814058e-08 2.3905639139811592e-08 8.221910352422051e-07 1.0002215878977787 1.000000034152974 0.9947576644850838 1.1697008653255911e-11 1.58447795787221e-10 1.4324185121505566e-06 3.1438268027640717e-09 -1.0662247298182533e-10 -9.879022845676156e-11 2.6314618472343766e-08 2.3905638510324373e-08 8.221910310070253e-07 1.0002215878977847 1.0000000341529771 0.9947576644849386 1.1697063273307562e-11 1.5855066367818712e-10 1.4324185120852427e-06 3.1438273505664995e-09 -1.0672675931774892e-10 -9.878729544360927e-11 2.6314618455607357e-08 2.390563846223573e-08 8.221910308021032e-07 1.0002215878977856 1.0000000341529778 0.9947576644849231 1.1696593729751157e-11 1.5856130867228285e-10 1.4324185117216695e-06 3.1438271481456027e-09 -1.0673761357562556e-10 -9.878737625530078e-11 2.6314618498819524e-08 2.3905638462195614e-08 8.221910306230737e-07 1.0002215878975982 1.0000000341528614 0.9947576644894234 1.1696917859005396e-11 1.5539537965310594e-10 1.4324185127531763e-06 3.143819275316361e-09 -1.0354440856426779e-10 -9.878784626819073e-11 2.631461781628695e-08 2.3905640530605403e-08 8.221910446166268e-07
0.152 1.0002215720314198 1.0000000268343763 0.9947581768023068 1.4238454491086864e-11 1.4661260896577514e-10 2.3610431329963086e-06 2.8573079204291014e-09 -9.592215735818597e-11 -9.938425399343846e-11 2.7818821512655774e-08 2.3580430779985043e-08 8.497761400527646e-07 1.0002215720320975 1.0000000268348008 0.9947581767860182 1.4239326606345328e-11 1.5728367996170645e-10 2.3610431311330924e-06 2.8573390378872424e-09 -1.0629815336053773e-10 -9.938489412048447e-11 2.7818822161171793e-08 2.3580390924779688e-08 8.49776274212732e-07 1.000221572032167 1.0000000268348443 0.9947581767843492 1.4239417840226319e-11 1.583898888367563e-10 2.361043131215035e-06 2.857341933261169e-09 -1.0741164815280647e-10 -9.93867700584435e-11 2.781882226502273e-08 2.3580386723907464e-08 8.497762890324123e-07 1.0002215720321739 1.0000000268348486 0.9947581767841827 1.4239273932021102e-11 1.5850121676260133e-10 2.361043131062897e-06 2.8573427778592995e-09 -1.0752357210114374e-10 -9.938413029257276e-11 2.7818822192291886e-08 2.3580386329794453e-08 8.497762900967917e-07 1.000221572032175 1.0000000268348495 0.9947581767841641 1.423930418750978e-11 1.585126833795699e-10 2.361043130882574e-06 2.857342609396787e-09 -1.0753501764991287e-10 -9.938394258048145e-11 2.7818822218930586e-08 2.3580386210004426e-08 8.4977629103822e-07 1.0002215720319596 1.000000026834715 0.9947581767893362 1.4239049596854187e-11 1.5509191033412077e-10 2.361043131795948e-06 2.8573332493830398e-09 -1.041121873379508e-10 -9.938432571754582e-11 2.7818822020059777e-08 2.3580399313378025e-08 8.497762463949605e-07
0.162 1.0002215461718358 1.0000000120508965 0.9947589178480686 -5.1486549639429005e-11 1.4702126626585951e-10 3.819428729876257e-06 2.0698052314927756e-09 -9.571060416094854e-11 -1.004761881453833e-10 3.164316352899331e-08 2.497444422787723e-08 9.280760728047839e-07 1.0002215461726067 1.0000000120513823 0.9947589178295467 -5.148572941122875e-11 1.5828798992424798e-10 3.819428727598836e-06 2.0698426593658203e-09 -1.0673454660576634e-10 -1.0047682104512343e-10 3.164316296429007e-08 2.497435993393535e-08 9.280764957211676e-07 1.0002215461726858 1.0000000120514325 0.9947589178276459 -5.148560356209375e-11 1.5945941983212353e-10 3.819428727369169e-06 2.0698461902022866e-09 -1.0792398033910253e-10 -1.0047907588788209e-10 3.164316294364976e-08 2.4974350850570426e-08 9.280765403823576e-07 1.0002215461726938 1.0000000120514372 0.994758917827456 -5.1485575069695504e-11 1.5957728013343505e-10 3.819428726954469e-06 2.069847065735593e-09 -1.0804323898325283e-10 -1.0047615677087672e-10 3.164316292590447e-08 2.4974350085180795e-08 9.280765442013113e-07 1.0002215461726947 1.000000012051438 0.9947589178274351 -5.1485538561527944e-11 1.595893088549076e-10 3.819428726969035e-06 2.0698469159830982e-09 -1.0805544780416553e-10 -1.004758538044273e-10 3.164316291282211e-08 2.4974349804456278e-08 9.280765457150351e-07 1.0002215461724495 1.0000000120512837 0.9947589178333238 -5.148584339287227e-11 1.5596933884996178e-10 3.819428727691808e-06 2.069835373841329e-09 -1.0440437157781725e-10 -1.0047611264594675e-10 3.164316309180909e-08 2.49743775999462e-08 9.280764087966865e-07
0.172 1.0002215047944878 0.999999985834425 0.9947600193693958 -2.780260645667207e-11 1.4697086655256749e-10 6.063045028298805e-06 6.746727761852013e-10 -9.470724904784237e-11 -1.0202967669636355e-10 3.757669722602071e-08 2.8300951113453804e-08 1.0701840719255572e-06 1.0002215047953553 0.9999999858349752 0.9947600193485414 -2.7803472358987256e-11 1.58639944558082e-10 6.063045025248872e-06 6.747212763096883e-10 -1.0636331219514375e-10 -1.0203080679642365e-10 3.757669692336523e-08 2.830082555215139e-08 1.0701848011385345e-06 1.0002215047954446 0.9999999858350319 0.9947600193463975 -2.7803052025290583e-11 1.5985728185698812e-10 6.063045024867087e-06 6.747258845979103e-10 -1.0762654013458335e-10 -1.0203260668589325e-10 3.757669692806337e-08 2.8300811947935405e-08 1.0701848771448592e-06 1.0002215047954537 0.9999999858350369 0.994760019346183 -2.7803303919993742e-11 1.599795605444853e-10 6.063045025004488e-06 6.747270492363793e-10 -1.077543383681805e-10 -1.0202979073165764e-10 3.7576696916306354e-08 2.8300810776522347e-08 1.0701848850370419e-06 1.0002215047954548 0.9999999858350379 0.9947600193461598 -2.7802980645700706e-11 1.5999236928493474e-10 6.063045025065285e-06 6.747269775750433e-10 -1.0776705826689423e-10 -1.0202942561286298e-10 3.75766969461515e-08 2.830081043184319e-08 1.070184886318724e-06 1.0002215047951786 0.9999999858348635 0.9947600193527988 -2.7802847943471304e-11 1.5623267912175348e-10 6.063045025477886e-06 6.747115454744795e-10 -1.0389069320093571e-10 -1.0202978343102109e-10 3.7576697030088945e-08 2.8300851971922352e-08 1.0701846503035361e-06
0.182 1.0002214398153213 0.9999999424008514 0.9947616747821344 7.61251543039898e-11 1.4487524508202303e-10 9.443073291688473e-06 -1.4014432776044223e-09 -9.182976863943838e-11 -1.0401266447392863e-10 4.409237247351734e-08 3.249335956580493e-08 1.2528004772222416e-06 1.0002214398162914 0.9999999424014695 0.9947616747588285 7.612499300317482e-11 1.5734041012799316e-10 9.443073288911145e-06 -1.4013702920249838e-09 -1.0408668877710385e-10 -1.0401369502920814e-10 4.4092374150457214e-08 3.249320088991802e-08 1.2528014364028421e-06 1.0002214398163913 0.9999999424015334 0.9947616747564282 7.612572194043655e-11 1.5864313490531635e-10 9.443073288306592e-06 -1.401363036189581e-09 -1.0542211140228794e-10 -1.0401531268448625e-10 4.409237436108004e-08 3.249318358151867e-08 1.2528015379050753e-06 1.0002214398164013 0.9999999424015392 0.994761674756188 7.612531277756762e-11 1.5877404596645352e-10 9.443073289093135e-06 -1.401361885814465e-09 -1.0555707406784048e-10 -1.040131302902102e-10 4.4092374316255066e-08 3.249318202003182e-08 1.252801548009883e-06 1.0002214398164024 0.9999999424015402 0.9947616747561621 7.612570335485227e-11 1.5878787228967786e-10 9.443073288892607e-06 -1.4013618952566966e-09 -1.0557046188167109e-10 -1.040127229334724e-10 4.4092374365970057e-08 3.249318163909222e-08 1.252801549299451e-06 1.0002214398160933 0.9999999424013439 0.994761674763592 7.612578686189927e-11 1.5476530229490722e-10 9.443073289235277e-06 -1.401384975941936e-09 -1.0147733787979852e-10 -1.0401272174298562e-10 4.409237388407252e-08 3.249323435045333e-08 1.2528012369847871e-06
0.192 1.0002213396763584 0.9999998734952298 0.9947641610916915 -1.3380350376222337e-11 1.4377797120186096e-10 1.4431128297314158e-05 -4.2183885237117955e-09 -8.49523707635114e-11 -1.0639321464766553e-10 4.947164008356403e-08 3.618498517098092e-08 1.4304129705102577e-06 1.0002213396774386 0.9999998734959216 0.9947641610657673 -1.3379078722906788e-11 1.5719018218305568e-10 1.4431128295450201e-05 -4.2182576449395244e-09 -9.774523444314463e-11 -1.0639425789008574e-10 4.9471646203597254e-08 3.61847976981042e-08 1.4304140175610249e-06 1.00022133967755 0.9999998734959927 0.994764161063093 -1.3378652534652513e-11 1.585940509010462e-10 1.4431128294521543e-05 -4.218244587600007e-09 -9.914664519524829e-11 -1.0639576632763589e-10 4.947164678875812e-08 3.6184777138770805e-08 1.430414130498803e-06 1.0002213396775612 0.9999998734959995 0.994764161062826 -1.3379002869503e-11 1.5873502067359412e-10 1.4431128295576648e-05 -4.2182427510120064e-09 -9.928789065514697e-11 -1.0639364610406499e-10 4.947164678411811e-08 3.618477520130239e-08 1.430414141288086e-06 1.000221339677562 0.9999998734960007 0.994764161062797 -1.3378685215602514e-11 1.5875002048831582e-10 1.4431128295181727e-05 -4.218242830319951e-09 -9.930219982227011e-11 -1.063933648198592e-10 4.9471646847663e-08 3.6184774812232284e-08 1.4304141423940153e-06 1.0002213396772177 0.9999998734957807 0.9947641610710722 -1.3378984520470198e-11 1.5441635318038465e-10 1.4431128295714889e-05 -4.218284115921377e-09 -9.501104220620922e-11 -1.0639330029535807e-10 4.947164500852709e-08 3.618483737879615e-08 1.4304137982930596e-06
0.202 1.0002211882195848 0.9999997675854008 0.9947678657108143 -2.5337237328881995e-10 1.4588813615396143e-10 2.164309037011674e-05 -7.756593301690824e-09 -7.00667674757428e-11 -1.0914112986440317e-10 5.228781066153062e-08 3.82786833715963e-08 1.558423176396605e-06 1.00022118822078 0.9999997675861697 0.9947678656821964 -2.5337223261196556e-10 1.593150763058647e-10 2.164309036918037e-05 -7.75632786496159e-09 -8.325687483062527e-11 -1.0914199572829112e-10 5.228782461078193e-08 3.827846939208618e-08 1.5584241025502633e-06 1.0002211882209036 0.9999997675862492 0.994767865679239 -2.5337256382783733e-10 1.6072758722782907e-10 2.164309036844918e-05 -7.756300888948276e-09 -8.47114145590601e-11 -1.0914363146595684e-10 5.228782590175071e-08 3.827844567409954e-08 1.5584242054433095e-06 1.000221188220916 0.9999997675862569 0.9947678656789444 -2.533727151003397e-10 1.608693836484507e-10 2.1643090369205835e-05 -7.756297762840518e-09 -8.485832970530088e-11 -1.0914191487985987e-10 5.228782612091789e-08 3.82784434573224e-08 1.558424216168432e-06 1.000221188220917 0.9999997675862579 0.9947678656789116 -2.533722798788429e-10 1.6088407644318178e-10 2.1643090369187623e-05 -7.756297707163962e-09 -8.487271728666152e-11 -1.0914141100154615e-10 5.228782610103995e-08 3.82784431340558e-08 1.5584242169307833e-06 1.0002211882205356 0.9999997675860129 0.9947678656880594 -2.533721535328779e-10 1.5652912157065867e-10 2.164309036929587e-05 -7.756381296712598e-09 -8.04249997603098e-11 -1.0914128852901336e-10 5.228782182645599e-08 3.8278514893138736e-08 1.558423904357718e-06
0.212 1.000220963378076 0.9999996089249649 0.9947733173889521 -2.5988639323402604e-10 1.4716434625248918e-10 3.1856683981243715e-05 -1.1824289234000571e-08 -3.985661859165068e-11 -1.1222744251394323e-10 5.142973091224367e-08 3.7969808101749145e-08 1.6013196173898576e-06 1.0002209633793864 0.999999608925812 0.994773317357753 -2.598875113893725e-10 1.5988897909143578e-10 3.185668398176847e-05 -1.1823721705098526e-08 -5.3151570489232393e-11 -1.1222863538060509e-10 5.14297570484476e-08 3.7969574128968355e-08 1.6013201292430448e-06 1.0002209633795218 0.9999996089258995 0.9947733173545222 -2.598879620349744e-10 1.6123784488221643e-10 3.1856683981278294e-05 -1.1823664271123245e-08 -5.4629990105597706e-11 -1.1223018905152544e-10 5.1429759546729986e-08 3.7969547937217815e-08 1.6013201917005624e-06 1.0002209633795356 0.9999996089259078 0.9947733173542004 -2.598880270708029e-10 1.6137335469037305e-10 3.185668398210455e-05 -1.182365779187261e-08 -5.47795476403062e-11 -1.1222805794553248e-10 5.142975991538426e-08 3.796954550324955e-08 1.6013201997479446e-06 1.0002209633795371 0.9999996089259091 0.9947733173541651 -2.5988771342600906e-10 1.6138751254618657e-10 3.185668398221649e-05 -1.1823657624949685e-08 -5.4794235691502074e-11 -1.1222782619093996e-10 5.1429759932555777e-08 3.7969545168638085e-08 1.601320199909333e-06 1.0002209633791177 0.9999996089256388 0.9947733173641535 -2.598871949752201e-10 1.572343587654041e-10 3.18566839815643e-05 -1.182383605698353e-08 -5.0280824879397207e-11 -1.1222819307762995e-10 5.142975185267096e-08 3.796962409051233e-08 1.6013200100511747e-06
0.222 1.0002206357600272 0.9999993765398133 0.9947812197958269 -1.1416265511642359e-10 1.4481750691560254e-10 4.6019627552919055e-05 -1.605340642294609e-08 1.870508249337303e-11 -1.1562492325346145e-10 4.635774940901032e-08 3.490418078389595e-08 1.5363939569314117e-06 1.0002206357614534 0.9999993765407419 0.9947812197622296 -1.1416169955063206e-10 1.5743897583600762e-10 4.6019627555737954e-05 -1.6052189163723585e-08 5.903431490874953e-12 -1.1562566961220562e-10 4.635779265130249e-08 3.490394424087409e-08 1.5363936728150604e-06 1.000220635761601 0.9999993765408381 0.994781219758743 -1.141615662490409e-10 1.5878358698239897e-10 4.601962755571223e-05 -1.6052066165494884e-08 4.462086728444768e-12 -1.1562719735960546e-10 4.635779703939379e-08 3.4903917510114915e-08 1.5363936567128558e-06 1.000220635761616 0.999999376540847 0.9947812197583958 -1.1416161581403645e-10 1.589186601861706e-10 4.601962755636982e-05 -1.6052053013889415e-08 4.315079058942309e-12 -1.1562551333817732e-10 4.635779749333362e-08 3.4903914949528796e-08 1.536393657011942e-06 1.0002206357616177 0.9999993765408485 0.9947812197583575 -1.1416143062349215e-10 1.58932891003441e-10 4.601962755635968e-05 -1.605205206837273e-08 4.301228556166093e-12 -1.1562501186900153e-10 4.6357797509064825e-08 3.490391466387095e-08 1.5363936568408707e-06 1.0002206357611605 0.9999993765405524 0.9947812197691327 -1.1416173371426569e-10 1.5479592842610568e-10 4.601962755535334e-05 -1.60524347759197e-08 8.693563811902021e-12 -1.1562543306699104e-10 4.635778400300506e-08 3.490399527026782e-08 1.5363937102786426e-06
0.232 1.0002201672191782 0.9999990432051511 0.9947924855603231 -4.741014075143045e-10 1.445964126261917e-10 6.524523791310593e-05 -1.9988514481126286e-08 1.2820770732999064e-10 -1.1930671575567813e-10 3.824313180364329e-08 2.998623412244486e-08 1.3712217917763545e-06 1.0002201672207274 0.9999990432061705 0.9947924855245853 -4.740988408953694e-10 1.5695468174949188e-10 6.524523791836257e-05 -1.9985957994614714e-08 1.170865035343235e-10 -1.1930742169109082e-10 3.824319705530964e-08 2.998603703748167e-08 1.3712202872261649e-06 1.000220167220888 0.9999990432062764 0.9947924855208675 -4.740994083359887e-10 1.5827892032349663e-10 6.524523791907499e-05 -1.9985699067738652e-08 1.1580090228953625e-10 -1.1930864169057614e-10 3.8243203743539585e-08 2.998601413139531e-08 1.371220149645758e-06 1.0002201672209043 0.9999990432062864 0.9947924855204971 -4.740986632914448e-10 1.584120730490747e-10 6.524523791916174e-05 -1.998567231781901e-08 1.1566928804144558e-10 -1.19307379444006e-10 3.8243204390149344e-08 2.998601196274041e-08 1.371220137937097e-06 1.0002201672209061 0.9999990432062877 0.9947924855204566 -4.740984519995995e-10 1.5842628862911435e-10 6.524523791937234e-05 -1.9985669798520533e-08 1.156572169456043e-10 -1.1930701977560602e-10 3.824320444474464e-08 2.998601181518673e-08 1.3712201359835712e-06 1.000220167220409 0.9999990432059621 0.994792485531941 -4.740994800816244e-10 1.5435528025233614e-10 6.524523791738298e-05 -1.9986474163610297e-08 1.195573598254357e-10 -1.1930774808001997e-10 3.824318395084225e-08 2.99860803409763e-08 1.371220568664156e-06
0.242 1.0002195095347137 0.9999985745010549 0.9948082673077884 -1.5958119578375221e-09 1.52366798977937e-10 9.078880814903374e-05 -2.317636572285619e-08 3.265061150289647e-10 -1.2324861474382976e-10 3.2740105216133074e-08 2.6984116674755613e-08 1.1848214915526835e-06 1.000219509536387 0.9999985745021752 0.9948082672707339 -1.5958125099672158e-09 1.6091794695012027e-10 9.078880815705533e-05 -2.317115781736201e-08 3.193286496438841e-10 -1.2324889771539973e-10 3.27401822906992e-08 2.6984042461673854e-08 1.1848187192495394e-06 1.0002195095365614 0.9999985745022919 0.9948082672668679 -1.5958137700267572e-09 1.618665834741767e-10 9.078880815860858e-05 -2.3170629774077126e-08 3.1842800863314394e-10 -1.2325071445078448e-10 3.274019013659719e-08 2.6984032621057854e-08 1.1848184531164996e-06 1.000219509536579 0.9999985745023031 0.9948082672664823 -1.5958127355662926e-09 1.6196240027190535e-10 9.078880815772546e-05 -2.3170576518739828e-08 3.183352256779114e-10 -1.2324917645303703e-10 3.274019091821573e-08 2.6984031674227326e-08 1.1848184289865626e-06 1.0002195095365807 0.9999985745023042 0.9948082672664402 -1.5958125521450639e-09 1.6197277606099804e-10 9.078880815853263e-05 -2.3170570999817764e-08 3.1832686056696195e-10 -1.2324875827812894e-10 3.2740191022936863e-08 2.6984031874752327e-08 1.1848184244592371e-06 1.0002195095360429 0.999998574501946 0.9948082672783787 -1.5958124994437476e-09 1.5907245090857423e-10 9.07888081552875e-05 -2.3172209513888524e-08 3.210231012163988e-10 -1.2324961750027143e-10 3.2740166684001155e-08 2.6984060014224298e-08 1.1848192574535145e-06
0.252 1.0002186033974616 0.9999979280872946 0.994829980762104 -2.9821700312393537e-09 1.6518022288620306e-10 0.00012399622592386083 -2.5201849105277802e-08 6.743482369532865e-10 -1.2742654646313928e-10 3.901177728328362e-08 3.132301288479144e-08 1.16180996806875e-06 1.0002186033992386 0.9999979280885182 0.9948299807258794 -2.982172507113302e-09 1.6395106763895943e-10 0.00012399622593478542 -2.5191596753560392e-08 6.752695917766516e-10 -1.2742679502597638e-10 3.901182108465134e-08 3.132309093533893e-08 1.1618076078794792e-06 1.000218603399424 0.9999979280886454 0.9948299807220797 -2.98217383940807e-09 1.639236581643979e-10 0.00012399622593667358 -2.5190557452403826e-08 6.751757772992559e-10 -1.2742836316090983e-10 3.901182554441436e-08 3.132309828017877e-08 1.1618073776837451e-06 1.000218603399443 0.9999979280886573 0.9948299807217005 -2.982173214683851e-09 1.63922004010488e-10 0.0001239962259355801 -2.5190452449121543e-08 6.75162937713269e-10 -1.2742712504243362e-10 3.901182599353888e-08 3.132309894756421e-08 1.1618073571092797e-06 1.000218603399445 0.9999979280886593 0.9948299807216584 -2.9821731332002484e-09 1.6392260073392896e-10 0.0001239962259368335 -2.51904422862757e-08 6.751627036000819e-10 -1.2742668938061763e-10 3.901182609037756e-08 3.132309940421638e-08 1.1618073526172547e-06 1.0002186033988725 0.9999979280882672 0.9948299807333826 -2.982172275811415e-09 1.6405913428888867e-10 0.00012399622593257733 -2.5193668285584716e-08 6.75349067017299e-10 -1.2742765419382323e-10 3.901181218897002e-08 3.132307546618807e-08 1.1618080704727626e-06
0.262 1.0002173779721109 0.999997053390177 0.9948593138940093 -4.45466504579036e-09 1.8001837575638935e-10 0.00016622008564465268 -2.5734765374037557e-08 1.2644537970186978e-09 -1.3181854370094782e-10 5.567903927752994e-08 4.2459944822506684e-08 1.438350631411767e-06 1.0002173779739483 0.9999970533915022 0.9948593138626793 -4.4546646057639275e-09 1.629192620750994e-10 0.00016622008565813563 -2.5715281195044486e-08 1.2808016586454937e-09 -1.318187349347921e-10 5.5679024501468386e-08 4.2460048532163384e-08 1.4383517261452328e-06 1.0002173779741408 0.9999970533916408 0.9948593138593544 -4.454664335449031e-09 1.6130039860145723e-10 0.00016622008566020768 -2.5713304307092428e-08 1.2822586478462447e-09 -1.3182030730047586e-10 5.567902301461026e-08 4.2460060243147316e-08 1.438351839063316e-06 1.00021737797416 0.9999970533916539 0.9948593138590225 -4.4546645763829254e-09 1.6113979113802453e-10 0.00016622008565925225 -2.5713105480644558e-08 1.2824002204881827e-09 -1.3181906014071556e-10 5.567902284305633e-08 4.246006122472251e-08 1.4383518519734236e-06 1.0002173779741619 0.9999970533916557 0.9948593138589855 -4.454663900034371e-09 1.6112428603877964e-10 0.0001662200856608291 -2.5713085722842688e-08 1.2824160338838662e-09 -1.3181864317495138e-10 5.56790228416691e-08 4.24600616519827e-08 1.4383518523232093e-06 1.0002173779735684 0.9999970533912301 0.9948593138692245 -4.4546645360916584e-09 1.6620759374805038e-10 0.00016622008565557233 -2.5719219635972203e-08 1.277783082330175e-09 -1.318201884410042e-10 5.5679027507600366e-08 4.2460025813749094e-08 1.4383515012267886e-06
0.272 1.000215751315481 0.9999958919014994 0.9948982156937222 -6.901524207280857e-09 2.0483866934501503e-10 0.00021870452709462 -2.4689032100234564e-08 2.230502593119708e-09 -1.364042673799528e-10 7.495819188284567e-08 5.5634430299206314e-08 1.9072811188006147e-06 1.0002157513173247 0.9999958919029401 0.994898215673994 -6.901521227367803e-09 1.6382127375507465e-10 0.00021870452711078477 -2.4653283676380965e-08 2.274687813552989e-09 -1.3640449898009923e-10 7.495810757149532e-08 5.5634373515376625e-08 1.9072872246845623e-06 1.0002157513175187 0.9999958919030906 0.9948982156718207 -6.9015201844557845e-09 1.5979684071486917e-10 0.00021870452711334474 -2.4649653675931694e-08 2.2789574149192965e-09 -1.3640611597974295e-10 7.495809904341582e-08 5.563437013925455e-08 1.907287844078808e-06 1.0002157513175383 0.9999958919031051 0.9948982156716036 -6.901520956138858e-09 1.5939537020544384e-10 0.0002187045271122943 -2.4649289355450654e-08 2.279380389551037e-09 -1.3640478979409505e-10 7.495809811244452e-08 5.563436958049788e-08 1.9072879065703629e-06 1.0002157513175403 0.9999958919031071 0.9948982156715788 -6.901520012985219e-09 1.5935580697289393e-10 0.00021870452711401272 -2.464925272868212e-08 2.279424125735141e-09 -1.3640479278022456e-10 7.495809802238404e-08 5.5634369817585194e-08 1.907287912952101e-06 1.0002157513169418 0.9999958919026436 0.9948982156782307 -6.901521527571166e-09 1.7191377675463006e-10 0.00021870452710823153 -2.4660513572413337e-08 2.2660593517918983e-09 -1.3640567735676734e-10 7.495812472708993e-08 5.5634381664924006e-08 1.9072859906832768e-06
0.282 1.0002136318888726 0.9999943782596125 0.9949488584635084 -1.1348001264135132e-08 2.51848867614422e-10 0.0002824432775086738 -2.246428949361887e-08 3.752961029151004e-09 -1.411642611823836e-10 9.147359031064547e-08 6.705174491219382e-08 2.3974649676412742e-06 1.0002136318906518 0.9999943782612022 0.9949488584663491 -1.1348001572277893e-08 1.716803433754802e-10 0.0002824432775293848 -2.2400952177998555e-08 3.8451556664652715e-09 -1.4116418131258526e-10 9.14734132838788e-08 6.705125058219611e-08 2.3974766633578723e-06 1.0002136318908406 0.9999943782613684 0.994948858466437 -1.1348000987634137e-08 1.6371133733866505e-10 0.000282443277532557 -2.2394514942887692e-08 3.85429127492837e-09 -1.411663588343531e-10 9.14733952344223e-08 6.705120373754979e-08 2.3974778541845476e-06 1.0002136318908597 0.9999943782613844 0.9949488584664458 -1.134800152913116e-08 1.6291500424161067e-10 0.00028244327753164334 -2.23938697488484e-08 3.855202193379029e-09 -1.4116473277735906e-10 9.147339334861549e-08 6.705119870246081e-08 2.3974779725405845e-06 1.0002136318908614 0.9999943782613865 0.9949488584664433 -1.1348000856289797e-08 1.6283590260766823e-10 0.0002824432775330953 -2.239380490340889e-08 3.855294276183483e-09 -1.4116492040666477e-10 9.147339318238968e-08 6.705119856890481e-08 2.3974779857452556e-06 1.0002136318902801 0.9999943782608742 0.9949488584660664 -1.1348001433280732e-08 1.8764600350311655e-10 0.0002824432775255625 -2.241376925232835e-08 3.826829113373625e-09 -1.4116557392633797e-10 9.147344932294878e-08 6.705134597216474e-08 2.397474295797522e-06
0.292 1.0002109213572874 0.9999924422501733 0.9950135687344669 -1.7837915104788087e-08 3.261571437322245e-10 0.0003580172902678607 -2.0091915788323593e-08 6.0571312371408915e-09 -1.4608067442772562e-10 1.0146782920415689e-07 7.397948454852894e-08 2.781451116004168e-06 1.0002109213588948 0.999992442251968 0.9950135687778318 -1.7837919104451353e-08 1.8205127272059678e-10 0.0003580172902979125 -1.9983508254912895e-08 6.228777736436041e-09 -1.4608075049755183e-10 1.0146751964923178e-07 7.39780921521865e-08 2.7814682506092193e-06 1.0002109213590678 0.9999924422521564 0.9950135687819979 -1.783791944553901e-08 1.6763408056176112e-10 0.00035801729030161453 -1.997248066124242e-08 6.245986514387196e-09 -1.4608307401935117e-10 1.0146748796708555e-07 7.397795484414211e-08 2.7814700029375615e-06 1.0002109213590855 0.999992442252175 0.995013568782415 -1.783791928052901e-08 1.6619236093862453e-10 0.0003580172903009343 -1.9971375712970695e-08 6.247705682084215e-09 -1.4608115289805243e-10 1.0146748475703698e-07 7.39779407121972e-08 2.7814701768734644e-06 1.0002109213590873 0.9999924422521769 0.9950135687824532 -1.78379192560448e-08 1.6604869294156853e-10 0.0003580172903018032 -1.997126478104849e-08 6.247878982573929e-09 -1.4608145757676614e-10 1.0146748446266361e-07 7.397793968274881e-08 2.7814701956804766e-06 1.0002109213585553 0.9999924422515968 0.9950135687694066 -1.783791837912194e-08 2.1088382675505147e-10 0.00035801729029187384 -2.0005460050957503e-08 6.194374635164981e-09 -1.460824551476427e-10 1.0146758268922618e-07 7.397836817758811e-08 2.7814647710039046e-06
0.302 1.0002075188106068 0.9999900118228351 0.9950947242545275 -2.5936959685287092e-08 4.3034714842470756e-10 0.0004454237487694359 -1.9163990420429183e-08 9.39820715554362e-09 -1.511375906903205e-10 1.0238467669547091e-07 7.457859678459395e-08 2.9705818528719563e-06 1.0002075188118875 0.9999900118249255 0.9950947243666579 -2.5936961248086368e-08 1.8984488617445071e-10 0.00044542374881984296 -1.898467194778426e-08 9.696270523942983e-09 -1.5113753753024017e-10 1.0238416977705857e-07 7.457553278665959e-08 2.9706023992078165e-06 1.0002075188120298 0.9999900118251456 0.9950947243777652 -2.5936961694180548e-08 1.6569448559981254e-10 0.0004454237488249754 -1.8966412706273014e-08 9.726348530607925e-09 -1.511399013941047e-10 1.0238411788801235e-07 7.457522630080045e-08 2.970604513314428e-06 1.0002075188120443 0.9999900118251673 0.9950947243788766 -2.5936961169019575e-08 1.632785278250603e-10 0.0004454237488249541 -1.8964583508627827e-08 9.72935737612129e-09 -1.5113816129049712e-10 1.023841127379523e-07 7.457519524181823e-08 2.970604724693019e-06 1.000207518812046 0.9999900118251696 0.9950947243789849 -2.5936961226186464e-08 1.6303741199550455e-10 0.0004454237488250068 -1.896440004268344e-08 9.729659477006506e-09 -1.5113824995130969e-10 1.0238411219896312e-07 7.457519248615138e-08 2.9706047459052116e-06 1.0002075188116109 0.9999900118244919 0.9950947243443864 -2.593696116803651e-08 2.380931171363497e-10 0.00044542374880914844 -1.9021008539120974e-08 9.63625290834749e-09 -1.511390021896861e-10 1.0238427290394653e-07 7.457614624569926e-08 2.970598205911601e-06
0.312 1.0002033264109074 0.9999870171264613 0.9951946180155 -3.584269096658985e-08 5.757842918104499e-10 0.0005439166354422674 -2.1620253309362726e-08 1.4029226546315517e-08 -1.5631992955883489e-10 9.344852750471854e-08 6.831877407721436e-08 2.919621388053057e-06 1.0002033264116796 0.9999870171290072 0.9951946182384732 -3.584268766999462e-08 1.9955239008506363e-10 0.0005439166355351089 -2.1333481494953046e-08 1.4520855625325701e-08 -1.563198882344518e-10 9.344768271741937e-08 6.831270467275431e-08 2.91963891221646e-06 1.0002033264117736 0.9999870171292763 0.995194618260792 -3.5842687722625885e-08 1.6167793233084146e-10 0.0005439166355441464 -2.130424907318587e-08 1.457067461629762e-08 -1.5632185312492698e-10 9.344759659113058e-08 6.831209334798263e-08 2.91964074622503e-06 1.0002033264117833 0.9999870171293027 0.9951946182630252 -3.584268719958055e-08 1.5788809377941033e-10 0.0005439166355449721 -2.1301320561583264e-08 1.457566197531651e-08 -1.5632066933664475e-10 9.34475880117904e-08 6.83120318694008e-08 2.9196409309675213e-06 1.0002033264117842 0.9999870171293058 0.9951946182632463 -3.584268724432986e-08 1.5750946199236085e-10 0.0005439166355452828 -2.1301026606636283e-08 1.4576161182133371e-08 -1.5632058964881347e-10 9.344758710740285e-08 6.831202589762888e-08 2.919640948367216e-06 1.0002033264115007 0.9999870171284778 0.9951946181938482 -3.584268839018884e-08 2.7516547716093506e-10 0.0005439166355153273 -2.1391638050558895e-08 1.4421567261275867e-08 -1.5632101470216083e-10 9.34478541403787e-08 6.831392548100904e-08 2.9196352898536482e-06
0.322 1.0001982562568308 0.9999833954130092 0.995315294797242 -4.805871812624543e-08 7.800182496411736e-10 0.0006518846168262085 -2.951961193606931e-08 2.015098087545222e-08 -1.6161384274142838e-10 7.635414920248363e-08 5.648754752038139e-08 2.639284189283405e-06 1.0001982562569223 0.9999833954162902 0.9953152951910608 -4.805871603228189e-08 2.193754918912249e-10 0.0006518846169999452 -2.9076024906524114e-08 2.0927952805350262e-08 -1.6161345844846612e-10 7.635255227096642e-08 5.6476128178608123e-08 2.6392826098964397e-06 1.0001982562569514 0.9999833954166378 0.9953152952306911 -4.805871556354507e-08 1.628302962406024e-10 0.000651884617017305 -2.9030753922522275e-08 2.1006925707362247e-08 -1.6161523242546525e-10 7.63523904918014e-08 5.647497415467146e-08 2.639282549378017e-06 1.0001982562569547 0.9999833954166719 0.9953152952346577 -4.805871514015891e-08 1.5717100210430994e-10 0.0006518846170186986 -2.902621776930049e-08 2.101483384968552e-08 -1.6161457836600968e-10 7.635237433135991e-08 5.6474858408897865e-08 2.6392825450735025e-06 1.0001982562569554 0.9999833954166758 0.9953152952350516 -4.8058715614724333e-08 1.566056056489949e-10 0.0006518846170191527 -2.9025763144283167e-08 2.1015625963718056e-08 -1.6161444255973259e-10 7.635237270195917e-08 5.647484691315179e-08 2.6392825435656285e-06 1.0001982562568745 0.9999833954156067 0.9953152951119376 -4.805871568655351e-08 3.3220444582610724e-10 0.00065188461696368 -2.9166061560826114e-08 2.0770698818058482e-08 -1.6161465364315455e-10 7.635287464618685e-08 5.647843004502116e-08 2.6392827829172684e-06
0.332 1.0001922380298436 0.9999790964987331 0.9954583707389417 -6.209971971419803e-08 1.0533699305025568e-09 0.0007667910782908469 -4.477112658009073e-08 2.7848151426664237e-08 -1.6700617332831818e-10 5.625272410529632e-08 4.2893258412681065e-08 2.206578715176932e-06 1.0001922380291353 0.9999790965031975 0.9954583713862153 -6.20997225169029e-08 2.4977303436700286e-10 0.0007667910786076985 -4.410715390627182e-08 2.9030169609185593e-08 -1.6700560046705158e-10 5.624899126370401e-08 4.287297867798791e-08 2.2065224205479096e-06 1.0001922380290895 0.9999790965036711 0.9954583714515686 -6.209972185881904e-08 1.6859744670604658e-10 0.0007667910786400656 -4.40393010617736e-08 2.9150604462861273e-08 -1.670074994958272e-10 5.624861624041527e-08 4.287092827779356e-08 2.2065168839747764e-06 1.0001922380290855 0.9999790965037181 0.9954583714581116 -6.209972185794664e-08 1.604717367620819e-10 0.0007667910786426022 -4.403250131886202e-08 2.9162668899509743e-08 -1.670073552499189e-10 5.624857871250163e-08 4.28707229620246e-08 2.206516331394915e-06 1.0001922380290853 0.9999790965037232 0.9954583714587636 -6.209972284693287e-08 1.5965942340751506e-10 0.000766791078643517 -4.4031820325326875e-08 2.9163876792650443e-08 -1.6700702938203485e-10 5.624857497979886e-08 4.287070230298642e-08 2.2065162753539135e-06 1.0001922380292403 0.999979096502266 0.9954583712558543 -6.209972090754601e-08 4.116792814409005e-10 0.0007667910785421489 -4.4242052603889516e-08 2.8790519419893977e-08 -1.670071272662096e-10 5.624974022173826e-08 4.287706755225787e-08 2.2065335432115878e-06
0.342 1.0001852268090419 0.9999740883441929 0.9956248511036883 -7.632256423497694e-08 1.3941492105675164e-09 0.0008851960403075445 -6.871450321226467e-08 3.702242390097043e-08 -1.7248696294589e-10 4.463827611169993e-08 3.539403487017249e-08 1.782466900247314e-06 1.0001852268075377 0.9999740883505186 0.9956248521140378 -7.632256672246283e-08 2.847602568840736e-10 0.000885196040858691 -6.775228903582506e-08 3.875812658150489e-08 -1.724859819854863e-10 4.462930670459137e-08 3.536587212342298e-08 1.782291085084931e-06 1.0001852268074203 0.9999740883511901 0.9956248522162964 -7.632256622476047e-08 1.72534865153357e-10 0.0008851960409149909 -6.765381373905029e-08 3.893535951076832e-08 -1.7248815123687766e-10 4.462841101545267e-08 3.536303558128551e-08 1.7822735552080694e-06 1.000185226807409 0.999974088351257 0.9956248522265357 -7.632256687431703e-08 1.6129905001752099e-10 0.0008851960409201039 -6.764394344636427e-08 3.8953118275441465e-08 -1.7248796527814266e-10 4.4628321446584305e-08 3.536275195905679e-08 1.7822718031473928e-06 1.000185226807408 0.9999740883512641 0.9956248522275581 -7.632256715796667e-08 1.601757493649516e-10 0.0008851960409216981 -6.764295506496123e-08 3.895489501477514e-08 -1.7248789886750782e-10 4.462831245773216e-08 3.536272310909202e-08 1.782271626596328e-06 1.000185226807791 0.9999740883491983 0.9956248519101943 -7.632256568155468e-08 5.085074540299596e-10 0.0008851960407456149 -6.794799029652401e-08 3.840567156133374e-08 -1.7248798383668173e-10 4.4631098913401985e-08 3.537153475761639e-08 1.7823261756967632e-06
0.352 1.0001772103099733 0.9999683622211509 0.9958149646012365 -8.904875894646944e-08 1.7965444562522867e-09 0.0010028733272892509 -1.0159477183424564e-07 4.733921235224979e-08 -1.7804643010928926e-10 5.315893434771393e-08 4.1078121313304525e-08 1.6156735900477409e-06 1.0001772103079154 0.9999683622303256 0.9958149661142701 -8.904875657085413e-08 3.2244210866675873e-10 0.0010028733281981844 -1.0024396741538042e-07 4.980375231527188e-08 -1.7804507431999607e-10 5.3144312568929554e-08 4.1056119232394847e-08 1.61533446877081e-06 1.0001772103077544 0.9999683622312988 0.995814966267709 -8.904875612142848e-08 1.7310878241072469e-10 0.0010028733282909648 -1.0010549559185136e-07 5.005592953847518e-08 -1.78047555782015e-10 5.314285635270179e-08 4.105393762433833e-08 1.6153005764362514e-06 1.000177210307739 0.999968362231396 0.995814966283076 -8.904875631088267e-08 1.5815570500406326e-10 0.0010028733283005582 -1.0009161420066713e-07 5.008120343503379e-08 -1.7804720803201544e-10 5.314271084709857e-08 4.1053720080110796e-08 1.6152971883276042e-06 1.0001772103077375 0.9999683622314065 0.9958149662846111 -8.90487561785336e-08 1.5666063927002734e-10 0.0010028733283019514 -1.0009022450319959e-07 5.008373267667291e-08 -1.780472502067524e-10 5.3142696226150886e-08 4.105369771323079e-08 1.6152968485302753e-06 1.0001772103082625 0.9999683622284103 0.9958149658085691 -8.904875661887515e-08 6.200550000957793e-10 0.0010028733280126175 -1.0051903048254282e-07 4.9302550375558206e-08 -1.7804788595746071e-10 5.3147228616613733e-08 4.106049356487754e-08 1.6154022735162006e-06
0.362 1.000168214714507 0.9999619368716799 0.9960280336794843 -9.91331165974493e-08 2.255348658305433e-09 0.0011150276110971809 -1.421755336835951e-07 5.820711210258445e-08 -1.836770538665888e-10 7.21998590450217e-08 5.395925468839106e-08 1.8311151480207782e-06 1.000168214712528 0.999961936885089 0.9960280358657786 -9.91331120705656e-08 3.674239372733927e-10 0.0011150276125174885 -1.4033731365847168e-07 6.159544637073255e-08 -1.8367556765667802e-10 7.21800743072708e-08 5.395028068052755e-08 1.8306947921051145e-06 1.0001682147123925 0.9999619368865109 0.9960280360878853 -9.913311209875073e-08 1.7587867308940253e-10 0.0011150276126624928 -1.4014853008271712e-07 6.19428790040216e-08 -1.8367811435210046e-10 7.217810635924721e-08 5.394946387964718e-08 1.8306529268031645e-06 1.0001682147123796 0.9999619368866536 0.9960280361101327 -9.9133112509878e-08 1.5669583505815418e-10 0.0011150276126778488 -1.4012960097522924e-07 6.19777075143001e-08 -1.8367787026499988e-10 7.217790972574455e-08 5.394938345050364e-08 1.8306487422415138e-06 1.0001682147123783 0.9999619368866682 0.9960280361123559 -9.913311186446557e-08 1.5477770900506606e-10 0.00111502761267922 -1.4012770650283382e-07 6.19811926621101e-08 -1.8367782316174503e-10 7.217789006682474e-08 5.3949374882640375e-08 1.8306483241321355e-06 1.0001682147128337 0.999961936882291 0.9960280354234828 -9.913311278914284e-08 7.490033533654981e-10 0.0011150276122277411 -1.4071212817194786e-07 6.090533020004031e-08 -1.8367858426534443e-10 7.218401630286297e-08 5.3951959772242515e-08 1.830778629331909e-06
0.372 1.0001583082609125 0.9999548610668004 0.9962623988663681 -1.053351877377376e-07 2.758385729292686e-09 0.0012166024786448063 -1.8771030775273158e-07 6.880588830389813e-08 -1.8937188776302187e-10 8.926900862803628e-08 6.5732642619311e-08 2.232446990667929e-06 1.0001583082601897 0.9999548610862989 0.9962624019262812 -1.0533518762617979e-07 4.219048122571147e-10 0.0012166024807507992 -1.8528361557925022e-07 7.332153703173122e-08 -1.8937035445706446e-10 8.924228501327442e-08 6.573727376074657e-08 2.2320427533664277e-06 1.0001583082602061 0.9999548610883658 0.9962624022376643 -1.0533518828916842e-07 1.8446046952738695e-10 0.0012166024809664479 -1.8503388192121938e-07 7.378558960596247e-08 -1.893730006990322e-10 8.923963108748844e-08 6.573790453269428e-08 2.2320029573477693e-06 1.0001583082602086 0.9999548610885732 0.9962624022688594 -1.0533518865624087e-07 1.6067722864175178e-10 0.0012166024809889178 -1.8500883595838043e-07 7.38321196029176e-08 -1.8937296767221427e-10 8.923936595473148e-08 6.573796969877326e-08 2.2319989832096053e-06 1.0001583082602088 0.9999548610885944 0.9962624022719777 -1.0533518811731956e-07 1.5829872596130724e-10 0.00121660248099053 -1.850063297440868e-07 7.383677509678673e-08 -1.8937260559984828e-10 8.923933949511386e-08 6.57379757822452e-08 2.2319985872943347e-06 1.0001583082602064 0.9999548610822312 0.9962624013064912 -1.0533518740324791e-07 8.947069905894579e-10 0.0012166024803208155 -1.8577916007854815e-07 7.240034383322054e-08 -1.8937356348371662e-10 8.924760347519567e-08 6.57361065875453e-08 2.232122707265277e-06
0.382 1.0001476019121425 0.999947214078644 0.9965154113694659 -1.0594741410064084e-07 3.278548343747038e-09 0.0013026541618689144 -2.3427566241570237e-07 7.816912717194809e-08 -1.9512560123256888e-10 9.89238960107045e-08 7.244669449917912e-08 2.5878040819152906e-06 1.0001476019145388 0.9999472141065996 0.9965154155293815 -1.059474181000284e-07 4.799235849652812e-10 0.001302654164838993 -2.3116522061762625e-07 8.400903421852828e-08 -1.9512385907900307e-10 9.888810828140455e-08 7.246636388802834e-08 2.587459441400287e-06 1.0001476019149051 0.9999472141095623 0.9965154159534191 -1.0594741911427724e-07 1.9499510877761307e-10 0.001302654165144417 -2.3084437886785812e-07 8.461061122166557e-08 -1.951262671712382e-10 9.88845664242916e-08 7.24686306348526e-08 2.5874264760482494e-06 1.0001476019149431 0.9999472141098592 0.9965154159959068 -1.0594741933394684e-07 1.6645063034198497e-10 0.001302654165175675 -2.3081219380215005e-07 8.467094614468526e-08 -1.9512655805772053e-10 9.888421267064416e-08 7.246886067401554e-08 2.5874231944502455e-06 1.000147601914947 0.9999472141098897 0.9965154160001547 -1.05947419016787e-07 1.6359578617131817e-10 0.0013026541651778968 -2.3080897347442323e-07 8.467698238233402e-08 -1.9512623457631334e-10 9.888417733078216e-08 7.246888330935098e-08 2.587422867734808e-06 1.0001476019138766 0.9999472141007689 0.9965154146857511 -1.0594741695348949e-07 1.0469926175650003e-09 0.001302654164231488 -2.3180145777063067e-07 8.281563082626563e-08 -1.9512730485305609e-10 9.889521338117248e-08 7.246199936393694e-08 2.587526222868637e-06
0.392 1.000136246709851 0.9999391037871056 0.9967835016287265 -9.961482564250556e-08 3.778788828599856e-09 0.0013687515261419396 -2.7731826038479927e-07 8.53135600358403e-08 -2.009339467391717e-10 9.952612503568754e-08 7.286458114870999e-08 2.77767278270676e-06 1.0001362467180348 0.9999391038264133 0.9967835071342396 -9.961482802986884e-08 5.331586850378769e-10 0.0013687515301359352 -2.7344341272203845e-07 9.265063962323943e-08 -2.0093218269308944e-10 9.947995997463348e-08 7.290276738076418e-08 2.7774049769152756e-06 1.0001362467190342 0.9999391038305789 0.9967835076964207 -9.961482899583095e-08 2.0203414015889624e-10 0.001368751530548371 -2.7304267971951875e-07 9.340842754469192e-08 -2.0093422761624443e-10 9.947542468430342e-08 7.290709657299146e-08 2.7773811861715547e-06 1.000136246719136 0.9999391038309975 0.99678350775276 -9.961482903301645e-08 1.6885482425815346e-10 0.0013687515305901286 -2.7300246966662184e-07 9.348445036919267e-08 -2.0093450396469468e-10 9.947497201629251e-08 7.290753502043312e-08 2.777378838707742e-06 1.0001362467191466 0.9999391038310398 0.9967835077583934 -9.961482895096777e-08 1.6553648346863716e-10 0.0013687515305935546 -2.729984466052095e-07 9.349205619855205e-08 -2.009338395604336e-10 9.947492677038746e-08 7.290757853113313e-08 2.7773786052084087e-06 1.000136246716137 0.9999391038182135 0.9967835060163092 -9.961482713484847e-08 1.1917924399944837e-09 0.0013687515293170855 -2.742375054298501e-07 9.114843664063795e-08 -2.0093506781466114e-10 9.948907753704353e-08 7.289439737140283e-08 2.7774542510969385e-06
0.402 1.0001244277898311 0.9999306624046594 0.9970623230327637 -8.627066627078682e-08 4.224079097228507e-09 0.001411355898546185 -3.1229540844283637e-07 8.939257487695173e-08 -2.0679267322098443e-10 9.174217922758103e-08 6.744729712617133e-08 2.7654995838349584e-06 1.0001244278073638 0.9999306624587281 0.9970623301390201 -8.627066484289764e-08 5.784778719462025e-10 0.0014113559036792827 -3.075985218533861e-07 9.835831574722882e-08 -2.0679075020511574e-10 9.16864876370808e-08 6.75102583614972e-08 2.765309638550157e-06 1.0001244278093733 0.9999306624644605 0.997062330865995 -8.627066548582748e-08 2.0565047734704398e-10 0.0014113559042116717 -3.071113476931078e-07 9.92870097076936e-08 -2.0679268667792541e-10 9.168110297062052e-08 6.751741274606906e-08 2.765296102186338e-06 1.0001244278095769 0.9999306624650367 0.9970623309388622 -8.627066507372897e-08 1.6828355926459272e-10 0.0014113559042652742 -3.070624498159076e-07 9.938020622475219e-08 -2.0679311874007195e-10 9.168056650272857e-08 6.751813737517392e-08 2.7652948077489397e-06 1.0001244278095978 0.999930662465095 0.9970623309461487 -8.627066550091344e-08 1.6454617444561597e-10 0.001411355904269714 -3.070575575017346e-07 9.938953018710372e-08 -2.0679196075536046e-10 9.168051283516015e-08 6.751820960340165e-08 2.76529467929781e-06 1.0001244278034882 0.9999306624474452 0.9970623286941225 -8.627066501063383e-08 1.3195728803649403e-09 0.0014113559026250157 -3.085631261296063e-07 9.651879541289538e-08 -2.0679322648465128e-10 9.169736314473767e-08 6.749643554462878e-08 2.7653398025586523e-06
0.412 1.0001123554196198 0.9999220400775105 0.9973469611697431 -6.696994591708304e-08 4.586039740761364e-09 0.0014281351125503556 -3.353592197640798e-07 8.984149445704092e-08 -2.1269984035457646e-10 7.772416166910113e-08 5.7761761379611267e-08 2.565360073725786e-06 1.0001123554509737 0.99992204015021 0.9973469701300196 -6.696994397710453e-08 6.163669647442023e-10 0.001428135118871047 -3.298122829537722e-07 1.0051134466159018e-07 -2.12697653482265e-10 7.766441880521085e-08 5.785962659139736e-08 2.565232247894587e-06 1.0001123554544675 0.9999220401579243 0.9973469710484668 -6.696994460738339e-08 2.09246344287908e-10 0.0014281351195290734 -3.292350373502347e-07 1.0162013830001689e-07 -2.1269923796065276e-10 7.765886410753069e-08 5.787086069907749e-08 2.565228994206048e-06 1.0001123554548204 0.9999220401586993 0.997346971140543 -6.696994369075661e-08 1.6843089125734634e-10 0.001428135119594956 -3.291770795589385e-07 1.0173144484224918e-07 -2.1269982880436093e-10 7.76583131666039e-08 5.7871999564324696e-08 2.5652287718681375e-06 1.000112355454856 0.9999220401587777 0.9973469711497511 -6.696994457356842e-08 1.6434854638220152e-10 0.0014281351196009872 -3.2917128058391626e-07 1.0174258133377635e-07 -2.1269881625775391e-10 7.765825806502622e-08 5.787211331382634e-08 2.565228751167471e-06 1.0001123554441873 0.999922040135031 0.9973469683055534 -6.696994387737499e-08 1.4250014863363384e-09 0.0014281351175704565 -3.309541889164755e-07 9.831705298200746e-08 -2.1270054712334554e-10 7.767576882481533e-08 5.783798026406423e-08 2.5652441640737797e-06
0.422 1.0001002537787842 0.9999133968774504 0.9976321914947358 -4.309381450238779e-08 4.839826960583604e-09 0.0014181733259862725 -3.440013193379688e-07 8.64808275421085e-08 -2.1865489649487807e-10 6.060406086348874e-08 4.612211421675775e-08 2.2233560213471694e-06 1.0001002538292816 0.9999133969730164 0.9976322025485824 -4.309381536202533e-08 6.448651686526282e-10 0.0014181733334593248 -3.376095841153457e-07 9.886485292855207e-08 -2.1865156356065244e-10 6.055569618269848e-08 4.626950233097166e-08 2.223257302939385e-06 1.000100253834825 0.9999133969831674 0.9976322036840215 -4.309381561259356e-08 2.1319319371955637e-10 0.0014181733342399562 -3.369419519741631e-07 1.0015644376757938e-07 -2.1865343275594106e-10 6.055180709715942e-08 4.6286698791063133e-08 2.223263776770593e-06 1.0001002538353838 0.999913396984188 0.9976322037978755 -4.309381457923558e-08 1.69901761428454e-10 0.0014181733343180888 -3.368748934941448e-07 1.0028614874117078e-07 -2.186539543938055e-10 6.05514283289468e-08 4.6288444619928895e-08 2.223264599178055e-06 1.0001002538354402 0.9999133969842906 0.9976322038092625 -4.3093815530781026e-08 1.6557170164521804e-10 0.0014181733343257188 -3.3686818427369646e-07 1.002991264185595e-07 -2.1865306195559393e-10 6.055139052553997e-08 4.628861931622636e-08 2.2232646840804755e-06 1.0001002538184727 0.9999133969530479 0.9976322002943823 -4.3093814212399635e-08 1.5014774002576424e-09 0.0014181733319179601 -3.3892894241718205e-07 9.631135702465237e-08 -2.186551331373946e-10 6.056401662215898e-08 4.6236508701620314e-08 2.223253665189637e-06
0.432 1.0000883484900949 0.9999048939035132 0.9979127630588113 -1.6071908578539637e-08 4.964054144813552e-09 0.0013820505543837756 -3.3748781294543985e-07 7.955223304445236e-08 -2.2465549861845847e-10 4.456236329048605e-08 3.557761027825418e-08 1.8100526584817788e-06 1.0000883485657752 0.9999048940264247 0.9979127764207896 -1.607191043794586e-08 6.593808435876917e-10 0.0013820505628876637 -3.302898168787106e-07 9.359273644810497e-08 -2.2465230403533285e-10 4.456166149335002e-08 3.5787289930696626e-08 1.8099439426430786e-06 1.00008834857401 0.999904894039498 0.9979127777964493 -1.607191040918549e-08 2.1463187480545988e-10 0.0013820505637788718 -3.2953483369711703e-07 9.506302374246465e-08 -2.246543987422454e-10 4.456366647147731e-08 3.581233882629367e-08 1.809961066481505e-06 1.0000883485748406 0.9999048940408133 0.9979127779344226 -1.6071909871433486e-08 1.7001124804004587e-10 0.0013820505638683445 -3.294589699040731e-07 9.521073512113504e-08 -2.2465414349062883e-10 4.456388907031365e-08 3.581488718175095e-08 1.8099630785634763e-06 1.000088348574924 0.9999048940409454 0.9979127779482224 -1.6071909725667625e-08 1.6554796594146613e-10 0.0013820505638776175 -3.2945137948759256e-07 9.522551451676155e-08 -2.2465341155391106e-10 4.456391152008687e-08 3.5815142493204474e-08 1.8099632838663166e-06 1.0000883485496788 0.9999048940007178 0.9979127736913943 -1.6071909329913166e-08 1.5409721459206639e-09 0.0013820505611288664 -3.317800857646523e-07 9.068919655641281e-08 -2.2465564696778463e-10 4.4558838304601733e-08 3.573952182573762e-08 1.809925701956982e-06
0.442 1.000076854069005 0.9998966843257479 0.9981836832184221 1.2365344521107834e-08 4.946556229424169e-09 0.001321782510494887 -3.1692583507105357e-07 6.967823848827152e-08 -2.3070219418659341e-10 3.507735021717741e-08 2.9678047318145225e-08 1.4196333095302815e-06 1.000076854176446 0.9998966844806073 0.9981836990683346 1.2365344853786401e-08 6.576884869864094e-10 0.001321782519828626 -3.089897951323999e-07 8.52548053337716e-08 -2.3069869218106524e-10 3.5180271214452475e-08 2.992938546947327e-08 1.4195210638104343e-06 1.0000768541880773 0.9998966844971056 0.9981837007041544 1.2365345550074432e-08 2.1239124555243714e-10 0.0013217825208102219 -3.0815351766496016e-07 8.689332627793041e-08 -2.3070088052765043e-10 3.51944457543165e-08 2.996051076848077e-08 1.419557333433268e-06 1.00007685418925 0.999896684498765 0.9981837008682617 1.2365345447724863e-08 1.676935552950281e-10 0.0013217825209091536 -3.080694453953866e-07 8.705801441961709e-08 -2.3070028039913858e-10 3.519590452511691e-08 2.9963687379102684e-08 1.4195614721118578e-06 1.0000768541893676 0.9998966844989317 0.9981837008846761 1.2365346351624598e-08 1.6322243249907876e-10 0.0013217825209199904 -3.080610336779903e-07 8.707449381072297e-08 -2.306994718806633e-10 3.519605090547943e-08 2.996400599106755e-08 1.4195618919471968e-06 1.0000768541536813 0.9998966844481803 0.9981836958249675 1.2365344698340339e-08 1.5391852097213273e-09 0.0013217825178930339 -3.1063841592919896e-07 8.202305998170687e-08 -2.3070254175321979e-10 3.51541396006238e-08 2.98705665410424e-08 1.4194757938095362e-06
0.452 1.0000659624545798 0.999888905200268 0.9984404782900298 4.024604723390856e-08 4.78789419115993e-09 0.0012406300282874318 -2.849486183018012e-07 5.775580000570174e-08 -2.367950787017903e-10 3.52136317600262e-08 2.980689009810285e-08 1.1610249490875855e-06 1.0000659626007051 0.9998889053916911 0.9984404967655832 4.0246049681374976e-08 6.416922994343429e-10 0.0012406300381889463 -2.7636583260936286e-07 7.469688294461009e-08 -2.3679188953439483e-10 3.542024460602158e-08 3.0032310148775236e-08 1.1610761179801957e-06 1.0000659626164785 0.9998889054121223 0.9984404986774559 4.0246050615537094e-08 2.085721599370211e-10 0.0012406300392345656 -2.754567056767538e-07 7.64879182354591e-08 -2.3679386849742124e-10 3.5446177389525967e-08 3.006193951705516e-08 1.1611559679755774e-06 1.0000659626180677 0.9998889054141781 0.9984404988693082 4.024605019420292e-08 1.6507011993859872e-10 0.0012406300393399544 -2.753652622666554e-07 7.666802735253812e-08 -2.367932565260633e-10 3.5448826827415703e-08 3.0064978867905326e-08 1.1611647632503033e-06 1.000065962618227 0.9998889054143845 0.9984404988884986 4.0246051042235605e-08 1.6071856243578752e-10 0.0012406300393518152 -2.7535611245909803e-07 7.668605027791262e-08 -2.3679313043392835e-10 3.5449092466449104e-08 3.006528413767373e-08 1.161165651207638e-06 1.000065962569812 0.9998889053515547 0.9984404929776608 4.024604888577305e-08 1.4976609001453206e-09 0.0012406300361289398 -2.7815551223318523e-07 7.116921459326614e-08 -2.3679561736653184e-10 3.537139013409826e-08 2.997713662719595e-08 1.1609595022093902e-06
0.462 1.0000558336256058 0.999881670771199 0.998679408185628 6.59154005488034e-08 4.49793668992519e-09 0.0011428043307254046 -2.45161119025276e-07 4.480952268208391e-08 -2.4293590701751564e-10 4.018502365344577e-08 3.294622172266408e-08 1.095979360300801e-06 1.0000558338174863 0.9998816710037286 0.9986794293782963 6.59154007896677e-08 6.140676566396783e-10 0.0011428043408963987 -2.3603750906044623e-07 6.290858094860107e-08 -2.4293266419774796e-10 4.043990770432571e-08 3.310626762729738e-08 1.0965243036651506e-06 1.0000558338381667 0.9998816710285977 0.9986794315776182 6.591540122480235e-08 2.0519204363829497e-10 0.0011428043419757284 -2.3506553818225297e-07 6.48327236373431e-08 -2.4293492743443217e-10 4.047134360990079e-08 3.312962850489705e-08 1.0966781617210435e-06 1.0000558338402505 0.9998816710311007 0.9986794317983795 6.591540072460733e-08 1.6409378538844185e-10 0.001142804342084283 -2.349677174184075e-07 6.502632740530235e-08 -2.429336893586985e-10 4.047455084503581e-08 3.3132044843339436e-08 1.0966946303061378e-06 1.0000558338404593 0.9998816710313518 0.9986794318204624 6.591540135635554e-08 1.5998222823368764e-10 0.0011428043420966386 -2.3495792892247604e-07 6.50457015536094e-08 -2.4293419559980534e-10 4.047487231264595e-08 3.313228793973028e-08 1.0966962866977708e-06 1.0000558337769663 0.9998816709549011 0.9986794250243004 6.591540069994685e-08 1.4204243634460703e-09 0.0011428043387727495 -2.379478836081935e-07 5.912454854405341e-08 -2.429367407056636e-10 4.038044240218321e-08 3.30638226603368e-08 1.0962740896171373e-06
0.472 1.0000465890301165 0.9998750677790321 0.9988976187986723 8.843271070907533e-08 4.090463482930992e-09 0.001033106103987273 -2.015296532680432e-07 3.1838072695123696e-08 -2.4912591661321974e-10 4.433327954696038e-08 3.567405775197752e-08 1.1600113803121745e-06 1.0000465892747947 0.9998750680570759 0.9988976427529113 8.84327081239651e-08 5.756238841904524e-10 0.0010331061141211695 -1.9197678774647817e-07 5.087163126452028e-08 -2.491218396583732e-10 4.4604073355643333e-08 3.576605818847765e-08 1.1612786173695207e-06 1.0000465893011519 0.9998750680868785 0.9988976452464702 8.843270782548054e-08 2.0181922035322093e-10 0.0010331061152021113 -1.909526513486011e-07 5.290756684040915e-08 -2.491253579012492e-10 4.4637732172283953e-08 3.578277313499925e-08 1.1615206862815585e-06 1.0000465893038075 0.9998750680898787 0.9988976454968441 8.843270714376222e-08 1.6420868726900107e-10 0.0010331061153104626 -1.9084951522104207e-07 5.311254588518505e-08 -2.4912415738660246e-10 4.464116892193285e-08 3.578452775285578e-08 1.1615461557770513e-06 1.0000465893040735 0.9998750680901797 0.9988976455218901 8.843270774574827e-08 1.6044588822011597e-10 0.0010331061153225892 -1.9083919425755103e-07 5.313305930997075e-08 -2.4912495566894925e-10 4.4641513347653924e-08 3.578470464162268e-08 1.1615487125396126e-06 1.000046589223146 0.9998750679985988 0.9988976378206027 8.84327086516588e-08 1.3107975583550206e-09 0.001033106111996889 -1.9398620396898822e-07 4.68744948476563e-08 -2.4912727443282573e-10 4.4540539326966844e-08 3.573703842926115e-08 1.1608614738586795e-06
0.482 1.0000383082129203 0.9998691530501708 0.9990932231972565 1.0742736981488256e-07 3.5812338977906312e-09 0.0009165411465790478 -1.5783668735451636e-07 1.968529223662627e-08 -2.5536818781103465e-10 4.549923348337503e-08 3.6546218139042614e-08 1.2387520153881653e-06 1.000038308517277 0.9998691533779732 0.9990932499126242 1.0742736857405933e-07 5.265463769380163e-10 0.0009165411563884996 -1.4796355416813438e-07 3.943025489941248e-08 -2.553639491768839e-10 4.577172795238998e-08 3.657379209499134e-08 1.2408144930062284e-06 1.0000383085500693 0.999869153413191 0.9990932527027736 1.0742736778177891e-07 1.9713085458705547e-10 0.0009165411574398545 -1.4689778296028334e-07 4.155648621807e-08 -2.553672723980918e-10 4.580642706731388e-08 3.658442383465054e-08 1.2411507347687257e-06 1.0000383085533733 0.9998691534167374 0.9990932529830209 1.0742736768630955e-07 1.6394187062904553e-10 0.0009165411575455141 -1.4679037987572754e-07 4.177070076800387e-08 -2.5536695706799186e-10 4.580997781091224e-08 3.658557538508187e-08 1.2411857878905091e-06 1.0000383085537046 0.9998691534170929 0.9990932530110563 1.0742736785103026e-07 1.6062095165746274e-10 0.0009165411575571248 -1.4677963105699114e-07 4.1792140392801695e-08 -2.553670693252611e-10 4.581033364709753e-08 3.658569195995596e-08 1.2411893044576725e-06 1.0000383084530236 0.9998691533089153 0.9990932443986691 1.0742736870995533e-07 1.17200980238762e-09 0.0009165411543238258 -1.5005071443222915e-07 3.52635239923731e-08 -2.553699648063975e-10 4.570663405095595e-08 3.6557196775926884e-08 1.2402177865788423e-06
0.492 1.0000310286634182 0.999863953384334 0.9992653102714212 1.2279042310112176e-07 2.9882517753839264e-09 0.0007979537929134252 -1.1725217266520451e-07 8.95753202705091e-09 -2.6166592913962784e-10 4.355435280345119e-08 3.544875480759775e-08 1.265051300128107e-06 1.000031029034092 0.9998639537659783 0.9992653397069198 1.2279042565515633e-07 4.683531380478891e-10 0.0007979538021512818 -1.0715865194276103e-07 2.92055814893377e-08 -2.6166043130834305e-10 4.3819913628249313e-08 3.541355871844394e-08 1.2679342879230731e-06 1.000031029074058 0.9998639538070799 0.9992653427919787 1.2279042532879147e-07 1.9103718973913496e-10 0.0007979538031466602 -1.0606096894823903e-07 3.140187601431611e-08 -2.616630477134456e-10 4.385514306129741e-08 3.541856458805714e-08 1.2683725021370154e-06 1.000031029078085 0.9998639538112203 0.9992653431019569 1.2279042572458e-07 1.6304318774599451e-10 0.0007979538032468576 -1.0595026766997246e-07 3.162330987429733e-08 -2.616633978772029e-10 4.385876079246378e-08 3.5419162211329095e-08 1.2684179778212345e-06 1.0000310290784884 0.9998639538116353 0.9992653431329684 1.2279042556700873e-07 1.6024136688439482e-10 0.0007979538032580337 -1.059391879153272e-07 3.164547396597142e-08 -2.6166387696342863e-10 4.3859123433292146e-08 3.5419223481108106e-08 1.2684225400381847e-06 1.0000310289557992 0.9998639536854378 0.9992653336160754 1.22790425159541e-07 1.0088171692668295e-09 0.0007979538001989515 -1.0930392804621964e-07 2.49101241624792e-08 -2.6166670401161025e-10 4.375449346843906e-08 3.540865783801771e-08 1.2671455721724524e-06
0.502 1.0000247485760636 0.9998594675213788 0.9994138865117324 1.3460865498614167e-07 2.3305773469793304e-09 0.0006817129163911996 -8.196081352704207e-08 1.083940208446345e-10 -2.6802129222540053e-10 3.923008827018797e-08 3.289614669459899e-08 1.219757481097154e-06 1.000024749019414 0.9998594679608065 0.9994139185916572 1.3460865914837282e-07 4.035156054541638e-10 0.0006817129248684478 -7.173330643956952e-08 2.0676203364585183e-08 -2.6801520839107667e-10 3.9481417734931523e-08 3.279934439216428e-08 1.2234717906414269e-06 1.0000247490672693 0.9998594680082491 0.9994139219664633 1.3460865920644606e-07 1.8438336803556928e-10 0.0006817129257869318 -7.061217948014821e-08 2.2924632489280426e-08 -2.6801822752230077e-10 3.951693022082663e-08 3.2799191079490514e-08 1.2240221922786367e-06 1.0000247490720922 0.9998594680130298 0.9994139223056836 1.3460865909249003e-07 1.6219546961793202e-10 0.0006817129258798148 -7.049902399887968e-08 2.3151499364195398e-08 -2.6801788193808856e-10 3.9520595748776676e-08 3.2799285923204314e-08 1.2240792151891106e-06 1.000024749072575 0.9998594680135088 0.9994139223396217 1.3460865896203695e-07 1.599742911438817e-10 0.0006817129258897492 -7.048769786283289e-08 2.3174209639405455e-08 -2.6801937767529874e-10 3.9520963438149085e-08 3.2799297022105224e-08 1.224084936802359e-06 1.0000247489256977 0.9998594678679059 0.9994139119356444 1.346086585575182e-07 8.26961657716865e-10 0.0006817129230693247 -7.391963086447912e-08 1.628817228175678e-08 -2.680217352125922e-10 3.9416459651916305e-08 3.2805430999491056e-08 1.2224761002975238e-06
0.512 1.0000194319580835 0.9998556697855685 0.9995397625904858 1.4321739227287156e-07 1.625813617675082e-09 0.000571475607520633 -5.299936733021284e-08 -6.335666823654807e-09 -2.744383048282996e-10 3.3612814877046605e-08 2.9662253551202405e-08 1.1112990938354492e-06 1.000019432480201 0.9998556702866264 0.9995397972112665 1.4321739103386575e-07 3.340236814463077e-10 0.0005714756151173062 -4.2706685300805396e-08 1.440202043559244e-08 -2.7443290090179835e-10 3.384272883416376e-08 2.9509444776750705e-08 1.115833198116609e-06 1.0000194325366374 0.9998556703408592 0.9995398008678368 1.4321739050199295e-07 1.7762289595114896e-10 0.000571475615944803 -4.1568900050845086e-08 1.668783570926438e-08 -2.744354014891317e-10 3.387847200133727e-08 2.9505107634368246e-08 1.1165074542285824e-06 1.0000194325423257 0.9998556703463254 0.9995398012355265 1.432173901360442e-07 1.616990830923091e-10 0.0005714756160292555 -4.145396684153969e-08 1.6918665725945465e-08 -2.7443516136247853e-10 3.388218802842502e-08 2.9504802639988033e-08 1.1165773385268882e-06 1.0000194325428955 0.9998556703468731 0.9995398012723146 1.432173903088182e-07 1.6010408214330492e-10 0.000571475616037743 -4.144246189091576e-08 1.6941774076759166e-08 -2.7443687249805867e-10 3.3882561032517915e-08 2.9504773839693558e-08 1.1165843517261462e-06 1.0000194323697253 0.999855670180504 0.9995397900074399 1.4321739149563116e-07 6.315207626976728e-10 0.000571475613497577 -4.492039606947334e-08 9.951120978933809e-09 -2.744389292205168e-10 3.377874591360773e-08 2.9524840032598897e-08 1.1146149123900512e-06
0.522 1.0000150153513914 0.9998525148782499 0.9996444004180453 1.4909568486331095e-07 8.888305437962952e-10 0.0004700419672147466 -3.111274717541615e-08 -1.1036548419840784e-08 -2.809220185686788e-10 2.7865662019876503e-08 2.6550584539230886e-08 9.621758193155491e-07 1.0000150159581305 0.9998525154447289 0.9996444374552218 1.4909567749961587e-07 2.611586793077251e-10 0.000470041973884709 -2.0806822060744877e-08 9.755873777264237e-09 -2.809171657180286e-10 2.8065645959187168e-08 2.6352184464074184e-08 9.674598534297921e-07 1.0000150160238195 0.9998525155061981 0.9996444413834281 1.490956765727763e-07 1.7069592601499655e-10 0.0004700419746153761 -1.9657535285735382e-08 1.2067670165450107e-08 -2.809194328142969e-10 2.8101614954605392e-08 2.6345078646484232e-08 9.682683712087016e-07 1.0000150160304417 0.9998525155123955 0.9996444417785999 1.4909567634403902e-07 1.6135999113494531e-10 0.00047004197469068036 -1.95413389696345e-08 1.2301325155502193e-08 -2.809195135120028e-10 2.8105391074256882e-08 2.6344520344104668e-08 9.68352359901827e-07 1.0000150160311045 0.9998525155130163 0.9996444418181392 1.490956764612659e-07 1.6042353474642094e-10 0.00047004197469716893 -1.9529706349101138e-08 1.2324718680342686e-08 -2.809211129937064e-10 2.8105770428587934e-08 2.6344466247212952e-08 9.68360790405586e-07 1.0000150158296028 0.9998525153245333 0.9996444297252013 1.4909567908259289e-07 4.26468330967454e-10 0.00047004197245604487 -2.3037546793286707e-08 5.265053520675596e-09 -2.80922797014318e-10 2.800317219163046e-08 2.637430768491128e-08 9.660086865649669e-07
0.532 1.00001141539573 0.999849943280989 0.9997297386647402 1.5266901539767493e-07 1.3221051781768035e-10 0.000379302588501576 -1.5876821234029704e-08 -1.4328434679393089e-08 -2.874782754387762e-10 2.2965218183730834e-08 2.413475285253811e-08 8.003003768214612e-07 1.000011416092738 0.9998499439166325 0.9997297779790533 1.5266901001576536e-07 1.861028341535005e-10 0.00037930259426280507 -5.596207052456948e-09 6.432741340057044e-09 -2.8747389143665835e-10 2.312524941521144e-08 2.3908788165723417e-08 8.061416284654845e-07 1.0000114161683338 0.9998499439857805 0.9997297821672188 1.5266901001460847e-07 1.6365570897434825e-10 0.000379302594897153 -4.439282537576695e-09 8.761931485432121e-09 -2.874757733660924e-10 2.3161291509473485e-08 2.3900925858728824e-08 8.070875849615792e-07 1.000011416175956 0.9998499439927537 0.9997297825887309 1.5266900971695098e-07 1.611185605443459e-10 0.0003793025949630108 -4.322208389876276e-09 8.997555273545627e-09 -2.87475924460181e-10 2.3165122810279342e-08 2.3900318339881828e-08 8.07186258517384e-07 1.0000114161767188 0.9998499439934523 0.9997297826309073 1.526690096374831e-07 1.6086177906977716e-10 0.0003793025949678809 -4.310486782372573e-09 9.021147771391301e-09 -2.8747731153203355e-10 2.3165508112868043e-08 2.390025941321733e-08 8.071961671007832e-07 1.000011415944903 0.999849943781518 0.9997297697475287 1.5266901126120608e-07 2.1525073444299203e-10 0.00037930259302381504 -7.83618441530501e-09 1.919259697787905e-09 -2.874792444196846e-10 2.3065128538699547e-08 2.39337591567757e-08 8.044649126391849e-07
0.542 1.0000085364678961 0.9998478867101037 0.9997980143874171 1.5425330897139248e-07 -6.332620377374309e-10 0.00030026941567745365 -6.347970668179001e-09 -1.6504719299228862e-08 -2.941114868049539e-10 1.946236459821432e-08 2.2599114662769952e-08 6.525401136181217e-07 1.0000085372606409 0.9998478874186126 0.999798055830009 1.5425331194489486e-07 1.0992343076075476e-10 0.0003002694205880466 3.880186470704605e-09 4.163899133601695e-09 -2.941077235071182e-10 1.9573303989330363e-08 2.236810286432654e-08 6.585278748763033e-07 1.0000085373467815 0.9998478874958798 0.9997980602654187 1.5425331319714983e-07 1.5660390100389233e-10 0.0003002694211316013 5.041993900231725e-09 6.504289229198205e-09 -2.9410915680469736e-10 1.9608939870622836e-08 2.2361726610532303e-08 6.595948705305472e-07 1.0000085373554686 0.9998478875036741 0.9997980607120242 1.5425331300917657e-07 1.609800512579192e-10 0.00030026942118776515 5.159671203421046e-09 6.741263386782536e-09 -2.941097753073785e-10 1.961278439154512e-08 2.2361294110183997e-08 6.597068821218973e-07 1.0000085373563383 0.9998478875044551 0.9997980607567136 1.5425331287042942e-07 1.6141475181587577e-10 0.0003002694211916118 5.1714541821352675e-09 6.764993383192349e-09 -2.941112383696704e-10 1.9613171523387753e-08 2.2361252819824927e-08 6.597181372055871e-07 1.000008537092275 0.9998478872677409 0.9997980471237112 1.5425331176260956e-07 8.703828251839729e-13 0.0003002694195284821 1.636482649966009e-09 -3.5981293432696074e-10 -2.9411270244021973e-10 1.9516797836763355e-08 2.239143320504908e-08 6.566736602734224e-07
0.552 1.0000062777619851 0.9998462731734987 0.9998515959747416 1.5413539895666179e-07 -1.3987022726182344e-09 0.0002331729242617505 -1.3442194944571462e-09 -1.7849819915752283e-08 -3.008278867060828e-10 1.7356780214880904e-08 2.178884207864188e-08 5.393168609500276e-07 1.0000062786557686 0.9998462739585283 0.9998516393913932 1.5413540558380288e-07 3.3150600507610777e-11 0.00023317292840305243 8.813460826232199e-09 2.6846504934822097e-09 -3.008248341852148e-10 1.7416045420858553e-08 2.157266677545666e-08 5.447353008405703e-07 1.0000062787530783 0.999846274044352 0.9998516440607127 1.5413540707042639e-07 1.492372073522207e-10 0.00023317292886343644 9.97828692298853e-09 5.031968301188073e-09 -3.008259968317435e-10 1.745076599257328e-08 2.156964528426911e-08 5.458675425966325e-07 1.000006278762894 0.9998462740530114 0.9998516445311023 1.5413540661256143e-07 1.6055808821764036e-10 0.0002331729289102008 1.0096381085018033e-08 5.269867109695407e-09 -3.008266350248158e-10 1.7454571122257842e-08 2.156957306245999e-08 5.45987515031906e-07 1.0000062787638768 0.9998462740538792 0.9998516445781737 1.5413540720263092e-07 1.6168729971767282e-10 0.00023317292891377714 1.0108206949543197e-08 5.293692285658636e-09 -3.0082835330702226e-10 1.7454954815636574e-08 2.1569567962589346e-08 5.459995808950298e-07 1.0000062784656796 0.9998462737910674 0.9998516302382546 1.5413540441292706e-07 -2.1447322925162287e-10 0.0002331729275072618 6.569763421978428e-09 -1.840732723090157e-09 -3.0082935520450247e-10 1.7364066681708018e-08 2.159053675855416e-08 5.428255695169502e-07
0.562 1.0000045393373405 0.9998450312913619 0.9998928391233279 1.5259942692791513e-07 -2.1568144800198852e-09 0.0001776042011314167 3.6416490281809353e-10 -1.8610277214514745e-08 -3.0763415886869995e-10 1.6243252623508724e-08 2.1425069182611748e-08 4.688645558058464e-07 1.0000045403373028 0.9998450321565081 0.9998928843577867 1.5259942770217604e-07 -4.3899134189398966e-11 0.00017760420459299168 1.0440155218849335e-08 1.7632990491736877e-09 -3.076317263886274e-10 1.6257544932018452e-08 2.1236513158355738e-08 4.7282008101017556e-07 1.0000045404463922 0.9998450322513206 0.9998928892473933 1.5259942785695095e-07 1.4117197651831434e-10 0.00017760420497924472 1.160680205597988e-08 4.114723687573327e-09 -3.0763260518975097e-10 1.629146061296041e-08 2.1238040862513428e-08 4.739189318784469e-07 1.0000045404573987 0.9998450322608898 0.9998928897402278 1.5259942692801767e-07 1.5939872247519837e-10 0.00017760420501787793 1.1725193481839476e-08 4.3532653492671465e-09 -3.076332504021419e-10 1.6295231744363513e-08 2.1238447175880103e-08 4.7403693596972236e-07 1.0000045404585007 0.9998450322618485 0.9998928897895475 1.5259942824549682e-07 1.6121853883386057e-10 0.00017760420502110195 1.1737050303390657e-08 4.377157201152701e-09 -3.0763495601317745e-10 1.6295612600777138e-08 2.1238490131610145e-08 4.740488179767887e-07 1.0000045401243272 0.9998450319716363 0.9998928747862799 1.5259942728716076e-07 -4.290641895224434e-10 0.00017760420384271516 8.19885576258107e-09 -2.7581164261116886e-09 -3.0763576520184e-10 1.6209565783389176e-08 2.1246472031597984e-08 4.7104815604492145e-07
0.572 1.0000032268504058 0.9998440936773184 0.9999239732014581 1.4985989436992928e-07 -2.9009090726890106e-09 0.00013267960027822206 -8.259185385307532e-11 -1.898155003052123e-08 -3.145366775315579e-10 1.5664471940056016e-08 2.1286025986571965e-08 4.3404838388447483e-07 1.0000032279615203 0.9998440946260962 0.99992402009797 1.498598893115136e-07 -1.203097554537261e-10 0.00013267960314326485 9.905246472878936e-09 1.21495582007359e-09 -3.145347774120769e-10 1.5645264371417138e-08 2.1130737969301817e-08 4.359120292224e-07 1.000003228082985 0.9998440947303244 0.9999240251942028 1.4985988828775148e-07 1.327414905568122e-10 0.00013267960346376967 1.1072982659327973e-08 3.568702751361209e-09 -3.1453520535518176e-10 1.5679188346128825e-08 2.1137363972697305e-08 4.368831191786262e-07 1.0000032280952427 0.9998440947408471 0.9999240257081395 1.4985988724538498e-07 1.5777715213023448e-10 0.0001326796034957414 1.1191598414861694e-08 3.807708886180366e-09 -3.1453588778310883e-10 1.5683003318057847e-08 2.113830343279913e-08 4.3698940607507074e-07 1.0000032280964697 0.9998440947419006 0.9999240257595736 1.498598889451079e-07 1.6027789750478618e-10 0.00013267960349844904 1.120347907341602e-08 3.831649273884431e-09 -3.145380754605703e-10 1.5683389094567288e-08 2.113839990879415e-08 4.3700012586292994e-07 1.0000032277245245 0.9998440944230067 0.9999240101366013 1.4985988929523547e-07 -6.408236564895519e-10 0.00013267960252137721 7.667798355696557e-09 -3.2989378791351097e-09 -3.1453835426415036e-10 1.5599467971061374e-08 2.1131672413392982e-08 4.3444954060585525e-07
0.582 1.0000022548688392 0.9998433993070548 0.9999470209548851 1.460443703392558e-07 -3.6245066059615553e-09 9.720756396561361e-05 -1.723892115947903e-09 -1.9107312268663297e-08 -3.2154178171321024e-10 1.5339924470786308e-08 2.1255457150973373e-08 4.1886027255061897e-07 1.0000022560958977 0.99984340034288 0.9999470693600964 1.4604436867525116e-07 -1.9461689047238537e-10 9.720756630202527e-05 8.172446456323504e-09 9.030878160249344e-10 -3.2154038828478257e-10 1.529729026774649e-08 2.1133337518711307e-08 4.18529592449879e-07 1.0000022562303175 0.9998434004569406 0.9999470746494502 1.4604436778277178e-07 1.2490098808507318e-10 9.72075665636729e-05 9.340847504353031e-09 3.2580735774395285e-09 -3.2154100030925896e-10 1.5332170423989865e-08 2.1145046846248925e-08 4.193362173871789e-07 1.0000022562438855 0.999843400468459 0.9999470751831603 1.4604436745034133e-07 1.565974298754221e-10 9.720756659009704e-05 9.459645128510508e-09 3.4974364840529334e-09 -3.2154189133223647e-10 1.5336123539058804e-08 2.11465179301352e-08 4.194268439424009e-07 1.0000022562452437 0.9998434004696123 0.9999470752365758 1.4604436822217258e-07 1.5976460218728629e-10 9.720756659220883e-05 9.471545517349678e-09 3.5214145412875977e-09 -3.215436807591414e-10 1.5336523598324553e-08 2.114666776285928e-08 4.19436004800091e-07 1.0000022558337829 0.9998434001207828 0.9999470590370233 1.46044367713767e-07 -8.472719394603235e-10 9.720756579428304e-05 5.939686871145087e-09 -3.601141013809851e-09 -3.215441254633908e-10 1.5251748565308617e-08 2.1125275364748597e-08 4.17435093694619e-07
0.592 1.0000015488222245 0.9998428949129655 0.9999637506147842 1.4127817625796725e-07 -4.322177168489351e-09 6.984116029132726e-05 -3.826372003980369e-09 -1.9086279033225532e-08 -3.2865659642546066e-10 1.5154273875074842e-08 2.1287123304957815e-08 4.096688020709322e-07 1.0000015501698194 0.9998428960391292 0.9999638003792043 1.4127818209978363e-07 -2.6587246883282466e-10 6.984116215454723e-05 5.977039890428492e-09 7.335678971075554e-10 -3.2865600843341214e-10 1.5093700761976195e-08 2.119352492060243e-08 4.0738382987711803e-07 1.0000015503177564 0.9998428961634291 0.9999638058484754 1.412781819986455e-07 1.1813995583867935e-10 6.984116236331933e-05 7.1458715774503595e-09 3.089160763588328e-09 -3.2865628226050553e-10 1.5130089652471305e-08 2.120980429961058e-08 4.080444732455754e-07 1.000001550332692 0.9998428961759847 0.9999638064006601 1.4127818244525153e-07 1.5630312031937455e-10 6.984116238501822e-05 7.264827822782898e-09 3.3288175961306453e-09 -3.286571821712443e-10 1.513423640425873e-08 2.12117553216204e-08 4.0812123587970577e-07 1.0000015503341873 0.9998428961772421 0.9999638064559281 1.4127818214918183e-07 1.6011724849584145e-10 6.984116238642512e-05 7.276745000240438e-09 3.352827189944473e-09 -3.286588816840587e-10 1.5134656264474013e-08 2.1211953306264796e-08 4.081290176650584e-07 1.0000015498815238 0.9998428957972585 0.9999637897219414 1.4127817999819266e-07 -1.0465492217301815e-09 6.984116174899019e-05 3.749424699968195e-09 -3.759761459890312e-09 -3.286594161336841e-10 1.5047317074279347e-08 2.1177469621661494e-08 4.0661740926572286e-07
0.602 1.0000010457617157 0.9998425355277735 0.9999756565194883 1.357431775424593e-07 -4.990342896955771e-09 4.920506975472466e-05 -5.892805606408535e-09 -1.898217591574394e-08 -3.3588829653559817e-10 1.505401654501956e-08 2.1357976804288975e-08 3.998692685302575e-07 1.0000010472342205 0.9998425367474209 0.9999757074986139 1.3574318309160084e-07 -3.342464501873764e-10 4.9205071193923065e-05 3.817369607541825e-09 6.454772122912267e-10 -3.3588848591468106e-10 1.4976194408639677e-08 2.1285012041568574e-08 3.9596549412932063e-07 1.000001047396216 0.9998425368823534 0.9999757131350167 1.3574318354392928e-07 1.1190161383841158e-10 4.9205071355355415e-05 4.9865075113746305e-09 3.001324095782765e-09 -3.358884646344347e-10 1.5014134885635955e-08 2.1304973524363117e-08 3.965243486696291e-07 1.000001047412575 0.999842536895986 0.9999757137044183 1.3574318388037862e-07 1.562989852133545e-10 4.920507137255417e-05 5.105610376078399e-09 3.241239587068534e-09 -3.3588975480909634e-10 1.501847958694516e-08 2.1307314820721603e-08 3.9659179571706827e-07 1.0000010474142123 0.9998425368973514 0.9999757137614129 1.3574318361194428e-07 1.607366678718389e-10 4.9205071373690175e-05 5.11754301152354e-09 3.2652776071229687e-09 -3.358916769582857e-10 1.501891964906578e-08 2.130755200191575e-08 3.965986555738874e-07 1.000001046918724 0.9998425364850378 0.999975696533804 1.3574318131242082e-07 -1.2380569888293002e-09 4.9205070880111046e-05 1.5951314913835167e-09 -3.836276322657819e-09 -3.358915593829559e-10 1.4928879658215405e-08 2.1262690093761796e-08 3.9544542186630424e-07
0.612 1.0000006941738315 0.9998422843522329 0.9999839625425455 1.2962240785363384e-07 -5.626685401400385e-09 3.399127146231997e-05 -7.638357904237061e-09 -1.883378759967335e-08 -3.4324441767026735e-10 1.4989481454231494e-08 2.144644467144005e-08 3.8831398844787293e-07 1.0000006957753795 0.9998422856683434 0.9999840145976951 1.2962240594741652e-07 -4.0026370134882186e-10 3.399127252400086e-05 1.978882575487739e-09 6.016708909142119e-10 -3.432453159784458e-10 1.4891811185080547e-08 2.138456950640866e-08 3.8311391113292344e-07 1.0000006959519527 0.9998422858142865 0.9999840203889468 1.296224061878345e-07 1.0536229797795473e-10 3.39912726432067e-05 3.148264178533512e-09 2.9575817470388073e-09 -3.432450161536947e-10 1.493104200055634e-08 2.140713463605625e-08 3.836202660097834e-07 1.0000006959697878 0.9998422858290357 0.9999840209743571 1.2962240595216163e-07 1.5573105116718965e-10 3.39912726560439e-05 3.2675071331433246e-09 3.1977359463336093e-09 -3.432465300670471e-10 1.4935558945768154e-08 2.140975724013691e-08 3.836835300379387e-07 1.0000006959715735 0.9998422858305128 0.9999840210329582 1.29622406171762e-07 1.6076612019953614e-10 3.3991272656931836e-05 3.2794548888006253e-09 3.2218006000305817e-09 -3.432482000059903e-10 1.4936016601640422e-08 2.1410022723783057e-08 3.8368998397360234e-07 1.000000695431708 0.9998422853847416 0.9999840033509382 1.296224059859297e-07 -1.421731318598279e-09 3.3991272291318515e-05 -2.3786857692839395e-10 -3.86815809599396e-09 -3.432479744315524e-10 1.484410615000893e-08 2.1358076405820817e-08 3.827522040451451e-07
0.622 1.0000004531203712 0.9998421121412135 0.9999896418845677 1.2302603469982283e-07 -6.228817812786237e-09 2.3022674638713594e-05 -8.944586808109894e-09 -1.8663413351689995e-08 -3.507322945848357e-10 1.4918449859130506e-08 2.1532602058831842e-08 3.7641738316662077e-07 1.0000004548548382 0.9998421135565868 0.9999896948834702 1.2302603036156952e-07 -4.6370995708354254e-10 2.302267536993479e-05 5.80337293914024e-10 5.807590169437458e-10 -3.507335739561283e-10 1.4796840671966193e-08 2.1472056033000397e-08 3.7020845908680796e-07 1.000000455046484 0.9998421137139015 0.9999897008178523 1.2302603062275523e-07 9.850454824309337e-11 2.3022675452990243e-05 1.7499323280171048e-09 2.936634518693568e-09 -3.507330748927143e-10 1.4837029094034407e-08 2.149612861519341e-08 3.7070723665610663e-07 1.0000004550658466 0.999842113729804 0.9999897014181199 1.2302602976717135e-07 1.5455864693410259e-10 2.3022675461695502e-05 1.8693121273567987e-09 3.177018476767947e-09 -3.5073500988371363e-10 1.4841686532407554e-08 2.1498921841702282e-08 3.7077100336732046e-07 1.0000004550677852 0.9998421137313965 0.9999897014782116 1.2302603058945622e-07 1.6016245373131982e-10 2.3022675461927863e-05 1.8812747024001393e-09 3.2011085766779953e-09 -3.507367697231109e-10 1.4842158637542987e-08 2.149920459551774e-08 3.7077752177493027e-07 1.0000004544820664 0.9998421132510937 0.9999896833791999 1.2302603110203125e-07 -1.5969004296450396e-09 2.3022675208387775e-05 -1.6308808000226336e-09 -3.876979910881458e-09 -3.507357673645708e-10 1.4749481373649366e-08 2.1443526729614197e-08 3.6992534874804814e-07
0.632 1.0000002909646184 0.9998419962940549 0.9999934469637827 1.1602009943009714e-07 -6.793962776865288e-09 1.528775655004292e-05 -9.805112569185638e-09 -1.8483182909013987e-08 -3.583587211064969e-10 1.482471296326907e-08 2.1603038118659923e-08 3.6600234815553866e-07 1.0000002928356089 0.9998419978112982 0.999993500781005 1.1602010213435471e-07 -5.236422060443729e-10 1.5287757003451197e-05 -3.717333293262343e-10 5.71093636755637e-10 -3.583610509794497e-10 1.4674670170667767e-08 2.153475339589379e-08 3.5903746449528545e-07 1.0000002930427974 0.9998419979803269 0.9999935068474121 1.1602010338746026e-07 9.207167022590242e-11 1.5287757056648095e-05 7.980603589297884e-10 2.9268841604061863e-09 -3.583605520751276e-10 1.4715495019491218e-08 2.1559327866920543e-08 3.5956517297061997e-07 1.0000002930637348 0.999841997997418 0.999993507461445 1.1602010218493476e-07 1.5350471058581932e-10 1.5287757061929617e-05 9.175756407964932e-10 3.1674929035629517e-09 -3.5836245383146916e-10 1.4720262995580202e-08 2.156219039085731e-08 3.596332260004703e-07 1.000000293065831 0.9998419979991294 0.9999935075229186 1.1602010300000619e-07 1.596467377631579e-10 1.528775706141044e-05 9.295530455014132e-10 3.1916077207273743e-09 -3.583644351153438e-10 1.4720746607446793e-08 2.1562480348990487e-08 3.5964018769924804e-07 1.000000292432865 0.9998419974832786 0.9999934890423995 1.1602010172404336e-07 -1.7622304105158093e-09 1.528775690183429e-05 -2.5774049819301334e-09 -3.8744888086336645e-09 -3.583630430798971e-10 1.462840433899583e-08 2.15061549580207e-08 3.587668762320334e-07
0.642 1.0000001839068813 0.9998419198085781 0.9999959439910677 1.0871487149449471e-07 -7.3199563145153105e-09 9.95160486078595e-06 -1.0276431172622417e-08 -1.829933903397855e-08 -3.661325364894561e-10 1.4717077783028789e-08 2.1650922054206007e-08 3.581879072808296e-07 1.0000001859177161 0.9998419214300948 0.9999959985083484 1.087148803654595e-07 -5.793598041451068e-10 9.951605097982623e-06 -9.337562227649542e-10 5.66672445942704e-10 -3.66135501946524e-10 1.4533968816142586e-08 2.1566907868396042e-08 3.5068337665631975e-07 1.0000001861408891 0.9998419216111615 0.9999960046963224 1.087148823955338e-07 8.660046710619064e-11 9.951605127888246e-06 2.362292306789762e-10 2.922353859412575e-09 -3.661345720417466e-10 1.4575090116354569e-08 2.1591116632414292e-08 3.5126666395377547e-07 1.0000001861634475 0.9998419216294739 0.9999960053230939 1.0871488118475059e-07 1.5308997444056537e-10 9.951605130828938e-06 3.558793418427496e-10 3.1631846189922187e-09 -3.661363633502324e-10 1.4579936800218612e-08 2.1593961269571047e-08 3.5134172407006633e-07 1.000000186165706 0.9998419216313079 0.9999960053858471 1.0871488164010017e-07 1.59737952068516e-10 9.951605129666944e-06 3.678714180223716e-10 3.1873239339649654e-09 -3.661386366425809e-10 1.4580428824983197e-08 2.1594249773962877e-08 3.513494006044023e-07 1.0000001854841836 0.9998419210789535 0.9999959865572593 1.0871487917383953e-07 -1.9167029945430328e-09 9.95160504300422e-06 -3.1338830808072013e-09 -3.866738152468291e-09 -3.661369458773127e-10 1.4489580550340293e-08 2.1539949633623377e-08 3.5037501462232766e-07
0.652 1.0000001145029178 0.9998418702227786 0.9999975480444053 1.0127894754023639e-07 -7.806139842361347e-09 6.349693695427565e-06 -1.0442077444418749e-08 -1.8114918394293054e-08 -3.740608925685346e-10 1.4612879225945057e-08 2.1673148070466123e-08 3.531397655110737e-07 1.0000001166566248 0.9998418719507642 0.9999976031508775 1.0127895286041771e-07 -6.309851937118043e-10 6.349693785144337e-06 -1.1892398247986711e-09 5.645688940502682e-10 -3.7406444397948494e-10 1.4391703043256906e-08 2.156660374472811e-08 3.4527386659940135e-07 1.0000001168961963 0.9998418721441722 0.999997609450634 1.0127895427955533e-07 8.187346660174091e-11 6.349693798998696e-06 -1.9065840746706558e-11 2.9201295261084255e-09 -3.7406341999302116e-10 1.443271853968699e-08 2.1589734915402788e-08 3.459303917470438e-07 1.000000116920418 0.9998418721637378 0.9999976100891833 1.0127895296904278e-07 1.5308685179980332e-10 6.349693800240859e-06 1.0071895221298388e-10 3.1611813794376532e-09 -3.7406484987689686e-10 1.4437605698296162e-08 2.1592490541362417e-08 3.460142177492599e-07 1.0000001169228432 0.9998418721656974 0.99999761015312 1.0127895304676341e-07 1.6020745853925179e-10 6.349693799250659e-06 1.1272597374929774e-10 3.1853447073850196e-09 -3.740672758435088e-10 1.4438102339744524e-08 2.15927704993381e-08 3.4602278402083416e-07 1.0000001161915433 0.9998418715759468 0.9999975910077771 1.0127895214437224e-07 -2.0602586475045455e-09 6.3496937622543195e-06 -3.3838306797240335e-09 -3.856679661923886e-09 -3.7406542917455206e-10 1.4350086820430033e-08 2.1542705444291206e-08 3.4489214947468735e-07
0.662 1.0000000702860692 0.9998418386305581 0.9999985557641741 9.386036571213212e-08 -8.25303455192643e-09 3.970567359543418e-06 -1.039083032173839e-08 -1.7931313820981543e-08 -3.821511422723551e-10 1.4527299519406222e-08 2.1669462796768687e-08 3.503465897282225e-07 1.00000007258538 0.9998418404669951 0.9999986113564405 9.386036309989114e-08 -6.790489331642672e-10 3.970567370367808e-06 -1.2269546635633204e-09 5.634349701352688e-10 -3.8215506795906404e-10 1.4262196478292078e-08 2.1534840988784337e-08 3.422717260360955e-07 1.0000000728417358 0.9998418406730271 0.9999986177588808 9.38603638223612e-08 7.734154530433086e-11 3.970567375384821e-06 -5.6593759914231666e-11 2.9188692323103216e-09 -3.821540218892382e-10 1.4302602587115007e-08 2.1556350177016516e-08 3.430135122382686e-07 1.000000072867661 0.9998418406938754 0.9999986184083163 9.386036270737623e-08 1.5294459440824524e-10 3.9705673754840985e-06 6.332545967126875e-11 3.1601414128058315e-09 -3.8215581683180943e-10 1.4307481711369159e-08 2.1558962970013852e-08 3.4310726295719374e-07 1.000000072870257 0.9998418406959634 0.9999986184733477 9.386036217823452e-08 1.6050434855979843e-10 3.970567375117559e-06 7.534740431460124e-11 3.1843287141538125e-09 -3.8215821022681855e-10 1.4307978144534823e-08 2.1559228954962416e-08 3.4311683470762315e-07 1.0000000720880489 0.9998418400679879 0.9999985990404044 9.386036355605324e-08 -2.1933994284960107e-09 3.970567365096564e-06 -3.4160212010192204e-09 -3.84567437566444e-09 -3.821561811209899e-10 1.4224442103419655e-08 2.1515112399195412e-08 3.417904647611398e-07
0.672 1.0000000425643487 0.9998418188224 0.9999991739598763 8.653030191185794e-08 -8.661381709213189e-09 2.4327579691649158e-06 -1.0204335118191279e-08 -1.7749123518167944e-08 -3.9041123862484784e-10 1.447216237639967e-08 2.1643011208017135e-08 3.4902333288159713e-07 1.0000000450117017 0.9998418207690594 0.9999992299419564 8.653030096243543e-08 -7.238224171084778e-10 2.4327579589874308e-06 -1.1285475345448586e-09 5.626850269436441e-10 -3.9041576890932334e-10 1.4155750376677055e-08 2.147603144165592e-08 3.408931242194991e-07 1.000000045285199 0.9998418209879778 0.9999992364386646 8.653030101852202e-08 7.276238491450688e-11 2.4327579608639014e-06 4.199907721732626e-11 2.9179905165508885e-09 -3.904150490645026e-10 1.4194875330021188e-08 2.149554487142626e-08 3.417314798552992e-07 1.0000000453128646 0.9998418210101359 0.9999992370981616 8.653030047218057e-08 1.5242315192049175e-10 2.432757960396618e-06 1.6205265271394282e-10 3.1594827618517946e-09 -3.9041630885902913e-10 1.41996810351065e-08 2.149797854403145e-08 3.4183623317295184e-07 1.0000000453156348 0.9998418210123552 0.9999992371642059 8.653029970692782e-08 1.6038924850145801e-10 2.432757960512948e-06 1.7408924490346424e-10 3.1836943892313897e-09 -3.904188887058658e-10 1.4200170709974934e-08 2.1498226935003712e-08 3.4184691867382545e-07 1.0000000444814765 0.9998418203453915 0.9999992174706673 8.653030030626515e-08 -2.3164652495626896e-09 2.4327579591713314e-06 -3.3121033101697377e-09 -3.834313165927182e-09 -3.9041690468418063e-10 1.4123278587012635e-08 2.1461267178927768e-08 3.4028704693548507e-07
0.682 1.0000000254224948 0.9998418065724576 0.9999995433646746 7.932139215535142e-08 -9.031734393451298e-09 1.4600716997514901e-06 -9.949356519625166e-09 -1.75685816384562e-08 -3.9884917725633444e-10 1.4455981152063546e-08 2.1600725459018716e-08 3.483976091289618e-07 1.0000000280200378 0.9998418086309031 0.9999995996478721 7.93214017072819e-08 -7.652128650670216e-10 1.4600717070315422e-06 -9.607880239161561e-10 5.620813998384332e-10 -3.988540594865846e-10 1.4078924991852566e-08 2.1398232012146305e-08 3.4038943599315546e-07 1.000000028311005 0.99984180886295 0.9999996062311065 7.932140221634987e-08 6.82759009195065e-11 1.460071709693404e-06 2.099437643579449e-10 2.9172569327047376e-09 -3.988530988593334e-10 1.411586185992937e-08 2.1415523123542563e-08 3.413390034093429e-07 1.0000000283404458 0.999841808886443 0.9999996068999074 7.93214028275452e-08 1.51667386326459e-10 1.4600717089131344e-06 3.3013174141860547e-10 3.1589692100685306e-09 -3.988545572115509e-10 1.4120505032580911e-08 2.1417756503829906e-08 3.414561813740223e-07 1.0000000283433934 0.9998418088887959 0.9999996069668894 7.932140171541704e-08 1.6000675008768962e-10 1.4600717092145623e-06 3.421831655045032e-10 3.1832049532218998e-09 -3.9885700131809264e-10 1.4120978995743134e-08 2.141798518547106e-08 3.4146812350800454e-07 1.0000000274563328 0.9998418081821435 0.9999995870376408 7.93213983766205e-08 -2.4294668494511443e-09 1.4600717044807292e-06 -3.1388471578926485e-09 -3.822836125402594e-09 -3.9885498651341647e-10 1.4053609558765706e-08 2.13889530090572e-08 3.396271519490537e-07
0.692 1.000000014929325 0.9998417990723003 0.9999997574882733 7.229339958291808e-08 -9.364782420375879e-09 8.581051541162497e-07 -9.673266622981297e-09 -1.738976817849434e-08 -4.0747184219932624e-10 1.4481883466709227e-08 2.1553992097553595e-08 3.4787277008539717e-07 1.0000000176789237 0.9998418012438919 0.9999998139910098 7.229341628428998e-08 -8.030759573102556e-10 8.581051938830318e-07 -7.710544573106657e-10 5.615341034599585e-10 -4.0747765670961567e-10 1.4033861558710447e-08 2.131385545408918e-08 3.401738814580208e-07 1.0000000179876622 0.99984180148929 0.9999998206536886 7.229341671184852e-08 6.409342980064135e-11 8.581051988841699e-07 3.998621793411584e-10 2.916579122948731e-09 -4.0747703346100777e-10 1.4067537481173059e-08 2.1328807637816918e-08 3.4125232133674093e-07 1.0000000180189093 0.9998418015141414 0.9999998213311018 7.229341857428391e-08 1.5089514381161427e-10 8.581051981774541e-07 5.201842775754269e-10 3.158511810644069e-09 -4.074785057398779e-10 1.4071911753021027e-08 2.133083055718755e-08 3.4138367132395064e-07 1.0000000180220379 0.9998418015166303 0.9999998213989523 7.229341681807751e-08 1.5957576562000996e-10 8.581051984195918e-07 5.322504497156204e-10 3.1827714337125033e-09 -4.0748062041372353e-10 1.4072359364510788e-08 2.1331038511178937e-08 3.4139704534472293e-07 1.0000000170812078 0.9998418007696509 0.9999998012568032 7.229341148174825e-08 -2.5324016496725918e-09 8.581051853395024e-07 -2.943631547428545e-09 -3.811335349932082e-09 -4.0747824441086327e-10 1.401787388829063e-08 2.131036653774824e-08 3.392191777837304e-07
0.702 1.0000000085323761 0.9998417944984473 0.9999998770015264 6.55331778917818e-08 -9.661681217907069e-09 4.936799776400575e-07 -9.403880184790636e-09 -1.7212701129202704e-08 -4.1628748175839734e-10 1.4544886622422498e-08 2.1518771704156438e-08 3.4713799300496647e-07 1.000000011435622 0.9998417967843485 0.9999999336491235 6.553319080215059e-08 -8.373711244874028e-10 4.936800444264587e-07 -5.871684609100802e-10 5.610124887432612e-10 -4.162940253328789e-10 1.4018273664435346e-08 2.1240475222078532e-08 3.398683790899582e-07 1.0000000117624055 0.9998417970433002 0.9999999403848081 6.553319017034171e-08 6.03580214147955e-11 4.936800515512322e-07 5.839326323981828e-10 2.915927440509398e-09 -4.162934420799514e-10 1.4047817440168186e-08 2.125310109748811e-08 3.410887673653478e-07 1.0000000117954873 0.9998417970695315 0.9999999410702048 6.553319236827954e-08 1.5025931736699971e-10 4.93680051210038e-07 7.043890497656738e-10 3.158080005948121e-09 -4.1629502605260585e-10 1.405183575197918e-08 2.1254915925043474e-08 3.412356067336473e-07 1.0000000117988 0.9998417970721588 0.9999999411388616 6.553319040078809e-08 1.5925043724013475e-10 4.936800513045782e-07 7.164700401477476e-10 3.1823636894050556e-09 -4.1629703876208554e-10 1.4052248308764689e-08 2.1255103395143253e-08 3.4125054410713106e-07 1.0000000108034193 0.9998417962842749 0.9999999208046032 6.553318707747285e-08 -2.6254443941917997e-09 4.936800307738221e-07 -2.7542782751052844e-09 -3.799841973789659e-09 -4.1629425119932977e-10 1.4013338391281379e-08 2.124280117083267e-08 3.386956579704953e-07
0.712 1.0000000046121038 0.9998417916938939 0.9999999403396013 5.91035731752024e-08 -9.923968840760077e-09 2.7792495626706104e-07 -9.153788390567043e-09 -1.7037374854935092e-08 -4.2530405222974673e-10 1.4630714233563888e-08 2.151312693528069e-08 3.4623795694078515e-07 1.0000000076703257 0.9998417940950787 0.9999999970639984 5.910357881719945e-08 -8.68089932934919e-10 2.77925031836626e-07 -4.217279616053024e-10 5.605069683725868e-10 -4.2531083053228016e-10 1.4026941146920694e-08 2.119951364818413e-08 3.393097837691425e-07 1.0000000080154035 0.9998417943677689 1.0000000038668668 5.9103577268382964e-08 5.7217639629640665e-11 2.7792503932102194e-07 7.495573150207972e-10 2.9152926378616706e-09 -4.2531052324453385e-10 1.4052363166414266e-08 2.1210099795959158e-08 3.4066580346306784e-07 1.0000000080503466 0.9998417943953998 1.0000000045596815 5.91035789707808e-08 1.4992206236942548e-10 2.779250395799568e-07 8.701482199466339e-10 3.157665388943925e-09 -4.253120753114148e-10 1.405602575557433e-08 2.1211735444001754e-08 3.4082754078024454e-07 1.0000000080538456 0.9998417943981671 1.000000004629088 5.910357753424962e-08 1.5919372957822445e-10 2.7792503968351435e-07 8.822440107339263e-10 3.1819732243896513e-09 -4.253136868007347e-10 1.405640331586086e-08 2.1211905278736075e-08 3.4084398117249563e-07 1.0000000070032136 0.9998417935688596 0.9999999841215721 5.910357684045e-08 -2.708872628043014e-09 2.779250164009708e-07 -2.5833855466042246e-09 -3.788365372854495e-09 -4.2531101245681033e-10 1.4032983485866336e-08 2.1207088088828154e-08 3.379335920740202e-07
0.722 1.0000000021643034 0.9998417899412309 0.9999999712733982 5.302502302116876e-08 -1.0153404890937588e-08 1.5304647509373175e-07 -8.926751393694025e-09 -1.6863777161357298e-08 -4.3452850171360823e-10 1.4716503930567819e-08 2.155197311517927e-08 3.4556103523441396e-07 1.000000005378583 0.9998417924584957 1.0000000280128118 5.302503034423528e-08 -8.952853251932397e-10 1.5304653755043769e-07 -2.7850085886556793e-10 5.600167786296715e-10 -4.345362963181641e-10 1.4052657108152174e-08 2.1211554630107063e-08 3.3852078398035506e-07 1.0000000057421778 0.9998417927450909 1.0000000348776283 5.3025029513836556e-08 5.47746672747952e-11 1.530465436980776e-07 8.929686909855976e-10 2.9146730917080595e-09 -4.34535788375452e-10 1.4075590318297328e-08 2.122089028946578e-08 3.399697556283175e-07 1.000000005779006 0.9998417927741383 1.0000000355773537 5.302503021908142e-08 1.5000081972709242e-10 1.5304654406371379e-07 1.0136940217492804e-09 3.1572660047861334e-09 -4.3453711847390494e-10 1.4079059112955368e-08 2.122242491797574e-08 3.4014219299656813e-07 1.0000000057826939 0.9998417927770474 1.000000035647459 5.302503014158284e-08 1.5952520971579339e-10 1.530465442362799e-07 1.0258045819152625e-09 3.18159807508193e-09 -4.345391318230105e-10 1.4079417949175342e-08 2.1222584881012528e-08 3.401597163525199e-07 1.0000000046761865 0.9998417919058532 1.0000000149836956 5.302502862693248e-08 -2.7830588344361945e-09 1.5304652476282268e-07 -2.434721425240273e-09 -3.776908186848838e-09 -4.3453562451965754e-10 1.406634591766446e-08 2.1222757288457e-08 3.3702955250204316e-07
0.732 1.0000000005804008 0.9998417888056884 0.9999999841488901 4.73121625125229e-08 -1.0352048492544965e-08 8.241278012101648e-08 -8.72283713124444e-09 -1.6691892838226786e-08 -4.4396862849971126e-10 1.4774624132318245e-08 2.1642443699286756e-08 3.4570209291564664e-07 1.0000000039515846 0.9998417914396603 1.0000000408474539 4.7312180448631263e-08 -9.192686338349234e-10 8.241281367987751e-08 -1.575632563054624e-10 5.595413179767799e-10 -4.4397693562062684e-10 1.4086305163726975e-08 2.1290533689313277e-08 3.3764824447153757e-07 1.000000004333897 0.9998417917403103 1.0000000477695374 4.7312181302171204e-08 5.2878790274658526e-11 8.241281691140293e-08 1.0140906386987563e-09 2.914069024771462e-09 -4.439763139034183e-10 1.4110360900732374e-08 2.130004466327099e-08 3.391015702266452e-07 1.0000000043726318 0.999841791770791 1.0000000484757203 4.731218129759094e-08 1.5036132550208896e-10 8.241281747665243e-08 1.1349501539555944e-09 3.156882268029503e-09 -4.439778968934625e-10 1.4113995402501591e-08 2.1301619201646535e-08 3.3927594543733117e-07 1.0000000043765107 0.9998417917738439 1.0000000485464786 4.731218228467394e-08 1.6011173501073577e-10 8.241281752505997e-08 1.1470754944332475e-09 3.1812384781535996e-09 -4.439797932198525e-10 1.4114371461442509e-08 2.130178337519307e-08 3.3929367609164887e-07 1.000000003213577 0.9998417908603504 1.000000027741741 4.731217706256102e-08 -2.8486427708641328e-09 8.241280691272261e-08 -2.308362212355263e-09 -3.7654705802931105e-09 -4.439760665296829e-10 1.4100369620339527e-08 2.1302433272055243e-08 3.36223039802596e-07
0.742 0.999999999499559 0.9998417880294812 0.9999999874021177 4.200278324046672e-08 -1.0522365712615046e-08 4.339125169086412e-08 -8.540785826773135e-09 -1.6521706567742236e-08 -4.53631780004232e-10 1.4780637284476439e-08 2.178324350923034e-08 3.4720566966375964e-07 1.0000000030282752 0.9998417907806288 1.0000000440095127 4.200280938053051e-08 -9.40640401038581e-10 4.3391253789032266e-08 -5.7664702367216976e-11 5.590807048662803e-10 -4.5364027658758173e-10 1.4117891267717e-08 2.144022477519723e-08 3.3688275970652965e-07 1.0000000034294836 0.9998417910954681 1.0000000509847011 4.200281134715622e-08 5.110293080342717e-11 4.339125380567311e-08 1.114173292165847e-09 2.913481288864203e-09 -4.536398898544333e-10 1.4148239693685603e-08 2.145182038742539e-08 3.382138917241547e-07 1.0000000034701444 0.9998417911273964 1.0000000516969407 4.200281155667738e-08 1.5059361291728337e-10 4.3391254148609267e-08 1.2351672195534602e-09 3.156514950685902e-09 -4.5364159179401475e-10 1.415255518160415e-08 2.1453623675955433e-08 3.3837765913387215e-07 1.0000000034742165 0.9998417911305941 1.0000000517683132 4.200281247566619e-08 1.605454644577996e-10 4.339125450573817e-08 1.2473074673925944e-09 3.180894911936772e-09 -4.5364337410217717e-10 1.4152999917094767e-08 2.145381086505446e-08 3.3839434467060544e-07 1.000000002254374 0.99984179017444 1.0000000308362431 4.200280424832936e-08 -2.9065792904873827e-09 4.3391253292829374e-08 -2.2030569086054807e-09 -3.754052305262266e-09 -4.536392729949079e-10 1.4121959670319732e-08 2.144889966639394e-08 3.357804961650967e-07
0.752 0.9999999987120481 0.9998417874627754 0.999999985853265 3.7133134585412755e-08 -1.0666993594716814e-08 2.2348499598810107e-08 -8.378492472929883e-09 -1.6353204488120527e-08 -4.635258544996223e-10 1.4723056275155758e-08 2.1967431756990423e-08 3.502808072762698e-07 1.0000000023987223 0.9998417903314227 1.0000000423243258 3.7133160272642545e-08 -9.59985950758758e-10 2.2348481340605395e-08 2.329067604806607e-11 5.586357729684332e-10 -4.635343693870893e-10 1.4138805421059935e-08 2.1653910246565052e-08 3.363868075858873e-07 1.0000000028189853 0.9998417906605706 1.0000000493489398 3.71331623611477e-08 4.905426126091047e-11 2.2348479150787634e-08 1.1953125158293658e-09 2.9129103148880095e-09 -4.635339044642201e-10 1.4180902784132054e-08 2.166950621856256e-08 3.374610003278568e-07 1.0000000028615892 0.9998417906939591 1.0000000500668833 3.713316270328829e-08 1.5032412527630425e-10 2.2348479163562916e-08 1.316440980050072e-09 3.156163746383207e-09 -4.635356203647199e-10 1.4186442547694729e-08 2.1671727419920636e-08 3.3760077630406515e-07 1.0000000028658558 0.9998417906973037 1.0000000501388344 3.713316321771436e-08 1.6045415459551333e-10 2.2348479768097808e-08 1.328595992622152e-09 3.1805679371517055e-09 -4.635375076668874e-10 1.418701020821067e-08 2.1671956495567048e-08 3.3761508054604484e-07 1.0000000015886865 0.999841789698173 1.0000000290915594 3.7133155285228014e-08 -2.9578460173451056e-09 2.2348484470689675e-08 -2.1167095298120393e-09 -3.742653510649205e-09 -4.63533005101128e-10 1.4121913549874448e-08 2.1655415004632742e-08 3.3587940140266534e-07
0.762 0.9999999980982044 0.9998417870200832 0.9999999821700286 3.2695519637483533e-08 -1.0788245968249797e-08 1.1276319149734688e-08 -8.233226037026021e-09 -1.6186371596692597e-08 -4.736576167868122e-10 1.461095923371278e-08 2.2185694060289753e-08 3.5462057114436855e-07 1.000000001943078 0.9998417900064206 1.0000000384643184 3.269554315861684e-08 -9.775082389052313e-10 1.1276298663598652e-08 8.802458751401607e-11 5.58205811459949e-10 -4.736663666952146e-10 1.414446041233856e-08 2.1916095140041264e-08 3.36243544252003e-07 1.0000000023825344 0.9998417903499829 1.0000000455351226 3.2695545655584206e-08 4.6729811836641533e-11 1.1276296253949275e-08 1.2602302480249015e-09 2.912355907982547e-09 -4.736660805779273e-10 1.4202241689912537e-08 2.1936975778524097e-08 3.369628485865718e-07 1.000000002427097 0.9998417903848437 1.0000000462584606 3.2695545729398276e-08 1.495699537569368e-10 1.1276295628806834e-08 1.3814929015657986e-09 3.1558300022679256e-09 -4.736676891443213e-10 1.4209396160594355e-08 2.1939740999567252e-08 3.3706888554650377e-07 1.0000000024315598 0.9998417903883356 1.00000004633096 3.269554535380012e-08 1.598572865963178e-10 1.1276296548985067e-08 1.393662789258506e-09 3.1802580459831867e-09 -4.736694316490942e-10 1.4210125727723698e-08 2.1940024500315016e-08 3.3707983543427933e-07 1.0000000010967023 0.9998417893459539 1.0000000251792183 3.269553858221946e-08 -3.003051592896672e-09 1.1276302144018975e-08 -2.0465978411282465e-09 -3.731274755529466e-09 -4.736653272294075e-10 1.4098627767470247e-08 2.1907747050568987e-08 3.3652721479091163e-07
0.772 0.999999997591026 0.999841786653541 0.9999999777785837 2.863834884017483e-08 -1.088783654325326e-08 5.590113406756106e-09 -8.102175044240536e-09 -1.60211935937222e-08 -4.84034993136903e-10 1.4474968966352384e-08 2.2427787992395215e-08 3.5943451250628106e-07 1.0000000015941728 0.9998417897576374 1.000000033859978 2.8638377087420215e-08 -9.929790376231473e-10 5.590102607893569e-09 1.3934045029696942e-10 5.577909160198049e-10 -4.840438592885078e-10 1.41354116003349e-08 2.2204938036115473e-08 3.364347129305773e-07 1.0000000020529451 0.9998417901157078 1.0000000409741396 2.863838022669959e-08 4.4542197280627243e-11 5.590101318807136e-09 1.3117290822424083e-09 2.911818327071624e-09 -4.840431889735399e-10 1.4209574239961776e-08 2.223122572739708e-08 3.3678123816740856e-07 1.0000000020994801 0.9998417901520517 1.0000000417026045 2.8638380012261593e-08 1.48761760802141e-10 5.590100192115866e-09 1.4331262798708523e-09 3.1555129746819264e-09 -4.840451982754239e-10 1.4218410126159809e-08 2.223454526900881e-08 3.368517604765147e-07 1.0000000021041409 0.9998417901556926 1.0000000417756256 2.8638379141542494e-08 1.591873372659317e-10 5.590101144392673e-09 1.4453108459200618e-09 3.179965006496138e-09 -4.84046552805044e-10 1.4219308196956265e-08 2.2234884208379326e-08 3.3685917891316785e-07 1.0000000007112877 0.9998417890698238 1.0000000205288884 2.8638371069628987e-08 -3.0423411330403916e-09 5.590104484169599e-09 -1.9899187502220224e-09 -3.719916676362624e-09 -4.840426909954966e-10 1.4059088803513553e-08 2.2186392582257006e-08 3.3754481097137703e-07
0.782 0.9999999971536263 0.9998417863368013 0.9999999734107181 2.490891409364112e-08 -1.0967112537266296e-08 2.7363118249048372e-09 -7.982832852160394e-09 -1.5857656227701857e-08 -4.946642212665853e-10 1.4358929064089832e-08 2.2682053897481897e-08 3.6370023384158923e-07 1.0000000013149677 0.9998417895586164 1.0000000292470252 2.4908952359753315e-08 -1.0060690934502269e-09 2.7363057180831636e-09 1.7973659129531888e-10 5.57391469764341e-10 -4.94673087984282e-10 1.4115977972227328e-08 2.2495093971607006e-08 3.368562912783146e-07 1.0000000017931632 0.9998417899312776 1.0000000364020802 2.4908956951736626e-08 4.297871909637776e-11 2.736305210237531e-09 1.3523080415786124e-09 2.9112974665002275e-09 -4.946726114448572e-10 1.4203085999366132e-08 2.252555907174236e-08 3.369134731663935e-07 1.0000000018416824 0.9998417899691138 1.0000000371354394 2.49089563342323e-08 1.4840272620026377e-10 2.7363041376743916e-09 1.473839598095038e-09 3.15521252789985e-09 -4.946748639585943e-10 1.4213258340234756e-08 2.2529308757241332e-08 3.369568489012946e-07 1.0000000018465418 0.9998417899729042 1.0000000372089588 2.4908955831757307e-08 1.5894920580312029e-10 2.7363048142460842e-09 1.4860390489370484e-09 3.179689146339747e-09 -4.946766487159284e-10 1.4214290453772764e-08 2.2529690712916597e-08 3.369615727432848e-07 1.0000000003954348 0.9998417888433473 1.0000000158755455 2.4908944125029955e-08 -3.075707434418733e-09 2.736306937454037e-09 -1.94417358335802e-09 -3.7085789779514488e-09 -4.946719622796373e-10 1.4015909921832061e-08 2.2468739114031937e-08 3.386278285284286e-07
0.792 0.9999999967657296 0.9998417860553865 0.9999999694177917 2.1486092651058422e-08 -1.1027572144625231e-08 1.3342935691103277e-09 -7.872869960251813e-09 -1.569574530602731e-08 -5.055526596569994e-10 1.4304625225238168e-08 2.2934590819686378e-08 3.665135085543894e-07 1.0000000010850485 0.999841789394779 1.000000024980426 2.148613892788974e-08 -1.0167711784754535e-09 1.3342761704325788e-09 2.1153527050499847e-10 5.570064496333593e-10 -5.055621563438685e-10 1.4092137264100094e-08 2.2761400352883875e-08 3.3735510164801977e-07 1.0000000015827593 0.999841789782103 1.0000000321742468 2.1486144428624404e-08 4.2188892183419474e-11 1.3342747380233661e-09 1.3842892452832076e-09 2.9107931021269016e-09 -5.055616068746256e-10 1.41850816209337e-08 2.2793717059172174e-08 3.3729403157707003e-07 1.0000000016332742 0.9998417898214399 1.0000000329123024 2.1486143679695855e-08 1.4865598895106972e-10 1.334273545702305e-09 1.5059550992833919e-09 3.154929171573532e-09 -5.055641611577517e-10 1.41958807760966e-08 2.2797663876497404e-08 3.373274457108021e-07 1.0000000016383337 0.9998417898253803 1.000000032986301 2.1486143517205842e-08 1.5930758651061762e-10 1.3342740386208653e-09 1.5181693730217547e-09 3.1794297955604977e-09 -5.055655772673238e-10 1.4196976003835643e-08 2.279806562128589e-08 3.3733119342675204e-07 1.000000000128758 0.9998417886519677 1.0000000115734724 2.1486128602034215e-08 -3.103431944093848e-09 1.3342800444749742e-09 -1.907040161684052e-09 -3.697262980148993e-09 -5.055608500877972e-10 1.3982491298487672e-08 2.2731850161998346e-08 3.394522582487983e-07
0.802 0.9999999964158026 0.9998417858010655 0.9999999659454508 1.837061528900001e-08 -1.1071157817602975e-08 6.601994647687075e-10 -7.769936916543517e-09 -1.5535447384112653e-08 -5.167076629882256e-10 1.4335339754593854e-08 2.3169271154008375e-08 3.67398859230928e-07 1.000000000892756 0.9998417892578039 1.0000000212091338 1.8370665691276137e-08 -1.025558471404291e-09 6.601665817007128e-10 2.370782238409236e-10 5.566356818834702e-10 -5.167174578793361e-10 1.4069684830665212e-08 2.29828246105013e-08 3.3778233583690693e-07 1.0000000014100616 0.9998417896598532 1.000000028439902 1.837067160134854e-08 4.183856840316391e-11 6.601635055286779e-10 1.4100143924196934e-09 2.9103049513245582e-09 -5.167171552270045e-10 1.4159530137964897e-08 2.3014211344429124e-08 3.3781518356717987e-07 1.0000000014625812 0.9998417897006977 1.0000000291824866 1.8370670981387474e-08 1.4920193289367489e-10 6.601624990813187e-10 1.5318146618055237e-09 3.1546623769284937e-09 -5.1671959854119e-10 1.4170064952553783e-08 2.3018077334573315e-08 3.3785997030136435e-07 1.0000000014678416 0.9998417897047895 1.0000000292569475 1.8370671202572235e-08 1.59943761514593e-10 6.601626810196662e-10 1.5440436673501904e-09 3.1791871446507384e-09 -5.167211697309954e-10 1.4171134233422816e-08 2.3018471114468128e-08 3.378648756519106e-07 0.9999999998996237 0.9998417884873813 1.000000007770997 1.837065429557627e-08 -3.1262703197162936e-09 6.601738228972e-10 -1.876176914921304e-09 -3.6859688386139406e-09 -5.167159162626435e-10 1.3968308373064755e-08 2.2955634123131677e-08 3.3979045775319844e-07
0.812 0.9999999960968018 0.9998417855688168 0.9999999630321069 1.5555007729334594e-08 -1.1100024298436853e-08 3.455918828593197e-10 -7.671998459874149e-09 -1.5376748582557708e-08 -5.281360440514402e-10 1.4446146051098934e-08 2.336913328319491e-08 3.664684829132394e-07 1.000000000730933 0.9998417891425864 1.0000000179745747 1.5555064412598712e-08 -1.033130413335502e-09 3.4558450471753754e-10 2.583933433627278e-10 5.562792676981797e-10 -5.281462614964375e-10 1.40526504308393e-08 2.3145505428528323e-08 3.380466376406543e-07 1.000000001267901 0.9998417895594154 1.0000000252407537 1.555507067393391e-08 4.136647248202863e-11 3.4558369276543463e-10 1.4315114687135202e-09 2.909833207149213e-09 -5.281462394031643e-10 1.4131260517932073e-08 2.3173531595483924e-08 3.383641337662961e-07 1.0000000013224333 0.9998417896017747 1.0000000259877277 1.5555070349718995e-08 1.494928750853305e-10 3.455833694827482e-10 1.5534459506412877e-09 3.154411947873965e-09 -5.281486357003593e-10 1.414071823800542e-08 2.317707436990747e-08 3.3843947220262907e-07 1.0000000013278956 0.9998417896060183 1.000000026062637 1.555507091563079e-08 1.6031165098399743e-10 3.4558342517087237e-10 1.5656899027227561e-09 3.1789608852532733e-09 -5.28149722373331e-10 1.414168033269967e-08 2.3177436021221255e-08 3.384474534952966e-07 0.9999999997008996 0.9998417883445025 1.0000000045089752 1.555505167077011e-08 -3.145202717135692e-09 3.4558684647317264e-10 -1.8495555749519104e-09 -3.6746972863480177e-09 -5.28144248708869e-10 1.3975712832019338e-08 2.3125551771546328e-08 3.3959340290040766e-07
0.822 0.9999999958040873 0.9998417853553362 0.9999999606659197 1.3011589170094669e-08 -1.1115983537015106e-08 2.0823893532252031e-10 -7.578009726836189e-09 -1.521963548150063e-08 -5.398452020628808e-10 1.4607185122542982e-08 2.3519460318907085e-08 3.643537796582882e-07 1.0000000005948368 0.9998417890457486 1.0000000152676503 1.301165746683338e-08 -1.039935943831271e-09 2.0836306226451764e-10 2.765174204323513e-10 5.559359074198927e-10 -5.398555537065358e-10 1.4042790425822461e-08 2.3244413499509757e-08 3.3812086323324214e-07 1.0000000011515238 0.9998417894774035 1.0000000225679588 1.3011664562344171e-08 4.0454299102062404e-11 2.0837501050400193e-10 1.449816912905689e-09 2.9093774485504617e-09 -5.398555671516985e-10 1.4105200554413659e-08 2.3267674278017424e-08 3.388378588461505e-07 1.000000001208076 0.9998417895212834 1.0000000233192088 1.3011665002909282e-08 1.4922325785496875e-10 2.083762464472966e-10 1.5718856713761795e-09 3.1541779997561064e-09 -5.39857705237447e-10 1.4113082662816776e-08 2.3270754439111913e-08 3.389552883630059e-07 1.0000000012137407 0.9998417895256794 1.000000023394555 1.3011665539126101e-08 1.6010668322855833e-10 2.0837607895847173e-10 1.5841446198374187e-09 3.1787509143347185e-09 -5.398590610440658e-10 1.4113887727033811e-08 2.3271070038906542e-08 3.3896749968315426e-07 0.999999999527864 0.9998417882199676 1.0000000017777912 1.3011642857852725e-08 -3.160941436741003e-09 2.0833887154482913e-10 -1.8261396976470744e-09 -3.663449142256818e-09 -5.39853543486529e-10 1.4000005973059136e-08 2.3234547586029545e-08 3.3898178370557155e-07
0.832 0.9999999955344026 0.9998417851583077 0.9999999588157344 1.0706907371284663e-08 -1.112015969599221e-08 1.6000483262414842e-10 -7.488080365479493e-09 -1.5064094439297963e-08 -5.518415670462408e-10 1.4777571184486273e-08 2.361172213364484e-08 3.619486997374419e-07 1.0000000004811185 0.9998417889649075 1.0000000130596989 1.0706988683788138e-08 -1.0458893893652737e-09 1.6042323916788733e-10 2.913322574669286e-10 5.556062859336709e-10 -5.518522823183861e-10 1.4039979918948963e-08 2.3283513665565732e-08 3.380158629622759e-07 1.0000000010575714 0.9998417894114278 1.0000000203930874 1.0706996772992404e-08 3.9302589370856105e-11 1.604641649059971e-10 1.4648129545333492e-09 2.9089371844975447e-09 -5.518522353137544e-10 1.40855798969752e-08 2.3301931482519757e-08 3.3914498713302434e-07 1.0000000011161496 0.9998417894568327 1.0000000211485216 1.0706997685171536e-08 1.4860511406490452e-10 1.6046860759202205e-10 1.5870159723905396e-09 3.153959575721891e-09 -5.518539142718655e-10 1.4091821757499552e-08 2.330454284136634e-08 3.3930577572781985e-07 1.0000000011220176 0.999841789461382 1.0000000212242965 1.070699843130883e-08 1.5954267610752047e-10 1.604688372739483e-10 1.5992897107991656e-09 3.178557104054728e-09 -5.518555446161947e-10 1.4092463307210591e-08 2.3304811779634035e-08 3.3932234379095293e-07 0.9999999993771878 0.9998417881114084 0.9999999995483132 1.070697163517465e-08 -3.1736346376633694e-09 1.6033949234829223e-10 -1.8060467505772635e-09 -3.6522247871058713e-09 -5.518497986878685e-10 1.4032351378336316e-08 2.3283964117539206e-08 3.381662695707479e-07
0.842 0.9999999952852658 0.9998417849759675 0.9999999574438745 8.621691654178099e-09 -1.1113215116952412e-08 1.5697619798308966e-10 -7.402677110928614e-09 -1.4910112221473733e-08 -5.641318633971259e-10 1.4921588062801703e-08 2.3646851436378228e-08 3.60085741571173e-07 1.0000000003872138 0.9998417888982406 1.0000000113153162 8.621781975782411e-09 -1.0505731062888236e-09 1.5787170844716068e-10 3.023636573269397e-10 5.552892405926514e-10 -5.641429153011022e-10 1.4043139866378627e-08 2.3274726903064673e-08 3.3776036811474166e-07 1.0000000009834702 0.9998417893596583 1.000000018680947 8.621790848105273e-09 3.843160095332039e-11 1.5796085447051463e-10 1.4760250982604049e-09 2.908512297998553e-09 -5.641427528981906e-10 1.4075316898198889e-08 2.3289412269619577e-08 3.3922090029198774e-07 1.0000000010440802 0.9998417894065933 1.0000000194404965 8.62179235750427e-09 1.4816925108078973e-10 1.579698048136202e-10 1.5983623199633717e-09 3.153757138662489e-09 -5.641444059496425e-10 1.408025528571882e-08 2.329166808588322e-08 3.39416955390527e-07 1.0000000010501515 0.999841789411296 1.0000000195166923 8.621792738354682e-09 1.5915090311514912e-10 1.579706729483371e-10 1.610650769961681e-09 3.1783789724243234e-09 -5.641460489853996e-10 1.4080766953641499e-08 2.3291901703768947e-08 3.3943707120016457e-07 0.9999999992463249 0.9998417880170152 0.9999999977847093 8.621763499555207e-09 -3.183073158517725e-09 1.5769183233389574e-10 -1.7897514264086207e-09 -3.6410249986110002e-09 -5.64140284185259e-10 1.4063842508139044e-08 2.328338355581424e-08 3.3735874867299135e-07
0.852 0.9999999950545505 0.9998417848068044 0.9999999565082165 6.75665410291374e-09 -1.1095948910758529e-08 1.7343345508368082e-10 -7.3215242011919895e-09 -1.4757675518655697e-08 -5.767230664862918e-10 1.5019620999643535e-08 2.363639368917477e-08 3.5926909660200057e-07 1.0000000003109215 0.9998417888441815 1.0000000099944424 6.756751050706671e-09 -1.0537556253632778e-09 1.7496643288256938e-10 3.0987981375683405e-10 5.549843273543959e-10 -5.767342765582358e-10 1.4051311788936919e-08 2.3236049012197036e-08 3.37387883864363e-07 1.000000000927011 0.9998417893205243 1.0000000173916692 6.756760980481475e-09 3.817204575969399e-11 1.7512034099599422e-10 1.4837215790961153e-09 2.9081031903586935e-09 -5.767340246457264e-10 1.4075905391390393e-08 2.324884022195969e-08 3.39041867827124e-07 1.0000000009896568 0.9998417893689927 1.0000000181552828 6.756763072932654e-09 1.4825568599049243e-10 1.751355673018774e-10 1.6061932045850704e-09 3.1535696363257253e-09 -5.767356584273443e-10 1.4080126281502594e-08 2.3250927027940418e-08 3.3925935112938953e-07 1.0000000009959327 0.9998417893738489 1.0000000182318958 6.756763152754273e-09 1.5927265940855495e-10 1.7513720472288709e-10 1.61849634031607e-09 3.1782163867437395e-09 -5.767376188516632e-10 1.4080566629271672e-08 2.3251144004754023e-08 3.3928163134330917e-07 0.9999999991330901 0.9998417879352339 0.9999999964465324 6.756731603316222e-09 -3.1892247047020665e-09 1.7465794178214974e-10 -1.7769850597276222e-09 -3.629850445921624e-09 -5.767315052646177e-10 1.408888067700584e-08 2.3249381707788352e-08 3.3670436167338477e-07
0.862 0.9999999948402303 0.9998417846493773 0.9999999559609332 5.123103119461547e-09 -1.1069687158104151e-08 1.9148270294577946e-10 -7.2433268930986914e-09 -1.4606771208505431e-08 -5.896218330162133e-10 1.5070131117261624e-08 2.3600487240200712e-08 3.595713292521199e-07 1.0000000002501515 0.9998417888012432 1.000000009051097 5.123210971732286e-09 -1.0557052255653072e-09 1.9376085916079184e-10 3.151685938243342e-10 5.546913960045325e-10 -5.896333129976456e-10 1.4063505988799436e-08 2.318861995212862e-08 3.369321645335611e-07 1.0000000008860965 0.9998417892925321 1.000000016479444 5.123221497129675e-09 3.835626224248439e-11 1.9399079379024912e-10 1.4891904489527005e-09 2.9077080876878367e-09 -5.896331778807106e-10 1.4086843690043626e-08 2.320151526787255e-08 3.386302486405951e-07 1.0000000009507821 0.9998417893425375 1.0000000172470884 5.123223841751771e-09 1.4870724688217382e-10 1.9401331311812628e-10 1.6117961067832615e-09 3.153397276313787e-09 -5.896346674968062e-10 1.4090986087019618e-08 2.3203635969283906e-08 3.388541337796138e-07 1.0000000009572623 0.9998417893475481 1.0000000173241148 5.123224141188852e-09 1.5975157285378858e-10 1.9401555749516935e-10 1.6241139349261857e-09 3.17806905499652e-09 -5.89636483110156e-10 1.409141905142373e-08 2.3203856615797023e-08 3.3887707596377474e-07 0.9999999990354077 0.9998417878645862 0.9999999954874561 5.1231892028168764e-09 -3.192563692762847e-09 1.9330202768431324e-10 -1.766459988224998e-09 -3.618701979163164e-09 -5.896305814294833e-10 1.4105747204159687e-08 2.320280458847049e-08 3.3625633846308734e-07
0.872 0.9999999946402852 0.9998417845022451 0.9999999557488661 3.730127262266937e-09 -1.1036103405211448e-08 2.003332107531103e-10 -7.166636100926497e-09 -1.4457386170481e-08 -6.028353591198429e-10 1.5084823714238158e-08 2.356316976937463e-08 3.6071684871176546e-07 1.0000000002028273 0.9998417887679453 1.0000000084337395 3.730250303345122e-09 -1.0569925089441357e-09 2.0340395837797427e-10 3.1967226852262965e-10 5.544095867411139e-10 -6.028468025762481e-10 1.407791458412126e-08 2.3152992775775596e-08 3.364332684794557e-07 1.000000000858644 0.9998417892741973 1.0000000158928815 3.730262027303095e-09 3.8521152784853243e-11 2.0371475758853537e-10 1.4938738790515707e-09 2.907327712832471e-09 -6.028467848268385e-10 1.4105178471554404e-08 2.3167670301793885e-08 3.3805267286623396e-07 1.0000000009253722 0.9998417893257424 1.0000000166645375 3.730264464307169e-09 1.4907152211142383e-10 2.0374520574928195e-10 1.616613579027695e-09 3.1532399403788734e-09 -6.028483462711283e-10 1.4109770294029653e-08 2.3169996019642053e-08 3.3827050995228364e-07 1.0000000009320575 0.9998417893309075 1.0000000167419756 3.7302648163272145e-09 1.6013636597236318e-10 2.0374809861174108e-10 1.6289461135643122e-09 3.1779362392986287e-09 -6.028497310898492e-10 1.4110248764282752e-08 2.317023749995232e-08 3.382928679511321e-07 0.9999999989512136 0.9998417878036024 0.9999999948556384 3.730225319784041e-09 -3.19387589724566e-09 2.027845338372923e-10 -1.756733978292806e-09 -3.607580132331917e-09 -6.028440481062503e-10 1.4115093183951703e-08 2.3164858093174978e-08 3.359975445586549e-07
0.882 0.999999994452683 0.9998417843639573 0.9999999558163651 2.5801648451778557e-09 -1.0996731035793233e-08 1.9787790014297891e-10 -7.090951171841331e-09 -1.4309507929068191e-08 -6.163699997688392e-10 1.5081643579396047e-08 2.3546768336467124e-08 3.6227020652382247e-07 1.000000000166871 0.999841788742803 1.0000000080881077 2.5803032107508475e-09 -1.058023709779445e-09 2.017362336258053e-10 3.2388479108287213e-10 5.541382937658734e-10 -6.163812770740482e-10 1.4092103715400223e-08 2.3145544630263565e-08 3.3594332102541645e-07 1.0000000008425705 0.9998417892640317 1.0000000155778448 2.580316231216401e-09 3.83700665005677e-11 2.021270853842292e-10 1.4982655294198904e-09 2.9069613230490578e-09 -6.163813374064452e-10 1.412646231415702e-08 2.3163083950756612e-08 3.3740792837325926e-07 1.0000000009113441 0.9998417893171194 1.0000000163535065 2.5803183167592453e-09 1.490625698950542e-10 2.0216580798476565e-10 1.6211392505558118e-09 3.153097334675808e-09 -6.163825284073968e-10 1.413183252403886e-08 2.316572592311923e-08 3.3761184268998396e-07 1.0000000009182346 0.9998417893224388 1.0000000164313558 2.5803188907835285e-09 1.6014202647480622e-10 2.0216960525379427e-10 1.633486791867282e-09 3.1778176149988795e-09 -6.16384396532863e-10 1.413238948693076e-08 2.316599938647688e-08 3.3763282626486426e-07 0.9999999988784409 0.9998417877508047 0.9999999944965607 2.580274576874064e-09 -3.193788556046864e-09 2.0095683261233888e-10 -1.7473134181889056e-09 -3.5964857302486696e-09 -6.163784261762109e-10 1.4118604021399897e-08 2.3153115021501246e-08 3.3588290862780126e-07
0.892 0.9999999942753528 0.9998417842330339 0.9999999561080773 1.6755427644476028e-09 -1.095272035878133e-08 1.8887781297672445e-10 -7.016901897293714e-09 -1.4163123051782435e-08 -6.302321515250509e-10 1.5078180324997313e-08 2.3567126555112458e-08 3.6381726386963947e-07 1.0000000001401776 0.9998417887243104 1.0000000079600044 1.6756930967490145e-09 -1.0588231842536998e-09 1.9348413612804999e-10 3.2716928249802074e-10 5.538775508718406e-10 -6.302435813554754e-10 1.4103645052018692e-08 2.3175897377056384e-08 3.3552402211966263e-07 1.0000000008357655 0.999841789260526 1.0000000154802406 1.6757071974769016e-09 3.798856056625414e-11 1.9395109881266156e-10 1.5017290331141164e-09 2.906608862798207e-09 -6.302435248318616e-10 1.4146191402007959e-08 2.3196729116530838e-08 3.368061559567013e-07 1.000000000906587 0.9998417893151579 1.0000000162599136 1.6757088684797708e-09 1.4877708656513829e-10 1.9399773735973783e-10 1.624736849092377e-09 3.1529682844008675e-09 -6.302449167641977e-10 1.4152462986859892e-08 2.3199733491674207e-08 3.3699304257436465e-07 1.0000000009136827 0.9998417893206325 1.0000000163381741 1.6757095608565959e-09 1.5986676915794215e-10 1.940028929643409e-10 1.637099106155671e-09 3.177713046350595e-09 -6.302467945557083e-10 1.415311087113548e-08 2.3200043569596252e-08 3.370123377027284e-07 0.9999999988149927 0.9998417877046935 0.9999999943558143 1.6756617133767526e-09 -3.192547834694625e-09 1.9255210128715204e-10 -1.73883457342908e-09 -3.5854193231938383e-09 -6.302407379212312e-10 1.411804555432884e-08 2.3178484470193967e-08 3.358746591536607e-07
0.902 0.9999999941061157 0.9998417841079137 0.9999999565691136 1.0263949098880766e-09 -1.0905054961345746e-08 1.7963315236363903e-10 -6.945345289781221e-09 -1.4018218923114707e-08 -6.444291847814446e-10 1.5087032335122486e-08 2.3631123834927352e-08 3.6506794590962364e-07 1.0000000001205416 0.9998417887108889 1.0000000079954658 1.026554597377014e-09 -1.0592334540829498e-09 1.8493925229375173e-10 3.286621849144926e-10 5.536263672749857e-10 -6.44440141505783e-10 1.4110416573721141e-08 2.3246087985960005e-08 3.35232963808022e-07 1.0000000008360213 0.9998417892620982 1.0000000155461877 1.0265696598961862e-09 3.7646692030950614e-11 1.8547799307084635e-10 1.5034009048989758e-09 2.9062698741093574e-09 -6.444403898266805e-10 1.4160660100265738e-08 2.327012170066697e-08 3.3634282473851154e-07 1.0000000009088916 0.9998417893182768 1.0000000163298837 1.0265712427616428e-09 1.4849632118461725e-10 1.8553197370892687e-10 1.626542540016337e-09 3.152853235462399e-09 -6.444415621557988e-10 1.4167798708762513e-08 2.3273482323292724e-08 3.365133271547041e-07 1.0000000009161931 0.9998417893239061 1.0000000164085583 1.0265716331861727e-09 1.5959274020498261e-10 1.8553834557728297e-10 1.6389197417974805e-09 3.1776222473301103e-09 -6.444430350837149e-10 1.4168534302424072e-08 2.327382842741822e-08 3.36530993834551e-07 0.9999999987586701 0.9998417876636949 0.9999999943792692 1.0265211314166896e-09 -3.1902214993459394e-09 1.838639767356004e-10 -1.73216139416036e-09 -3.574381744455514e-09 -6.444375458089454e-10 1.411447710732272e-08 2.324403206459935e-08 3.3595383389794976e-07
0.912 0.9999999939426233 0.999841783986914 0.9999999571432343 6.474641940837071e-10 -1.085489810243206e-08 1.7340128051593845e-10 -6.876345339650527e-09 -1.3874783016237225e-08 -6.589671159250834e-10 1.5114336408109712e-08 2.373700991540653e-08 3.658765124425389e-07 1.0000000001055978 0.9998417887008423 1.0000000081389453 6.476352953059926e-10 -1.059222684401793e-09 1.7937891013186444e-10 3.2829231951872006e-10 5.533844473023917e-10 -6.589780068846032e-10 1.411084673236905e-08 2.3351601395214626e-08 3.3510792083034593e-07 1.0000000008409697 0.9998417892670517 1.000000015720198 6.476514850454836e-10 3.7494109638715295e-11 1.799871815302991e-10 1.5032093516071299e-09 2.9059431990899166e-09 -6.589783524375775e-10 1.416739710934218e-08 2.337843333188663e-08 3.360783070387559e-07 1.0000000009158911 0.9998417893247782 1.000000016507936 6.476531218211793e-10 1.4838151697758307e-10 1.8004829340469716e-10 1.6264851072215993e-09 3.1527510884649914e-09 -6.589793045345555e-10 1.4175278716148985e-08 2.3382112615916202e-08 3.362353252123354e-07 1.0000000009233985 0.9998417893305633 1.0000000165870262 6.476532209585136e-10 1.5948232426462332e-10 1.800557758323568e-10 1.6388770299856102e-09 3.1775448299366495e-09 -6.589807243704294e-10 1.4176089790950144e-08 2.338249098936528e-08 3.362516489755604e-07 0.9999999987071133 0.9998417876261168 0.9999999945112586 6.475993408020092e-10 -3.187015129616288e-09 1.78165644331799e-10 -1.7273649713489078e-09 -3.5633733578838246e-09 -6.589751841645214e-10 1.4108114898124456e-08 2.3345857566181085e-08 3.361138075566153e-07
0.922 0.9999999937823929 0.9998417838682558 0.9999999577721768 5.460411479223966e-10 -1.0803665120900107e-08 1.6984152542766176e-10 -6.809056280733284e-09 -1.3732802411562557e-08 -6.738530407258672e-10 1.516124183841858e-08 2.3876720232404476e-08 3.662106502356612e-07 1.0000000000928584 0.9998417886923873 1.0000000083326321 5.462266375948299e-10 -1.0589620362329114e-09 1.764951978034107e-10 3.268973564668159e-10 5.531511278728612e-10 -6.738637833125168e-10 1.4104405448704989e-08 2.3483461177278322e-08 3.3515886942551157e-07 1.0000000008481214 0.9998417892736016 1.0000000159444964 5.462445725005279e-10 3.7483507032752176e-11 1.771735949810128e-10 1.501992427722521e-09 2.905629057944674e-09 -6.73863985277532e-10 1.4165553566044501e-08 2.3512562126488253e-08 3.360312270590503e-07 1.0000000009250958 0.999841789332878 1.0000000167362981 5.462463923750835e-10 1.4839810812717307e-10 1.7724213653397935e-10 1.625402100731803e-09 3.1526620226304667e-09 -6.738650870090239e-10 1.4174021841638621e-08 2.3516509810566363e-08 3.3617854983595785e-07 1.0000000009328087 0.9998417893388184 1.000000016815807 5.462465289000375e-10 1.5950228835327684e-10 1.7725038184349806e-10 1.6378087940997471e-09 3.1774804592909446e-09 -6.738662552403325e-10 1.41748929455608e-08 2.3516915445013075e-08 3.3619390514588313e-07 0.9999999986578363 0.9998417875901771 0.9999999946938988 5.461881957870653e-10 -3.183347665042405e-09 1.751424899376065e-10 -1.7236072765297504e-09 -3.5523948730654225e-09 -6.738609508959093e-10 1.4099023812098513e-08 2.347522587470651e-08 3.3634909202929623e-07
0.932 0.999999993622912 0.9998417837501371 0.9999999583970183 7.212442487155084e-10 -1.075285179464427e-08 1.6744090005747558e-10 -6.7425112399786474e-09 -1.3592264675775804e-08 -6.890937809565208e-10 1.5226544759941107e-08 2.4038778567182096e-08 3.661008254866051e-07 1.0000000000798153 0.9998417886837248 1.0000000085178118 7.214462595471944e-10 -1.0586987769414865e-09 1.7478702266182434e-10 3.25436506691607e-10 5.529256818862999e-10 -6.891041356873415e-10 1.4091996057696472e-08 2.3630417936731408e-08 3.3536802596912586e-07 1.0000000008549683 0.9998417892799482 1.0000000161603795 7.21466648734887e-10 3.749230193586674e-11 1.7553819449174406e-10 1.5007091380313484e-09 2.90532710796514e-09 -6.891043696057647e-10 1.415606393068688e-08 2.3661248282112594e-08 3.361831411735011e-07 1.0000000009339955 0.9998417893407757 1.000000016956269 7.214685664701834e-10 1.484356470603911e-10 1.756137607098078e-10 1.6242524902523995e-09 3.152585522652703e-09 -6.891054767557073e-10 1.4164964494894865e-08 2.3665412962361538e-08 3.363245314600439e-07 1.000000000941915 0.9998417893468718 1.0000000170361978 7.214689344084311e-10 1.5954317636081406e-10 1.7562270409377206e-10 1.6366742591585998e-09 3.1774284885823e-09 -6.891066329225248e-10 1.416588036542463e-08 2.3665840739188977e-08 3.363392910536638e-07 0.9999999986083318 0.9998417875540776 0.9999999948684503 7.214048820029232e-10 -3.179716294026722e-09 1.7329099799922023e-10 -1.7199290146228463e-09 -3.5414474882850343e-09 -6.891011356225303e-10 1.4087969721001122e-08 2.3620898968969796e-08 3.3664557688217077e-07
0.942 0.999999993461617 0.999841783630721 0.9999999589576894 1.1883717197520095e-09 -1.0703952947365627e-08 1.6550843398794828e-10 -6.676410327704664e-09 -1.345315737802733e-08 -7.046955869712797e-10 1.5308422974662716e-08 2.4210892954003973e-08 3.655936621941579e-07 1.0000000000639193 0.9998417886730273 1.0000000086343697 1.1885949270566126e-09 -1.058671391733361e-09 1.7354121726445277e-10 3.242037329534804e-10 5.527079307412462e-10 -7.047057156096939e-10 1.407552889571657e-08 2.3780852571574417e-08 3.356954847052285e-07 1.0000000008589618 0.9998417892842646 1.0000000163077185 1.1886184251843094e-09 3.740827486728736e-11 1.7436497189432562e-10 1.499653599737756e-09 2.905036282398993e-09 -7.047059946814466e-10 1.4141010582887464e-08 2.381290886573186e-08 3.3648947783420985e-07 1.0000000009400445 0.9998417893466449 1.0000000171077164 1.188620496379876e-09 1.4839476768453635e-10 1.7444740542690675e-10 1.6233309031525759e-09 3.1525205772813513e-09 -7.047069117451525e-10 1.4150204597344317e-08 2.3817242691442056e-08 3.366282801135875e-07 1.00000000094817 0.9998417893528967 1.0000000171880683 1.1886210585276087e-09 1.5950719410068238e-10 1.7445695378761654e-10 1.6357674847088853e-09 3.177388223926572e-09 -7.04708232026014e-10 1.4151151432579884e-08 2.381768783544978e-08 3.3664277577021906e-07 0.9999999985560504 0.9998417875159901 0.9999999949748246 1.1885497042589089e-09 -3.176611002299828e-09 1.7190235108173347e-10 -1.7160363189073808e-09 -3.5305313284742754e-09 -7.047027380771133e-10 1.4076419952604716e-08 2.3771176462104633e-08 3.369752884733827e-07
0.952 0.9999999932956002 0.9998417835079234 0.9999999593863153 2.0098705504110264e-09 -1.0658623118362844e-08 1.640576587140441e-10 -6.611118875501636e-09 -1.3315468169474783e-08 -7.206655846498314e-10 1.5405229647139225e-08 2.438225455743342e-08 3.6471569538244284e-07 1.0000000000422888 0.9998417886582295 1.0000000086141085 2.0101290927039486e-09 -1.0591173860528775e-09 1.7274086429606045e-10 3.228286889803515e-10 5.524974116732846e-10 -7.20675520313172e-10 1.405725846229776e-08 2.3924659565248837e-08 3.360802662430639e-07 1.0000000008572216 0.9998417892844864 1.000000016318274 2.0101569722661303e-09 3.713700757927405e-11 1.736343245868393e-10 1.498455568151134e-09 2.9047565305562325e-09 -7.206757177465549e-10 1.4122827807572473e-08 2.3957480393323036e-08 3.3688463190763625e-07 1.0000000009403616 0.9998417893484217 1.0000000171223982 2.0101595926792314e-09 1.48195136010985e-10 1.7372334066281433e-10 1.6222665500193746e-09 3.1524671835147845e-09 -7.206768272667413e-10 1.4132192438995283e-08 2.3961939578685938e-08 3.3702378212070054e-07 1.0000000009486933 0.9998417893548297 1.0000000172031753 2.0101598574962358e-09 1.5931523788598003e-10 1.7373318460602277e-10 1.6347180074106184e-09 3.1773594976024217e-09 -7.206776075211525e-10 1.4133158041400941e-08 2.3962397731082803e-08 3.370383061436525e-07 0.9999999984981055 0.9998417874738464 0.9999999949449059 2.010076889961346e-09 -3.174554691304773e-09 1.7096609803226319e-10 -1.7122997049112437e-09 -3.51964755871499e-09 -7.206725069372982e-10 1.4066158548255392e-08 2.3915860658126566e-08 3.3728930528793735e-07
0.962 0.9999999931211534 0.999841783379092 0.9999999595966357 3.294499567815599e-09 -1.0618861931508497e-08 1.6282337821085086e-10 -6.547000137215596e-09 -1.3179184680782446e-08 -7.370103634043444e-10 1.5516026946220833e-08 2.454540961508213e-08 3.634529297779641e-07 1.0000000000112557 0.9998417886367058 1.0000000083701146 3.294826572382701e-09 -1.060224365123745e-09 1.721246135120291e-10 3.209419546517652e-10 5.522927103714934e-10 -7.370201830735667e-10 1.4039541311710702e-08 2.4054942736601408e-08 3.364381300653698e-07 1.0000000008460836 0.9998417892779909 1.0000000161050582 3.294861519369974e-09 3.667341799471346e-11 1.73084317931748e-10 1.4967453000557031e-09 2.904487500679465e-09 -7.370205992412376e-10 1.41039844640565e-08 2.4088092957379453e-08 3.3728178293002674e-07 1.0000000009312822 0.9998417893434829 1.0000000169133185 3.2948650575878195e-09 1.4785010045369654e-10 1.731801042791348e-10 1.6206904351373261e-09 3.15242482364843e-09 -7.37021409466703e-10 1.4113406046024093e-08 2.4092636238012664e-08 3.374240170792122e-07 1.0000000009398207 0.999841789350047 1.0000000169945218 3.294865173758519e-09 1.589828180283647e-10 1.7319030906168714e-10 1.6331564485065606e-09 3.1773420555924258e-09 -7.370227623166095e-10 1.4114379095479132e-08 2.4093103279432085e-08 3.37438842427647e-07 0.9999999984308231 0.9998417874250167 0.9999999946919282 3.294760244561157e-09 -3.174100681568539e-09 1.7021981706590577e-10 -1.7090888740195753e-09 -3.508796435462645e-09 -7.370171255945722e-10 1.4059198545919025e-08 2.4047992680270797e-08 3.375115604067565e-07
0.972 0.9999999929335375 0.9998417832408381 0.9999999594785841 5.149561137721174e-09 -1.0586998712431008e-08 1.611970470923837e-10 -6.483852926135822e-09 -1.3044294929375669e-08 -7.537369541094411e-10 1.564029719077117e-08 2.4696909631753608e-08 3.6174919694871974e-07 0.9999999999661388 0.9998417886051081 1.0000000077912536 5.150024119489198e-09 -1.0620042737620801e-09 1.7112257835405073e-10 3.1873641202702663e-10 5.520944839160498e-10 -7.537465583822626e-10 1.4024197032208577e-08 2.4168611302838635e-08 3.366643906797766e-07 1.000000000820871 0.9998417892614326 1.000000015556819 5.150072687722236e-09 3.624094484776024e-11 1.721488253954645e-10 1.4947160434302613e-09 2.9042287511312555e-09 -7.537468552725982e-10 1.4086314470215902e-08 2.4201654135963865e-08 3.3757602913956046e-07 1.0000000009081302 0.9998417893284838 1.0000000163692138 5.1500778141622765e-09 1.4760667996842976e-10 1.7225174395316976e-10 1.6187951170283501e-09 3.1523931049056363e-09 -7.537477287991603e-10 1.4095678725669718e-08 2.42062398437424e-08 3.377241214644869e-07 1.0000000009168757 0.9998417893352041 1.0000000164508431 5.150077689090274e-09 1.587587503225296e-10 1.7226266796808422e-10 1.631275836028671e-09 3.177335079113033e-09 -7.537491003592786e-10 1.4096647775381747e-08 2.4206711663608892e-08 3.3773952565202545e-07 0.9999999983495107 0.9998417873661455 0.9999999941049882 5.149929689329e-09 -3.175728265853974e-09 1.6908614539196767e-10 -1.7062100931692966e-09 -3.4979793754274247e-09 -7.537439475728535e-10 1.4057209643306902e-08 2.4164468508254445e-08 3.3754090505809195e-07
0.982 0.9999999927272886 0.999841783089256 0.9999999589058425 7.614417063325972e-09 -1.0565547840838482e-08 1.5904496905247155e-10 -6.421002189325955e-09 -1.2910786476550226e-08 -7.708524162342829e-10 1.5776835697029887e-08 2.4836511193576955e-08 3.595069110835337e-07 0.9999999999015499 0.9998417885595842 1.0000000067496315 7.615154826929635e-09 -1.0643222967182434e-09 1.6962275451426693e-10 3.1687875820480714e-10 5.51901192510321e-10 -7.708619898162515e-10 1.4011358110811577e-08 2.4265606910724366e-08 3.366318337326649e-07 1.0000000007762022 0.9998417892309653 1.000000014545494 7.615230821617379e-09 3.624319255903854e-11 1.707186242696803e-10 1.4930340018594356e-09 2.9039794866323303e-09 -7.708619500752433e-10 1.4069882481352598e-08 2.429807653401362e-08 3.3764183515019534e-07 1.0000000008655252 0.9998417892995777 1.0000000153620057 7.615239340294304e-09 1.4789526878859223e-10 1.70828892194093e-10 1.617247080382434e-09 3.152371296614439e-09 -7.708630944603726e-10 1.407906649070609e-08 2.4302659658276922e-08 3.3779878744611803e-07 1.0000000008744783 0.9998417893064553 1.0000000154440591 7.615238905080446e-09 1.590765838950858e-10 1.7084081663918607e-10 1.6297426111849243e-09 3.1773379195590184e-09 -7.708643423147709e-10 1.4080019274375234e-08 2.4303131747937353e-08 3.3781507070963176e-07 0.9999999982487673 0.9998417872933714 0.9999999930565262 7.615004420204175e-09 -3.179839144137749e-09 1.674486959498026e-10 -1.7029966196520558e-09 -3.4871963351462257e-09 -7.708591369019029e-10 1.406035109235969e-08 2.4265263489362205e-08 3.3724986190810985e-07
0.992 0.9999999924970471 0.999841782920517 0.9999999577560285 1.0613801628318354e-08 -1.0557097649423793e-08 1.5703220181107225e-10 -6.357858094289925e-09 -1.277864752978559e-08 -7.883636630048306e-10 1.5922503385731873e-08 2.496556233892792e-08 3.56591534969672e-07 0.9999999998122281 0.9998417884963751 1.0000000051207354 1.0615095652905152e-08 -1.067222190545768e-09 1.6824840786649486e-10 3.1595171436438224e-10 5.517124324650226e-10 -7.883730492245286e-10 1.3998387896648969e-08 2.434738621697042e-08 3.361902739647702e-07 1.0000000007068257 0.9998417891828354 1.0000000129463467 1.061522790973053e-08 3.68971184138753e-11 1.6941329846280894e-10 1.4922821476238817e-09 2.9037391973435495e-09 -7.883732049031654e-10 1.4051952230881473e-08 2.4378776079400757e-08 3.3733190838949344e-07 1.0000000007982175 0.9998417892530135 1.0000000137669336 1.061524179634593e-08 1.4895880779123924e-10 1.6953082909184751e-10 1.6166291850201452e-09 3.152358912422404e-09 -7.883740843325904e-10 1.406082209985656e-08 2.4383307073050493e-08 3.375010696092446e-07 1.0000000008073782 0.9998417892600481 1.0000000138494078 1.0615242263165464e-08 1.601817750167534e-10 1.6954350257273736e-10 1.6291395449013529e-09 3.1773502999539145e-09 -7.88375067302169e-10 1.4061745288687971e-08 2.4383774513314347e-08 3.3751856677421067e-07 0.9999999981233126 0.9998417872029224 0.9999999914224739 1.0614832732855155e-08 -3.1869940559590708e-09 1.659392811216054e-10 -1.6988655103799443e-09 -3.4764482444535524e-09 -7.883701740548704e-10 1.4066112577699705e-08 2.43518874906892e-08 3.364854511522929e-07
1.002 0.9999999922387075 0.9998417827316898 0.9999999559378993 1.3935404436357629e-08 -1.0564062542337567e-08 1.558588691887558e-10 -6.294342493267051e-09 -1.2647865609366825e-08 -8.062776584486872e-10 1.607153001443064e-08 2.508549518418846e-08 3.528580198754777e-07 0.9999999996941843 0.9998417884126319 1.0000000028106717 1.3937806513599223e-08 -1.071237566115852e-09 1.676184220641507e-10 3.1603018866850325e-10 5.515275853147535e-10 -8.062874081790337e-10 1.3979397797796915e-08 2.44155293000393e-08 3.351880749331152e-07 1.0000000006087644 0.9998417891142021 1.0000000106652047 1.3938051238793175e-08 3.7862907675294946e-11 1.688434197633156e-10 1.4925356020955816e-09 2.9035071942010387e-09 -8.062872318595167e-10 1.4026556714764745e-08 2.4445302597621967e-08 3.364978273202685e-07 1.0000000007022294 0.9998417891859493 1.0000000114897984 1.3938076178233755e-08 1.5047755454400244e-10 1.689669947445366e-10 1.6170163348263342e-09 3.1523555323848024e-09 -8.062879917348911e-10 1.403497078823278e-08 2.4449728427735214e-08 3.3668291905980897e-07 1.0000000007115981 0.9998417891931416 1.000000011572687 1.3938078597377825e-08 1.6175654842412235e-10 1.6898034177296107e-10 1.6295414628966027e-09 3.1773718347497545e-09 -8.062892721761101e-10 1.4035850291408774e-08 2.4450185939833096e-08 3.36702002268117e-07 0.9999999979691371 0.9998417870919332 0.99999998910949 1.3937319954548489e-08 -3.1981124775380637e-09 1.6519297367165944e-10 -1.6937422883523626e-09 -3.4657357362965227e-09 -8.062843848123426e-10 1.4068747873644227e-08 2.442595600041547e-08 3.3509223264747237e-07
1.012 0.9999999919507706 0.9998417825217049 0.9999999534226609 1.7207895967946878e-08 -1.0587878243524112e-08 1.5539238587538014e-10 -6.230817448372451e-09 -1.25184290790937e-08 -8.246017673764624e-10 1.621657043448523e-08 2.519732661288549e-08 3.481986555572589e-07 0.9999999995460439 0.9998417883073727 0.9999999997876335 1.7212439768073406e-08 -1.0772285011441138e-09 1.6754883363021412e-10 3.1674817325372195e-10 5.513458666591596e-10 -8.246114540876445e-10 1.3946690511070025e-08 2.4471350446696133e-08 3.335131919077583e-07 1.0000000004806537 0.9998417890240922 1.0000000076699471 1.721290169465294e-08 3.8346463582950014e-11 1.6881976429703542e-10 1.493428274319601e-09 2.9032829377409e-09 -8.246112009912745e-10 1.3985977128644593e-08 2.449896803806442e-08 3.350297735912099e-07 1.0000000005761989 0.9998417890974141 1.0000000084984468 1.7212948305340938e-08 1.5166350606848416e-10 1.6894763795925729e-10 1.6180427585750298e-09 3.1523605760273565e-09 -8.246118998555589e-10 1.399379285816205e-08 2.4503235123399998e-08 3.35234776455543e-07 1.0000000005857763 0.9998417891047642 1.0000000085817393 1.7212953460920888e-08 1.6301315286376771e-10 1.689615160554728e-10 1.6305826657911771e-09 3.1774017238551605e-09 -8.246133667277276e-10 1.3994614497652877e-08 2.4503677372395685e-08 3.3525584347776825e-07 0.9999999977848407 0.9998417869594058 0.9999999860863925 1.721152024796942e-08 -3.214181412789701e-09 1.650359783680907e-10 -1.6879937483117062e-09 -3.455059470185351e-09 -8.246082601896312e-10 1.4060643551186151e-08 2.448876963433665e-08 3.3295553905554546e-07
1.022 0.9999999916359156 0.99984178229248 0.999999950280306 1.987739632061982e-08 -1.062757953100044e-08 1.5485027914187368e-10 -6.167694015486611e-09 -1.2390326352257847e-08 -8.433430632773565e-10 1.6351616471922878e-08 2.530234577071492e-08 3.426168093799744e-07 0.9999999993706006 0.9998417881825965 0.9999999961185335 1.9885940462057125e-08 -1.0857153845868684e-09 1.6725856915383553e-10 3.1768826094311315e-10 5.511670930317747e-10 -8.433526428177196e-10 1.3894544828315274e-08 2.451673388206404e-08 3.3115586216911074e-07 1.0000000003253005 0.9998417889145119 1.000000004027161 1.988680847264714e-08 3.7686681289799785e-11 1.6856152971889195e-10 1.4945432185989957e-09 2.9030666711181023e-09 -8.433523830579607e-10 1.3924570484557472e-08 2.4541697283624732e-08 3.3291724359691804e-07 1.000000000422933 0.9998417889894146 1.0000000048594346 1.988689584676217e-08 1.518417004611901e-10 1.6869203436221336e-10 1.6192915436386682e-09 3.1523739606656262e-09 -8.433529207558404e-10 1.393165445381e-08 2.4545755878234708e-08 3.3314607340216773e-07 1.0000000004327199 0.9998417889969234 1.000000004943118 1.988690546563202e-08 1.632756112868678e-10 1.6870617752386097e-10 1.6318463306971163e-09 3.177439872475754e-09 -8.433545475137496e-10 1.3932404985267315e-08 2.4546177877058052e-08 3.3316951601072667e-07 0.9999999975731961 0.9998417868073236 0.9999999824207362 1.988421215654598e-08 -3.2354346636636337e-09 1.646869956669648e-10 -1.6820368891961667e-09 -3.4444201002234567e-09 -8.433496281218718e-10 1.4035978967893748e-08 2.4542119275324857e-08 3.3006751372283777e-07
1.032 0.9999999913026282 0.9998417820500807 0.9999999467173492 2.1226418956200163e-08 -1.0678399676015827e-08 1.5385063174653955e-10 -6.105135362875554e-09 -1.2263545574866313e-08 -8.625087465856081e-10 1.6475348696969912e-08 2.5403287123823993e-08 3.363322590532191e-07 0.999999999176424 0.9998417880444276 0.9999999920071475 2.124218476855363e-08 -1.0962799424673576e-09 1.6632331654306654e-10 3.186797945535965e-10 5.509902935546692e-10 -8.625184808614274e-10 1.3823974604435366e-08 2.4555527818118303e-08 3.2829570380867985e-07 1.0000000001512803 0.999841788791591 0.9999999999403318 2.1243786266451044e-08 3.587366580232402e-11 1.6763898378051299e-10 1.4957090362243976e-09 2.9028571072704953e-09 -8.62518334190368e-10 1.384361120024755e-08 2.4577442200373397e-08 3.303332479693301e-07 1.0000000002510083 0.9998417888680804 1.0000000007762166 2.1243947591985233e-08 1.5095955643847303e-10 1.6777065317995158e-10 1.6205911923911535e-09 3.1523944107245065e-09 -8.625185454171692e-10 1.3849856326388789e-08 2.4581252779370855e-08 3.3058912707729187e-07 1.0000000002610054 0.9998417888757488 1.0000000008602745 2.1243964450404783e-08 1.6248707095724952e-10 1.6778485767488701e-10 1.6331608035505963e-09 3.1774855481114327e-09 -8.625203175813419e-10 1.3850525173391302e-08 2.4581650618711758e-08 3.306152680459933e-07 0.9999999973427565 0.9998417866417997 0.9999999783168725 2.123899528730322e-08 -3.2605948450152646e-09 1.6373030007359685e-10 -1.6760423373486938e-09 -3.433818389113367e-09 -8.625151548664963e-10 1.3995256795234217e-08 2.458963704548192e-08 3.266192609916711e-07
1.042 0.9999999909662622 0.9998417818054804 0.9999999431012802 2.048284622226947e-08 -1.0731279047809655e-08 1.5308581770236763e-10 -6.043070435151883e-09 -1.2138074896533632e-08 -8.82106129997902e-10 1.6592993176204604e-08 2.550486928191244e-08 3.298704164575985e-07 0.9999999989788829 0.9998417879038481 0.999999987819033 2.051121964581654e-08 -1.1075935148084758e-09 1.6517585418894112e-10 3.19786033612738e-10 5.508150772100995e-10 -8.821158202872727e-10 1.3746085547938075e-08 2.459431331020648e-08 3.2536239314515307e-07 0.9999999999739636 0.9998417886663133 0.9999999957748047 2.0514102646742246e-08 3.346774210096406e-11 1.664591202131825e-10 1.4969893689305648e-09 2.902654133963342e-09 -8.8211573768087e-10 1.3754767361753241e-08 2.4612974640624036e-08 3.276914082565142e-07 1.0000000000757956 0.9998417887443959 0.9999999966141179 2.0514392738700626e-08 1.4950054211001566e-10 1.6658787653679757e-10 1.6220051705801285e-09 3.152421865807015e-09 -8.82115982711314e-10 1.3760120666203057e-08 2.4616516572351312e-08 3.27975870686414e-07 1.0000000000860043 0.9998417887522243 0.9999999966985319 2.0514422170740243e-08 1.6112360063066165e-10 1.6660147345850625e-10 1.6345897353179153e-09 3.177538088179122e-09 -8.821174610339502e-10 1.3760702527835436e-08 2.4616888197266395e-08 3.280048638198727e-07 0.9999999971088892 0.9998417864738154 0.9999999741407765 2.0505477460600933e-08 -3.2867935500086013e-09 1.6265109249638714e-10 -1.6699462546278154e-09 -3.4232548051116044e-09 -8.821124493828588e-10 1.3948366155609928e-08 2.4637516757405423e-08 3.230682451842543e-07
1.052 0.9999999906487315 0.999841781574337 0.9999999399522441 1.700882234111536e-08 -1.0773618149535542e-08 1.5392011556796027e-10 -5.981398107036665e-09 -1.2013902755915316e-08 -9.021420866829863e-10 1.6713821445403622e-08 2.5612461079135088e-08 3.2402784331713933e-07 0.9999999987998068 0.9998417877764566 0.9999999840736187 1.7058488089930494e-08 -1.117978504698131e-09 1.6456597880631837e-10 3.211045018799417e-10 5.50640873750896e-10 -9.021520803641224e-10 1.3680148750283681e-08 2.464118058693855e-08 3.2296681094857103e-07 0.9999999998151721 0.9998417885542703 0.9999999920499145 1.7063537805845303e-08 3.105565251868217e-11 1.6570966607704954e-10 1.4984818186305163e-09 2.9024571266195318e-09 -9.021522796888027e-10 1.3678288011623126e-08 2.4656680174621964e-08 3.255744230050767e-07 0.9999999999191155 0.9998417886339519 0.9999999928924628 1.7064044608273802e-08 1.4794255835752677e-10 1.6582476171099498e-10 1.62363157002535e-09 3.152455656121054e-09 -9.021521247665366e-10 1.3682789504783534e-08 2.4659962254955278e-08 3.258860685344463e-07 0.999999999929536 0.9998417886419411 0.9999999929772143 1.7064095755824334e-08 1.5965179696294883e-10 1.6583705005258807e-10 1.6362309904824704e-09 3.1775968162638884e-09 -9.021538160818377e-10 1.368328837202145e-08 2.4660308523713903e-08 3.2591777319926854e-07 0.9999999968934408 0.9998417863189814 0.9999999704120525 1.704843251123958e-08 -3.3101713892634186e-09 1.6232215092689121e-10 -1.66365155636517e-09 -3.4127298563213337e-09 -9.0214847451723e-10 1.3912442852611024e-08 2.4693258965792486e-08 3.2007552148881636e-07
1.062 0.9999999903764103 0.9998417813754972 0.9999999378918873 1.0498402184442002e-08 -1.0790858124843844e-08 1.5757519288288947e-10 -5.920138401136155e-09 -1.1891017532536479e-08 -9.226252181971302e-10 1.6842176087814158e-08 2.5728479766689504e-08 3.196197722730428e-07 0.9999999986653562 0.9998417876809448 0.9999999813932346 1.0582848795946047e-08 -1.1258920519255548e-09 1.6468896191888417e-10 3.226154693595773e-10 5.504671195732921e-10 -9.226346487709669e-10 1.3643107930385351e-08 2.4702039120558826e-08 3.2162888246621056e-07 0.9999999997010429 0.999841788474137 0.9999999893880371 1.0591442199687012e-08 2.8876654136331254e-11 1.6548330532380566e-10 1.5001673496907784e-09 2.902265555418306e-09 -9.226350221234985e-10 1.3632552979163594e-08 2.47148718797725e-08 3.244630597535848e-07 0.9999999998071026 0.9998417885554224 0.9999999902336324 1.0592303450033018e-08 1.4639424326818203e-10 1.655636626774039e-10 1.625450883369702e-09 3.1524947070122115e-09 -9.226346290093989e-10 1.3636382077390614e-08 2.4717943472633322e-08 3.247964729496231e-07 0.9999999998177358 0.9998417885635722 0.999999990318703 1.0592390543111698e-08 1.5816692545261817e-10 1.655726409432704e-10 1.6380650673003667e-09 3.177661223073138e-09 -9.226366039228048e-10 1.3636815802005596e-08 2.4718269286647735e-08 3.2483034616183704e-07 0.9999999967226157 0.9998417861960212 0.9999999677529299 1.0565743194875379e-08 -3.326578210818381e-09 1.6314577289044552e-10 -1.6571795456864625e-09 -3.402244316949583e-09 -9.226315300453843e-10 1.3901449803218463e-08 2.4761983420211465e-08 3.1823371430167437e-07
1.072 0.9999999901765062 0.9998417812284008 0.9999999375561043 1.1112607971794316e-09 -1.0768325326279383e-08 1.6506216470921233e-10 -5.859426882668195e-09 -1.1769407540762627e-08 -9.435618600311889e-10 1.6964543874659684e-08 2.5847993366238993e-08 3.1705112612614926e-07 0.9999999986023679 0.9998417876364869 0.9999999804156681 1.2506498574551884e-09 -1.1299318598997818e-09 1.6507405881712079e-10 3.241833697477085e-10 5.502931665924432e-10 -9.435712575147436e-10 1.3632886843490806e-08 2.4775937400518036e-08 3.2137343658151315e-07 0.9999999996583758 0.9998417884450619 0.999999988427124 1.2648470816642996e-09 2.6999201277449833e-11 1.6515948958576003e-10 1.5019106198686773e-09 2.9020786836040457e-09 -9.435715093369519e-10 1.361728300743479e-08 2.4787095759889813e-08 3.243389256592466e-07 0.9999999997665532 0.9998417885279521 0.9999999892755945 1.2662692937790672e-09 1.4479079482186526e-10 1.6516909801838057e-10 1.627328223818987e-09 3.1525393876975266e-09 -9.435713873570397e-10 1.3620801215686476e-08 2.4790056688757278e-08 3.2468435078136055e-07 0.9999999997773995 0.999841788536263 0.9999999893609669 1.266412967927334e-09 1.5659150458610287e-10 1.6517129401550513e-10 1.6399573187929312e-09 3.1777311009659094e-09 -9.435731637805468e-10 1.3621205871996794e-08 2.479037203072487e-08 3.247194149846074e-07 0.9999999966233264 0.9998417861241632 0.9999999668008561 1.2223985986342735e-09 -3.331948543359992e-09 1.6494918857639688e-10 -1.6506665751363895e-09 -3.3917989189162056e-09 -9.435678178713505e-10 1.3909967632502158e-08 2.4841790587235718e-08 3.176522662891914e-07
1.082 0.9999999900725915 0.9998417811498916 0.9999999394891851 -1.0481339605676979e-08 -1.0693228147346525e-08 1.7812384650770424e-10 -5.799421255035083e-09 -1.1649061388777201e-08 -9.649603190449883e-10 1.7040895183493078e-08 2.5956442815598525e-08 3.1593623680071074e-07 0.9999999986338833 0.9998417876595463 0.9999999816876161 -1.0258045360755893e-08 -1.1286299485547712e-09 1.6537026163539365e-10 3.2564620462479124e-10 5.501184427492173e-10 -9.64969625558384e-10 1.361552540265924e-08 2.4852314991156127e-08 3.2142796847101377e-07 0.9999999997101588 0.9998417884834695 0.9999999897140843 -1.0235279874318828e-08 2.5750600661409164e-11 1.6417569843089155e-10 1.5035503058210928e-09 2.9018961774679534e-09 -9.649697925983961e-10 1.3600435446321156e-08 2.4863338209781498e-08 3.2439247869932565e-07 0.9999999998204504 0.999841788567962 0.9999999905652784 -1.0232999585999857e-08 1.4334530033135793e-10 1.6405723308914303e-10 1.629101993241651e-09 3.1525888298573748e-09 -9.649696690793329e-10 1.36042108652138e-08 2.486634449618644e-08 3.247365492872952e-07 0.9999999998315088 0.9998417885764347 0.9999999906509376 -1.0232769706226126e-08 1.5512684624011504e-10 1.640465965680499e-10 1.6417458105312725e-09 3.1778060613452583e-09 -9.649715016369093e-10 1.3604643393405608e-08 2.4866664980593988e-08 3.247714669396418e-07 0.9999999966187215 0.9998417861199477 0.9999999681020887 -1.0303333634324607e-08 -3.322536913219711e-09 1.67803441794464e-10 -1.64427486905225e-09 -3.381394199892999e-09 -9.649659919178856e-10 1.390105704642312e-08 2.4921108839426333e-08 3.1763627303700534e-07
1.092 0.999999990080042 0.9998417811509559 0.9999999440372358 -2.3126557232385822e-08 -1.0556996839701184e-08 2.0033051255408337e-10 -5.7402240524621816e-09 -1.1529967783740846e-08 -9.868287052705066e-10 1.700903379301897e-08 2.603197426610617e-08 3.150512932811759e-07 0.9999999987746003 0.9998417877606243 0.9999999855568679 -2.2779423881251716e-08 -1.1205795495980288e-09 1.66127016330647e-10 3.268907364918884e-10 5.499420930190519e-10 -9.86837339274953e-10 1.3527543269208581e-08 2.4912650337162325e-08 3.2027227978778887e-07 0.9999999998710196 0.9998417885998112 0.9999999935968434 -2.274399527628764e-08 2.581303216796152e-11 1.627759379899388e-10 1.5049725743700869e-09 2.9017171451612214e-09 -9.86837691507203e-10 1.3520296806191081e-08 2.49255825915323e-08 3.23080396375436e-07 0.9999999999834147 0.9998417886858993 0.9999999944506239 -2.274044612395776e-08 1.4266703937423446e-10 1.6244154498832405e-10 1.6306584130422772e-09 3.1526427154964392e-09 -9.868375338927037e-10 1.3525101905707652e-08 2.4928842685252583e-08 3.234076060557032e-07 0.9999999999946844 0.9998417886945318 0.9999999945365563 -2.2740089347705585e-08 1.5437530893079992e-10 1.6240903908537365e-10 1.6433172983885716e-09 3.1778848629993858e-09 -9.868395287910615e-10 1.3525639939376286e-08 2.492918922989414e-08 3.234408270493889e-07 0.9999999967236369 0.9998417861939755 0.9999999720041308 -2.2849883720386872e-08 -3.2954915938400384e-09 1.7286691869294056e-10 -1.6381169343023728e-09 -3.371030343365532e-09 -9.868339425783989e-10 1.3809167466906185e-08 2.4980512794039205e-08 3.167190429628372e-07
1.102 0.9999999902020469 0.9998417812338743 0.9999999512564534 -3.529497833046452e-08 -1.0357802373642824e-08 2.3738792171192316e-10 -5.681856685492933e-09 -1.141211525661789e-08 -1.0091749884991577e-09 1.680390997440018e-08 2.6052681767550644e-08 3.127440146855139e-07 0.9999999990269163 0.9998417879414352 0.999999992078876 -3.477125335557861e-08 -1.105037977229813e-09 1.6871518391771197e-10 3.2787995601197055e-10 5.497638132412073e-10 -1.0091831323506514e-09 1.3296297009613714e-08 2.4936828623185682e-08 3.1611940837047535e-07 1.0000000001432752 0.9998417887957431 1.000000000130738 -3.4717739100950326e-08 2.7815708364768945e-11 1.6189162515033397e-10 1.5061389363491637e-09 2.901541633094913e-09 -1.0091835320738932e-09 1.3305657832720828e-08 2.4954039279966083e-08 3.1860854988858637e-07 1.0000000002577547 0.9998417888834138 1.0000000009869547 -3.471237683102054e-08 1.433742659293451e-10 1.612098052323978e-10 1.6319590583716951e-09 3.152699810605099e-09 -1.0091832908973528e-09 1.33124434477501e-08 2.49577960824782e-08 3.189028520645332e-07 1.0000000002692337 0.9998417888922055 1.0000000010731454 -3.471183908176561e-08 1.549536319246521e-10 1.6114196625689077e-10 1.6446328740241507e-09 3.177967294707164e-09 -1.00918545897198e-09 1.3313182859510985e-08 2.495819306332947e-08 3.189327741446879e-07 0.9999999969406305 0.9998417863480739 0.9999999785626446 -3.487764892227438e-08 -3.2498458993119543e-09 1.8238558365625203e-10 -1.6322277807106417e-09 -3.360708253242326e-09 -1.0091797495395238e-09 1.3560608352190187e-08 2.499933453791726e-08 3.131351678871266e-07
1.112 0.9999999904269704 0.9998417813903367 0.9999999608540201 -4.528010048903098e-08 -1.0102448689659502e-08 2.966245904506165e-10 -5.624265181279844e-09 -1.1295493041902294e-08 -1.0320077797217692e-09 1.638602640996289e-08 2.6006702095018452e-08 3.0764608781138427e-07 0.999999999378347 0.9998417881930599 1.0000000009556602 -4.451317803355822e-08 -1.0825736471698024e-09 1.7452554905565605e-10 3.286491348437814e-10 5.495831442101465e-10 -1.0320155612914957e-09 1.287110909251388e-08 2.4912358338469237e-08 3.0766899835017255e-07 1.000000000514355 0.9998417890622863 1.000000009017219 -4.4434711489906053e-08 3.181741400201611e-11 1.6231258788842766e-10 1.507083898566978e-09 2.901368620301253e-09 -1.0320161160243363e-09 1.2906810212086846e-08 2.493620841206898e-08 3.096848319828763e-07 1.0000000006308913 0.9998417891515198 1.0000000098756654 -4.442684656476172e-08 1.4558849553316643e-10 1.6109134524074958e-10 1.6330380815097036e-09 3.152760227989649e-09 -1.0320158841383356e-09 1.2916657137078784e-08 2.4940704873332665e-08 3.0993111006595684e-07 1.000000000642577 0.9998417891604686 1.0000000099620934 -4.442605892056719e-08 1.5698951687204497e-10 1.6096898513316113e-10 1.645726864162312e-09 3.1780532164242716e-09 -1.0320177813132956e-09 1.291770705351441e-08 2.4941176609404717e-08 3.099562254125637e-07 0.9999999972573912 0.9998417865734505 0.9999999874807618 -4.4669129155718424e-08 -3.1874197022488754e-09 1.9894945260987684e-10 -1.626569294515586e-09 -3.3504284858898004e-09 -1.032012280216028e-09 1.3104552136284008e-08 2.496514299023611e-08 3.05571298059667e-07
1.122 0.9999999907279481 0.9998417816011521 0.9999999721821129 -5.1489891881566806e-08 -9.80666682315063e-09 3.8635777928448126e-10 -5.567354769651417e-09 -1.118008920115119e-08 -1.0553358135451234e-09 1.576898323240046e-08 2.590120084389912e-08 2.993604938015355e-07 0.999999999801198 0.9998417884957156 1.000000011527892 -5.039964517322211e-08 -1.0552352708578026e-09 1.843300300614894e-10 3.292758674206688e-10 5.493993678427025e-10 -1.0553434593448516e-09 1.2253893540930906e-08 2.484278148019546e-08 2.948390697951866e-07 1.000000000956479 0.999841789379594 1.0000000195957364 -5.028793427320736e-08 3.715240994501356e-11 1.6404482571680403e-10 1.5078840371610381e-09 2.90119702727917e-09 -1.0553443371844303e-09 1.2325850425791747e-08 2.4875172368563535e-08 2.9625350921240346e-07 1.0000000010750358 0.9998417894703657 1.000000020456082 -5.027673468864214e-08 1.4878231352622843e-10 1.6201543032421772e-10 1.633972012427651e-09 3.1528234052546823e-09 -1.0553439334859764e-09 1.233987584127197e-08 2.488060457415655e-08 2.964392451212197e-07 1.0000000010869248 0.9998417894794688 1.0000000205427149 -5.027561336482385e-08 1.599699503427499e-10 1.6181200823989076e-10 1.6466756937921657e-09 3.178141661494902e-09 -1.0553458240350806e-09 1.2341349176701636e-08 2.488117073904593e-08 2.9645830567790767e-07 0.999999997646394 0.9998417868504411 0.999999998101558 -5.0621580583678466e-08 -3.113019572363849e-09 2.2485536713031846e-10 -1.6210613901920612e-09 -3.3401911897862346e-09 -1.0553405253870953e-09 1.2443735375708404e-08 2.4882347051040252e-08 2.938902870640196e-07
1.132 0.9999999910653147 0.9998417818379847 0.9999999842989459 -5.2768932830096225e-08 -9.493414614577031e-09 5.156227529039994e-10 -5.511057971460641e-09 -1.1065892837322575e-08 -1.0791678076937155e-09 1.5034360429378653e-08 2.5765033559068238e-08 2.8880425964153104e-07 1.0000000002550735 0.999841788820543 1.0000000228345063 -5.1263904658131475e-08 -1.0261425349681235e-09 1.9840833489226512e-10 3.2981360627278664e-10 5.492116677012749e-10 -1.0791764691073743e-09 1.1517240731853277e-08 2.4750346216302345e-08 2.7917605717275685e-07 1.0000000014291748 0.9998417897187537 1.0000000309032027 -5.110943850782716e-08 4.271429184340915e-11 1.6647725422108623e-10 1.5085914522045345e-09 2.9010273463170993e-09 -1.0791770818474208e-09 1.1633902622182313e-08 2.4792244182314822e-08 2.799141073435155e-07 1.000000001549709 0.9998417898110322 1.000000031764915 -5.1093949655729015e-08 1.5205115368391727e-10 1.63282222929573e-10 1.634812863595029e-09 3.1528883582203503e-09 -1.0791766618917536e-09 1.1653061293998709e-08 2.479871157634443e-08 2.800318873348182e-07 1.0000000015617965 0.9998417898202869 1.0000000318516995 -5.1092399646505543e-08 1.6301005023455487e-10 1.6296202890155853e-10 1.647531294625504e-09 3.17823233541491e-09 -1.0791783346321974e-09 1.1655054530646097e-08 2.4799382165756296e-08 2.800441533524921e-07 0.9999999980673934 0.9998417871502955 1.0000000094679635 -5.157064168853143e-08 -3.033775870993799e-09 2.621564154948242e-10 -1.6156494347061827e-09 -3.329996994324329e-09 -1.079173221264956e-09 1.1653283759625618e-08 2.4774898560674552e-08 2.7952265960501394e-07
1.142 0.9999999913917051 0.9998417820669979 0.9999999960926403 -4.865157554953814e-08 -9.1895805464813e-09 6.939334416484021e-10 -5.455408690186868e-09 -1.095289309743522e-08 -1.1035139132828502e-09 1.4321569583855685e-08 2.5641206486638713e-08 2.779688962544052e-07 1.0000000006920564 0.9998417891333095 1.0000000337361024 -4.663330858065764e-08 -9.987935153886172e-10 2.1716868253762967e-10 3.302189114069018e-10 5.490197468522692e-10 -1.1035230826744925e-09 1.0797012622603241e-08 2.466926789088806e-08 2.6364741808928824e-07 1.0000000018844675 0.9998417900454919 1.0000000417973398 -4.642578171788423e-08 4.7389496096160325e-11 1.6908817752744322e-10 1.5091625631587118e-09 2.9008584562969664e-09 -1.1035237222934016e-09 1.0962217883963141e-08 2.472034665300764e-08 2.637253258096084e-07 1.0000000020069293 0.9998417901392423 1.0000000426595954 -4.640496860773489e-08 1.5452019021488247e-10 1.6427631265852926e-10 1.6355170782474884e-09 3.1529549866699914e-09 -1.1035232781103097e-09 1.0986933424933376e-08 2.4727814640272633e-08 2.637764858329192e-07 1.000000002019211 0.999841790148645 1.0000000427464502 -4.640288643359267e-08 1.6525911775209327e-10 1.6379451127148444e-10 1.6482501870837954e-09 3.1783245816194323e-09 -1.1035248241278737e-09 1.0989489184547823e-08 2.472858619477121e-08 2.6378208806631924e-07 0.9999999984725881 0.9998417874388641 1.0000000204462633 -4.704519995976036e-08 -2.9579288067822784e-09 3.1311052448785146e-10 -1.610375539965497e-09 -3.3198467949853525e-09 -1.1035197785373426e-09 1.0874928064345814e-08 2.4679343041194642e-08 2.6523936792873043e-07
1.152 0.9999999916588422 0.9998417822537029 1.0000000064438346 -3.947009292262021e-08 -8.92193334835507e-09 9.303374908534276e-10 -5.400552405730925e-09 -1.0841078471445174e-08 -1.1283836540229918e-09 1.3783786034758006e-08 2.5570366751255002e-08 2.6902762023355744e-07 1.0000000010635586 0.9998417893993047 1.000000043078365 -3.683953694881648e-08 -9.764078154152916e-10 2.4148906971235296e-10 3.303430715166085e-10 5.488231195024542e-10 -1.1283930667552673e-09 1.0246781623985257e-08 2.4630845373469798e-08 2.51569637626022e-07 1.0000000022737354 0.9998417903250721 1.0000000511201763 -3.656848725612485e-08 5.037228779993398e-11 1.7191352705097734e-10 1.5094486248728747e-09 2.900690263594484e-09 -1.1283936987692752e-09 1.0455717618670873e-08 2.468940245389583e-08 2.5112806452779117e-07 1.000000002398071 0.9998417904202568 1.0000000519817875 -3.6541298718526216e-08 1.5562548539310963e-10 1.6494939380845982e-10 1.6359360272665233e-09 3.153022498271715e-09 -1.128393026905801e-09 1.0485432377461714e-08 2.4697693887640162e-08 2.511260126013474e-07 1.0000000024105413 0.9998417904298041 1.0000000520685928 -3.65385786451937e-08 1.6617745494957773e-10 1.642527823631448e-10 1.6486838031052953e-09 3.1784180271698334e-09 -1.12839466582273e-09 1.048849405019478e-08 2.4698548589786255e-08 2.511262844549723e-07 0.9999999988134567 0.9998417876814831 1.0000000298893663 -3.737719563381814e-08 -2.8934919705642426e-09 3.8026402746413876e-10 -1.6053888046032758e-09 -3.3097405453863285e-09 -1.1283898517085937e-09 1.027290355925194e-08 2.4629463679468748e-08 2.5409947403327545e-07
1.162 0.9999999918246171 0.9998417823680185 1.0000000143931291 -2.6304110358031612e-08 -8.713136768662567e-09 1.2314423322661927e-09 -5.34665780689104e-09 -1.0730438085879921e-08 -1.153786630890639e-09 1.3518322264630924e-08 2.5572991923612492e-08 2.6311484530815835e-07 1.000000001327438 0.999841789588422 1.0000000498617394 -2.2969622360411118e-08 -9.614264011997905e-10 2.7234812832665595e-10 3.300216690958872e-10 5.486216015571282e-10 -1.1537957677452087e-09 9.957809553820385e-09 2.4647736516481968e-08 2.448612292600043e-07 1.0000000025548281 0.999841790527383 1.000000057867942 -2.2625233604751932e-08 5.1311432520338915e-11 1.75342047650286e-10 1.5092863907249898e-09 2.9005221297661763e-09 -1.1537965170693856e-09 1.0195648640149275e-08 2.4710965160026855e-08 2.441498278023263e-07 1.0000000026809845 0.999841790623964 1.000000058727296 -2.259068121584887e-08 1.5522591801561373e-10 1.6563067659569205e-10 1.6359062771010396e-09 3.153090804270733e-09 -1.1537955636771979e-09 1.0228711046566633e-08 2.4719789148701975e-08 2.441188452576342e-07 1.000000002693638 0.9998417906336519 1.000000058813891 -2.2587224369443704e-08 1.6564474154875994e-10 1.6465979504668136e-10 1.6486687311905683e-09 3.178511978083985e-09 -1.1537974330498383e-09 1.0232111905940857e-08 2.4720697773846087e-08 2.441162066699817e-07 0.9999999990478698 0.9998417878480561 1.0000000368060369 -2.365231556289999e-08 -2.84704847802573e-09 4.657611688547646e-10 -1.600855801930637e-09 -3.299679048688493e-09 -1.1537927478218313e-09 9.951932650638537e-09 2.4639942765002576e-08 2.4781221800619456e-07
1.172 0.9999999918591681 0.999841782388612 1.000000019282355 -1.0804767174329695e-08 -8.578478113208487e-09 1.5989174666366907e-09 -5.2937876006538e-09 -1.0620961131849295e-08 -1.1797319999196762e-09 1.351305098725507e-08 2.564064729303249e-08 2.595534159747587e-07 1.0000000014540846 0.9998417896795074 1.0000000533861781 -6.690783815712829e-09 -9.551849282835074e-10 3.1005814798192166e-10 3.2920348832969983e-10 5.48414444105916e-10 -1.17974115471338e-09 9.894224648879447e-09 2.470691451502769e-08 2.4272357862632004e-07 1.0000000026981584 0.9998417906312869 1.0000000613361641 -6.264764127095505e-09 5.0337333828140196e-11 1.7952120040438243e-10 1.508626357568689e-09 2.9003534821174426e-09 -1.179741861053672e-09 1.0140909392651836e-08 2.4771447126282518e-08 2.42013378948887e-07 1.0000000028260836 0.9998417907292274 1.0000000621912022 -6.222010702452941e-09 1.5359950124874635e-10 1.6645085614523157e-10 1.635378683441088e-09 3.1531588299721354e-09 -1.1797410580741232e-09 1.017515772279051e-08 2.4780456293696565e-08 2.4198034706093294e-07 1.0000000028389147 0.9998417907390519 1.0000000622773821 -6.217733411980931e-09 1.639537181502579e-10 1.651445533956428e-10 1.6481557959895576e-09 3.178606136218513e-09 -1.1797427801690644e-09 1.0178680202166213e-08 2.47813840290081e-08 2.419774820351817e-07 0.9999999991461715 0.9998417879173965 1.0000000405049492 -7.534681397172948e-09 -2.8228256075034957e-09 5.702277533229476e-10 -1.5968310231836029e-09 -3.2896621535586313e-09 -1.1797380747516834e-09 9.885718022126548e-09 2.4698838642242853e-08 2.4556060929428336e-07
1.182 0.9999999917490247 0.9998417823058612 1.0000000208475863 5.063720469873571e-09 -8.523805489001997e-09 2.027425614130603e-09 -5.241845317518197e-09 -1.0512636525927815e-08 -1.2062295128989454e-09 1.365692482181461e-08 2.5741860105604297e-08 2.5615424745352587e-07 1.0000000014305328 0.9998417896632982 1.0000000533484956 1.0008578828883534e-08 -9.578115803315907e-10 3.53772640165955e-10 3.280031180036498e-10 5.482010050910805e-10 -1.2062385435361672e-09 9.908578533228457e-09 2.477604092064149e-08 2.4199782544078453e-07 1.0000000026908071 0.9998417906275534 1.0000000612174555 1.052216591416091e-08 4.795962459858126e-11 1.840249381575727e-10 1.5075854034586536e-09 2.900183821572885e-09 -1.2062394071792593e-09 1.0146199738833194e-08 2.483853569458776e-08 2.414803482961963e-07 1.000000002820454 0.9998417907268211 1.0000000620656986 1.0573722529185786e-08 1.5131964825843072e-10 1.670258065799282e-10 1.6344702189768535e-09 3.1532266573079567e-09 -1.206238552993279e-09 1.0179799895718698e-08 2.4847387548756017e-08 2.4146486530170034e-07 1.0000000028334588 0.9998417907367788 1.0000000621512146 1.057888100015528e-08 1.6168441942331374e-10 1.653269527902914e-10 1.6472621134988957e-09 3.1786995595995915e-09 -1.2062405767297558e-09 1.0183260384839988e-08 2.4848300056094017e-08 2.4146373695476145e-07 0.9999999990953009 0.9998417878801739 1.000000040691163 8.992055057211168e-09 -2.8221887975479217e-09 6.919606248174463e-10 -1.593204398626828e-09 -3.2796904103698377e-09 -1.206235454821896e-09 9.928287585375057e-09 2.4773862479879733e-08 2.4436978125574525e-07
1.192 0.999999991498719 0.9998417821230043 1.0000000192506224 1.9327769262692044e-08 -8.54499627075645e-09 2.5037037182370473e-09 -5.190654372275732e-09 -1.0405453561241935e-08 -1.2332887518123473e-09 1.3807730225083976e-08 2.583874358514091e-08 2.503535700540333e-07 1.0000000012620098 0.9998417895435291 1.0000000498784685 2.5124501445570205e-08 -9.68387137198323e-10 4.016344880375267e-10 3.2661478434317996e-10 5.479810533102223e-10 -1.233298028312087e-09 9.82532343037514e-09 2.4819344881382293e-08 2.389047378871078e-07 1.000000002538068 0.999841790519965 1.0000000576380903 2.5728590499422497e-08 4.483004213123824e-11 1.8811205528719213e-10 1.5063598160391165e-09 2.900012785388824e-09 -1.2332986502776e-09 1.0041478376976912e-08 2.4876898751243324e-08 2.386530952124654e-07 1.0000000026693967 0.9998417906205308 1.0000000584767033 2.5789252633407626e-08 1.4901210934351222e-10 1.6672586668032336e-10 1.6333778667962404e-09 3.1532932568328003e-09 -1.2332977032655649e-09 1.0073291748961099e-08 2.4885298131883735e-08 2.3866345269468864e-07 1.0000000026825708 0.9998417906306196 1.000000058561272 2.5795322472945472e-08 1.59460088326785e-10 1.6458821001382003e-10 1.6461841730349507e-09 3.178792445440817e-09 -1.2333000527702927e-09 1.0076577552495352e-08 2.4886165861920433e-08 2.3866490005337825e-07 0.99999999890035 0.9998417877400261 1.000000037501296 2.3929957271095157e-08 -2.8436525391970367e-09 8.268566581257817e-10 -1.5897863819305388e-09 -3.2697646078289344e-09 -1.2332947675719957e-09 9.901122931474513e-09 2.4828534212961702e-08 2.407134875259482e-07
1.202 0.9999999911296314 0.9998417818553161 1.0000000150443755 3.0308456927534736e-08 -8.62896527564261e-09 3.0069232779580905e-09 -5.140106161040576e-09 -1.0299401046444806e-08 -1.2609195528926404e-09 1.3862567999893905e-08 2.59044735315065e-08 2.403897045023805e-07 1.000000000970691 0.9998417893360412 1.0000000435084369 3.6944520260331953e-08 -9.852596493536041e-10 4.513326320593032e-10 3.2515771929272456e-10 5.477535007574629e-10 -1.2609291716711178e-09 9.51946296054886e-09 2.48138860995112e-08 2.3073179826016896e-07 1.0000000022621935 0.999841790324419 1.0000000511280298 3.7638696127568925e-08 4.149012947698326e-11 1.9130619776636327e-10 1.5050709431607207e-09 2.899839709752539e-09 -1.260929860189483e-09 9.705901675801257e-09 2.4864208303249515e-08 2.3072298112798327e-07 1.0000000023951712 0.9998417904262595 1.0000000519539376 3.770843122081275e-08 1.4710790025579565e-10 1.6525791379224884e-10 1.6322224064477863e-09 3.153358515036261e-09 -1.2609287624627063e-09 9.735337000341926e-09 2.4871924334211935e-08 2.3075817581910805e-07 1.0000000024085112 0.9998417904364767 1.000000052037252 3.7715408650306126e-08 1.5770034143995673e-10 1.6265361576744378e-10 1.6450436779262522e-09 3.178883912703036e-09 -1.2609309839965673e-09 9.738391413763369e-09 2.487272419736523e-08 2.307621123357001e-07 0.9999999985833395 0.9998417875126852 1.000000031472261 3.557326704121746e-08 -2.8833240273609773e-09 9.689265433119116e-10 -1.5864607833147984e-09 -3.2598846108959973e-09 -1.2609255762872092e-09 9.677618241454772e-09 2.4838840721106118e-08 2.3207983568929697e-07
1.212 0.9999999906763054 0.9998417815274757 1.0000000090788965 3.6866501648467703e-08 -8.755884597823316e-09 3.510077432604659e-09 -5.090234862379409e-09 -1.0194468427957195e-08 -1.2891316120479578e-09 1.3793101921714999e-08 2.5932969291599494e-08 2.2597380107902976e-07 1.0000000005919056 0.9998417890660747 1.0000000350824634 4.429630226184541e-08 -1.0063260183422693e-09 5.005453092816894e-10 3.2359589424841296e-10 5.475184945613068e-10 -1.2891410473996873e-09 8.953721831297177e-09 2.475840908268885e-08 2.166661215054192e-07 1.0000000018985897 0.9998417900662078 1.000000042530415 4.5076814364745894e-08 3.8279654939666464e-11 1.9374784674175967e-10 1.5036828236289477e-09 2.8996644901877e-09 -1.2891417867107708e-09 9.103330088340006e-09 2.4799841604786967e-08 2.1682396738269305e-07 1.000000002033191 0.9998417901693064 1.0000000433404472 4.515525608336291e-08 1.4577074419683628e-10 1.6300841281044574e-10 1.630968271941975e-09 3.153422332818826e-09 -1.2891406783621922e-09 9.130021849539222e-09 2.480670824134935e-08 2.1687784468628553e-07 1.0000000020466944 0.9998417901796504 1.00000004342219 4.5163104624347825e-08 1.5655128216609812e-10 1.5993441229419911e-10 1.6438044430498445e-09 3.1789737555423676e-09 -1.2891431134402088e-09 9.132811897426344e-09 2.4807423623090913e-08 2.168836716468135e-07 0.9999999981794451 0.9998417872232802 1.0000000234497812 4.275630674979969e-08 -2.935566145565802e-09 1.1109205825029011e-09 -1.5832644054582788e-09 -3.250050964542483e-09 -1.2891375586529443e-09 9.222625781085088e-09 2.4802344946356163e-08 2.177662686546282e-07
1.222 0.999999990180996 0.9998417811696704 1.0000000023671909 3.8535055830478795e-08 -8.902136516742666e-09 3.982138710010014e-09 -5.041140883401616e-09 -1.0090645213161213e-08 -1.317934906723078e-09 1.364181330773197e-08 2.593764174519672e-08 2.083835543657295e-07 1.0000000001685816 0.9998417887642965 1.0000000256237083 4.668402415263985e-08 -1.0292011593617267e-09 5.469823030764685e-10 3.218129286954852e-10 5.472759833220296e-10 -1.3179446726521383e-09 8.181872233531681e-09 2.4671917508318462e-08 1.9787098746769458e-07 1.0000000014902484 0.9998417897760463 1.0000000328691094 4.7544164550594264e-08 3.544465780398212e-11 1.960271860505557e-10 1.5020777150732718e-09 2.899486898483127e-09 -1.3179453087359257e-09 8.286075007771232e-09 2.470343637877664e-08 1.9810554411723013e-07 1.000000001626455 0.9998417898803894 1.000000033660162 4.763064995580195e-08 1.4503240904202864e-10 1.6085550203136992e-10 1.6294976979538003e-09 3.1534838508825584e-09 -1.3179444903988988e-09 8.309597788959204e-09 2.470935086518742e-08 1.9817060970554397e-07 1.0000000016401205 0.9998417898908588 1.0000000337400226 4.76393031879885e-08 1.5602357649381945e-10 1.5733774618903308e-10 1.6423490988192368e-09 3.1790610096200906e-09 -1.3179468723645606e-09 8.312085553771198e-09 2.4709971502838646e-08 1.9817759549638127e-07 0.9999999977314625 0.9998417869023848 1.0000000144554326 4.4989138804124896e-08 -2.993721693103452e-09 1.2447904673712051e-09 -1.580311530364248e-09 -3.2402636284539345e-09 -1.3179410068566593e-09 8.594251945120123e-09 2.4736794310174805e-08 1.9896367983588944e-07
1.232 0.99999998968756 0.9998417808132325 0.999999995937752 3.552269238138274e-08 -9.04355053353583e-09 4.390877890782249e-09 -4.9928268652345376e-09 -9.987920299467702e-09 -1.3473393666571548e-09 1.348931294606797e-08 2.5941495770906254e-08 1.9011008386771112e-07 0.9999999997450431 0.9998417884623728 1.0000000161866847 4.429424774173421e-08 -1.0513904803785564e-09 5.881881254030653e-10 3.197800104550902e-10 5.470251378900744e-10 -1.3473498267152457e-09 7.33114207612552e-09 2.4583882871616794e-08 1.7712036445403447e-07 1.000000001081541 0.9998417894856328 1.0000000232009387 4.522502161982202e-08 3.327233314259604e-11 1.9868691447055576e-10 1.5002249232956966e-09 2.8993058840858295e-09 -1.347350419412958e-09 7.378881308200551e-09 2.4605160487719208e-08 1.7735867812630155e-07 1.0000000012193389 0.9998417895912106 1.0000000239701363 4.5318658779395276e-08 1.4495934894265383e-10 1.5964243546441758e-10 1.6277798457401506e-09 3.153542918275432e-09 -1.3473497380503663e-09 7.398571977885286e-09 2.461008872352407e-08 1.774289230028574e-07 1.0000000012331642 0.9998417896018046 1.000000024047827 4.532802789690595e-08 1.5616120270605244e-10 1.5573699146361302e-10 1.6406461049625215e-09 3.179146006738908e-09 -1.3473522823266822e-09 7.4006960739489106e-09 2.4610611207918322e-08 1.7743648247428075e-07 0.9999999972836255 0.9998417865816004 1.0000000055389349 4.24628550406808e-08 -3.0509016336535462e-09 1.362094448057826e-09 -1.577626481372395e-09 -3.2305230951030927e-09 -1.3473458704022334e-09 7.920538607225782e-09 2.4670243276281322e-08 1.7840246046790715e-07
1.242 0.9999999892357663 0.9998417804865747 0.9999999906997425 2.860993604770342e-08 -9.158533199495194e-09 4.706163704641528e-09 -4.945098810395098e-09 -9.886283343321891e-09 -1.3773564428506705e-09 1.3407705202495065e-08 2.5964259028343036e-08 1.7412157890904842e-07 0.9999999993612675 0.9998417881888632 1.0000000077203957 3.789422045808224e-08 -1.0706112565522693e-09 6.214703264344249e-10 3.176608852442486e-10 5.467653475439218e-10 -1.3773668872280902e-09 6.565375627487569e-09 2.4521166777706905e-08 1.5809821072976154e-07 1.0000000007124628 0.99984178922354 1.0000000144786378 3.888520245544166e-08 3.205661756094596e-11 2.0181434737398465e-10 1.4982859909145569e-09 2.89912128334966e-09 -1.3773675675204652e-09 6.545475876290882e-09 2.4532679183059102e-08 1.5830694182220182e-07 1.0000000008518397 0.9998417893303446 1.0000000152234754 3.898495563929309e-08 1.456455432175672e-10 1.5973467359526083e-10 1.6259758531594696e-09 3.153598557425808e-09 -1.3773670697752304e-09 6.560475241401645e-09 2.453666673390133e-08 1.5837952931417082e-07 1.0000000008658245 0.9998417893410623 1.0000000152987456 3.8994937132105676e-08 1.570386240232175e-10 1.5552534494278327e-10 1.6388569420232998e-09 3.179227764444627e-09 -1.3773697232885225e-09 6.562153199155152e-09 2.453709558277561e-08 1.58387385077458e-07 0.9999999968758716 0.9998417862894582 0.999999997641679 3.594751050082841e-08 -3.100874194482891e-09 1.4546000037044687e-09 -1.5750404393873403e-09 -3.2208296735451934e-09 -1.3773634037090085e-09 7.352451913346851e-09 2.4627940613226216e-08 1.596556512340447e-07
1.252 0.9999999888568076 0.9998417802119814 0.9999999873392155 1.8980437130285564e-08 -9.230676849949026e-09 4.903273873705514e-09 -4.897634347661566e-09 -9.785723723605268e-09 -1.407996221536503e-09 1.342204719402265e-08 2.601287379241547e-08 1.6274794049073086e-07 0.9999999990483752 0.9998417879660003 1.000000000961099 2.8663542333144216e-08 -1.0852159381914656e-09 6.441379543020867e-10 3.1575037276353346e-10 5.464969241019853e-10 -1.4080069514391518e-09 6.022931687494037e-09 2.4497686632588562e-08 1.441923695884608e-07 1.0000000004141267 0.9998417890119953 1.000000007443277 2.970379054149402e-08 3.189734877203939e-11 2.049698929308905e-10 1.4965533057901774e-09 2.8989327443868786e-09 -1.4080078813538017e-09 5.931467268865339e-09 2.4500776227138297e-08 1.4438719624961667e-07 1.00000000055507 0.9998417891200179 1.0000000081617284 2.9808571145758506e-08 1.4703606994208747e-10 1.6091800688318299e-10 1.6243776473494418e-09 3.1536509003362787e-09 -1.4080074268081854e-09 5.941185594133001e-09 2.450395571199525e-08 1.444626310211122e-07 1.0000000005692125 0.9998417891308583 1.0000000082343752 2.981905633050562e-08 1.5858523781032665e-10 1.5651123924619437e-10 1.6372738089744006e-09 3.1793060587998748e-09 -1.4080099162319899e-09 5.942357348043228e-09 2.4504304178426954e-08 1.4447082180021374e-07 0.9999999965393377 0.9998417860482032 0.9999999914901713 2.6623678903438235e-08 -3.138935080355661e-09 1.5151397340212236e-09 -1.5722543405960694e-09 -3.2111832969235357e-09 -1.4080035197202815e-09 6.995673463677389e-09 2.4622126176686868e-08 1.4595223048999537e-07
1.262 0.9999999885704527 0.9998417800035765 0.999999986256371 8.020236185373641e-09 -9.250405462518063e-09 4.965537500654802e-09 -4.850169211538114e-09 -9.686230828824745e-09 -1.439270311229107e-09 1.3501062412191969e-08 2.6079418927711263e-08 1.565496431289724e-07 0.9999999988258057 0.9998417878076721 0.9999999963652364 1.79927004590059e-08 -1.0944931625602431e-09 6.539413549696948e-10 3.1429266710573387e-10 5.462189249871972e-10 -1.439281599753897e-09 5.743695457880553e-09 2.4511103672665547e-08 1.3684648929021449e-07 1.0000000002059373 0.9998417888648613 1.000000002556766 1.9071606352825123e-08 3.254281655576877e-11 2.0740308375599438e-10 1.4952693806015159e-09 2.89873985560418e-09 -1.439282775401195e-09 5.591658509525758e-09 2.4507903610055597e-08 1.3707581610730385e-07 1.0000000003484297 0.9998417889740904 1.0000000032473493 1.9180357593886135e-08 1.487819424626903e-10 1.6259225235008229e-10 1.6232279424762004e-09 3.1536994762931987e-09 -1.4392822446652137e-09 5.596550095729858e-09 2.451048866653271e-08 1.371563151104439e-07 1.000000000362729 0.9998417889850518 1.0000000033172252 1.9191241570052946e-08 1.604419076704162e-10 1.5810957069263465e-10 1.636139028276279e-09 3.1793807008237326e-09 -1.4392846019968306e-09 5.5972547671214605e-09 2.451077812976295e-08 1.3716503213961385e-07 0.9999999962935305 0.9998417858717716 0.9999999875298229 1.5881121377410218e-08 -3.162486704864014e-09 1.5384965496064446e-09 -1.5690207765440925e-09 -3.2015841922397183e-09 -1.4392783146300834e-09 6.853631963881927e-09 2.4649000552185355e-08 1.3860970535621974e-07
1.272 0.9999999883840417 0.9998417798666044 0.9999999875478646 -2.8924809303736575e-09 -9.215363323601053e-09 4.885743078362784e-09 -4.802647534078735e-09 -9.587794338893013e-09 -1.4711905095737604e-09 1.3579859258511057e-08 2.6146532892719372e-08 1.5407170887390565e-07 0.9999999987003622 0.9998417877187393 0.9999999940871845 7.271090018957478e-09 -1.09864350230357e-09 6.494932852740595e-10 3.133337755627066e-10 5.459313150832712e-10 -1.471202199799369e-09 5.64897565549975e-09 2.4547160412840364e-08 1.3467399603845785e-07 1.000000000094642 0.9998417887869596 0.9999999999791451 8.379063284289518e-09 3.346121165533938e-11 2.0837126754673073e-10 1.4944800573456341e-09 2.898542500405201e-09 -1.471203448874961e-09 5.4599217897855e-09 2.4540348491111144e-08 1.349810915826561e-07 1.000000000238663 0.9998417888973792 1.0000000006409446 8.490829587493924e-09 1.5031700927652426e-10 1.640797494644235e-10 1.6225721603813226e-09 3.1537438597522236e-09 -1.4712030254191913e-09 5.46173440829401e-09 2.4542609996930768e-08 1.3506823895841944e-07 1.0000000002531164 0.9998417889084615 1.0000000007079575 8.502016336375593e-09 1.620398452584392e-10 1.5964915547169524e-10 1.635498346301136e-09 3.1794512119065583e-09 -1.4712054449228565e-09 5.462139784805952e-09 2.4542867543529668e-08 1.3507760906784744e-07 0.9999999961453638 0.9998417857651033 0.9999999859036076 5.107141796082209e-09 -3.1711078985269224e-09 1.5220280634949845e-09 -1.56529244631596e-09 -3.1920325569324057e-09 -1.4711985323046318e-09 6.835596500615476e-09 2.4693366505426782e-08 1.3624499579759917e-07
1.282 0.9999999882933176 0.999841779798026 0.9999999910332026 -1.2582123596121426e-08 -9.129571967376307e-09 4.666116768523061e-09 -4.75521146002616e-09 -9.490403396069678e-09 -1.5037689189793816e-09 1.3596090696679774e-08 2.6196785652212716e-08 1.5283987157358881e-07 0.999999998667121 0.9998417876956847 0.9999999940014873 -2.310122059177625e-09 -1.0984528515464333e-09 6.305328498648328e-10 3.127316598422044e-10 5.456335451720777e-10 -1.5037809826514813e-09 5.6096463307802625e-09 2.458858570137721e-08 1.345577441861415e-07 1.00000000007525 0.9998417887747235 0.9999999995904049 -1.1812037306738183e-09 3.412128493606817e-11 2.0742786165075803e-10 1.4940430784071078e-09 2.8983400402963614e-09 -1.5037824152052786e-09 5.409481375555523e-09 2.4581016514909633e-08 1.3495550344290538e-07 1.0000000002207705 0.9998417888863144 1.0000000002230478 -1.0672322419557512e-09 1.5113529876209266e-10 1.649164496487652e-10 1.6222686786132325e-09 3.1537837398822293e-09 -1.5037818395190136e-09 5.4106319441157115e-09 2.458324549774443e-08 1.3504911735472563e-07 1.0000000002353744 0.9998417888975143 1.0000000002871599 -1.0558234685229223e-09 1.628750832805795e-10 1.6066360950023267e-10 1.6352096088697734e-09 3.1795174392865778e-09 -1.5037842331335384e-09 5.410976768405395e-09 2.458350031166289e-08 1.3505910591934733e-07 0.9999999960900504 0.9998417857247782 0.9999999864751334 -4.510076910915624e-09 -3.166130996966545e-09 1.4658796109410143e-09 -1.5612126207537319e-09 -3.182528783313161e-09 -1.5037770554489464e-09 6.826053584874147e-09 2.473772050299792e-08 1.3584808755689283e-07
1.292 0.9999999882848263 0.9998417797882299 0.999999996317831 -2.0220633894554832e-08 -9.00173280394026e-09 4.317007235171376e-09 -4.708051023718155e-09 -9.394048009051442e-09 -1.537017931884924e-09 1.3517195298598818e-08 2.6220807132510802e-08 1.5068854548973875e-07 0.999999998711909 0.9998417877283834 0.999999995762685 -9.905543499475175e-09 -1.0948846714069153e-09 5.97966509000826e-10 3.1230326487332847e-10 5.453256181407787e-10 -1.5370304275341507e-09 5.53091140710474e-09 2.4623463916716363e-08 1.3362672456562066e-07 1.0000000001335134 0.9998417888179759 1.0000000010499785 -8.762142023119518e-09 3.42753882390321e-11 2.0459482160552397e-10 1.493777174474422e-09 2.8981320256573902e-09 -1.5370318110203575e-09 5.34156251764661e-09 2.46177746953781e-08 1.3410148840164258e-07 1.000000000280497 0.9998417889307115 1.0000000016535808 -8.646609905889653e-09 1.5105998035170774e-10 1.6503635231502635e-10 1.622135850098704e-09 3.1538186048831327e-09 -1.5370312477472183e-09 5.344442868316054e-09 2.4620241552725677e-08 1.342000364401939e-07 1.0000000002952483 0.9998417889420272 1.000000001714803 -8.635043983699751e-09 1.6277786058734446e-10 1.6107874449944832e-10 1.6350915488371829e-09 3.179578914601636e-09 -1.5370336504470605e-09 5.34496742087125e-09 2.4620520722314283e-08 1.342104888863752e-07 0.9999999961135628 0.9998417857407766 0.9999999888891316 -1.2128502742142087e-08 -3.149982701326642e-09 1.372758629238701e-09 -1.5569665681125737e-09 -3.1730726663702345e-09 -1.5370262977741915e-09 6.748896934855784e-09 2.4770628214585184e-08 1.3465084646161043e-07
1.302 0.9999999883392959 0.9998417798234501 1.0000000028782965 -2.5391942412187988e-08 -8.843215842082922e-09 3.854598741729171e-09 -4.661248252021621e-09 -9.298717638034764e-09 -1.5709502536438848e-09 1.3347908473231753e-08 2.622013590300548e-08 1.4650679532091283e-07 0.9999999988147623 0.9998417878025737 0.9999999988884117 -1.5082349673325033e-08 -1.0888267831095466e-09 5.536193171823725e-10 3.119766249871596e-10 5.450071718475846e-10 -1.5709631162106283e-09 5.384942409243286e-09 2.4648799946961047e-08 1.3037171394754676e-07 1.0000000002493967 0.9998417889024032 1.000000003879629 -1.3929307936781225e-08 3.4039307614605587e-11 2.0031514611067562e-10 1.4936118769940565e-09 2.897918233682611e-09 -1.5709644887498204e-09 5.223715818125012e-09 2.4647083811716705e-08 1.3089968038845857e-07 1.0000000003977993 0.9998417890162535 1.0000000044547206 -1.381269830845658e-08 1.503070777329184e-10 1.647450777289842e-10 1.622103189763797e-09 3.1538486917484112e-09 -1.570963893140969e-09 5.2303739727477965e-09 2.465000399503739e-08 1.3100127440510064e-07 1.0000000004126945 0.9998417890276815 1.0000000045131061 -1.3801023614879409e-08 1.6197464706012761e-10 1.6118600695195204e-10 1.635073574055178e-09 3.179635433183507e-09 -1.5709664406699978e-09 5.231285527830881e-09 2.4650329102726053e-08 1.3101200829335124e-07 0.9999999961960805 0.9998417857989386 0.9999999926549754 -1.7318580940084545e-08 -3.125582588642295e-09 1.2472843536445222e-09 -1.5526289020625843e-09 -3.1636642949157194e-09 -1.570958951940814e-09 6.587849409568719e-09 2.4790141998952132e-08 1.3119083375576068e-07
1.312 0.9999999884352393 0.9998417798883366 1.0000000101507507 -2.806909021292767e-08 -8.666205862120426e-09 3.2981278114684317e-09 -4.614744791253899e-09 -9.204402222903475e-09 -1.605578974577028e-09 1.3119985566414449e-08 2.6204149682300066e-08 1.4034181483532903e-07 0.9999999989535883 0.9998417879024732 1.0000000028470852 -1.7799072815118125e-08 -1.0810679125164293e-09 4.997053136723551e-10 3.1181856473781506e-10 5.446781319183774e-10 -1.605592420239996e-09 5.196039890459164e-09 2.4668361207378778e-08 1.2475301742291303e-07 1.0000000004007443 0.999841789012178 1.0000000075510507 -1.6639822862993753e-08 3.3732564674052094e-11 1.9514665923793794e-10 1.4936149373917695e-09 2.897698503735139e-09 -1.605593674517027e-09 5.07614434597798e-09 2.4671970750830116e-08 1.2531407438615963e-07 1.0000000005505165 0.9998417891271074 1.0000000080984872 -1.6522478263635287e-08 1.4930622361168543e-10 1.6443480622557054e-10 1.6222390943014222e-09 3.153873376433023e-09 -1.605592925771136e-09 5.0881205551720644e-09 2.4675483777507523e-08 1.254172972801893e-07 1.0000000005655498 0.9998417891386441 1.0000000081541216 -1.6510729347433494e-08 1.6090560532904855e-10 1.6136156649451332e-10 1.6352240202273917e-09 3.1796866968082868e-09 -1.6055955788936088e-09 5.089574463333171e-09 2.467586884838981e-08 1.2542817879354204e-07 0.9999999963156357 0.9998417858835711 0.9999999972345467 -2.00416867146231e-08 -3.095953029472734e-09 1.0950087787366041e-09 -1.548135804912149e-09 -3.1543035502458543e-09 -1.6055877861657779e-09 6.371659070630431e-09 2.480140617929733e-08 1.2542646504336549e-07
1.322 0.9999999885520793 0.99984177996819 1.0000000176061368 -2.85272125462528e-08 -8.48224746700256e-09 2.6672576909164313e-09 -4.568440910925657e-09 -9.11109118284004e-09 -1.6409178394183533e-09 1.287299087629209e-08 2.6183841614915966e-08 1.3315084422477352e-07 0.9999999991073306 0.9998417880130395 1.0000000071333341 -1.8319398972270684e-08 -1.0724018107317543e-09 4.382354057081299e-10 3.119322680842303e-10 5.443380927520187e-10 -1.640931352643674e-09 5.005517318036611e-09 2.4687387610569475e-08 1.178471823582152e-07 1.0000000005664478 0.9998417891322214 1.0000000115613081 -1.7156255707719172e-08 3.36168064359395e-11 1.8937210689004862e-10 1.4938904701712445e-09 2.8974726528624837e-09 -1.6409327627827803e-09 4.935363164106516e-09 2.4696892435750288e-08 1.184316121364423e-07 1.0000000007175351 0.9998417892481903 1.0000000120821904 -1.7038406885654775e-08 1.484245801023931e-10 1.642161908101704e-10 1.6226477589464547e-09 3.153892380662948e-09 -1.6409318028862095e-09 4.9535152177089064e-09 2.470105723209025e-08 1.1853583036769379e-07 1.0000000007327017 0.9998417892598325 1.000000012135184 -1.702660673949042e-08 1.5994853865016977e-10 1.6169852032015182e-10 1.6356473780788668e-09 3.1797322781554182e-09 -1.6409345290088219e-09 4.955596608997186e-09 2.4701508172125337e-08 1.1854680065320159e-07 0.9999999964512722 0.999841785979704 1.0000000021176214 -2.0563755417975183e-08 -3.0640096637541367e-09 9.214194707885023e-10 -1.5433853516457814e-09 -3.1449907389965243e-09 -1.6409266537116541e-09 6.143795862134381e-09 2.4811102645300737e-08 1.1840538549803773e-07
1.332 0.9999999886723869 0.9998417800505608 1.0000000248026124 -2.7231169299629016e-08 -8.301203271261197e-09 1.980274667230945e-09 -4.522319411943858e-09 -9.01877445713958e-09 -1.6769799566835274e-09 1.263650217548547e-08 2.616646126022735e-08 1.2638081017765904e-07 0.9999999992582221 0.9998417881215808 1.0000000113213814 -1.7099837415133096e-08 -1.0636851056428514e-09 3.7073451295324805e-10 3.123332026172145e-10 5.439875115510516e-10 -1.6769939887390874e-09 4.837416009743503e-09 2.4708083203351685e-08 1.1131773781336863e-07 1.0000000007287042 0.999841789249814 1.0000000154863153 -1.593429872427438e-08 3.3726495468953345e-11 1.8286927677649443e-10 1.4944546333682245e-09 2.8972406253842523e-09 -1.6769950024615807e-09 4.819445205368547e-09 2.472336657419387e-08 1.1192497953421064e-07 1.0000000008810481 0.9998417893667818 1.0000000159819136 -1.5816095307021625e-08 1.4778554363758886e-10 1.6380256803030707e-10 1.623344751007397e-09 3.1539057187330565e-09 -1.6769940606150157e-09 4.84388991633283e-09 2.472817163005554e-08 1.1202999316933146e-07 1.0000000008963414 0.9998417893785246 1.000000016032393 -1.5804258294166502e-08 1.5923582315557823e-10 1.6189376282498273e-10 1.636359254696766e-09 3.1797721420819624e-09 -1.6769968362061753e-09 4.846608630608203e-09 2.4728687301033844e-08 1.1204103090681698e-07 0.9999999965852957 0.9998417860746971 1.0000000068750745 -1.9342940697910875e-08 -3.0323969017139714e-09 7.31352077771198e-10 -1.5383627983257278e-09 -3.1357255155953424e-09 -1.6769890623010758e-09 5.933173633911476e-09 2.482270350412933e-08 1.1175652447019087e-07
1.342 0.9999999887831434 0.9998417801261489 1.000000031413821 -2.473021002581248e-08 -8.13055273406172e-09 1.2533856542108115e-09 -4.476483917086425e-09 -8.927441825832316e-09 -1.713779497146722e-09 1.242194076530673e-08 2.6153783960600978e-08 1.2140917542511186e-07 0.999999999393045 0.9998417882186539 1.0000000150946433 -1.4683920475557541e-08 -1.0557403576345578e-09 2.9844526037247903e-10 3.1291224024879603e-10 5.436255904899528e-10 -1.7137936718351996e-09 4.683042752169972e-09 2.4728535378439557e-08 1.067275416817058e-07 1.0000000008742715 0.9998417893554975 1.000000019010559 -1.3516923857762115e-08 3.3902251191870535e-11 1.7540557117160557e-10 1.4951976996451495e-09 2.8970021267119885e-09 -1.7137945456636896e-09 4.7141594209934514e-09 2.4748983504122852e-08 1.0735836835912271e-07 1.0000000010278107 0.9998417894734208 1.0000000194822516 -1.339845906889025e-08 1.472962783684969e-10 1.6281400415721931e-10 1.624220895574337e-09 3.1539130248798637e-09 -1.7137937105018696e-09 4.744501361592617e-09 2.4754366499500536e-08 1.0746362219211547e-07 1.000000001043225 0.99984178948526 1.0000000195303542 -1.338659437454649e-08 1.5868098644637546e-10 1.6155263299344388e-10 1.637250102234044e-09 3.179806089916582e-09 -1.7137965325423587e-09 4.747816801657489e-09 2.475494067222604e-08 1.0747466456523266e-07 0.9999999967045321 0.9998417861591395 1.0000000111882206 -1.6923902803351754e-08 -3.0032660338169993e-09 5.290124086452048e-10 -1.5331768903497223e-09 -3.1265077685519616e-09 -1.713788573778885e-09 5.740358713673565e-09 2.4835223083904753e-08 1.0702400895048742e-07
1.352 0.99999998887615 0.9998417801890976 1.0000000372366604 -2.1573905187055336e-08 -7.975003123928566e-09 5.00789754574375e-10 -4.431089431346184e-09 -8.837083064756188e-09 -1.7513302153222049e-09 1.2226666067071125e-08 2.6144121988034725e-08 1.1893213255393554e-07 0.9999999995035209 0.9998417882983462 1.0000000182548958 -1.1617474105838904e-08 -1.0491445216739967e-09 2.2275374216544458e-10 3.135062884122663e-10 5.432520573048063e-10 -1.7513444891285487e-09 4.5128149038637004e-09 2.4745045269478905e-08 1.0478610047718475e-07 1.0000000009948613 0.9998417894433503 1.0000000219364011 -1.0449588656495996e-08 3.3982765148869416e-11 1.6710001157869365e-10 1.4959563222206247e-09 2.896757141600173e-09 -1.7513452155217455e-09 4.5868640977017685e-09 2.4769766086077243e-08 1.0543436346871192e-07 1.000000001149534 0.9998417895621845 1.0000000223856256 -1.0330919383423735e-08 1.46836696058714e-10 1.6124289145240268e-10 1.6251127166213774e-09 3.153913895279873e-09 -1.7513445545993218e-09 4.6225964353264825e-09 2.4775636336475715e-08 1.0553848632270545e-07 1.0000000011650627 0.9998417895741158 1.0000000224314955 -1.0319032695149443e-08 1.581686099628814e-10 1.6065479407434254e-10 1.638157008289618e-09 3.179833858454944e-09 -1.7513473941214182e-09 4.62645901917239e-09 2.4776259932505794e-08 1.0554938633509056e-07 0.999999996800726 0.9998417862271337 1.0000000148577026 -1.3853208098638309e-08 -2.9780237484111527e-09 3.183293076604043e-10 -1.5279900470150801e-09 -3.117337818437669e-09 -1.7513391801495927e-09 5.5463105836559015e-09 2.4845483040350625e-08 1.049286885241686e-07
1.362 0.9999999889477746 0.9998417802368136 1.0000000421834074 -1.8249461956155853e-08 -7.836471460942392e-09 -2.65130633952329e-10 -4.386242084011516e-09 -8.747688556727237e-09 -1.789646503544121e-09 1.2045492983165597e-08 2.613583940860575e-08 1.1863149410471182e-07 0.9999999995860372 0.9998417883580767 1.0000000207156896 -8.385321554306087e-09 -1.0440588869364593e-09 1.4533428954930344e-10 3.1400006834243774e-10 5.428673311857778e-10 -1.7896608719842065e-09 4.303981405260983e-09 2.475556329769725e-08 1.0498293794830413e-07 1.0000000010868582 0.9998417895107902 1.0000000241776215 -7.21688163276534e-09 3.3988112412531644e-11 1.585644484846806e-10 1.4966149215503946e-09 2.8965049929210297e-09 -1.7896618026417386e-09 4.414384375129421e-09 2.4783578279757178e-08 1.0563456788768653e-07 1.0000000012426014 0.9998417896304909 1.000000024605839 -7.098040901266585e-09 1.464449247560988e-10 1.5959472559729758e-10 1.6259046626178372e-09 3.1539083557267135e-09 -1.7896609062584585e-09 4.455151359828062e-09 2.478983609134323e-08 1.0573580324567197e-07 1.000000001258239 0.9998417896425101 1.0000000246496212 -7.086135613842496e-09 1.577383954647035e-10 1.5969512818102083e-10 1.6389636888979144e-09 3.179854761463914e-09 -1.789663917117021e-09 4.459528297423709e-09 2.4790499120416552e-08 1.0574637950109617e-07 0.9999999968702642 0.9998417862760995 1.0000000177966588 -1.061615189803097e-08 -2.95719186393897e-09 1.0310730480448675e-10 -1.5229166968714926e-09 -3.1082153081837366e-09 -1.7896555627653528e-09 5.335275306247129e-09 2.4851583369228444e-08 1.0499231377655028e-07
1.372 0.9999999889982139 0.9998417802694378 1.0000000462625074 -1.513771395358972e-08 -7.71450082884009e-09 -1.033889946304291e-09 -4.341955758089475e-09 -8.659248029942378e-09 -1.828743036372105e-09 1.188078519130158e-08 2.612967090540523e-08 1.194188795081296e-07 0.9999999996408806 0.9998417883980504 1.000000022484215 -5.366813809815533e-09 -1.040248298899946e-09 6.779624425326918e-11 3.143720159015913e-10 5.424707162739833e-10 -1.8287578908316434e-09 4.063933865876257e-09 2.476159542979353e-08 1.0597211496122018e-07 1.0000000011505545 0.9998417895580264 1.0000000257413857 -4.1980061488600095e-09 3.413787416385829e-11 1.5052378013180963e-10 1.4971513530447199e-09 2.8962463037914293e-09 -1.8287587138948252e-09 4.204626284829973e-09 2.479197293258331e-08 1.0661114184860738e-07 1.0000000013073074 0.9998417896785501 1.0000000261500552 -4.079012635893944e-09 1.4633960159751418e-10 1.5850582390386788e-10 1.6265744027368018e-09 3.1538964175238094e-09 -1.8287579899387098e-09 4.250159297756085e-09 2.4798522828610784e-08 1.0670815873641113e-07 1.000000001323047 0.9998417896906526 1.0000000261918955 -4.06709122507442e-09 1.5760862465631632e-10 1.593012981100577e-10 1.6396480867727275e-09 3.1798699778315444e-09 -1.8287605422021803e-09 4.2550266156940036e-09 2.4799215708513244e-08 1.0671827988177191e-07 0.999999996913421 0.9998417863062333 1.0000000200123689 -7.592379413853558e-09 -2.94050054732963e-09 -1.1327369151247208e-10 -1.51797768109525e-09 -3.0991398367148983e-09 -1.8287524279217958e-09 5.1146871457006e-09 2.48549116530115e-08 1.0589571602366666e-07
1.382 0.9999999890304425 0.9998417802890969 1.0000000495520511 -1.2488959423301063e-08 -7.607034348627471e-09 -1.79706403561059e-09 -4.298185070014383e-09 -8.571751356780302e-09 -1.8686354081264536e-09 1.1744705158982184e-08 2.6128610667679117e-08 1.2005513453316627e-07 0.9999999996711663 0.9998417884204941 1.0000000236356117 -2.811356647746462e-09 -1.0373036623448175e-09 -8.840313655488845e-12 3.146608599733858e-10 5.420625877105134e-10 -1.8686499478642033e-09 3.83679034957489e-09 2.476753017340117e-08 1.0635139083838116e-07 1.0000000011890768 0.999841789587293 1.0000000267026408 -1.6422795893571449e-09 3.468361084491684e-11 1.4325721706170371e-10 1.4976043741892605e-09 2.8959802999326603e-09 -1.8686509127522006e-09 4.001111378932142e-09 2.4799457359460195e-08 1.069665506853695e-07 1.0000000013467778 0.999841789708596 1.0000000270932023 -1.5231440139589783e-09 1.4675629572154632e-10 1.5818154463504354e-10 1.6271605648695798e-09 3.1538781535237527e-09 -1.8686500305863165e-09 4.0508402030353315e-09 2.4806215032832886e-08 1.070589156867079e-07 1.0000000013626136 0.9998417897207775 1.000000027133245 -1.511207401265625e-09 1.5801335947223094e-10 1.5967128748570634e-10 1.640249236585403e-09 3.1798780321164563e-09 -1.868652897190028e-09 4.056141542549139e-09 2.4806929305640866e-08 1.0706854606728067e-07 0.9999999969332882 0.9998417863197447 1.000000021580406 -5.031474951094385e-09 -2.92722251119687e-09 -3.2831101893226474e-10 -1.5131335940154666e-09 -3.0901113426362465e-09 -1.8686445951709263e-09 4.919797627564058e-09 2.4859591851001963e-08 1.0624244040585083e-07
1.392 0.9999999890490457 0.9998417802990661 1.0000000521705963 -1.0421749501403324e-08 -7.511305831591121e-09 -2.548099876333685e-09 -4.254886894013575e-09 -8.485189096921097e-09 -1.909338247433318e-09 1.1652698717160365e-08 2.6135927160629174e-08 1.196899776449042e-07 0.9999999996816532 0.9998417884288073 1.0000000242843863 -8.369950827183425e-10 -1.0349235328402104e-09 -8.428856870688599e-11 3.149047453512534e-10 5.416431378259849e-10 -1.9093529675113874e-09 3.687148217997959e-09 2.477814194786754e-08 1.0524614052981562e-07 1.0000000012071977 0.9998417896019999 1.000000027175585 3.3230361337841814e-10 3.5686536242072886e-11 1.3642099295128607e-10 1.4980118889305287e-09 2.8957071959899244e-09 -1.909353866923207e-09 3.8659422058981835e-09 2.4810950645743674e-08 1.058345566285045e-07 1.0000000013657877 0.99984178972404 1.0000000275494494 4.5157663831993923e-10 1.4773238366340314e-10 1.5821520814145137e-10 1.6277014112489782e-09 3.153852745983469e-09 -1.9093530015626293e-09 3.918526770652406e-09 2.481784569312875e-08 1.0592281617199107e-07 1.000000001381714 0.9998417897362967 1.0000000275878353 4.6352801844242575e-10 1.5898777700752785e-10 1.603922802880984e-10 1.6408048466547191e-09 3.1798794074601556e-09 -1.9093558934940285e-09 3.924124872828881e-09 2.4818574298642084e-08 1.0593202012329259e-07 0.9999999969345951 0.9998417863200122 1.0000000226159298 -3.051585157341938e-09 -2.9165723499759062e-09 -5.40458391208191e-10 -1.5083462980697742e-09 -3.0811297724126477e-09 -1.909347530253001e-09 4.798541469753246e-09 2.487008852059144e-08 1.0514558980127189e-07
1.402 0.9999999890591328 0.9998417803029971 1.0000000542503642 -8.943755022034072e-09 -7.424543705982951e-09 -3.281657748394164e-09 -4.212053975639224e-09 -8.399551415398784e-09 -1.95086757360327e-09 1.1612475458975431e-08 2.6152770416763274e-08 1.1811915334912026e-07 0.9999999996776491 0.9998417884267827 1.0000000245579774 5.488634899749056e-10 -1.0330600172436128e-09 -1.5858080849168322e-10 3.1510779921796947e-10 5.412120164810208e-10 -1.950882110486491e-09 3.6604924719463565e-09 2.4795866880030118e-08 1.0253655314817459e-07 1.0000000012102415 0.9998417896059507 1.0000000272872773 1.7183620288109456e-09 3.6927171019541506e-11 1.2943836891412123e-10 1.498377992183447e-09 2.895426563998691e-09 -1.950883309727229e-09 3.842387955816439e-09 2.4829034836800827e-08 1.0310430692906948e-07 1.000000001369663 0.9998417897286873 1.0000000276458183 1.8377707176029433e-09 1.490212244514962e-10 1.5797594399348039e-10 1.6282007722415219e-09 3.153820544112961e-09 -1.9508822114085115e-09 3.895782935998092e-09 2.4836011270475704e-08 1.0318983535923e-07 1.000000001385674 0.9998417897410147 1.0000000276826841 1.8497364951690526e-09 1.602826412190574e-10 1.6082754942899016e-10 1.641319109574305e-09 3.1798740144246586e-09 -1.9508852885626202e-09 3.90146672472137e-09 2.48367485713109e-08 1.0319875945870776e-07 0.9999999969226144 0.9998417863108039 1.0000000232471842 -1.6601724445910772e-09 -2.9079659433147405e-09 -7.486636144689307e-10 -1.5036119629436914e-09 -3.0721949771783452e-09 -1.950876889844123e-09 4.781239386588759e-09 2.488854475239501e-08 1.0246453707830311e-07
1.412 0.9999999890655025 0.9998417803043184 1.000000055916873 -7.986969198549935e-09 -7.3443272333486015e-09 -3.9928875327475365e-09 -4.1697057491644756e-09 -8.314827829868413e-09 -1.993239158603462e-09 1.1615918492518919e-08 2.6176826515909644e-08 1.1577969717144178e-07 0.999999999664168 0.9998417884180025 1.000000024576611 1.414348045227634e-09 -1.031850906619147e-09 -2.3148403336252305e-10 3.1524715273969916e-10 5.407695795081559e-10 -1.9932536915414403e-09 3.745097131842378e-09 2.4819348971015102e-08 9.882142226065077e-08 1.0000000012032415 0.9998417896027422 1.0000000271575085 2.584038055915463e-09 3.80158661903733e-11 1.2207186103274103e-10 1.4986804510858257e-09 2.8951389305572405e-09 -1.9932551202447023e-09 3.920371852790686e-09 2.4852492749176992e-08 9.938100357630935e-08 1.0000000013634383 0.9998417897261354 1.0000000275020553 2.7035817322734343e-09 1.5020862187473315e-10 1.5717897261132015e-10 1.628636521350542e-09 3.153781538699682e-09 -1.993253980854116e-09 3.972726126581493e-09 2.485950885285476e-08 9.946560502921747e-08 1.0000000013795285 0.9998417897385296 1.0000000275375351 2.71556214839598e-09 1.6148098953577514e-10 1.6068775237235004e-10 1.641769494801552e-09 3.1798618184326223e-09 -1.993257245642555e-09 3.978304185416223e-09 2.486025064798136e-08 9.947443654741807e-08 0.9999999969023214 0.9998417862956743 1.0000000235953064 -7.891333342089285e-10 -2.9010353069060245e-09 -9.517557924269277e-10 -1.4989532289011137e-09 -3.063306373633291e-09 -1.9932485150837963e-09 4.855513691941157e-09 2.4913350791372432e-08 9.87772837262368e-08
1.422 0.9999999890721322 0.999841780305873 1.0000000572767993 -7.445407284202782e-09 -7.268642447239801e-09 -4.677153851083947e-09 -4.127867475017054e-09 -8.23100881734194e-09 -2.0364698637621406e-09 1.1639680365960536e-08 2.6202746093648742e-08 1.1352440085062602e-07 0.9999999996454201 0.9998417884054751 1.0000000244412632 1.8654918382599535e-09 -1.0314220680617014e-09 -3.0228764892656666e-10 3.152939126462881e-10 5.403156240188466e-10 -2.036484373673536e-09 3.8752147863909745e-09 2.484394615109929e-08 9.516903534028717e-08 1.000000001190427 0.9998417895953959 1.0000000268867753 3.035371493512258e-09 3.86155405478532e-11 1.1462774750259632e-10 1.4988899386973243e-09 2.894843637182486e-09 -2.0364858920536574e-09 4.0392908937103576e-09 2.4876814510196305e-08 9.573351333342815e-08 1.0000000013513455 0.9998417897194076 1.0000000272186116 3.1550496344634025e-09 1.5093622312256477e-10 1.560897914758751e-10 1.6289790533897965e-09 3.153735901537044e-09 -2.036484831683622e-09 4.08981511698477e-09 2.4883842721538034e-08 9.581872736324894e-08 1.0000000013675088 0.9998417897318644 1.0000000272528333 3.1670452530558805e-09 1.6222247976603705e-10 1.602346918599176e-10 1.6421269156438174e-09 3.1798432049038532e-09 -2.036488150771709e-09 4.095206062317369e-09 2.4884586238382045e-08 9.582762314438635e-08 0.9999999968778842 0.9998417862776021 1.0000000237622673 -3.32445241904342e-10 -2.8954828227995905e-09 -1.148222388583035e-09 -1.4943993068568028e-09 -3.0544640427979322e-09 -2.0364790039418408e-09 4.9693437158517345e-09 2.4939644498041853e-08 9.513851314802259e-08
1.432 0.9999999890819784 0.9998417803097731 1.0000000584132964 -7.205199376666855e-09 -7.1958242224564405e-09 -5.330315005874575e-09 -4.086566204561906e-09 -8.148084662359669e-09 -2.080576504054157e-09 1.165407704281423e-08 2.6224064954872412e-08 1.1222774590071378e-07 0.9999999996246057 0.9998417883914874 1.0000000242290314 2.0161805174524936e-09 -1.031733080817602e-09 -3.7012065277761745e-10 3.152160060888516e-10 5.398502946545079e-10 -2.0805910558801628e-09 3.970702172648238e-09 2.4863811350567263e-08 9.266985553000802e-08 1.000000001175021 0.9998417895862151 1.0000000265516584 3.186249759340879e-09 3.8606102117125306e-11 1.076374176298464e-10 1.498974437166132e-09 2.894541584612627e-09 -2.0805925784071736e-09 4.123965868651946e-09 2.4896279811330144e-08 9.324528696351934e-08 1.0000000013366088 0.999841789710808 1.0000000268720166 3.306062562469017e-09 1.5106778843682223e-10 1.552062683058895e-10 1.6291967524749454e-09 3.153682967518113e-09 -2.0805911403139633e-09 4.172987388307933e-09 2.4903306278720856e-08 9.333159336225966e-08 1.000000001352841 0.9998417897233244 1.0000000269051026 3.3180732631955728e-09 1.6236912118368182e-10 1.5996202781365122e-10 1.6423596184797629e-09 3.179817397113715e-09 -2.0805946446306408e-09 4.178226189653534e-09 2.4904050101354767e-08 9.334059953466345e-08 0.9999999968524582 0.9998417862588417 1.0000000238262376 -1.7622804786448412e-10 -2.890946113365895e-09 -1.336518165125828e-09 -1.4899819902570598e-09 -3.045667310861247e-09 -2.0805856724215866e-09 5.058448262753413e-09 2.4961376286116846e-08 9.263801595495592e-08
1.442 0.9999999890969901 0.9998417803174118 1.0000000593864609 -7.1628769653103e-09 -7.124535843351026e-09 -5.949171372752405e-09 -4.04583922573704e-09 -8.066045542061473e-09 -2.1255762003329684e-09 1.1634960715853168e-08 2.6235686303111514e-08 1.1235962141254563e-07 0.9999999996039346 0.9998417883776184 1.000000023993633 1.9698833736421992e-09 -1.0325707295995255e-09 -4.344348380038649e-10 3.14971110317223e-10 5.393740751313195e-10 -2.125590678831088e-09 3.973379631307154e-09 2.487449394341575e-08 9.190853887291537e-08 1.0000000011592556 0.9998417895767947 1.0000000262053217 3.1401432310123396e-09 3.808960591056621e-11 1.0136950615659675e-10 1.4988917069202487e-09 2.8942318397929097e-09 -2.125592265305464e-09 4.1191337732398056e-09 2.490655458424686e-08 9.248932694404515e-08 1.0000000013214638 0.9998417897019336 1.000000026515379 3.260090970774852e-09 1.5069388119651106e-10 1.5476830821256218e-10 1.6292469906110395e-09 3.1536232210188508e-09 -2.1255907765281683e-09 4.167678746236513e-09 2.491357801808984e-08 9.257581761942281e-08 1.0000000013377595 0.9998417897145057 1.0000000265474476 3.2721167193375184e-09 1.6201071050446628e-10 1.6010728421239712e-10 1.642424819843699e-09 3.17978506160807e-09 -2.1255941571538674e-09 4.172873651951096e-09 2.491432198412379e-08 9.258483874015778e-08 0.9999999968282051 0.9998417862409381 1.0000000238420759 -2.170141910914368e-10 -2.8869896459233045e-09 -1.5155429333952203e-09 -1.4857433249399443e-09 -3.0369158775324708e-09 -2.1255854975003174e-09 5.074701167554032e-09 2.4973903350525942e-08 9.187333981169185e-08
1.452 0.9999999891182513 0.9998417803295646 1.0000000602364938 -7.233552983486198e-09 -7.053808897829573e-09 -6.531614514412006e-09 -4.005731849269434e-09 -7.984882186906228e-09 -2.1714865331158756e-09 1.1572866511106615e-08 2.6235868083866226e-08 1.1374685642055771e-07 0.9999999995847613 0.9998417883648365 1.0000000237685926 1.8114815985729366e-09 -1.0336591729852561e-09 -4.951914427433314e-10 3.1451023640272574e-10 5.388863335641458e-10 -2.1715009843963442e-09 3.863942123335438e-09 2.487492240768799e-08 9.264907113171371e-08 1.0000000011445107 0.9998417895681206 1.0000000258807062 2.9819329414759182e-09 3.727325933705779e-11 9.563948611726825e-11 1.4985923898211261e-09 2.8939149902792525e-09 -2.1715027157276166e-09 4.00666812081143e-09 2.4906660539192127e-08 9.322064653859254e-08 1.000000001307292 0.9998417896937725 1.0000000261815818 3.102016197120421e-09 1.5001571167223984e-10 1.5456898100342852e-10 1.6290805601697252e-09 3.1535567837411383e-09 -2.1715014146114133e-09 4.056056364344844e-09 2.4913689310177616e-08 9.330557082203817e-08 1.0000000013236465 0.9998417897063967 1.0000000262127442 3.1140570442146977e-09 1.613475331016692e-10 1.6046097777265074e-10 1.6422732284186289e-09 3.1797461372959673e-09 -2.1715047101478717e-09 4.061346450319232e-09 2.4914434263203534e-08 9.33144279685017e-08 0.9999999968064291 0.9998417862248241 1.0000000238445141 -3.699228645586228e-10 -2.8832007598489475e-09 -1.684820757168436e-09 -1.48173257122413e-09 -3.0282094901649893e-09 -2.171495929701558e-09 5.002229770492517e-09 2.497598545796489e-08 9.262677908866829e-08
1.462 0.9999999891461636 0.9998417803465197 1.0000000609878912 -7.353283160720525e-09 -6.983067014104919e-09 -7.076364281946929e-09 -3.966274775521625e-09 -7.904584560448594e-09 -2.218326089099106e-09 1.1475887470934986e-08 2.6226853211666357e-08 1.1567579345853127e-07 0.9999999995677702 0.9998417883536309 1.0000000235714777 1.6049074914237608e-09 -1.034774969424725e-09 -5.526236059321804e-10 3.1379903301384524e-10 5.383876465975471e-10 -2.2183406664951873e-09 3.665276026302501e-09 2.486790940565282e-08 9.398342040318238e-08 1.0000000011314962 0.9998417895607008 1.0000000255947619 2.775551571300726e-09 3.634588395579482e-11 9.004643992746316e-11 1.4980422054967866e-09 2.893591507117102e-09 -2.218342260918086e-09 3.809393350630726e-09 2.4899463460539333e-08 9.453000976793837e-08 1.0000000012948065 0.9998417896868335 1.0000000258875146 2.895770001969715e-09 1.4921789757418933e-10 1.541905212816549e-10 1.6286634416580294e-09 3.1534838727073963e-09 -2.2183410303871324e-09 3.860893470020611e-09 2.4906510977364956e-08 9.46117628056824e-08 1.0000000013112151 0.9998417896995075 1.0000000259178767 2.9078257138447797e-09 1.6056396742169366e-10 1.606042278993514e-10 1.6418711385888724e-09 3.1797000821535565e-09 -2.2183443597163283e-09 3.866412035196749e-09 2.490725824546828e-08 9.462029537831859e-08 0.9999999967877622 0.999841786210951 1.0000000238523807 -5.710209947146193e-10 -2.8792864331126913e-09 -1.84425714958179e-09 -1.477983985313975e-09 -3.019547746489844e-09 -2.21833546929537e-09 4.860904492584344e-09 2.4970319414560408e-08 9.400242810659552e-08
1.472 0.9999999891806395 0.9998417803682151 1.0000000616538702 -7.478901236586705e-09 -6.912068246992759e-09 -7.582564641917327e-09 -3.927460841889702e-09 -7.825143345479179e-09 -2.266113161889713e-09 1.136539021274766e-08 2.621383078100367e-08 1.172497991807965e-07 0.9999999995531648 0.9998417883441474 1.0000000234083697 1.3933137911821314e-09 -1.0357867899822468e-09 -6.068373163885456e-10 3.1284244779640613e-10 5.378783428892051e-10 -2.2661280614723186e-09 3.436989088971717e-09 2.4858948388654478e-08 9.481472122214895e-08 1.0000000011204422 0.9998417895546999 1.0000000253529333 2.5641509893864567e-09 3.5428034400402995e-11 8.437069039863372e-11 1.4972465364059613e-09 2.8932605466348686e-09 -2.2661295069010605e-09 3.585470693928049e-09 2.4890459665812396e-08 9.532607466115017e-08 1.0000000012842392 0.999841789681284 1.0000000256385582 2.684504029170885e-09 1.4842019529542208e-10 1.5340180590665722e-10 1.6280007578336872e-09 3.153404035233247e-09 -2.2661281382203605e-09 3.6398482889401343e-09 2.489753882425594e-08 9.54038899784903e-08 1.0000000013006982 0.999841789694004 1.0000000256682189 2.6965747339437586e-09 1.5977940071644564e-10 1.603043134902014e-10 1.6412232606175645e-09 3.1796474716435566e-09 -2.2661316045050357e-09 3.6456749297372884e-09 2.4898289723531803e-08 9.541202461249685e-08 0.9999999967723522 0.9998417861994257 1.0000000238730675 -7.771552393926825e-10 -2.8750941670179407e-09 -1.9937402311165753e-09 -1.474493148424321e-09 -3.0109296746353345e-09 -2.266122639122336e-09 4.699031734504583e-09 2.4962361992106194e-08 9.490406546316472e-08
1.482 0.999999989221283 0.9998417803943678 1.0000000622406202 -7.58622220469844e-09 -6.840777409220246e-09 -8.049569120220049e-09 -3.889240280698514e-09 -7.746549146943827e-09 -2.314867181539715e-09 1.1266499621297555e-08 2.6202727656124137e-08 1.1775994230605966e-07 0.9999999995408443 0.9998417883363149 1.0000000232781956 1.2008704990336578e-09 -1.0366205349996353e-09 -6.576097380807512e-10 3.11686904468469e-10 5.373582973712512e-10 -2.314881696071144e-09 3.258581441562566e-09 2.4853907110829224e-08 9.431468782342758e-08 1.0000000011112755 0.9998417895500663 1.000000025153492 2.371900309133976e-09 3.459802750029355e-11 7.87751797810943e-11 1.4962518746910345e-09 2.892923224878527e-09 -2.314882956303894e-09 3.4112181253969606e-09 2.4885474888390125e-08 9.478919964079081e-08 1.0000000012755206 0.9998417896770739 1.0000000254329187 2.4923888005064065e-09 1.4770175415697818e-10 1.523595538901702e-10 1.6271392011544703e-09 3.1533177302719973e-09 -2.3148820805865632e-09 3.468151204507093e-09 2.4892593525041534e-08 9.486336471176245e-08 1.0000000012920258 0.9998417896898374 1.0000000254619716 2.504474248347861e-09 1.5907301754975367e-10 1.5971763862364128e-10 1.6403765970591345e-09 3.1795882663647883e-09 -2.314885316976699e-09 3.4742506823636895e-09 2.4893348809259366e-08 9.487113573678554e-08 0.9999999967600426 0.9998417861901369 1.0000000239068418 -9.641537856451467e-10 -2.870558551957664e-09 -2.1329365124140793e-09 -1.471213045835434e-09 -3.0023556730304e-09 -2.3148765898228035e-09 4.5755818177614725e-09 2.4958027516671615e-08 9.449460546978889e-08
1.492 0.9999999892675434 0.9998417804245868 1.0000000627509682 -7.666226800059509e-09 -6.7692378124190356e-09 -8.477034199667369e-09 -3.8515401475415615e-09 -7.668792747779935e-09 -2.364607195698226e-09 1.1197335050348388e-08 2.6197841822019432e-08 1.1691500808494594e-07 0.9999999995305586 0.9998417883299549 1.0000000231764734 1.0365848713208827e-09 -1.0372109663604981e-09 -7.045156732975196e-10 3.1040098442023927e-10 5.368280438368908e-10 -2.3646213866800807e-09 3.19533087093786e-09 2.4856685185243986e-08 9.217431438219331e-08 1.0000000011037733 0.999841789546641 1.000000024991291 2.2078068268551675e-09 3.393239665158962e-11 7.367606748278723e-11 1.495126757963243e-09 2.8925784399035078e-09 -2.3646227386586653e-09 3.3481102635561424e-09 2.4888342292142802e-08 9.261945705066066e-08 1.00000000126843 0.9998417896740465 1.0000000252653836 2.3284306298306556e-09 1.4713951806454696e-10 1.5147849072942438e-10 1.6261470668886455e-09 3.1532251670598366e-09 -2.3646220717067755e-09 3.40599691947608e-09 2.489550100368617e-08 9.269124317164577e-08 1.0000000012849781 0.999841789686851 1.000000025293915 2.340530615588303e-09 1.5852240013907034e-10 1.5925890890541217e-10 1.6393993569060306e-09 3.1795231521706017e-09 -2.364625164482718e-09 3.4121999000536127e-09 2.489626067342118e-08 9.269878416705131e-08 0.9999999967505255 0.9998417861828656 1.0000000239505753 -1.1230089097934928e-09 -2.8656369723301632e-09 -2.2614108585574128e-09 -1.468075637541692e-09 -2.993824986414799e-09 -2.3646165549072115e-09 4.534361937690045e-09 2.4961322074617674e-08 9.245096743571148e-08
1.502 0.9999999893188352 0.9998417804584537 1.000000063186968 -7.719437149950117e-09 -6.69750271238981e-09 -8.865172868606928e-09 -3.81428758398251e-09 -7.59186423463384e-09 -2.4153532004630778e-09 1.1161424242292174e-08 2.620025190840368e-08 1.1492184795853319e-07 0.9999999995220175 0.9998417883248605 1.0000000230979864 8.999255774293116e-10 -1.0374915023979076e-09 -7.472481514221765e-10 3.0905258939261e-10 5.362876303943104e-10 -2.415367376202511e-09 3.257942787981124e-09 2.4867750154823916e-08 8.868548177133548e-08 1.0000000010976746 0.9998417895442379 1.0000000248604508 2.0713389557360803e-09 3.351024794211844e-11 6.94145637834553e-11 1.4939390009040898e-09 2.8922270441066735e-09 -2.415368418068992e-09 3.4055955255806313e-09 2.4899464214068905e-08 8.911634128499684e-08 1.000000001262709 0.9998417896720169 1.0000000251300076 2.1920979904400413e-09 1.46814028205919e-10 1.5110343773385472e-10 1.6250922647078428e-09 3.1531262742184408e-09 -2.415368111942093e-09 3.4624458839894996e-09 2.4906656998936162e-08 8.918773960185599e-08 1.0000000012792962 0.9998417896848601 1.0000000251580972 2.2042127313595182e-09 1.582078495266806e-10 1.5927299186872763e-10 1.6383593468674357e-09 3.179451415099919e-09 -2.415370991724012e-09 3.468542774518694e-09 2.4907420429932537e-08 8.919525521249634e-08 0.999999996743455 0.9998417861773646 1.0000000240004048 -1.2542517419962308e-09 -2.860288020293433e-09 -2.3789341554513227e-09 -1.4650124814503752e-09 -2.9853369072066512e-09 -2.4153627187577583e-09 4.581269893538977e-09 2.497284045589685e-08 8.904892202711286e-08
1.512 0.999999989374598 0.9998417804955693 1.000000063551172 -7.750062419653854e-09 -6.6256402829709125e-09 -9.214930540309879e-09 -3.777416558866985e-09 -7.515754661994932e-09 -2.4671255810361414e-09 1.114662561062458e-08 2.620756952923018e-08 1.1242903028006428e-07 0.9999999995149532 0.9998417883208416 1.0000000230381352 7.866750714731737e-10 -1.0374257064797628e-09 -7.858817682132237e-10 3.077022612431709e-10 5.357374357829399e-10 -2.4671397668638186e-09 3.3945999390026336e-09 2.4884062950424452e-08 8.469361592066197e-08 1.0000000010927383 0.9998417895426854 1.0000000247557168 1.958279546114959e-09 3.337927456046857e-11 6.598578367398206e-11 1.4927484012181067e-09 2.891869164650287e-09 -2.4671406180812095e-09 3.534301340815143e-09 2.4915757401564826e-08 8.512910256634766e-08 1.0000000012581198 0.9998417896708166 1.0000000250214711 2.07917369784695e-09 1.4677424228662078e-10 1.5123641094519183e-10 1.6240350488932451e-09 3.153020904322132e-09 -2.467140553310701e-09 3.5890283542951153e-09 2.492297438039296e-08 8.520228795858693e-08 1.0000000012747434 0.999841789683696 1.0000000250491918 2.0913030596431e-09 1.581780776269855e-10 1.5976254043817253e-10 1.63731703631877e-09 3.179373803160428e-09 -2.4671432599273465e-09 3.594904304792895e-09 2.4923740551196862e-08 8.520999894058145e-08 0.9999999967385079 0.9998417861734038 1.0000000240530669 -1.3620996922931133e-09 -2.854497285051323e-09 -2.48573016666547e-09 -1.4619629164878755e-09 -2.9768908557461664e-09 -2.4671349742300316e-09 4.681563367762079e-09 2.4989654245589417e-08 8.511833263444543e-08
1.522 0.9999999894343199 0.9998417805355683 1.0000000638467899 -7.761963046647165e-09 -6.553769877269356e-09 -9.527921440425872e-09 -3.740864857968943e-09 -7.440454986555324e-09 -2.519945344537919e-09 1.113094809295763e-08 2.6215085591067235e-08 1.1031628408326378e-07 0.9999999995091386 0.9998417883177354 1.000000022993163 6.92965421861825e-10 -1.037047392492646e-09 -8.20891197379606e-10 3.064081258907547e-10 5.351771840779804e-10 -2.5199592502095313e-09 3.5261963915316113e-09 2.4900392845718902e-08 8.137172071532263e-08 1.0000000010887642 0.9998417895418411 1.0000000246726926 1.864760900844469e-09 3.3514167573948125e-11 6.3012392557988e-11 1.4916136577274223e-09 2.8915054378886538e-09 -2.5199599946340695e-09 3.658569244066132e-09 2.4931975899074797e-08 8.182785456345515e-08 1.0000000012544643 0.999841789670304 1.0000000249353127 1.9857897549401294e-09 1.4699565095659847e-10 1.5150981461625008e-10 1.6230332877300422e-09 3.1529097673921076e-09 -2.5199601151035947e-09 3.7113583270386766e-09 2.4939206570991066e-08 8.190432668280768e-08 1.0000000012711217 0.999841789683218 1.000000024962732 1.997933918453984e-09 1.5840939669646768e-10 1.6036092013348357e-10 1.636330225293355e-09 3.179290254035491e-09 -2.519962681733335e-09 3.7170323718908736e-09 2.493997445222986e-08 8.191238186473378e-08 0.999999996735401 0.9998417861707817 1.000000024106107 -1.4504206136152339e-09 -2.848316909073048e-09 -2.582477002928989e-09 -1.4588686048306675e-09 -2.9684864756172803e-09 -2.5199546264895517e-09 4.779750411501373e-09 2.5006601744568644e-08 8.182123517329785e-08
1.532 0.9999999894975301 0.9998417805781161 1.0000000640773117 -7.757421372220413e-09 -6.4820814140516885e-09 -9.806122781715243e-09 -3.7045724653337383e-09 -7.365955701028904e-09 -2.5738334842943265e-09 1.1092039382572703e-08 2.6217764771909514e-08 1.0935544922276922e-07 0.9999999995043779 0.9998417883154037 1.0000000229598305 6.16506966947142e-10 -1.0364737439788533e-09 -8.528992112120401e-10 3.0522702216444706e-10 5.346081723727988e-10 -2.5738473185325384e-09 3.5855144898801286e-09 2.4911432483042716e-08 7.977302632944899e-08 1.000000001085582 0.9998417895415838 1.0000000246075165 1.788493040516895e-09 3.380569132616935e-11 5.999096116491611e-11 1.4905917056643542e-09 2.891135253658452e-09 -2.5738481311440523e-09 3.7134723047362065e-09 2.4942823128880116e-08 8.025514822632549e-08 1.0000000012515757 0.9998417896703602 1.0000000248676113 1.909656372879784e-09 1.473700624458245e-10 1.5143168553605662e-10 1.622144346723912e-09 3.1527933525964675e-09 -2.5738482811833385e-09 3.765375150586977e-09 2.4950059055404207e-08 8.033488077695471e-08 1.0000000012682637 0.999841789683307 1.000000024894789 1.921815320092401e-09 1.5879318995674013e-10 1.6057750837177807e-10 1.6354561526591537e-09 3.1792010794956806e-09 -2.573850946157614e-09 3.770958158056806e-09 2.495082778180931e-08 8.034327061531063e-08 0.9999999967338864 0.9998417861693225 1.000000024157547 -1.5215046163796398e-09 -2.8418796126019783e-09 -2.6700446029593233e-09 -1.455672701033037e-09 -2.960122884860988e-09 -2.5738427340141014e-09 4.825248336258295e-09 2.501839354869484e-08 8.021123887511043e-08
1.542 0.9999999895637932 0.9998417806229009 1.0000000642461928 -7.738004360294182e-09 -6.410806523013472e-09 -1.0051487210471713e-08 -3.6684916326249746e-09 -7.292247792909967e-09 -2.6288122125459828e-09 1.1015901416169994e-08 2.6212244114395643e-08 1.0987055700657057e-07 0.9999999995004977 0.9998417883137218 1.0000000229351431 5.557256527979768e-10 -1.0358691986518995e-09 -8.823125223652082e-10 3.042046578829492e-10 5.34030148285519e-10 -2.628825844338556e-09 3.5358556232225027e-09 2.4913839096207682e-08 8.03006453752882e-08 1.0000000010830448 0.999841789541808 1.0000000245565999 1.7279010732963857e-09 3.4096991473540007e-11 5.6653999578951654e-11 1.4897282014565846e-09 2.8907599940972003e-09 -2.628826453606734e-09 3.6634439651268172e-09 2.4944983435945078e-08 8.080044095662513e-08 1.0000000012493084 0.9998417896708822 1.0000000248147174 1.84919935079111e-09 1.4774074240714613e-10 1.5074830601172215e-10 1.6214139178280036e-09 3.152671178867583e-09 -2.6288266410466215e-09 3.7159411268876583e-09 2.4952219449290665e-08 8.088181904937436e-08 1.0000000012660248 0.9998417896838597 1.0000000248417082 1.8613734649499525e-09 1.5917308684041428e-10 1.601598983019427e-10 1.6347406669455702e-09 3.1791067771459294e-09 -2.6288295353112023e-09 3.721589643820699e-09 2.4952988495196833e-08 8.089037254757422e-08 0.9999999967337397 0.9998417861688651 1.000000024205604 -1.5769256580095581e-09 -2.835364504503314e-09 -2.7491262360130442e-09 -1.4523295145926662e-09 -2.9517999846921605e-09 -2.6288214305834738e-09 4.789349696308639e-09 2.50216584634633e-08 8.070746013401627e-08
1.552 0.999999989632704 0.9998417806696351 1.000000064356875 -7.705826473050149e-09 -6.340146691568021e-09 -1.026571562768823e-08 -3.6325983624273117e-09 -7.2193222122537495e-09 -2.684903690634712e-09 1.090187082362029e-08 2.6198115317627417e-08 1.1158249347458622e-07 0.9999999994973435 0.9998417883125811 1.000000022916413 5.084996028059926e-10 -1.0353756394005898e-09 -9.09102584989504e-10 3.033627854625378e-10 5.33443696305992e-10 -2.6849168622549385e-09 3.3753873719759454e-09 2.4907475927729775e-08 8.246193323695022e-08 1.00000000108102 0.999841789542421 1.0000000245166865 1.680863804029289e-09 3.425321834820478e-11 5.318883510853411e-11 1.4890451325725344e-09 2.8903791075848903e-09 -2.6849175777019775e-09 3.507146668764627e-09 2.493835168125379e-08 8.29630282905691e-08 1.0000000012475339 0.9998417896717778 1.0000000247733185 1.802297228295237e-09 1.479738775266078e-10 1.4966290706872114e-10 1.6208640913334403e-09 3.15254383009981e-09 -2.6849178417746392e-09 3.5618822128793006e-09 2.4945585854507286e-08 8.30438401403888e-08 1.0000000012642767 0.9998417896847851 1.0000000248001721 1.814486511259658e-09 1.5941501706176544e-10 1.5931279193914448e-10 1.6342056919844478e-09 3.1790067356138236e-09 -2.684920606302295e-09 3.567769767700589e-09 2.4946355043961157e-08 8.305232899632518e-08 0.9999999967347573 0.999841786169266 1.0000000242487392 -1.618805981420583e-09 -2.828926980080191e-09 -2.820017749076824e-09 -1.448818056825338e-09 -2.9435168478994956e-09 -2.6849124636160996e-09 4.6719178973058e-09 2.5016200162080818e-08 8.284180945108866e-08
1.562 0.9999999897038955 0.9998417807180565 1.000000064413019 -7.663898460516506e-09 -6.270199947118429e-09 -1.0450351212161425e-08 -3.5968910693139277e-09 -7.1471700660209845e-09 -2.742130417213067e-09 1.0762684394958318e-08 2.617805471682216e-08 1.1374052448987558e-07 0.9999999994947819 0.9998417883118866 1.0000000229015282 4.718093666807522e-10 -1.0350410042657666e-09 -9.329196032040442e-10 3.027000773752327e-10 5.328492060484638e-10 -2.742143525611774e-09 3.1365499040627723e-09 2.4895438680358664e-08 8.513668837761994e-08 1.0000000010793983 0.9998417895433445 1.000000024485131 1.644361693839164e-09 3.4230865886171834e-11 5.012033138596449e-11 1.4885410519625466e-09 2.8899927737275244e-09 -2.7421439652811752e-09 3.2768897126278676e-09 2.492605017903332e-08 8.5623629871129e-08 1.0000000012461432 0.999841789672971 1.0000000247407166 1.7659300130816229e-09 1.4802697990402665e-10 1.4871762527792552e-10 1.620492961103381e-09 3.1524118509628395e-09 -2.742144132810885e-09 3.3354006131190862e-09 2.4933282815658787e-08 8.570221692151692e-08 1.000000001262911 0.9998417896860062 1.0000000247674765 1.7781343228903748e-09 1.59476565366071e-10 1.5858007737108927e-10 1.6338493537155449e-09 3.17890224894205e-09 -2.742147173089432e-09 3.3416884717466e-09 2.4934052178884445e-08 8.57104737817625e-08 0.9999999967367622 0.999841786170399 1.0000000242859266 -1.6501645855009506e-09 -2.8226261367859355e-09 -2.8827285483242094e-09 -1.4451397901505505e-09 -2.935272702950494e-09 -2.7421391728778193e-09 4.500751230412973e-09 2.500504274164647e-08 8.551304811411484e-08
1.572 0.9999999897770421 0.9998417807679336 1.0000000644186582 -7.615421633610192e-09 -6.200933341856635e-09 -1.0607115427903354e-08 -3.5613749459402857e-09 -7.0757823827234214e-09 -2.800515953784386e-09 1.0619830703229172e-08 2.6156751520215625e-08 1.1544607033895687e-07 0.999999999492707 0.9998417883115622 1.000000022889138 4.42443865157473e-10 -1.034798916234768e-09 -9.534859140370076e-10 3.022064446694964e-10 5.322466670892062e-10 -2.8005290357329854e-09 2.8825593331767182e-09 2.4882854145478913e-08 8.710578876156164e-08 1.0000000010780936 0.9998417895445174 1.0000000244600846 1.615184082617452e-09 3.4101209253263275e-11 4.7913862537297324e-11 1.4882061492069366e-09 2.889601984929437e-09 -2.8005291585888448e-09 3.0343546041593472e-09 2.491322325864382e-08 8.756961216412773e-08 1.0000000012450534 0.9998417896744022 1.0000000247150127 1.736887286394699e-09 1.4797082517973413e-10 1.4839626107380147e-10 1.6202910604154403e-09 3.152275155011835e-09 -2.8005296386810883e-09 3.0975145073129026e-09 2.4920455646694455e-08 8.764538022639117e-08 1.0000000012618442 0.9998417896874644 1.0000000247417173 1.7491061847785768e-09 1.5942895814348804e-10 1.584473641825277e-10 1.6336623252022782e-09 3.1787931914982614e-09 -2.80053251542116e-09 3.104292482771254e-09 2.492122529018992e-08 8.765334907766947e-08 0.9999999967396044 0.9998417861721571 1.0000000243168257 -1.6742124317012475e-09 -2.816404157423813e-09 -2.937361865702553e-09 -1.4413042046336826e-09 -2.9270668826483044e-09 -2.8005244652480372e-09 4.32444570104343e-09 2.4993246462624114e-08 8.750842940187902e-08
1.582 0.9999999898518592 0.9998417808190624 1.0000000643780766 -7.562799874059102e-09 -6.132232771683715e-09 -1.0738193547929749e-08 -3.526046436094962e-09 -7.005150013447273e-09 -2.8600838185401862e-09 1.0495871731219642e-08 2.6139066190275858e-08 1.159707365093733e-07 0.9999999994910352 0.9998417883115502 1.0000000228785466 4.17989787246749e-10 -1.034514089774464e-09 -9.709637771785248e-10 3.0188070697578596e-10 5.316365975598333e-10 -2.860097216742664e-09 2.695548956853559e-09 2.487492078191456e-08 8.745875067303673e-08 1.0000000010770431 0.999841789545895 1.0000000244403915 1.5909176474094016e-09 3.4002050197497804e-11 4.659741988231983e-11 1.4880386335103962e-09 2.8892063047777603e-09 -2.8600969413378957e-09 2.8575940191863413e-09 2.4905079075913818e-08 8.78985260825323e-08 1.0000000012442027 0.9998417896760275 1.0000000246950052 1.712755566066677e-09 1.4794424316502603e-10 1.487453919981889e-10 1.6202567218918214e-09 3.1521345138152105e-09 -2.8600976512934575e-09 2.9246950127449024e-09 2.491231265641853e-08 8.797194246575239e-08 1.0000000012610153 0.9998417896891156 1.0000000247216894 1.7249893084133785e-09 1.594108130664619e-10 1.5896369637205012e-10 1.6336429271739844e-09 3.1786800741407224e-09 -2.8601005220056796e-09 2.9318865227360737e-09 2.4913082717167585e-08 8.797967701303975e-08 0.9999999967431622 0.9998417861744537 1.0000000243416756 -1.693361884412196e-09 -2.8101307775054473e-09 -2.984467371435074e-09 -1.4373121372587781e-09 -2.9188990565370008e-09 -2.8600926300285863e-09 4.197739043893637e-09 2.4985959723810452e-08 8.791369296947037e-08
1.592 0.9999999899280982 0.9998417808712674 1.0000000642954843 -7.507190139989818e-09 -6.0639988322777755e-09 -1.0846182391735488e-08 -3.4908919081941834e-09 -6.9352646673289935e-09 -2.920858864480125e-09 1.0406487456108695e-08 2.6128170321189466e-08 1.1495372944328323e-07 0.9999999994897036 0.999841788311805 1.0000000228693888 3.972830530568826e-10 -1.0340754238935905e-09 -9.85991400691524e-10 3.017312590916435e-10 5.310199928496263e-10 -2.9208721046941974e-09 2.644842844991787e-09 2.487496962588732e-08 8.577850721160146e-08 1.0000000010761996 0.9998417895474452 1.0000000244252623 1.5703980082471715e-09 3.404648276624696e-11 4.571794476660695e-11 1.4880469849278287e-09 2.8888063835309057e-09 -2.920871595748371e-09 2.8103921617332775e-09 2.490495381576606e-08 8.620110963595898e-08 1.0000000012435466 0.9998417896778162 1.000000024679863 1.6923708786216175e-09 1.4805990452386563e-10 1.4933127103428646e-10 1.6203981965401586e-09 3.1519896864392427e-09 -2.9208724082671698e-09 2.8787365602068484e-09 2.4912190078611963e-08 8.627355448190157e-08 1.0000000012603796 0.9998417896909294 1.0000000247065564 1.7046190735766713e-09 1.5953482363607595e-10 1.5969643639154634e-10 1.633799293097017e-09 3.1785628043960446e-09 -2.920875292243002e-09 2.8860587344728495e-09 2.49129606997921e-08 8.628120163551026e-08 0.9999999967473356 0.9998417861772186 1.0000000243609677 -1.7087769788652089e-09 -2.8036988805070552e-09 -3.0250592118010637e-09 -1.4331549532743062e-09 -2.9107684452356773e-09 -2.9208672368814734e-09 4.160346956585532e-09 2.498648616234515e-08 8.630264294363052e-08
1.602 0.9999999900055365 0.9998417809243888 1.0000000641747122 -7.448812903383704e-09 -5.996230706917361e-09 -1.0933685687116159e-08 -3.455903936277707e-09 -6.8661171544351706e-09 -2.9828655116718914e-09 1.0355021375017476e-08 2.6124395115277782e-08 1.1247927184359575e-07 0.9999999994886581 0.9998417883122886 1.0000000228613026 3.8009761579131405e-10 -1.0334736629247633e-09 -9.99335973469109e-10 3.017616937713136e-10 5.303965842958912e-10 -2.982878312770086e-09 2.7423732516079333e-09 2.488328648735612e-08 8.219230569836092e-08 1.0000000010755266 0.9998417895491413 1.0000000244139482 1.5533990944522448e-09 3.424555771695777e-11 4.468234933350882e-11 1.4882348529682603e-09 2.8884023809239834e-09 -2.982877786283597e-09 2.9028040593220174e-09 2.4913136210606348e-08 8.261150891523174e-08 1.0000000012430503 0.9998417896797432 1.0000000246687983 1.6755067530213334e-09 1.4832947155390398e-10 1.4957759783502367e-10 1.620718961085621e-09 3.151841350320078e-09 -2.9828785469147225e-09 2.969142845699196e-09 2.4920377009036394e-08 8.268509358912564e-08 1.0000000012599026 0.9998417896928812 1.0000000246955272 1.6877696708752593e-09 1.598124707771694e-10 1.600716360704523e-10 1.6341350455218443e-09 3.178441496143104e-09 -2.9828817404151787e-09 2.9762564269565397e-09 2.492114836903757e-08 8.26928740911317e-08 0.9999999967520383 0.9998417861803908 1.0000000243751233 -1.7206843539357037e-09 -2.7971018787613015e-09 -3.0602576654090166e-09 -1.4288292782059557e-09 -2.902674303128904e-09 -2.9828735850064535e-09 4.21804443468425e-09 2.499510940602438e-08 8.279099911870232e-08
1.612 0.9999999900839742 0.9998417809782845 1.0000000640191116 -7.387646772076195e-09 -5.9290349675367394e-09 -1.1002845505160215e-08 -3.421101731287292e-09 -6.797699238781762e-09 -3.046128962711896e-09 1.0331436194842828e-08 2.612522329398665e-08 1.0906237998923199e-07 0.9999999994878527 0.9998417883129694 1.0000000228538009 3.664496273067925e-10 -1.0328062201083025e-09 -1.0114460085625874e-09 3.0194963274952363e-10 5.297672629145749e-10 -3.046141851475315e-09 2.9328266355701538e-09 2.4897136954439714e-08 7.73656929387298e-08 1.0000000010749934 0.999841789550962 1.00000002440561 1.5399371635902082e-09 3.4502952979039194e-11 4.3202419130444855e-11 1.4885795897984974e-09 2.887995092055999e-09 -3.0461413937395597e-09 3.0833632814362243e-09 2.4926893011987638e-08 7.780010931099799e-08 1.000000001242684 0.9998417896817883 1.0000000246609362 1.662179671704202e-09 1.4865659396403115e-10 1.49212751561149e-10 1.6211967906678566e-09 3.151689511922779e-09 -3.04614210428773e-09 3.1459654434474117e-09 2.4934140816866393e-08 7.787734267397009e-08 1.0000000012595545 0.9998417896949493 1.0000000246877236 1.6744574411225199e-09 1.6014786441735193e-10 1.5981850236014516e-10 1.6346275505677954e-09 3.17831762628789e-09 -3.0461451047079236e-09 3.1526886028143226e-09 2.4934913141984758e-08 7.788551598579127e-08 0.9999999967571946 0.9998417861839161 1.000000024384373 -1.7290684950116501e-09 -2.790440952458873e-09 -3.090836741232058e-09 -1.4243572330598016e-09 -2.894616010106383e-09 -3.0461370374887235e-09 4.339863756334625e-09 2.500911545260379e-08 7.80311028273815e-08
1.622 0.9999999901632285 0.9998417810328242 1.0000000638316753 -7.323966482161879e-09 -5.862556288570555e-09 -1.1055167332674197e-08 -3.3865397566341983e-09 -6.7300020586843355e-09 -3.1106753942077352e-09 1.031603083733762e-08 2.6126391489793322e-08 1.0554315799939625e-07 0.9999999994872452 0.9998417883138171 1.0000000228463644 3.5605676471069407e-10 -1.0322086164934062e-09 -1.0222660078752044e-09 3.022386065103681e-10 5.291323718833843e-10 -3.1106885082234984e-09 3.133096798698746e-09 2.491195438371137e-08 7.243582541713073e-08 1.0000000010745698 0.9998417895528873 1.0000000243994058 1.5297295222152846e-09 3.468492516340905e-11 4.148179046139311e-11 1.489025146400176e-09 2.887584902296668e-09 -3.110687533972169e-09 3.2739140847409115e-09 2.4941657476304476e-08 7.290410770073496e-08 1.0000000012424197 0.9998417896839318 1.0000000246554046 1.6521070155633884e-09 1.4890771106299816e-10 1.4845453582438518e-10 1.6217752852099773e-09 3.1515348854794404e-09 -3.1106886101664944e-09 3.332948200508759e-09 2.494891559772689e-08 7.298716444536707e-08 1.0000000012593075 0.9998417896971161 1.0000000246822691 1.6643993295120986e-09 1.604072001854075e-10 1.5915708541396614e-10 1.6352209637019842e-09 3.178190746955799e-09 -3.110691474812964e-09 3.339297352511112e-09 2.4949689220608264e-08 7.299595236974305e-08 0.9999999967627339 0.9998417861877449 1.0000000243888516 -1.734212144992238e-09 -2.7838544030527835e-09 -3.117041926368769e-09 -1.4197955660107814e-09 -2.8865921984892906e-09 -3.110683402272173e-09 4.473977535306681e-09 2.5023971353468097e-08 7.314502467518715e-08
1.632 0.9999999902431329 0.9998417810878898 1.0000000636152335 -7.258442022818452e-09 -5.796887105660791e-09 -1.1091748495085045e-08 -3.3522947811410547e-09 -6.663016816414839e-09 -3.1765316908256907e-09 1.0286290026913294e-08 2.6123554068053803e-08 1.0287047188356602e-07 0.9999999994867972 0.9998417883148055 1.0000000228386177 3.482392556477935e-10 -1.031765881809026e-09 -1.031447980473342e-09 3.025492524894317e-10 5.284926628362844e-10 -3.1765440496161215e-09 3.271602043908824e-09 2.492311178731439e-08 6.879394064190726e-08 1.0000000010742316 0.9998417895548989 1.000000024394666 1.5220969392121245e-09 3.470783675692476e-11 4.000608409320132e-11 1.4894919397480536e-09 2.8871718446945238e-09 -3.1765433148715887e-09 3.405755151671708e-09 2.4952802895424686e-08 6.930605698079158e-08 1.0000000012422328 0.9998417896861564 1.0000000246515024 1.6446088484988742e-09 1.4899940766854966e-10 1.478021701137032e-10 1.622375341050532e-09 3.1513777839851126e-09 -3.1765445026888933e-09 3.462504258774633e-09 2.4960075509489223e-08 6.939554346154652e-08 1.0000000012591377 0.9998417896993637 1.000000024678461 1.656915882167029e-09 1.6050691975201397e-10 1.5858760557707824e-10 1.6358357331550383e-09 3.178061437806028e-09 -3.1765472732133475e-09 3.4686139339987148e-09 2.4960850824819385e-08 6.940500157263327e-08 0.9999999967685934 0.9998417861918331 1.0000000243887777 -1.7367940908637174e-09 -2.777430192636054e-09 -3.138803436484749e-09 -1.4152237188526091e-09 -2.8786030198815777e-09 -3.176539276183272e-09 4.568984044294216e-09 2.5035082650032825e-08 6.950945291650346e-08
1.642 0.9999999903235388 0.9998417811433753 1.0000000633725756 -7.1918722330475204e-09 -5.732029638065953e-09 -1.1113698538994946e-08 -3.318437642117193e-09 -6.596735767719352e-09 -3.2437241752457505e-09 1.0224142031132372e-08 2.6113746341009522e-08 1.0178454865497984e-07 0.9999999994864763 0.9998417883159106 1.0000000228304222 3.4218904591379844e-10 -1.0314750373176879e-09 -1.0387588778545537e-09 3.0280740505218836e-10 5.278483793802773e-10 -3.243736492594081e-09 3.302974887641438e-09 2.4927466322132644e-08 6.75949555970613e-08 1.0000000010739558 0.9998417895569817 1.0000000243909848 1.5162308668884683e-09 3.457645390838956e-11 3.913560285871614e-11 1.4899063486205683e-09 2.8867562986023176e-09 -3.243735603352549e-09 3.4347739887228368e-09 2.4957188758347992e-08 6.814359690512451e-08 1.0000000012421029 0.9998417896884486 1.0000000246487981 1.6388769197685015e-09 1.4893622177292828e-10 1.476290291757336e-10 1.622922802146958e-09 3.151218518640297e-09 -3.2437368014251375e-09 3.4909918559860053e-09 2.4964480823235178e-08 6.823756004117502e-08 1.000000001259024 0.999841789701678 1.0000000246758647 1.6511985793553593e-09 1.6045195075806238e-10 1.5848462817944832e-10 1.636397883133258e-09 3.1779301934915743e-09 -3.2437393486953993e-09 3.4970471918756975e-09 2.4965258342395028e-08 6.82474774376439e-08 0.9999999967747168 0.999841786196141 1.0000000243845562 -1.7376219402525978e-09 -2.7711676358858537e-09 -3.156147429570532e-09 -1.4107157996630014e-09 -2.8706473207881388e-09 -3.243731352372378e-09 4.5886396347584965e-09 2.5039325716781893e-08 6.827498676122493e-08
1.652 0.9999999904043146 0.9998417811991871 1.0000000631064123 -7.124832746032433e-09 -5.6679291061341295e-09 -1.1122411026677522e-08 -3.285001564999155e-09 -6.531149988758417e-09 -3.312280512947103e-09 1.0121453753278016e-08 2.6096169615944312e-08 1.0250283829037292e-07 0.9999999994862548 0.9998417883171145 1.0000000228218238 3.373225085662607e-10 -1.0312796009439442e-09 -1.044344872982941e-09 3.02976161131926e-10 5.271999304473125e-10 -3.3122929215775874e-09 3.2096640765073807e-09 2.4924165059813644e-08 6.912216776362008e-08 1.0000000010737264 0.9998417895591247 1.000000024388164 1.5115476518996992e-09 3.434741790093851e-11 3.884257436758285e-11 1.4902310800573432e-09 2.8863387194220144e-09 -3.3122918144640708e-09 3.3441178618903676e-09 2.495396504535557e-08 6.968483399369328e-08 1.0000000012420145 0.9998417896907976 1.0000000246470702 1.634327866235481e-09 1.4877529488994458e-10 1.479187995281408e-10 1.6233805582719132e-09 3.1510574380291725e-09 -3.3122929534117363e-09 3.401784142986848e-09 2.4961282054904492e-08 6.977952148039582e-08 1.0000000012589514 0.999841789704049 1.0000000246742564 1.6466644590370362e-09 1.6029902521159234e-10 1.5883320255898737e-10 1.6368705528491162e-09 3.1777970983140697e-09 -3.312295496449468e-09 3.4079944366177307e-09 2.4962062306821924e-08 6.978950366967956e-08 0.9999999967810574 0.9998417862006362 1.0000000243767246 -1.737278371905028e-09 -2.765012306874611e-09 -3.1694602947603373e-09 -1.4063085364572642e-09 -2.8627243272317994e-09 -3.3122875129285054e-09 4.518745960256272e-09 2.5035851064981756e-08 6.974134702088086e-08
1.662 0.9999999904853442 0.9998417812552424 1.000000062819244 -7.05750661253305e-09 -5.604543795047717e-09 -1.1119506894648876e-08 -3.251966860171591e-09 -6.466251477634842e-09 -3.382228797943215e-09 9.982551650322773e-09 2.607225651768457e-08 1.0460349395299492e-07 0.9999999994861124 0.9998417883184028 1.000000022812901 3.33451319660352e-10 -1.03113869104288e-09 -1.048665006758638e-09 3.030716177930815e-10 5.26547883662006e-10 -3.382241269464226e-09 3.0014018686786744e-09 2.4914666895332325e-08 7.257288235237038e-08 1.000000001073532 0.9998417895613201 1.0000000243860638 1.5078590464532947e-09 3.4062177331903984e-11 3.877895961547956e-11 1.4904821550170674e-09 2.8859199662210014e-09 -3.3822401990831304e-09 3.144135908641608e-09 2.4944589138545246e-08 7.312553492226394e-08 1.0000000012419568 0.9998417896931959 1.0000000246461558 1.6307735113174082e-09 1.4855836158346222e-10 1.483343255591567e-10 1.6237646283863337e-09 3.150895347521715e-09 -3.3822412523681297e-09 3.2053913747631003e-09 2.495193630647527e-08 7.321761201535722e-08 1.0000000012589092 0.9998417897064691 1.0000000246734702 1.6431252354792075e-09 1.6008993734320008e-10 1.5929743331319733e-10 1.6372694591803204e-09 3.177662817656452e-09 -3.382243917282533e-09 3.211981798290684e-09 2.495271984005102e-08 7.322731358704902e-08 0.999999996787576 0.9998417862052897 1.0000000243658065 -1.7359523965658848e-09 -2.758924430148685e-09 -3.1794255400898703e-09 -1.4019861103769018e-09 -2.854833221778716e-09 -3.3822358047679993e-09 4.369259111272359e-09 2.50261146675474e-08 7.31350816179061e-08
1.672 0.9999999905665256 0.9998417813114693 1.0000000625132464 -6.989790869288287e-09 -5.5418800022419265e-09 -1.1106551485689664e-08 -3.219274252441859e-09 -6.402031764242795e-09 -3.4535982018170288e-09 9.823097055907307e-09 2.6045191054198013e-08 1.0721020355168587e-07 0.9999999994860324 0.999841788319764 1.000000022803635 3.306730762568393e-10 -1.0310606806824063e-09 -1.0521915238181985e-09 3.0314907973562446e-10 5.25892647993722e-10 -3.453610242648014e-09 2.7156047850623716e-09 2.490218411094012e-08 7.653595277121589e-08 1.0000000010733632 0.9998417895635625 1.0000000243844667 1.505262610848139e-09 3.371330314483937e-11 3.857669446971123e-11 1.4907146845552972e-09 2.8855002578933235e-09 -3.45360904851644e-09 2.872537108352384e-09 2.493226106281217e-08 7.706380743588862e-08 1.0000000012419223 0.9998417896956392 1.0000000246458176 1.6283115600646901e-09 1.4827763565581747e-10 1.4851869411399278e-10 1.6241302678779844e-09 3.1507322101568186e-09 -3.45361020618611e-09 2.939509196071023e-09 2.4939641892587982e-08 7.715172246876211e-08 1.0000000012588897 0.9998417897089337 1.0000000246732679 1.6406786977426776e-09 1.598171596482824e-10 1.5952091831858761e-10 1.6376499161414734e-09 3.177527862414175e-09 -3.4536128590267128e-09 2.9467010182285424e-09 2.4940429088565925e-08 7.716098755441188e-08 0.9999999967942375 0.9998417862100789 1.000000024352186 -1.733547427292412e-09 -2.752912614836673e-09 -3.186726780636128e-09 -1.3976930059192256e-09 -2.84697336619675e-09 -3.45360482449829e-09 4.172936503190557e-09 2.5013334415956576e-08 7.706660460893214e-08
1.682 0.999999990647767 0.9998417813678026 1.0000000621902634 -6.921574113550714e-09 -5.479963474476918e-09 -1.108481661713667e-08 -3.1868669941726615e-09 -6.338482685573702e-09 -3.526417269054016e-09 9.665471080987504e-09 2.601909664681065e-08 1.0934359948974984e-07 0.9999999994859985 0.9998417883211872 1.0000000227938926 3.2909376175499576e-10 -1.0310724222739855e-09 -1.05514429888692e-09 3.03262139811209e-10 5.252349437325812e-10 -3.526429208613401e-09 2.418369335724394e-09 2.4890800127564813e-08 7.964228234103856e-08 1.0000000010732129 0.9998417895658462 1.0000000243830613 1.5038647594227114e-09 3.327433007300338e-11 3.811723650435102e-11 1.4909824108086424e-09 2.885079649190639e-09 -3.526427989091127e-09 2.5939862220389714e-09 2.4921038163908982e-08 8.014137350064247e-08 1.0000000012419032 0.9998417896981223 1.0000000246457268 1.6270481642329245e-09 1.4790665614050143e-10 1.4836262332470666e-10 1.6245311237295973e-09 3.15056899604308e-09 -3.52642914675485e-09 2.6680807279559713e-09 2.492845287498733e-08 8.022525325617808e-08 1.0000000012588859 0.9998417897114379 1.0000000246733185 1.6394305582116545e-09 1.5945415163989617e-10 1.5939586181213135e-10 1.638065477170731e-09 3.1773921866311493e-09 -3.5264319631145867e-09 2.6760158321531564e-09 2.492924374009414e-08 8.023410182726752e-08 0.9999999968010123 0.9998417862149827 1.0000000243360896 -1.729957272006814e-09 -2.7470053867896136e-09 -3.191788377190087e-09 -1.3933751053638383e-09 -2.839144007026524e-09 -3.5264241006841474e-09 3.979558649012646e-09 2.5001619277230365e-08 8.01729829948887e-08
1.692 0.9999999907289856 0.9998417814241839 1.000000061851903 -6.852956264267102e-09 -5.418777050723005e-09 -1.1055284099105146e-08 -3.1547347574215085e-09 -6.275596369429527e-09 -3.6007161651573675e-09 9.531904380522138e-09 2.599805205405191e-08 1.1022440932047511e-07 0.9999999994859962 0.9998417883226629 1.0000000227835146 3.2860674506157764e-10 -1.0311589528947052e-09 -1.0574597914076044e-09 3.0341796073261214e-10 5.245751605020092e-10 -3.600727888224594e-09 2.1996983674787387e-09 2.488445715357889e-08 8.092769488630212e-08 1.0000000010730719 0.9998417895681658 1.000000024381531 1.5035594919683752e-09 3.276081867333999e-11 3.756474223991598e-11 1.4912928867120617e-09 2.884658794632599e-09 -3.600726711490124e-09 2.392584697667835e-09 2.4914826261492834e-08 8.140259383434178e-08 1.0000000012418924 0.9998417897006401 1.0000000246455514 1.6268771497380331e-09 1.4746114180591158e-10 1.4804059917397276e-10 1.6249746503389474e-09 3.150405504104756e-09 -3.6007277695757416e-09 2.4728960390487884e-09 2.4922270732061026e-08 8.148370544446687e-08 1.0000000012588894 0.999841789713977 1.0000000246732879 1.6392744682441509e-09 1.5901648561395242e-10 1.590977628347275e-10 1.6385237903981406e-09 3.1772566680624193e-09 -3.6007308291122077e-09 2.481474515581183e-09 2.4923064823574758e-08 8.149227521412264e-08 0.9999999968078715 0.9998417862199803 1.0000000243176783 -1.7252887941185423e-09 -2.7411884945497475e-09 -3.194750481501234e-09 -1.3890253857836049e-09 -2.8313443153461165e-09 -3.6007231001630908e-09 3.8434029931918e-09 2.4994957242004588e-08 8.148608871273652e-08
1.702 0.9999999908101092 0.9998417814805617 1.0000000614996492 -6.7842489702390306e-09 -5.358230936969668e-09 -1.101887479212581e-08 -3.1229318962850416e-09 -6.213364733073124e-09 -3.6765252508842764e-09 9.437365605459989e-09 2.598504772162667e-08 1.0944340693390819e-07 0.9999999994860109 0.9998417883241807 1.000000022772433 3.2889403026556e-10 -1.0312323840239949e-09 -1.058985502509248e-09 3.0355975115659387e-10 5.239138436223019e-10 -3.6765367659275807e-09 2.142242707192631e-09 2.4885931466778747e-08 7.993706568137502e-08 1.000000001072932 0.999841789570516 1.00000002437967 1.5040279570078928e-09 3.226070944024936e-11 3.717603952066601e-11 1.4915890535927596e-09 2.8842382359395155e-09 -3.6765352699405084e-09 2.3411445444278995e-09 2.4916364179353277e-08 8.039897928997057e-08 1.000000001241881 0.9998417897031878 1.000000024645071 1.6274799867939464e-09 1.470287899220876e-10 1.47820018174294e-10 1.6254038350313923e-09 3.1502426803317325e-09 -3.6765363937906975e-09 2.4233473101757694e-09 2.492383006854988e-08 8.047937624727998e-08 1.0000000012588928 0.9998417897165454 1.0000000246729555 1.639891765624082e-09 1.585921156119129e-10 1.5889465284718363e-10 1.6389677271109404e-09 3.1771214574227316e-09 -3.6765396264920193e-09 2.432120875544716e-09 2.4924626524731388e-08 8.04878851419016e-08 0.9999999968147896 0.9998417862250549 1.0000000242971627 -1.719860152576496e-09 -2.7353754327555692e-09 -3.1956705514449887e-09 -1.3847010847024964e-09 -2.823573361489259e-09 -3.676532101043033e-09 3.803401926284793e-09 2.4996180333302428e-08 8.054293236600777e-08
1.712 0.9999999908910759 0.9998417815368928 1.000000061134897 -6.71578173930135e-09 -5.2981946072246895e-09 -1.0976705237203864e-08 -3.091552881972535e-09 -6.151780029197818e-09 -3.7538752633546275e-09 9.384701639446728e-09 2.598111011833053e-08 1.070222932842601e-07 0.9999999994860308 0.9998417883257323 1.0000000227607133 3.296176919135382e-10 -1.0311675554118516e-09 -1.0597131602155106e-09 3.035903545304335e-10 5.232515475003573e-10 -3.753886821992329e-09 2.2610860033185366e-09 2.489600668844197e-08 7.67282949684071e-08 1.0000000010727852 0.9998417895728919 1.0000000243774279 1.5049326235458207e-09 3.189976154100699e-11 3.7069027422171253e-11 1.4917734534020176e-09 2.8838186837555588e-09 -3.753885017627357e-09 2.4512943864968724e-09 2.4926408120744234e-08 7.719402764951074e-08 1.0000000012418628 0.9998417897057605 1.0000000246442244 1.628518674031752e-09 1.4673574436308796e-10 1.4782926083612973e-10 1.6257214133925842e-09 3.1500807598775624e-09 -3.753886230774942e-09 2.5300705854731797e-09 2.4933884217469118e-08 7.727637809148662e-08 1.000000001258889 0.9998417897191393 1.0000000246722578 1.6409449578856381e-09 1.5830704946372967e-10 1.58916219552791e-10 1.6393000624244087e-09 3.176987469309377e-09 -3.753889349439642e-09 2.5384919753932923e-09 2.4934681894090172e-08 7.728510601055516e-08 0.9999999968217435 0.9998417862301906 1.0000000242748428 -1.7140088169764742e-09 -2.729440527072428e-09 -3.194761488081242e-09 -1.3804992382594425e-09 -2.8158307214088297e-09 -3.753881890512038e-09 3.864628310860503e-09 2.5006122682745403e-08 7.739257198308756e-08
1.722 0.9999999909718371 0.999841781593143 1.0000000607588857 -6.647721041795401e-09 -5.238572886366742e-09 -1.0930168767474014e-08 -3.060678786139969e-09 -6.090833922234982e-09 -3.832797927955219e-09 9.364021846586278e-09 2.598495561786678e-08 1.0339871063105488e-07 0.9999999994860456 0.9998417883273127 1.0000000227484995 3.3060285696670667e-10 -1.0308756175014823e-09 -1.0598607289524438e-09 3.034250948985759e-10 5.225888904441841e-10 -3.832809086157873e-09 2.489218133219976e-09 2.4913184180227877e-08 7.185251572874795e-08 1.000000001072627 0.9998417895752897 1.000000024374856 1.5060978042857722e-09 3.176641758137527e-11 3.7141528836768887e-11 1.4917621178350282e-09 2.883400086682593e-09 -3.832807174942177e-09 2.6635322367727063e-09 2.4943449514683088e-08 7.234322085939553e-08 1.0000000012418324 0.9998417897083552 1.0000000246430538 1.62981809973906e-09 1.466705201471132e-10 1.479778451143933e-10 1.6258428315219782e-09 3.1499199158162167e-09 -3.8328084749781575e-09 2.7362933238290573e-09 2.4950923954193095e-08 7.243060587212442e-08 1.0000000012588728 0.9998417897217552 1.0000000246712366 1.642258866366991e-09 1.5824986069128703e-10 1.5907284147959175e-10 1.639436395557141e-09 3.1768547029987432e-09 -3.8328116539716984e-09 2.7440923515030125e-09 2.4951721671992998e-08 7.243987397050254e-08 0.9999999968287169 0.9998417862353762 1.0000000242510525 -1.707908922532112e-09 -2.7232952349986003e-09 -3.1924729919387187e-09 -1.3765044826159687e-09 -2.8081151534873146e-09 -3.832804282683318e-09 3.996315834830797e-09 2.5023318255122566e-08 7.257656716608579e-08
1.732 0.9999999910523578 0.9998417816492873 1.0000000603725967 -6.58008183137407e-09 -5.179362943281734e-09 -1.088079171548582e-08 -3.0303327090093554e-09 -6.030518797024749e-09 -3.9133250842865655e-09 9.35635660883122e-09 2.5993414066712103e-08 9.934683706522923e-08 0.9999999994860496 0.9998417883289171 1.0000000227359205 3.318257404606348e-10 -1.0303610580423684e-09 -1.0597468519475569e-09 3.0303684319248187e-10 5.219262090375294e-10 -3.913335902407823e-09 2.734183472744873e-09 2.4934154387116936e-08 6.632332989605386e-08 1.0000000010724535 0.9998417895777084 1.0000000243720149 1.5074996637179113e-09 3.185631627726029e-11 3.719347148780683e-11 1.49152724896685e-09 2.8829831342306425e-09 -3.913333581449183e-09 2.8935458652949923e-09 2.4964187488861212e-08 6.68609982561476e-08 1.0000000012417865 0.9998417897109713 1.0000000246416116 1.6313542390063807e-09 1.468284759632545e-10 1.4807749781368383e-10 1.6257407796876278e-09 3.149761322784891e-09 -3.9133350142115e-09 2.960686798613707e-09 2.4971649886758393e-08 6.695634519156442e-08 1.000000001258842 0.9998417897243919 1.0000000246699436 1.6438097739020332e-09 1.5841583919476323e-10 1.5917781135532127e-10 1.639349149320314e-09 3.17672375994339e-09 -3.913338538949175e-09 2.967900474977158e-09 2.497244659984072e-08 6.696645615535003e-08 0.9999999968356974 0.9998417862406035 1.0000000242260632 -1.7015836917472986e-09 -2.7169441636253927e-09 -3.189363071343162e-09 -1.3727437165452907e-09 -2.8004260912644628e-09 -3.9133312051992e-09 4.148244249636017e-09 2.5044466123764e-08 6.70966153946521e-08
1.742 0.999999991132616 0.999841781705311 1.0000000599766987 -6.512919376160609e-09 -5.120650414264036e-09 -1.0830005186498904e-08 -3.000474718300682e-09 -5.970827449290888e-09 -3.995489157937833e-09 9.339747469234533e-09 2.6002532057382695e-08 9.581935356188172e-08 0.9999999994860409 0.9998417883305446 1.0000000227230434 3.3322398339270037e-10 -1.0297159701603546e-09 -1.0595882876515053e-09 3.0245975465171984e-10 5.212643521142966e-10 -3.995499989574911e-09 2.923045002187477e-09 2.4954931298284514e-08 6.152154725422499e-08 1.0000000010722643 0.9998417895801476 1.0000000243689249 1.5090757130327781e-09 3.207712242115696e-11 3.712817597022994e-11 1.4911033761438289e-09 2.8825682185216213e-09 -3.995497374713447e-09 3.071958062912144e-09 2.498465842570568e-08 6.212041628123139e-08 1.0000000012417254 0.9998417897136075 1.000000024639915 1.6330644098379823e-09 1.471176290871382e-10 1.4804402192580572e-10 1.6254496753799916e-09 3.1496044708492905e-09 -3.995499108567587e-09 3.1352622188024825e-09 2.4992101404805743e-08 6.222516955033719e-08 1.000000001258795 0.9998417897270494 1.0000000246683955 1.6455350825552408e-09 1.587128903972846e-10 1.5914802887057778e-10 1.6390728030215337e-09 3.17659523554033e-09 -3.995502493308456e-09 3.1420747310212933e-09 2.4992896375477848e-08 6.223626739222798e-08 0.9999999968426785 0.9998417862458686 1.0000000242000329 -1.6950958262380766e-09 -2.7104790112694603e-09 -3.1858900982430453e-09 -1.3691817024109004e-09 -2.792763025000707e-09 -3.995495128331438e-09 4.270795351714945e-09 2.5065565692991752e-08 6.231763666868234e-08
1.752 0.9999999912126032 0.9998417817612085 1.0000000595715877 -6.446492623793173e-09 -5.062549509228378e-09 -1.0779049422983838e-08 -2.9710366245776476e-09 -5.911751775724142e-09 -4.0793235968655135e-09 9.29554946676238e-09 2.6008946881102393e-08 9.368587878132436e-08 0.9999999994860185 0.9998417883321955 1.0000000227099084 3.345320432756512e-10 -1.0290624426772787e-09 -1.0594061986742081e-09 3.0175803729995836e-10 5.206035651312764e-10 -4.079334256759301e-09 3.0111993681624534e-09 2.4972236817862105e-08 5.8869015387103345e-08 1.0000000010720596 0.9998417895826087 1.0000000243656069 1.5105608181225007e-09 3.230744769720288e-11 3.704621408533402e-11 1.4905535516997224e-09 2.8821559271202598e-09 -4.079331799337444e-09 3.1550547069686406e-09 2.5001612831584965e-08 5.9522972905798605e-08 1.0000000012416497 0.9998417897162658 1.000000024637982 1.6346835862155923e-09 1.4741594245661925e-10 1.4798965249302762e-10 1.6250322838687373e-09 3.14945073618971e-09 -4.079333370270423e-09 3.2166815792163606e-09 2.5009032508491533e-08 5.963531479031545e-08 1.0000000012587338 0.9998417897297289 1.0000000246666103 1.6471693923072003e-09 1.590192716353136e-10 1.590972220473828e-10 1.6386704439272004e-09 3.1764695273248384e-09 -4.0793370180840736e-09 3.2233192061175116e-09 2.5009825368485773e-08 5.964720046492899e-08 0.9999999968496587 0.9998417862511705 1.000000024173047 -1.6887107837619258e-09 -2.704021334556935e-09 -3.1823185219877872e-09 -1.3657549145960503e-09 -2.7851246122893452e-09 -4.079329381125528e-09 4.327733393108684e-09 2.5083305974468808e-08 5.964627958754796e-08
1.762 0.9999999912923243 0.9998417818169842 1.0000000591574556 -6.381209962851174e-09 -5.0051381761242276e-09 -1.0729121377566033e-08 -2.9419651430857176e-09 -5.853284836340333e-09 -4.164862164710717e-09 9.213318719388032e-09 2.601097316014302e-08 9.341191490160143e-08 0.9999999994859862 0.9998417883338732 1.000000022696604 3.3533730570814114e-10 -1.0284858050830314e-09 -1.0591358627809675e-09 3.009804722608684e-10 5.199447765981261e-10 -4.164872775349242e-09 2.9791811071530373e-09 2.4984572822924293e-08 5.916827602498514e-08 1.0000000010718433 0.9998417895850945 1.0000000243621538 1.5115424266397628e-09 3.2460914698218704e-11 3.713922317790914e-11 1.4899272389209244e-09 2.8817465935957634e-09 -4.164870016774387e-09 3.1235960582578026e-09 2.5013580500516215e-08 5.984766679775027e-08 1.0000000012415624 0.9998417897189495 1.0000000246359062 1.635799432626391e-09 1.4763768708950255e-10 1.4811906928842126e-10 1.6245386093158082e-09 3.1493003220248546e-09 -4.164872001030179e-09 3.185788169810222e-09 2.5020976095044828e-08 5.996245730150525e-08 1.0000000012586607 0.9998417897324332 1.0000000246646805 1.6483000565407109e-09 1.5924897490899496e-10 1.5923099394419335e-10 1.6381916319952503e-09 3.1763467534718684e-09 -4.164875505833257e-09 3.1924871536528494e-09 2.5021766740648037e-08 5.997458612039589e-08 0.9999999968566411 0.9998417862565131 1.0000000241451874 -1.682841893455598e-09 -2.6976566546315374e-09 -3.1788360368276378e-09 -1.3624134884036236e-09 -2.777510741614721e-09 -4.164867962550608e-09 4.301623726174735e-09 2.5096144029754912e-08 5.988665112867322e-08
1.772 0.9999999913718 0.9998417818726519 1.0000000587342899 -6.317379164958896e-09 -4.948430374799286e-09 -1.0681682130879958e-08 -2.913240733468346e-09 -5.795418602650807e-09 -4.252139325750702e-09 9.093301631021013e-09 2.6008971979251547e-08 9.485252231221253e-08 0.9999999994859509 0.999841788335583 1.0000000226832835 3.3532725362422224e-10 -1.0280091756931242e-09 -1.0588515276935147e-09 3.0014559250035766e-10 5.192884980773599e-10 -4.252149770663112e-09 2.829634216341779e-09 2.499254919883965e-08 6.206442271839182e-08 1.000000001071621 0.9998417895876097 1.0000000243587501 1.5117084610405983e-09 3.251449552619293e-11 3.7472013757447884e-11 1.4892430078414752e-09 2.8813406408209874e-09 -4.252146955914087e-09 2.9805789428674554e-09 2.502119445378274e-08 6.273343204156203e-08 1.0000000012414687 0.9998417897216624 1.0000000246338752 1.6360995310900985e-09 1.4775944664252846e-10 1.4851116010114993e-10 1.6239867580267291e-09 3.149153097957331e-09 -4.252148912407691e-09 3.0456704218127974e-09 2.502856736751959e-08 6.284522680132201e-08 1.0000000012585823 0.9998417897351677 1.0000000246627956 1.6486150883863275e-09 1.593786801201718e-10 1.5962943068598795e-10 1.6376545688433779e-09 3.176228147179629e-09 -4.252152469707534e-09 3.0526762186998933e-09 2.502935595899443e-08 6.285702850475444e-08 0.9999999968636353 0.999841786261903 1.0000000241165476 -1.677801411812751e-09 -2.6914073334101375e-09 -3.1757959179525912e-09 -1.3591393211180887e-09 -2.769920510399559e-09 -4.252145028555303e-09 4.195105117926312e-09 2.5104640530386604e-08 6.270968637291245e-08
1.782 0.999999991451066 0.9998417819282387 1.0000000583017639 -6.254994685587381e-09 -4.89239607816524e-09 -1.0638708559566072e-08 -2.8848614928644555e-09 -5.738146312021782e-09 -4.341190031784766e-09 8.946116316093348e-09 2.6004955967873638e-08 9.732542075792428e-08 0.9999999994859227 0.9998417883373328 1.0000000226700905 3.345025380281257e-10 -1.027611880654313e-09 -1.0589160301121233e-09 2.9925671169058557e-10 5.186349135337775e-10 -4.341200432842751e-09 2.5862316305532814e-09 2.499843197191612e-08 6.629432614350329e-08 1.0000000010713996 0.9998417895901602 1.0000000243556009 1.5110595441165882e-09 3.2488180422193384e-11 3.784537186570426e-11 1.4885045583153365e-09 2.8809388651604097e-09 -4.3411973935786026e-09 2.7502165449701337e-09 2.502673717488674e-08 6.693034928538852e-08 1.0000000012413768 0.9998417897244108 1.0000000246320995 1.635584708987751e-09 1.4780128435978292e-10 1.489825945945761e-10 1.6233806673866516e-09 3.1490104510506954e-09 -4.341199534690223e-09 2.820646940478123e-09 2.503409008477332e-08 6.703623638129601e-08 1.0000000012585044 0.9998417897379368 1.0000000246611664 1.6481149007037933e-09 1.5942851507580962e-10 1.601111072997073e-10 1.637063360924733e-09 3.1761135044118972e-09 -4.341202986408277e-09 2.8282136762975743e-09 2.5034876919481064e-08 6.704741113774341e-08 0.9999999968706574 0.9998417862673524 1.0000000240871503 -1.6735886410701773e-09 -2.6852519247073247e-09 -3.1738860727787013e-09 -1.3559302300135212e-09 -2.7623527699210553e-09 -4.341195739702657e-09 4.029819396642431e-09 2.5111015394963543e-08 6.688174989523083e-08
1.792 0.9999999915301756 0.9998417819837835 1.0000000578590658 -6.193767690792182e-09 -4.837001342885571e-09 -1.060270459372175e-08 -2.856812961232917e-09 -5.681460202049887e-09 -4.432049940482795e-09 8.78981799440516e-09 2.6001765919385795e-08 9.990556060114481e-08 0.9999999994859139 0.9998417883391323 1.0000000226570391 3.331470615780757e-10 -1.0272684220284027e-09 -1.0599121666232538e-09 2.983322176083062e-10 5.179844289222022e-10 -4.432060123295058e-09 2.294664176634611e-09 2.500526746144587e-08 7.041390369481978e-08 1.0000000010711885 0.9998417895927525 1.000000024352818 1.50988024474886e-09 3.240792097944605e-11 3.7870929397784003e-11 1.4877307215340936e-09 2.880541446328935e-09 -4.432056753318602e-09 2.4781797355641748e-09 2.503326431823447e-08 7.101089046169599e-08 1.0000000012412935 0.9998417897272006 1.000000024630702 1.6345389744101482e-09 1.4778905491840061e-10 1.4916461610027836e-10 1.6227395218553079e-09 3.1488719202416533e-09 -4.432058996395018e-09 2.5561892086732317e-09 2.504060038195576e-08 7.111063559979374e-08 1.000000001258436 0.999841789740748 1.0000000246599163 1.6470841458567575e-09 1.5942441908011312e-10 1.6030936980267991e-10 1.636436921844572e-09 3.1760032679844976e-09 -4.432062717826927e-09 2.5645453751270735e-09 2.5041385785567574e-08 7.112116591013526e-08 0.9999999968777268 0.9998417862728768 1.000000024056818 -1.669920022154384e-09 -2.6791640693725804e-09 -3.1740773135541818e-09 -1.3527689531938632e-09 -2.754807245719853e-09 -4.432055388027681e-09 3.8431194122038225e-09 2.511827895475763e-08 7.097257036397598e-08
1.802 0.999999991609202 0.9998417820393382 1.0000000574047707 -6.133373453059774e-09 -4.782230363487387e-09 -1.0576448521816558e-08 -2.8290529283358424e-09 -5.625353460011268e-09 -4.524754703926516e-09 8.644999590439075e-09 2.60022364454849e-08 1.0173563794804676e-07 0.9999999994859395 0.9998417883409925 1.000000022643954 3.315822793160197e-10 -1.0269691853155634e-09 -1.062397415461103e-09 2.9741849654784043e-10 5.173378702048817e-10 -4.524764822369955e-09 2.0244264900353575e-09 2.5016017946751234e-08 7.32891484528367e-08 1.0000000010709953 0.9998417895953934 1.0000000243503657 1.5084914856111396e-09 3.228291304804613e-11 3.721744857689418e-11 1.4869689493339335e-09 2.880148547168681e-09 -4.524761361211308e-09 2.230994343413023e-09 2.5043740382812294e-08 7.38523370430338e-08 1.0000000012412276 0.9998417897300381 1.0000000246296605 1.6332842265320122e-09 1.47732104782009e-10 1.4874835103529504e-10 1.6221104144098823e-09 3.1487387996913604e-09 -4.5247637593451896e-09 2.317469868458851e-09 2.5051062491038635e-08 7.394733252220807e-08 1.0000000012583847 0.9998417897436063 1.0000000246590246 1.6458440013749303e-09 1.5937536084604894e-10 1.5991751294624255e-10 1.6358225282881892e-09 3.175898095466551e-09 -4.524767445188787e-09 2.3266984717412907e-09 2.5051846735287453e-08 7.395737030123579e-08 0.9999999968848705 0.9998417862784945 1.0000000240250975 -1.6664746173153901e-09 -2.6731347467892733e-09 -3.177376361311274e-09 -1.3496107338175345e-09 -2.7472826979367713e-09 -4.5247599580828636e-09 3.6811403486316895e-09 2.5129372537439962e-08 7.384776109344545e-08
1.812 0.9999999916882393 0.9998417820949703 1.0000000569368377 -6.073684713127192e-09 -4.7280750492135805e-09 -1.0562585384543623e-08 -2.8015244688260424e-09 -5.569818745834966e-09 -4.619341265906934e-09 8.529014100468746e-09 2.6008557839901263e-08 1.0222561782761403e-07 0.9999999994860138 0.9998417883429241 1.000000022630509 3.299318905465557e-10 -1.026711660310279e-09 -1.0666554392314364e-09 2.9657579234215103e-10 5.166959185206467e-10 -4.619351427371505e-09 1.8611559001988062e-09 2.5032919528387316e-08 7.424326232783645e-08 1.0000000010708272 0.9998417895980886 1.0000000243481066 1.5070166209993689e-09 3.21157522218458e-11 3.584145345349449e-11 1.4862797851250876e-09 2.8797611927768703e-09 -4.619347807464271e-09 2.0850527418367365e-09 2.5060396550468115e-08 7.478470842874639e-08 1.0000000012411852 0.9998417897329285 1.0000000246288565 1.6319432375762181e-09 1.4763297684840694e-10 1.4771468525701322e-10 1.6215537391338101e-09 3.148611015147247e-09 -4.61935038418826e-09 2.1775009874203943e-09 2.506770674877468e-08 7.487719949937114e-08 1.000000001258357 0.9998417897465179 1.0000000246583745 1.6445179994764158e-09 1.5928424797240025e-10 1.5891858761796725e-10 1.6352807660960869e-09 3.1757981847383857e-09 -4.619353864878006e-09 2.1873390198656686e-09 2.506849002351683e-08 7.488698419640996e-08 0.9999999968921186 0.9998417862842292 1.000000023991292 -1.663130285937626e-09 -2.6671611451607e-09 -3.1845462207479978e-09 -1.346396435980438e-09 -2.7397788014004005e-09 -4.6193465149219754e-09 3.5863444228290235e-09 2.5146528482455046e-08 7.482396125203738e-08
1.822 0.9999999917673995 0.9998417821507615 1.0000000564527325 -6.0147841751323355e-09 -4.674508371925248e-09 -1.0563171571670186e-08 -2.7741818209449098e-09 -5.514849546657978e-09 -4.715847038880193e-09 8.450957361395241e-09 2.602182469822563e-08 1.0113528294736672e-07 0.999999999486153 0.9998417883449396 1.000000022616347 3.2810503965802166e-10 -1.0264748874714161e-09 -1.07261644846245e-09 2.9584816538411617e-10 5.160587361349541e-10 -4.715857044893532e-09 1.8666592553780335e-09 2.5057045986819137e-08 7.304959947741387e-08 1.0000000010706909 0.9998417896008428 1.0000000243459175 1.5053653339268173e-09 3.192742649163753e-11 3.403103102905382e-11 1.485707429194796e-09 2.8793797076834544e-09 -4.715853528102371e-09 2.091051012722469e-09 2.5084295603457585e-08 7.358617181326957e-08 1.0000000012411712 0.999841789735876 1.00000002462819 1.6304262996637062e-09 1.4751243253297922e-10 1.4637368331993058e-10 1.6211146762681711e-09 3.1484888066633507e-09 -4.715856126537944e-09 2.183412178263044e-09 2.5091594547436967e-08 7.367893539743662e-08 1.0000000012583563 0.9998417897494863 1.0000000246578689 1.6430157506437683e-09 1.5917195876487216e-10 1.5762517046547326e-10 1.6348564948791788e-09 3.175704334574663e-09 -4.715859814193779e-09 2.1932423077128803e-09 2.509237686853556e-08 7.368876026979531e-08 0.9999999968995068 0.9998417862901062 1.000000023954579 -1.6599767425615453e-09 -2.6612222294430153e-09 -3.195951410140239e-09 -1.3430820587517007e-09 -2.732294547932206e-09 -4.715852417951137e-09 3.581544045939772e-09 2.517083272176166e-08 7.366653106114871e-08
1.832 0.9999999918468109 0.9998417822068025 1.00000005594963 -5.956769406197604e-09 -4.621472141372938e-09 -1.0579181692660488e-08 -2.747006374719333e-09 -5.460438316066554e-09 -4.81431009601719e-09 8.409106141019524e-09 2.6041720703108966e-08 9.858238206444012e-08 0.9999999994863709 0.9998417883470497 1.000000022601179 3.2599179984656253e-10 -1.0262080528213786e-09 -1.0799604769235814e-09 2.95248027494845e-10 5.154269058514289e-10 -4.814319848249366e-09 2.025549657840204e-09 2.5088020868299495e-08 6.989415905234436e-08 1.0000000010705878 0.9998417896036584 1.0000000243437819 1.50342767311767e-09 3.176815408447581e-11 3.2242401078972865e-11 1.4852642363554407e-09 2.879004537736922e-09 -4.814316100298937e-09 2.234760779055431e-09 2.5115046954940556e-08 7.044674656521775e-08 1.000000001241187 0.9998417897388823 1.000000024627671 1.6286226857176954e-09 1.474214296624208e-10 1.451954824571648e-10 1.6208047830724272e-09 3.148372916953718e-09 -4.81431885017369e-09 2.3215371224376415e-09 2.5122333838954498e-08 7.054297189950039e-08 1.0000000012583858 0.9998417897525127 1.00000002465752 1.6412265663958299e-09 1.5908869566456408e-10 1.5650869157955286e-10 1.6345614452848425e-09 3.1756166390792344e-09 -4.814322616268055e-09 2.3307991984655655e-09 2.5123115143501767e-08 7.055317092493477e-08 0.9999999969070722 0.9998417862961527 1.000000023914132 -1.6571228746818236e-09 -2.6552670244066865e-09 -3.211541278988808e-09 -1.3396544819001998e-09 -2.7248295894324607e-09 -4.814315485678862e-09 3.6596445837491264e-09 2.5201932171623524e-08 7.055346105148102e-08
1.842 0.999999991926601 0.9998417822631853 1.0000000554246837 -5.899557462789693e-09 -4.568895981922948e-09 -1.0609905832038806e-08 -2.7199965930711992e-09 -5.4065786377125105e-09 -4.9147685678049745e-09 8.391661129772217e-09 2.6066412296398023e-08 9.501341379287078e-08 0.9999999994866786 0.9998417883492627 1.0000000225848111 3.2365892285477446e-10 -1.0258483751678102e-09 -1.0882777659184064e-09 2.947643438647349e-10 5.14800874114123e-10 -4.914778077745227e-09 2.259735584946724e-09 2.5123947481319633e-08 6.535422718373573e-08 1.000000001070518 0.9998417896065358 1.0000000243417895 1.5012694658279682e-09 3.170107609643681e-11 3.086347673827712e-11 1.4849382419759559e-09 2.878635550773748e-09 -4.914774572899047e-09 2.4492321127025015e-09 2.5150741498773278e-08 6.594641463034305e-08 1.0000000012412298 0.9998417897419464 1.0000000246274192 1.626598193255495e-09 1.4742181286806e-10 1.4456551231500883e-10 1.620612088884909e-09 3.148263615083138e-09 -4.914777002972789e-09 2.52872735990549e-09 2.515801435311605e-08 6.604949034329907e-08 1.000000001258442 0.999841789755597 1.0000000246574505 1.6392170713631809e-09 1.5909717047044618e-10 1.5595447901723405e-10 1.634383499612935e-09 3.1755356774373198e-09 -4.9147809036305935e-09 2.537241706224549e-09 2.5158794410435847e-08 6.606041667834523e-08 0.9999999969148489 0.9998417863023943 1.0000000238691933 -1.654498954675107e-09 -2.6492324052104875e-09 -3.2308564159396482e-09 -1.3361231378897668e-09 -2.717383100543016e-09 -4.91477383292567e-09 3.787771351244973e-09 2.523795613815009e-08 6.605345086658343e-08
1.852 0.9999999920068804 0.9998417823199894 1.0000000548753913 -5.842880101312082e-09 -4.5167387161788614e-09 -1.0652232696465571e-08 -2.6931448432576917e-09 -5.353263768256674e-09 -5.0172617982337314e-09 8.38043146765516e-09 2.6092843812557297e-08 9.113774914512627e-08 0.999999999487081 0.9998417883515832 1.0000000225671117 3.2135899317459864e-10 -1.0253625029250891e-09 -1.0971320266850452e-09 2.9438791981735655e-10 5.141809987232617e-10 -5.017270992887782e-09 2.48765503898971e-09 2.516174578513468e-08 6.038336227081309e-08 1.0000000010704748 0.9998417896094716 1.000000024340067 1.4991415432398407e-09 3.175929187670802e-11 3.0070122005728677e-11 1.4847184463746838e-09 2.8782734677707443e-09 -5.017267883791932e-09 2.6607219445083583e-09 2.5188293299046055e-08 6.103715449404116e-08 1.0000000012412937 0.9998417897450642 1.0000000246275864 1.6246035521313692e-09 1.4754756842881996e-10 1.4463388427494707e-10 1.6205253939138015e-09 3.1481613119171878e-09 -5.017270073722211e-09 2.734090646150151e-09 2.5195549804476743e-08 6.114998571560467e-08 1.0000000012585186 0.9998417897587343 1.0000000246578153 1.6372374039635271e-09 1.5923094718737328e-10 1.5610974162582825e-10 1.6343117178170531e-09 3.1754617386373027e-09 -5.017273950828208e-09 2.741970462196556e-09 2.5196328396102803e-08 6.116193926457907e-08 0.9999999969228636 0.9998417863088499 1.0000000238191225 -1.6518513214950116e-09 -2.6430843291324583e-09 -3.2529365534958934e-09 -1.3324941145693595e-09 -2.709954093549426e-09 -5.017266584644808e-09 3.9221863121103784e-09 2.527584293747316e-08 6.110914967906633e-08
1.862 0.9999999920877177 0.9998417823772644 1.0000000543001208 -5.78646889149867e-09 -4.465023130882675e-09 -1.0699981461711517e-08 -2.6664229430206872e-09 -5.300487279302302e-09 -5.121829028824531e-09 8.35610054950782e-09 2.6117525793359077e-08 8.779371825353245e-08 0.9999999994875773 0.9998417883540105 1.0000000225479904 3.1935011767907147e-10 -1.0247783909194806e-09 -1.1059776156090533e-09 2.9412758590372935e-10 5.135678455720791e-10 -5.121838083770393e-09 2.651912410701608e-09 2.519797483123704e-08 5.622415580320938e-08 1.0000000010704504 0.9998417896124594 1.0000000243386986 1.4973014436920458e-09 3.1914277136343666e-11 2.985045622828287e-11 1.4846122457703139e-09 2.8779188800228247e-09 -5.121835091667702e-09 2.814356452727029e-09 2.5224264160446572e-08 5.6950111926101815e-08 1.0000000012413695 0.9998417897482296 1.0000000246282754 1.622896672481197e-09 1.4777043259107945e-10 1.4533315956032597e-10 1.620552313947778e-09 3.1480663350544857e-09 -5.121837265285153e-09 2.8837994307095403e-09 2.523150255007045e-08 5.707361306811598e-08 1.0000000012586059 0.999841789761919 1.0000000246587173 1.6355454859554969e-09 1.5946174444825632e-10 1.5690137615510328e-10 1.6343533620178177e-09 3.1753950157136263e-09 -5.1218412027381715e-09 2.891270754994287e-09 2.5232279497564e-08 5.708668330291714e-08 0.99999999693113 0.9998417863155304 1.000000023763485 -1.648920397020976e-09 -2.6368506365327426e-09 -3.2761175186493842e-09 -1.3287550520839862e-09 -2.7025424502291903e-09 -5.1218340726492296e-09 4.022983173947157e-09 2.531215403158763e-08 5.694907046513523e-08
1.872 0.9999999921691131 0.9998417824350103 1.0000000536987672 -5.730246703375001e-09 -4.413836141084238e-09 -1.0743614161949622e-08 -2.639793600971534e-09 -5.2482422874764495e-09 -5.228510936022185e-09 8.303371743548496e-09 2.6137609766652988e-08 8.572308882381193e-08 0.9999999994881595 0.99984178835654 1.0000000225274346 3.1770788028553623e-10 -1.0241872972750449e-09 -1.1140177846207623e-09 2.940045189924931e-10 5.12961963735162e-10 -5.2285200455528116e-09 2.7198275224392574e-09 2.5229913222730748e-08 5.409590557138112e-08 1.0000000010704355 0.9998417896154944 1.0000000243377056 1.4958252032550865e-09 3.2075978358397874e-11 3.013103669441132e-11 1.484639596435992e-09 2.877571800757265e-09 -5.22851705035913e-09 2.877803585108002e-09 2.5255941966035927e-08 5.4880669091094645e-08 1.0000000012414476 0.9998417897514367 1.0000000246295093 1.6215534615686427e-09 1.4799947543493246e-10 1.4650235105950428e-10 1.6207122607180455e-09 3.1479791345933316e-09 -5.228519284307387e-09 2.945717059119392e-09 2.526316166732416e-08 5.501203774889104e-08 1.000000001258695 0.9998417897651446 1.0000000246601821 1.6342173198613284e-09 1.5969856479347342e-10 1.5815991360219244e-10 1.6345281741441822e-09 3.1753363395106583e-09 -5.228523040743791e-09 2.953029686638755e-09 2.5263936920945442e-08 5.502592406076615e-08 0.9999999969396413 0.9998417863224319 1.0000000237022113 -1.6456318454903705e-09 -2.6306230712150257e-09 -3.29785937581378e-09 -1.3248818762875354e-09 -2.6951472383800324e-09 -5.228515756363573e-09 4.062755390918545e-09 2.5344153482721523e-08 5.478116681532462e-08
1.882 0.9999999922509746 0.9998417824931622 1.000000053073442 -5.674355018509639e-09 -4.3632888342567605e-09 -1.0770670483870868e-08 -2.6132382700857885e-09 -5.1965225894589795e-09 -5.337348482372492e-09 8.214732777319692e-09 2.615182237363456e-08 8.530027164726792e-08 0.9999999994888126 0.9998417883591617 1.0000000225056063 3.1629859184741046e-10 -1.0237035596850692e-09 -1.1201541350883508e-09 2.9402769608660284e-10 5.123639788936703e-10 -5.337357755676475e-09 2.6792971721172826e-09 2.525645873981856e-08 5.461014506041364e-08 1.0000000010704226 0.9998417896185717 1.0000000243370766 1.4945806638882275e-09 3.212956683555249e-11 3.087411695834853e-11 1.4848085784702244e-09 2.877233174872239e-09 -5.337354691618276e-09 2.8389817119121442e-09 2.5282234763125178e-08 5.5417048143142746e-08 1.0000000012415209 0.9998417897546816 1.0000000246312606 1.6204417838339713e-09 1.4812033086251746e-10 1.479903430799189e-10 1.6210132671247827e-09 3.1479004985075304e-09 -5.337356799458345e-09 2.907773082318398e-09 2.5289436102232657e-08 5.555025129644528e-08 1.0000000012587786 0.9998417897684077 1.0000000246621792 1.6331205900725005e-09 1.598273549427511e-10 1.5972293478061212e-10 1.634844025137558e-09 3.1752853932387637e-09 -5.3373604726455565e-09 2.9151793375376725e-09 2.5290209707151995e-08 5.5564317963309526e-08 0.9999999969483687 0.9998417863295339 1.0000000236358173 -1.64212149566984e-09 -2.624516082824614e-09 -3.3147913413421937e-09 -1.320864493032844e-09 -2.687768177451795e-09 -5.337353470211506e-09 4.03011338520314e-09 2.5370714265287315e-08 5.5222661816714255e-08
1.892 0.9999999923330987 0.9998417825515753 1.0000000524289787 -5.619000195360932e-09 -4.31345889669219e-09 -1.0767106744304646e-08 -2.5867797659842454e-09 -5.145322051257288e-09 -5.448383183762934e-09 8.092196416502505e-09 2.6160864052306093e-08 8.63668820163966e-08 0.9999999994895141 0.9998417883618606 1.0000000224829266 3.149290526293069e-10 -1.0234077585299121e-09 -1.1231245142169864e-09 2.9417352880535224e-10 5.117735990173398e-10 -5.448392118204857e-09 2.536498126584536e-09 2.5278460064645453e-08 5.7358642049484316e-08 1.0000000010704067 0.9998417896216883 1.0000000243368143 1.4933768223026863e-09 3.199468894003499e-11 3.206034918887985e-11 1.4850956415224271e-09 2.8769024285317504e-09 -5.4483892556074725e-09 2.7043211829137548e-09 2.5303996619791926e-08 5.8149179445497125e-08 1.0000000012415864 0.9998417897579625 1.0000000246334897 1.6193711461321522e-09 1.480526853221099e-10 1.4964973973160884e-10 1.621431952456822e-09 3.147830054560221e-09 -5.448391198719379e-09 2.776443778661333e-09 2.531118011677364e-08 5.8278472833743e-08 1.0000000012588541 0.9998417897717062 1.0000000246646652 1.6320645025905242e-09 1.5976774256614062e-10 1.614300570504172e-10 1.635277442133211e-09 3.1752430668709384e-09 -5.448395115064722e-09 2.784200077084685e-09 2.531195213770398e-08 5.829211948187935e-08 0.9999999969572538 0.9998417863367958 1.0000000235655695 -1.638586862083765e-09 -2.618611226194586e-09 -3.32309020899311e-09 -1.3167269527503267e-09 -2.6804044498747993e-09 -5.448387750802253e-09 3.930397402024142e-09 2.539266178118551e-08 5.789063306024293e-08
1.902 0.9999999924151671 0.9998417826100218 1.000000051773061 -5.5642621547907714e-09 -4.264347771899374e-09 -1.0719425526734411e-08 -2.5604792641273672e-09 -5.094634420656228e-09 -5.561657126231302e-09 7.94672934134986e-09 2.6167126069524765e-08 8.830726579067429e-08 0.999999999490233 0.999841788364614 1.0000000224600918 3.1353310124266807e-10 -1.0233051084829342e-09 -1.1217979824185778e-09 2.943896100160605e-10 5.111915831327151e-10 -5.561665759221365e-09 2.315513422832075e-09 2.5298360339223297e-08 6.119193198537475e-08 1.0000000010703847 0.9998417896248432 1.0000000243369376 1.4921492053749808e-09 3.166648364620963e-11 3.3577660911759334e-11 1.4854494409101457e-09 2.8765806496252005e-09 -5.561663069117281e-09 2.4982722680283193e-09 2.532366849406849e-08 6.194482856015922e-08 1.0000000012416448 0.9998417897612801 1.0000000246361485 1.6182772126783652e-09 1.477917927597046e-10 1.5124381500029641e-10 1.621917438699041e-09 3.1477680392316585e-09 -5.561664944040657e-09 2.5761970929999466e-09 2.5330834052106433e-08 6.206749102180807e-08 1.0000000012589225 0.9998417897750421 1.0000000246675846 1.6309851463384073e-09 1.5951466189667502e-10 1.6303201742936482e-10 1.6357774963166844e-09 3.175209529944365e-09 -5.561668928564895e-09 2.584558586490518e-09 2.5331604420309505e-08 6.208043692848577e-08 0.999999996966208 0.999841786344155 1.0000000234935258 -1.6350974559098592e-09 -2.6129134460708248e-09 -3.3191423949640795e-09 -1.3125237322411594e-09 -2.6730555276717455e-09 -5.561661901793643e-09 3.7845384779123054e-09 2.5412427807542147e-08 6.166045279600023e-08
1.912 0.9999999924967568 0.9998417826682013 1.0000000511158442 -5.510023614846287e-09 -4.215878830733883e-09 -1.0617203038531268e-08 -2.534408321953155e-09 -5.044453088204476e-09 -5.677212852532572e-09 7.795409477940234e-09 2.617389178308531e-08 9.031192968571093e-08 0.9999999994909299 0.9998417883673965 1.0000000224379992 3.1223608860790663e-10 -1.0233233033325303e-09 -1.1154874321465643e-09 2.946201179794609e-10 5.106180724532797e-10 -5.6772213204448785e-09 2.0592282280949955e-09 2.531934758477147e-08 6.485327626582463e-08 1.0000000010703571 0.9998417896280366 1.0000000243374372 1.4910245529121928e-09 3.121729847014281e-11 3.513148982446133e-11 1.485815927465195e-09 2.8762677796454332e-09 -5.67721886195207e-09 2.2632418992899493e-09 2.5344430531123705e-08 6.556541129201714e-08 1.0000000012416987 0.9998417897646381 1.0000000246391363 1.6172867876152837e-09 1.4740981446940315e-10 1.5238008218453777e-10 1.62241528119679e-09 3.1477150299746775e-09 -5.677220495512004e-09 2.3490468930541124e-09 2.535157686843262e-08 6.568157594558682e-08 1.0000000012589862 0.9998417897784178 1.0000000246708292 1.630009681179594e-09 1.5914064013429385e-10 1.6412717206993926e-10 1.636290350252951e-09 3.175184699237646e-09 -5.67722459287137e-09 2.3582226043952194e-09 2.5352345423928524e-08 6.569384058740038e-08 0.999999996975116 0.9998417863515295 1.0000000234224036 -1.6315306388048866e-09 -2.607351031690061e-09 -3.300301726711819e-09 -1.3083140954857744e-09 -2.6657210880364803e-09 -5.677217681543379e-09 3.625611489617895e-09 2.543320573793388e-08 6.52854049945586e-08
1.922 0.9999999925773777 0.9998417827257633 1.0000000504690645 -5.456061044095335e-09 -4.16793643865449e-09 -1.0455455948962658e-08 -2.50861733467065e-09 -4.9947725860302244e-09 -5.795094032434388e-09 7.656882577931979e-09 2.6184384223078748e-08 9.165014476389139e-08 0.9999999994915616 0.9998417883701765 1.0000000224176142 3.112604158437502e-10 -1.0233507992939166e-09 -1.1041196060095097e-09 2.9483388741170137e-10 5.100535738521306e-10 -5.79510244989431e-09 1.8295888234190816e-09 2.5344392587577297e-08 6.738400219662e-08 1.000000001070323 0.9998417896312692 1.0000000243382194 1.4902258700751208e-09 3.075897344291412e-11 3.6298302975981986e-11 1.4861666757176113e-09 2.8759639598066944e-09 -5.7950996950597294e-09 2.057359220864495e-09 2.536924401689719e-08 6.806349255384368e-08 1.0000000012417531 0.9998417897680397 1.0000000246422533 1.6166227279376337e-09 1.47018680700529e-10 1.5258487215457514e-10 1.6228973331993007e-09 3.1476717442478202e-09 -5.795101521085745e-09 2.151505962031147e-09 2.537636878964494e-08 6.817490680425233e-08 1.000000001259051 0.9998417897818378 1.0000000246741871 1.6293601888160132e-09 1.587573149002906e-10 1.6423669580679227e-10 1.6367871411363912e-09 3.175169504543943e-09 -5.795105587684063e-09 2.1615336433772165e-09 2.5377135284230253e-08 6.818667828746589e-08 0.9999999969838449 0.9998417863588259 1.0000000233552921 -1.6276651489900318e-09 -2.6018125539120057e-09 -3.2655038297191973e-09 -1.3041336296793434e-09 -2.658400377941619e-09 -5.7950990766047615e-09 3.4919564840170534e-09 2.545798777117337e-08 6.780524444220275e-08
1.932 0.9999999926565242 0.9998417827823476 1.0000000498447499 -5.4022068545521585e-09 -4.120416797434184e-09 -1.0236318531396448e-08 -2.4831227625352803e-09 -4.945586543572194e-09 -5.9153444991270765e-09 7.546301472645228e-09 2.6201005132758497e-08 9.18380385939104e-08 0.9999999994920826 0.9998417883729225 1.000000022399839 3.107618265355767e-10 -1.023288592063631e-09 -1.0881985717055811e-09 2.950331377751634e-10 5.094983799811373e-10 -5.915352539736875e-09 1.6980931369570559e-09 2.537551938562768e-08 6.823443104542303e-08 1.0000000010702843 0.9998417896345428 1.0000000243390919 1.489908201084601e-09 3.039037346438787e-11 3.673540693561261e-11 1.4865056550149025e-09 2.8756699751246163e-09 -5.915350046070871e-09 1.9424137932545924e-09 2.5400125343266106e-08 6.889542448925786e-08 1.000000001241813 0.9998417897714901 1.000000024645199 1.6164398528600173e-09 1.4671741260236173e-10 1.5153214067540025e-10 1.623368024329471e-09 3.1476377180566432e-09 -5.915351990951007e-09 2.0420134249970915e-09 2.540722577044767e-08 6.900459533232178e-08 1.0000000012591233 0.9998417897853074 1.0000000246773468 1.6291920028071198e-09 1.5846399541903235e-10 1.6303590335006305e-10 1.6372724770287668e-09 3.1751636942768676e-09 -5.915355921188813e-09 2.052592671858791e-09 2.540798989151806e-08 6.901613986011073e-08 0.9999999969922581 0.9998417863659469 1.0000000232952913 -1.6233441991934915e-09 -2.5961993110179634e-09 -3.2155770238716757e-09 -1.2999843282592134e-09 -2.651093124017434e-09 -5.915349367489356e-09 3.4164550822707357e-09 2.5488831535410336e-08 6.866424991306191e-08
1.942 0.9999999927337405 0.9998417828376283 1.0000000492537124 -5.348447110391925e-09 -4.07326421119824e-09 -9.969666104275179e-09 -2.457919570502179e-09 -4.896889639548106e-09 -6.038008794123223e-09 7.471282005631298e-09 2.6224934782411692e-08 9.06992115162984e-08 0.9999999994924526 0.9998417883756067 1.0000000223854302 3.107325788500459e-10 -1.0230851089987613e-09 -1.068639919469505e-09 2.9523599059955026e-10 5.089524631128363e-10 -6.038016839824622e-09 1.7108433172782656e-09 2.5413465150251088e-08 6.724417751341447e-08 1.0000000010702406 0.9998417896378585 1.0000000243398208 1.4900617951926483e-09 3.016320709437535e-11 3.643127712708872e-11 1.4868524996635059e-09 2.875385583072575e-09 -6.038014439602252e-09 1.954533512922637e-09 2.5437806895876133e-08 6.790449731855845e-08 1.0000000012418842 0.9998417897749937 1.0000000246476397 1.6167283696800677e-09 1.4655747945078333e-10 1.4930096951266323e-10 1.6238471734396219e-09 3.1476136169672875e-09 -6.0380165866031345e-09 2.05369550771193e-09 2.5444880366548732e-08 6.801432667889146e-08 1.0000000012592074 0.9998417897888312 1.0000000246799665 1.6294951468381272e-09 1.5831212222584542e-10 1.6061278855944288e-10 1.6377664493655685e-09 3.175167760864623e-09 -6.038020340660793e-09 2.064231991270907e-09 2.5445641890860175e-08 6.802595047739859e-08 0.9999999970002317 0.9998417863728042 1.0000000232451387 -1.6185725956217505e-09 -2.590459797218941e-09 -3.1532399043798458e-09 -1.295851406648317e-09 -2.643798876705069e-09 -6.038013743728074e-09 3.414832615727394e-09 2.5526515214901922e-08 6.76953752602054e-08
1.952 0.9999999928086849 0.9998417828913624 1.0000000487040432 -5.2948917121984745e-09 -4.0264737485257785e-09 -9.672552955203008e-09 -2.433007115030094e-09 -4.848675629479508e-09 -6.163132660248574e-09 7.4301573675143996e-09 2.6256072040716953e-08 8.836069254838354e-08 0.9999999994926404 0.9998417883782075 1.000000022374947 3.110328930448822e-10 -1.0227408938597366e-09 -1.0466335068714049e-09 2.954470234344441e-10 5.084164586679333e-10 -6.163140298341621e-09 1.8502602692586162e-09 2.545769276959753e-08 6.459795632512291e-08 1.000000001070193 0.9998417896412172 1.0000000243402343 1.4905457354594551e-09 3.007717462641411e-11 3.5803494635821667e-11 1.4872128357726911e-09 2.8751110998723408e-09 -6.163138219634408e-09 2.0782526412869273e-09 2.5481748892170696e-08 6.527799259197598e-08 1.0000000012419692 0.9998417897785529 1.000000024649331 1.6173466666531692e-09 1.465386247202315e-10 1.464698143128268e-10 1.624340137838278e-09 3.1475992334637765e-09 -6.1631403394747525e-09 2.171899883926408e-09 2.5488793392885146e-08 6.53916142940386e-08 1.0000000012593075 0.9998417897924119 1.0000000246817928 1.6301283907067796e-09 1.583010523978129e-10 1.575614248942834e-10 1.638274340819853e-09 3.1751815377832896e-09 -6.163144068789585e-09 2.181880409137408e-09 2.5489552117752738e-08 6.540364702865747e-08 0.9999999970076734 0.9998417863793331 1.0000000232068686 -1.6134839819469065e-09 -2.5845942106212937e-09 -3.0828852684811456e-09 -1.2917312165551605e-09 -2.636517203941185e-09 -6.163137527581975e-09 3.4797276470606923e-09 2.5570545249372113e-08 6.507715270798586e-08
1.962 0.9999999928811881 0.9998417829434292 1.0000000481998266 -5.241655130245793e-09 -3.980072412133131e-09 -9.367506563480937e-09 -2.4084056395330205e-09 -4.800939121466908e-09 -6.290761639411149e-09 7.41293925275622e-09 2.6293200843053597e-08 8.52175220877509e-08 0.9999999994926284 0.9998417883807132 1.0000000223687155 3.1151760152805326e-10 -1.0222875677991523e-09 -1.0236423075772973e-09 2.9564040410277515e-10 5.078910104856782e-10 -6.290769310975548e-09 2.051701067525814e-09 2.5506627969875292e-08 6.079285268473487e-08 1.000000001070137 0.9998417896446166 1.000000024340307 1.4912110850036884e-09 3.010017882165779e-11 3.553091380272194e-11 1.4875601947090797e-09 2.8748465074789378e-09 -6.290767276236248e-09 2.2595680112577582e-09 2.553037547019486e-08 6.151387952155149e-08 1.0000000012420658 0.9998417897821674 1.0000000246502125 1.6181464539532473e-09 1.4662884747134817e-10 1.439317913692274e-10 1.6248206639273285e-09 3.147594982121549e-09 -6.290769460023856e-09 2.3460791222839015e-09 2.553738978774094e-08 6.163440196509594e-08 1.0000000012594208 0.9998417897960493 1.0000000246827627 1.630943206840912e-09 1.5839933532631143e-10 1.5479711400235297e-10 1.638769803403874e-09 3.175205484282907e-09 -6.2907731434814705e-09 2.3553328444370483e-09 2.5538145594115272e-08 6.164716856004211e-08 0.9999999970145351 0.9998417863855008 1.0000000231815174 -1.6082189716243745e-09 -2.5786346138707676e-09 -3.0102395048089754e-09 -1.2876494649831096e-09 -2.6292474033339273e-09 -6.290766756344062e-09 3.5850195193561412e-09 2.56193879253268e-08 6.130067462812424e-08
1.972 0.9999999929512856 0.9998417829938548 1.0000000477402817 -5.188754949220588e-09 -3.934095756379662e-09 -9.079840827259489e-09 -2.3841508086030805e-09 -4.753674868372287e-09 -6.420942590768656e-09 7.404382054549332e-09 2.6334291373920414e-08 8.187212312208661e-08 0.9999999994924135 0.9998417883831224 1.0000000223667513 3.121412895716773e-10 -1.0217661559612172e-09 -1.001488085806851e-09 2.9576511748617163e-10 5.073754133104419e-10 -6.420950179367904e-09 2.248987401864115e-09 2.5558019049662732e-08 5.661236989957256e-08 1.000000001070066 0.9998417896480533 1.000000024340169 1.4920103882966945e-09 3.019192732564914e-11 3.619114950568302e-11 1.4878425619545144e-09 2.87459264947939e-09 -6.42094805583577e-09 2.4397792639970745e-09 2.55814347775699e-08 5.739217987497967e-08 1.0000000012421657 0.9998417897858326 1.0000000246504257 1.6190797597648077e-09 1.4678789013682035e-10 1.4250474912475222e-10 1.6252367015841587e-09 3.147601349937046e-09 -6.420950120145536e-09 2.5201673023053672e-09 2.5588418499303355e-08 5.7522011372842335e-08 1.00000000125954 0.9998417897997386 1.0000000246830179 1.6318917580804836e-09 1.585662457216663e-10 1.5316196181057512e-10 1.6392007782475158e-09 3.1752399835558354e-09 -6.420954091417406e-09 2.5287918156248545e-09 2.558917134476587e-08 5.753576125046568e-08 0.9999999970208233 0.9998417863913117 1.0000000231688904 -1.602818501872202e-09 -2.572621306285039e-09 -2.9418940855569068e-09 -1.2836540867260634e-09 -2.621989476622301e-09 -6.420947826382948e-09 3.696712510447544e-09 2.5670822389600025e-08 5.714269008031228e-08
1.982 0.9999999930192279 0.9998417830428191 1.0000000473195134 -5.136108748825236e-09 -3.8885772798267426e-09 -8.834273550139557e-09 -2.360271379750902e-09 -4.706876848957538e-09 -6.55372273735272e-09 7.388037391015554e-09 2.637691800812906e-08 7.902919066407698e-08 0.9999999994920103 0.9998417883854465 1.000000022368666 3.129676478713408e-10 -1.0212140180698627e-09 -9.823436779299942e-10 2.9577259449280013e-10 5.068698922567422e-10 -6.553730037240859e-09 2.3946910898798547e-09 2.5609394364178925e-08 5.305632101714393e-08 1.0000000010699694 0.9998417896515203 1.0000000243400264 1.4930063853846412e-09 3.031467042392795e-11 3.792713953774382e-11 1.4880093256022887e-09 2.8743486486332545e-09 -6.553728211083051e-09 2.5740681726418365e-09 2.5632457509786297e-08 5.390042960524399e-08 1.0000000012422574 0.9998417897895395 1.0000000246502374 1.6202089074474873e-09 1.469780577121526e-10 1.425644172979934e-10 1.6255371031965841e-09 3.1476179351144085e-09 -6.553730018950619e-09 2.650417560936571e-09 2.5639410962552433e-08 5.403995696054941e-08 1.0000000012596524 0.9998417898034713 1.0000000246828318 1.6330360240912041e-09 1.5876428021304364e-10 1.5305454046061153e-10 1.6395160167868653e-09 3.1752851545484774e-09 -6.5537339944535306e-09 2.6586249159058953e-09 2.564016095390053e-08 5.405472561571583e-08 0.9999999970266027 0.9998417863968124 1.000000023167427 -1.5972161987385155e-09 -2.566592425584823e-09 -2.8846197321090373e-09 -1.2797906205564436e-09 -2.6147431878098705e-09 -6.5537278539351385e-09 3.783243005100443e-09 2.5722391003074934e-08 5.359495118816143e-08
1.992 0.999999993085461 0.99984178309064 1.000000046926982 -5.083630153539286e-09 -3.8435500997073915e-09 -8.651304637250964e-09 -2.3367659302552016e-09 -4.6605399603163006e-09 -6.689149847762151e-09 7.35025660138958e-09 2.641879978846657e-08 7.732027453498414e-08 0.9999999994914541 0.9998417883877112 1.0000000223735968 3.1407807378208426e-10 -1.0206676692022274e-09 -9.684803683749296e-10 2.9564138538438146e-10 5.063753989569391e-10 -6.68915704236089e-09 2.4606356021558404e-09 2.5658617755774758e-08 5.111621487747401e-08 1.0000000010698387 0.9998417896550118 1.0000000243400446 1.4942798949988971e-09 3.0432057747710305e-11 4.0359365135201784e-11 1.4880372536707512e-09 2.8741158662374122e-09 -6.6891554930560325e-09 2.6347247096339414e-09 2.568131347805765e-08 5.200797796426412e-08 1.0000000012423267 0.9998417897932805 1.0000000246499154 1.6216148877960619e-09 1.471624922615706e-10 1.4392116194827796e-10 1.625698985084435e-09 3.1476448505908162e-09 -6.6891569250130764e-09 2.7093860693600488e-09 2.568823787046151e-08 5.21541857916515e-08 1.0000000012597436 0.9998417898072384 1.0000000246824823 1.634457099136357e-09 1.5895678510745207e-10 1.5430465151556084e-10 1.6396925925212247e-09 3.1753407976225416e-09 -6.68916098800455e-09 2.717419661851461e-09 2.5688985141839754e-08 5.2169651324649155e-08 0.9999999970319908 0.9998417864020895 1.0000000231742447 -1.5913309514448227e-09 -2.560584644414997e-09 -2.8444316784699494e-09 -1.2760761672349092e-09 -2.6075079286005803e-09 -6.689155198870987e-09 3.821955118590147e-09 2.5771949688707614e-08 5.164224910264878e-08
2.002 0.9999999931505722 0.9998417831377389 1.0000000465486982 -5.03134561929494e-09 -3.799047588551103e-09 -8.544001250458726e-09 -2.3135962401265303e-09 -4.614658907641227e-09 -6.827272762816522e-09 7.283341919414694e-09 2.645839096900593e-08 7.708180254276329e-08 0.9999999994907961 0.9998417883899544 1.0000000223802394 3.154539696720396e-10 -1.0201639169218897e-09 -9.617847496947038e-10 2.9538948085739236e-10 5.058916209275835e-10 -6.8272799341762926e-09 2.4351111849120782e-09 2.5704464737716776e-08 5.1349009991916475e-08 1.0000000010696695 0.9998417896585262 1.0000000243402587 1.495813410885779e-09 3.050706400538976e-11 4.278817882751715e-11 1.487942616556474e-09 2.8738930956391688e-09 -6.8272781548846106e-09 2.6100922877872378e-09 2.5726787695099305e-08 5.225146431866632e-08 1.0000000012423644 0.999841789797049 1.0000000246496294 1.6232811826475968e-09 1.4730498447841612e-10 1.4599441419323687e-10 1.6257376860957551e-09 3.147682518810014e-09 -6.827279679148124e-09 2.6854634109905836e-09 2.5733685014045258e-08 5.2398450134775854e-08 1.0000000012598043 0.9998417898110338 1.000000024682153 1.6361378905784764e-09 1.5910732430690664e-10 1.5634328316781304e-10 1.6397462378220988e-09 3.17540716206548e-09 -6.8272837729261726e-09 2.6935731866544947e-09 2.573442980021155e-08 5.241399008530107e-08 0.9999999970371518 0.99984178640726 1.000000023185394 -1.585183338521452e-09 -2.554635048322787e-09 -2.825550807078833e-09 -1.2724892837010035e-09 -2.6002833948192573e-09 -6.827278055210526e-09 3.802301066375662e-09 2.5818242813870847e-08 5.1843295450965325e-08
2.012 0.9999999932152228 0.9998417831845882 1.0000000461689813 -4.979436390128844e-09 -3.755096598011326e-09 -8.515887750461146e-09 -2.2906998109238165e-09 -4.569228693627756e-09 -6.9681408736603725e-09 7.1872794629367125e-09 2.6495334334421674e-08 7.820178741283675e-08 0.9999999994901017 0.9998417883922236 1.000000022386997 3.1693268078873585e-10 -1.0197331077521815e-09 -9.632513514583868e-10 2.950625158578178e-10 5.054185667337365e-10 -6.968147723707458e-09 2.321542518002071e-09 2.5747029187146475e-08 5.352996140123477e-08 1.0000000010694647 0.9998417896620665 1.0000000243405656 1.4974467109794198e-09 3.0509981127576623e-11 4.4532636658035616e-11 1.4877690985797063e-09 2.873681313193807e-09 -6.968145806138513e-09 2.503806056422632e-09 2.576898471976785e-08 5.4405315474362195e-08 1.000000001242367 0.9998417898008434 1.000000024649427 1.6250469718059241e-09 1.4737551453540012e-10 1.4813535003054606e-10 1.6256974871835204e-09 3.147731175795438e-09 -6.9681475150160435e-09 2.582324537117783e-09 2.5775857374613946e-08 5.454739799344103e-08 1.0000000012598294 0.9998417898148549 1.0000000246819059 1.637918233352251e-09 1.5918578881048596e-10 1.5852469250466463e-10 1.6397210113771318e-09 3.1754840464527144e-09 -6.968151711974118e-09 2.5907639547107016e-09 2.5776599910975714e-08 5.456241654796761e-08 0.9999999970422742 0.9998417864124594 1.0000000231963366 -1.578940456565889e-09 -2.5487737775052067e-09 -2.8295635097895967e-09 -1.2689808394471693e-09 -2.5930698729346144e-09 -6.9681461429415e-09 3.7270111368411516e-09 2.5861314729480103e-08 5.3986298465780056e-08
2.022 0.9999999932800622 0.9998417832316526 1.0000000457724916 -4.928167065785367e-09 -3.711703158458456e-09 -8.5604465997902e-09 -2.268016683817024e-09 -4.524244179742596e-09 -7.1118043292469234e-09 7.069702428704387e-09 2.653055649881291e-08 8.015705325472941e-08 0.9999999994894422 0.9998417883945702 1.0000000223922187 3.18271485062172e-10 -1.0193853165155868e-09 -9.726988323495047e-10 2.9470889546987607e-10 5.049564174920803e-10 -7.11181088693983e-09 2.138652995941097e-09 2.578774311005372e-08 5.678132877997909e-08 1.0000000010692331 0.9998417896656396 1.0000000243407796 1.4989400888920435e-09 3.043071133837839e-11 4.518617492271548e-11 1.4875647921421813e-09 2.8734798703922333e-09 -7.1118088473870205e-09 2.3348513806057874e-09 2.580934453391584e-08 5.7609005100409676e-08 1.0000000012423373 0.999841789804667 1.0000000246492693 1.6266726066638592e-09 1.473639643048826e-10 1.4987863338034218e-10 1.6256258405661972e-09 3.147790168796806e-09 -7.111810717959322e-09 2.4189342075496863e-09 2.5816194766861325e-08 5.774338221378535e-08 1.0000000012598214 0.9998417898187052 1.0000000246817184 1.639558340382651e-09 1.591819901778193e-10 1.6037798002686868e-10 1.6396643789182088e-09 3.175571206526423e-09 -7.111814774324641e-09 2.4279515944520882e-09 2.5816935277405528e-08 5.775758808864901e-08 0.9999999970475488 0.9998417864178252 1.0000000232025437 -1.5728502326505034e-09 -2.543011362655563e-09 -2.8550847828275108e-09 -1.2655008184534524e-09 -2.5858668542040873e-09 -7.111809578435605e-09 3.611691617813866e-09 2.590254012561639e-08 5.7208342424567385e-08
2.032 0.9999999933456478 0.999841783279331 1.00000004534617 -4.877751729294507e-09 -3.668845779384029e-09 -8.662337399656882e-09 -2.245513583098492e-09 -4.479700272112975e-09 -7.2583139108683496e-09 6.943944786652861e-09 2.6565893280504265e-08 8.222268214569741e-08 0.9999999994888825 0.9998417883970415 1.0000000223944487 3.1927491792892097e-10 -1.0191042514674778e-09 -9.888280059684224e-10 2.943562578627252e-10 5.045048191404903e-10 -7.258320257667096e-09 1.9214820358584864e-09 2.5828913160943067e-08 6.004013844868113e-08 1.000000001068988 0.9998417896692562 1.0000000243407077 1.5001008343469365e-09 3.0285571299103645e-11 4.466728890026354e-11 1.4873562600877041e-09 2.873289648259071e-09 -7.258318122069964e-09 2.137693957387711e-09 2.585017584977291e-08 6.081839283429222e-08 1.0000000012422827 0.9998417898085257 1.000000024649091 1.627965493179689e-09 1.4728618546392074e-10 1.5100583657090923e-10 1.6255496190948334e-09 3.1478598563378784e-09 -7.258319755499219e-09 2.2293360670184727e-09 2.5857004916302325e-08 6.094520827107133e-08 1.0000000012597878 0.9998417898225893 1.000000024681536 1.6408661523521672e-09 1.5911224696244018e-10 1.6167032158400034e-10 1.6396029922600072e-09 3.1756692717065823e-09 -7.258323935554303e-09 2.23913079836045e-09 2.5857743518281047e-08 6.095862047410365e-08 0.9999999970531458 0.9998417864234794 1.0000000232000883 -1.5671134290563732e-09 -2.537331452988924e-09 -2.898039771080286e-09 -1.2620207902449091e-09 -2.578674224453574e-09 -7.258318876882782e-09 3.482381450676932e-09 2.5944173463315302e-08 6.04537806065875e-08
2.042 0.9999999934123794 0.9998417833279094 1.000000044880764 -4.828256941949977e-09 -3.6264828386797866e-09 -8.79999070816089e-09 -2.223195407141992e-09 -4.4355919118447886e-09 -7.407721096663296e-09 6.825456377408546e-09 2.6603368112008763e-08 8.371331555993515e-08 0.9999999994884751 0.9998417883996765 1.000000022392609 3.198863009852096e-10 -1.0188544906533197e-09 -1.0095520515463225e-09 2.939998137319736e-10 5.04064098837409e-10 -7.407726947760007e-09 1.7215416036863862e-09 2.587292073982339e-08 6.243061475212526e-08 1.0000000010687426 0.999841789672926 1.0000000243401945 1.500873246464904e-09 3.0109680111070565e-11 4.311405070145687e-11 1.4871391845869936e-09 2.8731097008426002e-09 -7.4077251282275e-09 1.960291731639487e-09 2.589385577043314e-08 6.316965744582896e-08 1.0000000012422126 0.9998417898124272 1.0000000246488303 1.6288709165336107e-09 1.4717782671030883e-10 1.5145954011486916e-10 1.6254643390400362e-09 3.1479402192467502e-09 -7.407726723016216e-09 2.0599835475630763e-09 2.5900663253290757e-08 6.329082394056087e-08 1.0000000012597372 0.9998417898265156 1.0000000246813068 1.6417867113404468e-09 1.5901188746050508e-10 1.6232520815576594e-10 1.6395325085936573e-09 3.1757779766485943e-09 -7.407731113664424e-09 2.0705964240055064e-09 2.5901399916025286e-08 6.330364691500789e-08 0.9999999970591917 0.9998417864295139 1.0000000231861055 -1.5617896783479438e-09 -2.5316981548931283e-09 -2.9524420315372704e-09 -1.2585461599297755e-09 -2.5714918285078095e-09 -7.4077259707652075e-09 3.370164638412014e-09 2.598855926320576e-08 6.284650894680227e-08
2.052 0.9999999934804594 0.999841783377534 1.0000000443717327 -4.7796124480676426e-09 -3.584570916341283e-09 -8.948956266306729e-09 -2.2010990467285717e-09 -4.391914800918068e-09 -7.560078407306443e-09 6.727450506628201e-09 2.6644453355024072e-08 8.414694761537364e-08 0.999999999488252 0.9998417884024993 1.0000000223860965 3.20174697788721e-10 -1.018599472926705e-09 -1.0324160729793188e-09 2.936083671085783e-10 5.036343484229762e-10 -7.560083762717699e-09 1.5992274509950204e-09 2.592143837566905e-08 6.340998335194682e-08 1.0000000010685082 0.9998417896766592 1.000000024339133 1.5013267813071345e-09 2.993935490504589e-11 4.0755976987047845e-11 1.4868831204921596e-09 2.872940798795147e-09 -7.560082099960726e-09 1.8543896067093791e-09 2.594204894261049e-08 6.412624260133651e-08 1.0000000012421364 0.9998417898163792 1.0000000246484304 1.6294576891242905e-09 1.4707521897828572e-10 1.5124715033219585e-10 1.6253399492751167e-09 3.148031138760758e-09 -7.560083813610208e-09 1.959630979803137e-09 2.5948832783667037e-08 6.424450677490325e-08 1.0000000012596788 0.999841789830491 1.0000000246809788 1.6423886172524859e-09 1.5891721127210047e-10 1.623281644072836e-10 1.6394227434025104e-09 3.17589757129936e-09 -7.560088384659272e-09 1.9708024372832026e-09 2.5949567270017284e-08 6.425703148384246e-08 0.9999999970657579 0.9998417864359808 1.0000000231590573 -1.5568106949154043e-09 -2.526074645875917e-09 -3.0113974402816624e-09 -1.255109222785994e-09 -2.5643193904598773e-09 -7.560083161776261e-09 3.302611677503107e-09 2.603735208941071e-08 6.383949020011438e-08
2.062 0.9999999935498827 0.9998417834282004 1.0000000438194596 -4.731709479529938e-09 -3.5430823256436074e-09 -9.085338463465529e-09 -2.17927412561513e-09 -4.348664151929721e-09 -7.715439002478631e-09 6.657131765999798e-09 2.6689653877674306e-08 8.331527268912496e-08 0.9999999994882235 0.9998417884055177 1.000000022374804 3.202373052348946e-10 -1.0183173854988553e-09 -1.054955895010132e-09 2.931438247027005e-10 5.032157068203088e-10 -7.715443777143662e-09 1.5967537534549583e-09 2.5975009683945494e-08 6.278341439228872e-08 1.000000001068293 0.9998417896804616 1.0000000243374614 1.5015581677225102e-09 2.979653982198161e-11 3.786615607456932e-11 1.486551282878239e-09 2.872782225445025e-09 -7.715442359246082e-09 1.8528610383767534e-09 2.5995291855585858e-08 6.349677111575456e-08 1.0000000012420622 0.9998417898203887 1.000000024647835 1.6298228335475788e-09 1.4700008257273949e-10 1.5042198000741352e-10 1.6251394858436846e-09 3.1481326271449728e-09 -7.715443973934438e-09 1.958324266024021e-09 2.6002048900212735e-08 6.361526918019018e-08 1.0000000012596206 0.9998417898345227 1.0000000246804972 1.6427686986845644e-09 1.5885012912928517e-10 1.617105709809934e-10 1.6392371471196398e-09 3.176027198368176e-09 -7.71544854316854e-09 1.9695195788055064e-09 2.6002780833507403e-08 6.36278262726398e-08 0.9999999970728577 0.9998417864428895 1.0000000231187982 -1.5520775291237426e-09 -2.5204386357504036e-09 -3.0680841325916326e-09 -1.2517510902503924e-09 -2.5571569620663253e-09 -7.715443365194449e-09 3.2942722185948972e-09 2.60910937894185e-08 6.323233505748894e-08
2.072 0.9999999936204539 0.9998417834797706 1.0000000432288316 -4.68449876825603e-09 -3.5020054770937747e-09 -9.188786914358421e-09 -2.1577603370179226e-09 -4.305835300005037e-09 -7.873856579414385e-09 6.613862470373318e-09 2.673854148398152e-08 8.128924168609033e-08 0.9999999994883799 0.9998417884087253 1.000000022359095 3.2010482181355144e-10 -1.0180030018003333e-09 -1.074957548202853e-09 2.925811129225969e-10 5.028076124579279e-10 -7.873861060537101e-09 1.7059545074196017e-09 2.6033113270410873e-08 6.067503232852782e-08 1.0000000010681025 0.9998417896843387 1.0000000243351739 1.501596575945382e-09 2.968609380681556e-11 3.478039668141941e-11 1.48612059888161e-09 2.8726336792625744e-09 -7.873859646766368e-09 1.948182448209135e-09 2.605305978327871e-08 6.140756719835037e-08 1.0000000012419965 0.9998417898244611 1.0000000246470022 1.6299951944577795e-09 1.4695728831664607e-10 1.491310130028039e-10 1.6248398771930803e-09 3.1482445258246905e-09 -7.873861106368545e-09 2.0488505104301525e-09 2.6059786510458964e-08 6.152962521545722e-08 1.0000000012595693 0.9998417898386165 1.0000000246798157 1.6429557854161651e-09 1.5881541087091862e-10 1.6060039069833487e-10 1.6389523235786658e-09 3.176167700368241e-09 -7.873865652077889e-09 2.0595666335818544e-09 2.6060515523410608e-08 6.154256409555661e-08 0.9999999970804465 0.9998417864502104 1.0000000230664774 -1.5475572280241832e-09 -2.514784583008857e-09 -3.1165643716540275e-09 -1.248500075573565e-09 -2.5500046149715752e-09 -7.873860845449095e-09 3.341373162585353e-09 2.6149271779341815e-08 6.114334020119579e-08
2.082 0.9999999936918291 0.9998417835319998 1.0000000426082964 -4.6380088740200415e-09 -3.461334437298278e-09 -9.244693712774978e-09 -2.1365734771225736e-09 -4.263423706933809e-09 -8.035386054221804e-09 6.5898587629519074e-09 2.6790086485077255e-08 7.838732198322122e-08 0.9999999994886946 0.9998417884121049 1.0000000223397436 3.197279584323094e-10 -1.0176565742245146e-09 -1.0906531769763193e-09 2.9192049300331803e-10 5.024096364871891e-10 -8.03539000589036e-09 1.87627265726789e-09 2.6094538347976968e-08 5.749066511993112e-08 1.0000000010679397 0.9998417896882934 1.0000000243323455 1.5013912341802009e-09 2.960796064779706e-11 3.1906989165425805e-11 1.485592946076918e-09 2.8724958108348733e-09 -8.03538864691066e-09 2.0991056064469874e-09 2.6114142739684095e-08 5.826512151648497e-08 1.0000000012419457 0.9998417898286024 1.000000024645938 1.6299238656156917e-09 1.469467913280167e-10 1.4764633504070237e-10 1.6244434409031584e-09 3.1483668802239725e-09 -8.035390149343007e-09 2.1929230980338844e-09 2.6120836130941427e-08 5.839401167832036e-08 1.0000000012595314 0.9998417898427776 1.0000000246789342 1.642898815107239e-09 1.5881281292081202e-10 1.5925611653178685e-10 1.638570908689203e-09 3.1763177723186165e-09 -8.035394533354275e-09 2.2029472082794795e-09 2.612156187986011e-08 5.8407674860300294e-08 0.9999999970884387 0.9998417864578822 1.0000000230043076 -1.5432954635138058e-09 -2.5091124255480553e-09 -3.1523918373247573e-09 -1.2453595323755669e-09 -2.5428624298431e-09 -8.035390061852871e-09 3.4244737878847544e-09 2.621069008946334e-08 5.797229782833091e-08
2.092 0.99999999376357 0.9998417835845748 1.0000000419685704 -4.592279009248663e-09 -3.4210574847383595e-09 -9.24539635405842e-09 -2.1157034861294748e-09 -4.221425235149563e-09 -8.200082828696722e-09 6.57280603083933e-09 2.6842995525749416e-08 7.512087561089418e-08 0.9999999994891282 0.9998417884156292 1.0000000223178314 3.1905021624448824e-10 -1.0172720633321044e-09 -1.1008913058544774e-09 2.911864727983572e-10 5.020223631390688e-10 -8.200086336008433e-09 2.0511616224407093e-09 2.615776551932471e-08 5.3879954724263186e-08 1.0000000010678038 0.9998417896923266 1.0000000243291478 1.5008845034477604e-09 2.956752309600166e-11 2.9668442482469796e-11 1.4849946774308047e-09 2.872367976524917e-09 -8.200085113289674e-09 2.2567094345703506e-09 2.617702455679223e-08 5.4716001925721265e-08 1.0000000012419126 0.9998417898328149 1.0000000246447227 1.6295508104975443e-09 1.4697403398059103e-10 1.4631653299149555e-10 1.6239769094055863e-09 3.1484985036767396e-09 -8.200086549334256e-09 2.344260960098625e-09 2.6183682455535172e-08 5.48543632634972e-08 1.0000000012595105 0.9998417898470096 1.0000000246779241 1.6425402015879937e-09 1.58848135801179e-10 1.5801857779084904e-10 1.6381190066508512e-09 3.1764782422324118e-09 -8.200091077544991e-09 2.3536457047501292e-09 2.6184404749506988e-08 5.486902523820192e-08 0.9999999970967165 0.9998417864658227 1.0000000229352215 -1.5393459103803114e-09 -2.5034159261472656e-09 -3.1729984285393797e-09 -1.2423085031233198e-09 -2.5357302230831388e-09 -8.200086852493224e-09 3.516691052060039e-09 2.627384757876036e-08 5.436229967941177e-08
2.102 0.9999999938352028 0.9998417836371588 1.0000000413211942 -4.547274478609067e-09 -3.3811581835197272e-09 -9.190323617981896e-09 -2.095120840211412e-09 -4.179835402512475e-09 -8.36800361891524e-09 6.549199790597039e-09 2.689589739372303e-08 7.211209633105628e-08 0.9999999994896349 0.9998417884192669 1.0000000222945986 3.180933088244797e-10 -1.0168395245614206e-09 -1.1052626791033878e-09 2.904186997096378e-10 5.01645187416561e-10 -8.368006833915657e-09 2.188062803935878e-09 2.6221187651651623e-08 5.067243790640371e-08 1.0000000010676902 0.9998417896964356 1.0000000243258274 1.5000969602231046e-09 2.957504939993841e-11 2.8382949436080623e-11 1.4843664906245716e-09 2.8722497233867863e-09 -8.368005796930504e-09 2.3815369386299904e-09 2.624010185838036e-08 5.157908670082236e-08 1.0000000012418966 0.9998417898370997 1.0000000246435057 1.6288967676282514e-09 1.4704910924569528e-10 1.4545000530665635e-10 1.623480670495038e-09 3.148640486043936e-09 -8.368007339157167e-09 2.4646657933339163e-09 2.624672316585191e-08 5.1727792208346783e-08 1.000000001259506 0.9998417898513139 1.0000000246769238 1.6419003524519722e-09 1.5893117230978857e-10 1.571954840605926e-10 1.6376376639507942e-09 3.1766486644094794e-09 -8.368011789531913e-09 2.4735962571645284e-09 2.6247441887423953e-08 5.174354009154831e-08 0.9999999971051511 0.9998417864739406 1.00000002286247 -1.5356859585047607e-09 -2.4976847939627527e-09 -3.1778332701569342e-09 -1.2393096399127725e-09 -2.5286084609477713e-09 -8.36800744527462e-09 3.591968635825065e-09 2.6337157264115636e-08 5.1136233824620866e-08
2.112 0.9999999939062753 0.9998417836894291 1.0000000406771505 -4.502871359754168e-09 -3.3416329088339104e-09 -9.085142371784175e-09 -2.0747800236984943e-09 -4.138649972468245e-09 -8.539206047823296e-09 6.5074965915933836e-09 2.694746809077739e-08 6.996446310997411e-08 0.9999999994901679 0.9998417884229848 1.0000000222712666 3.1697321027922156e-10 -1.0163603606217281e-09 -1.1041295349677159e-09 2.89665284085398e-10 5.012780787462222e-10 -8.53920862539008e-09 2.260420629033899e-09 2.628326325451924e-08 4.871594232970822e-08 1.0000000010675925 0.9998417897006174 1.0000000243226521 1.499144617530447e-09 2.962867086387202e-11 2.815323075578222e-11 1.4837573612027079e-09 2.872141238045663e-09 -8.539207548464085e-09 2.447756527941859e-09 2.6301836709959465e-08 4.9682125490792077e-08 1.000000001241895 0.9998417898414571 1.0000000246424579 1.6280778574686561e-09 1.4717026902628805e-10 1.4519589995826133e-10 1.6230038728573922e-09 3.1487918651447593e-09 -8.539209316340602e-09 2.528701836190595e-09 2.630842141577657e-08 4.9838974159167826e-08 1.0000000012595163 0.9998417898556896 1.000000024676096 1.641096055835325e-09 1.590604117625752e-10 1.5693972936344726e-10 1.6371757418074382e-09 3.1768286957007148e-09 -8.5392136297407e-09 2.537407867321011e-09 2.6309136523712555e-08 4.9855571625440564e-08 0.9999999971136141 0.9998417864821452 1.0000000227891945 -1.5321979016441589e-09 -2.491919970032e-09 -3.168223955160991e-09 -1.2363157613101977e-09 -2.521496613439437e-09 -8.53920939317372e-09 3.6304801877450203e-09 2.639909755342753e-08 4.9138318623686004e-08
2.122 0.9999999939764029 0.9998417837411119 1.000000040045739 -4.458921343174125e-09 -3.3025076092399078e-09 -8.940122444063007e-09 -2.0546152360182925e-09 -4.097864909953732e-09 -8.713747777644117e-09 6.440624031706777e-09 2.6996677363096372e-08 6.908412908685717e-08 0.9999999994906849 0.9998417884267548 1.000000022248868 3.158356677615906e-10 -1.0158651520326944e-09 -1.0985122743375686e-09 2.889870537342456e-10 5.009205009092803e-10 -8.713749945854578e-09 2.2553733477172057e-09 2.6342786181115613e-08 4.856731991632845e-08 1.0000000010675019 0.9998417897048664 1.0000000243198395 1.4981727826052002e-09 2.969775454019085e-11 2.8830712612847084e-11 1.4832271765718158e-09 2.87204216170753e-09 -8.713749224799626e-09 2.442622677772877e-09 2.6361026628315324e-08 4.956061576865785e-08 1.0000000012419037 0.9998417898458829 1.0000000246417171 1.6272393114566103e-09 1.473070684588556e-10 1.4549214048211938e-10 1.622606646317631e-09 3.1489527250284707e-09 -8.713750777854753e-09 2.5237219462594676e-09 2.6367575679088153e-08 4.9720372241145374e-08 1.0000000012595363 0.9998417898601352 1.0000000246755687 1.6402725695050344e-09 1.5920497385149605e-10 1.5719855829945987e-10 1.636793594481222e-09 3.177017902472705e-09 -8.713755036960677e-09 2.532445751875357e-09 2.636828728300783e-08 4.9737266044747403e-08 0.9999999971219942 0.9998417864903584 1.000000022718071 -1.5287366593539912e-09 -2.4861522335359448e-09 -3.146963133899821e-09 -1.2332656057460983e-09 -2.514395677143742e-09 -8.713750879702953e-09 3.6214414331777667e-09 2.6458478805985206e-08 4.893053953358048e-08
2.132 0.9999999940452993 0.9998417837920032 1.0000000394338435 -4.415338681312328e-09 -3.2638384678976073e-09 -8.768063262019206e-09 -2.0345339606271624e-09 -4.057476457468949e-09 -8.89168818120836e-09 6.347617044487486e-09 2.7043180879362352e-08 6.951777858612759e-08 0.9999999994911525 0.9998417884305532 1.0000000222281358 3.14765423188466e-10 -1.0154138214372548e-09 -1.0898415676371435e-09 2.8846341537370885e-10 5.00572344324585e-10 -8.891690636337106e-09 2.1724734509227852e-09 2.639929411788369e-08 5.01887570320111e-08 1.0000000010674108 0.9998417897091788 1.000000024317507 1.4972668934973678e-09 2.9722679662756737e-11 3.008243219759665e-11 1.4828549367978054e-09 2.8719519635930073e-09 -8.89168955435102e-09 2.365885675652113e-09 2.6417213087130106e-08 5.1170360521131154e-08 1.0000000012419163 0.9998417898503759 1.000000024641338 1.626466897759143e-09 1.473996000981563e-10 1.4611512341072158e-10 1.622367521540911e-09 3.149122198880894e-09 -8.89169122806964e-09 2.449527160152524e-09 2.642372824762415e-08 5.132718329122365e-08 1.0000000012595616 0.9998417898646476 1.000000024675392 1.6395151627236622e-09 1.593054162160489e-10 1.5775936377975655e-10 1.6365693516519587e-09 3.177215928348159e-09 -8.891695389425075e-09 2.4585161267916847e-09 2.642443652458956e-08 5.134376011886876e-08 0.9999999971302069 0.9998417864985207 1.0000000226510624 -1.5252184990110863e-09 -2.4804413304176477e-09 -3.1176985787443237e-09 -1.2300777054497685e-09 -2.507305120267951e-09 -8.891691026709899e-09 3.5644272010709315e-09 2.651484846265606e-08 5.048980327073186e-08
2.142 0.9999999941127876 0.9998417838419779 1.0000000388456467 -4.372132704019213e-09 -3.225687145309961e-09 -8.582184140396716e-09 -2.014424840972297e-09 -4.017480059823532e-09 -9.073087623890206e-09 6.234117284038144e-09 2.7087642319922573e-08 7.091988145280394e-08 0.9999999994915494 0.9998417884343666 1.0000000222094565 3.137539694204026e-10 -1.0150713914930119e-09 -1.079639387497369e-09 2.881874846029365e-10 5.00233243543667e-10 -9.073089915824596e-09 2.023947397910586e-09 2.6453394889726937e-08 5.295474233804325e-08 1.0000000010673147 0.9998417897135521 1.0000000243156566 1.4964189283486982e-09 2.963865143691139e-11 3.1529826119388926e-11 1.4827317009651341e-09 2.8718703440329912e-09 -9.073088967054342e-09 2.230062683755216e-09 2.6471007025424903e-08 5.389841635564459e-08 1.0000000012419303 0.9998417898549343 1.0000000246412852 1.6257519283057147e-09 1.473826613034066e-10 1.46799900612096e-10 1.622377679901975e-09 3.149300589191398e-09 -9.073090249771688e-09 2.318635094480682e-09 2.6477490566313847e-08 5.4048658869094966e-08 1.0000000012595887 0.999841789869226 1.0000000246755256 1.6388153940322558e-09 1.592966009977057e-10 1.5836882228195865e-10 1.6365947077170937e-09 3.1774226872567384e-09 -9.073094811172403e-09 2.3281340515463703e-09 2.647819574903252e-08 5.406453897150711e-08 0.9999999971381984 0.9998417865065946 1.000000022589327 -1.5216527845320448e-09 -2.47485223383249e-09 -3.0842545582943457e-09 -1.2266550627876891e-09 -2.500225615366904e-09 -9.073090439100616e-09 3.4696537890131235e-09 2.6568816336116576e-08 5.320582867917e-08
2.152 0.9999999941787996 0.9998417838909884 1.0000000382827507 -4.329357582774295e-09 -3.188083680007245e-09 -8.394351286031328e-09 -1.994188442558145e-09 -3.97787222316727e-09 -9.2580070207436e-09 6.111403302420421e-09 2.713169644695109e-08 7.268817637988802e-08 0.9999999994918665 0.9998417884381896 1.0000000221929046 3.127470936297091e-10 -1.0148711712002811e-09 -1.069228548357728e-09 2.8823690352387107e-10 4.999035372826286e-10 -9.258009211037596e-09 1.835929526479736e-09 2.6506717509487803e-08 5.597633592629768e-08 1.000000001067211 0.9998417897179861 1.0000000243142007 1.4955752934573025e-09 2.94121616609302e-11 3.2890447017216584e-11 1.4829334615775907e-09 2.871797025706856e-09 -9.258008607870058e-09 2.061013250945599e-09 2.6524038497291573e-08 5.687446252114051e-08 1.0000000012419445 0.9998417898595591 1.0000000246414542 1.6250413798545142e-09 1.4722351535370282e-10 1.4736752834373439e-10 1.6227125955632338e-09 3.149487077982611e-09 -9.258009867654054e-09 2.1566038387213677e-09 2.6530492709330157e-08 5.701740645862636e-08 1.0000000012596164 0.9998417898738712 1.0000000246758638 1.638119852924243e-09 1.5914552101554506e-10 1.5885850449849008e-10 1.636944607156376e-09 3.1776378572123064e-09 -9.258014315612682e-09 2.166821699430782e-09 2.65311950461933e-08 5.7032518659090104e-08 0.9999999971459468 0.999841786514566 1.0000000225332615 -1.5180942642355083e-09 -2.4694189685805482e-09 -3.050041560706294e-09 -1.2229165560164156e-09 -2.4931572273617525e-09 -9.258009942022892e-09 3.3568112367855247e-09 2.6622008154758046e-08 5.619686874599908e-08
2.162 0.9999999942433574 0.9998417839390502 1.0000000377445941 -4.287030891460684e-09 -3.1510011083007813e-09 -8.213897139233992e-09 -1.9737858640923986e-09 -3.938649259374773e-09 -9.446508889988925e-09 5.993806475782313e-09 2.7177457554424283e-08 7.417706506769202e-08 0.999999999492105 0.9998417884420243 1.0000000221783216 3.117258231362827e-10 -1.014789364516058e-09 -1.059555262568252e-09 2.8862882207271866e-10 4.995817529264613e-10 -9.446511346683549e-09 1.649445163443642e-09 2.6561396429357457e-08 5.843682022659392e-08 1.0000000010670997 0.9998417897224817 1.0000000243130085 1.4947170168468553e-09 2.906713355113094e-11 3.405109237362271e-11 1.4834751556297888e-09 2.871731534558796e-09 -9.44651057927469e-09 1.897187817102323e-09 2.6578439516793174e-08 5.9295679613709785e-08 1.0000000012419579 0.99984178986425 1.0000000246417171 1.6243160132852184e-09 1.4694586746383023e-10 1.477883157580273e-10 1.6233872972156092e-09 3.149681617837698e-09 -9.446511753368108e-09 2.000726663984568e-09 2.6584866164667404e-08 5.9432681209109784e-08 1.0000000012596442 0.9998417898785832 1.0000000246762786 1.6374095504293449e-09 1.5887565189000602e-10 1.5920664903689317e-10 1.6376342925083761e-09 3.177860906852474e-09 -9.446516057719907e-09 2.0117492594151012e-09 2.6585565832097395e-08 5.944717217329119e-08 0.999999997153455 0.999841786522438 1.0000000224826477 -1.5145627243053687e-09 -2.4641174392069345e-09 -3.0176757238112047e-09 -1.218840785933563e-09 -2.486100392283863e-09 -9.446511803304185e-09 3.2515471595975673e-09 2.6676554799493708e-08 5.8645516710344315e-08
2.172 0.9999999943065472 0.9998417839862278 1.0000000372290445 -4.245095965104459e-09 -3.1143585476023706e-09 -8.047115823965957e-09 -1.953276152618134e-09 -3.899807086907944e-09 -9.638656071982022e-09 5.8949368497853886e-09 2.722678948497434e-08 7.487368910393597e-08 0.9999999994922711 0.9998417884458766 1.0000000221654117 3.107433589585275e-10 -1.0147488796171163e-09 -1.0511702311001368e-09 2.892869271150454e-10 4.992679806019395e-10 -9.638658665353408e-09 1.5167819793953464e-09 2.6619315235174188e-08 5.976642102629991e-08 1.0000000010669798 0.99984178972704 1.0000000243119556 1.49389764701232e-09 2.868056006356135e-11 3.503612934554865e-11 1.484279107243893e-09 2.8716734804801002e-09 -9.638658043839765e-09 1.7836800643440176e-09 2.6636087340238956e-08 6.060012714795452e-08 1.0000000012419692 0.999841789869008 1.0000000246419665 1.6236297623341946e-09 1.4662671394484835e-10 1.481447404002246e-10 1.624323856949962e-09 3.149883761258791e-09 -9.63865919739921e-09 1.8935723428632594e-09 2.6642487191314578e-08 6.073363355016404e-08 1.0000000012596706 0.9998417898833628 1.0000000246766647 1.6367383423971077e-09 1.5856451791725656e-10 1.5950150535914861e-10 1.638585914272809e-09 3.1780913718062215e-09 -9.638663641727344e-09 1.9052310901786745e-09 2.6643184246985227e-08 6.074776375106893e-08 0.9999999971607438 0.9998417865302274 1.0000000224368428 -1.5110051664963898e-09 -2.458870726521078e-09 -2.9888584455645487e-09 -1.214501044978e-09 -2.4790554670729414e-09 -9.638659024999928e-09 3.179085524757591e-09 2.673434087470215e-08 5.997745059860804e-08
2.182 0.9999999943684976 0.9998417840326129 1.0000000367330264 -4.203458595498971e-09 -3.0780548897718096e-09 -7.89734359717058e-09 -1.932811120522818e-09 -3.8613425962597836e-09 -9.834513140568867e-09 5.823818297336588e-09 2.728070724066585e-08 7.449102856330594e-08 0.9999999994923745 0.9998417884497551 1.0000000221538279 3.0988919992748925e-10 -1.0146526065611956e-09 -1.044331705023664e-09 2.9004812016945663e-10 4.989617499505986e-10 -9.834515771060537e-09 1.4834450398138187e-09 2.6681492524911106e-08 5.968870340353405e-08 1.0000000010668508 0.9998417897316608 1.0000000243109557 1.4932063485726801e-09 2.8349829933185126e-11 3.5900598110359125e-11 1.4851811141871504e-09 2.871622308572298e-09 -9.834515236310593e-09 1.756069102557153e-09 2.669799174226868e-08 6.051555798836223e-08 1.0000000012419763 0.999841789873833 1.0000000246421423 1.6230716183793611e-09 1.4636324268627427e-10 1.4852318479773593e-10 1.625357920177175e-09 3.1500927410219833e-09 -9.834516495445054e-09 1.8677310386649584e-09 2.670436439321747e-08 6.064853326349353e-08 1.0000000012596935 0.9998417898882096 1.0000000246769645 1.6361952938567702e-09 1.5830925385447535e-10 1.5983247470987513e-10 1.639634801144171e-09 3.1783288040204073e-09 -9.834520847463755e-09 1.8795670735075232e-09 2.6705058791610028e-08 6.066261567238742e-08 0.9999999971678458 0.9998417865379573 1.0000000223949759 -1.5073318817881102e-09 -2.45358174980021e-09 -2.9644711976827062e-09 -1.2100587126434075e-09 -2.4720224732262364e-09 -9.834516526693844e-09 3.1561807261480464e-09 2.679639234705993e-08 5.991069419527454e-08
2.192 0.9999999944293539 0.9998417840783103 1.0000000362530892 -4.162058702845447e-09 -3.0420125903851594e-09 -7.765427970652652e-09 -1.91258849178192e-09 -3.823251959282472e-09 -1.0034145341134104e-08 5.782310051460127e-09 2.733916093018575e-08 7.29933061736063e-08 0.9999999994924268 0.9998417884536682 1.0000000221432315 3.092176945107231e-10 -1.0144273518650135e-09 -1.03914210408046e-09 2.9071324969596653e-10 4.986621826912594e-10 -1.0034148136676838e-08 1.5577733189014847e-09 2.674786690832567e-08 5.821086579830732e-08 1.000000001066711 0.9998417897363455 1.0000000243099714 1.492697408899022e-09 2.8148014333153052e-11 3.662296413602264e-11 1.4859819458271502e-09 2.8715777825784805e-09 -1.0034147505868223e-08 1.8197613203596104e-09 2.6764082993551294e-08 5.905161541939833e-08 1.0000000012419765 0.9998417898787244 1.0000000246422365 1.6226961618704655e-09 1.4622879654902226e-10 1.4891014876521327e-10 1.6262901455579508e-09 3.150308320842852e-09 -1.0034149049174951e-08 1.9278656191563695e-09 2.6770427067654154e-08 5.9187269714686043e-08 1.0000000012597097 0.9998417898931233 1.0000000246771734 1.6358344454447779e-09 1.5818269370979744e-10 1.6018714647916933e-10 1.6405819099497839e-09 3.178572658308516e-09 -1.0034153285342316e-08 1.9393500208992963e-09 2.6771118694809758e-08 5.920164225129947e-08 0.9999999971747962 0.9998417865456558 1.0000000223561036 -1.5034886661868146e-09 -2.44817741610583e-09 -2.9447763040807854e-09 -1.205712920448349e-09 -2.4650021616517488e-09 -1.003414874105562e-08 3.1850140773005245e-09 2.686265913170534e-08 5.844701361207091e-08
2.202 0.999999994489261 0.999841784123425 1.0000000357858543 -4.120908591923013e-09 -3.0062085947048646e-09 -7.6503503232948e-09 -1.892779499897973e-09 -3.785531829329332e-09 -1.0237619206096723e-08 5.764771099657133e-09 2.7401195600762202e-08 7.058354720139887e-08 0.9999999994924407 0.9998417884576273 1.000000022133318 3.08711398569814e-10 -1.0140543489295513e-09 -1.0356310533865808e-09 2.9111787490429486e-10 4.983697998076327e-10 -1.0237621904843206e-08 1.704188493030238e-09 2.6817471120092648e-08 5.5600514786661845e-08 1.0000000010665606 0.9998417897410953 1.0000000243089944 1.4923534180673056e-09 2.8094006135768814e-11 3.707675727556542e-11 1.4865184415026507e-09 2.8715394761654876e-09 -1.0237621629876768e-08 1.9467571471965517e-09 2.683338898536508e-08 5.647693709178525e-08 1.0000000012419696 0.9998417898836827 1.0000000246422713 1.6224860148504383e-09 1.462421386801512e-10 1.4916949222786996e-10 1.6269578673365613e-09 3.1505298626031474e-09 -1.023762318947301e-08 2.0482683944017395e-09 2.683970272551177e-08 5.6618505289696805e-08 1.0000000012597188 0.9998417898981041 1.0000000246773157 1.6356387775735958e-09 1.5820386977491752e-10 1.6042829695887028e-10 1.6412644493768368e-09 3.1788225632256307e-09 -1.0237627165588276e-08 2.0590937919462744e-09 2.684039139676409e-08 5.663350710473024e-08 0.9999999971816345 0.9998417865533509 1.000000022319324 -1.4994916840943827e-09 -2.4426382944576426e-09 -2.929605478597405e-09 -1.2016294228083853e-09 -2.4579947390566635e-09 -1.0237622718150168e-08 3.252877849433579e-09 2.693218367587216e-08 5.5848828431553484e-08
2.212 0.9999999945483514 0.9998417841680521 1.0000000353283196 -4.08005931685815e-09 -2.9706746006928492e-09 -7.549845843037933e-09 -1.873477665915151e-09 -3.748178946651236e-09 -1.044500233768023e-08 5.759965634591418e-09 2.7465306996816043e-08 6.766902352485506e-08 0.9999999994924309 0.9998417884616438 1.0000000221238157 3.0831492092585777e-10 -1.0135696140813037e-09 -1.0337439389072952e-09 2.911847004692181e-10 4.980832910262726e-10 -1.0445005078405516e-08 1.8712196676872353e-09 2.6888804630516755e-08 5.236070976818901e-08 1.0000000010664034 0.9998417897459139 1.0000000243080196 1.4921193038647067e-09 2.81514506652009e-11 3.710271012712867e-11 1.4867148161152373e-09 2.871506232934004e-09 -1.0445005140592205e-08 2.094448503974838e-09 2.6904409756200574e-08 5.3292743583154795e-08 1.0000000012419574 0.9998417898887116 1.0000000246422676 1.622385046666091e-09 1.4636693984210314e-10 1.49120446319368e-10 1.6272849992423072e-09 3.150757040747922e-09 -1.0445006575253953e-08 2.1891911794874353e-09 2.6910691626836442e-08 5.3443039081461925e-08 1.0000000012597232 0.9998417899031553 1.0000000246774157 1.6355526602446805e-09 1.5833651210577903e-10 1.603727383536501e-10 1.6416064327252149e-09 3.1790779566898306e-09 -1.0445010659385358e-08 2.19933235586809e-09 2.691137718987552e-08 5.345896395719716e-08 0.9999999971883957 0.9998417865610707 1.000000022283833 -1.4953967882547525e-09 -2.4370008590317126e-09 -2.918472613474262e-09 -1.197889295297e-09 -2.4510004742849434e-09 -1.0445005885843593e-08 3.337715489768342e-09 2.7003469126968483e-08 5.261405935223189e-08
2.222 0.9999999946067374 0.9998417842122737 1.000000034878024 -4.039531391334753e-09 -2.9354736327541304e-09 -7.460948424497165e-09 -1.8546889531038304e-09 -3.711189941029506e-09 -1.0656363839919293e-08 5.754253106234496e-09 2.752981068397279e-08 6.480250336939214e-08 0.9999999994924117 0.9998417884657297 1.0000000221144842 3.0800370047336e-10 -1.013040045929058e-09 -1.033281801803391e-09 2.909275252779555e-10 4.978020103912796e-10 -1.0656366590648843e-08 2.0156978614403774e-09 2.6960212891885022e-08 4.919039432359227e-08 1.0000000010662446 0.9998417897508067 1.0000000243070208 1.4919703711753136e-09 2.8253711163452714e-11 3.662896707138725e-11 1.4865869438910032e-09 2.871477930052099e-09 -1.0656366812588715e-08 2.2241771229917725e-09 2.6975496255389586e-08 5.018999160390782e-08 1.0000000012419445 0.9998417898938153 1.0000000246422205 1.6223690203594667e-09 1.4653635493746451e-10 1.4866400017584098e-10 1.6272879990050478e-09 3.15098870248443e-09 -1.065636822491976e-08 2.3136589188090913e-09 2.698174551139417e-08 5.035047675796295e-08 1.0000000012597265 0.9998417899082817 1.0000000246774705 1.6355515924476116e-09 1.5851386099567418e-10 1.5991908882936188e-10 1.6416241701559115e-09 3.179338293535677e-09 -1.0656372315067759e-08 2.3232636540167932e-09 2.6982427876087703e-08 5.036747523906531e-08 0.9999999971951139 0.9998417865688393 1.0000000222489598 -1.491228577029706e-09 -2.4313317599632873e-09 -2.9106340985580376e-09 -1.1944831956644606e-09 -2.4440205412162784e-09 -1.0656367493596875e-08 3.4155749177207907e-09 2.7074856857964767e-08 4.9436659749910775e-08
2.232 0.9999999946645033 0.9998417842561512 1.0000000344331141 -3.999273368498802e-09 -2.9006649238569105e-09 -7.380464804718989e-09 -1.8363604843064556e-09 -3.6745616076439432e-09 -1.0871773745514907e-08 5.734866952096287e-09 2.7593147734487625e-08 6.258192041924938e-08 0.9999999994923949 0.9998417884698945 1.000000022105113 3.0782546947721445e-10 -1.0125284336586164e-09 -1.0338699728352488e-09 2.9041934624491374e-10 4.97525721657574e-10 -1.0871776194297203e-08 2.1086521980726465e-09 2.7030192844930472e-08 4.6883225415064116e-08 1.0000000010660903 0.9998417897557798 1.000000024305946 1.4919539817293842e-09 2.8337973164704884e-11 3.575335785310476e-11 1.4862104325062928e-09 2.8714536361762204e-09 -1.087177693017798e-08 2.308310985298408e-09 2.7045153684449646e-08 4.794514792171781e-08 1.0000000012419359 0.9998417898989982 1.0000000246420946 1.6224855547466038e-09 1.4668787839021942e-10 1.4787024012466078e-10 1.6270421109753319e-09 3.1512251153817355e-09 -1.0871778346110644e-08 2.394680331508851e-09 2.7051370602872564e-08 4.8114607140106815e-08 1.0000000012597345 0.9998417899134877 1.0000000246774463 1.635683264133032e-09 1.586732142752088e-10 1.591345782498653e-10 1.641393367057733e-09 3.1796028318628484e-09 -1.0871782130954786e-08 2.4039664420735253e-09 2.70520498074287e-08 4.813254749527226e-08 0.9999999972018138 0.9998417865766763 1.0000000222141767 -1.4869389559917977e-09 -2.4256938106788203e-09 -2.905159021673154e-09 -1.1913421075893848e-09 -2.4370550180264674e-09 -1.087177718732603e-08 3.4663303191789957e-09 2.714483373295433e-08 4.7106897468477535e-08
2.242 0.9999999947217084 0.9998417842997275 1.0000000339923245 -3.959188241730757e-09 -2.8662796871338364e-09 -7.3053860840697485e-09 -1.8184135554720018e-09 -3.638290986561956e-09 -1.1091303152751054e-08 5.692582828354694e-09 2.765414474890099e-08 6.149102911394059e-08 0.9999999994923889 0.9998417884741461 1.000000022095537 3.0787330049476574e-10 -1.0120687655492491e-09 -1.0350113055614224e-09 2.897548392356141e-10 4.972532256108615e-10 -1.1091305714104283e-08 2.133808387878098e-09 2.7097644832790725e-08 4.609782101458647e-08 1.000000001065943 0.9998417897608357 1.000000024304735 1.4921632803216104e-09 2.837025469258329e-11 3.472451197635103e-11 1.4856810507356133e-09 2.8714330257789907e-09 -1.1091306590431742e-08 2.3307988816043096e-09 2.711229078441639e-08 4.7194457803309056e-08 1.000000001241934 0.9998417899042649 1.0000000246418397 1.6228278091389346e-09 1.4678712392003478e-10 1.469632838614785e-10 1.6266442033126536e-09 3.151464846721528e-09 -1.1091307994887884e-08 2.41638590826139e-09 2.7118476638463516e-08 4.73683789335692e-08 1.0000000012597487 0.9998417899187767 1.0000000246772933 1.6360406987342855e-09 1.5878052788603854e-10 1.5824054098363636e-10 1.6410101849514145e-09 3.179870889553549e-09 -1.1091311751370134e-08 2.4255932241068723e-09 2.711915282755155e-08 4.7386783299540046e-08 0.9999999972085115 0.9998417865845957 1.0000000221791092 -1.482435137158452e-09 -2.420121394335732e-09 -2.9010537157395104e-09 -1.188375643993748e-09 -2.430104591660898e-09 -1.1091306757406948e-08 3.476916936299876e-09 2.721228702692915e-08 4.628495869607462e-08
2.252 0.9999999947783853 0.9998417843430273 1.0000000335549108 -3.919207061970289e-09 -2.8323175438593698e-09 -7.233214073361073e-09 -1.8007564837523402e-09 -3.6023748324683736e-09 -1.1315024691324715e-08 5.6235706524922415e-09 2.771224659708095e-08 6.171656198920778e-08 0.9999999994923944 0.9998417884784864 1.0000000220856504 3.0821166264500096e-10 -1.011662961943644e-09 -1.0362139800777136e-09 2.890327305399258e-10 4.969848230225793e-10 -1.131502736162699e-08 2.085991619481282e-09 2.716209461793963e-08 4.7046530348581884e-08 1.0000000010658014 0.9998417897659758 1.0000000243033407 1.4926624463895802e-09 2.8348677740653523e-11 3.383654960884198e-11 1.48509885147116e-09 2.8714158644163286e-09 -1.1315028288499026e-08 2.2865943722947193e-09 2.7176440092761664e-08 4.813765644652418e-08 1.0000000012419377 0.9998417899096158 1.0000000246414145 1.6234599594029494e-09 1.4683293388154735e-10 1.4621736212727218e-10 1.6261940883070305e-09 3.1517074164732366e-09 -1.1315029685691941e-08 2.3737982916527365e-09 2.7182596860114676e-08 4.830986840065906e-08 1.0000000012597692 0.9998417899241497 1.0000000246769716 1.6366878591273584e-09 1.5883416572058955e-10 1.575095629875759e-10 1.6405748536382885e-09 3.1801420897675177e-09 -1.1315033623179063e-08 2.3831745702102425e-09 2.718327024146067e-08 4.8328086560909905e-08 0.9999999972152148 0.9998417865926035 1.0000000221435328 -1.4776529712335405e-09 -2.4146166582481213e-09 -2.8974284663259578e-09 -1.1854861588682919e-09 -2.423169742708723e-09 -1.1315028440725068e-08 3.4429466936735967e-09 2.7276728880544505e-08 4.7191719192616506e-08
2.262 0.9999999948345472 0.9998417843860617 1.0000000331205383 -3.879349208100464e-09 -2.79875927371661e-09 -7.162152347010041e-09 -1.78327708572231e-09 -3.566810120908622e-09 -1.1543012281558721e-08 5.530316194303557e-09 2.7767678865736852e-08 6.305386451877541e-08 0.9999999994924085 0.999841788482915 1.000000022075409 3.08818136119361e-10 -1.0112938140663082e-09 -1.0371231624718593e-09 2.88363952049486e-10 4.967189930562315e-10 -1.1543015156750444e-08 1.9709434548558568e-09 2.7223844924000445e-08 4.9359353083364714e-08 1.000000001065662 0.9998417897711985 1.000000024301744 1.4934293746945527e-09 2.8291022293051617e-11 3.3301477967515426e-11 1.484574757080342e-09 2.8714007706615432e-09 -1.1543016409291855e-08 2.181732197525173e-09 2.7237909121316197e-08 5.0412346669701894e-08 1.000000001241942 0.9998417899150482 1.000000024640802 1.6243595671523043e-09 1.4684246928952984e-10 1.4583047234300152e-10 1.6258024100462019e-09 3.1519522879598266e-09 -1.1543017906625136e-08 2.272996873024363e-09 2.7244039123227576e-08 5.05780806339029e-08 1.0000000012597903 0.999841789929605 1.0000000246764644 1.6376025399047056e-09 1.5885183419847055e-10 1.5713816459248857e-10 1.6401981161540218e-09 3.180415635145111e-09 -1.1543021696282225e-08 2.282792886511057e-09 2.7244709940384723e-08 5.0595612028416944e-08 0.9999999972219221 0.9998417866007002 1.000000022107355 -1.4726149120824869e-09 -2.409162189477776e-09 -2.8936430107240836e-09 -1.1825632369981097e-09 -2.4162506338058455e-09 -1.1543016321122565e-08 3.369398465441837e-09 2.733844896464017e-08 4.946837396781802e-08
2.272 0.9999999948901955 0.9998417844288339 1.0000000326891518 -3.839718882956316e-09 -2.7655852339852543e-09 -7.091130531957026e-09 -1.7658361679689468e-09 -3.5315940819927697e-09 -1.177534161048398e-08 5.421381265246698e-09 2.7821461202319943e-08 6.498453666268256e-08 0.9999999994924252 0.999841788487429 1.0000000220648124 3.095847094316971e-10 -1.0109441411078989e-09 -1.0375891585145982e-09 2.8787582305578213e-10 4.964555851917318e-10 -1.1775344444984601e-08 1.806324895792536e-09 2.728397915912922e-08 5.228074920787747e-08 1.000000001065518 0.9998417897765015 1.000000024299945 1.4943561841432763e-09 2.8214150449552452e-11 3.317790018131309e-11 1.4842350174808446e-09 2.8713878497943245e-09 -1.1775345778219251e-08 2.034014752576664e-09 2.7297784046191702e-08 5.328210436480329e-08 1.0000000012419419 0.9998417899205603 1.0000000246400036 1.6254190240438378e-09 1.4683296151774196e-10 1.4585156178509153e-10 1.6255955070541765e-09 3.152199151308946e-09 -1.1775347571795262e-08 2.1316695693040283e-09 2.7303889698897488e-08 5.34396185867625e-08 1.000000001259806 0.9998417899351397 1.0000000246757725 1.6386770070080494e-09 1.5885039558975592e-10 1.571751624318127e-10 1.6400065032225541e-09 3.18069056723132e-09 -1.177535119008958e-08 2.1421200333393968e-09 2.7304558183205057e-08 5.34562823388338e-08 0.9999999972286282 0.999841786608884 1.0000000220705743 -1.4674282997677085e-09 -2.403741764640596e-09 -2.8893649699147368e-09 -1.1794774521875831e-09 -2.4093483868894384e-09 -1.177534568980724e-08 3.2703255339172717e-09 2.7398518791467365e-08 5.236641788208884e-08
2.282 0.9999999949453247 0.9998417844713391 1.0000000322608482 -3.80044857876696e-09 -2.732787686690557e-09 -7.019679531782657e-09 -1.7482924811262776e-09 -3.4967236990944476e-09 -1.2012089180890944e-08 5.309726823308082e-09 2.787520754012497e-08 6.687175459739439e-08 0.9999999994924381 0.9998417884920253 1.0000000220538743 3.10375503207501e-10 -1.0106096584622223e-09 -1.0376437851939213e-09 2.8769076715009616e-10 4.9619348708646e-10 -1.2012092092371942e-08 1.6232611973211346e-09 2.7344153403052894e-08 5.499886522059186e-08 1.0000000010653636 0.9998417897818815 1.000000024297945 1.4953071867107795e-09 2.812276969859486e-11 3.338449321829699e-11 1.4842005452150328e-09 2.871375577397729e-09 -1.2012093914779908e-08 1.873366583988644e-09 2.735772198975456e-08 5.5951871900874635e-08 1.0000000012419301 0.999841789926149 1.0000000246390188 1.6265027471077487e-09 1.4680874988016655e-10 1.4619471603675998e-10 1.625694085189416e-09 3.1524465472696835e-09 -1.2012095431395254e-08 1.9790511844576196e-09 2.736380555001795e-08 5.610198947843626e-08 1.000000001259811 0.9998417899407511 1.000000024674895 1.639775627779239e-09 1.5883411100132756e-10 1.5753348939767113e-10 1.6401198858744274e-09 3.180966518219573e-09 -1.201209852777294e-08 1.9903143454969785e-09 2.7364471943604107e-08 5.611787499631081e-08 0.9999999972353246 0.9998417866171502 1.0000000220332297 -1.462228911124682e-09 -2.398350750215102e-09 -2.8845270175539625e-09 -1.1761030217926955e-09 -2.4024637589111468e-09 -1.2012093659580078e-08 3.1668887977789064e-09 2.7458584832795545e-08 5.507499712958109e-08
2.292 0.999999994999926 0.9998417845135749 1.0000000318357736 -3.761633168125249e-09 -2.7003711957724394e-09 -6.947726813026687e-09 -1.7305529473852127e-09 -3.462196549908322e-09 -1.2253332946685181e-08 5.209623278409014e-09 2.7930721720216902e-08 6.814967570046827e-08 0.999999999492441 0.9998417884967024 1.0000000220425953 3.1109096212131713e-10 -1.0102983559409675e-09 -1.0374133446687588e-09 2.8787724194651687e-10 4.959324233126667e-10 -1.2253335833166818e-08 1.4663165344276205e-09 2.7406186055875425e-08 5.6869496174668276e-08 1.0000000010651937 0.9998417897873371 1.0000000242957243 1.4961823410713134e-09 2.8008828317146625e-11 3.37749704466161e-11 1.48453757675534e-09 2.871363360018037e-09 -1.2253337796014221e-08 1.7394432288891178e-09 2.7419540297466466e-08 5.778744895937355e-08 1.000000001241903 0.999841789931813 1.0000000246378253 1.627511214427161e-09 1.4676200302724574e-10 1.467120218267997e-10 1.626164303609529e-09 3.152694374770431e-09 -1.2253339223893411e-08 1.8528998223899474e-09 2.7425603643072396e-08 5.793246030852388e-08 1.0000000012597998 0.9998417899464375 1.0000000246738112 1.6407987765044626e-09 1.5879523353402433e-10 1.5806505339807355e-10 1.6406052887224705e-09 3.1812424102161608e-09 -1.2253342337765242e-08 1.864939465445209e-09 2.7426268124882924e-08 5.794781163758839e-08 0.999999997242005 0.9998417866254964 1.000000021995359 -1.4571167016875285e-09 -2.3929971822016956e-09 -2.8792174105255233e-09 -1.1723665704270175e-09 -2.395597081423403e-09 -1.2253337740882466e-08 3.082943769600783e-09 2.7520460162033084e-08 5.694710433593409e-08
2.302 0.9999999950539933 0.9998417845555366 1.0000000314140693 -3.7233074222230323e-09 -2.6683405347644226e-09 -6.875395804434712e-09 -1.7126238551127705e-09 -3.428009341437172e-09 -1.2499152685772671e-08 5.1328234136358725e-09 2.798949640750886e-08 6.843843156318609e-08 0.9999999994924309 0.9998417885014578 1.0000000220309548 3.116927507122471e-10 -1.0100190392987804e-09 -1.0370297276780415e-09 2.884051812575173e-10 4.956713002414239e-10 -1.2499156098724488e-08 1.384913273686529e-09 2.7471554369552232e-08 5.750211999802395e-08 1.0000000010650059 0.9998417897928674 1.0000000242932439 1.4969433357052092e-09 2.7863514709997387e-11 3.421710712447218e-11 1.4852137805662692e-09 2.8713504624673557e-09 -1.2499158054189536e-08 1.6718745494669207e-09 2.74847126928589e-08 5.8403480202570376e-08 1.0000000012418566 0.9998417899375519 1.000000024636383 1.6284056374462964e-09 1.46683887990318e-10 1.4727102986297822e-10 1.6269732263080176e-09 3.15294144303792e-09 -1.2499159519450652e-08 1.7897560259133207e-09 2.749075715291878e-08 5.8546374797118084e-08 1.0000000012597694 0.9998417899521983 1.000000024672479 1.6417074715601177e-09 1.5872496884514307e-10 1.5863689001689468e-10 1.6414290672204345e-09 3.181518023874601e-09 -1.2499162202504505e-08 1.8022339716908306e-09 2.749141983088465e-08 5.856150878023224e-08 0.9999999972486634 0.9998417866339191 1.0000000219569851 -1.4521305334957125e-09 -2.3876897235545957e-09 -2.8735668860970724e-09 -1.1682941805679084e-09 -2.388749215723735e-09 -1.2499157966231633e-08 3.038377424779396e-09 2.758562307151682e-08 5.758792818132642e-08
2.312 0.9999999951075208 0.9998417845972223 1.000000030995859 -3.6854683605792397e-09 -2.636688840436197e-09 -6.80286949238338e-09 -1.6946211175658981e-09 -3.3941598546725904e-09 -1.2749629922195037e-08 5.0852405328690815e-09 2.8052296152406007e-08 6.758751246110474e-08 0.9999999994924046 0.9998417885062926 1.0000000220189336 3.121796584533772e-10 -1.0097687234008778e-09 -1.036582237638862e-09 2.891376187032224e-10 4.954093301847813e-10 -1.2749633455566846e-08 1.408163863824256e-09 2.7540980388610185e-08 5.676956648263474e-08 1.0000000010647978 0.9998417897984739 1.0000000242904643 1.497589192411525e-09 2.7689477936966604e-11 3.4631554877093485e-11 1.4860900465788844e-09 2.8713366847251086e-09 -1.2749635184579297e-08 1.6916550644090018e-09 2.7553955509466768e-08 5.767565540021389e-08 1.0000000012417902 0.999841789943366 1.0000000246346497 1.6291848969345587e-09 1.4657720451376926e-10 1.4779334400092937e-10 1.6279819518463641e-09 3.153187019914119e-09 -1.2749636581054697e-08 1.8083814753795346e-09 2.7559981704988067e-08 5.781975394302595e-08 1.0000000012597192 0.9998417899580347 1.000000024670857 1.6425011557202714e-09 1.5862647786335317e-10 1.5917105398333208e-10 1.642452817582443e-09 3.1817918969277877e-09 -1.2749639037234472e-08 1.8207479944860212e-09 2.7560642624308853e-08 5.783502143976267e-08 0.9999999972552964 0.9998417866424182 1.0000000219181253 -1.4472707689850378e-09 -2.3824253370886335e-09 -2.867684287972667e-09 -1.1640185908484691e-09 -2.3819210472406073e-09 -1.2749635063223033e-08 3.0423866659081635e-09 2.7654803755207037e-08 5.686570115136055e-08
2.322 0.9999999951605069 0.999841784638632 1.0000000305812646 -3.648116030407235e-09 -2.6053908688893253e-09 -6.730330086518901e-09 -1.6767313923956766e-09 -3.3606453414840517e-09 -1.3004846707973811e-08 5.065348984470034e-09 2.8118995202930076e-08 6.56761353515081e-08 0.9999999994923628 0.9998417885112088 1.0000000220065368 3.1254793872711167e-10 -1.0095259911016117e-09 -1.0361196949507136e-09 2.8987473526751047e-10 4.9514557704787e-10 -1.3004850287564683e-08 1.5218492725744867e-09 2.76142777583022e-08 5.4790880788954835e-08 1.0000000010645709 0.9998417898041584 1.0000000242873743 1.4981158504190846e-09 2.7508339557574105e-11 3.4982938278234085e-11 1.4869655802020687e-09 2.8713203787067813e-09 -1.3004852009775765e-08 1.7876831533139096e-09 2.7627075659318684e-08 5.57246741748801e-08 1.0000000012417045 0.9998417899492579 1.000000024632613 1.6298448406839703e-09 1.464634399401965e-10 1.4824475498665048e-10 1.6289894245678515e-09 3.153430573528298e-09 -1.3004853847892837e-08 1.89862653212692e-09 2.7633083549887245e-08 5.587343617930353e-08 1.0000000012596493 0.9998417899639491 1.000000024668933 1.6431754373839572e-09 1.585204989875893e-10 1.596335292397374e-10 1.64347508336565e-09 3.1820639211027626e-09 -1.3004855868436288e-08 1.9104228045425316e-09 2.7633742707698567e-08 5.588920141831216e-08 0.9999999972619017 0.9998417866509941 1.000000021878818 -1.4425412753820746e-09 -2.3771827132313766e-09 -2.861646271859673e-09 -1.159737359733378e-09 -2.3751130607712633e-09 -1.3004852014295162e-08 3.0902923596401403e-09 2.7727829644338797e-08 5.489500684477888e-08
2.332 0.9999999952129517 0.9998417846797679 1.000000030170423 -3.6112765922578377e-09 -2.5744072575508756e-09 -6.657944847336005e-09 -1.6591441833113923e-09 -3.327463631098026e-09 -1.3264887683639663e-08 5.064822933099748e-09 2.818873284928794e-08 6.299369327766424e-08 0.9999999994923067 0.9998417885162088 1.0000000219938152 3.1276751471845433e-10 -1.0092562269309397e-09 -1.0356774305781995e-09 2.9042272678657633e-10 4.948795343182614e-10 -1.326489115679982e-08 1.681073539868615e-09 2.7690521794638916e-08 5.1911010418336924e-08 1.0000000010643277 0.9998417898099248 1.000000024284012 1.4984937188673011e-09 2.735449336082063e-11 3.525007779584997e-11 1.4876461080740017e-09 2.871301097029638e-09 -1.3264892941595792e-08 1.9250530181788993e-09 2.7703142637238595e-08 5.2895344005086746e-08 1.0000000012416024 0.9998417899552318 1.0000000246303093 1.6303555622611106e-09 1.4637701277493237e-10 1.4860546486394417e-10 1.6298012626270968e-09 3.153670870309662e-09 -1.3264894585394255e-08 2.0285771549809164e-09 2.7709131770422442e-08 5.305208736604721e-08 1.0000000012595633 0.9998417899699451 1.000000024666742 1.6437009175624046e-09 1.5844216692381994e-10 1.600043864135035e-10 1.6443017336458538e-09 3.182332386761073e-09 -1.326489649974996e-08 2.0396324958165215e-09 2.770978909333414e-08 5.30686983200646e-08 0.9999999972684803 0.9998417866596488 1.00000002183914 -1.4379715481868156e-09 -2.371926601437454e-09 -2.8555155812734117e-09 -1.1556438523084317e-09 -2.368326329976482e-09 -1.326489321377814e-08 3.1658520690557825e-09 2.7803791445108348e-08 5.201665707068293e-08
2.342 0.9999999952648603 0.9998417847206347 1.0000000297634892 -3.5749905178491974e-09 -2.5436989753082823e-09 -6.585864157318284e-09 -1.6420010747767434e-09 -3.2946115300832926e-09 -1.3529838475068392e-08 5.0709889261182875e-09 2.8260287457009554e-08 6.000682003360591e-08 0.9999999994922412 0.9998417885212978 1.0000000219808638 3.1279444841975073e-10 -1.0089250228731332e-09 -1.0352927533088642e-09 2.9064532649802857e-10 4.94610419737148e-10 -1.3529841838788695e-08 1.839325962439389e-09 2.7768440038153503e-08 4.867997844697711e-08 1.0000000010640726 0.9998417898157779 1.0000000242804612 1.498678726384349e-09 2.7262439651925666e-11 3.540735293915399e-11 1.4879964341811307e-09 2.871278264420064e-09 -1.3529843801402702e-08 2.0644343218780605e-09 2.778088110732564e-08 4.973326784409165e-08 1.0000000012414878 0.9998417899612924 1.0000000246278222 1.6306732823366217e-09 1.4635256696090362e-10 1.4885087135858696e-10 1.6302824742851867e-09 3.153907403155198e-09 -1.3529845393287555e-08 2.1613419226460587e-09 2.7786850914340886e-08 4.990051970837001e-08 1.0000000012594645 0.9998417899760285 1.000000024664368 1.6440337694804131e-09 1.5842561313102583e-10 1.6025960114458868e-10 1.6447978286657291e-09 3.182597203114982e-09 -1.3529846950446128e-08 2.1717288508811404e-09 2.7787506373471353e-08 4.9918239620942685e-08 0.9999999972750355 0.9998417866683867 1.0000000217992076 -1.433605789383458e-09 -2.3666225310933485e-09 -2.849353167545698e-09 -1.151875188781641e-09 -2.361561453076224e-09 -1.3529844277305598e-08 3.2472648653655905e-09 2.7881428796008782e-08 4.877716370706877e-08
2.352 0.9999999953162376 0.9998417847612381 1.0000000293606284 -3.5392817535120905e-09 -2.513243363039789e-09 -6.514208839710185e-09 -1.625383758627063e-09 -3.262087201349351e-09 -1.3799786807317658e-08 5.0700855634118056e-09 2.833246070966447e-08 5.729949184655702e-08 0.9999999994921706 0.9998417885264814 1.000000021967806 3.1260106387725646e-10 -1.0085147891966193e-09 -1.0349955234755302e-09 2.904736209633332e-10 4.943370896540367e-10 -1.3799789964447083e-08 1.962056867308796e-09 2.784680893466829e-08 4.580708889194297e-08 1.0000000010638113 0.9998417898217239 1.0000000242768365 1.4986430163371203e-09 2.7249461259618056e-11 3.543454408099617e-11 1.4879487059031323e-09 2.8712505815029277e-09 -1.3799791996272054e-08 2.1740537096372876e-09 2.7859068444527358e-08 4.693509422145526e-08 1.0000000012413666 0.999841789967446 1.0000000246252654 1.6307701673491718e-09 1.464069277840467e-10 1.489617939929833e-10 1.6303653322605435e-09 3.154139032609555e-09 -1.3799793938689588e-08 2.266306397332289e-09 2.7865018707711096e-08 4.711337973842794e-08 1.0000000012593595 0.9998417899822036 1.0000000246619245 1.6441457286630314e-09 1.5848796948571378e-10 1.603800711631047e-10 1.6448953759019138e-09 3.182857294070639e-09 -1.3799795114513711e-08 2.276219437010738e-09 2.7865672286823535e-08 4.7132260496529494e-08 0.9999999972815709 0.9998417866772128 1.000000021759162 -1.4294721473188408e-09 -2.361252617380124e-09 -2.8432082053285767e-09 -1.1485035382634166e-09 -2.3548192853098982e-09 -1.3799792450843136e-08 3.313331765533842e-09 2.7959523478625106e-08 4.58838202393575e-08
2.362 0.9999999953670919 0.9998417848015854 1.0000000289619995 -3.5041375181111554e-09 -2.4830462491709265e-09 -6.4430550911812426e-09 -1.609337512632107e-09 -3.229888136315763e-09 -1.4074821749190528e-08 5.050364449603966e-09 2.840430088528295e-08 5.5457584297901215e-08 0.9999999994921008 0.9998417885317653 1.000000021954775 3.1219685267932304e-10 -1.0080362287669282e-09 -1.0347873469360714e-09 2.8987997498938337e-10 4.940587647837465e-10 -1.4074824662300854e-08 2.0275071840893498e-09 2.792467992564977e-08 4.4030787390567376e-08 1.000000001063549 0.999841789827769 1.0000000242732645 1.498395553456238e-09 2.7304856010959123e-11 3.533767141438927e-11 1.4874773063897046e-09 2.8712174084304126e-09 -1.407482681343092e-08 2.232769768588156e-09 2.7936760183339838e-08 4.521703248636149e-08 1.000000001241245 0.9998417899736982 1.0000000246227632 1.6306559399707351e-09 1.4652965605893485e-10 1.4894521987885624e-10 1.630024076968954e-09 3.154365547790445e-09 -1.4074829104566979e-08 2.32270908642721e-09 2.7942691310981905e-08 4.540353933746546e-08 1.000000001259254 0.9998417899884785 1.0000000246595369 1.6440465271289115e-09 1.586187959382491e-10 1.6037263661192406e-10 1.644568864124795e-09 3.183111740383177e-09 -1.407482973433689e-08 2.3323864020324036e-09 2.7943343056724226e-08 4.5423282006110985e-08 0.9999999972880921 0.9998417866861322 1.00000002171915 -1.4255609213913616e-09 -2.3558270372124888e-09 -2.837098637737283e-09 -1.1455603285531932e-09 -2.34810051602685e-09 -1.4074826886468134e-08 3.347724491233322e-09 2.8037125212571225e-08 4.407635609974516e-08
2.372 0.9999999954174313 0.9998417848416845 1.000000028567747 -3.469511601314925e-09 -2.453143090981713e-09 -6.372435485026572e-09 -1.5938886621660003e-09 -3.198011814299498e-09 -1.4355033803746161e-08 5.004508648232991e-09 2.8475156230282154e-08 5.488771335485238e-08 0.9999999994920381 0.9998417885371562 1.0000000219418985 3.1162444993881224e-10 -1.007529226538991e-09 -1.0346379697467377e-09 2.8885789600443694e-10 4.937744613607024e-10 -1.4355036758856101e-08 2.024879539418843e-09 2.8001426190107053e-08 4.3859466603326076e-08 1.000000001063293 0.9998417898339199 1.000000024269867 1.497979660321367e-09 2.738854747545827e-11 3.5154221705072575e-11 1.4865777454886926e-09 2.8711775471876257e-09 -1.4355039166242625e-08 2.2298627034713636e-09 2.8013334798105973e-08 4.5065126865453486e-08 1.000000001241129 0.9998417899800561 1.000000024620438 1.6303730193745289e-09 1.46680637490271e-10 1.4883919955021145e-10 1.6292549554296496e-09 3.1545851461244653e-09 -1.4355041353580158e-08 2.319933355521719e-09 2.8019247879005857e-08 4.525384296320496e-08 1.000000001259154 0.9998417899948587 1.0000000246573253 1.643779163551044e-09 1.5877772327799933e-10 1.602756033148066e-10 1.6438143333200486e-09 3.1833600391729693e-09 -1.435504195195559e-08 2.3296262868897e-09 2.8019897875342455e-08 4.5273813772898866e-08 0.9999999972946036 0.9998417866951508 1.0000000216793128 -1.4218291955152267e-09 -2.350385377370489e-09 -2.8310077840061277e-09 -1.1430561422895854e-09 -2.3414061290110212e-09 -1.435503928432809e-08 3.3413668305385224e-09 2.811360095753112e-08 4.386915719508937e-08
2.382 0.9999999954672654 0.9998417848815434 1.0000000281779913 -3.4353480852561193e-09 -2.423588163827935e-09 -6.302368222829949e-09 -1.5790291881903637e-09 -3.1664560675877626e-09 -1.4640516064979603e-08 4.931164148658873e-09 2.8544682498926632e-08 5.564127872686365e-08 0.999999999491987 0.9998417885426595 1.0000000219292893 3.109366292858616e-10 -1.0070514199953333e-09 -1.034509003539969e-09 2.8743349197140864e-10 4.934838026005896e-10 -1.4640519305255035e-08 1.9533995364106544e-09 2.807673818869942e-08 4.530284326108984e-08 1.0000000010630479 0.999841789840182 1.0000000242667504 1.4974482765407115e-09 2.7442591069761796e-11 3.492885885843057e-11 1.4852783319031022e-09 2.8711304562707606e-09 -1.4640521570661262e-08 2.16471952333476e-09 2.8088487084175914e-08 4.6484173926293e-08 1.0000000012410246 0.9998417899865258 1.0000000246183958 1.6299743531516684e-09 1.4680206913538067e-10 1.4868896947001017e-10 1.6280862468263427e-09 3.1547977229329104e-09 -1.4640523853288756e-08 2.2574193880376e-09 2.8094383630430234e-08 4.666856127877275e-08 1.0000000012590655 0.9998417900013505 1.0000000246553968 1.6433961544755736e-09 1.5890713588959046e-10 1.6013419013667215e-10 1.6426604036814243e-09 3.183600793313313e-09 -1.4640524253782101e-08 2.2673846771567683e-09 2.809503204584382e-08 4.668807315029673e-08 0.9999999973011117 0.9998417867042745 1.000000021639774 -1.4182245931231179e-09 -2.3449859198134677e-09 -2.8249098373776183e-09 -1.1409689394889942e-09 -2.3347365927596797e-09 -1.4640521746480615e-08 3.293609923510082e-09 2.818863414566268e-08 4.528041563183235e-08
2.392 0.9999999955166019 0.9998417849211699 1.0000000277928132 -3.4016042003092047e-09 -2.3944342360167823e-09 -6.232892583036815e-09 -1.5646772774130583e-09 -3.135218519721807e-09 -1.4931362976078264e-08 4.835387018843889e-09 2.8612899188184354e-08 5.737841374572053e-08 0.9999999994919531 0.999841788548281 1.0000000219170297 3.101727410746566e-10 -1.0066589036737337e-09 -1.0343912717447002e-09 2.85702921408137e-10 4.931855241213411e-10 -1.493136631505965e-08 1.8224864456716073e-09 2.81506689000294e-08 4.785481329893809e-08 1.0000000010628192 0.9998417898465611 1.0000000242639928 1.4968406467005467e-09 2.741143731329392e-11 3.4675978285690084e-11 1.4836769019757505e-09 2.8710750082897394e-09 -1.493136863517988e-08 2.047047894477184e-09 2.816227207373029e-08 4.898406515924831e-08 1.000000001240936 0.999841789993112 1.000000024616714 1.6295000633476575e-09 1.4683804060140098e-10 1.4850956847420904e-10 1.6266159972450126e-09 3.1550017990811203e-09 -1.4931371494010343e-08 2.1448837933151586e-09 2.816815382026939e-08 4.9160121599014944e-08 1.0000000012589934 0.9998417900079596 1.000000024653829 1.6429367774593535e-09 1.589511315006317e-10 1.599634541836152e-10 1.6412048338964017e-09 3.183833268819672e-09 -1.493137138585064e-08 2.155376197952825e-09 2.8168800811877008e-08 4.917875488644896e-08 0.9999999973076198 0.9998417867135081 1.0000000216006235 -1.4147072888934847e-09 -2.339683824594723e-09 -2.818806929181961e-09 -1.1392055539546224e-09 -2.328093312210497e-09 -1.4931368761337117e-08 3.2124728476245088e-09 2.826227213522569e-08 4.7809831056223835e-08
2.402 0.9999999955654493 0.9998417849605727 1.000000027412238 -3.3682559795867852e-09 -2.3657102709218294e-09 -6.164078812960915e-09 -1.5506519256486374e-09 -3.1042970741738724e-09 -1.522767079216132e-08 4.7277812369301865e-09 2.8680248682784142e-08 5.951190699058812e-08 0.9999999994919395 0.9998417885540255 1.0000000219051537 3.093536519792634e-10 -1.0063833079401652e-09 -1.0343192396304165e-09 2.83855588351197e-10 4.928786874413705e-10 -1.522767447844711e-08 1.6526868536551652e-09 2.822368609242631e-08 5.0755068503063054e-08 1.0000000010626107 0.9998417898530626 1.0000000242616243 1.4961777197378115e-09 2.7263073102511163e-11 3.436586751090126e-11 1.4819634651134397e-09 2.871010783032041e-09 -1.5227676731391094e-08 1.8972902825008253e-09 2.823515777140778e-08 5.182631825922644e-08 1.0000000012408679 0.999841789999821 1.000000024615422 1.6289703978326356e-09 1.4675666055690165e-10 1.4827173730918094e-10 1.6250342419331595e-09 3.1551967739269836e-09 -1.5227679539505274e-08 2.0025204767588933e-09 2.8241026369435885e-08 5.1993365622529864e-08 1.0000000012589407 0.9998417900146906 1.0000000246526513 1.6424214172174371e-09 1.5887793303591066e-10 1.5973411440949096e-10 1.6396378560025638e-09 3.1840565181511455e-09 -1.5227679279887495e-08 2.0137636901904124e-09 2.824167211026455e-08 5.201105018495087e-08 0.9999999973141321 0.9998417867228572 1.0000000215619034 -1.4112563843140093e-09 -2.3345114984640287e-09 -2.812741884175783e-09 -1.137578782765817e-09 -2.3214769458990375e-09 -1.5227676739705183e-08 3.1136953292286104e-09 2.833497896435198e-08 5.069803045877256e-08
2.412 0.9999999956138151 0.9998417849997582 1.0000000270362221 -3.3352863952738776e-09 -2.337406999277402e-09 -6.0959959938676725e-09 -1.5366948500847007e-09 -3.073689583097568e-09 -1.552953771183e-08 4.6222452319518616e-09 2.8747523312122963e-08 6.141809057717911e-08 0.9999999994919487 0.9998417885598964 1.0000000218936298 3.0849308559948243e-10 -1.0062180778225726e-09 -1.0343384526840715e-09 2.8214959336049443e-10 4.925621652134089e-10 -1.5529541634397598e-08 1.4768511429242382e-09 2.8296596976575862e-08 5.327676622267448e-08 1.000000001062424 0.9998417898596895 1.00000002425961 1.4954733920595124e-09 2.7004333082150833e-11 3.395557924899901e-11 1.480396669837654e-09 2.8709363074147305e-09 -1.5529543916087716e-08 1.746275930951232e-09 2.830795083578917e-08 5.4299495781605625e-08 1.0000000012408208 0.999841790006655 1.0000000246144853 1.6283993853057706e-09 1.4656533491711867e-10 1.4793310322890167e-10 1.6235994869259244e-09 3.155381834503109e-09 -1.5529546885893193e-08 1.8601558861585015e-09 2.8313807706121885e-08 5.445917255018917e-08 1.0000000012589099 0.9998417900215469 1.0000000246518288 1.641864693415114e-09 1.5869454969685307e-10 1.5940413031224469e-10 1.638218069797986e-09 3.1842696685512306e-09 -1.5529546512236956e-08 1.8722655884207528e-09 2.8314452356153462e-08 5.447608229993363e-08 0.9999999973206505 0.9998417867323244 1.0000000215235887 -1.4078580185998194e-09 -2.329461905701706e-09 -2.8067666571868107e-09 -1.1358308850302547e-09 -2.3148878892772555e-09 -1.55295437287683e-08 3.0180859419681207e-09 2.8407558932582137e-08 5.321605830197853e-08
2.422 0.9999999956617031 0.9998417850387312 1.0000000266646567 -3.3026707357041133e-09 -2.309476085000535e-09 -6.02865612610885e-09 -1.522543417644254e-09 -3.0433938057595008e-09 -1.583706371305564e-08 4.532597364638851e-09 2.881559712375004e-08 6.259535857685068e-08 0.9999999994919795 0.9998417885658958 1.0000000218823673 3.0761386093580335e-10 -1.0061175682000231e-09 -1.0344500264267735e-09 2.8083984171241105e-10 4.922351981206947e-10 -1.5837067928636038e-08 1.3389899910271878e-09 2.8370279616717828e-08 5.488315166068612e-08 1.0000000010622587 0.9998417898664441 1.000000024257858 1.4947502974151771e-09 2.6680703656411896e-11 3.344597902693596e-11 1.4792307510630717e-09 2.870851061661276e-09 -1.583707025175558e-08 1.6315413882832567e-09 2.8381529058042613e-08 5.58746240962587e-08 1.000000001240796 0.9998417900136166 1.0000000246138103 1.6278094288822397e-09 1.4630888046895194e-10 1.4749462919852668e-10 1.6225661159092052e-09 3.1555556838676178e-09 -1.5837072901733827e-08 1.7530002236080599e-09 2.838737548366046e-08 5.6029717651180075e-08 1.0000000012589008 0.9998417900285309 1.0000000246512684 1.6412891839577977e-09 1.5844601806725952e-10 1.58974118866124e-10 1.6371997560336291e-09 3.184471809274502e-09 -1.5837072643320297e-08 1.7658587123509922e-09 2.8388019172442103e-08 5.6046147829160646e-08 0.9999999973271744 0.9998417867419122 1.0000000214855926 -1.4044898924251313e-09 -2.324490027881397e-09 -2.8008859131269036e-09 -1.1337058054089114e-09 -2.3083275062013884e-09 -1.5837069795775113e-08 2.946816587319317e-09 2.848088782165156e-08 5.482419770583683e-08
2.432 0.9999999957091149 0.9998417850774951 1.0000000262973952 -3.2703721728932165e-09 -2.281845755456567e-09 -5.961984672173402e-09 -1.5080103164301331e-09 -3.0134078320751053e-09 -1.6150350920643497e-08 4.4689375613273e-09 2.8885077946278105e-08 6.27392645486127e-08 0.9999999994920289 0.9998417885720231 1.000000021871243 3.067506626702675e-10 -1.0060141805978633e-09 -1.034576308905716e-09 2.8009883583723735e-10 4.918972175237771e-10 -1.6150355207167725e-08 1.2830485763974617e-09 2.8445336901882604e-08 5.5273237704228e-08 1.0000000010621113 0.999841789873326 1.0000000242562412 1.494043085764163e-09 2.636015953529213e-11 3.2915715542339976e-11 1.4786368102698321e-09 2.870754234595531e-09 -1.61503573949293e-08 1.58628787904065e-09 2.8456495374403904e-08 5.6254089745744894e-08 1.0000000012407884 0.999841790020706 1.0000000246132712 1.627235220436956e-09 1.4605554255476996e-10 1.470352196842487e-10 1.6221051206457643e-09 3.1557177093470185e-09 -1.615036036769017e-08 1.7110868807752334e-09 2.8462332613848916e-08 5.6407857447330225e-08 1.0000000012589092 0.9998417900356422 1.0000000246508443 1.640729463397879e-09 1.582006694656848e-10 1.5852284740883e-10 1.6367539156685806e-09 3.1846622769637672e-09 -1.6150359907748485e-08 1.7242733593963413e-09 2.8462975439564257e-08 5.642415298706113e-08 0.9999999973336998 0.99984178675162 1.0000000214477973 -1.4011179338000916e-09 -2.3195273280059455e-09 -2.7950235732095023e-09 -1.1310280420904109e-09 -2.301796594013943e-09 -1.6150357189809456e-08 2.9154026562494956e-09 2.855556739300122e-08 5.521857145867048e-08
2.442 0.999999995756049 0.9998417851160513 1.000000025934292 -3.238353385742276e-09 -2.254447127779266e-09 -5.8958518389726355e-09 -1.4930239514899507e-09 -2.9837293645984584e-09 -1.6469503066168366e-08 4.435023314240385e-09 2.895609261391562e-08 6.175712109995966e-08 0.9999999994920902 0.9998417885782765 1.0000000218601381 3.059388104674324e-10 -1.0058414917961352e-09 -1.034588193217033e-09 2.7997875392208557e-10 4.915467201451091e-10 -1.6469507675263794e-08 1.3273602762768186e-09 2.8521885530413562e-08 5.437448327404703e-08 1.0000000010619754 0.9998417898803328 1.0000000242546396 1.4933867546682105e-09 2.61085337534062e-11 3.249466320775155e-11 1.478665226471951e-09 2.8706441346502195e-09 -1.6469509818771713e-08 1.6227066444489003e-09 2.8532966365759554e-08 5.536700267181806e-08 1.0000000012407924 0.99984179002792 1.0000000246127476 1.626711642353472e-09 1.4587124886839337e-10 1.4668413684816547e-10 1.6222664328148355e-09 3.1558668082868525e-09 -1.6469512729345807e-08 1.7450294328212559e-09 2.8538795656637393e-08 5.552289683722896e-08 1.0000000012589294 0.9998417900428787 1.0000000246504357 1.640220836540958e-09 1.5802397294421546e-10 1.5817999859224217e-10 1.636930345893802e-09 3.1848395495988515e-09 -1.6469512315257786e-08 1.7579769357378888e-09 2.8539437753755898e-08 5.553942296215074e-08 0.999999997340221 0.9998417867614455 1.0000000214100877 -1.3977072392117488e-09 -2.3145083847115376e-09 -2.7890521624774466e-09 -1.1277420521321673e-09 -2.295296044764129e-09 -1.6469509576099384e-08 2.9287840906695036e-09 2.863171525239049e-08 5.4323855595804385e-08
2.452 0.9999999958025014 0.9998417851543984 1.0000000255752288 -3.2065934687140875e-09 -2.227236471683211e-09 -5.830152817613134e-09 -1.477611800305903e-09 -2.954356679130365e-09 -1.679462640937736e-08 4.427600951594794e-09 2.902831893667151e-08 5.975403484246373e-08 0.9999999994921555 0.9998417885846523 1.0000000218489642 3.0519458772820737e-10 -1.005560134704364e-09 -1.0343832053026036e-09 2.804306238127964e-10 4.911833937364535e-10 -1.679463107556607e-08 1.4500120723174569e-09 2.859959348374238e-08 5.232062470419497e-08 1.0000000010618426 0.9998417898874614 1.000000024252964 1.492797995924218e-09 2.596571546749817e-11 3.228562415549869e-11 1.4792650485797126e-09 2.870520749483602e-09 -1.679463294069887e-08 1.724759779973189e-09 2.8610609199334346e-08 5.33481189964654e-08 1.0000000012407995 0.9998417900352555 1.00000002461215 1.6262559683745917e-09 1.4579554438432969e-10 1.4654487300779365e-10 1.6229994622626282e-09 3.1560018454445183e-09 -1.679463587477994e-08 1.8404257282752964e-09 2.861643175469069e-08 5.3509670156714987e-08 1.0000000012589523 0.9998417900502365 1.0000000246499525 1.639780070217276e-09 1.579563122293116e-10 1.5804840987293065e-10 1.6376784875297564e-09 3.1850036305386822e-09 -1.6794635697216276e-08 1.8527208648325547e-09 2.8617073248940003e-08 5.3526799642402836e-08 0.9999999973467291 0.9998417867713856 1.0000000213723765 -1.3942407792635325e-09 -2.309392899532311e-09 -2.7828702108868144e-09 -1.1238925648276996e-09 -2.2888266268344207e-09 -1.679463289399406e-08 2.9802029295124715e-09 2.8709002328224175e-08 5.2270850192714717e-08
2.462 0.9999999958484685 0.9998417851925363 1.000000025220111 -3.1750942201744373e-09 -2.2002078932186157e-09 -5.7648809631580314e-09 -1.4618525191580008e-09 -2.9252872586320022e-09 -1.7125828977356876e-08 4.437672043625133e-09 2.9101188266256552e-08 5.7013634634181653e-08 0.9999999994922153 0.9998417885911471 1.000000021837666 3.045100581381479e-10 -1.005167157069735e-09 -1.0339561720273867e-09 2.8135564352422276e-10 4.908060583758586e-10 -1.7125833137076652e-08 1.607795379055701e-09 2.867788655357556e-08 4.943541826788833e-08 1.0000000010617052 0.999841789894708 1.0000000242511575 1.492268760230269e-09 2.5934205169790523e-11 3.22943531781602e-11 1.4803355185274731e-09 2.87038259928529e-09 -1.7125834997768056e-08 1.8594851400388742e-09 2.868884842932076e-08 5.0520994312206376e-08 1.0000000012408017 0.9998417900427096 1.0000000246114207 1.625860092350675e-09 1.4583117948567813e-10 1.4662282927227064e-10 1.624202921246797e-09 3.156122491070637e-09 -1.712583795353271e-08 1.967337974157014e-09 2.869466541973391e-08 5.069159684561956e-08 1.0000000012589703 0.9998417900577128 1.0000000246493383 1.6393990558091172e-09 1.5799989958889945e-10 1.5813426231434243e-10 1.6388970995379804e-09 3.185152779904031e-09 -1.712583752437081e-08 1.978856595281255e-09 2.8695306412073794e-08 5.070968642785828e-08 0.9999999973532163 0.999841786781436 1.0000000213346103 -1.390725275530361e-09 -2.3041781598823533e-09 -2.776473325129644e-09 -1.1195748280784664e-09 -2.2823891550738698e-09 -1.712583509514487e-08 3.0542563596403134e-09 2.878685818618543e-08 4.9380041791658446e-08
2.472 0.9999999958939485 0.999841785230466 1.000000024868855 -3.1438685416210266e-09 -2.173389166448205e-09 -5.700130695733745e-09 -1.445841317668071e-09 -2.896519535786861e-09 -1.7463220012999083e-08 4.452881046071377e-09 2.9174088172790342e-08 5.398103656296233e-08 0.9999999994922645 0.9998417885977581 1.0000000218261993 3.038655140152907e-10 -1.00469377363505e-09 -1.0334019830376236e-09 2.826412263211819e-10 4.904139197491877e-10 -1.7463223980623983e-08 1.7603918079283553e-09 2.8756152211424875e-08 4.622726493896504e-08 1.000000001061556 0.9998417899020702 1.0000000242491769 1.491779179860171e-09 2.5982712798000387e-11 3.2426857575040866e-11 1.4817629125075937e-09 2.8702288583309297e-09 -1.7463226134944864e-08 1.9928226030672434e-09 2.8767070689313898e-08 4.738989271232109e-08 1.0000000012407921 0.9998417900502791 1.0000000246105176 1.6255035751084534e-09 1.4594692390200082e-10 1.4682397723515295e-10 1.6257628042808907e-09 3.1562276147157855e-09 -1.7463228984487974e-08 2.093887071784254e-09 2.8772883244850138e-08 4.757218133314376e-08 1.0000000012589767 0.9998417900653047 1.0000000246485499 1.6390571648513923e-09 1.5812361799587048e-10 1.583431351181579e-10 1.64047209212412e-09 3.1852865629669606e-09 -1.7463228150449174e-08 2.1047226187794824e-09 2.8773523876419793e-08 4.759150625497438e-08 0.9999999973596758 0.9998417867915952 1.0000000212967448 -1.3871799900808965e-09 -2.2988951732663404e-09 -2.769957404637289e-09 -1.1148980463649384e-09 -2.275984530651736e-09 -1.746322610730064e-08 3.1318369324641313e-09 2.8864673289610705e-08 4.615653020350378e-08
2.482 0.9999999959389408 0.9998417852681898 1.0000000245213672 -3.112916239885307e-09 -2.1468260652831024e-09 -5.636024545876384e-09 -1.429692399836578e-09 -2.86805154623159e-09 -1.7806911891393704e-08 4.460120353499275e-09 2.9246474452086532e-08 5.1232380063543744e-08 0.9999999994922983 0.9998417886044858 1.0000000218145182 3.0325516567259375e-10 -1.0041888071757245e-09 -1.0328418513455566e-09 2.841613332938975e-10 4.900059916411705e-10 -1.78069158419048e-08 1.8782342171859405e-09 2.8833850490926695e-08 4.337208646508687e-08 1.000000001061391 0.9998417899095485 1.0000000242469764 1.4913225082735477e-09 2.606267003982789e-11 3.2562741815491194e-11 1.4834199070471201e-09 2.8700588089387705e-09 -1.7806918143836596e-08 2.0973993898293466e-09 2.8844736556368727e-08 4.461776182184023e-08 1.000000001240767 0.9998417900579645 1.0000000246093943 1.6251798560407543e-09 1.4609399565057644e-10 1.4702784860408422e-10 1.6275516229634273e-09 3.1563165198218335e-09 -1.7806921286572256e-08 2.193699768532416e-09 2.8850545931623096e-08 4.481229223775679e-08 1.0000000012589676 0.9998417900730124 1.0000000246475413 1.638748342571688e-09 1.5827855494677374e-10 1.5855497663197505e-10 1.6422760550288233e-09 3.185403559115248e-09 -1.7806920142401058e-08 2.204051954807529e-09 2.8851186333550693e-08 4.48329067870685e-08 0.9999999973661029 0.9998417868018621 1.0000000212587337 -1.3836106196915826e-09 -2.293592765984332e-09 -2.7634454534682813e-09 -1.1099860173605242e-09 -2.26961409208755e-09 -1.7806917980315125e-08 3.194478289922087e-09 2.8941908810138133e-08 4.327431060888739e-08
2.492 0.999999995983448 0.9998417853057116 1.0000000241775502 -3.082207231575965e-09 -2.120562688541047e-09 -5.572617420522368e-09 -1.4135621785410755e-09 -2.839881542216336e-09 -1.8157019217725674e-08 4.447887720247356e-09 2.9317940269582015e-08 4.938622956569027e-08 0.9999999994923151 0.999841788611331 1.0000000218025755 3.0270514732654594e-10 -1.0036999400331698e-09 -1.0323281468696129e-09 2.8575412197373413e-10 4.895805939826857e-10 -1.815702306122459e-08 1.9415870121894423e-09 2.891058342145591e-08 4.1614703072877266e-08 1.0000000010612091 0.9998417899171438 1.0000000242445095 1.490924908453152e-09 2.6126367015114342e-11 3.265012879380476e-11 1.4851438795438773e-09 2.8698715246544736e-09 -1.815702568573304e-08 2.15394557875392e-09 2.8921450013933317e-08 4.29246944046239e-08 1.0000000012407249 0.999841790065767 1.0000000246080043 1.6249150623855338e-09 1.462248436548581e-10 1.4718305716178203e-10 1.6294071217716172e-09 3.156387935389767e-09 -1.81570285309616e-08 2.247859721874139e-09 2.892725776729133e-08 4.3128294880642945e-08 1.0000000012589416 0.9998417900808374 1.0000000246462666 1.638498661514952e-09 1.584173673091362e-10 1.5871831723323316e-10 1.6441464782493953e-09 3.18550331912554e-09 -1.815702741755687e-08 2.257969473349885e-09 2.892789809516002e-08 4.3149861417451524e-08 0.9999999973724966 0.9998417868122389 1.000000021220527 -1.379990472489045e-09 -2.2883183924143974e-09 -2.7569921250589737e-09 -1.1050001811106204e-09 -2.2632780762165046e-09 -1.8157025088277178e-08 3.2273005275809602e-09 2.9018165332281296e-08 4.148041254941729e-08
2.502 0.9999999960274746 0.9998417853430371 1.0000000238373281 -3.0516860802576342e-09 -2.0946291735523437e-09 -5.509856637075079e-09 -1.3976571516624329e-09 -2.812007166582919e-09 -1.8513657672440335e-08 4.408367742449264e-09 2.9388336464043827e-08 4.89142470900132e-08 0.9999999994923154 0.9998417886182969 1.0000000217903462 3.02270134767049e-10 -1.0032583782133899e-09 -1.0318060500720362e-09 2.872145677387131e-10 4.891379213897133e-10 -1.851366205453179e-08 1.939035279673101e-09 2.8986218290613463e-08 4.151103911813707e-08 1.0000000010610102 0.9998417899248591 1.000000024241752 1.490641337236596e-09 2.6142506140899246e-11 3.274516248027391e-11 1.4867302583624798e-09 2.8696660132274762e-09 -1.8513664692691912e-08 2.151205348528958e-09 2.899708135337883e-08 4.2840015227070706e-08 1.0000000012406656 0.9998417900736896 1.0000000246063239 1.6247642242690827e-09 1.463076952194767e-10 1.4734543903929154e-10 1.6311246712318454e-09 3.1564412499426635e-09 -1.851366763260919e-08 2.245262641352082e-09 2.9002889368349796e-08 4.3045703000183854e-08 1.0000000012588983 0.9998417900887824 1.0000000246447007 1.6383627862763105e-09 1.5850828346879487e-10 1.588890613827616e-10 1.6458787508582815e-09 3.185584484557055e-09 -1.8513666228986353e-08 2.2553892279432155e-09 2.9003529825692046e-08 4.306748478130205e-08 0.9999999973788563 0.9998417868227273 1.0000000211820983 -1.3762656618680397e-09 -2.2831038197645325e-09 -2.7505439621006295e-09 -1.1001458783130133e-09 -2.2569775542697014e-09 -1.851366366794268e-08 3.2210449251314806e-09 2.909330604705983e-08 4.133883598933443e-08
2.512 0.9999999960710251 0.999841785380172 1.0000000235006732 -3.0212973171872513e-09 -2.0690327339970908e-09 -5.447632152896965e-09 -1.3822006758246859e-09 -2.7844265520694717e-09 -1.887694662868343e-08 4.33923016090199e-09 2.9457938375787972e-08 4.991040751995345e-08 0.9999999994922993 0.9998417886253862 1.0000000217778526 3.020065813105397e-10 -1.0028744520738808e-09 -1.0311657745475491e-09 2.883267972696355e-10 4.886764977491068e-10 -1.8876951222949122e-08 1.867529572264882e-09 2.9061057867093023e-08 4.310951040435976e-08 1.000000001060795 0.9998417899326976 1.0000000242387272 1.4905294373171898e-09 2.6101187142751324e-11 3.2958219976589614e-11 1.4879640926147172e-09 2.8694410839416838e-09 -1.8876953932062726e-08 2.0865286070592266e-09 2.9071936297033646e-08 4.440574273407511e-08 1.0000000012405903 0.9998417900817353 1.000000024604376 1.624785116479649e-09 1.4633339649857194e-10 1.4762594871151075e-10 1.6324890942502665e-09 3.156475016313893e-09 -1.8876956876796924e-08 2.1834032648886814e-09 2.9077746780169952e-08 4.460582595840539e-08 1.000000001258839 0.9998417900968505 1.0000000246428684 1.6383982228219934e-09 1.5854183916229497e-10 1.591777889155557e-10 1.6472579762523832e-09 3.185646712429569e-09 -1.8876955339806927e-08 2.1938207405371084e-09 2.9078387587454713e-08 4.462701354384195e-08 0.999999997385183 0.9998417868333309 1.000000021143467 -1.3723801282639974e-09 -2.2779590221059307e-09 -2.74399268615454e-09 -1.0956406622903163e-09 -2.2507130605120665e-09 -1.8876952601320543e-08 3.173746977438493e-09 2.916762721486937e-08 4.2908080943159654e-08
2.522 0.9999999961141058 0.9998417854171235 1.0000000231676112 -2.991017500471516e-09 -2.043763006069296e-09 -5.3858823875651344e-09 -1.3673755803040266e-09 -2.7571380595673096e-09 -1.9247006661559058e-08 4.244795627749761e-09 2.9527533826819027e-08 5.2007213161568896e-08 0.9999999994922683 0.999841788632603 1.000000021765168 3.019419611415563e-10 -1.002538609133807e-09 -1.0303487393644995e-09 2.8892052891735495e-10 4.881957025058646e-10 -1.9247011385316526e-08 1.7337351091901188e-09 2.9135926683041456e-08 4.588654155706194e-08 1.0000000010605654 0.999841789940663 1.0000000242355092 1.4906168046114068e-09 2.601174433060741e-11 3.3347790842079496e-11 1.4886767957095669e-09 2.8691960215433412e-09 -1.924701410927223e-08 1.9672787390709157e-09 2.9146841428367622e-08 4.71178728387487e-08 1.0000000012405 0.9998417900899085 1.0000000246022351 1.625005411558627e-09 1.4631099998734247e-10 1.4808361345327957e-10 1.6333320122934102e-09 3.1564890212041156e-09 -1.924701696406901e-08 2.069780625950361e-09 2.9152656606517633e-08 4.730773814469022e-08 1.0000000012587649 0.9998417901050459 1.0000000246408425 1.6386331191359036e-09 1.585273005134418e-10 1.5964336775954548e-10 1.648115814586285e-09 3.1856889447216104e-09 -1.92470154578453e-08 2.08077325727026e-09 2.915329798252191e-08 4.732784714296237e-08 0.9999999973914784 0.9998417868440531 1.0000000211047062 -1.3683079966507161e-09 -2.2728749656872782e-09 -2.7372801627793986e-09 -1.091657369210669e-09 -2.2444859268562023e-09 -1.9247012736820144e-08 3.091938997126707e-09 2.924194541084344e-08 4.566977178757125e-08
2.532 0.9999999961567235 0.9998417854538988 1.0000000228382027 -2.960869278423388e-09 -2.018798863084345e-09 -5.324669941075307e-09 -1.3532751548672058e-09 -2.730139848411093e-09 -1.9623960575656606e-08 4.135940918295176e-09 2.9598308308833087e-08 5.453406652346604e-08 0.9999999994922256 0.9998417886399521 1.0000000217523948 3.020567149224716e-10 -1.0022320164271061e-09 -1.0294238036867507e-09 2.8891773901413904e-10 4.876944903101517e-10 -1.962396533358288e-08 1.5561874951609366e-09 2.9212046228929678e-08 4.902113400040985e-08 1.0000000010603234 0.9998417899487599 1.0000000242322005 1.4908846818154616e-09 2.5893230719634535e-11 3.384543843575002e-11 1.488791510724113e-09 2.8689301547322275e-09 -1.962396812366411e-08 1.812471657247564e-09 2.922301873339681e-08 5.018188205301299e-08 1.0000000012403976 0.9998417900982128 1.0000000246000038 1.625405997627911e-09 1.4625955730778712e-10 1.4864943816018228e-10 1.6335769229578426e-09 3.156482141437788e-09 -1.962397074190381e-08 1.9232974496117894e-09 2.9228840662343357e-08 5.036092976591462e-08 1.0000000012586783 0.9998417901133725 1.0000000246387264 1.639048502287771e-09 1.5848393253640975e-10 1.6021679048888224e-10 1.6483755839072739e-09 3.1857100310791e-09 -1.9623969335826082e-08 1.935130555675381e-09 2.922948280634469e-08 5.037989845362064e-08 0.9999999973977446 0.9998417868548992 1.0000000210659172 -1.3640701858302095e-09 -2.2678329086413678e-09 -2.730474859686341e-09 -1.0882775915574635e-09 -2.238296883685214e-09 -1.96239667058843e-08 2.990679352936662e-09 2.9317474833894175e-08 4.8801768887250966e-08
2.542 0.9999999961988867 0.9998417854905067 1.000000022512506 -2.930908348734524e-09 -1.9941200991889194e-09 -5.2641692074547165e-09 -1.3398972649580404e-09 -2.7034294040033712e-09 -2.0007933723060637e-08 4.0282168668776975e-09 2.9671539279284476e-08 5.677647663896321e-08 0.9999999994921743 0.9998417886474392 1.0000000217396279 3.022949439987169e-10 -1.0019362656858599e-09 -1.0285715665070914e-09 2.8833563778154634e-10 4.871724885636525e-10 -2.000793845239858e-08 1.3680145286923458e-09 2.929071364622108e-08 5.172233108467165e-08 1.0000000010600727 0.9998417899569945 1.0000000242288962 1.4912771125211896e-09 2.5764389850385734e-11 3.427018413228438e-11 1.488327145288526e-09 2.8686426511566993e-09 -2.000794126694882e-08 1.6536402101214779e-09 2.9301763997799535e-08 5.282481244971906e-08 1.0000000012402868 0.9998417901066545 1.0000000245977774 1.6259310270828473e-09 1.461975994295969e-10 1.491425488658414e-10 1.6332430286569233e-09 3.1564531204609154e-09 -2.000794368485053e-08 1.7744947081106002e-09 2.9307594375533678e-08 5.29951386298063e-08 1.0000000012585835 0.9998417901218367 1.000000024636615 1.6395885979347197e-09 1.5843011210906382e-10 1.6071731460543073e-10 1.648056455300341e-09 3.1857094517074865e-09 -2.0007942380732453e-08 1.7873241588325974e-09 2.9308237429384155e-08 5.301318974394348e-08 0.9999999974039855 0.9998417868658744 1.000000021027196 -1.3597225717412743e-09 -2.2628144339779273e-09 -2.7237580162043436e-09 -1.0854872425937334e-09 -2.2321461648283854e-09 -2.0007939912473032e-08 2.89149068600793e-09 2.9395508540534882e-08 5.150890337196578e-08
2.552 0.9999999962406056 0.9998417855269579 1.0000000221905487 -2.901194261854235e-09 -1.9697142972185667e-09 -5.204567554109934e-09 -1.327175801896424e-09 -2.6770058957866546e-09 -2.0399053540496905e-08 3.938119739832981e-09 2.974823860476843e-08 5.816748010792966e-08 0.9999999994921204 0.9998417886550706 1.000000021726929 3.0259243759889455e-10 -1.0016412558197126e-09 -1.0279853533664562e-09 2.8725362657737835e-10 4.866282325200773e-10 -2.039905840778125e-08 1.2180193769926422e-09 2.9372930774505594e-08 5.3410244661456074e-08 1.0000000010598198 0.9998417899653728 1.0000000242256564 1.4917299512395855e-09 2.563511274386955e-11 3.442924860613436e-11 1.487364883558538e-09 2.8683327339140897e-09 -2.0399060828685097e-08 1.5320260084698157e-09 2.938407620066045e-08 5.447552237214294e-08 1.0000000012401733 0.9998417901152407 1.0000000245956153 1.6265166924590192e-09 1.4613520185013553e-10 1.493694469624326e-10 1.6324112311912621e-09 3.1564015024104043e-09 -2.0399063402215712e-08 1.6618569809731133e-09 2.9389916279294784e-08 5.464049670872974e-08 1.000000001258486 0.9998417901304448 1.0000000246345677 1.6401887303337629e-09 1.583757705793013e-10 1.6095193671716637e-10 1.647239466528659e-09 3.1856863132497688e-09 -2.0399062135523302e-08 1.6755629649862513e-09 2.9390560373768422e-08 5.465798736086077e-08 0.9999999974102066 0.9998417868769859 1.0000000209886044 -1.3553294245537637e-09 -2.2578099568202796e-09 -2.717322796876113e-09 -1.0832099238743288e-09 -2.22603516018353e-09 -2.039905969258723e-08 2.817498978487026e-09 2.947704981128239e-08 5.320652738268349e-08
2.562 0.9999999962818921 0.9998417855632622 1.0000000218723237 -2.8717634884518377e-09 -1.9455787831817773e-09 -5.145953002366155e-09 -1.3150208278472588e-09 -2.65086683571911e-09 -2.0797450104535703e-08 3.87833344399705e-09 2.982888995050917e-08 5.8373969752216626e-08 0.9999999994920703 0.9998417886628543 1.0000000217143217 3.029033438334811e-10 -1.0013469811275256e-09 -1.0277574058495485e-09 2.8577240870007183e-10 4.86061277164349e-10 -2.079745496918663e-08 1.1593773817844688e-09 2.9459138956755987e-08 5.377098697153585e-08 1.0000000010595702 0.9998417899739034 1.0000000242225042 1.4921965272556285e-09 2.5505263290569708e-11 3.423041944562914e-11 1.4860061345685473e-09 2.8679994499525714e-09 -2.0797457237170937e-08 1.486166492419592e-09 2.947039280440967e-08 5.482398840828247e-08 1.0000000012400634 0.9998417901239783 1.0000000245935414 1.6271161204116875e-09 1.4607225251963944e-10 1.4923847227434318e-10 1.6311832622735907e-09 3.1563269055778077e-09 -2.0797459677323816e-08 1.6198052342441935e-09 2.9476243415483544e-08 5.49874901503175e-08 1.0000000012583923 0.9998417901392053 1.000000024632609 1.640802956230995e-09 1.5832081909593311e-10 1.6082892880557983e-10 1.6460263434993228e-09 3.1856397688398074e-09 -2.0797458542160257e-08 1.6338799267609223e-09 2.9476888643554944e-08 5.500483100414434e-08 0.9999999974164154 0.9998417868882411 1.0000000209501678 -1.3509350699228642e-09 -2.2528193227305335e-09 -2.7112618405634927e-09 -1.0813473235901887e-09 -2.219964310552431e-09 -2.0797456056377187e-08 2.7863048704666024e-09 2.956254722861664e-08 5.35761444493808e-08
2.572 0.9999999963227566 0.9998417855994316 1.0000000215578062 -2.8426236914760773e-09 -1.9217150776370865e-09 -5.088263950286947e-09 -1.303333564411195e-09 -2.625010506301455e-09 -2.120325504481409e-08 3.853757968954638e-09 2.9913343705277045e-08 5.73120570441612e-08 0.9999999994920302 0.9998417886707976 1.0000000217018115 3.032058302419775e-10 -1.001058185692002e-09 -1.0278283390089444e-09 2.839967689897578e-10 4.854710338680409e-10 -2.120326016145365e-08 1.2149132318374699e-09 2.95491241049737e-08 5.275144188651826e-08 1.0000000010593302 0.9998417899825927 1.000000024219445 1.492653811440164e-09 2.5370658171592434e-11 3.373365502084474e-11 1.484357086427696e-09 2.867642039264695e-09 -2.12032624985584e-08 1.5302611395908088e-09 2.9560495419843167e-08 5.381922831464896e-08 1.0000000012399632 0.9998417901328754 1.0000000245915597 1.6277063380848333e-09 1.4600467594285725e-10 1.4880952375545463e-10 1.629665295799071e-09 3.156228214620326e-09 -2.120326493023304e-08 1.6604838991613677e-09 2.9566357031669132e-08 5.398536104062955e-08 1.0000000012583077 0.9998417901481249 1.0000000246307428 1.6414083154684535e-09 1.5826115739242244e-10 1.6040789571737518e-10 1.6445234625205522e-09 3.185569145968956e-09 -2.1203263529574444e-08 1.6742326278604771e-09 2.9567003442218915e-08 5.40029855660027e-08 0.9999999974226172 0.9998417868996474 1.0000000209118933 -1.3465593890177424e-09 -2.2478468002744176e-09 -2.7055165903769308e-09 -1.0797959274764202e-09 -2.2139343861845065e-09 -2.1203260957515728e-08 2.803551257967361e-09 2.965179821956786e-08 5.2560168087771793e-08
2.582 0.9999999963632078 0.9998417856354743 1.000000021246971 -2.8137715227060693e-09 -1.898119741080605e-09 -5.031327482869102e-09 -1.2919934159617753e-09 -2.5994350361464804e-09 -2.1616603401284622e-08 3.860201380610446e-09 3.000084909882773e-08 5.5127755520823824e-08 0.9999999994920038 0.9998417886789068 1.0000000216894074 3.0348762098802516e-10 -1.0007736165490877e-09 -1.0280280157204095e-09 2.8204955328634694e-10 4.848560077373373e-10 -2.1616608650457877e-08 1.3554348617258266e-09 2.96420676330641e-08 5.0532092346407744e-08 1.0000000010591041 0.9998417899914471 1.0000000242164855 1.4930885361798572e-09 2.523177663519977e-11 3.3109366426452976e-11 1.482540309888092e-09 2.8672597135331755e-09 -2.1616610945665288e-08 1.6443029351049286e-09 2.9653561429824875e-08 5.164306939213369e-08 1.0000000012398766 0.9998417901419375 1.000000024589679 1.6282736999650274e-09 1.4593299982871378e-10 1.4825318954942585e-10 1.62798028543733e-09 3.1561041319378793e-09 -2.1616613535385376e-08 1.7662502528811193e-09 2.9659434289924625e-08 5.1816020639457325e-08 1.0000000012582375 0.9998417901572094 1.0000000246289766 1.6419904709588937e-09 1.5819752323345343e-10 1.5985956636586948e-10 1.6428533854646167e-09 3.1854734234020922e-09 -2.1616611967576177e-08 1.7791961114659072e-09 2.966008188057825e-08 5.183437020223997e-08 0.9999999974288167 0.9998417869112114 1.0000000208737903 -1.3422116298442608e-09 -2.2428914491269563e-09 -2.699917660551963e-09 -1.078433935337674e-09 -2.2079462139989657e-09 -2.1616609349079895e-08 2.8612024636863285e-09 2.9743997285045523e-08 5.033478298834565e-08
2.592 0.999999996403252 0.9998417856713978 1.0000000209398046 -2.785217645762442e-09 -1.8747769212839526e-09 -4.974951220300237e-09 -1.280839811237509e-09 -2.5741386232337878e-09 -2.2037632005375394e-08 3.886169249526553e-09 3.0090187825301076e-08 5.216748837095753e-08 0.9999999994919926 0.9998417886871858 1.0000000216771294 3.037240588902955e-10 -1.0004807776362115e-09 -1.0281694862683825e-09 2.8008857053131165e-10 4.842163716334316e-10 -2.2037637443806372e-08 1.528437543407587e-09 2.973669917970633e-08 4.749816841675773e-08 1.0000000010588932 0.9998417900004712 1.0000000242136478 1.4934745192730336e-09 2.5101576588323785e-11 3.254437240677554e-11 1.4807139911820197e-09 2.8668517254531043e-09 -2.2037639579438986e-08 1.7896378739217117e-09 2.9748317491980292e-08 4.868012382058849e-08 1.0000000012398056 0.9998417901511694 1.0000000245879195 1.6287921455835235e-09 1.4586987930785408e-10 1.4775650608360048e-10 1.6262861708096122e-09 3.155954439972258e-09 -2.2037641958549414e-08 1.902378402740853e-09 2.9754201731525937e-08 4.886385404917001e-08 1.000000001258182 0.9998417901664636 1.0000000246273324 1.6425236720220288e-09 1.581421244659268e-10 1.5937065232111346e-10 1.641174171675314e-09 3.1853521458815933e-09 -2.2037640533737542e-08 1.9144154408139094e-09 2.975485050560029e-08 4.888334466045894e-08 0.9999999974350153 0.9998417869229368 1.0000000208358808 -1.337914427112552e-09 -2.237940787603702e-09 -2.6942784177612877e-09 -1.0771030447587897e-09 -2.2020007235257477e-09 -2.2037637816315763e-08 2.9414905850838955e-09 2.9837885596375396e-08 4.728156715672091e-08
2.602 0.9999999964428924 0.9998417857072073 1.0000000206362958 -2.7569997375346146e-09 -1.8516607154320912e-09 -4.919003625957216e-09 -1.2696762589949836e-09 -2.5491192012995497e-09 -2.2466480011536114e-08 3.916458100030603e-09 3.0179897081446215e-08 4.8948134391718723e-08 0.9999999994919957 0.9998417886956367 1.0000000216650058 3.0386956747047523e-10 -1.0001570424282216e-09 -1.0281303655188628e-09 2.7830386893101416e-10 4.835507290227787e-10 -2.2466485363476618e-08 1.6897419114023772e-09 2.983153185349727e-08 4.4215829588406656e-08 1.0000000010586958 0.9998417900096667 1.0000000242109588 1.4937660595250595e-09 2.5002636674830194e-11 3.216129229006362e-11 1.479067531799019e-09 2.8664169361136264e-09 -2.2466487526572806e-08 1.9290382453991843e-09 2.984327544700433e-08 4.549031189015102e-08 1.000000001239748 0.9998417901605726 1.0000000245863079 1.6292155893547686e-09 1.4583807592615757e-10 1.474415690865292e-10 1.6247718934684253e-09 3.1557785989941227e-09 -2.246648981936846e-08 2.034127058613912e-09 2.984917128363989e-08 4.56877174290867e-08 1.0000000012581405 0.999841790175889 1.0000000246258367 1.6429621118612393e-09 1.5811817510994906e-10 1.590637192210663e-10 1.6396750240956198e-09 3.1852042583678706e-09 -2.2466488247934022e-08 2.0453975638689143e-09 2.9849821272699986e-08 4.570865077204452e-08 0.9999999974412114 0.999841786934826 1.0000000207981905 -1.3337120678366827e-09 -2.232971617829383e-09 -2.6884756003801946e-09 -1.0756124045468457e-09 -2.1960981208403425e-09 -2.2466486061519934e-08 3.023301882060464e-09 2.9931984033143064e-08 4.396503022290831e-08
2.612 0.9999999964821297 0.999841785742907 1.0000000203364254 -2.7291706693177392e-09 -1.8287452735932049e-09 -4.863438989694032e-09 -1.2583064485211608e-09 -2.5243750890324954e-09 -2.290328940709946e-08 3.935812574724571e-09 3.026855915670592e-08 4.611169508272469e-08 0.9999999994920094 0.9998417887042607 1.0000000216530534 3.038722126705277e-10 -9.997798237080504e-10 -1.027877245712364e-09 2.7687971153866857e-10 4.82858722946781e-10 -2.290329453800567e-08 1.8100285867691406e-09 2.9925154195054086e-08 4.13925504150849e-08 1.0000000010585093 0.9998417900190344 1.0000000242084357 1.4939116571780012e-09 2.495726912690263e-11 3.199253818962806e-11 1.4777844250558618e-09 2.865955153907486e-09 -2.2903296720728346e-08 2.034857509616796e-09 2.993702483030494e-08 4.276353432048695e-08 1.0000000012397008 0.9998417901701482 1.0000000245848626 1.6294924829062364e-09 1.4585978159698733e-10 1.473407857942718e-10 1.6236212171453942e-09 3.1555753602843367e-09 -2.2903298952545835e-08 2.1347818555147177e-09 2.9942932800121705e-08 4.297482895381476e-08 1.0000000012581094 0.9998417901854869 1.0000000246245064 1.6432541460893036e-09 1.5814797513009022e-10 1.5897130456489218e-10 1.6385393806958673e-09 3.185029676657617e-09 -2.290329728637244e-08 2.14553005179808e-09 2.994358404157861e-08 4.299722339162895e-08 0.9999999974474021 0.9998417869468798 1.0000000207607376 -1.329657262242389e-09 -2.2279614078406244e-09 -2.6824747245782065e-09 -1.0737751400942e-09 -2.1902391562785418e-09 -2.2903295504271696e-08 3.087383939689909e-09 3.00248834612604e-08 4.1095638616497945e-08
2.622 0.999999996520963 0.9998417857784991 1.0000000200401509 -2.701773323768654e-09 -1.8060206513156497e-09 -4.808274863220805e-09 -1.246585501681933e-09 -2.499904208702566e-09 -2.3348204157336073e-08 3.931729820066792e-09 3.035508452320949e-08 4.431671801311491e-08 0.9999999994920289 0.9998417887130576 1.0000000216412674 3.036998795572596e-10 -9.993424736061473e-10 -1.0274412622529266e-09 2.7594751238430323e-10 4.821394824176668e-10 -2.3348208911521085e-08 1.871538325363011e-09 3.001650733414038e-08 3.975623074344652e-08 1.000000001058328 0.9998417900285748 1.0000000242060743 1.4938805129381642e-09 2.4972085349388037e-11 3.200651892998021e-11 1.4769948296183239e-09 2.865465729845093e-09 -2.3348211538039788e-08 2.089283786916871e-09 3.002851011242653e-08 4.119700800467249e-08 1.000000001239659 0.9998417901798962 1.0000000245835787 1.6295928235887408e-09 1.4594167388512647e-10 1.4742262236497504e-10 1.6229640621476593e-09 3.155344473077042e-09 -2.3348213711901354e-08 2.1867490524828478e-09 3.003443118648144e-08 4.141796185591711e-08 1.0000000012580839 0.9998417901952573 1.0000000246233378 1.643369160648934e-09 1.5823769968545155e-10 1.5906139608859763e-10 1.63789730592927e-09 3.1848270717312212e-09 -2.33482119214288e-08 2.1972481600587647e-09 3.00350838134226e-08 4.144136923892202e-08 0.9999999974535825 0.9998417869590985 1.0000000207235173 -1.32578462944633e-09 -2.2229034360569114e-09 -2.6763053272615875e-09 -1.0714576673029781e-09 -2.1844246115513883e-09 -2.3348210243763727e-08 3.1193077684491317e-09 3.011552175134016e-08 3.9411537423309676e-08
2.632 0.9999999965593923 0.9998417858139862 1.0000000197474068 -2.674820540024204e-09 -1.7835031968966525e-09 -4.753558885216288e-09 -1.2344503519443572e-09 -2.4757050745376946e-09 -2.3801370533015157e-08 3.896460648947072e-09 3.043889707206247e-08 4.402347359381909e-08 0.9999999994920492 0.9998417887220272 1.0000000216296168 3.033588150467796e-10 -9.988649593070466e-10 -1.0268816434941771e-09 2.755550566877783e-10 4.813923209864697e-10 -2.380137554705247e-08 1.865267396176361e-09 3.010505943071699e-08 3.9792829783192345e-08 1.0000000010581478 0.999841790038287 1.0000000242038416 1.4936809909646214e-09 2.502715135813972e-11 3.21432415149035e-11 1.4767445897939915e-09 2.864947915379803e-09 -2.380137837238898e-08 2.0831904484200493e-09 3.011720451620598e-08 4.1247395219797065e-08 1.000000001239618 0.9998417901898164 1.0000000245824239 1.6295246901543974e-09 1.4606370717121624e-10 1.4762729990097209e-10 1.6228463784687769e-09 3.155085066325423e-09 -2.3801380326587897e-08 2.180954680437699e-09 3.012314028370624e-08 4.1469725959047054e-08 1.0000000012580588 0.9998417902052 1.0000000246222986 1.6433157414703864e-09 1.5836781086160222e-10 1.592740801606136e-10 1.6377948085115134e-09 3.1845959726161067e-09 -2.3801378624196645e-08 2.1914866562500593e-09 3.012379446387444e-08 4.149327442068448e-08 0.9999999974597475 0.9998417869714815 1.0000000206864974 -1.3220920264256555e-09 -2.217817451550106e-09 -2.670025501677792e-09 -1.068609636122184e-09 -2.1786546131313826e-09 -2.380137671068423e-08 3.1110291213112736e-09 3.02033593268731e-08 3.9413481434818575e-08
2.642 0.999999996597417 0.9998417858493721 1.0000000194581025 -2.6482942347531616e-09 -1.7612333491710645e-09 -4.699353699098485e-09 -1.2219156734346365e-09 -2.451775618505036e-09 -2.4262938375755138e-08 3.8285304260229415e-09 3.0519984812639154e-08 4.5256173059652226e-08 0.9999999994920662 0.9998417887311701 1.0000000216180418 3.028880455634435e-10 -9.983911151875034e-10 -1.026270259233412e-09 2.7567295930441286e-10 4.80616784535639e-10 -2.4262943398039045e-08 1.7904103000503506e-09 3.019084572772189e-08 4.146682098371742e-08 1.0000000010579635 0.9998417900481722 1.0000000242016787 1.4933536798229472e-09 2.5078446359094278e-11 3.2330229311357273e-11 1.4770032281930974e-09 2.8644012569709245e-09 -2.426294616152343e-08 2.0160587844266294e-09 3.0203148515035634e-08 4.2876507277227014e-08 1.0000000012395733 0.9998417901999092 1.0000000245813387 1.6293294825897114e-09 1.4618200260310262e-10 1.478823995815256e-10 1.623237478828052e-09 3.154796609258657e-09 -2.4262948398059332e-08 2.1169639650178525e-09 3.020910112714088e-08 4.309176076538491e-08 1.0000000012580301 0.9998417902153155 1.0000000246213288 1.6431348213768947e-09 1.5849402811942173e-10 1.5953710435771134e-10 1.6382010070271757e-09 3.1843360820363446e-09 -2.4262946611792985e-08 2.1278189721759813e-09 3.020975707358841e-08 4.311456271802398e-08 0.9999999974658929 0.9998417869840296 1.0000000206496196 -1.318545458155509e-09 -2.2127468236666937e-09 -2.663706099237665e-09 -1.065257251717719e-09 -2.1729303205028977e-09 -2.4262944523388202e-08 3.0620232519390432e-09 3.0288421512177025e-08 4.10749845524836e-08
2.652 0.9999999966350377 0.9998417858846602 1.0000000191721252 -2.622164975461898e-09 -1.739260785611674e-09 -4.645741633522741e-09 -1.2090426995937756e-09 -2.428113965097441e-09 -2.4733059025989144e-08 3.733671146138937e-09 3.0598848961122647e-08 4.7559824305583164e-08 0.9999999994920763 0.9998417887404877 1.0000000216064584 3.0233264287176946e-10 -9.979729414341286e-10 -1.0256950453397897e-09 2.7622724643581165e-10 4.798123682431298e-10 -2.473306412467982e-08 1.655513639120899e-09 3.0274409012289394e-08 4.421621370974919e-08 1.0000000010577725 0.9998417900582312 1.0000000241995022 1.4929460574772178e-09 2.5073558776768836e-11 3.2479563205619536e-11 1.4776957381145063e-09 2.8638245975221023e-09 -2.4733066649531666e-08 1.8970630446724376e-09 3.028688881322369e-08 4.5548134248250655e-08 1.0000000012395223 0.9998417902101763 1.0000000245802385 1.6290545892144918e-09 1.462443227070972e-10 1.4809957432790097e-10 1.6240621087557115e-09 3.1544787859117775e-09 -2.473306888481143e-08 2.004027991024297e-09 3.0292860731408e-08 4.5751683331593315e-08 1.0000000012579948 0.9998417902256047 1.000000024620344 1.642874677732039e-09 1.5856433395531645e-10 1.5976252290674207e-10 1.6390407307729965e-09 3.1840464975232274e-09 -2.4733067236723708e-08 2.0154998227787333e-09 3.0293518660782226e-08 4.577325381877613e-08 0.9999999974720161 0.9998417869967443 1.000000020612802 -1.3151037656525192e-09 -2.207743823667463e-09 -2.657435008345335e-09 -1.0614724259659811e-09 -2.167252109365072e-09 -2.473306509651583e-08 2.9801008152780296e-09 3.0371241854352604e-08 4.383116864355444e-08
2.662 0.9999999966722579 0.9998417859198563 1.0000000188893445 -2.5964123962845674e-09 -1.7176208940550277e-09 -4.592816618763454e-09 -1.1959107013037207e-09 -2.404718174829216e-09 -2.5211886649163706e-08 3.624500142885019e-09 3.0676394557104186e-08 5.021413885112968e-08 0.999999999492079 0.9998417887499818 1.0000000215947649 3.0171901750808976e-10 -9.976488342954258e-10 -1.0252526844005098e-09 2.7712793805865547e-10 4.789783023681517e-10 -2.5211891658349714e-08 1.480566643140147e-09 3.0356685243534487e-08 4.7242834735611595e-08 1.0000000010575734 0.9998417900684663 1.0000000241972073 1.492485527944147e-09 2.497474364275684e-11 3.249483461282606e-11 1.4787312428733891e-09 2.8632179891327366e-09 -2.5211894126769757e-08 1.7464688545740148e-09 3.036936256142584e-08 4.849450089514844e-08 1.0000000012394623 0.9998417902206195 1.0000000245790204 1.6287273352578643e-09 1.462124438276273e-10 1.4818284557344958e-10 1.6252294828404947e-09 3.154130453666948e-09 -2.5211896498975133e-08 1.8621882848961885e-09 3.037535619583886e-08 4.868614867939144e-08 1.000000001257951 0.9998417902360703 1.000000024619241 1.6425623821179538e-09 1.5854054954341256e-10 1.598535604880371e-10 1.6402230003541231e-09 3.1837266056469547e-09 -2.5211894622811415e-08 1.8745394828589965e-09 3.0376016382695294e-08 4.8706468244124103e-08 0.9999999974781153 0.9998417870096273 1.0000000205759423 -1.311742806521021e-09 -2.2028467047663436e-09 -2.6513098523671452e-09 -1.0573430746057313e-09 -2.1616203095652713e-09 -2.521189274216978e-08 2.8811200106002853e-09 3.0452749575018425e-08 4.687449890305552e-08
2.672 0.9999999967090817 0.9998417859549664 1.000000018609622 -2.571028734708604e-09 -1.6963176141434545e-09 -4.5406471601279985e-09 -1.1826131931027978e-09 -2.3815863661532818e-09 -2.569957789368042e-08 3.5182135408513306e-09 3.0753766921436596e-08 5.2509801603413326e-08 0.9999999994920739 0.9998417887596565 1.0000000215828528 3.010476473781433e-10 -9.974251933955386e-10 -1.0250135327579444e-09 2.7827467430644726e-10 4.781145943729321e-10 -2.5699582743963607e-08 1.2993183567912708e-09 3.043883732625753e-08 4.981344391969021e-08 1.0000000010573662 0.9998417900788822 1.0000000241946856 1.4919721982389383e-09 2.4775629519989877e-11 3.2305889626484535e-11 1.4800082846972786e-09 2.8625805504549006e-09 -2.569958539127294e-08 1.5958685687796745e-09 3.045173144072981e-08 5.1001641176582756e-08 1.0000000012393944 0.9998417902312431 1.0000000245775753 1.6283477389526615e-09 1.460803692747876e-10 1.480617452078473e-10 1.6266380025788454e-09 3.1537515487841407e-09 -2.5699587582414007e-08 1.7218456590107273e-09 3.045774885301599e-08 5.1183990298518174e-08 1.0000000012578993 0.9998417902467164 1.0000000246179115 1.642197877845796e-09 1.5841646473236977e-10 1.5974040312489715e-10 1.6416465502608685e-09 3.1833759951182288e-09 -2.5699585838996724e-08 1.735209623991897e-09 3.045841154518404e-08 5.12033338580064e-08 0.9999999974841909 0.9998417870226833 1.0000000205389343 -1.3084606711982236e-09 -2.1980617451965315e-09 -2.645401656191792e-09 -1.0529687332143263e-09 -2.1560352955971398e-09 -2.569958381968211e-08 2.786489169235806e-09 3.05341042447601e-08 4.946293361774309e-08
2.682 0.9999999967455141 0.9998417859899987 1.0000000183328377 -2.546003434707094e-09 -1.675318798604279e-09 -4.489224006278498e-09 -1.1692745770352699e-09 -2.3587166937035108e-09 -2.619629194512988e-08 3.432212231586241e-09 3.0832114216956773e-08 5.3922767617411786e-08 0.9999999994920622 0.9998417887695168 1.0000000215706353 3.0030959884855243e-10 -9.97271881361662e-10 -1.0249711897608325e-09 2.7953988818750984e-10 4.772198989166359e-10 -2.6196296662471556e-08 1.1590837388269894e-09 3.052201670872857e-08 5.141450609503714e-08 1.0000000010571528 0.9998417900894826 1.000000024191851 1.4913955902276031e-09 2.4505902280398825e-11 3.191971016575599e-11 1.4813994103333541e-09 2.8619121592163798e-09 -2.6196299410802057e-08 1.484164250775446e-09 3.053514424170117e-08 5.256454343598242e-08 1.0000000012393204 0.9998417902420517 1.0000000245758163 1.6279049420787196e-09 1.4587764615157582e-10 1.4774329243940104e-10 1.628160138790792e-09 3.1533416412339955e-09 -2.6196302030319143e-08 1.6189757419436598e-09 3.054118704270166e-08 5.274141506665375e-08 1.0000000012578412 0.9998417902575476 1.0000000246162677 1.6417703168492415e-09 1.582218843538327e-10 1.594301345854005e-10 1.6431836974593276e-09 3.1829944060686215e-09 -2.61962998946922e-08 1.6331966325043766e-09 3.054185239837937e-08 5.276018555144639e-08 0.999999997490244 0.9998417870359164 1.0000000205016915 -1.3052627185001408e-09 -2.1933593039152913e-09 -2.6397044967978003e-09 -1.0484761119918463e-09 -2.1504974835949463e-09 -2.6196297700533607e-08 2.717894070291555e-09 3.061645702003818e-08 5.107684324106563e-08
2.692 0.9999999967815609 0.9998417860249601 1.0000000180589204 -2.5213052008964102e-09 -1.6545666771976239e-09 -4.438434381712512e-09 -1.1560630084228815e-09 -2.336107088283315e-09 -2.6702190583057516e-08 3.3788184374295534e-09 3.091230613000365e-08 5.4176891918656635e-08 0.9999999994920461 0.9998417887795679 1.0000000215580793 2.995092959848138e-10 -9.97134360479469e-10 -1.0250175589720611e-09 2.8075638392040667e-10 4.762945251183463e-10 -2.6702195594034757e-08 1.1077265627190325e-09 3.060708271054903e-08 5.1792336861628635e-08 1.0000000010569343 0.9998417901002736 1.0000000241886697 1.4907573503321568e-09 2.4220317833192565e-11 3.14449039883355e-11 1.48273787065877e-09 2.8612124783079567e-09 -2.6702198141715024e-08 1.444618606687415e-09 3.062045749745129e-08 5.293228176243012e-08 1.0000000012392416 0.9998417902530504 1.0000000245737102 1.6274003911032586e-09 1.4565919402887525e-10 1.473361630774185e-10 1.6296290803293117e-09 3.152900386075334e-09 -2.6702200857135834e-08 1.5829191554562714e-09 3.062652693143708e-08 5.31078594179392e-08 1.0000000012577779 0.9998417902685687 1.0000000246142775 1.6412811287544072e-09 1.5801120181822188e-10 1.5903123256510532e-10 1.6446677890874224e-09 3.1825815665458358e-09 -2.670219874684198e-08 1.5974760052418211e-09 3.062719502081998e-08 5.312649799718146e-08 0.9999999974962771 0.9998417870493321 1.0000000204641795 -1.3021394918028747e-09 -2.188684103852846e-09 -2.634110390355787e-09 -1.0440326256943701e-09 -2.1450074948380657e-09 -2.6702196234841287e-08 2.690357886678278e-09 3.0700669069149495e-08 5.145866006340915e-08
2.702 0.9999999968172277 0.9998417860598584 1.0000000177878712 -2.4968773868050367e-09 -1.6339989871023216e-09 -4.388094931279628e-09 -1.1431762801263445e-09 -2.313755689473398e-09 -2.7217438466327245e-08 3.3614172364792694e-09 3.099472079776292e-08 5.323904112380854e-08 0.9999999994920272 0.9998417887898147 1.0000000215452283 2.986736070233096e-10 -9.969534427677854e-10 -1.024976075765888e-09 2.817316733725135e-10 4.753374625275095e-10 -2.7217443694913076e-08 1.1612752835630398e-09 3.069439258864919e-08 5.0936380938755315e-08 1.000000001056713 0.9998417901112595 1.0000000241851874 1.490081885353902e-09 2.3978091513007213e-11 3.105772837127154e-11 1.4838313846028531e-09 2.8604804001163667e-09 -2.7217446198220312e-08 1.4861734190588773e-09 3.070802662991256e-08 5.209461681936607e-08 1.0000000012391594 0.9998417902642441 1.0000000245713032 1.6268584053977996e-09 1.4548408519910346e-10 1.4701661420598948e-10 1.6308530531352864e-09 3.1524268193094237e-09 -2.7217448660162704e-08 1.6210372508153533e-09 3.071412367874507e-08 5.227308177023869e-08 1.0000000012577122 0.9998417902797854 1.0000000246119851 1.6407539425543928e-09 1.5784399998053554e-10 1.5871975483756485e-10 1.6459063586090336e-09 3.182136620559727e-09 -2.721744660961699e-08 1.6352685231213006e-09 3.071479459621819e-08 5.229202921584924e-08 0.9999999975022915 0.9998417870629352 1.0000000204264399 -1.299058683033788e-09 -2.18397703397403e-09 -2.6284425457041103e-09 -1.0398325188624595e-09 -2.1395651644248644e-09 -2.721744401088094e-08 2.706993632795172e-09 3.0787101021300455e-08 5.059543787963086e-08
2.712 0.9999999968525183 0.9998417860947004 1.00000001751977 -2.47265777953461e-09 -1.613570921039557e-09 -4.338037829953289e-09 -1.1307994734316892e-09 -2.2916602229607756e-09 -2.7742202574433845e-08 3.3740916629920837e-09 3.107922438730319e-08 5.1280328755114525e-08 0.9999999994920067 0.9998417888002618 1.0000000215322076 2.9783884650543217e-10 -9.966863509292752e-10 -1.0246870946612957e-09 2.822891279605561e-10 4.743490172008668e-10 -2.774220740339548e-08 1.2895399271297955e-09 3.078378800647987e-08 4.9036702684964755e-08 1.0000000010564896 0.9998417901224453 1.0000000241815288 1.4894029225690137e-09 2.3821852080203986e-11 3.091768169317641e-11 1.4845044263557413e-09 2.8597164588071395e-09 -2.7742210068053825e-08 1.5883795004015715e-09 3.0797692302242356e-08 5.024058780585434e-08 1.0000000012390755 0.999841790275638 1.0000000245687195 1.6263131396678868e-09 1.4539483359625494e-10 1.4694402458705086e-10 1.631656169497474e-09 3.1519211679675528e-09 -2.7742212437636797e-08 1.7153137269284774e-09 3.0803817942378166e-08 5.042591937972701e-08 1.0000000012576442 0.9998417902912016 1.0000000246095175 1.6402234218412088e-09 1.57762593962833e-10 1.5865542567787476e-10 1.6467244592295095e-09 3.181659147126791e-09 -2.7742210606117658e-08 1.7287809940792484e-09 3.080449180675898e-08 5.0445594641779067e-08 0.9999999975082888 0.9998417870767302 1.0000000203885957 -1.2959793050300672e-09 -2.1791955137003024e-09 -2.6225405749544903e-09 -1.0360539020854124e-09 -2.1341710943454573e-09 -2.7742207865147e-08 2.7588904612093175e-09 3.0875598578094516e-08 4.867603170911797e-08
2.722 0.9999999968874371 0.9998417861294928 1.0000000172547474 -2.4486027102196995e-09 -1.5932655759743948e-09 -4.288198284676928e-09 -1.1190548660784198e-09 -2.2698188910854836e-09 -2.82766521411054e-08 3.404621083053855e-09 3.1165358215768206e-08 4.862696517638091e-08 0.9999999994919854 0.9998417888109137 1.0000000215191946 2.9703051719713406e-10 -9.963195495398692e-10 -1.024093877370932e-09 2.8231771640349815e-10 4.733287977152544e-10 -2.8276657057964313e-08 1.4454016705844114e-09 3.087479118690552e-08 4.64354990722669e-08 1.0000000010562657 0.9998417901338357 1.0000000241778735 1.488744604604278e-09 2.376529312579733e-11 3.108111403879871e-11 1.4846472651638801e-09 2.858919721695801e-09 -2.827665974639891e-08 1.717178233665756e-09 3.088897636784285e-08 4.770943129701721e-08 1.0000000012389907 0.9998417902872363 1.0000000245661393 1.6257882363877451e-09 1.45405188856336e-10 1.4717476613588806e-10 1.6319289604149739e-09 3.1513828185910795e-09 -2.8276662242057162e-08 1.8352969687375268e-09 3.0895131574361645e-08 4.790512056587847e-08 1.0000000012575754 0.9998417903028224 1.000000024607053 1.6397131907137062e-09 1.577810728252496e-10 1.5889420625135567e-10 1.6470121167272012e-09 3.181149087249424e-09 -2.8276660663329156e-08 1.8479000481058158e-09 3.0895808485872636e-08 4.792589081408272e-08 0.9999999975142688 0.999841787090722 1.0000000203508208 -1.2928726407886823e-09 -2.17432544944963e-09 -2.616347306428549e-09 -1.0328104700811753e-09 -2.1288257351614203e-09 -2.8276657236511523e-08 2.8298558439971142e-09 3.0965687654915906e-08 4.6042745123715547e-08
2.732 0.9999999969219892 0.9998417861642429 1.0000000169929448 -2.4247009997214023e-09 -1.5730960145594246e-09 -4.2386475659721166e-09 -1.1079746588612586e-09 -2.2482296253105043e-09 -2.8820959385020213e-08 3.438631421348571e-09 3.1252602631377076e-08 4.5718024678618684e-08 0.9999999994919648 0.9998417888217754 1.0000000215063753 2.962531086216622e-10 -9.95868394806449e-10 -1.0232739884967119e-09 2.817968865416052e-10 4.722761670237751e-10 -2.882096470775023e-08 1.59150389176086e-09 3.096687564319368e-08 4.3587916395493744e-08 1.0000000010560426 0.9998417901454356 1.0000000241744091 1.4881109312655247e-09 2.3792903809724253e-11 3.147043343762609e-11 1.4842402933425683e-09 2.8580902649529647e-09 -2.8820967570805878e-08 1.8416103473798063e-09 3.0981352025504444e-08 4.4949229789265053e-08 1.0000000012389068 0.9998417902990447 1.0000000245637493 1.6252873401364521e-09 1.4549962727024232e-10 1.4763103387767276e-10 1.6316521338206691e-09 3.15081146898615e-09 -2.8820969896268395e-08 1.952273006897028e-09 3.098753786867901e-08 4.515767872715846e-08 1.0000000012575074 0.9998417903146531 1.0000000246047789 1.639226461964282e-09 1.578835482161384e-10 1.5935855479225341e-10 1.646750107683666e-09 3.1806060513084225e-09 -2.882096822582342e-08 1.9641342416669536e-09 3.0988217946060653e-08 4.517979588250957e-08 0.9999999975202334 0.9998417871049156 1.0000000203132997 -1.2897332854055103e-09 -2.169382050842943e-09 -2.6099403997868255e-09 -1.030125263637709e-09 -2.1235287826573743e-09 -2.88209648770359e-08 2.9022365866493656e-09 3.105684394200293e-08 4.315282542632434e-08
2.742 0.9999999969561799 0.9998417861989585 1.0000000167344714 -2.4009603035352707e-09 -1.553096111217983e-09 -4.189549124390012e-09 -1.0975098333947812e-09 -2.2268900898469767e-09 -2.9375300270035586e-08 3.4627964087248974e-09 3.1340549692874064e-08 4.3070335239483503e-08 0.9999999994919477 0.9998417888328535 1.0000000214939 2.9550299601165514e-10 -9.953690442314157e-10 -1.022394426680007e-09 2.80786680700192e-10 4.711910775811205e-10 -2.9375305549126832e-08 1.7041531066492807e-09 3.105963883618421e-08 4.103013737257458e-08 1.0000000010558228 0.9998417901572514 1.000000024171287 1.4874984805502942e-09 2.386844696021299e-11 3.191856466017678e-11 1.4833450948416626e-09 2.857227743572333e-09 -2.937530802686725e-08 1.9395044514091356e-09 3.107441680691221e-08 4.2481651372845256e-08 1.0000000012388264 0.9998417903110686 1.0000000245617016 1.624806978202122e-09 1.456417439768587e-10 1.4814605223309838e-10 1.6308869365853938e-09 3.1502070426427106e-09 -2.9375310303415016e-08 2.0449258482259807e-09 3.108063439213753e-08 4.270310784526603e-08 1.0000000012574428 0.9998417903266997 1.000000024602847 1.6387604989983008e-09 1.5803370453273227e-10 1.5988156152378786e-10 1.6459997033540687e-09 3.1800302481723046e-09 -2.937530852373852e-08 2.056260305204637e-09 3.1081317729131113e-08 4.272659622084024e-08 0.9999999975261854 0.9998417871193166 1.0000000202761805 -1.2865665065182665e-09 -2.1644018587243846e-09 -2.6034871748592713e-09 -1.0279407455099136e-09 -2.1182806572283927e-09 -2.937530549193937e-08 2.960742986314724e-09 3.114866527939049e-08 4.0547822381419535e-08
2.752 0.9999999969900162 0.999841786233649 1.0000000164793765 -2.377384114369825e-09 -1.5333088858809766e-09 -4.141066841322133e-09 -1.0875612500762602e-09 -2.2057988811111103e-09 -2.993985158608838e-08 3.4665706973689843e-09 3.142892261423301e-08 4.122055990229436e-08 0.9999999994919374 0.9998417888441541 1.0000000214818565 2.947909220280738e-10 -9.948661554726424e-10 -1.0216206166001366e-09 2.7939436445754075e-10 4.700736978304217e-10 -2.993985650598054e-08 1.7692341817133157e-09 3.1152813988036495e-08 3.931981395398016e-08 1.0000000010556098 0.9998417901692895 1.0000000241685947 1.4869203422171378e-09 2.3947267409175027e-11 3.226011601455506e-11 1.4820703793066052e-09 2.8563315524409317e-09 -2.9939859173406617e-08 1.996637368316591e-09 3.116790425236672e-08 4.084100033307471e-08 1.0000000012387524 0.9998417903233152 1.0000000245600844 1.6243598287103417e-09 1.4578725202149606e-10 1.485546836062484e-10 1.6297424324446004e-09 3.1495692651239198e-09 -2.993986164299778e-08 2.099238074528052e-09 3.1174154709054325e-08 4.1072339093735165e-08 1.0000000012573853 0.9998417903389686 1.000000024601346 1.638327751950581e-09 1.5818700493889027e-10 1.6029812003071702e-10 1.6448700533612827e-09 3.1794204904747736e-09 -2.99398596684322e-08 2.1102880669305028e-09 3.117484143425038e-08 4.109686834549629e-08 0.9999999975321281 0.9998417871339315 1.0000000202395483 -1.2833642262441532e-09 -2.159429400213517e-09 -2.597153742839603e-09 -1.0261510138351534e-09 -2.113081601956043e-09 -2.99398567062254e-08 2.994001936905215e-09 3.124088414908715e-08 3.879490667104781e-08
2.762 0.9999999970235057 0.9998417862683237 1.0000000162276503 -2.3539551221223314e-09 -1.5137718726549752e-09 -4.093287997199368e-09 -1.078011426690178e-09 -2.1849531462166183e-09 -3.051479364324379e-08 3.4431015227250857e-09 3.151752415463788e-08 4.05980453431223e-08 0.9999999994919384 0.9998417888556846 1.0000000214702662 2.941544933151947e-10 -9.943992464156185e-10 -1.0210410761332843e-09 2.7774387532073293e-10 4.6892331226381e-10 -3.051479893641883e-08 1.7789865047430472e-09 3.1246207313823745e-08 3.889681992311357e-08 1.0000000010554084 0.9998417901815573 1.0000000241663534 1.486416078279848e-09 2.3989475196931768e-11 3.24075015510771e-11 1.4805400332230872e-09 2.8554021429943482e-09 -3.051480150874049e-08 2.005022838404521e-09 3.1261621012082125e-08 4.044262091711587e-08 1.00000000123869 0.9998417903357913 1.0000000245589185 1.6239857544616174e-09 1.458964179742854e-10 1.4876912949694478e-10 1.6283427301261007e-09 3.1488978843118996e-09 -3.051480393121971e-08 2.107264479317041e-09 3.126790555080271e-08 4.0677249842427554e-08 1.000000001257339 0.9998417903514673 1.0000000246002965 1.6379688037173992e-09 1.5830420749938818e-10 1.6052054594191574e-10 1.643485169195573e-09 3.178777534971941e-09 -3.051480176418323e-08 2.118280060799427e-09 3.1268595783935485e-08 4.0702125869533616e-08 0.9999999975380658 0.9998417871487683 1.000000020203426 -1.2800935797664496e-09 -2.1545043906699314e-09 -2.5910289575606533e-09 -1.0246340083224364e-09 -2.107931706061867e-09 -3.051479854395707e-08 2.9950879677611857e-09 3.1333306642301026e-08 3.834510544803581e-08
2.772 0.9999999970566558 0.9998417863029915 1.0000000159792377 -2.3306439189858847e-09 -1.4945080050913885e-09 -4.046204423014682e-09 -1.0687365198101136e-09 -2.1643510278608747e-09 -3.110030963570699e-08 3.390056629112054e-09 3.160623630874214e-08 4.134249478981464e-08 0.9999999994919532 0.9998417888674511 1.0000000214590992 2.936433346061629e-10 -9.93992913733041e-10 -1.0206498880559284e-09 2.759620317577191e-10 4.677403813570313e-10 -3.1100315153759414e-08 1.7311092746499618e-09 3.133969065368526e-08 3.988593127874186e-08 1.0000000010552201 0.999841790194061 1.0000000241645335 1.4860372576838568e-09 2.3971530631425716e-11 3.2366973577197214e-11 1.478881413717075e-09 2.8544391502685947e-09 -3.110031765932967e-08 1.9624659244990165e-09 3.13554387213143e-08 4.1402798768980296e-08 1.0000000012386416 0.9998417903485037 1.000000024558174 1.623737700450733e-09 1.4594494638975004e-10 1.4879591449813375e-10 1.626815080985466e-09 3.1481928079893257e-09 -3.110031994057442e-08 2.066870575672999e-09 3.136175854348525e-08 4.1632970220729676e-08 1.000000001257306 0.999841790364202 1.0000000245996679 1.637735642737808e-09 1.583607520791543e-10 1.6055496566748607e-10 1.6419725519809233e-09 3.1781007904048086e-09 -3.110031781636642e-08 2.0781085353814715e-09 3.13624524074395e-08 4.16573780173508e-08 0.9999999975440013 0.9998417871638322 1.0000000201677837 -1.2767091969724646e-09 -2.149650844327606e-09 -2.585107557884681e-09 -1.0232638075945398e-09 -2.1028307479973954e-09 -3.110031483713113e-08 2.9621093109642265e-09 3.142580631957917e-08 3.932885259731083e-08
2.782 0.9999999970894712 0.9998417863376609 1.0000000157340545 -2.307437870216116e-09 -1.4755186143172617e-09 -3.999752594056444e-09 -1.0596038766305458e-09 -2.1439904883207225e-09 -3.169658582353395e-08 3.310490400903597e-09 3.169509405752952e-08 4.3203357207841706e-08 0.9999999994919829 0.9998417888794595 1.0000000214482927 2.932868848178604e-10 -9.936495556435469e-10 -1.020387612133142e-09 2.7418055319297046e-10 4.66524511776241e-10 -3.1696590986600595e-08 1.6296529031808967e-09 3.143327732473737e-08 4.200090375795608e-08 1.0000000010550474 0.9998417902068057 1.0000000241630707 1.4858158613038514e-09 2.389025776474877e-11 3.2198165218409955e-11 1.4772266882108218e-09 2.8534426244328436e-09 -3.169659342722592e-08 1.8734474294989787e-09 3.144936940474588e-08 4.3450965366589846e-08 1.000000001238608 0.9998417903614569 1.0000000245577874 1.6236476036355756e-09 1.4593026998484703e-10 1.486944641559528e-10 1.6252914630004944e-09 3.147454196752274e-09 -3.1696595782629494e-08 1.9826126026589275e-09 3.145572564030362e-08 4.367119351783818e-08 1.000000001257289 0.9998417903771779 1.0000000245993972 1.6376600827920723e-09 1.583541065244811e-10 1.604611665424317e-10 1.6404641207809217e-09 3.177390576080088e-09 -3.169659375134737e-08 1.9943347610761924e-09 3.1456423249584194e-08 4.3694555799985285e-08 0.9999999975499361 0.9998417871791297 1.0000000201325612 -1.2731860301813495e-09 -2.1448719909622015e-09 -2.579330369181375e-09 -1.021908367704054e-09 -2.097778983509608e-09 -3.169659048032975e-08 2.8990279567836878e-09 3.151840012511124e-08 4.1455573200413213e-08
2.792 0.9999999971219558 0.9998417863723379 1.0000000154920055 -2.284363666697419e-09 -1.4567844973091873e-09 -3.953870684970686e-09 -1.0504715755825234e-09 -2.1238691749547116e-09 -3.2303809726610536e-08 3.213198305177185e-09 3.178433650777411e-08 4.5636024789958484e-08 0.9999999994920272 0.9998417888917129 1.0000000214377682 2.9306970648482645e-10 -9.933512476288914e-10 -1.0201970719822844e-09 2.7253799987393685e-10 4.6527538141454033e-10 -3.2303815295560196e-08 1.4868358850650828e-09 3.152718341558387e-08 4.466431462075153e-08 1.000000001054889 0.9998417902197957 1.0000000241618856 1.4857373384206705e-09 2.3763962697930543e-11 3.1958353675072345e-11 1.4757139602767235e-09 2.8524124032631667e-09 -3.230381750347221e-08 1.7505586236346118e-09 3.154362695026224e-08 4.603640427843369e-08 1.0000000012385888 0.9998417903746553 1.000000024557678 1.6237006571971553e-09 1.4587061432112686e-10 1.4852210482618158e-10 1.6239103071297062e-09 3.1466817954276234e-09 -3.2303819500431434e-08 1.8670013064521083e-09 3.155002052166774e-08 4.6245057827618346e-08 1.0000000012572854 0.9998417903903986 1.000000024599404 1.6377276358159858e-09 1.583023308381261e-10 1.6029636487152646e-10 1.639097644285612e-09 3.1766465885684602e-09 -3.230381760610841e-08 1.8794552332943796e-09 3.155072193937035e-08 4.626720188440509e-08 0.9999999975558691 0.999841787194664 1.0000000200976824 -1.269541896331667e-09 -2.1401498821421064e-09 -2.57364015832436e-09 -1.0204292204331697e-09 -2.092775941253124e-09 -3.2303814537501e-08 2.8160726525373734e-09 3.1611308295576584e-08 4.4138004777447056e-08
2.802 0.9999999971541118 0.9998417864070291 1.00000001525299 -2.2614830078561632e-09 -1.4382737784968343e-09 -3.908524613628199e-09 -1.0412030256766331e-09 -2.1039851882218865e-09 -3.292217334977344e-08 3.111776047788173e-09 3.187433362168528e-08 4.8013819735460445e-08 0.9999999994920836 0.9998417889042148 1.0000000214274396 2.929338324878105e-10 -9.93067839395077e-10 -1.0200493698829662e-09 2.711642292137081e-10 4.6399335116363426e-10 -3.292217894506932e-08 1.3250898687332716e-09 3.162176532191166e-08 4.723403871255657e-08 1.0000000010547425 0.9998417902330338 1.0000000241608902 1.4857444230105932e-09 2.3622876640548812e-11 3.167627624157773e-11 1.4744722837105407e-09 2.8513489640961703e-09 -3.292218100838228e-08 1.6153979017244683e-09 3.163856538707614e-08 4.853822290182886e-08 1.000000001238582 0.9998417903881014 1.000000024557758 1.6238398790026284e-09 1.457961620075666e-10 1.4830734293784252e-10 1.622800790621048e-09 3.145875419477734e-09 -3.2922183063806897e-08 1.7409920893140657e-09 3.1644996904794634e-08 4.8736783287175154e-08 1.0000000012572947 0.9998417904038677 1.0000000245996006 1.63788166153575e-09 1.5823598019675131e-10 1.6008949732754856e-10 1.6380028831914538e-09 3.175868922088017e-09 -3.2922181288955976e-08 1.7543524843665172e-09 3.164570219019483e-08 4.8757864708986775e-08 0.9999999975617995 0.999841787210439 1.0000000200630645 -1.2658360017963201e-09 -2.1354546959326503e-09 -2.568007900234419e-09 -1.018694851145337e-09 -2.0878222028254784e-09 -3.2922177924977987e-08 2.7287968819939884e-09 3.170489012404215e-08 4.672552164417857e-08
2.812 0.9999999971859399 0.9998417864417395 1.000000015016905 -2.238859640433541e-09 -1.4199566406715956e-09 -3.8636950553347536e-09 -1.0316922479428796e-09 -2.0843357531207276e-09 -3.3551870464546425e-08 3.0219396863422943e-09 3.196540125457804e-08 4.9803849227198445e-08 0.9999999994921495 0.9998417889169673 1.0000000214172213 2.928117130773774e-10 -9.92771826147839e-10 -1.0199293863903323e-09 2.7015669110163197e-10 4.626787601732861e-10 -3.355187591484695e-08 1.1782920438292919e-09 3.171733925801487e-08 4.91763235722603e-08 1.000000001054606 0.999841790246522 1.0000000241599982 1.4857698513387394e-09 2.349466006156642e-11 3.136719690232054e-11 1.4735988154476509e-09 2.8502515020935886e-09 -3.355187830115695e-08 1.4973171461507637e-09 3.173449940867728e-08 5.043379908512383e-08 1.0000000012385841 0.9998417904017984 1.0000000245579408 1.6239976924668054e-09 1.4573456775135832e-10 1.480654125728142e-10 1.6220593690492533e-09 3.145035817121473e-09 -3.355188006870585e-08 1.6321189500874738e-09 3.174096919585872e-08 5.062541935817044e-08 1.0000000012573127 0.999841790417587 1.0000000245998995 1.638054435051658e-09 1.581823145837841e-10 1.59855525160426e-10 1.6372763305597795e-09 3.175057683474845e-09 -3.3551878518312605e-08 1.6463757763617452e-09 3.174167838745059e-08 5.06457705810158e-08 0.9999999975677238 0.9998417872264562 1.0000000200286236 -1.2621350325965854e-09 -2.1307584265363975e-09 -2.5624190744097116e-09 -1.0166067079455827e-09 -2.082916941540005e-09 -3.35518750647367e-08 2.655130275585256e-09 3.1799462710062254e-08 4.867954764980035e-08
2.822 0.9999999972174413 0.9998417864764738 1.0000000147836519 -2.2165210667409635e-09 -1.4018183073480616e-09 -3.819346369609198e-09 -1.0218822579985818e-09 -2.0649188555358984e-09 -3.41930982913838e-08 2.9574756880293675e-09 3.2057625988111523e-08 5.065291503771959e-08 0.9999999994922215 0.9998417889299731 1.000000021407032 2.9266707210225234e-10 -9.924509743247804e-10 -1.0198050430969889e-09 2.6956225706963325e-10 4.6133153366948625e-10 -3.419310345309466e-08 1.087842096215445e-09 3.181400162760631e-08 5.014403179616947e-08 1.000000001054474 0.9998417902602625 1.0000000241591256 1.4857762296020134e-09 2.3391602263448637e-11 3.1062949432403686e-11 1.4731391632513512e-09 2.8491205850637858e-09 -3.419310593129007e-08 1.4272321061451594e-09 3.183152490189728e-08 5.138014651729298e-08 1.0000000012385917 0.9998417904157477 1.0000000245581435 1.6241374559223524e-09 1.4569818933160573e-10 1.4782843510897503e-10 1.6217316473671931e-09 3.144162740418944e-09 -3.4193107780248884e-08 1.5681713602553248e-09 3.183803323720504e-08 5.156862370506641e-08 1.0000000012573367 0.9998417904315585 1.0000000246002183 1.63820875770957e-09 1.581536803895909e-10 1.5962679819653826e-10 1.636963897505849e-09 3.1742128920577708e-09 -3.4193106109173085e-08 1.583017616634595e-09 3.183874637636562e-08 5.158864590855916e-08 0.9999999975736388 0.9998417872427189 1.0000000199942811 -1.2584743105926675e-09 -2.1260491273574067e-09 -2.5568418540069863e-09 -1.0141159589470212e-09 -2.0780600143942047e-09 -3.419310271746069e-08 2.6106719460695205e-09 3.189512182020673e-08 4.96508082833104e-08
2.832 0.9999999972486151 0.9998417865112365 1.000000014553134 -2.1944424032882887e-09 -1.3838641843901844e-09 -3.775418212390231e-09 -1.0117654736259628e-09 -2.0457320234037076e-09 -3.48460564998671e-08 2.926202268095356e-09 3.215080917294238e-08 5.040576769793876e-08 0.999999999492295 0.9998417889432334 1.0000000213967988 2.9251295757340504e-10 -9.921127563550994e-10 -1.0196192149382908e-09 2.69378126982727e-10 4.5995180258073134e-10 -3.484606141400132e-08 1.0849142073695436e-09 3.191156351375973e-08 4.9990230498246425e-08 1.0000000010543442 0.9998417902742572 1.0000000241582003 1.485775127828896e-09 2.3305890177168543e-11 3.08207835144862e-11 1.473089891885852e-09 2.847956760882329e-09 -3.4846064078223725e-08 1.4250414351672778e-09 3.192945341062766e-08 5.123132307709507e-08 1.0000000012386012 0.9998417904299512 1.0000000245582918 1.6242699222578216e-09 1.4567921271692082e-10 1.4765363559872063e-10 1.6218143621746142e-09 3.1432563559133933e-09 -3.48460654233152e-08 1.5662821742305743e-09 3.193600064789066e-08 5.142061281004929e-08 1.000000001257362 0.9998417904457848 1.000000024600483 1.6383560455555947e-09 1.5814266354613703e-10 1.594604344950826e-10 1.6370618882117996e-09 3.1733346787924685e-09 -3.4846064138998306e-08 1.5811600045955363e-09 3.193671777036559e-08 5.144072413962011e-08 0.9999999975795403 0.9998417872592278 1.0000000199599655 -1.2548396982102017e-09 -2.121334070331045e-09 -2.5512188442493645e-09 -1.0112233450202734e-09 -2.073251467783066e-09 -3.484606052979484e-08 2.60385014126827e-09 3.1991677978478616e-08 4.949142164492076e-08
2.842 0.9999999972794605 0.9998417865460315 1.000000014325257 -2.1725618307227866e-09 -1.3661100568442768e-09 -3.7318496912649066e-09 -1.0013642794266683e-09 -2.026773263749552e-09 -3.5510947409639254e-08 2.92783429574137e-09 3.224453184550381e-08 4.9088015821428164e-08 0.999999999492366 0.9998417889567496 1.0000000213864535 2.923952971546207e-10 -9.917754064080992e-10 -1.0193159845198737e-09 2.695716549497326e-10 4.5853995910676837e-10 -3.551095235014647e-08 1.166806701376553e-09 3.200960802124297e-08 4.8749870010106355e-08 1.0000000010542112 0.9998417902885078 1.0000000241571536 1.4858119699331664e-09 2.3219527864181933e-11 3.069663517371518e-11 1.4734172302703594e-09 2.8467597713064782e-09 -3.551095492523238e-08 1.4884188315985034e-09 3.2027868613534695e-08 5.002228356690645e-08 1.000000001238607 0.9998417904444107 1.0000000245583187 1.6244401973161805e-09 1.4565941570033838e-10 1.4759710167659852e-10 1.6222737850887096e-09 3.142317105883469e-09 -3.5510956360168374e-08 1.6242623182415823e-09 3.2034455237459814e-08 5.021632674918398e-08 1.0000000012573838 0.9998417904602668 1.000000024600626 1.6385416919224958e-09 1.581308328418285e-10 1.5941209197667577e-10 1.6375362980461365e-09 3.1724237918734928e-09 -3.5510955055326936e-08 1.6386276287455473e-09 3.203517641415496e-08 5.023694405992116e-08 0.9999999975854246 0.9998417872759854 1.000000019925609 -1.2511817820452736e-09 -2.1166315445210816e-09 -2.5454942776112005e-09 -1.0079596280964396e-09 -2.068490986168713e-09 -3.551095137708946e-08 2.633462346787152e-09 3.208871495575336e-08 4.8235589547729184e-08
2.852 0.9999999973099765 0.9998417865808624 1.0000000140999252 -2.150818838998725e-09 -1.3485656523341927e-09 -3.6886214904559393e-09 -9.907122659655413e-10 -2.0080399881029988e-09 -3.618797694313026e-08 2.954764985243825e-09 3.233825707958496e-08 4.6877480733700936e-08 0.9999999994924296 0.9998417889705238 1.0000000213759324 2.9235748272524057e-10 -9.91450678455713e-10 -1.0188820972113324e-09 2.7010049658006594e-10 4.570960593373849e-10 -3.618798174468007e-08 1.3005829401509796e-09 3.210759122850866e-08 4.6611796198398676e-08 1.0000000010540704 0.9998417903030159 1.000000024155921 1.4859287379286662e-09 2.312055895799579e-11 3.070423243995759e-11 1.4740780300029552e-09 2.8455301466707335e-09 -3.6187984155186926e-08 1.5955579466657334e-09 3.2126226755407704e-08 4.794139495690926e-08 1.000000001238605 0.999841790459127 1.0000000245581593 1.6246899585636223e-09 1.4562710181593085e-10 1.4767227533291183e-10 1.6230664382878264e-09 3.141344819537684e-09 -3.6187985422938815e-08 1.7230765304455626e-09 3.213285331123596e-08 4.814401408397776e-08 1.000000001257398 0.9998417904750062 1.0000000246005825 1.6388071041957454e-09 1.5810646861663928e-10 1.5949512572827873e-10 1.6383440148554632e-09 3.171479970610616e-09 -3.618798449097827e-08 1.7366379199043034e-09 3.213357861980535e-08 4.816554148512731e-08 0.9999999975912861 0.999841787292993 1.0000000198911467 -1.2474544349900594e-09 -2.11195328517e-09 -2.5396544341101998e-09 -1.0043657885784731e-09 -2.0637779957602517e-09 -3.618798056392461e-08 2.6899606236605223e-09 3.218569119391667e-08 4.607121993416293e-08
2.862 0.9999999973401614 0.9998417866157336 1.0000000138770369 -2.1291862193191173e-09 -1.3312214299168378e-09 -3.6457738429459815e-09 -9.798507562214412e-10 -1.9895298125305015e-09 -3.687735307850244e-08 2.994903877648639e-09 3.243139585814738e-08 4.408211687733389e-08 0.999999999492481 0.9998417889845576 1.0000000213651692 2.9240912670202555e-10 -9.911306590162441e-10 -1.018364270241861e-09 2.709150799142627e-10 4.5562037899248307e-10 -3.687735799027501e-08 1.44839758292915e-09 3.2204912650828136e-08 4.389779624128176e-08 1.0000000010539172 0.9998417903177826 1.000000024154438 1.4861330755465706e-09 2.301720752794794e-11 3.0796577712302307e-11 1.4750221113358301e-09 2.8442683159737386e-09 -3.687736039611465e-08 1.7182639404379195e-09 3.2223926853669875e-08 4.530829035168515e-08 1.0000000012385912 0.9998417904741029 1.0000000245577485 1.625027737760885e-09 1.4559040234189685e-10 1.4783209239612158e-10 1.6241420264157006e-09 3.140339739408483e-09 -3.687736181768424e-08 1.8373795593549648e-09 3.223059398787577e-08 4.5522906037410884e-08 1.0000000012574002 0.9998417904900043 1.0000000246002878 1.6391599401340575e-09 1.5807779296723923e-10 1.5966275310965827e-10 1.6394347706726597e-09 3.1705036216697784e-09 -3.687736093034666e-08 1.8501156409605528e-09 3.22313234691923e-08 4.554570398837891e-08 0.9999999975971208 0.9998417873102519 1.000000019856512 -1.2436445614863097e-09 -2.107291480557285e-09 -2.5337459443101627e-09 -1.0004900792117875e-09 -2.0591119016488805e-09 -3.6877356615110013e-08 2.7591949802843856e-09 3.22820094465913e-08 4.331929321491504e-08
2.872 0.9999999973700149 0.9998417866506488 1.0000000136564937 -2.1076773394630304e-09 -1.3140487483613664e-09 -3.6033850814422025e-09 -9.688442758384388e-10 -1.971240022461109e-09 -3.757928742204607e-08 3.0347171303326737e-09 3.252334214061615e-08 4.113410925983463e-08 0.999999999492517 0.9998417889988532 1.0000000213541043 2.925207241242811e-10 -9.907886393989335e-10 -1.0178468957903968e-09 2.719443601719494e-10 4.541138243187996e-10 -3.757929224374581e-08 1.5811386087711994e-09 3.2300957190704567e-08 4.1056577173149895e-08 1.0000000010537484 0.9998417903328111 1.0000000241526452 1.4863939646074557e-09 2.2936050667972192e-11 3.088851377694707e-11 1.4761779985786898e-09 2.8429744583579615e-09 -3.757929455076093e-08 1.8315614340905692e-09 3.2320352972331534e-08 4.256442197445075e-08 1.0000000012385615 0.99984179048934 1.000000024557028 1.6254218847788803e-09 1.455758348874785e-10 1.479919315231103e-10 1.6254292679653538e-09 3.139302827244871e-09 -3.757929605072162e-08 1.943828579749977e-09 3.232706129896028e-08 4.279327729331329e-08 1.0000000012573862 0.9998417905052643 1.0000000245996834 1.6395687502941016e-09 1.5807124232188517e-10 1.5983035566146427e-10 1.6407370928453863e-09 3.1694952506191914e-09 -3.7579295285869126e-08 1.9558826838502966e-09 3.232779501307859e-08 4.2817581080085366e-08 0.9999999976029251 0.9998417873277653 1.0000000198216419 -1.2397794226898248e-09 -2.1026192004609117e-09 -2.527852690178556e-09 -9.964017861941866e-10 -2.0544927117085733e-09 -3.757929108807495e-08 2.8260949030168927e-09 3.237705777308594e-08 4.042933697802361e-08
2.882 0.9999999973995375 0.999841786685614 1.0000000134382097 -2.0863305969280906e-09 -1.2970168525758602e-09 -3.5615221395058807e-09 -9.577980425411502e-10 -1.953168351644928e-09 -3.829399461026196e-08 3.0613534153956264e-09 3.261353281594258e-08 3.858519859733941e-08 0.9999999994925363 0.9998417890134145 1.0000000213426952 2.926420218420668e-10 -9.903954770729922e-10 -1.017402949897679e-09 2.7307903736615463e-10 4.5257660947871713e-10 -3.829399922784572e-08 1.6786203388574657e-09 3.239515983124554e-08 3.8654782108104923e-08 1.0000000010535621 0.9998417903481047 1.0000000241505025 1.4866604697836337e-09 2.2906138385522118e-11 3.090713158570341e-11 1.4774357092009207e-09 2.8416488598025597e-09 -3.829400156334641e-08 1.916248144841654e-09 3.2414939580783016e-08 4.025874037361226e-08 1.000000001238514 0.9998417905048426 1.0000000245559568 1.625820944989295e-09 1.4561241729507773e-10 1.4807830793133077e-10 1.6268181346354396e-09 3.1382345615013335e-09 -3.829400286715506e-08 2.023891027317651e-09 3.242168973236675e-08 4.050140594151668e-08 1.0000000012573549 0.9998417905207896 1.000000024598728 1.6399821700201173e-09 1.5811586517256373e-10 1.5992453695209686e-10 1.6421407706089102e-09 3.1684553998794304e-09 -3.829400241001709e-08 2.035480602858748e-09 3.2422427712720195e-08 4.052716773397123e-08 0.9999999976086975 0.999841787345536 1.000000019786492 -1.235907231146506e-09 -2.0979076668289576e-09 -2.5220473810657874e-09 -9.922099329076674e-10 -2.0499199728321994e-09 -3.8293997866905625e-08 2.8769754791870968e-09 3.247027310471338e-08 3.797345012117016e-08
2.892 0.9999999974287324 0.9998417867206358 1.0000000132221332 -2.0651904239057423e-09 -1.2801151288110864e-09 -3.5202030996155447e-09 -9.46859506087082e-10 -1.9353126098629517e-09 -3.902169137759442e-08 3.0640262939552133e-09 3.2701559735779285e-08 3.704261485791617e-08 0.999999999492538 0.9998417890282467 1.0000000213309328 2.92722310530191e-10 -9.899430034224738e-10 -1.0170561413415194e-09 2.7416989757777804e-10 4.510086173710964e-10 -3.902169583389711e-08 1.7269056578044107e-09 3.24871187765175e-08 3.7301681166969894e-08 1.0000000010533587 0.9998417903636692 1.0000000241480012 1.4868812871878828e-09 2.2935669165584855e-11 3.082898763655206e-11 1.4786461186374507e-09 2.8402922600204476e-09 -3.9021698288396573e-08 1.958460262452762e-09 3.2507284978330935e-08 3.897076456841731e-08 1.0000000012384496 0.999841790520616 1.0000000245545273 1.626173887209974e-09 1.4570859782719978e-10 1.4806773938327378e-10 1.6281593439073868e-09 3.137134849809777e-09 -3.902169955957181e-08 2.06395686649369e-09 3.251407762389219e-08 3.9222514485481874e-08 1.000000001257307 0.9998417905365853 1.000000024597415 1.6403494464608948e-09 1.5822012712561443e-10 1.5992187323486402e-10 1.643496973399916e-09 3.167384006670073e-09 -3.902169949461496e-08 2.075330760852206e-09 3.2514819980094473e-08 3.924923389734834e-08 0.9999999976144375 0.9998417873635701 1.0000000197510495 -1.2320773582758491e-09 -2.0931481000885193e-09 -2.5163538240262127e-09 -9.88063582835733e-10 -2.045392600799646e-09 -3.902169472445269e-08 2.900841511956308e-09 3.2561253745549725e-08 3.657346451777951e-08
2.902 0.9999999974576037 0.9998417867557227 1.0000000130082538 -2.044302950183658e-09 -1.2633662969797882e-09 -3.4793963342155905e-09 -9.361966176550503e-10 -1.9176699805680816e-09 -3.97625985222864e-08 3.035374185735743e-09 3.2787294585326e-08 3.6969683114059645e-08 0.9999999994925252 0.9998417890433565 1.0000000213188516 2.9271570631591117e-10 -9.89455706288813e-10 -1.0167794470932672e-09 2.7505110840745644e-10 4.4941080612946784e-10 -3.9762602783535356e-08 1.7171573585139898e-09 3.2576718505295464e-08 3.743823717454822e-08 1.0000000010531402 0.9998417903795107 1.0000000241451776 1.487011075586103e-09 2.3000108445892784e-11 3.0680906127142866e-11 1.4796437609340195e-09 2.83890462395376e-09 -3.97626054607923e-08 1.9495339193695474e-09 3.259727472181808e-08 3.9113397497526585e-08 1.00000000123837 0.9998417905366664 1.0000000245527756 1.626435388362766e-09 1.4583968502446676e-10 1.4798714854902534e-10 1.6292872673792367e-09 3.1360041718272115e-09 -3.976260684354294e-08 2.0555321346904967e-09 3.260411065932288e-08 3.9365597228052474e-08 1.0000000012572432 0.9998417905526586 1.0000000245957796 1.6406259045153204e-09 1.5835911713312633e-10 1.5984906337220732e-10 1.6446397028929316e-09 3.166281975409163e-09 -3.9762606513692716e-08 2.066959331042593e-09 3.260485744722396e-08 3.939236364487797e-08 0.9999999976201474 0.9998417873818736 1.0000000197153451 -1.228335278846423e-09 -2.0883654598778733e-09 -2.5107448052123974e-09 -9.84129082406582e-10 -2.0409105401385007e-09 -3.976260162510991e-08 2.8906234895684422e-09 3.2649882138215415e-08 3.6685593748573805e-08
2.912 0.999999997486158 0.9998417867908843 1.0000000127966098 -2.0237274778877967e-09 -1.2468189098851217e-09 -3.4390518300844846e-09 -9.259604560096529e-10 -1.9002379037009523e-09 -4.051693932309266e-08 2.973137614234918e-09 3.287095637214274e-08 3.8416350885577655e-08 0.9999999994925012 0.9998417890587523 1.0000000213065292 2.9257130813935756e-10 -9.889844313736258e-10 -1.0165291531591071e-09 2.7557551740810776e-10 4.477839848117839e-10 -4.051694372295116e-08 1.6464021416124172e-09 3.266419393852608e-08 3.907570259243476e-08 1.0000000010529109 0.9998417903956377 1.0000000241421116 1.4869999672092845e-09 2.3048316942881878e-11 3.05067621642535e-11 1.4802816893621417e-09 2.8374869706686815e-09 -4.051694629472649e-08 1.88710415732942e-09 3.268514554514854e-08 4.069604490661553e-08 1.0000000012382795 0.9998417905530027 1.0000000245507819 1.626555274108056e-09 1.4595466390304394e-10 1.478807041098068e-10 1.6300554551498483e-09 3.134843525468735e-09 -4.051694742640594e-08 1.9964588761117754e-09 3.269202571879692e-08 4.093991421040011e-08 1.0000000012571688 0.9998417905690173 1.0000000245939016 1.64076135609398e-09 1.5848196795738231e-10 1.5975052716894463e-10 1.6454227734010023e-09 3.1651498013793633e-09 -4.0516947296875053e-08 2.0082287966324686e-09 3.269277705514423e-08 4.0965801979982336e-08 0.9999999976258306 0.9998417874004544 1.0000000196794543 -1.2247342884711531e-09 -2.08361024275735e-09 -2.505176153275042e-09 -9.805545674777662e-10 -2.036472708458047e-09 -4.0516942582522616e-08 2.844762603580074e-09 3.273638944881664e-08 3.832686893409995e-08
2.922 0.9999999975144037 0.9998417868261321 1.0000000125872777 -2.0035425838024693e-09 -1.2305236277898303e-09 -3.3991373296104904e-09 -9.162567409311645e-10 -1.883014132955541e-09 -4.1284940476307646e-08 2.8817527029101665e-09 3.2953080776424694e-08 4.0942128508488335e-08 0.9999999994924715 0.9998417890744428 1.0000000212940785 2.922236710921453e-10 -9.885825386587228e-10 -1.016278241934206e-09 2.7564451045736194e-10 4.461286975918345e-10 -4.128494493270998e-08 1.5194903382330179e-09 3.2750097184998606e-08 4.174541185787954e-08 1.0000000010526757 0.9998417904120599 1.0000000241389164 1.4867836686503997e-09 2.302753292873194e-11 3.033324820930849e-11 1.4804624597017125e-09 2.8360396319126205e-09 -4.128494740020393e-08 1.7770534557862537e-09 3.277145144139876e-08 4.3276963310795244e-08 1.0000000012381833 0.9998417905696335 1.0000000245486593 1.626469885779852e-09 1.4600044576044172e-10 1.4777489190597531e-10 1.6303660795165023e-09 3.1336534458762032e-09 -4.128494864525185e-08 1.892820469060719e-09 3.277837693413291e-08 4.350763144245965e-08 1.0000000012570887 0.9998417905856712 1.000000024591895 1.6406912798543564e-09 1.5853572465414145e-10 1.5965263467313194e-10 1.6457482738513293e-09 3.16398813256775e-09 -4.1284948441507274e-08 1.9052378413466916e-09 3.277913293870232e-08 4.353212648264671e-08 0.9999999976314935 0.9998417874193218 1.0000000196434875 -1.2213434612351605e-09 -2.078935411160229e-09 -2.499620765298457e-09 -9.774400142206313e-10 -2.0320785784851223e-09 -4.128494364738889e-08 2.7687284564876695e-09 3.282132298271486e-08 4.102043006059892e-08
2.932 0.999999997542351 0.9998417868614786 1.000000012380363 -1.9838303195163694e-09 -1.214506426010715e-09 -3.3596464268752583e-09 -9.071345000336757e-10 -1.865995591813025e-09 -4.2066831587148056e-08 2.772963221317703e-09 3.303440579861746e-08 4.383077438891534e-08 0.9999999994924437 0.9998417890904391 1.000000021281636 2.916072407657284e-10 -9.882778382953054e-10 -1.0160252277480751e-09 2.7521713824209736e-10 4.4444518270944145e-10 -4.206683583581295e-08 1.3516443839584023e-09 3.2835181199041556e-08 4.472639012280798e-08 1.0000000010524426 0.9998417904287874 1.000000024135729 1.4862986686635735e-09 2.2909444156134157e-11 3.016128687974614e-11 1.4801458932273603e-09 2.8345637208489357e-09 -4.2066838199602755e-08 1.635518920132107e-09 3.285694677074706e-08 4.616717451663622e-08 1.000000001238089 0.9998417905865704 1.0000000245465446 1.6261161928999732e-09 1.4594915589725347e-10 1.47670675995646e-10 1.6301794428691686e-09 3.132434064462442e-09 -4.20668395580363e-08 1.7606744208947744e-09 3.286391876380103e-08 4.6384426254092855e-08 1.0000000012570103 0.9998417906026305 1.0000000245898963 1.6403525895365867e-09 1.5849225093947594e-10 1.5955646820493e-10 1.645576435437235e-09 3.1627973206271927e-09 -4.206683967889714e-08 1.7740257495698977e-09 3.286467955510537e-08 4.640750538152457e-08 0.9999999976371424 0.9998417874384872 1.0000000196075796 -1.2182321707234385e-09 -2.074369089223714e-09 -2.494077020858786e-09 -9.748281684087274e-10 -2.027727492641587e-09 -4.20668346439291e-08 2.6755143166603565e-09 3.290543112612758e-08 4.403235047860813e-08
2.942 0.9999999975700107 0.9998417868969363 1.00000001217599 -1.96463379661112e-09 -1.1987528601354934e-09 -3.320575754491552e-09 -8.985927069383855e-10 -1.8491795784546343e-09 -4.28628456771355e-08 2.6645171438845315e-09 3.3115720504603745e-08 4.6372268115489474e-08 0.9999999994924258 0.9998417891067524 1.0000000212693483 2.9069548325091593e-10 -9.880587324836655e-10 -1.0157726678119305e-09 2.743030364082773e-10 4.427344120772758e-10 -4.286284975668441e-08 1.1715825500948298e-09 3.292024746891883e-08 4.731921459983395e-08 1.000000001052219 0.9998417904458314 1.0000000241326958 1.4855199487218366e-09 2.2705693437320864e-11 2.998864322797355e-11 1.4793423193769361e-09 2.833059473272106e-09 -4.286285217485783e-08 1.4899844583834135e-09 3.294243342499112e-08 4.8687608881518934e-08 1.0000000012380046 0.9998417906038239 1.0000000245445846 1.6254693085420162e-09 1.4581192903867372e-10 1.4756569040224947e-10 1.6295057775659182e-09 3.131186661483484e-09 -4.28628534288449e-08 1.6264576532195425e-09 3.2949452981292975e-08 4.8894239381778714e-08 1.000000001256942 0.9998417906199065 1.0000000245880527 1.6397204727772606e-09 1.5836306793794548e-10 1.594595367079205e-10 1.6449176626620377e-09 3.1615781142349156e-09 -4.2862853845960075e-08 1.6409125895875068e-09 3.2950218648807535e-08 4.89161983416637e-08 0.9999999976427858 0.9998417874579607 1.0000000195718792 -1.2154303662427585e-09 -2.0698991733961896e-09 -2.4885472590261117e-09 -9.727115855463342e-10 -2.023418506742695e-09 -4.286284866427261e-08 2.5840918352900603e-09 3.298951188306702e-08 4.665369177190236e-08
2.952 0.9999999975973939 0.9998417869325193 1.0000000119742858 -1.9459157421076722e-09 -1.1832152691610207e-09 -3.281896276753334e-09 -8.905915111335018e-10 -1.8325638074107083e-09 -4.367321889091173e-08 2.5763966823672937e-09 3.31977150159294e-08 4.802877498000615e-08 0.9999999994924246 0.9998417891233928 1.0000000212573636 2.8953831122180194e-10 -9.878806587753196e-10 -1.015497519460925e-09 2.72949942555505e-10 4.4099727071745776e-10 -4.367322304450592e-08 1.0241890062338038e-09 3.300599403734811e-08 4.900203796141711e-08 1.0000000010520123 0.9998417904632028 1.000000024129964 1.4844990311136796e-09 2.2460767491424337e-11 2.983800112798573e-11 1.4781003907881323e-09 2.831527902136408e-09 -4.367322502772199e-08 1.3771292321767496e-09 3.3028608779345464e-08 5.0325360409005546e-08 1.0000000012379369 0.9998417906214044 1.000000024542926 1.6245804633842897e-09 1.4563346264724922e-10 1.4748271537537827e-10 1.6283939898639749e-09 3.1299116344526686e-09 -4.367322620080324e-08 1.5238486892278821e-09 3.303567673317996e-08 5.052550651675361e-08 1.0000000012568904 0.99984179063751 1.00000002458651 1.6388461490425424e-09 1.5819249816449865e-10 1.5938459725337293e-10 1.6438206242970334e-09 3.1603314092770974e-09 -4.3673226963638e-08 1.5392814477217466e-09 3.303644739742899e-08 5.054678366357575e-08 0.9999999976484308 0.9998417874777537 1.0000000195365342 -1.2128912648033387e-09 -2.0654810476321948e-09 -2.4830082092686174e-09 -9.71044043374498e-10 -2.0191509530018292e-09 -4.367322161233935e-08 2.515217802361615e-09 3.307426141533766e-08 4.8357256996408534e-08
2.962 0.9999999976245084 0.9998417869682383 1.0000000117753705 -1.9275488950163444e-09 -1.1678340902489035e-09 -3.2435515313438393e-09 -8.830574677276586e-10 -1.8161456324273228e-09 -4.44981904769206e-08 2.52501157304509e-09 3.3280850554397494e-08 4.84875862401465e-08 0.9999999994924457 0.9998417891403705 1.0000000212458127 2.88269332776569e-10 -9.876872927608312e-10 -1.0151480665727585e-09 2.7123824139386365e-10 4.3923457788088174e-10 -4.4498194477095246e-08 9.628610295324717e-10 3.3092882426163894e-08 4.9479716128642135e-08 1.0000000010518277 0.9998417904809107 1.0000000241276636 1.4833708604531007e-09 2.2230958632326698e-11 2.976104480597275e-11 1.4765015377226918e-09 2.8299695074669356e-09 -4.449819655750961e-08 1.3323705743230174e-09 3.3115932947869204e-08 5.078849758357896e-08 1.000000001237891 0.9998417906393218 1.0000000245416993 1.6235841172720597e-09 1.454701862838571e-10 1.4747316057570067e-10 1.6269253115183017e-09 3.1286101048818207e-09 -4.4498197593558886e-08 1.4836481058535682e-09 3.312304996461212e-08 5.098676194865346e-08 1.0000000012568604 0.9998417906554498 1.0000000245853997 1.6378646281801556e-09 1.5803725869981782e-10 1.5938312317119872e-10 1.6423669168348057e-09 3.159058245830936e-09 -4.449819824295524e-08 1.499510792720864e-09 3.31238256857399e-08 5.1007845152403637e-08 0.9999999976540832 0.9998417874978752 1.0000000195016787 -1.210482911683135e-09 -2.0610579059995576e-09 -2.47740767466355e-09 -9.697465659540966e-10 -2.014923947606749e-09 -4.44981929881417e-08 2.4851572660229993e-09 3.3160141534824784e-08 4.8844563040828664e-08
2.972 0.9999999976513599 0.9998417870041031 1.0000000115793324 -1.9093520634040954e-09 -1.152561506110794e-09 -3.205486945205502e-09 -8.758824090613244e-10 -1.7999222449270018e-09 -4.533800289356065e-08 2.5174795852789513e-09 3.3365270693701714e-08 4.7657391618626235e-08 0.9999999994924899 0.9998417891576915 1.0000000212347964 2.870681529449563e-10 -9.874328523065258e-10 -1.0146753427281163e-09 2.6928116698670104e-10 4.3744703754105955e-10 -4.533800688392389e-08 1.014561947058594e-09 3.318104493873604e-08 4.867986144648667e-08 1.0000000010516665 0.9998417904989624 1.0000000241258935 1.4823143957100291e-09 2.206158246724594e-11 2.9806986848903645e-11 1.4746596001084767e-09 2.828385343836972e-09 -4.5338008997579165e-08 1.3705293486500648e-09 3.320453655311897e-08 5.000615484279961e-08 1.0000000012378687 0.9998417906575827 1.0000000245410023 1.6226600021070228e-09 1.453674764636581e-10 1.4758659873766676e-10 1.6252137568834509e-09 3.127282207169e-09 -4.533800999856718e-08 1.5181415453681209e-09 3.3211703071066714e-08 5.02073138897743e-08 1.000000001256854 0.9998417906737337 1.0000000245848193 1.6369555132049735e-09 1.579424024109249e-10 1.5950474045814984e-10 1.6406699945306498e-09 3.1577589163730097e-09 -4.533801064735187e-08 1.5336643061879696e-09 3.321248388259703e-08 5.02287095632226e-08 0.9999999976597441 0.9998417875183323 1.0000000194674155 -1.2080258282660976e-09 -2.056584293529809e-09 -2.4716961523571658e-09 -9.68707483876743e-10 -2.010736208526187e-09 -4.5338005537307585e-08 2.499864264853116e-09 3.3247287144081775e-08 4.804018920402131e-08
2.982 0.9999999976779503 0.9998417870401208 1.0000000113862078 -1.891152360842556e-09 -1.1373753703336353e-09 -3.1676938646217423e-09 -8.689268433642329e-10 -1.7838906964017308e-09 -4.6192902441586086e-08 2.549190312127678e-09 3.345078416958622e-08 4.564542484800192e-08 0.9999999994925564 0.999841789175361 1.0000000212243607 2.8609555059169543e-10 -9.870970076488733e-10 -1.0140745142109414e-09 2.672204909745311e-10 4.35635304223328e-10 -4.619290659652459e-08 1.1520272661081225e-09 3.327026586708248e-08 4.673041846103338e-08 1.0000000010515273 0.9998417905173619 1.0000000241246978 1.4814900309529337e-09 2.197354533489381e-11 2.9981008224376046e-11 1.4727164790893148e-09 2.826776281147781e-09 -4.6192908582895655e-08 1.4755129398604251e-09 3.3294201929055834e-08 4.8107566604698764e-08 1.0000000012378685 0.9998417906761919 1.0000000245408807 1.6219682452762573e-09 1.453456880310333e-10 1.4782776894707553e-10 1.6234013576646407e-09 3.1259298056070944e-09 -4.619290971535458e-08 1.613676249615175e-09 3.3301418240638814e-08 4.831649295342012e-08 1.0000000012568697 0.9998417906923652 1.0000000245848135 1.6362788403772463e-09 1.5792862142337372e-10 1.597541627456811e-10 1.638872653080599e-09 3.1564345164858467e-09 -4.619291023019081e-08 1.6283045627774807e-09 3.330220413458907e-08 4.833871667219059e-08 0.9999999976654125 0.99984178753913 1.0000000194337941 -1.2053567704554073e-09 -2.0520395676054757e-09 -2.4658691233913753e-09 -9.67785203291309e-10 -2.0065872393686526e-09 -4.619290512917998e-08 2.5531025658071247e-09 3.333548765404695e-08 4.6068699320790184e-08
2.992 0.9999999977042792 0.9998417870762963 1.0000000111959675 -1.8728433757461303e-09 -1.1222789836691786e-09 -3.1302301796498936e-09 -8.620370089054754e-10 -1.7680481480833333e-09 -4.706313863535922e-08 2.6060984556893787e-09 3.353693690005565e-08 4.2736558903265875e-08 0.9999999994926411 0.9998417891933822 1.0000000212144897 2.8543987221820345e-10 -9.866843040739066e-10 -1.013406005930522e-09 2.6521016750015177e-10 4.338006472705575e-10 -4.7063142909010356e-08 1.3234694875150229e-09 3.336005700927817e-08 4.3937954889321284e-08 1.0000000010514056 0.9998417905361129 1.000000024124061 1.480984206024889e-09 2.1962071391539973e-11 3.0222350333212183e-11 1.4708261669516249e-09 2.8251433902395185e-09 -4.7063144704753166e-08 1.6131524502251057e-09 3.338443851072816e-08 4.539947751170463e-08 1.0000000012378858 0.9998417906951526 1.0000000245413163 1.621595268474438e-09 1.454004687785743e-10 1.4813619090567987e-10 1.6216422550450636e-09 3.1245531226866435e-09 -4.706314588178744e-08 1.7405347690405074e-09 3.3391704782195596e-08 4.562093177643225e-08 1.0000000012569032 0.9998417907113487 1.000000024585366 1.6359208233083593e-09 1.5799142645455058e-10 1.6007067270620738e-10 1.6371285213150016e-09 3.155086198480945e-09 -4.7063146522121005e-08 1.7541197284539001e-09 3.339249577565928e-08 4.56444858879819e-08 0.9999999976710845 0.9998417875602719 1.000000019400801 -1.2023838472460386e-09 -2.047428477710572e-09 -2.4599866175848367e-09 -9.668263331085423e-10 -2.0024759360790125e-09 -4.706314155745403e-08 2.629567269047396e-09 3.342426197022309e-08 4.323338221301001e-08
3.002 0.9999999977303449 0.9998417871126354 1.0000000110085188 -1.8544034861245554e-09 -1.1072935258740614e-09 -3.093197471400476e-09 -8.550703243118792e-10 -1.752392290421036e-09 -4.794896455884696e-08 2.66972848900381e-09 3.362314530844241e-08 3.938743745401604e-08 0.9999999994927394 0.9998417892117575 1.0000000212051054 2.851001423825164e-10 -9.862163582850265e-10 -1.0127734686612015e-09 2.633895493832039e-10 4.319439468494754e-10 -4.794896875632896e-08 1.4865377197438214e-09 3.3449800415229045e-08 4.077712016880429e-08 1.000000001051298 0.9998417905552177 1.0000000241239029 1.480793961270107e-09 2.2005596158102663e-11 3.042756357138311e-11 1.469128282426318e-09 2.823487313570249e-09 -4.794897053157584e-08 1.749485098447273e-09 3.347462580954832e-08 4.23517571781092e-08 1.0000000012379167 0.9998417907144667 1.0000000245422318 1.6215378439447787e-09 1.4551022423510013e-10 1.4840839009472968e-10 1.6200754748294538e-09 3.123153472990236e-09 -4.794897159148732e-08 1.8676824896940876e-09 3.3481942009689583e-08 4.25896305475101e-08 1.00000000125695 0.9998417907306856 1.0000000245863978 1.6358784523115273e-09 1.5810943098853758e-10 1.6035087427193234e-10 1.6355769049550856e-09 3.153714389376233e-09 -4.794897243634356e-08 1.8803610501724314e-09 3.3482738113278956e-08 4.2614923630294666e-08 0.9999999976767555 0.9998417875817596 1.0000000193683602 -1.199104642200365e-09 -2.0427728405368938e-09 -2.4541534321145835e-09 -9.656909957029962e-10 -1.9984013032820654e-09 -4.7948967230372223e-08 2.710341195243888e-09 3.3512999687281236e-08 4.000786670286632e-08
3.012 0.9999999977561463 0.9998417871491416 1.000000010823716 -1.8358770575910855e-09 -1.0924479125677385e-09 -3.0566880210106786e-09 -8.479202657726675e-10 -1.7369198641345312e-09 -4.885063661342961e-08 2.7217495874319744e-09 3.370882609106249e-08 3.623087289850186e-08 0.9999999994928469 0.99984178923049 1.0000000211960873 2.8500893869601285e-10 -9.857229912187953e-10 -1.0122709530348917e-09 2.618606428794926e-10 4.3006595217396837e-10 -4.885064064361887e-08 1.6134799688270072e-09 3.353888992980892e-08 3.7881870364497924e-08 1.0000000010511985 0.9998417905746793 1.0000000241241023 1.4808502642049867e-09 2.207458986283241e-11 3.050235154612306e-11 1.4677239419881296e-09 2.8218092993219398e-09 -4.8850642377849616e-08 1.8584323495277676e-09 3.356415542652066e-08 3.9581066395589324e-08 1.0000000012379562 0.9998417907341377 1.0000000245435037 1.621726530906505e-09 1.4564565314691193e-10 1.485506970842703e-10 1.618802597442936e-09 3.121731556879977e-09 -4.885064335020621e-08 1.9701735738454787e-09 3.3571521417887523e-08 3.9836600769823405e-08 1.0000000012570054 0.9998417907503797 1.000000024587786 1.6360823817074044e-09 1.5825273542401036e-10 1.6050057403772093e-10 1.6343189816398082e-09 3.152320657174894e-09 -4.8850644554659e-08 1.9822063813754483e-09 3.357232266109729e-08 3.9863759476384066e-08 0.9999999976824211 0.9998417876035969 1.0000000193363499 -1.1955817996535307e-09 -2.0381027262442474e-09 -2.448464058051974e-09 -9.64276316027633e-10 -1.9943623328856477e-09 -4.8850639146600114e-08 2.777419373976189e-09 3.360110048375559e-08 3.703226180783845e-08
3.022 0.9999999977816817 0.9998417871858214 1.0000000106413909 -1.8173439368698454e-09 -1.0777730217172217e-09 -3.02073513178703e-09 -8.405232660071123e-10 -1.7216279478761759e-09 -4.976841444424248e-08 2.7468306233172163e-09 3.379347577242416e-08 3.403217116414843e-08 0.9999999994929598 0.9998417892495831 1.0000000211872926 2.8506870713594004e-10 -9.85235877717967e-10 -1.011934987322994e-09 2.6068012641446175e-10 4.281684671671297e-10 -4.976841844653321e-08 1.6866778317755697e-09 3.362681862313686e-08 3.597943909235869e-08 1.000000001051105 0.9998417905945011 1.0000000241245177 1.48105323410776e-09 2.213756119195056e-11 3.041115578094258e-11 1.4666695952223803e-09 2.8201102512208567e-09 -4.9768420205507915e-08 1.9220401132874e-09 3.365251954396765e-08 3.7778290667619017e-08 1.000000001238001 0.9998417907541695 1.0000000245449916 1.622061586333894e-09 1.4577498888038974e-10 1.4852676553906762e-10 1.6178798780203596e-09 3.1202885338730024e-09 -4.97684211850161e-08 2.0303347719460395e-09 3.3659935157442965e-08 3.8047533423536985e-08 1.0000000012570667 0.999841790770434 1.0000000245893896 1.6364327795437258e-09 1.5838999396671564e-10 1.604842634476048e-10 1.6334113803151686e-09 3.1509058621193397e-09 -4.976842231826761e-08 2.0420209190045803e-09 3.366074150780836e-08 3.807613597203673e-08 0.9999999976880779 0.9998417876257867 1.0000000193046283 -1.1919097108779377e-09 -2.033449785426253e-09 -2.4429548871810584e-09 -9.625244138676535e-10 -1.990357319310729e-09 -4.976841703879937e-08 2.816309645667822e-09 3.368805967605509e-08 3.5053162867452716e-08
3.032 0.9999999978069521 0.9998417872226801 1.0000000104613804 -1.7988979497334065e-09 -1.063296438151943e-09 -2.985298897713045e-09 -8.32848260390538e-10 -1.7065141452052325e-09 -5.070256168660799e-08 2.7343841808486197e-09 3.387670885521349e-08 3.347228876264752e-08 0.999999999493076 0.9998417892690412 1.0000000211785878 2.8517401125087605e-10 -9.847831200757352e-10 -1.0117288884258416e-09 2.598718421087159e-10 4.2625200029278344e-10 -5.070256582209487e-08 1.6955712402667082e-09 3.371321657363637e-08 3.566775522020954e-08 1.0000000010510135 0.9998417906146879 1.0000000241250162 1.4812968604949358e-09 2.2166377252387e-11 3.0189642700483453e-11 1.465988599760374e-09 2.818390844199699e-09 -5.0702567768104305e-08 1.929457212987294e-09 3.373934919968903e-08 3.749791365650234e-08 1.0000000012380488 0.9998417907745659 1.0000000245465623 1.6224369433521462e-09 1.4587000538361747e-10 1.483727947301025e-10 1.6173306554202385e-09 3.118825030682497e-09 -5.070256876867718e-08 2.037398172219229e-09 3.374681432520371e-08 3.77709909374782e-08 1.0000000012571302 0.9998417907908531 1.0000000245910763 1.6368229306457102e-09 1.584930037137912e-10 1.6033779419492748e-10 1.6328771972952772e-09 3.1494708861549695e-09 -5.0702569687708133e-08 2.0490507987179097e-09 3.3747625776914384e-08 3.779999438131456e-08 0.9999999976937236 0.9998417876483341 1.00000001927306 -1.1881917489404482e-09 -2.0288423494743546e-09 -2.4375898388679688e-09 -9.604100590898596e-10 -1.986385653980584e-09 -5.0702564547696845e-08 2.8175465482662975e-09 3.377350560900511e-08 3.469733783211774e-08
3.042 0.9999999978319569 0.9998417872597248 1.0000000102835436 -1.780646665478305e-09 -1.049035533451711e-09 -2.950294472105279e-09 -8.248788524393428e-10 -1.6915752011539833e-09 -5.165334625440901e-08 2.6801196757806665e-09 3.3958299475482625e-08 3.475843605304574e-08 0.9999999994931926 0.9998417892888695 1.0000000211698663 2.852158329800235e-10 -9.843835813861788e-10 -1.011572735967085e-09 2.594453318959228e-10 4.2431772489383187e-10 -5.1653350069359424e-08 1.636159894157128e-09 3.3797883857704684e-08 3.707931410393256e-08 1.000000001050923 0.9998417906352439 1.0000000241254912 1.481471436098659e-09 2.214176479816608e-11 2.991874648595522e-11 1.4656893594813052e-09 2.8166527820165825e-09 -5.1653352346602705e-08 1.87705302375287e-09 3.3824446759665736e-08 3.885835532175637e-08 1.0000000012380967 0.999841790795332 1.0000000245481095 1.6227428927112716e-09 1.4591184523463595e-10 1.4816903809585492e-10 1.6171630392285905e-09 3.11734289221684e-09 -5.16533531564353e-08 1.9878824473287616e-09 3.383196160309297e-08 3.9123664017656e-08 1.0000000012571946 0.9998417908116417 1.0000000245927396 1.6371433836345883e-09 1.5854260111585983e-10 1.60142135064635e-10 1.6327247524269516e-09 3.148016714381074e-09 -5.1653354130364796e-08 1.999830444031889e-09 3.3832778148737687e-08 3.9151845892225866e-08 0.9999999976993553 0.9998417876712433 1.0000000192415368 -1.1845374650179512e-09 -2.024299579641064e-09 -2.432287806155622e-09 -9.579228800227958e-10 -1.9824459994090405e-09 -5.1653348822120025e-08 2.7780689901979414e-09 3.3857234071028244e-08 3.611330395326446e-08
3.052 0.9999999978566968 0.9998417872969616 1.0000000101077782 -1.7627115799531384e-09 -1.0349909796774397e-09 -2.9156385859866704e-09 -8.166025320966592e-10 -1.6768086541607757e-09 -5.262103876772042e-08 2.5875949582779265e-09 3.403824301062013e-08 3.7437659957608335e-08 0.9999999994933085 0.9998417893090721 1.0000000211610574 2.8508054081333463e-10 -9.84040115832961e-10 -1.0113877388441235e-09 2.594055772700935e-10 4.22366595878394e-10 -5.262104267424748e-08 1.5122515636775645e-09 3.3880840267620225e-08 3.975800580829955e-08 1.0000000010508314 0.999841790656175 1.0000000241258735 1.481464681615927e-09 2.206162556137503e-11 2.96768117736211e-11 1.4657763985765483e-09 2.8148968041667553e-09 -5.262104493034604e-08 1.769770240876461e-09 3.39078344407099e-08 4.143369627029161e-08 1.000000001238144 0.9998417908164725 1.0000000245495637 1.6228672366625513e-09 1.458978603755811e-10 1.4799403742133545e-10 1.6173816605902161e-09 3.1158427155934347e-09 -5.2621045737671024e-08 1.886965530069822e-09 3.3915399422090237e-08 4.1683952542407165e-08 1.0000000012572576 0.9998417908328054 1.0000000245943104 1.6372819464496173e-09 1.5853666461965153e-10 1.5997502361158868e-10 1.6329585120399534e-09 3.1465448990549136e-09 -5.2621046855197657e-08 1.899556673057336e-09 3.391622110455925e-08 4.1710545240977134e-08 0.9999999977049714 0.9998417876945195 1.0000000192099847 -1.1810619214197653e-09 -2.0198233892195056e-09 -2.4269707710455437e-09 -9.55056411434297e-10 -1.9785371611467956e-09 -5.262104146623929e-08 2.702579448915671e-09 3.393926021407432e-08 3.88335317324661e-08
3.062 0.999999997881173 0.9998417873343977 1.0000000099340196 -1.7452091614205094e-09 -1.0211439906324098e-09 -2.8812856170827553e-09 -8.080162574199308e-10 -1.6622114182067145e-09 -5.3605914572276783e-08 2.4691553913093708e-09 3.4116795895300866e-08 4.066813465903494e-08 0.9999999994934217 0.9998417893296555 1.0000000211521276 2.8466706878459684e-10 -9.837357236564292e-10 -1.0111328356637425e-09 2.5974834435639954e-10 4.2039971779097314e-10 -5.360591849433435e-08 1.3377460977142531e-09 3.396235596599845e-08 4.291199967436676e-08 1.000000001050737 0.9998417906774861 1.0000000241261309 1.4811772174941172e-09 2.194214659330769e-11 2.950476153669086e-11 1.466244831244568e-09 2.8131242643901592e-09 -5.36059204378527e-08 1.6230646171739086e-09 3.398978364563585e-08 4.447548612661903e-08 1.0000000012381884 0.9998417908379936 1.000000024550893 1.622710113477648e-09 1.4584469837875524e-10 1.4788886893912962e-10 1.617981815929429e-09 3.1143256421441497e-09 -5.3605921198039865e-08 1.7501906987893163e-09 3.399739924197304e-08 4.470954133115424e-08 1.0000000012573182 0.9998417908543493 1.0000000245957557 1.6371394207306593e-09 1.5849150180454936e-10 1.5987786318255792e-10 1.6335737036903463e-09 3.1450562182859163e-09 -5.360592238253794e-08 1.7637695934896935e-09 3.399822614973917e-08 4.47344241641539e-08 0.9999999977105711 0.9998417877181679 1.0000000191783704 -1.1778698370662783e-09 -2.015397681001013e-09 -2.4215971189760815e-09 -9.518133551454167e-10 -1.974658051549746e-09 -5.360591706250178e-08 2.604173721769561e-09 3.4019851463612464e-08 4.204275719087868e-08
3.072 0.999999997905387 0.9998417873720405 1.0000000097622364 -1.7282128388362107e-09 -1.007462140925064e-09 -2.8472341872839683e-09 -7.991416811106388e-10 -1.6477806136371375e-09 -5.4608251939607275e-08 2.3451991416611516e-09 3.419443009849647e-08 4.361171688372741e-08 0.999999999493532 0.9998417893506252 1.000000021143074 2.839212829310666e-10 -9.834411889742077e-10 -1.0108101473724397e-09 2.604454981643254e-10 4.1841895722605587e-10 -5.460825580178146e-08 1.1400711897540386e-09 3.404290376101231e-08 4.575524512436757e-08 1.0000000010506391 0.9998417906991831 1.0000000241262592 1.4805571916247523e-09 2.1812819080864727e-11 2.940060867034206e-11 1.4670666287250083e-09 2.8113360029295585e-09 -5.460825774827004e-08 1.4645591373528442e-09 3.40707664866967e-08 4.722632168066306e-08 1.0000000012382293 0.9998417908599012 1.000000024552094 1.6222203480553368e-09 1.4578164043195775e-10 1.4785207068335513e-10 1.6189346713912175e-09 3.1127934099726175e-09 -5.46082585451892e-08 1.604406496085591e-09 3.407843308570003e-08 4.744713857860712e-08 1.0000000012573749 0.9998417908762793 1.0000000245970728 1.6366647774932062e-09 1.584363913745066e-10 1.5984883228792634e-10 1.634541761352731e-09 3.143552139831013e-09 -5.460825992638611e-08 1.619222918520386e-09 3.407926526897126e-08 4.7470625337987644e-08 0.9999999977161526 0.9998417877421953 1.0000000191466885 -1.1750190661511457e-09 -2.010992105105974e-09 -2.4161688985379835e-09 -9.482207346859374e-10 -1.9708070634968426e-09 -5.4608254681925794e-08 2.5031172388885104e-09 3.40994805364279e-08 4.4937251094539026e-08
3.082 0.9999999979293407 0.999841787409898 1.0000000095924164 -1.7117148697204308e-09 -9.939149727314343e-10 -2.8135081385398328e-09 -7.900364699067005e-10 -1.6335132352985734e-09 -5.5628334059408185e-08 2.240596834128578e-09 3.427168690432894e-08 4.56422602994506e-08 0.9999999994936379 0.9998417893719873 1.000000021133907 2.828718590375201e-10 -9.8312899137519e-10 -1.0104455024158597e-09 2.614339323589865e-10 4.164251133836262e-10 -5.5628337931099894e-08 9.650886921489703e-10 3.412301627109013e-08 4.7698141919762204e-08 1.0000000010505372 0.9998417907212725 1.0000000241262716 1.4796351594691225e-09 2.170099020457426e-11 2.9338129570697985e-11 1.468177344467264e-09 2.8095336522661095e-09 -5.562833983045894e-08 1.3332717174721115e-09 3.415131332280429e-08 4.910901826095406e-08 1.000000001238266 0.9998417908822008 1.0000000245531786 1.6214288484233788e-09 1.4573608416377418e-10 1.478571966010316e-10 1.6201765881411287e-09 3.1112465479506473e-09 -5.562834051445745e-08 1.4856724127391235e-09 3.415903102067094e-08 4.932136525541286e-08 1.000000001257428 0.9998417908986017 1.0000000245982739 1.6358885721773125e-09 1.5839859360036678e-10 1.5986180193691e-10 1.6357986530636084e-09 3.1420338786469456e-09 -5.562834197770326e-08 1.5016786585750314e-09 3.415986845977218e-08 4.9343961466640144e-08 0.9999999977217156 0.9998417877666065 1.00000001911495 -1.1724859729795984e-09 -2.006579366238684e-09 -2.4107124891703866e-09 -9.44340732299596e-10 -1.966983008578159e-09 -5.562833662362032e-08 2.4227514075628414e-09 3.41786821580818e-08 4.6917981117051656e-08
3.092 0.9999999979530367 0.9998417874479788 1.0000000094245496 -1.6956150260289385e-09 -9.80488987411209e-10 -2.7801328337987016e-09 -7.807938359591665e-10 -1.6194062997488621e-09 -5.666644757026571e-08 2.1777074695121086e-09 3.4348986576711436e-08 4.639633422333658e-08 0.9999999994937399 0.9998417893937485 1.0000000211246407 2.8163579762898296e-10 -9.827885786488575e-10 -1.0100664874377798e-09 2.6261648615576966e-10 4.14419621459421e-10 -5.666645132597325e-08 8.754252752212666e-10 3.4203100986675035e-08 4.840303045803253e-08 1.000000001050431 0.9998417907437614 1.0000000241261797 1.4785300608628963e-09 2.1617130124635855e-11 2.928997439015205e-11 1.4694794878771214e-09 2.8077185033767083e-09 -5.666645291091318e-08 1.2704149411254893e-09 3.423182884732788e-08 4.979002269291903e-08 1.0000000012382988 0.9998417909048993 1.0000000245541592 1.6204549418063776e-09 1.4571844783069494e-10 1.478768555074778e-10 1.6216096583045476e-09 3.109686608937749e-09 -5.666645381022894e-08 1.4296909908934445e-09 3.423959734447216e-08 4.999924486029466e-08 1.0000000012574766 0.9998417909213231 1.0000000245993705 1.6349297823242966e-09 1.583891057214616e-10 1.5988937477747933e-10 1.6372467088703045e-09 3.1405022647023892e-09 -5.6666455379056186e-08 1.4463364678794795e-09 3.424044002651025e-08 5.002151722517796e-08 0.99999999772726 0.9998417877914093 1.000000019083168 -1.1701571394731847e-09 -2.00214800274142e-09 -2.4052556930048523e-09 -9.402699853699862e-10 -1.963184438352693e-09 -5.6666449946756016e-08 2.38256692441199e-09 3.4257866903178015e-08 4.764224007383594e-08
3.102 0.9999999979764773 0.999841787486291 1.000000009258616 -1.6797465290012048e-09 -9.671920034321832e-10 -2.747123261917757e-09 -7.715282882778089e-10 -1.6054571126066146e-09 -5.7722883438860256e-08 2.167891871756332e-09 3.442648024602177e-08 4.5760751366021854e-08 0.9999999994938372 0.999841789415915 1.0000000211152722 2.803893758389788e-10 -9.824299356578558e-10 -1.009690809667953e-09 2.6387552271253804e-10 4.1240397393782127e-10 -5.7722886837250726e-08 9.133937230753148e-10 3.4283295700454254e-08 4.777843502578436e-08 1.0000000010503205 0.9998417907666552 1.0000000241259819 1.4774191292671338e-09 2.1551266604262397e-11 2.923916117877924e-11 1.4708560048803515e-09 2.8058915690692434e-09 -5.7722888706290744e-08 1.2973717691211498e-09 3.4312448577646136e-08 4.9179313342367664e-08 1.0000000012383263 0.9998417909280032 1.0000000245550336 1.6194761297569307e-09 1.4571864199221878e-10 1.4789380890412435e-10 1.6231164327319812e-09 3.10811546011889e-09 -5.772288950776965e-08 1.453850321707934e-09 3.432026736289909e-08 4.9390906826088594e-08 1.00000000125752 0.99984179094445 1.000000024600361 1.6339656658233507e-09 1.583972661665745e-10 1.5991396373665413e-10 1.638768427509732e-09 3.1389590300594512e-09 -5.7722891094697756e-08 1.4702412729183515e-09 3.432111521499886e-08 4.941343737312921e-08 0.9999999977327857 0.9998417878166094 1.0000000190513412 -1.1678584019425527e-09 -1.9977084817376583e-09 -2.399816243675076e-09 -9.361253958625728e-10 -1.9594101487471634e-09 -5.77228855666886e-08 2.39095669212511e-09 3.4337175837203624e-08 4.701486504876948e-08
3.112 0.9999999979996644 0.9998417875248428 1.000000009094577 -1.6639252084247808e-09 -9.54043547547497e-10 -2.7144845025959e-09 -7.623612771834669e-10 -1.5916623621722392e-09 -5.87979366069334e-08 2.2067164586223612e-09 3.4504000946169044e-08 4.384275921343487e-08 0.9999999994939286 0.9998417894384933 1.0000000211057811 2.79316842292132e-10 -9.820737917338244e-10 -1.0093261586169175e-09 2.6508903353668886e-10 4.103790671893401e-10 -5.8797939984686077e-08 1.0529836056241972e-09 3.436342078530637e-08 4.5952299090730774e-08 1.0000000010502035 0.9998417907899605 1.0000000241256564 1.476487530499391e-09 2.148231662107185e-11 2.9177927363391554e-11 1.4721840501220834e-09 2.8040542616109553e-09 -5.879794179811508e-08 1.39948257938779e-09 3.439299165720229e-08 4.740567772744988e-08 1.000000001238348 0.9998417909515187 1.0000000245557803 1.618676504412473e-09 1.4571566052368075e-10 1.4789966533995824e-10 1.624574805968686e-09 3.1065335217972194e-09 -5.8797942540365975e-08 1.545788498300675e-09 3.4400860074453455e-08 4.762516044194717e-08 1.0000000012575583 0.9998417909679884 1.0000000246012235 1.6331811654764797e-09 1.584024442100739e-10 1.5992810563458086e-10 1.6402415463846698e-09 3.1374056901389976e-09 -5.879794400842142e-08 1.5612310147473791e-09 3.440171305988036e-08 4.764853265405919e-08 0.9999999977382911 0.9998417878422132 1.0000000190194485 -1.1654057550254656e-09 -1.9932816850011526e-09 -2.394402403362654e-09 -9.32029069286756e-10 -1.9556585923537573e-09 -5.879793866108231e-08 2.4421721710934885e-09 3.441643235361358e-08 4.516035786213224e-08
3.122 0.9999999980225995 0.9998417875636427 1.0000000089323784 -1.6479950092250075e-09 -9.410559080962898e-10 -2.6822158657745425e-09 -7.534138466759966e-10 -1.5780193401823303e-09 -5.989190655183389e-08 2.2767437851451375e-09 3.4581110376943756e-08 4.0941761841306915e-08 0.9999999994940133 0.9998417894614899 1.00000002109613 2.7856545731005656e-10 -9.817334771495078e-10 -1.0089753096834669e-09 2.6613691170810595e-10 4.083466398925878e-10 -5.989190971526753e-08 1.232424407300447e-09 3.444302678878246e-08 4.3242381893444195e-08 1.0000000010500796 0.9998417908136835 1.0000000241251665 1.4758816120945435e-09 2.139751390308642e-11 2.9103871796275155e-11 1.4733440149271945e-09 2.802208496436883e-09 -5.989191139161093e-08 1.539123778643411e-09 3.447300840094913e-08 4.478627454077033e-08 1.000000001238363 0.9998417909754524 1.000000024556363 1.6182033678112836e-09 1.456969724385402e-10 1.478925083813592e-10 1.625864878896116e-09 3.1049426521196266e-09 -5.989191208069632e-08 1.6733655607712262e-09 3.448092585555116e-08 4.501893910104889e-08 1.0000000012575887 0.9998417909919451 1.0000000246019223 1.6327228726350013e-09 1.5839161523527588e-10 1.599289385810106e-10 1.6415464445085858e-09 3.1358432601703424e-09 -5.989191357769798e-08 1.6876544581494517e-09 3.448178391634527e-08 4.504371127946912e-08 0.9999999977437758 0.9998417878682279 1.0000000189874558 -1.1626507864506159e-09 -1.9888808384250513e-09 -2.389016537521129e-09 -9.281013595468504e-10 -1.9519285463997765e-09 -5.989190817513938e-08 2.5196722565922785e-09 3.449518939884321e-08 4.239382565139065e-08
3.132 0.9999999980452848 0.9998417876026985 1.0000000087719636 -1.6318487606882566e-09 -9.282201325826997e-10 -2.650310339988702e-09 -7.44806614732741e-10 -1.5645249075295908e-09 -6.100509691667323e-08 2.355206578250287e-09 3.465720347295529e-08 3.753389914104518e-08 0.9999999994940901 0.9998417894849106 1.0000000210862845 2.7822574131027087e-10 -9.813999385257264e-10 -1.0086351149028476e-09 2.6690154915953575e-10 4.0630745323484414e-10 -6.100509978191971e-08 1.403224088822543e-09 3.4521501434020456e-08 4.013275473471045e-08 1.0000000010499477 0.9998417908378312 1.000000024124476 1.475690846838065e-09 2.1305802209825072e-11 2.901982712196392e-11 1.4742183916855629e-09 2.8003544935374413e-09 -6.100510147985711e-08 1.6788716797643047e-09 3.4551887095943545e-08 4.1799178873957385e-08 1.0000000012383694 0.9998417909998102 1.0000000245567444 1.6181452145873464e-09 1.456712760392371e-10 1.478755824083368e-10 1.6268692655704049e-09 3.1033437697566664e-09 -6.100510215316745e-08 1.802811412152973e-09 3.455985316577046e-08 4.2049292962882387e-08 1.0000000012576116 0.9998417910163255 1.0000000246024197 1.6326797239552644e-09 1.5837393813714562e-10 1.599201894100191e-10 1.642565576877185e-09 3.1342728627863456e-09 -6.100510373402173e-08 1.8160925722699612e-09 3.456071626527204e-08 4.207591268294259e-08 0.9999999977492385 0.9998417878946587 1.0000000189553264 -1.159499581705342e-09 -1.984497280323234e-09 -2.383655504003509e-09 -9.244607654430869e-10 -1.9482181672214425e-09 -6.10050981851507e-08 2.602871293620155e-09 3.4572836252017615e-08 3.920011828996898e-08
3.142 0.9999999980677217 0.9998417876420187 1.0000000086132932 -1.6154295981702107e-09 -9.155087104685006e-10 -2.6187518183111806e-09 -7.366580656797946e-10 -1.5511761387187611e-09 -6.213781528707184e-08 2.4207897910291032e-09 3.4731633034715204e-08 3.426674348445727e-08 0.9999999994941583 0.9998417895087623 1.0000000210762239 2.783337910787944e-10 -9.810453865207212e-10 -1.0082933588783622e-09 2.67268477801454e-10 4.042636815056683e-10 -6.21378182789045e-08 1.536415236382841e-09 3.459819846917775e-08 3.724865650218378e-08 1.0000000010498067 0.999841790862409 1.0000000241235656 1.4759489441025841e-09 2.1235119768082816e-11 2.893795804757458e-11 1.474693517160989e-09 2.798494660110947e-09 -6.213781996039874e-08 1.7913805350319363e-09 3.462898276651405e-08 3.905076743139715e-08 1.000000001238367 0.9998417910245987 1.0000000245569054 1.6185357329665802e-09 1.456667298432994e-10 1.47860869299532e-10 1.6274741645717911e-09 3.101739197449144e-09 -6.213782061732773e-08 1.9080795643064218e-09 3.463699721603028e-08 3.931978447913559e-08 1.0000000012576256 0.9998417910411371 1.000000024602697 1.6330851821840524e-09 1.5837721888189368e-10 1.5991359990477045e-10 1.6431851770130823e-09 3.132696387484313e-09 -6.213782224946061e-08 1.9206411596827703e-09 3.4637865315304205e-08 3.934840013374403e-08 0.9999999977546783 0.9998417879215129 1.0000000189230402 -1.1559122238461663e-09 -1.9801033368476054e-09 -2.37830719411506e-09 -9.212222684937304e-10 -1.944526335845674e-09 -6.213781655672e-08 2.672808170872314e-09 3.464872662206562e-08 3.621431867405807e-08
3.152 0.999999998089912 0.9998417876816119 1.0000000084563525 -1.5987270856052949e-09 -9.028926875481926e-10 -2.587517890148252e-09 -7.290709911073803e-10 -1.537970358693968e-09 -6.329037509838835e-08 2.4570637385842852e-09 3.480383909607928e-08 3.191359127879354e-08 0.9999999994942173 0.9998417895330519 1.0000000210659592 2.7887626378442204e-10 -9.806411697028936e-10 -1.0079320522761062e-09 2.671404657385182e-10 4.022160690072855e-10 -6.329037798150161e-08 1.6155357886174063e-09 3.467257037246152e-08 3.528268245671065e-08 1.0000000010496566 0.9998417908874249 1.0000000241224454 1.476639664319574e-09 2.121449871774462e-11 2.8876011610719233e-11 1.474672525930601e-09 2.7966299872277867e-09 -6.329037983298752e-08 1.8592749096767739e-09 3.4703749767057275e-08 3.719577233464462e-08 1.0000000012383554 0.9998417910498253 1.0000000245568572 1.6193591950101906e-09 1.4571220670089247e-10 1.4786635564951891e-10 1.6275830006763372e-09 3.100129307785262e-09 -6.329038021769655e-08 1.9720009622151673e-09 3.471181269616601e-08 3.747984956305499e-08 1.0000000012576296 0.9998417910663862 1.000000024602765 1.633923789926519e-09 1.584304870101592e-10 1.5992697285443197e-10 1.6433086664636714e-09 3.1311153080159596e-09 -6.329038221607412e-08 1.9841648008667085e-09 3.471268578035789e-08 3.751005060021611e-08 0.9999999977600954 0.9998417879487966 1.0000000188906082 -1.1518982824550968e-09 -1.975670883732729e-09 -2.372953235914732e-09 -9.184847718841095e-10 -1.940851426451355e-09 -6.329037620933716e-08 2.715080291169506e-09 3.47223108436542e-08 3.415422569517736e-08
3.162 0.9999999981118591 0.9998417877214877 1.00000000830116 -1.5817861237331822e-09 -8.903660913074364e-10 -2.556592617567264e-09 -7.221085392106035e-10 -1.5249044567274183e-09 -6.446309330071645e-08 2.4536442800209296e-09 3.4873470463547993e-08 3.1167382059251946e-08 0.9999999994942677 0.9998417895577877 1.0000000210555335 2.7978625741485473e-10 -9.801811507050534e-10 -1.0075398807442954e-09 2.6646118306139024e-10 4.0016665240837615e-10 -6.44630960268572e-08 1.6319472820405925e-09 3.4744289766305314e-08 3.4795403689956406e-08 1.0000000010494974 0.9998417909128866 1.0000000241211606 1.4776944330507837e-09 2.1250134210290793e-11 2.8845110348039542e-11 1.4741002308263695e-09 2.794761824336024e-09 -6.446309763078779e-08 1.8731160230480976e-09 3.4775863191243846e-08 3.674959098362487e-08 1.0000000012383348 0.9998417910754972 1.0000000245566445 1.6205468948167938e-09 1.4581380636374776e-10 1.4790307254232953e-10 1.6271402823539704e-09 3.098516233424177e-09 -6.446309812643033e-08 1.9850936676941693e-09 3.478397490142796e-08 3.703885170745824e-08 1.000000001257625 0.9998417910920812 1.0000000246026681 1.6351265202918745e-09 1.5854010773356987e-10 1.5997149893472225e-10 1.642880733183176e-09 3.1295301502399594e-09 -6.446310037760261e-08 1.99718431530375e-09 3.478485305582242e-08 3.7069595148651636e-08 0.9999999977654895 0.999841787976519 1.0000000188580727 -1.1475203391075625e-09 -1.9711939853773804e-09 -2.3675822162685045e-09 -9.16305758907519e-10 -1.9371919363393754e-09 -6.446309420774569e-08 2.720958083219896e-09 3.479325704742285e-08 3.361555749010919e-08
3.172 0.9999999981335659 0.9998417877616551 1.000000008147755 -1.5647206258497762e-09 -8.779558032771658e-10 -2.5259816821224806e-09 -7.157686034564011e-10 -1.5119754609315154e-09 -6.565629154571609e-08 2.4067869235414105e-09 3.494047378280832e-08 3.225951956779385e-08 0.9999999994943106 0.9998417895829776 1.0000000210450162 2.8093338638712074e-10 -9.796926955051316e-10 -1.0071277379084059e-09 2.6523923379688194e-10 3.9811680349209446e-10 -6.565629419513143e-08 1.583296508039933e-09 3.4813332601804186e-08 3.592789921444913e-08 1.0000000010493308 0.9998417909388021 1.000000024119779 1.4789815109051785e-09 2.1314781929738228e-11 2.8834021986747844e-11 1.4729854176805924e-09 2.7928921532185715e-09 -6.565629608608588e-08 1.830503857230737e-09 3.484530157477485e-08 3.7836329459259727e-08 1.0000000012383066 0.9998417911016239 1.0000000245563352 1.6219667202871833e-09 1.4594461499529104e-10 1.4795947825420278e-10 1.6261552146827473e-09 3.0969011313318946e-09 -6.565629640000826e-08 1.9449803702711103e-09 3.485346263530582e-08 3.811880300308522e-08 1.0000000012576127 0.9998417911182303 1.000000024602475 1.6365608488525765e-09 1.5867877342303536e-10 1.6003622660116954e-10 1.64191074511674e-09 3.1279430691138766e-09 -6.565629834345897e-08 1.957326080391822e-09 3.485434594273667e-08 3.814882838261915e-08 0.9999999977708627 0.9998417880046879 1.0000000188255003 -1.1429054765883222e-09 -1.966699797562679e-09 -2.3622045622827145e-09 -9.146783555854535e-10 -1.933546383922648e-09 -6.565629242078624e-08 2.6880143142593268e-09 3.4861535328393806e-08 3.475818543230286e-08
3.182 0.9999999981550379 0.9998417878021262 1.00000000799619 -1.5477120533604145e-09 -8.657116908814467e-10 -2.4957141792711884e-09 -7.099756335249555e-10 -1.4991803161469526e-09 -6.687029652086237e-08 2.3201831240490594e-09 3.5005112071061185e-08 3.47671831913109e-08 0.9999999994943499 0.9998417896086316 1.0000000210344864 2.821254966554403e-10 -9.792258945969614e-10 -1.0067299624067588e-09 2.635563545504479e-10 3.960673871827388e-10 -6.687029922689261e-08 1.474036551672599e-09 3.487998700035988e-08 3.829173662907452e-08 1.0000000010491603 0.9998417909651821 1.0000000241183824 1.4803084853678164e-09 2.1358271856080447e-11 2.8808458185239967e-11 1.4714107913309102e-09 2.7910215353021737e-09 -6.687030091914392e-08 1.736619899336156e-09 3.491235531406371e-08 4.009567478286608e-08 1.0000000012382744 0.9998417911282144 1.0000000245560103 1.6234260046649103e-09 1.460543873592329e-10 1.4800126186721722e-10 1.6247102378843163e-09 3.0952851904309692e-09 -6.687030158293233e-08 1.8569537867230576e-09 3.4920566491698853e-08 4.0363309449412803e-08 1.0000000012575967 0.9998417911448436 1.0000000246022664 1.638034435498869e-09 1.587966036482875e-10 1.6008627965275318e-10 1.6404807399698006e-09 3.1263553923381454e-09 -6.687030351550856e-08 1.8698898208510527e-09 3.492145500203256e-08 4.0391769250288844e-08 0.999999997776218 0.9998417880333128 1.0000000187929685 -1.1382434343501755e-09 -1.962239104419598e-09 -2.356854400866149e-09 -9.13522020688878e-10 -1.929913408908669e-09 -6.687029754017546e-08 2.6208027721740577e-09 3.49274283958494e-08 3.7178872277124064e-08
3.192 0.9999999981762819 0.9998417878429136 1.00000000784652 -1.5309845271955508e-09 -8.536811847790037e-10 -2.4658257455598544e-09 -7.045954409510267e-10 -1.4865162706935145e-09 -6.810544034405854e-08 2.205658047023165e-09 3.506789293235179e-08 3.788092794642775e-08 0.99999999949439 0.9998417896347612 1.0000000210240259 2.8313730075708045e-10 -9.788291748071558e-10 -1.0063869133906013e-09 2.6155103340935655e-10 3.940201288190299e-10 -6.81054428255336e-08 1.3172026922836688e-09 3.4944772117725264e-08 4.118108855220592e-08 1.0000000010489907 0.9998417909920372 1.0000000241170528 1.4814500458893759e-09 2.1332196621817988e-11 2.8728333482970702e-11 1.4695153518859125e-09 2.7891522136266085e-09 -6.810544452481667e-08 1.6055991832428797e-09 3.497754464798037e-08 4.2866567553009236e-08 1.0000000012382433 0.99984179115528 1.0000000245557525 1.6246983895652906e-09 1.460946537004114e-10 1.4798797127158384e-10 1.622944601685132e-09 3.0936702247680985e-09 -6.810544503101852e-08 1.7351292288641132e-09 3.4985806774668525e-08 4.311747743560984e-08 1.0000000012575816 0.9998417911719326 1.0000000246021252 1.6393216341707314e-09 1.588448869834866e-10 1.6008112534274702e-10 1.6387302881959412e-09 3.1247683685976395e-09 -6.810544713796796e-08 1.7489782676069554e-09 3.4986700567278675e-08 4.314417336320816e-08 0.9999999977815599 0.9998417880624058 1.0000000187605589 -1.1337604873662885e-09 -1.9578601139379637e-09 -2.3515716741349495e-09 -9.126992214590701e-10 -1.9262913632073525e-09 -6.810544097001307e-08 2.5311628550988094e-09 3.499145223147205e-08 4.014161053192871e-08
3.202 0.999999998197306 0.9998417878840297 1.0000000076988034 -1.5147559185604107e-09 -8.418830378613384e-10 -2.436327597933413e-09 -6.994673353799181e-10 -1.47398023380134e-09 -6.936205862499252e-08 2.082767669610138e-09 3.512942931246616e-08 4.079585652966754e-08 0.9999999994944371 0.9998417896613784 1.0000000210137183 2.837580900289109e-10 -9.785236579516688e-10 -1.0061142816838543e-09 2.5938638580670954e-10 3.9197674227586217e-10 -6.936206140443614e-08 1.1371751527060048e-09 3.500829454973318e-08 4.387709309921914e-08 1.000000001048828 0.9998417910193798 1.0000000241158737 1.4821951794539302e-09 2.1215807612406432e-11 2.8577660734418446e-11 1.4674623131654361e-09 2.7872849173668003e-09 -6.936206313789747e-08 1.461726631711588e-09 3.5041475464330933e-08 4.546193973107994e-08 1.0000000012382189 0.9998417911828339 1.0000000245556457 1.6255736033301724e-09 1.4604440193708722e-10 1.479043642706857e-10 1.621021817594771e-09 3.092057551194385e-09 -6.936206341288994e-08 1.6030395861759863e-09 3.504978923425139e-08 4.569869177020294e-08 1.000000001257573 0.9998417911995092 1.0000000246021352 1.6402117530846407e-09 1.5880247394243457e-10 1.600056683741534e-10 1.6368225070416156e-09 3.1231836110044617e-09 -6.936206566283853e-08 1.6180344380748264e-09 3.505068840514637e-08 4.572389580253329e-08 0.9999999977868949 0.9998417880919781 1.000000018728353 -1.1296686139825091e-09 -1.9535836943983177e-09 -2.3463717427246923e-09 -9.12047805093871e-10 -1.9226786373342826e-09 -6.936205946942555e-08 2.4371428137816415e-09 3.5054213685963335e-08 4.290437704805347e-08
3.212 0.9999999982181186 0.9998417879254893 1.0000000075531066 -1.4991867757769276e-09 -8.302976066290575e-10 -2.407187116931303e-09 -6.944376815034855e-10 -1.4615692709947004e-09 -7.064049350734657e-08 1.975958360846218e-09 3.5190292747586786e-08 4.2913066623795213e-08 0.9999999994944976 0.9998417896884954 1.0000000210036526 2.838394106752937e-10 -9.78292295980556e-10 -1.0058823638773243e-09 2.5721623213646093e-10 3.8993879117972973e-10 -7.064049632531764e-08 9.731851082499712e-10 3.507110440914145e-08 4.582927267232853e-08 1.000000001048678 0.9998417910472225 1.0000000241149343 1.4823971307897848e-09 2.102535949720752e-11 2.8386285421133715e-11 1.465405991869318e-09 2.785421738091386e-09 -7.06404980217499e-08 1.3385044122911276e-09 3.510469541182417e-08 4.734603212237979e-08 1.0000000012382078 0.9998417912108875 1.0000000245557783 1.6259055350070326e-09 1.4592018849062086e-10 1.4778003435865826e-10 1.6190958726425564e-09 3.090448630164358e-09 -7.0640498222428e-08 1.4916772806284367e-09 3.5113061240363977e-08 4.757329664133588e-08 1.0000000012575778 0.9998417912275857 1.0000000246023844 1.6405586340537866e-09 1.5868612747763858e-10 1.5988933337466458e-10 1.6349114377711696e-09 3.1216029341944303e-09 -7.064050067811413e-08 1.5077975680037754e-09 3.5113965779868765e-08 4.759750333966456e-08 0.9999999977922287 0.9998417881220422 1.0000000186964386 -1.1261190582254236e-09 -1.9493928978739747e-09 -2.3412249209570673e-09 -9.114137572800771e-10 -1.919073388293618e-09 -7.064049415998502e-08 2.359568996645543e-09 3.511626654233541e-08 4.49046400613716e-08
3.222 0.999999998238727 0.9998417879673055 1.0000000074095083 -1.4843529367487571e-09 -8.188761748940357e-10 -2.3783338584698662e-09 -6.893787361718536e-10 -1.4492806951534727e-09 -7.194109155218133e-08 1.90823900016816e-09 3.525091289888114e-08 4.388377644463431e-08 0.9999999994945762 0.9998417897161244 1.0000000209939248 2.8332274686241456e-10 -9.780903549139955e-10 -1.0056235896079794e-09 2.5516633323418107e-10 3.879074934473558e-10 -7.194109413354738e-08 8.777698485364549e-10 3.513360384303305e-08 4.671395606252904e-08 1.000000001048547 0.9998417910755771 1.0000000241143314 1.4819990611351937e-09 2.0805707268954306e-11 2.822158806336208e-11 1.4634719718259967e-09 2.7835639522510714e-09 -7.194109607289227e-08 1.2712765848847936e-09 3.516760308464418e-08 4.819999883542646e-08 1.0000000012382149 0.999841791239453 1.000000024556248 1.625637658982099e-09 1.457668702087331e-10 1.476823161516732e-10 1.6172924122249877e-09 3.0888449149124764e-09 -7.194109604115724e-08 1.4318106949428465e-09 3.517602089346406e-08 4.842313394394352e-08 1.000000001257601 0.9998417912561742 1.000000024602971 1.6403055907148177e-09 1.5854079040214198e-10 1.597996502106988e-10 1.6331230059847594e-09 3.1200271421596913e-09 -7.194109867061144e-08 1.4486160787886594e-09 3.517693082895843e-08 4.8446910921569565e-08 0.999999997797567 0.9998417881526104 1.0000000186649138 -1.1231738982095528e-09 -1.94524201545545e-09 -2.3360635937359496e-09 -9.106711205424257e-10 -1.9154747040937616e-09 -7.194109217112796e-08 2.316215299986706e-09 3.517801856080873e-08 4.5813285462454124e-08
3.232 0.9999999982591367 0.9998417880094901 1.000000007268096 -1.4702453553522473e-09 -8.075638489547338e-10 -2.3496950792792025e-09 -6.841911668474897e-10 -1.437111286363558e-09 -7.326420479200767e-08 1.8925426115472864e-09 3.531153535501553e-08 4.359417302552066e-08 0.9999999994946772 0.9998417897442754 1.0000000209846385 2.8223530986292443e-10 -9.778666674562768e-10 -1.0052684066254558e-09 2.5333279544035005e-10 3.858844658198749e-10 -7.326420711747304e-08 8.904648293478128e-10 3.5196015233974556e-08 4.64324133185236e-08 1.0000000010484371 0.999841791104454 1.000000024114168 1.4810301268632138e-09 2.0607583978904363e-11 2.8153001402839745e-11 1.4617558405614153e-09 2.781713232116362e-09 -7.326420902698796e-08 1.2804386211770778e-09 3.523041734856382e-08 4.79259378572792e-08 1.0000000012382437 0.9998417912685412 1.0000000245571576 1.6247992158715236e-09 1.4563508864463318e-10 1.4768090323299063e-10 1.6157072168073238e-09 3.0872475805180058e-09 -7.326420920451796e-08 1.4400935318339088e-09 3.523888668176186e-08 4.8150386919427776e-08 1.000000001257646 0.9998417912852852 1.000000024603997 1.6394819607067206e-09 1.5841703859265432e-10 1.5980616976361235e-10 1.6315528065825582e-09 3.1184583741880605e-09 -7.326421184722481e-08 1.4568212393475235e-09 3.5239801986607826e-08 4.817431024442333e-08 0.999999997802913 0.999841788183693 1.0000000186338815 -1.120809636360959e-09 -1.941079537818641e-09 -2.3308183551787862e-09 -9.097235698250451e-10 -1.911880590288648e-09 -7.326420520833507e-08 2.3155582350554433e-09 3.523969737099212e-08 4.552889557422222e-08
3.242 0.9999999982793522 0.9998417880520541 1.0000000071289477 -1.4567906930840973e-09 -7.963199329584153e-10 -2.321238721652607e-09 -6.787963494811322e-10 -1.4250584190900114e-09 -7.461019040438203e-08 1.925962904579064e-09 3.5372213448101247e-08 4.2135203718473603e-08 0.9999999994948003 0.9998417897729581 1.0000000209758848 2.806670803462167e-10 -9.775847870299612e-10 -1.0047872962980452e-09 2.5179010804810883e-10 3.8387117779804565e-10 -7.461019263384374e-08 9.979497470760753e-10 3.5258379798825135e-08 4.5086089076880015e-08 1.0000000010483505 0.9998417911338621 1.0000000241145341 1.4795826031610155e-09 2.0467522528636346e-11 2.82100988913236e-11 1.4603317671395748e-09 2.779871094244026e-09 -7.461019456177948e-08 1.3575502483927174e-09 3.529317716908265e-08 4.66244969157903e-08 1.000000001238295 0.9998417912981604 1.0000000245585965 1.6234822857321905e-09 1.4556098535398058e-10 1.4780530338245793e-10 1.6144143364546397e-09 3.085658589440634e-09 -7.461019460162784e-08 1.509188276830172e-09 3.530169735415173e-08 4.685552592041656e-08 1.0000000012577137 0.9998417913149277 1.0000000246055523 1.6381801092943367e-09 1.5835119901414533e-10 1.5993831230999723e-10 1.6302747515342497e-09 3.116897642417641e-09 -7.46101973040571e-08 1.5251738251281572e-09 3.530261793487349e-08 4.688015182052608e-08 0.9999999978082682 0.9998417882152986 1.0000000186034337 -1.1189400193992609e-09 -1.9368683379361085e-09 -2.3254594877823006e-09 -9.084955332784744e-10 -1.9082898337910623e-09 -7.461019079127084e-08 2.3538079061301155e-09 3.5301347551910245e-08 4.415145536546248e-08
3.252 0.9999999982993744 0.9998417880950072 1.000000006992112 -1.443870128799857e-09 -7.851282283734744e-10 -2.29299314655918e-09 -6.731305992474167e-10 -1.4131193802547513e-09 -7.597941111856037e-08 1.991931370108686e-09 3.5432814316504744e-08 3.977157540909246e-08 0.999999999494946 0.9998417898021801 1.0000000209677207 2.7874912321669385e-10 -9.772321442665653e-10 -1.0042123250869223e-09 2.505966622313759e-10 3.8186919787533397e-10 -7.597941361404524e-08 1.1498031968788896e-09 3.532056424333898e-08 4.294443022120242e-08 1.000000001048286 0.9998417911638096 1.000000024115487 1.477789410924924e-09 2.0397338108699694e-11 2.836094454052684e-11 1.459258054563704e-09 2.778038244890684e-09 -7.597941526897165e-08 1.4727393494446949e-09 3.535574884479648e-08 4.456231354870512e-08 1.0000000012383687 0.9998417913283192 1.0000000245606218 1.621820018857298e-09 1.455570946382992e-10 1.480232971568883e-10 1.613471339169594e-09 3.0840795469702643e-09 -7.597941533164237e-08 1.613682734717371e-09 3.5364319165431163e-08 4.480470034501841e-08 1.0000000012578034 0.9998417913451093 1.000000024607694 1.6365328385294257e-09 1.58355180364472e-10 1.601642059432785e-10 1.6293471316633833e-09 3.115346667374332e-09 -7.597941781020145e-08 1.628655795814673e-09 3.536524493288244e-08 4.483053249292818e-08 0.9999999978136312 0.9998417882474357 1.00000001857363 -1.1174367918336669e-09 -1.9325955180442663e-09 -2.320019402817232e-09 -9.069277718933401e-10 -1.9047003592977003e-09 -7.597941139818175e-08 2.4173280729643376e-09 3.536283658297588e-08 4.1950551381604286e-08
3.262 0.9999999983192046 0.9998417881383583 1.0000000068575836 -1.4313308944465217e-09 -7.739942676061491e-10 -2.2650332970842514e-09 -6.671476978009742e-10 -1.4012908938503548e-09 -7.737223556851781e-08 2.068242427492219e-09 3.549304384668474e-08 3.691509462743706e-08 0.9999999994951116 0.9998417898319484 1.0000000209601512 2.7664220648405134e-10 -9.768174504311796e-10 -1.0036217772001022e-09 2.497930904603179e-10 3.7988011983117564e-10 -7.737223763071741e-08 1.3010068663527261e-09 3.538228137555296e-08 4.041045561629663e-08 1.000000001048241 0.9998417911943033 1.0000000241170284 1.4758118499510794e-09 2.038857684182965e-11 2.8527092363173466e-11 1.4585745100108113e-09 2.7762168872765403e-09 -7.737223944040314e-08 1.5934052483919573e-09 3.5417846319683585e-08 4.213493235508701e-08 1.0000000012384624 0.9998417913590242 1.0000000245632363 1.6199738078266015e-09 1.4561440643767623e-10 1.482567446955281e-10 1.6129189375747313e-09 3.082511658335508e-09 -7.737223963147524e-08 1.7245898368953573e-09 3.542646613399658e-08 4.239229957390771e-08 1.0000000012579129 0.9998417913758375 1.0000000246104255 1.634701885074732e-09 1.5842055648959868e-10 1.6040548431136895e-10 1.6288097348412076e-09 3.113806939088272e-09 -7.737224224398194e-08 1.7386187487191482e-09 3.5427397046719744e-08 4.241971794704706e-08 0.9999999978190014 0.9998417882801119 1.0000000185444766 -1.116141306049809e-09 -1.928269400740995e-09 -2.3145759743306794e-09 -9.049787420669831e-10 -1.9011112307167025e-09 -7.737223544946233e-08 2.488391059759401e-09 3.5423876318939186e-08 3.933304186351051e-08
3.272 0.9999999983388427 0.9998417881821159 1.0000000067252952 -1.4189899413853683e-09 -7.62936315369671e-10 -2.2374397757399797e-09 -6.608264395579297e-10 -1.3895708254641842e-09 -7.878903727381578e-08 2.134423871358137e-09 3.5552504523783974e-08 3.409798685797306e-08 0.9999999994952946 0.9998417898622698 1.0000000209531164 2.7453081329640875e-10 -9.763612104450357e-10 -1.00309929200131e-09 2.493949006465284e-10 3.7790494196647554e-10 -7.878903953205243e-08 1.423593137658858e-09 3.544314271096269e-08 3.7979041389044465e-08 1.000000001048213 0.9998417912253499 1.0000000241190996 1.473835077995443e-09 2.0420350110531235e-11 2.8624953956018966e-11 1.4582966592622668e-09 2.7744080063831434e-09 -7.878904142167004e-08 1.6947280894067932e-09 3.547908268852116e-08 3.9820851344274045e-08 1.0000000012385728 0.9998417913902824 1.00000002456638 1.6181287021006205e-09 1.4571212469263608e-10 1.484216834696439e-10 1.6127719032715802e-09 3.080956442515022e-09 -7.87890412964384e-08 1.8186836100593326e-09 3.5487751625506174e-08 4.0094454344153636e-08 1.0000000012580395 0.9998417914071187 1.0000000246136853 1.6328718278745746e-09 1.5852622232689107e-10 1.6057849548459807e-10 1.6286779017844968e-09 3.112279675458836e-09 -7.878904401634606e-08 1.8320017249089386e-09 3.548868763553706e-08 4.012358810148417e-08 0.9999999978243748 0.9998417883133329 1.0000000185159161 -1.114869420128127e-09 -1.92391006896235e-09 -2.3092134225260045e-09 -9.02631873566835e-10 -1.897520201368738e-09 -7.878903746385629e-08 2.550456679317828e-09 3.548407683665962e-08 3.68049846025518e-08
3.282 0.999999998358287 0.9998417882262874 1.0000000065951176 -1.4066466168011695e-09 -7.519784513756264e-10 -2.210258005379133e-09 -6.541742362807798e-10 -1.3779557977541723e-09 -8.023019617399152e-08 2.1753031487457087e-09 3.561078244609881e-08 3.1919012532473227e-08 0.9999999994954908 0.9998417898931499 1.0000000209464972 2.726105843642132e-10 -9.758890006604228e-10 -1.0026930252934606e-09 2.4938950222750376e-10 3.7594562728736773e-10 -8.023019839536904e-08 1.5021931977958792e-09 3.550274279615686e-08 3.6167843483653745e-08 1.0000000010481984 0.9998417912569554 1.0000000241215794 1.4720537999650988e-09 2.046765053431902e-11 2.8606401786920855e-11 1.4584108238995692e-09 2.7726138168854334e-09 -8.023020028224039e-08 1.7610362563230935e-09 3.553905360841021e-08 3.811003227971824e-08 1.0000000012386965 0.9998417914220996 1.000000024569932 1.6164796675496627e-09 1.458251416389219e-10 1.4847037967716363e-10 1.6130172405148643e-09 3.0794152585975174e-09 -8.023020018765677e-08 1.8806901819931264e-09 3.554777153338486e-08 3.839730120643696e-08 1.0000000012581793 0.9998417914389587 1.0000000246173537 1.6312378091653344e-09 1.5864731847033038e-10 1.6063539405835275e-10 1.6289380158598382e-09 3.1107667598894147e-09 -8.02302033462e-08 1.8935816462424755e-09 3.554871266139439e-08 3.8427875900301316e-08 0.9999999978297482 0.999841788347106 1.0000000184878306 -1.1134248386757735e-09 -1.919543396621448e-09 -2.303979217316754e-09 -8.998988366121414e-10 -1.8939263200891288e-09 -8.023019665684689e-08 2.5910809668960003e-09 3.554303169307165e-08 3.490541139236255e-08
3.292 0.9999999983775361 0.999841788270881 1.0000000064668746 -1.3941084774268133e-09 -7.411462019959064e-10 -2.1834798783386713e-09 -6.472222657181119e-10 -1.366443364368108e-09 -8.169609803785985e-08 2.1817252979985855e-09 3.566753643592462e-08 3.090909682812768e-08 0.9999999994956958 0.9998417899245948 1.0000000209401285 2.710632383432645e-10 -9.75425954965056e-10 -1.002397898987409e-09 2.4974065302588025e-10 3.7400344802033947e-10 -8.169610019161227e-08 1.5293980195515579e-09 3.556074878394955e-08 3.5395649658205254e-08 1.0000000010481918 0.9998417912891251 1.0000000241243023 1.470648779327402e-09 2.0505022639085022e-11 2.8476729169118737e-11 1.458880433043922e-09 2.7708351993904813e-09 -8.169610221509437e-08 1.7841335243484083e-09 3.559742681537747e-08 3.738931113583523e-08 1.0000000012388282 0.999841791454481 1.0000000245737266 1.6152074080928523e-09 1.4592836182535405e-10 1.4840800277838562e-10 1.613617646710879e-09 3.0778899000827917e-09 -8.169610224649653e-08 1.902404554385673e-09 3.5606193629898136e-08 3.768341506299033e-08 1.000000001258327 0.999841791471363 1.000000024621265 1.6299799812610372e-09 1.5875823797128526e-10 1.6058083043250049e-10 1.6295535964269722e-09 3.1092694000173615e-09 -8.16961053000506e-08 1.915159798245046e-09 3.560713988998791e-08 3.771470912206009e-08 0.9999999978351174 0.9998417883814356 1.0000000184600568 -1.1116241799663254e-09 -1.9151947603790712e-09 -2.298868600140484e-09 -8.968151085184777e-10 -1.8903279424059453e-09 -8.169609863012941e-08 2.6028352641583524e-09 3.560040743905009e-08 3.408009752794416e-08
3.302 0.9999999983965849 0.9998417883159014 1.0000000063403616 -1.381224634051855e-09 -7.304622231583875e-10 -2.157057369796086e-09 -6.40015777724971e-10 -1.3550306336761368e-09 -8.318713414738482e-08 2.1503082495125996e-09 3.572256123392141e-08 3.1311180361014216e-08 0.9999999994959028 0.9998417899566084 1.0000000209338211 2.700236182677572e-10 -9.749942519189789e-10 -1.0021687105824711e-09 2.503982649512082e-10 3.7207974150131436e-10 -8.318713647425641e-08 1.5034026062821805e-09 3.561696514317216e-08 3.5828254804489046e-08 1.0000000010481873 0.9998417913218639 1.0000000241270781 1.4697540179251965e-09 2.0510561889754354e-11 2.8280480304360328e-11 1.4596551518706053e-09 2.7690741018476844e-09 -8.318713859088555e-08 1.7618388750984153e-09 3.565400695415392e-08 3.780730180804897e-08 1.0000000012389618 0.9998417914874311 1.000000024577574 1.6144456404840582e-09 1.4599955756476939e-10 1.4827918931791585e-10 1.6145233282152917e-09 3.076381295841839e-09 -8.31871386233711e-08 1.881591578221122e-09 3.5662822608401805e-08 3.809920563010496e-08 1.0000000012584767 0.9998417915043364 1.0000000246252294 1.6292328510954976e-09 1.588374411896719e-10 1.6046014292799343e-10 1.6304741432469431e-09 3.107788996549273e-09 -8.318714145003102e-08 1.894497932401657e-09 3.566377397940863e-08 3.8130267248908216e-08 0.9999999978404753 0.9998417884163264 1.0000000184324054 -1.1093290526279936e-09 -1.910886823082035e-09 -2.2938364438567696e-09 -8.93429661758992e-10 -1.886723364728724e-09 -8.318713512482618e-08 2.58337329506272e-09 3.565600766768464e-08 3.451153878666572e-08
3.312 0.99999999841543 0.9998417883613555 1.0000000062153669 -1.3679096560804814e-09 -7.199414116359029e-10 -2.1309326640001223e-09 -6.326073321474875e-10 -1.343715146658159e-09 -8.470370289413877e-08 2.083395474030156e-09 3.577581656587389e-08 3.29344233246299e-08 0.9999999994961056 0.9998417899891954 1.000000020927381 2.6955885553981317e-10 -9.746075919233052e-10 -1.0019514231341844e-09 2.5130613550825976e-10 3.701762270238115e-10 -8.470370515579282e-08 1.4275353165902505e-09 3.567136222579178e-08 3.729591223923865e-08 1.0000000010481782 0.9998417913551755 1.0000000241297138 1.4694347194930031e-09 2.0470907420851606e-11 2.8072067124055557e-11 1.4606783956608486e-09 2.7673313216075704e-09 -8.470370713869833e-08 1.6976236567893724e-09 3.570876471538824e-08 3.9205441234981774e-08 1.0000000012390908 0.9998417915209548 1.000000024581281 1.61425911507553e-09 1.460254653697567e-10 1.4813806243611335e-10 1.6156772433456758e-09 3.0748914330691075e-09 -8.470370682290198e-08 1.8216964230823223e-09 3.571762920262798e-08 3.94876600209728e-08 1.0000000012586214 0.999841791537883 1.0000000246290528 1.6290614442202742e-09 1.58871308627079e-10 1.603274693072715e-10 1.6316429330821515e-09 3.1063274003016785e-09 -8.470370978832662e-08 1.835036560516038e-09 3.571858565857589e-08 3.9517701273539865e-08 0.9999999978458156 0.9998417884517832 1.0000000184046829 -1.1064693028724637e-09 -1.9066335016576802e-09 -2.2888283180021357e-09 -8.897981619590996e-10 -1.8831110952315487e-09 -8.470370349228035e-08 2.535457299872245e-09 3.570980126554504e-08 3.6023269245076934e-08
3.322 0.9999999984340656 0.9998417884072486 1.0000000060916905 -1.3541503848052344e-09 -7.09584839797875e-10 -2.1050660734293375e-09 -6.250570088949619e-10 -1.3324939941906161e-09 -8.624620751608607e-08 1.9893987977131664e-09 3.582743066073759e-08 3.525374375604344e-08 0.9999999994962969 0.9998417900223605 1.00000002092063 2.6966435984445516e-10 -9.742653799611104e-10 -1.0017090467454353e-09 2.5240084734220773e-10 3.6829421177625747e-10 -8.624620993700826e-08 1.3111847748120237e-09 3.57240759245478e-08 3.93669592400058e-08 1.000000001048157 0.999841791389065 1.0000000241320306 1.4696842068217146e-09 2.0386758369257435e-11 2.788885791103429e-11 1.461886642565672e-09 2.7656087674218696e-09 -8.624621160634809e-08 1.6012139029956055e-09 3.576183650716251e-08 4.1182018109309506e-08 1.0000000012392083 0.9998417915550559 1.0000000245846692 1.6146415162257852e-09 1.460068934819162e-10 1.4802195157437231e-10 1.6170158475559005e-09 3.0734215972250535e-09 -8.62462111661259e-08 1.7323155967371434e-09 3.577074975514882e-08 4.1451112907790225e-08 1.0000000012587549 0.9998417915720071 1.0000000246325573 1.6294592113214569e-09 1.5886067581691687e-10 1.6021959862705138e-10 1.6329965201002515e-09 3.104885409244624e-09 -8.624621442720276e-08 1.7463528671346352e-09 3.577171129794784e-08 4.147977138805519e-08 0.9999999978511317 0.9998417884878102 1.00000001837671 -1.1030466195725946e-09 -1.9024348554836594e-09 -2.2838070792271242e-09 -8.859835729307841e-10 -1.8794900035283787e-09 -8.624620813861868e-08 2.4670300363024266e-09 3.5761922553504216e-08 3.8160389931584346e-08
3.332 0.9999999984524882 0.999841788453587 1.0000000059691574 -1.3399931925034154e-09 -6.993775547450769e-10 -2.0794442459804623e-09 -6.174408319315481e-10 -1.3213646206919285e-09 -8.781505800971133e-08 1.8828848085848955e-09 3.5877678875310224e-08 3.765169965048428e-08 0.9999999994964714 0.9998417900561081 1.000000020913418 2.7027789715022933e-10 -9.739516178178151e-10 -1.0014307288257593e-09 2.536046494219341e-10 3.6643510613554454e-10 -8.78150607153838e-08 1.171592179789812e-09 3.577538168821648e-08 4.1517493073992234e-08 1.0000000010481187 0.9998417914235371 1.0000000241338798 1.4704391840114647e-09 2.0274687290831572e-11 2.7741915019456218e-11 1.4632016807809227e-09 2.7639073536856077e-09 -8.781506238068406e-08 1.4893612183401399e-09 3.581349780540858e-08 4.3242103826525586e-08 1.000000001239308 0.99984179158974 1.0000000245875886 1.6155292915483781e-09 1.4596053938404472e-10 1.4794196973732228e-10 1.618461210194016e-09 3.071972723855824e-09 -8.781506208634364e-08 1.6296118868006042e-09 3.582245979432462e-08 4.349860284150234e-08 1.0000000012588706 0.9998417916067142 1.0000000246355938 1.6303621087612423e-09 1.5882232842373475e-10 1.601474762332072e-10 1.6344569095901738e-09 3.103464599684096e-09 -8.781506520923358e-08 1.6445419054207906e-09 3.582342643565156e-08 4.352593458501217e-08 0.9999999978564172 0.9998417885244125 1.0000000183483349 -1.0991198810329777e-09 -1.8982752059055194e-09 -2.278762055668916e-09 -8.820631016632839e-10 -1.8758584475431273e-09 -8.781505877550642e-08 2.3907197131083433e-09 3.581264650985165e-08 4.037582037079441e-08
3.342 0.9999999984706935 0.9998417885003771 1.0000000058476326 -1.3255270584275609e-09 -6.89295278998179e-10 -2.0540719755430572e-09 -6.098559629688137e-10 -1.310324464555101e-09 -8.941067167057303e-08 1.7831892661568605e-09 3.592693282734236e-08 3.960276887709189e-08 0.9999999994966234 0.9998417900904447 1.000000020905637 2.7129825400327007e-10 -9.736409619041877e-10 -1.0011225354279706e-09 2.5481969633603115e-10 3.6460021550900434e-10 -8.941067423743095e-08 1.0355955233743091e-09 3.582564169822607e-08 4.328110233855662e-08 1.0000000010480579 0.9998417914585981 1.0000000241351539 1.4715968776462765e-09 2.0159948139802962e-11 2.762466065470966e-11 1.4645256829722716e-09 2.7622292673802654e-09 -8.941067596504942e-08 1.3852732754785963e-09 3.586410985481841e-08 4.4937556110777383e-08 1.0000000012393848 0.9998417916250129 1.0000000245899334 1.6168193280434427e-09 1.4591147048584034e-10 1.478918464032056e-10 1.619915349958981e-09 3.0705466891353012e-09 -8.941067536647171e-08 1.5351981549509742e-09 3.587312041255531e-08 4.51845445529066e-08 1.0000000012589636 0.9998417916420103 1.000000024638055 1.6316673789059332e-09 1.5878108594096395e-10 1.601051281672749e-10 1.6359258804078935e-09 3.102066914773781e-09 -8.94106787578624e-08 1.5510542568346175e-09 3.587409214561508e-08 4.521087553349594e-08 0.9999999978616674 0.9998417885615963 1.0000000183194473 -1.0947878278194286e-09 -1.8941298746106973e-09 -2.2736997535125894e-09 -8.78134979855273e-10 -1.872214825635308e-09 -8.941067231898392e-08 2.3219006001552637e-09 3.586233680834813e-08 4.2188260860688604e-08
3.352 0.9999999984886803 0.9998417885476285 1.0000000057270306 -1.3108732737665429e-09 -6.793176931368006e-10 -2.028957315895178e-09 -6.024176741870948e-10 -1.299371043184242e-09 -9.103347118185036e-08 1.710330370840177e-09 3.597557882421939e-08 4.075365281751599e-08 0.9999999994967502 0.9998417901253779 1.0000000208972297 2.725955038283945e-10 -9.733128006105543e-10 -1.0007940480992538e-09 2.559310734120686e-10 3.6279114819256e-10 -9.103347373722745e-08 9.382687043516182e-10 3.587522668517652e-08 4.4333181746316004e-08 1.0000000010479715 0.9998417914942558 1.0000000241357974 1.4730267133379189e-09 2.0063211499446224e-11 2.7527872711514907e-11 1.4657441400164789e-09 2.760575127237791e-09 -9.103347527915086e-08 1.314396298248896e-09 3.5914041331989405e-08 4.595222248611512e-08 1.0000000012394366 0.9998417916608825 1.0000000245916472 1.6183808719737796e-09 1.4588061754959682e-10 1.4786229629448413e-10 1.6212638232814146e-09 3.069145003656425e-09 -9.103347458690946e-08 1.4716937161290765e-09 3.5923100054022433e-08 4.619399641266896e-08 1.0000000012590313 0.9998417916779025 1.0000000246398852 1.6332445063160515e-09 1.5875815728832638e-10 1.6008338502520808e-10 1.6372892556428022e-09 3.1006929087392435e-09 -9.103347828420194e-08 1.4882435965644575e-09 3.592407684675574e-08 4.6219780786021094e-08 0.9999999978668792 0.9998417885993688 1.0000000182899889 -1.0901793865675127e-09 -1.8899784281810137e-09 -2.2686299537910927e-09 -8.743137608313715e-10 -1.868557737648519e-09 -9.1033471743683e-08 2.2749564556137173e-09 3.591136717955024e-08 4.326583594372709e-08
3.362 0.9999999985064497 0.999841788595351 1.000000005607323 -1.2961838956505875e-09 -6.694392713812756e-10 -2.0041018971007588e-09 -5.952454199777173e-10 -1.2885019253063906e-09 -9.268388596773623e-08 1.678356648455752e-09 3.602392516030592e-08 4.094093757748219e-08 0.9999999994968513 0.9998417901609166 1.0000000208881974 2.740144047012747e-10 -9.7296200504156e-10 -1.000449246274632e-09 2.5682109939348206e-10 3.6100925004239657e-10 -9.268388855988599e-08 9.108916369337399e-10 3.592443048538663e-08 4.452125396838392e-08 1.000000001047859 0.9998417915305189 1.0000000241358118 1.4745729570830056e-09 1.9989955938819777e-11 2.7447921351983447e-11 1.4667395218142893e-09 2.7589467364677566e-09 -9.268389017253793e-08 1.2951292862923106e-09 3.596358381092821e-08 4.61360841693154e-08 1.0000000012394623 0.9998417916973581 1.0000000245927316 1.6200586286785051e-09 1.4587343976297998e-10 1.4784922229743072e-10 1.62238888431258e-09 3.0677686222424578e-09 -9.268388948257493e-08 1.4546319952914412e-09 3.597269001612865e-08 4.637729726569012e-08 1.000000001259073 0.9998417917144014 1.000000024641086 1.634937149519576e-09 1.5875866312252177e-10 1.6007827245279093e-10 1.6384292837731074e-09 3.09934442761424e-09 -9.268389326431979e-08 1.4713895374859519e-09 3.597367179870935e-08 4.6403027138608975e-08 0.9999999978720515 0.9998417886377393 1.0000000182599567 -1.0854497285233722e-09 -1.885815628565099e-09 -2.2635567409206056e-09 -8.707179620097309e-10 -1.864885951799464e-09 -9.268388679294944e-08 2.2587581001005165e-09 3.596003458342715e-08 4.3453424345608066e-08
3.372 0.9999999985240042 0.9998417886435564 1.0000000054885412 -1.281636052270154e-09 -6.596704693088505e-10 -1.979501624366461e-09 -5.884464041243656e-10 -1.2777142705161987e-09 -9.43623531491195e-08 1.6894240798416685e-09 3.607212589877241e-08 4.017873435801018e-08 0.9999999994969281 0.9998417901970729 1.0000000208785984 2.753784163705202e-10 -9.726000511884666e-10 -1.0000863093090878e-09 2.573864664497297e-10 3.592556014028334e-10 -9.43623554806153e-08 9.587738176646165e-10 3.597340127152216e-08 4.3860518369915266e-08 1.0000000010477226 0.9998417915674 1.0000000241352578 1.4760600663673417e-09 1.992865984643211e-11 2.738664579223564e-11 1.4674086865798176e-09 2.757345234571574e-09 -9.436235691416836e-08 1.329171646758582e-09 3.601288424909492e-08 4.5503461494298774e-08 1.0000000012394636 0.999841791734451 1.0000000245932485 1.6216767965672848e-09 1.4587822566479417e-10 1.4785494300637524e-10 1.6231877602196388e-09 3.0664187176007956e-09 -9.436235676287848e-08 1.485121231487985e-09 3.602203709748337e-08 4.574863436419583e-08 1.0000000012590906 0.9998417917515174 1.000000024641719 1.6365701055858091e-09 1.587715893706583e-10 1.6009223990802753e-10 1.639243081602919e-09 3.0980229536220172e-09 -9.436236031593203e-08 1.5015520079964593e-09 3.602302377855734e-08 4.5774787859263944e-08 0.9999999978771863 0.9998417886767191 1.0000000182294084 -1.080774910783312e-09 -1.881653054703562e-09 -2.2584784146807156e-09 -8.674516420464843e-10 -1.8611979883017673e-09 -9.43623539366622e-08 2.2737110496319227e-09 3.6008488633440584e-08 4.276621749917265e-08
3.382 0.9999999985413506 0.9998417886922595 1.000000005370773 -1.2674147420786975e-09 -6.50028019205592e-10 -1.9551504136268625e-09 -5.821000416618012e-10 -1.267005988426867e-09 -9.606931551935391e-08 1.7334204140619163e-09 3.6120145121726686e-08 3.863012675424222e-08 0.9999999994969854 0.9998417902338594 1.000000020868548 2.765084044721647e-10 -9.72245239835726e-10 -9.997017756883025e-10 2.575519438479259e-10 3.57531798528556e-10 -9.606931784542586e-08 1.0569133781469444e-09 3.602210905530825e-08 4.250729575618598e-08 1.0000000010475665 0.9998417916049114 1.0000000241342506 1.477309736551171e-09 1.986117251272695e-11 2.734739015878481e-11 1.46767720762078e-09 2.7557718617906184e-09 -9.606931934423006e-08 1.4013722210965878e-09 3.606191318598499e-08 4.4207327010206246e-08 1.0000000012394457 0.9998417917721747 1.000000024593312 1.6230569562575657e-09 1.4587649642658667e-10 1.4788243321317474e-10 1.6235856804824671e-09 3.0650970687882256e-09 -9.606931906367232e-08 1.5501528912881952e-09 3.607111185302792e-08 4.4460483168361994e-08 1.0000000012590884 0.999841791789264 1.0000000246418994 1.6379646491919711e-09 1.587776939594498e-10 1.6012795929836377e-10 1.6396556975968695e-09 3.096729641337274e-09 -9.606932244414092e-08 1.5659127434178712e-09 3.607210334108567e-08 4.44874853489773e-08 0.9999999978822883 0.9998417887163217 1.0000000181984554 -1.0763354538214512e-09 -1.8775090705146328e-09 -2.2533911079455534e-09 -8.645909031401364e-10 -1.8574925043192412e-09 -9.606931643638344e-08 2.3123159192309087e-09 3.6056698067461753e-08 4.1362614837841807e-08
3.392 0.9999999985584965 0.9998417887414769 1.0000000052541562 -1.2536839449992699e-09 -6.405190430889956e-10 -1.93104428622916e-09 -5.762527008335679e-10 -1.2563746706684087e-09 -9.780522319626562e-08 1.7935412169155682e-09 3.6167768393370845e-08 3.657005399307316e-08 0.9999999994970296 0.9998417902712917 1.0000000208582058 2.7725039613211196e-10 -9.719070010014248e-10 -9.99294751105082e-10 2.5727589025260194e-10 3.558387630979545e-10 -9.780522602072551e-08 1.1716683249888563e-09 3.6070354174102016e-08 4.071962879527008e-08 1.000000001047397 0.9998417916430681 1.0000000241329514 1.4781690802562197e-09 1.9777562481683055e-11 2.7331257478909017e-11 1.4675037827932593e-09 2.7542276635126235e-09 -9.780522735729487e-08 1.4895037050927825e-09 3.611047311996056e-08 4.249943501794875e-08 1.0000000012394143 0.9998417918105438 1.0000000245930842 1.6240461021245077e-09 1.4585890828372907e-10 1.479327927707813e-10 1.6235416960898873e-09 3.0638050337220588e-09 -9.780522704340215e-08 1.6303258518938288e-09 3.6119717056820354e-08 4.276368434136318e-08 1.0000000012590733 0.9998417918276566 1.0000000246417882 1.6389686715904111e-09 1.587680793604199e-10 1.6018654469256386e-10 1.6396265184680217e-09 3.0954657062627876e-09 -9.780523048901248e-08 1.6453278007532942e-09 3.6120713304499954e-08 4.2791862725158524e-08 0.9999999978873635 0.9998417887565618 1.0000000181672575 -1.0722877411803457e-09 -1.8733926189284102e-09 -2.24829401771634e-09 -8.621786179671757e-10 -1.8537680550863506e-09 -9.780522433750909e-08 2.3627114381311647e-09 3.610445979805283e-08 3.950533562221264e-08
3.402 0.9999999985754515 0.9998417887912247 1.0000000051388644 -1.2405559131974942e-09 -6.311317436198767e-10 -1.907182784599375e-09 -5.709175784878294e-10 -1.2458178533383031e-09 -9.957053403360367e-08 1.8529328581632738e-09 3.6214653166377516e-08 3.434692617183438e-08 0.9999999994970686 0.9998417903093854 1.0000000208477648 2.775031918563849e-10 -9.715767553786533e-10 -9.988684108394601e-10 2.5655022955154356e-10 3.5417801711916534e-10 -9.957053691176442e-08 1.2773389203867588e-09 3.611781053067997e-08 3.8814016076392695e-08 1.0000000010472228 0.9998417916818867 1.0000000241315532 1.478538164624786e-09 1.9686620761112717e-11 2.733468235517039e-11 1.466880726065728e-09 2.752714514113334e-09 -9.957053816512402e-08 1.5736636328168632e-09 3.6158240894082037e-08 4.0685869006574967e-08 1.0000000012393784 0.999841791849575 1.0000000245927572 1.624545102620286e-09 1.4583409409395508e-10 1.4800294185995536e-10 1.6230483413580752e-09 3.062543350631547e-09 -9.957053784021726e-08 1.7076202200408798e-09 3.616752990279588e-08 4.0962845913544464e-08 1.000000001259053 0.9998417918667108 1.0000000246415783 1.639482491410714e-09 1.5875093630812262e-10 1.6026459024931055e-10 1.6391478856628046e-09 3.094232288497436e-09 -9.957054130210832e-08 1.7219582598534464e-09 3.6168530896297654e-08 4.0992371714734305e-08 0.9999999978924197 0.9998417887974554 1.0000000181360067 -1.0687353838989424e-09 -1.8692945759898913e-09 -2.243190483241792e-09 -8.602239271714134e-10 -1.850023459475555e-09 -9.957053524221102e-08 2.4127215079090915e-09 3.61514437804095e-08 3.751924272056443e-08
3.412 0.9999999985922262 0.9998417888415213 1.0000000050250901 -1.2280781190588013e-09 -6.218397937696148e-10 -1.8835725680670646e-09 -5.660740696190684e-10 -1.2353333338351907e-09 -1.0136571203845038e-07 1.8984283703736334e-09 3.62603980799291e-08 3.2346187060959274e-08 0.9999999994971107 0.9998417903481578 1.0000000208374342 2.7723278262468757e-10 -9.712307876240533e-10 -9.984313510867723e-10 2.5540002906133084e-10 3.525507887716013e-10 -1.0136571523340996e-07 1.3582954994172241e-09 3.616408767405448e-08 3.7124417741622535e-08 1.0000000010470518 0.999841791721384 1.000000024130264 1.4783837771150491e-09 1.9611207150706178e-11 2.7348463844729934e-11 1.4658339545025328e-09 2.7512330625509777e-09 -1.0136571627321781e-07 1.6398186512160074e-09 3.620482847128238e-08 3.908512164123717e-08 1.0000000012393448 0.9998417918892852 1.0000000245925398 1.6245201467223691e-09 1.4582457451224717e-10 1.4808402889510506e-10 1.6221313529459013e-09 3.0613133877015695e-09 -1.013657159149617e-07 1.7688372328296407e-09 3.62141626908677e-08 3.9374321922233113e-08 1.0000000012590358 0.9998417919064443 1.0000000246414775 1.6394726915992227e-09 1.5874957411434774e-10 1.6035335555641718e-10 1.6382456334105426e-09 3.0930304877206744e-09 -1.0136571957053071e-07 1.7826926903975291e-09 3.621516846299765e-08 3.9405140581923704e-08 0.9999999978974661 0.9998417888390195 1.0000000181049107 -1.0657155383545604e-09 -1.8651911454494745e-09 -2.238089440799075e-09 -8.58702543140582e-10 -1.8462574500833188e-09 -1.0136571344478192e-07 2.452421920072894e-09 3.619725684473106e-08 3.5751213001566566e-08
3.422 0.9999999986088305 0.9998417888923846 1.0000000049130235 -1.216236786718268e-09 -6.126175083683335e-10 -1.8602280594823606e-09 -5.616650563983403e-10 -1.2249190392507191e-09 -1.0319122956269334e-07 1.9212745666571247e-09 3.6304612257798946e-08 3.09454834918834e-08 0.9999999994971643 0.9998417903876247 1.0000000208274145 2.7646432715647116e-10 -9.70847408609741e-10 -9.980011708632477e-10 2.538857950749065e-10 3.50958053437351e-10 -1.0319123271543947e-07 1.4059641167048112e-09 3.620879679585189e-08 3.596040545692444e-08 1.0000000010468921 0.9998417917615763 1.0000000241292855 1.4777323542955468e-09 1.9573155718568873e-11 2.7355680813516297e-11 1.4644241605097028e-09 2.7497848139727786e-09 -1.0319123355674476e-07 1.6793855059169653e-09 3.6249848234467675e-08 3.79874539662622e-08 1.000000001239323 0.9998417919296901 1.0000000245926337 1.623998719210812e-09 1.4585247852689305e-10 1.4815847590000545e-10 1.62085132709189e-09 3.0601167200636952e-09 -1.0319123329547795e-07 1.8056528485396053e-09 3.625922799552736e-08 3.828575632230028e-08 1.0000000012590302 0.9998417919468722 1.000000024641688 1.638966153634059e-09 1.5878544950363743e-10 1.6043517029887517e-10 1.636980761645668e-09 3.091861754750208e-09 -1.0319123704758012e-07 1.8192384704220404e-09 3.6260238575095804e-08 3.831753787238923e-08 0.9999999979025103 0.9998417888812704 1.0000000180741724 -1.0632052348177244e-09 -1.8610602581934285e-09 -2.2330083302040854e-09 -8.57554778851734e-10 -1.8424688500112554e-09 -1.0319123083128271e-07 2.4749538391197257e-09 3.624150959165305e-08 3.452727987516734e-08
3.432 0.9999999986252738 0.9998417889438319 1.0000000048028292 -1.204973296047713e-09 -6.034578356436882e-10 -1.8371720441096386e-09 -5.575956039561138e-10 -1.2145723910477417e-09 -1.050475650222231e-07 1.9165669611649493e-09 3.6346970891766105e-08 3.0438783510412544e-08 0.9999999994972362 0.9998417904278024 1.0000000208178792 2.752661387067031e-10 -9.704233997463801e-10 -9.97603623296818e-10 2.521052193467683e-10 3.4940130600535043e-10 -1.0504756825946578e-07 1.416102094194068e-09 3.625160787641254e-08 3.555252677001762e-08 1.0000000010467505 0.9998417918024792 1.0000000241287899 1.4766534838576363e-09 1.9575791141475878e-11 2.7330936165565856e-11 1.4627495728248223e-09 2.7483713030781588e-09 -1.0504756925946206e-07 1.6878604170120173e-09 3.629297005725923e-08 3.7605852661105515e-08 1.0000000012393195 0.999841791970806 1.0000000245932106 1.6230505224716334e-09 1.459211005591754e-10 1.482005893081401e-10 1.6193066924734212e-09 3.0589542066378036e-09 -1.0504756890994309e-07 1.8136216997115095e-09 3.6302395725768805e-08 3.79077833483467e-08 1.0000000012590426 0.9998417919880113 1.0000000246423815 1.6380325903998262e-09 1.5886190557403493e-10 1.6048514034404788e-10 1.635451247170136e-09 3.090726555118759e-09 -1.0504757270666693e-07 1.8271596153672773e-09 3.6303411133588146e-08 3.793995026019054e-08 0.9999999979075587 0.9998417889242244 1.000000018043966 -1.0611380813021968e-09 -1.8568977482271495e-09 -2.227971800877728e-09 -8.566835467121144e-10 -1.8386566259742299e-09 -1.0504756646382321e-07 2.476425950446556e-09 3.62838732172496e-08 3.4093009019876004e-08
3.442 0.9999999986415631 0.9998417889958804 1.0000000046946236 -1.1941964163315012e-09 -5.943789214313249e-10 -1.8144279980954767e-09 -5.537375333568538e-10 -1.2042917465336975e-09 -1.0693520542146387e-07 1.882878957689623e-09 3.638725131006444e-08 3.0931210111971557e-08 0.9999999994973314 0.9998417904687055 1.0000000208089521 2.7373681062526963e-10 -9.69979430819404e-10 -9.972649823120895e-10 2.501873881713357e-10 3.4788120630116806e-10 -1.0693520886026687e-07 1.3876803580627499e-09 3.629229067381249e-08 3.598401908985809e-08 1.000000001046632 0.999841791844108 1.0000000241288998 1.4752463036451185e-09 1.9597669803804376e-11 2.7247398845346475e-11 1.4609390891552476e-09 2.74699273837606e-09 -1.0693520970639509e-07 1.6641527353071586e-09 3.633396289037631e-08 3.8016767127989005e-08 1.0000000012393393 0.9998417920126476 1.0000000245943932 1.6217743736220972e-09 1.4600886159428629e-10 1.4818425490927486e-10 1.6176263853805308e-09 3.0578265941528415e-09 -1.0693520954435405e-07 1.7916723082116606e-09 3.634343472932139e-08 3.831593116219728e-08 1.0000000012590784 0.9998417920298758 1.0000000246436804 1.6367711516636104e-09 1.5895758093578678e-10 1.6047643305884982e-10 1.6337858722191188e-09 3.0896269877281173e-09 -1.0693521331511954e-07 1.8053873289403134e-09 3.634445501273094e-08 3.8347809199679715e-08 0.9999999979126178 0.9998417889678957 1.000000018014416 -1.0594176652431074e-09 -1.8527242886672665e-09 -2.2230067084901503e-09 -8.55960445893479e-10 -1.8348192601606166e-09 -1.0693520695706777e-07 2.4558558536867553e-09 3.6324119263785075e-08 3.453709026363438e-08
3.452 0.9999999986577051 0.9998417890485446 1.0000000045884603 -1.1837859724804677e-09 -5.854155179914286e-10 -1.7920065077283412e-09 -5.49947623542046e-10 -1.1940746230883786e-09 -1.0885464503866541e-07 1.8226659952052249e-09 3.642535327395174e-08 3.227207871863654e-08 0.9999999994974533 0.9998417905103478 1.0000000208006912 2.720001490937554e-10 -9.69552693176204e-10 -9.96999225510792e-10 2.4827442297796446e-10 3.4639927156471213e-10 -1.088546487327399e-07 1.3233633725704852e-09 3.6330739818213335e-08 3.714314951768993e-08 1.0000000010465406 0.9998417918864767 1.000000024129673 1.473635355196712e-09 1.9601733814549827e-11 2.709114303347326e-11 1.4591351508896182e-09 2.745651038948413e-09 -1.0885464935616759e-07 1.6110358015559176e-09 3.637272066019715e-08 3.9117684987609624e-08 1.0000000012393857 0.9998417920552292 1.0000000245962388 1.6202944702839805e-09 1.4607849014669182e-10 1.480951408548439e-10 1.6159527391758487e-09 3.056735303308701e-09 -1.0885464916621657e-07 1.7425483485545507e-09 3.638223895727618e-08 3.940888491521641e-08 1.0000000012591406 0.9998417920724805 1.0000000246456426 1.635306134948303e-09 1.5903542274088896e-10 1.6039501702072583e-10 1.6321271608471264e-09 3.0885639054980416e-09 -1.0885465294600635e-07 1.756660329872131e-09 3.6383264130542707e-08 3.943992521623627e-08 0.9999999979176911 0.9998417890122994 1.000000017985584 -1.0579217166986006e-09 -1.8485768909988117e-09 -2.21812658491312e-09 -8.552427449222715e-10 -1.8309560372009728e-09 -1.0885464642753272e-07 2.4155493018926825e-09 3.636214343674294e-08 3.573925144776824e-08
3.462 0.9999999986737033 0.99984178910184 1.000000004484327 -1.1735902659894368e-09 -5.765998780901965e-10 -1.7698907166345765e-09 -5.460926310855096e-10 -1.1839191601407636e-09 -1.108063856822608e-07 1.7430672442943824e-09 3.646131033942466e-08 3.410009329618536e-08 0.9999999994976043 0.9998417905527427 1.0000000207930886 2.7020721926709297e-10 -9.691775564346796e-10 -9.967923230194214e-10 2.4649746333276227e-10 3.449567016471293e-10 -1.1080638994476401e-07 1.2309511360143422e-09 3.63669879928665e-08 3.874361376739359e-08 1.0000000010464776 0.9998417919295971 1.0000000241310996 1.471971960993692e-09 1.9553513181447565e-11 2.6875381781638844e-11 1.4574686235577274e-09 2.7443466245039444e-09 -1.1080639017534584e-07 1.536179632458235e-09 3.6409276067162705e-08 4.064260400947375e-08 1.0000000012394608 0.9998417920985626 1.0000000245987388 1.618761981548674e-09 1.4609601229911235e-10 1.4794680042615963e-10 1.6144167992421738e-09 3.0556816172231163e-09 -1.1080638987600142e-07 1.673692684770075e-09 3.641884105060768e-08 4.092335524244113e-08 1.0000000012592318 0.9998417921158372 1.0000000246482592 1.6337890479235162e-09 1.5906088802184182e-10 1.6025465574977697e-10 1.6306061485513522e-09 3.087538000233421e-09 -1.1080639353993349e-07 1.688394430404654e-09 3.6419871139395504e-08 4.095329430540904e-08 0.9999999979227797 0.9998417890574471 1.0000000179574626 -1.0564983532564563e-09 -1.8444893096711102e-09 -2.2133176932283894e-09 -8.543994518122971e-10 -1.827065475474619e-09 -1.1080638733411206e-07 2.3615439626979897e-09 3.6397978423493795e-08 3.739560304618119e-08
3.472 0.9999999986895587 0.9998417891557771 1.0000000043821506 -1.1634334088534064e-09 -5.679450518543127e-10 -1.7480321500270272e-09 -5.420729042507284e-10 -1.1738232883628952e-09 -1.1279093730641609e-07 1.656066952317282e-09 3.649529351606343e-08 3.5975240082267506e-08 0.999999999497783 0.999841790595901 1.0000000207860773 2.685295887340548e-10 -9.688677531599589e-10 -9.965994022574773e-10 2.44952877451264e-10 3.435538553449701e-10 -1.1279094175722978e-07 1.1247361858843794e-09 3.6401208619455526e-08 4.041432846767579e-08 1.0000000010464423 0.9998417919734806 1.000000024133112 1.4704276089821784e-09 1.9439424948001463e-11 2.6645487704251562e-11 1.4560356118957122e-09 2.743080702188643e-09 -1.1279094195755311e-07 1.4526075137340574e-09 3.644380282354675e-08 4.224126950366047e-08 1.0000000012395631 0.9998417921426594 1.000000024601824 1.6173491954800049e-09 1.4604769302885507e-10 1.477841176702793e-10 1.6131145989715643e-09 3.054666056407619e-09 -1.1279094144685873e-07 1.5974443394152734e-09 3.645341473093369e-08 4.251194278945383e-08 1.0000000012593502 0.9998417921599574 1.0000000246514613 1.6323916542127189e-09 1.5902035228099323e-10 1.6010015539222352e-10 1.6293189815985006e-09 3.0865506136352233e-09 -1.127909452181774e-07 1.6128560171832658e-09 3.6454449764935534e-08 4.254081884557917e-08 0.9999999979278835 0.9998417891033505 1.0000000179299882 -1.0549757746952604e-09 -1.8404754773631562e-09 -2.208534591217257e-09 -8.533333560976986e-10 -1.8231468089198712e-09 -1.1279093899800774e-07 2.3032609130537154e-09 3.643179684921195e-08 3.911787301645764e-08
3.482 0.9999999987052708 0.9998417892103686 1.0000000042818162 -1.1531367583111595e-09 -5.594381260299919e-10 -1.7263634397038303e-09 -5.378317321864506e-10 -1.1637853577635331e-09 -1.148088172820481e-07 1.5769020944584969e-09 3.652760224834971e-08 3.750856475962366e-08 0.999999999497985 0.9998417906398309 1.0000000207795474 2.671378293769601e-10 -9.686104022711085e-10 -9.963563936901217e-10 2.436933172242504e-10 3.421918559064842e-10 -1.1480882190911376e-07 1.0254326308373475e-09 3.6433704117584563e-08 4.180798818332473e-08 1.0000000010464296 0.9998417920181364 1.000000024135599 1.469171950673573e-09 1.9272524829715448e-11 2.6465561987171796e-11 1.4548884127129765e-09 2.7418543505851142e-09 -1.1480882225897271e-07 1.3772718920898074e-09 3.6476603435805584e-08 4.358073934920132e-08 1.0000000012396888 0.9998417921875284 1.0000000246053842 1.6162255123312716e-09 1.459462829704971e-10 1.4767128521100703e-10 1.6120980311691958e-09 3.053690203286385e-09 -1.148088216243966e-07 1.5293760379582878e-09 3.6486262472635475e-08 4.384373765883199e-08 1.0000000012594923 0.9998417922048495 1.0000000246551382 1.6312832205757198e-09 1.5892700741277664e-10 1.5999528378592463e-10 1.6283176035115398e-09 3.085602310826239e-09 -1.1480882555379444e-07 1.54548178300829e-09 3.648730248487936e-08 4.3871804108388924e-08 0.9999999979329983 0.9998417891500184 1.0000000179030522 -1.0531818289648422e-09 -1.836522717529749e-09 -2.2037135221631766e-09 -8.519909983240373e-10 -1.8191992533917212e-09 -1.1480881924630896e-07 2.2517204361368437e-09 3.646390054043477e-08 4.054755237166503e-08
3.492 0.9999999987208343 0.9998417892656226 1.000000004183183 -1.1425513344090545e-09 -5.510473360999767e-10 -1.704826639248224e-09 -5.333478937627068e-10 -1.1538033412248653e-09 -1.1686055178706933e-07 1.5202754720389075e-09 3.655863094080601e-08 3.8437760264995726e-08 0.9999999994982046 0.9998417906845405 1.0000000207733675 2.661690966953203e-10 -9.683732897093904e-10 -9.960082689547253e-10 2.42735948078259e-10 3.408717342980088e-10 -1.1686055617404111e-07 9.566879117028507e-10 3.6464871542488383e-08 4.267847675162738e-08 1.0000000010464347 0.9998417920635717 1.0000000241384288 1.4683415241799005e-09 1.9085016795361605e-11 2.6390538112791782e-11 1.4540436575929667e-09 2.740668411802488e-09 -1.1686055670901948e-07 1.32695176697162e-09 3.6508074305580465e-08 4.442187037362466e-08 1.0000000012398313 0.9998417922331772 1.0000000246092868 1.6155276728900601e-09 1.458243289105671e-10 1.4766343535410887e-10 1.61138408733413e-09 3.052754387671994e-09 -1.1686055628967137e-07 1.4843366448172238e-09 3.6517780582401537e-08 4.468062687679002e-08 1.0000000012596508 0.9998417922505212 1.0000000246591567 1.630600161620788e-09 1.5881319534454888e-10 1.599952744669095e-10 1.6276185304360384e-09 3.084694309825001e-09 -1.1686056017500862e-07 1.5009409073971423e-09 3.6518825612936153e-08 4.47082468428813e-08 0.9999999979381178 0.9998417891974589 1.000000017876523 -1.0509769949304279e-09 -1.8325992412754385e-09 -2.1987989876540564e-09 -8.50354996461441e-10 -1.8152213899591967e-09 -1.1686055368854424e-07 2.2165794561817077e-09 3.6494686453539354e-08 4.143355491291187e-08
3.502 0.9999999987362441 0.9998417893215468 1.0000000040860977 -1.1315861782236964e-09 -5.427369366975173e-10 -1.6834004332427836e-09 -5.286155286142992e-10 -1.1438752212965917e-09 -1.189466742478471e-07 1.49548288692554e-09 3.6588805238737664e-08 3.864657591357995e-08 0.9999999994984342 0.9998417907300364 1.0000000207673951 2.657017027179969e-10 -9.681197496241979e-10 -9.955369671967056e-10 2.420820015158693e-10 3.3959437846321307e-10 -1.189466786101446e-07 9.363758869232237e-10 3.6495140366029944e-08 4.2909672790159224e-08 1.000000001046449 0.9998417921097933 1.0000000241414586 1.468012780778586e-09 1.8913880334625777e-11 2.6438643883050517e-11 1.453502788841612e-09 2.739523691131266e-09 -1.189466791546178e-07 1.3123943515513954e-09 3.653864371632324e-08 4.465022180089394e-08 1.0000000012399834 0.9998417922796125 1.0000000246133893 1.615331459745116e-09 1.4571868617060757e-10 1.4777857007147895e-10 1.6109738310438287e-09 3.05185958804793e-09 -1.1894667864217865e-07 1.4714481556988604e-09 3.65483971330043e-08 4.4908453575368255e-08 1.0000000012598187 0.9998417922969796 1.0000000246633756 1.630418417827148e-09 1.587155169949768e-10 1.601185324743419e-10 1.6272233653626013e-09 3.0838273085179784e-09 -1.189466828309952e-07 1.488211059227246e-09 3.654944716586068e-08 4.493602045375337e-08 0.9999999979432347 0.9998417892456782 1.0000000178502606 -1.0482809823115317e-09 -1.8286686594103012e-09 -2.193772679385151e-09 -8.484227482801478e-10 -1.811212763280489e-09 -1.1894667616076503e-07 2.2032832127433746e-09 3.6524584264922284e-08 4.165901723451743e-08
3.512 0.9999999987514923 0.9998417893781488 1.0000000039904013 -1.1202179840433132e-09 -5.34480584780258e-10 -1.6621132971624353e-09 -5.236265817712062e-10 -1.1339997190237532e-09 -1.210677264174512e-07 1.5032656909044603e-09 3.661849492367104e-08 3.8145854021374654e-08 0.9999999994986644 0.999841790776325 1.0000000207614852 2.6574574551294236e-10 -9.678226916050963e-10 -9.949736428782484e-10 2.4173552776967284e-10 3.3836068420984545e-10 -1.210677313077754e-07 9.667987739810171e-10 3.652488774162382e-08 4.250429067871573e-08 1.0000000010464642 0.9998417921568078 1.0000000241445428 1.4681946839587427e-09 1.878660910018669e-11 2.6579093391966526e-11 1.4532691020306341e-09 2.7384207320298337e-09 -1.21067731966111e-07 1.334240225258056e-09 3.6568687804117114e-08 4.426718670419574e-08 1.0000000012401362 0.9998417923268401 1.0000000246175451 1.6156455650922692e-09 1.4565698692778007e-10 1.4798581970859075e-10 1.61087075744078e-09 3.0510068764192993e-09 -1.21067731219986e-07 1.4910707304709634e-09 3.657848806408366e-08 4.452845468676129e-08 1.0000000012599877 0.9998417923442308 1.000000024667648 1.630747580071819e-09 1.5866129840039007e-10 1.6033358893127797e-10 1.627135137116907e-09 3.083002613605151e-09 -1.2106773553307023e-07 1.5076297496769012e-09 3.657954307541021e-08 4.4556345451617724e-08 0.9999999979483406 0.9998417892946828 1.0000000178241184 -1.0450814314844486e-09 -1.8247042893917298e-09 -2.188665840124437e-09 -8.461896096874139e-10 -1.8071722549350823e-09 -1.2106772882333448e-07 2.211863040401973e-09 3.655397061469646e-08 4.1228216819440385e-08
3.522 0.9999999987665734 0.9998417894354368 1.0000000038959274 -1.108480890957431e-09 -5.26267624942993e-10 -1.6410313186091162e-09 -5.183659713202445e-10 -1.124174985908341e-09 -1.2322425946413298e-07 1.5366637956345176e-09 3.664792885706663e-08 3.703785406123128e-08 0.9999999994988878 0.9998417908234131 1.0000000207554869 2.6625328110062033e-10 -9.674709081956944e-10 -9.943873004841146e-10 2.4170807102695856e-10 3.371713301331037e-10 -1.2322426428938367e-07 1.0345731188824402e-09 3.65543545610134e-08 4.155276378170244e-08 1.0000000010464714 0.9998417922046213 1.0000000241475318 1.4688382928615094e-09 1.871411372470109e-11 2.6742296789682664e-11 1.4533536165628277e-09 2.7373608948910646e-09 -1.232242648618375e-07 1.3841011351920087e-09 3.659844741841109e-08 4.336032290046807e-08 1.0000000012402819 0.9998417923748675 1.0000000246216054 1.6164213789044597e-09 1.4565011270351248e-10 1.4821617137914601e-10 1.6110859220052009e-09 3.0501970677223603e-09 -1.2322426442324817e-07 1.5359495767968085e-09 3.660829418665156e-08 4.3627794322181216e-08 1.0000000012601487 0.9998417923922813 1.0000000246718252 1.6315386947388417e-09 1.5866227749878902e-10 1.6057148941415563e-10 1.6273653833180432e-09 3.0822206490814775e-09 -1.2322426881718018e-07 1.5520436079228011e-09 3.660935409796905e-08 4.365634454616306e-08 0.999999997953427 0.9998417893444795 1.0000000177979464 -1.0414235286176597e-09 -1.820694992892673e-09 -2.1835475634522245e-09 -8.436436228710395e-10 -1.803098932909085e-09 -1.232242617493866e-07 2.2378643067818686e-09 3.658308465460209e-08 4.023427427354306e-08
3.532 0.999999998781481 0.9998417894934192 1.0000000038025068 -1.0964531267888435e-09 -5.181025715366603e-10 -1.620229938575313e-09 -5.128214126061115e-10 -1.1143993755221503e-09 -1.2541683146434655e-07 1.5847768288331068e-09 3.667714596215869e-08 3.548474193565809e-08 0.9999999994990969 0.9998417908713083 1.0000000207492492 2.671368419905427e-10 -9.67067927011595e-10 -9.938552382936972e-10 2.4200817145865597e-10 3.36027235565485e-10 -1.254168365364755e-07 1.1204212964767379e-09 3.6583593669515036e-08 4.0203432310456724e-08 1.0000000010464642 0.9998417922532423 1.0000000241502742 1.4698552212324804e-09 1.8693143405844765e-11 2.6850845130716644e-11 1.4537648565338457e-09 2.7363449331368806e-09 -1.2541683731867156e-07 1.4493887233248295e-09 3.662797658018586e-08 4.2073963855229395e-08 1.0000000012404122 0.9998417924237021 1.0000000246254197 1.6175700410646216e-09 1.4569461677849069e-10 1.4839183223245222e-10 1.6116276812539172e-09 3.049430463448647e-09 -1.2541683643581405e-07 1.595133359303881e-09 3.663786961927975e-08 4.235023569735564e-08 1.0000000012602956 0.9998417924411391 1.0000000246757554 1.6327022548863844e-09 1.587146962695831e-10 1.6075478474936932e-10 1.6279220987050857e-09 3.0814820199177244e-09 -1.2541684112297404e-07 1.610649634801855e-09 3.663893441398403e-08 4.2379720636982656e-08 0.9999999979584858 0.9998417893950758 1.0000000177715922 -1.0373931109167995e-09 -1.8166452073961375e-09 -2.1784954113628565e-09 -8.407755652299101e-10 -1.798992472178093e-09 -1.2541683391679082e-07 2.274411099750769e-09 3.661197650949329e-08 3.882893564314224e-08
3.542 0.9999999987962106 0.999841789552106 1.000000003709972 -1.0842413397268653e-09 -5.100007995088696e-10 -1.5997604267541676e-09 -5.070017343555063e-10 -1.104670945205238e-09 -1.2764601041595047e-07 1.6362526664704486e-09 3.670599980358094e-08 3.369612873723552e-08 0.9999999994992865 0.9998417909200199 1.0000000207426276 2.6828072272265566e-10 -9.66629029185903e-10 -9.934308324271184e-10 2.4262354560948013e-10 3.3492885767592434e-10 -1.2764601531199146e-07 1.207184259719157e-09 3.6612468719654545e-08 3.864853043551811e-08 1.0000000010464374 0.9998417923026796 1.0000000241526257 1.4711294146622093e-09 1.870852706051108e-11 2.6851448549576756e-11 1.4544903617120928e-09 2.735372788644341e-09 -1.2764601624298134e-07 1.5175111538657041e-09 3.66571405625338e-08 4.059449231341302e-08 1.000000001240523 0.999841792473353 1.0000000246288423 1.6189753758068207e-09 1.4577605039384821e-10 1.484596596060343e-10 1.6124835242647153e-09 3.048708224320584e-09 -1.2764601526337405e-07 1.6573763839832201e-09 3.666707980381284e-08 4.088131954989188e-08 1.0000000012604222 0.9998417924908136 1.0000000246792946 1.6341225924867858e-09 1.5880385158821516e-10 1.608303811782103e-10 1.6287926535044323e-09 3.0807878264701727e-09 -1.27646020030172e-07 1.6723287570029784e-09 3.666814949139009e-08 4.0911925140922634e-08 0.9999999979635132 0.9998417894464814 1.0000000177449093 -1.0331038500495697e-09 -1.8125697028338114e-09 -2.1735624754739766e-09 -8.375968642330781e-10 -1.7948517060198052e-09 -1.276460128853535e-07 2.3139822653249343e-09 3.664050759851394e-08 3.7209034822356605e-08
3.552 0.9999999988107607 0.9998417896115085 1.0000000036181802 -1.071978409041296e-09 -5.019837556698747e-10 -1.5796306319192832e-09 -5.009496900986881e-10 -1.0949889843786148e-09 -1.2991237172455082e-07 1.6808546597355796e-09 3.673420900249617e-08 3.193575951708903e-08 0.999999999499452 0.999841790969558 1.0000000207354993 2.695485881734902e-10 -9.661755300598215e-10 -9.931241790852036e-10 2.435085218702548e-10 3.338771128291722e-10 -1.2991237656279896e-07 1.2816350947525941e-09 3.6640699624340015e-08 3.712544890460195e-08 1.000000001046387 0.9998417923529437 1.0000000241544647 1.4725237534976014e-09 1.8739262032338192e-11 2.6733991345346773e-11 1.455483945322519e-09 2.734445959408657e-09 -1.299123773836989e-07 1.5774879579047644e-09 3.6685660242927804e-08 3.914983866349425e-08 1.0000000012406103 0.9998417925238312 1.0000000246317526 1.620500740335143e-09 1.4587242723580479e-10 1.4840936184054544e-10 1.6136072037399006e-09 3.0480309842830755e-09 -1.2991237649017735e-07 1.712563720139357e-09 3.669564575097481e-08 3.944762749147075e-08 1.0000000012605255 0.999841792541315 1.0000000246823209 1.6356629362209596e-09 1.5890809810884593e-10 1.607880374008999e-10 1.6299313956002185e-09 3.0801382061429806e-09 -1.2991238150192805e-07 1.7270519416062773e-09 3.6696720347830425e-08 3.947939670931024e-08 0.9999999979685044 0.999841789498706 1.0000000177177732 -1.0286919939446873e-09 -1.8084905225749223e-09 -2.1687585626765233e-09 -8.341526214757709e-10 -1.790676399299531e-09 -1.2991237429786754e-07 2.349288299802848e-09 3.666839747936373e-08 3.561917243571427e-08
3.562 0.9999999988251301 0.9998417896716394 1.0000000035270273 -1.0598147615267988e-09 -4.940749200705365e-10 -1.5598084684607716e-09 -4.947418105078783e-10 -1.08535145561526e-09 -1.322165001030172e-07 1.7097493839251103e-09 3.676143201772014e-08 3.0523954156428894e-08 0.999999999499593 0.999841791019936 1.0000000207277833 2.7078881600283164e-10 -9.657314289936298e-10 -9.929054551695019e-10 2.4458460430962507e-10 3.328721782340375e-10 -1.3221650500714462e-07 1.3335285814890692e-09 3.66679363716662e-08 3.591284554255989e-08 1.000000001046311 0.9998417924040474 1.0000000241557114 1.4738862669648846e-09 1.8761017996759954e-11 2.652872331354832e-11 1.4566671311891508e-09 2.73356457260554e-09 -1.3221650585670826e-07 1.6200563435907163e-09 3.671318514173058e-08 3.800403380117292e-08 1.0000000012406716 0.9998417925751488 1.0000000246340708 1.6219942699741493e-09 1.459598394281979e-10 1.4827127541186503e-10 1.6149202400715088e-09 3.0473989495281573e-09 -1.3221650519046534e-07 1.7519545028514017e-09 3.672321706718697e-08 3.83111428518147e-08 1.0000000012606036 0.9998417925926559 1.0000000246847554 1.6371714929908089e-09 1.590035721818318e-10 1.6065788027177408e-10 1.631259390099726e-09 3.0795342116732383e-09 -1.322165101038419e-07 1.766133038490884e-09 3.672429658644191e-08 3.834390116205633e-08 0.9999999979734584 0.9998417895517625 1.000000017690102 -1.0243092840835209e-09 -1.8044315613485026e-09 -2.164053674191091e-09 -8.30521316589433e-10 -1.7864653846674322e-09 -1.3221650260886488e-07 2.373630703682561e-09 3.669529819849584e-08 3.434929220529385e-08
3.572 0.9999999988393201 0.9998417897325143 1.0000000034364662 -1.0479042762470703e-09 -4.862951688555257e-10 -1.5402399862702044e-09 -4.884748510035479e-10 -1.0757569260787557e-09 -1.3455898939272957e-07 1.7157996176795402e-09 3.678734743764629e-08 2.9791395947150467e-08 0.9999999994997095 0.999841791071167 1.0000000207194555 2.718495503271529e-10 -9.653187060627925e-10 -9.927230162586402e-10 2.4575326171345775e-10 3.3191515550205924e-10 -1.3455899443516578e-07 1.3549787958527268e-09 3.669384376591178e-08 3.52885997636078e-08 1.0000000010462107 0.9998417924560041 1.0000000241563425 1.4750656980043757e-09 1.875226831130664e-11 2.6287114834808764e-11 1.4579409008047023e-09 2.7327292851437015e-09 -1.3455899511063372e-07 1.6378547583210186e-09 3.673937864743393e-08 3.741712888158621e-08 1.0000000012407086 0.9998417926273196 1.000000024635773 1.623304383427179e-09 1.4601692405951718e-10 1.480966746345407e-10 1.6163238325097582e-09 3.0468132645284038e-09 -1.3455899440496503e-07 1.7685233419905797e-09 3.674945699230811e-08 3.77294599218976e-08 1.0000000012606562 0.9998417926448501 1.0000000246865741 1.638496460545124e-09 1.5906847176219126e-10 1.6049133768341093e-10 1.6326779638950926e-09 3.0789761180236332e-09 -1.3455899917532929e-07 1.7825831111219035e-09 3.675054145858516e-08 3.776277342531493e-08 0.9999999979783744 0.9998417896056643 1.000000017661869 -1.0201081058442485e-09 -1.8004145713274269e-09 -2.1593961427856374e-09 -8.268012236064367e-10 -1.7822185361526545e-09 -1.3455899162902049e-07 2.3814357195950206e-09 3.672087796967119e-08 3.3691340775591975e-08
3.582 0.9999999988533345 0.9998417897941485 1.0000000033465104 -1.0363804633019868e-09 -4.786556549788323e-10 -1.520874349360863e-09 -4.822503556430021e-10 -1.0662045819413437e-09 -1.3694044151687196e-07 1.6945221609171915e-09 3.681173391734869e-08 2.9957929490743854e-08 0.9999999994998031 0.9998417911232664 1.000000020710549 2.726029412360833e-10 -9.649502093030656e-10 -9.925276944878948e-10 2.469126087156994e-10 3.310063003271577e-10 -1.3694044686414972e-07 1.341041341970509e-09 3.671818871625275e-08 3.543541501453766e-08 1.0000000010460872 0.9998417925088298 1.0000000241563922 1.4759348144159782e-09 1.8699804266722635e-11 2.605839839727854e-11 1.459203918411476e-09 2.731940540969611e-09 -1.3694044740410752e-07 1.6263688906412416e-09 3.676400635306218e-08 3.755903710608386e-08 1.0000000012407235 0.9998417926803596 1.000000024636894 1.6243039221227774e-09 1.4603032756165003e-10 1.4793438577262566e-10 1.6177164445442184e-09 3.046273847697284e-09 -1.3694044687442222e-07 1.7579819881631223e-09 3.677413100414359e-08 3.78707357717993e-08 1.0000000012606869 0.9998417926979133 1.0000000246878116 1.6395109076073739e-09 1.5908985922012025e-10 1.603372279218532e-10 1.6340854424210675e-09 3.078464678079461e-09 -1.3694045175941512e-07 1.7721377095578827e-09 3.677522042359923e-08 3.790398518683666e-08 0.9999999979832556 0.9998417896604272 1.0000000176331063 -1.0162171469738745e-09 -1.7964525147910654e-09 -2.154737056164502e-09 -8.230937092044853e-10 -1.7779353851130795e-09 -1.369404437545358e-07 2.3692936292485296e-09 3.674490656367887e-08 3.383813503647049e-08
3.592 0.999999998867178 0.9998417898565601 1.0000000032572225 -1.0253328174915177e-09 -4.711537276436749e-10 -1.5016794084468495e-09 -4.761629842334568e-10 -1.0566929547432498e-09 -1.3936146827176613e-07 1.6455145625093143e-09 3.6834539811246434e-08 3.09997466389747e-08 0.9999999994998787 0.9998417911762515 1.0000000207011488 2.729664202376336e-10 -9.646252604691578e-10 -9.922893371776916e-10 2.479691649102336e-10 3.3014577248035423e-10 -1.393614737826976e-07 1.2911127692143619e-09 3.6740916071376016e-08 3.634067043301052e-08 1.000000001045946 0.9998417925625417 1.000000024155946 1.4764119641662675e-09 1.8604402514444122e-11 2.5872407603830923e-11 1.4603622032768156e-09 2.7311989011194503e-09 -1.393614743651312e-07 1.5853828462264774e-09 3.678701271992907e-08 3.841900063842413e-08 1.0000000012407193 0.9998417927342858 1.0000000246375191 1.6249106625692935e-09 1.4600082607795858e-10 1.4781487130517669e-10 1.6190040940618616e-09 3.0457815267167863e-09 -1.3936147377671248e-07 1.720217822003163e-09 3.6797183550044995e-08 3.872443659219332e-08 1.0000000012606989 0.9998417927518628 1.000000024688553 1.640132689146025e-09 1.590681534555902e-10 1.6022630742162843e-10 1.6353881626317756e-09 3.0780001427473118e-09 -1.3936147855367533e-07 1.7346933617135355e-09 3.679827790209411e-08 3.875702601004922e-08 0.9999999979881052 0.9998417897160677 1.000000017603897 -1.0127206945890326e-09 -1.7925440592179102e-09 -2.1500465231937173e-09 -8.194931844879645e-10 -1.7736149391105456e-09 -1.393614704239422e-07 2.3372240819111105e-09 3.6767329312460796e-08 3.477507772874696e-08
3.602 0.9999999988808571 0.9998417899197684 1.000000003168707 -1.014799525929676e-09 -4.6377230735840765e-10 -1.482645645507959e-09 -4.702985240609434e-10 -1.0472208106994905e-09 -1.4182268997775787e-07 1.5736311658605429e-09 3.685591973536379e-08 3.263350911987161e-08 0.9999999994999405 0.9998417912301399 1.0000000206913762 2.7291004475688943e-10 -9.643291932623054e-10 -9.920002308144072e-10 2.488387129958875e-10 3.293343115782935e-10 -1.4182269590456987e-07 1.2103532435827041e-09 3.676218572630021e-08 3.777734741947308e-08 1.0000000010457906 0.9998417926171567 1.0000000241551248 1.4764678802527672e-09 1.848029997186054e-11 2.5737236504240836e-11 1.4613322339483359e-09 2.7305050351980848e-09 -1.4182269644556394e-07 1.5201765840643194e-09 3.680855861863624e-08 3.9786595577553714e-08 1.0000000012407015 0.9998417927891153 1.0000000246377696 1.6250964272884524e-09 1.4594260722195712e-10 1.4774607221127807e-10 1.6201034778654137e-09 3.045336560922303e-09 -1.4182269540501179e-07 1.6603930196553584e-09 3.6818775602662583e-08 4.008237699065554e-08 1.0000000012606973 0.9998417928067154 1.0000000246889202 1.6403334377408815e-09 1.5901775131550094e-10 1.601660228946882e-10 1.6365022584485243e-09 3.0775831104293866e-09 -1.4182270024831886e-07 1.675396679639666e-09 3.681987485337888e-08 4.01139465046918e-08 0.9999999979929288 0.9998417897726041 1.0000000175743609 -1.0096504180683946e-09 -1.7886747665607536e-09 -2.1453166922167875e-09 -8.160838358573554e-10 -1.7692572434982461e-09 -1.418226923346952e-07 2.2894675082286533e-09 3.6788304209934405e-08 3.6261264204356255e-08
3.612 0.9999999988943786 0.9998417899837919 1.0000000030810912 -1.0047767471685617e-09 -4.5648691977600753e-10 -1.4637792889941513e-09 -4.6473551132472794e-10 -1.0377872086681137e-09 -1.443247365912178e-07 1.4891339189650028e-09 3.6876211467608784e-08 3.4441800189854965e-08 0.9999999994999941 0.9998417912849503 1.0000000206813737 2.724453387225948e-10 -9.640401977541231e-10 -9.91667727448041e-10 2.4944569946460133e-10 3.285719513019977e-10 -1.4432474256345053e-07 1.1104583635811218e-09 3.6782345872222065e-08 3.939152668219185e-08 1.0000000010456271 0.9998417926726944 1.0000000241540734 1.4761152440583116e-09 1.8349294401895474e-11 2.5645608833409316e-11 1.4620384703905207e-09 2.7298589129480777e-09 -1.4432474328442812e-07 1.4416842708377546e-09 3.6828993730818935e-08 4.132898593732195e-08 1.000000001240676 0.9998417928448672 1.0000000246377903 1.6248741117568728e-09 1.4587750686292457e-10 1.4772095853131574e-10 1.6209388083679977e-09 3.0449393563044445e-09 -1.443247421278104e-07 1.5889189161501785e-09 3.683925690703171e-08 4.161463378345012e-08 1.0000000012606873 0.9998417928624908 1.0000000246890568 1.6401259294792791e-09 1.5896058275787252e-10 1.601490484439339e-10 1.6373525773529822e-09 3.0772136546631508e-09 -1.4432474700247826e-07 1.6046021578581987e-09 3.6840361089077926e-08 4.164513174683732e-08 0.9999999979977314 0.999841789830055 1.000000017544641 -1.0069964411229878e-09 -1.784821798356573e-09 -2.1405550071726944e-09 -8.129420600837605e-10 -1.7648619412291122e-09 -1.4432473896349799e-07 2.234125802780016e-09 3.6808176365209986e-08 3.7925912112466484e-08
3.622 0.9999999989077498 0.999841790048651 1.0000000029945184 -9.952379220988422e-10 -4.492759065737453e-10 -1.445091307123742e-09 -4.5954320514814976e-10 -1.028391025247661e-09 -1.4686824711508963e-07 1.406335966134971e-09 3.689585271841426e-08 3.6027046932776065e-08 0.9999999995000457 0.9998417913407017 1.0000000206712987 2.716077338489207e-10 -9.637393468426884e-10 -9.913043219031824e-10 2.4972348720033316e-10 3.2785954110598723e-10 -1.468682531942901e-07 1.0093748763356815e-09 3.6801843566485326e-08 4.082750765454356e-08 1.0000000010454617 0.9998417927291731 1.0000000241529474 1.4753900913969308e-09 1.8229980334932457e-11 2.558471062485771e-11 1.4624147152513561e-09 2.7292613445906315e-09 -1.4686825381948257e-07 1.3650990219604635e-09 3.684876606483958e-08 4.270655492295274e-08 1.000000001240648 0.9998417929015606 1.0000000246377363 1.624279364112852e-09 1.4582421640555112e-10 1.47726983311375e-10 1.621444411643541e-09 3.0445901094480464e-09 -1.4686825268737796e-07 1.5198502362300556e-09 3.685907556548629e-08 4.298387834362208e-08 1.0000000012606753 0.9998417929192079 1.0000000246891199 1.639545670562715e-09 1.5891503578911073e-10 1.601629483939761e-10 1.6378729238527104e-09 3.076892735897986e-09 -1.4686825761150704e-07 1.5362502459739705e-09 3.686018467829766e-08 4.301349631367471e-08 0.9999999980025192 0.9998417898884383 1.0000000175148929 -1.0047258338783336e-09 -1.780966157327055e-09 -2.1357741118240497e-09 -8.101350922723479e-10 -1.7604282540146369e-09 -1.4686824986716945e-07 2.1814544549173173e-09 3.68273903395996e-08 3.9401170588845246e-08
3.632 0.9999999989209786 0.9998417901143665 1.0000000029091358 -9.861437730283336e-10 -4.421286665883863e-10 -1.4265903118796677e-09 -4.5477310044419886e-10 -1.019031098457289e-09 -1.494538699699093e-07 1.3406692156506077e-09 3.6915266778443054e-08 3.710108965360063e-08 0.9999999995001009 0.9998417913974135 1.0000000206613107 2.704433715937871e-10 -9.634189065295576e-10 -9.909202481187098e-10 2.496245406500283e-10 3.2719704411336463e-10 -1.4945387602577234e-07 9.292915883274037e-10 3.6821106627235835e-08 4.1814783378370347e-08 1.0000000010453 0.9998417927866123 1.000000024151907 1.474340092348122e-09 1.8130201917600206e-11 2.5544706920114366e-11 1.462413955958811e-09 2.728712194299865e-09 -1.4945387686106858e-07 1.306768804295592e-09 3.686830333560238e-08 4.365744081162103e-08 1.0000000012406234 0.9998417929592147 1.0000000246377678 1.6233595066149221e-09 1.457900251474637e-10 1.4775338748463794e-10 1.6215727197738153e-09 3.0442895871788477e-09 -1.4945387557607587e-07 1.4677680840432213e-09 3.687865917518624e-08 4.3929528819704745e-08 1.0000000012606671 0.9998417929768851 1.0000000246892677 1.6386405576727785e-09 1.588890175643771e-10 1.6019729076119817e-10 1.638016286269705e-09 3.0766197307717176e-09 -1.4945388059914018e-07 1.4847557029106854e-09 3.687977325066016e-08 4.395859481637357e-08 0.9999999980072974 0.9998417899477751 1.0000000174852774 -1.0027937230556294e-09 -1.7770999345894395e-09 -2.13098446904255e-09 -8.077111887236432e-10 -1.7559566001191504e-09 -1.4945387273557815e-07 2.141302120546348e-09 3.684637310189065e-08 4.041055334780434e-08
3.642 0.9999999989340725 0.9998417901809586 1.0000000028250906 -9.774377854472088e-10 -4.3504746359676475e-10 -1.4082795471157896e-09 -4.5044446542908457e-10 -1.009706692262887e-09 -1.520822628719842e-07 1.3046654111404565e-09 3.693476281311676e-08 3.75036060011038e-08 0.9999999995001655 0.999841791455105 1.0000000206515633 2.6901385481021364e-10 -9.63083538165179e-10 -9.905215986129078e-10 2.4913339151852064e-10 3.265844891681087e-10 -1.5208226925809522e-07 8.912262459673784e-10 3.6840443695081844e-08 4.2196400721835646e-08 1.000000001045148 0.9998417928450317 1.0000000241511058 1.4730275837431778e-09 1.8044887178097634e-11 2.5519390003019574e-11 1.4620211375270497e-09 2.728211817977679e-09 -1.5208226994624514e-07 1.2798120593634068e-09 3.688791317796108e-08 4.402799592411285e-08 1.000000001240609 0.9998417930178493 1.0000000246380385 1.6221774688066989e-09 1.4577044740274319e-10 1.4779445263165075e-10 1.6213091043735566e-09 3.044037698277471e-09 -1.5208226870689073e-07 1.4439126726712128e-09 3.689831529946705e-08 4.429845868795268e-08 1.000000001260669 0.9998417930355431 1.0000000246896559 1.6374731401921975e-09 1.5887728340759871e-10 1.6024624598331128e-10 1.6377673882877266e-09 3.0763954911774984e-09 -1.5208227370398984e-07 1.4611906244392249e-09 3.689943429766745e-08 4.432735595520713e-08 0.9999999980120731 0.9998417900080836 1.000000017455949 -1.00113914492244e-09 -1.7732273224610873e-09 -2.12619198171644e-09 -8.056866566785954e-10 -1.7514460389509385e-09 -1.520822658232241e-07 2.1206935128821042e-09 3.6865433686136764e-08 4.0795174916360514e-08
3.652 0.9999999989470386 0.9998417902484485 1.0000000027425098 -9.690328114663e-10 -4.280398784630428e-10 -1.390159878268115e-09 -4.465346522927951e-10 -1.0004163610622212e-09 -1.547540937830647e-07 1.3042119969560184e-09 3.6954475794959086e-08 3.718184406822239e-08 0.9999999995002452 0.9998417915137959 1.000000020642192 2.674100115941226e-10 -9.627432274567344e-10 -9.901116744503853e-10 2.4827667788711306e-10 3.26022410198328e-10 -1.5475410031479818e-07 9.059090599123499e-10 3.685998668937842e-08 4.191851459071276e-08 1.0000000010450105 0.9998417929044512 1.0000000241506772 1.4715437087856119e-09 1.79639476546274e-11 2.5505436154029095e-11 1.4612632115671702e-09 2.7277602300099614e-09 -1.5475410101205696e-07 1.290003580427294e-09 3.6907726628316514e-08 4.37651245893868e-08 1.0000000012406092 0.999841793077483 1.0000000246386824 1.6208240952820123e-09 1.4575519855555027e-10 1.478467023640203e-10 1.6206803257917354e-09 3.0438342852194032e-09 -1.5475409950216144e-07 1.4530530743683192e-09 3.69181747996468e-08 4.4037703029968305e-08 1.000000001260685 0.9998417930952002 1.0000000246904166 1.636134409054156e-09 1.588699236737253e-10 1.6030647759317583e-10 1.6371536553012601e-09 3.07621979860173e-09 -1.5475410443588447e-07 1.4702373704070636e-09 3.691929872228822e-08 4.406682909380852e-08 0.9999999980168509 0.9998417900693837 1.000000017427043 -9.996728897002372e-10 -1.7693578371377384e-09 -2.1214000672094626e-09 -8.040358628805806e-10 -1.746897295247016e-09 -1.5475409638712269e-07 2.1224580735639524e-09 3.68847048987077e-08 4.050085463886874e-08
3.662 0.9999999989598825 0.9998417903168559 1.000000002661486 -9.608044350476148e-10 -4.211093512112188e-10 -1.372233388809307e-09 -4.4297890712007015e-10 -9.911600107959543e-10 -1.5747003928729312e-07 1.3369841190932773e-09 3.697434508228552e-08 3.616480866745631e-08 0.9999999995003437 0.9998417915735045 1.0000000206332942 2.657579614988203e-10 -9.624030515683148e-10 -9.896954183879845e-10 2.4712186719779325e-10 3.255101796189139e-10 -1.574700460575609e-07 9.67815572380587e-10 3.687967197729726e-08 4.1010286080525066e-08 1.0000000010448922 0.9998417929648881 1.000000024150719 1.4700144380559309e-09 1.788233334295971e-11 2.5497868154348283e-11 1.4602080975075481e-09 2.7273576023188586e-09 -1.5747004659437123e-07 1.3342309397314067e-09 3.692767984221989e-08 4.2897871335207e-08 1.0000000012406285 0.999841793138135 1.0000000246397966 1.6194256871138875e-09 1.4573906099675513e-10 1.4790574213911856e-10 1.6197544629812248e-09 3.043679758203247e-09 -1.5747004515302513e-07 1.4925621548467448e-09 3.693817381319221e-08 4.317627844609742e-08 1.0000000012607202 0.9998417931558757 1.000000024691648 1.6347506884261087e-09 1.5886175557030776e-10 1.6037304997242694e-10 1.6362426212256315e-09 3.076093215321643e-09 -1.574700502683443e-07 1.5093109952730162e-09 3.693930262665206e-08 4.320602746614686e-08 0.9999999980216351 0.9998417901316942 1.0000000173986585 -9.982694632210506e-10 -1.7654964794822255e-09 -2.116613349059722e-09 -8.026920043199195e-10 -1.7423096999492877e-09 -1.5747004223987127e-07 2.145111777441712e-09 3.6904123400304965e-08 3.9556550836122e-08
3.672 0.9999999989726085 0.9998417903861997 1.0000000025820643 -9.526002017536337e-10 -4.142499712698469e-10 -1.3545076266693805e-09 -4.396841415648744e-10 -9.819367214063062e-10 -1.6023078690754068e-07 1.3937698958898016e-09 3.699411740208232e-08 3.455432870078415e-08 0.9999999995004634 0.9998417916342486 1.0000000206249187 2.6420896528558147e-10 -9.620579948999748e-10 -9.8928253236566e-10 2.4576389288608604e-10 3.2504859141575225e-10 -1.6023079366896006e-07 1.0595165616306928e-09 3.689924348595114e-08 3.957571611988699e-08 1.0000000010447943 0.9998417930263607 1.000000024151279 1.468590971321367e-09 1.7804867409426296e-11 2.548682609532323e-11 1.4589507757668227e-09 2.7270038346660697e-09 -1.6023079413458715e-07 1.4022832684892784e-09 3.6947517404546346e-08 4.152931986479349e-08 1.000000001240668 0.9998417931998228 1.0000000246414291 1.6181330654527521e-09 1.4572714360621424e-10 1.4796142074034776e-10 1.6186267550396802e-09 3.0435742589772487e-09 -1.6023079257473384e-07 1.5538049681682703e-09 3.6958057037779444e-08 4.181708890237622e-08 1.0000000012607757 0.9998417932175869 1.0000000246933973 1.6334730287299922e-09 1.588576828705101e-10 1.6043654182231783e-10 1.6351297618858739e-09 3.076015429936762e-09 -1.602307976164258e-07 1.5699152441959402e-09 3.69591907331334e-08 4.1847835492006653e-08 0.999999998026428 0.9998417901950325 1.0000000173708465 -9.967774700845435e-10 -1.7616385121665363e-09 -2.1118412947251904e-09 -8.015604242901914e-10 -1.7376831456972458e-09 -1.602307896945826e-07 2.183515040890747e-09 3.692343305762208e-08 3.8066086297450845e-08
3.682 0.9999999989852179 0.9998417904564972 1.0000000025042355 -9.44266025296082e-10 -4.074489458327866e-10 -1.336996432920241e-09 -4.3654654491914767e-10 -9.72745799641383e-10 -1.6303703266957768e-07 1.4613269559720513e-09 3.701336806036554e-08 3.2540995415903965e-08 0.9999999995006036 0.9998417916960443 1.00000002061706 2.629130450264274e-10 -9.616958256801575e-10 -9.888885666919206e-10 2.4430725391271765e-10 3.246373884922046e-10 -1.630370394698454e-07 1.1604262889912401e-09 3.691827232830313e-08 3.7804048980314205e-08 1.000000001044717 0.9998417930888849 1.0000000241523506 1.4674222919274358e-09 1.7744394381902172e-11 2.5457277149310838e-11 1.4575961027208857e-09 2.7266994978039376e-09 -1.6303704005129385e-07 1.4801697743622704e-09 3.696681129844565e-08 3.9845113884317826e-08 1.0000000012407282 0.9998417932625621 1.0000000246435732 1.617095640312266e-09 1.4573193787383282e-10 1.479985382272315e-10 1.6174018320594914e-09 3.04351767285929e-09 -1.6303703829329912e-07 1.6245539368795663e-09 3.697739660771958e-08 4.014518955929761e-08 1.0000000012608519 0.9998417932803498 1.000000024695658 1.632451147546131e-09 1.588704928285664e-10 1.6048169164538697e-10 1.633919626489291e-09 3.0759865353272076e-09 -1.6303704333496598e-07 1.6399840019775485e-09 3.6978535225002607e-08 4.0177244715498784e-08 0.9999999980312299 0.9998417902594152 1.0000000173436023 -9.950463041208739e-10 -1.7577711677307924e-09 -2.107099643923632e-09 -8.005371113642243e-10 -1.7330176108502256e-09 -1.6303703552644628e-07 2.2297792886098577e-09 3.6942205187339954e-08 3.622015073443796e-08
3.692 0.9999999989977104 0.9998417905277647 1.000000002427936 -9.356751083922131e-10 -4.006957338713782e-10 -1.319716999785712e-09 -4.334685319988094e-10 -9.635862439577149e-10 -1.658894835114076e-07 1.5250856410280153e-09 3.703154601546164e-08 3.043465711673791e-08 0.9999999995007619 0.9998417917589063 1.0000000206096598 2.6198993262678213e-10 -9.613053020121671e-10 -9.885315825772722e-10 2.428493377367824e-10 3.2427704145459854e-10 -1.658894905158381e-07 1.2517776390639674e-09 3.6936200246590864e-08 3.598654346822764e-08 1.0000000010446572 0.9998417931524761 1.0000000241538756 1.4666284333297748e-09 1.7711920982091637e-11 2.539093437744317e-11 1.4562413596994452e-09 2.7264441645145862e-09 -1.658894912981767e-07 1.5529911743029024e-09 3.698500377894169e-08 3.8126373100598976e-08 1.0000000012408063 0.9998417933263688 1.0000000246461702 1.6164336008391765e-09 1.4576453737543262e-10 1.479987121180411e-10 1.6161766992633918e-09 3.0435101047873413e-09 -1.6588948949889662e-07 1.6912780152112947e-09 3.6995634973703765e-08 3.844019490356932e-08 1.0000000012609458 0.9998417933441798 1.0000000246983718 1.6318041774027402e-09 1.589110130628299e-10 1.6049037041989864e-10 1.632709644987308e-09 3.076006472334169e-09 -1.6588949448201307e-07 1.706119014076441e-09 3.69967784858513e-08 3.847370891374097e-08 0.9999999980360375 0.999841790324857 1.00000001731687 -9.929544435368017e-10 -1.7538840166568142e-09 -2.102406685628217e-09 -7.995242729778108e-10 -1.728313097846667e-09 -1.6588948680857995e-07 2.274328173242805e-09 3.6959882883973805e-08 3.431665954375409e-08
3.702 0.9999999990100839 0.9998417906000175 1.0000000023530606 -9.267445226394512e-10 -3.9399163099459176e-10 -1.3026821862477805e-09 -4.3036543043206585e-10 -9.54458106860521e-10 -1.687888563974548e-07 1.5712659499925637e-09 3.704804946366808e-08 2.867325108103139e-08 0.9999999995009345 0.9998417918228489 1.0000000206026176 2.6151304385605127e-10 -9.608873687585835e-10 -9.882260722666743e-10 2.4147256329703917e-10 3.2396649256959997e-10 -1.6878886328023576e-07 1.3180652474660603e-09 3.695241625001111e-08 3.450667151492638e-08 1.0000000010446122 0.9998417932171476 1.0000000241557516 1.466282725228018e-09 1.7706417028738725e-11 2.5273218875448737e-11 1.4549689678430444e-09 2.7262376724704142e-09 -1.6878886420851826e-07 1.6070196152679376e-09 3.700148354842644e-08 3.6736039644523604e-08 1.0000000012408983 0.999841793391256 1.0000000246491185 1.6162194806322305e-09 1.45824507695822e-10 1.4794760031113525e-10 1.6150343265728057e-09 3.043551059989818e-09 -1.68788862266581e-07 1.7411221469026836e-09 3.7012160884829594e-08 3.7062161811050484e-08 1.0000000012610541 0.9998417934090903 1.0000000247014371 1.6316052858200159e-09 1.5897880154167062e-10 1.604473455697651e-10 1.6315820185237692e-09 3.0760753598132615e-09 -1.687888675604242e-07 1.7555553921203214e-09 3.7013309336736126e-08 3.7096978975672646e-08 0.9999999980408475 0.9998417903913718 1.0000000172905488 -9.90426762013444e-10 -1.7499780381396941e-09 -2.097777253669705e-09 -7.984395420394458e-10 -1.7235698872820592e-09 -1.6878885982241977e-07 2.307304209971962e-09 3.697585754388349e-08 3.275519287196241e-08
3.712 0.9999999990223344 0.9998417906732703 1.0000000022794704 -9.174375269310292e-10 -3.8735298274096527e-10 -1.2858929300471927e-09 -4.2716979845258384e-10 -9.453604398744222e-10 -1.7173587776227367e-07 1.5887312449428822e-09 3.70623271303194e-08 2.774355033633011e-08 0.9999999995011164 0.9998417918878856 1.0000000205958028 2.615097861942333e-10 -9.604572972499359e-10 -9.879749016486818e-10 2.402419916708563e-10 3.237058697182219e-10 -1.717358849801814e-07 1.3477219513917252e-09 3.696636189735811e-08 3.375947428100771e-08 1.0000000010445758 0.9998417932829138 1.0000000241578488 1.4664109027289172e-09 1.7713144376801935e-11 2.5101375432048164e-11 1.453843645907337e-09 2.7260801616438776e-09 -1.7173588603084413e-07 1.6314638085276943e-09 3.701569162954302e-08 3.6040796368461515e-08 1.0000000012409997 0.9998417934572372 1.0000000246522875 1.6164795384839634e-09 1.4589637463284184e-10 1.4784227591089484e-10 1.614038906947576e-09 3.0436409535674186e-09 -1.7173588390221203e-07 1.7638015086971282e-09 3.702641538742216e-08 3.637393043616635e-08 1.0000000012611714 0.9998417934750955 1.0000000247047232 1.631880366898969e-09 1.5905876804591626e-10 1.6035030280605458e-10 1.6306016210630982e-09 3.076193145838674e-09 -1.7173588934867539e-07 1.7780632907565056e-09 3.702756880723144e-08 3.6409489163850304e-08 0.9999999980456548 0.9998417904589736 1.0000000172645103 -9.874346953161777e-10 -1.7460688311513584e-09 -2.0932139034182255e-09 -7.972173281964737e-10 -1.7187882319937412e-09 -1.717358814574739e-07 2.320369044050289e-09 3.6989573116212294e-08 3.195542197796638e-08
3.722 0.9999999990344591 0.9998417907475379 1.0000000022070086 -9.077554119027827e-10 -3.808064927275441e-10 -1.2693314746149415e-09 -4.238287593574144e-10 -9.362931404078714e-10 -1.7473128480120238e-07 1.5707309970914521e-09 3.707398833950198e-08 2.797231216028797e-08 0.9999999995013027 0.9998417919540302 1.0000000205890687 2.619688943741171e-10 -9.600400852885444e-10 -9.877620197174655e-10 2.3920739545970875e-10 3.2349539134112717e-10 -1.747312922492609e-07 1.334075872397548e-09 3.697764714192863e-08 3.399238759473219e-08 1.0000000010445436 0.9998417933497875 1.0000000241600195 1.4670003470956217e-09 1.7707374998634622e-11 2.4891542269735923e-11 1.4529148355411027e-09 2.7259713381881134e-09 -1.7473129347778358e-07 1.6201392261243497e-09 3.702723775799961e-08 3.6267001183619716e-08 1.0000000012411043 0.9998417935243269 1.0000000246555294 1.6172012516864895e-09 1.4595585233152736e-10 1.4769887743321605e-10 1.6132401399706563e-09 3.043779568903369e-09 -1.7473129144059435e-07 1.753415588339366e-09 3.7038008256970705e-08 3.65990765107052e-08 1.0000000012612924 0.9998417935422081 1.0000000247080825 1.6326170813031568e-09 1.591260234431268e-10 1.6021497954912152e-10 1.6298178823500566e-09 3.0763594714249954e-09 -1.747312969690976e-07 1.7677728611944487e-09 3.7039166667503465e-08 3.663452312399836e-08 0.9999999980504546 0.9998417905276762 1.0000000172386065 -9.8398800345448e-10 -1.7421821662061082e-09 -2.088700410532511e-09 -7.958072925657389e-10 -1.7139681953194422e-09 -1.747312887582119e-07 2.3086020135936594e-09 3.7000640129776e-08 3.2184773974325876e-08
3.732 0.9999999990464528 0.9998417908228348 1.0000000021355127 -8.97732091957612e-10 -3.743773984703252e-10 -1.2529608057137224e-09 -4.203049392441935e-10 -9.272558657515135e-10 -1.7777582506606583e-07 1.5163274905064377e-09 3.708289899055724e-08 2.9312877176698272e-08 0.9999999995014872 0.9998417920212966 1.0000000205822641 2.628462033288181e-10 -9.5965983181739e-10 -9.875529242412434e-10 2.384027596998912e-10 3.233347147307388e-10 -1.7777583271290244e-07 1.2764139380075193e-09 3.6986149914920185e-08 3.516255388257939e-08 1.0000000010445094 0.999841793417783 1.000000024162113 1.4680062531991171e-09 1.766466167673301e-11 2.4677843610984023e-11 1.452216449728378e-09 2.7259108123391363e-09 -1.7777583377652224e-07 1.5728395664267269e-09 3.703600088310569e-08 3.737522389978343e-08 1.0000000012412076 0.9998417935925381 1.000000024658694 1.6183395956493843e-09 1.4597862013250635e-10 1.475517581341528e-10 1.6126717204382128e-09 3.0439663382682796e-09 -1.7777583181148902e-07 1.709884379011108e-09 3.7046818457080196e-08 3.769865784946161e-08 1.0000000012614114 0.9998417936104432 1.0000000247113634 1.633770127431386e-09 1.5915683655918826e-10 1.6007551998338065e-10 1.6292645783570007e-09 3.07657386653685e-09 -1.7777583739487155e-07 1.7246151871656694e-09 3.704798190978098e-08 3.773319091249907e-08 0.999999998055241 0.9998417905974933 1.0000000172126873 -9.801286806803276e-10 -1.738342320779616e-09 -2.084202328473415e-09 -7.941748393067984e-10 -1.7091100596553961e-09 -1.777758288836674e-07 2.2719677525787683e-09 3.700893445728897e-08 3.339892560550629e-08
3.742 0.9999999990583119 0.9998417908991764 1.00000000206483 -8.874374468280482e-10 -3.680800305747437e-10 -1.2367354679292022e-09 -4.16576825058588e-10 -9.182477355543371e-10 -1.8087025606695103e-07 1.431202721483236e-09 3.708923659882056e-08 3.135902309615173e-08 0.9999999995016648 0.9998417920896987 1.00000002057525 2.640645406222199e-10 -9.593296022594876e-10 -9.87305077700981e-10 2.378463488400486e-10 3.2322337289180664e-10 -1.808702639053494e-07 1.180794956343985e-09 3.6992070551019675e-08 3.6945358200247025e-08 1.0000000010444674 0.9998417934869147 1.0000000241639897 1.4693507585866291e-09 1.757249993684995e-11 2.4502864027599332e-11 1.451766221947021e-09 2.725898844178522e-09 -1.8087026483904464e-07 1.4960756140400415e-09 3.7042183305055e-08 3.906636961855861e-08 1.0000000012413033 0.9998417936618854 1.0000000246616416 1.6198161528455372e-09 1.4595209143006986e-10 1.4744351988266182e-10 1.6123519136333893e-09 3.0442006992992123e-09 -1.8087026274460967e-07 1.63962619815435e-09 3.705304849640132e-08 3.937702378692382e-08 1.000000001261523 0.999841793679814 1.000000024714428 1.6352614844921213e-09 1.5913808172089773e-10 1.599748744533602e-10 1.6289596789476194e-09 3.076836381907353e-09 -1.8087026850958494e-07 1.6549936479442314e-09 3.7054217075208395e-08 3.94102050510359e-08 0.9999999980600088 0.9998417906684389 1.0000000171866128 -9.759324432106164e-10 -1.7345628040677249e-09 -2.079676446464451e-09 -7.923008241621012e-10 -1.7042139082276316e-09 -1.808702598006862e-07 2.2158314643565933e-09 3.701465167443155e-08 3.5251763906953525e-08
3.752 0.9999999990700323 0.9998417909765777 1.0000000019948323 -8.76979468476555e-10 -3.61912700167014e-10 -1.2206172626538862e-09 -4.126359910054051e-10 -9.092687389317222e-10 -1.8401534557510922e-07 1.3276846459732e-09 3.709348095633561e-08 3.3567953071965204e-08 0.9999999995018309 0.9998417921592517 1.0000000205679123 2.6550944525321064e-10 -9.59047085327078e-10 -9.869828772626483e-10 2.3754321088085256e-10 3.23160851779786e-10 -1.8401535382652123e-07 1.0605825047296393e-09 3.699591671170529e-08 3.8886369751803935e-08 1.000000001044414 0.9998417935571967 1.000000024165537 1.4709192590734811e-09 1.7433935544791176e-11 2.4402276676220852e-11 1.4515691588398285e-09 2.7259341937753906e-09 -1.8401535482875295e-07 1.4029374589013585e-09 3.7046294909119325e-08 4.091489418059696e-08 1.000000001241387 0.9998417937323836 1.0000000246642589 1.6215164273399117e-09 1.4587892261222695e-10 1.4740963208495595e-10 1.6122848981564756e-09 3.0444835100478995e-09 -1.840153529717892e-07 1.5551921286002405e-09 3.70572084458874e-08 4.1212599191751194e-08 1.0000000012616228 0.999841793750336 1.0000000247171619 1.6369763738064567e-09 1.5907292974129065e-10 1.5994864115787705e-10 1.628907647863274e-09 3.0771465414701557e-09 -1.840153584084966e-07 1.5713973892567858e-09 3.7058382221302196e-08 4.124441046553364e-08 0.9999999980647527 0.9998417907405285 1.0000000171602688 -9.715123264513597e-10 -1.7308410916447294e-09 -2.0750875066952182e-09 -7.901801388629783e-10 -1.6992800403000103e-09 -1.8401534959609128e-07 2.150221391930787e-09 3.7018293583908745e-08 3.726455186525683e-08
3.762 0.9999999990816112 0.9998417910550559 1.0000000019254245 -8.664990551599331e-10 -3.558587023095247e-10 -1.204590383288061e-09 -4.084831802968911e-10 -9.003186544168858e-10 -1.8721187258898728e-07 1.2239019888533613e-09 3.709632770617037e-08 3.546250719317384e-08 0.9999999995019809 0.9998417922299706 1.0000000205601718 2.670361249959141e-10 -9.587949875187244e-10 -9.86573597366473e-10 2.3748992140941643e-10 3.231473414871378e-10 -1.872118814802882e-07 9.369708746495447e-10 3.699840847078345e-08 4.056172196919602e-08 1.0000000010443444 0.9998417936286458 1.0000000241666753 1.4725666106511462e-09 1.7265614602281213e-11 2.438885267013465e-11 1.4516214368361522e-09 2.726016954105143e-09 -1.872118823241605e-07 1.311854708603485e-09 3.704905716503191e-08 4.2516412873734206e-08 1.000000001241455 0.9998417938040486 1.0000000246664675 1.623295209520461e-09 1.457760341280804e-10 1.4746301258647362e-10 1.6124673083182586e-09 3.04481341836771e-09 -1.8721188048078658e-07 1.4736452696414836e-09 3.706001976060714e-08 4.280375950271039e-08 1.0000000012617067 0.9998417938220242 1.0000000247194873 1.6387697259293972e-09 1.5897795454016016e-10 1.6000980138489516e-10 1.6291050113251445e-09 3.0775041859729734e-09 -1.8721188582999398e-07 1.4907504562948447e-09 3.7061198803287627e-08 4.283447574306994e-08 0.9999999980694692 0.9998417908137767 1.0000000171335746 -9.670124902954762e-10 -1.727160842089953e-09 -2.0704222502160743e-09 -7.878153944897292e-10 -1.6943092359975723e-09 -1.8721187704205339e-07 2.0878604221219926e-09 3.7020575362193596e-08 3.899757366700461e-08
3.772 0.999999999093047 0.9998417911346281 1.0000000018565498 -8.561503784458871e-10 -3.498934686433817e-10 -1.1886681906975118e-09 -4.0412098724659875e-10 -8.913972321582105e-10 -1.9046062701499296e-07 1.1415272538994945e-09 3.709853531611326e-08 3.671143485655755e-08 0.9999999995021124 0.999841792301873 1.000000020551988 2.684890350445401e-10 -9.58549087149355e-10 -9.860933732313426e-10 2.37680835568755e-10 3.2318213367508797e-10 -1.9046063581186342e-07 8.388714115685567e-10 3.700031826085265e-08 4.166254513627937e-08 1.0000000010442562 0.9998417937012779 1.0000000241673646 1.4741375279956314e-09 1.7092042332517735e-11 2.4446211575280768e-11 1.4519171265566429e-09 2.726147195194255e-09 -1.904606367230333e-07 1.2436652759022825e-09 3.705124225203496e-08 4.357153574863369e-08 1.0000000012415038 0.9998417938768973 1.0000000246682266 1.6249968051880362e-09 1.4566807096598086e-10 1.475872721541198e-10 1.6128931849004193e-09 3.045190222802696e-09 -1.904606348757484e-07 1.4133925142988484e-09 3.7062254529700166e-08 4.3852509881919615e-08 1.0000000012617716 0.9998417938948962 1.0000000247213636 1.640486327899832e-09 1.5887782309565642e-10 1.6014214425464582e-10 1.6295458091591095e-09 3.0779086294280833e-09 -1.904606401368507e-07 1.4312327623126782e-09 3.706343887046424e-08 4.388255482721995e-08 0.9999999980741551 0.9998417908882011 1.0000000171064887 -9.625881281665135e-10 -1.7234974235717206e-09 -2.065696872248878e-09 -7.852119961172422e-10 -1.6893014132389099e-09 -1.904606313860925e-07 2.0413332691091735e-09 3.7022267175533346e-08 4.013450606676758e-08
3.782 0.9999999991043385 0.9998417912153128 1.000000001788184 -8.460731995567478e-10 -3.43990268060481e-10 -1.1728877360772117e-09 -3.9955237883968065e-10 -8.825046392626129e-10 -1.937624082006996e-07 1.1006947354478783e-09 3.7100748425992736e-08 3.7128674619625945e-08 0.999999999502224 0.9998417923749767 1.0000000205433524 2.697302445085184e-10 -9.5828416985077e-10 -9.855819042167577e-10 2.3811049391290533e-10 3.2326484226116157e-10 -1.9376241717047635e-07 7.973541337883288e-10 3.700229190985848e-08 4.2011387063425925e-08 1.000000001044148 0.9998417937751123 1.000000024167597 1.4754941947883634e-09 1.6938061439855023e-11 2.4534622433215564e-11 1.4524506420665793e-09 2.726323887736229e-09 -1.9376241815370076e-07 1.2161448509713842e-09 3.705349425386542e-08 4.390656461626352e-08 1.0000000012415324 0.9998417939509473 1.0000000246695289 1.6264830636795557e-09 1.455798529797833e-10 1.4774225486345847e-10 1.6135566139429282e-09 3.0456136071996755e-09 -1.9376241655774153e-07 1.3893586906468511e-09 3.706455650377749e-08 4.4185720252508144e-08 1.0000000012618167 0.9998417939689702 1.0000000247227827 1.6419880469114596e-09 1.5879754374875373e-10 1.6030529075925329e-10 1.6302243227146455e-09 3.078359545459532e-09 -1.937624216215021e-07 1.407519606536816e-09 3.7065746170254934e-08 4.421557818809652e-08 0.9999999980788096 0.9998417909638195 1.000000017079001 -9.583782657817715e-10 -1.7198259448294172e-09 -2.0609508738456482e-09 -7.823745745977415e-10 -1.684257510827282e-09 -1.9376241267329955e-07 2.02006082639049e-09 3.702401542680815e-08 4.0494743968191905e-08
3.792 0.9999999991154872 0.999841791297131 1.0000000017203254 -8.363704743736039e-10 -3.381278631408242e-10 -1.1572953186211412e-09 -3.9478547979840457e-10 -8.736402185884056e-10 -1.9711802758672447e-07 1.1119103475867062e-09 3.710335694987329e-08 3.6648085499684637e-08 0.9999999995023154 0.9998417924493018 1.0000000205342792 2.70659901524428e-10 -9.579814518058876e-10 -9.850879237800229e-10 2.387685007990982e-10 3.2339472390342694e-10 -1.9711803673242497e-07 8.285791354784307e-10 3.700471049167563e-08 4.154913922635058e-08 1.0000000010440193 0.9998417938501677 1.0000000241673879 1.4765365830605648e-09 1.682295531380245e-11 2.4604979434639917e-11 1.453211306051318e-09 2.7265469129171856e-09 -1.971180376265864e-07 1.2370157341508266e-09 3.7056191929574835e-08 4.3464037173500114e-08 1.000000001241541 0.9998417940262194 1.0000000246703895 1.627655227903479e-09 1.4553040393735385e-10 1.4787900712049872e-10 1.6144471194466473e-09 3.046083360455255e-09 -1.971180359838732e-07 1.4077882924264363e-09 3.706730416828032e-08 4.374615228150364e-08 1.0000000012618413 0.9998417940442655 1.0000000247237602 1.6431756712002919e-09 1.5875610017603957e-10 1.6045024877069264e-10 1.6311300119684564e-09 3.078856870755419e-09 -1.9711804110794206e-07 1.4257308824767853e-09 3.7068499171464425e-08 4.3776331137041153e-08 0.9999999980834315 0.9998417910406519 1.0000000170511256 -9.544834671162056e-10 -1.7161266142412891e-09 -2.0562327740811253e-09 -7.79313358615094e-10 -1.6791775998975868e-09 -1.971180320902503e-07 2.0279434306431616e-09 3.702620354174252e-08 4.001709559953596e-08
3.802 0.9999999991264944 0.9998417913801032 1.0000000016529884 -8.271026962205726e-10 -3.322943492650992e-10 -1.1419294120214622e-09 -3.898446368570113e-10 -8.648046211138484e-10 -2.0052830659426458e-07 1.170265019387398e-09 3.710644066054255e-08 3.5306457859462384e-08 0.9999999995023884 0.9998417925248689 1.0000000205247983 2.7122286203280364e-10 -9.576310974268281e-10 -9.846518118644567e-10 2.3962857191704723e-10 3.23571407002904e-10 -2.0052831615363776e-07 9.201055806260353e-10 3.700764076845028e-08 4.0322856199067013e-08 1.0000000010438719 0.9998417939264651 1.000000024166766 1.4772103839228986e-09 1.6755852249202097e-11 2.461679947230936e-11 1.4541726537262317e-09 2.7268157543053864e-09 -2.005283171565996e-07 1.3002839995355435e-09 3.705940041087789e-08 4.229201678292316e-08 1.0000000012415309 0.9998417941027332 1.0000000246708376 1.6284590120915863e-09 1.4552929002984923e-10 1.4795711673789971e-10 1.6155382670927949e-09 3.0465982879490204e-09 -2.0052831565056158e-07 1.4638139686897073e-09 3.7070562402369245e-08 4.2581950815996854e-08 1.0000000012618468 0.9998417941208032 1.000000024724325 1.643994731254792e-09 1.587628054410129e-10 1.6053659971206566e-10 1.6322359783740508e-09 3.0793996653321486e-09 -2.0052832050307124e-07 1.4810938526412891e-09 3.7071762730179167e-08 4.2612966347469784e-08 0.9999999980880229 0.9998417911187185 1.0000000170228907 -9.50959488396879e-10 -1.7123895102904304e-09 -2.0515830824533773e-09 -7.760543001166219e-10 -1.674062348942062e-09 -2.0052831144794776e-07 2.062433875001821e-09 3.702890089881003e-08 3.8746315439826734e-08
3.812 0.9999999991373639 0.9998417914642521 1.0000000015861976 -8.18297502598336e-10 -3.2649000241908265e-10 -1.126809284756019e-09 -3.8477983773537583e-10 -8.559971890797837e-10 -2.0399407866936767e-07 1.2581991736368264e-09 3.710981026707382e-08 3.324862552405546e-08 0.9999999995024437 0.9998417926016986 1.0000000205149482 2.713967313403145e-10 -9.572361116022639e-10 -9.842948196520604e-10 2.4063911518522983e-10 3.23794294913882e-10 -2.0399408836126095e-07 1.0421609549795577e-09 3.701088156283786e-08 3.8488601504485104e-08 1.0000000010437073 0.9998417940040261 1.0000000241657712 1.477494130005016e-09 1.6734093218477103e-11 2.4549677885889107e-11 1.4552831925409436e-09 2.727129462878484e-09 -2.0399408968175914e-07 1.3894657560195387e-09 3.706291806898392e-08 4.054604451498768e-08 1.0000000012415033 0.9998417941805109 1.0000000246709129 1.6288726038438276e-09 1.4557330783509768e-10 1.4795616077120528e-10 1.6167781832097038e-09 3.0471583752336214e-09 -2.0399408806138183e-07 1.5436865197602962e-09 3.707412958797734e-08 4.0848470849931726e-08 1.0000000012618353 0.9998417941986044 1.0000000247245173 1.6444234563847566e-09 1.5881470647731776e-10 1.6054368981102572e-10 1.6334909567465639e-09 3.0799874652670205e-09 -2.0399409278655094e-07 1.5600966612712821e-09 3.7075335234413526e-08 4.0880817627072624e-08 0.9999999980925847 0.9998417911980408 1.0000000169943337 -9.478302666339337e-10 -1.7086173663328208e-09 -2.0470223345911867e-09 -7.726484962272983e-10 -1.6689125525414193e-09 -2.039940837386953e-07 2.11527816235461e-09 3.7031908123348075e-08 3.683672999913156e-08
3.822 0.9999999991480989 0.9998417915496012 1.000000001519992 -8.099664090935887e-10 -3.2072667819641114e-10 -1.1119330776627575e-09 -3.7966844091950526e-10 -8.472188401415647e-10 -2.0751618761158953e-07 1.35352345372056e-09 3.711311426458353e-08 3.075498266378938e-08 0.9999999995024851 0.9998417926798144 1.0000000205047814 2.7117715034184744e-10 -9.568112754683324e-10 -9.840154115359542e-10 2.4172225761814977e-10 3.2406278069715536e-10 -2.0751619763873179e-07 1.1654629747755108e-09 3.701407289987958e-08 3.632726725709915e-08 1.0000000010435286 0.9998417940828733 1.0000000241644562 1.4773830919949312e-09 1.6741936270609576e-11 2.440474419114235e-11 1.456464650634306e-09 2.7274875668753056e-09 -2.075161987855848e-07 1.4842301706404174e-09 3.706638542183963e-08 3.850126254459997e-08 1.0000000012414618 0.9998417942595746 1.0000000246706677 1.6288916117505628e-09 1.4564696760341835e-10 1.4787747857099054e-10 1.618089259733212e-09 3.0477627849622116e-09 -2.0751619721436457e-07 1.6296030601137425e-09 3.707764638845906e-08 3.881990381883747e-08 1.00000000126181 0.9998417942776916 1.000000024724389 1.644457254152752e-09 1.5889635889368218e-10 1.6047271058080201e-10 1.6348168087072127e-09 3.080619781925727e-09 -2.075162018779724e-07 1.6451696465287669e-09 3.707885733658078e-08 3.885397341911712e-08 0.9999999980971206 0.9998417912786418 1.0000000169655068 -9.451021402613572e-10 -1.7048246385911144e-09 -2.042549685894648e-09 -7.691741413169627e-10 -1.6637285780483777e-09 -2.0751619269987836e-07 2.1744962735862085e-09 3.703486625015412e-08 3.457148457258935e-08
3.832 0.9999999991587049 0.999841791636174 1.000000001454428 -8.021119999614509e-10 -3.150253203332195e-10 -1.0972810221218646e-09 -3.746049988575325e-10 -8.384689750502847e-10 -2.1109548872397618e-07 1.4355190585537313e-09 3.711596338263665e-08 2.8275576830754127e-08 0.9999999995025162 0.9998417927592393 1.0000000204943669 2.7056722987707547e-10 -9.563801217783201e-10 -9.83794709507105e-10 2.427835332903906e-10 3.2437647467880255e-10 -2.1109549895546098e-07 1.2673721485017383e-09 3.701682008755895e-08 3.425308053193494e-08 1.0000000010433394 0.9998417941630299 1.0000000241628904 1.4768816549119998e-09 1.675617942266357e-11 2.4201163304450245e-11 1.457622976226104e-09 2.7278897930763396e-09 -2.1109550006136435e-07 1.5654483701521925e-09 3.7069408402495654e-08 3.6554458165776304e-08 1.0000000012414099 0.9998417943399481 1.0000000246701721 1.6285198593169695e-09 1.4572686261072335e-10 1.477402301478513e-10 1.6193770660841837e-09 3.0484110242522868e-09 -2.1109549838665855e-07 1.7039875766491157e-09 3.708071884665996e-08 3.6890500507347743e-08 1.000000001261774 0.9998417943580892 1.00000002472401 1.6441003058932804e-09 1.5898439272382947e-10 1.603432113079102e-10 1.6361195651321555e-09 3.081295372420648e-09 -2.1109550325719178e-07 1.7188922298255305e-09 3.7081935105613014e-08 3.692641415193415e-08 0.9999999981016338 0.9998417913605443 1.0000000169364784 -9.42773012108635e-10 -1.7010339668266525e-09 -2.038146435736497e-09 -7.65725271655688e-10 -1.6585112900137767e-09 -2.1109549407382301e-07 2.2268799248337e-09 3.7037381347988936e-08 3.2377717473048875e-08
3.842 0.999999999169187 0.9998417917239965 1.0000000013895811 -7.947230898767788e-10 -3.0940800776704036e-10 -1.0828243347370705e-09 -3.6968479095545114e-10 -8.297479279764046e-10 -2.147328485518772e-07 1.4876425071317953e-09 3.711803869379386e-08 2.6418418057146672e-08 0.9999999995025414 0.9998417928399982 1.000000020483791 2.6958302471811013e-10 -9.559669949311996e-10 -9.836041114925263e-10 2.4372860180030914e-10 3.2473450932315233e-10 -2.1473285905830537e-07 1.331695350085279e-09 3.701880046525212e-08 3.277021606284365e-08 1.0000000010431447 0.9998417942445208 1.0000000241611604 1.4760064640469424e-09 1.675189860276943e-11 2.396772243811767e-11 1.4586639237678082e-09 2.7283352093661316e-09 -2.14732859852921e-07 1.6177658477903032e-09 3.707166441836912e-08 3.517595173895996e-08 1.0000000012413521 0.9998417944216558 1.0000000246695124 1.6277746469938237e-09 1.457884888008666e-10 1.4757303467003697e-10 1.6205471675447798e-09 3.04910230823039e-09 -2.147328585356869e-07 1.7522411874503238e-09 3.708302448135265e-08 3.55259606790561e-08 1.000000001261732 0.9998417944398204 1.000000024723467 1.643369610850707e-09 1.590538883280512e-10 1.6018389290505856e-10 1.6373045563263873e-09 3.0820141970651676e-09 -2.1473286307675686e-07 1.7667489345932183e-09 3.708424605925633e-08 3.556335116132818e-08 0.9999999981061298 0.9998417914437736 1.000000016907335 -9.40827927975272e-10 -1.6972698281486306e-09 -2.0337841850989853e-09 -7.623969380321236e-10 -1.6532610244220246e-09 -2.1473285415606965e-07 2.2604641966500785e-09 3.703913178032258e-08 3.078969075496654e-08
3.852 0.999999999179552 0.9998417918130943 1.0000000013255432 -7.877632363754287e-10 -3.0388906257089867e-10 -1.0685303013040355e-09 -3.649899798460275e-10 -8.21055989001589e-10 -2.1842914509105776e-07 1.4986807286355184e-09 3.7119175139800686e-08 2.578653874258032e-08 0.9999999995025657 0.999841792922116 1.0000000204731563 2.682650675623164e-10 -9.555889195829456e-10 -9.83411607783373e-10 2.444771393984747e-10 3.2513601827640374e-10 -2.1842915568538887e-07 1.3480943753483344e-09 3.7019847213790015e-08 3.232503825558241e-08 1.0000000010429486 0.999841794327371 1.0000000241593683 1.4747993212521254e-09 1.671229634599928e-11 2.373588991995171e-11 1.4595073862698716e-09 2.7288231714447073e-09 -2.184291565795807e-07 1.6309831683854753e-09 3.707298627987162e-08 3.477155274149668e-08 1.000000001241293 0.9998417945047229 1.0000000246687901 1.6266975598025804e-09 1.4581458016962778e-10 1.474079741987585e-10 1.62151978827242e-09 3.049836068012926e-09 -2.1842915542977428e-07 1.7645083673554803e-09 3.7084396077574014e-08 3.512679168524312e-08 1.0000000012616892 0.999841794522911 1.0000000247228622 1.6423068606953152e-09 1.5908790503256392e-10 1.6002658797220723e-10 1.6382920664378266e-09 3.0827753303852652e-09 -2.1842915974755692e-07 1.7789251000561538e-09 3.7085622978966e-08 3.516473377512159e-08 0.9999999981106122 0.9998417915283538 1.0000000168781777 -9.392269887195396e-10 -1.6935488465109866e-09 -2.0294318657252315e-09 -7.592694495601604e-10 -1.6479788563707732e-09 -2.1842915076741383e-07 2.266706687555653e-09 3.7039951629937576e-08 3.029408306290672e-08
3.862 0.9999999991898058 0.9998417919034934 1.0000000012624135 -7.8116286403192e-10 -2.984698584631003e-10 -1.0543692444054658e-09 -3.6058219739300184e-10 -8.123933776651273e-10 -2.2218526788426644e-07 1.4635864760195587e-09 3.711942073542007e-08 2.6639765523555293e-08 0.9999999995025941 0.9998417930056176 1.00000002046257 2.6668699726199465e-10 -9.552491557971232e-10 -9.831883738494812e-10 2.449695894893276e-10 3.255803488012984e-10 -2.2218527863046926e-07 1.3122611965908751e-09 3.702001006068483e-08 3.308463290470773e-08 1.0000000010427565 0.9998417944116051 1.0000000241576217 1.4733340506033008e-09 1.663394790267664e-11 2.353507061178383e-11 1.4600938193270666e-09 2.7293524588222475e-09 -2.221852794938667e-07 1.6011079014337249e-09 3.707342336358794e-08 3.548994178774368e-08 1.0000000012412387 0.9998417945891744 1.0000000246681144 1.6253624401360062e-09 1.458017961901495e-10 1.4727361631066864e-10 1.6222352967489485e-09 3.0506112291153766e-09 -2.2218527857423027e-07 1.736982401400645e-09 3.708488295808929e-08 3.583937153877144e-08 1.0000000012616506 0.9998417946073863 1.0000000247223029 1.6409864881002466e-09 1.5908332542429667e-10 1.5990020550506412e-10 1.6390227609258594e-09 3.0835782005013187e-09 -2.2218528276345122e-07 1.751634107346018e-09 3.7086115201413555e-08 3.587669876350714e-08 0.9999999981150872 0.9998417916143112 1.000000016849115 -9.378972408347257e-10 -1.6898735978775724e-09 -2.025060053826096e-09 -7.564030646525243e-10 -1.642665438001874e-09 -2.2218527356344027e-07 2.242197230041441e-09 3.7039890608610594e-08 3.107935903362958e-08
3.872 0.9999999991999541 0.999841791995221 1.00000000120029 -7.748215215448708e-10 -2.931384108867174e-10 -1.0403183685149885e-09 -3.5650563757413637e-10 -8.03760280255952e-10 -2.2600211775029272e-07 1.3842399040904213e-09 3.711905792562476e-08 2.8687141055671653e-08 0.9999999995026305 0.999841793090529 1.0000000204521384 2.6495134134210827e-10 -9.549371976614479e-10 -9.829130324917045e-10 2.451650998926517e-10 3.2606663760157463e-10 -2.2600212866890756e-07 1.226521383284086e-09 3.701957803755407e-08 3.4822986127257207e-08 1.0000000010425734 0.9998417944972496 1.0000000241560265 1.4717135144270783e-09 1.652711492347787e-11 2.3386742031983623e-11 1.460382757967085e-09 2.7299229629708667e-09 -2.260021295322225e-07 1.5312206498934161e-09 3.7073264939083474e-08 3.712624594485815e-08 1.000000001241192 0.9998417946750363 1.0000000246675897 1.6238718866358476e-09 1.4576069114434616e-10 1.4719137189243416e-10 1.6226532596415913e-09 3.0514274036770855e-09 -2.2600212873052812e-07 1.6728344341797002e-09 3.708477434629872e-08 3.746164643649903e-08 1.0000000012616204 0.9998417946932718 1.0000000247218956 1.6395116016769167e-09 1.5905015277753155e-10 1.5982607420760822e-10 1.6394556574803962e-09 3.0844220243517863e-09 -2.2600213284249345e-07 1.6880517170792976e-09 3.708601195322405e-08 3.7497489927441754e-08 0.9999999981195584 0.9998417917016706 1.0000000168202536 -9.367374652942106e-10 -1.6862338209959128e-09 -2.0206474308498085e-09 -7.538394746753873e-10 -1.6373215638364387e-09 -2.2600212370563349e-07 2.189674821798607e-09 3.7039236089144336e-08 3.290157902884127e-08
3.882 0.9999999992100023 0.9998417920883029 1.000000001139262 -7.686204885309339e-10 -2.8787566657389203e-10 -1.026366881046026e-09 -3.527878446955198e-10 -7.951571329112136e-10 -2.298806076920801e-07 1.2700906409147826e-09 3.7118562140174684e-08 3.1286355356164414e-08 0.9999999995026794 0.9998417931768748 1.0000000204419575 2.631780476182849e-10 -9.54634950065112e-10 -9.825768208431634e-10 2.450386867851665e-10 3.2659393628938376e-10 -2.2988061898222635e-07 1.1006182534889528e-09 3.7019036809051256e-08 3.7040735869724694e-08 1.0000000010424015 0.9998417945843289 1.000000024154678 1.470057072303572e-09 1.641014772453392e-11 2.3299256037091783e-11 1.4603496172486806e-09 2.730533562383228e-09 -2.2988061989674427e-07 1.4320093825282062e-09 3.707299750708528e-08 3.9222227490880675e-08 1.0000000012411574 0.9998417947623325 1.0000000246673113 1.6223458099674385e-09 1.457091668029621e-10 1.4717019456417522e-10 1.6227491926173828e-09 3.0522837935660053e-09 -2.2988061923408228e-07 1.5825900621441258e-09 3.708455670723915e-08 3.954085882798712e-08 1.0000000012616017 0.999841794780592 1.000000024721734 1.6380010939093946e-09 1.5900646111298129e-10 1.5981309658344134e-10 1.6395666052773804e-09 3.085305645382093e-09 -2.2988062331222937e-07 1.598676586008669e-09 3.708579966831188e-08 3.957492792023312e-08 0.9999999981240306 0.9998417917904576 1.0000000167916887 -9.356282357716364e-10 -1.6826111587393793e-09 -2.016184913378653e-09 -7.51603969437886e-10 -1.631948297507576e-09 -2.2988061388442598e-07 2.1180700412865674e-09 3.7038470889380937e-08 3.5223286116721685e-08
3.892 0.9999999992199532 0.9998417921827646 1.0000000010793995 -7.624350571188066e-10 -2.826642176982726e-10 -1.0125183721975903e-09 -3.494391212047801e-10 -7.865841448341418e-10 -2.338216627784687e-07 1.1387028814561305e-09 3.7118489412173586e-08 3.37822503099061e-08 0.9999999995027421 0.9998417932646799 1.0000000204321025 2.6148943582760295e-10 -9.543259911912522e-10 -9.821862528664273e-10 2.445833093496254e-10 3.2716156437556805e-10 -2.3382167431706346e-07 9.529585406718434e-10 3.701895161157232e-08 3.918964365098068e-08 1.0000000010422438 0.9998417946728673 1.0000000241536513 1.4684877042135907e-09 1.6299284542039214e-11 2.3266111520133804e-11 1.459987570361894e-09 2.731183613962406e-09 -2.3382167508543185e-07 1.3216917075351258e-09 3.707318700101804e-08 4.1263047863964106e-08 1.000000001241137 0.9998417948510889 1.0000000246673555 1.6209071819187035e-09 1.4566354930776094e-10 1.4720343603559354e-10 1.6225163858574352e-09 3.053179548773462e-09 -2.3382167454006842e-07 1.483596267718053e-09 3.708479602753054e-08 4.1566748444185834e-08 1.0000000012615968 0.9998417948693714 1.000000024721895 1.6365777757031894e-09 1.5896896431770487e-10 1.5985410792195297e-10 1.6393484491280018e-09 3.086229132540459e-09 -2.3382167866043605e-07 1.5007564479270542e-09 3.708604432914997e-08 4.159923794888119e-08 0.9999999981285042 0.999841791880696 1.0000000167634973 -9.34446576112297e-10 -1.6789893714456347e-09 -2.0116787928146686e-09 -7.497045158804558e-10 -1.62654600935661e-09 -2.338216691607715e-07 2.0412786134294602e-09 3.703815765593625e-08 3.7465924289141197e-08
3.902 0.9999999992298104 0.9998417922786305 1.0000000010207473 -7.56143460846296e-10 -2.7749589516494223e-10 -9.987894351122229e-10 -3.4644172922663674e-10 -7.780419446232899e-10 -2.3782621925175958e-07 1.0159270075799346e-09 3.7119321422733765e-08 3.568350304063358e-08 0.9999999995028203 0.999841793353968 1.000000020422623 2.600043726641891e-10 -9.540019506420245e-10 -9.817616655912886e-10 2.4381873222214133e-10 3.277687539162368e-10 -2.3782623108526717e-07 8.128797965183179e-10 3.7019806592830486e-08 4.082787578214639e-08 1.0000000010421015 0.999841794762889 1.0000000241529958 1.4671242429559866e-09 1.6202736534166365e-11 2.3266930551179173e-11 1.4593170298748803e-09 2.731872034816736e-09 -2.3782623186070548e-07 1.2245334731543965e-09 3.7074317343144366e-08 4.282446045973698e-08 1.0000000012411314 0.9998417949413282 1.000000024667771 1.6196746870320553e-09 1.4563252509446816e-10 1.4727051680213874e-10 1.621975216986731e-09 3.054113611689984e-09 -2.3782623158831334e-07 1.397846312710697e-09 3.70859761087532e-08 4.311757842207412e-08 1.000000001261607 0.9998417949596349 1.0000000247224268 1.635360322524285e-09 1.589457520994699e-10 1.599290773312004e-10 1.6388221994611574e-09 3.087190254642068e-09 -2.3782623536110423e-07 1.4160607882364672e-09 3.708722976901582e-08 4.314895003875163e-08 0.9999999981329818 0.999841791972411 1.0000000167357301 -9.330731108846903e-10 -1.675359908364737e-09 -2.0071487002577214e-09 -7.481214338468953e-10 -1.6211163005994457e-09 -2.3782622578181726e-07 1.9754578088775367e-09 3.703877984667e-08 3.917224407809384e-08
3.912 0.9999999992395749 0.999841792375926 1.0000000009633134 -7.4962801166086e-10 -2.723718529536103e-10 -9.852039377339898e-10 -3.4374182232618515e-10 -7.695304977398616e-10 -2.418952260579105e-07 9.333450767223182e-10 3.712132830185476e-08 3.669148185408372e-08 0.9999999995029133 0.9998417934447629 1.0000000204135322 2.5883617303304627e-10 -9.536640696901823e-10 -9.813301929217055e-10 2.4280192808585406e-10 3.284142138243048e-10 -2.4189523813688804e-07 7.21464080630746e-10 3.702186373190682e-08 4.1674420619151373e-08 1.0000000010419736 0.9998417948544178 1.0000000241527227 1.466078753932362e-09 1.6120133008415517e-11 2.327452294839765e-11 1.458394975301652e-09 2.7325981589458885e-09 -2.4189523866773137e-07 1.1660396832478114e-09 3.7076648891741605e-08 4.363226260316111e-08 1.0000000012411403 0.9998417950330745 1.0000000246685685 1.6187604424487402e-09 1.4561472804136864e-10 1.4734418836893056e-10 1.621182340090909e-09 3.055085322379401e-09 -2.418952386586589e-07 1.3470306641314285e-09 3.708835712787446e-08 4.392016101319516e-08 1.000000001261633 0.9998417950514049 1.0000000247233412 1.6344609324233538e-09 1.5893610147206062e-10 1.6001076114601265e-10 1.6380441072998072e-09 3.088189365415477e-09 -2.4189524228841193e-07 1.3659400122978802e-09 3.708961613751071e-08 4.395098504129601e-08 0.9999999981374634 0.9998417920656252 1.0000000167084002 -9.31394131058369e-10 -1.671724297426624e-09 -2.0026222970068194e-09 -7.467991456670431e-10 -1.6156592459329942e-09 -2.418952327544835e-07 1.9350407380119814e-09 3.704060146825094e-08 4.0055173844137884e-08
3.922 0.9999999992492464 0.9998417924746746 1.0000000009070604 -7.427804286987652e-10 -2.6729877628708054e-10 -9.717836105382318e-10 -3.412475188349766e-10 -7.61050351898109e-10 -2.4602964363499425e-07 9.172669299708913e-10 3.7124503605299856e-08 3.6674211852543346e-08 0.9999999995030201 0.9998417935370874 1.0000000204047954 2.5808640491134934e-10 -9.53318139761373e-10 -9.809166643816425e-10 2.4162612094127297e-10 3.290976479908327e-10 -2.4602965619959173e-07 7.166937945219043e-10 3.702509862647337e-08 4.1605705456889536e-08 1.0000000010418593 0.9998417949474764 1.0000000241527986 1.4654528841067037e-09 1.6044976001441175e-11 2.32638723463621e-11 1.4573146160319926e-09 2.7333609782325388e-09 -2.460296567084288e-07 1.163400366079722e-09 3.7080154709735624e-08 4.356508232406047e-08 1.0000000012411632 0.9998417951263509 1.000000024669715 1.6182660218722758e-09 1.4560492572617918e-10 1.4739933503436978e-10 1.6202315031117825e-09 3.0560935532563402e-09 -2.4602965695000135e-07 1.3448878678633455e-09 3.709191192747755e-08 4.3853444814298014e-08 1.0000000012616719 0.9998417951447051 1.0000000247246041 1.6339811500014882e-09 1.5893426127741747e-10 1.6007440918505713e-10 1.6371082465182113e-09 3.0892248962457172e-09 -2.4602966034561715e-07 1.3638451152891965e-09 3.709317620055014e-08 4.388432582616702e-08 0.9999999981419467 0.999841792160362 1.000000016681475 -9.29306497938624e-10 -1.6680889233202533e-09 -1.9981235393819457e-09 -7.456444244942561e-10 -1.6101759047262845e-09 -2.4602965081729117e-07 1.9285438617287023e-09 3.70436024559471e-08 3.998848128461439e-08
3.932 0.9999999992588231 0.9998417925749 1.0000000008519032 -7.355144696394277e-10 -2.622819158032635e-10 -9.585409044097294e-10 -3.388439377784512e-10 -7.526020330733699e-10 -2.5023044544991813e-07 9.712563871163664e-10 3.7128584186175136e-08 3.563421331712076e-08 0.9999999995031374 0.9998417936309636 1.0000000203963317 2.578350689849437e-10 -9.529680860946184e-10 -9.805355406251699e-10 2.40405982497303e-10 3.298179849384214e-10 -2.502304583595579e-07 7.99201847298675e-10 3.702922574456847e-08 4.0634256574064054e-08 1.0000000010417553 0.999841795042087 1.0000000241531415 1.465325145134794e-09 1.5973771038369105e-11 2.3220121561716134e-11 1.456191268858398e-09 2.7341597036375407e-09 -2.502304589718784e-07 1.2162803498951881e-09 3.708454688716579e-08 4.2636431967708613e-08 1.0000000012411965 0.9998417952211794 1.000000024671128 1.6182693557091839e-09 1.4559879056137088e-10 1.474217220934828e-10 1.6192377877874403e-09 3.05713736020766e-09 -2.502304594145968e-07 1.3910231136159758e-09 3.709635229868737e-08 4.29310306709454e-08 1.000000001261721 0.9998417952395575 1.0000000247261338 1.6339993545054679e-09 1.5893612726736213e-10 1.6010468087410632e-10 1.6361293482248276e-09 3.0902963838688697e-09 -2.502304626816651e-07 1.4093777769564609e-09 3.709762174144724e-08 4.2962581873724935e-08 0.9999999981464295 0.9998417922566438 1.000000016654875 -9.267294770549355e-10 -1.6644575351627616e-09 -1.9936671866882876e-09 -7.445422987960709e-10 -1.6046674009450096e-09 -2.502304529954859e-07 1.9560379577701554e-09 3.704750223051628e-08 3.8982338061140234e-08
3.942 0.9999999992683015 0.9998417926766239 1.0000000007977161 -7.277854537765901e-10 -2.5732193643176334e-10 -9.454774334619166e-10 -3.3641928671926997e-10 -7.441860473609766e-10 -2.5449861691544655e-07 1.073458820302515e-09 3.713312444689887e-08 3.369102114714047e-08 0.9999999995032606 0.9998417937264135 1.000000020388022 2.581182447106123e-10 -9.5261305588568e-10 -9.80189008630903e-10 2.392527896350138e-10 3.3057356073398115e-10 -2.5449863054905773e-07 9.321665446589684e-10 3.703378037621507e-08 3.889313727163025e-08 1.0000000010416574 0.9998417951382715 1.0000000241536309 1.4657319381924059e-09 1.5907669482022815e-11 2.3141536293398887e-11 1.4551358050497816e-09 2.7349934423104965e-09 -2.544986309474333e-07 1.3077247779162906e-09 3.708935929957854e-08 4.097966200759826e-08 1.0000000012412356 0.9998417953175819 1.0000000246726877 1.6188069951405048e-09 1.455978561337898e-10 1.4740912387707512e-10 1.6183117313426134e-09 3.058216284817248e-09 -2.5449863166793526e-07 1.4717739118425796e-09 3.710121208250856e-08 4.128619653541154e-08 1.0000000012617758 0.9998417953359837 1.0000000247278107 1.6345520282211128e-09 1.5894310155242083e-10 1.6009997406017588e-10 1.6352184145679848e-09 3.091402680825243e-09 -2.5449863462059354e-07 1.4891499295083845e-09 3.7102486609211467e-08 4.1319021533559875e-08 0.999999998150907 0.999841792354492 1.0000000166284801 -9.236249554681631e-10 -1.6608302227374249e-09 -1.9892553240772564e-09 -7.433816369932608e-10 -1.5991348971172887e-09 -2.5449862494017406e-07 2.009583178634612e-09 3.7051839820098184e-08 3.716728760029646e-08
3.952 0.9999999992776777 0.999841792779869 1.000000000744351 -7.19608893116018e-10 -2.5241535964885413e-10 -9.325871378712332e-10 -3.33891897932252e-10 -7.358029629604622e-10 -2.588351565944868e-07 1.1930095376776998e-09 3.713758199486485e-08 3.1089089974928146e-08 0.9999999995033846 0.9998417938234577 1.0000000203797235 2.5891286556619125e-10 -9.522483586919921e-10 -9.798706562492846e-10 2.3824627568577975e-10 3.3136430794144384e-10 -2.588351704301788e-07 1.0758805507490428e-09 3.703821035018851e-08 3.6636891815590496e-08 1.0000000010415593 0.9998417952360507 1.0000000241541254 1.466649431308272e-09 1.5851712099595656e-11 2.303441473575756e-11 1.4542277907462126e-09 2.735860854309141e-09 -2.5883517077867163e-07 1.4138571478852843e-09 3.7094040047660506e-08 3.884639540272904e-08 1.0000000012412746 0.9998417954155792 1.0000000246742518 1.6198553202900615e-09 1.456073143196212e-10 1.4736786312406817e-10 1.6175333652815292e-09 3.0593290414539936e-09 -2.5883517172626713e-07 1.5669396062098929e-09 3.710593945237008e-08 3.916999004825711e-08 1.000000001261831 0.9998417954340048 1.0000000247294918 1.6356156622218355e-09 1.5896038575476213e-10 1.600667198191272e-10 1.6344551008324852e-09 3.0925428140500116e-09 -2.5883517453106665e-07 1.5832859131935187e-09 3.710721899439403e-08 3.92046287482703e-08 0.9999999981553739 0.9998417924539282 1.000000016602149 -9.200140521235323e-10 -1.6572020541890528e-09 -1.9848818008306866e-09 -7.420825348263815e-10 -1.5935792637678278e-09 -2.588351646404557e-07 2.0760243962245895e-09 3.7056064584586557e-08 3.4797501092855975e-08
3.962 0.9999999992869468 0.9998417928846566 1.0000000006916603 -7.110628738210925e-10 -2.4756018938642714e-10 -9.198624088813066e-10 -3.3122284864106633e-10 -7.274530626820688e-10 -2.632410748003222e-07 1.3029977328964575e-09 3.714139035440555e-08 2.823220117358881e-08 0.9999999995035035 0.9998417939221181 1.0000000203712973 2.60133685523867e-10 -9.51870083285799e-10 -9.79572342300115e-10 2.3742290509510934e-10 3.321887237323036e-10 -2.632410889044681e-07 1.2021238740588872e-09 3.704195081999782e-08 3.425396074084017e-08 1.0000000010414563 0.9998417953354463 1.0000000241544849 1.467991239434702e-09 1.5809968038662877e-11 2.2907004362466464e-11 1.4535037964894184e-09 2.73676094423718e-09 -2.632410893568981e-07 1.5120913302054159e-09 3.7098025770355e-08 3.661258980359113e-08 1.0000000012413084 0.9998417955151931 1.0000000246756808 1.6213283535182234e-09 1.4563080273028168e-10 1.473064748674566e-10 1.6169389158662848e-09 3.0604746304895297e-09 -2.63241090200932e-07 1.6562063587637607e-09 3.7109971308463876e-08 3.695646404408465e-08 1.0000000012618808 0.9998417955336424 1.0000000247310379 1.6371037705923503e-09 1.5899184699654225e-10 1.600131665177855e-10 1.6338754951855664e-09 3.0937158562899226e-09 -2.632410930569795e-07 1.6716924167780114e-09 3.7111255838151336e-08 3.6993252282056625e-08 0.9999999981598241 0.9998417925549737 1.0000000165757423 -9.159814275302664e-10 -1.6535704193709348e-09 -1.980539110489961e-09 -7.406079317847042e-10 -1.5880014757827833e-09 -2.63241083027456e-07 2.1403862797454296e-09 3.705961104448157e-08 3.22696279132285e-08
3.972 0.9999999992961047 0.9998417929910108 1.0000000006395156 -7.022765487347684e-10 -2.4276003666033435e-10 -9.072984049266444e-10 -3.284093225978461e-10 -7.191370709971596e-10 -2.677173946783852e-07 1.383387477340446e-09 3.714402184940648e-08 2.571855390618449e-08 0.9999999995036118 0.9998417940224172 1.0000000203626263 2.616467210665484e-10 -9.514805025215766e-10 -9.792890083167732e-10 2.3678277340080406e-10 3.3304607457504304e-10 -2.6771740940641005e-07 1.2921156043389047e-09 3.704448521083392e-08 3.22586452578166e-08 1.0000000010413432 0.9998417954364804 1.0000000241545919 1.4696227399585123e-09 1.5780202518013134e-11 2.276488642900184e-11 1.4529631211367825e-09 2.7376934479802393e-09 -2.677174095536445e-07 1.5843933616273019e-09 3.710080186980581e-08 3.4761689716907247e-08 1.000000001241332 0.9998417956164458 1.0000000246768574 1.6230912197752036e-09 1.4566634506695632e-10 1.4723045605204235e-10 1.616528060730558e-09 3.0616519889527497e-09 -2.6771741073758585e-07 1.7225419729784015e-09 3.711279336479013e-08 3.512478504772013e-08 1.0000000012619203 0.9998417956349187 1.000000024732331 1.638881731245378e-09 1.590352970727608e-10 1.599449951324604e-10 1.6334796571682642e-09 3.0949205207247084e-09 -2.67717413474738e-07 1.7374475809464628e-09 3.7114082874612814e-08 3.5163605082290183e-08 0.9999999981642533 0.9998417926576507 1.0000000165491425 -9.116605704348526e-10 -1.6499371663466787e-09 -1.9762223401817966e-09 -7.389571306113678e-10 -1.5824024827014426e-09 -2.6771740344454324e-07 2.188706587496088e-09 3.706196060488212e-08 3.012530891746104e-08
3.982 0.9999999993051487 0.9998417930989555 1.0000000005878211 -6.934013645440782e-10 -2.3802471663630996e-10 -8.948930490287707e-10 -3.2546387168574767e-10 -7.108558668559473e-10 -2.7226515304083084e-07 1.4204935511380128e-09 3.71450575134764e-08 2.4277521767414335e-08 0.9999999995037069 0.9998417941243788 1.000000020353625 2.6329651899442116e-10 -9.510892627602511e-10 -9.79018780075126e-10 2.3631019274475345e-10 3.339349167615214e-10 -2.722651683818692e-07 1.3336351453589386e-09 3.704541109197028e-08 3.119633342337108e-08 1.0000000010412158 0.9998417955391773 1.0000000241543625 1.4713887040252679e-09 1.575282964204859e-11 2.261047014514023e-11 1.4525901995326137e-09 2.7386565471297832e-09 -2.7226516857019324e-07 1.6181447899566047e-09 3.710196773575035e-08 3.378981888142427e-08 1.0000000012413417 0.999841795719361 1.000000024677697 1.6249879566968017e-09 1.4570442764663433e-10 1.4714206922564667e-10 1.6162848576521527e-09 3.0628602843442574e-09 -2.72265169687384e-07 1.753697353335091e-09 3.7114005234314257e-08 3.416463547570162e-08 1.0000000012619463 0.9998417957378584 1.000000024733287 1.6407936088818148e-09 1.5908127848367875e-10 1.5986450576949013e-10 1.6332513620730368e-09 3.0961560671812024e-09 -2.722651722543335e-07 1.7683498209151221e-09 3.711529972652676e-08 3.42046907778111e-08 0.9999999981686574 0.9998417927619832 1.0000000165222642 -9.072063158463687e-10 -1.6463123508322965e-09 -1.971929432290187e-09 -7.37145744365499e-10 -1.57678343621197e-09 -2.722651624124116e-07 2.210187557730797e-09 3.706270820825563e-08 2.8960242669034886e-08
3.992 0.9999999993140778 0.9998417932085172 1.0000000005365144 -6.845858723510218e-10 -2.3336833361009764e-10 -8.82642657073064e-10 -3.2239318571256883e-10 -7.026096226331724e-10 -2.7688539945894625e-07 1.40671975327675e-09 3.714426863105453e-08 2.4455606248987688e-08 0.9999999995037866 0.9998417942280284 1.000000020344243 2.6493311100943335e-10 -9.507103265937583e-10 -9.787583835459395e-10 2.3599639174227425e-10 3.348547315671159e-10 -2.76885415104699e-07 1.320188176421955e-09 3.70445181470574e-08 3.142012644593031e-08 1.0000000010410732 0.9998417956435625 1.000000024153746 1.473139163613287e-09 1.571417133481457e-11 2.2446988957976906e-11 1.4523760342377565e-09 2.73964947678837e-09 -2.768854155905169e-07 1.6067266443600572e-09 3.710131437088713e-08 3.400919008898091e-08 1.0000000012413357 0.9998417958239649 1.0000000246781495 1.6268687568451847e-09 1.457312733297393e-10 1.4704506144146268e-10 1.6162003772437446e-09 3.0640977899671875e-09 -2.7688541645869797e-07 1.7432220888301407e-09 3.71133981101816e-08 3.4383106721036814e-08 1.0000000012619563 0.9998417958424856 1.000000024733856 1.6426894200529252e-09 1.5911596565605776e-10 1.5977520115367682e-10 1.633181677404012e-09 3.0974214610381933e-09 -2.7688541916498766e-07 1.7579707543038366e-09 3.711469760251956e-08 3.442306426003833e-08 0.9999999981730349 0.9998417928679963 1.0000000164950555 -9.027678166820703e-10 -1.6427102451910814e-09 -1.967657769651859e-09 -7.351820107347855e-10 -1.5711450668239193e-09 -2.7688540904380453e-07 2.1988944323559458e-09 3.706164071315094e-08 2.9174276667764825e-08
4.002 0.9999999993228929 0.9998417933197227 1.0000000004855594 -6.759576723943367e-10 -2.2880288415105873e-10 -8.705373842907897e-10 -3.191859422168214e-10 -6.943990784759034e-10 -2.815791964478658e-07 1.3409891793304112e-09 3.7141692858826674e-08 2.620046942268092e-08 0.9999999995038501 0.9998417943333925 1.0000000203344577 2.6643002551034147e-10 -9.503567188687758e-10 -9.78498184243298e-10 2.3585030631530396e-10 3.3580412714703387e-10 -2.815792124424112e-07 1.2513940371577797e-09 3.7041862545694495e-08 3.286978082534304e-08 1.000000001040914 0.9998417957496625 1.00000002415272 1.4747471889012425e-09 1.5651179506736466e-11 2.22841614622748e-11 1.4523293165776415e-09 2.7406715975437317e-09 -2.8157921316351443e-07 1.5503273462009716e-09 3.709889902743856e-08 3.536430305107071e-08 1.0000000012413137 0.9998417959302834 1.0000000246781922 1.628607093703245e-09 1.4573364915796384e-10 1.4694847892775304e-10 1.6162832663889337e-09 3.065364574808552e-09 -2.815792137784744e-07 1.6914358112268992e-09 3.7111029276570405e-08 3.5725405719783496e-08 1.0000000012619503 0.999841795948828 1.0000000247340155 1.6444423576815942e-09 1.5912641943726926e-10 1.5968644493677704e-10 1.6332795963735106e-09 3.0987156900244062e-09 -2.815792165100492e-07 1.706641051970387e-09 3.711233382967819e-08 3.576400796049435e-08 0.9999999981773849 0.9998417929757176 1.0000000164674934 -8.984720774824285e-10 -1.6391436744157513e-09 -1.9633979884834727e-09 -7.330559833674434e-10 -1.5654889696846005e-09 -2.8157920624243495e-07 2.1550233815461834e-09 3.705881114514552e-08 3.0706176532005394e-08
4.012 0.999999999331594 0.9998417934326007 1.0000000004349416 -6.676186376517492e-10 -2.2433473398621485e-10 -8.585589941290111e-10 -3.1581864428896755e-10 -6.862244544685921e-10 -2.863476198219439e-07 1.229524470083274e-09 3.713767036658418e-08 2.8883421568921246e-08 0.9999999995038981 0.999841794440499 1.0000000203242672 2.6768704048679556e-10 -9.500356753675987e-10 -9.782209129118154e-10 2.3589358766616575e-10 3.3678213345748036e-10 -2.8634763631189973e-07 1.1338539790906042e-09 3.703780270427521e-08 3.509108823527155e-08 1.0000000010407397 0.9998417958575052 1.0000000241512843 1.4761134817780293e-09 1.5556410130523108e-11 2.213880247531696e-11 1.4524714969229505e-09 2.7417217860825907e-09 -2.8634763711862625e-07 1.4567792640912999e-09 3.709508113522707e-08 3.7446560179388777e-08 1.000000001241276 0.999841796038345 1.0000000246778247 1.6301034763960692e-09 1.4570471294650742e-10 1.4686980383156958e-10 1.6165551118128083e-09 3.0666594455340127e-09 -2.8634763764506887e-07 1.606191485115082e-09 3.710725824117181e-08 3.7788846981912607e-08 1.0000000012619286 0.9998417960569137 1.0000000247337646 1.6459533127707223e-09 1.5910509596182e-10 1.5961529434645788e-10 1.6335664632646736e-09 3.1000375614008993e-09 -2.863476402782646e-07 1.6222058919120867e-09 3.710856786191843e-08 3.782545950941861e-08 0.9999999981817083 0.9998417930851742 1.0000000164395753 -8.944195176274108e-10 -1.6356195623059203e-09 -1.9591328733636876e-09 -7.30746069440206e-10 -1.5598156864767784e-09 -2.8634762985402213e-07 2.085487383689469e-09 3.7054574272445547e-08 3.305584581699006e-08
4.022 0.9999999993401838 0.9998417935471801 1.0000000003846647 -6.596478137634117e-10 -2.1996071557735624e-10 -8.466845790019018e-10 -3.122701856866999e-10 -6.780867393434593e-10 -2.911917591454485e-07 1.0868851655912309e-09 3.713280832182509e-08 3.1724869461924795e-08 0.9999999995039309 0.9998417945493766 1.0000000203136883 2.6862945558974874e-10 -9.497457767820922e-10 -9.779052792378203e-10 2.3614488515698985e-10 3.377878124225507e-10 -2.911917759214745e-07 9.824494701084192e-10 3.703296273911578e-08 3.7475437374857673e-08 1.00000000104055 0.9998417959671194 1.000000024149454 1.4771630401905822e-09 1.5431260769614082e-11 2.203201635058109e-11 1.4528209242413162e-09 2.7427985136115924e-09 -2.9119177656455285e-07 1.3420896222975628e-09 3.709048561999454e-08 3.969485804959824e-08 1.0000000012412231 0.999841796148178 1.0000000246770633 1.6312828975461477e-09 1.456450409617795e-10 1.4682958649353856e-10 1.617034105733316e-09 3.0679808112070444e-09 -2.9119177739409064e-07 1.5030268557105302e-09 3.710270992998223e-08 4.001864032011854e-08 1.0000000012618917 0.9998417961667706 1.0000000247331196 1.6471472797637708e-09 1.5905346391772044e-10 1.5958280968196546e-10 1.6340604104534732e-09 3.1013863091031374e-09 -2.911917798444123e-07 1.5201402228403213e-09 3.710402464948526e-08 4.005329547381256e-08 0.9999999981860052 0.9998417931963952 1.000000016411316 -8.906858338393131e-10 -1.6321364260791409e-09 -1.954840976964185e-09 -7.28233569052532e-10 -1.5541266240799055e-09 -2.911917695459974e-07 2.0034046353789265e-09 3.704955038579279e-08 3.5567431586841544e-08
4.032 0.9999999993486632 0.9998417936634909 1.0000000003347491 -6.521028053612991e-10 -2.1566950982628745e-10 -8.348952429492265e-10 -3.0853845068193186e-10 -6.699866509193808e-10 -2.961127173361725e-07 9.375415268543449e-10 3.712786436199488e-08 3.4098404826882306e-08 0.9999999995039502 0.9998417946600545 1.000000020302753 2.692031704732771e-10 -9.494777482471842e-10 -9.775350068842822e-10 2.366039971639326e-10 3.3882022898825354e-10 -2.961127347784002e-07 8.228508588161975e-10 3.7028113408205154e-08 3.948308997275045e-08 1.000000001040346 0.9998417960785339 1.000000024147264 1.4778425380774264e-09 1.5285118955534592e-11 2.198066222863972e-11 1.4533777227843966e-09 2.743901076171722e-09 -2.961127355106228e-07 1.2300118940601057e-09 3.7085883680362484e-08 4.159743716960265e-08 1.0000000012411565 0.9998417962598117 1.0000000246759415 1.6320921207463318e-09 1.4556442709058063e-10 1.4684430041030085e-10 1.617720383941175e-09 3.069328083727575e-09 -2.9611273616957154e-07 1.4039574809243532e-09 3.70981553627251e-08 4.19069077170183e-08 1.0000000012618409 0.9998417962784281 1.0000000247321146 1.6479713952477341e-09 1.589809960813036e-10 1.5960561019449895e-10 1.6347616271200932e-09 3.1027606106532003e-09 -2.9611273858786945e-07 1.422277377961139e-09 3.7099475194824714e-08 4.1940050211276903e-08 0.9999999981902774 0.9998417933094091 1.000000016382748 -8.87326546236719e-10 -1.6286846691740417e-09 -1.950505580155685e-09 -7.255177520874039e-10 -1.5484225739519083e-09 -2.961127281070585e-07 1.926003654593784e-09 3.7044507191568826e-08 3.767473061351168e-08
4.042 0.999999999357035 0.999841793781564 1.0000000002852327 -6.45019556752362e-10 -2.1144292193598575e-10 -8.231846787581668e-10 -3.046456098316453e-10 -6.619247531966254e-10 -3.011116113508612e-07 8.172165693251032e-10 3.7123578113883825e-08 3.560460251508244e-08 0.9999999995039567 0.9998417947725624 1.0000000202915114 2.693764591859569e-10 -9.492156416866547e-10 -9.771068037764246e-10 2.372473924685841e-10 3.398778917613961e-10 -3.0111162908884884e-07 6.954677216263968e-10 3.702399987604904e-08 4.074388240402141e-08 1.00000000104013 0.9998417961917789 1.000000024144762 1.4781205218474005e-09 1.513308356458956e-11 2.1986982679764822e-11 1.454117720166491e-09 2.7450279799790947e-09 -3.011116298540412e-07 1.1488012364142835e-09 3.708201978859142e-08 4.2795365957619115e-08 1.000000001241077 0.9998417963732761 1.000000024674508 1.6324998818635477e-09 1.4547829236964263e-10 1.4691694534003894e-10 1.6185897179703998e-09 3.0706997264692097e-09 -3.011116304298833e-07 1.3335032445036332e-09 3.709433885126064e-08 4.309636455648817e-08 1.0000000012617778 0.9998417963919161 1.0000000247307976 1.6483940189497543e-09 1.5890295386411284e-10 1.596863618307969e-10 1.635645978464722e-09 3.1041595949722834e-09 -3.0111163282097495e-07 1.3527936752209846e-09 3.709566378187455e-08 4.3128615373735264e-08 0.9999999981945252 0.9998417934242463 1.0000000163539193 -8.843738097072359e-10 -1.625247837338928e-09 -1.946123472854352e-09 -7.226217877982178e-10 -1.5427047897408146e-09 -3.011116224655726e-07 1.8706643646237467e-09 3.704018876209224e-08 3.8997401803767835e-08
4.052 0.9999999993653015 0.9998417939014295 1.0000000002361684 -6.384089588443797e-10 -2.0725900320010625e-10 -8.115659393019593e-10 -3.006333395403568e-10 -6.539013549149225e-10 -3.0618957146238046e-07 7.664738014197888e-10 3.712050990458417e-08 3.6048775714519406e-08 0.9999999995039525 0.9998417948869308 1.0000000202800257 2.6914301356228653e-10 -9.489405791631173e-10 -9.766376656073726e-10 2.3803195284957135e-10 3.4095970278264617e-10 -3.0618958985153647e-07 6.503640662684735e-10 3.70211776548168e-08 4.10713969405452e-08 1.000000001039903 0.9998417963068846 1.0000000241420128 1.4779918037214024e-09 1.499418164929201e-11 2.2034271514794268e-11 1.4549974495236354e-09 2.746178946441013e-09 -3.061895904245898e-07 1.1222626782873268e-09 3.707944770133904e-08 4.310527246558749e-08 1.0000000012409869 0.9998417964886008 1.0000000246728273 1.6325008764693662e-09 1.4540528452792123e-10 1.4703020994653413e-10 1.6195991145995165e-09 3.072094650504713e-09 -3.0618959131072373e-07 1.3108392849237302e-09 3.709181388141923e-08 4.340411165151799e-08 1.0000000012617032 0.9998417965072649 1.0000000247292333 1.6484099109658553e-09 1.5883773579981534e-10 1.598081108255034e-10 1.636670119722459e-09 3.105582494740592e-09 -3.0618959368969544e-07 1.330475454483802e-09 3.709314388431362e-08 4.3436142262034974e-08 0.9999999981987512 0.9998417935409369 1.0000000163248928 -8.818350783454061e-10 -1.6218068962164666e-09 -1.941710846075624e-09 -7.19589034280892e-10 -1.5369744967337035e-09 -3.061895831007685e-07 1.8497651375962706e-09 3.703715199536685e-08 3.9345905945672243e-08
4.062 0.9999999993734663 0.9998417940231201 1.000000000187618 -6.322554269608627e-10 -2.030977736768238e-10 -8.000696277459522e-10 -2.965538631230025e-10 -6.459176397083768e-10 -3.1134774277299656e-07 8.046341914605366e-10 3.7118949975127705e-08 3.5400314116140195e-08 0.9999999995039396 0.9998417950031911 1.0000000202683677 2.685223017255788e-10 -9.486350824118659e-10 -9.76162215305094e-10 2.38904279478433e-10 3.420648108623192e-10 -3.113477616600694e-07 7.088195776368212e-10 3.70199226888942e-08 4.044107173700187e-08 1.0000000010396675 0.9998417964238826 1.0000000241390872 1.4774761211904759e-09 1.488569813674987e-11 2.2087652109996733e-11 1.4559641566827918e-09 2.747352571088485e-09 -3.1134776212298985e-07 1.157297904049524e-09 3.707844079510541e-08 4.250301076307005e-08 1.0000000012408876 0.9998417966058184 1.0000000246709697 1.6321147587769696e-09 1.4536246889572957e-10 1.4714933210724715e-10 1.6206946468333036e-09 3.0735125694017653e-09 -3.1134776334233634e-07 1.3410820382209536e-09 3.709085352311442e-08 4.2806039424041504e-08 1.0000000012616204 0.9998417966245063 1.0000000247274925 1.648038996382532e-09 1.5880293519295283e-10 1.599357254772352e-10 1.6377806177632577e-09 3.107027979073427e-09 -3.1134776558187795e-07 1.360298338019065e-09 3.7092188573448637e-08 4.283852451601646e-08 0.9999999982029573 0.9998417936595126 1.0000000162957383 -8.796924252826499e-10 -1.61834387013502e-09 -1.9373019142440043e-09 -7.164725808131458e-10 -1.531232136437134e-09 -3.113477546641914e-07 1.8665762192973863e-09 3.703567628919248e-08 3.869416317049333e-08
4.072 0.9999999993815323 0.9998417941466687 1.0000000001396434 -6.265223513622847e-10 -1.9894534051441167e-10 -7.887342707065849e-10 -2.924621507937298e-10 -6.37973926590963e-10 -3.1658728424773437e-07 9.103129801533305e-10 3.71189290262813e-08 3.375899089337236e-08 0.9999999995039207 0.9998417951213753 1.000000020256608 2.6755457925606483e-10 -9.482884420667773e-10 -9.757230996348235e-10 2.3980871903562255e-10 3.431923098875156e-10 -3.165873036961036e-07 8.372122271643583e-10 3.7020246386075555e-08 3.896235024280656e-08 1.0000000010394254 0.9998417965428051 1.0000000241360554 1.4766145347950358e-09 1.4818251859632988e-11 2.210414022069806e-11 1.456961637625433e-09 2.7485477112725395e-09 -3.165873041164055e-07 1.2401676096290219e-09 3.7079008059942497e-08 4.109771810185808e-08 1.0000000012407826 0.99984179672496 1.0000000246690062 1.6313822054903518e-09 1.453607697120669e-10 1.4723172157294181e-10 1.6218212069764095e-09 3.0749516955286923e-09 -3.1658730530634807e-07 1.4133257428862962e-09 3.7091466524216966e-08 4.141114981154242e-08 1.0000000012615313 0.999841796743672 1.000000024725646 1.6473220268607528e-09 1.5880932291381685e-10 1.600264796437878e-10 1.638922075986989e-09 3.108495030267817e-09 -3.1658730773709837e-07 1.4315876178069727e-09 3.709280652136941e-08 4.1444747979678314e-08 0.9999999982071458 0.9998417937800054 1.0000000162665286 -8.779058107211364e-10 -1.6148472848987062e-09 -1.9329385985111863e-09 -7.133279760056815e-10 -1.5254792810703627e-09 -3.165872964183278e-07 1.914713947520537e-09 3.7035777230369364e-08 3.714991333735138e-08
4.082 0.9999999993895036 0.9998417942721081 1.0000000000923046 -6.211588197049379e-10 -1.948000693679657e-10 -7.775922180127021e-10 -2.8841515997369707e-10 -6.30071163866273e-10 -3.219093693884132e-07 1.0439854305777215e-09 3.7120309054599744e-08 3.134193695943471e-08 0.9999999995038985 0.9998417952415161 1.000000020244812 2.6629376055945075e-10 -9.47900242104643e-10 -9.753563075154614e-10 2.4068849295739053e-10 3.443411507825953e-10 -3.2190938919475724e-07 9.877310624831714e-10 3.702199316338674e-08 3.686242667209673e-08 1.0000000010391803 0.9998417966636843 1.0000000241329836 1.4754605533088636e-09 1.4791796850353965e-11 2.2047884947258477e-11 1.4579333582457375e-09 2.749763567113182e-09 -3.219093896297129e-07 1.3462903448189454e-09 3.708099244739611e-08 3.911430788470752e-08 1.0000000012406745 0.9998417968460588 1.0000000246670029 1.6303579756163132e-09 1.4539997560701706e-10 1.4724160799126006e-10 1.6229219184839631e-09 3.076411666453518e-09 -3.2190939071962724e-07 1.50739625994451e-09 3.7093495667782e-08 3.944388140350526e-08 1.000000001261439 0.999841796864795 1.000000024723759 1.646313000664687e-09 1.5885652274621545e-10 1.6004431076697724e-10 1.6400377435762305e-09 3.1099824471511896e-09 -3.219093931195683e-07 1.524544544571871e-09 3.7094840484374564e-08 3.9479198350631925e-08 0.9999999982113204 0.9998417939024474 1.0000000162373275 -8.764214847829329e-10 -1.6113165974037472e-09 -1.9286562853985308e-09 -7.102117837797911e-10 -1.5197171758118084e-09 -3.2190938185231947e-07 1.981199586570033e-09 3.703730252047571e-08 3.493964222559626e-08
4.092 0.9999999993973848 0.999841794399473 1.0000000000456544 -6.16103854982998e-10 -1.9067171859072788e-10 -7.666549784900067e-10 -2.8447336319266015e-10 -6.222096693459291e-10 -3.273151856495172e-07 1.1728967663827541e-09 3.712289617785037e-08 2.8500717520468898e-08 0.9999999995038767 0.9998417953636474 1.0000000202330395 2.6480265356120767e-10 -9.474828911648746e-10 -9.750757176877898e-10 2.414841249746536e-10 3.455099797106367e-10 -3.273152060636545e-07 1.1270651148170086e-09 3.702495838893916e-08 3.44874985216416e-08 1.0000000010389352 0.9998417967865537 1.0000000241299305 1.474078096043044e-09 1.479418516196312e-11 2.1904602143187527e-11 1.4588200279989685e-09 2.750998526564288e-09 -3.2731520654460245e-07 1.451385086412214e-09 3.708418904535918e-08 3.6889784808978906e-08 1.000000001240566 0.9998417969691482 1.0000000246650185 1.6291054252036094e-09 1.4546778631514689e-10 1.4716446570133925e-10 1.6239374330967781e-09 3.077890935250292e-09 -3.2731520751939396e-07 1.6020275794618972e-09 3.7096736040825e-08 3.723977911397176e-08 1.0000000012613468 0.9998417969879081 1.0000000247218914 1.645075086123756e-09 1.589322869936468e-10 1.5997498060037903e-10 1.6410682020102514e-09 3.1114893441590243e-09 -3.2731521010211484e-07 1.618184118684761e-09 3.7098085598277856e-08 3.72772628113755e-08 0.9999999982154832 0.999841794026873 1.000000016208196 -8.75177302313199e-10 -1.6077640845023369e-09 -1.924468978251475e-09 -7.071838384169642e-10 -1.5139466972215277e-09 -3.2731519840379616e-07 2.0506322583683785e-09 3.7040049047576774e-08 3.241486839367364e-08
4.102 0.9999999994051794 0.9998417945287977 0.999999999999741 -6.112870611423773e-10 -1.8658035968902935e-10 -7.559066427091092e-10 -2.807007370520875e-10 -6.143900389652119e-10 -3.32805936204974e-07 1.2748186919358983e-09 3.7126523379946994e-08 2.576158507768074e-08 0.999999999503858 0.9998417954878022 1.0000000202213446 2.631538531128782e-10 -9.470580575212154e-10 -9.74867037227507e-10 2.4213304599015235e-10 3.466979141481731e-10 -3.3280595689806914e-07 1.2346134999348866e-09 3.702897257370262e-08 3.230560569032983e-08 1.0000000010386938 0.9998417969114477 1.0000000241269509 1.4725390947229774e-09 1.480373217558109e-11 2.1688662370616963e-11 1.4595589036192793e-09 2.752252385813044e-09 -3.328059574551197e-07 1.5360602237112175e-09 3.708842899007678e-08 3.4867381057238314e-08 1.0000000012404613 0.9998417970942619 1.0000000246631067 1.6276967536291345e-09 1.455426972827687e-10 1.4701455783783654e-10 1.6248049254873719e-09 3.0793888003838313e-09 -3.328059585036284e-07 1.6791796397656215e-09 3.7101018915910737e-08 3.5238570761612187e-08 1.000000001261258 0.9998417971130459 1.0000000247200964 1.6436809730560939e-09 1.5901530852314018e-10 1.5983307220288137e-10 1.6419507429083127e-09 3.113014456162164e-09 -3.328059613668682e-07 1.6946099475961013e-09 3.710237313787561e-08 3.5278296669271346e-08 0.9999999982196388 0.9998417941533153 1.000000016179187 -8.741013255782968e-10 -1.6042106668102756e-09 -1.9203617387727788e-09 -7.04307245728339e-10 -1.5081685848588817e-09 -3.3280594912897633e-07 2.1083759609728284e-09 3.7043847352922873e-08 3.006516398483358e-08
4.112 0.9999999994128922 0.9998417946601172 0.999999999954612 -6.066239354680831e-10 -1.8254789539533095e-10 -7.45306601409782e-10 -2.771596150431669e-10 -6.066130159296104e-10 -3.383828380962795e-07 1.335006890856717e-09 3.71310860622666e-08 2.3826568505600193e-08 0.9999999995038459 0.9998417956140155 1.0000000202097785 2.6143266256100666e-10 -9.46647870318288e-10 -9.74690794556643e-10 2.4257406261327424e-10 3.479039019504367e-10 -3.383828593211737e-07 1.297160130088691e-09 3.7033934102699983e-08 3.0858853312997284e-08 1.0000000010384587 0.9998417970384001 1.0000000241240945 1.4709291452181956e-09 1.479764576456155e-11 2.143951865151289e-11 1.460089315899858e-09 2.7535234942386917e-09 -3.3838285997358156e-07 1.5863588545369861e-09 3.7093611389259344e-08 3.3543068587736766e-08 1.000000001240363 0.9998417972214344 1.0000000246613188 1.626217360025626e-09 1.4560195622312997e-10 1.4683150731940183e-10 1.6254639728858826e-09 3.0809042212055704e-09 -3.3838286108494453e-07 1.7253584117180987e-09 3.710624349991632e-08 3.3930149223038616e-08 1.0000000012611756 0.9998417972402421 1.0000000247184253 1.6422160984296846e-09 1.5908252330277418e-10 1.5965745030565614e-10 1.6426248038914167e-09 3.114556987466404e-09 -3.383828637936724e-07 1.7403875244985865e-09 3.7107602310794265e-08 3.39715516668189e-08 0.9999999982237897 0.9998417942818094 1.000000016150354 -8.731087291193132e-10 -1.6006790164767002e-09 -1.9162957321487575e-09 -7.016431777995413e-10 -1.5023841599418712e-09 -3.3838285146580317e-07 2.142526274605089e-09 3.704859514582358e-08 2.8480070710284504e-08
4.122 0.9999999994205266 0.9998417947934668 0.9999999999103114 -6.020131477229066e-10 -1.7858912232663317e-10 -7.348057874517559e-10 -2.7390250375779495e-10 -5.988791871258503e-10 -3.4404712433596943e-07 1.344349916064089e-09 3.713655124363273e-08 2.3374960046529617e-08 0.9999999995038432 0.9998417957423215 1.000000020198389 2.597388483172125e-10 -9.462680084656336e-10 -9.744972103019233e-10 2.4275730130824783e-10 3.491264692243684e-10 -3.4404714595572573e-07 1.3067061494030181e-09 3.7039813715657855e-08 3.059682458308872e-08 1.0000000010382326 0.9998417971674454 1.0000000241214106 1.4693484999768555e-09 1.4760507928333277e-11 2.1207401219513303e-11 1.460361361614839e-09 2.7548107665079034e-09 -3.440471466925617e-07 1.593735905590423e-09 3.709970716128684e-08 3.3315038488840485e-08 1.0000000012402737 0.9998417973506997 1.000000024659703 1.62476731844502e-09 1.4563013169788533e-10 1.4666536121291003e-10 1.62586488780706e-09 3.0824356339237463e-09 -3.440471477623987e-07 1.732188387524425e-09 3.7112380776344505e-08 3.370625286084962e-08 1.0000000012611021 0.9998417973695316 1.0000000247169258 1.6407807039714563e-09 1.5911865555777326e-10 1.5949862291818254e-10 1.6430402678596848e-09 3.116115801514403e-09 -3.440471505054618e-07 1.7471666539558708e-09 3.711374408131706e-08 3.3748088831215143e-08 0.9999999982279392 0.9998417944123894 1.0000000161217448 -8.72099849402279e-10 -1.5971846347125276e-09 -1.9122214514919103e-09 -6.992422445545607e-10 -1.4965946658731837e-09 -3.440471381323472e-07 2.1453189655525877e-09 3.7054262854631593e-08 2.8168415319406156e-08
4.132 0.9999999994280856 0.9998417949288816 0.9999999998668769 -5.973422204002834e-10 -1.7470631186076058e-10 -7.243636257716027e-10 -2.7096174886675243e-10 -5.911896318333057e-10 -3.498000426748789e-07 1.299267231388296e-09 3.7142970500780146e-08 2.462067230664849e-08 0.9999999995038511 0.9998417958727543 1.0000000201872195 2.5818312694207894e-10 -9.459209735232287e-10 -9.7424465340443e-10 2.426524304687015e-10 3.5036504293199564e-10 -3.4980006491818323e-07 1.2604658130084264e-09 3.7046663471771023e-08 3.16324817638118e-08 1.0000000010380177 0.9998417972986179 1.0000000241189404 1.46790691470874e-09 1.4690082950964064e-11 2.1033730682590836e-11 1.4603449135813605e-09 2.7561136048225496e-09 -3.49800065389441e-07 1.5556312214218577e-09 3.7106767734374426e-08 3.428043481735148e-08 1.000000001240195 0.9998417974820923 1.0000000246583005 1.6234566312277564e-09 1.4562483785448406e-10 1.4655721710994086e-10 1.625977053936148e-09 3.083982571676942e-09 -3.498000667562246e-07 1.697243830199211e-09 3.71194820130855e-08 3.46621575703316e-08 1.0000000012610397 0.9998417975009484 1.0000000247156406 1.6394848019157686e-09 1.5912127214953856e-10 1.5939805140073823e-10 1.6431673651476368e-09 3.1176900494895227e-09 -3.4980006928504004e-07 1.7125361188747854e-09 3.712084973002246e-08 3.4702989260310784e-08 0.9999999982320881 0.9998417945450891 1.0000000160934026 -8.70963773482697e-10 -1.593730032390854e-09 -1.908098086922844e-09 -6.971352368041987e-10 -1.4908008217236696e-09 -3.4980005683602466e-07 2.1144027879040685e-09 3.706090298298127e-08 2.9265366324575533e-08
4.142 0.9999999994355709 0.9998417950663958 0.9999999998243337 -5.924982931003815e-10 -1.708899478691503e-10 -7.139637984611557e-10 -2.6834513717000365e-10 -5.835441471534543e-10 -3.5564285644386407e-07 1.2025581535654184e-09 3.7150497660233795e-08 2.7104808705388202e-08 0.9999999995038705 0.9998417960053475 1.000000020176298 2.5687415348314144e-10 -9.455971021313858e-10 -9.7391605805512e-10 2.4225410488503177e-10 3.5161894561631483e-10 -3.556428792304824e-07 1.1618501493121606e-09 3.705463316278771e-08 3.364698774990272e-08 1.0000000010378138 0.9998417974319516 1.0000000241167133 1.4667133684991014e-09 1.45960214931903e-11 2.0936121431855046e-11 1.4600350639077284e-09 2.7574309437981285e-09 -3.5564287976917144e-07 1.4765150696374998e-09 3.7114941772597223e-08 3.6156631848576435e-08 1.0000000012401282 0.9998417976156462 1.0000000246571408 1.6223937028580963e-09 1.4559622757035785e-10 1.465251408865704e-10 1.6257961183521607e-09 3.0855437107980145e-09 -3.556428810660429e-07 1.6250966916932762e-09 3.712769572917451e-08 3.651986135724874e-08 1.0000000012609886 0.9998417976345262 1.0000000247145975 1.6384371483589962e-09 1.5910045312666086e-10 1.593740473735462e-10 1.6430013112285055e-09 3.1192785501207956e-09 -3.556428833057888e-07 1.6410709679557013e-09 3.712906777133624e-08 3.655873771902596e-08 0.9999999982362372 0.9998417946799433 1.000000016065357 -8.695905828765293e-10 -1.5903055630793442e-09 -1.903908043856228e-09 -6.953278523826986e-10 -1.4850035637642271e-09 -3.5564287119305285e-07 2.0538608282650184e-09 3.706866646329796e-08 3.1414123098758035e-08
4.152 0.9999999994429822 0.9998417952060443 0.9999999997826857 -5.87382925798567e-10 -1.6712547197571547e-10 -7.036187195843812e-10 -2.6603305442625235e-10 -5.759436168701975e-10 -3.6157684475231087e-07 1.0647083067503559e-09 3.715938230741043e-08 3.003815725676663e-08 0.9999999995039011 0.9998417961401354 1.0000000201656347 2.55905928236263e-10 -9.452805433192105e-10 -9.735219619304446e-10 2.415845961513217e-10 3.5288662857824195e-10 -3.615768679416891e-07 1.0219336219405378e-09 3.7063965030731744e-08 3.606079426331973e-08 1.0000000010376209 0.9998417975674797 1.0000000241147373 1.465861422299829e-09 1.4494243374128922e-11 2.0903779766425532e-11 1.4594544235342576e-09 2.7587617493678816e-09 -3.615768684717115e-07 1.3689279423240087e-09 3.712447026999196e-08 3.841843756197114e-08 1.0000000012400718 0.9998417977513948 1.0000000246562322 1.6216720920661843e-09 1.4555956157082657e-10 1.4655839663792917e-10 1.6253442142015752e-09 3.08711838534355e-09 -3.6157686988029224e-07 1.5280850515588404e-09 3.713726277081157e-08 3.876122404076673e-08 1.0000000012609485 0.9998417977702988 1.0000000247138054 1.6377308980798685e-09 1.5907177989915006e-10 1.5941569899443e-10 1.6425641810865987e-09 3.12088085225446e-09 -3.61576871861123e-07 1.5450741418340591e-09 3.7138639020369514e-08 3.87979375348224e-08 0.999999998240387 0.9998417948169849 1.0000000160376175 -8.678859519905461e-10 -1.5868955985279207e-09 -1.8996629473675165e-09 -6.937983698025007e-10 -1.479204186112343e-09 -3.6157685987963866e-07 1.974476009841987e-09 3.707779686866832e-08 3.3977354126551316e-08
4.162 0.99999999945032 0.9998417953478607 0.9999999997419097 -5.819241619060807e-10 -1.6340129193630365e-10 -6.9336092714098e-10 -2.639791181228898e-10 -5.683890991611442e-10 -3.676033022449996e-07 9.058489920760939e-10 3.716990723862026e-08 3.270356100290866e-08 0.9999999995039408 0.999841796277151 1.0000000201552108 2.5534468451981447e-10 -9.449588569352759e-10 -9.730942172922282e-10 2.40691908382556e-10 3.5416713740795315e-10 -3.676033260024826e-07 8.617378785088132e-10 3.7074933383376834e-08 3.8284620169379074e-08 1.0000000010374375 0.9998417977052357 1.0000000241129952 1.4654170640508766e-09 1.4397600657075804e-11 2.0905578826583493e-11 1.4586513077116027e-09 2.7601051709353184e-09 -3.67603326486973e-07 1.2538373171076056e-09 3.713562655734792e-08 4.05150288497748e-08 1.000000001240025 0.9998417978893713 1.0000000246555576 1.6213585349417963e-09 1.455280069086348e-10 1.4662615817917002e-10 1.6246698002228177e-09 3.0887052414525106e-09 -3.6760332790829575e-07 1.4259997825381525e-09 3.714845629351418e-08 4.084062199156862e-08 1.0000000012609176 0.9998417979082992 1.0000000247132472 1.6374324188723665e-09 1.5904808069884164e-10 1.5949135287395984e-10 1.6419047381272653e-09 3.1224954554287877e-09 -3.6760332994036813e-07 1.4442042823633558e-09 3.7149836620591784e-08 4.0875516143570324e-08 0.9999999982445352 0.9998417949562475 1.0000000160101663 -8.657819161794649e-10 -1.583488422283951e-09 -1.8953949531710233e-09 -6.924994300590549e-10 -1.4734034235149856e-09 -3.676033177209477e-07 1.8925381474722816e-09 3.708856972522529e-08 3.632703549337656e-08
4.172 0.9999999994575831 0.9998417954918791 0.9999999997019533 -5.760818166237564e-10 -1.597145826700203e-10 -6.832281020020437e-10 -2.6211379427806834e-10 -5.608808406416639e-10 -3.737235397392806e-07 7.589694889971145e-10 3.7182276792787194e-08 3.4606248667552984e-08 0.999999999503988 0.9998417964164271 1.0000000201449808 2.552247748163455e-10 -9.44627861613208e-10 -9.726700277599238e-10 2.396474082143833e-10 3.554602550323277e-10 -3.737235641668614e-07 7.161938061747096e-10 3.708773402825082e-08 3.9871983241040264e-08 1.0000000010372603 0.9998417978452528 1.0000000241114404 1.4654138250100742e-09 1.4310126887938058e-11 2.0904549892970173e-11 1.457697002690617e-09 2.761460024205099e-09 -3.7372356451526565e-07 1.158784621956699e-09 3.714860574119823e-08 4.201761145451859e-08 1.0000000012399848 0.9998417980296089 1.0000000246550702 1.6214862976541756e-09 1.4550568606662612e-10 1.466909252793153e-10 1.6238444515780574e-09 3.090303941365434e-09 -3.7372356623773256e-07 1.3433096632808278e-09 3.71614713175712e-08 4.233178886455039e-08 1.0000000012608934 0.9998417980485611 1.0000000247128764 1.6375749749774193e-09 1.590335595210692e-10 1.5956435136321232e-10 1.6410942483139924e-09 3.1241212616197094e-09 -3.737235679831418e-07 1.3626358405926022e-09 3.716285559711208e-08 4.2365477107572224e-08 0.9999999982486795 0.9998417950977643 1.0000000159829585 -8.632435431915435e-10 -1.580080082736766e-09 -1.891141471323946e-09 -6.913599536518934e-10 -1.4676025006918739e-09 -3.7372355557174154e-07 1.8265298932221303e-09 3.710118205511963e-08 3.800004504713315e-08
4.182 0.9999999994647684 0.9998417956381341 0.9999999996627371 -5.69851087442089e-10 -1.5607106540996048e-10 -6.73247047514433e-10 -2.6034769286656307e-10 -5.534193992922923e-10 -3.799388842582571e-07 6.706409200483932e-10 3.719650731961377e-08 3.547770085127437e-08 0.9999999995040386 0.9998417965579973 1.000000020134871 2.555453725807133e-10 -9.442918130330234e-10 -9.722758265622094e-10 2.38540737242523e-10 3.5676414671474337e-10 -3.7993890927449554e-07 6.352201079118014e-10 3.7102374762455725e-08 4.0566833201515476e-08 1.0000000010370873 0.9998417979875645 1.0000000241099993 1.4658505604500378e-09 1.4227788001466993e-11 2.087455011099999e-11 1.45668134604762e-09 2.7628257523970515e-09 -3.79938909781191e-07 1.110834022802172e-09 3.7163414929948115e-08 4.267555871481083e-08 1.0000000012399481 0.9998417981721411 1.0000000246546958 1.6220535436571337e-09 1.4548858945538336e-10 1.46726514010024e-10 1.6229579190035602e-09 3.091912920674036e-09 -3.7993891146087107e-07 1.302309852917694e-09 3.7176314930164654e-08 4.298493015754363e-08 1.0000000012608732 0.9998417981911175 1.000000024712619 1.6381573432152244e-09 1.5902439348508702e-10 1.5960810429855535e-10 1.6402226743293075e-09 3.125757776217754e-09 -3.7993891330758993e-07 1.3222534715342319e-09 3.717770294157804e-08 4.3018115736870504e-08 0.9999999982528174 0.999841795241569 1.0000000159559193 -8.602705101941201e-10 -1.5766751196847079e-09 -1.8869293938344654e-09 -6.902904291553922e-10 -1.4618020534854416e-09 -3.79938900678974e-07 1.7917990524435832e-09 3.711564322854836e-08 3.8735331455146635e-08
4.192 0.9999999994718745 0.9998417957866594 0.9999999996241576 -5.632609551670808e-10 -1.524794041042922e-10 -6.634253503741e-10 -2.585832254563169e-10 -5.460052003413505e-10 -3.862506794965882e-07 6.792932966300948e-10 3.7212385234765746e-08 3.5240131400154136e-08 0.9999999995040901 0.9998417967018961 1.0000000201247863 2.5627159441307933e-10 -9.439582308807888e-10 -9.719192952456114e-10 2.3746962127210795e-10 3.5807781701944365e-10 -3.862507050025399e-07 6.572009285726021e-10 3.71186328963098e-08 4.029513270288726e-08 1.0000000010369148 0.9998417981322038 1.0000000241085765 1.466691244851701e-09 1.4143820307799264e-11 2.0807740440714067e-11 1.4557018650953278e-09 2.7642009292593522e-09 -3.8625070552569154e-07 1.1238282574439622e-09 3.717983062910496e-08 4.24153665899336e-08 1.0000000012399124 0.9998417983170018 1.0000000246543397 1.623024974143725e-09 1.4546944629921027e-10 1.4672552481553972e-10 1.6221075823751431e-09 3.0935318005925756e-09 -3.86250707470901e-07 1.3135492788958386e-09 3.719276352331837e-08 4.272662757198191e-08 1.000000001260853 0.9998417983360023 1.0000000247123797 1.6391437949854288e-09 1.5901324323576286e-10 1.5961493638192662e-10 1.6393872180655712e-09 3.127403864990849e-09 -3.8625070938211344e-07 1.3333428277462702e-09 3.7194155115548696e-08 4.27600228498084e-08 0.9999999982569453 0.999841795387695 1.0000000159289542 -8.568974589400193e-10 -1.573281085643564e-09 -1.882766390960765e-09 -6.89193371407396e-10 -1.4560034254485612e-09 -3.862506964899326e-07 1.795200994660305e-09 3.7131732650293874e-08 3.845767291361578e-08
4.202 0.9999999994788978 0.9998417959374897 0.9999999995861015 -5.563771629491497e-10 -1.4894493569736828e-10 -6.537523327054071e-10 -2.567308546632162e-10 -5.386389399574568e-10 -3.92660285366767e-07 7.745893358454165e-10 3.7229519640678316e-08 3.396531501833015e-08 0.9999999995041386 0.9998417968481561 1.0000000201146215 2.573333638817473e-10 -9.43630575618194e-10 -9.715906298456291e-10 2.3652189654087824e-10 3.594008437060413e-10 -3.9266031171302756e-07 7.648568857173636e-10 3.713610818573422e-08 3.9134000300590174e-08 1.000000001036739 0.9998417982792053 1.0000000241070681 1.4678655560220102e-09 1.4054305543942671e-11 2.0713700017085146e-11 1.4548464387219252e-09 2.7655850746128413e-09 -3.926603121988572e-07 1.1901667427576568e-09 3.719745177602211e-08 4.1313196938196e-08 1.0000000012398733 0.9998417984642238 1.0000000246538976 1.6243298462021732e-09 1.4544500280822388e-10 1.466975293889588e-10 1.6213814884921691e-09 3.0951591071915533e-09 -3.926603141229897e-07 1.370860799399052e-09 3.721041599199035e-08 4.163284534737302e-08 1.0000000012608299 0.9998417984832486 1.000000024712054 1.640463412439684e-09 1.5899681390261556e-10 1.595948261752237e-10 1.6386761988511886e-09 3.1290587400760627e-09 -3.9266031598526327e-07 1.3898548790455359e-09 3.7211811038898676e-08 4.166714005048837e-08 0.9999999982610593 0.999841795536176 1.0000000159019569 -8.531931074545223e-10 -1.5699022528891138e-09 -1.8786427631030865e-09 -6.879803571149248e-10 -1.4502072228785882e-09 -3.926603028507262e-07 1.8330609573593746e-09 3.714905247527442e-08 3.7243501548774696e-08
4.212 0.9999999994858357 0.9998417960906596 0.9999999995484606 -5.492984751101983e-10 -1.4546513155272253e-10 -6.442087314750493e-10 -2.547279451249304e-10 -5.313213263628342e-10 -3.991690792595748e-07 9.112039920819503e-10 3.724745612473967e-08 3.184229454200982e-08 0.9999999995041803 0.9998417969968121 1.0000000201042771 2.586284716034146e-10 -9.433057201515627e-10 -9.71272273327049e-10 2.3575816953485156e-10 3.6073203885688054e-10 -3.9916910578848876e-07 9.089029494762416e-10 3.715433904378351e-08 3.727983193617595e-08 1.0000000010365562 0.9998417984286029 1.000000024105373 1.4692715351797775e-09 1.3962754970579283e-11 2.0610097945132992e-11 1.4541756289096463e-09 2.766976768263153e-09 -3.991691065874963e-07 1.2874806708685668e-09 3.721581629999193e-08 3.956313614926649e-08 1.0000000012398267 0.9998417986138425 1.0000000246532694 1.6258663442537874e-09 1.454185522379937e-10 1.466596895867583e-10 1.620840011541941e-09 3.096794030880888e-09 -3.991691085351805e-07 1.4562511457463233e-09 3.722881034224704e-08 3.989721530177367e-08 1.0000000012607997 0.9998417986328914 1.0000000247115428 1.6420142468023444e-09 1.5897826165572492e-10 1.5956464811700657e-10 1.6381495228634028e-09 3.1307216569943032e-09 -3.991691103129358e-07 1.4741596302547563e-09 3.723020866166128e-08 3.9933048471522e-08 0.9999999982651558 0.9998417956870467 1.000000015874829 -8.492582796604396e-10 -1.5665354908002342e-09 -1.874541391504533e-09 -6.865904634000164e-10 -1.444414531721038e-09 -3.9916909716542866e-07 1.893753480761689e-09 3.716714291908648e-08 3.528893943917098e-08
4.222 0.9999999994926853 0.9998417962462052 0.9999999995111459 -5.421489221692565e-10 -1.4203199295016943e-10 -6.347784848816867e-10 -2.525510987276453e-10 -5.240523992454901e-10 -4.0577845467444276e-07 1.05002662658985e-09 3.7265783658604874e-08 2.9169520131047728e-08 0.9999999995042115 0.999841797147899 1.0000000200936738 2.600318102747953e-10 -9.429747300808568e-10 -9.70950947971022e-10 2.3519954325343054e-10 3.6207075394702775e-10 -4.0577848175289346e-07 1.0510317531689905e-09 3.71729130165894e-08 3.503106884825561e-08 1.000000001036363 0.9998417985804318 1.0000000241034146 1.4707833922135396e-09 1.3877904890817691e-11 2.050996410704921e-11 1.453710263975248e-09 2.768375685683424e-09 -4.0577848263936093e-07 1.391291797762511e-09 3.723451202462768e-08 3.7456905373899674e-08 1.0000000012397703 0.9998417987658924 1.0000000246523768 1.6275087323156082e-09 1.4539904101813422e-10 1.4662532106675112e-10 1.6205039160734822e-09 3.0984365524266717e-09 -4.057784847716798e-07 1.5488710068870482e-09 3.7247534441063066e-08 3.781035060247009e-08 1.0000000012607593 0.9998417987849653 1.0000000247107665 1.6436715493231905e-09 1.5896673551752318e-10 1.59538615366337e-10 1.637828588524924e-09 3.132391416982311e-09 -4.057784865795382e-07 1.5657323144769218e-09 3.724893592463706e-08 3.784824128280831e-08 0.999999998269232 0.9998417958403417 1.0000000158474895 -8.452185899631502e-10 -1.5631723474389622e-09 -1.87044749441947e-09 -6.850019614207601e-10 -1.4386264107701287e-09 -4.057784730318159e-07 1.962379869314435e-09 3.7185591801652924e-08 3.289575513733923e-08
4.232 0.9999999994994452 0.9998417964041629 0.9999999994741011 -5.350610760218067e-10 -1.3863583264809895e-10 -6.254554198985518e-10 -2.502130602384565e-10 -5.1683285901389e-10 -4.124898231140433e-07 1.1665668632192266e-09 3.728418401019648e-08 2.638000616393608e-08 0.9999999995042305 0.9998417973014538 1.0000000200827646 2.6141033051880846e-10 -9.426288164802115e-10 -9.706238808363419e-10 2.3483059580825453e-10 3.6341630244529373e-10 -4.124898507836702e-07 1.1683299497732675e-09 3.7191519166671866e-08 3.27870610299744e-08 1.0000000010361572 0.9998417987347282 1.0000000241011433 1.4722683546396786e-09 1.3808940689108108e-11 2.0415756935883414e-11 1.4534349855291888e-09 2.769781099313563e-09 -4.1248985190294284e-07 1.4815817775084046e-09 3.7253229507992075e-08 3.5375920941453066e-08 1.0000000012397012 0.9998417989204105 1.0000000246511713 1.6291239441924124e-09 1.4539531953973168e-10 1.4659723651688813e-10 1.620357929922442e-09 3.100085048295104e-09 -4.124898539013111e-07 1.6305193110255144e-09 3.726627908404573e-08 3.5751065938041844e-08 1.0000000012607058 0.9998417989395073 1.000000024709678 1.64530209086013e-09 1.5897107509263536e-10 1.595187959336538e-10 1.6376974950800375e-09 3.134067407706802e-09 -4.1248985572721655e-07 1.6465545332114123e-09 3.7267683571904445e-08 3.5791254876863516e-08 0.9999999982732845 0.9998417959960979 1.00000001581989 -8.41206633442408e-10 -1.5598037544585663e-09 -1.8663585277061376e-09 -6.83229917506345e-10 -1.4328432871293098e-09 -4.1248984196703456e-07 2.024417021922008e-09 3.720408648220033e-08 3.047810618721677e-08
4.242 0.9999999995061148 0.9998417965645714 0.9999999994373023 -5.281579055577265e-10 -1.3527190415215907e-10 -6.162439046744926e-10 -2.47745894361201e-10 -5.096630717920813e-10 -4.1930461309654223e-07 1.2454384581324087e-09 3.730242585049933e-08 2.4072677054184995e-08 0.9999999995042357 0.9998417974575137 1.0000000200715344 2.6264304589754965e-10 -9.422640521199002e-10 -9.702991106678652e-10 2.346171879076469e-10 3.647670909268977e-10 -4.19304641379107e-07 1.2466076643700155e-09 3.7209942663141494e-08 3.103294985872792e-08 1.0000000010359378 0.9998417988915307 1.0000000240985458 1.473605524319791e-09 1.3759837636878736e-11 2.0319143332038735e-11 1.453314848084776e-09 2.7711915291876927e-09 -4.193046426937083e-07 1.5436485527841819e-09 3.7271756263858664e-08 3.376835082462065e-08 1.000000001239618 0.9998417990774339 1.0000000246496399 1.6305913483601581e-09 1.4541152966663397e-10 1.4656698761727603e-10 1.6203672855701699e-09 3.1017386358330378e-09 -4.193046448586002e-07 1.6871648514241998e-09 3.7284832055621026e-08 3.416257930491251e-08 1.000000001260639 0.9998417990965551 1.0000000247082637 1.646784741432669e-09 1.5899530282374537e-10 1.5949651827558865e-10 1.637721823692341e-09 3.1357487296414784e-09 -4.1930464674899436e-07 1.7026751512435755e-09 3.7286239467000386e-08 3.4204784146737524e-08 0.999999998277313 0.999841796154353 1.0000000157920166 -8.373447996485525e-10 -1.5564256438001744e-09 -1.8622821615517553e-09 -6.813084715204428e-10 -1.4270661816064456e-09 -4.19304632511574e-07 2.0676090545905668e-09 3.722240855135052e-08 2.8558617224348215e-08
4.252 0.9999999995126955 0.9998417967274709 0.9999999994007561 -5.215342856599191e-10 -1.3194216431161821e-10 -6.071517764540448e-10 -2.4517741859486014e-10 -5.025434526210473e-10 -4.26224271670735e-07 1.2766370074709567e-09 3.7320345620175e-08 2.2936018808502143e-08 0.9999999995042276 0.9998417976161185 1.0000000200599986 2.6363699098008936e-10 -9.418839474621864e-10 -9.6998900634406e-10 2.345294232065125e-10 3.661232413981628e-10 -4.2622430045522134e-07 1.2767407409833642e-09 3.722804263126139e-08 3.0245126306631874e-08 1.000000001035705 0.999841799050878 1.0000000240956377 1.4747020865430574e-09 1.3726554437809058e-11 2.0208149736843906e-11 1.453320048786844e-09 2.7726068734078496e-09 -4.2622430178407796e-07 1.5676310801255467e-09 3.728995408543013e-08 3.3058925691097984e-08 1.0000000012395216 0.999841799237003 1.0000000246477971 1.631817924012028e-09 1.4544357194350862e-10 1.4652198148923096e-10 1.6205017978808314e-09 3.1033973133099182e-09 -4.2622430384577823e-07 1.7091786609330909e-09 3.730305543820688e-08 3.346308002839939e-08 1.0000000012605583 0.999841799256148 1.0000000247065375 1.648026119244891e-09 1.5903552213856019e-10 1.5945959383086906e-10 1.6378713855782351e-09 3.137434667874931e-09 -4.262243058839359e-07 1.7244988554284247e-09 3.7304465697440973e-08 3.3506330593086165e-08 0.999999998281318 0.9998417963151467 1.0000000157638826 -8.337261450735011e-10 -1.55304135273406e-09 -1.8582295771566253e-09 -6.792670011505304e-10 -1.4212956703073958e-09 -4.262242915609698e-07 2.083050088459216e-09 3.7240412561076775e-08 2.7673148351410137e-08
4.262 0.9999999995191889 0.999841796892902 0.999999999364486 -5.152506847447042e-10 -1.2865501891131683e-10 -5.981816411706817e-10 -2.4251306936019766e-10 -4.954744231474202e-10 -4.3325026266078797e-07 1.2547338372182708e-09 3.7337858215651896e-08 2.3416416362807107e-08 0.999999999504208 0.9998417977773091 1.000000020048187 2.64334816805097e-10 -9.414983877312613e-10 -9.696992359915617e-10 2.3456008864591863e-10 3.674833751945636e-10 -4.3325029207756174e-07 1.2540385329292461e-09 3.7245757129212256e-08 3.068718376369668e-08 1.0000000010354606 0.9998417992128114 1.0000000240924494 1.4755015339927112e-09 1.3698920507097264e-11 2.0076334212420447e-11 1.4534434061870384e-09 2.774026040566057e-09 -4.332502933107929e-07 1.5487559349435138e-09 3.730776328497119e-08 3.347613231972991e-08 1.0000000012394137 0.9998417993991576 1.000000024645674 1.6327473223829721e-09 1.454816324981865e-10 1.464559810680138e-10 1.6207545270404598e-09 3.1050595367828014e-09 -4.3325029568439775e-07 1.691929069961021e-09 3.7320889745326784e-08 3.387679314698474e-08 1.0000000012604666 0.9998417994183274 1.0000000247045313 1.6489699263786242e-09 1.5908150511394885e-10 1.5940161395655523e-10 1.6381392025122191e-09 3.1391247078204725e-09 -4.3325029756742484e-07 1.7074120737629165e-09 3.732230285366421e-08 3.391967355908515e-08 0.9999999982853006 0.9998417964785195 1.0000000157355196 -8.304087068743451e-10 -1.549660705821181e-09 -1.8542064044413031e-09 -6.771120638273064e-10 -1.4155328223532777e-09 -4.332502831692839e-07 2.0663088448861003e-09 3.725803221497317e-08 2.8130392361428373e-08
4.272 0.9999999995255978 0.9998417970609071 0.9999999993285213 -5.093364927931697e-10 -1.2542174414090992e-10 -5.89323439414877e-10 -2.397346291416414e-10 -4.884566886205073e-10 -4.4038406889633563e-07 1.1796746500672487e-09 3.735500486270187e-08 2.5347532597116567e-08 0.9999999995041788 0.9998417979411267 1.000000020036137 2.647105577932353e-10 -9.411207845235967e-10 -9.694226150409946e-10 2.3472539759099803e-10 3.6884696446448875e-10 -4.4038409902568376e-07 1.1791855394536763e-09 3.726314531647191e-08 3.2232670910778115e-08 1.0000000010352061 0.999841799377372 1.0000000240890172 1.4759780990971346e-09 1.3664045485559828e-11 1.9930450246453336e-11 1.453700943300524e-09 2.775448250564669e-09 -4.403841002151044e-07 1.4884143042238009e-09 3.732524417123728e-08 3.4907879987626515e-08 1.0000000012392958 0.9998417995639401 1.0000000246433067 1.6333533434405754e-09 1.45512277223933e-10 1.4637567276732187e-10 1.6211412373078952e-09 3.1067252791728795e-09 -4.403841027721037e-07 1.636927936872028e-09 3.733839544782493e-08 3.5293493816518624e-08 1.0000000012603647 0.9998417995831342 1.0000000247022809 1.6495909739596483e-09 1.5912023887412778e-10 1.593295079974663e-10 1.6385408863253317e-09 3.1408177465638636e-09 -4.4038410477935034e-07 1.6529351380072983e-09 3.7339811355185616e-08 3.533478477103826e-08 0.9999999982892627 0.9998417966445129 1.0000000157069628 -8.274189347467786e-10 -1.5462965219376678e-09 -1.8502052159933408e-09 -6.748273161329986e-10 -1.4097784703116648e-09 -4.403840899531842e-07 2.018672589844918e-09 3.727532351469392e-08 2.9790262433462597e-08
4.282 0.9999999995319244 0.9998417972315291 0.9999999992928907 -5.0380126133117e-10 -1.2225169982502875e-10 -5.805544299829247e-10 -2.368167235769867e-10 -4.814905301432158e-10 -4.476271916018991e-07 1.0582287846240837e-09 3.737200650373577e-08 2.8055890549668695e-08 0.9999999995041412 0.9998417981076141 1.0000000200238834 2.6475747831100986e-10 -9.407627631527954e-10 -9.69138729670531e-10 2.350492467802223e-10 3.7021327133835444e-10 -4.4762722205225455e-07 1.0598354659689644e-09 3.728043746823506e-08 3.4413618101284855e-08 1.0000000010349432 0.9998417995446026 1.000000024085376 1.4761257246371773e-09 1.3609752386614883e-11 1.979150684087334e-11 1.454116251259579e-09 2.7768726521302223e-09 -4.476272234095805e-07 1.3954858800638362e-09 3.734262718666702e-08 3.693702432047884e-08 1.0000000012391694 0.9998417997313925 1.0000000246407306 1.6336303290175118e-09 1.4552356838714878e-10 1.4630237031013675e-10 1.6216856422737094e-09 3.1083933549214443e-09 -4.4762722589411796e-07 1.5529804559159741e-09 3.73558029179538e-08 3.730249061750409e-08 1.0000000012602541 0.9998417997506106 1.0000000246998215 1.6498833421436374e-09 1.5913940662101521e-10 1.5926400659142232e-10 1.6391003186055485e-09 3.142512950913946e-09 -4.4762722802559214e-07 1.5698544018927851e-09 3.7357221553993637e-08 3.734165222202488e-08 0.9999999982932061 0.999841796813169 1.0000000156782478 -8.247636498176567e-10 -1.5429602335823706e-09 -1.8462050628369144e-09 -6.723885553517513e-10 -1.4040328959081373e-09 -4.476272131582705e-07 1.9479821822789495e-09 3.729251518613523e-08 3.212761015884037e-08
4.292 0.9999999995381708 0.9998417974048102 0.9999999992576226 -4.986459416304211e-10 -1.1915073186068687e-10 -5.718459942463944e-10 -2.337492387823482e-10 -4.745760393388328e-10 -4.549811499226105e-07 9.058870343085819e-10 3.73892749653583e-08 3.078379537524196e-08 0.9999999995040971 0.9998417982768129 1.00000002001146 2.6447792594853515e-10 -9.404316919657874e-10 -9.688201661651035e-10 2.355402685087785e-10 3.7158148130246753e-10 -4.549811809341251e-07 9.12670273553856e-10 3.729804648549834e-08 3.664636144878264e-08 1.0000000010346741 0.9998417997145452 1.00000002408156 1.47594699006746e-09 1.3528781302328833e-11 1.9686600743245524e-11 1.4546978267735717e-09 2.7782988766336634e-09 -4.5498118240678817e-07 1.2871450542554767e-09 3.736032441583079e-08 3.9027881832935105e-08 1.0000000012390369 0.9998417999015569 1.0000000246379799 1.633580758703047e-09 1.455080817269612e-10 1.4626293571820917e-10 1.6223962634200686e-09 3.1100633133602392e-09 -4.5498118522735516e-07 1.4564894382201158e-09 3.737352405673312e-08 3.9374396511227516e-08 1.0000000012601375 0.9998417999207996 1.0000000246971874 1.6498490618696875e-09 1.591317321957774e-10 1.592324427830903e-10 1.6398259130162025e-09 3.144209867225462e-09 -4.5498118688631064e-07 1.4744805645759076e-09 3.7374945382466644e-08 3.941155410297271e-08 0.9999999982971322 0.9998417969845306 1.0000000156494087 -8.22442086893371e-10 -1.5396587682750717e-09 -1.8421782701518295e-09 -6.697868599635518e-10 -1.3982973003841046e-09 -4.5498117207810764e-07 1.8682517342847274e-09 3.7310019864682166e-08 3.450694526953588e-08
4.302 0.9999999995443394 0.9998417975807944 0.9999999992227511 -4.93868073867424e-10 -1.1611771594466338e-10 -5.631757054246139e-10 -2.3055255215957758e-10 -4.677135178474676e-10 -4.6244748254789044e-07 7.499633261814191e-10 3.7407354436877173e-08 3.294840231695916e-08 0.9999999995040476 0.999841798448767 1.0000000199989065 2.638775682591969e-10 -9.401281822080055e-10 -9.684454688944822e-10 2.361765775946124e-10 3.7295100252032135e-10 -4.624475143529029e-07 7.664268880226213e-10 3.731651205144551e-08 3.843050323990857e-08 1.0000000010344 0.9998417998872429 1.0000000240776086 1.475447522162913e-09 1.3420239581244954e-11 1.9637054506847594e-11 1.4554237174209358e-09 2.7797261584501606e-09 -4.6244751585756496e-07 1.1879401535792715e-09 3.7378874442947713e-08 4.070721748826791e-08 1.0000000012388988 0.9998418000744768 1.000000024635093 1.6332106978941696e-09 1.4546481049921664e-10 1.4627905054324497e-10 1.6232510547911468e-09 3.1117337287580676e-09 -4.6244751863883655e-07 1.369711136180334e-09 3.739209726301567e-08 4.103971987613446e-08 1.0000000012600154 0.9998418000937435 1.0000000246944174 1.6494940534599504e-09 1.590966327490895e-10 1.5925654670876918e-10 1.6406958743191301e-09 3.145907740673406e-09 -4.6244752025669304e-07 1.3888414607679595e-09 3.739352118045597e-08 4.107539694378984e-08 0.9999999983010422 0.9998417971586411 1.0000000156204842 -8.20449640314789e-10 -1.5363927071415262e-09 -1.8381038508094964e-09 -6.67043930195288e-10 -1.392572093992519e-09 -4.6244750529836827e-07 1.7972558178410851e-09 3.7328377762910287e-08 3.640053161136495e-08
4.312 0.9999999995504318 0.999841797759526 0.999999999188318 -4.894577961537389e-10 -1.1314426559025107e-10 -5.545408049697459e-10 -2.2727921820006233e-10 -4.609034718382333e-10 -4.700277469162604e-07 6.335764243030555e-10 3.742680739970032e-08 3.4198156735484495e-08 0.9999999995039948 0.9998417986235189 1.0000000199862709 2.629684025067761e-10 -9.398455533723658e-10 -9.68010948995927e-10 2.3690489061018947e-10 3.7432106571306587e-10 -4.7002777965657867e-07 6.641554218332298e-10 3.73363894463327e-08 3.944090180687364e-08 1.0000000010341215 0.9998418000627397 1.00000002407357 1.4746397241308961e-09 1.32902665997498e-11 1.9647012313318062e-11 1.4562406453808774e-09 2.7811539485593687e-09 -4.70027781146111e-07 1.1247867822491811e-09 3.7398831308455087e-08 4.166037464868498e-08 1.0000000012387569 0.9998418002501955 1.0000000246321192 1.6325322633236999e-09 1.4540044851076297e-10 1.4635437767846727e-10 1.6241969845459311e-09 3.11340448471515e-09 -4.700277839351326e-07 1.3154328132736717e-09 3.741207636642905e-08 4.198533891087783e-08 1.0000000012598895 0.9998418002694865 1.0000000246915601 1.648830630759244e-09 1.590401729414603e-10 1.5933979559754647e-10 1.6416565706988664e-09 3.1476060765853343e-09 -4.700277854763015e-07 1.3353570275676624e-09 3.741350277283592e-08 4.2020223666537515e-08 0.9999999983049381 0.9998417973355429 1.0000000155915236 -8.187744708118168e-10 -1.5331547579001238e-09 -1.833978446631397e-09 -6.642127634189952e-10 -1.3868581183874745e-09 -4.700277704288984e-07 1.7517844253598572e-09 3.7348145191131404e-08 3.7473337195267365e-08
4.322 0.9999999995564512 0.9998417979410497 0.9999999991543777 -4.853913228349945e-10 -1.1021470850343177e-10 -5.459623366227988e-10 -2.239983362485763e-10 -4.5414598692225797e-10 -4.777235200099345e-07 6.059128347074283e-10 3.7448090764791416e-08 3.439224009377806e-08 0.9999999995039393 0.9998417988011146 1.0000000199736123 2.617767851979431e-10 -9.395699438443294e-10 -9.6753766069046e-10 2.376557106376395e-10 3.7569108686939995e-10 -4.777235536487875e-07 6.492272606654021e-10 3.7358127017868134e-08 3.9542880939857693e-08 1.0000000010338412 0.9998418002410794 1.000000024069503 1.4735504862568512e-09 1.3153190585132546e-11 1.9695566782127632e-11 1.457078953649363e-09 2.7825814360688414e-09 -4.777235552100198e-07 1.116165844600343e-09 3.7420642092304965e-08 4.175481694457744e-08 1.0000000012386132 0.9998418004287578 1.0000000246291165 1.631572757779352e-09 1.45328880121923e-10 1.464684352177792e-10 1.6251641319027745e-09 3.115075273548531e-09 -4.777235582589902e-07 1.3081895185053557e-09 3.7433908177760624e-08 4.2079055783655815e-08 1.000000001259762 0.999841800448073 1.0000000246886742 1.6478853339849683e-09 1.5897647353839162e-10 1.5946179950657915e-10 1.6426386603809608e-09 3.149304370534227e-09 -4.777235593843574e-07 1.328238639452515e-09 3.743533701153274e-08 4.211387287635262e-08 0.9999999983088214 0.9998417975152817 1.000000015562585 -8.173906443221723e-10 -1.529931265196907e-09 -1.8298233416142405e-09 -6.613631950973219e-10 -1.3811556673835127e-09 -4.777235443366952e-07 1.7418644909901747e-09 3.7369771927394146e-08 3.758837535855292e-08
4.332 0.9999999995624 0.9998417981254116 0.9999999991209865 -4.8162244162166e-10 -1.0730867679189924e-10 -5.374820065541729e-10 -2.2077806047894748e-10 -4.4744115660565666e-10 -4.855363987555317e-07 6.768724399955113e-10 3.747147590690868e-08 3.3561160029383186e-08 0.9999999995038846 0.9998417989815982 1.0000000199609933 2.603499261024434e-10 -9.392827796410285e-10 -9.670660859258737e-10 2.3836121342753423e-10 3.770608560288701e-10 -4.855364331517578e-07 7.246105217667416e-10 3.7381985841206004e-08 3.876938856111871e-08 1.0000000010335615 0.999841800422308 1.00000002406547 1.4722270370977134e-09 1.3027215528783191e-11 1.9742226697026386e-11 1.4578710383892396e-09 2.7840083373971954e-09 -4.855364344732492e-07 1.1616793503417078e-09 3.7444566369554965e-08 4.1022287160256354e-08 1.00000000123847 0.9998418006102084 1.0000000246261482 1.6303791759945408e-09 1.4526835006773634e-10 1.4658084044306644e-10 1.6260848653931564e-09 3.1167452632340582e-09 -4.855364375987412e-07 1.347342025004825e-09 3.745785214980564e-08 4.135241306434767e-08 1.0000000012596346 0.9998418006295482 1.0000000246858227 1.6467062225966871e-09 1.5892399370521064e-10 1.5958193496790577e-10 1.6435745390478869e-09 3.151001653559331e-09 -4.855364385774157e-07 1.3668321137877601e-09 3.7459283253818835e-08 4.1387865477195684e-08 0.9999999983126946 0.9998417976979022 1.0000000155337316 -8.162509592020781e-10 -1.5267028577304106e-09 -1.825679434613494e-09 -6.585624949849433e-10 -1.3754654547368202e-09 -4.855364238011359e-07 1.7672161434295276e-09 3.739352115051737e-08 3.6778602376412714e-08
4.342 0.9999999995682826 0.9998417983126586 0.9999999990881976 -4.780824173307329e-10 -1.0440647517892729e-10 -5.291475123196246e-10 -2.17672308002241e-10 -4.407894098424019e-10 -4.93467998982614e-07 8.043759860327734e-10 3.749704006621052e-08 3.186652517928541e-08 0.999999999503833 0.9998417991650166 1.0000000199484722 2.5875789248622725e-10 -9.38965744450497e-10 -9.666419627150596e-10 2.3896847266076723e-10 3.7842947902452153e-10 -4.934680339594461e-07 8.501310036531139e-10 3.740803042480529e-08 3.728443910857983e-08 1.0000000010332846 0.9998418006064715 1.0000000240615297 1.4707400067930111e-09 1.2930748984751089e-11 1.9741614873938434e-11 1.4585640613417125e-09 2.785433884486751e-09 -4.934680353844476e-07 1.2437515437151006e-09 3.747066700977248e-08 3.96236320062529e-08 1.0000000012383292 0.9998418007945948 1.000000024623272 1.6290219379321192e-09 1.4523731918202778e-10 1.4664599809943973e-10 1.6269062498628524e-09 3.118414077278294e-09 -4.934680387867667e-07 1.418806629810316e-09 3.748397093850294e-08 3.996571625344678e-08 1.00000000125951 0.9998418008139587 1.0000000246830634 1.6453637322124636e-09 1.589008745367179e-10 1.5965475434706325e-10 1.6444109887745925e-09 3.1526974538364336e-09 -4.934680396573668e-07 1.4373412962767551e-09 3.7485404154332014e-08 4.000244700750191e-08 0.9999999983165606 0.9998417978834514 1.0000000155050213 -8.152859408003627e-10 -1.5234513228815972e-09 -1.8215930120198883e-09 -6.55864178965011e-10 -1.3697882593875069e-09 -4.934680247018716e-07 1.8184855535792672e-09 3.741946013099843e-08 3.520907626161195e-08
4.352 0.9999999995741009 0.9998417985028385 0.9999999990560513 -4.746825576003457e-10 -1.0149554219287771e-10 -5.209924930480131e-10 -2.1472004074256754e-10 -4.3419120877414303e-10 -5.015199573750324e-07 9.4338882588869e-10 3.752471850294692e-08 2.957432207501703e-08 0.9999999995037866 0.9998417993514167 1.0000000199360952 2.5708948591443485e-10 -9.38607421296268e-10 -9.662978776439451e-10 2.394393066904246e-10 3.7979635912261685e-10 -5.015199932305718e-07 9.848818729631463e-10 3.743618194910348e-08 3.5350747087652265e-08 1.0000000010330128 0.9998418007936168 1.0000000240577276 1.4691778780845034e-09 1.2874695313132873e-11 1.966166631530274e-11 1.4591198296992155e-09 2.7868574757854862e-09 -5.015199944874779e-07 1.339219034794362e-09 3.749886361192547e-08 3.781484532901284e-08 1.0000000012381938 0.9998418009819625 1.0000000246205345 1.6275895523609662e-09 1.452464353074154e-10 1.4663171495004724e-10 1.6275906334313862e-09 3.120080785898946e-09 -5.015199978812247e-07 1.5032700181356563e-09 3.751218406222693e-08 3.817388546740103e-08 1.0000000012593908 0.9998418010013508 1.0000000246804424 1.6439464896045011e-09 1.5891821910274247e-10 1.5964798006069767e-10 1.645110353942101e-09 3.1543919620473965e-09 -5.01519998900182e-07 1.520786763407232e-09 3.751361917910928e-08 3.821242101138061e-08 0.9999999983204207 0.9998417980719754 1.0000000154765 -8.144071211378656e-10 -1.5201651357784606e-09 -1.8175967439233273e-09 -6.53306656482511e-10 -1.3641246973515235e-09 -5.015199837776512e-07 1.8818266214101504e-09 3.74475130671082e-08 3.314645350312913e-08
4.362 0.9999999995798591 0.9998417986959979 0.9999999990245717 -4.713232699596294e-10 -9.857620066642521e-11 -5.130217245643398e-10 -2.1195369209180016e-10 -4.2764620948655363e-10 -5.096939304940753e-07 1.0661484601326523e-09 3.755437674358046e-08 2.7054638588835557e-08 0.999999999503747 0.9998417995408452 1.0000000199238923 2.5544315252219985e-10 -9.382093459175667e-10 -9.660375921071127e-10 2.3974319630089786e-10 3.811610172522338e-10 -5.096939671607548e-07 1.1030523577152264e-09 3.746629349660217e-08 3.331169490936753e-08 1.000000001032748 0.9998418009837904 1.0000000240540947 1.4676390297889177e-09 1.2858021754925295e-11 1.9498366468278865e-11 1.459507852978193e-09 2.7882787697819977e-09 -5.096939686260023e-07 1.4279877512071209e-09 3.7529008267615594e-08 3.592453215975025e-08 1.0000000012380654 0.9998418011723591 1.0000000246179652 1.6261804962365038e-09 1.4529494042355556e-10 1.465344222991428e-10 1.6281073681412172e-09 3.1217453100717772e-09 -5.096939717197404e-07 1.5829212948758654e-09 3.7542343472452644e-08 3.6303372905512853e-08 1.0000000012592787 0.9998418011917718 1.0000000246779903 1.6425530293069132e-09 1.589746494377835e-10 1.5955813280545905e-10 1.64564203720587e-09 3.156083624495004e-09 -5.096939730119443e-07 1.599575418084989e-09 3.7543780294102324e-08 3.634400865943861e-08 0.9999999983242782 0.9998417982635217 1.000000015448198 -8.135154784075794e-10 -1.5168452505436768e-09 -1.8136949287426007e-09 -6.50920817162012e-10 -1.3584749128466012e-09 -5.096939578637198e-07 1.9431952818066767e-09 3.7477535539216635e-08 3.094641989543541e-08
4.372 0.9999999995855583 0.9998417988921859 0.9999999989937692 -4.679025226404483e-10 -9.5662353268105e-11 -5.052083266630843e-10 -2.0940593403000613e-10 -4.211550479020454e-10 -5.179915958729794e-07 1.1565319221515617e-09 3.758586526490499e-08 2.479971918523424e-08 0.9999999995037163 0.9998417997333495 1.0000000199118795 2.5391892467989186e-10 -9.377857012432742e-10 -9.658338235914094e-10 2.3984893285548796e-10 3.825235095203337e-10 -5.179916331553463e-07 1.189335887971888e-09 3.74982085402721e-08 3.157662212052004e-08 1.000000001032492 0.9998418011770405 1.000000024050646 1.4662234265678278e-09 1.286637648045829e-11 1.9279132508335344e-11 1.4596979209665203e-09 2.7896974128999805e-09 -5.179916348843674e-07 1.495182209082479e-09 3.756094435708241e-08 3.4333234196586946e-08 1.0000000012379462 0.9998418013658316 1.000000024615581 1.624895153367259e-09 1.4536838579337847e-10 1.4638079423486265e-10 1.6284256727740216e-09 3.1234069902862158e-09 -5.179916382036093e-07 1.643840154228153e-09 3.7574292545505394e-08 3.473082996480659e-08 1.0000000012591748 0.9998418013852686 1.0000000246757226 1.641282802509225e-09 1.5905597000757109e-10 1.5941269343147588e-10 1.645975319399105e-09 3.1577727519138457e-09 -5.179916393593751e-07 1.6598914284436259e-09 3.757573090095774e-08 3.477344929422678e-08 0.9999999983281341 0.9998417984581375 1.000000015420132 -8.125109888136485e-10 -1.5135063375044967e-09 -1.8098606776808874e-09 -6.487379598418949e-10 -1.3528394211458033e-09 -5.179916236684793e-07 1.990594096626931e-09 3.75093721569348e-08 2.904749530308375e-08
4.382 0.9999999995912006 0.9998417990914499 0.9999999989636436 -4.643253174209878e-10 -9.27768263822011e-11 -4.975045488709399e-10 -2.0710841487884238e-10 -4.1471753157308085e-10 -5.264146516440957e-07 1.2044001949967364e-09 3.7619041925971505e-08 2.3394532005561455e-08 0.9999999995036949 0.9998417999289763 1.0000000199000627 2.526106128941046e-10 -9.37358871935821e-10 -9.656389493379106e-10 2.3972641377302905e-10 3.838821699873402e-10 -5.264146898124872e-07 1.234132504862494e-09 3.753178531201221e-08 3.0567279664799696e-08 1.000000001032245 0.9998418013734134 1.000000024047388 1.465023766157268e-09 1.2877490870530283e-11 1.905171919859038e-11 1.4596591776288202e-09 2.7911126237508257e-09 -5.264146916525462e-07 1.5305776313524057e-09 3.7594530847266426e-08 3.342007756478228e-08 1.0000000012378354 0.9998418015624274 1.0000000246133869 1.6238256854533724e-09 1.45444401609421e-10 1.4621890458662284e-10 1.6285153653646948e-09 3.1250655163846828e-09 -5.264146949577393e-07 1.6761415133033064e-09 3.7607890390494206e-08 3.382993986196071e-08 1.0000000012590802 0.9998418015818888 1.000000024673645 1.640228377573695e-09 1.591398544775275e-10 1.5925893426210628e-10 1.6460801829120374e-09 3.159458353557703e-09 -5.264146959909438e-07 1.6918942147385618e-09 3.760933010885877e-08 3.387385295159579e-08 0.9999999983319885 0.9998417986558695 1.0000000153923059 -8.113002827612336e-10 -1.5101707808182555e-09 -1.8060463621281073e-09 -6.467888084137804e-10 -1.347219032016272e-09 -5.264146802486616e-07 2.0149389493213063e-09 3.7542880698731145e-08 2.792054077682112e-08
4.392 0.9999999995967868 0.999841799293838 0.9999999989341865 -4.6050891875679535e-10 -8.994275915097574e-11 -4.898609996924431e-10 -2.0508453603256748e-10 -4.0833395613892737e-10 -5.349648172852445e-07 1.2035994390874259e-09 3.765377665155475e-08 2.3320199495252693e-08 0.9999999995036825 0.9998418001277735 1.0000000198884398 2.515959480465809e-10 -9.369512692700818e-10 -9.654052638311719e-10 2.393542750087972e-10 3.8523761409292644e-10 -5.349648563577898e-07 1.2318417576667544e-09 3.7566900097531075e-08 3.058386939006793e-08 1.000000001032007 0.9998418015729572 1.0000000240443188 1.464118428980784e-09 1.2868925540123485e-11 1.886374523759297e-11 1.4593707355428412e-09 2.79252440169203e-09 -5.349648582870776e-07 1.528291426822764e-09 3.7629645195781974e-08 3.3447351958237e-08 1.0000000012377332 0.9998418017621941 1.0000000246113812 1.6230503407042671e-09 1.455009595024194e-10 1.4609675552419424e-10 1.628355461021272e-09 3.126720274143376e-09 -5.349648614183264e-07 1.6741005211971432e-09 3.764301459757874e-08 3.385834759743592e-08 1.0000000012589947 0.9998418017816799 1.000000024671756 1.6394679722409667e-09 1.592041263404863e-10 1.5914467416179265e-10 1.645935279492271e-09 3.1611402055486748e-09 -5.349648626571987e-07 1.6898804795092884e-09 3.764445553211163e-08 3.3902377920518593e-08 0.9999999983358422 0.9998417988567664 1.0000000153647188 -8.098038740274587e-10 -1.5068610709390697e-09 -1.8022039840231308e-09 -6.450950231322703e-10 -1.3416139240476513e-09 -5.349648464672423e-07 2.010758903759592e-09 3.7577935999223516e-08 2.79140095970761e-08
4.402 0.9999999996023164 0.9998417994993984 0.9999999989053819 -4.56391540452899e-10 -8.717507202220618e-11 -4.822465802520445e-10 -2.0333535388215614e-10 -4.02004259495215e-10 -5.43643833363894e-07 1.1522543058964885e-09 3.768995915574431e-08 2.4633362438889545e-08 0.9999999995036779 0.9998418003297891 1.0000000198769998 2.509317538131824e-10 -9.365766113863837e-10 -9.65103900439922e-10 2.3873289483279023e-10 3.865890555827871e-10 -5.436438730642752e-07 1.1812745061610556e-09 3.760345013702014e-08 3.164241715601196e-08 1.0000000010317767 0.9998418017757188 1.000000024041427 1.463563757194778e-09 1.2827032408086193e-11 1.8744308186025382e-11 1.4588333128613872e-09 2.7939317909772696e-09 -5.436438752353837e-07 1.4874838339214873e-09 3.7666185516538675e-08 3.442745844813773e-08 1.0000000012376393 0.9998418019651791 1.0000000246095537 1.6226258943542114e-09 1.455238310897258e-10 1.460429845655939e-10 1.6279464537047427e-09 3.128370964826029e-09 -5.436438785577032e-07 1.6369889140522973e-09 3.767956346513272e-08 3.482809245570758e-08 1.0000000012589167 0.999841801984689 1.0000000246700451 1.6390582576012937e-09 1.5923512473848802e-10 1.5909858233593947e-10 1.6455411740266756e-09 3.1628181943983675e-09 -5.436438795062686e-07 1.6531325054417568e-09 3.7681005456660426e-08 3.4871027059513786e-08 0.9999999983396938 0.999841799060875 1.0000000153373598 -8.079643182093627e-10 -1.5035914224113186e-09 -1.7983045113206248e-09 -6.436566143951931e-10 -1.33602466386806e-09 -5.436438632151122e-07 1.9772303902525367e-09 3.761443384232406e-08 2.9051639899992966e-08
4.412 0.9999999996077895 0.9998417997081795 0.9999999988772028 -4.5194050996790104e-10 -8.447670871390221e-11 -4.746589353380342e-10 -2.0183236691608603e-10 -3.957283409001458e-10 -5.52453462063332e-07 1.0541480409463255e-09 3.772751746642804e-08 2.688808685454006e-08 0.9999999995036801 0.9998418005350703 1.0000000198657228 2.506459421902036e-10 -9.362364590085209e-10 -9.647347144402e-10 2.378922503720014e-10 3.879361842881888e-10 -5.524535025068335e-07 1.0871347462871241e-09 3.764136679088604e-08 3.3436306676591946e-08 1.0000000010315528 0.9998418019817464 1.0000000240386928 1.4633875999843894e-09 1.275064056453572e-11 1.8692801495940993e-11 1.4580768366991428e-09 2.7953351722584833e-09 -5.524535048689865e-07 1.413660421754737e-09 3.770408342312237e-08 3.608904994126036e-08 1.0000000012375523 0.9998418021714301 1.000000024607883 1.6225798873395631e-09 1.4551228166076375e-10 1.460574620915728e-10 1.6273184488891984e-09 3.130017321711094e-09 -5.524535079708762e-07 1.5702831014777474e-09 3.7717468529372176e-08 3.6472272539216024e-08 1.0000000012588453 0.9998418021909645 1.000000024668491 1.6390272710312708e-09 1.5923158473770923e-10 1.5912103775500762e-10 1.6449281150235414e-09 3.164492037702892e-09 -5.524535091896592e-07 1.587116335187886e-09 3.771891149178499e-08 3.651336636774638e-08 0.9999999983435414 0.9998417992682432 1.000000015310208 -8.057525320983504e-10 -1.5003636042267774e-09 -1.7943474315560008e-09 -6.424439776528176e-10 -1.330451207455878e-09 -5.524534925506503e-07 1.919230531295998e-09 3.765230517311903e-08 3.0986187758160186e-08
4.422 0.9999999996132044 0.99984179992023 0.9999999988496086 -4.4715549600405915e-10 -8.184025106467413e-11 -4.671194707127936e-10 -2.005178160284345e-10 -3.895060941891131e-10 -5.61395487452984e-07 9.206005459917853e-10 3.776643200276544e-08 2.9416045970835784e-08 0.9999999995036869 0.9998418007436654 1.0000000198545729 2.5073437878026614e-10 -9.359214876918638e-10 -9.643218266327975e-10 2.3689084028825964e-10 3.8927876727051473e-10 -5.613955287983198e-07 9.61976404140797e-10 3.7680626393718356e-08 3.5473719399482864e-08 1.0000000010313335 0.9998418021910883 1.0000000240360802 1.4635850977467517e-09 1.26490635781529e-11 1.8685138853578208e-11 1.4571601043161726e-09 2.796733491416844e-09 -5.613955311305973e-07 1.3197687153647931e-09 3.7743314638082066e-08 3.798673720325519e-08 1.000000001237469 0.9998418023809953 1.000000024606334 1.6229077222326425e-09 1.4547553870559902e-10 1.4611572498581948e-10 1.6265301041270272e-09 3.1316591739756345e-09 -5.613955345339504e-07 1.4864101958213974e-09 3.775670551296957e-08 3.835147228744795e-08 1.0000000012587784 0.9998418024005543 1.0000000246670588 1.6393700841020305e-09 1.592028729770496e-10 1.591873417895891e-10 1.6441548796710578e-09 3.16616094680759e-09 -5.61395535578283e-07 1.5041954140531834e-09 3.775814928964532e-08 3.839061065345093e-08 0.9999999983473843 0.9998417994789195 1.0000000152832276 -8.031719379055834e-10 -1.4971688894956141e-09 -1.79035672747593e-09 -6.413984373128335e-10 -1.3248941986697816e-09 -5.613955186452649e-07 1.8476225784493457e-09 3.769152730603621e-08 3.317304424782973e-08
4.432 0.9999999996185596 0.9998418001355998 0.9999999988225448 -4.420701850307463e-10 -7.925348618139813e-11 -4.5965997148297893e-10 -1.9931464675959444e-10 -3.8333787299597907e-10 -5.704717160121599e-07 7.730814347803568e-10 3.780672193942051e-08 3.161680087710312e-08 0.9999999995036964 0.9998418009556232 1.0000000198435013 2.51158961510216e-10 -9.356185686154289e-10 -9.63899621310014e-10 2.3580614127376447e-10 3.9061623183774417e-10 -5.704717581332431e-07 8.285208105929816e-10 3.772123763585607e-08 3.726485025374284e-08 1.0000000010311172 0.9998418024037931 1.0000000240335405 1.4641179468019432e-09 1.2535903386651534e-11 1.868701791751974e-11 1.4561608712028426e-09 2.7981268624039537e-09 -5.704717606974334e-07 1.2259807266988445e-09 3.7783886920250256e-08 3.966408531618837e-08 1.0000000012373886 0.9998418025939232 1.0000000246048577 1.6235703808777946e-09 1.4542738168190667e-10 1.461834936941604e-10 1.625659114710865e-09 3.1332959375048833e-09 -5.70471763968407e-07 1.4039102713405814e-09 3.779728200849633e-08 4.001372250550577e-08 1.000000001258714 0.9998418026135069 1.0000000246656993 1.640048020693757e-09 1.591624859986139e-10 1.5926297211872677e-10 1.6432989100924765e-09 3.1678248993045068e-09 -5.704717647737171e-07 1.4227422747889479e-09 3.779872645796749e-08 4.005126428052256e-08 0.9999999983512196 0.9998417996929525 1.0000000152563695 -8.002597271714743e-10 -1.4939942055708948e-09 -1.786366286238794e-09 -6.404433143834492e-10 -1.3193537383295283e-09 -5.70471747824979e-07 1.7778625161519818e-09 3.773211082145211e-08 3.508659528318922e-08
4.442 0.9999999996238536 0.9998418003543376 0.9999999987959467 -4.367483180392614e-10 -7.670607096502355e-11 -4.5230526532842577e-10 -1.9814006472918084e-10 -3.772236284883702e-10 -5.79683976091218e-07 6.469028158355673e-10 3.784839814905672e-08 3.307870962281878e-08 0.9999999995037062 0.9998418011709932 1.00000001983245 2.5185303638954627e-10 -9.35315634444225e-10 -9.634958391078008e-10 2.347207303674831e-10 3.9194848923533663e-10 -5.796840192608095e-07 7.212476579756836e-10 3.7763198913039e-08 3.844534459161143e-08 1.0000000010309005 0.99984180261991 1.0000000240310152 1.4649184141035306e-09 1.2423099590450334e-11 1.8670646679970067e-11 1.4551611878129451e-09 2.799515288782291e-09 -5.796840219590678e-07 1.1563720231544046e-09 3.782579777165612e-08 4.077326221246958e-08 1.0000000012373083 0.9998418028102639 1.000000024603396 1.6245007220806089e-09 1.4537971465875412e-10 1.4623323064404984e-10 1.6247880682885596e-09 3.1349271729812632e-09 -5.79684025044565e-07 1.3436754177335687e-09 3.783919552419736e-08 4.111350773475035e-08 1.0000000012586496 0.9998418028298717 1.0000000246643543 1.640993671943163e-09 1.591227101901257e-10 1.593206193964612e-10 1.6424427418607066e-09 3.1694836055271874e-09 -5.796840262124152e-07 1.3633563122003236e-09 3.784064040018172e-08 4.115005906126451e-08 0.9999999983550454 0.9998417999103913 1.0000000152295763 -7.970825932438554e-10 -1.4908281661410348e-09 -1.782403168713664e-09 -6.394954154895593e-10 -1.3138305445175656e-09 -5.796840087237629e-07 1.726327841219422e-09 3.7774056071404516e-08 3.634582203256029e-08
4.452 0.9999999996290846 0.9998418005764942 0.999999998769749 -4.3127481069184613e-10 -7.419153501845147e-11 -4.450630647580379e-10 -1.9691900309624293e-10 -3.7116319119197004e-10 -5.890341193017887e-07 5.887647611876034e-10 3.7891405213312216e-08 3.359464120118431e-08 0.9999999995037143 0.9998418013898247 1.0000000198213572 2.5272911786826646e-10 -9.350059366614624e-10 -9.631206165782261e-10 2.3370917944668284e-10 3.932748943985707e-10 -5.890341635639642e-07 6.791138003618381e-10 3.7806445369991126e-08 3.882358204520189e-08 1.0000000010306818 0.9998418028394886 1.000000024028444 1.465899275465775e-09 1.2317969627756705e-11 1.8625623999703687e-11 1.4542358761030007e-09 2.8008978026888145e-09 -5.89034166480688e-07 1.1307669918078415e-09 3.786898209838617e-08 4.112820736320875e-08 1.0000000012372259 0.9998418030300664 1.000000024601888 1.6256114784179953e-09 1.4533945299497234e-10 1.4625429909136486e-10 1.6239915035277032e-09 3.1365526932794155e-09 -5.890341694283568e-07 1.3218306622967483e-09 3.788238093676355e-08 4.146558264027681e-08 1.0000000012585832 0.9998418030496987 1.0000000246629623 1.6421193753679514e-09 1.590904082345774e-10 1.5934959686344273e-10 1.6416610771359047e-09 3.1711367202625746e-09 -5.890341705080237e-07 1.3418489139512817e-09 3.78838260762585e-08 4.1501837018986694e-08 0.9999999983588591 0.999841800131286 1.0000000152027861 -7.937274763423404e-10 -1.4876636484581485e-09 -1.7784774793057115e-09 -6.38480184046004e-10 -1.3083246360210812e-09 -5.890341527137163e-07 1.7049644183127583e-09 3.7817299467778345e-08 3.675349802178174e-08
4.462 0.9999999996342511 0.9998418008021215 0.9999999987438912 -4.257449510207868e-10 -7.170742967393368e-11 -4.379248498964784e-10 -1.955930093896822e-10 -3.651564115547957e-10 -5.985240199659096e-07 6.248524326849475e-10 3.793559016670291e-08 3.3139543347854965e-08 0.9999999995037182 0.9998418016121695 1.0000000198101702 2.536910513275799e-10 -9.346866077295683e-10 -9.627673923572564e-10 2.3282866068404064e-10 3.945955286811837e-10 -5.985240650437604e-07 7.181028141655721e-10 3.7850820864769316e-08 3.8378647146067026e-08 1.0000000010304593 0.9998418030625805 1.0000000240257723 1.4669640586794894e-09 1.2222902123876157e-11 1.8558112295124543e-11 1.4534420450565173e-09 2.802274285756085e-09 -5.985240681673926e-07 1.1547138104931016e-09 3.791328419870353e-08 4.0708002790603953e-08 1.0000000012371395 0.9998418032533816 1.0000000246002796 1.626806203624617e-09 1.4530925383763637e-10 1.46252817669342e-10 1.6233264368374105e-09 3.138172739049808e-09 -5.985240711528126e-07 1.342491305681845e-09 3.7926682626353466e-08 4.1049019936604645e-08 1.0000000012585126 0.999841803273039 1.0000000246614709 1.6433287378663423e-09 1.5906821068026306e-10 1.5935597745150281e-10 1.641010888697711e-09 3.1727842778172345e-09 -5.985240721002433e-07 1.3622219507983832e-09 3.792812791816549e-08 4.108566956256466e-08 0.9999999983626595 0.9998418003556874 1.0000000151759452 -7.902908388929552e-10 -1.4844982470785995e-09 -1.7745829714993183e-09 -6.373403671311676e-10 -1.3028362065869493e-09 -5.985240540897083e-07 1.7168379978242282e-09 3.786168508260761e-08 3.628792061637399e-08
4.472 0.9999999996393523 0.9998418010312701 0.9999999987183282 -4.2025332012141427e-10 -6.925202933115625e-11 -4.3087382849969246e-10 -1.9412627132794917e-10 -3.592032268724506e-10 -6.081555753096971e-07 7.289762178808205e-10 3.798072288389469e-08 3.1835073529980164e-08 0.9999999995037164 0.9998418018380786 1.000000019798847 2.546440345958335e-10 -9.343561763890924e-10 -9.624220607492194e-10 2.3211358455934727e-10 3.9591046078726854e-10 -6.081556212418767e-07 8.146328281170534e-10 3.78960983728965e-08 3.723200046790926e-08 1.0000000010302308 0.9998418032892373 1.0000000240229596 1.4680184241295491e-09 1.2139345034304903e-11 1.848246734411438e-11 1.4528137343755037e-09 2.8036449707940277e-09 -6.081556245397445e-07 1.2170508324425422e-09 3.7958477879619004e-08 3.963088597893435e-08 1.0000000012370471 0.9998418034802624 1.00000002459853 1.6279901019986186e-09 1.4529067007976152e-10 1.4624273926490828e-10 1.622826755699133e-09 3.139786624786759e-09 -6.081556275285054e-07 1.3965715156817758e-09 3.797187450295567e-08 3.998154046748418e-08 1.0000000012584365 0.999841803499944 1.0000000246598377 1.6445274918036908e-09 1.5905776021224477e-10 1.5935420629367526e-10 1.6405262198146208e-09 3.1744257030848477e-09 -6.081556285319509e-07 1.4155627036779217e-09 3.797331983089172e-08 4.0019221480571114e-08 0.9999999983664436 0.9998418005836477 1.0000000151490123 -7.868664332149137e-10 -1.4813306898641609e-09 -1.770704611524856e-09 -6.360415821610003e-10 -1.2973655851576887e-09 -6.081556102993144e-07 1.7556816425868173e-09 3.790698520518643e-08 3.507218241361179e-08
4.482 0.9999999996443872 0.9998418012639946 0.9999999986930307 -4.1488372741288793e-10 -6.682270109459835e-11 -4.2389722087894276e-10 -1.9250728260874986e-10 -3.533033995163098e-10 -6.179307063636139e-07 8.561191898390147e-10 3.802655772811785e-08 2.991419437056618e-08 0.9999999995037082 0.9998418020676052 1.0000000197873649 2.5550376025192364e-10 -9.340129078569515e-10 -9.620736275651535e-10 2.3157360570346695e-10 3.9721914939371837e-10 -6.179307530288656e-07 9.3155452638867e-10 3.7942039350254767e-08 3.560973913617706e-08 1.0000000010299956 0.9998418035195117 1.0000000240199827 1.4689783347107202e-09 1.2069379531430991e-11 1.8409587293297713e-11 1.452360899904619e-09 2.805009175887808e-09 -6.179307568212672e-07 1.2980061189994825e-09 3.8004325413104257e-08 3.811614342262481e-08 1.0000000012369483 0.9998418037107606 1.0000000245966159 1.6290796414919484e-09 1.452858546578464e-10 1.4623520315900384e-10 1.6225026852876454e-09 3.141394583895657e-09 -6.179307594977841e-07 1.4677372642610023e-09 3.80177189641301e-08 3.8481381076883425e-08 1.0000000012583539 0.9998418037304665 1.0000000246580405 1.6456317744942192e-09 1.5906091530889637e-10 1.5935488153852642e-10 1.6402170572377065e-09 3.1760608517659935e-09 -6.179307606435329e-07 1.4858310724700296e-09 3.801916419285423e-08 3.8520615647536635e-08 0.9999999983702114 0.9998418008152193 1.0000000151219643 -7.835385851341014e-10 -1.4781588072382578e-09 -1.7668312065264176e-09 -6.345734077538726e-10 -1.2919127476852657e-09 -6.179307420127429e-07 1.8095435835588999e-09 3.795296002292267e-08 3.333710543134169e-08
4.492 0.9999999996493556 0.9998418015003491 0.9999999986679889 -4.0970618905127606e-10 -6.441542653515404e-11 -4.169934181941433e-10 -1.9074502129808133e-10 -3.474568137353656e-10 -6.278513577452028e-07 9.750783361340487e-10 3.8072897760798286e-08 2.769854050491171e-08 0.9999999995036927 0.9998418023008034 1.000000019775719 2.5620292197193487e-10 -9.336541116930541e-10 -9.617211962179373e-10 2.311987158029726e-10 3.985215485361583e-10 -6.278514053801073e-07 1.0412572002489048e-09 3.7988455458067906e-08 3.3808831198449884e-08 1.0000000010297532 0.9998418037534575 1.000000024016836 1.469776068931518e-09 1.2015728672292489e-11 1.8339728873348228e-11 1.4520730255350143e-09 2.806367728173623e-09 -6.278514094865392e-07 1.3784922531238953e-09 3.805063929018752e-08 3.644781767691895e-08 1.000000001236842 0.9998418039449312 1.0000000245945324 1.6300067158865815e-09 1.4529720937449203e-10 1.4623084301336137e-10 1.6223435606350796e-09 3.142996027364575e-09 -6.278514119823395e-07 1.5394353502066032e-09 3.80640286286986e-08 3.683071359713649e-08 1.000000001258263 0.9998418039646615 1.0000000246560738 1.646574056313592e-09 1.5908025781626392e-10 1.5935844569071257e-10 1.6400728812999368e-09 3.177689757535457e-09 -6.278514131581584e-07 1.5567060128505398e-09 3.80654736182493e-08 3.687182323949866e-08 0.999999998373962 0.9998418010504565 1.0000000150947965 -7.803757007160738e-10 -1.474979565748087e-09 -1.762962031001623e-09 -6.329460733807213e-10 -1.2864778602065808e-09 -6.278513940056713e-07 1.8653739677922577e-09 3.7999419677837527e-08 3.139085032204804e-08
4.502 0.9999999996542582 0.9998418017403891 0.9999999986432094 -4.0477295479914004e-10 -6.202798833826289e-11 -4.1017183824323657e-10 -1.8886097158498126e-10 -3.4166348952518005e-10 -6.379194980236377e-07 1.0683155802292308e-09 3.811962195586814e-08 2.559231129052468e-08 0.9999999995036695 0.9998418025377283 1.0000000197639198 2.566925366344466e-10 -9.332787122096802e-10 -9.613748677493302e-10 2.3096615783175617e-10 3.998171663465746e-10 -6.37919546536517e-07 1.1271419015352206e-09 3.803523546394384e-08 3.217054798187694e-08 1.000000001029503 0.9998418039911308 1.0000000240135312 1.470362519797514e-09 1.1978847435351516e-11 1.8263253247342423e-11 1.4519272299760041e-09 2.8077197580602487e-09 -6.379195507487188e-07 1.4440040351165794e-09 3.809730935578834e-08 3.494454907594425e-08 1.0000000012367283 0.9998418041828282 1.00000002459229 1.630722426216654e-09 1.4532544217866982e-10 1.462197849177089e-10 1.6223265496624634e-09 3.1445910884396622e-09 -6.37919553448135e-07 1.598412175682656e-09 3.811069346906346e-08 3.534510483621567e-08 1.0000000012581653 0.9998418042025831 1.0000000246539482 1.6473049879669013e-09 1.5911641621975096e-10 1.5935545706745716e-10 1.640071028644238e-09 3.1793121409332275e-09 -6.379195542521711e-07 1.615060894934749e-09 3.811213808796022e-08 3.5388084427439255e-08 0.9999999983776952 0.9998418012894148 1.0000000150675186 -7.774274280022627e-10 -1.4717920876087205e-09 -1.7591067364975379e-09 -6.311818092805671e-10 -1.281061380797391e-09 -6.379195348406148e-07 1.9118720315756662e-09 3.8046250973590055e-08 2.9597793893038283e-08
4.512 0.999999999659096 0.9998418019841713 0.9999999986187089 -4.0011723468381615e-10 -5.966164412997885e-11 -4.0344620238758313e-10 -1.8687688493627102e-10 -3.359230185304933e-10 -6.481371198880235e-07 1.1256687495719356e-09 3.816666808113235e-08 2.4063530461278733e-08 0.9999999995036404 0.9998418027784365 1.0000000197519887 2.569408071447194e-10 -9.32889909868245e-10 -9.61048448176966e-10 2.3085326107042217e-10 4.0110609985061203e-10 -6.481371695033391e-07 1.1793616761753855e-09 3.808232918948945e-08 3.104357416765781e-08 1.0000000010292471 0.9998418042325874 1.000000024010089 1.4707071879021106e-09 1.1955617004079252e-11 1.8166444762085443e-11 1.4519011503583662e-09 2.809064914847455e-09 -6.481371739527576e-07 1.4846341039520573e-09 3.814428702242814e-08 3.392204906960208e-08 1.000000001236608 0.9998418044245091 1.0000000245899103 1.6311962198281456e-09 1.4536750076530235e-10 1.4618839317788786e-10 1.6224290020068395e-09 3.146179677084936e-09 -6.481371766826187e-07 1.6352528518316444e-09 3.8157665027267287e-08 3.433602295876696e-08 1.0000000012580612 0.9998418044442885 1.0000000246516847 1.6477935762738373e-09 1.5916639503586327e-10 1.5933177259035924e-10 1.6401884053840878e-09 3.180928249808507e-09 -6.481371774147591e-07 1.6515382203355336e-09 3.815910920039934e-08 3.438041999551704e-08 0.9999999983814121 0.9998418015321502 1.0000000150401531 -7.74725543188433e-10 -1.468598882153776e-09 -1.7552797311176558e-09 -6.293030304545998e-10 -1.2756630627992624e-09 -6.48137157566878e-07 1.9404608420308642e-09 3.809340108707571e-08 2.8344643885545493e-08
4.522 0.9999999996638714 0.999841802231754 0.999999998594509 -3.957575160986044e-10 -5.7321909763407436e-11 -3.968255773163915e-10 -1.8480351645298454e-10 -3.3023518425862464e-10 -6.58506241258197e-07 1.1410599816579259e-09 3.8213998345127075e-08 2.3540627563836655e-08 0.9999999995036063 0.999841803022986 1.0000000197399526 2.569327957900427e-10 -9.324946258416025e-10 -9.60750443619625e-10 2.3084804510643815e-10 4.023884418409103e-10 -6.5850629172862e-07 1.1921791069239108e-09 3.8129714012809024e-08 3.0706654320975393e-08 1.0000000010289858 0.9998418044778853 1.0000000240065365 1.4707953311653778e-09 1.193921258342683e-11 1.8041310737704838e-11 1.4519825607315052e-09 2.810403511613836e-09 -6.585062963481885e-07 1.494380706045079e-09 3.819155183199841e-08 3.362542644352578e-08 1.0000000012364827 0.9998418046700315 1.0000000245874199 1.63141316312675e-09 1.4541616777747033e-10 1.4612800763481744e-10 1.6226390828685808e-09 3.1477615216522722e-09 -6.585062991440586e-07 1.6441520633134496e-09 3.82049230921917e-08 3.404442417809239e-08 1.0000000012579522 0.9998418046898355 1.000000024649311 1.6480251440510815e-09 1.5922311147471051e-10 1.5927918768479633e-10 1.6404134005332453e-09 3.1825379108576648e-09 -6.585062996033714e-07 1.66035833599031e-09 3.820636675814708e-08 3.40893509719189e-08 0.9999999983851141 0.9998418017787204 1.0000000150127262 -7.722857645279699e-10 -1.4654068876538145e-09 -1.7514892044303428e-09 -6.273215633035739e-10 -1.2702836104717389e-09 -6.585062797652131e-07 1.945596348979267e-09 3.814084392583002e-08 2.7952770385962505e-08
4.532 0.9999999996685869 0.9998418024831962 0.9999999985706338 -3.916994089986006e-10 -5.5016826128217116e-11 -3.903078266768142e-10 -1.8263566952507593e-10 -3.2460036031237597e-10 -6.690289038680457e-07 1.1118877371838202e-09 3.826158626661884e-08 2.4201561758488225e-08 0.9999999995035689 0.9998418032714347 1.0000000197278391 2.56664846529537e-10 -9.32102208109646e-10 -9.60477674975846e-10 2.3095459390869083e-10 4.0366354714978193e-10 -6.690289554627218e-07 1.1635099532103784e-09 3.8177380534494354e-08 3.1256538974565727e-08 1.0000000010287209 0.999841804727083 1.000000024002901 1.470623447397778e-09 1.1919804093527833e-11 1.7891041026097938e-11 1.452175143372571e-09 2.8117352802735984e-09 -6.690289602728525e-07 1.4712442370189762e-09 3.823909656024231e-08 3.4137325105749394e-08 1.0000000012363544 0.9998418049194536 1.0000000245848462 1.6313703072999947e-09 1.4546197814727273e-10 1.4604265516848336e-10 1.6229603072213228e-09 3.149336737247798e-09 -6.690289631492085e-07 1.6232065509515563e-09 3.8252460688768585e-08 3.455128803999985e-08 1.0000000012578398 0.9998418049392819 1.0000000246468537 1.647996912347258e-09 1.592767507914538e-10 1.5920145830529042e-10 1.6407496937867836e-09 3.184140170010949e-09 -6.69028963279567e-07 1.6396289844689676e-09 3.825390383620717e-08 3.45956833785169e-08 0.9999999983888029 0.9998418020291842 1.000000014985265 -7.701126423504596e-10 -1.462225138248793e-09 -1.7477333483139877e-09 -6.252334262875018e-10 -1.264922340351583e-09 -6.690289432250377e-07 1.9253244816453117e-09 3.818856625515159e-08 2.8539172167017695e-08
4.542 0.9999999996732432 0.9998418027385573 0.9999999985471025 -3.8794098015587565e-10 -5.2754091699509985e-11 -3.8387773773896366e-10 -1.8035867506990232e-10 -3.190174643825627e-10 -6.79707175063613e-07 1.0399594473651322e-09 3.8309443906051624e-08 2.5832304132844224e-08 0.9999999995035292 0.999841803523842 1.0000000197156724 2.5614093688097225e-10 -9.317216692548064e-10 -9.60213838360854e-10 2.3118587958218958e-10 4.049324106153764e-10 -6.797072278429161e-07 1.0959019334262342e-09 3.8225355438392063e-08 3.254038629548686e-08 1.0000000010284547 0.9998418049802393 1.0000000239992066 1.4701960244272797e-09 1.1888455173033945e-11 1.7732128148298065e-11 1.4524921270486828e-09 2.8130607317560837e-09 -6.797072325031977e-07 1.4181403403210671e-09 3.8286949530265526e-08 3.532222210324413e-08 1.0000000012362238 0.9998418051728347 1.0000000245822134 1.6310718557656242e-09 1.4549583821597536e-10 1.459488057576493e-10 1.6234060096411822e-09 3.1509049954923966e-09 -6.797072359131552e-07 1.5753028776773353e-09 3.830030629789099e-08 3.572328553278584e-08 1.0000000012577253 0.9998418051926877 1.0000000246443381 1.6477132930626435e-09 1.593185755928925e-10 1.5911519731746667e-10 1.6412101751684611e-09 3.185736114405237e-09 -6.797072358768871e-07 1.592230091329629e-09 3.830174890561193e-08 3.5766319012757616e-08 0.9999999983924797 0.9998418022836008 1.000000014957795 -7.682022512376801e-10 -1.459062497909198e-09 -1.7439954329545306e-09 -6.230246951435063e-10 -1.2595799494541283e-09 -6.797072154450334e-07 1.882142395342409e-09 3.823659174764707e-08 2.993133028828878e-08
4.552 0.9999999996778431 0.999841802997898 0.9999999985239335 -3.844748173284399e-10 -5.053854956570667e-11 -3.775115069914285e-10 -1.7796211842433308e-10 -3.1348647972687443e-10 -6.905431477161577e-07 9.331523841551246e-10 3.835767295529176e-08 2.7937697942519727e-08 0.9999999995034891 0.999841803780268 1.0000000197034764 2.553701787559644e-10 -9.313594565115894e-10 -9.59933574736185e-10 2.315509626784838e-10 4.0619435147255997e-10 -6.905432013778345e-07 9.98178537057897e-10 3.827374762295206e-08 3.4206265123255454e-08 1.0000000010281869 0.9998418052374145 1.0000000239954778 1.4695218640850024e-09 1.1838894689976298e-11 1.7589913543048992e-11 1.452942274944868e-09 2.8143791321758237e-09 -6.905432065265456e-07 1.3439511563796183e-09 3.8335219979401e-08 3.686482864718127e-08 1.0000000012360923 0.9998418054302348 1.0000000245795464 1.630526922502667e-09 1.4551128298095543e-10 1.4587184607497552e-10 1.6239848332399358e-09 3.1524667644452827e-09 -6.90543209587956e-07 1.5089464796011977e-09 3.834856917977514e-08 3.7249769384369445e-08 1.00000000125761 0.9998418054501124 1.0000000246417873 1.6471831922611127e-09 1.5934210070115831e-10 1.590458893909451e-10 1.6418038374730641e-09 3.1873252316226252e-09 -6.905432096529514e-07 1.5266220338428888e-09 3.83500111994433e-08 3.7291099744052986e-08 0.999999998396146 0.9998418025420299 1.000000014930339 -7.6654635393836e-10 -1.4559251486961287e-09 -1.7402505858661978e-09 -6.206865009376752e-10 -1.254255999912522e-09 -6.905431889591691e-07 1.8235662467765383e-09 3.8285027922077956e-08 3.173386767714787e-08
4.562 0.9999999996823884 0.9998418032612787 0.9999999985011467 -3.8128976855966813e-10 -4.837196988084591e-11 -3.711851620817865e-10 -1.7545576402926603e-10 -3.080073521827329e-10 -7.015389398426986e-07 8.075222298799721e-10 3.840650209377218e-08 2.997599179563134e-08 0.9999999995034491 0.999841804040773 1.0000000196912764 2.5436629341619166e-10 -9.310181148999411e-10 -9.59611509369316e-10 2.32038835489849e-10 4.0744918130221306e-10 -7.015389947753444e-07 8.871887641501753e-10 3.832278229603992e-08 3.5835791554561874e-08 1.0000000010279197 0.9998418054986691 1.0000000239917397 1.4686151189801686e-09 1.1767997899150143e-11 1.7489974985392405e-11 1.4535143496910315e-09 2.8156905580467683e-09 -7.015389998096202e-07 1.263722519504777e-09 3.8384132157249473e-08 3.8381297306743536e-08 1.0000000012359613 0.9998418056917139 1.0000000245768697 1.6297493967896673e-09 1.4550553546685532e-10 1.4583730110242592e-10 1.6246852821385174e-09 3.1540217682069653e-09 -7.015390027149342e-07 1.4380536801776458e-09 3.839747347352968e-08 3.875139337461735e-08 1.000000001257495 0.9998418057116164 1.000000024639227 1.6464204849417708e-09 1.5934420384372585e-10 1.590192623011598e-10 1.6425194152715539e-09 3.188907866627418e-09 -7.015390027991343e-07 1.4566038469381143e-09 3.839891484743506e-08 3.879115572306555e-08 0.9999999983998024 0.9998418028045323 1.000000014902922 -7.651316239982654e-10 -1.4528155895346242e-09 -1.7364745834503869e-09 -6.182298550955584e-10 -1.2489506028699537e-09 -7.015389820668476e-07 1.7615623480320139e-09 3.833410080056294e-08 3.348906830234549e-08
4.572 0.99999999968688 0.9998418035287617 0.9999999984787671 -3.7836444396984134e-10 -4.625220722769689e-11 -3.648843800108965e-10 -1.728779599669441e-10 -3.0257973495285506e-10 -7.126966954724366e-07 6.897701130022721e-10 3.845627672383438e-08 3.151728543760591e-08 0.9999999995034103 0.9998418043054185 1.0000000196791035 2.53151361914943e-10 -9.306971809862465e-10 -9.592325576699933e-10 2.3260934425646476e-10 4.0869731506325453e-10 -7.126967514824028e-07 7.886543239796195e-10 3.837279216448848e-08 3.7068423089036593e-08 1.0000000010276535 0.9998418057640641 1.0000000239880231 1.467497862097402e-09 1.1676704465069632e-11 1.7447176781283178e-11 1.4541683393815603e-09 2.8169954231003796e-09 -7.126967567870822e-07 1.1966976070057908e-09 3.843401698682687e-08 3.9532987204155825e-08 1.0000000012358314 0.9998418059573336 1.0000000245742144 1.6287617448254331e-09 1.4547923508235987e-10 1.458596692140696e-10 1.6254676741435122e-09 3.155570087451187e-09 -7.126967594144163e-07 1.3796356038125745e-09 3.8447349824797157e-08 3.9892478712169974e-08 1.0000000012573809 0.9998418059772606 1.0000000246366882 1.6454477977797555e-09 1.5932585754423468e-10 1.5904973201994812e-10 1.6433168393279212e-09 3.190483529922441e-09 -7.126967597060718e-07 1.398975847322735e-09 3.844879048180746e-08 3.993112279358673e-08 0.9999999984034501 0.999841803071169 1.0000000148755752 -7.639358099067998e-10 -1.4497327587380127e-09 -1.7326522535197181e-09 -6.15694091430785e-10 -1.24366384662295e-09 -7.126967388141623e-07 1.7101566481373503e-09 3.8384145601809264e-08 3.481278512889281e-08
4.582 0.9999999996913197 0.9998418038004092 0.9999999984568267 -3.7566360407975056e-10 -4.417298834669213e-11 -3.5861259717133623e-10 -1.7029199400078545e-10 -2.9720316663470664e-10 -7.240185848380486e-07 6.166291399287263e-10 3.850739374737726e-08 3.2300646499870696e-08 0.9999999995033735 0.9998418045742657 1.0000000196669956 2.5176204388326345e-10 -9.303910040978263e-10 -9.58800131927718e-10 2.331984987579239e-10 4.099386035632321e-10 -7.240186420363938e-07 7.330630189656155e-10 3.842415741074097e-08 3.767303261244109e-08 1.0000000010273895 0.9998418060336616 1.000000023984367 1.4662068676078224e-09 1.1569915787934495e-11 1.7458530149474873e-11 1.4548400293950975e-09 2.8182938200573814e-09 -7.240186475564754e-07 1.1609066130450113e-09 3.848525273731578e-08 4.009891679902265e-08 1.000000001235703 0.9998418062271562 1.0000000245716192 1.627600474327894e-09 1.454376896311789e-10 1.459366248239837e-10 1.6262678795929069e-09 3.157111449303818e-09 -7.240186501477634e-07 1.3488210853640741e-09 3.8498576180808033e-08 4.0453464767290904e-08 1.0000000012572687 0.9998418062471076 1.0000000246342098 1.6443013407139334e-09 1.5929220514050805e-10 1.5913483367888666e-10 1.6441320227502553e-09 3.1920524807894176e-09 -7.240186506341948e-07 1.368612396610186e-09 3.850001606937193e-08 4.049159200353919e-08 0.9999999984070903 0.9998418033420021 1.000000014848336 -7.629231006714791e-10 -1.4466712913094603e-09 -1.7287869895209127e-09 -6.131431598495555e-10 -1.2383957295129128e-09 -7.240186292527932e-07 1.68130352224315e-09 3.843554544440853e-08 3.5463333500943936e-08
4.592 0.99999999969571 0.9998418040762845 0.9999999984353608 -3.7313300444448213e-10 -4.2123233955401276e-11 -3.523916300631104e-10 -1.677709901419659e-10 -2.918775906712988e-10 -7.355068046406012e-07 6.179013617256452e-10 3.85602063857467e-08 3.22374594860271e-08 0.9999999995033397 0.999841804847379 1.000000019654995 2.502525286046611e-10 -9.300900416053596e-10 -9.583366602725356e-10 2.337331843076699e-10 4.1117304718835295e-10 -7.355068630243391e-07 7.401280543271811e-10 3.8477216738657044e-08 3.757060929878288e-08 1.0000000010271284 0.9998418063075244 1.0000000239808124 1.4647970258574257e-09 1.1457589685038281e-11 1.7501648011715578e-11 1.455456043102772e-09 2.8195853674314314e-09 -7.355068685744875e-07 1.165397874115303e-09 3.853817673623261e-08 4.0002597752524265e-08 1.000000001235578 0.9998418065012441 1.000000024569126 1.6263205623169625e-09 1.4539014155171975e-10 1.4604546104658271e-10 1.6270123505839881e-09 3.1586463947986368e-09 -7.355068712147942e-07 1.3527951449816183e-09 3.855148973488668e-08 4.035821844791372e-08 1.00000000125716 0.9998418065212201 1.0000000246318332 1.6430361134570316e-09 1.592526196475626e-10 1.592517635586937e-10 1.6448913153255167e-09 3.1936149784926734e-09 -7.355068718072923e-07 1.3725440017965731e-09 3.855292873037755e-08 4.0396468387032306e-08 0.9999999984107241 0.9998418036170947 1.0000000148212453 -7.620394705802445e-10 -1.4436213845357994e-09 -1.7249013614458368e-09 -6.10650578596489e-10 -1.2331459204499931e-09 -7.355068500524064e-07 1.6805864356390537e-09 3.8488641444534395e-08 3.5358697573602035e-08
4.602 0.9999999997000523 0.9998418043564529 0.9999999984144038 -3.706996547018236e-10 -4.008868408852672e-11 -3.4625655171349093e-10 -1.6538045604079826e-10 -2.866022970491648e-10 -7.471635781840894e-07 6.873810761109241e-10 3.861493940517837e-08 3.139138584202404e-08 0.9999999995033109 0.9998418051248206 1.000000019643142 2.486959157637667e-10 -9.297807039681972e-10 -9.578779586565377e-10 2.341476633606774e-10 4.124002343061934e-10 -7.471636376567261e-07 8.023958218396495e-10 3.853218662551202e-08 3.6824084113519944e-08 1.000000001026872 0.9998418065857165 1.0000000239774012 1.463341420429096e-09 1.1352923892536371e-11 1.7540954382342066e-11 1.4559512103414983e-09 2.820870104860871e-09 -7.471636436217767e-07 1.2057955605014255e-09 3.8593004860582604e-08 3.930461765782661e-08 1.0000000012354575 0.9998418067796616 1.0000000245667753 1.6249943102336528e-09 1.4535035955983204e-10 1.4615043260773104e-10 1.6276356469161348e-09 3.160175056513989e-09 -7.471636461053278e-07 1.3878418491979055e-09 3.860630633031311e-08 3.966696797188337e-08 1.0000000012570553 0.9998418067996625 1.0000000246295992 1.6417252062034786e-09 1.592209945435121e-10 1.5936454158814853e-10 1.6455293415075982e-09 3.1951706348958156e-09 -7.471636468051083e-07 1.4071124134451188e-09 3.860774429903809e-08 3.9705941122653444e-08 0.9999999984143528 0.9998418038965109 1.0000000147943438 -7.612112580085725e-10 -1.4405692505333037e-09 -1.721030931046106e-09 -6.082814994765082e-10 -1.227915192557924e-09 -7.471636244802098e-07 1.7053758196431464e-09 3.854365129485662e-08 3.456318160893226e-08
4.612 0.9999999997043492 0.9998418046409798 0.9999999983939797 -3.682764527207636e-10 -3.805422537842832e-11 -3.4024282087451034e-10 -1.6316738589069312e-10 -2.81376983065873e-10 -7.589911558448937e-07 7.906585346685617e-10 3.8671650560525705e-08 2.99478628436054e-08 0.9999999995032882 0.999841805406657 1.000000019631467 2.47178209901792e-10 -9.294486916994234e-10 -9.574612482218832e-10 2.343961210813465e-10 4.1362099073364523e-10 -7.589912166242802e-07 8.932161070302341e-10 3.858912270359948e-08 3.560858321791924e-08 1.0000000010266217 0.9998418068683034 1.0000000239741629 1.4619253599027361e-09 1.1270600101568403e-11 1.753915214917333e-11 1.4562793541655664e-09 2.822148582457304e-09 -7.589912224610943e-07 1.2678019500044313e-09 3.864979273902616e-08 3.817347173603886e-08 1.0000000012353432 0.9998418070624734 1.000000024564598 1.6237080192403008e-09 1.4533274233596023e-10 1.4621449421957564e-10 1.6280921387035655e-09 3.161696698131734e-09 -7.589912250334513e-07 1.442119490827498e-09 3.86630815726016e-08 3.85472292652763e-08 1.000000001256957 0.999841807082499 1.0000000246275385 1.6404538423716457e-09 1.5921137265446174e-10 1.5943637416458682e-10 1.6460004960904852e-09 3.1967200960274433e-09 -7.589912256359825e-07 1.460686039564869e-09 3.866451840467374e-08 3.8587419945932525e-08 0.9999999984179779 0.9998418041803158 1.0000000147676613 -7.603526058025175e-10 -1.4375004014081858e-09 -1.7172125025943445e-09 -6.060823182915247e-10 -1.222702686209217e-09 -7.589912028407782e-07 1.74671306205067e-09 3.860063082509261e-08 3.325727990394123e-08
4.622 0.9999999997086025 0.9998418049299304 0.9999999983740984 -3.657718819450125e-10 -3.6009651250730424e-11 -3.34372010528943e-10 -1.611589432782668e-10 -2.7620174904340747e-10 -7.709918146922867e-07 8.959641253214511e-10 3.873024917697899e-08 2.818137431185328e-08 0.9999999995032725 0.9998418056929531 1.0000000196199852 2.4578849409786855e-10 -9.290837250704387e-10 -9.571101271935687e-10 2.344528433479207e-10 4.1483471772965613e-10 -7.709918768792338e-07 9.864872122097247e-10 3.8647935181356556e-08 3.4172559461686365e-08 1.0000000010263785 0.9998418071553496 1.0000000239711138 1.460638115085224e-09 1.122046901363636e-11 1.747258900068771e-11 1.4564148579593075e-09 2.823420371017659e-09 -7.709918827337071e-07 1.3347995177677064e-09 3.870845077029166e-08 3.684572276754923e-08 1.000000001235236 0.9998418073497454 1.0000000245626097 1.6225503058729208e-09 1.4534747864034892e-10 1.4621397571529185e-10 1.628355762614441e-09 3.1632122233210096e-09 -7.709918852627161e-07 1.501422067244473e-09 3.872172593320583e-08 3.723387850073968e-08 1.0000000012568657 0.9998418073697957 1.0000000246256666 1.6393111874635027e-09 1.5923398986910132e-10 1.5944375884203407e-10 1.6462790632858374e-09 3.1982631824754904e-09 -7.70991886010533e-07 1.519274375871605e-09 3.872316149679527e-08 3.7275600292005073e-08 0.999999998421601 0.9998418044685746 1.000000014741213 -7.593742320679688e-10 -1.434404633188012e-09 -1.713469597380428e-09 -6.040791048266133e-10 -1.2175086308582697e-09 -7.70991862799535e-07 1.793261854859513e-09 3.8659490103956816e-08 3.17004957355965e-08
4.632 0.9999999997128127 0.9998418052233717 0.9999999983547547 -3.6310226417659823e-10 -3.3954138637212446e-11 -3.2864232792246956e-10 -1.5937069368156415e-10 -2.710758741520291e-10 -7.831678600964216e-07 9.837127056366582e-10 3.879055522343166e-08 2.642540347538108e-08 0.999999999503265 0.9998418059837747 1.0000000196086967 2.446078247381445e-10 -9.286853435209778e-10 -9.568249804012631e-10 2.343035611960074e-10 4.160417988338321e-10 -7.83167923239643e-07 1.0645808066839375e-09 3.870844474026251e-08 3.2797288212919954e-08 1.0000000010261427 0.9998418074469219 1.0000000239682536 1.4595605977729017e-09 1.1203617241791282e-11 1.7340285733395474e-11 1.4563438299425385e-09 2.824686102663379e-09 -7.831679296178976e-07 1.3930814578731528e-09 3.8768799873435606e-08 3.558423736984836e-08 1.0000000012351362 0.9998418076415432 1.0000000245608103 1.6216025660698258e-09 1.4539527958478126e-10 1.461476568818308e-10 1.6284128316217332e-09 3.1647209549004703e-09 -7.831679319219209e-07 1.5535194073397093e-09 3.878206033807183e-08 3.59872907729889e-08 1.000000001256782 0.9998418076616179 1.0000000246239837 1.6383783538311116e-09 1.592895887036832e-10 1.5938585126847154e-10 1.6463510984644936e-09 3.1997995646262435e-09 -7.831679325616115e-07 1.5707890379361734e-09 3.8783494526669386e-08 3.603059225676546e-08 0.9999999984252222 0.9998418047613536 1.0000000147149983 -7.581943219480254e-10 -1.4312815728311783e-09 -1.7098026473865382e-09 -6.022864102963686e-10 -1.212332733477921e-09 -7.831679092855412e-07 1.8346547727026e-09 3.872004989886173e-08 3.019337985745838e-08
4.642 0.9999999997169816 0.9998418055213704 0.9999999983359318 -3.6020016617951764e-10 -3.1899295465891994e-11 -3.230283001424106e-10 -1.5781486886555878e-10 -2.6599929523281363e-10 -7.95521624520403e-07 1.043137567364215e-09 3.885236694035472e-08 2.503808012896758e-08 0.9999999995032649 0.9998418062791884 1.0000000195975896 2.437007848889661e-10 -9.282638868955697e-10 -9.565828204914106e-10 2.3393794797098623e-10 4.1724241065460316e-10 -7.955216888522435e-07 1.1172343600355242e-09 3.8770448996070703e-08 3.175565212976064e-08 1.0000000010259147 0.9998418077430866 1.0000000239655704 1.4587567246903315e-09 1.1209360009336014e-11 1.7165208335522115e-11 1.4560561107670072e-09 2.8259453041651984e-09 -7.955216952165595e-07 1.4332820236584155e-09 3.8830637893372226e-08 3.46376681693297e-08 1.0000000012350438 0.9998418079379332 1.0000000245591885 1.6209287518391233e-09 1.4546552764884794e-10 1.4603872124352849e-10 1.6282532778349633e-09 3.1662238170378206e-09 -7.955216978645702e-07 1.5897186190701336e-09 3.8843882662293846e-08 3.5052984472046576e-08 1.000000001256706 0.999841807958033 1.0000000246224783 1.6377194264314125e-09 1.5936784467751186e-10 1.5928508878152834e-10 1.6462064520920477e-09 3.2013296416730756e-09 -7.955216983532902e-07 1.6066081043405958e-09 3.884531540479124e-08 3.509758361802852e-08 0.9999999984288418 0.9998418050587188 1.0000000146890058 -7.56748102281674e-10 -1.4281420109227726e-09 -1.706188409151133e-09 -6.007149405589282e-10 -1.2071750443501395e-09 -7.955216744928194e-07 1.8630717639883008e-09 3.8782107994635824e-08 2.9036937186130948e-08
4.652 0.9999999997211083 0.9998418058239938 0.9999999983176063 -3.570212096557398e-10 -2.986537188619414e-11 -3.174901621516348e-10 -1.565009000958477e-10 -2.609711315292344e-10 -8.080554685231269e-07 1.0685615296737826e-09 3.8915508829732966e-08 2.4339014008401973e-08 0.9999999995032725 0.9998418065792612 1.000000019586646 2.431087752823435e-10 -9.278386190709795e-10 -9.563467610536213e-10 2.333485665381336e-10 4.1843664526847956e-10 -8.080555341914559e-07 1.139011648065231e-09 3.883377192566139e-08 3.126381031125157e-08 1.0000000010256938 0.9998418080439095 1.0000000239630458 1.4582673042290272e-09 1.1218671003313643e-11 1.698430946216821e-11 1.4555446375700894e-09 2.8271987216877893e-09 -8.080555409616723e-07 1.4499290965647645e-09 3.889378934991081e-08 3.4197695479983824e-08 1.000000001234959 0.9998418082389822 1.000000024557725 1.6205696155308568e-09 1.4553946861494874e-10 1.459238968422346e-10 1.6278699359285678e-09 3.167720188042546e-09 -8.080555436260172e-07 1.6047978556576484e-09 3.8907017505126134e-08 3.4619595235273574e-08 1.0000000012566366 0.9998418082591068 1.000000024621132 1.6373752294685522e-09 1.5944968310950267e-10 1.5917834220139366e-10 1.6458379029588002e-09 3.2028539950976665e-09 -8.080555440922835e-07 1.6215395365025654e-09 3.890844870869845e-08 3.466488994517112e-08 0.9999999984324589 0.9998418053607373 1.0000000146632162 -7.549933460767617e-10 -1.4250050962733736e-09 -1.7025889790579174e-09 -5.993722388759187e-10 -1.2020355136088446e-09 -8.080555199353981e-07 1.873553801161018e-09 3.884548834606168e-08 2.8478323920622715e-08
4.662 0.9999999997251929 0.99984180613131 0.9999999982997541 -3.5354548350878783e-10 -2.7874036976190376e-11 -3.1198959160548556e-10 -1.5542809141022421e-10 -2.5599128129220674e-10 -8.207717814664372e-07 1.057637057271536e-09 3.897984881207209e-08 2.4503992209036657e-08 0.9999999995032854 0.99984180688406 1.0000000195758445 2.428472357015005e-10 -9.274298223267537e-10 -9.560811543175352e-10 2.3253817813059985e-10 4.196245248128113e-10 -8.207718483174415e-07 1.1278871958868347e-09 3.889828311478405e-08 3.142492369207365e-08 1.0000000010254784 0.9998418083494595 1.0000000239606603 1.4581078553572925e-09 1.121148560631749e-11 1.6832496097443325e-11 1.4548125334480376e-09 2.828445880763564e-09 -8.207718555405078e-07 1.4409109498374748e-09 3.8958124662775525e-08 3.4353276776175794e-08 1.0000000012348798 0.9998418085447579 1.0000000245564005 1.6205406392629798e-09 1.4559681887005272e-10 1.4583826890890496e-10 1.6272659619508473e-09 3.1692104122273646e-09 -8.2077185817469e-07 1.5967183778773012e-09 3.897133548960926e-08 3.477437916581776e-08 1.0000000012565737 0.9998418085649068 1.000000024619923 1.6373613361652482e-09 1.5951501891084684e-10 1.5910034949888166e-10 1.6452486176971684e-09 3.2043719826806453e-09 -8.20771858349409e-07 1.613554030913508e-09 3.8972765043012276e-08 3.481958956361585e-08 0.9999999984360732 0.9998418056674773 1.0000000146376093 -7.529139893935877e-10 -1.4218913636508104e-09 -1.6989687509526445e-09 -5.982560575463066e-10 -1.1969141480723112e-09 -8.207718340260091e-07 1.864010760903319e-09 3.891005985925603e-08 2.8640422362955046e-08
4.672 0.9999999997292347 0.9998418064433878 0.9999999982823496 -3.497808141961432e-10 -2.5939800769130092e-11 -3.065049860742025e-10 -1.5457381935518208e-10 -2.5105913833607425e-10 -8.336729806372332e-07 1.0112255204924117e-09 3.9045291908536645e-08 2.5473385088054504e-08 0.999999999503304 0.9998418071936539 1.0000000195651646 2.4290482411009516e-10 -9.27050398997046e-10 -9.557674438329023e-10 2.315314687548196e-10 4.208062813776865e-10 -8.336730491222646e-07 1.0851800913624667e-09 3.896389194269476e-08 3.218748290813287e-08 1.000000001025268 0.999841808659804 1.0000000239583906 1.4582672111225434e-09 1.1174967754864334e-11 1.6728780661622193e-11 1.45388439171478e-09 2.829686852362896e-09 -8.336730562260506e-07 1.4075647625388464e-09 3.902355429294673e-08 3.5057471728058913e-08 1.0000000012348054 0.9998418088553281 1.0000000245551914 1.6208297792281256e-09 1.4562470810809923e-10 1.4580063582553487e-10 1.6264659267178569e-09 3.1706949443316153e-09 -8.336730590539387e-07 1.5667693454384209e-09 3.903674720742508e-08 3.54710099778009e-08 1.0000000012565153 0.9998418088755021 1.0000000246188312 1.6376658595777238e-09 1.59550985381194e-10 1.5907030090907143e-10 1.6444634956692136e-09 3.205884141805143e-09 -8.336730591573207e-07 1.583934926224207e-09 3.903817506899402e-08 3.5515421669306115e-08 0.9999999984396828 0.9998418059790053 1.0000000146121635 -7.50520587581474e-10 -1.418814628780906e-09 -1.695308492655513e-09 -5.973423899023274e-10 -1.1918106167290035e-09 -8.3367303426878e-07 1.8354568830576152e-09 3.897573058937811e-08 2.9467531234598886e-08
4.682 0.9999999997332321 0.9998418067602963 0.9999999982653649 -3.4576219688390716e-10 -2.406511470133593e-11 -3.0103709005545924e-10 -1.538862366642604e-10 -2.4617478131399417e-10 -8.467615126822829e-07 9.343540500981736e-10 3.911176632983102e-08 2.6966091593036963e-08 0.9999999995033259 0.9998418075081109 1.00000001955458 2.432428907800283e-10 -9.26701906875328e-10 -9.554083790200856e-10 2.303816788415541e-10 4.219816932818765e-10 -8.467615824170476e-07 1.0164419134894183e-09 3.903053157344477e-08 3.335190174256027e-08 1.0000000010250616 0.9998418089750123 1.0000000239562132 1.4587059217940384e-09 1.1107975935059742e-11 1.666994348501317e-11 1.452813632193904e-09 2.8309221708646857e-09 -8.46761589452742e-07 1.355242865946333e-09 3.9090012373274534e-08 3.613186958909989e-08 1.0000000012347345 0.9998418091707625 1.0000000245540746 1.6213983284659663e-09 1.4562227053696692e-10 1.4580751077246118e-10 1.625523145534962e-09 3.172173937383562e-09 -8.467615921756189e-07 1.5200301300743459e-09 3.910318691295229e-08 3.6533749000759475e-08 1.0000000012564605 0.9998418091909614 1.0000000246178307 1.6382495585888782e-09 1.5955634706114703e-10 1.5908505038185613e-10 1.643535915689508e-09 3.2073902930646304e-09 -8.4676159232474e-07 1.537730687648417e-09 3.910461304961134e-08 3.657692913230958e-08 0.9999999984432872 0.9998418062953923 1.0000000145868535 -7.478511348151732e-10 -1.4157762458518684e-09 -1.6916105500031428e-09 -5.965783436225265e-10 -1.1867249246109471e-09 -8.467615671107583e-07 1.7923827629873302e-09 3.90424324384588e-08 3.0734513471457014e-08
4.692 0.9999999997371851 0.9998418070821057 0.9999999982487687 -3.415528926935309e-10 -2.2241521530692842e-11 -2.9560433987912455e-10 -1.5328888045733208e-10 -2.4133736328924213e-10 -8.600398525849864e-07 8.37797570624486e-10 3.9179214063094894e-08 2.8594116584126558e-08 0.9999999995033504 0.9998418078275018 1.0000000195440628 2.437961960144385e-10 -9.263743626606778e-10 -9.550239376166896e-10 2.2916629743267664e-10 4.231512900869689e-10 -8.60039923497099e-07 9.3272258268366e-10 3.9098146147085886e-08 3.463016024561688e-08 1.000000001024857 0.9998418092951543 1.0000000239540976 1.4593586527076618e-09 1.1020397716809769e-11 1.663607183799527e-11 1.4516777549677905e-09 2.832151673159466e-09 -8.60039930936418e-07 1.2937131156534204e-09 3.915744347478928e-08 3.73151654536657e-08 1.000000001234666 0.999841809491131 1.0000000245530203 1.6221807458387713e-09 1.455993178261438e-10 1.4583892935792744e-10 1.6245155394149141e-09 3.173646907261695e-09 -8.600399336508149e-07 1.4655412708494299e-09 3.917059916953394e-08 3.770471114456346e-08 1.0000000012564079 0.9998418095113543 1.0000000246168927 1.6390471932799648e-09 1.5954122502387336e-10 1.5912423227305393e-10 1.6425431199740983e-09 3.2088908037009338e-09 -8.600399338444638e-07 1.4839064892087455e-09 3.9172023556206096e-08 3.7746588007154975e-08 0.9999999984468843 0.9998418066167073 1.0000000145616514 -7.449705560000039e-10 -1.4127666863413553e-09 -1.6878946485406339e-09 -5.958866275188271e-10 -1.1816569898824666e-09 -8.600399081139716e-07 1.742735287218867e-09 3.9110108931088347e-08 3.212152885210091e-08
4.702 0.9999999997410923 0.9998418074088874 0.9999999982325251 -3.37238324339575e-10 -2.0453769570443602e-11 -2.902299296007542e-10 -1.526945097405879e-10 -2.365467076711174e-10 -8.735105054313723e-07 7.398036977647924e-10 3.924758839646214e-08 2.998611126618598e-08 0.9999999995033759 0.9998418081518975 1.0000000195335808 2.4447753250826347e-10 -9.260524943227299e-10 -9.546384747940122e-10 2.2797214581580378e-10 4.2431473487817517e-10 -8.735105775975319e-07 8.513013125116807e-10 3.916668599756309e-08 3.572724059400662e-08 1.0000000010246537 0.9998418096203011 1.0000000239520126 1.4601378373636072e-09 1.0927761748673498e-11 1.6602590076995815e-11 1.4505639803846557e-09 2.8333755285464114e-09 -8.735105852038261e-07 1.2364324727227925e-09 3.92257977580532e-08 3.833454956991421e-08 1.000000001234598 0.9998418098165036 1.0000000245519958 1.623089470790496e-09 1.4557122664759734e-10 1.4587077417784433e-10 1.6235300647554751e-09 3.175115257197492e-09 -8.735105878445494e-07 1.4153462397155198e-09 3.9238934172013754e-08 3.871400416423719e-08 1.0000000012563561 0.9998418098367517 1.0000000246159844 1.6399710555650884e-09 1.5952108193260492e-10 1.591636639630418e-10 1.6415725042595088e-09 3.2103862563423087e-09 -8.735105881889098e-07 1.4343698068890385e-09 3.924035674370233e-08 3.875481517962447e-08 0.9999999984504732 0.9998418069430217 1.0000000145365249 -7.41965976329831e-10 -1.4097706794817903e-09 -1.6841852249676919e-09 -5.951801783059034e-10 -1.1766063910074704e-09 -8.735105618003149e-07 1.6968524963307645e-09 3.917871084695309e-08 3.330813270400119e-08
4.712 0.9999999997449532 0.9998418077407132 0.9999999982166003 -3.3291558519337007e-10 -1.868804771078432e-11 -2.8492907639054565e-10 -1.5202526862659833e-10 -2.3180250153532752e-10 -8.871760053108599e-07 6.66059446482706e-10 3.9316851961314556e-08 3.086560008691279e-08 0.999999999503401 0.9998418084813693 1.0000000195231016 2.451883064715138e-10 -9.257222382349172e-10 -9.54268657600587e-10 2.2687712521492537e-10 4.254726549415479e-10 -8.871760789471124e-07 7.937591788535574e-10 3.923610676996458e-08 3.641097818799476e-08 1.0000000010244499 0.9998418099505242 1.0000000239499265 1.4609449403126033e-09 1.0843588244403739e-11 1.6553176614535284e-11 1.449549669936764e-09 2.8345942792493744e-09 -8.871760864143431e-07 1.1976651602846188e-09 3.9295030445193044e-08 3.8971809234530005e-08 1.00000000123453 0.9998418101469531 1.0000000245509701 1.6240264533559168e-09 1.4555179683227827e-10 1.4588647674572592e-10 1.6226441633961038e-09 3.1765774079270048e-09 -8.87176089467106e-07 1.381723515762066e-09 3.930814709901782e-08 3.934529705760383e-08 1.0000000012563042 0.999841810167226 1.0000000246150749 1.6409228029064308e-09 1.5950955038261287e-10 1.5918701481396208e-10 1.6407015247367097e-09 3.2118759991274475e-09 -8.871760895343731e-07 1.4012193710379063e-09 3.930956777187517e-08 3.938548010634088e-08 0.9999999984540526 0.9998418072744065 1.0000000145114423 -7.389351013237837e-10 -1.4067745490528698e-09 -1.6804985977111382e-09 -5.943810572584529e-10 -1.1715732730193294e-09 -8.871760626742972e-07 1.6649913180042203e-09 3.9248194894857537e-08 3.404676924789065e-08
4.722 0.9999999997487671 0.9998418080776574 0.9999999982009672 -3.2867924085666156e-10 -1.6936970794055613e-11 -2.797040980992403e-10 -1.5122704501985944e-10 -2.271039395742722e-10 -9.010389163401167e-07 6.418880489700309e-10 3.938696894144367e-08 3.1086718481731614e-08 0.999999999503425 0.9998418088159906 1.0000000195126026 2.458343683258009e-10 -9.253771550922668e-10 -9.5391642725438e-10 2.2593335903465302e-10 4.266249631925561e-10 -9.010389913934262e-07 7.781460161460129e-10 3.93063658788667e-08 3.655574773276138e-08 1.0000000010242445 0.9998418102858972 1.0000000239478148 1.4616865234816799e-09 1.0775353568100722e-11 1.6485575754249298e-11 1.4486871649763695e-09 2.835807714474421e-09 -9.010389990563399e-07 1.1874242138655254e-09 3.936509885799528e-08 3.910764496293459e-08 1.0000000012344608 0.9998418104825525 1.0000000245499188 1.6248974099372735e-09 1.4554818812566039e-10 1.4588428585437348e-10 1.6219100764970113e-09 3.1780347554567665e-09 -9.010390021397902e-07 1.3729656098076641e-09 3.9378195292257875e-08 3.9480155362857566e-08 1.0000000012562507 0.99984181050285 1.0000000246141396 1.641808857008568e-09 1.595137292410689e-10 1.5919239281053115e-10 1.6399825054445273e-09 3.2133606955354924e-09 -9.010390022612158e-07 1.392599262518307e-09 3.937961397559102e-08 3.952024069723534e-08 0.9999999984576211 0.9998418076109359 1.0000000144863803 -7.359723242510846e-10 -1.403770971298948e-09 -1.6768369384213589e-09 -5.93437074691299e-10 -1.166557453901651e-09 -9.0103897468249e-07 1.6539719117417225e-09 3.9318519358618283e-08 3.420480134339216e-08
4.732 0.9999999997525337 0.9998418084197938 0.9999999981856118 -3.2460455242261664e-10 -1.519943217767194e-11 -2.7454573401782706e-10 -1.5027574257622348e-10 -2.224510298648235e-10 -9.151018329521839e-07 6.743272394247938e-10 3.9457895145063416e-08 3.0642229439614667e-08 0.9999999995034473 0.999841809155836 1.0000000195020708 2.4634229916962364e-10 -9.250168220197122e-10 -9.535725308127072e-10 2.2516335376381464e-10 4.2777194479232865e-10 -9.151019094425029e-07 8.07594643611729e-10 3.9377417692056053e-08 3.615845696664569e-08 1.0000000010240373 0.9998418106264937 1.0000000239456657 1.4622887787264283e-09 1.0722552061655572e-11 1.6409061334937158e-11 1.4479986156660356e-09 2.8370163070395815e-09 -9.151019175061278e-07 1.2068595303885893e-09 3.943595794102188e-08 3.873922185605096e-08 1.0000000012343893 0.9998418108233752 1.0000000245488296 1.6256287289941815e-09 1.455600422333065e-10 1.4587306657985114e-10 1.6213501469479679e-09 3.17948712035795e-09 -9.151019204199203e-07 1.3899068039520535e-09 3.9449033759265893e-08 3.911576361320799e-08 1.0000000012561954 0.9998418108436979 1.0000000246131666 1.6425550648066827e-09 1.5953357965664445e-10 1.5918925843629584e-10 1.6394376620642009e-09 3.2148401565010603e-09 -9.151019206359447e-07 1.409318455813713e-09 3.945045046015462e-08 3.9156283205045015e-08 0.999999998461179 0.9998418079526832 1.000000014461327 -7.331518893085376e-10 -1.400759991660922e-09 -1.6731913236564776e-09 -5.923253692959053e-10 -1.161558569440159e-09 -9.151018924521691e-07 1.6646110402563102e-09 3.938963831358419e-08 3.377827124016605e-08
4.742 0.9999999997562526 0.9998418087671984 0.9999999981705294 -3.2073721814602535e-10 -1.347863652689996e-11 -2.694436736731492e-10 -1.4917177178449073e-10 -2.1784316921089586e-10 -9.293673800882753e-07 7.454770241056472e-10 3.952957541067449e-08 2.9651497725291947e-08 0.9999999995034676 0.9998418095009803 1.0000000194915066 2.4666828357163227e-10 -9.246453743155607e-10 -9.532257845184278e-10 2.2456448874566463e-10 4.289132561968068e-10 -9.293674581025371e-07 8.681903925096579e-10 3.944921374322386e-08 3.532915134917324e-08 1.0000000010238284 0.9998418109723901 1.0000000239434783 1.4627078355182613e-09 1.0681096250687575e-11 1.633504991652427e-11 1.447481682601423e-09 2.8382200205165965e-09 -9.29367466239714e-07 1.2480258395705195e-09 3.950756055773293e-08 3.7971550664527046e-08 1.0000000012343158 0.9998418111694983 1.0000000245477028 1.6261764549548323e-09 1.45583286739717e-10 1.4586409614692572e-10 1.6209618030299563e-09 3.1809346520271983e-09 -9.293674690357313e-07 1.425882279266604e-09 3.9520615523731675e-08 3.8356409164907075e-08 1.000000001256138 0.9998418111898457 1.0000000246121559 1.6431180864514572e-09 1.5956458733483308e-10 1.5918897166062782e-10 1.6390643172131674e-09 3.216314879593002e-09 -9.293674693095283e-07 1.4448232233721294e-09 3.952203022985613e-08 3.8397817425350434e-08 0.9999999984647254 0.9998418082997241 1.0000000144362815 -7.305180783377539e-10 -1.397745813619368e-09 -1.6695507513760358e-09 -5.910477163151969e-10 -1.1565764539510682e-09 -9.293674406681445e-07 1.6916874467112548e-09 3.9461501446539434e-08 3.288166012901938e-08
4.752 0.9999999997599256 0.9998418091199482 0.9999999981557265 -3.1709383616957705e-10 -1.1778291798653367e-11 -2.6439441051180234e-10 -1.4792882384033221e-10 -2.1328007005218666e-10 -9.438382128587503e-07 8.289410460122793e-10 3.960195620294832e-08 2.8331812655191173e-08 0.999999999503486 0.9998418098515008 1.0000000194809184 2.4679768848707737e-10 -9.242680155714807e-10 -9.52871615584749e-10 2.2412123065926057e-10 4.3004979680717043e-10 -9.438382921827997e-07 9.394675577071907e-10 3.952171374354689e-08 3.426008766736739e-08 1.0000000010236172 0.9998418113236622 1.0000000239412625 1.4629296736924844e-09 1.0645970984406977e-11 1.6268024511627858e-11 1.4471202247556148e-09 2.8394187919393004e-09 -9.438383006112212e-07 1.2983169372046314e-09 3.9579867992620416e-08 3.6986570566274494e-08 1.0000000012342407 0.9998418115209969 1.0000000245465472 1.626526986511278e-09 1.4561255399421908e-10 1.4586204227786995e-10 1.6207287781083149e-09 3.1823771577891564e-09 -9.438383034324259e-07 1.4701732778029198e-09 3.959290209629846e-08 3.738259582494468e-08 1.0000000012560788 0.9998418115413694 1.0000000246111165 1.6434833777125366e-09 1.5960189668546943e-10 1.5919530262270743e-10 1.6388464441885128e-09 3.2177851614309355e-09 -9.438383039106311e-07 1.488561997764099e-09 3.9594314784184404e-08 3.742519295237619e-08 0.9999999984682607 0.9998418086521361 1.000000014411254 -7.280856067602778e-10 -1.3947328476449815e-09 -1.6659113021064532e-09 -5.896197500307973e-10 -1.151611226479405e-09 -9.4383827434965e-07 1.72645284974842e-09 3.953406553322085e-08 3.171742084176217e-08
4.762 0.999999999763552 0.9998418094781215 0.9999999981412111 -3.136714114990588e-10 -1.0100296205920026e-11 -2.594054240231114e-10 -1.4656317072544553e-10 -2.0876160104828382e-10 -9.58517017569429e-07 9.043693773972858e-10 3.967500746878413e-08 2.6956595431746283e-08 0.9999999995035032 0.9998418102074755 1.0000000194703191 2.4673540644945517e-10 -9.238876387779844e-10 -9.525163927583138e-10 2.2381570936324285e-10 4.311812725614376e-10 -9.585170980404085e-07 1.0043622528764456e-09 3.95949025298062e-08 3.318012415160107e-08 1.0000000010234047 0.9998418116803885 1.0000000239390308 1.4629594700663728e-09 1.0613617647058126e-11 1.6202215756323583e-11 1.4468963361617979e-09 2.8406128220094044e-09 -9.585171069125995e-07 1.3456488324795907e-09 3.965286654808261e-08 3.5997830447475735e-08 1.0000000012341637 0.9998418118779503 1.0000000245453748 1.6266856747012231e-09 1.456450174397113e-10 1.458612561090894e-10 1.620633330526609e-09 3.183814899865754e-09 -9.585171098681892e-07 1.512197784020414e-09 3.9665879903624863e-08 3.640581374134452e-08 1.0000000012560182 0.9998418118983472 1.0000000246100604 1.643656502658973e-09 1.5964228830426402e-10 1.5920270697082774e-10 1.6387660061236442e-09 3.2192507622640116e-09 -9.585171105345043e-07 1.5300917493141033e-09 3.966729057342957e-08 3.6449681029715e-08 0.9999999984717857 0.9998418090099972 1.000000014386256 -7.258502929730881e-10 -1.3917241917501534e-09 -1.6622794734187204e-09 -5.880588171542254e-10 -1.146662956065502e-09 -9.58517079982322e-07 1.7598960108104156e-09 3.960731244137865e-08 3.053090251643293e-08
4.772 0.9999999997671342 0.9998418098417977 0.9999999981269906 -3.104618309574937e-10 -8.444502871094528e-12 -2.5449110756253365e-10 -1.4508601200406607e-10 -2.0428665882852095e-10 -9.734065116383986e-07 9.598755428797548e-10 3.9748738201569585e-08 2.5805002647726603e-08 0.9999999995035193 0.999841810568983 1.0000000194597205 2.464924039826142e-10 -9.235054636948422e-10 -9.521724970594896e-10 2.2363523672346357e-10 4.3230745758554353e-10 -9.7340659371372e-07 1.0521690418596025e-09 3.966880030006339e-08 3.2305046874907086e-08 1.000000001023191 0.9998418120426479 1.0000000239367937 1.4628073935425494e-09 1.0583268959959494e-11 1.6125131143674875e-11 1.4467967487380382e-09 2.8418023868348e-09 -9.734066023875323e-07 1.381306506601005e-09 3.972657726554094e-08 3.5202771438965426e-08 1.000000001234086 0.9998418122404364 1.0000000245441987 1.626662791293033e-09 1.4567949795624423e-10 1.4584932252260612e-10 1.6206624587265652e-09 3.1852483830782205e-09 -9.73406605718245e-07 1.5440721516340133e-09 3.973957000262744e-08 3.562112504322411e-08 1.0000000012559558 0.9998418122608583 1.0000000246090004 1.6436484086182593e-09 1.5968488263983865e-10 1.5919880266786e-10 1.638810060110278e-09 3.2207115666083464e-09 -9.734066064797462e-07 1.5616106686687122e-09 3.974097868754665e-08 3.566609192354708e-08 0.9999999984752996 0.999841809373385 1.0000000143612993 -7.238023385573966e-10 -1.3887204852749572e-09 -1.6586684052513676e-09 -5.86377745907238e-10 -1.1417311179920771e-09 -9.734065750837943e-07 1.784987008917551e-09 3.9681260254155425e-08 2.9559351887147765e-08
4.782 0.9999999997706721 0.9998418102110573 0.999999998113069 -3.0746254483552445e-10 -6.809988701178117e-12 -2.496641452217794e-10 -1.4350201601723456e-10 -1.9985532990392954e-10 -9.885094437667457e-07 9.897366297447898e-10 3.982318952239717e-08 2.5107526666329433e-08 0.9999999995035351 0.9998418109361037 1.0000000194491314 2.460721261509876e-10 -9.231212394038019e-10 -9.51851398908154e-10 2.2357342880016394e-10 4.3342895320294244e-10 -9.885095274959326e-07 1.0775438730964876e-09 3.974345293291953e-08 3.179560873943251e-08 1.000000001022977 0.9998418124105208 1.0000000239345619 1.4624782697422681e-09 1.0555196345711409e-11 1.6025996036672804e-11 1.4468154579558454e-09 2.842987986389927e-09 -9.885095363025117e-07 1.4003749807336505e-09 3.9801046304995906e-08 3.474502051927615e-08 1.0000000012340078 0.9998418126085364 1.0000000245430258 1.6264625708210407e-09 1.4571589509066257e-10 1.4581537856197886e-10 1.6208100039538976e-09 3.18667745875409e-09 -9.885095394966437e-07 1.5612136765790294e-09 3.981401858418168e-08 3.517001257210566e-08 1.000000001255894 0.9998418126289832 1.0000000246079443 1.6434632483572865e-09 1.597292084347999e-10 1.5917265427282283e-10 1.6389723364353502e-09 3.2221683320980953e-09 -9.885095405856333e-07 1.578571655636075e-09 3.981542532488216e-08 3.5215682845724745e-08 0.9999999984788046 0.9998418097423808 1.0000000143363927 -7.219374985911309e-10 -1.3857216134432842e-09 -1.6550897821581646e-09 -5.845821739949239e-10 -1.1368155568111204e-09 -9.885095084565382e-07 1.7974187444737174e-09 3.9755954089381094e-08 2.898520078669009e-08
4.792 0.9999999997741679 0.9998418105859822 0.9999999980994507 -3.0467967795389105e-10 -5.195468839977659e-12 -2.449275895681403e-10 -1.4181145927455264e-10 -1.9546728686188223e-10 -1.0038285948068628e-06 9.92038746024847e-10 3.9898407745637914e-08 2.4994660266029495e-08 0.9999999995035512 0.9998418113089189 1.0000000194385608 2.4547031860420174e-10 -9.227352474719394e-10 -9.515546949357177e-10 2.236289115520264e-10 4.34545825575912e-10 -1.0038286799679282e-06 1.0787744946239598e-09 3.981890628850177e-08 3.173107867300841e-08 1.0000000010227637 0.9998418127840885 1.0000000239323434 1.4619677028029428e-09 1.0528879617144762e-11 1.590299968809903e-11 1.4469509310307155e-09 2.844168902435215e-09 -1.0038286891279562e-06 1.4010464444517056e-09 3.987631960985058e-08 3.469330546930671e-08 1.0000000012339296 0.9998418129823307 1.000000024541867 1.6260812226539605e-09 1.4575416953778052e-10 1.4575755728925666e-10 1.6210739658863743e-09 3.188102493530378e-09 -1.003828692038885e-06 1.5618830748374128e-09 3.9889271606798016e-08 3.5119932825250315e-08 1.000000001255832 0.9998418130028024 1.000000024606902 1.6430963925745762e-09 1.597754049294163e-10 1.5912269447603973e-10 1.6392514836929186e-09 3.223620633695075e-09 -1.003828693292436e-06 1.5792443054621905e-09 3.989067640178946e-08 3.516577751321501e-08 0.9999999984823005 0.9998418101170657 1.000000014311544 -7.202605855846555e-10 -1.3827273900921053e-09 -1.651545606337893e-09 -5.826732448337181e-10 -1.1319165201083182e-09 -1.0038286604454966e-06 1.7953996761511607e-09 3.98314398793948e-08 2.890225605762994e-08
4.802 0.999999999777622 0.9998418109666545 0.9999999980861403 -3.021214283614808e-10 -3.6008977197932264e-12 -2.4027183063343953e-10 -1.400141289807737e-10 -1.911222807110565e-10 -1.0193667770969304e-06 9.67412100259922e-10 3.997441546970922e-08 2.5463720690220622e-08 0.9999999995035683 0.9998418116875107 1.0000000194280192 2.4468009770746377e-10 -9.223476766965178e-10 -9.512727592756186e-10 2.238006425115628e-10 4.356577558790694e-10 -1.0193668636875054e-06 1.0566886586530553e-09 3.9895180723676044e-08 3.2099748352818904e-08 1.0000000010225512 0.9998418131634322 1.0000000239301494 1.4612689260738226e-09 1.0503713709056914e-11 1.5766176552839445e-11 1.4472018170283515e-09 2.845345658504223e-09 -1.0193668733438536e-06 1.383948294236846e-09 3.995241770787193e-08 3.5035687279869095e-08 1.0000000012338532 0.999841813361902 1.0000000245407328 1.625511394066191e-09 1.457936023720627e-10 1.4568633677932412e-10 1.6214533476264394e-09 3.1895236917148154e-09 -1.0193668760337014e-06 1.5466422809658897e-09 3.99653496698597e-08 3.5458957841610404e-08 1.0000000012557717 0.9998418133823985 1.0000000246058844 1.6425409081984467e-09 1.5982275352370196e-10 1.5905939474755385e-10 1.6396458816394245e-09 3.225069248965086e-09 -1.0193668771905608e-06 1.5641843810049675e-09 3.9966752502828334e-08 3.550445027703743e-08 0.9999999984857885 0.9998418104975223 1.0000000142867642 -7.187792819641219e-10 -1.3797382792857378e-09 -1.6480259688360437e-09 -5.806518350715706e-10 -1.12703376316104e-09 -1.019366843539702e-06 1.7792769999747507e-09 3.990773827217558e-08 2.9300257715870485e-08
4.812 0.9999999997810364 0.9998418113531587 0.9999999980731484 -2.9978913464189814e-10 -2.02613970053686e-12 -2.3567849003426503e-10 -1.3811611071490803e-10 -1.8681959846546034e-10 -1.035126835011202e-06 9.189522359749219e-10 4.005120439324526e-08 2.638155547042879e-08 0.9999999995035879 0.9998418120719628 1.0000000194175223 2.437016705875097e-10 -9.219597947057183e-10 -9.509867872476568e-10 2.240815147157893e-10 4.367656833752307e-10 -1.0351269233064925e-06 1.0145384878531234e-09 3.997226679070753e-08 3.280474791342893e-08 1.0000000010223407 0.9998418135486367 1.0000000239279963 1.46038213721426e-09 1.0478540618884007e-11 1.5634034509987393e-11 1.4475611983920497e-09 2.846518635074929e-09 -1.035126933507882e-06 1.351992046623094e-09 4.002933142872834e-08 3.568516446027573e-08 1.0000000012337784 0.9998418137473336 1.000000024539639 1.6247538687362552e-09 1.4583312171466442e-10 1.4562017570300722e-10 1.621941215696312e-09 3.1909406892673787e-09 -1.0351269361733162e-06 1.5182053406625262e-09 4.004224362899374e-08 3.6101336603067515e-08 1.0000000012557124 0.9998418137678553 1.0000000246049072 1.6417981198716085e-09 1.598701180560457e-10 1.5900135033270955e-10 1.6401484674408028e-09 3.2265140201936454e-09 -1.0351269372727061e-06 1.5360852305546377e-09 4.00436445596202e-08 3.6146081875464e-08 0.9999999984892695 0.9998418108838338 1.0000000142620677 -7.17493005608988e-10 -1.3767551223803118e-09 -1.6445123268916798e-09 -5.785250443522998e-10 -1.122166642976721e-09 -1.0351269029068428e-06 1.7514227072241945e-09 3.998483971138333e-08 3.007044086953247e-08
4.822 0.9999999997844122 0.9998418117455791 0.9999999980604884 -2.976659758911273e-10 -4.719583225946664e-13 -2.31126769736592e-10 -1.3613508154451703e-10 -1.8255889642481724e-10 -1.0511116459532157e-06 8.530623497550698e-10 4.0128759066160944e-08 2.7524256429935045e-08 0.9999999995036097 0.9998418124623591 1.00000001940709 2.425517620047594e-10 -9.215735914539729e-10 -9.506765857788491e-10 2.244531356985579e-10 4.378690587589493e-10 -1.051111736234419e-06 9.586308762746695e-10 4.005014902405642e-08 3.368400501689564e-08 1.0000000010221328 0.9998418139397858 1.0000000239259024 1.4593247027987533e-09 1.0451401985239563e-11 1.552680198342661e-11 1.4480103781763998e-09 2.847687818057408e-09 -1.0511117464057085e-06 1.310607176552319e-09 4.010704560535537e-08 3.6495679633324e-08 1.0000000012337058 0.9998418141387099 1.0000000245386051 1.6238254468483051e-09 1.4587041363311673e-10 1.455790462677828e-10 1.622518731078942e-09 3.1923542287352785e-09 -1.0511117490967864e-06 1.4815725687068588e-09 4.011993838030786e-08 3.6903038696430604e-08 1.0000000012556562 0.9998418141592561 1.0000000246039902 1.6408846326006746e-09 1.5991532664196624e-10 1.5896818521414644e-10 1.640740907201743e-09 3.2279547969129157e-09 -1.0511117501157759e-06 1.4999033493082681e-09 4.012133741576144e-08 3.6946855984182944e-08 0.9999999984927439 0.9998418112760843 1.000000014237474 -7.163854253313332e-10 -1.3737801505085228e-09 -1.6409844930963552e-09 -5.763107610679554e-10 -1.1173158096145059e-09 -1.051111714990472e-06 1.7163015141925383e-09 4.0062728476743685e-08 3.103101308838585e-08
4.832 0.9999999997877503 0.9998418121440019 0.9999999980481781 -2.9571702883740886e-10 1.059279648866962e-12 -2.2660187609510876e-10 -1.3410534696243964e-10 -1.7834015245828914e-10 -1.0673241196829881e-06 7.806645504215563e-10 4.020709940961347e-08 2.8634734566502715e-08 0.9999999995036347 0.9998418128587855 1.0000000193967447 2.4126629418703177e-10 -9.211925979133688e-10 -9.503289077827253e-10 2.2488079614196407e-10 4.389681279828036e-10 -1.067324211680468e-06 8.990301342552468e-10 4.0128846136625076e-08 3.4542691133016106e-08 1.0000000010219272 0.9998418143369643 1.0000000239238922 1.4581326652681329e-09 1.0418630867245437e-11 1.54581688043437e-11 1.4485147340563177e-09 2.8488531963858675e-09 -1.0673242221406845e-06 1.2677598108156888e-09 4.0185578825019194e-08 3.7289362496208e-08 1.000000001233636 0.999841814536116 1.0000000245376552 1.6227623733201205e-09 1.4590225917941793e-10 1.4557604218344693e-10 1.6231512328382317e-09 3.193763862181759e-09 -1.0673242249231453e-06 1.4439161039689215e-09 4.019845243128481e-08 3.768837522171132e-08 1.0000000012556023 0.9998418145566872 1.0000000246031568 1.639836868775233e-09 1.5995482719227017e-10 1.5897319135025144e-10 1.6413884431049469e-09 3.229391873395981e-09 -1.0673242260427484e-06 1.4627337827957595e-09 4.0199849600748626e-08 3.77313139208192e-08 0.9999999984962122 0.9998418116743593 1.000000014213006 -7.154205701569796e-10 -1.3708160407739257e-09 -1.6374289422614097e-09 -5.740442175287438e-10 -1.112480686436554e-09 -1.0673241899126669e-06 1.6802720091603553e-09 4.014142341656161e-08 3.196674187275526e-08
4.842 0.9999999997910515 0.9998418125485133 0.9999999980362344 -2.9389045264269223e-10 2.5637353332372256e-12 -2.2210002777127725e-10 -1.3207834957151684e-10 -1.7416299568453637e-10 -1.0837671989397677e-06 7.175946203849691e-10 4.028631258629783e-08 2.9478218394933235e-08 0.9999999995036633 0.9998418132613283 1.0000000193865104 2.3989804386950507e-10 -9.208210929621933e-10 -9.499412970729506e-10 2.2531310400018855e-10 4.4006317687526085e-10 -1.083767292726573e-06 8.491170686674883e-10 4.0208440302491744e-08 3.5193595844835384e-08 1.0000000010217256 0.9998418147402591 1.0000000239219886 1.4568587580262694e-09 1.037602438356646e-11 1.5430411000404753e-11 1.4490229660412906e-09 2.850015196443718e-09 -1.083767303350076e-06 1.2329513443130735e-09 4.0265012579840786e-08 3.7892954276643084e-08 1.0000000012335701 0.9998418149396386 1.0000000245368117 1.6216174745720571e-09 1.4592407762668056e-10 1.4561373325970688e-10 1.6237877281693797e-09 3.1951701849328244e-09 -1.0837673063337283e-06 1.4135617239602054e-09 4.0277867235484946e-08 3.8285918352490124e-08 1.0000000012555523 0.9998418149602352 1.0000000246024303 1.6387069670284845e-09 1.5998463507310404e-10 1.5901876744428688e-10 1.642039998833601e-09 3.2308252638604243e-09 -1.0837673073300748e-06 1.4327932428614712e-09 4.027926256726757e-08 3.832822181531534e-08 0.9999999984996749 0.9998418120787455 1.0000000141886856 -7.145459654577061e-10 -1.3678672381284438e-09 -1.633843259492133e-09 -5.717762708792157e-10 -1.1076613364371131e-09 -1.0837672706159886e-06 1.6506080327302364e-09 4.022100765031678e-08 3.2674184036252565e-08
4.852 0.9999999997943172 0.999841812959202 0.9999999980246748 -2.921241833288257e-10 4.03794024557074e-12 -2.1762916543886722e-10 -1.301168313835227e-10 -1.7002675774209605e-10 -1.1004438595108196e-06 6.816261902961886e-10 4.036654844879026e-08 2.988669490278739e-08 0.9999999995036958 0.9998418136700745 1.0000000193764076 2.3850920455558017e-10 -9.204630801169224e-10 -9.495237980015474e-10 2.2568778559548048e-10 4.411541394290905e-10 -1.1004439552076889e-06 8.223581453551641e-10 4.028907254864547e-08 3.549782829693405e-08 1.0000000010215275 0.9998418151497583 1.0000000239202134 1.455565008419789e-09 1.0319448272204571e-11 1.543316967507826e-11 1.449473047395339e-09 2.85117340229289e-09 -1.100443966742505e-06 1.2146995580359073e-09 4.0345486886807415e-08 3.8176617706645315e-08 1.0000000012335077 0.999841815349365 1.0000000245360963 1.6204528680738782e-09 1.4593169892847944e-10 1.4568212406809704e-10 1.6243656868813027e-09 3.196572993449289e-09 -1.1004439693070664e-06 1.3977753097678366e-09 4.0358322676025505e-08 3.856703817293023e-08 1.0000000012555061 0.9998418153699865 1.0000000246018315 1.6375570529168702e-09 1.600000411863106e-10 1.5909475745615706e-10 1.6426328343308577e-09 3.2322556451226594e-09 -1.1004439702109234e-06 1.41723578287132e-09 4.035971619045775e-08 3.8609078391149125e-08 0.9999999985031329 0.9998418124893304 1.0000000141645342 -7.137001548692647e-10 -1.3649376267902985e-09 -1.6302370138976075e-09 -5.695692235141772e-10 -1.1028576849675435e-09 -1.1004439328913402e-06 1.63358295416606e-09 4.030162399771704e-08 3.3004164535284656e-08
4.862 0.9999999997975482 0.9998418133761565 0.9999999980135115 -2.9035106949972607e-10 5.481185194793509e-12 -2.1320717285691393e-10 -1.282842461272458e-10 -1.6593114682012661e-10 -1.1173571115830251e-06 6.839772251842617e-10 4.044797478663835e-08 2.9789131853754728e-08 0.9999999995037331 0.999841814085113 1.0000000193664544 2.371654062630968e-10 -9.201197552651011e-10 -9.490960710125318e-10 2.2594261225312723e-10 4.4224085618430395e-10 -1.1173572088816769e-06 8.261598338943367e-10 4.0370901048424843e-08 3.539663450495696e-08 1.0000000010213346 0.9998418155655494 1.000000023918584 1.4543167685040723e-09 1.0247762545111312e-11 1.5446536680718707e-11 1.4498026158059137e-09 2.8523279199284113e-09 -1.1173572207291157e-06 1.2172038584355038e-09 4.042715903775273e-08 3.808526236729189e-08 1.0000000012334498 0.999841815765384 1.0000000245355274 1.619333748784658e-09 1.459244478676455e-10 1.457612269934894e-10 1.6248230928206217e-09 3.1979720600638765e-09 -1.1173572234224103e-06 1.4000488180542283e-09 4.0439975957589016e-08 3.847713190580625e-08 1.0000000012554642 0.9998418157860302 1.0000000246013796 1.636452991340677e-09 1.6000062596241478e-10 1.5918170279643614e-10 1.6431051671005644e-09 3.233682221121512e-09 -1.1173572244600612e-06 1.419491974236403e-09 4.0441367632336015e-08 3.85193327146566e-08 0.9999999985065868 0.9998418129062024 1.0000000141405692 -7.128172656495894e-10 -1.3620285657503693e-09 -1.6266295903724594e-09 -5.674859090604443e-10 -1.0980698070670044e-09 -1.117357185891996e-06 1.6322402021656697e-09 4.0383432385340795e-08 3.2893641168477406e-08
4.872 0.9999999998007466 0.9998418137994677 0.9999999980027531 -2.8850489127351254e-10 6.897653262497785e-12 -2.0885492857866424e-10 -1.266324246410503e-10 -1.6187609369321897e-10 -1.1345099978392318e-06 7.210825957796035e-10 4.053071463751256e-08 2.9223909638209215e-08 0.9999999995037754 0.9998418145065345 1.0000000193566623 2.3593174361972833e-10 -9.19786434012698e-10 -9.486816298949498e-10 2.2602726968342783e-10 4.4332387476950485e-10 -1.1345100970757914e-06 8.572469091444129e-10 4.0454042869311475e-08 3.492545753593901e-08 1.0000000010211463 0.9998418159877235 1.000000023917113 1.4531790219279923e-09 1.016544883639204e-11 1.5446776482795282e-11 1.4499613952487642e-09 2.853479216167206e-09 -1.134510109112606e-06 1.2383436426678572e-09 4.05101458119163e-08 3.765257021110654e-08 1.000000001233397 0.9998418161877858 1.000000024535116 1.6183253555979726e-09 1.4590639642843228e-10 1.4582725494112118e-10 1.6251095791363213e-09 3.1993679734615273e-09 -1.134510111762059e-06 1.4185533299905687e-09 4.052294378951022e-08 3.804962837604653e-08 1.0000000012554275 0.9998418162084571 1.0000000246010847 1.6354599150008377e-09 1.5999047339244037e-10 1.5925538468523797e-10 1.6434065732038223e-09 3.235105849074889e-09 -1.1345101129509884e-06 1.437759178034126e-09 4.052433360950779e-08 3.809238599323531e-08 0.9999999985100368 0.999841813329452 1.0000000141168015 -7.1183165110863e-10 -1.3591352697704989e-09 -1.6230442357194945e-09 -5.655768786751404e-10 -1.0932969969548982e-09 -1.1345100736306566e-06 1.645137010001892e-09 4.046655083884217e-08 3.237954691344031e-08
4.882 0.9999999998039126 0.9998418142292269 0.9999999979923994 -2.865224625427053e-10 8.297312233439486e-12 -2.045911009431258e-10 -1.2519312908741864e-10 -1.5786143260606803e-10 -1.1519055954976632e-06 7.773341837620634e-10 4.061480060569585e-08 2.8329372478555253e-08 0.9999999995038245 0.9998418149344296 1.0000000193470346 2.348688420919227e-10 -9.194534092926511e-10 -9.483010975007588e-10 2.2591123692748475e-10 4.444029180780967e-10 -1.151905696448959e-06 9.037763095229989e-10 4.053853111835946e-08 3.420423597384759e-08 1.0000000010209642 0.999841816416371 1.0000000239158022 1.4522127712559964e-09 1.0082655290831351e-11 1.5412875609463296e-11 1.4499190852973853e-09 2.8546275321715688e-09 -1.1519057089990138e-06 1.2707480296396434e-09 4.0594480722261785e-08 3.699137867759439e-08 1.000000001233351 0.9998418166166612 1.000000024534866 1.6174887134847583e-09 1.4588781876356667e-10 1.4585914933916488e-10 1.6251951547385294e-09 3.2007607220089987e-09 -1.1519057117487926e-06 1.4470060708842925e-09 4.060725973713512e-08 3.739639147733091e-08 1.0000000012553973 0.9998418166373575 1.0000000246009513 1.6346381695989396e-09 1.599798273634435e-10 1.5929519419365768e-10 1.643507104289962e-09 3.2365262494119844e-09 -1.1519057129411693e-06 1.4658511636261018e-09 4.060864773075202e-08 3.743999813709363e-08 0.9999999985134846 0.9998418137591703 1.0000000140932352 -7.106819324388685e-10 -1.3562479742222843e-09 -1.6195015609139072e-09 -5.638732045129409e-10 -1.0885398334858929e-09 -1.1519056728259733e-06 1.666995898234996e-09 4.055101209671892e-08 3.158914937076098e-08
4.892 0.9999999998070476 0.9998418146655267 0.9999999979824423 -2.843482329918711e-10 9.691399930057525e-12 -2.0042519766147487e-10 -1.239777457445951e-10 -1.5388627256859474e-10 -1.1695470162010008e-06 8.352754407853865e-10 4.07001689632958e-08 2.7310842969717965e-08 0.9999999995038795 0.9998418153688899 1.0000000193375669 2.340303255360052e-10 -9.191078208705106e-10 -9.479661225701778e-10 2.255850768837432e-10 4.454780939255748e-10 -1.1695471190239498e-06 9.519474207371576e-10 4.062430817053579e-08 3.340382884403414e-08 1.0000000010207886 0.9998418168515842 1.0000000239146483 1.4514709140152334e-09 1.0011945143233756e-11 1.5333298591283815e-11 1.449666644816355e-09 2.8557722830584054e-09 -1.1695471316418085e-06 1.305151620512875e-09 4.0680106993279954e-08 3.626081545383093e-08 1.0000000012333106 0.9998418170521022 1.0000000245347718 1.6168763829497607e-09 1.458812180697276e-10 1.4584542115526586e-10 1.62507020834464e-09 3.2021502059320135e-09 -1.1695471347519398e-06 1.4773832829455683e-09 4.069286718970296e-08 3.6674979811202334e-08 1.0000000012553731 0.9998418170728233 1.000000024600974 1.6340411291938574e-09 1.5998103522439508e-10 1.5928955432253257e-10 1.643397115156812e-09 3.237943495551525e-09 -1.169547135876568e-06 1.495857050999579e-09 4.0694253323804534e-08 3.671956077419308e-08 0.99999999851693 0.9998418141954494 1.000000014069865 -7.093145601576501e-10 -1.3533545373727863e-09 -1.616012736714845e-09 -5.623842731280926e-10 -1.0837978751546134e-09 -1.1695470949052065e-06 1.690884974547516e-09 4.06367571480358e-08 3.070620745333777e-08
4.902 0.9999999998101522 0.9998418151084599 0.9999999979728658 -2.819394700543569e-10 1.1089256396504701e-11 -1.9635246026107311e-10 -1.229823112638076e-10 -1.499508412236588e-10 -1.187437405742996e-06 8.822240381112067e-10 4.078669203630939e-08 2.6388454992271616e-08 0.9999999995039416 0.9998418158100092 1.0000000193282454 2.334560280278236e-10 -9.187400174705687e-10 -9.476744023087745e-10 2.250538051547709e-10 4.465497375756929e-10 -1.1874375104334318e-06 9.91105744384968e-10 4.071125378981025e-08 3.269716844415674e-08 1.0000000010206191 0.9998418172934556 1.0000000239136366 1.4509935396835271e-09 9.963365909599823e-12 1.5210547436693788e-11 1.4492091737590702e-09 2.8569139525701646e-09 -1.1874375234363047e-06 1.3336785633370593e-09 4.076690527718054e-08 3.56196943109289e-08 1.0000000012332766 0.9998418174942018 1.0000000245348206 1.6165284948549568e-09 1.4589695531052729e-10 1.4578810225172582e-10 1.6247403221274127e-09 3.2035368257154733e-09 -1.1874375265127715e-06 1.5027143195997516e-09 4.07796468595442e-08 3.6042369253696904e-08 1.0000000012553552 0.9998418175149478 1.0000000246011396 1.633708104495402e-09 1.6000448037925718e-10 1.5924064148759496e-10 1.6430821773649455e-09 3.239357369505402e-09 -1.1874375276342101e-06 1.520891505914439e-09 4.078103114572201e-08 3.608785459119166e-08 0.999999998520373 0.9998418146383818 1.0000000140466778 -7.076887476737389e-10 -1.3504450512895875e-09 -1.6125750766379228e-09 -5.611054369439939e-10 -1.0790712488596327e-09 -1.1874374860325694e-06 1.7105970572938182e-09 4.072366435195651e-08 2.992019318257637e-08
4.912 0.9999999998132256 0.9998418155581204 0.9999999979636492 -2.7927224629841737e-10 1.249258613502636e-11 -1.9235555717763862e-10 -1.2219558864265054e-10 -1.460549142661173e-10 -1.205579944711741e-06 9.114700643391375e-10 4.087422518286883e-08 2.5739768371214707e-08 0.9999999995040091 0.9998418162578803 1.000000019319052 2.3316696660640725e-10 -9.183472451040234e-10 -9.474100012219618e-10 2.2433010196986003e-10 4.4761743376444683e-10 -1.2055800516100265e-06 1.0153675902816912e-09 4.079922759521426e-08 3.2212730396962486e-08 1.0000000010204553 0.9998418177420793 1.0000000239127493 1.4508011464321748e-09 9.939991394233593e-12 1.5060154130948232e-11 1.4485593721227308e-09 2.8580524476273507e-09 -1.2055800648022732e-06 1.3515354963019746e-09 4.085473548969724e-08 3.518382156479768e-08 1.0000000012332482 0.9998418179430537 1.0000000245349934 1.616465734989671e-09 1.4593751477507903e-10 1.457029017147641e-10 1.6242180817491873e-09 3.204920152776304e-09 -1.2055800681437216e-06 1.5186569638853783e-09 4.086745874219135e-08 3.561276654045845e-08 1.0000000012553423 0.9998418179638247 1.000000024601429 1.6336597595016678e-09 1.6005298512049187e-10 1.591634947730772e-10 1.6425748068697759e-09 3.2407687164057582e-09 -1.2055800689536427e-06 1.536656783074898e-09 4.08688412240067e-08 3.565891762245534e-08 0.9999999985238135 0.9998418150880614 1.0000000140236545 -7.057836504092045e-10 -1.347517192817063e-09 -1.609172535006078e-09 -5.600242502185175e-10 -1.0743600597537269e-09 -1.2055800265620823e-06 1.7221151411125518e-09 4.0811592734815743e-08 2.9375500902499362e-08
4.922 0.9999999998162675 0.9998418160146041 0.99999999795477 -2.763463861586046e-10 1.3894322662073313e-11 -1.8840921276854132e-10 -1.2160142537021643e-10 -1.421981461187365e-10 -1.2239778492505634e-06 9.210067081975927e-10 4.0962640367868e-08 2.5459334925724886e-08 0.9999999995040815 0.9998418167125981 1.000000019309966 2.3316017818714955e-10 -9.179357051248941e-10 -9.47149677619904e-10 2.2343133090886558e-10 4.4868129573740817e-10 -1.2239779583434938e-06 1.0229913207061993e-09 4.0888100282987217e-08 3.200972874386402e-08 1.000000001020296 0.9998418181975495 1.0000000239119662 1.4508903292894876e-09 9.93547072556411e-12 1.4905301099874018e-11 1.447734455216501e-09 2.859187883866359e-09 -1.2239779715813302e-06 1.3570710928967373e-09 4.09434682548142e-08 3.500491574984979e-08 1.0000000012332242 0.9998418183987523 1.0000000245352703 1.6166840211689222e-09 1.4599708770977858e-10 1.4561313817947701e-10 1.6235209234865065e-09 3.2063005344871373e-09 -1.2239779746971843e-06 1.5236633599991976e-09 4.095617342151639e-08 3.543698229690453e-08 1.0000000012553347 0.9998418184195487 1.0000000246018228 1.6338932048349882e-09 1.6012032137910477e-10 1.590818966822018e-10 1.6418927459441666e-09 3.242176448817768e-09 -1.2239779756945813e-06 1.541616538285723e-09 4.0957554136673165e-08 3.548346520290558e-08 0.9999999985272499 0.999841815544583 1.0000000140007752 -7.036013365456744e-10 -1.3445771423516505e-09 -1.605781232220393e-09 -5.591237314899923e-10 -1.0696641982096717e-09 -1.2239779325266208e-06 1.7238786260611325e-09 4.0900413603619764e-08 2.9141689918829376e-08
4.932 0.9999999998192773 0.9998418164780059 0.9999999979462082 -2.731882372181836e-10 1.5280987692901087e-11 -1.8448916219207307e-10 -1.2117473406259685e-10 -1.3838031974120207e-10 -1.2426343701595845e-06 9.117724265109639e-10 4.1051833064604975e-08 2.555211543132354e-08 0.9999999995041573 0.9998418171742585 1.0000000193009693 2.3340684774878335e-10 -9.175177020829821e-10 -9.468712015195426e-10 2.2238314809726584e-10 4.497416147696884e-10 -1.2426344811002752e-06 1.0149482555220218e-09 4.097776226491594e-08 3.208240278036671e-08 1.0000000010201402 0.9998418186599621 1.0000000239112683 1.4512318419171388e-09 9.937484236756393e-12 1.4768463273712607e-11 1.4467606548127158e-09 2.8603202870889977e-09 -1.2426344947552355e-06 1.3509112707935215e-09 4.103299353211502e-08 3.5076258598831553e-08 1.0000000012332035 0.9998418188613933 1.0000000245356322 1.6171547474706347e-09 1.4606306030740089e-10 1.4554156811313768e-10 1.6226749399983872e-09 3.20767773836714e-09 -1.2426344981136872e-06 1.5182662898477613e-09 4.1045680905750204e-08 3.55082161251766e-08 1.0000000012553305 0.9998418188822142 1.000000024602302 1.6343790665732737e-09 1.601943465006629e-10 1.5901823121655933e-10 1.6410616862025354e-09 3.2435814028502573e-09 -1.242634498980568e-06 1.5362953059982093e-09 4.1047059841056904e-08 3.555468926350494e-08 0.999999998530681 0.9998418160080422 1.0000000139780223 -7.0117010107224e-10 -1.3416377545941446e-09 -1.6023785057018448e-09 -5.58378314507085e-10 -1.0649835129210968e-09 -1.2426344548162249e-06 1.7162315623627257e-09 4.0990018478805e-08 2.921521974652295e-08
4.942 0.9999999998222538 0.9998418169484236 0.9999999979379461 -2.6984910987391474e-10 1.6638193903119458e-11 -1.8058139712585696e-10 -1.208741955470323e-10 -1.3460106961418654e-10 -1.261552793871428e-06 8.862938224089739e-10 4.114170913756873e-08 2.5955538815229195e-08 0.999999999504236 0.9998418176429581 1.0000000192920455 2.3385394543944267e-10 -9.171067039409886e-10 -9.465616949220871e-10 2.2122762304596984e-10 4.5079789409822813e-10 -1.2615529068711208e-06 9.936535911849344e-10 4.1068114503438576e-08 3.238167676027114e-08 1.000000001019987 0.9998418191294144 1.0000000239106397 1.4517723352354539e-09 9.932705721960002e-12 1.466218142673647e-11 1.4456795944816078e-09 2.8614497253170184e-09 -1.261552921049831e-06 1.334978586076787e-09 4.1123212334192156e-08 3.535305058312772e-08 1.000000001233186 0.9998418193310737 1.000000024536064 1.6178243266217267e-09 1.4612231804580222e-10 1.4550044767938067e-10 1.621721481917511e-09 3.2090523332384034e-09 -1.261552924255049e-06 1.504204052582952e-09 4.1135882166566595e-08 3.5782224200108696e-08 1.0000000012553287 0.9998418193519201 1.0000000246028504 1.6350636779215213e-09 1.6026171898281332e-10 1.5898504216265703e-10 1.6401233543701889e-09 3.244983506528763e-09 -1.261552925121743e-06 1.522413315428996e-09 4.1137259389953084e-08 3.5828405407559844e-08 0.9999999985341063 0.9998418164785359 1.0000000139553802 -6.98543033980348e-10 -1.3387127644438553e-09 -1.5989511397971756e-09 -5.577461648735216e-10 -1.0603180348429477e-09 -1.261552879652329e-06 1.700675045321983e-09 4.108030919739965e-08 2.954212644877254e-08
4.952 0.9999999998251967 0.9998418174259552 0.9999999979299671 -2.6640019228148846e-10 1.795658816540983e-11 -1.7668659268365421e-10 -1.2063876047138779e-10 -1.3086024563008157e-10 -1.2807364423631441e-06 8.481919127190332e-10 4.123217189121187e-08 2.656706911646771e-08 0.9999999995043165 0.9998418181187958 1.0000000192831815 2.344276253211579e-10 -9.167120633242599e-10 -9.46222025439926e-10 2.2002547151403737e-10 4.518504274544301e-10 -1.2807365575178287e-06 9.624223127599438e-10 4.1159059175443784e-08 3.2834457549506535e-08 1.000000001019835 0.9998418196060042 1.0000000239100661 1.452438145461362e-09 9.912268989779226e-12 1.4584983992230626e-11 1.444552113664385e-09 2.8625761531599365e-09 -1.2807365719703206e-06 1.3119714142725087e-09 4.1214027280614187e-08 3.576951805100643e-08 1.0000000012331696 0.999841819807892 1.0000000245365503 1.6186196903045185e-09 1.4616608469347554e-10 1.454884365095713e-10 1.6207221263556016e-09 3.2104235002001567e-09 -1.2807365753420635e-06 1.483928434496984e-09 4.1226679954043056e-08 3.619415323012211e-08 1.0000000012553283 0.9998418198287634 1.000000024603454 1.6358732915383777e-09 1.6031323381301477e-10 1.5898109008388793e-10 1.6391390263470747e-09 3.2463820688479645e-09 -1.2807365762399517e-06 1.502398078802367e-09 4.122805552181171e-08 3.6239857972179e-08 0.9999999985375245 0.9998418169561624 1.0000000139328342 -6.95792793692119e-10 -1.3358110382616876e-09 -1.5955005414122778e-09 -5.571662773552781e-10 -1.055668053724692e-09 -1.2807365300757487e-06 1.6794235504014155e-09 4.1171187698542045e-08 3.004006265072741e-08
4.962 0.9999999998281058 0.9998418179107011 0.9999999979222554 -2.6292612236139383e-10 1.9233630311891002e-11 -1.7281735683379323e-10 -1.2039301055378155e-10 -1.2715739057333396e-10 -1.3001886746803263e-06 8.026411808328987e-10 4.132312529361808e-08 2.7260822993570522e-08 0.9999999995043976 0.9998418186018704 1.000000019274361 2.350424235444859e-10 -9.163355548011507e-10 -9.45864741921801e-10 2.188514469144524e-10 4.528989811690751e-10 -1.3001887918060556e-06 9.257583732867177e-10 4.1250503375926073e-08 3.335111202177326e-08 1.0000000010196843 0.9998418200898311 1.0000000239095326 1.4531436379081916e-09 9.873840255086121e-12 1.452466719651899e-11 1.4434535800708816e-09 2.8636990056861277e-09 -1.3001888065496574e-06 1.2854327200848273e-09 4.1305346346628344e-08 3.6244832682478365e-08 1.0000000012331538 0.9998418202919476 1.0000000245370766 1.6194547703601728e-09 1.4619181434098377e-10 1.4549323337809436e-10 1.619751396030739e-09 3.211792213536875e-09 -1.3001888099853206e-06 1.460628245814437e-09 4.1317982270359894e-08 3.666428130706965e-08 1.0000000012553287 0.9998418203128441 1.0000000246040974 1.6367229900994972e-09 1.6034688730073445e-10 1.5899380962200615e-10 1.638183230664537e-09 3.2477777346896196e-09 -1.3001888109125862e-06 1.4794040075478913e-09 4.1319356235350297e-08 3.670944136106894e-08 0.999999998540935 0.9998418174410212 1.0000000139103695 -6.930050407321128e-10 -1.3329349974355013e-09 -1.5920394328272607e-09 -5.565637830007535e-10 -1.0510334339581147e-09 -1.3001887635759691e-06 1.6553962614493213e-09 4.126255994777252e-08 3.060813197011822e-08
4.972 0.9999999998309799 0.9998418184027628 0.9999999979147931 -2.595145244828487e-10 2.0474108994498886e-11 -1.6898973357148362e-10 -1.2006217473862917e-10 -1.2349256430524305e-10 -1.31991288530567e-06 7.572651703472297e-10 4.14144951425823e-08 2.789731627318047e-08 0.9999999995044794 0.999841819092284 1.0000000192655703 2.3561075877618933e-10 -9.159733087874615e-10 -9.455057719906744e-10 2.1777914804623717e-10 4.5394417539250477e-10 -1.3199130043620844e-06 8.899560742819029e-10 4.1342377662275386e-08 3.382812645816853e-08 1.0000000010195338 0.999841820580997 1.0000000239090245 1.4538015999794268e-09 9.821641955249102e-12 1.4465565295979125e-11 1.4424568201563499e-09 2.8648185633560986e-09 -1.3199130193549917e-06 1.2600018923197949e-09 4.1397100849413866e-08 3.668478151117949e-08 1.0000000012331385 0.9998418207833417 1.0000000245376282 1.6202421645717758e-09 1.4620389610879392e-10 1.4549940408735504e-10 1.6188826086695544e-09 3.2131575137584824e-09 -1.3199130229800543e-06 1.4384097812015593e-09 4.140972062903116e-08 3.709957972498978e-08 1.0000000012553292 0.9998418208042634 1.000000024604766 1.637525049062966e-09 1.6036680201527426e-10 1.5900782513182292e-10 1.6373294425506866e-09 3.249170680682615e-09 -1.3199130237466278e-06 1.4574870825296928e-09 4.141109304869364e-08 3.714425184326683e-08 0.999999998544337 0.9998418179332139 1.0000000138879719 -6.902669022493071e-10 -1.3300805206394553e-09 -1.5885837622511643e-09 -5.558650866263827e-10 -1.0464141895298144e-09 -1.3199129756439217e-06 1.6323334603608373e-09 4.135435512821768e-08 3.113120360983193e-08
4.982 0.9999999998338196 0.9998418189022424 0.9999999979075656 -2.562433942442284e-10 2.1685045492686125e-11 -1.6521504711070687e-10 -1.195913959744894e-10 -1.1986539885642715e-10 -1.339912505004269e-06 7.221171296225653e-10 4.150625182685474e-08 2.8340353485595e-08 0.9999999995045611 0.9998418195901383 1.000000019256796 2.3605604915546513e-10 -9.156181550200423e-10 -9.451548446305794e-10 2.1686218797189024e-10 4.5498518757217674e-10 -1.3399126262641438e-06 8.628667046963946e-10 4.143465500865672e-08 3.4159520973232415e-08 1.0000000010193828 0.9998418210796036 1.0000000239085287 1.454335932748117e-09 9.762728306200932e-12 1.4398208152196977e-11 1.4416155875614395e-09 2.8659351844383167e-09 -1.339912641493515e-06 1.2410736408109065e-09 4.148926419102619e-08 3.6991990057663245e-08 1.0000000012331232 0.9998418212821774 1.000000024538192 1.6209049960345853e-09 1.4620920642783094e-10 1.4549717902586043e-10 1.6181692140180654e-09 3.2145196541569292e-09 -1.3399126450672088e-06 1.421966270190595e-09 4.150186839601452e-08 3.7403788340396476e-08 1.0000000012553298 0.9998418213031237 1.0000000246054472 1.6382030777024335e-09 1.6037988832851052e-10 1.5901355906804638e-10 1.6366308822564951e-09 3.2505607323441535e-09 -1.339912645818497e-06 1.4412762590265028e-09 4.1503239299766606e-08 3.7448147553370995e-08 0.9999999985477306 0.9998418184328428 1.0000000138656284 -6.87655598408108e-10 -1.327240425593447e-09 -1.5851436162182884e-09 -5.550164975567555e-10 -1.0418099814993052e-09 -1.3399125966941457e-06 1.614468489062929e-09 4.144654545173624e-08 3.149292749369839e-08
4.992 0.9999999998366254 0.9998418194092449 0.9999999979005638 -2.531677537269962e-10 2.2874220652342336e-11 -1.614937776158679e-10 -1.1895766230496565e-10 -1.1627612904789213e-10 -1.3601910019640361e-06 7.069764710270826e-10 4.1598415666519774e-08 2.848698309704431e-08 0.999999999504643 0.9998418200955382 1.000000019248033 2.3632433029523784e-10 -9.152636962327806e-10 -9.448109674787392e-10 2.1612171994252688e-10 4.5602258239427827e-10 -1.3601911254630437e-06 8.517084557497079e-10 4.1527354260159234e-08 3.4262469184848754e-08 1.0000000010192325 0.9998418215857556 1.00000002390804 1.4546922959397937e-09 9.703410271573564e-12 1.4323671757729819e-11 1.4409509519442022e-09 2.867048489306367e-09 -1.360191140835781e-06 1.233318768848137e-09 4.158185503792014e-08 3.708989364803361e-08 1.0000000012331076 0.999841821788558 1.0000000245387628 1.621390140155814e-09 1.4621399543179207e-10 1.454876965280209e-10 1.617632482475039e-09 3.2158783190443283e-09 -1.3601911445698636e-06 1.4153041132081842e-09 4.159444430419717e-08 3.750116362558213e-08 1.0000000012553305 0.99984182180953 1.0000000246061351 1.6387033549141634e-09 1.603927985960598e-10 1.5901186973437298e-10 1.6361090833199379e-09 3.2519474231352397e-09 -1.3601911453806762e-06 1.4347180940494356e-09 4.15958136938551e-08 3.754547213337789e-08 0.9999999985511157 0.9998418189400121 1.0000000138433334 -6.852252335075756e-10 -1.3244079953035383e-09 -1.5817182993872394e-09 -5.539961335217526e-10 -1.0372212612633588e-09 -1.3601910952615006e-06 1.605396165130306e-09 4.153914995773665e-08 3.160313636561361e-08


==> figures/planar_acoustic_pulse/data/nscbc_farfield_inflow_and_pressure_outflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28
0.002 1.0002216104935198 1.0000000000071074 1.0053054836989328 2.0935478215898193e-10 1.7712073734367003e-14 4.080349858992774e-12 4.405952881261488e-10 -2.519495234915692e-10 -1.0315345496466006e-10 1.4590731295212661e-08 1.952316641758039e-09 3.463012894281665e-07 1.0002216104935204 1.0000000000071076 1.0053054836989361 2.0935482265991144e-10 9.84005791933232e-14 4.080449677418168e-12 4.407027821461215e-10 -2.519821103143645e-10 -1.0315366130855384e-10 1.4590731288673737e-08 1.9523166410286653e-09 3.463012892918784e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935477827561326e-10 1.0644582422132086e-13 4.0804020306343995e-12 4.4071356154575707e-10 -2.519853583212911e-10 -1.0315336626589155e-10 1.4590731288388317e-08 1.9523166412474765e-09 3.463012892858814e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.093547545923429e-10 1.0726476427307342e-13 4.080295874147409e-12 4.4071455588066373e-10 -2.5198561355350676e-10 -1.0315350986204603e-10 1.4590731288468505e-08 1.9523166411672793e-09 3.463012892836439e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935482256630704e-10 1.0732591327558589e-13 4.080264479660563e-12 4.40714660886966e-10 -2.5198563949534423e-10 -1.0315350563916967e-10 1.4590731288409119e-08 1.952316641137218e-09 3.4630128928358667e-07 1.0002216104935204 1.0000000000071074 1.0053054836989355 2.0935471898928165e-10 8.226117393557331e-14 4.080408271636145e-12 4.406812997167723e-10 -2.5197571628166107e-10 -1.0315362691178554e-10 1.4590731290450585e-08 1.952316641005236e-09 3.463012893198806e-07
0.012 1.0002216104721027 1.0000000004812328 1.0053054529866654 3.7615911380404015e-10 -2.5277871607379665e-13 4.8754736041527834e-11 3.565346640389326e-10 -2.0348853811358602e-10 -1.2900688546738094e-10 1.8990993649463047e-08 1.0390783707178691e-08 4.933732841324641e-07 1.0002216104721182 1.000000000481241 1.005305452986729 3.761593422624343e-10 1.0845813026595643e-12 4.8754130117685964e-11 3.581340304697157e-10 -2.0409089985545514e-10 -1.290070182084921e-10 1.89909935034044e-08 1.0390783785429716e-08 4.933732805528924e-07 1.0002216104721195 1.000000000481242 1.0053054529867351 3.761593949942952e-10 1.2187064067872125e-12 4.875398134480538e-11 3.5829456779493305e-10 -2.0415131401522254e-10 -1.2900720765169174e-10 1.8990993489672078e-08 1.0390783800167123e-08 4.933732801074177e-07 1.0002216104721198 1.000000000481242 1.0053054529867358 3.7615923076608775e-10 1.2322126394717534e-12 4.8754066680879873e-11 3.5831111165777e-10 -2.0415777200482952e-10 -1.2900663264413412e-10 1.8990993490175782e-08 1.0390783805858524e-08 4.933732802257897e-07 1.0002216104721198 1.0000000004812422 1.005305452986736 3.761593554388871e-10 1.2333019754055325e-12 4.875403099081263e-11 3.5831264614892044e-10 -2.041581430868032e-10 -1.2900662357544331e-10 1.899099349472436e-08 1.0390783809110037e-08 4.933732801553948e-07 1.0002216104721149 1.0000000004812395 1.005305452986716 3.7615923736665273e-10 8.16766169920883e-13 4.87542969245267e-11 3.578131323777242e-10 -2.039699152344195e-10 -1.2900743630999852e-10 1.8990993541244986e-08 1.0390783761970466e-08 4.933732813369544e-07
0.022 1.0002216104672672 1.0000000017371027 1.005305409591163 9.008819127964529e-10 3.929744491671768e-12 2.7293104125287308e-11 3.0037549787016705e-10 -1.5375088142348204e-10 -1.3682453667835359e-10 1.7921979262301596e-08 1.3572336126586968e-08 5.238014394526828e-07 1.0002216104673238 1.000000001737138 1.0053054095911922 9.008822433712362e-10 7.964128104640833e-12 2.7295266475247496e-11 3.034649686668111e-10 -1.5507354071250682e-10 -1.3682522693937386e-10 1.792197902801881e-08 1.3572336232695775e-08 5.238014340896495e-07 1.0002216104673296 1.0000000017371418 1.0053054095911955 9.008823485076388e-10 8.369434371653639e-12 2.729557261379577e-11 3.0377694651859085e-10 -1.5520717709446376e-10 -1.3682440452232693e-10 1.7921979005848468e-08 1.3572336237743145e-08 5.238014335162288e-07 1.0002216104673303 1.000000001737142 1.0053054095911957 9.0088235769793e-10 8.409651474540937e-12 2.729532652694894e-11 3.0380839108158836e-10 -1.552207658670448e-10 -1.368244190046852e-10 1.7921978993646707e-08 1.3572336254592e-08 5.23801433835968e-07 1.0002216104673303 1.0000000017371418 1.005305409591196 9.008824979268481e-10 8.413740957186415e-12 2.7295497010169627e-11 3.038114366176629e-10 -1.552218199651595e-10 -1.3682436408893315e-10 1.7921978977174116e-08 1.3572336252158253e-08 5.238014333802792e-07 1.0002216104673125 1.0000000017371309 1.005305409591186 9.008821667325074e-10 7.155153438384117e-12 2.7294956489128057e-11 3.0284254369434806e-10 -1.5480688097121513e-10 -1.3682539705458682e-10 1.7921979064034212e-08 1.3572336219341816e-08 5.238014351629605e-07
0.032 1.0002216104577752 1.000000003732892 1.005305340939084 1.9106527242046413e-09 7.607287165182221e-12 -5.915639596500583e-11 2.1465474003321482e-10 -1.272398256920161e-10 -1.3401588682927765e-10 1.6350835462568794e-08 1.4742138102186685e-08 4.941910010240484e-07 1.0002216104579222 1.0000000037329884 1.0053053409385293 1.9106521664301744e-09 1.760206809031218e-11 -5.91529621899826e-11 2.191037567493773e-10 -1.292890796656797e-10 -1.3401637372005647e-10 1.6350835213343276e-08 1.474213808178187e-08 4.941909991089032e-07 1.0002216104579371 1.000000003732998 1.0053053409384745 1.910652185170549e-09 1.8606768998901808e-11 -5.915256388355165e-11 2.1955521681400985e-10 -1.2949697073161384e-10 -1.3401538357841904e-10 1.6350835177989755e-08 1.4742138068186491e-08 4.941909994765049e-07 1.0002216104579384 1.000000003732999 1.005305340938469 1.9106521858500905e-09 1.8706749966879986e-11 -5.915282598744923e-11 2.1960087012975061e-10 -1.2951792078670785e-10 -1.3401590308396047e-10 1.635083520912904e-08 1.4742138083959992e-08 4.941909990158226e-07 1.000221610457939 1.0000000037329992 1.0053053409384685 1.91065230882165e-09 1.871705103688148e-11 -5.915274346239108e-11 2.1960506921828975e-10 -1.2951937854064848e-10 -1.340161021729033e-10 1.635083517783873e-08 1.4742138096343099e-08 4.941909991191153e-07 1.0002216104578927 1.0000000037329688 1.005305340938639 1.910652445230727e-09 1.5596068029804863e-11 -5.915372663649188e-11 2.1820390102335806e-10 -1.2887461592365313e-10 -1.3401682444213222e-10 1.6350835262713773e-08 1.4742138065764076e-08 4.94190999281567e-07
0.042 1.0002216104362909 1.0000000064054464 1.0053052487626943 4.062991934384413e-09 7.889558848592976e-12 -1.4391294810578988e-10 1.4095626682079364e-10 -1.1315956349871803e-10 -1.2805775837884446e-10 1.561089258701431e-08 1.6055193476821183e-08 4.675476337884535e-07 1.0002216104366175 1.0000000064056678 1.0053052487600478 4.062991287369532e-09 3.053164945589431e-11 -1.4391188999373847e-10 1.4674144239355655e-10 -1.1593362607322541e-10 -1.280583219167834e-10 1.5610892670556487e-08 1.6055193299417653e-08 4.6754763340030017e-07 1.0002216104366508 1.00000000640569 1.005305248759784 4.062991438091075e-09 3.280896021510224e-11 -1.4391164562401043e-10 1.4733166167536412e-10 -1.1621624614132947e-10 -1.280576606084752e-10 1.5610892700062496e-08 1.6055193261965326e-08 4.675476329854063e-07 1.000221610436654 1.0000000064056924 1.0053052487597576 4.062991257698367e-09 3.303647330036636e-11 -1.4391211888811507e-10 1.4739152461633364e-10 -1.1624506189757546e-10 -1.2805831225972787e-10 1.5610892687860437e-08 1.605519326381628e-08 4.6754763288753374e-07 1.0002216104366544 1.0000000064056926 1.005305248759755 4.0629914905231525e-09 3.3059446573472186e-11 -1.439116969833097e-10 1.4739688915364408e-10 -1.1624684909094748e-10 -1.2805854151336853e-10 1.561089267385368e-08 1.6055193276846802e-08 4.67547632986307e-07 1.000221610436552 1.0000000064056231 1.0053052487605756 4.06299134226638e-09 2.5984976523730717e-11 -1.4391213469558086e-10 1.4556699754188875e-10 -1.1537069748178766e-10 -1.2805886614057575e-10 1.5610892651120548e-08 1.605519326997937e-08 4.6754763322373615e-07
0.052 1.0002216103868506 1.0000000096669346 1.0053051354631701 8.418057701703204e-09 -1.2359034816550638e-12 -1.0416073537317282e-10 9.558791027185526e-11 -1.0550757752903222e-10 -1.2186603252179145e-10 1.4142330989634e-08 1.6863814075844754e-08 4.5199641191642435e-07 1.0002216103875323 1.0000000096674062 1.005305135454889 8.418057887177334e-09 4.802162776172976e-11 -1.0416272681377202e-10 1.0272610349865442e-10 -1.0900232190877368e-10 -1.2186651817784193e-10 1.4142331780813271e-08 1.6863813622555136e-08 4.5199638494443923e-07 1.0002216103876012 1.0000000096674535 1.0053051354540605 8.418058530575203e-09 5.2977843839356714e-11 -1.0416288969985186e-10 1.0345803002589415e-10 -1.093602575194852e-10 -1.2186572653079096e-10 1.4142331929400203e-08 1.686381357845599e-08 4.519963828265073e-07 1.0002216103876078 1.0000000096674582 1.005305135453978 8.418057912192242e-09 5.347315475658554e-11 -1.041632691549163e-10 1.0353219462829795e-10 -1.0939634705028157e-10 -1.2186654290109656e-10 1.4142331933594917e-08 1.6863813579349186e-08 4.5199638260501073e-07 1.0002216103876087 1.0000000096674588 1.00530513545397 8.418058385364957e-09 5.352311951055581e-11 -1.0416291559218419e-10 1.0353897186689874e-10 -1.0939902785410846e-10 -1.2186668163299082e-10 1.4142331888500418e-08 1.6863813576422035e-08 4.519963826564529e-07 1.0002216103873953 1.000000009667311 1.005305135456545 8.418057983411325e-09 3.812686374733095e-11 -1.0416220214545619e-10 1.012717998008537e-10 -1.0829061224667265e-10 -1.2186752760006565e-10 1.4142331576057692e-08 1.686381361838441e-08 4.5199638932474555e-07
0.062 1.0002216102792034 1.0000000134045481 1.0053050036131117 1.7053890511595754e-08 -3.4534642986453e-11 5.4537983317075265e-11 7.816092378851236e-11 -1.0124657434064272e-10 -1.1631301362216934e-10 1.2519869966742155e-08 1.7594185145316616e-08 4.2886745406304427e-07 1.0002216102805879 1.000000013405518 1.0053050035915474 1.7053891003129843e-08 6.92280007237321e-11 5.4534308407802714e-11 8.666636833623233e-11 -1.054572889480101e-10 -1.1631352436096181e-10 1.2519870248595331e-08 1.759418371458162e-08 4.288673343730111e-07 1.0002216102807278 1.000000013405616 1.0053050035893853 1.7053891382643074e-08 7.967138093212591e-11 5.453381371801175e-11 8.754266476716478e-11 -1.0589046589406934e-10 -1.1631346456327021e-10 1.2519870474562352e-08 1.7594183607210246e-08 4.2886732602476496e-07 1.0002216102807415 1.0000000134056255 1.0053050035891697 1.7053890881552243e-08 8.071574403147613e-11 5.453359573255131e-11 8.763137476428176e-11 -1.0593440302534674e-10 -1.163137137644364e-10 1.2519870521722882e-08 1.759418364469071e-08 4.28867325247494e-07 1.0002216102807429 1.0000000134056268 1.0053050035891478 1.7053890981466545e-08 8.082055779303875e-11 5.4533597977101405e-11 8.763977643170804e-11 -1.0593760998513056e-10 -1.1631407333150107e-10 1.2519870501067924e-08 1.759418364232315e-08 4.288673249742827e-07 1.0002216102803092 1.000000013405323 1.0053050035958668 1.70538908139491e-08 4.83790395858664e-11 5.4534958807259697e-11 8.492758915433649e-11 -1.0459660025293152e-10 -1.1631484396775863e-10 1.2519869893293108e-08 1.75941838159806e-08 4.2886735326412783e-07
0.072 1.0002216100576198 1.0000000174767127 1.0053048554669324 3.379076046106354e-08 -1.1507483437686901e-10 1.774054888962084e-10 8.361468177869894e-11 -9.880819785847294e-11 -1.1158583900019923e-10 1.2266093229863073e-08 1.8938727024995443e-08 4.3212748443046074e-07 1.0002216100603964 1.0000000174786732 1.0053048554163198 3.379076017721257e-08 9.791636758216991e-11 1.7740078531393395e-10 9.348490193954084e-11 -1.0372863120372707e-10 -1.115858888607416e-10 1.2266080689279767e-08 1.8938720635514737e-08 4.3212714298208743e-07 1.0002216100606764 1.0000000174788708 1.005304855411239 3.379076006242255e-08 1.1935864177420936e-10 1.7740020814803306e-10 9.450677797391925e-11 -1.0423706277669238e-10 -1.1158600938269046e-10 1.226608027756224e-08 1.8938720214450705e-08 4.3212712308025795e-07 1.0002216100607044 1.0000000174788908 1.0053048554107318 3.37907603310144e-08 1.2150369597278525e-10 1.774000846379935e-10 9.461020529972404e-11 -1.042883636087941e-10 -1.1158597556670107e-10 1.2266080277004071e-08 1.8938720257756915e-08 4.321271212797868e-07 1.0002216100607073 1.0000000174788923 1.0053048554106805 3.379076008585779e-08 1.2171864618913317e-10 1.7740035767112554e-10 9.461996892089467e-11 -1.0429262769876843e-10 -1.115865366399233e-10 1.2266080253383576e-08 1.893872023339448e-08 4.3212712117803063e-07 1.000221610059838 1.0000000174782788 1.0053048554264687 3.379076015367101e-08 5.5111505168003336e-11 1.7740168226494533e-10 9.145991782055108e-11 -1.0271917039662898e-10 -1.1158719182286133e-10 1.2266081949365246e-08 1.8938721381112802e-08 4.3212719145791297e-07
0.082 1.0002216096204077 1.0000000217029543 1.005304692307261 6.551045788168112e-08 -2.980438437700433e-10 1.7101420234501077e-10 9.935178595841818e-11 -9.736862481294289e-11 -1.0768048247129415e-10 1.3959013142770158e-08 2.051857279670074e-08 4.6496025982635406e-07 1.0002216096259275 1.0000000217068705 1.0053046921961681 6.551045713562649e-08 1.2884841584214756e-10 1.7101061119622726e-10 1.1057049731883685e-10 -1.0299277581154844e-10 -1.0768050523973952e-10 1.3958961891266604e-08 2.051855224289762e-08 4.649591467927651e-07 1.000221609626484 1.0000000217072653 1.0053046921850046 6.551045624661716e-08 1.718343614419678e-10 1.7101033165297397e-10 1.117373990694975e-10 -1.035767812097562e-10 -1.0768079005230156e-10 1.395895987774562e-08 2.0518551229204468e-08 4.6495908800058046e-07 1.0002216096265397 1.0000000217073048 1.0053046921838888 6.551045718089153e-08 1.7613539321223125e-10 1.71010303079497e-10 1.1185566514922111e-10 -1.0363569493828715e-10 -1.0768089557672453e-10 1.3958959736796378e-08 2.0518551217973248e-08 4.6495908304707646e-07 1.0002216096265453 1.0000000217073088 1.005304692183777 6.551045692021519e-08 1.7656590634860508e-10 1.7101041569254867e-10 1.1186687320190294e-10 -1.036408888492239e-10 -1.0768077245717446e-10 1.3958959690725972e-08 2.0518551205616258e-08 4.6495908200719793e-07 1.0002216096248169 1.0000000217060827 1.0053046922184634 6.551045703637088e-08 4.303990919299688e-11 1.7101135821408055e-10 1.0826061225406697e-10 -1.0183470033876078e-10 -1.0768250653774928e-10 1.3958967635474452e-08 2.051855467616621e-08 4.649592939831349e-07
0.092 1.00022160878114 1.0000000258407293 1.0053045134311358 1.2445001101136135e-07 -6.896951191596329e-10 6.301722500086531e-11 1.1194445820619577e-10 -9.648703044566816e-11 -1.0455893637018802e-10 1.475783241844248e-08 2.1019754148912415e-08 4.841666070003939e-07 1.0002216087920037 1.0000000258484598 1.0053045131984988 1.244500094544728e-07 1.4749836606813066e-10 6.301715603839423e-11 1.2448909308201016e-10 -1.028092786766413e-10 -1.0455874599550948e-10 1.4757655021148904e-08 2.1019687135687318e-08 4.841627871250473e-07 1.0002216087930988 1.0000000258492387 1.0053045131751044 1.244500087229102e-07 2.3181876824549102e-10 6.30171747371849e-11 1.2580029945703222e-10 -1.0346876260608074e-10 -1.0455840356816629e-10 1.4757648909227515e-08 2.1019684572861816e-08 4.841626026052387e-07 1.0002216087932083 1.0000000258493167 1.005304513172765 1.2445000921746137e-07 2.402565012044838e-10 6.301696590906218e-11 1.2593309542399485e-10 -1.0353514260281512e-10 -1.0455975309351373e-10 1.47576483973688e-08 2.1019684399093064e-08 4.841625869324794e-07 1.0002216087932196 1.0000000258493242 1.00530451317253 1.2445000920133816e-07 2.411005607914309e-10 6.301722095750938e-11 1.2594550296382213e-10 -1.0354073295134277e-10 -1.0455852035849457e-10 1.4757648349054814e-08 2.101968441716e-08 4.841625848581497e-07 1.0002216087898186 1.0000000258469048 1.0053045132452145 1.2445000933447567e-07 -2.081195523910342e-11 6.301701318795705e-11 1.2189716487609196e-10 -1.0150312856263393e-10 -1.0456127169169706e-10 1.4757673658289688e-08 2.101969439063639e-08 4.841632638035205e-07
0.102 1.0002216072059562 1.0000000295449196 1.0053043145932052 2.3133415865845296e-07 -1.4708499466031432e-09 -6.411059460559694e-11 1.1820875609508315e-10 -9.592406507085252e-11 -1.0218193066677785e-10 1.412928946320538e-08 2.046230739637613e-08 4.734080195513253e-07 1.0002216072270802 1.0000000295599758 1.005304314123112 2.3133415767056386e-07 1.3692578230278982e-10 -6.410603428757604e-11 1.32057108354728e-10 -1.0293762192374564e-10 -1.0218269091395911e-10 1.4128544552435097e-08 2.046203996440141e-08 4.7339627343858267e-07 1.0002216072292094 1.0000000295614935 1.0053043140758093 2.313341573083522e-07 2.988942528099031e-10 -6.410553451340537e-11 1.3351175591377272e-10 -1.0367273644470521e-10 -1.0218226402002064e-10 1.412851600466597e-08 2.046202938556566e-08 4.733958690044895e-07 1.0002216072294223 1.0000000295616454 1.0053043140710782 2.313341574532391e-07 3.1510228201896e-10 -6.410564388717659e-11 1.3365899997548273e-10 -1.0374657546387203e-10 -1.0218335479509496e-10 1.4128513605378857e-08 2.046202853184895e-08 4.733958362669522e-07 1.0002216072294439 1.0000000295616605 1.0053043140706035 2.313341577031685e-07 3.1672400279920277e-10 -6.410581961669677e-11 1.33672837475641e-10 -1.0375308837841019e-10 -1.0218204294379486e-10 1.4128513383643396e-08 2.0462028501600938e-08 4.7339583395152094e-07 1.0002216072228314 1.0000000295569476 1.0053043142175542 2.3133415771969384e-07 -1.863561542420926e-10 -6.410720673283076e-11 1.2918576389028233e-10 -1.0148392450605217e-10 -1.0218503971906946e-10 1.4128626819554954e-08 2.0462069863181313e-08 4.733975048188243e-07
0.112 1.0002216043137495 1.0000000323003517 1.0053040855780473 4.206124370128509e-07 -2.95503873283705e-09 -1.3686537836432234e-10 1.226673826505267e-10 -9.554526710922937e-11 -1.0052146891933892e-10 1.3878221106021585e-08 1.9901897265223587e-08 4.612999442985208e-07 1.000221604354235 1.0000000323292362 1.0053040846554442 4.20612437437148e-07 6.808334108196307e-11 -1.3685795032132953e-10 1.3780056758576066e-10 -1.0324380926859058e-10 -1.0052175470873504e-10 1.3875435952894546e-08 1.9900898105304494e-08 4.612637543430717e-07 1.0002216043583156 1.0000000323321472 1.0053040845625634 4.206124373809985e-07 3.727044842670321e-10 -1.3685746899223258e-10 1.393980734001914e-10 -1.0405481319484759e-10 -1.0052124692319591e-10 1.3875328008519974e-08 1.9900858884494718e-08 4.612630228781752e-07 1.0002216043587238 1.0000000323324383 1.0053040845532712 4.2061243737793727e-07 4.0318911461946943e-10 -1.3685742260785182e-10 1.395597032070545e-10 -1.0413654083410852e-10 -1.0052227131008837e-10 1.3875318955668576e-08 1.990085561138202e-08 4.61262978564568e-07 1.0002216043587648 1.0000000323324676 1.0053040845523404 4.206124377760535e-07 4.0623852454422615e-10 -1.36857618907009e-10 1.395748682072212e-10 -1.0414350629278894e-10 -1.00520624405608e-10 1.387531804124988e-08 1.9900855325505468e-08 4.612629751873494e-07 1.0002216043460919 1.0000000323234266 1.0053040848408632 4.206124376567153e-07 -5.398909582358834e-10 -1.3685992752879195e-10 1.3465141263393376e-10 -1.016425741470827e-10 -1.0052360029287616e-10 1.3875745907509114e-08 1.9901009892655667e-08 4.6126680915030993e-07
0.122 1.0002215991174304 1.000000033311573 1.0053038064025268 7.484268189735943e-07 -5.6895666350218444e-09 -1.1971623120433665e-10 1.2587886487386139e-10 -9.527481109485656e-11 -9.955133590440016e-11 1.3686570345169666e-08 1.926236852537807e-08 4.536078859758426e-07 1.0002215991937677 1.0000000333660666 1.0053038046372893 7.484268177633767e-07 -1.2357304407003737e-10 -1.1971043176121962e-10 1.4228149041042367e-10 -1.0365218046827505e-10 -9.955208920278194e-11 1.36776483046037e-08 1.925911972304042e-08 4.534823783435351e-07 1.000221599201462 1.0000000333715595 1.0053038044595064 7.484268177592379e-07 4.374119002591453e-10 -1.197103662241382e-10 1.4402167381508792e-10 -1.0453906234949035e-10 -9.955114350631831e-11 1.3677361735955432e-08 1.9259014455016896e-08 4.5348009993770073e-07 1.0002215992022319 1.0000000333721089 1.005303804441718 7.484268179585068e-07 4.935539756849703e-10 -1.1971030325509316e-10 1.4419769219938983e-10 -1.046283498198852e-10 -9.9552835417063e-11 1.367733921780445e-08 1.9259006167339924e-08 4.5347997607900184e-07 1.000221599202309 1.0000000333721637 1.005303804439937 7.484268179920925e-07 4.991694453763245e-10 -1.197100048990066e-10 1.4421426076916626e-10 -1.046358444390611e-10 -9.955040779509755e-11 1.3677337012369418e-08 1.9259005413940375e-08 4.5347996511172935e-07 1.0002215991784122 1.000000033355106 1.0053038049921614 7.484268179267721e-07 -1.2431360012149545e-09 -1.1971226055115551e-10 1.388562121252067e-10 -1.019037298642438e-10 -9.955313162340054e-11 1.3678555801188004e-08 1.9259451395123303e-08 4.534926033016417e-07
0.132 1.000221589977538 1.0000000313292439 1.0053034414942736 1.3039313693587054e-06 -1.0591380631091174e-08 -3.6365524039438505e-11 1.2538968273100244e-10 -9.506850707855371e-11 -9.924775360911928e-11 1.2600520989258856e-08 1.793349825828629e-08 4.325283260802452e-07 1.0002215901189788 1.0000000314302457 1.0053034381939001 1.3039313664731666e-06 -5.530415667496124e-10 -3.636405866818169e-11 1.430489087818566e-10 -1.0411884788045858e-10 -9.92483719757084e-11 1.2570833167994045e-08 1.79228348812615e-08 4.320897617370551e-07 1.0002215901332365 1.0000000314404265 1.0053034378613908 1.303931366446435e-06 4.58956333419418e-10 -3.636450963553591e-11 1.4493137211633075e-10 -1.0508136758967765e-10 -9.924754493327648e-11 1.2570076656420501e-08 1.792256145661198e-08 4.3208209341710275e-07 1.0002215901346632 1.0000000314414452 1.0053034378281183 1.3039313664881184e-06 5.602376289585983e-10 -3.6364099582414404e-11 1.4512197228876114e-10 -1.0517884419157121e-10 -9.924870897638983e-11 1.257002355318318e-08 1.7922542180580013e-08 4.3208169513371246e-07 1.0002215901348062 1.0000000314415471 1.0053034378247885 1.3039313662033406e-06 5.703675463656809e-10 -3.636373152792804e-11 1.4513992410498125e-10 -1.0518698562555924e-10 -9.924681953960212e-11 1.257001847841923e-08 1.7922540450643663e-08 4.3208165875469007e-07 1.0002215900905258 1.000000031409928 1.0053034388575586 1.303931366592323e-06 -2.572557154255909e-09 -3.636501486301727e-11 1.3934802478670171e-10 -1.0222325782412335e-10 -9.924999043996e-11 1.2573568461364047e-08 1.7923819330781375e-08 4.3212507583299784e-07
0.142 1.000221574239511 1.0000000243925802 1.0053029312038155 2.223559223458449e-06 -1.912240181938989e-08 3.2347761861143534e-11 1.228883917984587e-10 -9.490122455377171e-11 -9.95636605770395e-11 1.1589676312925244e-08 1.6256539104980406e-08 4.083117318349821e-07 1.000221574496862 1.0000000245763885 1.0053029251649845 2.223559227223832e-06 -1.3837887742607477e-09 3.2345210761688857e-11 1.4179162416869526e-10 -1.0461825079679806e-10 -9.9562238001857e-11 1.148808243830724e-08 1.6219640382471785e-08 4.068975132416926e-07 1.0002215745228082 1.0000000245949194 1.0053029245563836 2.223559228152949e-06 4.0497140335869737e-10 3.23443078433126e-11 1.4381653576988225e-10 -1.0565659058654186e-10 -9.956176140312093e-11 1.1485702853513574e-08 1.6218775197684277e-08 4.0687998502544e-07 1.0002215745254048 1.000000024596774 1.0053029244954794 2.2235592277788144e-06 5.839968700790797e-10 3.23447507574093e-11 1.4402158062773857e-10 -1.0576166378875571e-10 -9.956304960386549e-11 1.1485544488663658e-08 1.6218717416835945e-08 4.0687949549414824e-07 1.0002215745256644 1.0000000245969594 1.0053029244893859 2.2235592277103144e-06 6.019015824813649e-10 3.234513846839193e-11 1.4404105865394418e-10 -1.057708653758312e-10 -9.95602901972311e-11 1.1485529445422934e-08 1.621871204113364e-08 4.0687945828740034e-07 1.0002215744450866 1.0000000245394092 1.0053029263795945 2.223559226073901e-06 -4.953133111564106e-09 3.2345109383082235e-11 1.3781619610863554e-10 -1.0257601061066348e-10 -9.956424815175242e-11 1.1497156528035784e-08 1.6222931800910273e-08 4.070010753372167e-07
0.152 1.0002215477169865 1.0000000094609764 1.0053021798087756 3.7109524744698554e-06 -3.3579065067330513e-08 3.176010612924527e-11 1.2114176776205467e-10 -9.475759647517724e-11 -1.0036353940977966e-10 1.1794600620810057e-08 1.5057376519365764e-08 4.0519598460256377e-07 1.0002215481766321 1.000000009789306 1.0053021689848936 3.7109524930524636e-06 -2.8661776045340112e-09 3.175554986104934e-11 1.4127626561322452e-10 -1.0513538481775619e-10 -1.0035648344285737e-10 1.149372641406435e-08 1.4938046683052132e-08 4.0087869803436705e-07 1.0002215482229817 1.000000009822414 1.0053021678937173 3.7109524950018845e-06 2.3177322701314315e-10 3.1754959093223e-11 1.4344384002457566e-10 -1.0624938780952851e-10 -1.0035536095621188e-10 1.1487504941050574e-08 1.4935594118582096e-08 4.008354835313423e-07 1.00022154822762 1.0000000098257273 1.0053021677845153 3.7109524948694086e-06 5.418363636356357e-10 3.1755208672945564e-11 1.436632600884284e-10 -1.0636206123036434e-10 -1.0035694145317025e-10 1.1487129571100558e-08 1.4935445794339177e-08 4.00835138192063e-07 1.0002215482280843 1.0000000098260589 1.0053021677735918 3.7109524950299463e-06 5.728460824155894e-10 3.175527225600214e-11 1.4368426177810532e-10 -1.0637211238539303e-10 -1.0035441136348943e-10 1.1487094457232078e-08 1.493543194451055e-08 4.008351428759975e-07 1.000221548084144 1.000000009723242 1.00530217116242 3.7109524892710074e-06 -9.047446927977272e-09 3.175597357072555e-11 1.37027051641428e-10 -1.0294649868789081e-10 -1.0035932840406848e-10 1.1519533430617545e-08 1.4948209219885048e-08 4.011808186996095e-07
0.162 1.0002215039608198 0.999999981891766 1.0053010386265653 6.0633032901377995e-06 -5.7502419361908544e-08 5.11876311013656e-12 1.1987293621936195e-10 -9.462808103046664e-11 -1.0126325303384762e-10 1.2664956189250102e-08 1.45338538919212e-08 4.184986962732847e-07 1.000221504766528 0.9999999824673307 1.0053010196103778 6.063303332809635e-06 -5.392195434860153e-09 5.1150530674490614e-12 1.4122542288813697e-10 -1.056609132930821e-10 -1.0124002225172716e-10 1.1861822028422166e-08 1.4183555796233306e-08 4.0570866811937636e-07 1.0002215048477914 0.9999999825253818 1.00530101769275 6.063303336867618e-06 -1.343774413229603e-10 5.11495713544017e-12 1.4353526743465024e-10 -1.0685064099795372e-10 -1.012369696718217e-10 1.18489049188815e-08 1.4178025550558276e-08 4.0556056209646653e-07 1.0002215048559244 0.9999999825311916 1.0053010175008306 6.063303337296541e-06 3.918755977782654e-10 5.114819183070313e-12 1.4376897331902625e-10 -1.0697108962579953e-10 -1.0123772863391184e-10 1.1848326931000687e-08 1.4177777222227916e-08 4.055574674084349e-07 1.000221504856738 0.9999999825317725 1.0053010174816337 6.0633033377741786e-06 4.445062620487939e-10 5.114735981340275e-12 1.4379149268076518e-10 -1.0698193303307159e-10 -1.0123592401894257e-10 1.1848276205774574e-08 1.4177755370459616e-08 4.055572747458834e-07 1.0002215046043812 0.9999999823515004 1.0053010234368447 6.063303324041446e-06 -1.588214728540382e-08 5.115388718549914e-12 1.367034307936728e-10 -1.03325866300719e-10 -1.0124533391810268e-10 1.1926202156692944e-08 1.4211122008022256e-08 4.066396007150782e-07
0.172 1.0002214332781652 0.9999999347387504 1.0052992834081338 9.699046253503609e-06 -9.619065410582785e-08 1.9713205954850532e-11 1.1870048084336074e-10 -9.450758679011763e-11 -1.0129365845916948e-10 1.4638889249346072e-08 1.4927680327602033e-08 4.528196818116365e-07 1.000221434664201 0.9999999357289157 1.0052992506454719 9.699046371619599e-06 -9.531401246609164e-09 1.971237314084316e-11 1.412571377077611e-10 -1.0618931028502266e-10 -1.0122423600996595e-10 1.2639773278964387e-08 1.396393166086577e-08 4.1800403661227193e-07 1.0002214348040306 0.9999999358288075 1.0052992473406401 9.699046383485394e-06 -7.849045926804681e-10 1.9712620129573703e-11 1.4370922089791397e-10 -1.074545925971079e-10 -1.0121646009306274e-10 1.2612748899827584e-08 1.395142066448882e-08 4.1758009407314435e-07 1.0002214348180258 0.9999999358388051 1.0052992470098738 9.699046384765383e-06 9.05571219189316e-11 1.9712170873105817e-11 1.4395745016862056e-10 -1.0758336913433465e-10 -1.0121649895406692e-10 1.261196940354687e-08 1.3951057848507518e-08 4.175703245267612e-07 1.0002214348194258 0.9999999358398052 1.0052992469767907 9.699046384955721e-06 1.7811215385644772e-10 1.9712007846844735e-11 1.4398140573226084e-10 -1.0759520086907933e-10 -1.0121485379802581e-10 1.261191074957848e-08 1.3951030378074263e-08 4.1756967511788823e-07 1.0002214343852154 0.9999999355296126 1.0052992572394552 9.699046347904897e-06 -2.6980165040842265e-08 1.971188791887079e-11 1.3646344542690487e-10 -1.0370835224876281e-10 -1.0123899630282156e-10 1.2797078520168138e-08 1.4036937064114543e-08 4.2061328856089137e-07
0.182 1.000221321491903 0.9999998578646918 1.0052965857865435 1.5187478835937606e-05 -1.5735782099320157e-07 5.079233220669289e-11 1.1854315843906391e-10 -9.439205016306429e-11 -9.823528664485167e-11 1.902321013452304e-08 1.69890032399376e-08 5.397532469355951e-07 1.000221323832006 0.9999998595364626 1.0052965304119579 1.518747915443052e-05 -1.6090072198969618e-08 5.0794474739566363e-11 1.4229033672434626e-10 -1.0671715485883237e-10 -9.804678253153578e-11 1.4596669437487894e-08 1.4582488505336273e-08 4.5685140876797633e-07 1.0002213240681495 0.9999998597051633 1.0052965248245205 1.5187479185878747e-05 -1.827182766581841e-09 5.079490873751731e-11 1.4488421112030536e-10 -1.0805878581655685e-10 -9.802594147951327e-11 1.4537545771130469e-08 1.4552255514993064e-08 4.558913049637564e-07 1.000221324091785 0.9999998597220481 1.0052965242652778 1.5187479189141575e-05 -3.995209714711076e-10 5.079418454626969e-11 1.4514687548763212e-10 -1.0819488321208772e-10 -9.802486266467991e-11 1.453623300729533e-08 1.455158074517728e-08 4.5587772809528707e-07 1.0002213240941489 0.9999998597237368 1.0052965242093448 1.5187479188846708e-05 -2.56740547776933e-10 5.0794058873242485e-11 1.451721694219489e-10 -1.0820709390669652e-10 -9.802298619707891e-11 1.4536147946147481e-08 1.4551536799665683e-08 4.558771979583995e-07 1.0002213233608908 0.9999998591998982 1.0052965415593964 1.518747909017238e-05 -4.454111665412638e-08 5.079337391837142e-11 1.372258817617654e-10 -1.0409044265725284e-10 -9.808502437673424e-11 1.495938480067933e-08 1.4769026758886903e-08 4.631945111589737e-07
0.192 1.0002211484092918 0.9999997368456862 1.0052924781029435 2.3281698977920607e-05 -2.519569627646906e-07 2.109295995155369e-11 1.1938791579522823e-10 -9.427915145847901e-11 -8.732712597443534e-11 2.5998472369064342e-08 2.116084059658027e-08 6.945305214030448e-07 1.0002211522871918 0.9999997396160832 1.0052923862601537 2.3281699749770873e-05 -2.619646454290165e-08 2.1096867161260842e-11 1.4431173072906385e-10 -1.0724170980907022e-10 -8.684434705809268e-11 1.689735528021431e-08 1.576338973578759e-08 5.136133586779913e-07 1.0002211526786293 0.9999997398957284 1.0052923769900723 2.328169982629166e-05 -3.394755481550605e-09 2.109704327675999e-11 1.470474948364891e-10 -1.0865959892752401e-10 -8.67930701607551e-11 1.6775296247534094e-08 1.56966168643846e-08 5.114136646271464e-07 1.0002211527178095 0.9999997399237193 1.005292376062204 2.3281699834001713e-05 -1.1123073850892738e-09 2.1096431856268055e-11 1.4732457223566e-10 -1.0880366522369434e-10 -8.678978602972709e-11 1.6773660965397443e-08 1.5695715998350393e-08 5.113886264772986e-07 1.0002211527217284 0.9999997399265185 1.0052923759694041 2.3281699834506202e-05 -8.84039430842406e-10 2.109618187862911e-11 1.473513674260163e-10 -1.0881643342059529e-10 -8.678730860795595e-11 1.6773603754498963e-08 1.5695683891718622e-08 5.113880814678421e-07 1.0002211515063193 0.9999997390582238 1.0052924047532092 2.3281699594881466e-05 -7.167595700251143e-08 2.1095456869378958e-11 1.3897807982545956e-10 -1.0446963683840389e-10 -8.694175946090399e-11 1.769353897335306e-08 1.6203315859446447e-08 5.283473024158275e-07
0.202 1.0002208860085824 0.9999995516738421 1.0052863119079938 3.4944210185939016e-05 -3.9514748520053793e-07 -6.361109514019157e-11 1.2005857642929604e-10 -9.416716129770922e-11 -5.895985847649818e-11 3.639447643603618e-08 2.8085616791558385e-08 9.34356727416131e-07 1.0002208923169145 0.9999995561805544 1.005286162388218 3.494421200442679e-05 -4.139644691991657e-08 -6.360777150477896e-11 1.4614587767739787e-10 -1.077610821731429e-10 -5.779518573122757e-11 1.8449875088642706e-08 1.6923958959563332e-08 5.587045110698649e-07 1.000220892953879 0.9999995566356052 1.0052861472916201 3.494421218541962e-05 -5.654141035206262e-09 -6.360818378772223e-11 1.4902337450350638e-10 -1.092560180679723e-10 -5.767553532652364e-11 1.819987786599937e-08 1.6785080802707485e-08 5.53301323503655e-07 1.000220893017637 0.9999995566811545 1.0052861457805062 3.4944212203426105e-05 -2.0762035107745194e-09 -6.360860286660667e-11 1.493148360565444e-10 -1.0940741248658985e-10 -5.766388069718969e-11 1.8199724506402005e-08 1.678498169794655e-08 5.532200906536264e-07 1.0002208930240135 0.99999955668571 1.0052861456293756 3.494421220568719e-05 -1.7183720974533727e-09 -6.360851167825887e-11 1.4934283231991945e-10 -1.0942162697796202e-10 -5.76617439551064e-11 1.8199959816153002e-08 1.6785110431686933e-08 5.532165950920817e-07 1.0002208910463526 0.9999995552728579 1.0052861925020034 3.4944211640154915e-05 -1.1267935617127179e-07 -6.360901377828529e-11 1.405439436325989e-10 -1.0484475439670692e-10 -5.8030764120152456e-11 2.020187026390997e-08 1.7916315414255235e-08 5.931956958785118e-07
0.212 1.0002204964669414 0.9999992753465597 1.005277213050227 5.135354864251421e-05 -6.073446071199452e-07 -1.2022018005808868e-10 1.1945987269567326e-10 -9.405527579920257e-11 5.053978111065465e-12 5.268787595916469e-08 3.93426802961967e-08 1.3098455938715779e-06 1.0002205065422896 0.9999992825443992 1.0052769740572023 5.135355281843611e-05 -6.376261413349355e-08 -1.2021909604049237e-10 1.466975020607783e-10 -1.0827518796429228e-10 7.725460309868596e-12 1.9119295486888086e-08 1.781663722895449e-08 5.798795657616602e-07 1.0002205075599546 0.9999992832714191 1.0052769499184715 5.135355323506281e-05 -8.8178079616395e-09 -1.2021943651882204e-10 1.49716912478818e-10 -1.098470722909862e-10 7.999446121650826e-12 1.854994285467613e-08 1.7506502595424844e-08 5.67029862315674e-07 1.0002205076618231 0.9999992833441942 1.005276947502187 5.135355327737979e-05 -3.3174026892653473e-09 -1.2022041404383054e-10 1.5002248806295072e-10 -1.1000593963736265e-10 8.025475713809188e-12 1.8552570843142905e-08 1.750790113383012e-08 5.66839585193772e-07 1.0002205076720112 0.9999992833514724 1.0052769472605296 5.1353553281790705e-05 -2.7673022391866343e-09 -1.2021981448675178e-10 1.500517776516923e-10 -1.1002069294414244e-10 8.029887955735285e-12 1.8553439133462917e-08 1.750836842742848e-08 5.668316736819114e-07 1.0002205045125243 0.9999992810943337 1.0052770222031695 5.1353551983022164e-05 -1.7332992832843333e-07 -1.2021951507119072e-10 1.408283938788868e-10 -1.0521418360727122e-10 7.1851236638535176e-12 2.302243336620227e-08 2.0035068701882538e-08 6.587516566126509e-07
0.222 1.0002199302145087 0.999998872474645 1.0052640376047037 7.388998209585222e-05 -9.152476181862008e-07 -1.4444622529680687e-10 1.1750672553808123e-10 -9.394221754888114e-11 1.3720989022799324e-10 7.809386197722233e-08 5.7134517053692866e-08 1.8943862866865158e-06 1.0002199460165457 0.9999988837634796 1.0052636624450542 7.388999129703598e-05 -9.600728461737369e-08 -1.444465573109972e-10 1.4588194267402638e-10 -1.087827443271446e-10 1.430639919642177e-10 1.9185864731828023e-08 1.842036650934354e-08 5.793878926061587e-07 1.000219947613201 0.9999988849041154 1.0052636245395958 7.388999221678386e-05 -1.3163077924017854e-08 -1.444469331556607e-10 1.4904289116444757e-10 -1.1043123558219601e-10 1.436627113841293e-10 1.7762137007018304e-08 1.7676183369402336e-08 5.49921929551256e-07 1.0002199477730325 0.9999988850182974 1.0052636207451229 7.388999230946712e-05 -4.869359895763368e-09 -1.4444844011025693e-10 1.4936298498827836e-10 -1.1059815327302289e-10 1.4372045769383904e-10 1.776376509131062e-08 1.7676981586785245e-08 5.496094643235885e-07 1.0002199477890175 0.9999988850297167 1.0052636203656313 7.388999231851071e-05 -4.0398944665704745e-09 -1.4444764088735881e-10 1.4939366060648694e-10 -1.1061327286185907e-10 1.4372855136029142e-10 1.7765427982038502e-08 1.767783081482809e-08 5.496054139154436e-07 1.000219942832273 0.9999988814886648 1.0052637380420164 7.388998945713024e-05 -2.6118999872159813e-07 -1.4444663483639273e-10 1.3974668274923067e-10 -1.0557729567532691e-10 1.4187941819173092e-10 2.75978017321882e-08 2.3242247354263023e-08 7.510169338436521e-07
0.232 1.0002191242163085 0.9999982980535465 1.0052453332874984 0.00010409596084083833 -1.3527593081581637e-06 -2.622820245260334e-10 1.1623929578474846e-10 -9.382668805273925e-11 3.9255496309434373e-10 1.1616061150836531e-07 8.40139735319863e-08 2.779788589184473e-06 1.000219148558411 0.9999983154429768 1.0052447547931793 0.00010409598033164988 -1.4160852180033712e-07 -2.6228290637425384e-10 1.4573952050514306e-10 -1.0928267117685889e-10 4.048289154451798e-10 1.910667676027311e-08 1.8908375938699842e-08 5.657954944231385e-07 1.0002191510188891 0.9999983172006842 1.0052446963209434 0.00010409598228085537 -1.9075813943430182e-08 -2.622836001478886e-10 1.490416512707027e-10 -1.1100766497926858e-10 4.060826867218189e-10 1.5522664109801243e-08 1.7151077076949248e-08 4.964363068456489e-07 1.0002191512652023 0.9999983173766441 1.0052446904674344 0.00010409598247633191 -6.808213452860472e-09 -2.622847435387756e-10 1.4937622231802593e-10 -1.1118254312499485e-10 4.062066860080951e-10 1.5514473161693935e-08 1.7147233412512152e-08 4.958863137426853e-07 1.0002191512898362 0.9999983173942423 1.0052446898820153 0.00010409598249619121 -5.581309497953146e-09 -2.6228404561834845e-10 1.4940859334302734e-10 -1.1119876085444893e-10 4.0622026015240724e-10 1.5517580282762073e-08 1.714866232881294e-08 4.959002218687542e-07 1.0002191436518881 0.9999983119378727 1.0052448713954594 0.00010409597643348928 -3.8589463837342846e-07 -2.6228306623493046e-10 1.3933878487816645e-10 -1.0593270883191409e-10 4.0234344306225396e-10 3.5668446315179175e-08 2.8645891079091578e-08 9.150077534091711e-07
0.242 1.0002180007736603 0.9999974966062414 1.0052193131424514 0.00014359618814436766 -1.9616398298101366e-06 -5.845539762289524e-10 1.1822195779830699e-10 -9.37079915170325e-11 8.592696601662215e-10 1.7134096406147675e-07 1.2318340674831808e-07 4.080486065815889e-06 1.0002180376107686 0.9999975229211173 1.0052184366648726 0.00014359622796894576 -2.049350722297732e-07 -5.845550721266008e-10 1.4883469979474665e-10 -1.0977459372382464e-10 8.83939102970051e-10 2.0608441904344116e-08 2.0169674618497473e-08 5.787956275997456e-07 1.0002180413357218 0.9999975255820653 1.0052183480379333 0.00014359623195260346 -2.711913417260087e-08 -5.84555615400826e-10 1.522775588802518e-10 -1.1157568945927668e-10 8.864572477382454e-10 1.2207498198431152e-08 1.6311876794717007e-08 4.1513701984637373e-07 1.0002180417086335 0.9999975258484575 1.0052183391653506 0.00014359623235092486 -9.31584426528902e-09 -5.84556487858817e-10 1.5262656824059657e-10 -1.1175879898366986e-10 8.867077833769148e-10 1.2175747054674406e-08 1.6299659774686924e-08 4.1365171859927034e-07 1.0002180417459288 0.9999975258750996 1.0052183382779878 0.00014359623239136246 -7.535297900049541e-09 -5.845559371846417e-10 1.526606070410734e-10 -1.1177573714893519e-10 8.867340467323168e-10 1.2183594141639132e-08 1.6302642208993064e-08 4.136850884719294e-07 1.0002180301835288 0.9999975176154124 1.0052186133806253 0.0001435962200025291 -5.593872008086116e-07 -5.845553586936317e-10 1.421694511706166e-10 -1.0628034878937692e-10 8.789389714081301e-10 4.9275298823021044e-08 3.780689827586766e-08 1.2145410311233715e-06
0.252 1.0002164672732299 0.9999964020037554 1.0051838514345182 0.00019396567220749937 -2.791606866737181e-06 -1.1121731101602736e-09 1.2209658128210977e-10 -9.358629264149848e-11 1.670146018541269e-09 2.4942657523266676e-07 1.78773766864132e-07 5.92935628991761e-06 1.000216522049584 0.9999964411323965 1.0051825463218222 0.00019396575062805151 -2.9129616595076635e-07 -1.1121743997607645e-09 1.538086060622642e-10 -1.1025742464429791e-10 1.717714905342565e-09 2.6449001062471857e-08 2.375930707803444e-08 6.916433421106321e-07 1.0002165275909063 0.9999964450907524 1.0051824142964312 0.0001939657584737342 -3.8074696525950124e-08 -1.1121743876802007e-09 1.5739279867712792e-10 -1.121353590266407e-10 1.7225717009108356e-09 1.0382934967805729e-08 1.6200088540330448e-08 3.6099438089569934e-07 1.0002165281456818 0.9999964454870477 1.0051824010785926 0.00019396575925783896 -1.2720272234625016e-08 -1.1121752166802037e-09 1.57755777517694e-10 -1.1232628962353147e-10 1.7230567314978878e-09 1.027591626632216e-08 1.6165062770292483e-08 3.5703920221079997e-07 1.0002165282011661 0.9999964455266818 1.0051823997566498 0.00019396575933682016 -1.0184506420059773e-08 -1.11217495784407e-09 1.577913511113215e-10 -1.1234410994896756e-10 1.7231057773488697e-09 1.0292929248104866e-08 1.6170569842242008e-08 3.570902286325905e-07 1.000216511001951 0.9999964332406935 1.0051828095402835 0.0001939657349384444 -7.959842232203662e-07 -1.112174955081814e-09 1.4688031274719792e-10 -1.0661940272003903e-10 1.7080651849003829e-09 7.049154758895052e-08 5.2379812808620535e-08 1.704762386098812e-06
0.262 1.000214417340532 0.9999949382897039 1.005136512240873 0.00025655250919823946 -3.899645597493693e-06 -1.8775461592416394e-09 1.231955866976396e-10 -9.345982216003034e-11 3.011997146622926e-09 3.5746035781450376e-07 2.558012496906043e-07 8.48224018603136e-06 1.0002144973949199 0.9999949954731208 1.0051346018332428 0.0002565526579081103 -4.069036565623931e-07 -1.877546934812697e-09 1.5599448448531785e-10 -1.1073054957972321e-10 3.100060212205005e-09 3.773789374833816e-08 3.079377564351967e-08 9.40340350224242e-07 1.0002145054971072 0.9999950012605678 1.005134408489118 0.00025655267278930165 -5.2966712971198906e-08 -1.8775466446713622e-09 1.5971979675059054e-10 -1.1268546864216827e-10 3.109055577509477e-09 1.3542267273326837e-08 1.7746691894581775e-08 4.151232652336759e-07 1.000214506308304 0.9999950018400112 1.0051343891314197 0.00025655267427751116 -1.7525823625044833e-08 -1.87754750115383e-09 1.6009705252962454e-10 -1.1288453226412092e-10 3.1099557340962113e-09 1.3273418290830533e-08 1.7642477850575553e-08 4.083132023440895e-07 1.0002145063894337 0.9999950018979624 1.0051343871954108 0.00025655267442631157 -1.3981261770884594e-08 -1.877547276266974e-09 1.6013401892329261e-10 -1.1290319792546515e-10 3.110046386575816e-09 1.3290384953351454e-08 1.7648970740903446e-08 4.084316464904366e-07 1.0002144812437448 0.9999949839362261 1.005134987254984 0.00025655262815081213 -1.1122119492086523e-06 -1.8775475730358713e-09 1.4880437497097735e-10 -1.0694939686597522e-10 3.082181060730835e-09 1.0116877936308655e-07 7.379122737665315e-08 2.4207578880737604e-06
0.272 1.000211733738981 0.9999930217524133 1.0050746185124668 0.00033227230274519143 -5.348406544841305e-06 -3.118435401738537e-09 1.2071165342255512e-10 -9.332801625032734e-11 5.1283811253861055e-09 5.034781095054934e-07 3.5999540592196604e-07 1.1929840887239745e-05 1.000211848758445 0.9999931039080575 1.0050718688661466 0.00033227257444270526 -5.587815796928534e-07 -3.1184351331909773e-09 1.5458536829138137e-10 -1.111938264490742e-10 5.28497463995911e-09 5.395057555891428e-08 4.142538979439483e-08 1.3136498720589627e-06 1.0002118604050168 0.9999931122269194 1.0050715904534184 0.000332272601638641 -7.311986540479438e-08 -3.118435334178705e-09 1.5845121783780304e-10 -1.1322572597866883e-10 5.300983714320581e-09 1.9983052412260925e-08 2.0839631812073434e-08 5.655890526036625e-07 1.0002118615711368 0.9999931130598504 1.0050715625772702 0.00033227260435848594 -2.4485852895282608e-08 -3.1184354926344116e-09 1.5884296875400777e-10 -1.134330445213116e-10 5.302587222380397e-09 1.9485450879390387e-08 2.0597387270896456e-08 5.560873320112545e-07 1.0002118616877633 0.9999931131431538 1.0050715597893 0.00033227260463057813 -1.9621771806053207e-08 -3.118435142078005e-09 1.5888141083740022e-10 -1.1345219226859128e-10 5.302748701617771e-09 1.9494612767222048e-08 2.060177419724328e-08 5.563002687236981e-07 1.00021182554485 0.9999930873271505 1.0050724237951312 0.00033227252006406234 -1.526417591219805e-06 -3.118436102409436e-09 1.471341154686728e-10 -1.0726907230877943e-10 5.253155285552042e-09 1.4306382528645092e-07 1.0332510945958051e-07 3.401705067473965e-06
0.282 1.00020829321969 0.9999905643909072 1.0049953664035411 0.0004213866322750084 -7.203513831307829e-06 -5.205135565819505e-09 1.1967362564823353e-10 -9.31907776459122e-11 8.308946406039574e-09 6.965656161733431e-07 4.97838158903887e-07 1.649671932448631e-05 1.0002084557248037 0.9999906804589122 1.0049914741738777 0.0004213871108395595 -7.545342564293715e-07 -5.205134572063629e-09 1.546101409964237e-10 -1.1164676217626511e-10 8.576520359028526e-09 7.47381476349484e-08 5.555524278723336e-08 1.8033367714528147e-06 1.000208472188111 0.9999906922176915 1.0049910798702577 0.00042138715875622264 -1.0017155447248254e-07 -5.205135089742885e-09 1.5861614702420172e-10 -1.137554690364111e-10 8.603905699723272e-09 2.681159185253519e-08 2.454538372949882e-08 7.420767724702148e-07 1.000208473836595 0.9999906933951072 1.0049910403884843 0.0004213871635482306 -3.4639387275534e-08 -5.205134725602414e-09 1.5902217753014315e-10 -1.1397073113357538e-10 8.606648824279418e-09 2.5983701758158363e-08 2.408617892270614e-08 7.274434895426519e-07 1.0002084740014652 0.9999906935128645 1.0049910364397858 0.00042138716402803915 -2.808520976183991e-08 -5.20513412133527e-09 1.5906224481782876e-10 -1.1399067112395028e-10 8.606924527281022e-09 2.5985072683586274e-08 2.408687774870709e-08 7.276790734520578e-07 1.0002084229152686 0.999990657024971 1.0049922599859087 0.0004213870150357028 -2.0580480828452556e-06 -5.205135462669234e-09 1.4689855283834083e-10 -1.0757858035855334e-10 8.522102893224835e-09 1.9823348333474862e-07 1.4244236950801213e-07 4.702345557943948e-06
0.292 1.0002039734129513 0.9999874788391749 1.0048959872558705 0.0005232812451560005 -9.529617553161208e-06 -8.423457671829094e-09 1.2265327861586275e-10 -9.30476214823162e-11 1.285793318335266e-08 9.470249505749311e-07 6.766792379890264e-07 2.242860529899927e-05 1.0002041992493595 0.9999876401330678 1.0048905674199722 0.0005232820581162331 -1.0018460108726982e-06 -8.423457073367993e-09 1.5864033078670083e-10 -1.1208845619990581e-10 1.3297438153431787e-08 1.0055529196308017e-07 7.347303337941392e-08 2.4147322765203007e-06 1.0002042221412655 0.9999876564826066 1.004890018066077 0.0005232821395419426 -1.3591597718504574e-07 -8.42345758000706e-09 1.6278670979320512e-10 -1.1427395890547756e-10 1.3342475375478559e-08 3.2371278115620045e-08 2.780068761545417e-08 8.922345831929777e-07 1.0002042244335767 0.9999876581197891 1.0048899630560721 0.0005232821476853596 -4.918963450030079e-08 -8.423457165392827e-09 1.6320701412071646e-10 -1.144975507538132e-10 1.3346988577617454e-08 3.099858510482737e-08 2.6989682741549565e-08 8.674724784773774e-07 1.0002042246628389 0.9999876582835296 1.0048899575543182 0.0005232821485003137 -4.051566422886403e-08 -8.423456612528446e-09 1.6324860022919766e-10 -1.145182208257776e-10 1.3347441380916785e-08 3.099081892513136e-08 2.698504417128095e-08 8.676194543644696e-07 1.0002041536352064 0.999987607555153 1.0048916620716115 0.0005232818953283801 -2.7264608199594392e-06 -8.423457509720303e-09 1.5066957872844548e-10 -1.0787711094700572e-10 1.320797099990505e-08 2.693906128040472e-07 1.9305831131437937e-07 6.386314821390387e-06
0.302 1.0001986616279537 0.9999836846526496 1.004773954451475 0.0006362796931303278 -1.2385315355734247e-05 -1.29400336959849e-08 1.2414885473131827e-10 -9.289769011819895e-11 1.9037573485993635e-08 1.2660448610563646e-06 9.045011790370402e-07 2.9984161389759344e-05 1.0001989704305696 0.999983905190647 1.00476652880674 0.0006362810255237895 -1.307764987051817e-06 -1.294003342508867e-08 1.6117466312363396e-10 -1.1251847565249131e-10 1.9731745931792612e-08 1.3256860603573127e-07 9.595322804253988e-08 3.1661040551697594e-06 1.0001990017506335 0.9999839275585135 1.00476577571349 0.0006362811590260719 -1.8202572963670192e-07 -1.2940033538534547e-08 1.654609726264299e-10 -1.1478088885559486e-10 1.980297657640665e-08 3.565889554107155e-08 2.9792427692190964e-08 9.813566929177558e-07 1.0001990048870946 0.9999839297984814 1.0047657002975243 0.000636281172377893 -6.92693781830105e-08 -1.294003330712147e-08 1.658956975378726e-10 -1.1501253953159832e-10 1.981011728222805e-08 3.3271829397794436e-08 2.834697305837714e-08 9.379569058097172e-07 1.000199005200785 0.9999839300225101 1.0047656927548525 0.0006362811737135862 -5.7991915656716175e-08 -1.2940033220354082e-08 1.659386101661884e-10 -1.1503377919751277e-10 1.9810832594538306e-08 3.3245484903288726e-08 2.8331057246269e-08 9.37916026061354e-07 1.000198908032575 0.9999838606278232 1.0047680291969894 0.0006362807586502929 -3.549332702132414e-06 -1.2940033180721493e-08 1.5294586502151213e-10 -1.0816443274977219e-10 1.9590291460920114e-08 3.5980210711972297e-07 2.5748330748747136e-07 8.523502188426382e-06
0.312 1.000192265037679 0.9999791155824505 1.0046272231477613 0.0007575400051605365 -1.581735891233701e-05 -1.8974003148374235e-08 1.1776301963081986e-10 -9.273997639570105e-11 2.6989616301671564e-08 1.6649145671707163e-06 1.1893594039308289e-06 3.9430923749716693e-05 1.0001926806271633 0.9999794123706285 1.0046172107349567 0.0007575421129898429 -1.6779111494155626e-06 -1.897400292742545e-08 1.5581563717547817e-10 -1.1293581274861849e-10 2.8044191811432812e-08 1.7224711676809346e-07 1.2400500619011273e-07 4.092173876630347e-06 1.0001927228042662 0.9999794424908465 1.0046161946787817 0.0007575423242770969 -2.397638527511466e-07 -1.8974002857476098e-08 1.6024209785496119e-10 -1.1527576761214931e-10 2.8152572305325953e-08 3.638318244413383e-08 3.022246200694601e-08 9.952755518225346e-07 1.000192727028241 0.9999794455073417 1.004616092923038 0.0007575423454089271 -9.570346661982624e-08 -1.8974003034390215e-08 1.606911619558812e-10 -1.1551547828855467e-10 2.8163439596932417e-08 3.2043614781616204e-08 2.7600041047180045e-08 9.16382943884499e-07 1.0001927274507014 0.9999794458090361 1.0046160827459534 0.000757542347522562 -8.129496703420527e-08 -1.8974002747020024e-08 1.6073576740633076e-10 -1.1553757297291795e-10 2.8164527914682335e-08 3.197742002177526e-08 2.7560612201960977e-08 9.159522245048509e-07 1.000192596613401 0.9999793523732896 1.0046192346887133 0.0007575416906706499 -4.540862114990717e-06 -1.89740025505764e-08 1.4733004482976943e-10 -1.0843950480195303e-10 2.7829054113775392e-08 4.7281580690757203e-07 3.3809127567295455e-07 1.1193035118187744e-05
0.322 1.0001847213392598 0.9999737271868971 1.004454481779308 0.0008830685010394325 -1.9854642261833394e-05 -2.6851458305824098e-08 1.0581841198299088e-10 -9.257427812412549e-11 3.664748647324432e-08 2.1543611343778422e-06 1.538909671147168e-06 5.1031745699776904e-05 1.0001852720067608 0.999974120422966 1.0044411924836434 0.0008830717214213545 -2.115638765909564e-06 -2.685145762714436e-08 1.4488642908782e-10 -1.1334102255463854e-10 3.818891241368299e-08 2.210457479425264e-07 1.586434811172185e-07 5.237934108512186e-06 1.00018532792973 0.9999741603579261 1.004439843016285 0.0008830720443751435 -3.096701687213961e-07 -2.6851457869019888e-08 1.4945262263005645e-10 -1.1575822524873948e-10 3.834760219343812e-08 3.5377889658241514e-08 2.958704860006241e-08 9.525414578761506e-07 1.0001853335307092 0.9999741643576211 1.0044397078613247 0.0008830720766768368 -1.2874759645996343e-07 -2.6851458512615843e-08 1.49916077075224e-10 -1.1600606232867937e-10 3.8363517325870224e-08 2.730011783872524e-08 2.4837263811661378e-08 8.022844868277631e-07 1.0001853340908935 0.9999741647576528 1.0044396943437357 0.0008830720799083655 -1.1065207624274678e-07 -2.6851457875682235e-08 1.4996198622356336e-10 -1.1602860954814142e-10 3.836511005847382e-08 2.7154276779193316e-08 2.4755177893099472e-08 8.007897642255213e-07 1.0001851606325531 0.9999740408898686 1.0044438801041258 0.0008830710759791282 -5.709887181725044e-06 -2.6851457260992765e-08 1.361448011554989e-10 -1.0870244412505296e-10 3.787405953703505e-08 6.115641305524726e-07 4.371076484123648e-07 1.4477905505578973e-05
0.332 1.0001760087599456 0.9999675039730667 1.0042553888845969 0.0010078644717934093 -2.4502551846567168e-05 -3.6773253213060695e-08 9.676380435303563e-11 -9.240020799778647e-11 4.766056664308088e-08 2.7441144316273504e-06 1.9600977432115906e-06 6.502127108100855e-05 1.000176727397008 0.9999680171400865 1.004238021407895 0.0010078692259843996 -2.6211736449313306e-06 -3.677325308228612e-08 1.3683555928431546e-10 -1.1373302329390527e-10 4.9828949750581315e-08 2.8032635175260155e-07 2.008233761964863e-07 6.6415776720239375e-06 1.0001768004298595 0.9999680692915242 1.0042362566021106 0.0010078697029853104 -3.9118617381254736e-07 -3.6773252872426104e-08 1.415413303515915e-10 -1.1622766209359735e-10 5.0052615636079886e-08 3.5012270315086995e-08 2.9354468817199838e-08 9.133297287835715e-07 1.000176807745006 0.9999680745151367 1.0042360798369117 0.0010078697506980027 -1.6776206133995654e-07 -3.6773253872938417e-08 1.4201919206181323e-10 -1.1648348920876786e-10 5.007505200315814e-08 2.0097127159142756e-08 2.10254638990835e-08 6.243282615341825e-07 1.0001768084766396 0.9999680750375827 1.0042360621575335 0.0010078697554709358 -1.4541538884257365e-07 -3.677325283168768e-08 1.4206655047079028e-10 -1.1650686727276118e-10 5.007729771773035e-08 1.977566254968574e-08 2.0868732937822766e-08 6.199317025856034e-07 1.000176581975694 0.999967913297285 1.0042415355565206 0.0010078682727882244 -7.0580525396159184e-06 -3.677325223591171e-08 1.2783904601484078e-10 -1.089524862891584e-10 4.938541270822261e-08 7.789459790675047e-07 5.565941684343224e-07 1.845063653703627e-05
0.342 1.0001661541933804 0.9999604652008262 1.004030766285995 0.0011262006139367503 -2.9738464997804603e-05 -4.853586602157666e-08 9.423917825310099e-11 -9.221721395281673e-11 5.9358609883157864e-08 3.442273339179595e-06 2.458707547237508e-06 8.158640429910117e-05 1.000167078229997 0.9999611250244547 1.0040084114266545 0.0011262073992854803 -3.190922032597578e-06 -4.853586640910303e-08 1.3530326772147907e-10 -1.1411129793969504e-10 6.229530684425383e-08 3.512041610235672e-07 2.513262212636647e-07 8.324450648263103e-06 1.0001671722080083 0.999961192130797 1.0040061381538694 0.001126208080429805 -4.823560765063381e-07 -4.8535866170443817e-08 1.401486216889768e-10 -1.1668356952899592e-10 6.25988794436826e-08 3.8356449638963086e-08 3.141874515705834e-08 9.614495761130212e-07 1.0001671816217912 0.9999611988528413 1.004005910443071 0.0011262081485665233 -2.1095211444870926e-07 -4.853586718765756e-08 1.4064089921693846e-10 -1.1694751279824881e-10 6.262933796765735e-08 1.345370825641032e-08 1.812643668637073e-08 4.5771333681437535e-07 1.0001671825633296 0.9999611995251597 1.0040058876681424 0.001126208155381349 -1.8380623470661378e-07 -4.85358662535889e-08 1.4068957760758074e-10 -1.16971475552471e-10 6.263238562601837e-08 1.2702421956693175e-08 1.7846755481620488e-08 4.4661045177874933e-07 1.0001668911420543 0.9999609914315187 1.0040129371395683 0.0011262060383304988 -8.578340002133203e-06 -4.8535865632772197e-08 1.2605270419194378e-10 -1.0918890309631203e-10 6.169367050221541e-08 9.774613663521546e-07 6.983301166721309e-07 2.316439851171827e-05
0.352 1.0001552382389913 0.9999526684740797 1.0037827185675494 0.0012320338402197137 -3.550927175046339e-05 -6.149657133886942e-08 9.357280805777564e-11 -9.202389166281462e-11 7.07828641092056e-08 4.254408846137262e-06 3.0387215476128916e-06 0.00010085601486047438 1.0001564093641593 0.9999535047249409 1.0037543682975112 0.0012320432078969457 -3.817228858641552e-06 -6.149657196546477e-08 1.3561757062696108e-10 -1.1447494288484915e-10 7.461327092179938e-08 4.342727348756965e-07 3.105649946822592e-07 1.0295072922033089e-05 1.000156528568111 0.9999535898431047 1.0037514830888519 0.0012320441487788727 -5.798213192681257e-07 -6.149657158468068e-08 1.4060253294690947e-10 -1.171252569962631e-10 7.501019319470518e-08 4.646382785311081e-08 3.6590354149800846e-08 1.1364408419254365e-06 1.00015654050975 0.9999535983700873 1.0037511940583697 0.0012320442429038893 -2.5538624419266664e-07 -6.149657266928321e-08 1.4110894147636468e-10 -1.1739694474256895e-10 7.505002775436407e-08 1.375780878788402e-08 1.8265037617057682e-08 4.391703295099425e-07 1.0001565417041265 0.9999535992229373 1.0037511651502091 0.0012320442523167012 -2.2293578053988e-07 -6.149657194461215e-08 1.4115912895839118e-10 -1.1742184393165867e-10 7.50540127499666e-08 1.2637142717546384e-08 1.7845862504623646e-08 4.2080874210076834e-07 1.0001561721099543 0.999953335312237 1.0037601110372874 0.0012320413282406783 -1.0254361168736242e-05 -6.149657180473751e-08 1.2611405989050508e-10 -1.0941073485281991e-10 7.382715665528142e-08 1.2088061538325215e-06 8.635233082299993e-07 2.8654271349528798e-05
0.362 1.0001433960757466 0.9999442103577798 1.0035146519449396 0.0013195131332865069 -4.1731554970018566e-05 -7.473637646500655e-08 8.994616630523746e-11 -9.181999876426025e-11 8.079610833045382e-08 5.182869472271267e-06 3.701825056123358e-06 0.00012289135193469398 1.0001448597310867 0.9999452554919361 1.003479214183499 0.0013195256504132068 -4.488702073697877e-06 -7.473637674363651e-08 1.3296089978303368e-10 -1.14823460566607e-10 8.560962578628762e-08 5.295399658140253e-07 3.7853853822763575e-07 1.255516994460182e-05 1.0001450088386088 0.9999453619627966 1.0034756046665119 0.0013195269083326334 -6.791725767907127e-07 -7.47363766121357e-08 1.3808471424841037e-10 -1.1755133631602693e-10 8.610979530325584e-08 5.777201763474388e-08 4.4064708806851885e-08 1.40377819225886e-06 1.0001450237772307 0.9999453726297781 1.0034752430467837 0.0013195270341813076 -2.973510730142274e-07 -7.473637689130111e-08 1.386054972039489e-10 -1.178315372132381e-10 8.616000476787855e-08 2.0510076942170627e-08 2.1285814986871846e-08 5.856600350998609e-07 1.000145025271372 0.9999453736966752 1.0034752068781112 0.0013195270467658126 -2.5916022016106697e-07 -7.473637702383522e-08 1.3865741198723469e-10 -1.1785717254828712e-10 8.616502698466645e-08 1.9439165670575205e-08 2.0765396746895175e-08 5.658529903878881e-07 1.0001445630292989 0.9999450436304911 1.0034863969426595 0.0013195231377601405 -1.2060633702124155e-05 -7.473637713111038e-08 1.2320527228886312e-10 -1.0961808130234262e-10 8.461977969922905e-08 1.4736204488708058e-06 1.0526303622775434e-06 3.4938364075909106e-05
0.372 1.0001308135460307 0.9999352235768741 1.0032311761805566 0.0013835194338066052 -4.829462298720134e-05 -8.716961176514034e-08 8.610323768231307e-11 -9.160528651040041e-11 8.825937243310942e-08 6.226544030273939e-06 4.447236265949309e-06 0.00014767331811563048 1.0001326182025527 0.9999365122212103 1.0031874945296724 0.0013835356313546142 -5.191012094634052e-06 -8.716961127790873e-08 1.3007698425369588e-10 -1.1515710482600014e-10 9.408979813796572e-08 6.366594774778816e-07 4.5499535249102533e-07 1.509913334422784e-05 1.0001328022174822 0.9999366436193442 1.0031830413690699 0.0013835372600738685 -7.755386163778525e-07 -8.716961140237805e-08 1.3533964785971696e-10 -1.1796271419710078e-10 9.469752620446485e-08 7.03276164293992e-08 5.2580174165927085e-08 1.7085657705373723e-06 1.000132820655075 0.9999366567849272 1.0031825951887758 0.0013835374230273926 -3.3291928774505616e-07 -8.716961120621869e-08 1.358747275208653e-10 -1.182512062189537e-10 9.475855322467356e-08 2.7531772815077406e-08 2.5050509530071597e-08 7.612205564707047e-07 1.0001328224991957 0.9999366581017438 1.0031825505620808 0.0013835374393230669 -2.8864661302978155e-07 -8.716961218816776e-08 1.3592794183575427e-10 -1.1827720479505777e-10 9.476465672718285e-08 2.6443222896165373e-08 2.4443406451864323e-08 7.402784082151398e-07 1.0001322521324223 0.9999362508239152 1.0031963539303923 0.001383532378521914 -1.396380896347793e-05 -8.71696124169716e-08 1.200699985195388e-10 -1.0981011324528879e-10 9.288812467466682e-08 1.7715664441982785e-06 1.26541152331143e-06 4.201294154641822e-05
0.382 1.0001177184745516 0.999925870816524 1.0029378892563985 0.0014201620637546244 -5.5066195698942265e-05 -9.752969233335783e-08 8.909638474555434e-11 -9.137959030930954e-11 9.223886439962688e-08 7.380838075066975e-06 5.2716880040927924e-06 0.0001750949139695838 1.000119914723014 0.9999274391203333 1.0028847664067082 0.0014201823748725374 -5.908015180846651e-06 -9.752969160386079e-08 1.3401775360974219e-10 -1.1547525126862892e-10 9.904913298251645e-08 7.551196307587942e-07 5.395672344004663e-07 1.791247241782452e-05 1.0001201388857064 0.9999275991900937 1.0028793456212637 0.0014201844183833767 -8.642644364754433e-07 -9.752969153545011e-08 1.394195524152945e-10 -1.1835921453623014e-10 9.976152588113062e-08 8.298012168548295e-08 6.130091341833306e-08 2.0127593675854786e-06 1.0001201613481623 0.99992761523004 1.0028788024387565 0.0014201846228472804 -3.585833663294154e-07 -9.752969094915079e-08 1.399688232869499e-10 -1.1865560851815822e-10 9.983309021557112e-08 3.2190239241537565e-08 2.7800338581188318e-08 8.846810704751728e-07 1.0001201635948707 0.9999276168343649 1.0028787481094377 0.0014201846432953013 -3.0800217155347043e-07 -9.752969252087968e-08 1.4002370501247436e-10 -1.1868253872000515e-10 9.984024754282622e-08 3.09574519924755e-08 2.7074914555746137e-08 8.609338379431293e-07 1.0001194689044646 0.999927120770328 1.002895548053112 0.0014201782942176527 -1.5924691977770195e-05 -9.752969272948466e-08 1.237610702067992e-10 -1.0998718859228253e-10 9.764188526021316e-08 2.1014408694547138e-06 1.5010100308224462e-06 4.984849539179604e-05
0.392 1.0001043678920642 0.9999163356024201 1.0026410608690595 0.0014271672927863644 -6.190025491868653e-05 -1.0440537192341354e-07 1.0088281323838888e-10 -9.114281687608907e-11 9.219223860426702e-08 8.63767208330452e-06 6.169424315923419e-06 0.00020496532458305037 1.0001070073956577 0.9999182204896079 1.0025772840253182 0.0014271919891642743 -6.623073555871511e-06 -1.0440537108271578e-07 1.467411252220924e-10 -1.15778035901838e-10 9.986719521344093e-08 8.841799314067201e-07 6.317233263465171e-07 2.097500372014758e-05 1.0001072770790407 0.9999184130709119 1.0025707695162824 0.0014271944752250103 -9.4158661367507e-07 -1.0440537142239577e-07 1.5228156331227882e-10 -1.187403295456526e-10 1.0067333106192669e-07 9.541162256648117e-08 6.9953844002138e-08 2.3029237983752108e-06 1.0001073041057735 0.9999184323707276 1.0025701166722583 0.001427194723980963 -3.718665355661037e-07 -1.0440536993653409e-07 1.528451144847572e-10 -1.1904456452552264e-10 1.0075434550308522e-07 3.362959029469582e-08 2.8728243464935954e-08 9.276808068261766e-07 1.000107306809032 0.9999184343011266 1.0025700513738893 0.0014271947488588288 -3.148787790933823e-07 -1.0440537201041665e-07 1.5290172442757622e-10 -1.1907234008180505e-10 1.0076244897382724e-07 3.209280925446329e-08 2.7814896129096845e-08 8.990986504119607e-07 1.0001064711976613 0.9999178375890478 1.0025902374379092 0.0014271870254551535 -1.790085571722919e-05 -1.0440537195148014e-07 1.3623534667948253e-10 -1.1014889489546291e-10 9.827656604678906e-08 2.461110498199909e-06 1.7579052748028676e-06 5.83926880529624e-05
0.402 1.0000910323548011 0.9999068111108664 1.00234724438058 0.0014041099950251204 -6.864628509824745e-05 -1.0646438063613413e-07 1.1514815239893056e-10 -9.089377992841503e-11 8.80839765760097e-08 9.985696534661603e-06 7.132351622352349e-06 0.0002370210107306682 1.0000941667266157 0.9999090494771722 1.0022716109532706 0.0014041391307538739 -7.320403395181966e-06 -1.0646437999316035e-07 1.61932620224057e-10 -1.1606424645706068e-10 9.643361922129786e-08 1.0227516853179488e-06 7.306847331576753e-07 2.426424222306945e-05 1.0000944873241866 0.9999092784254066 1.002263877068892 0.0014041420651497148 -1.0051966410466822e-06 -1.0646438033012276e-07 1.6761142677765238e-10 -1.1910464723253738e-10 9.731478151581196e-08 1.0784124870763112e-07 7.86576269845953e-08 2.5872861946258518e-06 1.0000945194569337 0.9999093013723351 1.0022631019427704 0.0014041423587787258 -3.7180769029151775e-07 -1.0646437854744818e-07 1.6818944946669272e-10 -1.1941733261373922e-10 9.74033779447948e-08 3.198079620936821e-08 2.7827901643696135e-08 8.923769945091081e-07 1.0000945226709397 0.9999093036675499 1.0022630244127382 0.0014041423881438007 -3.0845006889818227e-07 -1.0646438078225893e-07 1.6824755865111665e-10 -1.1944574293923835e-10 9.741224055707264e-08 2.991747229256547e-08 2.6628781351658403e-08 8.55728342788793e-07 1.000093529491387 0.9999085944075538 1.0022869844362825 0.0014041332725848463 -1.984956103655117e-05 -1.0646438035985128e-07 1.511786308790458e-10 -1.1029431130753588e-10 9.469722149795767e-08 2.8474664219221117e-06 2.0338794708112144e-06 6.757554298198368e-05
0.412 1.000077978938725 0.9998974880343997 1.0020628571911048 0.0013524543869973056 -7.515886943355003e-05 -1.0277353832362877e-07 1.2388402063278785e-10 -9.063160910030474e-11 8.039659378751605e-08 1.141092124949322e-05 8.150485869289207e-06 0.0002709374121662382 1.000081658613885 0.9999001159396038 1.0019741991504048 0.0013524877596233723 -7.986203860477935e-06 -1.0277353803761748e-07 1.7158427691970371e-10 -1.16333619542669e-10 8.917019981996183e-08 1.1694600754008286e-06 8.354686485547695e-07 2.7753747969518733e-05 1.0000820354266173 0.9999003850446302 1.0019651231257196 0.001352491122128231 -1.0545237625549682e-06 -1.0277353800650976e-07 1.7740137853968818e-10 -1.1945234344596538e-10 9.010122956845461e-08 1.206884066049902e-07 8.768895751594409e-08 2.8835762642330917e-06 1.0000820731981281 0.9999004120195517 1.0019642133796371 0.0013524914586065416 -3.591596189607428e-07 -1.0277353673461247e-07 1.7799372946440755e-10 -1.1977306653028129e-10 9.019489194026436e-08 2.808340199360274e-08 2.5670467003042957e-08 8.00725639915302e-07 1.0000820769761836 0.9999004147176895 1.0019641223835392 0.0013524914922557584 -2.8960118965030756e-07 -1.02773538696403e-07 1.780531814977772e-10 -1.1980246220623404e-10 9.020426358572265e-08 2.5153816987388145e-08 2.4067259345332348e-08 7.500804799771555e-07 1.0000809098829497 0.9998995812236727 1.0019922349135078 0.0013524810474090658 -2.173057851433243e-05 -1.0277353786238668e-07 1.6058319296659824e-10 -1.1042293246448393e-10 8.733832707468213e-08 3.2566207671270904e-06 2.3261575352701523e-06 7.731111140188314e-05
0.422 1.0000654546995977 0.9998885427794438 1.0017937751678723 0.0012753946083788926 -8.130654546782394e-05 -9.30171273548593e-08 1.25041806790578e-10 -9.035709996237449e-11 7.003390992632897e-08 1.289759804453606e-05 9.212581244940189e-06 0.00030634260765339736 1.000069727872092 0.9998915946849015 1.0016909807886103 0.0012754317450447597 -8.609362095966843e-06 -9.301712750069548e-08 1.7364689776915139e-10 -1.1658597021321908e-10 7.894315041478993e-08 1.3228117261839777e-06 9.450076931376191e-07 3.140988446965818e-05 1.0000701660012683 0.9998919075942028 1.0016804449327954 0.0012754354879048128 -1.0906212463377234e-06 -9.301712707785899e-08 1.7960237463764072e-10 -1.1978354038235356e-10 7.989473740776885e-08 1.3431910657083092e-07 9.729896456447373e-08 3.2046788244794124e-06 1.0000702099245815 0.9998919389639446 1.00167938873044 0.0012754358624511351 -3.3619336976606246e-07 -9.301712653595883e-08 1.802090835287565e-10 -1.2011226255794065e-10 7.999053183540819e-08 2.322384702463096e-08 2.314169756658773e-08 6.848405351699951e-07 1.0000702143180193 0.9998919421017083 1.0016792830839716 0.0012754358999072734 -2.6072497873107003e-07 -9.301712765895111e-08 1.802698797994514e-10 -1.2014254581678892e-10 8.000011674697171e-08 1.8830599978820365e-08 2.1001916686212616e-08 6.100164047855736e-07 1.0000688576002026 0.9998909731400617 1.0017119105780765 0.0012754242739846018 -2.3508529023693232e-05 -9.301712671080792e-08 1.623997724333308e-10 -1.1053487877172909e-10 7.707418139244441e-08 3.6842359736180657e-06 2.631641747009374e-06 8.749815380129781e-05
0.432 1.000053672324826 0.9998801272262592 1.0015449849775524 0.0011775205873979595 -8.697904246713035e-05 -7.752172174251638e-08 1.2249632569126205e-10 -9.006895510173506e-11 5.8144156946796916e-08 1.442906853287351e-05 1.0306735070918174e-05 0.0003428368079807191 1.0000585840119838 0.9998836353232414 1.0014270171181285 0.0011775607602353749 -9.181708737733685e-06 -7.75217223721499e-08 1.719957984764313e-10 -1.1682074988817846e-10 6.68913863634536e-08 1.481268617413369e-06 1.0582023465207954e-06 3.519299027249583e-05 1.0000590882643026 0.9998839954737953 1.0014149106632118 0.001177564809611644 -1.1157162573242395e-06 -7.75217220733734e-08 1.7808922386507781e-10 -1.200964748568302e-10 6.783292401742857e-08 1.4890706364226656e-07 1.076087731207781e-07 3.5533381306035846e-06 1.0000591388232434 0.9998840315843088 1.0014136968548726 0.0011775652148297644 -3.0617748896335206e-07 -7.752172209085252e-08 1.787104785272739e-10 -1.204336450297793e-10 6.792778063883497e-08 1.9087264453638867e-08 2.1215589574616935e-08 5.819939416857852e-07 1.0000591438804773 0.9998840351963171 1.001413575442332 0.0011775652553532687 -2.2519413757652834e-07 -7.752172200077175e-08 1.7877273347840868e-10 -1.2046482914458262e-10 6.793727192268692e-08 1.2200526855879487e-08 1.8437663023435692e-08 4.685296911074853e-07 1.0000575827562252 0.9998829201973154 1.0014510585296112 0.001177552677375844 -2.5154546569012462e-05 -7.752172135788704e-08 1.6050372675609608e-10 -1.1062924624949709e-10 6.504609229164136e-08 4.1257584552103565e-06 2.9470783581221796e-06 9.802512967849957e-05
0.442 1.0000427993393877 0.9998723610226413 1.0013203283749115 0.0010643632131638729 -9.20923683565926e-05 -5.71471319903192e-08 1.1995786946507175e-10 -8.976632225918048e-11 4.591148523429409e-08 1.598851756610197e-05 1.142092654105677e-05 0.000380015417360811 1.0000483906238298 0.9998763546876658 1.0011862388295854 0.0010644054834357216 -9.697951569143938e-06 -5.7147132612412435e-08 1.7034176924039097e-10 -1.1703741825248475e-10 5.4218464082957783e-08 1.643232252300116e-06 1.173909404974628e-06 3.906216766436228e-05 1.0000489654338383 0.9998767652502165 1.0011724593940685 0.0010644097437798666 -1.1326177107296529e-06 -5.714713229566089e-08 1.7657316522928384e-10 -1.2039204016283864e-10 5.512098737504523e-08 1.6437482566395328e-07 1.1856231836874099e-07 3.925578003816301e-06 1.0000490230752461 0.9998768064209949 1.001171077663252 0.0010644101700962266 -2.727331911005367e-07 -5.714713277792409e-08 1.7720866472345163e-10 -1.207373246603941e-10 5.521199869593363e-08 1.7544259930695005e-08 2.0625981242481964e-08 5.294384367837826e-07 1.000049028840995 0.9998768105392205 1.0011709394522028 0.0010644102127297418 -1.867111329273863e-07 -5.7147131949786766e-08 1.7727246843931046e-10 -1.2076907355957278e-10 5.522110718694935e-08 7.599052329495518e-09 1.7251379655599794e-08 3.6732324546447475e-07 1.000047249697833 0.999875539769697 1.0012135923952281 0.0010643969788970795 -2.6647257928099574e-05 -5.7147131669780584e-08 1.5860549364937352e-10 -1.107057039382227e-10 5.24541633885407e-08 4.57655313100002e-06 3.2691537428312803e-06 0.00010877855002365537
0.452 1.0000329516838702 0.9998653269954171 1.0011223579420858 0.0009418833099283331 -9.659150432185783e-05 -3.314152730245023e-08 1.1708167509369794e-10 -8.945025173328812e-11 3.436766315889115e-08 1.755972835785031e-05 1.2543557744544057e-05 0.0004174893510766034 1.0000392591656246 0.9998698323964348 1.000971297716446 0.0009419265961351808 -1.0155427168512705e-05 -3.3141528102306196e-08 1.6833968712718808e-10 -1.172364216234058e-10 4.200014751713284e-08 1.80708861877693e-06 1.2909741282590622e-06 4.2978587342813255e-05 1.0000399085388443 0.9998702962346184 1.000955752368425 0.0009419309570379683 -1.1441611555709938e-06 -3.3141527855795614e-08 1.7470861820388456e-10 -1.2066959836613523e-10 4.283889598144101e-08 1.8043824349943956e-07 1.2995519694326894e-07 4.314441730793715e-06 1.0000399736668653 0.9998703427545914 1.0009541933384962 0.0009419313933861221 -2.3924844414486005e-07 -3.314152840618307e-08 1.7535859096604736e-10 -1.2102345576798154e-10 4.292357291402832e-08 1.9013722111079988e-08 2.1380836829674223e-08 5.409483571366973e-07 1.0000399801815794 0.9998703474079536 1.0009540373904373 0.0009419314370233928 -1.4871919903572523e-07 -3.314152696738974e-08 1.754238934680089e-10 -1.2105559204472233e-10 4.2932047309581214e-08 8.489029897323332e-09 1.758397174443253e-08 3.4144269055184004e-07 1.0000379707522153 0.9998689120976498 1.001002144796936 0.0009419178894335232 -2.797314110203639e-05 -3.314152732840133e-08 1.5636007105351785e-10 -1.1076446345621453e-10 4.036563799866186e-08 5.032086667735356e-06 3.594625686778917e-06 0.00011964957308676685
0.462 1.0000241919087305 0.9998590698550939 1.000952308622655 0.0008159658484777476 -0.00010045068777932457 -6.997585837038095e-09 1.1161735409245366e-10 -8.911946573446313e-11 2.4263100943457116e-08 1.9127811111294617e-05 1.3663976426839332e-05 0.00045489990915222603 1.0000312473814021 0.9998641097187778 1.0007835341875158 0.0008160090102603313 -1.0553749580484307e-05 -6.997586410324514e-09 1.6373948995087141e-10 -1.1741696855423862e-10 3.104789464339694e-08 1.971341415823296e-06 1.4083256981661828e-06 4.6905883427089375e-05 1.000031974859645 0.999864629364198 1.0007661401122734 0.0008160133549648832 -1.1527806915956564e-06 -6.9975860119492174e-09 1.7024586316937513e-10 -1.2092882201742355e-10 3.180413648200657e-08 1.967632455941341e-07 1.415466309628724e-07 4.711363197535038e-06 1.0000320478322409 0.9998646814892277 1.0007643954136083 0.0008160137896397046 -2.0844207749259905e-07 -6.997586688117904e-09 1.7091034752833293e-10 -1.2129089872771968e-10 3.1880590131224066e-08 2.183269085520342e-08 2.2802823422071057e-08 5.913455955228042e-07 1.0000320551317539 0.9998646867033393 1.000764220890692 0.0008160138331101426 -1.1396566570808636e-07 -6.9975852376583744e-09 1.7097706472579916e-10 -1.2132396903852093e-10 3.188824324066188e-08 1.1910524046428887e-08 1.867801695905134e-08 3.7152766249389404e-07 1.0000298046007503 0.9998630791215557 1.0008180356588832 0.0008160003333543878 -2.912632027460903e-05 -6.997585941723109e-09 1.5151755091285665e-10 -1.1080464462482721e-10 2.9579870906345442e-08 5.4881766835156665e-06 3.920502037158521e-06 0.00013053720198090405
0.472 1.0000165317025351 0.9998535979938684 1.0008101758855101 0.0006919737443037816 -0.00010367149455709436 1.9710239485064153e-08 1.0352354823536938e-10 -8.877389431676228e-11 1.6014768063062923e-08 2.0679743016057365e-05 1.4772864130996517e-05 0.0004919300952448377 1.0000243620491178 0.9998591915309296 1.0006230515914494 0.0006920156716613819 -1.0894408918988268e-05 1.9710239173506056e-08 1.5649936689247214e-10 -1.1757823675909337e-10 2.1847568015445778e-08 2.1347093524723743e-06 1.5250470596676624e-06 5.0810494360139145e-05 1.0000251706976533 0.9998597691739644 1.000603736380794 0.0006920198861817234 -1.1602461555628303e-06 1.9710239924720545e-08 1.631431996770733e-10 -1.2116910664681532e-10 2.250950360719892e-08 2.1310696335945919e-07 1.531615627226489e-07 5.107776460432776e-06 1.0000252518252954 0.999859827125906 1.000601798680168 0.0006920203077534283 -1.8211469855771694e-07 1.9710239147899645e-08 1.6382207639137006e-10 -1.2154004708917057e-10 2.257654088634362e-08 2.4410308256707877e-08 2.4178129851723698e-08 6.47027947582307e-07 1.0000252599406947 0.9998598329229812 1.0006016048481439 0.0006920203499137961 -8.425424546976882e-08 1.971024026379779e-08 1.6389048817342965e-10 -1.2157347521728075e-10 2.2583253543577593e-08 1.4389756387301802e-08 1.9644662475884623e-08 4.089830811828063e-07 1.0000227589831145 0.9998580464062705 1.000661347291575 0.0006920072508252205 -3.010788014914357e-05 1.9710239769376946e-08 1.4403648606612947e-10 -1.1082661262311512e-10 2.0568878741390725e-08 5.941174782533113e-06 4.2441721409307724e-06 0.00014135074217661657
0.482 1.000009938021536 0.9998488878555991 1.000694880303662 0.0005744052698052327 -0.00010627912702306831 4.551890342880354e-08 9.566394132126682e-11 -8.841335439101977e-11 9.724991141772877e-09 2.2204638686821796e-05 1.586243165585263e-05 0.0005283136504152977 1.0000185653103453 0.9998550508297923 1.000488877237594 0.000574444975832966 -1.118019088627593e-05 4.551890293711692e-08 1.494837055558782e-10 -1.1772084621068892e-10 1.4566541151487793e-08 2.296116101371207e-06 1.6403688910380084e-06 5.466362022909655e-05 1.0000194577249968 0.9998556883247303 1.0004675788272854 0.0005744489575020687 -1.167398612465561e-06 4.551890423981512e-08 1.562649139118369e-10 -1.2139108129003026e-10 1.5129291186524135e-08 2.293339447250387e-07 1.6470346657885177e-07 5.497500725943942e-06 1.0000195472713524 0.9998557522919308 1.0004654418221162 0.0005744493556735361 -1.6091566013278496e-07 4.551890335767629e-08 1.5695796199347462e-10 -1.2177023380376195e-10 1.5186411698553025e-08 2.618778807854392e-08 2.518573624886106e-08 6.915067773204425e-07 1.0000195562290455 0.9998557586908339 1.0004652280497595 0.0005744493954925019 -6.021514728416361e-08 4.551890388245599e-08 1.5702799666854555e-10 -1.2180465933657117e-10 1.519213284978447e-08 1.5218881124895138e-08 2.0055834293716835e-08 4.297088760074285e-07 1.0000167969871185 0.9998537876261168 1.0005310861189796 0.0005744370146969086 -3.0924646985651174e-05 4.551890376508073e-08 1.3678063132238535e-10 -1.1082918031862044e-10 1.3486263422358927e-08 6.3880112408419725e-06 4.563440306087643e-06 0.0001520131636838229
0.492 1.0000043417631466 0.9998448901240662 1.000604490827875 0.000466681649052291 -0.00010831732040531873 6.926090565496598e-08 9.096218596558132e-11 -8.803694992591757e-11 5.2475251537992e-09 2.3693822468139647e-05 1.692647261981408e-05 0.0005638400387396786 1.0000137835083154 0.9998516350404093 1.000379182440004 0.00046671831095444966 -1.1415197053748303e-05 6.926090449668496e-08 1.4561614650032045e-10 -1.1784394441326321e-10 9.123058530025762e-09 2.454650015782359e-06 1.7536385231632816e-06 5.8442856670585294e-05 1.0000147618393156 0.9998523339226306 1.0003558487307962 0.000466721975503869 -1.1746144369149677e-06 6.926090665333886e-08 1.5253442434653223e-10 -1.2159360683908606e-10 9.587887185696459e-09 2.4534970671977477e-07 1.7610359081063729e-07 5.87747740355144e-06 1.0000148600236103 0.9998524040616299 1.0003535071117733 0.00046672234182020976 -1.4485142631724726e-07 6.926090552078799e-08 1.5324177077059635e-10 -1.2198057019611838e-10 9.635207463429998e-09 2.7279199205141086e-08 2.585071667295743e-08 7.226184903593865e-07 1.0000148698455618 0.9998524110780445 1.0003532728671538 0.0004667223784513713 -4.181787016178531e-08 6.926090559512048e-08 1.5331337818912325e-10 -1.2201602509375134e-10 9.63994852413792e-09 1.459393314818331e-08 1.9920146081686212e-08 4.3048266278114315e-07 1.000011845853268 0.9998502508483046 1.0004254033566753 0.0004667109764946185 -3.15883160453459e-05 6.926090588781954e-08 1.3267370505189765e-10 -1.1081237489660737e-10 8.238106308371905e-09 6.826181431284655e-06 4.876514146441327e-06 0.0001624634612621454
0.502 0.9999996477749624 0.9998415368689991 1.0005364764773539 0.0003710689675991469 -0.00010984386932865199 9.017033957744848e-08 8.991210195113972e-11 -8.764477969760148e-11 2.2988854832296235e-09 2.5140823129118468e-05 1.7960356391604224e-05 0.0005983540312561013 1.0000099173251358 0.9998488732524506 1.000291531625768 0.0003711019936026491 -1.1604686858864863e-05 9.017033744738264e-08 1.4539063715363735e-10 -1.1794790407048292e-10 5.2772818545619064e-09 2.609577474164248e-06 1.8643299252896481e-06 6.213240330813329e-05 1.0000109833137818 0.9998496347647834 1.0002661198360345 0.00037110527989956337 -1.1821544525182787e-06 9.017033986825618e-08 1.5244557139796485e-10 -1.2177647676952935e-10 5.650318276851026e-09 2.6106591387120207e-07 1.872959152164202e-07 6.246940112841418e-06 1.0000110903144428 0.999849711202934 1.0002635692229151 0.00037110560822313683 -1.3368535188319416e-07 9.017033866809374e-08 1.5316714557706872e-10 -1.2217140241687874e-10 5.6884435557235755e-09 2.8015461744463975e-08 2.6331632341564877e-08 7.435320436129968e-07 1.0000111010185393 0.9998497188496267 1.0002633140669825 0.00037110564105262336 -2.877604594172793e-08 9.017033873748726e-08 1.5324057653854682e-10 -1.2220833620060508e-10 5.692265177596993e-09 1.2940865876457623e-08 1.9437972916693542e-08 4.1425897368970884e-07 1.0000078070864653 0.9998473657511227 1.0003418446572518 0.00037109540679735995 -3.2114275319582316e-05 9.017033957321526e-08 1.3220973459383132e-10 -1.107769250699487e-10 4.574987607759983e-09 7.253758940773387e-06 5.182014551969707e-06 0.00017265690273499505
0.512 0.999995745062084 0.9998387488334611 1.0004879583335082 0.0002887196250249432 -0.00011092400395535613 1.0787496324072981e-07 9.091942876146948e-11 -8.723680883125465e-11 5.288938701571059e-10 2.654125781874015e-05 1.896094953370427e-05 0.0006317512460293943 1.0000068520724412 0.9998466835679911 1.0002231321631865 0.00028874867146040705 -1.1754080315617898e-05 1.0787496066064633e-07 1.4721296250112493e-10 -1.1803176771535791e-10 2.7097937063281322e-09 2.7603693357427942e-06 1.9720645918194537e-06 6.572158016890142e-05 1.000008007096333 0.9998475086931966 1.0001956079713952 0.0002887515435929279 -1.189676947343076e-06 1.0787496309063523e-07 1.5440486013153236e-10 -1.2194006346505362e-10 3.000529417597178e-09 2.764062709992588e-07 1.9822401784439634e-07 6.605699848852311e-06 1.000008123055496 0.9998475915319002 1.0001928448277633 0.00028875183031493255 -1.265016741518236e-07 1.0787496198261494e-07 1.5514074489389713e-10 -1.2234352400175011e-10 3.0304041917425325e-09 2.8703817601393834e-08 2.678521498902239e-08 7.576910568477402e-07 1.0000081346559944 0.9998475998190423 1.0001925684058275 0.0002887518589823094 -2.0116527679946387e-08 1.078749618758265e-07 1.552153295282632e-10 -1.2238098877757885e-10 3.033400407545035e-09 1.069313705368642e-08 1.8837088830719764e-08 3.838890593625875e-07 1.0000045667296056 0.9998450509595382 1.0002776003577536 0.00028874290322806334 -3.251958461788494e-05 1.0787496297691847e-07 1.337946040691292e-10 -1.1072167364792e-10 2.1709092351321573e-09 7.669397327550815e-06 5.478978843390372e-06 0.0001825629729635412
0.522 0.9999925162202113 0.9998364421724365 1.0004559387133658 0.00021980682608840164 -0.00011162573586191219 1.223083276817382e-07 9.226886603509946e-11 -8.68129558679239e-11 -4.052580785685465e-10 2.7892612371216093e-05 1.992645658203736e-05 0.0006639715261774975 1.000004467166662 0.9998449798697778 1.0001710621693927 0.00021983178873890432 -1.1869052567546693e-05 1.2230832566856168e-07 1.4936755148678288e-10 -1.1809596558542046e-10 1.0940837943735758e-09 2.906707263607056e-06 2.0766150443952752e-06 6.920360639592368e-05 1.000005712289402 0.9998458693661972 1.0001413987139074 0.00021983423552928176 -1.1968071787843412e-06 1.2230832753329862e-07 1.566961904046297e-10 -1.220840435680173e-10 1.3138830590644749e-09 2.9132472180147985e-07 2.0885398305092358e-07 6.953376611899546e-06 1.0000058373178615 0.999845958684456 1.0001384202476304 0.00021983447952232348 -1.223224893956701e-07 1.2230832647586388e-07 1.5744654558414055e-10 -1.224959243449765e-10 1.3366415644259436e-09 2.9557152318735917e-08 2.7326544211738084e-08 7.67972434066783e-07 1.0000058498258861 0.9998459676199793 1.0001381222794123 0.00021983450391502643 -1.480111448805313e-08 1.223083263145468e-07 1.5752240839240787e-10 -1.2253391648550185e-10 1.3389259687253268e-09 8.278769869163513e-09 1.8312245372456723e-08 3.419029223723922e-07 1.0000020048300509 0.999843220807233 1.000229733570474 0.00021982686097673005 -3.282211904159122e-05 1.223083276740253e-07 1.3571287561810056e-10 -1.1064673110073577e-10 6.957485031169506e-10 8.072293482782139e-06 5.766833393507931e-06 0.0001921631291207231
0.532 0.9999898453950151 0.9998345341396969 1.0004374916135195 0.0001637208158241893 -0.00011201564227458145 1.3361194045832438e-07 9.32814423863239e-11 -8.637205185120113e-11 -7.959003428958991e-10 2.91939300777684e-05 2.085619670240526e-05 0.0006949920902298864 1.0000026440940375 0.9998436775117111 1.0001324603002701 0.00016374180167295053 -1.1955232449430035e-05 1.3361193894083436e-07 1.5117614192847586e-10 -1.181401469185262e-10 1.4158392202488694e-10 3.0484444591298784e-06 2.1778766487767893e-06 7.257531935015141e-05 1.0000039801157505 0.9998446319494598 1.000100637107834 0.00016374383390804062 -1.2032332459694402e-06 1.336119404115881e-07 1.5864127362571244e-10 -1.2220798178540846e-10 3.023894999549054e-10 3.057935353483862e-07 2.1916577501752868e-07 7.289793657413209e-06 1.000004114298 0.9998447278074849 1.0000974411643302 0.00016374403625094605 -1.2024335422108445e-07 1.3361193956764713e-07 1.5940617404105897e-10 -1.2262877093505869e-10 3.192256700777872e-10 3.066926235120056e-08 2.8013432202202715e-08 7.774614882896544e-07 1.0000041277220453 0.9998447373974432 1.0000971214332912 0.00016374405647684312 -1.1866123468798142e-08 1.3361193929510642e-07 1.5948332104378686e-10 -1.2266668104517946e-10 3.209174195679394e-10 6.21514227510575e-09 1.7996653532716343e-08 2.922178639587354e-07 1.0000000034031447 0.9998417910260948 1.0001953701124988 0.00016373769280574084 -3.3039472741360665e-05 1.3361194080763494e-07 1.372859998247888e-10 -1.1055190469867382e-10 -1.4010741540684212e-10 8.462095270149864e-06 6.045327357178037e-06 0.0002014492383781361
0.542 0.9999876243532225 0.9998329474265579 1.0004299054957901 0.0001192938869667494 -0.00011215560241234672 1.4206519491319785e-07 9.395772457688299e-11 -8.591522385501153e-11 -8.667913495916692e-10 3.0445478467573325e-05 2.1750364726757256e-05 0.0007248203184649128 1.0000012724578549 0.9998426976401373 1.000104668570057 0.00011931117256511279 -1.2017942182464634e-05 1.4206519397703584e-07 1.5263913286186318e-10 -1.1816405281130127e-10 -3.7717195827853907e-10 3.1855589636811665e-06 2.2758340619620957e-06 7.583694703661418e-05 1.000002699963586 0.999843717435738 1.0000706704808988 0.00011931281861843955 -1.208747219382095e-06 1.42065195155608e-07 1.60240486603465e-10 -1.223116976712284e-10 -2.6383665536736707e-10 3.1978637378406135e-07 2.2914031444942705e-07 7.615371330703975e-06 1.0000028433626433 0.9998438198784065 1.0000672554360053 0.00011931298215719571 -1.195045709834859e-07 1.420651946799399e-07 1.6101975935654953e-10 -1.2274124497527159e-10 -2.5176961653045706e-10 3.199870608943593e-08 2.8829089590335604e-08 7.892724478779996e-07 1.0000028577090565 0.9998438301273201 1.0000669137786393 0.00011931299850062975 -1.0496692442606957e-08 1.4206519415062934e-07 1.6109845316795773e-10 -1.2277984114251218e-10 -2.5055526649708024e-10 5.072128578021468e-09 1.7920221055315366e-08 2.405374165764804e-07 0.9999984524838302 0.999840683070725 1.000171841328537 0.00011930782626529834 -3.3188096495571267e-05 1.4206519574835301e-07 1.3851441539660986e-10 -1.1043732052630421e-10 -5.652010570350274e-10 8.838798470190346e-06 6.314458750081968e-06 0.0002104219809496214
0.552 0.9999857565406312 0.999831613062783 1.000430776441109 8.502323811747343e-05 -0.000112100635173899 1.4802730067741966e-07 9.422934641471159e-11 -8.544157177056925e-11 -7.733756186290442e-10 3.164844629559698e-05 2.2609813956105536e-05 0.0007534861696893652 1.0000002539916089 0.9998419700623308 1.0000853261199105 8.50372176881173e-05 -1.2062010518226082e-05 1.480273001197608e-07 1.5368840436920777e-10 -1.1816775401796561e-10 -6.295321847980672e-10 3.3181272367232032e-06 2.370542240110147e-06 7.89912893848939e-05 1.0000017733954751 0.9998430555102773 1.0000491422673978 8.503851829789934e-05 -1.213258078690201e-06 1.4802730118173691e-07 1.614258311160742e-10 -1.223955962551413e-10 -5.532359873760138e-10 3.332831556263638e-07 2.3876260210806374e-07 7.930905113070348e-06 1.00000192605729 0.9998431645702796 1.0000455069256238 8.503864712023122e-05 -1.195241303671645e-07 1.480273012567484e-07 1.6221941205909816e-10 -1.228334081504378e-10 -5.448926578107356e-10 3.341481377055501e-08 2.9700919415652576e-08 8.055341608056302e-07 1.000001941330712 0.99984317548145 1.0000451432212851 8.503865999039307e-05 -1.006172365336158e-08 1.4802730048717373e-07 1.6229962049116942e-10 -1.2287279595593267e-10 -5.440508271899897e-10 4.966189276926885e-09 1.8009975019164308e-08 1.9369039694565576e-07 0.9999972541484276 0.999839826993152 1.0001567777467157 8.503455325027499e-05 -3.328271269159794e-05 1.480273018815724e-07 1.3932978218333141e-10 -1.1030254067904485e-10 -7.446421075345502e-10 9.202665462650983e-06 6.574416130236854e-06 0.00021908869699054857
0.562 0.9999841592531173 0.9998304719692686 1.0004380555259378 5.9267509934954756e-05 -0.0001118977668571367 1.5186855857313416e-07 9.390757522847135e-11 -8.4951412437604e-11 -6.136247149307269e-10 3.280467925224884e-05 2.3435866874687767e-05 0.0007810349963495458 0.999999504672435 0.9998414347577677 1.0000724176369167 5.927864331889285e-05 -1.209165651414049e-05 1.5186855837507686e-07 1.5413504588337763e-10 -1.1815137726952412e-10 -7.286053252355647e-10 3.4463095291363046e-06 2.4621159819645456e-06 8.204263320544516e-05 1.0000011162562343 0.9998425860580961 1.0000340405248949 5.927964626564423e-05 -1.2167803547441835e-06 1.5186855931771969e-07 1.6200857131000007e-10 -1.224595502627682e-10 -6.803791963985187e-10 3.462873013418428e-07 2.480344567271056e-07 8.237090304129813e-06 1.0000012782135406 0.9998427017586895 1.0000301840273813 5.9279745167733046e-05 -1.1989687470517372e-07 1.518685592570814e-07 1.6281629963189297e-10 -1.229055977851736e-10 -6.7485981898674e-10 3.479597706136378e-08 3.05574921682395e-08 8.267420302362433e-07 1.0000012944172905 0.9998427133344752 1.000029798189083 5.927975504449972e-05 -1.0114097647134047e-08 1.518685587711302e-07 1.6289797906914543e-10 -1.2294567585241044e-10 -6.743008947263289e-10 5.3404655062964555e-09 1.816317278731848e-08 1.5894245543689388e-07 0.9999963246392712 0.9998391629621675 1.000148157298677 5.9276566206146306e-05 -3.333599119192148e-05 1.518685593840316e-07 1.395436714251516e-10 -1.1014747348127029e-10 -7.885851145988476e-10 9.55416057745182e-06 6.825532288221679e-06 0.00022746108785725897
0.572 0.9999827642214918 0.9998294753772405 1.0004500582287663 4.0402628801650204e-05 -0.00011158576162973653 1.5390683494451816e-07 9.313555812047677e-11 -8.444425880048864e-11 -4.4278522857829116e-10 3.391644543895616e-05 2.4230147354774148e-05 0.0008075216261811757 0.9999989552430278 0.9998410422521751 1.0000642840604215 4.041139558035413e-05 -1.211043613310821e-05 1.5390683486754754e-07 1.5412251341417009e-10 -1.1811475047139163e-10 -7.456562315207687e-10 3.570327205582127e-06 2.5507137440530966e-06 8.499601410590772e-05 1.000000659188733 0.9998422595336518 1.0000237087647281 4.041215087280146e-05 -1.2194060904074053e-06 1.5390683522813058e-07 1.621317627432087e-10 -1.2250326629884717e-10 -7.18119870821834e-10 3.588286371752023e-07 2.5697697854420375e-07 8.534356096348397e-06 1.0000008304642931 0.9998423818909742 1.0000196305095663 4.041222487687811e-05 -1.2036902957909605e-07 1.5390683523302934e-07 1.629538053161498e-10 -1.2295770572281944e-10 -7.146836807115027e-10 3.6082329500637104e-08 3.136354363294605e-08 8.520261089031144e-07 1.0000008476006932 0.9998423941330219 1.0000192224760132 4.041223226299061e-05 -1.0365464307351152e-08 1.5390683481375248e-07 1.630368999886685e-10 -1.2299821824257793e-10 -7.143333422952592e-10 5.680531607538984e-09 1.8310047684605802e-08 1.4216087321148638e-07 0.9999955948989535 0.9998386416462178 1.0001443157744103 4.04098069417921e-05 -3.335844720032653e-05 1.5390683495535637e-07 1.3929934781114338e-10 -1.0997262381909141e-10 -7.651098993580036e-10 9.893884832389597e-06 7.068237566399896e-06 0.00023555343892498983
0.582 0.999981516998035 0.9998285843909678 1.0004654455392228 2.693193889548801e-05 -0.00011119550499885446 1.5438516836595803e-07 9.246415915858155e-11 -8.391994680069978e-11 -2.8758591783658305e-10 3.498623392548505e-05 2.499443666194324e-05 0.000833005908435297 0.9999985505357767 0.9998407531355742 1.0000596050881745 2.693880116798648e-05 -1.2121243775878276e-05 1.5438516845427376e-07 1.542018505046862e-10 -1.1805743141921992e-10 -7.226534023958436e-10 3.6904310920097667e-06 2.636515003295546e-06 8.785692477309857e-05 1.0000003469519414 0.9998420364745216 1.0000168285929871 2.6939357141575957e-05 -1.221271915382501e-06 1.5438516838255136e-07 1.6234657620512536e-10 -1.225261809042987e-10 -7.099651547757247e-10 3.70949450994152e-07 2.656203893806359e-07 8.823038658547761e-06 1.0000005275611827 0.9998421654994705 1.0000125281689713 2.6939411103297228e-05 -1.2080186950493397e-07 1.5438516820904687e-07 1.6318307441125404e-10 -1.2298906230023528e-10 -7.080250267630624e-10 3.726909114357279e-08 3.2116864066531174e-08 8.798334677097006e-07 1.0000005456318217 0.9998421784089032 1.0000120978979365 2.693941648451086e-05 -1.0649566702492238e-08 1.5438516794579316e-07 1.6326760839244086e-10 -1.230304461159757e-10 -7.078240958337167e-10 5.816153499391482e-09 1.842665594507426e-08 1.4261892798900143e-07 0.999995009906718 0.9998382237402258 1.000143929056078 2.6937605539829566e-05 -3.335851367841519e-05 1.543851679883455e-07 1.391475677775555e-10 -1.0977722245873097e-10 -7.131162723446714e-10 1.0222510113184173e-05 7.3030128095936985e-06 0.00024338148820269816
0.592 0.9999803755468398 0.9998277689813141 1.000483186606274 1.7552394719223246e-05 -0.00011075082249499275 1.5349505277832393e-07 9.227739268354857e-11 -8.337865257016924e-11 -1.576614439129869e-10 3.601659986762593e-05 2.5730562829750978e-05 0.0008575493763015666 0.9999982480054594 0.9998405370146326 1.0000573631878102 1.7557770822636245e-05 -1.2126357356933608e-05 1.534950524086737e-07 1.5475672283715806e-10 -1.1797967949949585e-10 -6.826935367974403e-10 3.8068755215628373e-06 2.719701685521595e-06 9.063113613806064e-05 1.0000001369479812 0.9998418864497226 1.0000123838544592 1.7558171365015267e-05 -1.2225301646949068e-06 1.5349505226893793e-07 1.6303699023293793e-10 -1.2252851421343203e-10 -6.803882705877816e-10 3.8269009491771215e-07 2.7399336352179083e-07 9.103547071153734e-06 1.0000003269010682 0.9998420221494335 1.0000078609880507 1.75582096955992e-05 -1.2113547309460342e-07 1.5349505217983662e-07 1.6388798897709295e-10 -1.2300015800755422e-10 -6.794960267593306e-10 3.837753040565045e-08 3.282927894692867e-08 9.084399543874386e-07 1.000000345907009 0.9998420357269973 1.0000074084510726 1.7558213512555167e-05 -1.0885261097591286e-08 1.534950518418842e-07 1.6397388648672945e-10 -1.2304237208139118e-10 -6.793996570795688e-10 5.770554701699322e-09 1.851685856139489e-08 1.5139299507742172e-07 0.9999945272225098 0.9998378789260567 1.0001459768624585 1.755688159176225e-05 -3.3342736145558526e-05 1.5349505220650593e-07 1.3947258112896686e-10 -1.0956156439316795e-10 -6.52962764173066e-10 1.054072721269729e-05 7.530352243094933e-06 0.00025096160675594037
0.602 0.9999793084050411 0.9998270066724548 1.0005025117817208 1.1182971581346218e-05 -0.00011026953206324119 1.5140946887317506e-07 9.226796408286223e-11 -8.282085459368807e-11 -5.361546998863137e-11 3.7010060275948064e-05 2.6440326273435255e-05 0.0008812127191629154 0.9999980158401316 0.9998403711634506 1.0000567978775583 1.1187221068272524e-05 -1.212751189873641e-05 1.514094686047921e-07 1.5548036206754375e-10 -1.178811888197375e-10 -6.376041663575969e-10 3.9199066417756156e-06 2.80044982792703e-06 9.332442171619527e-05 0.9999999973280688 0.9998417867069678 1.0000096150341802 1.1187504001435668e-05 -1.2233275226587573e-06 1.5140946879650056e-07 1.6389614943343255e-10 -1.225111580736685e-10 -6.423787819945768e-10 3.9408487192144943e-07 2.8212010651941437e-07 9.376360256162189e-06 1.0000001966314842 0.9998419290859382 1.0000048695485193 1.1187530503588478e-05 -1.2135790195150293e-07 1.5140946836010153e-07 1.647612670774531e-10 -1.229911467144201e-10 -6.42201133397838e-10 3.9432597298777505e-08 3.35137255223819e-08 9.36442285778464e-07 1.000000216573421 0.999841943332116 1.000004394726805 1.1187533136030155e-05 -1.1044748582874086e-08 1.5140946834685844e-07 1.6484857640580282e-10 -1.2303411562997617e-10 -6.421763006785576e-10 5.623925467314717e-09 1.8592846718155737e-08 1.5919655920026292e-07 0.9999941151077949 0.9998375845303954 1.0001496967864205 1.1186563650084015e-05 -3.3316037750248976e-05 1.5140946894611053e-07 1.3996713033714105e-10 -1.0932568342036031e-10 -5.941760704160174e-10 1.0849215366471146e-05 7.750741736019971e-06 0.00025831006132043407
0.612 0.9999782927152756 0.9998262811364148 1.0005228632177214 6.964154371154529e-06 -0.00010976456445845609 1.4829320340529085e-07 9.168920410360935e-11 -8.224663156117251e-11 2.7900357777636366e-11 3.7969029063511e-05 2.7125453473939628e-05 0.00090405402171553 0.9999978309516749 0.9998402390882225 1.0000573573823819 6.967572503195126e-06 -1.2125987204153819e-05 1.4829320350920522e-07 1.5562576692370324e-10 -1.1776320616443158e-10 -5.929558065480734e-10 4.029759425251128e-06 2.8789274882535287e-06 9.594228459417671e-05 0.9999999049789473 0.9998417207343914 1.0000079710173797 6.967768962082311e-06 -1.2237918454821165e-06 1.4829320381924385e-07 1.6417671416156148e-10 -1.2247364564171374e-10 -6.024392262331675e-10 4.0516439553673547e-07 2.900223558295607e-07 9.641950646983155e-06 1.0000001136366592 0.9998418697953128 1.0000030028016682 6.967786766452116e-06 -1.214819610576034e-07 1.4829320343787796e-07 1.6505607571216243e-10 -1.229622657355197e-10 -6.027376170468776e-10 4.045489512448123e-08 3.418198621948103e-08 9.631350337894718e-07 1.000000134515035 0.9998418847104072 1.0000025056830295 6.967788527367233e-06 -1.1129330688883604e-08 1.482932034951465e-07 1.6514499433660837e-10 -1.2300597804252757e-10 -6.027603208131465e-10 5.453119233223065e-09 1.866775866567018e-08 1.6162541652645262e-07 0.999993750524394 0.9998373240953107 1.0001545357423074 6.967085546043742e-06 -3.3282009959976777e-05 1.4829320405402356e-07 1.398843607877581e-10 -1.0907002869623935e-10 -5.404846376270116e-10 1.1148626548274137e-05 7.96464762040673e-06 0.00026544243215529523
0.622 0.999977312345585 0.9998255808499508 1.0005438481104392 4.238364181909858e-06 -0.00010924503265989389 1.4429487787880982e-07 9.016377097897167e-11 -8.165540699336049e-11 9.134473243341591e-11 3.8895776780763714e-05 2.778756827563515e-05 0.0009261277547916966 0.9999976770622578 0.9998401291603132 1.0000586527393471 4.241183321865127e-06 -1.2122698416124196e-05 1.4429487795481753e-07 1.5481605691972526e-10 -1.1762455774818837e-10 -5.510894421771256e-10 4.136654842169584e-06 2.955292741510545e-06 9.848983170170898e-05 0.9999998436060472 0.9998416768912799 1.000007063279664 4.24131787277402e-06 -1.2240267659656623e-06 1.4429487838125788e-07 1.6350190650295947e-10 -1.2241548375723095e-10 -5.636277279913196e-10 4.1595638210637826e-07 2.9772004010681327e-07 9.900755686052854e-06 1.0000000616203488 0.9998418326356349 1.0000018722670045 4.241329449282648e-06 -1.2153022704410994e-07 1.4429487807705617e-07 1.643956696449359e-10 -1.2291301468308628e-10 -5.642357729805148e-10 4.145809766139102e-08 3.484383339263251e-08 9.885185698608168e-07 1.00000008343544 0.9998418482198269 1.0000013528436447 4.241330586557978e-06 -1.1153479464983674e-08 1.4429487793462165e-07 1.644861009302196e-10 -1.2295772014506353e-10 -5.642891437767832e-10 5.306175432345759e-09 1.8752590616186877e-08 1.5862308569705324e-07 0.999993417227554 0.9998370860160413 1.0001601039009536 4.240818451936038e-06 -3.324319607187042e-05 1.442948783713194e-07 1.388474393179863e-10 -1.0879425180243615e-10 -4.928159087346489e-10 1.1439574812063157e-05 8.172509099161554e-06 0.00027237330165163907
0.632 0.999976356227808 0.9998248979074607 1.0005651976311623 2.520280909029872e-06 -0.00010871717738014095 1.3954375222428683e-07 8.814795936996316e-11 -8.10473410376407e-11 1.4090942167793107e-10 3.979240800283325e-05 2.842817575503253e-05 0.0009474843352781092 0.9999975430170298 0.9998400334109009 1.0000604174002445 2.5226764658729632e-06 -1.211828105840882e-05 1.3954375187639303e-07 1.535075514172296e-10 -1.174659032979537e-10 -5.12806438585777e-10 4.240796140674089e-06 3.029690994005818e-06 0.00010097176669545596 0.9999998020436496 0.9998416472009113 1.000006625555913 2.5227677131941195e-06 -1.2241121737747038e-06 1.3954375228942528e-07 1.623282256025563e-10 -1.2233761753464579e-10 -5.272767767272906e-10 4.264842700695772e-07 3.052300235665943e-07 1.0153186382908248e-05 1.0000000294157458 0.9998418096293924 1.000001211707778 2.5227749328356733e-06 -1.2152708864764385e-07 1.3954375223403332e-07 1.6323635384075804e-10 -1.228437998469302e-10 -5.280812871790217e-10 4.2450027942637905e-08 3.5505330158055215e-08 1.0129774203080345e-06 1.000000052167719 0.999841825882784 1.000000669974736 2.5227756341422153e-06 -1.1136033693119706e-08 1.395437518917495e-07 1.6332846083912563e-10 -1.2288956786205343e-10 -5.281543368803683e-10 5.212227968194509e-09 1.8854305755574617e-08 1.5237857008954255e-07 0.9999931040837368 0.9998368623392571 1.0001661341592678 2.522397076280066e-06 -3.320134617333024e-05 1.3954375187711704e-07 1.3731242013564546e-10 -1.0849859675574974e-10 -4.509264351399184e-10 1.1722628457978207e-05 8.374732644197e-06 0.00027911615455188414
0.642 0.9999754169746073 0.9998242270329089 1.0005867328945202 1.4638202872041225e-06 -0.0001081851535726343 1.3415770215499886e-07 8.655966448318028e-11 -8.042249530537065e-11 1.800010568688095e-10 4.0660854382184827e-05 2.904865724316848e-05 0.000968170009978384 0.9999974213820968 0.9998399465293898 1.000062473702858 1.4659195131415925e-06 -1.2113164355721962e-05 1.3415770193448198e-07 1.5261807930970446e-10 -1.17287335787456e-10 -4.78241815444416e-10 4.342367679473702e-06 3.102254114351077e-06 0.00010339238974950515 0.9999997728509767 0.9998416263476363 1.0000064803613522 1.4659809889568886e-06 -1.224107318533315e-06 1.3415770192502176e-07 1.6157347429874253e-10 -1.2223990524337168e-10 -4.93901094034026e-10 4.367669140643627e-07 3.125656243705901e-07 1.0399606433539456e-05 1.000000009581383 0.9998417954604276 1.000000843657018 1.4659852133405518e-06 -1.214948363353722e-07 1.3415770184676418e-07 1.6249584589384696e-10 -1.227544131120201e-10 -4.948264566250971e-10 4.3433348770747566e-08 3.6166954308926793e-08 1.0368900394792114e-06 1.0000000332703352 0.9998418123830705 1.0000002796111132 1.465985615219287e-06 -1.1095588773916567e-08 1.3415770160747747e-07 1.6258955626760638e-10 -1.2280100776705696e-10 -4.949119375731257e-10 5.18228616076196e-09 1.897238619673256e-08 1.4546508370455713e-07 0.9999928036723664 0.9998366477641474 1.000172448511624 1.465698996670535e-06 -3.3157631495318664e-05 1.341577012974215e-07 1.361975143410793e-10 -1.0818266357122684e-10 -4.1420581802025306e-10 1.1998307428050876e-05 8.571690117508355e-06 0.00028568334990133193
0.652 0.9999744897853842 0.9998235647981217 1.000608338126134 8.301812203583783e-07 -0.00010765165098663553 1.282500779257078e-07 8.59955802425446e-11 -7.978143978250789e-11 2.1116504578777583e-10 4.150287946057238e-05 2.9650273716139387e-05 0.0009882269340891416 0.9999973073367672 0.9998398650720347 1.000064706401942 8.320730133354999e-07 -1.2107629699385166e-05 1.2825007837320684e-07 1.5274444771867956e-10 -1.1708850868009094e-10 -4.472790097596788e-10 4.441536885628227e-06 3.1731018224070897e-06 0.00010575558507666221 0.9999997512030899 0.9998416108845445 1.0000065125585904 8.321141778319919e-07 -1.2240538470903884e-06 1.2825007813517798e-07 1.618343442320227e-10 -1.221216853894011e-10 -4.6364684857458735e-10 4.46820320493607e-07 3.1973791256198886e-07 1.0640297509822032e-05 0.9999999972918932 0.9998417866815119 1.0000006529881817 8.321163597654605e-07 -1.2145116671373838e-07 1.282500776149682e-07 1.6277130465874862e-10 -1.226454268891515e-10 -4.646448873788208e-10 4.44063217661682e-08 3.682458507556038e-08 1.0604236265165923e-06 1.0000000219178797 0.9998418042734265 1.0000000666273186 8.321165576183517e-07 -1.1047446427219273e-08 1.282500778180587e-07 1.6286641903318008e-10 -1.2269281441947014e-10 -4.647378776545524e-10 5.196672162123937e-09 1.9098410278198226e-08 1.397919981859966e-07 0.9999925111807896 0.9998364388529645 1.0001789315085665 8.318927848894883e-07 -3.311281415379522e-05 1.2825007732897374e-07 1.360993491930797e-10 -1.0784677307412194e-10 -3.8202420443108384e-10 1.2267085613039695e-05 8.76372039954334e-06 0.00029208612228690244
0.662 0.9999735716199658 0.999822909032372 1.000629940449197 4.596148880508007e-07 -0.00010711836141930455 1.2192890626723565e-07 8.628370595533866e-11 -7.912342116375706e-11 2.3620511832145055e-10 4.232008888076597e-05 3.0234173016827545e-05 0.0010076934227938059 0.9999971978377531 0.9998397868648435 1.000067042709484 4.613587503903752e-07 -1.2101854902049585e-05 1.219289071262423e-07 1.5371482798452105e-10 -1.168702519360849e-10 -4.197317740652848e-10 4.538456301077081e-06 3.2423431571201635e-06 0.00010806486097267991 0.9999997340541488 0.9998415986357067 1.000006649423127 4.613859448798782e-07 -1.2239783012232849e-06 1.2192890667629054e-07 1.6293956415309556e-10 -1.2198444980690316e-10 -4.3650359952763464e-10 4.5665929927546937e-07 3.267571490920131e-07 1.0875479972120154e-05 0.9999999895011792 0.9998417811165227 1.0000005669831815 4.613867231451457e-07 -1.214075089712743e-07 1.2192890545535954e-07 1.6389054678656447e-10 -1.2251607703388492e-10 -4.375437415731262e-10 4.5367410039036734e-08 3.747469315263005e-08 1.083541434534167e-06 1.0000000150642294 0.9998417993777079 0.999999958305906 4.6138678102537684e-07 -1.1001524481087176e-08 1.2192890628755472e-07 1.639872983402397e-10 -1.225647521665267e-10 -4.376411095741939e-10 5.2326603225754394e-09 1.922446963450702e-08 1.3618433741886878e-07 0.9999922235703578 0.9998362334352531 1.0001855102465218 4.612063639940292e-07 -3.306737521467624e-05 1.2192890639057963e-07 1.368464556047844e-10 -1.0749189034808126e-10 -3.5385121728540714e-10 1.2529394333718682e-05 8.95113185438232e-06 0.00029833466002056796
0.672 0.9999726606007677 0.9998222583951878 1.0006514952878172 2.4831091910765516e-07 -0.00010658631690577091 1.1529598790615916e-07 8.666033601027467e-11 -7.844982445431656e-11 2.563581160925954e-10 4.3113941606945585e-05 3.080139777905513e-05 0.0010266043283109164 0.9999970910149478 0.9998397105719115 1.0000694378697723 2.4994436587824995e-07 -1.2095947363943058e-05 1.1529598769818624e-07 1.5476576264816763e-10 -1.1663246684426735e-10 -3.9541208253736934e-10 4.6332636247775554e-06 3.310076497165333e-06 0.00011032345609431994 0.999999719532557 0.9998415882640674 1.0000068462355396 2.4996161701384596e-07 -1.2238951451869538e-06 1.1529598698268843e-07 1.6412461134822004e-10 -1.2182749706724607e-10 -4.123978931624295e-10 4.662966651175948e-07 3.336323335017773e-07 1.1105400430323317e-05 0.9999999843374926 0.9998417774282856 1.0000005409262827 2.499613974472189e-07 -1.213690419424301e-07 1.152959850541351e-07 1.6509002491325181e-10 -1.2236804840068194e-10 -4.134608830363626e-10 4.631620496731291e-08 3.8116120058599275e-08 1.1061495670321864e-06 1.000000010837621 0.9998417963587307 0.9999999099315104 2.499613559799651e-07 -1.0962073858927278e-08 1.1529598670854465e-07 1.6518813607895636e-10 -1.2241738724897816e-10 -4.135609209187184e-10 5.282903376442796e-09 1.9348022427343553e-08 1.345375425590581e-07 0.9999919389734739 0.9998360301770706 1.0001921399085911 2.4981192752771803e-07 -3.302160833262919e-05 1.152959873741734e-07 1.3767461071176716e-10 -1.0711748952148196e-10 -3.2927452854334834e-10 1.2785624465128818e-05 9.134203816025725e-06 0.00030443826196925296
0.682 0.9999717555961813 0.9998216120786398 1.0006729762110655 1.307229621425494e-07 -0.00010605612672280756 1.0845086498495256e-07 8.633687090414464e-11 -7.776006939386774e-11 2.7245512208087435e-10 4.3885761878144975e-05 3.1352893867917395e-05 0.0010449914227594341 0.9999969857506354 0.9998396353948049 1.0000718651163543 1.322676629662333e-07 -1.2089969124052945e-05 1.0845086303651416e-07 1.5510837095179855e-10 -1.1637490016317458e-10 -3.7414901970945283e-10 4.726081264705535e-06 3.3763892058334017e-06 0.0001125344290739665 0.9999997065197584 0.999841578970538 1.000007076249729 1.322773191504647e-07 -1.2238108597282723e-06 1.0845086227934274e-07 1.646011276391236e-10 -1.2165089187185136e-10 -3.91232166224089e-10 4.7574148551031473e-07 3.4036979852354014e-07 1.1330400830908104e-05 0.9999999806821919 0.9998417748176451 1.0000005480734833 1.3227633850069515e-07 -1.213366955504926e-07 1.0845086034483733e-07 1.6558115622555215e-10 -1.222003371563383e-10 -3.9230630588053453e-10 4.725014245876308e-08 3.874683854361826e-08 1.1282351082836452e-06 1.0000000081194031 0.9998417944173316 0.999999894760338 1.3227622081794718e-07 -1.0929468858505478e-08 1.0845086219779637e-07 1.6568078726916334e-10 -1.222507886461457e-10 -3.924074234669482e-10 5.341784102269385e-09 1.9467734201629083e-08 1.3432033142975398e-07 0.9999916562736343 0.9998358282809502 1.0001987936989394 1.3215057954513784e-07 -3.297568684589677e-05 1.0845086326527522e-07 1.3779520221390155e-10 -1.0672359490914567e-10 -3.079818527543739e-10 1.303612836359763e-05 9.313187924878221e-06 0.0003104054828929785
0.692 0.9999708559390801 0.9998209696061644 1.0006943680805687 6.67536491495127e-08 -0.00010552813854504726 1.0149232124187643e-07 8.507046075037867e-11 -7.705514019732478e-11 2.8505296882810284e-10 4.463675329413057e-05 3.188952035170476e-05 0.00106288368807919 0.9999968813953418 0.9998395608695528 1.0000743088917927 6.822033393812728e-08 -1.2083955150104428e-05 1.0149231917416222e-07 1.5450006551051203e-10 -1.1609870807990881e-10 -3.557925571044989e-10 4.817018152922781e-06 3.4413588927826345e-06 0.00011470065295205397 0.9999996943658231 0.999841570290811 1.0000073239199168 6.822355844587294e-08 -1.2237280970855448e-06 1.0149231879784896e-07 1.64126865146428e-10 -1.2145594124945983e-10 -3.729012468547111e-10 4.849997074193931e-07 3.4697343824096755e-07 1.1550888558050229e-05 0.999999977885298 0.999841772820258 1.000000572880229 6.822193365280007e-08 -1.2130989319874405e-07 1.0149231702165618e-07 1.6512101990510795e-10 -1.2201391783971972e-10 -3.739791885380366e-10 4.81648046503316e-08 3.93622665276085e-08 1.1498728591093288e-06 1.0000000062595937 0.9998417930891639 0.9999998972479578 6.822175160551067e-08 -1.090281053089363e-08 1.0149231872877366e-07 1.6522218817817131e-10 -1.2206498056613257e-10 -3.7408040127089434e-10 5.404065365575724e-09 1.95796167725216e-08 1.3492409159142496e-07 0.9999913748218048 0.9998356272832556 1.00020545604808 6.811634065112012e-08 -3.292971041934064e-05 1.014923196149674e-07 1.3696600265687958e-10 -1.0631114244036831e-10 -2.897350815020612e-10 1.3281224050367401e-05 9.488311080850927e-06 0.0003162441847705327
0.702 0.9999699612419237 0.999820330700412 1.0007156625535798 3.273560032383768e-08 -0.00010500254399778011 9.451118181031863e-08 8.337614033895051e-11 -7.63342321003268e-11 2.9452751813813926e-10 4.536801458209652e-05 3.241206070023423e-05 0.001080307522771763 0.9999967775812979 0.9998394867333846 1.0000767603954928 3.41274965216803e-08 -1.2077925296298239e-05 9.451118196087853e-08 1.5345590565375342e-10 -1.1580292049431973e-10 -3.402087230951864e-10 4.906174064978621e-06 3.505056496939479e-06 0.00011682473877147895 0.9999996827027497 0.9998415619619823 1.0000075804529727 3.412464151667306e-08 -1.2236483727552353e-06 9.451118185042533e-08 1.6321663274601145e-10 -1.2124190501294462e-10 -3.5729809531098593e-10 4.940773723197809e-07 3.5344700640510544e-07 1.1767235573343169e-05 0.9999999755787841 0.999841771173205 1.0000006065541949 3.4122407887030425e-08 -1.2128831758275928e-07 9.451118088926568e-08 1.642253587153461e-10 -1.2180869227853292e-10 -3.5837517355283994e-10 4.905695401915103e-08 3.9957154627236223e-08 1.1711504781048794e-06 1.0000000048901618 0.9998417921113069 0.9999999086021257 3.412216526516513e-08 -1.088159776118374e-08 9.451118213563006e-08 1.6432780351726584e-10 -1.2186058527247647e-10 -3.584764522892627e-10 5.46686986707055e-09 1.9677172034130445e-08 1.359056897418796e-07 0.9999910942502126 0.9998354269211377 1.0002121181517152 3.403592132427333e-08 -3.2883735584373466e-05 9.451118219440134e-08 1.3570177950786884e-10 -1.0587931710793243e-10 -2.7434787745070427e-10 1.3521201752140656e-05 9.659780101271958e-06 0.00032196151532526803
0.712 0.9999690712794953 0.9998196951994358 1.0007368552301377 1.517518984215946e-08 -0.00010447944438749817 8.758189919483148e-08 8.215042590291666e-11 -7.559818478799359e-11 3.01143577320593e-10 4.6080554139849695e-05 3.292123314688085e-05 0.0010972869497338025 0.9999966741042036 0.9998394128402535 1.0000792147576034 1.649026335774856e-08 -1.207189088447257e-05 8.758190203151805e-08 1.528728810873459e-10 -1.1548924776270374e-10 -3.272754967618191e-10 4.9936437116754315e-06 3.5675492448465396e-06 0.00011890898449821969 0.9999996713261298 0.9998415538380134 1.0000078409850115 1.648113043526907e-08 -1.2235727842680995e-06 8.758190209462266e-08 1.6276723214186856e-10 -1.2100930663305541e-10 -3.4431650776999626e-10 5.029836344775171e-07 3.597965354844786e-07 1.197970326475858e-05 0.9999999735582286 0.9998417697304469 1.0000006442321507 1.6478268208960556e-08 -1.2127204436488944e-07 8.758190201012495e-08 1.6379025046675547e-10 -1.2158509163564894e-10 -3.4539011437939485e-10 4.99267791976815e-08 4.052924005721313e-08 1.1921010648419031e-06 1.000000003806685 0.9998417913377219 0.9999999239596762 1.6477962795157256e-08 -1.0865804672126331e-08 8.758190282263105e-08 1.6389431538011884e-10 -1.2163749208969024e-10 -3.4549122001500203e-10 5.5255509067634415e-09 1.9755222306674415e-08 1.370639424430499e-07 0.9999908143543035 0.9998352270481925 1.0002187751392555 1.6411515959164717e-08 -3.2837794071051864e-05 8.758190207270167e-08 1.34899479199411e-10 -1.0542981959533848e-10 -2.616673964364819e-10 1.3756330031329685e-05 9.827786111457973e-06 0.0003275639074627227
0.722 0.9999681859180719 0.9998190630060707 1.0007579439282497 6.534734113515526e-09 -0.00010395888940533012 8.076397588987044e-08 8.187815893923524e-11 -7.484742041942719e-11 3.0509734924783784e-10 4.677530058490321e-05 3.341769824280019e-05 0.0011138438790906733 0.999996570851837 0.9998393391098356 1.0000816693293533 7.76722300687553e-09 -1.2065857827773849e-05 8.076397936922158e-08 1.532359119341023e-10 -1.1515728180270994e-10 -3.168796473898593e-10 5.0795178026030386e-06 3.6289014601014787e-06 0.00012095541003589313 0.9999996601237031 0.9998415458386919 1.0000081028732632 7.751223230461895e-09 -1.2235016094588683e-06 8.07639794970689e-08 1.6326388595285517e-10 -1.2075850252385504e-10 -3.3385229027630604e-10 5.117309463479296e-07 3.6603074132071107e-07 1.2188453710464185e-05 0.999999971711365 0.9998417684117795 1.0000006832719843 7.747673800750778e-09 -1.212607885873395e-07 8.076397994024027e-08 1.64301084645436e-10 -1.2134270118724951e-10 -3.3492033692235514e-10 5.07784021286164e-08 4.108183222973903e-08 1.2126954703801638e-06 1.0000000028968965 0.9998417906882046 0.9999999406785629 7.747299415325749e-09 -1.0855089763643823e-08 8.076398014143587e-08 1.644068228361143e-10 -1.2139624566589522e-10 -3.350208698872324e-10 5.5778186101788334e-09 1.9815155571728686e-08 1.3830854125209072e-07 0.9999905350214657 0.9998350275835349 1.0002254243611022 7.702477308379422e-09 -3.279190300251338e-05 8.076397935259473e-08 1.3504407481130396e-10 -1.0496188642103225e-10 -2.5156205199772833e-10 1.3986858700355889e-05 9.99250665864183e-06 0.0003330571589362526
0.732 0.9999673050749688 0.9998184340590363 1.0007789276994883 2.583737434259997e-09 -0.00010344089914085689 7.411095680542709e-08 8.211348200410441e-11 -7.408194586046517e-11 3.0654818480531536e-10 4.745310927045977e-05 3.390206357827753e-05 0.0011299983985423908 0.9999964677632845 0.9998392654984021 1.000084122706554 3.7251388105503664e-09 -1.205982838950835e-05 7.411095901928057e-08 1.5409987928402855e-10 -1.1480702586032083e-10 -3.0891294793277595e-10 5.1638810149818244e-06 3.689173147676438e-06 0.0001229658505007783 0.999999649034555 0.9998415379204789 1.0000083647203895 3.701387551907117e-09 -1.2234340577154707e-06 7.411095884429656e-08 1.642615663220439e-10 -1.2048984770326217e-10 -3.258032845770094e-10 5.20332255921506e-07 3.7215903147884853e-07 1.2393622275699874e-05 0.9999999699772757 0.9998417671736824 1.0000007222771008 3.697062208915066e-09 -1.2125345424619334e-07 7.411095936261288e-08 1.653130226107378e-10 -1.2108292644023134e-10 -3.268642134185318e-10 5.161760605818605e-08 4.162224988551888e-08 1.232897090637786e-06 1.0000000020998776 0.9998417901192369 0.9999999573622658 3.6966102305405966e-09 -1.0848326279433852e-08 7.411095925567756e-08 1.654203758443606e-10 -1.2113747797934728e-10 -3.2696415962903374e-10 5.6275223627930884e-09 1.986540551035146e-08 1.395720028213589e-07 0.999990256190317 0.9998348284827161 1.0002320644105358 3.6761512557714992e-09 -3.274607067912618e-05 7.411095930992825e-08 1.356904859505743e-10 -1.0447655081975284e-10 -2.439130945124457e-10 1.4213018461773303e-05 1.0154105497235164e-05 0.0003384465642572674
0.742 0.9999664286962233 0.9998178083170264 1.000799806288172 9.162510342946674e-10 -0.00010292547687080747 6.767468685642353e-08 8.184853859599372e-11 -7.330185697552882e-11 3.0563204271305304e-10 4.811476722841561e-05 3.437488742941787e-05 0.0011457690245047377 0.999996364806449 0.9998391919827577 1.0000865741922937 1.95582782517878e-09 -1.2053802777909023e-05 6.767468784125587e-08 1.544578638135412e-10 -1.1443913087318564e-10 -3.0327187800612955e-10 5.246809389814793e-06 3.748418154955132e-06 0.00012494203503439778 0.9999996380266089 0.9998415300604339 1.0000086258375405 1.92320043731558e-09 -1.2233687545063088e-06 6.767468760757082e-08 1.6475340111868322e-10 -1.2020421758082054e-10 -3.2006955705185144e-10 5.287976476838913e-07 3.7818887931119687e-07 1.2595379148996242e-05 0.9999999683238836 0.9998417659932379 1.0000007605595147 1.917986633422505e-09 -1.2124850885572164e-07 6.767468804942446e-08 1.6581908439534112e-10 -1.2080538294830227e-10 -3.2112230317024547e-10 5.244820499432751e-08 4.215718702797167e-08 1.2527160894351159e-06 1.0000000013835522 0.9998417896079032 0.9999999733228866 1.9174459745760362e-09 -1.0843966191087043e-08 6.767468797307757e-08 1.6592813631362925e-10 -1.208611647832641e-10 -3.2122140726433197e-10 5.679966763981667e-09 1.991608911302463e-08 1.4080602289705622e-07 0.9999899778282535 0.9998346297216912 1.0002386945856838 1.9248295434370077e-09 -3.270030039763807e-05 6.767468862562728e-08 1.3583149041135736e-10 -1.0397333481047707e-10 -2.386098659557098e-10 1.4435019785798081e-05 1.0312731838560526e-05 0.00034373702725630463
0.752 0.9999655567439569 0.999817185749739 1.000820579825512 2.096137616949818e-10 -0.0001024126169330854 6.150058289598627e-08 8.051150580795508e-11 -7.250831369736472e-11 3.024708319142308e-10 4.876099905099733e-05 3.48366831239515e-05 0.001161172876581194 0.9999962619653141 0.9998391185511434 1.0000890234918505 1.1346138201286087e-09 -1.2047780606479373e-05 6.150058725024675e-08 1.537392672686192e-10 -1.1405357356985336e-10 -2.998560213107481e-10 5.328369735979294e-06 3.806683778977345e-06 0.0001268856072511381 0.9999996270838786 0.9998415222471063 1.00000888593936 1.0917760343382364e-09 -1.2233045669526436e-06 6.150058769267357e-08 1.6416851139592068e-10 -1.199004822709616e-10 -3.165530154933321e-10 5.371330765958641e-07 3.841247529454643e-07 1.2793935017856034e-05 0.9999999667352035 0.999841764859025 1.0000007978348653 1.0855406912121829e-09 -1.2124474448501524e-07 6.150058804713974e-08 1.6524887062876155e-10 -1.205109006076817e-10 -3.175969296810421e-10 5.3270316744053416e-08 4.2689736557098316e-08 1.2722155367405076e-06 1.0000000007319343 0.9998417891427851 0.9999999882761631 1.0848976340619422e-09 -1.0840793981191868e-08 6.150058804133434e-08 1.6535914567189066e-10 -1.2056780232997242e-10 -3.1769491667245957e-10 5.736793664910983e-09 1.9974278199773263e-08 1.4200473802591448e-07 0.9999896999187318 0.9998344312877491 1.000245314584264 1.1242473875522823e-09 -3.2654593184933894e-05 6.150058731565878e-08 1.3489590030707245e-10 -1.0345326136990172e-10 -2.3554712699483176e-10 1.465305358714658e-05 1.0468520901733772e-05 0.00034893311167317467
0.762 0.9999646891885975 0.9998165663324013 1.0008412486402565 -1.594087855726072e-10 -0.00010190230956295005 5.5622771458077957e-08 7.857500585705045e-11 -7.170152715877237e-11 2.9717565743422486e-10 4.939247429422545e-05 3.5287924535482625e-05 0.0011762257903568324 0.9999961592321149 0.9998390451976545 1.0000914705222608 6.36353223002106e-10 -1.2041761720871036e-05 5.562279134334658e-08 1.524192572076344e-10 -1.1365216764111704e-10 -2.985680793792206e-10 5.408621569820617e-06 3.864012210539645e-06 0.00012879809917129472 0.9999996161986353 0.999841514474941 1.0000091449534534 5.817755447895377e-10 -1.223241033232307e-06 5.562279396826972e-08 1.629825265141702e-10 -1.1958119400076622e-10 -3.151577782853804e-10 5.453417624442172e-07 3.8996920191021864e-07 1.2989502088230223e-05 0.9999999652035075 0.9998417637655206 1.0000008340318747 5.743653425139621e-10 -1.212416685234782e-07 5.5622794251091775e-08 1.6407711758968186e-10 -1.2019984860986207e-10 -3.1619247407791177e-10 5.4081565791536425e-08 4.322060483682931e-08 1.2914770692347668e-06 1.0000000001372966 0.9998417887183638 1.0000000021509294 5.736043936041002e-10 -1.083831372130759e-08 5.562279462703358e-08 1.641890225694463e-10 -1.2025727711123535e-10 -3.1628937060206055e-10 5.795585771219688e-09 2.0044730435080758e-08 1.4323115713607948e-07 0.9999894224534498 0.9998342331739498 1.0002519243133527 6.49647747359779e-10 -3.2608949423081064e-05 5.562278813456273e-08 1.3335850477525203e-10 -1.0291731757685465e-10 -2.3462458552514664e-10 1.4867294236327818e-05 1.0621596148417026e-05 0.00035403904224928665
0.772 0.9999638260039302 0.9998159500423355 1.000861813138347 -3.8344821982926737e-10 -0.00010139454348790625 5.0066566202186084e-08 7.71081245703002e-11 -7.088154213046449e-11 2.898514785774246e-10 5.000981508966032e-05 3.5729051752400904e-05 0.0011909424097585552 0.9999960566023646 0.9998389719186954 1.0000939152895476 2.6661575205876517e-10 -1.2035746234046469e-05 5.006662358053779e-08 1.515707674533945e-10 -1.1323449268055042e-10 -2.993142975119032e-10 5.487620087425823e-06 3.920442720094899e-06 0.00013068089958740697 0.9999996053664307 0.9998415067407221 1.0000094028973836 1.9857675449266324e-10 -1.2231781415118472e-06 5.006663020569587e-08 1.6226887759141283e-10 -1.1924473527396436e-10 -3.157915054019712e-10 5.534267197513588e-07 3.9572485367062857e-07 1.3182250333874315e-05 0.9999999637243477 0.9998417627095457 1.0000008691693179 1.8981837525409478e-10 -1.212392568740596e-07 5.0066630782265865e-08 1.633780447076413e-10 -1.1987278584374565e-10 -3.168162138944552e-10 5.487965661875407e-08 4.375121136722813e-08 1.3105552602782282e-06 0.9999999995951914 0.9998417883314629 1.0000000149660822 1.8892283278205505e-10 -1.0836500153138762e-08 5.006663133326628e-08 1.6349151480265825e-10 -1.199310518400294e-10 -3.169118933951781e-10 5.852785569485148e-09 2.0133329632898996e-08 1.4457445480182922e-07 0.9999891454273767 0.9998340353756026 1.000258523767087 3.069795564765527e-10 -3.256336939363972e-05 5.006661271573659e-08 1.322918543846943e-10 -1.0236499912632301e-10 -2.357462493846662e-10 1.5077903440672457e-05 1.0772072141730021e-05 0.00035905869736234993
0.782 0.9999629671643434 0.9998153368571093 1.000882273738295 -4.553461925161404e-10 -0.0001008893069967891 4.4853654181423176e-08 7.673934603363373e-11 -7.00484880071884e-11 2.8059726841319863e-10 5.061360224256631e-05 3.616047567102948e-05 0.0012053362906337467 0.9999959540720897 0.9998388987110169 1.0000963578207336 3.0868116942490796e-11 -1.202973418641611e-05 4.48537713148832e-08 1.5182931584538844e-10 -1.128005103027256e-10 -3.020028582503028e-10 5.56541822104566e-06 3.976013156939799e-06 0.0001325352486416498 0.9999995945833323 0.9998414990416018 1.0000096598103563 -5.254190634683919e-11 -1.2231158515705718e-06 4.4853784570248444e-08 1.6266431344728301e-10 -1.1889243553263996e-10 -3.1836265200003064e-10 5.613924314607882e-07 4.0139559483451755e-07 1.3372290841537848e-05 0.9999999622937945 0.9998417616882908 1.0000009032876813 -6.284000776272042e-11 -1.2123746044823008e-07 4.485378567384408e-08 1.6378808884577335e-10 -1.1952929680515688e-10 -3.19377245737867e-10 5.566411006359288e-08 4.4284569715212e-08 1.3294531764968567e-06 0.9999999991016886 0.9998417879792767 1.0000000267622353 -6.388940185489386e-11 -1.0835303806472051e-08 4.4853786388487403e-08 1.639031270076352e-10 -1.1958875448681524e-10 -3.194715857866058e-10 5.906123524040299e-09 2.0246899390557515e-08 1.460679051708261e-07 0.9999888688359947 0.9998338378883265 1.0002651129593323 1.0207799891668183e-10 -3.2517853220244417e-05 4.4853748143080605e-08 1.3233000415232714e-10 -1.0179667011652517e-10 -2.38818643419557e-10 1.528503309211846e-05 1.0920056650536029e-05 0.00036399562494559044
0.792 0.9999621126438819 0.9998147267539896 1.000902630851725 -3.393747712307345e-10 -0.00010038658825998186 4.000173878872076e-08 7.710429140125371e-11 -6.920361102533871e-11 2.6950927152179714e-10 5.1204379145410576e-05 3.658258101498809e-05 0.001219420021543314 0.9999958516368865 0.9998388255710564 1.0000987981405034 -3.6873120880764095e-11 -1.2023725386570645e-05 4.000193007418851e-08 1.5284244394925764e-10 -1.1235094242869095e-10 -3.06544068130425e-10 5.642066944749262e-06 4.030760157461339e-06 0.00013436226348680744 0.9999995838449791 0.9998414913744247 1.0000099157294984 -1.3774574495833795e-10 -1.2230538860976773e-06 4.0001950854647e-08 1.638166036519855e-10 -1.1852480493098964e-10 -3.227831333731018e-10 5.692448108543919e-07 4.0698629404964214e-07 1.3559692057271743e-05 0.9999999609074879 0.999841760698639 1.0000009364253963 -1.4979407288625385e-10 -1.212359939741988e-07 4.0001952515764e-08 1.649553020322178e-10 -1.1917020178706958e-10 -3.237869320209779e-10 5.643626655658477e-08 4.4823063734771516e-08 1.3481355659699184e-06 0.9999999986524294 0.999841787658694 1.0000000375779519 -1.5101810917121817e-10 -1.0834438380174734e-08 4.00019534406665e-08 1.6507187613620522e-10 -1.192305204963262e-10 -3.2388022213934075e-10 5.955374085181624e-09 2.038835597991939e-08 1.4767867375249328e-07 0.9999885926743505 0.9998336407074091 1.0002716919011183 6.931909119559015e-11 -3.247240080301528e-05 4.00018916920295e-08 1.331178365502386e-10 -1.0121317011383087e-10 -2.437514010664279e-10 1.548882627943352e-05 1.1065651417797098e-05 0.0003688530867313338
0.802 0.9999612624164729 0.9998141197102355 1.0009228848907519 -5.2131015089424496e-11 -9.988637542936899e-05 3.551970317772915e-08 7.724754922971043e-11 -6.834696828345314e-11 2.566813261234496e-10 5.1782654189494134e-05 3.699572825336051e-05 0.001233205347326752 0.9999957492921497 0.9998387524951103 1.0001012362745647 4.4936965625666815e-11 -1.2017719596563642e-05 3.5519993676776464e-08 1.5367289023003898e-10 -1.1188622326584745e-10 -3.128520324595051e-10 5.717614441255453e-06 4.08471852616969e-06 0.00013616297823460592 0.9999995731468101 0.9998414837358931 1.0000101706928166 -7.567659926923917e-11 -1.2229919259616558e-06 3.552002443971559e-08 1.6479048564072883e-10 -1.1814216967691338e-10 -3.289665287946355e-10 5.769900650439971e-07 4.125017928958231e-07 1.3744511728616815e-05 0.9999999595608688 0.9998417597373315 1.0000009686217621 -8.97037931272902e-11 -1.2123452995147068e-07 3.5520027164121086e-08 1.6594467413990472e-10 -1.1879634042043812e-10 -3.299595053216945e-10 5.719824460137455e-08 4.536616348256982e-08 1.3665606875718906e-06 0.9999999982428537 0.9998417873664579 1.0000000474526582 -9.112603914425949e-11 -1.0833575279011129e-08 3.552002792638389e-08 1.660629579775931e-10 -1.188579153857182e-10 -3.300512389950452e-10 6.0027139876399735e-09 2.05530643385411e-08 1.4934015692933418e-07 0.9999883169372863 0.9998334438280093 1.000278260604802 1.9061400148730443e-10 -3.2427011988321495e-05 3.5519934923081916e-08 1.337142736273029e-10 -1.0061462138245233e-10 -2.504558797613662e-10 1.5689417090095966e-05 1.1208952044350971e-05 0.00037363411450116237
0.812 0.9999604164565195 0.9998135157036486 1.000943036282331 3.387919601758328e-10 -9.938865666395713e-05 3.140609465422358e-08 7.645478998156133e-11 -6.747964744916713e-11 2.4220534290714535e-10 5.234890284963882e-05 3.740025524475174e-05 0.0012467032756638824 0.9999956470336633 0.999838679479774 1.0001036722601426 2.0677421162977286e-10 -1.2011716800395887e-05 3.140660366650228e-08 1.5363439317043174e-10 -1.1140773490994976e-10 -3.2084148796065896e-10 5.7921052965790145e-06 4.137920645314637e-06 0.00013793837597639348 0.9999995624846568 0.9998414761229917 1.0000104247493062 6.394372945277941e-11 -1.2229299015087802e-06 3.1406655928599286e-08 1.6490286245613604e-10 -1.1774573868224145e-10 -3.368294454169363e-10 5.846336052299681e-07 4.1794620340298614e-07 1.3926821628073071e-05 0.9999999582497718 0.9998417588013904 1.000000999927012 4.768917546234534e-11 -1.212329935422529e-07 3.140666103347113e-08 1.6607336003179248e-10 -1.1840833819131857e-10 -3.378112943650654e-10 5.7951792015124635e-08 4.591070320732726e-08 1.3847031937935554e-06 0.9999999978687971 0.9998417870995945 1.0000000564367137 4.60437109431015e-11 -1.083263923279467e-08 3.1406661696479504e-08 1.6619322503348677e-10 -1.184707627155207e-10 -3.3790149274906845e-10 6.051492643627034e-09 2.07308478734002e-08 1.5096104036270584e-07 0.9999880416200304 0.9998332472456146 1.0002848190953375 3.968273535876594e-10 -3.238168678906289e-05 3.140650066974704e-08 1.3342776296520998e-10 -1.0000247841181063e-10 -2.5884561802478567e-10 1.5886930371120094e-05 1.1350047828833518e-05 0.0003783415566288212
0.822 0.9999595747392512 0.9998129147129462 1.000963085476933 7.566679814441365e-10 -9.889342005280869e-05 2.7652911792767025e-08 7.471543066770328e-11 -6.66018702642418e-11 2.2616908531040895e-10 5.2903570105007146e-05 3.779647906678628e-05 0.0012599241559808547 0.9999955448579554 0.9998386065222028 1.0001061061511378 3.7008471937929366e-10 -1.2005717237061217e-05 2.7653996469446682e-08 1.5275862163048233e-10 -1.1091535939346064e-10 -3.304306625825897e-10 5.8655803823130485e-06 4.190396372534396e-06 0.00013968940056237182 0.9999995518550964 0.9998414685332382 1.0000106779637532 2.0235915690945175e-10 -1.2228680381508732e-06 2.7654105993223503e-08 1.641898221576096e-10 -1.1733459573632598e-10 -3.4629031699227273e-10 5.921796650765812e-07 4.233228474972683e-07 1.4106713141186513e-05 0.9999999569707755 0.9998417578883683 1.0000010304070854 1.8360871302584903e-10 -1.212316086058974e-07 2.7654117163372166e-08 1.6537767712226797e-10 -1.180067342246656e-10 -3.4726061753214047e-10 5.8697702798736933e-08 4.645290669253789e-08 1.4025618808444515e-06 0.9999999975268378 0.9998417868556605 1.0000000645961722 1.817127211207552e-10 -1.0831853889705518e-08 2.7654118414000874e-08 1.6549946826121583e-10 -1.1807029132311343e-10 -3.47349911154347e-10 6.1040319373094925e-09 2.0911088227959257e-08 1.5245783672143545e-07 0.999987766718551 0.9998330509563269 1.0002913674161342 6.09802457222882e-10 -3.2336425394140456e-05 2.7653777818740302e-08 1.3228171900454008e-10 -9.937692917808016e-11 -2.688380027458869e-10 1.6081482108782438e-05 1.1489022030085367e-05 0.0003829781029042081
0.832 0.9999587372406638 0.9998123167178169 1.0009830329483285 1.1535626157691837e-09 -9.840065346471114e-05 2.424843042289893e-08 7.255096287507675e-11 -6.57135911168219e-11 2.0865879162386837e-10 5.344707311895096e-05 3.818469796740935e-05 0.0012728777351721377 0.9999954427622266 0.9998385336200738 1.0001085380148802 4.852910005184216e-10 -1.1999721158071592e-05 2.42508964426049e-08 1.516294366392405e-10 -1.1040901853828821e-10 -3.415397723744833e-10 5.938077313321991e-06 4.242173322356644e-06 0.0001414169517525425 0.9999995412553793 0.9998414609646384 1.0000109304131903 2.8980638421931597e-10 -1.2228066035899452e-06 2.425114443494408e-08 1.6324114573698942e-10 -1.1691038771110596e-10 -3.572702856581728e-10 5.99631534389309e-07 4.286344816609508e-07 1.4284287153180471e-05 0.9999999557211328 0.9998417569963014 1.0000010601400473 2.682724456496601e-10 -1.212306444065434e-07 2.4251169528247953e-08 1.644481027259993e-10 -1.1759170496066234e-10 -3.582291951998778e-10 5.943593651655845e-08 4.6989545122475276e-08 1.4201548579787847e-06 0.9999999972142303 0.9998417866326946 1.0000000720092022 2.6609704218667696e-10 -1.0831488830846849e-08 2.4251172323781327e-08 1.6457189815663593e-10 -1.1765626670117005e-10 -3.5831716578061546e-10 6.160788779469909e-09 2.108519345139293e-08 1.53805095184822e-07 0.9999874922294884 0.9998328549568437 1.0002979056264194 7.803264286660735e-10 -3.229122794554335e-05 2.4250400359986723e-08 1.3084685790407212e-10 -9.873779954978932e-11 -2.8035151734475925e-10 1.6273180321240648e-05 1.162595246826621e-05 0.00038754629144203257
0.842 0.999957903937224 0.999811721698792 1.0010028791874988 1.5217123190878087e-09 -9.791034446088098e-05 2.1175195272279673e-08 7.050824651939893e-11 -6.481614724738203e-11 1.8975634835971765e-10 5.397980383005751e-05 3.8565193186699975e-05 0.0012855732038060774 0.9999953407440529 0.9998384607713819 1.0001109679236388 5.432005987964529e-10 -1.1993728545872031e-05 2.1180682821279613e-08 1.508816485854062e-10 -1.0988984683883788e-10 -3.540918061962681e-10 6.009631068321996e-06 4.293277236183905e-06 0.00014312187720799238 0.9999995306831327 0.9998414534154692 1.0000111821781523 3.169364026262685e-10 -1.2227456077272253e-06 2.1181234554607665e-08 1.6270047578785933e-10 -1.164732788647741e-10 -3.6969290249566206e-10 6.069919880174943e-07 4.338834566741206e-07 1.4459640840856899e-05 0.999999954498474 0.9998417561234939 1.0000010892073237 2.923149472558629e-10 -1.212301137640424e-07 2.1181290168128254e-08 1.6392950945188824e-10 -1.1716352869349e-10 -3.7063996507350355e-10 6.016601480720964e-08 4.7517427728830494e-08 1.4375061863416094e-06 0.999999996928604 0.9998417864290042 1.000000078757319 2.898301730133432e-10 -1.083155730705829e-08 2.1181296069510632e-08 1.640554739305527e-10 -1.1722914936885985e-10 -3.7072649746306383e-10 6.2205269894103185e-09 2.124509206199006e-08 1.550279740075981e-07 0.9999872181498546 0.9998326592442678 1.0003044337932347 8.995115796921761e-10 -3.224609429470504e-05 2.1179579937458588e-08 1.2974058967950872e-10 -9.808639416435809e-11 -2.933081959173353e-10 1.6462126062266243e-05 1.1760912180823056e-05 0.0003920485112362014
0.852 0.999957074805613 0.9998111296371207 1.0010226246956793 1.8812405072419276e-09 -9.742248040991006e-05 1.8407836826321697e-08 6.871341904472258e-11 -6.390942288834452e-11 1.6954092074089635e-10 5.45021312609211e-05 3.89382305179602e-05 0.0012980192430473213 0.9999952388011192 0.9998383879742531 1.000113395946016 5.62771555539099e-10 -1.1987739066379542e-05 1.8419658704863595e-08 1.5076490920414258e-10 -1.0935844957369796e-10 -3.680122548548232e-10 6.080274519656165e-06 4.343732290395256e-06 0.00014480497177243772 0.9999995201360936 0.9998414458840926 1.0000114333339043 3.025802415753656e-10 -1.2226847379261612e-06 1.8420847983723773e-08 1.6283031350043363e-10 -1.1602424070256186e-10 -3.8348417040113345e-10 6.142636477581403e-07 4.390718590950653e-07 1.4632862099728642e-05 0.9999999533005384 0.9998417552683285 1.0000011176849106 2.745541426848527e-10 -1.2122970596121018e-07 1.8420967282888126e-08 1.6408500855446657e-10 -1.1672336459454265e-10 -3.8441908518543726e-10 6.088739806409515e-08 4.8033095025443054e-08 1.4546373072124536e-06 0.9999999966676985 0.9998417862429743 1.0000000849165915 2.7172905564126834e-10 -1.0831748460659535e-08 1.8420979265830517e-08 1.6421379998731722e-10 -1.1678975518034842e-10 -3.8450434617332136e-10 6.280935298388148e-09 2.138220000618567e-08 1.5617198201945864e-07 0.9999869444767746 0.999832463815936 1.0003109519831734 9.865609791525933e-10 -3.220102398870341e-05 1.841728294269354e-08 1.2918748335842925e-10 -9.742234928341177e-11 -3.0763232861168223e-10 1.664841429680496e-05 1.1893969976516233e-05 0.00039648701074486957
0.862 0.9999562498226258 0.9998105405147297 1.0010422699804238 2.2598121531699043e-09 -9.693704879655359e-05 1.591598095976321e-08 6.672061094545165e-11 -6.299444194628938e-11 1.4808842136993274e-10 5.501440352807485e-05 3.930406160647914e-05 0.001310224071835477 0.9999951369311092 0.9998383152268725 1.0001158221422342 5.707839001799938e-10 -1.1981752314798366e-05 1.5940845208133006e-08 1.5099857441897733e-10 -1.0881514648551112e-10 -3.832286485747885e-10 6.150038817390219e-06 4.393561326376286e-06 0.00014646698348749545 0.999999509611994 0.9998414383688722 1.0000116839456408 2.7341387384384044e-10 -1.22262359879982e-06 1.5943347493894046e-08 1.6336665510478017e-10 -1.1556309097537307e-10 -3.9857223739530865e-10 6.214492183546806e-07 4.442017645358219e-07 1.4804031501658704e-05 0.9999999521250608 0.9998417544291858 1.0000011456385638 2.4165573466452325e-10 -1.2122902652866828e-07 1.5943597875517114e-08 1.6465291065173641e-10 -1.1627162290912613e-10 -3.9949499631024107e-10 6.159978420454147e-08 4.85342059177342e-08 1.4715677856366972e-06 0.999999996429249 0.9998417860729861 1.0000000905528323 2.384579016679596e-10 -1.0831668141244885e-08 1.5943623116498042e-08 1.647846487409547e-10 -1.1633828746917401e-10 -3.995789125911903e-10 6.339653282479385e-09 2.1490306843507425e-08 1.5729648636339704e-07 0.9999866712073731 0.9998322686693513 1.00031746025783 1.0684540878642827e-09 -3.215601652812288e-05 1.593584824610884e-08 1.2887389791105513e-10 -9.674725476605779e-11 -3.232509803810107e-10 1.6832134599878082e-05 1.2025190866716737e-05 0.0004008639119357734
0.872 0.9999554289652027 0.9998099543142501 1.0010618155555238 2.677700472430567e-09 -9.645403753690625e-05 1.3668787091895668e-08 6.371890380576677e-11 -6.207169668729316e-11 1.2547254698974067e-10 5.551694956300152e-05 3.966292500480761e-05 0.001322195487944081 0.9999950351317116 0.9998382425274874 1.0001182465642986 5.868868307333703e-10 -1.1975768155209039e-05 1.3720090221753707e-08 1.509884232013633e-10 -1.0826082984059294e-10 -3.9967175650416114e-10 6.218953611536442e-06 4.442785983594632e-06 0.0001481086191165252 0.9999994991085696 0.9998414308681786 1.0000119340686682 2.490051565641022e-10 -1.2225620541600936e-06 1.3725254759747665e-08 1.6373714446726644e-10 -1.1509077443676631e-10 -4.14887435749204e-10 6.285515770006281e-07 4.4927546416782144e-07 1.4973224052013085e-05 0.9999999509697791 0.9998417536044469 1.000001173123987 2.1317979651846382e-10 -1.2122793951826123e-07 1.3725771267856749e-08 1.6506287180279554e-10 -1.1580843747910845e-10 -4.157985115433651e-10 6.230329862864541e-08 4.902143114959566e-08 1.4883133604152915e-06 0.999999996210994 0.9998417859174228 1.0000000957217836 2.0957573488084364e-10 -1.0831180262220055e-08 1.3725823461645516e-08 1.6519848662254712e-10 -1.1587592686527954e-10 -4.1588113243987704e-10 6.395568589558935e-09 2.1569859176801126e-08 1.5844148749721803e-07 0.9999863983387898 0.999832073802193 1.000323958673924 1.1649927444705433e-09 -3.211107170330393e-05 1.3709778748800613e-08 1.2816132777230705e-10 -9.606137113438474e-11 -3.4009370348711946e-10 1.7013371668567526e-05 1.2154636368757385e-05 0.000405181222758944
0.882 0.9999546122105342 0.9998093710190719 1.0010812619424385 3.1429177139588013e-09 -9.597343504508394e-05 1.1632795945186834e-08 5.899439554451073e-11 -6.11418741277989e-11 1.0176368318644807e-10 5.601008055819339e-05 4.001504700628625e-05 0.0013339409004939355 0.9999949334006865 0.9998381698744536 1.0001206692588454 6.187479910154207e-10 -1.1969786846135994e-05 1.1736791215459e-08 1.5029036236053522e-10 -1.0769564002031471e-10 -4.172742674508699e-10 6.287047107941351e-06 4.491426712469199e-06 0.00014973054578938238 0.9999994886236186 0.9998414233804344 1.0000121837513885 2.369719034215056e-10 -1.2225003580019437e-06 1.1747262981238689e-08 1.6352558937079778e-10 -1.146081742166597e-10 -4.3236331198020933e-10 6.355737014847524e-07 4.5429541115224635e-07 1.514050766540787e-05 0.9999999498324922 0.9998417527925397 1.0000012001898217 1.9673875369545694e-10 -1.2122669834346667e-07 1.1748310317337812e-08 1.6490103458577605e-10 -1.1533474149500252e-10 -4.3326284512595145e-10 6.299846155008035e-08 4.949854069786353e-08 1.5048823328002632e-06 0.9999999960107318 0.999841785774712 1.0000001004721122 1.9269394208213148e-10 -1.0830538194007701e-08 1.1748415733850792e-08 1.650416848292618e-10 -1.1540301768299457e-10 -4.333443302243498e-10 6.4493163610447475e-09 2.162848995288715e-08 1.5960695981344287e-07 0.9999861258682489 0.9998318792123646 1.0003304472858723 1.2839358795539162e-09 -3.206618970679617e-05 1.171588709863658e-08 1.2655139944080114e-10 -9.536483153634974e-11 -3.5809232348158236e-10 1.719220564691573e-05 1.2282364678526814e-05 0.00040944084483346047
0.892 0.9999537995362242 0.999808790613423 1.00110060966971 3.653937864976583e-09 -9.549522995175097e-05 9.761143073378284e-09 5.229868451298587e-11 -6.020562927438844e-11 7.703019451866418e-11 5.6494091213307854e-05 4.036064232510152e-05 0.0013454673580657007 0.9999948317359526 0.9998380972662952 1.0001230902694351 6.648280579600695e-10 -1.196380880663322e-05 9.968430342517944e-09 1.4897243137800385e-10 -1.0712082508994541e-10 -4.35971673545165e-10 6.354346026081772e-06 4.539502712957724e-06 0.00015133339244745905 0.999999478155083 0.9998414159041695 1.0000124330378708 2.357595116105824e-10 -1.2224389252422031e-06 9.989306975437596e-09 1.628314246198691e-10 -1.1411534552936726e-10 -4.5093575024221434e-10 6.425184923961094e-07 4.5926389123138095e-07 1.5305942397630263e-05 0.9999999487111425 0.9998417519919924 1.0000012268802543 1.9077658856473012e-10 -1.2122571751665146e-07 9.991395252522685e-09 1.6427065398976133e-10 -1.148513401668064e-10 -4.518238538478962e-10 6.368587194041396e-08 4.99702990686109e-08 1.521278413791305e-06 0.9999999958264048 0.9998417856433827 1.0000001048480158 1.8625645673977945e-10 -1.0830156859900097e-08 9.99160478315883e-09 1.6441773019937225e-10 -1.1492021130419142e-10 -4.519039277550604e-10 6.501777677389955e-09 2.167667104450649e-08 1.6079145275571652e-07 0.9999858537931686 0.999831684898057 1.0003369261475152 1.4237644681619347e-09 -3.202137089106586e-05 9.926759143953178e-09 1.2404768470956417e-10 -9.465911998279744e-11 -3.771814669294112e-10 1.7368712333209963e-05 1.2408430764380458e-05 0.0004136445800968379
0.902 0.9999529909205195 0.9998082130824709 1.001119859268305 4.205175669787356e-09 -9.501941068227129e-05 7.97997728220487e-09 4.377664553063822e-11 -5.92631669794002e-11 5.133678544543468e-11 5.696926088104735e-05 4.069991471049479e-05 0.0013567815763916144 0.99999473013568 0.9998380247017635 1.000125509636771 7.19906883467181e-10 -1.1957834215772928e-05 8.386422666669724e-09 1.475195059917605e-10 -1.0653681372404193e-10 -4.5570148580249846e-10 6.420875567736698e-06 4.587031897366492e-06 0.00015291775487144478 0.9999994677011262 0.999841408438077 1.0000126819685557 2.401697456770253e-10 -1.2223779336220714e-06 8.427363351797157e-09 1.621748198273827e-10 -1.1361347366460543e-10 -4.70542942932436e-10 6.493886221070496e-07 4.6418272056166266e-07 1.5469583322406054e-05 0.9999999476038897 0.999841751201491 1.0000012532357643 1.9009729306938676e-10 -1.2122517455194014e-07 8.431459162157257e-09 1.6369490518608114e-10 -1.1435874662261801e-10 -4.714196329656189e-10 6.43659682492972e-08 5.0440311795712515e-08 1.5375039577607855e-06 0.9999999956561736 0.9998417855221196 1.0000001088899784 1.850676524161378e-10 -1.0830213207151483e-08 8.431869399094008e-09 1.638503258047445e-10 -1.1442807513138082e-10 -4.714985597996156e-10 6.5531049080386756e-09 2.1723015043382457e-08 1.6200043847366251e-07 0.9999855821112748 0.9998314908578192 1.000343395311368 1.579204283470733e-09 -3.19766153643908e-05 8.30470555592711e-09 1.210659908527148e-10 -9.394424642138793e-11 -3.972985501972041e-10 1.7542963376501896e-05 1.2532886468489205e-05 0.00041779414027466046
0.912 0.9999521863426057 0.9998076384124643 1.0011390112628133 4.79145591862881e-09 -9.454596527578648e-05 6.174661250709198e-09 3.3510575787554026e-11 -5.831598565315889e-11 2.474531776211023e-11 5.743585466367255e-05 4.103305754650603e-05 0.0013678899637729943 0.9999946285983407 0.9998379521798676 1.0001279273976793 7.796568367237531e-10 -1.1951862827114272e-05 6.958227024515084e-09 1.4633460533481871e-10 -1.0594408282763379e-10 -4.764043946649114e-10 6.486659455988203e-06 4.634030937186149e-06 0.00015448420195959982 0.9999994572601602 0.9998414009810322 1.000012930580015 2.4594144435189107e-10 -1.2223171360035601e-06 7.0371663757335e-09 1.6199162358023227e-10 -1.1310270907858619e-10 -4.911252802334768e-10 6.561864799587955e-07 4.6905320605189047e-07 1.5631484749576586e-05 0.9999999465091374 0.9998417504198958 1.0000012792929638 1.9044560999462375e-10 -1.212248224167178e-07 7.0450649617738725e-09 1.636134458284191e-10 -1.1385730562552863e-10 -4.919911009395872e-10 6.503903440973614e-08 5.091067385196094e-08 1.5535620175629733e-06 0.9999999954984401 0.9998417854097807 1.0000001126346159 1.8487321456114977e-10 -1.0830460215367859e-08 7.045855498535516e-09 1.6377898072703415e-10 -1.1392747947898216e-10 -4.920686193878057e-10 6.603422208980485e-09 2.1773413913314164e-08 1.6322924874600043e-07 0.9999853108207041 0.9998312970906079 1.000349854826041 1.7457854257367659e-09 -3.193192280665853e-05 6.800669730487505e-09 1.1794417566040978e-10 -9.322074986221776e-11 -4.183827196205646e-10 1.771502651892975e-05 1.2655780663561303e-05 0.0004218911569228294
0.922 0.9999513857830246 0.9998070665909509 1.0011580661582957 5.4097728798377535e-09 -9.407488162860642e-05 4.167070976646191e-09 2.117195105132821e-11 -5.7363784334997766e-11 -2.6837791061592555e-12 5.789412447362949e-05 4.1360254455891054e-05 0.001378798640178063 0.9999945271227076 0.9998378796998642 1.0001303435841473 8.425501084528838e-10 -1.194589419917494e-05 5.650733400260029e-09 1.4532419738526928e-10 -1.0534331556938753e-10 -4.980229631723933e-10 6.55172004844497e-06 4.680515387792558e-06 0.0001560332782001724 0.9999994468308013 0.9998413935320593 1.0000131789052127 2.5167243861431245e-10 -1.2222560905374143e-06 5.800229712344904e-09 1.6221335249755945e-10 -1.1258424298995845e-10 -5.126257409321746e-10 6.629141922584661e-07 4.738763081764397e-07 1.579170125104605e-05 0.9999999454254843 0.9998417496462058 1.0000013050849796 1.904322465520792e-10 -1.2122421941476887e-07 5.815189329731698e-09 1.6395966216366238e-10 -1.1334767015519316e-10 -5.134811089040415e-10 6.570517578976732e-08 5.1382891547670876e-08 1.5694589942994e-06 0.9999999953518006 0.9998417853053645 1.0000001161150713 1.8428504212876205e-10 -1.0830456518407141e-08 5.816686236214666e-09 1.6413787097841046e-10 -1.1341888303755581e-10 -5.135574790009113e-10 6.652452151497426e-09 2.183297922223704e-08 1.6448242905035412e-07 0.9999850399200882 0.9998311035958268 1.0003563047328308 1.921719664982244e-09 -3.1887292701655626e-05 5.3523628906343174e-09 1.1454033086780391e-10 -9.248995972611573e-11 -4.403765955991739e-10 1.7884965891409752e-05 1.2777159467464346e-05 0.0004259371871527902
0.932 0.999950589224377 0.9998064976071943 1.0011770244201545 6.0583853822715425e-09 -9.360614793490308e-05 1.6698020430473985e-09 6.2094147547213e-12 -5.640800617834899e-11 -3.0894653123858956e-11 5.834431008176935e-05 4.168167993083721e-05 0.00138951345087694 0.9999944257078514 0.99983780726125 1.000132758222252 9.090063657353338e-10 -1.1939928132533452e-05 4.4266029801409235e-09 1.4399245674239394e-10 -1.047350086567712e-10 -5.205022754481664e-10 6.616078526384162e-06 4.726499871516877e-06 0.00015756550222296225 0.9999994364117956 0.999841386090279 1.0000134269743537 2.579796194276161e-10 -1.2221945972829273e-06 4.704437983351005e-09 1.6235017114609314e-10 -1.1205863728662064e-10 -5.349903000561698e-10 6.695737330189915e-07 4.786528346462743e-07 1.5950284645894506e-05 0.9999999443516415 0.9998417488795022 1.0000013306424957 1.9069316901662742e-10 -1.2122316511287039e-07 4.732241482025798e-09 1.6424469579804302e-10 -1.12830561981873e-10 -5.35835193703353e-10 6.63644537067017e-08 5.185855821878269e-08 1.5852005521980776e-06 0.9999999952149635 0.9998417852079469 1.0000001193620771 1.8394127602306242e-10 -1.0830001669785138e-08 4.735023423882248e-09 1.644378114984825e-10 -1.129027119392268e-10 -5.359105753014417e-10 6.6999489432061984e-09 2.19073415075922e-08 1.6576133137391823e-07 0.9999847694086904 0.9998309103734027 1.0003627450608157 2.10702277410887e-09 -3.184272477647654e-05 3.872117647731519e-09 1.1034522421093087e-10 -9.175197388308302e-11 -4.632247420059165e-10 1.8052842367857287e-05 1.289706651091216e-05 0.0004299337151520739
0.942 0.9999497966525618 0.9998059314529794 1.0011958864418025 6.734702714665778e-09 -9.313975289355566e-05 -1.7920119852282975e-09 -1.1528213734095423e-11 -5.544897009925016e-11 -5.983300400192064e-11 5.878664013180833e-05 4.1997499976644577e-05 0.0014000399798462166 0.999994324353218 0.9998377348638062 1.0001351713297115 9.791952915541053e-10 -1.1933964882862003e-05 3.2326984209410588e-09 1.4192906951914615e-10 -1.0412034300102725e-10 -5.437906515941303e-10 6.679755118124444e-06 4.771998274117051e-06 0.00015908136650658226 0.9999994260019817 0.9998413786548782 1.000013674815448 2.6530140892329346e-10 -1.2221329109807255e-06 3.739207338135036e-09 1.6196711450567028e-10 -1.1152614485692258e-10 -5.581667685916127e-10 6.761670831315227e-07 4.833835387457579e-07 1.6107282118852246e-05 0.9999999432863835 0.9998417481189114 1.0000013559946166 1.9169376204064282e-10 -1.2122191466908586e-07 3.7898970251296905e-09 1.6403137437728683e-10 -1.1230703653248315e-10 -5.590014746079554e-10 6.701714790932531e-08 5.2338928209399693e-08 1.6007871001044637e-06 0.9999999950866969 0.9998417851166479 1.0000001224048476 1.84309014660524e-10 -1.0829350495862557e-08 3.794968075187898e-09 1.6424157314210352e-10 -1.1238031963967287e-10 -5.590758984311095e-10 6.7470436689132405e-09 2.2001309363326715e-08 1.670358915945742e-07 0.9999844992867182 0.999830717423985 1.0003691758183944 2.3013202568708944e-09 -3.179821921381096e-05 2.221898620725931e-09 1.0499908233295901e-10 -9.100799189146949e-11 -4.868746391006656e-10 1.821871393998767e-05 1.301554322435067e-05 0.0004338821546027528
0.952 0.9999490080588435 0.999805368124011 1.0012146524932977 7.434118102528281e-09 -9.267568547276448e-05 -6.996110195631685e-09 -3.1233429970605304e-11 -5.448720586733782e-11 -8.94482094108725e-11 5.922133299344555e-05 4.2307872678503876e-05 0.0014103835651372656 0.9999942230588329 0.9998376625077375 1.0001375829111367 1.0518141944990287e-09 -1.1928004939246757e-05 1.9867606165785036e-09 1.3920063074000584e-10 -1.0349938986440548e-10 -5.678377715526473e-10 6.742769225214881e-06 4.817023865628241e-06 0.0001605813406160031 0.9999994156003016 0.9998413712251208 1.0000139224542732 2.726643822937e-10 -1.2220715199761096e-06 2.8924794591539704e-09 1.6105800321368627e-10 -1.1098761477529235e-10 -5.821056307346199e-10 6.826962745958324e-07 4.880690840649184e-07 1.626273859116254e-05 0.9999999422285418 0.9998417473636014 1.0000013811693051 1.9249347657997455e-10 -1.2122095575669095e-07 2.9831243997353395e-09 1.6330588141070424e-10 -1.11777709330964e-10 -5.829305259976699e-10 6.766366175838149e-08 5.282381990377472e-08 1.6162193014567743e-06 0.9999999949658207 0.9998417850306265 1.0000001252715636 1.8445152722451099e-10 -1.0828990910165058e-08 2.9921912993153875e-09 1.6353450183732628e-10 -1.1185179493893335e-10 -5.830041229649708e-10 6.794848047352442e-09 2.2116011193278573e-08 1.6828073395459063e-07 0.9999842295559033 0.9998305247493373 1.0003755969791521 2.5026444773350024e-09 -3.175377642737896e-05 1.794033803374523e-10 9.871535405165408e-11 -9.025819763471157e-11 -5.112761716672932e-10 1.8382635984336458e-05 1.3132629051723514e-05 0.00043778385428664784
0.962 0.9999482234430888 0.9998048076221567 1.0012333226423429 8.150922095045524e-09 -9.221393445384526e-05 -1.5187073205761153e-08 -5.098820620787457e-11 -5.352376815542727e-11 -1.1969119494113995e-10 5.964859735170886e-05 4.261294861782755e-05 0.0014205493128417832 0.999994121825603 0.9998375901938814 1.00013999295079 1.125066242779692e-09 -1.1922048576446478e-05 5.646373152353105e-10 1.3632876316175917e-10 -1.0287363778044027e-10 -5.925967795634026e-10 6.805139362922445e-06 4.861589292272308e-06 0.00016206587418832695 0.9999994052058124 0.9998413638003518 1.0000141699143847 2.786562317016783e-10 -1.2220106994201282e-06 2.153240586711545e-09 1.600049322267259e-10 -1.104441065910598e-10 -6.067597660041435e-10 6.891632632760794e-07 4.927099618913051e-07 1.6416698776910392e-05 0.9999999411769852 0.9998417466127655 1.0000014061941143 1.91717902940747e-10 -1.2122056388871427e-07 2.3122342889502953e-09 1.624366477262579e-10 -1.1124311262562168e-10 -6.07575136632019e-10 6.830432814524822e-08 5.3311219472490814e-08 1.6315014119175073e-06 0.9999999948511854 0.9998417849490608 1.000000127990178 1.82998266493007e-10 -1.0829198420513248e-08 2.32813648905327e-09 1.626835778617897e-10 -1.1131806832736323e-10 -6.076478065933692e-10 6.8436648248217585e-09 2.2247941130121293e-08 1.6949165026045116e-07 0.9999839602203949 0.9998303323529588 1.000382008460143 2.7084238953516516e-09 -3.170939661333936e-05 -2.605195969853249e-09 9.229464922300992e-11 -8.950342917053008e-11 -5.36381999987068e-10 1.8544661327887923e-05 1.3248361526469552e-05 0.0004416401032086222
0.972 0.9999474428186695 0.9998042499588895 1.0012518966353843 8.880107218984904e-09 -9.175448817511715e-05 -2.8312901007667446e-08 -6.792365869442874e-11 -5.2559336449828716e-11 -1.5051678100254333e-10 6.00686326471722e-05 4.291287121406189e-05 0.001430542107116111 0.9999940206557408 0.9998375179240054 1.0001424014020261 1.1985213314724245e-09 -1.1916095597209655e-05 -1.2193224329991317e-09 1.3399620423343813e-10 -1.0224311731750888e-10 -6.180228178489681e-10 6.866883031502865e-06 4.905706522878251e-06 0.00016353539647796884 0.9999993948176517 0.9998413563799756 1.000014417217527 2.8328832918901813e-10 -1.2219502534658327e-06 1.5138743365069513e-09 1.5927111430921257e-10 -1.0989537242290642e-10 -6.320846729711265e-10 6.9556975467469e-07 4.973064787807627e-07 1.6569205536977944e-05 0.999999940130542 0.9998417458655697 1.0000014310976995 1.894226988374613e-10 -1.2122054341831546e-07 1.7874328017687834e-09 1.6186458696458983e-10 -1.107034968528861e-10 -6.328908979862384e-10 6.893931711824444e-08 5.3798002055522636e-08 1.6466376852353617e-06 0.9999999947415887 0.9998417848710931 1.0000001305900377 1.8000949097491573e-10 -1.0829777112771311e-08 1.8147921764510603e-09 1.6212782985695128e-10 -1.1077943668361738e-10 -6.329623573738596e-10 6.893777701295959e-09 2.2390836134772503e-08 1.706646608208146e-07 0.9999836912880863 0.9998301402410112 1.0003884100894784 2.9173398565020442e-09 -3.166507949384151e-05 -6.67263119031273e-09 8.685719046083664e-11 -8.874457459915821e-11 -5.621464610316267e-10 1.8704840228438433e-05 1.3362776290529343e-05 0.0004454521321863352
0.982 0.9999466662197795 0.9998036951604697 1.0012703737212545 9.617748842432995e-09 -9.12973346905017e-05 -4.9363387848018256e-08 -7.84172660292524e-11 -5.1594907024167305e-11 -1.8188187358538428e-10 6.04816296257067e-05 4.320777717159282e-05 0.0014403666192715273 0.9999939195534083 0.9998374457012608 1.0001448081710542 1.2734079528375968e-09 -1.1910145486157428e-05 -3.648453132365156e-09 1.328012925112092e-10 -1.0160867750044184e-10 -6.440731725606613e-10 6.928016764713013e-06 4.949386917768181e-06 0.0001649903153425492 0.9999993844350107 0.9998413489634318 1.0000146643836079 2.8828986182790485e-10 -1.2218896686131128e-06 9.645868471184937e-10 1.5915143933943224e-10 -1.0934302996690735e-10 -6.580379866297458e-10 7.019171975090275e-07 5.018588853499033e-07 1.6720298053204224e-05 0.9999999390879036 0.9998417451210814 1.0000014559114163 1.8738662121345798e-10 -1.2122038067695199e-07 1.4263084916828548e-09 1.6185426699242822e-10 -1.1015994637964917e-10 -6.58835410858588e-10 6.956855174106483e-08 5.428094774580489e-08 1.661632102284983e-06 0.9999999946356711 0.9998417847957531 1.0000001331036434 1.7726949502512894e-10 -1.083021381393008e-08 1.4724857788879733e-09 1.6212865742892412e-10 -1.1023708089545449e-10 -6.589061049335556e-10 6.944632381624855e-09 2.25380829348948e-08 1.7181186002379845e-07 0.9999834227726029 0.9998299484237316 1.0003948015577626 3.129616596882519e-09 -3.162082447133779e-05 -1.2851727253850716e-08 8.360911927313996e-11 -8.79820360560685e-11 -5.885273611874816e-10 1.88632205203477e-05 1.347590723090443e-05 0.0004492211147901983
0.992 0.999945893712149 0.9998031432755607 1.0012887523948 1.0359343354073514e-08 -9.084246218944914e-05 -8.283215084741535e-08 -7.825113214805797e-11 -5.0630391365762526e-11 -2.1374585272464232e-10 6.088777105672968e-05 4.349779706422799e-05 0.0014500273194913277 0.9999938185257593 0.9998373735309253 1.0001472130916589 1.350781729348945e-09 -1.1904197829288653e-05 -7.158377169674548e-09 1.3318309439577215e-10 -1.00970594977944e-10 -6.70708588476983e-10 6.988556413054312e-06 4.9926414501574275e-06 0.00016643101968040073 0.9999993740571977 0.9998413415502434 1.0000149114288426 2.9526869821916534e-10 -1.2218285314131627e-06 4.801089080086311e-10 1.5970332524216847e-10 -1.0878733389342351e-10 -6.845802151922879e-10 7.082070259037939e-07 5.063676109947373e-07 1.6870013293799312e-05 0.9999999380475896 0.9998417443782449 1.0000014806698079 1.8727301344613169e-10 -1.2121966233734756e-07 1.2446738627078136e-09 1.6242517812482432e-10 -1.0961311890598695e-10 -6.853689350992878e-10 7.019195045286217e-08 5.475740252628606e-08 1.6764889857956544e-06 0.9999999945318735 0.9998417847219281 1.0000001355673718 1.7644686094991278e-10 -1.0830094719129267e-08 1.3211382455688186e-09 1.6270148563059144e-10 -1.0969149759634241e-10 -6.854387238248515e-10 6.995093881867698e-09 2.2683980728768424e-08 1.729547218309781e-07 0.9999831546962982 0.9998297569175578 1.0004011823461532 3.3452015115240483e-09 -3.1576631048761156e-05 -2.2396310498050744e-08 8.375025362612186e-11 -8.72166221230263e-11 -6.154844132554924e-10 1.901984798180957e-05 1.3587786768367268e-05 0.0004529481715931328
1.002 0.9999451254082726 0.9998025943860834 1.0013070300345421 1.109806021877896e-08 -9.03898593224461e-05 -1.3531311609207956e-07 -6.286301532640311e-11 -4.966655547970706e-11 -2.46071335395452e-10 6.128723231603055e-05 4.378305583314159e-05 0.001459528488465593 0.9999937175845287 0.9998373014215345 1.000149615887894 1.4296899336318442e-09 -1.1898252645402876e-05 -1.2404532287289396e-08 1.3542506530726764e-10 -1.0032995987420949e-10 -6.978909587696738e-10 7.048517375665921e-06 5.035480875975268e-06 0.0001678578834357086 0.9999993636838449 0.9998413341401639 1.0000151583614065 3.0386801579074517e-10 -1.2217668620554783e-06 5.861980894943556e-12 1.6077660607306725e-10 -1.082289171897921e-10 -7.116732173489851e-10 7.144408687974274e-07 5.108333955380423e-07 1.7018388978658313e-05 0.9999999370080184 0.9998417436359329 1.0000015054095617 1.8878544931830526e-10 -1.212184080606921e-07 1.248106852057677e-09 1.633837189757275e-10 -1.0906392256107362e-10 -7.12454021550552e-10 7.080975269138818e-08 5.5225334685571554e-08 1.6912128804753658e-06 0.9999999944284931 0.9998417846484019 1.0000001380207602 1.7725030738802095e-10 -1.0829439830318545e-08 1.372343854373268e-09 1.6364847285412403e-10 -1.0914316105382033e-10 -7.125230025973909e-10 7.044950012885537e-09 2.282362575011928e-08 1.7409460126065777e-07 0.9999828870945956 0.9998295657482236 1.0004075516233832 3.561950478970343e-09 -3.153249916149798e-05 -3.7159683898248144e-08 8.84282271412981e-11 -8.644944903313075e-11 -6.429800029708528e-10 1.917476663451189e-05 1.3698446090996389e-05 0.0004566343756869404
1.012 0.9999443614882942 0.9998020486221244 1.0013252024065964 1.1825026529570845e-08 -8.993951518157452e-05 -2.1623555499325153e-07 -2.780605454897109e-11 -4.870327365609275e-11 -2.788227966865583e-10 6.168018149796946e-05 4.406367295168962e-05 0.0014688742224575131 0.9999936167482445 0.9998372293864629 1.0001520161223187 1.5074920684716387e-09 -1.189231037400993e-05 -2.033960148540899e-08 1.396760852433627e-10 -9.968745689568166e-11 -7.25585409780902e-10 7.107914490752421e-06 5.07791565171173e-06 0.0001692712658347592 0.9999993533152265 0.9998413267334033 1.0000154051747747 3.120821230768989e-10 -1.2217051012065613e-06 -5.52616846123788e-10 1.6208253001020185e-10 -1.0766882009440656e-10 -7.392824052049619e-10 7.20620413802719e-07 5.152571625192861e-07 1.7165463480243164e-05 0.9999999359676343 0.9998417428930363 1.0000015301673615 1.899807321767467e-10 -1.2121705911232186e-07 1.42807345442424e-09 1.6439705455909602e-10 -1.08512653627314e-10 -7.40055528918358e-10 7.142233803013206e-08 5.568302123038029e-08 1.7058099614605651e-06 0.9999999943237912 0.9998417845739337 1.0000001405048151 1.7774359744361009e-10 -1.0828690007745846e-08 1.6261629117080544e-09 1.6463275352620527e-10 -1.0859287438758238e-10 -7.401240371560182e-10 7.0943225452270545e-09 2.295237532951279e-08 1.7522903997397285e-07 0.9999826200219692 0.9998293749550284 1.0004139081041716 3.775956963602555e-09 -3.148842916251734e-05 -5.980516291046582e-08 9.86628323853766e-11 -8.568078049902648e-11 -6.709787863269049e-10 1.932801867933968e-05 1.380791512132129e-05 0.0004602807538814911
1.022 0.99994360222771 0.9998015061817159 1.001343263006735 1.2531295125813529e-08 -8.949141895626367e-05 -3.387336434886453e-07 3.059120823450077e-11 -4.773987019691529e-11 -3.119679106396898e-10 6.20667790836618e-05 4.4339762271773985e-05 0.0014780684291509558 0.9999935160451363 0.9998371574459962 1.0001544131270617 1.5818452103149935e-09 -1.1886371535004057e-05 -3.2304758931228114e-08 1.4602118314918504e-10 -9.90440055327415e-11 -7.537590645255134e-10 7.166761716102734e-06 5.119955702640348e-06 0.00017067150745214306 0.9999993429526555 0.9998413193309115 1.0000156518386332 3.1823669640876504e-10 -1.2216437711387503e-06 -1.341632238854257e-09 1.633368201297573e-10 -1.0710752406889042e-10 -7.673749714877531e-10 7.267470796063295e-07 5.196398059651894e-07 1.731127193764075e-05 0.999999934925053 0.9998417421485674 1.0000015549767975 1.892518091573492e-10 -1.212161377271573e-07 1.7579137681284247e-09 1.651440630442054e-10 -1.079605466242854e-10 -7.681408525078895e-10 7.202983700343285e-08 5.612911009691322e-08 1.7202851089049239e-06 0.9999999942161137 0.9998417844973421 1.000000143059519 1.763255307917075e-10 -1.0828367965189908e-08 2.0679011275197595e-09 1.6532902077908558e-10 -1.0804177860264344e-10 -7.682086701458662e-10 7.142693961556363e-09 2.3066491714634227e-08 1.7635858104243173e-07 0.9999823535598665 0.9998291845964955 1.0004202498611108 3.983544044710251e-09 -3.1444421481036805e-05 -9.405509603565149e-08 1.152711661285082e-10 -8.49106341457816e-11 -6.994483132730983e-10 1.9479644179024963e-05 1.3916222300324064e-05 0.00046388828281657244
1.032 0.999942848032912 0.9998009673562358 1.0013612022156129 1.320923140573025e-08 -8.904555953384352e-05 -5.206236070096032e-07 1.1436453365551632e-10 -4.677315401944301e-11 -3.454766047152227e-10 6.244717736801094e-05 4.4611431690378624e-05 0.001487114814635312 0.9999934155168723 0.9998370856300067 1.0001568059144466 1.6519732146936247e-09 -1.188043632675613e-05 -5.01375027748942e-08 1.5456425289606747e-10 -9.840041753075495e-11 -7.82381358001992e-10 7.225072014672209e-06 5.161610336074575e-06 0.00017205892753327078 0.9999993325989865 0.9998413119347395 1.0000158982863607 3.2224747693144535e-10 -1.221583073224173e-06 -2.5783564469709447e-09 1.644377142829613e-10 -1.065455508887872e-10 -7.959203473049091e-10 7.328219417535319e-07 5.2398218873502e-07 1.7455844242626154e-05 0.9999999338792406 0.9998417414017894 1.0000015798635473 1.8658374570661594e-10 -1.2121584509692168e-07 2.1827148142619757e-09 1.6550219512991407e-10 -1.0740786404585958e-10 -7.966791429095304e-10 7.26320932984748e-08 5.656323393493233e-08 1.7346382730585045e-06 0.9999999941040382 0.9998417844176111 1.0000001457197794 1.729884395082262e-10 -1.0828674557148042e-08 2.658873973056025e-09 1.6561294952571622e-10 -1.0748986281693742e-10 -7.967467122580959e-10 7.1892058019573915e-09 2.3164792005518856e-08 1.774667775465825e-07 0.9999820878268767 0.9998289947576372 1.000426574082322 4.182553226449085e-09 -3.1400476223041556e-05 -1.4497527612221919e-07 1.3876243018500645e-10 -8.41401619671855e-11 -7.283577874944985e-10 1.9629680865257056e-05 1.4023394455932164e-05 0.00046745788451990855
1.042 0.9999420994852604 0.9998004325618962 1.0013790062519208 1.3852127389593872e-08 -8.860192534707692e-05 -7.854201247600255e-07 2.2281422640989514e-10 -4.579817483083408e-11 -3.793208213477081e-10 6.282151935431079e-05 4.4878782425221136e-05 0.0014960168540544883 0.9999933152232461 0.9998370139812993 1.0001591930648588 1.718056713522864e-09 -1.1874504471878366e-05 -7.628690020020583e-08 1.6535842220071302e-10 -9.775659534360873e-11 -8.114243123528757e-10 7.282857542878815e-06 5.202888364416356e-06 0.00017343382473591524 0.9999993222592983 0.9998413045485243 1.0000161443981312 3.249950888576953e-10 -1.221522732857512e-06 -4.573631678344061e-09 1.6549969040124307e-10 -1.05983754362066e-10 -8.248904566018193e-10 7.388460296998429e-07 5.28285360915876e-07 1.7599208382851e-05 0.9999999328297946 0.9998417406524156 1.0000016048380156 1.8292712463522423e-10 -1.2121590665841676e-07 2.605778367823466e-09 1.6559188924349911e-10 -1.068551188538327e-10 -8.256428880081399e-10 7.322897002581564e-08 5.698644685167084e-08 1.7488687295336558e-06 0.9999999939866133 0.9998417843340623 1.0000001485090262 1.6869056222161793e-10 -1.08293355439129e-08 3.3238006721113648e-09 1.6560542696159958e-10 -1.0693856192293139e-10 -8.257099882343846e-10 7.2329142622396295e-09 2.3249347630667215e-08 1.7853042871541312e-07 0.999981822991394 0.9998288055590002 1.0004328767698312 4.3717727206995626e-09 -3.1356593016893244e-05 -2.1927378736017189e-07 1.6905914889810324e-10 -8.336939220290185e-11 -7.576790798688977e-10 1.9778164097418792e-05 1.4129456774832796e-05 0.00047099042181332853
1.052 0.9999413573935491 0.9997999023772367 1.0013966559268381 1.4453244943821728e-08 -8.816050458388723e-05 -1.163275558198725e-06 3.512688564900757e-10 -4.480339505145086e-11 -4.1347571581837227e-10 6.318993599369753e-05 4.5141907094141886e-05 0.0015047777232562163 0.9999932152478079 0.9998369425596366 1.0001615725926318 1.7800932366123566e-09 -1.1868575429843972e-05 -1.1391523204946703e-07 1.780959269857464e-10 -9.711315107272764e-11 -8.408622388286868e-10 7.3401296848891524e-06 5.243798107767729e-06 0.00017479647481592045 0.9999993119417514 0.9998412971781032 1.0000163899802488 3.2716769547268335e-10 -1.221462212859164e-06 -7.74706972956313e-09 1.6663686899819212e-10 -1.0542280879105725e-10 -8.542595179608272e-10 7.448205998586379e-07 5.325506740325089e-07 1.7741393948422215e-05 0.9999999317773243 0.9998417399008829 1.000001629886043 1.7903982942875796e-10 -1.2121578516841983e-07 2.8822017493543644e-09 1.6556935894965342e-10 -1.0630366634844303e-10 -8.550059640686305e-10 7.38206445634647e-08 5.74008594700344e-08 1.7629809929710743e-06 0.9999999938636939 0.9998417842465913 1.000000151431057 1.6419659041910842e-10 -1.0829813424664797e-08 3.945253959950457e-09 1.6546691409564474e-10 -1.0638768534030224e-10 -8.550723477989839e-10 7.273042021225253e-09 2.3324259900500715e-08 1.7954322827601399e-07 0.9999815592867463 0.9998286171674807 1.0004391523798404 4.549828591626646e-09 -3.1312771224763096e-05 -3.255741951961557e-07 2.0500183041762173e-10 -8.259802609155792e-11 -7.873861965279817e-10 1.9925126397630718e-05 1.4234432464126352e-05 0.00047448668418607724
1.062 0.9999406228535771 0.9997993775856971 1.001414125230454 1.5005938421552885e-08 -8.772128560065491e-05 -1.6916854707393067e-06 4.901504267640157e-10 -4.376711636062642e-11 -4.479186705645912e-10 6.35525401757309e-05 4.540088545960753e-05 0.0015134001571245686 0.999993115704233 0.999836871446288 1.0001639417949 1.8379421637748839e-09 -1.1862648810321135e-05 -1.6696359375734914e-07 1.9175930804904031e-10 -9.647095023984029e-11 -8.706713487995131e-10 7.396898419679784e-06 5.284346915959385e-06 0.00017614711685489933 0.9999993016585214 0.9998412898321807 1.0000166347431791 3.292973651920389e-10 -1.2214011265873982e-06 -1.2625470352411578e-08 1.6767430916110798e-10 -1.0486332978683089e-10 -8.840043413913827e-10 7.507469719480704e-07 5.367795499022458e-07 1.7882429337813707e-05 0.9999999307238377 0.9998417391486257 1.0000016549598822 1.7552111908112702e-10 -1.2121509467448142e-07 2.8272120861143242e-09 1.6534384201991112e-10 -1.0575329673882261e-10 -8.847447797217519e-10 7.440757739559673e-08 5.780873502588706e-08 1.7769832384916472e-06 0.99999999373627 0.9998417841559069 1.0000001544623076 1.6011225973025021e-10 -1.0829722069488369e-08 4.3726693939642245e-09 1.6511512781741498e-10 -1.0583850943561518e-10 -8.84810557338004e-10 7.309850363233605e-09 2.339370603323731e-08 1.8051596483380256e-07 0.9999812970283686 0.9998284298085945 1.0004453934148694 4.7152472372651506e-09 -3.12690103571052e-05 -4.746137459444719e-07 2.438803839196112e-10 -8.18251259511751e-11 -8.174558994435251e-10 2.0070595853971347e-05 1.4338341601048112e-05 0.0004779473511032404
1.072 0.9999398973120501 0.999798859221284 1.0014313798150993 1.5504545036139762e-08 -8.728425721639135e-05 -2.415776481720859e-06 6.249305174262295e-10 -4.2651116392919496e-11 -4.826292665591367e-10 6.390941579687565e-05 4.565577664523249e-05 0.0015218861931722183 0.9999930167430271 0.9998368007488249 1.0001662970921559 1.892176521090627e-09 -1.1856724664667906e-05 -2.401650815449689e-07 2.04587447033724e-10 -9.583031214797034e-11 -9.008303878313404e-10 7.453171003984564e-06 5.3245402086453e-06 0.0001774859259670946 0.9999992914266418 0.9998412825229307 1.0000168782814458 3.326059699986802e-10 -1.221339529796916e-06 -1.982507615616438e-08 1.681155889059636e-10 -1.043060751202733e-10 -9.141028370201021e-10 7.566260438811952e-07 5.409730739826598e-07 1.802233409197742e-05 0.9999999296729983 0.9998417383982627 1.0000016799720668 1.7365803682096086e-10 -1.2121389006981768e-07 2.237039493313874e-09 1.6454517722564744e-10 -1.0520526641450142e-10 -9.148381166949186e-10 7.499018048630645e-08 5.8211866625078534e-08 1.7908812422542276e-06 0.9999999936066691 0.9998417840636713 1.0000001575471176 1.5773093457271397e-10 -1.0829116744631572e-08 4.443532557853541e-09 1.641927633781694e-10 -1.0529138561087257e-10 -9.149032815111879e-10 7.3451035469079555e-09 2.3461051416410615e-08 1.8146814923565966e-07 0.9999810366321562 0.999828243779595 1.0004515899876507 4.867317027134869e-09 -3.122531036265332e-05 -6.793164951761922e-07 2.8139678448862617e-10 -8.104798950530423e-11 -8.478667026025531e-10 2.021459307933767e-05 1.444119895103164e-05 0.00048137292363111016
1.082 0.9999391826304177 0.9997983486141896 1.0014483754796621 1.594432108517285e-08 -8.684940866706618e-05 -3.3879759138693508e-06 7.373063761440579e-10 -4.139086574401268e-11 -5.175893720779165e-10 6.42605998574188e-05 4.590660636089486e-05 0.001530236746804752 0.999992918558075 0.9998367306057964 1.000168633872428 1.9439299883449742e-09 -1.1850803428215741e-05 -3.3899207323937135e-07 2.14484713179444e-10 -9.519104233282937e-11 -9.313203064422395e-10 7.508950253097277e-06 5.364380235816521e-06 0.0001788129739251814 0.9999992812686488 0.9998412752664575 1.0000171200580998 3.3884455076956494e-10 -1.2212778609978791e-06 -3.002311032966508e-08 1.674761978880674e-10 -1.0375174521932634e-10 -9.445358872551457e-10 7.6245795347943e-07 5.451317654081886e-07 1.816111263584727e-05 0.9999999286301776 0.999841737653631 1.0000017047939564 1.7526359413428876e-10 -1.2121261043285017e-07 9.149897269811289e-10 1.628499763606654e-10 -1.0466014728619365e-10 -9.452667587412675e-10 7.556854388400884e-08 5.861163743105937e-08 1.8046759450632123e-06 0.9999999934785443 0.9998417839724945 1.0000001605976845 1.5887189450132802e-10 -1.0828436443012928e-08 4.009211812817771e-09 1.6239209929188823e-10 -1.0474720524929008e-10 -9.453312122971648e-10 7.381112765234005e-09 2.3529309611094773e-08 1.82431899301893e-07 0.9999807786327228 0.9998280594625171 1.000457729387127 5.005951930865751e-09 -3.118167157465957e-05 -9.546901184283718e-07 3.122280215177439e-10 -8.026193596490973e-11 -8.785998506202351e-10 2.0357126591387707e-05 1.4543010659541236e-05 0.0004847636159697443
1.092 0.9999384811425304 0.9997978474319984 1.0014650568000176 1.6319994472301318e-08 -8.641672925971606e-05 -4.666862579864598e-06 8.074233229368114e-10 -3.9877745303033106e-11 -5.527828343744779e-10 6.460605454725697e-05 4.6153346966620125e-05 0.0015384509447856258 0.9999928213923944 0.9998366611908466 1.0001709463543402 1.993293470206011e-09 -1.1844885572644903e-05 -4.6952063432904383e-07 2.1961036116036382e-10 -9.455215773887724e-11 -9.621240945398298e-10 7.564232305964888e-06 5.403864473535645e-06 0.00018012817320648157 0.9999992712129463 0.9998412680830563 1.000017359395996 3.4867338201644197e-10 -1.2212165949171318e-06 -4.392033559218474e-08 1.657085951431669e-10 -1.0320113089657041e-10 -9.75286524090939e-10 7.682420360929803e-07 5.492555626043123e-07 1.82987505634528e-05 0.9999999276022769 0.9998417369196626 1.000001729259881 1.8105500290549734e-10 -1.2121172993167267e-07 -1.3008970418464656e-09 1.6038956229955503e-10 -1.041183008201731e-10 -9.760131989355379e-10 7.61425146152317e-08 5.9009321975050995e-08 1.818363733972958e-06 0.9999999933566484 0.9998417838857724 1.0000001634994973 1.6425876284340845e-10 -1.0828155434035275e-08 2.961641084913482e-09 1.5986241570850013e-10 -1.0420628332056019e-10 -9.760774093683294e-10 7.419847770576592e-09 2.3601641036501098e-08 1.834412822594966e-07 0.9999805236998247 0.9998278773359196 1.000463795687853 5.130120813838546e-09 -3.113809436233896e-05 -1.3174922075257172e-06 3.3094337301376527e-10 -7.945844353168899e-11 -9.096383747526933e-10 2.049818597625013e-05 1.4643769361391502e-05 0.0004881191900746213
1.102 0.9999377956984227 0.9997973577109827 1.0014813560882612 1.6624718015683197e-08 -8.598620800690371e-05 -6.315031403134248e-06 8.166753286416773e-10 -3.794403287600686e-11 -5.881967437230406e-10 6.494562546682061e-05 4.639588762338597e-05 0.0015465251299056004 0.9999927255423355 0.9998365927157101 1.000173227487844 2.0381165393006104e-09 -1.1838971246129985e-05 -6.381941826876545e-07 2.1874385714399452e-10 -9.391298347902797e-11 -9.932264675473345e-10 7.6190031918731974e-06 5.442983159024567e-06 0.00018143119240932043 0.9999992612938168 0.99984126099722 1.0000175954781156 3.604481735000932e-10 -1.2211558826760997e-06 -6.219213586281832e-08 1.6331762798650068e-10 -1.0265487908587244e-10 -1.0063398497971567e-09 7.739766711774197e-07 5.533436732686371e-07 1.8435207767910104e-05 0.9999999265973205 0.9998417362020896 1.0000017531774859 1.8943806105925922e-10 -1.212113997023233e-07 -4.507642975894518e-09 1.5784154244907115e-10 -1.0358056208811068e-10 -1.0070626467313053e-09 7.6711815168532e-08 5.9405864707541694e-08 1.8319339712296496e-06 0.9999999932463783 0.9998417838073601 1.0000001661226787 1.723024297552273e-10 -1.0828424418962999e-08 1.261650375708595e-09 1.5729865420464498e-10 -1.0367001029001906e-10 -1.0071266779368839e-09 7.462533401936394e-09 2.3680555786918955e-08 1.8449789609577066e-07 0.9999802726508055 0.9998276979837767 1.0004697694545872 5.2366802915099975e-09 -3.109457876978445e-05 -1.7856176853542832e-06 3.3286293806028426e-10 -7.862451802904464e-11 -9.409676612445985e-10 2.0637731586410473e-05 1.4743446812075177e-05 0.0004914387079278334
1.112 0.9999371296854088 0.9997968818711842 1.0014971928892826 1.685113485065091e-08 -8.555783352455125e-05 -8.395886622884428e-06 7.506526231777351e-10 -3.533831978039761e-11 -6.238192504051832e-10 6.527898265599791e-05 4.663399215628787e-05 0.0015544514622687423 0.9999926313593053 0.9998365254314505 1.0001754689136635 2.0749691075400226e-09 -1.183306017785382e-05 -8.514793874977643e-07 2.112759697021285e-10 -9.327113197570393e-11 -1.0246152723594336e-09 7.673233574273866e-06 5.481715524045116e-06 0.00018272133271531607 0.9999992515509689 0.9998412540373189 1.0000178273590035 3.711670371961455e-10 -1.2210954577961584e-06 -8.542943364741351e-08 1.610499119321556e-10 -1.0211234960840466e-10 -1.0376829315594829e-09 7.796586112970588e-07 5.573940299808018e-07 1.8570403993887565e-05 0.9999999256237805 0.9998417355069644 1.0000017763444216 1.9745533318309014e-10 -1.2121135342063508e-07 -8.706736997666626e-09 1.5608786249235333e-10 -1.0304765269722086e-10 -1.0384025410231771e-09 7.72756814577582e-08 5.980107613550945e-08 1.8453642354778463e-06 0.9999999931530806 0.9998417837410783 1.0000001683392084 1.8004887991126949e-10 -1.0828977418837905e-08 -1.0332879766714219e-09 1.555962065388853e-10 -1.0313785518822284e-10 -1.0384660599363742e-09 7.507852308641474e-09 2.376619719334034e-08 1.8555665595175639e-07 0.9999800264565473 0.9998275220997339 1.0004756276009514 5.3213616521591544e-09 -3.1051124418575714e-05 -2.377183929438174e-06 3.146510253670289e-10 -7.773935263451649e-11 -9.72574761581718e-10 2.077567966643023e-05 1.4841983253447369e-05 0.0004947201796355837
1.122 0.9999364870174784 0.9997964227088544 1.0015124742278891 1.6993722369668224e-08 -8.513159425768273e-05 -1.0969407531375309e-05 6.01974499361404e-10 -3.1705502075003136e-11 -6.596411636611402e-10 6.560554339481872e-05 4.6867243891943415e-05 0.0015622160907400498 0.9999925392481459 0.9998364596273012 1.0001776610017907 2.1014081240138137e-09 -1.1827151905557439e-05 -1.1154272891051699e-06 1.970503929360612e-10 -9.262385120590082e-11 -1.0562791724125246e-09 7.726871752629112e-06 5.52002479067134e-06 0.00018399736562041308 0.9999992420285656 0.9998412472349043 1.000018053988012 3.787301823170358e-10 -1.2210348638678858e-06 -1.1407990515937618e-07 1.5942644145177159e-10 -1.015751839748122e-10 -1.0693051935841165e-09 7.852819850085461e-07 5.614025654318417e-07 1.8704199206227258e-05 0.9999999246896676 0.9998417348400109 1.0000017985701233 2.0304141629797064e-10 -1.2121113470221686e-07 -1.3783364816323996e-08 1.557165023700892e-10 -1.0252015277044694e-10 -1.0700215461965095e-09 7.783238604911145e-08 6.019321972413065e-08 1.8586149311587737e-06 0.9999999930811523 0.9998417836900673 1.00000017004455 1.8543618750675774e-10 -1.0829357768576271e-08 -3.752089038254542e-09 1.553500884176913e-10 -1.02611236527517e-10 -1.07008503435969e-09 7.550810227117738e-09 2.3855880328785388e-08 1.865239942690752e-07 0.9999797862384064 0.999827350484923 1.0004813434615822 5.381055080671307e-09 -3.1007730734980754e-05 -3.1093319573540486e-06 2.7477185351265333e-10 -7.677434714162175e-11 -1.0044494244838683e-09 2.0911882785954702e-05 1.4939273429911913e-05 0.0004979601028066723
1.132 0.9999358720850385 0.9997959833605614 1.0015270957957012 1.7049868038630057e-08 -8.470747885367427e-05 -1.4087088799447434e-05 3.726816174730199e-10 -2.6571016415843314e-11 -6.956555761360164e-10 6.592437941433465e-05 4.7094979358033696e-05 0.0015697969512343316 0.9999924496614828 0.9998363956266255 1.000179792985177 2.116973154470896e-09 -1.1821246135299158e-05 -1.4351707270820072e-06 1.7636522386215445e-10 -9.196632899292266e-11 -1.088209279316627e-09 7.779835594815999e-06 5.557852413026573e-06 0.00018525734256777632 0.9999992327737975 0.9998412406236907 1.0000182742427388 3.8292797482385806e-10 -1.2209738139018964e-06 -1.484040247777425e-07 1.5849304612945956e-10 -1.0104393979426056e-10 -1.101197283002815e-09 7.908374959665391e-07 5.653627007029156e-07 1.8836375385923318e-05 0.9999999238015264 0.9998417342059044 1.000001819699277 2.0601242479912688e-10 -1.2121045628589757e-07 -1.9508342012155884e-08 1.5674741780523962e-10 -1.0199842383696343e-10 -1.1019111770328596e-09 7.837932463426437e-08 6.0579625800897e-08 1.8716284631641893e-06 0.999999993033071 0.999841783656098 1.0000001711801247 1.8828360807085617e-10 -1.0829278468779376e-08 -6.6165783359857375e-09 1.5657743144825723e-10 -1.02090671760337e-10 -1.1019743225464973e-09 7.584677439771293e-09 2.3945786245602288e-08 1.8726269285923538e-07 0.9999795532539737 0.9998271840377909 1.0004868871291783 5.4148201203191555e-09 -3.0964397310323066e-05 -3.996808146074454e-06 2.139843825441859e-10 -7.568990149887414e-11 -1.0365831277003916e-09 2.1046106601884907e-05 1.5035149986620689e-05 0.0005011529120347
1.142 0.9999352896594705 0.9997955672350183 1.0015409442104277 1.701863442211176e-08 -8.428547638542144e-05 -1.77864214101513e-05 7.559710812026842e-11 -1.9339409458544686e-11 -7.318569178638484e-10 6.623411586088954e-05 4.731621608972113e-05 0.0015771613631779553 0.9999923630896804 0.9998363337797483 1.00018185319784 2.1218852401547373e-09 -1.181534295360863e-05 -1.8143988757435952e-06 1.5019786211301368e-10 -9.129265425847414e-11 -1.1203992454858675e-09 7.832004167023059e-06 5.595112104705368e-06 0.00018649839311983394 0.9999992238351885 0.9998412342383445 1.0000184869690174 3.841354458141699e-10 -1.2209124012937252e-06 -1.884546110873427e-07 1.5792281499391602e-10 -1.005191469229202e-10 -1.1333526804766144e-09 7.963120050685401e-07 5.692651136069376e-07 1.896662362537438e-05 0.9999999229635728 0.9998417336076569 1.0000018396320391 2.0675926626059932e-10 -1.2120941217350556e-07 -2.5568215366159638e-08 1.5872202347236235e-10 -1.014837704594211e-10 -1.1340639245959462e-09 7.891358480110043e-08 6.095767687229343e-08 1.8843395890197035e-06 0.9999999930086203 0.9998417836390159 1.0000001717515514 1.8898361699176078e-10 -1.0828833584316237e-08 -9.276649607539745e-09 1.5880628986782213e-10 -1.0157667844276947e-10 -1.1341269525457149e-09 7.603704392155337e-09 2.403294614412991e-08 1.8764961089006715e-07 0.9999793288702367 0.9998270237349304 1.000492226091104 5.422591069277722e-09 -3.092112411684945e-05 -5.050431775301661e-06 1.3580720019248974e-10 -7.443626858524356e-11 -1.068969191755205e-09 2.117800488724091e-05 1.512936563069756e-05 0.0005042903826467567
1.152 0.9999347447507491 0.9997951779113792 1.0015539003912293 1.6899075405783824e-08 -8.38655762637064e-05 -2.2085429138899752e-05 -2.660497914892725e-10 -9.314666182188221e-12 -7.682425192663863e-10 6.653283496865964e-05 4.752958379950423e-05 0.001584263734080583 0.9999922800464306 0.9998362744536553 1.0001838294177945 2.1153424392620353e-09 -1.180944273364703e-05 -2.2548546981623864e-06 1.2043516156020175e-10 -9.059516710078132e-11 -1.1528436226137145e-09 7.883209870936062e-06 5.631684224285193e-06 0.00018771653479537543 0.999999215260838 0.9998412281132276 1.0000186910229996 3.8160766929012575e-10 -1.2208510059713525e-06 -2.3407885212193125e-07 1.57302336970909e-10 -1.0000115283866856e-10 -1.1657659216645048e-09 8.016882652652406e-07 5.730975593702131e-07 1.909453490720367e-05 0.9999999221771978 0.9998417330462628 1.0000018583360601 2.0454319988457055e-10 -1.212083824736006e-07 -3.161783135838473e-08 1.6099501426165932e-10 -1.00976134499522e-10 -1.166474992709132e-09 7.943259688325152e-08 6.132530462950213e-08 1.8966895051507491e-06 0.99999999300452 0.9998417836364774 1.000000171837668 1.8679739000871623e-10 -1.082840326217007e-08 -1.1367887185074432e-08 1.6136849577297443e-10 -1.0106986718768322e-10 -1.1665373432223666e-09 7.605543899209026e-09 2.4115820163986245e-08 1.876460056914671e-07 0.999979114523765 0.9998268706026386 1.0004973261754004 5.403475633169039e-09 -3.0877911412131254e-05 -6.275587920756534e-06 4.6633414326775185e-11 -7.295514786878597e-11 -1.1016025850533557e-09 2.1307095802144207e-05 1.5221576179046398e-05 0.0005073610629682907
1.162 0.9999342424211921 0.9997948190061898 1.0015658439780137 1.6690541928810676e-08 -8.344776791963295e-05 -2.6977885670510133e-05 -6.211283127778188e-10 4.251046587829962e-12 -8.04810649088781e-10 6.681800320569066e-05 4.773327231633432e-05 0.001591043820722285 0.9999922010503551 0.9998362180188526 1.0001857093049702 2.0958562561166978e-09 -1.1803545814789916e-05 -2.7559068026691396e-06 8.985458759121314e-11 -8.986691861796459e-11 -1.1855395469105045e-09 7.933232399828169e-06 5.6674114563787425e-06 0.00018890652936097793 0.9999992070967563 0.9998412222812116 1.000018885311246 3.7381645984595985e-10 -1.2207899749498571e-06 -2.849366544078826e-07 1.5636756151883863e-10 -9.949033727440626e-11 -1.1984338367218796e-09 8.069446341067423e-07 5.768446314243192e-07 1.92195936140309e-05 0.9999999214409808 0.9998417325207073 1.0000018758467981 1.978319731762483e-10 -1.212077141659491e-07 -3.734344287713849e-08 1.6299630927871614e-10 -1.0047631064142732e-10 -1.1991411123304617e-09 7.993454444601426e-08 6.168091703448185e-08 1.9086340015090404e-06 0.9999999930146041 0.9998417836440779 1.0000001715868636 1.801933120681426e-10 -1.0828334012971377e-08 -1.2579150333707358e-08 1.6366315985303254e-10 -1.0057093403741309e-10 -1.1992033556821815e-09 7.593151854233348e-09 2.419372680458666e-08 1.873199496598478e-07 0.999978911668818 0.9998267256798462 1.0005021527845872 5.35608732830108e-09 -3.083475942042067e-05 -7.670912350797757e-06 -4.479342699429505e-11 -7.118171438871617e-11 -1.1344806606615812e-09 2.143274383059101e-05 1.5311327652723465e-05 0.0005103498436985835
1.172 0.9999337875639623 0.9997944940151611 1.001576658591039 1.639485168440657e-08 -8.303204052632916e-05 -3.242987738026461e-05 -9.550019284943396e-10 2.2079848125103784e-11 -8.415619668387455e-10 6.708644465074162e-05 4.792501255377971e-05 0.0015974260872329091 0.9999921266034802 0.9998361648339912 1.0001874809131077 2.0634589582134017e-09 -1.17976522197218e-05 -3.314251115340618e-06 6.17931834020293e-11 -8.909972769315053e-11 -1.2184858057892968e-09 7.981796515515691e-06 5.702097224438862e-06 0.0001900618318853054 0.9999991993853862 0.999841216772618 1.0000190688257327 3.6065749466051394e-10 -1.2207293385045374e-06 -3.405291099928145e-07 1.5509564240081082e-10 -9.898722864930927e-11 -1.231354940789518e-09 8.120549790874679e-07 5.804876788048312e-07 1.9341178163259902e-05 0.9999999207512115 0.9998417320283395 1.0000018922548164 1.8650843676389567e-10 -1.2120743791196028e-07 -4.252398784170558e-08 1.643642780702073e-10 -9.998463804932247e-11 -1.2320608559335084e-09 8.041839281825245e-08 6.202324282401048e-08 1.920147861865595e-06 0.9999999930305445 0.9998417836558682 1.0000001711996067 1.6905224734377178e-10 -1.08286570566869e-08 -1.271713422623775e-08 1.6529489433377218e-10 -1.0007999365561701e-10 -1.232122948197452e-09 7.574108655561773e-09 2.4266256226416456e-08 1.868416809470352e-07 0.9999787217157527 0.9998265899741187 1.0005066723602105 5.2807514212848705e-09 -3.0791668049138575e-05 -9.22734671103732e-06 -1.2854643959457288e-10 -6.905288682748602e-11 -1.167602347179079e-09 2.1554153092235236e-05 1.539805149883661e-05 0.000513237798899275
1.182 0.9999333846603858 0.9997942061398 1.0015862375978153 1.6017686647506446e-08 -8.261838299876415e-05 -3.837831608214634e-05 -1.2349640066367026e-09 4.4765069198416803e-11 -8.784988576255595e-10 6.733438291418639e-05 4.8102106448678154e-05 0.001603320689437929 0.9999920571679045 0.9998361152291954 1.0001891332441009 2.021121281462966e-09 -1.1791761639984574e-05 -3.923792133454621e-06 3.961627477833257e-11 -8.828682141716381e-11 -1.2516827223556856e-09 8.028575759700037e-06 5.7355083473205065e-06 0.00019117467893052913 0.9999991921643657 0.9998412116143349 1.0000192406722392 3.4486904568023214e-10 -1.2206687944093085e-06 -4.002304063242266e-07 1.5369247346003168e-10 -9.84923582099878e-11 -1.2645297565873187e-09 8.169891674196789e-07 5.840051847412466e-07 1.9458573833340253e-05 0.9999999201028651 0.9998417315655707 1.0000019076815254 1.732873077756527e-10 -1.212072517701865e-07 -4.707820296131327e-08 1.649868562913626e-10 -9.950212028546569e-11 -1.2652342912900951e-09 8.088379922108063e-08 6.235151694542991e-08 1.9312261042146967e-06 0.999999993043049 0.9998417836652105 1.0000001708989248 1.5608740337264735e-10 -1.0829070059755898e-08 -1.1755006895927756e-08 1.661194300644653e-10 -9.95979978079992e-11 -1.26529665182987e-09 7.557860378138714e-09 2.4333414373811283e-08 1.864449386542859e-07 0.9999785459635764 0.9998264644134733 1.0005108539865337 5.180925501743448e-09 -3.0748636876205864e-05 -1.0927726071198159e-05 -1.9506936727638015e-10 -6.651366094065645e-11 -1.2009685894588774e-09 2.1670377757703584e-05 1.5481072032750542e-05 0.0005160024314002896
1.192 0.9999330375346303 0.9997939581121589 1.0015944899483906 1.5567275537348806e-08 -8.220678426722116e-05 -4.4731833720657456e-05 -1.4355890180486834e-09 7.265967865873439e-11 -9.156259108607487e-10 6.755756739401249e-05 4.826151715179957e-05 0.0016086264642845112 0.9999919931423442 0.9998360694893104 1.0001906568053396 1.973454944653832e-09 -1.1785873697421573e-05 -4.575735717290158e-06 2.6127016084877184e-11 -8.742352232619703e-11 -1.2851327239885692e-09 8.07320341121583e-06 5.767382872806567e-06 0.00019223634617314525 0.9999991854655429 0.9998412068291155 1.0000194000926956 3.3073548640864044e-10 -1.2206079699053844e-06 -4.633138681920394e-07 1.5251524589518408e-10 -9.800661228789932e-11 -1.2979600151834204e-09 8.217142266084156e-07 5.873736349726205e-07 1.957099811652684e-05 0.9999999194908672 0.9998417311287755 1.0000019222479626 1.6242101825799546e-10 -1.21206782665986e-07 -5.108412753417309e-08 1.6497444762930806e-10 -9.902900940387703e-11 -1.2986636408203167e-09 8.133105696014115e-08 6.266579341090409e-08 1.941879010475852e-06 0.9999999930433482 0.9998417836658398 1.0000001708938202 1.455469665766516e-10 -1.0829200408231547e-08 -9.851258165968714e-09 1.662230361283662e-10 -9.912538132882923e-11 -1.2987260221997927e-09 7.55282532097525e-09 2.439605183290649e-08 1.8634201951410488e-07 0.9999783855317139 0.9998263497976335 1.0005146710139237 5.061897020860677e-09 -3.07056654149375e-05 -1.2747012604886127e-05 -2.3677339304505786e-10 -6.35271016598737e-11 -1.2345817446947173e-09 2.1780353480910027e-05 1.5559628895160013e-05 0.0005186184155582688
1.202 0.9999327491268741 0.9997937520327849 1.001601345578131 1.5051461345229852e-08 -8.179723359823292e-05 -5.137422606614458e-05 -1.5429047458916606e-09 1.0577046555413878e-10 -9.52948637208503e-10 6.775148743369591e-05 4.8400022019743116e-05 0.0016132360165252394 0.9999919348404371 0.9998360278383999 1.0001920441265877 1.923836551681133e-09 -1.177998826178203e-05 -5.258902144679413e-06 2.3014399544793604e-11 -8.650931365927735e-11 -1.3188391924321615e-09 8.115290715464754e-06 5.797443103088824e-06 0.00019323757918765887 0.999999179314176 0.9998412024350045 1.0000195464840902 3.212181762020447e-10 -1.2205467381494496e-06 -5.289635845653709e-07 1.519218261636147e-10 -9.753026127636762e-11 -1.3316494710248507e-09 8.261958942416858e-07 5.905686334848385e-07 1.967763503446065e-05 0.9999999189113886 0.9998417307152189 1.000001936043806 1.5682943477465416e-10 -1.2120590372901714e-07 -5.476070527181635e-08 1.645505858455111e-10 -9.856571716841072e-11 -1.3323526124568427e-09 8.176081642098962e-08 6.29668342554479e-08 1.952121858678771e-06 0.9999999930247013 0.9998417836529407 1.0000001713433002 1.4034726635778306e-10 -1.0828920880529366e-08 -7.328301872671536e-09 1.6581536872124074e-10 -9.866245779545758e-11 -1.3324149517896798e-09 7.563724983737421e-09 2.4455657116298355e-08 1.866466172924601e-07 0.9999782412967134 0.9998262467528125 1.0005181025665135 4.92789196331038e-09 -3.0662753430024924e-05 -1.4653217901289735e-05 -2.4937108316483706e-10 -6.008316359485541e-11 -1.2684459878287793e-09 2.18829505307405e-05 1.563291501005628e-05 0.0005210588574178337
1.212 0.9999325213061511 0.9997935892370126 1.0016067598735965 1.4475989945456888e-08 -8.138972069078567e-05 -5.817029707438521e-05 -1.5565265091842185e-09 1.4368467417149658e-10 -9.904747454180339e-10 6.791166219972373e-05 4.851441970468179e-05 0.0016170426187425949 0.9999918824726233 0.9998359904268045 1.0001932901928745 1.872791098603853e-09 -1.1774105550572507e-05 -5.960247381783116e-06 3.0457106644239636e-11 -8.554644840928976e-11 -1.3528078180289095e-09 8.154451201627185e-06 5.825412965244482e-06 0.00019416917216543835 0.999999173728199 0.9998411984448139 1.000019679417074 3.1635012295671917e-10 -1.220485319943094e-06 -5.962718531809194e-07 1.5208139860093076e-10 -9.706343011244845e-11 -1.3656036982016263e-09 8.304003066690605e-07 5.93566085631624e-07 1.9777675331253962e-05 0.9999999183628502 0.9998417303237731 1.0000019491044365 1.5649717250927988e-10 -1.2120483581873084e-07 -5.841293474688789e-08 1.6388341023224124e-10 -9.811149687539155e-11 -1.3663062915586368e-09 8.21734956461978e-08 6.325549995236878e-08 1.9619616380539378e-06 0.9999999929835759 0.9998417836239898 1.0000001723292815 1.4046802804663146e-10 -1.0828452245543489e-08 -4.612396927988016e-09 1.6506472344041974e-10 -9.821000373772883e-11 -1.366368866264576e-09 7.590021856120923e-09 2.451357891557736e-08 1.8734553847889666e-07 0.9999781138396315 0.9998261556941256 1.0005211347976455 4.7804369784814696e-09 -3.0619901037331714e-05 -1.6608976624350632e-05 -2.326653532019082e-10 -5.6204381254647454e-11 -1.3025671962593465e-09 2.1977045494008246e-05 1.5700127808363467e-05 0.0005232970013140503
1.222 0.999932354741403 0.9997934702028398 1.0016107167580186 1.384534185698312e-08 -8.098423547712533e-05 -6.497363931129858e-05 -1.4892895287321254e-09 1.8554771096850176e-10 -1.0282131273097026e-09 6.80339780297872e-05 4.8601771162121056e-05 0.001619948253067351 0.9999918361332386 0.9998359573219187 1.0001943927536785 1.8189425055037615e-09 -1.1768225935868162e-05 -6.66556224905025e-06 4.70537974227638e-11 -8.454248519881567e-11 -1.3870457967590468e-09 8.19032885562934e-06 5.851038135298488e-06 0.00019502264132275347 0.9999991687174434 0.9998411948655681 1.0000197986556205 3.141991640054957e-10 -1.220424089800163e-06 -6.642346408750386e-07 1.5287450058902577e-10 -9.66070788812269e-11 -1.399829187431534e-09 8.342958194557652e-07 5.96343468607209e-07 1.9870361904159955e-05 0.9999999178463681 0.9998417299552351 1.0000019614015323 1.5943660913707328e-10 -1.212039530600779e-07 -6.235700672606667e-08 1.6298290809262144e-10 -9.766772764240975e-11 -1.4005316586467318e-09 8.256867359672949e-08 6.353206794032519e-08 1.9713844772969217e-06 0.9999999929202131 0.9998417835791602 1.0000001738442732 1.4391612159448275e-10 -1.0828169074685417e-08 -2.1517538211536785e-09 1.6399386183839402e-10 -9.776805916620115e-11 -1.4005941615399894e-09 7.626854766748811e-09 2.457046196074572e-08 1.8831965048354595e-07 0.9999780034091417 0.9998260767992341 1.00052376177155 4.6192845098861264e-09 -3.057710850827638e-05 -1.8573655693789503e-05 -1.905522571490238e-10 -5.1949299648031595e-11 -1.3369526931834304e-09 2.206160467707331e-05 1.5760528809334546e-05 0.0005253082193909065
1.232 0.9999322488441542 0.9997933945099633 1.001613230074098 1.3164678132915817e-08 -8.058076780536176e-05 -7.163561633145428e-05 -1.3644611405438892e-09 2.3010077206663459e-10 -1.0661743690398467e-09 6.811503233366756e-05 4.8659645344095683e-05 0.0016218718165670499 0.999991795794095 0.9998359285036069 1.0001953524768448 1.7610892506160346e-09 -1.1762349625866307e-05 -7.360297977034452e-06 7.016573220117461e-11 -8.350892519144672e-11 -1.4215613714652618e-09 8.222626945789133e-06 5.874106629672791e-06 0.0001957909145889315 0.9999991642828642 0.9998411916979495 1.0000199041760456 3.1295624293930025e-10 -1.2203632593779283e-06 -7.317615843096963e-07 1.5398466124544001e-10 -9.616140209537636e-11 -1.434334622164739e-09 8.378549763293998e-07 5.988812176525977e-07 1.9955038861717397e-05 0.9999999173655438 0.9998417296121792 1.0000019728484673 1.6377824141830696e-10 -1.2120346714883343e-07 -6.684875576173177e-08 1.6176743450042941e-10 -9.723557294692419e-11 -1.4350367121628478e-09 8.29447387326012e-08 6.379581047459426e-08 1.980348379033088e-06 0.9999999928384778 0.9998417835212127 1.0000001757954176 1.488156267498587e-10 -1.0828282515255009e-08 -3.3683031790067283e-10 1.625445637514856e-10 -9.733724959546561e-11 -1.435099600560931e-09 7.66807845657842e-09 2.4626226602698062e-08 1.8940433584942782e-07 0.9999779099041367 0.9998260099959162 1.0005259858804523 4.444464340058766e-09 -3.053437595203151e-05 -2.050581123441544e-05 -1.3017750260397032e-10 -4.741017895092305e-11 -1.3716114469949056e-09 2.2135769254794826e-05 1.5813504450568163e-05 0.0005270720446520633
1.242 0.9999322017891757 0.9997933608545343 1.001614343109675 1.2440678315732271e-08 -8.017930727959954e-05 -7.801463435418257e-05 -1.2112431527613436e-09 2.757797688729115e-10 -1.1043706328922365e-09 6.815243743144477e-05 4.868633627355029e-05 0.0016227563746232484 0.9999917613053136 0.9998359038647973 1.000196172928933 1.6991759068517658e-09 -1.1756476500991165e-05 -8.03044256864108e-06 9.655091493879618e-11 -8.246144862583716e-11 -1.4563644358803317e-09 8.251133665324795e-06 5.89446712320007e-06 0.0001964689442555537 0.9999991604159224 0.9998411889358589 1.0000199961813474 3.1191641310829227e-10 -1.220302712022407e-06 -7.977090618842615e-07 1.5512353294885025e-10 -9.572667484107581e-11 -1.4691293251431455e-09 8.410564386169531e-07 6.011640950880043e-07 2.003119826338209e-05 0.9999999169257139 0.9998417292984173 1.0000019833179417 1.6875279713323123e-10 -1.2120326123029695e-07 -7.203236868030152e-08 1.602475416058397e-10 -9.681503419197646e-11 -1.469831497813006e-09 8.329878844006659e-08 6.404484474799197e-08 1.9887817304286723e-06 0.9999999927450901 0.9998417834549487 1.000000178022446 1.5439080887258567e-10 -1.0828676017600052e-08 5.593965541877539e-10 1.6075758980178867e-10 -9.69178383709836e-11 -1.4698945647470305e-09 7.709343441322633e-09 2.4680330025643015e-08 1.904636682122562e-07 0.9999778328777518 0.9998259549649405 1.0005278177505863 4.257230432192895e-09 -3.0491703151302635e-05 -2.2365749570651893e-05 -6.049225231868742e-11 -4.270699443481529e-11 -1.4065532545257345e-09 2.2198930660895435e-05 1.585861994703285e-05 0.0005285739709647829
1.252 0.9999322106114962 0.999793367118454 1.001614126303534 1.1680743585224486e-08 -7.977984337856998e-05 -8.398473996063611e-05 -1.059681567345768e-09 3.208618784043196e-10 -1.1428151064400098e-09 6.814504120393011e-05 4.868102069067729e-05 0.001622574430092317 0.9999917324034718 0.9998358832173022 1.0001968603811497 1.6336257191336634e-09 -1.1750606229656689e-05 -8.663355753221508e-06 1.229959350790148e-10 -8.14170070012063e-11 -1.491466441280863e-09 8.275740922565559e-06 5.912042374096996e-06 0.00019705415453113995 0.9999991570983369 0.9998411865662353 1.000020075106782 3.108263500902733e-10 -1.220242119346237e-06 -8.609319693711439e-07 1.5618266712969607e-10 -9.530413392902712e-11 -1.5042247533826803e-09 8.438865763003019e-07 6.031823323033194e-07 2.009851705633521e-05 0.9999999165328589 0.9998417290182228 1.0000019926674129 1.7403922946361275e-10 -1.2120300732248239e-07 -7.791377236775657e-08 1.5862953207425938e-10 -9.640632477298936e-11 -1.504927614428015e-09 8.362668449432835e-08 6.427621875602893e-08 1.9965847013400735e-06 0.9999999926484553 0.9998417833863735 1.0000001803250929 1.6031403373799887e-10 -1.0829021096826593e-08 4.1588129586730703e-10 1.588705082335514e-10 -9.651043384965288e-11 -1.504990574483729e-09 7.749659665676679e-09 2.4732140147678743e-08 1.9143839323174223e-07 0.9999777715625761 0.9998259111580763 1.0005292756431445 4.059371653961963e-09 -3.044908967944804e-05 -2.411792470967526e-05 9.318258328781145e-12 -3.7974403178215534e-11 -1.4417900796272856e-09 2.225078547478232e-05 1.589565850366878e-05 0.0005298067626561954
1.262 0.9999322713702488 0.999793410486421 1.0016126733560298 1.0891907607327605e-08 -7.938236573546574e-05 -8.944267498646482e-05 -9.360971418853475e-10 3.636325612615366e-10 -1.181522621364905e-09 6.809303378024881e-05 4.86438342815662e-05 0.0016213304720779078 0.9999917087263344 0.9998358663023414 1.0001974234586595 1.5643700211903904e-09 -1.1744738552289727e-05 -9.248473259705064e-06 1.467101953753179e-10 -8.039358231133439e-11 -1.5268800522571102e-09 8.296453693846558e-06 5.926835908108656e-06 0.00019754666301993642 0.9999991543023187 0.9998411845692275 1.0000201416141483 3.089223684915826e-10 -1.2201812249936622e-06 -9.203436351973675e-07 1.5717084193359652e-10 -9.489353821359402e-11 -1.5396337074945871e-09 8.463405380400761e-07 6.049324160071564e-07 2.0156880687643365e-05 0.9999999161924014 0.9998417287754695 1.0000020007677906 1.7880363952341307e-10 -1.2120244844666148e-07 -8.435601687934906e-08 1.572070639648475e-10 -9.600993656721838e-11 -1.5403370771695675e-09 8.392325900580086e-08 6.448625598023258e-08 2.003633311177373e-06 0.999999992557314 0.9998417833217312 1.000000182495234 1.657446313177319e-10 -1.082906148860529e-08 -7.25417491023707e-10 1.5720544093995112e-10 -9.611538255087911e-11 -1.5404000003199627e-09 7.790827476774197e-09 2.478139090065276e-08 1.923437862698145e-07 0.9999777249145962 0.9998258778294881 1.0005303844087916 3.852219154387162e-09 -3.0406535183079006e-05 -2.5732926117186114e-05 7.111518167342518e-11 -3.3351644573383505e-11 -1.477334610705917e-09 2.2291362170347e-05 1.5924640426205755e-05 0.0005307710918158848
1.272 0.9999323793633695 0.9997934875993083 1.0016100961241199 1.0080759825761358e-08 -7.898686433585093e-05 -9.431274352065028e-05 -8.597770772951622e-10 4.025509810123544e-10 -1.2205090474663705e-09 6.799792774679819e-05 4.8575857547085996e-05 0.0016190605060590133 0.9999916898327599 0.9998358528047665 1.0001978726666856 1.4908707635243655e-09 -1.1738873478949515e-05 -9.777814968122939e-06 1.6548402127067624e-10 -7.940835683101414e-11 -1.5626193891857793e-09 8.313388942808607e-06 5.938931250384704e-06 0.00019794925410741263 0.9999991519913369 0.9998411829187385 1.0000201965738749 3.049616071589614e-10 -1.220120043150269e-06 -9.74977087789342e-07 1.580196620982534e-10 -9.449577290060821e-11 -1.5753697125821056e-09 8.484227705220481e-07 6.064174877714605e-07 2.020639468847424e-05 0.9999999159080549 0.9998417285728105 1.000002007531051 1.8173352437115082e-10 -1.212015991596048e-07 -9.109574577968775e-08 1.5613002877628212e-10 -9.562598887678917e-11 -1.576073724561813e-09 8.418269099269721e-08 6.467106253726302e-08 2.009790124620554e-06 0.9999999924794022 0.9998417832665486 1.0000001843490498 1.693633090444934e-10 -1.0828811668502848e-08 -2.6715279673621984e-09 1.5593447105550255e-10 -9.573299183196693e-11 -1.576136933640793e-09 7.834358932782972e-09 2.482836084213826e-08 1.9322750926083502e-07 0.9999776916715857 0.9998258540774443 1.0005311740979506 3.636650584715958e-09 -3.0364039579984868e-05 -2.7188874591899666e-05 1.18648471303303e-10 -2.8966773983484153e-11 -1.5132017855854072e-09 2.2321016683550803e-05 1.5945819957105364e-05 0.0005314754322109836
1.282 0.9999325293729268 0.9997935947294271 1.0016065187813772 9.254226496853634e-09 -7.859332947637224e-05 -9.85491510079783e-05 -8.41184278377562e-10 4.363824092010081e-10 -1.2597922444366145e-09 6.786241920372652e-05 4.847901654433762e-05 0.0016158287417904359 0.9999916752259614 0.999835842369673 1.0001982198366006 1.4130026982500155e-09 -1.1733011247717033e-05 -1.0246264580976021e-05 1.7779796543736322e-10 -7.847534064208483e-11 -1.5986996561638579e-09 8.326764727031165e-06 5.948484145644332e-06 0.00019826712030335223 0.9999991501213996 0.9998411815833398 1.0000202410345795 2.9811785447108537e-10 -1.220058815052528e-06 -1.0240468537116522e-06 1.5848367457577338e-10 -9.411127378111287e-11 -1.611447943492931e-09 8.501470241434692e-07 6.076473581919267e-07 2.0247386069951268e-05 0.99999991568091 0.999841728411025 1.0000020129320928 1.8193279793740242e-10 -1.212007011150722e-07 -9.77830891791575e-08 1.5528443281064008e-10 -9.525549019651298e-11 -1.6121526586190889e-09 8.439916640558831e-08 6.482704879126991e-08 2.01492296224428e-06 0.9999999924203165 0.9998417832248251 1.000000185754113 1.7026652426947844e-10 -1.082851285347873e-08 -5.1161657117824094e-09 1.5495670463991003e-10 -9.536340291339018e-11 -1.6122161687712056e-09 7.877581242875777e-09 2.4873456133119003e-08 1.941008407915532e-07 0.9999776704204348 0.9998258388924234 1.0005316783571965 3.4139471084749477e-09 -3.0321603017336257e-05 -2.8472131353461224e-05 1.4805956749937857e-10 -2.4927204812270637e-11 -1.5494067899563407e-09 2.2340398649850608e-05 1.5959661157443597e-05 0.0005319352552941799
1.292 0.999932715919398 0.9997937279621845 1.0016020717602503 8.420120896758108e-09 -7.820175154610453e-05 -0.00010213579949785385 -8.81640253802616e-10 4.642835459202299e-10 -1.299389935642777e-09 6.76901541609238e-05 4.835591599662937e-05 0.0016117220240502012 0.9999916643781338 0.9998358346199978 1.0001984775388777 1.3317260154089358e-09 -1.1727152099326857e-05 -1.0651616755504785e-05 1.8301127495567575e-10 -7.760575188990123e-11 -1.6351373450691342e-09 8.336881463261036e-06 5.955709173700349e-06 0.00019850741765336955 0.9999991486428477 0.9998411805275561 1.0000202761800474 2.8866829577296446e-10 -1.2199977851721345e-06 -1.0670093669002025e-06 1.5828142155574508e-10 -9.37400097571294e-11 -1.6478848725738205e-09 8.515358913120864e-07 6.086381590234749e-07 2.0280394151387444e-05 0.9999999155089477 0.9998417282886721 1.0000020170200883 1.7961053854825624e-10 -1.2119999849666695e-07 -1.0404328867158197e-07 1.5442775306822404e-10 -9.489864087253347e-11 -1.6485899721466086e-09 8.456796564395316e-08 6.495146467326262e-08 2.0189289678759866e-06 0.9999999923828014 0.9998417831985202 1.0000001866461743 1.6865649243829574e-10 -1.082840936954322e-08 -7.701479144967113e-09 1.540333854073587e-10 -9.500703241757603e-11 -1.6486540742467773e-09 7.912268306332975e-09 2.4916479339386313e-08 1.9486636568120896e-07 0.9999776596675266 0.9998258312073856 1.0005319327525017 3.186437338326844e-09 -3.0279225648865013e-05 -2.957731244047695e-05 1.5815050891788198e-10 -2.1311863476958582e-11 -1.5859666416140055e-09 2.2350394347494703e-05 1.596679714609488e-05 0.000532171671713383
1.302 0.9999329335043168 0.9997938833694358 1.0015968859678288 7.586826474319397e-09 -7.781212083061252e-05 -0.00010508381172449582 -9.742998197009898e-10 4.85831944010069e-10 -1.3393222627552402e-09 6.748543605729605e-05 4.820963033774378e-05 0.0016068428590665775 0.9999916567545366 0.9998358291737234 1.0001986585087765 1.2489012888542172e-09 -1.1721296080906044e-05 -1.0994406342973612e-05 1.8155178187022399e-10 -7.680612318717892e-11 -1.6719499468864415e-09 8.344098211738326e-06 5.960862805680613e-06 0.00019867870091697158 0.9999991475026169 0.9998411797134785 1.000020303274893 2.7782386092752787e-10 -1.2199370026532828e-06 -1.1036118683199368e-06 1.5737879483893655e-10 -9.338321483909382e-11 -1.6846979903472377e-09 8.526199195898379e-07 6.094116802632279e-07 2.030614941236321e-05 0.9999999153871197 0.9998417282021448 1.0000020199161301 1.7591265844802714e-10 -1.211995407759425e-07 -1.0954745953991298e-07 1.5348163536701403e-10 -9.455512740367517e-11 -1.6854035246395489e-09 8.468688837092604e-08 6.504305132627734e-08 2.0217623617546284e-06 0.9999999923666073 0.9998417831874581 1.000000187032011 1.6567262747003443e-10 -1.0828550848807709e-08 -1.0090996751353922e-08 1.530820321115242e-10 -9.466413410704066e-11 -1.685467875986574e-09 7.927175949558136e-09 2.4956249635942098e-08 1.953064728411149e-07 0.9999776579064901 0.9998258299461796 1.0005319731543423 2.957283246823673e-09 -3.0236907437496252e-05 -3.0506672963410003e-05 1.503766500899106e-10 -1.8167485717192496e-11 -1.6228991615632368e-09 2.2352055125894137e-05 1.596797896922015e-05 0.0005322097254988233
1.312 0.9999331768240214 0.9997940571621923 1.0015910876883063 6.762434830825652e-09 -7.74244274991525e-05 -0.00010742727575076966 -1.1061832433923413e-09 5.010052039550223e-10 -1.3796095615909873e-09 6.725291402195346e-05 4.80434809948455e-05 0.0016013019812173475 0.9999916518353107 0.9998358256594623 1.0001987751262233 1.166540269691871e-09 -1.1715443032758775e-05 -1.127754874404009e-05 1.7489629873802197e-10 -7.60792682212767e-11 -1.709156231744403e-09 8.348807085299382e-06 5.964225121815237e-06 0.00019879031142154628 0.9999991466468049 0.9998411791025992 1.0000203236030067 2.66988841286842e-10 -1.2198763093289053e-06 -1.1339133226271592e-06 1.5616997296732685e-10 -9.304061180896733e-11 -1.7219051445744208e-09 8.534362772251731e-07 6.099944028417513e-07 2.032553916651595e-05 0.9999999153079907 0.9998417281461315 1.0000020217975445 1.7218266097536304e-10 -1.2119916954947398e-07 -1.1407147199112216e-07 1.5273296729127533e-10 -9.422468355844767e-11 -1.7226117808174697e-09 8.475764686978858e-08 6.510281948590041e-08 2.0234618690750508e-06 0.9999999923689448 0.9998417831896443 1.0000001869783217 1.6265265189261896e-10 -1.0828779098631737e-08 -1.2032305315571392e-08 1.5237859196265317e-10 -9.433488211869999e-11 -1.722676206411557e-09 7.913427904731197e-09 2.4991104790274406e-08 1.9517080391781104e-07 0.9999776636784862 0.9998258340666095 1.0005318343007956 2.7297105491730417e-09 -3.0194648143385292e-05 -3.1268981427357954e-05 1.2842998584628905e-10 -1.5508462109211394e-11 -1.6602234273223378e-09 2.2346520966536436e-05 1.5964020992332257e-05 0.0005320765699416638
1.322 0.9999334409420267 0.9997942458137702 1.0015847944710576 5.954007358303115e-09 -7.703866175724436e-05 -0.00010921783562763276 -1.2608992384786184e-09 5.101186604475237e-10 -1.4202735076631232e-09 6.699728819289944e-05 4.78608258564259e-05 0.0015952113279246532 0.9999916491336057 0.9998358237294098 1.0001988389838425 1.0861398449849842e-09 -1.1709592748082801e-05 -1.1505836511592326e-05 1.6521640798018827e-10 -7.542404411053413e-11 -1.7467762706844553e-09 8.351408514054636e-06 5.966082143042951e-06 0.00019885178488198788 0.9999991460232575 0.9998411786576604 1.0000203384059183 2.571001234177135e-10 -1.219815499309437e-06 -1.1582647522742265e-06 1.5537541949665347e-10 -9.271275993837367e-11 -1.759526622377614e-09 8.54026830174355e-07 6.104161383352246e-07 2.0339559091604498e-05 0.9999999152627664 0.999841728114351 1.0000020228733038 1.6930108783150076e-10 -1.2119867937912848e-07 -1.1752458712849312e-07 1.527569429348988e-10 -9.390838607881312e-11 -1.7602339505303982e-09 8.478661079889243e-08 6.51346440716115e-08 2.0241673554529567e-06 0.9999999923853545 0.999841783201895 1.0000001865908488 1.6047153290982712e-10 -1.0828888167517954e-08 -1.3390513620914029e-08 1.5248370925415596e-10 -9.40198165252991e-11 -1.7602987019516731e-09 7.87000056305964e-09 2.5020080174235025e-08 1.9431848257987006e-07 0.9999776756213675 0.9998258425955544 1.0005315486260928 2.5063330983079025e-09 -3.015244748304648e-05 -3.187804487111326e-05 9.738162292304213e-11 -1.332247970301278e-11 -1.6979595993954121e-09 2.2334947894860446e-05 1.5955749044423796e-05 0.0005317997351676326
1.332 0.9999337214130688 0.999794446148412 1.001578112170833 5.167298747243598e-09 -7.665481401616738e-05 -0.00011051879749248129 -1.421574005563492e-09 5.137384545567366e-10 -1.461336432942901e-09 6.672305994772002e-05 4.766488082606698e-05 0.0015886780893603668 0.9999916482090577 0.9998358230689702 1.0001988605661307 1.0084436098585826e-09 -1.1703745149383172e-05 -1.1685353927631195e-05 1.547686004338594e-10 -7.483704661097314e-11 -1.784830163643451e-09 8.352289439126235e-06 5.966710256886197e-06 0.00019887233191334444 0.9999991455838185 0.9998411783442597 1.000020348829384 2.4839186807617933e-10 -1.2197544949244406e-06 -1.177249798897621e-06 1.5569191965425337e-10 -9.239966973065415e-11 -1.7975825061805317e-09 8.544355077479666e-07 6.107081743356832e-07 2.0349251036700062e-05 0.9999999152424232 0.9998417281003554 1.0000020233573947 1.674516163670593e-10 -1.2119799221117852e-07 -1.1994256077282005e-07 1.5409405932405646e-10 -9.360623927391742e-11 -1.798291011522099e-09 8.478425714583556e-08 6.514513154113612e-08 2.0241135886122197e-06 0.9999999924107252 0.9998417832205577 1.0000001859904233 1.5930734926553013e-10 -1.0828800171473535e-08 -1.4146610848461992e-08 1.5392228209164697e-10 -9.371873622745688e-11 -1.7983559686585674e-09 7.805586750857959e-09 2.5043805180070995e-08 1.9282965150856037e-07 0.9999776925055153 0.9998258546545719 1.0005311454068417 2.2889101218111457e-09 -3.0110305303629662e-05 -3.235106848550289e-05 6.25633081368415e-11 -1.1575559172117014e-11 -1.7361287329165588e-09 2.2318445879362453e-05 1.5943956054833736e-05 0.0005314056487578091
1.342 0.999934014357414 0.9997946553943774 1.0015711331740287 4.406886373393297e-09 -7.627287493475299e-05 -0.0001113993782421592 -1.5734340457632583e-09 5.125887592477107e-10 -1.5028220317120272e-09 6.643434397559576e-05 4.745858555756564e-05 0.0015818002361382682 0.9999916486762149 0.9998358234027772 1.0001988490491864 9.336032280997838e-10 -1.1697900334589609e-05 -1.182288051086424e-05 1.4528738997150795e-10 -7.43121728051974e-11 -1.8233401690216196e-09 8.351805913319668e-06 5.966363790578957e-06 0.00019886042675235956 0.9999991452859652 0.9998411781320186 1.0000203558848468 2.4055956841538286e-10 -1.2196933949866288e-06 -1.1916005044075434e-06 1.5741067679877278e-10 -9.210122963017031e-11 -1.836094624383015e-09 8.547051459036959e-07 6.109010429682118e-07 2.0355631592751414e-05 0.9999999152386586 0.9998417280982156 1.000002023446491 1.6628319041644694e-10 -1.2119720672616047e-07 -1.2145461566232733e-07 1.5688953579683044e-10 -9.331866851246584e-11 -1.8368042793973869e-09 8.476323484400405e-08 6.514252280344715e-08 2.023595078334516e-06 0.9999999924401758 0.9998417832421469 1.0000001852922589 1.5880484834732178e-10 -1.08286140053063e-08 -1.4369556628228521e-08 1.5682514620465148e-10 -9.343204478471842e-11 -1.836869522470824e-09 7.735147482942786e-09 2.506437548742939e-08 1.9100890957128696e-07 0.9999777132557407 0.9998258694755453 1.000530650240691 2.0785001532970102e-09 -3.0068221630145352e-05 -3.270703261066937e-05 2.8523867743536734e-11 -1.0219604642360107e-11 -1.7747527006073234e-09 2.2298031390722482e-05 1.5929368163048275e-05 0.0005309185090795045
1.352 0.999934316488905 0.9997948712039835 1.0015639357286445 3.6765278127419977e-09 -7.589283531503863e-05 -0.0001119296086663289 -1.705582163702294e-09 5.074622856537674e-10 -1.544754705517635e-09 6.613474812050618e-05 4.724451760754055e-05 0.0015746636625304216 0.9999916502081029 0.9998358244972402 1.0001988122163061 8.615593331109281e-10 -1.1692058477494964e-05 -1.1925349505928442e-05 1.3763746981400911e-10 -7.384351865134095e-11 -1.8623284589803013e-09 8.350271067094238e-06 5.965266415344608e-06 0.00019882352367363908 0.9999991450936991 0.9998411779952205 1.0000203604285745 2.3314573941918336e-10 -1.2196323731053728e-06 -1.2021095423928435e-06 1.602309352895524e-10 -9.181778453394861e-11 -1.8750852868470418e-09 8.548744016127144e-07 6.110223231592e-07 2.0359621697833255e-05 0.9999999152445157 0.9998417281029612 1.000002023305498 1.6529893969957381e-10 -1.2119649695088654e-07 -1.2224102970080985e-07 1.6072442366202355e-10 -9.304576447973711e-11 -1.8757961407828895e-09 8.473574451827701e-08 6.513499704231788e-08 2.022909459968356e-06 0.999999992469653 0.9998417832637663 1.0000001845921385 1.5846311950261723e-10 -1.0828503506299413e-08 -1.4178405757968432e-08 1.6076093180806325e-10 -9.315949284632066e-11 -1.8758618061337233e-09 7.673054891555503e-09 2.508432774375794e-08 1.8926484687305083e-07 0.9999777369600715 0.9998258864069579 1.0005300848375611 1.8758335502970943e-09 -3.0026196564462495e-05 -3.2965242778922244e-05 -1.6327584489077592e-12 -9.199020615817493e-12 -1.8138541669618132e-09 2.2274596399987956e-05 1.5912622571231414e-05 0.0005303595503207496
1.362 0.9999346251038569 0.9997950916456744 1.0015565842078789 2.979528923618686e-09 -7.551468594935874e-05 -0.00011217623904024316 -1.8117306944195548e-09 4.991482386977472e-10 -1.5871596371871634e-09 6.582731750793424e-05 4.702485251461763e-05 0.0015673408584417317 0.999991652535601 0.9998358261600993 1.0001987564731287 7.924233062195108e-10 -1.1686219675657537e-05 -1.1999408886578133e-05 1.3183828415244018e-10 -7.342286877985378e-11 -1.901818876315958e-09 8.347948761661325e-06 5.963606611280952e-06 0.00019876790563183727 0.9999991449777408 0.9998411779129494 1.0000203631572662 2.2592536248099768e-10 -1.219571527616919e-06 -1.209556330132462e-06 1.633734334119713e-10 -9.15489328483054e-11 -1.914577912515787e-09 8.549754465890198e-07 6.110949837884124e-07 2.0361990918517356e-05 0.9999999152546555 0.9998417281107788 1.0000020230612559 1.6424008357175714e-10 -1.2119596049351775e-07 -1.2249575767588658e-07 1.6473796626211003e-10 -9.278716662420396e-11 -1.9152898372571473e-09 8.47112987996963e-08 6.512908567051268e-08 2.0222999859065217e-06 0.9999999924962111 0.999841783283313 1.0000001839599257 1.5801964099141074e-10 -1.0828566216100261e-08 -1.3708580917297752e-08 1.6486128802703103e-10 -9.290152213462835e-11 -1.9153560153847755e-09 7.62713692887347e-09 2.510546445024979e-08 1.8793812225488417e-07 0.9999777628673736 0.999825904912199 1.0005294670767353 1.6816868580300519e-09 -2.9984230133508675e-05 -3.3144160435136835e-05 -2.6386806228547325e-11 -8.456613369789366e-12 -1.853457110542802e-09 2.224889340751405e-05 1.589425684864985e-05 0.0005297466862942826
1.372 0.9999349380401333 0.9997953151747823 1.0015491300850545 2.3188720979779708e-09 -7.51384175412161e-05 -0.0001121998142889876 -1.889939775738184e-09 4.883785300248345e-10 -1.6300626941981526e-09 6.551453264974034e-05 4.6801362442207304e-05 0.001559890864630219 0.9999916554436177 0.9998358282376942 1.0001986869389232 7.266099100482871e-10 -1.1680383874645197e-05 -1.2051107445456946e-05 1.27388773255515e-10 -7.30438595073162e-11 -1.9418352888342625e-09 8.345052476391082e-06 5.9615368700814606e-06 0.00019869865505721992 0.9999991449151816 0.9998411778688386 1.000020364616323 2.1903986512252842e-10 -1.2195108030059841e-06 -1.2146551556444075e-06 1.659198586231954e-10 -9.129479441455167e-11 -1.954596388051896e-09 8.550328633258495e-07 6.111365761323279e-07 2.0363327451550065e-05 0.9999999152653553 0.9998417281190081 1.0000020228025603 1.632210448771021e-10 -1.2119554238321547e-07 -1.2240077382576285e-07 1.6796821330065393e-10 -9.25431894877397e-11 -1.9553099137302795e-09 8.469562899457555e-08 6.512877389811374e-08 2.021918294427609e-06 0.9999999925180456 0.9998417832994975 1.0000001834387648 1.5758642374870255e-10 -1.0828747316319811e-08 -1.3088835947017826e-08 1.6815993752939588e-10 -9.265831780914252e-11 -1.9553763886096696e-09 7.597488720325873e-09 2.5128277104312505e-08 1.8718213489537436e-07 0.9999777903764435 0.9998259245617667 1.0005288112670256 1.497012491988539e-09 -2.9942322214057436e-05 -3.32605656444571e-05 -4.550219182805306e-11 -7.938290196501138e-12 -1.8935862269727128e-09 2.222153427244744e-05 1.5874708094115455e-05 0.0005290944804474722
1.382 0.9999352536164003 0.9997955405901331 1.0015416133810295 1.697004218110361e-09 -7.47640207526827e-05 -0.00011205291900387188 -1.941666019305357e-09 4.757952132862363e-10 -1.6734903817554553e-09 6.519834750858226e-05 4.657544337132165e-05 0.001552360180043837 0.9999916587651296 0.9998358306107038 1.0001986075884954 6.646284084690787e-10 -1.1674550918521762e-05 -1.2085705733482806e-05 1.2367304442982292e-10 -7.269986114962222e-11 -1.9824029916801663e-09 8.341748323882771e-06 5.959175847261984e-06 0.00019861972396290406 0.9999991448887872 0.9998411778505767 1.0000203652163033 2.127895216956985e-10 -1.2194500431740416e-06 -1.2180249020385124e-06 1.6717530745089517e-10 -9.105566479319597e-11 -1.995166505035407e-09 8.550637237530269e-07 6.111592751735276e-07 2.0364037432102214e-05 0.9999999152743343 0.9998417281260216 1.0000020225841222 1.6252042569020377e-10 -1.2119508628118774e-07 -1.2211169707309178e-07 1.6971063352031933e-10 -9.231394680440535e-11 -1.9958809959651518e-09 8.469077406959476e-08 6.513542373016598e-08 2.0218171859009612e-06 0.9999999925343713 0.9998417833117595 1.0000001830477867 1.5744019563533705e-10 -1.0828890441484317e-08 -1.2428473029322025e-08 1.6995086080210435e-10 -9.24296145684882e-11 -1.9959476088874663e-09 7.579854518716735e-09 2.515214857481841e-08 1.8695364338106426e-07 0.9999778190194096 0.9998259450214118 1.000528128542258 1.3227294921454226e-09 -2.9900472582521027e-05 -3.332905171053511e-05 -5.952419604914856e-11 -7.595682082192663e-12 -1.934266666292893e-09 2.2192999443651002e-05 1.585431952956631e-05 0.000528414364471531
1.392 0.9999355705610083 0.9997957669832372 1.0015340643589499 1.1155011095944758e-09 -7.439148633111421e-05 -0.00011177946285077125 -1.9705509791702256e-09 4.619358956970998e-10 -1.717469863797694e-09 6.488025278015457e-05 4.634816031045342e-05 0.0015447842717944053 0.9999916623740954 0.9998358331890839 1.0001985214209452 6.06743289448427e-10 -1.1668720682674454e-05 -1.2107596097515578e-05 1.202372540511389e-10 -7.23862341040614e-11 -2.023547597978165e-09 8.338160803558781e-06 5.956612472229317e-06 0.00019853407225242257 0.999999144886118 0.9998411778492774 1.0000203652536925 2.072909754048586e-10 -1.2193891229889762e-06 -1.2201756534053363e-06 1.6685979390972379e-10 -9.083165315183977e-11 -2.0363131644104737e-09 8.550785526893364e-07 6.111705662114522e-07 2.0364368832406833e-05 0.9999999152804968 0.9998417281310363 1.0000020224325805 1.6224020166620962e-10 -1.2119446682066975e-07 -1.217510837825818e-07 1.6970115714313053e-10 -9.209904961702575e-11 -2.0370287674369846e-09 8.469588721271814e-08 6.514830174651746e-08 2.021968691187118e-06 0.9999999925452265 0.9998417833201266 1.00000018278665 1.576816156802413e-10 -1.0828870450460091e-08 -1.181130251299224e-08 1.6997210678431228e-10 -9.221554215564232e-11 -2.03709567282304e-09 7.570006835525404e-09 2.5176008158980467e-08 1.8708770903825062e-07 0.9999778484421253 0.9998259660381311 1.0005274273284204 1.1593855563226554e-09 -2.985868104724993e-05 -3.3361813688220184e-05 -6.933264397809735e-11 -7.388043345551636e-12 -1.9755243720542808e-09 2.2163653850748675e-05 1.5833351852601385e-05 0.0005277150183197599
1.402 0.9999358879384598 0.9997959936857596 1.0015265052763778 5.749673969238324e-10 -7.402080521067774e-05 -0.0001114147954869843 -1.9813057885602964e-09 4.472312879462514e-10 -1.7620292464858174e-09 6.456135119806039e-05 4.612030109549106e-05 0.0015371893718777096 0.9999916661780713 0.9998358359067933 1.0001984306355605 5.528427919673702e-10 -1.1662893180474768e-05 -1.2120308521641365e-05 1.1684120973849103e-10 -7.209877021350446e-11 -2.065295742534434e-09 8.334379971901076e-06 5.953911071266514e-06 0.0001984438410235924 0.9999991448985952 0.9998411778588127 1.000020364933133 2.0234430266197895e-10 -1.2193280551910184e-06 -1.2215071585404201e-06 1.650621164913743e-10 -9.062214384135885e-11 -2.0780630403623796e-09 8.550828219525496e-07 6.111743235639165e-07 2.0364449759375874e-05 0.9999999152836377 0.9998417281339061 1.0000020223534067 1.621707710933177e-10 -1.2119369710899647e-07 -1.214061848196737e-07 1.6806046695597332e-10 -9.189879439838924e-11 -2.0787793188958855e-09 8.470829622826927e-08 6.516540251544672e-08 2.02229437155956e-06 0.9999999925512433 0.9998417833250507 1.0000001826409122 1.5810026566652882e-10 -1.082869995626152e-08 -1.12933307364338e-08 1.6834708038757862e-10 -9.201613294870402e-11 -2.0788466669658837e-09 7.566190709399342e-09 2.5199007079220594e-08 1.873859549515604e-07 0.9999778783837974 0.9998259874256133 1.000526713828958 1.0070384852256646e-09 -2.9816947554431166e-05 -3.336867075146939e-05 -7.588925588804757e-11 -7.281889842270634e-12 -2.0173862046175623e-09 2.2133766051754996e-05 1.5811996915575063e-05 0.0005270028288738873
1.412 0.9999362050794807 0.9997962202195592 1.001518952051482 7.529595474528569e-11 -7.36519685038069e-05 -0.00011098640702890221 -1.9788581994397425e-09 4.3201426187375506e-10 -1.8071969007101513e-09 6.424243447022817e-05 4.5892431355454746e-05 0.0015295943105385918 0.9999916701111471 0.9998358387167461 1.0001983368000185 5.026294240232302e-10 -1.1657068557573703e-05 -1.2126577324676145e-05 1.1336621463493894e-10 -7.183370468974807e-11 -2.1076745120769224e-09 8.330468925792593e-06 5.951116714639551e-06 0.00019835053169458218 0.9999991449205882 0.9998411778751604 1.000020364389095 1.976127410154128e-10 -1.21926698527545e-06 -1.2223156466529537e-06 1.6205371465529309e-10 -9.042723533892255e-11 -2.1204429216310988e-09 8.550786376411775e-07 6.111720295242715e-07 2.0364330072053426e-05 0.9999999152841464 0.9998417281349095 1.0000020223379502 1.6197101663870552e-10 -1.211929228204744e-07 -1.211298060236793e-07 1.6509870002823126e-10 -9.171358052294138e-11 -2.12116004013966e-09 8.472451323490652e-08 6.51842561790576e-08 2.0226963020367494e-06 0.9999999925534133 0.999841783327241 1.0000001825876128 1.5835425130800934e-10 -1.0828524866343205e-08 -1.0903025094094954e-08 1.653899199737792e-10 -9.18311528294511e-11 -2.121227339125528e-09 7.568800526246862e-09 2.5220818322107164e-08 1.8767819666457717e-07 0.999977908657547 0.999826009050353 1.0005259924877836 8.654591409706192e-10 -2.977527218292808e-05 -3.335725442716049e-05 -8.014379680426606e-11 -7.251337915555658e-12 -2.0598795042968757e-09 2.2103527909330672e-05 1.5790391782290847e-05 0.0005262823594428514
1.422 0.9999365215186341 0.9997964462521178 1.0015114157491467 -3.839687102040936e-10 -7.328496738263262e-05 -0.0001105149770904016 -1.9677344036845006e-09 4.16531714239949e-10 -1.8530020498707106e-09 6.392405465710154e-05 4.566494550695052e-05 0.0015220122145756189 0.9999916741276209 0.999835841586294 1.0001982410009893 4.5589966198094897e-10 -1.1651246974589049e-05 -1.2128445459581389e-05 1.0974317026121199e-10 -7.158874138919637e-11 -2.150711856402697e-09 8.32647076058343e-06 5.948260186938717e-06 0.00019825517025162372 0.9999991449485893 0.9998411778958144 1.000020363705517 1.928948383544953e-10 -1.2192060738900072e-06 -1.222806801987558e-06 1.5814554483548962e-10 -9.024690102946775e-11 -2.163480454442985e-09 8.550663167112129e-07 6.11163902675207e-07 2.036401815144317e-05 0.9999999152827282 0.9998417281345511 1.0000020223700115 1.614410794363975e-10 -1.211923040842788e-07 -1.209441807897406e-07 1.6116303296765013e-10 -9.154254208462379e-11 -2.1641982178068567e-09 8.474103925680907e-08 6.520249550343348e-08 2.0230823664868283e-06 0.9999999925528625 0.9998417833275023 1.0000001826005391 1.5824268750980738e-10 -1.0828505198394788e-08 -1.06442761886281e-08 1.614516273036495e-10 -9.16609136102124e-11 -2.164265713282255e-09 7.57828968385142e-09 2.524140280511729e-08 1.8785676253518643e-07 0.9999779391330307 0.9998260308192315 1.000525266403181 7.344284636867061e-10 -2.9733655026145633e-05 -3.333329719445617e-05 -8.296289410356315e-11 -7.276534756950045e-12 -2.1030325092988297e-09 2.207307284688973e-05 1.576863176970798e-05 0.0005255567830158149
1.432 0.9999368369415541 0.9997966715588478 1.00150390383765 -8.034572165702115e-10 -7.291979293957e-05 -0.00011001556981467275 -1.9516130101870636e-09 4.009621182409983e-10 -1.8994741899218646e-09 6.3606585818105e-05 4.543811079613309e-05 0.0015144519733781734 0.9999916781966419 0.9998358444933964 1.0001981439716114 4.1265295086624207e-10 -1.164542846833652e-05 -1.2127386383961045e-05 1.0600148302194132e-10 -7.136154275440681e-11 -2.1944356619622885e-09 8.322414460439162e-06 5.945362193408322e-06 0.00019815844570248562 0.9999991449805126 0.9998411779192857 1.0000203629323696 1.8823104836374473e-10 -1.219145357168243e-06 -1.223112988198393e-06 1.5369085032593835e-10 -9.008110818320981e-11 -2.2072033562376034e-09 8.550456246638471e-07 6.11149772465211e-07 2.036350903338555e-05 0.9999999152801701 0.9998417281333936 1.0000020224313317 1.6062454109027887e-10 -1.2119187714729675e-07 -1.2084775497435902e-07 1.566390555439847e-10 -9.138592905199713e-11 -2.207921869238861e-09 8.475493213327845e-08 6.521815204356176e-08 2.023383064219428e-06 0.999999992550666 0.9998417833266027 1.0000001826546112 1.5781074225239092e-10 -1.0828677519769083e-08 -1.0502140322625604e-08 1.5692062796515635e-10 -9.150482234100051e-11 -2.2079895593573953e-09 7.593227451493593e-09 2.5260505468753815e-08 1.8788536691277064e-07 0.9999779697217176 0.9998260526690029 1.000524537678195 6.138542319648013e-10 -2.9692096054738368e-05 -3.33009650951066e-05 -8.499249444194129e-11 -7.343362784324637e-12 -2.1468730118126232e-09 2.2042491509103488e-05 1.5746781634811906e-05 0.0005248282533210428
1.442 0.999937151142361 0.9997968959926643 1.0014964212027413 -1.1840270863765605e-09 -7.255643614507463e-05 -0.00010949882087240355 -1.933059479207651e-09 3.8542875666453215e-10 -1.9466433100375e-09 6.329027425566096e-05 4.5212103194706605e-05 0.0015069194349196142 0.9999916822978971 0.9998358474235433 1.0001980461940068 3.730077132011609e-10 -1.1639612911302821e-05 -1.212442734507595e-05 1.0238345965377743e-10 -7.115151205518569e-11 -2.238874944578701e-09 8.318319498868333e-06 5.942436645589776e-06 0.00019806081941724048 0.999999145015148 0.9998411779447107 1.0000203620985197 1.8381790334771217e-10 -1.2190847071910136e-06 -1.2233123523823722e-06 1.4917902661310414e-10 -8.992984244953466e-11 -2.251640834894867e-09 8.550165803239524e-07 6.111296446645011e-07 2.0362803423063886e-05 0.9999999152771712 0.9998417281319365 1.0000020225055064 1.5972524802867719e-10 -1.211915140045417e-07 -1.2082389598678162e-07 1.5204035430982402e-10 -9.124365537971004e-11 -2.2523602553328218e-09 8.476414938652471e-08 6.522980145269529e-08 2.023560014812837e-06 0.9999999925477124 0.9998417833251785 1.0000001827288973 1.5726247788907439e-10 -1.0828913628661722e-08 -1.0450507569032908e-08 1.5231348102760845e-10 -9.136332602931122e-11 -2.252427683920059e-09 7.609609393926772e-09 2.5277336685678263e-08 1.8778819259996688e-07 0.9999780003650148 0.9998260745578088 1.0005238077032514 5.036883513166813e-10 -2.965059507454522e-05 -3.326319059260378e-05 -8.650483992073205e-11 -7.441642096030703e-12 -2.1914303554971126e-09 2.2011844353811268e-05 1.5724884569760726e-05 0.0005240982044173535
1.452 0.9999374639907223 0.999797119460456 1.0014889709318409 -1.5268688732144138e-09 -7.219488794385887e-05 -0.00010897201393514927 -1.9135199170293383e-09 3.700144666486271e-10 -1.994539822852661e-09 6.297527747864279e-05 4.4987035237118936e-05 0.0014994183344511913 0.9999916864183114 0.9998358503673934 1.0001979479777992 3.3707109410805174e-10 -1.1633800112650761e-05 -1.2120262212677975e-05 9.936878767804775e-11 -7.095726968404823e-11 -2.284058832975524e-09 8.314199183240826e-06 5.939493050659254e-06 0.00019796260594592748 0.9999991450517787 0.9998411779715762 1.0000203612207819 1.7987583100114994e-10 -1.2190239324134322e-06 -1.2234470480152015e-06 1.4525925547126952e-10 -8.979253705230296e-11 -2.2968219480430893e-09 8.549798526472794e-07 6.111039879288525e-07 2.036191804413259e-05 0.9999999152742479 0.9998417281305494 1.0000020225801036 1.5897489015145366e-10 -1.2119102335431345e-07 -1.2084967066490423e-07 1.4803336534035722e-10 -9.111583663796477e-11 -2.2975420649655325e-09 8.476770696476619e-08 6.523669878586333e-08 2.0236075344839137e-06 0.9999999925446427 0.9998417833236867 1.0000001828080416 1.5683140534757798e-10 -1.0829022410448745e-08 -1.0459937688589815e-08 1.4829775701777483e-10 -9.123603953242506e-11 -2.2976095590407724e-09 7.6216130319338e-09 2.5290763132683382e-08 1.8763076214007932e-07 0.9999780310251031 0.999826096458631 1.0005230773741953 4.0380175366293756e-10 -2.960915182829781e-05 -3.322197559052982e-05 -8.73720017598907e-11 -7.564659038189281e-12 -2.2367341527950194e-09 2.1981171227572633e-05 1.5702969042833115e-05 0.0005233675798554606
1.462 0.9999377754073723 0.9997973419055928 1.0014815548969693 -1.8335556610546351e-09 -7.183513941502069e-05 -0.00010843999090750245 -1.8935970396343843e-09 3.547721628485299e-10 -2.0431949977846455e-09 6.26616930916467e-05 4.4762976659877114e-05 0.0014919509829071386 0.9999916905496289 0.9998358533190496 1.0001978495175678 3.048474037451328e-10 -1.1627989980148948e-05 -1.2115346550212194e-05 9.752116731432465e-11 -7.077812328645728e-11 -2.3300173478897628e-09 8.310062914206085e-06 5.936538126620953e-06 0.0001978640276241583 0.9999991450899386 0.9998411779995512 1.000020360309609 1.7655290706045528e-10 -1.2189629404381387e-06 -1.223538161381651e-06 1.425965648714314e-10 -8.966904501244232e-11 -2.3427765877625682e-09 8.549368330805279e-07 6.11073798770603e-07 2.0360887547745485e-05 0.9999999152717126 0.999841728129456 1.0000020226471815 1.5853592417227357e-10 -1.2119031275097563e-07 -1.2090277296979372e-07 1.452924100175973e-10 -9.100185962838656e-11 -2.343497124412947e-09 8.476572565076268e-08 6.523893727171114e-08 2.0235473239497666e-06 0.9999999925418466 0.9998417833224068 1.0000001828822633 1.5668080223711117e-10 -1.0828910992597761e-08 -1.0503785706449015e-08 1.4554906624557275e-10 -9.112249397566975e-11 -2.3435648486426177e-09 7.623775505438974e-09 2.5299974018465775e-08 1.8749215286072078e-07 0.9999780616781537 0.9998261183544473 1.0005223472536922 3.139031186627141e-10 -2.956776615684282e-05 -3.3178647537084445e-05 -8.724135173632455e-11 -7.707681345211218e-12 -2.2828144481761785e-09 2.195049828002431e-05 1.5681053738005322e-05 0.0005226369981045549
1.472 0.9999380853465752 0.9997975632954006 1.0014741741723276 -2.1060549025063383e-09 -7.147718185477296e-05 -0.00010790587782579181 -1.873482604329525e-09 3.397349443662565e-10 -2.092639502126642e-09 6.234957932461918e-05 4.45399690684198e-05 0.0014845187550208683 0.9999916946867246 0.9998358562748506 1.0001977509331923 2.761584569094945e-10 -1.1622182604267188e-05 -1.210997212010912e-05 9.722721540857071e-11 -7.06134147519569e-11 -2.37678060900198e-09 8.305917574151896e-06 5.933576794799582e-06 0.00019776524714427065 0.9999991451292853 0.9998411780283911 1.0000203593722448 1.7383610062670824e-10 -1.2189018214803253e-06 -1.2235961067723955e-06 1.4162632362030712e-10 -8.955949795952801e-11 -2.3895345996024867e-09 8.548894651405361e-07 6.110404887225793e-07 2.0359759146320685e-05 0.9999999152697011 0.9998417281287536 1.0000020227027313 1.5841128167606809e-10 -1.211894721835588e-07 -1.209655171157031e-07 1.4425785159773121e-10 -9.090161271263144e-11 -2.3902557383945074e-09 8.475935749954204e-08 6.523748789355295e-08 2.023416988007135e-06 0.9999999925395073 0.999841783321471 1.0000001829464287 1.5681571540612815e-10 -1.0828669660798744e-08 -1.056155659562017e-08 1.445081514296949e-10 -9.102293996726966e-11 -2.3903233862414647e-09 7.613700454004892e-09 2.5305132008693926e-08 1.8742704890950678e-07 0.9999780923095035 0.9998261402347823 1.000521617686233 2.3347634325248465e-10 -2.9526438082116097e-05 -3.313406269306605e-05 -8.582821835923267e-11 -7.867270681538404e-12 -2.3297016371663077e-09 2.1919842695538643e-05 1.5659150935395737e-05 0.0005219068647368762
1.482 0.9999383937840011 0.9997977836124972 1.0014668293232452 -2.3466925882212433e-09 -7.112100670353261e-05 -0.00010737163497255526 -1.8533213119824072e-09 3.2492199314001196e-10 -2.14290538498765e-09 6.203896905112047e-05 4.4318035951852625e-05 0.0014771224220103693 0.9999916988264614 0.9998358592325567 1.000197652297225 2.5060714332650275e-10 -1.161637818598216e-05 -1.2104321759605011e-05 9.851479855261862e-11 -7.046264310892835e-11 -2.424379291673922e-09 8.301768278420824e-06 5.9306127153254005e-06 0.00019766638446935527 0.9999991451695431 0.9998411780578992 1.0000203584142917 1.7150454922058556e-10 -1.2188407765692502e-06 -1.2236267172170736e-06 1.4238842340584915e-10 -8.946346890426646e-11 -2.43712663275956e-09 8.548399134994424e-07 6.110056399077731e-07 2.0358583275392585e-05 0.9999999152682224 0.9998417281284497 1.0000020227456654 1.5839836113754702e-10 -1.2118870259353175e-07 -1.2102605635978556e-07 1.449706345833022e-10 -9.081500124799328e-11 -2.437848267748293e-09 8.475050610650714e-08 6.523393770279207e-08 2.0232567305862524e-06 0.9999999925376638 0.999841783320906 1.0000001829987795 1.5703449556944027e-10 -1.0828499525613841e-08 -1.0619635964874513e-08 1.4521608530134668e-10 -9.093692358805868e-11 -2.43791590073098e-09 7.593518538971637e-09 2.5307405295186164e-08 1.874367486955794e-07 0.999978122910335 0.9998261620933371 1.0005208888773067 1.6176093952214132e-10 -2.9485167737412217e-05 -3.3088758970990716e-05 -8.313223984864196e-11 -8.041813713715208e-12 -2.377426552837241e-09 2.1889215760974344e-05 1.5637268702134635e-05 0.0005211774445026773
1.492 0.9999387007086036 0.9997980028489905 1.0014595205997114 -2.5579733517460846e-09 -7.076660537521165e-05 -0.00010683845548309232 -1.8333466935068204e-09 3.1034344908157563e-10 -2.1940242705256415e-09 6.172987903517578e-05 4.409718928910974e-05 0.0014697623715768555 0.9999917029669457 0.9998358621908149 1.0001975536529144 2.276940441407453e-10 -1.1610576867570092e-05 -1.2098507905466364e-05 1.0107941559414974e-10 -7.032561695789634e-11 -2.4728444807632197e-09 8.297618729793332e-06 5.9276485381121e-06 0.00019756752519951696 0.9999991452104832 0.9998411780879128 1.0000203574404103 1.6924275707890304e-10 -1.218779947598628e-06 -1.2236342606567294e-06 1.4456841284104903e-10 -8.938104779620621e-11 -2.485583959102407e-09 8.547901812029123e-07 6.109707094117224e-07 2.035740456234579e-05 0.9999999152672153 0.9998417281285005 1.0000020227767865 1.581999765969163e-10 -1.211881461444974e-07 -1.210778547625353e-07 1.47115633514253e-10 -9.074140927712079e-11 -2.486305733389934e-09 8.47413465235852e-08 6.522996302781608e-08 2.023099580472146e-06 0.9999999925362698 0.9998417833206803 1.0000001830397338 1.570420106688584e-10 -1.0828542514062102e-08 -1.0670407071098345e-08 1.473578071904085e-10 -9.086417386386089e-11 -2.486373432948316e-09 7.569166390317477e-09 2.5308311700927262e-08 1.8746981474574452e-07 0.9999781534754686 0.9998261839264118 1.000520160946199 9.788237530644789e-11 -2.9443955195170714e-05 -3.304306574396867e-05 -7.944070764543589e-11 -8.229653740959985e-12 -2.4260199252016938e-09 2.185862477290932e-05 1.561541225413194e-05 0.0005204489066427512
1.502 0.9999390061173519 0.9997982210027152 1.0014522480619683 -2.742267852282282e-09 -7.041396913589568e-05 -0.00010630704298981281 -1.8138099940829864e-09 2.960041002663968e-10 -2.2460287534238796e-09 6.142231588930527e-05 4.3877433804836e-05 0.001462438750571086 0.999991707107045 0.9998358651488163 1.0001974550257218 2.070849580601974e-10 -1.1604778610054261e-05 -1.2092598739546087e-05 1.0447989249369399e-10 -7.020183285987942e-11 -2.5222077070508208e-09 8.293471398754704e-06 5.924686029892309e-06 0.00019746872578638524 0.9999991452519184 0.9998411781182981 1.0000203564545638 1.669037958393538e-10 -1.218719296290792e-06 -1.2236227605681118e-06 1.4770534243376474e-10 -8.931184967600344e-11 -2.5349379549156226e-09 8.547417967305161e-07 6.109367887406197e-07 2.0356255962060263e-05 0.9999999152665864 0.9998417281288402 1.0000020227979072 1.5768717383639198e-10 -1.211877645833567e-07 -1.211185266830748e-07 1.502299634992437e-10 -9.068134172642197e-11 -2.5356592775595633e-09 8.473380516308872e-08 6.522682565974009e-08 2.0229672489983682e-06 0.9999999925352427 0.9998417833207355 1.0000001830708904 1.5671149218928509e-10 -1.0828759984788628e-08 -1.0710843675972267e-08 1.5046967314753814e-10 -9.080439801811229e-11 -2.5357273749076253e-09 7.548131905651012e-09 2.5308952718806654e-08 1.8744888390347935e-07 0.9999781840019324 0.9998262057318836 1.0005194339601193 4.112416522111343e-11 -2.9402800347464007e-05 -3.299717981914411e-05 -7.51552924915704e-11 -8.430154287900728e-12 -2.4755139797466654e-09 2.182807422753577e-05 1.5593584805279114e-05 0.0005197213540820923
1.512 0.9999393100119077 0.9997984380748577 1.0014450116595008 -2.901603642086788e-09 -7.006308913757373e-05 -0.00010577779827046614 -1.794865798521179e-09 2.8190516617265154e-10 -2.2989512117677508e-09 6.111627988468176e-05 4.365876969208869e-05 0.0014551515564083547 0.9999917112460863 0.9998358681060812 1.0001973564304016 1.8878431282494138e-10 -1.1598983228877534e-05 -1.2086635402606974e-05 1.0833159645631255e-10 -7.009116126779592e-11 -2.572500383374554e-09 8.289327685595804e-06 5.921726190565027e-06 0.00019737001821088795 0.9999991452936986 0.9998411781489491 1.0000203554599976 1.646815768267721e-10 -1.2186586378763736e-06 -1.2235964720755565e-06 1.5139131215133646e-10 -8.92552649410736e-11 -2.585219967051227e-09 8.546956534911765e-07 6.109044954239358e-07 2.0355156617295407e-05 0.9999999152662391 0.9998417281293992 1.0000020228111206 1.5707280690188224e-10 -1.2118737292244176e-07 -1.2114864288644552e-07 1.539030804478837e-10 -9.063390101423275e-11 -2.5859408165846608e-09 8.472915477669538e-08 6.522516208589252e-08 2.022870854360382e-06 0.9999999925344902 0.9998417833210049 1.0000001830942256 1.5625768099956132e-10 -1.0828967558909366e-08 -1.0741147984279556e-08 1.5414146606971587e-10 -9.075754564587095e-11 -2.5860088434948323e-09 7.536627868298052e-09 2.5309729704921636e-08 1.8731015969752639e-07 0.9999782144880628 0.9998262275085656 1.0005187079555409 -8.893639831688839e-12 -2.936170293930448e-05 -3.295121624455315e-05 -7.061408772020869e-11 -8.642374212737724e-12 -2.525940037503351e-09 2.1797566620625394e-05 1.5571788139319436e-05 0.0005189948432300855
1.522 0.9999396123965972 0.9997986540685095 1.0014378112791826 -3.0377986990191267e-09 -6.971395657786118e-05 -0.00010525094048219409 -1.776567564804649e-09 2.6804578309529686e-10 -2.352824581044358e-09 6.081176740221593e-05 4.344119436351924e-05 0.0014479006951777077 0.9999917153836737 0.9998358710623276 1.000197257875235 1.729841818023089e-10 -1.1593190551751609e-05 -1.2080642811545766e-05 1.1235050294338408e-10 -6.999303164078382e-11 -2.6237547744119573e-09 8.285188127764988e-06 5.9187694042989225e-06 0.00019727141475075978 0.9999991453357101 0.9998411781797848 1.0000203544591273 1.6295812200961113e-10 -1.218597800455779e-06 -1.223559785662682e-06 1.5531911975691865e-10 -8.921115253950918e-11 -2.6364618443969473e-09 8.54652012471037e-07 6.108740016650775e-07 2.0354112538025877e-05 0.9999999152660864 0.9998417281301176 1.0000020228182538 1.5675794928953152e-10 -1.2118679910318203e-07 -1.2117054283289973e-07 1.5782518404729097e-10 -9.059900871552467e-11 -2.6371821696983617e-09 8.472780221268187e-08 6.522509213205183e-08 2.0228144732105955e-06 0.9999999925339287 0.999841783321431 1.0000001831115082 1.5608387622691444e-10 -1.0828993107045468e-08 -1.0763454837368177e-08 1.580631587802863e-10 -9.072320589691706e-11 -2.637250596747517e-09 7.537081409464451e-09 2.531061467565969e-08 1.8704273117074722e-07 0.9999782449329538 0.9998262492558099 1.0005179829511424 -5.236517956852039e-11 -2.932066272786614e-05 -3.2905241024590115e-05 -6.605455391045299e-11 -8.86582861287474e-12 -2.5773306514385267e-09 2.1767103047946925e-05 1.555002303990741e-05 0.0005182693980491017
1.532 0.9999399132772138 0.9997988689878082 1.0014306467737712 -3.1528412394941792e-09 -6.936656284568855e-05 -0.00010472658307675962 -1.7589879770863908e-09 2.544239366964271e-10 -2.4076813142182654e-09 6.050877251158603e-05 4.322470357970074e-05 0.0014406860184466767 0.9999917195195775 0.9998358740173906 1.0001971593645897 1.596773444591078e-10 -1.1587400565774453e-05 -1.207463595434795e-05 1.1625082754394144e-10 -6.990719732293454e-11 -2.6760029577002983e-09 8.281052635811802e-06 5.915815609967001e-06 0.0001971729127502748 0.9999991453778736 0.9998411782107492 1.000020353453536 1.6191669268911887e-10 -1.2185367713377935e-06 -1.2235166403667378e-06 1.5918126939099467e-10 -8.917913128998407e-11 -2.688695718760854e-09 8.54610619982359e-07 6.108451419361273e-07 2.035311882033938e-05 0.9999999152660652 0.9998417281309493 1.000002022820609 1.5694424372320202e-10 -1.21186030733697e-07 -1.2118706250569688e-07 1.616871175726199e-10 -9.057613915877021e-11 -2.6894159634210075e-09 8.472932436149242e-08 6.522646811229109e-08 2.022798186211138e-06 0.9999999925334961 0.9998417833219693 1.0000001831240113 1.563930969780474e-10 -1.0828823989347527e-08 -1.0780489236300318e-08 1.6192496854409159e-10 -9.070097262476768e-11 -2.689484301231383e-09 7.547312878966617e-09 2.5311615204682744e-08 1.8670358927539994e-07 0.9999782753361315 0.9998262709732785 1.0005172589555127 -8.968343220715706e-11 -2.9279679628758184e-05 -3.285929122112095e-05 -6.171979132736571e-11 -9.100126727696241e-12 -2.6297179692705038e-09 2.173668367634202e-05 1.5528289627562484e-05 0.0005175450204254748
1.542 0.9999402126603338 0.9997990828374523 1.0014235179783777 -3.249111114180419e-09 -6.902089952801052e-05 -0.00010420477951385561 -1.7423371225369412e-09 2.410375904110978e-10 -2.463555126778821e-09 6.0207287967902224e-05 4.3009292161713226e-05 0.0014335073466592567 0.9999917236536717 0.9998358769711823 1.0001970609005983 1.4842628173879553e-10 -1.1581613424595987e-05 -1.2068623298907974e-05 1.196341798644301e-10 -6.983305379224179e-11 -2.7292775369612256e-09 8.276920707224086e-06 5.91286445438524e-06 0.00019707449926914013 0.9999991454201426 0.9998411782418094 1.00002035244419 1.6130767688346424e-10 -1.2184757044418668e-06 -1.2234697533240732e-06 1.625603021446569e-10 -8.915884258051456e-11 -2.7419543994197876e-09 8.545708656436978e-07 6.108175256985838e-07 2.035216251013302e-05 0.9999999152661369 0.9998417281318682 1.0000020228190332 1.5740038700214839e-10 -1.2118522184910642e-07 -1.212003432290102e-07 1.6506947095552197e-10 -9.056515523454818e-11 -2.7426739330779667e-09 8.473271599092921e-08 6.522903345902518e-08 2.0228185135594602e-06 0.9999999925331551 0.9998417833225932 1.0000001831325716 1.569561984190643e-10 -1.0828614369591173e-08 -1.079433548331347e-08 1.6530748294591673e-10 -9.069033469464353e-11 -2.7427425653506614e-09 7.56189364692486e-09 2.5312961807290956e-08 1.8639380267274638e-07 0.9999783056973669 0.9998262926608092 1.0005165359717683 -1.2166626582868286e-10 -2.923875372331465e-05 -3.2813386751577594e-05 -5.797027269599703e-11 -9.344670310828563e-12 -2.6831347258311042e-09 2.1706308094451635e-05 1.550658761078279e-05 0.0005168216981228287
1.552 0.9999405105529322 0.9997992956224255 1.0014164247197805 -3.3291578883908632e-09 -6.867695827583781e-05 -0.00010368554987854528 -1.7269500308832873e-09 2.2788332308242788e-10 -2.5204792685952097e-09 5.990730583273427e-05 4.2794954434734395e-05 0.00142636448439667 0.9999917277858941 0.9998358799236576 1.000196962484348 1.3855179210135985e-10 -1.1575829313943395e-05 -1.206260880109041e-05 1.220097854558274e-10 -6.97705354195992e-11 -2.7836112794223525e-09 8.272791600265573e-06 5.909915413772819e-06 0.00019697615566726057 0.9999991454624964 0.999841178272951 1.0000203514318216 1.606315484650074e-10 -1.218414786358722e-06 -1.223420194262718e-06 1.6495001365452246e-10 -8.914991503769648e-11 -2.796270873587668e-09 8.545319353288596e-07 6.107906214243671e-07 2.0351225901874916e-05 0.9999999152662846 0.9998417281328624 1.0000020228142203 1.5764591207536457e-10 -1.2118455866794344e-07 -1.2121116732666065e-07 1.6746425385354472e-10 -9.056547105057711e-11 -2.796989668766398e-09 8.47367070645444e-08 6.523240065905462e-08 2.0228676350631367e-06 0.9999999925328892 0.9998417833232919 1.0000001831378778 1.572938096477652e-10 -1.0828550452216919e-08 -1.0805746528083316e-08 1.677029925260747e-10 -9.06914139951239e-11 -2.797057839449266e-09 7.574421017219506e-09 2.5314847768400877e-08 1.8621435900033392e-07 0.9999783360165708 0.9998263143183378 1.0005158140003505 -1.4935773433608063e-10 -2.9197885124603283e-05 -3.2767537275681674e-05 -5.526589917375154e-11 -9.599261288793392e-12 -2.7376140135889017e-09 2.167597556470646e-05 1.5484916464876508e-05 0.0005160994112698286
1.562 0.99994080696217 0.9997995073478432 1.0014093668215198 -3.3952058946201644e-09 -6.833473064674978e-05 -0.00010316889621679775 -1.7131270010531719e-09 2.149584689463964e-10 -2.5784873385689655e-09 5.960881789620346e-05 4.2581684529915e-05 0.0014192572311119696 0.9999917319162127 0.9998358828747949 1.0001968641166379 1.2957252405308223e-10 -1.1570048293866415e-05 -1.2056593584047266e-05 1.2296313961337393e-10 -6.971927890692942e-11 -2.8390376601115007e-09 8.268664499040119e-06 5.906967909434701e-06 0.00019687786230615091 0.9999991455049263 0.9998411783041691 1.0000203504172578 1.595728707542106e-10 -1.2183540781022893e-06 -1.2233677150894671e-06 1.6592491797353466e-10 -8.915195603720662e-11 -2.8516774219809775e-09 8.544929699705729e-07 6.107638445213059e-07 2.035029035766029e-05 0.9999999152665032 0.9998417281339285 1.0000020228069977 1.5738190809904725e-10 -1.2118410242052383e-07 -1.2121914902439937e-07 1.6844485916204482e-10 -9.05767874856048e-11 -2.8523956582351236e-09 8.474008135626515e-08 6.523601769422776e-08 2.0229333573875666e-06 0.999999992532693 0.9998417833240616 1.0000001831407586 1.5710945446217656e-10 -1.0828693322122969e-08 -1.0814323506898176e-08 1.6868423162415226e-10 -9.070326579553922e-11 -2.8524637570744583e-09 7.579676319188607e-09 2.5317125451001976e-08 1.8622398442541172e-07 0.9999783662937212 0.9998263359458497 1.0005150930406517 -1.7357615495509487e-10 -2.915707381923852e-05 -3.2721746581874184e-05 -5.3997987941180624e-11 -9.863520487256419e-12 -2.793188751149853e-09 2.1645685233179108e-05 1.5463275581529474e-05 0.0005153781381522223
1.572 0.9999411018952749 0.9997997180188682 1.0014023441064712 -3.448844716530973e-09 -6.799420805816381e-05 -0.00010265481156446148 -1.7009384445992237e-09 2.0225979591722837e-10 -2.6376130585714102e-09 5.931181601945567e-05 4.236947662913709e-05 0.0014121853893598619 0.9999917360446048 0.9998358858245778 1.0001967657983006 1.2146226212112373e-10 -1.1564270251056332e-05 -1.2050577641016808e-05 1.2235601122030204e-10 -6.967819895081532e-11 -2.8955898113573845e-09 8.264538704040422e-06 5.9040214429332145e-06 0.000196779603231117 0.9999991455474238 0.9998411783354568 1.0000203494015183 1.5825254730259588e-10 -1.2182934672607353e-06 -1.2233117280823892e-06 1.6533975884066606e-10 -8.916471437195507e-11 -2.908207697512113e-09 8.544532564871659e-07 6.107366877696795e-07 2.0349340417114342e-05 0.999999915266784 0.9998417281350616 1.0000020227984012 1.5674387089100855e-10 -1.2118374037403455e-07 -1.2122364254935248e-07 1.6786551581378606e-10 -9.05986553227018e-11 -2.9089252357532424e-09 8.474200345117791e-08 6.523933512939497e-08 2.023000471158353e-06 0.9999999925325589 0.9998417833248983 1.0000001831422496 1.565399031439651e-10 -1.0828930539860097e-08 -1.081941449625005e-08 1.6810558627274334e-10 -9.072586263196478e-11 -2.9089932560983106e-09 7.57546731102147e-09 2.5319465518110025e-08 1.8640996855091508e-07 0.9999783965288239 0.9998263575433495 1.000514373091781 -1.9464563633051127e-10 -2.9116319619731415e-05 -3.2676015746619303e-05 -5.4291008516701964e-11 -1.0137150956747063e-11 -2.8498924271157724e-09 2.1615436347025653e-05 1.5441664423511134e-05 0.0005146578605458729
1.582 0.9999413953594776 0.9997999276406676 1.0013953563979283 -3.4911605111065933e-09 -6.765538188722334e-05 -0.00010214328532664258 -1.6901380458555058e-09 1.8978470484112043e-10 -2.6978904843572456e-09 5.90162924033379e-05 4.215832515738824e-05 0.0014051487705662728 0.9999917401710449 0.99983588877299 1.000196667530149 1.1449795374476612e-10 -1.1558494996537005e-05 -1.2044561264177355e-05 1.2041010906740517e-10 -6.964794466588744e-11 -2.9533014672644768e-09 8.260413814007121e-06 5.901075727812387e-06 0.00019668136983382715 0.9999991455899724 0.9998411783668044 1.0000203483856478 1.570757727591273e-10 -1.2182327655724878e-06 -1.2232523408008888e-06 1.6341321417069719e-10 -8.918748926617515e-11 -2.9658955239367045e-09 8.544124072149561e-07 6.107088653108745e-07 2.0348367256520333e-05 0.9999999152671124 0.9998417281362513 1.0000020227894955 1.5614963287939196e-10 -1.211832843650989e-07 -1.2122473716156825e-07 1.6594461095430288e-10 -9.06306205912125e-11 -2.966611611347399e-09 8.47422496812504e-08 6.52421071099201e-08 2.0230539945733053e-06 0.9999999925324715 0.9998417833257907 1.000000183143419 1.5600406408940584e-10 -1.0829074071893544e-08 -1.0821107239217254e-08 1.6618529755298786e-10 -9.075847356383203e-11 -2.966679532648098e-09 7.563419654176256e-09 2.5321863419757215e-08 1.8668929858829134e-07 0.9999784267218909 0.9998263791108462 1.00051365415274 -2.125479301908794e-10 -2.9075622263468775e-05 -3.2630345349791364e-05 -5.59193657034362e-11 -1.0419483102093165e-11 -2.9077585220178326e-09 2.158522845188674e-05 1.5420082666492624e-05 0.0005139385677624327
1.592 0.999941687361991 0.9998001362183939 1.001388403519891 -3.5231265889971667e-09 -6.731824362713479e-05 -0.00010163430617162494 -1.6802513362324136e-09 1.7753020806209166e-10 -2.7593535333062787e-09 5.872223970570398e-05 4.194822486742571e-05 0.0013981471970324593 0.9999917442955064 0.999835891720012 1.000196569312741 1.0888478584379066e-10 -1.1552722422071045e-05 -1.2038545685024008e-05 1.1760715182662512e-10 -6.9627226416335e-11 -3.012205567017848e-09 8.256289807289215e-06 5.898130749407422e-06 0.0001965831619117149 0.9999991456325532 0.9998411783981975 1.0000203473704283 1.5635990427302953e-10 -1.2181718655512452e-06 -1.2231907743226054e-06 1.6062819547493711e-10 -8.921999242517428e-11 -3.024774019035461e-09 8.543704300548117e-07 6.106803799886166e-07 2.034736994864268e-05 0.9999999152674707 0.9998417281374855 1.0000020227810824 1.5592766944847566e-10 -1.2118262708396212e-07 -1.2122365252618071e-07 1.631650530596278e-10 -9.067231373235676e-11 -3.025488599590768e-09 8.47411946646846e-08 6.524454403200927e-08 2.0230833007627804e-06 0.9999999925324133 0.9998417833267276 1.0000001831450709 1.5583159041082971e-10 -1.0829016339279139e-08 -1.0820621278587253e-08 1.6340666927711625e-10 -9.08009529123472e-11 -3.0255566227091355e-09 7.548045466580086e-09 2.532490993989777e-08 1.8694493169979178e-07 0.9999784568729357 0.9998264006483508 1.0005129362222942 -2.2730398095832584e-10 -2.903498156748215e-05 -3.25847365639344e-05 -5.840200397323514e-11 -1.0709808721398087e-11 -2.966820712038718e-09 2.1555061479975583e-05 1.5398530262750505e-05 0.000513220257865124
1.602 0.9999419779100096 0.9998003437571873 1.001381485297056 -3.54585801380665e-09 -6.698278497001606e-05 -0.00010112786301779282 -1.670774735105364e-09 1.6549308578558248e-10 -2.8220368191208834e-09 5.842965096103355e-05 4.173917078238037e-05 0.0013911804996041635 0.9999917484179713 0.9998358946656313 1.0001964711461948 1.0452923267412987e-10 -1.1546952582185913e-05 -1.2032532746957497e-05 1.1447784536345257e-10 -6.961588500009645e-11 -3.072336229118349e-09 8.252166964886115e-06 5.895186709906659e-06 0.00019648498544928052 0.9999991456751555 0.9998411784296306 1.0000203463561752 1.5611076186486537e-10 -1.2181108227004837e-06 -1.2231289035549621e-06 1.5751823401245087e-10 -8.926210062124757e-11 -3.0848772604609216e-09 8.543276362103592e-07 6.106514582362809e-07 2.0346353656057077e-05 0.9999999152678485 0.9998417281387573 1.0000020227734947 1.5609287219437274e-10 -1.2118182391253485e-07 -1.2122226720237156e-07 1.6006067879565485e-10 -9.072317079745864e-11 -3.0855903716655547e-09 8.473955968382867e-08 6.524715289596139e-08 2.0230843623675775e-06 0.9999999925323745 0.9998417833277018 1.0000001831475382 1.5603875868112205e-10 -1.0828812438788218e-08 -1.0819835186593916e-08 1.6030275592472596e-10 -9.085238742894844e-11 -3.0856582280454467e-09 7.534722881163467e-09 2.5329495696024665e-08 1.870726095547517e-07 0.9999784869819835 0.9998264221558808 1.0005122192988225 -2.39208082152103e-10 -2.8994397511784913e-05 -3.253919108905637e-05 -6.121335470662098e-11 -1.1008231436558878e-11 -3.0271127298445602e-09 2.1524935673271125e-05 1.5377007386197982e-05 0.0005125029354011054
1.612 0.9999422670107108 0.9998005502621753 1.0013746015547955 -3.560550366759634e-09 -6.664899775558566e-05 -0.00010062394477415741 -1.6613547845211602e-09 1.5367105065184758e-10 -2.8859745042905026e-09 5.813851936658074e-05 4.153115804340431e-05 0.0013842485127384576 0.9999917525384349 0.9998358976098458 1.0001963730301926 1.0111585016017084e-10 -1.1541185642238195e-05 -1.2026523988803073e-05 1.1141001784881726e-10 -6.961318666075139e-11 -3.133727385021497e-09 8.248045680677143e-06 5.892243891708461e-06 0.00019638684847986292 0.9999991457177799 0.9998411784611035 1.0000203453427432 1.5609989817738303e-10 -1.2180498031412543e-06 -1.2230682765701772e-06 1.5447441448396933e-10 -8.931265700123855e-11 -3.1462395599044873e-09 8.542844384275687e-07 6.10622392157119e-07 2.0345325894495766e-05 0.9999999152682477 0.9998417281400691 1.0000020227666016 1.5642635970422166e-10 -1.211810411602209e-07 -1.2122212952806193e-07 1.570229459795082e-10 -9.078255837345743e-11 -3.146950774712148e-09 8.473806286665293e-08 6.525037371562855e-08 2.023059322823306e-06 0.9999999925323567 0.9998417833287156 1.0000001831506928 1.5640666940700527e-10 -1.0828628935635731e-08 -1.0820297316696102e-08 1.572658140158457e-10 -9.091262580715255e-11 -3.1470181240049393e-09 7.52767012765314e-09 2.5336162452707358e-08 1.870160309063675e-07 0.9999785170490728 0.9998264436334654 1.0005115033803216 -2.4875183430051e-10 -2.895387018676539e-05 -3.249371036626455e-05 -6.397277127746594e-11 -1.1313838158963612e-11 -3.0886690336910522e-09 2.1494851389489543e-05 1.5355514293797725e-05 0.0005117866070894895
1.622 0.9999425546712568 0.9998007557384752 1.0013677521192594 -3.5682430677745213e-09 -6.631687383401474e-05 -0.00010012253968833019 -1.6518433823835064e-09 1.4206120192855407e-10 -2.951200632436888e-09 5.784883807687044e-05 4.1324181762324544e-05 0.0013773510701517253 0.9999917566569038 0.9998359005526604 1.0001962749641828 9.834432912854102e-11 -1.1535421742105669e-05 -1.2020519850890227e-05 1.0858760195993652e-10 -6.961915718931185e-11 -3.196413663115598e-09 8.24392627916168e-06 5.889302525694265e-06 0.00019628875759774607 0.9999991457604388 0.9998411784926259 1.0000203443297384 1.5609907198817702e-10 -1.2179889480317616e-06 -1.2230093059788708e-06 1.5168403826054435e-10 -8.93717568977226e-11 -3.2088947518114754e-09 8.542411609166556e-07 6.105933918634607e-07 2.0344293313423826e-05 0.9999999152686807 0.9998417281414296 1.0000020227600217 1.5670725827906895e-10 -1.2118041977664844e-07 -1.212236490479796e-07 1.542393567833557e-10 -9.085058754520377e-11 -3.209603800704234e-09 8.473712828408899e-08 6.52542771531038e-08 2.02301517400229e-06 0.9999999925323726 0.9998417833297782 1.0000001831541538 1.5671573979292562e-10 -1.0828606805725052e-08 -1.082241728542456e-08 1.5448297708224277e-10 -9.098110095925254e-11 -3.2096706102870385e-09 7.52847662360401e-09 2.5344602575071028e-08 1.8678564855257606e-07 0.9999785470742562 0.9998264650811419 1.0005107884645863 -2.5638371270259943e-10 -2.8913399657010366e-05 -3.2448294811465996e-05 -6.650380307205077e-11 -1.1626400504258902e-11 -3.15152383780624e-09 2.1464808916266642e-05 1.5334051191944407e-05 0.0005110712781558873
1.632 0.9999428408987835 0.9998009601911849 1.0013609368175573 -3.5696698117235684e-09 -6.598640496099071e-05 -9.96236350601833e-05 -1.64221504488945e-09 1.3066069438971114e-10 -3.0177502080265854e-09 5.7560600110478046e-05 4.111823695480038e-05 0.0013704880031265498 0.9999917607733829 0.9998359034940798 1.000196176947659 9.608011117025164e-11 -1.152966088866345e-05 -1.2014519571361375e-05 1.0606729459072967e-10 -6.963292366697091e-11 -3.2604292778390582e-09 8.239808933946465e-06 5.886362733233192e-06 0.00019619071671243824 0.9999991458031423 0.9998411785242061 1.0000203433168027 1.5603168299635107e-10 -1.2179282653237196e-06 -1.222951184557679e-06 1.4920711753632341e-10 -8.943849910508847e-11 -3.272877338599698e-09 8.541979562576567e-07 6.105645306895205e-07 2.0343260465699476e-05 0.9999999152691582 0.9998417281428479 1.00000202275341 1.5686404703623574e-10 -1.2117996797430676e-07 -1.212260144154313e-07 1.5177027480287512e-10 -9.09258820822904e-11 -3.2735842772922518e-09 8.473677484164767e-08 6.525853548258163e-08 2.022962252568569e-06 0.9999999925324325 0.9998417833308981 1.0000001831575782 1.568948791972602e-10 -1.0828754101627812e-08 -1.0825383006841577e-08 1.5201467436851312e-10 -9.105691810836947e-11 -3.2736500770947027e-09 7.535648283163333e-09 2.535371070022514e-08 1.864543231287569e-07 0.9999785770575855 0.9998264864989489 1.0005100745494722 -2.623542514907929e-10 -2.8872985854122205e-05 -3.240294367535173e-05 -6.875591120920137e-11 -1.1944794612739882e-11 -3.215711189622031e-09 2.1434808387469857e-05 1.5312618176547442e-05 0.0005103569510019429
1.642 0.9999431257003912 0.9998011636253766 1.0013541554779073 -3.565299866790983e-09 -6.565758279915766e-05 -9.912721760960216e-05 -1.6324317191305469e-09 1.1946656959396756e-10 -3.0856580492864782e-09 5.7273798375270326e-05 4.0913318558563994e-05 0.0013636591411253412 0.9999917648878694 0.9998359064341019 1.0001960789803521 9.433173391182992e-11 -1.1523902958470957e-05 -1.2008521822014057e-05 1.0391352597676067e-10 -6.9653849815241e-11 -3.325808634756859e-09 8.235693694675944e-06 5.8834245478084934e-06 0.00019609272761245117 0.9999991458458899 0.9998411785558434 1.000020342303815 1.5594913659464317e-10 -1.2178676325085532e-06 -1.2228925473590873e-06 1.471106023795741e-10 -8.951197472307975e-11 -3.3382213376342182e-09 8.54154838806487e-07 6.105357880717498e-07 2.034223009793542e-05 0.9999999152696809 0.9998417281443239 1.0000020227466568 1.5695255334127715e-10 -1.2117956291062511e-07 -1.2122785709485516e-07 1.4968334486262754e-10 -9.100835756499572e-11 -3.338926265243326e-09 8.473671550581706e-08 6.526266284224252e-08 2.0229118039154125e-06 0.9999999925325375 0.9998417833320762 1.0000001831608571 1.5700067611266952e-10 -1.0828948400406024e-08 -1.0827825313419723e-08 1.4992877072907422e-10 -9.114007247054549e-11 -3.338991286317318e-09 7.545465382802914e-09 2.536216156235941e-08 1.861257998790664e-07 0.9999786069991072 0.9998265078869188 1.0005093616330796 -2.667421980593489e-10 -2.8832628579150035e-05 -3.2357655625780935e-05 -7.06698208967086e-11 -1.2269097453269083e-11 -3.2812657721376173e-09 2.140484980962878e-05 1.5291215253010396e-05 0.0005096436257940357
1.652 0.9999434090831383 0.9998013660460932 1.00134740792965 -3.5554932754088203e-09 -6.533039902017146e-05 -9.863327422803677e-05 -1.6223606199990058e-09 1.0847669086089713e-10 -3.1549587794323233e-09 5.698842574707403e-05 4.070942148909392e-05 0.0013568643130241892 0.9999917690003466 0.999835909372716 1.0001959810622392 9.313474426674731e-11 -1.1518147798869859e-05 -1.2002525625902407e-05 1.0227747138793608e-10 -6.968136506307859e-11 -3.3925861872269832e-09 8.231580563128679e-06 5.880487970394126e-06 0.00019599479090018574 0.9999991458886687 0.9998411785875301 1.000020341290896 1.559212758078486e-10 -1.2178068982260297e-06 -1.222832405789112e-06 1.4554798862123439e-10 -8.959186791263953e-11 -3.4049616164331066e-09 8.541117717746884e-07 6.105071280921212e-07 2.0341203714899916e-05 0.999999915270235 0.9998417281458497 1.0000020227398947 1.570461031017801e-10 -1.211790532605164e-07 -1.2122818718287007e-07 1.481317442245873e-10 -9.109754046361611e-11 -3.4056642579549613e-09 8.473656188909807e-08 6.526630793640525e-08 2.022873054065491e-06 0.9999999925326739 0.9998417833333034 1.0000001831641245 1.571065857872484e-10 -1.0829038071842141e-08 -1.0828754427753317e-08 1.4837829908219478e-10 -9.122959931035091e-11 -3.4057285539504628e-09 7.553546323702709e-09 2.5369049198702554e-08 1.8589393522439164e-07 0.9999786368988544 0.9998265292450772 1.0005086497137627 -2.695814904943208e-10 -2.879232760383162e-05 -3.231242963285345e-05 -7.209842843550315e-11 -1.2598787009111157e-11 -3.3482224116268434e-09 2.1374933137928177e-05 1.526984239069182e-05 0.0005089313014746454
1.662 0.999943691054045 0.9998015674583502 1.0013406940031249 -3.5406589378028146e-09 -6.500484542094919e-05 -9.81417925656998e-05 -1.6118062695989127e-09 9.768819650638564e-11 -3.225687445241058e-09 5.670447513444249e-05 4.050654068562011e-05 0.0013501033478926262 0.9999917731107907 0.9998359123099049 1.0001958831933884 9.246293171329299e-11 -1.1512395344763932e-05 -1.1996530937575462e-05 1.0136115737221738e-10 -6.971496245536735e-11 -3.4607969826545695e-09 8.227469553044536e-06 5.877553012966848e-06 0.00019589690650359992 0.999999145931457 0.9998411786192506 1.0000203402782493 1.5595539685577819e-10 -1.2177459986567686e-06 -1.2227707261530388e-06 1.4472237604046068e-10 -8.967802859614715e-11 -3.4731330720767095e-09 8.540687375345627e-07 6.104785520266807e-07 2.0340181835426817e-05 0.9999999152708005 0.9998417281474108 1.0000020227333388 1.5715563128600767e-10 -1.2117837529428094e-07 -1.2122697253418277e-07 1.473187331200668e-10 -9.11927671744763e-11 -3.473832972067123e-09 8.473600280942179e-08 6.526939258698828e-08 2.0228511172298743e-06 0.9999999925328216 0.9998417833345656 1.000000183167596 1.572232412131253e-10 -1.08289594113181e-08 -1.0828138469354612e-08 1.475667712190286e-10 -9.132570816769583e-11 -3.473896759537965e-09 7.55626393056791e-09 2.5374150779710184e-08 1.8581453318973983e-07 0.999978666756854 0.999826550573443 1.0005079387899838 -2.7096758224043603e-10 -2.8752082786983362e-05 -3.226726555011816e-05 -7.284100909159298e-11 -1.2933177609418992e-11 -3.4166159120839078e-09 2.1345058336658122e-05 1.5248499566249833e-05 0.0005082199763381095
1.672 0.9999439716201023 0.9998017678671413 1.0013340135295108 -3.521363011960889e-09 -6.468091396885509e-05 -9.76527610608259e-05 -1.6006239373844503e-09 8.709897567660925e-11 -3.2978796706445695e-09 5.6421939496107905e-05 4.0304671123148454e-05 0.001343376075358995 0.9999917772191801 0.9998359152456542 1.0001957853737617 9.221180825821037e-11 -1.1506645662574585e-05 -1.1990538545447522e-05 1.0130341726235742e-10 -6.97544648804874e-11 -3.5304760066303278e-09 8.22336070180701e-06 5.874619705455537e-06 0.00019579907391620844 0.9999991459742358 0.9998411786509924 1.000020339265961 1.5599106090715994e-10 -1.2176850016009067e-06 -1.222708320728566e-06 1.4477153370568136e-10 -8.976964405099017e-11 -3.542770618504575e-09 8.540257574287622e-07 6.104501004681525e-07 2.0339164107406984e-05 0.9999999152713582 0.999841728148994 1.000002022727084 1.5722473302724517e-10 -1.2117759698570515e-07 -1.2122502733910294e-07 1.4738225919205242e-10 -9.129344416917992e-11 -3.5434679960899315e-09 8.473491663753593e-08 6.52720713848699e-08 2.022845962090618e-06 0.9999999925329615 0.9998417833358506 1.0000001831713683 1.5729593179628231e-10 -1.0828780245370198e-08 -1.0826791889943776e-08 1.4763181689834038e-10 -9.142710497251959e-11 -3.543530824275335e-09 7.551881870834923e-09 2.537780734895279e-08 1.8589117507352374e-07 0.9999786965731361 0.9998265718720388 1.0005072288601216 -2.7109503178515297e-10 -2.8711894119823302e-05 -3.2222164042603277e-05 -7.275847153078765e-11 -1.3271825009043608e-11 -3.486481285291317e-09 2.1315225391375596e-05 1.5227186771910663e-05 0.0005075096483018173
1.682 0.9999442507882796 0.9998019672774465 1.0013273663407543 -3.4983847064678074e-09 -6.435859674374679e-05 -9.716616845379289e-05 -1.588818370660435e-09 7.670632718628116e-11 -3.3715697146794074e-09 5.614081181463679e-05 4.010380779251165e-05 0.0013366823258670485 0.9999917813255034 0.9998359181799562 1.000195687603119 9.223744881835711e-11 -1.1500898893966941e-05 -1.1984549446748054e-05 1.0207951740131282e-10 -6.979903024733176e-11 -3.6016581377143396e-09 8.219254039576444e-06 5.8716880719295006e-06 0.00019570129245035357 0.9999991460169959 0.9998411786827495 1.0000203382539004 1.5594798856746262e-10 -1.2176240500584476e-06 -1.2226462069389956e-06 1.4566927774548088e-10 -8.986653625207788e-11 -3.6139096276185997e-09 8.539828662933451e-07 6.104218198156894e-07 2.0338149553197104e-05 0.9999999152718989 0.9998417281505938 1.0000020227210071 1.5717970373086087e-10 -1.2117686112515888e-07 -1.212233714139661e-07 1.4829591296025114e-10 -9.139942019649023e-11 -3.614603614066148e-09 8.47334024714946e-08 6.52746115286629e-08 2.0228525885636963e-06 0.9999999925330845 0.999841783337152 1.0000001831753185 1.5725096901227038e-10 -1.0828643481805788e-08 -1.0825734572618292e-08 1.4854726116276754e-10 -9.153362824609034e-11 -3.614665661526133e-09 7.541221124164338e-09 2.5380664253834257e-08 1.860745024385809e-07 0.9999787263477403 0.999826593140893 1.000506519922388 -2.7023608940187453e-10 -2.8671761667482378e-05 -3.217712599043481e-05 -7.187165273628104e-11 -1.3613814272788753e-11 -3.5578534392461267e-09 2.128543427869639e-05 1.5205903992902893e-05 0.0005068003151633291
1.692 0.9999445285655277 0.9998021656942303 1.0013207522696541 -3.4726978925972525e-09 -6.403788582682565e-05 -9.668200321096015e-05 -1.5765473950831023e-09 6.650789251593035e-11 -3.446793431004278e-09 5.5861085058708957e-05 3.990394567307496e-05 0.0013300219307555595 0.9999917854297585 0.9998359211128105 1.000195589881082 9.242514001576015e-11 -1.1495155144595598e-05 -1.1978564194296211e-05 1.0350034416871875e-10 -6.984805204944476e-11 -3.6743790721920978e-09 8.215149551582647e-06 5.868758103080962e-06 0.00019560356137935682 0.9999991460597376 0.9998411787145224 1.0000203372417775 1.5579765205989324e-10 -1.2175632508709346e-06 -1.2225849476833625e-06 1.472236491736076e-10 -8.99676789027443e-11 -3.6865848432006947e-09 8.539400721166607e-07 6.103937268271122e-07 2.0337136878209947e-05 0.9999999152724236 0.9998417281522111 1.0000020227148254 1.5700069968748862e-10 -1.211762745314296e-07 -1.2122256845436475e-07 1.49867365089332e-10 -9.150968722403228e-11 -3.687275494182583e-09 8.473171203558122e-08 6.527728589936326e-08 2.0228630027041436e-06 0.9999999925331915 0.9998417833384707 1.000000183179165 1.570693225013196e-10 -1.082865619286888e-08 -1.0825530537338497e-08 1.5012048243147147e-10 -9.164442501705769e-11 -3.6873368598108063e-09 7.527285904818493e-09 2.5383453705661635e-08 1.8628281565900737e-07 0.999978756080718 0.9998266143800434 1.0005058119748922 -2.686786516912681e-10 -2.86316854599956e-05 -3.2132151851048476e-05 -7.036341569390886e-11 -1.3958951307092048e-11 -3.6307675480080183e-09 2.1255684928487972e-05 1.5184651180166852e-05 0.0005060919747249019
1.702 0.9999448049587772 0.9998023631224442 1.001314171150026 -3.445369824399811e-09 -6.371877321892952e-05 -9.620025329622851e-05 -1.564026149922655e-09 5.6501427889312024e-11 -3.5235861971849388e-09 5.558275217599512e-05 3.970507972734177e-05 0.0013233947220762424 0.9999917895319501 0.9998359240442205 1.0001954922072833 9.274682108728001e-11 -1.1489414404498386e-05 -1.1972582672031046e-05 1.0531027478806378e-10 -6.990097655312029e-11 -3.748673775384634e-09 8.211047175531808e-06 5.865829754763176e-06 0.000195505879813609 0.9999991461024647 0.9998411787463146 1.000020336229295 1.5561495162237492e-10 -1.2175025951567563e-06 -1.222524426761537e-06 1.491748569632856e-10 -9.00727885991932e-11 -3.760831995622614e-09 8.538973439427972e-07 6.103658045830336e-07 2.0336124610827814e-05 0.9999999152729362 0.9998417281538496 1.0000020227082456 1.5677248367786555e-10 -1.2117582821511427e-07 -1.212225024375847e-07 1.5183640946493902e-10 -9.162382246846755e-11 -3.7615190397242725e-09 8.473013841157605e-08 6.528033958126888e-08 2.022869009961138e-06 0.9999999925332863 0.9998417833398109 1.0000001831826137 1.568366904195127e-10 -1.082880925771e-08 -1.0826063431467652e-08 1.5209138029263107e-10 -9.175894943442752e-11 -3.761579532205229e-09 7.514051339921154e-09 2.5386910586860837e-08 1.8643426856265175e-07 0.9999787857721267 0.9998266355895316 1.0005051050157967 -2.666583633402097e-10 -2.8591665411521972e-05 -3.208724143397121e-05 -6.848140893444043e-11 -1.4306534327868778e-11 -3.705259192991159e-09 2.1225977221067644e-05 1.5163428248486518e-05 0.0005053846246479494
1.712 0.9999450799749335 0.9998025595670217 1.001307622816819 -3.4174256483175677e-09 -6.340125084874856e-05 -9.572090641311672e-05 -1.55141158185265e-09 4.6684595578368494e-11 -3.601983825124494e-09 5.5305806131465834e-05 3.950720492838795e-05 0.0013168005324743594 0.9999917936320796 0.9998359269741882 1.000195394581484 9.326110261737079e-11 -1.1483676557148661e-05 -1.1966604386257513e-05 1.073064003941847e-10 -6.995731250505073e-11 -3.824578159655171e-09 8.206946843546704e-06 5.862902978865395e-06 0.00019540824658073326 0.9999991461451799 0.9998411787781284 1.0000203352162627 1.5556610095594248e-10 -1.2174419675914114e-06 -1.2224641452699888e-06 1.513155140769178e-10 -9.018123144173294e-11 -3.836686538339628e-09 8.538546438439416e-07 6.10338033968382e-07 2.0335111171599637e-05 0.9999999152734395 0.999841728155512 1.0000020227010784 1.566721635083997e-10 -1.211754070731479e-07 -1.2122267292742466e-07 1.5399520283662205e-10 -9.174120341166595e-11 -3.8373697324554085e-09 8.472894008086491e-08 6.528402224772192e-08 2.0228642296566393e-06 0.9999999925333718 0.9998417833411746 1.0000001831854772 1.5673133377457722e-10 -1.08289872469558e-08 -1.0826833128810265e-08 1.5425215598232665e-10 -9.187680522039989e-11 -3.837429476642649e-09 7.505166981829769e-09 2.539178752319144e-08 1.8647009280319567e-07 0.9999788154220256 0.9998266567693999 1.0005043990434341 -2.643315567275892e-10 -2.855170132929601e-05 -3.2042394182349335e-05 -6.641935606956401e-11 -1.4655594289319722e-11 -3.781364137988006e-09 2.119631102902996e-05 1.514223510676696e-05 0.0005046782623258299
1.722 0.9999453536208742 0.9998027550328752 1.00130110710611 -3.3897663993865886e-09 -6.308531066214312e-05 -9.524395043948567e-05 -1.5387600369759581e-09 3.705500626312517e-11 -3.6820219762320333e-09 5.50302399581101e-05 3.9310316296011004e-05 0.0013102391955160798 0.9999917977301448 0.9998359299027122 1.000195297003586 9.403702315166285e-11 -1.147794146945136e-05 -1.196062895306134e-05 1.093866284311319e-10 -7.001642667620663e-11 -3.902127846569144e-09 8.202848531201294e-06 5.859977758797107e-06 0.00019531066050163448 0.9999991461878791 0.9998411788099623 1.0000203342026104 1.5581790396210302e-10 -1.217381236750575e-06 -1.2224037130505932e-06 1.5353870211533881e-10 -9.029208928584629e-11 -3.914184242798429e-09 8.538119664883687e-07 6.10310426459887e-07 2.033409524917459e-05 0.9999999152739298 0.9998417281571955 1.0000020226932549 1.5687616927331113e-10 -1.211748797437978e-07 -1.2122268983973307e-07 1.5623649411767293e-10 -9.186119539951776e-11 -3.914863174808463e-09 8.472828767923176e-08 6.528859582202566e-08 2.0228455471738854e-06 0.9999999925334444 0.9998417833425598 1.0000001831876852 1.5693085500957224e-10 -1.082905909628971e-08 -1.0827449325529463e-08 1.5649513363055733e-10 -9.199705183425124e-11 -3.914922161580234e-09 7.502829363857382e-09 2.53987970798193e-08 1.863675059498192e-07 0.9999788450304701 0.9998266779196889 1.000503694056318 -2.6182354854114976e-10 -2.8511793004025346e-05 -3.19976096501481e-05 -6.42702217971606e-11 -1.500642637411846e-11 -3.859118055894584e-09 2.116668626710835e-05 1.5121071693649566e-05 0.0005039728851647903
1.732 0.9999456259034492 0.9998029495248989 1.0012946238549942 -3.3631934518193826e-09 -6.277094472217622e-05 -9.476937365541829e-05 -1.526087341088708e-09 2.761052975490079e-11 -3.7637364820659495e-09 5.47560467685449e-05 3.911440890552699e-05 0.0013037105462983373 0.999991801826141 0.9998359328297901 1.0001951994735614 9.504297584951459e-11 -1.147220909275903e-05 -1.1954656356424109e-05 1.1149378254352417e-10 -7.007749429071607e-11 -3.98135838075245e-09 8.198752263527224e-06 5.857054113540482e-06 0.00019521312095733049 0.9999991462305564 0.9998411788418118 1.000020333188323 1.5641693737952367e-10 -1.2173203551370728e-06 -1.2223431102713712e-06 1.5578352292721685e-10 -9.040481311318308e-11 -3.993361033071335e-09 8.537693390165483e-07 6.102830201315066e-07 2.0333076414816156e-05 0.9999999152744005 0.9998417281588973 1.0000020226847581 1.5743933742666664e-10 -1.2117419849520818e-07 -1.212225332623433e-07 1.5849884763449919e-10 -9.198295317320295e-11 -3.994035684234406e-09 8.472820703671671e-08 6.529425733945881e-08 2.0228142526306105e-06 0.9999999925334979 0.9998417833439633 1.000000183189221 1.574905528430391e-10 -1.0828977054712535e-08 -1.0827891789267768e-08 1.587593863758558e-10 -9.211970741717728e-11 -3.994093821813064e-09 7.507054130284301e-09 2.5408403203890503e-08 1.8614642598830977e-07 0.9999788745975156 0.9998266990404382 1.0005029900530655 -2.593207245436761e-10 -2.847194030970135e-05 -3.195288775482869e-05 -6.208314652373143e-11 -1.5357851310460144e-11 -3.938556321581217e-09 2.113710289969005e-05 1.5099937983023511e-05 0.0005032684911571744
1.742 0.9999458968294849 0.9998031430479696 1.0012881729014922 -3.3385141979926874e-09 -6.245814524370426e-05 -9.429716459201284e-05 -1.513474373480793e-09 1.8348725035364447e-11 -3.847163459327209e-09 5.4483219717508165e-05 3.891947786051047e-05 0.0012972144217248828 0.9999918059200672 0.9998359357554215 1.0001951019913968 9.609067289067599e-11 -1.1466479494017176e-05 -1.194868680086207e-05 1.135159932369865e-10 -7.014011474391581e-11 -4.062306736931454e-09 8.194658073496959e-06 5.854132066686778e-06 0.00019511562817542405 0.9999991462732076 0.9998411788736753 1.000020332173386 1.5723678813741326e-10 -1.2172593913276166e-06 -1.2222825402108457e-06 1.5793457519666284e-10 -9.051918268818428e-11 -4.074252785495707e-09 8.537267807178405e-07 6.102558400873386e-07 2.0332055347159972e-05 0.9999999152748479 0.9998417281606141 1.0000020226755695 1.5824148690425291e-10 -1.211734319153315e-07 -1.212224058304485e-07 1.6066684620053443e-10 -9.210644054672563e-11 -4.074922895135202e-09 8.472855296629297e-08 6.530102431818646e-08 2.022775624117078e-06 0.9999999925335273 0.9998417833453814 1.0000001831900658 1.5829091830143873e-10 -1.0828809708841869e-08 -1.082836342056537e-08 1.6092910956414646e-10 -9.224377644453338e-11 -4.074980611864652e-09 7.515808461719527e-09 2.5420592379099653e-08 1.8586223544752603e-07 0.9999789041232213 0.9998267201316916 1.0005022870323328 -2.571353864435345e-10 -2.8432143236003375e-05 -3.190822862948425e-05 -5.996364929207263e-11 -1.5709630076387253e-11 -4.019715380454259e-09 2.1107560900046654e-05 1.5078833954345705e-05 0.0005025650791682552
1.752 0.9999461664057865 0.9998033356069495 1.001281754084557 -3.316692571152404e-09 -6.214690453398614e-05 -9.382731168665483e-05 -1.5011205317345952e-09 9.267592584661388e-12 -3.932339379484722e-09 5.421175195672075e-05 3.8725518261352365e-05 0.0012907506601364692 0.9999918100119276 0.9998359386796104 1.000195004557113 9.687129683164136e-11 -1.1460752798309995e-05 -1.1942720362066928e-05 1.1523456569854875e-10 -7.020384116726806e-11 -4.1450084209088464e-09 8.190565959751003e-06 5.851211615552699e-06 0.0001950181829111171 0.999999146315834 0.9998411789055536 1.0000203311578055 1.5803442701606902e-10 -1.217198471947949e-06 -1.2222220772977417e-06 1.5977158724861877e-10 -9.063465857614567e-11 -4.156896288698787e-09 8.536842672619812e-07 6.1022886499212e-07 2.033103335401934e-05 0.9999999152752722 0.9998417281623475 1.0000020226656927 1.5904655056864833e-10 -1.2117270673513702e-07 -1.2122238245120924e-07 1.6251963585555947e-10 -9.223082132484332e-11 -4.157561449583587e-09 8.472904115587018e-08 6.530867921653751e-08 2.0227367694359594e-06 0.999999992533534 0.9998417833468173 1.000000183190223 1.5909609359821463e-10 -1.0828683900048859e-08 -1.0828939221529468e-08 1.627834126037449e-10 -9.236874067756174e-11 -4.1576185251754106e-09 7.525829880133515e-09 2.543479833316562e-08 1.8558557823630087e-07 0.9999789336076537 0.9998267411934967 1.0005015849928367 -2.5570649325146254e-10 -2.8392401830428254e-05 -3.186363227524943e-05 -5.812668325125828e-11 -1.606068007975507e-11 -4.1026316276104555e-09 2.1078060207106143e-05 1.5057759561646591e-05 0.0005018626486159729
1.762 0.9999464346391403 0.9998035272066859 1.0012753672442003 -3.2990609437508307e-09 -6.183721489287611e-05 -9.335980310838781e-05 -1.4892917157051523e-09 3.6501605127624087e-13 -4.019300474490804e-09 5.3941636630805924e-05 3.853252520227897e-05 0.0012843191007099357 0.9999918141017321 0.9998359416023641 1.000194907170848 9.703347424612819e-11 -1.1455029087078894e-05 -1.1936756804882537e-05 1.1637680150328711e-10 -7.026782916017059e-11 -4.229500235087081e-09 8.186475887968119e-06 5.8482927321930065e-06 0.00019492078587120046 0.9999991463584421 0.9998411789374525 1.000020330141692 1.585566395171504e-10 -1.2171376805516879e-06 -1.222161486699341e-06 1.6102055597459239e-10 -9.075001723601256e-11 -4.24132773638861e-09 8.536417402863096e-07 6.102020356824139e-07 2.0330011642578852e-05 0.9999999152756801 0.9998417281641031 1.00000202265523 1.5961041402597763e-10 -1.2117210687737844e-07 -1.212222283108221e-07 1.6378333976345428e-10 -9.235544271096548e-11 -4.241987703651241e-09 8.472933217632398e-08 6.531684468128478e-08 2.022704311539145e-06 0.9999999925335247 0.9998417833482743 1.0000001831897938 1.596636673808314e-10 -1.082868284785745e-08 -1.082938416305251e-08 1.640488767614926e-10 -9.249411084639954e-11 -4.2420441428620956e-09 7.533574964830012e-09 2.54500947790373e-08 1.853827984746991e-07 0.9999789630508865 0.9998267622259067 1.0005008839334426 -2.555822322907338e-10 -2.8352716097329606e-05 -3.1819098380690396e-05 -5.684310914124419e-11 -1.6410608967540425e-11 -4.187341549351352e-09 2.104860072542058e-05 1.503671473335567e-05 0.0005011611988991541
1.772 0.9999467015363145 0.9998037178520142 1.001269012221664 -3.287616740207093e-09 -6.15290685484058e-05 -9.289462693886192e-05 -1.4781947075538937e-09 -8.36162824468599e-12 -4.108083308633281e-09 5.367286690863591e-05 3.8340493794729724e-05 0.0012779195832580824 0.9999918181894938 0.9998359445236932 1.0001948098329285 9.621175968824987e-11 -1.1449308338534875e-05 -1.1930795764403317e-05 1.167388744823542e-10 -7.033192917616018e-11 -4.315818750285134e-09 8.182387827825556e-06 5.845375391396599e-06 0.00019482343744593945 0.9999991464010395 0.9998411789693781 1.0000203291253136 1.5860413329347544e-10 -1.2170769967452875e-06 -1.222100404481656e-06 1.6147830072990505e-10 -9.086535112033356e-11 -4.327583825526734e-09 8.53599152194224e-07 6.101753004494649e-07 2.0328990917601485e-05 0.9999999152760796 0.9998417281658867 1.0000020226444426 1.597499906162207e-10 -1.2117161134996335e-07 -1.2122157893642494e-07 1.6425454129839272e-10 -9.248005196863326e-11 -4.328238302409281e-09 8.47291527844134e-08 6.532518589169283e-08 2.0226827197509424e-06 0.9999999925335064 0.9998417833497593 1.000000183189039 1.5981212151824547e-10 -1.0828786344293226e-08 -1.0829334096953424e-08 1.645216003076398e-10 -9.261930236023851e-11 -4.328294070820099e-09 7.536207114675546e-09 2.5465658839566803e-08 1.853001585590956e-07 0.9999789924529985 0.9998267832289792 1.00050018385326 -2.574598224050286e-10 -2.8313085937062592e-05 -3.177462650446091e-05 -5.631755679483403e-11 -1.675867912825123e-11 -4.2738814739791224e-09 2.1019182360557756e-05 1.5015699398550838e-05 0.0005004607291540942
1.782 0.9999469671040646 0.9998039075477619 1.0012626888595793 -3.285312370003908e-09 -6.122245767733259e-05 -9.243177155232702e-05 -1.4678706700871272e-09 -1.6913607535458303e-11 -4.198724688224154e-09 5.340543600433559e-05 3.814941918288892e-05 0.0012715519485752154 0.9999918222752274 0.9998359474436087 1.0001947125438566 9.39986430223398e-11 -1.14435904513894e-05 -1.1924837125575212e-05 1.1629093079968955e-10 -7.039517017227123e-11 -4.404000878206355e-09 8.178301777861779e-06 5.842459589937898e-06 0.00019472613789282082 0.9999991464436345 0.9998411790013371 1.0000203281090714 1.5802803394511443e-10 -1.2170163209072772e-06 -1.2220387157547771e-06 1.6111599913679919e-10 -9.097987900875266e-11 -4.41570110285046e-09 8.535564991462807e-07 6.101486531069846e-07 2.0327971424330364e-05 0.9999999152764772 0.9998417281677041 1.0000020226337163 1.5934256665767555e-10 -1.2117112060788906e-07 -1.2122032015366212e-07 1.6390478485047393e-10 -9.260360055923164e-11 -4.416350322415923e-09 8.472840576591332e-08 6.53336189230105e-08 2.0226731186964e-06 0.9999999925334865 0.9998417833512783 1.0000001831883434 1.5942172088737115e-10 -1.0828894737206546e-08 -1.0828674389207278e-08 1.6417303124049962e-10 -9.274337890050103e-11 -4.416405523130833e-09 7.53256591951218e-09 2.5481267381617083e-08 1.8534876614754366e-07 0.9999790218140747 0.9998268042027747 1.0004994847516642 -2.622645451637397e-10 -2.8273511169799863e-05 -3.173021645350819e-05 -5.65813947108781e-11 -1.7104918792237246e-11 -4.362288263978713e-09 2.0989805042412275e-05 1.4994713504248354e-05 0.0004997612384822983
1.792 0.9999472313491463 0.9998040962987542 1.0012563970020671 -3.2960895247884434e-09 -6.0917374486289946e-05 -9.197122582618402e-05 -1.4581823343631344e-09 -2.5293302788561163e-11 -4.291262026127901e-09 5.3139337155709595e-05 3.795929652883506e-05 0.0012652160389030574 0.9999918263589518 0.9998359503621246 1.0001946153042094 8.995009622346942e-11 -1.1437875332345302e-05 -1.1918881236571056e-05 1.151883118615879e-10 -7.045689394928972e-11 -4.494083845461308e-09 8.174217748151343e-06 5.839545334697306e-06 0.0001946288876190175 0.9999991464862357 0.9998411790333356 1.0000203270933739 1.5673825635815527e-10 -1.216955561686092e-06 -1.2219767692268191e-06 1.6009041697535386e-10 -9.109296619040271e-11 -4.5057171390706974e-09 8.535138078894426e-07 6.101221269969655e-07 2.0326953161851433e-05 0.9999999152768816 0.9998417281695613 1.0000020226234427 1.5833310852549344e-10 -1.21170543602363e-07 -1.2121880067298587e-07 1.6289084575567874e-10 -9.272574890161389e-11 -4.506360740008409e-09 8.472719204467245e-08 6.534235779826791e-08 2.022673024216367e-06 0.9999999925334729 0.9998417833528371 1.0000001831880954 1.5844090487309059e-10 -1.0828917011523176e-08 -1.0827754089415664e-08 1.6316055430949297e-10 -9.286648839161001e-11 -4.506415249908949e-09 7.523579566098277e-09 2.5497442244789112e-08 1.8549893913608543e-07 0.9999790511342082 0.9998268251473604 1.0004987866282384 -2.711457349593085e-10 -2.8233991622913938e-05 -3.168586849816059e-05 -5.748341617694013e-11 -1.7448144070879937e-11 -4.452599184827299e-09 2.096046870683223e-05 1.4973757002461616e-05 0.0004990627262792094
1.802 0.9999474942783231 0.9998042841098242 1.0012501364947843 -3.324383892553259e-09 -6.061381128133978e-05 -9.15129789582362e-05 -1.4489011607617258e-09 -3.3502455133652356e-11 -4.385732485362332e-09 5.2874563583344566e-05 3.777012098295173e-05 0.0012589116980494908 0.9999918304406903 0.999835953279258 1.0001945181145162 8.37048063514753e-11 -1.1432162971616459e-05 -1.1912928727746809e-05 1.1368261762170275e-10 -7.051704450285926e-11 -4.5861048407496094e-09 8.170135725727376e-06 5.836632616554045e-06 0.0001945316871849914 0.9999991465288539 0.9998411790653825 1.0000203260785 1.547832672633417e-10 -1.2168947112643348e-06 -1.2219151948166287e-06 1.5865574706010525e-10 -9.120444916920745e-11 -4.597669460257335e-09 8.53471098348006e-07 6.100957571700222e-07 2.032593596121689e-05 0.9999999152773014 0.9998417281714663 1.0000020226138695 1.5681146264142974e-10 -1.211698723504011e-07 -1.21217649954163e-07 1.6146712505460444e-10 -9.284616944937843e-11 -4.598307097557044e-09 8.472573898074405e-08 6.535176374965103e-08 2.022677340661213e-06 0.9999999925334748 0.9998417833544433 1.000000183188541 1.5696293646868264e-10 -1.082884488643844e-08 -1.0827202822049336e-08 1.617379424758107e-10 -9.298747671351795e-11 -4.598360860464524e-09 7.51181110575155e-09 2.5515114624453915e-08 1.856915240691472e-07 0.999979080413505 0.9998268460628138 1.0004980894826818 -2.8528127877072574e-10 -2.8194527205345696e-05 -3.164158318989187e-05 -5.877666044495714e-11 -1.778802580161942e-11 -4.544851420205657e-09 2.093117325962022e-05 1.4952829823970459e-05 0.0004983651922609205
1.812 0.9999477558983683 0.9998044709858106 1.0012439071848767 -3.3740213368949853e-09 -6.031176046738167e-05 -9.105702000290006e-05 -1.4398276661091287e-09 -4.1543501345682375e-11 -4.482173673263045e-09 5.261110847867843e-05 3.758188767555286e-05 0.0012526387711604195 0.9999918345204724 0.9998359561950309 1.0001944209751765 7.517505327893006e-11 -1.142645344187973e-05 -1.1906980051986994e-05 1.1199967317566325e-10 -7.05749055529164e-11 -4.680101590909537e-09 8.166055666778119e-06 5.833721403297692e-06 0.00019443453708264832 0.9999991465715008 0.9998411790974874 1.000020325064513 1.524520393579529e-10 -1.2168338451951219e-06 -1.2218544454114186e-06 1.5703992044262793e-10 -9.131340960007305e-11 -4.691595354828208e-09 8.534283689806622e-07 6.100695547378505e-07 2.0324919428885247e-05 0.9999999152777482 0.9998417281734274 1.0000020226050252 1.5510502603578461e-10 -1.2116918232407842e-07 -1.2121732086857328e-07 1.5986195789067667e-10 -9.29639590466746e-11 -4.692226740124678e-09 8.472430966730171e-08 6.536214170136282e-08 2.022679990455081e-06 0.9999999925335024 0.999841783356105 1.000000183189704 1.553192868683469e-10 -1.0828754232400413e-08 -1.08274728397113e-08 1.6013386176797234e-10 -9.310566697613146e-11 -4.692279869399955e-09 7.500518650788952e-09 2.553511204813084e-08 1.858583389135426e-07 0.9999791096520841 0.9998268669492197 1.0004973933147365 -3.055090976646627e-10 -2.815511790789066e-05 -3.1597360902767255e-05 -6.024032065729562e-11 -1.8124159810127232e-11 -4.6390828861924235e-09 2.0901918568254038e-05 1.4931931871857874e-05 0.0004976686362337515
1.822 0.9999480162160509 0.99980465693155 1.001237708920769 -3.4467000820763135e-09 -6.0011214485162356e-05 -9.060333749456276e-05 -1.4308633145003431e-09 -4.941847586109913e-11 -4.580623308113287e-09 5.234896503861353e-05 3.739459174157548e-05 0.0012463971044167127 0.9999918385983267 0.9998359591094647 1.0001943238864728 6.46703872995882e-11 -1.142074682924104e-05 -1.1901035117324217e-05 1.1026551853318342e-10 -7.062964065327175e-11 -4.776111903337646e-09 8.16197752604351e-06 5.830811660201578e-06 0.00019433743760844917 0.9999991466141861 0.9998411791296572 1.0000203240512917 1.5026658764218652e-10 -1.2167730514205266e-06 -1.221794429663972e-06 1.553724428392634e-10 -9.141912597404705e-11 -4.787532992775793e-09 8.533856174400066e-07 6.100435155749619e-07 2.032390300972593e-05 0.9999999152782286 0.99984172817545 1.0000020225967448 1.5375703634370956e-10 -1.2116856183523842e-07 -1.2121772143888413e-07 1.582052407927992e-10 -9.307883117033565e-11 -4.788157839382205e-09 8.472314049825195e-08 6.537364468171003e-08 2.02267570917122e-06 0.999999992533564 0.9998417833578283 1.0000001831914163 1.5405543040159515e-10 -1.0828732916483464e-08 -1.0828472825902244e-08 1.584783132642493e-10 -9.322110872427594e-11 -4.78821025652151e-09 7.492652334564524e-09 2.555786768597822e-08 1.85943008341195e-07 0.9999791388500695 0.9998268878066676 1.0004966981241572 -3.319360600217094e-10 -2.811576373300608e-05 -3.15532014638922e-05 -6.175380675800285e-11 -1.8455904311944373e-11 -4.73533124536935e-09 2.0872704493042664e-05 1.4911063043587539e-05 0.0004969730579192383
1.832 0.9999482752381049 0.9998048419518525 1.0012315415516841 -3.5404384895794596e-09 -5.971216574557788e-05 -9.01519194676927e-05 -1.421991842421016e-09 -5.712869538223563e-11 -4.68111941595794e-09 5.2088126519006955e-05 3.720822835874373e-05 0.00124018654474463 0.999991842674275 0.9998359620225751 1.0001942268486215 5.287166292477393e-11 -1.1415043153411161e-05 -1.189509331814806e-05 1.0852421804246144e-10 -7.068090079853358e-11 -4.874173935710478e-09 8.157901289680895e-06 5.827903374144606e-06 0.0001942403889758769 0.999999146656911 0.9998411791618932 1.0000203230386386 1.4879809866730197e-10 -1.216712352486031e-06 -1.2217345423976956e-06 1.5369991819023987e-10 -9.152158156430122e-11 -4.885520891075096e-09 8.533428639152746e-07 6.100176439486619e-07 2.0322886290580297e-05 0.999999915278742 0.9998417281775349 1.0000020225887845 1.533279628193125e-10 -1.2116803307209558e-07 -1.2121824694220638e-07 1.5654353906013274e-10 -9.319020058879772e-11 -4.886138331739014e-09 8.47223916696073e-08 6.538630257909322e-08 2.022661805072956e-06 0.9999999925336576 0.9998417833596128 1.0000001831934282 1.537303443341379e-10 -1.0828803130123955e-08 -1.0829597868741626e-08 1.5681781565941039e-10 -9.333291321490111e-11 -4.886190396873194e-09 7.48996368166716e-09 2.5583446461371267e-08 1.8591844616557807e-07 0.9999791680075787 0.9998269086352423 1.0004960039106594 -3.636523265286243e-10 -2.8076464617086046e-05 -3.150910418092929e-05 -6.327842498166146e-11 -1.878304405490471e-11 -4.833634728560707e-09 2.0843530924831517e-05 1.489022325836192e-05 0.0004962784569662172
1.842 0.9999485329711852 0.9998050260514736 1.0012254049268146 -3.648363113932248e-09 -5.941460663168519e-05 -8.970275386869618e-05 -1.413195799887938e-09 -6.467684472478934e-11 -4.783700904947191e-09 5.182858626765437e-05 3.7022792771150185e-05 0.0012340069392874154 0.9999918467483242 0.9998359649343688 1.0001941298618007 4.071555935728243e-11 -1.1409342348546644e-05 -1.1889153951588512e-05 1.0681706333119198e-10 -7.072817548269203e-11 -4.97432623437147e-09 8.153826974781134e-06 5.8249965540426135e-06 0.00019414339143947215 0.9999991466996652 0.9998411791941894 1.000020322026386 1.484131779171166e-10 -1.216651684867628e-06 -1.2216740841854419e-06 1.520658054150756e-10 -9.161977377742966e-11 -4.98559683176244e-09 8.53300143375116e-07 6.099919548872791e-07 2.03218692509257e-05 0.9999999152792775 0.9998417281796741 1.0000020225809405 1.5412763144825837e-10 -1.2116753261312836e-07 -1.2121819782669597e-07 1.5492058273049184e-10 -9.329742234943352e-11 -4.986207206488678e-09 8.472210590660318e-08 6.540007181766549e-08 2.0226388808895895e-06 0.9999999925337717 0.999841783361451 1.0000001831955327 1.546483638889845e-10 -1.0828901872956985e-08 -1.083014833303418e-08 1.5519632941551811e-10 -9.344115411069133e-11 -4.9862586274837166e-09 7.492571227445325e-09 2.5611680555753952e-08 1.8579247411615072e-07 0.9999791971247092 0.9998269294350142 1.000495310673778 -3.9857142807661023e-10 -2.8037220412812743e-05 -3.1465068260602104e-05 -6.477829047159314e-11 -1.9104662046522677e-11 -4.934031727833062e-09 2.081439779243627e-05 1.4869412462396715e-05 0.0004955848329204812
1.852 0.9999487894218242 0.9998052092350799 1.00121929889419 -3.758162668637564e-09 -5.911852957997136e-05 -8.925582905123245e-05 -1.4043847066522325e-09 -7.206397940084235e-11 -4.888406177146021e-09 5.157033773326236e-05 3.683828029545055e-05 0.0012278581344166092 0.9999918508204667 0.9998359678448399 1.0001940329260774 2.933371094687946e-11 -1.1403644319100892e-05 -1.1883216710446495e-05 1.0525309623934315e-10 -7.077088028667966e-11 -5.076607955534062e-09 8.149754600194377e-06 5.822091209892419e-06 0.00019404644514983205 0.9999991467424311 0.9998411792265337 1.0000203210144336 1.4914005225408656e-10 -1.2165909549443112e-06 -1.2216127523237626e-06 1.505811355438912e-10 -9.171318017797345e-11 -5.087799592992049e-09 8.532574740439011e-07 6.099664509360945e-07 2.0320852147187173e-05 0.9999999152798159 0.9998417281818551 1.0000020225730912 1.560734439870093e-10 -1.2116696703934476e-07 -1.2121727139504057e-07 1.5344782528465454e-10 -9.340008254167618e-11 -5.088402766867964e-09 8.472219974553303e-08 6.541482077960153e-08 2.022609933876784e-06 0.9999999925338877 0.9998417833633307 1.0000001831976066 1.5671610048589026e-10 -1.0828935315029954e-08 -1.0829821698385634e-08 1.5372493461979858e-10 -9.354443457017752e-11 -5.088453628112538e-09 7.499213711328761e-09 2.564218623923501e-08 1.8559824119985453e-07 0.9999792262015279 0.9998269502060315 1.0004946184125798 -4.333496028069729e-10 -2.7998030945328645e-05 -3.142109330098452e-05 -6.614794391415681e-11 -1.9420339811012335e-11 -5.036561284306825e-09 2.0785305042082876e-05 1.4848630614433708e-05 0.0004948921848824821
1.862 0.9999490445963831 0.9998053915072165 1.0012132232994264 -3.85251965634955e-09 -5.882392718943854e-05 -8.881113398551377e-05 -1.3953940214353025e-09 -7.929312736883107e-11 -4.995274642246457e-09 5.131337447935185e-05 3.6654686330346226e-05 0.001221739974508895 0.9999918548906814 0.9998359707539747 1.000193936041238 2.0085440395371262e-11 -1.1397949021379292e-05 -1.1877281884989924e-05 1.0400883228133561e-10 -7.080851515726214e-11 -5.18105788726884e-09 8.145684166326026e-06 5.819187337543314e-06 0.00019394954979905652 0.9999991467851903 0.9998411792589136 1.0000203200026903 1.5073812970655748e-10 -1.2165301206966076e-06 -1.2215508414222995e-06 1.494243089506457e-10 -9.180207585168701e-11 -5.192168777655248e-09 8.53214837094034e-07 6.099410998524791e-07 2.0319835165962717e-05 0.9999999152803392 0.9998417281840662 1.0000020225651554 1.5876483248790346e-10 -1.2116629399574892e-07 -1.2121576324144834e-07 1.523036331900855e-10 -9.349779740819809e-11 -5.192764603744951e-09 8.472248697551759e-08 6.543027446477312e-08 2.0225789459516602e-06 0.9999999925339879 0.9998417833652393 1.0000001831995693 1.5951675696742851e-10 -1.0828861405996199e-08 -1.082891282871327e-08 1.5258187807153036e-10 -9.364267435649226e-11 -5.1928145847514575e-09 7.507788266260595e-09 2.567426369634297e-08 1.8538120111846941e-07 0.9999792552380637 0.999826970948316 1.000493927125273 -4.634275811216694e-10 -2.7958896097389426e-05 -3.137717949471512e-05 -6.721311068719278e-11 -1.9729676435641116e-11 -5.141262466753332e-09 2.0756252625376228e-05 1.4827877676611925e-05 0.0004942005109462166
1.872 0.9999492985010203 0.9998055728722833 1.0012071779847107 -3.910807457180624e-09 -5.8530792282333886e-05 -8.836865804375229e-05 -1.3860624999641047e-09 -8.63657071391661e-11 -5.104346275261728e-09 5.105769022337567e-05 3.647200638432781e-05 0.0012156523010771008 0.9999918589589366 0.9998359736617511 1.0001938392066079 1.4564443854277332e-11 -1.1392256502637517e-05 -1.1871350136118895e-05 1.0325092510867027e-10 -7.084102441043424e-11 -5.2877155843033564e-09 8.141615670438734e-06 5.81628492946723e-06 0.00019385270440646024 0.9999991468279299 0.9998411792913212 1.0000203189909875 1.528729434967898e-10 -1.2164692294349199e-06 -1.2214890165227998e-06 1.4876200245194317e-10 -9.188528345164546e-11 -5.2987439765461055e-09 8.531721918739474e-07 6.099158441198482e-07 2.0318818232394035e-05 0.9999999152808364 0.9998417281862999 1.0000020225570112 1.6167434432923155e-10 -1.211655611836219e-07 -1.212143383764439e-07 1.5165476425293712e-10 -9.358992131807759e-11 -5.299331975521709e-09 8.472272690920749e-08 6.54460327005252e-08 2.022550015134913e-06 0.9999999925340611 0.9998417833671699 1.0000001832013028 1.625039580500154e-10 -1.0828727694517324e-08 -1.0828087187143963e-08 1.5193454279503165e-10 -9.373553014918617e-11 -5.2993810460469815e-09 7.515789118596057e-09 2.5706927889523547e-08 1.8519084484957844e-07 0.9999792842343036 0.9998269916618588 1.0004932368088497 -4.833653401726265e-10 -2.791981584912258e-05 -3.133332740586241e-05 -6.780900400029188e-11 -2.0031915081969112e-11 -5.248174710444852e-09 2.07272405204772e-05 1.480715362952354e-05 0.0004935098078222895
1.882 0.9999495511416746 0.9998057533345224 1.0012011627883823 -3.912151487036371e-09 -5.823911787916162e-05 -8.792839053148938e-05 -1.376334607153971e-09 -9.328338294774776e-11 -5.215660520641016e-09 5.080327888037406e-05 3.6290236106982286e-05 0.0012095949527298666 0.9999918630251914 0.9998359765681406 1.0001937424209915 1.4412167557866043e-11 -1.1386566864051353e-05 -1.186542202170856e-05 1.0303373526832762e-10 -7.086771050815396e-11 -5.396621169846094e-09 8.137549140686428e-06 5.813384000312336e-06 0.00019375590749517971 0.9999991468706447 0.9998411793237527 1.0000203179790537 1.552256886088426e-10 -1.2164083819462331e-06 -1.221427837649234e-06 1.4864850520183143e-10 -9.196251686582211e-11 -5.407564758150643e-09 8.531295123348121e-07 6.09890638417235e-07 2.031780114805293e-05 0.9999999152813062 0.9998417281885555 1.000002022548476 1.642872219307087e-10 -1.2116486890790427e-07 -1.212135567403708e-07 1.5155559663552024e-10 -9.367627265750868e-11 -5.40814434817161e-09 8.472269857772627e-08 6.546172598659975e-08 2.022526729292127e-06 0.9999999925341063 0.9998417833691224 1.000000183202635 1.6514281612060426e-10 -1.0828634865643978e-08 -1.0827904842279678e-08 1.5183703811385203e-10 -9.382246613738676e-11 -5.4081929335139395e-09 7.52081867954592e-09 2.573925739488362e-08 1.850716218517162e-07 0.9999793131901875 0.9998270123466184 1.0004925474589437 -4.876156865325703e-10 -2.7880790242384405e-05 -3.1289537495593706e-05 -6.78806992417784e-11 -2.0327130671912178e-11 -5.357337922726514e-09 2.069826876863511e-05 1.4786458498832797e-05 0.000492820070955083
1.892 0.9999498025240792 0.9998059328980308 1.0011951775454186 -3.839505077109135e-09 -5.794889710866293e-05 -8.74903203103102e-05 -1.3663051747148493e-09 -1.0004813494352452e-10 -5.329258023172851e-09 5.055013456582764e-05 3.610937129112114e-05 0.0012035677659543785 0.9999918670893941 0.9998359794731079 1.000193645682787 2.0922906145917866e-11 -1.138088017978025e-05 -1.185949762242007e-05 1.0325560274892365e-10 -7.088820508883699e-11 -5.5078145702209165e-09 8.133484648750805e-06 5.8104845975006266e-06 0.0001936591575208561 0.9999991469133364 0.9998411793562104 1.0000203169666035 1.5747373570064185e-10 -1.2163476502503215e-06 -1.2213673877703149e-06 1.4898163152520205e-10 -9.203340077970186e-11 -5.518671565873012e-09 8.5308680577742e-07 6.098654789529354e-07 2.0316783881107018e-05 0.9999999152817556 0.9998417281908398 1.0000020225393937 1.6611820985752463e-10 -1.211642892629878e-07 -1.2121350099724498e-07 1.5190398748682895e-10 -9.375628060670666e-11 -5.51924273656766e-09 8.472227206168814e-08 6.547721100754555e-08 2.022511421689924e-06 0.9999999925341314 0.9998417833711035 1.0000001832034215 1.6693238523383702e-10 -1.0828654623871267e-08 -1.082844822510871e-08 1.521871149273742e-10 -9.390344129684198e-11 -5.5192905229311634e-09 7.521248239094465e-09 2.5770870561606503e-08 1.850506786843779e-07 0.9999793421056149 0.9998270330025226 1.0004918590700158 -4.71674018289222e-10 -2.784181929989947e-05 -3.124580974864055e-05 -6.752908360367194e-11 -2.0614601151248266e-11 -5.468792199304451e-09 2.066933748398712e-05 1.4765792362793556e-05 0.0004921312950299023
1.902 0.9999500526538103 0.9998061115667926 1.0011892220888787 -3.683893832476327e-09 -5.766012311888332e-05 -8.705443577222296e-05 -1.3561626829850553e-09 -1.0666226599411192e-10 -5.445179776694421e-09 5.029825153443522e-05 3.592940782913189e-05 0.0011975705763708135 0.9999918711514861 0.9998359823766105 1.0001935489902587 3.461819115919261e-11 -1.1375196438528625e-05 -1.1853576525690703e-05 1.0371611272279312e-10 -7.090170221113524e-11 -5.6213365813701614e-09 8.129422282921077e-06 5.807586782989075e-06 0.00019356245317291354 0.9999991469560101 0.999841179388699 1.0000203159534893 1.5925219071293462e-10 -1.2162870198128856e-06 -1.2213072559234673e-06 1.4956040557693554e-10 -9.209760400456762e-11 -5.632104706756926e-09 8.530440949354429e-07 6.098403966396645e-07 2.031576667943681e-05 0.9999999152821968 0.9998417281931613 1.0000020225297714 1.667139113407576e-10 -1.211638079633121e-07 -1.212137599895897e-07 1.524988662922607e-10 -9.382966222902223e-11 -5.6326674894415546e-09 8.472143350021691e-08 6.549264237870698e-08 2.0225045194421627e-06 0.9999999925341486 0.9998417833731222 1.0000001832036858 1.6740986101802218e-10 -1.0828772438948351e-08 -1.0829306216609594e-08 1.5278338394453933e-10 -9.39772253761932e-11 -5.632714782684299e-09 7.516723227876764e-09 2.5802138965796326e-08 1.851287408138512e-07 0.9999793709804514 0.999827053629477 1.0004911716358593 -4.332731844226879e-10 -2.7802902963594e-05 -3.1202143654107514e-05 -6.69516864298484e-11 -2.0893956670437765e-11 -5.582578607048052e-09 2.064044681835552e-05 1.4745155327619604e-05 0.0004914434744986008
1.912 0.9999503015363748 0.9998062893447416 1.0011832962521172 -3.4477154411941917e-09 -5.737278903447199e-05 -8.662072515768437e-05 -1.346061252996551e-09 -1.1312678801891407e-10 -5.563466441716774e-09 5.004762408020259e-05 3.575034164111627e-05 0.0011916032202005245 0.9999918752114048 0.9998359852786052 1.0001934523418239 5.502305595732469e-11 -1.1369515553436394e-05 -1.1847658151463826e-05 1.0424736297945308e-10 -7.090814515735618e-11 -5.737228660207843e-09 8.125362109604692e-06 5.80469060414099e-06 0.0001934657933489725 0.999999146998671 0.9998411794212225 1.0000203149397984 1.6024061057963667e-10 -1.2162264002098132e-06 -1.2212468643854182e-06 1.5021526419715163e-10 -9.215484247815545e-11 -5.747905658428815e-09 8.530013882387005e-07 6.098154268287554e-07 2.0314749841908294e-05 0.999999915282641 0.9998417281955296 1.000002022519863 1.6576800146372308e-10 -1.2116333459461764e-07 -1.2121375571721864e-07 1.531701552332117e-10 -9.389609714315567e-11 -5.748459893191211e-09 8.472027227849203e-08 6.550838047383266e-08 2.022504114943092e-06 0.9999999925341705 0.9998417833751889 1.0000001832036969 1.6627064673738117e-10 -1.0828898279246582e-08 -1.0829901151236866e-08 1.5345620095507554e-10 -9.404411885624234e-11 -5.7485064054628916e-09 7.508325972883699e-09 2.5833997292526353e-08 1.8527767566747013e-07 0.9999793998145547 0.9998270742273804 1.0004904851502723 -3.7322257805590894e-10 -2.7764041101506212e-05 -3.1158538530060026e-05 -6.631439779918881e-11 -2.116483088258079e-11 -5.6987379593410135e-09 2.061159690793019e-05 1.4724547488534224e-05 0.000490756603906152
1.922 0.9999505491773147 0.9998064662358379 1.001177399871391 -3.1461338763071875e-09 -5.7086887961812845e-05 -8.618917696591184e-05 -1.3360083962441971e-09 -1.194438860761049e-10 -5.6841600853473354e-09 4.9798246443806016e-05 3.5572168608588494e-05 0.0011856655359476858 0.9999918792690916 0.9998359881790506 1.0001933557362466 8.072294887535194e-11 -1.1363837429779688e-05 -1.1841742162826638e-05 1.0482385660540719e-10 -7.090717326489824e-11 -5.855532077502149e-09 8.121304161064484e-06 5.801796083971901e-06 0.0001933691769683119 0.9999991470413221 0.9998411794537843 1.0000203139258046 1.603651810844441e-10 -1.2161656950815274e-06 -1.221185881126582e-06 1.5091894218722427e-10 -9.220450929804875e-11 -5.866116281134957e-09 8.529586760600878e-07 6.097905914600757e-07 2.0313733346022454e-05 0.999999915283098 0.9998417281979521 1.0000020225100894 1.6334085619612742e-10 -1.2116277223298497e-07 -1.2121315560742328e-07 1.5389066868420014e-10 -9.39549638851431e-11 -5.866661295789147e-09 8.471895816257611e-08 6.552483406612776e-08 2.022506068872238e-06 0.9999999925342072 0.9998417833773112 1.000000183203892 1.6358887487015565e-10 -1.0828934908905712e-08 -1.0829900654504254e-08 1.5417818876848862e-10 -9.410338622078816e-11 -5.866707322689005e-09 7.498336067730324e-09 2.5867542106545237e-08 1.8544625928634067e-07 0.9999794286077978 0.9998270947961434 1.0004897996077338 -2.9563906087183753e-10 -2.7725233570983873e-05 -3.1114993934134826e-05 -6.563881316863568e-11 -2.1427110380338482e-11 -5.817312072227649e-09 2.058278784234252e-05 1.4703968907383272e-05 0.0004900706781439593
1.932 0.9999507955823266 0.9998066422441507 1.0011715327884005 -2.8060917609916934e-09 -5.680241299553388e-05 -8.575978015933288e-05 -1.3258608257935698e-09 -1.2561574198719484e-10 -5.8073023320223344e-09 4.955011274952432e-05 3.539488452931275e-05 0.001179757366317807 0.9999918833245025 0.9998359910779168 1.000193259172702 1.0958407421094187e-10 -1.135816203788359e-05 -1.1835828665409889e-05 1.0557007587536883e-10 -7.089863437020152e-11 -5.9762889035939e-09 8.117248457362931e-06 5.798903235395675e-06 0.00019327260295512257 0.999999147083963 0.9998411794863842 1.000020312911782 1.5995057366712787e-10 -1.216104873021802e-06 -1.2211244172571776e-06 1.517939182788824e-10 -9.224639868425933e-11 -5.986778406236397e-09 8.529159570765658e-07 6.097659067618232e-07 2.031271672310986e-05 0.999999915283572 0.9998417282004325 1.0000020225008321 1.6000333097119277e-10 -1.2116208993002456e-07 -1.2121207126894948e-07 1.5478226765305253e-10 -9.400567353090532e-11 -5.987313932801829e-09 8.471770632187838e-08 6.554233451763184e-08 2.022505264308344e-06 0.9999999925342636 0.999841783379493 1.0000001832046628 1.5995884197903917e-10 -1.0828851515673785e-08 -1.0829415679862633e-08 1.5507164040173415e-10 -9.41546787104772e-11 -5.987359473049198e-09 7.489494387995618e-09 2.5903660276276252e-08 1.8557705358592885e-07 0.9999794573601031 0.9998271153357112 1.0004891150039679 -2.0758198907837534e-10 -2.76864802862884e-05 -3.107150986283311e-05 -6.479714712706691e-11 -2.168000313337517e-11 -5.93834284625016e-09 2.055401966670227e-05 1.4683419613603372e-05 0.0004893856928864034
1.942 0.9999510407573547 0.9998068173739275 1.0011656948523544 -2.4630308445337872e-09 -5.651935718871753e-05 -8.533252403674262e-05 -1.3154380027104692e-09 -1.3164395354813133e-10 -5.932935950807063e-09 4.930321695584618e-05 3.521848508172883e-05 0.001173878560093508 0.9999918873776161 0.9998359939751886 1.0001931626507872 1.3896242554885776e-10 -1.1352489433129591e-05 -1.1829918070211068e-05 1.0664603620060173e-10 -7.08819285124245e-11 -6.099541724107674e-09 8.113195026728237e-06 5.796012075252123e-06 0.00019317607051238324 0.9999991471265905 0.9998411795190217 1.000020311897804 1.5962964044232462e-10 -1.2160439899883537e-06 -1.2210628891479917e-06 1.529984674184244e-10 -9.227997832130054e-11 -6.109934345494904e-09 8.528732592413832e-07 6.097413941245443e-07 2.0311699302082454e-05 0.9999999152840608 0.9998417282029702 1.0000020224922115 1.5671600258805602e-10 -1.2116134301976963e-07 -1.2121091921582358e-07 1.5600372275781645e-10 -9.404868642628508e-11 -6.1104607125510615e-09 8.471671779458367e-08 6.556105840186533e-08 2.0224976420718075e-06 0.9999999925343377 0.9998417833817346 1.0000001832061343 1.5637440245392383e-10 -1.0828704199667365e-08 -1.0828863125337384e-08 1.562946846880595e-10 -9.419802222596893e-11 -6.1105051542573476e-09 7.48400970553355e-09 2.59427870950879e-08 1.856283534133035e-07 0.9999794860714678 0.9998271358460815 1.000488431336374 -1.1824525194185919e-10 -2.76477812355727e-05 -3.1028086615340614e-05 -6.362488831696612e-11 -2.192358414423063e-11 -6.0618727753607404e-09 2.052529238618303e-05 1.4662899606972533e-05 0.0004887016452433786
1.952 0.9999512847086524 0.9998069916296359 1.0011598859212054 -2.1558602635467383e-09 -5.623771347893404e-05 -8.490739790276154e-05 -1.3046813452307666e-09 -1.3753025575336804e-10 -6.061103405232374e-09 4.90575528039317e-05 3.5042965788640855e-05 0.001168028973419273 0.9999918914284401 0.9998359968708728 1.0001930661705836 1.6585177376073928e-10 -1.1346819711118982e-05 -1.1824010753617214e-05 1.0809164037736053e-10 -7.085689792701903e-11 -6.225333945018814e-09 8.10914389275721e-06 5.793122615532181e-06 0.00019307957951407006 0.9999991471691984 0.9998411795516928 1.0000203108836796 1.6000850628587807e-10 -1.2159831439221887e-06 -1.2210016796658783e-06 1.545704839213036e-10 -9.230510087119284e-11 -6.235627185371229e-09 8.528306273821876e-07 6.097170714250495e-07 2.0310680576582358e-05 0.9999999152845586 0.999841728205562 1.0000020224840063 1.5444618929797815e-10 -1.2116063034629324e-07 -1.2121008261814754e-07 1.5759229990887404e-10 -9.408306967454191e-11 -6.236144153021641e-09 8.471611606139725e-08 6.558098524823913e-08 2.0224815541858673e-06 0.9999999925344225 0.999841783384031 1.000000183208082 1.5383942506958872e-10 -1.0828590488505592e-08 -1.0828625845709806e-08 1.5788503370927098e-10 -9.423295332336691e-11 -6.236188051769425e-09 7.482900501061252e-09 2.598481078182506e-08 1.8558635546894867e-07 0.9999795147419795 0.9998271563273192 1.0004877486043349 -3.784359955789204e-11 -2.760913643348704e-05 -3.098472445615682e-05 -6.207895542621707e-11 -2.2157476319973027e-11 -6.187945083094554e-09 2.0496605943588682e-05 1.464240884232332e-05 0.00048801853437385577
1.962 0.9999515274427854 0.9998071650159669 1.0011541058617948 -1.920990690614844e-09 -5.595747461685253e-05 -8.448439080618108e-05 -1.2937396130678394e-09 -1.4327670257753036e-10 -6.191848401380508e-09 4.881311378189626e-05 3.4868321991517385e-05 0.0011622084700055524 0.9999918954770131 0.999835999764997 1.0001929697327836 1.8708893512095964e-10 -1.1341152935492866e-05 -1.1818106791674127e-05 1.0974145421415758e-10 -7.082318196167764e-11 -6.353708845919112e-09 8.105095038039892e-06 5.790234837386122e-06 0.0001929831307521675 0.9999991472117803 0.9998411795843937 1.0000203098690723 1.612923601993315e-10 -1.2159224029397484e-06 -1.2209408705531882e-06 1.5634299549914488e-10 -9.232131789214974e-11 -6.363900969223688e-09 8.527880868960345e-07 6.096929299263469e-07 2.0309660420948917e-05 0.9999999152850534 0.9998417282081998 1.000002022475775 1.537361685276478e-10 -1.2116001935684383e-07 -1.212096434965371e-07 1.5938144144231637e-10 -9.410836163362389e-11 -6.364408289063435e-09 8.471591066002724e-08 6.560190307186311e-08 2.0224577434660484e-06 0.9999999925345071 0.9998417833863759 1.0000001832100545 1.5293007935677867e-10 -1.0828578518599203e-08 -1.0828785781708355e-08 1.5967575064861884e-10 -9.425899706353109e-11 -6.364451418475792e-09 7.485945474578492e-09 2.6029145614707084e-08 1.8546244541517793e-07 0.9999795433718206 0.9998271767795542 1.0004870668093615 2.3747023269582655e-11 -2.7570545850408888e-05 -3.0941423348067784e-05 -6.032099337504134e-11 -2.238111431944363e-11 -6.316603408613306e-09 2.0467960183026458e-05 1.462194720305352e-05 0.00048733636174309533
1.972 0.9999517689665849 0.999807337537801 1.0011483545487554 -1.7864457293256968e-09 -5.567863315144247e-05 -8.40634915387641e-05 -1.2829146359632915e-09 -1.4888476904479438e-10 -6.325215404709662e-09 4.856989314623887e-05 3.469454886594384e-05 0.0011564169200999515 0.999991899523404 0.9998360026576123 1.0001928733388035 1.997648979704077e-10 -1.133548909272244e-05 -1.1812205957502727e-05 1.1128256639397253e-10 -7.078052969533229e-11 -6.484711112308021e-09 8.101048384611096e-06 5.787348678281636e-06 0.00019288672590450748 0.9999991472543321 0.9998411796171227 1.000020308853723 1.6313727463785663e-10 -1.215861759837309e-06 -1.2208802408323987e-06 1.580018023513397e-10 -9.232876448597884e-11 -6.494799800021242e-09 8.527456217662493e-07 6.096689274508377e-07 2.030863910085683e-05 0.9999999152855344 0.9998417282108771 1.0000020224670896 1.5449924628196511e-10 -1.2115950334576388e-07 -1.2120938086350487e-07 1.6105614955386546e-10 -9.412502379866651e-11 -6.4952969799385036e-09 8.471600001619236e-08 6.562349137445336e-08 2.022428643521724e-06 0.9999999925345794 0.9998417833887611 1.0000001832116059 1.535852582973823e-10 -1.0828661677157707e-08 -1.0829122131811717e-08 1.6135208280664396e-10 -9.427621612098091e-11 -6.495339195696441e-09 7.491978808239948e-09 2.607498185396102e-08 1.8528462512304458e-07 0.9999795719612572 0.9998271972029785 1.000486385954973 5.851504480453673e-11 -2.7532009367788514e-05 -3.089818295075428e-05 -5.866193838042189e-11 -2.2594374667137686e-11 -6.447892171252279e-09 2.043935483932265e-05 1.460151449434265e-05 0.0004866551308751724
1.982 0.999952009287048 0.9998075092001371 1.001142631862221 -1.767138046827783e-09 -5.5401181498560125e-05 -8.364468886760682e-05 -1.2725002489079607e-09 -1.543569499187418e-10 -6.461249348336317e-09 4.83278840168348e-05 3.4521641489959314e-05 0.0011506541984263809 0.9999919035677037 0.9998360055487836 1.0001927769907346 2.018375717914699e-10 -1.132982810529483e-05 -1.1806307951317733e-05 1.1241402819003424e-10 -7.072884667593326e-11 -6.618385145207469e-09 8.097003815485644e-06 5.78446404845814e-06 0.00019279036725274794 0.999999147296856 0.9998411796498811 1.0000203078376246 1.6483804694466688e-10 -1.2158011442477624e-06 -1.2208194978531652e-06 1.5924499431819186e-10 -9.232683177145815e-11 -6.628368433523188e-09 8.527031898073521e-07 6.09645010867514e-07 2.030761714649881e-05 0.9999999152859942 0.9998417282135895 1.0000020224577304 1.5616393958162025e-10 -1.211590117244323e-07 -1.2120900201405068e-07 1.623146042529948e-10 -9.41323658133071e-11 -6.628855128178802e-09 8.471621495388889e-08 6.564545763201441e-08 2.0223976564693967e-06 0.9999999925346308 0.9998417833911813 1.0000001832124963 1.552469290590538e-10 -1.0828769151899834e-08 -1.082934226933472e-08 1.62612292098449e-10 -9.428425862599005e-11 -6.628896746936021e-09 7.499271106834148e-09 2.6121614412223003e-08 1.8509012597424576e-07 0.9999796005106126 0.9998272175978231 1.0004857060462076 6.177137356024763e-11 -2.749352679613294e-05 -3.085500285007709e-05 -5.740132674832068e-11 -2.279734134184582e-11 -6.581855758444175e-09 2.04107895768229e-05 1.4581110471222556e-05 0.0004859748466632769
1.992 0.9999522484112078 0.9998076800080007 1.001136937684661 -1.8623130507661443e-09 -5.5125112072471886e-05 -8.322797179009517e-05 -1.2626300237525798e-09 -1.5969425286169422e-10 -6.599995466851746e-09 4.808707951306779e-05 3.4349594941256876e-05 0.0011449201815037905 0.9999919076100148 0.999836008438586 1.0001926806910648 1.9273299655016983e-10 -1.1324169888706954e-05 -1.1800412648801836e-05 1.1299928345296244e-10 -7.066793202412301e-11 -6.754776116442004e-09 8.092961217133139e-06 5.781580861827098e-06 0.0001926940572648668 0.9999991473393588 0.9998411796826755 1.0000203068210345 1.6572226099240437e-10 -1.2157404788689852e-06 -1.2207585245724983e-06 1.5993603084893137e-10 -9.231582378864515e-11 -6.764651988125501e-09 8.526607561979016e-07 6.096211453650833e-07 2.030659516195721e-05 0.9999999152864304 0.9998417282163358 1.0000020224477284 1.5804913993994956e-10 -1.211584672836393e-07 -1.21208390111396e-07 1.6302041444149252e-10 -9.413045092947075e-11 -6.7651282607869464e-09 8.471638030706775e-08 6.566762948123892e-08 2.022368422645599e-06 0.9999999925346582 0.9998417833936356 1.0000001832127332 1.5723230547163327e-10 -1.0828823829815746e-08 -1.0829329400407191e-08 1.6331972985953423e-10 -9.428294468877065e-11 -6.765169277639136e-09 7.505933759603953e-09 2.6168629924025428e-08 1.8491851563701735e-07 0.9999796290202336 0.9998272379643376 1.0004850270887635 3.316095637590067e-11 -2.7455097935639864e-05 -3.0811882806466154e-05 -5.6674912681741066e-11 -2.2989909458395768e-11 -6.718540078517221e-09 2.0382264054110716e-05 1.4560734884859339e-05 0.0004852955144216798
2.002 0.9999524863459897 0.9998078499663391 1.001131271897402 -2.0557906958643966e-09 -5.4850417420269335e-05 -8.28133296028552e-05 -1.2532396016502472e-09 -1.6489907397555e-10 -6.7415002223137235e-09 4.784747287559882e-05 3.417840438439004e-05 0.0011392147448577943 0.9999919116504374 0.9998360113270913 1.0001925844422366 1.7363474391489337e-10 -1.1318514406590684e-05 -1.1794520161811193e-05 1.1310243337123893e-10 -7.059764606470785e-11 -6.893930524404908e-09 8.088920503732136e-06 5.778699052943789e-06 0.00019259779818312298 0.999999147381851 0.9998411797155149 1.0000203058043333 1.6549080757122914e-10 -1.2156797345292427e-06 -1.2206974402294973e-06 1.601390371549764e-10 -9.229567644546114e-11 -6.903697063631837e-09 8.526183078552094e-07 6.095973187294936e-07 2.0305573660243656e-05 0.9999999152868461 0.9998417282191192 1.0000020224372568 1.597081512887526e-10 -1.2115784127320255e-07 -1.2120766462360853e-07 1.6323750955747747e-10 -9.411913484868097e-11 -6.904162649975798e-09 8.471635376159664e-08 6.568992115093733e-08 2.0223441466449795e-06 0.9999999925346634 0.999841783396126 1.0000001832124703 1.590800342798504e-10 -1.0828796708734852e-08 -1.0829202887353471e-08 1.6353807254265376e-10 -9.427234118414088e-11 -6.90420270339942e-09 7.510252966153968e-09 2.6215804473418197e-08 1.848050712982909e-07 0.9999796574904488 0.9998272583027565 1.000484349087944 -2.3153861933891052e-11 -2.7416722640133744e-05 -3.076882281725052e-05 -5.641821267246205e-11 -2.3171701766250342e-11 -6.857991334167012e-09 2.0353777971285554e-05 1.4540387516477449e-05 0.00048461713891132717
2.012 0.9999527230980866 0.9998080190799344 1.0011256343775368 -2.318997678493258e-09 -5.457709030718974e-05 -8.240075175952347e-05 -1.2441632697727163e-09 -1.6997337847588598e-10 -6.885810878040185e-09 4.76090575454434e-05 3.400806512703974e-05 0.0011335377606594434 0.9999919156890542 0.9998360142143597 1.0001924882462006 1.472816466778185e-10 -1.1312861687074263e-05 -1.1788630685116958e-05 1.1289271681567613e-10 -7.051768920511586e-11 -7.035895257086115e-09 8.084881610527199e-06 5.7758185708922044e-06 0.00019250159174255175 0.9999991474243465 0.9998411797484088 1.0000203047878544 1.6430314658815745e-10 -1.215618944327505e-06 -1.2206364457999504e-06 1.6002357000545467e-10 -9.226593345242293e-11 -7.045550384831261e-09 8.52575838170293e-07 6.095735189774231e-07 2.0304552994855424e-05 0.9999999152872467 0.9998417282219446 1.000002022426484 1.610415871154905e-10 -1.211571664333853e-07 -1.2120702703866488e-07 1.6313538409976909e-10 -9.409805905619428e-11 -7.046004721811782e-09 8.47160335496627e-08 6.571223417725165e-08 2.0223270284408094e-06 0.9999999925346514 0.999841783398657 1.000000183211858 1.606655598700732e-10 -1.082872102647183e-08 -1.0829164312001836e-08 1.6343738397060528e-10 -9.425184402264225e-11 -7.046044190652938e-09 7.510966926694795e-09 2.626288282436764e-08 1.8477429208764873e-07 0.9999796859215325 0.9998272786132774 1.000483672047677 -9.926919577120938e-11 -2.7378400835615985e-05 -3.072582296508616e-05 -5.646296224955798e-11 -2.334259966040145e-11 -7.000255737348343e-09 2.0325331083912337e-05 1.4520068186756036e-05 0.00048393972356389843
2.022 0.9999529586738675 0.9998081873533375 1.001120024995797 -2.6160892318919e-09 -5.430512372978988e-05 -8.199022767264614e-05 -1.2352768155468062e-09 -1.7491874568564553e-10 -7.0329753756043845e-09 4.7371827211650054e-05 3.3838572653779204e-05 0.001127889096183928 0.9999919197259177 0.9998360171004299 1.0001923921041342 1.1733858095675976e-10 -1.1307211788086148e-05 -1.1782744288222837e-05 1.1250103985722531e-10 -7.042823749579093e-11 -7.180717746954636e-09 8.080844481586938e-06 5.772939370213916e-06 0.00019240543904881622 0.9999991474668546 0.9998411797813659 1.0000203037717854 1.6260249031851672e-10 -1.2155581700134993e-06 -1.2205756163213485e-06 1.5972074850599097e-10 -9.222626828917093e-11 -7.190259283033177e-09 8.525333302814678e-07 6.09549721152903e-07 2.0303533350868853e-05 0.9999999152876378 0.9998417282248172 1.000002022415496 1.6217042020983107e-10 -1.211565046409668e-07 -1.212065516855097e-07 1.6284570603806504e-10 -9.406734715987445e-11 -7.190701815323162e-09 8.471537369874903e-08 6.573445506508587e-08 2.0223175508023164e-06 0.999999992534628 0.9998417834012335 1.0000001832109733 1.6207769751565639e-10 -1.0828658182265407e-08 -1.0829288143498826e-08 1.6314902098915176e-10 -9.42219883093109e-11 -7.1907408346332596e-09 7.507650731422962e-09 2.6309604720253243e-08 1.8483109094691127e-07 0.9999797143136759 0.9998272988960378 1.0004829959698596 -1.8507873554320012e-10 -2.7340132490250114e-05 -3.068288321032732e-05 -5.6679809310598e-11 -2.3502648067441654e-11 -7.145381055740132e-09 2.029692320475414e-05 1.449977675676995e-05 0.00048326327002017934
2.032 0.9999531930793386 0.9998083547908386 1.0011144436157156 -2.9099584664869724e-09 -5.4034510882393686e-05 -8.158174664995793e-05 -1.2265775567545356e-09 -1.79737076026112e-10 -7.18304224629321e-09 4.713577584558719e-05 3.3669922651109044e-05 0.0011222686132345168 0.9999919237610473 0.9998360199853159 1.0001922960163794 8.760463206054486e-11 -1.130156474724459e-05 -1.1776860846865863e-05 1.1193981674267481e-10 -7.03290244744515e-11 -7.328446044684402e-09 8.076809077727672e-06 5.770061418336271e-06 0.000192309340546915 0.9999991475093807 0.9998411798143901 1.0000203027561922 1.608497770400666e-10 -1.2154974498911257e-06 -1.2205148311681988e-06 1.5924456896356528e-10 -9.217691499058646e-11 -7.3378716784021775e-09 8.524907645131041e-07 6.095259060284473e-07 2.0302514732835565e-05 0.9999999152880235 0.9998417282277405 1.0000020224043291 1.632214299721981e-10 -1.2115589408895854e-07 -1.212061181632748e-07 1.623818805281339e-10 -9.40268126006088e-11 -7.338302819582232e-09 8.471441884765821e-08 6.575660257120405e-08 2.0223138976034106e-06 0.9999999925345966 0.9998417834038588 1.0000001832098488 1.6340939742022625e-10 -1.0828646900105433e-08 -1.0829453891561224e-08 1.626867386098997e-10 -9.418237208803096e-11 -7.338341140081049e-09 7.501063593550088e-09 2.635606589833572e-08 1.8495380688135418e-07 0.9999797426669769 0.9998273191511082 1.0004823208541345 -2.7011358658049747e-10 -2.7301917564852405e-05 -3.064000332420001e-05 -5.7058060488517146e-11 -2.365152644002942e-11 -7.293415917250662e-09 2.0268554217982776e-05 1.4479513138971918e-05 0.00048258777796423945
2.042 0.9999534263201534 0.9998085213964786 1.001108890094056 -3.1678296550446665e-09 -5.37652451172322e-05 -8.117529801809784e-05 -1.2181458898348067e-09 -1.8443025388703934e-10 -7.33606080817638e-09 4.6900897715583126e-05 3.350211101810776e-05 0.0011166761684418209 0.9999919277944288 0.9998360228690093 1.0001921999825512 6.135173841676388e-11 -1.129592055211687e-05 -1.1770980167011651e-05 1.1114209053455489e-10 -7.022016081641747e-11 -7.47912934620805e-09 8.072775400650313e-06 5.767184714098038e-06 0.0001922132959964338 0.9999991475519259 0.9998411798474839 1.0000203017410954 1.5935328981520273e-10 -1.2154367716353218e-06 -1.2204538993976563e-06 1.5852902023981256e-10 -9.211775580937729e-11 -7.488436491520035e-09 8.524481422072371e-07 6.095020917188826e-07 2.0301496947125117e-05 0.999999915288406 0.9998417282307175 1.0000020223930415 1.6420696396458405e-10 -1.211553223887792e-07 -1.212055350791795e-07 1.6167866167725436e-10 -9.397659223354191e-11 -7.488856001027741e-09 8.471331576112001e-08 6.577896984440229e-08 2.0223123452602084e-06 0.9999999925345596 0.9998417834065362 1.000000183208547 1.6464365623986785e-10 -1.0828674171134508e-08 -1.082947059299691e-08 1.6198491198959307e-10 -9.413304953910471e-11 -7.488893580381527e-09 7.493026653394305e-09 2.6403031853181462e-08 1.8509925847949544e-07 0.9999797709814426 0.999827339378495 1.0004816466980613 -3.451866175791551e-10 -2.726375598215188e-05 -3.059718301158417e-05 -5.7667150914228863e-11 -2.3789473101289134e-11 -7.444409340206217e-09 2.0240224101211315e-05 1.4459277313395258e-05 0.0004819132451628494
2.052 0.9999536584016744 0.9998086871740877 1.0011033642822482 -3.3654146827176788e-09 -5.349731992325902e-05 -8.077087131242419e-05 -1.210031850096678e-09 -1.8899997416314325e-10 -7.492081558917173e-09 4.666718735702541e-05 3.333513384506283e-05 0.0011111116142745443 0.9999919318260204 0.9998360257514807 1.000192104001705 4.094677309850738e-11 -1.1290279155905735e-05 -1.1765102176673479e-05 1.1007252129651312e-10 -7.010151680551082e-11 -7.632817390892977e-09 8.068743503468197e-06 5.76430929505887e-06 0.00019211730446708772 0.9999991475944873 0.9998411798806458 1.0000203007265136 1.5827069648466787e-10 -1.2153760866322933e-06 -1.2203927513444566e-06 1.575397732682839e-10 -9.204887993583923e-11 -7.642003857522528e-09 8.524054959095912e-07 6.094783376877927e-07 2.0300479615087326e-05 0.999999915288787 0.9998417282337503 1.000002022381747 1.650637367421615e-10 -1.2115474085580973e-07 -1.2120473284982436e-07 1.6070181316599623e-10 -9.391646388937443e-11 -7.64241131071418e-09 8.471226900106736e-08 6.580206463456105e-08 2.022308671425394e-06 0.9999999925345197 0.9998417834092675 1.0000001832071905 1.656944344874552e-10 -1.0828691843656023e-08 -1.0829268048494572e-08 1.6100939365038e-10 -9.407375385416989e-11 -7.642447857997375e-09 7.485755592264466e-09 2.6451759329894763e-08 1.8521981158497897e-07 0.9999797992570055 0.9998273595781506 1.0004809734975306 -4.035228713896837e-10 -2.7225647640132804e-05 -3.055442210167923e-05 -5.854572739635415e-11 -2.3916568834095674e-11 -7.59841081708235e-09 2.021193292691149e-05 1.4439069328700296e-05 0.0004812396676856276
2.062 0.9999538893290582 0.9998088521273514 1.0010978660284444 -3.4891330239739615e-09 -5.3230728920329156e-05 -8.03684563505163e-05 -1.2021700905100714e-09 -1.9344823962151902e-10 -7.651154968553018e-09 4.643463949082787e-05 3.3168987354989094e-05 0.0011055748006288926 0.9999919358557647 0.9998360286326907 1.0001920080724984 2.772935999683311e-11 -1.1284640520851743e-05 -1.1759227002660156e-05 1.0881069443915149e-10 -6.997330329430495e-11 -7.789560957853665e-09 8.064713470612866e-06 5.761435220890091e-06 0.00019202136447693863 0.9999991476370613 0.9998411799138747 1.000020299712441 1.5769631253147952e-10 -1.2153153553846785e-06 -1.220331515906246e-06 1.5635862183259486e-10 -9.197032099744062e-11 -7.79862407869479e-09 8.523628707197543e-07 6.094547084714637e-07 2.029946227044566e-05 0.9999999152891694 0.9998417282368411 1.0000020223705701 1.6576102404498275e-10 -1.2115410976255155e-07 -1.2120384061422137e-07 1.5953280898651874e-10 -9.384673756153257e-11 -7.799019193855943e-09 8.471146005700136e-08 6.58263423054812e-08 2.022299640085597e-06 0.9999999925344786 0.9998417834120558 1.0000001832059175 1.6651872851327475e-10 -1.0828659873434615e-08 -1.0828975340226367e-08 1.5984167433803817e-10 -9.400496154372233e-11 -7.79905506859305e-09 7.481059602428065e-09 2.6503345195904745e-08 1.8528035701977713e-07 0.9999798274935501 0.9998273797499942 1.000480301247303 -4.413029087002459e-10 -2.7187592451263327e-05 -3.0511720624915663e-05 -5.961690436922903e-11 -2.40327806494212e-11 -7.755471257663634e-09 2.018368082852765e-05 1.4418889276970836e-05 0.0004805670403738555
2.072 0.9999541191073549 0.9998090162598771 1.0010923951798127 -3.536381787898559e-09 -5.296546584069858e-05 -7.996804312367206e-05 -1.1943895886501884e-09 -1.9777685657232868e-10 -7.81333292690619e-09 4.6203248917457675e-05 3.300366782717126e-05 0.0011000655767815768 0.9999919398835962 0.9998360315125928 1.0001919121933496 2.2019080376233082e-11 -1.1279004654241207e-05 -1.175335486467363e-05 1.0753986864737396e-10 -6.983549567282141e-11 -7.949410866058014e-09 8.06068538244188e-06 5.758562545466845e-06 0.00019192547431892823 0.9999991476796444 0.9998411799471687 1.0000202986987887 1.577010329334248e-10 -1.2152545829079634e-06 -1.2202704156732154e-06 1.5517015741666408e-10 -9.188231531929325e-11 -7.95834859828499e-09 8.52320293773428e-07 6.094312286927965e-07 2.029844455097124e-05 0.9999999152895537 0.9998417282399923 1.0000020223595696 1.6634499891744051e-10 -1.2115343433435568e-07 -1.2120308035744722e-07 1.583567216402024e-10 -9.376751746713305e-11 -7.958731156453976e-09 8.471097842481551e-08 6.585194673303556e-08 2.022283869579028e-06 0.9999999925344392 0.9998417834149046 1.000000183204801 1.6716052067153015e-10 -1.0828583516768017e-08 -1.0828814746860898e-08 1.5866666640169742e-10 -9.392625914505977e-11 -7.958766093648012e-09 7.479818930450614e-09 2.655812227367878e-08 1.852667439348613e-07 0.9999798556909401 0.9998273998939285 1.000479629941592 -4.577193370173089e-10 -2.7149590375293405e-05 -3.046907870584086e-05 -6.069977277570464e-11 -2.4138011353213746e-11 -7.91564193890185e-09 2.0155467948498394e-05 1.4398737255637389e-05 0.000479895357546639
2.082 0.9999543477416027 0.9998091795752658 1.0010869515847391 -3.514193325583399e-09 -5.270152447678782e-05 -7.956962160343285e-05 -1.1865058200905914e-09 -2.0198810506757097e-10 -7.978668155476562e-09 4.597301042646714e-05 3.283917153268621e-05 0.0010945837933242252 0.9999919439094507 0.9998360343911432 1.0001918163626278 2.3167592267242974e-11 -1.1273371606078813e-05 -1.1747485882676676e-05 1.06455339561744e-10 -6.968815829536622e-11 -8.112419812394262e-09 8.05665929281091e-06 5.755691300554537e-06 0.0001918296324361622 0.9999991477222311 0.999841179980525 1.0000202976853751 1.5826055918634358e-10 -1.215193817524027e-06 -1.2202095738399514e-06 1.541703491604294e-10 -9.178457371372862e-11 -8.121229592664669e-09 8.522777596221565e-07 6.094078709420998e-07 2.029742637570262e-05 0.999999915289942 0.999841728243206 1.0000020223487074 1.6685395629343827e-10 -1.2115276273720982e-07 -1.2120257582619908e-07 1.5736938446054237e-10 -9.367848846389232e-11 -8.121599608341827e-09 8.471080223140127e-08 6.587868200871319e-08 2.0222619703313966e-06 0.9999999925344035 0.9998417834178152 1.000000183203818 1.676644114690411e-10 -1.0828511164327496e-08 -1.082890913659348e-08 1.5768082712001027e-10 -9.383799823652345e-11 -8.121633671856181e-09 7.481893436811568e-09 2.6615614536469615e-08 1.8518562519327046e-07 0.9999798838490435 0.9998274200098614 1.0004789595746617 -4.546768109144369e-10 -2.7111641413569432e-05 -3.0426496370091192e-05 -6.160172175222063e-11 -2.4232251258042634e-11 -8.078975660325698e-09 2.0127294400034982e-05 1.437861333994088e-05 0.0004792246137479779
2.092 0.9999545752369059 0.9998093420771637 1.0010815350946634 -3.4367569184665076e-09 -5.243889860285853e-05 -7.917318163718402e-05 -1.1784177529260636e-09 -2.060832400073011e-10 -8.147213902345976e-09 4.574391874436793e-05 3.2675494697459966e-05 0.0010891293036495349 0.9999919479332737 0.9998360372683033 1.0001917205788873 2.967381488696074e-11 -1.1267741430576028e-05 -1.174161997137164e-05 1.0566681469477771e-10 -6.953159179076656e-11 -8.278641132635053e-09 8.052635232081871e-06 5.752821500294621e-06 0.00019173383763252237 0.9999991477648181 0.9998411800139423 1.0000202966719958 1.5913672203707373e-10 -1.215133112491275e-06 -1.2201489085402418e-06 1.534699405151513e-10 -9.167739108035453e-11 -8.287320660282946e-09 8.522352424024056e-07 6.093845838968913e-07 2.029640793545763e-05 0.9999999152903353 0.9998417282464843 1.0000020223379005 1.671752861686373e-10 -1.2115214865095128e-07 -1.2120224478517936e-07 1.5668189591348986e-10 -9.358026943804058e-11 -8.287677427603772e-09 8.47108337802736e-08 6.590621627071251e-08 2.0222359430606958e-06 0.9999999925343733 0.9998417834207907 1.0000001832028975 1.6793015674584143e-10 -1.082849617991496e-08 -1.0829177137455237e-08 1.569946460328759e-10 -9.374046524813888e-11 -8.287710553984738e-09 7.486418397773309e-09 2.667503196115429e-08 1.8505752762699533e-07 0.9999799119677549 0.9998274400977175 1.0004782901413865 -4.3620888674249105e-10 -2.7073745567914596e-05 -3.0383973438792193e-05 -6.221484371006446e-11 -2.431600933299974e-11 -8.245525267955456e-09 2.0099160257036664e-05 1.4358517576690893e-05 0.00047855480426626265
2.102 0.999954801598481 0.9998095037692983 1.0010761455653228 -3.3223061605096067e-09 -5.2177581903975253e-05 -7.877871302078166e-05 -1.1701344625739838e-09 -2.1006468595639282e-10 -8.319024883890227e-09 4.551596851401578e-05 3.2512633488021876e-05 0.0010837019647690358 0.9999919519550254 0.9998360401440457 1.0001916248410878 3.9441512083428094e-11 -1.126211414236509e-05 -1.1735756911104583e-05 1.0517132117192532e-10 -6.936548513965522e-11 -8.448128614410438e-09 8.048613222620064e-06 5.749953154137693e-06 0.00019163808906011445 0.9999991478074025 0.99984118004742 1.0000202956585376 1.5984713957415367e-10 -1.2150724818338777e-06 -1.2200882040336445e-06 1.530665680386921e-10 -9.156088131510936e-11 -8.456675366384268e-09 8.521927189482576e-07 6.093613275104737e-07 2.0295389499389022e-05 0.9999999152907352 0.9998417282498289 1.000002022327127 1.6698782721205597e-10 -1.2115160586733833e-07 -1.212018713973729e-07 1.562919166425476e-10 -9.347273046539438e-11 -8.457018811909929e-09 8.47109547574284e-08 6.593429070104788e-08 2.022208230904283e-06 0.99999999253435 0.9998417834238332 1.0000001832020267 1.6765260183763106e-10 -1.0828552508703386e-08 -1.0829402707256887e-08 1.566061831866119e-10 -9.36335212098461e-11 -8.457050970887707e-09 7.492225630043446e-09 2.6735759884714374e-08 1.849077893113068e-07 0.9999799400470096 0.9998274601574522 1.00047762163768 -4.0764604607753587e-10 -2.703590279458502e-05 -3.0341509600274257e-05 -6.254301534323225e-11 -2.438958925863006e-11 -8.415345207838324e-09 2.007106556094565e-05 1.4338449990095605e-05 0.0004778859253287055
2.112 0.9999550268316835 0.9998096646554968 1.0010707828572822 -3.1898916505994588e-09 -5.1917567951648844e-05 -7.838620568507954e-05 -1.1617276213421138e-09 -2.1393392650203906e-10 -8.494156323962352e-09 4.52891542895424e-05 3.2350584007854365e-05 0.0010783016375827074 0.9999919559746839 0.9998360430183563 1.0001915291487182 5.0212020409445146e-11 -1.1256489701700599e-05 -1.1729896529920752e-05 1.0490142341240363e-10 -6.919073571510302e-11 -8.620937650056495e-09 8.04459328676059e-06 5.7470862726080525e-06 0.00019154238617094638 0.9999991478499859 0.9998411800809596 1.0000202946450572 1.59814410548388e-10 -1.2150118870028876e-06 -1.2200272918390592e-06 1.52893368841443e-10 -9.143554565666573e-11 -8.629348790689931e-09 8.521501797426988e-07 6.093380801553594e-07 2.029437129463316e-05 0.9999999152911443 0.9998417282532438 1.0000020223164994 1.6588180611540922e-10 -1.2115109600628552e-07 -1.2120128769852307e-07 1.5613251414400956e-10 -9.335618693031438e-11 -8.629679093894438e-09 8.471105145406948e-08 6.596272842079308e-08 2.022181310605342e-06 0.9999999925343374 0.9998417834269466 1.0000001832013234 1.6643935449851647e-10 -1.0828641711531702e-08 -1.0829418089932543e-08 1.5644807709911946e-10 -9.351750201283425e-11 -8.629710066953566e-09 7.498032771207652e-09 2.6797365337396707e-08 1.8476307633370952e-07 0.999979968086791 0.9998274801890548 1.0004769540607097 -3.7461479459893256e-10 -2.6998112989688872e-05 -3.0299104593291604e-05 -6.265494093574552e-11 -2.4452607528794183e-11 -8.5884904696829e-09 2.0043010325499554e-05 1.4318410585016003e-05 0.0004772179741371827
2.122 0.9999552509420045 0.9998098247396825 1.0010654468357525 -3.0565337615703203e-09 -5.1658850234587995e-05 -7.799564983041284e-05 -1.1532565774145457e-09 -2.1769351209817704e-10 -8.672664706680178e-09 4.506347053765204e-05 3.218934229788128e-05 0.00107292818679097 0.9999919599922468 0.9998360458912343 1.000191433501765 6.008054702547804e-11 -1.125086804310815e-05 -1.1724038836650245e-05 1.0479755464071649e-10 -6.900714954454348e-11 -8.797123901856249e-09 8.040575441689791e-06 5.7442208617001305e-06 0.00019144672877791048 0.9999991478925726 0.999841180114566 1.0000202936317628 1.5864564925707412e-10 -1.2149512640836348e-06 -1.2199661842743075e-06 1.528907005113873e-10 -9.13013090776481e-11 -8.805397407353445e-09 8.521076229517231e-07 6.093148190693805e-07 2.0293353587792797e-05 0.99999991529157 0.9998417282567343 1.000002022306247 1.6361561070918065e-10 -1.2115055503812786e-07 -1.212005060195432e-07 1.56143946884449e-10 -9.323063562184834e-11 -8.805713871687648e-09 8.471100846002281e-08 6.599129129904645e-08 2.0221578566336695e-06 0.9999999925343419 0.9998417834301363 1.000000183201019 1.640638541311067e-10 -1.0828699819822861e-08 -1.0829235068311053e-08 1.564612340422451e-10 -9.339292092980902e-11 -8.805743813815753e-09 7.502437495881817e-09 2.6859253122948146e-08 1.8465246029655932e-07 0.99997999608713 0.9998275001925487 1.0004762874088364 -3.420461723665817e-10 -2.696037601752177e-05 -3.0256758340815527e-05 -6.261028649688992e-11 -2.4505899602526422e-11 -8.765017324542356e-09 2.0014994533062836e-05 1.4298399343604174e-05 0.000476550948900553
2.132 0.9999554739350424 0.9998099840258553 1.0010601373698502 -2.9351966143945367e-09 -5.140142222245358e-05 -7.760703590293627e-05 -1.1447339180796139e-09 -2.2134458750640543e-10 -8.85460742824663e-09 4.483891164762851e-05 3.202890434360883e-05 0.0010675814805015842 0.9999919640077248 0.9998360487626885 1.0001913379005463 6.79053508100399e-11 -1.1245249123654446e-05 -1.1718183995922433e-05 1.0484344115391982e-10 -6.881514896558854e-11 -8.976744779975704e-09 8.036559690061387e-06 5.741356915764995e-06 0.0001913511171424528 0.9999991479351706 0.9998411801482462 1.0000202926189035 1.5637949425249635e-10 -1.2148905720449737e-06 -1.2199050480902972e-06 1.5304213265781433e-10 -9.115855566028702e-11 -8.984877994750368e-09 8.520650445312098e-07 6.092915067307558e-07 2.0292336789087207e-05 0.999999915292018 0.9998417282603063 1.0000020222966102 1.6034661939376115e-10 -1.211499421118043e-07 -1.2119969299746748e-07 1.5631025709419805e-10 -9.309681424698728e-11 -8.98518021627896e-09 8.471071761098017e-08 6.601962454299877e-08 2.022140452518797e-06 0.9999999925343697 0.9998417834334081 1.0000001832013532 1.6069463391288107e-10 -1.0828685741861207e-08 -1.0829020962179877e-08 1.566288186782643e-10 -9.325925401124213e-11 -8.985208978346504e-09 7.504140862774602e-09 2.6920548852487573e-08 1.846027018285131e-07 0.999980024048096 0.9998275201679846 1.0004756216813369 -3.134424930733461e-10 -2.692269175939122e-05 -3.021447092466627e-05 -6.242447389772006e-11 -2.4549433009336573e-11 -8.944982884597485e-09 1.9987018129924726e-05 1.4278416221697197e-05 0.00047588484881745847
2.142 0.9999556958164645 0.9998101425180648 1.0010548543315507 -2.8338458155990295e-09 -5.1145277420228465e-05 -7.72203544387575e-05 -1.136142894932273e-09 -2.248899546438312e-10 -9.040042948126896e-09 4.461547195191761e-05 3.186926608982922e-05 0.0010622613894418467 0.9999919680211378 0.9998360516327345 1.0001912423454957 7.343983931952654e-11 -1.1239632952543822e-05 -1.1712332174858557e-05 1.0504845885991236e-10 -6.861474547188518e-11 -9.159858600448645e-09 8.032546017303357e-06 5.738494416960096e-06 0.00019125555185376642 0.9999991479777863 0.999841180182005 1.0000202916066343 1.5354137130396795e-10 -1.2148298225102685e-06 -1.2198440516011685e-06 1.5335652540541547e-10 -9.100744988603309e-11 -9.167848466955299e-09 8.520224366185426e-07 6.092681042913075e-07 2.0291321316876243e-05 0.9999999152924942 0.9998417282639651 1.0000020222877146 1.5667692284241561e-10 -1.2114926906591848e-07 -1.211990171175913e-07 1.5663982801973823e-10 -9.295465200522584e-11 -9.168136237091877e-09 8.471011772654503e-08 6.604741738660365e-08 2.022130505091111e-06 0.9999999925344265 0.9998417834367673 1.0000001832024488 1.5694147915873664e-10 -1.0828611754595192e-08 -1.0828944538917264e-08 1.569599995643861e-10 -9.31177331494225e-11 -9.168163997589108e-09 7.502461338268187e-09 2.6980505094351814e-08 1.8462650028356388e-07 0.9999800519697849 0.9998275401154316 1.000474956878022 -2.9058998246105794e-10 -2.688506014713542e-05 -3.0172242433481674e-05 -6.208694985365019e-11 -2.4583511401090084e-11 -9.128445614929284e-09 1.9959081029136275e-05 1.425846115139562e-05 0.00047521967380851965
2.152 0.9999559165919635 0.999810300220379 1.001049597594599 -2.7555962820723296e-09 -5.089040938095882e-05 -7.683559591737239e-05 -1.1274781193209658e-09 -2.283310697111627e-10 -9.229031259642417e-09 4.4393145755705824e-05 3.1710423462550784e-05 0.001056967785870873 0.9999919720325045 0.999836054501387 1.0001911468369873 7.715105303769982e-11 -1.1234019581596853e-05 -1.1706483401072539e-05 1.0540884136623584e-10 -6.840656931172247e-11 -9.346524413921852e-09 8.028534398046544e-06 5.735633342351919e-06 0.00019116003345941472 0.9999991480204198 0.9998411802158453 1.0000202905949314 1.50959580662324e-10 -1.2147690696308993e-06 -1.2197832227824478e-06 1.538292225272315e-10 -9.084856111951662e-11 -9.354368250166466e-09 8.519797935809066e-07 6.092445991584292e-07 2.0290307251477953e-05 0.9999999152929975 0.9998417282677109 1.0000020222794948 1.5347117116217985e-10 -1.2114858954589274e-07 -1.2119850645503577e-07 1.5712783514653608e-10 -9.280440691080612e-11 -9.354641399364199e-09 8.470923044092086e-08 6.607464125905352e-08 2.022127261571578e-06 0.9999999925345111 0.9998417834402139 1.0000001832042358 1.5367324533631833e-10 -1.0828531351237518e-08 -1.0829033231018419e-08 1.5744977774069048e-10 -9.2968422070238e-11 -9.354668141262735e-09 7.497710453719247e-09 2.7039077689060025e-08 1.8471431855033873e-07 0.999980079852301 0.9998275600349664 1.0004742929988866 -2.7374239569517794e-10 -2.6847481152963035e-05 -3.01300728188427e-05 -6.159965448801778e-11 -2.460846397601682e-11 -9.315464632613326e-09 1.9931183122257923e-05 1.4238534050633296e-05 0.0004745554239859487
2.162 0.9999561362672157 0.9998104571368536 1.0010443670335831 -2.6996824827305367e-09 -5.063681168513696e-05 -7.645275074360012e-05 -1.118759857530761e-09 -2.3167015458425825e-10 -9.421632728962854e-09 4.417192737024549e-05 3.155237239283596e-05 0.0010517005425776796 0.9999919760418383 0.9998360573686562 1.0001910513752565 7.983884273149047e-11 -1.1228409061417514e-05 -1.170063755126074e-05 1.0589459689371525e-10 -6.819109418496734e-11 -9.536803257548919e-09 8.02452480589632e-06 5.732773671869241e-06 0.00019106456212243834 0.999999148063066 0.9998411802497628 1.000020289583591 1.494475748422521e-10 -1.21470836572831e-06 -1.2197224380888464e-06 1.5442872708753303e-10 -9.068235436176325e-11 -9.544498056989594e-09 8.519371187781856e-07 6.092210175995889e-07 2.0289294083590408e-05 0.9999999152935201 0.9998417282715394 1.0000020222717017 1.515437506024684e-10 -1.2114795638333574e-07 -1.211980372529434e-07 1.5774299112208011e-10 -9.264684142074471e-11 -9.544756410673454e-09 8.470816387937939e-08 6.610162140329366e-08 2.022127689793531e-06 0.9999999925346155 0.999841783443744 1.0000001832064616 1.5170422940720846e-10 -1.0828497050818495e-08 -1.0829163721711825e-08 1.5806670984632174e-10 -9.281137124745998e-11 -9.544781579337601e-09 7.491168296910462e-09 2.70970847104801e-08 1.8483567959826575e-07 0.9999801076957472 0.9998275799266629 1.0004736300438601 -2.6212070655957e-10 -2.6809954749227364e-05 -3.008796188375558e-05 -6.099112927913586e-11 -2.4624834314238053e-11 -9.506100736459947e-09 1.9903324295023414e-05 1.4218634834727338e-05 0.0004738920991591544
2.172 0.9999563548478523 0.9998106132715125 1.0010391625232649 -2.6628241665150487e-09 -5.038447791508119e-05 -7.607180936524515e-05 -1.1100125518341162e-09 -2.349088689951437e-10 -9.617910151766433e-09 4.395181114734098e-05 3.139510884104609e-05 0.0010464595323657624 0.9999919800491449 0.9998360602345484 1.0001909559603959 8.2259394200822e-11 -1.1222801402128083e-05 -1.1694794473930391e-05 1.0647095184934366e-10 -6.796852713344846e-11 -9.730756031473145e-09 8.020517224409552e-06 5.729915394195542e-06 0.00019096913761953982 0.9999991481057114 0.9998411802837506 1.0000202885722953 1.495218144713001e-10 -1.214647722406237e-06 -1.2196615461250492e-06 1.5512002629996237e-10 -9.050893562907152e-11 -9.738298525152523e-09 8.518944294078933e-07 6.091974108952655e-07 2.0288280853490905e-05 0.9999999152940466 0.9998417282754417 1.0000020222639758 1.5138808445660493e-10 -1.211473802730437e-07 -1.21197458373273e-07 1.584499527484206e-10 -9.248212668797674e-11 -9.738542442007817e-09 8.470708426940543e-08 6.612886097390008e-08 2.022127424348035e-06 0.9999999925347245 0.9998417834473473 1.0000001832087604 1.5152613534998502e-10 -1.082852050421894e-08 -1.0829184410994353e-08 1.5877534307970366e-10 -9.264710237572258e-11 -9.738565671618521e-09 7.484682917266712e-09 2.7155758553190297e-08 1.8494905529111213e-07 0.9999801355002159 0.9998275997905889 1.000472968012674 -2.54485999519139e-10 -2.6772480868564684e-05 -3.004590940483818e-05 -6.029349549179455e-11 -2.4632664125222355e-11 -9.70041567394169e-09 1.9875504444022112e-05 1.4198763427268315e-05 0.0004732296987107246
2.182 0.9999565723394431 0.9998107686283358 1.0010339839381834 -2.6405757484683004e-09 -5.013340165660078e-05 -7.56927624096869e-05 -1.1012315716443545e-09 -2.3804947027448845e-10 -9.81792619644114e-09 4.3732791506513517e-05 3.123862881591343e-05 0.0010412446280624146 0.9999919840544237 0.9998360630990636 1.0001908605923897 8.489997785734434e-11 -1.1217196566190509e-05 -1.1688954131669126e-05 1.0713170535658645e-10 -6.773937845601354e-11 -9.928445823127094e-09 8.016511653933698e-06 5.727058508891897e-06 0.00019087375968678745 0.999999148148339 0.9998411803177978 1.0000202875606876 1.512879907951649e-10 -1.2145871031096528e-06 -1.2196005095145467e-06 1.5589556875116832e-10 -9.032867094990064e-11 -9.93583315233375e-09 8.518517551759459e-07 6.091738291623136e-07 2.0287266666709176e-05 0.9999999152945594 0.9998417282794055 1.0000020222559234 1.5307146793543138e-10 -1.2114682550070094e-07 -1.211967321723649e-07 1.592411838361114e-10 -9.231083745932057e-11 -9.936062027384084e-09 8.470615786367295e-08 6.615676816040682e-08 2.0221225997892153e-06 0.9999999925348197 0.9998417834510128 1.0000001832107368 1.5320164207368786e-10 -1.0828564635441924e-08 -1.0829057464258041e-08 1.5956815787453493e-10 -9.247616490057102e-11 -9.936083049876685e-09 7.479968124479138e-09 2.721607250402911e-08 1.8501823732284135e-07 0.9999801632657878 0.9998276196268032 1.0004723069048145 -2.49581562382794e-10 -2.673505939734526e-05 -3.0003915274245508e-05 -5.951113302286434e-11 -2.463272940675662e-11 -9.898472275174982e-09 1.984772348810385e-05 1.4178919767440991e-05 0.00047256822185804597
2.192 0.9999567887474919 0.9998109232112561 1.001028831152494 -2.628387842181538e-09 -4.988357653277302e-05 -7.531560071588461e-05 -1.0923843052332794e-09 -2.4109366832415726e-10 -1.0021745825273386e-08 4.3514862945777285e-05 3.108292838168838e-05 0.0010360557026720804 0.9999919880576702 0.9998360659622 1.0001907652711532 8.793470339725241e-11 -1.1211594499799115e-05 -1.1683116636351161e-05 1.0789988869773391e-10 -6.750372369986246e-11 -1.0129936425241772e-08 8.01250811060074e-06 5.724203024615595e-06 0.0001907784283441343 0.9999991481909334 0.9998411803518938 1.0000202865484291 1.544927304275746e-10 -1.2145264553239032e-06 -1.2195394397778237e-06 1.5677751070760821e-10 -9.014235163409199e-11 -1.0137165958015932e-08 8.518091312124778e-07 6.091503050525105e-07 2.028625115104968e-05 0.9999999152950417 0.9998417282834204 1.0000020222471788 1.562976845871877e-10 -1.2114623896222928e-07 -1.2119597041694508e-07 1.6013865731323843e-10 -9.213315269463723e-11 -1.0137379038503064e-08 8.470549200159564e-08 6.618551578869699e-08 2.0221114510143236e-06 0.9999999925348841 0.9998417834547295 1.000000183212022 1.564301836775661e-10 -1.0828577096777084e-08 -1.0828894782286126e-08 1.604672805260175e-10 -9.229908771497712e-11 -1.0137398149373974e-08 7.477950213562102e-09 2.727840445931772e-08 1.8502645852112193e-07 0.9999801909925329 0.9998276394353574 1.0004716467195183 -2.463740901126574e-10 -2.6697690207400004e-05 -2.9961979534024442e-05 -5.861907188590343e-11 -2.4625652049800823e-11 -1.0100334469029867e-08 1.981998137052283e-05 1.4159103811016154e-05 0.00047190766793204223
2.202 0.9999570040774391 0.9998110770241612 1.0010237040399965 -2.6222999097768702e-09 -4.963499624367076e-05 -7.494031522821759e-05 -1.0834471538642453e-09 -2.4404383622981444e-10 -1.022943428113774e-08 4.329802002899201e-05 3.0928003649627766e-05 0.0010308926292927735 0.9999919920588809 0.9998360688239571 1.0001906699965655 9.128758535070692e-11 -1.1205995175401496e-05 -1.167728214525471e-05 1.0879016697385033e-10 -6.726272496358473e-11 -1.033529318122599e-08 8.008506615153508e-06 5.7213489519402625e-06 0.00019068314385118764 0.9999991482334825 0.9998411803860319 1.0000202855352358 1.586614785925985e-10 -1.2144657525425092e-06 -1.2194784948405358e-06 1.5777903604074473e-10 -8.994985311405454e-11 -1.0342361301371312e-08 8.51766585923959e-07 6.091268535428684e-07 2.028523442590927e-05 0.9999999152954796 0.9998417282874782 1.0000020222374406 1.605523101919978e-10 -1.2114559416044016e-07 -1.2119533061239106e-07 1.6115573772296754e-10 -9.194964593529084e-11 -1.0342558600899182e-08 8.470511503810238e-08 6.621510593449635e-08 2.022094370469491e-06 0.9999999925349045 0.9998417834584891 1.0000001832123124 1.6069324950914965e-10 -1.0828531400410254e-08 -1.0828853970795095e-08 1.6148601057352657e-10 -9.211623017857294e-11 -1.0342575975581082e-08 7.478651106205884e-09 2.7342714246771072e-08 1.8497733793748006e-07 0.9999802186805139 0.9998276592162968 1.000470987455804 -2.44140006821733e-10 -2.6660373197444633e-05 -2.9920102273241947e-05 -5.760124963229788e-11 -2.4611568519674107e-11 -1.0306067785814327e-08 1.979227804766715e-05 1.4139315522554764e-05 0.00047124803632331595
2.212 0.9999572183346696 0.9998112300708983 1.0010186024743128 -2.619294905487669e-09 -4.938765458379811e-05 -7.456689684484308e-05 -1.0744549533964634e-09 -2.4690174211118624e-10 -1.0441059020400871e-08 4.308225736063526e-05 3.077385076000628e-05 0.0010257552808478436 0.9999919960580544 0.9998360716843351 1.0001905747685222 9.471028511376477e-11 -1.1200398611966896e-05 -1.1671450713505547e-05 1.0976087273112759e-10 -6.701632509460053e-11 -1.0544582760936437e-08 8.004507177501692e-06 5.718496293781787e-06 0.00019058790637824834 0.99999914827598 0.9998411804202089 1.0000202845209178 1.6322153394038264e-10 -1.2144050151212598e-06 -1.219417729195323e-06 1.588585016676115e-10 -8.975225875633743e-11 -1.0551486472139607e-08 8.517241295817317e-07 6.09103476096776e-07 2.0284216690264115e-05 0.9999999152958673 0.999841728291576 1.0000020222265085 1.65230510234311e-10 -1.211449113333815e-07 -1.211948670499991e-07 1.6225048531686386e-10 -9.176083039341995e-11 -1.055166747404727e-08 8.470499530865074e-08 6.624549537303043e-08 2.0220727234116253e-06 0.9999999925348746 0.9998417834622881 1.0000001832114067 1.6538310705101974e-10 -1.0828447706592148e-08 -1.0828989787819822e-08 1.6258243936389142e-10 -9.192800290108599e-11 -1.0551682694253047e-08 7.48155298698369e-09 2.7408872025932942e-08 1.8488518540927876e-07 0.9999802463297891 0.9998276789696656 1.0004703291125496 -2.4247654552118064e-10 -2.6623108313650908e-05 -2.9878283478874395e-05 -5.6497363904227053e-11 -2.4591095403410952e-11 -1.051573867416935e-08 1.9764613471327055e-05 1.4119554863538404e-05 0.0004705893261718047
2.222 0.9999574315245211 0.9998113823552828 1.0010135263291335 -2.6173926613919866e-09 -4.914154542031317e-05 -7.419533635356412e-05 -1.0655159928657312e-09 -2.4966916729734844e-10 -1.0656688305912823e-08 4.286756956602942e-05 3.062046586791871e-05 0.0010206435300082724 0.9999920000551931 0.9998360745433368 1.000190479586998 9.783767310577382e-11 -1.1194804858604269e-05 -1.1665622232413673e-05 1.1069972276151679e-10 -6.676589599095732e-11 -1.0757872879552979e-08 8.000509787972528e-06 5.715645038964383e-06 0.00019049271579508277 0.9999991483184255 0.9998411804544258 1.000020283505427 1.6757337422386621e-10 -1.2143442936192167e-06 -1.219357033765335e-06 1.5990292609197368e-10 -8.954996230198097e-11 -1.0764609099767308e-08 8.51681749371067e-07 6.090801571239296e-07 2.0283197932544343e-05 0.9999999152962048 0.9998417282957149 1.000002022214329 1.6970928009403777e-10 -1.2114424118986515e-07 -1.211944708009197e-07 1.633099278033007e-10 -9.156743103343854e-11 -1.0764773145112035e-08 8.470506270131172e-08 6.627661097148921e-08 2.0220479178837115e-06 0.999999992534794 0.9998417834661284 1.0000001832092518 1.6987518256461468e-10 -1.0828376604296774e-08 -1.0829193486886558e-08 1.6364334740189042e-10 -9.173492693856731e-11 -1.0764786465964614e-08 7.485924908920719e-09 2.7476707821752185e-08 1.8476707352387053e-07 0.9999802739404158 0.9998276986955056 1.0004696716885917 -2.4127889787829727e-10 -2.658589553266972e-05 -2.9836522975371295e-05 -5.541930875559305e-11 -2.4565174676725075e-11 -1.0729415122043197e-08 1.9736987577678762e-05 1.4099821784102596e-05 0.00046993153618912347
2.232 0.9999576436522951 0.9998115338811027 1.001008475478466 -2.6155410842031194e-09 -4.889666264945411e-05 -7.382562451336956e-05 -1.0567778856319028e-09 -2.5234868726934674e-10 -1.0876392170996181e-08 4.2653951290964546e-05 3.046784514324944e-05 0.0010155572495547747 0.9999920040503041 0.9998360774009689 1.0001903844521052 1.0024083102930613e-10 -1.1189213955279103e-05 -1.165979651573748e-05 1.1145683864767175e-10 -6.651063458227836e-11 -1.0975232958523973e-08 7.996514422641889e-06 5.7127951652404675e-06 0.00019039757185422231 0.999999148360825 0.9998411804886892 1.000020282488891 1.7113917003838965e-10 -1.214283630360992e-06 -1.2192962214343954e-06 1.6076254697899507e-10 -8.934362841361341e-11 -1.0981798127883582e-08 8.51639415923653e-07 6.090568588369229e-07 2.0282178080797612e-05 0.9999999152964969 0.9998417282999007 1.000002022201031 1.7339621720237214e-10 -1.2114362614831918e-07 -1.211939549755406e-07 1.6418414806973855e-10 -9.13699115909243e-11 -1.0981944961486667e-08 8.470522059354668e-08 6.630826477074017e-08 2.022021425860073e-06 0.9999999925346681 0.9998417834700155 1.0000001832059757 1.7357459964877598e-10 -1.082836041788119e-08 -1.0829277249358883e-08 1.6451912181434677e-10 -9.153815505850282e-11 -1.0981956332167565e-08 7.490897513944015e-09 2.7545797969662167e-08 1.8464148847691715e-07 0.9999803015124519 0.9998277183938596 1.000469015182819 -2.4067904154131263e-10 -2.6548734822445192e-05 -2.979482050913739e-05 -5.4516381337127625e-11 -2.453392380166628e-11 -1.094716689980873e-08 1.9709400291112547e-05 1.4080116225834276e-05 0.00046927466488375037
2.242 0.99995785472326 0.9998116846521223 1.0010034497968148 -2.613369122586448e-09 -4.8653000161184796e-05 -7.345775221295508e-05 -1.04836538533976e-09 -2.5494193215769573e-10 -1.110024148644365e-08 4.244139721515942e-05 3.03159847797721e-05 0.0010104963129540206 0.9999920080433973 0.9998360802572402 1.0001902893641033 1.0150814635349939e-10 -1.1183625903189223e-05 -1.1653973459527212e-05 1.119080322154267e-10 -6.625224399982064e-11 -1.119673306077501e-08 7.992521057767131e-06 5.709946648912929e-06 0.00019030247459139838 0.999999148403189 0.999841180523007 1.0000202814716124 1.7342888474868026e-10 -1.2142230280671374e-06 -1.2192351877855002e-06 1.6131277650645925e-10 -8.913373106787676e-11 -1.1203123863757933e-08 8.515970977936736e-07 6.090335265169692e-07 2.0281157388210288e-05 0.9999999152967547 0.9998417283041415 1.0000020221869186 1.7579315323231678e-10 -1.2114306874654376e-07 -1.2119321536164636e-07 1.6474867620715884e-10 -9.116863197895382e-11 -1.120325317441826e-08 8.470535811330178e-08 6.63401177396501e-08 2.0219952321371015e-06 0.9999999925345081 0.9998417834739578 1.0000001832018823 1.759825293566651e-10 -1.0828401939232105e-08 -1.0829137116225369e-08 1.6508532388825887e-10 -9.13377014559001e-11 -1.1203262552591006e-08 7.495451266283994e-09 2.7615360204575958e-08 1.8452952377245079e-07 0.9999803290459577 0.9998277380647722 1.0004683595942205 -2.4093235444263925e-10 -2.651162611104033e-05 -2.975317591021284e-05 -5.39127058905484e-11 -2.4498065013542608e-11 -1.1169064486810542e-08 1.968185153831937e-05 1.4060438131375324e-05 0.0004686187110011801
2.252 0.9999580647426605 0.9998118346720904 1.0009984491592605 -2.6108799309713527e-09 -4.8410551837027306e-05 -7.309171056797301e-05 -1.0403297836019196e-09 -2.5745116299065814e-10 -1.1328309344262663e-08 4.222990206199818e-05 3.0164881002458735e-05 0.001005460594672067 0.9999920120344864 0.9998360831121622 1.0001901943233544 1.0135603424722391e-10 -1.117804066308479e-05 -1.1648153143030359e-05 1.1200322311928718e-10 -6.599135906838577e-11 -1.1422445661879717e-08 7.988529680556473e-06 5.707099473596939e-06 0.00019020742451330465 0.9999991484455325 0.9998411805573924 1.0000202804540055 1.7413086818997811e-10 -1.2141624498943997e-06 -1.2191740113357075e-06 1.61503602781633e-10 -8.892092340946968e-11 -1.142865827825657e-08 8.515547725698181e-07 6.090101064289065e-07 2.028013660475212e-05 0.9999999152969933 0.9998417283084508 1.0000020221724095 1.765855139984013e-10 -1.2114253266742126e-07 -1.2119233004990975e-07 1.6495352040818259e-10 -9.096491210341431e-11 -1.1428769620258939e-08 8.470536338280026e-08 6.637177975329133e-08 2.0219719931925774e-06 0.9999999925343286 0.9998417834779683 1.0000001831973904 1.7678410238098102e-10 -1.0828464628549487e-08 -1.0828851483633242e-08 1.6529139239477992e-10 -9.11343315320208e-11 -1.1428777243537741e-08 7.498453685782601e-09 2.7684481569593313e-08 1.8445491424976053e-07 0.9999803565409952 0.9998277577082894 1.000467704921864 -2.4226659912853264e-10 -2.6474569287090204e-05 -2.9711589191083388e-05 -5.3659026519749334e-11 -2.445841620180076e-11 -1.1395179685327836e-08 1.965434125865572e-05 1.4040787452222262e-05 0.00046796367374138777
2.262 0.9999582737157173 0.9998119839447376 1.0009934734414625 -2.608175194090934e-09 -4.816931157808485e-05 -7.27274908642203e-05 -1.0326407486936656e-09 -2.5987846291619625e-10 -1.1560669643546653e-08 4.201946059312309e-05 3.0014530063972198e-05 0.0010004499699975198 0.999992016023589 0.9998360859657485 1.0001900993302377 9.972041557775532e-11 -1.1172458185252174e-05 -1.1642335774603454e-05 1.1177428583929292e-10 -6.572830789976168e-11 -1.1652444364427743e-08 7.984540287632183e-06 5.704253630962357e-06 0.0001901124223644291 0.9999991484878729 0.999841180591858 1.0000202794365063 1.7318420150877817e-10 -1.2141018488079655e-06 -1.2191129005489685e-06 1.6136719350998017e-10 -8.870581270691369e-11 -1.1658474934609311e-08 8.515124277405795e-07 6.089865634828114e-07 2.027911669663925e-05 0.9999999152972302 0.9998417283128418 1.000002022157943 1.757130331573226e-10 -1.2114197034479472e-07 -1.211915074387643e-07 1.6483087336376877e-10 -9.075863279382957e-11 -1.1658568167533803e-08 8.470514313616728e-08 6.640297869416591e-08 2.0219543582569217e-06 0.9999999925341474 0.9998417834820608 1.0000001831929397 1.7591913269601705e-10 -1.0828501591288452e-08 -1.0828628103243937e-08 1.6517032978830727e-10 -9.092873402766713e-11 -1.1658573894635661e-08 7.498892408270481e-09 2.7752525960092157e-08 1.8443893379905872e-07 0.9999803839976296 0.9998277773244594 1.0004670511648286 -2.447523826803962e-10 -2.6437564228094576e-05 -2.9670060494071258e-05 -5.372341205758298e-11 -2.441543452170847e-11 -1.162558693586235e-08 1.9626869401790477e-05 1.4021164147871207e-05 0.00046730955254199193
2.272 0.9999584816476293 0.9998121324737786 1.0009885225196298 -2.605280353159039e-09 -4.792927333972799e-05 -7.236508438983932e-05 -1.0252160516024084e-09 -2.6222590062079933e-10 -1.1797397934913741e-08 4.181006759325325e-05 2.9864928233995317e-05 0.0009954643146140908 0.9999920200107217 0.9998360888180124 1.0001900043850747 9.678311441932559e-11 -1.1166878443633367e-05 -1.163652152599507e-05 1.1130725368984658e-10 -6.546337710581215e-11 -1.1886803937888189e-08 7.98055287554926e-06 5.7014091149328645e-06 0.0001900174686856136 0.9999991485302271 0.9998411806264191 1.0000202784194885 1.7079038953801768e-10 -1.2140412007177843e-06 -1.2190520265669305e-06 1.6099040614998226e-10 -8.848957823242676e-11 -1.1892648976993602e-08 8.51470055811724e-07 6.08962886543253e-07 2.0278098308363042e-05 0.9999999152974832 0.9998417283173299 1.0000020221438968 1.733788122286558e-10 -1.2114135833802013e-07 -1.2119091863325224e-07 1.6446749559787571e-10 -9.055086716468468e-11 -1.1892723610372637e-08 8.470465997345386e-08 6.643366525283785e-08 2.0219434680665478e-06 0.999999992533982 0.9998417834862495 1.0000001831889078 1.7359101136659387e-10 -1.0828488651830568e-08 -1.0828638722919331e-08 1.6480823369129059e-10 -9.07215271252515e-11 -1.1892727543147943e-08 7.496391250416682e-09 2.781939470759911e-08 1.8448818392602801e-07 0.9999804114159265 0.9998277969133306 1.0004663983221398 -2.482477614331334e-10 -2.6400610836020936e-05 -2.9628589924581198e-05 -5.4020667163975446e-11 -2.437007347218457e-11 -1.186036075721235e-08 1.9599435916739547e-05 1.4001568178404953e-05 0.00046665634664670453
2.282 0.9999586885435698 0.999812280262911 1.0009835962705065 -2.6020964147233873e-09 -4.769043114807774e-05 -7.200448228906732e-05 -1.0179639418425231e-09 -2.644953801163117e-10 -1.2038571408948273e-08 4.16017178585606e-05 2.9716071790890207e-05 0.0009905035043740783 0.9999920239958988 0.9998360916689665 1.0001899094880864 9.291788479223826e-11 -1.1161301451081708e-05 -1.1630710389507709e-05 1.1069961783761557e-10 -6.51979283656697e-11 -1.2125600766140803e-08 7.976567433351413e-06 5.698565915826565e-06 0.0001899225635814001 0.9999991485726111 0.9998411806610881 1.000020277403223 1.6734945483835932e-10 -1.2139805206998955e-06 -1.2189913816539324e-06 1.604709723231775e-10 -8.827233492967564e-11 -1.2131256886084824e-08 8.514276505594572e-07 6.089390808280506e-07 2.027708145585136e-05 0.9999999152977673 0.9998417283219259 1.0000020221305448 1.6998560244731485e-10 -1.211407117739751e-07 -1.2119055606970596e-07 1.6396132568127322e-10 -9.034220985176873e-11 -1.2131312146984206e-08 8.470396192581931e-08 6.646398676731413e-08 2.0219379065127134e-06 0.9999999925338476 0.999841783490547 1.0000001831855694 1.7020232212125685e-10 -1.0828441000000802e-08 -1.0828875560027234e-08 1.6430335833912575e-10 -9.051339355353272e-11 -1.213131443433748e-08 7.491617915583964e-09 2.7885469689521435e-08 1.84585324334735e-07 0.9999804387959507 0.9998278164749502 1.0004657463927333 -2.524322370991267e-10 -2.6363709051840274e-05 -2.958717740731949e-05 -5.44545354259808e-11 -2.432279288592011e-11 -1.2099578184534204e-08 1.95720407434703e-05 1.398199949821399e-05 0.00046600405487818436
2.292 0.9999588944086851 0.9998124273158129 1.0009786945713797 -2.5984370293362936e-09 -4.745277908516989e-05 -7.164567556233625e-05 -1.0108151888980692e-09 -2.666889379502732e-10 -1.228426861820927e-08 4.139440619753405e-05 2.9567957021917643e-05 0.0009855674154616487 0.9999920279791297 0.9998360945186187 1.0001898146393984 8.85910746233533e-11 -1.115572724461924e-05 -1.1624902178490764e-05 1.1002805234048998e-10 -6.493223160534696e-11 -1.236891340184207e-08 7.97258394374085e-06 5.695724020046679e-06 0.00018982770686699622 0.9999991486150331 0.9998411806958725 1.0000202763878796 1.6335475916674816e-10 -1.2139198473021147e-06 -1.2189307788166475e-06 1.5988635881721216e-10 -8.805485972308679e-11 -1.2374376474258227e-08 8.513852064434963e-07 6.089151573625965e-07 2.027606571949673e-05 0.9999999152980913 0.9998417283266395 1.0000020221180577 1.6602946427477363e-10 -1.2114006868561493e-07 -1.2119023289007277e-07 1.633898691630952e-10 -9.013349925044259e-11 -1.2374411903967614e-08 8.470316440362794e-08 6.649418134076997e-08 2.0219343770362807e-06 0.9999999925337539 0.9998417834949619 1.0000001831830958 1.6624960838212069e-10 -1.0828396796956707e-08 -1.0829151749347889e-08 1.637331755307689e-10 -9.03052084996119e-11 -1.2374412465518299e-08 7.486069375717889e-09 2.7951354724781582e-08 1.8469516718446768e-07 0.9999804661377588 0.9998278360093619 1.0004650953754604 -2.56893676954998e-10 -2.6326858841762775e-05 -2.9545822687559362e-05 -5.494975231491703e-11 -2.4274763150299338e-11 -1.2343317586801187e-08 1.9544683814208584e-05 1.3962458056360728e-05 0.0004653526757865658
2.302 0.9999590992480945 0.9998125736361418 1.0009738173000937 -2.5940912054148257e-09 -4.72163112596194e-05 -7.128865520931607e-05 -1.0037339207732165e-09 -2.688089298878755e-10 -1.2534570087507107e-08 4.1188127440691124e-05 2.9420580230514626e-05 0.0009806559247269222 0.999992031960417 0.9998360973669729 1.0001897198390584 8.426741021222226e-11 -1.1150155854717376e-05 -1.1619096671708312e-05 1.0933695020334192e-10 -6.466763442825039e-11 -1.2616821247756813e-08 7.968602390948418e-06 5.692883415319361e-06 0.00018973289838045162 0.9999991486574965 0.9998411807307759 1.0000202753735425 1.5929649301318543e-10 -1.2138592117587299e-06 -1.218869996768473e-06 1.5928131586077343e-10 -8.783806948997159e-11 -1.2622087475673545e-08 8.513427209947782e-07 6.088911293567288e-07 2.0275050686625495e-05 0.9999999152984587 0.9998417283314739 1.0000020221065227 1.6200275376301346e-10 -1.2113946078931875e-07 -1.21189727908288e-07 1.627979442177235e-10 -8.99253824885267e-11 -1.2622102752298984e-08 8.47023956417427e-08 6.652449364757157e-08 2.0219295010277465e-06 0.9999999925337029 0.9998417834994971 1.0000001831815732 1.622256455658652e-10 -1.0828388080665486e-08 -1.0829245995746865e-08 1.631425223030021e-10 -9.009762814548312e-11 -1.2622101204760326e-08 7.481372871084145e-09 2.8017661406829823e-08 1.8478153620599617e-07 0.9999804934414057 0.9998278555166051 1.0004644452691036 -2.6121747040158213e-10 -2.6290060166453404e-05 -2.9504525476471066e-05 -5.5464200139743714e-11 -2.4226126604278744e-11 -1.2591658515117758e-08 1.951736506170669e-05 1.3942943802693674e-05 0.0004647022079590423
2.312 0.9999593030668886 0.9998127192275371 1.000968964335049 -2.5888633369759188e-09 -4.698102177961816e-05 -7.093341240214288e-05 -9.967124154346715e-10 -2.7085715366978695e-10 -1.2789557728337368e-08 4.0982876451834504e-05 2.9273937744054336e-05 0.0009757689098435562 0.9999920359397579 0.9998361002140286 1.0001896250870403 8.035882642026913e-11 -1.1144587281365654e-05 -1.1613293785866796e-05 1.0864115180791115e-10 -6.440448127703195e-11 -1.2869405768362722e-08 7.96462276988559e-06 5.69004409712743e-06 0.00018963813812840555 0.9999991486999978 0.9998411807657991 1.0000202743602207 1.5560740451113707e-10 -1.21379861516117e-06 -1.2188089524069468e-06 1.586720166178238e-10 -8.762265239936046e-11 -1.287447056994681e-08 8.513001984039475e-07 6.088670145930344e-07 2.0274036207656268e-05 0.9999999152988662 0.9998417283364281 1.0000020220959491 1.5834038557339548e-10 -1.2113888898140014e-07 -1.2118895726522409e-07 1.622017746555527e-10 -8.971863700916583e-11 -1.2874465538034388e-08 8.470174907069012e-08 6.655514219847093e-08 2.021921210486247e-06 0.9999999925336919 0.9998417835041529 1.0000001831810124 1.5856592881260117e-10 -1.0828415203259973e-08 -1.0829074595989131e-08 1.6254779645940238e-10 -8.989153189504168e-11 -1.2874462055609667e-08 7.478645886263036e-09 2.8084918293975248e-08 1.848212021852453e-07 0.9999805207069385 0.9998278749967162 1.0004637960723841 -2.650347139600229e-10 -2.6253312956368832e-05 -2.946328562118455e-05 -5.598386341732984e-11 -2.417800878826359e-11 -1.2844682427044159e-08 1.949008442923692e-05 1.3923456694617525e-05 0.00046405265016242434
2.322 0.9999595058701329 0.9998128640936181 1.0009641355551813 -2.582582894418966e-09 -4.6746904753598934e-05 -7.05799385453265e-05 -9.897539217444787e-10 -2.728358861952249e-10 -1.3049315465765894e-08 4.077864813338933e-05 2.9128025917651136e-05 0.0009709062491799573 0.9999920399171471 0.9998361030597839 1.000189530383237 7.721148800603887e-11 -1.1139021494689967e-05 -1.1607493635759482e-05 1.0794299077223005e-10 -6.414360482533486e-11 -1.3126749819414606e-08 7.960645090486706e-06 5.687206071509788e-06 0.0001895434261689502 0.9999991487425306 0.9998411808009381 1.0000202733478343 1.526512016178281e-10 -1.2137380283887814e-06 -1.2187477603265391e-06 1.580613610785264e-10 -8.740956564838228e-11 -1.3131609136832345e-08 8.512576517191485e-07 6.088428351054439e-07 2.027302232514591e-05 0.9999999152993065 0.9998417283415003 1.0000020220862587 1.5540872631877856e-10 -1.2113832416910967e-07 -1.2118803630654245e-07 1.616044203450183e-10 -8.951441070536324e-11 -1.3131583202756924e-08 8.470126159308178e-08 6.658628836701208e-08 2.0219091405180523e-06 0.9999999925337143 0.999841783508926 1.0000001831813343 1.556361478683629e-10 -1.082844926032832e-08 -1.0828752473249627e-08 1.6195190571945724e-10 -8.968793129344993e-11 -1.3131577829929081e-08 7.478201745074361e-09 2.8153492067304453e-08 1.848093273291387e-07 0.9999805479344023 0.9998278944497289 1.0004631477839476 -2.6803393154234824e-10 -2.6216617112657414e-05 -2.9422103167526213e-05 -5.650763252981149e-11 -2.4131086896073705e-11 -1.3102472935197854e-08 1.9462841875247704e-05 1.3903996700398698e-05 0.00046340400122197906
2.332 0.9999597076628691 0.9998130082379881 1.0009593308399367 -2.5751068463555804e-09 -4.6513954311619894e-05 -7.022822518263483e-05 -9.828518824808866e-10 -2.747469299294109e-10 -1.3313927875846741e-08 4.057543742299879e-05 2.8982841131918712e-05 0.0009660678215713016 0.9999920438925759 0.9998361059042347 1.0001894357274423 7.510457273293878e-11 -1.1133458458177649e-05 -1.1601696441340134e-05 1.0725432088533755e-10 -6.38858049381862e-11 -1.3388938067280974e-08 7.956669374140541e-06 5.684369352181816e-06 0.00018944876241388974 0.9999991487850861 0.9998411808361888 1.000020272336204 1.507209160378266e-10 -1.2136774157702562e-06 -1.2186866408263182e-06 1.5746148672659598e-10 -8.719929639465113e-11 -1.3393587383297054e-08 8.512151000024164e-07 6.088186094833365e-07 2.0272009052932366e-05 0.9999999152997723 0.9998417283466858 1.0000020220772725 1.5350111776845255e-10 -1.2113773043004637e-07 -1.2118718491664078e-07 1.6101801200559329e-10 -8.931315518516716e-11 -1.3393540314160602e-08 8.470092065036881e-08 6.661798878799824e-08 2.021894144745551e-06 0.9999999925337618 0.9998417835138124 1.00000018318236 1.5373104107213508e-10 -1.0828454766704053e-08 -1.0828500315649877e-08 1.6136691320283487e-10 -8.948717536777701e-11 -1.3393532894463529e-08 7.479665470501597e-09 2.8223481558940368e-08 1.847560338547722e-07 0.9999805751238408 0.9998279138756758 1.0004625004023484 -2.6996236307706244e-10 -2.6179972529476257e-05 -2.9380978266275793e-05 -5.7025037699822696e-11 -2.4086326559408625e-11 -1.3365114468882275e-08 1.943563736974693e-05 1.3884563796588459e-05 0.000462756259819085
2.342 0.9999599084501145 0.9998131516642331 1.0009545500692705 -2.566339854245419e-09 -4.62821646315384e-05 -6.987826382743071e-05 -9.759693633965969e-10 -2.7659266476238503e-10 -1.3583482832432197e-08 4.037323928316402e-05 2.883837978490763e-05 0.0009612535062234963 0.9999920478660362 0.9998361087473769 1.0001893411193583 7.423110211043563e-11 -1.1127898155840627e-05 -1.15959023612767e-05 1.0661568724172742e-10 -6.363213567151082e-11 -1.3656056910406169e-08 7.952695643080455e-06 5.681533952216084e-06 0.00018935414656421536 0.9999991488276555 0.9998411808715464 1.0000202713250566 1.5001840753740643e-10 -1.2136167620825708e-06 -1.218625752376953e-06 1.569135619339971e-10 -8.699299491632165e-11 -1.3660492270116609e-08 8.511725613369293e-07 6.087943448061079e-07 2.0270996231343416e-05 0.9999999153002536 0.9998417283519793 1.0000020220687165 1.5282149659197378e-10 -1.211370926716274e-07 -1.2118656179571594e-07 1.604834286267524e-10 -8.911528101137737e-11 -1.366042341903174e-08 8.470069261707318e-08 6.665018732108129e-08 2.021877297244238e-06 0.9999999925338247 0.9998417835188074 1.000000183183816 1.5305359547831853e-10 -1.0828416073548795e-08 -1.0828476000576362e-08 1.6083390444488767e-10 -8.929005360701845e-11 -1.3660413899777504e-08 7.482409877919646e-09 2.829471755999579e-08 1.846760045281636e-07 0.999980602275297 0.9998279332745905 1.0004618539260566 -2.706469402204935e-10 -2.6143379121504444e-05 -2.9339911005724598e-05 -5.749636095745529e-11 -2.404449473694331e-11 -1.3632693657473164e-08 1.9408470883863543e-05 1.3865157959891654e-05 0.0004621094244249687
2.352 0.9999601082368611 0.9998132943759216 1.0009497931236733 -2.556276966557157e-09 -4.605152995064392e-05 -6.953004585464925e-05 -9.690375189267633e-10 -2.783750588385512e-10 -1.385806847109096e-08 4.017204868879609e-05 2.8694638284033483e-05 0.000956463182804139 0.9999920518375182 0.9998361115892053 1.0001892465586322 7.465466744023251e-11 -1.112234060276252e-05 -1.1590111384365165e-05 1.0609963795426472e-10 -6.338338905210274e-11 -1.3928194947474829e-08 7.948723908497124e-06 5.678699876728012e-06 0.00018925957821955372 0.9999991488702277 0.9998411809070052 1.0000202703140597 1.5061342977310098e-10 -1.2135560833862963e-06 -1.2185650839353708e-06 1.5649059864809939e-10 -8.679158102920947e-11 -1.3932411514093181e-08 8.511300435940518e-07 6.087700364251971e-07 2.02699835743517e-05 0.9999999153007396 0.9998417283573761 1.0000020220602595 1.5343903215306713e-10 -1.2113642683470226e-07 -1.2118615584469028e-07 1.6007403402095138e-10 -8.892251411047935e-11 -1.3932320843507775e-08 8.470054251411034e-08 6.668278345489715e-08 2.0218592815763344e-06 0.9999999925338924 0.9998417835239051 1.0000001831853709 1.5367369885037713e-10 -1.0828349190906186e-08 -1.082866878276106e-08 1.604257584280747e-10 -8.909787984421848e-11 -1.3932308700791479e-08 7.485907931311956e-09 2.8366942492295916e-08 1.845806156578961e-07 0.9999806293888124 0.9998279526465037 1.0004612083534876 -2.700354928256853e-10 -2.6106836834476e-05 -2.9298901303887687e-05 -5.784993331522949e-11 -2.4006310636781874e-11 -1.3905299158203239e-08 1.9381342377316066e-05 1.384577915923041e-05 0.00046146349340957834
2.362 0.9999603070280777 0.9998134363766036 1.0009450598842182 -2.5450482572793444e-09 -4.582204455150208e-05 -6.918356252573672e-05 -9.61979930406182e-10 -2.800960179076553e-10 -1.4137776384371185e-08 3.9971860623158846e-05 2.8551613042868058e-05 0.0009516967315871906 0.9999920558070114 0.9998361144297145 1.0001891520449102 7.62674441422617e-11 -1.1116785832280507e-05 -1.1584323355428907e-05 1.0578445781629472e-10 -6.31401034171436e-11 -1.4205441749411203e-08 7.944754166958467e-06 5.675867120801057e-06 0.00018916505702773858 0.9999991489127906 0.9998411809425592 1.0000202693028817 1.5240088399520324e-10 -1.2134954142444886e-06 -1.218504480544585e-06 1.5627079490550242e-10 -8.65954949370777e-11 -1.4209434957046828e-08 8.510875405223232e-07 6.087456746913161e-07 2.026897084000373e-05 0.9999999153012191 0.9998417283628693 1.0000020220515693 1.5524890449508507e-10 -1.2113576736530573e-07 -1.2118581182513112e-07 1.598684157486097e-10 -8.873533384965357e-11 -1.4209322139832036e-08 8.470042469899615e-08 6.671571707600278e-08 2.021840767756456e-06 0.9999999925339534 0.9998417835290995 1.000000183186692 1.5548634674139272e-10 -1.0828288694059457e-08 -1.0828923476768877e-08 1.6022157062696308e-10 -8.891120704492442e-11 -1.420930685213012e-08 7.489662053070817e-09 2.84400158674906e-08 1.844806082740406e-07 0.9999806564644281 0.9998279719914478 1.00046056368306 -2.6824044047031917e-10 -2.6070345632209186e-05 -2.925794893341292e-05 -5.800765737974571e-11 -2.3972922076113566e-11 -1.4183020563246675e-08 1.935425179505463e-05 1.3826427353033501e-05 0.00046081846518881444
2.372 0.9999605048287085 0.9998135776698138 1.0009403502326115 -2.532929318439951e-09 -4.55937027370043e-05 -6.883880511290334e-05 -9.547587770886874e-10 -2.8175765066044555e-10 -1.4422698371429449e-08 3.9772670086792455e-05 2.8409300487747205e-05 0.000946954033524899 0.9999920597745047 0.9998361172688989 1.000189057577896 7.878684153385651e-11 -1.1111233869379426e-05 -1.1578538098206662e-05 1.0570842363881036e-10 -6.290343074233275e-11 -1.448788945839861e-08 7.940786409480855e-06 5.673035676634109e-06 0.0001890705827487676 0.9999991489553335 0.9998411809782021 1.0000202682912478 1.5509704424153533e-10 -1.2134347807029705e-06 -1.218443766639819e-06 1.5629281278029713e-10 -8.640585260568249e-11 -1.4491654306451018e-08 8.510450387151082e-07 6.087212521783094e-07 2.0267957946331428e-05 0.9999999153016799 0.9998417283684521 1.00000202204237 1.579679373646142e-10 -1.2113514036904184e-07 -1.2118535437343483e-07 1.599048747456117e-10 -8.855445671910805e-11 -1.4491518868876091e-08 8.470026846715417e-08 6.674897677023247e-08 2.0218230647398266e-06 0.9999999925339957 0.9998417835343836 1.0000001831875045 1.5820753836609673e-10 -1.0828260847599188e-08 -1.082906491647926e-08 1.6025938811635335e-10 -8.873090191406447e-11 -1.4491500424537555e-08 7.492944334975013e-09 2.851391898421758e-08 1.8439268556470633e-07 0.9999806835021858 0.999827991309453 1.0004599199132513 -2.655427667026023e-10 -2.6033905470549488e-05 -2.9217053645727846e-05 -5.793163988773162e-11 -2.394516557955693e-11 -1.4465950261186648e-08 1.932719907630034e-05 1.3807102496291716e-05 0.00046017433828715
2.382 0.9999607016436751 0.9998137182590693 1.000935664051226 -2.520297105077529e-09 -4.5366498810532286e-05 -6.849576501968287e-05 -9.474094979406466e-10 -2.833621527627762e-10 -1.4712929082585042e-08 3.957447211392809e-05 2.826769706938764e-05 0.0009422349702355296 0.99999206373999 0.999836120106754 1.0001889631573921 8.180633870623254e-11 -1.1105684712617388e-05 -1.1572755535249016e-05 1.0583388838755712e-10 -6.267413109529484e-11 -1.4775631021869194e-08 7.936820637282392e-06 5.670205543587162e-06 0.00018897615522930428 0.9999991489978458 0.9998411810139288 1.000020267278981 1.5829271959137208e-10 -1.213374182451089e-06 -1.218382865431755e-06 1.565191453580438e-10 -8.62237343530595e-11 -1.4779162629774606e-08 8.510025332562669e-07 6.086967646070714e-07 2.0266944936539652e-05 0.9999999153021129 0.9998417283741204 1.0000020220324863 1.6118653050018416e-10 -1.2113454563757228e-07 -1.2118470637452115e-07 1.6014594274828318e-10 -8.83809968255054e-11 -1.4779004110826923e-08 8.469999371066018e-08 6.678251608892646e-08 2.021808003133845e-06 0.9999999925340107 0.9998417835397528 1.0000001831876322 1.6142847012848068e-10 -1.082826514049355e-08 -1.082901609775889e-08 1.6050186567112105e-10 -8.855794582493029e-11 -1.477898295494624e-08 7.4948163633614e-09 2.8588536349701953e-08 1.8433848950824957e-07 0.9999807105021278 0.999828010600553 1.000459277042637 -2.623430206278406e-10 -2.599751627823608e-05 -2.9176215289621115e-05 -5.7658755440108653e-11 -2.392403792624907e-11 -1.475418246049758e-08 1.9300184170511098e-05 1.378780455134638e-05 0.00045953111131549003
2.392 0.9999608974778801 0.9998138581478746 1.0009310012231079 -2.507540875242432e-09 -4.514042707949592e-05 -6.815443381171123e-05 -9.400326251275888e-10 -2.8491151764728715e-10 -1.500856464024771e-08 3.937726177970784e-05 2.8126799267446052e-05 0.0009375394239746432 0.9999920677034626 0.9998361229432796 1.0001888687833131 8.48967239001719e-11 -1.1100138336967592e-05 -1.1566975717669123e-05 1.0605728047692198e-10 -6.245290201968421e-11 -1.506876243009681e-08 7.932856867243814e-06 5.6673767307838394e-06 0.00018888177437136194 0.9999991490403235 0.9998411810497374 1.0000202662660187 1.6155492453123767e-10 -1.2133135959147456e-06 -1.2183218292540181e-06 1.568452778169867e-10 -8.604985423148291e-11 -1.5072056179686428e-08 8.509600357669902e-07 6.086722051711565e-07 2.02659318748197e-05 0.9999999153025123 0.9998417283798727 1.0000020220218544 1.644708479975356e-10 -1.211339595368281e-07 -1.2118392030502647e-07 1.604868026849854e-10 -8.821559883726283e-11 -1.50718738626054e-08 8.469954780167462e-08 6.681617457122772e-08 2.0217970932068736e-06 0.9999999925339922 0.9998417835452063 1.0000001831870113 1.6471497265756815e-10 -1.082827792982805e-08 -1.0828829509112156e-08 1.6084452391787108e-10 -8.839321154785526e-11 -1.5071849998612232e-08 7.494489809461247e-09 2.8663466386268302e-08 1.8433557717866584e-07 0.9999807374643015 0.9998280298647835 1.0004586350699045 -2.590622495259656e-10 -2.596117796082385e-05 -2.913543384293316e-05 -5.7292583304304175e-11 -2.3910209129364678e-11 -1.5047812185982925e-08 1.9273207043075884e-05 1.3768533491396634e-05 0.0004588887829442811
2.402 0.9999610923362064 0.9998139973397198 1.0009263616319612 -2.4949706800722487e-09 -4.4915481877625516e-05 -6.781480315836518e-05 -9.327335418562127e-10 -2.864078279627311e-10 -1.530970307950377e-08 3.918103418961391e-05 2.7986603583280398e-05 0.0009328672776314539 0.9999920716649235 0.9998361257784778 1.000188774455669 8.770631332814336e-11 -1.1094594716086847e-05 -1.1561198765450366e-05 1.0626822777950513e-10 -6.224152998294422e-11 -1.536738150117064e-08 7.928895120266033e-06 5.66454924909859e-06 0.00018878744014192456 0.9999991490827655 0.9998411810856308 1.0000202652523946 1.6452635322110306e-10 -1.2132529959372768e-06 -1.2182607791563724e-06 1.5716062036572633e-10 -8.588492807395377e-11 -1.5370431818939028e-08 8.509175664351136e-07 6.086475618686937e-07 2.0264918775406475e-05 0.9999999153028788 0.9998417283857104 1.000002022010509 1.6746353951320502e-10 -1.2113335695612714e-07 -1.2118311701977317e-07 1.6081700166110222e-10 -8.805929239239597e-11 -1.5370224974302424e-08 8.469893344918753e-08 6.68497256452777e-08 2.0217906157837505e-06 0.9999999925339403 0.9998417835507452 1.0000001831856764 1.6771018127245996e-10 -1.0828274214096588e-08 -1.08286260931977e-08 1.6117632202797358e-10 -8.823749822521961e-11 -1.5370198155867385e-08 7.491767590813809e-09 2.873815250148546e-08 1.8438718433147118e-07 0.9999807643887596 0.9998280491021837 1.000457993993836 -2.560445833096521e-10 -2.5924890421527853e-05 -2.9094709351665907e-05 -5.694255019228364e-11 -2.390444596715373e-11 -1.5346937396521294e-08 1.924626766368174e-05 1.3749289292360192e-05 0.0004582473519154385
2.412 0.9999612862235168 0.9998141358380805 1.0009217451621042 -2.4827722157620506e-09 -4.469165758676935e-05 -6.747686474317811e-05 -9.255483594975896e-10 -2.8785274088339906e-10 -1.561644488906467e-08 3.8985784459468535e-05 2.784710652586235e-05 0.0009282184147258522 0.9999920756243782 0.9998361286123548 1.0001886801745292 9.001422837868744e-11 -1.1089053843879342e-05 -1.1555424778783188e-05 1.0642448913139356e-10 -6.203972295177533e-11 -1.567158723669769e-08 7.92493540181664e-06 5.661723099278411e-06 0.00018869315258868914 0.9999991491251766 0.9998411811216137 1.0000202642382026 1.6698370422943128e-10 -1.213192378186363e-06 -1.218199816188621e-06 1.5742236840581975e-10 -8.572990281456396e-11 -1.567438895535811e-08 8.508751363823231e-07 6.086228237046001e-07 2.0263905572318642e-05 0.9999999153032164 0.9998417283916398 1.0000020219985428 1.699412273209806e-10 -1.211327332853478e-07 -1.211823979949456e-07 1.610941035487001e-10 -8.791306066245224e-11 -1.5674157220645908e-08 8.469821417663267e-08 6.688304839499663e-08 2.0217871111679275e-06 0.9999999925338595 0.9998417835563753 1.0000001831837209 1.7019030522712792e-10 -1.0828249662801292e-08 -1.0828506585204719e-08 1.6145487566165926e-10 -8.809178178551714e-11 -1.5674127157352817e-08 7.487311023096718e-09 2.8812310690323193e-08 1.844763846556956e-07 0.9999807912755584 0.999828068312796 1.0004573538132704 -2.5350223831791525e-10 -2.5888653585006988e-05 -2.905404184188387e-05 -5.6649555756543015e-11 -2.3907941499076846e-11 -1.565165770973509e-08 1.9219365986531093e-05 1.3730071919622063e-05 0.0004576068170567513
2.422 0.9999614791446516 0.999814273646417 1.0009171516984308 -2.471024120297136e-09 -4.446894864128027e-05 -6.714061021280407e-05 -9.184117605538718e-10 -2.8924862278018145e-10 -1.592889226046278e-08 3.87915077057613e-05 2.770830460522473e-05 0.0009235927193728369 0.9999920795818334 0.9998361314449178 1.0001885859399795 9.171902265535226e-11 -1.1083515739045348e-05 -1.1549653786871406e-05 1.065857304645977e-10 -6.184913509329962e-11 -1.5981480860780444e-08 7.920977693871618e-06 5.658898267928765e-06 0.00018859891181317965 0.9999991491675628 0.9998411811576927 1.0000202632235529 1.688229444964453e-10 -1.2131317629402304e-06 -1.2181389699862522e-06 1.576898062253315e-10 -8.558592455252404e-11 -1.5984029006045617e-08 8.508327389520184e-07 6.085979905781889e-07 2.0262892131140396e-05 0.9999999153035313 0.9998417283976667 1.0000020219860681 1.7179915137997617e-10 -1.2113210902548865e-07 -1.2118179258549418e-07 1.6137685625231228e-10 -8.777773718970077e-11 -1.5983771603596574e-08 8.469749291170702e-08 6.691626110740892e-08 2.0217837695233856e-06 0.999999992533756 0.9998417835621037 1.000000183181256 1.7205024848969302e-10 -1.082822428284366e-08 -1.0828500811951764e-08 1.617393418622169e-10 -8.795689274815283e-11 -1.598373822710056e-08 7.482476546919881e-09 2.888624613283485e-08 1.8457072759920723e-07 0.9999808181247555 0.9998280874966651 1.000456714527064 -2.5153217130229155e-10 -2.5852467400233876e-05 -2.9013431267491054e-05 -5.635285067654929e-11 -2.392150331685272e-11 -1.59620747313088e-08 1.9192501942313768e-05 1.371088132276709e-05 0.00045696717725154
2.432 0.9999616711044287 0.9998144107681727 1.000912581126385 -2.459760529713489e-09 -4.4247349510396744e-05 -6.680603118599125e-05 -9.111977317868602e-10 -2.9059756473969517e-10 -1.624714904049557e-08 3.859819905682471e-05 2.757019434047508e-05 0.0009189900762281016 0.9999920835372959 0.9998361342761745 1.000188491752095 9.277694698102223e-11 -1.1077980427701023e-05 -1.1543885753460393e-05 1.0687117676269942e-10 -6.16705416260002e-11 -1.6297166424492736e-08 7.917021967776862e-06 5.65607473640496e-06 0.00018850471791271667 0.9999991492099306 0.9998411811938751 1.0000202622085477 1.6999816013802005e-10 -1.2130711777054637e-06 -1.218078205633407e-06 1.5808169237818341e-10 -8.545375323929423e-11 -1.629945526950013e-08 8.507903575359173e-07 6.085730750016458e-07 2.0261878316798206e-05 0.9999999153038296 0.9998417284037985 1.0000020219731853 1.7299156166116436e-10 -1.211315117287126e-07 -1.2118126608534997e-07 1.6178394574125873e-10 -8.765435463342084e-11 -1.62991713757761e-08 8.469686794909866e-08 6.694965760963906e-08 2.0217777950172747e-06 0.9999999925336358 0.9998417835679361 1.0000001831783831 1.73244473273669e-10 -1.0828225794037155e-08 -1.0828574053376235e-08 1.6214797630844327e-10 -8.783385715667383e-11 -1.629913469736025e-08 7.478680655585086e-09 2.8960681359959722e-08 1.846379915380441e-07 0.9999808449364096 0.9998281066538337 1.0004560761340604 -2.501764707881435e-10 -2.5816331823515827e-05 -2.8972877517781888e-05 -5.593207420293035e-11 -2.3945941401529536e-11 -1.6278292134422023e-08 1.91656754507887e-05 1.369171744469701e-05 0.0004563284313752047
2.442 0.9999618621076395 0.9998145472067721 1.0009080333319593 -2.4490229771294834e-09 -4.402685467256745e-05 -6.647311929469517e-05 -9.038124366630441e-10 -2.919013886016364e-10 -1.6571321667983983e-08 3.8405853674355295e-05 2.7432772274600376e-05 0.0009144103704580882 0.9999920874907721 0.9998361371061307 1.0001883976109407 9.31465646071253e-11 -1.1072447918149835e-05 -1.1538120618648113e-05 1.0736801310161156e-10 -6.150488072526689e-11 -1.6618748667408206e-08 7.913068205853909e-06 5.653252493695945e-06 0.00018841057093852028 0.9999991492522848 0.9998411812301665 1.0000202611932787 1.7046853724333938e-10 -1.2130106319695027e-06 -1.218017463759767e-06 1.5868393476891352e-10 -8.533455671314527e-11 -1.662077282779111e-08 8.507479819375185e-07 6.085480922998153e-07 2.026086406997065e-05 0.9999999153041165 0.9998417284100408 1.0000020219599886 1.7347738203837478e-10 -1.2113095091952807e-07 -1.211807593611851e-07 1.6240136972445247e-10 -8.754330366248682e-11 -1.6620461772480734e-08 8.469639802544842e-08 6.698348686749758e-08 2.021767693104041e-06 0.9999999925335045 0.9998417835738792 1.0000001831751957 1.7373204762534053e-10 -1.0828263832470446e-08 -1.0828666771996222e-08 1.627670965817363e-10 -8.772389951742855e-11 -1.6620421875223786e-08 7.476772924018033e-09 2.9036213123659718e-08 1.8466084374101206e-07 0.9999808717105779 0.9998281257843463 1.0004554386330962 -2.494758853573216e-10 -2.5780246793247677e-05 -2.8932380457305885e-05 -5.529878290410119e-11 -2.398237468849678e-11 -1.66004153191649e-08 1.913888644267477e-05 1.3672580236172913e-05 0.0004556905782498652
2.452 0.999962052159053 0.9998146829656254 1.0009035082017212 -2.4388645568460423e-09 -4.380745860365533e-05 -6.614186621976057e-05 -8.962702801660956e-10 -2.931619006694023e-10 -1.6901517860818342e-08 3.821446676450701e-05 2.7296034982134124e-05 0.0009098534877675661 0.9999920914422676 0.9998361399347939 1.0001883035165968 9.278552571133717e-11 -1.1066918188742918e-05 -1.1532358332903555e-05 1.0805563632341229e-10 -6.13535634486362e-11 -1.6946335591599997e-08 7.909116411419038e-06 5.650431541948223e-06 0.00018831647091352926 0.999999149294631 0.9998411812665734 1.0000202601778527 1.70192492302432e-10 -1.2129501064571315e-06 -1.217956696312534e-06 1.5947587703389465e-10 -8.522920470937134e-11 -1.694808907636775e-08 8.507056175033326e-07 6.085230487858904e-07 2.0259849441257964e-05 0.999999915304397 0.9998417284163994 1.000002021946583 1.7321528649011853e-10 -1.2113040705283307e-07 -1.2118022407183194e-07 1.6320809171898763e-10 -8.744631442713567e-11 -1.6947750683291e-08 8.469609903553332e-08 6.701778682990702e-08 2.0217534959658694e-06 0.9999999925333669 0.9998417835799392 1.0000001831718002 1.734717877909333e-10 -1.0828318884268557e-08 -1.0828730562070686e-08 1.6357539167274837e-10 -8.762735257368139e-11 -1.694770740109157e-08 7.476892567216144e-09 2.911291746569807e-08 1.84639120838896e-07 0.9999808984473165 0.9998281448882445 1.000454802023022 -2.4947426470725964e-10 -2.5744212218700766e-05 -2.8891939961613574e-05 -5.447241912072841e-11 -2.4031600722869996e-11 -1.6928552231993578e-08 1.911213487005707e-05 1.365346966257065e-05 0.00045505361666402195
2.462 0.999962241263414 0.9998148180481232 1.000899005622834 -2.4293040957774174e-09 -4.3589155788645336e-05 -6.581226370634666e-05 -8.886951981263388e-10 -2.943813911677411e-10 -1.723784833958106e-08 3.802403356888495e-05 2.715997906272253e-05 0.0009053193144601456 0.9999920953917886 0.99983614276217 1.0001882094691783 9.169494835859459e-11 -1.106139120194857e-05 -1.1526598873282512e-05 1.0880474594263751e-10 -6.121648138268728e-11 -1.7280036247947423e-08 7.905166598724057e-06 5.647611889422778e-06 0.00018822241789302163 0.9999991493369736 0.9998411813031012 1.0000202591624114 1.6917306245104088e-10 -1.2128895647386747e-06 -1.21789588123106e-06 1.6032738250577576e-10 -8.513798350777597e-11 -1.728151341149148e-08 8.506632765624551e-07 6.084979395858639e-07 2.02588345968062e-05 0.9999999153046767 0.999841728422881 1.0000020219331123 1.7220814602323185e-10 -1.2112984418444726e-07 -1.2117963815707497e-07 1.6407457645823427e-10 -8.736395438143699e-11 -1.728114669773031e-08 8.46959552191723e-08 6.705242703869827e-08 2.0217362051291734e-06 0.9999999925332284 0.9998417835861221 1.0000001831683383 1.7246633878812876e-10 -1.0828354975969394e-08 -1.0828743386888178e-08 1.6444348857846136e-10 -8.754526828468342e-11 -1.728110048112389e-08 7.47870206087506e-09 2.9190467384321816e-08 1.845830398295114e-07 0.9999809251466831 0.999828163965572 1.0004541663027249 -2.501742521449686e-10 -2.570822799175274e-05 -2.8851555932075106e-05 -5.3580864923720944e-11 -2.409501817032365e-11 -1.726281284455455e-08 1.9085420696327626e-05 1.3634385696747585e-05 0.0004544175454362904
2.472 0.9999624294254458 0.9998149524576428 1.0008945254830535 -2.42027797253658e-09 -4.337194074889719e-05 -6.548430356237992e-05 -8.81246713787145e-10 -2.9556114082763553e-10 -1.758042544852189e-08 3.783454934586939e-05 2.7024601128045325e-05 0.0009008077374827376 0.9999920993393417 0.9998361455882668 1.0001881154688312 8.997065420082219e-11 -1.1055866928643348e-05 -1.1520842241523637e-05 1.0945332146023222e-10 -6.109464165852956e-11 -1.7619963088173923e-08 7.901218773782033e-06 5.644793539017932e-06 0.00018812841201358026 0.9999991493793188 0.9998411813397574 1.0000202581471274 1.6750859126287086e-10 -1.2128289803706808e-06 -1.217835021138385e-06 1.6107661381680927e-10 -8.506240602802066e-11 -1.7621157674957625e-08 8.506209615860232e-07 6.084727573581875e-07 2.0257819808164225e-05 0.9999999153049611 0.9998417284294924 1.0000020219197483 1.705549199176754e-10 -1.2112923541868664e-07 -1.2117900428493152e-07 1.6483862485434626e-10 -8.72971065496642e-11 -1.7620761968871823e-08 8.469592606825151e-08 6.708730190328839e-08 2.021717174215206e-06 0.999999992533094 0.9998417835924343 1.000000183164984 1.708138198804308e-10 -1.0828345344508417e-08 -1.0828708513674173e-08 1.6520878820005615e-10 -8.747872335185571e-11 -1.7620712535283242e-08 7.481667262696955e-09 2.9268606460298643e-08 1.8450588622210883e-07 0.9999809518087349 0.9998281830163726 1.0004535314711258 -2.5148648157951354e-10 -2.5672294013747052e-05 -2.8811228295074318e-05 -5.2785550199022766e-11 -2.4172774642987954e-11 -1.7603308986760787e-08 1.905874387708959e-05 1.361532830623736e-05 0.0004537823634675129
2.482 0.9999626166498479 0.9998150861975429 1.0008900676706953 -2.4116322083232317e-09 -4.315580806273783e-05 -6.515797765192945e-05 -8.740265893195222e-10 -2.967035986829998e-10 -1.7929364227764186e-08 3.764600936078717e-05 2.6889897795444802e-05 0.000896318644412278 0.9999921032849332 0.9998361484130917 1.0001880215157006 8.780672555513707e-11 -1.1050345370054276e-05 -1.151508845774839e-05 1.0989906625646274e-10 -6.098993176447261e-11 -1.7966229554981986e-08 7.897272925347896e-06 5.641976483669712e-06 0.00018803445347928606 0.9999991494216725 0.9998411813765481 1.0000202571321715 1.6539704795552443e-10 -1.212768355666272e-06 -1.217774137723115e-06 1.616206113914937e-10 -8.500313985810842e-11 -1.7967135546476344e-08 8.505786577123215e-07 6.084475014352583e-07 2.0256805404495155e-05 0.999999915305256 0.9998417284362392 1.000002021906663 1.684541272678633e-10 -1.2112858349664471e-07 -1.2117834439613963e-07 1.653971252034049e-10 -8.724662798813319e-11 -1.7966710247539633e-08 8.469595358022394e-08 6.71224655262132e-08 2.021697722567464e-06 0.9999999925329704 0.9998417835988824 1.0000001831619079 1.687137188216378e-10 -1.0828292281685849e-08 -1.082864770150985e-08 1.6576879488864458e-10 -8.742862373062327e-11 -1.7966657827268397e-08 7.485235032418346e-09 2.9347468643619247e-08 1.844199068969669e-07 0.9999809784335295 0.9998282020406895 1.0004528975271478 -2.5322449556471294e-10 -2.5636410215996212e-05 -2.8770956995509013e-05 -5.2189263856708567e-11 -2.426648824786094e-11 -1.795015461890019e-08 1.9032104350933195e-05 1.3596297447456871e-05 0.0004531480697287936
2.492 0.9999628029412961 0.9998152192711669 1.0008856320745916 -2.4031737761567385e-09 -4.294075236416004e-05 -6.483327788609121e-05 -8.670404789457354e-10 -2.978106307746447e-10 -1.828478114032683e-08 3.745840889289777e-05 2.6755865692544014e-05 0.0008918519233792811 0.9999921072285689 0.9998361512366504 1.000187927609886 8.544113592756809e-11 -1.104482655402276e-05 -1.1509337552005113e-05 1.1013650906894125e-10 -6.090268075954907e-11 -1.831895187269415e-08 7.893329033285277e-06 5.639160711064909e-06 0.00018794054248092928 0.9999991494640388 0.9998411814134788 1.0000202561176683 1.6308172023910398e-10 -1.2127077202344309e-06 -1.2177132624178984e-06 1.6195387764759177e-10 -8.496104993561134e-11 -1.831956301249425e-08 8.505363411826983e-07 6.08422175092522e-07 2.0255791697180055e-05 0.9999999153055658 0.9998417284431287 1.00000202189398 1.6614967509268092e-10 -1.211279181168392e-07 -1.2117768925683218e-07 1.6574482813312615e-10 -8.72134397576831e-11 -1.8319107400633823e-08 8.469596972085782e-08 6.715805788143366e-08 2.021679116884512e-06 0.9999999925328616 0.9998417836054727 1.0000001831592344 1.664094590450943e-10 -1.0828225922032025e-08 -1.0828591888989357e-08 1.661178452018727e-10 -8.739593207924244e-11 -1.831905174185707e-08 7.488829261602356e-09 2.9427394200562992e-08 1.8433693059958495e-07 0.9999810050211233 0.9998282210385666 1.0004522644696696 -2.551583216775557e-10 -2.5600576557133334e-05 -2.873074198762747e-05 -5.1797344149962245e-11 -2.4376617019252315e-11 -1.8303466181905955e-08 1.9005502047492363e-05 1.3577293070985464e-05 0.00045251466318196263
2.502 0.9999629883044423 0.9998153516818398 1.0008812185840659 -2.3947435234914466e-09 -4.272676832062492e-05 -6.451019620848273e-05 -8.602364876365579e-10 -2.9888413382346257e-10 -1.8646795201755197e-08 3.727174324831592e-05 2.6622501466127415e-05 0.0008874074629748127 0.9999921111702523 0.9998361540589491 1.000187833751418 8.307947590627875e-11 -1.1039310513945367e-05 -1.1503589548013165e-05 1.1021744291799368e-10 -6.083376926728512e-11 -1.867824819882615e-08 7.889387082905842e-06 5.636346211523672e-06 0.00018784667910537534 0.9999991495064203 0.9998411814505549 1.0000202551036728 1.6077197434973346e-10 -1.2126471090945227e-06 -1.217652420085117e-06 1.6212867647328382e-10 -8.493727692127014e-11 -1.867855801502996e-08 8.504939924773199e-07 6.083967714684198e-07 2.0254778919739228e-05 0.9999999153058926 0.9998417284501643 1.0000020218817551 1.6385067830413697e-10 -1.211272739507987e-07 -1.2117706404925507e-07 1.6593375022870962e-10 -8.719849968023141e-11 -1.8678071327836495e-08 8.469589704519546e-08 6.719409271238049e-08 2.0216628283631936e-06 0.9999999925327705 0.9998417836122097 1.000000183157019 1.641114882418019e-10 -1.0828180837410344e-08 -1.0828566019384612e-08 1.6630831535546348e-10 -8.738148680664432e-11 -1.8678012589615698e-08 7.491710666015148e-09 2.95084248501578e-08 1.84272140132973e-07 0.9999810315715715 0.9998282400100448 1.0004516322975068 -2.5709210948643383e-10 -2.55647930017195e-05 -2.869058321955886e-05 -5.1557757653962916e-11 -2.4504048229988196e-11 -1.866336197433525e-08 1.8978936901596744e-05 1.355831513079369e-05 0.00045188214268746094
2.512 0.9999631727439129 0.9998154834328696 1.000876827088944 -2.38625213474945e-09 -4.2513850608890864e-05 -6.418872457850068e-05 -8.535812521579588e-10 -2.999257465489703e-10 -1.901552771141817e-08 3.708600776599377e-05 2.6489801785902008e-05 0.0008829851522123789 0.9999921151099856 0.9998361568799918 1.0001877399402739 8.085243190851025e-11 -1.1033797263543149e-05 -1.1497844447811825e-05 1.1017590766641196e-10 -6.078394883538116e-11 -1.9044238797152495e-08 7.885447071456151e-06 5.6335329811156704e-06 0.00018775286330340122 0.9999991495488189 0.999841181487779 1.0000202540901846 1.5860218770571049e-10 -1.212586537288495e-06 -1.2175916136603555e-06 1.6217946128257518e-10 -8.493284746165195e-11 -1.9044240595227587e-08 8.504516030690396e-07 6.083712645017244e-07 2.025376719355302e-05 0.9999999153062388 0.9998417284573496 1.000002021869987 1.6169228654149208e-10 -1.2112666630343608e-07 -1.211764714937931e-07 1.659984398521751e-10 -8.72025170332159e-11 -1.9043722220480905e-08 8.469565747662867e-08 6.723033600822104e-08 2.021650462923779e-06 0.9999999925326986 0.9998417836190963 1.0000001831552612 1.6195461042122573e-10 -1.0828172099317013e-08 -1.0828573096438202e-08 1.6637452777727525e-10 -8.738636641226977e-11 -1.904366048708643e-08 7.493005528043884e-09 2.9590022087022943e-08 1.8424360751041625e-07 0.9999810580849259 0.9998282589551646 1.0004510010094223 -2.589037114743558e-10 -2.5529059495296204e-05 -2.8650480617376123e-05 -5.1436496352041004e-11 -2.4649839921686076e-11 -1.9029962726049683e-08 1.895240885962601e-05 1.3539363587962074e-05 0.000451250506971518
2.522 0.9999633562643121 0.9998156145275474 1.0008724574795849 -2.3776479472717227e-09 -4.230199390541468e-05 -6.38688549650754e-05 -8.471010576446002e-10 -3.009372646187179e-10 -1.9391102075499412e-08 3.690119781310204e-05 2.6357763341737353e-05 0.0008785848805851585 0.9999921190477695 0.9998361596997817 1.0001876461764079 7.884253763468981e-11 -1.1028286789534754e-05 -1.14921022272301e-05 1.0998769278958648e-10 -6.075423466837541e-11 -1.9417046841486035e-08 7.881509003291398e-06 5.630721019363308e-06 0.00018765909494567574 0.9999991495912337 0.999841181525155 1.000020253077181 1.5665858244571337e-10 -1.21252599224989e-06 -1.2175308204491259e-06 1.6208161055586156e-10 -8.494846056885605e-11 -1.94167339764819e-08 8.504091736777899e-07 6.083456176382818e-07 2.025275651225358e-05 0.9999999153066037 0.9998417284646886 1.0000020218586543 1.5976051457139667e-10 -1.2112608244194177e-07 -1.2117588929436335e-07 1.659144156070108e-10 -8.72265419939165e-11 -1.941618319812494e-08 8.469520138660244e-08 6.726641752798829e-08 2.0216430304805737e-06 0.9999999925326449 0.9998417836261361 1.000000183153938 1.6002485107333956e-10 -1.0828187455092212e-08 -1.082859040013892e-08 1.662919572747922e-10 -8.741097002634998e-11 -1.9416117614326845e-08 7.492088621462326e-09 2.9671333630615746e-08 1.8426361748675995e-07 0.99998108456124 0.9998282778739666 1.0004503706041619 -2.605163394201612e-10 -2.549337595614296e-05 -2.8610434080640108e-05 -5.145860867566485e-11 -2.4814719529827823e-11 -1.9403391571255326e-08 1.8925917874756177e-05 1.3520438407854737e-05 0.0004506197546866912
2.532 0.99996353887022 0.9998157449691485 1.0008681096468972 -2.3688480058873703e-09 -4.2091192899210915e-05 -6.355057936155283e-05 -8.408519143377886e-10 -3.019205242748209e-10 -1.9773644229254124e-08 3.671730877938518e-05 2.622638283976496e-05 0.0008742065381782158 0.9999921229836047 0.999836162518322 1.0001875524597759 7.715082269246273e-11 -1.1022779064010856e-05 -1.1486362852785712e-05 1.0960047588601795e-10 -6.074524134794803e-11 -1.979679692547702e-08 7.877572882740936e-06 5.627910326798446e-06 0.00018756537392204494 0.9999991496336645 0.9998411815626841 1.0000202520646397 1.5504410081829098e-10 -1.2124654476102986e-06 -1.2174700083338217e-06 1.61783280688157e-10 -8.498494800592406e-11 -1.9796162712035066e-08 8.503667104304081e-07 6.083198063753825e-07 2.025174676365866e-05 0.9999999153069861 0.9998417284721819 1.0000020218477335 1.5815924249037145e-10 -1.2112549594496265e-07 -1.211752850202654e-07 1.6562952317551572e-10 -8.727114142799288e-11 -1.9795578584645462e-08 8.469453968411728e-08 6.730207908661813e-08 2.021640184741005e-06 0.9999999925326093 0.9998417836333305 1.0000001831530265 1.5842525109897078e-10 -1.0828199832467076e-08 -1.0828585415495754e-08 1.6600851973668474e-10 -8.745616745331656e-11 -1.97955096860088e-08 7.489024296344382e-09 2.975176863541389e-08 1.843292194796957e-07 0.9999811110005643 0.9998282967664902 1.0004497410804738 -2.6183283448725196e-10 -2.5457742288502e-05 -2.8570443499003946e-05 -5.167695711906307e-11 -2.4999938149685212e-11 -1.9783773457446897e-08 1.889946389981436e-05 1.3501539556114165e-05 0.0004499898845178669
2.542 0.999963720566193 0.9998158747609299 1.0008637834823255 -2.359698634053335e-09 -4.188144231417784e-05 -6.323388981344943e-05 -8.348473472759704e-10 -3.028772250670912e-10 -2.0163281950666992e-08 3.6534336077480217e-05 2.609565700332606e-05 0.0008698500157365567 0.99999212691749 0.999836165335615 1.0001874587903237 7.593660674117644e-11 -1.1017274067349197e-05 -1.1480626309031032e-05 1.0900608453941369e-10 -6.07583986069725e-11 -2.0183616562659635e-08 7.873638713249412e-06 5.6251009059977836e-06 0.00018747170019742175 0.9999991496761088 0.9998411816003686 1.0000202510525273 1.539188857025777e-10 -1.2124048843438202e-06 -1.2174091635111766e-06 1.6127648458548247e-10 -8.504278132067989e-11 -2.018265410415342e-08 8.503242245920318e-07 6.08293835216646e-07 2.025073777344232e-05 0.9999999153073846 0.9998417284798321 1.0000020218371923 1.5704863819738876e-10 -1.2112488823520624e-07 -1.211746446713214e-07 1.6513639559189362e-10 -8.733760810738845e-11 -2.0182035724487135e-08 8.469375109451476e-08 6.733733569745175e-08 2.0216401575746163e-06 0.9999999925325894 0.9998417836406817 1.0000001831524947 1.5731579462094734e-10 -1.0828191072531548e-08 -1.0828544141820865e-08 1.6551665816127402e-10 -8.752296361292135e-11 -2.0181963413009016e-08 7.48466132710729e-09 2.983136070876988e-08 1.8442096649094254e-07 0.9999811374029484 0.9998283156327734 1.0004491124370993 -2.626948826873427e-10 -2.5422158405175477e-05 -2.8530508780919684e-05 -5.210138351731701e-11 -2.5205633697735175e-11 -2.0171235913692086e-08 1.887304688654672e-05 1.3482666998814447e-05 0.0004493608952416981
2.552 0.9999639013567626 0.9998160039061311 1.0008594788778138 -2.350011929166812e-09 -4.167273692170332e-05 -6.29187784349617e-05 -8.290133408433518e-10 -3.038089800531145e-10 -2.056014591294274e-08 3.635227514714275e-05 2.596558257585769e-05 0.0008655152046100697 0.9999921308494225 0.9998361681516613 1.0001873651679534 7.538236497315751e-11 -1.1011771801670358e-05 -1.1474892614683921e-05 1.0828370971403632e-10 -6.079401757894167e-11 -2.0577635108111983e-08 7.86970650089415e-06 5.6222927640944534e-06 0.00018737807376477714 0.9999991497185625 0.9998411816382075 1.000020250040768 1.5346445027335706e-10 -1.2123443061372094e-06 -1.21734830588307e-06 1.6064159004237866e-10 -8.512348618019709e-11 -2.0576337493940335e-08 8.502817336179627e-07 6.082677355137136e-07 2.0249729314790992e-05 0.9999999153077944 0.9998417284876385 1.0000020218269525 1.5661001828692358e-10 -1.211242621126222e-07 -1.211739886007355e-07 1.645148792482042e-10 -8.74265505424684e-11 -2.0575683791524555e-08 8.46929585088485e-08 6.737243035943895e-08 2.02164034239798e-06 0.9999999925325812 0.9998417836481891 1.0000001831522645 1.5687849035424798e-10 -1.0828164053105667e-08 -1.0828487058101122e-08 1.6489659580619214e-10 -8.761231397816901e-11 -2.0575608293824244e-08 7.480328964324938e-09 2.991065322350552e-08 1.8450990088726798e-07 0.9999811637684407 0.9998283344728539 1.000448484672737 -2.629192738127574e-10 -2.538662424017774e-05 -2.8490629868044044e-05 -5.265296696417884e-11 -2.5433418820366934e-11 -2.0565909031673382e-08 1.884666678957502e-05 1.3463820705333933e-05 0.0004487327856749364
2.562 0.9999640812464362 0.9998161324079756 1.000855195725777 -2.339665161295516e-09 -4.14650715352071e-05 -6.26052373972066e-05 -8.232174452350169e-10 -3.047178872177655e-10 -2.096436856931675e-08 3.617112145475455e-05 2.5836156320165276e-05 0.0008612019966065564 0.9999921347793969 0.9998361709664602 1.0001872715925 7.559678105635943e-11 -1.1006272284294098e-05 -1.146916180996988e-05 1.0757014386948721e-10 -6.08531654270185e-11 -2.097898494087983e-08 7.865776255050661e-06 5.619485911452266e-06 0.00018728449453247169 0.9999991497610198 0.9998411816762002 1.0000202490292167 1.5378818694574761e-10 -1.212283731434993e-06 -1.2172874768296811e-06 1.600160193367607e-10 -8.52274007986898e-11 -2.097734405133252e-08 8.50239257693167e-07 6.082415463935011e-07 2.024872109264711e-05 0.9999999153082101 0.9998417284955996 1.0000020218168706 1.5695078873293442e-10 -1.2112363667123716e-07 -1.2117335838918458e-07 1.639027212794005e-10 -8.753873956203658e-11 -2.0976654798539178e-08 8.469228209584038e-08 6.740765586689851e-08 2.0216382281641127e-06 0.9999999925325782 0.9998417836558515 1.0000001831521923 1.5722041014162148e-10 -1.082813750874757e-08 -1.0828455993165863e-08 1.6428581987596052e-10 -8.772526631926535e-11 -2.0976576052223307e-08 7.477294119210412e-09 2.9990292305745575e-08 1.8456902343995534e-07 0.9999811900970874 0.999828353286767 1.0004478577860219 -2.623943556788703e-10 -2.5351139743740656e-05 -2.8450806724157762e-05 -5.319625089645851e-11 -2.5683543132296626e-11 -2.0967924546313184e-08 1.8820323567107477e-05 1.3445000647962182e-05 0.0004481055545507755
2.572 0.9999642602396964 0.9998162602696686 1.0008509339191198 -2.3286887410393896e-09 -4.125844099148464e-05 -6.22932588944313e-05 -8.173535707620394e-10 -3.056051264324317e-10 -2.1376084881278505e-08 3.599087048559327e-05 2.570737501251826e-05 0.0008569102838891419 0.9999921387074071 0.9998361737800106 1.0001871780637521 7.652842195751838e-11 -1.1000775530703612e-05 -1.1463433920688164e-05 1.069751856352486e-10 -6.093646763349001e-11 -2.1387799819022605e-08 7.861847982322029e-06 5.6166803557235296e-06 0.0001871909622643557 0.9999991498034737 0.9998411817143444 1.0000202480176852 1.5483689331551782e-10 -1.2122231763186983e-06 -1.2172267040527202e-06 1.5950924590712333e-10 -8.535507880948013e-11 -2.1385808508570786e-08 8.501968095247818e-07 6.082152954002202e-07 2.0247712781645502e-05 0.999999915308624 0.9998417285037142 1.0000020218067578 1.5801693133417953e-10 -1.2112302790086362e-07 -1.2117278133816104e-07 1.6340960913825324e-10 -8.767517771029886e-11 -2.1385083011960647e-08 8.469178566445514e-08 6.744321155914428e-08 2.021632398925056e-06 0.999999992532574 0.9998417836636672 1.0000001831520888 1.5828844976285843e-10 -1.082812735491412e-08 -1.0828478283122099e-08 1.6379411518573812e-10 -8.786211361725469e-11 -2.1385000894880418e-08 7.476209212871719e-09 3.0070711630143017e-08 1.845848965813413e-07 0.9999812163889321 0.9998283720745481 1.0004472317755426 -2.611673789853372e-10 -2.531570486336764e-05 -2.841103929855173e-05 -5.36218501824931e-11 -2.595729529516402e-11 -2.1377417354060166e-08 1.879401717461821e-05 1.3426206796892071e-05 0.00044747920044542716
2.582 0.9999644383410056 0.9998163874943997 1.0008466933512905 -2.3172731148093003e-09 -4.105284013477685e-05 -6.198283511434986e-05 -8.114098404699683e-10 -3.06472648454803e-10 -2.1795432577521274e-08 3.5811517737070616e-05 2.5579235437835985e-05 0.0008526399590248114 0.9999921426334483 0.999836176592312 1.000187084581512 7.79627237328322e-11 -1.099528153847312e-05 -1.1457708931574303e-05 1.0651243825092335e-10 -6.104492078201877e-11 -2.180421679109309e-08 7.85792168034115e-06 5.613876097658138e-06 0.00018709747664400118 0.9999991498459169 0.9998411817526388 1.0000202470059965 1.5639304767216166e-10 -1.21216263996875e-06 -1.2171659730464207e-06 1.5913526594337848e-10 -8.55078033195002e-11 -2.1801867493703297e-08 8.501543868689422e-07 6.081889937511075e-07 2.0246704121642403e-05 0.9999999153090298 0.9998417285119803 1.0000020217964367 1.5959086851502403e-10 -1.2112243470757025e-07 -1.2117224332928636e-07 1.6304930011583641e-10 -8.783648440154313e-11 -2.1801104608496248e-08 8.469145518999114e-08 6.747919380996018e-08 2.021622929884065e-06 0.9999999925325617 0.9998417836716343 1.0000001831517766 1.59864563084573e-10 -1.0828133164731641e-08 -1.082853948751538e-08 1.6343524879004385e-10 -8.802387891425321e-11 -2.180101929898703e-08 7.476925296409094e-09 3.015212097155255e-08 1.8456131817793833e-07 0.9999812426440211 0.9998283908362319 1.0004466066399025 -2.594486561178903e-10 -2.5280319529265516e-05 -2.8371327498848783e-05 -5.3917182836713114e-11 -2.6255012403920947e-11 -2.1794524108820382e-08 1.8767747558758174e-05 1.3407439115883965e-05 0.000446853721838302
2.592 0.999964615554804 0.999816514085345 1.0008424739163377 -2.3056795684180876e-09 -4.084826381821159e-05 -6.167395823998201e-05 -8.054632986590217e-10 -3.0732185228651643e-10 -2.2222551206808718e-08 3.5633058722204416e-05 2.545173439243106e-05 0.0008483909151680691 0.9999921465575173 0.9998361794033656 1.000186991145653 7.961133473236444e-11 -1.098979028949501e-05 -1.1451986791605025e-05 1.0610694779984035e-10 -6.11791708623983e-11 -2.222837476755335e-08 7.853997340577977e-06 5.611073133953692e-06 0.00018700403743057234 0.9999991498883464 0.9998411817910835 1.000020245994047 1.5816634215586986e-10 -1.2121021056711954e-06 -1.217105234366127e-06 1.5881944298019124e-10 -8.568632469054767e-11 -2.2225659767127267e-08 8.501119778221779e-07 6.081626464455634e-07 2.0245695006831315e-05 0.9999999153094242 0.9998417285203982 1.0000020217858028 1.6138200645617555e-10 -1.2112184026647918e-07 -1.2117169468150558e-07 1.6274720487575087e-10 -8.802328323525333e-11 -2.2224858739546842e-08 8.46912306707391e-08 6.751567396913984e-08 2.0216108267568315e-06 0.9999999925325375 0.9998417836797536 1.0000001831511525 1.6165770074791846e-10 -1.0828137731321077e-08 -1.0828589557481201e-08 1.6313464131198634e-10 -8.821148210720303e-11 -2.2224769411926593e-08 7.478829758569588e-09 3.0234679205314916e-08 1.8451157569850034e-07 0.9999812688624016 0.9998284095718568 1.000445982377777 -2.5752003934588845e-10 -2.5244983655382127e-05 -2.833167119607922e-05 -5.4157316360813584e-11 -2.657749428670908e-11 -2.221938439244528e-08 1.8741514660190545e-05 1.3388697564502802e-05 0.00044622911727663895
2.602 0.999964791885513 0.9998166400456648 1.00083827550893 -2.2941177208570374e-09 -4.0644706918960116e-05 -6.136662048356235e-05 -7.996008954716365e-10 -3.0815424532230845e-10 -2.2657583126627786e-08 3.545548898209152e-05 2.5324868692931465e-05 0.0008441630462200393 0.999992150479614 0.9998361822131737 1.0001868977561408 8.123780464159899e-11 -1.0984301764817682e-05 -1.1446267452447433e-05 1.0567339814304263e-10 -6.133954044512778e-11 -2.26604151262297e-08 7.850074958719713e-06 5.608271464425577e-06 0.00018691064457348585 0.9999991499307611 0.9998411818296813 1.0000202449818234 1.5991710102442018e-10 -1.2120415555329841e-06 -1.2170444419951541e-06 1.5847693074887453e-10 -8.589069635242367e-11 -2.265732661680918e-08 8.500695747097074e-07 6.08136263325028e-07 2.0244685511251538e-05 0.9999999153098055 0.9998417285289707 1.0000020217748447 1.6315046560075194e-10 -1.2112122731216512e-07 -1.211710891943748e-07 1.6241860837463255e-10 -8.8236473003814e-11 -2.265648638596721e-08 8.469105764565827e-08 6.755274343092324e-08 2.0215971890663215e-06 0.9999999925325006 0.9998417836880269 1.0000001831502034 1.6342856345285378e-10 -1.0828123558574835e-08 -1.0828582570556695e-08 1.6280749360256501e-10 -8.84251473812938e-11 -2.2656393128060844e-08 7.481330684593381e-09 3.031858315994009e-08 1.8444809153130533e-07 0.999981295044124 0.999828428281461 1.0004453589879354 -2.5561299510255433e-10 -2.5209697155177437e-05 -2.8292070263621747e-05 -5.442784156563479e-11 -2.6925552212218313e-11 -2.2652139594801026e-08 1.8715318423986776e-05 1.336998210579553e-05 0.0004456053855040169
2.612 0.9999649673375327 0.9998167653785067 1.0008340980243204 -2.282678306174311e-09 -4.044216435538675e-05 -6.106081412303628e-05 -7.938356218848245e-10 -3.089710097618721e-10 -2.3100673243671918e-08 3.527880409444431e-05 2.5198635182065235e-05 0.00083995624682251 0.9999921543997394 0.9998361850217413 1.0001868044129958 8.272620872778705e-11 -1.0978815962559485e-05 -1.1440550908671122e-05 1.0520160221033297e-10 -6.152717327794576e-11 -2.31004817468186e-08 7.846154541485368e-06 5.605471096622613e-06 0.00018681729818979055 0.9999991499731608 0.9998411818684357 1.0000202439693715 1.615272216381522e-10 -1.2119809891329894e-06 -1.2169835929737412e-06 1.5809762235126919e-10 -8.612243977523662e-11 -2.30970113345789e-08 8.500271820854982e-07 6.081098591912473e-07 2.024367583741869e-05 0.9999999153101737 0.999841728537701 1.0000020217636068 1.6477802267534348e-10 -1.211205948092948e-07 -1.21170423807624e-07 1.6205329838702742e-10 -8.847670329569657e-11 -2.309613163000549e-08 8.46909096962002e-08 6.75904748124312e-08 2.0215828781908422e-06 0.9999999925324506 0.9998417836964585 1.0000001831489742 1.650584832214944e-10 -1.082809009929904e-08 -1.0828516159433448e-08 1.6244358290868556e-10 -8.866591593521402e-11 -2.309603433836964e-08 7.484045655080889e-09 3.040397202178315e-08 1.8437900964735779e-07 0.999981321189239 0.9998284469650851 1.0004447364692033 -2.5383828698574357e-10 -2.5174459959024254e-05 -2.8252524615970382e-05 -5.4739688598598256e-11 -2.7299754277831245e-11 -2.3092934169665605e-08 1.868915880691037e-05 1.3351292711070188e-05 0.00044498252544271594
2.622 0.9999651419152411 0.9998168900870011 1.000829941358291 -2.2713625754203197e-09 -4.024063109227303e-05 -6.0756531504684285e-05 -7.880859095938852e-10 -3.097741979023169e-10 -2.3551968218869305e-08 3.510299966827468e-05 2.5073030724914405e-05 0.0008357704121954505 0.9999921583178957 0.9998361878290734 1.0001867111162397 8.405390895523837e-11 -1.0973332900246487e-05 -1.143483720404178e-05 1.0477371643067638e-10 -6.174247522745083e-11 -2.354872099513776e-08 7.842236101569623e-06 5.602672041267074e-06 0.00018672399842570723 0.9999991500155465 0.9998411819073505 1.0000202429567344 1.6297212007328612e-10 -1.2119204257356715e-06 -1.2169227340046026e-06 1.5776397577039488e-10 -8.638188415785078e-11 -2.3544861003344985e-08 8.499848108713271e-07 6.08083443229687e-07 2.024266620474609e-05 0.9999999153105306 0.9998417285465935 1.0000020217521326 1.6623991682500876e-10 -1.211199622038563e-07 -1.211697452782885e-07 1.6173390549458278e-10 -8.87444656123301e-11 -2.3543940547460224e-08 8.469077301795741e-08 6.762885737410044e-08 2.0215686588981453e-06 0.9999999925323889 0.9998417837050517 1.0000001831475087 1.6652223411389778e-10 -1.0828056281303917e-08 -1.0828436651275634e-08 1.6212572415423343e-10 -8.893450372419941e-11 -2.3543839291831276e-08 7.486678301780946e-09 3.049079137477928e-08 1.8431113157469014e-07 0.9999813472977991 0.9998284656227686 1.0004441148204084 -2.5221426538472173e-10 -2.5139272016372485e-05 -2.8213034214831335e-05 -5.5010957960800566e-11 -2.7700989567536296e-11 -2.3541914681932e-08 1.866303577240386e-05 1.33326293560634e-05 0.000444360536049295
2.632 0.9999653156229944 0.9998170141742624 1.0008258054071184 -2.260171957739787e-09 -4.004010212616743e-05 -6.0453765009054326e-05 -7.822392496390997e-10 -3.1056454862184086e-10 -2.4011618024656693e-08 3.492807132868317e-05 2.4948052197714496e-05 0.0008316054379656127 0.9999921622340847 0.9998361906351737 1.0001866178658576 8.520246570336263e-11 -1.0967852602321221e-05 -1.1429126394173697e-05 1.0450306212820534e-10 -6.198631672250582e-11 -2.400528203369726e-08 7.838319644415574e-06 5.599874302908309e-06 0.00018663074532763573 0.9999991500579197 0.99984118194643 1.0000202419439213 1.642306600200684e-10 -1.2118598911139552e-06 -1.2168619231334443e-06 1.5758899973139684e-10 -8.666943594850832e-11 -2.4001023539893383e-08 8.499424637936927e-07 6.080570089531479e-07 2.02416567600158e-05 0.9999999153108764 0.9998417285556517 1.0000020217404308 1.6751518141310443e-10 -1.211193551958658e-07 -1.211691118412414e-07 1.6157335247003154e-10 -8.904059299538399e-11 -2.400006153599029e-08 8.469061664463039e-08 6.766778110819904e-08 2.0215554687754918e-06 0.9999999925323168 0.9998417837138114 1.0000001831458158 1.6779917051633483e-10 -1.0828048301816991e-08 -1.0828402473525383e-08 1.619665487629715e-10 -8.923097930253029e-11 -2.3999956465125977e-08 7.48881288565483e-09 3.0578776913840395e-08 1.8425415780208347e-07 0.999981373369856 0.999828484254553 1.0004434940403444 -2.5075555727865095e-10 -2.5104133284176755e-05 -2.817359903369012e-05 -5.5129042892745795e-11 -2.8129603549552595e-11 -2.3999230028516253e-08 1.8636949276854757e-05 1.3313992011029814e-05 0.00044373941617511245
2.642 0.9999654884651246 0.9998171376433891 1.0008216900675901 -2.2491763992414617e-09 -3.984057246549722e-05 -6.015250700453258e-05 -7.762414042422491e-10 -3.11343993878803e-10 -2.4479774919421527e-08 3.4754014706628256e-05 2.482369648107472e-05 0.000827461220137 0.9999921661483084 0.9998361934400479 1.0001865246618136 8.60911779691872e-11 -1.0962375079414425e-05 -1.142341849748297e-05 1.0444114094548799e-10 -6.225917726038543e-11 -2.4470315577397926e-08 7.834405160071303e-06 5.597077874765571e-06 0.00018653753883001174 0.9999991501002808 0.9998411819856777 1.000020240930919 1.652216018383564e-10 -1.211799396684974e-06 -1.2168011816468726e-06 1.576241218102228e-10 -8.698609231443676e-11 -2.446565061462386e-08 8.499001269519637e-07 6.080305338045689e-07 2.0240647578422373e-05 0.9999999153112129 0.9998417285648805 1.0000020217284893 1.6852177393287919e-10 -1.2111878555440538e-07 -1.2116854465807168e-07 1.6162305892179658e-10 -8.936544664203352e-11 -2.4464645833344882e-08 8.469037952901437e-08 6.770707808734024e-08 2.021544534498e-06 0.9999999925322344 0.9998417837227411 1.0000001831438827 1.688075256683066e-10 -1.0828077531142e-08 -1.082843466943221e-08 1.6201760179503028e-10 -8.95565654992558e-11 -2.4464536723113313e-08 7.489848743003372e-09 3.066755773430899e-08 1.8422207815130863e-07 0.9999813994054612 0.9998285028604781 1.0004428741277864 -2.4954053521632205e-10 -2.5069043705821487e-05 -2.813421900881938e-05 -5.504127866979311e-11 -2.8586668796608722e-11 -2.4465031816505864e-08 1.861089926128949e-05 1.3295380635099952e-05 0.0004431191645496877
2.652 0.9999656604459433 0.9998172604974643 1.0008175952370506 -2.2384983312881778e-09 -3.964203711747216e-05 -5.9852749837031275e-05 -7.701414035221119e-10 -3.121134688891933e-10 -2.4956592789979775e-08 3.4580825444151654e-05 2.4699960463586798e-05 0.0008233376552031033 0.9999921700605695 0.999836196243701 1.0001864315040967 8.659393763100314e-11 -1.0956900316384028e-05 -1.1417713476959627e-05 1.0453508629047565e-10 -6.256156591213349e-11 -2.4943975967403512e-08 7.830492629384163e-06 5.59428274369898e-06 0.00018644437884193319 0.999999150142632 0.9998411820250999 1.0000202399177403 1.6581746746028007e-10 -1.2117389296051558e-06 -1.2167404739854054e-06 1.578167576863925e-10 -8.733231340459827e-11 -2.4938895322540245e-08 8.4985777790112e-07 6.080039893880146e-07 2.0239638704749087e-05 0.9999999153115413 0.9998417285742845 1.000002021716321 1.6913277637880701e-10 -1.2111823997510905e-07 -1.2116800849847727e-07 1.6183044748828899e-10 -8.971991571073921e-11 -2.4937846990053162e-08 8.468999681042668e-08 6.774657855794458e-08 2.0215369704466783e-06 0.9999999925321447 0.9998417837318458 1.0000001831417225 1.6942004121605568e-10 -1.0828130859065525e-08 -1.0828498110693809e-08 1.6222650441925232e-10 -8.991163437619306e-11 -2.493773370621878e-08 7.489235521491687e-09 3.0756773601782134e-08 1.8422786321385867e-07 0.9999814254046676 0.999828521440585 1.0004422550815364 -2.486949225849691e-10 -2.503400319920483e-05 -2.809489402076494e-05 -5.480005308870976e-11 -2.9072239423745224e-11 -2.4939474223220526e-08 1.85848856570361e-05 1.327679518081938e-05 0.0004424997798752498
2.662 0.9999658315697412 0.9998173827395567 1.0008135208134337 -2.2282299748888135e-09 -3.94444910959867e-05 -5.955448587407885e-05 -7.640519918419611e-10 -3.128740191356891e-10 -2.5442229121706542e-08 3.440849921013704e-05 2.4576841052989047e-05 0.0008192346402888173 0.9999921739708721 0.9998361990461402 1.0001863383927554 8.662121067551799e-11 -1.0951428280633144e-05 -1.1412011268882996e-05 1.0466919167149165e-10 -6.28941860253033e-11 -2.542641916868465e-08 7.826582039063602e-06 5.591488900508154e-06 0.00018635126534125655 0.9999991501849769 0.9998411820647014 1.0000202389044577 1.6592934160288828e-10 -1.211678458254692e-06 -1.2166797382305659e-06 1.5805038191100386e-10 -8.77087386068773e-11 -2.5420914039815937e-08 8.498154041042246e-07 6.079773546766682e-07 2.0238630159638817e-05 0.9999999153118653 0.9998417285838698 1.000002021703998 1.6925903202766733e-10 -1.211176870806099e-07 -1.2116744157037682e-07 1.6207875226623359e-10 -9.010437591059627e-11 -2.5419821674887236e-08 8.468945206942831e-08 6.778614898434292e-08 2.0215329398157886e-06 0.9999999925320506 0.9998417837411322 1.0000001831394076 1.69547641327519e-10 -1.082817690104517e-08 -1.0828530477078913e-08 1.624763620062377e-10 -9.029660628946367e-11 -2.541970384792059e-08 7.486912581452369e-09 3.0846140443304026e-08 1.842732450210078e-07 0.999981451367528 0.9998285399949156 1.0004416369004592 -2.483080321260375e-10 -2.499901166393326e-05 -2.8055623924919798e-05 -5.452082818176978e-11 -2.958708691908858e-11 -2.5422713643632854e-08 1.8558908400948658e-05 1.3258235604430457e-05 0.00044188126093492317
2.672 0.999966001840786 0.9998175043727185 1.000809466695247 -2.2183576446602194e-09 -3.9247929441702305e-05 -5.925770757901188e-05 -7.580595767532237e-10 -3.1362748059034177e-10 -2.593684378198468e-08 3.4237031711557375e-05 2.445433518456093e-05 0.0008151520731978207 0.9999921778792208 0.9998362018473721 1.0001862453278865 8.619469187040792e-11 -1.0945958941981793e-05 -1.1406311837374254e-05 1.0475306126405976e-10 -6.325733969544728e-11 -2.5917804233357244e-08 7.8226733911912e-06 5.5886963475370815e-06 0.00018625819839845746 0.9999991502273189 0.9998411821044889 1.000020237891192 1.6557998555589765e-10 -1.2116179538664401e-06 -1.2166189397184348e-06 1.5823429434976083e-10 -8.811553366690217e-11 -2.591186582289663e-08 8.497730136243311e-07 6.0795062432519e-07 2.023762192022932e-05 0.9999999153121885 0.9998417285936425 1.0000020216916405 1.6892283764444628e-10 -1.2111709813642273e-07 -1.211668089632375e-07 1.6227762864788478e-10 -9.051937793098207e-11 -2.5910728250352802e-08 8.468880412441502e-08 6.782570886145364e-08 2.0215312277105657e-06 0.9999999925319554 0.9998417837506056 1.0000001831370584 1.6921282570593997e-10 -1.0828187070022837e-08 -1.0828497184260608e-08 1.6267668192780193e-10 -9.071215743332848e-11 -2.591060583048465e-08 7.483518157307147e-09 3.0935473585851735e-08 1.8434378006464626e-07 0.9999814772940971 0.9998285585235118 1.0004410195834708 -2.4835938665737445e-10 -2.496406900296852e-05 -2.8016408607125753e-05 -5.429276558801656e-11 -3.013156694868486e-11 -2.5914909292880473e-08 1.8532967445093167e-05 1.3239701873456281e-05 0.00044126360662429746
2.682 0.999966171263326 0.9998176253999878 1.0008054327815101 -2.2087642350844672e-09 -3.9052347240835835e-05 -5.8962407566488204e-05 -7.521582198358074e-10 -3.143746718250814e-10 -2.6440598890407932e-08 3.406641868952189e-05 2.433243981788969e-05 0.0008110898523343466 0.9999921817856203 0.9998362046474031 1.000186152309585 8.544367010711156e-11 -1.0940492291994042e-05 -1.1400615205930145e-05 1.0478919868398275e-10 -6.365154682328106e-11 -2.6418292649010375e-08 7.818766698354781e-06 5.585905094838004e-06 0.00018616517812440064 0.9999991502696609 0.9998411821444686 1.0000202368780617 1.6489970679004252e-10 -1.211557409674761e-06 -1.216558102515782e-06 1.583705442345009e-10 -8.855339467883119e-11 -2.641191150884181e-08 8.497306280297878e-07 6.079238056080008e-07 2.0236613922679275e-05 0.9999999153125143 0.9998417286036086 1.0000020216793681 1.6825527654175944e-10 -1.211164667352074e-07 -1.2116613454005677e-07 1.624287121762567e-10 -9.096554668691479e-11 -2.6410727586597457e-08 8.468815719268046e-08 6.786523556439281e-08 2.0215297912132924e-06 0.9999999925318631 0.9998417837602731 1.0000001831347942 1.685462086481373e-10 -1.0828154475206122e-08 -1.0828421911916428e-08 1.6282931220330369e-10 -9.115864966827092e-11 -2.6410600634486304e-08 7.480103035831505e-09 3.102470422749066e-08 1.8441549442901509e-07 0.9999815031844277 0.9998285770264166 1.0004404031294853 -2.487220216867765e-10 -2.4929175140218407e-05 -2.797724801616822e-05 -5.411339867252926e-11 -3.07060574372346e-11 -2.641622301915224e-08 1.8507062752353658e-05 1.3221193963227594e-05 0.0004406468158935581
2.692 0.9999663398415846 0.9998177458243858 1.0008014189716898 -2.1993135627707726e-09 -3.885773962945111e-05 -5.866857860670122e-05 -7.462593546255203e-10 -3.151169663682564e-10 -2.6953659347279543e-08 3.389665590471317e-05 2.421115192677953e-05 0.0008070478765765702 0.9999921856900724 0.9998362074462395 1.0001860593378935 8.452048719959466e-11 -1.0935028347851664e-05 -1.1394921437073325e-05 1.0486188677138896e-10 -6.407749624170225e-11 -2.6928048356626854e-08 7.814861969668263e-06 5.583115150709324e-06 0.000186072204604496 0.9999991503120055 0.9998411821846456 1.0000202358651327 1.6404232604487827e-10 -1.2114968447833057e-06 -1.216497289101377e-06 1.5854304716787652e-10 -8.902237275401075e-11 -2.6921215300955957e-08 8.496882644200286e-07 6.078969096343681e-07 2.0235606097068884e-05 0.9999999153128446 0.9998417286137734 1.0000020216672472 1.6741016032977603e-10 -1.21115811310207e-07 -1.211654804850199e-07 1.6261624293865984e-10 -9.144318610789869e-11 -2.691998399970437e-08 8.468760290685862e-08 6.79047609091173e-08 2.021526776184172e-06 0.999999992531775 0.9998417837701391 1.000000183132681 1.6770195992229398e-10 -1.0828097888649556e-08 -1.082836714548789e-08 1.6301821975497272e-10 -9.163657514913599e-11 -2.6919852457713693e-08 7.47761410946848e-09 3.1113887850571815e-08 1.8446679211269153e-07 0.9999815290385727 0.9998285955036695 1.000439787537368 -2.4924699395670894e-10 -2.4894330025538787e-05 -2.793814214507556e-05 -5.389710566308109e-11 -3.131112574971048e-11 -2.692681915902656e-08 1.84811942825858e-05 1.3202711847195305e-05 0.00044003088766753935
2.702 0.9999665075797659 0.999817865648919 1.0007974251656684 -2.1899473640405867e-09 -3.866410177969087e-05 -5.837621358440755e-05 -7.402665937271564e-10 -3.1585491647469545e-10 -2.7476192348365175e-08 3.3727739124621714e-05 2.4090468490037273e-05 0.0008030260451765989 0.9999921895925797 0.9998362102438859 1.0001859664127903 8.350254156354997e-11 -1.092956713857622e-05 -1.1389230577288691e-05 1.0506321112276192e-10 -6.45351527830964e-11 -2.744723794283949e-08 7.810959200549976e-06 5.5803265145368164e-06 0.0001859792778570256 0.9999991503543535 0.999841182225024 1.0000202348524063 1.630864929059932e-10 -1.2114362889121694e-06 -1.216436545797361e-06 1.5884370066329344e-10 -8.952321350961823e-11 -2.743994324409696e-08 8.496459225502682e-07 6.078699420477001e-07 2.023459839675847e-05 0.99999991531318 0.9998417286241416 1.0000020216552785 1.6646580291834232e-10 -1.211151618938734e-07 -1.2116489356417055e-07 1.629316403704586e-10 -9.19523961872075e-11 -2.7438663646053946e-08 8.468717943426123e-08 6.794434318509822e-08 2.0215212358838167e-06 0.999999992531692 0.9998417837802082 1.0000001831307208 1.6675888608553884e-10 -1.082804761219854e-08 -1.0828379303168306e-08 1.6333531971752006e-10 -9.214660890430092e-11 -2.743852706134859e-08 7.476531168104828e-09 3.120315354236808e-08 1.8448678365162947e-07 0.9999815548565822 0.9998286139553121 1.0004391728059183 -2.4986095442275854e-10 -2.4859533620667314e-05 -2.7899090977590457e-05 -5.355087421417747e-11 -3.194750764837157e-11 -2.7446864245029715e-08 1.8455361982317173e-05 1.3184255489656893e-05 0.00043941582079263803
2.712 0.9999666744820545 0.9998179848765804 1.0007934512637602 -2.180716464127035e-09 -3.8471428878076795e-05 -5.80853054578755e-05 -7.341542844801698e-10 -3.1658981472059084e-10 -2.8008368006955682e-08 3.3559664122933833e-05 2.3970386491108854e-05 0.0007990242577270558 0.999992193493143 0.9998362130403479 1.0001858735342248 8.235871488423869e-11 -1.0924108682730054e-05 -1.138354261597854e-05 1.0541521007940118e-10 -6.502490254695958e-11 -2.7976030616983042e-08 7.807058375257771e-06 5.5775391779005685e-06 0.00018588639783034824 0.9999991503967044 0.9998411822656085 1.0000202338398583 1.62003302404461e-10 -1.2113757628949493e-06 -1.2163758606793958e-06 1.592939403139379e-10 -9.005612495119478e-11 -2.7968264742085897e-08 8.496035870833547e-07 6.078428991863635e-07 2.0233590810479215e-05 0.9999999153135211 0.999841728634717 1.000002021643438 1.6539405294520364e-10 -1.211145392684995e-07 -1.2116436175745762e-07 1.6339689359504112e-10 -9.249376869442791e-11 -2.7966935613282338e-08 8.468686740193069e-08 6.798401748647476e-08 2.0215132919766282e-06 0.9999999925316149 0.9998417837904847 1.0000001831288883 1.6568861802997443e-10 -1.0828023989546578e-08 -1.0828446488097167e-08 1.6380205944351537e-10 -9.268868983306735e-11 -2.796679409233844e-08 7.476789597091278e-09 3.129259198294422e-08 1.8447706568323791e-07 0.9999815806385074 0.9998286323813834 1.0004385589339098 -2.5059781906376317e-10 -2.4824785877214746e-05 -2.7860094445854187e-05 -5.305184883955396e-11 -3.261533987994786e-11 -2.7976528083688058e-08 1.8429565786644094e-05 1.3165824846887956e-05 0.00043880161403062545
2.722 0.9999668405526169 0.9998181035103503 1.0007894971667428 -2.171718249391004e-09 -3.8279716113494964e-05 -5.779584725013369e-05 -7.27989639228271e-10 -3.1732254106202653e-10 -2.8550358924674226e-08 3.339242668942298e-05 2.3850902924709458e-05 0.0007950424141887528 0.9999921973917638 0.9998362158356298 1.0001857807021726 8.101190718217675e-11 -1.0918652977661931e-05 -1.137785749361856e-05 1.0584834553763687e-10 -6.554724683907279e-11 -2.8514598389807042e-08 7.803159478548739e-06 5.574753132391155e-06 0.00018579356442985834 0.9999991504390598 0.9998411823064033 1.0000202328274859 1.6071794728783561e-10 -1.2113152655983106e-06 -1.2163151729558016e-06 1.5982399351772275e-10 -9.062165540635043e-11 -2.850635103907985e-08 8.495612409869457e-07 6.078157730132327e-07 2.0232583345349034e-05 0.9999999153138687 0.9998417286455044 1.000002021631724 1.6412026618569877e-10 -1.211139424915151e-07 -1.2116382374011378e-07 1.6394138675565724e-10 -9.30677397107761e-11 -2.8504971268575033e-08 8.468662031697137e-08 6.802377279914773e-08 2.02150368889246e-06 0.9999999925315439 0.9998417838009729 1.0000001831271825 1.6441624297262267e-10 -1.0828025996654218e-08 -1.0828507887067442e-08 1.643482827529266e-10 -9.326314179376467e-11 -2.850482479539214e-08 7.47800503782152e-09 3.1382191491427434e-08 1.8444653357576417e-07 0.9999816063843995 0.9998286507819251 1.0004379459201354 -2.5153904326441e-10 -2.4790086725860883e-05 -2.7821152438256025e-05 -5.246967006900197e-11 -3.331454794630015e-11 -2.851598215883184e-08 1.8403805630846715e-05 1.3147419875149592e-05 0.00043818826609149
2.732 0.9999670057956029 0.9998182215531974 1.0007855627758646 -2.1629898700022775e-09 -3.808895868229649e-05 -5.7507832065153415e-05 -7.218884882820386e-10 -3.18053995451389e-10 -2.9102340002972345e-08 3.322602264045723e-05 2.3732014804704106e-05 0.0007910804149586501 0.9999922012884459 0.9998362186297384 1.0001856879166546 7.944361550014049e-11 -1.0913200004181743e-05 -1.1372175154192855e-05 1.062453012584333e-10 -6.610228267751176e-11 -2.906311535934132e-08 7.799262506217362e-06 5.571968377484966e-06 0.00018570077756849143 0.999999150481421 0.9998411823474139 1.000020231815336 1.592132536727282e-10 -1.211254778873954e-06 -1.2162544254679451e-06 1.6031654411295308e-10 -9.121983974589833e-11 -2.905437666527495e-08 8.495188787712779e-07 6.077885622402419e-07 2.0231576004285833e-05 0.9999999153142242 0.999841728656509 1.0000020216201817 1.6262780970168403e-10 -1.2111335347890337e-07 -1.2116322278630979e-07 1.6444828958786028e-10 -9.367423186648796e-11 -2.90529454576446e-08 8.46864065998949e-08 6.806359342709839e-08 2.0214930627063904e-06 0.9999999925314812 0.9998417838116784 1.0000001831256482 1.6292479003880726e-10 -1.0828036092491602e-08 -1.0828506232326204e-08 1.6485673091648836e-10 -9.387031100526039e-11 -2.9052793485233186e-08 7.479845546394657e-09 3.1471916207880214e-08 1.8440281763325084e-07 0.9999816320943109 0.9998286691569778 1.0004373337634351 -2.5270679400192516e-10 -2.4755436079987573e-05 -2.7782264848648945e-05 -5.1921061222475414e-11 -3.404556048727474e-11 -2.9065401959826966e-08 1.8378081460661912e-05 1.3129040538230996e-05 0.00043757577569387756
2.742 0.9999671702151459 0.9998183390080775 1.0007816479928178 -2.154439318597056e-09 -3.7899151804984494e-05 -5.72212530890268e-05 -7.159447372582829e-10 -3.1878519913790586e-10 -2.9664489690084214e-08 3.306044782153065e-05 2.361371916596017e-05 0.0007871381609448653 0.9999922051831911 0.9998362214226799 1.0001855951777179 7.775990045409956e-11 -1.0907749742805699e-05 -1.1366495595701922e-05 1.0651180170280454e-10 -6.669072543778459e-11 -2.962175863055024e-08 7.795367466014322e-06 5.56918492172207e-06 0.00018560803722950195 0.9999991505237904 0.9998411823886454 1.0000202308034782 1.5759695431175513e-10 -1.2111942849584775e-06 -1.2161936156177379e-06 1.606770245744772e-10 -9.185103382428984e-11 -2.9612518472693063e-08 8.494765082587133e-07 6.077612800042406e-07 2.0230568821323825e-05 0.9999999153145898 0.9998417286677356 1.000002021608882 1.6102407324148033e-10 -1.2111275447298848e-07 -1.2116255637200582e-07 1.6482322326512546e-10 -9.431372775805359e-11 -2.961103457024929e-08 8.468622234614144e-08 6.810352496422438e-08 2.021481714872797e-06 0.9999999925314285 0.9998417838226066 1.0000001831243566 1.6132242268323884e-10 -1.0828035794288233e-08 -1.082843911572751e-08 1.6523300706041023e-10 -9.45106227309443e-11 -2.961087726541527e-08 7.482171976949586e-09 3.1561847990447685e-08 1.8434917010740302e-07 0.9999816577682941 0.9998286875065838 1.00043672246267 -2.5399812796280407e-10 -2.4720833853854604e-05 -2.7743431624623557e-05 -5.150028209519962e-11 -3.4808860758499246e-11 -2.962496425950318e-08 1.8352393233688687e-05 1.3110686808653657e-05 0.00043696414163309444
2.752 0.9999673338153603 0.9998184558779347 1.0007777527196913 -2.1458681538194453e-09 -3.771029074154351e-05 -5.693610353711055e-05 -7.101905010443604e-10 -3.1951679591480886e-10 -3.023698803010681e-08 3.2895698101534854e-05 2.3496013060082418e-05 0.0007832155535943081 0.9999922090760021 0.9998362242144591 1.0001855024853832 7.617058437410125e-11 -1.090230218775742e-05 -1.1360818874564927e-05 1.0661491077181815e-10 -6.731221164996178e-11 -3.01907083520531e-08 7.791474369720571e-06 5.566402777242737e-06 0.00018551534349505093 0.9999991505661677 0.9998411824301024 1.0000202297919596 1.5607958818723798e-10 -1.2111337795560902e-06 -1.216132798986717e-06 1.6087283060269977e-10 -9.25151886340332e-11 -3.018095595018675e-08 8.494341407304536e-07 6.07733949655177e-07 2.0229561932616333e-05 0.9999999153149658 0.9998417286791903 1.0000020215978715 1.5951967460930068e-10 -1.2111214082236786e-07 -1.2116188066728707e-07 1.6503333456827615e-10 -9.498650481027986e-11 -3.017941836786526e-08 8.468606401304897e-08 6.814368306527589e-08 2.0214701128303663e-06 0.9999999925313863 0.9998417838337621 1.0000001831233538 1.598195511089148e-10 -1.0828021230186202e-08 -1.0828362506631445e-08 1.6544433596854599e-10 -9.518368584508821e-11 -3.017925545029176e-08 7.484810811625949e-09 3.165221442101606e-08 1.8428972212296336e-07 0.9999816834064014 0.9998287058307845 1.0004361120166738 -2.552055832722807e-10 -2.4686279975823823e-05 -2.770465276788024e-05 -5.1239975020783405e-11 -3.560397858283413e-11 -3.019484952926238e-08 1.832674091180073e-05 1.309235866220706e-05 0.0004363533628065057
2.762 0.9999674966003415 0.9998185721656982 1.00077387685895 -2.137061894715042e-09 -3.7522370790950865e-05 -5.665237655282161e-05 -7.046095465333118e-10 -3.2024924627979906e-10 -3.082001936478514e-08 3.273176936318684e-05 2.3378893548645417e-05 0.0007793124948291867 0.9999922129668791 0.9998362270050811 1.000185409839612 7.489537099969095e-11 -1.0896857348722409e-05 -1.1355145056679358e-05 1.0657094830623408e-10 -6.796688829919553e-11 -3.077014642472006e-08 7.787583222974212e-06 5.563621952083352e-06 0.00018542269648869034 0.9999991506085539 0.9998411824717901 1.0000202287807651 1.5488134307563718e-10 -1.2110732733275863e-06 -1.2160720418759492e-06 1.6092048409615542e-10 -9.321289115865174e-11 -3.075987148644479e-08 8.493917790725709e-07 6.077065899540059e-07 2.0228555568172904e-05 0.9999999153153523 0.999841728690876 1.000002021587135 1.5833532990959616e-10 -1.2111152323469988e-07 -1.2116126169229996e-07 1.650948620578475e-10 -9.569247904874542e-11 -3.075827892892745e-08 8.468589643368231e-08 6.81841753149989e-08 2.0214593573528484e-06 0.9999999925313547 0.9998417838451493 1.0000001831226253 1.5863693172080694e-10 -1.0828002695572624e-08 -1.0828342631746255e-08 1.6550738601703254e-10 -9.589011449600515e-11 -3.07581105750539e-08 7.48729124440462e-09 3.1743231006336944e-08 1.8423522567146811e-07 0.9999817090086833 0.99982872412962 1.0004355024242186 -2.561104556454666e-10 -2.465177438920109e-05 -2.7665928282826058e-05 -5.1123877794881144e-11 -3.643173937967219e-11 -3.0775240342758956e-08 1.8301124451218485e-05 1.3074056070765825e-05 0.00043574343815012696
2.772 0.9999676585741635 0.9998186878742823 1.0007700203134655 -2.12788934039012e-09 -3.733538728065975e-05 -5.63700651077336e-05 -6.991782678202544e-10 -3.2098373700931286e-10 -3.141376837835825e-08 3.256865749802935e-05 2.3262357699266927e-05 0.0007754288869283491 0.999992216855822 0.9998362297945508 1.0001853172403083 7.406787813085248e-11 -1.0891415238047466e-05 -1.1349474160443513e-05 1.0640286525038006e-10 -6.86551137095115e-11 -3.136025855473717e-08 7.783694021156035e-06 5.560842445829348e-06 0.00018533009625127154 0.9999991506509467 0.9998411825137106 1.0000202277698247 1.5413691126070934e-10 -1.2110127795784568e-06 -1.2160113637647328e-06 1.6084244324643528e-10 -9.394383899692846e-11 -3.13494500049543e-08 8.493494136582621e-07 6.076792005753696e-07 2.022754992266706e-05 0.9999999153157481 0.9998417287027968 1.0000020215766015 1.5760524997014524e-10 -1.211109155730315e-07 -1.2116071903329996e-07 1.6503062910947013e-10 -9.643166788590491e-11 -3.134780146888277e-08 8.468565108987929e-08 6.822499600590217e-08 2.0214509815305946e-06 0.9999999925313319 0.9998417838567707 1.0000001831221 1.5790844916872401e-10 -1.0827993891431682e-08 -1.0828399022224749e-08 1.6544468174281425e-10 -9.663006246503179e-11 -3.1347627683164955e-08 7.488870137043163e-09 3.183488090116503e-08 1.8420205499632683e-07 0.9999817345751895 0.9998287424031302 1.0004348936840206 -2.565794567435469e-10 -2.4617317040856562e-05 -2.7627258117068296e-05 -5.112930696530816e-11 -3.729199804664043e-11 -3.1366322104274806e-08 1.8275543798008746e-05 1.3055778998552301e-05 0.00043513436651124523
2.782 0.9999678197408798 0.9998188030065877 1.000766182986587 -2.1183382187712078e-09 -3.7149335550363e-05 -5.608916196179391e-05 -6.938962798267728e-10 -3.217204297928768e-10 -3.2018424451923886e-08 3.240635840867731e-05 2.3146402587168976e-05 0.0007715646324628801 0.9999922207428288 0.9998362325828701 1.00018522468736 7.369951150595743e-11 -1.088597585782231e-05 -1.1343806139552828e-05 1.0611209999439074e-10 -6.937672440650555e-11 -3.196123271499442e-08 7.779806752492665e-06 5.5580642512521806e-06 0.00018523754264707185 0.9999991506933432 0.9998411825558666 1.00002022675905 1.5385767124423617e-10 -1.2109523013099376e-06 -1.215950719668446e-06 1.60640293253611e-10 -9.470821069277656e-11 -3.194987933446355e-08 8.493070285161957e-07 6.076517604477843e-07 2.022654500643594e-05 0.9999999153161495 0.9998417287149541 1.0000020215661836 1.5734069008596647e-10 -1.211103203485412e-07 -1.211602073539092e-07 1.6484232170293101e-10 -9.720448637344973e-11 -3.194817335963989e-08 8.46852562767303e-08 6.826599435259885e-08 2.02144622610005e-06 0.9999999925313154 0.999841783868629 1.00000018312169 1.5764523106086647e-10 -1.0827997489711619e-08 -1.082848649780154e-08 1.6525766817763554e-10 -9.740337581355264e-11 -3.194799380926496e-08 7.48883886135513e-09 3.19268454071233e-08 1.8420509910108837e-07 0.999981760105969 0.9998287606513545 1.0004342857947803 -2.5660102608808593e-10 -2.458290786725401e-05 -2.758864214165771e-05 -5.125498614279365e-11 -3.8184640062657426e-11 -3.196828327064471e-08 1.8249998890580623e-05 1.3037527403645237e-05 0.0004345261465574484
2.792 0.9999679801045205 0.9998189175654965 1.0007623647822126 -2.108480583706437e-09 -3.696421094867899e-05 -5.580965970648083e-05 -6.88776322671754e-10 -3.2245994151809013e-10 -3.263417902396485e-08 3.224486801869354e-05 2.303102530220146e-05 0.00076771963439608 0.9999922246278988 0.9998362353700434 1.0001851321806765 7.371416165728932e-11 -1.0880539196261564e-05 -1.1338140919245328e-05 1.0568820143327512e-10 -7.013187073206888e-11 -3.257325918857394e-08 7.775921406601323e-06 5.555287361004916e-06 0.00018514503540645764 0.9999991507357419 0.9998411825982609 1.0000202257483752 1.5396765929740815e-10 -1.2108918283883571e-06 -1.2158900382596505e-06 1.6030364697056317e-10 -9.550580345484863e-11 -3.256135030733481e-08 8.492646126452621e-07 6.076242429578084e-07 2.0225540614253556e-05 0.9999999153165547 0.9998417287273511 1.000002021555815 1.5746554499709627e-10 -1.211097272980817e-07 -1.2115965513848314e-07 1.645193439649443e-10 -9.801038055622253e-11 -3.255958513969061e-08 8.468468083926351e-08 6.830696407949603e-08 2.0214452700973947e-06 0.9999999925313027 0.9998417838807275 1.0000001831213294 1.5777159773283893e-10 -1.0828003319812142e-08 -1.0828533438077482e-08 1.649364363229119e-10 -9.821035736192291e-11 -3.255940026896957e-08 7.48693509269889e-09 3.201868913456212e-08 1.8424879371512044e-07 0.9999817856010693 0.9998287788743317 1.0004336787552266 -2.5625025199828255e-10 -2.45485467914734e-05 -2.755008018839628e-05 -5.15123352427498e-11 -3.910985212982685e-11 -3.2581314807167394e-08 1.822448966814622e-05 1.3019301244083713e-05 0.00043391877682823346
2.802 0.9999681396690934 0.9998190315538769 1.000758565604836 -2.0984040715060852e-09 -3.6780008842903755e-05 -5.553155085815064e-05 -6.838118491857667e-10 -3.2320293661651903e-10 -3.32612261568519e-08 3.208418228344715e-05 2.2916222957358788e-05 0.0007638937963163832 0.9999922285110302 0.999836238156074 1.000185039720204 7.401737307386005e-11 -1.0875105238213902e-05 -1.133247845739175e-05 1.0514070964069705e-10 -7.092058653319697e-11 -3.3196531390044374e-08 7.772037981879314e-06 5.552511774896988e-06 0.00018505257428891615 0.9999991507781388 0.9998411826408956 1.0000202247377699 1.5437121242233253e-10 -1.2108313466608404e-06 -1.2158292813106403e-06 1.5984286764164278e-10 -9.63369280024522e-11 -3.318405542550609e-08 8.492221695402578e-07 6.07596637200325e-07 2.022453644060397e-05 0.9999999153169613 0.9998417287399911 1.0000020215454652 1.5788471668554166e-10 -1.2110912237277684e-07 -1.2115902430118958e-07 1.6407212375665157e-10 -9.884983065423752e-11 -3.318223033123581e-08 8.468396434789818e-08 6.834779002809299e-08 2.021446894887141e-06 0.9999999925312909 0.999841783893068 1.0000001831209875 1.5819210056391515e-10 -1.0827997461280609e-08 -1.0828501758096755e-08 1.6449080553932053e-10 -9.905056720906174e-11 -3.3182039740339276e-08 7.483609565079127e-09 3.2110163938115495e-08 1.843217789662566e-07 0.9999818110605392 0.9998287970721007 1.0004330725641286 -2.5561994463645356e-10 -2.4514233732527805e-05 -2.7511572111120815e-05 -5.189176001339432e-11 -4.006764051752663e-11 -3.3205609931520074e-08 1.8199016078462468e-05 1.3001100484628134e-05 0.0004333122559095161
2.812 0.9999682984385816 0.9998191449745782 1.0007547853595418 -2.08816274104307e-09 -3.6596724633185494e-05 -5.5254827947084884e-05 -6.789576691836928e-10 -3.239497708809929e-10 -3.389976326177662e-08 3.192429719688624e-05 2.280199269320467e-05 0.0007600870226335314 0.9999922323922217 0.9998362409409652 1.0001849473059028 7.454492408128481e-11 -1.0869673978213778e-05 -1.13268187742645e-05 1.0451839320895655e-10 -7.174212362199008e-11 -3.38312458764842e-08 7.768156488190278e-06 5.549737502132888e-06 0.00018496015922962863 0.9999991508205336 0.9998411826837752 1.0000202237272178 1.550022188589256e-10 -1.2107708521603705e-06 -1.215768474802479e-06 1.5930723388323093e-10 -9.72013320641301e-11 -3.381819105858727e-08 8.491797182796481e-07 6.075689572235394e-07 2.022353225346509e-05 0.9999999153173668 0.9998417287528759 1.0000020215351186 1.5853206693866115e-10 -1.2110850162620433e-07 -1.2115834046929166e-07 1.6355027980140011e-10 -9.972258501926813e-11 -3.3816304762602e-08 8.468320689227742e-08 6.83885214522846e-08 2.021448960383395e-06 0.9999999925312779 0.999841783905654 1.0000001831206484 1.5884081910004608e-10 -1.0827975592949746e-08 -1.0828417245657514e-08 1.6397036319625453e-10 -9.992385324201267e-11 -3.3816108236338793e-08 7.47988872683363e-09 3.2201360575034886e-08 1.84400765050218e-07 0.999981836484426 0.9998288152447002 1.0004324672202798 -2.547728144926858e-10 -2.4479968619283435e-05 -2.7473117819967174e-05 -5.2345161864516854e-11 -4.105738137180544e-11 -3.384136570388028e-08 1.817357808125469e-05 1.2982925098868888e-05 0.0004327065825848958
2.822 0.9999684564169438 0.9998192578304331 1.0007510239519877 -2.077777723256722e-09 -3.6414353757572756e-05 -5.497948356729396e-05 -6.741450812230329e-10 -3.247007870506587e-10 -3.454998975383771e-08 3.176520878764e-05 2.26883316756088e-05 0.0007562992185681005 0.9999922362714727 0.999836243724722 1.0001848549377204 7.526184140063984e-11 -1.0864245427233874e-05 -1.1321161928874366e-05 1.0389387101438253e-10 -7.259692841369998e-11 -3.4477601371182405e-08 7.764276941128906e-06 5.546964557367631e-06 0.0001848677903290289 0.9999991508629225 0.9998411827269018 1.0000202227166888 1.5582465616494073e-10 -1.2107103567160363e-06 -1.215707684207634e-06 1.5876929658301695e-10 -9.809897761039449e-11 -3.446395613635093e-08 8.491372838186403e-07 6.075412320714395e-07 2.0222527978821925e-05 0.9999999153177692 0.99984172876601 1.0000020215247445 1.5937110636650506e-10 -1.2110787680789275e-07 -1.2115766963560486e-07 1.6302586000660477e-10 -1.006284185847961e-10 -3.446200756443703e-08 8.468251907068267e-08 6.842930824921925e-08 2.0214494501462083e-06 0.9999999925312621 0.9998417839184893 1.0000001831202823 1.5968140554743613e-10 -1.0827949801460771e-08 -1.082834544295982e-08 1.6344741133913097e-10 -1.0083033914417272e-10 -3.446180474824625e-08 7.47686589807279e-09 3.2292575568188705e-08 1.8446224418079e-07 0.9999818618727784 0.9998288333921692 1.0004318627224698 -2.537412999966327e-10 -2.444575139691586e-05 -2.743471726239758e-05 -5.280132804825209e-11 -4.207944806410121e-11 -3.4488781315650525e-08 1.8148175642977918e-05 1.2964775065916077e-05 0.0004321017558198357
2.832 0.9999686136081148 0.999819370124257 1.0007472812883846 -2.067270790915819e-09 -3.623289168510429e-05 -5.4705510395270954e-05 -6.693216375832959e-10 -3.254565045370634e-10 -3.5212108688779604e-08 3.160691310802387e-05 2.2575237087259733e-05 0.0007525302899410486 0.9999922401487824 0.9998362465073483 1.0001847626155818 7.61311831445591e-11 -1.0858819603441276e-05 -1.1315507963510687e-05 1.0332270495896621e-10 -7.348481806802073e-11 -3.513580004872583e-08 7.760399352360573e-06 5.5441929522773745e-06 0.0001847754676905729 0.9999991509053053 0.9998411827702796 1.0000202217061305 1.5680007976228275e-10 -1.2106498801153926e-06 -1.2156469583300235e-06 1.582848569535164e-10 -9.902950620494264e-11 -3.512155205340452e-08 8.490948836830891e-07 6.075134845296887e-07 2.0221523624032444e-05 0.9999999153181676 0.9998417287793966 1.00000202151429 1.6036307334309698e-10 -1.2110726762851247e-07 -1.2115706004406952e-07 1.625549189820809e-10 -1.0156726373861267e-10 -3.511953987485173e-08 8.468197182475683e-08 6.847026650591141e-08 2.0214472361785152e-06 0.9999999925312423 0.9998417839315767 1.000000183119836 1.6067541892880532e-10 -1.0827939607650028e-08 -1.082833477468794e-08 1.6297796807696213e-10 -1.0176987224165639e-10 -3.5119330808763216e-08 7.475225014486467e-09 3.238403612858605e-08 1.844925501635812e-07 0.9999818872256441 0.9998288515145471 1.0004312590694746 -2.5255921087512643e-10 -2.4411582018456325e-05 -2.7396370372140007e-05 -5.320531169841938e-11 -4.3133275797874755e-11 -3.5148058853885275e-08 1.8122808727210776e-05 1.2946650362641712e-05 0.00043149777458667765
2.842 0.9999687700160065 0.9998194818588494 1.0007435572754952 -2.0566975028226883e-09 -3.605233389968027e-05 -5.443290121506213e-05 -6.644805375884941e-10 -3.2621665960716355e-10 -3.588632536420279e-08 3.144940622223019e-05 2.2462706118968116e-05 0.0007487801429441278 0.9999922440241517 0.9998362492888485 1.0001846703394102 7.708372799635496e-11 -1.085339651720621e-05 -1.1309856864939933e-05 1.0281458352594772e-10 -7.440545713939536e-11 -3.580604636689504e-08 7.756523721466536e-06 5.5414226888251415e-06 0.000184683191257621 0.9999991509476812 0.9998411828139127 1.0000202206954862 1.5785821207130838e-10 -1.2105894340654366e-06 -1.2155862896338133e-06 1.5786398283655267e-10 -9.999257814134331e-11 -3.579118353438739e-08 8.490525192155808e-07 6.074857169347097e-07 2.0220519137346243e-05 0.9999999153185605 0.9998417287930397 1.0000020215036987 1.6143759010766126e-10 -1.211066862704732e-07 -1.211565044928533e-07 1.621478380347781e-10 -1.0253879646319704e-10 -3.578910662479843e-08 8.468157725188729e-08 6.851139719509917e-08 2.0214421220496064e-06 0.9999999925312173 0.9998417839449212 1.0000001831192524 1.6175175916029625e-10 -1.0827957068962778e-08 -1.082837814670759e-08 1.6257232814410136e-10 -1.0274197705178008e-10 -3.578889064228808e-08 7.475103163889811e-09 3.24757388587495e-08 1.8448990270209602e-07 0.9999819125430708 0.9998288696118721 1.000430656260074 -2.512929262220432e-10 -2.437746042866961e-05 -2.735807703559641e-05 -5.354736049126276e-11 -4.421892073698586e-11 -3.581940341999232e-08 1.8097477285927028e-05 1.2928550957213475e-05 0.0004308946376915627
2.852 0.9999689256445096 0.9998195930369934 1.0007398518206285 -2.046149307782876e-09 -3.587267588942094e-05 -5.416164897148242e-05 -6.596521278857893e-10 -3.2698208567925913e-10 -3.657284845938211e-08 3.129268420212812e-05 2.235073596687014e-05 0.0007450486840981732 0.9999922478975805 0.9998362520692289 1.0001845781091552 7.801494348237748e-11 -1.0847976161462721e-05 -1.1304208576240537e-05 1.0234104214487115e-10 -7.535833406892126e-11 -3.64885483071417e-08 7.752650035417791e-06 5.538653759377504e-06 0.0001845909608211569 0.999999150990049 0.9998411828578057 1.0000202196847272 1.5889340522768519e-10 -1.2105290124567347e-06 -1.2155256256702078e-06 1.574788629373007e-10 -1.0098795509616145e-10 -3.647305816580978e-08 8.490101762947027e-07 6.074579145726696e-07 2.0219514386084163e-05 0.9999999153189482 0.9998417288069443 1.0000020214929422 1.624888677166859e-10 -1.211061263469396e-07 -1.2115595060164992e-07 1.617766330042731e-10 -1.0354290152163788e-10 -3.64709150127598e-08 8.468130151572318e-08 6.855261843825378e-08 2.021434507147683e-06 0.9999999925311864 0.999841783958527 1.0000001831185028 1.6280487620908944e-10 -1.0827996103831186e-08 -1.0828423199599117e-08 1.622024824289356e-10 -1.0374671334352373e-10 -3.6470692405461706e-08 7.476240045914614e-09 3.2567520371124485e-08 1.8446058526206752e-07 0.9999819378251067 0.9998288876841845 1.0004300542930817 -2.500439201748094e-10 -2.434338655505114e-05 -2.7319837107425154e-05 -5.385665245707073e-11 -4.533588947364802e-11 -3.650302296867107e-08 1.8072181258402496e-05 1.2910476808439879e-05 0.00043029234377878303
2.862 0.9999690804974939 0.9998197036614591 1.0007361648316229 -2.03572958285221e-09 -3.5693913149747425e-05 -5.3891746835815375e-05 -6.548690374848169e-10 -3.27752583579163e-10 -3.7271889476724276e-08 3.113674313437097e-05 2.2239323837811423e-05 0.00074133582040553 0.9999922517690697 0.9998362548484945 1.0001844859248126 7.8811487931195e-11 -1.0842558513531297e-05 -1.1298563047823019e-05 1.018723497292634e-10 -7.634339709046945e-11 -3.718351624154435e-08 7.74877827711194e-06 5.535886153755202e-06 0.00018449877618761045 0.9999991510324099 0.9998411829019637 1.0000202186738674 1.5979113401433175e-10 -1.210468594517881e-06 -1.2154649199817152e-06 1.5709960735349162e-10 -1.0201562925288509e-10 -3.7167385938035915e-08 8.4896783601724e-07 6.074300621263488e-07 2.0218509273728303e-05 0.9999999153193307 0.9998417288211157 1.0000020214820347 1.6340222201683869e-10 -1.211055669950985e-07 -1.2115535235754424e-07 1.6141120208635176e-10 -1.0457882350367399e-10 -3.71651753277341e-08 8.468109592487042e-08 6.859386371596064e-08 2.0214250155343372e-06 0.9999999925311508 0.9998417839723993 1.0000001831176029 1.6371978253380436e-10 -1.0828035523171874e-08 -1.0828423890840107e-08 1.6183860963112847e-10 -1.0478345962879288e-10 -3.7164945854471354e-08 7.478245314940385e-09 3.265925541884617e-08 1.844131773246651e-07 0.9999819630718009 0.9998289057315238 1.0004294531673597 -2.489236520610476e-10 -2.430936030939769e-05 -2.7281650462196755e-05 -5.416357855670706e-11 -4.648392200150107e-11 -3.719912840275177e-08 1.8046920579748336e-05 1.2892427872322723e-05 0.0004296908915047819
2.872 0.9999692345788124 0.9998198137350036 1.0007324962167958 -2.0255205609500743e-09 -3.5516041196392736e-05 -5.3623188234632564e-05 -6.501292540016972e-10 -3.285286283628399e-10 -3.798366249636465e-08 3.098157913219343e-05 2.2128466957581576e-05 0.0007376414595126752 0.9999922556386217 0.9998362576266521 1.000184393786413 7.938314770733215e-11 -1.0837143549553637e-05 -1.12929202827281e-05 1.0141164856496967e-10 -7.736018044048206e-11 -3.789116353199663e-08 7.744908437298223e-06 5.533119867918502e-06 0.00018440663733896318 0.9999991510747651 0.9998411829463926 1.0000202176629591 1.6046037106620254e-10 -1.2104081575474604e-06 -1.215404176022992e-06 1.567293114559587e-10 -1.0307474987926063e-10 -3.787438057879587e-08 8.489254877907302e-07 6.074021576863688e-07 2.0217503860131264e-05 0.9999999153197098 0.9998417288355598 1.000002021471028 1.640867470076907e-10 -1.2110498528257831e-07 -1.2115471280811545e-07 1.6105517002751694e-10 -1.0564642185379457e-10 -3.787210065116151e-08 8.468092564794702e-08 6.863514408454815e-08 2.021414250328997e-06 0.9999999925311114 0.999841783986544 1.0000001831166037 1.644058828024277e-10 -1.082805295861744e-08 -1.0828383601383469e-08 1.614840415843142e-10 -1.0585186960360573e-10 -3.7871864442466076e-08 7.480804830243399e-09 3.2750973451444276e-08 1.8435427984027478e-07 0.9999819882832033 0.9998289237539303 1.0004288528818055 -2.4802015995409683e-10 -2.4275381602817007e-05 -2.724351703852185e-05 -5.446535131238564e-11 -4.7662560130253014e-11 -3.7907933321084005e-08 1.802169519291586e-05 1.2874404110565399e-05 0.00042909027970736927
2.882 0.9999693878923014 0.9998199232603717 1.0007288458848826 -2.015561862391822e-09 -3.533905558063529e-05 -5.335596681043646e-05 -6.453927257684373e-10 -3.2930982712426306e-10 -3.870838550315118e-08 3.0827188341707005e-05 2.2018162575769533e-05 0.0007339655096968135 0.9999922595062392 0.9998362604037083 1.0001843016939942 7.968573374554539e-11 -1.0831731258683921e-05 -1.128728033254509e-05 1.0099897322876432e-10 -7.840831602694847e-11 -3.8611706643078313e-08 7.741040520233576e-06 5.530354908251603e-06 0.00018431454443413074 0.9999991511171158 0.9998411829910993 1.0000202166520604 1.6085588347497086e-10 -1.2103476924532002e-06 -1.2153434443518764e-06 1.5640838560144305e-10 -1.0416540389026089e-10 -3.8594258134603916e-08 8.488831344501022e-07 6.073742130756312e-07 2.021649837009274e-05 0.9999999153200861 0.9998417288502823 1.0000020214599796 1.6449684793083513e-10 -1.2110437269403542e-07 -1.2115408245454068e-07 1.6074867089668096e-10 -1.0674584442703421e-10 -3.859190725519501e-08 8.468077081278337e-08 6.867651379768389e-08 2.0214029001212652e-06 0.9999999925310695 0.9998417840009678 1.0000001831155634 1.6481798985632958e-10 -1.0828039129526786e-08 -1.0828352746709726e-08 1.611790100673705e-10 -1.0695180333592162e-10 -3.859166417005504e-08 7.483638218113664e-09 3.2842777524901874e-08 1.8428970526233559e-07 0.9999820134593629 0.9998289417514449 1.000428253435322 -2.473767657015894e-10 -2.4241450359114036e-05 -2.720543683434145e-05 -5.472174493008142e-11 -4.8871510219407144e-11 -3.86296548615703e-08 1.799650505470049e-05 1.2856405495223814e-05 0.0004284905074094492
2.892 0.9999695404417793 0.9998200322402976 1.000725213744988 -2.005847857989928e-09 -3.516295189301356e-05 -5.309007632091795e-05 -6.406101005494226e-10 -3.3009612423770357e-10 -3.944627792905927e-08 3.067356693628915e-05 2.1908407960978263e-05 0.000730307879664045 0.9999922633719248 0.9998362631796704 1.0001842096475764 7.972281857933534e-11 -1.0826321647735084e-05 -1.1281643250539567e-05 1.0068181500928914e-10 -7.948734891289711e-11 -3.934536517040137e-08 7.737174538987508e-06 5.52759128647902e-06 0.00018422249765400966 0.999999151159464 0.9998411830360898 1.0000202156412128 1.6098037644995687e-10 -1.2102872073287595e-06 -1.2152827757455587e-06 1.5618426074630122e-10 -1.0528687152130803e-10 -3.932723749034836e-08 8.488407859275736e-07 6.073462398720366e-07 2.0215493083765698e-05 0.9999999153204626 0.9998417288652904 1.000002021448933 1.6463607178798257e-10 -1.2110373707166285e-07 -1.2115351282967616e-07 1.6053881608588925e-10 -1.0787597804107904e-10 -3.9324814616533104e-08 8.468060242426863e-08 6.871797734120303e-08 2.0213920692444268e-06 0.9999999925310278 0.9998417840156769 1.0000001831145233 1.6495896345646628e-10 -1.0828002231072517e-08 -1.0828382300076561e-08 1.6097049890817845e-10 -1.0808251629848131e-10 -3.9324564485569316e-08 7.486270671799357e-09 3.2934656247346246e-08 1.8422968836957359e-07 0.9999820386003306 0.9998289597241088 1.0004276548267912 -2.4699044965049756e-10 -2.4207566519916784e-05 -2.7167409855458023e-05 -5.488542130232332e-11 -5.0110066483841956e-11 -3.936451233992335e-08 1.797135013120257e-05 1.2838432004376079e-05 0.000427891573656617
2.902 0.9999696922310508 0.9998201406775024 1.0007215997065713 -1.9963413791954813e-09 -3.498772575685615e-05 -5.282551052974665e-05 -6.357598623877301e-10 -3.3088768713098746e-10 -4.0197563699584704e-08 3.0520711102369154e-05 2.1799200390939735e-05 0.0007266684783412066 0.9999922672356808 0.9998362659545454 1.0001841176471575 7.953220377111844e-11 -1.0820914733770693e-05 -1.1276009040710263e-05 1.0047789475462521e-10 -8.05963059381002e-11 -4.0092361433345396e-08 7.733310503168865e-06 5.5248290108623795e-06 0.0001841304970522843 0.9999991512018117 0.9998411830813704 1.000020214630438 1.6087208882822183e-10 -1.2102267202120808e-06 -1.2152221713039937e-06 1.56074261669009e-10 -1.0643838171916274e-10 -4.007354114814971e-08 8.487984464238281e-07 6.073182359981153e-07 2.0214488203979525e-05 0.9999999153208402 0.9998417288805901 1.000002021437908 1.6454171722873939e-10 -1.2110309650518038e-07 -1.2115300401418038e-07 1.6044350160928836e-10 -1.0903656151881928e-10 -4.007104486917712e-08 8.468036507186663e-08 6.875943766092504e-08 2.021383269801968e-06 0.9999999925309869 0.9998417840306776 1.0000001831135052 1.6486647229574217e-10 -1.0827960492490573e-08 -1.0828472670604734e-08 1.6087667463527248e-10 -1.0924352766935471e-10 -4.0070787455427127e-08 7.487964173900204e-09 3.302639065682231e-08 1.8419025983089702e-07 0.999982063706157 0.9998289776719629 1.0004270570550697 -2.4682276598100234e-10 -2.41737300369182e-05 -2.7129436060055452e-05 -5.493746118503452e-11 -5.13777749292051e-11 -4.01127290350092e-08 1.7946230385163818e-05 1.2820483613405233e-05 0.00042729347735797566
2.912 0.9999698432639029 0.9998202485746976 1.0007180036794567 -1.9869945219340246e-09 -3.4813372815306154e-05 -5.256226314421112e-05 -6.308634372395508e-10 -3.3168448274619397e-10 -4.096246902953718e-08 3.0368617027777123e-05 2.169053714391795e-05 0.0007230472148364375 0.9999922710975098 0.9998362687283407 1.0001840256927295 7.916582084780873e-11 -1.0815510530767402e-05 -1.1270377647414238e-05 1.0036252937120197e-10 -8.173496707066536e-11 -4.085292133539726e-08 7.72944840939509e-06 5.522068079504647e-06 0.00018403854254591534 0.9999991512441596 0.9998411831269478 1.0000202136197496 1.6058395906423838e-10 -1.2101662470737968e-06 -1.2151615722603722e-06 1.560534268416406e-10 -1.0762002445810886e-10 -4.0833394453911e-08 8.487561076217965e-07 6.072901840900301e-07 2.0213483797907478e-05 0.9999999153212203 0.9998417288961879 1.000002021426919 1.6426751970723385e-10 -1.211024667147266e-07 -1.2115249777400576e-07 1.6043706900867966e-10 -1.1022679244124244e-10 -4.083082340299911e-08 8.467999321754697e-08 6.880073676214049e-08 2.021377840563589e-06 0.9999999925309493 0.9998417840459763 1.0000001831125234 1.6459357372817207e-10 -1.082792954112325e-08 -1.0828565075828577e-08 1.608721365115794e-10 -1.1043448032687001e-10 -4.0830558478533184e-08 7.487999011782586e-09 3.311765290337341e-08 1.8418686275009348e-07 0.9999820887768925 0.9998289955950487 1.0004264601190032 -2.468223423402846e-10 -2.413994085944213e-05 -2.7091515346585723e-05 -5.4902634080899176e-11 -5.267357178970312e-11 -4.087453052104451e-08 1.7921145766114396e-05 1.2802560287671297e-05 0.00042669621727283537
2.922 0.9999699935441068 0.9998203559345824 1.0007144255738607 -1.977768403366766e-09 -3.463988872275395e-05 -5.2300327817144995e-05 -6.259652956808117e-10 -3.3248597166835205e-10 -4.174122378290275e-08 3.021728090155705e-05 2.158241549927465e-05 0.0007194439985733189 0.9999922749574128 0.9998362715010622 1.0001839337842902 7.86701593743253e-11 -1.0810109042972812e-05 -1.126474899864618e-05 1.0028810885036429e-10 -8.290278223077985e-11 -4.1627273244280944e-08 7.72558824244151e-06 5.519308482373041e-06 0.00018394663402762445 0.9999991512865088 0.9998411831728274 1.0000202126091708 1.601635110907104e-10 -1.2101057930160464e-06 -1.2151009048366866e-06 1.5607365148746718e-10 -1.088303028736482e-10 -4.160702591463416e-08 8.487137531842216e-07 6.072620626357098e-07 2.021247983325722e-05 0.9999999153216041 0.9998417289120896 1.00000202141599 1.6386028719958339e-10 -1.2110185323290777e-07 -1.2115192001074803e-07 1.6047215625095067e-10 -1.1144618698387936e-10 -4.160437844672953e-08 8.467945006222148e-08 6.88417485686849e-08 2.0213762126509617e-06 0.9999999925309146 0.999841784061579 1.0000001831116014 1.641874510248396e-10 -1.0827914659775903e-08 -1.0828586067320135e-08 1.6090859524917504e-10 -1.1165423820773172e-10 -4.1604106028023483e-08 7.486104638790461e-09 3.32081981033005e-08 1.8422505933410804e-07 0.9999821138125858 0.9998290134934074 1.0004258640174408 -2.4694379629433947e-10 -2.410619892733326e-05 -2.7053647590748834e-05 -5.482743089289375e-11 -5.399744081495863e-11 -4.165014585138575e-08 1.7896096210843853e-05 1.2784661983612387e-05 0.00042609979213029114
2.932 0.9999701430754167 0.9998204627598435 1.0007108653004109 -1.968647410222592e-09 -3.4467269145942763e-05 -5.2039698183069065e-05 -6.210963176468221e-10 -3.3329190567778104e-10 -4.2534060550852626e-08 3.0066698925597736e-05 2.1474832745445613e-05 0.0007158587394468735 0.9999922788153915 0.999836274272716 1.0001838419218525 7.806984703019017e-11 -1.0804710265353514e-05 -1.1259123065715267e-05 1.0022081418438789e-10 -8.409899009411873e-11 -4.241564898144182e-08 7.721729985982567e-06 5.5165502091434e-06 0.000183854771463341 0.9999991513288592 0.9998411832190149 1.0000202115987382 1.5963570559881962e-10 -1.2100453547273072e-06 -1.2150401395449203e-06 1.5610124633042817e-10 -1.100692870560688e-10 -4.2394667116394946e-08 8.48671371527885e-07 6.072338596267989e-07 2.021147622817624e-05 0.9999999153219913 0.9998417289283006 1.0000020214051561 1.6334536223744044e-10 -1.2110125224307308e-07 -1.211512416710278e-07 1.60514295933475e-10 -1.126942185073093e-10 -4.239194178792546e-08 8.46787601459169e-08 6.888244008436102e-08 2.0213775149978177e-06 0.9999999925308838 0.9998417840774911 1.0000001831107745 1.6367361893453467e-10 -1.0827912497216232e-08 -1.0828506387333676e-08 1.6095221777375773e-10 -1.1290227404930895e-10 -4.239166137610903e-08 7.48271744339588e-09 3.329797794666385e-08 1.8429520458933016e-07 0.9999821388132876 0.9998290313670792 1.0004252687492434 -2.4716455072530945e-10 -2.40725041701719e-05 -2.7015832705394382e-05 -5.4745393526637024e-11 -5.534862767135418e-11 -4.243980742621689e-08 1.7871081654191826e-05 1.2766788656453063e-05 0.00042550420073884086
2.942 0.9999702918615682 0.9998205690531559 1.0007073227701502 -1.9596434607182428e-09 -3.4295509769277425e-05 -5.178036788097223e-05 -6.162520672285973e-10 -3.3410220325598994e-10 -4.334121508671621e-08 2.991686732887407e-05 2.136778619038951e-05 0.0007122913478718405 0.999992282671447 0.9998362770433095 1.000183750105427 7.736379849638818e-11 -1.0799314189969964e-05 -1.125349989239474e-05 1.001622377478671e-10 -8.532250883421405e-11 -4.32182836054549e-08 7.717873634606353e-06 5.51379325768502e-06 0.00018376295488176255 0.9999991513712118 0.999841183265516 1.0000202105884874 1.589995563009973e-10 -1.209984925563014e-06 -1.2149793210702106e-06 1.5613748130025894e-10 -1.1133597793394492e-10 -4.319655303024691e-08 8.48628966721671e-07 6.072055784147733e-07 2.021047285502874e-05 0.9999999153223821 0.9998417289448269 1.0000020213944543 1.6272236029267816e-10 -1.211006574996637e-07 -1.2115050694336966e-07 1.6056518932603363e-10 -1.1396973466178149e-10 -4.319374834985736e-08 8.46780108608227e-08 6.892285625659421e-08 2.0213797653949876e-06 0.999999992530856 0.9998417840937183 1.0000001831100802 1.6305191233662292e-10 -1.0827916442062577e-08 -1.0828370601984289e-08 1.610046147282817e-10 -1.1417816139817565e-10 -4.319345972482657e-08 7.478879107113912e-09 3.338709325339157e-08 1.8437474835444705e-07 0.9999821637790464 0.9998290492161054 1.0004246743132716 -2.4748805863737016e-10 -2.4038856515729323e-05 -2.6978070668067926e-05 -5.4654270292093355e-11 -5.6726213062525276e-11 -4.324375035967207e-08 1.7846102041413918e-05 1.2748940268969216e-05 0.00042490944198352514
2.952 0.9999704399062815 0.9998206748171811 1.000703797894544 -1.950783610720074e-09 -3.412460630153055e-05 -5.152233053472039e-05 -6.114004913641216e-10 -3.349164653020151e-10 -4.416292677971443e-08 2.9767782373455123e-05 2.126127316551871e-05 0.0007087417347237829 0.999992286525581 0.9998362798128491 1.0001836583350108 7.653495003247911e-11 -1.0793920812399511e-05 -1.1247879564273428e-05 1.0014290610417356e-10 -8.657287384529076e-11 -4.403541549463657e-08 7.714019196789331e-06 5.511037635628305e-06 0.00018367118429199488 0.9999991514135663 0.9998411833123371 1.0000202095784407 1.582401943494864e-10 -1.209924502719868e-06 -1.2149185367127303e-06 1.5621268042922184e-10 -1.1262963103803148e-10 -4.4012921350880185e-08 8.485865575889859e-07 6.071772319051093e-07 2.0209469537468872e-05 0.9999999153227777 0.9998417289616747 1.0000020213839063 1.6197589902775443e-10 -1.211000657136462e-07 -1.2114980299845837e-07 1.6065501776381202e-10 -1.152721629775012e-10 -4.401003578915389e-08 8.467731506620661e-08 6.896304951957315e-08 2.0213806869250356e-06 0.9999999925308334 0.9998417841102671 1.0000001831095395 1.623065759284323e-10 -1.0827923905092243e-08 -1.0828265717986893e-08 1.6109615219068513e-10 -1.1548130723956092e-10 -4.4009738763398645e-08 7.475779735341544e-09 3.347564349152721e-08 1.8443815677573695e-07 0.9999821887099127 0.9998290670405273 1.0004240807083735 -2.4793306461544745e-10 -2.400525589435367e-05 -2.6940361492040725e-05 -5.452371321870105e-11 -5.812953641338127e-11 -4.4062213380671065e-08 1.7821157331814376e-05 1.2731116793835818e-05 0.00042431551474175435
2.962 0.9999705872132568 0.9998207800545693 1.0007002905854847 -1.942086987346317e-09 -3.395455447496123e-05 -5.126557970906983e-05 -6.065105802833277e-10 -3.3573407018330216e-10 -4.499943808735082e-08 2.9619440348848154e-05 2.1155291021596114e-05 0.0007052098112823541 0.9999922903777959 0.9998362825813418 1.0001835666105816 7.557481887444869e-11 -1.0788530130623042e-05 -1.1242262143927759e-05 1.0019277728440071e-10 -8.784956565585043e-11 -4.486728622466336e-08 7.710166687062105e-06 5.508283354395514e-06 0.0001835794596435919 0.9999991514559252 0.9998411833594848 1.0000202085685999 1.573498802356218e-10 -1.2098640857293785e-06 -1.2148578516125616e-06 1.5635677684427227e-10 -1.1394947837993583e-10 -4.484401331666208e-08 8.485441655493265e-07 6.071488306458569e-07 2.0208466111908734e-05 0.9999999153231791 0.9998417289788504 1.0000020213735137 1.6109850810050646e-10 -1.2109947712014964e-07 -1.21149195213656e-07 1.6081363425055454e-10 -1.166009931363933e-10 -4.484104518422288e-08 8.467675508711121e-08 6.90030159174919e-08 2.0213787691898097e-06 0.9999999925308166 0.9998417841271439 1.0000001831091538 1.614305878565629e-10 -1.0827934071176954e-08 -1.0828257248287517e-08 1.612562564372351e-10 -1.1681071071563974e-10 -4.484074008909871e-08 7.474201445020126e-09 3.356360410623492e-08 1.8446904125312838e-07 0.9999822136059368 0.9998290848403869 1.000423487933379 -2.485100368257434e-10 -2.397170223932113e-05 -2.6902705162724505e-05 -5.432338823437734e-11 -5.955781183548784e-11 -4.489543797744008e-08 1.7796247491532595e-05 1.2713318208339495e-05 0.00042372241783252446
2.972 0.9999707337861765 0.9998208847679555 1.0006968007553105 -1.9335422749342183e-09 -3.378535004212198e-05 -5.1010108886100157e-05 -6.015774100655528e-10 -3.3655475424459326e-10 -4.585099470516195e-08 2.9471837559473426e-05 2.104983711981097e-05 0.0007016954892447443 0.9999922942280941 0.9998362853487955 1.0001834749321061 7.450392553732126e-11 -1.0783142141634539e-05 -1.1236647623436624e-05 1.0031562788266276e-10 -8.915141751374847e-11 -4.571414032725257e-08 7.706316113391042e-06 5.505530420257292e-06 0.000183487780870698 0.9999991514982888 0.9998411834069658 1.0000202075589535 1.5635018163621527e-10 -1.209803673005584e-06 -1.2147972604973585e-06 1.565731716270951e-10 -1.1529488114336156e-10 -4.569007381280566e-08 8.485018001408649e-07 6.071203736500304e-07 2.0207462519540667e-05 0.9999999153235877 0.9998417289963606 1.0000020213632663 1.6011170903176495e-10 -1.2109888997607036e-07 -1.2114867855286888e-07 1.6104454699728327e-10 -1.1795495757876566e-10 -4.5687021164347143e-08 8.46763487729901e-08 6.904268630316625e-08 2.021373809116487e-06 0.9999999925308071 0.9998417841443552 1.0000001831089136 1.6044547708240478e-10 -1.08279456523153e-08 -1.082833987794346e-08 1.6148865883028186e-10 -1.1816526112673797e-10 -4.568670766148556e-08 7.47425874444067e-09 3.365082432357924e-08 1.8446561916318386e-07 0.9999822384671692 0.9998291026157254 1.000422895987111 -2.491993622071543e-10 -2.3938195482753696e-05 -2.6865101592547188e-05 -5.404916944791842e-11 -6.101011015122962e-11 -4.574367011242012e-08 1.777137248093023e-05 1.2695544485374327e-05 0.0004231301500506134
2.982 0.9999708796287017 0.999820988959962 1.0006933283168267 -1.925102969911069e-09 -3.361698877387048e-05 -5.07559114974876e-05 -5.966278594486527e-10 -3.3737789168467123e-10 -4.6717845580587764e-08 2.932497031558249e-05 2.094490882538361e-05 0.0006981986807735075 0.9999922980764769 0.9998362881152173 1.0001833832995541 7.337838462455852e-11 -1.0777756838235666e-05 -1.1231035930648368e-05 1.0048417170475593e-10 -9.04778601204001e-11 -4.657622629904949e-08 7.702467469931673e-06 5.502778829674937e-06 0.00018339614795260387 0.9999991515406577 0.999841183454786 1.0000202065494963 1.552974964476938e-10 -1.2097432590344852e-06 -1.2147366938270154e-06 1.568348223693725e-10 -1.1666480650396727e-10 -4.65513506479397e-08 8.484594532483451e-07 6.070918488445597e-07 2.020645883456262e-05 0.9999999153240039 0.9998417290142119 1.0000020213531569 1.590724400977986e-10 -1.2109829867177417e-07 -1.2114818329895024e-07 1.6132074890750937e-10 -1.1933328351829318e-10 -4.6548211977919925e-08 8.467605805308057e-08 6.90819698520047e-08 2.021366588528304e-06 0.9999999925308052 0.9998417841619074 1.0000001831088114 1.5940767322532213e-10 -1.0827953189113383e-08 -1.082844370595424e-08 1.6176622634900183e-10 -1.1954433234100516e-10 -4.654788986347964e-08 7.475570179345623e-09 3.3737126083797056e-08 1.844365016204865e-07 0.9999822632936595 0.9998291203665842 1.0004223048683984 -2.49948015118059e-10 -2.390473555364581e-05 -2.6827550629337613e-05 -5.3728341817368884e-11 -6.248528039750984e-11 -4.6607157603072565e-08 1.7746532246939843e-05 1.2677795588207546e-05 0.00042253871022584523
2.992 0.9999710247444754 0.9998210926331957 1.0006898731833087 -1.9166974848708313e-09 -3.3449466461731435e-05 -5.050298100094597e-05 -5.917048590317231e-10 -3.3820291740908463e-10 -4.760024365810465e-08 2.9178834934814237e-05 2.0840503508924947e-05 0.0006947192985098666 0.9999923019229457 0.9998362908806134 1.0001832917129065 7.227513044647518e-11 -1.0772374211803402e-05 -1.122542698594287e-05 1.0065577729742113e-10 -9.182752353058689e-11 -4.7453795303703604e-08 7.698620740559053e-06 5.500028572379241e-06 0.0001833045609100204 0.9999991515830322 0.9998411835029517 1.0000202055402316 1.542696097221917e-10 -1.209682836288676e-06 -1.2146760741268966e-06 1.570988753941788e-10 -1.1805809373272598e-10 -4.7428095106159546e-08 8.484171057698403e-07 6.070632414707462e-07 2.0205455194309045e-05 0.9999999153244279 0.9998417290324099 1.0000020213431904 1.580580490858832e-10 -1.2109769564085994e-07 -1.2114763181154915e-07 1.615994076784195e-10 -1.2073545102842956e-10 -4.742486853545515e-08 8.467582312959146e-08 6.912080865694658e-08 2.0213581470743963e-06 0.9999999925308111 0.9998417841798066 1.0000001831088519 1.5839486532280397e-10 -1.0827949165582113e-08 -1.0828491449675644e-08 1.6204635164697295e-10 -1.2094700678390523e-10 -4.742453753739582e-08 7.477609131313541e-09 3.3822411311076104e-08 1.8439269868388674e-07 0.9999822880854559 0.9998291380930046 1.0004217145760865 -2.5068007729656645e-10 -2.3871322378788658e-05 -2.6790052113754097e-05 -5.3403657832915245e-11 -6.398275267922722e-11 -4.748615304572912e-08 1.772172672604651e-05 1.2660071472813181e-05 0.000421948097225957
3.002 0.9999711691371186 0.9998211957902503 1.0006864352684912 -1.9082509787297845e-09 -3.3282778923204254e-05 -5.0251310955611734e-05 -5.868478876496962e-10 -3.3902910735666275e-10 -4.8498444718184596e-08 2.903342775309516e-05 2.073661855415714e-05 0.0006912572555392069 0.9999923057674994 0.999836293644989 1.0001832001721487 7.127256780783498e-11 -1.0766994257221477e-05 -1.1219820763273757e-05 1.0079011742831795e-10 -9.319958553428312e-11 -4.834710270258064e-08 7.694775910869126e-06 5.4972796397454765e-06 0.0001832130197372247 0.9999991516254112 0.9998411835514679 1.000020204531167 1.5334544712590093e-10 -1.209622401261224e-06 -1.2146153769200032e-06 1.5732503678401716e-10 -1.194738421853137e-10 -4.832056165140119e-08 8.483747411619282e-07 6.070345450102423e-07 2.0204451685392168e-05 0.9999999153248581 0.9998417290509598 1.0000020213333736 1.5714743236723367e-10 -1.2109707706586166e-07 -1.2114700018628954e-07 1.618399282729997e-10 -1.221601322381423e-10 -4.831724567608495e-08 8.46755949137177e-08 6.915920865454339e-08 2.021349235867011e-06 0.9999999925308227 0.9998417841980574 1.0000001831090417 1.5748601240797948e-10 -1.0827929450430969e-08 -1.0828458953843082e-08 1.622885810041494e-10 -1.2237247369909284e-10 -4.831690588378306e-08 7.479951542874661e-09 3.3906711065940295e-08 1.8434230509271572e-07 0.9999823128426061 0.9998291557950254 1.000421125109026 -2.513184328088438e-10 -2.383795588960822e-05 -2.6752605941389388e-05 -5.3115094536228025e-11 -6.550142645135042e-11 -4.838091120713324e-08 1.7696955855883385e-05 1.264237209616448e-05 0.0004213583098980982
3.012 0.9999713128102351 0.999821298433705 1.0006830144865488 -1.8996972327943975e-09 -3.311692200615049e-05 -5.000089504568704e-05 -5.820854207983913e-10 -3.3985585291865124e-10 -4.9412708436703255e-08 2.888874513661833e-05 2.0633251366552055e-05 0.000687812465372438 0.9999923096101386 0.9998362964083515 1.0001831086772544 7.043789532659297e-11 -1.0761616978828834e-05 -1.121421730560348e-05 1.0085714022338721e-10 -9.459317070494561e-11 -4.9256406852228804e-08 7.690932978633888e-06 5.494532032585915e-06 0.0001831215243583361 0.999999151667793 0.9998411836003399 1.0000202035222994 1.5259267520556572e-10 -1.2095619586576841e-06 -1.214554647006943e-06 1.574831343004637e-10 -1.2091104618858792e-10 -4.9229009403285724e-08 8.483323563754499e-07 6.070057679460114e-07 2.0203448293959442e-05 0.9999999153252934 0.9998417290698672 1.0000020213237037 1.5640870896786936e-10 -1.2109644827257475e-07 -1.2114633271648633e-07 1.620123154316851e-10 -1.2360618815067736e-10 -4.922560212290384e-08 8.467534795130811e-08 6.919723817744399e-08 2.0213402372249514e-06 0.9999999925308396 0.9998417842166655 1.0000001831093785 1.5674858075313816e-10 -1.082789940696356e-08 -1.0828390815361459e-08 1.6246238889287275e-10 -1.2381916931170052e-10 -4.9225253110452306e-08 7.482315227299771e-09 3.3990168875521063e-08 1.8429008624777165e-07 0.9999823375651572 0.9998291734726875 1.000420536466061 -2.517948994768453e-10 -2.3804636026960433e-05 -2.671521207885048e-05 -5.289253851320043e-11 -6.704003307253239e-11 -4.9291691575990987e-08 1.7672219586232538e-05 1.2624697424101953e-05 0.0004207693470313478
3.022 0.9999714557674086 0.9998214005661268 1.0006796107520726 -1.8909795781547125e-09 -3.2951891586289624e-05 -4.9751727041816066e-05 -5.774391313302839e-10 -3.4068261424814387e-10 -5.034329783894543e-08 2.874478348537314e-05 2.053039937582534e-05 0.0006843848419857919 0.9999923134508625 0.9998362991707059 1.0001830172281767 6.982781505334518e-11 -1.0756242387768699e-05 -1.1208616686015078e-05 1.0083187302956078e-10 -9.600704094580357e-11 -5.018197005951654e-08 7.687091955483185e-06 5.491785761841145e-06 0.00018303007467188393 0.9999991517101764 0.9998411836495723 1.0000202025136047 1.5206710011377464e-10 -1.209501521101561e-06 -1.2144939588577615e-06 1.5754784815451407e-10 -1.2236891610782137e-10 -5.0153699627656305e-08 8.482899618053693e-07 6.069769310999992e-07 2.020244498211097e-05 0.9999999153257322 0.9998417290891367 1.0000020213141563 1.5589781491039244e-10 -1.2109582132053963e-07 -1.2114570403760718e-07 1.6209119638852924e-10 -1.2507289372063486e-10 -5.015019939207387e-08 8.467506816479396e-08 6.923499653255166e-08 2.0213315669628854e-06 0.9999999925308607 0.9998417842356363 1.0000001831098373 1.5623892089239356e-10 -1.0827871347516596e-08 -1.0828360953658277e-08 1.625429789091319e-10 -1.2528682712227774e-10 -5.014984103221689e-08 7.484405573273493e-09 3.407297419166387e-08 1.8424148998758966e-07 0.9999823622531568 0.9998291911260303 1.0004199486460157 -2.520532766642175e-10 -2.3771362738441965e-05 -2.6677870524307047e-05 -5.275984965925092e-11 -6.859783715730984e-11 -5.021875643586221e-08 1.7647517880971497e-05 1.2607047432768135e-05 0.0004201812074001776
3.032 0.9999715980122067 0.99982150219007 1.000676223980065 -1.8820486785022448e-09 -3.2787683560232265e-05 -4.9503800735293796e-05 -5.729304270119813e-10 -3.4150882741802934e-10 -5.1290480341055214e-08 2.8601539225285303e-05 2.0428060029780407e-05 0.0006809742998686583 0.9999923172896712 0.9998363019320589 1.0001829258248471 6.948988574913353e-11 -1.0750870496053186e-05 -1.120301894380152e-05 1.0069047008532227e-10 -9.744013740525911e-11 -5.112405800239556e-08 7.683252857912025e-06 5.489040841438209e-06 0.0001829386706345926 0.9999991517525609 0.9998411836991716 1.0000202015050363 1.5181671671386722e-10 -1.2094411015587882e-06 -1.2144333532107068e-06 1.5749489159775664e-10 -1.2384629544799495e-10 -5.109489792023987e-08 8.482475709390394e-07 6.069480560441682e-07 2.020144180729328e-05 0.9999999153261745 0.999841729108774 1.0000020213046845 1.556627114350558e-10 -1.2109520943770433e-07 -1.2114515472486586e-07 1.6205238316087914e-10 -1.2655931208137494e-10 -5.109130298993282e-08 8.467472985807208e-08 6.927256489432045e-08 2.0213241347234107e-06 0.9999999925308845 0.9998417842549746 1.0000001831103726 1.5600488709145998e-10 -1.082785832064253e-08 -1.082841051871512e-08 1.62505522656942e-10 -1.2677347368163415e-10 -5.1090935285746214e-08 7.485747936177119e-09 3.415527332293596e-08 1.8420688192262687e-07 0.9999823869066523 0.9998292087550943 1.0004193616476942 -2.520454616998406e-10 -2.3738135972814363e-05 -2.6640581244607528e-05 -5.2741040046271536e-11 -7.017358820695734e-11 -5.116237188545702e-08 1.762285070952317e-05 1.2589422101787612e-05 0.00041959388984011685
3.042 0.9999717395481778 0.9998216033080758 1.000672854085951 -1.872872050582322e-09 -3.262429383675624e-05 -4.925710989733829e-05 -5.685759320807292e-10 -3.4233317714473527e-10 -5.225452595317766e-08 2.8459008793621067e-05 2.0326230784348857e-05 0.0006775807539939378 0.9999923211265656 0.999836304692417 1.0001828344671888 6.945410808234753e-11 -1.0745501307592029e-05 -1.1197424050778378e-05 1.004140005106203e-10 -9.889151669136518e-11 -5.208294053541635e-08 7.679415693929005e-06 5.486297278830116e-06 0.00018284731227477844 0.9999991517949455 0.9998411837491438 1.0000202004965408 1.5187123680382946e-10 -1.20938070549298e-06 -1.214372803174518e-06 1.5730537533230251e-10 -1.2534214180389984e-10 -5.205287397433131e-08 8.48205188064012e-07 6.069191523415597e-07 2.0200438923538323e-05 0.9999999153266188 0.9998417291287858 1.0000020212952352 1.5573250168676027e-10 -1.2109461796893957e-07 -1.2114465783049181e-07 1.6187676223532435e-10 -1.2806417214686284e-10 -5.204918231160774e-08 8.467429139034868e-08 6.930996555928211e-08 2.0213191817895186e-06 0.9999999925309108 0.9998417842746876 1.0000001831109302 1.5607617829717986e-10 -1.0827865668519757e-08 -1.0828512467803234e-08 1.623314029775384e-10 -1.2827889380599062e-10 -5.204880455173104e-08 7.485775818937952e-09 3.4237101860580796e-08 1.8419956576622246e-07 0.9999824115256917 0.99982922635992 1.0004187754698948 -2.5174158891826004e-10 -2.3704955670520257e-05 -2.6603344138938967e-05 -5.2854279480169413e-11 -7.17662798514053e-11 -5.21228081432936e-08 1.7598218033328547e-05 1.2571821405069188e-05 0.0004190073932555377
3.052 0.9999718803788522 0.9998217039226723 1.000669500985587 -1.8634565094929706e-09 -3.246171833397403e-05 -4.9011648293001403e-05 -5.643748447782285e-10 -3.431552573185146e-10 -5.32357089488595e-08 2.8317188629998614e-05 2.022490909667501e-05 0.0006742041197059384 0.9999923249615451 0.9998363074517869 1.0001827431551364 6.970903004791226e-11 -1.074013481606146e-05 -1.1191831931009794e-05 1.0000385378448888e-10 -1.0035969187912196e-10 -5.305889075504309e-08 7.675580456843385e-06 5.483555069827927e-06 0.00018275599960440708 0.9999991518373293 0.9998411837994936 1.000020199488075 1.522189135177276e-10 -1.2093203277480325e-06 -1.2143122340721798e-06 1.5698034745822377e-10 -1.2685502118347647e-10 -5.302790028351204e-08 8.481628050533214e-07 6.068902119502075e-07 2.0199436426702324e-05 0.9999999153270644 0.9998417291491773 1.0000020212857652 1.5609561077134147e-10 -1.2109404191563926e-07 -1.211441387863323e-07 1.6156564380679422e-10 -1.295860501680223e-10 -5.30241098928137e-08 8.467372141515433e-08 6.934715259191658e-08 2.02131742630081e-06 0.9999999925309385 0.9998417842947799 1.0000001831114675 1.5644100621118066e-10 -1.0827888426483074e-08 -1.0828592274985987e-08 1.6202191074337543e-10 -1.2980125465675485e-10 -5.3023721962054654e-08 7.48419126804339e-09 3.431837471848157e-08 1.8422715915253935e-07 0.9999824361103216 0.9998292439405475 1.0004181901114286 -2.5115147070180706e-10 -2.3671821761960187e-05 -2.656615905899017e-05 -5.309866311677422e-11 -7.337441128764198e-11 -5.310033896539565e-08 1.7573619798951135e-05 1.2554245305149178e-05 0.00041842171653062166
3.062 0.9999720205077429 0.9998218040363754 1.00066616459527 -1.853863506267967e-09 -3.229995298314439e-05 -4.876740973539946e-05 -5.602988437582415e-10 -3.439740179067722e-10 -5.423430768876604e-08 2.8176075178941647e-05 2.0124092427052075e-05 0.0006708443126331662 0.9999923287946092 0.9998363102101743 1.000182651888646 7.018647044729544e-11 -1.0734771009020947e-05 -1.1186242519885787e-05 9.94900309715787e-11 -1.018437812549812e-10 -5.405218561079345e-08 7.671747130068538e-06 5.480814202262275e-06 0.0001826647325246674 0.9999991518797104 0.9998411838502275 1.0000201984796184 1.527909059770483e-10 -1.2092599570277538e-06 -1.2142515829205726e-06 1.5655070103126955e-10 -1.283840239389138e-10 -5.4020253746028855e-08 8.481204087636405e-07 6.068612155108517e-07 2.0198434198899666e-05 0.99999991532751 0.9998417291699536 1.0000020212762546 1.5668316618367385e-10 -1.2109346989445572e-07 -1.211435345584755e-07 1.611496131024912e-10 -1.3112363886024719e-10 -5.401636263597185e-08 8.467303080812736e-08 6.938403910299855e-08 2.0213182955929726e-06 0.9999999925309656 0.9998417843152568 1.0000001831119631 1.570303486767407e-10 -1.0827915131535864e-08 -1.0828587002509426e-08 1.6160745821111696e-10 -1.313398450694854e-10 -5.401596484629153e-08 7.481279753374142e-09 3.439893653877485e-08 1.8428403121950064e-07 0.9999824606605883 0.9998292614970162 1.0004176055711305 -2.503419849481177e-10 -2.3638734170847407e-05 -2.65290258688752e-05 -5.34442113784393e-11 -7.499699999782738e-11 -5.409524175498165e-08 1.754905594225893e-05 1.253669375654712e-05 0.00041783685844068463
3.072 0.9999721599383442 0.9998219036516878 1.0006628448317338 -1.8442009901150227e-09 -3.213899373736457e-05 -4.8524388131736954e-05 -5.562996849583388e-10 -3.4478876319675524e-10 -5.525060424668271e-08 2.8035664902880355e-05 2.0023778248577867e-05 0.0006675012487322879 0.999992332625757 0.9998363129675851 1.0001825606676953 7.077149939386047e-11 -1.0729409874935707e-05 -1.1180655813146503e-05 9.892503820554637e-11 -1.0334228154754071e-10 -5.506310617927628e-08 7.667915699879181e-06 5.478074665571568e-06 0.0001825735108418806 0.999999151922088 0.99984118390135 1.0000201974711709 1.5347091082904925e-10 -1.2091995835397392e-06 -1.2141908476718188e-06 1.5606879506250075e-10 -1.2992783797323661e-10 -5.50302149395677e-08 8.48077993457876e-07 6.068321458755801e-07 2.0197431925042177e-05 0.9999999153279535 0.9998417291911199 1.000002021266702 1.5737897884306976e-10 -1.210928918037413e-07 -1.2114284296398694e-07 1.6068139732290586e-10 -1.3267625181137783e-10 -5.502622140287153e-08 8.46722825902008e-08 6.942054405688629e-08 2.0213199776381e-06 0.9999999925309907 0.9998417843361247 1.0000001831124175 1.5772773104734495e-10 -1.0827935933438836e-08 -1.0828494583148744e-08 1.611405926161925e-10 -1.3289294144309905e-10 -5.5025813273999385e-08 7.477890516137446e-09 3.4478642130068744e-08 1.843517673676779e-07 0.9999824851765389 0.9998292790293659 1.0004170218478565 -2.4942733912093373e-10 -2.3605692822882952e-05 -2.6491944492598187e-05 -5.383961533581359e-11 -7.663285687064804e-11 -5.5107797414096836e-08 1.752452640130721e-05 1.2519166715156931e-05 0.0004172528176734781
3.082 0.9999722986741348 0.9998220027711008 1.0006595416121364 -1.8345803269563733e-09 -3.1978836576227696e-05 -4.828257748218833e-05 -5.52329963604622e-10 -3.455983727350458e-10 -5.6284884651052876e-08 2.789595429548688e-05 1.9923964056494908e-05 0.0006641748444463052 0.999992336454989 0.9998363157240268 1.00018246949227 7.134490318929674e-11 -1.0724051409453457e-05 -1.1175071868837901e-05 9.836081202152355e-11 -1.0485399341122767e-10 -5.6091937217098336e-08 7.664086165933085e-06 5.4753364589383675e-06 0.00018248233440016672 0.9999991519644605 0.9998411839528678 1.000020196462741 1.5413985141800825e-10 -1.2091392039304922e-06 -1.2141300879203614e-06 1.5558753775220553e-10 -1.3148521331761812e-10 -5.605806859063637e-08 8.480355683511599e-07 6.068029990966899e-07 2.0196429288115887e-05 0.9999999153283937 0.9998417292126837 1.0000020212571175 1.5806343584979658e-10 -1.2109230443071636e-07 -1.2114212382477047e-07 1.602136928764385e-10 -1.3424239351906573e-10 -5.605397050907055e-08 8.467156980910573e-08 6.94566285047319e-08 2.0213202847332293e-06 0.9999999925310132 0.9998417843573887 1.0000001831128398 1.5841384073935843e-10 -1.082794757341586e-08 -1.0828374549830266e-08 1.6067429461999377e-10 -1.3445949476512495e-10 -5.605355198852237e-08 7.475078142404012e-09 3.45574168471649e-08 1.8440746164902652e-07 0.9999825096582199 0.9998292965376373 1.000416438940475 -2.485246695104185e-10 -2.357269764971426e-05 -2.6454914916705407e-05 -5.423388838870226e-11 -7.828049803129722e-11 -5.6138291817817556e-08 1.750003112764653e-05 1.2501664146505523e-05 0.0004166695929646096
3.092 0.9999724367185765 0.9998221013970947 1.0006562548540432 -1.8250661681107758e-09 -3.181947750509946e-05 -4.8041971833086197e-05 -5.483639609210097e-10 -3.4640157444004437e-10 -5.733743879489813e-08 2.775693988414044e-05 1.982464737016243e-05 0.0006608650168272406 0.9999923402823061 0.9998363184795066 1.0001823783623547 7.183544935688269e-11 -1.0718695613696369e-05 -1.116949076106515e-05 9.782847112789897e-11 -1.0637771566202532e-10 -5.713896772275059e-08 7.660258541549538e-06 5.472599591900948e-06 0.00018239120320312326 0.9999991520068279 0.9998411840047876 1.0000201954543362 1.5472535277554342e-10 -1.2090788207465202e-06 -1.2140693799716865e-06 1.551383088441045e-10 -1.330546816157101e-10 -5.7104103335098816e-08 8.479931537036288e-07 6.067737847218708e-07 2.0195426178298803e-05 0.9999999153288319 0.9998417292346501 1.0000020212475071 1.5866464711324475e-10 -1.210917107814291e-07 -1.211414529521758e-07 1.5977814678854682e-10 -1.3582080013321206e-10 -5.709989918465485e-08 8.467097278817118e-08 6.94922957741801e-08 2.0213177603168827e-06 0.9999999925310331 0.9998417843790567 1.0000001831132361 1.590162914792227e-10 -1.0827952790613369e-08 -1.0828302777919065e-08 1.602400604920269e-10 -1.3603843487122117e-10 -5.709946970948322e-08 7.473612591362802e-09 3.463525596048701e-08 1.844347671274446e-07 0.9999825341056797 0.9998293140218717 1.0004158568478518 -2.4770378705831647e-10 -2.353974858938695e-05 -2.6417937144006624e-05 -5.459708931540952e-11 -7.993875136790231e-11 -5.7187014027307924e-08 1.7475570087138315e-05 1.2484186026520547e-05 0.00041608718321486135
3.102 0.9999725740751149 0.9998221995321369 1.0006529844754217 -1.8156550114359177e-09 -3.166091254979013e-05 -4.7802565220172926e-05 -5.444026915206458e-10 -3.4719785262391496e-10 -5.840856098740562e-08 2.7618618219793353e-05 1.9725825726002624e-05 0.0006575716834849656 0.9999923441077108 0.9998363212340331 1.0001822872779245 7.224036166212153e-11 -1.0713342489230987e-05 -1.1163912524398172e-05 9.733127971585708e-11 -1.0791194790170896e-10 -5.820449062593063e-08 7.656432843312907e-06 5.469864076836221e-06 0.00018230011739045428 0.9999991520491922 0.9998411840571174 1.0000201944459546 1.552243169180402e-10 -1.2090184371839947e-06 -1.2140087593059575e-06 1.5472558311704875e-10 -1.3463526863902116e-10 -5.8168611909402565e-08 8.479507678265427e-07 6.067445157657244e-07 2.0194422730268054e-05 0.9999999153292685 0.9998417292570285 1.0000020212378695 1.5917921667376841e-10 -1.2109111365028908e-07 -1.2114086641177014e-07 1.5937897332987117e-10 -1.3741025853298905e-10 -5.816429917887801e-08 8.467052066955207e-08 6.952755930229118e-08 2.021312310212991e-06 0.9999999925310513 0.9998417844011359 1.0000001831136047 1.595321262367661e-10 -1.0827954468430357e-08 -1.0828315205394795e-08 1.5984245357845684e-10 -1.3762874535779812e-10 -5.8163858744251175e-08 7.473647860329983e-09 3.471217088325965e-08 1.8443107128772625e-07 0.9999825585189677 0.9998293314821106 1.0004152755688485 -2.469660211031444e-10 -2.350684558036216e-05 -2.6381011137477242e-05 -5.4926481859955637e-11 -8.1606254298705e-11 -5.825425796434632e-08 1.7451143249880314e-05 1.2466732334422329e-05 0.0004155055874590457
3.112 0.9999727107471784 0.9998222971786832 1.0006497303946422 -1.8063027899226297e-09 -3.150313775235538e-05 -4.756435164658948e-05 -5.404599144919974e-10 -3.479861220781071e-10 -5.9498549756467074e-08 2.7480985862490816e-05 1.962749666669161e-05 0.0006542947623996691 0.9999923479312051 0.9998363239876146 1.0001821962389512 7.25984394831974e-11 -1.0707992033726251e-05 -1.115833713081776e-05 9.685994171262045e-11 -1.0945569309679623e-10 -5.928880346444809e-08 7.652609078395682e-06 5.467129919387314e-06 0.00018220907708726917 0.9999991520915541 0.9998411841098646 1.0000201934375887 1.5567447700679039e-10 -1.2089580520587744e-06 -1.2139481998800786e-06 1.543395884082432e-10 -1.362254620251475e-10 -5.925189128093185e-08 8.479084153628688e-07 6.067151970235313e-07 2.019341916278887e-05 0.999999915329705 0.9998417292798255 1.000002021228198 1.5964459883381378e-10 -1.2109051201721273e-07 -1.2114033801340156e-07 1.5900673958036255e-10 -1.3900947594987252e-10 -5.9247467811983036e-08 8.467018523262011e-08 6.95624121314114e-08 2.021304904483357e-06 0.9999999925310692 0.9998417844236338 1.00000018311394 1.5999956155436286e-10 -1.0827951797520801e-08 -1.0828386080045676e-08 1.594716751601207e-10 -1.3922832490749978e-10 -5.924701640218541e-08 7.474779822622276e-09 3.4788142757686336e-08 1.8440566135420457e-07 0.9999825828981317 0.9998293489183953 1.000414695102321 -2.462719310889471e-10 -2.3473988557071265e-05 -2.634413679860693e-05 -5.52327164259122e-11 -8.328190515423207e-11 -5.93403208200056e-08 1.7426750577119075e-05 1.2449303042897465e-05 0.0004149248047089826
3.122 0.9999728467381777 0.9998223943391781 1.0006464925304845 -1.7969829971928502e-09 -3.134614917115079e-05 -4.732732510794336e-05 -5.365422430920965e-10 -3.487653801756023e-10 -6.06077081156413e-08 2.7344039372851866e-05 1.9529657735319794e-05 0.0006510341717658902 0.9999923517527891 0.9998363267402584 1.000182105245409 7.293170854377517e-11 -1.0702644241484374e-05 -1.1152764517138445e-05 9.641077235553558e-11 -1.1100733160081957e-10 -6.039220784532979e-08 7.648787238827121e-06 5.464397114342309e-06 0.00018211808226867619 0.999999152133913 0.9998411841630365 1.0000201924292376 1.560979507727445e-10 -1.208897660890987e-06 -1.2138876396527398e-06 1.5397698526591166e-10 -1.3782357379176127e-10 -6.035424253452757e-08 8.478660845894667e-07 6.066858215924217e-07 2.0192415574012173e-05 0.9999999153301407 0.9998417293030486 1.0000020212184904 1.6008294868309637e-10 -1.2108990116328523e-07 -1.2113980647823136e-07 1.5865819883552242e-10 -1.4061666968015948e-10 -6.034970670692867e-08 8.466990900904716e-08 6.959682827480063e-08 2.0212966465810137e-06 0.9999999925310871 0.9998417844465579 1.0000001831142389 1.6043959762690957e-10 -1.0827940026334556e-08 -1.0828453603947157e-08 1.5912478004074517e-10 -1.40836657330591e-10 -6.034924399129538e-08 7.47642545763957e-09 3.4863131610870525e-08 1.8437076399944013e-07 0.9999826072432196 0.9998293663307682 1.0004141154471324 -2.455988801619219e-10 -2.3441177451169154e-05 -2.6307313992791136e-05 -5.552015278769506e-11 -8.49637788718843e-11 -6.044550509691906e-08 1.7402392014806545e-05 1.243189811374977e-05 0.00041434483381787805
3.132 0.9999729820515055 0.9998224910160513 1.0006432708021469 -1.7877292786956217e-09 -3.1189942886569754e-05 -4.7091479642827104e-05 -5.326389806788173e-10 -3.4953392207821123e-10 -6.17363429067837e-08 2.720777531626342e-05 1.9432306478191854e-05 0.0006477898300193699 0.9999923555724647 0.9998363294919735 1.0001820142972875 7.32034414852683e-11 -1.069729910914883e-05 -1.1147194634164653e-05 9.599540859058666e-11 -1.1256588394020162e-10 -6.151500933426281e-08 7.64496730682903e-06 5.461665649348997e-06 0.0001820271327779203 0.9999991521762698 0.9998411842166401 1.0000201914209115 1.564573828409377e-10 -1.2088372618790467e-06 -1.213827031551064e-06 1.5365008535371665e-10 -1.3942897913142692e-10 -6.147597169131364e-08 8.478237556068191e-07 6.066563767840875e-07 2.019141189658252e-05 0.999999915330576 0.999841729326705 1.0000020212087577 1.6045687077066316e-10 -1.2108927933132092e-07 -1.211392244408473e-07 1.5834544988121637e-10 -1.422312746383866e-10 -6.147132064481522e-08 8.46696409236798e-08 6.963078816783529e-08 2.0212880968267457e-06 0.9999999925311045 0.9998417844699153 1.0000001831145129 1.608154915832352e-10 -1.0827916953361894e-08 -1.0828470667656734e-08 1.58813397740163e-10 -1.4245171975894656e-10 -6.147084648270148e-08 7.478175238248696e-09 3.4937121503383726e-08 1.8433387986709992e-07 0.9999826315542795 0.9998293837192695 1.0004135366021603 -2.4498212480011126e-10 -2.340841219636163e-05 -2.6270542600588224e-05 -5.5777107487386395e-11 -8.665067864791112e-11 -6.157011662207287e-08 1.737806749848355e-05 1.2414517501179282e-05 0.00041376567350359894
3.142 0.9999731166905389 0.9998225872117227 1.000640065129243 -1.7786250658957077e-09 -3.1034515005496265e-05 -4.6856809367357084e-05 -5.287305197933789e-10 -3.502913520338791e-10 -6.288476524842613e-08 2.707219027539409e-05 1.9335440454006797e-05 0.0006445616560130953 0.9999923593902321 0.9998363322427667 1.000181923394589 7.332882907231799e-11 -1.0691956640251517e-05 -1.1141627481416982e-05 9.563261112812654e-11 -1.1412947152629641e-10 -6.265751828887634e-08 7.641149266545447e-06 5.458935513541753e-06 0.00018193622847222617 0.9999991522186243 0.9998411842706825 1.0000201904126367 1.566677458131643e-10 -1.208776859654504e-06 -1.2137663766536625e-06 1.5337728636157767e-10 -1.4103982054870463e-10 -6.261738806385463e-08 8.47781412614733e-07 6.06626853839424e-07 2.019040803263311e-05 0.9999999153310112 0.9998417293508021 1.000002021199026 1.606813605239767e-10 -1.2108865155100918e-07 -1.2113859270446763e-07 1.5808696856353972e-10 -1.4385149604754154e-10 -6.261262015512148e-08 8.466935329179984e-08 6.966429592800108e-08 2.0212793303767774e-06 0.9999999925311213 0.999841784493713 1.0000001831147876 1.6104148712597985e-10 -1.0827887897978424e-08 -1.0828437717509953e-08 1.5855632061057167e-10 -1.440722647040216e-10 -6.261213395942186e-08 7.479866366788565e-09 3.50101415530644e-08 1.8429699268119977e-07 0.9999826558313583 0.9998294010839411 1.0004129585662984 -2.445064587144315e-10 -2.3375692733030443e-05 -2.623382255014207e-05 -5.598471412033106e-11 -8.834131451657473e-11 -6.27144666798186e-08 1.7353776965389326e-05 1.2397161160642969e-05 0.00041318732250119873
3.152 0.9999732506586377 0.9998226829285997 1.0006368754317958 -1.7697460997782461e-09 -3.087986165972155e-05 -4.662330846856077e-05 -5.248059508431038e-10 -3.5103596836087813e-10 -6.405329179843627e-08 2.6937280861973117e-05 1.923905724211725e-05 0.0006413495691717103 0.9999923632060935 0.9998363349926473 1.0001818325373262 7.323291533154606e-11 -1.0686616844731243e-05 -1.113606309825126e-05 9.533147266156166e-11 -1.1569675447110234e-10 -6.382004945406624e-08 7.637333113747391e-06 5.4562067042872764e-06 0.00018184536934694667 0.9999991522609767 0.999841184325172 1.0000201894044478 1.566538623694496e-10 -1.20871646550608e-06 -1.2137057160754885e-06 1.531672064360245e-10 -1.4265481553619234e-10 -6.377880642834182e-08 8.477390518688684e-07 6.065972523855786e-07 2.0189404009882633e-05 0.9999999153314466 0.9998417293753471 1.0000020211893297 1.606815269416136e-10 -1.210880288953899e-07 -1.2113795231319868e-07 1.5789140719514023e-10 -1.4547559287293273e-10 -6.37739190859655e-08 8.466903640611368e-08 6.969736419010588e-08 2.0212704460128027e-06 0.9999999925311385 0.9998417845179591 1.000000183115097 1.6104312768099184e-10 -1.082786400682883e-08 -1.0828395890143425e-08 1.583623272595154e-10 -1.456969330412555e-10 -6.377342067860787e-08 7.481420183545643e-09 3.508222478937938e-08 1.8426098801871415e-07 0.9999826800745047 0.9998294184248242 1.0004123813384507 -2.442465612410837e-10 -2.3343019008852736e-05 -2.619715381121279e-05 -5.613336395627297e-11 -9.003442944684552e-11 -6.387887030521262e-08 1.7329520364416127e-05 1.2379829055879586e-05 0.000412609779691939
3.162 0.9999733839591468 0.9998227781690786 1.0006337016302227 -1.7610978421199015e-09 -3.072597899997359e-05 -4.639097116594292e-05 -5.208701546598557e-10 -3.5176699026952693e-10 -6.524224268786423e-08 2.6803043718688643e-05 1.9143154443862253e-05 0.0006381534894780181 0.9999923670200513 0.9998363377416242 1.000181741725507 7.29128760774693e-11 -1.0681279731713799e-05 -1.113050152602728e-05 9.508254676226723e-11 -1.1726624930914756e-10 -6.50029222510792e-08 7.633518856353984e-06 5.4534792271776615e-06 0.000181754555515357 0.999999152303329 0.9998411843801175 1.0000201883963755 1.5641271942737874e-10 -1.2086560903304874e-06 -1.213645092085761e-06 1.530102224053559e-10 -1.4427256997505345e-10 -6.49605456036395e-08 8.476966804625147e-07 6.065675759155292e-07 2.0188400000785265e-05 0.9999999153318844 0.9998417294003498 1.0000020211797003 1.6045447103039238e-10 -1.2108742187808263e-07 -1.211373455179649e-07 1.5774908449995444e-10 -1.4710243105621365e-10 -6.495553678406204e-08 8.46686799047347e-08 6.97299729497698e-08 2.0212620035355408e-06 0.999999992531158 0.9998417845426625 1.000000183115474 1.6081759030063418e-10 -1.0827855885278964e-08 -1.0828388102513616e-08 1.582215553025119e-10 -1.4732428421116368e-10 -6.495502602983399e-08 7.482625762281396e-09 3.5153325794077054e-08 1.8423071853243902e-07 0.999982704283767 0.9998294357419618 1.0004118049175188 -2.4420588928966384e-10 -2.3310390970211798e-05 -2.61605363556481e-05 -5.6231634524205876e-11 -9.172836270011988e-11 -6.506364722732246e-08 1.7305297657143214e-05 1.2362521159461958e-05 0.00041203304408262944
3.172 0.9999735165953942 0.9998228729355453 1.0006305436453249 -1.7526041273144352e-09 -3.057286318753405e-05 -4.6159791676745654e-05 -5.1693792005388e-10 -3.5248327845809226e-10 -6.645194358032781e-08 2.6669475511705374e-05 1.9047729676903696e-05 0.0006349733373207523 0.9999923708321088 0.9998363404897075 1.00018165095913 7.244863961436276e-11 -1.067594530209903e-05 -1.1124942772520032e-05 9.486698867840013e-11 -1.1883666507952417e-10 -6.620646066353557e-08 7.629706506859932e-06 5.4507530900489e-06 0.00018166378707906106 0.999999152345684 0.9998411844355274 1.0000201873884407 1.5602485628119794e-10 -1.2085957361514065e-06 -1.2135845131327825e-06 1.5288694872743798e-10 -1.4589107913022484e-10 -6.616292960979588e-08 8.47654308327729e-07 6.065378234237123e-07 2.0187396206534325e-05 0.9999999153323262 0.9998417294258182 1.0000020211701575 1.6008064741701814e-10 -1.2108683311991655e-07 -1.2113678106221315e-07 1.576406457876477e-10 -1.4873054226332732e-10 -6.615779662493141e-08 8.466825982430791e-08 6.976203888031425e-08 2.021255020250631e-06 0.9999999925311815 0.9998417845678321 1.0000001831159375 1.6044532115370787e-10 -1.082786586209855e-08 -1.0828422332711149e-08 1.581145930555358e-10 -1.4895293798342688e-10 -6.615727321723797e-08 7.483072067145393e-09 3.522326906345141e-08 1.8421625257974072e-07 0.9999827284591957 0.9998294530353965 1.0004112293023943 -2.4430566332865824e-10 -2.3277808555231653e-05 -2.6123970121704276e-05 -5.629792096572737e-11 -9.342176321432132e-11 -6.626912209928993e-08 1.7281108810389965e-05 1.2345237447004048e-05 0.00041145711467155036
3.182 0.9999736485706909 0.9998229672303715 1.0006274013982808 -1.7441578992665345e-09 -3.0420510392830427e-05 -4.5929764210738216e-05 -5.130157911188433e-10 -3.5318324475078273e-10 -6.768272457660536e-08 2.6536572918647414e-05 1.8952780566904984e-05 0.0006318090333530895 0.9999923746422672 0.999836343236906 1.000181560238175 7.195180412069212e-11 -1.0670613546197912e-05 -1.111938680848896e-05 9.46734688566114e-11 -1.2040677606597365e-10 -6.743099353479853e-08 7.625896072061345e-06 5.4480282962571045e-06 0.00018157306402336775 0.9999991523880414 0.9998411844914105 1.0000201863806473 1.556027676549461e-10 -1.2085353950729635e-06 -1.2135239505002792e-06 1.5278564975110604e-10 -1.475095281668466e-10 -6.738628669958935e-08 8.476119396697682e-07 6.065079848532175e-07 2.0186392714220917e-05 0.999999915332773 0.9998417294517612 1.000002021160706 1.5967289806127734e-10 -1.2108625430477108e-07 -1.2113622981141957e-07 1.5755413747401326e-10 -1.5035850706790427e-10 -6.738102732099244e-08 8.466774763862834e-08 6.979343219347212e-08 2.0212504084618148e-06 0.9999999925312102 0.9998417845934761 1.0000001831164924 1.6003846429914448e-10 -1.0827885811444518e-08 -1.0828470244426687e-08 1.5802955626743036e-10 -1.5058130234271318e-10 -6.738049122414905e-08 7.482355394908605e-09 3.529179476174915e-08 1.8422765538023517e-07 0.9999827526008377 0.99982947030517 1.0004106544919549 -2.444345417184729e-10 -2.3245271691718363e-05 -2.6087455010691366e-05 -5.634250302272419e-11 -9.511294889761048e-11 -6.749562441293343e-08 1.7256953785322205e-05 1.2327977890002483e-05 0.0004108819903391818
3.192 0.9999737798883299 0.9998230610559173 1.0006242748106502 -1.7356994441693556e-09 -3.0268916800536098e-05 -4.570088299677538e-05 -5.09090702729752e-10 -3.538659398293876e-10 -6.89349208169227e-08 2.6404332620960807e-05 1.885830474207524e-05 0.0006286604984860377 0.9999923784505275 0.9998363459832279 1.000181469562614 7.148789678722314e-11 -1.0665284450158696e-05 -1.1113833595695709e-05 9.450996768343252e-11 -1.219745891485694e-10 -6.867685481577375e-08 7.6220875473713165e-06 5.4453048408431704e-06 0.00018148238623335696 0.9999991524304015 0.9998411845477737 1.0000201853729898 1.5521284033212238e-10 -1.2084750538205943e-06 -1.2134633667386769e-06 1.527142125341396e-10 -1.4912638722348884e-10 -6.863095016885629e-08 8.475695704011558e-07 6.064780443506802e-07 2.018538944685353e-05 0.9999999153332246 0.9998417294781865 1.0000020211513398 1.5929690529541003e-10 -1.2108567252638762e-07 -1.2113565454662741e-07 1.5749740812414143e-10 -1.519848034495366e-10 -6.862556205633991e-08 8.466713642004032e-08 6.982403860875962e-08 2.0212482295427835e-06 0.9999999925312436 0.999841784619602 1.0000001831171326 1.5966356045718064e-10 -1.0827902884162067e-08 -1.0828494055379687e-08 1.5797423582554178e-10 -1.522081853300484e-10 -6.862501273263053e-08 7.480435833556428e-09 3.535868820418684e-08 1.8426651458781556e-07 0.9999827767087407 0.9998294875513238 1.0004100804850689 -2.445281035710908e-10 -2.3212780303512946e-05 -2.60509909161802e-05 -5.635647143440259e-11 -9.680046824455308e-11 -6.874348803502476e-08 1.7232832531461275e-05 1.2310742451453725e-05 0.00041030766986362366
3.202 0.999973910551587 0.9998231544145314 1.0006211638043832 -1.7272588575757958e-09 -3.0118078618101726e-05 -4.547314231648368e-05 -5.051375322446513e-10 -3.545299251675423e-10 -7.02088722351042e-08 2.627275130581473e-05 1.876429983486003e-05 0.0006255276540018671 0.9999923822568899 0.999836348728681 1.000181378932418 7.103226998219737e-11 -1.0659958003821257e-05 -1.1108283120945268e-05 9.439766310458476e-11 -1.2353880020436415e-10 -6.994438290290653e-08 7.618280919989968e-06 5.44258271357022e-06 0.00018139175360105372 0.9999991524727634 0.9998411846046255 1.0000201843654626 1.548309334705074e-10 -1.2084147043628589e-06 -1.2134027497107466e-06 1.5269324741682462e-10 -1.5074004620007054e-10 -6.989725822736522e-08 8.475271927129518e-07 6.064479893999347e-07 2.018438623777528e-05 0.9999999153336798 0.9998417295051006 1.000002021142053 1.5892886432546096e-10 -1.2108507940755887e-07 -1.2113504257139583e-07 1.5749107486057865e-10 -1.53607933543551e-10 -6.989173893082489e-08 8.466645876031115e-08 6.985382228935524e-08 2.0212474393832354e-06 0.9999999925312807 0.9998417846462173 1.0000001831178524 1.5929679185653066e-10 -1.0827908482495176e-08 -1.082848124766506e-08 1.5796935496722534e-10 -1.5383195029317636e-10 -6.98911765110658e-08 7.477808764990437e-09 3.542390008861715e-08 1.8432204482019225e-07 0.9999828007829505 0.9998295047738998 1.0004095072806054 -2.4461242425850687e-10 -2.3180334317731168e-05 -2.601457775549381e-05 -5.631760834184377e-11 -9.848314960292079e-11 -7.001305272997965e-08 1.7208744989367056e-05 1.2293531088207978e-05 0.0004097341520309002
3.212 0.999974040563723 0.9998232473085501 1.0006180683018273 -1.7189316794394092e-09 -2.996799208092167e-05 -4.524653651136834e-05 -5.011374139508564e-10 -3.5517415627223917e-10 -7.150492418807997e-08 2.6141825675394273e-05 1.867076348879847e-05 0.0006224104216634859 0.9999923860613545 0.999836351473274 1.0001812883475667 7.049573929044797e-11 -1.0654634206797047e-05 -1.1102735404752417e-05 9.435198226080602e-11 -1.2509814727116558e-10 -7.123392167543968e-08 7.6144761775134044e-06 5.439861905594745e-06 0.0001813011661054232 0.9999991525151264 0.9998411846619718 1.0000201833580677 1.5436826229738854e-10 -1.2083543474529587e-06 -1.2133421209758686e-06 1.5273808819898283e-10 -1.5234924316897015e-10 -7.11855544513697e-08 8.474848019758103e-07 6.064178189170591e-07 2.0183382944376147e-05 0.9999999153341386 0.9998417295325117 1.000002021132849 1.584796355466475e-10 -1.210844758040618e-07 -1.2113441559666563e-07 1.5755027548472854e-10 -1.5522644592709478e-10 -7.117990173477561e-08 8.466577701415217e-08 6.988284288612153e-08 2.021246378706855e-06 0.9999999925313214 0.9998417846733292 1.0000001831186545 1.588493657226208e-10 -1.082790375113991e-08 -1.0828453528608978e-08 1.580301009903959e-10 -1.5545132382081012e-10 -7.117932556600387e-08 7.475303534596237e-09 3.548756871601097e-08 1.8437577493345073e-07 0.9999828248235141 0.9998295219729378 1.0004089348774448 -2.44777961372149e-10 -2.3147933671797307e-05 -2.5978215480408833e-05 -5.6210394610125454e-11 -1.0015892935647071e-10 -7.130466281442635e-08 1.7184691099548357e-05 1.2276343757558969e-05 0.00040916143571913174
3.222 0.9999741699279817 0.9998233397402992 1.0006149882257283 -1.7108015665459875e-09 -2.981865344974219e-05 -4.50210599614617e-05 -4.970951208438626e-10 -3.557976672321076e-10 -7.282342680047779e-08 2.6011552457531845e-05 1.8577693365820046e-05 0.0006193087237236208 0.999992389863923 0.9998363542170153 1.0001811978080506 6.980163489224924e-11 -1.0649313065255661e-05 -1.1097190480331766e-05 9.436674602599057e-11 -1.2665083615480097e-10 -7.254581998815517e-08 7.610673316792527e-06 5.437142415261871e-06 0.00018121062379084226 0.9999991525574907 0.9998411847198224 1.0000201823508192 1.5374804135977017e-10 -1.2082939911144408e-06 -1.2132815152135788e-06 1.5284175796498674e-10 -1.5395211761089842e-10 -7.249618734974806e-08 8.474424019898546e-07 6.06387544211742e-07 2.0182379500170175e-05 0.9999999153346006 0.9998417295604283 1.0000020211237413 1.5787299402842084e-10 -1.2108386965675187e-07 -1.2113380825489593e-07 1.5766833356348293e-10 -1.5683862008482298e-10 -7.249039864455949e-08 8.4665153979943e-08 6.991121864541861e-08 2.021243609092894e-06 0.9999999925313653 0.9998417847009465 1.0000001831195529 1.582446441643929e-10 -1.0827896265038236e-08 -1.082844510518136e-08 1.5814973156772205e-10 -1.5706432050211345e-10 -7.248980868921591e-08 7.473660752272095e-09 3.554993674806506e-08 1.844110775768088e-07 0.9999828488304784 0.9998295391484812 1.0004083632744791 -2.4510289398968014e-10 -2.311557830978481e-05 -2.594190405469088e-05 -5.6040469511805345e-11 -1.018267749266713e-10 -7.2618667368192e-08 1.7160670811907817e-05 1.2259180423716338e-05 0.00040858951987967506
3.232 0.9999742986475937 0.9998234317120948 1.000611923499224 -1.7028693585297433e-09 -2.9670059002978825e-05 -4.479670705301602e-05 -4.930362910977266e-10 -3.5639884037766263e-10 -7.416473587253721e-08 2.5881928409497018e-05 1.848508714893951e-05 0.0006162224828506574 0.9999923936645971 0.9998363569599157 1.000181107313865 6.895477318129236e-11 -1.0643994584638781e-05 -1.1091648360441398e-05 9.441574381147176e-11 -1.2819561994611315e-10 -7.388043183623792e-08 7.606872345685651e-06 5.43442424890787e-06 0.00018112012668839865 0.9999991525998584 0.9998411847781862 1.000020181343735 1.529760773803559e-10 -1.2082336416465664e-06 -1.2132209461441138e-06 1.5297844454376029e-10 -1.5554758676895835e-10 -7.382951049380499e-08 8.474000039371685e-07 6.06357183711297e-07 2.0181375899397294e-05 0.9999999153350685 0.9998417295888591 1.0000020211147482 1.5711481269283069e-10 -1.2108326751572312e-07 -1.2113323444247212e-07 1.5781933672691684e-10 -1.5844333405968545e-10 -7.382358304369054e-08 8.466462404760314e-08 6.993906510214488e-08 2.021238547056259e-06 0.9999999925314145 0.9998417847290785 1.0000001831205654 1.5748790542487984e-10 -1.0827893078982504e-08 -1.0828470424729829e-08 1.5830217330147607e-10 -1.58669946898976e-10 -7.382297893297848e-08 7.473180950354362e-09 3.5611227447033645e-08 1.8442098845422842e-07 0.9999828728038922 0.9998295563005716 1.0004077924706083 -2.4558343397219737e-10 -2.308326817440275e-05 -2.590564342069898e-05 -5.5834393482671945e-11 -1.03484988262857e-10 -7.39554209308937e-08 1.7136684088086518e-05 1.2242041059238651e-05 0.0004080184034562303
3.242 0.9999744267257724 0.9998235232262399 1.0006088740458297 -1.695042289882282e-09 -2.9522205031250156e-05 -4.457347216450608e-05 -4.889901805374163e-10 -3.569764593957713e-10 -7.552921218333781e-08 2.5752950311897462e-05 1.8392942537550828e-05 0.0006131516220487981 0.9999923974633795 0.9998363597019846 1.000181016865 6.805245413455043e-11 -1.0638678762668916e-05 -1.1086109022509775e-05 9.447110311042076e-11 -1.2973095557294276e-10 -7.523811654234727e-08 7.603073276799699e-06 5.431707415873758e-06 0.00018102967476407223 0.9999991526422296 0.9998411848370717 1.0000201803368292 1.521501501425895e-10 -1.2081732981555094e-06 -1.2131603931725926e-06 1.5312070494898014e-10 -1.571338529082867e-10 -7.518588311820368e-08 8.473576194231357e-07 6.063267530720197e-07 2.0180372160835725e-05 0.9999999153355417 0.9998417296178135 1.0000020211058829 1.5630295189097167e-10 -1.2108266863169267e-07 -1.211326736990288e-07 1.5797573751391397e-10 -1.6003900973242954e-10 -7.51798144279638e-08 8.466418088710045e-08 6.99664472350596e-08 2.021231566569769e-06 0.9999999925314699 0.9998417847577339 1.000000183121706 1.5667756052581582e-10 -1.0827892917920453e-08 -1.0828508517360553e-08 1.5846020914274017e-10 -1.6026655793054376e-10 -7.517919606636879e-08 7.473652460990991e-09 3.5671558377569616e-08 1.8440982352550026e-07 0.9999828967438034 0.9998295734292524 1.000407222464727 -2.461231292578166e-10 -2.3051003201891944e-05 -2.5869433486219704e-05 -5.5620210921786554e-11 -1.0513198916701774e-10 -7.531528391231855e-08 1.71127308950801e-05 1.2224925640381562e-05 0.0004074480853273496
3.252 0.9999745541657138 0.9998236142850262 1.0006058397894317 -1.6871872600060312e-09 -2.9375087838825503e-05 -4.435134968355e-05 -4.849708656079369e-10 -3.575291161132091e-10 -7.69172223900733e-08 2.5624614957134827e-05 1.8301257239227383e-05 0.0006100960646434179 0.9999924012602707 0.9998363624432309 1.0001809264614325 6.722971665100102e-11 -1.0633365590945847e-05 -1.1080572425930772e-05 9.452204019052387e-11 -1.3125520284498767e-10 -7.661923958557405e-08 7.599276117256728e-06 5.42899192096175e-06 0.00018093926794383037 0.9999991526846048 0.9998411848964882 1.0000201793300993 1.5140591876799013e-10 -1.2081129538025093e-06 -1.2130998175200938e-06 1.532577918279986e-10 -1.587093759331174e-10 -7.656566936855931e-08 8.473152524404817e-07 6.062962574693851e-07 2.0179368312316238e-05 0.9999999153360212 0.9998417296473 1.0000020210971436 1.555731068397893e-10 -1.2108206571683143e-07 -1.2113208744567433e-07 1.5812702242080888e-10 -1.616239205515131e-10 -7.655945711239342e-08 8.466378984728416e-08 6.999336903133834e-08 2.0212235291749732e-06 0.9999999925315307 0.9998417847869213 1.0000001831229728 1.5594897564606564e-10 -1.0827888852846876e-08 -1.082852080920725e-08 1.5861288044139194e-10 -1.6185250667456067e-10 -7.655882401644912e-08 7.474597524721096e-09 3.573093301612802e-08 1.843876744445856e-07 0.9999829206502587 0.9998295905345653 1.0004066532557194 -2.465873423960597e-10 -2.301878332210136e-05 -2.5833274140977905e-05 -5.540924266451585e-11 -1.0676632726908e-10 -7.669862169613299e-08 1.708881119490234e-05 1.2207834139462645e-05 0.00040687856432637204
3.262 0.9999746809705967 0.9998237048907335 1.000602820654277 -1.67920511185153e-09 -2.9228703750510533e-05 -4.4130334041448676e-05 -4.809742184813496e-10 -3.5805605257422813e-10 -7.832913855877184e-08 2.5496919140437163e-05 1.821002896351409e-05 0.0006070557343094832 0.9999924050552701 0.9998363651836628 1.0001808361031201 6.658624253666735e-11 -1.0628055062633739e-05 -1.107503854638949e-05 9.45753772807624e-11 -1.3276680726679276e-10 -7.802417106564518e-08 7.595480862282414e-06 5.426277759941432e-06 0.00018084890616372346 0.9999991527269823 0.9998411849564423 1.0000201783235265 1.5084337077323359e-10 -1.2080526026945756e-06 -1.2130391962487805e-06 1.5339724078930483e-10 -1.6027274667300224e-10 -7.796923991063129e-08 8.472728961501951e-07 6.062656899657763e-07 2.017836437443793e-05 0.9999999153365046 0.9998417296773257 1.0000020210885114 1.5502483992550104e-10 -1.2108145324827544e-07 -1.2113145209530158e-07 1.5828051705695258e-10 -1.6319740555050078e-10 -7.79628809872457e-08 8.466341497988299e-08 7.001979551305871e-08 2.0212150726745036e-06 0.9999999925315964 0.9998417848166479 1.0000001831243466 1.5540215459228323e-10 -1.0827875190486426e-08 -1.0828484546549756e-08 1.587678285478133e-10 -1.634263628673944e-10 -7.796223323640559e-08 7.475646106111543e-09 3.578929137383871e-08 1.8436200729817552e-07 0.9999829445233032 0.999829607616551 1.0004060848424525 -2.4687655857851737e-10 -2.2986608467020292e-05 -2.5797165290020797e-05 -5.5195249434313285e-11 -1.08386670454013e-10 -7.810580542335745e-08 1.7064924937456004e-05 1.219076651991559e-05 0.00040630983929085664
3.272 0.9999748071435841 0.9998237950456286 1.0005998165649777 -1.6710686106078304e-09 -2.908304911836343e-05 -4.3910419734370204e-05 -4.769954060750203e-10 -3.5855601376410054e-10 -7.976533844528168e-08 2.536985966137669e-05 1.8119255422740196e-05 0.0006040305551044725 0.9999924088483763 0.9998363679232882 1.0001807457900076 6.614875013582741e-11 -1.0622747180212573e-05 -1.106950739627402e-05 9.463860132847913e-11 -1.3426459800378948e-10 -7.945328736815763e-08 7.591687498177382e-06 5.423564921835979e-06 0.00018075858939014438 0.9999991527693598 0.9998411850169414 1.0000201773170774 1.5048900189509333e-10 -1.207992248462347e-06 -1.2129785436908996e-06 1.535462517159905e-10 -1.618227846442846e-10 -7.939697010326561e-08 8.472305374028936e-07 6.062350367005658e-07 2.0177360347883477e-05 0.9999999153369905 0.9998417297078979 1.0000020210799527 1.5468486903875394e-10 -1.2108083430770688e-07 -1.2113078252847884e-07 1.5844371861785737e-10 -1.6475723676305766e-10 -7.939046192534075e-08 8.466303781694115e-08 7.004568303520555e-08 2.021206272658181e-06 0.9999999925316637 0.9998417848469212 1.0000001831257936 1.5506378883905088e-10 -1.082785507902687e-08 -1.0828414183444336e-08 1.589323183978325e-10 -1.6498664251146395e-10 -7.938979896791284e-08 7.476718811347376e-09 3.5846567018771396e-08 1.8433372158932845e-07 0.9999829683629813 0.9998296246752503 1.000405517223782 -2.4696388562724747e-10 -2.295447857766466e-05 -2.5761106876392037e-05 -5.497153257361863e-11 -1.0999133282068548e-10 -7.953721189621475e-08 1.704107206304578e-05 1.2173722738108922e-05 0.0004057419090876493
3.282 0.9999749326878221 0.9998238847519695 1.0005968274465156 -1.6628031151377467e-09 -2.8938120321572966e-05 -4.369160131459018e-05 -4.73051765769017e-10 -3.5902704912233613e-10 -8.122620562389766e-08 2.5243433334602e-05 1.8028934340200388e-05 0.0006010204514797553 0.9999924126395884 0.9998363706621148 1.000180655522032 6.589127038339683e-11 -1.0617441954525977e-05 -1.1063979016458094e-05 9.46962291155629e-11 -1.35747003471795e-10 -8.09069700846384e-08 7.5878960125273595e-06 5.420853396826617e-06 0.0001806683175945081 0.999999152811735 0.9998411850779931 1.0000201763107117 1.5031605765427918e-10 -1.2079319032095434e-06 -1.2129179024537155e-06 1.5368963769921529e-10 -1.6335758046249952e-10 -8.084924166979697e-08 8.471881657157302e-07 6.062042864450838e-07 2.0176356212100697e-05 0.9999999153374762 0.9998417297390241 1.0000020210714275 1.5452660061481813e-10 -1.2108022160991346e-07 -1.2113012134870215e-07 1.5860137847793995e-10 -1.6630183547346695e-10 -8.084258111890486e-08 8.466265499123805e-08 7.007100207859701e-08 2.0211969244059787e-06 0.9999999925317316 0.9998417848777479 1.0000001831272742 1.54907103445239e-10 -1.0827841176147445e-08 -1.082835192631023e-08 1.5909150799164396e-10 -1.6653204081122562e-10 -8.084190275435283e-08 7.4778934550589e-09 3.590271966482287e-08 1.8430056739939853e-07 0.9999829921693384 0.999829641710704 1.0004049503985581 -2.4687482735499115e-10 -2.2922393603729486e-05 -2.572509887054805e-05 -5.4753558615066136e-11 -1.1157881407029804e-10 -8.099322388714829e-08 1.70172525129223e-05 1.2156702751137812e-05 0.0004051747725933512
3.292 0.9999750576064436 0.9998239740120017 1.0005938532242482 -1.6544361426945318e-09 -2.8793913758427004e-05 -4.347387335718439e-05 -4.691880641728615e-10 -3.5946834704001885e-10 -8.271212958364233e-08 2.5117637001958783e-05 1.793906345861108e-05 0.0005980253482839251 0.9999924164289063 0.9998363734001525 1.000180565299133 6.578453342132358e-11 -1.0612139398321932e-05 -1.1058453443862255e-05 9.470390508837612e-11 -1.372121690942642e-10 -8.238560726819858e-08 7.584106404251797e-06 5.418143183310278e-06 0.00018057809072605664 0.9999991528541071 0.9998411851396052 1.0000201753043907 1.5029574356125563e-10 -1.20787158083655e-06 -1.212857310531566e-06 1.5378351588770563e-10 -1.6487611291022144e-10 -8.232644166444518e-08 8.471457810402105e-07 6.061734381395188e-07 2.0175351946908543e-05 0.999999915337961 0.9998417297707121 1.0000020210628962 1.5452119590166088e-10 -1.2107962878052723e-07 -1.2112950678012797e-07 1.5870927282941848e-10 -1.678299047441594e-10 -8.231962619585747e-08 8.466226364496178e-08 7.009574892156808e-08 2.0211870965384762e-06 0.999999992531798 0.999841784909137 1.0000001831287486 1.549033117932349e-10 -1.0827847186161073e-08 -1.0828336156098571e-08 1.5920078125032642e-10 -1.6806090362620658e-10 -8.231893214399375e-08 7.479134935137212e-09 3.595774691151931e-08 1.8426359505561108e-07 0.9999830159424195 0.9998296587229535 1.0004043843656347 -2.4663867957010183e-10 -2.2890353496620992e-05 -2.5689141240192604e-05 -5.4585906625325955e-11 -1.1314768027022114e-10 -8.247422951159032e-08 1.6993466239783826e-05 1.213970652442537e-05 0.0004046084286709363
3.302 0.9999751819025667 0.9998240628279617 1.000590893823912 -1.6459633696409444e-09 -2.8650425834324012e-05 -4.3257230432290216e-05 -4.6545869778613346e-10 -3.598789416227756e-10 -8.42235053899819e-08 2.499246753566737e-05 1.7849640542623094e-05 0.0005950451707688954 0.9999924202163313 0.99983637613741 1.000180475121257 6.583057103395945e-11 -1.0606839514683695e-05 -1.1052930681443103e-05 9.460697702488224e-11 -1.3865897225540097e-10 -8.388959299383278e-08 7.580318684673791e-06 5.415434289127445e-06 0.00018048790871911952 0.9999991528964763 0.9998411852017872 1.0000201742980823 1.5043006746442757e-10 -1.207811285644487e-06 -1.2127967730866238e-06 1.5377256988205012e-10 -1.6637651726298488e-10 -8.382896378043564e-08 8.471033931250329e-07 6.061425019087163e-07 2.0174347568250687e-05 0.999999915338445 0.9998417298029719 1.0000020210543286 1.546704830968447e-10 -1.2107906031264952e-07 -1.2112894351258874e-07 1.5871247093685127e-10 -1.6934027916996465e-10 -8.382199035997424e-08 8.466184817323233e-08 7.011994661247705e-08 2.0211774587561772e-06 0.9999999925318639 0.9998417849410973 1.0000001831301866 1.5505400168198754e-10 -1.0827877375126328e-08 -1.082837175840232e-08 1.5920545750102784e-10 -1.695719394610645e-10 -8.382128017646485e-08 7.480136402262076e-09 3.601168475396621e-08 1.8423072308561063e-07 0.9999830396822714 0.9998296757120414 1.0004038191238736 -2.4625299062291434e-10 -2.2858358198332375e-05 -2.5653233919126707e-05 -5.452312807505266e-11 -1.1469641010294882e-10 -8.398062347469428e-08 1.6969713209277762e-05 1.2122734032859169e-05 0.0004040428761758387
3.312 0.9999753055792923 0.9998241512020741 1.0005879491716254 -1.6373612502340036e-09 -2.8507652957702095e-05 -4.3041667101375086e-05 -4.618961393260586e-10 -3.602575004359512e-10 -8.576073520713252e-08 2.486792182965073e-05 1.776066337233027e-05 0.0005920798445893546 0.9999924240018638 0.9998363788738986 1.0001803849883615 6.60485146438349e-11 -1.0601542292101992e-05 -1.1047410697133214e-05 9.437211279927145e-11 -1.4008616673702568e-10 -8.541932658965809e-08 7.576532868550772e-06 5.4127267247437125e-06 0.00018039777152725373 0.9999991529388433 0.9998411852645486 1.0000201732917677 1.5073715288991652e-10 -1.2077510076418692e-06 -1.2127362590439318e-06 1.5362378663577767e-10 -1.6785771259590613e-10 -8.535720710106842e-08 8.470610136032284e-07 6.061114918021455e-07 2.0173343146790254e-05 0.9999999153389283 0.9998417298358118 1.0000020210457035 1.5499279134578297e-10 -1.2107850590276846e-07 -1.211284010425293e-07 1.5857762124967366e-10 -1.70831224339123e-10 -8.535007292065234e-08 8.466137976052714e-08 7.014363355315847e-08 2.0211691105842145e-06 0.9999999925319292 0.9998417849736384 1.0000001831315672 1.5537786314219291e-10 -1.0827921624154757e-08 -1.0828428055999135e-08 1.590722070057834e-10 -1.7106365948100403e-10 -8.534934640675437e-08 7.480405093480214e-09 3.60645952472394e-08 1.8421446334985242e-07 0.9999830633889404 0.99982969267801 1.00040325467215 -2.4569829700019545e-10 -2.282640763596661e-05 -2.5617376805927476e-05 -5.4598435878219755e-11 -1.162236791951447e-10 -8.551280650831441e-08 1.6945993391290174e-05 1.2105785254347108e-05 0.0004034781139847456
3.322 0.999975428639707 0.9998242391365535 1.0005850191938839 -1.6286316430293416e-09 -2.8365591545930716e-05 -4.282717794376057e-05 -4.5848871119804557e-10 -3.6060256818428065e-10 -8.732422676157155e-08 2.4743996785455324e-05 1.7672129733217932e-05 0.0005891292957756001 0.9999924277855056 0.9998363816096268 1.000180294900416 6.643212726014025e-11 -1.0596247708849633e-05 -1.1041893448970289e-05 9.401033576754426e-11 -1.4149201103517146e-10 -8.697521458149456e-08 7.572748962133061e-06 5.410020494409337e-06 0.0001803076791380906 0.9999991529812062 0.9998411853278981 1.000020172285437 1.5121050332124888e-10 -1.2076907265157227e-06 -1.2126757284387943e-06 1.5334755520475968e-10 -1.6931782151673491e-10 -8.691157741982275e-08 8.470186464656395e-07 6.060804156783549e-07 2.0172338766523164e-05 0.9999999153394101 0.9998417298692417 1.000002021037012 1.554812504095708e-10 -1.2107794518393514e-07 -1.211278388969571e-07 1.5831576661469616e-10 -1.723015404518342e-10 -8.690427962238742e-08 8.466083227893465e-08 7.016684420511234e-08 2.0211629232516714e-06 0.9999999925319933 0.9998417850067691 1.0000001831328813 1.558679052421724e-10 -1.0827959609756555e-08 -1.0828464703238813e-08 1.5881173659145372e-10 -1.7253478967799033e-10 -8.690353655034296e-08 7.479570642901977e-09 3.611654216062657e-08 1.8422442115192355e-07 0.999983087062473 0.9998297096209021 1.000402691009352 -2.4497941670822676e-10 -2.2794501726658076e-05 -2.558156978999032e-05 -5.48007250944818e-11 -1.177279696477002e-10 -8.707118481455645e-08 1.692230674718295e-05 1.2088860160733354e-05 0.000402914141005563
3.332 0.9999755510868814 0.9998243266336019 1.0005821038175609 -1.6198305817769265e-09 -2.8224238035406154e-05 -4.261375758766496e-05 -4.5518450228161504e-10 -3.6091360964329677e-10 -8.891439412145572e-08 2.462068930462344e-05 1.758403741075809e-05 0.0005861934506895495 0.9999924315672559 0.9998363843446052 1.0001802048573998 6.69199700495431e-11 -1.0590955745787046e-05 -1.1036378917252973e-05 9.35720908787518e-11 -1.4287522157842104e-10 -8.855766920732333e-08 7.568966957657159e-06 5.4073155920507116e-06 0.0001802176315487456 0.999999153023566 0.9998411853918449 1.000020171279092 1.5178806051926316e-10 -1.2076304236728027e-06 -1.2126151629188327e-06 1.529947790450137e-10 -1.7075582403368404e-10 -8.849248695257959e-08 8.469762854235335e-07 6.06049270095976e-07 2.0171334439363783e-05 0.9999999153398909 0.99984172990327 1.0000020210282565 1.5607421911079515e-10 -1.2107736018631075e-07 -1.2112723893162222e-07 1.5797709548290615e-10 -1.737493790894765e-10 -8.848502176682799e-08 8.466020583957347e-08 7.018959331695589e-08 2.021158818084468e-06 0.9999999925320554 0.9998417850404984 1.0000001831341316 1.5646246340681673e-10 -1.0827973219208794e-08 -1.0828463511856886e-08 1.58474533397924e-10 -1.739836409017382e-10 -8.848426228599464e-08 7.477706679397995e-09 3.616756607907508e-08 1.8425950854727055e-07 0.999983110702915 0.9998297265407591 1.0004021281343793 -2.441563165395019e-10 -2.2762640389699145e-05 -2.5545812782854845e-05 -5.507922513221141e-11 -1.1920770739856325e-10 -8.865617210619227e-08 1.689865322397545e-05 1.2071958713421198e-05 0.000402350956152349
3.342 0.9999756729238701 0.9998244136954115 1.0005792029699005 -1.6110530315133627e-09 -2.808358889241449e-05 -4.240140072241845e-05 -4.5192113876269496e-10 -3.611888620294846e-10 -9.053165786498296e-08 2.4497996292872837e-05 1.7496384193164166e-05 0.0005832722360083221 0.9999924353471149 0.9998363870788431 1.0001801148593013 6.741241440516545e-11 -1.0585666395592872e-05 -1.1030867115929164e-05 9.311875814902122e-11 -1.4423407126868194e-10 -9.01671094351615e-08 7.565186838843644e-06 5.404612004816376e-06 0.0001801276287335216 0.9999991530659209 0.9998411854563981 1.000020170272744 1.523694627430755e-10 -1.2075700941612353e-06 -1.2125545778069242e-06 1.526264862793704e-10 -1.7217048657677468e-10 -9.010035338190003e-08 8.469339198390901e-07 6.060180431869734e-07 2.0170330062190675e-05 0.9999999153403691 0.9998417299379065 1.000002021019447 1.566717169926593e-10 -1.2107674499983792e-07 -1.211266158862517e-07 1.5762282393776665e-10 -1.7517396462742098e-10 -9.009271849536632e-08 8.465953611677629e-08 7.021187265655012e-08 2.0211556308756123e-06 0.9999999925321154 0.9998417850748356 1.0000001831353276 1.57061453844125e-10 -1.0827956716656314e-08 -1.0828439757100469e-08 1.5812184823760644e-10 -1.7540908152303682e-10 -9.009194182409636e-08 7.475378166998171e-09 3.6217672296303436e-08 1.8430678882422114e-07 0.9999831343103115 0.999829743437624 1.0004015660461427 -2.4332836715921533e-10 -2.2730823557357446e-05 -2.5510105729515866e-05 -5.5372226458085196e-11 -1.2066172918624112e-10 -9.026818736091606e-08 1.6875032759571762e-05 1.205508086698393e-05 0.00040178855831699304
3.352 0.9999757941537137 0.9998245003241634 1.000576316578513 -1.602382580498129e-09 -2.7943640616482482e-05 -4.2190102080594785e-05 -4.4865848738085907e-10 -3.6142718262852755e-10 -9.217644546082952e-08 2.4375914673281932e-05 1.740916788109709e-05 0.000580365578755061 0.9999924391250847 0.9998363898123515 1.0001800249061132 6.782230331187122e-11 -1.0580379666258019e-05 -1.1025358075099694e-05 9.26894402125168e-11 -1.455678827845411e-10 -9.180396015285344e-08 7.561408592882585e-06 5.401909722105806e-06 0.00018003767063905294 0.9999991531082711 0.9998411855215679 1.0000201692664075 1.5286739586460527e-10 -1.207509746906974e-06 -1.2124940043001604e-06 1.522818923175474e-10 -1.7356016342235306e-10 -9.173560190483922e-08 8.468915441063677e-07 6.059867240069855e-07 2.016932546669982e-05 0.9999999153408449 0.9998417299731603 1.0000020210105993 1.5718529558862103e-10 -1.21076109401269e-07 -1.211260014996232e-07 1.572920936334069e-10 -1.765736676128624e-10 -9.172779387663487e-08 8.465887841900243e-08 7.02336625278096e-08 2.0211517569493547e-06 0.999999992532173 0.9998417851097904 1.0000001831364853 1.5757668714323053e-10 -1.0827919616615342e-08 -1.0828424513165017e-08 1.5779252981385056e-10 -1.7680938437697085e-10 -9.17269999717777e-08 7.473339473049202e-09 3.626684011683517e-08 1.8434873723652691e-07 0.9999831578847087 0.9998297603115389 1.0004010047435563 -2.425816677592611e-10 -2.2699051176546532e-05 -2.5474448591948547e-05 -5.564053963623472e-11 -1.2208858194798141e-10 -9.190765703182434e-08 1.6851445294875837e-05 1.2038226578105068e-05 0.00040122694636865024
3.362 0.9999759147794384 0.9998245865220298 1.0005734445713683 -1.5938460820602816e-09 -2.7804389732673817e-05 -4.197985640774104e-05 -4.4539223291697706e-10 -3.6162724281573183e-10 -9.384919006957511e-08 2.42544413974013e-05 1.7322386295467607e-05 0.000577473406360625 0.9999924429011661 0.9998363925451412 1.0001799349978278 6.812013970243273e-11 -1.0575095574464404e-05 -1.1019851811838242e-05 9.228745435493249e-11 -1.4687457537880952e-10 -9.346865379188291e-08 7.5576322191713916e-06 5.399208742201147e-06 0.00017994775721870272 0.9999991531506185 0.9998411855873643 1.0000201682600978 1.532524007032212e-10 -1.207449399463752e-06 -1.2124334604486637e-06 1.5196409001786835e-10 -1.749233657327719e-10 -9.339866430200045e-08 8.468491628940437e-07 6.059553103020365e-07 2.0168320529532902e-05 0.999999915341319 0.9998417300090428 1.0000020210017277 1.575852469416502e-10 -1.2107547061951228e-07 -1.211254138440695e-07 1.5698830805878473e-10 -1.7794696303789278e-10 -9.33906795300136e-08 8.465827970167357e-08 7.02549493521983e-08 2.0211460619904413e-06 0.9999999925322292 0.9998417851453737 1.0000001831376186 1.5797839122346958e-10 -1.082787952675059e-08 -1.0828436018900557e-08 1.574901927983449e-10 -1.781832959475813e-10 -9.338986796405907e-08 7.472122099847362e-09 3.631504732581187e-08 1.843730306005922e-07 0.9999831814261535 0.9998297771625474 1.0004004442255365 -2.419457774874308e-10 -2.2667323202774434e-05 -2.543884131901832e-05 -5.58807273203507e-11 -1.2348694713607414e-10 -9.357501399345819e-08 1.682789078345084e-05 1.2021395812548203e-05 0.0004006661191901211
3.372 0.9999760348040545 0.9998246722911713 1.0005705868767911 -1.5854093734488891e-09 -2.7665832780730206e-05 -4.177065844686905e-05 -4.4214103318413015e-10 -3.6178837126562214e-10 -9.55503333366741e-08 2.4133573446367835e-05 1.723603727855376e-05 0.0005745956466940918 0.999992446675361 0.9998363952772236 1.0001798451344341 6.833687781451301e-11 -1.0569814133745193e-05 -1.1014348313536428e-05 9.189446439444549e-11 -1.4815340540437148e-10 -9.516162861799904e-08 7.553857728895193e-06 5.396509072110475e-06 0.0001798578884650086 0.999999153192963 0.9998411856537979 1.0000201672538263 1.5355523537652507e-10 -1.207389067367315e-06 -1.2123729348269687e-06 1.516548640889535e-10 -1.7625887617521895e-10 -9.508997797032255e-08 8.468067888896621e-07 6.059238088843292e-07 2.016731524541313e-05 0.9999999153417927 0.9998417300455641 1.000002020992844 1.5790321208479874e-10 -1.2107484380132753e-07 -1.211248417047365e-07 1.566928398193442e-10 -1.7929269390767475e-10 -9.50818136632163e-08 8.465775845252762e-08 7.027573191713908e-08 2.0211383727402e-06 0.9999999925322847 0.9998417851815956 1.0000001831387402 1.5829842837924257e-10 -1.0827851402358677e-08 -1.082846308543001e-08 1.5719610791482915e-10 -1.7952965625379422e-10 -9.508098433807877e-08 7.47181272216037e-09 3.6362282660349025e-08 1.8437764572468591e-07 0.999983204934693 0.9998297939906933 1.0003998844909985 -2.4138840862238826e-10 -2.263563958893204e-05 -2.5403283830265745e-05 -5.611138695576158e-11 -1.248555750741708e-10 -9.527069729030472e-08 1.680436919136676e-05 1.2004588545170233e-05 0.00040010607570779714
3.382 0.9999761542305582 0.9998247576337375 1.0005677434234588 -1.5770199161349978e-09 -2.752796630818471e-05 -4.156250294830374e-05 -4.389187065175387e-10 -3.619095444766345e-10 -9.72803222795586e-08 2.4013307821210472e-05 1.715011868691654e-05 0.0005717322280309908 0.999992450447671 0.99983639800861 1.0001797553159177 6.852328769945134e-11 -1.0564535347779723e-05 -1.100884754892848e-05 9.14969346345122e-11 -1.4940268014588162e-10 -9.688333071805486e-08 7.550085135682504e-06 5.393810720841305e-06 0.00017976806440913524 0.999999153235305 0.9998411857208802 1.0000201662476016 1.5382701370158324e-10 -1.2073287553973678e-06 -1.212312397695205e-06 1.513403185868265e-10 -1.7756550340010223e-10 -9.680998887532385e-08 8.467644341240111e-07 6.058922277546101e-07 2.016630971199866e-05 0.9999999153422662 0.9998417300827349 1.000002020983957 1.5818938207929539e-10 -1.2107423425895363e-07 -1.2112425543690398e-07 1.5639256872838828e-10 -1.806095542085344e-10 -9.680164143430409e-08 8.465730381949343e-08 7.029600473377958e-08 2.021129287112879e-06 0.99999999253234 0.9998417852184673 1.000000183139858 1.5858688768590063e-10 -1.0827840506822122e-08 -1.0828475721258787e-08 1.568971762245388e-10 -1.8084745733778225e-10 -9.680079378731056e-08 7.472137549535254e-09 3.640852371339218e-08 1.84368726095805e-07 0.9999832284103735 0.99982981079602 1.000399325538855 -2.4085838903145106e-10 -2.2604000278427183e-05 -2.536777602649392e-05 -5.634608922273543e-11 -1.2619288735956318e-10 -9.699515333605676e-08 1.67808804878721e-05 1.1987804753168664e-05 0.0003995468148865828
3.392 0.9999762730619298 0.9998248425518689 1.0005649141404027 -1.568658220706247e-09 -2.739078687062937e-05 -4.13553846991667e-05 -4.3571516021800073e-10 -3.619897722131766e-10 -9.903961182384726e-08 2.389364153025398e-05 1.7064628382257162e-05 0.000568883078976402 0.9999924542180978 0.9998364007393122 1.0001796655422628 6.869797598098979e-11 -1.0559259211571913e-05 -1.1003349496513693e-05 9.110584894018131e-11 -1.5062093978558917e-10 -9.863421261093042e-08 7.546314445075765e-06 5.391113691374542e-06 0.00017967828508356817 0.9999991532776452 0.9998411857886212 1.00002016524143 1.540851909220787e-10 -1.207268459838021e-06 -1.2122518291965458e-06 1.5103224622348948e-10 -1.788418750060651e-10 -9.855914858803032e-08 8.467221021554554e-07 6.058605661996394e-07 2.01653040399195e-05 0.99999991534274 0.9998417301205661 1.0000020209750724 1.5846202049598845e-10 -1.2107363807481802e-07 -1.2112363479477288e-07 1.5609840982627094e-10 -1.8189628015567114e-10 -9.855061449680581e-08 8.465689230460989e-08 7.031573083600128e-08 2.021119505284748e-06 0.9999999925323958 0.9998417852559991 1.0000001831409782 1.5886152051519787e-10 -1.0827843136795846e-08 -1.0828453723918836e-08 1.5660450693160667e-10 -1.821348537470634e-10 -9.854974826511986e-08 7.472763229880052e-09 3.645369617358721e-08 1.8435350070298824e-07 0.9999832518532417 0.9998298275785708 1.0003987673680177 -2.403373288023638e-10 -2.257240520540965e-05 -2.5332317819026783e-05 -5.657409612753796e-11 -1.2749804169015773e-10 -9.87488358658224e-08 1.6757424634299415e-05 1.197104440807795e-05 0.0003989883356879468
3.402 0.9999763913011347 0.999824927047693 1.0005620989570057 -1.560357506944906e-09 -2.7254291037649594e-05 -4.114929854388443e-05 -4.3249941958709275e-10 -3.620277582409337e-10 -1.0082866303175714e-07 2.377457158274013e-05 1.697956422673956e-05 0.0005660481284108012 0.9999924579866412 0.9998364034693402 1.0001795758134522 6.882690698643339e-11 -1.0553985716927179e-05 -1.0997854165976885e-05 9.075349420666466e-11 -1.5180756616709136e-10 -1.0041473359867799e-07 7.542545650379193e-06 5.388417977239581e-06 0.0001795885504869343 0.9999991533199832 0.999841185857031 1.0000201642353168 1.5429614449175807e-10 -1.2072081736934152e-06 -1.212191240255596e-06 1.5076286684071054e-10 -1.8008660713680095e-10 -1.003379163598981e-07 8.466797862506785e-07 6.058288105456825e-07 2.01642982688749e-05 0.9999999153432136 0.9998417301590674 1.0000020209661964 1.5868737241014156e-10 -1.2107304824857874e-07 -1.2112299031060225e-07 1.5584288567043095e-10 -1.8315160071840096e-10 -1.0032919224382792e-07 8.465650829210244e-08 7.033483041146061e-08 2.021109230078314e-06 0.9999999925324513 0.9998417852942013 1.0000001831421068 1.5908882140659239e-10 -1.0827851883732306e-08 -1.0828407790857206e-08 1.5635040526762935e-10 -1.8339115128128982e-10 -1.0032830711149643e-07 7.473572740664097e-09 3.6497656560481175e-08 1.8433397513202552e-07 0.9999832752633422 0.9998298443383888 1.0003982099773983 -2.3985804464759874e-10 -2.2540854300987236e-05 -2.529690914950409e-05 -5.676370785338611e-11 -1.2876912650245782e-10 -1.0053220516115222e-07 1.6734001579337748e-05 1.1954307471965687e-05 0.0003984306370336327
3.412 0.9999765089511232 0.9998250111233286 1.0005592978030025 -1.5521771820844062e-09 -2.711847539780902e-05 -4.094423937826112e-05 -4.2924114179339526e-10 -3.6202259536122283e-10 -1.0264794526236387e-07 2.3656094991965982e-05 1.6894924085297165e-05 0.0005632273054958599 0.9999924617533031 0.9998364061987066 1.0001794861294677 6.885175653604498e-11 -1.0548714857988988e-05 -1.0992361592504547e-05 9.047122401194786e-11 -1.5296072347052607e-10 -1.0222536075669478e-07 7.538778736539578e-06 5.385723565648013e-06 0.0001794988605784776 0.9999991533623194 0.9998411859261209 1.000020163229267 1.5440104629628178e-10 -1.2071478928983711e-06 -1.212130666797651e-06 1.5056388785273242e-10 -1.8129890301105915e-10 -1.0214675839997403e-07 8.466374732022999e-07 6.057969388441463e-07 2.0163292362674475e-05 0.9999999153436878 0.9998417301982506 1.0000020209573337 1.5880690977145827e-10 -1.2107246075207456e-07 -1.211223579369944e-07 1.5565796028182123e-10 -1.8437438966194668e-10 -1.0213784051260162e-07 8.465614786532075e-08 7.035319849270537e-08 2.0210981822368825e-06 0.9999999925325072 0.9998417853330851 1.0000001831432488 1.5920951716487205e-10 -1.0827863169005981e-08 -1.0828374272382854e-08 1.5616698554155111e-10 -1.8461466800838573e-10 -1.0213693594525857e-07 7.474667524666692e-09 3.654022238243783e-08 1.8430716870303447e-07 0.9999832986407216 0.9998298610755183 1.0003976533659102 -2.3947992777718907e-10 -2.250934749913378e-05 -2.526154998554729e-05 -5.6883281933042524e-11 -1.3000564194113465e-10 -1.0234572895717765e-07 1.6710611262715037e-05 1.193759390051225e-05 0.00039787371780306084
3.422 0.9999766260148314 0.9998250947808844 1.0005565106084766 -1.5441549204217164e-09 -2.6983336560689368e-05 -4.074020212122573e-05 -4.259316739178477e-10 -3.6197330587994965e-10 -1.044979347798677e-07 2.3538208785751082e-05 1.6810705833555632e-05 0.0005604205397331691 0.9999924655180842 0.9998364089274232 1.0001793964902905 6.873634636164122e-11 -1.0543446633299615e-05 -1.0986871807676976e-05 9.026995413999687e-11 -1.540796673677272e-10 -1.040665682562339e-07 7.535013689509575e-06 5.383030444869304e-06 0.00017940921530160237 0.9999991534046545 0.9998411859959019 1.0000201622232845 1.5436427115054686e-10 -1.2070876167872585e-06 -1.2120701414202916e-06 1.5044599686414928e-10 -1.8247710178636473e-10 -1.0398614813562502e-07 8.465951507497193e-07 6.057649317456668e-07 2.0162286281217527e-05 0.9999999153441625 0.9998417302381261 1.0000020209484883 1.5878457063826164e-10 -1.210718750597032e-07 -1.2112177092854166e-07 1.5555423611239817e-10 -1.8556330958017308e-10 -1.0397703308935776e-07 8.465580411314996e-08 7.037074523643145e-08 2.0210862019302927e-06 0.9999999925325639 0.9998417853726619 1.0000001831444079 1.5918806012783755e-10 -1.0827876113689662e-08 -1.0828386241892145e-08 1.5606464006301443e-10 -1.8580454015379819e-10 -1.0397610872697861e-07 7.476102492156893e-09 3.658123939810882e-08 1.842715849500426e-07 0.9999833219854262 0.9998298777900019 1.000397097532468 -2.39239582680754e-10 -2.2477884737751392e-05 -2.5226240291861006e-05 -5.6923080725208646e-11 -1.3120590071285189e-10 -1.041898819147345e-07 1.6687253625143044e-05 1.1920903650162742e-05 0.0003973175768611317
3.432 0.9999767424951836 0.999825178022459 1.0005537373038604 -1.5362781288922767e-09 -2.684887115283872e-05 -4.053718168497364e-05 -4.2258748288295483e-10 -3.618789871812017e-10 -1.063791155893917e-07 2.3420910016840027e-05 1.6726907365018047e-05 0.0005576277610260599 0.9999924692809878 0.9998364116555019 1.0001793068959017 6.849607282651178e-11 -1.0538181041020706e-05 -1.0981384812411298e-05 9.013442147691712e-11 -1.5516300729816826e-10 -1.0593883793707083e-07 7.531250504507454e-06 5.380338610522332e-06 0.00017931961461326406 0.9999991534469893 0.9998411860663862 1.000020161217373 1.5420126818386535e-10 -1.2070273452108562e-06 -1.212009665520732e-06 1.5039441439981735e-10 -1.8362042777123425e-10 -1.0585656668251232e-07 8.465528132470969e-07 6.057327821054963e-07 2.0161280054039233e-05 0.9999999153446394 0.9998417302787065 1.0000020209396636 1.586359010082834e-10 -1.2107129082472015e-07 -1.2112123058828678e-07 1.555170519422836e-10 -1.867173730073584e-10 -1.0584725112339101e-07 8.465545236733726e-08 7.038743336197115e-08 2.021073805038419e-06 0.9999999925326225 0.9998417854129427 1.0000001831455878 1.5904026444068424e-10 -1.08278904979167e-08 -1.0828444847486011e-08 1.5602867937497575e-10 -1.8695911956858382e-10 -1.058463063440798e-07 7.477633212172606e-09 3.6620644478538536e-08 1.8423312482464473e-07 0.9999833452975025 0.9998298944818852 1.0003965424759862 -2.391217223194954e-10 -2.244646595447325e-05 -2.5190980001092095e-05 -5.689809442248549e-11 -1.3236917254616732e-10 -1.0606514681889033e-07 1.666392861686644e-05 1.1904236684537498e-05 0.0003967622130920603
3.442 0.9999768583950855 0.9998252608501407 1.0005509778199322 -1.5284962817857597e-09 -2.6715075814379037e-05 -4.033517296926438e-05 -4.192354876700941e-10 -3.617386302693246e-10 -1.0829197838471016e-07 2.3304195766419554e-05 1.6643526594031482e-05 0.0005548488996970607 0.9999924730420144 0.9998364143829551 1.0001792173462822 6.818492915644383e-11 -1.053291807560106e-05 -1.0975900569954717e-05 9.003975659588386e-11 -1.5620993146909985e-10 -1.0784265818037214e-07 7.52748918837726e-06 5.377648067610764e-06 0.00017923005849468973 0.9999991534893243 0.9998411861375854 1.0000201602115355 1.539658681952191e-10 -1.2069670740243023e-06 -1.2119492038603454e-06 1.5038444810066626e-10 -1.8472793818932084e-10 -1.0775850266363749e-07 8.46510464230081e-07 6.057004977734228e-07 2.0160273786723697e-05 0.9999999153451188 0.9998417303200027 1.0000020209308633 1.5841462771885285e-10 -1.2107070403842816e-07 -1.2112070120227514e-07 1.5552118206299641e-10 -1.8783542231745476e-10 -1.0774898278196608e-07 8.465505261290367e-08 7.040328941354261e-08 2.0210621592321536e-06 0.9999999925326837 0.99984178545394 1.000000183146792 1.5882004214286587e-10 -1.0827902335322723e-08 -1.082851435026007e-08 1.5603402902591174e-10 -1.8807787553576135e-10 -1.0774801728962145e-07 7.47872183905925e-09 3.6658484596868614e-08 1.8420472854878496e-07 0.999983368576997 0.9998299111512122 1.000395988195382 -2.390735753732888e-10 -2.241509108370502e-05 -2.5155769009886768e-05 -5.6834232351834326e-11 -1.3349384394947686e-10 -1.0797201350367103e-07 1.664063620035118e-05 1.1887592976566387e-05 0.0003962076254121202
3.452 0.9999769737174306 0.9998253432660066 1.0005482320878212 -1.520762430583694e-09 -2.6581947198867428e-05 -4.0134170884049036e-05 -4.1589152488571194e-10 -3.615516687548631e-10 -1.1023702210710715e-07 2.318806313802439e-05 1.6560561451084698e-05 0.0005520838864582302 0.9999924768011651 0.9998364171097955 1.000179127841416 6.785262167593494e-11 -1.0527657728617326e-05 -1.097041903024545e-05 8.997080208981805e-11 -1.572191206426435e-10 -1.0977852634505877e-07 7.523729753693215e-06 5.3749588258728745e-06 0.0001791405469490113 0.99999915353166 0.9998411862095107 1.0000201592057798 1.5370872271553248e-10 -1.2069067958556223e-06 -1.2118887077848235e-06 1.5040113770792159e-10 -1.8579822620090942e-10 -1.0969245247173908e-07 8.464681124446834e-07 6.056680950915432e-07 2.015926760869232e-05 0.9999999153456006 0.9998417303620268 1.0000020209220943 1.5817106354214173e-10 -1.2107010725315846e-07 -1.2112013427607668e-07 1.555519359805795e-10 -1.889162998847796e-10 -1.0968272395143535e-07 8.465456763545983e-08 7.04183820243083e-08 2.0210524994573975e-06 0.9999999925327476 0.9998417854956646 1.0000001831480276 1.5857794569719924e-10 -1.0827904456549159e-08 -1.082854629271731e-08 1.5606628283674093e-10 -1.891596594698872e-10 -1.0968173760502167e-07 7.478803856761387e-09 3.669488093100165e-08 1.8419989299411649e-07 0.9999833918239553 0.9998299277980269 1.000395434689576 -2.390453255057387e-10 -2.2383760057030503e-05 -2.5120607200664718e-05 -5.674646141021565e-11 -1.3457921564840096e-10 -1.0991097944676344e-07 1.6617376344425137e-05 1.1870972503951787e-05 0.0003956538127648881
3.462 0.9999770884650958 0.9998254252721245 1.000545500039003 -1.5130689597411482e-09 -2.644948197862928e-05 -3.993417038431332e-05 -4.1255176337307464e-10 -3.6131700416442795e-10 -1.122147537822961e-07 2.3072509246244195e-05 1.6478009874611647e-05 0.0005493326523655438 0.9999924805584407 0.9998364198360346 1.0001790383812907 6.751095594534451e-11 -1.05223999936259e-05 -1.0964940164482604e-05 8.993188354821197e-11 -1.5818946009168493e-10 -1.1174694661125179e-07 7.519972209656144e-06 5.372270892448266e-06 0.00017905107999730878 0.9999991535739955 0.9998411862821731 1.0000201582001156 1.5344155164429112e-10 -1.2068465057708646e-06 -1.2118281500087554e-06 1.504488183663936e-10 -1.8683006056545322e-10 -1.1165891924963863e-07 8.464257657538151e-07 6.056355891626355e-07 2.015826160616966e-05 0.9999999153460845 0.9998417304047893 1.0000020209133669 1.5791804125584925e-10 -1.210694956860292e-07 -1.2111950250566147e-07 1.5561417807762422e-10 -1.8995897598812255e-10 -1.1164897868856666e-07 8.465398555925496e-08 7.043278863105132e-08 2.021045372653764e-06 0.9999999925328129 0.9998417855381281 1.000000183149305 1.583264105386543e-10 -1.082789149794657e-08 -1.0828513548008083e-08 1.5612995741442602e-10 -1.902034301987884e-10 -1.1164797087758624e-07 7.477641293569343e-09 3.672997524125494e-08 1.8422427546823467e-07 0.999983415038422 0.9998299444223727 1.0003948819574962 -2.3902605022614046e-10 -2.2352472807839574e-05 -2.5085494477028416e-05 -5.663038595162317e-11 -1.356239257953789e-10 -1.1188255019115508e-07 1.6594149014322716e-05 1.1854375241862599e-05 0.0003951007741128922
3.472 0.9999772026409447 0.9998255068705502 1.0005427816052985 -1.5054468852657852e-09 -2.631767684965804e-05 -3.973516648935489e-05 -4.0920066361809166e-10 -3.610341141655948e-10 -1.1422568807691837e-07 2.2957531207382624e-05 1.6395869804104205e-05 0.0005465951287796908 0.9999924843138408 0.9998364225616839 1.000178948965896 6.713263653191024e-11 -1.0517144871411672e-05 -1.0959463985039549e-05 8.993816671066865e-11 -1.5912012163768095e-10 -1.137484315943124e-07 7.516216554691278e-06 5.369584266437579e-06 0.00017896165766515844 0.9999991536163296 0.9998411863555842 1.0000201571945546 1.5313816421793991e-10 -1.2067862062485353e-06 -1.2117675449254866e-06 1.5054236969395283e-10 -1.8782277297747478e-10 -1.1365841526028509e-07 8.463834257510969e-07 6.056029866403372e-07 2.015725577308599e-05 0.9999999153465692 0.9998417304483017 1.0000020209046925 1.5762894604462205e-10 -1.21068871285327e-07 -1.2111882023896218e-07 1.557223129981286e-10 -1.9096285533063705e-10 -1.136482586467266e-07 8.465333093480847e-08 7.044657636034786e-08 2.0210402048604596e-06 0.9999999925328797 0.9998417855813411 1.000000183150635 1.5803855546494993e-10 -1.0827865964408653e-08 -1.0828430199355442e-08 1.5623943886602178e-10 -1.9120795706125953e-10 -1.1364722911605611e-07 7.475522573330284e-09 3.6763900889736324e-08 1.8427099918228874e-07 0.9999834382204421 0.9998299610242933 1.000394329998072 -2.3904371006684883e-10 -2.232122927685024e-05 -2.5050430783538743e-05 -5.6471072876675835e-11 -1.3662721877007078e-10 -1.1388723889979444e-07 1.6570954163955047e-05 1.1837801157208932e-05 0.0003945485084212543
3.482 0.999977316247826 0.9998255880633317 1.0005400767188666 -1.4979345976087354e-09 -2.61865285316937e-05 -3.9537154274265845e-05 -4.0582963389673675e-10 -3.607021807292935e-10 -1.1627034767527623e-07 2.2843126138808618e-05 1.6314139179767544e-05 0.0005438712473570024 0.9999924880673658 0.9998364252867565 1.0001788595952181 6.668340566953208e-11 -1.0511892370596975e-05 -1.0953990535335543e-05 8.999662096257511e-11 -1.600103174114481e-10 -1.1578350134872247e-07 7.512462776526315e-06 5.366898939004264e-06 0.00017887227996236273 0.9999991536586625 0.9998411864297552 1.0000201561891056 1.5276449553266033e-10 -1.2067259068858427e-06 -1.2117069381260188e-06 1.506887775759375e-10 -1.8877532645930348e-10 -1.1569146005066059e-07 8.463410867411808e-07 6.055702862494146e-07 2.0156250014245494e-05 0.9999999153470543 0.999841730492576 1.0000020208960798 1.572700860924168e-10 -1.2106824424821125e-07 -1.2111813280549463e-07 1.5588338972582467e-10 -1.9192675974752945e-10 -1.1568108349282927e-07 8.465265400857263e-08 7.045980337255896e-08 2.0210355540604127e-06 0.9999999925329468 0.9998417856253158 1.000000183152027 1.5768042466464446e-10 -1.0827837629802416e-08 -1.0828341715698099e-08 1.5640184198632584e-10 -1.9217234426747074e-10 -1.1568003158669596e-07 7.473137708767475e-09 3.679678496057561e-08 1.8432368078269614e-07 0.99998346137006 0.9998299776038331 1.0003937788102333 -2.3913370424486883e-10 -2.229002941296815e-05 -2.5015416095489997e-05 -5.6261145626249514e-11 -1.3758844912612024e-10 -1.1592556661401787e-07 1.6547791735986114e-05 1.1821250208672765e-05 0.0003939970146386532
3.492 0.9999774292885754 0.9998256688525062 1.0005373853121984 -1.4905393372325925e-09 -2.605603376280717e-05 -3.9340128839406604e-05 -4.024484849976871e-10 -3.6032032323048805e-10 -1.1834926287041546e-07 2.2729291168504165e-05 1.623281594950978e-05 0.0005411609400627856 0.9999924918190182 0.999836428011265 1.0001787702692366 6.615910004718775e-11 -1.0506642501864531e-05 -1.0948519858729063e-05 9.009491102755755e-11 -1.608587321663761e-10 -1.1785268446752565e-07 7.508710860651328e-06 5.364214899797749e-06 0.00017878294685854464 0.9999991537009947 0.9998411865046987 1.0000201551837693 1.5231662017361548e-10 -1.2066656196171138e-06 -1.2116463744655493e-06 1.5087552601371617e-10 -1.896867570102874e-10 -1.1775858127123859e-07 8.462987411167726e-07 6.055374852388936e-07 2.0155244189645527e-05 0.9999999153475414 0.9998417305376237 1.0000020208875302 1.5683742425147672e-10 -1.2106762645520506e-07 -1.2111748550502328e-07 1.5608461155737446e-10 -1.9284933729428644e-10 -1.1774798070158718e-07 8.465200483025199e-08 7.047252601277896e-08 2.021029892570532e-06 0.9999999925330155 0.9998417856700644 1.0000001831534822 1.5724859389299597e-10 -1.0827818518127668e-08 -1.0828293689642367e-08 1.566047824186474e-10 -1.9309604177200267e-10 -1.1774690618777138e-07 7.471198224439663e-09 3.682875298594454e-08 1.8436541966191986e-07 0.9999834844873225 0.9998299941610369 1.000393228392903 -2.3930065788334225e-10 -2.2258873166947244e-05 -2.4980450388693112e-05 -5.601233732334304e-11 -1.3850613090627417e-10 -1.1799806291742081e-07 1.6524661670578757e-05 1.1804722353304834e-05 0.0003934462916767303
3.502 0.9999775417660152 0.9998257492401019 1.0005347073181141 -1.4832239150444737e-09 -2.5926189292068604e-05 -3.914408528111675e-05 -3.990806547366352e-10 -3.5988824248536176e-10 -1.2046297307449082e-07 2.2616023447951478e-05 1.6151898078182566e-05 0.0005384641391989193 0.9999924955687985 0.999836430735223 1.0001786809879223 6.559904440253751e-11 -1.0501395269450766e-05 -1.0943051969769275e-05 9.020687772204992e-11 -1.616646595317219e-10 -1.1995651754234274e-07 7.504960800837907e-06 5.3615321445295734e-06 0.00017869365827641383 0.9999991537433262 0.9998411865804274 1.0000201541785392 1.5183448017966428e-10 -1.2066053505897134e-06 -1.2115858696760264e-06 1.5107594423496427e-10 -1.9055633173899488e-10 -1.198603152038753e-07 8.462563868426882e-07 6.055045857438398e-07 2.015423816913784e-05 0.9999999153480299 0.9998417305834585 1.0000020208790363 1.5636981632734773e-10 -1.2106702370478598e-07 -1.2111689466010447e-07 1.5629981747929288e-10 -1.9373010245837671e-10 -1.1984948605929783e-07 8.465141268846772e-08 7.048479497968807e-08 2.021022326634348e-06 0.9999999925330861 0.9998417857156001 1.000000183154993 1.5678255655918216e-10 -1.0827814552601105e-08 -1.082830185845948e-08 1.5682138714132902e-10 -1.939777766565653e-10 -1.1984838864764116e-07 7.470092919184787e-09 3.6859909912161074e-08 1.8438687472802025e-07 0.9999835075722745 0.9998300106959498 1.0003926787449986 -2.3950600150293806e-10 -2.222776048354516e-05 -2.4945533609557266e-05 -5.575043069077669e-11 -1.3937983594781232e-10 -1.2010526504354174e-07 1.65015639165334e-05 1.1788217554443979e-05 0.0003928963384075669
3.512 0.9999776536829527 0.9998258292281381 1.0005320426697628 -1.4759235177884453e-09 -2.579699187557292e-05 -3.8949018686573945e-05 -3.9574719266847183e-10 -3.594050920183407e-10 -1.2261202550333434e-07 2.2503320158183938e-05 1.607138355186809e-05 0.0005357807774305412 0.9999924993167091 0.9998364334586444 1.0001785917512414 6.506930865567286e-11 -1.0496150669187639e-05 -1.0937586847529287e-05 9.030837801020565e-11 -1.624274136890811e-10 -1.220955449545714e-07 7.501212603652881e-06 5.35885067807471e-06 0.00017860441411766687 0.9999991537856583 0.999841186656955 1.000020153173403 1.5138384377489098e-10 -1.2065450961761972e-06 -1.2115254046215701e-06 1.5126591838693433e-10 -1.9138308001707705e-10 -1.2199720546159895e-07 8.46214031344802e-07 6.054715954476502e-07 2.0153231872656402e-05 0.9999999153485208 0.9998417306300929 1.000002020870586 1.5593394054092638e-10 -1.2106643284747212e-07 -1.2111634077226506e-07 1.5650431504717524e-10 -1.9456826442572868e-10 -1.219861438569791e-07 8.465088348028308e-08 7.049663608893117e-08 2.021012786621233e-06 0.999999992533159 0.9998417857619353 1.0000001831565473 1.5634856770775653e-10 -1.0827822420019598e-08 -1.082834656080023e-08 1.570275007140751e-10 -1.9481654872175957e-10 -1.2198502295922878e-07 7.469811518606011e-09 3.6890298770910993e-08 1.843881044293908e-07 0.9999835306249629 0.9998300272086169 1.0003921298654344 -2.3968418936291304e-10 -2.2196691298443547e-05 -2.4910665670116634e-05 -5.549894560702794e-11 -1.4020853588613234e-10 -1.2224771943132605e-07 1.6478498436215506e-05 1.1771735785211003e-05 0.0003923471536891176
3.522 0.9999777650421809 0.9998259088186207 1.0005293913006232 -1.4685773193018393e-09 -2.5668438280889654e-05 -3.8754924152381955e-05 -3.9245343115941016e-10 -3.588703841792634e-10 -1.2479697534583023e-07 2.239117850437305e-05 1.5991270373670867e-05 0.0005331107877992362 0.9999925030627502 0.9998364361815422 1.0001785025591563 6.463146938806292e-11 -1.0490908690231362e-05 -1.0932124454731581e-05 9.039114541894748e-11 -1.6314615319307008e-10 -1.2427032044170207e-07 7.497466283466834e-06 5.3561705102877985e-06 0.00017851521431385507 0.9999991538279909 0.9998411867342932 1.000020152168345 1.5102656680821888e-10 -1.2064848474375183e-06 -1.2114649433503292e-06 1.5143637176239412e-10 -1.9216650425734798e-10 -1.241698050574934e-07 8.461716877374619e-07 6.05438521768723e-07 2.01522252918483e-05 0.9999999153490141 0.9998417306775396 1.0000020208621638 1.5559122662490665e-10 -1.2106584450600853e-07 -1.211157874055863e-07 1.5668946422060365e-10 -1.9536302330501265e-10 -1.2415850663752798e-07 8.465041087214619e-08 7.050802966515477e-08 2.0210017117983825e-06 0.9999999925332343 0.999841785809083 1.0000001831581296 1.5600785506376184e-10 -1.0827832716118148e-08 -1.0828391992405458e-08 1.572139189030479e-10 -1.9561203414321992e-10 -1.241573617649561e-07 7.470124285945414e-09 3.691986737381691e-08 1.8437451242519298e-07 0.9999835536454316 0.9998300436990836 1.0003915817531208 -2.397737667723085e-10 -2.2165665541902553e-05 -2.4875846466211636e-05 -5.526579341214111e-11 -1.409914498833671e-10 -1.2442597975309163e-07 1.6455465200396353e-05 1.1755277024461013e-05 0.00039179873641107595
3.532 0.9999778758464786 0.9998259880135482 1.0005267531445028 -1.4611480018898974e-09 -2.5540525294083973e-05 -3.8561796810733414e-05 -3.8919053598110795e-10 -3.5828342523441604e-10 -1.270183871600087e-07 2.2279595701877052e-05 1.591155655383483e-05 0.0005304541037052226 0.9999925068069219 0.9998364389039294 1.0001784134116272 6.43223753134498e-11 -1.0485669324902705e-05 -1.0926664765249856e-05 9.046062686942925e-11 -1.6382004265651332e-10 -1.264814053480571e-07 7.493721850741078e-06 5.353491647754884e-06 0.0001784260588572293 0.9999991538703226 0.9998411868124546 1.0000201511633475 1.5079970598630392e-10 -1.206424597416477e-06 -1.2114044604555655e-06 1.5159309672758514e-10 -1.9290570742161757e-10 -1.263786746290519e-07 8.461293655024789e-07 6.054053642445147e-07 2.0151218476590373e-05 0.9999999153495093 0.9998417307258112 1.0000020208537521 1.5537882102254553e-10 -1.21065251938446e-07 -1.2111520953652528e-07 1.568607805275312e-10 -1.9611360514702646e-10 -1.2636713504667538e-07 8.464998823820736e-08 7.051891028118621e-08 2.0209895439518445e-06 0.9999999925333108 0.9998417858570547 1.000000183159722 1.5579701668637088e-10 -1.0827838858889278e-08 -1.0828412906195669e-08 1.573866094699467e-10 -1.9636328218736435e-10 -1.2636596596880795e-07 7.470839820961794e-09 3.694848047398753e-08 1.8435087830574434e-07 0.9999835766337252 0.9998300601673938 1.0003910344069689 -2.3973733955534346e-10 -2.2134683146856906e-05 -2.4841075904805134e-05 -5.5044171530818506e-11 -1.4172793098569268e-10 -1.2664060893459793e-07 1.6432464175955554e-05 1.1738841248047003e-05 0.00039125108551862485
3.542 0.9999779860986086 0.9998260668149078 1.0005241281355342 -1.4536214632771346e-09 -2.5413249725367066e-05 -3.8369631843129966e-05 -3.859498772271695e-10 -3.5764414240642536e-10 -1.292768342401115e-07 2.2168568965062396e-05 1.5832240102004254e-05 0.0005278106588684527 0.9999925105492241 0.9998364416258186 1.0001783243086106 6.415596856392344e-11 -1.0480432573004461e-05 -1.0921207777264687e-05 9.052296918755298e-11 -1.644486001564636e-10 -1.2872937031184064e-07 7.489979302810405e-06 5.350814087591198e-06 0.00017833694778220685 0.9999991539126519 0.9998411868914507 1.0000201501583894 1.5071722110353167e-10 -1.206364347423903e-06 -1.2113439560664395e-06 1.517416630223165e-10 -1.9360015029246005e-10 -1.286243840859422e-07 8.460870627882256e-07 6.053721122401405e-07 2.0150211493330914e-05 0.999999915350004 0.999841730774919 1.0000020208453295 1.5531055267723232e-10 -1.2106465621617787e-07 -1.211146068497955e-07 1.5702353884774216e-10 -1.9681916962720353e-10 -1.2861259875677098e-07 8.464961205921657e-08 7.052919595154848e-08 2.0209764244161628e-06 0.9999999925333878 0.9998417859058633 1.0000001831613035 1.5573012064025212e-10 -1.0827842063526067e-08 -1.08284093898982e-08 1.5755089793174292e-10 -1.9706965707809004e-10 -1.2861140513146984e-07 7.47193545732913e-09 3.6975985133525035e-08 1.8431816582646615e-07 0.9999835995898876 0.9998300766135921 1.0003904878258876 -2.39560860239488e-10 -2.210374405420757e-05 -2.4806353918190123e-05 -5.482812928405273e-11 -1.4241720418284512e-10 -1.2889217818839587e-07 1.6409495316386158e-05 1.1722428422282888e-05 0.0003907041999913214
3.552 0.9999780958013216 0.9998261452246774 1.0005215162081724 -1.4459937176192025e-09 -2.5286608406857417e-05 -3.8178424473137276e-05 -3.827396638456553e-10 -3.5695215050898693e-10 -1.3157289724100457e-07 2.205809550810946e-05 1.5753319027710736e-05 0.0005251803872959603 0.9999925142896559 0.9998364443472232 1.0001782352500592 6.413518749343419e-11 -1.0475198440703394e-05 -1.0915753507922073e-05 9.056738819119721e-11 -1.650310486630128e-10 -1.3101479427925885e-07 7.486238625663215e-06 5.3481378191268895e-06 0.00017824788110981082 0.9999991539549776 0.9998411869712949 1.0000201491534446 1.5078145249463496e-10 -1.2063041045950183e-06 -1.2112834479007528e-06 1.5187089274570755e-10 -1.9424890562717016e-10 -1.3090751162895634e-07 8.460447671021459e-07 6.053387509882012e-07 2.0149204386794784e-05 0.9999999153504973 0.9998417308248758 1.0000020208368703 1.5538915948053735e-10 -1.2106406502763368e-07 -1.2111399746208066e-07 1.5716693240738914e-10 -1.9747927403064736e-10 -1.308954762882235e-07 8.464927366277791e-08 7.053883139372294e-08 2.0209623561001392e-06 0.9999999925334625 0.9998417859555209 1.0000001831628489 1.5581017868673702e-10 -1.0827849585174339e-08 -1.0828399219311029e-08 1.57695917812015e-10 -1.977306684310502e-10 -1.308942572399386e-07 7.473446620147944e-09 3.700229172080097e-08 1.8427590418001398e-07 0.9999836225139613 0.9998300930377226 1.0003899420087814 -2.392409849184355e-10 -2.207284821111416e-05 -2.4771680456919235e-05 -5.462785990872617e-11 -1.4305874475299277e-10 -1.3118126766613443e-07 1.6386558563309e-05 1.170603850513876e-05 0.0003901580787913783
3.562 0.9999782049573547 0.9998262232448255 1.0005189172971976 -1.438263524980281e-09 -2.516059818356077e-05 -3.798816994549155e-05 -3.7958723983019413e-10 -3.5620658856409336e-10 -1.33907167572788e-07 2.19481725573153e-05 1.5674791349920308e-05 0.0005225632232870574 0.9999925180282172 0.9998364470681564 1.000178146235924 6.425970511730291e-11 -1.0469966932095143e-05 -1.0910301972308773e-05 9.05649942984608e-11 -1.6556688086268262e-10 -1.333382648309585e-07 7.482499804606979e-06 5.345462832441416e-06 0.00017815885880549927 0.9999991539972992 0.9998411870519996 1.000020148148487 1.5099149634427942e-10 -1.2062438745652722e-06 -1.2112229531782861e-06 1.5195180036621256e-10 -1.9485138830756323e-10 -1.3322864445411616e-07 8.460024638097387e-07 6.053052724298266e-07 2.01481971787991e-05 0.9999999153509881 0.9998417308756946 1.0000020208283484 1.5561406908798194e-10 -1.2106348337433423e-07 -1.2111339829206971e-07 1.572619304101222e-10 -1.9809320653217356e-10 -1.3321635449110317e-07 8.464894761081074e-08 7.054781871997383e-08 2.0209476721004286e-06 0.9999999925335356 0.9998417860060403 1.0000001831643308 1.5603674352196115e-10 -1.0827866770021825e-08 -1.0828399022213542e-08 1.577924065251627e-10 -1.9834549219947577e-10 -1.33215109765175e-07 7.475222019245183e-09 3.702741990369713e-08 1.8422786487003797e-07 0.9999836454059913 0.9998301094398306 1.0003893969545559 -2.3877811576131135e-10 -2.2041995562691305e-05 -2.4737055470159787e-05 -5.447197523626931e-11 -1.436520357305867e-10 -1.3350846582567403e-07 1.6363653857523652e-05 1.168967145474433e-05 0.00038961272082865323
3.572 0.999978313569431 0.9998263008773112 1.0005163313377206 -1.43043832422305e-09 -2.503521590690873e-05 -3.779886351195509e-05 -3.7652489231365636e-10 -3.55407397918846e-10 -1.3628024395798024e-07 2.183879736516352e-05 1.5596655106503e-05 0.0005199591014762392 0.999992521764909 0.9998364497886326 1.0001780572661623 6.451940257514327e-11 -1.0464738041607042e-05 -1.0904853169943291e-05 9.048310740151802e-11 -1.660552569716251e-10 -1.3570037896161154e-07 7.478762836053684e-06 5.342789126312745e-06 0.0001780698807899689 0.9999991540396159 0.9998411871335783 1.0000201471434964 1.5133715443242613e-10 -1.2061836528049316e-06 -1.2111624723814083e-06 1.5195213496118336e-10 -1.9540731851124778e-10 -1.3558837872192296e-07 8.459601469824085e-07 6.052716824206818e-07 2.014718989909379e-05 0.999999915351476 0.9998417309273887 1.0000020208197427 1.5597472391579766e-10 -1.210629071600218e-07 -1.2111281042485982e-07 1.57276050822433e-10 -1.986601798809914e-10 -1.355758289477178e-07 8.464859178071064e-08 7.055621735427596e-08 2.0209332995876255e-06 0.9999999925336055 0.999841786057435 1.0000001831657293 1.5639941128350308e-10 -1.082788919767826e-08 -1.082840980426504e-08 1.5780821288762893e-10 -1.9891372546980122e-10 -1.3557455826468864e-07 7.476805120463655e-09 3.7051486509090705e-08 1.841849216439146e-07 0.9999836682660215 0.9998301258199616 1.0003888526621239 -2.3818188492452884e-10 -2.2011186044289576e-05 -2.4702478890429978e-05 -5.4392681739686135e-11 -1.441963249077284e-10 -1.3587437097031037e-07 1.6340781151432058e-05 1.1673327237854664e-05 0.00038906812497724455
3.582 0.9999784216402606 0.9998263781240847 1.0005137582651877 -1.4225456913858067e-09 -2.4910458434181357e-05 -3.7610500434013673e-05 -3.735664840719127e-10 -3.5455415726576235e-10 -1.3869273476046168e-07 2.1729967214192437e-05 1.5518908357098703e-05 0.000517367956876631 0.9999925254997317 0.9998364525086664 1.000177968340744 6.488355440757715e-11 -1.0459511754014991e-05 -1.0899407086058363e-05 9.030846953661852e-11 -1.6649567877893504e-10 -1.381017422834021e-07 7.475027730192499e-06 5.340116709877033e-06 0.00017798094699287255 0.9999991540819272 0.9998411872160446 1.0000201461384643 1.517877580678463e-10 -1.2061234252688937e-06 -1.2111019923473944e-06 1.5185841852855126e-10 -1.959157249412559e-10 -1.3798731942223284e-07 8.459178227019145e-07 6.052379989573e-07 2.014618261063841e-05 0.9999999153519608 0.9998417309799718 1.0000020208110456 1.5644062004591716e-10 -1.2106232208805077e-07 -1.2111222034208133e-07 1.5719612486655645e-10 -1.9918022317017427e-10 -1.379745052317732e-07 8.46481627711261e-08 7.056411448087877e-08 2.0209204940870746e-06 0.9999999925336721 0.9998417861097187 1.0000001831670362 1.568671607947297e-10 -1.0827902933953843e-08 -1.0828418818296706e-08 1.5772966742104476e-10 -1.9943482655942358e-10 -1.3797320777759167e-07 7.477584103252971e-09 3.7074646117214384e-08 1.841615629613161e-07 0.9999836910940959 0.9998301421781611 1.000388309130413 -2.3748259393543346e-10 -2.198041958163591e-05 -2.4667950636888388e-05 -5.440372635359529e-11 -1.4469130246213959e-10 -1.3827958948686092e-07 1.6317940411791465e-05 1.1657005831817399e-05 0.000388524290128927
3.592 0.9999785291725407 0.9998264549870864 1.0005111980153822 -1.414633837120374e-09 -2.4786322636700115e-05 -3.7423075997397256e-05 -3.706954660758945e-10 -3.536469682748508e-10 -1.4114525784911947e-07 2.1621679407416667e-05 1.5441549176077657e-05 0.0005147897248834105 0.9999925292326857 0.9998364552282721 1.0001778794596534 6.53003565561693e-11 -1.045428805293236e-05 -1.0893963706952575e-05 9.005951271995562e-11 -1.6688824117030255e-10 -1.4054296964629385e-07 7.4712945023767125e-06 5.337445595787687e-06 0.00017789205740185746 0.9999991541242328 0.9998411872994124 1.000020145133398 1.5229139015475566e-10 -1.2060631773171329e-06 -1.2110415010076619e-06 1.5168911820046869e-10 -1.9637658661634438e-10 -1.4042608014610205e-07 8.458755034722213e-07 6.052042413981947e-07 2.0145175401780334e-05 0.9999999153524424 0.9998417310334581 1.000002020802264 1.569594977868966e-10 -1.2106171350762086e-07 -1.211116158658628e-07 1.5704068296564525e-10 -1.9965280855850353e-10 -1.4041299679356414e-07 8.46476361451863e-08 7.057158157593421e-08 2.0209102052445067e-06 0.9999999925337358 0.9998417861629056 1.0000001831682583 1.5738830567695128e-10 -1.0827892929897427e-08 -1.0828413426749806e-08 1.5757566387357404e-10 -1.9990840098170947e-10 -1.4041167247883686e-07 7.477112421634053e-09 3.709701774574648e-08 1.841683001109334e-07 0.9999837138902592 0.9998301585144751 1.0003877663583662 -2.367311834566429e-10 -2.1949696099451792e-05 -2.4633470629364584e-05 -5.4487282154372406e-11 -1.4513647760314635e-10 -1.4072473748621826e-07 1.629513161100008e-05 1.1640707217975958e-05 0.0003879812152368351
3.602 0.9999786361689544 0.9998265314682477 1.000508650524415 -1.40675640425394e-09 -2.466280541186512e-05 -3.7236585526064944e-05 -3.678706449081667e-10 -3.5268579240159655e-10 -1.4363843981411694e-07 2.1513931253387862e-05 1.536457564149264e-05 0.0005122243412246956 0.9999925329637722 0.9998364579474645 1.0001777906228841 6.571317090349403e-11 -1.0449066932767306e-05 -1.0888523033284058e-05 8.978016540280684e-11 -1.6723217624092004e-10 -1.430246851700936e-07 7.467563160412597e-06 5.33477579049097e-06 0.00017780321205870323 0.9999991541665333 0.9998411873836967 1.0000201441283125 1.527912306308856e-10 -1.2060029041955756e-06 -1.2109809999605887e-06 1.5148862720546787e-10 -1.9678943301528816e-10 -1.429052843547712e-07 8.458331977059892e-07 6.051704183820117e-07 2.0144168333268127e-05 0.9999999153529208 0.9998417310878619 1.000002020793413 1.5747461138230792e-10 -1.2106107683432336e-07 -1.2111099880024658e-07 1.5685372066291726e-10 -2.000774293468135e-10 -1.428919268865801e-07 8.46470196143761e-08 7.057864126133544e-08 2.020902478542405e-06 0.9999999925337957 0.9998417862170103 1.000000183169411 1.5790524212553366e-10 -1.082785499930806e-08 -1.082839542635178e-08 1.5738991410861468e-10 -2.003337658211547e-10 -1.4289057517837249e-07 7.475389567465505e-09 3.7118635696253554e-08 1.8420500806000305e-07 0.9999837366545564 0.9998301748289503 1.0003872243449365 -2.3598366422909495e-10 -2.1919015533481997e-05 -2.4599038801934457e-05 -5.459996160475518e-11 -1.455317106925644e-10 -1.432104399653415e-07 1.627235471363974e-05 1.162443137165024e-05 0.00038743889930559173
3.612 0.9999787426321719 0.9998266075694909 1.0005061157287138 -1.3989493451330748e-09 -2.4539903688625376e-05 -3.7051024381626026e-05 -3.6504842904926325e-10 -3.5166945466336824e-10 -1.4617291678878316e-07 2.1406720057272608e-05 1.528798582869268e-05 0.0005096717418886377 0.999992536692992 0.9998364606662602 1.000177701830427 6.60829275899663e-11 -1.0443848403522135e-05 -1.0883085078671742e-05 8.951720123632397e-11 -1.6752709434020856e-10 -1.4554752229992472e-07 7.463833697634288e-06 5.332107288990266e-06 0.0001777144109979952 0.999999154208828 0.9998411874689116 1.000020143123221 1.532472285506139e-10 -1.2059426174174389e-06 -1.210920503845757e-06 1.5130385648428229e-10 -1.9715373087609339e-10 -1.4542556498925026e-07 8.457909036469235e-07 6.051365226102552e-07 2.0143161367346192e-05 0.9999999153533953 0.9998417311431981 1.0000020207845064 1.579460819893085e-10 -1.2106042358212562e-07 -1.2111038396432913e-07 1.5668289316109146e-10 -2.0045342797565019e-10 -1.4541192852706234e-07 8.464635191027913e-08 7.05852607115628e-08 2.020896273968114e-06 0.9999999925338523 0.9998417862720471 1.0000001831705077 1.5837815760248717e-10 -1.0827800554715238e-08 -1.0828379459480025e-08 1.572204131016284e-10 -2.007107733687923e-10 -1.4541054842481665e-07 7.472918017435616e-09 3.7139444401563314e-08 1.8425952064239579e-07 0.9999837593870313 0.9998301911216326 1.000386683089077 -2.3527834342375317e-10 -2.1888377834820632e-05 -2.45646551023775e-05 -5.4695404523943346e-11 -1.4587642032628206e-10 -1.4573733161155947e-07 1.6249609669121407e-05 1.1608178257055985e-05 0.00038689734132858197
3.622 0.9999788485648499 0.9998266832927285 1.0005035935650128 -1.3912193370522815e-09 -2.441761442181387e-05 -3.68663879482167e-05 -3.6220350807177894e-10 -3.5059897247609493e-10 -1.4874933438636794e-07 2.1300043125047857e-05 1.5211777813670995e-05 0.0005071318630947613 0.9999925404203467 0.999836463384674 1.000177613082263 6.639918685633408e-11 -1.0438632486342074e-05 -1.0877649855588478e-05 8.929827871054257e-11 -1.677728393076578e-10 -1.4811212306112647e-07 7.460106097228944e-06 5.329440078869185e-06 0.0001776256541879817 0.999999154251118 0.9998411875550727 1.000020142118127 1.5364898993831358e-10 -1.2058823394444803e-06 -1.2108600269207322e-06 1.5116331273611022e-10 -1.9746955751133205e-10 -1.4798756329253261e-07 8.457486118851093e-07 6.051025362636319e-07 2.0142154349421395e-05 0.999999915353867 0.9998417311994814 1.0000020207755465 1.5836341704727537e-10 -1.210597758028435e-07 -1.2110978541968613e-07 1.5655573159613474e-10 -2.0078064764915454e-10 -1.4797364297047108e-07 8.464568672145485e-08 7.05913714893968e-08 2.0208898964071566e-06 0.9999999925339059 0.9998417863280312 1.0000001831715513 1.5879688299758163e-10 -1.0827751663655659e-08 -1.0828379625503773e-08 1.5709474788286099e-10 -2.0103901524239465e-10 -1.479722341747349e-07 7.470475304713097e-09 3.715933107744992e-08 1.8431305771420636e-07 0.999983782087729 0.9998302073925692 1.0003861425897314 -2.346250451183618e-10 -2.185778296579296e-05 -2.4530319478140402e-05 -5.474664339955242e-11 -1.4617017954913838e-10 -1.483060561999718e-07 1.6226896416305548e-05 1.1591947830753364e-05 0.0003863565402324502
3.632 0.9999789539696325 0.9998267586398643 1.0005010839703525 -1.3835526694778145e-09 -2.4295934579392256e-05 -3.668267162009181e-05 -3.5933929847543174e-10 -3.494739686677934e-10 -1.5136834721067784e-07 2.1193897777646995e-05 1.5135949683121275e-05 0.0005046046413396298 0.9999925441458365 0.9998364661027218 1.000177524378364 6.667372651567125e-11 -1.0433419199043265e-05 -1.0872217362441704e-05 8.912330044022015e-11 -1.679691892097562e-10 -1.507191402157159e-07 7.456380344470489e-06 5.326774149038507e-06 0.00017753694153063327 0.9999991542934024 0.9998411876421952 1.0000201411130247 1.5400756707134491e-10 -1.205822089626334e-06 -1.2107995688725333e-06 1.5106643671633705e-10 -1.9773608641883635e-10 -1.5059193115793786e-07 8.457063140790615e-07 6.050684426209059e-07 2.014114707772918e-05 0.9999999153543359 0.9998417312567277 1.0000020207665277 1.5873748071329579e-10 -1.2105915316726418e-07 -1.2110920217821866e-07 1.5647275015071846e-10 -2.010593243816018e-10 -1.5057772155962202e-07 8.464507013323307e-08 7.059690279232132e-08 2.0208818237902917e-06 0.9999999925339564 0.9998417863849779 1.0000001831725358 1.5917254345526605e-10 -1.0827727915200344e-08 -1.0828395448837198e-08 1.570129930494561e-10 -2.013185711730883e-10 -1.5057628381137284e-07 7.468731439889525e-09 3.7178176417690085e-08 1.843494741945792e-07 0.9999838047566939 0.9998302236418075 1.0003856028458358 -2.340117881770572e-10 -2.1827230886345307e-05 -2.449603186201839e-05 -5.475468950166591e-11 -1.4641264461031502e-10 -1.5091726684619482e-07 1.6204214896024914e-05 1.1575740050702396e-05 0.00038581649488306143
3.642 0.9999790588491508 0.999826833612793 1.0004985868820842 -1.3759351776462796e-09 -2.4174861130162687e-05 -3.649987079901136e-05 -3.564774186531408e-10 -3.4829428680189784e-10 -1.5403062033667766e-07 2.1088281363475862e-05 1.5060499543781953e-05 0.0005020900134851653 0.9999925478694637 0.9998364688204209 1.0001774357186994 6.69178812606933e-11 -1.0428208546357591e-05 -1.0866787581515864e-05 8.897321112546914e-11 -1.6811578996321093e-10 -1.5336923590897486e-07 7.452656436969725e-06 5.324109498088801e-06 0.00017744827292519546 0.9999991543356823 0.9998411877302943 1.0000201401079056 1.5433482211507163e-10 -1.2057618735277016e-06 -1.210739113010413e-06 1.5099502171027682e-10 -1.9795372913393543e-10 -1.5323932974196935e-07 8.456640112301931e-07 6.050342366997867e-07 2.0140139418176667e-05 0.9999999153548024 0.9998417313149525 1.0000020207574425 1.5907971857996123e-10 -1.2105856170803113e-07 -1.2110861796846032e-07 1.5641491006454628e-10 -2.0128860386950627e-10 -1.5322482542124338e-07 8.464452600156188e-08 7.060181256867252e-08 2.020871373602155e-06 0.9999999925340048 0.9998417864429031 1.000000183173454 1.5951654169800746e-10 -1.0827735096369495e-08 -1.0828410437696662e-08 1.569566509425547e-10 -2.0154874373580367e-10 -1.5322335799741485e-07 7.467973263076695e-09 3.719590204102592e-08 1.8436202584456303e-07 0.9999838273939707 0.9998302398693945 1.0003850638563254 -2.334266566557028e-10 -2.1796721542286564e-05 -2.446179217102119e-05 -5.4738805250965976e-11 -1.4660403477614603e-10 -1.5357162670380358e-07 1.618156506212168e-05 1.1559554884673603e-05 0.00038527720415124366
3.652 0.999979163206022 0.9998269082134004 1.0004961022378784 -1.368369501380606e-09 -2.4054391041445288e-05 -3.631798090493034e-05 -3.5363846479106924e-10 -3.47060599379375e-10 -1.567368279456124e-07 2.0983191260388097e-05 1.4985425523706359e-05 0.0004995879168209636 0.9999925515912289 0.999836471537787 1.0001773471032478 6.712706522923575e-11 -1.042300051625422e-05 -1.0861360492055339e-05 8.882944762591577e-11 -1.6821270501679175e-10 -1.560630807239717e-07 7.448934386037429e-06 5.321446135225402e-06 0.0001773596483456103 0.9999991543779582 0.9998411878193869 1.0000201391027703 1.5462627808551843e-10 -1.2057016807012521e-06 -1.210678639330985e-06 1.5093062449309765e-10 -1.9812200486495816e-10 -1.5593042964167337e-07 8.456217145933538e-07 6.049999273208473e-07 2.0139131383349107e-05 0.9999999153552666 0.9998417313741714 1.0000020207482914 1.5938578345324326e-10 -1.2105799000947193e-07 -1.211080130164285e-07 1.5636423399708266e-10 -2.0146867803888354e-10 -1.559156250326878e-07 8.46440568447975e-08 7.06061011655691e-08 2.0208587840466317e-06 0.9999999925340506 0.9998417865018228 1.000000183174306 1.5982407399176718e-10 -1.0827762261767154e-08 -1.0828404556827915e-08 1.5690738522841798e-10 -2.0173013454876108e-10 -1.559141275034294e-07 7.468103602550937e-09 3.7212495442233505e-08 1.843534601501054e-07 0.9999838499996045 0.9998302560753777 1.0003845256201465 -2.3287366371397277e-10 -2.1766254862597614e-05 -2.4427600319406485e-05 -5.471779533248859e-11 -1.4674431645683894e-10 -1.5626980839769923e-07 1.6158946882883615e-05 1.1543392311130033e-05 0.00038473866698793605
3.662 0.9999792670428507 0.9998269824435624 1.0004936299757292 -1.3608760354230026e-09 -2.3934521287053838e-05 -3.613699739404499e-05 -3.508285651921319e-10 -3.457727327588929e-10 -1.594876544207027e-07 2.087862486565479e-05 1.491072576513919e-05 0.0004970982890412231 0.9999925553111334 0.9998364742548371 1.0001772585319983 6.728216932174669e-11 -1.0417795088092172e-05 -1.0855936087081105e-05 8.868752064779111e-11 -1.6825945114810257e-10 -1.5880135666819784e-07 7.4452142077025756e-06 5.318784073501324e-06 0.00017727106786141132 0.99999915442023 0.9998411879094882 1.0000201380976308 1.5486186130228163e-10 -1.2056414919850652e-06 -1.2106181419435997e-06 1.5086902969230692e-10 -1.982411169979131e-10 -1.586659108107582e-07 8.455794385995535e-07 6.049655302146075e-07 2.0138123115207088e-05 0.9999999153557287 0.9998417314344007 1.0000020207390852 1.596362093524671e-10 -1.210574196947628e-07 -1.2110738143431464e-07 1.5631634171041777e-10 -2.0159940276264655e-10 -1.5865080090319062e-07 8.46436545913468e-08 7.060980130357567e-08 2.0208447632071454e-06 0.999999992534095 0.9998417865617527 1.000000183175103 1.6007578341254328e-10 -1.0827790625925116e-08 -1.082837198170005e-08 1.5686099478739282e-10 -2.0186212220798915e-10 -1.586492725538373e-07 7.468856450108818e-09 3.7228000364022316e-08 1.8433075759845173e-07 0.9999838725736387 0.999830272259805 1.0003839881362555 -2.3237252209362427e-10 -2.1735830769095143e-05 -2.43934562341514e-05 -5.469687807218042e-11 -1.4683293411322316e-10 -1.5901249450138544e-07 1.613636033171138e-05 1.1527252312474643e-05 0.00038420088243868567
3.672 0.9999793703622291 0.9998270563051475 1.000491170033946 -1.3534761330911693e-09 -2.3815248860068276e-05 -3.5956915763826064e-05 -3.4803999288790385e-10 -3.4443019334736413e-10 -1.6228379359662707e-07 2.0774579581237656e-05 1.4836398413868254e-05 0.0004946210681487449 0.999992559029179 0.9998364769715887 1.0001771700049467 6.73627194658878e-11 -1.041259224572041e-05 -1.085051437868314e-05 8.855683239392645e-11 -1.6825634215908675e-10 -1.6158475457369646e-07 7.441495910344553e-06 5.316123320687966e-06 0.00017718253158301056 0.999999154462498 0.9998411880006148 1.0000201370925053 1.5502172969491087e-10 -1.205581292669858e-06 -1.2105576342686633e-06 1.5081935293549256e-10 -1.983104935831426e-10 -1.6144646395348806e-07 8.455371906344571e-07 6.049310568199984e-07 2.013711478760655e-05 0.9999999153561896 0.9998417314956567 1.000002020729843 1.59810939916413e-10 -1.2105683550486372e-07 -1.2110673681469497e-07 1.5628054269449005e-10 -2.016806043167899e-10 -1.614310428576312e-07 8.464330996608483e-08 7.061295095742932e-08 2.0208299155823995e-06 0.9999999925341375 0.9998417866227091 1.0000001831758643 1.6025170470780694e-10 -1.0827805175335648e-08 -1.0828325969531779e-08 1.5682679405541377e-10 -2.0194432603205393e-10 -1.614294833119942e-07 7.470030927336236e-09 3.724247826977513e-08 1.8429928991577564e-07 0.9999838951161191 0.9998302884227246 1.0003834514036205 -2.3194337787107098e-10 -2.1705449187074458e-05 -2.435935986254453e-05 -5.4667186494329733e-11 -1.4686992767908878e-10 -1.618003772878035e-07 1.6113805374277735e-05 1.1511134865739465e-05 0.00038366384958364764
3.682 0.9999794731667353 0.9998271298000132 1.0004887223511456 -1.3461776904566499e-09 -2.3696570780492482e-05 -3.577773154324932e-05 -3.4526203291857853e-10 -3.430339185760997e-10 -1.6512594967426694e-07 2.0671052805235505e-05 1.4762441612800145e-05 0.0004921561923551407 0.9999925627453664 0.9998364796880586 1.0001770815220892 6.736431690266029e-11 -1.0407391985109377e-05 -1.0845095388653179e-05 8.844840970208122e-11 -1.6820325796766448e-10 -1.6441397553490763e-07 7.437779487564201e-06 5.313463873963599e-06 0.00017709403957270826 0.9999991545047625 0.999841188092784 1.0000201360874108 1.5510121449967768e-10 -1.2055210796363454e-06 -1.2104971394597724e-06 1.5079316593294795e-10 -1.9833070003329954e-10 -1.6427278945055404e-07 8.454949648240231e-07 6.048965068718554e-07 2.0136106502900193e-05 0.9999999153566484 0.9998417315579565 1.000002020720582 1.5990516304599654e-10 -1.2105623483119692e-07 -1.2110610202213713e-07 1.5626839960459754e-10 -2.0171258863570923e-10 -1.6425705160171972e-07 8.464301224928332e-08 7.061556643876717e-08 2.0208144829474182e-06 0.9999999925341789 0.9998417866847095 1.0000001831766063 1.6034726684692974e-10 -1.0827803332517995e-08 -1.0828290062169624e-08 1.5681613841569358e-10 -2.0197721547547007e-10 -1.6425545994295806e-07 7.471561073311135e-09 3.725596485674778e-08 1.842608357366262e-07 0.9999839176270889 0.9998303045641842 1.0003829154212067 -2.315917525502413e-10 -2.1675110053768634e-05 -2.432531116077463e-05 -5.461727471494992e-11 -1.4685577686841923e-10 -1.646341587589293e-07 1.6091281961075215e-05 1.1495039937092276e-05 0.0003831275674471759
3.692 0.9999795754589361 0.9998272029300099 1.0004862868662439 -1.3389707457892936e-09 -2.357848409422877e-05 -3.559944027424674e-05 -3.4249340620947903e-10 -3.415842454726099e-10 -1.6801483686961358e-07 2.0568041935184383e-05 1.4688853504665805e-05 0.0004897036000586004 0.9999925664596969 0.999836482404265 1.0001769930834123 6.729931408611326e-11 -1.0402194312458186e-05 -1.0839679130515797e-05 8.836375998397982e-11 -1.6810033315563832e-10 -1.6728973079283267e-07 7.434064921739006e-06 5.310805722170304e-06 0.00017700559179456286 0.9999991545470239 0.9998411881860121 1.0000201350823572 1.5511316475014917e-10 -1.20546086097522e-06 -1.210436672900291e-06 1.507916385295169e-10 -1.9830120960294598e-10 -1.6714559728495083e-07 8.454527442014941e-07 6.048618693452881e-07 2.0135098265597895e-05 0.999999915357107 0.9998417316213165 1.0000020207113114 1.5993174113152058e-10 -1.2105562546286297e-07 -1.2110549233020117e-07 1.562810931587963e-10 -2.0169515905797214e-10 -1.671295368424691e-07 8.464273994573867e-08 7.061763262481689e-08 2.0207985874807037e-06 0.9999999925342195 0.99984178674777 1.000000183177339 1.6037568537900263e-10 -1.0827792542251328e-08 -1.0828279176059804e-08 1.5683022075904033e-10 -2.0196086841920865e-10 -1.6712791271425252e-07 7.473372841395766e-09 3.726844760315498e-08 1.8421680893127864e-07 0.9999839401065936 0.9998303206842333 1.0003823801879757 -2.3130547429320023e-10 -2.1644813318089565e-05 -2.4291310077364127e-05 -5.454614916415468e-11 -1.4679012151367583e-10 -1.675145517180324e-07 1.6068790030900918e-05 1.1478967484347174e-05 0.00038259203495215257
3.702 0.9999796772413849 0.9998272756969792 1.0004838635184568 -1.3318404118731652e-09 -2.346098586393998e-05 -3.542203750204815e-05 -3.397443084078934e-10 -3.4008094088367516e-10 -1.7095117925801782e-07 2.0465544381652937e-05 1.4615632241327744e-05 0.00048726322991482317 0.9999925701721724 0.9998364851202259 1.0001769046888969 6.718625313098885e-11 -1.0396999235983799e-05 -1.0834265598744952e-05 8.829257306346847e-11 -1.679473982013258e-10 -1.7021274155524813e-07 7.4303521955512655e-06 5.308148854245054e-06 0.000176917188142487 0.9999991545892836 0.9998411882803169 1.0000201340773482 1.5507662144367616e-10 -1.2054006455085849e-06 -1.2103762311050399e-06 1.5080484932793623e-10 -1.9822239822861733e-10 -1.7006560804049965e-07 8.454105104453779e-07 6.048271312545119e-07 2.0134090046471714e-05 0.9999999153575656 0.9998417316857549 1.0000020207020355 1.5990967132552301e-10 -1.2105501649909587e-07 -1.211049041128105e-07 1.5630844763956278e-10 -2.016279445199536e-10 -1.7004921897884942e-07 8.464245303170152e-08 7.061911432954981e-08 2.020782711861482e-06 0.9999999925342593 0.9998417868119089 1.0000001831780665 1.6035559834909794e-10 -1.08277822808172e-08 -1.0828289661865524e-08 1.5685904724248395e-10 -2.0189501334415488e-10 -1.7004756165857808e-07 7.4751763577242e-09 3.7279875319717447e-08 1.8417335722083413e-07 0.9999839625546774 0.9998303367829201 1.0003818457028844 -2.3106694415495657e-10 -2.1614558929519116e-05 -2.425735654159732e-05 -5.446374736448788e-11 -1.466729472446557e-10 -1.7044227866782787e-07 1.6046329523058527e-05 1.1462917465598824e-05 0.00038205725095477453
3.712 0.9999797785166222 0.9998273481027526 1.0004814522473033 -1.3247798296558655e-09 -2.3344073159968564e-05 -3.5245518778670953e-05 -3.3702573357175547e-10 -3.385250079861169e-10 -1.7393571202195291e-07 2.036355758098633e-05 1.4542775993562858e-05 0.000484835020943889 0.9999925738827942 0.9998364878359596 1.0001768163385272 6.703466127624923e-11 -1.0391806756540657e-05 -1.0828854773901284e-05 8.822304545299621e-11 -1.6774526046913424e-10 -1.7318373928020777e-07 7.426641303117431e-06 5.3054932677987255e-06 0.00017682882851928394 0.9999991546315412 0.9998411883757157 1.0000201330723884 1.5500167330125748e-10 -1.20534043575414e-06 -1.2103157953569915e-06 1.508207542455524e-10 -1.980945669919995e-10 -1.730335519546206e-07 8.453682545302414e-07 6.047922877654244e-07 2.013308186743554e-05 0.9999999153580239 0.9998417317512885 1.0000020206927585 1.5984934063475175e-10 -1.2105441008855668e-07 -1.2110431924734875e-07 1.563384667103572e-10 -2.0151182958165224e-10 -1.730168288423517e-07 8.464209994738335e-08 7.061998035742806e-08 2.0207678735820764e-06 0.9999999925342996 0.9998417868771431 1.0000001831787926 1.6029694082694344e-10 -1.0827774512803644e-08 -1.0828303268672326e-08 1.568906223359892e-10 -2.0178011365814652e-10 -1.7301513776910762e-07 7.476432347293402e-09 3.729019164993374e-08 1.8414253773936627e-07 0.9999839849713844 0.9998303528602939 1.000381311964891 -2.3086718285151887e-10 -2.1584346831519202e-05 -2.422345046802986e-05 -5.4381877503594783e-11 -1.4650512609228878e-10 -1.734180719564889e-07 1.6023900388736383e-05 1.1446889847777158e-05 0.00038152321432890135
3.722 0.999979879287176 0.9998274201491535 1.0004790529926115 -1.3177949959189706e-09 -2.3227743059221615e-05 -3.506987968044875e-05 -3.3433757741991094e-10 -3.369163053746016e-10 -1.76969179342826e-07 2.0262078999340124e-05 1.4470282953499578e-05 0.00048241891258763976 0.9999925775915632 0.9998364905514843 1.0001767280322904 6.684104329331834e-11 -1.0386616867248705e-05 -1.0823446638086722e-05 8.815362306568171e-11 -1.6749352717401627e-10 -1.7620346589028327e-07 7.422932253424574e-06 5.302838971189348e-06 0.00017674051290286598 0.9999991546737969 0.999841188472227 1.0000201320674869 1.548850008010809e-10 -1.2052802259161592e-06 -1.2102553496878625e-06 1.5083765220789229e-10 -1.97918061026736e-10 -1.7605017034586812e-07 8.453259818040084e-07 6.04757346216841e-07 2.0132073827083803e-05 0.9999999153584826 0.9998417318179356 1.0000020206834896 1.5974725090016753e-10 -1.2105380060563124e-07 -1.2110372095210425e-07 1.5636966403358535e-10 -2.0134711350833181e-10 -1.7603310705197007e-07 8.464164070346149e-08 7.062022282117256e-08 2.0207552221510147e-06 0.9999999925343409 0.9998417869434904 1.0000001831795267 1.6019628596140677e-10 -1.082776374784299e-08 -1.0828304198619707e-08 1.56923288719769e-10 -2.016161922978898e-10 -1.7603138193089795e-07 7.47658143525383e-09 3.7299369088831644e-08 1.841371654296452e-07 0.9999840073567591 0.9998303689164038 1.000380778972962 -2.3070961550725402e-10 -2.155417695942159e-05 -2.4189591773198605e-05 -5.430209421445675e-11 -1.4628601741457273e-10 -1.7644267482510546e-07 1.600150259445117e-05 1.1430884608940335e-05 0.00038098992403351147
3.732 0.9999799795555613 0.9998274918379965 1.0004766656945119 -1.3108955162096866e-09 -2.311199265059319e-05 -3.489511582152804e-05 -3.3166211956082655e-10 -3.352554746910843e-10 -1.8005233705282657e-07 2.0161106123683357e-05 1.4398151328199134e-05 0.0004800148446719542 0.9999925812984809 0.9998364932668184 1.0001766397701768 6.659744845619929e-11 -1.0381429558790886e-05 -1.0818041189207974e-05 8.809866339569501e-11 -1.6719232385416792e-10 -1.7927267391435282e-07 7.419225062511904e-06 5.300185977994204e-06 0.00017665224134869468 0.9999991547160515 0.9998411885698676 1.0000201310626569 1.5471871031895795e-10 -1.2052200083336125e-06 -1.2101948933875604e-06 1.5086955708544482e-10 -1.9769253156630538e-10 -1.7911621481507567e-07 8.452837069235344e-07 6.047223213445367e-07 2.0131066042423935e-05 0.9999999153589424 0.9998417318857138 1.0000020206742415 1.595949793542486e-10 -1.21053180493743e-07 -1.211031091979226e-07 1.5641594040685548e-10 -2.01133283435221e-10 -1.7909880483903816e-07 8.464106917165931e-08 7.061986071114177e-08 2.0207453301871548e-06 0.9999999925343823 0.9998417870109693 1.0000001831802818 1.6004554153976612e-10 -1.082774216378238e-08 -1.0828291370691604e-08 1.5697114790306233e-10 -2.014034755120044e-10 -1.790970447930042e-07 7.475379137190349e-09 3.730742377768919e-08 1.8416287037853575e-07 0.9999840297108458 0.9998303849512987 1.0003802467260678 -2.3060294296388112e-10 -2.152404924660053e-05 -2.4155780389577566e-05 -5.420899694718305e-11 -1.4601626631938718e-10 -1.795168409189283e-07 1.5979136114033944e-05 1.1414901732390669e-05 0.00038045737911083957
3.742 0.9999800793242808 0.9998275631710872 1.0004742902934298 -1.304083461489785e-09 -2.2996819043812686e-05 -3.4721222854671323e-05 -3.2897216276896653e-10 -3.3354307723850347e-10 -1.831859507530661e-07 2.006063644672986e-05 1.4326379328882539e-05 0.00047762275730962915 0.9999925850035475 0.999836495981982 1.0001765515521746 6.630302164217985e-11 -1.037624482947921e-05 -1.0812638440367231e-05 8.808187050665663e-11 -1.668421911159649e-10 -1.8239212575875e-07 7.415519740516389e-06 5.2975342975867e-06 0.00017656401393511317 0.9999991547583044 0.9998411886686565 1.0000201300579068 1.545024296056734e-10 -1.2051597821502051e-06 -1.2101344412187344e-06 1.50939860378068e-10 -1.9741835089142878e-10 -1.8223244686402754e-07 8.45241442802852e-07 6.046872259786877e-07 2.013005855968962e-05 0.9999999153594029 0.9998417319546415 1.0000020206650242 1.5939298850137816e-10 -1.2105254874174997e-07 -1.211024985053595e-07 1.5650071187323142e-10 -2.0087108811214295e-10 -1.8221468430123508e-07 8.464041880108599e-08 7.0618931285435e-08 2.0207377103547867e-06 0.9999999925344244 0.9998417870795974 1.000000183181067 1.5984504281389272e-10 -1.0827709118200181e-08 -1.0828279570644286e-08 1.5705754086269709e-10 -2.011426342248708e-10 -1.8221288874569584e-07 7.473094559647692e-09 3.731441294811804e-08 1.842132381822706e-07 0.9999840520336876 0.9998304009650287 1.0003797152231768 -2.305478490863649e-10 -2.149396363267332e-05 -2.4122016265482275e-05 -5.4078323282097686e-11 -1.4569624212728264e-10 -1.8264133474841136e-07 1.595680091498763e-05 1.1398941196972727e-05 0.0003799255786251936
3.752 0.9999801785958243 0.999827634150223 1.0004719267300761 -1.2973451383724081e-09 -2.2882219372258398e-05 -3.4548196456130154e-05 -3.262447298149784e-10 -3.3177972432436237e-10 -1.8637079749758392e-07 1.9960667457115072e-05 1.4254965164047242e-05 0.00047524259081411574 0.9999925887067652 0.999836498696993 1.0001764633782602 6.597195962535889e-11 -1.0371062686859463e-05 -1.0807238406616602e-05 8.812224338417678e-11 -1.664433835633269e-10 -1.8556259496169854e-07 7.411816283179067e-06 5.294883929103373e-06 0.00017647583069017284 0.999999154800556 0.9998411887686118 1.0000201290532362 1.5424948392071168e-10 -1.2050995568230054e-06 -1.210074009505545e-06 1.5106708805411545e-10 -1.970962110302127e-10 -1.8539963910763795e-07 8.451991916255447e-07 6.04652065035646e-07 2.0129051297387897e-05 0.999999915359864 0.9998417320247371 1.0000020206558358 1.591545382894436e-10 -1.2105191487897728e-07 -1.2110190503455844e-07 1.5664217870576678e-10 -2.0056058726395622e-10 -1.8538151718917357e-07 8.463974820788341e-08 7.061748286648583e-08 2.020730906189484e-06 0.9999999925344674 0.9998417871493933 1.0000001831818817 1.596081647161166e-10 -1.0827673881337839e-08 -1.0828285136169502e-08 1.572004109673943e-10 -2.0083329432263443e-10 -1.8537968541650998e-07 7.470431975136768e-09 3.7320430025365246e-08 1.8427155807451884e-07 0.9999840743253287 0.9998304169576431 1.0003791844632481 -2.3053066438047545e-10 -2.1463920068134735e-05 -2.4088299351199167e-05 -5.3890470668094026e-11 -1.4532657292951714e-10 -1.8581693014823605e-07 1.5934496949864953e-05 1.13830029709479e-05 0.00037939452158700847
3.762 0.9999802773726695 0.9998277047771924 1.0004695749454466 -1.290657545430564e-09 -2.2768190790199814e-05 -3.4376032311173035e-05 -3.234723643746428e-10 -3.2996607921498436e-10 -1.896076644864873e-07 1.986119664290096e-05 1.4183907041607389e-05 0.00047287428569385624 0.9999925924081343 0.9998365014118711 1.0001763752483988 6.562672659207954e-11 -1.0365883144585267e-05 -1.0801841088722642e-05 8.822274362483316e-11 -1.6599633860484094e-10 -1.8878486555612194e-07 7.408114674937932e-06 5.292234863691393e-06 0.0001763876915609576 0.9999991548428063 0.999841188869752 1.0000201280486323 1.5398296033876277e-10 -1.2050393470702245e-06 -1.2100135999783554e-06 1.51253906863447e-10 -1.967262048766677e-10 -1.8861857455594152e-07 8.451569455298491e-07 6.04616837400814e-07 2.012804407463325e-05 0.9999999153603255 0.999841732096019 1.000002020646664 1.589027355420749e-10 -1.2105129353359054e-07 -1.2110133109239637e-07 1.568434176158629e-10 -2.0020239869520213e-10 -1.886000870973139e-07 8.463911539278689e-08 7.061557540298292e-08 2.0207231544802286e-06 0.9999999925345111 0.9998417872203759 1.0000001831827123 1.5935803002463454e-10 -1.0827651163690737e-08 -1.082831004393853e-08 1.574031310277801e-10 -2.0047630229568017e-10 -1.885982186092201e-07 7.468206651755264e-09 3.732560215673963e-08 1.8431852719883387e-07 0.9999840965858122 0.999830432929192 1.000378654445232 -2.3052869138234816e-10 -2.1433918508533087e-05 -2.4054629583172712e-05 -5.364121544818263e-11 -1.4490737823219704e-10 -1.8904441340634132e-07 1.5912224159542957e-05 1.1367087014285174e-05 0.0003788642069237905
3.772 0.9999803756572806 0.9998277750537746 1.0004672348808226 -1.283996717626705e-09 -2.265473046171602e-05 -3.420472610833322e-05 -3.206642083133825e-10 -3.2810236717753427e-10 -1.9289734970788685e-07 1.976222150467478e-05 1.411320317900501e-05 0.00047051778272183195 0.9999925961076548 0.9998365041266357 1.0001762871625517 6.529179823313305e-11 -1.0360706211561705e-05 -1.0796446469651514e-05 8.837104918045731e-11 -1.655015877881316e-10 -1.9205973235987467e-07 7.404414900393556e-06 5.289587093305469e-06 0.0001762995964401227 0.9999991548850544 0.9998411889720968 1.0000201270440774 1.5372707983289255e-10 -1.2049791633185558e-06 -1.2099531967195457e-06 1.5148736955534335e-10 -1.9630835832000502e-10 -1.9189004762717328e-07 8.451146946443489e-07 6.045815442016389e-07 2.0127036706794805e-05 0.9999999153607876 0.9998417321685069 1.0000020206374907 1.5866165012790775e-10 -1.2105069519235877e-07 -1.2110076050976724e-07 1.570912950331248e-10 -1.9979684697252992e-10 -1.9187118764716478e-07 8.463855513649876e-08 7.061328190582166e-08 2.0207132251805696e-06 0.999999992534555 0.9998417872925639 1.0000001831835417 1.5911886210921404e-10 -1.082765174793439e-08 -1.0828338289878651e-08 1.5765233308307384e-10 -2.0007183429604766e-10 -1.9186928169491252e-07 7.466965582437476e-09 3.733008003279159e-08 1.843413463885068e-07 0.9999841188151819 0.9998304488797254 1.0003781251680723 -2.3051790573419362e-10 -2.1403958905488384e-05 -2.402100687998515e-05 -5.334286338956791e-11 -1.444389320123231e-10 -1.923245800497989e-07 1.5889982485352013e-05 1.1351193287624132e-05 0.00037833463351180554
3.782 0.9999804734521103 0.9998278449817416 1.0004649064777806 -1.2773410486371674e-09 -2.2541835554862292e-05 -3.4034273550903825e-05 -3.1783715247865677e-10 -3.261896588407667e-10 -1.9624066200909968e-07 1.966373956940225e-05 1.4042851812595471e-05 0.000468173023021147 0.9999925998053278 0.999836506841307 1.0001761991206803 6.498932925944514e-11 -1.0355531885824394e-05 -1.0791054524967497e-05 8.854775225552434e-11 -1.649594985553788e-10 -1.953880013631287e-07 7.400716956420336e-06 5.28694061888189e-06 0.00017621154522543225 0.9999991549273007 0.9998411890756648 1.0000201260395556 1.5350425927419915e-10 -1.2049190049301358e-06 -1.2098927767153368e-06 1.5174835719145046e-10 -1.9584407476948195e-10 -1.9521486253067953e-07 8.450724375043588e-07 6.045461951514527e-07 2.012602909836339e-05 0.9999999153612497 0.9998417322422187 1.0000020206283002 1.5845384088443113e-10 -1.2105011910720406e-07 -1.2110017051241976e-07 1.5736633543382816e-10 -1.993444533698747e-10 -1.9519562331451885e-07 8.463807334009496e-08 7.06106816623691e-08 2.0207008873638997e-06 0.9999999925345989 0.9998417873659762 1.0000001831843537 1.5891248085830952e-10 -1.0827674359376434e-08 -1.0828346732277222e-08 1.5792890182065493e-10 -1.9962050931895803e-10 -1.9519367920910524e-07 7.466799891785267e-09 3.7334013115307677e-08 1.8433829512048634e-07 0.9999841410134801 0.9998304648092936 1.0003775966307187 -2.3047596069458905e-10 -2.1374041199827383e-05 -2.3987431153446156e-05 -5.3013984883071706e-11 -1.439216084291108e-10 -1.9565823755816128e-07 1.586777188128419e-05 1.1335321760901703e-05 0.00037780580023934575
3.792 0.9999805707595989 0.9998279145628555 1.0004625896781916 -1.2706683302381713e-09 -2.242950324070174e-05 -3.386467037343932e-05 -3.1500502236972674e-10 -3.2422823260399445e-10 -1.9963842163913106e-07 1.9565748392995592e-05 1.3972851199733344e-05 0.00046583994809808166 0.9999926035011537 0.9998365095559049 1.0001761111227505 6.47426723387588e-11 -1.0350360154321792e-05 -1.0785665241944463e-05 8.873822436960618e-11 -1.6437038220226479e-10 -1.9877048885345303e-07 7.397020854295779e-06 5.284295451961582e-06 0.00017612353786688496 0.9999991549695444 0.9998411891804746 1.0000201250350542 1.5333841950288575e-10 -1.2048588595941064e-06 -1.209832328295797e-06 1.520220315885112e-10 -1.9533330527313419e-10 -1.9859383500049104e-07 8.450301841090926e-07 6.045108086692015e-07 2.0125021270427434e-05 0.9999999153617107 0.9998417323171744 1.0000020206190807 1.5830325218614868e-10 -1.210495532127914e-07 -1.2109954921405086e-07 1.5765382817631146e-10 -1.9884557803187035e-10 -1.9857421010342938e-07 8.463765870618212e-08 7.060784557692724e-08 2.020686720720794e-06 0.9999999925346421 0.9998417874406319 1.0000001831851366 1.5876274313416706e-10 -1.0827707206028829e-08 -1.0828323883911114e-08 1.582179741947232e-10 -1.9912263261158783e-10 -1.9857222705805645e-07 7.467453693743263e-09 3.73375192363374e-08 1.84316149028906e-07 0.9999841631807508 0.9998304807179467 1.0003770688321239 -2.3037964202476547e-10 -2.1344165321055827e-05 -2.395390232563863e-05 -5.2668926463244606e-11 -1.4335645736641674e-10 -1.9904620409878767e-07 1.584559231653632e-05 1.1319472415097251e-05 0.0003772777060522402
3.802 0.9999806675821736 0.9998279837988706 1.0004602844242163 -1.2639500531241807e-09 -2.2317730701219953e-05 -3.3695912351846776e-05 -3.121733663550918e-10 -3.2221965619485605e-10 -2.030914599427454e-07 1.9468245550314027e-05 1.3903199610967092e-05 0.0004635184998075275 0.9999926071951322 0.9998365122704486 1.0001760231687287 6.458225392034002e-11 -1.0345190999662258e-05 -1.0780278628142553e-05 8.893618168399737e-11 -1.6373492347634942e-10 -2.0220802337319497e-07 7.393326610864117e-06 5.281651607615216e-06 0.00017603557437597943 0.999999155011784 0.9998411892865462 1.0000201240305626 1.5325941606979607e-10 -1.2047987116757842e-06 -1.209771860717302e-06 1.5230166319013027e-10 -1.9477657529664172e-10 -2.020277924478979e-07 8.44987949335932e-07 6.044754037678015e-07 2.012401331971409e-05 0.9999999153621705 0.9998417323933931 1.0000020206098195 1.5823967195765182e-10 -1.2104898183577593e-07 -1.2109890574730018e-07 1.5794741112270115e-10 -1.983005346602795e-10 -2.0200777478232897e-07 8.463729873222548e-08 7.060482049553029e-08 2.0206715217215305e-06 0.9999999925346836 0.9998417875165513 1.0000001831858785 1.587001860986342e-10 -1.0827734443013393e-08 -1.0828278759932101e-08 1.585131212540252e-10 -1.9857914356725346e-10 -2.0200575198605153e-07 7.468600727819926e-09 3.734066481353661e-08 1.8428345539915405e-07 0.9999841853170351 0.9998304966057349 1.0003765417712434 -2.3019982069805303e-10 -2.1314331195499587e-05 -2.392042034035206e-05 -5.2314307882872146e-11 -1.4274354328725385e-10 -2.024893085733495e-07 1.582344376609795e-05 1.1303645235059748e-05 0.000376750349957953
3.812 0.9999807639222497 0.9998280526915317 1.0004579906582967 -1.2571558865620963e-09 -2.2206515137150768e-05 -3.352799529797215e-05 -3.0934594508881164e-10 -3.2016403955099444e-10 -2.0660061870279372e-07 1.9371228619654588e-05 1.3833895319302007e-05 0.0004612086202742343 0.9999926108872635 0.9998365149849588 1.0001759352585737 6.453973154842838e-11 -1.034002441021652e-05 -1.0774894706374115e-05 8.913887832109396e-11 -1.6305409308711605e-10 -2.0570144329145762e-07 7.389634235177551e-06 5.279009094933547e-06 0.00017594765478941843 0.9999991550540187 0.9998411893938991 1.0000201230260612 1.5329920942896406e-10 -1.2047385504703146e-06 -1.2097113985007037e-06 1.5258471094358477e-10 -1.9417438254670985e-10 -2.05517572194225e-07 8.449457413445847e-07 6.04439990976805e-07 2.0123005344793168e-05 0.9999999153626277 0.9998417324708937 1.0000020206004985 1.5829534457356312e-10 -1.2104839428250435e-07 -1.2109826430164712e-07 1.5824419253784315e-10 -1.9771029518499031e-10 -2.054971548761996e-07 8.463698567146876e-08 7.060162315629878e-08 2.0206558058452576e-06 0.9999999925347227 0.9998417875937525 1.0000001831865604 1.587569005813569e-10 -1.08277453510639e-08 -1.0828235950737988e-08 1.588113598180733e-10 -1.9798999865632373e-10 -2.0549509189875343e-07 7.470049483238451e-09 3.734346757199656e-08 1.8424534566460725e-07 0.9999842074223758 0.9998305124727088 1.000376015447027 -2.2990478518417013e-10 -2.128453875394104e-05 -2.388698515594826e-05 -5.195303509663107e-11 -1.4208394910914696e-10 -2.0598839176722097e-07 1.5801326197060936e-05 1.1287840199829384e-05 0.0003762237309830972
3.822 0.9999808597822302 0.9998281212425774 1.0004557083231551 -1.2502669759721655e-09 -2.2095853772295982e-05 -3.3360915041981604e-05 -3.0653259008251275e-10 -3.180623723845854e-10 -2.1016675188266175e-07 1.9274695174430145e-05 1.3764936594195262e-05 0.0004589102518361467 0.999992614577547 0.9998365176994561 1.0001758473922373 6.463498474585751e-11 -1.0334860383203943e-05 -1.0769513497769506e-05 8.933685288100419e-11 -1.623278408079035e-10 -2.0925159884170783e-07 7.385943721276321e-06 5.276367912177127e-06 0.00017585977911947217 0.9999991550962478 0.999841189502553 1.0000201220215232 1.534781347574741e-10 -1.2046783743201147e-06 -1.2096509642023316e-06 1.5286204117974274e-10 -1.9352744736964978e-10 -2.0906402376543072e-07 8.449035546921765e-07 6.044045683486932e-07 2.012199739712498e-05 0.9999999153630805 0.9998417325496973 1.0000020205910904 1.5849009265221908e-10 -1.210477886966294e-07 -1.2109764759977268e-07 1.5853534265435502e-10 -1.9707528189309452e-10 -2.0904319979306708e-07 8.463670881107716e-08 7.059824500337575e-08 2.0206397612858625e-06 0.9999999925347576 0.9998417876722558 1.0000001831871554 1.58952958352237e-10 -1.0827738623459442e-08 -1.0828217836349512e-08 1.5910379985162168e-10 -1.9735649564875236e-10 -2.0904109586506498e-07 7.471729089715485e-09 3.734591296330836e-08 1.842035131438803e-07 0.9999842294968153 0.9998305283189194 1.000375489858419 -2.2947460959062598e-10 -2.125478793722724e-05 -2.3853596729373624e-05 -5.159430977096993e-11 -1.4137801614716024e-10 -2.0954430520777227e-07 1.577923956107771e-05 1.1272057277448993e-05 0.0003756978481226279
3.832 0.9999809551645065 0.9998281894537365 1.0004534373617975 -1.2432900841451783e-09 -2.1985743850715104e-05 -3.3194667417627066e-05 -3.0375379152592204e-10 -3.1591544728282277e-10 -2.137907242409146e-07 1.9178642787749638e-05 1.3696321705012016e-05 0.0004566233370483806 0.9999926182659821 0.9998365204139616 1.0001757595696683 6.486148361869599e-11 -1.0329698922386233e-05 -1.0764135005813218e-05 8.951066964608581e-11 -1.6155722422869748e-10 -2.1285935175182974e-07 7.382255052662119e-06 5.273728049984235e-06 0.00017577194732590118 0.9999991551384693 0.9998411896125278 1.0000201210169195 1.5378970100743082e-10 -1.2046181884074832e-06 -1.2095905628083213e-06 1.531143705947264e-10 -1.9283655886263222e-10 -2.1266800794543823e-07 8.448613729922245e-07 6.043691255369898e-07 2.0120989485802783e-05 0.9999999153635286 0.999841732629823 1.000002020581567 1.588173439845124e-10 -1.2104717016598727e-07 -1.2109706052585893e-07 1.5880102488928102e-10 -1.963964202628826e-10 -2.126467696950834e-07 8.463644179460226e-08 7.059466109455825e-08 2.0206236161776426e-06 0.9999999925347876 0.9998417877520818 1.0000001831876353 1.5928177547405063e-10 -1.0827718883773096e-08 -1.0828229541419433e-08 1.5937106365954289e-10 -1.9667859402846377e-10 -2.1264462429513325e-07 7.47349868262982e-09 3.7347966165111795e-08 1.8416060563214739e-07 0.999984251540395 0.9998305441444171 1.0003749650043614 -2.28916203472781e-10 -2.1225078692013776e-05 -2.3820255000002558e-05 -5.1258266895789784e-11 -1.406261527644369e-10 -2.1315791158796628e-07 1.57571837989693e-05 1.1256296428262508e-05 0.0003751727003162114
3.842 0.9999810500714587 0.9998282573267299 1.0004511777175238 -1.2362598967543954e-09 -2.1876182630129856e-05 -3.302924826149323e-05 -3.0103666798228695e-10 -3.137243285675952e-10 -2.1747341245414798e-07 1.9083069046723573e-05 1.3628048931230952e-05 0.0004543478187428731 0.9999926219525699 0.9998365231284959 1.000175671790826 6.518249531917379e-11 -1.0324540032152155e-05 -1.0758759214922434e-05 8.963404787894185e-11 -1.6074275795710335e-10 -2.1652557522366155e-07 7.378568214888376e-06 5.271089500593155e-06 0.00017568415932967354 0.9999991551806835 0.9998411897238446 1.000020120012231 1.5419713705099536e-10 -1.2045579984477539e-06 -1.209530180159497e-06 1.5331526601162188e-10 -1.921016638312695e-10 -2.163303965100405e-07 8.448191801707816e-07 6.043336527706265e-07 2.011998162015763e-05 0.9999999153639708 0.9998417327112922 1.0000020205719082 1.592404512863973e-10 -1.2104654464077804e-07 -1.2109648892606976e-07 1.5901547633004926e-10 -1.9567387249446915e-10 -2.163087366075697e-07 8.463613969569784e-08 7.059083822209305e-08 2.0206080277564925e-06 0.9999999925348119 0.9998417878332515 1.000000183187979 1.59706425350386e-10 -1.0827691942898019e-08 -1.0828257402777598e-08 1.5958679533688327e-10 -1.9595718004048068e-10 -2.1630654878521207e-07 7.474982447100754e-09 3.734957430061302e-08 1.8412446054868146e-07 0.9999842735531578 0.9998305599492546 1.000374440883809 -2.282653671272155e-10 -2.1195410966241584e-05 -2.378695988858081e-05 -5.097093028868475e-11 -1.39829496248401e-10 -2.1683008563455506e-07 1.5735158853719778e-05 1.1240557614206493e-05 0.000374648286469472
3.852 0.9999811445054545 0.9998283248632713 1.0004489293339343 -1.229224881297512e-09 -2.176716737939645e-05 -3.286465342414714e-05 -2.984040019007727e-10 -3.114898791280403e-10 -2.2121570448235845e-07 1.898797156423991e-05 1.3560116570864368e-05 0.00045208364010008854 0.999992625637311 0.9998365258430822 1.0001755840556867 6.554553156798019e-11 -1.0319383714667713e-05 -1.0753386102959161e-05 8.968564580862989e-11 -1.598851550856501e-10 -2.2025115389861675e-07 7.374883205713097e-06 5.268452265089317e-06 0.0001755964150612514 0.9999991552228897 0.999841189836525 1.0000201190074562 1.5464722840750893e-10 -1.204497807383097e-06 -1.2094697945129908e-06 1.5344376636602978e-10 -1.9132420062045578e-10 -2.2005207299737408e-07 8.447769706985804e-07 6.042981483460098e-07 2.0118973847838595e-05 0.9999999153644078 0.9998417327941256 1.0000020205621127 1.5970596715215053e-10 -1.2104591514884068e-07 -1.2109591195507098e-07 1.5915739289039742e-10 -1.9490853991978968e-10 -2.2002998425786998e-07 8.463575371747586e-08 7.05867450415768e-08 2.0205940391724888e-06 0.9999999925348306 0.9998417879157857 1.0000001831881864 1.6017407454432283e-10 -1.0827661229006336e-08 -1.0828279582678966e-08 1.5973031903742536e-10 -1.951931031328972e-10 -2.200277532297557e-07 7.47563359732803e-09 3.735067489798959e-08 1.8410716479463147e-07 0.9999842955351469 0.999830575733484 1.0003739174957356 -2.2757408779886323e-10 -2.1165784704953534e-05 -2.3753711308669817e-05 -5.075402356023646e-11 -1.3898837480340019e-10 -2.205617132996706e-07 1.5713164681062214e-05 1.1224840806477053e-05 0.00037412460550809916
3.862 0.9999812384688517 0.9998283920650666 1.0004466921549264 -1.2222264745913727e-09 -2.1658695379551977e-05 -3.270087878598342e-05 -2.958636152464623e-10 -3.0921317861527216e-10 -2.2501849986945083e-07 1.88933479801935e-05 1.349252294139856e-05 0.00044983074467631445 0.9999926293202067 0.9998365285577434 1.0001754963642455 6.59039638640893e-11 -1.0314229969657082e-05 -1.0748015655186785e-05 8.965960511162332e-11 -1.5898549437224878e-10 -2.2403698404839264e-07 7.371200035946687e-06 5.2658163540749864e-06 0.00017550871450518565 0.9999991552650884 0.9998411899505912 1.0000201180026111 1.5509320675937924e-10 -1.2044376168855873e-06 -1.2094093926263294e-06 1.5349403643573952e-10 -1.905048581747158e-10 -2.2383393276713657e-07 8.447347528324537e-07 6.042626210831395e-07 2.0117966247031687e-05 0.9999999153648391 0.9998417328783469 1.0000020205521967 1.601673541473884e-10 -1.2104528301871184e-07 -1.2109531640946324e-07 1.592209458487397e-10 -1.9410099022689745e-10 -2.2381140749010267e-07 8.46352577285321e-08 7.058236852285087e-08 2.020582518135062e-06 0.9999999925348441 0.9998417879997068 1.0000001831882732 1.6063778372509592e-10 -1.0827627784578954e-08 -1.0828282714208328e-08 1.5979539757838901e-10 -1.9438708664454828e-10 -2.238091324475258e-07 7.475032705740353e-09 3.7351226642909826e-08 1.8411835637066593e-07 0.9999843174864053 0.9998305914971581 1.0003733948391327 -2.2688791791765138e-10 -2.1136199851401787e-05 -2.372050918211321e-05 -5.0614087585712724e-11 -1.3810413693616657e-10 -2.2435369223030743e-07 1.5691201250172766e-05 1.1209145985977546e-05 0.00037360165642202957
3.872 0.999981331963996 0.9998284589338138 1.0004444661246847 -1.2152831137200376e-09 -2.155076392620528e-05 -3.2537920263195716e-05 -2.934069321908959e-10 -3.068950955567143e-10 -2.288827104149707e-07 1.8799195950818116e-05 1.3425266371980752e-05 0.0004475890763622192 0.9999926330012587 0.9998365312725025 1.0001754087165038 6.623441587533674e-11 -1.030907879920417e-05 -1.0742647871840307e-05 8.956690453399433e-11 -1.580439331993796e-10 -2.2788397341086944e-07 7.367518720204457e-06 5.263181780905719e-06 0.0001754210577049351 0.999999155307281 0.9998411900660662 1.0000201169977196 1.5551062491996123e-10 -1.204377429775983e-06 -1.2093489760715288e-06 1.5347736859182007e-10 -1.8964430489933954e-10 -2.2767688231870076e-07 8.44692541890641e-07 6.042270858380495e-07 2.0116958875496503e-05 0.9999999153652659 0.9998417329639777 1.0000020205421842 1.6060020433976395e-10 -1.21044651460362e-07 -1.2109470319458784e-07 1.5921754771203124e-10 -1.9325252052577328e-10 -2.27653912989198e-07 8.463466721116833e-08 7.057773076333868e-08 2.020573502240626e-06 0.9999999925348527 0.9998417880850382 1.000000183188263 1.6107264856822063e-10 -1.0827594892815597e-08 -1.0828268482269738e-08 1.5979344827342595e-10 -1.9353992026219706e-10 -2.276515932519326e-07 7.473197602469583e-09 3.73512511764658e-08 1.8415784998230062e-07 0.9999843394069764 0.9998306072403303 1.0003728729130021 -2.2622921936824168e-10 -2.1106656350937445e-05 -2.3687353445953757e-05 -5.0540477964858937e-11 -1.3717741368971753e-10 -2.2820693229999286e-07 1.5669268534025083e-05 1.1193473136385005e-05 0.00037307943826445425
3.882 0.9999814249932206 0.9998285254712025 1.0004422511876674 -1.2083925522297818e-09 -2.1443370332605383e-05 -3.237577380112127e-05 -2.910151849457067e-10 -3.045364593656753e-10 -2.3280925938476974e-07 1.8705513134883693e-05 1.3358345193615527e-05 0.00044535857929734173 0.9999926366804684 0.9998365339873835 1.0001753211124598 6.653402685619223e-11 -1.0303930209058875e-05 -1.0737282761869297e-05 8.94292397786182e-11 -1.570618398973403e-10 -2.3179304177902902e-07 7.363839264871149e-06 5.2605485532984674e-06 0.0001753334447166346 0.999999155349467 0.9998411901829729 1.0000201159928026 1.5589619003529286e-10 -1.2043172535635504e-06 -1.2092885552542307e-06 1.5341577903246363e-10 -1.8874309215913333e-10 -2.3158184091786006e-07 8.446503491216909e-07 6.041915565587315e-07 2.0115951712849123e-05 0.9999999153656891 0.9998417330510421 1.0000020205320956 1.610013411661602e-10 -1.210440276637057e-07 -1.2109408262679466e-07 1.5916910847723028e-10 -1.9236348848755105e-10 -2.3155841961155728e-07 8.463403489116391e-08 7.057289320881828e-08 2.0205659772162538e-06 0.9999999925348578 0.9998417881718027 1.0000001831881766 1.6147535529083012e-10 -1.0827569887612656e-08 -1.0828246918065536e-08 1.5974649662316397e-10 -1.9265215836434586e-10 -2.315560540244976e-07 7.470656587436226e-09 3.735085364257264e-08 1.842136010559229e-07 0.9999843612969048 0.9998306229630554 1.0003723517163425 -2.25599917022016e-10 -2.107715415298886e-05 -2.365424404606035e-05 -5.0512192293572236e-11 -1.3620871057847936e-10 -2.3212235441647234e-07 1.5647366497087884e-05 1.1177822235277159e-05 0.00037255795009931837
3.892 0.9999815175588485 0.9998285916789151 1.0004400472886 -1.201546858235783e-09 -2.1336511926585538e-05 -3.221443536235926e-05 -2.886700593966596e-10 -3.021383029773595e-10 -2.3679908212704934e-07 1.8612297186746228e-05 1.3291757734296598e-05 0.0004431391978054115 0.9999926403578369 0.9998365367024111 1.000175233552104 6.680651787892767e-11 -1.02987842058608e-05 -1.073192033115379e-05 8.926801466790374e-11 -1.5603987926167316e-10 -2.3576512104617553e-07 7.360161662295025e-06 5.257916669302238e-06 0.00017524587555054147 0.9999991553916479 0.9998411903013353 1.0000201149878711 1.5625322794673673e-10 -1.2042570959034347e-06 -1.2092281376978458e-06 1.533309090781712e-10 -1.8780228719762663e-10 -2.3554973969416417e-07 8.446081742448121e-07 6.041560408394092e-07 2.0114944642374232e-05 0.9999999153661087 0.9998417331395633 1.000002020521942 1.6137394716916815e-10 -1.2104341953277575e-07 -1.21093461845201e-07 1.590975705965465e-10 -1.914350096392427e-10 -2.3552585804658292e-07 8.463342562431234e-08 7.056794016288974e-08 2.020558274383549e-06 0.9999999925348595 0.999841788260024 1.0000001831880259 1.6184959488306377e-10 -1.082756042116755e-08 -1.0828224946135959e-08 1.596764503186666e-10 -1.9172512764009625e-10 -2.355234460181315e-07 7.468221481196534e-09 3.735019711718375e-08 1.842667279821889e-07 0.9999843831562326 0.9998306386653865 1.0003718312481449 -2.2499524618504848e-10 -2.1047693207458138e-05 -2.3621180925383602e-05 -5.050813109260114e-11 -1.3519946412686568e-10 -2.361008923613831e-07 1.5625495089248014e-05 1.1162193250183025e-05 0.0003720371909390571
3.902 0.9999816096631898 0.9998286575586256 1.0004378543724777 -1.1947474807287595e-09 -2.1230186043544023e-05 -3.2053900919007907e-05 -2.863609249146068e-10 -2.9970201611776946e-10 -2.4085312647839976e-07 1.8519545761819506e-05 1.3225502322928954e-05 0.00044093087640020005 0.9999926440333669 0.9998365394176093 1.0001751460354191 6.704714176113677e-11 -1.0293640791078461e-05 -1.0726560576578696e-05 8.90969939641193e-11 -1.5497887298567642e-10 -2.39801155330817e-07 7.356485896000119e-06 5.25528612060852e-06 0.00017515835014513797 0.9999991554338242 0.9998411904211766 1.0000201139829317 1.5657723530882147e-10 -1.2041969597196023e-06 -1.2091677207020118e-06 1.5323696954441878e-10 -1.868227575114378e-10 -2.395815209162603e-07 8.445660075285413e-07 6.041205399158834e-07 2.0113937494535133e-05 0.999999915366526 0.9998417332295644 1.0000020205117306 1.6171330968652457e-10 -1.2104282979308608e-07 -1.2109283843378236e-07 1.5901722531557522e-10 -1.9046793941160884e-10 -2.395571708009425e-07 8.463288754842369e-08 7.056294930830538e-08 2.0205488475029913e-06 0.9999999925348587 0.9998417883497255 1.0000001831878165 1.6219028282122815e-10 -1.0827569474646879e-08 -1.0828200411146908e-08 1.595973508314445e-10 -1.907592424812641e-10 -2.395547113647981e-07 7.466604589972977e-09 3.73494411761164e-08 1.8430042953300345e-07 0.9999844049850038 0.9998306543473784 1.0003713115073967 -2.2441888617884084e-10 -2.1018273459457797e-05 -2.3588164017171157e-05 -5.051540663960619e-11 -1.3414994215071316e-10 -2.401434912696297e-07 1.560365425135663e-05 1.1146586142038556e-05 0.00037151715972161216
3.912 0.9999817013085445 0.9998287231120002 1.0004356723845715 -1.1880078169853027e-09 -2.1124390023199758e-05 -3.189416645850611e-05 -2.8408459042523834e-10 -2.972282573761324e-10 -2.4497235188825847e-07 1.8427256529818135e-05 1.3159577298549336e-05 0.0004387335598672738 0.9999926477070589 0.9998365421330029 1.000175058562392 6.724119053767241e-11 -1.0288499957186484e-05 -1.0721203490229978e-05 8.892240308978429e-11 -1.5387986782077916e-10 -2.4390210043963975e-07 7.352811951763932e-06 5.252656900528995e-06 0.0001750708684077738 0.9999991554759959 0.9998411905425216 1.0000201129779913 1.5685304066094164e-10 -1.204136838688494e-06 -1.209107297984624e-06 1.5314030216669515e-10 -1.8580517574008047e-10 -2.43678139313912e-07 8.445238384664985e-07 6.040850534570668e-07 2.0112930142760312e-05 0.9999999153669408 0.9998417333210707 1.0000020205014686 1.6200442738368908e-10 -1.2104225241309018e-07 -1.2109220612585207e-07 1.589342029071773e-10 -1.8946309463393825e-10 -2.436533124689353e-07 8.463243566270443e-08 7.055796845537915e-08 2.0205369743438255e-06 0.9999999925348554 0.999841788440932 1.0000001831875565 1.6248263706996201e-10 -1.082759082064222e-08 -1.0828166808847692e-08 1.5951573525768282e-10 -1.8975520445342564e-10 -2.436508051909306e-07 7.466114367501226e-09 3.734868586179095e-08 1.843073939616188e-07 0.9999844267832618 0.9998306700090859 1.0003707924930878 -2.2388592813278143e-10 -2.0988894845180793e-05 -2.355519325069782e-05 -5.052846242751061e-11 -1.3306136759515482e-10 -2.442511090981287e-07 1.5581843926828318e-05 1.1131000873739904e-05 0.0003709978553563456
3.922 0.9999817924971994 0.9998287883406972 1.0004335012704317 -1.1813429527652004e-09 -2.101912121187391e-05 -3.173522799336269e-05 -2.818386509573604e-10 -2.9471873356792634e-10 -2.491577306655896e-07 1.833542718602991e-05 1.3093981018529425e-05 0.0004365471933592135 0.9999926513789144 0.9998365448486172 1.0001749711330128 6.73745970228661e-11 -1.0283361689873985e-05 -1.0715849070504763e-05 8.874865624618025e-11 -1.5274354483873375e-10 -2.480689252305845e-07 7.349139827693507e-06 5.25002901104768e-06 0.00017498343028931481 0.9999991555181641 0.9998411906653943 1.0000201119730634 1.5706661514322829e-10 -1.2040767201690333e-06 -1.2090468690833746e-06 1.530457244034577e-10 -1.847507587503897e-10 -2.4784056253532943e-07 8.444816650361033e-07 6.040495856899354e-07 2.011192258681131e-05 0.9999999153673538 0.999841733414106 1.0000020204911677 1.6223310062629838e-10 -1.2104167446025956e-07 -1.2109156438009438e-07 1.588531573459016e-10 -1.8842126135661344e-10 -2.4781525091206055e-07 8.463205694482158e-08 7.055301491646938e-08 2.020522949787413e-06 0.9999999925348506 0.9998417885336673 1.0000001831872585 1.6271297220824125e-10 -1.0827611413360876e-08 -1.0828123930522932e-08 1.5943633196307326e-10 -1.887143679825118e-10 -2.478126946701431e-07 7.466612091929932e-09 3.7347960323260104e-08 1.8429119205994037e-07 0.9999844485510497 0.999830685650564 1.0003702742042155 -2.2341124660601484e-10 -2.0959557294093103e-05 -2.352226856078029e-05 -5.054350553135646e-11 -1.3193472443415566e-10 -2.4842471561808783e-07 1.5560064071958144e-05 1.1115437417319912e-05 0.000370479276802779
3.932 0.9999818832314308 0.9998288532463667 1.000431340975882 -1.1747560232908829e-09 -2.0914376969928407e-05 -3.157708156802976e-05 -2.796160452051107e-10 -2.921746315135329e-10 -2.534102466948945e-07 1.824405545217941e-05 1.3028711858997736e-05 0.0004343717224203338 0.9999926550489349 0.9998365475644783 1.0001748837472748 6.744729604770892e-11 -1.0278225975915127e-05 -1.0710497328084258e-05 8.858343876881037e-11 -1.5157088073110505e-10 -2.5230261026368426e-07 7.3454695346252366e-06 5.247402463050716e-06 0.00017489603582673444 0.9999991555603287 0.9998411907898197 1.0000201109681621 1.5721811222279422e-10 -1.2040165919516358e-06 -1.2089864461592908e-06 1.5296109698898871e-10 -1.8366021896015682e-10 -2.5206977029583633e-07 8.444394958806748e-07 6.040141474218552e-07 2.0110914955387105e-05 0.9999999153677658 0.9998417335086951 1.0000020204808444 1.6239914905470256e-10 -1.2104108385824638e-07 -1.2109092575345473e-07 1.5878219203285636e-10 -1.8734324675327882e-10 -2.520439650392229e-07 8.463172981930164e-08 7.054809326726302e-08 2.020507670564296e-06 0.9999999925348444 0.999841788627957 1.0000001831869372 1.628807730885069e-10 -1.0827619531910724e-08 -1.0828084073676188e-08 1.5936690885831304e-10 -1.8763755593386336e-10 -2.5204135910469537e-07 7.467728844944509e-09 3.7347256215260386e-08 1.8426122734980943e-07 0.9999844702884099 0.9998307012718682 1.0003697566397798 -2.229950167825437e-10 -2.0930260736367858e-05 -2.348938989519323e-05 -5.0552631429513116e-11 -1.3077091994437202e-10 -2.526652933020786e-07 1.553831465640639e-05 1.109989575419817e-05 0.0003699614231117948
3.942 0.9999819735135039 0.9998289178306522 1.000429191447012 -1.168234247276167e-09 -2.0810154679025585e-05 -3.141972325481857e-05 -2.774036223733127e-10 -2.895965812911406e-10 -2.577308973712804e-07 1.815313906619285e-05 1.2963768207737192e-05 0.00043220709291357895 0.9999926587171217 0.9998365502806111 1.0001747964051644 6.747544540256371e-11 -1.0273092810017336e-05 -1.070514828075576e-05 8.843978749748322e-11 -1.5036301390689656e-10 -2.566041488528091e-07 7.341801087362215e-06 5.244777270331669e-06 0.0001748086851135129 0.9999991556024901 0.9998411909158229 1.0000201099632968 1.5732388872834721e-10 -1.2039564504247525e-06 -1.2089260488610116e-06 1.5289898786512052e-10 -1.8253462539456597e-10 -2.563667544991372e-07 8.44397343800347e-07 6.039787522943695e-07 2.0109907424916217e-05 0.9999999153681769 0.999841733604864 1.000002020470507 1.6251931903513786e-10 -1.21040477030189e-07 -1.210903096138935e-07 1.5873400574709162e-10 -1.8623033826049454e-10 -2.563404471441676e-07 8.463144056507279e-08 7.054320969444539e-08 2.0204919817926615e-06 0.9999999925348372 0.9998417887238255 1.0000001831866017 1.6300293197978083e-10 -1.0827611079217384e-08 -1.0828066824434948e-08 1.5932013550777555e-10 -1.8652544332633502e-10 -2.5633779073945675e-07 7.469146455327018e-09 3.73465641669895e-08 1.842257550354763e-07 0.9999844919953857 0.9998307168730547 1.0003692397987767 -2.2262171422678193e-10 -2.0901005111043447e-05 -2.3456557208631768e-05 -5.0543018288444004e-11 -1.2957086018788617e-10 -2.5697383692576423e-07 1.5516595653982425e-05 1.1084375868907424e-05 0.00036944429339098324
3.952 0.9999820633456715 0.9998289820951887 1.0004270526301697 -1.1617619001790289e-09 -2.0706451744958777e-05 -3.126314913822361e-05 -2.751869461624013e-10 -2.869858172072737e-10 -2.6212069245580017e-07 1.8062675768530063e-05 1.2899148454068538e-05 0.0004300532509005433 0.9999926623834755 0.9998365529970422 1.0001747091066586 6.74790874307988e-11 -1.0267962197516875e-05 -1.0699801939748555e-05 8.833008267038222e-11 -1.4912067246243602e-10 -2.6097454690266545e-07 7.338134492887097e-06 5.242153440821798e-06 0.00017472137821740127 0.999999155644649 0.9998411910434299 1.0000201089584655 1.5740454545764334e-10 -1.2038963014143593e-06 -1.2088656891050252e-06 1.5287202157415946e-10 -1.8137477313479154e-10 -2.6073252027212264e-07 8.443552153528759e-07 6.039434079940315e-07 2.0108900114882757e-05 0.9999999153685873 0.9998417337026372 1.000002020460153 1.6261455844676922e-10 -1.210398597316021e-07 -1.210897282926594e-07 1.5872116957397266e-10 -1.8508322417951628e-10 -2.607057020934172e-07 8.463118331612579e-08 7.053836436484017e-08 2.0204763083721977e-06 0.99999999253483 0.9998417888212987 1.00000018318625 1.631000664097644e-10 -1.0827592523119445e-08 -1.082808415317953e-08 1.5930888945298488e-10 -1.8537961989462078e-10 -2.607029941826518e-07 7.470715824028642e-09 3.7345871841967006e-08 1.8418858006476858e-07 0.9999845136720197 0.9998307324541774 1.000368723680195 -2.222721366368321e-10 -2.08717903671833e-05 -2.3423770448856097e-05 -5.050196176157353e-11 -1.283356883685533e-10 -2.6135135425757026e-07 1.5494907030519765e-05 1.1068877740005766e-05 0.0003689278867165441
3.962 0.9999821527301761 0.9998290460416029 1.0004249244719636 -1.1553366773698638e-09 -2.060326559086304e-05 -3.11073553035422e-05 -2.7295586188578177e-10 -2.843437567340369e-10 -2.6658065438551004e-07 1.7972663294415734e-05 1.2834850983669693e-05 0.00042791014256776216 0.9999926660479982 0.9998365557137985 1.0001746218517267 6.746474326398872e-11 -1.0262834147506055e-05 -1.0694458296726537e-05 8.826168258794768e-11 -1.4784487295463369e-10 -2.6541482339211825e-07 7.3344697438147354e-06 5.239530971927285e-06 0.00017463411511187891 0.9999991556868049 0.9998411911726657 1.0000201079536588 1.574670024696328e-10 -1.2038361559249708e-06 -1.208805359993502e-06 1.5288727381166255e-10 -1.8018162621694656e-10 -2.651680851406482e-07 8.44313103516727e-07 6.039081097901187e-07 2.0107893037771874e-05 0.9999999153689968 0.9998417338020406 1.0000020204497733 1.626921917172782e-10 -1.21039242888715e-07 -1.210891746725332e-07 1.5875065203224855e-10 -1.8390281603831214e-10 -2.6514074730989485e-07 8.463094462166298e-08 7.053352885164189e-08 2.020460786535491e-06 0.9999999925348211 0.9998417889204025 1.0000001831858722 1.631791718895899e-10 -1.0827574247294182e-08 -1.0828129437798744e-08 1.5933973531500348e-10 -1.8420036061115645e-10 -2.6513798670212367e-07 7.472350969381518e-09 3.734512786033824e-08 1.8415120617354072e-07 0.9999845353183546 0.9998307480152946 1.0003682082830148 -2.2194093080256733e-10 -2.084261645834823e-05 -2.339102954468658e-05 -5.042134333991265e-11 -1.270665411134839e-10 -2.6579886585040856e-07 1.547324873698725e-05 1.1053401335424066e-05 0.00036841220206279866
3.972 0.9999822416692488 0.9998291096715154 1.0004228069192687 -1.1489766612219603e-09 -2.0500593648739674e-05 -3.095233783786082e-05 -2.7070787254624144e-10 -2.816714049374678e-10 -2.7111181868018755e-07 1.7883099379016404e-05 1.2770874181898983e-05 0.000425777714266855 0.9999926697106895 0.9998365584309057 1.0001745346403383 6.74187451553476e-11 -1.025770866504187e-05 -1.0689117325581927e-05 8.82343455871789e-11 -1.4653686187759888e-10 -2.6992600975690346e-07 7.3308068227215956e-06 5.23690985357005e-06 0.00017454689568536386 0.9999991557289579 0.9998411913035565 1.0000201069488681 1.5749828282206724e-10 -1.2037760200266227e-06 -1.2087450372374618e-06 1.5294399632602628e-10 -1.7895657284666245e-10 -2.696744794971281e-07 8.442709903939852e-07 6.038728423605713e-07 2.0106886142008117e-05 0.9999999153694055 0.9998417339031012 1.0000020204393598 1.6273851679502706e-10 -1.2103863259099965e-07 -1.2108862421721135e-07 1.5882155647757846e-10 -1.826900489069127e-10 -2.696466128798081e-07 8.463069109873785e-08 7.052863771142297e-08 2.0204456860977693e-06 0.9999999925348118 0.9998417890211624 1.0000001831854608 1.632275288524024e-10 -1.082756288200902e-08 -1.0828178002018698e-08 1.5941198643754211e-10 -1.829887121631979e-10 -2.696437990634165e-07 7.473838708626145e-09 3.7344221141635014e-08 1.841174594447275e-07 0.9999845569344322 0.9998307635564613 1.00036769360622 -2.2164238990143693e-10 -2.0813483334031827e-05 -2.335833440783259e-05 -5.0301240046635786e-11 -1.2576385942590547e-10 -2.7031740479369423e-07 1.545162071424425e-05 1.1037946615670982e-05 0.0003678972383155625
3.982 0.9999823301651084 0.9998291729865376 1.000420699919236 -1.1427101405446665e-09 -2.0398433353856377e-05 -3.079809284425761e-05 -2.6844422625032264e-10 -2.789697653293225e-10 -2.757152339260621e-07 1.7793981770752766e-05 1.2707216443624681e-05 0.00042365591263922493 0.9999926733715511 0.9998365611483921 1.0001744474724732 6.731703443572271e-11 -1.0252585746378636e-05 -1.0683778997517846e-05 8.824297843782805e-11 -1.4519727866264626e-10 -2.7450915094619433e-07 7.327145714095396e-06 5.234290076957174e-06 0.0001744597198199701 0.9999991557711083 0.9998411914361294 1.0000201059440956 1.5747439906227007e-10 -1.2037158915774013e-06 -1.2086846926099445e-06 1.5303703105287043e-10 -1.7770027718435384e-10 -2.7425274656800353e-07 8.442288585195916e-07 6.038375906336099e-07 2.0105879403693988e-05 0.9999999153698137 0.9998417340058441 1.000002020428915 1.627303610843343e-10 -1.210380264868429e-07 -1.2108804924979335e-07 1.5892875242311203e-10 -1.8144618851298317e-10 -2.742243423182731e-07 8.463037377070999e-08 7.052361597076973e-08 2.0204316777052127e-06 0.999999992534802 0.9998417891236056 1.000000183185017 1.6322094564362215e-10 -1.0827555437951726e-08 -1.082820189536365e-08 1.5952069851169688e-10 -1.8174602837203094e-10 -2.742214743526379e-07 7.474769610859224e-09 3.734302055442315e-08 1.8409571224018728e-07 0.9999845785202957 0.9998307790777353 1.000367179648806 -2.2140122794483077e-10 -2.0784390934726224e-05 -2.3325684946258936e-05 -5.0145471114940875e-11 -1.2442921503124015e-10 -2.7490801749358073e-07 1.5430022905215017e-05 1.102251354263873e-05 0.00036738299435951603
3.992 0.9999824182199648 0.9998292359882751 1.0004186034192908 -1.1365543246726374e-09 -2.0296782147543167e-05 -3.0644616458861646e-05 -2.661642298124012e-10 -2.762403285092501e-10 -2.803919615466437e-07 1.7705308243678636e-05 1.2643876182212407e-05 0.0004215446847228352 0.9999926770305839 0.9998365638662848 1.0001743603481232 6.714438809554222e-11 -1.0247465381663424e-05 -1.067844329746764e-05 8.82849936640154e-11 -1.4382768836125595e-10 -2.791653044560241e-07 7.323486415097499e-06 5.231671642887386e-06 0.0001743725874733862 0.999999155813256 0.9998411915704108 1.0000201049393544 1.5738155199757597e-10 -1.2036557611320575e-06 -1.2086243135119884e-06 1.5316293844648603e-10 -1.7641374127206526e-10 -2.789039432180276e-07 8.441867025299594e-07 6.03802352892674e-07 2.0104872879400835e-05 0.9999999153702211 0.999841734110297 1.0000020204184497 1.6265294550078922e-10 -1.210374159214518e-07 -1.210874365169344e-07 1.590688458567707e-10 -1.8017220972714523e-10 -2.7887499184650843e-07 8.46299522200152e-08 7.051843499133082e-08 2.0204196203436076e-06 0.9999999925347913 0.9998417892277585 1.0000001831845537 1.6314508148320386e-10 -1.0827543357102734e-08 -1.082818789940952e-08 1.5966267293377631e-10 -1.8047342893175122e-10 -2.7887206885249154e-07 7.474700958544227e-09 3.734146939495421e-08 1.8409572968556936e-07 0.9999846000759862 0.9998307945791735 1.0003666664097806 -2.2123259389631372e-10 -2.0755339194845816e-05 -2.3293081082814073e-05 -4.995673800007643e-11 -1.2306327273826274e-10 -2.7957176346363333e-07 1.5408455265848064e-05 1.1007102087827807e-05 0.00036686946916669906
4.002 0.9999825058360149 0.9998292986783243 1.0004165173671231 -1.1305015898154478e-09 -2.0195637485626352e-05 -3.0491904859540947e-05 -2.638618867968868e-10 -2.7348439152388107e-10 -2.8514307682969933e-07 1.7617076598660948e-05 1.258085183065647e-05 0.0004194439779532009 0.9999926806877882 0.9998365665846118 1.0001742732672831 6.690942172378375e-11 -1.0242347562664634e-05 -1.0673110233480707e-05 8.836265054810617e-11 -1.4242851919038303e-10 -2.838955416277548e-07 7.319828936922432e-06 5.2290545631925264e-06 0.0001742854986943765 0.9999991558554006 0.9998411917064283 1.0000201039346597 1.5722763130978198e-10 -1.203595622629305e-06 -1.208563909061962e-06 1.533245411439536e-10 -1.7509798825273356e-10 -2.8362913933904125e-07 8.441445328681596e-07 6.037671471228941e-07 2.0103866668043474e-05 0.999999915370628 0.9998417342164871 1.0000020204079814 1.6251449603076903e-10 -1.2103679408134983e-07 -1.2108679531713043e-07 1.5924466698210255e-10 -1.7886922983419103e-10 -2.8359963187490045e-07 8.46294218673415e-08 7.051315911671852e-08 2.0204099628727706e-06 0.9999999925347799 0.9998417893336485 1.000000183184087 1.63007939423795e-10 -1.0827520216092763e-08 -1.0828145718023698e-08 1.5983978891977975e-10 -1.7917124430712697e-10 -2.8359665220645894e-07 7.473455819427594e-09 3.733967200276019e-08 1.8412184603707054e-07 0.999984621601547 0.9998308100608332 1.0003661538881559 -2.211286993403209e-10 -2.0726328050537548e-05 -2.326052276236437e-05 -4.973120473814283e-11 -1.2166752505229332e-10 -2.8430971557774334e-07 1.5386917766579782e-05 1.0991712233554402e-05 0.0003663566618129041
4.012 0.9999825930154451 0.9998293610582757 1.000414441710675 -1.1245237664261318e-09 -2.009499684576573e-05 -3.0339954259201913e-05 -2.615273028884193e-10 -2.707029432900353e-10 -2.8996966794853434e-07 1.7529284652986516e-05 1.2518141833961831e-05 0.00041735374006034517 0.9999926843431652 0.9998365693034016 1.000174186229938 6.664091423401478e-11 -1.0237232291596337e-05 -1.0667779828302557e-05 8.848384753836928e-11 -1.4100120696448736e-10 -2.8870094699343404e-07 7.316173295762802e-06 5.226438854117994e-06 0.0001741984535648353 0.999999155897542 0.9998411918442094 1.0000201029300195 1.5704087839854607e-10 -1.2035354792541726e-06 -1.2085035032456294e-06 1.5352873811337027e-10 -1.7375405638066884e-10 -2.8842941857525793e-07 8.441023685616354e-07 6.037320047952621e-07 2.0102860818355933e-05 0.9999999153710334 0.9998417343244421 1.0000020203975173 1.623428354949717e-10 -1.2103616440752956e-07 -1.2108615017934942e-07 1.5946290371504846e-10 -1.7753810604993097e-10 -2.883993446396143e-07 8.462882299531007e-08 7.05079444558322e-08 2.0204022540538523e-06 0.9999999925347677 0.9998417894413038 1.000000183183624 1.6283802750791956e-10 -1.0827489302478197e-08 -1.082809908900591e-08 1.6005942750857057e-10 -1.778410117260957e-10 -2.8839630796481797e-07 7.471318533417978e-09 3.7337901379283035e-08 1.841680618283392e-07 0.9999846430970193 0.9998308255227722 1.0003656420829372 -2.210612545350193e-10 -2.0697357448165954e-05 -2.3228009945368522e-05 -4.94613285253634e-11 -1.2024274339344055e-10 -2.891229599384992e-07 1.5365410382623825e-05 1.0976343965980455e-05 0.00036584457141261903
4.022 0.9999826797604314 0.9998294231297113 1.000412376398133 -1.1185891193348977e-09 -1.9994857728653967e-05 -3.0188760887541853e-05 -2.5915252100097884e-10 -2.6789728072666696e-10 -2.9487283692678296e-07 1.744193022601309e-05 1.2455744638537985e-05 0.000415273918943563 0.9999926879967159 0.9998365720226827 1.0001740992360597 6.636865120182832e-11 -1.0232119580090357e-05 -1.066245210212188e-05 8.865393534793716e-11 -1.3954684902469582e-10 -2.9358261870534856e-07 7.312519500372066e-06 5.2238245266048596e-06 0.00017411145211862746 0.9999991559396801 0.9998411919837815 1.0000201019254267 1.5685077827717892e-10 -1.2034753443206625e-06 -1.2084431176325487e-06 1.5378061602826557e-10 -1.723829199080881e-10 -2.9330587711705667e-07 8.440602242089887e-07 6.036969565790265e-07 2.0101855263959083e-05 0.9999999153714381 0.99984173443419 1.0000020203870497 1.621681050775148e-10 -1.2103554018596616e-07 -1.210855223722665e-07 1.5972890904984765e-10 -1.7617975352914574e-10 -2.9327522753022615e-07 8.462822233987574e-08 7.050298449939236e-08 2.020395199570341e-06 0.9999999925347539 0.9998417895507513 1.000000183183158 1.6266497903000013e-10 -1.0827463835978665e-08 -1.0828069844554841e-08 1.6032699598103585e-10 -1.7648396916045244e-10 -2.9327213244851796e-07 7.468954240490394e-09 3.733650960072155e-08 1.8421946103277075e-07 0.9999846645624453 0.9998308409650488 1.0003651309931156 -2.2099968233163064e-10 -2.0668427343996445e-05 -2.3195542589842133e-05 -4.9141142538756e-11 -1.1879014326650477e-10 -2.940125967568862e-07 1.5343933081401063e-05 1.0960997265562138e-05 0.0003653331970290156
4.032 0.9999827660731387 0.9998294848942062 1.0004103213779292 -1.1126790585197972e-09 -1.9895217648900745e-05 -3.003832097734798e-05 -2.5673856166713654e-10 -2.6506865284253486e-10 -2.9985369967934515e-07 1.735501113143491e-05 1.2393658686555022e-05 0.00041320446262298356 0.9999926916484404 0.9998365747424843 1.0001740122856078 6.610773328070127e-11 -1.0227009441855964e-05 -1.0657127059496745e-05 8.886957669771618e-11 -1.380658778089967e-10 -2.9854166841772636e-07 7.308867544653754e-06 5.221211580767078e-06 0.00017402449430364272 0.9999991559818148 0.9998411921251743 1.0000201009208622 1.566731166226552e-10 -1.2034152326140813e-06 -1.2083827578909586e-06 1.5407727561835226e-10 -1.709855832917358e-10 -2.9825962576219777e-07 8.440181005984105e-07 6.03662019477459e-07 2.0100849842017296e-05 0.999999915371841 0.9998417345457592 1.000002020376561 1.620057802683872e-10 -1.2103493625980192e-07 -1.2108491734172625e-07 1.6003967353524558e-10 -1.7479552125660456e-10 -2.9822839043663937e-07 8.46276798707935e-08 7.049843490214593e-08 2.020387248468571e-06 0.9999999925347393 0.9998417896620209 1.0000001831826708 1.6250401834888825e-10 -1.0827458483426378e-08 -1.0828063237468755e-08 1.6063912649693123e-10 -1.7510069868017513e-10 -2.982252361628756e-07 7.467101479512944e-09 3.733579249476485e-08 1.8425910650100296e-07 0.9999846859978663 0.999830856387722 1.0003646206176733 -2.2092802128697857e-10 -2.0639537696179153e-05 -2.3163120637624275e-05 -4.8773117351686235e-11 -1.1731082380171766e-10 -2.9897973928363025e-07 1.532248581537754e-05 1.0945672101907902e-05 0.0003648225376307945
4.042 0.9999828519557203 0.9998295463533282 1.0004082765987503 -1.106791406986875e-09 -1.979607412594686e-05 -2.988863076364242e-05 -2.542983042073055e-10 -2.6221859805508633e-10 -3.0491338592191055e-07 1.7268525182703537e-05 1.2331882419513722e-05 0.0004111453192984896 0.9999926952983399 0.9998365774628367 1.0001739253785404 6.585731678204387e-11 -1.0221901881467795e-05 -1.0651804687827267e-05 8.911775611593125e-11 -1.3656007915642765e-10 -3.035792219251714e-07 7.305217412793537e-06 5.21860000858077e-06 0.0001739375800103319 0.9999991560239465 0.9998411922684163 1.000020099916307 1.5650632930168234e-10 -1.203355150077527e-06 -1.2083224128887367e-06 1.5440535178060597e-10 -1.6956322775607194e-10 -3.0329178888098874e-07 8.439759868561487e-07 6.036271940510493e-07 2.009984438069144e-05 0.9999999153722426 0.9998417346591789 1.0000020203660305 1.6185434314629056e-10 -1.210343587016316e-07 -1.2108432418804373e-07 1.6038143939122797e-10 -1.7338605103620265e-10 -3.03259957643116e-07 8.462722403511982e-08 7.04943641471837e-08 2.020377312997071e-06 0.9999999925347227 0.99984178977514 1.000000183182142 1.6235428501796634e-10 -1.0827479410124284e-08 -1.0828068198781128e-08 1.6098255089187188e-10 -1.736926108178172e-10 -3.032567432967759e-07 7.466241223017873e-09 3.733589154311064e-08 1.8427576594955853e-07 0.9999847074033248 0.99983087179085 1.0003641109555912 -2.2084674815871202e-10 -2.0610688453979197e-05 -2.313074401471074e-05 -4.8370805963083934e-11 -1.158057616563413e-10 -3.040255149834271e-07 1.5301068526885363e-05 1.09303684368632e-05 0.0003643125921238606
4.052 0.9999829374103201 0.9998296075086375 1.0004062420095454 -1.1009271943479338e-09 -1.969742467697973e-05 -2.973968649487916e-05 -2.518522528669395e-10 -2.593480196962579e-10 -3.100530394636713e-07 1.7182470206112584e-05 1.2270414287818713e-05 0.0004090964374617704 0.9999926989464152 0.9998365801837689 1.0001738385148236 6.561372984583292e-11 -1.0216796889131714e-05 -1.0646484970183435e-05 8.937754052868356e-11 -1.3503011964893802e-10 -3.08696418915856e-07 7.301569090340838e-06 5.2159898022050165e-06 0.0001738507091369842 0.9999991560660746 0.9998411924135366 1.0000200989117483 1.5634614335301498e-10 -1.203295088315316e-06 -1.2082620667534267e-06 1.547438768506412e-10 -1.6811696817807443e-10 -3.0840350486761605e-07 8.439338701774525e-07 6.035924720130594e-07 2.0098838792616605e-05 0.9999999153726431 0.9998417347744784 1.0000020203554467 1.617098895394876e-10 -1.2103379860726506e-07 -1.210837267013934e-07 1.6073376444359468e-10 -1.719525385923148e-10 -3.083710677830076e-07 8.462684765954964e-08 7.049075443938664e-08 2.0203651953178654e-06 0.9999999925347053 0.9998417898901393 1.00000018318156 1.6221151047921562e-10 -1.0827517809704269e-08 -1.0828069266613525e-08 1.6133633680200344e-10 -1.7226024480038285e-10 -3.083677920804905e-07 7.466430854825444e-09 3.733678309112446e-08 1.8426802064282438e-07 0.9999847287788624 0.9998308871744924 1.0003636020058602 -2.2075877114820948e-10 -2.058187955256901e-05 -2.309841264176549e-05 -4.7954707692457864e-11 -1.1427600050360777e-10 -3.0915106531231183e-07 1.527968116010927e-05 1.0915086233242895e-05 0.00036380335942420763
4.062 0.9999830224390698 0.9998296683616875 1.0004042175595278 -1.0950718722709725e-09 -1.9599266821772515e-05 -2.9591484446627536e-05 -2.4942187111136896e-10 -2.5645799274235416e-10 -3.152738177186333e-07 1.7096844052710338e-05 1.2209252759222087e-05 0.0004070577659660024 0.9999927025926671 0.9998365829053125 1.0001737516944336 6.538906888997122e-11 -1.021169444444902e-05 -1.0641167897892003e-05 8.962808211663771e-11 -1.3347709966362783e-10 -3.138944129969268e-07 7.29792257509541e-06 5.2133809620879696e-06 0.00017376388163390264 0.9999991561081987 0.9998411925605655 1.0000200979071843 1.5620514000851813e-10 -1.2032350279300554e-06 -1.2082017127536315e-06 1.550722457630334e-10 -1.6664764549472596e-10 -3.135959263887502e-07 8.43891747056358e-07 6.035578479115455e-07 2.009783310388977e-05 0.9999999153730423 0.9998417348916875 1.0000020203448072 1.615846206039541e-10 -1.2103323722615336e-07 -1.2108311788837536e-07 1.6107579007032094e-10 -1.7049616274825505e-10 -3.1356287292769616e-07 8.462652436744741e-08 7.048754438128707e-08 2.0203514927181513e-06 0.999999992534686 0.9998417900070481 1.000000183180922 1.620874721648851e-10 -1.0827555059359235e-08 -1.0828059407743901e-08 1.6167961353865508e-10 -1.7080491281549954e-10 -3.1355953500107384e-07 7.467381163466077e-09 3.733834823716599e-08 1.8424279493612034e-07 0.9999847501245206 0.9998309025387098 1.0003630937674806 -2.2065191263871922e-10 -2.055311091649171e-05 -2.306612644843868e-05 -4.75459141767145e-11 -1.1272262134127853e-10 -3.143575460363572e-07 1.5258323672126346e-05 1.0899825462673755e-05 0.0003632948385081451
4.072 0.9999831070440918 0.9998297289140249 1.0004022031981668 -1.0891912171246889e-09 -1.9501598092437523e-05 -2.9444020926471146e-05 -2.470234637868091e-10 -2.535497131208235e-10 -3.2057689345667525e-07 1.701164459903546e-05 1.2148396319591089e-05 0.00040502925400940737 0.9999927062370961 0.9998365856274978 1.000173664917349 6.521739800603394e-11 -1.0206594527446859e-05 -1.0635853476423059e-05 8.9854127208934e-11 -1.3190241763831604e-10 -3.191743724433207e-07 7.294277877859534e-06 5.210773497842965e-06 0.000173677097503786 0.9999991561503185 0.9998411927095328 1.0000200969026152 1.5611619848190955e-10 -1.20317495039108e-06 -1.2081413575169517e-06 1.5537488039207234e-10 -1.6515650126427887e-10 -3.1887021961968464e-07 8.438496258719531e-07 6.035233255892687e-07 2.0096827410884835e-05 0.9999999153734387 0.9998417350108362 1.0000020203341127 1.6151169500890286e-10 -1.2103265550103917e-07 -1.210825048109309e-07 1.6139184873874382e-10 -1.6901785312239256e-10 -3.1883653950547264e-07 8.462623056300833e-08 7.048468212586777e-08 2.0203370921524154e-06 0.9999999925346649 0.999841790125897 1.0000001831802285 1.6201606145412722e-10 -1.0827571981355635e-08 -1.0828045321611522e-08 1.6199742387968818e-10 -1.6932790409520994e-10 -3.18833138159765e-07 7.468700917327718e-09 3.7340472723046435e-08 1.8420973806546284e-07 0.9999847714403407 0.9998309178835615 1.0003625862394587 -2.204923741196483e-10 -2.052438247088824e-05 -2.30338853784306e-05 -4.7159977526928e-11 -1.111471250975889e-10 -3.1964612729381017e-07 1.5236996033265829e-05 1.0884586106301767e-05 0.00036278702841262923
4.082 0.9999831912274967 0.9998297891671875 1.0004001988751772 -1.0832432145653232e-09 -1.9404416044443907e-05 -2.929729226640677e-05 -2.44667736264112e-10 -2.506247523559547e-10 -3.2596345326119523e-07 1.6926869736688577e-05 1.2087843465717274e-05 0.00040301085105319133 0.9999927098797026 0.9998365883503555 1.0001735781835437 6.514005327090991e-11 -1.0201497128974985e-05 -1.0630541717376575e-05 9.004626303368423e-11 -1.3030655003258096e-10 -3.245374797656818e-07 7.2906350135056736e-06 5.208167422449074e-06 0.00017359035676675578 0.9999991561924341 0.9998411928604689 1.0000200958980368 1.561218220894878e-10 -1.2031148472460708e-06 -1.2080810139602783e-06 1.556428884396923e-10 -1.6364439756280285e-10 -3.242275664683465e-07 8.438075199437215e-07 6.034889161955105e-07 2.009582180588899e-05 0.9999999153738333 0.999841735131955 1.0000020203233586 1.6153352568867092e-10 -1.2103204539719442e-07 -1.2108190034613745e-07 1.616735779044548e-10 -1.675188778597844e-10 -3.241932487909739e-07 8.46259566965726e-08 7.048215733897877e-08 2.0203226521199e-06 0.9999999925346412 0.9998417902467159 1.0000001831794758 1.62038819794197e-10 -1.0827560457516821e-08 -1.0828039955865835e-08 1.6228036683886296e-10 -1.6783019351932715e-10 -3.2418978302302257e-07 7.47011847228048e-09 3.7343116457842976e-08 1.841757851145337e-07 0.9999847927263642 0.9998309332091077 1.0003620794207968 -2.2023864260932545e-10 -2.0495694151866605e-05 -2.3001689381484127e-05 -4.680640891384179e-11 -1.09550168530202e-10 -3.2501799341820606e-07 1.5215698218181108e-05 1.0869368148407928e-05 0.00036227992819274675
4.092 0.9999832749913844 0.9998298491227076 1.0003982045405193 -1.0772031294532608e-09 -1.930771825990889e-05 -2.9151294809574223e-05 -2.4236255258294484e-10 -2.4768421538005716e-10 -3.3143469856866615e-07 1.6842517359065957e-05 1.202759269573784e-05 0.0004010025067466908 0.9999927135204867 0.9998365910739178 1.0001734914929838 6.5182408888206e-11 -1.0196402253823682e-05 -1.0625232625019785e-05 9.019857923029243e-11 -1.286909942655147e-10 -3.2998493246032063e-07 7.286993989167469e-06 5.205562743811459e-06 0.00017350365942769096 0.9999991562345445 0.9998411930134049 1.000020094893437 1.5624748339173876e-10 -1.2030547249392067e-06 -1.2080206876763354e-06 1.558704117950038e-10 -1.6211249931602283e-10 -3.2966916244664544e-07 8.437654363388727e-07 6.034546303808227e-07 2.0094816337934274e-05 0.9999999153742246 0.9998417352550751 1.000002020312533 1.616752260021445e-10 -1.2103141331335328e-07 -1.210813107048128e-07 1.6191458995331079e-10 -1.6600014727879818e-10 -3.296341967572784e-07 8.462570011389874e-08 7.047999830647417e-08 2.020308455715239e-06 0.9999999925346145 0.9998417903695354 1.0000001831786516 1.621814912629308e-10 -1.0827526968248494e-08 -1.0828049062386579e-08 1.625227084869727e-10 -1.663122201937792e-10 -3.296306652772877e-07 7.471519638098308e-09 3.734632068520852e-08 1.8414381449203302e-07 0.9999848139826321 0.9998309485154094 1.0003615733104898 -2.198653441094579e-10 -2.046704590979897e-05 -2.2969538400377548e-05 -4.649192659136481e-11 -1.0793269990776811e-10 -3.3047434311208723e-07 1.5194430193545085e-05 1.0854171567770173e-05 0.0003617735368819038
4.102 0.9999833583378444 0.9998299087821092 1.0003962201443992 -1.0710795442856132e-09 -1.9211502340762333e-05 -2.9006024903796083e-05 -2.4011768338299903e-10 -2.447291206422265e-10 -3.369918458140091e-07 1.6758585354991123e-05 1.1967642504473632e-05 0.0003990041709149211 0.9999927171594482 0.9998365937982165 1.000173404845632 6.533666420872413e-11 -1.0191309915941537e-05 -1.0619926189767108e-05 9.030294437955514e-11 -1.2705657920984527e-10 -3.355179423147365e-07 7.283354798781205e-06 5.202959460425483e-06 0.00017341700546688244 0.999999156276649 0.9998411931683722 1.000020093888801 1.5648461218759398e-10 -1.2029945986310313e-06 -1.20796037044973e-06 1.5604976241073364e-10 -1.6056201854550077e-10 -3.351962179773309e-07 8.437233692692958e-07 6.034204718744673e-07 2.0093811026662873e-05 0.9999999153746117 0.9998417353802271 1.0000020203016204 1.619284624716874e-10 -1.2103077383588053e-07 -1.2108072708729327e-07 1.6210729555522673e-10 -1.6446244800726855e-10 -3.351605932179494e-07 8.462544839688096e-08 7.047824699510418e-08 2.0202946521895334e-06 0.9999999925345836 0.999841790494387 1.0000001831777405 1.6243636932490008e-10 -1.0827485987075435e-08 -1.082806419902486e-08 1.6271690929742217e-10 -1.6477593103930244e-10 -3.3515699546435214e-07 7.472815984252024e-09 3.735016641609953e-08 1.841154102543948e-07 0.9999848352091841 0.9998309638025275 1.0003610679075332 -2.1938020452561125e-10 -2.0438437703723648e-05 -2.2937432363541854e-05 -4.6224569395311796e-11 -1.0629630951123791e-10 -3.3601639075746784e-07 1.5173191912415945e-05 1.0838996333471291e-05 0.00036126785348079615
4.112 0.9999834412689574 0.9998299681469108 1.0003942456372787 -1.064912697953888e-09 -1.9115765900361005e-05 -2.886147890557731e-05 -2.3794643504856505e-10 -2.4176098179618747e-10 -3.42636126017333e-07 1.667507161347391e-05 1.190799138685607e-05 0.00039701579361014577 0.9999927207965884 0.9998365965232839 1.0001733182414592 6.556451109322462e-11 -1.0186220128038809e-05 -1.0614622392669714e-05 9.034829173705731e-11 -1.2540443608098615e-10 -3.4113773647554906e-07 7.279717427159303e-06 5.200357564319454e-06 0.0001733303948534234 0.9999991563187467 0.999841193325402 1.00002009288412 1.567954485757079e-10 -1.2029344817863526e-06 -1.2079000440287454e-06 1.5616985018449717e-10 -1.5899361579084087e-10 -3.408099591880895e-07 8.436813031714103e-07 6.033864375477228e-07 2.0092805899153065e-05 0.9999999153749946 0.9998417355074435 1.0000020202906135 1.6225504776884976e-10 -1.2103014105443224e-07 -1.2108013108806448e-07 1.6224074648576756e-10 -1.629069420055567e-10 -3.407736642194408e-07 8.462517074434307e-08 7.047693643604029e-08 2.020281578074275e-06 0.9999999925345486 0.999841790621303 1.000000183176735 1.6276497384197868e-10 -1.0827451824917468e-08 -1.0828067377887385e-08 1.6285179666113593e-10 -1.6322134219619824e-10 -3.407699987170959e-07 7.473801329374531e-09 3.735472702362518e-08 1.8409433357011326e-07 0.9999848564060626 0.9998309790705232 1.000360563210929 -2.188226298707292e-10 -2.0409869491609945e-05 -2.2905371190139872e-05 -4.6016178247567005e-11 -1.04641473261153e-10 -3.416453651898159e-07 1.5151983318704058e-05 1.0823842407907823e-05 0.0003607628769767775
4.122 0.9999835237867923 0.9998300272186236 1.0003922809698818 -1.0587515245595747e-09 -1.902050655575686e-05 -2.8717653193364062e-05 -2.358625129792719e-10 -2.3878062735388736e-10 -3.4836878566553827e-07 1.6591974035989365e-05 1.1848637846767458e-05 0.00039503732517937783 0.9999927244319078 0.9998365992491532 1.0001732316804486 6.581676175499889e-11 -1.0181132894898085e-05 -1.060932121770651e-05 9.032348790083746e-11 -1.2373508968243882e-10 -3.4684555698522985e-07 7.276081860874074e-06 5.197757048665877e-06 0.0001732438275625743 0.999999156360838 0.9998411934845269 1.0000200918793998 1.5713164132555106e-10 -1.2028743808243653e-06 -1.2078396939759293e-06 1.5621987882611714e-10 -1.574084982563319e-10 -3.4651162660580227e-07 8.436392232080441e-07 6.033525242000176e-07 2.0091801007480418e-05 0.9999999153753734 0.9998417356367566 1.0000020202795168 1.626069052686439e-10 -1.210295212766854e-07 -1.2107950826279312e-07 1.6230424095900173e-10 -1.6133481172515162e-10 -3.4647465022547026e-07 8.462482735729104e-08 7.047608829330235e-08 2.0202698242623098e-06 0.9999999925345092 0.9998417907503158 1.0000001831756393 1.6311876795018864e-10 -1.0827430577803682e-08 -1.0828043683494086e-08 1.6291658259601465e-10 -1.616504277267573e-10 -3.4647091563681127e-07 7.474149281681333e-09 3.7360052565289866e-08 1.8408714967159666e-07 0.9999848775733089 0.9998309943194603 1.0003600592196955 -2.1824116927119893e-10 -2.0381341223713185e-05 -2.2873354803105423e-05 -4.5877974390293147e-11 -1.0296948641298658e-10 -3.4736251071539715e-07 1.5130804358107051e-05 1.080870975480649e-05 0.000360258606371514
4.132 0.9999836058934091 0.9998300859987517 1.0003903260931897 -1.0526320011574936e-09 -1.8925721927319844e-05 -2.8574544179637632e-05 -2.3387251934957594e-10 -2.357893194208428e-10 -3.541910866008176e-07 1.6509290546975917e-05 1.178958040430471e-05 0.00039306871629440476 0.9999927280654076 0.9998366019758597 1.0001731451625961 6.605871716124722e-11 -1.0176048213351538e-05 -1.0604022664011114e-05 9.022472785207898e-11 -1.2205018889935712e-10 -3.52642661776448e-07 7.272448097477775e-06 5.195157914336615e-06 0.00017315730358504464 0.9999991564029234 0.9998411936457821 1.0000200908746573 1.5745835514241538e-10 -1.2028142941835583e-06 -1.2077793207777118e-06 1.5619608558842387e-10 -1.5580766013996472e-10 -3.5230247626800015e-07 8.435971258240982e-07 6.03318736212851e-07 2.0090796407939656e-05 0.9999999153757481 0.9998417357681999 1.0000020202683477 1.629490647080235e-10 -1.2102891235598933e-07 -1.2107885948181358e-07 1.622937991458154e-10 -1.597467376168859e-10 -3.522648069316782e-07 8.462439297941681e-08 7.047573147833674e-08 2.020259935331999e-06 0.9999999925344663 0.9998417908814589 1.0000001831744711 1.6346281831762922e-10 -1.0827420309784542e-08 -1.0827993744258609e-08 1.6290766925726633e-10 -1.6006345358951152e-10 -3.5226100235892766e-07 7.473585771064216e-09 3.73661953945393e-08 1.8409982431666553e-07 0.9999848987109643 0.9998310095494005 1.0003595559328646 -2.1767100336124386e-10 -2.0352852842526117e-05 -2.2841383140821648e-05 -4.581492341097816e-11 -1.012814794519114e-10 -3.531690867295168e-07 1.5109654987799145e-05 1.0793598345852303e-05 0.00035975504069593015
4.142 0.9999836875908578 0.999830144488794 1.000388380958433 -1.0465660615392541e-09 -1.883140964442618e-05 -2.843214831157379e-05 -2.319703359460943e-10 -2.3278831196207694e-10 -3.6010430633923654e-07 1.642701909453973e-05 1.1730817596436462e-05 0.00039110991792192244 0.9999927316970901 0.9998366047034373 1.0001730586879016 6.627878969563258e-11 -1.0170966077835062e-05 -1.0598726746985705e-05 9.0059974867547e-11 -1.2035067239343866e-10 -3.5853032376288623e-07 7.268816146363911e-06 5.192560170549758e-06 0.00017307082292207187 0.9999991564450038 0.9998411938092001 1.000020089869913 1.5776403782746424e-10 -1.2027542169531e-06 -1.207718941421325e-06 1.5610669864460154e-10 -1.5419184162330456e-10 -3.5818377998291164e-07 8.435550211580541e-07 6.032850884524197e-07 2.008979211647667e-05 0.9999999153761199 0.9998417359018079 1.0000020202571267 1.632699140088441e-10 -1.2102831042099152e-07 -1.2107820178643135e-07 1.6221808826241903e-10 -1.5814368673740683e-10 -3.5814540576394904e-07 8.46238776516087e-08 7.047592229165564e-08 2.0202519368761515e-06 0.99999999253442 0.9998417910147664 1.000000183173251 1.6378579968077406e-10 -1.0827417017606977e-08 -1.0827934559465755e-08 1.6283321604140793e-10 -1.5846147795850234e-10 -3.581415302960329e-07 7.47212088883098e-09 3.737324796680516e-08 1.8413249456331962e-07 0.9999849198190713 0.9998310247604085 1.0003590533494728 -2.1712371783581363e-10 -2.0324404287777925e-05 -2.2809456157968103e-05 -4.581903012210252e-11 -9.957851103588566e-11 -3.5906636799949094e-07 1.5088535176897307e-05 1.0778508161342514e-05 0.000359252179003024
4.152 0.9999837688811785 0.999830202690242 1.0003864455170788 -1.040548981608183e-09 -1.8737567350754488e-05 -2.8290462059980452e-05 -2.3013678243063587e-10 -2.2977836216405815e-10 -3.6610973804420563e-07 1.6345157641130635e-05 1.1672347970227198e-05 0.00038916088125420323 0.9999927353269561 0.9998366074319217 1.0001729722563568 6.64813768496401e-11 -1.016588648507925e-05 -1.0593433489103224e-05 8.985107872956069e-11 -1.186374305953973e-10 -3.645098313248411e-07 7.2651860206277565e-06 5.189963829250479e-06 0.00017298438557110854 0.9999991564870798 0.9998411939748162 1.000020088865182 1.5805208511382364e-10 -1.20269414779787e-06 -1.2076585788038552e-06 1.5597399311575814e-10 -1.525623464730615e-10 -3.6415682469473083e-07 8.435129259717557e-07 6.032516007318303e-07 2.008878807887885e-05 0.9999999153764892 0.9998417360376154 1.0000020202458684 1.6357369068701192e-10 -1.2102771304030112e-07 -1.210775582960665e-07 1.6209873929465426e-10 -1.565269543920961e-10 -3.641177339013615e-07 8.462332833620899e-08 7.047674267495711e-08 2.020245092106358e-06 0.9999999925343713 0.9998417911502736 1.0000001831719938 1.6409133080099164e-10 -1.0827418312441095e-08 -1.0827889137395663e-08 1.627155947530229e-10 -1.5684608814080154e-10 -3.6411378655475133e-07 7.47014666581483e-09 3.738134716457829e-08 1.8417685295452123e-07 0.999984940897672 0.9998310399525483 1.0003585514685518 -2.1659506763037153e-10 -2.0295995501636086e-05 -2.2777573815732996e-05 -4.586962294922326e-11 -9.786113177364135e-11 -3.650556454616796e-07 1.5067444898325352e-05 1.0763439184044609e-05 0.00035875002034392557
4.162 0.9999838497664004 0.9998302606045795 1.0003845197208263 -1.0345778370114827e-09 -1.864419270497287e-05 -2.8149481904874473e-05 -2.2834327587083726e-10 -2.2676103983500128e-10 -3.7220869086367607e-07 1.6263704151064724e-05 1.1614170073717289e-05 0.0003872215576469694 0.9999927389550078 0.9998366101613484 1.0001728858679455 6.66685362152658e-11 -1.0160809434643003e-05 -1.0588142904818566e-05 8.96274751936676e-11 -1.16911208534538e-10 -3.7058248896937764e-07 7.261557726281653e-06 5.187368896870526e-06 0.00017289799150782962 0.9999991565291517 0.9998411941426656 1.0000200878604673 1.5832452559021195e-10 -1.202634087335108e-06 -1.207598248846641e-06 1.5582765960622417e-10 -1.509199390018039e-10 -3.7022291375431235e-07 8.434708519556246e-07 6.032182872241689e-07 2.008778417974732e-05 0.9999999153768571 0.9998417361756569 1.0000020202345765 1.6386259765650087e-10 -1.2102712150268298e-07 -1.2107694412475427e-07 1.61966150044988e-10 -1.5489719932213662e-10 -3.701830943588935e-07 8.46228063260131e-08 7.047826672053316e-08 2.0202381391494714e-06 0.9999999925343207 0.9998417912880148 1.0000001831707024 1.6438144294764148e-10 -1.0827425322216145e-08 -1.082787363561121e-08 1.625843593615681e-10 -1.5521757724603389e-10 -3.701790734253582e-07 7.468293903178252e-09 3.7390623293803876e-08 1.8421892914987679e-07 0.9999849619468084 0.999831055125885 1.000358050289124 -2.1608272138540033e-10 -2.0267626429357342e-05 -2.2745736067193548e-05 -4.593646773633794e-11 -9.613082694358942e-11 -3.7113822578938314e-07 1.5046384117574184e-05 1.074839139119673e-05 0.00035824856374049355
4.172 0.9999839302485433 0.9998303182332844 1.0003826035216064 -1.0286614866367687e-09 -1.8551283377400713e-05 -2.8009204328010904e-05 -2.2656079568421306e-10 -2.237372358740842e-10 -3.784024900803469e-07 1.6182656584283147e-05 1.1556282451412056e-05 0.0003852918986143787 0.9999927425812463 0.9998366128917544 1.0001727995226422 6.682973733700764e-11 -1.0155734926199731e-05 -1.0582854992655428e-05 8.941913924688202e-11 -1.1517292205767023e-10 -3.767496178467476e-07 7.257931256669012e-06 5.184775370099157e-06 0.00017281164068154984 0.9999991565712205 0.9998411943127834 1.0000200868557654 1.5857138171958777e-10 -1.2025740361338867e-06 -1.2075379518184443e-06 1.5569765146751908e-10 -1.4926550423080328e-10 -3.7638336631159157e-07 8.434287980904877e-07 6.031851479193581e-07 2.008678028952407e-05 0.9999999153772234 0.9998417363159687 1.0000020202232476 1.6412553579168887e-10 -1.210265364358293e-07 -1.2107635947417476e-07 1.6184998955744304e-10 -1.5325581821005006e-10 -3.763428059457451e-07 8.462235668171428e-08 7.048051670833986e-08 2.0202298713707207e-06 0.9999999925342695 0.9998417914280255 1.000000183169374 1.6464590772500322e-10 -1.082743895772388e-08 -1.0827887708779229e-08 1.624694814380893e-10 -1.5357744936961045e-10 -3.763387103867447e-07 7.467136780005588e-09 3.740112169010729e-08 1.842455776913416e-07 0.9999849829665218 0.9998310702804832 1.0003575498102062 -2.1559698164698272e-10 -2.0239297016222453e-05 -2.2713942850349902e-05 -4.59903565166875e-11 -9.438845682728397e-11 -3.7731543188582646e-07 1.5025352787202972e-05 1.0733364750389537e-05 0.0003577478081776824
4.182 0.9999840103296156 0.9998303755778281 1.0003806968715918 -1.022819100264439e-09 -1.8458837045244226e-05 -2.7869625815032432e-05 -2.247673961051172e-10 -2.207080432208823e-10 -3.846924771099368e-07 1.6102012900998367e-05 1.1498683647616605e-05 0.0003833718558801858 0.999992746205673 0.9998366156231757 1.000172713220421 6.694434792911325e-11 -1.0150662954927503e-05 -1.0577569737538906e-05 8.9247711075963e-11 -1.1342372834091545e-10 -3.830125544435401e-07 7.254306596322381e-06 5.182183238504056e-06 0.00017272533302520554 0.9999991566132863 0.9998411944852061 1.0000200858510724 1.5877153807442874e-10 -1.202513991313497e-06 -1.207477674119986e-06 1.5560538786558658e-10 -1.47600061142855e-10 -3.8263951738678996e-07 8.433867520936051e-07 6.031521687934257e-07 2.0085776317615354e-05 0.9999999153775895 0.9998417364585862 1.0000020202118762 1.6434188589342824e-10 -1.2102595468416684e-07 -1.210757911042903e-07 1.6177173334595706e-10 -1.516033418835765e-10 -3.8259820408716514e-07 8.462198922002074e-08 7.048344169132669e-08 2.020219670765287e-06 0.999999992534217 0.9998417915703428 1.0000001831680037 1.6486420116635024e-10 -1.0827455812200823e-08 -1.0827917749804865e-08 1.6239258474048127e-10 -1.519260742189763e-10 -3.825940323627283e-07 7.466939644004929e-09 3.741275882634038e-08 1.8425033590482206e-07 0.9999850039568537 0.9998310854164086 1.0003570500308152 -2.151577642902631e-10 -2.0211007203267663e-05 -2.2682194089778426e-05 -4.600954988091307e-11 -9.263499876161738e-11 -3.8358860285273064e-07 1.5004350850848593e-05 1.0718359222414862e-05 0.00035724775261932514
4.192 0.9999840900116166 0.9998304326396741 1.0003787997231954 -1.0170661998285322e-09 -1.836685139368379e-05 -2.773074286443739e-05 -2.229521599967736e-10 -2.1767463907629943e-10 -3.9108001005926093e-07 1.6021771073952794e-05 1.1441372215278298e-05 0.0003814613814576912 0.9999927498282888 0.9998366183556495 1.000172626961262 6.699527291483756e-11 -1.0145593511994453e-05 -1.0572287121608088e-05 8.912279748200859e-11 -1.1166478942516799e-10 -3.8937265235234944e-07 7.25068373153092e-06 5.179592492428437e-06 0.00017263906848383076 0.9999991566553492 0.9998411946599693 1.000020084846389 1.5890809167896315e-10 -1.2024539450281694e-06 -1.2074173986263695e-06 1.5556052498719384e-10 -1.4592446942338447e-10 -3.8899271911273723e-07 8.433447006327951e-07 6.03119331459045e-07 2.0084772251539452e-05 0.9999999153779542 0.9998417366035453 1.0000020202004651 1.644942260445391e-10 -1.2102536846097867e-07 -1.2107522189108403e-07 1.617408852255886e-10 -1.4994070063079006e-10 -3.889506402741765e-07 8.462168274454949e-08 7.048694258747314e-08 2.0202077060012442e-06 0.9999999925341643 0.9998417917150014 1.0000001831665928 1.6501837542528257e-10 -1.0827468247635469e-08 -1.0827947138244395e-08 1.623632180944971e-10 -1.502644321700355e-10 -3.8894639129862817e-07 7.46758979142727e-09 3.742535826324756e-08 1.8423537761246049e-07 0.9999850249178461 0.9998311005337267 1.0003565509499748 -2.1478147818354295e-10 -2.018275692751191e-05 -2.2650489706251524e-05 -4.5984311076328065e-11 -9.087105301950824e-11 -3.89959094079143e-07 1.4983378254279656e-05 1.070337476928602e-05 0.0003567483960460456
4.202 0.9999841692965343 0.9998304894202805 1.0003769120290744 -1.0114034803303904e-09 -1.8275324119676963e-05 -2.7592551998677015e-05 -2.2111383611764896e-10 -2.1463777865797678e-10 -3.975664635532324e-07 1.5941929099514418e-05 1.1384346724222085e-05 0.0003795604277023136 0.9999927534490947 0.999836621089213 1.000172540745151 6.698011762382054e-11 -1.0140526589206498e-05 -1.0567007131893001e-05 8.904347048784046e-11 -1.0989677316306986e-10 -3.958312820908811e-07 7.247062660113157e-06 5.17700313067965e-06 0.00017255284704660904 0.9999991566974095 0.9998411948371108 1.0000200838417228 1.5897839089399987e-10 -1.2023938902134796e-06 -1.2073571141968707e-06 1.5556186436984374e-10 -1.442396690081057e-10 -3.954443400205388e-07 8.433026396801348e-07 6.030866263011658e-07 2.008376816472056e-05 0.9999999153783183 0.9998417367508833 1.0000020201890205 1.6458026796800102e-10 -1.2102477079851104e-07 -1.2107464109037176e-07 1.6175614851074233e-10 -1.4826888203688518e-10 -3.954014829354556e-07 8.462140505919744e-08 7.049093239168358e-08 2.0201947184114253e-06 0.9999999925341101 0.9998417918620387 1.000000183165149 1.6510579819499103e-10 -1.0827469221335887e-08 -1.0827964403852349e-08 1.6237990298240508e-10 -1.4859376724915857e-10 -3.953971555410173e-07 7.468732237765763e-09 3.743875450850736e-08 1.8420884399289797e-07 0.9999850458495392 0.999831115632504 1.0003560525667161 -2.144706618103788e-10 -2.0154546126532595e-05 -2.261882962615632e-05 -4.591506068145845e-11 -8.909772483418175e-11 -3.9642827785869263e-07 1.4962434955448035e-05 1.0688411361679912e-05 0.0003562497374934062
4.212 0.999984248186349 0.9998305459210979 1.0003750337421227 -1.0058170054751736e-09 -1.8184252937390997e-05 -2.7455049765473674e-05 -2.1925663645359547e-10 -2.1159870029021743e-10 -4.041532295921529e-07 1.58624849986566e-05 1.132760576208471e-05 0.00037766894729074357 0.9999927570680919 0.9998366238239045 1.0001724545720763 6.691034220539375e-11 -1.0135462183471545e-05 -1.056172976448913e-05 8.900202686562845e-11 -1.0812043487852594e-10 -4.0238983047858146e-07 7.243443392650355e-06 5.174415161775867e-06 0.00017246666875157321 0.9999991567394666 0.999841195016667 1.0000200828370835 1.589936637854993e-10 -1.2023338252805315e-06 -1.207296817860348e-06 1.5560141613905596e-10 -1.425466776832778e-10 -4.0199576550413634e-07 8.432605775785706e-07 6.030540597000919e-07 2.008276418036185e-05 0.9999999153786817 0.9998417369006374 1.0000020201775526 1.6461138744389497e-10 -1.2102416009993055e-07 -1.2107404525417616e-07 1.6180964778564277e-10 -1.465884875823268e-10 -4.0195211713989196e-07 8.462113489633934e-08 7.0495392607234e-08 2.0201815422486367e-06 0.9999999925340559 0.9998417920114927 1.000000183163682 1.651385780778909e-10 -1.0827457285251525e-08 -1.0827967025019415e-08 1.6243489751787907e-10 -1.4691472135187453e-10 -4.0194770994937213e-07 7.470005475307013e-09 3.7452898127719954e-08 1.8417945388662406e-07 0.9999850667519742 0.9998311307128068 1.0003555548800733 -2.1421302676969208e-10 -2.0126374743486354e-05 -2.2587213784552045e-05 -4.5808714488971924e-11 -8.73160614538129e-11 -4.029975433745102e-07 1.4941520925423614e-05 1.0673468979974714e-05 0.0003557517760539053
4.222 0.999984326683028 0.9998306021435702 1.0003731648154661 -1.000289916884596e-09 -1.8093635580423162e-05 -2.7318232735035777e-05 -2.1738626099158472e-10 -2.085584182370325e-10 -4.1084171714144595e-07 1.578343680712245e-05 1.1271147927263552e-05 0.00037578689313666973 0.9999927606852808 0.999836626559762 1.0001723684420243 6.680161060075021e-11 -1.0130400299701013e-05 -1.0556455019975995e-05 8.89897669439322e-11 -1.0633652323588052e-10 -4.090497014283022e-07 7.2398259440478826e-06 5.171828598121077e-06 0.00017238053365450812 0.999999156781521 0.9998411951986755 1.000020081832479 1.5896884676546677e-10 -1.2022737562813388e-06 -1.2072365114083847e-06 1.5566983302632036e-10 -1.4084607577653423e-10 -4.0864839795609903e-07 8.432185281874204e-07 6.030216497488168e-07 2.008176041103008e-05 0.9999999153790441 0.9998417370528453 1.000002020166069 1.6460301568286062e-10 -1.2102354239072168e-07 -1.2107343636082419e-07 1.6189227926370536e-10 -1.4490046021448345e-10 -4.0860394559819575e-07 8.462086893789045e-08 7.050038422489665e-08 2.0201686968285813e-06 0.9999999925340001 0.9998417921633999 1.0000001831621992 1.6513162841100409e-10 -1.0827438161764469e-08 -1.082795660545726e-08 1.6251924101852243e-10 -1.4522808719752288e-10 -4.085994571070287e-07 7.471209260827176e-09 3.746788525434827e-08 1.8415223791990606e-07 0.9999850876251923 0.999831145774702 1.0003550578890805 -2.1399316783543828e-10 -2.0098242729572203e-05 -2.25556421212245e-05 -4.5673442915244786e-11 -8.552727965804873e-11 -4.0966829660927594e-07 1.4920636139681645e-05 1.0658547607984584e-05 0.0003552545108377429
4.232 0.9999844047885305 0.9998306580891357 1.0003713052024599 -9.948144603947002e-10 -1.800346979742731e-05 -2.718209749528605e-05 -2.1550677558076572e-10 -2.0551778311576131e-10 -4.176333523518359e-07 1.570478256155599e-05 1.1214971818892376e-05 0.00037391421830425237 0.9999927643006624 0.9998366292968246 1.0001722823549781 6.666090658778073e-11 -1.012534094582583e-05 -1.0551182899088262e-05 8.899933838118461e-11 -1.0454638364470543e-10 -4.158123168283947e-07 7.236210321647311e-06 5.169243447065027e-06 0.0001722944417823318 0.9999991568235725 0.9998411953831747 1.0000200808279138 1.589106879716974e-10 -1.2022136927213492e-06 -1.207176197144457e-06 1.557599618442558e-10 -1.3913881228917656e-10 -4.1540365726964754e-07 8.431764991654696e-07 6.029894137230187e-07 2.0080756915208795e-05 0.9999999153794059 0.9998417372075453 1.000002020154575 1.64561439636577e-10 -1.2102292697582773e-07 -1.2107281635040097e-07 1.6199668201739845e-10 -1.4320602649159042e-10 -4.153583875152408e-07 8.46206101121103e-08 7.050600333857161e-08 2.0201563320019437e-06 0.9999999925339441 0.9998417923177991 1.0000001831607055 1.650916228182708e-10 -1.082742109961033e-08 -1.0827935379679318e-08 1.626250681008416e-10 -1.4353476974623406e-10 -4.1535381682702735e-07 7.47229248646201e-09 3.7483886158325284e-08 1.8412836229172824e-07 0.9999851084692336 0.9998311608182578 1.0003545615927696 -2.138044812750987e-10 -2.007015003898393e-05 -2.252411457674332e-05 -4.551601598892695e-11 -8.373169176998178e-11 -4.164419619169974e-07 1.4899780565969278e-05 1.0643647223967266e-05 0.0003547579409182047
4.242 0.9999844825048064 0.9998307137592254 1.0003694548566902 -9.893953961640348e-10 -1.7913753343911615e-05 -2.704664064962556e-05 -2.1361996064468478e-10 -2.024776038158394e-10 -4.245295793558133e-07 1.5626520292314348e-05 1.1159076031264224e-05 0.00037205087598018825 0.9999927679142376 0.999836632035132 1.00017219631092 6.648229208807291e-11 -1.0120284127215011e-05 -1.0545913402072802e-05 8.9026442528173e-11 -1.0275026402003886e-10 -4.226791150753095e-07 7.232596518587671e-06 5.166659705280817e-06 0.0001722083931033976 0.9999991568656209 0.9998411955702039 1.0000200798233936 1.5881378935107187e-10 -1.2021536401765529e-06 -1.2071158769439359e-06 1.5586723417858547e-10 -1.3742568117611344e-10 -4.222629807227593e-07 8.431344842889992e-07 6.029573560346455e-07 2.0079753692908735e-05 0.9999999153797666 0.9998417373647762 1.0000020201430744 1.6448122982838883e-10 -1.2102231980763086e-07 -1.2107218728582315e-07 1.62117994906467e-10 -1.4150570162315965e-10 -4.222168805390503e-07 8.462034896451225e-08 7.051231442503321e-08 2.0201444883561104e-06 0.9999999925338869 0.999841792474729 1.000000183159206 1.6501277914992474e-10 -1.082741267477983e-08 -1.0827905158868162e-08 1.6274788131302434e-10 -1.418356558574451e-10 -4.2221222583538227e-07 7.473208401308263e-09 3.750102600931894e-08 1.8410831083607576e-07 0.999985129284139 0.9998311758435414 1.0003540659901726 -2.1365219941695808e-10 -2.004209662303933e-05 -2.2492631090969282e-05 -4.534029515171013e-11 -8.192996011373974e-11 -4.23319980423481e-07 1.4878954157322111e-05 1.0628767795528613e-05 0.0003542620653009169
4.252 0.9999845598337953 0.9998307691552651 1.0003676137319748 -9.840423679239233e-10 -1.7824483980246522e-05 -2.691185882135566e-05 -2.1172627605729932e-10 -1.9943878137165765e-10 -4.315318593119473e-07 1.5548648028284487e-05 1.110345915722571e-05 0.0003701968195251836 0.9999927715260076 0.9998366347747245 1.0001721103098344 6.625664197001868e-11 -1.0115229840348282e-05 -1.0540646531301573e-05 8.906903093987556e-11 -1.0094906207890141e-10 -4.296515534569929e-07 7.228984517977736e-06 5.164077361466889e-06 0.00017212238753745393 0.9999991569076667 0.9998411957598026 1.0000200788189229 1.5866940786568128e-10 -1.202093597672439e-06 -1.2070555547156274e-06 1.559891219507601e-10 -1.3570743114037587e-10 -4.292278236775448e-07 8.430924665988562e-07 6.029254664723082e-07 2.0078750715702974e-05 0.9999999153801274 0.9998417375245776 1.0000020201315731 1.6435289396743882e-10 -1.2102171946776934e-07 -1.2107155297411479e-07 1.6225412508128448e-10 -1.3980043159774105e-10 -4.2918087915396205e-07 8.462005690517792e-08 7.051931115345791e-08 2.020133375849691e-06 0.9999999925338291 0.9998417926342298 1.000000183157706 1.6488579979971054e-10 -1.082741095521497e-08 -1.0827870044253873e-08 1.6288524848829153e-10 -1.4013124685360019e-10 -4.291761387304101e-07 7.473795273524915e-09 3.751930726750054e-08 1.840949283626852e-07 0.9999851500699499 0.9998311908506224 1.0003535710803253 -2.1354575772311752e-10 -2.0014082425570494e-05 -2.246119160610143e-05 -4.514799101497357e-11 -8.012347704904054e-11 -4.3030381108586727e-07 1.4858156856734664e-05 1.0613909282497903e-05 0.0003537668829408764
4.262 0.999984636777427 0.9998308242786729 1.0003657817823643 -9.78758183404351e-10 -1.7735659470289485e-05 -2.677774865439307e-05 -2.0982514537562672e-10 -1.9640246045654077e-10 -4.386416724365176e-07 1.54711638103023e-05 1.1048119797634937e-05 0.0003683520025710529 0.9999927751359734 0.999836637515643 1.0001720243517058 6.598242892465443e-11 -1.0110178077180983e-05 -1.053538229457369e-05 8.912617127478787e-11 -9.914406355984268e-11 -4.367311062932704e-07 7.225374304536763e-06 5.16149640448458e-06 0.00017203642500169722 0.9999991569497104 0.9998411959520105 1.0000200778145085 1.5847596988841715e-10 -1.2020335577093462e-06 -1.206995239052403e-06 1.56124775794217e-10 -1.3398478010513133e-10 -4.362996587306991e-07 8.430504300652856e-07 6.028937292999003e-07 2.0077747967822486e-05 0.9999999153804875 0.9998417376869897 1.0000020201200797 1.6417540399443008e-10 -1.2102111885608075e-07 -1.2107092242097587e-07 1.6240386727430112e-10 -1.3809057835484032e-10 -4.362518559718529e-07 8.461969915961312e-08 7.052693200911945e-08 2.020123409377322e-06 0.9999999925337714 0.9998417927963411 1.0000001831562122 1.6470975349550662e-10 -1.0827408917021509e-08 -1.0827838467402543e-08 1.630365885515385e-10 -1.3842271139069035e-10 -4.3624702872913896e-07 7.473802455253653e-09 3.753862713492872e-08 1.8409340466351128e-07 0.999985170826707 0.9998312058395704 1.0003530768622646 -2.1348676163137687e-10 -1.9986107384137042e-05 -2.2429796069413922e-05 -4.493960003016471e-11 -7.831279201927714e-11 -4.3739493047308036e-07 1.4837388609015837e-05 1.059907164545676e-05 0.00035327239279923386
4.272 0.9999847133376222 0.9998308791308618 1.0003639589621354 -9.735319712218454e-10 -1.7647277590780666e-05 -2.6644306812854315e-05 -2.079167170851621e-10 -1.9336937232157044e-10 -4.4586051631281246e-07 1.5394065703158607e-05 1.0993056570268413e-05 0.00036651637908278534 0.9999927787441367 0.999836640257929 1.0001719384365182 6.56737450616734e-11 -1.0105128830356751e-05 -1.0530120701998888e-05 8.919743926525253e-11 -9.733535341955002e-11 -4.4391926664221626e-07 7.221765875598575e-06 5.158916831981809e-06 0.00017195050545399117 0.9999991569917522 0.9998411961468691 1.0000200768101561 1.5824799211346336e-10 -1.2019735145067349e-06 -1.206934941726852e-06 1.5627380276134084e-10 -1.3225857394329833e-10 -4.434799772635364e-07 8.430083715261835e-07 6.02862136374793e-07 2.007674545911612e-05 0.999999915380848 0.9998417378520531 1.000002020108597 1.6396299283911372e-10 -1.2102051212788716e-07 -1.2107030753799622e-07 1.6256679497806222e-10 -1.3637707343682913e-10 -4.434313020893842e-07 8.461925901818283e-08 7.053511396694072e-08 2.020114938629457e-06 0.9999999925337139 0.9998417929611038 1.0000001831547303 1.6449865439893438e-10 -1.0827400545027921e-08 -1.082782202249557e-08 1.632010924025176e-10 -1.3671042348151864e-10 -4.434263866771708e-07 7.473058196193415e-09 3.7558867304684295e-08 1.8410786150202464e-07 0.9999851915544514 0.9998312208104541 1.0003525833350277 -2.1346158970151532e-10 -1.9958171437791417e-05 -2.2398444430806113e-05 -4.4715999051729516e-11 -7.649872961305739e-11 -4.4459483447942954e-07 1.4816649371890126e-05 1.058425485409245e-05 0.00035277859389172366
4.282 0.9999847895162917 0.999830933713238 1.0003621452257896 -9.683428399693379e-10 -1.7559336136394847e-05 -2.6511529973341373e-05 -2.0600213912116008e-10 -1.9034045506247023e-10 -4.5318990781114266e-07 1.5317351796310933e-05 1.093826811053909e-05 0.00036468990334022697 0.9999927823504982 0.999836643001624 1.000171852564249 6.535395371293601e-11 -1.0100082100109187e-05 -1.0524861759827722e-05 8.928147232008295e-11 -9.552414136266555e-11 -4.5121754603467253e-07 7.218159242054993e-06 5.156338651543966e-06 0.00017186462890056596 0.9999991570337923 0.9998411963444194 1.0000200758058655 1.58008836556868e-10 -1.201913469734117e-06 -1.2068746699032647e-06 1.5643483802712947e-10 -1.3052938458226732e-10 -4.5077028867697376e-07 8.429663032948591e-07 6.028306932944308e-07 2.0075743199959308e-05 0.9999999153812087 0.9998417380198092 1.0000020200971265 1.6373950463913322e-10 -1.2101990035239156e-07 -1.2106971523025297e-07 1.6274163775866489e-10 -1.3466086648681262e-10 -4.507207273033841e-07 8.4618755353638e-08 7.054383958860847e-08 2.0201078641277555e-06 0.9999999925336569 0.9998417931285591 1.0000001831532597 1.642764529692191e-10 -1.0827387509559261e-08 -1.082782815573694e-08 1.6337738270098587e-10 -1.3499504437707996e-10 -4.50715722172167e-07 7.471656824642742e-09 3.757998149498371e-08 1.8413698451325614e-07 0.9999852122532237 0.9998312357633445 1.0003520904976482 -2.1344711045013917e-10 -1.9930274533409956e-05 -2.236713663589737e-05 -4.447835847880411e-11 -7.468195574948494e-11 -4.519050363744953e-07 1.4795939116868665e-05 1.0569458888005807e-05 0.00035228548529371784
4.292 0.9999848653153368 0.9998309880272013 1.0003603405280486 -9.631720694393639e-10 -1.7471832920907107e-05 -2.6379414818750217e-05 -2.0408523540281213e-10 -1.8731615859976478e-10 -4.606313818675163e-07 1.5241020193227926e-05 1.0883753063889287e-05 0.0003628725298531302 0.9999927859550591 0.999836645746771 1.0001717667348706 6.504388122488774e-11 -1.0095037894292153e-05 -1.0519605462930787e-05 8.937467252865393e-11 -9.371075499247706e-11 -4.586274745575356e-07 7.2145544192804664e-06 5.153761874133043e-06 0.00017177879536490288 0.9999991570758304 0.9998411965447027 1.0000200748016301 1.5777961682200032e-10 -1.2018534323134707e-06 -1.2068144201157886e-06 1.56604149130791e-10 -1.287978871237146e-10 -4.581721215517926e-07 8.429242443924842e-07 6.027994140309738e-07 2.0074741162982442e-05 0.99999991538157 0.9998417381903003 1.00000202008566 1.6352587778620097e-10 -1.2101929351083282e-07 -1.2106914192425042e-07 1.629246640978167e-10 -1.3294205580322092e-10 -4.5812165919737473e-07 8.461823810735951e-08 7.05531420536382e-08 2.020101474953499e-06 0.9999999925336001 0.9998417932987491 1.0000001831517946 1.6406436103032098e-10 -1.0827379301376176e-08 -1.082785314752649e-08 1.6356194627415004e-10 -1.3327760578749177e-10 -4.581165627523561e-07 7.470002743168173e-09 3.760201449166398e-08 1.84172484926089e-07 0.9999852329230644 0.9998312506983126 1.0003515983491553 -2.1342359946727313e-10 -1.9902416625566498e-05 -2.2335872620210627e-05 -4.423036082303703e-11 -7.286288056421064e-11 -4.5932706908561315e-07 1.4775257819919002e-05 1.0554683729948131e-05 0.00035179306609937227
4.302 0.9999849407366491 0.9998310420741457 1.0003585448238574 -9.58012216787307e-10 -1.738476577095193e-05 -2.624795803712821e-05 -2.021727978529094e-10 -1.8429741674598834e-10 -4.6818649305843685e-07 1.516506899732279e-05 1.0829510075384732e-05 0.0003610642132747476 0.9999927895578203 0.999836648493413 1.0001716809483518 6.475401055808114e-11 -1.0089996222681983e-05 -1.0514351795319365e-05 8.947022737060266e-11 -9.189576625315753e-11 -4.661506010533777e-07 7.210951414482546e-06 5.151186504818629e-06 0.00017169300484260453 0.9999991571178668 0.9998411967477621 1.0000200737974403 1.5757099637364041e-10 -1.2017934135833459e-06 -1.206754177560624e-06 1.5677543624966576e-10 -1.2706476274497408e-10 -4.6568702279969617e-07 8.428822071821085e-07 6.027683088812269e-07 2.007373926847631e-05 0.9999999153819316 0.9998417383635678 1.0000020200741897 1.6333296022088938e-10 -1.210187021910296e-07 -1.2106857267183908e-07 1.631097580529613e-10 -1.3122203212360637e-10 -4.65635644884087e-07 8.461776267837162e-08 7.056306939790231e-08 2.0200947017992083e-06 0.9999999925335439 0.9998417934717154 1.000000183150325 1.6387303238321982e-10 -1.0827386537411482e-08 -1.082788247704316e-08 1.6374847060287483e-10 -1.3155874843577473e-10 -4.6563045555816377e-07 7.468645864813302e-09 3.7625047694904155e-08 1.8420232231688148e-07 0.9999852535640139 0.9998312656154292 1.0003511068885758 -2.1338149952469753e-10 -1.9874597670361505e-05 -2.2304652307772707e-05 -4.3978523935438366e-11 -7.104260088304265e-11 -4.6686248400867626e-07 1.4754605448580866e-05 1.0539929356459091e-05 0.0003513013353670266
4.312 0.9999850157821111 0.9998310958554583 1.0003567580683914 -9.528660671786597e-10 -1.7298132516721208e-05 -2.6117156329860018e-05 -2.0027455869102938e-10 -1.812849737728896e-10 -4.7585681460906154e-07 1.5089496305605919e-05 1.0775537785437936e-05 0.00035926490838842317 0.9999927931587825 0.9998366512415929 1.0001715952046648 6.448427791267642e-11 -1.0084957087115175e-05 -1.0509100737635477e-05 8.955946163131351e-11 -9.008006514948329e-11 -4.737884937999622e-07 7.2073502206928705e-06 5.148612538403393e-06 0.00017160725728571414 0.9999991571599017 0.9998411969536395 1.0000200727932895 1.573835320692638e-10 -1.2017334162784923e-06 -1.2066939244401499e-06 1.5693961146721582e-10 -1.253306582271522e-10 -4.733165587802161e-07 8.428401890861832e-07 6.027373760594843e-07 2.0072737416044785e-05 0.9999999153822936 0.9998417385396545 1.0000020200627082 1.631612995698121e-10 -1.210181296373928e-07 -1.210679893343823e-07 1.6328752449362575e-10 -1.2950073020868801e-10 -4.732642503743858e-07 8.461736090642361e-08 7.057364306135512e-08 2.0200866370076856e-06 0.9999999925334879 0.9998417936475016 1.0000001831488436 1.6370323817703313e-10 -1.082741259630449e-08 -1.08278985085206e-08 1.6392757227230795e-10 -1.2983865329177708e-10 -4.732589667114075e-07 7.468013113913956e-09 3.764912690783559e-08 1.8421663862693988e-07 0.9999852741761128 0.9998312805147664 1.0003506161149418 -2.1332099818241883e-10 -1.9846817616618916e-05 -2.227347561980744e-05 -4.373185317198724e-11 -6.922172662370618e-11 -4.745128514570138e-07 1.473398195589576e-05 1.0525195733611028e-05 0.0003508102921012741
4.322 0.9999850904535954 0.999831149372521 1.0003549802170526 -9.477359067629927e-10 -1.7211930987943023e-05 -2.5987006422936165e-05 -1.9840135324947752e-10 -1.7827939161281903e-10 -4.836439391395419e-07 1.501430021442989e-05 1.072183483362411e-05 0.0003574745701672139 0.999992796757947 0.9998366539913552 1.0001715095037864 6.42352955930227e-11 -1.007992047771448e-05 -1.0503852278078387e-05 8.963279918284738e-11 -8.826413677576653e-11 -4.815427402278515e-07 7.203750821731699e-06 5.146039962550877e-06 0.00017152155261965116 0.9999991572019351 0.999841197162379 1.0000200717891754 1.5721797658517967e-10 -1.2016734322126773e-06 -1.2066336505336042e-06 1.5708718948210185e-10 -1.2359618534818876e-10 -4.810623151027548e-07 8.427981760010478e-07 6.027066034390753e-07 2.0071735533941776e-05 0.9999999153826559 0.9998417387186045 1.000002020051214 1.6301154919697737e-10 -1.210175671311704e-07 -1.2106738238098818e-07 1.6344857185733121e-10 -1.2777881920600827e-10 -4.81009061039436e-07 8.461702887731492e-08 7.058484626984882e-08 2.0200769555528765e-06 0.9999999925334322 0.9998417938261505 1.0000001831473497 1.6355571717236632e-10 -1.082744870471268e-08 -1.082789057752205e-08 1.640902587775728e-10 -1.2811821695203078e-10 -4.810036818903432e-07 7.468217114810304e-09 3.767423591861199e-08 1.842122985468311e-07 0.999985294759401 0.9998312953963965 1.000350126027292 -2.1324242760216698e-10 -1.9819076401262925e-05 -2.2242342485503826e-05 -4.350064580472538e-11 -6.740068362077468e-11 -4.822797615418201e-07 1.4713387285726285e-05 1.0510482820564148e-05 0.0003503199352764576
4.332 0.9999851647529656 0.9998312026267091 1.0003532112254718 -9.42613606120261e-10 -1.712615901695955e-05 -2.585750507184096e-05 -1.9656096466464855e-10 -1.752816610517876e-10 -4.915494793825224e-07 1.4939478833336773e-05 1.0668399868684593e-05 0.00035569315386149703 0.9999928003553135 0.9998366567427445 1.0001714238456993 6.401663332235668e-11 -1.0074886376368772e-05 -1.0498606419771237e-05 8.968331485439637e-11 -8.644860983080166e-11 -4.89414947434493e-07 7.200153204313845e-06 5.143468766981105e-06 0.00017143589078035792 0.9999991572439663 0.999841197374024 1.0000200707851024 1.570842304483713e-10 -1.2016134439977729e-06 -1.2065733599836217e-06 1.572116563741484e-10 -1.2186212908490773e-10 -4.889258971744679e-07 8.427561542034099e-07 6.026759796134588e-07 2.0070733615202555e-05 0.9999999153830184 0.9998417389004611 1.0000020200397108 1.628933794244237e-10 -1.2101699763806893e-07 -1.2106675561307167e-07 1.6358642749983023e-10 -1.260574696218504e-10 -4.888716821060577e-07 8.461673737625048e-08 7.05966518046289e-08 2.020065994150904e-06 0.9999999925333769 0.9998417940077063 1.0000001831458463 1.6343992530215309e-10 -1.0827477910800699e-08 -1.0827862848940505e-08 1.6422964742390677e-10 -1.2639779899303038e-10 -4.888662057624114e-07 7.469051314515781e-09 3.770033567580332e-08 1.841934435994537e-07 0.9999853153139189 0.999831310260392 1.0003496366246705 -2.131362041968251e-10 -1.9791373953344813e-05 -2.2211252847660986e-05 -4.329145322834655e-11 -6.55802422264196e-11 -4.901648239495191e-07 1.469282138522267e-05 1.0495790578660205e-05 0.00034983026388418846
4.342 0.9999852386820753 0.9998312556193913 1.0003514510495013 -9.374806542543472e-10 -1.7040814448354288e-05 -2.5728649059424342e-05 -1.9475762644798602e-10 -1.7229207165912579e-10 -4.995750682283788e-07 1.4865030295638996e-05 1.0615231556605068e-05 0.0003539206150429387 0.9999928039508832 0.9998366594958058 1.000171338230384 6.3847381616673e-11 -1.0069854765922311e-05 -1.0493363176078899e-05 8.970899787021727e-11 -8.463409790094432e-11 -4.97406742416566e-07 7.196557367861873e-06 5.140898950837973e-06 0.00017135027173970064 0.9999991572859945 0.9998411975886192 1.000020069781072 1.5700155987972556e-10 -1.2015534359510133e-06 -1.206513067632811e-06 1.5731085361938107e-10 -1.2012867404030034e-10 -4.969089301357636e-07 8.427141211482229e-07 6.026455049829932e-07 2.006973171455894e-05 0.9999999153833803 0.9998417390852691 1.0000020200282003 1.6282667464297574e-10 -1.2101640534292017e-07 -1.2106612397881187e-07 1.6369950432112388e-10 -1.2433681539707617e-10 -4.968537383171156e-07 8.461645502794362e-08 7.060906454074811e-08 2.0200544757400896e-06 0.9999999925333206 0.9998417941922129 1.0000001831443355 1.6337520249695343e-10 -1.08274842906019e-08 -1.0827830102066206e-08 1.643439858131265e-10 -1.2467831893952177e-10 -4.968481633956306e-07 7.47015306703513e-09 3.772743403842916e-08 1.8416820363120377e-07 0.999985335839706 0.9998313251068266 1.0003491479061235 -2.1298290435858757e-10 -1.9763710203246094e-05 -2.2180206660340904e-05 -4.310708391548962e-11 -6.376082940956607e-11 -4.981696682699898e-07 1.4672284214623205e-05 1.048111897884777e-05 0.0003493412769641258
4.352 0.9999853122427703 0.9998313083519316 1.0003496996452081 -9.32318338576051e-10 -1.695589514840526e-05 -2.5600435183915053e-05 -1.9299102893485334e-10 -1.6931161710631536e-10 -5.07722357940198e-07 1.4790952758029891e-05 1.0562328580158965e-05 0.0003521569095722302 0.9999928075446562 0.9998366622505851 1.0001712526578173 6.374701769438538e-11 -1.0064825640524428e-05 -1.0488122560855123e-05 8.971198880276173e-11 -8.282115546545616e-11 -5.055197727239764e-07 7.192963324367459e-06 5.1383305227604306e-06 0.00017126469550285742 0.9999991573280201 0.9998411978062091 1.0000200687770815 1.569887569668524e-10 -1.2014934034577446e-06 -1.2064527882851262e-06 1.5738774405705856e-10 -1.1839644892532005e-10 -5.050130590062774e-07 8.426720871016477e-07 6.026151942176538e-07 2.0068729909383706e-05 0.9999999153837417 0.9998417392730731 1.000002020016679 1.628305827125068e-10 -1.2101578533639036e-07 -1.2106550260820923e-07 1.637899266644093e-10 -1.2261717628857662e-10 -5.049568754386769e-07 8.46161670353413e-08 7.06221443692311e-08 2.020043071124261e-06 0.9999999925332641 0.9998417943797157 1.0000001831428145 1.6338052839127864e-10 -1.0827462830532405e-08 -1.0827807204034184e-08 1.644360031008621e-10 -1.2296018346125138e-10 -5.049512000558071e-07 7.471219648322608e-09 3.7755629117802035e-08 1.8414383655919275e-07 0.9999853563368017 0.9998313399357736 1.0003486598706923 -2.1276416468495373e-10 -1.9736085092089606e-05 -2.2149203877177735e-05 -4.294557552841466e-11 -6.1943072487569e-11 -5.062959445408047e-07 1.4651775747158102e-05 1.0466468001467052e-05 0.00034885297359805285
4.362 0.9999853854368851 0.9998313608256864 1.0003479569688725 -9.2711987218037e-10 -1.687139900759476e-05 -2.5472860249776764e-05 -1.912595136735613e-10 -1.6634062795375633e-10 -5.159930217912882e-07 1.4717244389224764e-05 1.0509689630702966e-05 0.0003504019935162959 0.9999928111366333 0.9998366650071275 1.0001711671279678 6.372072346635241e-11 -1.005979900815467e-05 -1.0482884577196254e-05 8.96963310646017e-11 -8.10101439483312e-11 -5.137557056748792e-07 7.189371088696441e-06 5.135763493609354e-06 0.00017117916208181028 0.9999991573700423 0.9998411980268398 1.0000200677731217 1.5705112890657754e-10 -1.2014333551767944e-06 -1.2063925260756866e-06 1.574461693070614e-10 -1.1666614822445044e-10 -5.132399496955383e-07 8.42630066555421e-07 6.025850682332452e-07 2.0067728253451222e-05 0.9999999153841013 0.9998417394639186 1.000002020005139 1.6290977145042643e-10 -1.2101514697739558e-07 -1.2106489548252528e-07 1.638619289568768e-10 -1.2089928060123206e-10 -5.131827577693606e-07 8.46158770106753e-08 7.063599083551956e-08 2.0200320967805236e-06 0.9999999925332062 0.9998417945702601 1.0000001831412741 1.634611717596606e-10 -1.0827423182717415e-08 -1.0827798682467854e-08 1.6450940726360872e-10 -1.212437328621484e-10 -5.131769802955102e-07 7.47212963090739e-09 3.7785090372869634e-08 1.8412357740266214e-07 0.9999853768052462 0.9998313547473077 1.0003481725174137 -2.124736992697483e-10 -1.9708498575176988e-05 -2.2118244441911225e-05 -4.280358161865278e-11 -6.012742926106028e-11 -5.145453228603839e-07 1.4631295958849861e-05 1.0451837628775726e-05 0.00034836535287356614
4.372 0.9999854582662461 0.9998314130420073 1.0003462229769906 -9.21898447288746e-10 -1.6787323934555622e-05 -2.5345921064911748e-05 -1.8956413655638595e-10 -1.633798740459066e-10 -5.243887539723075e-07 1.4643903356838091e-05 1.0457313398418211e-05 0.000348655823080487 0.9999928147268143 0.9998366677654813 1.0001710816408043 6.375272866372482e-11 -1.005477488487937e-05 -1.0477649215236988e-05 8.966270190371654e-11 -7.920178744401781e-11 -5.221162292987848e-07 7.1857806667279865e-06 5.133197867457567e-06 0.00017109367146856238 0.9999991574120601 0.9998411982505573 1.0000200667691816 1.5717309397253448e-10 -1.2013733090669907e-06 -1.2063322726358835e-06 1.5748689380187057e-10 -1.1493786848035854e-10 -5.215912880834753e-07 8.425880663520443e-07 6.025551411785538e-07 2.0066726759178463e-05 0.9999999153844593 0.9998417396578517 1.0000020199935684 1.6304846292846839e-10 -1.210145076134554e-07 -1.2106429442531066e-07 1.6391628194719088e-10 -1.1918350121308862e-10 -5.215330719180009e-07 8.461559214506651e-08 7.065069670835475e-08 2.020021551245169e-06 0.9999999925331458 0.9998417947638921 1.0000001831397036 1.636014882879802e-10 -1.0827382317826206e-08 -1.0827796098150522e-08 1.645653615708215e-10 -1.195294764071631e-10 -5.21527190722355e-07 7.472895104902631e-09 3.78159838333186e-08 1.84107272412089e-07 0.999985397245079 0.9998313695415039 1.0003476858453246 -2.121273461516976e-10 -1.9680950616356504e-05 -2.2087328285572602e-05 -4.268055266759533e-11 -5.831456579834305e-11 -5.229194937035716e-07 1.461084481653166e-05 1.043722783623316e-05 0.00034787841384895704
4.382 0.9999855307326712 0.9998314650022403 1.0003444976262796 -9.166831778763735e-10 -1.6703667847323348e-05 -2.52196144488829e-05 -1.8791068503635914e-10 -1.60429369169894e-10 -5.329112689878863e-07 1.4570927821986151e-05 1.040519856861188e-05 0.00034691835460885366 0.9999928183152003 0.9998366705256935 1.000170996196299 6.38117737895451e-11 -1.004975328558335e-05 -1.0472416460823662e-05 8.96067716741419e-11 -7.739656810612324e-11 -5.306030528849734e-07 7.182192050586337e-06 5.130633638022252e-06 0.00017100822362918413 0.9999991574540741 0.9998411984774084 1.000020065765255 1.5732304633069e-10 -1.201313280731148e-06 -1.2062720148095726e-06 1.575059724095413e-10 -1.1321235187814578e-10 -5.300687813230778e-07 8.425460795856608e-07 6.025254121629326e-07 2.006572541799866e-05 0.9999999153848149 0.99984173985492 1.0000020199819608 1.6321498589399445e-10 -1.2101388307643186e-07 -1.2106368615035418e-07 1.6394896715690463e-10 -1.1747072633070968e-10 -5.300095241247484e-07 8.46153058216766e-08 7.066630038907628e-08 2.0200114059425464e-06 0.9999999925330834 0.9998417949606592 1.0000001831380956 1.6376976172429408e-10 -1.0827356237547891e-08 -1.0827785963147675e-08 1.64599497369598e-10 -1.1781795352581448e-10 -5.300035378901573e-07 7.473511470933207e-09 3.784838756475846e-08 1.840946667973584e-07 0.9999854176563394 0.9998313843184377 1.000347199853466 -2.1175553149409167e-10 -1.96534411773062e-05 -2.2056455334717427e-05 -4.2581214205542084e-11 -5.6504816286145866e-11 -5.314201694632997e-07 1.459042227289577e-05 1.0422638588920356e-05 0.00034739215554717277
4.392 0.9999856028379692 0.9998315167077256 1.0003427808736802 -9.115042656949525e-10 -1.6620428663687503e-05 -2.5093937243715623e-05 -1.8630784568560965e-10 -1.5749029819945046e-10 -5.415623031609231e-07 1.4498315945774882e-05 1.0353343825899701e-05 0.0003451895446476031 0.9999928219017922 0.9998366732878128 1.0001709107944317 6.386401372026256e-11 -1.0044734215019143e-05 -1.0467186305999607e-05 8.952025017186256e-11 -7.559445940663288e-11 -5.392179068480527e-07 7.178605223978008e-06 5.128070791831352e-06 0.0001709228185189559 0.9999991574960839 0.9998411987074415 1.0000200647613424 1.574664213132916e-10 -1.2012532765216194e-06 -1.2062117465105561e-06 1.5749494720525064e-10 -1.1148972938274858e-10 -5.386741578361868e-07 8.425040902769544e-07 6.024958660369592e-07 2.0064724231393867e-05 0.9999999153851683 0.999841740055171 1.0000020199703175 1.6337558966804778e-10 -1.2101327973260997e-07 -1.210630643849014e-07 1.6395186385148166e-10 -1.157608877652001e-10 -5.38613843137323e-07 8.461499318918282e-08 7.06827663143151e-08 2.020001851413187e-06 0.9999999925330193 0.9998417951606088 1.0000001831364524 1.6393171705410764e-10 -1.0827351465611395e-08 -1.0827762704435586e-08 1.646038119981659e-10 -1.161092662176439e-10 -5.386077498895242e-07 7.473853033852447e-09 3.788225023894741e-08 1.8408804088635885e-07 0.9999854380390684 0.9998313990781857 1.0003467145408902 -2.1139198553214249e-10 -1.9625970210546573e-05 -2.2025625523169252e-05 -4.2514027339983144e-11 -5.4698753219643775e-11 -5.400490829060335e-07 1.4570028272173872e-05 1.0408069845139295e-05 0.00034690657697937814
4.402 0.9999856745839403 0.9998315681597976 1.0003410726763549 -9.063813007583572e-10 -1.653760430128654e-05 -2.496888632118954e-05 -1.8476310074214835e-10 -1.5456253174970938e-10 -5.503436146042761e-07 1.4426065902106172e-05 1.0301747863757157e-05 0.0003434693500160303 0.9999928254865915 0.9998366760518889 1.0001708254351913 6.388683755013971e-11 -1.0039717667722453e-05 -1.0461958756698135e-05 8.939625169741377e-11 -7.379649134735278e-11 -5.479625427967403e-07 7.175020173562142e-06 5.1255093168583084e-06 0.00017083745610132524 0.9999991575380907 0.9998411989407048 1.0000200637574543 1.575801835997486e-10 -1.2011932923248162e-06 -1.2061514746360806e-06 1.574468900241194e-10 -1.0977066230688145e-10 -5.474091673123198e-07 8.424620845840942e-07 6.024664833606745e-07 2.006372322106716e-05 0.9999999153855206 0.9998417402586536 1.0000020199586475 1.6350661984233366e-10 -1.2101269354195637e-07 -1.210624363442233e-07 1.6391752317713162e-10 -1.1405438983151582e-10 -5.473477777921031e-07 8.461462492197407e-08 7.070000513922944e-08 2.0199932665042117e-06 0.9999999925329538 0.9998417953637898 1.0000001831347822 1.6406480888189952e-10 -1.0827363685654015e-08 -1.0827733056169088e-08 1.6457108628579995e-10 -1.1440393702920062e-10 -5.473415757770165e-07 7.473711893617036e-09 3.7917417152582165e-08 1.8409173452797506e-07 0.999985458393306 0.9998314138208263 1.000346229906657 -2.1105874947459546e-10 -1.9598537658032304e-05 -2.1994838797899536e-05 -4.248604851991734e-11 -5.289668356867787e-11 -5.488079886374206e-07 1.4549662761887103e-05 1.0393521565211076e-05 0.000346421677174794
4.412 0.9999857459723765 0.9998316193597852 1.0003393729916814 -9.013175550385879e-10 -1.6455192682508638e-05 -2.4844458577036812e-05 -1.8327574471816365e-10 -1.5164708501785348e-10 -5.592569819120865e-07 1.4354175887493924e-05 1.0250409391367222e-05 0.0003417577278296562 0.9999928290696006 0.9998366788179723 1.0001707401185693 6.387353685065862e-11 -1.0034703632620769e-05 -1.0456733828115823e-05 8.923379681251469e-11 -7.200238879557078e-11 -5.568387342755028e-07 7.1714368978332974e-06 5.122949208950261e-06 0.00017075213635624225 0.9999991575800943 0.999841199177249 1.0000200627536024 1.5765803587947126e-10 -1.201133318234811e-06 -1.2060912158635842e-06 1.5736141412938319e-10 -1.0805537757310911e-10 -5.56275580872777e-07 8.424200609388895e-07 6.024372509186409e-07 2.0062722407586498e-05 0.9999999153858726 0.9998417404654178 1.000002019946964 1.6360144716335318e-10 -1.210121142533191e-07 -1.2106181815351083e-07 1.638458412539165e-10 -1.1235174362542196e-10 -5.562130996750413e-07 8.461418939662691e-08 7.07179196888636e-08 2.019985914406167e-06 0.9999999925328877 0.9998417955702524 1.000000183133098 1.6416177860018983e-10 -1.0827383199813869e-08 -1.0827713234042599e-08 1.6450104133688034e-10 -1.127024969893586e-10 -5.562067870630753e-07 7.472961671523695e-09 3.795370761397174e-08 1.841087059748204e-07 0.9999854787190925 0.9998314285464364 1.0003457459498315 -2.107609696229172e-10 -1.9571143455724177e-05 -2.196409511553215e-05 -4.249757294711392e-11 -5.109885212503852e-11 -5.57698663054076e-07 1.4529325701634207e-05 1.0378993717751595e-05 0.0003459374551939953
4.422 0.9999858170050595 0.9998316703090119 1.0003376817772476 -8.963043696917075e-10 -1.6373191741282368e-05 -2.472065092083374e-05 -1.818354746077017e-10 -1.4874365486071862e-10 -5.683042067452066e-07 1.4282644120260923e-05 1.0199327133593696e-05 0.00034005463545644913 0.9999928326508202 0.9998366815861142 1.0001706548445535 6.382999908746421e-11 -1.002969209970764e-05 -1.0451511533612864e-05 8.904311953826617e-11 -7.02128227677209e-11 -5.65848276423516e-07 7.167855406627361e-06 5.1203904723852715e-06 0.00017066685927207185 0.9999991576220959 0.9998411994171237 1.000020061749797 1.5770545663189783e-10 -1.2010733454616774e-06 -1.2060309843352498e-06 1.5724805361650384e-10 -1.0634425053877658e-10 -5.65275191538891e-07 8.423780306863286e-07 6.024081668142601e-07 2.0061721774423913e-05 0.9999999153862247 0.9998417406755136 1.0000020199352766 1.6366558621631346e-10 -1.2101153343388934e-07 -1.2106122403976237e-07 1.6374643092890384e-10 -1.1065318029635178e-10 -5.652116012276248e-07 8.4613706692195e-08 7.073644927894262e-08 2.019979591097737e-06 0.999999992532822 0.9998417957800467 1.00000018313141 1.6422815766785275e-10 -1.082740100807955e-08 -1.0827717946174542e-08 1.644030422552207e-10 -1.110051199136963e-10 -5.652051764878167e-07 7.471722679344261e-09 3.799099811700397e-08 1.8413667467559645e-07 0.9999854990164692 0.9998314432550962 1.0003452626694764 -2.10492579326686e-10 -1.954378754135616e-05 -2.1933394430235938e-05 -4.253841809732211e-11 -4.9305574327965015e-11 -5.667229038855471e-07 1.4509017062672196e-05 1.0364486279778327e-05 0.0003454539101156486
4.432 0.9999858876837632 0.9998317210087955 1.000335998990847 -8.913300004734483e-10 -1.629159942699387e-05 -2.459746026372479e-05 -1.804218976592481e-10 -1.4585328312350446e-10 -5.774871128211141e-07 1.4211468830603095e-05 1.0148499823645792e-05 0.00033836003043943353 0.9999928362302517 0.9998366843563661 1.000170569613129 6.376597421984245e-11 -1.002468306393778e-05 -1.0446291873027969e-05 8.884266799949014e-11 -6.842788867668832e-11 -5.749929869088267e-07 7.1642757127555595e-06 5.117833113756211e-06 0.00017058162482859191 0.9999991576640965 0.9998411996603801 1.0000200607460434 1.577312037359052e-10 -1.2010133705578136e-06 -1.205970781546568e-06 1.5712508874792028e-10 -1.0463736813645434e-10 -5.744098150755397e-07 8.423360102526008e-07 6.023792369889097e-07 2.0060721250415008e-05 0.9999999153865776 0.9998417408889919 1.0000020199235906 1.6370789286822125e-10 -1.210109475252723e-07 -1.2106065533435386e-07 1.6363762559413324e-10 -1.0895902452054207e-10 -5.743450976403474e-07 8.461322296082299e-08 7.075558782732027e-08 2.0199735382607304e-06 0.9999999925327565 0.9998417959932238 1.0000001831297236 1.6427276349166451e-10 -1.0827413765814536e-08 -1.0827748214329938e-08 1.6429561604984724e-10 -1.0931202792010298e-10 -5.743385591107377e-07 7.470382576120859e-09 3.802926456893582e-08 1.8416726532309502e-07 0.999985519285476 0.9998314579468844 1.0003447800646514 -2.1024382208838258e-10 -1.9516469857692112e-05 -2.190273668319572e-05 -4.2590202533139275e-11 -4.7517494517303907e-11 -5.758825319085361e-07 1.4488736819181023e-05 1.0349999230376795e-05 0.00034497104100816595
4.442 0.9999859580102517 0.9998317714604472 1.000334324590477 -8.863871868296715e-10 -1.6210413704152508e-05 -2.4474883516929617e-05 -1.7901172441544632e-10 -1.4297614047789347e-10 -5.868075462940947e-07 1.4140648248578675e-05 1.009792619479309e-05 0.0003366738704478961 0.9999928398078973 0.99983668712878 1.000170484424274 6.36860796149749e-11 -1.0019676524920732e-05 -1.0441074830986965e-05 8.865423882160002e-11 -6.664794687706837e-11 -5.842747055625863e-07 7.160697821488017e-06 5.115277134710747e-06 0.00017049643298696143 0.999999157706096 0.9998411999070697 1.0000200597423425 1.5774044210423587e-10 -1.200953394283677e-06 -1.2059105934492167e-06 1.570142457916318e-10 -1.0293507678579241e-10 -5.836812891029923e-07 8.422940094931273e-07 6.023504673138981e-07 2.005972073228853e-05 0.9999999153869317 0.9998417411059047 1.0000020199119073 1.6373420146758419e-10 -1.2101035716089583e-07 -1.2106009808380675e-07 1.6354106049982482e-10 -1.0726964081279908e-10 -5.836154269643075e-07 8.461278590948555e-08 7.07753702508004e-08 2.019966762578915e-06 0.9999999925326924 0.9998417962098349 1.0000001831280396 1.6430063094828405e-10 -1.082742209255833e-08 -1.0827789951286034e-08 1.6420041628701598e-10 -1.0762354988936145e-10 -5.836087721176335e-07 7.469423475947087e-09 3.806856717923871e-08 1.841896163323344e-07 0.999985539526153 0.9998314726218812 1.0003442981344126 -2.1000917215873443e-10 -1.9489190351873515e-05 -2.1872121800125866e-05 -4.2630557268632944e-11 -4.5734635652239106e-11 -5.851793897105016e-07 1.446848493751842e-05 1.0335532543161694e-05 0.00034448884691049106
4.452 0.99998602798628 0.9998318216652725 1.000332658534344 -8.81473655176214e-10 -1.6129632548180014e-05 -2.435291759976638e-05 -1.7758510103230816e-10 -1.4011212670925533e-10 -5.962673758788883e-07 1.4070180599361784e-05 1.0047604976878981e-05 0.000334996113296643 0.9999928433837568 0.9998366899034082 1.0001703992779676 6.359129372717333e-11 -1.0014672482762685e-05 -1.043586038433716e-05 8.849559616458309e-11 -6.487350315435019e-11 -5.936952952281029e-07 7.157121726078212e-06 5.1127225286915835e-06 0.00017041128369771019 0.9999991577480947 0.999841200157244 1.0000200587386938 1.5773414929940492e-10 -1.2008934178221987e-06 -1.2058503987558668e-06 1.5693323066951183e-10 -1.0123800708616772e-10 -5.930914742904248e-07 8.42252025199838e-07 6.023218575409491e-07 2.0058720137910194e-05 0.9999999153872867 0.9998417413263031 1.0000020199002257 1.6374484203627105e-10 -1.2100976385125944e-07 -1.2105953133303117e-07 1.634737673879157e-10 -1.0558471790854633e-10 -5.930244488115473e-07 8.461241836683018e-08 7.07958433375291e-08 2.019958560241445e-06 0.9999999925326298 0.9998417964299319 1.0000001831263572 1.6431252380768003e-10 -1.0827427314680888e-08 -1.0827821708107295e-08 1.6413469765300494e-10 -1.0593970462777722e-10 -5.930176767791705e-07 7.469166429362466e-09 3.8109000127426565e-08 1.8419613164172303e-07 0.9999855597385391 0.9998314872801676 1.0003438168778163 -2.0978736183587718e-10 -1.9461948971978983e-05 -2.1841549699865816e-05 -4.264143691896883e-11 -4.395756255356242e-11 -5.946153433110316e-07 1.4448261371798834e-05 1.0321086183145362e-05 0.0003440073268398824
4.462 0.9999860976135941 0.9998318716245722 1.0003310007808612 -8.765882901708127e-10 -1.604925394262021e-05 -2.4231559452975143e-05 -1.7613168985492242e-10 -1.3726161039600092e-10 -6.058684940110627e-07 1.4000064109157085e-05 9.997534900511982e-06 0.0003333267170169644 0.9999928469578314 0.9998366926803045 1.0001703141741882 6.348203067376524e-11 -1.0009670935208853e-05 -1.0430648516585246e-05 8.837444111780558e-11 -6.310441281829445e-11 -6.032566419973448e-07 7.153547412655089e-06 5.110169284064472e-06 0.00017032617691875235 0.9999991577900915 0.9998412004109557 1.0000200577350973 1.5771262409911964e-10 -1.2008334402163625e-06 -1.2057901813320448e-06 1.5688945653673347e-10 -9.954565653851746e-11 -6.026422539962762e-07 8.422100447868431e-07 6.022934019480751e-07 2.005771944873712e-05 0.999999915387642 0.99984174155024 1.0000020198885466 1.637399671910081e-10 -1.2100916639661875e-07 -1.210589389585323e-07 1.6344404768855985e-10 -1.0390530092026987e-10 -6.025740469972638e-07 8.461210907260862e-08 7.081704494192308e-08 2.0199488651736727e-06 0.9999999925325673 0.9998417966535673 1.000000183124677 1.643086525733241e-10 -1.0827428604081714e-08 -1.0827827926105313e-08 1.6410641043195542e-10 -1.0426113419617142e-10 -6.025671550671722e-07 7.469616096618709e-09 3.8150647391165663e-08 1.8418621015888644e-07 0.999985579922674 0.999831501921822 1.0003433362939196 -2.095780555182457e-10 -1.9434745663956932e-05 -2.1811020307052184e-05 -4.2614646132862e-11 -4.2186100237273226e-11 -6.041922814256869e-07 1.4428066069083252e-05 1.030666011026218e-05 0.0003435264798189164
4.472 0.9999861668939309 0.9998319213396402 1.0003293512886504 -8.717281464356783e-10 -1.596927587970223e-05 -2.4110806046118402e-05 -1.746525020869211e-10 -1.3442529429176553e-10 -6.156128162737546e-07 1.3930297016751697e-05 9.947714705255266e-06 0.0003316656399263672 0.9999928505301212 0.999836695459522 1.0001702291129162 6.336137080283206e-11 -1.0004671879341979e-05 -1.0425439225042661e-05 8.828729288291152e-11 -6.134056254015857e-11 -6.129606545973055e-07 7.149974870160579e-06 5.107617391130529e-06 0.0001702411126329076 0.9999991578320869 0.9998412006682578 1.0000200567315554 1.576786307497106e-10 -1.2007734598257303e-06 -1.2057299398661522e-06 1.5687930143004242e-10 -9.785899665203877e-11 -6.123355349814843e-07 8.421680561533678e-07 6.022650953535917e-07 2.0056718717763566e-05 0.9999999153879978 0.9998417417777676 1.0000020198768709 1.637223510561314e-10 -1.2100856320743283e-07 -1.2105831971547525e-07 1.634479612693873e-10 -1.0223087769829831e-10 -6.122661278075088e-07 8.461182516339672e-08 7.083900173261699e-08 2.01993820584094e-06 0.9999999925325053 0.9998417968807936 1.0000001831230012 1.6429262719722768e-10 -1.082742411496194e-08 -1.0827807172924383e-08 1.6411187712409263e-10 -1.0258802332960475e-10 -6.122591142499285e-07 7.470500831391814e-09 3.819356929808763e-08 1.841656473649165e-07 0.9999856000785968 0.999831516546928 1.000342856381783 -2.0937846731687064e-10 -1.940758037280498e-05 -2.178053356010625e-05 -4.2552780030885153e-11 -4.042077058636734e-11 -6.139121158190509e-07 1.4407898979556708e-05 1.0292254286629987e-05 0.000343046304904145
4.482 0.999986235829019 0.999831970811765 1.00032771001654 -8.668895257407813e-10 -1.588969636332296e-05 -2.399065437754908e-05 -1.7315844731585027e-10 -1.3160335797933354e-10 -6.255022814170718e-07 1.3860877582304087e-05 9.898143145868672e-06 0.00033001284063914035 0.9999928541006268 0.9998366982411148 1.000170144094131 6.323351253407424e-11 -9.99967531299227e-06 -1.0420232520273714e-05 8.822228010142435e-11 -5.95831102887417e-11 -6.228092660879745e-07 7.1464040981568215e-06 5.105066847679747e-06 0.0001701560908477464 0.9999991578740797 0.9998412009292035 1.0000200557280692 1.5763634158394132e-10 -1.2007134760775221e-06 -1.2056696862443124e-06 1.5689059753782515e-10 -9.617784231234264e-11 -6.221732477298845e-07 8.421260568147951e-07 6.022369390402068e-07 2.0055718034830873e-05 0.9999999153883538 0.9998417420089407 1.0000020198652015 1.636962848303873e-10 -1.2100795348224776e-07 -1.2105768520923966e-07 1.6347303422015767e-10 -1.0056213740514504e-10 -6.221026213242857e-07 8.46115357622291e-08 7.086173819056417e-08 2.019927336776809e-06 0.9999999925324428 0.9998417971116649 1.000000183121331 1.6426854383553543e-10 -1.0827412998048612e-08 -1.0827771429452304e-08 1.6413811477639865e-10 -1.0092020257271624e-10 -6.22095484185492e-07 7.471463321711673e-09 3.8237810940685834e-08 1.841425685141124e-07 0.9999856202063461 0.9998315311555667 1.0003423771404694 -2.0918460100315534e-10 -1.9380453044633195e-05 -2.1750089411611463e-05 -4.246802437978335e-11 -3.866167842921711e-11 -6.23776782921108e-07 1.4387760064514432e-05 1.0277868682216791e-05 0.0003425668011900279
4.492 0.9999863044205791 0.9998320200422315 1.0003260769235605 -8.620718870364327e-10 -1.5810513410249054e-05 -2.3871101465662836e-05 -1.7166467394243348e-10 -1.287957861280248e-10 -6.355388528357244e-07 1.3791804086438282e-05 9.84881899142971e-06 0.0003283682780098924 0.9999928576693485 0.9998367010251397 1.000170059117814 6.309936141673598e-11 -9.994681237958303e-06 -1.0415028417444031e-05 8.816270042913433e-11 -5.783182022018645e-11 -6.328044323568559e-07 7.1428351065318246e-06 5.102517658471784e-06 0.0001700711115786612 0.9999991579160696 0.9998412011938479 1.0000200547246405 1.5758729009083309e-10 -1.2006534911762137e-06 -1.2056094371225858e-06 1.569063903537769e-10 -9.450224006636184e-11 -6.321573461929644e-07 8.420840554470156e-07 6.022089403928068e-07 2.0054717475761072e-05 0.9999999153887089 0.9998417422438135 1.00000201985354 1.636633947561212e-10 -1.2100733995272742e-07 -1.2105705200091363e-07 1.635028916409933e-10 -9.889904995835039e-11 -6.320854814254111e-07 8.461122970962549e-08 7.088527734316823e-08 2.019916804440456e-06 0.9999999925323801 0.9998417973462352 1.0000001831196688 1.642376824573063e-10 -1.0827397953680186e-08 -1.0827736814160804e-08 1.6416932438311561e-10 -9.925843290501397e-11 -6.320782188807747e-07 7.472265233305063e-09 3.828340429688321e-08 1.8412274269553542e-07 0.999985640305961 0.9998315457478212 1.0003418985690395 -2.08995265196711e-10 -1.9353363629457683e-05 -2.1719687817870205e-05 -4.2376610559885904e-11 -3.6909302681036626e-11 -6.337882421812952e-07 1.436764929592822e-05 1.0263503274281858e-05 0.0003420879677867312
4.502 0.9999863726703228 0.9998320690323171 1.0003244519689485 -8.572827519354501e-10 -1.5731725050104817e-05 -2.3752144337258903e-05 -1.7018520713385027e-10 -1.2600285856320886e-10 -6.457245173055372e-07 1.372307482019648e-05 9.799741018256886e-06 0.00032673191105008615 0.999992861236288 0.999836703811651 1.0001699741839432 6.295331547019154e-11 -9.989689658112291e-06 -1.0409826926191938e-05 8.809394741408552e-11 -5.6086712927250066e-11 -6.429481344673531e-07 7.139267907201652e-06 5.099969829349126e-06 0.00016998617482450452 0.999999157958058 0.9998412014622466 1.000020053721271 1.5752618537754833e-10 -1.2005935105878885e-06 -1.205549203374765e-06 1.569124737930952e-10 -9.283273910401288e-11 -6.422898086201805e-07 8.420420642685184e-07 6.021811057572917e-07 2.005371706618986e-05 0.9999999153890639 0.9998417424824412 1.0000020198418873 1.6361814796777487e-10 -1.210067277162589e-07 -1.2105643098004276e-07 1.635226143007794e-10 -9.724180193415594e-11 -6.422166857919352e-07 8.46109153284572e-08 7.090962284534858e-08 2.0199067316284827e-06 0.9999999925323174 0.9998417975845613 1.000000183118015 1.6419419201737358e-10 -1.0827384362068695e-08 -1.0827714388281183e-08 1.6419045669668712e-10 -9.760225950201727e-11 -6.422092959606183e-07 7.472870512005428e-09 3.833034367470572e-08 1.841073755956533e-07 0.9999856603774816 0.9998315603237756 1.000341420666559 -2.0881611590538449e-10 -1.9326312079214214e-05 -2.168932873112687e-05 -4.2293139203331896e-11 -3.516318646663555e-11 -6.439484768196747e-07 1.4347566647741208e-05 1.0249158041326497e-05 0.00034160980378464983
4.512 0.9999864405799533 0.9998321177832961 1.0003228351121463 -8.525377472612686e-10 -1.565332932075775e-05 -2.3633780024067668e-05 -1.6872909041916442e-10 -1.2322502895117964e-10 -6.560612867338849e-07 1.365468807398418e-05 9.750908001700134e-06 0.00032510369887946367 0.9999928648014463 0.9998367066007073 1.0001698892925015 6.27833098594685e-11 -9.98470057602999e-06 -1.0404628046642173e-05 8.800722793733015e-11 -5.434771673990735e-11 -6.532423771973764e-07 7.135702504494206e-06 5.097423359956631e-06 0.00016990128055350325 0.9999991580000437 0.9998412017344566 1.0000200527179635 1.5744046911090551e-10 -1.2005335386587622e-06 -1.205488986671147e-06 1.5689969001466303e-10 -9.116850808564443e-11 -6.5257263765182e-07 8.420000890584579e-07 6.021534309644988e-07 2.0052716784406898e-05 0.999999915389419 0.9998417427248806 1.0000020198302468 1.635484422562244e-10 -1.2100612096455946e-07 -1.2105582395499666e-07 1.635236168833426e-10 -9.559020943168422e-11 -6.524982367666487e-07 8.461060450534374e-08 7.093473154125516e-08 2.019896957089645e-06 0.9999999925322547 0.9998417978266988 1.0000001831163732 1.6412614720747216e-10 -1.0827376308175596e-08 -1.0827705917946997e-08 1.6419294810341471e-10 -9.595184238477e-11 -6.524907177158724e-07 7.473361372205002e-09 3.83785444669215e-08 1.8409475678339292e-07 0.9999856804209468 0.9998315748835142 1.000340943432094 -2.086603822660188e-10 -1.929929834544108e-05 -2.1659012093298236e-05 -4.2226419975591794e-11 -3.342373940109108e-11 -6.542594950904182e-07 1.4327512085949932e-05 1.0234832955693581e-05 0.0003411323082329661
4.522 0.999986508151167 0.9998321662964363 1.0003212263128027 -8.478546230440536e-10 -1.5575324266125716e-05 -2.3516005566801658e-05 -1.672994117161003e-10 -1.2046212960119631e-10 -6.665511975086907e-07 1.3586642132835027e-05 9.702318712650733e-06 0.00032348360074834425 0.9999928683648247 0.9998367093923662 1.0001698044434746 6.257441592174767e-11 -9.979713991639338e-06 -1.0399431772307374e-05 8.790085173856683e-11 -5.261500740212264e-11 -6.636891899076596e-07 7.132138890799388e-06 5.094878240388851e-06 0.0001698164287098618 0.9999991580420289 0.9998412020105341 1.0000200517147253 1.573155716318403e-10 -1.2004735757589696e-06 -1.2054287818897785e-06 1.5686687421025007e-10 -8.951062238106392e-11 -6.630078600596287e-07 8.419581235519879e-07 6.021258970002174e-07 2.0051716596763097e-05 0.9999999153897754 0.9998417429711892 1.0000020198186261 1.6344004440527436e-10 -1.210055203716512e-07 -1.210552257708002e-07 1.6350445778602363e-10 -9.394482043619792e-11 -6.629321613752586e-07 8.461029411548923e-08 7.096049949766036e-08 2.0198873805684174e-06 0.9999999925321928 0.9998417980727056 1.0000001831147518 1.6401940650892897e-10 -1.0827374467253867e-08 -1.0827706604013762e-08 1.6417521086759488e-10 -9.430746888335882e-11 -6.62924510836106e-07 7.473770882938893e-09 3.8427822487686685e-08 1.8408403939060914e-07 0.9999857004363971 0.9998315894271225 1.0003404668647178 -2.0854355439657888e-10 -1.9272322375892675e-05 -2.162873783994089e-05 -4.2178517245205815e-11 -3.169122693887893e-11 -6.647233300091617e-07 1.4307485564303814e-05 1.0220527980461542e-05 0.000340655480147827
4.532 0.9999865753856497 0.9998322145730012 1.0003196255307734 -8.432479922020478e-10 -1.5497707936247324e-05 -2.3398818020000548e-05 -1.6589279127773525e-10 -1.1771403269785648e-10 -6.771963105455127e-07 1.3518935282361829e-05 9.65397192237037e-06 0.00032187157611443973 0.9999928719264248 0.9998367121866872 1.0001697196368524 6.231591937194306e-11 -9.974729900843252e-06 -1.0394238096961664e-05 8.77792675629095e-11 -5.08889217528693e-11 -6.742906270612867e-07 7.128577051191073e-06 5.0923344552682525e-06 0.00016973161923668022 0.9999991580840131 0.9998412022905382 1.000020050711568 1.5714164188943748e-10 -1.200413619535622e-06 -1.205368584300476e-06 1.5681839964449927e-10 -8.785884861597389e-11 -6.735975283064929e-07 8.419161530392458e-07 6.020984756151525e-07 2.005071649443029e-05 0.9999999153901327 0.9998417432214252 1.0000020198070363 1.6328268012251039e-10 -1.2100492344377846e-07 -1.210546317039088e-07 1.6346942399073507e-10 -9.2305652590651e-11 -6.735205111634821e-07 8.46099615192521e-08 7.098678294361315e-08 2.019878194424112e-06 0.9999999925321326 0.9998417983226391 1.0000001831131609 1.6386363287846774e-10 -1.082737622244926e-08 -1.082771146132717e-08 1.6414182783632495e-10 -9.266939315837034e-11 -6.735127271396784e-07 7.473984388555708e-09 3.847792778929882e-08 1.8407764029313405e-07 0.9999857204238719 0.9998316039546873 1.0003399909635078 -2.084768275373814e-10 -1.9245384114625127e-05 -2.1598505906595444e-05 -4.2145153498022084e-11 -2.9965875951156864e-11 -6.753420389589528e-07 1.4287487029179285e-05 1.0206243073235615e-05 0.00034017931854514563
4.542 0.9999866422850815 0.999832262614248 1.0003180327261163 -8.387229524981557e-10 -1.5420478389934557e-05 -2.3282214457125024e-05 -1.6450311957292835e-10 -1.1498141840835161e-10 -6.879987128684291e-07 1.3451565820408489e-05 9.605866410820798e-06 0.00032026758471501187 0.9999928754862487 0.9998367149837293 1.0001696348726263 6.200581604382942e-11 -9.96974829899338e-06 -1.0389047018622443e-05 8.764981926123475e-11 -4.916955168855148e-11 -6.85048768586884e-07 7.125016973497517e-06 5.089791991278333e-06 0.0001696468520987132 0.9999991581259975 0.9998412025745277 1.0000200497085034 1.569167401708428e-10 -1.200353666379857e-06 -1.2053083929209777e-06 1.5676159436612719e-10 -8.621289913232802e-11 -6.843437193198422e-07 8.418741649274549e-07 6.020711416353977e-07 2.0049716501224082e-05 0.9999999153904926 0.9998417434756471 1.0000020197954895 1.6307388950675618e-10 -1.2100432690747577e-07 -1.2105404109832299e-07 1.6342628929483896e-10 -9.067220765966252e-11 -6.842653628160953e-07 8.460957894823563e-08 7.101344980256843e-08 2.0198697936411683e-06 0.9999999925320743 0.9998417985765593 1.0000001831116128 1.6365653775692994e-10 -1.0827378253221194e-08 -1.0827719586125772e-08 1.6410018991279808e-10 -9.103723283328477e-11 -6.842574434742118e-07 7.47380022074078e-09 3.852863011023622e-08 1.8408007030415874e-07 0.999985740383411 0.9998316184662954 1.0003395157275459 -2.0846351349502404e-10 -1.921848350584186e-05 -2.1568316232857325e-05 -4.211921064358687e-11 -2.8247400428062818e-11 -6.861177054848096e-07 1.4267516430107416e-05 1.0191978193846583e-05 0.0003397038224739533
4.552 0.9999867088511315 0.9998323104214301 1.0003164478590882 -8.342761251456977e-10 -1.534363369867709e-05 -2.3166191969372498e-05 -1.6312424921891184e-10 -1.1226394300585609e-10 -6.989605163441454e-07 1.3384532066336234e-05 9.558000973431771e-06 0.0003186715865816973 0.9999928790442972 0.9998367177835532 1.0001695501507852 6.16502977402344e-11 -9.964769184906078e-06 -1.0383858537863674e-05 8.751989907144015e-11 -4.745652509189603e-11 -6.959657196205002e-07 7.121458656623884e-06 5.087250843580045e-06 0.00016956212728836014 0.999999158167982 0.9998412028625623 1.000020048705543 1.5664773272649356e-10 -1.200293716454638e-06 -1.2052482093970266e-06 1.5670412833855064e-10 -8.457317292401684e-11 -6.95248535708025e-07 8.418321580305079e-07 6.020438846100925e-07 2.0048716647294288e-05 0.9999999153908549 0.9998417437339154 1.0000020197839965 1.6282096543683064e-10 -1.2100373054863305e-07 -1.2105345551131626e-07 1.6338240829297016e-10 -8.904511994526492e-11 -6.951688189999258e-07 8.460913648939542e-08 7.104043586382713e-08 2.0198624270371145e-06 0.9999999925320188 0.9998417988345256 1.0000001831101184 1.6340522038588398e-10 -1.0827380601957308e-08 -1.0827732528992894e-08 1.640577185950338e-10 -8.941110873190228e-11 -6.951607620418559e-07 7.473107944493747e-09 3.857981434368375e-08 1.840940077260562e-07 0.9999857603150539 0.9998316329620346 1.0003390411559134 -2.0849822012106224e-10 -1.9191620496508622e-05 -2.1538168761058272e-05 -4.2093774444239313e-11 -2.6536045927118245e-11 -6.970524372795929e-07 1.4247573727960478e-05 1.0177733310599805e-05 0.00033922899102676153
4.562 0.9999867750854621 0.9998323579957947 1.0003148708901404 -8.298980202770125e-10 -1.5267171947061744e-05 -2.305074766079937e-05 -1.617523016504092e-10 -1.0956182095698792e-10 -7.100838591228564e-07 1.3317832359450871e-05 9.510374420825757e-06 0.00031708354199100943 0.9999928826005717 0.99983672058622 1.000169465471315 6.126071569762361e-11 -9.959792560304404e-06 -1.0378672652705211e-05 8.739407979754483e-11 -4.5750449733621494e-11 -7.0704361084037e-07 7.117902110074916e-06 5.084711016157372e-06 0.0001694774448171188 0.9999991582099679 0.9998412031547023 1.000020047702692 1.5634602140183856e-10 -1.2002337730022997e-06 -1.2051880334765941e-06 1.5665075297838064e-10 -8.293982520314161e-11 -7.063141058399851e-07 8.41790143587442e-07 6.020167120959944e-07 2.0047716935000207e-05 0.99999991539122 0.9998417439962902 1.0000020197725636 1.6253558448679476e-10 -1.2100313787343114e-07 -1.2105287484274075e-07 1.6334254911324921e-10 -8.742402757179883e-11 -7.062330075106144e-07 8.46086552512088e-08 7.106777238522127e-08 2.019855867720247e-06 0.9999999925319664 0.999841799096598 1.0000001831086847 1.6312157291599802e-10 -1.0827386599400287e-08 -1.0827749984472654e-08 1.6401921688503505e-10 -8.779120383052817e-11 -7.062248107745582e-07 7.472043050000839e-09 3.863153061378797e-08 1.841166900499394e-07 0.9999857802188404 0.9998316474419932 1.0003385672476879 -2.0856931120046157e-10 -1.91647950370165e-05 -2.1508063431969792e-05 -4.2064306474149665e-11 -2.483179372539821e-11 -7.08148369211178e-07 1.4227658894475869e-05 1.0163508400057119e-05 0.00033875482332397906
4.572 0.9999868409897261 0.9998324053385834 1.0003133017799197 -8.255770038010329e-10 -1.5191091229881008e-05 -2.2935878645390616e-05 -1.6038679250140355e-10 -1.0687489574658077e-10 -7.21370905337216e-07 1.3251465049967832e-05 9.46298557150165e-06 0.0003155034113833723 0.9999928861550734 0.9998367233917916 1.0001693808341974 6.085097762953968e-11 -9.954818427439674e-06 -1.0373489356180219e-05 8.727363825866272e-11 -4.405057398651918e-11 -7.182845990057997e-07 7.114347346286753e-06 5.082172515740304e-06 0.00016939280469325667 0.999999158251955 0.999841203451009 1.000020046699954 1.5602529481318142e-10 -1.2001738396153966e-06 -1.205127859685005e-06 1.566026877689245e-10 -8.131236983689788e-11 -7.17542583861583e-07 8.41748137525205e-07 6.019896422274739e-07 2.004671732212365e-05 0.9999999153915887 0.9998417442628323 1.0000020197611938 1.6223153537483672e-10 -1.2100255235733681e-07 -1.2105229299032765e-07 1.6330829560988552e-10 -8.580914975391731e-11 -7.174600824806582e-07 8.46081799328281e-08 7.109556784987785e-08 2.0198493915998855e-06 0.9999999925319172 0.9998417993628377 1.0000001831073129 1.6281950883799966e-10 -1.0827399656337154e-08 -1.0827766727896126e-08 1.6398612649892662e-10 -8.617719970987408e-11 -7.174517438505825e-07 7.470979980570545e-09 3.8683968597449125e-08 1.8413983573926835e-07 0.9999858000948092 0.9998316619062613 1.0003380940019473 -2.0866348439612441e-10 -1.9138007078170392e-05 -2.147800018137082e-05 -4.202976209440426e-11 -2.313449418011435e-11 -7.194076615636062e-07 1.4207771904156428e-05 1.014930344108853e-05 0.000338281318480471
4.582 0.9999869065655694 0.9998324524510342 1.0003117404892654 -8.212998809124755e-10 -1.5115389647559364e-05 -2.282158204790342e-05 -1.590289518500951e-10 -1.0420345445451216e-10 -7.328238449399936e-07 1.3185428487171314e-05 9.415833243351958e-06 0.0003139311553124038 0.9999928897078033 0.9998367262003305 1.0001692962394129 6.043369421319525e-11 -9.949846784073732e-06 -1.0368308638325612e-05 8.715804838501464e-11 -4.235747067829266e-11 -7.296908678200225e-07 7.110794370147143e-06 5.0796353440052354e-06 0.00016930820690525336 0.9999991582939431 0.999841203751544 1.0000200456973303 1.55698543480302e-10 -1.2001139155060454e-06 -1.2050676792768894e-06 1.565596021961207e-10 -7.969111350415158e-11 -7.289361504027438e-07 8.41706148883092e-07 6.019626914115594e-07 2.0045717742450504e-05 0.999999915391961 0.9998417445336035 1.0000020197498876 1.6192228550710368e-10 -1.2100197299304538e-07 -1.2105170168211152e-07 1.63278751679988e-10 -8.420025495758235e-11 -7.288522239551835e-07 8.460775247253018e-08 7.112395598688716e-08 2.0198421451606305e-06 0.9999999925318711 0.9998417996333067 1.0000001831060057 1.6251143380591027e-10 -1.0827419040796872e-08 -1.082777401263468e-08 1.6395811207261533e-10 -8.456958709444664e-11 -7.288437414857574e-07 7.470339027520354e-09 3.873737099429992e-08 1.8415386135948517e-07 0.9999858199429993 0.9998316763549272 1.0003376214177666 -2.0876810067332627e-10 -1.91112565670692e-05 -2.1447978942111117e-05 -4.199061892949744e-11 -2.1444347034558525e-11 -7.308325007394334e-07 1.4187912723708924e-05 1.0135118407055201e-05 0.0003378084755803044
4.592 0.9999869718146279 0.9998324993343787 1.0003101869792135 -8.170521393734863e-10 -1.5040065303973165e-05 -2.2707855010159242e-05 -1.576801898415076e-10 -1.0154725683735274e-10 -7.444448951383488e-07 1.3119721015266078e-05 9.368916250635451e-06 0.00031236673445700586 0.9999928932587622 0.9998367290118997 1.0001692116869414 6.002265175982175e-11 -9.944877622285547e-06 -1.0363130491850753e-05 8.704707358734914e-11 -4.067077376442993e-11 -7.412646266305165e-07 7.107243174906532e-06 5.077099494158746e-06 0.00016922365141891526 0.9999991583359326 0.9998412040563697 1.0000200446948206 1.5537950752257227e-10 -1.2000539932657676e-06 -1.2050074857616074e-06 1.5652142737643979e-10 -7.807620299082224e-11 -7.404970125225576e-07 8.416641736877868e-07 6.019358653052751e-07 2.0044718146877303e-05 0.999999915392336 0.9998417448086663 1.0000020197386466 1.6162014552937903e-10 -1.2100139290841383e-07 -1.2105109406643289e-07 1.6325421507509269e-10 -8.259757625687156e-11 -7.404116388821689e-07 8.460738700135481e-08 7.115304095534551e-08 2.019833647950068e-06 0.9999999925318283 0.9998417999080677 1.0000001831047631 1.6221111649008544e-10 -1.0827437581632415e-08 -1.0827765319018992e-08 1.6393513477730677e-10 -8.29679269060856e-11 -7.404030101211497e-07 7.470340829952658e-09 3.879193680836139e-08 1.8415349997404864e-07 0.9999858397634501 0.9998316907880821 1.0003371494942228 -2.0886898735121038e-10 -1.908454344402435e-05 -2.1417999649218907e-05 -4.1947402213956257e-11 -1.9761302807198417e-11 -7.42425100159982e-07 1.4168081307966533e-05 1.0120953262809964e-05 0.0003373362936744125
4.602 0.9999870367385302 0.9998325459898431 1.0003086412109934 -8.128179703538726e-10 -1.496511630921192e-05 -2.2594694695362648e-05 -1.5634021025101127e-10 -9.890647725466833e-11 -7.562362999636381e-07 1.3054340979153564e-05 9.322233407632772e-06 0.0003108101096785436 0.9999928968079508 0.9998367318265631 1.0001691271767623 5.963262859813148e-11 -9.939910930185282e-06 -1.0357954916783534e-05 8.694233127729871e-11 -3.899075436001849e-11 -7.530081119820789e-07 7.1036937466783246e-06 5.074564953679837e-06 0.0001691391381833026 0.9999991583779227 0.9998412043655494 1.0000200436924263 1.5508246380502743e-10 -1.199994062829835e-06 -1.2049472807519172e-06 1.5648961936260097e-10 -7.646736940704817e-11 -7.522274038716401e-07 8.416221985609323e-07 6.019091582773157e-07 2.0043718526695307e-05 0.9999999153927142 0.9998417450880842 1.00000201972747 1.6134007951845337e-10 -1.210008013044008e-07 -1.210504717733701e-07 1.6323612540308586e-10 -8.100091051428866e-11 -7.52140560676171e-07 8.460706360133286e-08 7.118286829480863e-08 2.0198240423828783e-06 0.9999999925317884 0.9998418001871828 1.0000001831035854 1.6193306199864627e-10 -1.082744476900679e-08 -1.0827741958062902e-08 1.6391851550958494e-10 -8.137238586177637e-11 -7.521317832575134e-07 7.470890872037455e-09 3.884776375197548e-08 1.8414056078213606e-07 0.9999858595561996 0.9998317052058169 1.000336678230394 -2.089515710947421e-10 -1.905786764660081e-05 -2.138806224543604e-05 -4.189917015609325e-11 -1.808543993393252e-11 -7.541876996445213e-07 1.4148277604695696e-05 1.0106807967741892e-05 0.0003368647717957279
4.612 0.999987101338896 0.9998325924186493 1.0003071031460242 -8.085805205830519e-10 -1.4890540785833233e-05 -2.248209828781799e-05 -1.550073176054983e-10 -9.62813721853335e-11 -7.682003308343379e-07 1.298928673609391e-05 9.275783537133814e-06 0.00030926124208215756 0.9999929003553685 0.9998367346443849 1.0001690427088525 5.927919421424071e-11 -9.934946698833496e-06 -1.0352781920489337e-05 8.684630667914314e-11 -3.73170083765026e-11 -7.649235879529883e-07 7.1001460745651735e-06 5.072031711536713e-06 0.00016905466714344807 0.9999991584199127 0.9998412046791466 1.0000200426901442 1.548228747405677e-10 -1.1999341162318183e-06 -1.2048870727904128e-06 1.5646731571577002e-10 -7.486460447053017e-11 -7.641295863073277e-07 8.415802111691363e-07 6.018825604220069e-07 2.0042718905646773e-05 0.9999999153930943 0.9998417453719203 1.000002019716356 1.610976748821886e-10 -1.2100019089343732e-07 -1.2104984332189534e-07 1.6322763760439002e-10 -7.941041358265975e-11 -7.640412501638517e-07 8.460674547290855e-08 7.121343045672657e-08 2.019813928779052e-06 0.999999992531751 0.9998418004707165 1.0000001831024696 1.6169254227330964e-10 -1.0827432917845625e-08 -1.0827712444518725e-08 1.6391120949178614e-10 -7.97828139077387e-11 -7.640323218463353e-07 7.471671250272876e-09 3.8904848494028765e-08 1.8412203265719767e-07 0.9999858793212855 0.999831719608223 1.0003362076253564 -2.0900008568599005e-10 -1.9031229115141374e-05 -2.1358166680685907e-05 -4.18429632728103e-11 -1.6416577353942617e-11 -7.66122566607862e-07 1.4128501565084075e-05 1.0092682483392472e-05 0.0003363939089828004
4.622 0.9999871656173375 0.9998326386220145 1.000305572745912 -8.043228763938047e-10 -1.4816336874480102e-05 -2.2370062988130124e-05 -1.5368002036864428e-10 -9.367179515149775e-11 -7.80339285609417e-07 1.2924556663993537e-05 9.229565476474713e-06 0.0003077200930351814 0.9999929039010168 0.9998367374654311 1.0001689582831828 5.897697832266351e-11 -9.929984928063993e-06 -1.0347611512664383e-05 8.676182158487704e-11 -3.565003198148438e-11 -7.770133452879184e-07 7.096600158505632e-06 5.0694997640011044e-06 0.00016897023825180354 0.9999991584619023 0.9998412049972261 1.0000200416879663 1.546156347960706e-10 -1.1998741545417227e-06 -1.2048268721454118e-06 1.564566432333275e-10 -7.326781305054435e-11 -7.762058470283215e-07 8.415382097860091e-07 6.018560655612226e-07 2.0041719312017915e-05 0.9999999153934765 0.9998417456602399 1.0000020197052963 1.6090809365879202e-10 -1.209995620826748e-07 -1.2104921968670993e-07 1.6323072927460206e-10 -7.782558968175074e-11 -7.761159955912097e-07 8.460640505776121e-08 7.124469373867679e-08 2.0198039440551914e-06 0.9999999925317148 0.9998418007587333 1.0000001831014085 1.6150424042955298e-10 -1.0827402862620005e-08 -1.082768748118265e-08 1.6391587696802237e-10 -7.819938440231557e-11 -7.761069135488651e-07 7.472358043532481e-09 3.8963129243064926e-08 1.8410530762433628e-07 0.9999858990587468 0.9998317339953933 1.0003357376781816 -2.089993003599414e-10 -1.9004627798819928e-05 -2.132831290734087e-05 -4.177699655271624e-11 -1.4754751832156892e-11 -7.782319955772105e-07 1.4108753151543568e-05 1.007857677906786e-05 0.00033592370429485563
4.632 0.9999872295754582 0.9998326846011498 1.0003040499724478 -8.000325247897873e-10 -1.4742502733852407e-05 -2.225858600627184e-05 -1.5236059347742472e-10 -9.107717742387793e-11 -7.92655491065734e-07 1.2860149160410188e-05 9.183578076831151e-06 0.00030618662413249006 0.999992907444895 0.9998367402897674 1.000168873899719 5.873639027887869e-11 -9.92502562682477e-06 -1.0342443697811165e-05 8.668668146633194e-11 -3.398924009597923e-11 -7.892797026680514e-07 7.093056008802732e-06 5.0669691145310095e-06 0.0001688858514733662 0.999999158503891 0.9998412053198534 1.0000200406858797 1.544706449114161e-10 -1.199814187689463e-06 -1.2047666854133682e-06 1.5645610148524362e-10 -7.167692413576749e-11 -7.884585026613164e-07 8.414962042076942e-07 6.018296740882606e-07 2.0040719753438044e-05 0.9999999153938594 0.9998417459531078 1.0000020196942778 1.607809177853639e-10 -1.2099892550998144e-07 -1.2104860700708068e-07 1.6324410411109564e-10 -7.624660130581538e-11 -7.883671118048579e-07 8.460603991588592e-08 7.127662537677506e-08 2.0197943876544534e-06 0.9999999925316801 0.9998418010512985 1.0000001831003882 1.6137875780184442e-10 -1.0827364883717476e-08 -1.082767338466499e-08 1.6393070267147325e-10 -7.662106096402524e-11 -7.883578740050742e-07 7.472808070598133e-09 3.902253600781816e-08 1.8409393212545492e-07 0.999985918768621 0.9998317483674211 1.0003352683879378 -2.0893823919599138e-10 -1.8978063655420656e-05 -2.129850087266098e-05 -4.170278357469959e-11 -1.309997539870947e-11 -7.905183091248513e-07 1.4089032337044589e-05 1.0064490831518384e-05 0.0003354541568113194
4.642 0.9999872932148536 0.9998327303572624 1.000302534787609 -7.957041926034913e-10 -1.4669036536347547e-05 -2.2147664558442798e-05 -1.5105496405700278e-10 -8.8498128203253e-11 -8.051513014488071e-07 1.2796062632923124e-05 9.137820196563381e-06 0.0003046607971374506 0.9999929109870044 0.9998367431174611 1.0001687895584233 5.856048505919707e-11 -9.920068808526083e-06 -1.0337278473461665e-05 8.661446500155216e-11 -3.2334880304000823e-11 -8.017250068215103e-07 7.089513638154778e-06 5.06443976831539e-06 0.00016880150678409844 0.9999991585458778 0.9998412056470946 1.0000200396838672 1.543912780293197e-10 -1.1997542301937227e-06 -1.204706511387123e-06 1.564588876630557e-10 -7.009165013109238e-11 -8.008898964058816e-07 8.414542083606789e-07 6.018033894701004e-07 2.003972021236753e-05 0.9999999153942424 0.9998417462505906 1.0000020196832826 1.6071915690824705e-10 -1.209982952402593e-07 -1.210480040040819e-07 1.6326079943607314e-10 -7.467334307592945e-11 -8.007969425562806e-07 8.460566847323259e-08 7.130920709555975e-08 2.019785136742269e-06 0.9999999925316452 0.9998418013484787 1.0000001830993916 1.61319387383931e-10 -1.0827333375243745e-08 -1.0827668707888959e-08 1.6394894195133524e-10 -7.504906318992806e-11 -8.007875467871753e-07 7.473092684086363e-09 3.90830232957103e-08 1.840866206438526e-07 0.9999859384509457 0.9998317627243999 1.0003347997536896 -2.088135519408874e-10 -1.8951536648166476e-05 -2.1268730517685765e-05 -4.162707770456904e-11 -1.1451857627385426e-11 -8.029838574277847e-07 1.4069339096838242e-05 1.0050424619126046e-05 0.0003349852656192655
4.652 0.9999873565371123 0.9998327758915546 1.0003010271535622 -7.913403557325092e-10 -1.4595936459792137e-05 -2.2037295871358127e-05 -1.4977393346354533e-10 -8.593415623743912e-11 -8.178290995817983e-07 1.2732295488090935e-05 9.092290693470833e-06 0.0003031425739452433 0.9999929145273443 0.99983674594858 1.0001687052592567 5.84439940849614e-11 -9.915114483078305e-06 -1.0332115832990223e-05 8.653403106679547e-11 -3.068672356362708e-11 -8.14351632660384e-07 7.085973051873819e-06 5.061911725446732e-06 0.0001687172041652197 0.9999991585878626 0.9998412059790176 1.0000200386819105 1.5437190371811457e-10 -1.1996942936605579e-06 -1.2046463445805473e-06 1.5645390438302618e-10 -6.851261934808192e-11 -8.135024004099414e-07 8.414122295342495e-07 6.017772119645948e-07 2.0038720666339952e-05 0.9999999153946256 0.9998417465527556 1.0000020196722943 1.6071697623320967e-10 -1.209976829093013e-07 -1.2104740576481442e-07 1.6326975172115965e-10 -7.31058640732802e-11 -8.134078592903153e-07 8.460530990551585e-08 7.134243281084551e-08 2.0197758942886935e-06 0.9999999925316108 0.9998418016503409 1.0000001830984009 1.6131978474872297e-10 -1.0827319733678092e-08 -1.0827668358055646e-08 1.6395911359743592e-10 -7.348231851542036e-11 -8.133983032705389e-07 7.473366058672762e-09 3.9144575179469544e-08 1.840800280794242e-07 0.9999859581057599 0.999831777066425 1.0003343317745033 -2.086301177030106e-10 -1.892504673622426e-05 -2.1239001778439427e-05 -4.15607762699111e-11 -9.81045706615847e-12 -8.156310190243234e-07 1.4049673398534926e-05 1.0036378114880572e-05 0.00033451702980020494
4.662 0.9999874195438143 0.9998328212052243 1.0002995270326651 -7.869507275644026e-10 -1.4523200681603676e-05 -2.192747718661275e-05 -1.485277551357059e-10 -8.338507028241695e-11 -8.306912961016582e-07 1.2668846127282774e-05 9.046988421669454e-06 0.0003016319165945817 0.999992918065916 0.9998367487831936 1.0001686210021856 5.837469966494214e-11 -9.910162651636515e-06 -1.0326955771437311e-05 8.643273164824743e-11 -2.9044344699387965e-11 -8.271619828939169e-07 7.082434243626721e-06 5.059384977875106e-06 0.00016863294359680954 0.999999158629845 0.9998412063156904 1.0000200376799973 1.543999221836329e-10 -1.1996343801626038e-06 -1.2045861815199118e-06 1.5642829281178137e-10 -6.693880203638542e-11 -8.26298415266583e-07 8.4137026286968e-07 6.017511347729521e-07 2.0037721113299378e-05 0.9999999153950085 0.9998417468596715 1.0000020196612982 1.6076224935984e-10 -1.2099709063476648e-07 -1.2104680770848967e-07 1.6325814023398577e-10 -7.154391532236561e-11 -8.262022622885367e-07 8.460496358603913e-08 7.137629846332427e-08 2.0197665578049776e-06 0.9999999925315759 0.9998418019569539 1.0000001830974035 1.613670966617288e-10 -1.0827326032833991e-08 -1.0827668789706071e-08 1.639489495533073e-10 -7.192104856397435e-11 -8.261925432805068e-07 7.473677292294651e-09 3.9207191049510267e-08 1.8407293068908435e-07 0.9999859777331014 0.9998317913935931 1.0003338644494502 -2.0839955874234452e-10 -1.8898593869849504e-05 -2.120931459326941e-05 -4.1516078807347827e-11 -8.175985473242359e-12 -8.284622011104229e-07 1.403003519783016e-05 1.002235128341371e-05 0.00033404944842600716
4.672 0.9999874822365321 0.9998328662994644 1.0002980343874694 -7.825487797660295e-10 -1.4450827378919036e-05 -2.1818205765724694e-05 -1.473239343617994e-10 -8.085126747077113e-11 -8.437403311921374e-07 1.2605712952012466e-05 9.001912235507716e-06 0.0003001287873155101 0.9999929216027207 0.999836751621372 1.000168536787182 5.8336043749102e-11 -9.905213305414592e-06 -1.0321798288893761e-05 8.630133723336663e-11 -2.7407967771352805e-11 -8.401584897771645e-07 7.078897199669374e-06 5.056859512360614e-06 0.00016854872505192063 0.9999991586718251 0.9998412066571827 1.0000200366781198 1.544584872007283e-10 -1.199574482392283e-06 -1.2045260239918744e-06 1.563727283937703e-10 -6.537050492581568e-11 -8.392803694565196e-07 8.413282947305345e-07 6.017251459026488e-07 2.00367215763042e-05 0.9999999153953915 0.9998417471714077 1.0000020196502888 1.608384126240787e-10 -1.209965111345651e-07 -1.2104621203870307e-07 1.632165469097767e-10 -6.998732806373907e-11 -8.39182580179928e-07 8.460460584595127e-08 7.141079581007777e-08 2.0197573856972356e-06 0.9999999925315408 0.9998418022683875 1.000000183096392 1.6144485315701927e-10 -1.0827345073437435e-08 -1.082767189114874e-08 1.6390893730261046e-10 -7.036565842974858e-11 -8.391726954260763e-07 7.473886296034246e-09 3.927086972289884e-08 1.840681889329779e-07 0.9999859973330091 0.9998318057060006 1.0003333977776088 -2.0813783638372183e-10 -1.8872177989826042e-05 -2.1179668905885903e-05 -4.150164228455335e-11 -6.548168292739127e-12 -8.414798391257657e-07 1.4010424443106904e-05 1.0008344084068383e-05 0.0003335825205625305
4.682 0.9999875446168303 0.9998329111754634 1.0002965491807179 -7.781486148428907e-10 -1.43788147330983e-05 -2.170947888741235e-05 -1.461627967529789e-10 -7.833249344526007e-11 -8.569786735531013e-07 1.2542894375074661e-05 8.957060997653284e-06 0.00029863314857861336 0.9999929251377593 0.9998367544631869 1.0001684526142245 5.83113853107583e-11 -9.900266431770394e-06 -1.0316643390060627e-05 8.61371582693548e-11 -2.5777415001026222e-11 -8.533436145450348e-07 7.0753619084182805e-06 5.05433531754361e-06 0.00016846454849891323 0.9999991587138034 0.9998412070035648 1.0000200356762787 1.5452983972630557e-10 -1.1995145885986673e-06 -1.204465877306145e-06 1.5628418534878893e-10 -6.380737706721968e-11 -8.524507215836791e-07 8.412863128197629e-07 6.016992348254897e-07 2.003572208477472e-05 0.9999999153957743 0.9998417474880342 1.0000020196392654 1.609275572771589e-10 -1.209959328338749e-07 -1.2104562430606238e-07 1.6314208309998692e-10 -6.843586542240736e-11 -8.523512706130735e-07 8.46042066898036e-08 7.144591503174527e-08 2.0197488108780904e-06 0.9999999925315058 0.9998418025847111 1.0000001830953664 1.6153572908283126e-10 -1.0827365439538943e-08 -1.0827682814499082e-08 1.6383604912289044e-10 -6.881543572892223e-11 -8.523412175132062e-07 7.473761008685621e-09 3.933560457584298e-08 1.8407071173370342e-07 0.9999860169055208 0.9998318200037464 1.000332931758066 -2.0786123554480924e-10 -1.8845799032906165e-05 -2.115006466392572e-05 -4.1520142928854274e-11 -4.926692936396726e-12 -8.546863982339053e-07 1.3990841085259547e-05 9.994356478356904e-06 0.00033311624528269227
4.692 0.9999876066862662 0.9998329558344049 1.000295071375343 -7.737619809301308e-10 -1.4307160937556539e-05 -2.1601293841712435e-05 -1.4503786416002285e-10 -7.582830690234342e-11 -8.704088214384724e-07 1.248038882885825e-05 8.912433584695197e-06 0.0002971449631023373 0.9999929286710325 0.9998367573087094 1.0001683684832958 5.828534953828155e-11 -9.895322020274938e-06 -1.0311491076771461e-05 8.5944898732594e-11 -2.4152839277515395e-11 -8.667198471311299e-07 7.0718283682189455e-06 5.051812388835904e-06 0.00016838041390521683 0.9999991587557797 0.9998412073549084 1.0000200346744776 1.545988939792752e-10 -1.1994546899402703e-06 -1.2044057442890988e-06 1.5616720436474685e-10 -6.224970769588129e-11 -8.658119585391049e-07 8.412443153381997e-07 6.016733978719539e-07 2.0034722641918732e-05 0.9999999153961573 0.9998417478096233 1.000002019628232 1.610146787044538e-10 -1.2099534658381613e-07 -1.21045047475901e-07 1.6303899401544808e-10 -6.688966154140762e-11 -8.657108202881453e-07 8.460375507346996e-08 7.148165330492849e-08 2.0197410432154198e-06 0.9999999925314713 0.9998418029059973 1.000000183094331 1.6162444037579685e-10 -1.0827377796977422e-08 -1.0827704616774718e-08 1.6373459296282492e-10 -6.727045007057805e-11 -8.65700596483955e-07 7.473183449743336e-09 3.940139234624769e-08 1.8408300998186598e-07 0.9999860364506753 0.9998318342869291 1.0003324663899131 -2.0758413910567068e-10 -1.8819456938096268e-05 -2.112050181265984e-05 -4.156624714370025e-11 -3.311670417172739e-12 -8.680843724979854e-07 1.3971285085395583e-05 9.980388434793195e-06 0.0003326506216730347
4.702 0.9999876684463892 0.9998330002774685 1.0002936009344636 -7.693975934301503e-10 -1.423586420098677e-05 -2.1493647923910205e-05 -1.4393632447452404e-10 -7.333886049790952e-11 -8.840333029216754e-07 1.2418194764803844e-05 8.86802888685461e-06 0.0002956641938127688 0.9999929322025424 0.9998367601580137 1.0001682843943824 5.824698228751384e-11 -9.890380066782295e-06 -1.030634134296367e-05 8.573483319870568e-11 -2.2533665832567912e-11 -8.802897076526429e-07 7.06829658761915e-06 5.049290728961851e-06 0.00016829632124217318 0.9999991587977546 0.9998412077112863 1.0000200336727245 1.5465472494646506e-10 -1.199394783656726e-06 -1.2043456206374287e-06 1.5603164109994517e-10 -6.069713078940462e-11 -8.793665976586474e-07 8.412023125043133e-07 6.016476394574954e-07 2.0033723207242085e-05 0.9999999153965414 0.9998417481362472 1.0000020196171961 1.610881224726242e-10 -1.2099474981176485e-07 -1.2104447678146512e-07 1.629173319380597e-10 -6.53487021680953e-11 -8.792637457014906e-07 8.460327190973866e-08 7.151802259428748e-08 2.0197337848229464e-06 0.999999992531437 0.9998418032323183 1.0000001830932925 1.6169995834917006e-10 -1.0827379784886808e-08 -1.0827732546952537e-08 1.6361465616317202e-10 -6.573065582800072e-11 -8.792533486644342e-07 7.47229782568181e-09 3.946824669290125e-08 1.841019372146682e-07 0.9999860559685111 0.9998318485556484 1.0003320016722455 -2.0731737502091963e-10 -1.8793151651254787e-05 -2.1090980289620226e-05 -4.162947888292995e-11 -1.7029155240408906e-12 -8.816762857189561e-07 1.3951756414999929e-05 9.966439929411211e-06 0.00033218564883155677
4.712 0.9999877298987405 0.9998330445058284 1.0002921378213823 -7.650623334650604e-10 -1.4164922747961354e-05 -2.138653843602782e-05 -1.4284411283146757e-10 -7.086451700786621e-11 -8.978546758250695e-07 1.2356310644774964e-05 8.82384580184944e-06 0.00029419080378436285 0.9999929357322888 0.9998367630111733 1.0001682003474703 5.818824686369025e-11 -9.885440573628276e-06 -1.0301194175565462e-05 8.551931466530843e-11 -2.0920177312549325e-11 -8.940557452350613e-07 7.0647665781071406e-06 5.046770342898304e-06 0.0001682122704857141 0.9999991588397283 0.9998412080727709 1.000020032671027 1.5468946910491262e-10 -1.19933487291837e-06 -1.2042854945037948e-06 1.5588996274757676e-10 -5.914952045391957e-11 -8.931171847149527e-07 8.411603192444106e-07 6.016219676282734e-07 2.003272370983128e-05 0.999999915396926 0.9998417484679792 1.0000020196061656 1.6114024028931977e-10 -1.2099414584412974e-07 -1.2104390044098967e-07 1.6278959347071876e-10 -6.381267197093952e-11 -8.930125934201797e-07 8.460280015871891e-08 7.155504954258079e-08 2.0197263115140585e-06 0.9999999925314038 0.9998418035637466 1.0000001830922602 1.617544275727003e-10 -1.0827374546684362e-08 -1.0827754652285227e-08 1.6348845330395695e-10 -6.419568879007628e-11 -8.930020201745446e-07 7.471468275213834e-09 3.9536204706441283e-08 1.841195255538448e-07 0.999986075459067 0.9998318628100056 1.0003315376041613 -2.0706826465887507e-10 -1.876688312424553e-05 -2.1061500025708258e-05 -4.1696746969968754e-11 -1.0026845215436267e-13 -8.954646910523473e-07 1.3932255048490875e-05 9.952510940438974e-06 0.00033172132585609026
4.722 0.9999877910448542 0.9998330885206548 1.0002906819995838 -7.607615096734343e-10 -1.4094334813198014e-05 -2.1279962693335667e-05 -1.4174940322122098e-10 -6.84047306862055e-11 -9.11875527886493e-07 1.2294734930527335e-05 8.779883227415057e-06 0.00029272475620729406 0.9999929392602737 0.9998367658682635 1.0001681163425473 5.810433634385475e-11 -9.880503544646657e-06 -1.029604956138112e-05 8.530895692995631e-11 -1.931205118451235e-11 -9.080205399000784e-07 7.061238345053587e-06 5.044251231456971e-06 0.00016812826161452803 0.9999991588817004 0.9998412084394375 1.0000200316693935 1.5469855759741042e-10 -1.1992749632016938e-06 -1.2042253536680759e-06 1.5575259899254913e-10 -5.760662290047547e-11 -9.070662963261426e-07 8.411183446520804e-07 6.015963872547323e-07 2.003172408830083e-05 0.9999999153973117 0.9998417488048932 1.0000020195951498 1.6116613969662476e-10 -1.2099353981449174e-07 -1.2104330649587787e-07 1.6266582296238008e-10 -6.228137686340347e-11 -9.069599391534406e-07 8.460237719514319e-08 7.159276605479517e-08 2.0197179070080034e-06 0.9999999925313715 0.9998418039003574 1.000000183091242 1.6178232661940574e-10 -1.0827367262770648e-08 -1.0827759083379555e-08 1.633661608749432e-10 -6.266535547450176e-11 -9.069491870275136e-07 7.47105819663065e-09 3.960531879235623e-08 1.841277933309727e-07 0.9999860949223801 0.9998318770501021 1.000331074184759 -2.0684243954674992e-10 -1.8740651310859737e-05 -2.103206095083762e-05 -4.175763803331373e-11 1.4962176403538209e-12 -9.094521724413652e-07 1.3912780953824141e-05 9.938601441603376e-06 0.000331257651834431
4.732 0.9999878518862553 0.9998331323231131 1.0002892334327373 -7.565016335723257e-10 -1.4024098638471926e-05 -2.1173918031716383e-05 -1.4064685544853804e-10 -6.595946087819705e-11 -9.260984774966386e-07 1.223346607924976e-05 8.73614005798393e-06 0.0002912660144050989 0.9999929427864974 0.9998367687293601 1.0001680323796007 5.7990942783480763e-11 -9.87556898115189e-06 -1.0290907494492565e-05 8.510834425942863e-11 -1.770902584146229e-11 -9.221867012201497e-07 7.057711883188363e-06 5.041733387792031e-06 0.00016804429460536843 0.9999991589236717 0.9998412088113603 1.0000200306678328 1.5467727629082862e-10 -1.1992150570211612e-06 -1.2041651937877115e-06 1.5562414688043755e-10 -5.606849749900001e-11 -9.212165396632295e-07 8.410763854387095e-07 6.015708956925938e-07 2.0030724326217037e-05 0.9999999153976981 0.9998417491470645 1.000002019584157 1.6116161825224816e-10 -1.2099293440027477e-07 -1.2104269051906237e-07 1.625511532476419e-10 -6.075508620365767e-11 -9.211083891826656e-07 8.460201021869367e-08 7.163119616859861e-08 2.0197083264359245e-06 0.9999999925313403 0.9998418042422254 1.0000001830902465 1.617796676136022e-10 -1.0827360388301946e-08 -1.0827741661221194e-08 1.6325287616221494e-10 -6.113975930121128e-11 -9.210974556590977e-07 7.471193569901389e-09 3.967563696047448e-08 1.8412395649412777e-07 0.9999861143584898 0.9998318912760403 1.00033061141314 -2.0664453128316226e-10 -1.8714456162473372e-05 -2.100266300341361e-05 -4.180702491990168e-11 3.0867653896239267e-12 -9.236413440231752e-07 1.3893334088125124e-05 9.924711398814986e-06 0.00033079462584163544
4.742 0.9999879124244626 0.9998331759143639 1.0002877920846904 -7.522897744545665e-10 -1.3954212470135172e-05 -2.106840181234889e-05 -1.3953940782013396e-10 -6.352824468663149e-11 -9.405261734510284e-07 1.2172502547687544e-05 8.692615188100703e-06 0.0002898145418927061 0.9999929463109609 0.9998367715945395 1.000167948458618 5.7843757167880947e-11 -9.870636881416053e-06 -1.0285767981341299e-05 8.491536067125995e-11 -1.6111427921144517e-11 -9.365568697448217e-07 7.054187179567663e-06 5.039216799995603e-06 0.00016796036943366412 0.9999991589656418 0.9998412091886157 1.0000200296663544 1.5462102968925142e-10 -1.1991551532602536e-06 -1.2041050223981663e-06 1.5550242585827524e-10 -5.4535025586076945e-11 -9.35570551698284e-07 8.410344285428339e-07 6.015454837171691e-07 2.0029724458015304e-05 0.9999999153980853 0.9998417494945692 1.0000020195731965 1.6112241339728143e-10 -1.209923282844774e-07 -1.2104206002252503e-07 1.6244323308532726e-10 -5.923324992783145e-11 -9.354605809297817e-07 8.460167300336326e-08 7.167034634005693e-08 2.019697919084397e-06 0.9999999925313098 0.9998418045894267 1.0000001830892837 1.6174250656022385e-10 -1.0827353028589665e-08 -1.0827709717823194e-08 1.631462091336217e-10 -5.961863319431571e-11 -9.354494632799836e-07 7.471698060804022e-09 3.9747182059726295e-08 1.841118443344636e-07 0.9999861337674335 0.999831905487924 1.0003301492884058 -2.0647918215449986e-10 -1.8688297627036292e-05 -2.0973306133132018e-05 -4.1847554630921116e-11 4.6714997459573356e-12 -9.38034850388366e-07 1.3873914400949269e-05 9.910840772953903e-06 0.00033033224695183823
4.752 0.9999879726609875 0.999833219295565 1.0002863579194747 -7.481326757442442e-10 -1.3884674561487222e-05 -2.0963411415821437e-05 -1.3843648609034864e-10 -6.111167398257839e-11 -9.551612958931832e-07 1.211184280297476e-05 8.64930751955344e-06 0.00028837030243268114 0.9999929498336657 0.9998367744638804 1.0001678645795866 5.765880384057925e-11 -9.865707240998887e-06 -1.028063103547975e-05 8.4720982419212e-11 -1.4518803881026651e-11 -9.511337172204454e-07 7.0506642226072635e-06 5.036701456846546e-06 0.00016787648608036153 0.999999159007611 0.9998412095712813 1.000020028664967 1.5452669670133737e-10 -1.1990952491948e-06 -1.2040448541760885e-06 1.553785565437595e-10 -5.3006027598427634e-11 -9.501310006821483e-07 8.409924608759026e-07 6.015201405349633e-07 2.00287245443184e-05 0.9999999153984741 0.9998417498474846 1.0000020195622772 1.6104525908049068e-10 -1.209917190408847e-07 -1.2104142966069274e-07 1.6233286155126422e-10 -5.771573490084288e-11 -9.500191820396005e-07 8.460132731554116e-08 7.171020302163942e-08 2.0196873289324097e-06 0.9999999925312804 0.9998418049420384 1.0000001830883616 1.6166688531599395e-10 -1.0827342665103844e-08 -1.0827677887159635e-08 1.6303724255109904e-10 -5.8102108924638044e-11 -9.50007877215073e-07 7.47224451485503e-09 3.981993964364961e-08 1.840985696090862e-07 0.999986153149249 0.9998319196858572 1.0003296878096606 -2.0635109525649675e-10 -1.8662175650574447e-05 -2.094399029737729e-05 -4.188811242283007e-11 6.250278995660094e-12 -9.526353668651398e-07 1.3854521843599572e-05 9.896989525901614e-06 0.0003298705142563601
4.762 0.9999880325973332 0.9998332624678681 1.0002849309013004 -7.440368475241087e-10 -1.3815483175755185e-05 -2.0858944234489062e-05 -1.373525361257563e-10 -5.87086978666939e-11 -9.700065560521132e-07 1.2051485330584349e-05 8.606215967418562e-06 0.0002869332600466703 0.9999929533546122 0.9998367773374608 1.000167780742495 5.7432704864742573e-11 -9.860780057609036e-06 -1.0275496668262311e-05 8.451280903883314e-11 -1.293103746860292e-11 -9.659199459197818e-07 7.0471430096906955e-06 5.034187353355305e-06 0.00016779264454028938 0.9999991590495798 0.9998412099594352 1.0000200276636806 1.543912255119654e-10 -1.1990353435365637e-06 -1.2039847020012348e-06 1.5524047513121852e-10 -5.148150072895872e-11 -9.649005862940577e-07 8.409504786561839e-07 6.014948593656527e-07 2.0027724638060423e-05 0.9999999153988645 0.9998417502058894 1.000002019551409 1.6092756444395734e-10 -1.2099110552965188e-07 -1.2104081227201432e-07 1.6220831005528115e-10 -5.620256609369927e-11 -9.647868915653945e-07 8.460095043147436e-08 7.175073700771028e-08 2.0196770381199833e-06 0.9999999925312524 0.9998418053001392 1.0000001830874912 1.615504642296435e-10 -1.0827327594658046e-08 -1.0827659297026236e-08 1.6291403154354704e-10 -5.658987354170274e-11 -9.647753966829e-07 7.472592419031968e-09 3.989385788815921e-08 1.8408938096581847e-07 0.9999861725039748 0.9998319338699462 1.0003292269760105 -2.0626421691157457e-10 -1.8636090181165828e-05 -2.0914715451239573e-05 -4.194156341198684e-11 7.82362155896699e-12 -9.674456000877357e-07 1.3835156376726772e-05 9.88315762634637e-06 0.0003294094268757742
4.772 0.9999880922349965 0.9998333054324219 1.0002835109945603 -7.400075157153371e-10 -1.3746636588391584e-05 -2.0754997664204472e-05 -1.3629926124954637e-10 -5.6320035288575935e-11 -9.850646957837664e-07 1.1991428634845561e-05 8.563339459944386e-06 0.0002855033789725262 0.9999929568738036 0.9998367802153625 1.0001676969473334 5.716388289988218e-11 -9.855855332339806e-06 -1.0270364881747731e-05 8.428076839711897e-11 -1.1347708341020123e-11 -9.809182898512336e-07 7.043623548286225e-06 5.031674491383672e-06 0.00016770884482479877 0.9999991590915486 0.9998412103531572 1.0000200266625054 1.542136473769823e-10 -1.198975438828598e-06 -1.2039245694885518e-06 1.5507827187816432e-10 -4.9961121784465034e-11 -9.798820386515807e-07 8.409084898691011e-07 6.014696384245119e-07 2.0026724766246507e-05 0.9999999153992565 0.9998417505698622 1.0000020195406025 1.607678048747274e-10 -1.209904898272569e-07 -1.210402114571484e-07 1.6205919961341415e-10 -5.469330206493537e-11 -9.7976643919181e-07 8.460054888059242e-08 7.179190954219749e-08 2.019667093802008e-06 0.9999999925312273 0.999841805663809 1.000000183086682 1.613923490161469e-10 -1.0827310600088243e-08 -1.082765712937711e-08 1.6276658450665437e-10 -5.508202442880632e-11 -9.797547515206582e-07 7.47273174643533e-09 3.996885872668397e-08 1.840845579357251e-07 0.9999861918316502 0.9998319480402978 1.0003287667865632 -2.0622046443803538e-10 -1.8610041169448086e-05 -2.088548154060552e-05 -4.2018534457526775e-11 9.391640913359102e-12 -9.824682886939477e-07 1.3815817971235713e-05 9.869345050111967e-06 0.00032894898395456276
4.782 0.9999881515754666 0.9998333481903702 1.0002820981638254 -7.360473095058582e-10 -1.3678133085279222e-05 -2.065156910329742e-05 -1.3528208586817458e-10 -5.394524397397849e-11 -1.0003384897517095e-06 1.1931671230371286e-05 8.520676932721201e-06 0.0002840806235928272 0.9999929603912397 0.9998367830976658 1.0001676131940922 5.685286959979772e-11 -9.85093306851226e-06 -1.0265235668216456e-05 8.402171829170561e-11 -9.769363417652154e-12 -9.9613151453317e-07 7.040105849236959e-06 5.029162875107257e-06 0.00016762508694932393 0.9999991591335186 0.9998412107525276 1.0000200256614535 1.539947891075392e-10 -1.198915539633248e-06 -1.2038644501483432e-06 1.5488841369534633e-10 -4.8444710584242424e-11 -9.950781201876731e-07 8.408665073986168e-07 6.014444777036802e-07 2.0025724930789198e-05 0.999999915399652 0.9998417509394848 1.0000020195298696 1.6056644811035917e-10 -1.2098987697445722e-07 -1.2103962047429022e-07 1.618829469632345e-10 -5.3188157833929406e-11 -9.949605870329442e-07 8.460014867174551e-08 7.18336784699661e-08 2.019657183720312e-06 0.999999992531205 0.9998418060331281 1.0000001830859466 1.6119325300133083e-10 -1.0827296331743569e-08 -1.0827664803969916e-08 1.6259153485995289e-10 -5.357799160789123e-11 -9.949487036728143e-07 7.472839718600225e-09 4.004485487076349e-08 1.8408030552572462e-07 0.9999862111323128 0.9998319621970198 1.0003283072404312 -2.0622067495436152e-10 -1.858402856939375e-05 -2.0856288502165803e-05 -4.2122770158622256e-11 1.0954079438261864e-11 -9.977062020266646e-07 1.3796506601343506e-05 9.855551775319938e-06 0.0003284891846368158
4.792 0.9999882106202252 0.9998333907428538 1.0002806923738463 -7.321575705322688e-10 -1.3609970960433286e-05 -2.0548655960175785e-05 -1.342964755543508e-10 -5.15845147793826e-11 -1.0158307440001256e-06 1.1872211631823078e-05 8.478227321391365e-06 0.0002826649583877505 0.9999929639069229 0.9998367859844534 1.0001675294827628 5.650039778265373e-11 -9.846013269136858e-06 -1.0260109016786024e-05 8.37416011903785e-11 -8.195633082289389e-12 -1.0115624172395266e-06 7.036589917819554e-06 5.026652504744949e-06 0.000167541370915158 0.99999915917549 0.9998412111576288 1.000020024660537 1.5373577380822545e-10 -1.1988556500813704e-06 -1.2038043339597914e-06 1.5467757681832913e-10 -4.693243208076191e-11 -1.0104916251082952e-06 8.408245386815077e-07 6.014193736518303e-07 2.0024725125861327e-05 0.9999999154000514 0.9998417513148383 1.000002019519222 1.6032476550307626e-10 -1.2098927071695518e-07 -1.2103902989702812e-07 1.6168557618241911e-10 -5.1686967692387e-11 -1.0103721287725303e-06 8.459977083807988e-08 7.187600091541054e-08 2.019646987470046e-06 0.9999999925311862 0.9998418064081777 1.000000183085296 1.6095364201920806e-10 -1.0827288697662544e-08 -1.0827672689931868e-08 1.6239555901544618e-10 -5.2077526112857895e-11 -1.0103600468815347e-06 7.47309353990104e-09 4.0121763526834556e-08 1.8407280916285125e-07 0.999986230406001 0.9998319763402207 1.0003278483367266 -2.0626435377403112e-10 -1.8558052334014246e-05 -2.0827136268482232e-05 -4.224816093531935e-11 1.2510710836446997e-11 -1.013162141649557e-06 1.3777222235294265e-05 9.841777775930864e-06 0.00032803002804091794
4.802 0.9999882693707465 0.9998334330910079 1.0002792935895484 -7.283381576032759e-10 -1.3542148513497222e-05 -2.044625566020755e-05 -1.3332953709269818e-10 -4.9237467318984245e-11 -1.0315442969355184e-06 1.1813048348569589e-05 8.43598955821071e-06 0.0002812563479464709 0.9999929674208546 0.9998367888758085 1.0001674458133352 5.6108405472756194e-11 -9.841095934292634e-06 -1.025498492051523e-05 8.345444183276838e-11 -6.626385437108726e-12 -1.0272138273311005e-06 7.033075748409454e-06 5.024143373195723e-06 0.0001674576966980055 0.9999991592174636 0.9998412115685424 1.0000200236597663 1.5343833575853322e-10 -1.1987957717231881e-06 -1.2037442158587724e-06 1.5445987342943692e-10 -4.542361856818401e-11 -1.0261253791981314e-06 8.407825791052252e-07 6.013943160572359e-07 2.0023725357107916e-05 0.9999999154004549 0.9998417516960055 1.0000020195086705 1.600448257034305e-10 -1.20988672763193e-07 -1.210384343204796e-07 1.6148154652010139e-10 -5.018971858762653e-11 -1.0260038903035626e-06 8.459941060101442e-08 7.191883288337942e-08 2.019636529120785e-06 0.9999999925311718 0.9998418067890409 1.000000183084742 1.6067541128236356e-10 -1.0827289341435048e-08 -1.0827675710393295e-08 1.6219285894972845e-10 -5.058145358541187e-11 -1.0259916068611028e-06 7.473485893014329e-09 4.019951021734105e-08 1.840622901029273e-07 0.9999862496527541 0.9998319904700108 1.0003273900745637 -2.0635012587668717e-10 -1.8532112413712702e-05 -2.079802477751126e-05 -4.238107820062268e-11 1.4062422652105006e-11 -1.028838941946311e-06 1.3757964830301096e-05 9.828023018224432e-06 0.00032757151325015475
4.812 0.999988327828498 0.9998334752359642 1.0002779017760288 -7.245865503099214e-10 -1.3474664049080257e-05 -2.0344365649906018e-05 -1.3236537772066693e-10 -4.690404839593702e-11 -1.0474820193919173e-06 1.1754179889736468e-05 8.393962575348043e-06 0.00027985475702901126 0.9999929709330362 0.999836791771816 1.0001673621857947 5.568074771819064e-11 -9.836181060582926e-06 -1.0249863380932299e-05 8.317730060420724e-11 -5.061218285164912e-12 -1.0430886071093002e-06 7.029563327916488e-06 5.0216354681798054e-06 0.00016737406425392526 0.9999991592594395 0.9998412119853524 1.0000200226591476 1.5310601998689726e-10 -1.198735902336328e-06 -1.203684098714679e-06 1.5425284464167354e-10 -4.391909325301171e-11 -1.0419822411510622e-06 8.407406151013331e-07 6.013692898272373e-07 2.0022725647147353e-05 0.9999999154008627 0.9998417520830692 1.000002019498222 1.597301204454774e-10 -1.209880807325089e-07 -1.2103783690113237e-07 1.6128814919110093e-10 -4.8696455991540017e-11 -1.041858730005234e-06 8.459903789822814e-08 7.196212875229468e-08 2.0196262350836065e-06 0.999999992531162 0.9998418071758008 1.0000001830842906 1.6036251212625814e-10 -1.0827296176694798e-08 -1.0827676664085003e-08 1.6200079894575728e-10 -4.908888546268255e-11 -1.0418462416714458e-06 7.473797051184793e-09 4.027802496934078e-08 1.8405364574499226e-07 0.9999862688726093 0.9998320045865009 1.000326932453052 -2.0647451456579014e-10 -1.8506208755537307e-05 -2.076895397466236e-05 -4.250462746259185e-11 1.5608888490092518e-11 -1.044739468737645e-06 1.3738734336135007e-05 9.814287463372762e-06 0.00032711363933020626
4.822 0.9999883859949379 0.9998335171788493 1.0002765168985537 -7.208953020408796e-10 -1.3407515878741876e-05 -2.0242983393130992e-05 -1.313904689546203e-10 -4.4584275588219264e-11 -1.0636468150918903e-06 1.1695604774713035e-05 8.352145312580291e-06 0.00027846015063045566 0.9999929744434684 0.9998367946725599 1.0001672786001228 5.522491420402658e-11 -9.8312686431476e-06 -1.0244744403913208e-05 8.292438534888198e-11 -3.500438354567753e-12 -1.0591896510565869e-06 7.026052644765996e-06 5.019128778711657e-06 0.00016729047353772138 0.9999991593014181 0.9998412124081436 1.0000200216586832 1.5274698191705756e-10 -1.1986760384649501e-06 -1.2036239893239332e-06 1.5407046506271163e-10 -4.241846174062453e-11 -1.0580651023909708e-06 8.406986340040097e-07 6.013442811471752e-07 2.00217260207279e-05 0.9999999154012758 0.9998417524761151 1.0000020194878776 1.5938906135679552e-10 -1.2098749148438646e-07 -1.210372445167391e-07 1.6111927722836218e-10 -4.7206822315492785e-11 -1.0579395380358114e-06 8.459861916065932e-08 7.200584429002159e-08 2.0196166283317374e-06 0.999999992531157 0.9998418075685422 1.0000001830839433 1.6002318261137348e-10 -1.0827305532163235e-08 -1.0827682648372742e-08 1.6183348320390659e-10 -4.7600320355982017e-11 -1.0579268419317063e-06 7.473754616485729e-09 4.0357238926281785e-08 1.840529289207142e-07 0.9999862880656047 0.9998320186898022 1.0003264754712995 -2.06629378687262e-10 -1.8480341305017678e-05 -2.0739923810395463e-05 -4.260505001089077e-11 1.7150503592745762e-11 -1.0608666212363053e-06 1.3719530704446685e-05 9.800571074084308e-06 0.000326656405358181
4.832 0.9999884438715188 0.9998335589207866 1.0002751389225588 -7.172506753598101e-10 -1.3340702323095423e-05 -2.0142106363237253e-05 -1.3039933971574982e-10 -4.227810630394562e-11 -1.0800416204993238e-06 1.1637321541588057e-05 8.310536723194011e-06 0.00027707249399851474 0.9999929779521521 0.9998367975781275 1.0001671950562956 5.4754574221898885e-11 -9.826358677572559e-06 -1.0239627991326561e-05 8.270216405295542e-11 -1.9439330380620736e-12 -1.075519886914665e-06 7.0225436969516206e-06 5.0166233006990095e-06 0.0001672069245209351 0.9999991593433994 0.9998412128370012 1.0000200206583694 1.5237498686689765e-10 -1.198616176850517e-06 -1.2035638911383478e-06 1.539189612918171e-10 -4.092124456520722e-11 -1.074376886558889e-06 8.406566337781606e-07 6.01319283177607e-07 2.0020726482649616e-05 0.9999999154016932 0.9998417528752276 1.000002019477634 1.590352048345911e-10 -1.2098690140053492e-07 -1.2103666032344613e-07 1.609813381911095e-10 -4.572054624212762e-11 -1.074249238422771e-06 8.459814440652378e-08 7.204994389826554e-08 2.0196079024986176e-06 0.9999999925311567 0.9998418079673506 1.0000001830836969 1.5967093414406859e-10 -1.0827314300842663e-08 -1.082769707357693e-08 1.616970750845977e-10 -4.611476291221955e-11 -1.0742363311376924e-06 7.473256821416405e-09 4.043708996652634e-08 1.840624346251201e-07 0.9999863072317775 0.9998320327800276 1.0003260191284096 -2.0680134823925912e-10 -1.8454510008369727e-05 -2.0710934230966706e-05 -4.2675973112376697e-11 1.8686904190231102e-11 -1.0772233315209666e-06 1.3700353896745075e-05 9.786873820238133e-06 0.00032619981044331283
4.842 0.9999885014596847 0.9998336004628946 1.0002737678136482 -7.13633930212763e-10 -1.3274221712907845e-05 -2.004173203759625e-05 -1.2939346098606661e-10 -3.998538895025809e-11 -1.0966694053685143e-06 1.1579328747287504e-05 8.26913577405296e-06 0.0002756917525887732 0.9999929814590883 0.9998368004886059 1.0001671115542858 5.4287907031530594e-11 -9.821451160834748e-06 -1.0234514136871929e-05 8.25093906632381e-11 -3.9153725363311477e-13 -1.0920822750696946e-06 7.019036493030463e-06 5.014119037668818e-06 0.0001671234171942369 0.9999991593853831 0.9998412132720114 1.0000200196581996 1.520082078876642e-10 -1.1985563159022691e-06 -1.2035037985995253e-06 1.5379739002467972e-10 -3.9427411765185795e-11 -1.0909205511632933e-06 8.406146249233859e-07 6.012942979234907e-07 2.001972700570956e-05 0.9999999154021152 0.9998417532804936 1.0000020194674846 1.5868677793540685e-10 -1.2098630909624193e-07 -1.2103607888443085e-07 1.6087350314951718e-10 -4.4237754696445295e-11 -1.0907907876641453e-06 8.45976374173602e-08 7.209440994549775e-08 2.019599714026565e-06 0.9999999925311608 0.9998418083723123 1.0000001830835448 1.5932414136925622e-10 -1.0827320760518725e-08 -1.0827714383760894e-08 1.615906204614818e-10 -4.463275574860273e-11 -1.0907776665874045e-06 7.472479453761598e-09 4.0517538093261654e-08 1.8407831645258026e-07 0.9999863263711654 0.9998320468572904 1.000325563423483 -2.069717106835277e-10 -1.8428714813007275e-05 -2.0681985174173306e-05 -4.271870943182766e-11 2.0218184446628143e-11 -1.0938125649144935e-06 1.3681203885344432e-05 9.77319567943089e-06 0.00032574385372091945
4.852 0.9999885587608727 0.9998336418062881 1.0002724035375958 -7.100240106456492e-10 -1.320807238760829e-05 -1.994185789975446e-05 -1.2837846049907654e-10 -3.770622013795348e-11 -1.1135331734453271e-06 1.1521624958479306e-05 8.22794143906249e-06 0.00027431789199122274 0.9999929849642774 0.9998368034040829 1.0001670280940653 5.384476183253881e-11 -9.816546090679469e-06 -1.0229402827043359e-05 8.234088459767966e-11 1.1566637042422367e-12 -1.1088798097590474e-06 7.015531044908356e-06 5.011615995847548e-06 0.00016703995155294534 0.9999991594273689 0.9998412137132616 1.000020018658166 1.51666434748778e-10 -1.1984964542328982e-06 -1.203443699789982e-06 1.5370057346452497e-10 -3.793705827095791e-11 -1.1076990868982423e-06 8.405726227955005e-07 6.012693323672172e-07 2.0018727539190467e-05 0.9999999154025414 0.9998417536920001 1.0000020194574213 1.583637208329638e-10 -1.209857131934072e-07 -1.2103548800959802e-07 1.6079043269963335e-10 -4.2758437025689986e-11 -1.107567176162206e-06 8.459714057729085e-08 7.213924867537216e-08 2.019591367818913e-06 0.999999992531169 0.9998418087835147 1.0000001830834784 1.5900271332239835e-10 -1.082732365276724e-08 -1.0827722510003997e-08 1.6150892528832982e-10 -4.315425504291246e-11 -1.1075538377490254e-06 7.471776093604268e-09 4.059858283469605e-08 1.840927366325259e-07 0.9999863454838058 0.9998320609217048 1.0003251083556222 -2.0712043216972435e-10 -1.8402955667594083e-05 -2.0653076571679743e-05 -4.2738619639538823e-11 2.174452781653855e-11 -1.1106373199822249e-06 1.366208064565591e-05 9.759536631718213e-06 0.00032528853432576334
4.862 0.9999886157765125 0.9998336829520768 1.0002710460603448 -7.064013670270684e-10 -1.3142252695035597e-05 -1.984248144730004e-05 -1.2735895067458816e-10 -3.5440318355798776e-11 -1.1306359613841258e-06 1.1464208740542367e-05 8.186952691837695e-06 0.0002729508778839888 0.9999929884677191 0.9998368063246472 1.000166944675605 5.3442559931622675e-11 -9.811643463949375e-06 -1.0224294050120278e-05 8.219234509092308e-11 2.7007287367389797e-12 -1.1259155189554767e-06 7.012027358008255e-06 5.00911417751602e-06 0.00016695652757755367 0.999999159469356 0.9998412141608403 1.00002001765826 1.5136671114842834e-10 -1.1984365900017102e-06 -1.2033835844901915e-06 1.5362401885875545e-10 -3.645001414400826e-11 -1.1247155175589762e-06 8.405306359493487e-07 6.01244392501801e-07 2.0017728034409036e-05 0.999999915402971 0.9998417541098357 1.0000020194474357 1.5808245053566396e-10 -1.209851118775171e-07 -1.2103487758541076e-07 1.6072777268872097e-10 -4.128230924424073e-11 -1.1245814277154407e-06 8.459668539009013e-08 7.218448951070298e-08 2.0195822759268415e-06 0.9999999925311809 0.999841809201046 1.0000001830834901 1.587235039611875e-10 -1.0827321154762175e-08 -1.082771067631064e-08 1.6144772229916735e-10 -4.167928029775129e-11 -1.1245678687376663e-06 7.471440761668862e-09 4.068027039423011e-08 1.8409912368349842e-07 0.9999863645697346 0.9998320749733868 1.0003246539239292 -2.0722999893394407e-10 -1.8377232519959613e-05 -2.0624208356761048e-05 -4.2740010675548356e-11 2.3266047177808664e-11 -1.1277006293072714e-06 1.364298414632066e-05 9.745896652755283e-06 0.00032483385136447367
4.872 0.9999886725080261 0.9998337239013677 1.000269695348009 -7.027522469151852e-10 -1.3076760990532079e-05 -1.9743600200044366e-05 -1.2633570499878166e-10 -3.318767015880564e-11 -1.1479808402592486e-06 1.1407078653671703e-05 8.146168502287198e-06 0.00027159067604680956 0.999992991969414 0.9998368092503895 1.0001668612988759 5.309325304219773e-11 -9.806743276553308e-06 -1.0219187804629244e-05 8.206263685225809e-11 4.241113187783899e-12 -1.143192464396708e-06 7.008525426758587e-06 5.006613577422942e-06 0.00016687314522183328 0.9999991595113437 0.9998412146148371 1.0000200166584732 1.5112017449668342e-10 -1.198376720552633e-06 -1.2033234521164183e-06 1.535672006684765e-10 -3.496610217957761e-11 -1.1419729015388884e-06 8.404886603222487e-07 6.012194792904297e-07 2.0016728465768697e-05 0.9999999154034028 0.9998417545340896 1.0000020194375192 1.5785461264740904e-10 -1.209845024117988e-07 -1.2103424687849227e-07 1.6068485396394406e-10 -3.980969374771999e-11 -1.1418366001997651e-06 8.45962713549229e-08 7.223017651650753e-08 2.0195723334998058e-06 0.9999999925311951 0.9998418096249954 1.0000001830835707 1.584979998368685e-10 -1.082731028376553e-08 -1.0827678643513177e-08 1.6140621028201874e-10 -4.020737373890602e-11 -1.1418228172759075e-06 7.471514766550783e-09 4.076268295157145e-08 1.840964862181849e-07 0.9999863836289891 0.9998320890124522 1.000324200127506 -2.0728837676369105e-10 -1.835154531693649e-05 -2.059538047227058e-05 -4.2723686379221595e-11 2.4782808968752668e-11 -1.1450055589481027e-06 1.3623914344851689e-05 9.732275710454053e-06 0.0003243798039074457
4.882 0.9999887289568293 0.9998337646552627 1.000268351366865 -6.990681659903994e-10 -1.3011595638661201e-05 -1.9645211701052954e-05 -1.2530644927545318e-10 -3.0948246578137716e-11 -1.1655709157074239e-06 1.1350233258101336e-05 8.105587840875924e-06 0.00027023725242858335 0.999992995469362 0.9998368121814009 1.0001667779638452 5.280290316415245e-11 -9.801845525810865e-06 -1.0214084100145633e-05 8.195358275826275e-11 5.777592421984003e-12 -1.1607137422539871e-06 7.005025238588402e-06 5.004114185862462e-06 0.00016678980442267285 0.9999991595533309 0.9998412150753418 1.000020015658794 1.5093311974564388e-10 -1.1983168440705715e-06 -1.2032633135978462e-06 1.5353147098681765e-10 -3.348575336593771e-11 -1.159474331285321e-06 8.404466829186374e-07 6.011945898650616e-07 2.0015728833348966e-05 0.9999999154038368 0.9998417549648527 1.0000020194276609 1.57686756906217e-10 -1.2098388285337337e-07 -1.21033607014217e-07 1.6066323809163105e-10 -3.834012972963927e-11 -1.1593357855166702e-06 8.459586998724107e-08 7.227635702513871e-08 2.019561911751383e-06 0.9999999925312109 0.9998418100554535 1.000000183083709 1.5833244103773967e-10 -1.0827289533058428e-08 -1.0827637272525078e-08 1.6138618231511766e-10 -3.8738888540481607e-11 -1.1593217751866807e-06 7.471791248932346e-09 4.08459143352703e-08 1.8408930388828093e-07 0.9999864026616051 0.9998321030390179 1.000323746965454 -2.072891951968014e-10 -1.832589400700011e-05 -2.0566592873253827e-05 -4.2687999943505534e-11 2.6294934013154846e-11 -1.162555209998901e-06 1.3604871191834514e-05 9.718673768077864e-06 0.00032392639100999195
4.892 0.9999887851243295 0.9998338052148605 1.0002670140833538 -6.953442757033219e-10 -1.2946755015753225e-05 -1.9547313510611184e-05 -1.242697439582104e-10 -2.872240077408484e-11 -1.1834093274209864e-06 1.1293671125602254e-05 8.065209686529563e-06 0.00026889057321370625 0.9999929989675629 0.9998368151177733 1.0001666946704773 5.257396159188611e-11 -9.796950212503386e-06 -1.0208982951474923e-05 8.186569617135205e-11 7.310079995929218e-12 -1.1784824828002371e-06 7.0015267837134746e-06 5.001615995267193e-06 0.0001667065051201955 0.9999991595953164 0.9998412155424464 1.0000200146592064 1.5080773883935854e-10 -1.1982569623626952e-06 -1.203203184857785e-06 1.5351761990810303e-10 -3.20091211615787e-11 -1.1772229335493741e-06 8.40404692735015e-07 6.011697225550177e-07 2.001472914454321e-05 0.9999999154042715 0.9998417554022156 1.0000020194178445 1.5758068308731248e-10 -1.2098325521461943e-07 -1.2103297428929217e-07 1.6066305072523935e-10 -3.687389373821812e-11 -1.1770821096251886e-06 8.459544998886721e-08 7.232307184416757e-08 2.0195514919452418e-06 0.999999992531228 0.999841810492512 1.0000001830838887 1.5822829059722592e-10 -1.0827260778557426e-08 -1.0827602869754508e-08 1.6138741413956002e-10 -3.727338442437614e-11 -1.1770678686310813e-06 7.472005160892142e-09 4.093004327839693e-08 1.8408331469989244e-07 0.9999864216676196 0.9998321170532033 1.0003232944368714 -2.0722966246621496e-10 -1.8300278541969936e-05 -2.0537845519278544e-05 -4.263220323598516e-11 2.7802406165675523e-11 -1.180352717407555e-06 1.358585464110302e-05 9.7050907914726e-06 0.00032347361174390706
4.902 0.999988841011929 0.9998338455812558 1.00026568346408 -6.915771654193794e-10 -1.2882237510293618e-05 -1.9449903196538904e-05 -1.2322846359344258e-10 -2.6509594344635457e-11 -1.2014992505211564e-06 1.1237390847335302e-05 8.025033031778273e-06 0.00026755060483870074 0.9999930024640171 0.9998368180596012 1.0001666114187315 5.240666182497224e-11 -9.79205734123696e-06 -1.0203884369267676e-05 8.179451066187882e-11 8.838858722109487e-12 -1.1965018513658724e-06 6.998030062665357e-06 4.999119005107587e-06 0.00016662324727634468 0.9999991596373005 0.999841216016244 1.0000200136596924 1.5074422211546977e-10 -1.1981970817019512e-06 -1.203143078181096e-06 1.5352034265375592e-10 -3.0535224637216854e-11 -1.1952218697056975e-06 8.403626903092197e-07 6.011448807440581e-07 2.0013729395441716e-05 0.9999999154047063 0.9998417558462722 1.0000020194080506 1.5753646758051545e-10 -1.2098262574260274e-07 -1.210323603376862e-07 1.6067991102379335e-10 -3.54107156284792e-11 -1.1950787338380655e-06 8.459500274744292e-08 7.237034985968206e-08 2.0195412701265915e-06 0.999999992531245 0.9998418109362637 1.0000001830840917 1.5818586094038887e-10 -1.0827230140159416e-08 -1.082758723816895e-08 1.6140589543902526e-10 -3.581122360587577e-11 -1.1950642586773252e-06 7.472043560580628e-09 4.1015117485890274e-08 1.8408094087016982e-07 0.9999864406470685 0.9998321310551278 1.000322842540854 -2.0710843802635804e-10 -1.8274698878187972e-05 -2.0509138365748363e-05 -4.2560211271604455e-11 2.93046342785689e-11 -1.1984012509200064e-06 1.3566864657220396e-05 9.691526753858013e-06 0.000323021465217906
4.912 0.9999888966210203 0.9998338857555398 1.0002643594758107 -6.87766496933681e-10 -1.2818041521306014e-05 -1.9352978328622125e-05 -1.22190333879357e-10 -2.4310286528145756e-11 -1.219843894095497e-06 1.1181391032306384e-05 7.985056882221027e-06 0.0002662173139452331 0.9999930059587249 0.999836821006979 1.0001665282085677 5.229913226014034e-11 -9.787166920158654e-06 -1.0198788353324061e-05 8.173068011727174e-11 1.0363416770456816e-11 -1.2147750476020515e-06 6.994535086083922e-06 4.996623222078305e-06 0.0001665400308772631 0.9999991596792821 0.9998412164968284 1.0000200126602308 1.5074083617788132e-10 -1.1981372110481773e-06 -1.2030829946362832e-06 1.5353021348713245e-10 -2.9064798884297594e-11 -1.2134743360717458e-06 8.40320687632222e-07 6.011200730787689e-07 2.001272956627776e-05 0.9999999154051407 0.9998417562971164 1.0000020193982593 1.5755190457959026e-10 -1.209820032614447e-07 -1.210317669296818e-07 1.6070387743012565e-10 -3.395088098082456e-11 -1.213328853752465e-06 8.45945478310142e-08 7.241820867701804e-08 2.019531036881582e-06 0.9999999925312613 0.9998418113868028 1.000000183084297 1.5820338203169136e-10 -1.0827206537434707e-08 -1.0827591869885117e-08 1.614316297441122e-10 -3.435236580769619e-11 -1.2133141412115323e-06 7.472012740020895e-09 4.110115454628182e-08 1.840798772955983e-07 0.9999864595999889 0.9998321450449129 1.0003223912764965 -2.0692680398594126e-10 -1.824915497448141e-05 -2.048047135774151e-05 -4.248191804366332e-11 3.0802571833285184e-11 -1.2167040159611662e-06 1.3547901214911844e-05 9.677981636075815e-06 0.00032256995057091363
4.922 0.9999889519529924 0.9998339257387994 1.000263042085482 -6.839162610470146e-10 -1.2754165453527757e-05 -1.9256536479751912e-05 -1.2116638360327535e-10 -2.212385914994813e-11 -1.238446503482321e-06 1.1125670297535123e-05 7.945280248870377e-06 0.0002648906673083995 0.9999930094516871 0.9998368239600033 1.000166445039946 5.224489987074418e-11 -9.782278955053745e-06 -1.019369489444661e-05 8.166084809105385e-11 1.1883944029921162e-11 -1.2333053071864836e-06 6.991041866474962e-06 4.994128653822125e-06 0.0001664568559212975 0.9999991597212607 0.9998412169842957 1.0000200116608036 1.5079053065794565e-10 -1.19807735771631e-06 -1.2030229262638706e-06 1.535339252942161e-10 -2.7597708313504285e-11 -1.2319835641883347e-06 8.402786995422309e-07 6.01095308113937e-07 2.0011729635713487e-05 0.9999999154055746 0.9998417567548435 1.0000020193884525 1.576201958449684e-10 -1.2098139516083233e-07 -1.2103118540898925e-07 1.6072177261990342e-10 -3.2494125082603644e-11 -1.2318357007886793e-06 8.459411586235504e-08 7.246665646127958e-08 2.0195203937922258e-06 0.9999999925312774 0.9998418118442249 1.0000001830844871 1.582736632353876e-10 -1.0827197041322628e-08 -1.0827608637544048e-08 1.6145105635478023e-10 -3.2896648902846624e-11 -1.231820747179632e-06 7.47212551061205e-09 4.118815360166167e-08 1.8407554517804127e-07 0.9999864785264176 0.9998321590226803 1.0003219406428974 -2.0669080701760085e-10 -1.8223646787827078e-05 -2.0451844430829085e-05 -4.240939384931864e-11 3.2295207074127726e-11 -1.2352642522037637e-06 1.3528964290622946e-05 9.66445541993574e-06 0.00032211906694739695
4.932 0.9999890070092261 0.9998339655321191 1.000261731260198 -6.800392209703022e-10 -1.2690607714422298e-05 -1.9160575232285585e-05 -1.2016653165229225e-10 -1.9950933616494145e-11 -1.25731035898249e-06 1.1070227257019468e-05 7.905702141001167e-06 0.0002635706317941014 0.999993012942904 0.9998368269187716 1.0001663619128338 5.2229500323976886e-11 -9.777393446347322e-06 -1.0188603980822619e-05 8.157280363064854e-11 1.3400831917071921e-11 -1.2520959010227419e-06 6.987550408371506e-06 4.991635302601207e-06 0.00016637372240238814 0.9999991597632372 0.9998412174787429 1.0000200106613988 1.5087854287983727e-10 -1.1980175229831662e-06 -1.2029628623662942e-06 1.5351937098888924e-10 -2.613387283796634e-11 -1.2507528209083597e-06 8.402367323309099e-07 6.010705886030381e-07 2.001072960137999e-05 0.9999999154060074 0.9998417572195509 1.0000020193786185 1.577270791782455e-10 -1.2098080269066695e-07 -1.210306056964481e-07 1.6072113771069902e-10 -3.1040819758052196e-11 -1.2506025413020136e-06 8.459372231691524e-08 7.25156917332866e-08 2.019509128913994e-06 0.9999999925312928 0.9998418123086272 1.0000001830846499 1.5838232222020557e-10 -1.0827203435633869e-08 -1.0827627102820403e-08 1.6145186765136096e-10 -3.1444022959001354e-11 -1.2505873430671183e-06 7.472502259745684e-09 4.127610401539299e-08 1.8406540559497036e-07 0.9999864974263915 0.999832172988554 1.0003214906391633 -2.0641515794951164e-10 -1.8198174270141453e-05 -2.0423257518663844e-05 -4.235449570394128e-11 3.3783235809396797e-11 -1.2540852356149691e-06 1.3510053852500048e-05 9.650948081529192e-06 0.0003216688134737954
4.942 0.9999890617910945 0.9998340051365784 1.0002604269672355 -6.761565579382755e-10 -1.2627366711756948e-05 -1.9065092185608564e-05 -1.1919731287930934e-10 -1.7790828899952025e-11 -1.2764387771168843e-06 1.1015060518627487e-05 7.866321563649412e-06 0.00026225717437503894 0.9999930164323773 0.9998368298833833 1.000166278827207 5.223007815543103e-11 -9.772510387579856e-06 -1.0183515604940996e-05 8.145814454512705e-11 1.491349920715139e-11 -1.2711501352976303e-06 6.984060704408812e-06 4.989143162342841e-06 0.00016629063029806708 0.9999991598052099 0.999841217980268 1.0000200096620129 1.509817269238334e-10 -1.1979577021803963e-06 -1.2029027969167869e-06 1.5347740744078343e-10 -2.4673254608259252e-11 -1.2697854087649073e-06 8.40194778993401e-07 6.010459081496097e-07 2.000972948879732e-05 0.9999999154064398 0.9998417576913371 1.000002019368753 1.578493521994103e-10 -1.2098022129153664e-07 -1.2103002145901098e-07 1.6069302888359692e-10 -2.9590362390810644e-11 -1.26963267758492e-06 8.459335229536965e-08 7.256529742325991e-08 2.0194974647146294e-06 0.9999999925313074 0.9998418127801081 1.0000001830847816 1.5850630019512582e-10 -1.0827221083654985e-08 -1.0827641142863802e-08 1.6142524799114677e-10 -2.99947482009077e-11 -1.2696172309014825e-06 7.47303764540466e-09 4.136497851142732e-08 1.8405185722933591e-07 0.9999865162999472 0.9998321869426589 1.0003210412644084 -2.0612234507379191e-10 -1.817273736623501e-05 -2.039471055924976e-05 -4.2325446712809515e-11 3.526621408409504e-11 -1.2731702775845959e-06 1.3491169856753454e-05 9.637459588647642e-06 0.0003212191892506719
4.952 0.9999891162999656 0.9998340445532546 1.0002591291740437 -6.722942441402582e-10 -1.2564440857626377e-05 -1.8970084957478752e-05 -1.1826086665830997e-10 -1.564468386911275e-11 -1.2958351099192886e-06 1.0960168690014474e-05 7.827137521882023e-06 0.0002609502621921775 0.9999930199201068 0.9998368328539388 1.0001661957830492 5.2219785240184687e-11 -9.767629768295635e-06 -1.0178429766321876e-05 8.131187574252485e-11 1.642245619562458e-11 -1.2904713528110235e-06 6.980572739992406e-06 4.986652221854636e-06 0.00016620757957226716 0.999999159847181 0.9998412184889707 1.0000200086626516 1.510733745598419e-10 -1.1978978854157846e-06 -1.2028427301137376e-06 1.534030974811833e-10 -2.321583745583042e-11 -1.2890846669939706e-06 8.401528237505356e-07 6.010212532083886e-07 2.000872934034652e-05 0.9999999154068722 0.999841758170301 1.0000020193588628 1.579596827705498e-10 -1.2097964136561514e-07 -1.2102943235313118e-07 1.6063267180543196e-10 -2.8143380650877442e-11 -1.2889294476667744e-06 8.459296819738304e-08 7.261543362012411e-08 2.0194859672921213e-06 0.9999999925313215 0.9998418132587666 1.0000001830848884 1.586190237694302e-10 -1.0827239890124466e-08 -1.0827650777987712e-08 1.6136631866538666e-10 -2.854862444962176e-11 -1.2889137489237648e-06 7.473442556201578e-09 4.1454716238807935e-08 1.8404126670732107e-07 0.9999865351471221 0.9998322008851214 1.0003205925177587 -2.0583885154444133e-10 -1.814733601699106e-05 -2.036620349751345e-05 -4.2326937376157766e-11 3.674458374570106e-11 -1.2925227254820071e-06 1.3472312252474566e-05 9.623989904090015e-06 0.00032077019336771177
4.962 0.9999891705372003 0.9998340837832204 1.0002578378482394 -6.684766161487862e-10 -1.25018285725587e-05 -1.887555118023918e-05 -1.1735750345592526e-10 -1.3511843299065791e-11 -1.3155027463018401e-06 1.090555038995561e-05 7.788149028869683e-06 0.00025964986261473066 0.9999930234060955 0.9998368358305391 1.0001661127803538 5.217439043573417e-11 -9.762751578345198e-06 -1.0173346466078818e-05 8.113246869071345e-11 1.7927387205835165e-11 -1.3100629323641085e-06 6.977086503205328e-06 4.984162471784962e-06 0.00016612457019015475 0.99999915988915 0.9998412190049523 1.0000200076633288 1.5112947102104935e-10 -1.1978380643551916e-06 -1.202782664487372e-06 1.5329473030301887e-10 -2.1761862881118973e-11 -1.308653969907188e-06 8.401108535624328e-07 6.009966094130286e-07 2.000772919025567e-05 0.9999999154073045 0.9998417586565442 1.000002019348961 1.5803450238279887e-10 -1.2097905401614648e-07 -1.2102884153676467e-07 1.6053806625684612e-10 -2.6699741320744984e-11 -1.3084962256644584e-06 8.459253586944834e-08 7.266603818446313e-08 2.0194751640083666e-06 0.9999999925313359 0.9998418137447048 1.0000001830849827 1.586961049275561e-10 -1.0827251267103322e-08 -1.082765874434217e-08 1.6127317412238069e-10 -2.710570251723964e-11 -1.3084802713152978e-06 7.473440778588802e-09 4.1545215152784784e-08 1.840396317583771e-07 0.9999865539679538 0.9998322148160697 1.0003201443983487 -2.0558899327462212e-10 -1.812197016354998e-05 -2.0337736280006702e-05 -4.2359532268394386e-11 3.821784114495027e-11 -1.3121459629494106e-06 1.3453480991788186e-05 9.610538992892344e-06 0.00032032182492976684
4.972 0.9999892245041521 0.9998341228275459 1.000256552957607 -6.647192009832356e-10 -1.2439528289852305e-05 -1.8781488494508064e-05 -1.1648587452636737e-10 -1.1392307395211651e-11 -1.3354451115893056e-06 1.0851204256110664e-05 7.749355111001495e-06 0.0002583559432507615 0.9999930268903438 0.9998368388132892 1.0001660298191182 5.208007707145501e-11 -9.757875812632217e-06 -1.0168265702033268e-05 8.092027104375461e-11 1.9428005463236888e-11 -1.3299282890556824e-06 6.973601992268511e-06 4.981673909628012e-06 0.000166041602132937 0.9999991599311174 0.9998412195283151 1.0000200066640632 1.5113608465674495e-10 -1.1977782351497301e-06 -1.2027225995426092e-06 1.5315245201624622e-10 -2.0311017869555057e-11 -1.3284967284322888e-06 8.400688669135653e-07 6.00971967630187e-07 2.0006729044504787e-05 0.9999999154077374 0.9998417591501693 1.0000020193390666 1.580597577542861e-10 -1.2097845551279496e-07 -1.2102824827639677e-07 1.6040962191390422e-10 -2.525937695375305e-11 -1.3283364227169793e-06 8.45920489701552e-08 7.271704091569536e-08 2.0194651638107205e-06 0.999999992531351 0.9998418142380241 1.000000183085085 1.5872367172293233e-10 -1.0827251540095726e-08 -1.0827664178408647e-08 1.6114606871543568e-10 -2.5666037457228814e-11 -1.3283202088746431e-06 7.4729712176385e-09 4.163635058804238e-08 1.840482104617807e-07 0.9999865727624792 0.9998322287356325 1.0003196969053187 -2.0538715133094407e-10 -1.809663975256571e-05 -2.0309308850863993e-05 -4.24230881053168e-11 3.968580302616307e-11 -1.332043410500481e-06 1.3434676037306343e-05 9.597106827440182e-06 0.0003198740830731044
4.982 0.9999892782021687 0.9998341616872968 1.0002552744700945 -6.61026316018199e-10 -1.2377538456735392e-05 -1.8687894548159918e-05 -1.1564339223376714e-10 -9.286270339678765e-12 -1.3556656675944906e-06 1.0797128943774535e-05 7.710754807579684e-06 0.0002570684719002405 0.9999930303728533 0.9998368418022916 1.0001659468993431 5.193458714284389e-11 -9.753002472040262e-06 -1.0163187467989087e-05 8.067745549708049e-11 2.092461795060098e-11 -1.3500708747539773e-06 6.970119215629863e-06 4.979186540499196e-06 0.00016595867540183912 0.9999991599730841 0.9998412200591631 1.000020005664876 1.5109166761111088e-10 -1.197718399348511e-06 -1.202662529823451e-06 1.5297848759413918e-10 -1.8863778591592475e-11 -1.3486163913946809e-06 8.400268743579382e-07 6.009473276024533e-07 2.0005728881361672e-05 0.9999999154081717 0.9998417596512799 1.0000020193292012 1.580338605302796e-10 -1.20977847670674e-07 -1.210276473790716e-07 1.602493428929827e-10 -2.3822713658107012e-11 -1.3484534861395893e-06 8.459153366815889e-08 7.276839051088271e-08 2.0194555725046572e-06 0.9999999925313677 0.9998418147388289 1.000000183085216 1.586999912106077e-10 -1.082724270301846e-08 -1.0827661914914499e-08 1.6098727197107236e-10 -2.4229978733759846e-11 -1.3484370089646366e-06 7.472239080300954e-09 4.1728021765901106e-08 1.840624832353055e-07 0.9999865915307359 0.9998322426439394 1.0003192500378144 -2.052355027288564e-10 -1.807134473627607e-05 -2.0280921149159458e-05 -4.2515450807744275e-11 4.114884906803811e-11 -1.3522185252548622e-06 1.3415897361998598e-05 9.583693387801782e-06 0.0003194269669602239
4.992 0.9999893316325904 0.9998342003635362 1.0002540023538082 -6.573929178671459e-10 -1.23158575320555e-05 -1.8594766999466542e-05 -1.1482532285311043e-10 -7.193968800594995e-12 -1.3761679132029809e-06 1.0743323116994207e-05 7.672347164636298e-06 0.00025578741648647443 0.9999930338536256 0.999836844797654 1.000165864021027 5.174546779928205e-11 -9.748131560558712e-06 -1.0158111756794435e-05 8.040928245519728e-11 2.2416898707939882e-11 -1.370494178487726e-06 6.9666381847294054e-06 4.976700372239745e-06 0.00016587579000921138 0.9999991600150506 0.9998412205976013 1.0000200046657879 1.5100422572154399e-10 -1.1976585626293425e-06 -1.2026024498740067e-06 1.5277826561283973e-10 -1.7420052851789256e-11 -1.3690164425989538e-06 8.399848906023133e-07 6.009226964654811e-07 2.000472867262986e-05 0.9999999154086078 0.9998417601599812 1.0000020193193846 1.579649569123333e-10 -1.2097723572629853e-07 -1.2102703319853897e-07 1.600625784143163e-10 -2.238925195324809e-11 -1.368850900299305e-06 8.459103012471171e-08 7.28200810143648e-08 2.0194457649787327e-06 0.9999999925313859 0.9998418152472242 1.0000001830853957 1.5863308378346588e-10 -1.082722964814231e-08 -1.0827646310927273e-08 1.6080199524945234e-10 -2.2797425703654974e-11 -1.3688341563576405e-06 7.471576898654081e-09 4.1820204663134655e-08 1.8407520691763205e-07 0.999986610272761 0.9998322565411231 1.0003188037949797 -2.0512671899514646e-10 -1.804608507096316e-05 -2.0252573113720634e-05 -4.263136583737678e-11 4.260657395614877e-11 -1.3726748008507485e-06 1.3397144941535827e-05 9.57029865629914e-06 0.00031898047575725625


==> figures/planar_acoustic_pulse/data/nscbc_mass_inflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28 p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001
0.002 1.0002216104945587 1.0000000000069973 0.994755485903362 -6.930028249160455e-15 1.8385939247465943e-10 6.235815280684572e-10 2.686980734844375e-12 -2.5198688607172845e-10 -1.0315342359248699e-10 1.4613397629888516e-08 1.947781845800595e-09 3.505053068431884e-07 1.0002216104945594 1.000000000006998 0.994755485903382 -6.8193108163568035e-15 1.838431244031006e-10 6.235812878707814e-10 2.921913775226552e-12 -2.520128046697617e-10 -1.0315352977815542e-10 1.461339758240211e-08 1.9477818586466395e-09 3.505053079786375e-07 1.0002216104945614 1.000000000006999 0.9947554859034353 -6.931219369127446e-15 1.837996359665547e-10 6.235807688766631e-10 3.5461350483192967e-12 -2.5208185996963904e-10 -1.0315327213680421e-10 1.4613397460111517e-08 1.9477818937323514e-09 3.5050531095704915e-07 1.0002216104945587 1.0000000000069973 0.9947554859033613 -6.936928783220172e-15 1.8386001965276846e-10 6.23581568030084e-10 2.6783556342964444e-12 -2.519858446055287e-10 -1.0315352193698104e-10 1.4613397632303953e-08 1.947781845687663e-09 3.505053067995895e-07 1.000221610494559 1.0000000000069975 0.9947554859033688 -6.938534696562572e-15 1.8385400795368466e-10 6.235814870021638e-10 2.7653718198283588e-12 -2.519954544109083e-10 -1.031534658304301e-10 1.4613397616039986e-08 1.9477818502562116e-09 3.5050530721651295e-07 1.0002216104945587 1.0000000000069973 0.9947554859033614 -7.0226461635772504e-15 1.8385992918178367e-10 6.235815318244532e-10 2.6790941934290005e-12 -2.5198589167092693e-10 -1.031533626493006e-10 1.4613397631934622e-08 1.9477818455544144e-09 3.5050530680585905e-07
0.012 1.0002216104740345 1.000000000480319 0.9947554876833036 2.305192455447407e-13 1.8300492948424185e-10 5.146273528323162e-10 2.5978551671608875e-11 -2.041822910586941e-10 -1.2900619941825e-10 1.9585829610165632e-08 1.043160204958229e-08 5.080140256288167e-07 1.0002216104740578 1.0000000004803327 0.994755487683906 2.306592883370105e-13 1.82789915742041e-10 5.146311699782723e-10 2.9825858782820605e-11 -2.0472526302693808e-10 -1.2900665013031046e-10 1.9585823973995236e-08 1.0431600666239019e-08 5.080141580334656e-07 1.0002216104741184 1.0000000004803695 0.994755487685497 2.3072281025651837e-13 1.8221822694809585e-10 5.146415354886353e-10 3.996462711592753e-11 -2.061822479337544e-10 -1.2900618010848292e-10 1.9585809139318424e-08 1.0431597136746871e-08 5.080145090291555e-07 1.0002216104740336 1.000000000480318 0.9947554876832815 2.3053817004680756e-13 1.8301303206096633e-10 5.146273225930388e-10 2.5836887505169537e-11 -2.0416192708387713e-10 -1.290064172307987e-10 1.9585829827865272e-08 1.043160209245835e-08 5.080140208968377e-07 1.0002216104740422 1.0000000004803236 0.9947554876835047 2.306121159197632e-13 1.8293349763973368e-10 5.146285390848015e-10 2.7263862454947018e-11 -2.0436308702269418e-10 -1.2900664169372686e-10 1.9585827717344893e-08 1.0431601583358268e-08 5.080140697484077e-07 1.0002216104740338 1.0000000004803182 0.9947554876832835 2.304869069758522e-13 1.8301235081500107e-10 5.146272234841752e-10 2.5849678681082695e-11 -2.0416393524120207e-10 -1.2900647576484688e-10 1.9585829802865664e-08 1.0431602102537622e-08 5.080140212394924e-07
0.022 1.0002216104715176 1.0000000017380721 0.994755528426241 2.1974920397963054e-13 1.7138080096486511e-10 7.011725850305839e-10 9.88932004959245e-11 -1.5527309851158747e-10 -1.3682276577957974e-10 1.898900090722331e-08 1.3454669782313632e-08 5.467604333703656e-07 1.0002216104715875 1.0000000017381163 0.9947555284280918 2.1955598017480417e-13 1.7097378686408032e-10 7.012010344446452e-10 1.0597054038113943e-10 -1.5637210894009826e-10 -1.3682261432392284e-10 1.898898411565461e-08 1.345466584819166e-08 5.467608553379988e-07 1.0002216104717705 1.0000000017382318 0.9947555284329475 2.1942499984624573e-13 1.698937234436175e-10 7.012752474458072e-10 1.2444209854437748e-10 -1.5934497360882487e-10 -1.3682227765715523e-10 1.8988940505012557e-08 1.3454655720565407e-08 5.467619611394529e-07 1.0002216104715151 1.0000000017380706 0.9947555284261732 2.1968523994256158e-13 1.7139587948615147e-10 7.011716124097259e-10 9.863229435157776e-11 -1.5523278344248398e-10 -1.368224224623596e-10 1.898900153729765e-08 1.3454669955933757e-08 5.467604186421686e-07 1.000221610471541 1.000000001738087 0.9947555284268599 2.1955157711195115e-13 1.7124518237151315e-10 7.011820466492128e-10 1.0126191137562519e-10 -1.5563845038285296e-10 -1.3682288102476843e-10 1.8988995288989017e-08 1.3454668478892831e-08 5.467605748059602e-07 1.0002216104715151 1.0000000017380708 0.9947555284261789 2.1963512103235779e-13 1.7139443804057239e-10 7.01171810198045e-10 9.86559176639917e-11 -1.552365553798123e-10 -1.3682246411408175e-10 1.898900147714682e-08 1.3454669958903663e-08 5.467604194135262e-07
0.032 1.0002216104646657 1.0000000037361545 0.9947555937783173 7.980604029029505e-14 1.554672565091134e-10 1.4997100863596341e-09 2.0032558519985027e-10 -1.2962028559765142e-10 -1.340116230171472e-10 1.8903530006604026e-08 1.554798048334629e-08 5.527576689629484e-07 1.000221610464824 1.0000000037362569 0.9947555937825004 7.999151160844905e-14 1.5485301480068168e-10 1.499699409838895e-09 2.1361808775389403e-10 -1.3187940691406758e-10 -1.340113400293993e-10 1.8903505876685406e-08 1.55479757489782e-08 5.52758467324569e-07 1.0002216104652373 1.0000000037365222 0.9947555937934243 8.010135664862412e-14 1.532270701251468e-10 1.49966839063187e-09 2.4815284370336427e-10 -1.3801055316871651e-10 -1.3401068844232133e-10 1.8903444601745133e-08 1.5547964262218196e-08 5.52760532336677e-07 1.0002216104646595 1.0000000037361507 0.9947555937781631 7.998780613609534e-14 1.55490218056696e-10 1.499710496477364e-09 1.9983486314553123e-10 -1.2953805158360613e-10 -1.3401140158629922e-10 1.8903530908310895e-08 1.554798067292636e-08 5.527576399409322e-07 1.0002216104647186 1.000000003736189 0.9947555937797172 7.99914475381066e-14 1.5526251159415721e-10 1.4997068136001018e-09 2.04777956748017e-10 -1.3037106873554098e-10 -1.3401194522917816e-10 1.8903521900679247e-08 1.5547978858879786e-08 5.527579364594424e-07 1.0002216104646604 1.0000000037361514 0.9947555937781772 7.959046913481623e-14 1.554879049838398e-10 1.4997104016455266e-09 1.998793738253602e-10 -1.2954566351869233e-10 -1.3401120491566971e-10 1.8903530807454152e-08 1.5547980671465373e-08 5.527576429813996e-07
0.042 1.0002216104480444 1.0000000064127175 0.9947556818615017 -1.2363990939583142e-12 1.4817587319572152e-10 3.0452091073289094e-09 3.1996429220262985e-10 -1.164491082375963e-10 -1.2805069984125683e-10 1.933447647556426e-08 1.7936080604978488e-08 5.564454168647829e-07 1.0002216104483788 1.0000000064129337 0.9947556818701833 -1.2361895023919962e-12 1.4733430805360764e-10 3.045196551841166e-09 3.458457020392115e-10 -1.212477515274612e-10 -1.2805074930667202e-10 1.933444107367507e-08 1.7936078051914664e-08 5.564469681648049e-07 1.0002216104492476 1.0000000064134942 0.9947556818927791 -1.2362695644172703e-12 1.4511128101423964e-10 3.0451606447773752e-09 4.1295715612893174e-10 -1.3426532343055554e-10 -1.2804982015469581e-10 1.9334353409649042e-08 1.793607377445094e-08 5.564509499566194e-07 1.0002216104480322 1.0000000064127095 0.9947556818611815 -1.2361961518885569e-12 1.4820728746339562e-10 3.045209339738568e-09 3.1900789641350427e-10 -1.1627402279735265e-10 -1.2805094539102085e-10 1.933447781533839e-08 1.7936080709020656e-08 5.564453598419706e-07 1.0002216104481563 1.00000000641279 0.9947556818644084 -1.2360151831458615e-12 1.4789519913766472e-10 3.045205387187324e-09 3.286359600669476e-10 -1.1804369712972663e-10 -1.2805134604232999e-10 1.933446451351464e-08 1.7936079644394295e-08 5.56445938064848e-07 1.0002216104480333 1.0000000064127104 0.9947556818612104 -1.2364071995976614e-12 1.482044321153993e-10 3.045209286723454e-09 3.190948100748436e-10 -1.1629012325791761e-10 -1.2805049230655485e-10 1.9334477697328377e-08 1.7936080693653927e-08 5.564453654475884e-07
0.052 1.0002216104094543 1.0000000096825756 0.99475579057612 -1.0498004324285406e-12 1.4826273370346793e-10 6.597347632607117e-09 4.629688643664475e-10 -1.098110937465409e-10 -1.2185585157080309e-10 1.8915377049576923e-08 1.960013966727866e-08 5.61716137543692e-07 1.0002216104101402 1.0000000096830202 0.994755790593606 -1.049571691519204e-12 1.4718826880956078e-10 6.5973313301627895e-09 5.150338471675582e-10 -1.200363345046131e-10 -1.2185548711173653e-10 1.8915303737873477e-08 1.9600136273590392e-08 5.617193506775781e-07 1.0002216104119197 1.0000000096841675 0.9947557906390206 -1.05022394085591e-12 1.4435669130169372e-10 6.597286597866993e-09 6.499998049050335e-10 -1.477366347575116e-10 -1.218544475237159e-10 1.8915123776501858e-08 1.960013282738546e-08 5.617275891738998e-07 1.0002216104094288 1.0000000096825592 0.9947557905754741 -1.0498898052816433e-12 1.4830256906060264e-10 6.597347939220255e-09 4.6104455520234163e-10 -1.0943764636854821e-10 -1.21856326978807e-10 1.8915379807549836e-08 1.960013977191268e-08 5.617160181819553e-07 1.0002216104096837 1.0000000096827248 0.994755790581977 -1.049601977546826e-12 1.4790420591239484e-10 6.597342496239501e-09 4.804144347187956e-10 -1.1320978392516251e-10 -1.2185605909634768e-10 1.891535222870826e-08 1.9600138290712776e-08 5.617172168084807e-07 1.000221610409431 1.0000000096825608 0.9947557905755327 -1.0498009882451908e-12 1.482989540946628e-10 6.597347980924334e-09 4.612194565108564e-10 -1.0947240723252683e-10 -1.218549145316026e-10 1.8915379566495247e-08 1.9600139761945266e-08 5.617160301603041e-07
0.062 1.0002216103261223 1.000000013438216 0.9947559175671349 3.0907989945344493e-12 1.508401729042238e-10 1.3388985540200794e-08 6.453424243847721e-10 -1.0678522335590705e-10 -1.162982315470136e-10 1.8748655865648154e-08 2.0919650794421334e-08 5.765670565611172e-07 1.0002216103275217 1.0000000134391216 0.9947559176021663 3.0907603148309504e-12 1.4953387449470692e-10 1.3388927442929866e-08 7.516054037694073e-10 -1.2844383000168967e-10 -1.1629829849936365e-10 1.8748472538315175e-08 2.0919630415994744e-08 5.7657373981519e-07 1.0002216103311488 1.0000000134414584 0.9947559176930437 3.0908432662962223e-12 1.4609945064709114e-10 1.3388776003282372e-08 1.0271034256667776e-09 -1.8704305218102303e-10 -1.1629701816153291e-10 1.8748022168618505e-08 2.091958951366777e-08 5.765909705352821e-07 1.0002216103260708 1.0000000134381826 0.99475591756584 3.0906218930647936e-12 1.5088845646402911e-10 1.3388987116272698e-08 6.414148236055944e-10 -1.0599458069098498e-10 -1.1629872384652242e-10 1.8748662770827934e-08 2.091965158607511e-08 5.765668098837945e-07 1.0002216103265913 1.0000000134385196 0.9947559175788718 3.0906263575773242e-12 1.504038962043503e-10 1.338896588199404e-08 6.809471305016554e-10 -1.1398517479590091e-10 -1.162979847330418e-10 1.8748593851686176e-08 2.0919643594850073e-08 5.765692981249631e-07 1.0002216103260753 1.0000000134381855 0.9947559175659576 3.090897282177141e-12 1.5088408050467822e-10 1.3388986997365295e-08 6.417719468782471e-10 -1.0606722270286761e-10 -1.1629725348820785e-10 1.8748662129684052e-08 2.0919651505891175e-08 5.765668326717465e-07
0.072 1.0002216101613888 1.0000000175516388 0.9947560604175731 5.558761500729423e-12 1.5361858521380614e-10 2.5670473677260062e-08 8.980488283093679e-10 -1.059936433577385e-10 -1.1156196829586375e-10 1.933192446552635e-08 2.240063066404609e-08 6.126264234254504e-07 1.0002216101642103 1.000000017553466 0.9947560604872131 5.558754755072529e-12 1.5207827274754084e-10 2.5670457422491002e-08 1.1093229390022995e-09 -1.5021631302976249e-10 -1.1156209075020042e-10 1.933149743346234e-08 2.240056361668461e-08 6.126392594071952e-07 1.0002216101715211 1.0000000175581787 0.9947560606677384 5.5592449021853216e-12 1.4803817416198666e-10 2.5670421884482325e-08 1.6568581051622917e-09 -2.697974155819718e-10 -1.1156111027334507e-10 1.9330461526825148e-08 2.2400420033349418e-08 6.126727647473808e-07 1.0002216101612844 1.0000000175515713 0.9947560604149985 5.5588328666347246e-12 1.53675776037072e-10 2.5670473332017486e-08 8.902389695159312e-10 -1.0437898278654034e-10 -1.1156273149157574e-10 1.9331940551274613e-08 2.240063324619759e-08 6.126259513237081e-07 1.0002216101623342 1.0000000175522517 0.9947560604409076 5.558451826647579e-12 1.5310381878689755e-10 2.5670467507867344e-08 9.688438318679583e-10 -1.2069502248063266e-10 -1.1156173717342285e-10 1.9331779685689764e-08 2.240060741684491e-08 6.126307180854972e-07 1.000221610161294 1.0000000175515777 0.9947560604152325 5.559168048383613e-12 1.5367027467242374e-10 2.5670473744315213e-08 8.909491342743903e-10 -1.0452628514995944e-10 -1.1156099502779602e-10 1.9331939101212997e-08 2.2400633019979775e-08 6.126259934771104e-07
0.082 1.0002216098504637 1.0000000218686893 0.9947562171356862 -7.1713497879523155e-12 1.556742498483889e-10 4.7946429987027316e-08 1.2342274984034434e-09 -1.0694685379525103e-10 -1.0764155069714793e-10 2.1079978248907756e-08 2.4217507777577943e-08 6.644789714714116e-07 1.0002216098560455 1.0000000218723106 0.99475621727209 -7.1712504512163925e-12 1.5391119311051642e-10 4.794649631317926e-08 1.6416107709681785e-09 -1.938279076690638e-10 -1.0764156511537008e-10 2.1079104125433886e-08 2.421734520911152e-08 6.645013942459975e-07 1.0002216098705012 1.0000000218816467 0.9947562176254569 -7.171362227940356e-12 1.492977683059841e-10 4.7946678237210474e-08 2.6965688451199425e-09 -4.2873335269132307e-10 -1.0764080730607802e-10 2.1077051730443538e-08 2.421700780060248e-08 6.645614755336318e-07 1.0002216098502574 1.0000000218685554 0.9947562171306423 -7.171210267432084e-12 1.557397257545e-10 4.794642666707035e-08 1.2191649815663695e-09 -1.0377486217981391e-10 -1.0764216183259379e-10 2.108001146955536e-08 2.421751411705914e-08 6.644781510306778e-07 1.0002216098523344 1.000000021869904 0.9947562171813963 -7.1713732531513326e-12 1.5508478577860656e-10 4.7946451622244306e-08 1.3707547221436117e-09 -1.3582970802812166e-10 -1.0764219747528025e-10 2.1079680250517265e-08 2.4217451249722564e-08 6.644864374595982e-07 1.000221609850276 1.0000000218685678 0.9947562171311012 -7.171164952494384e-12 1.557335452298339e-10 4.7946427644836454e-08 1.2205346572148277e-09 -1.0406388715561345e-10 -1.076410323548222e-10 2.108000847173963e-08 2.4217513555033502e-08 6.644782250048582e-07
0.092 1.0002216092770726 1.000000026196902 0.9947563868753332 -1.0092784426724589e-11 1.565204756140175e-10 8.811959292380857e-08 1.6214249856094956e-09 -1.0980493459968214e-10 -1.044926382086047e-10 2.356212596639344e-08 2.5876519984175486e-08 7.265679140530917e-07 1.0002216092878888 1.0000000262039352 0.9947563871378367 -1.0092840977323617e-11 1.5455336863971603e-10 8.811962717180444e-08 2.3888360587041583e-09 -2.7555482421454045e-10 -1.0449284932500415e-10 2.3560542337144472e-08 2.5876196670040462e-08 7.266030466652351e-07 1.0002216093158856 1.000000026222059 0.9947563878174237 -1.009281291525924e-11 1.4941949938700812e-10 8.811971997728303e-08 4.374391126606788e-09 -7.237484072920542e-10 -1.0449210177522686e-10 2.3557083181866167e-08 2.5875606390902644e-08 7.267027657892284e-07 1.0002216092766725 1.000000026196642 0.9947563868656254 -1.009253817956111e-11 1.565936561467451e-10 8.811959084643237e-08 1.5930434219155096e-09 -1.0375370301478883e-10 -1.0449385755757565e-10 2.356218716590749e-08 2.5876532889610366e-08 7.265666512202449e-07 1.0002216092806975 1.0000000261992614 0.9947563869633111 -1.0092882618022395e-11 1.558623417553278e-10 8.81196041556429e-08 1.8786500039187515e-09 -1.649049489663743e-10 -1.0449313534479201e-10 2.3561579799326428e-08 2.587640557658133e-08 7.265794793920155e-07 1.0002216092767087 1.0000000261966657 0.9947563868665087 -1.0092932065356182e-11 1.5658672739721265e-10 8.811959175167249e-08 1.5956243574384747e-09 -1.0430462670730162e-10 -1.0449189239881795e-10 2.3562181558494837e-08 2.587653171685227e-08 7.265667663648859e-07
0.102 1.0002216082362265 1.0000000302831977 0.9947565709799465 4.4438452221649156e-12 1.5688948010119107e-10 1.5960756545159481e-07 2.045390363455143e-09 -1.1538776960564619e-10 -1.020681581420552e-10 2.5401374461410872e-08 2.6635339551454417e-08 7.804591698517911e-07 1.0002216082567854 1.0000000302965946 0.9947565714764992 4.443969249276555e-12 1.547084878993263e-10 1.5960748497931675e-07 3.4653203264182374e-09 -4.247274547787783e-10 -1.0206828417800748e-10 2.539871320520166e-08 2.6634783774132107e-08 7.805087572042894e-07 1.0002216083099644 1.000000030331098 0.9947565727611216 4.4440274961229105e-12 1.4903087970954263e-10 1.5960727360920356e-07 7.136051673319036e-09 -1.2613496974093707e-09 -1.0206791131936647e-10 2.5393827853998155e-08 2.6634112318722217e-08 7.806695019772732e-07 1.0002216082354667 1.0000000302827021 0.9947565709615802 4.443837723643578e-12 1.5697049165174652e-10 1.5960756795952252e-07 1.9928630727501968e-09 -1.0409493516893718e-10 -1.020692869785254e-10 2.5401481126095603e-08 2.6635363281027668e-08 7.804574706655634e-07 1.0002216082431181 1.000000030287692 0.994756571146387 4.443807792703605e-12 1.5615939491234408e-10 1.5960753818006507e-07 2.5214039780964204e-09 -2.1821632904826996e-10 -1.0206876811428913e-10 2.5400434317665987e-08 2.6635134544691938e-08 7.804750119084745e-07 1.0002216082355355 1.0000000302827468 0.9947565709632511 4.443807942816215e-12 1.5696284519299874e-10 1.5960756795080327e-07 1.997639835570532e-09 -1.0512239777757797e-10 -1.0206688318095153e-10 2.5401471355527685e-08 2.6635361066418298e-08 7.804576256303236e-07
0.112 1.0002216063751033 1.0000000337754726 0.9947567745399457 1.4398828200013326e-11 1.5720550169898812e-10 2.8440281736811685e-07 2.5103395322773118e-09 -1.253919618386394e-10 -1.0032458448816453e-10 2.6062528755244875e-08 2.6426641030933614e-08 8.098032877085286e-07 1.0002216064134988 1.000000033800544 0.9947567754644002 1.4398951902009263e-11 1.5478918123409878e-10 2.8440267671593273e-07 5.096920049833015e-09 -6.924164104300721e-10 -1.0032486740267749e-10 2.605849394554457e-08 2.6425866713820163e-08 8.09863990802035e-07 1.0002216065127545 1.0000000338650745 0.994756777854375 1.4398330411630252e-11 1.4851385970143466e-10 2.8440231011527647e-07 1.177822170865592e-08 -2.22631147307235e-09 -1.0032434188841657e-10 2.605453075083059e-08 2.6426343350406246e-08 8.101336217013515e-07 1.0002216063736826 1.0000000337745438 0.9947567745057463 1.439876642208185e-11 1.572952984620437e-10 2.844028223318992e-07 2.4146313845444152e-09 -1.0469315590222365e-10 -1.003255449866215e-10 2.6062704842799524e-08 2.6426680105851225e-08 8.098015088030241e-07 1.0002216063879747 1.0000000337838844 0.994756774849855 1.4398440503453732e-11 1.5639612282184485e-10 2.8440277013271616e-07 3.377587251805839e-09 -3.1386804546439894e-10 -1.0032508646099915e-10 2.6061020486627404e-08 2.6426321020227806e-08 8.098209249277443e-07 1.0002216063738119 1.0000000337746282 0.9947567745088568 1.4398605093698851e-11 1.5728681452402253e-10 2.844028217056398e-07 2.4233350835245277e-09 -1.065757444900627e-10 -1.0032346155060892e-10 2.6062688758033524e-08 2.6426676450769112e-08 8.098016693457128e-07
0.122 1.0002216031031834 1.0000000361615835 0.9947570086750958 2.974784588046462e-14 1.5786915618572412e-10 4.973848781190343e-07 2.9777283479411807e-09 -1.4282110486631083e-10 -9.922194699251922e-11 2.606078601796775e-08 2.572259241636145e-08 8.175049459041661e-07 1.0002216031737363 1.00000003620774 0.9947570103703268 3.01001054443171e-14 1.552209565823511e-10 4.973847435979515e-07 7.616335153633821e-09 -1.1648736490790854e-09 -9.92222087742982e-11 2.605621672899018e-08 2.572210619209056e-08 8.175574045530846e-07 1.0002216033559974 1.0000000363264598 0.9947570147499007 2.929819481713433e-14 1.4835997329489193e-10 4.973843998375905e-07 1.9588497014176356e-08 -3.930435166105855e-09 -9.92215306319238e-11 2.606546880241603e-08 2.5728982808847305e-08 8.180696908029565e-07 1.0002216031005735 1.000000036159874 0.9947570086123704 3.0181618913229336e-14 1.5796760951953325e-10 4.973848826328398e-07 2.8060511269414506e-09 -1.0551494427860965e-10 -9.922249294354185e-11 2.6061042444969864e-08 2.5722644583453133e-08 8.175045692060992e-07 1.0002216031268385 1.0000000361770716 0.9947570092434698 3.0017668863586655e-14 1.5698193268733406e-10 4.973848325412073e-07 4.5332262397419795e-09 -4.825260484899406e-10 -9.922284719832608e-11 2.6058746624542843e-08 2.5722230998416903e-08 8.175134521164518e-07 1.0002216031008107 1.0000000361600292 0.9947570086180754 2.994926538846246e-14 1.5795840981398372e-10 4.973848820192805e-07 2.8216633383632167e-09 -1.0890704367408815e-10 -9.922070098696979e-11 2.606101886662245e-08 2.5722639705033934e-08 8.175045975266166e-07
0.132 1.0002215974582336 1.0000000366760151 0.9947572938452843 -1.672554727525099e-11 1.5859290742139395e-10 8.525514557282129e-07 3.386048175923926e-09 -1.7266882916270369e-10 -9.872247529741399e-11 2.602485733154501e-08 2.4842169081615167e-08 8.173853420567557e-07 1.0002215975858304 1.000000036759643 0.9947572969071217 -1.6725473670109255e-11 1.557455420141529e-10 8.52551316001989e-07 1.1566741791911177e-08 -1.9836462217454694e-09 -9.872254157182787e-11 2.602418626344929e-08 2.484390305274077e-08 8.173921865507981e-07 1.000221597915225 1.0000000369745916 0.9947573048115469 -1.6725350733162034e-11 1.4838886383018195e-10 8.525509652957684e-07 3.266298915877902e-08 -6.885473883408706e-09 -9.872188393925962e-11 2.6089256326352787e-08 2.4874868547449762e-08 8.186223107205903e-07 1.0002215974535114 1.0000000366729165 0.99475729373197 -1.672549871131991e-11 1.586985424712129e-10 8.52551460421412e-07 3.0832020772130677e-09 -1.0657240390553086e-10 -9.872267128084443e-11 2.602516008026645e-08 2.4842216512094005e-08 8.173901317899782e-07 1.00022159750102 1.0000000367040802 0.994757294871989 -1.6725685463751185e-11 1.5763843102265443e-10 8.525514084137715e-07 6.129771416966772e-09 -7.745516781204498e-10 -9.872277875834587e-11 2.6023018281114446e-08 2.4842103097577046e-08 8.173583567041386e-07 1.0002215974539408 1.0000000366731983 0.9947572937422754 -1.6725719286199504e-11 1.586888217133871e-10 8.525514597416361e-07 3.110742676304066e-09 -1.1258168009032114e-10 -9.872110920087135e-11 2.6025131721746953e-08 2.484221183946351e-08 8.173896801599523e-07
0.142 1.0002215879062761 1.0000000341585598 0.9947576646884897 1.1697069224930058e-11 1.5844765194882003e-10 1.4324185057139185e-06 3.6740523150586932e-09 -2.2294793042803735e-10 -9.878890163034622e-11 2.6314450050586804e-08 2.3905658338017364e-08 8.221726194864397e-07 1.0002215881333596 1.000000034307664 0.9947576701328598 1.169701106293208e-11 1.553955664416115e-10 1.432418330187554e-06 1.7849831142418555e-08 -3.3755314034795674e-09 -9.878875371053695e-11 2.633282720618663e-08 2.3915837296429875e-08 8.220999941076689e-07 1.000221588719137 1.0000000346906128 0.9947576841772457 1.1697303670611389e-11 1.4753008430792995e-10 1.4324178946165379e-06 5.437238206546952e-08 -1.1911749673265675e-08 -9.878820652330264e-11 2.6582380948816448e-08 2.402646497388182e-08 8.256369007090592e-07 1.0002215878978704 1.0000000341530337 0.9947576644869577 1.1696899899265447e-11 1.5856100613024483e-10 1.4324185116432217e-06 3.149131081087519e-09 -1.0790048179751455e-10 -9.878886171892072e-11 2.631461648520481e-08 2.390563849959011e-08 8.221908405292506e-07 1.0002215879824334 1.0000000342086053 0.9947576665143713 1.169672504150319e-11 1.5742436667412166e-10 1.4324184463182578e-06 8.429277963514489e-09 -1.2706363996928672e-09 -9.878891972189632e-11 2.631569788438826e-08 2.3907002049151046e-08 8.220580734290491e-07 1.000221587898635 1.0000000341535364 0.9947576645052855 1.169686139588666e-11 1.5855048421414334e-10 1.4324185108754141e-06 3.1968669184465104e-09 -1.1835921428847558e-10 -9.878768337119207e-11 2.6314598835473944e-08 2.3905639217522666e-08 8.221891376873997e-07
0.152 1.000221572047044 1.0000000268446425 0.9947581771404461 1.4239528221349706e-11 1.5838998721785014e-10 2.3610431244323913e-06 3.76015701747096e-09 -3.062242609719567e-10 -9.938491285319448e-11 2.7819435156871123e-08 2.358067992048638e-08 8.497270551744525e-07 1.0002215724446262 1.0000000271061804 0.9947581866669183 1.4239365184027415e-11 1.550921305853541e-10 2.3610429303708086e-06 2.7890322769416443e-08 -5.697046627904941e-09 -9.938515354817936e-11 2.7900248910855164e-08 2.3617743471036773e-08 8.496235302398202e-07 1.0002215734693807 1.0000000277773389 0.9947582112213654 1.4238470639945754e-11 1.466119326921781e-10 2.3610424569356705e-06 8.999751128887414e-08 -2.0299444926851348e-08 -9.938453210787759e-11 2.866890941618358e-08 2.3966356893990252e-08 8.600597583668364e-07 1.0002215720323238 1.0000000268349474 0.9947581767877263 1.4239774861744139e-11 1.5851250594343834e-10 2.3610431307919698e-06 2.8663737534606154e-09 -1.0952318473989093e-10 -9.938552157949836e-11 2.7818827510524337e-08 2.3580388819942863e-08 8.497757813841934e-07 1.000221572180402 1.0000000269324385 0.9947581803358294 1.4239093516405792e-11 1.5728369701611767e-10 2.3610430588590333e-06 1.1856044227123015e-08 -2.097587374026768e-09 -9.938535151044074e-11 2.783271122212664e-08 2.3586846627561283e-08 8.494316785616795e-07 1.0002215720336622 1.000000026835829 0.9947581768198033 1.423964770685581e-11 1.5850098297480343e-10 2.3610431301048444e-06 2.9476539278622884e-09 -1.2740376950955788e-10 -9.938401015568307e-11 2.7818875675069006e-08 2.3580412074011998e-08 8.497712178464672e-07
0.162 1.0002215461983086 1.0000000120683397 0.9947589184409119 -5.1485263592644536e-11 1.59459618045964e-10 3.8194287209392674e-06 3.5801816983817995e-09 -4.417913474942103e-10 -1.0047701292495412e-10 3.1645796912725916e-08 2.4975303184792706e-08 9.279721481458698e-07 1.000221546883018 1.0000000125195925 0.9947589348402422 -5.1485540564569223e-11 1.559697395659606e-10 3.819428547555249e-06 4.393560350546503e-08 -9.498049863573061e-09 -1.0047685901441223e-10 3.1878891576832175e-08 2.508054056950131e-08 9.283836002206026e-07 1.0002215486462855 1.0000000136765665 0.9947589770721911 -5.148614185810001e-11 1.4702045783324294e-10 3.819428137145159e-06 1.476936795556538e-07 -3.4039560453009556e-08 -1.004763389322353e-10 3.3854434853161435e-08 2.602942220128129e-08 9.573545984379522e-07 1.000221546172951 1.0000000120516073 0.9947589178335696 -5.148483503074736e-11 1.5958930885007025e-10 3.819428727326044e-06 2.0849555334176815e-09 -1.1139388008121635e-10 -1.004773242086386e-10 3.164318709865908e-08 2.497435838318676e-08 9.280754581879509e-07 1.0002215464280129 1.000000012219846 0.994758923942495 -5.148588212562111e-11 1.5828794472213476e-10 3.819428662397112e-06 1.7122447685159008e-08 -3.4508984865165375e-09 -1.0047663946144036e-10 3.168911392255723e-08 2.499351537505779e-08 9.274219856671152e-07 1.000221546175257 1.0000000120531285 0.9947589178888021 -5.148531670237177e-11 1.5957711347859087e-10 3.819428726336432e-06 2.220931816826146e-09 -1.4142662643935344e-10 -1.0047593647575472e-10 3.1643406553260995e-08 2.4974435538202325e-08 9.280657123546763e-07
0.172 1.000221504838856 0.9999999858637304 0.9947600203853031 -2.780313566119564e-11 1.598573739570045e-10 6.063045019716121e-06 3.157498624886823e-09 -6.585801963525724e-10 -1.0203038806276114e-10 3.7582855724165084e-08 2.8302802059860426e-08 1.0700095413106475e-06 1.000221505998742 0.999999986629567 0.994760048155917 -2.7802821069313257e-11 1.5623311080999315e-10 6.06304487108142e-06 6.947434344453788e-08 -1.5607794049617086e-08 -1.0203056961911187e-10 3.8127236882895347e-08 2.855290153200444e-08 1.0730562459746399e-06 1.0002215089828783 0.9999999885912326 0.9947601196040735 -2.780216763064595e-11 1.4696994140856802e-10 6.063044529774993e-06 2.397896019693267e-07 -5.6136789589027265e-08 -1.0202992403233011e-10 4.260138508108682e-08 3.0816778644092316e-08 1.146608522638127e-06 1.000221504795889 0.9999999858353248 0.994760019356552 -2.780264892741427e-11 1.5999236336024453e-10 6.063045025164381e-06 6.995638093147759e-10 -1.1327571061835971e-10 -1.0203158686520925e-10 3.757675337401593e-08 2.830082780513587e-08 1.0701830290564762e-06 1.000221505228038 0.9999999861209024 0.9947600297033026 -2.7803251215227535e-11 1.5864008546432264e-10 6.063044969195032e-06 2.5416411908930065e-08 -5.62524248492387e-09 -1.0202996873383713e-10 3.7684244045056244e-08 2.8344576555353112e-08 1.0693705282342312e-06 1.0002215047997962 0.9999999858379081 0.994760019450108 -2.780342090502019e-11 1.5997960149937886e-10 6.0630450241903665e-06 9.230906830316805e-10 -1.6284194502736397e-10 -1.0202955232669219e-10 3.757726638802132e-08 2.8300985672475416e-08 1.0701664054773966e-06
0.182 1.000221439888742 0.999999942449453 0.9947616764875971 7.612514357342828e-11 1.5864346590882017e-10 9.44307328379784e-06 2.6089921388488836e-09 -9.988628432696175e-10 -1.0401317917853633e-10 4.410418562485523e-08 3.249663471276269e-08 1.252557114732398e-06 1.0002214418214161 0.9999999437279183 0.9947617227459831 7.612556621595783e-11 1.5476575464036502e-10 9.443073149535976e-06 1.0969164588950457e-07 -2.524707594709524e-08 -1.0401365878218345e-10 4.5284845623115227e-08 3.305220750353388e-08 1.2637757801240561e-06 1.0002214467887844 0.9999999469993267 0.9947618416399121 7.61254633028411e-11 1.4487416737280722e-10 9.44307283688809e-06 3.8437167581819553e-07 -9.101799872374288e-08 -1.0401264634572665e-10 5.4845635721332947e-08 3.809331596021157e-08 1.4364424017623704e-06 1.0002214398171263 0.9999999424020196 0.9947616747734797 7.612581126151348e-11 1.5878772576337081e-10 9.443073288664267e-06 -1.3612428215157306e-09 -1.145029736605191e-10 -1.0401430192331002e-10 4.409248073302596e-08 3.2493210029389925e-08 1.252798866201449e-06 1.0002214405373415 0.9999999428788489 0.9947616920117643 7.612512047727784e-11 1.5734051435340658e-10 9.44307323828115e-06 3.855873006236808e-08 -9.05414394941964e-09 -1.040127489763953e-10 4.43159031593616e-08 3.258411403203812e-08 1.2525139435192515e-06 1.000221439823639 0.9999999424063332 0.9947616749293637 7.61252672849257e-11 1.5877404681201444e-10 9.443073288362367e-06 -1.000182127158638e-09 -1.948867959713381e-10 -1.0401214006638553e-10 4.4093448881033743e-08 3.249347012752179e-08 1.2527749350321776e-06
0.192 1.0002213397961655 0.9999998735747029 0.9947641639005933 -1.3379417927171162e-11 1.5859432636647386e-10 1.4431128293780005e-05 2.1468634674292568e-09 -1.5228554270963752e-09 -1.063936913373754e-10 4.949338382168426e-08 3.6190636647421037e-08 1.430121558697734e-06 1.0002213429638847 0.9999998756740746 0.9947642396940248 -1.3379170721855207e-11 1.5441679400022661e-10 1.443112826116128e-05 1.7204220404033595e-07 -4.017168758994161e-08 -1.063941184802594e-10 5.205218091236951e-08 3.742929093221022e-08 1.4625277785543235e-06 1.0002213510968814 0.9999998810402349 0.994764434291271 -1.338057511971193e-11 1.4377661992333425e-10 1.443112818495469e-05 6.0728678260422e-07 -1.450557477303174e-07 -1.0639301008078689e-10 7.18312310872466e-08 4.8264941633745757e-08 1.8446008760382777e-06 1.000221339678749 0.9999998734967881 0.9947641610911823 -1.3378585162983717e-11 1.5874967426299274e-10 1.4431128295062638e-05 -4.1545659518873395e-09 -1.1353660359306849e-10 -1.0639484486980271e-10 4.947183690153964e-08 3.618481879326536e-08 1.4304106732520168e-06 1.0002213408594527 0.9999998742799568 0.9947641893416532 -1.3379300272027469e-11 1.5719024082619894e-10 1.4431128282998317e-05 5.9197560109306337e-08 -1.4360610316789103e-08 -1.0639313625348705e-10 4.9933158962068504e-08 3.637626589223284e-08 1.4323980196108663e-06 1.000221339689427 0.9999998735038738 0.9947641613466754 -1.3378770217299482e-11 1.5873507160458198e-10 1.4431128295176411e-05 -3.5814957418162737e-09 -2.416349190929121e-10 -1.0639291470321502e-10 4.947357279306457e-08 3.6185226639400954e-08 1.4303799381510719e-06
0.202 1.000221188412208 0.9999997677134332 0.9947678702540729 -2.533729591574625e-10 1.6072767968279862e-10 2.1643090383241455e-05 2.171090147483221e-09 -2.3141882958642265e-09 -1.0914153536131443e-10 5.2327893213488804e-08 3.828866079487398e-08 1.5581646164984024e-06 1.0002211935196328 0.99999977110468 0.9947679924099647 -2.533722464679589e-10 1.5652944620525614e-10 2.1643090753846596e-05 2.6704528951695507e-07 -6.285049217880531e-08 -1.091423184990289e-10 5.7963053098657125e-08 4.1104783439787695e-08 1.6427159883568498e-06 1.000221206617878 0.9999997797629867 0.9947683056856751 -2.5337256955912204e-10 1.4588685896043836e-10 2.1643091660642044e-05 9.446853125934151e-07 -2.2721968233831862e-07 -1.0914077505099665e-10 9.712872363001258e-08 6.341853992717412e-08 2.441716188716821e-06 1.0002211882228311 0.9999997675875302 0.9947678657246779 -2.5337214926049137e-10 1.6088394943394793e-10 2.164309036908506e-05 -7.656982326636749e-09 -1.0716305297927855e-10 -1.0914281803507442e-10 5.228816174844851e-08 3.827850986076063e-08 1.5584203644785066e-06 1.0002211901269429 0.9999997688529164 0.9947679112659077 -2.5337257448047853e-10 1.5931531922530416e-10 2.164309050901038e-05 9.113805926247721e-08 -2.2419801238763435e-08 -1.0914137430581235e-10 5.326677693114768e-08 3.869860198361561e-08 1.5671413833699949e-06 1.0002211882400538 0.9999997675989803 0.9947678661365926 -2.533720963049936e-10 1.6086907137359509e-10 2.1643090370995087e-05 -6.76317739657791e-09 -3.077655656498019e-10 -1.0914100732736184e-10 5.229124211866949e-08 3.82791417988112e-08 1.558386828679891e-06
0.212 1.0002209636830703 0.9999996091280864 0.9947733246102987 -2.598883022279466e-10 1.6123799318611822e-10 3.185668403189172e-05 3.393008593313921e-09 -3.4858964859000475e-09 -1.1222786968394003e-10 5.150365600897952e-08 3.798800678364199e-08 1.6013731082685381e-06 1.0002209717845298 0.999999614517439 0.994773518280309 -2.598868138759235e-10 1.5723468965616205e-10 3.1856685343238664e-05 4.0922083121859766e-07 -9.667491814849172e-08 -1.122292857862113e-10 6.400364388651552e-08 4.4475013348016596e-08 1.811169579488166e-06 1.0002209925361334 0.999999628260366 0.9947740143607715 -2.598862590798348e-10 1.471631561956243e-10 3.185668852873076e-05 1.4459614171915446e-06 -3.4984563751021694e-07 -1.1222735435550548e-10 1.3667233509002197e-07 8.74988298545461e-08 3.369678437041686e-06 1.000220963382574 0.9999996089279317 0.9947733174267515 -2.598874743937121e-10 1.6138732902504085e-10 3.185668398228472e-05 -1.1671424673569684e-08 -8.909976094029014e-11 -1.1222924531605578e-10 5.143033796695873e-08 3.7969641830181256e-08 1.6013177501465602e-06 1.00022096640361 0.9999996109393575 0.9947733896463025 -2.5988750861528057e-10 1.598893455855796e-10 3.1856684477160255e-05 1.397407000739805e-07 -3.443240886785536e-08 -1.1222759278785699e-10 5.357971953878935e-08 3.893503321201307e-08 1.6284677758416262e-06 1.000220963409902 0.999999608946135 0.9947733180800477 -2.598871264415791e-10 1.613730803661594e-10 3.185668398744453e-05 -1.0301385827177978e-08 -3.9784021463751433e-10 -1.12227856355654e-10 5.143568674728144e-08 3.7970590982466506e-08 1.6012984141472325e-06
0.222 1.0002206362355153 0.9999993768570976 0.9947812310801308 -1.1416209431258902e-10 1.5878371798541854e-10 4.601962767192741e-05 6.872795363167601e-09 -5.18617772613224e-09 -1.1562488762857302e-10 4.649768054777162e-08 3.4941243830925944e-08 1.5375465388799018e-06 1.0002206488794159 0.9999993852840449 0.994781533152938 -1.1416146713651198e-10 1.5479635090110732e-10 4.601963070639628e-05 6.18003825779304e-07 -1.461899190647107e-07 -1.1562680394508727e-10 7.369481793475068e-08 4.971484064620371e-08 2.0331648772021527e-06 1.0002206812250376 0.9999994067450784 0.9947823059187841 -1.1416253299767498e-10 1.4481655696622052e-10 4.60196379705814e-05 2.1768023875329886e-06 -5.294883206615271e-07 -1.156248368995826e-10 1.984087172975783e-07 1.2599251183296459e-07 4.829065448642025e-06 1.0002206357663588 0.9999993765440125 0.9947812198716183 -1.1416113166684155e-10 1.589326511487007e-10 4.601962755741708e-05 -1.5822699848385413e-08 -4.7593609406890276e-11 -1.1562636644181319e-10 4.6358776076221074e-08 3.490406047574445e-08 1.5363978779344843e-06 1.0002206404824476 0.9999993796899318 0.9947813325426297 -1.1416135121591819e-10 1.574392260507283e-10 4.6019628704352835e-05 2.122559678328691e-07 -5.200492118133885e-08 -1.1562502222953076e-10 5.1301626257660406e-08 3.724826538660378e-08 1.6119545962343791e-06 1.0002206358090258 0.9999993765724868 0.994781220890969 -1.1416124652145736e-10 1.589181159143851e-10 4.601962756811646e-05 -1.375862235741426e-08 -5.146443130401321e-10 -1.1562529062473785e-10 4.636796597633326e-08 3.4905579312222555e-08 1.5364425240929726e-06
0.232 1.0002201679489973 0.999999043693085 0.9947925029015988 -4.740992059712849e-10 1.5827932251730397e-10 6.524523815158442e-05 1.3964323623021005e-08 -7.602918036715673e-09 -1.1930699147052316e-10 3.852874736556698e-08 3.007685431708357e-08 1.3754266927706628e-06 1.0002201873673713 0.9999990566594166 0.9947929664618042 -4.740992047933277e-10 1.5435565539714896e-10 6.524524421633909e-05 9.185715454736426e-07 -2.173318457829263e-07 -1.1930877745463556e-10 9.342322805868123e-08 6.134090837208278e-08 2.452804838351824e-06 1.0002202369763837 0.9999990896357455 0.9947941507479173 -4.741011708614304e-10 1.445955919154296e-10 6.524525847664714e-05 3.222123154086841e-06 -7.878069238885383e-07 -1.19307254497651e-10 2.921508672143061e-07 1.855774803267631e-07 7.061347817679243e-06 1.0002201672281905 0.9999990432111583 0.9947924856943383 -4.740989095735707e-10 1.58425965419492e-10 6.524523792146014e-05 -1.9646010584948538e-08 3.848802090564945e-11 -1.1930841779551959e-10 3.824490243502361e-08 2.998631225771686e-08 1.371243592385708e-06 1.0002201744730246 0.9999990480530023 0.9947926586446029 -4.740989064378992e-10 1.5695455300299227e-10 6.524524022064312e-05 3.18069289677138e-07 -7.723124599798367e-08 -1.1930759247495876e-10 4.98660813781355e-08 3.58120905440971e-08 1.5675179035738465e-06 1.0002201672937445 0.9999990432549888 0.99479248725926 -4.740986622299885e-10 1.5841170151022397e-10 6.524523794264352e-05 -1.65892189003127e-08 -6.560406706488349e-10 -1.1930751936678767e-10 3.826124279364035e-08 2.998957042687518e-08 1.3714716712633582e-06
0.242 1.0002195106375478 0.9999985752397886 0.9948082935236262 -1.5958125687289919e-09 1.6186716694228617e-10 9.078880860709942e-05 2.6256776312474368e-08 -1.0965848174022295e-08 -1.2324867564349296e-10 3.332030166219967e-08 2.7213262881848355e-08 1.1962575938665802e-06 1.000219539988458 0.999998594875166 0.9948089935215761 -1.5958117674754796e-09 1.5907282674501352e-10 9.078882025963265e-05 1.3425900555300011e-06 -3.1765281651103106e-07 -1.232501895400068e-10 1.2967283091839552e-07 8.425965033074883e-08 3.2513352964629334e-06 1.0002196148653855 0.9999986447400275 0.9948107792993938 -1.5958117640850363e-09 1.5236581478694622e-10 9.078884722531204e-05 4.688674054221217e-06 -1.1524114984196675e-06 -1.2324897848823775e-10 4.297513213003067e-07 2.740966610109026e-07 1.0350203805944346e-05 1.0002195095475956 0.999998574509683 0.9948082675291248 -1.5958128980443264e-09 1.6197248720949787e-10 9.078880816256561e-05 -2.2676056504002744e-08 2.0551164002444361e-10 -1.2324968265787747e-10 3.274303134888808e-08 2.698482773551958e-08 1.1848856809127803e-06 1.0002195205012419 0.9999985818439403 0.9948085287651529 -1.5958125269288827e-09 1.6091783599797906e-10 9.078881259245558e-05 4.689179114629621e-07 -1.1276812966750962e-07 -1.2324923140524516e-10 5.68446564687197e-08 3.979175494294697e-08 1.641270630133872e-06 1.0002195096467228 0.9999985745760861 0.9948082698932358 -1.5958128396894563e-09 1.6196202531368943e-10 9.078880820332608e-05 -1.8225640967718293e-08 -8.098463774236836e-10 -1.2324919511238378e-10 3.277132153893602e-08 2.6993360552115747e-08 1.1855341859501869e-06
0.252 1.0002186050382182 0.9999979291884515 0.9948300197593325 -2.9821725377367524e-09 1.6392409423027404e-10 0.0001239962267923531 4.556252037487275e-08 -1.5545128701158067e-08 -1.2742678473893326e-10 3.989208556998066e-08 3.176690649345414e-08 1.185233140449256e-06 1.0002186487074909 0.9999979584572236 0.9948310600215245 -2.982171650161354e-09 1.6405928581330354e-10 0.00012399624893649254 1.9288033840498035e-06 -4.565012680962162e-07 -1.274277694848988e-10 1.8650722996989492e-07 1.2132833718312142e-07 4.56377697044109e-06 1.000218759943261 0.9999980326725019 0.9948337098497649 -2.982169897822893e-09 1.6517942212676908e-10 0.0001239962995595282 6.706916789905094e-06 -1.6575611418824597e-06 -1.274267647884747e-10 6.255879889701615e-07 4.0095341998912856e-07 1.5038693739713932e-05 1.0002186034158407 0.999997928099663 0.994829981112212 -2.982172991706926e-09 1.6392229512547032e-10 0.00012399622594480488 -2.4482552706806095e-08 5.130010084787166e-10 -1.2742749550147018e-10 3.901532619152616e-08 3.132477561648397e-08 1.161940071514638e-06 1.0002186197178753 0.9999979390354957 0.9948303694479895 -2.982172628519107e-09 1.6395120712706936e-10 0.00012399623438148538 6.790870026171154e-07 -1.6189348827392538e-07 -1.2742681976783407e-10 7.752836318211413e-08 5.3238080808203775e-08 2.018136859910285e-06 1.0002186035633922 0.9999979281986896 0.9948299846270832 -2.9821730950694886e-09 1.639217637189115e-10 0.00012399622602231154 -1.8111877417301946e-08 -9.464987466649788e-10 -1.274272957620468e-10 3.905172339355509e-08 3.134239968183329e-08 1.1632282869460535e-06
0.262 1.0002173803757324 0.9999970550063751 0.9948593709878231 -4.454664025772416e-09 1.613007454221049e-10 0.00016622008726424825 7.388069234994426e-08 -2.1645372564035563e-08 -1.318186492392481e-10 5.6810170561507556e-08 4.315657331734448e-08 1.4732026146484775e-06 1.0002174443419347 0.999997097958682 0.9948608926334425 -4.45466472905817e-09 1.6620786758132948e-10 0.00016622012864337055 2.72322999734048e-06 -6.45118350591438e-07 -1.3182028741761558e-10 2.672155860653672e-07 1.7450508641728785e-07 6.479868217095334e-06 1.0002176070174509 0.9999972066937745 0.9948647624889435 -4.454665165085012e-09 1.8001761533673333e-10 0.0001662202223147118 9.431509276050676e-06 -2.344566996678641e-06 -1.3181904984153052e-10 8.974083349299642e-07 5.778215919217784e-07 2.1549545231358275e-05 1.00021737799819 0.9999970534078119 0.9948593144305448 -4.454664210118198e-09 1.6112401567383664e-10 0.0001662200856758351 -2.4716619579119477e-08 1.0532001632373528e-09 -1.3181941430363438e-10 5.5682617452706285e-08 4.2462788590288526e-08 1.438530939925322e-06 1.0002174018847065 0.9999970694613941 0.9948598826470664 -4.454664162650355e-09 1.6291914235516346e-10 0.0001662201014689902 9.65459166016024e-07 -2.2853357894493683e-07 -1.318190161180254e-10 1.1054870655900876e-07 7.534819133457322e-08 2.7529148952892442e-06 1.0002173782144248 0.9999970535532055 0.994859319574381 -4.454663964459547e-09 1.611393807035517e-10 0.00016622008582031393 -1.5748917428137132e-08 -1.0098185999658398e-09 -1.3181946556438439e-10 5.572207932269601e-08 4.249123017468226e-08 1.4402995118385931e-06
0.272 1.0002157547831834 0.9999958942375933 0.9948982979797845 -6.901520405250461e-09 1.5979709291095597e-10 0.00021870453004977692 1.1322839893332892e-07 -2.959500215758449e-08 -1.3640406938635076e-10 7.649424059029524e-08 5.670136720479915e-08 1.952836877764926e-06 1.0002158470456994 0.9999959563050956 0.9949004892142473 -6.901522046451801e-09 1.71913864865161e-10 0.00021870460561239312 3.7786859454905186e-06 -8.966062918472725e-07 -1.3640566831561423e-10 3.765306284127449e-07 2.4672457378076246e-07 9.099629662404543e-06 1.0002160812843524 0.9999961131608183 0.9949060525629868 -6.901524324878898e-09 2.0483806287977148e-10 0.0002187047752023784 1.3039682689207149e-05 -3.2617366509651502e-06 -1.364049454860244e-10 1.267130514785551e-06 8.192585405274689e-07 3.039999362814375e-05 1.0002157513522143 0.9999958919264649 0.9948982164950683 -6.901520422248932e-09 1.5935554643859914e-10 0.0002187045271426531 -2.326971265812444e-08 1.960772249667548e-09 -1.3640459128213697e-10 7.496195499009157e-08 5.563852255530026e-08 1.9074863648354867e-06 1.0002157858167242 0.9999959151322392 0.9948990350217148 -6.901520796580488e-09 1.6382116154312038e-10 0.00021870455602718053 1.3472512004945014e-06 -3.1724437716485505e-07 -1.3640482358289656e-10 1.5385851219714594e-07 1.0445502199646871e-07 3.79506757205452e-06 1.0002157516642631 0.9999958921366718 0.9948982239061495 -6.901520438953683e-09 1.5939498694315457e-10 0.00021870452740699407 -1.0854573536357822e-08 -9.072266656821431e-10 -1.3640541787612808e-10 7.500726388319896e-08 5.568190360231124e-08 1.909510062666318e-06
0.282 1.0002136368165864 0.9999943815855188 0.9949489752386373 -1.1348001405524632e-08 1.6371170334548843e-10 0.0002824432827819025 1.6536374756101304e-07 -3.973252544116431e-08 -1.4116428087626377e-10 9.376088646297901e-08 6.873731621790405e-08 2.4570772388303968e-06 1.000213767881056 0.9999944699183091 0.9949520823754795 -1.1348001359863012e-08 1.8764587578340326e-10 0.0002824434175991691 5.153505706719749e-06 -1.2257288766936415e-06 -1.4116573201403863e-10 5.213481665912973e-07 3.424629609059717e-07 1.2566019714608131e-05 1.0002141000321079 0.9999946927446774 0.9949599570309777 -1.13480014461249e-08 2.518482314284699e-10 0.00028244371795582116 1.7727005459383334e-05 -4.463705915667557e-06 -1.411653592587468e-10 1.7611547388806291e-06 1.1429244365741367e-06 4.221004956769839e-05 1.0002136319401447 0.999994378294647 0.99494885963477 -1.1348000934267354e-08 1.6283563905420675e-10 0.00028244327758500235 -2.0515142462487355e-08 3.419551062001737e-09 -1.4116455237512346e-10 9.147798848845406e-08 6.705752391060937e-08 2.3976757610649573e-06 1.0002136809163404 0.9999944113322692 0.9949500206992353 -1.1348001560057245e-08 1.7167992570362754e-10 0.0002824433291905281 1.845410519989773e-06 -4.331350218255502e-07 -1.411649312901693e-10 2.0771618334402916e-07 1.404586859500087e-07 5.1117416799683e-06 1.000213632383667 0.9999943785939711 0.9949488701491815 -1.1348001270719165e-08 1.6291478928589689e-10 0.00028244327805772946 -3.608221363980339e-09 -5.02353837260598e-10 -1.4116546646801845e-10 9.153622013985036e-08 6.712419831490116e-08 2.3998237690841028e-06
0.292 1.0002109282558456 0.999992446914992 0.9950137319558408 -1.7837920041865905e-08 1.6763427380069212e-10 0.0003580172994725296 2.3157392931150813e-07 -5.239313983665966e-08 -1.4608135565622431e-10 1.051547046096726e-07 7.673411710999062e-08 2.8628071564647687e-06 1.000211111664327 0.9999925707515105 0.9950180713831339 -1.7837918150216348e-08 2.1088367507039517e-10 0.0003580175346015115 6.9095109612558115e-06 -1.648512270890364e-06 -1.4608245814299958e-10 7.105615849006461e-07 4.6761526120919857e-07 1.707524306186434e-05 1.0002115755812542 0.9999928825360422 0.9950290483505586 -1.7837915173641205e-08 3.261565488882026e-10 0.00035801805532022685 2.370029529696333e-05 -6.010027985551205e-06 -1.4608238432673883e-10 2.4100978608727377e-06 1.5694356071082775e-06 5.770463616033195e-05 1.0002109214280923 0.9999924422988328 0.9950135704150691 -1.7837918931966097e-08 1.660483483438859e-10 0.0003580172903933316 -1.7454288319159405e-08 5.661662483218459e-09 -1.4608135503693365e-10 1.0147350131789315e-07 7.39875343291041e-08 2.7816369978057177e-06 1.000210989989866 0.9999924886328465 0.9950151925582523 -1.783791966409491e-08 1.8205100453351781e-10 0.0003580173804990149 2.4818025560201264e-06 -5.817251180365132e-07 -1.460813182409747e-10 2.746189753718965e-07 1.8485295389127116e-07 6.726824957351072e-06 1.0002109220491022 0.9999924427187078 0.9950135851077967 -1.7837919615353463e-08 1.6619214310660101e-10 0.00035801729122011673 5.197017401358274e-09 3.853758355629983e-10 -1.460819584051486e-10 1.0155630470038726e-07 7.409062776318371e-08 2.783736538660179e-06
0.302 1.00020752832695 0.999990018269778 0.9950949490212231 -2.5936962015572383e-08 1.6569456320054462e-10 0.0004454237644616353 3.1264673295474143e-07 -6.790016471314169e-08 -1.5113818667680743e-10 1.0869773860408653e-07 7.921584579623483e-08 3.089385407162977e-06 1.0002077812123282 0.9999901893261339 0.9951009196875134 -2.59369604027338e-08 2.380930963975471e-10 0.0004454241647855847 9.109269914421453e-06 -2.1816260047968914e-06 -1.511389707882796e-10 9.54636375174665e-07 6.292412338041791e-07 2.2875931804712678e-05 1.000208419570172 0.9999906191155024 0.9951159928325217 -2.5936959688196412e-08 4.3034677001091827e-10 0.000445425047133318 3.1167563202464397e-05 -7.962929026037367e-06 -1.511395413483677e-10 3.248155486772406e-06 2.1220283491441205e-06 7.770526707147815e-05 1.0002075189072486 0.9999900118896559 0.9950947266266743 -2.5936961323763475e-08 1.6303703411861224e-10 0.0004454237489818826 -1.5646182159120832e-08 8.953636458155999e-09 -1.5113787348319462e-10 1.023921138681624e-07 7.458931054503307e-08 2.9706900973829438e-06 1.000207613478433 0.9999900759168848 0.9950969594262581 -2.5936961936001834e-08 1.898448415992394e-10 0.0004454239025371969 3.2782812338285588e-06 -7.687322853871509e-07 -1.511377897120184e-10 3.589081677653703e-07 2.4049711208476504e-07 8.725432225393928e-06 1.0002075197640217 0.9999900124699872 0.9950947468546562 -2.5936961779452936e-08 1.632783056278651e-10 0.00044542375039140724 1.4215702872924065e-08 1.9688986508518853e-09 -1.51138558918886e-10 1.0251599530069701e-07 7.474689365977069e-08 2.9724825759719186e-06
0.312 1.0002033393492773 0.9999870259078922 0.9951949230512646 -3.584268745838997e-08 1.6167809648342518e-10 0.0005439166615119357 4.089505153073479e-07 -8.656548813460198e-08 -1.5631968228190206e-10 1.0479416551661058e-07 7.636358409662161e-08 3.1089042478827107e-06 1.0002036829852412 0.9999872587672528 0.9952030189092759 -3.584268772110976e-08 2.7516560573859485e-10 0.0005439173255068179 1.1812583060022499e-05 -2.8415426916790805e-06 -1.5632100441513728e-10 1.265151489410058e-06 8.353007334316807e-07 3.0256399534302428e-05 1.0002045485605267 0.9999878425707995 0.9952234139484453 -3.5842691341473454e-08 5.757841151916536e-10 0.0005439187832806533 4.032499855748476e-05 -1.0384208852782929e-05 -1.5632144459178054e-10 4.312237426624367e-06 2.8260828820068524e-06 0.00010310603281592848 1.0002033265412347 0.9999870172171478 0.9951946213129209 -3.5842687156482734e-08 1.5750934637129881e-10 0.0005439166358051689 -1.699564230678341e-08 1.3565130353639122e-08 -1.5631970151627685e-10 9.345705883834336e-08 6.833153553771368e-08 2.919563874349825e-06 1.0002034551044727 0.9999871044146668 0.99519765010819 -3.584268838489883e-08 1.9955214801731775e-10 0.000543916890703139 4.255570114274677e-06 -9.997924107959805e-07 -1.563194568138581e-10 4.661612830993493e-07 3.112452753351685e-07 1.1243981651140099e-05 1.00020332770622 0.999987018007668 0.9951946487581934 -3.5842687550529105e-08 1.5788773636538762e-10 0.0005439166381456782 2.1749950139512683e-08 4.465038600597552e-09 -1.5632038574426937e-10 9.364302105606503e-08 6.8566526658921e-08 2.920718477120892e-06
0.322 1.0001982735985833 0.9999834072046675 0.9953157029095103 -4.805871512231208e-08 1.6283052476890552e-10 0.0006518846589593101 5.205008373072843e-07 -1.0870120442929505e-07 -1.6161312130728895e-10 9.747027615223912e-08 7.081353171724947e-08 2.9679941093145947e-06 1.000198733908977 0.9999837196820027 0.9953265246354613 -4.8058715718000414e-08 3.3220446880889865e-10 0.0006518857302666294 1.5072211476581288e-05 -3.6435023786408747e-06 -1.616145920586685e-10 1.654261232640088e-06 1.0942924971919504e-06 3.952219114019562e-05 1.0001998907273821 0.9999845012925213 0.9953537256512655 -4.80587183242488e-08 7.800179721539162e-10 0.000651888074376916 5.134141858649899e-05 -1.3331371352174126e-05 -1.6161499393817202e-10 5.640772788068855e-06 3.708375390703041e-06 0.00013483552336453498 1.0001982564304768 0.9999833955346338 0.9953152993143032 -4.8058715168655396e-08 1.566053248859949e-10 0.0006518846174394827 -2.3526644830460948e-08 1.9718988731522696e-08 -1.6161282011359405e-10 7.635914242239176e-08 5.6498572368761046e-08 2.6389080004208607e-06 1.000198428721788 0.9999835125991402 0.9953193496794662 -4.805871584812069e-08 2.1937548996417981e-10 0.0006518850289933145 5.4318773870429105e-06 -1.280122802349782e-06 -1.6161265658719942e-10 6.022381942748387e-07 4.0126255055078653e-07 1.4441398765063468e-05 1.0001982579920747 0.9999833965961767 0.9953153360249624 -4.8058715346783096e-08 1.571708430693717e-10 0.0006518846212197805 2.5961513082393477e-08 8.04804952014923e-09 -1.616139484335057e-10 7.663218495167935e-08 5.683649018834541e-08 2.6390563167828903e-06
0.332 1.0001922609503142 0.9999791121120402 0.9954589092252446 -6.209972213989908e-08 1.6859766868416663e-10 0.0007667911444822667 6.470487611572708e-07 -1.3464067161455125e-07 -1.6700525504096458e-10 9.485591091819007e-08 6.797054186041561e-08 2.8075339464693087e-06 1.000192868935984 0.9999795255653123 0.9954731744378229 -6.209972118008423e-08 4.1167894335645274e-10 0.0007667928246058242 1.8929158349635035e-05 -4.600337766339303e-06 -1.6700705661302563e-10 2.13405962285159e-06 1.4147966878120119e-06 5.097333205776035e-05 1.0001943931798372 0.9999805572227478 0.9955089459024425 -6.209971987328769e-08 1.0533692195144622e-09 0.0007667964899621552 6.434125601563005e-05 -1.6853192489179726e-05 -1.6700774146328743e-10 7.272046718345495e-06 4.795963164710232e-06 0.00017381141674110046 1.0001922382584425 0.9999790966599135 0.9954583768398824 -6.209972181242456e-08 1.5965934343449082e-10 0.0007667910793031118 -3.711591421809917e-08 2.7526553234336756e-08 -1.6700506239115384e-10 5.623684724325686e-08 4.288938567246107e-08 2.2056145508253203e-06 1.0001924659319086 0.999979251627744 0.9954637185176187 -6.209972188479462e-08 2.497732011429766e-10 0.0007667917251651418 6.821370893205176e-06 -1.6141459096111755e-06 -1.6700527529639e-10 7.723860223792105e-07 5.143321393669208e-07 1.846567376162352e-05 1.0001922403225252 0.9999790980655202 0.9954584252662586 -6.209972190094237e-08 1.6047143218099825e-10 0.0007667910852384043 2.5121995075303856e-08 1.2788886772088987e-08 -1.67006555770244e-10 5.6612805851388536e-08 4.333345421591193e-08 2.204536087158707e-06
0.342 1.0001852566898097 0.9999741087354905 0.995625552073139 -7.632256688182497e-08 1.7253486815726546e-10 0.0008851961413489937 7.883152062031522e-07 -1.6476180813321734e-07 -1.7248541322741935e-10 1.0526714948870589e-07 7.365654247487586e-08 2.846192498293691e-06 1.000186048728521 0.9999746482922138 0.9956441032140714 -7.632256601217457e-08 5.085071825096554e-10 0.0008851987017501283 2.3408021753628257e-05 -5.7212428860568455e-06 -1.7248764167352821e-10 2.7159524906201558e-06 1.805038226002015e-06 6.488718472918214e-05 1.0001880292915406 0.999975991111736 0.995690505376341 -7.632256400044894e-08 1.394148690056357e-09 0.0008852042726385817 7.938766237239495e-05 -2.098504696186693e-05 -1.7248828674025504e-10 9.242141955765248e-06 6.114787794569298e-06 0.00022089147955049024 1.0001852271064289 0.9999740885552513 0.995624859230711 -7.632256664512174e-08 1.6017577111255269e-10 0.0008851960419274789 -5.9076713863232404e-08 3.691869458114666e-08 -1.724854178030609e-10 4.456020694902305e-08 3.534632818204193e-08 1.780537379324398e-06 1.0001855238524073 0.9999742908914329 0.9956318092137058 -7.632256611538299e-08 2.8476020731570964e-10 0.0008851970267884495 8.432768465420506e-06 -2.0050964053976227e-06 -1.724859977229171e-10 9.808675675412426e-07 6.535665323745607e-07 2.3435255829695354e-05 1.000185229797438 0.9999740903909972 0.9956249222539327 -7.632256688678245e-08 1.6129891284098602e-10 0.0008851960509820456 1.8012518332535823e-08 1.859039662267568e-08 -1.724869485904925e-10 4.493562571098079e-08 3.574900316714728e-08 1.7790875500093472e-06
0.352 1.0001772487449323 0.9999683884967268 0.9958158651772522 -8.904875642750725e-08 1.7310885072583538e-10 0.0010028734771249889 9.443445345072954e-07 -1.9950024513044725e-07 -1.7804492937190398e-10 1.2950753941800355e-07 8.892554401631973e-08 3.2490744248769738e-06 1.0001782667214607 0.9999690831654293 0.9958396741872144 -8.904875752324335e-08 6.200544624382836e-10 0.0010028772679719195 2.8512871779574793e-05 -7.010587519808171e-06 -1.7804688312003695e-10 3.4101249374775503e-06 2.272536532118824e-06 8.150452735415418e-05 1.0001808053044412 0.9999708072544897 0.9958990696419678 -8.904875877909699e-08 1.7965439534129713e-09 0.0010028854958311626 9.646744623686542e-05 -2.5744403365972015e-05 -1.7804805134627498e-10 1.1582712442858721e-05 7.688157144157433e-06 0.00027682062433133397 1.0001772106923736 0.9999683624942542 0.9958149752798438 -8.904875618710162e-08 1.5666061403667797e-10 0.0010028733297929762 -8.96372981221138e-08 4.758916573439509e-08 -1.7804488861951844e-10 5.301251338817252e-08 4.097979388830474e-08 1.6127893748445285e-06 1.000177592293159 0.9999686231391623 0.9958238997165447 -8.904875607002899e-08 3.224421496523642e-10 0.0010028747888124667 1.0268176939406861e-05 -2.4546374541928545e-06 -1.780454888674516e-10 1.2310828187684375e-06 8.215199782198498e-07 2.9436463540773752e-05 1.0001772141538583 0.9999683648596958 0.9958150562298603 -8.904875626275642e-08 1.58155635149674e-10 0.0010028733432123895 4.429992017764229e-09 2.5134617517084607e-08 -1.7804602722004016e-10 5.315544123609108e-08 4.1072485577112284e-08 1.6149161478116992e-06
0.362 1.0001682635083373 0.9999619702875593 0.9960291760508361 -9.913311177007709e-08 1.7587862554389958e-10 0.001115027826918431 1.1157528500623071e-06 -2.393377115091481e-07 -1.8367560439632545e-10 1.6232995825168174e-07 1.1034483233777724e-07 3.9873345129748525e-06 1.0001695547381477 0.9999628529275298 0.9960593449872721 -9.913311337778342e-08 7.49002864393628e-10 0.0011150332792084295 3.4223954337475304e-05 -8.466892998015188e-06 -1.836776634671278e-10 4.225052210772852e-06 2.823769127275798e-06 0.00010101549313178283 1.0001727653979358 0.9999650371281243 0.9961343943254083 -9.913311655854576e-08 2.2553478856837e-09 0.0011150450856739704 0.00011547951390675886 -3.112695585274433e-05 -1.8367855143099876e-10 1.4318755741160947e-05 9.535185919243054e-06 0.0003421758464587493 1.000168215200688 0.9999619372209347 0.9960280475201033 -9.913311225047508e-08 1.5477790191634076e-10 0.00111502761482613 -1.2755799652563106e-07 5.8969653842397927e-08 -1.836751495944262e-10 7.200826639363666e-08 5.3827806941040755e-08 1.8281408816609867e-06 1.00016869950982 0.9999622685845244 0.9960393621244178 -9.913311232309811e-08 3.6742370467873936e-10 0.0011150297145308009 1.2322131754751049e-05 -2.962514880049613e-06 -1.8367624889580903e-10 1.5258050926016984e-06 1.0203811450436511e-06 3.652631279055203e-05 1.0001682195951564 0.999961940229085 0.99602815018026 -9.913311210740842e-08 1.5669588633270823e-10 0.0011150276341452133 -1.4442224709620192e-08 3.1861155295436645e-08 -1.8367705147550066e-10 7.197085288639107e-08 5.362648293478182e-08 1.839051999337995e-06
0.372 1.0001583694189273 0.9999549030225188 0.9962638301565571 -1.0533518762382468e-07 1.84460473926558e-10 0.0012166027805900368 1.303671131331693e-06 -2.8475403435965583e-07 -1.8937065125846505e-10 1.9911381768190733e-07 1.3462919661302165e-07 4.923232963532503e-06 1.0001599863399788 0.9999560101524696 0.996301586971637 -1.0533518804879927e-07 8.947064727882381e-10 0.0012166103984143112 4.049553493360746e-05 -1.0082090003345721e-05 -1.8937317848719452e-10 5.166936144452157e-06 3.4637409085972316e-06 0.0001235469654138139 1.0001639944351743 0.9999587413651193 0.9963952316486088 -1.0533518734205075e-07 2.7583847422562747e-09 0.0012166268567640292 0.0001362284279737316 -3.710387378416975e-05 -1.8937365564661374e-10 1.7466460124205493e-05 1.1669220054674404e-05 0.00041731578997106596 1.0001583088722548 0.9999548615082712 0.9962624165617783 -1.0533518830530347e-07 1.582989984211049e-10 0.0012166024839934146 -1.7010587457077185e-07 7.025297293345889e-08 -1.893701154666822e-10 8.903385089917668e-08 6.557451762330548e-08 2.2299630863396593e-06 1.0001589157077477 0.999955277404485 0.996276585231585 -1.0533518878493976e-07 4.2190466771420097e-10 0.001216605419393359 1.4580809771396358e-05 -3.5262815246400693e-06 -1.8937126679111593e-10 1.867222832737644e-06 1.2519880737006427e-06 4.473568202005962e-05 1.000158314380248 0.999954865285033 0.9962625451572565 -1.0533518858647262e-07 1.6067714079120243e-10 0.0012166025110104078 -3.601647015661281e-08 3.799263004065101e-08 -1.893719286518271e-10 8.898948933029464e-08 6.52078653033993e-08 2.252682574519134e-06
0.382 1.0001476776210674 0.9999472661046207 0.9965171832997481 -1.059474187913426e-07 1.949952058224486e-10 0.0013026545722249119 1.5093957715990697e-06 -3.361398616373074e-07 -1.9512435759700395e-10 2.380007673047543e-07 1.6046068722833438e-07 5.944860426557141e-06 1.0001496772437042 0.9999486375412151 0.9965638721536224 -1.0594741754975008e-07 1.0469920625462422e-09 0.0013026649124952344 4.725531081402065e-05 -1.1841170484770148e-05 -1.9512699465916693e-10 6.2390604418357844e-06 4.195467627548295e-06 0.0001491542278457173 1.0001546177622291 0.999952009615135 0.9966793031801492 -1.0594741367266407e-07 3.2785472834011002e-09 0.0013026872019366103 0.00015842453170627013 -4.3620599202712377e-05 -1.951273962763259e-10 2.1031278141097433e-05 1.4096363856246307e-05 0.0005023418940319957 1.000147602672602 0.9999472146302736 0.9965154336873349 -1.0594741881850466e-07 1.6359640366475394e-10 0.0013026541692582002 -2.133899791318479e-07 8.047145762956952e-08 -1.9512373541117017e-10 9.864319220778331e-08 7.226526120712768e-08 2.5859024933383216e-06 1.0001483536200495 0.9999477301480458 0.9965329650933499 -1.0594741938693921e-07 4.799233634384411e-10 0.0013026581561392597 1.7021568479927288e-05 -4.141127012876816e-06 -1.9512437559839904e-10 2.2567268481879527e-06 1.5176333960337463e-06 5.407292621406647e-05 1.0001476094909523 0.9999472193133025 0.9965155928552746 -1.0594741927803208e-07 1.6645038979310808e-10 0.001302654205965137 -5.663733651420115e-08 4.261387520789711e-08 -1.951254701582009e-10 9.885406060764596e-08 7.190612904347082e-08 2.6237547403804346e-06
0.392 1.0001363393097955 0.9999391675257163 0.9967856699597788 -9.961482890977909e-08 2.02034174802619e-10 0.001368752067986342 1.7339040476292896e-06 -3.936798428798989e-07 -2.0093189566257758e-10 2.794157758555054e-07 1.8822077714093502e-07 7.002879960251564e-06 1.0001387824330066 0.9999408458554723 0.996842735712044 -9.961482773204017e-08 1.191791969210299e-09 0.0013687657061530415 5.440578406858595e-05 -1.3722320109301452e-05 -2.0093481251816652e-10 7.441221635948859e-06 5.019515952340513e-06 0.0001778162580874523 1.000144797735331 0.9999449580627335 0.9969833475245364 -9.961482590865484e-08 3.778787772136408e-09 0.001368795036018919 0.00018169155406506563 -5.059749615130514e-05 -2.0093507383535546e-10 2.500652309726278e-05 1.6814353581649665e-05 0.0005970739714755361 1.000136247645813 0.999939104468545 0.9967835293985644 -9.961482848479864e-08 1.6553667379676597e-10 0.0013687515359807711 -2.5290868631601074e-07 8.862360259746172e-08 -2.009313512777286e-10 9.920414244715363e-08 7.26675124396075e-08 2.7763294479438134e-06 1.0001371657741123 0.9999397357804628 0.9968049714029875 -9.961482880935678e-08 5.331584894532141e-10 0.0013687567977925703 1.9613049869408682e-05 -4.799847903289938e-06 -2.0093204575646922e-10 2.694575786528038e-06 1.8177865408100935e-06 6.452624754395574e-05 1.0001362559851126 0.9999391102055457 0.9967837241385678 -9.961482882416668e-08 1.688545055952153e-10 0.0013687515844427107 -7.212332085232531e-08 4.479768183340028e-08 -2.0093336476771845e-10 1.0013521170669265e-07 7.260899626791623e-08 2.8349905743680653e-06
0.402 1.000124539738404 0.9999307395856036 0.9970649467851035 -8.627066511224464e-08 2.0565057080907587e-10 0.0014113565938525302 1.9773557405428823e-06 -4.572286406915545e-07 -2.0679032578708744e-10 3.248884232553048e-07 2.1910707802474313e-07 8.098431080584541e-06 1.0001274899600074 0.9999327694872071 0.9971339136982658 -8.627066513374822e-08 1.3195723168632432e-09 0.0014113740761891188 6.182771714300431e-05 -1.5697576057926274e-05 -2.0679324389810815e-10 8.769422859744738e-06 5.933749615600806e-06 0.0002094326777936214 1.0001347270219796 0.9999377246338226 0.9973032436298517 -8.627066671507781e-08 4.224078135658413e-09 0.0014114115815629991 0.00020558170869804646 -5.793246993813392e-05 -2.0679400183360315e-10 2.9372775726604435e-05 1.9812003407936103e-05 0.0007010406900965966 1.0001244289298485 0.9999306632370069 0.9970623571275278 -8.627066452544785e-08 1.645464057521699e-10 0.0014113559111829988 -2.8418835555373897e-07 9.382731910973296e-08 -2.0678961970549292e-10 9.139753582656024e-08 6.725265214079222e-08 2.764705824115052e-06 1.0001255384294312 0.9999314273517165 0.9970882890357674 -8.627066504017467e-08 5.78477859215136e-10 0.0014113626607283169 2.231597277936333e-05 -5.49298777924996e-06 -2.067909336576125e-10 3.179628929484121e-06 2.1518861983126973e-06 7.606248947505518e-05 1.0001244390112125 0.9999306701835182 0.9970625927325181 -8.627066511256817e-08 1.6828326142778884e-10 0.0014113559733710786 -7.839274080646787e-08 4.375539236951859e-08 -2.0679169475074093e-10 9.390996668431716e-08 6.803747819880832e-08 2.8539190986468997e-06
0.412 1.0001124892498032 0.9999221324885381 0.9973501016425229 -6.696994384170273e-08 2.0924670447592342e-10 0.0014281359798932528 2.238622141191574e-06 -5.262103179101824e-07 -2.126970441986767e-10 3.75796737144034e-07 2.5417398799394585e-07 9.258199682266671e-06 1.0001160118159618 0.9999245599354529 0.997432546831301 -6.696994404923655e-08 1.4250008653777862e-09 0.0014281577656441481 6.93854641473314e-05 -1.773400198089516e-05 -2.127004160856586e-10 1.0215898588889697e-05 6.933323181239251e-06 0.00024382300733254278 1.0001246191007076 0.9999304621950709 0.9976342019292848 -6.696994605390318e-08 4.586038628617309e-09 0.0014282043819633414 0.0002295973195897486 -6.550545738488647e-05 -2.1270134816010947e-10 3.409820821936095e-05 2.3069300363808135e-05 0.0008134865123088415 1.0001123567940122 0.9999220410829602 0.9973470024834782 -6.696994335883954e-08 1.6434885216418878e-10 0.001428135128225454 -3.0346338517387674e-07 9.546780789498902e-08 -2.1269628814627381e-10 7.740529828903348e-08 5.760828862052644e-08 2.565177007414512e-06 1.0001136825541448 0.9999229555521947 0.997378025317334 -6.696994375150922e-08 6.163668827450478e-10 0.0014281435453999047 2.5084574712005852e-05 -6.209164585159383e-06 -2.126973970867854e-10 3.709256994448228e-06 2.518276632590232e-06 8.862372995467743e-05 1.0001123688452873 0.9999220493997283 0.9973472844525855 -6.69699435920128e-08 1.6843052944933471e-10 0.0014281352058119808 -7.212479765498622e-08 3.898047579750267e-08 -2.1269856289356096e-10 8.309928728746488e-08 6.025081643680991e-08 2.7016038254899936e-06
0.422 1.0001004120527304 0.9999135063319342 0.9976359111237089 -4.309381533512817e-08 2.1319342065444472e-10 0.0014181743780846822 2.5149081052954187e-06 -5.995714960028287e-07 -2.1865120098809114e-10 4.3259686833635304e-07 2.937505046720848e-07 1.051124284656476e-05 1.000104572606486 0.9999163777158422 0.997733433844381 -4.3093814428214425e-08 1.5014770971622491e-09 0.0014182007776161697 7.693377111248825e-05 -1.9795313318594146e-05 -2.1865496047552973e-10 1.1769423695985378e-05 8.010875810337777e-06 0.0002807309202648069 1.000114696730043 0.9999233302980148 0.9979710082272261 -4.3093813466802595e-08 4.8398258538232715e-09 0.0014182571080118777 0.0002532172278286667 -7.318447178810753e-05 -2.1865582808369082e-10 3.913976240710249e-05 2.6558098508803835e-05 0.000933397184586109 1.0001002554191096 0.9999133980788643 0.9976322409181148 -4.3093814423081696e-08 1.6557188033892488e-10 0.001418173344789022 -3.08315006692059e-07 9.330603486888779e-08 -2.1865052298923578e-10 6.042431058584398e-08 4.6089230383195764e-08 2.224001553162136e-06 1.0001018225661633 0.9999144806739688 0.9976689661071962 -4.309381443580067e-08 6.448650654403288e-10 0.0014181835527134039 2.786861318498162e-05 -6.935582964618662e-06 -2.1865191899701144e-10 4.279428230692027e-06 2.914270494743696e-06 0.00010212563910694787 1.0001002696707237 0.9999134079289326 0.9976325748551055 -4.3093814495596134e-08 1.6990146180855704e-10 0.0014181734389265913 -5.13746626114896e-08 3.035139900559437e-08 -2.1865231138278477e-10 7.20957616808344e-08 5.236104565636273e-08 2.4359740582467023e-06
0.432 1.0000885337513883 0.9999050222066358 0.9979171241741617 -1.607191015397661e-08 2.1463226640221493e-10 0.0013820517958170447 2.8016132803404356e-06 -6.758090402824728e-07 -2.2465203121942373e-10 4.947204220189294e-07 3.3737796169593983e-07 1.1874804948868586e-05 1.0000933970488293 0.9999083834293688 0.998031312585379 -1.6071909178253214e-08 1.5409719000932008e-09 0.0013820829130771423 8.432554780514713e-05 -2.18438286438606e-05 -2.246553307281262e-10 1.3415849275247498e-05 9.156880642295134e-06 0.0003198345446350687 1.0001051794246592 0.999916486210919 0.9983082998765701 -1.6071907692635107e-08 4.964052867894284e-09 0.0013821491068564307 0.00027592571850086763 -8.083269701999707e-05 -2.2465682361278011e-10 4.4445062732432454e-05 3.0243335908021862e-05 0.001059543094474272 1.0000883504285267 0.9999048953239481 0.9979128214543179 -1.6071909088403767e-08 1.6554802014868156e-10 0.0013820505762275254 -2.980993109632619e-07 8.752170882735786e-08 -2.246513534643272e-10 4.476748801457935e-08 3.581000618475533e-08 1.812127235985179e-06 1.0000901838505223 0.999906163699479 0.9979558585434825 -1.6071909479997204e-08 6.593808293286065e-10 0.0013820626189537837 3.06158594788349e-05 -7.658703800014262e-06 -2.2465264556635665e-10 4.884927465894356e-06 3.3363007783854756e-06 0.00011645952017933684 1.0000883671092038 0.9999049068696284 0.9979132129569358 -1.60719092938364e-08 1.7001069581693521e-10 0.00138205068734241 -1.5975210974863632e-08 1.8168180982280344e-08 -2.2465254994498058e-10 6.604922924312478e-08 4.800593894186708e-08 2.1451820508875403e-06
0.442 1.0000770687960545 0.9998968332412038 0.9981887467786899 1.2365345647908193e-08 2.1239163526416498e-10 0.0013217839359426996 3.0925633332217085e-06 -7.530760611088759e-07 -2.3069843699307116e-10 5.609029513842786e-07 3.8407598761008536e-07 1.3349062637583034e-05 1.0000826974613315 0.9999007288255946 0.9983211442160189 1.236534570719275e-08 1.5391849357595545e-09 0.0013218196243559004 9.142000744976626e-05 -2.384257517651859e-05 -2.3070192445264578e-10 1.5138835459036743e-05 1.0360138110201087e-05 0.0003607610812884418 1.0000962711122248 0.9999100760783692 0.9986408505641006 1.2365344451160839e-08 4.946554894682519e-09 0.0013218952866176873 0.00029724139502613415 -8.831599133650816e-05 -2.3070340816779053e-10 4.995492641761276e-05 3.408469834501706e-05 0.0011905360619383569 1.0000768563376703 0.99989668598799 0.9981837513969198 1.2365346451219032e-08 1.6322236069693867e-10 0.0013217825351054112 -2.740068252246356e-07 7.868051068865389e-08 -2.3069731001456631e-10 3.600586456450583e-08 3.0323078411624824e-08 1.4245712127015168e-06 1.000078980221451 0.9998981573510469 0.9982336955227418 1.2365345543342717e-08 6.576882342827113e-10 0.0013217963604045982 3.3274971181827944e-05 -8.365016139076512e-06 -2.3069929676711034e-10 5.519683750512435e-06 3.7801497185117855e-06 0.00013149679594268184 1.0000768756702547 0.9998966993878753 0.9981842059439061 1.2365345877435606e-08 1.6769303508096438e-10 0.0013217826627405006 3.242984069301947e-08 3.112964342183008e-09 -2.3069899096485608e-10 6.795269091449219e-08 4.929837312732122e-08 1.936393342154908e-06
0.452 1.000066209017679 0.9998890764193017 0.9984463026759843 4.0246050241421e-08 2.085724713053766e-10 0.0012406316216183092 3.3805964631503342e-06 -8.293508533060403e-07 -2.367919776652306e-10 6.296514715413188e-07 4.3270557348932235e-07 1.4918235224921937e-05 1.0000726624041214 0.9998935486874877 0.9985983756711247 4.024605002666548e-08 1.4976605086534256e-09 0.001240671461618361 9.809043144395972e-05 -2.5757349361635396e-05 -2.36795094178398e-10 1.69207239890122e-05 1.1608382215883155e-05 0.00040310352145579926 1.000088149116023 0.9999042270282018 0.9989638392243118 4.024604652935221e-08 4.7878928490402846e-09 0.0012407556116289678 0.00031674334422250957 -9.551010755476529e-05 -2.3679679107418276e-10 5.560626332093901e-05 3.803860166720124e-05 0.0013248937801139905 1.000065965084916 0.9998889071264032 0.998440556990597 4.0246051102671936e-08 1.607187023526441e-10 0.0012406300552153466 -2.3874156922065235e-07 6.763423590319379e-08 -2.3679097764571756e-10 3.6804640752925445e-08 3.080040138666092e-08 1.1712028184982357e-06 1.0000684024909339 0.9998905979297384 0.9984979769535494 4.024604996300566e-08 6.416919454193583e-10 0.0012406455056097716 3.579848560961341e-05 -9.041834920734919e-06 -2.367921719359665e-10 6.17717052156411e-06 4.241235622840831e-06 0.00014709433958555335 1.0000659872825253 0.9998889225325919 0.9984410798338428 4.024605064159918e-08 1.6506981972924797e-10 0.0012406301979434786 9.073102518679482e-08 -1.385612297673368e-08 -2.36792339364559e-10 7.5811649343983e-08 5.484810925099099e-08 1.891141403512025e-06
0.462 1.0000561142498263 0.9998818658855768 0.998686048134908 6.59154008640399e-08 2.0519226562287858e-10 0.0011428060651527169 3.6583392279624165e-06 -9.026379890252171e-07 -2.429324664129787e-10 6.996422947468598e-07 4.822707725245083e-07 1.6556121548085316e-05 1.0000634474645556 0.9998869542470287 0.9988591583186849 6.591540101668281e-08 1.4204239682983818e-09 0.001142849368894375 0.00010423076741711534 -2.755853400377995e-05 -2.4293563343211935e-10 1.8743434557672144e-05 1.2888916874570537e-05 0.0004464385743632651 1.0000809554274974 0.9998990409160476 0.9992730806339254 6.591539979529724e-08 4.497935413665231e-09 0.001142940458672771 0.00033409219487956607 -0.00010230697494988336 -2.429378884907273e-10 6.133507539096014e-05 4.206029093008328e-05 0.001461106986538011 1.0000558366477723 0.9998816729822448 0.9986794980603091 6.591540104759025e-08 1.5998240664849932e-10 0.001142804359372875 -1.9596241095848414e-07 5.537849256581034e-08 -2.4293155773034743e-10 4.209937617776739e-08 3.411448113009579e-08 1.112885735853785e-06 1.0000586091439008 0.9998835986569262 0.998744925789268 6.591540067806569e-08 6.140671515732341e-10 0.0011428211735813772 3.814555827692836e-05 -9.678037971244758e-06 -2.42933023224844e-10 6.850797776632035e-06 4.71489867105944e-06 0.00016310057862603457 1.0000558619104745 0.9998816905379163 0.9986800941293362 6.591540129515607e-08 1.6409343441091572e-10 0.0011428045148106061 1.5493152563244906e-07 -3.165261115164053e-08 -2.42933233187092e-10 8.545549643627846e-08 6.170467010141977e-08 2.0036164116678665e-06
0.472 1.0000469057656936 0.9998752882591818 0.9989051245480217 8.843270756634654e-08 2.0181950724280355e-10 0.0010331079433585767 3.91897106483323e-06 -9.711639546968434e-07 -2.4912291259886655e-10 7.699189079028868e-07 5.320636512709191e-07 1.823356052063676e-05 1.0000551689006987 0.9998810286409963 0.999100506203043 8.843270828163915e-08 1.3107972513951462e-09 0.0010331537882826447 0.00010976041194977253 -2.922250348118286e-05 -2.4912608512008334e-10 2.0589267244708424e-05 1.4189191328472194e-05 0.0004903453804286359 1.000074790941175 0.9998945901891754 0.9995651999538917 8.843271080883644e-08 4.09046231158487e-09 0.0010332497840106593 0.0003490443158790443 -0.00010861951311389972 -2.491286354045191e-10 6.707926467130917e-05 4.6105841722003966e-05 0.0015977050013175076 1.000046592472504 0.9998750702946523 0.9988977204029902 8.843270736539734e-08 1.6044593308582407e-10 0.0010331061336534603 -1.496705795521319e-07 4.2900824983801417e-08 -2.4912145740422427e-10 4.642945448938285e-08 3.6932301460411015e-08 1.1832823034607445e-06 1.0000497198430314 0.999877245034498 0.998971642473968 8.843270785673832e-08 5.756233718428075e-10 0.0010331239591266977 4.0284094525028554e-05 -1.0264661277069295e-05 -2.4912264337925303e-10 7.534217030061586e-06 5.1966222226979796e-06 0.00017936275088433317 1.0000466209846686 0.9998750901321019 0.9988983942277666 8.84327082661876e-08 1.6420845784031136e-10 0.0010331062985738863 2.2077349711544066e-07 -4.921754338007027e-08 -2.491235129717496e-10 9.410861565788036e-08 6.78769459381123e-08 2.1976675985710854e-06
0.482 1.0000386629141476 0.9998694002292919 0.9991016398768193 1.074273678298822e-07 1.97131172124514e-10 0.0009165430477018546 4.156847572142308e-06 -1.0335329273971657e-06 -2.553651094605747e-10 8.398843270109015e-07 5.816517714924627e-07 1.992454919651585e-05 1.000047900509622 0.9998758246692717 0.9993203843106993 1.0742736819508222e-07 1.1720094001175688e-09 0.0009165903363189036 0.00011462681925660035 -3.0732502500358994e-05 -2.5536800135130846e-10 2.2441559568290735e-05 1.549727408043631e-05 0.0005344235010167546 1.0000697129713634 0.9998909160988847 0.9998377399930729 1.0742737016877402e-07 3.581232842773185e-09 0.0009166888556134225 0.00036145829032329833 -0.00011438463522287472 -2.553707889388127e-10 7.278104654655515e-05 5.013391109448093e-05 0.001733314719761848 1.0000383121017915 0.9998691558884826 0.9990933369864352 1.0742736787812667e-07 1.6062091367862628e-10 0.0009165411765125977 -1.0366448699286712e-07 3.105076262233642e-08 -2.553640217634118e-10 4.776042109819706e-08 3.7873200183353756e-08 1.2682515645589245e-06 1.0000418121414318 0.9998715924940959 0.9991761886396057 1.0742736803016485e-07 5.265459264868007e-10 0.0009165595921051521 4.219206579713048e-05 -1.0795291716670413e-05 -2.5536458399189285e-10 8.221524617800346e-06 5.682176593522255e-06 0.0001957345105826506 1.0000383440302003 0.9998691781276937 0.9990940926425742 1.074273686639489e-07 1.639414964124824e-10 0.0009165413470513071 2.842903580443516e-07 -6.56517703314798e-08 -2.5536584445421007e-10 1.0083084734433833e-07 7.267221147516445e-08 2.4003843613504906e-06
0.492 1.0000314229764067 0.9998642284487967 0.9992746775690525 1.2279042569356763e-07 1.9103754539875598e-10 0.0007979557086590741 4.367931003461002e-06 -1.0888198091059552e-06 -2.6166215185908064e-10 9.09192363248551e-07 6.307906030103366e-07 2.1609082792731132e-05 1.000041673724184 0.9998713648590104 0.9995177247666046 1.2279042522670597e-07 1.0088166447118815e-09 0.0007980032479693542 0.00011880588191167029 -3.207895132881159e-05 -2.6166486664741427e-10 2.4285204160874735e-05 1.6802232603911185e-05 0.000578307897806767 1.0000657360077747 0.9998880292324392 1.0000891971721733 1.2279042245165877e-07 2.988250840342417e-09 0.0007981017329278329 0.00037129406614992493 -0.0001195639723193828 -2.6166777967609977e-10 7.838886635559663e-05 5.41071622177965e-05 0.0018667082198145705 1.0000310330226962 0.999863956561815 0.9992654366017568 1.2279042647657482e-07 1.602416858002236e-10 0.000797953822368092 -6.111290392056027e-08 2.0453854273773938e-08 -2.616612560222087e-10 4.600969682593911e-08 3.684711140288391e-08 1.3015871888320666e-06 1.0000349214188422 0.9998666663472895 0.999357598438145 1.2279042542205154e-07 4.683526217704889e-10 0.0007979723686633779 4.3857955779792934e-05 -1.1266226629255423e-05 -2.6166147702494844e-10 8.907402317132426e-06 6.167717620289252e-06 0.0002120822356498692 1.0000310685154463 0.9998639813095925 0.9992662776797885 1.227904268548481e-07 1.6304289139104067e-10 0.0007979539943010982 3.422339662747246e-07 -8.030255713892335e-08 -2.6166264303544196e-10 1.0581785203847035e-07 7.621057224535204e-08 2.5739451709255412e-06
0.502 1.000025183935064 0.999859771507257 0.9994242385989216 1.3460865943858775e-07 1.8438367772299787e-10 0.0006817147991849676 4.550096511037812e-06 -1.1364795391187636e-06 -2.6801688035135435e-10 9.776426712420306e-07 6.793423992219562e-07 2.327308493952575e-05 1.0000364806143187 0.9998676436049844 0.9996923759064352 1.3460865948028528e-07 8.269612719422965e-10 0.0006817613946631109 0.0001223005515311803 -3.3258841382088e-05 -2.6801947064150337e-10 2.6107038535918467e-05 1.809443093378934e-05 0.0006216794771062841 1.0000628353329442 0.9998859120926665 1.000318989367843 1.3460865526437373e-07 2.33057655467371e-09 0.0006818573281336354 0.00037860404146213716 -0.00012414375078996124 -2.6802275359760134e-10 8.38587375687601e-05 5.7993303431603206e-05 0.0019968361182322717 1.0000247534272548 0.9998594710528528 0.9994140256462402 1.3460866031450264e-07 1.5997431079295246e-10 0.0006817129446802904 -2.4185259518120867e-08 1.1591887272923958e-08 -2.680162360285338e-10 4.19384020147085e-08 3.437937488537285e-08 1.264868074326755e-06 1.0000290437279729 0.9998624638143411 0.9995158229228083 1.3460865958557033e-07 4.035151368735918e-10 0.0006817311610041192 4.528055765061275e-05 -1.1676176350009699e-05 -2.6801657571507227e-10 9.587227604281645e-06 6.649868694946971e-06 0.00022828909311691504 1.0000247926134285 0.999859498402506 0.9994149552442749 1.3460866050617812e-07 1.621951577071175e-10 0.000681713113736498 3.924385664200647e-07 -9.268241528094167e-08 -2.6801738533309266e-10 1.0977524513926164e-07 7.898253757125006e-08 2.7101648718540473e-06
0.512 1.0000199095895475 0.9998560035807856 0.9995511282796019 1.4321739069260951e-07 1.776234631808901e-10 0.0005714774128537419 4.703175206470417e-06 -1.176097951449975e-06 -2.744344447008065e-10 1.0451095554311935e-06 7.272253402990811e-07 2.490723101529976e-05 1.0000322792064464 0.9998646309651286 0.9998449952963465 1.4321739308245686e-07 6.315201569904191e-10 0.0005715219450233409 0.0001251367644899461 -3.427573569218249e-05 -2.7443634123742287e-10 2.789607046156646e-05 1.9365717154654572e-05 0.0006642714583417619 1.0000609528872333 0.9998845232878908 1.0005273647671298 1.432173942232754e-07 1.6258126459897186e-09 0.0005716130121376862 0.00038351987554236254 -0.00012813253585888584 -2.7443977645996496e-10 8.915497859470978e-05 6.176571117738986e-05 0.002122845581277723 1.0000194373203257 0.9998556736842767 0.9995399147079614 1.4321739140010696e-07 1.601041372972472e-10 0.0005714756340639427 6.109585509603726e-09 5.026793080268478e-09 -2.74433830386595e-10 3.666574293921991e-08 3.125303811360329e-08 1.167169871784426e-06 1.000024140977683 0.9998589577223059 0.9996516189451332 1.4321739161571917e-07 3.340232685262958e-10 0.0005714930855527819 4.646759156389644e-05 -1.202619754861602e-05 -2.7443395807783017e-10 1.0257137449099247e-05 7.125775638117622e-06 0.0002442574068062143 1.0000194803103508 0.9998557037158059 0.9995409354450755 1.4321739124379233e-07 1.6169857752111173e-10 0.0005714757962406713 4.339712859605475e-07 -1.0224289282861065e-07 -2.7443453563451276e-10 1.1349331180139312e-07 8.154873215306998e-08 2.818082905184843e-06
0.522 1.0000155362845078 0.9998528792294478 0.9996568035041932 1.4909567657065194e-07 1.70696634120348e-10 0.0004700436567481389 4.827932738802886e-06 -1.2086230841171748e-06 -2.8091841990104096e-10 1.1114735363672794e-06 7.743599677702083e-07 2.650545480060782e-05 1.0000290003882844 0.999862277589965 0.9999769018204242 1.4909568036134942e-07 4.2646793317111843e-10 0.0004700851662438059 0.00012735913979713474 -3.513877790228782e-05 -2.809203689235064e-10 2.964354506557364e-05 2.0609495532342853e-05 0.0007058715245151061 1.000060004622185 0.9998838027940383 1.0007152665754784 1.490956853067193e-07 8.888294958110402e-10 0.00047016942175263996 0.0003862358491655589 -0.0001315569106492734 -2.809236036226033e-10 9.425038635775501e-05 6.540365444600345e-05 0.002244085385578982 1.0000150212415966 0.9998525191559644 0.9996445656241223 1.4909567665207187e-07 1.604235852764911e-10 0.00047004199157571225 2.906028259416281e-08 1.3187479443335751e-10 -2.809176461028959e-10 3.1378912216414666e-08 2.8268602575523334e-08 1.0315811674299999e-06 1.0000201477206203 0.9998561013468042 0.9997663980045562 1.4909567774792143e-07 2.611584309654481e-10 0.00047005830401808683 4.743371516778051e-05 -1.232008235920904e-05 -2.809182132299884e-10 1.0914025888691704e-05 7.593109787185665e-06 0.00025990928430129546 1.0000150681281887 0.9998525519366728 0.9996456796703509 1.4909567674980547e-07 1.613592076545201e-10 0.0004700421434185244 4.6625469434489627e-07 -1.0963994573141732e-07 -2.809188829474229e-10 1.1754755204374085e-07 8.432721037244477e-08 2.912838120287479e-06
0.532 1.000011980477922 0.9998503388040565 0.999743198398218 1.5266900968714813e-07 1.6365634539184128e-10 0.0003793041322216171 4.926769784901528e-06 -1.234814639135855e-06 -2.87474675381571e-10 1.1766023878935899e-06 8.206567216011911e-07 2.8064019140878926e-05 1.000026555607829 0.9998605202259109 1.000089904884437 1.5266901073294217e-07 2.152504421128574e-10 0.0003793418740733602 0.0001290261837819477 -3.586060749564678e-05 -2.87476635313114e-10 3.134288802441653e-05 2.182071131622774e-05 0.0007463212353098591 1.0000598885242864 0.9998836776956336 1.0008841706176332 1.5266901158953524e-07 1.3220962317351478e-10 0.00037941785721172256 0.00038698954793872013 -0.00013445752409124535 -2.8747970846011703e-10 9.912590121522156e-05 6.889214531206809e-05 0.002360099141928586 1.0000114218287703 0.9998499479481239 0.9997299170032926 1.5266900934654517e-07 1.6086180571596939e-10 0.000379302610397397 4.512535482654072e-08 -3.3993432124691577e-09 -2.874737547333447e-10 2.7043823941035066e-08 2.5990737929666566e-08 8.863009350992635e-07 1.000016978765426 0.9998538338516094 0.9998620531172022 1.5266900968865055e-07 1.8610235274746622e-10 0.00037931749119206055 4.819937096848318e-05 -1.2562620340097696e-05 -2.874747241589973e-10 1.1555519190820794e-05 8.05006020319843e-06 0.0002751865112873945 1.0000114726883216 0.9998499835335615 0.9997311261214706 1.526690098278914e-07 1.6111790171068314e-10 0.00037930274919557606 4.899235481055501e-07 -1.1522129506187715e-07 -2.874754187957095e-10 1.2217775809632146e-07 8.75016261142416e-08 3.00767053054587e-06
0.542 1.0000091463837062 0.9998483139032778 0.9998125460235752 1.542533129936695e-07 1.5660437117590053e-10 0.0003002707931539577 5.0028934487586696e-06 -1.2554841993475e-06 -2.9410792908345045e-10 1.240351210006877e-06 8.660129481463182e-07 2.9580961239363007e-05 1.00002484460485 0.9998592872395151 1.0001861281296294 1.5425331059812227e-07 8.699700629196777e-13 0.0003003042682031906 0.00013020464556160702 -3.6456389992601945e-05 -2.941098622295605e-10 3.298954688139477e-05 2.2995754396586764e-05 0.0007855123578698538 1.000060492553062 0.9998840678687445 1.001035913529577 1.542533060619851e-07 -6.332630575668947e-10 0.00030037105692215244 0.00038604302648426154 -0.0001368845966876274 -2.941127997628055e-10 0.0001037699025095872 7.222151229368996e-05 0.002470608944365444 1.000008543456821 0.9998478917758539 0.9997982058517588 1.5425331255213302e-07 1.614145331197876e-10 0.00030026943496563895 5.528353365723717e-08 -5.838386197091006e-09 -2.941077105265604e-10 2.4142252684498382e-08 2.4595981874076097e-08 7.57446364394551e-07 1.000014536849504 0.9998520857682691 0.999940781204081 1.5425331187369563e-07 1.0992273084964964e-10 0.0003002826857923742 4.8788346871815255e-05 -1.275948811593943e-05 -2.941084071920798e-10 1.2179919485930884e-05 8.495296413522312e-06 0.0002900492227983168 1.0000085983510942 0.9998479302109962 0.999799511446427 1.5425331305415793e-07 1.6097941976361864e-10 0.0003002695588690636 5.061588653311472e-07 -1.1930759979364028e-07 -2.9410893053021525e-10 1.2733986530366493e-07 9.105251777539031e-08 3.1099214544211712e-06
0.552 1.0000069330537897 0.999846732431916 0.9998672113532245 1.5413540703053275e-07 1.4923772509972954e-10 0.00023317412491523468 5.059869282849557e-06 -1.2714842939707858e-06 -3.008249760589533e-10 1.3025860170977781e-06 9.103289000189715e-07 3.1055537614840876e-05 1.000023762539807 0.9998585037133043 1.0002678431434013 1.5413540577400561e-07 -2.1447357183797683e-10 0.0002332030845866624 0.0001309645850280852 -3.6942581629701256e-05 -3.0082689211235767e-10 3.458077474924684e-05 2.4132320394240285e-05 0.0008233809294270674 1.0000617018607971 0.9998848911518178 1.0011725275020273 1.5413540416355034e-07 -1.398703485085506e-09 0.00023326029315222174 0.0003836656344174338 -0.0001388935824192209 -3.008291875905027e-10 0.00010817725883204846 7.538678456078275e-05 0.002575492303388216 1.0000062853182445 0.9998462786459803 0.9998518005180678 1.541354066420821e-07 1.6168694072337508e-10 0.00023317294092475144 6.075061415287625e-08 -7.45371978412434e-09 -3.008243626602658e-10 2.259253196788666e-08 2.393253676081861e-08 6.625815295710655e-07 1.0000127197373996 0.9998507840674798 1.0000049163301783 1.5413540628130228e-07 3.314993197290021e-11 0.0002331844600048748 4.922585227128682e-05 -1.2916809572804343e-05 -3.008255341662512e-10 1.2786142497696627e-05 8.927928373584108e-06 0.0003044735316540065 1.0000063442962341 0.9998463199665333 0.9998532036871285 1.54135407085768e-07 1.6055750037966367e-10 0.00023317304896896803 5.163898006880196e-07 -1.2222045691277399e-07 -3.00826006878597e-10 1.328568541073966e-07 9.486204128872053e-08 3.220947852735224e-06
0.562 1.000005240426525 0.9998455229220669 0.9999095472378459 1.5259942794225797e-07 1.4117242457631668e-10 0.0001776052235930777 5.101288346652076e-06 -1.2836414393638984e-06 -3.076316085450595e-10 1.3632056423619015e-06 9.535251914299198e-07 3.248785288571062e-05 1.0000232060516434 0.9998580957771287 1.0003373251144263 1.5259942947064949e-07 -4.2906492609376054e-10 0.0001776296520171452 0.0001313751925956361 -3.733583669361132e-05 -3.0763321582920664e-10 3.611537153361826e-05 2.522923939915585e-05 0.0008599002037166116 1.000063404840379 0.9998860676790912 1.0012960942329205 1.5259943395779048e-07 -2.1568159780348346e-09 0.00017767738200609302 0.00038011959630805496 -0.00014054132716209987 -3.0763507118418824e-10 0.00011234823997561756 7.838696313921819e-05 0.0026747556085594997 1.0000045474709998 0.9998450371777461 0.9998930566680658 1.5259942812980554e-07 1.6121809457701412e-10 0.00017760421525442902 6.278738682436123e-08 -8.481396266550279e-09 -3.07631210311607e-10 2.1975961432729282e-08 2.3731734066036014e-08 6.05747878647689e-07 1.0000114262730473 0.9998498564841505 1.0000567855849727 1.5259942822650026e-07 -4.3899914341237646e-11 0.0001776139908432569 4.9536903938359624e-05 -1.3040746425541234e-05 -3.076321126217849e-10 1.3373642412309462e-05 9.347458390103677e-06 0.00031844878076962244 1.0000046105708345 0.9998450814115006 0.999894558253682 1.5259942786637234e-07 1.5939815824374192e-10 0.00017760430730436364 5.220887699171976e-07 -1.2424962504792733e-07 -3.0763254803948e-10 1.3854577913851622e-07 9.880485969488505e-08 3.3384873388249033e-06
0.572 1.0000039740578617 0.9998446179138962 0.999941780731709 1.498598883577177e-07 1.3274188880791354e-10 0.0001326804510439351 5.130518742165667e-06 -1.2927115618596013e-06 -3.1453452004928013e-10 1.4221481247420246e-06 9.955497100523978e-07 3.387871258231422e-05 1.0000230779677102 0.9998579939766615 1.0003967380856238 1.498598885010476e-07 -6.408242524987688e-10 0.00013270053012549632 0.00013150154230586969 -3.7652132183097846e-05 -3.145358839079364e-10 3.7593399118046464e-05 2.6286282444590928e-05 0.0008950734304665706 1.000065497744336 0.9998875231919878 1.0014086265332482 1.498598889216843e-07 -2.9009104535248025e-09 0.00013273928592364264 0.00037564896885601247 -0.00014188293850832853 -3.145376713095789e-10 0.00011628738515787926 8.122424527649277e-05 0.0027685069227373215 1.0000032355703439 0.999844099983957 0.9999242036473646 1.49859888767799e-07 1.6027771639118756e-10 0.00013267961201824074 6.256155112223485e-08 -9.11087900719742e-09 -3.1453424106942885e-10 2.187424498380906e-08 2.377688975901974e-08 5.78294698403399e-07 1.0000105611045633 0.9998492348945927 1.0000985950666899 1.4985988820656421e-07 -1.203105584024381e-10 0.0001326877093272222 4.97450749073399e-05 -1.313717707139835e-05 -3.1453502305368434e-10 1.3942321186302563e-05 9.753721207275725e-06 0.00033197490417441884 1.0000033028211306 0.9998441471521027 0.9999258042835446 1.498598877977565e-07 1.577765623482448e-10 0.0001326796886485612 5.246233286228944e-07 -1.2563608868412448e-07 -3.145348746771039e-10 1.4427001793337558e-07 1.0278647485079983e-07 3.459376673222384e-06
0.582 1.0000030484339402 0.9998439563232636 0.9999659327425224 1.4604436760784748e-07 1.249013935181166e-10 9.720825560982792e-05 5.150537724524679e-06 -1.2993559012819809e-06 -3.2154020941307566e-10 1.479386473079808e-06 1.0363759555069963e-06 3.522951361545792e-05 1.0000232905723019 0.9998581356117949 1.0004480530467312 1.4604436399669748e-07 -8.472723917729413e-10 9.72243188744224e-05 0.0001314023377046818 -3.790613391507146e-05 -3.2154110543695864e-10 3.9015895801801794e-05 2.7303962486885655e-05 0.0009289269240072674 1.0000678878039435 0.9998891912769411 1.0015119815790254 1.460443545081336e-07 -3.6245073462005765e-09 9.725490209660338e-05 0.00037047215215402305 -0.0001429694696170293 -3.2154277971439654e-10 0.00012000241395799957 8.390326325425527e-05 0.002856930037313998 1.0000022641829247 0.9998434060395917 0.9999472641858973 1.4604436767005805e-07 1.5976436267249846e-10 9.720757352350385e-05 6.105727366947339e-08 -9.483178473581868e-09 -3.215400774629089e-10 2.2029529523132433e-08 2.3945937239819602e-08 5.670061954669765e-07 1.0000100379828245 0.9998488576748749 1.0001323490271263 1.4604436586371556e-07 -1.946176123406648e-10 9.721411718400047e-05 4.987162495755933e-05 -1.3211470003131469e-05 -3.215408276108906e-10 1.4492432385954323e-05 1.0146817921119388e-05 0.00034505997839841366 1.0000023356064556 0.9998434561579481 0.9999489643411075 1.4604436662937874e-07 1.565969269977736e-10 9.720763585957911e-05 5.251586876175544e-07 -1.2656817186739619e-07 -3.2154064652676033e-10 1.4993905924950455e-07 1.0674350873645819e-07 3.581245643168896e-06
0.592 1.0000023889197174 0.9998434848349398 0.9999837700742479 1.4127818242362466e-07 1.1814028630586284e-10 6.984170952298531e-05 5.163838387151277e-06 -1.304132647572543e-06 -3.2865549919630335e-10 1.5349247361492968e-06 1.0760005396067334e-06 3.654200039552585e-05 1.0000237674964307 0.9998584660893743 1.0004929981757398 1.4127817967543084e-07 -1.0465495892302823e-09 6.985419178989871e-05 0.00013112860663864204 -3.8110799387178074e-05 -3.286563773927296e-10 4.038461495408547e-05 2.8283348164361206e-05 0.0009615036453929526 1.0000704949332897 0.9998910145899267 1.0016078057601965 1.4127817567623373e-07 -4.32217810732178e-09 6.98775918862096e-05 0.00036477776073129734 -0.00014384641945997852 -3.2865749788629143e-10 0.00012350324744231567 8.643038788356772e-05 0.0029402610479547717 1.0000015587374622 0.9998429020764348 0.9999640065047344 1.4127818157574505e-07 1.6011700132022047e-10 6.984116789586923e-05 5.902761202687628e-08 -9.696566972453736e-09 -3.286557948613195e-10 2.23157593826449e-08 2.41797873713225e-08 5.619946968550171e-07 1.0000097816910885 0.9998486710809794 1.000159801326083 1.4127818057618502e-07 -2.658733551326676e-10 6.984632261010132e-05 4.993499523725468e-05 -1.3268346904839621e-05 -3.2865599100164335e-10 1.5024493471767166e-05 1.052705367518609e-05 0.00035771791782549954 1.0000016343497364 0.9998429551565491 0.9999658065187035 1.412781807593417e-07 1.5630288503031353e-10 6.984121743727112e-05 5.246059734063837e-07 -1.2718597377092727e-07 -3.286560272645284e-10 1.5549391527576718e-07 1.1063348489053896e-07 3.7028951363728252e-06
0.602 1.0000019325162475 0.9998431584445722 0.9999967859814767 1.3574318399783277e-07 1.1190199260222262e-10 4.920549554996264e-05 5.172403004170531e-06 -1.3074992573027488e-06 -3.3588821496274366e-10 1.5887973481161192e-06 1.1144426691059286e-06 3.7817960857752413e-05 1.0000244444087674 0.999858939418702 1.0005330375376373 1.3574318801054926e-07 -1.2380576531153974e-09 4.921488534352157e-05 0.00013072322432621523 -3.8277191228417866e-05 -3.3588853271501696e-10 4.170179997137072e-05 2.9225900486968095e-05 0.0009928575759402434 1.000073252218366 0.9998929452105845 1.0016975079346622 1.3574320322179803e-07 -4.990344817448321e-09 4.923218021857779e-05 0.0003587233887880215 -0.00014455297304806052 -3.358892993814834e-10 0.00012680117617633343 8.881312654485064e-05 0.003018768322956512 1.000001056284371 0.9998425431266785 0.999975924936775 1.3574318272648594e-07 1.6073654082871906e-10 4.9205075650075784e-05 5.69858590046393e-08 -9.815624182291978e-09 -3.358881623332854e-10 2.2662036937881016e-08 2.4443481374082476e-08 5.587789954540612e-07 1.0000097287806973 0.99984862977566 1.000182435377433 1.3574318463435984e-07 -3.342473280033551e-10 4.920902777823164e-05 4.9950622531685924e-05 -1.3311823210505993e-05 -3.3588829592195134e-10 1.5539211610458307e-05 1.089488373620369e-05 0.0003699664246835059 1.0000011360969023 0.999842599176778 0.9999778250512724 1.3574318228959755e-07 1.5629879238263084e-10 4.920511410232256e-05 5.23611932557626e-07 -1.275898021785993e-07 -3.358886409219701e-10 1.608979367467217e-07 1.1442877474730779e-07 3.823884935847751e-06
0.612 1.0000016276720463 0.9998429403246706 1.0000062035329442 1.2962240582865178e-07 1.0536264266911478e-10 3.3991593444161956e-05 5.177731239386371e-06 -1.3098211349457868e-06 -3.4324479906504693e-10 1.6410667296722623e-06 1.1517424000812088e-06 3.905905183942785e-05 1.0000252687593112 0.9998595180295531 1.0005693726743743 1.2962241098153537e-07 -1.4217319408778638e-09 3.399839257738936e-05 0.00013022109499777513 -3.8414461664925244e-05 -3.4324507689582405e-10 4.2969995201609904e-05 3.0133333505218275e-05 0.0010230491418585289 1.0000761054593001 0.9998949443176928 1.0017822558749576 1.2962242842554285e-07 -5.6266875266422345e-09 3.4010666321159836e-05 0.0003524366423736468 -0.00014512185302614788 -3.432456473792082e-10 0.00012990818385923467 9.105962550605561e-05 0.003092736334576136 1.0000007053095274 0.999842292390615 0.9999842433538431 1.2962240502393877e-07 1.6076596832900964e-10 3.399127589654459e-05 5.522966297307291e-08 -9.880600598899795e-09 -3.432449689641605e-10 2.3015629687266807e-08 2.470962831762275e-08 5.566320260927774e-07 1.0000098273603357 0.9998486966787551 1.0002014669300692 1.296224073104756e-07 -4.0026480977108495e-10 3.3994217767832826e-05 4.9931009541723375e-05 -1.3345209942323632e-05 -3.432452864917218e-10 1.603741931368358e-05 1.1250866034029201e-05 0.0003818253767065012 1.0000007893304355 0.9998423514164015 0.9999862437376821 1.296224051665929e-07 1.5573087736397748e-10 3.39913050240543e-05 5.225834195191645e-07 -1.278494755867361e-07 -3.432454481675336e-10 1.661339690574749e-07 1.1811508729946415e-07 3.94402451707047e-06
0.622 1.0000014334206886 0.9998428012090333 1.0000129953449028 1.230260289456658e-07 9.850501132378132e-11 2.3022911803839664e-05 5.18090647628495e-06 -1.3113834453331557e-06 -3.507332137899234e-10 1.6918154582783484e-06 1.1879549824611928e-06 4.0266803152318554e-05 1.0000261988525883 0.9998601721105509 1.000602960733889 1.2302602340701295e-07 -1.59690082961827e-09 2.3027603803511237e-05 0.00012964980090559338 -3.8529962766693195e-05 -3.507331678855072e-10 4.419189021796476e-05 3.1007497818201554e-05 0.0010521417297515376 1.000079012054835 0.9998969813929263 1.0018629897773341 1.230260108033512e-07 -6.228819572121421e-09 2.303588395763905e-05 0.00034601775551317123 -0.0001455796289962841 -3.5073323951167506e-10 0.00013283642085807476 9.31782751300093e-05 0.003162453319153296 1.0000004648741672 0.9998421206227059 0.9999899349576771 1.2302602910842636e-07 1.6016223564361876e-10 2.3022677854757518e-05 5.388745799761467e-08 -9.915423662009011e-09 -3.5073345722830563e-10 2.334291739684919e-08 2.49583429182333e-08 5.56355289256744e-07 1.0000100362125348 0.999848842336525 1.0002178632737013 1.2302602748220537e-07 -4.637108500777291e-10 2.3024795446166805e-05 4.988597684890896e-05 -1.3371159512903623e-05 -3.5073358972118234e-10 1.652001688084576e-05 1.1595618250280738e-05 0.00039331568424120003 1.0000005531090572 0.9998421826280044 0.9999920357264843 1.2302602982040997e-07 1.5455842113462413e-10 2.3022699365988242e-05 5.217356314707575e-07 -1.280126780072379e-07 -3.5073365043762395e-10 1.712013731428882e-07 1.2168945002819788e-07 4.063097451869151e-06
0.632 1.0000013181049208 0.9998427184815947 1.000017913421078 1.1602010068995116e-07 9.207222209156428e-11 1.5287926365298467e-05 5.182680246518414e-06 -1.3124038991666887e-06 -3.5836088526140407e-10 1.7411358776018118e-06 1.223143332455931e-06 4.144268775500153e-05 1.0000272025137522 0.9998608786562267 1.0006345429212031 1.1602008677960515e-07 -1.7622304299786663e-09 1.529095399710518e-05 0.00012903053153474716 -3.862943801761538e-05 -3.5836050515790575e-10 4.5370198346917633e-05 3.185028813513758e-05 0.0010801991187473793 1.00008193950037 0.9998990331471973 1.0019404467303137 1.1602005072746506e-07 -6.7939632414859335e-09 1.5296168616704262e-05 0.000339543140365335 -0.00014594732964091282 -3.5836028087018423e-10 0.0001355978170579896 9.517741265294903e-05 0.0032282023333655673 1.000000303341072 0.9998420052219266 0.9999937521698067 1.1602010162124345e-07 1.5964641379921098e-10 1.5287758782420544e-05 5.297323969589907e-08 -9.933748190841776e-09 -3.583611968093754e-10 2.3635452165459004e-08 2.5179162335739196e-08 5.587459624045245e-07 1.0000103234987452 0.9998490439967772 1.0002323726218356 1.160200970512478e-07 -5.236427682017539e-10 1.5289222855805003e-05 4.9823021204630934e-05 -1.3391739178633481e-05 -3.583610981276034e-10 1.6987924317196172e-05 1.1929781526954149e-05 0.0004044584816531952 1.0000003957937287 0.9998420702091941 0.9999959534012537 1.16020102479273e-07 1.5350461535489338e-10 1.5287774246473186e-05 5.211495760261316e-07 -1.2811161969911058e-07 -3.5836085785838296e-10 1.7611050618501885e-07 1.251562165912286e-07 4.180792485545496e-06
0.642 1.0000012579103907 0.9998426751291236 1.000021523685545 1.0871488055668713e-07 8.660125847756821e-11 9.951722706557363e-06 5.183556036808986e-06 -1.3130451849308951e-06 -3.6613505966986147e-10 1.7891223991480762e-06 1.257372496569668e-06 4.2588152067221316e-05 1.0000282555723938 0.9998616203835196 1.000664677873175 1.0871487822864683e-07 -1.9167028820176054e-09 9.95347420614228e-06 0.00012837913075134093 -3.871725611372421e-05 -3.6613424021240744e-10 4.650757041667803e-05 3.266357611666516e-05 0.0011072836246101081 1.0000848637284447 0.9999010823335742 1.0020151907764718 1.0871487354457934e-07 -7.319956281759319e-09 9.956427136289755e-06 0.0003330693175283124 -0.00014624121899451563 -3.6613369864198367e-10 0.00013820381883107322 9.706511358220716e-05 0.00329025513584601 1.0000001969100925 0.9998419291857645 0.9999962612060552 1.0871488114492405e-07 1.597377762925513e-10 9.951606332478756e-06 5.243618540092899e-08 -9.943116347875246e-09 -3.6613532051107507e-10 2.39038384662718e-08 2.536908924234832e-08 5.639381910736838e-07 1.000010665276659 0.999849284549661 1.0002455582635355 1.0871488053047895e-07 -5.793602949948543e-10 9.952566932286143e-06 4.9747713789779924e-05 -1.3408518188049862e-05 -3.661351737805381e-10 1.7442046823468215e-05 1.2253993941816103e-05 0.00041527451805836144 1.0000002935830101 0.999841997156485 0.9999985629513107 1.0871488133499425e-07 1.5308988210801315e-10 9.951617130124442e-06 5.20824796540115e-07 -1.2816795009928567e-07 -3.6613525912714316e-10 1.8087722629006594e-07 1.2852347196588735e-07 4.2967189427471984e-06
0.652 1.000001235382579 0.9998426586818273 1.0000242410231608 1.0127895423700634e-07 8.187419096689196e-11 6.34977260277211e-06 5.183860165802226e-06 -1.313426307056449e-06 -3.740640192388083e-10 1.835867920634631e-06 1.2907070869328559e-06 4.370460991631344e-05 1.0000293403381748 0.9998623846422648 1.000693775764917 1.0127897642861034e-07 -2.0602591113946266e-09 6.350575484505568e-06 0.00012770713819091484 -3.879665583437186e-05 -3.740628665098961e-10 4.760653954954791e-05 3.344916580183384e-05 0.0011334548375407432 1.0000877674667261 0.9999031165722495 1.0020876443500903 1.0127903739680408e-07 -7.806141450671757e-09 6.351936839903223e-06 0.00032663680365805606 -0.00014647362481880484 -3.7406154305504465e-10 0.00014066522825071284 9.884905737308331e-05 0.003348868361400562 1.0000001281365625 0.9998418800519098 0.999997877150536 1.0127895331224725e-07 1.6020723409336501e-10 6.349694613421647e-06 5.219688712812696e-08 -9.947601311439121e-09 -3.740641817290394e-10 2.4165073119877074e-08 2.552941349962819e-08 5.714055590854582e-07 1.000011044003547 0.9998495514583526 1.0002578332965195 1.0127896154294428e-07 -6.309859224430419e-10 6.350278524256922e-06 4.966408907829269e-05 -1.3422657738623069e-05 -3.740641827931088e-10 1.7883253440956926e-05 1.2568873522984444e-05 0.0004257837159777738 1.00000022903134 0.999841951006887 1.0000002794426677 1.0127895297963262e-07 1.5308670845951873e-10 6.349701912970725e-06 5.207187512101359e-07 -1.2819619343336546e-07 -3.7406394960691505e-10 1.8551962753771992e-07 1.3180135106175045e-07 4.410453017928263e-06
0.662 1.0000012380477392 0.9998426602282067 1.0000263619481928 9.386036404225931e-08 7.73421894565259e-11 3.970617979309501e-06 5.183796203830657e-06 -1.3136324669260722e-06 -3.8215476171746154e-10 1.8814615731237748e-06 1.3232095484447205e-06 4.479345621616599e-05 1.0000304441888124 0.9998631624058789 1.0007221302478728 9.386039224874568e-08 -2.193400377667697e-09 3.970738771102722e-06 0.00012702274424847962 -3.886997960050197e-05 -3.8215386282442454e-10 4.866948838211037e-05 3.420876555852768e-05 0.0011587688803177663 1.0000906387327186 0.9999051272730691 1.0021581181288288 9.38604674418893e-08 -8.253038477044238e-09 3.971047131308055e-06 0.00032027367301906554 -0.0001466537375444971 -3.8215186213858653e-10 0.00014299211892787207 0.0001005364498221797 0.0034042815051455264 1.0000000845534294 0.9998418489139765 0.9999988966505176 9.386036293717218e-08 1.6050413266041161e-10 3.9705679064394585e-06 5.216949774979143e-08 -9.949383443054923e-09 -3.821549218324872e-10 2.443502190812071e-08 2.5664565175291667e-08 5.802963468764796e-07 1.0000114471463446 0.999849835765939 1.0002694930555072 9.386037253352893e-08 -6.79049721535644e-10 3.970878442405167e-06 4.957499502866569e-05 -1.3434996044906378e-05 -3.8215496063750845e-10 1.831236405654152e-05 1.2875007334028668e-05 0.0004360049156839564 1.0000001896710566 0.9998419228535482 1.0000013995105093 9.38603622544282e-08 1.529444307061843e-10 3.970572661873348e-06 5.20771891006342e-07 -1.2820607928726267e-07 -3.821550330161757e-10 1.9005608513509758e-07 1.3500105407525236e-07 4.5216175829663186e-06
0.672 1.0000012572090655 0.9998426735550519 1.0000280931907757 8.653029998853263e-08 7.276290203950426e-11 2.432788701279916e-06 5.183485855931073e-06 -1.31372336228386e-06 -3.9041548540432974e-10 1.9259853173120608e-06 1.3549375666396857e-06 4.585611156508783e-05 1.0000315583407844 0.9998639473925987 1.0007499464810288 8.653029713616532e-08 -2.3164662222618527e-09 2.432436874171126e-06 0.00012633161615713126 -3.8938881663556885e-05 -3.9041461596668285e-10 4.9698630971177316e-05 3.4943971244450446e-05 0.0011832780763447557 1.0000934695328771 0.9999071087042004 1.0022268374795487 8.65302884597409e-08 -8.661386207643555e-09 2.4321094966852138e-06 0.00031399863504339993 -0.00014678832764721913 -3.9041169784715133e-10 0.00014519380563856948 0.00010213398649536189 0.003456716244419682 1.000000057468335 0.9998418295621788 0.9999995265228012 8.653030016598301e-08 1.6038906216538878e-10 2.432758292407577e-06 5.227440344604424e-08 -9.949635992050857e-09 -3.9041580424629247e-10 2.472565652014883e-08 2.578142664932316e-08 5.897859200212758e-07 1.0000118659694186 0.9998501312292282 1.0002807435161436 8.653029805714302e-08 -7.238232153808385e-10 2.4328767520498377e-06 4.948239227933279e-05 -1.3446123748598169e-05 -3.9041559823566266e-10 1.8730140553526444e-05 1.3172943758283572e-05 0.0004459557788619022 1.0000001668093972 0.9998419064863732 1.0000021299637631 8.653029975128529e-08 1.5242297377329262e-10 2.4327612559371263e-06 5.209228957760989e-07 -1.2820410221970267e-07 -3.9041551417932404e-10 1.9450240447898322e-07 1.3813282976873552e-07 4.629974092705028e-06
0.682 1.0000012869480526 0.9998426944340187 1.0000295754364947 7.932139978331631e-08 6.827657690602756e-11 1.4600889254957624e-06 5.18300036553814e-06 -1.3137399230083487e-06 -3.9885387368894155e-10 1.969510446944794e-06 1.3859416530980739e-06 4.689405253351097e-05 1.0000326768316146 0.9998647353379416 1.0007773644598095 7.93213546233675e-08 -2.429467330103216e-09 1.459423360598169e-06 0.00012563757978027972 -3.900450390474645e-05 -3.988524781518917e-10 5.069600591310673e-05 3.565625841388653e-05 0.0012070308772881232 1.0000962547915933 0.9999090572252801 1.0022939646150733 7.93212336579236e-08 -9.031736529465933e-09 1.458770729977693e-06 0.0003078235679538727 -0.00014688235457925456 -3.98849426527645e-10 0.0001472788515785518 0.00010364784616213392 0.003506376653519979 1.0000000409656673 0.9998418177704178 0.9999999075080267 7.932140170796181e-08 1.6000672011406026e-10 1.4600719056354624e-06 5.244621536384859e-08 -9.949002714476064e-09 -3.9885382211396033e-10 2.5042733458103888e-08 2.5888171112221987e-08 5.992719584324583e-07 1.000012294529633 0.9998504336006604 1.0002917248996732 7.932138383892193e-08 -7.652136387806009e-10 1.460060051903477e-06 4.938759978405496e-05 -1.345644737864016e-05 -3.9885381219681473e-10 1.913728171020917e-05 1.3463187977096313e-05 0.000455652772331873 1.0000001545304875 0.9998418976790576 1.000002611538066 7.932140154029414e-08 1.5166714943916754e-10 1.4600736486716773e-06 5.211187923749137e-07 -1.281945691821818e-07 -3.988538614992925e-10 1.9886860101866436e-07 1.4120377785361062e-07 4.735473550659264e-06
0.692 1.000001323331346 0.9998427200549985 1.0000309021685212 7.229341477808413e-08 6.409417971181965e-11 8.581135231251175e-07 5.182383793635018e-06 -1.3137096116391707e-06 -4.074781045424138e-10 2.0120968723199932e-06 1.4162649889536964e-06 4.790878824123846e-05 1.0000337957128362 0.9998655234177641 1.0008044775622116 7.22933652800985e-08 -2.5324015838169514e-09 8.572500860783891e-07 0.00012494315820926936 -3.9067617634959186e-05 -4.074759050010782e-10 5.166347975076529e-05 3.634698286825691e-05 0.0012300719238285064 1.0000989915056238 0.999910970681937 1.002359616296535 7.229323480864372e-08 -9.364781663397645e-09 8.564919652714395e-07 0.0003017555165714816 -0.00014693945983598468 -4.0747209387959106e-10 0.00014925510216842448 0.0001050837062098429 0.003553449954512757 1.0000000311139117 0.9998418107300227 1.0000001331234054 7.22934169277674e-08 1.59575646275218e-10 8.58105305713455e-07 5.263846872359852e-08 -9.947846110239677e-09 -4.0747745146906495e-10 2.5384858617619513e-08 2.5994449347027898e-08 6.084103108079035e-07 1.0000127288786145 0.9998507400582728 1.0003025304179143 7.229339785210738e-08 -8.030762432496873e-10 8.580082993572912e-07 4.9291487993529056e-05 -1.3466240418087076e-05 -4.074775922310226e-10 1.9534423465485676e-05 1.3746201786411841e-05 0.00046511116305015604 1.0000001489026458 0.9998418936228008 1.0000029377475343 7.229341688259496e-08 1.5089465125584785e-10 8.581062459640291e-07 5.213213425213252e-07 -1.2818030728516976e-07 -4.0747732190508947e-10 2.0315811365392525e-07 1.4421772614383868e-07 4.838235762579695e-06
0.702 1.0000013638050238 0.9998427485933872 1.0000321340446507 6.553319064811934e-08 6.035871902624973e-11 4.936827145903342e-07 5.18166749195906e-06 -1.313650463178872e-06 -4.1629427120232384e-10 2.0537959637934945e-06 1.4459456678701516e-06 4.890179456401689e-05 1.0000349124344314 0.9998663098082007 1.0008313467177108 6.553319540940202e-08 -2.6254440266076475e-09 4.927019468622633e-07 0.00012424997865789582 -3.912873345182105e-05 -4.162920143836737e-10 5.2602758480602485e-05 3.7017387444991964e-05 0.0012524421806860994 1.0001016781014442 0.9999128479456187 1.0024238774106793 6.553321121025047e-08 -9.661678555696773e-09 4.919834008904722e-07 0.00029579820550946817 -0.00014696235013416848 -4.1628785349963553e-10 0.00015112973566401087 0.00010644677219547076 0.0035981075683391337 1.00000002536029 0.9998418066172856 1.0000002640471988 6.553319043852735e-08 1.59250449002952e-10 4.936801019489924e-07 5.282393382411411e-08 -9.946376942267958e-09 -4.162938764586234e-10 2.5745780105095736e-08 2.611293244727014e-08 6.170658620556377e-07 1.0000131664537777 0.9998510487705426 1.0003132205820324 6.55331923286082e-08 -8.373715648684549e-10 4.935294739399405e-07 4.91946228095735e-05 -1.3475682807031106e-05 -4.1629383113562336e-10 1.992214432907869e-05 1.4022407142555097e-05 0.00047434501167640473 1.0000001473729878 0.9998418924938126 1.0000031692685678 6.553319097722821e-08 1.5025893206149683e-10 4.936805307380019e-07 5.215086397278801e-07 -1.2816314695812895e-07 -4.1629379273409496e-10 2.0737044396081001e-07 1.4717736368162458e-07 4.938478032396225e-06
0.712 1.0000014067485519 0.9998427788914264 1.0000333094952372 5.910358083801333e-08 5.72185036547771e-11 2.7792416255569056e-07 5.180876286459474e-06 -1.3135740749382052e-06 -4.2531121600731153e-10 2.0946545209057343e-06 1.4750192240282292e-06 4.987445028462204e-05 1.0000360253919909 0.9998670933619436 1.0008580108622824 5.910366313680992e-08 -2.7088725756714713e-09 2.768785485408729e-07 0.00012355906686089754 -3.918818332393987e-05 -4.253091551680037e-10 5.351540262017424e-05 3.766861129099336e-05 0.0012741791362858117 1.0001043139639005 0.9999146885760827 1.0024868110210554 5.910388403185897e-08 -9.923968056879855e-09 2.762852941165711e-07 0.00028995314303421427 -0.00014695308446984793 -4.253042990681885e-10 0.0001529093209014299 0.00010774181372910014 0.0036405063255556718 1.0000000220849599 0.9998418042749867 1.0000003387217562 5.910357739566853e-08 1.5919377525603417e-10 2.7792505459273296e-07 5.2990386872299104e-08 -9.944718829051285e-09 -4.2531083703601755e-10 2.611840393370273e-08 2.6259457518179652e-08 6.252432881114555e-07 1.0000136056300355 0.9998513585760528 1.0003238337536333 5.910360869107925e-08 -8.680903678222665e-10 2.7774150167201385e-07 4.909736692711481e-05 -1.3484890428017601e-05 -4.253109736244831e-10 2.030097278676169e-05 1.4292190784224596e-05 0.00048336719061440356 1.0000001483216103 0.9998418931348247 1.0000033445424235 5.9103578207307796e-08 1.4992164079843102e-10 2.779251636533191e-07 5.216718269374192e-07 -1.281442560638645e-07 -4.253107659811163e-10 2.1150490393563083e-07 1.5008633304854926e-07 5.036441937124454e-06
0.722 1.000001451157038 0.9998428102312003 1.0000344522910978 5.302503439788866e-08 5.477552258103563e-11 1.530434035865467e-07 5.1800295563301375e-06 -1.3134877535392777e-06 -4.345364750924251e-10 2.1347168883353e-06 1.5035194843345982e-06 5.082800663097187e-05 1.0000371336043903 0.9998678733778256 1.0008844944104298 5.302514930446991e-08 -2.783059583722147e-09 1.519639656276397e-07 0.00012287105282567966 -3.92461799306111e-05 -4.34533746711624e-10 5.4402841476088264e-05 3.8301698586448215e-05 0.0012953170605098374 1.0001068991015827 0.9999164925818159 1.0025484655720844 5.3025452013953874e-08 -1.0153408523333727e-08 1.515366694103305e-07 0.00028422039970325423 -0.00014691328214295676 -4.3452885173256727e-10 0.00015459987460745246 0.00010897320113443874 0.003680789741803171 1.0000000202834365 0.9998418029855153 1.0000003809248348 5.302502926008259e-08 1.595252078558935e-10 1.530465363900945e-07 5.313429145639234e-08 -9.942947008780573e-09 -4.3453577943504004e-10 2.649681656889585e-08 2.6449711942166294e-08 6.330294456475483e-07 1.000014045400539 0.999851668755363 1.0003343936812585 5.3025072672289306e-08 -8.952862382826124e-10 1.5284244906574503e-07 4.8999948526967104e-05 -1.3493936406397143e-05 -4.3453580949615703e-10 2.0671393260027586e-05 1.4555907611273388e-05 0.0004921894450183039 1.0000001507439902 0.999841894828198 1.0000034873462258 5.302503034557855e-08 1.50000296206147e-10 1.5304644071107533e-07 5.21809450263391e-07 -1.2812436686030613e-07 -4.3453597145417563e-10 2.1556241211133064e-07 1.5294926270724048e-07 5.132350992941588e-06
0.732 1.0000014964214154 0.9998428421775987 1.0000355767805706 4.7312184436383076e-08 5.287977473368617e-11 8.240807380576702e-08 5.179141240939113e-06 -1.3133960160454077e-06 -4.4397710500152954e-10 2.174024724909233e-06 1.5314779105936579e-06 5.1763588466991125e-05 1.0000382364909628 0.9998686494415437 1.0009108124294328 4.731223965757837e-08 -2.8486442358288e-09 8.131017396595671e-08 0.00012218631162744307 -3.9302858264798015e-05 -4.4397428526224146e-10 5.526638520040183e-05 3.891760617348427e-05 0.0013158872951564795 1.000109433916075 0.9999182602548407 1.002608879891145 4.73123798892423e-08 -1.0352055393163491e-08 8.105725599579754e-08 0.0002785991420218323 -0.000146844268956041 -4.4396891035017784e-10 0.00015620691487075689 0.00011014494083020872 0.0037190892814327066 1.0000000193468837 0.9998418023139128 1.0000004050088982 4.731218086055416e-08 1.6011186062754124e-10 8.24127935978552e-08 5.3255711518809375e-08 -9.941106704749283e-09 -4.439764625416612e-10 2.687563449594012e-08 2.6694241871128118e-08 6.405511600764713e-07 1.0000144851558603 0.9998519788732264 1.0003449147168764 4.731220216373192e-08 -9.192695394170208e-10 8.219448557555563e-08 4.890250780817225e-05 -1.3502866036585367e-05 -4.439764168112336e-10 2.1033849809279295e-05 1.481388272218075e-05 0.0005008224868762377 1.0000001540312702 0.9998418971389607 1.0000036120320595 4.731218195158685e-08 1.5036078011016807e-10 8.241255305352534e-08 5.219228346654897e-07 -1.2810393095880636e-07 -4.439767299684969e-10 2.195448578717362e-07 1.5577022237781561e-07 5.226398660260219e-06
0.742 1.0000015421804762 0.9998428744726092 1.0000366914030556 4.200281064419514e-08 5.1103937848310774e-11 4.338514058874659e-08 5.178220908732998e-06 -1.3133016082810806e-06 -4.5364074309574586e-10 2.212616305522212e-06 1.5589230253835475e-06 5.268220815049811e-05 1.0000393337216027 0.999869421318514 1.0009369741127963 4.200274637707619e-08 -2.9065796151826664e-09 4.227339482064371e-08 0.00012150505841969849 -3.935830395964286e-05 -4.536378881477169e-10 5.610723587502228e-05 3.951721115802866e-05 0.001335918544884822 1.000111919047133 0.9999199920598889 1.0026680865557591 4.2002568768015636e-08 -1.0522368439981045e-08 4.2181802679562744e-08 0.000273087988830625 -0.00014674717703442206 -4.536325089422709e-10 0.00015773551072483107 0.00011126070944374387 0.0037555255522126363 1.00000001891422 0.9998418020022181 1.0000004194160854 4.2002811467491623e-08 1.6054544807603394e-10 4.3391216390042305e-08 5.335598045216461e-08 -9.939224211342379e-09 -4.53640240708358e-10 2.7249222842417216e-08 2.699527204037417e-08 6.479421070830051e-07 1.0000149245353898 0.9998522886724085 1.0003554053163008 4.200278782242245e-08 -9.406407757892542e-10 4.316082236309628e-08 4.8805129110155785e-05 -1.3511706939593073e-05 -4.536396497791543e-10 2.138874923294414e-05 1.5066413500223588e-05 0.0005092760984880286 1.0000001578223572 0.999841899809146 1.0000037270418103 4.200281202187296e-08 1.5059300170722597e-10 4.3390852044498294e-08 5.220140620694353e-07 -1.280832220098996e-07 -4.5364022394801917e-10 2.234540453545036e-07 1.5855156568480773e-07 5.318749222664089e-06
0.752 1.0000015882242006 0.9998429069662523 1.0000378009821693 3.71331604938806e-08 4.905531877968245e-11 2.2340953060063182e-08 5.177275504392505e-06 -1.3132061794142114e-06 -4.635350455116078e-10 2.2505269551685858e-06 1.585880839130952e-06 5.3584778302805567e-05 1.0000404251188815 0.999870188883912 1.0009629850485733 3.713306898168379e-08 -2.95784179896434e-09 2.121314213604955e-08 0.00012082741105257517 -3.9412572036043914e-05 -4.6353175179533714e-10 5.6926498814233554e-05 4.0101319015478565e-05 0.0013554371475922795 1.0001143552718745 0.9999216885622324 1.0027261140999364 3.7132822449398434e-08 -1.0666979101763114e-08 2.1256774014241003e-08 0.0002676852427297457 -0.00014662301110336762 -4.6352635778418933e-10 0.0001591903282810856 0.00011232388639137771 0.0037902093997546197 1.0000000187754896 0.9998418019004353 1.0000004289722444 3.713316298779057e-08 1.6045440622908268e-10 2.2348427484916982e-08 5.3437242976683154e-08 -9.937316308101554e-09 -4.635343073024356e-10 2.7612412626100134e-08 2.7346528517748328e-08 6.553191331490819e-07 1.0000153633302626 0.9998525980043256 1.000365870324218 3.713312864090001e-08 -9.599846775334285e-10 2.210541618228863e-08 4.8707862783780184e-05 -1.352047578440699e-05 -4.63533650875407e-10 2.173646501536751e-05 1.5313772528580596e-05 0.000517559228869823 1.0000001619072907 0.9998419026887604 1.000003837201122 3.713316331956109e-08 1.5032332797850945e-10 2.234793540056975e-08 5.22085712977329e-07 -1.28062405275455e-07 -4.6353445343057915e-10 2.2729185197713574e-07 1.6129412560315667e-07 5.409539368964885e-06
0.762 1.0000016344326887 0.9998429395729576 1.0000389081885477 3.269555530365999e-08 4.673112239494139e-11 1.1267152922907677e-08 5.176310530271225e-06 -1.3131107153649484e-06 -4.736674267691563e-10 2.287790193153913e-06 1.6123756790627139e-06 5.4472120531282386e-05 1.0000415105962448 0.9998709520784895 1.0009888486673832 3.269579356619976e-08 -3.0030392615538427e-09 1.0117100617636168e-08 0.00012015342959577145 -3.946569897014326e-05 -4.736638717912325e-10 5.772519348677315e-05 4.067067139454579e-05 0.0013744673174961425 1.0001167434413485 0.999923350382245 1.0027829884293948 3.269642332171005e-08 -1.0788203196433611e-08 1.0263031931238912e-08 0.0002623890354353494 -0.0001464726913317679 -4.736584760697362e-10 0.00016057567260767392 0.00011333758373413141 0.0038232428921782685 1.0000000188108233 0.999841801922929 1.0000004363502712 3.2695546059240404e-08 1.5985749346254877e-10 1.1276227965410954e-08 5.3502248127539794e-08 -9.935392347002992e-09 -4.73666180591752e-10 2.7962167840899422e-08 2.773489800904094e-08 6.627650057287872e-07 1.0000158014220433 0.9998529067852352 1.0003763124321434 3.2695634228047964e-08 -9.775041645680254e-10 1.1018509409435964e-08 4.861073905581799e-05 -1.3529182613420884e-05 -4.736658539403774e-10 2.2077341639742824e-05 1.5556210672862532e-05 0.0005256800787082879 1.000000166166197 0.9998419056921733 1.0000039451826805 3.2695547548143344e-08 1.495689761248857e-10 1.1275590187194628e-08 5.221407871660836e-07 -1.2804157856965084e-07 -4.736666084997946e-10 2.31061162861357e-07 1.6399802564504894e-07 5.498877555922256e-06
0.772 1.000001680738741 0.9998429722448278 1.0000400144505228 2.8638426352046896e-08 4.454404084130035e-11 5.579054525293081e-09 5.175330362489346e-06 -1.3130158095150933e-06 -4.84044890555007e-10 2.3244381509831217e-06 1.6384304074788198e-06 5.5344972578370207e-05 1.0000425901201537 0.9998717108815015 1.0010145671448512 2.863965668697573e-08 -3.042318651285748e-09 4.398601127412936e-09 0.00011948314015120586 -3.9517710250813425e-05 -4.840412596985432e-10 5.8504262636734986e-05 4.122595259666194e-05 0.0013930313624148844 1.0001190844418744 0.9999249781676454 1.0028387337101938 2.864289374644389e-08 -1.0887766406187407e-08 4.6115174369807324e-09 0.0002571974160417183 -0.0001462970803426329 -4.840352291066379e-10 0.00016189552417242116 0.00011430467237077774 0.0038547201992328852 1.0000000189530336 0.9998418020217021 1.0000004429810747 2.8638380926894013e-08 1.5918766256567512e-10 5.59001373016727e-09 5.355381482061599e-08 -9.933458084457469e-09 -4.840437850611242e-10 2.8298238455856674e-08 2.81423910221959e-08 6.703171901527761e-07 1.0000162387451637 0.9998532149693872 1.0003867330863936 2.8638837747615393e-08 -9.92971074877644e-10 5.314690264164335e-09 4.851377611682833e-05 -1.3537833550596648e-05 -4.840431015864503e-10 2.2411697834351752e-05 1.5793959319447278e-05 0.0005336461759162831 1.0000001705318875 0.9998419087713974 1.0000040524171574 2.8638385877430748e-08 1.4876080234243437e-10 5.589204335001848e-09 5.221822446869442e-07 -1.280208014111854e-07 -4.840441556367622e-10 2.3476606499699719e-07 1.6666297636097975e-07 5.586843333365888e-06
0.782 1.0000017271053006 0.9998430049555223 1.0000411205011552 2.4909074848783455e-08 4.2981404379965776e-11 2.7230357435807976e-09 5.1743383799990755e-06 -1.3129218281571044e-06 -4.946746352288266e-10 2.3605008840066335e-06 1.6640659591315581e-06 5.620399807128252e-05 1.0000436636872796 0.9998724652943713 1.001040141944686 2.4912244499615164e-08 -3.0756729705637767e-09 1.5032981917094332e-09 0.00011881654903313964 -3.9568624996725114e-05 -4.946706999171187e-10 5.9264579323049195e-05 4.1767794740105595e-05 0.0014111498806312116 1.0001213791719399 0.9999265725768266 1.0028933729102885 2.4920539527083083e-08 -1.0967028703736874e-08 1.7482940184070444e-09 0.00025210840338023375 -0.00014609699986542143 -4.946645815236923e-10 0.00016315356998186807 0.00011522780488823606 0.0038847283779130395 1.0000000191650635 0.9998418021702857 1.0000004496007535 2.4908957994652206e-08 1.589494854172343e-10 2.7361954685478394e-09 5.359445066686225e-08 -9.93151728948031e-09 -4.946735231724238e-10 2.8622066309748968e-08 2.8548183634207033e-08 6.779677336649277e-07 1.0000166752642785 0.9998535225328378 1.0003971330338064 2.4910136242654313e-08 -1.006055730710683e-09 2.440048200754824e-09 4.841698489960029e-05 -1.354643245586418e-05 -4.946728696714393e-10 2.2739828405416957e-05 1.6027231723791828e-05 0.0005414644462891547 1.000000174967305 0.9998419118999755 1.0000041596403708 2.4908969803586822e-08 1.484017613463103e-10 2.735185839327299e-09 5.222126724188928e-07 -1.2800011055533352e-07 -4.946736632413706e-10 2.384108781556054e-07 1.6928798274497873e-07 5.6734908868455245e-06
0.792 1.0000017735119384 0.9998430376906029 1.0000422266922075 2.148638644115092e-08 4.2192410370513526e-11 1.3184519951152581e-09 5.173337393524747e-06 -1.3128290094706526e-06 -5.055636427313519e-10 2.3960056360136585e-06 1.689301005041993e-06 5.704980197920009e-05 1.000044731310855 0.9998732153308878 1.001065574131496 2.149288173048358e-08 -3.1033802324960445e-09 5.0460351986329234e-11 0.00011815365142632379 -3.9618458704401366e-05 -5.055593735200505e-10 6.000695300967881e-05 4.2296782466774143e-05 0.0014288419425674834 1.0001236285285566 0.9999281342688897 1.0029469281186452 2.1509796151496905e-08 -1.1027489727919485e-08 2.941484187394064e-10 0.0002471200166790159 -0.00014587324081323955 -5.055533342567659e-10 0.00016435323089262246 0.0001161094361450529 0.003913348077449306 1.0000000194264829 0.9998418023540921 1.0000004565646112 2.1486146653286275e-08 1.5930767368607387e-10 1.3341390401015165e-09 5.362648248161094e-08 -9.929572141533362e-09 -5.055623762799028e-10 2.8935609134293904e-08 2.8931526476339303e-08 6.856717646605664e-07 1.0000171109607114 0.9998538294637439 1.0004075126353285 2.14885621127606e-08 -1.0167499990885554e-09 1.0138863137986903e-09 4.832037222962906e-05 -1.3554981908541572e-05 -5.055618390958407e-10 2.3062005731029604e-05 1.625622428735776e-05 0.0005491412830707083 1.00000017945202 0.9998419150633322 1.000004267207299 2.1486169682281074e-08 1.48655249985456e-10 1.3328994547544663e-09 5.222344412805423e-07 -1.2797952949632846e-07 -5.055628415678269e-10 2.419991620724229e-07 1.718713260920121e-07 5.7588592374973204e-06
0.802 1.000001819946986 0.9998430704419073 1.0000433331689105 1.837113435786652e-08 4.18435960026502e-11 6.414504135462232e-10 5.1723300153499785e-06 -1.3127375212693078e-06 -5.167188501657769e-10 2.430977016771074e-06 1.7141522837807122e-06 5.788294880349026e-05 1.0000457930127304 0.9998739610114586 1.0010908645461676 1.8383534801338813e-08 -3.1261878561794102e-09 -6.838047684860109e-10 0.00011749443648758936 -3.966722484798904e-05 -5.167149422935266e-10 6.0732135720724976e-05 4.281345774702863e-05 0.001446125256071081 1.0001258333994876 0.9999296638978199 1.0029994207316715 1.841570741923334e-08 -1.107108739886785e-08 -4.736742013475949e-10 0.00024223029293431932 -0.00014562656928602356 -5.167084057572735e-10 0.00016549768637184133 0.0001169518422376082 0.003940654169065605 1.0000000197256174 0.9998418025647907 1.0000004640219031 1.8370676342155798e-08 1.5994392080929527e-10 6.599989558216812e-10 5.365225472965038e-08 -9.927624524028287e-09 -5.167177913368629e-10 2.9241090222145487e-08 2.9275269373689e-08 6.933679220488484e-07 1.0000175458245553 0.999854135756698 1.0004178720409735 1.8375289210212696e-08 -1.025523089259393e-09 3.1232804210458597e-10 4.8223942763980803e-05 -1.3563483781740483e-05 -5.16717289653014e-10 2.337848189173126e-05 1.6481118313412765e-05 0.000556682612963049 1.0000001839743584 0.999841918253153 1.0000043752668284 1.8370719094044668e-08 1.4920135711011246e-10 6.584984921710443e-10 5.222499200718929e-07 -1.2795907529821507e-07 -5.167182168172061e-10 2.455336758673143e-07 1.7441127311210666e-07 5.842986704145289e-06
0.812 1.000001866403277 0.9998431032045059 1.0000444399685062 1.5555960852781096e-08 4.1374475072704193e-11 3.236250849515457e-10 5.171318423414933e-06 -1.3126474925466707e-06 -5.281476652216088e-10 2.4654377883441618e-06 1.7386352796652765e-06 5.8703973793228356e-05 1.0000468488190761 0.9998747023599553 1.0011160139060544 1.5579790569343254e-08 -3.1450682314344552e-09 -1.0683304786850085e-09 0.0001168388897818844 -3.9714935772310835e-05 -5.281437869754386e-10 6.144082804444003e-05 4.3318324516760436e-05 0.001463016307376085 1.0001279946591946 0.9999311621092668 1.003050871567166 1.564150803988598e-08 -1.1099997607936407e-08 -9.240872292762361e-10 0.00023743729588421552 -0.00014535773009811842 -5.281371265101905e-10 0.00016658989681892674 0.00011775713774467556 0.003966716298646504 1.0000000200552976 0.9998418027972698 1.000000472014324 1.55550804137876e-08 1.6031181418581463e-10 3.453871289999211e-10 5.3673797023504714e-08 -9.925676294039929e-09 -5.281463518387145e-10 2.954109215784346e-08 2.95687257432581e-08 7.010016835224618e-07 1.0000179798504054 0.9998544414096465 1.000428211288898 1.55639465429066e-08 -1.0330704836397375e-09 -3.319006404460158e-11 4.8127699641990076e-05 -1.3571939562192187e-05 -5.281461499707646e-10 2.3689491162421735e-05 1.6702081948442963e-05 0.000564093949436428 1.0000001885271506 0.9998419214643425 1.000004483860244 1.555516087003515e-08 1.494926822762998e-10 3.4359404740162686e-10 5.222611519268555e-07 -1.2793876103087575e-07 -5.281473643939819e-10 2.4901694730129426e-07 1.7690701808357327e-07 5.925919819844151e-06
0.822 1.0000019128760613 0.9998431359752049 1.0000455470773364 1.3013411037917523e-08 4.046659683586114e-11 1.827799451149528e-10 5.170303738162732e-06 -1.312559031199326e-06 -5.398569314296316e-10 2.4994093371024783e-06 1.7627646371864654e-06 5.951338116745071e-05 1.0000478987582635 0.9998754394020963 1.001141022864279 1.3060145261512892e-08 -3.1607321840794863e-09 -1.2862854630355838e-09 0.00011618699414242593 -3.976160318542101e-05 -5.398530986154861e-10 6.213368419914247e-05 4.3811852647632015e-05 0.0014795304741028418 1.0001301131669884 0.9999326295388503 1.0031013009387237 1.3181131775897996e-08 -1.1116134335917385e-08 -1.241709996645211e-09 0.00023273912013308502 -0.00014506744885609172 -5.398459104228445e-10 0.00016763262310712557 0.00011852729106766476 0.003991599365161419 1.0000000204107686 0.9998418030481441 1.0000004805330092 1.3011683489241918e-08 1.6010698785410222e-10 2.0814361598109105e-10 5.3692146780180636e-08 -9.923728477968638e-09 -5.398557248786616e-10 2.9838413705736173e-08 2.9809015372630235e-08 7.085280207957458e-07 1.000018413035259 0.9998547464223551 1.0004385303632035 1.3029073134107011e-08 -1.0398377704103308e-09 -2.0521176055793305e-10 4.8031644353354596e-05 -1.3580350526688815e-05 -5.398555525995678e-10 2.3995251985400926e-05 1.6919271741208716e-05 0.0005713804282250784 1.0000001931056415 0.9998419246935326 1.0000045929782424 1.301184037328845e-08 1.4922351631254463e-10 2.0602216256088033e-10 5.222691814543976e-07 -1.279185971984803e-07 -5.398564158302115e-10 2.524515510830953e-07 1.7935915811748964e-07 6.0077086795063156e-06
0.832 1.0000019593619793 0.9998431687518113 1.0000466544618893 1.0710426327475995e-08 3.932133124861325e-11 1.3078714263435043e-10 5.1692858900973724e-06 -1.3124722332104914e-06 -5.518534885571031e-10 2.532911586335161e-06 1.7865541961619405e-06 6.0311636822727187e-05 1.000048942859806 0.9998761721645814 1.001165892043232 1.0802219384973467e-08 -3.173336134535984e-09 -1.4272477583331158e-09 0.000115538730349146 -3.980723841171975e-05 -5.518493217910027e-10 6.28113160566682e-05 4.429448124167802e-05 0.001495682119909033 1.0001321897662154 0.9999340668111805 1.0031507287047232 1.1039828662217599e-08 -1.112086357633798e-08 -1.518792321747711e-09 0.00022813389327769595 -0.00014475643321157694 -5.518423858795348e-10 0.0001686284436506944 0.00011926413814236685 0.004015363940523576 1.0000000207886701 0.999841803315025 1.000000489549503 1.0707032780075203e-08 1.5954280824853013e-10 1.6019541146544336e-10 5.3707186361902065e-08 -9.921782639120296e-09 -5.518518802113063e-10 3.013544473594824e-08 3.0000734936497315e-08 7.159043719247595e-07 1.0000188453774799 0.9998550507956279 1.0004488292257883 1.0741190838305033e-08 -1.0457367336418763e-09 -2.9236913519611854e-10 4.793577687609368e-05 -1.3588717833705828e-05 -5.518519963917117e-10 2.429596822495634e-05 1.7132833741309703e-05 0.0005785468331675058 1.000000197706472 0.9998419279383525 1.0000047025919037 1.0707340984559422e-08 1.4860608521876216e-10 1.5770559154785693e-10 5.222738959360264e-07 -1.2789859421162378e-07 -5.518528849239865e-10 2.5583984483707603e-07 1.8176956225852178e-07 6.088396638231049e-06
0.842 1.0000020058584538 0.9998432015326931 1.0000477620817112 8.628425886863764e-09 3.845992705035845e-11 1.236849592081409e-10 5.168264433676105e-06 -1.3123871875442904e-06 -5.641440519839121e-10 2.565962915097481e-06 1.8100169944274008e-06 6.109916862134245e-05 1.0000499811536947 0.9998769006744981 1.0011906220497524 8.806027926285762e-09 -3.182691495013086e-09 -1.536982843196621e-09 0.00011489407837599598 -3.9851852524740684e-05 -5.641397293697191e-10 6.347429675881214e-05 4.476662161554572e-05 0.0015114846852997692 1.0001342252837946 0.9999354745391025 1.003199174298187 9.265624088369822e-09 -1.1115317163572954e-08 -1.8048231569257832e-09 0.0002236197775863514 -0.00014442537366058262 -5.641328701045895e-10 0.0001695797698365839 0.00011996939495863824 0.004038066649935491 1.000000021186428 0.9998418035960837 1.0000004990285838 8.621858877193233e-09 1.5915104581868587e-10 1.576510734791817e-10 5.371844175611771e-08 -9.919839878023256e-09 -5.641427055741401e-10 3.043365462650783e-08 3.0154551871540794e-08 7.230967375103317e-07 1.0000192768761713 0.9998553545308176 1.0004591078299971 8.687953638075674e-09 -1.0503470894849304e-09 -3.3923528720889457e-10 4.7840096633312195e-05 -1.3597042570561136e-05 -5.641426408122459e-10 2.4591830291591264e-05 1.7342904484712768e-05 0.0005855976258729035 1.000000202327066 0.9998419311969917 1.0000048126655268 8.62245613678238e-09 1.4817110125389342e-10 1.547465942272809e-10 5.222748235568921e-07 -1.278787609891048e-07 -5.641432571424131e-10 2.59183735864814e-07 1.84141039025647e-07 6.168018606520019e-06
0.852 1.0000020523632633 0.9998432343164673 1.0000488698915384 6.769351688794084e-09 3.8213875753442415e-11 1.356480927095652e-10 5.167239654258019e-06 -1.3123039781022061e-06 -5.767356791243848e-10 2.5985804655831565e-06 1.833165431280492e-06 6.18763759828155e-05 1.0000510136698786 0.9998776249588335 1.0012152134786507 7.1063375624681795e-09 -3.188811249917132e-09 -1.6433784006032282e-09 0.00011425301871461439 -3.989545640641389e-05 -5.767313359355311e-10 6.412316431676515e-05 4.5228660132373814e-05 0.0015269507775214298 1.0001362205297766 0.9999368533229676 1.0032466567423861 7.977951456760177e-09 -1.1101170957517558e-08 -2.1321928527857755e-09 0.00021919497116590022 -0.00014407494409950772 -5.767245443371911e-10 0.00017048886024204055 0.00012064466897428662 0.004059760519675499 1.0000000216018319 0.999841803889751 1.0000005089303496 6.756888111484163e-09 1.592729796920813e-10 1.7476542073679777e-10 5.372618118118592e-08 -9.917900922646628e-09 -5.767339719427403e-10 3.0733685924563016e-08 3.0285330479822256e-08 7.300926624760955e-07 1.0000197075307156 0.9998556576294535 1.0004693661232105 6.8823115077313e-09 -1.0534342805982294e-09 -3.7233328959144026e-10 4.7744603673498636e-05 -1.3605325774674583e-05 -5.767340370068406e-10 2.488301651993977e-05 1.7549612043209717e-05 0.0005925369813675776 1.000000206965213 0.9998419344678969 1.000004923158718 6.758022293119703e-09 1.4825915150587732e-10 1.7139220160242686e-10 5.222722346260081e-07 -1.278591063999733e-07 -5.767348161399221e-10 2.6248487661388116e-07 1.8647708483867e-07 6.2466087772259685e-06
0.862 1.0000020988742842 0.9998432671018143 1.0000499778400123 5.146699933428173e-09 3.841740307269975e-11 1.4863967911984575e-10 5.166212848828155e-06 -1.3122226852822864e-06 -5.896346344520734e-10 2.6307805093229108e-06 1.856011395308408e-06 6.264363766930858e-05 1.0000520404378348 0.9998783450440507 1.001239666910877 5.774983195399238e-09 -3.1922698307614827e-09 -1.7666779687037224e-09 0.00011361553275287876 -3.993806077583439e-05 -5.896303263465558e-10 6.475842488178632e-05 4.568096068581079e-05 0.0015420922499681602 1.0001381762967871 0.9999382037498339 1.003293194655787 7.399058153978931e-09 -1.1081390134603685e-08 -2.5259264369453676e-09 0.00021485770788121108 -0.00014370580225369787 -5.896239117164257e-10 0.00017135783337228163 0.00012129146921953406 0.00408049528793368 1.0000000220327832 0.9998418041945344 1.000000519208953 5.123457345764139e-09 1.597521257363369e-10 1.9358487378026092e-10 5.3731692748285425e-08 -9.915966479155267e-09 -5.896332283974942e-10 3.1035344812453836e-08 3.040967403312306e-08 7.369075921773659e-07 1.0000201373404598 0.9998559600929775 1.000479604045357 5.35732794113402e-09 -1.0552699747798722e-09 -4.1045638629447197e-10 4.764929898395411e-05 -1.3613568444439489e-05 -5.896334064423121e-10 2.5169694479363888e-05 1.77530769406578e-05 0.0005993688191226625 1.0000002116188118 0.9998419377495915 1.000005034025125 5.1255722037744954e-09 1.4871278706300537e-10 1.8968133342253567e-10 5.22267417647592e-07 -1.2783963820000925e-07 -5.896340412164383e-10 2.657449129451156e-07 1.8878153691159254e-07 6.3242062501433145e-06
0.872 1.0000021453893817 0.9998432998873934 1.00005108586989 3.773381350613235e-09 3.860867234824736e-11 1.5171953878251482e-10 5.165185463277484e-06 -1.3121433857742896e-06 -6.02848228112946e-10 2.6625784648940208e-06 1.8785661892200672e-06 6.340131047984657e-05 1.0000530614861491 0.9998790609556863 1.0012639829097942 4.927042775773103e-09 -3.1940631266753e-09 -1.9200036919763893e-09 0.00011298160197184036 -3.997967620344799e-05 -6.028436119291445e-10 6.538055533380261e-05 4.612386671654346e-05 0.00155692026565253 1.0001400933591265 0.9999395263924646 1.003338806246161 7.907287418772449e-09 -1.1060686073657136e-08 -3.0036469094295222e-09 0.00021060625601167167 -0.00014331859005852474 -6.028380792194332e-10 0.000172188678712781 0.0001219112150890956 0.004100317678763816 1.0000000224771988 0.9998418045089498 1.0000005298129608 3.730694710992589e-09 1.6013719561178008e-10 2.0325092030492026e-10 5.373641885907443e-08 -9.914038168959708e-09 -6.028464926548077e-10 3.133740051152193e-08 3.054302562494803e-08 7.435794333699783e-07 1.000020566304504 0.9998562619225505 1.0004898215277915 4.1601845067196825e-09 -1.0564399871087114e-09 -4.6530175650294695e-10 4.755418364794312e-05 -1.3621771543901595e-05 -6.028469206740254e-10 2.5452021825779607e-05 1.795341278102376e-05 0.0006060968227717863 1.000000216285774 0.9998419410406052 1.0000051452127818 3.7345773010374145e-09 1.4907973868759154e-10 1.9874767253224659e-10 5.222618155948849e-07 -1.2782036507989118e-07 -6.028473664128128e-10 2.6896540625181217e-07 1.9105801452967367e-07 6.400851378278083e-06
0.882 1.0000021919063748 0.9998433326718162 1.0000521939205305 2.658358890813475e-09 3.8492081419965245e-11 1.426437632820726e-10 5.16415799135836e-06 -1.3120661540754788e-06 -6.163826901737957e-10 2.693988735805371e-06 1.900840417748568e-06 6.414972577482942e-05 1.0000540768419686 0.9998797727178661 1.0012881620143876 4.74599876330684e-09 -3.1952269223108104e-09 -2.107605588972006e-09 0.00011235120690691996 -4.002031312293739e-05 -6.163785051759533e-10 6.599000541793652e-05 4.6557702962990736e-05 0.0015714453528850062 1.000141972471186 0.999940821807892 1.0033835092876924 1.0135392049957405e-08 -1.1046064611435404e-08 -3.5735278423441083e-09 0.00020643891671134372 -0.00014291393402726796 -6.163736275741531e-10 0.00017298326649013934 0.00012250524412229437 0.004119271650511365 1.0000000229329928 0.9998418048315105 1.0000005406881851 2.581098818096374e-09 1.6014331605734983e-10 2.0159740211541405e-10 5.3740853465523816e-08 -9.912117620598049e-09 -6.163809275981235e-10 3.163788151050402e-08 3.069709617430312e-08 7.501563140469191e-07 1.000020994421491 0.9998565631188735 1.0005000184926585 3.3583942799717154e-09 -1.0573922428399775e-09 -5.398101306230026e-10 4.745925776473014e-05 -1.3629936007480541e-05 -6.163814517677688e-10 2.5730146880770604e-05 1.8150726760963724e-05 0.000612724455858346 1.0000002209640055 0.9998419443394587 1.0000052566669095 2.5881247612057246e-09 1.4907465282923766e-10 1.964179049939033e-10 5.222559218053949e-07 -1.2780129368670507e-07 -6.163818399718618e-10 2.7214765378362054e-07 1.9330941054190956e-07 6.476579611030205e-06
0.892 1.0000022384229796 0.9998433654536016 1.0000533019300277 1.8148463540095647e-09 3.8153691615105556e-11 1.2606234681146152e-10 5.1631297950810995e-06 -1.311991060923394e-06 -6.302452528748539e-10 2.725024784813417e-06 1.9228440619191346e-06 6.488919363560941e-05 1.0000550865301001 0.9998804803525883 1.0013122047239145 5.536080263730812e-09 -3.1967518399963654e-09 -2.326632014223039e-09 0.00011172432703479977 -4.0059981843227405e-05 -6.302411302352749e-10 6.658719988139952e-05 4.698277715790505e-05 0.0015856774631124735 1.0001438143646684 0.9999420905351895 1.003427321068418 1.5135862466223762e-08 -1.1048254432518118e-08 -4.2361111913451726e-09 0.00020235402341205923 -0.0001424924456116826 -6.302374531230913e-10 0.0001737433566788512 0.00012307481897444626 0.004137398629061511 1.000000023398054 0.9998418051607063 1.0000005517804664 1.677101279523757e-09 1.5986846609008847e-10 1.9334599868135884e-10 5.374435993737597e-08 -9.910205579188662e-09 -6.302433051017836e-10 3.1934763302237504e-08 3.087829506347679e-08 7.566876058497775e-07 1.0000214216892696 0.9998568636819178 1.00051019484914 3.06282872557993e-09 -1.0582368368761603e-09 -6.299542628446529e-10 4.736452029197292e-05 -1.36380627434008e-05 -6.302438336994413e-10 2.6004209369579566e-05 1.834512028187154e-05 0.0006192549834585712 1.0000002256513782 0.9998419476446454 1.00000536833264 1.6896271584037385e-09 1.4879410385851663e-10 1.87407694186615e-10 5.222491000607653e-07 -1.2778243216366797e-07 -6.302440189598456e-10 2.752927693203871e-07 1.9553772022946467e-07 6.5514227696973686e-06
0.902 1.0000022849366863 0.9998433982310883 1.0000544098342528 1.2707727881317404e-09 3.7862991658481935e-11 1.0819920300514675e-10 5.162100010724822e-06 -1.3119181762021969e-06 -6.444419072736571e-10 2.7556994116898777e-06 1.9445866444572324e-06 6.562001177921322e-05 1.000056090571549 0.9998811838786268 1.0013361114670016 7.800498190121121e-09 -3.2000084539521704e-09 -2.5725200303370327e-09 0.00011110094172288372 -4.00986925540952e-05 -6.444382795411833e-10 6.717254059161248e-05 4.739938155451962e-05 0.0015996260279829337 1.0001456197439553 0.9999433330919967 1.0034702582902963 2.463234620990161e-08 -1.108459381527765e-08 -4.989881191048949e-09 0.00019834994223302588 -0.00014205472154013435 -6.444369777440595e-10 0.00017447060727734346 0.00012362113343576865 0.004154737723118984 1.0000000238701694 0.9998418054949549 1.0000005630358282 1.0290148860367295e-09 1.595950697599231e-10 1.8478689648287196e-10 5.374607439829719e-08 -9.90830280554289e-09 -6.444397242270144e-10 3.2226543737117027e-08 3.1087512269125936e-08 7.632180411338142e-07 1.0000218481043197 0.9998571636104954 1.000520350482425 3.4609474967205483e-09 -1.0589768312920445e-09 -7.300881464578217e-10 4.7269969965822096e-05 -1.364615263713415e-05 -6.444407367640611e-10 2.627434129200296e-05 1.8536689556431655e-05 0.0006256914967624873 1.0000002303456532 0.9998419509545753 1.0000054801550682 1.0509995761189823e-09 1.485192189666055e-10 1.7800145615480615e-10 5.222404866231346e-07 -1.277637876214684e-07 -6.444406788401973e-10 2.784019418523633e-07 1.9774415376725867e-07 6.6254151293029145e-06
0.912 1.0000023314446222 0.999843431002334 1.0000555175632095 1.0693918166962334e-09 3.7766819630111677e-11 9.227060149813588e-11 5.161068566798654e-06 -1.3118475659889632e-06 -6.589797014835368e-10 2.7860248297142536e-06 1.966077224161422e-06 6.63424680921822e-05 1.0000570889812803 0.9998818833099004 1.0013598825494312 1.2343587851927484e-08 -3.2074163385549782e-09 -2.843641650959879e-09 0.00011048103125636532 -4.013645532837694e-05 -6.589775809905754e-10 6.774640825119224e-05 4.7807794045565734e-05 0.0016133000050280485 1.0001473892787325 0.9999445499691666 1.0035123369007615 4.1380784522973516e-08 -1.1183565591630304e-08 -5.835993559809537e-09 0.00019442507238137712 -0.0001416013441258483 -6.589790938039625e-10 0.0001751665815586439 0.00012414531733504614 0.004171325912538252 1.0000000243469676 0.9998418058325567 1.0000005743986438 6.518728095307707e-10 1.5948550518621507e-10 1.7919948292797744e-10 5.37459256434134e-08 -9.906410391132165e-09 -6.589777405343775e-10 3.2512441593891703e-08 3.132104907494858e-08 7.697801653571129e-07 1.0000222736609117 0.9998574629016486 1.000530485233718 4.851529283959621e-09 -1.0598651404954084e-09 -8.375543968600767e-10 4.7175606323232495e-05 -1.3654206550205689e-05 -6.589790770160417e-10 2.6540667527873214e-05 1.8725525956932237e-05 0.0006320369296146431 1.0000002350444122 0.9998419542675269 1.0000055920772568 6.898411372958323e-10 1.4841163170533396e-10 1.7147254164681493e-10 5.222300101480405e-07 -1.277453668144562e-07 -6.589784978397728e-10 2.8147647826689176e-07 1.999292534329664e-07 6.698593710017203e-06
0.922 1.0000023779434661 0.9998434637650564 1.000056625037509 1.2627409368770534e-09 3.7811451170675285e-11 7.79103613758081e-11 5.160036301852637e-06 -1.3117792954995845e-06 -6.738653480803695e-10 2.8160124557985913e-06 1.987324226036629e-06 6.70568346480954e-05 1.0000580817649216 0.9998825786531064 1.0013835180749568 2.0411521313288715e-08 -3.2230575722706827e-09 -3.141868943498687e-09 0.00010986457694072294 -4.017328011562349e-05 -6.738652997639076e-10 6.830916366580464e-05 4.82082789452555e-05 0.0016267079104814281 1.000149123592678 0.9999457416226734 1.0035535718290125 6.968482158409225e-08 -1.1391266453524207e-08 -6.778802594767564e-09 0.00019057784558450117 -0.00014113288155246105 -6.738710437492997e-10 0.00017583275437969416 0.00012464844054436473 0.00418719820971678 1.0000000248259493 0.9998418061717212 1.0000005858109249 5.534145187531261e-10 1.5950602310058194e-10 1.762784780156667e-10 5.3744751539766577e-08 -9.904529726751407e-09 -6.738631483169791e-10 3.2792311373783023e-08 3.157206896799657e-08 7.763861929900472e-07 1.0000226983499456 0.9998577615498129 1.0005405988712333 7.687641636798573e-09 -1.0615563304646691e-09 -9.532542750424992e-10 4.7081429814127044e-05 -1.3662225318834031e-05 -6.738654936906603e-10 2.680330610315122e-05 1.891171613909428e-05 0.0006382940650863439 1.0000002397450827 0.9998419575816647 1.0000057040392671 6.179201277015455e-10 1.4843617618335805e-10 1.6751036994716598e-10 5.222185085260344e-07 -1.2772717684799625e-07 -6.738644944987646e-10 2.8451756158613e-07 2.0209292735713316e-07 6.770990933247545e-06
0.932 1.000002424429372 0.9998434965165784 1.000057732165436 1.9187043656865635e-09 3.78619389224933e-11 6.35619550795097e-11 5.159004175369097e-06 -1.3117134266003887e-06 -6.89105919149901e-10 2.8456728217449427e-06 2.008335405623026e-06 6.776336341860248e-05 1.0000590689138786 0.9998832699042437 1.0014070178284398 3.39065019987105e-08 -3.253332238041854e-09 -3.4701312968584535e-09 0.00010925156029831541 -4.020917673924993e-05 -6.891084654433731e-10 6.886114900608799e-05 4.8601087774082915e-05 0.001639857849370449 1.0001508232464653 0.9999469084615379 1.0035939765885884 1.1613553052260587e-07 -1.1780732688328214e-08 -7.823352724306259e-09 0.0001868067246403945 -0.00014064988815470363 -6.891212304298958e-10 0.00017647051807442602 0.0001251315165301441 0.004202387803576957 1.0000000253045926 0.9998418065106407 1.0000005972136388 7.334456713985115e-10 1.595479119504957e-10 1.7452376337844998e-10 5.374351072951674e-08 -9.902661622759716e-09 -6.891035603938059e-10 3.306655212042356e-08 3.18321051208729e-08 7.830263331130169e-07 1.0000231221572575 0.9998580595456148 1.0005506910488786 1.2653381868149889e-08 -1.0650865133467e-09 -1.0792339661697273e-09 4.698744100638196e-05 -1.3670209753496201e-05 -6.891068496851591e-10 2.706236853703417e-05 1.909534225957407e-05 0.0006444655422923215 1.0000002444450207 0.9998419608951014 1.000005815979089 8.412334236407022e-10 1.484819763479955e-10 1.6460942953935186e-10 5.222069407215641e-07 -1.2770922424408966e-07 -6.891048974965829e-10 2.875261222168611e-07 2.04234606057965e-07 6.842629609389603e-06
0.942 1.000002470897688 0.9998435292536288 1.000058838836171 3.156031556623324e-09 3.77869893621409e-11 4.845864833250908e-11 5.157972481536708e-06 -1.311650018291977e-06 -7.04707836750806e-10 2.8750158582639174e-06 2.0291180757700396e-06 6.84622908557815e-05 1.0000600503980372 0.9998839570434287 1.0014303811024456 5.570530292534791e-08 -3.3080107208590506e-09 -3.8303963173006405e-09 0.00010864196228192898 -4.024415489614511e-05 -7.047144114684842e-10 6.940268932591666e-05 4.898646018077194e-05 0.0016527575495102027 1.000152488712687 0.9999480508300431 1.0036335626917856 1.906470052254965e-07 -1.2465637072487618e-08 -8.973306497221276e-09 0.0001831102020240226 -0.00014015290470605939 -7.047382082386071e-10 0.0001770811882136948 0.0001255955056198217 0.004216926191329931 1.0000000257803294 0.9998418068474728 1.0000006085461468 1.2083021552336622e-09 1.5951293770804144e-10 1.7321884272133307e-10 5.374249788316092e-08 -9.9008070469763e-09 -7.047051480420981e-10 3.333600238931672e-08 3.2092508224517673e-08 7.896773239393412e-07 1.0000235450609873 0.999858356874 1.0005607612433027 2.0794325825906015e-08 -1.0719381683788456e-09 -1.2166927610980646e-09 4.689363980203064e-05 -1.3678160637049376e-05 -7.047101552731259e-10 2.7317960525966856e-05 1.9276482418041444e-05 0.0006505538704667671 1.0000002491414686 0.9998419642058661 1.000005927831515 1.385431247657837e-09 1.4844900926909403e-10 1.6204866453889455e-10 5.221956009688043e-07 -1.2769151540952946e-07 -7.047065550749471e-10 2.905030480360047e-07 2.063536262056442e-07 6.913527147030319e-06
0.952 1.000002517342288 0.9998435619718664 1.0000599449041485 5.189509493342711e-09 3.7462257432089894e-11 3.2537432242480024e-11 5.1569408504372124e-06 -1.3115891270688523e-06 -7.206778501394339e-10 2.9040512282497976e-06 2.049679338972112e-06 6.915384523797699e-05 1.0000610261551017 0.9998846400273248 1.0014536064442323 9.008166132553631e-08 -3.4018860292664612e-09 -4.223743281543405e-09 0.00010803576327751433 -4.0278224156156333e-05 -7.206905382071138e-10 6.993409401178395e-05 4.936462474944511e-05 0.001665414393385514 1.0001541203397903 0.9999491689821559 1.0036723388086888 3.078293265417351e-07 -1.3619992945112298e-08 -1.0230925084725203e-08 0.00017948679931080742 -0.00013964245870400793 -7.207305281048475e-10 0.00017766600890714037 0.00012604131777219042 0.0042308432924453715 1.0000000262502469 0.999841807180132 1.000000619739432 2.0419655316766933e-09 1.5932174701114166e-10 1.7234322286837944e-10 5.3741342609952966e-08 -9.898967473443659e-09 -7.206749223635137e-10 3.360183516267589e-08 3.2345909331176196e-08 7.963107211408425e-07 1.0000239670275537 0.9998586535113747 1.000570808658179 3.368975892366488e-08 -1.0842600543738421e-09 -1.366069473063721e-09 4.680002543540492e-05 -1.3686078725576424e-05 -7.206822401316069e-10 2.7570182639396396e-05 1.9455211065585442e-05 0.0006565614442510328 1.000000253831221 0.9998419675116662 1.0000060395205597 2.3282099693745074e-09 1.482555202054009e-10 1.5980344903496257e-10 5.221841189453747e-07 -1.276740558248397e-07 -7.206764644418445e-10 2.934494429629482e-07 2.0844962458838678e-07 6.983702363221799e-06
0.962 1.000002563754597 0.9998435946651895 1.0000610501659646 8.347429638047077e-09 3.684007108658196e-11 1.5502010306227182e-11 5.155908912675581e-06 -1.311530807482986e-06 -7.370229339599753e-10 2.932788288665641e-06 2.0700260557556375e-06 6.983824745315183e-05 1.0000619960757333 0.9998853187785836 1.001476691303071 1.4320928712733338e-07 -3.5569981537582143e-09 -4.651269158610039e-09 0.0001074329437718394 -4.031139396474189e-05 -7.37045871253368e-10 7.045565773992913e-05 4.973579945251872e-05 0.001677835439300186 1.0001557183018737 0.9999502630458871 1.0037103095986444 4.887096940845422e-07 -1.550538548008573e-08 -1.159783056191452e-08 0.0001759350672721912 -0.00013911906465035578 -7.371081449764291e-10 0.00017822615719498462 0.00012646981466140226 0.004244167537994076 1.0000000267106313 0.9998418075059595 1.000000630705331 3.3454109507230988e-09 1.589894209476417e-10 1.716352448456346e-10 5.373967523734446e-08 -9.897143131436126e-09 -7.370198436293242e-10 3.386535515206523e-08 3.258739837696424e-08 8.028931915996162e-07 1.0000243880060187 0.9998589494215984 1.0005808320898524 5.3633813425122526e-08 -1.1051078962485025e-09 -1.5279684223567207e-09 4.6706597142232806e-05 -1.3693964749174527e-05 -7.370304939123075e-10 2.7819130603658773e-05 1.9631599122120458e-05 0.0006624905511000733 1.000000258510123 0.9998419708095312 1.0000061509475753 3.800309942234817e-09 1.4791287630722523e-10 1.5760888071717537e-10 5.221721256613689e-07 -1.2765685194266226e-07 -7.37021434950683e-10 2.963665426892579e-07 2.105226580845308e-07 7.053175636145376e-06
0.972 1.0000026101226631 0.999843627325069 1.0000621543380075 1.3046533397467462e-08 3.608475415091658e-11 -3.2386955375146374e-12 5.154876861032963e-06 -1.3114751110582584e-06 -7.537502560294716e-10 2.9612357941699882e-06 2.0901646575357085e-06 7.051570634699501e-05 1.000062959983807 0.9998859931718062 1.0014996315621723 2.2373829092066267e-07 -3.805524097742673e-09 -5.114085115497889e-09 0.00010683348491377588 -4.03436736396822e-05 -7.537873921994382e-10 7.096766102464786e-05 5.010019186679596e-05 0.0016900274328716836 1.0001572825310954 0.9999513329752571 1.0037474741412795 7.628095476554296e-07 -1.8507391992089282e-08 -1.3074861954150984e-08 0.00017245358587641974 -0.00013858322432286254 -7.538786212605847e-10 0.0001787627464366088 0.00012688181113779633 0.004256925935530102 1.000000027156733 0.9998418078215596 1.000000641330856 5.229075434744521e-09 1.5876544645396241e-10 1.705290633445604e-10 5.373768884437566e-08 -9.89533539849121e-09 -7.537464869089461e-10 3.412744112860214e-08 3.281480440593635e-08 8.093834693810046e-07 1.0000248079208343 0.9998592445508296 1.000590829754387 8.381337582103031e-08 -1.138700085788406e-09 -1.7031952353085874e-09 4.661335471916018e-05 -1.370181941023307e-05 -7.537625533249797e-10 2.8064895281808006e-05 1.9805713921134596e-05 0.0006683433719191463 1.0000002631727696 0.9998419740955978 1.000006261984046 5.940026576115551e-09 1.4766589027269584e-10 1.5489662944159584e-10 5.221598136081475e-07 -1.2763990912888065e-07 -7.537479467702901e-10 2.992553647911118e-07 2.1257305947418673e-07 7.121963908831426e-06
0.982 1.0000026564305318 0.9998436599401103 1.000063257041704 1.975255541419267e-08 3.5519807364237857e-11 -2.3808041856917826e-11 5.153845361414803e-06 -1.3114220862352798e-06 -7.70866429093782e-10 2.989401799625173e-06 2.110101107964069e-06 7.118641677267375e-05 1.0000639176110147 0.9998866630154726 1.0015224209377624 3.4346962301992825e-07 -4.193691154187093e-09 -5.612485022451846e-09 0.00010623736842925681 -4.037507237234354e-05 -7.709241587575088e-10 7.147037070707955e-05 5.045799938687812e-05 0.0017019968150383332 1.0001588126293495 0.9999523784874672 1.0037838238925592 1.1705875544663884e-06 -2.3183165061023102e-08 -1.4661162633421235e-08 0.00016904096366560258 -0.00013803542704392865 -7.710463296215082e-10 0.00017927682859527277 0.00012727807602027624 0.004269144108660403 1.0000000275830674 0.9998418081230099 1.0000006514854174 7.736665341458004e-09 1.5908257428246926e-10 1.689151965495768e-10 5.3736049742832315e-08 -9.893545210409365e-09 -7.708617438537529e-10 3.438799519771007e-08 3.302807700647413e-08 8.157294735557547e-07 1.000025226662896 0.9998595388211556 1.00060079907461 1.2850983359659943e-07 -1.1909466319258382e-09 -1.891965836401414e-09 4.652029843700831e-05 -1.37096433845703e-05 -7.708861700997042e-10 2.8307562774269235e-05 1.997761926649087e-05 0.0006741219824841245 1.0000002678127224 0.9998419773652638 1.0000063724768227 8.829451584697209e-09 1.479423403423158e-10 1.5155625536585734e-10 5.221478490732323e-07 -1.2762323232812497e-07 -7.708632617123624e-10 3.021165464533518e-07 2.1460130365259094e-07 7.190078327715457e-06
0.992 1.0000027026578908 0.9998436924957997 1.0000643577952533 2.8964177519752685e-08 3.525827395261816e-11 -4.558676209340309e-11 5.15281499671968e-06 -1.3113717794167064e-06 -7.883789492507131e-10 3.01729386007268e-06 2.1298410425334863e-06 7.1850562389147e-05 1.0000648685648275 0.9998873280291258 1.0015450502222165 5.181459348576184e-07 -4.787001913591356e-09 -6.145636737679219e-09 0.0001056445760708573 -4.0405599229671326e-05 -7.884650840460488e-10 7.196404028938618e-05 5.0809409318251007e-05 0.001713749724392181 1.0001603077559316 0.9999533989829049 1.0038193400934254 1.7662105692446215e-06 -3.0322025285784684e-08 -1.6353832783346745e-08 0.00016569583668154034 -0.00013747614994756967 -7.886063797289514e-10 0.00017976939452773674 0.00012765933155203056 0.004280846294897197 1.0000000279842323 0.999841808406451 1.0000006610406798 1.0798814979395437e-08 1.6018604792994924e-10 1.6741234532724188e-10 5.3735340675432285e-08 -9.891773446319084e-09 -7.883727437637459e-10 3.464573018771565e-08 3.3228261131078724e-08 8.218706514976434e-07 1.0000256440785307 0.9998598321227534 1.0006107364184542 1.933561297823524e-07 -1.2704011523227788e-09 -2.093623215618682e-09 4.642742848504517e-05 -1.3717437320856724e-05 -7.884092489997884e-10 2.85472146795379e-05 2.014737558151284e-05 0.0006798283563426331 1.000000272423225 0.9998419806137016 1.0000064822654102 1.2450887636470917e-08 1.4898219209857435e-10 1.4820682019780287e-10 5.221368151408169e-07 -1.2760682661046558e-07 -7.883744181362288e-10 3.0495049887448634e-07 2.1660798613586115e-07 7.257527002573274e-06
1.002 1.0000027487797405 0.9998437249742699 1.0000654560056523 4.1223362217823404e-08 3.482721184907953e-11 -6.795048691312053e-11 5.1517858421338546e-06 -1.311324233430286e-06 -8.062942831845625e-10 3.0449191683832963e-06 2.1493898330900324e-06 7.250831721828761e-05 1.0000658122888915 0.9998879878151484 1.001567506349506 7.683205609659871e-07 -5.676605947571205e-09 -6.712308600816786e-09 0.00010505508919333779 -4.0435263153125066e-05 -8.064178260002747e-10 7.244890945329723e-05 5.1154598376275136e-05 0.0017252919811029698 1.000161766488722 0.9999543934462312 1.0038539905779222 2.620501437520842e-06 -4.102003634127009e-08 -1.8148613784545168e-08 0.00016241686752022907 -0.00013690585824371497 -8.065312813760057e-10 0.00018024137030077186 0.00012802625012967416 0.004292055265110769 1.0000000283560406 0.9998418086688919 1.0000006698974488 1.4211059229051536e-08 1.6175785426292068e-10 1.6663047575005036e-10 5.373563656435185e-08 -9.890021295470408e-09 -8.062870344989502e-10 3.489818453859692e-08 3.341654272592321e-08 8.277487544940426e-07 1.0000260599559472 0.9998601243042335 1.0006206367769719 2.8563841039753444e-07 -1.3893518739888351e-09 -2.307373468055354e-09 4.633474454646977e-05 -1.372520184066261e-05 -8.063401890387148e-10 2.8783928063802144e-05 2.0315039825092508e-05 0.0006854643610668157 1.0000002769981966 0.9998419838365663 1.0000065912056895 1.6667764356477487e-08 1.5046294777752653e-10 1.4545956836656353e-10 5.221267869571674e-07 -1.2759069745933012e-07 -8.062886512092279e-10 3.0775754735018305e-07 2.1859375870048206e-07 7.324317968928902e-06
1.012 1.0000027947659593 0.9998437573539936 1.0000665509579596 5.712568122921298e-08 3.326439377585932e-11 -9.105677556439301e-11 5.1507575320901535e-06 -1.311279490211191e-06 -8.246209350549812e-10 3.0722844013520822e-06 2.1687524505273233e-06 7.315984242000964e-05 1.0000667480155583 0.9998886418249145 1.0015897712761277 1.1202089056504763e-06 -6.986397989206881e-09 -7.311638192319942e-09 0.00010446888881516934 -4.046407296125486e-05 -8.247877184553384e-10 7.292520202546028e-05 5.149373110662023e-05 0.0017366290377702402 1.000163186658373 0.9999553603281502 1.0038877259741439 3.823783440231426e-06 -5.676828138582211e-08 -2.004056827586236e-08 0.00015920274486567166 -0.00013632500547424282 -8.247522760826051e-10 0.00018069360654092436 0.00012837944623904008 0.004302792108520379 1.0000000286968425 0.9998418089091546 1.0000006780167336 1.7612274203888977e-08 1.6301060525495192e-10 1.6638012992282054e-10 5.373657199795545e-08 -9.88828894796188e-09 -8.246108170527241e-10 3.514228195288919e-08 3.3593917590437365e-08 8.333225951407792e-07 1.0000264740089622 0.9998604151610387 1.0006304933774537 4.145927719257701e-07 -1.564590036057711e-09 -2.5330708452032963e-09 4.624224586356376e-05 -1.3732937539267603e-05 -8.246877291743641e-10 2.9017774757923913e-05 2.048066493799945e-05 0.0006910317409277812 1.0000002815333984 0.9998419870308295 1.0000066991971717 2.120598118351138e-08 1.5159385901734564e-10 1.4312742596794817e-10 5.221173984101662e-07 -1.275748486978368e-07 -8.246128603122413e-10 3.10537895696709e-07 2.2055919392252626e-07 7.390458967908601e-06
1.022 1.0000028405808175 0.9998437896094375 1.0000676418032255 7.732490779430832e-08 2.9698781383669244e-11 -1.1563680825857097e-10 5.149729648903428e-06 -1.3112375879273667e-06 -8.433658535676588e-10 3.09939547731333e-06 2.1879332938135474e-06 7.38052820241806e-05 1.000067674711164 0.9998892893197543 1.0016118206933415 1.6064157096168497e-06 -8.880724150480821e-09 -7.942868780843764e-09 0.00010388595600178179 -4.0492037348637676e-05 -8.435748941374489e-10 7.339312172349137e-05 5.182695677462397e-05 0.001747765881875483 1.000164565157921 0.9999562974095995 1.003920475361528 5.488250840994095e-06 -7.955335722528851e-08 -2.2023684009843298e-08 0.00015605218335660253 -0.00013573403376119524 -8.431228203641147e-10 0.00018112685636053472 0.0001287194604455906 0.0043130757976485926 1.0000000290090607 0.9998418091289715 1.0000006854559238 2.0461574200584322e-08 1.63268126950633e-10 1.658812192484562e-10 5.373772962091869e-08 -9.886578023905495e-09 -8.433523848319055e-10 3.5375764423581294e-08 3.37617511709765e-08 8.385904407388986e-07 1.000026885858224 0.9998607044220478 1.0006402972376265 5.916576934456096e-07 -1.8178239383687775e-09 -2.770987452412312e-09 4.614993162447653e-05 -1.3740644984850174e-05 -8.434602072171505e-10 2.9248819926560107e-05 2.0644298802243088e-05 0.0006965320838966597 1.0000002860277815 0.9998419901957439 1.0000068062147869 2.5633326742835527e-08 1.516987537570681e-10 1.4043484086356583e-10 5.221082328007227e-07 -1.275592851677202e-07 -8.433546488194075e-10 3.132916519608204e-07 2.2250477983415123e-07 7.455958285218029e-06
1.032 1.0000028861823154 0.9998438217105909 1.0000687275428501 1.025710525391887e-07 2.3860327550416358e-11 -1.4205001807083994e-10 5.148702020108973e-06 -1.3111985617411157e-06 -8.62537093737589e-10 3.126257447952796e-06 2.2069361283277604e-06 7.444476075543569e-05 1.0000685910155822 0.9998899293278191 1.001633622607614 2.2664470019027103e-06 -1.157303485112593e-08 -8.604329966065946e-09 0.00010330627216483814 -4.0519164886125366e-05 -8.627702143889268e-10 7.385284455124319e-05 5.215440388396063e-05 0.0017587068628740843 1.0001658977338874 0.9999572016526735 1.003952141532739 7.749437240482805e-06 -1.119672366410688e-07 -2.408969085606047e-08 0.00015296392340270992 -0.0001351333740532 -8.613605031796059e-10 0.00018154173486156547 0.00012904673039460876 0.004322922396651297 1.0000000293007645 0.9998418093341105 1.0000006924064404 2.2057660265265158e-08 1.6247341124865545e-10 1.647047298132772e-10 5.3738938372081836e-08 -9.88488961908698e-09 -8.625176383576301e-10 3.5599139353170296e-08 3.392285049029189e-08 8.436232998218424e-07 1.000027295010364 0.9998609917347017 1.0006500366715652 8.306776416488687e-07 -2.1762829968354514e-09 -3.0208414131905874e-09 4.605780126000269e-05 -1.3748324718983816e-05 -8.62665511877634e-10 2.9477119734669325e-05 2.080598256989482e-05 0.0007019667668756968 1.0000002904848635 0.9998419933338237 1.0000069123416857 2.938052857738286e-08 1.5072351581396686e-10 1.3695936920395234e-10 5.220991185748748e-07 -1.275440101176724e-07 -8.625208574843185e-10 3.16019113238157e-07 2.2443114256200172e-07 7.5208305831302e-06
1.042 1.0000029315208416 0.999843853622009 1.0000698069971876 1.3382371344730183e-07 1.598758828245505e-11 -1.6979966137522552e-10 5.147674708252081e-06 -1.3111624448280782e-06 -8.821417708199317e-10 3.1528743807007687e-06 2.2257640066128178e-06 7.507838003621444e-05 1.0000694951784455 0.9998905605985587 1.0016551358465406 3.1468965960635938e-06 -1.5335663795341317e-08 -9.292886447654551e-09 0.00010272981906200291 -4.054546402309132e-05 -8.823474872691077e-10 7.430450579231944e-05 5.247617081697614e-05 0.0017694553973436422 1.0001671787691246 0.9999580690456282 1.0039825961054156 1.076628371319033e-05 -1.573213937782202e-07 -2.6227358185133217e-08 0.00014993673073404286 -0.0001345234463736699 -8.789610371501799e-10 0.00018193864989816938 0.00012936154138403055 0.004332343710416196 1.0000000295866753 0.9998418095350913 1.0000006992181412 2.1648131878104142e-08 1.6110294142342437e-10 1.6325552656743492e-10 5.3740261527586446e-08 -9.88322434597621e-09 -8.82115049545712e-10 3.581709228282566e-08 3.4082139849664184e-08 8.485861837945076e-07 1.0000277008355298 0.9998612766489662 1.0006596967581947 1.1480486503619587e-06 -2.674016358599477e-09 -3.2812882490692653e-09 4.5965854437383366e-05 -1.3755977255486484e-05 -8.823096145716438e-10 2.9702717409830467e-05 2.0965747832793565e-05 0.0007073368623047931 1.0000002949135127 0.9998419964514069 1.000007017788564 3.185093851520396e-08 1.4915260680216488e-10 1.3311401958904267e-10 5.22090119212306e-07 -1.275290278546548e-07 -8.821189290825899e-10 3.1872111803458924e-07 2.2633929077374982e-07 7.585102945972684e-06
1.052 1.0000029765365157 0.9998438853009132 1.000070878742594 1.7242459093989963e-07 6.2729618713746486e-12 -1.9808850712493982e-10 5.14664780998605e-06 -1.3111292675643603e-06 -9.021881084234321e-10 3.1792489385977815e-06 2.244418957811567e-06 7.570620663660149e-05 1.0000703849957333 0.9998911815574466 1.0016763085774223 4.3011307668459515e-06 -2.051006320282545e-08 -1.0004455498078267e-08 0.00010215657860728147 -4.057094308813067e-05 -9.022507951370524e-10 7.474817884949142e-05 5.2792310603252156e-05 0.0017800134910209084 1.0001684010726213 0.9999588944528115 1.0040116748421855 1.4719227973402562e-05 -2.1975680196998951e-07 -2.8422929815702972e-08 0.0001469693957746717 -0.00013390466006340404 -8.950716880962562e-10 0.00018231769062773107 0.00012966394685067875 0.0043413451090601836 1.0000000298877956 0.9998418097469203 1.0000007063909022 1.861858280809634e-08 1.5962408472412556e-10 1.622154833896869e-10 5.374179697571109e-08 -9.881583547715664e-09 -9.021514248164e-10 3.6037737899798256e-08 3.4245866743000015e-08 8.537076533300794e-07 1.0000281025441113 0.9998615586007145 1.0006692587909691 1.562735747810442e-06 -3.353720263159815e-09 -3.550463401970211e-09 4.587409086198489e-05 -1.3763603083144046e-05 -9.023968862441985e-10 2.992563669107205e-05 2.1123611902250936e-05 0.000712642983840624 1.0000002993273762 0.9998419995582456 1.000007122880278 3.2608122816707383e-08 1.4746496971931002e-10 1.2959108589607337e-10 5.220813324821874e-07 -1.2751434145462975e-07 -9.021563148228604e-10 3.2139909733196493e-07 2.2823059008182057e-07 7.648813605395775e-06
1.062 1.0000030211550057 0.9998439166942052 1.0000719410117747 2.2025230989089413e-07 -5.528001792822068e-12 -2.2669396733411282e-10 5.145621305294667e-06 -1.3110990575835548e-06 -9.226844165412346e-10 3.205381591851893e-06 2.262901408936394e-06 7.632825371834078e-05 1.0000712577522737 0.9998917902649255 1.0016970769695916 5.7882446909549585e-06 -2.7516029329881037e-08 -1.0734873196139779e-08 0.00010158653272316971 -4.0595610290698735e-05 -9.223835860546054e-10 7.518384293197472e-05 5.3102807653332716e-05 0.001790381010866827 1.0001695556968937 0.9999596714842788 1.0040391736620806 1.9805720617365107e-05 -3.0433794041048257e-07 -3.0661006014380966e-08 0.00014406073305503006 -0.00013327741401935583 -9.083262085034256e-10 0.00018267845821627672 0.00012995364758407895 0.004349922218397846 1.0000000302292553 0.9998418099875533 1.0000007145231833 1.26902323403118e-08 1.5813307971424066e-10 1.6166673060893142e-10 5.3743525222773244e-08 -9.879967013784144e-09 -9.226341799828153e-10 3.6268725943599766e-08 3.441904966825651e-08 8.591797490895294e-07 1.0000284991643735 0.9998618368957564 1.000678699749258 2.0960348001975158e-06 -4.268370193570616e-09 -3.82685191508807e-09 4.578251012619648e-05 -1.3771202663267465e-05 -9.229258190818958e-10 3.0145871741831824e-05 2.127957053719963e-05 0.0007178850506425159 1.000000303742536 0.9998420026658315 1.00000722800002 3.156960615193541e-08 1.4577088266168745e-10 1.264857769336493e-10 5.220727389202067e-07 -1.2749995462298404e-07 -9.22640550445533e-10 3.2405474155640227e-07 2.3010645214241023e-07 7.712003172195074e-06
1.072 1.0000030652823553 0.999843947734773 1.0000729915701665 2.797824198537022e-07 -1.9933061894075092e-11 -2.560870020975774e-10 5.144595058822401e-06 -1.311071840401303e-06 -9.436388892874196e-10 3.2312695251746846e-06 2.281209386460101e-06 7.694445567239614e-05 1.0000721101776444 0.9998923843849153 1.0017173641778474 7.671099350017474e-06 -3.685838525941577e-08 -1.148000844246054e-08 0.000101019663342674 -4.0619473722707144e-05 -9.42584698068528e-10 7.561133656970396e-05 5.340754426375683e-05 0.0018005546388038815 1.000170631808559 0.999960392403377 1.004064845939109 2.623270828705355e-05 -4.171164643909491e-07 -3.292472058926011e-08 0.00014120958076645437 -0.0001326420969271444 -9.166382446317974e-10 0.00018301982281399216 0.0001302298183050141 0.004358056159549221 1.0000000306366414 0.999841810275272 1.0000007242241973 4.0532983716190965e-09 1.5655251894081575e-10 1.6097395465581082e-10 5.374531166065632e-08 -9.878376057210534e-09 -9.43570987362427e-10 3.6511435438227495e-08 3.460231461002038e-08 8.650235474735419e-07 1.000028889523857 0.9998621106965553 1.0006879918595306 2.7709627668295325e-06 -5.482123484406869e-09 -4.109404692669666e-09 4.569111171122084e-05 -1.3778776431864153e-05 -9.43888918914324e-10 3.0363372671858017e-05 2.1433587496042333e-05 0.0007230619501589411 1.0000003081737066 0.9998420057846794 1.0000073334982233 2.913357588960213e-08 1.4400725590910905e-10 1.231778709763841e-10 5.220642035368765e-07 -1.2748587020547086e-07 -9.435790932214843e-10 3.266895474425509e-07 2.31967997216666e-07 7.77470507917465e-06
1.082 1.0000031087998025 0.999843978337788 1.0000740275925981 3.5402668634298725e-07 -3.732063578867955e-11 -2.866614523369429e-10 5.143568907941276e-06 -1.3110476382411783e-06 -9.650597222749896e-10 3.2569050694579058e-06 2.299337374792605e-06 7.755463191989853e-05 1.0000729384241962 0.999892961169119 1.0017370798535516 1.0013363579546726e-05 -4.913005610942661e-08 -1.223497290035579e-08 0.00010045595249751454 -4.0642541359276704e-05 -9.6260982305175e-10 7.60302942816116e-05 5.3706254956200524e-05 0.001810526446204519 1.0001716166407082 0.9999610480927477 1.0040884017502876 3.4205914123859834e-05 -5.651492218528067e-07 -3.5194934966254705e-08 0.00013841480041414594 -0.00013199908748865358 -9.169752280980881e-10 0.0001833395944088172 0.00013049087278031756 0.004365707086057471 1.0000000311315178 0.9998418106254843 1.0000007360071168 -6.587813484742281e-09 1.5508481808915758e-10 1.595524169092793e-10 5.374699464061466e-08 -9.876811287428321e-09 -9.649696432919794e-10 3.675677610671656e-08 3.479012184874654e-08 8.709981292363739e-07 1.0000292722381272 0.9998623790141935 1.0006971023320634 3.611233099922454e-06 -7.07059389943185e-09 -4.396763676239105e-09 4.559989507455649e-05 -1.3786324798889678e-05 -9.652676702654558e-10 3.057802573179841e-05 2.1585580231499157e-05 0.0007281710769425663 1.0000003126296857 0.9998420089210788 1.0000074395842564 2.621444707942865e-08 1.423874018027866e-10 1.1909963389695363e-10 5.220555645544211e-07 -1.2747209025495864e-07 -9.649800419063193e-10 3.293045041780694e-07 2.3381589065892726e-07 7.836940041222782e-06
1.092 1.0000031515596357 0.9998440083977446 1.000075045564999 4.4636482780245135e-07 -5.784276977582136e-11 -3.1798544455413686e-10 5.142542738179086e-06 -1.3110264711648045e-06 -9.869560283360546e-10 3.2822732807022864e-06 2.317274565111238e-06 7.815842996781474e-05 1.0000737380760143 0.9998935174634243 1.0017561203911327 1.2875619305969616e-05 -6.501073226316037e-08 -1.299332138637346e-08 9.989538239946652e-05 -4.066482106147577e-05 -9.821067767467083e-10 7.644006526986763e-05 5.399846785392617e-05 0.0018202820625795744 1.0001724955556905 0.9999616280991969 1.0041095097288857 4.3916129480992596e-05 -7.564556569495501e-07 -3.7449267211320356e-08 0.0001356752764845162 -0.00013134875465218353 -9.051410421962366e-10 0.0001836341048570007 0.0001307341656457461 0.004372805953041309 1.0000000317268802 0.9998418110474752 1.0000007501812143 -1.8045852231396038e-08 1.5433275531212564e-10 1.5761458911886934e-10 5.37484603057437e-08 -9.875273280768852e-09 -9.868376873257765e-10 3.6986368072129695e-08 3.497191839373736e-08 8.766305673852228e-07 1.0000296457105262 0.9998626407081935 1.0007059933599027 4.6398435252181544e-06 -9.120865463445636e-09 -4.686499819646212e-09 4.550885972688309e-05 -1.3793848148982839e-05 -9.870306707581002e-10 3.078962755110453e-05 2.1735401288199157e-05 0.0007332077321019841 1.0000003171088505 0.9998420120738725 1.0000075462194227 2.4199070947695927e-08 1.4151869719643392e-10 1.1448362109707579e-10 5.220467085122894e-07 -1.2745861799112645e-07 -9.868513665871048e-10 3.318999737728446e-07 2.3565032861047602e-07 7.89871385809855e-06
1.102 1.0000031933830136 0.999844037786902 1.0000760412329788 5.60275375056042e-07 -8.183759625299397e-11 -3.489225657113151e-10 5.1415165105799785e-06 -1.3110083569012338e-06 -1.0093368528389678e-09 3.3073484773166498e-06 2.3350023661318428e-06 7.87552428047864e-05 1.0000745041966155 0.9998940497419774 1.0017743700927308 1.6310698415866723e-05 -8.526004082562116e-08 -1.3747096323741615e-08 9.933793547780653e-05 -4.0686320578052544e-05 -1.0005965330458115e-09 7.683961634440859e-05 5.428343470664746e-05 0.0018297984866494693 1.000173252243247 0.9999621207752531 1.0041278020869453 5.552314725519047e-05 -9.999013158686024e-07 -3.9661893144053885e-08 0.0001329899160911633 -0.0001306914578369244 -8.756310716923754e-10 0.00018389771574591694 0.00013095564156276907 0.004379244791756234 1.0000000324232234 0.9998418115415996 1.0000007667586577 -2.8757722278859584e-08 1.549136351261746e-10 1.5604600445575924e-10 5.3749670160990155e-08 -9.873763452776527e-09 -1.0091841702910152e-09 3.7180229203301986e-08 3.513631073955778e-08 8.813993603067296e-07 1.000030008146173 0.9998628944965174 1.0007146224566794 5.877336061130415e-06 -1.1731231810198739e-08 -4.975208104751731e-09 4.541800526246641e-05 -1.380134684128184e-05 -1.0091296498939837e-09 3.0997853923961016e-05 2.1882815782933662e-05 0.0007381643944323746 1.000000321595381 0.9998420152317616 1.0000076530275464 2.4824991135954475e-08 1.4201251690969538e-10 1.1023781970653512e-10 5.220375965886356e-07 -1.2744545536041683e-07 -1.0092013384518868e-09 3.344756501658938e-07 2.374710223746733e-07 7.960016055270674e-06
1.112 1.0000032340607083 0.9998440663558172 1.0000770096196483 6.989565752897059e-07 -1.1034047490872866e-10 -3.7846395192824685e-10 5.140490259132946e-06 -1.3109933099810755e-06 -1.0322109171324625e-09 3.3320899543199117e-06 2.352491325497781e-06 7.934410582804994e-05 1.0000752314212034 0.9998945541730814 1.0017917033861903 2.0358529263751773e-05 -1.107038743301676e-07 -1.4487609919659407e-08 9.87835943843358e-05 -4.070704754873631e-05 -1.0174667232421851e-09 7.722742611602164e-05 5.4560054631861005e-05 0.0018390416976329248 1.00017386907143 0.9999625135298724 1.004142883190342 6.913840012708004e-05 -1.3049977561147299e-06 -4.180420939281167e-08 0.00013035764859661636 -0.0001300275471574756 -8.21623987844902e-10 0.00018412229098439613 0.00013114945964271836 0.0043848662436628974 1.0000000332059988 0.9998418120974651 1.0000007853939823 -3.698665733335926e-08 1.5695505661342922e-10 1.555724551717241e-10 5.3750658264220995e-08 -9.872281455930262e-09 -1.032016987913062e-09 3.7328234616701796e-08 3.527692458379637e-08 8.850161801571219e-07 1.0000303575828227 0.9998631389776118 1.0007229431945392 7.339815416507019e-06 -1.5010096918876006e-08 -5.259318721472102e-09 4.532733135730414e-05 -1.3808821210912982e-05 -1.0314990802640162e-09 3.1202225387591746e-05 2.202747657717175e-05 0.0007430299153036649 1.0000003260570163 0.9998420183717045 1.0000077592415595 2.9962182574623974e-08 1.4397956447588552e-10 1.0711366321363951e-10 5.220282631189613e-07 -1.2743260408967664e-07 -1.0320390433525952e-09 3.3703034734822613e-07 2.392770124291756e-07 8.02081454193691e-06
1.122 1.0000032733577278 0.9998440939366432 1.0000779451352193 8.648545168033159e-07 -1.4521668902738548e-10 -4.063723865654538e-10 5.139464060715709e-06 -1.3109813432405216e-06 -1.0555875202079517e-09 3.3564373626143203e-06 2.369697797063149e-06 7.992358601476074e-05 1.0000759140961644 0.9998950267188484 1.0018079881577373 2.5040912174649214e-05 -1.4221290422810388e-07 -1.5206135740092454e-08 9.823234196367482e-05 -4.072700950546372e-05 -1.0319799766324407e-09 7.760138297249141e-05 5.4826800571824646e-05 0.0018479643504532401 1.0001743275962287 0.9999627931925182 1.004154341797622 8.48078004964738e-05 -1.6816153951359168e-06 -4.38457192259805e-08 0.0001277774251963325 -0.00012935736363851587 -7.351975016553488e-10 0.0001842967008177257 0.00013130764090235597 0.00438945366917803 1.0000000340453432 0.9998418126937382 1.00000080537713 -4.1117086413068115e-08 1.599431487487787e-10 1.561181192756241e-10 5.37515013030995e-08 -9.870828325111816e-09 -1.0553456377890615e-09 3.743941654010643e-08 3.5397343447300725e-08 8.876603232843506e-07 1.000030691940151 0.9998633726656111 1.00073090637893 9.036876849736669e-06 -1.907345590924755e-08 -5.535752291152995e-09 4.523683773917445e-05 -1.3816271569886341e-05 -1.054054321343915e-09 3.1402073664075763e-05 2.2168900052289445e-05 0.0007477887335443757 1.000000330445229 0.9998420214590347 1.000007863707132 4.130208328606682e-08 1.468761559025015e-10 1.050637771643574e-10 5.220187843909968e-07 -1.2742006617799438e-07 -1.0553727162637178e-09 3.3956114656957024e-07 2.4106604526213677e-07 8.081035686587399e-06
1.132 1.0000033110223205 0.9998441203495649 1.0000788417909037 1.0591781083647046e-06 -1.888417069604199e-10 -4.330182545562288e-10 5.138437967691994e-06 -1.3109724671170907e-06 -1.0794752734748537e-09 3.3803064566236146e-06 2.386560857949734e-06 8.049168145775263e-05 1.0000765464640318 0.9998954632673266 1.0018230901551493 3.0356790276090548e-05 -1.8067340881209555e-07 -1.5893941022825706e-08 9.768416118650676e-05 -4.074621387399792e-05 -1.043309854685767e-09 7.795870454375542e-05 5.508166123405519e-05 0.0018565039576594917 1.0001746092206365 0.9999629464839954 1.0041617667173772 0.0001024966351288819 -2.1396146834246204e-06 -4.5754651485424715e-08 0.00012524821845194545 -0.0001286812394245324 -6.078264221950155e-10 0.00018440644961424936 0.00013141980481952642 0.004392723674722777 1.0000000348986609 0.9998418132999884 1.0000008256944413 -3.9980450663315395e-08 1.629919423403624e-10 1.569761795983488e-10 5.375225109671767e-08 -9.869404742808387e-09 -1.0791789827002525e-09 3.754229221023413e-08 3.5511689479311206e-08 8.899985222298431e-07 1.0000310090872349 0.9998635940385427 1.0007384616550503 1.096968550939142e-05 -2.404086554790337e-08 -5.8018203607801025e-09 4.514652411957493e-05 -1.3823698205678818e-05 -1.0766981763130355e-09 3.1596514725977255e-05 2.230644664095103e-05 0.0007524202466595985 1.0000003346983897 0.9998420244497294 1.000007964957564 6.001729571850063e-08 1.4977594870291584e-10 1.0341205290875262e-10 5.220092127885758e-07 -1.2740784331499918e-07 -1.0792124251032177e-09 3.420614272940334e-07 2.428332063797421e-07 8.140519204629875e-06
1.142 1.000003346798942 0.9998441454120612 1.000079693507467 1.2815201169238292e-06 -2.436153658175367e-10 -4.5867649777670957e-10 5.137411936941616e-06 -1.3109666886029965e-06 -1.1038836005293193e-09 3.403586302998178e-06 2.403000280519822e-06 8.104575694258462e-05 1.000077122886623 0.9998958597919004 1.0018368782867146 3.6278655754850534e-05 -2.269517941352066e-07 -1.6541940406826895e-08 9.713903507479988e-05 -4.076466797442459e-05 -1.050605847217641e-09 7.829590000986047e-05 5.532211395387741e-05 0.001864582043286743 1.0001746959762519 0.9999629605748104 1.0041647652275054 0.00012207851599352516 -2.6884112875250693e-06 -4.749857832090638e-08 0.00012276902180422594 -0.00012799949798122446 -4.3120175837509127e-10 0.00018443353535741607 0.00013147307214006953 0.00439432323822346 1.000000035715892 0.999841813880454 1.0000008451538451 -3.311198061013139e-08 1.6524925393258405e-10 1.5752482260560524e-10 5.375286423799691e-08 -9.868011207460702e-09 -1.103526023687018e-09 3.7673064725100294e-08 3.563872185599639e-08 8.929092038771714e-07 1.0000313069255593 0.9998638015976221 1.0007455594822994 1.3129500579311359e-05 -3.00303235462983e-08 -6.0546450968841865e-09 4.5056390120846784e-05 -1.3831101381272442e-05 -1.099326914619342e-09 3.178443558027515e-05 2.2439311263109705e-05 0.0007568985044266946 1.0000003387477374 0.9998420272946683 1.0000080613556435 8.649368846908078e-08 1.51779886852727e-10 1.0156824379065903e-10 5.219995043444018e-07 -1.273959359280918e-07 -1.103567343785498e-09 3.445179997457376e-07 2.445689157549345e-07 8.198952148514096e-06
1.152 1.0000033804437654 0.9998441689499832 1.000080494484702 1.5296789204132756e-06 -3.1158087898895757e-10 -4.830603436743703e-10 5.136385820378959e-06 -1.310964013477637e-06 -1.1288208179263192e-09 3.4261393921938527e-06 2.4189166114686486e-06 8.158254756126221e-05 1.000077638093449 0.9998962125287434 1.0018492305085003 4.27506742541307e-05 -2.81855114623844e-07 -1.714071982341612e-08 9.65969466902633e-05 -4.078237902468582e-05 -1.053084603987981e-09 7.860879688869773e-05 5.554514410927751e-05 0.0018721047597061314 1.0001745713828465 0.9999628236992026 1.0041629831890806 0.0001433302254234012 -3.3365010179415575e-06 -4.9045715375615e-08 0.00012033884913447343 -0.000127312454292667 -1.9831845828922662e-10 0.00018435664563078548 0.00013145220868965242 0.0043938335817998815 1.0000000364464552 0.9998418143989993 1.0000008625504295 -2.0861838350100872e-08 1.6617390625802064e-10 1.577098617974033e-10 5.3753191872352704e-08 -9.866648184382054e-09 -1.12839665962878e-09 3.7855943264570486e-08 3.57912173608127e-08 8.970056812252404e-07 1.0000315834823166 0.9998639939339009 1.0007521533524668 1.549690255073809e-05 -3.715261305066726e-08 -6.290857228660859e-09 4.4966435267619754e-05 -1.3838481337510694e-05 -1.1218422269262272e-09 3.196450216070672e-05 2.2566529027090625e-05 0.0007611923959700634 1.000000342525098 0.9998420299451523 1.0000081512777594 1.2021313892202476e-07 1.5229762883405426e-10 9.950969452456416e-11 5.219895108546521e-07 -1.2738434553849702e-07 -1.1284465674557426e-09 3.469086312312677e-07 2.4625714308149616e-07 8.255810105675494e-06
1.162 1.0000034117407586 0.9998441908090416 1.0000812395845113 1.7997093978943935e-06 -3.9420666757593437e-10 -5.055316490976765e-10 5.135359454744164e-06 -1.3109644443111228e-06 -1.154296194146427e-09 3.4478058733562776e-06 2.4341942377672883e-06 8.209825795928136e-05 1.0000780874379693 0.9998965181598733 1.0018600398853035 4.968893476487148e-05 -3.460904677470117e-07 -1.768132742198325e-08 9.605787922033977e-05 -4.079935413959619e-05 -1.0501411498197086e-09 7.8892649155198e-05 5.5747323226108395e-05 0.0018789653521093662 1.000174221326505 0.9999625257824204 1.004156125446502 0.00016593380600521195 -4.090978391844326e-06 -5.036722256338558e-08 0.0001179567344023133 -0.00012662041504222648 9.52737297032215e-11 0.00018415176685221028 0.00013134006471020223 0.004390782411408603 1.0000000370464588 0.9998418148242687 1.0000008768384894 -4.3463071035733276e-09 1.656441649879523e-10 1.578564657117922e-10 5.375307081388085e-08 -9.865316520170782e-09 -1.1538007823441273e-09 3.8086003155941133e-08 3.596627717397655e-08 9.022144017876099e-07 1.0000318370069035 0.9998641697972016 1.000758202082263 1.8041879908280832e-05 -4.550559169304206e-08 -6.507002344343703e-09 4.487665907473838e-05 -1.3845838292317443e-05 -1.1441679549957143e-09 3.213519413502886e-05 2.2687000383067725e-05 0.0007652664651464469 1.0000003459709055 0.9998420323586318 1.000008233305142 1.5980251909529742e-07 1.5116310284744676e-10 9.759016810102418e-11 5.219790687012609e-07 -1.2737307276178102e-07 -1.1538606451441694e-09 3.492017040809872e-07 2.4787510076625754e-07 8.310346565189056e-06
1.172 1.0000034405163611 0.9998442108652895 1.0000819246804853 2.0861776127545472e-06 -4.922883334161821e-10 -5.256967597207087e-10 5.134332790839021e-06 -1.3109679820259234e-06 -1.1803189868969719e-09 3.468412228599049e-06 2.4487076577655794e-06 8.258876628738301e-05 1.00007846714161 0.9998967739874653 1.001869220348415 5.6983997261796736e-05 -4.2022649158362743e-07 -1.815648648926508e-08 9.55218161004247e-05 -4.081560033387254e-05 -1.0414651276746668e-09 7.914233340333963e-05 5.5924950569309364e-05 0.001885048629045859 1.0001736348877002 0.999962059032191 1.0041439748958356 0.0001894865059462665 -4.957087694634137e-06 -5.144002821321488e-08 0.0001156217312944602 -0.00012592367878020824 4.5025471870842986e-10 0.0001837932305680856 0.00013111832625203434 0.004384665103322666 1.0000000374848732 0.9998418151340948 1.000000887278707 1.4728084995749554e-08 1.6395102630944583e-10 1.5809641479134975e-10 5.3752452127810994e-08 -9.864016569726014e-09 -1.1797475166880097e-09 3.832500342249764e-08 3.614272325990631e-08 9.076668148966503e-07 1.0000320660626147 0.9998643281616145 1.0007636719897144 2.0724817744426613e-05 -5.51688635453626e-08 -6.700342074197599e-09 4.4787061177100905e-05 -1.3853172441652745e-05 -1.1662622801072898e-09 3.229486881951668e-05 2.279953728997043e-05 0.0007690824075430729 1.000000349041144 0.9998420345036657 1.000008306389456 2.032167192868109e-07 1.4863314287056735e-10 9.596453900925684e-11 5.219681287416147e-07 -1.273621177000045e-07 -1.1798183208274409e-09 3.513590775481778e-07 2.493952677652133e-07 8.361658316119388e-06
1.182 1.0000034666511173 0.9998442290334352 1.0000825469347905 2.382576099984902e-06 -6.059898168119846e-10 -5.437440770030452e-10 5.1333059461976744e-06 -1.31097462457291e-06 -1.2068985402326652e-09 3.487783595122213e-06 2.462330384562945e-06 8.304991677180717e-05 1.0000787745049993 0.9998969780847389 1.001876711663369 6.45056600785517e-05 -5.046603248092738e-07 -1.8561506271570518e-08 9.49887410566642e-05 -4.083112451802288e-05 -1.027138932432714e-09 7.935262583034818e-05 5.6074252985102504e-05 0.0018902372825949085 1.0001728050487069 0.9999614184439575 1.0041264085669785 0.0002135183068556507 -5.937846208910332e-06 -5.224922623090984e-08 0.0001133329127606534 -0.0001252225360721884 8.625811003270507e-10 0.0001832551504232352 0.00013076854495746153 0.004374974004225153 1.0000000377477165 0.9998418153184886 1.000000893537786 3.4325182694654674e-08 1.6167352293446713e-10 1.5805168935587424e-10 5.375145225947032e-08 -9.862748538889132e-09 -1.2062465234679872e-09 3.851353448814129e-08 3.628785309484342e-08 9.119831456511371e-07 1.0000322696055775 0.999864468281889 1.0007685387654455 2.3498335667757154e-05 -6.619932748291437e-08 -6.869382109319196e-09 4.469764137977844e-05 -1.3860483958332445e-05 -1.1881336166527368e-09 3.244185154779588e-05 2.2902928470897746e-05 0.0007726011902243282 1.0000003517122122 0.9998420363633984 1.0000083699685618 2.4801331330883706e-07 1.452673516511795e-10 9.427242405189504e-11 5.219568080682453e-07 -1.27351481064121e-07 -1.2063296188718694e-09 3.533418989670626e-07 2.507896111623078e-07 8.408822873621596e-06
1.192 1.0000034900870265 0.9998442452720913 1.0000831049729528 2.68185254474734e-06 -7.350348040428777e-10 -5.601888564475853e-10 5.132279117978484e-06 -1.310984368129426e-06 -1.2340452004540423e-09 3.505758113869061e-06 2.4749453164048016e-06 8.347786288340172e-05 1.0000790080676858 0.9998971294100434 1.001882483164634 7.210961702971099e-05 -5.99593049443962e-07 -1.8894451022105537e-08 9.445863800827571e-05 -4.0845933497862614e-05 -1.007700470272179e-09 7.951853789475962e-05 5.6191627022551595e-05 0.001894419559152959 1.0001717292160406 0.999960602173945 1.0041034092213885 0.00023751584573525905 -7.03377533869515e-06 -5.278932918508471e-08 0.00011108937038840371 -0.0001245172696343039 1.3230278261934926e-09 0.00018251312985575156 0.00013027336008613653 0.004361233494639872 1.000000037839653 0.999841815380783 1.0000008957264561 5.238725326936134e-08 1.5943517853490654e-10 1.571061062561126e-10 5.3750268522925896e-08 -9.861513119849836e-09 -1.2333073027575283e-09 3.859366524339672e-08 3.637025664759241e-08 9.138071292254474e-07 1.0000324470438458 0.9998645897356417 1.0007727888705382 2.630983568555847e-05 -7.862802940505913e-08 -7.01375787131305e-09 4.460839957139312e-05 -1.3867772993471342e-05 -1.209849174790639e-09 3.257454488939396e-05 2.299601828047573e-05 0.0007757856170779979 1.0000003539830478 0.9998420379370743 1.000008424016974 2.9168065151642313e-07 1.416852168500219e-10 9.190687354550028e-11 5.219453032428687e-07 -1.2734116248567462e-07 -1.2334042181307216e-09 3.551178933657165e-07 2.52034904022025e-07 8.451073095929575e-06
1.202 1.0000035108298568 0.9998442595854267 1.0000835989387598 2.976988363472908e-06 -8.789384182633632e-10 -5.752974975914656e-10 5.1312524275145046e-06 -1.3109972066364788e-06 -1.2617693882644736e-09 3.5222012187745823e-06 2.486455063973058e-06 8.386940906077433e-05 1.0000791677016525 0.9998972278736463 1.001886535910807 7.964543541854775e-05 -7.050158479893871e-07 -1.915572455801972e-08 9.393149089895876e-05 -4.086003397161163e-05 -9.84152334391671e-10 7.963567572441962e-05 5.627389815698997e-05 0.0018974974854478605 1.000170409507838 0.999959611744291 1.0040750713101159 0.00026095071950688666 -8.242766800949858e-06 -5.306424429233618e-08 0.00010889021369822475 -0.0001238081544609528 1.8173846787007345e-09 0.00018154606014219947 0.00012961778358869464 0.0043430371808652396 1.0000000377827738 0.9998418153367599 1.0000008943704046 6.714509341689366e-08 1.5765560668571816e-10 1.5498692767385094e-10 5.37490218483704e-08 -9.860311278711902e-09 -1.2609398630114982e-09 3.8531455083283706e-08 3.637235252156864e-08 9.123383474619507e-07 1.0000325982712173 0.9998646924475131 1.0007764203322247 2.9104530301746764e-05 -9.245851692802007e-08 -7.133712067171976e-09 4.4519335567725366e-05 -1.3875039675356532e-05 -1.2315348848822382e-09 3.2691545020525885e-05 2.3077790745305192e-05 0.0007786030632776628 1.0000003558742245 0.9998420392393974 1.0000084690244466 3.319723670927686e-07 1.3831965318202825e-10 8.859546283747843e-11 5.219337356319308e-07 -1.2733116190933092e-07 -1.261051716634613e-09 3.566680366061662e-07 2.5311754345684025e-07 8.487957053044378e-06
1.212 1.000003528946338 0.9998442720211616 1.0000840304274567 3.2615428107163316e-06 -1.0370985754991837e-09 -5.887380915455985e-10 5.130225839538751e-06 -1.3110131317693796e-06 -1.2900813229383902e-09 3.537017614612373e-06 2.4967906003758338e-06 8.422229518750096e-05 1.000079254629921 0.9998972743510013 1.001888903056325 8.696510358158904e-05 -8.207080581493485e-07 -1.9347539595981065e-08 9.340728360255104e-05 -4.087343252756959e-05 -9.57909375080812e-10 7.970058067971133e-05 5.6318566401755025e-05 0.001899394675916543 1.0001688527769017 0.999958452059331 1.0040416006338642 0.00028330956412366177 -9.560098822948017e-06 -5.308624364987894e-08 0.00010673456952782124 -0.00012309545794788966 2.327355258217058e-09 0.00018033779588188308 0.00012879039596839275 0.004320082842799641 1.0000000376128038 0.9998418152119417 1.0000008903200397 7.737001299974048e-08 1.5648158699558397e-10 1.5210755677676e-10 5.374767680889163e-08 -9.859142750100993e-09 -1.2891541694964282e-09 3.8330042292721014e-08 3.6297215850764786e-08 9.076368102546379e-07 1.0000327236727644 0.9998647766931134 1.0007794428663814 3.182864632377092e-05 -1.0766669543133534e-07 -7.229685678623886e-09 4.443044902919446e-05 -1.3882284109593004e-05 -1.2533716518718414e-09 3.279175112092962e-05 2.3147448575864666e-05 0.0007810280452013583 1.0000003574242537 0.9998420402978843 1.0000085059078903 3.671859093633786e-07 1.3534430959506057e-10 8.474425796401906e-11 5.21922069510486e-07 -1.2732147849946777e-07 -1.2892818147743292e-09 3.5799057578991573e-07 2.5403638275992145e-07 8.519432501676635e-06
1.222 1.0000035445569306 0.9998442826654029 1.0000844023136388 3.5300813018720506e-06 -1.20871206823991e-09 -5.997517580820525e-10 5.129199237292096e-06 -1.3110321331719198e-06 -1.3189924455392724e-09 3.5501589762429593e-06 2.5059168133624957e-06 8.453537782017815e-05 1.0000792713687239 0.9998972706414209 1.0018896484063833 9.393132286745936e-05 -9.462472719909021e-07 -1.9473556886853333e-08 9.288599998764601e-05 -4.088613564555445e-05 -9.306919512832127e-10 7.971100813102791e-05 5.632400735835916e-05 0.0019000627382329436 1.000167070364933 0.9999571312298843 1.004003307637018 0.00030412304882793725 -1.0978602979669073e-05 -5.28741585735483e-08 0.00010462158160918475 -0.0001223794400203826 2.8320690502063508e-09 0.0001788784992664506 0.00012778430393669375 0.004292200774991537 1.0000000373735116 0.9998418150375976 1.000000884617661 8.251353151294636e-08 1.5592504791534544e-10 1.4937673451514332e-10 5.374611527321498e-08 -9.858007779080796e-09 -1.3179598571095026e-09 3.8028823100993e-08 3.616746506553934e-08 9.005986629747095e-07 1.000032824101974 0.9998648430826879 1.0007818773244574 3.44324768521644e-05 -1.2420215664087e-07 -7.302311778044006e-09 4.4341739534626735e-05 -1.388950637985469e-05 -1.2755792160024525e-09 3.287445369411613e-05 2.320447696585515e-05 0.0007830442951529048 1.0000003586838462 0.9998420411487677 1.0000085358749897 3.963284828159689e-07 1.3280752744553804e-10 8.124847926726933e-11 5.219101871322439e-07 -1.2731211193818436e-07 -1.3181042799176065e-09 3.591011089201546e-07 2.5480271543425217e-07 8.5458667542183e-06
1.232 1.0000035578254487 0.9998442916352278 1.0000847185041335 3.778442830262194e-06 -1.3926829485156828e-09 -6.076520655440939e-10 5.128172590407256e-06 -1.3110541982970012e-06 -1.3485131012646343e-09 3.5616262812095706e-06 2.5138341874294825e-06 8.480868486637763e-05 1.0000792215989878 0.9998972193762505 1.0018888632945067 0.0001004247736360344 -1.0810306161387016e-06 -1.953857523555605e-08 9.236762407577952e-05 -4.0898149694164034e-05 -9.043756700750204e-10 7.966610909959906e-05 5.628960325084646e-05 0.0018994854647915618 1.0001650776089255 0.9999556602205124 1.003960594870862 0.0003229910722356336 -1.2488967853172662e-05 -5.245085846141019e-08 0.00010255041029485153 -0.00012166035326436576 3.309988114668169e-09 0.00017716548583543285 0.00012659774063258198 0.004259371940257498 1.0000000371104651 0.9998418148462811 1.0000008783487055 8.271619426104666e-08 1.5603179712266329e-10 1.4766924756913692e-10 5.3744306459380795e-08 -9.856906940775146e-09 -1.3473675481453156e-09 3.7689827429373954e-08 3.601736122090749e-08 8.92647916027076e-07 1.0000329008321795 0.9998648925264177 1.000783754529125 3.687299503981483e-05 -1.4199097810913598e-07 -7.352651148910829e-09 4.42532067487584e-05 -1.3896706548838192e-05 -1.29839759719316e-09 3.293939049730945e-05 2.324868402324912e-05 0.0007846460770445484 1.0000003597092866 0.9998420418322628 1.0000085602665325 4.191493751265649e-07 1.3079580970526392e-10 7.896547780179271e-11 5.218980577179507e-07 -1.273030616323626e-07 -1.3475291943037394e-09 3.600287508755189e-07 2.5543750383115326e-07 8.567946635191493e-06
1.242 1.0000035689470068 0.9998442990700754 1.0000849836509287 4.003846625953402e-06 -1.587711940575879e-09 -6.1223638111046e-10 5.127146061386868e-06 -1.3110793132029777e-06 -1.3786542788646099e-09 3.571466901630622e-06 2.520576715447142e-06 8.504334758763904e-05 1.0000791099791824 0.9998971238851575 1.0018866620719422 0.00010634974149426507 -1.2243053358934057e-06 -1.9548006152963158e-08 9.18521401433288e-05 -4.0909480931687796e-05 -8.808228782241633e-10 7.956649341298085e-05 5.6215788583951024e-05 0.0018976803134118203 1.0001628931432 0.9999540523508411 1.0039139396946113 0.0003396019565250664 -1.4080153032777454e-05 -5.1840143432775333e-08 0.0001005202322882706 -0.00012093844306884416 3.740919405551978e-09 0.0001752034743563677 0.0001252342392954963 0.004221733749822153 1.0000000368652093 0.9998418146676733 1.0000008725031775 7.870815948357242e-08 1.5687725968073333e-10 1.473791049681397e-10 5.3742411245681113e-08 -9.8558401375632e-09 -1.377387151891896e-09 3.737734764824387e-08 3.588173731447458e-08 8.852872501798039e-07 1.000032955487209 0.9998649261848718 1.0007851136160748 3.91158238905233e-05 -1.6093987027013727e-07 -7.38229377054137e-09 4.416485052721327e-05 -1.3903884657516529e-05 -1.3220665518759396e-09 3.2986763725111465e-05 2.3280213256549807e-05 0.0007858385938092767 1.0000003605560535 0.9998420423880076 1.000008580404354 4.36059290203906e-07 1.2942597390370248e-10 7.827240403811126e-11 5.218858421833693e-07 -1.2729432580879488e-07 -1.3775670502527468e-09 3.60809777651431e-07 2.55966848005251e-07 8.586531931800401e-06
1.252 1.0000035781356444 0.9998443051229035 1.0000852028561371 4.204863007623541e-06 -1.792557768193249e-09 -6.138586531628691e-10 5.126119943266051e-06 -1.3111074607708476e-06 -1.409426577166231e-09 3.579767582142203e-06 2.5262068467727203e-06 8.524143493721124e-05 1.0000789419161908 0.9998969880324334 1.0018831766076077 0.0001116377024332934 -1.3752058692412013e-06 -1.950706443635207e-08 9.133953265889857e-05 -4.0920135506634784e-05 -8.617216666842753e-10 7.94141702597597e-05 5.610400745829654e-05 0.0018946970706874484 1.0001605380573775 0.9999523226940144 1.0038638736779069 0.0003537442057668055 -1.5739877787419648e-05 -5.106351949047635e-08 9.853024027719828e-05 -0.00012021394778002595 4.107818090341717e-09 0.00017300422729457396 0.00012370237122248475 0.0041795730002331544 1.000000036670682 0.9998418145253049 1.000000867866162 7.164232378333227e-08 1.5839212239979643e-10 1.4831566678214606e-10 5.374072214663026e-08 -9.854807688712414e-09 -1.4080296601372145e-09 3.713941419590256e-08 3.578625313245413e-08 8.796794604651236e-07 1.0000329899576428 0.9998649454091791 1.000786000034278 4.1136442347619506e-05 -1.809412545238718e-07 -7.3931372353476654e-09 4.4076670854599305e-05 -1.3911040725004677e-05 -1.3468043551787835e-09 3.3017217908714496e-05 2.3299527722205763e-05 0.0007866374713696159 1.000000361273521 0.9998420428512804 1.000008597465001 4.4797600880460395e-07 1.2866500765046578e-10 7.896396440596325e-11 5.218738328124109e-07 -1.2728590300320526e-07 -1.4082282877339024e-09 3.614808124396047e-07 2.564171141082777e-07 8.60249651154686e-06
1.262 1.0000035856127167 0.9998443099518967 1.000085381395359 4.381274304945333e-06 -2.006259238255555e-09 -6.132154983108604e-10 5.125094480005546e-06 -1.311138623704213e-06 -1.4408400449598078e-09 3.5866448924800296e-06 2.5308086017280847e-06 8.540572625535256e-05 1.0000787233134592 0.9998968160370737 1.0018785502586478 0.0001162486997766354 -1.5327940601632978e-06 -1.941990450349864e-08 9.082978610357605e-05 -4.093011945944477e-05 -8.484534650163769e-10 7.921237888441677e-05 5.595659169314795e-05 0.001890613977282234 1.0001580349798467 0.9999504874219765 1.0038109603823546 0.00036531028944463426 -1.7455144147170513e-05 -5.0137586153884045e-08 9.657964250210619e-05 -0.00011948709886959712 4.398128832882743e-09 0.0001705856495074111 0.00012201509681061237 0.004133307198627745 1.0000000365483004 0.9998418144344767 1.0000008649481942 6.289341174351728e-08 1.6021880445043153e-10 1.4989444162297757e-10 5.3739481440771183e-08 -9.853810200165804e-09 -1.4393066047333564e-09 3.699818142198987e-08 3.5742415703762506e-08 8.764016483190073e-07 1.00003300630978 0.9998649516759958 1.0007864633743095 4.292058618069125e-05 -2.0187863308227884e-07 -7.386954220894817e-09 4.398866766298958e-05 -1.391817475003201e-05 -1.3727910921762978e-09 3.30317833659447e-05 2.3307369297973518e-05 0.0007870674300506072 1.0000003619012585 0.9998420432503544 1.000008612391293 4.5612911560844575e-07 1.2818334088554948e-10 8.044548191520055e-11 5.21862272380051e-07 -1.2727779224737893e-07 -1.4395239574562818e-09 3.620733198036593e-07 2.5681094964377377e-07 8.61659535382076e-06
1.272 1.000003591596949 0.99984431371336 1.0000855244806426 4.53384948797575e-06 -2.2281179962865477e-09 -6.110284686565039e-10 5.124069717450108e-06 -1.3111727811374117e-06 -1.4729051661399081e-09 3.5922347809779e-06 2.5344800249047832e-06 8.553946135504375e-05 1.0000784603161454 0.9998966122907115 1.0018729317819859 0.00012017058316959485 -1.6960991961565141e-06 -1.9289004793153694e-08 9.03228848274878e-05 -4.093943872751864e-05 -8.420057189102914e-10 7.896533562880645e-05 5.577657861066586e-05 0.0018855319071381174 1.0001554071574676 0.9999485631480908 1.0037557732192677 0.0003742927969533559 -1.921275440101856e-05 -4.907264317794036e-08 9.466766239958304e-05 -0.00011875812111238574 4.60451469749491e-09 0.00016797047707945673 0.00012018882435930743 0.004083456895123282 1.000000036506924 0.9998418144015201 1.000000863960359 5.384568432789133e-08 1.6178843897564377e-10 1.514444733147675e-10 5.373873467943376e-08 -9.852846897299932e-09 -1.4712292873835446e-09 3.6951413584532514e-08 3.574843552470681e-08 8.754331974960552e-07 1.000033006694467 0.9998649465223692 1.0007865551949529 4.446388010220036e-05 -2.2363165652853455e-07 -7.364973491795902e-09 4.390084068373867e-05 -1.3925286711383388e-05 -1.4001580362314609e-09 3.303179411720168e-05 2.3304699498754678e-05 0.0007871603521967796 1.0000003624671834 0.9998420436051785 1.0000086258481438 4.6184653700311645e-07 1.2743262043260389e-10 8.204137136407777e-11 5.218512063723989e-07 -1.2726999166390662e-07 -1.4714660155736913e-09 3.6261034665234764e-07 2.571648957068975e-07 8.629381265564172e-06
1.282 1.0000035962967793 0.9998443165562484 1.0000856370781712 4.66406657882637e-06 -2.4574676153532847e-09 -6.077563724116087e-10 5.123045514411424e-06 -1.3112099118842091e-06 -1.5056316721164496e-09 3.596682681099087e-06 2.5373260362986416e-06 8.564610413473091e-05 1.000078159071361 0.9998963811863414 1.0018664696180963 0.0001234163984247481 -1.8641550989390023e-06 -1.9114961239827956e-08 8.981881306538362e-05 -4.094809914780618e-05 -8.429393513228394e-10 7.867793162421872e-05 5.556749318551525e-05 0.0018795673836456577 1.0001526775959433 0.9999465663131322 1.0036988749207316 0.0003807740646368967 -2.099978752143071e-05 -4.787272473400058e-08 9.279353842143735e-05 -0.00011802723276608656 4.724931132026248e-09 0.0001651847264112042 0.00011824229851591806 0.004030612511077493 1.000000036543685 0.9998418144243856 1.0000008648340206 4.569474220520256e-08 1.625978628756216e-10 1.5249953088964714e-10 5.373834013214483e-08 -9.851918358900964e-09 -1.5038102910871249e-09 3.698187248751512e-08 3.5794399922391583e-08 8.763334723685467e-07 1.0000329932622285 0.99986493148511 1.0007863270017432 4.577081776431383e-05 -2.460805672604819e-07 -7.3276186570678244e-09 4.381318945734263e-05 -1.393237656831889e-05 -1.4289832385076807e-09 3.3018791497228545e-05 2.3292629936025875e-05 0.0007869530107087434 1.000000362987617 0.9998420439274192 1.0000086382239262 4.6634914480437495e-07 1.259188427047373e-10 8.328599703485881e-11 5.218404928439006e-07 -1.2726249930652317e-07 -1.5040654606462028e-09 3.6310565481032644e-07 2.574887630556167e-07 8.641179069485732e-06
1.292 1.0000035999052432 0.9998443186185135 1.0000857237867387 4.773832157033982e-06 -2.6934272667383548e-09 -6.03422344527531e-10 5.1220216891240705e-06 -1.3112499914525202e-06 -1.5390303000466068e-09 3.6001352517161208e-06 2.539452469368581e-06 8.572914632951976e-05 1.0000778255182448 0.9998961269683527 1.0018593068970425 0.00012602038340747787 -2.0360322449754873e-06 -1.889671477903902e-08 8.931755509281224e-05 -4.09561064607336e-05 -8.514006380192374e-10 7.835541734158111e-05 5.53331206488041e-05 0.0018728452643395185 1.00014986831307 0.9999445126519145 1.0036407998592614 0.0003849109152731258 -2.2804006605744357e-05 -4.6536894555656175e-08 9.095652399126913e-05 -0.00011729464574749524 4.762128743895995e-09 0.0001622560826698631 0.00011619544655005534 0.003975399424830974 1.000000036646399 0.9998418144943705 1.0000008672784695 3.9298366849480955e-08 1.624770861302101e-10 1.5298462129075256e-10 5.373811611771042e-08 -9.851024612872523e-09 -1.5370613794795744e-09 3.706825716882165e-08 3.5868468634681136e-08 8.784955401904053e-07 1.0000329680897981 0.999864908048304 1.0007858284985482 4.685327199620794e-05 -2.6910995865941463e-07 -7.274470372961463e-09 4.3725713481909396e-05 -1.3939444261877753e-05 -1.4592934795681187e-09 3.2994424999443424e-05 2.3272350751904202e-05 0.0007864847303014545 1.0000003634690169 0.9998420442216925 1.0000086496718337 4.705896756881495e-07 1.2347486181168783e-10 8.410906660010727e-11 5.218299504484468e-07 -1.2725531324402813e-07 -1.5373346119322327e-09 3.635648006393863e-07 2.57786465580978e-07 8.652110803494854e-06
1.302 1.0000036025972023 0.9998443200251211 1.0000857887720827 4.865247134165644e-06 -2.934848256299924e-09 -5.976597311520478e-10 5.120998171430755e-06 -1.3112929949706191e-06 -1.5731113476065585e-09 3.602734247459584e-06 2.5409616485885546e-06 8.579196280248689e-05 1.0000774652180668 0.9998958536111638 1.0018515774084196 0.000128033109203591 -2.2108636007132678e-06 -1.8632189334811545e-08 8.88190953877505e-05 -4.096346631703144e-05 -8.671762079723148e-10 7.800310640587107e-05 5.5077292894344515e-05 0.0018654918427407578 1.000146999741064 0.9999424167664179 1.0035820400605318 0.00038691642578844883 -2.4614178713173466e-05 -4.506143853099651e-08 8.91558874424872e-05 -0.00011656056579669789 4.7227375075418236e-09 0.0001592123891535091 0.00011406829795225679 0.003918444792820841 1.0000000367969697 0.9998418145985474 1.0000008708623025 3.510779976730041e-08 1.6165154285759972e-10 1.5319084551274021e-10 5.373799238465202e-08 -9.850165849397106e-09 -1.570996208690383e-09 3.71920808999769e-08 3.5960835525125934e-08 8.813609222877124e-07 1.00003293312134 0.9998648776013234 1.0007851061903652 4.772874553254705e-05 -2.92611884922778e-07 -7.204513370979283e-09 4.363841236744852e-05 -1.3946489715416839e-05 -1.4910718185598988e-09 3.2960360328863186e-05 2.32450642249937e-05 0.000785795215967147 1.0000003639108146 0.999842044487599 1.000008660177882 4.7516897435626446e-07 1.203224991774342e-10 8.480825365395527e-11 5.218195083873374e-07 -1.27248430494696e-07 -1.5712861791514965e-09 3.6398735739769776e-07 2.580576745666748e-07 8.66215417544104e-06
1.312 1.0000036045283591 0.9998443208873519 1.0000858357437692 4.9404449907108446e-06 -3.1804893631281726e-09 -5.900180919294556e-10 5.119975029852413e-06 -1.3113388950854241e-06 -1.6078860505765648e-09 3.604612415848725e-06 2.5419494223431806e-06 8.583771495276734e-05 1.0000770832297003 0.9998955647302625 1.001843402659945 0.0001295163024445979 -2.3878634582772964e-06 -1.8319233602961573e-08 8.832341866408548e-05 -4.0970184275316695e-05 -8.89771546007051e-10 7.762612323169069e-05 5.480370639146724e-05 0.0018576289401266953 1.0001440902967955 0.9999402918188471 1.0035230353315123 0.00038704065638848784 -2.642029822186162e-05 -4.344245217406245e-08 8.739091179454341e-05 -0.00011582519262935997 4.616125529739534e-09 0.00015608036201845377 0.00011188006621722901 0.00386034887586359 1.0000000369750115 0.999841814722353 1.0000008750999017 3.3186938898465176e-08 1.6056156643016582e-10 1.5349302470383596e-10 5.3738037071295335e-08 -9.849341632360488e-09 -1.6056274665022284e-09 3.733880306990632e-08 3.606422012921477e-08 8.845298349103488e-07 1.0000328901258209 0.9998648414083724 1.00078420237151 4.841855645275578e-05 -3.164882784990899e-07 -7.116655347882172e-09 4.3551285864953145e-05 -1.395351283570211e-05 -1.5242663405433958e-09 3.291820185771453e-05 2.321192874074909e-05 0.0007849227179810594 1.0000003643086217 0.9998420447220072 1.0000086696374209 4.80338750616175e-07 1.1689500539294218e-10 8.576543053476931e-11 5.218092350522063e-07 -1.272418491169589e-07 -1.6059337230804672e-09 3.643694368826523e-07 2.582996245716621e-07 8.671211165551882e-06
1.322 1.0000036058354276 0.9998443213029177 1.0000858679591886 5.001497087548086e-06 -3.4292841606810475e-09 -5.803500580957359e-10 5.118952368382694e-06 -1.3113876632543971e-06 -1.6433659869079546e-09 3.6058909915614106e-06 2.5425033435681636e-06 8.58692913840086e-05 1.000076684031222 0.9998952635262038 1.0018348900407807 0.00013053781661555286 -2.5663391021524296e-06 -1.7956553838033612e-08 8.783050976832861e-05 -4.097626580865831e-05 -9.185003460107575e-10 7.722920936841799e-05 5.4515782359015214e-05 0.0018493693413602305 1.000141156122118 0.9999381493461803 1.003464167525082 0.00038555207681162466 -2.8213713985595658e-05 -4.167817535105717e-08 8.566089434745286e-05 -0.00011508872007198355 4.453214003330293e-09 0.00015288460741204462 0.00010964844770762808 0.0038016626881567594 1.000000037160989 0.9998418148518325 1.0000008795261637 3.3296642345711066e-08 1.5958444242808422e-10 1.5398303080595996e-10 5.373835462528742e-08 -9.84855269384253e-09 -1.6409678914321212e-09 3.749549237523111e-08 3.6172133491522685e-08 8.877650928293824e-07 1.0000328406704173 0.9998648005894906 1.0007831544960892 4.894610986672385e-05 -3.4065255979386764e-07 -7.010298243392971e-09 4.346433376494835e-05 -1.3960513512671306e-05 -1.5588020625304176e-09 3.2869433560849704e-05 2.317401607901986e-05 0.0007839026303817132 1.0000003646570974 0.9998420449211077 1.0000086779234258 4.860696153333963e-07 1.1356143299802379e-10 8.707757402332035e-11 5.217992351463151e-07 -1.2723556633006987e-07 -1.6412894027330799e-09 3.647059379901351e-07 2.585086660557754e-07 8.679167475511028e-06
1.332 1.000003606636947 0.9998443213565475 1.0000858882427988 5.050360733517519e-06 -3.68050972860164e-09 -5.689402924375219e-10 5.117930202626602e-06 -1.311439269076143e-06 -1.6795627557457508e-09 3.6066783686486354e-06 2.5427017068411997e-06 8.588927582958796e-05 1.0000762714846472 0.9998949527594189 1.0018261320156339 0.00013116712009010058 -2.7456956760745412e-06 -1.7544217736311128e-08 8.734035354719018e-05 -4.098171630186799e-05 -9.525723129287995e-10 7.681659391675774e-05 5.421657310271322e-05 0.0018408137112946978 1.000138210982295 0.9999359991876424 1.0034057586220988 0.0003827210764016467 -2.998716828620895e-05 -3.9770442880156224e-08 8.396514621641614e-05 -0.00011435133618667423 4.245404134332269e-09 0.00014964696953892627 0.00010738915776422239 0.003742872774462577 1.0000000373384554 0.9998418149752379 1.0000008837496424 3.500540741582753e-08 1.5885132736273738e-10 1.5435598103137015e-10 5.3738960608722924e-08 -9.847798559725895e-09 -1.6770315246715613e-09 3.7648623954228e-08 3.627728030257889e-08 8.909323011709148e-07 1.0000327861086806 0.9998647561120985 1.000781994900116 4.9335362787340284e-05 -3.6503032979684927e-07 -6.885590390912381e-09 4.33775557705356e-05 -1.3967491621318882e-05 -1.5945910194968853e-09 3.281537969309766e-05 2.313228294621557e-05 0.0007827665543008276 1.000000364952062 0.9998420450819183 1.0000086849365442 4.921469807727613e-07 1.1044598300259182e-10 8.84420161048186e-11 5.217895240189776e-07 -1.2722957937618633e-07 -1.6773677081392495e-09 3.6499231914063874e-07 2.586814872639908e-07 8.68593384806816e-06
1.342 1.0000036070344658 0.99984432112083 1.0000858990140933 5.088847744743124e-06 -3.933744533036029e-09 -5.562062665704365e-10 5.116908423799543e-06 -1.311493681308524e-06 -1.7164893370694628e-09 3.6070696696089355e-06 2.5426132418368263e-06 8.589993599504093e-05 1.000075848837945 0.999894634751658 1.0018172062084347 0.00013147155895490783 -2.925435139742208e-06 -1.708353700741443e-08 8.685293480167266e-05 -4.0986541053155055e-05 -9.911695968806786e-10 7.63919252990461e-05 5.390871258659871e-05 0.0018320489411551878 1.0001352662998406 0.9999338495088976 1.0033480720587193 0.00037880650957725987 -3.1734761300274176e-05 -3.772502764193989e-08 8.230299193999027e-05 -0.00011361322338672983 4.003708856649369e-09 0.0001463861960360649 0.00010511569404847822 0.0036843930052712056 1.000000037495315 0.9998418150839278 1.0000008874822681 3.779384650635161e-08 1.5827592542352277e-10 1.5421554577297985e-10 5.3739745735221016e-08 -9.847078866340766e-09 -1.7138325100713022e-09 3.7784379115659994e-08 3.637176115829452e-08 8.93927335338811e-07 1.000032727581374 0.9998647087915933 1.0007807508255473 4.960955498240821e-05 -3.895591784059529e-07 -6.743187083388342e-09 4.329095145877759e-05 -1.3974447019915659e-05 -1.6315430501441621e-09 3.275718419179005e-05 2.3087556027024287e-05 0.0007815418038945479 1.0000003651917437 0.9998420452031783 1.0000086906346486 4.982631790839489e-07 1.0745698672402827e-10 8.946040346506335e-11 5.217799924792132e-07 -1.2722388480489582e-07 -1.7141817801748952e-09 3.6522591876303117e-07 2.5881607936298856e-07 8.691469460340284e-06
1.352 1.0000036071139482 0.9998443206572217 1.0000859023211413 5.118604775856347e-06 -4.188668863115997e-09 -5.422349103297391e-10 5.1158868677151655e-06 -1.3115508666889179e-06 -1.7541587498555247e-09 3.6071469861716158e-06 2.542297289873429e-06 8.59032285056449e-05 1.0000754187566627 0.9998943114085815 1.0018081761909912 0.00013151354100511683 -3.1051506120061913e-06 -1.6576616763517868e-08 8.636823835042217e-05 -4.0990745273956005e-05 -1.0335074550704448e-09 7.595825576539776e-05 5.359440503839197e-05 0.0018231477349819978 1.0001323312944739 0.9999317069020248 1.0032913165724775 0.00037404576703657536 -3.3451858247266606e-05 -3.555123726257369e-08 8.067376920709498e-05 -0.00011287455854789694 3.738135362601555e-09 0.00014311787607092615 0.00010283929495585719 0.0036265625703758154 1.0000000376242195 0.9998418151726537 1.000000890548907 4.113844219625964e-08 1.5774217338989587e-10 1.5353936435006169e-10 5.374054660625347e-08 -9.84639426429935e-09 -1.751384647185897e-09 3.7891489909100814e-08 3.6449033802073734e-08 8.966273093587797e-07 1.000032666027363 0.9998646592991327 1.0007794446838947 4.979025074871669e-05 -4.1418781202657146e-07 -6.5837899590821855e-09 4.320452035091087e-05 -1.398137955226018e-05 -1.669571391829981e-09 3.2695806102211855e-05 2.3040528603129526e-05 0.0007802512924600616 1.0000003653772742 0.9998420452857005 1.0000086950445617 5.040918126771862e-07 1.0447544265003436e-10 9.010477459037179e-11 5.217704766460007e-07 -1.2721847951687823e-07 -1.7517458142408959e-09 3.6540684122081065e-07 2.5891243779337455e-07 8.69579135926009e-06
1.362 1.0000036069472986 0.9998443200171317 1.0000858998770865 5.14110656005677e-06 -4.444868296986868e-09 -5.266369809383106e-10 5.114865418951471e-06 -1.3116107900840194e-06 -1.79258490359183e-09 3.6069800492932694e-06 2.5418042777747714e-06 8.590081457151892e-05 1.000074983376662 0.9998939842574349 1.0017990927725564 0.0001313486766379095 -3.284517610146985e-06 -1.6026112335376558e-08 8.588624913015608e-05 -4.099433409007825e-05 -1.0788752401015033e-09 7.551806662119495e-05 5.3275442939698145e-05 0.0018141691631975714 1.0001294131972902 0.9999295765385094 1.0032356517846166 0.00036864842983187285 -3.513495752742635e-05 -3.326142064432566e-08 7.907682863951985e-05 -0.00011213551311853578 3.457320418394074e-09 0.00013985458876880305 0.0001005690482545001 0.0035696489038668177 1.0000000377223084 0.9998418152393725 1.0000008928813449 4.457420818729226e-08 1.5728957123508052e-10 1.5281993744453824e-10 5.37412475598208e-08 -9.845743741865613e-09 -1.7897024461684683e-09 3.796466452403402e-08 3.6506134021655614e-08 8.98883603971635e-07 1.0000326022016763 0.9998646081745359 1.000778094490525 4.9896705945674426e-05 -4.3887483070761483e-07 -6.407969364788403e-09 4.3118262015080784e-05 -1.398828904732522e-05 -1.7085994369932291e-09 3.263202732479248e-05 2.2991766066840707e-05 0.000778913711900723 1.0000003655125866 0.9998420453323 1.0000086982599006 5.093441014288771e-07 1.0154208240277175e-10 9.085816361343098e-11 5.217608610366359e-07 -1.2721336057079395e-07 -1.7900743561988954e-09 3.6553829896799947e-07 2.5897285392745816e-07 8.698973836042207e-06
1.372 1.0000036065938813 0.9998443192430114 1.0000858930966097 5.1576625099865715e-06 -4.701804817378466e-09 -5.089230677445293e-10 5.113844055663772e-06 -1.311673416902156e-06 -1.8317812780195104e-09 3.606627112930373e-06 2.5411763372322187e-06 8.589408113212065e-05 1.000074544369597 0.9998936544938262 1.001789995589767 0.00013102481145652343 -3.463283622514019e-06 -1.5435442179105687e-08 8.540695223792648e-05 -4.099731254261836e-05 -1.1266602221027006e-09 7.507332119482819e-05 5.2953245064412664e-05 0.0018051598831506073 1.000126517508281 0.9999274623531903 1.0031811947667668 0.0003627932051840767 -3.678153727034632e-05 -3.087073079039298e-08 7.751153353297466e-05 -0.00011139625322975305 3.168379185633863e-09 0.00013660619425024919 9.83121013927928e-05 0.003513854090133647 1.000000037790465 0.9998418152847173 1.0000008945008103 4.773883058561689e-08 1.5713654981969218e-10 1.5268244020456608e-10 5.374182633524025e-08 -9.845127416273366e-09 -1.8288003123307587e-09 3.800619418077044e-08 3.654451889409902e-08 9.005551536421813e-07 1.000032536697884 0.9998645558422676 1.0007767144013249 4.9945540039369266e-05 -4.635874646946682e-07 -6.216489199046493e-09 4.303217611264358e-05 -1.3995175319491818e-05 -1.748563158227618e-09 3.2566468724633305e-05 2.2941717485454403e-05 0.0007775439116529585 1.0000003656038787 0.9998420453474082 1.0000087004284892 5.138096038618397e-07 9.887749117892274e-11 9.233345688738546e-11 5.217511237442785e-07 -1.272085243200061e-07 -1.8291822840025306e-09 3.656263017562295e-07 2.590016757314398e-07 8.701140442309087e-06
1.382 1.0000036061019477 0.9998443183693715 1.0000858831299155 5.169430747051958e-06 -4.958974232050876e-09 -4.890584811198706e-10 5.11282281614871e-06 -1.311738709937154e-06 -1.87176337353721e-09 3.6061359269987973e-06 2.54044799769752e-06 8.58841641824788e-05 1.0000741030137312 0.9998933230323146 1.0017809148193653 0.00013058180852588822 -3.6412571579531243e-06 -1.480914599797845e-08 8.493033289587371e-05 -4.099968558768371e-05 -1.1763561691682566e-09 7.462553349692522e-05 5.26289058998564e-05 0.0017961557446895407 1.000123648270107 0.9999253672398188 1.0031280269368714 0.00035662759293214824 -3.838989524377431e-05 -2.839691917956453e-08 7.59772595260465e-05 -0.00011065693980243392 2.8769223893835074e-09 0.00013338020406798338 9.60739282355966e-05 0.0034593233393166133 1.000000037832268 0.9998418153112439 1.0000008954929756 5.039706685256913e-08 1.5751692942757593e-10 1.5332264062345577e-10 5.374232166909325e-08 -9.844544871349533e-09 -1.8686933981882333e-09 3.80245974027782e-08 3.656900466971432e-08 9.015586242321905e-07 1.0000324699722554 0.9998645026287017 1.0007753152911711 4.995066263163107e-05 -4.883004180748748e-07 -6.010799940124934e-09 4.294626236541168e-05 -1.400203817017031e-05 -1.789412155124586e-09 3.2499610977108304e-05 2.289073061686705e-05 0.0007761533909200024 1.0000003656587888 0.9998420453364862 1.0000087017327184 5.173796698967626e-07 9.672052819919452e-11 9.471146184674918e-11 5.217413031027624e-07 -1.2720396665384465e-07 -1.8690840799383435e-09 3.656787582123568e-07 2.590046116948539e-07 8.702450501479961e-06
1.392 1.0000036055099464 0.9998443174237194 1.0000858708936733 5.1774302303636155e-06 -5.21611769291788e-09 -4.676374373450183e-10 5.111801739071032e-06 -1.311806631359886e-06 -1.9125460675171728e-09 3.6055447505110717e-06 2.5396469258685536e-06 8.587197329778707e-05 1.0000736602641336 0.9998929905565569 1.0017718728719684 0.00013005189673342727 -3.81829702073856e-06 -1.4152854530278631e-08 8.445637638268453e-05 -4.100145809865326e-05 -1.2275623382885484e-09 7.41758426037471e-05 5.2303249264440086e-05 0.001787183545623346 1.000120808336539 0.999923293242805 1.0030762007667011 0.00035026960274497205 -3.99589937251061e-05 -2.5859713745438968e-08 7.447339424873417e-05 -0.00010991772865595156 2.5871840092545548e-09 0.00013018217861498972 9.385861473762298e-05 0.003406154314423563 1.0000000378528284 0.9998418153226051 1.0000008959800255 5.244229185953137e-08 1.5846626462155392e-10 1.543247378966637e-10 5.3742771367866684e-08 -9.843995772354195e-09 -1.9093971340449792e-09 3.803082513778392e-08 3.6585458915837176e-08 9.019066539478866e-07 1.000032402367713 0.9998644487792279 1.0007739053266436 4.992338769346673e-05 -5.129947892912364e-07 -5.79314396338523e-09 4.286052049257285e-05 -1.4008877387382642e-05 -1.8311102706636328e-09 3.243181717964576e-05 2.283906823348182e-05 0.0007747508342420691 1.000000365685457 0.9998420453053541 1.0000087023669604 5.200499430683925e-07 9.51113676290932e-11 9.75605374301406e-11 5.217314370178289e-07 -1.271996847119827e-07 -1.909795457670383e-09 3.657042363788182e-07 2.589878114334804e-07 8.703082256671353e-06
1.402 1.0000036048477607 0.9998443164274421 1.0000858571001423 5.182545206308335e-06 -5.473304003456235e-09 -4.4548812668958516e-10 5.110780828261903e-06 -1.311877140887092e-06 -1.9541453037547023e-09 3.6048833890759143e-06 2.5387946924356138e-06 8.585821754220496e-05 1.0000732168180186 0.9998926575659864 1.0017628859659158 0.00012946039641218205 -3.994302254312902e-06 -1.3472707880657724e-08 8.398506799359334e-05 -4.1002634865153156e-05 -1.2799744148513958e-09 7.372508536067888e-05 5.197688075491826e-05 0.0017782627608085727 1.0001179996201555 0.99992124173415 1.00302574593559 0.0003438108249873389 -4.1488317393708206e-05 -2.3279712216158518e-08 7.299933701859911e-05 -0.00010917877061701972 2.3022125668642767e-09 0.00012701611267196207 9.166913578756681e-05 0.003354406368557832 1.0000000378577174 0.9998418153227822 1.0000008960948275 5.3876038331996255e-08 1.5973563782465398e-10 1.5504983737069941e-10 5.3743179730625296e-08 -9.843479875740963e-09 -1.950927133189854e-09 3.8033723126822136e-08 3.659841108255194e-08 9.017167078388793e-07 1.000032334136176 0.9998643944742186 1.0007724905000404 4.9872669230956696e-05 -5.376569503233252e-07 -5.5660995842477005e-09 4.277495017587894e-05 -1.401569274507686e-05 -1.873633954654594e-09 3.23633550258738e-05 2.278692414860155e-05 0.0007733426389862061 1.0000003656916647 0.9998420452595752 1.0000087025167272 5.219021628855834e-07 9.38066151660418e-11 1.0022460720495748e-10 5.217215297799292e-07 -1.2719567424876768e-07 -1.951331842257115e-09 3.6571071435051833e-07 2.589569866538498e-07 8.7032153898401e-06
1.412 1.0000036041379254 0.9998443153966761 1.0000858422861936 5.185523504507122e-06 -5.7308099732269545e-09 -4.230976851077054e-10 5.109760061596328e-06 -1.3119501990791588e-06 -1.9965768333232786e-09 3.6041742809616327e-06 2.5379075656759544e-06 8.584343290504301e-05 1.0000727731725843 0.9998923244171283 1.0017539655188727 0.0001288266546039116 -4.169203070330516e-06 -1.2774623034400613e-08 8.351639304612419e-05 -4.100322059417308e-05 -1.3333710595969625e-09 7.327386258099395e-05 5.1650235510177226e-05 0.0017694071274586152 1.0001152233098651 0.9999192135688175 1.0029766747106208 0.00033732022561988855 -4.297774909156262e-05 -2.0677246604551895e-08 7.155449860847741e-05 -0.00010844021163484199 2.024083830256136e-09 0.00012388478394481287 8.950760524183994e-05 0.0033041090471253665 1.0000000378521456 0.9998418153154975 1.000000895961293 5.4773243574580986e-08 1.609076790201564e-10 1.5520623151785105e-10 5.3743524162554816e-08 -9.84299657344459e-09 -1.9932996745751237e-09 3.8036910918523894e-08 3.660963923757743e-08 9.011852971491715e-07 1.0000322654584608 0.9998643398432419 1.000771075104832 4.980540393993108e-05 -5.622773576513454e-07 -5.331950244981985e-09 4.268955106593492e-05 -1.4022484005380329e-05 -1.9169706577832985e-09 3.229441711984436e-05 2.2734437894695323e-05 0.000771933400759971 1.0000003656841967 0.9998420452039999 1.0000087023434547 5.230724102384136e-07 9.239451092157416e-11 1.0239362052133988e-10 5.217115587644443e-07 -1.2719193131413917e-07 -1.9937099659823778e-09 3.657046676563398e-07 2.589167938459755e-07 8.703015324517125e-06
1.422 1.0000036033968642 0.9998443143431919 1.000085826842876 5.186975317137692e-06 -5.988890934871615e-09 -4.004039394497188e-10 5.108739409459789e-06 -1.312025764175775e-06 -2.039857769478813e-09 3.6034336833609394e-06 2.5369973592775e-06 8.58280108754789e-05 1.000072329674065 0.999891991358644 1.0017451193273241 0.00012816505627994443 -4.342953031855444e-06 -1.2063966419480164e-08 8.305033690197749e-05 -4.1003219915685285e-05 -1.3875995729960217e-09 7.282259616910496e-05 5.132361941752777e-05 0.0017606260207561905 1.0001124800539394 0.9999172092154767 1.00292898645776 0.00033084815374128827 -4.4427465631101764e-05 -1.8071782333090675e-08 7.01383010513763e-05 -0.00010770219289556743 1.7541108041422669e-09 0.00012079005135517005 8.73754897211107e-05 0.0032552694817479023 1.0000000378404665 0.9998418153038625 1.0000008956827713 5.5244986236826076e-08 1.6162286029508048e-10 1.5505341716326746e-10 5.374377597018117e-08 -9.842546021303142e-09 -2.0365310519789636e-09 3.80385517933189e-08 3.66182440669466e-08 9.005339939500997e-07 1.0000321964613077 0.9998642849772281 1.0007696621426947 4.9726760916193516e-05 -5.868494060721438e-07 -5.092434084820714e-09 4.260432280392854e-05 -1.4029250918652762e-05 -1.961117985818023e-09 3.2225138691369374e-05 2.268170751011384e-05 0.0007705263374682538 1.0000003656685033 0.999842045142527 1.0000087019766366 5.237171182941199e-07 9.051898386859476e-11 1.0430943373152615e-10 5.217014951898149e-07 -1.2718845152117954e-07 -2.0369457957236057e-09 3.6569074300425796e-07 2.5887061622251746e-07 8.702621139938424e-06
1.432 1.0000036026361039 0.9998443132752604 1.0000858110446122 5.187378696774441e-06 -6.247609541923438e-09 -3.77111300826975e-10 5.107718840239705e-06 -1.3121037939480173e-06 -2.084005824170686e-09 3.60267295345099e-06 2.536072337087834e-06 8.581222702740742e-05 1.0000718865577845 0.9998916585599407 1.00173635252883 0.00012748601337363624 -4.515522691977288e-06 -1.1345780080754186e-08 8.25868849730761e-05 -4.100263738210776e-05 -1.4425608976446738e-09 7.237157628395356e-05 5.099724312676717e-05 0.0017519255940953036 1.0001097701082562 0.9999152288623867 1.0028826712841765 0.0003244301877899427 -4.583785373973204e-05 -1.5481948953858753e-08 6.875017743992177e-05 -0.0001069648509383278 1.493030699413402e-09 0.00011773309900495042 8.527378333906966e-05 0.0032078785238387787 1.000000037825988 0.999841815290241 1.0000008953377648 5.540879477800125e-08 1.61743002794407e-10 1.5508235460556758e-10 5.374390236943184e-08 -9.842127292730873e-09 -2.0806377262642406e-09 3.8033852005260836e-08 3.6621970582696476e-08 8.999472840077786e-07 1.00003212723144 0.9998642299385102 1.0007682536594504 4.9640509857242444e-05 -6.113684995990627e-07 -4.849029803592701e-09 4.2519265025629444e-05 -1.4035993224412345e-05 -2.0060800963159656e-09 3.215561244034941e-05 2.2628800244462585e-05 0.0007691236438887448 1.0000003656486394 0.9998420450780566 1.0000087015125785 5.239865773908178e-07 8.804541036475912e-11 1.064452592482401e-10 5.216913067570225e-07 -1.2718523059026097e-07 -2.081056601555774e-09 3.6567202075603253e-07 2.588207328042644e-07 8.702138565411185e-06
1.442 1.0000036018634066 0.9998443121984618 1.0000857950762323 5.187093447050867e-06 -6.50682495350779e-09 -3.531750521749558e-10 5.106698311685566e-06 -1.3121842454366468e-06 -2.129038086397595e-09 3.6018997971899583e-06 2.5351380983062914e-06 8.579626774156028e-05 1.0000714439797043 0.9998913261337112 1.0017276683595402 0.00012679686536882525 -4.686894699630095e-06 -1.0625193990621725e-08 8.212602271467725e-05 -4.1001477472298525e-05 -1.49819844640493e-09 7.192099874835278e-05 5.067124903666618e-05 0.0017433096866438101 1.0001070934522074 0.9999132725001866 1.0028377128779757 0.00031809057969006064 -4.7209444671883626e-05 -1.292578453238749e-08 6.738957171442938e-05 -0.00010622831776705258 1.2411640147560012e-09 0.00011471462795812274 8.320314501320713e-05 0.0031619156269811705 1.000000037811 0.9998418152762699 1.000000894980694 5.537070202628212e-08 1.613580959882467e-10 1.5552891794351348e-10 5.374386165347236e-08 -9.841739998093464e-09 -2.12563791727534e-09 3.801873259750596e-08 3.661901908119626e-08 8.995266202774458e-07 1.0000320578267574 0.9998641747688235 1.0007668510125345 4.954932662580527e-05 -6.358314323326362e-07 -4.60341866419559e-09 4.243437735448113e-05 -1.4042710651876418e-05 -2.051867369706405e-09 3.2085900481138144e-05 2.257576117638774e-05 0.0007677267763292317 1.0000003656273928 0.9998420450125841 1.0000087010175533 5.240098816077305e-07 8.506581921905536e-11 1.0901921367303165e-10 5.216809513839112e-07 -1.2718226409281209e-07 -2.1260593142693596e-09 3.656505963013553e-07 2.587687037918079e-07 8.701638518299646e-06
1.452 1.000003601083751 0.9998443111163877 1.000085779056288 5.186380372518086e-06 -6.766303943195166e-09 -3.2898964081793094e-10 5.105677774535777e-06 -1.312267074461823e-06 -2.1749735829113885e-09 3.6011193025228362e-06 2.5341983233635298e-06 8.57802532030316e-05 1.0000710020404597 0.9998909941531016 1.0017190687307183 0.0001261026525825549 -4.857060186594159e-06 -9.907546803255005e-09 8.166773562807091e-05 -4.099974459204769e-05 -1.5544858739161781e-09 7.147099358747811e-05 5.034573190180482e-05 0.001734780519193129 1.0001044498763736 0.9999113399845159 1.0027940906503876 0.0003118451714954775 -4.854286501336016e-05 -1.0420690107871621e-08 6.60559384621022e-05 -0.00010549272096023644 9.985392680934922e-10 0.00011173500168567361 8.116400264615537e-05 0.0031173525911211706 1.0000000377969216 0.9998418152629633 1.0000008946452905 5.5217347254093055e-08 1.6066830604343548e-10 1.5618132062436622e-10 5.374360444725709e-08 -9.841384152656753e-09 -2.171548854311561e-09 3.799276858954204e-08 3.660947671406876e-08 8.992759278640302e-07 1.0000319882849527 0.9998641194954587 1.0007654550765799 4.9455060964324524e-05 -6.602360299836511e-07 -4.357650886436631e-09 4.2349659403806464e-05 -1.4049402920243038e-05 -2.0984947603144853e-09 3.201604352213242e-05 2.252261985297573e-05 0.0007663366722795536 1.0000003656065048 0.9998420449473578 1.0000087005330016 5.238894986762745e-07 8.178178758401588e-11 1.1180369897969926e-10 5.216703792662698e-07 -1.2717954835389572e-07 -2.171972359485035e-09 3.656281106049991e-07 2.5871573528112416e-07 8.701160314335116e-06
1.462 1.0000036003001371 0.9998443100312155 1.0000857630560815 5.185421172939358e-06 -7.025842748119923e-09 -3.0514910016088296e-10 5.104657194682325e-06 -1.3123522364560178e-06 -2.2218302886311292e-09 3.6003346769014295e-06 2.533255323309144e-06 8.576425601794411e-05 1.0000705608030869 0.9998906626643754 1.001710554653862 0.00012540674671413613 -5.02601613323251e-06 -9.198083073579033e-09 8.121200928101857e-05 -4.099744307611529e-05 -1.611418286351069e-09 7.102164602305186e-05 5.002075401721508e-05 0.0017263392097743428 1.0001018390468086 0.9999094310819251 1.0027517813019278 0.00030570374985805835 -4.983880076229479e-05 -7.982957287804175e-09 6.474874274586627e-05 -0.00010475818378109329 7.649900171259447e-10 0.0001087943528193335 7.915662970435749e-05 0.003074156337251495 1.0000000377844882 0.9998418152508476 1.0000008943489818 5.5013840176382555e-08 1.5985816192962196e-10 1.5661830540671832e-10 5.3743096129785635e-08 -9.841059150826671e-09 -2.21838846364502e-09 3.796004187178817e-08 3.659572474413109e-08 8.991213284533363e-07 1.0000319186299231 0.9998640641358434 1.0007640663963544 4.935895786091665e-05 -6.845809170385429e-07 -4.113886926637709e-09 4.226511079975704e-05 -1.4056069740161798e-05 -2.1459810377228625e-09 3.194606761946569e-05 2.246939519384868e-05 0.0007649539139273614 1.0000003655869174 0.9998420448830547 1.0000087000812476 5.237011333808704e-07 7.837860472643817e-11 1.1436157569248888e-10 5.21659556752124e-07 -1.2717707760676754e-07 -2.2188136580691502e-09 3.6560599368358854e-07 2.586628634182475e-07 8.700718380481485e-06
1.472 1.0000035995142187 0.9998443089441585 1.0000857471147047 5.184335914212449e-06 -7.285311963081639e-09 -2.8204805787592335e-10 5.103636577210788e-06 -1.312439685755082e-06 -2.2696274561186738e-09 3.5995477688683617e-06 2.5323104381281136e-06 8.574831619059056e-05 1.0000701203057234 0.9998903316959866 1.0017021265451616 0.00012471134220705334 -5.19376343503377e-06 -8.501499178249036e-09 8.075882933305076e-05 -4.099457719095345e-05 -1.6690067554602883e-09 7.05730114729669e-05 4.969635608057392e-05 0.0017179861444988557 1.0000992605507846 0.9999075455025431 1.0027107599336027 0.0002996718680772705 -5.109797181609754e-05 -5.627161893144984e-09 6.346745994663204e-05 -0.0001040248252858764 5.402259063764847e-10 0.00010589265925280349 7.718119994743936e-05 0.0030322908994998756 1.0000000377739464 0.9998418152401003 1.0000008940974787 5.4804101460085144e-08 1.5904716482276411e-10 1.5660547638614607e-10 5.374234247790054e-08 -9.840764238564606e-09 -2.26617555964655e-09 3.792766083491035e-08 3.658167544504953e-08 8.989562280334125e-07 1.0000318488764008 0.9998640087008495 1.0007626852973095 4.926183151366317e-05 -7.08865304452479e-07 -3.873979357649977e-09 4.2180731203627106e-05 -1.4062710812676475e-05 -2.194346728217127e-09 3.187598901695989e-05 2.2416099017273615e-05 0.000763578846587207 1.0000003655690055 0.9998420448199453 1.0000086996710376 5.234956269819215e-07 7.497630619727938e-11 1.1644401439930124e-10 5.216484885678771e-07 -1.2717484782898522e-07 -2.2666017818117957e-09 3.65585434863778e-07 2.5861095471110076e-07 8.700311453926324e-06
1.482 1.000003598726787 0.9998443078558147 1.0000857312506977 5.183197764293878e-06 -7.54462842212661e-09 -2.596781178829284e-10 5.102615968834977e-06 -1.3125293769935239e-06 -2.3183847242475095e-09 3.5987595003252024e-06 2.53136435976999e-06 8.573245331444857e-05 1.0000696805704552 0.999890001264896 1.0016937844377052 0.00012401782494350286 -5.360305493645681e-06 -7.821690572627344e-09 8.030818154170579e-05 -4.0991151138760796e-05 -1.7272722937253905e-09 7.012512603903255e-05 4.937256477945066e-05 0.0017097212372811233 1.0000967139284302 0.9999056829226685 1.002671000812686 0.00029375220439861537 -5.232111434711525e-05 -3.3658031255566908e-09 6.221157560204727e-05 -0.00010329276043793422 3.2388183599853493e-10 0.00010302979700453619 7.523782558402856e-05 0.002991718813201113 1.000000037765236 0.9998418152306776 1.0000008938891842 5.4612791381736345e-08 1.5831465314828005e-10 1.5629800551660784e-10 5.3741389822028435e-08 -9.840498424694338e-09 -2.3149297307243023e-09 3.7902875535909754e-08 3.657129047209694e-08 8.986926886120649e-07 1.000031779033213 0.9998639531971222 1.000761311963464 4.916419704778086e-05 -7.330887778502596e-07 -3.6392512555605105e-09 4.2096520315577324e-05 -1.4069325831092501e-05 -2.2436148523373657e-09 3.180581759365407e-05 2.236273854622098e-05 0.0007622116626655853 1.0000003655527852 0.9998420447580455 1.0000086993026056 5.233020477642489e-07 7.165342017524596e-11 1.1819227020935534e-10 5.216372221461518e-07 -1.2717285475849569e-07 -2.3153556689107703e-09 3.655672509610475e-07 2.585606262481424e-07 8.699932466876426e-06
1.492 1.000003597938132 0.9998443067664221 1.0000857154707448 5.182046157868774e-06 -7.803713896187685e-09 -2.3775839567717627e-10 5.10159543742056e-06 -1.3126212625711151e-06 -2.3681219438969747e-09 3.597970242259294e-06 2.5304173954526566e-06 8.571667584949767e-05 1.0000692416093167 0.99988967138086 1.0016855281254293 0.00012332704074140418 -5.52564723558992e-06 -7.161849132148275e-09 7.986005174599173e-05 -4.098716905860969e-05 -1.7862420551087176e-09 6.967801366662093e-05 4.904939794629768e-05 0.0017015441066550593 1.0000941986940108 0.9999038429999568 1.0026324778852012 0.00028794554172834714 -5.350896900530136e-05 -1.2093495854673154e-09 6.098058522648135e-05 -0.00010256210021631926 1.1555253807680494e-10 0.00010020557604935465 7.332658328316733e-05 0.0029524020537313672 1.000000037758141 0.9998418152224277 1.0000008937189973 5.4449220143018824e-08 1.577376427011828e-10 1.5610898196542885e-10 5.374030654189194e-08 -9.8402616255327e-09 -2.364669552018401e-09 3.78902136598275e-08 3.656709729989794e-08 8.982991405650272e-07 1.0000317091055102 0.999863897628671 1.0007599464907995 4.906636812157177e-05 -7.572511319344073e-07 -3.410611299633581e-09 4.201247785684771e-05 -1.407591448288821e-05 -2.293808657872909e-09 3.1735559282006165e-05 2.230931814817353e-05 0.0007608524594626018 1.0000003655380874 0.9998420446972377 1.0000086989719226 5.231324443647194e-07 6.848743904548043e-11 1.2000786334896462e-10 5.216258251543649e-07 -1.2717109310022212e-07 -2.3650954458371025e-09 3.655517885521947e-07 2.58512170661297e-07 8.699576452322876e-06
1.502 1.000003597148289 0.9998443056760369 1.000085699775614 5.1808989545074355e-06 -8.062488459792535e-09 -2.1606165971454512e-10 5.100575051047425e-06 -1.3127152962241755e-06 -2.4188601026559703e-09 3.597180077255683e-06 2.5294696374237993e-06 8.570098684112854e-05 1.0000688034282428 0.9998893420492493 1.0016773572579283 0.00012263948594188107 -5.689794488068607e-06 -6.524770137926534e-09 7.941442584803207e-05 -4.0982635030933425e-05 -1.845947803111805e-09 6.923169085313959e-05 4.87268679249004e-05 0.001693454191951481 1.0000917143498291 0.9999020253833428 1.002595165108328 0.0002822514535290547 -5.4662273307453315e-05 8.334377829802638e-10 5.9773994129989536e-05 -0.00010183295172256065 -8.518503964413901e-11 9.74197640086447e-05 7.144753157587958e-05 0.002914302651813661 1.0000000377524072 0.9998418152151682 1.0000008935810323 5.4313040241148114e-08 1.5739688387039934e-10 1.5638207958317252e-10 5.3739160899346404e-08 -9.840052758195903e-09 -2.4154155434165263e-09 3.788976970631604e-08 3.656927359887685e-08 8.978131084469616e-07 1.000031639096244 0.9998638419979266 1.0007585889225876 4.896852813215713e-05 -7.813522794941572e-07 -3.1888731466364956e-09 4.1928603546710265e-05 -1.4082476448944986e-05 -2.344953568376353e-09 3.166521766858275e-05 2.2255840469985752e-05 0.0007595012769311253 1.000000365524683 0.9998420446373617 1.0000086986737091 5.229881244590649e-07 6.555896222578997e-11 1.222239054116985e-10 5.216143657005583e-07 -1.2716955762852198e-07 -2.4158404587453682e-09 3.655388917771954e-07 2.5846551261061254e-07 8.699244256956013e-06
1.512 1.0000035963571872 0.9998443045846369 1.0000856841635986 5.179762728471291e-06 -8.320904412514718e-09 -1.9468748005814973e-10 5.099554870169528e-06 -1.312811430126717e-06 -2.4706194473370704e-09 3.596388923777243e-06 2.528521036766171e-06 8.568538628326996e-05 1.0000683660295853 0.9998890132728502 1.001669271400784 0.00012195543878825452 -5.852753619250974e-06 -5.9131227680921274e-09 7.897128980702259e-05 -4.097755307848492e-05 -1.906423914137756e-09 6.878616960163085e-05 4.8404983676959345e-05 0.001685450826700963 1.0000892603950329 0.9999002297193179 1.0025590366584773 0.00027666877022574363 -5.578175693442403e-05 2.755186801962484e-09 5.859131725208525e-05 -0.00010110541828485921 -2.7875686806718134e-10 9.467210145494951e-05 6.960072240051493e-05 0.0028773830833930527 1.000000037747798 0.9998418152087319 1.0000008934699989 5.420014190752994e-08 1.573410211886271e-10 1.571192592234326e-10 5.3738012651149595e-08 -9.839871895242019e-09 -2.4671877649224335e-09 3.7897257863806494e-08 3.657561731413048e-08 8.973258713788867e-07 1.0000315690071016 0.9998637863064079 1.0007572392716617 4.887078059655571e-05 -8.053922329433702e-07 -2.975027051649238e-09 4.184489709602919e-05 -1.4089011403925556e-05 -2.397073455773093e-09 3.159479496299287e-05 2.2202307120920674e-05 0.0007581581207724556 1.0000003655123515 0.999842044578263 1.0000086984030014 5.228659495363255e-07 6.291634266127783e-11 1.2483265486603354e-10 5.216029041605651e-07 -1.2716824411938403e-07 -2.4676115022482194e-09 3.6552794957214226e-07 2.5842022041133795e-07 8.698941528178026e-06
1.522 1.00000359556472 0.9998443034921752 1.0000856686320507 5.17863973800102e-06 -8.57898737230547e-09 -1.7408855043143794e-10 5.098534952724504e-06 -1.312909615921125e-06 -2.523422107991976e-09 3.595596585174611e-06 2.527571440185161e-06 8.56698716168853e-05 1.0000679294136618 0.9998886850529659 1.001661270072567 0.00012127504634897284 -6.014531340691429e-06 -5.329485534975808e-09 7.853062964601903e-05 -4.0971927168977334e-05 -1.9677050537360986e-09 6.834145921868169e-05 4.8083752082929287e-05 0.001677533283788262 1.000086836330996 0.9998984556557708 1.002524067056071 0.0002711958865638579 -5.686813895743297e-05 4.549820754294729e-09 5.7432079004369766e-05 -0.00010037959955737678 -4.655822847082192e-10 9.196231165504986e-05 6.778620886873435e-05 0.0028416065081804543 1.0000000377441165 0.9998418152029788 1.0000008933814473 5.410671840549261e-08 1.5754581774985944e-10 1.5795294306439268e-10 5.3736919781620944e-08 -9.839718018393609e-09 -2.5200071156914055e-09 3.7905812176569625e-08 3.6582431870432925e-08 8.969445588680938e-07 1.0000314988390675 0.9998637305551221 1.0007558975336954 4.877318260421642e-05 -8.293711136422236e-07 -2.7702706565837336e-09 4.1761358212922136e-05 -1.4095519017916391e-05 -2.4501952929605232e-09 3.152429255808197e-05 2.2148719080662543e-05 0.0007568229761374142 1.0000003655009038 0.9998420445198105 1.0000086981555145 5.227626635702794e-07 6.053535069982686e-11 1.2745880081174397e-10 5.215914983921186e-07 -1.2716714691038595e-07 -2.5204293822526443e-09 3.655180644075808e-07 2.583756202805482e-07 8.698674539114994e-06
1.532 1.0000035947707713 0.9998443023985969 1.0000856531778528 5.177531038790549e-06 -8.836846155538242e-09 -1.548247873100872e-10 5.097515356096409e-06 -1.3130098065647096e-06 -2.5772891926810026e-09 3.5948028018078104e-06 2.526620642532946e-06 8.565443810139345e-05 1.0000674935796732 0.9998883573900732 1.001653352766792 0.0001205983790280218 -6.175134577371591e-06 -4.7761156849891e-09 7.809243145352561e-05 -4.0965761217342495e-05 -2.0298274377354024e-09 6.789756741497264e-05 4.776317876395357e-05 0.0016697008032340796 1.000084441664482 0.9998967028442318 1.002490231236395 0.00026583095720452213 -5.792212628141697e-05 6.212754337056914e-09 5.629581311059817e-05 -9.965559161972198e-05 -6.460722090426903e-10 8.929010675952359e-05 6.600405069235816e-05 0.002806936910249516 1.0000000377411968 0.9998418151977906 1.000000893311457 5.403051418691103e-08 1.5790352227486573e-10 1.5839193782831706e-10 5.373593985534135e-08 -9.839589970541364e-09 -2.5738945160247974e-09 3.7908742982386955e-08 3.6585967205485826e-08 8.967481921372344e-07 1.0000314285927465 0.999863674744797 1.0007545636948003 4.867576496276069e-05 -8.532891456314923e-07 -2.5757700154159865e-09 4.167798660341412e-05 -1.4101998956520656e-05 -2.5043447482963516e-09 3.145371137830449e-05 2.209507697004765e-05 0.0007554958162367704 1.000000365490179 0.9998420444618917 1.0000086979274025 5.226763118280872e-07 5.830777612460141e-11 1.296049413427665e-10 5.215802057713816e-07 -1.2716626188858921e-07 -2.5743155236871486e-09 3.655083311198192e-07 2.5833100888067653e-07 8.698445765297654e-06
1.542 1.0000035939752248 0.9998443013038454 1.000085637797613 5.176436800300489e-06 -9.094638035254464e-09 -1.372020940459485e-10 5.096496125604863e-06 -1.3131119525430056e-06 -2.632243104162892e-09 3.5940073177297307e-06 2.525668452199241e-06 8.563907977625902e-05 1.0000670585262337 0.9998880302841998 1.0016455189647406 0.00011992546299821481 -6.334570354883267e-06 -4.254598047569665e-09 7.765668137397312e-05 -4.095905908763336e-05 -2.0928277125423103e-09 6.745450097860511e-05 4.7443268600473514e-05 0.0016619526094529785 1.000082075909403 0.9998949709411287 1.0024575045867976 0.0002605720168084657 -5.894441282121213e-05 7.741220133736537e-09 5.518206243963746e-05 -9.893348707525881e-05 -8.20622639990649e-10 8.665519175300496e-05 6.42543181790211e-05 0.002773339176745894 1.0000000377388942 0.9998418151930648 1.000000893256375 5.396997260741714e-08 1.5825734558638285e-10 1.5818343752062738e-10 5.373511833683687e-08 -9.839487253469656e-09 -2.628872919718725e-09 3.790206394649806e-08 3.6583828322204825e-08 8.967564672273972e-07 1.0000313582685436 0.9998636188760084 1.0007532377359165 4.8578543161887166e-05 -8.771466114228886e-07 -2.392301573805724e-09 4.159478196082336e-05 -1.4108450880869434e-05 -2.559548519990758e-09 3.138305211185372e-05 2.2041381239408415e-05 0.0007541766082394645 1.0000003654800338 0.9998420444044078 1.0000086977150369 5.22605494789149e-07 5.607689424195045e-11 1.3101351184573992e-10 5.215690718851087e-07 -1.2716558315080536e-07 -2.629291470965362e-09 3.6549811976342565e-07 2.582858814596712e-07 8.698251466074165e-06
1.552 1.00000359317797 0.9998443002078676 1.0000856224879981 5.175355759267042e-06 -9.352498155761287e-09 -1.2105459141591128e-10 5.095477283170122e-06 -1.3132160056556542e-06 -2.6883065680878773e-09 3.593209930212926e-06 2.5247147343524826e-06 8.562379067714862e-05 1.0000666242516718 0.9998877037351401 1.001637768142944 0.00011925629910444225 -6.492845684479478e-06 -3.7656368593331554e-09 7.722336559779321e-05 -4.095182459661527e-05 -2.1567413594129164e-09 6.701226616355567e-05 4.712402603227576e-05 0.0016542879217042753 1.0000797385877378 0.9998932596084357 1.0024258629636071 0.00025541705155158106 -5.9935679109674665e-05 9.13445020057611e-09 5.409037884338072e-05 -9.821337514971343e-05 -9.89615055710379e-10 8.405726700311416e-05 6.253709535827493e-05 0.002740779137837709 1.0000000377370797 0.9998418151887102 1.000000893212883 5.392297999687016e-08 1.584733507170186e-10 1.5753187917853272e-10 5.3734477397989064e-08 -9.839409438364109e-09 -2.6849637182163246e-09 3.788585039366506e-08 3.657583452785701e-08 8.969214019565293e-07 1.0000312878667712 0.9998635629492559 1.0007519196355228 4.848152327738432e-05 -9.00943776103522e-07 -2.220035777403612e-09 4.151174395410058e-05 -1.4114874449448492e-05 -2.615832740082511e-09 3.1312315352768e-05 2.1987632279112332e-05 0.0007528653172306953 1.0000003654703415 0.9998420443472711 1.0000086975150992 5.225481764731412e-07 5.370874084154251e-11 1.3188571566216468e-10 5.215581188275545e-07 -1.271651057694975e-07 -2.6853801205618275e-09 3.654872402247937e-07 2.582400757206378e-07 8.698081794564118e-06
1.562 1.0000035923789112 0.9998442991106212 1.0000856072461506 5.174285287355625e-06 -9.6104698050091e-09 -1.0586219150497407e-10 5.0944588272986e-06 -1.313321916570485e-06 -2.7455029758172464e-09 3.5924105120533513e-06 2.5237594220565757e-06 8.560856584951117e-05 1.0000661907541968 0.9998873777425739 1.0016300997775098 0.00011859087429545625 -6.649967470690583e-06 -3.3091815993223017e-09 7.679247036512739e-05 -4.094406151643752e-05 -2.221605157948474e-09 6.657086890050878e-05 4.6805455213314665e-05 0.0016467059599548888 1.000077429229944 0.9998915685139661 1.0023952826971267 0.00025036404084245734 -6.0896592179457835e-05 1.039349942267408e-08 5.302032301337108e-05 -9.749534178748932e-05 -1.1534158043216252e-09 8.149602997827584e-05 6.085248262748534e-05 0.0027092235826750334 1.000000037735646 0.9998418151846507 1.0000008931782756 5.388652071184144e-08 1.585087942550654e-10 1.56981242082331e-10 5.373401520389558e-08 -9.839355669208483e-09 -2.742190088395142e-09 3.7864014623351403e-08 3.656403648105106e-08 8.971433722941389e-07 1.0000312173877075 0.9998635069650095 1.000750609371362 4.838470581037429e-05 -9.246808160951664e-07 -2.058655163299418e-09 4.1428872228763605e-05 -1.4121269317486558e-05 -2.673224272517971e-09 3.1241501680508464e-05 2.1933830470767463e-05 0.000751561908534237 1.0000003654609957 0.9998420442904089 1.0000086973248712 5.225013759266961e-07 5.1160680705835206e-11 1.3276342062142939e-10 5.21547344791126e-07 -1.2716482475728497e-07 -2.7426040704021357e-09 3.6547593630855747e-07 2.581937807164416e-07 8.697923090701455e-06
1.572 1.0000035915779757 0.9998442980120786 1.0000855920699538 5.173222332658085e-06 -9.868482514968848e-09 -9.114919032555664e-11 5.09344074806277e-06 -1.313429636862894e-06 -2.803855941467092e-09 3.5916090239887617e-06 2.5228025133234733e-06 8.559340201632301e-05 1.0000657580319856 0.9998870523061257 1.0016225133464185 0.00011792916892860124 -6.805942476772791e-06 -2.8848393662808876e-09 7.636398198373752e-05 -4.093577357712887e-05 -2.2874555834332558e-09 6.613031492186016e-05 4.6487560098406894e-05 0.0016392059477864994 1.0000751473750806 0.9998898973314628 1.0023657405897048 0.0002454109811712511 -6.18278056436404e-05 1.1520751294731038e-08 5.1971464352899645e-05 -9.67794697444277e-05 -1.3123765451258743e-09 7.897117652184895e-05 5.920059919765159e-05 0.002678640260887705 1.0000000377345095 0.9998418151808273 1.000000893150645 5.385738521679911e-08 1.5843523153336525e-10 1.570173387957147e-10 5.3733722233068296e-08 -9.839325036867513e-09 -2.8005750783645484e-09 3.78426820238475e-08 3.6551895958021234e-08 8.97305812156676e-07 1.000031146831634 0.9998634509237281 1.0007493069213855 4.828808874509769e-05 -9.483577950369205e-07 -1.9077550005145623e-09 4.1346166423001e-05 -1.4127635139859572e-05 -2.7317510830708034e-09 3.117061171588202e-05 2.1879976214332246e-05 0.0007502663488098079 1.000000365451914 0.9998420442337648 1.000008697142429 5.224618983226538e-07 4.850380420589023e-11 1.3413134456811256e-10 5.215367402400772e-07 -1.271647350242475e-07 -2.800985961578406e-09 3.654647407069497e-07 2.581474270744947e-07 8.6977616618449e-06
1.582 1.0000035907751115 0.9998442969122258 1.0000855769579668 5.17216453393232e-06 -1.0126399073535712e-08 -7.686456445632379e-11 5.092423043223005e-06 -1.313539116949725e-06 -2.8633897307697e-09 3.5908055160529367e-06 2.5218440592046842e-06 8.557829778149337e-05 1.000065326083219 0.9998867274253938 1.0016150083304745 0.0001172711612858876 -6.960777364821427e-06 -2.492278156997269e-09 7.593788684658056e-05 -4.092696446914476e-05 -2.354328728083538e-09 6.569060983427271e-05 4.617034449612851e-05 0.0016317871134097015 1.000072892570774 0.9998882457405743 1.002337213909907 0.0002405558990318346 -6.272995992245006e-05 1.2519403960572417e-08 5.0943380844593075e-05 -9.606583867631844e-05 -1.4668345845913124e-09 7.648240188998434e-05 5.7581585492246994e-05 0.0026489978755334202 1.0000000377336096 0.9998418151771973 1.000000893128784 5.383316119479491e-08 1.5839092932061517e-10 1.576894664229918e-10 5.373359695013627e-08 -9.839317114316822e-09 -2.860142653473214e-09 3.782788163562556e-08 3.6542953109414316e-08 8.973151290643886e-07 1.000031076198845 0.9998633948258726 1.0007480122640353 4.819166979316423e-05 -9.719747104907522e-07 -1.7672305167225807e-09 4.126362618298931e-05 -1.4133971569821716e-05 -2.7914409863865518e-09 3.1099646158114856e-05 2.1826069943649692e-05 0.0007489786062324356 1.000000365443036 0.9998420441772987 1.000008696966543 5.224273356803895e-07 4.5876740906531615e-11 1.3603886168475243e-10 5.215263034714738e-07 -1.2716483117701986e-07 -2.86055062853344e-09 3.6545425735431776e-07 2.581015038291132e-07 8.697587676639131e-06
1.592 1.0000035899702842 0.9998442958110606 1.0000855619091138 5.17111073472929e-06 -1.0384107136099418e-08 -6.342531058079108e-11 5.091405721498092e-06 -1.3136503078941454e-06 -2.924128673518246e-09 3.5900000888676093e-06 2.520884128630067e-06 8.556325315697492e-05 1.0000648949060893 0.9998864030999562 1.0016075842134755 0.00011661682979927513 -7.1144787849995145e-06 -2.1313100112869036e-09 7.5514171432464e-05 -4.091763784332158e-05 -2.4222602843852474e-09 6.525175911948373e-05 4.585381208406595e-05 0.0016244486893496892 1.0000706643730988 0.9998866134267772 1.0023096803846971 0.00023579685695121857 -6.360368255562462e-05 1.3393257613116005e-08 4.9935658898472827e-05 -9.535452522388117e-05 -1.617112378020053e-09 7.402940163254641e-05 5.599560556273593e-05 0.002620266071028451 1.0000000377329015 0.9998418151737295 1.0000008931118538 5.381268466028401e-08 1.584888080582503e-10 1.5856527629668706e-10 5.373364747245945e-08 -9.839330363757775e-09 -2.920917053119353e-09 3.782343148242225e-08 3.653949709697028e-08 8.971308775518302e-07 1.0000310054896453 0.999863338671903 1.000746725378095 4.8095447480133486e-05 -9.955315849391067e-07 -1.6373357119648767e-09 4.1181251165856435e-05 -1.4140278259799649e-05 -2.8523208891116394e-09 3.102860577065695e-05 2.1772112113692093e-05 0.0007476986498614297 1.0000003654343181 0.9998420441209818 1.000008696796356 5.223965245537332e-07 4.3391845328151096e-11 1.3805491659217467e-10 5.215160431073992e-07 -1.2716510826639446e-07 -2.921321695334037e-09 3.6544492755843114e-07 2.58056356005147e-07 8.697397561540942e-06
1.602 1.0000035891634667 0.9998442947085872 1.0000855469223682 5.1700607019454585e-06 -1.0641596420611608e-08 -5.138014559532705e-11 5.09038878565486e-06 -1.313763161210229e-06 -2.986098297204666e-09 3.5891928112813494e-06 2.519922754468453e-06 8.554826857927684e-05 1.0000644644988004 0.9998860793293675 1.0016002404821116 0.00011596615356283598 -7.267053448532577e-06 -1.801602581967214e-09 7.50928222915467e-05 -4.090779731476668e-05 -2.4912861599609987e-09 6.48137680653331e-05 4.5537966393677736e-05 0.001617189911485416 1.0000684623464193 0.999885000081271 1.0022831181908864 0.00023113195531837682 -6.444958851160674e-05 1.4146873760465604e-08 4.8947893182664986e-05 -9.464560309692755e-05 -1.7635188440551511e-09 7.161187238509491e-05 5.444284956878942e-05 0.002592415418594321 1.0000000377323504 0.9998418151703999 1.00000089309906 5.379572900109272e-08 1.587405770302695e-10 1.590711446625596e-10 5.373387734676297e-08 -9.839364685802039e-09 -2.9829230672730205e-09 3.7829671730786794e-08 3.654173810776866e-08 8.967772944126162e-07 1.0000309347043492 0.9998632824622776 1.0007454462424488 4.799942112842804e-05 -1.019028541176209e-06 -1.5183637731230193e-09 4.1099041023036206e-05 -1.4146554861585507e-05 -2.914419855231452e-09 3.095749130961264e-05 2.1718103160696776e-05 0.0007464264485745277 1.0000003654257266 0.9998420440647928 1.0000086966310533 5.223692385244789e-07 4.106072937296677e-11 1.3960764274410368e-10 5.215059622660656e-07 -1.2716556080558803e-07 -2.983324462431553e-09 3.654368377024128e-07 2.5801202942843596e-07 8.697194192637693e-06
1.612 1.0000035883546392 0.9998442936048111 1.0000855319966233 5.169014442533319e-06 -1.089896330845511e-08 -4.0964110016074925e-11 5.089372213293896e-06 -1.3138776277666365e-06 -3.0493239727742878e-09 3.588383655147499e-06 2.518959902504169e-06 8.553334415696021e-05 1.0000640348595606 0.9998857561131599 1.0015929766259342 0.00011531911196534841 -7.418508129429129e-06 -1.5022839502851113e-09 7.467382602555877e-05 -4.0897446463466835e-05 -2.561442056326346e-09 6.437664169791392e-05 4.522281080950393e-05 0.001610010018492545 1.000066286063226 0.9998834054008702 1.0022575059465872 0.000226559332064427 -6.526828043108943e-05 1.4785850508737034e-08 4.797968645351333e-05 -9.393914315753476e-05 -1.9063507161889887e-09 6.922951269815224e-05 5.292353637758314e-05 0.002565417401341029 1.000000037731927 0.9998418151671883 1.0000008930895226 5.3782310409856933e-08 1.5904983549962296e-10 1.589368468890231e-10 5.3734264187697334e-08 -9.839419247348856e-09 -3.046186236435752e-09 3.784338579604732e-08 3.6547801847136176e-08 8.963344352280912e-07 1.0000308638432718 0.9998632261974456 1.0007441748359873 4.7903590280471914e-05 -1.0424658070089927e-06 -1.4102203713555175e-09 4.101699538091356e-05 -1.4152801026895765e-05 -2.9777659930080165e-09 3.088630345689995e-05 2.166404347542155e-05 0.0007451619704177882 1.000000365417232 0.9998420440087133 1.000008696469735 5.223454929587413e-07 3.878760520753473e-11 1.4043072729753952e-10 5.214960389126202e-07 -1.2716618355329957e-07 -3.0465841981749866e-09 3.654296530023131e-07 2.579682421073943e-07 8.69698537168379e-06
1.622 1.0000035875437825 0.9998442924997398 1.000085517130784 5.1679716670875766e-06 -1.1156341906514524e-08 -3.1915252129248474e-11 5.088355947186254e-06 -1.3139936583637919e-06 -3.113832371899088e-09 3.5875725109708863e-06 2.5179954995495323e-06 8.551847977697825e-05 1.0000636059865793 0.9998854334508365 1.0015857921375018 0.00011467568424178106 -7.5688495948350605e-06 -1.2318032259055804e-09 7.42571692808845e-05 -4.088658883740958e-05 -2.6327642038440957e-09 6.394038478860736e-05 4.4908348618042716e-05 0.001602908252385797 1.0000641351039692 0.9998818290878975 1.0022328227029476 0.00022207716166789893 -6.606034879886429e-05 1.5316856102566728e-08 4.7030649405039606e-05 -9.323521350051455e-05 -2.045891024370895e-09 6.688202401488784e-05 5.1437916269854487e-05 0.002539244400041428 1.0000000377316036 0.9998418151640753 1.0000008930823627 5.3772146475398823e-08 1.5928305015468475e-10 1.5838278448106736e-10 5.3734751742676074e-08 -9.839492625205649e-09 -3.110731941335285e-09 3.785892939022894e-08 3.655454725566913e-08 8.959126782922851e-07 1.0000307929067276 0.9998631698778486 1.0007429111377144 4.780795419327252e-05 -1.0658436453843722e-06 -1.3122522800851855e-09 4.093511383253162e-05 -1.415901640876535e-05 -3.0423884954283165e-09 3.0815042826098295e-05 2.1609933426155728e-05 0.0007439051830013341 1.0000003654088083 0.9998420439527271 1.000008696311504 5.223250039225043e-07 3.6438272068070105e-11 1.4074803854497525e-10 5.2148621642065e-07 -1.2716697145464665e-07 -3.1111270840004353e-09 3.654227369915714e-07 2.5792451375579075e-07 8.696781516528614e-06
1.632 1.0000035867308803 0.9998442913933814 1.0000855023239392 5.1669316896294045e-06 -1.1413815785403996e-08 -2.3685598611049695e-11 5.087339907825826e-06 -1.3141112049837172e-06 -3.179649640802155e-09 3.586759273227977e-06 2.5170294979344653e-06 8.55036757816516e-05 1.000063177878064 0.9998851113418755 1.001578686512593 0.00011403584937273592 -7.71808451711515e-06 -9.881774241953024e-10 7.384283876376916e-05 -4.087522795433507e-05 -2.705287954999826e-09 6.350500192705931e-05 4.4594583078433017e-05 0.0015958838596915406 1.0000620090568983 0.9998802708500834 1.0022090479361372 0.00021768365428701192 -6.682637210113975e-05 1.5747270182227428e-08 4.610040054065285e-05 -9.253387953465838e-05 -2.1824122476416522e-09 6.45691118018972e-05 4.998627363084087e-05 0.002513869678958058 1.0000000377313563 0.9998418151610445 1.0000008930768751 5.376455770101106e-08 1.593568744299064e-10 1.5791019563393687e-10 5.373526067900738e-08 -9.839584033930916e-09 -3.176586756476074e-09 3.7870163507108696e-08 3.6558806087912565e-08 8.956187926173712e-07 1.00003072189503 0.9998631135039185 1.0007416551269348 4.7712511739033486e-05 -1.0891622656060922e-06 -1.2234690761319398e-09 4.085339594950884e-05 -1.4165200661653396e-05 -3.1083168486425864e-09 3.074371003171896e-05 2.155577341074195e-05 0.000742656054539308 1.0000003654004308 0.9998420438968201 1.000008696155638 5.223070913983736e-07 3.3929620511441514e-11 1.4106485295653668e-10 5.214764154219998e-07 -1.2716791879761605e-07 -3.176979131559794e-09 3.654154096177094e-07 2.5788038305221714e-07 8.696593089946052e-06
1.642 1.0000035859159202 0.9998442902857453 1.0000854875754572 5.165893696050588e-06 -1.1671380445988654e-08 -1.5847831768813376e-11 5.086324020772275e-06 -1.3142302193485395e-06 -3.2468040204722677e-09 3.5859439114458307e-06 2.516061909881637e-06 8.548893320972422e-05 1.0000627505322235 0.9998847897857285 1.001571659250344 0.0001133995863308686 -7.866219439083897e-06 -7.694351024615086e-10 7.343082126945248e-05 -4.086336730427713e-05 -2.779049336407376e-09 6.307049757372585e-05 4.428151744647642e-05 0.0015889360920094972 1.0000599075179124 0.9998787304004686 1.0021861615394376 0.00021337705522043185 -6.75669170295899e-05 1.6084592810883378e-08 4.518856606013326e-05 -9.1835204057301e-05 -2.3161742635549375e-09 6.229048675351913e-05 4.856892947334214e-05 0.002489267370242603 1.0000000377311637 0.9998418151580823 1.0000008930726227 5.3758735664454694e-08 1.5927588266392699e-10 1.578940378742136e-10 5.37357171078007e-08 -9.839692860049576e-09 -3.243778819500492e-09 3.787246493441319e-08 3.655845305844043e-08 8.9552353455658e-07 1.0000306508084924 0.9998630570760785 1.0007404067833605 4.7617261668704366e-05 -1.1124217877072654e-06 -1.1429605905910785e-09 4.077184131092916e-05 -1.4171353441576093e-05 -3.1755800853884947e-09 3.067230574225241e-05 2.1501563875213055e-05 0.0007414145543819034 1.0000003653920815 0.9998420438409794 1.0000086960016836 5.222909468843391e-07 3.126607653843812e-11 1.4176099553804182e-10 5.214665623843941e-07 -1.2716902125497628e-07 -3.244167527008918e-09 3.654072010472154e-07 2.578355766242199e-07 8.696427799347097e-06
1.652 1.0000035850988942 0.999844289176844 1.000085472884929 5.164857097701124e-06 -1.1928978622371593e-08 -8.362128070316657e-12 5.085308248355814e-06 -1.31435065295038e-06 -3.315322048004371e-09 3.5851264649843595e-06 2.515092779364248e-06 8.547425300791491e-05 1.0000623239472644 0.9998844687818227 1.001564709853222 0.000112766874426976 -8.01326081186814e-06 -5.739278357611271e-10 7.302110371393855e-05 -4.085101035055817e-05 -2.854084227603887e-09 6.263687603329261e-05 4.396915493109987e-05 0.0015820642053038618 1.00005783009041 0.9998772074573155 1.0021641438153208 0.00020915564452414376 -6.828253875901416e-05 1.633593858535071e-08 4.429477974009021e-05 -9.113924732559523e-05 -2.4474271880417655e-09 6.004586603123509e-05 4.718624375196317e-05 0.0024654124563488764 1.0000000377310119 0.9998418151551778 1.0000008930693796 5.3754096522795555e-08 1.590967983713226e-10 1.58320465130599e-10 5.373608392045472e-08 -9.839818032133095e-09 -3.3123342614972584e-09 3.786415798799063e-08 3.655293369804985e-08 8.95639216908306e-07 1.000030579647427 0.999863000594746 1.0007391660870664 4.752220296162362e-05 -1.1356222782432296e-06 -1.0701747011362565e-09 4.0690449535340686e-05 -1.417747440785192e-05 -3.244208709061038e-09 3.0600830658261154e-05 2.144730527363061e-05 0.0007401806523715031 1.0000003653837441 0.9998420437851978 1.0000086958493999 5.222759861223721e-07 2.850487287081378e-11 1.4282763007397254e-10 5.214566199234691e-07 -1.271702728456433e-07 -3.312719920795882e-09 3.6539798263818397e-07 2.5779005266485136e-07 8.696287806424542e-06
1.662 1.0000035842797992 0.9998442880666927 1.0000854582520171 5.163821701936425e-06 -1.2186568611845216e-08 -1.5086523902871295e-12 5.084292606256213e-06 -1.314472458271921e-06 -3.3852326562242797e-09 3.584306983789379e-06 2.5141221303396376e-06 8.545963478037537e-05 1.0000618981213931 0.9998841483295616 1.0015578378269 0.00011213769348538847 -8.159215065397309e-06 -4.003226036509349e-10 7.261367314890358e-05 -4.083816053080005e-05 -2.9304274384353696e-09 6.220414138287797e-05 4.365749864059806e-05 0.00157526745861059 1.0000557763851459 0.9998757017440143 1.0021429754675313 0.00020501773653065064 -6.897378124654599e-05 1.650780513124833e-08 4.341868279383133e-05 -9.044606712578046e-05 -2.5764099032525265e-09 5.783497461629121e-05 4.583861755512702e-05 0.0024422807515553234 1.0000000377308895 0.9998418151523245 1.0000008930669795 5.3750451923944184e-08 1.5886173917606556e-10 1.588539883210372e-10 5.3736377244548335e-08 -9.839959175036708e-09 -3.382282222118455e-09 3.784698075438999e-08 3.654324150742998e-08 8.959139699608896e-07 1.0000305084121477 0.9998629440603282 1.0007379330183406 4.7427334998910256e-05 -1.1587638189190943e-06 -1.004871117127503e-09 4.060922029649542e-05 -1.4183563221743278e-05 -3.314233082459333e-09 3.0529285445129276e-05 2.1392998013776934e-05 0.0007389543175924072 1.0000003653754095 0.9998420437294702 1.0000086956986058 5.222620204049924e-07 2.5687418193016896e-11 1.4393419301066207e-10 5.214466039850974e-07 -1.2717166905481845e-07 -3.3826644196107323e-09 3.6538795772926897e-07 2.577439516696007e-07 8.696168065584884e-06
1.672 1.0000035834586334 0.999844286955307 1.0000854436763216 5.162787603225892e-06 -1.2444157950454508e-08 4.4120036051840256e-12 5.083277149864779e-06 -1.3145955885711522e-06 -3.4565648355943975e-09 3.583485484833593e-06 2.513149950515732e-06 8.544507625355651e-05 1.0000614730528137 0.9998838284283251 1.0015510426801257 0.00011151202374910975 -8.304088642500308e-06 -2.47366751171055e-10 7.220851674595569e-05 -4.0824821258315396e-05 -3.0081150425000533e-09 6.177229743522261e-05 4.334655158867694e-05 0.0015685451134502175 1.000053746020092 0.9998742129889981 1.0021226375932464 0.0002009616791237588 -6.964117749079111e-05 1.6606028557076502e-08 4.255992369684958e-05 -8.9755718838456e-05 -2.7033516995932843e-09 5.565754690795977e-05 4.452649524225599e-05 0.0024198488841899526 1.0000000377307887 0.9998418151495179 1.0000008930651811 5.374789977121475e-08 1.5856285816709746e-10 1.5913853973621416e-10 5.373665164933906e-08 -9.840114049768745e-09 -3.453650965481797e-09 3.78254653824264e-08 3.653152307829255e-08 8.96246840700349e-07 1.0000304371029642 0.999862887473225 1.0007367075575597 4.7332657458159746e-05 -1.1818465412212137e-06 -9.468423595900207e-10 4.052815330920527e-05 -1.4189619548220543e-05 -3.3856837847182896e-09 3.045767069511114e-05 2.1338642449651107e-05 0.0007377355177129381 1.0000003653670702 0.9998420436737933 1.0000086955490473 5.222491467919118e-07 2.2806177003866026e-11 1.4472997796330598e-10 5.214365695865726e-07 -1.271732045157239e-07 -3.4540297949728076e-09 3.6537756330870254e-07 2.5769753052719254e-07 8.696057237529574e-06
1.682 1.0000035826353968 0.9998442858427025 1.0000854291573629 5.1617549058100105e-06 -1.2701773078899813e-08 9.345856178157124e-12 5.082261932038742e-06 -1.3147199960317332e-06 -3.529347855747236e-09 3.5826619586140187e-06 2.5121762223705263e-06 8.543057401358802e-05 1.0000610487397243 0.9998835090774689 1.001544323924694 0.00011088984560674562 -8.447887968840017e-06 -1.1368333746644104e-10 7.18056217555898e-05 -4.0810995923889694e-05 -3.0871836739607146e-09 6.134134777041995e-05 4.30363167600287e-05 0.0015618964345001356 1.000051738620302 0.9998727409256575 1.0021031116753873 0.00019698585282862654 -7.028524971929375e-05 1.6635635280242628e-08 4.1718157986265315e-05 -8.9068255503532e-05 -2.8284728398236956e-09 5.3513328646540545e-05 4.3250366432158875e-05 0.002398094280017374 1.0000000377307026 0.9998418151467532 1.000000893063652 5.374654600307521e-08 1.5817371579481982e-10 1.5906740542040805e-10 5.373696157470366e-08 -9.840283474056165e-09 -3.5264695839435752e-09 3.780545448327416e-08 3.652049885009372e-08 8.965199185738125e-07 1.0000303657201832 0.9998628308338253 1.0007354896851617 4.7238170038995495e-05 -1.2048705945837719e-06 -8.956628716858453e-10 4.044724828793695e-05 -1.419564305476035e-05 -3.4585923521940086e-09 3.038598695095486e-05 2.128423892795283e-05 0.0007365242195011618 1.00000036535872 0.9998420436181646 1.00000869540038 5.222374714822041e-07 1.983490651951013e-11 1.4511271246208412e-10 5.214265707629179e-07 -1.2717487397916372e-07 -3.5268454053592708e-09 3.653673352751294e-07 2.5765111533986954e-07 8.69594134225852e-06
1.692 1.0000035818100865 0.9998442847288923 1.0000854146946696 5.160723502295451e-06 -1.2959398297414784e-08 1.351968907318981e-11 5.08124696028659e-06 -1.3148456343236539e-06 -3.6036117555518914e-09 3.5818363976581297e-06 2.5112009582718705e-06 8.541612496428375e-05 1.0000606251803204 0.9998831902763258 1.0015376810755057 0.00011027113936301706 -8.590619392504038e-06 2.199170241855929e-12 7.140497546115638e-05 -4.0796687897161156e-05 -3.1676685834912386e-09 6.091129579342198e-05 4.272679716962976e-05 0.001555320690910161 1.0000497538177828 0.999871285292258 1.002084379575045 0.00019308866992431104 -7.090650954188614e-05 1.6600295942285555e-08 4.0893048052787575e-05 -8.838372788101101e-05 -2.9519836307737814e-09 5.1402079164889874e-05 4.201076761482175e-05 0.002376995145814698 1.000000037730624 0.9998418151440257 1.0000008930620576 5.37462840020788e-08 1.5771000960050897e-10 1.5881607232320302e-10 5.3737314012329723e-08 -9.84046555887652e-09 -3.600767712667168e-09 3.7792265899786854e-08 3.651280508095318e-08 8.966352964490014e-07 1.000030294264105 0.9998627741425071 1.0007342793817322 4.7143872238970286e-05 -1.2278360866622577e-06 -8.506671878596264e-10 4.036650490391716e-05 -1.420163341328257e-05 -3.5329901257778284e-09 3.0314234755380423e-05 2.1229787835887727e-05 0.0007353203900099829 1.000000365350351 0.9998420435625812 1.000008695252258 5.222268885543134e-07 1.6789161065129023e-11 1.452628938472922e-10 5.214166147496791e-07 -1.2717667258268948e-07 -3.6011404526857247e-09 3.6535776106598626e-07 2.576050476142886e-07 8.695808533131406e-06
1.702 1.0000035809827004 0.9998442836138899 1.0000854002878925 5.159693074915848e-06 -1.3216945535416768e-08 1.7249770229454918e-11 5.080232177249378e-06 -1.3149724578819305e-06 -3.679387104157871e-09 3.5810088054237043e-06 2.5102241965737664e-06 8.540172749279785e-05 1.0000602023727927 0.9998828720242079 1.0015311136506417 0.00010965588522592198 -8.73228915234883e-06 1.0157935476962151e-10 7.10065651605283e-05 -4.078190052746637e-05 -3.249606182926598e-09 6.048214476234645e-05 4.241799586084446e-05 0.0015488171572247556 1.0000477912513797 0.9998698458318658 1.0020664235238914 0.00018926857375786392 -7.150545812862414e-05 1.6501233932947934e-08 4.008426294983338e-05 -8.770218450650312e-05 -3.0740868285444845e-09 4.9323573976501834e-05 4.080828320514013e-05 0.0023565304518422038 1.0000000377305445 0.9998418151413307 1.000000893060175 5.3746796228332275e-08 1.5725978523806292e-10 1.5865414847227997e-10 5.3737652172053974e-08 -9.840659548312019e-09 -3.6765762663050358e-09 3.778907665471889e-08 3.651030816283339e-08 8.965441580582408e-07 1.0000302227350253 0.9998627173996387 1.0007330766281073 4.704976334990171e-05 -1.2507430525436652e-06 -8.111507576563609e-10 4.0285922764718394e-05 -1.4207590300236268e-05 -3.60890926814741e-09 3.0242414675555415e-05 2.117528960375319e-05 0.0007341239974822905 1.000000365341957 0.9998420435070394 1.0000086951044487 5.222170794123918e-07 1.3756907916587162e-11 1.4545380567876683e-10 5.214066442537792e-07 -1.2717859537758483e-07 -3.6769459107645498e-09 3.653491366400575e-07 2.575595932825668e-07 8.695652888433877e-06
1.712 1.000003580153236 0.9998442824977062 1.0000853859368508 5.158663285895661e-06 -1.3474289046177187e-08 2.0709785689986676e-11 5.079217485502049e-06 -1.3151004211242852e-06 -3.756704639561673e-09 3.580179181364766e-06 2.5092459669704653e-06 8.538738174476701e-05 1.000059780315336 0.9998825543204102 1.0015246211713416 0.0001090440634820854 -8.87290341446862e-06 1.8523455739079458e-10 7.061037818764165e-05 -4.076663714551379e-05 -3.3330323776711845e-09 6.005389777952385e-05 4.210991585733653e-05 0.0015423851134008064 1.0000458505666725 0.9998684222922816 1.0020492261163803 0.00018552403826132516 -7.208258645012267e-05 1.6335543446854675e-08 3.929147822191393e-05 -8.702367173828073e-05 -3.194976214980364e-09 4.727760778489811e-05 3.9643546024298035e-05 0.0023366799127368144 1.0000000377304572 0.9998418151386632 1.00000089305794 5.374774422917992e-08 1.5694864955006686e-10 1.5871157496534405e-10 5.373787844651102e-08 -9.840864685266104e-09 -3.7539254353426154e-09 3.779601955369561e-08 3.651353274670043e-08 8.962597093790108e-07 1.000030151133238 0.9998626606055798 1.0007318814054114 4.6955842643619066e-05 -1.2735914894594098e-06 -7.766144710090739e-10 4.0205501440428655e-05 -1.4213513397354327e-05 -3.6863820466924535e-09 3.017052729483225e-05 2.112074466997727e-05 0.0007329350114582914 1.0000003653335299 0.9998420434515365 1.0000086949568783 5.222077059572886e-07 1.0863807090308426e-11 1.458198423489201e-10 5.213965623311654e-07 -1.2718063776083883e-07 -3.7542925704655765e-09 3.6534146921986667e-07 2.575148385408659e-07 8.69547588620605e-06
1.722 1.0000035793216935 0.9998442813803555 1.0000853716414757 5.157633959501814e-06 -1.373134038106408e-08 2.3850262700326194e-11 5.078202800552411e-06 -1.3152294786854077e-06 -3.835596585633526e-09 3.579347508153394e-06 2.5082662648191408e-06 8.537308908460597e-05 1.0000593590061504 0.9998822371642151 1.0015182031618588 0.00010843565466945023 -9.01246834615745e-06 2.531581591512935e-10 7.021640196218422e-05 -4.0750901062824995e-05 -3.4179837646683377e-09 5.9626557775004015e-05 4.1802560130376344e-05 0.0015360238441352286 1.0000439314158893 0.9998670144259831 1.0020327703015652 0.00018185356749526486 -7.263837555239968e-05 1.6093817227121392e-08 3.8514375728663207e-05 -8.634823379486864e-05 -3.3148381923125696e-09 4.526399807138116e-05 3.851723731362341e-05 0.0023174239672965552 1.0000000377303568 0.9998418151360213 1.0000008930553939 5.3748952944524625e-08 1.568653326494892e-10 1.5889911169088456e-10 5.373790891273598e-08 -9.841079768538262e-09 -3.832847307831685e-09 3.7810268378498855e-08 3.6521453867271015e-08 8.958508734109235e-07 1.0000300794590333 0.9998626037606815 1.0007306936949876 4.686210955269159e-05 -1.296381431268742e-06 -7.468682098867211e-10 4.012524051539156e-05 -1.421940239008178e-05 -3.765441529217137e-09 3.0098573197351964e-05 2.1066153453904282e-05 0.0007317534022264235 1.000000365325066 0.999842043396071 1.000008694809579 5.221985932466648e-07 8.198609718689361e-12 1.4627550423058575e-10 5.213862847371793e-07 -1.2718279387747465e-07 -3.833211847072807e-09 3.6533447421099043e-07 2.574706403526798e-07 8.69528532523296e-06
1.732 1.0000035784880739 0.9998442802618503 1.000085357401718 5.156605071747162e-06 -1.3988103999526445e-08 2.6521053095270588e-11 5.077188094783268e-06 -1.3153595867422366e-06 -3.916094533927219e-09 3.578513757340345e-06 2.507285059131593e-06 8.535885121779965e-05 1.0000589384434506 0.9998819205548968 1.0015118591492158 0.00010783063956234783 -9.150990171645967e-06 3.0439654411478695e-10 6.982462402849896e-05 -4.073469557248608e-05 -3.504497043141049e-09 5.920012750688883e-05 4.1495931619279064e-05 0.0015297326380582167 1.0000420334578473 0.9998656219900867 1.0020170393743608 0.0001782556950343085 -7.317329680774025e-05 1.575672073656816e-08 3.775264340744852e-05 -8.567591277763238e-05 -3.4338519444482093e-09 4.3282589446450956e-05 3.743008636013232e-05 0.002298743757974897 1.000000037730241 0.999841815133403 1.0000008930525868 5.375039907390471e-08 1.5700554397172797e-10 1.5903047312637105e-10 5.373771571056817e-08 -9.84130440125496e-09 -3.91337384036748e-09 3.7827007018985003e-08 3.6531818261431174e-08 8.954201591080723e-07 1.0000300077127042 0.9998625468652904 1.0007295134782856 4.6768563656980015e-05 -1.3191130049471765e-06 -7.219450091637484e-10 4.00451396310903e-05 -1.4225256970114623e-05 -3.846120974495703e-09 3.0026552964985565e-05 2.1011516361636144e-05 0.0007305791401072588 1.0000003653165628 0.9998420433406427 1.0000086946625943 5.221897174636031e-07 5.756885195870945e-12 1.4663810732755517e-10 5.213757836967889e-07 -1.2718505930195434e-07 -3.913735756317663e-09 3.653276704460707e-07 2.5742667456542017e-07 8.695092445544757e-06
1.742 1.000003577652381 0.9998442791422056 1.0000853432174979 5.1555765594805925e-06 -1.424467189309963e-08 2.8672168474278183e-11 5.076173402798781e-06 -1.3154907015089717e-06 -3.998231461599275e-09 3.5776779013778155e-06 2.5063023194014022e-06 8.534466946228747e-05 1.0000585186254707 0.9998816044917292 1.0015055886629396 0.00010722899898223207 -9.2884751674912e-06 3.3681902233855174e-10 6.943503205485504e-05 -4.071802394877405e-05 -3.5926088547098114e-09 5.8774609570970364e-05 4.119003329124161e-05 0.0015235107872322475 1.0000401563579286 0.9998642447463326 1.0020020169660135 0.00017472898320953394 -7.36878121028692e-05 1.5289809661009168e-08 3.700597492229688e-05 -8.500674867450273e-05 -3.5521886386134125e-09 4.133325896477714e-05 3.638286971059413e-05 0.002280621110631948 1.0000000377301093 0.9998418151308088 1.0000008930495343 5.375201920474278e-08 1.5727643723304915e-10 1.5902308167735217e-10 5.3737333491698805e-08 -9.841537581295313e-09 -3.995537560524992e-09 3.784088606507214e-08 3.6541922014905436e-08 8.950736816491562e-07 1.000029935894543 0.9998624899197457 1.000728340736786 4.6675204493841277e-05 -1.3417864242157513e-06 -7.019541066473915e-10 3.996519849325966e-05 -1.4231076833799466e-05 -3.928454068197005e-09 2.9954467178610574e-05 2.0956833810624574e-05 0.0007294121949968827 1.0000003653080196 0.9998420432852542 1.000008694515932 5.221810157946507e-07 3.4463116001681804e-12 1.4682837246953035e-10 5.213650937889719e-07 -1.271874290927667e-07 -3.995896921725236e-09 3.653205270865709e-07 2.5738255923748227e-07 8.694908452429878e-06
1.752 1.0000035768146185 0.9998442780214348 1.0000853290887473 5.154548156263804e-06 -1.4501165951229011e-08 3.0446424114219464e-11 5.075158787149829e-06 -1.315622779478779e-06 -4.082040556766707e-09 3.576839917620947e-06 2.50531803429223e-06 8.53305444455287e-05 1.0000580995504826 0.9998812889739943 1.0014993912347636 0.00010663071363945986 -9.424929603217452e-06 3.4656121302250276e-10 6.904761379292749e-05 -4.070088944681207e-05 -3.6823560135358103e-09 5.835000640753236e-05 4.088486820792975e-05 0.001517357587075296 1.0000382997881152 0.9998628824611113 1.001987687033346 0.00017127202240185748 -7.41823739699658e-05 1.463558625264736e-08 3.6274069151769494e-05 -8.434077932968379e-05 -3.6700141090756457e-09 3.941592265517268e-05 3.5376409922593416e-05 0.0022630385145241123 1.0000000377299627 0.9998418151282404 1.0000008930462536 5.375354802876882e-08 1.5755683327190626e-10 1.5899141334457834e-10 5.373682520001079e-08 -9.841777974128322e-09 -4.079371499905984e-09 3.784753084261717e-08 3.654955295030248e-08 8.948917281110306e-07 1.0000298640048444 0.9998624329243844 1.000727175451992 4.6582031396151706e-05 -1.3644019323207648e-06 -6.870704988306935e-10 3.988541683555419e-05 -1.4236861683888975e-05 -4.012475297519792e-09 2.988231641182383e-05 2.090210624534841e-05 0.0007282525363476922 1.0000003652994385 0.9998420432299058 1.0000086943696038 5.221722223056655e-07 1.1451277162291587e-12 1.4696339658675834e-10 5.213542778503479e-07 -1.2718989876880092e-07 -4.07972854687035e-09 3.6531260873440977e-07 2.5733799229671916e-07 8.694741490794795e-06
1.762 1.000003575974794 0.9998442768995546 1.0000853150154763 5.153519448960997e-06 -1.4757672066835472e-08 3.2073566201384386e-11 5.074144297513999e-06 -1.3157557787726733e-06 -4.167556060188476e-09 3.575999788638906e-06 2.5043322131678046e-06 8.5316476230878e-05 1.000057681216812 0.9998809740009983 1.0014932663981966 0.00010603576419402087 -9.560359678081432e-06 3.2696416888123904e-10 6.866235702333341e-05 -4.068329530149855e-05 -3.773776012761912e-09 5.792632030962843e-05 4.0580439588320003e-05 0.0015112723364756856 1.000036463427103 0.9998615349055451 1.001974033846054 0.00016788343057179043 -7.465742571040402e-05 1.3701620944994896e-08 3.555662949008176e-05 -8.367804036816345e-05 -3.787486495189555e-09 3.7530543615198234e-05 3.441157388175766e-05 0.002245979101970792 1.0000000377298042 0.9998418151257003 1.000000893042838 5.375457336605146e-08 1.577606049610452e-10 1.5914111746743224e-10 5.373624027316934e-08 -9.842025013263407e-09 -4.16491004240396e-09 3.7844728818343926e-08 3.655371454055264e-08 8.949072506647436e-07 1.0000297920439094 0.9998623758795403 1.0007260176054409 4.648904354928482e-05 -1.3869597368764657e-06 -6.777582988388636e-10 3.9805794379278695e-05 -1.4242611228847435e-05 -4.09821903087035e-09 2.9810101223370266e-05 2.0847334136155145e-05 0.0007271001334757314 1.0000003652908223 0.9998420431746041 1.0000086942236954 5.22162924794279e-07 -1.2327602820394868e-12 1.472525519174049e-10 5.213433857735108e-07 -1.2719246374391217e-07 -4.1652646748042e-09 3.653036879571354e-07 2.5729284640011576e-07 8.694594762189562e-06
1.772 1.0000035751329162 0.9998442757765803 1.000085300997795 5.1524901251198745e-06 -1.5014213410727437e-08 3.3650933477658725e-11 5.073129952357577e-06 -1.3158896574201153e-06 -4.254812089468532e-09 3.575157511304961e-06 2.503344881345199e-06 8.530246463909421e-05 1.000057263622871 0.9998806595720922 1.0014872136878015 0.0001054441315066985 -9.694771494936076e-06 2.669733670230687e-10 6.827924951799062e-05 -4.066524472221305e-05 -3.86690606026339e-09 5.750355344900695e-05 4.027675089116676e-05 0.0015052543376362925 1.0000346469605332 0.9998602018556546 1.0019610419710319 0.00016456185298901522 -7.511340155350133e-05 1.234347771664987e-08 3.485336289855509e-05 -8.30185650506911e-05 -3.9047594904917064e-09 3.567714214610038e-05 3.348927084961071e-05 0.0022294266269131894 1.000000037729639 0.9998418151231934 1.0000008930394748 5.375478258328748e-08 1.5786428700681495e-10 1.595534361482716e-10 5.3735597422130965e-08 -9.842278021830804e-09 -4.252186788903513e-09 3.7832989666989786e-08 3.6554845421504194e-08 8.950981154316821e-07 1.0000297200120496 0.9998623187855488 1.0007248671786277 4.639624024164174e-05 -1.4094599820556089e-06 -6.751664784138358e-10 3.9726330814127345e-05 -1.424832518359435e-05 -4.185720812613316e-09 2.9737822163650244e-05 2.0792517977468297e-05 0.0007259549558579214 1.0000003652821767 0.999842043119353 1.000008694078391 5.221528115959196e-07 -3.7103299027937774e-12 1.4777902298886614e-10 5.213324355747659e-07 -1.2719511931185842e-07 -4.252539743263049e-09 3.6529380671161144e-07 2.5724719329708446e-07 8.694466104056581e-06
1.782 1.0000035742889957 0.9998442746525287 1.0000852870358394 5.151460184957749e-06 -1.527077001194763e-08 3.5003698317248074e-11 5.0721157555371915e-06 -1.3160243746336229e-06 -4.343843589736115e-09 3.5743131163318154e-06 2.5023560793204364e-06 8.528850945149596e-05 1.0000568467672 0.9998803456867028 1.0014812326380356 0.0001048557968541952 -9.828171080488389e-06 1.4905656157157208e-10 6.789827902904887e-05 -4.064674088873752e-05 -3.9617838780023045e-09 5.708170792848398e-05 3.9973805945446806e-05 0.0014993028952496202 1.0000328500813875 0.9998588830926393 1.001948696252448 0.00016130596193306574 -7.5550726857513e-05 1.0341051142281904e-08 3.416397861063661e-05 -8.236238403251683e-05 -4.021979077707283e-09 3.3855808566725754e-05 3.2610450496156066e-05 0.0022133654418961847 1.000000037729475 0.9998418151207249 1.0000008930363748 5.375417655388793e-08 1.578880595292272e-10 1.6004688412408714e-10 5.3734900364712924e-08 -9.842535851064296e-09 -4.341237439369157e-09 3.7815320862333665e-08 3.655451374937465e-08 8.953952058258237e-07 1.0000296479095896 0.9998622616427508 1.0007237241527933 4.630362107672311e-05 -1.4319027696077923e-06 -6.81520042067899e-10 3.96470258130257e-05 -1.4254003268442833e-05 -4.275016389101753e-09 2.9665479799621076e-05 2.073765829855966e-05 0.0007248169730770057 1.0000003652735092 0.9998420430641601 1.000008693933895 5.221418830595716e-07 -6.267694756543179e-12 1.4836424780069788e-10 5.213214314819314e-07 -1.2719786092520206e-07 -4.341588206887552e-09 3.652832728956926e-07 2.5720126458329514e-07 8.694348934465127e-06
1.792 1.0000035734430428 0.9998442735274171 1.0000852731296583 5.150429913496933e-06 -1.5527316467672558e-08 3.5757064803699436e-11 5.071101726190793e-06 -1.3161598901719585e-06 -4.434686506704186e-09 3.573466677681912e-06 2.5013658615303015e-06 8.527461034899037e-05 1.0000564306485291 0.9998800323443788 1.001475322781583 0.00010427074189918632 -9.960564423288683e-06 -5.337490141861336e-11 6.751943327516367e-05 -4.0627786941197606e-05 -4.0584472280132665e-09 5.6660785849040256e-05 3.9671609141736e-05 0.0014934173149421086 1.0000310724906032 0.9998575784033198 1.0019369817860053 0.00015811445616183638 -7.596981832247534e-05 7.366712740793068e-09 3.3488186325606e-05 -8.17095249887241e-05 -4.139286889442169e-09 3.206671955976501e-05 3.177610118953462e-05 0.0021977804735823737 1.00000003772932 0.9998418151183024 1.0000008930336621 5.375303974528544e-08 1.5785791643140315e-10 1.6025477864227818e-10 5.3734167906967536e-08 -9.842797513365284e-09 -4.432096751232524e-09 3.7796300198921035e-08 3.655482313720132e-08 8.957032794048328e-07 1.0000295757368785 0.9998622044514978 1.000722588508613 4.621118594308691e-05 -1.4542881960385992e-06 -7.003942031608358e-10 3.9567879059342254e-05 -1.4259645208759443e-05 -4.366141366380056e-09 2.959307473909983e-05 2.068275568517207e-05 0.0007236861543279506 1.0000003652648288 0.9998420430090325 1.0000086937903276 5.221304236569848e-07 -8.87921523411296e-12 1.4864387456685916e-10 5.213103923196258e-07 -1.272006841709837e-07 -4.432445932062954e-09 3.6527258113421574e-07 2.571553738013557e-07 8.694234141089206e-06
1.802 1.0000035725950693 0.9998442724012616 1.0000852592791512 5.149399632050396e-06 -1.5783843396792664e-08 3.557596648283944e-11 5.070087911211182e-06 -1.3162961649046624e-06 -4.527376762406468e-09 3.572618292860772e-06 2.5003742857207027e-06 8.526076672681545e-05 1.0000560152658664 0.99987971954485 1.0014694836471076 0.00010368894844536044 -1.009195749497265e-05 -3.792238259708658e-10 6.714269989603482e-05 -4.060838596717184e-05 -4.156935193753455e-09 5.624078937888851e-05 3.93701656869761e-05 0.0014875969012338851 1.0000293138979879 0.9998562875807903 1.0019258838854894 0.0001549860601751287 -7.637108418052848e-05 2.943446700959873e-09 3.28256936905852e-05 -8.106001206333083e-05 -4.2568196851464535e-09 3.0310159220997138e-05 3.09872487816333e-05 0.0021826571971703865 1.0000000377291813 0.9998418151159314 1.0000008930313145 5.375169356478929e-08 1.5778298040651022e-10 1.5987203300906147e-10 5.373344764744213e-08 -9.843062808475803e-09 -4.524801350418765e-09 3.778073768172875e-08 3.6557819336348486e-08 8.959279807735533e-07 1.000029503494297 0.9998621472121579 1.0007214602258567 4.611893476791655e-05 -1.4766163743981714e-06 -7.369299500941548e-10 3.948889025839413e-05 -1.426525073679596e-05 -4.4591327775978295e-09 2.9520607635057012e-05 2.062781080059114e-05 0.0007225624677208905 1.0000003652561424 0.9998420429539768 1.0000086936476638 5.221187550957733e-07 -1.1535463161238652e-11 1.4831333920922047e-10 5.212993655198031e-07 -1.2720358505805274e-07 -4.5251493830189544e-09 3.6526226842389086e-07 2.571098303635867e-07 8.694112434818024e-06
1.812 1.0000035717450857 0.9998442712740768 1.0000852454841143 5.148369463804352e-06 -1.6040348333705062e-08 3.438920168059871e-11 5.069074371311103e-06 -1.3164331593400548e-06 -4.621951319734895e-09 3.571768038854633e-06 2.4993813926814876e-06 8.524697764168563e-05 1.000055600618617 0.9998794072881159 1.001463714756294 0.00010311039820284402 -1.0222356240111288e-05 -8.839592256733509e-10 6.676806635746085e-05 -4.058854098425632e-05 -4.257285674042263e-09 5.582172082977156e-05 3.9069481927439045e-05 0.001481840955228832 1.0000275740235147 0.999855010425346 1.001915388039257 0.00015191952350601976 -7.675492435080761e-05 -3.6088627364798676e-09 3.21762028509337e-05 -8.041386508824731e-05 -4.3747085935805665e-09 2.858654643587416e-05 3.024495604073975e-05 0.0021679816097058763 1.0000000377290659 0.999841815113617 1.0000008930292155 5.3750261274899205e-08 1.576657252274187e-10 1.588815011114691e-10 5.373280010955939e-08 -9.843330611167478e-09 -4.6193876147898365e-09 3.777232142544006e-08 3.6565040989047527e-08 8.960013379264504e-07 1.0000294311822744 0.9998620899251304 1.0007203392830466 4.602686728214123e-05 -1.49888742438886e-06 -7.98188046423704e-10 3.9410059117574426e-05 -1.4270819587081506e-05 -4.5540275578856305e-09 2.9448079170161942e-05 2.057282440458154e-05 0.0007214458796928725 1.0000003652474572 0.9998420428989994 1.0000086935057817 5.221070007717703e-07 -1.4233790350399917e-11 1.4735722977937073e-10 5.212884117651647e-07 -1.2720655917582228e-07 -4.619734790907839e-09 3.6525274692363286e-07 2.5706486266285734e-07 8.693976689635328e-06
1.822 1.0000035708930999 0.999844270145876 1.0000852317443478 5.147339319499178e-06 -1.6296810690059957e-08 3.242289744427182e-11 5.068061151271182e-06 -1.316570836716289e-06 -4.718447289540598e-09 3.5709159319258814e-06 2.498387190050979e-06 8.523324203032879e-05 1.0000551867067464 0.9998790955745611 1.0014580156199206 0.000102535072775938 -1.0351766549463088e-05 -1.6451358344678517e-09 6.639551981575075e-05 -4.056825491531007e-05 -4.359537811867528e-09 5.5403582768023486e-05 3.876956575310649e-05 0.0014761487719591447 1.000025852599098 0.9998537467457582 1.0019054798538947 0.0001489136202489397 -7.712173057514725e-05 -1.3240446704443214e-08 3.153940584890094e-05 -7.977109850438842e-05 -4.493080656432818e-09 2.6896470849623273e-05 2.955032270401444e-05 0.002153740201670251 1.000000037728978 0.9998418151113636 1.0000008930272681 5.3748652982596417e-08 1.575269466348221e-10 1.5759592623949675e-10 5.373227001406176e-08 -9.843599560898749e-09 -4.7158932820364385e-09 3.777264820659323e-08 3.657721293938836e-08 8.958985587770835e-07 1.000029358801309 0.9998620325908566 1.0007192256570547 4.5934983004683984e-05 -1.5211014466283495e-06 -8.938183808990594e-10 3.93313853132478e-05 -1.4276351499907545e-05 -4.650863068163832e-09 2.9375490047072067e-05 2.051779738181714e-05 0.0007203363546679394 1.0000003652387774 0.9998420428441053 1.0000086933645818 5.220950701865371e-07 -1.695337489901148e-11 1.460889159635773e-10 5.212775754818594e-07 -1.272096021776355e-07 -4.7162394396968576e-09 3.6524417682222067e-07 2.5702056348777836e-07 8.693823722058078e-06
1.832 1.000003570039119 0.9998442690166711 1.0000852180597424 5.146309088868048e-06 -1.655317975587081e-08 3.002448041016114e-11 5.067048262650701e-06 -1.3167091595244264e-06 -4.816903033406872e-09 3.570061923659131e-06 2.497391655866715e-06 8.521955914320653e-05 1.0000547735309933 0.9998787844051077 1.0014523857326465 0.00010196295385794921 -1.048019424879878e-05 -2.769257046893213e-09 6.602504695640572e-05 -4.054753055558471e-05 -4.463731099725124e-09 5.498637819452654e-05 3.847042709679287e-05 0.0014705196370599016 1.0000241493709545 0.999852496360963 1.0018961449819666 0.00014596714881103006 -7.747188656831276e-05 -2.725254340929441e-08 3.091497864833219e-05 -7.91317199199617e-05 -4.612058261415165e-09 2.5240740598610727e-05 2.8904485812134566e-05 0.0021399199259979546 1.0000000377289193 0.9998418151091727 1.0000008930254847 5.374675849721634e-08 1.574177164763415e-10 1.5648725960032346e-10 5.373186920277597e-08 -9.843869757875422e-09 -4.814356008385212e-09 3.7780899610247524e-08 3.659405439905576e-08 8.956422700919765e-07 1.0000292863519953 0.9998619752098427 1.0007181193225114 4.584328143583901e-05 -1.5432585111195336e-06 -1.037078006568326e-09 3.925286846739687e-05 -1.428184621658677e-05 -4.749678237420051e-09 2.930284101283777e-05 2.0462730795092008e-05 0.0007192338548719327 1.0000003652301048 0.9998420427892962 1.0000086932240726 5.220828529200674e-07 -1.96436685905272e-11 1.4497987551838317e-10 5.212668685664864e-07 -1.2721270940483666e-07 -4.814701541972163e-09 3.652364326216897e-07 2.569768677990336e-07 8.693655090398227e-06
1.842 1.0000035691831475 0.999844267886471 1.0000852044302675 5.145278838238151e-06 -1.6809393477717736e-08 2.7411310648838856e-11 5.066035693693608e-06 -1.3168480922298994e-06 -4.917356455409421e-09 3.5692059384310443e-06 2.496394761762035e-06 8.520592898626864e-05 1.0000543610931418 0.9998784737814121 1.0014468245662063 0.00010139402343051806 -1.0607645116519194e-05 -4.399830867323042e-09 6.565663381912552e-05 -4.052637052959916e-05 -4.569904983203298e-09 5.4570110809662506e-05 3.817207852178859e-05 0.00146495282238012 1.0000224641026423 0.9998512591022435 1.0018873690307577 0.00014307893167912576 -7.780576819560773e-05 -4.739140296891058e-08 3.0302573553226108e-05 -7.84957282297148e-05 -4.731760248947473e-09 2.3620446240064558e-05 2.8308619554748966e-05 0.0021265081639001726 1.0000000377288873 0.9998418151070437 1.0000008930239874 5.374464297495538e-08 1.5740033848839928e-10 1.5594099840864428e-10 5.373158548663919e-08 -9.844139910293904e-09 -4.914814359952366e-09 3.779419147810767e-08 3.661424753647471e-08 8.952948391770042e-07 1.000029213835057 0.999861917782683 1.0007170202509412 4.575176225446106e-05 -1.5653586751974171e-06 -1.2460589895217217e-09 3.917450814795215e-05 -1.428730347961254e-05 -4.850510895393689e-09 2.9230132926007346e-05 2.040762596136162e-05 0.0007181383400562506 1.0000003652214373 0.9998420427345721 1.000008693084373 5.220704149809392e-07 -2.2242259544392794e-11 1.444156595149552e-10 5.212562791453392e-07 -1.272158782358066e-07 -4.915159322295181e-09 3.6522916958700325e-07 2.569335691896703e-07 8.693476781136876e-06
1.852 1.0000035683251856 0.9998442667552819 1.0000851908558854 5.144248818807562e-06 -1.7065417865712093e-08 2.451234775741886e-11 5.065023433592494e-06 -1.3169875990867788e-06 -5.019847358344644e-09 3.5683479236750396e-06 2.4953964974207778e-06 8.519235247917154e-05 1.0000539493963658 0.9998781637061069 1.0014413315608084 0.0001008282637748076 -1.0734124924574624e-05 -6.72630441124753e-09 6.52902655897986e-05 -4.0504777236315256e-05 -4.678099514506719e-09 5.415478534719236e-05 3.7874535869097804e-05 0.0014594475801546199 1.0000207965788792 0.9998500348159645 1.0018791374492302 0.00014024781500765238 -7.812374367238276e-05 -7.595291300708757e-08 2.9701809809751472e-05 -7.786311122872798e-05 -4.8523005852041435e-09 2.2037047120595202e-05 2.7763933355966274e-05 0.0021134926871686876 1.000000037728875 0.9998418151049715 1.0000008930229307 5.3742557407002714e-08 1.5750792215570128e-10 1.561045971611471e-10 5.373140789714528e-08 -9.844409337004175e-09 -5.017307222153721e-09 3.780844383743223e-08 3.663568192131285e-08 8.949413408705665e-07 1.0000291412513957 0.9998618603100925 1.0007159284096074 4.566042532701156e-05 -1.58740202378206e-06 -1.5449530110842364e-09 3.9096303881338495e-05 -1.4292723029402217e-05 -4.953400541663347e-09 2.9157366840233875e-05 2.0352484530902452e-05 0.0007170497668191508 1.000000365212768 0.9998420426799288 1.0000086929456335 5.220580070801878e-07 -2.4715514367400313e-11 1.4454409469903475e-10 5.212457958462979e-07 -1.272191036486974e-07 -5.017652197006871e-09 3.65221949997896e-07 2.56890372493426e-07 8.693297762444719e-06
1.862 1.000003567465235 0.9998442656231097 1.00008517733646 5.143219288367813e-06 -1.732128141256649e-08 2.0976200427178453e-11 5.064011489460856e-06 -1.3171276458797071e-06 -5.1244148060360056e-09 3.5674878732151016e-06 2.49439687577698e-06 8.517883109119864e-05 1.0000535384456468 0.9998778541831058 1.0014359061146263 0.00010026565729679397 -1.0859639473229732e-05 -9.993493795816116e-09 6.492592633501596e-05 -4.048275278192127e-05 -4.788355346708463e-09 5.3740407945393405e-05 3.7577818930131644e-05 0.0014540031354409314 1.00001914661018 0.999848823366905 1.0018714353911133 0.00013747266803555713 -7.842617375277486e-05 -1.1589325142450741e-07 2.9112262239956125e-05 -7.723384267050367e-05 -4.973790558975272e-09 2.049248903789804e-05 2.72716664417896e-05 0.002100861616797353 1.0000000377288738 0.9998418151029514 1.0000008930224191 5.3740759302388966e-08 1.5771275689016065e-10 1.569051159903577e-10 5.3731343857671595e-08 -9.844677909515879e-09 -5.121874315568689e-09 3.781951008623868e-08 3.665601518111052e-08 8.946668214336044e-07 1.0000290686021422 0.9998618027929456 1.0007148437601108 4.5569270528355634e-05 -1.6093887036806778e-06 -1.965247078591589e-09 3.9018255156010305e-05 -1.429810460111146e-05 -5.058387127404226e-09 2.908454406816063e-05 2.0297308550138973e-05 0.0007159680872558445 1.000000365204088 0.9998420426253622 1.0000086928079555 5.220458870816272e-07 -2.7091760267890912e-11 1.452922859732507e-10 5.212354264401757e-07 -1.2722238246620048e-07 -5.1222194468380375e-09 3.6521436944258344e-07 2.568469705417455e-07 8.69312753533707e-06
1.872 1.0000035666032985 0.9998442644899621 1.0000851638717094 5.1421903233228985e-06 -1.7577074695334786e-08 1.6283308974606226e-11 5.0629998807895855e-06 -1.317268199000473e-06 -5.231099282370462e-09 3.566625807484637e-06 2.4933959167118623e-06 8.516536600326923e-05 1.0000531282482739 0.9998775452179569 1.0014305475713488 9.970618634323622e-05 -1.0984194591310965e-05 -1.4511047429660644e-08 6.456359865991083e-05 -4.046029889679116e-05 -4.900713283538187e-09 5.3326986544721015e-05 3.7281952119612235e-05 0.0014486186768050892 1.0000175140383336 0.9998476246421826 1.0018642475531876 0.00013475238250378518 -7.871341188230692e-05 -1.7093857514899602e-07 2.8533447883658742e-05 -7.660787874221748e-05 -5.096337211909152e-09 1.8989365810054652e-05 2.6833076702019514e-05 0.002088603378001044 1.000000037728874 0.9998418151009768 1.0000008930224769 5.37393248918909e-08 1.5792357597637914e-10 1.5817222418409672e-10 5.3731412655252756e-08 -9.84494384306531e-09 -5.2285567052187315e-09 3.7824255808743214e-08 3.667339508428899e-08 8.945334237156495e-07 1.0000289958887267 0.9998617452323265 1.0007137662567906 4.547829755476776e-05 -1.6313189234840561e-06 -2.5468535914016735e-09 3.8940361400324004e-05 -1.4303447921877417e-05 -5.165510691379497e-09 2.9011666211774628e-05 2.0242100505651717e-05 0.0007148932469365502 1.0000003651953884 0.9998420425708657 1.000008692671359 5.22034130845755e-07 -2.946168372874702e-11 1.4649126822931247e-10 5.212251903073934e-07 -1.2722571077915216e-07 -5.228901575625871e-09 3.65206140119891e-07 2.5680312198437565e-07 8.69297325352824e-06
1.882 1.0000035657393862 0.9998442633558495 1.00008515046122 5.1411617914227304e-06 -1.783291181471578e-08 9.833004495302951e-12 5.061988615116652e-06 -1.3174092260199956e-06 -5.33994200943469e-09 3.5657617381115455e-06 2.492393630688048e-06 8.515195725335563e-05 1.0000527188144197 0.9998772368182561 1.0014252552058223 9.91498331798706e-05 -1.1107796098344386e-05 -2.0662320953758228e-08 6.420326330163361e-05 -4.043741684284464e-05 -5.015214719375357e-09 5.291453133879977e-05 3.69869651363529e-05 0.0014432933457031833 1.0000158987426484 0.9998464385557377 1.0018575579894708 0.0001320858722513144 -7.898580430905744e-05 -2.4568410790769394e-07 2.7964810815229504e-05 -7.598515396498219e-05 -5.220045382949603e-09 1.7531142623148574e-05 2.6449421350855204e-05 0.0020767066521493144 1.0000000377288683 0.9998418150990434 1.000000893023074 5.373812227991225e-08 1.5802619934157845e-10 1.5974286089330924e-10 5.3731622845949036e-08 -9.845207325321401e-09 -5.337394063605983e-09 3.782133196219793e-08 3.668706004053106e-08 8.945636119265659e-07 1.000028923112955 0.999861687629584 1.000712695844927 4.5387505897816075e-05 -1.6531929145835452e-06 -3.339212754281535e-09 3.8862621939156285e-05 -1.4308752705262588e-05 -5.274812030881664e-09 2.8938735189090853e-05 2.0186863374035547e-05 0.0007138251826133118 1.0000003651866622 0.9998420425164356 1.0000086925358123 5.220226068441775e-07 -3.193967994704712e-11 1.4797941088090338e-10 5.212150953955338e-07 -1.2722908488770135e-07 -5.337739486794305e-09 3.6519713099210103e-07 2.567587142134141e-07 8.692837403535038e-06
1.892 1.0000035648735148 0.9998442622207878 1.0000851371044652 5.140133501581435e-06 -1.808887315277603e-08 9.22134221449187e-13 5.0609776685542605e-06 -1.3175506950102047e-06 -5.450984020007006e-09 3.56489565876064e-06 2.49139002719612e-06 8.51386034857131e-05 1.0000523101577796 0.9998769289941065 1.0014200282079522 9.859658014545943e-05 -1.1230449747860159e-05 -2.891176833249819e-08 6.384489868324125e-05 -4.0414107305037404e-05 -5.131901180074254e-09 5.2503055318786094e-05 3.669289358409491e-05 0.0014380262252890784 1.0000143006468032 0.999845265053252 1.0018513499042376 0.00012947207299392305 -7.924369017556896e-05 -3.4567043056137116e-07 2.740570553818959e-05 -7.536557658642309e-05 -5.3450159528514e-09 1.612246593537175e-05 2.612192684405207e-05 0.0020651603263783704 1.000000037728854 0.9998418150971501 1.0000008930241666 5.373696078117799e-08 1.579403969783788e-10 1.6145571409993926e-10 5.373195043695644e-08 -9.84546786635128e-09 -5.448428618031206e-09 3.7811479082298413e-08 3.669757112196102e-08 8.947346638791083e-07 1.0000288502770962 0.999861629986392 1.0007116324587244 4.529689499422121e-05 -1.6750108749286862e-06 -4.4023356576430105e-09 3.878503595451599e-05 -1.4314018647247285e-05 -5.386332936642728e-09 2.886575330109534e-05 2.0131600698736552e-05 0.0007127638202508017 1.0000003651779064 0.9998420424620713 1.0000086924012674 5.220111241525942e-07 -3.4606222595212635e-11 1.495956786744644e-10 5.212051186840659e-07 -1.272325017599761e-07 -5.448774720997999e-09 3.651873878015752e-07 2.567138003971118e-07 8.69271708301674e-06
1.902 1.0000035640057112 0.9998442610848 1.0000851238007846 5.1391053895306505e-06 -1.8344963486844913e-08 -1.1363689006116474e-11 5.059966989062535e-06 -1.3176925753990175e-06 -5.56426801559517e-09 3.5640275767001085e-06 2.490385144649207e-06 8.512530252555843e-05 1.0000519022962608 0.9998766217586077 1.0014148656652433 9.804640984282541e-05 -1.135216118813224e-05 -3.980965693752765e-08 6.348848046507707e-05 -4.039037027475363e-05 -5.2508149179825946e-09 5.20925749118224e-05 3.639977947827935e-05 0.0014328163291238067 1.0000127197260522 0.9998441041173192 1.0018456054296088 0.00012690994214951566 -7.948740162283539e-05 -4.774227532352264e-07 2.6855379603435165e-05 -7.474902359241273e-05 -5.471347319115348e-09 1.4769592774862816e-05 2.5851745944265934e-05 0.0020539534412848883 1.000000037728832 0.9998418150952982 1.0000008930256985 5.37357756772388e-08 1.5766141930084458e-10 1.6306095377727027e-10 5.3732344429335906e-08 -9.845724053676014e-09 -5.561702261446159e-09 3.77972806456906e-08 3.670659075427924e-08 8.949865868572372e-07 1.0000287773839729 0.9998615723048165 1.0007105760190727 4.5206464411373175e-05 -1.69677292695336e-06 -5.807604279738804e-09 3.8707602467511325e-05 -1.431924542068679e-05 -5.5001147211620724e-09 2.8792723352344597e-05 2.0076316684918407e-05 0.0007117090736082829 1.0000003651691214 0.9998420424077744 1.0000086922676663 5.219996184288232e-07 -3.74660296750237e-11 1.5108809344452016e-10 5.211952086515898e-07 -1.272359577842398e-07 -5.562049401698001e-09 3.651771372773826e-07 2.566685972621994e-07 8.692605273873256e-06
1.912 1.0000035631360087 0.9998442599479131 1.0000851105493151 5.13807758259466e-06 -1.8601110489171583e-08 -2.8228970024894067e-11 5.058956521325304e-06 -1.3178348373588048e-06 -5.6798362231601e-09 3.5631575509801776e-06 2.489379071027033e-06 8.511205231323576e-05 1.0000514952526836 0.9998763151283618 1.0014097665446464 9.749930520911888e-05 -1.1472935959330528e-05 -5.3992717158638834e-08 6.313398110636102e-05 -4.036620492631307e-05 -5.371999079453697e-09 5.168311065336987e-05 3.6107671532117245e-05 0.0014276625897660712 1.000011156014387 0.9998429557725917 1.0018403053965896 0.0001243984585438752 -7.971726393198449e-05 -6.484380885437885e-07 2.6312956363060754e-05 -7.413533553992711e-05 -5.599135057288927e-09 1.348097883890733e-05 2.5639900950882024e-05 0.00204307513644479 1.000000037728806 0.9998418150934908 1.0000008930275608 5.3734694059059206e-08 1.5726143281016097e-10 1.6415538093650344e-10 5.373275139918762e-08 -9.84597590177577e-09 -5.677258215979953e-09 3.7782405283717465e-08 3.671631958042761e-08 8.952407965435406e-07 1.0000287044370557 0.9998615145873834 1.0007095264311665 4.511621391430225e-05 -1.7184791166802377e-06 -7.638041849501914e-09 3.863032034102641e-05 -1.432443266951283e-05 -5.616200204335695e-09 2.871964878735091e-05 2.0021016270472152e-05 0.0007106608429762612 1.000000365160312 0.9998420423535481 1.0000086921348956 5.219882166303311e-07 -4.0446518758555453e-11 1.5204867688248815e-10 5.211853115996112e-07 -1.27239449780785e-07 -5.677606298467311e-09 3.651667491667849e-07 2.5662343027376696e-07 8.692493449360653e-06
1.922 1.000003562264453 0.999844258810162 1.0000850973489177 5.137050302881235e-06 -1.885720248914047e-08 -5.109589243500448e-11 5.057946235522284e-06 -1.3179774512359296e-06 -5.797732295237403e-09 3.5622856946325157e-06 2.4883719287390744e-06 8.50988514233177e-05 1.0000510890554666 0.9998760091239618 1.001404729674704 9.695524942568904e-05 -1.1592779532606619e-05 -7.21793648809679e-08 6.278136944868603e-05 -4.034160949383997e-05 -5.4954965473864245e-09 5.1274687809175857e-05 3.581662513255782e-05 0.001422563847170236 1.0000096096111684 0.9998418200905467 1.0018354291116707 0.0001219366219455787 -7.993359569873373e-05 -8.671061543256272e-07 2.5777419009623043e-05 -7.352431149170097e-05 -5.728472774727495e-09 1.2268061379734439e-05 2.548721394026325e-05 0.002032514593322692 1.0000000377287803 0.9998418150917323 1.000000893029542 5.373393893403634e-08 1.568519989911755e-10 1.642597221006861e-10 5.37331423804968e-08 -9.846222746914965e-09 -5.7951394328188835e-09 3.7770548346535455e-08 3.6728832671545757e-08 8.954229409835906e-07 1.0000286314405593 0.9998614568371447 1.0007084835821365 4.502614337095877e-05 -1.74012945105102e-06 -9.987753788208081e-09 3.8553188287236424e-05 -1.4329580002751698e-05 -5.734632810693028e-09 2.864653379033468e-05 1.9965705137353617e-05 0.0007096190134388451 1.0000003651514828 0.9998420422993975 1.000008692002738 5.219771413450298e-07 -4.3436377501424366e-11 1.519896142671964e-10 5.211753988840628e-07 -1.27242975102682e-07 -5.7954888415414755e-09 3.6515663739184146e-07 2.5657863401390786e-07 8.692374200642143e-06
1.932 1.000003561391097 0.9998442576715872 1.000085084198145 5.136023705433642e-06 -1.9113140593103268e-08 -8.136816572737217e-11 5.056936134428168e-06 -1.3181203893333861e-06 -5.917999676153261e-09 3.561412133200527e-06 2.4873638316279287e-06 8.508569881096878e-05 1.000050683739242 0.9998757037704318 1.0013997537292114 9.641422575860462e-05 -1.1711697360723936e-05 -9.515846190971496e-08 6.243061032934594e-05 -4.0316581158941796e-05 -5.621351555881228e-09 5.0867336893766084e-05 3.5526701976929064e-05 0.0014175188375248225 1.0000080806866367 0.999840697193448 1.0018309541539756 0.00011952345251098136 -8.013670901744295e-05 -1.1425529144483176e-06 2.524759727874502e-05 -7.291570440644824e-05 -5.859451100374683e-09 1.1146236875416437e-05 2.5394227149518858e-05 0.002022260975713933 1.0000000377287617 0.9998418150900276 1.0000008930313284 5.373366543990564e-08 1.5653274961530133e-10 1.6304926655985054e-10 5.3733521963344116e-08 -9.846463472206438e-09 -5.91538995752891e-09 3.7764411036281977e-08 3.6745553781587215e-08 8.954823160431546e-07 1.0000285583995234 0.9998613990577404 1.0007074473389046 4.493625258998508e-05 -1.7617239490865127e-06 -1.2960375556662528e-08 3.8476204856239084e-05 -1.4334686989111249e-05 -5.855455764190855e-09 2.857338333245517e-05 1.9910389666434523e-05 0.0007085834525359704 1.00000036514264 0.9998420422453276 1.0000086918708735 5.219665475880257e-07 -4.633617366902863e-11 1.5057192605185183e-10 5.211654748416873e-07 -1.2724652955592732e-07 -5.915741007053682e-09 3.651471261257902e-07 2.56534445260436e-07 8.692242854961175e-06
1.942 1.0000035605160036 0.9998442565322352 1.0000850710952904 5.134997780051339e-06 -1.9368873310012453e-08 -1.2014745625373426e-10 5.055926235672202e-06 -1.3182636239598103e-06 -6.040683798553406e-09 3.5605369585293186e-06 2.4863548518381656e-06 8.507259318224595e-05 1.0000502793453392 0.9998753990975737 1.0013948372138006 9.587621745904165e-05 -1.1829694912403982e-05 -1.237711317247324e-07 6.208166425335321e-05 -4.029111595189618e-05 -5.7496077380508765e-09 5.0461094076134656e-05 3.523796939655742e-05 0.001412526184077767 1.0000065694856333 0.9998395872570346 1.0018268562099577 0.00011715799025545021 -8.032690964591188e-05 -1.4844010178674713e-06 2.4722158334779425e-05 -7.230921738454059e-05 -5.9921595211901814e-09 1.0135914552342427e-05 2.5361118942310418e-05 0.0020123033685340444 1.0000000377287555 0.9998418150883817 1.0000008930325777 5.373386272606117e-08 1.5635467086885454e-10 1.606121966408094e-10 5.373390991311087e-08 -9.84669847708146e-09 -6.038054265260622e-09 3.7765040236730066e-08 3.676699963601799e-08 8.954026768282731e-07 1.0000284853198886 0.9998613412534483 1.0007064175464673 4.484654122332651e-05 -1.783262677673279e-06 -1.6666554770830654e-08 3.83993684046511e-05 -1.4339753152645636e-05 -5.978713474079187e-09 2.850020319625929e-05 1.985507687452817e-05 0.0007075540079830388 1.0000003651337899 0.9998420421913439 1.0000086917389486 5.219564254973596e-07 -4.9094514706584145e-11 1.4786640422650195e-10 5.211555593231968e-07 -1.2725011120244496e-07 -6.038407567021353e-09 3.6513834535870075e-07 2.56490940243416e-07 8.692097946078901e-06
1.952 1.000003559639243 0.9998442553921586 1.0000850580384888 5.1339723850849044e-06 -1.9624401205067632e-08 -1.6810137489690343e-10 5.054916542698361e-06 -1.318407127628925e-06 -6.16582918892278e-09 3.5596602166416364e-06 2.485345025268935e-06 8.505953268302537e-05 1.0000498759220895 0.999875095140187 1.0013899784568283 9.534120779133407e-05 -1.1946777675597944e-05 -1.5888581244288085e-07 6.173448717867251e-05 -4.0265208684669244e-05 -5.8803105296411835e-09 5.005600146475026e-05 3.49504993994522e-05 0.0014075843917190755 1.0000050763288912 0.9998384905114611 1.0018231089634302 0.00011483929461220421 -8.05044971350043e-05 -1.9024487067764222e-06 2.4199603389342028e-05 -7.170450120050755e-05 -6.126684553441689e-09 9.263238227556315e-06 2.5387622653795758e-05 0.002002630715668129 1.0000000377287648 0.9998418150867977 1.0000008930330353 5.373439022890613e-08 1.5631772633409993e-10 1.5754372458445218e-10 5.3734311985911907e-08 -9.846926729701396e-09 -6.163177881615702e-09 3.7771689704803674e-08 3.679278874938369e-08 8.952032757227433e-07 1.0000284122085372 0.9998612834292181 1.0007053940267765 4.47570087997953e-05 -1.8047457547275355e-06 -2.1220655305274546e-08 3.832267705690203e-05 -1.434477796918503e-05 -6.104451012091549e-09 2.8427000010395714e-05 1.9799774360597953e-05 0.0007065305063568887 1.0000003651249365 0.9998420421374498 1.0000086916066946 5.219466337400134e-07 -5.171169092086994e-11 1.4444700920888903e-10 5.211456581119778e-07 -1.2725371693839057e-07 -6.163533535398004e-09 3.651302066393802e-07 2.564480400387053e-07 8.691941045848409e-06
1.962 1.0000035587608926 0.9998442542514129 1.0000850450258045 5.132947372438224e-06 -1.9879755590822684e-08 -2.255950211273173e-10 5.053907027724044e-06 -1.318550876685486e-06 -6.293482481976567e-09 3.558781931642269e-06 2.484334384454608e-06 8.504651517179572e-05 1.0000494735248857 0.999874791938111 1.0013851756058827 9.480918014202449e-05 -1.2062951137444988e-05 -2.0136738212006797e-07 6.138903046500223e-05 -4.023885291705111e-05 -6.013504730369762e-09 4.965210722305706e-05 3.466436743804885e-05 0.0014026918464068816 1.0000036016112839 0.9998374072400648 1.001819684057858 0.00011256644404179311 -8.066976493596228e-05 -2.4062773995124033e-06 2.3678271458951786e-05 -7.110115353731788e-05 -6.263111420076675e-09 8.559542433714682e-06 2.547295665936859e-05 0.0019932317568194927 1.0000000377287874 0.9998418150852751 1.0000008930326378 5.37350990723377e-08 1.5638975077546046e-10 1.5475948047659738e-10 5.37347016224079e-08 -9.847148012789918e-09 -6.290807106356479e-09 3.778215370782032e-08 3.682182197399443e-08 8.94931784888415e-07 1.0000283390733111 0.9998612255906795 1.000704376578333 4.466765484589637e-05 -1.8261733283988312e-06 -2.67368948433921e-08 3.824612868552535e-05 -1.4349760864743922e-05 -6.232713491050779e-09 2.835378128873967e-05 1.9744490249408173e-05 0.0007055127531358519 1.0000003651160774 0.9998420420836455 1.0000086914740292 5.219370236588261e-07 -5.421968221076533e-11 1.4120645293302022e-10 5.211357444114562e-07 -1.2725734407976572e-07 -6.291164846909003e-09 3.6512245517488635e-07 2.56405563465659e-07 8.691776349690157e-06
1.972 1.0000035578810333 0.9998442531100575 1.0000850320552543 5.131922694512584e-06 -2.0134977323601027e-08 -2.9302074742760387e-10 5.0528976365449215e-06 -1.3186948449051186e-06 -6.4236898502414504e-09 3.557902134948322e-06 2.483322983923817e-06 8.503353872001613e-05 1.0000490722159652 0.9998744895360696 1.001380426631005 9.428011811449857e-05 -1.2178220761639581e-05 -2.520417614403714e-07 6.104524103081364e-05 -4.021204097095447e-05 -6.1492369382551e-09 4.924946543915551e-05 3.43796509051202e-05 0.0013978468196308867 1.0000021457965815 0.9998363377756248 1.0018165511451371 0.00011033853560185864 -8.082300050113312e-05 -3.004807231289988e-06 2.3156351337622735e-05 -7.049872027862667e-05 -6.401523956527322e-09 8.05805567017696e-06 2.5615773983768215e-05 0.001984094962921402 1.0000000377288156 0.9998418150838086 1.0000008930315274 5.3735941623440055e-08 1.5653081145977683e-10 1.531029805101222e-10 5.3735026684502875e-08 -9.847361970284977e-09 -6.420987964145201e-09 3.779339838971416e-08 3.685254326711599e-08 8.946517305131959e-07 1.0000282659229875 0.99986116774413 1.0007033649765862 4.457847899188067e-05 -1.8475455549476922e-06 -3.332504327353027e-08 3.8169720924399e-05 -1.4354701217433364e-05 -6.363547369094387e-09 2.8280555437531418e-05 1.9689233095738038e-05 0.0007045005337862869 1.000000365107207 0.9998420420299263 1.0000086913410706 5.219275472647154e-07 -5.6658734940544456e-11 1.3896627954399754e-10 5.211257663168859e-07 -1.272609903480822e-07 -6.421348281040171e-09 3.651147554882196e-07 2.563632842364115e-07 8.69160994304139e-06
1.982 1.0000035569997516 0.9998442519681552 1.0000850191247446 5.130898413995559e-06 -2.0390104013768116e-08 -3.711009231662105e-10 5.051888316338822e-06 -1.3188390084948902e-06 -6.556498299421684e-09 3.5570208780830754e-06 2.4823108997279145e-06 8.50206017999362e-05 1.0000486720638744 0.9998741879832921 1.0013757293353822 9.375400552326851e-05 -1.229259197852002e-05 -3.1165796998484877e-07 6.0703061727521143e-05 -4.018476399212223e-05 -6.287553892471184e-09 4.884813569637218e-05 3.4096427411736415e-05 0.0013930474777135748 1.0000007094084615 0.9998352824939436 1.001813678030548 0.0001081546844151362 -8.09644853984721e-05 -3.705828266126386e-06 2.2631902356711752e-05 -6.989669911006487e-05 -6.5420035569084274e-09 7.786745395286007e-06 2.5814138521867375e-05 0.001975208470564955 1.0000000377288372 0.9998418150823902 1.000000893029976 5.3736979829344136e-08 1.5670265555827086e-10 1.5297415101845405e-10 5.3735236115307654e-08 -9.847568077170038e-09 -6.553767620112719e-09 3.780231527786185e-08 3.688325211828341e-08 8.944271497422935e-07 1.0000281927672217 0.9998611098964898 1.0007023589752313 4.448948097966912e-05 -1.8688625880937463e-06 -4.108575445975456e-08 3.8093451206752736e-05 -1.4359598356826363e-05 -6.496999666259341e-09 2.8207331703628028e-05 1.9634011732917123e-05 0.0007034936153804492 1.0000003650983134 0.9998420419762856 1.0000086912080637 5.219182670649262e-07 -5.906681971273463e-11 1.381074948183828e-10 5.211156728604265e-07 -1.272646528428235e-07 -6.554131098232996e-09 3.651067738315443e-07 2.563209719467045e-07 8.69144852290179e-06
1.992 1.0000035561171412 0.9998442508257729 1.0000850062319764 5.12987461191311e-06 -2.0645171872576353e-08 -4.6095016432012434e-10 5.050879041718912e-06 -1.31898334442382e-06 -6.691956032381714e-09 3.556138234499859e-06 2.481298214469987e-06 8.500770299109617e-05 1.0000482731426223 0.9998738873329037 1.0013710813738617 9.323082628933643e-05 -1.2406070187848087e-05 -3.80850161369943e-07 6.0362431920918006e-05 -4.015701206924651e-05 -6.428501928818456e-09 4.844818234139601e-05 3.3814772968815025e-05 0.0013882918959180165 0.9999992930177911 0.9998342418047468 1.0018110309173496 0.00010601402305915108 -8.109449543259482e-05 -4.5155416475833586e-06 2.210288388067894e-05 -6.929454553812492e-05 -6.6846314629363834e-09 7.758866998403049e-06 2.6065532511092983e-05 0.001966560017877762 1.0000000377288374 0.9998418150810111 1.0000008930282627 5.3738294961321934e-08 1.5686910646651403e-10 1.5420445226829144e-10 5.3735306889975965e-08 -9.847766316464322e-09 -6.689195086995872e-09 3.7806468236240525e-08 3.691247718130166e-08 8.943071405576107e-07 1.0000281196164442 0.9998610520552312 1.0007013583084794 4.440066056880768e-05 -1.8901245795432196e-06 -5.010568177507098e-08 3.801731681701865e-05 -1.4364451572860587e-05 -6.633117608838782e-09 2.8134120070101314e-05 1.957883508820099e-05 0.0007024917485930372 1.0000003650893838 0.9998420419227148 1.0000086910752548 5.219092640931587e-07 -6.148027622950318e-11 1.3844690961246414e-10 5.211054409018671e-07 -1.272683291607236e-07 -6.689561223944791e-09 3.65098251491317e-07 2.562784295456673e-07 8.691297669453065e-06
2.002 1.000003555233307 0.9998442496829857 1.0000849933743896 5.128851270477945e-06 -2.0900217866283467e-08 -5.638507103266819e-10 5.049869826531254e-06 -1.3191278308907917e-06 -6.830111809075169e-09 3.555254304695959e-06 2.480285011149515e-06 8.499484047633208e-05 1.000047875530519 0.9998735876411019 1.0013664802790372 9.271056431499369e-05 -1.2518660760307537e-05 -4.6010262761757844e-07 6.00232882510677e-05 -4.012877440375928e-05 -6.572129904059213e-09 4.804967348374509e-05 3.353476022437645e-05 0.0013835780774459371 0.9999978972265025 0.9998332161401438 1.0018085747470753 0.00010391570097326642 -8.121330076429709e-05 -5.438148374665615e-06 2.1567192779599686e-05 -6.86916812548084e-05 -6.8294871588444145e-09 7.9665849642013e-06 2.636689659368867e-05 0.0019581368863340613 1.0000000377288067 0.9998418150796644 1.000000893026571 5.373987040874081e-08 1.5699355256547488e-10 1.562264964869003e-10 5.373525480026126e-08 -9.84795598093966e-09 -6.827318412166455e-09 3.780469733608479e-08 3.6939372124697904e-08 8.943134295806836e-07 1.000028046481721 0.9998609942282762 1.0007003626943427 4.4312017420543556e-05 -1.9113316813901453e-06 -6.045273334474323e-08 3.794131493197768e-05 -1.4369260120083914e-05 -6.771950016864482e-09 2.8060931118845935e-05 1.952371200175414e-05 0.0007014946703257768 1.0000003650804103 0.9998420418692083 1.0000086909427963 5.21900520985483e-07 -6.393576530609712e-11 1.3940930509425707e-10 5.210950862804043e-07 -1.2727201743251976e-07 -6.827687229867647e-09 3.650890681226207e-07 2.562355413504959e-07 8.691160201233525e-06
2.012 1.0000035543483656 0.9998442485398769 1.0000849805491834 5.127828229562817e-06 -2.1155271519014016e-08 -6.808922957501863e-10 5.048860711791294e-06 -1.3192724463176253e-06 -6.971014659299114e-09 3.554369222209859e-06 2.4792713799988875e-06 8.498201168605813e-05 1.0000474793087613 0.9998732889661397 1.0013619234940407 9.219320343330426e-05 -1.2630369031725045e-05 -5.497209083626313e-07 5.9685565542551675e-05 -4.0100039528564896e-05 -6.7184861895553695e-09 4.765267976397393e-05 3.325645688412342e-05 0.0013789039770399343 0.9999965226486901 0.9998322059410988 1.0018062736237554 0.00010185888399283932 -8.13211660154699e-05 -6.475522648118788e-06 2.102270742006399e-05 -6.808750458649394e-05 -6.976649091056701e-09 8.382709195441362e-06 2.671470019077479e-05 0.0019499258542454738 1.0000000377287408 0.9998418150783489 1.0000008930249638 5.3741545611706915e-08 1.5704604677412315e-10 1.5839493578260635e-10 5.373512355691394e-08 -9.84813702162462e-09 -6.968186699549087e-09 3.779741985640741e-08 3.696400408253465e-08 8.94434381470257e-07 1.0000279733745765 0.999860936423875 1.0006993718388322 4.422355105139168e-05 -1.9324840398706393e-06 -7.21720095391904e-08 3.78654426502079e-05 -1.4374023230175211e-05 -6.913545377231391e-09 2.798777586478731e-05 1.946865106820971e-05 0.0007005021072102308 1.000000365071389 0.9998420418157659 1.0000086908107155 5.218918770939172e-07 -6.646315676258152e-11 1.4034789756322124e-10 5.210846529358067e-07 -1.2727571521998516e-07 -6.968558840827177e-09 3.65079277340241e-07 2.5619231872489705e-07 8.691035253072541e-06
2.022 1.0000035534624407 0.999844247396535 1.00008496775341 5.126805249233202e-06 -2.141034377803938e-08 -8.126994370618916e-10 5.0478517427124505e-06 -1.3194171702048632e-06 -7.114714827571022e-09 3.553483144991438e-06 2.478257423773364e-06 8.496921325747419e-05 1.0000470845598095 0.9998729913671703 1.0013574084105294 9.167872747064911e-05 -1.2741200289995171e-05 -6.498117970154497e-07 5.934919783131022e-05 -4.00707955647114e-05 -6.867620020094407e-09 4.725727293356831e-05 3.2979924398978944e-05 0.001374267528216794 0.9999951698898423 0.9998312116425467 1.0018040913028954 9.984275405651922e-05 -8.141835036475682e-05 -7.6270013945947185e-06 2.0467336080651745e-05 -6.748140257598366e-05 -7.126193810520793e-09 8.96933280980267e-06 2.7105036648889597e-05 0.0019419131680333823 1.000000037728642 0.9998418150770662 1.0000008930234183 5.374308026126736e-08 1.5701618522096218e-10 1.6023862219005224e-10 5.373496078001954e-08 -9.848309091497921e-09 -7.111850088482751e-09 3.7786506590243204e-08 3.698737363197504e-08 8.946278987124681e-07 1.0000279003067851 0.9998608786504517 1.000698385440886 4.41352608992237e-05 -1.9535817812219143e-06 -8.52829731769074e-08 3.778969701354202e-05 -1.4378740120988802e-05 -7.057953359943289e-09 2.7914665556273977e-05 1.94136604966685e-05 0.000699513779947119 1.0000003650623241 0.9998420417623897 1.0000086906789558 5.218830929930811e-07 -6.907258800995134e-11 1.4079597159706907e-10 5.210741882792826e-07 -1.2727942104904803e-07 -7.112225975901665e-09 3.650690893459881e-07 2.56148909133707e-07 8.690918454150629e-06
2.032 1.0000035525756619 0.9998442462530515 1.0000849549840902 5.12578213693983e-06 -2.1665417944703343e-08 -9.593670151030479e-10 5.0468429430714414e-06 -1.3195619828180451e-06 -7.261263243709015e-09 3.5525962309335283e-06 2.477243250893813e-06 8.495644128636344e-05 1.0000466913656538 0.9998726949030059 1.0013529324098593 9.116712037397734e-05 -1.2851159768527399e-05 -7.602742149457365e-07 5.901411946926633e-05 -4.0041030506451015e-05 -7.019581407479948e-09 4.686352431623202e-05 3.2705216970162695e-05 0.0013696666726181487 0.9999938395253075 0.9998302336579714 1.0018019917200416 9.786650904569641e-05 -8.150510764475722e-05 -8.889312031358474e-06 1.989906722323305e-05 -6.687276410175483e-05 -7.278198967370628e-09 9.687310470511632e-06 2.7533735270454665e-05 0.0019340845370122216 1.0000000377285168 0.9998418150758223 1.000000893021882 5.374428213569546e-08 1.569205019431745e-10 1.6152447086401407e-10 5.3734793617359455e-08 -9.84847258141184e-09 -7.258359814595626e-09 3.77747365681708e-08 3.7011091772772046e-08 8.948332848450529e-07 1.000027827290151 0.9998608209164492 1.000697403197699 4.404714644766066e-05 -1.9746250061664564e-06 -9.977820201287188e-08 3.771407503528031e-05 -1.4383410011159767e-05 -7.205224031404111e-09 2.7841611448706093e-05 1.9358747982900773e-05 0.0006985294081949887 1.000000365053224 0.9998420417090873 1.0000086905474328 5.218739761954271e-07 -7.174793375119478e-11 1.4053028736669805e-10 5.21063719194126e-07 -1.272831325755169e-07 -7.258739043540229e-09 3.650587993516218e-07 2.561055488249352e-07 8.690803202725755e-06
2.042 1.0000035516881585 0.9998442451095182 1.0000849422383011 5.124758837974735e-06 -2.1920458758521195e-08 -1.1205584662727476e-09 5.045834305244528e-06 -1.3197068652776257e-06 -7.4107112458039004e-09 3.5517086180118927e-06 2.476228963079347e-06 8.494369177305055e-05 1.0000462998060615 0.9998723996308647 1.0013484929051564 9.065836630716404e-05 -1.2960252651579138e-05 -8.808017906018221e-07 5.8680266254668446e-05 -4.001073251183029e-05 -7.1744213782200695e-09 4.647150325147679e-05 3.24323809089474e-05 0.0013650993897390872 0.9999925320792359 0.9998292723643091 1.0017999395299775 9.592936264402437e-05 -8.158168645111023e-05 -1.0256647987212202e-05 1.9316018776663634e-05 -6.626099332320649e-05 -7.432739462264813e-09 1.0502190288678929e-05 2.799648120032887e-05 0.001926425156314538 1.0000000377283744 0.9998418150746249 1.0000008930203035 5.374509642372024e-08 1.5679406393777705e-10 1.6217489320712643e-10 5.3734617242943923e-08 -9.848626707469005e-09 -7.407767439270657e-09 3.776499712970673e-08 3.7036820731459714e-08 8.949887276357993e-07 1.0000277543362763 0.9998607632301654 1.0006964248101358 4.395920731749427e-05 -1.9956137954156613e-06 -1.1562377502499668e-07 3.763857374064898e-05 -1.4388032134560297e-05 -7.355408489619017e-09 2.7768624581038086e-05 1.930392060070867e-05 0.0006975487156486173 1.0000003650440987 0.9998420416558661 1.0000086904160632 5.21864472131209e-07 -7.445385084987917e-11 1.3948676243017353e-10 5.210532414118408e-07 -1.2728684831799483e-07 -7.408150184947732e-09 3.650486962487876e-07 2.560624794159825e-07 8.690682647747852e-06
2.052 1.0000035508000549 0.9998442439660233 1.000084929513228 5.123735421473031e-06 -2.2175430544358495e-08 -1.2956323188977099e-09 5.044825796356585e-06 -1.3198517999671736e-06 -7.563111225914757e-09 3.5508204269742884e-06 2.475214650382486e-06 8.493096115206906e-05 1.0000459099569046 0.9998721056051754 1.0013440873819317 9.015244964774987e-05 -1.3068484092928454e-05 -1.0108968407288747e-06 5.8347576533722146e-05 -3.9979890191023906e-05 -7.332190987658889e-09 4.6081275623013746e-05 3.21614543716609e-05 0.0013605637253301214 0.9999912480052034 0.9998283280880574 1.0017979006264282 9.403054413526001e-05 -8.164833026035386e-05 -1.172088763330791e-05 1.8716483591197355e-05 -6.564552271097112e-05 -7.58989102150634e-09 1.1386253793032574e-05 2.848893423597544e-05 0.0019189197606070993 1.0000000377282243 0.9998418150734811 1.0000008930186304 5.3745592425578164e-08 1.5667346731085737e-10 1.6217367381735923e-10 5.373440181734475e-08 -9.84877181104511e-09 -7.560124927506412e-09 3.7759498699042005e-08 3.706573177345339e-08 8.95048567113862e-07 1.0000276814563447 0.9998607055995964 1.0006954499879133 4.3871443255587265e-05 -2.01654822868859e-06 -1.327611237081814e-07 3.756319022256317e-05 -1.4392605750100022e-05 -7.508558801600169e-09 2.769571558202574e-05 1.9249184726037203e-05 0.0006965714349693353 1.0000003650349583 0.9998420416027348 1.0000086902847698 5.218546500295617e-07 -7.715413309726849e-11 1.3766444632838069e-10 5.210427245094917e-07 -1.272905665060732e-07 -7.560511582342755e-09 3.65038993412496e-07 2.560198735098861e-07 8.690551738650146e-06
2.062 1.000003549911468 0.9998442428226489 1.0000849168062054 5.122711984002538e-06 -2.243031128511254e-08 -1.483700146915686e-09 5.043817376603041e-06 -1.3199967697368554e-06 -7.718516131706542e-09 3.549931778628532e-06 2.4742003952745304e-06 8.49182467013365e-05 1.0000455218886601 0.9998718128765065 1.0013397134350617 8.96493548988807e-05 -1.3175859230064838e-05 -1.1498944489021762e-06 5.801599220566326e-05 -3.99484928707925e-05 -7.492943382671598e-09 4.569290254652039e-05 3.189246745649511e-05 0.0013560578168619762 0.9999899876696337 0.9998274010933821 1.0017958426138234 9.216929812376189e-05 -8.17052775458736e-05 -1.3271938966320616e-05 1.809896847293414e-05 -6.502582494077226e-05 -7.749727416889015e-09 1.2318240633266483e-05 2.900683874254373e-05 0.0019115527083641503 1.0000000377280738 0.9998418150723982 1.0000008930168076 5.374586653480284e-08 1.565801455139099e-10 1.6155086499530175e-10 5.373411028865969e-08 -9.848907509471079e-09 -7.715485432334804e-09 3.7759240800723894e-08 3.709821896891652e-08 8.949948275930476e-07 1.0000276086609248 0.9998606480322962 1.0006944784542966 4.378385403826923e-05 -2.0374283995517377e-06 -1.5111009438162678e-07 3.748792170724212e-05 -1.4397130156012739e-05 -7.664727384057758e-09 2.7622894508242513e-05 1.9194545995552016e-05 0.0006955973121836671 1.0000003650258125 0.9998420415497004 1.000008690153472 5.218446063085564e-07 -7.982692019858342e-11 1.35109952517909e-10 5.210321317759748e-07 -1.2729428534880052e-07 -7.715876452678097e-09 3.650297966252864e-07 2.5597780156481884e-07 8.690408642072207e-06
2.072 1.0000035490225059 0.9998442416794716 1.0000849041147668 5.12168855533618e-06 -2.2685095795311535e-08 -1.683625054970902e-09 5.042809020083251e-06 -1.3201417582715513e-06 -7.876979987946086e-09 3.549042800661431e-06 2.4731862738877794e-06 8.490554661728957e-05 1.0000451356651594 0.9998715214906706 1.0013353688002673 8.914906660320073e-05 -1.3282383186237163e-05 -1.2969945644272881e-06 5.768545957381073e-05 -3.991653082444541e-05 -7.656730883149203e-09 4.530643926228089e-05 3.1625442616976805e-05 0.0013515799146848126 0.9999887513388852 0.9998264915728489 1.0017937352068733 9.03448842393221e-05 -8.17527618787945e-05 -1.4898181263352439e-05 1.7462224703250398e-05 -6.440142303221003e-05 -7.912323650279024e-09 1.3282205752642447e-05 2.9546118638646414e-05 0.0019043080931566755 1.0000000377279306 0.9998418150713814 1.0000008930147897 5.374594805783871e-08 1.5651940418559409e-10 1.6043381653586778e-10 5.373371955755513e-08 -9.849033446577629e-09 -7.873903144554117e-09 3.776385149628915e-08 3.713394327630027e-08 8.948399748533755e-07 1.000027535959805 0.9998605905352608 1.0006935099501042 4.369643937996392e-05 -2.0582544170921567e-06 -1.705729658363464e-07 3.741276561445009e-05 -1.4401604699700033e-05 -7.82396847333123e-09 2.7550170696918774e-05 1.9140009289405765e-05 0.0006946261101851451 1.0000003650166687 0.9998420414967696 1.0000086900221032 5.21834369470026e-07 -8.2466958772618e-11 1.3196559620419078e-10 5.210214398775383e-07 -1.2729800363745518e-07 -7.874298715240842e-09 3.650210965108899e-07 2.559362386807653e-07 8.69025504269787e-06
2.082 1.0000035481332668 0.9998442405365598 1.0000848914367038 5.120665085411635e-06 -2.2939784757412305e-08 -1.8940406966202807e-09 5.041800726972035e-06 -1.3202867507563713e-06 -8.03855773722803e-09 3.5481536097604686e-06 2.4721723465941268e-06 8.489285969157597e-05 1.0000447513426405 0.9998712314880475 1.0013310513786893 8.86515693342163e-05 -1.3388061059732626e-05 -1.4512994792855637e-06 5.735592999057193e-05 -3.988399545425676e-05 -7.823607979690979e-09 4.492193427118723e-05 3.13603953276392e-05 0.0013471283979674899 0.9999875391706077 0.9998255996412085 1.001791550539946 8.85565768799561e-05 -8.179101201828153e-05 -1.6586967310512275e-05 1.68052686280641e-05 -6.377189825628384e-05 -8.077753390633722e-09 1.4266284225356907e-05 3.010295351666896e-05 0.0018971698753345123 1.0000000377278009 0.9998418150704365 1.0000008930125752 5.3745785618862294e-08 1.564908232693535e-10 1.5907957300188599e-10 5.373323207683552e-08 -9.849150316700958e-09 -8.035433067733017e-09 3.7771787785173414e-08 3.7172082944742416e-08 8.946211617748229e-07 1.0000274633618675 0.9998605331148362 1.0006925442368428 4.360919891855496e-05 -2.079026394882408e-06 -1.910391635311529e-07 3.7337719599447214e-05 -1.4406028785928342e-05 -7.986335476784586e-09 2.747755262724873e-05 1.9085578731177714e-05 0.0006936576111489205 1.0000003650075338 0.9998420414439473 1.0000086898906446 5.218238886464061e-07 -8.507504312019098e-11 1.28502541424342e-10 5.210106514536708e-07 -1.273017200347575e-07 -8.035833014578729e-09 3.650127721444158e-07 2.5589508878851385e-07 8.690095288505793e-06
2.092 1.000003547243836 0.9998442393939726 1.00008487877011 5.119641516640365e-06 -2.3194372145250108e-08 -2.113448402099607e-09 5.040792521517888e-06 -1.3204317318241051e-06 -8.203304382565301e-09 3.5472642831903266e-06 2.4711586443392524e-06 8.488018479588972e-05 1.000044368969135 0.9998709429031464 1.0013267592537116 8.815684776712901e-05 -1.3492897913121835e-05 -1.6118537029564691e-06 5.702736027459781e-05 -3.9850879423240386e-05 -7.993629899148445e-09 4.453942875870999e-05 3.109733493425199e-05 0.0013427017850865062 0.9999863512096013 0.9998247253324093 1.0017892633757735 8.680366499183166e-05 -8.182025199899837e-05 -1.8325146452965777e-05 1.612739167824368e-05 -6.313689552011549e-05 -8.246090486795983e-09 1.5261650181254778e-05 3.067383405232409e-05 0.0018901220252062192 1.0000000377276872 0.9998418150695667 1.0000008930102344 5.374532116667049e-08 1.564999213751813e-10 1.5782881023048417e-10 5.3732674177766306e-08 -9.849257543445836e-09 -8.200130377469803e-09 3.778077934332051e-08 3.721158401349279e-08 8.943890688396302e-07 1.000027390875001 0.9998604757766574 1.0006915810988444 4.3522132290502935e-05 -2.0997444400871405e-06 -2.1239034040027826e-07 3.726278157551322e-05 -1.4410401882882563e-05 -8.151883995558608e-09 2.7405047808914684e-05 1.9031257708947733e-05 0.0006926916179606524 1.000000364998412 0.999842041391238 1.0000086897591518 5.218131060904789e-07 -8.764512957674235e-11 1.250724312718592e-10 5.209997925337769e-07 -1.2730543312075063e-07 -8.200534868386203e-09 3.6500460717882923e-07 2.5585420450031865e-07 8.689934860629248e-06
2.102 1.0000035463542871 0.9998442382517608 1.00008486611338 5.1186178703037615e-06 -2.3448847684695246e-08 -2.3403783406833974e-09 5.039784443170713e-06 -1.3205766883598861e-06 -8.371276766569067e-09 3.5463748485669965e-06 2.4701451673263338e-06 8.486752053747203e-05 1.0000439885841963 0.9998706557644088 1.001322490699794 8.766488675763483e-05 -1.3596898776761591e-05 -1.7776832169771533e-06 5.6699712893076636e-05 -3.9817176729499214e-05 -8.16685204610298e-09 4.415895633989464e-05 3.083626561997968e-05 0.0013382987386260914 0.9999851873881086 0.9998238685997834 1.0017868512109325 8.508545182142586e-05 -8.184070123155737e-05 -2.0099569827246988e-05 1.542815998304796e-05 -6.249612613522575e-05 -8.417408188446617e-09 1.6261721286147484e-05 3.125559672659376e-05 0.0018831486676812103 1.0000000377275902 0.999841815068774 1.0000008930079056 5.374457535106839e-08 1.5655693330542283e-10 1.5698850968508513e-10 5.37320868638276e-08 -9.849355451234919e-09 -8.368051460331223e-09 3.778838419286596e-08 3.7251309695855496e-08 8.941951814436173e-07 1.0000273185060613 0.9998604185256184 1.0006906203443628 4.343523921361468e-05 -2.120408655068877e-06 -2.3450543760816978e-07 3.718794971415691e-05 -1.4414723525545025e-05 -8.32066979179501e-09 2.73326627282948e-05 1.8977048928279266e-05 0.0006917279549529978 1.0000003649893037 0.9998420413386427 1.0000086896277494 5.218020424822899e-07 -9.016746974292939e-11 1.2199184402373547e-10 5.209889045430952e-07 -1.2730914240649122e-07 -8.368460952857988e-09 3.6499633281946846e-07 2.558134046931181e-07 8.689778861037848e-06
2.112 1.0000035454646794 0.9998442371099655 1.0000848534651645 5.1175942636401206e-06 -2.3703213360681395e-08 -2.5735486083827584e-09 5.038776539489607e-06 -1.320721607628081e-06 -8.542531885079378e-09 3.545485305122343e-06 2.469131901990012e-06 8.485486531007142e-05 1.0000436102189434 0.9998703700942451 1.0013182441836819 8.717567135072866e-05 -1.3700068665208213e-05 -1.9478313789251094e-06 5.6372955934589985e-05 -3.9782882725597045e-05 -8.343330592197503e-09 4.378054312143207e-05 3.05771874120748e-05 0.0013339180653756495 0.9999840475301447 0.999823029319129 1.001784294283025 8.340125457560304e-05 -8.185257461465859e-05 -2.1897544240264323e-05 1.4707404467759793e-05 -6.184936807159103e-05 -8.59177987108481e-09 1.726157606918756e-05 3.184543938928399e-05 0.0018762342184471445 1.0000000377275082 0.9998418150680571 1.0000008930057511 5.3743664883778825e-08 1.5666021967296906e-10 1.5671187889968184e-10 5.3731519161844375e-08 -9.849444592581368e-09 -8.539254083475455e-09 3.779255698293472e-08 3.7290157665366594e-08 8.940802515381442e-07 1.0000272462608653 0.9998603613658709 1.0006896618056733 4.334851950282443e-05 -2.141019154368312e-06 -2.5726531709809995e-07 3.7113222441267075e-05 -1.4418993317421551e-05 -8.49274962063781e-09 2.7260402863916868e-05 1.892295449495156e-05 0.0006907664681641979 1.0000003649802078 0.9998420412861616 1.0000086894965876 5.217908142381487e-07 -9.26434052292437e-11 1.194209851822034e-10 5.209780359750952e-07 -1.2731284595188752e-07 -8.539668396745993e-09 3.649877002761511e-07 2.5577250495473276e-07 8.689630980954522e-06
2.122 1.0000035445750615 0.9998442359686196 1.0000848408243008 5.116570842948543e-06 -2.3957499411400184e-08 -2.8119458509042237e-09 5.037768869851407e-06 -1.3208664777501285e-06 -8.717128428875668e-09 3.5445956623706134e-06 2.4681188478282394e-06 8.484221765471658e-05 1.0000432338963925 0.9998700859092663 1.0013140183588722 8.668918670849832e-05 -1.3802412594980114e-05 -2.1213893409501275e-06 5.604706290350234e-05 -3.9747994090732634e-05 -8.52312413545815e-09 4.34042080308511e-05 3.0320097150840172e-05 0.001329558711767212 0.9999829313592388 0.999822207294236 1.001781575490733 8.175040399216983e-05 -8.18560826422426e-05 -2.3707209250347618e-05 1.3965202882337482e-05 -6.119646394975867e-05 -8.769280105372087e-09 1.8257533541430964e-05 3.244092027483695e-05 0.0018693635031451377 1.0000000377274358 0.999841815067414 1.0000008930038982 5.3742735393388106e-08 1.5677882857924514e-10 1.5694609874185054e-10 5.373103087314107e-08 -9.84952434338391e-09 -8.713796564398592e-09 3.7792135270146096e-08 3.732726709996355e-08 8.940655122094023e-07 1.0000271741442284 0.9998603043008483 1.0006887053383102 4.326197300270531e-05 -2.161576081786307e-06 -2.8055663723128314e-07 3.7038598431571367e-05 -1.4423210927191038e-05 -8.668181653780253e-09 2.7188272752903428e-05 1.8868976010550696e-05 0.0006898070250924208 1.0000003649711195 0.9998420412337911 1.0000086893657831 5.217795666246646e-07 -9.510396757321013e-11 1.1731276868909933e-10 5.209672472697543e-07 -1.2731654283481826e-07 -8.714215341365294e-09 3.649785611918899e-07 2.5573136853543654e-07 8.689493020370945e-06
2.132 1.000003543685474 0.9998442348277495 1.0000848281897545 5.115547693841699e-06 -2.4211765903780184e-08 -3.0547998554446812e-09 5.036761512218254e-06 -1.3210112871530945e-06 -8.89512537964958e-09 3.5437059667742045e-06 2.4671060340375627e-06 8.482957657804942e-05 1.0000428596320134 0.9998698032206844 1.0013098120545583 8.620541801120314e-05 -1.3903935585443738e-05 -2.2975196253994755e-06 5.572201236467887e-05 -3.971250875993167e-05 -8.706291011006947e-09 4.3029963336790984e-05 3.0064989354697585e-05 0.001325219755258188 0.9999818385088006 0.9998214022642955 1.0017786802424455 8.013224388656854e-05 -8.185143149308333e-05 -2.5517821711527265e-05 1.3201855599745463e-05 -6.053731716234366e-05 -8.949981383213499e-09 1.924684984286943e-05 3.303994373175146e-05 0.0018625218534548684 1.0000000377273681 0.9998418150668424 1.0000008930023951 5.374187189707908e-08 1.5685302672354595e-10 1.574794732197945e-10 5.3730700696982493e-08 -9.849595589182518e-09 -8.89173765261822e-09 3.778713522116075e-08 3.736231754734173e-08 8.941477924969352e-07 1.0000271021600293 0.999860247333315 1.0006877508196288 4.317559949827444e-05 -2.1820796103128654e-06 -3.0427478288370724e-07 3.696407659997987e-05 -1.4427376086785044e-05 -8.847024708551793e-09 2.7116276074145223e-05 1.8815114657814695e-05 0.0006888495137195367 1.0000003649620348 0.99984204118153 1.0000086892353768 5.217683853587458e-07 -9.760869079501234e-11 1.1546017631385986e-10 5.209566168339571e-07 -1.2732023282096413e-07 -8.892161754433283e-09 3.6496891937303597e-07 2.556899610888007e-07 8.689364740611279e-06
2.142 1.0000035427959502 0.9998442336873771 1.0000848155605913 5.114524808862118e-06 -2.4466077826547512e-08 -3.301478139195147e-09 5.035754556970035e-06 -1.3211560259175198e-06 -9.07658300135099e-09 3.542816298222674e-06 2.466093514640866e-06 8.481694150676203e-05 1.00004248743445 0.9998695220348277 1.0013056242604876 8.572435041753727e-05 -1.4004642633302458e-05 -2.4754723166522177e-06 5.5397787464453086e-05 -3.967642582264305e-05 -8.892890312462917e-09 4.265781528842329e-05 2.981185694371048e-05 0.0013209003924212147 0.9999807685342483 0.9998206139125755 1.0017755962517443 7.854613076893426e-05 -8.183882309047182e-05 -2.7319942004888346e-05 1.2417857182603133e-05 -5.987188657602948e-05 -9.133957984244543e-09 2.0227497279378026e-05 3.3640736182469406e-05 0.0018556951771190806 1.0000000377273028 0.9998418150663413 1.0000008930012019 5.374106628576832e-08 1.568181741024194e-10 1.5805964498365899e-10 5.373062012788558e-08 -9.849658509603892e-09 -9.073137741886931e-09 3.7778758930701696e-08 3.7395756440435356e-08 8.942998307787085e-07 1.0000270303112944 0.9998601904654244 1.0006867981468837 4.308939868046022e-05 -2.202529917742627e-06 -3.283258172430279e-07 3.688965607638438e-05 -1.443148858706503e-05 -9.02933871440785e-09 2.7044415723331452e-05 1.8761371262235797e-05 0.0006878938406599523 1.0000003649529503 0.9998420411293771 1.000008689105319 5.217572623502158e-07 -1.0022268029441139e-10 1.1361493111205631e-10 5.209462359350402e-07 -1.273239152603211e-07 -9.073567137883046e-09 3.6495892745002504e-07 2.556483763534841e-07 8.689243872785125e-06
2.152 1.0000035419065174 0.9998442325475198 1.0000848029359775 5.113502134646504e-06 -2.472046803857783e-08 -3.551367010864198e-09 5.034748078915043e-06 -1.3213006844611632e-06 -9.261562005103883e-09 3.5419267395848005e-06 2.465081344244312e-06 8.48043118736528e-05 1.000042117306347 0.9998692423537302 1.001301454109183 8.524596910460861e-05 -1.4104538676850834e-05 -2.6545940566463742e-06 5.5074375359637695e-05 -3.963974539862292e-05 -9.082983316973697e-09 4.2287764822513844e-05 2.956069182001293e-05 0.0013165999248775022 0.9999797209260405 0.9998198418757454 1.0017723132986878 7.699143355895073e-05 -8.181845514873551e-05 -2.9105525185733064e-05 1.1613865717342269e-05 -5.920018030324182e-05 -9.321284471079378e-09 2.119800097850443e-05 3.424181575428421e-05 0.0018488700020942374 1.0000000377272378 0.9998418150659111 1.0000008930002127 5.3740265029197635e-08 1.5664104421057857e-10 1.58518731795451e-10 5.3730864219757804e-08 -9.849712905307259e-09 -9.258058149716693e-09 3.7769075194314255e-08 3.742875115523163e-08 8.944766732569437e-07 1.000026958600297 0.9998601336987897 1.0006858472350166 4.3003370192593676e-05 -2.222927150312323e-06 -3.526275418514755e-07 3.6815336153600445e-05 -1.4435548271179521e-05 -9.215184224233799e-09 2.6972693877402288e-05 1.8707746335346927e-05 0.000686939928621117 1.0000003649438656 0.9998420410773322 1.000008688975496 5.21746143837795e-07 -1.0297876742144227e-10 1.1161432806500703e-10 5.209361801117925e-07 -1.2732758935259383e-07 -9.258492694602262e-09 3.6494882851585236e-07 2.556068078914159e-07 8.689126357303055e-06
2.162 1.0000035410171992 0.9998442314081923 1.0000847903152064 5.1124796533777584e-06 -2.4974913099386762e-08 -3.803812952594293e-09 5.033742092625508e-06 -1.3214452534811684e-06 -9.450124716535536e-09 3.541037343882456e-06 2.4640695552807648e-06 8.47916866788251e-05 1.000041749245214 0.9998689641757519 1.0012973008568904 8.47702593407785e-05 -1.4203628570202889e-05 -2.8343305928895884e-06 5.47517666014552e-05 -3.9602468503992333e-05 -9.27663168736343e-09 4.191980830994423e-05 2.9311485329133528e-05 0.0013123177444566412 0.9999786951228438 0.9998190857532999 1.0017688229748467 7.546753335330819e-05 -8.179052123090059e-05 -3.0867927517485614e-05 1.0790671752509416e-05 -5.852224900180697e-05 -9.51203541797904e-09 2.215731602322393e-05 3.484195866461942e-05 0.001842033497578824 1.0000000377271732 0.999841815065552 1.0000008929992994 5.3739449083774e-08 1.5634525777615508e-10 1.5883600956768543e-10 5.373144797548948e-08 -9.849759098279186e-09 -9.446560492869778e-09 3.776044609204097e-08 3.746281343293361e-08 8.946273328512868e-07 1.0000268870286586 0.9998600770345587 1.0006848980142924 4.291751371062565e-05 -2.2432713969658244e-06 -3.771098200344341e-07 3.674111621829072e-05 -1.443955502829533e-05 -9.404623304857322e-09 2.690111206506483e-05 1.8654240119459497e-05 0.0006859877136990976 1.0000003649347802 0.9998420410253961 1.0000086888457733 5.217350109695443e-07 -1.0585358824967563e-10 1.0944203702320583e-10 5.209264644225041e-07 -1.2733125473493972e-07 -9.447000796773257e-09 3.649388716250044e-07 2.555654788223569e-07 8.689007047854475e-06
2.172 1.0000035401280118 0.9998442302694038 1.0000847776977173 5.1114574193609266e-06 -2.52293358686735e-08 -4.0581577439317704e-09 5.032736519503164e-06 -1.3215897250752162e-06 -9.6423344790473e-09 3.5401481232995464e-06 2.463058153820481e-06 8.477906446208589e-05 1.000041383244288 0.9998686874961935 1.0012931638644516 8.429720651799042e-05 -1.4301917086893423e-05 -3.0142239810536654e-06 5.442995453317768e-05 -3.9564596913231275e-05 -9.473898333515077e-09 4.155393831921776e-05 2.9064228625646228e-05 0.0013080533188547438 0.9999776905241713 0.9998183451166093 1.0017651184277565 7.39738231767685e-05 -8.175521083212875e-05 -3.2601843826516143e-05 9.949168413414768e-06 -5.783817912094412e-05 -9.70628575116503e-09 2.3104733394721317e-05 3.544016490376296e-05 0.0018351734762253684 1.000000037727107 0.9998418150652645 1.0000008929983557 5.373867162393614e-08 1.560080213421461e-10 1.5910019521496464e-10 5.373229339435817e-08 -9.849797608392327e-09 -9.638708164406143e-09 3.775488065393094e-08 3.749926603092011e-08 8.947085589733479e-07 1.0000268155974514 0.9998600204734863 1.000683950427931 4.283182897834358e-05 -2.263562693482788e-06 -4.017143234645812e-07 3.666699569415266e-05 -1.4443508788111657e-05 -9.597718703977297e-09 2.682967126081387e-05 1.860085264667683e-05 0.0006850371430913783 1.0000003649256934 0.9998420409735694 1.0000086887160402 5.217239174483302e-07 -1.0876967911735359e-10 1.0719142734461342e-10 5.209170104992322e-07 -1.2733491033974599e-07 -9.639154588224516e-09 3.6492924025934086e-07 2.5552456613381347e-07 8.688880986519705e-06
2.182 1.0000035392389675 0.999844229131161 1.0000847650831035 5.110435521943835e-06 -2.5483639154191673e-08 -4.313842252439603e-09 5.0317311943752296e-06 -1.3217340910810971e-06 -9.838255591718376e-09 3.5392590666907114e-06 2.4620471351199482e-06 8.476644379944262e-05 1.0000410192933455 0.9998684123078782 1.0012890425790482 8.382679611249982e-05 -1.4399408953401678e-05 -3.1939057124802105e-06 5.4108934756650804e-05 -3.952613302571767e-05 -9.674846820255105e-09 4.1190144364600464e-05 2.8818912948672217e-05 0.0013038061785171575 0.999976706502009 0.9998176195172463 1.0017611941173459 7.250970768454828e-05 -8.171270948937217e-05 -3.430319370344857e-05 9.090323897053312e-06 -5.7148086426390176e-05 -9.904110930318568e-09 2.403980682873016e-05 3.603562512510206e-05 0.001828278382301318 1.0000000377270375 0.9998418150650489 1.0000008929973259 5.373802240834319e-08 1.5572658937491747e-10 1.5940139813913409e-10 5.3733236441131865e-08 -9.849828993504403e-09 -9.834566190075036e-09 3.77535274331597e-08 3.753882115785244e-08 8.946962428610294e-07 1.0000267443072999 0.9998599640160045 1.0006830044298272 4.274631577121866e-05 -2.2838010551899698e-06 -4.263938265140652e-07 3.659297402479179e-05 -1.4447409513977849e-05 -9.794534484863685e-09 2.6758372001330056e-05 1.854758380791316e-05 0.0006840881734471646 1.0000003649166023 0.9998420409218508 1.000008688586234 5.217129525323583e-07 -1.116299282826236e-10 1.0495690861072049e-10 5.209076544294112e-07 -1.2733855642862342e-07 -9.83501805751331e-09 3.6492001976991714e-07 2.5548415819130187e-07 8.688744936788362e-06
2.192 1.0000035383500727 0.9998442279934654 1.000084752471096 5.10941401569428e-06 -2.5737749865892736e-08 -4.570500855019373e-09 5.030725917799966e-06 -1.3218783449310533e-06 -1.003795322434951e-08 3.5383701681045904e-06 2.4610365033578348e-06 8.475382398480243e-05 1.0000406573794405 0.9998681386016797 1.0012849365175267 8.335901361208653e-05 -1.449610889292549e-05 -3.3730870545519824e-06 5.3788704694330396e-05 -3.948707974346762e-05 -9.879543106054825e-09 4.0828413592564096e-05 2.8575529796939365e-05 0.0012995759048540511 0.9999757424111008 0.9998169084943492 1.0017570455933915 7.107460285214482e-05 -8.166319890027554e-05 -3.596897496669329e-05 8.215157147001e-06 -5.6452110056317095e-05 -1.0105587702409543e-08 2.4962295229817182e-05 3.662769004598189e-05 0.0018213372703200926 1.000000037726961 0.999841815064904 1.0000008929962039 5.3737555506032996e-08 1.5557404142784597e-10 1.5972694797065196e-10 5.373407776409542e-08 -9.84985355930043e-09 -1.0034199210115929e-08 3.7756441442786714e-08 3.7581441109191576e-08 8.945909835904287e-07 1.0000266731584684 0.999859907662289 1.0006820599824453 4.266097382553771e-05 -2.3039865218537525e-06 -4.511111375203031e-07 3.651905070388797e-05 -1.4451257197201839e-05 -9.995135291542386e-09 2.6687214502416948e-05 1.8494433410545008e-05 0.0006831407695931067 1.0000003649075049 0.9998420408702399 1.0000086884563464 5.217021701584412e-07 -1.1436122416165486e-10 1.0273050754890341e-10 5.208981966219579e-07 -1.2734219239494434e-07 -1.0034656906178007e-08 3.6491120102463327e-07 2.554442530409375e-07 8.688598542012249e-06
2.202 1.0000035374613339 0.9998442268563199 1.0000847398615238 5.108392883057364e-06 -2.5991649093860207e-08 -4.82797360863391e-09 5.029720526522808e-06 -1.3220224799989662e-06 -1.0241493381273316e-08 3.537481441600294e-06 2.4600262751101345e-06 8.474120535598194e-05 1.0000402974875509 0.9998678663669837 1.0012808452517385 8.2893844480402e-05 -1.4592021654575778e-05 -3.5515478259024174e-06 5.3469263231504945e-05 -3.944744036170103e-05 -1.0088053200337157e-08 4.0468731363921166e-05 2.833407100243993e-05 0.001295362119583281 0.9999747975977032 0.9998162115808983 1.0017526692995837 6.966793571619131e-05 -8.160685702656834e-05 -3.759710137954866e-05 7.3247171108598765e-06 -5.57504072633213e-05 -1.0310792526268626e-08 2.587211695655541e-05 3.7215843143599537e-05 0.0018143397781588487 1.000000037726878 0.9998418150648305 1.000000892995015 5.373725419950376e-08 1.5556924161140195e-10 1.5993974199471743e-10 5.373465452090864e-08 -9.849872056124762e-09 -1.02376740302521e-08 3.7762645943862195e-08 3.7626461093548754e-08 8.944167284565361e-07 1.0000266021509439 0.9998598514123163 1.0006811170549452 4.257580280254334e-05 -2.3241191856648268e-06 -4.7583774648313254e-07 3.644522532646176e-05 -1.4455051852068954e-05 -1.0199587764196782e-08 2.6616198747075845e-05 1.8441401205374673e-05 0.0006821949031540694 1.0000003648984 0.9998420408187367 1.0000086883263999 5.216915534537852e-07 -1.1694461607225954e-10 1.0037961230467849e-10 5.208884744633286e-07 -1.2734581849490918e-07 -1.0238137609898342e-08 3.649026986903121e-07 2.554047773542323e-07 8.688444514486367e-06
2.212 1.0000035365727582 0.9998442257197265 1.0000847272542672 5.107372068855173e-06 -2.624537334412698e-08 -5.086215840678136e-09 5.0287149440232864e-06 -1.322166490276641e-06 -1.044894491309336e-08 3.536592909867329e-06 2.459016462586842e-06 8.472858896784148e-05 1.0000399396011224 0.9998675955920766 1.0012767683961177 8.243127419041562e-05 -1.4687152014635531e-05 -3.729124701233108e-06 5.3150610406627876e-05 -3.940721847653302e-05 -1.0300444261940425e-08 4.011108171509084e-05 2.8094528729173104e-05 0.0012911644751445828 0.9999738714067871 0.9998155283088744 1.0017480624066608 6.82891441943661e-05 -8.154385816795854e-05 -3.9186238915657305e-05 6.420065644167836e-06 -5.5043148923482116e-05 -1.0519802954089794e-08 2.6769313366996825e-05 3.779967701873068e-05 0.0018072760981725309 1.0000000377267901 0.9998418150648314 1.0000008929937831 5.373706248499562e-08 1.5567591241977016e-10 1.598567527380352e-10 5.3734890539175384e-08 -9.849884310521655e-09 -1.0445058127200536e-08 3.7770426025432346e-08 3.767283825706699e-08 8.94213530907192e-07 1.0000265312845051 0.9998597952659127 1.000680175621579 4.2490802320789404e-05 -2.3441991941283045e-06 -5.005523169027945e-07 3.637149762333152e-05 -1.445879351152003e-05 -1.0407959749644944e-08 2.6545324533691876e-05 1.8388486883848943e-05 0.0006812505508218189 1.0000003648892901 0.9998420407673445 1.0000086881964156 5.216810466515996e-07 -1.194164170005057e-10 9.772427988201332e-11 5.208784122445639e-07 -1.273494344706353e-07 -1.0445527954895265e-08 3.648943681328178e-07 2.5536560424983494e-07 8.688287678137934e-06
2.222 1.0000035356843533 0.9998442245836893 1.0000847146492207 5.106351548121934e-06 -2.6498989167426846e-08 -5.345158571765262e-09 5.0277091859250285e-06 -1.3223103699958832e-06 -1.0660375402702946e-08 3.5357045802862734e-06 2.4580070539292346e-06 8.471597584076576e-05 1.000039583702509 0.9998673262644633 1.0012727055974906 8.19712882942512e-05 -1.4781504751571922e-05 -3.905699965002055e-06 5.283274712386817e-05 -3.9366417907537144e-05 -1.0516785957506505e-08 3.975544771658144e-05 2.7856895449082412e-05 0.001286982646501703 0.9999729631877469 0.9998148582133501 1.001743222674527 6.693767694780867e-05 -8.147437301114023e-05 -4.073565143860957e-05 5.502263884854087e-06 -5.433051581633311e-05 -1.0732697457018887e-08 2.7654019704998544e-05 3.837887346547419e-05 0.0018001369492298908 1.0000000377267015 0.9998418150649114 1.000000892992506 5.3736955572455414e-08 1.5582725380459194e-10 1.5937627058806258e-10 5.373480239775152e-08 -9.849891085534589e-09 -1.0656420480715567e-08 3.77777530474887e-08 3.771940350475482e-08 8.940270433481017e-07 1.0000264605587756 0.9998597392227947 1.0006792356603773 4.240597202626781e-05 -2.36422672478302e-06 -5.25239181355512e-07 3.629786745436208e-05 -1.4462482222924201e-05 -1.0620318892458661e-08 2.647459149867282e-05 1.8335690069786808e-05 0.0006803076925204568 1.0000003648801805 0.999842040716067 1.00000868806639 5.216706249085199e-07 -1.2184356071759513e-10 9.466530244422531e-11 5.208680257852807e-07 -1.2735304013056799e-07 -1.065689630730109e-08 3.648860229559441e-07 2.5532656854689205e-07 8.688133316367974e-06
2.232 1.0000035347961265 0.99984422344821 1.0000847020462762 5.1053313687043955e-06 -2.6752559215173232e-08 -5.604610310539989e-09 5.026703327178198e-06 -1.3224541146142607e-06 -1.0875855502345793e-08 3.5348164319202014e-06 2.4569980098506703e-06 8.470336633765947e-05 1.0000392297733227 0.9998670583711141 1.0012686565270048 8.151387246354105e-05 -1.487508461302047e-05 -4.081191387190965e-06 5.2515674890974684e-05 -3.932504263577239e-05 -1.0737147628807597e-08 3.9401811764010216e-05 2.762116393733257e-05 0.0012828163247768057 0.9999720722987551 0.9998142008356161 1.0017381483414056 6.561299322388977e-05 -8.139856866968995e-05 -4.224506302253216e-05 4.572361774826265e-06 -5.361269563329972e-05 -1.0949555248346228e-08 2.852644186377163e-05 3.895318702201693e-05 0.0017929135517014117 1.000000037726617 0.9998418150650752 1.0000008929911492 5.373698093188839e-08 1.559607315847869e-10 1.5856541540228233e-10 5.3734465732216377e-08 -9.849893264816901e-09 -1.0871830897821554e-08 3.7782741916467615e-08 3.776507292126421e-08 8.938977479784336e-07 1.000026389973266 0.9998596832825958 1.0006782971521173 4.2321311633863744e-05 -2.384201950089853e-06 -5.498870089652077e-07 3.6224334764792436e-05 -1.4466118047210426e-05 -1.0836736237206731e-08 2.6403999140536946e-05 1.8283010329124476e-05 0.0006793663099926108 1.0000003648710747 0.999842040664909 1.0000086879362882 5.216603364842119e-07 -1.242886506109691e-10 9.127207323621449e-11 5.208573907055642e-07 -1.2735663539114866e-07 -1.0872313470315683e-08 3.6487746561739473e-07 2.552874917319955e-07 8.687985607242812e-06
2.242 1.0000035339080806 0.9998442223132888 1.000084689445334 5.104311623195813e-06 -2.7006117443968512e-08 -5.864261808190652e-09 5.025697463924489e-06 -1.3225977197297368e-06 -1.1095456906253637e-08 3.533928426357754e-06 2.455989283188469e-06 8.469076007315069e-05 1.0000388777946994 0.999866791898657 1.0012646208739178 8.105901246315168e-05 -1.496789629287991e-05 -4.25554360692039e-06 5.219939560652694e-05 -3.928309675820726e-05 -1.0961601248882008e-08 3.9050155824782636e-05 2.7387327295204923e-05 0.0012786652128379285 0.9999711981099615 0.9998135557254695 1.0017328380368697 6.431456264200086e-05 -8.131660873322457e-05 -4.3714540734896375e-05 3.631390323298515e-06 -5.288988063678067e-05 -1.1170456844638499e-08 2.9386837881723662e-05 3.9522431589435094e-05 0.0017855976062367248 1.0000000377265388 0.9998418150653263 1.0000008929896647 5.373723167031406e-08 1.560418826856823e-10 1.5764606598703682e-10 5.373397663510672e-08 -9.849891174496252e-09 -1.1091361043963853e-08 3.778407136200489e-08 3.7809038325277483e-08 8.938519631783981e-07 1.0000263195274048 0.9998596274448917 1.0006773600795462 4.2236820900269615e-05 -2.4041250145541437e-06 -5.744877433964987e-07 3.615089954107266e-05 -1.4469701054560957e-05 -1.1057282767027929e-08 2.633354686009567e-05 1.823044720223334e-05 0.0006784263861387835 1.000000364861976 0.9998420406138733 1.00000868780606 5.216502734468692e-07 -1.2678590140445264e-10 8.776799441225682e-11 5.208466032628386e-07 -1.2736022075767754e-07 -1.109184997440271e-08 3.648685363428873e-07 2.552482245973642e-07 8.687846706028954e-06
2.252 1.000003533020216 0.999844221178923 1.0000846768463147 5.103292376157924e-06 -2.7259665489007747e-08 -6.123781182970016e-09 5.024691696139992e-06 -1.322741181032536e-06 -1.1319251703926611e-08 3.533040532823775e-06 2.4549808457213172e-06 8.467815632720989e-05 1.0000385277474977 0.9998665268335191 1.0012605983409493 8.060669407912918e-05 -1.505994442731935e-05 -4.428721120299063e-06 5.188391141311053e-05 -3.9240584448342584e-05 -1.1190219685025402e-08 3.870046164069716e-05 2.7155378973358822e-05 0.0012745290224501127 0.9999703400057229 0.9998129224428223 1.0017272907150405 6.304186494573947e-05 -8.122865333511035e-05 -4.514439887834744e-05 2.680356164037614e-06 -5.216226587145589e-05 -1.139548316137619e-08 3.023550325872259e-05 4.008646961621273e-05 0.0017781812760731416 1.0000000377264668 0.9998418150656647 1.000000892988011 5.373777298742808e-08 1.5606956949891061e-10 1.5688967195334213e-10 5.373343542751282e-08 -9.849885400160915e-09 -1.131508356694533e-08 3.7781300643944876e-08 3.785094327696141e-08 8.938959158465973e-07 1.0000262492205638 0.9998595717092165 1.0006764244268087 4.215249954905314e-05 -2.423996030183484e-06 -5.99035815192853e-07 3.607756178770529e-05 -1.4473231323472015e-05 -1.1282030362444443e-08 2.6263234007952863e-05 1.8178000239155593e-05 0.0006774879049922252 1.0000003648528826 0.99984204056296 1.000008687675665 5.216405007960708e-07 -1.2933642194160997e-10 8.442623351002352e-11 5.208357636676905e-07 -1.2736379622190204e-07 -1.131557888609177e-08 3.648591654259081e-07 2.552086947606131e-07 8.687716572110727e-06
2.262 1.0000035321325271 0.9998442200451072 1.000084664249175 5.102273604672706e-06 -2.751318600774658e-08 -6.382932764206348e-09 5.023686134766329e-06 -1.3228844957792956e-06 -1.1547314049108358e-08 3.5321527477120426e-06 2.4539727025866347e-06 8.466555457051645e-05 1.0000381796124462 0.9998662631620329 1.001256588640893 8.015690306402106e-05 -1.515123360871104e-05 -4.600702754209326e-06 5.156922460903901e-05 -3.9197509931861796e-05 -1.1423077240171329e-08 3.835271087415959e-05 2.692531276614013e-05 0.0012704074722886675 0.9999694973860781 0.9998123005587526 1.001721505604113 6.17943897795993e-05 -8.113485923199804e-05 -4.6535123617965935e-05 1.7202379405079496e-06 -5.1430047829975034e-05 -1.1624716092679713e-08 3.107275935367473e-05 4.064520335638174e-05 0.0017706571719982927 1.0000000377263958 0.9998418150660894 1.0000008929861721 5.373858189779647e-08 1.5606118871139605e-10 1.564932135558532e-10 5.3732952998350864e-08 -9.849876511103627e-09 -1.1543072492063651e-08 3.777500193663858e-08 3.789100338155791e-08 8.940140879576054e-07 1.000026179052075 0.9998595160750761 1.0006754901790265 4.206834721504005e-05 -2.4438150906039316e-06 -6.235275542753804e-07 3.600432153070697e-05 -1.4476708939897086e-05 -1.151105387367136e-08 2.6193059920643854e-05 1.8125669016494368e-05 0.0006765508518591556 1.000000364843791 0.9998420405121676 1.0000086875450866 5.216309957430133e-07 -1.319231653988682e-10 8.144403203205099e-11 5.208249825743351e-07 -1.273673617618114e-07 -1.1543574294042102e-08 3.648494030897205e-07 2.551689363258123e-07 8.687593297521646e-06
2.272 1.0000035312450082 0.9998442189118332 1.000084651653895 5.101255200883774e-06 -2.7766661783891883e-08 -6.6416437661801025e-09 5.022680906358026e-06 -1.3230276607068209e-06 -1.1779719132840862e-08 3.531265095361403e-06 2.4529648854960814e-06 8.465295470570329e-05 1.0000378333702469 0.9998660008705098 1.001252591494187 7.970962514166488e-05 -1.5241768405357437e-05 -4.771477407138308e-06 5.1255337587340274e-05 -3.915387746507919e-05 -1.1660249319570627e-08 3.8006885195965825e-05 2.6697122772207292e-05 0.001266300286244225 0.999968669667626 0.9998116896561443 1.0017154821686574 6.0571636530974326e-05 -8.103537988745862e-05 -4.7887315655969866e-05 7.519840744283447e-07 -5.0693423475316687e-05 -1.1858239847048527e-08 3.1898944259033715e-05 4.1198567782838365e-05 0.0017630183390971485 1.0000000377263194 0.9998418150665971 1.0000008929841484 5.373955092680742e-08 1.5603360622931486e-10 1.565048542570748e-10 5.373265527165076e-08 -9.849864927575661e-09 -1.1775402203066e-08 3.776664238063975e-08 3.7930007973858994e-08 8.941726823799516e-07 1.0000261090212463 0.9998594605419598 1.0006745573219837 4.198436344501122e-05 -2.463582290156111e-06 -6.479607105449564e-07 3.593117881964802e-05 -1.448013399590666e-05 -1.1744428008642793e-08 2.6123023933570434e-05 1.80734531286034e-05 0.0006756152132019408 1.000000364834694 0.9998420404614922 1.000008687414326 5.216216511102334e-07 -1.3452883413676334e-10 7.88698145089584e-11 5.208143865773318e-07 -1.2737091818857934e-07 -1.1775911214322942e-08 3.648394092370517e-07 2.5512908478307735e-07 8.68747365561561e-06
2.282 1.0000035303576535 0.9998442177790957 1.0000846390604567 5.10023702839452e-06 -2.8020088962920657e-08 -6.899986276555753e-09 5.021676131388357e-06 -1.3231706730884841e-06 -1.2016543666731695e-08 3.5303776130394892e-06 2.4519574337509117e-06 8.464035690273507e-05 1.0000374890016468 0.9998657399452917 1.0012486066272248 7.92648460665752e-05 -1.533155337213422e-05 -4.941040827501118e-06 5.094225276630619e-05 -3.910969132152067e-05 -1.1901813533041393e-08 3.7662966329585096e-05 2.6470803346080548e-05 0.0012622071918398194 0.999967856283976 0.9998110893300071 1.0017092200815854 5.937311422617408e-05 -8.093036554548479e-05 -4.9201648026976554e-05 -2.234884696106422e-07 -4.995258953728974e-05 -1.2096138617916198e-08 3.2714405653038794e-05 4.1746524824220734e-05 0.0017552582447437559 1.0000000377262315 0.9998418150671855 1.0000008929819397 5.3740543924097316e-08 1.5599143918655917e-10 1.56837602031971e-10 5.373266287721827e-08 -9.849851991787292e-09 -1.2012150609833904e-08 3.775821246969647e-08 3.796916230319221e-08 8.943279448131894e-07 1.0000260391273734 0.9998594051093459 1.0006736258418945 4.1900547757214446e-05 -2.4832977354823636e-06 -6.723340298223025e-07 3.585813370280155e-05 -1.4483506588200381e-05 -1.1982229105761511e-08 2.6053125376248123e-05 1.8021352167717635e-05 0.0006746809761579241 1.0000003648255862 0.9998420404109316 1.0000086872833815 5.216123308699214e-07 -1.3714916285687656e-10 7.66170237576897e-11 5.208040960176772e-07 -1.2737446570943213e-07 -1.201266635730972e-08 3.64829404678436e-07 2.550893395061081e-07 8.68735373197893e-06
2.292 1.0000035294704566 0.9998442166468878 1.0000846264688248 5.099218987557588e-06 -2.8273475186804875e-08 -7.15810017454096e-09 5.020671877515862e-06 -1.3233135310581841e-06 -1.225786563542154e-08 3.529490332102769e-06 2.4509503772739866e-06 8.462776122035302e-05 1.0000371464874867 0.9998654803727867 1.0012446337712055 7.882255168888694e-05 -1.5420593049431996e-05 -5.109393241484485e-06 5.062997251082093e-05 -3.906495578106377e-05 -1.2147848572700446e-08 3.732093607520404e-05 2.6246349069374435e-05 0.001258127918926362 0.9999670566858837 0.9998104991875779 1.0017027192032202 5.819834143663144e-05 -8.081996328991402e-05 -5.047883600918631e-05 -1.2052947135339635e-06 -4.920774200942372e-05 -1.2338497920622843e-08 3.351949522383972e-05 4.2289058668813454e-05 0.0017473707675931109 1.000000037726128 0.9998418150678527 1.0000008929795245 5.3741461283433353e-08 1.5592658452691867e-10 1.5734335232108462e-10 5.37330421075698e-08 -9.849838143905884e-09 -1.2253395423098311e-08 3.7751693921447224e-08 3.800978530980712e-08 8.94437412304267e-07 1.0000259693697446 0.9998593497767094 1.000672695725242 4.181689970326437e-05 -2.5029615454021485e-06 -6.966468856957722e-07 3.578518617792615e-05 -1.4486826817860607e-05 -1.2224536123573752e-08 2.5983363563357545e-05 1.796936571096077e-05 0.0006737481279200766 1.0000003648164628 0.999842040360483 1.0000086871522325 5.21602935695526e-07 -1.3979182476162682e-10 7.45373481429556e-11 5.20794177011204e-07 -1.2737800496122954e-07 -1.2253918278444888e-08 3.6481960409151773e-07 2.5504990767295775e-07 8.687229632648263e-06
2.302 1.0000035285834146 0.9998442155152046 1.000084613878943 5.0982010391669974e-06 -2.8526829551677525e-08 -7.41611244850619e-09 5.019668111730576e-06 -1.3234562330974383e-06 -1.2503765551664679e-08 3.528603265199194e-06 2.4499437289613064e-06 8.461516733747362e-05 1.0000368058087312 0.9998652221394887 1.00124067266139 7.83827279805752e-05 -1.5508891951351287e-05 -5.27653768265047e-06 5.031849906495389e-05 -3.901967512364258e-05 -1.239843387116828e-08 3.698077632961171e-05 2.6023754751159247e-05 0.0012540621989011007 0.9999662703411692 0.9998099188482675 1.0016959795654639 5.704684614339502e-05 -8.07043170944147e-05 -5.1719616361351956e-05 -2.192581690167218e-06 -4.845907579445977e-05 -1.2585404601929015e-08 3.4314564337656606e-05 4.282617192257887e-05 0.0017393501873828137 1.0000000377260054 0.9998418150685985 1.000000892976861 5.374226402605562e-08 1.5583041762327219e-10 1.5788972255741245e-10 5.373376022906525e-08 -9.849824234989749e-09 -1.2499215731091389e-08 3.774853502368006e-08 3.8052945014509736e-08 8.944707571689453e-07 1.0000258997476479 0.9998592945435234 1.0006717669586875 4.173341889447792e-05 -2.52257383837263e-06 -7.208989978563278e-07 3.57123361444547e-05 -1.44900947890537e-05 -1.2471428549233824e-08 2.5913737791219294e-05 1.791749332125047e-05 0.0006728166553212311 1.0000003648073204 0.9998420403101457 1.0000086870208371 5.215934262369133e-07 -1.4246609883299418e-10 7.249846667439331e-11 5.207845969232016e-07 -1.2738153636243948e-07 -1.2499746368865112e-08 3.6481015527974055e-07 2.5501094837721993e-07 8.687098251143488e-06
2.312 1.000003527696526 0.9998442143840435 1.0000846012907578 5.09718318226372e-06 -2.87801493033617e-08 -7.674098780796699e-09 5.01866469631634e-06 -1.3235987773746753e-06 -1.2754323491902352e-08 3.5277164029474226e-06 2.4489374863615134e-06 8.46025746172483e-05 1.0000364669464865 0.9998649652319923 1.0012367230366406 7.794536101416615e-05 -1.559645455228287e-05 -5.4424788830298085e-06 5.000783452991596e-05 -3.897385362346595e-05 -1.265365212713902e-08 3.664246910606954e-05 2.580301544487952e-05 0.001250009764528838 0.9999654967344963 0.9998093479434987 1.001689001359515 5.591816556586553e-05 -8.058356786993127e-05 -5.292473347389984e-05 -3.184528098237086e-06 -4.770678444848653e-05 -1.2836947342752541e-08 3.5099960686124656e-05 4.335788243764732e-05 0.0017311911752193863 1.0000000377258629 0.9998418150694229 1.0000008929739077 5.374295187917555e-08 1.5570564236928336e-10 1.5839812984276026e-10 5.37346781529518e-08 -9.849811051538408e-09 -1.2749693591266273e-08 3.7749299933494665e-08 3.809916197513615e-08 8.944169675460777e-07 1.0000258302603706 0.9998592394092625 1.000670839529032 4.165010497785259e-05 -2.5421347210087827e-06 -7.45090258106827e-07 3.563958339643459e-05 -1.4493310608991139e-05 -1.2722987154658968e-08 2.5844247341393408e-05 1.7865734557542704e-05 0.000671886544831806 1.0000003647981581 0.9998420402599201 1.0000086868891531 5.215838016665706e-07 -1.451687203889382e-10 7.042197439095242e-11 5.207752170046806e-07 -1.273850601486149e-07 -1.2750231790001636e-08 3.648011030543859e-07 2.5497253315329644e-07 8.686957995554034e-06
2.322 1.0000035268097907 0.9998442132534009 1.0000845887042442 5.096165412538389e-06 -2.9033412657392893e-08 -7.932091639028672e-09 5.017661429767112e-06 -1.323741162866185e-06 -1.3009622866842425e-08 3.5268297206949364e-06 2.4479316386747546e-06 8.458998249700152e-05 1.0000361298820124 0.9998647096370019 1.0012327846391442 7.751043692460706e-05 -1.5683285282210993e-05 -5.607222584049276e-06 4.9697980898678467e-05 -3.892749554602655e-05 -1.2913586111717802e-08 3.630599655360074e-05 2.5584126463773604e-05 0.0012459703501973868 0.9999647353670559 0.9998087861164887 1.0016817849260098 5.481184597610554e-05 -8.045785352181169e-05 -5.409493044748619e-05 -4.180343691760956e-06 -4.695105999971935e-05 -1.3093215569456112e-08 3.5876025697809996e-05 4.388422065442937e-05 0.0017228887838999988 1.0000000377257006 0.9998418150703292 1.0000008929706525 5.374352055829261e-08 1.555737577045685e-10 1.588347652477994e-10 5.3735594522197104e-08 -9.8497988152499e-09 -1.3004911470768337e-08 3.775357825050143e-08 3.814830219160027e-08 8.942861905397774e-07 1.0000257609072043 0.9998591843734019 1.0006699134232087 4.15669575956437e-05 -2.561644280252969e-06 -7.692206518316177e-07 3.5566927663699666e-05 -1.449647438722588e-05 -1.2979295036472597e-08 2.5774891490767557e-05 1.781408898539849e-05 0.0006709577829312598 1.0000003647889768 0.9998420402098085 1.0000086867571696 5.215740580975668e-07 -1.4787828397569374e-10 6.82739894812859e-11 5.207658359919916e-07 -1.2738857762936062e-07 -1.3005456817098521e-08 3.647923871099347e-07 2.549346374321359e-07 8.686809313201568e-06
2.332 1.0000035259232116 0.9998442121232773 1.0000845761194266 5.0951476995871125e-06 -2.928658509363536e-08 -8.19010947004876e-09 5.016658118430411e-06 -1.3238833884257103e-06 -1.3269747746092009e-08 3.5259431928085963e-06 2.44692617506664e-06 8.457739095306808e-05 1.0000357945967289 0.9998644553413328 1.0012288572142392 7.707794189111043e-05 -1.57693885307588e-05 -5.770775122022748e-06 4.938894011829691e-05 -3.888060514574605e-05 -1.3178321499283095e-08 3.597134097360604e-05 2.536708338154455e-05 0.0012419436922547287 0.9999639857562013 0.9998082330219827 1.0016743307467757 5.3727442539380204e-05 -8.03273090144033e-05 -5.5230943548579964e-05 -5.179268516841243e-06 -4.6192092811913185e-05 -1.3354300556978566e-08 3.66430925479677e-05 4.44052273333688e-05 0.0017144384377994282 1.0000000377255223 0.9998418150713206 1.0000008929671302 5.3743939881213895e-08 1.5546945670311746e-10 1.591794383802459e-10 5.373631541253958e-08 -9.84978852438891e-09 -1.3264953442346421e-08 3.776014237667837e-08 3.8199701941934504e-08 8.941064341401668e-07 1.0000256916874433 0.9998591294354209 1.0006689886282827 4.1483976365253765e-05 -2.581102589318502e-06 -7.932902332134623e-07 3.549436868100884e-05 -1.4499586235521632e-05 -1.324043683723485e-08 2.5705669524634358e-05 1.776255618221665e-05 0.0006700303565700983 1.0000003647797786 0.9998420401598141 1.0000086866249207 5.215641656690188e-07 -1.5056039249162333e-10 6.603467918264164e-11 5.207562598035967e-07 -1.273920886287655e-07 -1.3265506452705792e-08 3.647838694675846e-07 2.5489716439623817e-07 8.686654804696098e-06
2.342 1.0000035250367914 0.9998442109936735 1.0000845635363755 5.094129998937963e-06 -2.953963226388664e-08 -8.448176717732245e-09 5.01565462657327e-06 -1.3240254534735203e-06 -1.3534783648026183e-08 3.525056807497735e-06 2.445921091702623e-06 8.456480070837127e-05 1.0000354610722173 0.9998642023319173 1.0012249405102878 7.664786215465146e-05 -1.585476866297094e-05 -5.933143171499374e-06 4.9080714140055574e-05 -3.883318666432276e-05 -1.3447944423914815e-08 3.5638484830226733e-05 2.5151882019781458e-05 0.0012379295290898549 0.9999632474350476 0.9998076883259748 1.0016666394376526 5.266451918742257e-05 -8.019206644729567e-05 -5.6333498885889655e-05 -6.180572089605213e-06 -4.5430071481490707e-05 -1.3620294496342662e-08 3.7401484645276496e-05 4.4920951595172794e-05 0.0017058359220092263 1.000000037725331 0.9998418150724027 1.000000892963425 5.374416624374682e-08 1.5542684853940286e-10 1.594084513101462e-10 5.373670564833187e-08 -9.849781548278554e-09 -1.3529904986445501e-08 3.776727859869599e-08 3.82524512159222e-08 8.939165132762057e-07 1.0000256226003847 0.9998590745948002 1.0006680651314352 4.140116089090285e-05 -2.600509721861434e-06 -8.172991079127632e-07 3.542190623964206e-05 -1.4502646266546955e-05 -1.3506497922399376e-08 2.563658074818925e-05 1.771113573630187e-05 0.0006691042533847423 1.0000003647705689 0.9998420401099418 1.000008686492491 5.215540804400174e-07 -1.5318085226414305e-10 6.367988507723128e-11 5.207463532295358e-07 -1.2739559467544829e-07 -1.3530465944945587e-08 3.6477537921791345e-07 2.548599896563887e-07 8.686498755398512e-06
2.352 1.0000035241505363 0.9998442098645903 1.0000845509551937 5.093112282800625e-06 -2.9792537113351268e-08 -8.706312392610896e-09 5.0146508865253785e-06 -1.3241673579142766e-06 -1.3804818376048713e-08 3.524170571726133e-06 2.444916390917988e-06 8.455221297336712e-05 1.0000351292902232 0.9998639505958032 1.0012210342785823 7.622018404893516e-05 -1.5939430035570465e-05 -6.0943335697253215e-06 4.877330492647657e-05 -3.8785244330742205e-05 -1.3722544100903822e-08 3.530741074818675e-05 2.493851842828268e-05 0.001233927600810629 0.9999625199520606 0.9998071517054125 1.0016587117420286 5.162264850750299e-05 -8.005225513004471e-05 -5.740331050966493e-05 -7.1835525809204034e-06 -4.466518275545685e-05 -1.3891292191041107e-08 3.8151514512154e-05 4.543144923110262e-05 0.001697077370678084 1.0000000377251337 0.9998418150735806 1.0000008929596504 5.3744172737570386e-08 1.5546331758695562e-10 1.595026595080094e-10 5.3736697245527177e-08 -9.849778208831597e-09 -1.3799853819683323e-08 3.777319321029317e-08 3.83056776597861e-08 8.9375703989229e-07 1.0000255536453315 0.9998590198510243 1.0006671429199419 4.131851079406949e-05 -2.6198657681190785e-06 -8.41247403503997e-07 3.5349540195270754e-05 -1.4505654595382742e-05 -1.3777566697712907e-08 2.556762448683923e-05 1.7659827239003635e-05 0.0006681794614703358 1.0000003647613527 0.9998420400601966 1.000008686359994 5.215437743443814e-07 -1.5572208644077506e-10 6.119046433560236e-11 5.207360483782113e-07 -1.2739909564232228e-07 -1.3800422909076319e-08 3.647667547911533e-07 2.548229993199876e-07 8.686346062376222e-06
2.362 1.000003523264451 0.9998442087360301 1.0000845383759942 5.092094560560467e-06 -3.0045310207274516e-08 -8.964510329960793e-09 5.013646872034222e-06 -1.3243091007854769e-06 -1.407994115868309e-08 3.523284501303188e-06 2.4439120723184634e-06 8.453962883568303e-05 1.0000347992326537 0.9998637001201527 1.0012171382732693 7.579489402165289e-05 -1.6023377009283552e-05 -6.254353198342139e-06 4.846671442776793e-05 -3.873678235960496e-05 -1.4002210121232276e-08 3.497810149793358e-05 2.472698886939348e-05 0.0012299376486914226 0.9999618028706418 0.999806622847898 1.0016505485248755 5.060141161482866e-05 -7.990800165140287e-05 -5.844107940448298e-05 -8.18753601730336e-06 -4.3897611465553744e-05 -1.416738847440058e-08 3.8893482991808076e-05 4.593678126658365e-05 0.0016881592547962822 1.000000037724936 0.9998418150748616 1.000000892955931 5.374396803751246e-08 1.55567790296734e-10 1.594691732202754e-10 5.373626505147894e-08 -9.849779576675308e-09 -1.40748892310717e-08 3.777640442162268e-08 3.8358703108985295e-08 8.936612933010437e-07 1.0000254848215875 0.9998589652035791 1.000666221981147 4.123602573543612e-05 -2.6391708464469822e-06 -8.651352356765244e-07 3.527727044405246e-05 -1.4508611338833608e-05 -1.4053732476189286e-08 2.549880007278486e-05 1.7608630272873634e-05 0.0006672559688384818 1.000000364752136 0.9998420400105846 1.0000086862275541 5.215332573228107e-07 -1.581949561967173e-10 5.857345508547143e-11 5.207253196308936e-07 -1.2740259272797587e-07 -1.4075466854327818e-08 3.6475787202358087e-07 2.547861030090187e-07 8.686200830083225e-06
2.372 1.000003522378542 0.9998442076079949 1.0000845257988868 5.091076874348451e-06 -3.029799111231857e-08 -9.222732402908544e-09 5.012642578040786e-06 -1.3244506820797336e-06 -1.4360242973735673e-08 3.5223986026048494e-06 2.4429081215948544e-06 8.452704868347462e-05 1.0000344708815776 0.9998634508922429 1.0012132522512927 7.537197863178038e-05 -1.610661394911958e-05 -6.4132089210556e-06 4.816094456344856e-05 -3.868780495198739e-05 -1.4287034906325485e-08 3.465053997497221e-05 2.4517289817160338e-05 0.0012259594147646935 0.9999610957687116 0.9998061014513969 1.0016421507671498 4.960039799974072e-05 -7.975942993515313e-05 -5.944749304889113e-05 -9.191875482160092e-06 -4.312754047072205e-05 -1.4448681025764549e-08 3.962767871671148e-05 4.643701276268133e-05 0.0016790783698163593 1.0000000377247436 0.9998418150762508 1.0000008929523885 5.374359453590458e-08 1.5570088395023313e-10 1.5934632456862822e-10 5.373540499182664e-08 -9.849786679076908e-09 -1.4355102561179171e-08 3.7776057935591276e-08 3.841106979496062e-08 8.936476393052775e-07 1.0000254161284605 0.9998589106519535 1.000665302302448 4.115370540984537e-05 -2.65842510455276e-06 -8.889626953085558e-07 3.520509690268504e-05 -1.4511516614831874e-05 -1.4335086079657981e-08 2.543010682452469e-05 1.755754440301978e-05 0.000666333762938209 1.0000003647429254 0.9998420399611123 1.0000086860952928 5.215225717664973e-07 -1.6063951525436627e-10 5.5867113397132376e-11 5.207141632909393e-07 -1.2740608731919327e-07 -1.4355688079219687e-08 3.6474865705053407e-07 2.5474922770973884e-07 8.686065138958795e-06
2.382 1.0000035214928136 0.9998442064804862 1.0000845132239662 5.0900592769265506e-06 -3.055063838587329e-08 -9.480933875674995e-09 5.011638032526055e-06 -1.324592101521041e-06 -1.4645816271223733e-08 3.521512863558006e-06 2.4419045093923474e-06 8.451447206151216e-05 1.000034144219224 0.9998632028994662 1.0012093759723553 7.495142452586351e-05 -1.6189145214300332e-05 -6.570907575412565e-06 4.785599723683671e-05 -3.863831629471342e-05 -1.4577112334503505e-08 3.432470919055356e-05 2.4309417974873856e-05 0.0012219926418688526 0.9999603982383044 0.999805587223944 1.0016335195604693 4.8619205358257014e-05 -7.960666128373769e-05 -6.0423225325870715e-05 -1.0195950292211075e-05 -4.235515060763444e-05 -1.4735268674359379e-08 4.035437777037947e-05 4.693221182277011e-05 0.0016698318233984368 1.000000037724563 0.9998418150777556 1.0000008929491293 5.374310458807196e-08 1.5580419802677007e-10 1.5917937523166177e-10 5.373414546167946e-08 -9.849800584281388e-09 -1.4640585815502869e-08 3.777212241273411e-08 3.846253597797305e-08 8.937150986761818e-07 1.0000253475652603 0.9998588561956374 1.0006643838712825 4.107154952292211e-05 -2.6776287078671704e-06 -9.127298690333572e-07 3.513301952038701e-05 -1.4514370542577624e-05 -1.4621720955829926e-08 2.5361544036831494e-05 1.750656918034628e-05 0.0006654128306023551 1.000000364733726 0.9998420399117851 1.0000086859633173 5.215117708065559e-07 -1.631135932009798e-10 5.3116783897519946e-11 5.207026072892041e-07 -1.274095789865911e-07 -1.464117961013534e-08 3.647390965422873e-07 2.547123157096842e-07 8.685938499106004e-06
2.392 1.0000035206072706 0.9998442053535055 1.0000845006512986 5.089041808635663e-06 -3.0803307433174135e-08 -9.739100115217803e-09 5.010633332745983e-06 -1.324733359592996e-06 -1.4936756005243662e-08 3.520627264868229e-06 2.4409012061136398e-06 8.45018980616059e-05 1.0000338192279807 0.9998629561293257 1.0012055091988752 7.453321841597874e-05 -1.6270975137293987e-05 -6.727455991938023e-06 4.755187437482746e-05 -3.858832056066656e-05 -1.4872537400388793e-08 3.4000592283150984e-05 2.4103370306183903e-05 0.0012180370741328324 0.9999597098851679 0.9998050798833592 1.0016246561020026 4.76574394261598e-05 -7.944981441130821e-05 -6.13689366330304e-05 -1.1199165162803907e-05 -4.158062064671742e-05 -1.5027252119810124e-08 4.107384348721254e-05 4.742244875385366e-05 0.001660417023258845 1.000000037724398 0.9998418150793802 1.000000892946231 5.3742538730867684e-08 1.558222773485842e-10 1.5898279440758818e-10 5.373258422361159e-08 -9.849821188786394e-09 -1.4931434098516277e-08 3.776541714198097e-08 3.851311908716289e-08 8.938434590512519e-07 1.0000252791312982 0.9998588018341228 1.0006634666751137 4.098955776770725e-05 -2.6967818197970546e-06 -9.364368727724409e-07 3.506103831649652e-05 -1.451717324285364e-05 -1.4913731227011474e-08 2.5293110992586046e-05 1.745570415894449e-05 0.0006644931584711245 1.000000364724543 0.9998420398626078 1.0000086858317045 5.215008939717062e-07 -1.656731334090065e-10 5.033727324977238e-11 5.206907495286515e-07 -1.2741306908078157e-07 -1.493203593731137e-08 3.6472925044928464e-07 2.546753440506742e-07 8.68581821187062e-06
2.402 1.0000035197219164 0.9998442042270537 1.0000844880809012 5.088024490360137e-06 -3.1056030018122005e-08 -9.997260492164474e-09 5.0096286685575235e-06 -1.3248744561317059e-06 -1.5233158338444814e-08 3.519741804452718e-06 2.4398982030672536e-06 8.448932594893235e-05 1.000033495890392 0.9998627105694379 1.0012016516959426 7.411734707694269e-05 -1.6352108002593626e-05 -6.882860999840249e-06 4.724857795500628e-05 -3.85378219086849e-05 -1.5173408559124745e-08 3.3678172542406e-05 2.3899144060918037e-05 0.001214092457531186 0.9999590303283712 0.9998045791569685 1.001615561689542 4.671471383347605e-05 -7.928900547416861e-05 -6.228527407958005e-05 -1.2200949406614136e-05 -4.080412725045717e-05 -1.5324733383040664e-08 4.1786326361955835e-05 4.790779533810587e-05 0.001650831664820424 1.000000037724253 0.9998418150811305 1.000000892943723 5.3741917888489263e-08 1.5572316247957002e-10 1.5872765419534153e-10 5.373091146180852e-08 -9.849849877588273e-09 -1.5227743395009424e-08 3.775743625058994e-08 3.856314938411381e-08 8.939982806119371e-07 1.0000252108258882 0.9998587475669032 1.0006625507014115 4.0907729820140695e-05 -2.7158845792217217e-06 -9.600838625056067e-07 3.4989153405586384e-05 -1.4519924838765655e-05 -1.5211214014846203e-08 2.522480698872292e-05 1.7404948916706755e-05 0.0006635747335669762 1.0000003647153806 0.9998420398135853 1.0000086857004837 5.214899620308991e-07 -1.6834972773302062e-10 4.749916071364087e-11 5.206787804521882e-07 -1.2741655826987266e-07 -1.5228353683902183e-08 3.64719257470052e-07 2.5463835120156664e-07 8.685700404119027e-06
2.412 1.0000035188367513 0.9998442031011292 1.0000844755127285 5.0870073356962626e-06 -3.130879956465604e-08 -1.0255457412717404e-08 5.0086242984011654e-06 -1.3250153927893542e-06 -1.5535121171818167e-08 3.518856511886936e-06 2.438895521261667e-06 8.447675555010734e-05 1.0000331741891573 0.9998624662075276 1.0011978032312798 7.370379735843938e-05 -1.643254803141772e-05 -7.037129395017674e-06 4.694610998424052e-05 -3.848682448405888e-05 -1.5479824688821202e-08 3.335743342249788e-05 2.3696736776813192e-05 0.0012101585400692502 0.9999583591999248 0.99980408478133 1.0016062377167405 4.579064997433651e-05 -7.912434810773522e-05 -6.317287169869601e-05 -1.3200756199074735e-05 -4.0025844937524065e-05 -1.56278165953261e-08 4.249206406736925e-05 4.838832419059532e-05 0.0016410737183479706 1.0000000377241303 0.9998418150830096 1.0000008929415698 5.374125557083927e-08 1.5551356174122992e-10 1.5837132390796794e-10 5.372938583045152e-08 -9.84988768271968e-09 -1.552961145773549e-08 3.774998472229432e-08 3.8613224035320475e-08 8.941395764594469e-07 1.0000251426483433 0.9998586933934726 1.000661635937635 4.082606535171752e-05 -2.7349370864352893e-06 -9.83671005484749e-07 3.491736497289305e-05 -1.4522625453956284e-05 -1.5514267955317704e-08 2.515663135339007e-05 1.735430306210821e-05 0.0006626575435595177 1.0000003647062397 0.999842039764721 1.0000086855696206 5.214789886643277e-07 -1.7113638800716038e-10 4.455998552442121e-11 5.206669587564446e-07 -1.2742004814575068e-07 -1.5530230635824023e-08 3.6470931412749814e-07 2.546014391283424e-07 8.685581192053359e-06
2.422 1.0000035179517759 0.9998442019757309 1.0000844629466752 5.08599036665219e-06 -3.156157056414082e-08 -1.0513689226442091e-08 5.007620476880559e-06 -1.3251561692896573e-06 -1.584274514204299e-08 3.517971436394514e-06 2.437893198177668e-06 8.446418713358221e-05 1.0000328541071284 0.9998622230314309 1.0011939635752214 7.329255620162933e-05 -1.651229938319321e-05 -7.1902678882534255e-06 4.664447242666239e-05 -3.843533241655154e-05 -1.579188779427701e-08 3.303835852902993e-05 2.3496146257235947e-05 0.0012062350714461317 0.999957696144407 0.9998035965019684 1.0015966856685254 4.488487687590544e-05 -7.895595347667608e-05 -6.403235066361475e-05 -1.4198061918782137e-05 -3.9245946045552696e-05 -1.5936607836212882e-08 4.319128158070409e-05 4.886410820047895e-05 0.0016311414155514702 1.0000000377240288 0.9998418150850195 1.0000008929396786 5.374057429262406e-08 1.5523903712464056e-10 1.579149036807752e-10 5.372826165805884e-08 -9.849935401464138e-09 -1.583713869424501e-08 3.774471292948838e-08 3.866400566563299e-08 8.942317297385395e-07 1.000025074597978 0.999858639313325 1.0006607223712412 4.074456404397982e-05 -2.7539394033919026e-06 -1.007198423464923e-06 3.4845673202591176e-05 -1.4525275214007434e-05 -1.582299319853235e-08 2.5088583437104907e-05 1.730376622036924e-05 0.0006617415765064184 1.0000003646971205 0.9998420397160156 1.0000086854390213 5.214679967401146e-07 -1.7398810840978528e-10 4.1520893532952256e-11 5.206555382488061e-07 -1.274235388600397e-07 -1.5837766751674224e-08 3.64699620176209e-07 2.5456473422404693e-07 8.685457501972586e-06
2.432 1.0000035170669856 0.9998442008508538 1.0000844503826032 5.084973618186946e-06 -3.18142752194122e-08 -1.077187703498256e-08 5.0066173752095565e-06 -1.3252967862837076e-06 -1.6156131857804557e-08 3.517086614092577e-06 2.436891260028792e-06 8.44516209258449e-05 1.0000325356273074 0.9998619810290884 1.0011901325007146 7.288361064093285e-05 -1.6591366170041768e-05 -7.34228307517146e-06 4.6343667125518564e-05 -3.838334982124929e-05 -1.6109700853208575e-08 3.27209315862326e-05 2.329737054242368e-05 0.0012023218024648104 0.9999570408186036 0.9998031140731153 1.0015869071166748 4.399703104776815e-05 -7.878393034006087e-05 -6.486431953044177e-05 -1.5192365517705275e-05 -3.846460069966707e-05 -1.6251214411847314e-08 4.388419140403874e-05 4.933522006298736e-05 0.001621033236013691 1.0000000377239446 0.9998418150871597 1.0000008929379236 5.3739908862888677e-08 1.5496760938887414e-10 1.5743745291445533e-10 5.3727709898563546e-08 -9.84999421309061e-09 -1.6150427120720313e-08 3.7742696089201455e-08 3.8715952942855454e-08 8.942517243096769e-07 1.0000250066741065 0.9998585853259556 1.000659809989705 4.066322559251831e-05 -2.772891568868835e-06 -1.0306661604449921e-06 3.4774078199222206e-05 -1.4527874244824922e-05 -1.6137491876473793e-08 2.5020662583376743e-05 1.7253338007987894e-05 0.0006608268202778928 1.0000003646880191 0.9998420396674693 1.0000086853085604 5.214570208409296e-07 -1.768366827894446e-10 3.8460621259748624e-11 5.206446903592821e-07 -1.2742703172889027e-07 -1.61510641671285e-08 3.6469030956281705e-07 2.545283253431997e-07 8.685327402757916e-06
2.442 1.000003516182373 0.9998441997264913 1.0000844378203815 5.083957125313241e-06 -3.206684769449885e-08 -1.1029890826284245e-08 5.005615044943623e-06 -1.3254372454942805e-06 -1.64753850395939e-08 3.5162020406584373e-06 2.435889702824713e-06 8.443905671620596e-05 1.0000322187328476 0.9998617401885493 1.0011863097833333 7.247694779041934e-05 -1.666975248214539e-05 -7.493181467608984e-06 4.6043695763098685e-05 -3.8330880797241235e-05 -1.6433369762578453e-08 3.240513641056461e-05 2.310040790022101e-05 0.001198418484685732 0.9999563928911533 0.9998026372574575 1.0015769037155562 4.312675631359603e-05 -7.860838512315903e-05 -6.566937452641484e-05 -1.618318787803762e-05 -3.768197678055185e-05 -1.657174623819366e-08 4.457099384401029e-05 4.9801731899275615e-05 0.0016107478939465531 1.0000000377238725 0.9998418150894285 1.0000008929361843 5.373929415363713e-08 1.5476492096922343e-10 1.570684744302536e-10 5.3727780433628934e-08 -9.850064653048095e-09 -1.6469580532105687e-08 3.7744200095182755e-08 3.8769152728180557e-08 8.941935348302631e-07 1.0000249388760414 0.9998585314308576 1.000658898780559 4.0582049694584296e-05 -2.791793623779362e-06 -1.0540742111824735e-06 3.4702579948034455e-05 -1.4530422673837494e-05 -1.645786870527649e-08 2.4952868103508794e-05 1.7203018017875296e-05 0.0006599132621477474 1.0000003646789295 0.9998420396190788 1.0000086851781171 5.214460961501283e-07 -1.796164542503207e-10 3.5509045307100315e-11 5.206344649469591e-07 -1.2743052731486277e-07 -1.6470226552786937e-08 3.6468140381503423e-07 2.544922231673388e-07 8.685190156224982e-06
2.452 1.0000035152979296 0.9998441986026361 1.0000844252599086 5.082940904889847e-06 -3.23192480910341e-08 -1.128762788695898e-08 5.004613435728517e-06 -1.325577548035492e-06 -1.6800610958454832e-08 3.5153176731377573e-06 2.4348884981373394e-06 8.442649390484284e-05 1.00003190340705 0.9998615004979681 1.001182495201277 7.207255482464709e-05 -1.674746241106893e-05 -7.642969569994526e-06 4.574455987634678e-05 -3.8277929426657815e-05 -1.6763001349729197e-08 3.209095691338056e-05 2.2905256846404834e-05 0.0011945248706173065 0.9999557520422091 0.9998021658258911 1.0015666771979952 4.227370363512974e-05 -7.84294219879505e-05 -6.64480998714493e-05 -1.7170071134137738e-05 -3.6898239893368514e-05 -1.689831436242256e-08 4.5251877315149616e-05 5.026371494544768e-05 0.0016002843255362646 1.000000037723803 0.9998418150918215 1.0000008929343704 5.373874737695131e-08 1.5467131218258296e-10 1.5691120292721946e-10 5.3728422501122e-08 -9.850148262057123e-09 -1.6794705139890285e-08 3.77486884866655e-08 3.882334840495363e-08 8.940682684331905e-07 1.0000248712030968 0.999858477627527 1.0006579887314195 4.050103602998369e-05 -2.810645633756957e-06 -1.077422598837887e-06 3.4631178334482084e-05 -1.4532920627621357e-05 -1.6784229973101612e-08 2.4885199279458718e-05 1.71528058281764e-05 0.0006590008888911047 1.0000003646698434 0.999842039570841 1.0000086850476015 5.214352398234584e-07 -1.8228710098102515e-10 3.2768963280439595e-11 5.206248113066837e-07 -1.2743402695769432e-07 -1.6795360496616292e-08 3.6467281428317094e-07 2.5445636876145453e-07 8.685046269995848e-06
2.462 1.000003514413647 0.9998441974792802 1.0000844127011155 5.081924948909864e-06 -3.257147391833225e-08 -1.1545082575693552e-08 5.003612447658167e-06 -1.325717694516648e-06 -1.7131917992481297e-08 3.5144334588775695e-06 2.4338876176907155e-06 8.441393197509061e-05 1.0000315896333667 0.9998612619456071 1.0011786885353504 7.167041897213427e-05 -1.6824500061495325e-05 -7.791653948719966e-06 4.54462609046196e-05 -3.8224499773768694e-05 -1.7098705775344765e-08 3.1778377129203185e-05 2.2711916177583346e-05 0.0011906407143064295 0.9999551179631051 0.999801699557285 1.0015562293712648 4.1437530945826885e-05 -7.824714289002017e-05 -6.720106807471954e-05 -1.8152577981343604e-05 -3.611355334058022e-05 -1.7231032738967565e-08 4.592701865373515e-05 5.072123929104858e-05 0.0015896416767126552 1.0000000377237288 0.999841815094336 1.000000892932426 5.3738260023356415e-08 1.546886648173835e-10 1.5697121112656317e-10 5.372953528250326e-08 -9.850245550288623e-09 -1.7125907980998822e-08 3.775501518335103e-08 3.887810472545789e-08 8.939010438319781e-07 1.0000248036545891 0.9998584239154605 1.0006570798299854 4.042018425516348e-05 -2.8294477022873174e-06 -1.1007114439464363e-06 3.455987319218161e-05 -1.4535368233156043e-05 -1.7116684617123078e-08 2.481765539197477e-05 1.7102701026866476e-05 0.000658089687320176 1.0000003646607525 0.9998420395227512 1.0000086849169567 5.214244434269114e-07 -1.8484654754908243e-10 3.0246440179344375e-11 5.206156284196302e-07 -1.274375312797058e-07 -1.7126573287149782e-08 3.6466438634486725e-07 2.544206781400689e-07 8.6848976303022e-06
2.472 1.0000035135295176 0.9998441963564176 1.0000844001439468 5.080909237273846e-06 -3.2823556270940046e-08 -1.1802348861323542e-08 5.002611966596306e-06 -1.3258576855917571e-06 -1.746941566681461e-08 3.513549367199178e-06 2.432887055146226e-06 8.440137099472324e-05 1.0000312773954005 0.9998610245198356 1.0011748895689236 7.127052752573548e-05 -1.6900869546752874e-05 -7.939241231053917e-06 4.5148800223926675e-05 -3.8170595883780506e-05 -1.7440594286588105e-08 3.146738124303697e-05 2.252038498782172e-05 0.0011867657718540737 0.9999544903560337 0.9998012382382474 1.0015455621131988 4.061790299634874e-05 -7.806164762142365e-05 -6.792884016024384e-05 -1.9130291014500138e-05 -3.532807809610117e-05 -1.7570015616219383e-08 4.659658345108717e-05 5.117437364983375e-05 0.0015788192908999603 1.0000000377236429 0.9998418150969693 1.000000892930307 5.373781261511374e-08 1.547862690781933e-10 1.5715435948415265e-10 5.373100448759092e-08 -9.850357765207758e-09 -1.746330004450389e-08 3.776170171699427e-08 3.893297069219179e-08 8.937258285581619e-07 1.0000247362298391 0.9998583702941591 1.0006561720640208 4.0339494015560875e-05 -2.8481999651983305e-06 -1.1239409663009573e-06 3.4488664340334696e-05 -1.4537765618669366e-05 -1.745534269098298e-08 2.4750235749840658e-05 1.7052703229976552e-05 0.000657179644823471 1.0000003646516498 0.9998420394748078 1.00000868478614 5.214136868508212e-07 -1.8732585413184826e-10 2.7847422635664762e-11 5.206068023535303e-07 -1.2744104155852378e-07 -1.7463975291961377e-08 3.6465595386398586e-07 2.543850840342164e-07 8.684747474484686e-06
2.482 1.0000035126455369 0.9998441952340444 1.0000843875883454 5.079893763112779e-06 -3.307554395546124e-08 -1.2059546973777906e-08 5.001611865838361e-06 -1.3259975222606515e-06 -1.7813216554318628e-08 3.51266539867198e-06 2.4318868263859707e-06 8.438881171219847e-05 1.0000309666769043 0.9998607882091289 1.001171098087893 7.087286786868342e-05 -1.6976574974652073e-05 -8.085738030688539e-06 4.4852179143668904e-05 -3.8116221781684135e-05 -1.7788780854802563e-08 3.115795359198032e-05 2.2330662653486575e-05 0.0011828998014411518 0.9999538689337316 0.9998007816629001 1.0015346773684402 3.981449119264628e-05 -7.787303384129234e-05 -6.86319658184306e-05 -2.010281211629792e-05 -3.4541972781764186e-05 -1.7915381297446503e-08 4.7260726422561404e-05 5.162318515653952e-05 0.0015678166964169064 1.0000000377235414 0.9998418150997214 1.000000892927968 5.3737397983299536e-08 1.549152538187109e-10 1.5734029013274361e-10 5.373270270944747e-08 -9.850485044087368e-09 -1.7806993039340028e-08 3.7767220219524054e-08 3.89875617126766e-08 8.935790331622895e-07 1.0000246689281722 0.9998583167631264 1.0006552654213385 4.025896497164105e-05 -2.8669025764251877e-06 -1.1471114113769997e-06 3.44175515814005e-05 -1.4540112908712993e-05 -1.7800316734761948e-08 2.4682939695951357e-05 1.700281207718748e-05 0.0006562707494729056 1.000000364642532 0.9998420394270098 1.000008684655105 5.214029635350639e-07 -1.897737054003314e-10 2.5451356944435514e-11 5.20598205687331e-07 -1.2744455828617172e-07 -1.7807677978041395e-08 3.646473744059017e-07 2.543495482506615e-07 8.68459988287945e-06
2.492 1.0000035117617032 0.9998441941121577 1.0000843750342523 5.078878551943043e-06 -3.332748421744564e-08 -1.2316728533357623e-08 5.0006119828476645e-06 -1.3261372060274934e-06 -1.8163434805065616e-08 3.5117815685076536e-06 2.4308869509068853e-06 8.437625514454456e-05 1.0000306574617794 0.9998605530020699 1.001167313880665 7.047742748859996e-05 -1.705162042937342e-05 -8.231150854023478e-06 4.455639888481678e-05 -3.806138147220338e-05 -1.8143381872137516e-08 3.085007863932906e-05 2.2142748797023677e-05 0.0011790425628590226 0.9999532534191706 0.9998003296326583 1.0015235771448538 3.902697339922395e-05 -7.768139710265376e-05 -6.931098354071591e-05 -2.1069761881051748e-05 -3.375539364651178e-05 -1.8267249432716738e-08 4.7919591813697325e-05 5.206773918975777e-05 0.001556633593613839 1.0000000377234228 0.9998418151025937 1.000000892925362 5.373704235272769e-08 1.5502790881115635e-10 1.5747741825399057e-10 5.3734467539928536e-08 -9.85062888895978e-09 -1.8157101436765734e-08 3.777025784142621e-08 3.90415989489907e-08 8.934923116825301e-07 1.0000246017489187 0.9998582633218712 1.000654359889802 4.017859681762395e-05 -2.885555687493544e-06 -1.1702229538968186e-06 3.434653467935472e-05 -1.4542410229757378e-05 -1.8151721988904173e-08 2.4615766586870595e-05 1.6953027208118135e-05 0.0006553629896280776 1.0000003646333968 0.9998420393793577 1.0000086845238054 5.213922992287528e-07 -1.9223765324791855e-10 2.300665142101559e-11 5.205896757639266e-07 -1.2744808214649326e-07 -1.815779654488159e-08 3.6463853892321086e-07 2.543140504291123e-07 8.684458738946803e-06
2.502 1.0000035108780159 0.9998441929907561 1.000084362481632 5.077863658704551e-06 -3.357940889508248e-08 -1.2573838288565075e-08 4.999612112420992e-06 -1.3262767366972204e-06 -1.8520186747308264e-08 3.5108978824118984e-06 2.4298874319558873e-06 8.436370194421894e-05 1.0000303497340746 0.9998603188873438 1.0011635367381593 7.008419397055917e-05 -1.712600995597165e-05 -8.375486064295614e-06 4.42614605734279e-05 -3.800607893890973e-05 -1.8504514994905428e-08 3.0543740943308304e-05 2.195664325858996e-05 0.0011751938169245243 0.9999526435452625 0.9997998819560151 1.0015122635100953 3.825503367626192e-05 -7.748683088227388e-05 -6.996642081155376e-05 -2.2030779033171303e-05 -3.29684945501006e-05 -1.862574092560718e-08 4.8573313827632634e-05 5.25080992209694e-05 0.0015452698421714592 1.0000000377232874 0.9998418151055888 1.0000008929224664 5.373680059743156e-08 1.5509300119453566e-10 1.5762176956427589e-10 5.373609386435545e-08 -9.850789899871566e-09 -1.8513741464483748e-08 3.776997212759417e-08 3.9094987489328227e-08 8.934852155408555e-07 1.0000245346914136 0.9998582099699049 1.000653455457349 4.009838927690314e-05 -2.904159435256832e-06 -1.1932756622816873e-06 3.427561335230148e-05 -1.4544657705131563e-05 -1.8509674741069132e-08 2.4548715765472963e-05 1.6903348240034276e-05 0.0006544563533562217 1.0000003646242455 0.9998420393318548 1.0000086843922174 5.213817489631002e-07 -1.9474943890062456e-10 2.0569372286597958e-11 5.205810081932348e-07 -1.2745161470366598e-07 -1.8514446887711826e-08 3.646293740567799e-07 2.5427858152191763e-07 8.684326471898898e-06
2.512 1.0000035099944755 0.999844191869839 1.000084349930496 5.076849140729604e-06 -3.383132752874753e-08 -1.2830765275698586e-08 4.9986120391886495e-06 -1.3264161154413065e-06 -1.8883590751795812e-08 3.5100143281589213e-06 2.4288882531855513e-06 8.435115200565438e-05 1.0000300434779843 0.9998600858537412 1.0011597664538152 6.969315496371815e-05 -1.7199747556980537e-05 -8.518749936594566e-06 4.396736527403338e-05 -3.7950318143861774e-05 -1.8872300763566574e-08 3.0238925145733124e-05 2.1772346096527066e-05 0.001171353325248116 0.9999520390545673 0.9997994384483341 1.001500738588325 3.7498361934528896e-05 -7.728942661565125e-05 -7.059879438423949e-05 -2.298551982134221e-05 -3.218142694855593e-05 -1.8990979164335963e-08 4.9222017050477394e-05 5.294432669130857e-05 0.0015337254490154588 1.0000000377231355 0.9998418151087101 1.000000892919303 5.3736730325089286e-08 1.5510057040633466e-10 1.5788405436360394e-10 5.373736725543707e-08 -9.850968650898772e-09 -1.8877031510304228e-08 3.776622014304281e-08 3.9147939669626275e-08 8.935592629621001e-07 1.0000244677549952 0.9998581567067413 1.0006525521120186 4.001834207601345e-05 -2.922713934108679e-06 -1.2162695503848452e-06 3.420478730563697e-05 -1.4546855457400605e-05 -1.8874294359546112e-08 2.4481786550940673e-05 1.6853774765243337e-05 0.0006535508281266828 1.0000003646150772 0.9998420392845037 1.0000086842603637 5.213713702331321e-07 -1.9731846863428314e-10 1.825005669919315e-11 5.205719878474199e-07 -1.2745515634469414e-07 -1.8877747505361278e-08 3.646198559352061e-07 2.5424315781657533e-07 8.684203145662664e-06
2.522 1.0000035091110824 0.9998441907494064 1.0000843373809074 5.075835025477402e-06 -3.408323075849675e-08 -1.3087450508632356e-08 4.9976115941592495e-06 -1.326555342900912e-06 -1.9253768019685585e-08 3.5091308880550184e-06 2.427889393313188e-06 8.433860457559105e-05 1.0000297386778465 0.9998598538901539 1.0011560028235782 6.930429814255326e-05 -1.7272837194073483e-05 -8.66094876515174e-06 4.3674114049060034e-05 -3.789410302856584e-05 -1.924686160169566e-08 2.9935615985690658e-05 2.1589857613920075e-05 0.0011675208505174718 0.9999514396990149 0.9997989989316491 1.0014890045570646 3.675665348794195e-05 -7.708927373741237e-05 -7.120861060336174e-05 -2.393365739957278e-05 -3.1394339881448674e-05 -1.936309033102763e-08 4.98658168623977e-05 5.337648091611213e-05 0.001522000556961557 1.000000037722969 0.9998418151119611 1.000000892915947 5.3736859275328494e-08 1.5506004834468705e-10 1.5832358680537806e-10 5.373811926861516e-08 -9.85116688729383e-09 -1.9247092861309644e-08 3.775967879176201e-08 3.920104866813286e-08 8.936958493512183e-07 1.0000244009390038 0.9998581035318967 1.000651649841952 3.9938454911537675e-05 -2.9412192800617127e-06 -1.2392046850812149e-06 3.413405628862309e-05 -1.4549003608607044e-05 -1.9245702701714873e-08 2.441497825159248e-05 1.680430636805529e-05 0.0006526464009967236 1.0000003646058953 0.9998420392373075 1.0000086841283187 5.213611911674113e-07 -1.999355570445069e-10 1.6107717962535165e-11 5.20562446349846e-07 -1.2745870766288272e-07 -1.924781937957209e-08 3.646100327213301e-07 2.5420784435346967e-07 8.684086358556625e-06
2.532 1.0000035082278387 0.9998441896294588 1.0000843248329567 5.074821293999255e-06 -3.433509984313445e-08 -1.334396346551041e-08 4.996610699203967e-06 -1.3266944191066155e-06 -1.9630841381359264e-08 3.508247559499649e-06 2.4268908433244805e-06 8.432605874662855e-05 1.0000294353181431 0.9998596229855752 1.0011522456458586 6.891761117997953e-05 -1.734528279675184e-05 -8.80208893903873e-06 4.338170800722201e-05 -3.783743751261989e-05 -1.962832248124902e-08 2.9633798322264488e-05 2.140917838679269e-05 0.0011636961570477946 0.9999508452396392 0.999798563234472 1.0014770636442032 3.6029608482044946e-05 -7.688645972287044e-05 -7.179636568132909e-05 -2.4874881231337176e-05 -3.060737996360861e-05 -1.9742202183372228e-08 5.050481983498245e-05 5.3804619015641854e-05 0.0015100954338199445 1.0000000377227904 0.9998418151153466 1.0000008929125002 5.3737168457445544e-08 1.5499065504939834e-10 1.588712783336963e-10 5.3738273137724406e-08 -9.851384941814007e-09 -1.9624048110321346e-08 3.775175540714822e-08 3.92552097745434e-08 8.938598962565385e-07 1.0000243342427848 0.9998580504448914 1.000650748635371 3.985872743324715e-05 -2.9596755592627087e-06 -1.2620812616803725e-06 3.406342014110217e-05 -1.4551102279472892e-05 -1.962402305219204e-08 2.4348290187194266e-05 1.6754942646250725e-05 0.0006517430591066809 1.0000003645967008 0.9998420391902706 1.0000086839961853 5.213511928930335e-07 -2.0258157411616584e-10 1.4073606918428208e-11 5.205523067614836e-07 -1.274622701108655e-07 -1.9624785284742258e-08 3.6460003456549374e-07 2.541727597773605e-07 8.683972026857441e-06
2.542 1.0000035073447486 0.9998441885099983 1.0000843122867278 5.073807890403765e-06 -3.4586916392497906e-08 -1.3600485578916778e-08 4.995609372910861e-06 -1.326833344816181e-06 -2.001493628169931e-08 3.5073643645352935e-06 2.425892612910142e-06 8.431351397190082e-05 1.0000291333834994 0.9998593931291013 1.0011484947214822 6.853308174371766e-05 -1.7417088272666506e-05 -8.94217692322531e-06 4.309014831115856e-05 -3.7780325494549236e-05 -2.0016810573520985e-08 2.9333457145028082e-05 2.1230309271907886e-05 0.0011598790111756296 0.9999502554463209 0.9997981311916083 1.0014649181252058 3.531693113198657e-05 -7.66810701284361e-05 -7.236254587739821e-05 -2.580889654955619e-05 -2.9820691376225417e-05 -2.0128444080422475e-08 5.113912412378064e-05 5.422879586413536e-05 0.001498010461584893 1.0000000377226033 0.9998418151188726 1.000000892909058 5.373760238562623e-08 1.5491054282656023e-10 1.593460593998889e-10 5.373784807731716e-08 -9.851623760858525e-09 -2.0008022460367913e-08 3.7744258179502964e-08 3.9311388823055825e-08 8.940089077703403e-07 1.0000242676656865 0.9998579974452466 1.0006498484805435 3.977915925415824e-05 -2.9780828583343025e-06 -1.284899587371865e-06 3.399287879909892e-05 -1.4553151589071812e-05 -2.0009381610684255e-08 2.4281721701841887e-05 1.670568321958296e-05 0.000650840790101235 1.0000003645874982 0.9998420391433988 1.000008683864059 5.213413194546686e-07 -2.0523803317802835e-10 1.1966836741046212e-11 5.205415881974473e-07 -1.2746584444372345e-07 -2.0008770723216927e-08 3.645900514512238e-07 2.54138049986595e-07 8.683855695413652e-06
2.552 1.0000035064618162 0.9998441873910279 1.0000842997422699 5.072794750195391e-06 -3.483867012330079e-08 -1.3857209785717741e-08 4.994607695397929e-06 -1.326972120038453e-06 -2.0406180494002395e-08 3.506481342192683e-06 2.4248947215532227e-06 8.430097025557192e-05 1.000028832858683 0.9998591643099284 1.0011447498536554 6.815069750013978e-05 -1.74882575140948e-05 -9.08121915682942e-06 4.2799436147600716e-05 -3.7722770851800064e-05 -2.0412455056005035e-08 2.903457756476493e-05 2.1053251390552496e-05 0.0011560691812186885 0.9999496700975465 0.9997977026439859 1.001452570320601 3.4618328667026984e-05 -7.647318862451732e-05 -7.290762758615954e-05 -2.673542386827375e-05 -2.903441586244881e-05 -2.052194893678583e-08 5.176881986063029e-05 5.4649064047440696e-05 0.0014857461255501875 1.0000000377224132 0.9998418151225448 1.0000008929056805 5.373809693845549e-08 1.5483005288636066e-10 1.5955513320965828e-10 5.373692513816677e-08 -9.851883668173963e-09 -2.039914389005031e-08 3.7738910318550995e-08 3.937034354997859e-08 8.941045908667123e-07 1.0000242012070621 0.9998579445324884 1.0006489493657529 3.969974997699161e-05 -2.996441271615405e-06 -1.307659980689095e-06 3.3922432261382116e-05 -1.4555151655161448e-05 -2.0401905959333177e-08 2.4215272159329833e-05 1.665652772184698e-05 0.0006499395821663856 1.0000003645782929 0.9998420390966984 1.0000086837319984 5.213315067951968e-07 -2.0789466339776185e-10 9.593929697928216e-12 5.205303719103673e-07 -1.2746943105454417e-07 -2.0399903114204588e-08 3.645802806688898e-07 2.5410384154904627e-07 8.683733798700051e-06
2.562 1.0000035055790486 0.9998441862725512 1.000084287199594 5.071781826668048e-06 -3.50903612557536e-08 -1.4114228059099351e-08 4.993605768059425e-06 -1.3271107449499182e-06 -2.08047041314768e-08 3.5055985300131687e-06 2.423897183456131e-06 8.428842796195551e-05 1.0000285337286035 0.9998589365173529 1.0011410108479546 6.777044610486469e-05 -1.755879439944226e-05 -9.219221936833541e-06 4.2509572689587805e-05 -3.7664777441221464e-05 -2.0815387866992858e-08 2.8737144792860928e-05 2.0878006104160975e-05 0.0011522664370887425 0.9999490889801844 0.9997972774384922 1.001440022593836 3.393350984077321e-05 -7.626289701569674e-05 -7.343207741197937e-05 -2.765419851536624e-05 -2.8248692724911014e-05 -2.092285036799828e-08 5.239398954527002e-05 5.506547382159145e-05 0.0014733030035880548 1.0000000377222271 0.9998418151263722 1.0000008929023916 5.373860505508411e-08 1.547490217290029e-10 1.5940602565336044e-10 5.37356063277e-08 -9.8521663559717e-09 -2.0797541708400777e-08 3.773687553303956e-08 3.943241706520004e-08 8.941230349307803e-07 1.0000241348662682 0.9998578917061453 1.0006480512793003 3.962049921843348e-05 -3.0147509031585237e-06 -1.3303626568517078e-06 3.385208054981727e-05 -1.4557102595081702e-05 -2.080172678510194e-08 2.4148940927884103e-05 1.660747578590936e-05 0.0006490394237006277 1.0000003645690914 0.9998420390501759 1.000008683600028 5.213217081118565e-07 -2.105520420320057e-10 6.863328214512514e-12 5.205187595643474e-07 -1.274730310532043e-07 -2.079831214746974e-08 3.6457086564067317e-07 2.5407019885765096e-07 8.68360444363641e-06
2.572 1.0000035046964497 0.9998441851545714 1.0000842746586953 5.070769096535499e-06 -3.534199422535693e-08 -1.4371480657368853e-08 4.992603696438428e-06 -1.3272492194286953e-06 -2.1210638956355494e-08 3.504715947223156e-06 2.4228999961843907e-06 8.42758874424686e-05 1.00002823597831 0.9998587097407704 1.0011372775123522 6.73923151604216e-05 -1.7628702788165467e-05 -9.356191369934918e-06 4.222055908151031e-05 -3.76063490978339e-05 -2.1225743288930133e-08 2.844114412427771e-05 2.070457500106351e-05 0.0011484705498820938 0.9999485118892808 0.9997968554278286 1.0014272773496034 3.326218284606629e-05 -7.605027524853698e-05 -7.393635230947034e-05 -2.8564970157414236e-05 -2.7463658824959527e-05 -2.1331285507270842e-08 5.3014708428995226e-05 5.547807307323884e-05 0.0014606817560619953 1.0000000377220506 0.9998418151303614 1.000000892899195 5.373910436831063e-08 1.5466317244677388e-10 1.5895894775350217e-10 5.3733997604255794e-08 -9.852472612553005e-09 -2.1203348047697186e-08 3.7738466793227356e-08 3.949745848819563e-08 8.940600732846497e-07 1.000024068642663 0.9998578389657465 1.0006471542095214 3.9541406613513963e-05 -3.0330118603153913e-06 -1.3530076778658866e-06 3.378182369343691e-05 -1.45590045244443e-05 -2.120897679605076e-08 2.4082727365510783e-05 1.6558527033538827e-05 0.0006481403028852307 1.0000003645598998 0.9998420390038392 1.0000086834681519 5.213119007547705e-07 -2.1321393765901427e-10 3.834675498606655e-12 5.205068571678218e-07 -1.27476645164607e-07 -2.1204130542345754e-08 3.645618536926924e-07 2.5403710254456393e-07 8.683467573901897e-06
2.582 1.000003503814025 0.9998441840370915 1.0000842621195691 5.069756546192538e-06 -3.559356821648062e-08 -1.4628796813560337e-08 4.991601603676582e-06 -1.3273875435778493e-06 -2.162411958242068e-08 3.5038335878041305e-06 2.421903139911892e-06 8.426334877313719e-05 1.0000279395929912 0.9998584839696754 1.0011335496572549 6.701629213256518e-05 -1.769798651062739e-05 -9.49213341320663e-06 4.193239645520945e-05 -3.754748963773804e-05 -2.1643657849945998e-08 2.814656093291228e-05 2.05329599039899e-05 0.0011446812917632844 0.9999479386278832 0.9997964364703864 1.0014143370327533 3.2604052451930814e-05 -7.583540140196108e-05 -7.442089981796018e-05 -2.9467502312155664e-05 -2.6679448583503456e-05 -2.17473924217363e-08 5.363104488102974e-05 5.5886907288354573e-05 0.0014478831168223637 1.0000000377218878 0.9998418151345182 1.0000008928960993 5.373958098938028e-08 1.545734292226083e-10 1.5838438720925866e-10 5.3732221688918063e-08 -9.852802795470361e-09 -2.1616697913484482e-08 3.774312200052065e-08 3.956485698479869e-08 8.939306901947202e-07 1.000024002535606 0.9998577863108236 1.0006462581448095 3.946247179593604e-05 -3.051224245124947e-06 -1.375594993199907e-06 3.371166174140897e-05 -1.4560857558463019e-05 -2.1623791604259655e-08 2.401663081441073e-05 1.6509681077620693e-05 0.0006472422074623063 1.0000003645507225 0.999842038957694 1.0000086833363784 5.213020705144826e-07 -2.1587984631258345e-10 6.785545163442556e-13 5.204947873924456e-07 -1.2748027325986016e-07 -2.161749241017256e-08 3.6455318719798785e-07 2.540044525743405e-07 8.68332467440053e-06
2.592 1.0000035029317738 0.9998441829201117 1.0000842495822269 5.068744148575825e-06 -3.584507063662534e-08 -1.4885989700032801e-08 4.990599647802697e-06 -1.3275257169445704e-06 -2.204528311908403e-08 3.502951425018175e-06 2.4209065842609574e-06 8.425081178244362e-05 1.000027644557974 0.9998582591936599 1.0011298270955467 6.66423642410339e-05 -1.776664936227866e-05 -9.627053971551955e-06 4.164508594728216e-05 -3.748820285701316e-05 -2.2069270652980522e-08 2.7853380679002056e-05 2.0363162888580016e-05 0.0011408984362363695 0.9999473690069033 0.9997960204301445 1.0014012041279603 3.1958816178384976e-05 -7.561835166513445e-05 -7.488615834778446e-05 -3.036157187152932e-05 -2.5896193982352327e-05 -2.2171312988242376e-08 5.424306072422569e-05 5.629201953361409e-05 0.0014349078855317907 1.0000000377217402 0.9998418151388473 1.0000008928931243 5.3740008452379227e-08 1.5449203573912242e-10 1.5786952049912861e-10 5.373043648867009e-08 -9.853157480049541e-09 -2.2037727528379557e-08 3.774960848732454e-08 3.9633656892478474e-08 8.937638339925972e-07 1.0000239365444556 0.9998577337409063 1.0006453630736278 3.938369437343887e-05 -3.069388147266233e-06 -1.3981245358973613e-06 3.364159478133669e-05 -1.4562661811243754e-05 -2.204630863929589e-08 2.3950650604772306e-05 1.6460937531132882e-05 0.0006463451248623031 1.00000036454156 0.9998420389117435 1.000008683204728 5.212921919640944e-07 -2.185372045114494e-10 -2.4177599543224945e-12 5.204827086647614e-07 -1.2748391723919784e-07 -2.203853470604962e-08 3.645447270242602e-07 2.539720898768177e-07 8.683178306000828e-06
2.602 1.000003502049695 0.9998441818036303 1.0000842370466836 5.067731857537385e-06 -3.609647866429146e-08 -1.5142936824698205e-08 4.989598019010335e-06 -1.327663739742901e-06 -2.2474268815947426e-08 3.5020694235262654e-06 2.41991029965548e-06 8.423827632585373e-05 1.0000273508587287 0.9998580354024174 1.0011261096426365 6.627051833383961e-05 -1.7834695104678185e-05 -9.76095898121683e-06 4.135862869446516e-05 -3.7428492530477443e-05 -2.2502722782783967e-08 2.756158892191923e-05 2.0195186300378786e-05 0.0011371217586420449 0.999946802845021 0.9997956071766058 1.001387881160364 3.132615929410925e-05 -7.539920030149308e-05 -7.533255744903575e-05 -3.124696866481808e-05 -2.5114024566668416e-05 -2.260318989266099e-08 5.485081152993371e-05 5.669345044713962e-05 0.0014217569213910066 1.000000037721606 0.9998418151433502 1.0000008928902981 5.37403410344283e-08 1.54442336870269e-10 1.5753652617535911e-10 5.3728831354586084e-08 -9.853537139659085e-09 -2.246657637265056e-08 3.7756348533163376e-08 3.9702737795144325e-08 8.935951361976429e-07 1.000023870668572 0.9998576812555263 1.0006444689845075 3.930507391462679e-05 -3.0875036462074248e-06 -1.420596303668268e-06 3.3571622935432005e-05 -1.4564417396107081e-05 -2.2476667900656386e-08 2.388478606498278e-05 1.641229601818305e-05 0.0006454490425754002 1.0000003645324116 0.99984203886599 1.0000086830732273 5.212822185373531e-07 -2.2116334089151973e-10 -5.332417692300919e-12 5.204708098315077e-07 -1.2748757679751435e-07 -2.246739656933001e-08 3.6453629357598516e-07 2.539398313151243e-07 8.683031671204296e-06
2.612 1.0000035011677848 0.9998441806876442 1.0000842245129453 5.0667196216818345e-06 -3.63477696197768e-08 -1.5399605637876076e-08 4.988596901871619e-06 -1.3278016111618378e-06 -2.2911218906984006e-08 3.501187554380219e-06 2.418914267485674e-06 8.422574258674368e-05 1.0000270584808695 0.9998578125857417 1.0011223971165288 6.590074075009188e-05 -1.7902127476382575e-05 -9.893854434981088e-06 4.1073025795568235e-05 -3.7368362413221475e-05 -2.294415788103988e-08 2.7271171333307497e-05 2.002903275802819e-05 0.001133351036603183 0.999946239968653 0.9997951965847723 1.0013743706974625 3.070574841484612e-05 -7.517801959377402e-05 -7.576051801563353e-05 -3.212349507385217e-05 -2.4333067446318935e-05 -2.3043168140335347e-08 5.545434686440131e-05 5.709123822749429e-05 0.0014084311383370535 1.0000000377214826 0.9998418151480282 1.0000008928876376 5.3740527201305793e-08 1.5444608682671348e-10 1.5741766523640465e-10 5.3727589917852e-08 -9.853942883605558e-09 -2.2903386630957483e-08 3.7761765177120583e-08 3.977103773719459e-08 8.934595941331221e-07 1.000023804907315 0.9998576288542151 1.0006435758660337 3.9226609957592505e-05 -3.105570821435996e-06 -1.4430103842095873e-06 3.3501746321944976e-05 -1.4566124424923368e-05 -2.2915012263780374e-08 2.3819036533137487e-05 1.63637561796279e-05 0.0006445539485100623 1.0000003645232738 0.9998420388204339 1.000008682941895 5.212720988820172e-07 -2.237353871924573e-10 -8.032529942446124e-12 5.204592746829063e-07 -1.2749125315386955e-07 -2.290422026065105e-08 3.645277129869182e-07 2.5390751051613984e-07 8.682888204727611e-06
2.622 1.0000035002860377 0.9998441795721502 1.000084211980997 5.065707409878495e-06 -3.659893734111158e-08 -1.5656027552519125e-08 4.987596427058481e-06 -1.327939330887135e-06 -2.3356277674026044e-08 3.5003058058550768e-06 2.417918485240754e-06 8.42132111478865e-05 1.0000267674101608 0.9998575907335361 1.001118689337928 6.553301715375171e-05 -1.796895020786572e-05 -1.002574635604805e-05 4.07882782588728e-05 -3.730781623921912e-05 -2.3393722421773367e-08 2.698211370540121e-05 1.9864705142569076e-05 0.0011295860502024586 0.9999456802119866 0.9997947885351701 1.0013606753525979 3.0097223471704622e-05 -7.495487975564492e-05 -7.617045242849243e-05 -3.299096567237173e-05 -2.3553447300606998e-05 -2.349139585149189e-08 5.605371048938524e-05 5.748541860850525e-05 0.001394931501962535 1.0000000377213645 0.9998418151528808 1.0000008928851385 5.374053636234873e-08 1.545099067629944e-10 1.574815904407116e-10 5.3726841869927574e-08 -9.854375350627251e-09 -2.3348302672186734e-08 3.7764589791157697e-08 3.983776424590098e-08 8.933851364288273e-07 1.0000237392600462 0.9998575765365056 1.0006426837068403 3.9148302027105784e-05 -3.123589768851361e-06 -1.4653669302878107e-06 3.3431965006028854e-05 -1.4567783008583791e-05 -2.3361485883919166e-08 2.375340136437785e-05 1.631531767180389e-05 0.0006436598310851332 1.0000003645141413 0.9998420387750747 1.0000086828107257 5.212618018273682e-07 -2.2624758789431087e-10 -1.055025119669758e-11 5.20448233208449e-07 -1.274949465185395e-07 -2.334914918592821e-08 3.645188558946921e-07 2.5387501280208944e-07 8.682751043264937e-06
2.632 1.000003499404448 0.9998441784571438 1.0000841994507956 5.064695230433416e-06 -3.685000179951164e-08 -1.5912262389028456e-08 4.986596641642504e-06 -1.3280768984394003e-06 -2.3809591425663406e-08 3.499424184082708e-06 2.4169229637223256e-06 8.420068272230641e-05 1.0000264776325292 0.9998573698358153 1.0011149861304036 6.51673323133951e-05 -1.80351670303899e-05 -1.0156640761185016e-05 4.050438697028477e-05 -3.724685772094078e-05 -2.38515644649514e-08 2.669440195224668e-05 1.9702206580261715e-05 0.0011258265818870066 0.9999451234171045 0.9997943829139395 1.0013467977904016 2.9500187853067122e-05 -7.472984879632985e-05 -7.656276468335265e-05 -3.384920686243833e-05 -2.2775286380470856e-05 -2.3948022278043532e-08 5.664894052116517e-05 5.787602481517639e-05 0.001381259028693113 1.0000000377212472 0.9998418151579084 1.0000008928827686 5.3740377075789485e-08 1.5461379292637719e-10 1.5766814982621056e-10 5.3726633338409284e-08 -9.854835513129545e-09 -2.3801470440696578e-08 3.7764110805593616e-08 3.9902524309125856e-08 8.933871775067543e-07 1.000023673726132 0.9998575243019335 1.0006417924956128 3.9070149642219504e-05 -3.1415606097886235e-06 -1.487666121459446e-06 3.336227896869105e-05 -1.4569393256347834e-05 -2.3816236499313388e-08 2.368787992850787e-05 1.6266980158613097e-05 0.0006427666789795133 1.0000003645050102 0.9998420387299124 1.0000086826796872 5.212513365277391e-07 -2.287195279673935e-10 -1.294517744248028e-11 5.204377318992819e-07 -1.2749865761040394e-07 -2.3802330773185997e-08 3.645096613661745e-07 2.538422917388439e-07 8.682622278709853e-06
2.642 1.0000034985230117 0.9998441773426222 1.0000841869222696 5.063683124197988e-06 -3.7101006947908726e-08 -1.6168382728583733e-08 4.9855975156732605e-06 -1.328214313103397e-06 -2.4271309606256866e-08 3.4985427025123424e-06 2.4159277168434155e-06 8.418815767533641e-05 1.0000261891340685 0.9998571498827138 1.001111287320614 6.480366981071012e-05 -1.8100781672408326e-05 -1.0286543642098098e-05 4.02213526950147e-05 -3.7185490548467614e-05 -2.4317836095874032e-08 2.6408022106917437e-05 1.9541540429847362e-05 0.0011220724163169607 0.9999445694342125 0.9997939796129989 1.0013327407345898 2.891419661135231e-05 -7.450299231739176e-05 -7.693785053751654e-05 -3.4698056482413445e-05 -2.1998704512542507e-05 -2.4413199700003786e-08 5.7240069545642066e-05 5.8263087499382815e-05 0.0013674147880037017 1.000000037721126 0.9998418151631112 1.0000008928804682 5.374009077404301e-08 1.547140041788033e-10 1.5790480666998832e-10 5.372693368633423e-08 -9.85532346865034e-09 -2.4263039808871257e-08 3.776034400377218e-08 3.9965349693064754e-08 8.934645300678295e-07 1.0000236083049419 0.9998574721500385 1.0006409022210987 3.8992152296374766e-05 -3.1594834902662034e-06 -1.5099081490046514e-06 3.329268811180226e-05 -1.4570955275677837e-05 -2.427941418888923e-08 2.3622471598483523e-05 1.6218743300765003e-05 0.0006418744806969803 1.0000003644958755 0.9998420386849463 1.0000086825487204 5.212407443277332e-07 -2.3119509969236008e-10 -1.5289550524135827e-11 5.204277393819113e-07 -1.275023865269858e-07 -2.42639141345306e-08 3.645001436897815e-07 2.538093643250951e-07 8.682502145121066e-06
2.652 1.0000034976417242 0.9998441762285831 1.0000841743953233 5.062671138423923e-06 -3.735200489926187e-08 -1.642447615092545e-08 4.984598974040058e-06 -1.3283515732908964e-06 -2.474158361631908e-08 3.497661368607425e-06 2.414932751842525e-06 8.417563566204993e-05 1.000025901901054 0.9998569308644945 1.0011075927385997 6.444201167740975e-05 -1.816579784131006e-05 -1.0415460970076093e-05 3.9939176109207226e-05 -3.7123718389001434e-05 -2.4792690358114932e-08 2.6122960323517866e-05 1.9382710282417573e-05 0.0011183233404873762 0.999944018121988 0.999793578530292 1.0013185069785 2.833874276508019e-05 -7.427437323430055e-05 -7.729609767564428e-05 -3.5537363397796815e-05 -2.122381910685017e-05 -2.488708167064378e-08 5.782712467321566e-05 5.864663465705954e-05 0.0013533999085417342 1.0000000377209988 0.9998418151684902 1.0000008928781532 5.3739724845975924e-08 1.5475842075869557e-10 1.5810414192661225e-10 5.372766756870324e-08 -9.855840141361088e-09 -2.4733162128004922e-08 3.7754073898497526e-08 4.002664725233227e-08 8.935981843877766e-07 1.0000235429958526 0.9998574200803637 1.0006400128721267 3.891430941642448e-05 -3.1773585637422287e-06 -1.532093217833707e-06 3.32231922903207e-05 -1.4572469172137795e-05 -2.4751171099213346e-08 2.3557175737618964e-05 1.617060674797044e-05 0.0006409832242631835 1.000000364486734 0.9998420386401778 1.0000086824177414 5.212300722502584e-07 -2.337264140490539e-10 -1.7671455151644406e-11 5.204181806258168e-07 -1.2750613382493868e-07 -2.4734050488482585e-08 3.64490383771181e-07 2.5377629504525035e-07 8.682388573329284e-06
2.662 1.0000034967605846 0.9998441751150244 1.0000841618698424 5.06165930001174e-06 -3.760303377831043e-08 -1.6680639057765155e-08 4.983600926204498e-06 -1.3284886780707983e-06 -2.522056810801591e-08 3.4967801788163403e-06 2.4139380664372385e-06 8.416311567556346e-05 1.0000256159199605 0.9998567127715603 1.001103902218159 6.40823379854261e-05 -1.8230219199541873e-05 -1.0543398690008483e-05 3.965785782797611e-05 -3.70615448873992e-05 -2.527628412141487e-08 2.5839202895173425e-05 1.9225719976329508e-05 0.0011145791443392722 0.9999434693480671 0.9997931795701397 1.0013040993987412 2.777324191434262e-05 -7.40440514199125e-05 -7.7637885873219e-05 -3.636698710304573e-05 -2.0450745162444958e-05 -2.5369824444101298e-08 5.8410127509267743e-05 5.9026691524512803e-05 0.0013392155888809093 1.0000000377208627 0.9998418151740481 1.0000008928757196 5.373930658315511e-08 1.5470877422424888e-10 1.5816933144390698e-10 5.3728743893220435e-08 -9.856386180895378e-09 -2.521199142355482e-08 3.774670418384803e-08 4.008711269699421e-08 8.937548455643644e-07 1.0000234777982469 0.9998573680924577 1.0006391244376285 3.883662031956321e-05 -3.1951859694879725e-06 -1.5542215415160607e-06 3.3153791340120364e-05 -1.45739350496374e-05 -2.523166187430096e-08 2.349199169775903e-05 1.612257014052495e-05 0.0006400928973066109 1.0000003644775846 0.9998420385956092 1.0000086822866456 5.212193479804611e-07 -2.363519701525967e-10 -2.0187488424690974e-11 5.204089649946933e-07 -1.2750989970976465e-07 -2.52128941712479e-08 3.644805106224024e-07 2.537431817927439e-07 8.682277557856799e-06
2.672 1.000003495879592 0.9998441740019471 1.000084149345707 5.060647609308286e-06 -3.7854099854863665e-08 -1.693694113913803e-08 4.982603270579285e-06 -1.3286256261510796e-06 -2.570841961849615e-08 3.4958991265056396e-06 2.412943656405025e-06 8.415059654200617e-05 1.0000253311774787 0.9998564955944691 1.0011002155973159 6.372462641367122e-05 -1.829404934244538e-05 -1.0670362689198401e-05 3.937739841002968e-05 -3.699897366408474e-05 -2.5768775881271357e-08 2.555673629013653e-05 1.9070573621321028e-05 0.0011108396218117958 0.9999429229896848 0.9997927826436953 1.0012895209722659 2.7217015602336796e-05 -7.381208327554886e-05 -7.796358712700593e-05 -3.718679735254648e-05 -1.967959527601544e-05 -2.586158546424684e-08 5.898909402529824e-05 5.940328044989709e-05 0.0013248631133241122 1.0000000377207185 0.9998418151797885 1.0000008928730593 5.373883611874868e-08 1.5455848475135386e-10 1.5803026214652272e-10 5.373006159331654e-08 -9.85696146093844e-09 -2.5699684339102716e-08 3.7739911160401584e-08 4.014761218422505e-08 8.938954648471235e-07 1.0000234127115155 0.9998573161858746 1.000638236906677 3.875908418492201e-05 -3.2129658143888096e-06 -1.5762933080518244e-06 3.308448508305504e-05 -1.4575353009470493e-05 -2.5721044602995853e-08 2.3426918832022246e-05 1.6074633119746583e-05 0.0006392034875245681 1.0000003644684272 0.9998420385512435 1.0000086821553242 5.212085721069315e-07 -2.390778523413799e-10 -2.2907395274126314e-11 5.203999909138402e-07 -1.2751368485759773e-07 -2.5700601438981153e-08 3.64470675819888e-07 2.5371014553029325e-07 8.682164398269682e-06
2.682 1.0000034949987473 0.999844172889352 1.0000841368228193 5.059636055063837e-06 -3.810517349925653e-08 -1.7193375458177463e-08 4.981605879774357e-06 -1.3287624161830107e-06 -2.6205297744631512e-08 3.4950182165370515e-06 2.4119495259903726e-06 8.413807755265902e-05 1.000025047660539 0.9998562793239473 1.0010965327188956 6.336885180727364e-05 -1.8357291791541698e-05 -1.0796358748544929e-05 3.9097798343240035e-05 -3.693600831688612e-05 -2.6270326796254468e-08 2.527554719755313e-05 1.8917275622508963e-05 0.0011071045720135971 0.9999423789344762 0.9997923876695187 1.0012747747970523 2.6669274106934875e-05 -7.357852123153906e-05 -7.82735657681055e-05 -3.7996673820684166e-05 -1.8910479652671246e-05 -2.6362524638112208e-08 5.9564034334041104e-05 5.9776420735591533e-05 0.0013103438728476367 1.000000037720568 0.9998418151857161 1.0000008928700852 5.373830244003007e-08 1.543377354123731e-10 1.5769397933387683e-10 5.3731492678077024e-08 -9.85756611285088e-09 -2.6196399923255334e-08 3.773519412884287e-08 4.020901167712458e-08 8.939861891226564e-07 1.0000233477350595 0.9998572643601754 1.000637350268536 3.868170004834637e-05 -3.23069816886874e-06 -1.5983086295495777e-06 3.3015273311812074e-05 -1.457672315092049e-05 -2.6219478890024533e-08 2.3361956514548616e-05 1.6026795340522834e-05 0.0006383149832280987 1.0000003644592634 0.9998420385070858 1.0000086820236915 5.211977335624913e-07 -2.4187427919870735e-10 -2.5824634532349707e-11 5.203911308892566e-07 -1.2751748899064046e-07 -2.619733213795072e-08 3.644610246762154e-07 2.536773156503644e-07 8.682045295627615e-06
2.692 1.000003494118052 0.9998441717772403 1.0000841243011345 5.058624638500864e-06 -3.8356199767063306e-08 -1.7449834044100096e-08 4.980608585330507e-06 -1.3288990453973407e-06 -2.6711364259038726e-08 3.4941374710563203e-06 2.410955690367927e-06 8.412555879687968e-05 1.000024765356339 0.9998560639509102 1.0010928534312036 6.301498573692753e-05 -1.841995000042332e-05 -1.0921392519505149e-05 3.8819058034273834e-05 -3.687265241907092e-05 -2.6781100921321537e-08 2.499562256716153e-05 1.876583069585053e-05 0.0011033738001646988 0.9999418370814365 0.9997919945742624 1.0012598641164105 2.6129099595304287e-05 -7.334341318080805e-05 -7.85681785919245e-05 -3.87965057646061e-05 -1.81435061170039e-05 -2.687280316553808e-08 6.013495238927749e-05 6.014612844940628e-05 0.001295659391124347 1.0000000377204123 0.999841815191836 1.000000892866764 5.3737706932440557e-08 1.5410099998553354e-10 1.5726893972342267e-10 5.373287102727314e-08 -9.858201756480302e-09 -2.6702300350180314e-08 3.7733478945107125e-08 4.027196843484323e-08 8.940074973788739e-07 1.0000232828682871 0.9998572126149267 1.0006364645127253 3.86044668014245e-05 -3.2483830775135345e-06 -1.6202675180657851e-06 3.294615577750963e-05 -1.4578045570300261e-05 -2.6727127187719196e-08 2.329710415042854e-05 1.5979056475480902e-05 0.0006374273735805923 1.0000003644500952 0.9998420384631402 1.0000086818917133 5.211868339953716e-07 -2.446860236806962e-10 -2.8830441395100837e-11 5.203822180666384e-07 -1.2752131332862418e-07 -2.6703248326439884e-08 3.6445166434817015e-07 2.5364480253221715e-07 8.681918512533826e-06
2.702 1.000003493237507 0.9998441706656138 1.000084111780688 5.057613382248761e-06 -3.8607120059703046e-08 -1.7706140618779576e-08 4.979611194636966e-06 -1.3290355120191819e-06 -2.7226783206693602e-08 3.493256918499992e-06 2.4099621662667705e-06 8.411304096193867e-05 1.0000244842523722 0.9998558494664849 1.001089177588793 6.266299606324316e-05 -1.8482027371556942e-05 -1.1045469555951267e-05 3.8541177825161974e-05 -3.680890952177864e-05 -2.7301264631919976e-08 2.4716949636459545e-05 1.8616243876825597e-05 0.0010996471182020207 0.9999412973420446 0.9997916032934747 1.0012447923466663 2.5595430839784586e-05 -7.310680184566371e-05 -7.884777503749473e-05 -3.958619166819067e-05 -1.7378780126958766e-05 -2.7392584017551666e-08 6.070184563187036e-05 6.0512416201189153e-05 0.0012808113555746973 1.0000000377202543 0.9998418151981541 1.0000008928631414 5.373707354648333e-08 1.5390786687358393e-10 1.5693116791555783e-10 5.373400383226461e-08 -9.858867993411176e-09 -2.7217550052471767e-08 3.773491663078663e-08 4.0336766519940485e-08 8.939580318928809e-07 1.0000232181106186 0.999857160949703 1.0006355796290825 3.8527383177972634e-05 -3.2660205802752445e-06 -1.6421699188283326e-06 3.287713220443313e-05 -1.4579320363034651e-05 -2.7244155099582122e-08 2.3232361167388464e-05 1.5931416207581282e-05 0.0006365406483625127 1.0000003644409237 0.999842038419412 1.0000086817594347 5.211758965657004e-07 -2.474546559271592e-10 -3.174885738022631e-11 5.203730600968784e-07 -1.2752515695902037e-07 -2.721851331354619e-08 3.6444263516611764e-07 2.536126651127597e-07 8.68178455477675e-06
2.712 1.0000034923571137 0.9998441695544731 1.0000840992615958 5.056602319177775e-06 -3.885789104703916e-08 -1.796213650375199e-08 4.978613531808805e-06 -1.3291718142603461e-06 -2.7751722255839545e-08 3.4923765723961166e-06 2.4089689563586746e-06 8.410052477762431e-05 1.0000242043364649 0.9998556358620322 1.0010855050532987 6.231284653374354e-05 -1.8543527270111092e-05 -1.11685953971404e-05 3.8264158037957177e-05 -3.674478315214628e-05 -2.783098760017032e-08 2.4439515953274714e-05 1.8468520530416737e-05 0.0010959243453031598 0.999940759641514 0.9997912137724935 1.0012295631077135 2.5067050915947825e-05 -7.286872407610824e-05 -7.91126974111548e-05 -4.036563886492472e-05 -1.6616404788308675e-05 -2.7922031859222823e-08 6.126470459273798e-05 6.087529288479216e-05 0.0012658016533841942 1.0000000377200942 0.9998418152046734 1.0000008928593436 5.3736436837750147e-08 1.5380042735944748e-10 1.56840264766001e-10 5.373471603793993e-08 -9.859565074475035e-09 -2.7742315913072476e-08 3.773892821656127e-08 4.040329469860479e-08 8.93852360600237e-07 1.000023153461484 0.999857109364087 1.0006346956078038 3.845044772260084e-05 -3.2836107322399527e-06 -1.6640157941438857e-06 3.280820233297477e-05 -1.4580547621393328e-05 -2.7770730188980112e-08 2.3167726995700023e-05 1.588387421691517e-05 0.0006356547974759722 1.000000364431751 0.9998420383759047 1.0000086816269822 5.21164955603572e-07 -2.5013739214952403e-10 -3.442020760852945e-11 5.203634820547667e-07 -1.2752902072927498e-07 -2.7743295024172246e-08 3.644338956097176e-07 2.535808932745588e-07 8.681645458941885e-06
2.722 1.0000034914768725 0.9998441684438194 1.000084086744026 5.0555914718213784e-06 -3.910849954054955e-08 -1.8217765109988498e-08 4.977615485869871e-06 -1.329307948521396e-06 -2.8286351289757135e-08 3.4914964183532257e-06 2.407976042017769e-06 8.408801055228326e-05 1.0000239255968144 0.9998554231291787 1.0010818356943192 6.196449646272368e-05 -1.8604453031193275e-05 -1.1290775650982207e-05 3.798799902689824e-05 -3.668027681474953e-05 -2.837044109993931e-08 2.4163309412778692e-05 1.8322666373810466e-05 0.0010922053087342833 0.9999402239201509 0.9997908259674171 1.0012141802556043 2.4542579437009905e-05 -7.262921009416399e-05 -7.936328110886617e-05 -4.1134763164141545e-05 -1.5856480870621495e-05 -2.8461312908543566e-08 6.182351245420896e-05 6.123476338883e-05 0.0012506324121363027 1.000000037719933 0.9998418152114001 1.000000892855548 5.373582039597426e-08 1.5379275899424736e-10 1.570527608480217e-10 5.3734897714956365e-08 -9.86029349971791e-09 -2.8276767524716106e-08 3.7744438558818034e-08 4.0471187082520864e-08 8.9371490032251e-07 1.0000230889203288 0.999857057857671 1.0006338124394614 3.837365875372938e-05 -3.3011536168416633e-06 -1.685805207971944e-06 3.2739365969465845e-05 -1.4581727436734032e-05 -2.830702306667776e-08 2.3103201055563534e-05 1.5836430174609908e-05 0.0006347698106202782 1.000000364422577 0.9998420383326234 1.0000086814945341 5.211540350305264e-07 -2.527203019325819e-10 -3.678822549128031e-11 5.203533735617648e-07 -1.275329045716126e-07 -2.8277762920152663e-08 3.6442533239527666e-07 2.535494208434221e-07 8.681503800316181e-06
2.732 1.0000034905967843 0.999844167333654 1.0000840742281565 5.054580842900576e-06 -3.93589607533893e-08 -1.8473104447919092e-08 4.9766170368706375e-06 -1.3294439127754112e-06 -2.88308422788964e-08 3.490616420495036e-06 2.406983389815694e-06 8.40754981572181e-05 1.0000236480220297 0.9998552112598422 1.0010781693903257 6.161790055403067e-05 -1.8664807953808068e-05 -1.141201602357408e-05 3.7712701206357905e-05 -3.661539399163043e-05 -2.891979959852442e-08 2.3888318319099157e-05 1.8178687513258815e-05 0.0010884898452404623 0.9999396901347649 0.9997904398461123 1.0011986479160366 2.4020470876987166e-05 -7.238828270791074e-05 -7.959985478402292e-05 -4.189348851063414e-05 -1.5099106822996462e-05 -2.9010594771491158e-08 6.2378244578976e-05 6.159082829424218e-05 0.001235306044054041 1.0000000377197724 0.9998418152183385 1.0000008928519435 5.373522811501093e-08 1.5386915758623508e-10 1.5749114632098916e-10 5.373452985293389e-08 -9.861053344407876e-09 -2.882107724003725e-08 3.775017519945259e-08 4.0540030111281733e-08 8.935734125785213e-07 1.000023024486614 0.9998570064300586 1.0006329301150083 3.829701434351916e-05 -3.318649345137729e-06 -1.7075383571988057e-06 3.267062301224388e-05 -1.4582859897586211e-05 -2.8853206397822384e-08 2.3038782763826385e-05 1.5789083750233298e-05 0.0006338856774348276 1.0000003644134046 0.999842038289573 1.000008681362279 5.211431388075558e-07 -2.5521893096948904e-10 -3.89305524433191e-11 5.203427150475954e-07 -1.2753680781005297e-07 -2.882208880679127e-08 3.644167942096309e-07 2.5351816120074793e-07 8.681362065455093e-06
2.742 1.0000034897168513 0.9998441662239798 1.00008406171413 5.053570426957457e-06 -3.960931135584351e-08 -1.872832118161699e-08 4.975618245802836e-06 -1.3295797037621972e-06 -2.9385370208220918e-08 3.4897365448759234e-06 2.4059909688371965e-06 8.406298741801852e-05 1.0000233716011744 0.9998550002462636 1.0010745060295914 6.127300891041694e-05 -1.872459528698403e-05 -1.1532322274689588e-05 3.743826504346318e-05 -3.655013814266738e-05 -2.947924052733429e-08 2.361453146506484e-05 1.8036590490032757e-05 0.0010847778027860346 0.9999391582600732 0.9997900553892174 1.0011829705172999 2.3499020336438533e-05 -7.214595652842065e-05 -7.98227404409166e-05 -4.264174669087924e-05 -1.434437879174048e-05 -2.957004729005066e-08 6.292886803468748e-05 6.194348358543301e-05 0.0012198252920216012 1.0000000377196154 0.9998418152254946 1.0000008928486814 5.3734656777668904e-08 1.5399338749635565e-10 1.579883175554537e-10 5.373367372148214e-08 -9.861845252836813e-09 -2.9375420047221655e-08 3.7754929527905565e-08 4.0609503910088066e-08 8.934542267514984e-07 1.0000229601598198 0.9998569550808682 1.0006320486257791 3.822051232853149e-05 -3.3360980483069087e-06 -1.729215526297939e-06 3.2601973442137466e-05 -1.4583945090956476e-05 -2.9409456300431057e-08 2.2974471558003814e-05 1.574183462948769e-05 0.0006330023880131477 1.000000364404236 0.9998420382467588 1.000008681230368 5.211322636086504e-07 -2.5766998288389563e-10 -4.1013932267651e-11 5.20331568360895e-07 -1.275407306737051e-07 -2.9376448253927827e-08 3.644081372842692e-07 2.5348704291748655e-07 8.681222559563571e-06
2.752 1.000003488837077 0.9998441651147991 1.0000840492020269 5.0525602340665676e-06 -3.9859595489495404e-08 -1.8983580301726865e-08 4.974619221262202e-06 -1.3297153186975888e-06 -2.995011305004058e-08 3.4888567802976386e-06 2.404998764804795e-06 8.405047852632571e-05 1.0000230963238073 0.9998547900810361 1.0010708455111148 6.0929767249438854e-05 -1.8783818210204474e-05 -1.1651700127214309e-05 3.716469102532862e-05 -3.64845127059973e-05 -3.004894346987963e-08 2.3341938207421562e-05 1.7896382320426067e-05 0.0010810690421737571 0.9999386282900219 0.9997896725910868 1.0011671528210009 2.2976377737824477e-05 -7.190223723783049e-05 -8.003225348352616e-05 -4.3379477073072086e-05 -1.3592390639754962e-05 -3.01398409498131e-08 6.347534116413347e-05 6.229272040152383e-05 0.001204193274951434 1.000000037719466 0.9998418152328755 1.0000008928458497 5.373411850129885e-08 1.5412074388144165e-10 1.5837931170179176e-10 5.3732438144442585e-08 -9.862669215859488e-09 -2.9939973099443207e-08 3.7757740503288134e-08 4.06794005787844e-08 8.933791527542414e-07 1.000022895939448 0.9998569038097312 1.0006311679635134 3.814415033960965e-05 -3.353499864239195e-06 -1.750836996838459e-06 3.253341728942446e-05 -1.458498310218556e-05 -2.997595099056245e-08 2.2910266917427196e-05 1.569468252925603e-05 0.0006321199333827733 1.000000364395074 0.9998420382041875 1.0000086810988884 5.211214219761525e-07 -2.6011767643162595e-10 -4.320369414332992e-11 5.20320042025682e-07 -1.2754467346709007e-07 -2.9941019126079365e-08 3.6439926151641235e-07 2.534560254053983e-07 8.681087493275051e-06
2.762 1.0000034879574649 0.9998441640061161 1.0000840366918597 5.051550301830443e-06 -4.010985307243825e-08 -1.9238969409214363e-08 4.97362008738071e-06 -1.3298507536774198e-06 -3.0525250826914006e-08 3.4879771414488126e-06 2.40400678170508e-06 8.403797208097928e-05 1.0000228221800183 0.9998545807571299 1.0010671877455042 6.058811731715524e-05 -1.8842479815921343e-05 -1.1770155193601689e-05 3.68919796286813e-05 -3.6418521097896295e-05 -3.0629090862614295e-08 2.3070528520296275e-05 1.7758070522099308e-05 0.0010773634381520793 0.9999381002389545 0.9997892914606257 1.0011511999487157 2.24505708930277e-05 -7.165712095306725e-05 -8.022870278206986e-05 -4.4106626356073494e-05 -1.2843233965199462e-05 -3.072014899231848e-08 6.401761325347928e-05 6.26385248428741e-05 0.0011884135298978464 1.000000037719327 0.9998418152404877 1.0000008928434696 5.373365345072187e-08 1.5421164866260543e-10 1.5857597331053682e-10 5.373094740040317e-08 -9.863525459633398e-09 -3.0514917206940336e-08 3.7758019731460585e-08 4.074957807049899e-08 8.933627882479169e-07 1.0000228318250217 0.9998568526162962 1.0006302881203961 3.806792582831066e-05 -3.3708549251768237e-06 -1.7724029720440675e-06 3.2464954602552116e-05 -1.4585974014776504e-05 -3.055287225545939e-08 2.2846168366752487e-05 1.5647627200579556e-05 0.000631238305581033 1.0000003643859232 0.9998420381618652 1.0000086809678623 5.211106541447654e-07 -2.626017247398504e-10 -4.558729743189998e-11 5.203082606490129e-07 -1.2754863595353228e-07 -3.051598130185929e-08 3.643901252889216e-07 2.534250940464005e-07 8.680958773765789e-06
2.772 1.0000034870780177 0.9998441628979327 1.0000840241835909 5.050540680137991e-06 -4.036010799892863e-08 -1.9494482458456924e-08 4.972620971863292e-06 -1.3299860056331096e-06 -3.111096707851517e-08 3.4870976539698386e-06 2.403015031108539e-06 8.402546869808776e-05 1.0000225491604617 0.9998543722679184 1.0010635326557675 6.024799749327984e-05 -1.890058309389304e-05 -1.1887692961674004e-05 3.662013130670866e-05 -3.635216671445346e-05 -3.1219868157609044e-08 2.2800293025778292e-05 1.7621663124073793e-05 0.0010736608799892888 0.9999375741425344 0.9997889120219486 1.001135117402691 2.1919537240632472e-05 -7.141059373122127e-05 -8.041239079619158e-05 -4.482314831088893e-05 -1.2096998122511031e-05 -3.131114541847855e-08 6.455562433809254e-05 6.298087783530195e-05 0.0011724900485422605 1.0000000377192022 0.9998418152483383 1.0000008928415107 5.3733314027756995e-08 1.5424220474647928e-10 1.585845157121914e-10 5.372932873826153e-08 -9.864413912259172e-09 -3.110043548309315e-08 3.775564743114587e-08 4.081994767927205e-08 8.934094223408156e-07 1.0000227678160876 0.9998568015002272 1.0006294090891141 3.799183608071545e-05 -3.3881633466695904e-06 -1.7939135612736076e-06 3.239658543496222e-05 -1.4586917910970244e-05 -3.114040295005411e-08 2.278217546098575e-05 1.5600668419311708e-05 0.0006303574973043813 1.0000003643767865 0.9998420381197989 1.0000086808372592 5.211000121482797e-07 -2.651460997532619e-10 -4.8158775069212026e-11 5.202963513096997e-07 -1.275526169864185e-07 -3.110151757603391e-08 3.6438074085977473e-07 2.533942486644039e-07 8.680837366423784e-06
2.782 1.0000034861987364 0.9998441617902513 1.00008401167715 5.049531397779659e-06 -4.0610362952730146e-08 -1.975005983580542e-08 4.9716220072805516e-06 -1.330121070904042e-06 -3.1707447563172726e-08 3.4862183342753844e-06 2.4020235190334963e-06 8.401296851538063e-05 1.0000222772563834 0.9998541646071929 1.0010598801779493 5.9909343577791026e-05 -1.895813092052589e-05 -1.2004318836669203e-05 3.634914649156748e-05 -3.6285452930758704e-05 -3.182146277885647e-08 2.253122301515989e-05 1.7487168667444334e-05 0.0010699612718351732 0.9999370500583573 0.9997885343148182 1.0011189110788334 2.138116333803541e-05 -7.116263125762085e-05 -8.058361375230036e-05 -4.5529003514655395e-05 -1.1353770242841406e-05 -3.1913007765112726e-08 6.508930516818464e-05 6.331975505148036e-05 0.001156427305997019 1.0000000377190923 0.9998418152564317 1.0000008928399098 5.3733132532146674e-08 1.5420962932580552e-10 1.5846482890721394e-10 5.3727714242316656e-08 -9.86533450665537e-09 -3.169671350429639e-08 3.7751029735955254e-08 4.089052356933941e-08 8.935104620091787e-07 1.0000227039122145 0.999856750461204 1.000628530862908 3.791587822165296e-05 -3.4054252216557034e-06 -1.81536882069371e-06 3.2328309847402516e-05 -1.4587814872167116e-05 -3.173873043490556e-08 2.2718287766011695e-05 1.5553805974142113e-05 0.0006294775014702536 1.000000364367665 0.9998420380779927 1.0000086807070159 5.210895278915715e-07 -2.6775358040946464e-10 -5.085870544870928e-11 5.202844461441017e-07 -1.275566170518793e-07 -3.169781415005605e-08 3.6437116156161736e-07 2.53363499111919e-07 8.680722605632947e-06
2.792 1.0000034853196191 0.9998441606830714 1.0000839991724495 5.0485224371523575e-06 -4.086060001224692e-08 -2.0005644000379725e-08 4.970623332005712e-06 -1.3302559461723503e-06 -3.2314880672394e-08 3.4853391817791933e-06 2.4010322411134515e-06 8.400047099337246e-05 1.000022006459637 0.9998539577691798 1.0010562302615724 5.9572089754149633e-05 -1.9015126057510486e-05 -1.2120038198730424e-05 3.6079025594316344e-05 -3.6218383102204024e-05 -3.2434066177409124e-08 2.2263310477736226e-05 1.7354596204087117e-05 0.0010662645332025736 0.9999365280661824 0.999788158394809 1.001102587270514 2.083333048639754e-05 -7.091319875687473e-05 -8.074266182934244e-05 -4.6224159098276935e-05 -1.0613635253659732e-05 -3.252591436345367e-08 6.561857734190805e-05 6.365512690252805e-05 0.0011402302800438391 1.000000037718997 0.9998418152647721 1.000000892838586 5.373309448141069e-08 1.5413200578407277e-10 1.582739686323703e-10 5.3726242067498684e-08 -9.866286883119592e-09 -3.230393966294753e-08 3.7745066625101156e-08 4.096146714746586e-08 8.936445339834322e-07 1.0000226401129968 0.9998566994989253 1.0006276534356129 3.784004923449222e-05 -3.422640620992127e-06 -1.836768809892477e-06 3.226012790772748e-05 -1.4588664977861424e-05 -3.234804360199819e-08 2.2654504852772303e-05 1.5507039663139393e-05 0.0006285983110752652 1.0000003643585584 0.9998420380364501 1.0000086805770512 5.2107918767561e-07 -2.704057179315917e-10 -5.362957247547979e-11 5.202726830277974e-07 -1.2756063579616278e-07 -3.230505943863001e-08 3.6436147172124776e-07 2.5333286726306273e-07 8.680612020309476e-06
2.802 1.0000034844406647 0.9998441595763924 1.000083986669397 5.047513738709859e-06 -4.111078915564067e-08 -2.0261206549493323e-08 4.969625076355127e-06 -1.3303906266135603e-06 -3.2933458116338045e-08 3.484460186278202e-06 2.4000411870320724e-06 8.39879751751422e-05 1.0000217367626962 0.9998537517485447 1.0010525828698473 5.92361696998014e-05 -1.9071571157628572e-05 -1.223485642850188e-05 3.58097689893242e-05 -3.6150960564311114e-05 -3.305787072916896e-08 2.1996548136797796e-05 1.722395529545483e-05 0.001062570599610554 0.9999360082677371 0.9997877843331697 1.0010861526621522 2.0273964238906372e-05 -7.06622511496225e-05 -8.088981930887974e-05 -4.690858851748104e-05 -9.876675899853324e-06 -3.3150047417675984e-08 6.614335361380623e-05 6.398695862639268e-05 0.0011239044590067185 1.0000000377189135 0.9998418152733626 1.0000008928374522 5.373314250733444e-08 1.5403964940272042e-10 1.580410039132892e-10 5.372504145720063e-08 -9.867271541785911e-09 -3.292230558916256e-08 3.773898394717218e-08 4.103304378995169e-08 8.937817319703696e-07 1.0000225764180535 0.999856648613106 1.0006267768016828 3.776434601722873e-05 -3.439809602301191e-06 -1.8581136176170307e-06 3.219203967664152e-05 -1.458946830685452e-05 -3.2968534666438005e-08 2.2590826307899812e-05 1.546036930041472e-05 0.0006277199194732484 1.000000364349464 0.9998420379951742 1.0000086804472783 5.210689335823598e-07 -2.730730265136522e-10 -5.644268470322121e-11 5.202611916384613e-07 -1.2756467234301093e-07 -3.292344457465785e-08 3.643517773863162e-07 2.5330238507333785e-07 8.680501960737885e-06
2.812 1.0000034835618687 0.9998441584702134 1.0000839741678988 5.046505231320736e-06 -4.1360902622286966e-08 -2.0516732361806264e-08 4.9686273378817856e-06 -1.3305251091772759e-06 -3.356337365123943e-08 3.483581342234956e-06 2.3990503500607663e-06 8.397548020132573e-05 1.0000214681586541 0.9998535465403947 1.0010489379796308 5.890151778583226e-05 -1.912746877988889e-05 -1.2348778891994597e-05 3.554137698747049e-05 -3.6083188631998e-05 -3.3693073406060616e-08 2.173092948052187e-05 1.7095256006089667e-05 0.0010588794230957284 0.9999354907860708 0.9997874122163602 1.0010696143120903 1.9701085068112886e-05 -7.040973346289494e-05 -8.102536467484953e-05 -4.758227134363794e-05 -9.142972762752868e-06 -3.378559146970059e-08 6.66635383859739e-05 6.431521049773128e-05 0.0011074558367069511 1.0000000377188396 0.9998418152822054 1.0000008928364206 5.373320928485124e-08 1.5396002859159326e-10 1.5778087562620412e-10 5.3724209097418406e-08 -9.868288167594973e-09 -3.3552005201091815e-08 3.7734048090798915e-08 4.110549220946075e-08 8.938911939403557e-07 1.0000225128270293 0.9998565978034801 1.0006259009562006 3.76887654704072e-05 -3.4569322232047118e-06 -1.8794033460639205e-06 3.212404518231466e-05 -1.4590224936388019e-05 -3.360039892628396e-08 2.25272517514719e-05 1.541379472740746e-05 0.0006268423208460399 1.0000003643403785 0.9998420379541669 1.0000086803176094 5.210586986873159e-07 -2.7572720383505445e-10 -5.928285773420087e-11 5.202500690364268e-07 -1.2756872658605009e-07 -3.3553163910106745e-08 3.643421924547526e-07 2.532720837024219e-07 8.680388770399416e-06
2.822 1.000003482683228 0.9998441573645322 1.0000839616678678 5.045496875174856e-06 -4.161092813576464e-08 -2.0772189616213776e-08 4.967630162691285e-06 -1.330659389209921e-06 -3.420482500835464e-08 3.482702656837906e-06 2.398059732215097e-06 8.39629857039072e-05 1.0000212006412121 0.9998533421402684 1.0010452955811353 5.85680702762495e-05 -1.918282140320853e-05 -1.2461810908140098e-05 3.527384981692893e-05 -3.601507060105304e-05 -3.4339873064741935e-08 2.1466448770767357e-05 1.6968508884769082e-05 0.0010551909722000678 0.9999349757644558 0.9997870421452653 1.0010529796248797 1.9112857245879767e-05 -7.015558149161855e-05 -8.114957069399374e-05 -4.8245193057465816e-05 -8.412604280597325e-06 -3.4432734217294374e-08 6.717902838290912e-05 6.46398381636635e-05 0.00109089089359846 1.000000037718771 0.9998418152913023 1.000000892835409 5.37332575758085e-08 1.5390542420788872e-10 1.5752590955366376e-10 5.372379076639585e-08 -9.869336438314737e-09 -3.419323508685525e-08 3.773125250593576e-08 4.1178890505832365e-08 8.939491796390404e-07 1.0000224493395964 0.9998565470697997 1.000625025894873 3.761330459122406e-05 -3.4740085552059526e-06 -1.9006380813110445e-06 3.2056144401203796e-05 -1.4590934943023931e-05 -3.424383340986509e-08 2.2463780847682867e-05 1.5367315819264326e-05 0.0006259655105011786 1.0000003643312991 0.9998420379134296 1.000008680187962 5.210484453181751e-07 -2.7835625528675935e-10 -6.211790087319139e-11 5.202393607066736e-07 -1.2757279783308348e-07 -3.4194414235202244e-08 3.64332816638078e-07 2.532419788929307e-07 8.680269898133978e-06
2.832 1.000003481804738 0.9998441562593473 1.000083949169225 5.044488678879198e-06 -4.18608737235089e-08 -2.1027521204133972e-08 4.966633547885361e-06 -1.3307934623771974e-06 -3.485801126144031e-08 3.481824145269876e-06 2.397069342184776e-06 8.39504918392678e-05 1.0000209342046564 0.9998531385441219 1.0010416556773987 5.8235766431976235e-05 -1.9237631435319402e-05 -1.2573957737968567e-05 3.500718762191606e-05 -3.59466097467119e-05 -3.499847157457928e-08 2.1203101022359796e-05 1.684372492646666e-05 0.0010515052312708212 0.9999344633648631 0.9997866742341085 1.001036256313721 1.8507633047363212e-05 -6.98997226781627e-05 -8.126270451404909e-05 -4.889734482700713e-05 -7.685646769427217e-06 -3.5091666941664805e-08 6.768971349963425e-05 6.496079308374119e-05 0.0010742165642207032 1.000000037718704 0.9998418153006552 1.0000008928343436 5.373329891354072e-08 1.5386822162849882e-10 1.5733319976602356e-10 5.37237826933916e-08 -9.870416956697742e-09 -3.484619518995092e-08 3.773108631278498e-08 4.125310350759433e-08 8.939445783723679e-07 1.00002238595545 0.9998564964118355 1.000624151614016 3.753796054340204e-05 -3.491038688279587e-06 -1.9218178828028846e-06 3.1988337259126584e-05 -1.459159840132927e-05 -3.48990394281511e-08 2.240041330053329e-05 1.532093248122148e-05 0.0006250894847963938 1.0000003643222213 0.9998420378729641 1.000008680058262 5.210381854625474e-07 -2.8096775504064253e-10 -6.489051750844931e-11 5.202290628834533e-07 -1.2757688572865693e-07 -3.48473951386189e-08 3.643237096019509e-07 2.5321206097030767e-07 8.680144447580451e-06
2.842 1.000003480926394 0.9998441551546565 1.0000839366718988 5.04348068509025e-06 -4.211075723029514e-08 -2.1282671164690406e-08 4.965637460237758e-06 -1.3309273242482976e-06 -3.5523135593845396e-08 3.480945818396827e-06 2.396079187131478e-06 8.39379990054616e-05 1.0000206688438318 0.9998529357483067 1.0010380182835272 5.7904549448209586e-05 -1.9291901208494497e-05 -1.2685224610958577e-05 3.474139048064375e-05 -3.587780932449257e-05 -3.566907334898843e-08 2.094088196084227e-05 1.6720915516288437e-05 0.001047822199229443 0.9999339537660674 0.9997863086090972 1.0010194523543752 1.7883989750453434e-05 -6.964207718095974e-05 -8.13650277988324e-05 -4.953872327583015e-05 -6.9621744435866505e-06 -3.576258455873583e-08 6.819547779341697e-05 6.527802303731089e-05 0.0010574401922220395 1.0000000377186335 0.9998418153102664 1.000000892833156 5.37333785044988e-08 1.5383047459838724e-10 1.5725823677414275e-10 5.372415146354497e-08 -9.871528516004947e-09 -3.551108835496536e-08 3.773345762272501e-08 4.1327819704250016e-08 8.93880257597909e-07 1.0000223226743117 0.9998564458293742 1.000623278110521 3.746273068660462e-05 -3.5080227209035635e-06 -1.942942809325032e-06 3.192062365039101e-05 -1.4592215385345188e-05 -3.556621988893849e-08 2.233714883993729e-05 1.527464463811034e-05 0.0006242142407791328 1.0000003643131403 0.9998420378327713 1.0000086799284418 5.210279639130032e-07 -2.8358001381817654e-10 -6.754500697350474e-11 5.202191421589577e-07 -1.2758098954378935e-07 -3.551230980038748e-08 3.643148726426941e-07 2.5318229293908605e-07 8.680013050139364e-06
2.852 1.0000034800481916 0.9998441540504572 1.0000839241758213 5.0424729329404396e-06 -4.236059027781651e-08 -2.1537625659946372e-08 4.964641856219865e-06 -1.3310609702905536e-06 -3.620040361814692e-08 3.4800676722451584e-06 2.3950892651572005e-06 8.392550749346989e-05 1.0000204045540988 0.9998527337495419 1.0010343834257533 5.757436719013095e-05 -1.9345632968161146e-05 -1.2795616765953583e-05 3.447645842490843e-05 -3.5808672569330876e-05 -3.6351885941346353e-08 2.067978797338495e-05 1.6600092363243847e-05 0.0010441418881566103 0.9999334471614508 0.999785945406852 1.0010025759323347 1.7240757501063866e-05 -6.938255909046302e-05 -8.145679687946952e-05 -5.016933025237885e-05 -6.24225943618528e-06 -3.644568564251306e-08 6.869620057829283e-05 6.559147266979339e-05 0.0010405694750742834 1.0000000377185552 0.9998418153201357 1.0000008928317823 5.373353818559397e-08 1.5378018357373528e-10 1.5731532976136525e-10 5.3724853443831324e-08 -9.872671261626605e-09 -3.618812018633573e-08 3.7737770563931835e-08 4.140262265827761e-08 8.937707360571515e-07 1.0000222594959243 0.9998563953222187 1.0006224053818167 3.7387612575941354e-05 -3.5249607431750145e-06 -1.9640129609984983e-06 3.185300345593559e-05 -1.459278596736368e-05 -3.624558105022034e-08 2.2273987208407468e-05 1.5228452223791467e-05 0.0006233397758127598 1.0000003643040518 0.9998420377928526 1.0000086797984362 5.210178225618491e-07 -2.86204781228518e-10 -7.006752640545693e-11 5.202095550829179e-07 -1.2758510854716368e-07 -3.61893632993896e-08 3.6430624656336966e-07 2.531526139224959e-07 8.6798773318233e-06
2.862 1.0000034791701256 0.9998441529467478 1.0000839116809246 5.0414654278951546e-06 -4.261036519088459e-08 -2.1792431409707397e-08 4.963646685650544e-06 -1.3311943956630681e-06 -3.689002364766684e-08 3.4791896864654837e-06 2.3940995623272e-06 8.391301731649758e-05 1.0000201413312924 0.9998525325448826 1.0010307511403542 5.7245172720553285e-05 -1.9398828868530784e-05 -1.2905139470964645e-05 3.4212391442712436e-05 -3.573920269632289e-05 -3.704712013347234e-08 2.0419816063361183e-05 1.6481267434017985e-05 0.0010404643219755504 0.9999329437565935 0.999785584772687 1.0009856353853863 1.6577036865440443e-05 -6.91210777565012e-05 -8.153826288561928e-05 -5.0789172622599284e-05 -5.525971820747181e-06 -3.714117342897227e-08 6.91917575753515e-05 6.590108406676161e-05 0.0010236124010457868 1.0000000377184652 0.9998418153302658 1.000000892830157 5.373378512947153e-08 1.5372522190657826e-10 1.5745711544334194e-10 5.372583827837552e-08 -9.873844633683664e-09 -3.687749901700652e-08 3.774309308502307e-08 4.14770425605055e-08 8.936380325389466e-07 1.0000221964200526 0.9998563448901873 1.0006215334258166 3.731260395573993e-05 -3.541852825268682e-06 -1.985028497732751e-06 3.178547654779756e-05 -1.459331021871267e-05 -3.6937332815898804e-08 2.221092815657527e-05 1.5182355176257936e-05 0.0006224660874227441 1.0000003642949509 0.9998420377532087 1.0000086796681815 5.210077687361561e-07 -2.888338749466909e-10 -7.250549696237375e-11 5.202002513175036e-07 -1.2758924203337362e-07 -3.687876420564335e-08 3.6429772578722983e-07 2.5312294391506395e-07 8.679739367296687e-06
2.872 1.0000034782921925 0.9998441518435264 1.000083899187148 5.040458137171985e-06 -4.286005483372307e-08 -2.2047173003454946e-08 4.962651876683112e-06 -1.3313275956722656e-06 -3.759220740005444e-08 3.478311832223682e-06 2.393110056345202e-06 8.390052829416302e-05 1.0000198791716728 0.9998523321316852 1.0010271214724797 5.69169246288421e-05 -1.9451490980488505e-05 -1.3013798002958552e-05 3.394918946501099e-05 -3.566940289997017e-05 -3.77549886713756e-08 2.016096381094943e-05 1.636445289219432e-05 0.0010367895352949754 0.9999324437667448 0.9997852268588023 1.0009686391438486 1.5892205689412347e-05 -6.885753918168465e-05 -8.1609671836215e-05 -5.139826208029034e-05 -4.813379633708261e-06 -3.7849254598485765e-08 6.968202207198134e-05 6.620679735218638e-05 0.0010065771810999643 1.000000037718359 0.999841815340659 1.0000008928282222 5.3734088422029916e-08 1.5369273481093347e-10 1.5759883560729474e-10 5.372703495047242e-08 -9.875048627373563e-09 -3.757943607254578e-08 3.774833970924904e-08 4.1550590811048454e-08 8.93507507679595e-07 1.0000221334464812 0.999856294533112 1.0006206622408784 3.723770277052252e-05 -3.558699016764698e-06 -2.0059896163112723e-06 3.171804277422478e-05 -1.4593788208797836e-05 -3.7641687280911783e-08 2.2147971448274836e-05 1.5136353440076823e-05 0.0006215931734048036 1.0000003642858348 0.9998420377138426 1.000008679537618 5.209977714475625e-07 -2.914406981942676e-10 -7.494353207368251e-11 5.201911594007517e-07 -1.2759338881796754e-07 -3.758072400417171e-08 3.6428918257716564e-07 2.53093192182271e-07 8.679601363941075e-06
2.882 1.000003477414391 0.9998441507407945 1.000083886694448 5.03945100747115e-06 -4.31096304998775e-08 -2.230192375935342e-08 4.961657318818606e-06 -1.3314605652498898e-06 -3.8307169292503166e-08 3.477434083687592e-06 2.3921207248198103e-06 8.388804030202435e-05 1.000019618071876 0.9998521325075742 1.0010234944749463 5.658958716025322e-05 -1.9503621316581842e-05 -1.3121597599963653e-05 3.368685234923479e-05 -3.559927635479046e-05 -3.8475708518398636e-08 1.9903229332867687e-05 1.6249661042909237e-05 0.0010331175722987293 0.9999319474142717 0.9997848718224627 1.0009515956707682 1.518591565789777e-05 -6.85918474334969e-05 -8.167126470114628e-05 -5.1996614966190135e-05 -4.104548894614651e-06 -3.857014097586662e-08 7.016686604989339e-05 6.650855130317567e-05 0.0009894721783459872 1.0000000377182356 0.9998418153513193 1.0000008928259365 5.373439588475853e-08 1.5371154446838577e-10 1.5766714080732777e-10 5.37283328765229e-08 -9.876282073954677e-09 -3.829414553328823e-08 3.775243226140521e-08 4.1622815442756574e-08 8.934043693107209e-07 1.000022070575013 0.9998562442508371 1.0006197918257638 3.716290718918436e-05 -3.575499364918925e-06 -2.026896502909038e-06 3.1650701943237324e-05 -1.4594220006180477e-05 -3.835885887243458e-08 2.208511686899978e-05 1.509044697272333e-05 0.0006207210320726021 1.0000003642767015 0.9998420376747574 1.0000086794067051 5.209877787534628e-07 -2.9399638112990713e-10 -7.745462581593646e-11 5.201821694146039e-07 -1.2759754883274705e-07 -3.8295456804657477e-08 3.642804924640011e-07 2.5306327273228087e-07 8.67946555998063e-06
2.892 1.0000034765367205 0.9998441496385522 1.000083874202816 5.038443986551888e-06 -4.3359083694862044e-08 -2.2556707234264776e-08 4.960662862073255e-06 -1.331593299140051e-06 -3.903512664870156e-08 3.4765564279415533e-06 2.391131553166893e-06 8.387555348808084e-05 1.0000193580288625 0.9998519336704018 1.0010198702070279 5.6263130141387074e-05 -1.9555221862411572e-05 -1.3228543424935135e-05 3.342537988108737e-05 -3.5528826214782655e-05 -3.9209498380809566e-08 1.9646611235834748e-05 1.6136904276599384e-05 0.0010294484855056943 0.9999314549261703 0.9997845198242158 1.0009345134041607 1.44580796199212e-05 -6.832390601033142e-05 -8.17232774692321e-05 -5.258425207262708e-05 -3.399543631439495e-06 -3.930404787879129e-08 7.064616124765951e-05 6.68062839587826e-05 0.0009723058375662124 1.0000000377180949 0.9998418153622521 1.000000892823293 5.373465738804846e-08 1.5378958372791242e-10 1.5763867349583547e-10 5.372958318149271e-08 -9.877544617494279e-09 -3.9021844925322284e-08 3.7754453922929327e-08 4.16933939841095e-08 8.933502430412668e-07 1.0000220078054685 0.9998561940432198 1.0006189221796 3.708821562436757e-05 -3.59225393651772e-06 -2.0477492952556363e-06 3.1583453821747846e-05 -1.4594605678008784e-05 -3.9089066856212185e-08 2.2022364232015e-05 1.504463574916179e-05 0.0006198496624374155 1.0000003642675506 0.9998420376359578 1.0000086792754357 5.209777399803844e-07 -2.964920367164214e-10 -8.00625478703322e-11 5.201731319054418e-07 -1.2760172010527812e-07 -3.902318038961362e-08 3.642715577621987e-07 2.530331254950445e-07 8.679334102388856e-06
2.902 1.0000034756591838 0.9998441485368025 1.0000838617122876 5.037437027712237e-06 -4.360843922402406e-08 -2.281149657336243e-08 4.959668340044236e-06 -1.3317257917652258e-06 -3.977630003554163e-08 3.4756788690534397e-06 2.390142538532303e-06 8.38630682933882e-05 1.000019099039869 0.999851735618217 1.0010162487332859 5.593752871610512e-05 -1.9606294595400247e-05 -1.3334640565014329e-05 3.316477180000927e-05 -3.5458055615232036e-05 -3.9956580272355963e-08 1.9391108561687537e-05 1.6026195006287385e-05 0.001025782334322948 0.9999309665317184 0.9997841710262209 1.0009174007031016 1.3708851270843917e-05 -6.80536191092152e-05 -8.176594124806248e-05 -5.3161198429861506e-05 -2.698425903660186e-06 -4.005119528419775e-08 7.111978013437281e-05 6.7099933189617e-05 0.0009550866172450553 1.0000000377179394 0.9998418153734636 1.000000892820327 5.373482785110788e-08 1.5390276233846627e-10 1.57540039144465e-10 5.3730619999085176e-08 -9.878836148823476e-09 -3.976275468906948e-08 3.775382429699349e-08 4.176223173943315e-08 8.933589999968369e-07 1.0000219451376806 0.9998561439101262 1.00061805330184 3.7013626724762635e-05 -3.6089628309719234e-06 -2.068548080845394e-06 3.151629815950651e-05 -1.4594945289548731e-05 -3.98325318678788e-08 2.195971337761929e-05 1.4998919761363386e-05 0.00061897906417499 1.0000003642583855 0.9998420375974503 1.0000086791438454 5.209676101235425e-07 -2.989529957368505e-10 -8.274060502966604e-11 5.201638812740095e-07 -1.276059019374287e-07 -3.976411458459996e-08 3.6426232758956556e-07 2.5300273488148503e-07 8.67920868098865e-06
2.912 1.0000034747817839 0.9998441474355504 1.0000838492229414 5.036430079434089e-06 -4.3857747955605356e-08 -2.3066247725609288e-08 4.958673605560615e-06 -1.3318580377336813e-06 -4.0530913147262544e-08 3.474801424776771e-06 2.3891536879354706e-06 8.385058522857658e-05 1.0000188411023616 0.9998515383492277 1.0010126301224618 5.561276292599772e-05 -1.965684148575208e-05 -1.343989406399559e-05 3.2905027836056726e-05 -3.538696767073151e-05 -4.071718022530379e-08 1.9136720728198196e-05 1.5917545601354945e-05 0.001022119183457675 0.9999304824603323 0.9997838255907121 1.0009002657990738 1.2938599135049235e-05 -6.778089274955384e-05 -8.179948239263228e-05 -5.37274830832254e-05 -2.0012558271247376e-06 -4.081180763664435e-08 7.15875967781044e-05 6.738943720406134e-05 0.000937822926307321 1.0000000377177722 0.999841815384962 1.000000892817119 5.373485714775813e-08 1.5399959483089987e-10 1.5741550395220158e-10 5.3731297476979935e-08 -9.880155997021835e-09 -4.051709825292347e-08 3.775047969111571e-08 4.1829511643820695e-08 8.934322302314782e-07 1.0000218825714966 0.9998560938514309 1.0006171851922137 3.6939139348904906e-05 -3.6256261730330186e-06 -2.0892929307050224e-06 3.144923472574569e-05 -1.4595238906600593e-05 -4.058947858246578e-08 2.1897164165424314e-05 1.495329901402338e-05 0.0006181092373581723 1.0000003642492088 0.999842037559243 1.000008679012014 5.209573388101013e-07 -3.0143003243168434e-10 -8.544442279306132e-11 5.2015427106853e-07 -1.276100940739714e-07 -4.051848313051574e-08 3.642528121092217e-07 2.529721358251961e-07 8.679089907849499e-06
2.922 1.0000034739045272 0.9998441463348007 1.0000838367348912 5.03542307675804e-06 -4.4107062962771416e-08 -2.33209343487277e-08 4.9576785602527344e-06 -1.3319900316078298e-06 -4.129919210490169e-08 3.4739241180262546e-06 2.388165011613435e-06 8.383810453998052e-05 1.0000185842139921 0.9998513418617758 1.001009014446462 5.528881719795542e-05 -1.970686447823455e-05 -1.3544308956445391e-05 3.264614774300332e-05 -3.5315565478368025e-05 -4.1491525968772826e-08 1.8883447473030664e-05 1.581096832234827e-05 0.0010184591013964446 0.9999300029396667 0.9997834836786448 1.0008831167535308 1.2147876934626813e-05 -6.750563573656845e-05 -8.182412263214333e-05 -5.428313888620273e-05 -1.3080915985446325e-06 -4.158611296278758e-08 7.204948759780248e-05 6.767473497840525e-05 0.0009205230674083508 1.0000000377175997 0.9998418153967571 1.0000008928137822 5.3734680903607365e-08 1.5402741013547117e-10 1.5729150076611687e-10 5.373151693175179e-08 -9.881502695982408e-09 -4.128510222930474e-08 3.774497835870079e-08 4.1895665241010714e-08 8.935564436280546e-07 1.000021820106773 0.9998560438670168 1.0006163178506737 3.6864752536340654e-05 -3.6422440892654243e-06 -2.1099839334852548e-06 3.138226333865533e-05 -1.4595486592263588e-05 -4.136013366608172e-08 2.1834716462641095e-05 1.4907773517530394e-05 0.0006172401820952793 1.0000003642400268 0.9998420375213444 1.0000086788800553 5.209468622541407e-07 -3.0397615168748457e-10 -8.814774343459339e-11 5.201442033479027e-07 -1.2761429472651144e-07 -4.1286512414709105e-08 3.642430846504855e-07 2.529414037356433e-07 8.678976753269252e-06
2.932 1.0000034730274205 0.9998441452345611 1.0000838242482735 5.034415955654778e-06 -4.435641273601207e-08 -2.3575555651239448e-08 4.956683163678385e-06 -1.33212176776605e-06 -4.208136683984064e-08 3.473046967629855e-06 2.3871765161677885e-06 8.382562598829075e-05 1.0000183283725637 0.9998511461543065 1.0010054017794556 5.496567980022431e-05 -1.97563654710554e-05 -1.364789027411961e-05 3.2388131309043075e-05 -3.5243852116540436e-05 -4.2279849555330874e-08 1.863128880772295e-05 1.5706475263222974e-05 0.0010148021591785004 0.999929528193985 0.9997831454485291 1.0008659614222284 1.133739236331445e-05 -6.722776046322914e-05 -8.18400791679094e-05 -5.4828202316591077e-05 -6.189895228155046e-07 -4.237434416501106e-08 7.250533198732265e-05 6.795576661210321e-05 0.0009031951880441261 1.0000000377174294 0.9998418154088587 1.0000008928104536 5.3734235950469595e-08 1.5395784253723415e-10 1.5716896564340915e-10 5.3731239257348925e-08 -9.882876332041117e-09 -4.206699628676134e-08 3.7738439024547095e-08 4.196127888019536e-08 8.937044573066083e-07 1.0000217577433752 0.9998559939567707 1.0006154512773453 3.6790465497110766e-05 -3.658816680522489e-06 -2.1306212035578694e-06 3.1315383876101467e-05 -1.4595688410018763e-05 -4.214472834263554e-08 2.177237013414613e-05 1.4862343282844004e-05 0.0006163718982811025 1.000000364230847 0.9998420374837651 1.000008678748106 5.209361171385182e-07 -3.066194157654859e-10 -9.084933142285399e-11 5.201336381671541e-07 -1.2761850276072055e-07 -4.206843260470838e-08 3.64233267319447e-07 2.5291063439250716e-07 8.678866471191723e-06
2.942 1.000003472150472 0.9998441441348381 1.0000838117632358 5.033408691496536e-06 -4.460578530166693e-08 -2.383011401533864e-08 4.955687426084859e-06 -1.3322532403254435e-06 -4.2877670976096776e-08 3.4721699837918374e-06 2.3861882016820686e-06 8.381314893141499e-05 1.0000180735759936 0.9998509512253456 1.0010017921970924 5.4643342302542795e-05 -1.9805346306506926e-05 -1.3750643023494408e-05 3.2130978349397324e-05 -3.5171830645270177e-05 -4.308238539967728e-08 1.8380244986291965e-05 1.5604078302337875e-05 0.0010111484295959147 0.999929058442805 0.9997828110554635 1.0008488074264357 1.0507976053586699e-05 -6.69471835650164e-05 -8.184756473970895e-05 -5.5362713318485716e-05 6.599596345140902e-08 -4.3176737756661866e-08 7.295501280420779e-05 6.823247361601089e-05 0.0008858472400595492 1.0000000377172684 0.9998418154212789 1.000000892807279 5.373349789113436e-08 1.5380268467899775e-10 1.5704583681322358e-10 5.373047459795918e-08 -9.884276173439715e-09 -4.286301345708967e-08 3.7732285927258e-08 4.202697415376194e-08 8.93841740737033e-07 1.0000216954811745 0.9998559441205846 1.0006145854724802 3.671627762640155e-05 -3.6753440082210334e-06 -2.1512048573364012e-06 3.124859626792975e-05 -1.4595844422246094e-05 -4.294349649854923e-08 2.1710125039768735e-05 1.4817008321333837e-05 0.000615504385622612 1.0000003642216775 0.9998420374465156 1.0000086786163136 5.209250788936745e-07 -3.093484751518435e-10 -9.355182855643163e-11 5.201225859777437e-07 -1.2762271701515028e-07 -4.2864476123470284e-08 3.642235030302692e-07 2.5287992352979974e-07 8.678755260625838e-06
2.952 1.0000034712736892 0.9998441430356391 1.0000837992799243 5.032401335587727e-06 -4.4855136377556596e-08 -2.4084586701700683e-08 4.954691396091091e-06 -1.3323844435780434e-06 -4.3688340094929546e-08 3.471293171511566e-06 2.385200064088993e-06 8.380067269541056e-05 1.0000178198222875 0.9998507570734786 1.000998185775852 5.4321799048750205e-05 -1.9853808781076204e-05 -1.3852572156247686e-05 3.187468869708019e-05 -3.50995041080602e-05 -4.3899372112587164e-08 1.8130316487085224e-05 1.5503789058921433e-05 0.0010074979867488675 0.9999285938998204 0.9997824806503656 1.0008316621307938 9.660552160427888e-06 -6.666382644275498e-05 -8.1846787686006e-05 -5.588671515418011e-05 7.468122635966491e-07 -4.399353424998365e-08 7.339841672350591e-05 6.850479914410302e-05 0.000868486947428669 1.0000000377171243 0.9998418154340273 1.0000008928044062 5.373251811607158e-08 1.5360608569031141e-10 1.5694481836779878e-10 5.372927181288326e-08 -9.885701359264937e-09 -4.367338965023242e-08 3.7727877065965784e-08 4.2093291298435656e-08 8.939358251330256e-07 1.0000216333200465 0.999855894358353 1.0006137204364134 3.664218851748379e-05 -3.6918260996604365e-06 -2.1717349854886936e-06 3.11819004839731e-05 -1.4595954690665e-05 -4.375667465548778e-08 2.1647981040186853e-05 1.4771768647974818e-05 0.0006146376439133306 1.0000003642125241 0.9998420374096063 1.0000086784848237 5.209137988954193e-07 -3.1211878717028413e-10 -9.623198185694915e-11 5.201110954255896e-07 -1.2762693643335353e-07 -4.3674879254370416e-08 3.642139235879111e-07 2.52849351212832e-07 8.678639478392793e-06
2.962 1.0000034703970762 0.9998441419369686 1.00008378679847 5.031394022341993e-06 -4.5104409665333785e-08 -2.4338922409246164e-08 4.953695154674157e-06 -1.332515371865895e-06 -4.4513613946279986e-08 3.4704165378927893e-06 2.3842121008339406e-06 8.378819699972822e-05 1.0000175671095153 0.9998505636973359 1.0009945825925022 5.400104664083763e-05 -1.9901754670585773e-05 -1.395368256654727e-05 3.1619262196811914e-05 -3.502687553168735e-05 -4.473105007152947e-08 1.7881504000649545e-05 1.540561885249511e-05 0.001003850905712422 0.9999281347720674 0.9997821543793727 1.0008145326273326 8.79611161229706e-06 -6.637761565645724e-05 -8.183795202867156e-05 -5.6400254254872e-05 1.4234085955822256e-06 -4.482497814003034e-08 7.383543447143147e-05 6.877268817459371e-05 0.0008511217816551186 1.0000000377170024 0.999841815447114 1.0000008928019652 5.373143093010486e-08 1.5342470251968156e-10 1.569174398034218e-10 5.3727712105753e-08 -9.887151025003337e-09 -4.449836430103017e-08 3.772615076170765e-08 4.2160589216513414e-08 8.939651899274838e-07 1.0000215712598672 0.9998558446699707 1.0006128561695293 3.656819794514761e-05 -3.708262970328625e-06 -2.1922116493929388e-06 3.111529652848345e-05 -1.4596019277607434e-05 -4.4584503412738035e-08 2.1585938006394787e-05 1.4726624286902439e-05 0.0006137716733389456 1.0000003642033932 0.9998420373730461 1.0000086783537678 5.209024120450591e-07 -3.148736529586066e-10 -9.883843525807446e-11 5.200992480711602e-07 -1.2763115978751497e-07 -4.4499881273536214e-08 3.642046232286493e-07 2.528189721003606e-07 8.678516856214964e-06
2.972 1.000003469520635 0.99984414083883 1.00008377431897 5.030386931247737e-06 -4.5353559525619055e-08 -2.4593071251472555e-08 4.9526988163165624e-06 -1.3326460186072532e-06 -4.5353735812842266e-08 3.4695400955003435e-06 2.383224313826915e-06 8.377572213319833e-05 1.0000173154357899 0.9998503710955755 1.000990982723662 5.368108342946459e-05 -1.994918575545965e-05 -1.4053979122261997e-05 3.13646987053237e-05 -3.4953947927002974e-05 -4.557766465605734e-08 1.7633808415084456e-05 1.530957866324083e-05 0.0010002072620625307 0.9999276812593222 0.9997818323834164 1.0007974257249432 7.915688683968361e-06 -6.608848319445879e-05 -8.182125759053982e-05 -5.690338007312363e-05 2.0957359652554796e-06 -4.56713176482242e-08 7.426596096497359e-05 6.903608764648888e-05 0.0008337589439059094 1.0000000377169036 0.9998418154605453 1.0000008928000543 5.3730415827517165e-08 1.533038862367882e-10 1.5701293268097093e-10 5.372590949904796e-08 -9.888624294100036e-09 -4.533817993490116e-08 3.7727409147029606e-08 4.222897459301971e-08 8.939243950968383e-07 1.0000215093005123 0.999855795055331 1.0006119926722195 3.6494305807139126e-05 -3.7246546467562743e-06 -2.2126349116262715e-06 3.1048784440451694e-05 -1.4596038244958004e-05 -4.5427226515938164e-08 2.152399582317082e-05 1.4681575273491689e-05 0.0006129064745504824 1.000000364194286 0.9998420373368414 1.0000086782232434 5.208910975982498e-07 -3.1756791481777665e-10 -1.0132181214881398e-10 5.200871576965637e-07 -1.276353849272633e-07 -4.5339725315719067e-08 3.6419564154852997e-07 2.5278880701419674e-07 8.67838714439722e-06
2.982 1.0000034686443642 0.9998441397412235 1.0000837618414709 5.029380222543902e-06 -4.560256579835428e-08 -2.4847028685785905e-08 4.951702523668812e-06 -1.3327763787186476e-06 -4.620895097390205e-08 3.4686638566990623e-06 2.3822367068899904e-06 8.37632487468797e-05 1.0000170647992561 0.9998501792668757 1.0009873862454637 5.3361909045562464e-05 -1.999610383691666e-05 -1.4153466709252294e-05 3.1110998087231175e-05 -3.4880724289048155e-05 -4.643946269971207e-08 1.738723079618038e-05 1.5215679094149948e-05 0.0009965671311994463 0.9999272335536914 0.9997815147979275 1.0007803479435353 7.0203412288818684e-06 -6.57963666238158e-05 -8.179690012335538e-05 -5.739614494418379e-05 2.763747138785828e-06 -4.65328052179764e-08 7.468989538207239e-05 6.92949465513281e-05 0.0008164053530381245 1.0000000377168268 0.9998418154743259 1.0000008927987192 5.3729633008126915e-08 1.532641231985952e-10 1.5723621419219248e-10 5.372400609374929e-08 -9.890119896605315e-09 -4.619308258404241e-08 3.77312863984679e-08 4.229828442027145e-08 8.93824186864802e-07 1.0000214474418554 0.9998557455143264 1.0006111299448535 3.6420512041734154e-05 -3.7410011797378203e-06 -2.233004879539892e-06 3.09823642892639e-05 -1.459601165413335e-05 -4.6285090608600554e-08 2.1462154382451876e-05 1.4636621652018697e-05 0.0006120420484087904 1.0000003641852007 0.9998420373009965 1.0000086780932957 5.208800155195159e-07 -3.201812638212148e-10 -1.0367749355080697e-10 5.200749667239315e-07 -1.2763961158599255e-07 -4.619465674152757e-08 3.6418695554281445e-07 2.527588380751746e-07 8.678251937082796e-06
2.992 1.0000034677682599 0.9998441386441489 1.0000837493659542 5.028373982632818e-06 -4.585143256055495e-08 -2.510085493823646e-08 4.950706431174069e-06 -1.332906446005204e-06 -4.707950951239843e-08 3.4677878217369016e-06 2.3812492793282806e-06 8.375077741591988e-05 1.0000168151980793 0.9998499882099282 1.0009837932332943 5.304352400891909e-05 -2.0042510737700978e-05 -1.4252150251616652e-05 3.085816019771229e-05 -3.480720759802225e-05 -4.73166966146805e-08 1.7141772367491105e-05 1.5123930334226512e-05 0.0009929305876517965 0.9999267918393686 0.9997812017526625 1.0007633055120662 6.1111346095739465e-06 -6.550120914017005e-05 -8.176507141035064e-05 -5.7878603968356946e-05 3.427396619314677e-06 -4.7409696202355134e-08 7.510714118035271e-05 6.954921597801857e-05 0.00079906763882227 1.0000000377167682 0.9998418154884591 1.000000892797941 5.3729169186785365e-08 1.533008633443739e-10 1.5752699147485084e-10 5.372215602944744e-08 -9.891637435030115e-09 -4.7063322141157286e-08 3.773687289669092e-08 4.236813947096932e-08 8.936875298053018e-07 1.0000213856837703 0.999855696046848 1.0006102679877535 3.6346816559074156e-05 -3.757302645304945e-06 -2.253321725298077e-06 3.0916036156953096e-05 -1.4595939567760527e-05 -4.7158346038008243e-08 2.1400413569442417e-05 1.459176346952439e-05 0.0006111783955667215 1.0000003641761337 0.9998420372655142 1.0000086779639072 5.20869252514329e-07 -3.227179920408533e-10 -1.059656878319278e-10 5.200628291455572e-07 -1.2764383798199848e-07 -4.706492550335644e-08 3.641784802847498e-07 2.5272901004999127e-07 8.67811390422892e-06
3.002 1.0000034668923172 0.9998441375476043 1.0000837368923416 5.027368208291684e-06 -4.610018165056468e-08 -2.5354653340623764e-08 4.949710678739883e-06 -1.3330362146511147e-06 -4.796566459400126e-08 3.466911970738616e-06 2.3802620210993626e-06 8.373830830571213e-05 1.0000165666304393 0.9998497979234328 1.0009802037616244 5.272592944067363e-05 -2.0088408296735642e-05 -1.435003469131092e-05 3.06061848546949e-05 -3.4733400818865004e-05 -4.820962072364457e-08 1.6897434501443405e-05 1.5034342121794135e-05 0.00098929770465914 0.9999263562925187 0.9997808933716213 1.0007463043696596 5.189129129606564e-06 -6.52029595361935e-05 -8.172595932379919e-05 -5.835081490929886e-05 4.086640619956361e-06 -4.830225040629511e-08 7.551760606830816e-05 6.979884911419626e-05 0.0007817521397157287 1.0000000377167229 0.9998418155029472 1.0000008927976423 5.372902072365748e-08 1.5339280484984109e-10 1.577813993923044e-10 5.3720498149334483e-08 -9.893175323877114e-09 -4.794915124310566e-08 3.7742929120043756e-08 4.243805166121058e-08 8.935437829600369e-07 1.0000213240261298 0.9998556466527873 1.0006094068011897 3.627321921361146e-05 -3.7735591358287415e-06 -2.2735856647124104e-06 3.084980011198336e-05 -1.4595822047796403e-05 -4.8047247367655725e-08 2.133877325280462e-05 1.4547000770959451e-05 0.0006103155162053715 1.0000003641670803 0.9998420372303966 1.0000086778350004 5.208588053540052e-07 -3.251994564661181e-10 -1.082901148206099e-10 5.200508840937954e-07 -1.2764806257799246e-07 -4.7950784677861404e-08 3.64170081719163e-07 2.5269924236793574e-07 8.677975940781042e-06
3.012 1.0000034660165313 0.9998441364515884 1.0000837244205107 5.026362830050506e-06 -4.634884257219771e-08 -2.5608518096664736e-08 4.948715368670455e-06 -1.3331656792146965e-06 -4.8867672569106805e-08 3.466036268697701e-06 2.37927491471047e-06 8.372584118659955e-05 1.0000163190945264 0.999849608406093 1.000976617903895 5.240912687629619e-05 -2.0133798360224628e-05 -1.444712493484077e-05 3.035507181373194e-05 -3.465930690288009e-05 -4.911849338328158e-08 1.6654218728267723e-05 1.4946923707909716e-05 0.0009856685541835334 0.9999259270812638 0.9997805897730386 1.0007293501691024 4.255370575704731e-06 -6.490157211603447e-05 -8.167974784804861e-05 -5.881283809320854e-05 4.741437038372322e-06 -4.921073121636552e-08 7.592120193138811e-05 7.00438012158456e-05 0.0007644649043906972 1.0000000377166862 0.9998418155177936 1.0000008927977004 5.3729118356033056e-08 1.5351006532112475e-10 1.579055604556194e-10 5.371913433362538e-08 -9.894733309282683e-09 -4.885082647346197e-08 3.7748127539329686e-08 4.2507535908227094e-08 8.934229899375835e-07 1.0000212624688085 0.9998555973320357 1.0006085463853884 3.6199719816369416e-05 -3.7897707521322412e-06 -2.293796904022586e-06 3.078365618531256e-05 -1.4595659157124464e-05 -4.895205155008103e-08 2.1277233287899604e-05 1.4502333599595355e-05 0.0006094534101305222 1.0000003641580355 0.9998420371956461 1.0000086777064519 5.208486041715972e-07 -3.276553492059338e-10 -1.1074476303006095e-10 5.200392329033699e-07 -1.2765228400137887e-07 -4.885249091197795e-08 3.641616037372493e-07 2.526694474349652e-07 8.677840643076322e-06
3.022 1.0000034651408987 0.9998441353561004 1.0000837119503194 5.025357748371029e-06 -4.659744672602829e-08 -2.5862485395563995e-08 4.947720557798755e-06 -1.3332948334294578e-06 -4.978579319063923e-08 3.465160681953499e-06 2.378287943723e-06 8.371337575014322e-05 1.0000160725885372 0.9998494196566171 1.0009730357324627 5.209311813889757e-05 -2.0178682776335337e-05 -1.4543425805206581e-05 3.010482075953821e-05 -3.458492878619656e-05 -5.004357644523238e-08 1.641212675817461e-05 1.486168382221734e-05 0.000982043207215086 0.9999255043657493 0.9997802910694293 1.0007124482820915 3.310883386171096e-06 -6.459700657383732e-05 -8.162661710473359e-05 -5.926473629807489e-05 5.391745432965615e-06 -5.013540574147202e-08 7.631784472162335e-05 7.028402956714746e-05 0.0007472116960167743 1.0000000377166547 0.9998418155330011 1.0000008927979747 5.372936219436297e-08 1.5362143739087006e-10 1.5786316401731007e-10 5.371812091399871e-08 -9.896309556545333e-09 -4.9768607905169905e-08 3.7751292758254185e-08 4.257618441043562e-08 8.933509523449644e-07 1.0000212010116822 0.9998555480844864 1.0006076867405553 3.612631816590816e-05 -3.805937596559443e-06 -2.3139555909129358e-06 3.071760436180347e-05 -1.4595450958890762e-05 -4.987301948102284e-08 2.1215793531777715e-05 1.4457762002779058e-05 0.0006085920771501099 1.0000003641489963 0.9998420371612663 1.0000086775781203 5.208385493693469e-07 -3.301174348643705e-10 -1.1336573278536202e-10 5.200279321433718e-07 -1.2765650031061802e-07 -4.9770303426042586e-08 3.6415290559152593e-07 2.526395495987309e-07 8.677710135725785e-06
3.032 1.0000034642654172 0.9998441342611412 1.0000836994816344 5.024352856962067e-06 -4.684602232625851e-08 -2.6116519109168158e-08 4.946726269923373e-06 -1.3334236711833577e-06 -5.072029115315912e-08 3.464285195195472e-06 2.3773011016782394e-06 8.37009119338332e-05 1.0000158271106727 0.9998492316737123 1.000969457318568 5.177790524304794e-05 -2.0223063391025853e-05 -1.4638942027347332e-05 2.9855431315708025e-05 -3.4510269390689125e-05 -5.098513573455939e-08 1.617116050259502e-05 1.4778630642024917e-05 0.0009784217340359574 0.9999250882982545 0.9997799973676692 1.0006956038057058 2.356665928146609e-06 -6.42892278426386e-05 -8.156674341158415e-05 -5.970657462657717e-05 6.037526996943122e-06 -5.1076544904497835e-08 7.670745432887673e-05 7.051949344677105e-05 0.0007299979982537544 1.0000000377166258 0.9998418155485747 1.0000008927983315 5.37296462305483e-08 1.536983513838718e-10 1.576905838891518e-10 5.371748071205033e-08 -9.897902887439463e-09 -5.0702759155438924e-08 3.775163372190316e-08 4.2643702587436684e-08 8.933446697094707e-07 1.0000211396546281 0.9998554989100316 1.0006068278669 3.605301406550931e-05 -3.822059768887269e-06 -2.334061801707973e-06 3.065164459258883e-05 -1.4595197516485494e-05 -5.0810415629920476e-08 2.115445385773127e-05 1.4413286038486978e-05 0.0006077315174252393 1.00000036413996 0.9998420371272605 1.000008677449874 5.20828535161836e-07 -3.326135500713091e-10 -1.1611668734358736e-10 5.200170054001566e-07 -1.2766071112813806e-07 -5.070448668317999e-08 3.641438991203135e-07 2.5260949902782855e-07 8.677585942124243e-06
3.042 1.0000034633900845 0.9998441331667105 1.0000836870143481 5.023348046092277e-06 -4.709458843621895e-08 -2.637053868502888e-08 4.9457325137877275e-06 -1.33355218737074e-06 -5.167143326191467e-08 3.4634098167740303e-06 2.376314395132576e-06 8.368844996698642e-05 1.000015582659135 0.9998490444560864 1.0009658827323233 5.146349031207937e-05 -2.0266942042072586e-05 -1.473367825560688e-05 2.960690306270399e-05 -3.443533162461547e-05 -5.194344044161906e-08 1.5931322082519286e-05 1.4697771764932448e-05 0.0009748042041782001 0.9999246790233527 0.9997797087691102 1.0006788215696876 1.3936874205615608e-06 -6.397820592550305e-05 -8.150029937986552e-05 -6.01384203732463e-05 6.678744533603971e-06 -5.203442324107536e-08 7.708995445310252e-05 7.075015410579856e-05 0.0007128290221669251 1.0000000377165978 0.9998418155645185 1.000000892798665 5.372986101963473e-08 1.5372213089921728e-10 1.5746856598266593e-10 5.371722244425221e-08 -9.899513352248158e-09 -5.1653547439450135e-08 3.7748947576550746e-08 4.270993700881804e-08 8.934080197141617e-07 1.0000210783975243 0.9998554498085656 1.000605969764649 3.597980732251361e-05 -3.8381373589214735e-06 -2.354115568041751e-06 3.058577681186411e-05 -1.459489889421893e-05 -5.1764508699436215e-08 2.1093214158198946e-05 1.4368905776794808e-05 0.0006068717315208926 1.0000003641309243 0.9998420370936334 1.0000086773216046 5.208184518895261e-07 -3.351629108438135e-10 -1.189171711325559e-10 5.200064607150997e-07 -1.276649134438141e-07 -5.165530730479554e-08 3.6413457278467214e-07 2.525792790841505e-07 8.677468627912829e-06
3.052 1.0000034625148988 0.9998441320728098 1.0000836745483914 5.022343203355866e-06 -4.734314772758196e-08 -2.6624465953868505e-08 4.9447392938826265e-06 -1.3336803761619743e-06 -5.263949105624199e-08 3.4625345693713844e-06 2.375327838929596e-06 8.367599010343564e-05 1.0000153392321274 0.9998488580024443 1.0009623120427087 5.11498755178216e-05 -2.0310320551658558e-05 -1.4827639120888285e-05 2.935923554836345e-05 -3.436011838236377e-05 -5.2918763921888094e-08 1.569261382370921e-05 1.4619114180663487e-05 0.0009711906860871632 0.9999242766780868 0.9997794253697028 1.0006621061442138 4.228861124550175e-07 -6.366391571051248e-05 -8.14274540291634e-05 -6.0560342902437364e-05 7.315362431100373e-06 -5.300931910538229e-08 7.74652724881952e-05 7.097597474485588e-05 0.0006957097137162678 1.0000000377165685 0.9998418155808382 1.0000008927989055 5.372989435731786e-08 1.5369020203747546e-10 1.5727549423436715e-10 5.371735036498674e-08 -9.901138954651223e-09 -5.2621243784540147e-08 3.774373178307117e-08 4.277491106943273e-08 8.935289922068867e-07 1.0000210172402497 0.999855400779982 1.00060511243406 3.590669774524335e-05 -3.854170440607872e-06 -2.374116923912302e-06 3.052000094790575e-05 -1.4594555156620562e-05 -5.273557075118875e-08 2.1032074333372297e-05 1.4324621295342388e-05 0.0006060127201321099 1.0000003641218878 0.9998420370603902 1.0000086771932444 5.208081871243028e-07 -3.3776777074073373e-10 -1.2168875941750908e-10 5.199963026807632e-07 -1.2766910692780354e-07 -5.262303701997516e-08 3.641249938617026e-07 2.5254890747702934e-07 8.677357303762474e-06
3.062 1.0000034616398585 0.9998441309794401 1.0000836620837303 5.0213382288765705e-06 -4.7591683629973576e-08 -2.6878259847304207e-08 4.943746605741644e-06 -1.3338082318680704e-06 -5.362473923654696e-08 3.461659474107334e-06 2.37434144741435e-06 8.366353227312544e-05 1.0000150968278523 0.9998486723114894 1.0009587453175641 5.083706305616001e-05 -2.03532007235836e-05 -1.492082926460568e-05 2.9112428282603357e-05 -3.428463254428259e-05 -5.391138344506866e-08 1.5455038250825742e-05 1.4542664238317008e-05 0.0009675812467494545 0.9999238813921657 0.9997791472601423 1.0006454618479197 -5.548316031533297e-07 -6.334633678642087e-05 -8.134837288917106e-05 -6.097241354388964e-05 7.947346639597584e-06 -5.400151560322052e-08 7.783333941612333e-05 7.119692047591238e-05 0.0006786447618182766 1.0000000377165368 0.9998418155975387 1.000000892799021 5.37296466002225e-08 1.536190518921712e-10 1.5715214551702517e-10 5.3717859623548886e-08 -9.9027781996844e-09 -5.360612320639601e-08 3.773712396938816e-08 4.283884345141748e-08 8.936807129847361e-07 1.0000209561826843 0.9998553518241746 1.000604255875417 3.5833685156499184e-05 -3.870159068559847e-06 -2.3940659404016454e-06 3.0454316918541516e-05 -1.4594166368814949e-05 -5.3723877477127944e-08 2.0971034275614695e-05 1.4280432671179359e-05 0.0006051544837204933 1.000000364112849 0.9998420370275352 1.0000086770647607 5.207976414712595e-07 -3.404119382207294e-10 -1.2439033968697432e-10 5.199865261771054e-07 -1.276732887654823e-07 -5.360795023673967e-08 3.6411528826063814e-07 2.525184314520736e-07 8.6772494035183e-06
3.072 1.0000034607649626 0.9998441298866032 1.0000836496203622 5.02033307123464e-06 -4.784016673706191e-08 -2.713192236108149e-08 4.942754420244201e-06 -1.3339357489118294e-06 -5.462745721683141e-08 3.460784539986695e-06 2.3733552274210634e-06 8.365107595184699e-05 1.0000148554445125 0.9998484873819232 1.0009551826235863 5.0525055155722e-05 -2.0395584349652044e-05 -1.5013253344081968e-05 2.8866480722835522e-05 -3.420887697734077e-05 -5.492157934011832e-08 1.5218598093830003e-05 1.446842760971897e-05 0.0009639759515718498 0.9999234932881678 0.9997788745260086 1.0006288927560067 -1.5385914081628757e-06 -6.302545326534954e-05 -8.126321806786254e-05 -6.13747055004691e-05 8.574664646776716e-06 -5.501129851527236e-08 7.819408970288887e-05 7.141295826579476e-05 0.0006616386070418897 1.0000000377165015 0.9998418156146267 1.0000008927990078 5.372906639056479e-08 1.535380345389637e-10 1.5709707505975062e-10 5.3718721914345226e-08 -9.9044307792978e-09 -5.4608464393490344e-08 3.773063833149495e-08 4.290210684782928e-08 8.938274518227364e-07 1.0000208952247076 0.9998553029410384 1.0006034000890267 3.576076942823816e-05 -3.886103284878363e-06 -2.413962731088241e-06 3.0388724615366287e-05 -1.4593732596310683e-05 -5.4729708888980474e-08 2.0910093861515414e-05 1.4236339975043954e-05 0.000604297022352306 1.0000003641038064 0.9998420369950741 1.0000086769361496 5.207867633724881e-07 -3.4306593628679713e-10 -1.270237159496083e-10 5.19977103046645e-07 -1.2767745823910158e-07 -5.4610326108729936e-08 3.641056062837931e-07 2.5248791532844493e-07 8.677141122693128e-06
3.082 1.0000034598902108 0.9998441287943012 1.0000836371582968 5.019327760906096e-06 -4.8088570018094844e-08 -2.738547966473083e-08 4.941762673356737e-06 -1.3340629217571324e-06 -5.564792745561497e-08 3.459909765537295e-06 2.3723691782604573e-06 8.36386203668595e-05 1.0000146150803104 0.999848303212444 1.000951624026321 5.0213854097326936e-05 -2.0437473223217964e-05 -1.5104916012493487e-05 2.8621392262799712e-05 -3.413285453420772e-05 -5.594963632991635e-08 1.498329631111869e-05 1.439640925388576e-05 0.0009603748645878431 0.9999231124817448 0.9997786072479166 1.0006124027083265 -2.5275508375090126e-06 -6.270125361273236e-05 -8.117214829741851e-05 -6.176729375462446e-05 9.197285453659544e-06 -5.603895873291188e-08 7.854746119030181e-05 7.162405687373961e-05 0.0006446954508005072 1.0000000377164624 0.9998418156321077 1.0000008927988784 5.372818404949841e-08 1.5347445389189133e-10 1.5708386393827547e-10 5.371987283650362e-08 -9.906094229553198e-09 -5.5628550237421466e-08 3.772576485732097e-08 4.296511647676091e-08 8.939342462233733e-07 1.0000208343662016 0.9998552541304683 1.0006025450752027 3.5687950514836394e-05 -3.902003132840068e-06 -2.4338074324588684e-06 3.032322389291813e-05 -1.459325390583601e-05 -5.575334938938973e-08 2.0849252957869444e-05 1.4192343272228936e-05 0.000603440335849446 1.0000003640947601 0.9998420369630128 1.0000086768074237 5.207755839060632e-07 -3.45702643524169e-10 -1.2961511735646274e-10 5.199679690414219e-07 -1.2768161304515603e-07 -5.563044740142806e-08 3.6409608625734934e-07 2.52457423490314e-07 8.677028499032749e-06
3.092 1.000003459015602 0.9998441277025354 1.0000836246975475 5.018322416398164e-06 -4.83368828913329e-08 -2.7638959241204103e-08 4.940771266732289e-06 -1.3341897444763386e-06 -5.668643648603014e-08 3.4590351476393565e-06 2.3713832958809722e-06 8.362616489300707e-05 1.0000143757334456 0.9998481198017485 1.0009480695901563 4.990346221171645e-05 -2.0478869154494954e-05 -1.519582189650569e-05 2.837716223620722e-05 -3.4056568054092386e-05 -5.699584393006639e-08 1.4749136120759933e-05 1.4326613386346728e-05 0.0009567780488119813 0.9999227390818304 0.9997783455016628 1.0005959953173584 -3.5208988010386097e-06 -6.237373048298102e-05 -8.107531897347158e-05 -6.215025496318437e-05 9.815179550369644e-06 -5.7084790499983654e-08 7.889339498602133e-05 7.183018680309131e-05 0.000627819264668528 1.0000000377164184 0.9998418156499883 1.0000008927986443 5.372711887012555e-08 1.5343882870506462e-10 1.5708535955697342e-10 5.372121520657815e-08 -9.90776797267437e-09 -5.666666773883818e-08 3.772357057345656e-08 4.302818808760935e-08 8.939766378523934e-07 1.0000207736070479 0.9998552053923591 1.0006016908342512 3.561522846005743e-05 -3.9178586726879595e-06 -2.4536001817203433e-06 3.0257814570536245e-05 -1.4592730363958596e-05 -5.6795086116112164e-08 2.078851143504136e-05 1.414844262742813e-05 0.0006025844241144636 1.0000003640857096 0.9998420369313578 1.0000086766785947 5.207642218631486e-07 -3.483110827334842e-10 -1.321921523754702e-10 5.199590265940136e-07 -1.2768575203265238e-07 -5.666860098685799e-08 3.6408682535337627e-07 2.524270023158237e-07 8.676908679653203e-06
3.102 1.000003458141137 0.9998441266113088 1.0000836122381114 5.01731721523361e-06 -4.858511505835108e-08 -2.789237779696554e-08 4.939780082481424e-06 -1.3343162119642641e-06 -5.774327677955157e-08 3.458160688697621e-06 2.3703975770508235e-06 8.36137093668779e-05 1.000014137402118 0.999847937148529 1.0009445193783193 4.959388184525133e-05 -2.051977397456939e-05 -1.5285975585081128e-05 2.813378993050854e-05 -3.398002036273005e-05 -5.806049470482143e-08 1.4516121024925495e-05 1.4259043456906486e-05 0.0009531855664698718 0.9999223731908417 0.9997780893583723 1.00057967397604 -4.517854964633881e-06 -6.204288054870933e-05 -8.097288220970978e-05 -6.252366734370361e-05 1.0428318891293308e-05 -5.8149092440539007e-08 7.923183536081753e-05 7.203132027753678e-05 0.00061101379942583 1.0000000377163698 0.9998418156682752 1.0000008927983044 5.372604876931922e-08 1.5342101982160425e-10 1.5708428873285135e-10 5.372263118526927e-08 -9.909450468471524e-09 -5.772310755003441e-08 3.77244407080173e-08 4.3091427144958485e-08 8.939468621790785e-07 1.0000207129471281 0.9998551567266055 1.0006008373664566 3.554260336734905e-05 -3.9336699846392936e-06 -2.473341104668379e-06 3.019249644664879e-05 -1.4592162037694115e-05 -5.7855211357053076e-08 2.0727869176015378e-05 1.4104638109494698e-05 0.0006017292873765393 1.000000364076654 0.9998420369001143 1.0000086765496607 5.20752854516243e-07 -3.509013833930115e-10 -1.3477187677460254e-10 5.199501584152066e-07 -1.2768987370603464e-07 -5.772507780931355e-08 3.64077861674869e-07 2.5239666687697804e-07 8.676780786754573e-06
3.112 1.0000034572668135 0.9998441255206233 1.0000835997799673 5.016312341447768e-06 -4.883328801988268e-08 -2.8145742978410633e-08 4.93878899750744e-06 -1.3344423194330676e-06 -5.881874206395155e-08 3.4572863954894735e-06 2.36941201980955e-06 8.36012541187143e-05 1.0000139000845256 0.9998477552514768 1.0009409734528811 4.9285115307138105e-05 -2.056018952481434e-05 -1.5375381631815072e-05 2.789127460442039e-05 -3.390321427193795e-05 -5.914388653362836e-08 1.4284254822706016e-05 1.4193702131592785e-05 0.00094959747894759 0.9999220149048808 0.9997778388846389 1.0005634418654274 -5.517669051402001e-06 -6.170870431983939e-05 -8.086498690564505e-05 -6.288761055948473e-05 1.1036676870887848e-05 -5.923216762162645e-08 7.956272965965131e-05 7.222743123533132e-05 0.000594282593642557 1.0000000377163152 0.999841815686974 1.0000008927978372 5.372515804029906e-08 1.5340015912899843e-10 1.5707247502544213e-10 5.372399863557338e-08 -9.911140276941694e-09 -5.8798164840185e-08 3.7728030657536134e-08 4.3154690897878825e-08 8.938546115725986e-07 1.0000206523863246 0.9998551081331023 1.0005999846720781 3.547007534788306e-05 -3.949437159805187e-06 -2.4930303177378642e-06 3.0127269313871515e-05 -1.4591548995352623e-05 -5.8934021312428e-08 2.0667326075240902e-05 1.4060929792149041e-05 0.0006008749261833899 1.0000003640675932 0.9998420368692887 1.0000086764206009 5.207416667989997e-07 -3.534949358083251e-10 -1.3736204174687566e-10 5.199412416760219e-07 -1.2769397544203732e-07 -5.880017282796826e-08 3.6406916903533044e-07 2.523663952989152e-07 8.67664602122355e-06
3.122 1.0000034563926314 0.9998441244304807 1.000083587323079 5.015307942057596e-06 -4.9081414159364326e-08 -2.8399057651908194e-08 4.937797891387708e-06 -1.3345680608411207e-06 -5.991313269633299e-08 3.4564122711431814e-06 2.36842661973382e-06 8.358879973355076e-05 1.0000136637788644 0.9998475741092787 1.0009374318747721 4.897716482391351e-05 -2.0600117639885405e-05 -1.54640445599033e-05 2.764961549666511e-05 -3.382615258084242e-05 -6.024632050012243e-08 1.4053541614788284e-05 1.4130591274155322e-05 0.0009460138465292005 0.9999216643139293 0.9997775941426696 1.0005473019621685 -6.519620085451628e-06 -6.137120595856366e-05 -8.075177881654328e-05 -6.324216561584791e-05 1.1640228297883887e-05 -6.033432290782543e-08 7.988602822805658e-05 7.241849532312733e-05 0.000577628981917981 1.0000000377162537 0.9998418157060918 1.0000008927972057 5.372459374612095e-08 1.533632801169691e-10 1.5704755179780237e-10 5.37251977682534e-08 -9.912836402762239e-09 -5.989213899075198e-08 3.7733409042014766e-08 4.321762266351403e-08 8.937229684539291e-07 1.0000205919245182 0.9998550596117451 1.00059913275135 3.539764447704165e-05 -3.965160280965441e-06 -2.512667932303519e-06 3.0062132967093165e-05 -1.4590891305250918e-05 -6.003181614800899e-08 2.0606882028164027e-05 1.4017317750899675e-05 0.0006000213411697532 1.0000003640585253 0.9998420368388866 1.0000086762913776 5.207308055732549e-07 -3.5610431583603375e-10 -1.3996513298211148e-10 5.19932156793169e-07 -1.2769805602928765e-07 -5.989418543383862e-08 3.640606630789499e-07 2.523361303535441e-07 8.676507068893992e-06
3.132 1.0000034555185884 0.9998441233408822 1.00008357486741 5.014304106522387e-06 -4.9329484731878196e-08 -2.865231847334679e-08 4.936806646197281e-06 -1.3346934306367587e-06 -6.102675221490185e-08 3.455538308058204e-06 2.3674413660617736e-06 8.357634671908308e-05 1.0000134284833284 0.9998473937206198 1.0009338947038044 4.867003251846379e-05 -2.0639560133097775e-05 -1.5551968863723246e-05 2.7408811827549032e-05 -3.3748838075385514e-05 -6.136810293763151e-08 1.3823985813093856e-05 1.4069711926224152e-05 0.0009424347281317305 0.999921321502042 0.9997773551904205 1.000531257045782 -7.523015588653481e-06 -6.1030393106355644e-05 -8.063340061755859e-05 -6.358741476730894e-05 1.223894937130814e-05 -6.145586977332622e-08 8.020168434800513e-05 7.260448987562799e-05 0.0005610561030510821 1.0000000377161842 0.9998418157256339 1.0000008927963733 5.3724444905320316e-08 1.5331945012812462e-10 1.570126738987707e-10 5.372611116501024e-08 -9.914536828518727e-09 -6.100533377090418e-08 3.773931430606523e-08 4.327973305921982e-08 8.935817806278487e-07 1.0000205315615918 0.999855011162428 1.0005982816044998 3.532531077437968e-05 -3.980839409216553e-06 -2.5322540544575086e-06 2.9997087204042775e-05 -1.4590189036758192e-05 -6.114890133476375e-08 2.05465369216235e-05 1.3973802059360828e-05 0.0005991685327804958 1.0000003640494497 0.999842036808914 1.0000086761619549 5.207203598045092e-07 -3.5872059495094224e-10 -1.425779683534322e-10 5.199227860121689e-07 -1.277021137967233e-07 -6.100741962715555e-08 3.640522187444354e-07 2.5230578818415003e-07 8.676367179833137e-06
3.142 1.0000034546446848 0.9998441222518311 1.0000835624129412 5.013300868590778e-06 -4.957747154167095e-08 -2.89055133299724e-08 4.935815147634562e-06 -1.3348184248799457e-06 -6.215990891012539e-08 3.454664486424265e-06 2.3664562415322735e-06 8.356389529721669e-05 1.0000131941961128 0.9998472140841821 1.0009303619987016 4.8363720412101045e-05 -2.0678518798945634e-05 -1.56391590045474e-05 2.7168862802821134e-05 -3.367127352987308e-05 -6.250954413908181e-08 1.3595592162893217e-05 1.4011064285346994e-05 0.0009388601812377439 0.9999209865475325 0.9997771220817294 1.00051530970574 -8.527190756298052e-06 -6.068627672821589e-05 -8.050999195833157e-05 -6.392344142562407e-05 1.2832817653681512e-05 -6.259712402060592e-08 8.050965417835531e-05 7.278539387947496e-05 0.0005445669083744189 1.0000000377161056 0.9998418157456076 1.0000008927953206 5.3724744789865923e-08 1.5329683364930584e-10 1.5697984976659433e-10 5.372662509564119e-08 -9.91624046296717e-09 -6.213805663773788e-08 3.7744434596868294e-08 4.334050099940882e-08 8.934609355154391e-07 1.000020471297428 0.9998549627850458 1.0005974312317634 3.525307420448873e-05 -3.99647458684905e-06 -2.5517887821286533e-06 2.9932131827157105e-05 -1.4589442260200117e-05 -6.228558545076389e-08 2.048629063035954e-05 1.3930382789101903e-05 0.0005983165011467354 1.000000364040365 0.9998420367793769 1.000008676032313 5.207103627378351e-07 -3.613154755476995e-10 -1.4518857145235142e-10 5.199130158266644e-07 -1.277061467944283e-07 -6.21401828595454e-08 3.6404369523846654e-07 2.522752736660623e-07 8.676229348714582e-06
3.152 1.0000034537709193 0.9998441211633291 1.0000835499596843 5.012298212501478e-06 -4.982534571753318e-08 -2.9158624566147057e-08 4.93482329854539e-06 -1.3349430371640295e-06 -6.33129155267134e-08 3.453790781905384e-06 2.3654712260579096e-06 8.355144542284512e-05 1.0000129609154098 0.9998470351986462 1.0009268338171187 4.805823042897346e-05 -2.0716995432462844e-05 -1.5725619414010673e-05 2.6929767626107653e-05 -3.3593461706247604e-05 -6.367095920598107e-08 1.3368365778690316e-05 1.3954647684303434e-05 0.0009352902620667103 0.9999206595231556 0.9997768948664487 1.0004994623483405 -9.531507637872602e-06 -6.033887097989936e-05 -8.03816895212803e-05 -6.425033006160655e-05 1.3421812047214776e-05 -6.37584065156813e-08 8.080989669286704e-05 7.296118793487397e-05 0.0005281641702642638 1.0000000377160176 0.9998418157660197 1.0000008927940582 5.3725478024162673e-08 1.533242504892607e-10 1.5696718444650995e-10 5.3726642885763106e-08 -9.917945988612348e-09 -6.329062110627347e-08 3.774765543973772e-08 4.339948071246138e-08 8.933849516091479e-07 1.000020411131911 0.9998549144794948 1.0005965816333964 3.518093468340176e-05 -4.012065855384302e-06 -2.5712722081378803e-06 2.986726665686197e-05 -1.4588651046718108e-05 -6.344218300436654e-08 2.0426143023333517e-05 1.388706001187116e-05 0.0005974652461881169 1.000000364031271 0.9998420367502822 1.000008675902464 5.20700798891395e-07 -3.638604926108064e-10 -1.4777879153564108e-10 5.199027495721403e-07 -1.277101532342704e-07 -6.329278797441907e-08 3.640349660399783e-07 2.5224450003859474e-07 8.676095824338447e-06
3.162 1.000003452897293 0.9998441200753806 1.0000835375076842 5.011296069448805e-06 -5.007310102977535e-08 -2.9411641202903282e-08 4.933831043270639e-06 -1.335067263620777e-06 -6.44860894101608e-08 3.452917176141742e-06 2.3644863029645364e-06 8.353899697417556e-05 1.0000127286394123 0.9998468570626902 1.0009233102156558 4.775356438968323e-05 -2.0754991852013425e-05 -1.581135450522099e-05 2.6691525525946615e-05 -3.351540535479792e-05 -6.485266784996711e-08 1.3142312184652462e-05 1.3900460573362092e-05 0.0009317250258655053 0.9999203404962855 0.9997766735905717 1.0004837172033738 -1.0535354344324871e-05 -5.998819308271985e-05 -8.024862708683113e-05 -6.456816609753618e-05 1.4005912766427419e-05 -6.494004193973002e-08 8.110237361742532e-05 7.313185422769487e-05 0.0005118504906465538 1.0000000377159208 0.9998418157868778 1.0000008927926312 5.372657516750653e-08 1.5340761805919594e-10 1.569855802955284e-10 5.372610917616369e-08 -9.919651873177129e-09 -6.446334383759409e-08 3.77482572788866e-08 4.345640198761527e-08 8.933690361794146e-07 1.000020351064925 0.9998548662456702 1.0005957328096784 3.5108892073975165e-05 -4.027613278933561e-06 -2.5907044311404488e-06 2.9802491555724785e-05 -1.4587815469031876e-05 -6.461901221384691e-08 2.0366093973053797e-05 1.3843833803975196e-05 0.0005966147678595048 1.0000003640221686 0.9998420367216365 1.0000086757724513 5.206915992239369e-07 -3.66349265321537e-10 -1.503380037731499e-10 5.198919316467738e-07 -1.277141316521203e-07 -6.446555234902562e-08 3.640259469805373e-07 2.5221341057083005e-07 8.675967913592032e-06
3.172 1.0000034520238072 0.9998441189879885 1.00008352505701 5.010294308146302e-06 -5.032076472789468e-08 -2.966457425066258e-08 4.932838390971572e-06 -1.335191098846333e-06 -6.567975279105777e-08 3.452043666098667e-06 2.3635014647153453e-06 8.352654994919083e-05 1.0000124973663123 0.9998466796749904 1.0009197912498606 4.744972400181576e-05 -2.0792509908614305e-05 -1.589636868641806e-05 2.6454135779487833e-05 -3.343710721498561e-05 -6.605499390893065e-08 1.2917437351434465e-05 1.3848500505695227e-05 0.0009281645271231841 0.9999200295290872 0.9997764582963563 1.0004680763305875 -1.1538144279747792e-05 -5.9634263190952524e-05 -8.011093560116091e-05 -6.487703580402348e-05 1.4585101313873237e-05 -6.61423599909525e-08 8.138704936753165e-05 7.32973765179524e-05 0.0004956283092699264 1.0000000377158162 0.9998418158081902 1.0000008927911075 5.372790403494168e-08 1.5352041752691155e-10 1.5702374369912198e-10 5.3725033048134805e-08 -9.921356262764917e-09 -6.565654677958968e-08 3.774606371018872e-08 4.351123982107992e-08 8.934162795262502e-07 1.0000202910963556 0.9998548180834701 1.0005948847609039 3.5036946175070335e-05 -4.043116954978779e-06 -2.610085571596921e-06 2.9737806453507388e-05 -1.4586935600857639e-05 -6.581639587588449e-08 2.0306143363828677e-05 1.380070424959654e-05 0.0005957650663666608 1.0000003640130581 0.9998420366934491 1.0000086756423439 5.206826320445962e-07 -3.6880871487250785e-10 -1.52876993191208e-10 5.198805713075027e-07 -1.277180798785107e-07 -6.565879809534804e-08 3.640166187576242e-07 2.521819947282031e-07 8.675845899966151e-06
3.182 1.0000034511504652 0.9998441179011593 1.0000835126077419 5.009292735212483e-06 -5.056838718345534e-08 -2.991745893848157e-08 4.9318454240869526e-06 -1.3353145382278493e-06 -6.68942320308188e-08 3.451170267068053e-06 2.362516715124953e-06 8.351410451417658e-05 1.0000122670943024 0.9998465030342224 1.0009162769742257 4.714671085955097e-05 -2.0829551477078908e-05 -1.5980666362561396e-05 2.6217597721039056e-05 -3.335857001567544e-05 -6.727826715645793e-08 1.2693747725481209e-05 1.3798764127671966e-05 0.0009246088195722604 0.9999197266786857 0.9997762490224452 1.0004525416259586 -1.2539315380749356e-05 -5.9277104242278636e-05 -7.996874323428676e-05 -6.517702621789488e-05 1.5159360455570674e-05 -6.736569525693358e-08 8.166389099085492e-05 7.345774013913634e-05 0.0004794999116451806 1.000000037715708 0.9998418158299677 1.0000008927895683 5.3729272104770635e-08 1.5361215002988801e-10 1.5704752537033473e-10 5.372349715920865e-08 -9.923058395632027e-09 -6.687055695881794e-08 3.774151419109101e-08 4.356422319192108e-08 8.935162842799559e-07 1.0000202312260917 0.9998547699927927 1.000594037487367 3.496509672405901e-05 -4.058577004183829e-06 -2.6294157732900077e-06 2.96732113536364e-05 -1.4586011517000392e-05 -6.703466254135547e-08 2.0246291093109563e-05 1.3757671442170639e-05 0.0005949161421997384 1.0000003640039448 0.9998420366657285 1.0000086755122222 5.206737040534494e-07 -3.7128911703013434e-10 -1.55430664358264e-10 5.198687512092764e-07 -1.2772199660260057e-07 -6.687285155630737e-08 3.640070363995975e-07 2.5215029191120786e-07 8.675728962861127e-06
3.192 1.0000034502772717 0.9998441168148996 1.0000835001599628 5.008291126100503e-06 -5.081601658765806e-08 -3.0170335034479226e-08 4.930852282269635e-06 -1.3354375776345105e-06 -6.812985965741396e-08 3.4502970070618174e-06 2.3615320672644193e-06 8.350166086848931e-05 1.0000120378215758 0.9998463271390609 1.0009127674421912 4.684452646998827e-05 -2.0866118429665813e-05 -1.606425191718842e-05 2.59819107268604e-05 -3.3279796475822014e-05 -6.852282135756074e-08 1.2471250252761659e-05 1.3751247172956015e-05 0.0009210579559880584 0.9999194319973287 0.9997760458039854 1.0004371148277837 -1.353832934827794e-05 -5.8916741798335014e-05 -7.98221754159275e-05 -6.546822508361565e-05 1.5728674194632104e-05 -6.86103867997869e-08 8.193286811929465e-05 7.361293199666143e-05 0.0004634674367664707 1.0000000377156006 0.9998418158522208 1.0000008927880966 5.3730453291920403e-08 1.5363445627941893e-10 1.570165148296792e-10 5.372164059918578e-08 -9.924756468603948e-09 -6.8105705287058e-08 3.7735606326686765e-08 4.361576959151447e-08 8.936464030918097e-07 1.0000201714540218 0.9998547219735374 1.0005931909893557 3.489334342207339e-05 -4.073993545228163e-06 -2.648695183931037e-06 2.9608706319139886e-05 -1.4585043294613156e-05 -6.82741448866174e-08 2.0186537065748204e-05 1.3714735484176631e-05 0.0005940679959604343 1.0000003639948316 0.9998420366384859 1.0000086753821698 5.206645894815094e-07 -3.7383902650993505e-10 -1.5803936798957928e-10 5.198566104895074e-07 -1.2772587984073936e-07 -6.810804413296413e-08 3.639973189407246e-07 2.5211837958764595e-07 8.67561517172966e-06
3.202 1.0000034494042334 0.9998441157292172 1.0000834877137574 5.007289269911696e-06 -5.106367423187131e-08 -3.042321798886924e-08 4.92985912908227e-06 -1.3355602130555649e-06 -6.938697175571863e-08 3.4494239158654436e-06 2.3605475381152265e-06 8.348921902759357e-05 1.0000118095463253 0.9998461519881786 1.0009092627061549 4.6543172303000065e-05 -2.0902212610231623e-05 -1.6147129684131983e-05 2.574707418202211e-05 -3.3200789304084054e-05 -6.978899585512435e-08 1.2249952404500923e-05 1.3705944459374288e-05 0.0009175119879312661 0.9999191455325456 0.9997758486727396 1.0004217975225997 -1.453467087463744e-05 -5.855320388996027e-05 -7.967135486425115e-05 -6.575072081836614e-05 1.6293027747650096e-05 -6.987677856489239e-08 8.219395292901093e-05 7.376294055595477e-05 0.00044753288488156364 1.0000000377154998 0.9998418158749612 1.0000008927867756 5.373123736141957e-08 1.53566128173447e-10 1.5691513279119466e-10 5.371962681722297e-08 -9.926448920441358e-09 -6.93623288558682e-08 3.772967428572049e-08 4.366636767210553e-08 8.93776507571617e-07 1.0000201117800382 0.9998546740256059 1.0005923452671481 3.4821685984135846e-05 -4.089366668814742e-06 -2.6679239265609824e-06 2.954429143791515e-05 -1.4584031012057254e-05 -6.953518042936463e-08 2.0126881184921963e-05 1.3671896485996762e-05 0.0005932206280966284 1.000000363985726 0.9998420366117333 1.0000086752522697 5.206550784163579e-07 -3.7647938380875065e-10 -1.6071826082808632e-10 5.198443125899706e-07 -1.2772972768051395e-07 -6.936471303998253e-08 3.6398761850795365e-07 2.520863500870229e-07 8.675501733044687e-06
3.212 1.0000034485313558 0.9998441146441199 1.0000834752692132 5.006287020011403e-06 -5.13113434089033e-08 -3.0676078102453626e-08 4.928866118911772e-06 -1.3356824395335388e-06 -7.06659101221594e-08 3.448551013449527e-06 2.359563142851799e-06 8.347677870944398e-05 1.0000115822667432 0.9998459775802465 1.000905762817488 4.6242649840441395e-05 -2.0937835824913743e-05 -1.6229303926238597e-05 2.551308744664712e-05 -3.312155120000012e-05 -7.107713457351513e-08 1.2029862212071567e-05 1.366284988399481e-05 0.0009139709656324704 0.9999188673273002 0.9997756576571981 1.0004065911509363 -1.552784688636981e-05 -5.818652088081519e-05 -7.951640162101794e-05 -6.6024602480257e-05 1.68524075205469e-05 -7.116521996953445e-08 8.244712010542007e-05 7.390775581747415e-05 0.00043169812559640296 1.0000000377154121 0.9998418158982028 1.0000008927856947 5.3731477939342005e-08 1.5342385721148033e-10 1.5677302349226497e-10 5.371760997408758e-08 -9.928134544105958e-09 -7.064076875424271e-08 3.7725044116782996e-08 4.3716459640604305e-08 8.938765826573749e-07 1.000020052204032 0.9998546261488985 1.0005915003210186 3.475012418728168e-05 -4.104696427777821e-06 -2.6871020783895235e-06 2.947996679041447e-05 -1.4582974749389974e-05 -7.081811288285212e-08 2.006732334389364e-05 1.3629154564417054e-05 0.0005923740387395229 1.0000003639766335 0.9998420365854821 1.0000086751226112 5.20645024137877e-07 -3.791935965698342e-10 -1.6343808655229386e-10 5.198320114788641e-07 -1.2773353828913778e-07 -7.064319893367418e-08 3.639780776580929e-07 2.520542868545151e-07 8.675385593389872e-06
3.222 1.0000034476586441 0.999844113559615 1.0000834628264286 5.005284318996937e-06 -5.1558979012344806e-08 -3.092884796924892e-08 4.9278733783338085e-06 -1.3358042534497894e-06 -7.196702189176273e-08 3.447678305100231e-06 2.358578891482059e-06 8.346433944046869e-05 1.0000113559810189 0.9998458039139334 1.0009022678265502 4.5942960604762525e-05 -2.0972989850797874e-05 -1.631077884468386e-05 2.5279949836619662e-05 -3.3042084854025295e-05 -7.23875873965717e-08 1.1810988314287282e-05 1.3621956412519606e-05 0.0009104349381149239 0.9999185974201428 0.9997754727826859 1.0003914970128915 -1.651738582819109e-05 -5.78167253569668e-05 -7.935743311315312e-05 -6.628995972635771e-05 1.7406801082938654e-05 -7.247606552428455e-08 8.269234680487354e-05 7.404736928320588e-05 0.00041596490643970525 1.0000000377153428 0.9998418159219561 1.0000008927849509 5.373111936102142e-08 1.5325242247733634e-10 1.5665761572672602e-10 5.371571567048215e-08 -9.929811216040825e-09 -7.194137205851061e-08 3.772268286354221e-08 4.376636694151593e-08 8.939246710835883e-07 1.0000199927258944 0.9998545783433165 1.0005906561512408 3.467865789599984e-05 -4.119982847217738e-06 -2.706229679154002e-06 2.9415732429424208e-05 -1.4581874588770937e-05 -7.212328944418964e-08 2.0007863425254898e-05 1.3586509841099633e-05 0.0005915282277676932 1.0000003639675599 0.9998420365597442 1.000008674993291 5.206343701067292e-07 -3.8193685817919825e-10 -1.6613095175372357e-10 5.198198328944708e-07 -1.2773731074914427e-07 -7.194384945690325e-08 3.6396879173151476e-07 2.5202224976816773e-07 8.675264274258363e-06
3.232 1.0000034467861019 0.9998441124757088 1.0000834503855045 5.0042811955150115e-06 -5.1806530752849366e-08 -3.118145817599498e-08 4.92688100364204e-06 -1.3359256516008972e-06 -7.329065895829609e-08 3.446805785005958e-06 2.357594789365186e-06 8.345190084600296e-05 1.0000111306873394 0.9998456309879042 1.0008987777826959 4.5644106156893794e-05 -2.1007676458674666e-05 -1.6391558614892847e-05 2.5047660620006438e-05 -3.296239294742178e-05 -7.372070867250157e-08 1.1593340014782208e-05 1.3583256062466963e-05 0.0009069039534866023 0.9999183358453508 0.9997752940714664 1.0003765162735343 -1.750283699207883e-05 -5.744385203188464e-05 -7.919456424162832e-05 -6.654688275772682e-05 1.7956197147300054e-05 -7.380967461162888e-08 8.292961260914805e-05 7.418177392418253e-05 0.0004003348618237591 1.000000037715296 0.9998418159462318 1.0000008927846464 5.373019035801972e-08 1.531024435950228e-10 1.5663849019112717e-10 5.3714039572859066e-08 -9.931477996464e-09 -7.326449058336386e-08 3.772296797744848e-08 4.3816266031898604e-08 8.939123037058734e-07 1.0000199333455142 0.9998545306087593 1.0005898127580828 3.46072870609779e-05 -4.135225945321853e-06 -2.7253067668024487e-06 2.935158837837266e-05 -1.4580730613638812e-05 -7.345106389160793e-08 1.9948501307046408e-05 1.3543962441126164e-05 0.0005906831950652776 1.0000003639585076 0.9998420365345296 1.0000086748644126 5.206231455208666e-07 -3.846585049565808e-10 -1.6872782469429858e-10 5.198078726298222e-07 -1.2774104216696825e-07 -7.326701578652473e-08 3.639597908385259e-07 2.519902715483259e-07 8.67513664225801e-06
3.242 1.0000034459137304 0.9998441113924063 1.0000834379465315 5.003277741180638e-06 -5.205396227235068e-08 -3.14338795630227e-08 4.925889069615984e-06 -1.3360466300461923e-06 -7.463717863868692e-08 3.44593344537895e-06 2.3566108404207894e-06 8.343946293758491e-05 1.0000109063838887 0.999845458800821 1.000895292734269 4.534608807703264e-05 -2.1041897433337358e-05 -1.647164742799518e-05 2.481621902510422e-05 -3.2882478153106364e-05 -7.507685858613804e-08 1.137692734196579e-05 1.354673988825238e-05 0.000903378059197077 0.9999180826330758 0.9997751215428452 1.0003616499681367 -1.8483769881966093e-05 -5.7067937653678416e-05 -7.902790747395782e-05 -6.679546225736105e-05 1.850058554463579e-05 -7.516641223073687e-08 8.315889947399201e-05 7.431096415755226e-05 0.00038480952224735914 1.000000037715271 0.9998418159710388 1.0000008927848718 5.372878298444993e-08 1.5301053819908315e-10 1.5674511534993427e-10 5.371265561615692e-08 -9.933133368194457e-09 -7.461048172355036e-08 3.7725644968779423e-08 4.3866189841689706e-08 8.938457074679078e-07 1.0000198740627784 0.9998544829451249 1.0005889701417936 3.453601169575504e-05 -4.150425755529201e-06 -2.744333419348605e-06 2.9287534639658265e-05 -1.457954291010303e-05 -7.480179501277722e-08 1.9889236872080156e-05 1.3501512492691653e-05 0.000589838940788507 1.0000003639494788 0.9998420365098469 1.0000086747360644 5.206114426650885e-07 -3.873223019772193e-10 -1.7119908447394583e-10 5.197962048149615e-07 -1.2774473176635313e-07 -7.46130555278115e-08 3.639510439014055e-07 2.519583613530436e-07 8.675003283947556e-06
3.252 1.0000034450415287 0.9998441103097104 1.0000834255095667 5.002274088472551e-06 -5.230126129904065e-08 -3.1686143913785264e-08 4.924897634829751e-06 -1.3361671856108254e-06 -7.60069440682194e-08 3.445061283469202e-06 2.3556270498776203e-06 8.342702617531962e-05 1.0000106830688469 0.999845287351343 1.0008918127285917 4.5048907945936764e-05 -2.1075654582683464e-05 -1.6551049512136034e-05 2.4585624243247184e-05 -3.2802343134983876e-05 -7.645640315302411e-08 1.1161761106268512e-05 1.351239797511191e-05 0.0008998573020562223 0.99991783780948 0.9997749552132691 1.0003468990072364 -1.9459773598589052e-05 -5.668902090492612e-05 -7.885757291488824e-05 -6.703578933334677e-05 1.9039957203276618e-05 -7.654664814121848e-08 8.338019168001323e-05 7.443493583592346e-05 0.00036939032369395606 1.000000037715268 0.9998418159963854 1.0000008927856834 5.372702985965115e-08 1.5298840186702348e-10 1.569451637269705e-10 5.371162207012414e-08 -9.934775456859532e-09 -7.597970811361949e-08 3.7729957327781684e-08 4.391603491050907e-08 8.937428730389459e-07 1.0000198148775734 0.9998544353523113 1.0005881283025784 3.446483185644461e-05 -4.1655823344545256e-06 -2.7633097755575936e-06 2.922357119768703e-05 -1.4578311565643688e-05 -7.617584705162296e-08 1.9830070013008505e-05 1.3459160127152595e-05 0.0005889954654241269 1.0000003639404715 0.999842036485703 1.0000086746083043 5.205993945490318e-07 -3.8991596650745695e-10 -1.7357640735731233e-10 5.197848876826755e-07 -1.2774837742491866e-07 -7.598233188121623e-08 3.639424775329822e-07 2.519265080720791e-07 8.674866291798652e-06
3.262 1.0000034441694945 0.9998441092276238 1.0000834130746123 5.0012703991202005e-06 -5.254843642196968e-08 -3.193832950467683e-08 4.923906740061285e-06 -1.3362873158169417e-06 -7.740032403465996e-08 3.4441893002125825e-06 2.354643423719772e-06 8.341459123506001e-05 1.000010460740393 0.9998451166381263 1.0008883378119546 4.475256733342295e-05 -2.1108949735353386e-05 -1.6629769117029795e-05 2.435587542577512e-05 -3.2721990548268024e-05 -7.785971346164618e-08 1.0947852952831844e-05 1.3480219446418827e-05 0.0008963417279889363 0.9999176013968715 0.9997747950964233 1.000332264181549 -2.0430456228509137e-05 -5.630714229427252e-05 -7.868366834003782e-05 -6.726795547284641e-05 1.9574304126758807e-05 -7.795075817021146e-08 8.359347579356958e-05 7.455368624268991e-05 0.0003540786174669841 1.0000000377152856 0.9998418160222785 1.0000008927870843 5.372509271446768e-08 1.5302766854687178e-10 1.571601706167959e-10 5.3710978782365704e-08 -9.936402562439942e-09 -7.737253780223429e-08 3.773487457666486e-08 4.396557667843996e-08 8.936280217263554e-07 1.0000197557897836 0.999854387830215 1.0005872872405799 3.439374762983771e-05 -4.180695760041368e-06 -2.782236020425922e-06 2.915969801858424e-05 -1.4577036670114856e-05 -7.757358973961968e-08 1.9771000628212984e-05 1.3416905478896124e-05 0.0005881527695765624 1.0000003639314847 0.9998420364621052 1.0000086744811352 5.205871625745776e-07 -3.9244816674062745e-10 -1.7593826957400347e-10 5.197739612115799e-07 -1.2775197760857963e-07 -7.737521287180307e-08 3.6393399593330705e-07 2.5189468242908106e-07 8.674728537830107e-06
3.272 1.000003443297625 0.9998441081461488 1.0000834006416073 5.000266858176571e-06 -5.279550848657438e-08 -3.219051992203357e-08 4.92291640041806e-06 -1.336407016662039e-06 -7.88176925474089e-08 3.443317491895174e-06 2.353659965433885e-06 8.340215861873361e-05 1.0000102393967036 0.9998449466598263 1.0008848680296163 4.445706779615836e-05 -2.1141784730555056e-05 -1.670781047450912e-05 2.412697167608594e-05 -3.264142303892488e-05 -7.928716627976588e-08 1.0735215417960128e-05 1.345019247819743e-05 0.0008928313817013976 0.9999173734138372 0.999774641203327 1.0003177461667423 -2.139544424982121e-05 -5.5922344046548e-05 -7.850629920310885e-05 -6.749205250064779e-05 2.0103619373603838e-05 -7.937912406385595e-08 8.379874063786625e-05 7.466721408204352e-05 0.000338875680989943 1.0000000377153198 0.9998418160487245 1.000000892789014 5.3723156537796366e-08 1.5310765590910975e-10 1.573069294225519e-10 5.371074112375618e-08 -9.93801404385853e-09 -7.878934535883233e-08 3.7739334466443784e-08 4.4014508233010826e-08 8.9352555407376e-07 1.0000196967992925 0.9998543403787327 1.0005864469558678 3.4322759127947326e-05 -4.195766122055531e-06 -2.801112344196228e-06 2.9095915041131267e-05 -1.4575718314690142e-05 -7.899539847930724e-08 1.971202861072902e-05 1.3374748683965209e-05 0.0005873108536264991 1.0000003639225148 0.9998420364390592 1.0000086743544965 5.205749316590584e-07 -3.949401977135909e-10 -1.7836808843202827e-10 5.197634407418694e-07 -1.277555313299181e-07 -7.879207199855632e-08 3.6392549628138003e-07 2.518628395017898e-07 8.674592756211367e-06
3.282 1.0000034424259163 0.9998441070652869 1.0000833882104316 4.999263660517022e-06 -5.3042502881869606e-08 -3.244276351685852e-08 4.921926602918238e-06 -1.336526286237946e-06 -8.025942884358303e-08 3.442445843057925e-06 2.352676671968759e-06 8.338972837145008e-05 1.0000100190359535 0.9998447774150951 1.000881403425816 4.4162410865077686e-05 -2.1174161412561435e-05 -1.6785177755701647e-05 2.3898912045363377e-05 -3.25606432442848e-05 -8.073914478519482e-08 1.0523861999245609e-05 1.342230430891431e-05 0.0008893263065120411 0.9999171538753678 0.9997744935424229 1.0003033455280752 -2.2354381963136992e-05 -5.553466999676167e-05 -7.832556864383721e-05 -6.770817253549507e-05 2.0627897035937122e-05 -8.083213238883068e-08 8.399597726609949e-05 7.477551945328732e-05 0.000323782730223639 1.000000037715367 0.999841816075729 1.0000008927913522 5.3721416409311124e-08 1.5320256670030594e-10 1.5733729409028004e-10 5.3710895524865494e-08 -9.939608180618661e-09 -8.023051021247795e-08 3.774244184491821e-08 4.40625041265524e-08 8.93455190816488e-07 1.0000196379059838 0.9998542929977603 1.000585607448443 3.425186647600777e-05 -4.210793514381113e-06 -2.8199389008792638e-06 2.903222217387614e-05 -1.4574356592512796e-05 -8.044165491631147e-08 1.9653153839989097e-05 1.3332689878030247e-05 0.0005864697175117619 1.0000003639135586 0.999842036416571 1.0000086742282681 5.205628970796246e-07 -3.9741660601107375e-10 -1.809142213798241e-10 5.197533127611029e-07 -1.277590361854372e-07 -8.02332898248308e-08 3.6391688063283717e-07 2.5183092531386675e-07 8.674460830543528e-06
3.292 1.0000034415543633 0.9998441059850394 1.000083375780919 4.998260987479374e-06 -5.3289444603508266e-08 -3.2695055127567506e-08 4.920937310479544e-06 -1.336645121650549e-06 -8.172592004040887e-08 3.4415743284910295e-06 2.351693533987779e-06 8.337730009647748e-05 1.0000097996563153 0.9998446089025833 1.0008779440438005 4.3868598019832785e-05 -2.120608162489416e-05 -1.686187505480739e-05 2.3671695537595412e-05 -3.24796537922704e-05 -8.221603728730294e-08 1.0313807245999878e-05 1.3396541238720187e-05 0.0008858265444895355 0.9999169427929838 0.9997743521196694 1.00028906272491 -2.330693095552662e-05 -5.514416549194633e-05 -7.814157751626251e-05 -6.791640793555546e-05 2.114713221786397e-05 -8.231017619386822e-08 8.418517892693609e-05 7.487860381023491e-05 0.0003088009342875881 1.0000000377154223 0.999841816103298 1.000000892793933 5.372005304914801e-08 1.5328756561728413e-10 1.5725632915741338e-10 5.3711405130744615e-08 -9.941182750804753e-09 -8.16964182164721e-08 3.774360637619577e-08 4.410929193962333e-08 8.934290551138542e-07 1.0000195791097393 0.9998542456871936 1.0005847687182512 3.418106978681539e-05 -4.2257780315659475e-06 -2.8387157914514277e-06 2.8968619299601507e-05 -1.4572951598210936e-05 -8.191274671147904e-08 1.9594376183461757e-05 1.3290729194522037e-05 0.0005856293608016283 1.0000003639046102 0.9998420363946451 1.0000086741022833 5.205512385744667e-07 -3.9990291999836277e-10 -1.8357206303948234e-10 5.197435404559301e-07 -1.2776249085585724e-07 -8.169925201137373e-08 3.6390807096591605e-07 2.517988881733974e-07 8.674333533261494e-06
3.302 1.0000034406829597 0.9998441049054064 1.000083363352879 4.997258973758951e-06 -5.35363556292281e-08 -3.2947349591489e-08 4.919948472524017e-06 -1.33676352110929e-06 -8.321755730454244e-08 3.440702925229279e-06 2.35071054012378e-06 8.336487324314274e-05 1.00000958125596 0.9998444411209397 1.0008744899258528 4.357563065449339e-05 -2.123754720866371e-05 -1.6937906402639906e-05 2.3445321120687428e-05 -3.239845730240483e-05 -8.371823880317032e-08 1.0105066865752419e-05 1.3372888623702523e-05 0.0008823321368096549 0.9999167401748558 0.999774216938625 1.0002748981150917 -2.425276959116297e-05 -5.475087729567414e-05 -7.795442444961625e-05 -6.811685123894851e-05 2.166132101566074e-05 -8.381365386168278e-08 8.4366341018225e-05 7.497646991955097e-05 0.00029393143276487595 1.0000000377154796 0.9998418161314356 1.000000892796567 5.3719200317304726e-08 1.533405230834792e-10 1.5710916371225586e-10 5.3712219952071106e-08 -9.942737037953752e-09 -8.318746068893589e-08 3.774262693465659e-08 4.415470689012234e-08 8.934504478693508e-07 1.0000195204104407 0.9998541984469285 1.000583930765205 3.4110369127474074e-05 -4.240719765125612e-06 -2.857443076473142e-06 2.8905106285363027e-05 -1.4571503428837707e-05 -8.340906604397375e-08 1.9535695508284864e-05 1.3248866765014176e-05 0.0005847897830155385 1.0000003638956638 0.9998420363732854 1.0000086739763534 5.205400905327203e-07 -4.0242109121836486e-10 -1.862961513440082e-10 5.197340735656066e-07 -1.2776589395795727e-07 -8.31903494924898e-08 3.6389902747426e-07 2.5176669128328614e-07 8.674210671895792e-06
3.312 1.000003439811699 0.9998441038263881 1.0000833509261178 4.996257685128396e-06 -5.3783249500189184e-08 -3.319959312353712e-08 4.918960031847237e-06 -1.3368814819155311e-06 -8.473473851287347e-08 3.4398316255735433e-06 2.3497276828090465e-06 8.33524474354839e-05 1.0000093638330565 0.9998442740688109 1.0008710411133248 4.328351005274288e-05 -2.126855999571909e-05 -1.7013275797034473e-05 2.3219787734921674e-05 -3.231705638477102e-05 -8.524615019913949e-08 9.897657836101187e-06 1.3351330875893476e-05 0.0008788431240707636 0.9999165460259217 0.9997740880005342 1.0002608519591958 -2.5191592511299153e-05 -5.435485349398826e-05 -7.776420592304966e-05 -6.830959510726245e-05 2.2170460497642283e-05 -8.534297036524804e-08 8.45394610358638e-05 7.506912183173263e-05 0.0002791753562572168 1.0000000377155323 0.999841816160146 1.0000008927990598 5.371892313019517e-08 1.5334841141030442e-10 1.5694998832892323e-10 5.37132831138466e-08 -9.944269517051739e-09 -8.470403553394449e-08 3.7739729835137205e-08 4.4198719141391025e-08 8.935136764949482e-07 1.000019461807969 0.9998541512768606 1.0005830935892033 3.403976449738501e-05 -4.255618797948302e-06 -2.8761208074096832e-06 2.8841682990922808e-05 -1.4570012182253114e-05 -8.493101274662285e-08 1.94771116939843e-05 1.3207102720968037e-05 0.0005839509839458714 1.0000003638867132 0.9998420363524967 1.000008673850284 5.205295183757157e-07 -4.049844459136873e-10 -1.890321255498248e-10 5.197248553406212e-07 -1.277692436680608e-07 -8.470698041655213e-08 3.6388976443879335e-07 2.517343229729303e-07 8.674091371901422e-06
3.322 1.0000034389405748 0.9998441027479846 1.000083338500456 4.995257115699874e-06 -5.403012537858355e-08 -3.345174844146191e-08 4.91797192454279e-06 -1.3369990024585873e-06 -8.627786742112688e-08 3.438960440856046e-06 2.3487449615277786e-06 8.33400225925111e-05 1.0000091473857728 0.9998441077448437 1.0008675976466654 4.299223738163564e-05 -2.129912180340444e-05 -1.7087987230159917e-05 2.299509429378708e-05 -3.223545364012668e-05 -8.680017880792524e-08 9.691598512703527e-06 1.3331851480976452e-05 0.0008753595463409683 0.9999163603480015 0.9997739653044098 1.0002469244246452 -2.6123110127652532e-05 -5.3956143402432774e-05 -7.757101633568356e-05 -6.84947322764754e-05 2.267454868327124e-05 -8.689853677693523e-08 8.470453852863162e-05 7.515656487251408e-05 0.0002645338512124401 1.0000000377155736 0.9998418161894346 1.000000892801234 5.371921461160589e-08 1.533118439649571e-10 1.5681563396466727e-10 5.3714530908693595e-08 -9.945778345117755e-09 -8.624654637438852e-08 3.7735544417412385e-08 4.424143560624518e-08 8.936047960547184e-07 1.0000194033022058 0.9998541041768858 1.0005822571901515 3.396925582225945e-05 -4.270475198379577e-06 -2.8947490524909573e-06 2.87783492678927e-05 -1.4568477958582734e-05 -8.647899293081857e-08 1.9418624635982372e-05 1.3165437195623396e-05 0.000583112963742671 1.0000003638777506 0.9998420363322824 1.0000086737238971 5.205195158067175e-07 -4.07592083744993e-10 -1.9174294973135537e-10 5.197158221546292e-07 -1.2777253880749952e-07 -8.624954877447327e-08 3.6388035115125235e-07 2.5170179992302273e-07 8.673974257266485e-06
3.332 1.0000034380695795 0.9998441016701967 1.0000833260757438 4.994257202634406e-06 -5.427696681094717e-08 -3.370380457780072e-08 4.916984071687624e-06 -1.3371160808840413e-06 -8.784735514207099e-08 3.4380893922843373e-06 2.3477623806550835e-06 8.332759877725624e-05 1.0000089319122787 0.9998439421476832 1.000864159565448 4.270181370366331e-05 -2.132923443266321e-05 -1.71620446967435e-05 2.2771239678125274e-05 -3.215365166008131e-05 -8.838073805086515e-08 9.486908735465898e-06 1.3314433030815834e-05 0.0008718814429298238 0.9999161831399102 0.9997738488471146 1.0002331155896949 -2.7047048111438316e-05 -5.355479748024237e-05 -7.73749480559591e-05 -6.867235551821237e-05 2.317358452337703e-05 -8.848076956550993e-08 8.486157506420303e-05 7.52388056434837e-05 0.0002500081108700991 1.0000000377155969 0.999841816219305 1.0000008928029396 5.3720011330793075e-08 1.5324734833143437e-10 1.567176680914131e-10 5.371588551869592e-08 -9.947262947447248e-09 -8.781540345293813e-08 3.773098537441954e-08 4.428307779376471e-08 8.93703830810442e-07 1.0000193448930335 0.9998540571469015 1.0005814215679767 3.389884296821539e-05 -4.2852890200288235e-06 -2.913327905838899e-06 2.8715104952873634e-05 -1.4566900859537841e-05 -8.805341781465239e-08 1.936023423655814e-05 1.3123870324349911e-05 0.0005822757227155495 1.0000003638687711 0.9998420363126475 1.000008673597043 5.205100184787888e-07 -4.102276229019913e-10 -1.9441742106791754e-10 5.197068960656115e-07 -1.2777577814326438e-07 -8.781846423805933e-08 3.6387089262768794e-07 2.5166916172171395e-07 8.673857523143336e-06
3.342 1.0000034371987094 0.9998441005930266 1.0000833136518739 4.993257842599163e-06 -5.452374886602584e-08 -3.3955767288637665e-08 4.915996375128778e-06 -1.3372327162945243e-06 -8.944361805004408e-08 3.4372184957434855e-06 2.3467799440509437e-06 8.331517592811714e-05 1.000008717410742 0.9998437772759765 1.00086072690839 4.241223999468724e-05 -2.1358899674796313e-05 -1.723545218474632e-05 2.254822273225268e-05 -3.207165302730367e-05 -8.998824758871598e-08 9.283609946067712e-06 1.329905725959325e-05 0.0008684088520863736 0.9999160143975666 0.9997737386234378 1.0002194254472951 -2.7963146885416807e-05 -5.315086725508143e-05 -7.717609145215673e-05 -6.884255760073973e-05 2.3667567879686044e-05 -9.009009242838641e-08 8.501057420235687e-05 7.531585201411781e-05 0.00023559941520962424 1.0000000377155975 0.9998418162497641 1.0000008928040702 5.372121062441248e-08 1.5318020837924558e-10 1.5664992026696208e-10 5.371724875865057e-08 -9.948720966321941e-09 -8.941102369949655e-08 3.772703961367422e-08 4.432393588916555e-08 8.93788894585706e-07 1.0000192865803346 0.9998540101868054 1.0005805867226394 3.3828525759908085e-05 -4.3000603071494274e-06 -2.9318574783464466e-06 2.8651949862251138e-05 -1.4565280987911565e-05 -8.965470594929503e-08 1.9301940391217225e-05 1.3082402244057859e-05 0.0005814392610230203 1.0000003638597688 0.9998420362935972 1.0000086734696154 5.20500923880364e-07 -4.128658214622194e-10 -1.9706206357042778e-10 5.196979785722456e-07 -1.277789593400359e-07 -8.941414408834077e-08 3.638614958569112e-07 2.516364585216247e-07 8.67373907571306e-06
3.352 1.0000034363279606 0.9998440995164771 1.0000833012287904 4.992258904541118e-06 -5.477045060222711e-08 -3.42076461509133e-08 4.91500871962343e-06 -1.3373489068550447e-06 -9.106707956084234e-08 3.4363477517041547e-06 2.345797650950846e-06 8.330275371836807e-05 1.0000085038793336 0.9998436131283701 1.000857299713379 4.212351715481729e-05 -2.138811932306331e-05 -1.7308213661727224e-05 2.23260422676706e-05 -3.198946031479809e-05 -9.162313472924275e-08 9.081725331169138e-06 1.3285705070865032e-05 0.0008649418108827613 0.9999158541140964 0.9997736346261715 1.0002058539088312 -2.887116113509648e-05 -5.274440525791575e-05 -7.697453491444707e-05 -6.90054312440085e-05 2.4156499506451186e-05 -9.172693476045915e-08 8.51515414655092e-05 7.538771309209964e-05 0.0002213091840385934 1.000000037715573 0.9998418162808195 1.0000008928045698 5.372268176216896e-08 1.5313118783248272e-10 1.5660250548041378e-10 5.371850626462052e-08 -9.950151345544986e-09 -9.103382981834331e-08 3.7724512694407806e-08 4.436430382065044e-08 8.938414947471231e-07 1.000019228363996 0.9998539632964989 1.0005797526541444 3.3758303991473755e-05 -4.314789108036991e-06 -2.9503378833543256e-06 2.8588883796361248e-05 -1.4563618448630946e-05 -9.128328280743751e-08 1.9243742981474615e-05 1.3041033092764854e-05 0.0005806035785060756 1.0000003638507415 0.9998420362751396 1.0000086733415583 5.204921016537993e-07 -4.154858490820218e-10 -1.9968605727453934e-10 5.196889555661453e-07 -1.2778208208253953e-07 -9.103701078337668e-08 3.638522369011596e-07 2.5160373695823027e-07 8.673616897505176e-06
3.362 1.0000034354573344 0.9998440984405541 1.0000832888064954 4.99126023252816e-06 -5.50170664792307e-08 -3.445944512886789e-08 4.914020987092581e-06 -1.3374646515433597e-06 -9.271816939687496e-08 3.4354771480411583e-06 2.3448154962080803e-06 8.329033167402663e-05 1.0000082913162258 0.9998434497035117 1.0008538780174856 4.18356460123804e-05 -2.141689518510423e-05 -1.7380333066315714e-05 2.210469707802078e-05 -3.190707608693468e-05 -9.328583196843436e-08 8.88127999677993e-06 1.3274356551038957e-05 0.0008614803553846465 0.999915702279938 0.9997735368461863 1.0001924008077399 -2.97708593363109e-05 -5.2335464958407794e-05 -7.677036488221549e-05 -6.91610690657419e-05 2.4640381028696877e-05 -9.339173310471525e-08 8.52844842991837e-05 7.54543991755224e-05 0.00020713904906172106 1.0000000377155225 0.9998418163124801 1.000000892804441 5.3724268791274235e-08 1.5310585735882292e-10 1.5657156957387643e-10 5.371954055949316e-08 -9.951552746516408e-09 -9.26842515287457e-08 3.772382828221266e-08 4.440441165743511e-08 8.938512162722973e-07 1.0000191702439063 0.9998539164758848 1.0005789193625472 3.3688177429531875e-05 -4.32947548612178e-06 -2.9687692290193296e-06 2.8525906552491545e-05 -1.456191334749329e-05 -9.29395791988707e-08 1.9185641880183926e-05 1.2999763010150244e-05 0.0005797686747965874 1.0000003638416883 0.9998420362572825 1.0000086732128735 5.204833957625947e-07 -4.1808207433790717e-10 -2.022936663344205e-10 5.196797091499455e-07 -1.2778514472084957e-07 -9.268749468253512e-08 3.638431445396492e-07 2.5157102943144343e-07 8.67348958916813e-06
3.372 1.0000034345868305 0.9998440973652647 1.000083276385049 4.9902616505689596e-06 -5.526360805373326e-08 -3.471116227481688e-08 4.9130330740916106e-06 -1.3375799495272798e-06 -9.43973247612851e-08 3.434606672226142e-06 2.34383347419253e-06 8.327790947658609e-05 1.0000080797195932 0.9998432870000521 1.000850461856976 4.1548627330357e-05 -2.1445229082871784e-05 -1.7451814308036863e-05 2.1884185957528482e-05 -3.1824502898820764e-05 -9.49767801865867e-08 8.682301167160669e-06 1.3264990977163475e-05 0.0008580245209887103 0.9999155588829397 0.9997734452725 1.0001790659030114 -3.066202329321016e-05 -5.192410069426021e-05 -7.656366587537766e-05 -6.930956352498451e-05 2.5119214922578095e-05 -9.508493035393467e-08 8.540941202317547e-05 7.551592170289846e-05 0.00019309095359915657 1.0000000377154477 0.9998418163447579 1.0000008928037432 5.3725796621120216e-08 1.5309233995302828e-10 1.5655893730696512e-10 5.3720248558149515e-08 -9.95292414861782e-09 -9.43627254000946e-08 3.772495512020057e-08 4.4444373693184607e-08 8.93817966002573e-07 1.0000191122199567 0.9998538697248683 1.000578086847955 3.361814581866059e-05 -4.344119521470592e-06 -2.9871516166498164e-06 2.8463017943745074e-05 -1.4560165793169181e-05 -9.462403368879393e-08 1.91276369652079e-05 1.295859213895068e-05 0.0005789345496190058 1.0000003638326111 0.9998420362400382 1.0000086730836217 5.204746308785626e-07 -4.2066625731412785e-10 -2.0488265986469502e-10 5.196701364876893e-07 -1.2778814563639513e-07 -9.436603161425405e-08 3.63834204549066e-07 2.5153834957843725e-07 8.67335685222844e-06
3.382 1.0000034337164545 0.9998440962906184 1.0000832639645665 4.989262979475128e-06 -5.551009400573802e-08 -3.496279427581166e-08 4.912044905493709e-06 -1.3376947998104881e-06 -9.610498844637417e-08 3.433736321914356e-06 2.342851582126536e-06 8.326548722253116e-05 1.0000078690876122 0.9998431250166417 1.0008470512673184 4.1262461826268206e-05 -2.14731228432637e-05 -1.7522661272342676e-05 2.166450771564013e-05 -3.1741743297675396e-05 -9.669642594870016e-08 8.484818394681832e-06 1.325758683186817e-05 0.0008545743426752795 0.9999154239084561 0.9997733598923504 1.0001658488825749 -3.1544447674819586e-05 -5.151036759268989e-05 -7.635452052569375e-05 -6.945100687135319e-05 2.5593004495352336e-05 -9.680697606597423e-08 8.552633578335112e-05 7.557229321763222e-05 0.0001791672936145123 1.000000037715353 0.999841816377666 1.000000892802593 5.372708592425661e-08 1.5307257369981912e-10 1.5656842304681887e-10 5.372055570637849e-08 -9.954263873537722e-09 -9.606969484116137e-08 3.7727473712797296e-08 4.448416490018515e-08 8.937510174555849e-07 1.0000190542920417 0.999853823043357 1.0005772551105243 3.354820889980753e-05 -4.35872130075195e-06 -3.005485146256293e-06 2.8400217811595365e-05 -1.4558375894611426e-05 -9.633709184402782e-08 1.906972812922157e-05 1.2917520625199243e-05 0.0005781012030501875 1.0000003638235144 0.9998420362234182 1.0000086729539175 5.204656280860801e-07 -4.2325673900305726e-10 -2.0744972882127867e-10 5.196601628885016e-07 -1.2779108394737506e-07 -9.607306544582318e-08 3.6382537536019076e-07 2.51505691575643e-07 8.673219636584297e-06
3.392 1.000003432846213 0.9998440952166258 1.0000832515452103 4.988264066275724e-06 -5.575653362201729e-08 -3.521434016388192e-08 4.911056440348902e-06 -1.3378092023807543e-06 -9.784161159640805e-08 3.4328661068534914e-06 2.3418698201019122e-06 8.325306544959359e-05 1.000007659418461 0.9998429637519342 1.0008436462831827 4.097715020195235e-05 -2.1500578282810984e-05 -1.7592877826102163e-05 2.144566118227821e-05 -3.165879982032756e-05 -9.844522312549822e-08 8.288863776508588e-06 1.3252121832813497e-05 0.0008511298550007492 0.9999152973394408 0.9997732806912573 1.0001527493665707 -3.241793955184772e-05 -5.109432148853378e-05 -7.614300959820584e-05 -6.958549110261165e-05 2.6061753864817888e-05 -9.855832718921292e-08 8.563526850994175e-05 7.562352734916694e-05 0.0001653711225338762 1.0000000377152458 0.999841816411219 1.0000008928011508 5.372798386359303e-08 1.5303692562287742e-10 1.5660063548970653e-10 5.3720420718494965e-08 -9.955570422163092e-09 -9.780560997097542e-08 3.773073555621784e-08 4.4523627315141684e-08 8.936655468102445e-07 1.0000189964600577 0.9998537764312618 1.0005764241504511 3.347836643813871e-05 -4.3732809010355536e-06 -3.023769920343229e-06 2.8337506032726355e-05 -1.4556543763216435e-05 -9.807920575133444e-08 1.9011915279740496e-05 1.2876548617013646e-05 0.0005772686355484026 1.0000003638144046 0.9998420362074387 1.0000086728239237 5.204562343926539e-07 -4.2586312491023093e-10 -2.0999360136607242e-10 5.196497473399714e-07 -1.2779395815468983e-07 -9.780904637586341e-08 3.6381660501773386e-07 2.5147303122873976e-07 8.673079843121682e-06
3.402 1.0000034319761135 0.9998440941432996 1.0000832391271728 4.987264810454353e-06 -5.6002918196599294e-08 -3.546580303614482e-08 4.9100676708841834e-06 -1.3379231565138543e-06 -9.960765170018224e-08 3.4319960414496257e-06 2.340888188363333e-06 8.32406449048865e-05 1.00000745071032 0.9998428032045823 1.0008402469384352 4.069269317554959e-05 -2.152759719827074e-05 -1.7662467817643427e-05 2.1227645210096825e-05 -3.1575674997176265e-05 -1.0022363293023498e-07 8.094472185062452e-06 1.3248572975506411e-05 0.0008476910918475293 0.999915179156538 0.9997732076530925 1.0001397669105203 -3.3282317945997856e-05 -5.067601885297722e-05 -7.592921199984454e-05 -6.971310793111652e-05 2.6525467940777494e-05 -1.0033944702377102e-07 8.57362248855173e-05 7.566963879756939e-05 0.00015170645782802377 1.0000000377151332 0.9998418164454337 1.00000089279961 5.3728391128657554e-08 1.529939999693425e-10 1.5665274696373313e-10 5.371983618923405e-08 -9.956843583007016e-09 -9.957092821610912e-08 3.7734038841251264e-08 4.456250223670344e-08 8.935783439081235e-07 1.000018938723904 0.999853729888494 1.0005755939679557 3.340861825208044e-05 -4.387798381941272e-06 -3.0420060455196624e-06 2.8274882518464815e-05 -1.4554669511991511e-05 -9.985083424471586e-08 1.8954198329079788e-05 1.2835676263592402e-05 0.0005764368477331064 1.0000003638052897 0.9998420361921142 1.000008672693832 5.204463501132881e-07 -4.2847689363623505e-10 -2.125177633724506e-10 5.196388823275344e-07 -1.2779676736744696e-07 -9.957443150024362e-08 3.638078408203413e-07 2.5144032840269493e-07 8.672939715891506e-06
3.412 1.0000034311061647 0.999844093070652 1.0000832267106634 4.986265177916991e-06 -5.624922484261266e-08 -3.571719242427238e-08 4.909078623022653e-06 -1.3380366624521423e-06 -1.014035731165315e-07 3.4311261347471184e-06 2.339906684607913e-06 8.322822621352531e-05 1.0000072429613673 0.9998426433732408 1.0008368532661296 4.040909149549808e-05 -2.1554181371064574e-05 -1.77314350789672e-05 2.1010458673456032e-05 -3.149237134896673e-05 -1.0203212401326575e-07 7.901681527943866e-06 1.3246916580715071e-05 0.0008442580861262999 0.9999150693381655 0.9997731407601379 1.0001269010083944 -3.413741340379166e-05 -5.025551673517137e-05 -7.571320477017912e-05 -6.983394874994233e-05 2.698415240428833e-05 -1.0215080622204123e-07 8.582922131700099e-05 7.571064330613619e-05 0.000138178755206173 1.000000037715024 0.9998418164803258 1.0000008927981787 5.37282750373449e-08 1.5296667514971878e-10 1.5671571678327393e-10 5.371882799727088e-08 -9.958081496125256e-09 -1.0136611383765973e-07 3.773676046681816e-08 4.460047675311334e-08 8.935043806252308e-07 1.000018881083479 0.9998536834149667 1.0005747645632672 3.333896422712273e-05 -4.402273788365613e-06 -3.0601936346132454e-06 2.821234721465917e-05 -1.4552753255541037e-05 -1.0165244430636279e-07 1.8896577182848516e-05 1.2794903715325434e-05 0.0005756058400790796 1.0000003637961785 0.9998420361774615 1.0000086725638515 5.204359422226283e-07 -4.3107493208856883e-10 -2.1503128331829453e-10 5.196275936538903e-07 -1.2779951049082043e-07 -1.0136968562785532e-07 3.637990325281939e-07 2.514075318643113e-07 8.672801220458557e-06
3.422 1.0000034302363743 0.9998440919986965 1.0000832142958842 4.985265195311926e-06 -5.649543182185059e-08 -3.59685249679853e-08 4.908089357691757e-06 -1.3381497202424874e-06 -1.0322984860449164e-07 3.430256385525886e-06 2.3389253037043665e-06 8.321580965597381e-05 1.000007036169783 0.9998424842565631 1.0008334652984927 4.012634593668373e-05 -2.1580332583336783e-05 -1.7799783426953468e-05 2.079410047091223e-05 -3.140889138942409e-05 -1.0387117135197991e-07 7.71053305136694e-06 1.3247128335918385e-05 0.0008408308696375459 0.9999149678606004 0.9997730799931481 1.00011415109559 -3.49830676027722e-05 -4.983287271936351e-05 -7.54950630522327e-05 -6.994810459875651e-05 2.7437813687441842e-05 -1.0399288253132732e-07 8.591427590485535e-05 7.5746557612437e-05 0.00012479566868113892 1.0000000377149258 0.9998418165159123 1.0000008927970587 5.372766253727361e-08 1.529766145407004e-10 1.5677180892321176e-10 5.371745705259899e-08 -9.959282796989267e-09 -1.0319163933410708e-07 3.773842717129967e-08 4.4637235963315804e-08 8.934549669215132e-07 1.0000188235386813 0.9998536370105933 1.0005739359366002 3.3269404310048693e-05 -4.41670716649888e-06 -3.0783328079186076e-06 2.814990010380275e-05 -1.4550795110573283e-05 -1.0348450957097265e-07 1.8839051734832967e-05 1.2754231126395798e-05 0.0005747756127308193 1.0000003637870787 0.9998420361634968 1.0000086724341832 5.204250374026939e-07 -4.336355659466839e-10 -2.175515536987329e-10 5.19615942300609e-07 -1.2780218629421886e-07 -1.0319527988867665e-07 3.637901347654678e-07 2.5137458694860646e-07 8.672665669058696e-06
3.432 1.0000034293667497 0.999844090927444 1.0000832018830077 4.984264931853424e-06 -5.6741536046851845e-08 -3.621982637135446e-08 4.90709997308568e-06 -1.3382623304059553e-06 -1.0508695647968462e-07 3.4293867858066104e-06 2.337944040178927e-06 8.320339518224811e-05 1.0000068303337437 0.9998423258532023 1.0008300830669097 3.984445728629579e-05 -2.1606052634084397e-05 -1.786751666254193e-05 2.0578569526759627e-05 -3.132523762273175e-05 -1.0574125862756145e-07 7.5210716907643705e-06 1.324918332406103e-05 0.0008374094731796386 0.9999148746980603 0.9997730253314082 1.0001015165518257 -3.581913298075471e-05 -4.9408144882888535e-05 -7.527486003870605e-05 -7.005566613058765e-05 2.7886458954658752e-05 -1.0586616098719477e-07 8.59914084062461e-05 7.577739938214879e-05 0.00011156831876084889 1.0000000377148455 0.9998418165522096 1.000000892796422 5.3726623145351295e-08 1.5302710496207903e-10 1.5679580021304334e-10 5.371582154395339e-08 -9.960446486077594e-09 -1.0504798291196564e-07 3.773874918534374e-08 4.4672510139148754e-08 8.934370702656746e-07 1.00001876608941 0.9998535906752872 1.0005731080881315 3.319993849344413e-05 -4.431098581084343e-06 -3.096423693913741e-06 2.8087541206488056e-05 -1.4548795195577548e-05 -1.0534751130462587e-07 1.8781621871043472e-05 1.2713658656776095e-05 0.0005739461655530271 1.0000003637779973 0.9998420361502353 1.0000086723049997 5.204137056046688e-07 -4.361556108094575e-10 -2.2010370414121996e-10 5.1960402598275e-07 -1.2780479396336158e-07 -1.0505169431313922e-07 3.637811131305991e-07 2.5134144544041475e-07 8.672533667040413e-06
3.442 1.0000034284972958 0.9998440898569064 1.0000831894721571 4.9832644869379775e-06 -5.6987558588722804e-08 -3.6471123268053925e-08 4.906110598609424e-06 -1.3383744932651136e-06 -1.0697538440826552e-07 3.4285173294770523e-06 2.3369628911254905e-06 8.319098261539402e-05 1.0000066254514248 0.9998421681618112 1.0008267066019108 3.956342633078373e-05 -2.1631343345871533e-05 -1.7934638562189845e-05 2.0363864785452844e-05 -3.124141254766163e-05 -1.07642876254446e-07 7.333346462110411e-06 1.3253056043386447e-05 0.0008339939268062382 0.9999147898227783 0.999772976752789 1.000088996703966 -3.6645472374936956e-05 -4.898139174979305e-05 -7.505266687918264e-05 -7.015672358666148e-05 2.8330096082132483e-05 -1.077711340821374e-07 8.606064019254398e-05 7.580318713854613e-05 9.85135095110517e-05 1.0000000377147893 0.999841816589232 1.0000008927963904 5.372525569582573e-08 1.530967517941847e-10 1.567610333395057e-10 5.371405016877109e-08 -9.961571570487444e-09 -1.069356315478947e-07 3.773765213744068e-08 4.470611012728233e-08 8.934528273865502e-07 1.0000187087355619 0.9998535444089618 1.0005722810179796 3.313056680038259e-05 -4.445448121767216e-06 -3.1144664220141132e-06 2.80252705751877e-05 -1.454675363047724e-05 -1.0724193840118012e-07 1.8724287478569415e-05 1.2673186471894751e-05 0.0005731174983546842 1.000000363768939 0.9998420361376918 1.0000086721764236 5.204020457617513e-07 -4.3865621149724813e-10 -2.2271447766455413e-10 5.19591974164063e-07 -1.2780733280463788e-07 -1.0693941514834015e-07 3.6377195510597815e-07 2.513080741531662e-07 8.672405250696608e-06
3.452 1.000003427628016 0.9998440887870943 1.0000831770633913 4.982263984538545e-06 -5.723353682731316e-08 -3.6722429878553085e-08 4.905121377499803e-06 -1.3384862100644178e-06 -1.0889562696574179e-07 3.427648020010282e-06 2.3359818579342556e-06 8.317857187662946e-05 1.0000064215209985 0.9998420111810397 1.0008233359331642 3.9283253852534665e-05 -2.165620655554415e-05 -1.8001152864068564e-05 2.014998519287949e-05 -3.115741865340129e-05 -1.0957652274392785e-07 7.14741088790852e-06 1.3258720425475007e-05 0.0008305842600383186 0.9999147132050806 0.9997729342338013 1.0000765908287936 -3.74619586623661e-05 -4.855267222531938e-05 -7.482855254219977e-05 -7.02513667808072e-05 2.87687336375054e-05 -1.0970830177417187e-07 8.612199420617518e-05 7.582394019903374e-05 8.565782437451289e-05 1.0000000377147598 0.9998418166269926 1.0000008927970225 5.372368503642949e-08 1.5314857106608867e-10 1.5665383011154078e-10 5.371228562766772e-08 -9.96265717621073e-09 -1.0885507938317027e-07 3.7735316044059836e-08 4.4737949625116986e-08 8.934987933389803e-07 1.0000186514770313 0.9998534982115292 1.000571454726189 3.306128928277737e-05 -4.4597558936338475e-06 -3.1324611080550207e-06 2.7963088277198048e-05 -1.4544670537677932e-05 -1.091682871077933e-07 1.8667048452904506e-05 1.2632814739806823e-05 0.0005722896111114546 1.0000003637599082 0.9998420361258793 1.0000086720485126 5.203901825419933e-07 -4.4117472497583505e-10 -2.2539761620284365e-10 5.19579929120152e-07 -1.278098016019274e-07 -1.0885893674788503e-07 3.637626806435082e-07 2.5127446015524534e-07 8.67228002301791e-06
3.462 1.000003426758912 0.9998440877180157 1.0000831646566999 4.981263576916468e-06 -5.7479505272471335e-08 -3.6973732689041025e-08 4.904132440978048e-06 -1.3385974815897762e-06 -1.1084818625177165e-07 3.426778871401948e-06 2.335000945457542e-06 8.316616306087975e-05 1.0000062185406358 0.9998418549095381 1.0008199710894816 3.900394063249133e-05 -2.168064409544903e-05 -1.8067063252375124e-05 1.9936929671702445e-05 -3.1073258421912266e-05 -1.1154270401445609e-07 6.963323456651779e-06 1.3266149864335696e-05 0.0008271805018728896 0.9999146448134537 0.9997728977496474 1.0000642981557406 -3.8268474411908555e-05 -4.812204552807359e-05 -7.460258362871766e-05 -7.033968509127411e-05 2.920238085950138e-05 -1.1167817139052294e-07 8.617549492299932e-05 7.583967862225143e-05 7.304570798274584e-05 1.0000000377147582 0.999841816665505 1.0000008927983086 5.3722062179606e-08 1.5314800578122247e-10 1.5648746834300342e-10 5.3710658714119264e-08 -9.963702282532525e-09 -1.108068284790573e-07 3.773218502539786e-08 4.4768056220213266e-08 8.935655674248305e-07 1.0000185943137125 0.9998534520829013 1.0005706292127265 3.299210602135192e-05 -4.474021999146156e-06 -3.1504078405538664e-06 2.7900994368367405e-05 -1.4542546040603152e-05 -1.1112706174529297e-07 1.860990469784859e-05 1.2592543627725912e-05 0.0005714625040145228 1.0000003637509056 0.9998420361148107 1.000008671921257 5.203782670761788e-07 -4.4374538130198894e-10 -2.2813989348470497e-10 5.1956802175882e-07 -1.2781219914991127e-07 -1.1081076085313515e-07 3.637533439419014e-07 2.5124061234393965e-07 8.672157189435702e-06
3.472 1.000003425889983 0.999844086649678 1.000083152252015 4.98026343623645e-06 -5.772547705439619e-08 -3.7224986433473074e-08 4.903143885738172e-06 -1.3387083093142922e-06 -1.12833572102557e-07 3.425909901670597e-06 2.3340201603596357e-06 8.315375631667233e-05 1.0000060165085023 0.9998416993459549 1.000816612098836 3.872548744095597e-05 -2.170465777605588e-05 -1.813237335161361e-05 1.9724697096750725e-05 -3.098893432803303e-05 -1.1354193433657387e-07 6.781148127593647e-06 1.3275317259405595e-05 0.000823782680592025 0.9999145846146146 0.9997728672742685 1.0000521178696022 -3.906491155516532e-05 -4.768957112224382e-05 -7.437482413809363e-05 -7.04217674479593e-05 2.9631047637350395e-05 -1.1368125855276029e-07 8.622116832296853e-05 7.58504231601228e-05 6.075671987173893e-05 1.0000000377147842 0.9998418167047797 1.0000008928001796 5.372055889149302e-08 1.5308149770280556e-10 1.563068095797127e-10 5.370926550937461e-08 -9.964705277495123e-09 -1.1279138890007477e-07 3.7728898070964513e-08 4.4796572313341366e-08 8.936389890704939e-07 1.000018537245496 0.9998534060229898 1.00056980447749 3.2923017119155536e-05 -4.4882465200760964e-06 -3.168306675546905e-06 2.783898887001709e-05 -1.4540380265363505e-05 -1.1311877408006261e-07 1.8552856118956365e-05 1.2552373301373365e-05 0.0005706361773118371 1.0000003637419306 0.9998420361044957 1.0000086717945884 5.203664711426224e-07 -4.4638193792356084e-10 -2.308964959256881e-10 5.1955634824306e-07 -1.2781452479836906e-07 -1.1279539768485233e-07 3.637440212603535e-07 2.512065599155635e-07 8.672035563414968e-06
3.482 1.000003425021224 0.9998440855820874 1.0000831398492256 4.979263732952783e-06 -5.797143953036616e-08 -3.747612754597376e-08 4.902155764325122e-06 -1.3388186944848894e-06 -1.1485230258867047e-07 3.4250411223541747e-06 2.3330395091096895e-06 8.314135162548793e-05 1.0000058154227622 0.9998415444889357 1.0008132589883878 3.8447895014474487e-05 -2.1728249379263793e-05 -1.8197086737252867e-05 1.9513286284975057e-05 -3.090444883787474e-05 -1.1557473546889162e-07 6.6009548966947126e-06 1.3286195068307062e-05 0.0008203908235108424 0.9999145325735685 0.9997728427803895 1.0000400491132382 -3.985117108594833e-05 -4.72553086650489e-05 -7.414533518292828e-05 -7.049770230098452e-05 3.005474448711865e-05 -1.157180863509542e-07 8.625904186851425e-05 7.585619520541695e-05 4.8945945100025285e-05 1.0000000377148335 0.9998418167448258 1.0000008928025261 5.3719344213720226e-08 1.5296225991146618e-10 1.5617596812877615e-10 5.370815825610233e-08 -9.965666115470584e-09 -1.1480927784761917e-07 3.772613203801906e-08 4.482374414025707e-08 8.937033086813372e-07 1.00001848027227 0.9998533600317037 1.0005689805203253 3.285402267803778e-05 -4.5024295111980815e-06 -3.186157650121315e-06 2.777707175975996e-05 -1.4538173339181437e-05 -1.1514394427682408e-07 1.8495902614073526e-05 1.2512303927211265e-05 0.0005698106310524147 1.0000003637329795 0.999842036094944 1.0000086716683971 5.203549646545217e-07 -4.4907144153254087e-10 -2.336030223208031e-10 5.195449610764811e-07 -1.2781677840878308e-07 -1.1481336458970861e-07 3.637347866294576e-07 2.511723488233935e-07 8.67191366144707e-06
3.492 1.0000034241526299 0.9998440845152478 1.0000831274481985 4.97826460414867e-06 -5.82173602981853e-08 -3.772710078078088e-08 4.901168094011583e-06 -1.3389286391534314e-06 -1.1690490373624855e-07 3.424172530783202e-06 2.3320589964313066e-06 8.312894866108624e-05 1.0000056152815748 0.9998413903371254 1.0008099117845135 3.817116402138638e-05 -2.1751420666690876e-05 -1.8261206960290807e-05 1.9302696002867318e-05 -3.081980441035348e-05 -1.1764163726647045e-07 6.422820438821522e-06 1.3298755352567367e-05 0.000817004956866216 0.9999144886536728 0.9997728242395623 1.000028090990276 -4.062716278068081e-05 -4.6819317967999905e-05 -7.391417464407716e-05 -7.056757756867486e-05 3.047348252993846e-05 -1.1778918593023508e-07 8.628914448525593e-05 7.585701672702827e-05 3.794856022726423e-05 1.0000000377149003 0.9998418167856503 1.0000008928052144 5.371855487523132e-08 1.5282237311033973e-10 1.5614985855653273e-10 5.370735340085795e-08 -9.966583109022043e-09 -1.1686102122203772e-07 3.772441599829974e-08 4.484989280834948e-08 8.937452695793341e-07 1.000018423393921 0.9998533141089517 1.000568157341045 3.27851227666854e-05 -4.516571008110319e-06 -3.2039608099312816e-06 2.771524297880302e-05 -1.4535925391577042e-05 -1.1720310048801932e-07 1.843904406764736e-05 1.2472335675072475e-05 0.0005689858649290019 1.000000363724045 0.9998420360861618 1.0000086715425491 5.203438839519873e-07 -4.51781356199396e-10 -2.3620464158696773e-10 5.195338765550226e-07 -1.27818958967096e-07 -1.1686518726582465e-07 3.637256872847142e-07 2.5113803531338353e-07 8.671789954851482e-06
3.502 1.0000034232841923 0.9998440834491621 1.0000831150487905 4.977266126717191e-06 -5.846320280321848e-08 -3.797788758445499e-08 4.9001808761507776e-06 -1.3390381451419475e-06 -1.1899190984877004e-07 3.4233041106371625e-06 2.3310786246773654e-06 8.311654686217986e-05 1.0000054160830976 0.9998412368891679 1.0008065705128348 3.7895295033323526e-05 -2.1774173392922164e-05 -1.832473757173795e-05 1.909292498526346e-05 -3.073500349623902e-05 -1.197431788080004e-07 6.246828833621366e-06 1.3312969805977133e-05 0.0008136251059517235 0.9999144528166842 0.9997728116222026 1.000016242567837 -4.13928049238144e-05 -4.638165896761983e-05 -7.36813967464003e-05 -7.063148056517e-05 3.0887273465175456e-05 -1.1989509613759498e-07 8.63115065409666e-05 7.58529101961768e-05 2.8567286679253595e-05 1.000000037714976 0.9998418168272606 1.000000892808103 5.371826759899262e-08 1.5269868147811836e-10 1.5624712547737768e-10 5.370685232151171e-08 -9.967455747305934e-09 -1.1894715288771394e-07 3.772400362549961e-08 4.487536374511754e-08 8.937572738217114e-07 1.0000183666103333 0.9998532682546435 1.0005673349394424 3.271631739270136e-05 -4.530671042189035e-06 -3.2217162369289063e-06 2.7653502451119815e-05 -1.4533636553067248e-05 -1.1929677872304247e-07 1.8382280353420313e-05 1.2432468718190672e-05 0.000568161878353293 1.0000003637151205 0.9998420360781565 1.0000086714169025 5.203333053618278e-07 -4.544749267148274e-10 -2.386829065098528e-10 5.195230961043312e-07 -1.2782106597694365e-07 -1.189514000650739e-07 3.637167322010773e-07 2.5110367730836453e-07 8.671663228269968e-06
3.512 1.0000034224159027 0.9998440823838328 1.0000831026508548 4.976268310104235e-06 -5.870893949357574e-08 -3.82285192028273e-08 4.899194114462075e-06 -1.3391472149266464e-06 -1.2111386315094478e-07 3.422435840822423e-06 2.3300983938416237e-06 8.31041456969659e-05 1.0000052178254863 0.9998410841437062 1.0008032351982346 3.762028851409658e-05 -2.1796509320703738e-05 -1.8387682131226797e-05 1.8883971952527446e-05 -3.065004853768957e-05 -1.218799058043536e-07 6.073072373887113e-06 1.3328809766020603e-05 0.0008102512954294897 0.9999144250228107 0.9997728048976259 1.0000045028792848 -4.214802402163977e-05 -4.594239169725603e-05 -7.344705153634381e-05 -7.068949792071154e-05 3.129612954493781e-05 -1.2203636422404066e-07 8.63261598204008e-05 7.584389851481221e-05 2.2701452594822915e-05 1.0000000377150522 0.9998418168696627 1.0000008928110453 5.371849100666959e-08 1.5261848465272374e-10 1.5643661389001983e-10 5.3706658381046754e-08 -9.968283069348994e-09 -1.2106821476366568e-07 3.772485617941183e-08 4.4900459533669657e-08 8.937384054221762e-07 1.0000183099213902 0.9998532224686864 1.0005665133152983 3.264760649430098e-05 -4.544729653630942e-06 -3.2394240612500206e-06 2.759185010202093e-05 -1.4531306956207202e-05 -1.2142552342519427e-07 1.832561134395155e-05 1.2392703229673533e-05 0.000567338670730009 1.0000003637061967 0.9998420360709332 1.000008671291311 5.203232372849993e-07 -4.5712494163329847e-10 -2.4106880973915485e-10 5.195126232991431e-07 -1.278230985293129e-07 -1.2107254433920295e-07 3.637078987265967e-07 2.510693237072248e-07 8.671532913758173e-06
3.522 1.0000034215477525 0.9998440813192642 1.0000830902542412 4.975271105815085e-06 -5.895455867624784e-08 -3.847906484131213e-08 4.8982078205192955e-06 -1.3392558505638313e-06 -1.2327131415687505e-07 3.4215677064572647e-06 2.3291183018158372e-06 8.309174494303533e-05 1.0000050205068958 0.9998409320993852 1.000799905864875 3.734614482937303e-05 -2.181843022640796e-05 -1.845004419106641e-05 1.8675835615258733e-05 -3.056494196845054e-05 -1.240523734519295e-07 5.901652451602209e-06 1.3346246223321226e-05 0.0008068835496104304 0.9999144052307501 0.9997728040340764 0.9999928709270373 -4.289275450173536e-05 -4.550157625286979e-05 -7.32111842594322e-05 -7.074171550267322e-05 3.1700063542957495e-05 -1.242135456737457e-07 8.633313750263397e-05 7.583000496277844e-05 2.3014498800319733e-05 1.0000000377151212 0.9998418169128631 1.0000008928138917 5.3719176087710205e-08 1.5259353410702026e-10 1.5664897747920346e-10 5.370678288629636e-08 -9.969064623419851e-09 -1.2322475746002016e-07 3.772671637180106e-08 4.492537312553865e-08 8.93693416823465e-07 1.0000182533269772 0.9998531767509918 1.0005656924683823 3.257898994921116e-05 -4.558746898978981e-06 -3.2570844517666658e-06 2.753028586302374e-05 -1.45289367342391e-05 -1.2358988725314178e-07 1.8269036920835683e-05 1.2353039377677383e-05 0.0005665162417398776 1.0000003636972654 0.9998420360644984 1.0000086711656258 5.203136314924098e-07 -4.59719588656882e-10 -2.4343212696628536e-10 5.195024690707564e-07 -1.278250568500916e-07 -1.2322917091607887e-07 3.636991492330222e-07 2.510350044188128e-07 8.671399250816783e-06
3.532 1.0000034206797346 0.9998440802554608 1.0000830778587975 4.9742744241496795e-06 -5.920006453644949e-08 -3.87296022214195e-08 4.897222001922207e-06 -1.3393640549756639e-06 -1.2546482161626857e-07 3.4206997041219536e-06 2.3281383442905136e-06 8.307934477544514e-05 1.0000048241254815 0.99984078075485 1.000796582536214 3.70728642635316e-05 -2.183993789936604e-05 -1.851182726207363e-05 1.8468514664693282e-05 -3.0479686213549878e-05 -1.262611448583111e-07 5.732680522255875e-06 1.336524984882811e-05 0.0008035218925050015 0.9999143933977241 0.9997728089987511 0.9999813456854544 -4.362693841103901e-05 -4.505927275261596e-05 -7.297383464682632e-05 -7.078821833942654e-05 3.209908872178667e-05 -1.2642720404573223e-07 8.633247414794466e-05 7.581125317641703e-05 2.9170473184486796e-05 1.0000000377151759 0.9998418169568694 1.0000008928164918 5.372023401787382e-08 1.526202965524006e-10 1.568064399306417e-10 5.3707233816418454e-08 -9.96979939183337e-09 -1.2541733950632644e-07 3.7729210305005e-08 4.49501463090171e-08 8.936307596012834e-07 1.0000181968269797 0.9998531311014712 1.000564872398454 3.251046759184139e-05 -4.572722849437887e-06 -3.274697583712571e-06 2.7468809660403066e-05 -1.4526526022575183e-05 -1.2579043197514916e-07 1.8212556978405967e-05 1.2313477322658526e-05 0.000565694591419815 1.0000003636883197 0.99984203605886 1.0000086710396952 5.203043987259864e-07 -4.6226283607358875e-10 -2.458501143776077e-10 5.194926417325779e-07 -1.2782694003988976e-07 -1.2542183897201503e-07 3.636904455782403e-07 2.5100072341255374e-07 8.67126318480196e-06
3.542 1.0000034198118446 0.9998440791924281 1.0000830654643784 4.973278149633134e-06 -5.9445471680838256e-08 -3.8980184256441926e-08 4.896236646109201e-06 -1.3394718304990203e-06 -1.2769495364214914e-07 3.419831837184273e-06 2.3271585143521357e-06 8.306694558653345e-05 1.000004628679399 0.9998406301087467 1.0007932652350322 3.680044703570472e-05 -2.1861034137393348e-05 -1.8573034775216852e-05 1.8262007755461616e-05 -3.0394283688935754e-05 -1.2850679241433486e-07 5.566279156135377e-06 1.338579104537946e-05 0.0008001663476136159 0.9999143894795054 0.9997728197578197 0.9999699261038282 -4.435052512280359e-05 -4.4615541296518566e-05 -7.273503614356451e-05 -7.082909053606025e-05 3.2493218795278934e-05 -1.286779120575784e-07 8.632420570082593e-05 7.578766715672499e-05 3.835513154298395e-05 1.0000000377152105 0.9998418170016913 1.0000008928187007 5.3721548847609695e-08 1.5268332108620818e-10 1.5685601993895903e-10 5.370799882256407e-08 -9.970487003097347e-09 -1.276465281697677e-07 3.7731917431478206e-08 4.497466774226939e-08 8.935607923848863e-07 1.000018140421286 0.9998530855200387 1.0005640531052753 3.24420392275246e-05 -4.5866575868124915e-06 -3.292263608028605e-06 2.7407421398527496e-05 -1.4524074957215497e-05 -1.2802772698873566e-07 1.8156171417882723e-05 1.2274017219703155e-05 0.0005648737199753678 1.0000003636793542 0.9998420360540266 1.000008670913375 5.202954232046552e-07 -4.64769348727702e-10 -2.48376138161124e-10 5.19483128693164e-07 -1.278287477357055e-07 -1.276511150639507e-07 3.6368175150662733e-07 2.509664580849557e-07 8.671126038575173e-06
3.552 1.000003418944077 0.999844078130174 1.0000830530708622 4.97228214470223e-06 -5.96908014021678e-08 -3.9230821483909196e-08 4.8952517065503185e-06 -1.3395791800481923e-06 -1.299622870791681e-07 3.418964105585011e-06 2.326178802139956e-06 8.305454766643676e-05 1.000004434166804 0.9998404801597242 1.0007899539834637 3.652889330455613e-05 -2.1881720743417174e-05 -1.8633670057662244e-05 1.8056313493667736e-05 -3.0308736801045826e-05 -1.3078989703613487e-07 5.4025831915258765e-06 1.3407840011322023e-05 0.0007968169376282052 0.9999143934304336 0.9997728362764365 0.9999586111094921 -4.506347105639077e-05 -4.417044192670592e-05 -7.249481511728545e-05 -7.086441517160675e-05 3.288246788888199e-05 -1.3096625007408724e-07 8.630836950655521e-05 7.575927129466816e-05 4.880982102344452e-05 1.000000037715221 0.9998418170473393 1.0000008928203967 5.372298354315823e-08 1.5276142990114104e-10 1.5678733056926071e-10 5.3709031761120104e-08 -9.971126715240589e-09 -1.299128993314235e-07 3.7734397224818694e-08 4.49987077359087e-08 8.934946036701773e-07 1.0000180841097857 0.9998530400066111 1.0005632345886244 3.237370463911634e-05 -4.6005512002460195e-06 -3.30978263134689e-06 2.7346120946978126e-05 -1.4521583675687937e-05 -1.303023507387378e-07 1.8099880136600337e-05 1.2234659223833997e-05 0.0005640536274675292 1.0000003636703652 0.9998420360500084 1.0000086707865428 5.202865678014038e-07 -4.672607108110049e-10 -2.510199217694208e-10 5.194738839961685e-07 -1.278304800240364e-07 -1.2991757546506816e-07 3.6367302567541e-07 2.509321639997933e-07 8.670989112745815e-06
3.562 1.0000034180764317 0.9998440770687079 1.0000830406781682 4.971286256858341e-06 -5.993607801702144e-08 -3.9481483752396576e-08 4.894267104088218e-06 -1.3396861068512093e-06 -1.3226740619660253e-07 3.4180964989294045e-06 2.3251991956699517e-06 8.304215098774525e-05 1.0000042405858522 0.9998403309064307 1.0007866488030392 3.625820317838394e-05 -2.190199952022196e-05 -1.8693736328569554e-05 1.7851430440664153e-05 -3.0223047947866013e-05 -1.3311104729514502e-07 5.24174100177371e-06 1.3431366793273183e-05 0.0007934736842982272 0.9999144052034271 0.9997728585187494 0.9999473996110463 -4.5765739402439524e-05 -4.372403459013349e-05 -7.225319008250647e-05 -7.089427416752399e-05 3.326685049345213e-05 -1.3329280720337517e-07 8.628500433325663e-05 7.57260903990853e-05 5.980817962157521e-05 1.0000000377152067 0.9998418170938254 1.000000892821501 5.3724386131526855e-08 1.5283103943697311e-10 1.5663062702712277e-10 5.371025377399569e-08 -9.971717728972498e-09 -1.3221703825981698e-07 3.773620667620784e-08 4.502197736294976e-08 8.934430827831044e-07 1.0000180278923705 0.9998529945611071 1.0005624168483176 3.2305463593014315e-05 -4.614403780638761e-06 -3.327254719665718e-06 2.7284908141603992e-05 -1.4519052315769007e-05 -1.326148912486697e-07 1.8043683021568022e-05 1.2195403495391034e-05 0.0005632343136262864 1.000000363661351 0.999842036046818 1.00000867065912 5.202776805902186e-07 -4.697606614481049e-10 -2.5375150013227584e-10 5.194648287538519e-07 -1.278321362727434e-07 -1.3222180515303218e-07 3.6366421725937325e-07 2.508977847525778e-07 8.670853401811197e-06
3.572 1.0000034172089083 0.9998440760080408 1.0000830282862725 4.970290334384177e-06 -6.018132266661141e-08 -3.973211948938118e-08 4.893282739750681e-06 -1.339792614363587e-06 -1.3461090528049537e-07 3.417229000204345e-06 2.3242196830791087e-06 8.302975526139553e-05 1.0000040479347 0.9998401823475177 1.0007833497147125 3.598837673190661e-05 -2.192187226670006e-05 -1.8753236712203205e-05 1.7647357126184194e-05 -3.0137219517574602e-05 -1.3547084259648605e-07 5.083915875049972e-06 1.345634131329526e-05 0.0007901366085888814 0.9999144247499852 0.9997728864479012 0.9999362905016969 -4.645729984924359e-05 -4.32763791009352e-05 -7.201017097316666e-05 -7.091874813407791e-05 3.3646381416285325e-05 -1.3565818195771686e-07 8.625415039157469e-05 7.568814972405815e-05 7.104471866829875e-05 1.0000000377151672 0.9998418171411637 1.000000892821989 5.372560533884523e-08 1.5286996526395916e-10 1.5643774500211398e-10 5.371156653569561e-08 -9.97225994307331e-09 -1.3455953783878917e-07 3.7736954170725434e-08 4.5044198304428114e-08 8.934155592339297e-07 1.000017971768936 0.9998529491834481 1.0005615998842217 3.2237315854684025e-05 -4.628215416889713e-06 -3.3446799158056516e-06 2.722378279853236e-05 -1.451648101707924e-05 -1.3496594384905807e-07 1.7987579953414722e-05 1.2156250200870994e-05 0.0005624157779479741 1.0000003636523127 0.9998420360444682 1.0000086705310824 5.202686099039452e-07 -4.722911981284714e-10 -2.56519186544405e-10 5.194558642418095e-07 -1.2783371645427765e-07 -1.3456439742491807e-07 3.6365527416054824e-07 2.5086326531691753e-07 8.670719515384551e-06
3.582 1.0000034163415097 0.9998440749481853 1.00008301589521 4.969294249019193e-06 -6.042654907352543e-08 -3.998267965601567e-08 4.892298511233523e-06 -1.3398987054139238e-06 -1.3699338633838888e-07 3.416361597325255e-06 2.323240256294436e-06 8.301736021402835e-05 1.0000038562115028 0.9998400344816365 1.0007800567388878 3.5719414032290916e-05 -2.1941340770889014e-05 -1.8812174255622236e-05 1.744409206663349e-05 -3.0051253888600065e-05 -1.378698898242208e-07 4.929287487055415e-06 1.3482733376650455e-05 0.0007868057310300304 0.9999144520201839 0.9997729200260268 0.9999252826627012 -4.713812830756166e-05 -4.282753510423962e-05 -7.176575849153976e-05 -7.093791619881524e-05 3.4021075728465536e-05 -1.3806298135124685e-07 8.621584935192529e-05 7.56454750063289e-05 8.237657088132015e-05 1.0000000377151055 0.9998418171893696 1.0000008928218955 5.372651375450107e-08 1.5286530016222295e-10 1.562574928210276e-10 5.3712868142677734e-08 -9.972752608285706e-09 -1.36941000902613e-07 3.773640044082018e-08 4.506517669153981e-08 8.934177329552102e-07 1.000017915739378 0.9998529038735589 1.0005607836962587 3.216926121364435e-05 -4.641986189229643e-06 -3.362058264762388e-06 2.7162744730494275e-05 -1.4513869919388353e-05 -1.3735611375179345e-07 1.7931570817551008e-05 1.2117199510702212e-05 0.0005615980200069425 1.0000003636432513 0.9998420360429748 1.0000086704024649 5.202592286266337e-07 -4.748652825710269e-10 -2.592743716677929e-10 5.194468887736257e-07 -1.2783522033170124e-07 -1.3694595472151291e-07 3.636461629652722e-07 2.508285675806502e-07 8.670587735443533e-06
3.592 1.0000034154742388 0.9998440738891555 1.0000830035050654 4.968297917989005e-06 -6.067175638623416e-08 -4.0233134043239785e-08 4.891314324425479e-06 -1.3400043837648235e-06 -1.3941546159120357e-07 3.415494293911898e-06 2.3222609133679767e-06 8.300496585614958e-05 1.0000036654144149 0.999839887307439 1.0007767698954309 3.545131516210206e-05 -2.196040680528173e-05 -1.887055193889184e-05 1.7241633777996775e-05 -2.996515343081334e-05 -1.4030880517790897e-07 4.7780534379883735e-06 1.3510512680158686e-05 0.0007834810719924044 0.9999144869626655 0.9997729592142467 0.9999143749668944 -4.7808206642939766e-05 -4.2377562040134185e-05 -7.151994356602613e-05 -7.095185583525869e-05 3.439094870706308e-05 -1.405078210151801e-07 8.617014436575494e-05 7.559809252865752e-05 9.372984192044983e-05 1.000000037715025 0.9998418172384604 1.0000008928213064 5.3727029758717164e-08 1.528176220302386e-10 1.5612026294152617e-10 5.3714065043654554e-08 -9.973195293365972e-09 -1.3936203864724697e-07 3.7734566222092986e-08 4.508486661537364e-08 8.934494971182371e-07 1.0000178598035958 0.9998528586313646 1.000559968284397 3.2101299505380955e-05 -4.655716164395672e-06 -3.379389828494421e-06 2.710179375876842e-05 -1.4511219164074811e-05 -1.3978601538330134e-07 1.7875655513831056e-05 1.2078251594069084e-05 0.0005607810397341603 1.000000363634172 0.9998420360423544 1.0000086702733524 5.202494555484156e-07 -4.774821410180106e-10 -2.6198688971796253e-10 5.194378085962791e-07 -1.2783664772051733e-07 -1.393670886658954e-07 3.6363688886765717e-07 2.507936832650659e-07 8.670458057466064e-06
3.602 1.0000034146071015 0.9998440728309665 1.000082991115962 4.967301312267194e-06 -6.091693026449385e-08 -4.04834748533579e-08 4.890330095015375e-06 -1.3401096524386207e-06 -1.4187775222370505e-07 3.4146271100440057e-06 2.321281657931858e-06 8.299257252127454e-05 1.0000034755415868 0.9998397408235759 1.0007734892036744 3.5184080229351476e-05 -2.197907212588811e-05 -1.8928372672995574e-05 1.703998077854452e-05 -2.9878920503852708e-05 -1.427882141424577e-07 4.630430818101827e-06 1.3539648841567763e-05 0.000780162651683294 0.9999145295246227 0.9997730039726541 0.999903566282292 -4.8467522430789976e-05 -4.192651911583989e-05 -7.12727069540101e-05 -7.09606426938298e-05 3.4756015776289086e-05 -1.4299332575570636e-07 8.611708009745165e-05 7.554602921665652e-05 0.00010506307304466399 1.0000000377149312 0.9998418172884538 1.000000892820343 5.372712449296998e-08 1.5274137232907933e-10 1.5603414676113381e-10 5.371507360277621e-08 -9.973588152226094e-09 -1.4182327136343925e-07 3.7731775964544125e-08 4.510340051054875e-08 8.935039238067487e-07 1.0000178039614889 0.9998528134567939 1.0005591536486385 3.203343061962577e-05 -4.6694053951173834e-06 -3.3966746897799573e-06 2.7040929714607277e-05 -1.4508528892777328e-05 -1.4225627165144328e-07 1.7819833956221788e-05 1.2039406615720267e-05 0.0005599648374384008 1.000000363625079 0.999842036042625 1.000008670143867 5.202392613738844e-07 -4.801277386572017e-10 -2.6464848838961315e-10 5.194285400940004e-07 -1.2783799878562936e-07 -1.4182841954212518e-07 3.636275003853576e-07 2.507586385570899e-07 8.670330134430403e-06
3.612 1.0000034137401028 0.9998440717736345 1.000082978728044 4.966304444326761e-06 -6.116204910161724e-08 -4.073370931212325e-08 4.8893457476407186e-06 -1.3402145161211111e-06 -1.4438088853768142e-07 3.4137600720722894e-06 2.3203024957204416e-06 8.298018064502849e-05 1.0000032865911677 0.9998395950286976 1.0007702146824293 3.491770935776952e-05 -2.1997338479700234e-05 -1.8985639289591095e-05 1.6839131587927216e-05 -2.979255745859975e-05 -1.4530875181940198e-07 4.486657767669543e-06 1.3570111450844354e-05 0.0007768504898735774 0.9999145796517818 0.9997730542603053 0.999892855475726 -4.911606873702121e-05 -4.147446528348069e-05 -7.102401903121049e-05 -7.096435043422804e-05 3.511629244506344e-05 -1.4552012985513467e-07 8.605670276779092e-05 7.548931275721536e-05 0.00011635147620562089 1.0000000377148293 0.9998418173393685 1.000000892819149 5.3726811061085394e-08 1.5265820272520514e-10 1.5599121242732204e-10 5.371581804620703e-08 -9.973929695291654e-09 -1.4432532947157206e-07 3.7728591060694786e-08 4.512106481379528e-08 8.935684416612366e-07 1.0000177482129577 0.9998527683497769 1.000558339789002 3.1965654488909774e-05 -4.683053926241293e-06 -3.4139129448079762e-06 2.6980152438232138e-05 -1.4505799247769526e-05 -1.4476751518545276e-07 1.776410606239523e-05 1.2000664736271079e-05 0.0005591494135501991 1.000000363615978 0.9998420360438043 1.0000086700141522 5.202286586253493e-07 -4.827802248556597e-10 -2.6726666669434737e-10 5.194190077878221e-07 -1.2783927382285195e-07 -1.443305772901674e-07 3.636180740479651e-07 2.5072348687469403e-07 8.67020318822828e-06
3.622 1.0000034128732493 0.9998440707171762 1.0000829663414674 4.965307349645684e-06 -6.140709397695833e-08 -4.098384957152729e-08 4.888361215962301e-06 -1.3403189788832984e-06 -1.4692550942533259e-07 3.4128931991722886e-06 2.3193234309619864e-06 8.296779046082255e-05 1.0000030985613 0.9998394499214524 1.0007669463499917 3.4652202669904696e-05 -2.201520761373765e-05 -1.9042354529437212e-05 1.6639084728749832e-05 -2.9706066635911358e-05 -1.4787106243402516e-07 4.3469949843926e-06 1.3601870128467887e-05 0.0007735446055791526 0.9999146372883828 0.9997731100352049 0.9998822414164935 -4.975384391409182e-05 -4.1021459225222884e-05 -7.077383980401797e-05 -7.096305055692107e-05 3.547179424365437e-05 -1.4808887651984249e-07 8.598906020066481e-05 7.542797171681406e-05 0.00012757948090188283 1.0000000377147251 0.9998418173912227 1.0000008928178812 5.3726125281656856e-08 1.525868634310297e-10 1.5597925580933699e-10 5.371623276387649e-08 -9.974220725747398e-09 -1.4686885131566245e-07 3.7725653081049395e-08 4.51382247606977e-08 8.936280458907402e-07 1.000017692557904 0.9998527233102438 1.0005575267055147 3.189797107148074e-05 -4.696661806043281e-06 -3.431104693388045e-06 2.691946177994216e-05 -1.4503030372468399e-05 -1.4732038797531286e-07 1.770847174134423e-05 1.1962026116189184e-05 0.0005583347682844623 1.0000003636068753 0.9998420360459113 1.0000086698843644 5.202176830973218e-07 -4.854207685988672e-10 -2.6985373702123914e-10 5.194091457426885e-07 -1.278404727031945e-07 -1.4687420130988577e-07 3.6360868738992237e-07 2.506882932240431e-07 8.670076032800068e-06
3.632 1.000003412006546 0.9998440696616083 1.0000829539563942 4.964310076246047e-06 -6.165205755281637e-08 -4.123390622778782e-08 4.887376452207032e-06 -1.3404230440925746e-06 -1.49512263337016e-07 3.412026496347791e-06 2.3183444648037032e-06 8.295540185765317e-05 1.0000029114501217 0.9998393055004856 1.0007636842241607 3.438756027585636e-05 -2.2032681283833e-05 -1.909852103422335e-05 1.64398387380125e-05 -2.9619450368275326e-05 -1.5047579936678948e-07 4.21172710542299e-06 1.3634894568742177e-05 0.0007702450169551144 0.9999147023771614 0.9997731712542909 0.9998717229799531 -5.0380851399022046e-05 -4.0567559335683543e-05 -7.052211916945278e-05 -7.095681223107353e-05 3.582253666089564e-05 -1.5070021817788308e-07 8.591420186322354e-05 7.536203563966181e-05 0.00013873692763245767 1.0000000377146248 0.9998418174440364 1.0000008928166986 5.372511411595474e-08 1.5253472356743391e-10 1.559877616629059e-10 5.3716270240891064e-08 -9.974460391092451e-09 -1.494544858333778e-07 3.772351247298058e-08 4.515522735559167e-08 8.936691783645806e-07 1.000017636996229 0.9998526783381264 1.0005567143982035 3.183038033845779e-05 -4.7102290940456035e-06 -3.4482500311919633e-06 2.6858857609590077e-05 -1.4500222410804245e-05 -1.4991554103936997e-07 1.7652930888413448e-05 1.1923490920104995e-05 0.0005575209014826267 1.0000003635977759 0.9998420360489652 1.0000086697546644 5.202063825607335e-07 -4.880419186211519e-10 -2.7241993545563677e-10 5.193989063781461e-07 -1.278415952711394e-07 -1.4945993961926354e-07 3.635993965777475e-07 2.506531165472403e-07 8.669947305074659e-06
3.642 1.0000034111399994 0.9998440686069479 1.0000829415729782 4.963312686920532e-06 -6.189694486461183e-08 -4.1483885413943535e-08 4.886391441326009e-06 -1.3405267157070459e-06 -1.5214180951640977e-07 3.4111599586194986e-06 2.317365595949061e-06 8.29430145092105e-05 1.0000027252557648 0.9998391617644404 1.00076042832225 3.4123782277492355e-05 -2.204976125469704e-05 -1.9154141347005996e-05 1.624139218082089e-05 -2.953271097902148e-05 -1.5312362626714539e-07 4.08116384620566e-06 1.3669154558909564e-05 0.0007669517414846265 0.9999147748593346 0.9997732378734272 0.9998612990510335 -5.099709950523973e-05 -4.01128236995122e-05 -7.026879742929936e-05 -7.094570212983823e-05 3.6168535083145744e-05 -1.533548168391503e-07 8.583217889167761e-05 7.529153512246887e-05 0.0001498169942288369 1.0000000377145333 0.9998418174978293 1.0000008928157558 5.372384055334951e-08 1.5249706987904972e-10 1.5601088910787144e-10 5.371591566357817e-08 -9.974648911064865e-09 -1.520828909756815e-07 3.772251890646833e-08 4.5172321155325456e-08 8.936826713471053e-07 1.0000175815278343 0.999852633433358 1.0005559028670832 3.176288227958535e-05 -4.7237558610625545e-06 -3.4653490479657076e-06 2.6798339830102545e-05 -1.4497375507592818e-05 -1.5255363571010163e-07 1.7597483391046806e-05 1.1885059318608201e-05 0.0005567078127418222 1.0000003635886867 0.9998420360529854 1.000008669625205 5.201948195077878e-07 -4.906484605774065e-10 -2.7497133715587213e-10 5.193882748963649e-07 -1.278426422900612e-07 -1.5208845033091901e-07 3.6359022988629184e-07 2.5061799747332767e-07 8.669815854654101e-06
3.652 1.0000034102736146 0.9998440675532118 1.0000829291913527 4.962315273085915e-06 -6.214176545255951e-08 -4.1733790513073136e-08 4.885406210306035e-06 -1.3406299986265832e-06 -1.5481481493229059e-07 3.4102935813788174e-06 2.3163868226332078e-06 8.293062816764974e-05 1.0000025399763528 0.9998390187119556 1.0007571786610923 3.386086878127105e-05 -2.206644929412438e-05 -1.9209217915995685e-05 1.6043743661450808e-05 -2.94458507823675e-05 -1.5581521579366435e-07 3.95564073137248e-06 1.3704619982911646e-05 0.0007636647963111861 0.9999148546745898 0.9997733098473954 0.9998509685275838 -5.16026012146575e-05 -3.9657310063164295e-05 -7.001380604746647e-05 -7.09297842839527e-05 3.650980473411385e-05 -1.5605334404912582e-07 8.574304410447662e-05 7.521650187584627e-05 0.00016081500347310006 1.0000000377144573 0.9998418175526199 1.0000008928151862 5.372239583587078e-08 1.5246389973045248e-10 1.5604517634954887e-10 5.371519610476925e-08 -9.974786313488917e-09 -1.5475473385176683e-07 3.772279645301807e-08 4.518961162195848e-08 8.936649924343729e-07 1.000017526152621 0.9998525885958728 1.0005550921121438 3.169547691322235e-05 -4.737242183458445e-06 -3.4824018294565915e-06 2.67379083874366e-05 -1.4494489807463601e-05 -1.552353419548746e-07 1.754212913983781e-05 1.1846731485020945e-05 0.000555895501712235 1.0000003635796122 0.9998420360579903 1.0000086694961208 5.201830849514752e-07 -4.932505747608845e-10 -2.775112539233476e-10 5.193772783698251e-07 -1.27843613752845e-07 -1.5476040085197376e-07 3.6358119472461865e-07 2.5058295262616447e-07 8.669681125691772e-06
3.662 1.0000034094073957 0.9998440665004166 1.0000829168116165 4.961317961301559e-06 -6.2386524833613e-08 -4.1983626487302284e-08 4.884420827384475e-06 -1.3407328967777986e-06 -1.5753195730994393e-07 3.4094273677775853e-06 2.3154081421732953e-06 8.291824290086044e-05 1.0000023556100015 0.9998388763416647 1.000753935257047 3.3598819903058586e-05 -2.2082747162213975e-05 -1.926375310383101e-05 1.5846891822972368e-05 -2.9358872083612128e-05 -1.5855125019684957e-07 3.835519212737344e-06 1.3741260828040958e-05 0.000760384198465215 0.9999149417610814 0.9997733871298913 0.9998407303235345 -5.219737398217578e-05 -3.920107580470651e-05 -6.975706862569458e-05 -7.090911996829904e-05 3.684636062046554e-05 -1.5879648055776281e-07 8.564685200783713e-05 7.513696878551837e-05 0.00017172770553377278 1.0000000377144003 0.9998418176084274 1.0000008928150868 5.37209062015625e-08 1.5242995233756836e-10 1.5608600033560738e-10 5.371417942661017e-08 -9.974872023418043e-09 -1.5747069174687147e-07 3.772426896089617e-08 4.520704670663565e-08 8.936181340752842e-07 1.000017470870488 0.9998525438256032 1.0005542821333337 3.1628164294750604e-05 -4.750688132659963e-06 -3.499408462288543e-06 2.667756326985579e-05 -1.4491565456696605e-05 -1.5796133995788574e-07 1.7486868035798278e-05 1.1808507590618752e-05 0.0005550839683247463 1.0000003635705565 0.9998420360639988 1.0000086693675079 5.20171305845926e-07 -4.95853552598292e-10 -2.800448604407916e-10 5.193659847416487e-07 -1.2784451035288564e-07 -1.574764687566025e-07 3.6357228682393626e-07 2.5054797265920766e-07 8.669543362469166e-06
3.672 1.0000034085413445 0.9998440654485778 1.0000829044338178 4.960320903667884e-06 -6.263121795088993e-08 -4.2233402762306486e-08 4.88343538808977e-06 -1.3408354149868894e-06 -1.6029392418137925e-07 3.408561327456537e-06 2.3144295487528334e-06 8.290585909648779e-05 1.000002172154816 0.9998387346521967 1.0007506981260088 3.333763575764401e-05 -2.2098656607200717e-05 -1.9317749195962692e-05 1.5650835334827037e-05 -2.9271777179372627e-05 -1.6133242207948602e-07 3.721185939335482e-06 1.3779047210217257e-05 0.0007571099648237089 0.999915036055437 0.9997734696735295 0.9998305833718192 -5.278143956481626e-05 -3.8744177908798906e-05 -6.949850205696832e-05 -7.088376762326289e-05 3.717821748279264e-05 -1.6158491738724313e-07 8.554365879815708e-05 7.505296997825048e-05 0.00018255282910569894 1.0000000377143636 0.9998418176652693 1.000000892815506 5.371952257257869e-08 1.5239982169805462e-10 1.5612342848386777e-10 5.3712960705093664e-08 -9.974906315464214e-09 -1.602314515515026e-07 3.7726687064708024e-08 4.5224418083001125e-08 8.935489442934234e-07 1.0000174156813333 0.9998524991224829 1.0005534729305463 3.156094450426727e-05 -4.764093769810576e-06 -3.516369036123367e-06 2.661730449447587e-05 -1.4488602602124322e-05 -1.6073231951142262e-07 1.7431699987786233e-05 1.1770387800396134e-05 0.0005542732127753108 1.0000003635615224 0.9998420360710286 1.000008669239416 5.20159633109351e-07 -4.984522495381306e-10 -2.825820181617781e-10 5.193544893521671e-07 -1.2784533200155473e-07 -1.6023734082296201e-07 3.635634915219189e-07 2.5051302030389523e-07 8.669403553101652e-06
3.682 1.0000034076754605 0.9998440643977091 1.0000828920579496 4.95932425030919e-06 -6.287583232609814e-08 -4.2483134712577075e-08 4.8824499970937945e-06 -1.3409375575092444e-06 -1.631014125758815e-07 3.4076954679019115e-06 2.31345103133178e-06 8.289347723968501e-05 1.0000019896088908 0.9998385936421735 1.0007474672834176 3.3077316428799106e-05 -2.2114179366913316e-05 -1.937120840810928e-05 1.5455572874154453e-05 -2.918456835821329e-05 -1.6415943348253862e-07 3.6130509221340157e-06 1.3817949418200194e-05 0.0007538421118571014 0.9999151374927706 0.9997735574298542 0.9998205266270358 -5.335482387505522e-05 -3.828667295135948e-05 -6.923801781299541e-05 -7.085378281033884e-05 3.750538975040758e-05 -1.6441935467119693e-07 8.543352235930389e-05 7.496454088106771e-05 0.00019328879104718932 1.0000000377143474 0.9998418177231616 1.0000008928164366 5.371839466087093e-08 1.5238664940742437e-10 1.561424142241554e-10 5.371164464741383e-08 -9.974889395416451e-09 -1.6303771015729996e-07 3.7729639722744966e-08 4.5241375108111585e-08 8.934683469769355e-07 1.0000173605850526 0.9998524544864444 1.0005526645036134 3.149381762101532e-05 -4.777459148517387e-06 -3.533283645771107e-06 2.6557132088188128e-05 -1.4485601390345717e-05 -1.6354898099533487e-07 1.73766249033548e-05 1.1732372274047759e-05 0.0005534632352872965 1.0000003635525085 0.9998420360790952 1.0000086691118366 5.20148216466535e-07 -5.010342957817701e-10 -2.8513782095313067e-10 5.193428966940341e-07 -1.2784607950746923e-07 -1.6304371316605682e-07 3.635547770475036e-07 2.50478030527514e-07 8.669263157209444e-06
3.692 1.0000034068097414 0.9998440633478237 1.0000828796839523 4.958328121344235e-06 -6.3120356641986e-08 -4.2732840521643095e-08 4.881464752661736e-06 -1.3410393294238682e-06 -1.6595512982914583e-07 3.4068297858180565e-06 2.3124725737430696e-06 8.288109763038775e-05 1.0000018079703101 0.9998384533102118 1.0007442427442845 3.2817861940698945e-05 -2.2129317179602486e-05 -1.942413288927247e-05 1.526110310923494e-05 -2.9097247900099536e-05 -1.6703299644882343e-07 3.5115443158858496e-06 1.3857937962271954e-05 0.0007505806553714631 0.9999152460067108 0.9997736503493583 0.9998105590678177 -5.391755683929053e-05 -3.782861709035323e-05 -6.897552331165693e-05 -7.081921819432479e-05 3.782789150545575e-05 -1.67300503460562e-07 8.531650224930899e-05 7.487171825825181e-05 0.00020393450282984218 1.0000000377143494 0.999841817782119 1.00000089281782 5.371764208315894e-08 1.5240129302115995e-10 1.561246067654869e-10 5.37103287351304e-08 -9.974821405094843e-09 -1.6589017431457886e-07 3.773257413971101e-08 4.525745909853214e-08 8.933902340306085e-07 1.0000173055815387 0.9998524099174197 1.0005518568523106 3.142678369330466e-05 -4.790784324455057e-06 -3.5501523878445843e-06 2.6497046072399274e-05 -1.4482561970050601e-05 -1.664120336961679e-07 1.732164267939951e-05 1.1694461172026735e-05 0.0005526540358365786 1.0000003635435128 0.9998420360882128 1.0000086689847119 5.201371750243063e-07 -5.035884639245036e-10 -2.8773019980025223e-10 5.193313043370134e-07 -1.2784675368160736e-07 -1.658962935117237e-07 3.635460886572055e-07 2.504429158410237e-07 8.669123746040598e-06
3.702 1.0000034059441834 0.9998440622989335 1.000082867311725 4.957332590271406e-06 -6.336479182107204e-08 -4.29825349429335e-08 4.880479736787099e-06 -1.341140735398883e-06 -1.688557924846078e-07 3.4059642652827556e-06 2.31149415805849e-06 8.286872023622917e-05 1.0000016272371461 0.9998383136549214 1.000741024523219 3.255927223899819e-05 -2.2144071792712058e-05 -1.9476524724016307e-05 1.5067424689812514e-05 -2.9009818075659572e-05 -1.699538339075829e-07 3.4171115319051884e-06 1.3898983610728577e-05 0.0007473256104481993 0.9999153615294355 0.9997737483815081 0.9998006796988941 -5.446967224984063e-05 -3.737006605811195e-05 -6.871092331094355e-05 -7.078012354609353e-05 3.814573645367625e-05 -1.702290837212505e-07 8.5192659669913e-05 7.477454021485759e-05 0.0002144892379645327 1.0000000377143652 0.9998418178421559 1.0000008928195545 5.3717337178915946e-08 1.5244303313148773e-10 1.560549807967598e-10 5.370909515399294e-08 -9.97470162048909e-09 -1.6878956067098068e-07 3.773486503529249e-08 4.527216652677813e-08 8.933294769577579e-07 1.0000172506706835 0.9998523654153406 1.0005510499763657 3.13598427211002e-05 -4.804069364848696e-06 -3.566975353797898e-06 2.6437046452493654e-05 -1.4479484488776985e-05 -1.6932219702794768e-07 1.7266753200536704e-05 1.1656654662734862e-05 0.0005518456140422754 1.0000003635345311 0.999842036098396 1.0000086688579402 5.201265818249286e-07 -5.061152372931583e-10 -2.9037368437644135e-10 5.193197943755137e-07 -1.2784735375959189e-07 -1.6879579800610203e-07 3.635373535164372e-07 2.5040757930197914e-07 8.668986681444518e-06
3.712 1.0000034050787814 0.9998440612510501 1.0000828549411362 4.956337683021307e-06 -6.360915245909845e-08 -4.323222091685946e-08 4.879495015463545e-06 -1.34124178053984e-06 -1.718041285862103e-07 3.4050988843050106e-06 2.3105157689139475e-06 8.285634476073672e-05 1.0000014474074619 0.9998381746749063 1.0007378126344564 3.230154719056928e-05 -2.215844496615316e-05 -1.9528385931549264e-05 1.4874536245830379e-05 -2.892228114770795e-05 -1.7292267791560186e-07 3.3302064121273966e-06 1.3941057403183499e-05 0.000744076991623809 0.9999154839917216 0.99977385147478 0.9997908875528368 -5.5011207602987073e-05 -3.6911075147016633e-05 -6.844412128176543e-05 -7.073654576598492e-05 3.84589379008876e-05 -1.732058255880286e-07 8.506205741758193e-05 7.46730461679617e-05 0.00022495253900243925 1.00000003771439 0.9998418179032854 1.00000089282151 5.3717506110236136e-08 1.5249707871080772e-10 1.559317645460775e-10 5.3708009249104416e-08 -9.97453082356909e-09 -1.7173659576665665e-07 3.773594820448893e-08 4.528503695406976e-08 8.932988439032731e-07 1.0000171958523778 0.9998523209801393 1.000550243875472 3.129299465602179e-05 -4.8173143510972865e-06 -3.5837526218345395e-06 2.6377133217560906e-05 -1.4476369095932847e-05 -1.722802018372506e-07 1.7211956344926958e-05 1.1618952925469386e-05 0.0005510379692908253 1.000000363525559 0.9998420361096579 1.0000086687313907 5.201164624042174e-07 -5.086297943106027e-10 -2.9307099526453695e-10 5.193084319352966e-07 -1.2784788132470723e-07 -1.7174295341493091e-07 3.635284987682945e-07 2.503719325614037e-07 8.6688528878752e-06
3.722 1.0000034042135295 0.9998440602041859 1.0000828425720372 4.9553433869727575e-06 -6.385346407928742e-08 -4.3481882117299525e-08 4.87851063822357e-06 -1.3413424700880182e-06 -1.7480087493065106e-07 3.4042336253121455e-06 2.3095373964667336e-06 8.284397086069328e-05 1.00000126847931 0.9998380363687649 1.00073460709189 3.204468659212988e-05 -2.2172438466351423e-05 -1.9579718466504403e-05 1.4682436387260736e-05 -2.883463936994894e-05 -1.7594027116809475e-07 3.251282273206291e-06 1.3984130645379537e-05 0.0007408348131858314 0.9999156133230003 0.9997739595766995 0.9997811816914872 -5.554220393248981e-05 -3.645169918835357e-05 -6.817502071510445e-05 -7.068852893162884e-05 3.876750873905698e-05 -1.7623146989882255e-07 8.492475981795254e-05 7.456727679812128e-05 0.0002353241510214653 1.0000000377144187 0.9998418179655214 1.0000008928235382 5.37181367986241e-08 1.5253849699361319e-10 1.5577074598720323e-10 5.370711973839569e-08 -9.97430916580309e-09 -1.7473201680717492e-07 3.773548664876599e-08 4.529574933223986e-08 8.933054624449702e-07 1.000017141126511 0.9998522766117481 1.000549438549301 3.122623940862394e-05 -4.830519374857779e-06 -3.6004842506858992e-06 2.631730634012916e-05 -1.4473215940350504e-05 -1.7528678785151152e-07 1.715725199420138e-05 1.158135614643385e-05 0.000550231101000104 1.0000003635165904 0.999842036122012 1.0000086686049159 5.201068052177151e-07 -5.111567968868888e-10 -2.9580636721575865e-10 5.192972663495215e-07 -1.2784833715656078e-07 -1.7473849747702507e-07 3.63519477011653e-07 2.503359148052029e-07 8.668722718167595e-06
3.732 1.0000034033484226 0.9998440591583527 1.000082830204276 4.954349657439784e-06 -6.409775032243867e-08 -4.3731484622606795e-08 4.877526639005373e-06 -1.3414428089486272e-06 -1.778467793565931e-07 3.403368482807362e-06 2.3085590363221477e-06 8.28315983421699e-05 1.0000010904507342 0.9998378987350917 1.0007314079090965 3.178869017503219e-05 -2.2186054056747428e-05 -1.9630524227918457e-05 1.4491123704072572e-05 -2.8746894987195065e-05 -1.790073666281548e-07 3.1807807812721904e-06 1.4028174902003622e-05 0.0007375990893803149 0.9999157494514253 0.9997740726338894 0.9997715612070819 -5.60627056464361e-05 -3.5991992526864565e-05 -6.790352632894141e-05 -7.063611436887519e-05 3.90714614391951e-05 -1.7930676756946486e-07 8.478083265090805e-05 7.445727399702732e-05 0.0002456039733560035 1.0000000377144456 0.999841818028878 1.0000008928254895 5.3719184138770465e-08 1.5254345709979365e-10 1.556058903910149e-10 5.3706460419855775e-08 -9.97403671052849e-09 -1.7777657101791437e-07 3.7733498435724804e-08 4.530420354635204e-08 8.933481968251473e-07 1.000017086492974 0.999852232310101 1.0005486339975207 3.1159576855843506e-05 -4.843684526249133e-06 -3.617170280101768e-06 2.6257565776806925e-05 -1.4470025171997245e-05 -1.7834270582935602e-07 1.7102640039672357e-05 1.1543864510869182e-05 0.000549425008831704 1.0000003635076202 0.9998420361354723 1.0000086684783651 5.200975653993161e-07 -5.137204080089675e-10 -2.9854545287304933e-10 5.192863314286965e-07 -1.278487216388984e-07 -1.7778317719323885e-07 3.635102848981051e-07 2.5029950629352166e-07 8.668595888657027e-06
3.742 1.0000034024834554 0.9998440581135625 1.0000828178377135 4.953356415887869e-06 -6.434202395866293e-08 -4.3980985226742885e-08 4.876543036559753e-06 -1.3415428024636993e-06 -1.8094260030658023e-07 3.4025034641373065e-06 2.307580687743609e-06 8.281922719933847e-05 1.0000009133197671 0.999837761772475 1.0007282150993673 3.1533557607348124e-05 -2.2199293485905943e-05 -1.9680805075576254e-05 1.4300596766190795e-05 -2.865905023597428e-05 -1.8212472791951466e-07 3.119118852393234e-06 1.4073162003936901e-05 0.0007343698344004925 0.9999158923039448 0.9997741905921226 0.9997620252230964 -5.657276037613205e-05 -3.5532008995665776e-05 -6.7629545148865e-05 -7.057934074536865e-05 3.937080804873757e-05 -1.824324790357182e-07 8.463034307049788e-05 7.434308081978916e-05 0.00025579202413318424 1.000000037714465 0.9998418180933687 1.0000008928272233 5.372056991176584e-08 1.5249890592344854e-10 1.5547993495712013e-10 5.370604974439411e-08 -9.973713910266695e-09 -1.8087101637055533e-07 3.7730379367331256e-08 4.531056379402598e-08 8.934172857821952e-07 1.0000170319516568 0.9998521880751337 1.0005478302198059 3.109300683957631e-05 -4.8568098844892425e-06 -3.633810741020006e-06 2.619791146794097e-05 -1.4466796940704702e-05 -1.8144871672132384e-07 1.7048120382255556e-05 1.150647819718636e-05 0.000548619692708455 1.0000003634986427 0.9998420361500522 1.000008668351599 5.200886641604877e-07 -5.163334888554005e-10 -3.01245693328556e-10 5.192756450031756e-07 -1.278490354318423e-07 -1.8087774996797025e-07 3.635009661659278e-07 2.502627344227431e-07 8.668471482127307e-06
3.752 1.0000034016186226 0.9998440570698294 1.0000828054722353 4.952363546851301e-06 -6.458628262288745e-08 -4.423034853765661e-08 4.875559835162049e-06 -1.3416424562196753e-06 -1.8408910589906156e-07 3.4016385822063946e-06 2.3066023520894426e-06 8.280685747851273e-05 1.0000007370844348 0.9998376254794987 1.0007250286757299 3.127928848961747e-05 -2.2212158484473788e-05 -1.9730562851525288e-05 1.4110854124067279e-05 -2.8571107343219513e-05 -1.8529312953414915e-07 3.0666740662538998e-06 1.4119064076221015e-05 0.0007311470621871026 0.999916041806383 0.999774313396379 0.9997525728948297 -5.7072418830713084e-05 -3.5071801898726366e-05 -6.735298744185359e-05 -7.051824417973496e-05 3.9665560197222324e-05 -1.856093764902697e-07 8.447335952406784e-05 7.422474144193851e-05 0.00026588841383513677 1.0000000377144724 0.999841818159009 1.000000892828627 5.372217933982052e-08 1.5240768876724998e-10 1.5542817833575889e-10 5.370589207342183e-08 -9.973341495060647e-09 -1.840161207594248e-07 3.77267991584695e-08 4.531524445858774e-08 8.934966562969219e-07 1.00001697750245 0.9998521439067813 1.0005470272158568 3.102652916293576e-05 -4.869895513095915e-06 -3.6504056704598993e-06 2.6138343338877995e-05 -1.4463531396442874e-05 -1.8460559161247706e-07 1.699369292563591e-05 1.1469197377315538e-05 0.0005478151526367067 1.0000003634896535 0.9998420361657667 1.000008668224504 5.200799869663512e-07 -5.189927818012758e-10 -3.038715056587853e-10 5.19265212110696e-07 -1.2784927965284503e-07 -1.8402298441345867e-07 3.6349159539619426e-07 2.5022566960174914e-07 8.668348042547088e-06
3.762 1.0000034007539202 0.9998440560271673 1.0000827931077618 4.951370904921692e-06 -6.483050881454632e-08 -4.447956193537153e-08 4.87457703133897e-06 -1.3417417751773084e-06 -1.872870757535864e-07 3.4007738466125936e-06 2.305624031698515e-06 8.279448908740612e-05 1.000000561742753 0.9998374898547415 1.0007218486509697 3.102588236294701e-05 -2.22246507652714e-05 -1.97797994019302e-05 1.3921894314193292e-05 -2.8483068526467824e-05 -1.8851335581430019e-07 3.0237693946707814e-06 1.416585357685539e-05 0.0007279307862079783 0.9999161978835241 0.9997744409909075 0.9997432034097566 -5.756173464636303e-05 -3.46114239998504e-05 -6.707376748683996e-05 -7.045285835937569e-05 3.9955729105234276e-05 -1.888382415773807e-07 8.430995166784426e-05 7.410230111150036e-05 0.0002758933251841984 1.0000000377144642 0.9998418182258142 1.0000008928296222 5.372386722128008e-08 1.522868918927235e-10 1.5546318317351042e-10 5.370598358072791e-08 -9.972919203651857e-09 -1.8721266311837912e-07 3.772351682899765e-08 4.531883171368006e-08 8.935680517728432e-07 1.0000169231452458 0.9998520998049827 1.0005462249854062 3.0960143597742375e-05 -4.8829414608460634e-06 -3.6669551281141517e-06 2.607886130571153e-05 -1.4460228689389017e-05 -1.8781411305411162e-07 1.6939357568574272e-05 1.1432022223514826e-05 0.0005470113884770347 1.0000003634806487 0.9998420361826313 1.0000086680970008 5.200713882949547e-07 -5.216818517143862e-10 -3.0641005838261255e-10 5.192550289156123e-07 -1.2784945518165763e-07 -1.872196591660134e-07 3.6348225250603986e-07 2.5018841145645377e-07 8.6682237862287e-06
3.772 1.0000033998893465 0.9998440549855917 1.0000827807442525 4.950378334222785e-06 -6.507467859957107e-08 -4.4728641941829855e-08 4.873594619209761e-06 -1.3418407648537112e-06 -1.9053729957231063e-07 3.3999092581285302e-06 2.3046457299237573e-06 8.278212170710694e-05 1.00000038729273 0.9998373548967798 1.0007186750376453 3.0773338730846755e-05 -2.2236772030406525e-05 -1.9828516587000465e-05 1.373371586556184e-05 -2.8394935993790974e-05 -1.917862020832397e-07 2.9906583212928895e-06 1.421350332735355e-05 0.0007247210193904913 0.9999163604592015 0.9997745733192882 0.9997339159876797 -5.8040764225179796e-05 -3.415092751715727e-05 -6.679180417852373e-05 -7.038321466868702e-05 4.0241325598813214e-05 -1.9211986712753963e-07 8.414019027669592e-05 7.397580608627547e-05 0.00028580699747578735 1.0000000377144367 0.9998418182938013 1.000000892830168 5.3725477903098623e-08 1.5216079092306152e-10 1.55569108370724e-10 5.370631850711523e-08 -9.972447851737535e-09 -1.9046143263097912e-07 3.772119265105104e-08 4.532195289080992e-08 8.936153571433076e-07 1.0000168688799367 0.9998520557696772 1.0005454235282258 3.089384990480088e-05 -4.895947769268362e-06 -3.6834592023967185e-06 2.6019465281232673e-05 -1.4456888970017506e-05 -1.9107507344653976e-07 1.6885114201722723e-05 1.139495291639247e-05 0.0005462083998367194 1.0000003634716248 0.9998420362006634 1.0000086679690503 5.200627126156343e-07 -5.243759782053811e-10 -3.088780913389967e-10 5.192450892940473e-07 -1.2784956284187637e-07 -1.9046856350985262e-07 3.6347300007740456e-07 2.501510668693946e-07 8.668096923826516e-06
3.782 1.0000033990248987 0.9998440539451198 1.0000827683816995 4.949385695733003e-06 -6.531876666369874e-08 -4.497762851113955e-08 4.872612592670738e-06 -1.3419394305349355e-06 -1.9384057772630928e-07 3.399044810026838e-06 2.303667450543782e-06 8.276975489861976e-05 1.0000002137323674 0.9998372206041851 1.0007155078480858 3.052165708849374e-05 -2.2248523978253528e-05 -1.9876716280885086e-05 1.3546317301882704e-05 -2.8306711943582975e-05 -1.9511247486539353e-07 2.967511604747374e-06 1.4261986521231131e-05 0.0007215177742715495 0.9999165294563879 0.9997747103244967 0.9997247098806983 -5.8509566571311085e-05 -3.3690364119803276e-05 -6.650702146836854e-05 -7.030934232721885e-05 4.052236012702899e-05 -1.954550561991429e-07 8.396414714659262e-05 7.384530355477804e-05 0.00029562971415941026 1.0000000377143894 0.9998418183629886 1.0000008928302566 5.3726873246876465e-08 1.520544118658529e-10 1.5570583570282567e-10 5.3706891380023655e-08 -9.971928083069661e-09 -1.9376322929703383e-07 3.7720260277702643e-08 4.5325131506145645e-08 8.93627774208445e-07 1.000016814706418 0.9998520118008072 1.0005446228441208 3.082764786151343e-05 -4.908914478760907e-06 -3.6999180051150782e-06 2.596015517731926e-05 -1.4453512388338896e-05 -1.9438927675800338e-07 1.683096271076564e-05 1.1357989647296316e-05 0.0005454061861738863 1.0000003634625811 0.9998420362198802 1.0000086678406432 5.200538215576614e-07 -5.270504507579047e-10 -3.1131497111882614e-10 5.192353877277151e-07 -1.2784960333944807e-07 -1.9377049777896207e-07 3.6346387277386636e-07 2.501137256796834e-07 8.667966050606445e-06
3.792 1.000003398160577 0.9998440529057697 1.000082756020117 4.948392889581233e-06 -6.556275413864175e-08 -4.522657025388317e-08 4.871630941019975e-06 -1.3420377779215248e-06 -1.9719772183560707e-07 3.3981804952301876e-06 2.3026891960504253e-06 8.275738835054653e-05 1.0000000410596586 0.9998370869755252 1.000712347094392 3.0270836945073867e-05 -2.22599083095411e-05 -1.9924400359312398e-05 1.3359697137978054e-05 -2.8218398563812504e-05 -1.984929909788375e-07 2.95440696477696e-06 1.4311276712513315e-05 0.0007183210632667263 0.9999167047972856 0.999774851948971 0.999715584373042 -5.896820313387529e-05 -3.32297849243706e-05 -6.621934865841487e-05 -7.023126853738809e-05 4.079884278151679e-05 -1.9884462302991253e-07 8.3781894990473e-05 7.371084154978683e-05 0.00030536179297069896 1.0000000377143217 0.9998418184333957 1.0000008928299036 5.372795446403515e-08 1.5198705977604498e-10 1.5582441833635603e-10 5.3707691212274865e-08 -9.971360198092518e-09 -1.9711886424823652e-07 3.7720874499332795e-08 4.532867555029909e-08 8.936014334613351e-07 1.000016760624585 0.9998519678983168 1.0005438229329169 3.076153728520512e-05 -4.921841635604559e-06 -3.716331656548709e-06 2.5900930899894678e-05 -1.4450099094205774e-05 -1.9775753678932806e-07 1.6776902984360828e-05 1.1321132613655143e-05 0.0005446047470441985 1.0000003634535175 0.9998420362403014 1.0000086677117968 5.200446164407441e-07 -5.296856430241455e-10 -3.137697369443218e-10 5.192259134437489e-07 -1.2784957766934608e-07 -1.9712627304217393e-07 3.634548786071767e-07 2.500764412950436e-07 8.667830521105004e-06
3.802 1.000003397296383 0.9998440518675608 1.0000827436595348 4.94739986078796e-06 -6.58066314752433e-08 -4.547550769834863e-08 4.870649637486738e-06 -1.3421358127200857e-06 -2.0060955412040938e-07 3.397316312416754e-06 2.301710965684779e-06 8.274502209485854e-05 0.9999998692725889 0.9998369540093647 1.0007091927884282 3.002087783209901e-05 -2.2270926731916828e-05 -1.997157068532206e-05 1.3173853869299618e-05 -2.812999803278922e-05 -2.019285781375448e-07 2.951322802166071e-06 1.4361347800670864e-05 0.0007151308988573413 0.9999168864034161 0.9997749981346739 0.9997065387807859 -5.941673767171031e-05 -3.2769240490246584e-05 -6.592872057395162e-05 -7.014901864019663e-05 4.107078331867826e-05 -2.0228939255062752e-07 8.359350733448441e-05 7.357246886827407e-05 0.0003150035781917824 1.000000037714235 0.9998418185050433 1.0000008928291384 5.372866710576507e-08 1.5196790029221282e-10 1.5588441962598426e-10 5.370869167364732e-08 -9.970744778395626e-09 -2.0052915968050024e-07 3.77229082677522e-08 4.5332637658787193e-08 8.935397557598181e-07 1.0000167066343353 0.9998519240621522 1.0005430237944561 3.069551803739281e-05 -4.934729295683085e-06 -3.7327002680995124e-06 2.5841792338682057e-05 -1.4446649237800213e-05 -2.01180679170393e-07 1.672293492021611e-05 1.1284382010413923e-05 0.0005438040823028566 1.0000003634444348 0.9998420362619481 1.0000086675825386 5.200350425673268e-07 -5.322727548327904e-10 -3.1628273361492427e-10 5.192166399935168e-07 -1.2784948741724238e-07 -2.00536710950458e-07 3.6344600443681065e-07 2.5003922251726975e-07 8.667690679607052e-06
3.812 1.0000033964323183 0.9998440508305138 1.0000827312999938 4.946406587798529e-06 -6.60504019850839e-08 -4.572446167397061e-08 4.869668629929285e-06 -1.3422335403693036e-06 -2.040769080038607e-07 3.3964522668903264e-06 2.300732753692266e-06 8.273265653286076e-05 0.9999996983691376 0.9998368217042641 1.0007060449418281 2.977177929321511e-05 -2.2281580962017886e-05 -2.001822910029057e-05 1.298878596285363e-05 -2.804151251751524e-05 -2.0542007618101254e-07 2.95813670629741e-06 1.4412174032172096e-05 0.0007119472935583194 0.9999170741957121 0.9997751488231575 0.9996975724514866 -5.9855236138241924e-05 -3.230878081423477e-05 -6.563507763959385e-05 -7.00626162699421e-05 4.1338191182782174e-05 -2.0579020106675586e-07 8.339905842007705e-05 7.343023500855466e-05 0.0003245554346536231 1.0000000377141314 0.9998418185779531 1.0000008928279998 5.372898965850238e-08 1.5199377512367997e-10 1.558653203613857e-10 5.370984059932962e-08 -9.970082444799507e-09 -2.039949482446109e-07 3.772597308472819e-08 4.53368525514188e-08 8.934529379397517e-07 1.0000166527355674 0.9998518802922609 1.0005422254285912 3.062959001537022e-05 -4.9475775270060785e-06 -3.7490239323836594e-06 2.57827393580355e-05 -1.444316296795095e-05 -2.0465954078823256e-07 1.6669058425086223e-05 1.1247738024518846e-05 0.000543004192109504 1.0000003634353352 0.9998420362848415 1.0000086674529094 5.200250785745087e-07 -5.348145992015773e-10 -3.188749547058644e-10 5.192075155538584e-07 -1.2784933310019856e-07 -2.0400264489783246e-07 3.6343721862762425e-07 2.500020386158595e-07 8.667547838266949e-06
3.822 1.000003395568386 0.9998440497946502 1.000082718941546 4.9454130658521045e-06 -6.629408068710034e-08 -4.597343069782379e-08 4.8686878399021774e-06 -1.3423309662571877e-06 -2.076006278672327e-07 3.395588364881126e-06 2.2997545496432315e-06 8.272029223453393e-05 0.9999995283472753 0.9998366900587798 1.0007029035659973 2.9523540870578524e-05 -2.229187272591656e-05 -2.0064377422302907e-05 1.2804491857943295e-05 -2.7952944174660913e-05 -2.0896833493901778e-07 2.9746289909166398e-06 1.446373002453871e-05 0.0007087702596785892 0.9999172680946001 0.9997753039556261 0.9996886847637488 -6.028376657488319e-05 -3.184845532311908e-05 -6.533836588220809e-05 -6.997208349935049e-05 4.160107552939091e-05 -2.093478952822843e-07 8.31986231147957e-05 7.328419012323955e-05 0.00033401774303902867 1.0000000377140135 0.9998418186521475 1.0000008928265416 5.372891763816572e-08 1.5204939700561417e-10 1.5576881429671203e-10 5.371106092474241e-08 -9.969374123982798e-09 -2.0751707419683216e-07 3.772945962635401e-08 4.5341024967340455e-08 8.933565530204698e-07 1.0000165989281802 0.999851836588592 1.0005414278351856 3.056375313372213e-05 -4.960386409943322e-06 -3.7653027202677775e-06 2.572377179622909e-05 -1.4439640433746168e-05 -2.081949690178401e-07 1.6615273407985358e-05 1.1211200836840263e-05 0.0005422050767169968 1.0000003634262218 0.999842036309004 1.000008667322961 5.200147198371782e-07 -5.373268509116921e-10 -3.2154510797902827e-10 5.191984623828337e-07 -1.2784911558701796e-07 -2.0752491821368338e-07 3.634284697190919e-07 2.4996483365279713e-07 8.667403965610207e-06
3.832 1.00000339470459 0.9998440487599927 1.0000827065842608 4.944419298708638e-06 -6.65376912309843e-08 -4.622239579104024e-08 4.867707172944765e-06 -1.342428095580409e-06 -2.1118156941246456e-07 3.3947246063791637e-06 2.298776341079592e-06 8.270792965045459e-05 0.9999993592049657 0.9998365590714664 1.0006997686721208 2.9276162096142206e-05 -2.230180375524792e-05 -2.0110017450905123e-05 1.262096997548813e-05 -2.786429515050422e-05 -2.1257421598316964e-07 3.000490925440982e-06 1.451599080038165e-05 0.0007055998090567024 0.9999174680200889 0.9997754634729958 0.9996798751267472 -6.070239900543865e-05 -3.138831286319643e-05 -6.503853687727866e-05 -6.98774409706531e-05 4.1859445249575796e-05 -2.1296333346218124e-07 8.299227682965589e-05 7.313438497554139e-05 0.0003433908960082288 1.0000000377138851 0.9998418187276498 1.000000892824832 5.37284550975391e-08 1.521113555888245e-10 1.55613706060315e-10 5.371225796161111e-08 -9.968620428278567e-09 -2.1109639222298642e-07 3.773261940498719e-08 4.534483051451454e-08 8.932690523046938e-07 1.000016545212074 0.9998517929510974 1.0005406310141198 3.0498007318753722e-05 -4.973156033052833e-06 -3.781536684735691e-06 2.5664889474807617e-05 -1.4436081783937885e-05 -2.11787823305434e-07 1.6561579772225166e-05 1.1174770630467498e-05 0.0005414067362033355 1.000000363417098 0.9998420363344587 1.0000086671927633 5.200039705565137e-07 -5.398325015405025e-10 -3.2427365006755624e-10 5.191893859549089e-07 -1.2784883648022865e-07 -2.1110438699619035e-07 3.634196875563775e-07 2.4992754490159966e-07 8.667261192689578e-06
3.842 1.0000033938409345 0.9998440477265648 1.0000826942282268 4.9434253034957785e-06 -6.678125814466133e-08 -4.647132792116468e-08 4.866726534615754e-06 -1.3425249345976013e-06 -2.1482059997107437e-07 3.3938609824996422e-06 2.2977981169720434e-06 8.269556893810117e-05 0.9999991909401654 0.9998364287408726 1.0006966402711666 2.902964249753697e-05 -2.2311375779801543e-05 -2.0155150975289832e-05 1.2438218734245101e-05 -2.7775567580249995e-05 -2.16238592635415e-07 3.0353368069816048e-06 1.4568931811868366e-05 0.0007024359529709023 0.9999176738918495 0.9997756273159532 0.9996711429797007 -6.111120532172493e-05 -3.092840168616446e-05 -6.473554765182638e-05 -6.977870801761214e-05 4.211330899467377e-05 -2.1663738552149082e-07 8.278009543717603e-05 7.298087088629725e-05 0.000352675294793412 1.000000037713751 0.9998418188044849 1.000000892822959 5.372761882741804e-08 1.5215481294108131e-10 1.5542833217670676e-10 5.3713337379291663e-08 -9.967821704545112e-09 -2.1473376933841278e-07 3.7734703046071275e-08 4.53480030326275e-08 8.932081659396612e-07 1.00001649158715 0.9998517493797296 1.0005398349652905 3.0432352510631094e-05 -4.985886485892318e-06 -3.797725868915642e-06 2.5606092215460635e-05 -1.443248716615385e-05 -2.1543897286111916e-07 1.650797741198131e-05 1.113844759932929e-05 0.0005406091703472777 1.0000003634079682 0.9998420363612306 1.000008667062403 5.199928476402179e-07 -5.423566301769653e-10 -3.2703238161814975e-10 5.19180192089875e-07 -1.2784849690932965e-07 -2.147419174430279e-07 3.6341079387225527e-07 2.498901199518597e-07 8.667121317521621e-06
3.852 1.0000033929774248 0.9998440466943904 1.0000826818735455 4.942431122369286e-06 -6.702479856376659e-08 -4.6720195717816645e-08 4.8657458442543705e-06 -1.3426214887817389e-06 -2.1851859798106947e-07 3.3929974811285237e-06 2.296819871827048e-06 8.268321001321299e-05 0.9999990235508237 0.9998362990655454 1.0006935183738848 2.8783981608262984e-05 -2.232059051945021e-05 -2.0199779781236836e-05 1.2256236566033705e-05 -2.7686763588357487e-05 -2.1996234938207712e-07 3.0787186571465253e-06 1.4622528939937506e-05 0.0006992787022920001 0.9999178856292925 0.9997757954250114 0.9996624877913179 -6.151025916877186e-05 -3.0468769434505392e-05 -6.442936055369176e-05 -6.967590278217969e-05 4.2362675199210296e-05 -2.203709320874689e-07 8.256215518574171e-05 7.282369966638172e-05 0.00036187134613460686 1.000000037713616 0.999841818882677 1.0000008928210236 5.372645068596756e-08 1.5216292983142831e-10 1.5524478691284254e-10 5.371421909525176e-08 -9.966978828168693e-09 -2.184300834634545e-07 3.773514275105582e-08 4.5350404671069e-08 8.931867528127915e-07 1.000016438053309 0.9998517058744424 1.0005390396886067 3.0366788675945793e-05 -4.998577850811813e-06 -3.8138703121934055e-06 2.554737985451381e-05 -1.4428856727947961e-05 -2.191493002175272e-07 1.6454466216861837e-05 1.1102231951178333e-05 0.0005398123787421246 1.000000363398838 0.9998420363893439 1.000008666931982 5.199813929973213e-07 -5.449160895437687e-10 -3.2978917587341143e-10 5.191708007620035e-07 -1.2784809782574211e-07 -2.1843838826479798e-07 3.634017244268639e-07 2.498525317977888e-07 8.666985462865947e-06
3.862 1.0000033921140654 0.9998440456634946 1.000082669520326 4.941436829258798e-06 -6.72683159148599e-08 -4.696896997296612e-08 4.86476504244423e-06 -1.3427177634440518e-06 -2.2227645322343422e-07 3.392134097184021e-06 2.2958416069768205e-06 8.267085276680806e-05 0.9999988570348829 0.9998361700440265 1.0006904029908044 2.8539178975708134e-05 -2.2329449677282392e-05 -2.0243905657199472e-05 1.2075021922040592e-05 -2.759788528769973e-05 -2.2374638202656712e-07 3.130142185720691e-06 1.4676758474189234e-05 0.000696128067761729 0.9999181031516448 0.9997759677405638 0.999653909059215 -6.189963583699826e-05 -3.000946313013604e-05 -6.41199430975154e-05 -6.956904233346482e-05 4.260755210488716e-05 -2.2416486579903057e-07 8.233853261281098e-05 7.266292354442388e-05 0.0003709794596351442 1.0000000377134852 0.9998418189622524 1.000000892819134 5.3725024555749494e-08 1.5213241124897374e-10 1.550922874779508e-10 5.371484380949579e-08 -9.966092562909117e-09 -2.2218622430917353e-07 3.773372537303625e-08 4.5352076314321465e-08 8.932092260910633e-07 1.0000163846104533 0.999851662435191 1.0005382451839815 3.030131581563196e-05 -5.011230196575035e-06 -3.829970056496871e-06 2.5488752249242356e-05 -1.4425190616525123e-05 -2.2291969794135994e-07 1.6401046081195765e-05 1.1066123902734415e-05 0.0005390163610556687 1.0000003633897114 0.9998420364188247 1.0000086668016088 5.199696803667256e-07 -5.475141226856937e-10 -3.325151220586492e-10 5.191611524793056e-07 -1.278476404500325e-07 -2.2219468796692423e-07 3.633924546210484e-07 2.4981478852636934e-07 8.666853939422378e-06
3.872 1.000003391250861 0.9998440446339021 1.0000826571686736 4.9404425281759654e-06 -6.751179979076213e-08 -4.721762955184907e-08 4.863784088145952e-06 -1.3428137638463137e-06 -2.260950675286972e-07 3.391270839509133e-06 2.2948633293505345e-06 8.265849725427085e-05 0.9999986913902752 0.9998360416748541 1.000687294132224 2.8295234156147067e-05 -2.2337954939607763e-05 -2.0287530398505184e-05 1.1894573272492214e-05 -2.750893478185115e-05 -2.2759159837543016e-07 3.189082741658723e-06 1.473159709156728e-05 0.0006929840601721443 0.9999183263780186 0.9997761442029344 0.999645406309318 -6.227941217180908e-05 -2.955052916799725e-05 -6.380726779710515e-05 -6.945814278894802e-05 4.284794778259903e-05 -2.2802009022475057e-07 8.210930446242578e-05 7.249859510393469e-05 0.00038000004567442645 1.0000000377133622 0.9998418190432358 1.000000892817396 5.372344363883021e-08 1.520732418523989e-10 1.5499207314740015e-10 5.3715171036993456e-08 -9.965164335043041e-09 -2.2600309265754694e-07 3.773068436630574e-08 4.5353256075339264e-08 8.932698572312669e-07 1.0000163312584833 0.9998516190619312 1.0005374514513237 3.0235933960338542e-05 -5.023843577673654e-06 -3.846025151145443e-06 2.5430209276220436e-05 -1.4421488978112574e-05 -2.2675107194653005e-07 1.6347716909908636e-05 1.10301236704955e-05 0.0005382211172255116 1.000000363380594 0.999842036449698 1.0000086666713888 5.19957812625533e-07 -5.501406034233886e-10 -3.351886299945994e-10 5.191512064843502e-07 -1.278471260377417e-07 -2.2601171846376802e-07 3.63383014297315e-07 2.4977693585539507e-07 8.666726260476511e-06
3.882 1.0000033903878156 0.9998440436056371 1.0000826448186841 4.939448339166502e-06 -6.775523213271893e-08 -4.7466165399164924e-08 4.862802956824161e-06 -1.342909495740794e-06 -2.299753544703849e-07 3.390407729299079e-06 2.2938850474009916e-06 8.264614369588349e-05 0.9999985266149264 0.999835913956562 1.0006841918082092 2.805214670058548e-05 -2.2346107982455967e-05 -2.0330655813582846e-05 1.1714889102898901e-05 -2.7419914162835694e-05 -2.3149891829625027e-07 3.2550002067395134e-06 1.4787021852484729e-05 0.0006898466903018695 0.999918555227483 0.9997763247524276 0.9996369790952546 -6.264966649314297e-05 -2.9092013317752085e-05 -6.349131199035161e-05 -6.934321943018059e-05 4.308387015634561e-05 -2.319375216315809e-07 8.187454761252983e-05 7.233076723899065e-05 0.00038893351388788857 1.0000000377132514 0.9998418191256524 1.000000892815904 5.3721827058680316e-08 1.5200349276625547e-10 1.5495283852848103e-10 5.3715175921301313e-08 -9.964193927205877e-09 -2.2988160134859601e-07 3.7726659935835655e-08 4.535434283572386e-08 8.933538107661886e-07 1.0000162779972988 0.9998515757546187 1.0005366584905275 3.0170643157267574e-05 -5.0364180415029735e-06 -3.862035657750022e-06 2.5371750828711743e-05 -1.4417751958843272e-05 -2.3064433817633169e-07 1.629447861651402e-05 1.099423146433252e-05 0.0005374266474265113 1.0000003633714887 0.9998420364819882 1.000008666541416 5.199459096162456e-07 -5.527775557767784e-10 -3.378010374107632e-10 5.191409384381215e-07 -1.2784655620822997e-07 -2.2989039251979547e-07 3.6337348267714417e-07 2.497390476225546e-07 8.666601240839712e-06
3.892 1.0000033895249296 0.9998440425787234 1.0000826324704333 4.938454385333918e-06 -6.799859650019429e-08 -4.771458418603153e-08 4.861821641697716e-06 -1.3430049645273876e-06 -2.339182386091004e-07 3.389544789657586e-06 2.292906766016824e-06 8.263379229171935e-05 0.9999983627067542 0.9998357868876798 1.0006810960285866 2.7809916142103218e-05 -2.2353910480370216e-05 -2.0373283726870187e-05 1.1535967917396365e-05 -2.733082551150819e-05 -2.3546927286580424e-07 3.327352101131394e-06 1.4843010218825689e-05 0.0006867159686564684 0.9999187896191241 0.9997765093293726 0.99962862699774 -6.301047852273642e-05 -2.863396072769499e-05 -6.31720576591086e-05 -6.922428680793801e-05 4.331532702287024e-05 -2.3591808724724313e-07 8.163433901340442e-05 7.215949312688877e-05 0.0003977802720264193 1.0000000377131544 0.999841819209527 1.0000008928147346 5.372029742100657e-08 1.5193990082385316e-10 1.5496783997305565e-10 5.3714852164152094e-08 -9.963182709535038e-09 -2.3382267548732762e-07 3.772253040410887e-08 4.53557978264321e-08 8.934407976527326e-07 1.0000162248267992 0.9998515325132091 1.0005358663014663 3.01054434572106e-05 -5.048953636422987e-06 -3.878001653160711e-06 2.531337681888214e-05 -1.4413979704264216e-05 -2.3460042509242096e-07 1.6241331113787307e-05 1.0958447486868926e-05 0.0005366329518340443 1.0000003633623973 0.9998420365157202 1.0000086664117678 5.199340944790066e-07 -5.554082620666258e-10 -3.403586780943308e-10 5.191303418158977e-07 -1.2784593189004846e-07 -2.3383163483440334e-07 3.6336396307276613e-07 2.497012050575894e-07 8.666477170489687e-06
3.902 1.0000033886622055 0.999844041553185 1.0000826201239699 4.9374607861057135e-06 -6.824188480605865e-08 -4.7962906387314954e-08 4.860840163104716e-06 -1.343100175572177e-06 -2.3792465776358136e-07 3.3886820346384364e-06 2.291928483932703e-06 8.262144300825537e-05 0.999998199663667 0.999835660466732 1.0006780068029375 2.75685419853635e-05 -2.236136411195254e-05 -2.0415415977331696e-05 1.1357808248440288e-05 -2.724167089835661e-05 -2.395036050801262e-07 3.405604487217534e-06 1.4899540080862083e-05 0.0006835919052154294 0.9999190294721113 0.9997766978741703 0.9996203496239542 -6.336192930462368e-05 -2.8176415927613256e-05 -6.28494912443206e-05 -6.910135883600067e-05 4.354232607530903e-05 -2.399627266221365e-07 8.13887556305214e-05 7.198482620268832e-05 0.00040654072491367764 1.0000000377130722 0.9998418192948831 1.0000008928139361 5.37189738418695e-08 1.5189069199641747e-10 1.5501699811344858e-10 5.37142198807425e-08 -9.962131979153258e-09 -2.378272514397357e-07 3.771917752485285e-08 4.5358012411133665e-08 8.935101931981851e-07 1.0000161717468812 0.999851489337659 1.0005350748839825 3.0040334905376953e-05 -5.061450419332138e-06 -3.89392322743396e-06 2.5255087186808213e-05 -1.4410172359167289e-05 -2.3862027382752746e-07 1.6188274304455802e-05 1.09227719407068e-05 0.0005358400303642232 1.0000003633533205 0.999842036550918 1.000008666282492 5.199224850363701e-07 -5.580245797115547e-10 -3.428825073554311e-10 5.191194365082683e-07 -1.2784525431273665e-07 -2.3783638201719868e-07 3.633545508878283e-07 2.4966347226525967e-07 8.666352098219988e-06
3.912 1.0000033877996433 0.9998440405290447 1.0000826077793055 4.936467654266245e-06 -6.848509795530655e-08 -4.821115952829436e-08 4.859858577967547e-06 -1.343195134598408e-06 -2.419955606659721e-07 3.3878194641732583e-06 2.2909501943695166e-06 8.260909551864449e-05 0.999998037483566 0.99983553469224 1.0006749241405928 2.732802370506506e-05 -2.2368470562265772e-05 -2.0457054411533097e-05 1.1180408665774646e-05 -2.7152452383118782e-05 -2.4360287149402744e-07 3.489240533796433e-06 1.4956589773908993e-05 0.0006804745093806953 0.9999192747057528 0.9997768903273334 0.9996121466069162 -6.370410112477496e-05 -2.771942282690362e-05 -6.252360345941578e-05 -6.897444887906911e-05 4.3764874922241505e-05 -2.440723914154338e-07 8.113787438706086e-05 7.180682012432352e-05 0.000415215273301906 1.0000000377130056 0.9998418193817447 1.0000008928135204 5.371796832524921e-08 1.5185508154068627e-10 1.5507270695940824e-10 5.37133361574745e-08 -9.961042271746843e-09 -2.4189627787301527e-07 3.771727230022798e-08 4.536119362881554e-08 8.935459130899159e-07 1.000016118757441 0.9998514462279244 1.0005342842378786 2.9975317540434943e-05 -5.073908455943113e-06 -3.90980047862299e-06 2.519688191012254e-05 -1.4406330067817239e-05 -2.42704837106055e-07 1.6135308078527452e-05 1.0887205036986805e-05 0.0005350478825880345 1.0000003633442596 0.9998420365876054 1.0000086661536005 5.19911193914152e-07 -5.606273469148275e-10 -3.4539962429392964e-10 5.191082798392719e-07 -1.2784452503592123e-07 -2.419055829090047e-07 3.633453090896337e-07 2.496258778284759e-07 8.666224230263368e-06
3.922 1.0000033869372407 0.9998440395063252 1.0000825954364054 4.935475091927475e-06 -6.872824160034247e-08 -4.84593684543832e-08 4.858876980047409e-06 -1.3432898469231684e-06 -2.4613190943269755e-07 3.3869570680877997e-06 2.289971888437396e-06 8.259674936237291e-05 0.9999978761643437 0.9998354095627203 1.0006718480506285 2.7088360739884455e-05 -2.237523151747427e-05 -2.0498200875143456e-05 1.1003767777182846e-05 -2.7063172014948948e-05 -2.477680391642951e-07 3.5777668144049503e-06 1.5014138074494255e-05 0.0006773637901657733 0.9999195252395533 0.999777086629526 0.9996040176048565 -6.403707743554989e-05 -2.7263024706976505e-05 -6.21943891020273e-05 -6.884356984479497e-05 4.398298110791129e-05 -2.482480450922489e-07 8.088177210215385e-05 7.162552872516983e-05 0.00042380431263260704 1.0000000377129525 0.9998418194701347 1.0000008928134534 5.371738255164932e-08 1.5182691202184564e-10 1.5511012469535004e-10 5.371229414861939e-08 -9.959914644265654e-09 -2.460307156933945e-07 3.7717147605890565e-08 4.5365314581714134e-08 8.935396353967374e-07 1.0000160658583748 0.999851403183962 1.0005334943629092 2.9910391389188586e-05 -5.086327816506534e-06 -3.9256335017577375e-06 2.513876100426852e-05 -1.4402452974226723e-05 -2.468550793581307e-07 1.6082432319105888e-05 1.0851747000251672e-05 0.0005342565078844721 1.000000363335212 0.9998420366258048 1.0000086660250598 5.19900322825825e-07 -5.632223594385111e-10 -3.4793521180364536e-10 5.190969651075875e-07 -1.278437456723263e-07 -2.4604019857582695e-07 3.6333625958335694e-07 2.495884093954997e-07 8.666092374534721e-06
3.932 1.0000033860749948 0.9998440384850485 1.000082583095188 4.934483177368115e-06 -6.897131948181527e-08 -4.8707547432353733e-08 4.857895484929935e-06 -1.3433843180698656e-06 -2.503346770809615e-07 3.3860948347498784e-06 2.2889935577078598e-06 8.258440421094464e-05 0.9999977157038864 0.9998352850766863 1.0006687785418655 2.6849552479767332e-05 -2.2381648658653888e-05 -2.0538857204942776e-05 1.0827884212337212e-05 -2.6973831832223593e-05 -2.5200008857129385e-07 3.670717561205444e-06 1.507216417992214e-05 0.0006742597564782751 0.9999197809932648 0.9997772867216026 0.9995959623005977 -6.436094278835059e-05 -2.6807264213085854e-05 -6.1861846873321e-05 -6.870873428797055e-05 4.4196652131405905e-05 -2.5249066374184694e-07 8.062052542866046e-05 7.144100596284775e-05 0.0004323082318853039 1.0000000377129092 0.9998418195600749 1.0000008928136532 5.371729539765177e-08 1.5180281883928975e-10 1.5511454952286464e-10 5.3711209498330276e-08 -9.958749978724446e-09 -2.5023153824471455e-07 3.771876959823936e-08 4.537013729349693e-08 8.934918798393587e-07 1.000016013049574 0.9998513602057271 1.000532705258777 2.9845556453758705e-05 -5.098708569893174e-06 -3.941422382385161e-06 2.5080724507093348e-05 -1.4398541222019414e-05 -2.510719782274748e-07 1.6029646911674933e-05 1.0816398065638e-05 0.0005334659057072609 1.0000003633261751 0.9998420366655382 1.0000086658967875 5.198899507530547e-07 -5.658135057552642e-10 -3.505035505570482e-10 5.190856076352281e-07 -1.278429171944875e-07 -2.50241201506364e-07 3.6332738881026384e-07 2.4955102012225126e-07 8.665956281507276e-06
3.942 1.000003385212901 0.9998440374652355 1.0000825707555325 4.9334919469780525e-06 -6.921433050103026e-08 -4.895569882496097e-08 4.856914203711796e-06 -1.3434785531117585e-06 -2.546048500876951e-07 3.385232757280208e-06 2.288015194101238e-06 8.257206004957306e-05 0.9999975561000716 0.9998351612326454 1.0006657156228844 2.6611598246567566e-05 -2.238772365861843e-05 -2.0579025226554895e-05 1.0652756596340492e-05 -2.6884433862556286e-05 -2.5630001228731694e-07 3.7676571807343204e-06 1.5130647686964e-05 0.0006711624172862356 0.9999200418869371 0.9997774905446424 0.9995879804009399 -6.467578277647182e-05 -2.635218334906352e-05 -6.152597920567708e-05 -6.856995452110749e-05 4.44058954664482e-05 -2.5680123564588973e-07 8.035421079611259e-05 7.125330587535829e-05 0.00044072741270868214 1.0000000377128722 0.999841819651587 1.0000008928139994 5.371774258767065e-08 1.5178382159671462e-10 1.5508392761549025e-10 5.371019263354611e-08 -9.957549343519444e-09 -2.5449973067000934e-07 3.772177685173048e-08 4.5375280195672576e-08 8.934113312432726e-07 1.0000159603309315 0.999851317293176 1.0005319169251436 2.9780812691229105e-05 -5.111050779151326e-06 -3.9571671937753425e-06 2.5022772452862916e-05 -1.4394594953726135e-05 -2.553565233189029e-07 1.597695174978047e-05 1.0781158471255506e-05 0.000532676075763771 1.000000363317144 0.9998420367068281 1.0000086657686627 5.198801132864209e-07 -5.683993017418091e-10 -3.5310697895164295e-10 5.190743179719335e-07 -1.2784204093870902e-07 -2.545095784171141e-07 3.6331865662525224e-07 2.495136399316532e-07 8.66581674679612e-06
3.952 1.0000033843509544 0.999844036446908 1.0000825584172952 4.932501376960874e-06 -6.945726944766191e-08 -4.920381632206625e-08 4.8559332164853894e-06 -1.3435725578214305e-06 -2.5894342681171205e-07 3.3843708327687445e-06 2.287036787738986e-06 8.25597171522353e-05 0.9999973973507705 0.9998350380291039 1.0006626593020465 2.6374497277286808e-05 -2.2393458183073815e-05 -2.061870675789066e-05 1.0478383522741599e-05 -2.6794980123234883e-05 -2.606688154925044e-07 3.86818137065414e-06 1.518956858368919e-05 0.0006680717815611333 0.9999203078409644 0.9997776980399834 0.9995800716360612 -6.498168397573546e-05 -2.5897823477683323e-05 -6.118679210035438e-05 -6.84272427205738e-05 4.46107185775895e-05 -2.6118076176027673e-07 8.008290436308703e-05 7.106248255193228e-05 0.0004490622288709395 1.0000000377128349 0.9998418197446926 1.00000089281435 5.371870041524954e-08 1.5177520840548217e-10 1.550247180054581e-10 5.370932355687263e-08 -9.956313808886508e-09 -2.5883629129745743e-07 3.772555072329519e-08 4.538029157699179e-08 8.93313052684568e-07 1.0000159077023378 0.9998512744462644 1.0005311293616481 2.971615999750657e-05 -5.1233545039223305e-06 -3.972868000182676e-06 2.4964904844814717e-05 -1.4390614311689535e-05 -2.597097163335556e-07 1.5924346733358553e-05 1.0746028451307698e-05 0.0005318870179862076 1.000000363308113 0.9998420367496947 1.0000086656405442 5.198707865377226e-07 -5.709747035675946e-10 -3.557390558911031e-10 5.190631762999971e-07 -1.2784111885255967e-07 -2.5884632661220395e-07 3.6331000247179497e-07 2.494761859019952e-07 8.665675423751443e-06
3.962 1.0000033834891484 0.9998440354300867 1.0000825460803373 4.931511380838839e-06 -6.97001325725762e-08 -4.945189141365936e-08 4.854952559991963e-06 -1.3436663372836473e-06 -2.633514188031282e-07 3.3835090567179037e-06 2.2860583248369876e-06 8.254737587800513e-05 0.9999972394538486 0.9998349154645645 1.0006596095875209 2.613824872089391e-05 -2.2398853895895057e-05 -2.0657903615052946e-05 1.030476353924857e-05 -2.670547262054891e-05 -2.651075160514621e-07 3.9719171642397095e-06 1.5248907258219991e-05 0.0006649878580628264 0.9999205787761322 0.9997779091492545 0.9995722357589233 -6.527873387297405e-05 -2.544422532392206e-05 -6.0844294974952113e-05 -6.828061101654833e-05 4.481112894015162e-05 -2.656302550903893e-07 7.980668197782606e-05 7.086859011523103e-05 0.0004573130458904851 1.0000000377127924 0.9998418198394123 1.0000008928145658 5.3720082464009314e-08 1.5178053791545245e-10 1.5494523412582908e-10 5.370863802109169e-08 -9.95504380730544e-09 -2.632422307383745e-07 3.7729307067448964e-08 4.538470874035328e-08 8.932159402832553e-07 1.0000158551636844 0.9998512316649495 1.0005303425679288 2.9651598203694077e-05 -5.135619804992628e-06 -3.988524864347224e-06 2.4907121642918503e-05 -1.4386599437638908e-05 -2.6413257296110916e-07 1.5871831761740027e-05 1.0711008235185843e-05 0.0005310987323350997 1.0000003632990768 0.9998420367941598 1.0000086655122924 5.198618846368797e-07 -5.735359072158001e-10 -3.5839123271220057e-10 5.190522185484493e-07 -1.278401513268901e-07 -2.632524571993853e-07 3.633013488354146e-07 2.494385699365265e-07 8.665534401878981e-06
3.972 1.0000033826274781 0.9998440344147942 1.0000825337445396 4.930521823271783e-06 -6.994292190584791e-08 -4.969991889301729e-08 4.8539722340521504e-06 -1.3437598968975737e-06 -2.6782984966465703e-07 3.3826474179206693e-06 2.2850797890191576e-06 8.253503644212197e-05 0.9999970824071664 0.9998347935375277 1.00065656648731 2.590285165468633e-05 -2.2403912463085798e-05 -2.069661761718453e-05 1.0131895154069459e-05 -2.6615913350644507e-05 -2.6961714477808094e-07 4.0785221917115955e-06 1.5308644514599693e-05 0.0006619106551483393 0.9999208546136584 0.9997781238144074 0.9995644725446728 -6.556702077909962e-05 -2.4991428978118454e-05 -6.049850051116385e-05 -6.813007155695113e-05 4.5007134056122226e-05 -2.7015074228177696e-07 7.952561914228317e-05 7.067168270490385e-05 0.00046548022062729616 1.0000000377127392 0.9998418199357696 1.000000892814529 5.372175411912355e-08 1.5179805389500385e-10 1.5485124781350472e-10 5.3708136116788443e-08 -9.953741124592231e-09 -2.6771857293527655e-07 3.773222081104032e-08 4.538810684611572e-08 8.931394422452309e-07 1.0000158027148613 0.9998511889491899 1.000529556543645 2.9587127091967623e-05 -5.1478467487642616e-06 -4.004137851297314e-06 2.4849422769874456e-05 -1.4382550473037115e-05 -2.68626121021371e-07 1.5819406727297606e-05 1.0676098053929053e-05 0.0005303112185998944 1.0000003632900312 0.9998420368402462 1.0000086653837885 5.198532728471847e-07 -5.760850370005302e-10 -3.6105803647386403e-10 5.190414447218204e-07 -1.2783914049571557e-07 -2.6772899347240703e-07 3.632926082838077e-07 2.4940070774817046e-07 8.66539569287192e-06
3.982 1.0000033817659406 0.9998440334010543 1.0000825214098175 4.929532547983195e-06 -7.018564693781672e-08 -4.9947896068132596e-08 4.852992223031614e-06 -1.34385324199539e-06 -2.723797570265533e-07 3.3817858996090143e-06 2.2841011657261615e-06 8.252269881185974e-05 0.999996926208582 0.9998346722464933 1.0006535300092636 2.5668305111226763e-05 -2.2408635554850653e-05 -2.0734850586376003e-05 9.959776855656253e-06 -2.6526304297948692e-05 -2.7419874558338617e-07 4.187683394644298e-06 1.5368761581744736e-05 0.0006588401807514058 0.9999211352752336 0.9997783419777434 0.9995567817900382 -6.584663372888962e-05 -2.453947389679872e-05 -6.0149424504146986e-05 -6.79756365536377e-05 4.5198741472007304e-05 -2.747432628962715e-07 7.923979097440744e-05 7.04718144537383e-05 0.0004735641007108458 1.000000037712673 0.999841820033788 1.000000892814155 5.372355937946054e-08 1.518181704063104e-10 1.547449024816227e-10 5.370780221276446e-08 -9.952406585386891e-09 -2.7226635378132833e-07 3.7733591322593316e-08 4.539015395518171e-08 8.930996133142631e-07 1.0000157503557625 0.9998511462989459 1.000528771288488 2.9522746421964127e-05 -5.1600354093504325e-06 -4.019707029018233e-06 2.4791808132066705e-05 -1.4378467558081756e-05 -2.7319140078684186e-07 1.5767071515758298e-05 1.0641298148868448e-05 0.0005295244763477104 1.0000003632809713 0.9998420368879773 1.0000086652549498 5.198447951721284e-07 -5.786313684978304e-10 -3.637371845795129e-10 5.190308387492356e-07 -1.2783808760303416e-07 -2.722769719373463e-07 3.632837000062494e-07 2.4936253132381305e-07 8.665260766829688e-06
3.992 1.0000033809045334 0.9998440323888926 1.00008250907612 4.928543404186048e-06 -7.04283216944954e-08 -5.019581951892846e-08 4.852012518325507e-06 -1.3439463774850815e-06 -2.7700219055841034e-07 3.380924486243506e-06 2.2831224476419036e-06 8.25103627777292e-05 0.9999967708559494 0.9998345515899604 1.0006505001610855 2.543460810849136e-05 -2.2413024842088795e-05 -2.0772604342399966e-05 9.788407135042976e-06 -2.6436647436608844e-05 -2.7885337489505235e-07 4.2991153831531805e-06 1.5429240106906075e-05 0.0006557764425461691 0.9999214206830574 0.99977856358194 0.9995491633127147 -6.611766238354904e-05 -2.408839889946875e-05 -5.9797085713823534e-05 -6.781731832126571e-05 4.5385958794076035e-05 -2.794088686634463e-07 7.894927216826603e-05 7.026903945480207e-05 0.00048156502385513845 1.0000000377125908 0.999841820133493 1.000000892813394 5.372534904419508e-08 1.518269924518459e-10 1.546296991973787e-10 5.3707626882226955e-08 -9.951040791699326e-09 -2.768866230939927e-07 3.773302227766237e-08 4.5390676750407963e-08 8.931051201236293e-07 1.0000156980862824 0.9998511037141806 1.000527986802184 2.945845595845296e-05 -5.172185864654571e-06 -4.035232464020675e-06 2.4734277641988614e-05 -1.4374350833278625e-05 -2.778294661924367e-07 1.5714826011757903e-05 1.0606608776704255e-05 0.000528738505052059 1.000000363271896 0.9998420369373785 1.000008665125725 5.198363016048631e-07 -5.811891805264311e-10 -3.6642496490839864e-10 5.190203918352074e-07 -1.2783699415476296e-07 -2.7689744225647965e-07 3.632745728234789e-07 2.4932400469700237e-07 8.665130243049275e-06
4.002 1.0000033800432566 0.999844031378336 1.0000824967434248 4.92755426512027e-06 -7.067095916328746e-08 -5.044368030410904e-08 4.851033128847378e-06 -1.3440393092472563e-06 -2.8169821369294407e-07 3.3800631719151064e-06 2.282143637014653e-06 8.249802811768756e-05 0.9999966163471194 0.9998344315664264 1.0006474769503308 2.5201759667540294e-05 -2.241708199060195e-05 -2.0809880698755826e-05 9.617784496299088e-06 -2.6346944729632684e-05 -2.835821033438381e-07 4.412558581664113e-06 1.549006213514917e-05 0.0006527194481627066 0.9999217107598734 0.9997787885700755 0.9995416169507503 -6.638019694522575e-05 -2.363824216400965e-05 -5.9441505719137915e-05 -6.765512932303285e-05 4.5568793704734784e-05 -2.841486253227269e-07 7.865413695380252e-05 7.006341172479211e-05 0.000489483317244708 1.0000000377124925 0.999841820234911 1.0000008928122237 5.372699656679618e-08 1.5181150254863162e-10 1.545147656204458e-10 5.370761907559705e-08 -9.949645206549347e-09 -2.815804433238363e-07 3.773055641494956e-08 4.538972220627055e-08 8.931544290793304e-07 1.0000156459063174 0.9998510611948573 1.000527203084484 2.939425548909378e-05 -5.184298191856603e-06 -4.050714217244913e-06 2.4676831228877557e-05 -1.43702004374063e-05 -2.825413845722949e-07 1.5662670106736834e-05 1.0572030206318454e-05 0.000527953304292407 1.000000363262805 0.9998420369884775 1.0000086649960915 5.198276658753136e-07 -5.837710779908191e-10 -3.6911220033956525e-10 5.190101125874392e-07 -1.278358617653665e-07 -2.815914674202448e-07 3.6326522535781423e-07 2.4928513640977354e-07 8.665003775973204e-06
4.012 1.0000033791821101 0.9998440303694124 1.0000824844117306 4.926565030636234e-06 -7.091356644357854e-08 -5.0691460915362104e-08 4.850054075659452e-06 -1.34413204198893e-06 -2.864689027222053e-07 3.379201964379564e-06 2.281164743965625e-06 8.248569472325007e-05 0.9999964626799398 0.9998343121743883 1.0006444603844022 2.4969758819303336e-05 -2.2420808658115322e-05 -2.0846681460890257e-05 9.447907451150436e-06 -2.6257198128521544e-05 -2.883860142876978e-07 4.527777278332302e-06 1.555121008686473e-05 0.0006496692052975005 0.999922005429 0.9997790168856523 0.9995341425619259 -6.66343280872772e-05 -2.3189041221226086e-05 -5.908270878025587e-05 -6.748908222759611e-05 4.574725397725033e-05 -2.889636113431221e-07 7.835445906118043e-05 6.985498517237315e-05 0.0004973192971523012 1.0000000377123783 0.99984182033807 1.0000008928106427 5.37284023561293e-08 1.5176451955565258e-10 1.5441756570243824e-10 5.3707800127476105e-08 -9.948220602073006e-09 -2.8634889050540933e-07 3.772669910162055e-08 4.538758605526953e-08 8.932354902658307e-07 1.0000155938157644 0.9998510187409433 1.0005264201351645 2.933014482978653e-05 -5.19637246246037e-06 -4.066152341322362e-06 2.4619468833311043e-05 -1.43660165090965e-05 -2.873282360406507e-07 1.561060370260704e-05 1.0537562710247338e-05 0.0005271688738752748 1.000000363253698 0.999842037041301 1.0000086648660493 5.198187882765152e-07 -5.863845763550854e-10 -3.717815673827879e-10 5.19000022744058e-07 -1.2783469184054576e-07 -2.863601229079594e-07 3.6325571204310074e-07 2.492459830054645e-07 8.664880141578782e-06
4.022 1.0000033783210942 0.9998440293621506 1.0000824720810537 4.925575625140816e-06 -7.115614270277603e-08 -5.093914057146783e-08 4.849075377040452e-06 -1.3442245806626508e-06 -2.913153477038248e-07 3.378340881687463e-06 2.2801857812499833e-06 8.247336260093185e-05 0.9999963098522542 0.9998341934123411 1.00064145047055 2.4738604602211455e-05 -2.242420648915205e-05 -2.088300842972706e-05 9.278774504347456e-06 -2.6167409574266662e-05 -2.932662047199231e-07 4.6445576656973855e-06 1.561266674627242e-05 0.0006466257216433414 0.9999223046143609 0.999779248472617 0.9995267400231456 -6.688014689213574e-05 -2.2740832954539153e-05 -5.872072171169107e-05 -6.731918997044169e-05 4.592134748940816e-05 -2.9385491904441174e-07 7.805031169214888e-05 6.964381357811994e-05 0.0005050732688118551 1.0000000377122493 0.999841820442999 1.0000008928086679 5.372949084170627e-08 1.5168702835301728e-10 1.5435879617663478e-10 5.370818837936421e-08 -9.946768501026578e-09 -2.911930538638871e-07 3.772230082692593e-08 4.538478046324449e-08 8.93328480567035e-07 1.0000155418145207 0.9998509763524062 1.000525637954016 2.9266123820978682e-05 -5.208408738957096e-06 -4.081546884780548e-06 2.456219039243201e-05 -1.436179918627606e-05 -2.921911147004183e-07 1.5558626708742447e-05 1.0503206556091742e-05 0.0005263852137910112 1.0000003632445764 0.9998420370958785 1.0000086647356148 5.198095938559126e-07 -5.890283782648308e-10 -3.744121690744421e-10 5.189901403582484e-07 -1.2783348574802458e-07 -2.9120449872901995e-07 3.6324612888625424e-07 2.49206639374645e-07 8.664757494991444e-06
4.032 1.0000033774602108 0.9998440283565799 1.0000824597514277 4.924585994734565e-06 -7.139867850729658e-08 -5.118670256770415e-08 4.848097032806914e-06 -1.3443169305323532e-06 -2.962386528923985e-07 3.3774799435240873e-06 2.279206759855198e-06 8.246103177302338e-05 0.9999961578619027 0.9998340752787783 1.0006384472158754 2.4508296060964603e-05 -2.2427277116706403e-05 -2.091886341008961e-05 9.110384138733417e-06 -2.6077580996353303e-05 -2.982237854097137e-07 4.76270593547727e-06 1.5674415264999985e-05 0.0006435890047058636 0.9999226082405104 0.99977948327538 0.9995194092298335 -6.711774479646834e-05 -2.2293653600670275e-05 -5.835557376470263e-05 -6.714546581100202e-05 4.6091082237973406e-05 -2.988236543669906e-07 7.774176749730489e-05 6.942995058431531e-05 0.000512745526409249 1.000000037712106 0.9998418205497267 1.0000008928063322 5.3730208844460395e-08 1.5158849274959714e-10 1.5435545141809964e-10 5.370878375751242e-08 -9.945289833059293e-09 -2.9611403669172697e-07 3.7718330330200885e-08 4.5381934819910404e-08 8.934109346635787e-07 1.000015489902485 0.9998509340292135 1.0005248565408467 2.92021923255226e-05 -5.220407075992711e-06 -4.0968979004825565e-06 2.4504995823777925e-05 -1.4357548605902309e-05 -2.9713112842725033e-07 1.5506739035016916e-05 1.0468962005258613e-05 0.0005256023240512791 1.0000003632354408 0.9998420371522383 1.0000086646048203 5.198000288787534e-07 -5.916932413449614e-10 -3.7698752518790824e-10 5.189804653780278e-07 -1.278322446853514e-07 -2.9612569749032837e-07 3.6323658458159554e-07 2.491672184857435e-07 8.664633760110487e-06
4.042 1.000003376599461 0.999844027352731 1.000082447422902 4.923596107729676e-06 -7.164115803166845e-08 -5.1434144222233204e-08 4.847119018634375e-06 -1.3444090961439617e-06 -3.012399348232219e-07 3.3766191629319305e-06 2.2782276867941454e-06 8.244870216970725e-05 0.999996006706722 0.9998339577721933 1.0006354506273307 2.4278832247756364e-05 -2.2430022163950722e-05 -2.09542482205448e-05 8.942734809744329e-06 -2.5987714313223504e-05 -3.0325988096377465e-07 4.882046468449033e-06 1.573643917539538e-05 0.000640559061642626 0.9999229162326628 0.9997797212388347 0.9995121500953283 -6.734721353206504e-05 -2.1847538752763582e-05 -5.798729651461984e-05 -6.696792337786969e-05 4.625646635271439e-05 -3.038709365488158e-07 7.742889855593696e-05 6.921344968919273e-05 0.0005203363530078386 1.000000037711951 0.9998418206582834 1.0000008928036856 5.373052570975825e-08 1.514843904346479e-10 1.544101254832834e-10 5.3709562351071455e-08 -9.943785669566714e-09 -3.0111295557097416e-07 3.771561801090879e-08 4.537965451423661e-08 8.934635240771492e-07 1.0000154380795545 0.9998508917713358 1.0005240758954828 2.913835023024785e-05 -5.23236752172718e-06 -4.112205454969282e-06 2.444788502110371e-05 -1.4353264904355304e-05 -3.0214939854967057e-07 1.5454940585068824e-05 1.0434829318992262e-05 0.0005248202045270321 1.0000003632262928 0.9998420372104113 1.000008664473717 5.1979006240198e-07 -5.943636070166753e-10 -3.795047983253102e-10 5.189709736733705e-07 -1.278309702187707e-07 -3.011248362425812e-07 3.632271687411314e-07 2.4912782563704237e-07 8.664507071338076e-06
4.052 1.0000033757388465 0.9998440263506345 1.0000824350955408 4.922605958418191e-06 -7.188356284976676e-08 -5.168148235293984e-08 4.846141290968597e-06 -1.3445010829756823e-06 -3.0632032535508137e-07 3.3757585426582493e-06 2.2772485660703535e-06 8.243637361619662e-05 0.999995856384545 0.9998338408910774 1.0006324607117192 2.405021222618923e-05 -2.2432443247113138e-05 -2.0989164699596817e-05 8.775824952130434e-06 -2.589781143182478e-05 -3.0837563010743167e-07 5.002420139530008e-06 1.5798722399529048e-05 0.0006375358992466436 0.9999232285167136 0.9997799623083742 0.9995049625502859 -6.756864506705834e-05 -2.1402523365417806e-05 -5.761592374798677e-05 -6.678657669784255e-05 4.641750810765626e-05 -3.089978995009388e-07 7.711177635506594e-05 6.899436423623605e-05 0.0005278460202982283 1.0000000377117841 0.9998418207686991 1.000000892800791 5.3730435871778997e-08 1.5139334333725803e-10 1.5450584716257496e-10 5.371048061428521e-08 -9.942256906415325e-09 -3.0619094153169115e-07 3.7714662563181244e-08 4.537838862129242e-08 8.934745145628568e-07 1.0000153863456298 0.9998508495787435 1.000523296017762 2.907459744897763e-05 -5.244290120540904e-06 -4.127469634583749e-06 2.439085785794438e-05 -1.4348948216950366e-05 -3.072470605363952e-07 1.540323125484233e-05 1.0400808767459568e-05 0.0005240388549074225 1.0000003632171341 0.9998420372704274 1.0000086643423665 5.197796888911472e-07 -5.970207870049684e-10 -3.8198106896395036e-10 5.189616220201775e-07 -1.278296635965052e-07 -3.062030453900011e-07 3.632179304716923e-07 2.490885375349107e-07 8.664376176031424e-06
4.062 1.0000033748783692 0.9998440253503218 1.0000824227694154 4.921615567217903e-06 -7.212587574635885e-08 -5.1928752006401394e-08 4.8451637962322075e-06 -1.3445928953774018e-06 -3.1148096974854763e-07 3.37489807798606e-06 2.2762694013312996e-06 8.242404593373926e-05 0.9999957068932022 0.9998337246339203 1.0006294774756925 2.382243507317386e-05 -2.2434541980307766e-05 -2.1023614703744478e-05 8.609652988447976e-06 -2.580787424748142e-05 -3.135721853661638e-07 5.1236827459152404e-06 1.5861249244431476e-05 0.0006345195240782898 0.9999235450192628 0.9997802064299073 0.9994978465420757 -6.778213155397439e-05 -2.095864176059346e-05 -5.72414913466012e-05 -6.660144022050249e-05 4.657421593477205e-05 -3.1420569085117736e-07 7.679047176584505e-05 6.877274739527445e-05 0.0005352747882168515 1.0000000377116087 0.9998418208810056 1.0000008927977198 5.372995877103707e-08 1.5133255564712184e-10 1.546074642140855e-10 5.3711485541242866e-08 -9.940704908860236e-09 -3.113491389514752e-07 3.771555406811385e-08 4.537835883402838e-08 8.934416902810558e-07 1.0000153347006089 0.9998508074514099 1.0005225169075302 2.9010933922764968e-05 -5.256174919223485e-06 -4.142690543317637e-06 2.433391419891162e-05 -1.4344598678324128e-05 -3.124252633470559e-07 1.5351610936667215e-05 1.0366900634781196e-05 0.0005232582748030285 1.0000003632079666 0.9998420373323179 1.000008664210841 5.197689281595198e-07 -5.996474683895245e-10 -3.844513889395096e-10 5.189523571166523e-07 -1.278283264541581e-07 -3.113614704057471e-07 3.63208874044206e-07 2.490493925683067e-07 8.664240705340758e-06
4.072 1.0000033740180319 0.9998440243518257 1.0000824104445967 4.920624974870399e-06 -7.23680858765646e-08 -5.217599585979826e-08 4.844186478612847e-06 -1.3446845386982294e-06 -3.1672302754564196e-07 3.374037763135755e-06 2.2752901970494104e-06 8.241171909097774e-05 0.9999955582305206 0.999833608999212 1.0006265009257427 2.3595499873544565e-05 -2.243631997995551e-05 -2.1057600097170122e-05 8.444217337775107e-06 -2.5717904643897998e-05 -3.1885071377268327e-07 5.2457035585501335e-06 1.592400438295523e-05 0.000631509942644601 0.9999238656676348 0.999780453549872 0.9994908020341872 -6.79877652852213e-05 -2.0515927635831328e-05 -5.686403716586917e-05 -6.641252884203821e-05 4.672659843459242e-05 -3.19495472347132e-07 7.646505501978772e-05 6.854865213744715e-05 0.0005426229045884424 1.0000000377114275 0.9998418209952344 1.0000008927945432 5.372913537565941e-08 1.513129497909215e-10 1.5467199372875625e-10 5.371252126566625e-08 -9.93913066688685e-09 -3.1658870700350807e-07 3.771800666098072e-08 4.537957353238243e-08 8.933718070808257e-07 1.0000152831443923 0.9998507653893068 1.0005217385646328 2.894735961512457e-05 -5.26802196991242e-06 -4.157868293688765e-06 2.427705390573425e-05 -1.434021642228773e-05 -3.176851712912659e-07 1.530007952549049e-05 1.0333105216232224e-05 0.0005224784639104166 1.0000003631987935 0.9998420373961154 1.0000086640792119 5.197578210401594e-07 -6.02233052240053e-10 -3.8695865458667913e-10 5.18943122995432e-07 -1.2782696021976996e-07 -3.166012699300571e-07 3.6319996734072653e-07 2.4901039464319106e-07 8.664101259286172e-06
4.082 1.0000033731578377 0.9998440233551793 1.0000823981211522 4.919634236430507e-06 -7.261019328051034e-08 -5.242325025251866e-08 4.8432092808412725e-06 -1.3447760165126996e-06 -3.2204767256751713e-07 3.373177595546355e-06 2.2743109576083008e-06 8.239939330168811e-05 0.9999954103943242 0.9998334939854414 1.0006235310681986 2.3369405713321265e-05 -2.243777886973437e-05 -2.1091122737185438e-05 8.279516416322946e-06 -2.562790449388035e-05 -3.2421239698047343e-07 5.368363996555632e-06 1.598697283145221e-05 0.0006285071614982705 0.9999241903898958 0.9997807036152501 0.9994838290056371 -6.818563865599274e-05 -2.0074414071165615e-05 -5.6483600911648926e-05 -6.621985793416197e-05 4.687466438713618e-05 -3.248684200098173e-07 7.613559568789894e-05 6.832213121239554e-05 0.0005498906049364066 1.0000000377112426 0.9998418211114188 1.0000008927913255 5.372801995889383e-08 1.513342740293017e-10 1.546634355571742e-10 5.371353116376321e-08 -9.937535412410705e-09 -3.2191081892109275e-07 3.772145352367563e-08 4.538190690260227e-08 8.932785323789182e-07 1.00001523167688 0.9998507233924099 1.000520960988907 2.888387450560979e-05 -5.279831336042651e-06 -4.173002991331204e-06 2.422027683897453e-05 -1.4335801581138258e-05 -3.2302796276464514e-07 1.5248636922664916e-05 1.0299422809307247e-05 0.0005216994221217477 1.0000003631896175 0.9998420374618521 1.0000086639475436 5.197464220672091e-07 -6.047778508752232e-10 -3.8953873141759934e-10 5.189338634013523e-07 -1.278255663950368e-07 -3.219236171278682e-07 3.631911550456423e-07 2.4897152556522954e-07 8.663959303923304e-06
4.092 1.0000033722977897 0.9998440223604171 1.0000823857991399 4.918643415758755e-06 -7.285221029597028e-08 -5.2670529318046996e-08 4.842232143671775e-06 -1.344867334711065e-06 -3.274560941615831e-07 3.3723175762837833e-06 2.27333168502323e-06 8.238706898916216e-05 0.9999952633824344 0.9998333795910956 1.0006205679092266 2.3144151673245528e-05 -2.2438920282567807e-05 -2.112418445890063e-05 8.115548635611382e-06 -2.5537875658108747e-05 -3.2965843140551954e-07 5.491556422892293e-06 1.6050139935479495e-05 0.0006255111871810762 0.9999245191148741 0.9997809565735783 0.9994769274503945 -6.837584412754261e-05 -1.9634133533446628e-05 -5.6100224020292315e-05 -6.602344337164117e-05 4.701842276228174e-05 -3.303257250088592e-07 7.580216266556311e-05 6.809323713267534e-05 0.0005570781124995766 1.0000000377110583 0.999841821229592 1.000000892788128 5.372667614990886e-08 1.5138416132099035e-10 1.5456769559745773e-10 5.371445557032864e-08 -9.935919507882535e-09 -3.273166625237298e-07 3.772515760421184e-08 4.5385193643258033e-08 8.931797899283429e-07 1.0000151802979727 0.9998506814606947 1.000520184180181 2.882047858268201e-05 -5.2916030932533835e-06 -4.188094719833147e-06 2.416358285735645e-05 -1.4331354287182149e-05 -3.2845483036282027e-07 1.5197283034501749e-05 1.026585370561574e-05 0.0005209211494941929 1.0000003631804413 0.999842037529562 1.0000086638158967 5.197347948730922e-07 -6.072937168714936e-10 -3.922058032303498e-10 5.189245186756002e-07 -1.2782414657631338e-07 -3.2732970054077927e-07 3.63182368900804e-07 2.4893275892833153e-07 8.663816892526267e-06
4.102 1.0000033714378909 0.9998440213675732 1.0000823734786144 4.917652585898451e-06 -7.309415864871524e-08 -5.291781852917453e-08 4.841255004286483e-06 -1.3449584968400505e-06 -3.3294949485381534e-07 3.371457705798159e-06 2.2723523771254604e-06 8.237474662481583e-05 0.9999951171926693 0.9998332658146607 1.000617611454832 2.291973682837093e-05 -2.243974585667157e-05 -2.1156787068058167e-05 7.952312402518498e-06 -2.544781998651548e-05 -3.3519002750592475e-07 5.615183058367654e-06 1.6113491370091744e-05 0.0006225220260506402 0.9999248517721718 0.9997812123729597 0.9994700973768121 -6.855847418810315e-05 -1.919511787715656e-05 -5.571394955145331e-05 -6.582330155739132e-05 4.7157882728166525e-05 -3.358685929447624e-07 7.546482416262832e-05 6.786202216780392e-05 0.0005641856383575173 1.0000000377108773 0.9998418213497876 1.0000008927850024 5.372517668934865e-08 1.5144101477084954e-10 1.5439969453452157e-10 5.371523232993416e-08 -9.9342847047592e-09 -3.328074408730858e-07 3.772832489392137e-08 4.53892956708667e-08 8.930948306586218e-07 1.0000151290075705 0.9998506395941377 1.0005194081382778 2.8757171844999957e-05 -5.303337326010344e-06 -4.20314353462843e-06 2.410697181514538e-05 -1.4326874670972669e-05 -3.3396698186919887e-07 1.514601776675319e-05 1.0232398188982275e-05 0.0005201436460978196 1.0000003631712686 0.9998420375992785 1.000008663684324 5.197230120220923e-07 -6.098023664384006e-10 -3.9494555283118405e-10 5.18915026013629e-07 -1.2782270175844277e-07 -3.328207224778515e-07 3.631735349207582e-07 2.488940693570306e-07 8.663676247153405e-06
4.112 1.000003370578145 0.9998440203766823 1.000082361159627 4.916661832680343e-06 -7.333606092167945e-08 -5.31650786588068e-08 4.840277801607328e-06 -1.3450495075673718e-06 -3.3852909320209337e-07 3.370597980349997e-06 2.2713730289081218e-06 8.236242653712217e-05 0.9999949718228446 0.9998331526546224 1.0006146617108673 2.2696160250740115e-05 -2.2440257228125066e-05 -2.118893234510831e-05 7.789806123918077e-06 -2.5357739317345305e-05 -3.408084117507309e-07 5.739155007604514e-06 1.6177013148703732e-05 0.0006195396841163971 0.9999251882921811 0.9997814709620725 0.9994633388070687 -6.87336213136034e-05 -1.875739834030208e-05 -5.532482209494108e-05 -6.56194494372043e-05 4.729305366063808e-05 -3.414982444086741e-07 7.512364769557501e-05 6.762853834190787e-05 0.0005712133815021263 1.0000000377107026 0.9998418214720405 1.000000892782001 5.372360640023007e-08 1.514822865214601e-10 1.541984977168655e-10 5.371580051422242e-08 -9.93263199721945e-09 -3.383843711228674e-07 3.773023316195393e-08 4.539412833364048e-08 8.930409136297473e-07 1.0000150778055747 0.9998505977927161 1.000518632863013 2.8693954303978635e-05 -5.315034120535652e-06 -4.218149465594929e-06 2.405044356973966e-05 -1.4322362863007809e-05 -3.39565640253691e-07 1.5094841019693242e-05 1.0199056541597932e-05 0.0005193669118516931 1.0000003631621028 0.9998420376710366 1.0000086635528764 5.197111587073419e-07 -6.123268406075499e-10 -3.9771837972945054e-10 5.189053251007632e-07 -1.2782123301164455e-07 -3.383979007617915e-07 3.6316458198634697e-07 2.4885543781825785e-07 8.663539276104132e-06
4.122 1.000003369718554 0.9998440193877797 1.0000823488422257 4.915671256619008e-06 -7.357793247033354e-08 -5.341225972266687e-08 4.839300485505158e-06 -1.3451403715776204e-06 -3.441961228814999e-07 3.3697383922452627e-06 2.270393635797627e-06 8.235010880791545e-05 0.9999948272707717 0.9998330401094652 1.0006117186830317 2.2473421009392923e-05 -2.2440456023072198e-05 -2.122062205906964e-05 7.62802821686627e-06 -2.5267635478471447e-05 -3.46514824897917e-07 5.863391385175762e-06 1.6240691630248814e-05 0.0006165641670046299 0.9999255286060952 0.9997817322901816 0.9994566517766145 -6.890137793097723e-05 -1.8321005538047298e-05 -5.4932887690754964e-05 -6.541190450701162e-05 4.742394515117273e-05 -3.472159147616744e-07 7.477870007824061e-05 6.739283742881621e-05 0.0005781615287471689 1.0000000377105371 0.9998418215963849 1.0000008927791713 5.372206526391265e-08 1.5149239165417127e-10 1.5401410425500103e-10 5.371611014092436e-08 -9.930962307067574e-09 -3.440486860967415e-07 3.773038152115636e-08 4.5399665057401866e-08 8.930296583051052e-07 1.0000150266918848 0.9998505560564074 1.000517858354198 2.8630825986105043e-05 -5.326693555403643e-06 -4.233112531940711e-06 2.3993997989280543e-05 -1.4317818992928419e-05 -3.4525204306269875e-07 1.50437526872031e-05 1.0165829053130083e-05 0.0005185909464653447 1.0000003631529464 0.9998420377448702 1.000008663421603 5.196993346518739e-07 -6.148822560365776e-10 -4.0047432370792206e-10 5.188953656135132e-07 -1.2781974184846727e-07 -3.440624683463914e-07 3.63155456305988e-07 2.4881685484681325e-07 8.663407139172856e-06
4.132 1.0000033688591201 0.9998440184008999 1.0000823365264522 4.914680968381066e-06 -7.381977586693718e-08 -5.3659320130554525e-08 4.838323025677119e-06 -1.3452310929845623e-06 -3.499518318684899e-07 3.3688789348760325e-06 2.2694141979010486e-06 8.233779330321118e-05 0.999994683534259 0.9998329281776713 1.0006087823768706 2.225151816537927e-05 -2.2440343850683334e-05 -2.1251857986041545e-05 7.4669771180376735e-06 -2.517751028668304e-05 -3.5231052359570446e-07 5.9878185299401094e-06 1.630451351437756e-05 0.0006135954800686698 0.9999258726459217 0.9997819963071435 0.9994500363336223 -6.906183638900412e-05 -1.788596946144881e-05 -5.4538193757948866e-05 -6.520068481826678e-05 4.755056701478906e-05 -3.53022855071923e-07 7.443004740964013e-05 6.71549709397319e-05 0.0005850302545139563 1.0000000377103824 0.9998418217228546 1.0000008927765554 5.372066318499098e-08 1.5146922667804708e-10 1.5388780004043388e-10 5.37161314227634e-08 -9.929276979065372e-09 -3.4980163352440743e-07 3.77286345816634e-08 4.540594644200733e-08 8.930637843492265e-07 1.0000149756663999 0.99985051438519 1.0005170846116358 2.856778692649518e-05 -5.338315696572012e-06 -4.248032761609973e-06 2.393763496187734e-05 -1.4313243189573832e-05 -3.510274432071553e-07 1.4992752661444332e-05 1.013271602658636e-05 0.0005178157495181924 1.0000003631438008 0.9998420378208138 1.0000086632905447 5.19687649784888e-07 -6.174710593783482e-10 -4.031718139054671e-10 5.18885117711314e-07 -1.2781823026531322e-07 -3.4981567263835115e-07 3.631461392259739e-07 2.4877832579998974e-07 8.66327997043769e-06
4.142 1.0000033679998435 0.9998440174160784 1.0000823242123351 4.913691077154505e-06 -7.406158114719656e-08 -5.390624190310644e-08 4.837345417442848e-06 -1.3453216759701594e-06 -3.5579748494807035e-07 3.3680196087920166e-06 2.268434721616271e-06 8.232547980967133e-05 0.9999945406111118 0.9998328168577217 1.0006058527977735 2.203045075944838e-05 -2.2439922304862562e-05 -2.1282641925283427e-05 7.306651290188583e-06 -2.508736554779798e-05 -3.581967799572578e-07 6.112369296226566e-06 1.6368465825172174e-05 0.0006106336285684324 0.9999262203444904 0.9997822629634158 0.9994434925384432 -6.92150889342695e-05 -1.7452319480525312e-05 -5.41407890220896e-05 -6.498580898407102e-05 4.7672929297097363e-05 -3.589203316486139e-07 7.407775506123241e-05 6.691499010631745e-05 0.0005918197206261553 1.0000000377102392 0.9998418218514838 1.000000892774182 5.371950934316276e-08 1.5142260971881525e-10 1.5383763623810664e-10 5.371585970652674e-08 -9.927576807710136e-09 -3.556444771699071e-07 3.7725302047495135e-08 4.541309500526358e-08 8.931355365654883e-07 1.0000149247290178 0.9998504727790413 1.0005163116351135 2.8504837158351298e-05 -5.349900597501082e-06 -4.262910206139723e-06 2.3881354402468727e-05 -1.430863558106038e-05 -3.5689310942715217e-07 1.4941840838266181e-05 1.009971777646693e-05 0.0005170413206211756 1.0000003631346666 0.9998420378989015 1.0000086631597307 5.19676213660939e-07 -6.200830748552567e-10 -4.057931412015526e-10 5.18874576681155e-07 -1.2781669910192994e-07 -3.556587777177297e-07 3.6313666030320324e-07 2.4873987478981133e-07 8.663156854062255e-06
4.152 1.0000033671407238 0.9998440164333487 1.0000823118998825 4.912701676400531e-06 -7.430333245928619e-08 -5.41530359152218e-08 4.836367683068441e-06 -1.3454121244436524e-06 -3.6173436086089807e-07 3.367160424392703e-06 2.2674552172819827e-06 8.231316816530347e-05 0.9999943984991309 0.9998327061480965 1.0006029299509664 2.1810217797405585e-05 -2.243919297021539e-05 -2.1312975703510562e-05 7.147049224026307e-06 -2.4997203057585484e-05 -3.6417488165176447e-07 6.236982414628473e-06 1.643253589094257e-05 0.0006076786177806157 0.9999265716354634 0.9997825322100611 0.9994370204630693 -6.936122769195526e-05 -1.7020084353109736e-05 -5.37407234339013e-05 -6.476729618890025e-05 4.7791042280900085e-05 -3.649096267838511e-07 7.37218876659297e-05 6.66729458641522e-05 0.0005985300762683228 1.0000000377101064 0.9998418219823059 1.0000008927720603 5.37186971486857e-08 1.5136803567762362e-10 1.5385264932662955e-10 5.371531683170394e-08 -9.925862434844647e-09 -3.615784956520638e-07 3.772109709034181e-08 4.542131013136004e-08 8.932279181020368e-07 1.0000148738796355 0.9998504312379399 1.0005155394243959 2.8441976697960523e-05 -5.361448306138035e-06 -4.277744944882368e-06 2.382515625339987e-05 -1.430399629469993e-05 -3.6285032621482245e-07 1.4891017120470467e-05 1.006683462062621e-05 0.0005162676595318761 1.0000003631255436 0.9998420379791665 1.0000086630291698 5.196651195923946e-07 -6.227028762462629e-10 -4.083489737976959e-10 5.188637649529477e-07 -1.2781514938634684e-07 -3.6159306226892554e-07 3.631270958354476e-07 2.487015423054671e-07 8.663036057815155e-06
4.162 1.0000033662817593 0.9998440154527453 1.0000822995890772 4.911712832527176e-06 -7.454501764758582e-08 -5.4399733772742654e-08 4.835389871140577e-06 -1.3455024431619988e-06 -3.677637557571726e-07 3.3663013981694194e-06 2.2664756938524875e-06 8.230085829368372e-05 0.9999942571961149 0.9998325960472736 1.0006000138415116 2.1590818239345384e-05 -2.2438157430158442e-05 -2.1342861166445588e-05 6.988169437131204e-06 -2.4907024600926192e-05 -3.7024613241913665e-07 6.361601918774614e-06 1.6496711330279313e-05 0.0006047304529588752 0.9999269264533438 0.9997828039987559 0.9994306201906036 -6.95003446444212e-05 -1.6589292237437882e-05 -5.33380480804071e-05 -6.454516620131451e-05 4.7904916493125634e-05 -3.709920383419359e-07 7.336250911271814e-05 6.642888884222264e-05 0.0006051614581487264 1.000000037709983 0.9998418221153543 1.0000008927701716 5.371829303385586e-08 1.513183032396897e-10 1.539019429106703e-10 5.371455146838503e-08 -9.924135360930543e-09 -3.6760498369409454e-07 3.771696024817229e-08 4.543081692546431e-08 8.933188587527226e-07 1.0000148231181487 0.9998503897618634 1.0005147679792195 2.8379205533273242e-05 -5.372958872984935e-06 -4.292537078064129e-06 2.3769040483804042e-05 -1.4299325457209224e-05 -3.6890039380899595e-07 1.4840281415169517e-05 1.0034066871388925e-05 0.0005154947661357356 1.0000003631164296 0.9998420380616424 1.000008662898844 5.196544336307895e-07 -6.253177739953188e-10 -4.108707900506278e-10 5.188527305876904e-07 -1.2781358260031957e-07 -3.6761982106383054e-07 3.63117548955855e-07 2.4866337218730303e-07 8.662915454000177e-06
4.172 1.0000033654229477 0.9998440144743015 1.000082287279872 4.9107245788131926e-06 -7.478663179248083e-08 -5.4646372296156955e-08 4.834412053284767e-06 -1.3455926357206422e-06 -3.7388698191258676e-07 3.365442544792982e-06 2.265496153699048e-06 8.22885501316482e-05 0.999994116699859 0.9998324865537311 1.0005971044743065 2.1372250992612204e-05 -2.2436817272434624e-05 -2.137230016371878e-05 6.830010471598229e-06 -2.4816831952578932e-05 -3.764118523445646e-07 6.48617663413347e-06 1.656098004944386e-05 0.000601789139177562 0.9999272847334807 0.9997830782817936 0.9994242918147443 -6.96325316027719e-05 -1.615997070048859e-05 -5.293281509106366e-05 -6.431943938581169e-05 4.801456271073527e-05 -3.7716888007643863e-07 7.299968254492723e-05 6.618286935967217e-05 0.0006117139907702273 1.0000000377098668 0.9998418222506626 1.0000008927684703 5.371833000424952e-08 1.5127806699077515e-10 1.5394866623378013e-10 5.371363505754035e-08 -9.922396106547373e-09 -3.7372525272393337e-07 3.7713800732430467e-08 4.5441774057554484e-08 8.933870951584794e-07 1.0000147724444528 0.9998503483507905 1.000513997299291 2.8316523617883198e-05 -5.384432357063708e-06 -4.307286710578786e-06 2.371300708767634e-05 -1.4294623195234066e-05 -3.7504462870381133e-07 1.4789633627401509e-05 1.0001414832067263e-05 0.000514722640306075 1.0000003631073229 0.9998420381463626 1.0000086627687073 5.196441889993595e-07 -6.279232841472597e-10 -4.1339522582714305e-10 5.188415452543439e-07 -1.2781200030887772e-07 -3.7374036509274567e-07 3.6310811819515324e-07 2.4862539182527493e-07 8.662793002974941e-06
4.182 1.0000033645642856 0.9998440134980529 1.0000822749721927 4.909736913947914e-06 -7.50281794101307e-08 -5.4892977469828705e-08 4.833434319651923e-06 -1.3456827064890762e-06 -3.8010536578365387e-07 3.364583869343713e-06 2.2645165908537155e-06 8.227624352781003e-05 0.9999939770081572 0.9998323776659449 1.000594201854088 2.115451491065883e-05 -2.2435174088957447e-05 -2.1401294534191135e-05 6.672570887173475e-06 -2.4726626877106614e-05 -3.826733775833514e-07 6.610659723861538e-06 1.662533024834265e-05 0.0005988546811807628 0.9999276464120783 0.9997833550120887 0.9994180354392801 -6.975788017656289e-05 -1.5732146721190608e-05 -5.2525077547107126e-05 -6.409013671679331e-05 4.8119991965883605e-05 -3.834414825320658e-07 7.263347036055417e-05 6.59349374266352e-05 0.0006181877866442818 1.000000037709754 0.9998418223882634 1.0000008927668822 5.371880640606349e-08 1.5124307185074886e-10 1.5396632912781546e-10 5.371265762238133e-08 -9.92064668503782e-09 -3.7994062921740144e-07 3.771225262091145e-08 4.545418382025142e-08 8.934176493500781e-07 1.0000147218584414 0.9998503070046995 1.0005132273842865 2.825393086868257e-05 -5.395868825206229e-06 -4.321993937697624e-06 2.3657056077545352e-05 -1.4289889634271668e-05 -3.8128436292905907e-07 1.4739073654365419e-05 9.968878801535589e-06 0.0005139512817512127 1.0000003630982204 0.9998420382333608 1.000008662638685 5.196343847553858e-07 -6.305235015981856e-10 -4.15948799330901e-10 5.188302990813576e-07 -1.2781040365769857e-07 -3.7995602168930434e-07 3.6309886757617286e-07 2.4858759552282594e-07 8.662667172443591e-06
4.192 1.0000033637057704 0.999844012524033 1.0000822626659434 4.908749801861232e-06 -7.526966758525932e-08 -5.513955711627706e-08 4.832456767860267e-06 -1.3457726591664667e-06 -3.864202525330781e-07 3.3637253652366806e-06 2.2635369941758315e-06 8.226393821487928e-05 0.9999938381188 0.9998322693823924 1.0005913059854423 2.0937608793886833e-05 -2.243322947060012e-05 -2.142984609658176e-05 6.51584925185751e-06 -2.463641112891064e-05 -3.890320606119347e-07 6.735008283813226e-06 1.6689750426570316e-05 0.0005959270833636534 0.9999280114261984 0.9997836341431815 0.9994118511775952 -6.987648174104119e-05 -1.530584669069814e-05 -5.211488940128402e-05 -6.385727979625974e-05 4.822121555116593e-05 -3.898111921803277e-07 7.226393421000332e-05 6.568514274446835e-05 0.0006245829463267625 1.0000000377096419 0.9998418225281913 1.000000892765312 5.371968651852686e-08 1.5120599714469513e-10 1.5394736320575002e-10 5.371171612874799e-08 -9.918886680506837e-09 -3.8625245676956556e-07 3.771253725079484e-08 4.5467858982886406e-08 8.934049745543824e-07 1.0000146713600098 0.99985026572357 1.0005124582338603 2.819142716735636e-05 -5.407268347512955e-06 -4.336658835716283e-06 2.3601187473970182e-05 -1.4285124900101852e-05 -3.8762094604113125e-07 1.4688601384797437e-05 9.936459083415386e-06 0.0005131806899713882 1.000000363089118 0.99984203832267 1.0000086625086826 5.196249846655272e-07 -6.331254299143167e-10 -4.185391086812707e-10 5.188190893479241e-07 -1.2780879370616477e-07 -3.862681342438791e-07 3.6308981198690806e-07 2.485499413188496e-07 8.6625372057342e-06
4.202 1.0000033628473974 0.9998440115522765 1.000082250361019 4.907763171805106e-06 -7.551109955570069e-08 -5.538610133794288e-08 4.831479486432001e-06 -1.345862497664288e-06 -3.928330028885364e-07 3.362867018236341e-06 2.2625573530677884e-06 8.225163389588909e-05 0.9999937000295765 0.9998321617015482 1.00058841687282 2.072153139026017e-05 -2.2430985000370897e-05 -2.1457956651801363e-05 6.359844123236162e-06 -2.4546186453140598e-05 -3.9548927085782897e-07 6.8591829784199685e-06 1.6754229380849207e-05 0.000593006349904437 0.9999283797137641 0.9997839156292401 0.9994057391521914 -6.998842740235986e-05 -1.4881096409658411e-05 -5.170230541041658e-05 -6.36208908777591e-05 4.831824502455908e-05 -3.962793727974391e-07 7.189113499072195e-05 6.543353470129012e-05 0.0006308995583063629 1.0000000377095264 0.9998418226704792 1.0000008927636561 5.372090038345565e-08 1.5116359118433915e-10 1.5390116298275782e-10 5.37108991518035e-08 -9.917117822133358e-09 -3.926620956971763e-07 3.771446483051995e-08 4.5482468595091554e-08 8.933530652103533e-07 1.0000146209490501 0.9998502245073817 1.0005116898476567 2.8129012360093768e-05 -5.418630989723731e-06 -4.351281463897392e-06 2.3545401288268483e-05 -1.4280329117462259e-05 -3.940557439930405e-07 1.4638216703559598e-05 9.904155993676583e-06 0.0005124108643623334 1.0000003630800132 0.9998420384143243 1.000008662378595 5.19615918619296e-07 -6.357329227354498e-10 -4.2115644139480175e-10 5.188080038116009e-07 -1.278071716162417e-07 -3.926780631448098e-07 3.6308092077755454e-07 2.485123636879553e-07 8.662403207865265e-06
4.212 1.000003361989163 0.999844010582819 1.0000822380573202 4.906776921137601e-06 -7.575247198621717e-08 -5.5632593030825036e-08 4.830502535504736e-06 -1.3459522255845378e-06 -3.9934499449004994e-07 3.3620088135245318e-06 2.261577662031253e-06 8.223933040225334e-05 0.999993562738275 0.9998320546218891 1.0005855345205523 2.050628139875248e-05 -2.242844225019638e-05 -2.148562799309289e-05 6.204554029867386e-06 -2.4455954584292114e-05 -4.0204639503991444e-07 6.9831477113235734e-06 1.6818756191915218e-05 0.0005900924849677587 0.9999287512135657 0.9997841994250628 0.9993996994942193 -7.009380796101657e-05 -1.445792109042424e-05 -5.128738107425073e-05 -6.338099288944927e-05 4.8411092213805617e-05 -4.02847404266913e-07 7.151513284087912e-05 6.518016236243312e-05 0.0006371376988795094 1.000000037709404 0.9998418228151615 1.0000008927618138 5.3722345639773425e-08 1.511191907043246e-10 1.5384531188380023e-10 5.371026662002025e-08 -9.915340652833176e-09 -3.991709229770881e-07 3.77175371927527e-08 4.54976348536055e-08 8.932733239469084e-07 1.0000145706254575 0.9998501833561156 1.0005109222253237 2.806668625964428e-05 -5.4299568112105985e-06 -4.3658618739130906e-06 2.3489697504273288e-05 -1.4275502410765376e-05 -4.005901392320301e-07 1.4587919498450937e-05 9.87196986117193e-06 0.0005116418044029901 1.000000363070901 0.9998420385083586 1.0000086622483235 5.196070840157284e-07 -6.383422537796234e-10 -4.2378348703245377e-10 5.187971032217394e-07 -1.2780553844371942e-07 -3.991871848812604e-07 3.6307213398744294e-07 2.4847479347575927e-07 8.662266089969477e-06
4.222 1.0000033611310646 0.9998440096156966 1.0000822257547668 4.905790923780792e-06 -7.599377598426884e-08 -5.587901857297088e-08 4.829525936978827e-06 -1.3460418473528548e-06 -4.0595762221819544e-07 3.3611507414124005e-06 2.2605979210925832e-06 8.22270278106028e-05 0.9999934262426826 0.9998319481418911 1.0005826589328704 2.029185747904381e-05 -2.2425602783272484e-05 -2.1512861915123238e-05 6.049977458685361e-06 -2.4365717247625755e-05 -4.087048362332178e-07 7.106869326719853e-06 1.6883320205178813e-05 0.0005871854928350965 0.9999291258652605 0.99978448548608 0.9993937323430144 -7.019271386676763e-05 -1.4036345363711436e-05 -5.0870172581103765e-05 -6.313760945056392e-05 4.8499769220689665e-05 -4.0951668405218667e-07 7.113598713463364e-05 6.492507445945047e-05 0.0006432974321759777 1.000000037709271 0.9998418229622738 1.0000008927597077 5.3723897090463247e-08 1.510816291567671e-10 1.5379327530592355e-10 5.370983992413662e-08 -9.913556495682989e-09 -4.057803323784069e-07 3.772108067706419e-08 4.551302315454828e-08 8.931816437870085e-07 1.0000145203891257 0.9998501422697537 1.0005101553665283 2.8004448655585934e-05 -5.441245865439688e-06 -4.380400120705688e-06 2.3434076066494886e-05 -1.4270644904241768e-05 -4.0722553221712617e-07 1.4537709664642579e-05 9.839901020566654e-06 0.0005108735097934224 1.0000003630617784 0.9998420386048077 1.0000086621177882 5.195983553347878e-07 -6.409443450416681e-10 -4.26406865970382e-10 5.187864083380435e-07 -1.2780389566252197e-07 -4.0579689410728387e-07 3.630633796035871e-07 2.484371734395381e-07 8.662127402462597e-06
4.232 1.0000033602730987 0.9998440086509467 1.0000822134533116 4.904805046303132e-06 -7.623500253926625e-08 -5.6125375996510326e-08 4.8285496752177725e-06 -1.346131366606914e-06 -4.126722981331735e-07 3.360292797881083e-06 2.259618132346182e-06 8.221472642817251e-05 0.999993290540587 0.9998318422600316 1.0005797901139182 2.0078258268418967e-05 -2.242246815851175e-05 -2.153966022316503e-05 5.896112856769417e-06 -2.4275476158923096e-05 -4.154660158317193e-07 7.230317341330237e-06 1.6947911014074964e-05 0.0005842853778756298 0.9999295036093762 0.9997847737683555 0.999387837845636 -7.028523516394295e-05 -1.3616393288201744e-05 -5.0450736750046096e-05 -6.289076487325772e-05 4.858428842607944e-05 -4.162886271077038e-07 7.075375648200436e-05 6.466831938103407e-05 0.0006493788103891549 1.0000000377091256 0.9998418231118524 1.0000008927572883 5.372542138995869e-08 1.5105992528168074e-10 1.537473374197128e-10 5.3709603069123115e-08 -9.911765482130286e-09 -4.1249173538868823e-07 3.77243615258118e-08 4.552838332256828e-08 8.930956782070364e-07 1.0000144702399507 0.9998501012482793 1.0005093892709702 2.794229932850061e-05 -5.452498205530802e-06 -4.3948962705176755e-06 2.337853688197159e-05 -1.4265756721488151e-05 -4.1396333938260094e-07 1.448758710379267e-05 9.807949802715056e-06 0.0005101059804487538 1.0000003630526433 0.9998420387037079 1.0000086619869424 5.195895996646601e-07 -6.43530752675035e-10 -4.2902408630292344e-10 5.187759037385132e-07 -1.2780224446422372e-07 -4.1250860183482555e-07 3.630545853139619e-07 2.4839946250241884e-07 8.661989068674907e-06
4.242 1.0000033594152653 0.999844007688608 1.0000822011529407 4.903819167206927e-06 -7.647614791509684e-08 -5.637167383025581e-08 4.827573715666089e-06 -1.3462207868655651e-06 -4.194904514156329e-07 3.359434981171019e-06 2.258638295323886e-06 8.220242664584482e-05 0.9999931556297764 0.9998317369747896 1.0005769280677588 1.9865482402116195e-05 -2.2419039936138045e-05 -2.1566024730595992e-05 5.74295864859331e-06 -2.4185233023726962e-05 -4.223313721358467e-07 7.353463706404312e-06 1.701251845297391e-05 0.0005813921443876733 0.9999298843873102 0.9997850642285864 0.999382016156407 -7.037146143083546e-05 -1.319808836203816e-05 -5.002913096860566e-05 -6.264048414557694e-05 4.8664662492399935e-05 -4.2316466516980593e-07 7.03684987335548e-05 6.44099451708055e-05 0.0006553818741279064 1.0000000377089662 0.9998418232639351 1.0000008927545436 5.3726797831705416e-08 1.510583985497393e-10 1.5369916055161199e-10 5.370952162449474e-08 -9.909969044480707e-09 -4.193065609550963e-07 3.772668434782928e-08 4.554354253803357e-08 8.930322868163005e-07 1.0000144201778287 0.9998500602916774 1.000508623938382 2.7880238071431097e-05 -5.463713890271307e-06 -4.409350400043516e-06 2.3323079837503562e-05 -1.4260837986146666e-05 -4.2080499645475645e-07 1.4437551719195777e-05 9.776116528676046e-06 0.0005093392163597192 1.000000363043495 0.9998420388050979 1.0000086618557715 5.195806957892305e-07 -6.460969566055707e-10 -4.3164343533365185e-10 5.187655544173564e-07 -1.2780058521859133e-07 -4.193237373849499e-07 3.630456842611324e-07 2.483616304030623e-07 8.661853014619876e-06
4.252 1.0000033585575643 0.9998440067287215 1.0000821888536677 4.9028331934906586e-06 -7.671721571522023e-08 -5.661792426363594e-08 4.826598028549774e-06 -1.3463101116379942e-06 -4.26413530599806e-07 3.3585772880147444e-06 2.2576584063005727e-06 8.219012873758014e-05 0.9999930215080385 0.9998316322846449 1.00057407279837 1.9653528532243324e-05 -2.2415319680161515e-05 -2.1591957252053547e-05 5.590513258654344e-06 -2.4094989538340957e-05 -4.2930236148087527e-07 7.4762825969966425e-06 1.707713260011237e-05 0.0005785057964221342 0.9999302681413291 0.999785356824103 0.999376267436446 -7.045148171709508e-05 -1.2781453529332348e-05 -4.9605413126951604e-05 -6.238679290796584e-05 4.874090436811871e-05 -4.3014624856558684e-07 6.998027098640154e-05 6.414999953062482e-05 0.0006613066527409928 1.0000000377087934 0.9998418234185613 1.0000008927514867 5.372793369906547e-08 1.510726513641873e-10 1.5363628967777307e-10 5.3709565349336736e-08 -9.90816761285385e-09 -4.262262550831601e-07 3.77275021424561e-08 4.555838644995326e-08 8.930046639623024e-07 1.0000143702026583 0.9998500193999359 1.000507859368524 2.781826470636409e-05 -5.4748929856819786e-06 -4.423762589713016e-06 2.3267704824329546e-05 -1.4255888821228189e-05 -4.2775195526414145e-07 1.4387603410991349e-05 9.744401513091613e-06 0.0005085732174153715 1.0000003630343335 0.9998420389090168 1.000008661724291 5.195715511721905e-07 -6.48647332043317e-10 -4.342769693541049e-10 5.187553309549619e-07 -1.2779891951604224e-07 -4.2624374702846827e-07 3.630366222357446e-07 2.483236539083005e-07 8.661720720077786e-06
4.262 1.0000033576999972 0.9998440057713294 1.0000821765555246 4.901847067251942e-06 -7.695821646615624e-08 -5.6864133433866506e-08 4.825622606540729e-06 -1.346399345322745e-06 -4.334429998132761e-07 3.3577197132329073e-06 2.2566784613293747e-06 8.217783273840023e-05 0.9999928881731642 0.9998315281880792 1.0005712243096365 1.9442395335132487e-05 -2.241130895734675e-05 -2.161745959453394e-05 5.438775129618258e-06 -2.4004747389588534e-05 -4.363804584371537e-07 7.598750223628607e-06 1.7141743784581093e-05 0.0005756263377218824 0.9999306548145669 0.9997856515128677 0.9993705918531972 -7.052538448648932e-05 -1.2366511184211664e-05 -4.9179641552727824e-05 -6.21297174314616e-05 4.8813027290039574e-05 -4.372348450902375e-07 6.958912958932904e-05 6.388852982706302e-05 0.0006671531644973255 1.0000000377086093 0.9998418235757727 1.0000008927481503 5.37287720289026e-08 1.510926781399234e-10 1.535523231205727e-10 5.3709727299477874e-08 -9.906362728783732e-09 -4.3325228262094806e-07 3.772654442134552e-08 4.557286394381182e-08 8.930191695436291e-07 1.000014320314339 0.9998499785730433 1.0005070955611735 2.7756379092146194e-05 -5.486035564416032e-06 -4.438132913736502e-06 2.321241175469029e-05 -1.4250909348565487e-05 -4.348056866833826e-07 1.4337742074769079e-05 9.712805073057635e-06 0.0005078079833208965 1.0000003630251602 0.9998420390155061 1.0000086615925312 5.195621090808237e-07 -6.511916371210615e-10 -4.36931396157365e-10 5.18745225857706e-07 -1.2779724835205115e-07 -4.332700950074653e-07 3.630273692326885e-07 2.482855197273257e-07 8.66159281125063e-06
4.272 1.0000033568425657 0.9998440048164734 1.0000821642585471 4.9008607630798905e-06 -7.719916291292845e-08 -5.7110294638622894e-08 4.824647465132718e-06 -1.3464884907953857e-06 -4.405803426668607e-07 3.356862253290037e-06 2.2556984616908516e-06 8.216553845846397e-05 0.9999927556229412 0.9998314246835751 1.0005683826053389 1.9232081507977588e-05 -2.240700933312167e-05 -2.1642533549862116e-05 5.287742723892887e-06 -2.3914508254046636e-05 -4.4356715553329644e-07 7.7208446606918e-06 1.7206342588790603e-05 0.0005727537718034902 0.9999310443510233 0.9997859482534716 0.9993649895799633 -7.059325756654675e-05 -1.1953283173267443e-05 -4.8751874951380805e-05 -6.186928461203534e-05 4.888104478720031e-05 -4.4443194091597165e-07 6.919513014462005e-05 6.362558309574733e-05 0.0006729214166454887 1.000000037708415 0.9998418237356095 1.0000008927445694 5.372928706876228e-08 1.5110528858996853e-10 1.5345421967319834e-10 5.3710023392804435e-08 -9.90455422807358e-09 -4.403861260101062e-07 3.7723925823556655e-08 4.5587023567995255e-08 8.930728305570937e-07 1.0000142705127706 0.9998499378109897 1.0005063325161134 2.7694581119806778e-05 -5.49714170141781e-06 -4.452461432547659e-06 2.3157200563770834e-05 -1.4245899691315927e-05 -4.419676794077926e-07 1.4287967604815586e-05 9.681327537176498e-06 0.0005070435136518065 1.0000003630159773 0.9998420391246065 1.0000086614605295 5.195523441158974e-07 -6.53743498559089e-10 -4.395998256115083e-10 5.18735255148338e-07 -1.2779557317707928e-07 -4.404042644771895e-07 3.6301793287232106e-07 2.482472354765884e-07 8.661468839402989e-06
4.282 1.0000033559852717 0.9998440038641977 1.0000821519627705 4.899874274929643e-06 -7.744006735592231e-08 -5.735638660082465e-08 4.8236726280506554e-06 -1.3465775517653166e-06 -4.478270615698623e-07 3.356004911279883e-06 2.254718417386552e-06 8.215324561859928e-05 0.9999926238551597 0.999831321769615 1.0005655476891502 1.9022585759229345e-05 -2.240242236757171e-05 -2.1667180895244975e-05 5.137414507652645e-06 -2.382427379878334e-05 -4.508639639433653e-07 7.842545687451013e-06 1.7270919839824764e-05 0.0005698881021203895 0.9999314366955556 0.9997862470051322 0.999359460795443 -7.065518809728235e-05 -1.1541790796661268e-05 -4.8322172354259183e-05 -6.16055219764484e-05 4.894497068121639e-05 -4.517390405692074e-07 6.879832750799367e-05 6.336120603945846e-05 0.0006786114054711859 1.0000000377082128 0.9998418238981146 1.0000008927407795 5.3729472823075814e-08 1.510986761116267e-10 1.5336258607116323e-10 5.371047696504541e-08 -9.902743337933294e-09 -4.476292862609283e-07 3.772016991954184e-08 4.560105606845699e-08 8.931530238380017e-07 1.0000142207978533 0.9998498971137664 1.0005055702331256 2.7632870701074048e-05 -5.508211471150221e-06 -4.466748193393098e-06 2.3102071193156747e-05 -1.4240859970853046e-05 -4.492394412478751e-07 1.423827989935737e-05 9.649969247267116e-06 0.0005062798080019603 1.0000003630067864 0.9998420392363608 1.00000866132832 5.19542250029487e-07 -6.563145804724234e-10 -4.422618343858282e-10 5.187254422095584e-07 -1.2779389435000325e-07 -4.476477561906817e-07 3.6300836498432345e-07 2.482088397113713e-07 8.661347373165996e-06
4.292 1.0000033551281167 0.9998440029145454 1.0000821396682296 4.898887605225616e-06 -7.768093718723836e-08 -5.760238205129737e-08 4.822698103703355e-06 -1.3466665318942963e-06 -4.5518467692520747e-07 3.355147698680062e-06 2.253738345649908e-06 8.214095400633804e-05 0.9999924928676073 0.9998312194446838 1.0005627195646363 1.881390679735123e-05 -2.239754961261959e-05 -2.169140339963979e-05 4.98778893115761e-06 -2.373404568231437e-05 -4.582724135737992e-07 7.96383464138716e-06 1.7335466592295555e-05 0.0005670293321808383 0.9999318317938776 0.9997865477276905 0.9993540056832734 -7.071126247385322e-05 -1.1132054811765269e-05 -4.7890593077641885e-05 -6.133845769662862e-05 4.900481909044333e-05 -4.5915766743452054e-07 6.839877579030639e-05 6.309544502111146e-05 0.0006842231164955452 1.0000000377080036 0.9998418240633304 1.0000008927368154 5.372933214382581e-08 1.5106522740221067e-10 1.5330506845362004e-10 5.37110968721976e-08 -9.900930563909698e-09 -4.54983283025349e-07 3.771610160263789e-08 4.561530335416548e-08 8.932402420882649e-07 1.0000141711694868 0.9998498564813643 1.0005048087119888 2.7571247757911342e-05 -5.519244942582841e-06 -4.4809932362643086e-06 2.3047023569925273e-05 -1.4235790308793551e-05 -4.566224978266129e-07 1.418867886322064e-05 9.618730551331501e-06 0.0005055168661093147 1.0000003629975887 0.9998420393508122 1.0000086611959371 5.195318297604984e-07 -6.589121763899329e-10 -4.4488992897316673e-10 5.187157958678536e-07 -1.2779221312402618e-07 -4.5500208996681414e-07 3.6299875319685214e-07 2.4817040266728346e-07 8.66122639799816e-06
4.302 1.0000033542711022 0.9998440019675613 1.0000821273749638 4.897900759789548e-06 -7.79217732965912e-08 -5.784825960690644e-08 4.821723869475618e-06 -1.346755434439232e-06 -4.6265472765495295e-07 3.3542906326929315e-06 2.2527582655752865e-06 8.21286635574559e-05 0.9999923626580731 0.9998311177072651 1.0005598982352646 1.8606043325866757e-05 -2.2392392609168854e-05 -2.171520283719654e-05 4.8388644114396e-06 -2.3643825552673054e-05 -4.657940535081105e-07 8.084694284277004e-06 1.7399974110703454e-05 0.0005641774655418969 0.999932229592552 0.9997868503816056 0.9993486244315731 -7.076156627222708e-05 -1.0724095437269454e-05 -4.745719668698258e-05 -6.106812059402601e-05 4.906060442991389e-05 -4.6668936338033047e-07 6.799652836219272e-05 6.282834605668861e-05 0.0006897565248621225 1.0000000377077891 0.9998418242312999 1.0000008927327149 5.3728870924482724e-08 1.510040666611938e-10 1.5330308133871776e-10 5.371186090211362e-08 -9.899116423668679e-09 -4.624496545685987e-07 3.7712625647708206e-08 4.56302112579229e-08 8.933133880320396e-07 1.0000141216275709 0.9998498159137759 1.000504047952488 2.7509712216534864e-05 -5.530242178497758e-06 -4.495196607341227e-06 2.2992057589876945e-05 -1.4230690826332e-05 -4.6411839426364774e-07 1.4139164406627206e-05 9.587611792346679e-06 0.0005047546878731264 1.0000003629883865 0.999842039468003 1.0000086610634202 5.195210890317428e-07 -6.615375018990466e-10 -4.4746206630276875e-10 5.187062937579592e-07 -1.2779053004573252e-07 -4.6246880439582044e-07 3.629891979239115e-07 2.4813201384232237e-07 8.661103885125532e-06
4.312 1.0000033534142296 0.9998440010232901 1.000082115083021 4.896913751467363e-06 -7.81625690822347e-08 -5.8094015687406695e-08 4.820749872216782e-06 -1.3468442630034668e-06 -4.7023877216631217e-07 3.3534337294079266e-06 2.2517781915995777e-06 8.211637432680347e-05 0.9999922332243448 0.9998310165558448 1.0005570837044084 1.839899404606362e-05 -2.23869528868899e-05 -2.173858099804673e-05 4.690639334358369e-06 -2.3553615049422684e-05 -4.734304521770711e-07 8.205108683629276e-06 1.7464433859693456e-05 0.0005613325056902986 0.9999326300389851 0.9997871549279512 0.9993433172324769 -7.080618415653811e-05 -1.0317932359030692e-05 -4.702204296231296e-05 -6.079454013134003e-05 4.9112341413353914e-05 -4.743356900283464e-07 6.759163786320617e-05 6.255995481440485e-05 0.0006952115958388858 1.0000000377075713 0.999841824402067 1.0000008927285275 5.3728101448972407e-08 1.5092184722542452e-10 1.5336025205677237e-10 5.3712715963175396e-08 -9.897302277151953e-09 -4.7002995848003373e-07 3.771047078514493e-08 4.56462362274796e-08 8.93355653553259e-07 1.0000140721720054 0.9998497754109951 1.0005032879544173 2.7448264011435115e-05 -5.541203234424324e-06 -4.509358371073504e-06 2.2937173118475587e-05 -1.4225561644479812e-05 -4.717286946749083e-07 1.408973643969638e-05 9.556613300788579e-06 0.0005039932732552436 1.00000036297918 0.9998420395879771 1.0000086609308174 5.195100400067128e-07 -6.641838918705769e-10 -4.499747823484091e-10 5.186968828852044e-07 -1.2778884660118789e-07 -4.700494572261097e-07 3.629797819420643e-07 2.4809376095861633e-07 8.660978314948016e-06
4.322 1.000003352557501 0.9998440000817773 1.0000821027924611 4.895926606791301e-06 -7.84033107206986e-08 -5.833967105251209e-08 4.819776041826465e-06 -1.3469330208120379e-06 -4.779383887257216e-07 3.352576997224927e-06 2.2507981307823225e-06 8.210408639321776e-05 0.999992104564212 0.9998309159889096 1.000554275975348 1.8192757664840316e-05 -2.2381231963919943e-05 -2.1761539695918727e-05 4.543112068182111e-06 -2.346341580165126e-05 -4.811831966799023e-07 8.325063108725127e-06 1.7528837505646308e-05 0.0005584944559037617 0.9999330330814171 0.9997874613284091 0.9993380842816617 -7.084519977077661e-05 -9.913584737698398e-06 -4.658519185898816e-05 -6.051774638887596e-05 4.9160045054557914e-05 -4.820982282535184e-07 6.718415621341139e-05 6.22903166219285e-05 0.0007005882853021641 1.0000000377073512 0.9998418245756762 1.0000008927243114 5.3727050505615524e-08 1.5083218712029746e-10 1.5345629353725335e-10 5.3713592239049615e-08 -9.895488228118e-09 -4.777257719590413e-07 3.7710002507156986e-08 4.566374457204768e-08 8.933586897615308e-07 1.0000140228026908 0.999849734973016 1.000502528717578 2.7386903093030962e-05 -5.5521281577686775e-06 -4.523478616161002e-06 2.2882370003988733e-05 -1.422040288339309e-05 -4.794549827018862e-07 1.4040394867155288e-05 9.525735396403271e-06 0.0005032326221429176 1.0000003629699723 0.9998420397107795 1.0000086607981875 5.19498709460754e-07 -6.668375777164336e-10 -4.5244888678448394e-10 5.186874933814384e-07 -1.2778716332855848e-07 -4.777456253044985e-07 3.629705471127089e-07 2.4805571069053796e-07 8.660848980538672e-06
4.332 1.000003351700918 0.9998439991430702 1.0000820905033467 4.89493937414381e-06 -7.864397965582793e-08 -5.8585266085996996e-08 4.8188023106960185e-06 -1.347021711223964e-06 -4.857551747879739e-07 3.3517204346442946e-06 2.2498180847522254e-06 8.209179978328883e-05 0.9999919766754639 0.9998308160049474 1.0005514750512663 1.798733290226963e-05 -2.2375231349975325e-05 -2.1784080762166455e-05 4.396280982665202e-06 -2.3373229430118826e-05 -4.890538949203114e-07 8.444543938017946e-06 1.7593176925149565e-05 0.0005556633191941192 0.9999334386689144 0.9997877695452627 0.9993329257778494 -7.08786956182512e-05 -9.51107122008909e-06 -4.6146703460306345e-05 -6.0237770038128964e-05 4.920373066872676e-05 -4.899785784297311e-07 6.677413462376782e-05 6.201947648025857e-05 0.0007058865401041352 1.0000000377071316 0.9998418247521728 1.0000008927201294 5.372576561378727e-08 1.507538623601217e-10 1.5355060444547992e-10 5.371442216242409e-08 -9.893674637947544e-09 -4.855386915762275e-07 3.771117005205468e-08 4.568294799151782e-08 8.933237044045814e-07 1.0000139735195281 0.9998496945998344 1.000501770241775 2.7325629432326576e-05 -5.563016991508279e-06 -4.537557451068984e-06 2.2827648098015572e-05 -1.4215214663391479e-05 -4.872988618946922e-07 1.3991139586947368e-05 9.494978397609674e-06 0.0005024727342736561 1.0000003629607646 0.9998420398364554 1.0000086606655934 5.194871450281436e-07 -6.694798452135965e-10 -4.549247710233651e-10 5.186780579026518e-07 -1.2778548147079317e-07 -4.855589052942882e-07 3.629614873357469e-07 2.4801789931837927e-07 8.660716020195646e-06
4.342 1.0000033508444839 0.9998439982072159 1.0000820782157365 4.893952124463758e-06 -7.888455763560077e-08 -5.883084610489703e-08 4.817828625580669e-06 -1.347110338195001e-06 -4.936907473713884e-07 3.3508640337935782e-06 2.248838054749934e-06 8.207951447859156e-05 0.9999918495558907 0.9998307166024479 1.0005486809352404 1.7782718490887476e-05 -2.2368952551210198e-05 -2.1806206031551277e-05 4.250144459846242e-06 -2.328305754573014e-05 -4.970441737655455e-07 8.563538574050614e-06 1.7657444209839387e-05 0.0005528390983735899 0.9999338467513558 0.9997880795413894 0.9993278419223002 -7.090675293468194e-05 -9.110409951753058e-06 -4.570663792032846e-05 -5.99546423186711e-05 4.924341387146017e-05 -4.979783606189195e-07 6.636162360460617e-05 6.17474790759435e-05 0.0007111062983369902 1.0000000377069147 0.9998418249316026 1.0000008927160398 5.3724316833795126e-08 1.5070481731055135e-10 1.5359788111726177e-10 5.371515289634113e-08 -9.891862896204642e-09 -4.934703334543661e-07 3.7713581835683366e-08 4.570389838660997e-08 8.932597400223575e-07 1.0000139243224182 0.9998496542914466 1.0005010125268061 2.7264443023302842e-05 -5.573869779454759e-06 -4.5515949894447364e-06 2.2773007266095834e-05 -1.4209997104418537e-05 -4.952619553772541e-07 1.3941970493456702e-05 9.46434263138922e-06 0.000501713609274926 1.00000036295156 0.9998420399650509 1.0000086605330933 5.194754169533384e-07 -6.720928412421743e-10 -4.574481557190987e-10 5.186685231406801e-07 -1.2778380119256698e-07 -4.934909136528845e-07 3.6295255877275315e-07 2.4798033595781583e-07 8.660580261748607e-06
4.352 1.0000033499882002 0.9998439972742625 1.0000820659296765 4.892964946654904e-06 -7.912503387253563e-08 -5.9076443625462626e-08 4.816854948521651e-06 -1.3471989040607897e-06 -5.017467443678795e-07 3.350007785637103e-06 2.2478580454923644e-06 8.206723050064915e-05 0.9999917232032818 0.999830617779901 1.000545893630236 1.7578913171793373e-05 -2.2362397076420508e-05 -2.1827917323617687e-05 4.104700896706777e-06 -2.3192901750352253e-05 -5.051556808239943e-07 8.682035364432165e-06 1.7721631661078862e-05 0.0005500217961931053 0.9999342572794234 0.9997883912802505 0.9993228329182856 -7.092945155555113e-05 -8.711618593244531e-06 -4.52650554055479e-05 -5.966839502918477e-05 4.927911057983773e-05 -5.060992151504321e-07 6.594667297359769e-05 6.147436878702776e-05 0.0007162474896050753 1.000000037706703 0.9998418251140127 1.0000008927120885 5.372279308002231e-08 1.5069625117181262e-10 1.535655624721511e-10 5.371574641218158e-08 -9.890053053544394e-09 -5.015223342736527e-07 3.7716644386665066e-08 4.572653328248697e-08 8.9318059626311e-07 1.0000138752112624 0.9998496140478507 1.000500255572456 2.7203343878967474e-05 -5.584686571845366e-06 -4.565591331138073e-06 2.2718447389355734e-05 -1.420475032610977e-05 -5.033459062630027e-07 1.3892887482203764e-05 9.43382843630832e-06 0.0005009552467873643 1.0000003629423606 0.9998420400966139 1.0000086604007334 5.194636135606601e-07 -6.74665330424593e-10 -4.6005104495321697e-10 5.186588510686624e-07 -1.2778212351176558e-07 -5.015432869238977e-07 3.629436977779149e-07 2.479430136108902e-07 8.660443011432353e-06
4.362 1.0000033491320697 0.9998439963442589 1.0000820536451966 4.891977940205531e-06 -7.936540947589253e-08 -5.932206238362368e-08 4.815881248766716e-06 -1.3472874129254467e-06 -5.099248232077009e-07 3.3491516847749815e-06 2.2468780645469513e-06 8.205494799715652e-05 0.9999915976154281 0.9998305195357986 1.0005431131391036 1.7375915685708013e-05 -2.235556644313477e-05 -2.1849216427311335e-05 3.9599486951249375e-06 -2.310276363642411e-05 -5.133900842201213e-07 8.800023527437723e-06 1.7785731775458202e-05 0.0005472114154429893 0.9999346702045854 0.999788704725882 0.9993178989705525 -7.094686977511872e-05 -8.314714335324503e-06 -4.482201604275992e-05 -5.93790605233328e-05 4.9310837010638385e-05 -5.14342802965768e-07 6.552933186514767e-05 6.12001896825421e-05 0.00072131003544398 1.0000000377064988 0.9998418252994504 1.0000008927083062 5.3721293317819645e-08 1.5072674014898333e-10 1.534499801518356e-10 5.3716172273900284e-08 -9.888245610793845e-09 -5.096963507480037e-07 3.771969520054148e-08 4.5750737050947215e-08 8.931018932374702e-07 1.0000138261859608 0.9998495738690443 1.0004994993784917 2.7142332022079462e-05 -5.59546743151454e-06 -4.579546547173468e-06 2.2663968355687113e-05 -1.4199474447963973e-05 -5.11552378724841e-07 1.3843890453539522e-05 9.403436155800105e-06 0.0005001976465730098 1.000000362933169 0.9998420402311904 1.0000086602685434 5.194518340282194e-07 -6.771984509611572e-10 -4.6273692351081377e-10 5.186490114748867e-07 -1.277804497498045e-07 -5.097176819133229e-07 3.629348373316907e-07 2.4790591890718787e-07 8.660305858167102e-06
4.372 1.000003348276093 0.9998439954172534 1.0000820413623126 4.890991204671767e-06 -7.960569867974992e-08 -5.9567675051514406e-08 4.814907495428687e-06 -1.3473758668071687e-06 -5.182266620226758e-07 3.3482957296283594e-06 2.2458981185199335e-06 8.204266724822432e-05 0.9999914727901194 0.9998304218686325 1.0005403394645838 1.7173724762453296e-05 -2.2348462178346454e-05 -2.1870105098001122e-05 3.815886256744047e-06 -2.3012644788839847e-05 -5.217490727706692e-07 8.917493084569887e-06 1.7849737227400066e-05 0.0005444079589416244 0.9999350854790808 0.9997890198428828 0.999313040284766 -7.095908419785958e-05 -7.919713910486098e-06 -4.4377579879654445e-05 -5.908667170310903e-05 4.9338609679961824e-05 -5.227108057895807e-07 6.510964874422124e-05 6.092498551930146e-05 0.0007262938499383763 1.0000000377063027 0.9998418254879626 1.0000008927047088 5.371991709108604e-08 1.5078218788751002e-10 1.5327837465449068e-10 5.371639993753469e-08 -9.886441212907728e-09 -5.179940602115302e-07 3.772210000857789e-08 4.577638671170682e-08 8.930388051679815e-07 1.0000137772464135 0.9998495337550256 1.0004987439446635 2.708140747566512e-05 -5.606212434028428e-06 -4.5934606780984405e-06 2.2609570053340618e-05 -1.41941695887664e-05 -5.198830571744953e-07 1.3794979311387696e-05 9.373166126944288e-06 0.0004994408085261339 1.000000362923986 0.9998420403688283 1.0000086601365403 5.194401778937176e-07 -6.797064172767273e-10 -4.6547850124324695e-10 5.186389736450262e-07 -1.2777878028255592e-07 -5.180157760998452e-07 3.6292591647621615e-07 2.478690367961509e-07 8.660170469425582e-06
4.382 1.0000033474202714 0.9998439944932942 1.0000820290810306 4.890004833301945e-06 -7.984592389065537e-08 -5.981323371658481e-08 4.813933657990867e-06 -1.3474642699843509e-06 -5.266539604566496e-07 3.3474399192966847e-06 2.244918208545233e-06 8.203038856342406e-05 0.9999913487251453 0.9998303247768957 1.0005375726093106 1.6972339114796234e-05 -2.2341085813079012e-05 -2.1890585068721385e-05 3.6725119826556014e-06 -2.29225467831152e-05 -5.302343558368396e-07 9.034434800857418e-06 1.791364085903518e-05 0.0005416114294135275 0.9999355030559015 0.9997893365964027 0.9993082570669377 -7.096616958174261e-05 -7.526633599100136e-06 -4.393180686157752e-05 -5.8791262004759644e-05 4.936244540183791e-05 -5.312049257497739e-07 6.468767142410754e-05 6.0648799744796835e-05 0.000731198840483116 1.0000000377061158 0.9998418256795966 1.0000008927013015 5.3718756846541815e-08 1.508401290121215e-10 1.5309827917495e-10 5.37163988193106e-08 -9.884640139319905e-09 -5.264171608592931e-07 3.772333272388309e-08 4.580336934397838e-08 8.930040075297188e-07 1.00001372839252 0.9998494937057941 1.0004979892707109 2.702057025467496e-05 -5.616921663267936e-06 -4.607333743930834e-06 2.2555252371127492e-05 -1.4188835867945311e-05 -5.28339646905203e-07 1.3746153959248211e-05 9.34301867266749e-06 0.0004986847325724407 1.0000003629148122 0.9998420405095755 1.0000086600047289 5.194287382637916e-07 -6.822118466170313e-10 -4.682282236674181e-10 5.186287072974117e-07 -1.2777711567176967e-07 -5.264392682858652e-07 3.6291688519267474e-07 2.478323493723523e-07 8.6600383077804e-06
4.392 1.0000033465646037 0.9998439935724307 1.0000820168013478 4.889018904614992e-06 -8.008610698051517e-08 -6.005869095625895e-08 4.812959715480739e-06 -1.3475526249705326e-06 -5.352084385485977e-07 3.346584251143178e-06 2.243938329394292e-06 8.20181121242421e-05 0.9999912254182962 0.9998302282590821 1.000534812575818 1.677175742957678e-05 -2.233343887417927e-05 -2.1910658070180788e-05 3.5298242837168416e-06 -2.283247118619652e-05 -5.388476645033146e-07 9.150840132409788e-06 1.797743568094938e-05 0.0005388218293474114 0.9999359228887751 0.9997896549521269 0.9993035495228217 -7.09681986787902e-05 -7.13548923289045e-06 -4.348475681760444e-05 -5.8492865374137375e-05 4.93823612867479e-05 -5.398268863715932e-07 6.426344708592154e-05 6.0371675509107406e-05 0.0007360249085580339 1.0000000377059377 0.9998418258744002 1.0000008926980826 5.3717890758103444e-08 1.5087847429610575e-10 1.529575269349657e-10 5.371614803084469e-08 -9.882843229925829e-09 -5.349673716839758e-07 3.772306655665094e-08 4.5831583822256717e-08 8.930052995136353e-07 1.0000136796241783 0.999849453721348 1.0004972353563621 2.6959820358857692e-05 -5.627595202838285e-06 -4.621165763891991e-06 2.250101520787848e-05 -1.4183473404790036e-05 -5.369238747602741e-07 1.3697414296360144e-05 9.312994103457914e-06 0.000497929418529896 1.000000362905647 0.9998420406534784 1.000008659873108 5.194175934974222e-07 -6.847369577620524e-10 -4.709383795535383e-10 5.186181913664233e-07 -1.277754566426969e-07 -5.34989877211027e-07 3.6290771046137e-07 2.477958355012077e-07 8.659910267150096e-06
4.402 1.0000033457090896 0.999843992654712 1.000082004523254 4.888033474682476e-06 -8.032626250223116e-08 -6.030401771843804e-08 4.811985668533965e-06 -1.3476409351324247e-06 -5.438918383587781e-07 3.3457287207718973e-06 2.2429584734805086e-06 8.200583787562394e-05 0.9999911028673614 0.9998301323136869 1.0005320593665379 1.6571978362227524e-05 -2.2325522876514886e-05 -2.1930325849400273e-05 3.387821593805858e-06 -2.274241955769605e-05 -5.475907510912911e-07 9.266701179108388e-06 1.8041114880266574e-05 0.0005360391609403077 0.9999363449321411 0.9997899748762633 0.9992989178572912 -7.096524207823714e-05 -6.746296199808258e-06 -4.303648944736648e-05 -5.8191516239980396e-05 4.9398374740898106e-05 -5.48578432453922e-07 6.383702229778733e-05 6.00936556844653e-05 0.0007407719504137142 1.0000000377057676 0.9998418260724203 1.0000008926950419 5.371737540852445e-08 1.5088359327040865e-10 1.5288549890231043e-10 5.371564819395345e-08 -9.881050783433816e-09 -5.436464338443135e-07 3.772127158298768e-08 4.586094450760597e-08 8.930431829067328e-07 1.0000136309412875 0.9998494138016878 1.0004964822013382 2.6899157765482794e-05 -5.6382331281250165e-06 -4.634956776667491e-06 2.2446858484917565e-05 -1.4178082318660384e-05 -5.456374890842175e-07 1.3648760217360832e-05 9.283092727586744e-06 0.0004971748660327629 1.0000003628964902 0.9998420408005854 1.0000086597416666 5.194067999276722e-07 -6.87295212338451e-10 -4.735798461572562e-10 5.186074265594848e-07 -1.277738039049346e-07 -5.436693436917024e-07 3.6289838558231055e-07 2.4775947436922186e-07 8.65978634786713e-06
4.412 1.0000033448537275 0.9998439917401872 1.0000819922467272 4.887048571929481e-06 -8.056639095238298e-08 -6.054921411743723e-08 4.811011547058482e-06 -1.3477292037577076e-06 -5.52705922745636e-07 3.344873325432989e-06 2.241978636687204e-06 8.199356554255925e-05 0.9999909810701312 0.9998300369392058 1.000529312983802 1.6373000529744916e-05 -2.231733931816883e-05 -2.194959017975648e-05 3.2465023771447395e-06 -2.2652393448790003e-05 -5.56465389717895e-07 9.382010639474429e-06 1.8104671827362928e-05 0.0005332634261730519 0.9999367691411298 0.9997902963355245 0.9992943622736823 -7.095736805599237e-05 -6.359069453791741e-06 -4.2587064299917405e-05 -5.788724949145107e-05 4.941050346349643e-05 -5.574613309694328e-07 6.340844303215011e-05 5.981478288578186e-05 0.0007454398576666913 1.0000000377056038 0.9998418262737054 1.0000008926921578 5.3717238669432856e-08 1.508541791783549e-10 1.5288196020142307e-10 5.371492918870035e-08 -9.879262722624906e-09 -5.524561092967298e-07 3.771827251761546e-08 4.589139443856711e-08 8.931095986898165e-07 1.000013582343743 0.9998493739468132 1.000495729805346 2.6838582421852814e-05 -5.648835501254009e-06 -4.6487068490411605e-06 2.239278215339362e-05 -1.4172662728536587e-05 -5.544822592135516e-07 1.3600191615629817e-05 9.253314862497763e-06 0.0004964210745788592 1.0000003628873402 0.9998420409509448 1.0000086596103837 5.193963851436032e-07 -6.898880738071472e-10 -4.761528993845078e-10 5.185964426154927e-07 -1.2777215788147508e-07 -5.524794302379544e-07 3.628889385946126e-07 2.477232527371676e-07 8.65966555220603e-06
4.422 1.0000033439985156 0.9998439908289063 1.0000819799717329 4.886064191918969e-06 -8.080648319861123e-08 -6.079430458459526e-08 4.8100374103039346e-06 -1.3478174341817247e-06 -5.616524773166285e-07 3.344018067734782e-06 2.2409988219724286e-06 8.19812947671789e-05 0.9999908600243965 0.9998299421341368 1.0005265734298363 1.617482250666932e-05 -2.230888968281254e-05 -2.196845285611581e-05 3.1058651276103834e-06 -2.256239440229769e-05 -5.654733766666114e-07 9.496761766949955e-06 1.8168100073115775e-05 0.0005304946269677104 0.9999371954715378 0.9997906192971132 0.9992898829731235 -7.094464243455719e-05 -5.973823528949184e-06 -4.213654074016662e-05 -5.758010046641172e-05 4.941876544575085e-05 -5.66477370559564e-07 6.297775468230549e-05 5.953509948601351e-05 0.0007500285179084532 1.0000000377054445 0.9998418264783034 1.000000892689395 5.3717475810927764e-08 1.5079965117695053e-10 1.5292239721345146e-10 5.3714050076744556e-08 -9.87747957495803e-09 -5.613981824146974e-07 3.771470945388144e-08 4.59229159815782e-08 8.931891038797754e-07 1.0000135338314438 0.999849334156725 1.0004949781680788 2.677809424124522e-05 -5.6594023747322455e-06 -4.6624160721445185e-06 2.2338786194245524e-05 -1.4167214753475348e-05 -5.634599771674387e-07 1.355170838807024e-05 9.223660838524149e-06 0.0004956680436684894 1.0000003628781944 0.9998420411046042 1.0000086594792237 5.193863442475126e-07 -6.925059479733701e-10 -4.786819256383229e-10 5.185852986281503e-07 -1.2777051983824653e-07 -5.6142192118623e-07 3.628794318868038e-07 2.4768716980739426e-07 8.659546116951364e-06
4.432 1.0000033431434514 0.9998439899209192 1.0000819676982204 4.8850802951534555e-06 -8.104652568939368e-08 -6.103932373073129e-08 4.8090633356403975e-06 -1.3479056287297607e-06 -5.707333090856205e-07 3.3431629568090345e-06 2.240019038019765e-06 8.196902527226829e-05 0.9999907397279484 0.9998298478969779 1.0005238407067663 1.597744282497469e-05 -2.23001754459692e-05 -2.1986915680559747e-05 2.9659083584100947e-06 -2.2472423953812897e-05 -5.746165302123155e-07 9.610948327245085e-06 1.8231393336219622e-05 0.0005277327653117915 0.9999376238798022 0.9997909437287011 0.999285480153847 -7.09271284561733e-05 -5.5905725611842985e-06 -4.168497790699201e-05 -5.7270104948719066e-05 4.942317896864277e-05 -5.75628361752758e-07 6.254500208119067e-05 5.9254647623469946e-05 0.0007545378154568377 1.000000037705288 0.9998418266862631 1.0000008926867052 5.371804789563882e-08 1.507336137710344e-10 1.5297244172923956e-10 5.371308810863196e-08 -9.875702080189396e-09 -5.704744592050388e-07 3.7711382526674104e-08 4.5955520473073914e-08 8.932627482376737e-07 1.0000134854042855 0.9998492944314242 1.000494227289214 2.671769310235501e-05 -5.669933796103211e-06 -4.6760845464780566e-06 2.2284870608120012e-05 -1.416173851316078e-05 -5.725724570528693e-07 1.350331043744664e-05 9.194130993255077e-06 0.000494915772931257 1.0000003628690517 0.9998420412616126 1.0000086593481385 5.193766392648917e-07 -6.951353267249457e-10 -4.812015646595785e-10 5.185740720616428e-07 -1.2776888948082686e-07 -5.704986228212567e-07 3.628699488003619e-07 2.4765123476899125e-07 8.659426022910344e-06
4.442 1.0000033422885328 0.9998439890162767 1.0000819554261315 4.884096813647732e-06 -8.12865063982557e-08 -6.128429900912815e-08 4.808089406003229e-06 -1.3479937912246785e-06 -5.799502480496363e-07 3.342308004526106e-06 2.2390392930930963e-06 8.195675694659002e-05 0.9999906201785798 0.9998297542262315 1.0005211148166169 1.578085997910227e-05 -2.2291198080338702e-05 -2.200498044612963e-05 2.826630587624975e-06 -2.2382483630695726e-05 -5.838966915239782e-07 9.724564560169295e-06 1.8294545487667743e-05 0.0005249778432608659 0.999938054322974 0.99979126959841 0.9992811540104916 -7.090488666834822e-05 -5.209330309001908e-06 -4.123243467197997e-05 -5.6957299169181795e-05 4.942376260096064e-05 -5.849161377357321e-07 6.211022952380515e-05 5.897346920637497e-05 0.0007589676323016645 1.0000000377051312 0.9998418268976335 1.0000008926840298 5.3718887527139156e-08 1.5066801270000888e-10 1.5300434754842413e-10 5.3712126177132276e-08 -9.87393006460421e-09 -5.796867686045977e-07 3.770902490230708e-08 4.598921107636257e-08 8.933134269241822e-07 1.000013437062165 0.9998492547709141 1.0004934771684193 2.6657378853669352e-05 -5.680429814616e-06 -4.689712366130206e-06 2.2231035400659195e-05 -1.4156234127567082e-05 -5.818215349083355e-07 1.3454997670059288e-05 9.164725659253905e-06 0.0004941642621486153 1.000000362859909 0.9998420414220199 1.0000086592170692 5.193672022122851e-07 -6.977639150576309e-10 -4.837396533636655e-10 5.185628454867485e-07 -1.277672681415065e-07 -5.797113640301291e-07 3.6286056869980216e-07 2.4761545538377937e-07 8.659303572256444e-06
4.452 1.0000033414337572 0.9998439881150306 1.0000819431554053 4.883113659650868e-06 -8.15264184561076e-08 -6.152924116103295e-08 4.807115696327666e-06 -1.348081925245562e-06 -5.893051461762816e-07 3.341453219272028e-06 2.238059589008124e-06 8.194448980294319e-05 0.9999905013740834 0.9998296611203985 1.0005183957613288 1.5585072436900473e-05 -2.2281959059502285e-05 -2.2022648926586505e-05 2.6880303255059558e-06 -2.2292574953141333e-05 -5.933157240353567e-07 9.83760514653177e-06 1.8357550540230236e-05 0.0005222298628209693 0.9999384867586898 0.9997915968747947 0.9992769047333999 -7.087797483026189e-05 -4.830110171237924e-06 -4.077896960544181e-05 -5.664171980614301e-05 4.942053519597019e-05 -5.943425546070407e-07 6.167348079356663e-05 5.869160592025594e-05 0.0007633178491774461 1.0000000377049727 0.9998418271124647 1.0000008926813078 5.371990726704838e-08 1.506097773830977e-10 1.5300711043346148e-10 5.3711238714216844e-08 -9.872163811280814e-09 -5.890369617621718e-07 3.770809499663144e-08 4.602393685975195e-08 8.933305757782057e-07 1.0000133888049796 0.9998492151751968 1.0004927278053588 2.6597151322713897e-05 -5.690890484394794e-06 -4.703299608189831e-06 2.217728056978718e-05 -1.4150701715837508e-05 -5.912090700432896e-07 1.3406769990840434e-05 9.1354451550752e-06 0.0004934135111551443 1.0000003628507643 0.9998420415858761 1.0000086590859552 5.193579450510595e-07 -7.003850786962578e-10 -4.863067115810525e-10 5.185516935810858e-07 -1.2776565592774582e-07 -5.890619961315861e-07 3.628513421093719e-07 2.4757982497273814e-07 8.659177791381402e-06
4.462 1.0000033405791235 0.9998439872172332 1.0000819308859878 4.882130736381087e-06 -8.176625880270136e-08 -6.17741434775563e-08 4.806142263871318e-06 -1.3481700331297698e-06 -5.987998796182051e-07 3.3405986008348643e-06 2.237079919317551e-06 8.193222386306447e-05 0.9999903833122556 0.9998295685779844 1.000515683542759 1.5390078650403847e-05 -2.2272459856737724e-05 -2.2039922877321e-05 2.5501060630170855e-06 -2.2202699433356446e-05 -6.02875514591384e-07 9.95006518026505e-06 1.8420402648377388e-05 0.0005194888258057475 0.9999389211451428 0.9997919255268183 0.9992727325079128 -7.084644784243683e-05 -4.452925203306991e-06 -4.0324640955257174e-05 -5.632340398285702e-05 4.941351589056186e-05 -6.03909491429005e-07 6.123479918956124e-05 5.84090992437974e-05 0.0007675883466145588 1.0000000377048102 0.9998418273308081 1.0000008926784862 5.3721010754851455e-08 1.5056186775842362e-10 1.5298712004885639e-10 5.371048254127528e-08 -9.87040381144491e-09 -5.985269129925425e-07 3.7708671405545096e-08 4.6059568917241766e-08 8.93312394275777e-07 1.0000133406326257 0.9998491756442777 1.000491979199705 2.6537010327899892e-05 -5.70131586352444e-06 -4.716846332876801e-06 2.212360609621208e-05 -1.4145141398312385e-05 -6.007369450188779e-07 1.3358627298700768e-05 9.106289785878083e-06 0.0004926635196985835 1.0000003628416159 0.9998420417532318 1.000008658954742 5.193487715081993e-07 -7.029960272592235e-10 -4.888959164494121e-10 5.18540673324196e-07 -1.2776405347437827e-07 -5.98552393835946e-07 3.628422762969254e-07 2.475443167795991e-07 8.659048533318414e-06
4.472 1.000003339724629 0.9998439863229381 1.0000819186178371 4.881147948855379e-06 -8.20060265329091e-08 -6.20189918076756e-08 4.805169142850888e-06 -1.348258118470284e-06 -6.084363463430216e-07 3.339744139909477e-06 2.236100272965939e-06 8.191995907326162e-05 0.999990265990892 0.9998294765974959 1.000512978162696 1.5195877069777626e-05 -2.2262701941800703e-05 -2.205680404401602e-05 2.4128562674621125e-06 -2.2112858576905594e-05 -6.125779735623255e-07 1.0061940142988915e-05 1.8483096115910982e-05 0.0005167547337850689 0.9999393574410542 0.9997922555238352 0.9992686375136608 -7.081035770260284e-05 -4.077788129082923e-06 -3.9869506631661435e-05 -5.600238925927307e-05 4.9402724101992124e-05 -6.136188503019133e-07 6.079422755233799e-05 5.812599047348957e-05 0.0007717790058476064 1.0000000377046419 0.9998418275527147 1.0000008926755228 5.3722103132277985e-08 1.505255915578947e-10 1.5295889992005702e-10 5.370989194538649e-08 -9.868650419962154e-09 -6.081585200442978e-07 3.771048036871615e-08 4.6095918447828435e-08 8.932651004059603e-07 1.0000132925450012 0.9998491361781621 1.0004912313511403 2.64769556895418e-05 -5.711706011363496e-06 -4.730352592866748e-06 2.2070011937178134e-05 -1.4139553294903818e-05 -6.104070657165241e-07 1.331056948630571e-05 9.077259853131518e-06 0.0004919142873726539 1.0000003628324619 0.9998420419241394 1.000008658823389 5.193395876286054e-07 -7.055951240584963e-10 -4.914932081526786e-10 5.185298185979804e-07 -1.277624613281073e-07 -6.081844542513971e-07 3.628333372737992e-07 2.4750888991882155e-07 8.658916331596478e-06
4.482 1.0000033388702734 0.9998439854322 1.0000819063509303 4.8801652131172635e-06 -8.224571931071079e-08 -6.226377539378527e-08 4.80419634347741e-06 -1.3483461846887395e-06 -6.182164688997969e-07 3.338889822689288e-06 2.235120641650601e-06 8.190769532633008e-05 0.9999901494077906 0.9998293851774426 1.0005102796228587 1.5002466152695796e-05 -2.2252686779824088e-05 -2.2073294174850783e-05 2.2762793793452595e-06 -2.202305388118773e-05 -6.224250349137681e-07 1.017322587937121e-05 1.8545625403608146e-05 0.0005140275881709741 0.9999397956056417 0.9997925868355674 0.9992646199238658 -7.076975349444486e-05 -3.7047113568180216e-06 -3.941362419653255e-05 -5.567871362102477e-05 4.938817952480167e-05 -6.234725571461826e-07 6.035180828661923e-05 5.784232075104546e-05 0.0007758897095735694 1.0000000377044662 0.9998418277782379 1.0000008926723953 5.3723101379451986e-08 1.505029371410977e-10 1.5293297089032e-10 5.3709477053336266e-08 -9.866903486684434e-09 -6.179337034621565e-07 3.771301829609074e-08 4.613278812526863e-08 8.93200172109465e-07 1.0000132445420045 0.9998490967768575 1.0004904842593656 2.641698723854167e-05 -5.722060986054748e-06 -4.743818443751211e-06 2.201649802564558e-05 -1.4133937526232498e-05 -6.202213607793448e-07 1.3262596443862052e-05 9.048355666709746e-06 0.0004911658136802777 1.0000003628233012 0.9998420420986516 1.0000086586918733 5.193303093500568e-07 -7.081806356831316e-10 -4.940877544463747e-10 5.185191396438122e-07 -1.2776087982086827e-07 -6.17960098936048e-07 3.628244653542242e-07 2.474735039317329e-07 8.658782160785691e-06
4.492 1.0000033380160553 0.9998439845450745 1.0000818940852618 4.879182460868455e-06 -8.248533471965633e-08 -6.250849407060925e-08 4.803223855255056e-06 -1.348434234513598e-06 -6.281421928888386e-07 3.338035637347296e-06 2.234141025014986e-06 8.189543257278231e-05 0.9999900335607534 0.9998292943163363 1.0005075879249006 1.4809844370028117e-05 -2.2242415831697565e-05 -2.208939502513409e-05 2.140373816514423e-06 -2.1933286836975357e-05 -6.324186557975288e-07 1.0283918571378637e-05 1.8607985128899693e-05 0.0005113073903782522 0.9999402355985917 0.9997929194320841 0.9992606799046481 -7.072468140453459e-05 -3.333706994604384e-06 -3.895705084793698e-05 -5.5352415462914974e-05 4.936990212917309e-05 -6.334725615975672e-07 5.990758338188607e-05 5.755813108630644e-05 0.0007799203426710062 1.000000037704283 0.9998418280074319 1.0000008926690982 5.372393764462361e-08 1.504963474988995e-10 1.529104377529214e-10 5.3709226996907666e-08 -9.86516327116601e-09 -6.278544078437535e-07 3.771569748511009e-08 4.6170025299702115e-08 8.931311818407212e-07 1.0000131966235337 0.9998490574403721 1.0004897379241007 2.635710482197296e-05 -5.732380845674174e-06 -4.757243952475808e-06 2.1963064273697902e-05 -1.412829421293325e-05 -6.301817830408664e-07 1.3214708065221463e-05 9.019577550790458e-06 0.0004904180981829998 1.0000003628141332 0.999842042276823 1.0000086585601893 5.193208687917511e-07 -7.107500261329048e-10 -4.966789917358824e-10 5.185086257943696e-07 -1.277593093582219e-07 -6.278812717083007e-07 3.6281559482761897e-07 2.474381326061505e-07 8.658647241076763e-06
4.502 1.0000033371619754 0.9998439836616189 1.0000818818208428 4.878199642476414e-06 -8.27248719734901e-08 -6.27531574767964e-08 4.802251655851432e-06 -1.3485222714239327e-06 -6.382154880955326e-07 3.3371815785263677e-06 2.233161430734069e-06 8.188317092775519e-05 0.9999899184475818 0.9998292040126915 1.0005049030704063 1.461801021039407e-05 -2.223189055531768e-05 -2.2105108358693037e-05 2.0051379812528115e-06 -2.184355892693384e-05 -6.425608180221782e-07 1.039401471350603e-05 1.867017005500724e-05 0.0005085941419398223 0.9999406773800285 0.9997932532837793 0.9992568176143497 -7.067518477048192e-05 -2.964786869961776e-06 -3.849984339871859e-05 -5.502353356784089e-05 4.934791215811227e-05 -6.436208369032254e-07 5.946159443410135e-05 5.7273462370698774e-05 0.0007838707930106438 1.0000000377040934 0.9998418282403515 1.000000892665642 5.3724562764617474e-08 1.5050668493991502e-10 1.5288102077769338e-10 5.370911934985999e-08 -9.863430048076568e-09 -6.379226024683807e-07 3.7717957856756274e-08 4.620754435858279e-08 8.930713644008043e-07 1.0000131487894892 0.9998490181687166 1.0004889923450802 2.6297308306409637e-05 -5.742665649741691e-06 -4.770629195542979e-06 2.1909710580364694e-05 -1.4122623476319336e-05 -6.402903097403847e-07 1.3166904251197663e-05 8.990925838839203e-06 0.0004896711406251527 1.000000362804958 0.999842042458709 1.0000086584283485 5.193112171313922e-07 -7.133021983480039e-10 -4.992769089318771e-10 5.184982545643102e-07 -1.2775775033550045e-07 -6.379499423492075e-07 3.6280666828184877e-07 2.47402767885859e-07 8.658512908620836e-06
4.512 1.0000033363080343 0.9998439827818904 1.0000818695576943 4.8772167267269436e-06 -8.296433425097731e-08 -6.299777956480108e-08 4.801279722306628e-06 -1.3486102988046842e-06 -6.484383480196751e-07 3.3363276472692347e-06 2.232181869102183e-06 8.187091067227986e-05 0.9999898040660814 0.9998291142650254 1.0005022250608873 1.4426962181206182e-05 -2.2221112408807932e-05 -2.212043593917946e-05 1.870570272255823e-06 -2.1753871626713954e-05 -6.528535277917644e-07 1.0503511090993787e-05 1.8732175076215193e-05 0.0005058878444836022 0.9999411209104837 0.9997935883613547 0.9992530332028796 -7.06213041534739e-05 -2.5979625468357444e-06 -3.8042058249944025e-05 -5.4692107080856224e-05 4.932223012381097e-05 -6.5391938126669e-07 5.901388267021293e-05 5.698835538403133e-05 0.0007877409524179161 1.0000000377038971 0.9998418284770537 1.0000008926620485 5.3724945631878914e-08 1.5053069185018579e-10 1.5283155634579595e-10 5.370913117440741e-08 -9.861704121628456e-09 -6.481402794422245e-07 3.7719336535053656e-08 4.6245311405848324e-08 8.930319714787852e-07 1.000013101039771 0.9998489789619024 1.000488247522048 2.623759757785482e-05 -5.7529154617972804e-06 -4.783974253346573e-06 2.1856436843741433e-05 -1.411692543724181e-05 -6.505489423480791e-07 1.3119184908410568e-05 8.962400861865691e-06 0.000488924940934474 1.0000003627957768 0.9998420426443658 1.0000086582963714 5.193013234599341e-07 -7.1584071346426e-10 -5.018953004096137e-10 5.184880030335454e-07 -1.2775620344305288e-07 -6.481681031028663e-07 3.627976432230141e-07 2.473674130001753e-07 8.658380464825115e-06
4.522 1.0000033354542337 0.99984398190595 1.0000818572958432 4.876233699032997e-06 -8.320372844628062e-08 -6.324236874140443e-08 4.800308042641089e-06 -1.3486983199828911e-06 -6.588127923674191e-07 3.3354738474283456e-06 2.231202346754647e-06 8.185865212370161e-05 0.9999896904140584 0.9998290250718583 1.0004995538977755 1.4236698806452303e-05 -2.2210082850628385e-05 -2.2135379522630222e-05 1.7366690958543192e-06 -2.1664226405056796e-05 -6.632988161209261e-07 1.0612404762573914e-05 1.8793995206618352e-05 0.0005031884995808421 0.9999415661508699 0.9997939246357924 0.9992493268110897 -7.056307743720451e-05 -2.2332453404531383e-06 -3.758375136452504e-05 -5.4358175481355e-05 4.929287680682932e-05 -6.643702176876535e-07 5.856448897537431e-05 5.670285080126602e-05 0.0007915307177142422 1.0000000377036962 0.9998418287175964 1.0000008926583441 5.372507178268342e-08 1.50561441230871e-10 1.5275346070600222e-10 5.370925040607305e-08 -9.859984846949857e-09 -6.585094568413908e-07 3.7719522542030176e-08 4.6283313818196824e-08 8.930207706772382e-07 1.0000130533742806 0.9998489398199425 1.0004875034547558 2.617797253866392e-05 -5.7631303491871145e-06 -4.797279200267706e-06 2.1803242971844285e-05 -1.411120021720448e-05 -6.609597071520675e-07 1.3071549944822876e-05 8.934002937854532e-06 0.00048817949909079077 1.0000003627865905 0.9998420428338525 1.0000086581642855 5.192911730231893e-07 -7.183723745142028e-10 -5.045427319085488e-10 5.184778593850688e-07 -1.2775466896281722e-07 -6.585377718984773e-07 3.627884939993512e-07 2.473320719943262e-07 8.6582509205034e-06
4.532 1.0000033346005748 0.9998439810338569 1.0000818450353164 4.875250556415257e-06 -8.34430642449528e-08 -6.348692116405845e-08 4.799336620099168e-06 -1.348786337824568e-06 -6.69340864021765e-07 3.3346201818359487e-06 2.230222863678137e-06 8.184639545706079e-05 0.9999895774893216 0.9998289364317118 1.0004968895824184 1.4047218622297303e-05 -2.2198803337118764e-05 -2.2149940849659494e-05 1.6034328710355552e-06 -2.157462472275171e-05 -6.738987387040543e-07 1.0720693046610927e-05 1.885562557889162e-05 0.0005004961085763287 0.9999420130624491 0.9997942620783417 0.9992456985701773 -7.050053994346511e-05 -1.8706463303364689e-06 -3.7124978244757144e-05 -5.4021778562614345e-05 4.925987325012375e-05 -6.749753931053238e-07 5.811345392047012e-05 5.641698920643607e-05 0.0007952399916869628 1.000000037703491 0.9998418289620373 1.0000008926545567 5.372493778047509e-08 1.505892304850736e-10 1.5265007415929587e-10 5.370948079024709e-08 -9.85827275813099e-09 -6.690321760654669e-07 3.7718418083422616e-08 4.6321546561829566e-08 8.930403342930314e-07 1.000013005792919 0.9998489007428518 1.0004867601429532 2.611843310451731e-05 -5.77331038175558e-06 -4.810544098885985e-06 2.175012888741757e-05 -1.4105447937592058e-05 -6.71524655165589e-07 1.3023999265022476e-05 8.905732370759065e-06 0.00048743481495956275 1.000000362777401 0.999842043027226 1.0000086580321172 5.192807628268418e-07 -7.20906680738157e-10 -5.07215408341387e-10 5.184678271182651e-07 -1.2775314741618686e-07 -6.690609911659224e-07 3.627792140050587e-07 2.4729674462494413e-07 8.65812467503682e-06
4.542 1.0000033337470589 0.9998439801656728 1.0000818327761394 4.874267303356801e-06 -8.368235072225509e-08 -6.373141985448391e-08 4.798365467898158e-06 -1.348874355673573e-06 -6.800246312618121e-07 3.333766650689661e-06 2.2292434162744456e-06 8.18341405965175e-05 0.9999894652896808 0.9998288483431108 1.0004942321160777 1.3858520174135331e-05 -2.2187275320778287e-05 -2.216412164545024e-05 1.4708600241674813e-06 -2.1485068033213207e-05 -6.846553764142492e-07 1.0828373508951509e-05 1.8917061452339533e-05 0.0004978106725199624 0.9999424616068082 0.9997946006604947 0.9992421486011291 -7.043372456364856e-05 -1.5101763712416775e-06 -3.6665793916397164e-05 -5.368295641902912e-05 4.9223240758730145e-05 -6.85736980151836e-07 5.766081778709816e-05 5.6130811115752736e-05 0.0007988686838716905 1.0000000377032843 0.9998418292104363 1.0000008926507105 5.372454814992639e-08 1.506052468578872e-10 1.5253813469072799e-10 5.370983563727212e-08 -9.856568329601785e-09 -6.797105051271834e-07 3.771619155384086e-08 4.6360031606260986e-08 8.930866465017121e-07 1.0000129582955872 0.9998488617306449 1.0004860175863874 2.6058979200103563e-05 -5.783455628622137e-06 -4.823768998779925e-06 2.16970945230501e-05 -1.4099668720496266e-05 -6.822458620267646e-07 1.2976532768393674e-05 8.877589459551455e-06 0.00048669088820638937 1.0000003627682097 0.9998420432245471 1.0000086578998921 5.192700966768104e-07 -7.234528327145864e-10 -5.098966133449674e-10 5.184579193092713e-07 -1.2775163864884656e-07 -6.797398280125853e-07 3.6276981927661305e-07 2.472614320120599e-07 8.658001286752816e-06
4.552 1.0000033328936877 0.9998439793014587 1.0000818205183355 4.873283948971575e-06 -8.392159425505522e-08 -6.397583976223869e-08 4.797394594522633e-06 -1.348962377467511e-06 -6.908661887202717e-07 3.332913254263776e-06 2.2282640039973473e-06 8.182188725688493e-05 0.999989353812947 0.9998287608045823 1.0004915814999258 1.3670602012559655e-05 -2.2175500246971658e-05 -2.217792362369892e-05 1.3389489763879756e-06 -2.1395557782782786e-05 -6.955708355712593e-07 1.0935443948045012e-05 1.8978298221756748e-05 0.0004951321922478277 0.9999429117458309 0.9997949403539703 0.9992386770142062 -7.036266189983459e-05 -1.1518461022580588e-06 -3.620625291843026e-05 -5.3341749441071935e-05 4.9183000893608924e-05 -6.966570768697093e-07 5.720662058715483e-05 5.584435700492839e-05 0.0008024167111422252 1.0000000377030769 0.9998418294628529 1.0000008926468296 5.372391226678525e-08 1.506027430771676e-10 1.5244295016420164e-10 5.371032377283601e-08 -9.854871512036168e-09 -6.905465365683252e-07 3.771328035955646e-08 4.639885836748705e-08 8.931491450412394e-07 1.0000129108821867 0.9998488227833391 1.0004852757848046 2.5999610756748337e-05 -5.793566156471446e-06 -4.836953940390167e-06 2.1644139806326395e-05 -1.4093862687731256e-05 -6.93125429642886e-07 1.2929150352584764e-05 8.849574510603708e-06 0.00048594771835456206 1.0000003627590177 0.9998420434258751 1.000008657767633 5.192591841129047e-07 -7.260174159653474e-10 -5.125604074396284e-10 5.184481451103402e-07 -1.2775014377596392e-07 -6.90576375325688e-07 3.62760351086121e-07 2.4722614906409316e-07 8.657879513077016e-06
4.562 1.0000033320404615 0.999843978441278 1.0000818082619312 4.872300507057303e-06 -8.416079805495734e-08 -6.42201554020157e-08 4.7964239884235255e-06 -1.3490504062497902e-06 -7.018676551274942e-07 3.3320599963138905e-06 2.2272846346973607e-06 8.180963511431749e-05 0.9999892430569327 0.9998286738146545 1.0004889377350525 1.3483462693924153e-05 -2.21634795539524e-05 -2.219134849523425e-05 1.207698127834649e-06 -2.130609541055719e-05 -7.066472484754734e-07 1.104190237842965e-05 1.9039331419359264e-05 0.0004924606685540842 0.9999433634416734 0.999795281130695 0.9992352839084642 -7.028738041126264e-05 -7.956659601990157e-07 -3.574640929840358e-05 -5.2998198314495905e-05 4.913917546997468e-05 -7.077378068740378e-07 5.675090207957102e-05 5.5557667331635233e-05 0.0008058839982157647 1.0000000377028693 0.9998418297193479 1.000000892642939 5.3723043856850424e-08 1.5057885225639657e-10 1.5239022553356947e-10 5.3710933448685157e-08 -9.853182010539537e-09 -7.015423883117453e-07 3.771030660696403e-08 4.643821454079191e-08 8.932129458414508e-07 1.0000128635526189 0.9998487839009509 1.0004845347379505 2.5940327710102326e-05 -5.8036420284448196e-06 -4.850098964732628e-06 2.1591264645013417e-05 -1.4088029961570549e-05 -7.041654849625598e-07 1.2881851917854114e-05 8.821687845005825e-06 0.0004852053049451903 1.0000003627498264 0.9998420436312712 1.000008657635367 5.192480389252015e-07 -7.286032277321542e-10 -5.151815173317507e-10 5.184384927933817e-07 -1.2774866305353096e-07 -7.01572751384995e-07 3.627508710932837e-07 2.4719093447787606e-07 8.657757671061577e-06
4.572 1.0000033311873817 0.9998439775851931 1.0000817960069563 4.871317000707215e-06 -8.439996084728121e-08 -6.446435202428403e-08 4.7954536094973225e-06 -1.3491384453348348e-06 -7.130311760659114e-07 3.331206885718118e-06 2.2263053242701785e-06 8.179738398928419e-05 0.9999891330194515 0.9998285873718583 1.0004863008224663 1.3297100782551795e-05 -2.215121467184071e-05 -2.2204397979998013e-05 1.0771058499558324e-06 -2.121668234751591e-05 -7.178867735660684e-07 1.1147747013237724e-05 1.9100156705937787e-05 0.0004897961023245146 0.9999438166567417 0.9997956229627867 0.9992319693713212 -7.020790656026607e-05 -4.4164618811288215e-07 -3.5286316608079307e-05 -5.265234401153013e-05 4.9091786553957296e-05 -7.189813199420242e-07 5.6293701786037104e-05 5.527078254716467e-05 0.0008092704782105233 1.000000037702663 0.9998418299799822 1.0000008926390698 5.3721965362762336e-08 1.5053453424658873e-10 1.5239489106825488e-10 5.3711624910344105e-08 -9.851499935090787e-09 -7.127002044717e-07 3.770791587645422e-08 4.647837937307073e-08 8.932628533114828e-07 1.0000128163067834 0.9998487450834986 1.000483794445577 2.5881130005414893e-05 -5.813683303710462e-06 -4.863204122814594e-06 2.1538468918298474e-05 -1.4082170664438836e-05 -7.153681817393565e-07 1.2834637370084894e-05 8.793929793987956e-06 0.0004844636476791756 1.0000003627406355 0.9998420438407966 1.0000086575031237 5.192366838602579e-07 -7.312094056999029e-10 -5.177454192225753e-10 5.18428922358712e-07 -1.2774719604483558e-07 -7.127311003352249e-07 3.627414478005026e-07 2.4715584958816885e-07 8.657634178223257e-06
4.582 1.0000033303344493 0.999843976733268 1.0000817837534501 4.870333466773756e-06 -8.463907775824572e-08 -6.470843248966587e-08 4.794483393583461e-06 -1.3492264983134195e-06 -7.243589229750017e-07 3.3303539342171406e-06 2.2253260908458633e-06 8.178513392430587e-05 0.9999890236983187 0.9998285014747277 1.0004836707630946 1.3111514855410484e-05 -2.213870702279714e-05 -2.2217073812155966e-05 9.471704900604617e-07 -2.112732001827042e-05 -7.292915951060325e-07 1.1252976249040976e-05 1.916076985566243e-05 0.00048713849453732735 0.9999442713536678 0.9997959658225399 0.9992287334781597 -7.012426495979536e-05 -8.979684763571184e-08 -3.4826027897875404e-05 -5.2304227772467045e-05 4.904085645690818e-05 -7.303897917491957e-07 5.583505900875258e-05 5.498374309826136e-05 0.0008125760933155015 1.0000000377024587 0.9998418302448181 1.0000008926352608 5.372071312018889e-08 1.5047489715984725e-10 1.524541215387638e-10 5.371233416700867e-08 -9.84982526473132e-09 -7.240221555396629e-07 3.770659446441624e-08 4.651967262877105e-08 8.932876782949832e-07 1.0000127691445826 0.9998487063310022 1.00048305490744 2.5822017602226376e-05 -5.823690037000685e-06 -4.876269483855348e-06 2.1485752481908786e-05 -1.4076284918808246e-05 -7.267356994740429e-07 1.2787506619396721e-05 8.766300686514752e-06 0.00048372274644012164 1.0000003627314475 0.9998420440545128 1.000008657370942 5.1922515558855e-07 -7.338307686586813e-10 -5.202548750553735e-10 5.184193698379257e-07 -1.2774574395076725e-07 -7.240535930983824e-07 3.62732137347566e-07 2.471209650415467e-07 8.657508026872893e-06
4.592 1.000003329481665 0.9998439758855677 1.000081771501455 4.86934996028935e-06 -8.487813940410841e-08 -6.495241907259477e-08 4.793513266608644e-06 -1.3493145683642717e-06 -7.358530939641355e-07 3.3295011510312e-06 2.2243469470086175e-06 8.17728851171292e-05 0.9999889150913517 0.9998284161217991 1.0004810475577832 1.2926703504901931e-05 -2.212595802016335e-05 -2.2229377742620454e-05 8.178903852617918e-07 -2.1038009839348016e-05 -7.408639242652941e-07 1.1357588655489045e-05 1.9221166743405092e-05 0.00048448784613622036 0.9999447274952906 0.9997963096824095 0.9992255762919634 -7.003647851839707e-05 2.598721743695601e-07 -3.4365595706325706e-05 -5.195389107651621e-05 4.898640773436644e-05 -7.419654248585433e-07 5.5375012851132164e-05 5.469658942733899e-05 0.0008158007955080001 1.0000000377022575 0.9998418305139182 1.0000008926315538 5.371934142014506e-08 1.5040954844585027e-10 1.5254501565114257e-10 5.3712987777044393e-08 -9.848158406322638e-09 -7.355104379686873e-07 3.770653866053318e-08 4.6562378531529346e-08 8.93283127728638e-07 1.000012722065917 0.9998486676434823 1.0004823161232994 2.576299047800001e-05 -5.8336622788841824e-06 -4.88929513618486e-06 2.143311518185518e-05 -1.4070372847021355e-05 -7.382702438786959e-07 1.2740459575348114e-05 8.738800836951805e-06 0.00048298260118672103 1.0000003627222624 0.9998420442724842 1.000008657238864 5.192135082040038e-07 -7.364579803237445e-10 -5.227323325951256e-10 5.184097615615314e-07 -1.2774430605287869e-07 -7.355424255859603e-07 3.627229664428524e-07 2.470863411125864e-07 8.65737899537843e-06
4.602 1.0000033286290306 0.9998439750421587 1.0000817592510107 4.868366554463093e-06 -8.511713187757873e-08 -6.519634786118103e-08 4.792543163333122e-06 -1.3494026586588987e-06 -7.475159137907976e-07 3.3286485383816365e-06 2.2233678953196595e-06 8.176063776922625e-05 0.999988807196369 0.9998283313116101 1.0004784312072863 1.274266533902842e-05 -2.2112969069283526e-05 -2.224131153267616e-05 6.892638798077148e-07 -2.094875321991875e-05 -7.526059989354935e-07 1.1461582967849706e-05 1.9281343342027627e-05 0.0004818441578691807 0.9999451850446351 0.9997966545149976 0.9992224978629964 -6.994456858756923e-05 6.073511543081273e-07 -3.390507204231938e-05 -5.160137561047372e-05 4.8928463181116064e-05 -7.537104481432741e-07 5.491360223805677e-05 5.440936198028496e-05 0.0008189445471913405 1.0000000377020608 0.9998418307873472 1.0000008926279902 5.3717923952764083e-08 1.5035183475507656e-10 1.526319609367667e-10 5.371352011316153e-08 -9.846498601596393e-09 -7.471672751291067e-07 3.77076261009833e-08 4.6606677576053894e-08 8.932522512062363e-07 1.0000126750706884 0.9998486290209607 1.0004815780929117 2.570404862861166e-05 -5.843600075401864e-06 -4.902281181120262e-06 2.13805568728108e-05 -1.4064434572461678e-05 -7.499740475191819e-07 1.269349614232088e-05 8.711430542283833e-06 0.0004822432117937731 1.0000003627130822 0.999842044494774 1.0000086571069304 5.192018149391269e-07 -7.390772533103328e-10 -5.252138806437646e-10 5.184000323810095e-07 -1.2774288339697965e-07 -7.471998216126812e-07 3.627139256906607e-07 2.4705201231247726e-07 8.657247552400962e-06
4.612 1.0000033277765468 0.9998439742031073 1.0000817470021481 4.867383335217907e-06 -8.535604104610734e-08 -6.544025547953048e-08 4.791573038265739e-06 -1.3494907732485299e-06 -7.593496340362231e-07 3.3277960904365304e-06 2.2223889304391954e-06 8.174839196145353e-05 0.9999887000111908 0.9998282470427026 1.0004758217122622 1.2559398976351295e-05 -2.2099741570628837e-05 -2.2252876941268655e-05 5.612893363689631e-07 -2.085955156179965e-05 -7.645200840232538e-07 1.1564958081076239e-05 1.9341295730168723e-05 0.00047920743020724504 0.9999456439648936 0.9997970002930388 0.9992194982285102 -6.98485551089951e-05 9.526305217532313e-07 -3.3444508363436064e-05 -5.1246723242724814e-05 4.886704582576151e-05 -7.656271176757654e-07 5.445086593377338e-05 5.412210122604663e-05 0.0008220073216464723 1.00000003770187 0.9998418310651697 1.0000008926245991 5.371654660780428e-08 1.5031645152222795e-10 1.5267796613250949e-10 5.371388576297789e-08 -9.844846475235727e-09 -7.589949173562362e-07 3.770948711205638e-08 4.665261513912131e-08 8.932036334312472e-07 1.0000126281587987 0.9998485904634608 1.0004808408160222 2.5645192062271807e-05 -5.8535034720711176e-06 -4.915227721374765e-06 2.132807742841979e-05 -1.4058470218078728e-05 -7.618493706231941e-07 1.2646616218184632e-05 8.684190090845125e-06 0.00048150457795481205 1.0000003627039082 0.9998420447214482 1.0000086569751716 5.191901617937965e-07 -7.416745308312499e-10 -5.277362688607851e-10 5.183901362417044e-07 -1.277414759392289e-07 -7.590280313343389e-07 3.627049753089333e-07 2.470179833807853e-07 8.65711457412818e-06
4.622 1.000003326924216 0.9998439733684817 1.0000817347548836 4.8664003920600795e-06 -8.559485691199233e-08 -6.568416635957528e-08 4.790602864790759e-06 -1.3495789147211405e-06 -7.713565336502885e-07 3.3269437970665804e-06 2.2214100455649925e-06 8.173614764806361e-05 0.9999885935336391 0.9998281633136196 1.000473219073267 1.2376903035409331e-05 -2.208627692462251e-05 -2.2264075711699804e-05 4.3396513667112586e-07 -2.0770406259455858e-05 -7.766084719497346e-07 1.1667713041877477e-05 1.9401020103321822e-05 0.000476577663403184 0.9999461042194092 0.9997973469893903 0.9992165774124984 -6.974845676121019e-05 1.2957008471641013e-06 -3.298395555127716e-05 -5.0889976007446534e-05 4.880217892836765e-05 -7.777177166011843e-07 5.398684255511322e-05 5.383484768232387e-05 0.0008249891032915966 1.0000000377016867 0.9998418313474507 1.0000008926213972 5.3715298045133215e-08 1.503133487145026e-10 1.5265922866013998e-10 5.371405864833106e-08 -9.84320141319192e-09 -7.709956420324545e-07 3.7711631862299424e-08 4.67001167898926e-08 8.931484803489223e-07 1.000012581330149 0.9998485519710065 1.0004801042923595 2.5586420790078266e-05 -5.863372518361043e-06 -4.9281348462294475e-06 2.127567674228233e-05 -1.4052479906450092e-05 -7.738985007104457e-07 1.2599819697470806e-05 8.657079776193501e-06 0.00048076669921904105 1.0000003626947414 0.9998420449525718 1.0000086568436033 5.191786377044055e-07 -7.442392983865984e-10 -5.303233217131611e-10 5.183800478415612e-07 -1.277400844177287e-07 -7.710293328666904e-07 3.626960602055072e-07 2.469842369110981e-07 8.656981066065803e-06
4.632 1.0000033260720373 0.9998439725383497 1.0000817225092156 4.865417806471693e-06 -8.583357821670777e-08 -6.592808105288853e-08 4.789632628916949e-06 -1.3496670876685342e-06 -7.835389187059212e-07 3.3260916488796695e-06 2.220431238368176e-06 8.172390475601149e-05 0.9999884877615368 0.9998280801229067 1.0004706232907548 1.2195176123069404e-05 -2.2072576537375368e-05 -2.2274909560569512e-05 3.0728967388739277e-07 -2.0681318699664658e-05 -7.888734826428501e-07 1.176984703914275e-05 1.946051277942045e-05 0.0004739548576355415 0.9999465657716582 0.9997976945770184 0.9992137354254864 -6.964429110127923e-05 1.63655282890416e-06 -3.2523463894375076e-05 -5.053117609529612e-05 4.873388597483428e-05 -7.899845564430808e-07 5.352157058214816e-05 5.354764193812536e-05 0.0008278898878578617 1.0000000377015104 0.9998418316342571 1.0000008926183845 5.371425951990606e-08 1.5034308735198094e-10 1.5257486760837836e-10 5.371402480324001e-08 -9.841563962332729e-09 -7.831717540143993e-07 3.771357451485099e-08 4.674903664383283e-08 8.930979070790296e-07 1.0000125345846405 0.9998485135436234 1.0004793685216364 2.552773481469097e-05 -5.87320727274923e-06 -4.941002621832014e-06 2.1223354720440812e-05 -1.4046463761148123e-05 -7.861237520834649e-07 1.2553106476061954e-05 8.630099906522868e-06 0.0004800295751243328 1.0000003626855822 0.9998420451882108 1.0000086567122255 5.191673236848411e-07 -7.467707657064394e-10 -5.329761022762409e-10 5.183697526980373e-07 -1.277387088187865e-07 -7.832060310606338e-07 3.6268712638728996e-07 2.4695074702253455e-07 8.65684799851838e-06
4.642 1.0000033252200116 0.9998439717127792 1.0000817102651325 4.864435642468811e-06 -8.607221589524002e-08 -6.617197674291972e-08 4.788662320811795e-06 -1.349755294566402e-06 -7.958991232197735e-07 3.3252396413199824e-06 2.219452512667719e-06 8.171166330500899e-05 0.9999883826927066 0.9998279974691114 1.0004680343650798 1.201421682564803e-05 -2.2058641822065436e-05 -2.228538017864885e-05 1.812613453903923e-07 -2.0592290262849054e-05 -8.013174640802874e-07 1.1871359393447682e-05 1.9519770193171417e-05 0.000471339013132519 0.9999470285852364 0.9997980430289877 0.9992109722643591 -6.953607470106495e-05 1.9751772856074156e-06 -3.206308307850048e-05 -5.0170365844187554e-05 4.866219067132774e-05 -8.024299754103121e-07 5.305508836772483e-05 5.3260524663790754e-05 0.000830709682606937 1.000000037701342 0.9998418319256546 1.0000008926155486 5.371349477331111e-08 1.5039547559715965e-10 1.524478611844875e-10 5.371377436874047e-08 -9.839933388519637e-09 -7.955255863039621e-07 3.7714917869558214e-08 4.6799212588406534e-08 8.930611559926984e-07 1.0000124879221732 0.9998484751813361 1.0004786335035518 2.5469134120593266e-05 -5.883007805643885e-06 -4.9538310909168605e-06 2.1171111273011317e-05 -1.4040421905793247e-05 -7.985274676275891e-07 1.2506476454675654e-05 8.60325080221256e-06 0.0004792932053293035 1.0000003626764313 0.9998420454284328 1.0000086565810267 5.191562837555828e-07 -7.492797044309499e-10 -5.356716224739692e-10 5.183592409399175e-07 -1.2773734900322036e-07 -7.955604587499909e-07 3.6267813251702474e-07 2.4691749007511953e-07 8.656716250023772e-06
4.652 1.0000033243681377 0.9998439708918399 1.0000816980226164 4.863453940734352e-06 -8.631078872652174e-08 -6.641581656494678e-08 4.7876919330453774e-06 -1.3498435394091502e-06 -8.084395097773041e-07 3.3243877748846e-06 2.218473874472747e-06 8.169942343977759e-05 0.9999882783249741 0.999827915350784 1.0004654522965044 1.1834023702374136e-05 -2.2044474196218487e-05 -2.2295489239726587e-05 5.587855232554213e-08 -2.050332232183602e-05 -8.13942792252669e-07 1.1972249548143919e-05 1.957878888223288e-05 0.00046873013017677967 0.9999474926238447 0.9997983923184536 0.9992082879122254 -6.94238232732317e-05 2.311565153045419e-06 -3.160286218807975e-05 -4.98075877242162e-05 4.8587116940577767e-05 -8.150563404633329e-07 5.2587434149145674e-05 5.297353660809262e-05 0.0008334485066599229 1.0000000377011804 0.9998418322217101 1.0000008926128716 5.3713044582156474e-08 1.5045140167072572e-10 1.5231522312208523e-10 5.371329995779036e-08 -9.838310328557206e-09 -8.08059499299504e-07 3.771539701984451e-08 4.685050542951485e-08 8.930446135066593e-07 1.0000124413426466 0.9998484368841724 1.0004778992377974 2.5410618669006164e-05 -5.892774195451204e-06 -4.9666202821489e-06 2.1118946313078788e-05 -1.4034354463684797e-05 -8.111120181363241e-07 1.2459929538135483e-05 8.576532784294485e-06 0.0004785575896396454 1.0000003626672866 0.9998420456733038 1.0000086564499882 5.191455586850384e-07 -7.517852203574459e-10 -5.383728108849542e-10 5.183485056208449e-07 -1.2773600563733593e-07 -8.080949767177369e-07 3.626690542303747e-07 2.4688444822439235e-07 8.656586546584587e-06
4.662 1.0000033235164152 0.9998439700756012 1.000081685781646 4.86247271639454e-06 -8.654931676375227e-08 -6.66595656733254e-08 4.786721468861217e-06 -1.3499318261350512e-06 -8.211624685112933e-07 3.323536051463693e-06 2.217495325924344e-06 8.168718534016591e-05 0.9999881746561651 0.9998278337664769 1.0004628770852015 1.165459528367101e-05 -2.2030075074773784e-05 -2.2305238415696823e-05 -6.886029266301215e-08 -2.041441624285327e-05 -8.267518713567258e-07 1.2072517064088859e-05 1.9637565474224725e-05 0.0004661282089908504 0.9999479578512772 0.9997987424186512 0.9992056823383084 -6.930755178798583e-05 2.6457074866103298e-06 -3.1142849715657815e-05 -4.9442884312905026e-05 4.85086889175846e-05 -8.278660467788508e-07 5.211864606222045e-05 5.268671859123793e-05 0.0008361063913885355 1.0000000377010254 0.9998418325224911 1.0000008926103332 5.371292425334199e-08 1.5049091403796871e-10 1.5221153547625632e-10 5.371260492551169e-08 -9.836694710823749e-09 -8.207758820182951e-07 3.771490348446159e-08 4.690281159709063e-08 8.930510918870117e-07 1.0000123948459607 0.9998483986521588 1.0004771657240619 2.5352188394915977e-05 -5.90250652147657e-06 -4.979370225784703e-06 2.1066859765159313e-05 -1.4028261559105004e-05 -8.238798025763249e-07 1.2413465631124317e-05 8.54994616207989e-06 0.0004778227279112506 1.0000003626581486 0.9998420459228918 1.0000086563190893 5.191351637118464e-07 -7.54307080881841e-10 -5.410448799130988e-10 5.183375494837037e-07 -1.2773467882029976e-07 -8.20811974066515e-07 3.6265988311782656e-07 2.468516066100122e-07 8.65645931430684e-06
4.672 1.0000033226648422 0.9998439692641338 1.0000816735421991 4.861491958248861e-06 -8.678781307735025e-08 -6.690320511793216e-08 4.785750952863002e-06 -1.3500201575407775e-06 -8.340704182723654e-07 3.3226844717505865e-06 2.2165168623189603e-06 8.167494907649989e-05 0.9999880716841067 0.9998277527147436 1.0004603087312578 1.1475930068256187e-05 -2.201544586247024e-05 -2.2314629391547774e-05 -1.9295675379739425e-07 -2.032557338487764e-05 -8.397471348481417e-07 1.2172161615054701e-05 1.9696096681354124e-05 0.0004635332495957112 0.9999484242314094 0.9997990933028879 0.9992031554978638 -6.918727458352826e-05 2.9775954646274152e-06 -3.0683093568041055e-05 -4.907629826974606e-05 4.842693094326108e-05 -8.408615177444659e-07 5.164876215411298e-05 5.240011150380265e-05 0.0008386833807440272 1.0000000377008746 0.9998418328280665 1.0000008926079107 5.3713122507390886e-08 1.5050101162218374e-10 1.5215565916162034e-10 5.371171399858664e-08 -9.835085709524906e-09 -8.336771521755951e-07 3.7713505621933505e-08 4.69560570533796e-08 8.930791425392947e-07 1.000012348432015 0.9998483604853241 1.0004764329620315 2.529384320521585e-05 -5.912204856284243e-06 -4.992080967744717e-06 2.1014851576718503e-05 -1.4022143316290791e-05 -8.368332489761113e-07 1.2367084634998337e-05 8.523491229280817e-06 0.0004770886199098027 1.000000362649016 0.9998420461772657 1.0000086561883093 5.191250873752435e-07 -7.568580828940464e-10 -5.436690024570243e-10 5.183263975907097e-07 -1.277333691671382e-07 -8.337138688165561e-07 3.626506262848086e-07 2.4681894965743403e-07 8.656334484480406e-06
4.682 1.000003321813418 0.9998439684575083 1.0000816613042507 4.860511626589191e-06 -8.70262786964714e-08 -6.714673810660859e-08 4.784780438760431e-06 -1.3501085378223101e-06 -8.471658076536103e-07 3.321833034304353e-06 2.2155384744715693e-06 8.166271451856803e-05 0.9999879694066288 0.9998276721941425 1.0004577472346698 1.1298026523206172e-05 -2.2000587947929654e-05 -2.2323663870484257e-05 -3.1641236499030625e-07 -2.0236795100035044e-05 -8.529310447725028e-07 1.2271182983940718e-05 1.975437930591574e-05 0.0004609452517524555 0.9999488917281875 0.9997994449445364 0.9992007073321232 -6.906300546885127e-05 3.3072203908295412e-06 -3.022364106622182e-05 -4.870787231498395e-05 4.8341867561827835e-05 -8.540452064782116e-07 5.1177820393983706e-05 5.211375631893174e-05 0.0008411795314218895 1.0000000377007277 0.9998418331385048 1.0000008926055808 5.371360051423484e-08 1.5048060057167436e-10 1.5214422609055738e-10 5.3710680397735e-08 -9.833483900513408e-09 -8.467657561562864e-07 3.771145576363527e-08 4.7010184685351134e-08 8.931227656694285e-07 1.0000123021007084 0.9998483223836978 1.0004757009513887 2.5235582979005248e-05 -5.921869260661083e-06 -5.004752576350571e-06 2.0962921723438185e-05 -1.4015999859453145e-05 -8.499748141395316e-07 1.2320786447186908e-05 8.49716827207286e-06 0.00047635526523398823 1.0000003626398861 0.9998420464364942 1.000008656057622 5.191152910245321e-07 -7.594394597506632e-10 -5.4624835764895e-10 5.183151032270183e-07 -1.2773207633412795e-07 -8.468031069704628e-07 3.6264130613020013e-07 2.4678646069194463e-07 8.656211382889823e-06
4.692 1.0000033209621406 0.9998439676557976 1.0000816490677713 4.859531655881178e-06 -8.726470354228234e-08 -6.739018455743405e-08 4.783810004154241e-06 -1.350196970265049e-06 -8.604511127290736e-07 3.3209817379344766e-06 2.21456015476849e-06 8.165048137422327e-05 0.9999878678215611 0.9998275922032334 1.0004551925953444 1.1120883084458967e-05 -2.1985502704375713e-05 -2.2332343569424388e-05 -4.392286348468906e-07 -2.014808273354387e-05 -8.663060921695008e-07 1.2369581056645029e-05 1.981241025092499e-05 0.0004583642150352796 0.9999493603056185 0.9997997973170274 0.9991983377682633 -6.893475781907441e-05 3.6345736899803018e-06 -2.9764538936390004e-05 -4.833764922225289e-05 4.8253523515012496e-05 -8.674195945731729e-07 5.070585867953191e-05 5.182769411343993e-05 0.0008435949128622772 1.0000000377005829 0.9998418334538757 1.0000008926033126 5.3714291844558986e-08 1.5043958186716113e-10 1.5215729727407524e-10 5.370958160826058e-08 -9.831888802492407e-09 -8.600441695573316e-07 3.770916084786075e-08 4.706514646569871e-08 8.931721629294248e-07 1.0000122558519404 0.9998482843473109 1.00047496969181 2.5177407567791443e-05 -5.931499783867923e-06 -5.017385135963622e-06 2.091107020666572e-05 -1.400983131346126e-05 -8.633069840016973e-07 1.2274570964363765e-05 8.470977582905638e-06 0.0004756226633644403 1.0000003626307592 0.9998420467006478 1.0000086559269987 5.191057087961398e-07 -7.620414369793838e-10 -5.488028798666852e-10 5.183037439602163e-07 -1.2773080102379237e-07 -8.600821641363397e-07 3.626319597691898e-07 2.467541257665903e-07 8.656088832964037e-06
4.702 1.0000033201110092 0.9998439668590752 1.000081636832728 4.858551958771906e-06 -8.750307260986929e-08 -6.763356869685496e-08 4.782839736703656e-06 -1.350285458780161e-06 -8.739288400386769e-07 3.3201305846193536e-06 2.2135819028755907e-06 8.16382493404335e-05 0.9999877669267372 0.9998275127405793 1.0004526448131017 1.0944498161676477e-05 -2.1970191496529308e-05 -2.2340670206345343e-05 -5.614070622365347e-07 -2.0059437623596797e-05 -8.798747979581749e-07 1.2467355814263035e-05 1.987018652632834e-05 0.0004557901389887822 0.9999498299277635 0.9998001503938445 0.9991960467194037 -6.880254465893099e-05 3.959646900707661e-06 -2.9305833291764053e-05 -4.796567182080068e-05 4.8161923737052536e-05 -8.809871932070829e-07 5.023291484136306e-05 5.154196608821689e-05 0.0008459296071817513 1.0000000377004385 0.999841833774251 1.0000008926010744 5.371510961707625e-08 1.5039357611896448e-10 1.5217073287136577e-10 5.370850520877478e-08 -9.830300581619752e-09 -8.735148964522816e-07 3.770710116457993e-08 4.7120902314592613e-08 8.932158469854802e-07 1.00001220968561 0.9998482463761967 1.000474239182969 2.511931679957533e-05 -5.941096470314755e-06 -5.0299787360923165e-06 2.0859297037552366e-05 -1.4003637802914674e-05 -8.768322739349428e-07 1.2228438086605856e-05 8.444919470273268e-06 0.0004748908138063663 1.0000003626216332 0.9998420469697978 1.0000086557964067 5.190962532586799e-07 -7.646481262994338e-10 -5.51356977429152e-10 5.182924070122973e-07 -1.2772954329367916e-07 -8.735535456798222e-07 3.626226340206669e-07 2.467219380652013e-07 8.655965488734108e-06
4.712 1.0000033192600224 0.9998439660674145 1.0000816245990898 4.857572436216162e-06 -8.774137198027516e-08 -6.787690680512369e-08 4.781869713907385e-06 -1.3503740071864676e-06 -8.876015254623937e-07 3.3192795803465675e-06 2.212603725616104e-06 8.16260182615061e-05 0.9999876667199911 0.9998274338047465 1.0004501038876765 1.076887015077928e-05 -2.195465568546678e-05 -2.2348645488470102e-05 -6.829491555565289e-07 -1.9970861102127276e-05 -8.936397127197125e-07 1.2564507325442407e-05 1.9927705246031974e-05 0.00045322302324999594 0.9999503005587279 0.9998005041485167 0.999193834084629 -6.866637873461547e-05 4.2824316670549805e-06 -2.8847569617983444e-05 -4.7591983003845206e-05 4.8067093350859987e-05 -8.947505430681427e-07 4.975902664805928e-05 5.125661357638298e-05 0.000848183709170155 1.0000000377002942 0.9998418340997018 1.0000008925988348 5.3715955420195984e-08 1.5035617395285868e-10 1.5216814442502025e-10 5.3707528508171754e-08 -9.82871910899083e-09 -8.871804718772023e-07 3.77057086138612e-08 4.7177419649393536e-08 8.932436705096616e-07 1.0000121636016173 0.9998482084703877 1.0004735094245403 2.5061310491461395e-05 -5.950659365202505e-06 -5.042533457797322e-06 2.080760221754194e-05 -1.399741945309603e-05 -8.905532290945504e-07 1.2182387719237253e-05 8.418994256812626e-06 0.0004741597162173018 1.0000003626125071 0.9998420472440157 1.0000086556658152 5.190868255324154e-07 -7.67246314832922e-10 -5.539269040601551e-10 5.182811697154912e-07 -1.2772830342575177e-07 -8.872197857738221e-07 3.626133747929316e-07 2.4668989818490903e-07 8.65584026105668e-06
4.722 1.000003318409179 0.9998439652808915 1.000081612366832 4.856592993735454e-06 -8.79795944714224e-08 -6.812020104599755e-08 4.780899988351574e-06 -1.3504626192575762e-06 -9.014717348132628e-07 3.318428732490275e-06 2.211625632123136e-06 8.161378818309626e-05 0.9999875671991593 0.9998273553943025 1.0004475698187278 1.0593997450252973e-05 -2.193889663528353e-05 -2.2356271105625475e-05 -8.038564492653734e-07 -1.9882354493220325e-05 -9.076034171035703e-07 1.2661035740583685e-05 1.9984963615706218e-05 0.0004506628675427291 0.9999507721626542 0.9998008585546156 0.9991916997490381 -6.852627257537785e-05 4.6029197322533065e-06 -2.8389792764569884e-05 -4.721662573269873e-05 4.7969057662902394e-05 -9.087122150371256e-07 4.928423181339466e-05 5.097167803705346e-05 0.0008503573264155649 1.0000000377001488 0.999841834430302 1.0000008925965698 5.3716735463186126e-08 1.503345526947176e-10 1.5214762176806344e-10 5.370670353484822e-08 -9.82714365473233e-09 -9.01043459634378e-07 3.77052442469876e-08 4.7234668877993595e-08 8.93249698250795e-07 1.000012117599862 0.9998481706299185 1.0004727804162037 2.500338846514562e-05 -5.960188520569703e-06 -5.055049367269231e-06 2.075598572274148e-05 -1.399117638896775e-05 -9.044724248422447e-07 1.2136419770770163e-05 8.393202267827712e-06 0.000473429370420286 1.0000003626033798 0.9998420475233751 1.0000086555351992 5.190773320528728e-07 -7.698287099819369e-10 -5.565147020373882e-10 5.182700846297661e-07 -1.2772708143169097e-07 -9.010834490143171e-07 3.626042132221705e-07 2.4665800937208886e-07 8.655712635727665e-06
4.732 1.000003317558479 0.9998439644995828 1.0000816001359414 4.8556135565786025e-06 -8.821774035064903e-08 -6.836344239348561e-08 4.779930582500589e-06 -1.3505512984117122e-06 -9.155420642109898e-07 3.3175780452833623e-06 2.210647627014436e-06 8.160155926874912e-05 0.9999874683620806 0.9998272775078209 1.0004450426058424 1.041987847730558e-05 -2.192291571231038e-05 -2.2363548734392068e-05 -9.241305092575695e-07 -1.9793919114555872e-05 -9.21768522026049e-07 1.2756941288781957e-05 2.0041958919340437e-05 0.00044810967154880043 0.9999512447037182 0.9998012135857504 0.999189643583806 -6.838223854906326e-05 4.921102936666085e-06 -2.793254694428281e-05 -4.683964303055044e-05 4.786784215876775e-05 -9.228748098794373e-07 4.8808568005747117e-05 5.068720104248818e-05 0.000852450579504697 1.0000000377000011 0.9998418347661251 1.000000892594267 5.371737598592894e-08 1.5032846763526175e-10 1.5211851884913559e-10 5.370605267983221e-08 -9.82557475004485e-09 -9.151064544983125e-07 3.770572537106861e-08 4.7292616246169746e-08 8.932337448466306e-07 1.000012071680245 0.999848132854827 1.000472052157652 2.4945550562871473e-05 -5.969683995599787e-06 -5.067526520322197e-06 2.070444749941983e-05 -1.3984908736362567e-05 -9.185924655949588e-07 1.2090534148159337e-05 8.367543817507015e-06 0.0004726997762933789 1.0000003625942504 0.9998420478079508 1.0000086554045473 5.190676992907743e-07 -7.723951851552439e-10 -5.5911135221066e-10 5.182591736929464e-07 -1.2772587776483178e-07 -9.151471297494719e-07 3.625951546403499e-07 2.4662627029159056e-07 8.655582743093097e-06
4.742 1.000003316707921 0.9998439637235663 1.0000815879064189 4.854634080989372e-06 -8.845581391141875e-08 -6.860661964631918e-08 4.778961493747626e-06 -1.3506400484671936e-06 -9.298151396353695e-07 3.3167275161750586e-06 2.2096697069204705e-06 8.158933165378912e-05 0.9999873702065968 0.9998272001438767 1.0004425222485345 1.0246511678577421e-05 -2.1906714283041565e-05 -2.237048004652513e-05 -1.043772927958898e-06 -1.970555627646815e-05 -9.361376687759367e-07 1.2852224276281974e-05 2.0098688513539313e-05 0.00044556343475690675 0.9999517181461203 0.9998015692155631 0.9991876654462667 -6.823428892192019e-05 5.23697321946364e-06 -2.7475875739330913e-05 -4.6461077965865346e-05 4.776347249853884e-05 -9.372409595398331e-07 4.833207285729515e-05 5.040322427158809e-05 0.0008544636021641325 1.0000000376998517 0.9998418351072466 1.0000008925919257 5.371783296332199e-08 1.503337758842435e-10 1.5209175670733558e-10 5.3705573301620205e-08 -9.824011902196043e-09 -9.293720808490287e-07 3.770693395730043e-08 4.735122234458375e-08 8.932009709767032e-07 1.000012025842666 0.9998480951451508 1.000471324648589 2.4887796657486704e-05 -5.97914585299105e-06 -5.079964970448472e-06 2.065298746840964e-05 -1.3978616621175648e-05 -9.329159878537191e-07 1.2044730753201789e-05 8.342019204183895e-06 0.0004719709336221588 1.0000003625851195 0.9998420480978186 1.0000086552738596 5.190578833094739e-07 -7.74950499018916e-10 -5.617056197958843e-10 5.182484344879671e-07 -1.2772469304506383e-07 -9.29413452722203e-07 3.6258617646403786e-07 2.465946718751952e-07 8.65545118794456e-06
4.752 1.0000033158575066 0.9998439629529209 1.0000815756782737 4.85365455295703e-06 -8.869382040279356e-08 -6.884972837087743e-08 4.777992706529617e-06 -1.3507288735802587e-06 -9.442936179207185e-07 3.3158771368023833e-06 2.208691863241059e-06 8.157710534910675e-05 0.9999872727305505 0.9998271233010482 1.0004400087462446 1.0073895531000184e-05 -2.189029371017157e-05 -2.2377066717977374e-05 -1.162785313177895e-06 -1.9617267282392056e-05 -9.507135297651402e-07 1.29468850842431e-05 2.015514983174967e-05 0.0004430241564059845 0.9999521924540841 0.9998019254177261 0.999185765180007 -6.808243592243112e-05 5.550522620530044e-06 -2.7019822106403562e-05 -4.608097363065535e-05 4.765597451332998e-05 -9.518133257586041e-07 4.7854783969748975e-05 5.011978951838368e-05 0.0008563965412365899 1.0000000376997 0.9998418354537445 1.0000008925895563 5.371809247422665e-08 1.503453584648696e-10 1.5207191235971421e-10 5.370524962854316e-08 -9.822455022110303e-09 -9.438429942258373e-07 3.7708500942281514e-08 4.741045208070406e-08 8.931598398163623e-07 1.0000119800870275 0.9998480575009304 1.0004705978887274 2.4830126651675392e-05 -5.988574156633025e-06 -5.092364778618435e-06 2.060160553621495e-05 -1.3972300168916278e-05 -9.47445658126844e-07 1.1999009482649114e-05 8.3166287179355e-06 0.0004712428420311435 1.0000003625759866 0.999842048393055 1.0000086551431437 5.190478701405204e-07 -7.774992731385717e-10 -5.642929614897191e-10 5.182378509872621e-07 -1.2772352654132527e-07 -9.438850733549928e-07 3.62577236540076e-07 2.4656320131645984e-07 8.655318770621576e-06
4.762 1.000003315007235 0.9998439621877278 1.0000815634515172 4.852674977587629e-06 -8.893176254514424e-08 -6.909277442635077e-08 4.777024202567075e-06 -1.3508177773960938e-06 -9.589801872807494e-07 3.315026896832867e-06 2.2077140894832376e-06 8.156488026469644e-05 0.9999871759317874 0.9998270469779175 1.0004375020983325 9.902028531593247e-06 -2.1873655350620653e-05 -2.2383310431573733e-05 -1.2811692772912844e-06 -1.9529053428102893e-05 -9.654988079144677e-07 1.3040924164459786e-05 2.0211340395275247e-05 0.00044049183556422875 0.9999526675918486 0.9998022821659385 0.9991839426149748 -6.792669181192207e-05 5.861743282261513e-06 -2.656442837682427e-05 -4.5699373118348024e-05 4.754537420076553e-05 -9.665946014875104e-07 4.7376738917524236e-05 4.983693871345385e-05 0.0008582495564939232 1.0000000376995468 0.999841835805695 1.0000008925871702 5.371815979423251e-08 1.503597703787769e-10 1.5205304108012198e-10 5.370506343646027e-08 -9.820904307914606e-09 -9.585218807046562e-07 3.7710024194274444e-08 4.747029182982777e-08 8.931194614528624e-07 1.00001193441323 0.9998480199222067 1.0004698718777827 2.477254046856852e-05 -5.997968967889234e-06 -5.104726015762971e-06 2.055030160705731e-05 -1.396595950510532e-05 -9.621841741089908e-07 1.1953370231901357e-05 8.291372655210308e-06 0.00047051550104567486 1.0000003625668525 0.9998420486937388 1.000008655012413 5.190376647193557e-07 -7.800451252664855e-10 -5.668791017403554e-10 5.182274051760102e-07 -1.2772237896097368e-07 -9.58564678218154e-07 3.6256828785189553e-07 2.465318508989711e-07 8.655186259821442e-06
4.772 1.0000033141571074 0.9998439614280679 1.0000815512261616 4.85169536504047e-06 -8.916964165125751e-08 -6.933577002917707e-08 4.776055968870944e-06 -1.3509067637873937e-06 -9.738775667240474e-07 3.314176789386667e-06 2.206736387330047e-06 8.155265632907084e-05 0.9999870798081558 0.9998269711730694 1.0004350023040727 9.730909182850036e-06 -2.185680055530697e-05 -2.2389212873027398e-05 -1.3989264307383718e-06 -1.9440916002039665e-05 -9.804962374084278e-07 1.3134342033872094e-05 2.0267257822113716e-05 0.0004379664712845473 0.9999531435236666 0.9998026394339241 0.9991821975676071 -6.776706895622963e-05 6.170627448808617e-06 -2.6109736248949275e-05 -4.531631950406923e-05 4.7431697719724065e-05 -9.81587511063856e-07 4.689797524813618e-05 4.955471394508026e-05 0.0008600228203960556 1.0000000376993927 0.999841836163179 1.0000008925847796 5.3718045423755604e-08 1.5037636654127084e-10 1.5202283086601431e-10 5.3705001662908254e-08 -9.819359402634642e-09 -9.734114578664163e-07 3.771116953648732e-08 4.753076037770568e-08 8.930874503371578e-07 1.0000118888211762 0.999847982409023 1.0004691466154696 2.4715038037648928e-05 -6.007330346278866e-06 -5.117048759456994e-06 2.0499075589122145e-05 -1.3959594755723542e-05 -9.771342645382358e-07 1.1907812899960618e-05 8.266251330281272e-06 0.00046978891023796964 1.0000003625577176 0.9998420489999487 1.0000086548816793 5.190272771992793e-07 -7.825888794804144e-10 -5.694768935796773e-10 5.182170842407673e-07 -1.277212505600697e-07 -9.734549851987823e-07 3.6255929287717944e-07 2.4650062537283493e-07 8.655054299605473e-06
4.782 1.0000033133071242 0.9998439606740239 1.000081539002216 4.850715720152108e-06 -8.940745745701739e-08 -6.957872581265361e-08 4.77508799922178e-06 -1.3509958369285277e-06 -9.88988506416664e-07 3.3133268141495676e-06 2.2057587676836803e-06 8.154043359898829e-05 0.9999869843575051 0.999826895885092 1.000432509362654 9.560535982874759e-06 -2.1839730670584376e-05 -2.239477572266331e-05 -1.516058379326361e-06 -1.935285628528517e-05 -9.957085849750063e-07 1.3227139268649014e-05 2.0322899825022707e-05 0.0004354480627119381 0.9999536202138014 0.9998029971954289 0.9991805298409726 -6.760357988996508e-05 6.47716746533931e-06 -2.565578677814125e-05 -4.493185583075333e-05 4.7314971387000176e-05 -9.967948104651074e-07 4.6418530483959056e-05 4.9273157465649976e-05 0.0008617165179331393 1.0000000376992382 0.9998418365262751 1.0000008925823936 5.371775418913024e-08 1.5039504595698088e-10 1.5197041480445865e-10 5.3705057984174244e-08 -9.81782010980297e-09 -9.885144744157862e-07 3.771172328720867e-08 4.7591901828065e-08 8.93068859649139e-07 1.0000118433107672 0.9998479449614237 1.0004684221014992 2.465761928322037e-05 -6.016658350033885e-06 -5.129333085000568e-06 2.044792739692735e-05 -1.3953206046847058e-05 -9.922986898634976e-07 1.1862337392004826e-05 8.241265075113321e-06 0.0004690630693427466 1.0000003625485823 0.9998420493117652 1.0000086547509517 5.190167121715729e-07 -7.851306792423382e-10 -5.720966728211736e-10 5.182068818938686e-07 -1.2772014181792767e-07 -9.885587429118545e-07 3.62550231198804e-07 2.4646954173980904e-07 8.654923410321285e-06
4.792 1.0000033124572858 0.9998439599256806 1.0000815267796892 4.849736038565389e-06 -8.964521059370453e-08 -6.982164374435803e-08 4.774120292153126e-06 -1.3510850007808643e-06 -1.004315789010187e-06 3.3124769758669396e-06 2.2047812448719355e-06 8.152821226229675e-05 0.999986889577687 0.9998268211125769 1.000430023273181 9.390907421754389e-06 -2.1822447038960647e-05 -2.2400000647831522e-05 -1.632566726606094e-06 -1.9264875551186495e-05 -1.011138648525093e-06 1.331931650090129e-05 2.0378264199591628e-05 0.0004329366090572328 0.9999540976265232 0.9998033554242187 0.999178939224935 -6.743623736936731e-05 6.7813557766859295e-06 -2.5202620369574708e-05 -4.454602509740609e-05 4.7195221672119576e-05 -1.0122192871767394e-06 4.593844212692792e-05 4.899231167887571e-05 0.0008633308466108124 1.0000000376990843 0.999841836895066 1.0000008925800208 5.3717281744559355e-08 1.50415412198349e-10 1.5189451061343338e-10 5.3705231213886216e-08 -9.816287121699021e-09 -1.0038337111327119e-06 3.771159894192839e-08 4.765376186831007e-08 8.930659916639556e-07 1.000011797881906 0.9998479075794544 1.000467698335582 2.4600284121743847e-05 -6.0259530381591165e-06 -5.141579058569307e-06 2.0396856948627398e-05 -1.3946793503476076e-05 -1.007680242060481e-06 1.1816943617621515e-05 8.216414226670352e-06 0.00046833797824884704 1.0000003625394476 0.9998420496292705 1.0000086546202391 5.190059658901717e-07 -7.87670443136541e-10 -5.747398660655576e-10 5.181967964102726e-07 -1.2771905305755932e-07 -1.0038787323245917e-06 3.625410990975622e-07 2.46438620302694e-07 8.654793974967067e-06
4.802 1.0000033116075935 0.999843959183122 1.0000815145585928 4.848756313381698e-06 -8.988290140287699e-08 -7.006451359970385e-08 4.773152845520549e-06 -1.3511742583626774e-06 -1.0198622288706348e-06 3.311627280636732e-06 2.2038038288271013e-06 8.151599252449183e-05 0.999986795466555 0.9998267468541183 1.0004275440346768 9.222021987635422e-06 -2.1804951000111264e-05 -2.240488930011932e-05 -1.7484530772550842e-06 -1.9176975064791455e-05 -1.0267892579223782e-06 1.3410874417639347e-05 2.0433348808853477e-05 0.0004304321094544611 0.9999545757261088 0.9998037140940794 0.9991774254963253 -6.726505441502236e-05 7.08318492889261e-06 -2.47502767744172e-05 -4.415887024895396e-05 4.70724751936936e-05 -1.0278637606903244e-06 4.545774766536137e-05 4.871221911570627e-05 0.0008648660165187087 1.000000037698931 0.9998418372696327 1.0000008925776724 5.371662091796582e-08 1.5043707135589125e-10 1.5180500693513189e-10 5.3705519921287224e-08 -9.814759697013268e-09 -1.0193719800403695e-06 3.771082427334015e-08 4.771636316262417e-08 8.930785099780816e-07 1.0000117525344951 0.9998478702631629 1.00046697531743 2.4543032468107896e-05 -6.0352144695627426e-06 -5.153786734272729e-06 2.034586416299056e-05 -1.3940357251658871e-05 -1.023281745776947e-06 1.1771631486345575e-05 8.191699111749613e-06 0.00046761363687198367 1.0000003625303144 0.9998420499525466 1.0000086544895526 5.189950315324376e-07 -7.902088372902914e-10 -5.773963976696272e-10 5.181868264038838e-07 -1.27717984475307e-07 -1.0194177662176314e-06 3.625319045996359e-07 2.4640787379140745e-07 8.65466614786328e-06
4.812 1.000003310758048 0.9998439584464345 1.000081502338942 4.847776545811275e-06 -9.01205310571462e-08 -7.030731699686471e-08 4.772185652316562e-06 -1.3512636143974025e-06 -1.0356306719354544e-06 3.31077773170599e-06 2.202826520419948e-06 8.150377446135687e-05 0.999986702021965 0.9998266731083131 1.000425071646084 9.053878176698254e-06 -2.1787243889754187e-05 -2.240944331919896e-05 -1.8637190415728261e-06 -1.9089156084126682e-05 -1.0426632753418511e-06 1.3501813761321108e-05 2.0488151574315207e-05 0.0004279345628099862 0.9999550544768389 0.9998040731788139 0.9991759884191291 -6.709004434654487e-05 7.382647569746256e-06 -2.429879509427945e-05 -4.377043416811392e-05 4.694675871428244e-05 -1.0437310831065636e-06 4.497648458076568e-05 4.843292241583421e-05 0.000866322250344251 1.0000000376987799 0.9998418376500591 1.0000008925753647 5.371577195709957e-08 1.504586837584129e-10 1.5172083512928137e-10 5.3705916788240474e-08 -9.813237578912577e-09 -1.0351321260403248e-06 3.77095295034306e-08 4.777969944700626e-08 8.93103493535277e-07 1.0000117072684358 0.9998478330125974 1.000466253046759 2.44858642458922e-05 -6.0444427037264e-06 -5.165956157537853e-06 2.0294948952155065e-05 -1.39338974162889e-05 -1.0391060574987745e-06 1.172640090359091e-05 8.16712003890356e-06 0.0004668900450048794 1.0000003625211826 0.9998420502816767 1.0000086543589082 5.189839095950423e-07 -7.927472776991216e-10 -5.800476480003356e-10 5.18176964892457e-07 -1.2771693616065784e-07 -1.035178689190426e-06 3.625226629221036e-07 2.463773021459639e-07 8.654539726266888e-06
4.822 1.000003309908649 0.9998439577157044 1.0000814901207573 4.8467967533202304e-06 -9.035810188716496e-08 -7.055003395341604e-08 4.7712186940902035e-06 -1.3513530726557415e-06 -1.051623997135073e-06 3.309928328713134e-06 2.2018493133831103e-06 8.149155795020533e-05 0.9999866092417754 0.9998265998737629 1.0004226061062664 8.886474500608263e-06 -2.176932704088724e-05 -2.241366433983954e-05 -1.978366242078977e-06 -1.9001419858648157e-05 -1.058763595900959e-06 1.3592135328787855e-05 2.0542670478387526e-05 0.0004254439677560989 0.999955533842997 0.999804432652243 0.9991746277446834 -6.691122081766625e-05 7.679736449946487e-06 -2.3848213788136028e-05 -4.338075966742782e-05 4.681809913678567e-05 -1.059824138729082e-06 4.449469035172484e-05 4.815446432720814e-05 0.0008676997832316074 1.0000000376986313 0.9998418380364298 1.0000008925731172 5.371475196473981e-08 1.5047813004212378e-10 1.516615918099045e-10 5.3706403227072795e-08 -9.811721104312576e-09 -1.051117026508881e-06 3.7707937697723994e-08 4.7843755868648076e-08 8.931355726017267e-07 1.0000116620836312 0.9998477958278083 1.0004655315232878 2.442877939531363e-05 -6.053637801488867e-06 -5.178087372623907e-06 2.0244111217715513e-05 -1.392741412250838e-05 -1.055156066898537e-06 1.1681251770020509e-05 8.142677304272928e-06 0.00046616720225648773 1.0000003625120537 0.9998420506167465 1.0000086542283253 5.189726169724444e-07 -7.952876416047008e-10 -5.826735255182249e-10 5.181671934752099e-07 -1.277159083871744e-07 -1.051164378372151e-06 3.625133946087953e-07 2.4634689775852473e-07 8.654414099738038e-06
4.832 1.000003309059398 0.9998439569910211 1.000081477904061 4.845816972276962e-06 -9.059561697828839e-08 -7.079265055137385e-08 4.770251935415401e-06 -1.3514426370399563e-06 -1.0678451162819725e-06 3.309079070252321e-06 2.2008722019883475e-06 8.147934274219832e-05 0.9999865171238443 0.9998265271490706 1.000420147414007 8.719809488807014e-06 -2.175120178379811e-05 -2.2417554000169713e-05 -2.0923963166469767e-06 -1.8913767629670877e-05 -1.0750931476964545e-06 1.3681839967693655e-05 2.0596903575858874e-05 0.0004229603227481898 0.9999560137888696 0.9998047924882039 0.9991733432118775 -6.672859785378978e-05 7.974444424633154e-06 -2.3398570680207804e-05 -4.2989889481653715e-05 4.668652349912597e-05 -1.0761458444201546e-06 4.401240245409663e-05 4.7876887722142506e-05 0.0008689988624846677 1.0000000376984857 0.99984183842883 1.0000008925709534 5.371359747444787e-08 1.504921102052272e-10 1.5164072682564942e-10 5.370694491580775e-08 -9.810210114109154e-09 -1.0673295914576593e-06 3.770634209186364e-08 4.790854574138214e-08 8.931675783508722e-07 1.000011616979983 0.9998477587088463 1.0004648107467373 2.4371777875529927e-05 -6.0627998242035e-06 -5.1901804298715265e-06 2.0193350844911765e-05 -1.3920907495273944e-05 -1.0714346951110164e-06 1.1636183984989343e-05 8.11837120653205e-06 0.00046544510813175836 1.0000003625029281 0.9998420509578404 1.000008654097828 5.189611901564314e-07 -7.978334177437757e-10 -5.852611588094961e-10 5.18157477183728e-07 -1.277149015599166e-07 -1.0673777438566578e-06 3.625041259206387e-07 2.4631665810933226e-07 8.654288374704767e-06
4.842 1.0000033082102953 0.9998439562724729 1.000081465688877 4.8448372552481535e-06 -9.083308120423606e-08 -7.103516518426002e-08 4.7692853252574695e-06 -1.3515323112104188e-06 -1.0842969736518277e-06 3.308229957323312e-06 2.199895188167591e-06 8.146712862104399e-05 0.9999864256660345 0.9998264549328431 1.000417695568003 8.553881684216695e-06 -2.1732869445738063e-05 -2.2421113945881953e-05 -2.205810918919757e-06 -1.882620063093908e-05 -1.091654891459276e-06 1.3770928570936616e-05 2.0650849003223533e-05 0.0004204836262272602 0.9999564942787462 0.999805152660551 0.9991721345473694 -6.654218989208676e-05 8.266764454120247e-06 -2.294990296567124e-05 -4.259786625764077e-05 4.655205896999406e-05 -1.0926991502436103e-06 4.352965835933363e-05 4.7600235614971955e-05 0.0008702197472326173 1.0000000376983431 0.9998418388273458 1.0000008925688961 5.3712361453824005e-08 1.5049613884038444e-10 1.5166059878733793e-10 5.370749052131869e-08 -9.808704233244435e-09 -1.0837727634556704e-06 3.7705054423909904e-08 4.7974138166746616e-08 8.931919713773565e-07 1.000011571957394 0.9998477216557652 1.0004640907168276 2.4314859661684433e-05 -6.071928834839051e-06 -5.2022353915702955e-06 2.014266770301848e-05 -1.3914377658576464e-05 -1.0879448976017427e-06 1.1591197450712257e-05 8.094202059784361e-06 0.00046472376218458265 1.0000003624938059 0.9998420513050459 1.000008653967439 5.189496815841434e-07 -8.003890907828953e-10 -5.878083546281784e-10 5.181477648092299e-07 -1.2771391581186852e-07 -1.0838217284617813e-06 3.6249488701650804e-07 2.4628659700322265e-07 8.654161650878644e-06
4.852 1.0000033073613406 0.99984395556015 1.0000814534752271 4.843857664690701e-06 -9.10704982587054e-08 -7.127758786640848e-08 4.768318801428538e-06 -1.3516220992239374e-06 -1.1009825472688777e-06 3.3073809950472328e-06 2.1989182830153336e-06 8.14549155396249e-05 0.9999863348662082 0.99982638322369 1.0004152505668673 8.3886896357844e-06 -2.1714331349623794e-05 -2.2424345831380647e-05 -2.3186117141070307e-06 -1.8738720086753825e-05 -1.1084518212460378e-06 1.3859402071629467e-05 2.070450497933259e-05 0.0004180138767279512 0.9999569752769188 0.9998055131431556 0.9991710014658078 -6.635201181897239e-05 8.556689608270794e-06 -2.2502247211880062e-05 -4.220473253948437e-05 4.641473284474789e-05 -1.1094870399468467e-06 4.3046495534178165e-05 4.732455116526049e-05 0.0008713627081831745 1.0000000376982046 0.9998418392320652 1.0000008925669674 5.371110565085675e-08 1.5048596770241243e-10 1.5171115266300186e-10 5.3707977785426087e-08 -9.80720361577476e-09 -1.1004495185381644e-06 3.770432790606852e-08 4.804065539618571e-08 8.932028282004009e-07 1.0000115270157661 0.9998476846686184 1.0004633714332765 2.4258024738080335e-05 -6.081024895269692e-06 -5.214252331341076e-06 2.009206165037436e-05 -1.3907824736895169e-05 -1.1046896630791144e-06 1.1546292074562521e-05 8.070170194370147e-06 0.00046400316413226447 1.0000003624846874 0.9998420516584507 1.0000086538371802 5.189381536117416e-07 -8.029588583159202e-10 -5.903249357788776e-10 5.181379940893806e-07 -1.2771295164522984e-07 -1.10049930885164e-06 3.624857061666026e-07 2.4625674523492097e-07 8.654033331463043e-06
4.862 1.0000033065125358 0.9998439548541443 1.0000814412631278 4.8428782662301604e-06 -9.130786946345273e-08 -7.151993826359993e-08 4.767352301272025e-06 -1.351712005202512e-06 -1.1179048482680395e-06 3.3065321905590253e-06 2.197941501360889e-06 8.144270363847646e-05 0.9999862447222319 0.9998263120202239 1.0004128124091252 8.224231893714249e-06 -2.169558881117528e-05 -2.24272513163777e-05 -2.4308003673862536e-06 -1.8651327213530947e-05 -1.1254869654551043e-06 1.3947261440339969e-05 2.07578697941789e-05 0.00041555107285200785 0.9999574567476849 0.9998058739099078 0.9991699436700647 -6.615807900434858e-05 8.844213069932996e-06 -2.205563935728746e-05 -4.181053074840753e-05 4.6274572540285335e-05 -1.1265125301774573e-06 4.256295144332536e-05 4.704987765871184e-05 0.0008724280275195031 1.0000000376980702 0.999841839643077 1.0000008925651847 5.370989557927662e-08 1.5046063902238863e-10 1.517723589717088e-10 5.370834417391258e-08 -9.805708340926445e-09 -1.1173628659651379e-06 3.7704279403008626e-08 4.8108236153487385e-08 8.931976607645227e-07 1.0000114821550017 0.9998476477474619 1.0004626528957952 2.4201273092251335e-05 -6.090088064653999e-06 -5.226231332964444e-06 2.0041532545151223e-05 -1.3901248853568477e-05 -1.1216720133526406e-06 1.1501467767053389e-05 8.046275945293e-06 0.00046328331384518274 1.0000003624755738 0.9998420520181437 1.000008653707068 5.189266714279015e-07 -8.055437597537099e-10 -5.928305712787197e-10 5.181281029247561e-07 -1.277120094029598e-07 -1.117413494138596e-06 3.624766008246036e-07 2.462271399282608e-07 8.653903310775143e-06
4.872 1.0000033056638806 0.9998439541545486 1.0000814290525912 4.841899124842991e-06 -9.154519021502296e-08 -7.17622402311568e-08 4.766385774266013e-06 -1.3518020323087315e-06 -1.1350669219425263e-06 3.3056835486853496e-06 2.196964852752198e-06 8.143049314130376e-05 0.9999861552319727 0.9998262413210618 1.0004103810932128 8.060507004216031e-06 -2.1676643136892663e-05 -2.2429832061672477e-05 -2.5423785320461998e-06 -1.856402321933873e-05 -1.14276338545581e-06 1.4034507685350133e-05 2.0810941793186378e-05 0.0004130952131308084 0.9999579386553458 0.9998062349347153 0.9991689608514726 -6.596040733075194e-05 9.12932813979822e-06 -2.161011470778797e-05 -4.1415303160688335e-05 4.6131605590137576e-05 -1.1437786720773482e-06 4.2079063555128027e-05 4.677625847563608e-05 0.0008734159988717895 1.0000000376979417 0.9998418400604708 1.0000008925635597 5.3708796161715354e-08 1.5042474614443806e-10 1.5182038695127373e-10 5.3708539738871886e-08 -9.804218022164026e-09 -1.1345158490427e-06 3.770484873832593e-08 4.817698333288762e-08 8.931782057212601e-07 1.0000114373750038 0.9998476108923534 1.0004619351040902 2.414460471019898e-05 -6.099118396270256e-06 -5.238172483663045e-06 1.999108025806045e-05 -1.3894650131882843e-05 -1.1388950046924527e-06 1.1456724437294316e-05 8.022519635381945e-06 0.0004625642112228851 1.0000003624664657 0.999842052384215 1.0000086535771158 5.189152999760569e-07 -8.081390595750855e-10 -5.953493991713456e-10 5.181180409675594e-07 -1.2771108886381865e-07 -1.1345673282625084e-06 3.6246756970974983e-07 2.4619780774452534e-07 8.653771953889514e-06
4.882 1.0000033048153756 0.9998439534614566 1.0000814168436205 4.840920301890093e-06 -9.178245046778232e-08 -7.200451472308047e-08 4.76541919045366e-06 -1.3518921843719535e-06 -1.152471847086054e-06 3.3048350685439953e-06 2.1959883359495154e-06 8.141828420497429e-05 0.9999860663933007 0.9998261711248229 1.0004079566174762 7.897513507239866e-06 -2.1657495623483565e-05 -2.2432089720899182e-05 -2.6533478420781466e-06 -1.8476809303676487e-05 -1.1602841774353282e-06 1.4121141853861363e-05 2.0863719367565936e-05 0.00041064629588023586 0.9999584209642104 0.9998065961915056 0.9991680526900705 -6.575901321857499e-05 9.412028238202864e-06 -2.116570793198789e-05 -4.101909188994458e-05 4.5985859641373914e-05 -1.1612885503432774e-06 4.1594869347183707e-05 4.650373706590253e-05 0.0008743269272395817 1.0000000376978189 0.9998418404843379 1.0000008925620958 5.3707868422420523e-08 1.5038830208960245e-10 1.5183443366243415e-10 5.370853436272288e-08 -9.802732800821385e-09 -1.1519115454307054e-06 3.770581972518152e-08 4.824692574977191e-08 8.931497233082847e-07 1.000011392675675 0.9998475741033507 1.000461218057858 2.4088019573973122e-05 -6.108115938253298e-06 -5.250075867940074e-06 1.9940704679445223e-05 -1.388802869432032e-05 -1.1563617263526998e-06 1.1412061989254904e-05 7.998901566481212e-06 0.0004618458560496063 1.0000003624573637 0.9998420527567561 1.000008653447326 5.18904100318763e-07 -8.107347324103811e-10 -5.979024101528963e-10 5.181077783012672e-07 -1.2771019102055556e-07 -1.151963888468859e-06 3.624585917799119e-07 2.461687533225076e-07 8.65363989552531e-06
4.892 1.0000033039670218 0.9998439527749636 1.0000814046362112 4.839941850551697e-06 -9.201963779641019e-08 -7.224677301099659e-08 4.764452540344088e-06 -1.351982465536997e-06 -1.17012273714183e-06 3.303986743485102e-06 2.1950119408221694e-06 8.140607683265851e-05 0.9999859782040877 0.9998261014301295 1.0004055389801692 7.735249933060984e-06 -2.1638147560897622e-05 -2.2434025935189254e-05 -2.763709910167743e-06 -1.8389686657222953e-05 -1.178052471986044e-06 1.4207165032406706e-05 2.0916200957044327e-05 0.000408204319152086 0.9999589036385955 0.9998069576542273 0.9991672188548555 -6.555391365027535e-05 9.692306904585024e-06 -2.0722453058150995e-05 -4.062193887455402e-05 4.583736244693949e-05 -1.1790452841917219e-06 4.1110406309492356e-05 4.6232356943905016e-05 0.000875161128768791 1.0000000376977025 0.999841840914771 1.0000008925607884 5.370716540721987e-08 1.5036387504314174e-10 1.518029838027996e-10 5.3708318604049154e-08 -9.801252861771887e-09 -1.169553066204004e-06 3.77068965383604e-08 4.831801282566577e-08 8.931190956439792e-07 1.0000113480569173 0.9998475373805149 1.0004605017567854 2.4031517657913253e-05 -6.117080735510731e-06 -5.261941560315394e-06 1.9890405720611415e-05 -1.388138466327646e-05 -1.1740753033763386e-06 1.1367480321380239e-05 7.975422025373326e-06 0.0004611282479334945 1.000000362448268 0.9998420531358593 1.0000086533176942 5.188931253087677e-07 -8.133182426481156e-10 -6.005007525333306e-10 5.180973050390039e-07 -1.2770931563503455e-07 -1.1696062863769279e-06 3.62449633390954e-07 2.461399595491945e-07 8.653507782925333e-06
4.902 1.000003303118819 0.999843952095165 1.0000813924303487 4.838963810181942e-06 -9.225674175348192e-08 -7.248901334426026e-08 4.763485828665126e-06 -1.3520728794068927e-06 -1.1880227402519768e-06 3.3031385651128115e-06 2.1940356557712463e-06 8.139387090547428e-05 0.999985890662206 0.9998260322356068 1.0004031281794559 7.5737147952744315e-06 -2.1618600238252882e-05 -2.2435642328966747e-05 -2.873466333933257e-06 -1.830265646177963e-05 -1.196071433682564e-06 1.429257834425992e-05 2.096838506299743e-05 0.000405769280815281 0.9999593866428276 0.999807319296851 0.9991664590040423 -6.534512619531448e-05 9.970157794303038e-06 -2.0280383471278544e-05 -4.0223885871942504e-05 4.5686141862949674e-05 -1.1970520272327527e-06 4.062571194375242e-05 4.59621617032296e-05 0.0008759189303925182 1.0000000376975922 0.9998418413518617 1.000000892559624 5.3706726483278894e-08 1.5036171471406496e-10 1.5172790643825111e-10 5.3707897904926885e-08 -9.799778179212437e-09 -1.1874435574446997e-06 3.770780040152496e-08 4.8390140850550096e-08 8.930926256909951e-07 1.0000113035186335 0.9998475007239064 1.00045978620055 2.397509892219038e-05 -6.12601283565855e-06 -5.273769622363506e-06 1.984018330769633e-05 -1.387471816054574e-05 -1.1920388948071672e-06 1.1322979330392312e-05 7.952081300429572e-06 0.00046041138637109894 1.0000003624391787 0.9998420535216178 1.0000086531882069 5.18882414585735e-07 -8.158795744582542e-10 -6.031425138967772e-10 5.180866267400198e-07 -1.2770846334943593e-07 -1.1874976676701665e-06 3.6244066095752974e-07 2.461113983659279e-07 8.653376097782993e-06
4.912 1.0000033022707657 0.9998439514221578 1.0000813802260147 4.8379862015189046e-06 -9.249375975977278e-08 -7.273121993459513e-08 4.762519068912756e-06 -1.3521634299218774e-06 -1.2061750386481626e-06 3.3022905276707702e-06 2.1930594758152098e-06 8.138166629607979e-05 0.9999858037655313 0.9998259635398832 1.0004007242134125 7.412906585495279e-06 -2.159885494813737e-05 -2.24369405095761e-05 -2.9826187019964983e-06 -1.8215719891345446e-05 -1.214344262528024e-06 1.4377382946097426e-05 2.102027026058265e-05 0.00040334117869998535 0.9999598699412463 0.99980768109337 0.999165772785328 -6.513266903378788e-05 1.024557467586884e-05 -1.983953191665063e-05 -3.9824974455505e-05 4.5532225842848814e-05 -1.2153119681078688e-06 4.014082376213955e-05 4.5693195032447086e-05 0.000876600669439066 1.0000000376974876 0.9998418417957046 1.000000892558583 5.37065723777277e-08 1.5038444875823168e-10 1.5162460499936569e-10 5.3707284653446205e-08 -9.798308635701274e-09 -1.2055861997088725e-06 3.7708342566405405e-08 4.846319161810881e-08 8.930745016945778e-07 1.0000112590607246 0.9998474641335875 1.000459071388824 2.3918763307328935e-05 -6.1349122938333685e-06 -5.285560102240934e-06 1.9790037375345293e-05 -1.386802930703252e-05 -1.2102556940212335e-06 1.1278558915536531e-05 7.928879696665646e-06 0.00045969527088316224 1.0000003624300955 0.9998420539141253 1.0000086530588452 5.188719893293133e-07 -8.184157985210872e-10 -6.058120587192834e-10 5.180757564894916e-07 -1.2770763459657114e-07 -1.2056412139715712e-06 3.6243165156586476e-07 2.4608304442707345e-07 8.653245115452288e-06
4.922 1.000003301422862 0.999843950756039 1.0000813680231888 4.837009021001759e-06 -9.273069803076281e-08 -7.297336955054132e-08 4.761552277714994e-06 -1.3522541203307204e-06 -1.224582850305564e-06 3.301442630334844e-06 2.1920834049363992e-06 8.136946297293267e-05 0.999985717511939 0.9998258953415892 1.0003983270800323 7.2528237674601724e-06 -2.1578912987527677e-05 -2.243792207315681e-05 -3.091168596563871e-06 -1.8128878110958326e-05 -1.2328741938279997e-06 1.4461580024360423e-05 2.1071855201360895e-05 0.0004009200106965841 0.9999603534982068 0.9998080430178045 0.9991651598361632 -6.491656097696512e-05 1.0518551431468951e-05 -1.9399930506867252e-05 -3.9425246005942474e-05 4.537564243319711e-05 -1.2338283304865387e-06 3.9655779286880386e-05 4.542550071426832e-05 0.0008772066933284433 1.0000000376973874 0.9998418422463937 1.0000008925576462 5.3706699487806115e-08 1.5042598925862626e-10 1.5151671121021506e-10 5.37064965593076e-08 -9.796843927284757e-09 -1.223984208803096e-06 3.7708448589609794e-08 4.853705955688289e-08 8.930663955958788e-07 1.0000112146830922 0.9998474276096212 1.000458357321276 2.386251072935495e-05 -6.143779173452064e-06 -5.297313039886105e-06 1.9739967863213286e-05 -1.386131822360434e-05 -1.2287289305611554e-06 1.1234218980818583e-05 7.905817538715351e-06 0.00045897990111865716 1.0000003624210165 0.9998420543134773 1.0000086529295888 5.188618456489481e-07 -8.209330419252711e-10 -6.084858110672679e-10 5.180647115412182e-07 -1.2770682957448184e-07 -1.2240401408483562e-06 3.624225975067435e-07 2.460548819239969e-07 8.653114962570298e-06
4.932 1.000003300575106 0.9998439500969077 1.0000813558218522 4.8360322396172555e-06 -9.296756864260083e-08 -7.32154397451488e-08 4.760585481851716e-06 -1.3523449550853562e-06 -1.2432494276684662e-06 3.300594875965983e-06 2.1911074513572193e-06 8.135726101742768e-05 0.9999856318993078 0.999825827639359 1.0003959367772288 7.093464775816153e-06 -2.1558775656399813e-05 -2.2438588613067993e-05 -3.1991175895825187e-06 -1.8042132276896692e-05 -1.25166449806928e-06 1.4545170793769383e-05 2.112313860195241e-05 0.0003985057747428534 0.9999608372780817 0.9998084050442011 0.9991646197840278 -6.469682148273304e-05 1.0789082062453415e-05 -1.896161073342173e-05 -3.902474169862986e-05 4.5216419768055516e-05 -1.252604373251595e-06 3.917061605300256e-05 4.5159122598692726e-05 0.0008777373593993832 1.0000000376972908 0.9998418427040259 1.0000008925567951 5.37070789390851e-08 1.5047424917929534e-10 1.5142687223435006e-10 5.370555958431019e-08 -9.795384157915518e-09 -1.2426408358454301e-06 3.7708138195456274e-08 4.8611657088721154e-08 8.930679701992709e-07 1.000011170385637 0.9998473911520732 1.0004576439975772 2.380634107767669e-05 -6.1526135446300716e-06 -5.309028476708847e-06 1.9689974720297626e-05 -1.3854585030178371e-05 -1.2474618686572485e-06 1.1189959433437954e-05 7.882895158566931e-06 0.00045826527685691957 1.0000003624119416 0.999842054719769 1.0000086528004195 5.188519548820257e-07 -8.234434177340077e-10 -6.111417766833554e-10 5.180535175252141e-07 -1.2770604847765515e-07 -1.2426976997373189e-06 3.624135032230651e-07 2.460269016932051e-07 8.652985680916316e-06
4.942 1.000003299727497 0.9998439494448642 1.0000813436219884 4.83505580353238e-06 -9.320438473676885e-08 -7.345741758338621e-08 4.759618722962465e-06 -1.3524359372734106e-06 -1.2621780599829632e-06 3.299747267484633e-06 2.190131619635237e-06 8.134506054395147e-05 0.9999855469255192 0.9998257604318301 1.0003935533028376 6.934828016470105e-06 -2.1538444251732416e-05 -2.24389417283982e-05 -3.3064672355915054e-06 -1.795548353684959e-05 -1.270718481250505e-06 1.4628156497272816e-05 2.117411922640583e-05 0.00039609846871387907 0.9999613212452668 0.9998087671466387 0.9991641522467042 -6.447347066393815e-05 1.1057160696752487e-05 -1.852460347758869e-05 -3.862350248937631e-05 4.505458606638765e-05 -1.2716433908754927e-06 3.868537161320915e-05 4.489410456104353e-05 0.000878193034814876 1.0000000376971965 0.9998418431686967 1.0000008925560135 5.370765715656688e-08 1.5051572642709244e-10 1.513673954380855e-10 5.370451539110643e-08 -9.793929786313323e-09 -1.2615593669649578e-06 3.7707487137309104e-08 4.868690390471276e-08 8.930776409877038e-07 1.0000111261682605 0.9998473547610089 1.000456931417398 2.3750254216571708e-05 -6.1614154786209535e-06 -5.320706462965135e-06 1.9640057911978722e-05 -1.3847829846336333e-05 -1.266457808173602e-06 1.1145780179988058e-05 7.860112877884822e-06 0.0004575513979092637 1.0000003624028695 0.999842055133098 1.0000086526713208 5.188422632459884e-07 -8.259603700857049e-10 -6.13767108407619e-10 5.18042216479063e-07 -1.2770529132074307e-07 -1.2616171771556655e-06 3.624043784529035e-07 2.459990928149687e-07 8.652857227045237e-06
4.952 1.0000032988800345 0.9998439488000089 1.0000813314235835 4.834079638691993e-06 -9.344115596594494e-08 -7.369930443370267e-08 4.758652062069603e-06 -1.3525270708399442e-06 -1.2813720711393409e-06 3.298899805045443e-06 2.1891559055667897e-06 8.13328615891588e-05 0.999985462588456 0.9998256937176435 1.0003911766546147 6.776911872686332e-06 -2.151792006244324e-05 -2.243898302815409e-05 -3.4132190680175183e-06 -1.7868933029698318e-05 -1.2900394855935879e-06 1.4710538406713073e-05 2.122479587395566e-05 0.0003936980903061411 0.9999618053641818 0.9998091292992262 0.999163756832555 -6.4246529290641e-05 1.1322781596829058e-05 -1.808893901886312e-05 -3.822156910212484e-05 4.489016962437526e-05 -1.2909487136656482e-06 3.8200083542263446e-05 4.4630490466823417e-05 0.0008785740964275835 1.0000000376971039 0.999841843640505 1.0000008925552863 5.3708361014704286e-08 1.5054148598283985e-10 1.5133729448792284e-10 5.370342498800159e-08 -9.79248060688614e-09 -1.2807431250835409e-06 3.770660057780452e-08 4.876271684109791e-08 8.930930274969853e-07 1.0000110820308643 0.9998473184364965 1.0004562195804123 2.3694249990126406e-05 -6.170185041763938e-06 -5.332347062640919e-06 1.9590217423347773e-05 -1.3841052790938264e-05 -1.28572008539552e-06 1.1101681123727726e-05 7.837470997209418e-06 0.0004568382640033458 1.0000003623937985 0.9998420555535633 1.0000086525422789 5.188326970293277e-07 -8.284931555448172e-10 -6.163633520294354e-10 5.180308694045688e-07 -1.2770455907412267e-07 -1.2808018955952214e-06 3.6239523328976154e-07 2.459714364987376e-07 8.652729413794084e-06
4.962 1.0000032980327165 0.9998439481624455 1.0000813192266216 4.833103659381784e-06 -9.367788409795574e-08 -7.394111315758622e-08 4.757685574250067e-06 -1.3526183585160424e-06 -1.3008348213554344e-06 3.298052486075999e-06 2.188180298243196e-06 8.132066405733837e-05 0.9999853788860027 0.9998256274954432 1.0003888068302367 6.619714712019539e-06 -2.1497204366281074e-05 -2.2438714128470552e-05 -3.5193746065449667e-06 -1.7782481885580396e-05 -1.3096308891190812e-06 1.4792317822150277e-05 2.127516737953015e-05 0.0003913046370050281 0.9999622895992764 0.9998094914761093 0.9991634331408011 -6.401601878619633e-05 1.158593916556211e-05 -1.7654647035254433e-05 -3.781898203033981e-05 4.472319881502317e-05 -1.3105237085462e-06 3.771478943943612e-05 4.43683241585849e-05 0.0008788809305219552 1.0000000376970117 0.9998418441195507 1.0000008925545996 5.370910479024733e-08 1.5054940088362626e-10 1.5132409902292748e-10 5.37023632852295e-08 -9.791036524440168e-09 -1.3001954685051968e-06 3.7705608027328255e-08 4.883901390132714e-08 8.931109865350623e-07 1.0000110379733498 0.9998472821786063 1.0004555084862912 2.3638328229411434e-05 -6.178922293546236e-06 -5.343950351639326e-06 1.9540453253712963e-05 -1.383425398200558e-05 -1.3052520724508591e-06 1.1057662164628277e-05 7.814969800648463e-06 0.00045612587473718345 1.0000003623847287 0.9998420559812644 1.0000086524132783 5.188231703936672e-07 -8.310435638664752e-10 -6.189426708972861e-10 5.180195512886943e-07 -1.2770385210718388e-07 -1.3002552137408833e-06 3.623860776282374e-07 2.4594390840396656e-07 8.652601863301127e-06
4.972 1.0000032971855435 0.9998439475322776 1.0000813070310877 4.832127778310324e-06 -9.391456487135694e-08 -7.418285942603276e-08 4.75671933318752e-06 -1.3527098043450954e-06 -1.320569707615361e-06 3.2972053086053077e-06 2.18720478771151e-06 8.130846776603966e-05 0.999985295816048 0.9998255617638763 1.0003864438273002 6.463234898776585e-06 -2.147629843127458e-05 -2.243813664477515e-05 -3.6249353713489825e-06 -1.7696131225355656e-05 -1.3294961068751998e-06 1.4873496069034347e-05 2.1325232626379192e-05 0.00038891810616175065 0.9999627739150325 0.9998098536514717 0.9991631807618025 -6.378196121984816e-05 1.1846627948301946e-05 -1.7221756599926014e-05 -3.741578154557762e-05 4.455370208042615e-05 -1.3303717784816436e-06 3.7229526927948925e-05 4.410764946592529e-05 0.0008791139324424077 1.0000000376969203 0.9998418446059353 1.0000008925539376 5.370980122730528e-08 1.5054367898664374e-10 1.513120356976922e-10 5.370140357887883e-08 -9.789597836572272e-09 -1.3199197916135997e-06 3.7704667760661794e-08 4.8915732846688655e-08 8.931276053768867e-07 1.000010993995619 0.9998472459874086 1.0004547981347063 2.3582488763575296e-05 -6.187627287495826e-06 -5.355516408242395e-06 1.9490765401248873e-05 -1.382743353711021e-05 -1.3250571775833317e-06 1.1013723203455382e-05 7.792609572347512e-06 0.00045541422963845226 1.0000003623756593 0.999842056416303 1.0000086522843044 5.188135961458218e-07 -8.336077480106351e-10 -6.215207052782441e-10 5.180083351303163e-07 -1.2770317082374936e-07 -1.3199805261798216e-06 3.623769244273093e-07 2.459164882617758e-07 8.652474046577093e-06
4.982 1.0000032963385148 0.9998439469096114 1.00008129483697 4.831151918188125e-06 -9.415119171031921e-08 -7.44245523966759e-08 4.755753392584972e-06 -1.352801411939708e-06 -1.3405801629798312e-06 3.296358273354244e-06 2.186229372160668e-06 8.129627256006562e-05 0.9999852133764827 0.9998254965215945 1.0003840876433259 6.307470807149757e-06 -2.1455203517667044e-05 -2.2437252183619556e-05 -3.7299029034622527e-06 -1.7609882160653534e-05 -1.3496385901481606e-06 1.495407449564124e-05 2.13749905604634e-05 0.000386538495119096 0.9999632582759693 0.9998102157995359 0.9991629992773446 -6.354437929518073e-05 1.2104842632287948e-05 -1.6790296176161376e-05 -3.701200771023844e-05 4.438170792902299e-05 -1.3504963624206003e-06 3.674433365527284e-05 4.3848510219988686e-05 0.0008792735062024543 1.0000000376968285 0.999841845099761 1.0000008925532882 5.3710373473298114e-08 1.505312001169499e-10 1.512918099386362e-10 5.3700599519428046e-08 -9.788164889748628e-09 -1.3399195256341662e-06 3.77039534005793e-08 4.899285021601209e-08 8.931386889776682e-07 1.000010950097575 0.999847209862977 1.0004540885253308 2.3526731432736757e-05 -6.196300073740736e-06 -5.367045305039775e-06 1.944115384365753e-05 -1.3820591573063462e-05 -1.3451388464841688e-06 1.0969864144433803e-05 7.770390612666958e-06 0.0004547033282809653 1.00000036236659 0.9998420568587816 1.0000086521553444 5.188038980614698e-07 -8.361787311564366e-10 -6.241070582658824e-10 5.179972747231091e-07 -1.277025152836565e-07 -1.3399812645985561e-06 3.6236779073197735e-07 2.458891695402311e-07 8.652345430909763e-06
4.992 1.0000032954916305 0.9998439462945534 1.000081282644261 4.830176025311897e-06 -9.438775787048422e-08 -7.466619105602748e-08 4.754787773688047e-06 -1.3528931842705494e-06 -1.360869657701219e-06 3.29551138483392e-06 2.1852540598123135e-06 8.128407841083746e-05 0.9999851315651993 0.9998254317672518 1.0003817382757632 6.152420833897113e-06 -2.1433920882865442e-05 -2.2436062337428707e-05 -3.834278776684966e-06 -1.7523735794546393e-05 -1.3700618269159196e-06 1.5034054470505728e-05 2.14244401951141e-05 0.00038416580129272245 0.9999637426466451 0.9998105778945686 0.999162888260921 -6.330329633627834e-05 1.2360578046345213e-05 -1.6360293618173228e-05 -3.660770038466667e-05 4.4207244931264525e-05 -1.3709009368891822e-06 3.6259247294471494e-05 4.359095025108149e-05 0.0008793600641844703 1.000000037696737 0.9998418456011315 1.0000008925526456 5.3710767522224696e-08 1.5051831263303297e-10 1.5126458034238875e-10 5.369997196480818e-08 -9.786737414976035e-09 -1.3601981389490434e-06 3.770361032039454e-08 4.907038502655752e-08 8.93140925981607e-07 1.0000109062791198 0.9998471738053865 1.0004533796578439 2.347105610045048e-05 -6.2049407032690715e-06 -5.3785371040537495e-06 1.9391618526113084e-05 -1.3813728205653541e-05 -1.365500560804779e-06 1.0926084896447382e-05 7.74831324182942e-06 0.0004539931703705351 1.0000003623575209 0.999842057308805 1.0000086520263924 5.187940219321377e-07 -8.387498043669674e-10 -6.267004265990806e-10 5.179863909818648e-07 -1.2770188592810464e-07 -1.3602608972074018e-06 3.6235869416958383e-07 2.458619615884384e-07 8.652215679705484e-06


==> figures/planar_acoustic_pulse/data/nscbc_mass_inflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28 p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001 p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001
0.002 1.0002216104935207 1.0000000000071076 1.0053054836989368 2.0935477827561326e-10 1.0644582422132086e-13 4.080377729627656e-12 4.4071629629333845e-10 -2.519864088194678e-10 -1.0315336626589156e-10 1.4590731287946225e-08 1.9523166408875008e-09 3.463012892652294e-07 1.0002216104935207 1.0000000000071076 1.005305483698942 2.0935471898928162e-10 8.226117393557332e-14 4.0802957690487714e-12 4.4075851853023887e-10 -2.520024716309924e-10 -1.0315362691178556e-10 1.4590731273463396e-08 1.952316638843612e-09 3.463012889219265e-07 1.0002216104935209 1.0000000000071076 1.005305483698956 2.093547821589819e-10 1.7712073734367e-14 4.080232762121997e-12 4.408707826434145e-10 -2.5204532733085107e-10 -1.0315345496466006e-10 1.4590731236774338e-08 1.9523166316126757e-09 3.4630128799036446e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935482256630704e-10 1.0732591327558589e-13 4.080286806356445e-12 4.407147049354916e-10 -2.51985669064658e-10 -1.0315350563916967e-10 1.4590731288339341e-08 1.952316641131479e-09 3.4630128928383543e-07 1.0002216104935207 1.0000000000071076 1.0053054836989386 2.0935482265991147e-10 9.840057919332322e-14 4.0802168483224555e-12 4.407302907376182e-10 -2.5199163839141215e-10 -1.0315366130855384e-10 1.4590731283956756e-08 1.9523166392441696e-09 3.4630128915149194e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.093547545923429e-10 1.0726476427307343e-13 4.080307771314409e-12 4.4071486015889877e-10 -2.519857342307207e-10 -1.0315350986204605e-10 1.4590731288186463e-08 1.9523166412155945e-09 3.463012892808403e-07
0.012 1.0002216104721198 1.0000000004812422 1.005305452986741 3.7615937608294866e-10 1.2186891168054765e-12 4.875405118877394e-11 3.5833126218316225e-10 -2.0416842193878053e-10 -1.2900718110527486e-10 1.8990993468739684e-08 1.0390783800140794e-08 4.933732796728434e-07 1.0002216104721215 1.0000000004812424 1.0053054529868708 3.7615924575888147e-10 8.167408861867132e-13 4.875447015078485e-11 3.588299109901052e-10 -2.0443899928784191e-10 -1.290074055407053e-10 1.8990992939556224e-08 1.0390784019333662e-08 4.933732687333578e-07 1.000221610472126 1.0000000004812426 1.0053054529872147 3.761591339417174e-10 -2.527710981755097e-13 4.875548026656273e-11 3.601422292722724e-10 -2.051595539991095e-10 -1.2900685348892897e-10 1.899099153150022e-08 1.0390784604719035e-08 4.933732398859701e-07 1.0002216104721198 1.000000000481242 1.005305452986736 3.7615934804713237e-10 1.2332997122488086e-12 4.87539454632238e-11 3.583130635526165e-10 -2.0415823600844157e-10 -1.2900661874798758e-10 1.8990993500144188e-08 1.0390783802411585e-08 4.933732801451197e-07 1.0002216104721204 1.0000000004812422 1.0053054529867844 3.761593253683472e-10 1.0845800960824866e-12 4.875399288593024e-11 3.5849785303100627e-10 -2.0425859649238993e-10 -1.2900705501439978e-10 1.899099329905323e-08 1.0390783887628545e-08 4.93373275991146e-07 1.0002216104721198 1.0000000004812422 1.0053054529867362 3.7615923184069995e-10 1.2322115648595591e-12 4.8753936240558336e-11 3.583147285834177e-10 -2.0415934504984593e-10 -1.2900663264413412e-10 1.8990993468678284e-08 1.039078379594464e-08 4.933732802081339e-07
0.022 1.0002216104673303 1.000000001737142 1.0053054095912124 9.00882414371886e-10 8.369481948026582e-12 2.7295460285302208e-11 3.038439777652141e-10 -1.552432333195723e-10 -1.368246144937029e-10 1.792197896213507e-08 1.3572336289076015e-08 5.23801432792581e-07 1.0002216104673327 1.000000001737141 1.0053054095916583 9.008822785460255e-10 7.155146601374781e-12 2.729692102760805e-11 3.0471170046107606e-10 -1.5581310976607071e-10 -1.368258019012128e-10 1.7921978098778295e-08 1.3572336843668701e-08 5.238014139471815e-07 1.0002216104673378 1.0000000017371375 1.0053054095928335 9.008818789879514e-10 3.929860357741441e-12 2.730110439543839e-11 3.069696693816822e-10 -1.5732710949046896e-10 -1.3682487578187552e-10 1.7921975791065555e-08 1.3572338317119288e-08 5.238013650445193e-07 1.0002216104673303 1.0000000017371418 1.0053054095911962 9.008824649902982e-10 8.413922326526001e-12 2.72957031030478e-11 3.038122442354119e-10 -1.552224281603262e-10 -1.368236720132809e-10 1.7921978995477506e-08 1.3572336263409036e-08 5.238014335301131e-07 1.000221610467331 1.0000000017371415 1.0053054095913612 9.008824319740144e-10 7.964153082356133e-12 2.7295965212569826e-11 3.0413448355697327e-10 -1.5543325891946595e-10 -1.3682510684838072e-10 1.7921978671331513e-08 1.357233648376433e-08 5.238014264429378e-07 1.0002216104673303 1.000000001737142 1.0053054095911973 9.008822665880217e-10 8.409807750511791e-12 2.7295381026398653e-11 3.0381508988978634e-10 -1.5522374480986472e-10 -1.368242162607238e-10 1.7921979018314464e-08 1.3572336224870812e-08 5.238014337557318e-07
0.032 1.0002216104579384 1.0000000037329988 1.005305340938506 1.9106523964836227e-09 1.8606497338042116e-11 -5.915272660988101e-11 2.1962461113103843e-10 -1.2954731289861454e-10 -1.3401565992501646e-10 1.6350835159021614e-08 1.4742138110503217e-08 4.941909981563459e-07 1.0002216104579296 1.0000000037329888 1.005305340939508 1.91065248906942e-09 1.5596033846023145e-11 -5.916055018587939e-11 2.2012732580822874e-10 -1.3029061336773168e-10 -1.3401764500863372e-10 1.6350834653192586e-08 1.4742138652920574e-08 4.941909725131058e-07 1.000221610457905 1.0000000037329608 1.0053053409421429 1.9106525502407863e-09 7.607514240229992e-12 -5.918077680026999e-11 2.2137653460002016e-10 -1.3225746679878716e-10 -1.3401609924650894e-10 1.635083337242658e-08 1.4742140079121514e-08 4.941909065077307e-07 1.0002216104579387 1.0000000037329992 1.0053053409384691 1.9106523895575625e-09 1.8717141634341135e-11 -5.915235939437373e-11 2.1960591244139332e-10 -1.2952025101836308e-10 -1.3401475305048558e-10 1.6350835189280933e-08 1.4742138034772315e-08 4.941909991317417e-07 1.0002216104579356 1.0000000037329955 1.0053053409388408 1.9106521345427456e-09 1.7601938262563786e-11 -5.915520736853371e-11 2.197941374602042e-10 -1.2979554289774184e-10 -1.3401669831367316e-10 1.6350834999913896e-08 1.47421382844503e-08 4.941909896207379e-07 1.000221610457939 1.0000000037329992 1.0053053409384725 1.910652379551713e-09 1.8706920715216962e-11 -5.915232980542454e-11 2.1960769812266689e-10 -1.2952232433257508e-10 -1.3401563156481858e-10 1.6350835180244716e-08 1.4742138036053464e-08 4.941909994077157e-07
0.042 1.0002216104366526 1.000000006405691 1.0053052487598266 4.0629916253037944e-09 3.280890573446681e-11 -1.4391123432220768e-10 1.4736337921185402e-10 -1.162730606989401e-10 -1.280586163620949e-10 1.5610892680539584e-08 1.6055193287631576e-08 4.6754763144792056e-07 1.0002216104366017 1.000000006405651 1.0053052487617553 4.062991575917584e-09 2.5985032483153424e-11 -1.439084819949095e-10 1.4643002628236194e-10 -1.1695871674018736e-10 -1.280595672298422e-10 1.5610893080968643e-08 1.6055193617539564e-08 4.6754758550127976e-07 1.0002216104364656 1.000000006405543 1.0053052487668286 4.062991982068407e-09 7.88976217393798e-12 -1.4389923480914707e-10 1.4386103690263488e-10 -1.1875570216645818e-10 -1.2805819648651526e-10 1.5610894153785127e-08 1.60551942639581e-08 4.6754747120411065e-07 1.0002216104366544 1.0000000064056924 1.0053052487597556 4.062991261255109e-09 3.3059416368063764e-11 -1.4391148871432133e-10 1.4739764031164904e-10 -1.1624801182058526e-10 -1.2805745484140265e-10 1.561089267637531e-08 1.6055193192682544e-08 4.675476329431923e-07 1.0002216104366355 1.0000000064056775 1.005305248760471 4.0629914822331004e-09 3.053164646303835e-11 -1.4391015727333664e-10 1.47054215765341e-10 -1.165027828406704e-10 -1.280586314142738e-10 1.5610892827700517e-08 1.605519337402207e-08 4.6754761575216876e-07 1.0002216104366541 1.0000000064056922 1.0053052487597622 4.0629914688874685e-09 3.3036440717947054e-11 -1.4391133631257317e-10 1.473945860699379e-10 -1.162500447473089e-10 -1.280580684778031e-10 1.5610892666843313e-08 1.6055193211286862e-08 4.6754763261736167e-07
0.052 1.0002216103876032 1.0000000096674544 1.0053051354541067 8.418058000882828e-09 5.297752397295699e-11 -1.0416209821784896e-10 1.0343197851173958e-10 -1.0941703125150383e-10 -1.2186625628668632e-10 1.4142331937076265e-08 1.6863813579986247e-08 4.51996380543369e-07 1.0002216103874488 1.0000000096673407 1.005305135457813 8.418058154751045e-09 3.812679617495949e-11 -1.0415183243229689e-10 1.0052037616029994e-10 -1.0987511547954578e-10 -1.218678871950313e-10 1.4142332559679311e-08 1.6863813149838085e-08 4.519963233148462e-07 1.0002216103870367 1.0000000096670367 1.0053051354675802 8.41805794713166e-09 -1.2359533935646986e-12 -1.0412368839986466e-10 9.277295446940503e-11 -1.1103161919743241e-10 -1.2186572125645876e-10 1.4142334419859803e-08 1.6863811793706483e-08 4.5199618915692663e-07 1.0002216103876087 1.0000000096674588 1.0053051354539706 8.418057966309609e-09 5.352297621779862e-11 -1.0416277309072175e-10 1.0353919145215384e-10 -1.0940040296426038e-10 -1.2186524199807633e-10 1.4142331912594493e-08 1.6863813520149448e-08 4.519963826195782e-07 1.0002216103875516 1.0000000096674164 1.0053051354553453 8.418058094623958e-09 4.802155667466673e-11 -1.0415858757551269e-10 1.0246116844030568e-10 -1.0957175713735005e-10 -1.2186682886613184e-10 1.4142332129425921e-08 1.68638134326102e-08 4.5199636095426605e-07 1.0002216103876083 1.0000000096674584 1.0053051354539828 8.418057836100842e-09 5.347311379824806e-11 -1.0416276263080226e-10 1.0352949253893647e-10 -1.0940151219842832e-10 -1.2186536568909532e-10 1.4142331932976415e-08 1.686381353367499e-08 4.519963821023702e-07
0.062 1.000221610280729 1.0000000134056168 1.0053050035894262 1.7053890903304644e-08 7.967114588054532e-11 5.453367007557112e-11 8.74783910515421e-11 -1.0594864498482539e-10 -1.1631436721487764e-10 1.2519870496663298e-08 1.7594183563457623e-08 4.2886732373629703e-07 1.0002216102803567 1.0000000134053475 1.0053050035969868 1.70538905755354e-08 4.837881218221979e-11 5.4519936263900974e-11 8.312289757759825e-11 -1.0621902136161156e-10 -1.1631509010374492e-10 1.2519869921432214e-08 1.7594182026600302e-08 4.288672918276107e-07 1.000221610279366 1.0000000134046314 1.0053050036169677 1.7053890541714402e-08 -3.453489150387272e-11 5.4482703134042394e-11 7.170350497217404e-11 -1.0682155718094487e-10 -1.1631303845581963e-10 1.2519869843529264e-08 1.7594178009227513e-08 4.2886724936938496e-07 1.0002216102807429 1.0000000134056266 1.0053050035891489 1.705389087772613e-08 8.082051190986922e-11 5.4534144416352e-11 8.763955468704653e-11 -1.0593908283519709e-10 -1.1631268195278777e-10 1.2519870508994918e-08 1.7594183546303932e-08 4.288673253872219e-07 1.0002216102806052 1.000000013405527 1.005305003591951 1.7053890798584227e-08 6.922783239199659e-11 5.452904120312941e-11 8.602224933365858e-11 -1.0604205640761174e-10 -1.163144806273668e-10 1.2519870275033302e-08 1.759418305849339e-08 4.288673121370887e-07 1.0002216102807417 1.0000000134056257 1.005305003589174 1.7053890862394713e-08 8.071590680351747e-11 5.453356778140414e-11 8.762490631855423e-11 -1.0593947592986941e-10 -1.1631303254368054e-10 1.2519870524865693e-08 1.7594183571518286e-08 4.288673249734484e-07
0.072 1.0002216100606778 1.000000017478871 1.0053048554112707 3.379075993036371e-08 1.1935853126945212e-10 1.7739985470720565e-10 9.444112850575714e-11 -1.0430400515534917e-10 -1.1158687641917924e-10 1.226608028017692e-08 1.8938720163181323e-08 4.3212712124220677e-07 1.000221610059874 1.0000000174782935 1.0053048554273167 3.379075978798934e-08 5.5111278346034077e-11 1.7738131903801244e-10 8.96334513329096e-11 -1.0457132887857096e-10 -1.1158728773985701e-10 1.2266081169127282e-08 1.893871883505338e-08 4.321271424704092e-07 1.0002216100577421 1.0000000174767616 1.0053048554698092 3.379076027184897e-08 -1.1507497341093074e-10 1.7733160333906653e-10 7.723351310910335e-11 -1.05102071108605e-10 -1.1158546860542605e-10 1.2266090374807653e-08 1.893871715152379e-08 4.3212732718730316e-07 1.0002216100607073 1.0000000174788926 1.0053048554106816 3.379075996607945e-08 1.2171862358047113e-10 1.7740076795515834e-10 9.461962266720022e-11 -1.0429428881042914e-10 -1.1158585486048626e-10 1.2266080255935001e-08 1.893872014817631e-08 4.3212712051422436e-07 1.0002216100604095 1.000000017478678 1.0053048554166266 3.379075968368003e-08 9.791649910142427e-11 1.773934974929333e-10 9.28290140665739e-11 -1.0439803701814123e-10 -1.1158677694735735e-10 1.226608041329187e-08 1.8938719688374175e-08 4.321271251975247e-07 1.0002216100607046 1.0000000174788906 1.005304855410735 3.379076017974846e-08 1.215038484295207e-10 1.7740005915764387e-10 9.460346034476753e-11 -1.0429473744379178e-10 -1.115855212271836e-10 1.226608025238675e-08 1.8938720140485588e-08 4.3212712114238653e-07
0.082 1.0002216096264849 1.000000021707265 1.0053046921850264 6.551045695424894e-08 1.7183442008387343e-10 1.7101133469503302e-10 1.1168726308180451e-10 -1.036574821101166e-10 -1.0768194429944814e-10 1.3958959854789084e-08 2.0518551164670963e-08 4.6495908616147907e-07 1.000221609624841 1.000000021706087 1.0053046922190316 6.551045692944811e-08 4.303970719528918e-11 1.7102640027130903e-10 1.0688549283381353e-10 -1.0405893157557341e-10 -1.0768200810984296e-10 1.3958967528402792e-08 2.051855234696862e-08 4.6495924466704423e-07 1.0002216096204894 1.0000000217029668 1.0053046923091629 6.55104575741126e-08 -2.980442216451667e-10 1.7106686559727137e-10 9.474362592767602e-11 -1.0487896579061426e-10 -1.0768048496305822e-10 1.3959012716094273e-08 2.051856354605393e-08 4.649601065878998e-07 1.0002216096265455 1.0000000217073086 1.005304692183778 6.551045669859598e-08 1.7656594093373445e-10 1.7101082738602793e-10 1.1186666186160539e-10 -1.0364238461823109e-10 -1.0768038689284204e-10 1.3958959669145792e-08 2.051855108456142e-08 4.649590818500516e-07 1.0002216096259364 1.0000000217068719 1.0053046921963746 6.551045663021935e-08 1.2884834561878445e-10 1.7101573536385465e-10 1.1007146390836663e-10 -1.0379770626167128e-10 -1.0768134684718445e-10 1.3958961854214722e-08 2.051855134695803e-08 4.649591283624884e-07 1.0002216096265397 1.0000000217073046 1.0053046921838917 6.551045687833254e-08 1.761356631790281e-10 1.7101028779116215e-10 1.1185061135452907e-10 -1.0364333831152841e-10 -1.076803422881431e-10 1.3958959698854767e-08 2.0518551066231256e-08 4.6495908264241547e-07
0.092 1.0002216087930993 1.000000025849238 1.0053045131751166 1.2445000919324293e-07 2.3181894592753937e-10 6.301911467358093e-11 1.2575330391169542e-10 -1.0356280203949708e-10 -1.0456042429308113e-10 1.475764888991993e-08 2.1019684510084198e-08 4.841626012335611e-07 1.0002216087898315 1.0000000258468982 1.0053045132455192 1.2445000936929764e-07 -2.0812152948693676e-11 6.305241424489297e-11 1.2062307782037613e-10 -1.0408528917259591e-10 -1.0455996052014001e-10 1.475767335135418e-08 2.1019691989091036e-08 4.841632250140432e-07 1.0002216087811824 1.000000025840706 1.0053045134321483 1.2445001087806476e-07 -6.896954914724842e-10 6.314090730045171e-11 1.0786031683954782e-10 -1.0515756145353439e-10 -1.0455867880229018e-10 1.4757831312313237e-08 2.1019744642766227e-08 4.841664949062507e-07 1.0002216087932194 1.000000025849324 1.0053045131725316 1.2445000860891977e-07 2.411004364014705e-10 6.301736054099738e-11 1.2594559269825025e-10 -1.0354303241370495e-10 -1.0455796282870424e-10 1.475764836987344e-08 2.1019684337961634e-08 4.841625844545689e-07 1.0002216087920086 1.000000025848457 1.00530451319861 1.2445000904781857e-07 1.4749847825670552e-10 6.302927656391991e-11 1.24021970901062e-10 -1.0374530111419018e-10 -1.045599876771807e-10 1.4757654885652236e-08 2.101968620595776e-08 4.84162771920813e-07 1.0002216087932083 1.0000000258493165 1.0053045131727667 1.2445000884294745e-07 2.402566766111058e-10 6.301707054695007e-11 1.259283017068758e-10 -1.0354416713200261e-10 -1.0455892588585751e-10 1.4757648402036377e-08 2.101968430146773e-08 4.841625866817798e-07
0.102 1.0002216072292092 1.0000000295614926 1.0053043140758096 2.3133415752621995e-07 2.9889428111484185e-10 -6.410449833121974e-11 1.3344038490998004e-10 -1.0377542609131824e-10 -1.0218382920541408e-10 1.4128515974494286e-08 2.0462029300500933e-08 4.733958687358126e-07 1.0002216072228298 1.0000000295569291 1.0053043142175297 2.3133415796812611e-07 -1.8635646421294921e-10 -6.40928346254344e-11 1.2725080015645495e-10 -1.042885981845961e-10 -1.0218389509934362e-10 1.4128625730158388e-08 2.046206675874286e-08 4.7339748836446037e-07 1.000221607205951 1.0000000295448566 1.0053043145931273 2.3133415874656742e-07 -1.470850401585886e-09 -6.40616267387655e-11 1.1195026860497247e-10 -1.0526062852416382e-10 -1.0218237002030367e-10 1.4129285742240445e-08 2.0462295544112008e-08 4.7340798309486466e-07 1.0002216072294439 1.0000000295616602 1.0053043140706053 2.3133415736407465e-07 3.1672369625986125e-10 -6.410560362750852e-11 1.3367257566693015e-10 -1.0375514408638573e-10 -1.0218208093134319e-10 1.4128513391393588e-08 2.046202842830429e-08 4.733958330783587e-07 1.0002216072270798 1.0000000295599691 1.005304314123103 2.3133415746839978e-07 1.3692612322639854e-10 -6.410134598029889e-11 1.3134907406360302e-10 -1.0395676526900199e-10 -1.0218345291883479e-10 1.4128544101298358e-08 2.0462038794236176e-08 4.7339626618985566e-07 1.0002216072294225 1.0000000295616451 1.0053043140710782 2.313341575447535e-07 3.1510285663835567e-10 -6.4105864864137e-11 1.3365168015700734e-10 -1.037567229030724e-10 -1.0218264040510602e-10 1.4128513618217906e-08 2.0462028477912976e-08 4.7339583624493273e-07
0.112 1.0002216043583148 1.0000000323321458 1.005304084562545 4.2061243751446357e-07 3.7270458131060197e-10 -1.368576260538404e-10 1.3928047711473742e-10 -1.0416021927875567e-10 -1.0052262565140294e-10 1.3875327972339476e-08 1.9900858707653436e-08 4.6126302238209973e-07 1.0002216043460688 1.0000000323233917 1.0053040848403292 4.2061243764615094e-07 -5.398911166416981e-10 -1.368719480505782e-10 1.3145495499741492e-10 -1.0451809505106372e-10 -1.0052306208209659e-10 1.3875744898670247e-08 1.9901005760096757e-08 4.61266797385541e-07 1.0002216043136731 1.0000000323002347 1.0053040855762758 4.206124369203368e-07 -2.9550389649441773e-09 -1.3691064625212863e-10 1.1213653624194682e-10 -1.0498718013776303e-10 -1.0052097847038634e-10 1.3878217663570064e-08 1.990188173309041e-08 4.6129992701076296e-07 1.0002216043587648 1.0000000323324674 1.005304084552342 4.206124373619424e-07 4.062381880455596e-10 -1.368573004071687e-10 1.3957446162237762e-10 -1.0414606945147825e-10 -1.0052143773548702e-10 1.387531806065955e-08 1.9900855225942234e-08 4.612629750595103e-07 1.0002216043542267 1.0000000323292229 1.0053040846552501 4.206124377018728e-07 6.808339614171698e-11 -1.368628370258114e-10 1.3663549667815572e-10 -1.0429222647479814e-10 -1.0052281239741749e-10 1.387543557738513e-08 1.9900896595262228e-08 4.612637491606652e-07 1.000221604358724 1.0000000323324383 1.005304084553269 4.2061243776223394e-07 4.031895798815629e-10 -1.3685773838222608e-10 1.3954749051798325e-10 -1.041464276457755e-10 -1.0052118160616582e-10 1.387531894361364e-08 1.990085552648344e-08 4.6126297867315185e-07
0.122 1.00022159920146 1.0000000333715569 1.0053038044594602 7.484268174117577e-07 4.3741207640589347e-10 -1.1971065956173338e-10 1.4385510349100576e-10 -1.0464512726636548e-10 -9.955286433329486e-11 1.3677361634839453e-08 1.9259014179581806e-08 4.5348009955609656e-07 1.0002215991783576 1.0000000333550476 1.0053038049908682 7.48426818216851e-07 -1.2431361935537605e-09 -1.197297519550504e-10 1.3432330652556796e-10 -1.0477705753243614e-10 -9.95536306281751e-11 1.3678553921809247e-08 1.9259445284135002e-08 4.5349259507912824e-07 1.0002215991172478 1.000000033311379 1.0053038063982218 7.484268189198791e-07 -5.689566864889828e-09 -1.1978157198776168e-10 1.1087596400144372e-10 -1.0454338982555411e-10 -9.955149947927475e-11 1.3686563864530507e-08 1.9262346274291194e-08 4.5360788971349896e-07 1.000221599202309 1.0000000333721637 1.0053038044399385 7.484268174142456e-07 4.991688454341939e-10 -1.1971003661753193e-10 1.4421344653803541e-10 -1.0463880762610009e-10 -9.955168568718432e-11 1.3677337009537939e-08 1.9259005286945264e-08 4.5347996533127844e-07 1.0002215991937478 1.0000000333660455 1.0053038046368195 7.484268179659989e-07 -1.2357287137817514e-10 -1.1971741840875758e-10 1.4063101486963807e-10 -1.0470411641114261e-10 -9.955344257516627e-11 1.367764769945433e-08 1.9259117559016647e-08 4.5348237512218566e-07 1.0002215992022319 1.0000000333721086 1.0053038044417129 7.484268180493765e-07 4.935544857829774e-10 -1.1971062665522732e-10 1.4418069011126322e-10 -1.0463859439442126e-10 -9.95514006007936e-11 1.367733919053535e-08 1.9259006055929006e-08 4.5347997612963614e-07
0.132 1.000221590133233 1.000000031440423 1.005303437861308 1.303931365968014e-06 4.58956489655971e-10 -3.636459194688736e-11 1.4473141028423314e-10 -1.0518951411964934e-10 -9.924906725722601e-11 1.2570076610595215e-08 1.7922561164559083e-08 4.3208209279586915e-07 1.000221590090429 1.0000000314098387 1.0053034388552655 1.3039313672116704e-06 -2.5725573645246323e-09 -3.6377641156498904e-11 1.339222607382873e-10 -1.0513983211927844e-10 -9.924987523127338e-11 1.2573566219837655e-08 1.7923811292221485e-08 4.3212505704311377e-07 1.000221589977216 1.000000031328948 1.005303441486643 1.3039313691520681e-06 -1.0591380846814892e-08 -3.641355961953191e-11 1.075581799942453e-10 -1.0430684587845431e-10 -9.924812776912908e-11 1.2600513329662153e-08 1.793346948853291e-08 4.325282940569053e-07 1.000221590134806 1.000000031441547 1.0053034378247898 1.3039313658676536e-06 5.703668780335895e-10 -3.636417069233533e-11 1.4513852535560414e-10 -1.0518954215223404e-10 -9.924751459223236e-11 1.2570018452900831e-08 1.7922540312600894e-08 4.3208165887164536e-07 1.0002215901189435 1.000000031430213 1.0053034381930661 1.3039313660334015e-06 -5.530411969503904e-10 -3.6368967862716425e-11 1.410693383218954e-10 -1.051910724973821e-10 -9.92496982061935e-11 1.2570832377282328e-08 1.7922832018395372e-08 4.3208975422167996e-07 1.0002215901346632 1.000000031441445 1.005303437828109 1.3039313664665216e-06 5.602380632613365e-10 -3.6364663759896075e-11 1.4510150374900278e-10 -1.0518838281266729e-10 -9.924784130794916e-11 1.2570023484904371e-08 1.7922542133979728e-08 4.320816950225206e-07
0.142 1.0002215745228031 1.0000000245949148 1.0053029245562581 2.223559227483383e-06 4.04971200428305e-10 3.2344204723222116e-11 1.4360258796425938e-10 -1.0577085120268217e-10 -9.956226402635473e-11 1.1485702815004521e-08 1.6218774823275707e-08 4.0687998397172334e-07 1.0002215744449405 1.0000000245392833 1.0053029263761308 2.2235592265359943e-06 -4.953133281628434e-09 3.2333076021757395e-11 1.3204315066939117e-10 -1.0564436165477191e-10 -9.956513515704232e-11 1.1497154668807818e-08 1.6222922531153884e-08 4.070010402760949e-07 1.0002215742390275 1.0000000243921654 1.0053029311923267 2.223559223169478e-06 -1.912240207948456e-08 3.230313755762325e-11 1.0421682667243168e-10 -1.0448626687307256e-10 -9.956407757006072e-11 1.158967067042231e-08 1.625650661255519e-08 4.08311635731683e-07 1.0002215745256644 1.0000000245969591 1.0053029244893872 2.2235592277634496e-06 6.019011383493511e-10 3.2344451826221664e-11 1.440394295101094e-10 -1.0577333139000587e-10 -9.95616695113102e-11 1.148552943455219e-08 1.621871186643379e-08 4.068794582154506e-07 1.0002215744968093 1.0000000245763425 1.005302925163724 2.2235592267613554e-06 -1.3837883117838658e-09 3.2340840503231e-11 1.396771800422763e-10 -1.0575022727828873e-10 -9.956406624096961e-11 1.148808174744536e-08 1.6219637000178422e-08 4.068974998136888e-07 1.0002215745254044 1.000000024596773 1.0053029244954659 2.2235592279007405e-06 5.839972513802189e-10 3.2344312540899286e-11 1.4399964543198488e-10 -1.0577241580482646e-10 -9.95616382652285e-11 1.1485544461454311e-08 1.6218717381957464e-08 4.0687949494740875e-07
0.152 1.0002215482229742 1.0000000098224078 1.0053021678935448 3.71095249493724e-06 2.317730249471778e-10 3.175445903535025e-11 1.4322114808267346e-10 -1.0637223998548298e-10 -1.0035571514649158e-10 1.1487504797052407e-08 1.4935593682500127e-08 4.008354829614651e-07 1.0002215480839443 1.0000000097230766 1.0053021711576826 3.7109524892949416e-06 -9.047447079806953e-09 3.17454340995997e-11 1.3106429780583858e-10 -1.0623403877550695e-10 -1.0036080070351953e-10 1.1519529980914208e-08 1.4948198910914488e-08 4.011807945161513e-07 1.0002215477163285 1.0000000094604329 1.0053021797931485 3.710952474381555e-06 -3.357906551481328e-08 3.172182532477021e-11 1.0221051771357927e-10 -1.0491740547734702e-10 -1.0036401613701833e-10 1.1794589971387325e-08 1.5057341499758955e-08 4.051959304891386e-07 1.000221548228084 1.0000000098260586 1.0053021677735923 3.71095249533612e-06 5.728454962866015e-10 3.175455349513539e-11 1.4368234496844734e-10 -1.0637432436733148e-10 -1.0035591495372421e-10 1.1487094479119011e-08 1.4935431803821908e-08 4.008351426899622e-07 1.000221548176559 1.0000000097892459 1.0053021689831676 3.71095249285913e-06 -2.866177074523929e-09 3.1751809172441164e-11 1.3908238942590444e-10 -1.0635142727754585e-10 -1.0035841129912986e-10 1.1493725120954191e-08 1.4938042926311894e-08 4.0087868812889537e-07 1.0002215482276198 1.0000000098257267 1.005302167784497 3.710952495202837e-06 5.418367084142858e-10 3.17549965244114e-11 1.4364063908985955e-10 -1.0637397898061119e-10 -1.003553219482582e-10 1.1487129537566499e-08 1.49354457408234e-08 4.008351375225817e-07
0.162 1.0002215048477816 0.999999982525374 1.0053010176925272 6.063303337028747e-06 -1.3437743593832402e-10 5.114537699939236e-12 1.4329638793374608e-10 -1.0698202195844013e-10 -1.0123732564724751e-10 1.184890473419743e-08 1.4178025103574473e-08 4.0556055970616724e-07 1.0002215046041245 0.9999999823512927 1.0053010234307544 6.063303324045628e-06 -1.588214753694939e-08 5.11837595808703e-12 1.3033805461959332e-10 -1.0681791520198845e-10 -1.0124747778161288e-10 1.1926197971305378e-08 1.421111206146025e-08 4.066395637177318e-07 1.0002215039599793 0.9999999818910877 1.0053010386066086 6.063303289867099e-06 -5.750241984179934e-08 5.129407610413706e-12 9.993907687958411e-11 -1.0530108202994125e-10 -1.0126380096329612e-10 1.2664943797121428e-08 1.4533821313310594e-08 4.1849860896942394e-07 1.0002215048567378 0.9999999825317727 1.005301017481634 6.063303337965931e-06 4.445056961912649e-10 5.114450719582935e-12 1.43789570778861e-10 -1.0698471036765466e-10 -1.0123710781567522e-10 1.184827621739035e-08 1.4177755252670765e-08 4.0555727526313693e-07 1.0002215047664342 0.9999999824672546 1.0053010196081553 6.063303332828415e-06 -5.392195139902752e-09 5.11631939314356e-12 1.3887546111827587e-10 -1.0695580844490824e-10 -1.012416707374373e-10 1.1861820457571264e-08 1.4183552118879952e-08 4.057086523534828e-07 1.0002215048559238 0.9999999825311908 1.0053010175008068 6.063303337496681e-06 3.918759177568209e-10 5.114565415477655e-12 1.437447985709595e-10 -1.0698364818178265e-10 -1.0123597580330385e-10 1.1848326863084884e-08 1.417777714106605e-08 4.0555746688964374e-07
0.172 1.000221434804019 0.999999935828798 1.0052992473403635 9.699046383395354e-06 -7.849044169566715e-10 1.9712969408061512e-11 1.434508733567681e-10 -1.0759382647996511e-10 -1.0121653063481895e-10 1.2612748721890026e-08 1.3951420334749752e-08 4.175800908188661e-07 1.0002214343848979 0.9999999355293596 1.005299257231932 9.699046347867821e-06 -2.698016514859354e-08 1.973634230162595e-11 1.2960854921920606e-10 -1.073840709913723e-10 -1.0124009086834896e-10 1.2797075028035642e-08 1.403692853605506e-08 4.206132233551339e-07 1.0002214332771326 0.999999934737931 1.0052992833836585 9.699046253092054e-06 -9.619065449557619e-08 1.979945840241064e-11 9.747539236514041e-11 -1.0561004328132954e-10 -1.0129412918645549e-10 1.4638880311094513e-08 1.492765423340768e-08 4.5281950806550144e-07 1.000221434819426 0.999999935839805 1.0052992469767903 9.699046385113398e-06 1.7811164017539916e-10 1.9712057014880266e-11 1.4397933524384037e-10 -1.0759785269899275e-10 -1.0121579079805292e-10 1.2611910740773488e-08 1.3951030240426606e-08 4.175696756430402e-07 1.0002214346640852 0.9999999357288232 1.0052992506427207 9.699046371560319e-06 -9.531401028049979e-09 1.9720933412123582e-11 1.387194921935394e-10 -1.075566327210506e-10 -1.0122470794644285e-10 1.2639771950133602e-08 1.3963928431773234e-08 4.1800401026812404e-07 1.0002214348180252 0.9999999358388041 1.0052992470098445 9.699046384909021e-06 9.05573753230218e-11 1.9712109898832986e-11 1.4393123985845594e-10 -1.0759643030439666e-10 -1.0121439737618435e-10 1.2611969421659444e-08 1.395105775867732e-08 4.175703243736571e-07
0.182 1.0002213240681352 0.9999998597051517 1.0052965248241876 1.518747918577998e-05 -1.8271825893487672e-09 5.0795881807444654e-11 1.4461382838000392e-10 -1.0820640061901611e-10 -9.802577669557045e-11 1.4537545647143653e-08 1.455225527292777e-08 4.55891302472194e-07 1.0002213233605095 0.9999998591995984 1.0052965415503727 1.5187479089876529e-05 -4.454111697252604e-08 5.0825404846067385e-11 1.300979206313636e-10 -1.0798263820427594e-10 -9.808585768344398e-11 1.4959381624485503e-08 1.476901919191362e-08 4.6319444983408404e-07 1.0002213214906726 0.9999998578637257 1.0052965857574119 1.518747883561456e-05 -1.573578213616429e-07 5.0903854627156936e-11 9.681618071266503e-11 -1.06029075372165e-10 -9.82358919156353e-11 1.9023202993161515e-08 1.698898196576681e-08 5.397530913739126e-07 1.0002213240941489 0.999999859723737 1.0052965242093441 1.5187479188828256e-05 -2.567408297980734e-10 5.07944624475633e-11 1.4516995810773678e-10 -1.0820985614515377e-10 -9.802403664681787e-11 1.4536147926918228e-08 1.455153658045004e-08 4.558771979917172e-07 1.0002213238318667 0.9999998595363524 1.0052965304086519 1.5187479154042868e-05 -1.6090072009216043e-08 5.0805556850538504e-11 1.3964101044250575e-10 -1.0816849210169071e-10 -9.804647007414131e-11 1.4596668209572159e-08 1.4582485511110226e-08 4.568513843057559e-07 1.0002213240917837 0.9999998597220473 1.005296524265243 1.5187479189084536e-05 -3.995207708526755e-10 5.0794506721422905e-11 1.4511939863118096e-10 -1.0820900210774086e-10 -9.802275743671832e-11 1.453623299705912e-08 1.4551580654993325e-08 4.5587772778195116e-07
0.192 1.0002211526786127 0.9999997398957154 1.0052923769896807 2.328169982633837e-05 -3.3947553472352155e-09 2.1097487239076533e-11 1.467675963056877e-10 -1.0881682136366436e-10 -8.679352746137697e-11 1.677529606261038e-08 1.5696616603689763e-08 5.114136634050459e-07 1.0002211515058723 0.9999997390578749 1.0052924047426315 2.3281699594591872e-05 -7.167595746475303e-08 2.11064228677864e-11 1.3164990393126672e-10 -1.086017650365931e-10 -8.694180233519908e-11 1.7693535097761112e-08 1.620330794983291e-08 5.283472651852298e-07 1.0002211484078598 0.9999997368445714 1.0052924780690657 2.328169897782484e-05 -2.519569629609718e-07 2.1129204810739333e-11 9.743054662611982e-11 -1.0652399163024845e-10 -8.732683159726555e-11 2.5998464584334623e-08 2.116082096380201e-08 6.945304433328214e-07 1.0002211527217284 0.9999997399265184 1.005292375969404 2.3281699834406158e-05 -8.840397193936034e-10 2.1096683583882656e-11 1.473490772723358e-10 -1.0881936038794738e-10 -8.678849843787831e-11 1.6773603742438246e-08 1.5695683671277706e-08 5.113880810621285e-07 1.0002211522870277 0.9999997396159547 1.00529238625627 2.3281699749317277e-05 -2.619646424858011e-08 2.1099977038993436e-11 1.4157656366352756e-10 -1.0878595091751792e-10 -8.684345291610567e-11 1.6897353751684188e-08 1.5763386504805035e-08 5.13613343567775e-07 1.0002211527178082 0.9999997399237177 1.005292376062163 2.3281699833985508e-05 -1.112307371302009e-09 2.109698285205211e-11 1.4729608097506666e-10 -1.0881868677095505e-10 -8.678776582574177e-11 1.677366090012368e-08 1.5695715907860506e-08 5.113886270709322e-07
0.202 1.0002208929538594 0.9999995566355903 1.0052861472911654 3.494421218553526e-05 -5.654141241324005e-09 -6.360848176891752e-11 1.4872014676079148e-10 -1.0942033992239698e-10 -5.767505442598339e-11 1.8199877662037925e-08 1.6785080484677077e-08 5.533013215895872e-07 1.000220891045836 0.9999995552724577 1.0052861924897813 3.494421164017695e-05 -1.1267935664344751e-07 -6.363067235840268e-11 1.3263460393311214e-10 -1.0915044288989358e-10 -5.8030549975497314e-11 2.0201866008649912e-08 1.7916306635109716e-08 5.931956557142826e-07 1.0002208860069415 0.9999995516725736 1.005286311869158 3.494421018594362e-05 -3.951474854392354e-07 -6.368937602050938e-11 9.65275694998142e-11 -1.0677639312020436e-10 -5.895924798858574e-11 3.639446951760454e-08 2.808559900140897e-08 9.343566598946869e-07 1.0002208930240133 0.9999995566857095 1.005286145629375 3.494421220551715e-05 -1.718372624920575e-09 -6.360789721938246e-11 1.4934039925708156e-10 -1.0942416536725546e-10 -5.766241730638329e-11 1.819995980946679e-08 1.6785110246501308e-08 5.532165947168049e-07 1.0002208923167246 0.999999556180407 1.0052861623837217 3.494421200425168e-05 -4.1396446414157566e-08 -6.361663635412947e-11 1.4318798815197862e-10 -1.093756480874188e-10 -5.779472603728444e-11 1.8449873271747002e-08 1.6923955262691505e-08 5.587044944134496e-07 1.0002208930176355 0.9999995566811529 1.005286145780459 3.494421220380516e-05 -2.0762033793505305e-09 -6.360772377477056e-11 1.4928421137832525e-10 -1.094236106045591e-10 -5.766234016086941e-11 1.819972443787169e-08 1.6784981525223444e-08 5.532200906818462e-07
0.212 1.0002205075599324 0.999999283271402 1.005276949917948 5.1353553235802785e-05 -8.817808135641181e-09 -1.202202635437432e-10 1.4937399928450061e-10 -1.1001468130313035e-10 7.999293465082836e-12 1.854994266476953e-08 1.750650225500923e-08 5.670298589754628e-07 1.0002205045119321 0.9999992810938779 1.0052770221891405 5.1353551983103574e-05 -1.7332992871395733e-07 -1.2025055944159843e-10 1.3188411788083008e-10 -1.09584986603699e-10 7.1852044902771065e-12 2.3022429854360683e-08 2.0035059628850938e-08 6.58751581515572e-07 1.0002204964650734 0.999999275345126 1.0052772130059653 5.135354864256497e-05 -6.073446072551652e-07 -1.203311893152768e-10 9.27696314699493e-11 -1.0662725071570321e-10 5.053494087228544e-12 5.268787169358281e-08 3.934266594268849e-08 1.309845485928522e-06 1.000220507672011 0.9999992833514721 1.0052769472605287 5.135355328177604e-05 -2.7673028568803653e-09 -1.2021879958473786e-10 1.5004920720992658e-10 -1.1002338217536366e-10 8.028266142700098e-12 1.8553439146736578e-08 1.7508368258917053e-08 5.668316738355639e-07 1.0002205065420713 0.9999992825442309 1.005276974052031 5.1353552818551604e-05 -6.376261377597368e-08 -1.2023104950139458e-10 1.433539223262038e-10 -1.0992121481311511e-10 7.726173422270791e-12 1.911929379553498e-08 1.7816633206951625e-08 5.798795323195657e-07 1.0002205076618211 0.9999992833441922 1.005276947502133 5.135355327784096e-05 -3.317402678572936e-09 -1.2021948518627482e-10 1.4998773957683164e-10 -1.1002243582089059e-10 8.026911258668216e-12 1.855257075525406e-08 1.7507900924401117e-08 5.668395844466803e-07
0.222 1.0002199476131755 0.9999988849040954 1.0052636245389948 7.388999221745532e-05 -1.3163078182754661e-08 -1.4444712381049752e-10 1.486555260430471e-10 -1.1060003318320169e-10 1.4366186305679478e-10 1.7762136826664916e-08 1.767618293676219e-08 5.499219250228072e-07 1.0002199428315952 0.9999988814881472 1.0052637380259586 7.388998945708592e-05 -2.611899990646339e-07 -1.444553945688001e-10 1.2963645341627644e-10 -1.0995116855221265e-10 1.41878384589507e-10 2.7597798922942636e-08 2.324223859365035e-08 7.510168432811527e-07 1.0002199302123844 0.9999988724730264 1.0052640375543467 7.388998209559575e-05 -9.152476184027931e-07 -1.4447656140033228e-10 8.724313980110989e-11 -1.0624274561341666e-10 1.372100710646328e-10 7.809385926614674e-08 5.71345058949629e-08 1.8943861831205493e-06 1.0002199477890175 0.9999988850297165 1.0052636203656298 7.388999231892145e-05 -4.039895332292856e-09 -1.4444708018429555e-10 1.4939044984135245e-10 -1.1061560006143855e-10 1.4372680223717083e-10 1.7765427965828727e-08 1.7677830607702355e-08 5.496054144562016e-07 1.0002199460162957 0.9999988837632883 1.005263662439126 7.388999129770258e-05 -9.600728423410121e-08 -1.4445038869060083e-10 1.421043243245702e-10 -1.1043839004756048e-10 1.4306517326965163e-10 1.9185863086249997e-08 1.8420362113799603e-08 5.793878477062912e-07 1.0002199477730302 0.999998885018295 1.0052636207450611 7.38899923101009e-05 -4.8693598296135905e-09 -1.4444713978167651e-10 1.4932356650767322e-10 -1.1061409798169402e-10 1.4372218465030132e-10 1.776376500325927e-08 1.7676981374239016e-08 5.49609462613533e-07
0.232 1.00021915101886 0.999998317200662 1.0052446963202546 0.00010409598228146581 -1.9075814190601126e-08 -2.622830221765907e-10 1.486008399874768e-10 -1.1117559973910601e-10 4.060820466117273e-10 1.5522663872149603e-08 1.7151076534783155e-08 4.964363009030831e-07 1.0002191436511128 0.999998311937285 1.0052448713770925 0.00010409597643315872 -3.858946390058701e-07 -2.6226665564309917e-10 1.2781679332506785e-10 -1.1024596794584178e-10 4.0234252828808854e-10 3.5668444190781315e-08 2.8645883527649407e-08 9.150076786645358e-07 1.0002191242138903 0.9999982980517171 1.0052453332301794 0.0001040959608399238 -1.3527593084021348e-06 -2.6222285047909963e-10 8.158799258822675e-11 -1.0561464800301457e-10 3.9255473361060717e-10 1.1616060974903695e-07 8.40139653884847e-08 2.779788517025068e-06 1.000219151289836 0.999998317394242 1.005244689882013 0.00010409598249593273 -5.581310367791419e-09 -2.6228376896847015e-10 1.4940436215574107e-10 -1.112006132230632e-10 4.0621918077039594e-10 1.551758026593287e-08 1.7148662092385263e-08 4.959002226921062e-07 1.0002191485581249 0.9999983154427591 1.0052447547863896 0.00010409598033221842 -1.4160852148794306e-07 -2.6227751463170175e-10 1.414377252620284e-10 -1.1092535677451885e-10 4.048321988920738e-10 1.9106675107266098e-08 1.890837132666982e-08 5.657954486843497e-07 1.0002191512651994 0.9999983173766419 1.0052446904673638 0.00010409598247701854 -6.808213286269901e-09 -2.6228370636944425e-10 1.493314145141557e-10 -1.1119829413085671e-10 4.062073974664596e-10 1.5514473124833927e-08 1.7147233259425786e-08 4.958863123994657e-07
0.242 1.000218041335688 0.9999975255820398 1.005218348037139 0.00014359623195271556 -2.7119134401710374e-08 -5.845551150306681e-10 1.5173975720932624e-10 -1.1173487284045353e-10 8.86456292652096e-10 1.2207497888612198e-08 1.631187620654407e-08 4.151370133624109e-07 1.000218030182637 0.9999975176147416 1.0052186133595045 0.00014359622000182168 -5.593872013248954e-07 -5.845386917478114e-10 1.2802165474305782e-10 -1.1029128571268846e-10 8.78937396517448e-10 4.927529731245217e-08 3.780689230270263e-08 1.21454097910465e-06 1.0002180007708867 0.9999974966041613 1.0052193130767362 0.00014359618814358132 -1.9616398301557336e-06 -5.844955986010775e-10 7.49466974209452e-11 -1.041068490165943e-10 8.592697697771144e-10 1.713409629619442e-07 1.2318340102706005e-07 4.080486018410977e-06 1.0002180417459285 0.9999975258750995 1.005218338277985 0.00014359623239045647 -7.535298373369438e-09 -5.84555671934725e-10 1.5265522029205568e-10 -1.1177723111338362e-10 8.867332207350493e-10 1.2183594184161408e-08 1.6302642032123485e-08 4.13685088893478e-07 1.0002180376104388 0.9999975229208684 1.005218436657058 0.0001435962279690436 -2.0493507197038286e-07 -5.845495317294492e-10 1.4357216337417178e-10 -1.1131892031386868e-10 8.839429221587999e-10 2.060844029361961e-08 2.0169670001204572e-08 5.787955861320197e-07 1.0002180417086302 0.9999975258484548 1.0052183391652694 0.00014359623235145482 -9.31584429562945e-09 -5.84555806634392e-10 1.5257215942165644e-10 -1.1177352244701069e-10 8.867088513908217e-10 1.2175746989308917e-08 1.629965962838915e-08 4.136517182366344e-07
0.252 1.0002165275908668 0.9999964450907227 1.0051824142955024 0.00019396575847374992 -3.8074696958000706e-08 -1.1121749122209982e-09 1.5666930788854266e-10 -1.1226620642924869e-10 1.7225707953212907e-09 1.038293442755098e-08 1.6200087843189596e-08 3.609943755511146e-07 1.0002165110009087 0.9999964332399169 1.0051828095155972 0.00019396573493797773 -7.959842238192502e-07 -1.1121736107587176e-09 1.2767105976297065e-10 -1.0980530049497572e-10 1.7080642658392834e-09 7.04915457225842e-08 5.2379807607520344e-08 1.704762359792501e-06 1.0002164672699867 0.99999640200135 1.0051838513576903 0.00019396567220690794 -2.7916068672258153e-06 -1.1121715330060305e-09 6.168371462850457e-11 -1.0070252083135995e-10 1.6701454904119161e-09 2.494265738489089e-07 1.7877376216491966e-07 5.92935626860967e-06 1.000216528201166 0.9999964455266814 1.0051823997566456 0.00019396575933607784 -1.0184506913432614e-08 -1.1121747129722775e-09 1.5778410461623866e-10 -1.1234544522113475e-10 1.7231037440843696e-09 1.0292929274573817e-08 1.6170569805217513e-08 3.5709022900941547e-07 1.000216522049199 0.9999964411321088 1.0051825463126876 0.00019396575062793924 -2.9129616561042216e-07 -1.1121740974513572e-09 1.4671087427938452e-10 -1.1151745542585207e-10 1.7177187479818701e-09 2.6448998978508267e-08 2.375930220766951e-08 6.916433161305792e-07 1.000216528145678 0.9999964454870447 1.0051824010784978 0.00019396575925803707 -1.272027215521313e-08 -1.1121749248788613e-09 1.5768275280749255e-10 -1.1233775304342586e-10 1.723057500292968e-09 1.0275916190368703e-08 1.6165062676843077e-08 3.5703920206939533e-07
0.262 1.0002145054970604 0.9999950012605329 1.0051344084880027 0.0002565526727892955 -5.296671312314301e-08 -1.877547849727876e-09 1.5868429414054716e-10 -1.1275974651724268e-10 3.109055511775741e-09 1.3542266619276022e-08 1.7746691067792643e-08 4.1512326082552545e-07 1.000214481242492 0.999994983935305 1.0051349872253112 0.000256552628150735 -1.1122119498760218e-06 -1.877551161874047e-09 1.2102689940573095e-10 -1.0850152026301411e-10 3.0821804373643582e-09 1.0116877692736242e-07 7.379122231562311e-08 2.420757880320513e-06 1.0002144173366156 0.9999949382868399 1.0051365121480942 0.0002565525091982741 -3.899645597761242e-06 -1.8775617673832713e-09 3.345007920572225e-11 -9.436703703757533e-11 3.0119970625974895e-09 3.574603558701505e-07 2.5580124514289823e-07 8.482240185819007e-06 1.0002145063894334 0.9999950018979621 1.0051343871954053 0.0002565526744261426 -1.3981262223403251e-08 -1.877547057206566e-09 1.6012375353531254e-10 -1.1290396118543324e-10 3.110044648403824e-09 1.3290384961915912e-08 1.764897086315258e-08 4.084316472004844e-07 1.0002144973944573 0.9999949954727797 1.0051346018222733 0.00025655265790849353 -4.069036559488364e-07 -1.8775483682931355e-09 1.4580071074638405e-10 -1.1141912816724667e-10 3.100063674045579e-09 3.77378911295803e-08 3.0793770451151e-08 9.403403382299459e-07 1.0002145063082994 0.9999950018400074 1.0051343891313063 0.00025655267427747165 -1.752582336468614e-08 -1.8775472117762146e-09 1.599926736425806e-10 -1.128903063772109e-10 3.109956555361371e-09 1.327341825142475e-08 1.7642477785574394e-08 4.0831320189309343e-07
0.272 1.000211860404958 0.9999931122268765 1.0050715904520306 0.0003322726016387257 -7.311986546777526e-08 -3.1184361587378288e-09 1.5691290650580413e-10 -1.132000825625234e-10 5.300983615376447e-09 1.9983051777261345e-08 2.0839630837726263e-08 5.655890491507997e-07 1.0002118255432872 0.9999930873260183 1.0050724237581072 0.00033227252006441936 -1.5264175919533105e-06 -3.1184307226983404e-09 1.0549187088643686e-10 -1.0596783207356717e-10 5.253155298732436e-09 1.4306382299457635e-07 1.0332510464477335e-07 3.4017050625204652e-06 1.0002117337340497 0.9999930217488647 1.005074618395622 0.0003322723027459115 -5.348406544850568e-06 -3.118418621919303e-09 -1.6739106837641248e-11 -8.360681577963561e-11 5.128381163343293e-09 5.034781076258384e-07 3.599954016594144e-07 1.1929840892215873e-05 1.0002118616877629 0.9999931131431536 1.005071559789292 0.00033227260463085883 -1.9621772226803873e-08 -3.1184351097468424e-09 1.588660284637632e-10 -1.1345178439905892e-10 5.302745917939385e-09 1.9494612749889338e-08 2.060177441494169e-08 5.563002679309168e-07 1.000211848757869 0.9999931039076392 1.0050718688524898 0.0003322725744433215 -5.587815792496173e-07 -3.1184335438457653e-09 1.3938902475595305e-10 -1.1087648492084016e-10 5.2849781572155746e-09 5.395057313029911e-08 4.142538463719153e-08 1.3136498602933256e-06 1.0002118615711306 0.9999931130598461 1.0050715625771294 0.00033227260435867416 -2.4485852608053094e-08 -3.1184350396900985e-09 1.5868818264424967e-10 -1.1342847786867937e-10 5.302588231253919e-09 1.948545083512576e-08 2.0597387261800917e-08 5.560873320291215e-07
0.282 1.0002084721880347 0.9999906922176369 1.0049910798684556 0.00042138715875603085 -1.0017155478995305e-07 -5.205135362182812e-09 1.5624899104171862e-10 -1.1355802359800725e-10 8.603904791118358e-09 2.68115914657444e-08 2.454538280845747e-08 7.42076765869911e-07 1.000208422913231 0.9999906570235183 1.0049922599376329 0.0004213870150360937 -2.0580480836549365e-06 -5.2051290151366995e-09 8.236657291925385e-11 -1.0139673819806275e-10 8.522103656264025e-09 1.9823348211675997e-07 1.4244236540859697e-07 4.702345536321639e-06 1.0002082932131753 0.9999905643862993 1.004995366249183 0.0004213866322761155 -7.2035138315146975e-06 -5.205114090857386e-09 -9.681695782642381e-11 -6.550574966938802e-11 8.308945841262311e-09 6.965656153047637e-07 4.978381553633374e-07 1.6496719313934052e-05 1.0002084740014645 0.9999906935128636 1.0049910364397738 0.0004213871640278169 -2.8085210107989184e-08 -5.205134202501982e-09 1.590382703278769e-10 -1.1398858886952944e-10 8.606921668257449e-09 2.598507263531833e-08 2.4086877988450276e-08 7.276790725159474e-07 1.000208455724055 0.9999906804583767 1.0049914741561259 0.0004213871108397357 -7.545342559900788e-07 -5.205132570552895e-09 1.3116445940863222e-10 -1.0960237499002777e-10 8.576523563664047e-09 7.473814618077918e-08 5.555523828021422e-08 1.8033367438694964e-06 1.0002084738365875 0.9999906933951016 1.0049910403883016 0.00042138716354850114 -3.463938697169745e-08 -5.205134369973825e-09 1.587845454212582e-10 -1.139488830441736e-10 8.606650033435274e-09 2.5983701745283545e-08 2.4086178989915e-08 7.274434895025122e-07
0.292 1.0002042221411618 0.9999876564825335 1.0048900180636298 0.0005232821395415212 -1.3591597748030477e-07 -8.423457872229882e-09 1.590596594881151e-10 -1.1378682884068107e-10 1.3342474542979107e-08 3.2371278058472115e-08 2.78006867639047e-08 8.922345696312273e-07 1.0002041536324244 0.9999876075532014 1.0048916620056862 0.0005232818953286589 -2.726460820856207e-06 -8.4234663880372e-09 4.854878653004919e-11 -9.34925264759502e-11 1.3207971955509484e-08 2.693906128982032e-07 1.930583080565083e-07 6.386314776098021e-06 1.0002039734039208 0.9999874788328921 1.0048959870418823 0.0005232812451559982 -9.529617553463014e-06 -8.423490302656333e-09 -2.2389918145166198e-10 -3.537767405703753e-11 1.2857932384459912e-08 9.47024951092112e-07 6.766792352692416e-07 2.242860526662537e-05 1.000204224662838 0.999987658283529 1.0048899575542993 0.0005232821485001041 -4.051566488437135e-08 -8.423456161366291e-09 1.6321089144801408e-10 -1.1451278316955436e-10 1.3347438559316279e-08 3.099081886205481e-08 2.6985044356416797e-08 8.676194532662719e-07 1.0002041992483404 0.9999876401323515 1.0048905673958208 0.0005232820581156886 -1.0018460105852554e-06 -8.423460000960352e-09 1.2165750860940808e-10 -1.0713522498517725e-10 1.3297441480330479e-08 1.0055529165185345e-07 7.347302942586787e-08 2.4147322270589493e-06 1.000204224433566 0.9999876581197819 1.0048899630558246 0.0005232821476857285 -4.91896341510783e-08 -8.423456808317503e-09 1.6283329384213095e-10 -1.1444663897630374e-10 1.3346989862209116e-08 3.099858512035274e-08 2.6989682850325917e-08 8.67472477507214e-07
0.302 1.0001990017504871 0.9999839275584118 1.004765775710029 0.0006362811590257327 -1.8202572980333511e-07 -1.2940033782568111e-08 1.5960051776908628e-10 -1.1382774421312045e-10 1.9802975517575443e-08 3.5658895616268004e-08 2.9792426777946607e-08 9.813566733335867e-07 1.0001989080286189 0.9999838606250869 1.004768029103225 0.000636280758649694 -3.5493327028863127e-06 -1.2940053687401498e-08 -8.170697638450639e-12 -8.061091667344177e-11 1.959029234814287e-08 3.5980210777536417e-07 2.574833045371383e-07 8.52350213400584e-06 1.000198661614922 0.9999836846437075 1.0047739541426022 0.000636279693129543 -1.2385315355848525e-05 -1.294010672316901e-08 -4.2656451670107855e-10 1.2742093965291466e-11 1.9037573039946624e-08 1.2660448624653541e-06 9.04501176747653e-07 2.9984161354673325e-05 1.0001990052007839 0.9999839300225092 1.004765692754824 0.0006362811737136972 -5.7991916117668494e-08 -1.2940032387018577e-08 1.6587977013268293e-10 -1.1502405029102083e-10 1.98108302781532e-08 3.3245484854142875e-08 2.833105739696992e-08 9.379160250305947e-07 1.0001989704291263 0.9999839051896465 1.00476652877252 0.0006362810255233923 -1.3077649867053047e-06 -1.2940039980166484e-08 1.0294818228471756e-10 -1.0288977510070731e-10 1.97317484616325e-08 1.3256860613209765e-07 9.595322428960858e-08 3.166103996098751e-06 1.00019900488708 0.999983929798471 1.0047657002971748 0.0006362811723782953 -6.926937799389253e-08 -1.29400329619535e-08 1.6530834726453187e-10 -1.1491482947080746e-10 1.98101180244004e-08 3.327182936167339e-08 2.8346973109098777e-08 9.379569032940191e-07
0.312 1.0001927228040535 0.9999794424907005 1.0046161946737455 0.000757542324275862 -2.397638529014915e-07 -1.8974002457560097e-08 1.512002141113608e-10 -1.1361291201481967e-10 2.8152571815322257e-08 3.638318228338367e-08 3.022246067520468e-08 9.952755290728705e-07 1.000192596607616 0.9999793523693311 1.004619234551573 0.0007575416906694839 -4.5408621154922785e-06 -1.89740115767397e-08 -1.0173434356083149e-10 -6.085032065005947e-11 2.7829054892836202e-08 4.728158072284742e-07 3.3809127242083867e-07 1.1193035076896524e-05 1.0001922650183808 0.9999791155693383 1.004627222690283 0.0007575400051595434 -1.5817358912456648e-05 -1.8974035671173922e-08 -7.3693030797688e-10 8.577460973185763e-11 2.6989615725839697e-08 1.6649145688381559e-06 1.1893594016805325e-06 3.943092374056957e-05 1.0001927274506992 0.9999794458090343 1.004616082745909 0.0007575423475225926 -8.129496758359204e-08 -1.8974002437034956e-08 1.6064478358320685e-10 -1.1552038927579319e-10 2.8164525146862584e-08 3.197741998915724e-08 2.7560612347151093e-08 9.159522238879119e-07 1.0001926806250592 0.9999794123691859 1.0046172106850728 0.0007575421129903257 -1.6779111493010081e-06 -1.897400555075706e-08 6.591245094781857e-11 -9.619019190953128e-11 2.8044194598966592e-08 1.722471163716871e-07 1.240050019031089e-07 4.092173825856424e-06 1.0001927270282196 0.9999794455073268 1.0046160929225312 0.0007575423454091125 -9.570346633818077e-08 -1.8974002324787692e-08 1.5978550341003898e-10 -1.1534682983805682e-10 2.8163440988726124e-08 3.204361466679988e-08 2.7600041026869277e-08 9.163829405351803e-07
0.322 1.0001853279294166 0.9999741603577119 1.0044398430088513 0.0008830720443741892 -3.096701689510118e-07 -2.6851456877972205e-08 1.358467490477536e-10 -1.1306164933196026e-10 3.834760126718261e-08 3.537788879922883e-08 2.9587046375676268e-08 9.525414339695557e-07 1.000185160623981 0.9999740408840432 1.0044438799008917 0.0008830710759785425 -5.709887182136158e-06 -2.685144467851689e-08 -2.3900218915138914e-10 -3.193722342423591e-11 3.787406009907336e-08 6.115641302668712e-07 4.3710764451461387e-07 1.4477905487945143e-05 1.0001847213103883 0.9999737271673993 1.004454481094788 0.0008830685010385529 -1.985464226207127e-05 -2.6851413198967565e-08 -1.1838320562022295e-09 1.9200849174903749e-10 3.6647485812965596e-08 2.1543611363687902e-06 1.5389096688316878e-06 5.10317457376952e-05 1.0001853340908904 0.9999741647576507 1.0044396943436675 0.0008830720799081725 -1.1065207672290897e-07 -2.6851457883725104e-08 1.4982496134378466e-10 -1.1600126007320602e-10 3.836510725574228e-08 2.7154276776078905e-08 2.475517797669563e-08 8.007897641691376e-07 1.000185272003651 0.9999741204208495 1.0044411924099101 0.000883071721422222 -2.115638765756201e-06 -2.6851453055744607e-08 9.550290733626451e-12 -8.622883619098941e-11 3.818891567371504e-08 2.2104574672452002e-07 1.5864347600399422e-07 5.237934073558569e-06 1.0001853335306778 0.9999741643575997 1.0044397078605776 0.0008830720766779218 -1.287475960835977e-07 -2.685145732415289e-08 1.485536910068745e-10 -1.1573392183221506e-10 3.836351832102822e-08 2.730011758560449e-08 2.4837263669741626e-08 8.022844827265559e-07
0.332 1.0001768004293956 0.9999680692912091 1.004236256591118 0.0010078697029854838 -3.9118617403088625e-07 -3.6773252478690706e-08 1.2159046096206655e-10 -1.1207719262678778e-10 5.0052615460492656e-08 3.501226842471818e-08 2.9354465271799683e-08 9.133297027673074e-07 1.0001765819629844 0.9999679132886817 1.0042415352551426 0.0010078682727881051 -7.058052540220937e-06 -3.6773235317692115e-08 -4.22451955769411e-10 8.84011417350409e-12 4.938541337046009e-08 7.789459785024445e-07 5.565941639433796e-07 1.84506365423532e-05 1.0001760087168474 0.9999675039440525 1.0042553878626095 0.0010078644717927882 -2.4502551846839157e-05 -3.6773192018389776e-08 -1.795729913741263e-09 3.413463635972301e-10 4.766056687563744e-08 2.7441144349902223e-06 1.960097741173591e-06 6.502127118192613e-05 1.000176808476635 0.9999680750375797 1.0042360621574296 0.0010078697554707391 -1.4541538946290048e-07 -3.677325347094969e-08 1.4186572162760675e-10 -1.1646444353306203e-10 5.007729466714022e-08 1.977566249933025e-08 2.0868732855390436e-08 6.199317026099498e-07 1.000176727392406 0.9999680171369666 1.0042380212987603 0.0010078692259845926 -2.6211736447261432e-06 -3.677324667691268e-08 -6.164728372836342e-11 -7.204365316639516e-11 4.98289531923324e-08 2.8032634991125405e-07 2.008233702237744e-07 6.641577648876786e-06 1.0001768077449595 0.9999680745151052 1.0042360798358079 0.0010078697506997253 -1.6776206103404562e-07 -3.677325282302328e-08 1.4002197179215743e-10 -1.1606562658073536e-10 5.007505347494124e-08 2.009712673572489e-08 2.1025463588855363e-08 6.243282562728683e-07
0.342 1.000167172207328 0.9999611921303361 1.0040061381377352 0.0011262080804306442 -4.823560767445429e-07 -4.8535866616021277e-08 1.1167193339290793e-10 -1.10558676978011e-10 6.259887829529895e-08 3.8356446889037866e-08 3.141874026446101e-08 9.614495457010621e-07 1.0001668911233677 0.9999609914188905 1.0040129366963615 0.0011262060383308025 -8.578340002480497e-06 -4.853586722225754e-08 -6.593389812018021e-10 6.434043546909563e-11 6.169367094722487e-08 9.774613661625937e-07 6.983301117687959e-07 2.3164398544041834e-05 1.0001661541297322 0.9999604651580231 1.004030764776405 0.0011262006139365038 -2.9738464998201245e-05 -4.853587045473236e-08 -2.6052732291815298e-09 5.44275755476583e-10 5.935861053976406e-08 3.4422733455890392e-06 2.4587075463533986e-06 8.158640449213866e-05 1.0001671825633227 0.9999611995251554 1.0040058876679867 0.0011262081553818544 -1.8380623519647877e-07 -4.853586676488878e-08 1.4040364532129965e-10 -1.1690985158466197e-10 6.263238275450731e-08 1.2702421837455746e-08 1.7846755258486837e-08 4.466104508869379e-07 1.0001670782232388 0.9999611250198815 1.0040084112663623 0.0011262073992852422 -3.190922032277666e-06 -4.8535866368408684e-08 -1.480003014219835e-10 -5.2621130933408466e-11 6.229531034882244e-08 3.512041588236709e-07 2.5132621436833746e-07 8.324450635589318e-06 1.0001671816217232 0.9999611988527948 1.0040059104414525 0.001126208148568386 -2.109521141790063e-07 -4.853586637997114e-08 1.3779031178541035e-10 -1.1633187007640335e-10 6.262933865635026e-08 1.3453707345072107e-08 1.812643600807169e-08 4.577133291494478e-07
0.352 1.000156528567126 0.9999535898424381 1.0037514830654923 0.001232044148779397 -5.798213194930056e-07 -6.14965724480744e-08 1.0111436986020497e-10 -1.0841950028152355e-10 7.501019089563894e-08 4.646382456855694e-08 3.659034820626623e-08 1.136440805110186e-06 1.000156172082875 0.999953335293938 1.003760110394865 0.0012320413282408628 -1.0254361168979917e-05 -6.1496590917645e-08 -9.625222822344408e-10 1.3698780573231112e-10 7.382715795010675e-08 1.2088061548303513e-06 8.635233033513715e-07 2.8654271418589834e-05 1.0001552381465173 0.9999526684118684 1.003782716373741 0.0012320338402197332 -3.550927175049494e-05 -6.149663869442864e-08 -3.6433130195219807e-09 8.0977533946555e-10 7.078286478351781e-08 4.254408857923939e-06 3.0387215493157078e-06 0.00010085601519209109 1.0001565417041167 0.9999535992229303 1.0037511651499809 0.0012320442523174305 -2.2293578125719177e-07 -6.149657257172371e-08 1.407627729085674e-10 -1.1733389020671813e-10 7.50540101250516e-08 1.2637142551000709e-08 1.7845862147408024e-08 4.2080874072935027e-07 1.0001564093543736 0.9999535047183203 1.0037543680653476 0.0012320432078961959 -3.817228858403334e-06 -6.149657858497963e-08 -2.5718693441238e-10 -2.7104503008993596e-11 7.461327481315591e-08 4.3427273264832743e-07 3.105649871071977e-07 1.0295072920841236e-05 1.0001565405096515 0.9999535983700203 1.003751194056028 0.001232044242904763 -2.553862441455608e-07 -6.149657217503972e-08 1.371566662144175e-10 -1.1652339613005797e-10 7.505002807129794e-08 1.3757807551589339e-08 1.82650364176715e-08 4.3917031929505797e-07
0.362 1.0001450088372088 0.9999453619618479 1.0034756046332944 0.001319526908332622 -6.791725768742584e-07 -7.473637680293025e-08 8.495870140306436e-11 -1.0560964702927743e-10 8.610979221218147e-08 5.777201438506086e-08 4.4064702283010114e-08 1.4037781402758893e-06 1.000144562990779 0.9999450436044343 1.00348639602857 0.0013195231377600733 -1.2060633702460948e-05 -7.473639146239008e-08 -1.3404030040423847e-09 2.2822316115758194e-10 8.461978117854659e-08 1.4736204524325133e-06 1.0526303583775998e-06 3.49383641905022e-05 1.0001433959440427 0.9999442102690571 1.0035146488196296 0.0013195131332869457 -4.173155497006442e-05 -7.473642810370521e-08 -4.924144748248846e-09 1.1433379477057489e-09 8.079610876482051e-08 5.182869493003848e-06 3.7018250627351877e-06 0.00012289135246347586 1.0001450252713577 0.9999453736966659 1.003475206877784 0.001319527046766411 -2.591602209187048e-07 -7.473637727712857e-08 1.3812416812508952e-10 -1.1773678041070797e-10 8.616502468313776e-08 1.9439165564032936e-08 2.0765396328345316e-08 5.658529877681947e-07 1.0001448597171718 0.9999452554825131 1.0034792138532864 0.0013195256504130687 -4.4887020738566494e-06 -7.473638209436256e-08 -3.953939774316605e-10 5.010646545862731e-12 8.560962999020379e-08 5.29539964361205e-07 3.785385305374598e-07 1.255516994937635e-05 1.0001450237770906 0.999945372629683 1.0034752430434548 0.0013195270341816263 -2.973510729409913e-07 -7.473637751280932e-08 1.3328855942944197e-10 -1.1663413788535154e-10 8.616000495671062e-08 2.0510075967490307e-08 2.1285813534453305e-08 5.856600210649066e-07
0.372 1.0001328022155327 0.9999366436180206 1.0031830413227971 0.001383537260072763 -7.755386164007875e-07 -8.716961038095158e-08 6.600327025430725e-11 -1.0212630770541201e-10 9.469752315067993e-08 7.032761353854289e-08 5.25801672060173e-08 1.7085656942599012e-06 1.000132252078769 0.9999362507875575 1.0031963526568248 0.0013835323785213788 -1.3963808963686332e-05 -8.716960620563783e-08 -1.7883167879644986e-09 3.3816466793272564e-10 9.28881254571686e-08 1.771566451902097e-06 1.265411521299292e-06 4.201294172236561e-05 1.0001308133625526 0.9999352234530288 1.0032311718254823 0.0013835194338074944 -4.829462298750162e-05 -8.716959120515888e-08 -6.434855633898474e-09 1.5457206471864857e-09 8.825937324606071e-08 6.226544064294518e-06 4.447236279983529e-06 0.00014767331892113797 1.0001328224991763 0.9999366581017303 1.0031825505616225 0.0013835374393228492 -2.8864661417345285e-07 -8.716961169552477e-08 1.352323807858157e-10 -1.1811776239812708e-10 9.476465526976579e-08 2.644322284582802e-08 2.444340606114253e-08 7.402784044625889e-07 1.000132618183173 0.999936512208064 1.0031874940696446 0.0013835356313555143 -5.19101209495738e-06 -8.716960981991557e-08 -5.592824525687826e-10 4.3755639178816236e-11 9.408980253129312e-08 6.36659477675486e-07 4.5499534525294954e-07 1.5099133351565927e-05 1.0001328206548796 0.9999366567847945 1.0031825951841404 0.0013835374230277567 -3.32919287441602e-07 -8.716961213334952e-08 1.2893559972172555e-10 -1.1666448800391574e-10 9.475855233428859e-08 2.7531772000849916e-08 2.5050507865977854e-08 7.612205367008053e-07
0.382 1.0001201388830507 0.999927599188287 1.00287934555821 0.0014201844183821552 -8.642644362579678e-07 -9.752969008638779e-08 5.1584447747307684e-11 -9.80233191205391e-11 9.97615229266947e-08 8.298011882558194e-08 6.130090570745102e-08 2.012759272433358e-06 1.0001194688313855 0.9999271207206973 1.002895546317949 0.0014201782942171205 -1.592469197791629e-05 -9.752967166238021e-08 -2.290908775951898e-09 4.653512605347556e-10 9.764188642523847e-08 2.10144088236774e-06 1.5010100313650915e-06 4.984849566957004e-05 1.0001177182248049 0.9999258706475489 1.0029378833267466 0.001420162063755551 -5.506619569903142e-05 -9.752961925825478e-08 -8.135757833114796e-09 2.0120006194601273e-09 9.223886388692158e-08 7.380838126639267e-06 5.271688028333479e-06 0.00017509491516879067 1.0001201635948442 0.9999276168343464 1.0028787481088115 0.001420184643294571 -3.080021726767832e-07 -9.752969168123262e-08 1.3914253933696194e-10 -1.1847784026384906e-10 9.984024594189271e-08 3.095745197236373e-08 2.707491413420824e-08 8.609338350640742e-07 1.0001199146966142 0.9999274391023867 1.0028847657798685 0.0014201823748740028 -5.9080151807929e-06 -9.752968481170988e-08 -7.389190100327244e-10 8.859850687514714e-11 9.90491377323464e-08 7.551196329075166e-07 5.395672275553776e-07 1.7912472444830647e-05 1.0001201613478965 0.9999276152298591 1.0028788024324409 0.0014201846228475046 -3.5858336604682187e-07 -9.752969218842602e-08 1.3117835352530387e-10 -1.166188874650126e-10 9.983308821346717e-08 3.219023836657613e-08 2.7800336562156277e-08 8.846810448240617e-07
0.392 1.0001072770755035 0.9999184130685003 1.0025707694322812 0.00142719447522415 -9.41586613721073e-07 -1.0440536954544255e-07 4.421377802725919e-11 -9.342005815131252e-11 1.0067332738449529e-07 9.541161888851619e-08 6.995383502462637e-08 2.3029237039000705e-06 1.000106471100375 0.9999178375228135 1.0025902351273097 0.0014271870254553367 -1.790085571724352e-05 -1.0440534993867042e-07 -2.8304139691443926e-09 6.064759757828927e-10 9.82765683650638e-08 2.4611105170331698e-06 1.7579052784396067e-06 5.839268849292829e-05 1.0001043675600216 0.9999163353771829 1.002641052983285 0.001427167292786265 -6.190025491900327e-05 -1.0440529496528536e-07 -9.966127902121985e-09 2.530572159865599e-09 9.219223748401741e-08 8.637672156727916e-06 6.169424353495837e-06 0.00020496532632265974 1.0001073068089965 0.9999184343011022 1.0025700513730538 0.0014271947488578402 -3.148787803349691e-07 -1.0440537113716747e-07 1.5181771396809739e-10 -1.1881775581678684e-10 1.0076244721479365e-07 3.209280911224626e-08 2.781489561269765e-08 8.990986479749412e-07 1.0001070073605023 0.9999182204656508 1.0025772831903441 0.001427191989165182 -6.623073555860958e-06 -1.0440536373882227e-07 -9.267691228588906e-10 1.3835047264687846e-10 9.98672002719685e-08 8.841799351061429e-07 6.317233197943037e-07 2.097500380328361e-05 1.0001073041054196 0.9999184323704859 1.002570116663846 0.0014271947239807327 -3.718665355445445e-07 -1.044053715091801e-07 1.4202956569293512e-10 -1.1650960566152507e-10 1.0075434368471552e-07 3.3629589045738583e-08 2.8728240874630112e-08 9.276807782832851e-07
0.402 1.0000944873195812 0.9999092784222586 1.002263876959487 0.0014041420651493756 -1.0051966409101824e-06 -1.0646437862457273e-07 3.841438044262209e-11 -8.850503617668037e-11 9.731477787056591e-08 1.0784124393908484e-07 7.86576167840138e-08 2.5872861133043895e-06 1.0000935293648 0.9999085943211447 1.002286981428906 0.0014041332725853745 -1.9849561036617103e-05 -1.0646436204334716e-07 -3.3895125240398304e-09 7.562416923858858e-10 9.469722459015989e-08 2.8474664481198608e-06 2.0338794789654765e-06 6.75755436360475e-05 1.000091031923552 0.9999068108175425 1.0023472341358888 0.0014041099950241282 -6.86462850984862e-05 -1.064643155636887e-07 -1.1846616296368345e-08 3.082597850623691e-09 8.808397654913819e-08 9.985696634936452e-06 7.13235167674325e-06 0.00023702101315022062 1.0000945226708935 0.9999093036675182 1.002263024411648 0.0014041423881432913 -3.084500703027817e-07 -1.0646438022489465e-07 1.6695180545140035e-10 -1.1913829155080563e-10 9.741223836278012e-08 2.991747207118792e-08 2.6628780814655254e-08 8.557283396987653e-07 1.0000941666808514 0.9999090494459042 1.0022716098660114 0.0014041391307542787 -7.3204033949541365e-06 -1.0646437313207277e-07 -1.1207488339984404e-09 1.9111507772252223e-10 9.643362452038864e-08 1.022751690824093e-06 7.306847273465489e-07 2.426424238981218e-05 1.0000945194564725 0.9999093013720195 1.0022631019318153 0.0014041423587777225 -3.718076900856765e-07 -1.0646438010465605e-07 1.5525860513691111e-10 -1.1635437468624604e-10 9.740337573771092e-08 3.1980794310334966e-08 2.782789832786836e-08 8.92376962657499e-07
0.412 1.0000820354207534 0.9999003850406109 1.0019651229863669 0.0013524911221281855 -1.054523762333242e-06 -1.0277353659836192e-07 2.7246148323500246e-11 -8.353073255460121e-11 9.010122569511136e-08 1.2068840141909925e-07 8.768894669845974e-08 2.883576185528575e-06 1.0000809097218963 0.9998995811134413 1.0019922310862472 0.0013524810474091072 -2.1730578514168675e-05 -1.0277351876630109e-07 -3.946270262404722e-09 9.075830225846888e-10 8.733832904211624e-08 3.2566208029178794e-06 2.326157549593511e-06 7.731111229553044e-05 1.0000779783913425 0.9998974876610595 1.0020628441840562 0.0013524543869962917 -7.515886943391408e-05 -1.0277346951478751e-07 -1.3678425492337295e-08 3.6427554183349493e-09 8.039659434576982e-08 1.141092138216885e-05 8.150485944729272e-06 0.00027093741537081534 1.0000820769761245 0.9999004147176489 1.0019641223821496 0.0013524914922563875 -2.896011908743261e-07 -1.027735381618714e-07 1.765473583148387e-10 -1.1944124101745815e-10 9.020426008927719e-08 2.5153816728028755e-08 2.4067258692650935e-08 7.500804762417461e-07 1.000081658555627 0.999900115899693 1.0019741977659222 0.0013524877596228465 -7.986203860503525e-06 -1.0277353049687395e-07 -1.3181812974705757e-09 2.443678114717908e-10 8.917020507127737e-08 1.169460084007443e-06 8.3546864463738e-07 2.7753748222414917e-05 1.0000820731975413 0.999900412019149 1.0019642133656848 0.0013524914586049157 -3.591596187229936e-07 -1.0277353766896258e-07 1.6296437277630036e-10 -1.161782224982001e-10 9.019489092302384e-08 2.808339923157654e-08 2.5670462685935942e-08 8.007255977761413e-07
0.422 1.0000701659939615 0.9998919075891812 1.0016804447591074 0.0012754354879053807 -1.0906212459111526e-06 -9.301712616908577e-08 9.847436951406912e-12 -7.878979695835519e-11 7.98947336818361e-08 1.3431910201488316e-07 9.72989538474207e-08 3.204678729510521e-06 1.0000688573997336 0.999890973002481 1.0017119058128605 0.001275424273983879 -2.350852902343527e-05 -9.301710602321715e-08 -4.469616134352913e-09 1.0523022562852393e-09 7.707418373174192e-08 3.6842360213110575e-06 2.6316417690445617e-06 8.749815494651917e-05 1.0000654540201477 0.9998885423147527 1.0017937590184827 0.0012753946083783193 -8.130654546812437e-05 -9.301705352967236e-08 -1.5347059663863397e-08 4.181485691016268e-09 7.003391057741349e-08 1.2897598214370118e-05 9.212581345008913e-06 0.0003063426117143392 1.0000702143179458 0.9998919421016577 1.0016792830822383 0.0012754358999077686 -2.607249802374106e-07 -9.301712721217985e-08 1.7856764816552075e-10 -1.1973039675491233e-10 8.000011426294753e-08 1.8830599512981317e-08 2.100191590384108e-08 6.100163988420856e-07 1.0000697277995245 0.9998915946350538 1.0016909790636097 0.0012754317450440135 -8.609362095926715e-06 -9.301711930975013e-08 -1.509254249016718e-09 2.9518379772007923e-10 7.894315596994897e-08 1.3228117392484375e-06 9.45007692105229e-07 3.140988480088611e-05 1.0000702099238503 0.9998919389634418 1.0016793887130508 0.001275435862449711 -3.361933696957787e-07 -9.301712688072763e-08 1.6321669617694622e-10 -1.1601067772661298e-10 7.999053072646006e-08 2.3223843336614172e-08 2.3141692259066305e-08 6.848404698582697e-07
0.432 1.0000590882553861 0.9998839954676515 1.0014149104512162 0.0011775648096119347 -1.1157162567758138e-06 -7.752172156210958e-08 -8.727603941574506e-12 -7.45821101924837e-11 6.783292041980378e-08 1.4890705999358214e-07 1.076087627699684e-07 3.5533380155223947e-06 1.0000575825119047 0.9998829200291917 1.0014510527205895 0.0011775526773749418 -2.5154546568851197e-05 -7.752170812344478e-08 -4.922977531973525e-09 1.181935274684983e-09 6.504609554602863e-08 4.1257585157742295e-06 2.9470783886947174e-06 9.802513109164044e-05 1.0000536714994195 0.9998801266602166 1.001544965354406 0.0011775205873977626 -8.697904246728099e-05 -7.752167641504953e-08 -1.673526892060936e-08 4.668080690196612e-09 5.81441568777611e-08 1.4429068742152695e-05 1.030673519765248e-05 0.00034283681294486784 1.000059143880388 0.9998840351962551 1.001413575440214 0.001177565255353182 -2.2519413917654946e-07 -7.752172204110425e-08 1.7689926040198762e-10 -1.2000674941780824e-10 6.793727058948473e-08 1.220052610032916e-08 1.8437662056929912e-08 4.685296793409581e-07 1.0000585839234695 0.999883635262278 1.0014270150135367 0.001177560760234821 -9.181708737621438e-06 -7.752171708409328e-08 -1.6783400170770153e-09 3.405496563495985e-10 6.689139270989377e-08 1.4812686354785704e-06 1.058202348638849e-06 3.519299068512966e-05 1.000059138822351 0.9998840315836937 1.0014136968336493 0.0011775652148280596 -3.0617748878763037e-07 -7.752172182080035e-08 1.600086669128779e-10 -1.1588037192378199e-10 6.79277802507849e-08 1.9087259780260252e-08 2.1215583240594708e-08 5.81993839568161e-07
0.442 1.0000489654231737 0.9998767652428492 1.0011724591404534 0.0010644097437803959 -1.1326177104674712e-06 -5.714713295384943e-08 -2.3710603726672197e-11 -7.118630291552962e-11 5.512098402873703e-08 1.6437482240413922e-07 1.1856230801029466e-07 3.925577881452838e-06 1.0000472494060257 0.9998755395683722 1.0012135854555753 0.001064396978896192 -2.6647257927922724e-05 -5.714714013994625e-08 -5.273503090741265e-09 1.2886068556656113e-09 5.245416652561205e-08 4.576553204146839e-06 3.2691537819734098e-06 0.00010877855172319557 1.000042798357162 0.9998723603472804 1.001320305018562 0.0010643632131638547 -9.209236835679992e-05 -5.714716332427494e-08 -1.774019842804978e-08 5.073751333101342e-09 4.591148519254291e-08 1.5988517814444145e-05 1.142092669460295e-05 0.0003800154232417254 1.0000490288408876 0.9998768105391463 1.0011709394496682 0.0010644102127292574 -1.8671113431832043e-07 -5.714713206768215e-08 1.7526381758747256e-10 -1.202740734660712e-10 5.522110539765367e-08 7.599050944141323e-09 1.725137858378353e-08 3.673232260127528e-07 1.0000483905180122 0.9998763546145952 1.0011862363130017 0.0010644054834362507 -9.69795156889578e-06 -5.714713519300085e-08 -1.8112056434328612e-09 3.776676058404526e-10 5.421847014023562e-08 1.6432322749695268e-06 1.173909410173747e-06 3.906216817277313e-05 1.0000490230741788 0.9998768064202571 1.0011710776378622 0.0010644101700949204 -2.72733190934567e-07 -5.714713247736492e-08 1.5715663333475482e-10 -1.1581494091869152e-10 5.521199869034916e-08 1.7544254269365232e-08 2.0625973936463662e-08 5.294383015452866e-07
0.452 1.0000399085263303 0.9998702962259511 1.0009557520707488 0.0009419309570383255 -1.1441611554660064e-06 -3.314152969633875e-08 -3.4596865403155244e-11 -6.883562015695506e-11 4.2838892023894895e-08 1.804382401473514e-07 1.299551862443744e-07 4.314441613325741e-06 1.0000379704103264 0.9998689118611785 1.001002136664606 0.0009419178894326245 -2.797314110187981e-05 -3.314156611425232e-08 -5.498371262073707e-09 1.365726581311473e-09 4.036564178359325e-08 5.032086752615406e-06 3.5946257339237114e-06 0.0001196495750749609 1.0000329505377952 0.9998653262053926 1.0011223306843922 0.0009418833099292034 -9.659150432204745e-05 -3.3141666903686924e-08 -1.8285637480633337e-08 5.37416661383315e-09 3.436766392371058e-08 1.7559728642739565e-05 1.2543557923776503e-05 0.00041748935783411325 1.000039980181454 0.9998703474078664 1.000954037387461 0.0009419314370230511 -1.4871920056088455e-07 -3.314152696201163e-08 1.7332418965864063e-10 -1.20534307406031e-10 4.29320453675717e-08 8.489028435481351e-09 1.7583970725658063e-08 3.4144266601606006e-07 1.0000392590415155 0.9998698323105174 1.0009712947642262 0.0009419265961357035 -1.0155427168061603e-05 -3.314154152982361e-08 -1.8997735493090588e-09 4.0420142368215436e-10 4.200015407473751e-08 1.807088645416474e-06 1.290974136189982e-06 4.29785879554347e-05 1.0000399736656127 0.9998703427537238 1.0009541933086954 0.0009419313933856533 -2.39248443992055e-07 -3.314152817630853e-08 1.5440065207257243e-10 -1.1583865374417625e-10 4.2923572321600825e-08 1.9013715761285684e-08 2.1380828851842995e-08 5.40948209078596e-07
0.462 1.0000319748452215 0.9998646293541846 1.0007661397691223 0.0008160133549647208 -1.1527806917700594e-06 -6.997589047152399e-09 -4.305909132597096e-11 -6.769730932095758e-11 3.180413150474674e-08 1.9676324205642653e-07 1.4154661997894704e-07 4.71136308639049e-06 1.0000298042074014 0.9998630788488335 1.0008180263008242 0.0008160003333545635 -2.9126320274538544e-05 -6.997654023931812e-09 -5.5843924368055584e-09 1.408508455558145e-09 2.957987411797409e-08 5.4881767789630626e-06 3.920502091813118e-06 0.0001305372042337805 1.0000241905961762 0.9998590689481074 1.0009522774003945 0.0008159658484801705 -0.00010045068777955365 -6.9978286373663605e-09 -1.8325736926244094e-08 5.551343707074351e-09 2.4263102288945394e-08 1.9127811428329556e-05 1.3663976629279956e-05 0.0004548999166853233 1.0000320551316089 0.9998646867032385 1.00076422088726 0.0008160138331102597 -1.1396566771264615e-07 -6.997585247084685e-09 1.688367162392564e-10 -1.2078861231963185e-10 3.188824102676861e-08 1.1910522833750011e-08 1.8678015959004908e-08 3.7152763725999835e-07 1.0000312472384443 0.9998641096195733 1.0007835307863127 0.0008160090102611072 -1.0553749580005188e-05 -6.997610330516477e-09 -1.9406057112098e-09 4.184641040695772e-10 3.10479009823127e-08 1.971341446013922e-06 1.4083257087125163e-06 4.6905884136540394e-05 1.000032047830797 0.9998646814882249 1.000764395379253 0.0008160137896404654 -2.0844207739061287e-07 -6.997586810912941e-09 1.4954833483049249e-10 -1.159667647334106e-10 3.188059000907724e-08 2.183268427756077e-08 2.2802815003741096e-08 5.913454447273396e-07
0.472 1.0000251706813088 0.9998597691625911 1.0006037359918711 0.0006920198861806903 -1.1602461556255022e-06 1.9710236271288293e-08 -4.886948229127297e-11 -6.786227129579499e-11 2.2509498405718362e-08 2.131069597205367e-07 1.531615515179659e-07 5.107776352094168e-06 1.0000227585382424 0.9998580460971158 1.0006613367061306 0.0006920072508254942 -3.010788014882602e-05 1.971015578422897e-08 -5.5248562788727256e-09 1.414283314111277e-09 2.056888219558405e-08 5.941174887149786e-06 4.244172202282872e-06 0.00014135074465241145 1.0000165302255641 0.9998535969709018 1.0008101407473695 0.0006919737443061055 -0.00010367149455724966 1.9709943263586933e-08 -1.7843893078466935e-08 5.594817606284757e-09 1.6014769896526423e-08 2.0679743359483587e-05 1.4772864353312056e-05 0.0004919301034093988 1.0000252599405304 0.999859832922867 1.0006016048442525 0.0006920203499141628 -8.425424741850086e-08 1.971024022424459e-08 1.6176236533881784e-10 -1.2103706134707413e-10 2.2583251214465508e-08 1.4389755211890486e-08 1.9644661379094098e-08 4.0898305693510417e-07 1.0000243618872233 0.9998591914183259 1.0006230477391094 0.000692015671662618 -1.0894408918551799e-05 1.9710209609893745e-08 -1.9311451086339143e-09 4.195258785982525e-10 2.1847574995235954e-08 2.134709385837518e-06 1.5250470725653374e-06 5.08104951497189e-05 1.0000252518236594 0.9998598271247673 1.0006017986412283 0.0006920203077545757 -1.8211469864905266e-07 1.9710238839528992e-08 1.425852966197628e-10 -1.1620820583753215e-10 2.2576540876330606e-08 2.44103015544779e-08 2.4178121078095646e-08 6.470277926475955e-07
0.482 1.0000194577067665 0.9998556883120178 1.0004675783934365 0.000574448957500739 -1.1673986125054822e-06 4.551890064235264e-08 -4.9201323499916545e-11 -6.9345218794384e-11 1.5129286316170692e-08 2.2933394093955523e-07 1.647034550228211e-07 5.49750062019509e-06 1.0000167964919975 0.9998537872812919 1.0005310743364055 0.0005744370146972151 -3.092464698542426e-05 4.551882827300927e-08 -5.318734048163949e-09 1.3825630980742334e-09 1.3486267372592222e-08 6.388011352650224e-06 4.563440372772934e-06 0.0001520131663359022 1.0000099363869086 0.9998488867209511 1.0006948414104553 0.0005744052698069449 -0.00010627912702302345 4.551864076454405e-08 -1.6851235909411056e-08 5.501944599192773e-09 9.724992438935119e-09 2.220463904955663e-05 1.5862431893427206e-05 0.0005283136590455183 1.0000195562288623 0.9998557586907059 1.0004652280454176 0.0005744493954928249 -6.021514906501741e-08 4.551890427845563e-08 1.549646687387886e-10 -1.212804928984618e-10 1.519213075404751e-08 1.521887987417672e-08 2.0055833020080002e-08 4.2970885050632073e-07 1.0000185651299047 0.9998550507040154 1.0004888729433827 0.0005744449758338337 -1.1180190885927136e-05 4.5518876534343885e-08 -1.868993371732553e-09 4.072359591942381e-10 1.4566548454891822e-08 2.2961161372533233e-06 1.6403689058088845e-06 5.466362108296167e-05 1.0000195472695272 0.9998557522906582 1.0004654417786756 0.000574449355674304 -1.6091565995938071e-07 4.551890292977665e-08 1.3637230399535505e-10 -1.165646288612278e-10 1.518641215720895e-08 2.6187781047350726e-08 2.5185726925304853e-08 6.915066173060144e-07
0.492 1.000014761819282 0.9998523339086312 1.0003558482539723 0.0004667219755032709 -1.174614437011995e-06 6.926090416123288e-08 -4.143074324606482e-11 -7.208839070543275e-11 9.587882180732034e-09 2.4534970262573134e-07 1.7610357881610333e-07 5.877477302666174e-06 1.000011845310458 0.9998502504694878 1.000425390437915 0.00046671097649455694 -3.158831604516961e-05 6.926086527942181e-08 -4.972274151141729e-09 1.3148346731216547e-09 8.238110616416021e-09 6.826181547871148e-06 4.876514216827901e-06 0.00016246346404207617 1.0000043399820742 0.9998448888852005 1.0006044484465995 0.0004666816490524923 -0.00010831732040547662 6.926077033894303e-08 -1.53846035520289e-08 5.277202558560204e-09 5.247526104437097e-09 2.3693822842384976e-05 1.692647286742076e-05 0.0005638400476646305 1.0000148698453604 0.9998524110779037 1.0003532728623812 0.00046672237845153344 -4.181787203274032e-08 6.926090670618921e-08 1.513644472356239e-10 -1.215173629903573e-10 9.639946610590746e-09 1.459393170906008e-08 1.99201446307162e-08 4.304826347438698e-07 1.0000137833101808 0.9998516349020145 1.0003791777242101 0.00046671831095549136 -1.1415197053321375e-05 6.926089123868444e-08 -1.7543200839015487e-09 3.821494380359532e-10 9.123065784776875e-09 2.454650053328104e-06 1.753638539112432e-06 5.8442857573900856e-05 1.0000148600216041 0.9998524040602279 1.0003535070640264 0.0004667223418200951 -1.4485142608069735e-07 6.926090519057974e-08 1.3380243262218055e-10 -1.1703031926103669e-10 9.63520769209065e-09 2.7279191554479384e-08 2.585070663472647e-08 7.226183266365243e-07
0.502 1.0000109832920692 0.9998496347495812 1.0002661193192037 0.0003711052798993095 -1.1821544525142704e-06 9.017033905165364e-08 -2.5555072323370084e-11 -7.598080206641771e-11 5.6503131963862165e-09 2.610659094873392e-07 1.8729590265353052e-07 6.246940015852499e-06 1.000007806499703 0.9998473653408375 1.0003418306913148 0.0003710954067971901 -3.211427531935099e-05 9.017035006651717e-08 -4.499430193437603e-09 1.2141134759970264e-09 4.574991902697934e-09 7.2537590598238765e-06 5.182014624404468e-06 0.00017265690559216154 0.9999996458626542 0.9998415355362478 1.0005364309703948 0.00037106896759877335 -0.00010984386932869587 9.017038931618859e-08 -1.3501350617531218e-08 4.930645487428662e-09 2.2988862058105572e-09 2.5140823507313834e-05 1.7960356643928116e-05 0.0005983540403116568 1.0000111010183206 0.9998497188494739 1.0002633140618082 0.00037110564105227874 -2.8776047876625533e-08 9.017033991550167e-08 1.5145040087968324e-10 -1.2174646467848445e-10 5.692263075089519e-09 1.2940864091623596e-08 1.943797129203607e-08 4.1425894271485523e-07 1.000009917110584 0.999848873102298 1.0002915265188055 0.0003711019936045759 -1.1604686858536155e-05 9.017034339982546e-08 -1.5916246579554213e-09 3.4536387517763696e-10 5.27728924950442e-09 2.609577512566071e-06 1.864329941777442e-06 6.213240424264804e-05 1.0000110903122688 0.9998497112014121 1.0002635691711579 0.0003711056082228176 -1.3368535169428972e-07 9.017033880049606e-08 1.353210060130417e-10 -1.1759305593832656e-10 5.688443932184066e-09 2.8015453439729804e-08 2.6331621357577197e-08 7.435318749682864e-07
0.512 1.0000080070731039 0.9998475086769028 1.0001956074184202 0.0002887515435927026 -1.189676947453228e-06 1.0787496387493128e-07 -3.770132822765174e-12 -8.08772485680488e-11 3.0005243930983913e-09 2.7640626651441203e-07 1.982240047251365e-07 6.605699751518272e-06 1.0000045661036545 0.9998450505210508 1.0002775854581736 0.00028874290322819263 -3.2519584617671586e-05 1.0787502571246624e-07 -3.919273043847964e-09 1.0843891688941042e-09 2.1709133631000525e-09 7.669397447030491e-06 5.478978916260864e-06 0.00018256297584904588 0.9999957430371668 0.9998387474196279 1.0004879101447335 0.00028871962502504664 -0.00011092400395555366 1.0787519872271361e-07 -1.1270788234404547e-08 4.475946134504582e-09 5.288947991296357e-10 2.6541258193960727e-05 1.8960949785786398e-05 0.0006317512550746723 1.0000081346557608 0.9998475998188784 1.0001925684002904 0.0002887518589816236 -2.0116529465557273e-08 1.078749629040839e-07 1.53623127232018e-10 -1.2196660398843475e-10 3.0333989174093535e-09 1.0693134741376478e-08 1.8837087017610923e-08 3.838890235826647e-07 1.0000068518431218 0.9998466834072105 1.0002231267043593 0.00028874867146294343 -1.175408031536059e-05 1.078749856088083e-07 -1.3885973524980674e-09 2.9832230613551094e-10 2.7098015274116566e-09 2.7603693744211413e-06 1.972064608297877e-06 6.572158111418543e-05 1.0000081230531699 0.9998475915302684 1.0001928447723814 0.0002887518303149781 -1.265016738304787e-07 1.0787496236251407e-07 1.3927388301256617e-10 -1.182384519849575e-10 3.030404679198233e-09 2.8703808807373434e-08 2.678520305332719e-08 7.576908798859494e-07
0.522 1.0000057122648496 0.999845869348946 1.0001413981294105 0.0002198342355289811 -1.1968071787190009e-06 1.2230832975863269e-07 2.156208937723191e-11 -8.661672751528912e-11 1.3138783862008677e-09 2.91324717404917e-07 2.0885396936787373e-07 6.9533765108968875e-06 1.000002004170537 0.9998432203444374 1.000229717871322 0.0002198268609768753 -3.282211904119584e-05 1.223084303914113e-07 -3.2521323665764608e-09 9.301090445730811e-10 6.957525213323922e-10 8.072293600718217e-06 5.7668334653686806e-06 0.0001921631319963241 0.9999925141040928 0.9998364406923491 1.000455888352872 0.00021980682608886747 -0.00011162573586206908 1.2230870270290255e-07 -8.765375892475567e-09 3.928565476491671e-09 -4.0525719538077876e-10 2.789261273723796e-05 1.9926456829296548e-05 0.0006639715351149061 1.0000058498256394 0.9998459676198057 1.000138122273558 0.0002198345039145787 -1.4801116306692495e-08 1.2230832734555366e-07 1.5616035135218606e-10 -1.2217513150810355e-10 1.338924229993499e-09 8.278766794401226e-09 1.831224333191547e-08 3.4190287902508443e-07 1.000004466924539 0.9998449796997275 1.0001710564055049 0.00021983178874098648 -1.1869052567350484e-05 1.223083641970101e-07 -1.1534804858657107e-09 2.426288628415546e-10 1.0940915606601536e-09 2.9067073019922844e-06 2.076615060438658e-06 6.920360733642217e-05 1.0000058373154028 0.9998459586827279 1.0001384201890857 0.00021983447952279882 -1.2232248904315096e-07 1.223083272923476e-07 1.438808009134293e-10 -1.1895014312683297e-10 1.3366419758911927e-09 2.9557143395186077e-08 2.732653141957705e-08 7.679722464992489e-07
0.532 1.0000039800900953 0.9998446319314039 1.0001006364970528 0.00016374383390793085 -1.203233246152907e-06 1.3361194377192892e-07 4.9121397020414856e-11 -9.303509120662977e-11 3.023851322826287e-10 3.057935310016778e-07 2.1916576081356776e-07 7.289793553788263e-06 1.000000002716387 0.9998417905433933 1.0001953537643458 0.00016373769280564375 -3.303947274096067e-05 1.336120636578913e-07 -2.5170658778113787e-09 7.55784413673608e-10 -1.4010318538654815e-10 8.462095384584366e-06 6.045327426502867e-06 0.00020144924122357681 0.9999898432112477 0.999834532609762 1.0004374396424092 0.00016372081582412927 -0.00011201564227486173 1.3361238153680358e-07 -6.054662542815107e-09 3.304338827125511e-09 -7.958994645617652e-10 2.9193930428972166e-05 2.0856196940705783e-05 0.0006949920990192883 1.0000041277217868 0.9998447373972618 1.0000971214271723 0.00016374405647647723 -1.186612518099208e-08 1.3361194026408368e-07 1.5837704780618934e-10 -1.223711443506487e-10 3.209158280591573e-10 6.2151380829728295e-09 1.7996651226851838e-08 2.9221781034522485e-07 1.0000026438413294 0.9998436773339366 1.0001324542842047 0.00016374180167392312 -1.1955232449228428e-05 1.3361198392615105e-07 -8.934186529078177e-10 1.7990741395718616e-10 1.4159157794808058e-10 3.048444496538298e-06 2.177876663825069e-06 7.257532027924211e-05 1.0000041142954303 0.9998447278056762 1.0000974411031456 0.0001637440362516214 -1.2024335402755767e-07 1.336119404548657e-07 1.4839937316847538e-10 -1.1971217030957303e-10 3.192260887727331e-10 3.066925347466664e-08 2.8013418767581837e-08 7.774612918532718e-07
0.542 1.0000026999370675 0.9998437174170456 1.0000706698495547 0.0001193128186189871 -1.2087472196436542e-06 1.4206519890829646e-07 7.8306337965067e-11 -9.997813575619713e-11 -2.6384081913856007e-10 3.197863693819389e-07 2.291402996856473e-07 7.6153712281540035e-06 0.9999984517766805 0.9998406825729139 1.000171824494623 0.00011930782626504009 -3.318809649533715e-05 1.4206531300391998e-07 -1.731240890065336e-09 5.657140268645819e-10 -5.651967599833856e-10 8.83879857927845e-06 6.314458815621903e-06 0.00021042198376245268 0.9999876221269055 0.9998329458643332 1.0004298525119173 0.00011929388696580434 -0.00011215560241263376 1.420656098166345e-07 -3.202224314884666e-09 2.618479755541161e-09 -8.667905297796124e-10 3.044547879909219e-05 2.1750364952507173e-05 0.0007248203271266546 1.0000028577087896 0.999843830127132 1.0000669137723128 0.00011931299850038784 -1.0496693939643817e-08 1.4206519490867845e-07 1.60267651366061e-10 -1.2255232006401864e-10 -2.505565496700458e-10 5.072123268901615e-09 1.7920218526971818e-08 2.4053734955142213e-07 1.0000012721969807 0.9998426974563315 1.000104662359426 0.00011931117256486764 -1.2017942182188114e-05 1.4206523646591347e-07 -6.144687451530134e-10 1.1170158225714692e-10 -3.771643656190183e-10 3.1855589992967475e-06 2.275834075513767e-06 7.583694795574784e-05 1.0000028433599868 0.9998438198765335 1.0000672553727523 0.00011931298215792866 -1.1950457056521353e-07 1.4206519533784252e-07 1.5276962296068695e-10 -1.2050842679844802e-10 -2.517693607513684e-10 3.1998697308427745e-08 2.882907563465696e-08 7.892722472769086e-07
0.552 1.000001773368349 0.9998430554911275 1.0000491416215729 8.503851829877252e-05 -1.213258078801903e-06 1.4802730420538405e-07 1.0851174313948442e-10 -1.0730532158986249e-10 -5.532401210170012e-10 3.332831510694001e-07 2.3876258696312915e-07 7.930905015251229e-06 0.9999972534281243 0.9998398264853168 1.0001567605994837 8.503455325108604e-05 -3.328271269127948e-05 1.4802738392520532e-07 -9.100085236862922e-10 3.637970293625481e-10 -7.446380179799072e-10 9.202665564947317e-06 6.574416191102453e-06 0.00021908869978074232 0.9999857542978773 0.999831611486594 1.000430723066312 8.502323811747854e-05 -0.00011210063517400908 1.480275848808015e-07 -2.6410776354504266e-10 1.8849019776171728e-09 -7.733751433326914e-10 3.164844660393637e-05 2.260981416671902e-05 0.0007534861782915122 1.0000019413304386 0.9998431754812573 1.000045143214812 8.503865999018423e-05 -1.0061725146063433e-08 1.4802730082512556e-07 1.617585773798975e-10 -1.2271744539100231e-10 -5.440522835580865e-10 4.966183679925306e-09 1.8009972357118165e-08 1.9369031269140404e-07 1.0000002537251336 0.9998419698742964 1.0000853197758308 8.503721768720833e-05 -1.2062010517889149e-05 1.4802732995346193e-07 -3.2210349529352603e-10 3.941007458041608e-11 -6.295246934638524e-10 3.3181272700079715e-06 2.370542251879502e-06 7.899129029949078e-05 1.000001926054572 0.999843164568361 1.00004550686091 8.503864712075212e-05 -1.1952413009763378e-07 1.4802730117829174e-07 1.5687021505590164e-10 -1.2132529925142107e-10 -5.448922759601371e-10 3.3414805102883334e-08 2.970090512272547e-08 8.055339615298759e-07
0.562 1.0000011162287663 0.999842586038677 1.0000340398709264 5.9279646265986445e-05 -1.216780354965727e-06 1.5186856013555043e-07 1.3908592602273335e-10 -1.1489414947324505e-10 -6.803829951938551e-10 3.4628729670438047e-07 2.4803444144605146e-07 8.237090213150732e-06 0.9999963239133156 0.9998391624495919 1.000148140016747 5.927656620778401e-05 -3.33359911916344e-05 1.5186858100031887e-07 -6.66632558582793e-11 1.5343522628603635e-10 -7.885810859404737e-10 9.554160672283304e-06 6.825532344163846e-06 0.00022746109063805867 0.999984157020591 0.9998304703978753 1.000438002395032 5.926750993627949e-05 -0.00011189776685749602 1.5186862338931106e-07 2.71204152731605e-09 1.1158471937156837e-09 -6.13623870974936e-10 3.280467953637257e-05 2.3435867069365852e-05 0.0007810350049775044 1.0000012944170138 0.99984271333428 1.0000297981825261 5.927975504403268e-05 -1.0114099253320587e-08 1.5186855868162222e-07 1.6265635732396704e-10 -1.2286562915673508e-10 -6.743020083804862e-10 5.34046017280182e-09 1.8163170087970724e-08 1.5894235303601865e-07 0.9999995044030268 0.9998414345673847 1.0000724112229378 5.9278643318433135e-05 -1.2091656514081425e-05 1.518685665926232e-07 -2.1157016058228407e-11 -3.57484163520029e-11 -7.285976576617766e-10 3.446309559816872e-06 2.4621159920089558e-06 8.204263412031065e-05 1.000001278210788 0.9998427017567436 1.0000301839618402 5.927974516813412e-05 -1.1989687438336957e-07 1.518685587238706e-07 1.6046577017194747e-10 -1.221501776198865e-10 -6.74859642303844e-10 3.479596858086161e-08 3.055747779724541e-08 8.267418361460032e-07
0.572 1.0000006591611963 0.9998422595141557 1.0000237081091168 4.0412150872916664e-05 -1.2194060906445006e-06 1.5390683365487524e-07 1.6977975671258332e-10 -1.2264077176361826e-10 -7.181233203094635e-10 3.5882863257003174e-07 2.5697696364856716e-07 8.534356012526515e-06 0.9999955941749977 0.9998386411343049 1.000144298540008 4.040980694293281e-05 -3.3358447200037216e-05 1.5390678722239895e-07 7.878582436037941e-10 -6.24658845126063e-11 -7.651058018905593e-10 9.893884920426045e-06 7.068237618238852e-06 0.00023555344169893058 0.9999827620260189 0.9998294738295542 1.00045000598029 4.0402628802022675e-05 -0.00011158576163008366 1.5390665167655455e-07 5.6867718944921004e-09 3.218713042675301e-10 -4.4278458977082255e-10 3.3916445702159904e-05 2.423014753599859e-05 0.0008075216348850063 1.0000008476004156 0.9998423941328254 1.0000192224694375 4.041223226210842e-05 -1.0365465899037554e-08 1.539068347576999e-07 1.6310103157373115e-10 -1.229952572133322e-10 -7.143341530860935e-10 5.680526583817471e-09 1.8310045010865875e-08 1.4216076019028924e-07 0.9999989549734195 0.999841042061373 1.0000642776416133 4.0411395581082854e-05 -1.2110436132824467e-05 1.539068179835055e-07 2.8457642206533396e-10 -1.1273441732344589e-10 -7.456484389879762e-10 3.570327233931359e-06 2.5507137529907608e-06 8.499601502040632e-05 1.000000830461533 0.9998423818890195 1.000019630443848 4.041222487719743e-05 -1.203690293022572e-07 1.539068343305452e-07 1.636601928653551e-10 -1.2297222019623516e-10 -7.146837339082997e-10 3.608232129385943e-08 3.136352959946518e-08 8.520259218190913e-07
0.582 1.0000003469246128 0.9998420364551447 1.0000168279423198 2.693935714122165e-05 -1.2212719156617376e-06 1.543851646023508e-07 2.0080741352295625e-10 -1.3045574501744508e-10 -7.099684944472178e-10 3.709494465614382e-07 2.6562037561909776e-07 8.82303858074963e-06 0.9999950091924753 0.9998382232344305 1.0001439120528595 2.693760553955434e-05 -3.3358513678271504e-05 1.5438506430235758e-07 1.64463229251973e-09 -2.814157618613901e-10 -7.131124560375095e-10 1.0222510197074051e-05 7.3030128597563635e-06 0.0002433814909404071 0.9999815148662782 0.9998285828858142 1.000465394807728 2.6931938892205163e-05 -0.00011119550499900729 1.5438478849055078e-07 8.627293448903425e-09 -4.87886673293412e-10 -2.8758540747696814e-10 3.4986234178295624e-05 2.4994436837467856e-05 0.000833005917151736 1.0000005456315464 0.9998421784087079 1.0000120978914082 2.693941648371993e-05 -1.0649568333551748e-08 1.5438516800708944e-07 1.6363972884620955e-10 -1.231051113820634e-10 -7.078250230916578e-10 5.816148691682216e-09 1.8426653445464797e-08 1.4261881711400702e-07 0.9999985502687319 0.9998407529463086 1.000059598730355 2.6938801169079557e-05 -1.2121243775575145e-05 1.5438513120849537e-07 5.922704849478112e-10 -1.906579582727836e-10 -7.226457896297142e-10 3.6904311190372053e-06 2.636515012428466e-06 8.785692567472796e-05 1.0000005275584432 0.9998421654975281 1.0000125281037353 2.6939411103890287e-05 -1.208018691989535e-07 1.5438516733767036e-07 1.6697080654637369e-10 -1.2378271059677275e-10 -7.08025156606587e-10 3.7269083264608286e-08 3.211685094530443e-08 8.798332880002488e-07
0.592 1.0000001369211378 0.9998418864306611 1.0000123832153438 1.755817136389695e-05 -1.2225301647012894e-06 1.5349504720354355e-07 2.3225808061466655e-10 -1.3826246805701552e-10 -6.803915650253837e-10 3.826900908991625e-07 2.739933518307532e-07 9.10354699597519e-06 0.9999945265256768 0.9998378784318295 1.0001459602736473 1.7556881590717538e-05 -3.334273614546957e-05 1.5349492103945865e-07 2.495805046301301e-09 -5.012444994811156e-10 -6.529591065355887e-10 1.0540727298373708e-05 7.530352296457967e-06 0.00025096160936853817 0.9999803735050246 0.9998277675372352 1.000483138015828 1.7552394715511826e-05 -0.00011075082249511282 1.5349458040496748e-07 1.150550211833082e-08 -1.3053742020483998e-09 -1.576607640015334e-10 3.60166001314683e-05 2.5730563015335294e-05 0.0008575493847580207 1.0000003459067384 0.9998420357268051 1.0000074084446577 1.7558213511971253e-05 -1.0885262491562255e-08 1.5349505192433856e-07 1.6465349222294587e-10 -1.2319481268038751e-10 -6.794001318048578e-10 5.77055005621394e-09 1.8516856325788046e-08 1.5139289147782623e-07 0.999998247743746 0.9998405368288642 1.0000573569568765 1.755777082324779e-05 -1.2126357356722136e-05 1.5349500515534995e-07 8.993623090089374e-10 -2.6874675171922007e-10 -6.826859716925563e-10 3.806875549383324e-06 2.7197016970839796e-06 9.063113699345244e-05 1.0000003268983766 0.9998420221475217 1.0000078609239567 1.7558209696420683e-05 -1.2113547278413696e-07 1.534950512742958e-07 1.7075237637602491e-10 -1.245735845808724e-10 -6.794957372747829e-10 3.8377522940592767e-08 3.282926743717998e-08 9.084397815096155e-07
0.602 0.9999999973019867 0.9998417866884174 1.0000096144131847 1.1187503999820793e-05 -1.2233275224509907e-06 1.514094634088062e-07 2.635671342061417e-10 -1.4599239977017846e-10 -6.423819231598499e-10 3.9408486882093927e-07 2.8212009802275784e-07 9.376360176412605e-06 0.9999941144359812 0.9998375840531325 1.000149680793186 1.118656365013411e-05 -3.331603775023028e-05 1.5140934107657916e-07 3.3339140402212124e-09 -7.200424045396734e-10 -5.94172605251944e-10 1.0849215464212369e-05 7.750741800673435e-06 0.00025831006363020596 0.9999793064787206 0.9998270053075392 1.0005024659403623 1.1182971584543763e-05 -0.00011026953206346162 1.5140901569820177e-07 1.429684113101217e-08 -2.1234277020255627e-09 -5.3615149836339934e-11 3.7010060586828767e-05 2.6440326495322207e-05 0.0008812127267796802 1.0000002165731579 0.9998419433319287 1.0000043947205688 1.1187533135905435e-05 -1.1044749970217735e-08 1.514094678897176e-07 1.6583270080135662e-10 -1.2326412337729699e-10 -6.421767609268466e-10 5.623920982387955e-09 1.8592844884437194e-08 1.59196461018019e-07 0.999998015586496 0.9998403709831278 1.0000567918389094 1.1187221068920307e-05 -1.2127511898593756e-05 1.5140942245654432e-07 1.2029749642617325e-09 -3.46321563659707e-10 -6.375964425562042e-10 3.919906674167297e-06 2.8004498453864276e-06 9.332442245999863e-05 1.000000196628868 0.9998419290840773 1.0000048694862247 1.1187530504096349e-05 -1.2135790177028327e-07 1.514094676285523e-07 1.7467206283320537e-10 -1.2533909975777456e-10 -6.422012970636091e-10 3.9432590420049185e-08 3.351371644418503e-08 9.364421182407446e-07
0.612 0.9999999049538985 0.9998417207165456 1.0000079704209845 6.967768960328893e-06 -1.2237918453602683e-06 1.4829319948318732e-07 2.9376651657542374e-10 -1.5358741775134235e-10 -6.02442406020183e-10 4.0516439406819887e-07 2.9002235196542036e-07 9.641950549926361e-06 0.999993749885064 0.999837323640311 1.0001545205223479 6.967085547147616e-06 -3.328200996000298e-05 1.4829310490135637e-07 4.1521003793371634e-09 -9.361414747838433e-10 -5.40481148327096e-10 1.1148626673625955e-05 7.964647708304472e-06 0.000265442433870168 0.9999782909291318 0.9998262798681525 1.000522820712713 6.964154380455788e-06 -0.00010976456445879472 1.4829285941490472e-07 1.6980348389642325e-08 -2.9357070610106957e-09 2.790046358540959e-11 3.79690294750187e-05 2.7125453771009512e-05 0.0009040540275246302 1.0000001345147822 0.9998418847102267 1.0000025056770365 6.967788527306658e-06 -1.1129332104172008e-08 1.482932024130374e-07 1.664280015068529e-10 -1.2331203906950745e-10 -6.027606217655748e-10 5.4531150023945484e-09 1.8667757421213494e-08 1.6162531988077735e-07 0.9999978307088219 0.9998402389152661 1.000057351600406 6.967572504261459e-06 -1.2125987203808245e-05 1.4829316738725294e-07 1.5001557834116648e-09 -4.2279099344156813e-10 -5.929481394670877e-10 4.029759467877174e-06 2.8789275165876235e-06 9.594228511866927e-05 1.0000001136341459 0.9998418697935222 1.000003002741821 6.967786765973593e-06 -1.214819607045761e-07 1.4829320280585506e-07 1.7796106886804506e-10 -1.2607331422989055e-10 -6.027377089067365e-10 4.0454889060923925e-08 3.418198053311749e-08 9.631348686363058e-07
0.622 0.9999998435822983 0.9998416768743278 1.0000070627142144 4.241317871705253e-06 -1.224026765619767e-06 1.4429487572205867e-07 3.2229037294105445e-10 -1.6099585048726639e-10 -5.636306585842509e-10 4.1595638324294454e-07 2.977200426651428e-07 9.900755551779873e-06 0.9999934166279748 0.9998370855884693 1.0001600896272742 4.24081845136639e-06 -3.324319607184138e-05 1.4429482736552226e-07 4.944822548398517e-09 -1.1480994883002669e-09 -4.928124218437703e-10 1.1439574986742235e-05 8.172509226792475e-06 0.0002723733023416274 0.999977310723261 0.9998255796951118 1.0005438095042727 4.238364183834084e-06 -0.00010924503266027103 1.4429470917242156e-07 1.9539074705948133e-08 -3.736659620183526e-09 9.134464289856047e-11 3.889577736651334e-05 2.7787568701219614e-05 0.0009261277573656614 1.0000000834351996 0.9998418482196555 1.0000013528379583 4.24133058653653e-06 -1.1153480729965372e-08 1.4429487665272532e-07 1.6606104311553338e-10 -1.233378282285761e-10 -5.642894839528355e-10 5.3061716517656375e-09 1.8752590172753942e-08 1.586229856464014e-07 0.9999976768328301 0.9998401289966021 1.0000586472769801 4.2411833220020934e-06 -1.212269841589913e-05 1.4429485875103968e-07 1.7886526017096961e-09 -4.976454207388796e-10 -5.510819343867507e-10 4.136654902973138e-06 2.955292787412526e-06 9.848983184778882e-05 1.000000061617965 0.9998418326339333 1.0000018722102415 4.241329448214385e-06 -1.2153022669265564e-07 1.4429487735540442e-07 1.8022297413533135e-10 -1.2677028926866467e-10 -5.64236012081774e-10 4.145809264539235e-08 3.4843832283289776e-08 9.885184015587371e-07
0.632 0.9999998020214599 0.9998416471850382 1.000006625027583 2.52276771322964e-06 -1.22411217353025e-06 1.3954375158302293e-07 3.4943360849610697e-10 -1.6817413277640442e-10 -5.272800035725646e-10 4.2648427518361307e-07 3.0523003461973563e-07 1.0153186182368661e-05 0.9999931035309347 0.9998368619441098 1.000166120999132 2.522397071688947e-06 -3.320134617320172e-05 1.3954376099715966e-07 5.708162129184131e-09 -1.3546787157157992e-09 -4.50923224560789e-10 1.1722628711183152e-05 8.374732833467829e-06 0.0002791161536131763 0.9999763547917683 0.9998248968819927 1.000565163458251 2.520280894436265e-06 -0.00010871717738000438 1.3954379764293078e-07 2.1959931106790143e-08 -4.521440435316766e-09 1.4090950988850923e-10 3.9792408861141986e-05 2.8428176380238336e-05 0.0009474843326112029 1.0000000521674939 0.999841825882623 1.0000006699694182 2.522775634077528e-06 -1.113603509949644e-08 1.395437505589614e-07 1.651865064855294e-10 -1.2334173364316663e-10 -5.281546776602876e-10 5.2122249644826954e-09 1.8854306351160186e-08 1.5237846019816777e-07 0.9999975428035941 0.9998400332582614 1.000060412318588 2.5226764640897166e-06 -1.211828105825953e-05 1.3954375378852695e-07 2.067323366983932e-09 -5.704483881927391e-10 -5.127988626168465e-10 4.240796230430576e-06 3.0296910662479367e-06 0.00010097176623965967 1.0000000294135178 0.9998418096277978 1.000001211654716 2.5227749317322494e-06 -1.2152708827793785e-07 1.395437516054168e-07 1.818983870572515e-10 -1.274261393384832e-10 -5.280819945068213e-10 4.245002438349142e-08 3.550533487857492e-08 1.0129772400866308e-06
0.642 0.9999997728305972 0.9998416263330201 1.0000064798761101 1.4659809895700091e-06 -1.2241073183077225e-06 1.3415770330653562e-07 3.7597601283441966e-10 -1.7508615101456453e-10 -4.939036686335859e-10 4.3676692497402857e-07 3.12565646346598e-07 1.0399606127297132e-05 0.9999928031730906 0.9998366474062287 1.0001724366256786 1.4656989919849679e-06 -3.315763149510779e-05 1.3415776867308566e-07 6.439336370205123e-09 -1.554819433896758e-09 -4.142024897725082e-10 1.199830780007056e-05 8.571690398241347e-06 0.000285683346473138 0.9999754157460261 0.9998242261518573 1.0005867036585279 1.463820270926658e-06 -0.00010818515357200739 1.341579523433225e-07 2.423286349596032e-08 -5.28583053221199e-09 1.800010926207806e-10 4.066085564822258e-05 2.904865816538944e-05 0.0009681699991899866 1.0000000332701284 0.9998418123829219 1.0000002796062233 1.465985615179833e-06 -1.1095590169325252e-08 1.341577002051914e-07 1.647208417871707e-10 -1.2332313208300488e-10 -4.949121685582495e-10 5.1822844174121306e-09 1.8972388094362512e-08 1.454649563511536e-07 0.9999974211871288 0.9998399463895848 1.0000624690608593 1.4659195105196658e-06 -1.211316435549304e-05 1.3415772425141402e-07 2.3357224856581348e-09 -6.408276244993897e-10 -4.782342165347705e-10 4.342367812938916e-06 3.1022542245881084e-06 0.00010339238837485878 1.0000000095793353 0.9998417954589588 1.0000008436082548 1.465985212643384e-06 -1.2149483601470931e-07 1.3415770135312875e-07 1.8389112527073815e-10 -1.2803710303484417e-10 -4.948274101439124e-10 4.3433347222515394e-08 3.616696615111699e-08 1.036889836162799e-06
0.652 0.9999997511847614 0.9998416108713568 1.0000065121221728 8.321141787655462e-07 -1.2240538469559668e-06 1.2825008094580946e-07 4.023988797136029e-10 -1.8170131957598928e-10 -4.6364942377935363e-10 4.468203396846812e-07 3.1973794820387516e-07 1.0640297044585323e-05 0.99999251074148 0.9998364385368635 1.0001789210501133 8.318927885096171e-07 -3.311281415363701e-05 1.2825018302908116e-07 7.1358887788907986e-09 -1.7476255120996468e-09 -3.820209528633398e-10 1.2267086163265677e-05 8.763720815058558e-06 0.00029208611505451046 0.999974488784059 0.9998235640755653 1.0006083142978837 8.301812317708183e-07 -0.00010765165098619758 1.2825046008507872e-07 2.6349934213381708e-08 -6.0261918982561035e-09 2.1116501940038375e-10 4.150288133607979e-05 2.9650275080133963e-05 0.00098822691070552 1.0000000219176934 0.9998418042732926 1.0000000666229143 8.321165574028919e-07 -1.1047447680404986e-08 1.2825007669226135e-07 1.652597375450731e-10 -1.232819020604174e-10 -4.647376790420723e-10 5.196672069404432e-09 1.9098413737883437e-08 1.3979184732457322e-07 0.9999973071626415 0.9998398649467565 1.0000647022561233 8.320730131296223e-07 -1.2107629699024826e-05 1.282501142280501e-07 2.5933107234597143e-09 -7.084707381746469e-10 -4.472714440408481e-10 4.44153708447346e-06 3.173101987040194e-06 0.00010575558230431113 0.9999999972900501 0.9998417866801862 1.0000006529442917 8.321163595934354e-07 -1.2145116631965034e-07 1.2825007755565307e-07 1.8678663802999741e-10 -1.2860042809993501e-10 -4.6464615588209556e-10 4.440632277737697e-08 3.6824605267852865e-08 1.0604233897240002e-06
0.662 0.9999997340381016 0.9998415986241128 1.0000066490410175 4.6138594603111045e-07 -1.2239783013029136e-06 1.2192891001373776e-07 4.284370686621468e-10 -1.8799337600269516e-10 -4.365063479167738e-10 4.566593301607876e-07 3.267572016589929e-07 1.0875479270994763e-05 0.9999922231971243 0.9998362331653239 1.0001855013609364 4.6120637694039426e-07 -3.306737521476693e-05 1.2192901648915519e-07 7.795238496764964e-09 -1.9323591880029172e-09 -3.5384807257520325e-10 1.2529395158555015e-05 8.951132474242926e-06 0.000298334646787479 0.9999735708642522 0.999822908481374 1.0006299224651085 4.5961493071341653e-07 -0.00010711836141999471 1.2192930112895456e-07 2.830482678917028e-08 -6.73944708872792e-09 2.362052481629986e-10 4.232009169944575e-05 3.0234175061359085e-05 0.0010076933791842984 1.0000000150640658 0.9998417993775901 0.9999999583020424 4.613867805770029e-07 -1.1001525800624352e-08 1.2192890538401486e-07 1.6663038063680953e-10 -1.2321766799985358e-10 -4.3764038724226114e-10 5.232661917049568e-09 1.9224474830265668e-08 1.3618416438179108e-07 0.9999971976867331 0.9998397867557068 1.0000670391137265 4.613587534859001e-07 -1.2101854901714283e-05 1.2192894495224033e-07 2.8390069441971514e-09 -7.731211091485279e-10 -4.197245733992571e-10 4.538456599950171e-06 3.2423434017146752e-06 0.00010806485601350564 0.999999989499564 0.9998417811153558 1.0000005669447136 4.613867234112389e-07 -1.2140750844211074e-07 1.2192890611506618e-07 1.9040393161509842e-10 -1.291142781539738e-10 -4.3754507583786477e-10 4.536741393064247e-08 3.7474722679285385e-08 1.0835411585473841e-06
0.672 0.9999997195190093 0.9998415882542232 1.000006845912948 2.4996161813250315e-07 -1.2238951450107538e-06 1.152959896778198e-07 4.5325507669953793e-10 -1.9394325671689275e-10 -4.1240051121949717e-10 4.662967131360524e-07 3.336324073712358e-07 1.1105399368459972e-05 0.9999919386720737 0.999836029957422 1.000192132732873 2.4981193615691817e-07 -3.302160833302582e-05 1.1529606942070263e-07 8.41482180800634e-09 -2.1084307691932613e-09 -3.292714984451474e-10 1.2785625733623379e-05 9.134204761290918e-06 0.00030443823880695926 0.999972660107534 0.9998222580277644 1.000651483548841 2.4831094550205333e-07 -0.00010658631690731553 1.1529627918439808e-07 3.009286908401347e-08 -7.423057426686512e-09 2.5635810570012155e-10 4.311394596437645e-05 3.080140092952157e-05 0.0010266042505849414 1.0000000108374822 0.99984179635863 0.9999999099282392 2.4996135534136427e-07 -1.0962075187344777e-08 1.1529598585440945e-07 1.6806775388828877e-10 -1.231309737725927e-10 -4.135594654914536e-10 5.282906080010314e-09 1.934802941639866e-08 1.3453736128147233e-07 0.9999970908891789 0.999839710480448 1.0000694348751424 2.4994436728443466e-07 -1.2095947363907163e-05 1.152960159873251e-07 3.0713528131036946e-09 -8.34576397258121e-10 -3.9540489393115623e-10 4.633264083894619e-06 3.3100768651448576e-06 0.00011032344755031394 0.999999984336127 0.9998417774272934 1.0000005408937598 2.4996139794469117e-07 -1.2136904143707413e-07 1.1529598637479444e-07 1.9397140843965905e-10 -1.2957586403556016e-10 -4.134619071716396e-10 4.6316211612296646e-08 3.8116159388784235e-08 1.106149254638962e-06
0.682 0.9999997065089178 0.9998415789625913 1.0000070759915818 1.3227731974204605e-07 -1.2238108596380375e-06 1.0845086346260771e-07 4.760126470770195e-10 -1.9953587426771333e-10 -3.9123493933681656e-10 4.757415600846975e-07 3.4036990059969205e-07 1.1330399186080412e-05 0.9999916560494602 0.9998358281154326 1.0001987883613883 1.321505669932894e-07 -3.297568684641897e-05 1.0845089906068463e-07 8.992620536580613e-09 -2.275394392632007e-09 -3.0797858538769677e-10 1.303613038267896e-05 9.313189414730749e-06 0.00031040544258301134 0.9999717553807836 0.9998216119057384 1.0006729710820619 1.3072291362966082e-07 -0.00010605612672402051 1.084509893862079e-07 3.1711424952913695e-08 -8.074999627682487e-09 2.7245526835716247e-10 4.388576886945629e-05 3.135289890587237e-05 0.0010449912851052524 1.0000000081192915 0.9998417944172495 0.9999998947577092 1.322762198838825e-07 -1.0929470418833472e-08 1.0845086162015346e-07 1.6878344752927766e-10 -1.2302177008982655e-10 -3.9240616775150647e-10 5.341786638919679e-09 1.9467742911653547e-08 1.3432017338700474e-07 0.9999969856521407 0.9998396353224585 1.000071862770978 1.322676571152387e-07 -1.2089969123970292e-05 1.0845087547264181e-07 3.289066976768897e-09 -8.926854465765736e-10 -3.741420513267824e-10 4.72608199287884e-06 3.3763897750382743e-06 0.00011253441438795691 0.9999999806810963 0.9998417748168428 1.0000005480473986 1.3227633898110722e-07 -1.2133669506306867e-07 1.0845086163738359e-07 1.9669584911854178e-10 -1.2998430798324518e-10 -3.9230732338386056e-10 4.7250151326290175e-08 3.874688758100723e-08 1.1282347712540056e-06
0.692 0.9999996943578844 0.9998415702849004 1.0000073237308442 6.822355830958448e-08 -1.2237280972883508e-06 1.0149231841066008e-07 4.96434693032301e-10 -2.0476243857810433e-10 -3.7290379975479626e-10 4.849998260424217e-07 3.469735807259549e-07 1.15508859186858e-05 0.9999913746798762 0.9998356271754553 1.0002054526680884 6.811630969301084e-08 -3.2929710419478415e-05 1.0149231037257221e-07 9.527715245242734e-09 -2.432943883271121e-09 -2.8973184599020596e-10 1.3281227375447535e-05 9.488313511319107e-06 0.00031624411417214307 0.9999708560153525 0.9998209696376555 1.0006943698901125 6.675353667974382e-08 -0.00010552813854443607 1.0149228530601423e-07 3.316038350468422e-08 -8.693764661900873e-09 2.8505298731079813e-10 4.4636764913256356e-05 3.18895286996187e-05 0.0010628834432472405 1.0000000062595107 0.9998417930891025 0.9999998972460183 6.822175050069362e-08 -1.0902811872213076e-08 1.0149231820624487e-07 1.6853433463767554e-10 -1.2289039370743894e-10 -3.74079319343816e-10 5.404065651971769e-09 1.9579626864655528e-08 1.3492400652103045e-07 0.9999968813260162 0.9998395608176793 1.0000743072407694 6.822032189969973e-08 -1.2083955149719752e-05 1.0149231608104222e-07 3.49161049690702e-09 -9.47346641235185e-10 -3.5578562068461035e-10 4.8170193468843374e-06 3.4413598032856383e-06 0.00011470062747155351 0.9999999778844931 0.9998417728196585 1.0000005728610466 6.822193417408155e-08 -1.2130989268944178e-07 1.0149231821648982e-07 1.9833111755192783e-10 -1.3033885102035374e-10 -3.7398021991000666e-10 4.816481527153023e-08 3.936232479456258e-08 1.1498725105413648e-06
0.702 0.9999996826978942 0.9998415619582386 1.0000075803373079 3.412464146888459e-08 -1.2236483727871043e-06 9.4511180671887e-08 5.150236523451322e-10 -2.0961784270650804e-10 -3.573006620797839e-10 4.940775669014805e-07 3.5344721122980123e-07 1.1767231183962305e-05 0.9999910941951715 0.9998354268743734 1.0002121168396758 3.403590252893263e-08 -3.2883735584070614e-05 9.451114380421934e-08 1.0020479353549005e-08 -2.5809102777871876e-09 -2.7434480552807806e-10 1.3521207358988092e-05 9.659784167801675e-06 0.000321961391280598 0.9999699616221859 0.9998203309450935 1.0007156715941703 3.273553340972218e-08 -0.00010500254399521198 9.451104302571557e-08 3.444226901226675e-08 -9.278350355341461e-09 2.9452785843891946e-10 4.536803433953423e-05 3.241207486230954e-05 0.0010803070873621368 1.0000000048901097 0.9998417921112668 0.9999999086009181 3.412216391429276e-08 -1.0881599120721227e-08 9.451118139555062e-08 1.6783586243619365e-10 -1.22736749494259e-10 -3.584753733942321e-10 5.46686545239216e-09 1.9677183057443366e-08 1.3590573680306283e-07 0.9999967775429076 0.999839486703247 1.0000767594808522 3.4127489395865194e-08 -1.207792529575535e-05 9.45111687586135e-08 3.679392632348179e-09 -9.985077209184206e-10 -3.402019013294912e-10 4.90617607091765e-06 3.505057994949496e-06 0.00011682469428298797 0.999999975578287 0.9998417711728224 1.0000006065423497 3.4122408660046894e-08 -1.2128831678094453e-07 9.451118153773754e-08 1.9939138421687651e-10 -1.3063994342515336e-10 -3.5837608124306404e-10 4.905696688230408e-08 3.995722176817361e-08 1.1711501082484502e-06
0.712 0.9999996713245274 0.9998415538365578 1.000007840946786 1.6481131392763334e-08 -1.2235727840043482e-06 8.758190090046546e-08 5.326791383166058e-10 -2.1410193126915165e-10 -3.4431901842330295e-10 5.0298396124144e-07 3.5979684123922715e-07 1.1979695792578327e-05 0.9999908143904148 0.9998352270655151 1.0002187759965822 1.6411543820548306e-08 -3.283779407070279e-05 8.758185463818622e-08 1.0472129359590041e-08 -2.7192489772813556e-09 -2.6166459451628205e-10 1.3756339560893604e-05 9.82779298365775e-06 0.00032756369096225953 0.9999690719745774 0.999819695665049 1.0007368717587788 1.5175289510133518e-08 -0.00010447944438518146 8.758172992083193e-08 3.5561584694044686e-08 -9.828215861742455e-09 3.01143843544917e-10 4.608058793631617e-05 3.292125733242947e-05 0.001097286183380251 1.0000000038066654 0.9998417913377045 0.9999999239592411 1.6477961462231303e-08 -1.0865806117176259e-08 8.758190198199254e-08 1.6758391063758764e-10 -1.2256105500497372e-10 -3.4548985271849033e-10 5.525540019145104e-09 1.97552337711092e-08 1.3706416537809127e-07 0.9999966740983866 0.9998394128330234 1.0000792146183 1.6490273635125264e-08 -1.2071890883955445e-05 8.758188626326206e-08 3.853369641069478e-09 -1.0461613726920317e-09 -3.272692518797718e-10 4.9936471133748435e-06 3.5675517455054467e-06 0.00011890890712821989 0.9999999735580568 0.999841769730293 1.0000006442280467 1.6478268909082243e-08 -1.212720436905147e-07 8.758190225082203e-08 2.0077323904663746e-10 -1.3088700932621687e-10 -3.4539073605893796e-10 4.99267977536128e-08 4.0529316969976385e-08 1.192100594589419e-06
0.722 0.9999996601255107 0.9998415458396365 1.0000081029162118 7.75122536386668e-09 -1.2235016091703015e-06 8.076397869677664e-08 5.499033670518121e-10 -2.182179171531983e-10 -3.338547170677465e-10 5.117314985205383e-07 3.660312124760209e-07 1.218844093979613e-05 0.9999905351526207 0.9998350276677301 1.0002254274803415 7.702548440365098e-09 -3.2791903002547674e-05 8.076393928353761e-08 1.0883835837651563e-08 -2.8480179398280575e-09 -2.5155932759853237e-10 1.3986874775321295e-05 9.992518206050602e-06 0.0003330567875798366 0.9999681869373555 0.9998190636993265 1.0007579681673597 6.534984505452002e-09 -0.00010395888940599427 8.076383326543774e-08 3.652365048245204e-08 -1.0343208456856904e-08 3.0509777652885215e-10 4.677535783062084e-05 3.3417739165045214e-05 0.0011138425578019768 1.0000000028969107 0.9998417906882116 0.9999999406789384 7.747298288117149e-09 -1.085509124906845e-08 8.076397982630308e-08 1.6826418790684246e-10 -1.2236340294793876e-10 -3.350194531253554e-10 5.5778016606011865e-09 1.9815167193686127e-08 1.3830893321782434e-07 0.9999965708801025 0.9998393391265936 1.0000816700012944 7.76724873027818e-09 -1.2065857827411827e-05 8.076396637633105e-08 4.0142170844185784e-09 -1.0903360926561077e-09 -3.168734839990277e-10 5.079523535516131e-06 3.628905628978838e-06 0.00012095527753073718 0.9999999717115343 0.9998417684118659 1.0000006832759964 7.74767445342609e-09 -1.2126078811771854e-07 8.076397985683722e-08 2.0296365667886437e-10 -1.3108103022274099e-10 -3.349206913148195e-10 5.077843541774862e-08 4.1081922881105e-08 1.212694687166364e-06
0.732 0.9999996490399173 0.9998415379239277 1.000008364847954 3.70138903552948e-09 -1.2234340573575703e-06 7.411095866920457e-08 5.662782468486457e-10 -2.2197268701740188e-10 -3.2580561844650085e-10 5.203331781628151e-07 3.721597685944382e-07 1.2393600765414107e-05 0.9999902564200441 0.9998348286363105 1.000232069875562 3.6762071350047425e-09 -3.274607068022071e-05 7.411093492367153e-08 1.1256142142848266e-08 -2.967359917509536e-09 -2.4391049188826557e-10 1.4213045049726605e-05 1.0154124548620893e-05 0.0003384459436015512 0.9999673064264355 0.9998184349856498 1.0007789598380699 2.5839289767887825e-09 -0.00010344089914592643 7.411087060411762e-08 3.7333848623349036e-08 -1.0823498986417179e-08 3.0654850476195097e-10 4.745320415287243e-05 3.3902131359037236e-05 0.001129996184506269 1.0000000020999276 0.9998417901192688 0.9999999573634863 3.696609839276961e-09 -1.0848327776758519e-08 7.411095947527276e-08 1.694320183421421e-10 -1.2214500454087148e-10 -3.2696270485208783e-10 5.6275032952401964e-09 1.9865417421275853e-08 1.3957247323317644e-07 0.999996467827016 0.9998392655401404 1.0000841242226615 3.72515848742875e-09 -1.2059828389595802e-05 7.411095173049683e-08 4.161790041209505e-09 -1.1310893168099612e-09 -3.089068032396016e-10 5.163890497568951e-06 3.689179994408236e-06 0.00012296562910017007 0.9999999699778005 0.9998417671740193 1.0000007222895748 3.697062718167406e-09 -1.2125345391310513e-07 7.411095919120896e-08 2.0552045057064326e-10 -1.3122268272929063e-10 -3.268646003940074e-10 5.1617671351360606e-08 4.1622363025895267e-08 1.2328955849817543e-06
0.742 0.9999996380356585 0.9998415300664817 1.0000086260528775 1.9231987088979137e-09 -1.2233687541970346e-06 6.767468809233567e-08 5.808353433925593e-10 -2.2537532043698718e-10 -3.2007166526689234e-10 5.287991492618133e-07 3.7819002864379546e-07 1.2595343919212393e-05 0.9999899781597286 0.9998346299469592 1.0002387024719526 1.9247985974023867e-09 -3.2700300399149114e-05 6.76746816595614e-08 1.1589321811909974e-08 -3.0774938193611543e-09 -2.386074244736063e-10 1.4435062552607642e-05 1.031276243435088e-05 0.00034373602239907346 0.9999664303865161 0.9998178094817588 1.0007998464831769 9.161316719911728e-10 -0.00010292547687769667 6.767466363902786e-08 3.7997937059119356e-08 -1.1269557002388711e-08 3.0563226290610593e-10 4.811491991404909e-05 3.437499645702043e-05 0.0011457654374641326 1.0000000013836385 0.9998417896079608 0.9999999733249829 1.9174460736969426e-09 -1.0843967656276949e-08 6.767468850485074e-08 1.7008098749522962e-10 -1.2190538123407176e-10 -3.212200405907478e-10 5.6799538016709135e-09 1.9916101949950084e-08 1.408063870881498e-07 0.9999963649069085 0.9998391920503797 1.0000865765825822 1.955815983950328e-09 -1.205380277804853e-05 6.767468694807779e-08 4.295487778054585e-09 -1.168508587271085e-09 -3.032658086721548e-10 5.246824651361914e-06 3.7484291248454335e-06 0.00012494167642494337 0.999999968324777 0.9998417659938343 1.0000007605807681 1.917986924656714e-09 -1.2124850860510836e-07 6.767468758983074e-08 2.0744039567535933e-10 -1.3131326344240624e-10 -3.21122674454195e-10 5.2448329540958356e-08 4.215733740654624e-08 1.252713216446894e-06
0.752 0.9999996270967367 0.9998415222558401 1.000008886245351 1.091771109352002e-09 -1.2233045667412502e-06 6.150058846044611e-08 5.930523194065364e-10 -2.284372197027947e-10 -3.1655487572114517e-10 5.371354395750873e-07 3.841265125864177e-07 1.2793879354554724e-05 0.9999897003547888 0.9998344315867229 1.0002453249591117 1.1241290559101087e-09 -3.2654593185860704e-05 6.150059614621998e-08 1.1884360331830992e-08 -3.1787118908555773e-09 -2.355449329407457e-10 1.465312014958992e-05 1.046856847446623e-05 0.00034893154123875604 0.9999655587784421 0.9998171871564421 1.0008206282033398 2.0918751434924814e-10 -0.00010241261693670795 6.150061522642201e-08 3.852298022746722e-08 -1.1682135066365256e-08 3.024709503309497e-10 4.876123648214791e-05 3.4836852622143484e-05 0.0011611672748588456 1.0000000007320589 0.9998417891428699 0.999999988279165 1.0848980833164621e-09 -1.0840795378972594e-08 6.150058835580043e-08 1.6964061989911436e-10 -1.216447818427211e-10 -3.1769356569040136e-10 5.736798037996534e-09 1.9974293035722905e-08 1.4200474056910753e-07 0.9999962621036452 0.9998391186454693 1.0000890267835243 1.1345701959694469e-09 -1.2047780606419412e-05 6.150059169449879e-08 4.4152458191288204e-09 -1.2027040864514574e-09 -2.9985013230439316e-10 5.328393508878406e-06 3.806700818932804e-06 0.00012688504637154826 0.9999999667364777 0.9998417648598903 1.0000007978651875 1.085540742465427e-09 -1.2124474429973237e-07 6.150058735282472e-08 2.0815764306125355e-10 -1.3135404573222384e-10 -3.17597368531003e-10 5.327053732672763e-08 4.268994500524115e-08 1.2722104239503554e-06
0.762 0.9999996162154119 0.9998415144864395 1.0000091453527142 5.81772502257807e-10 -1.2232410329822242e-06 5.56227948260847e-08 6.034609891006629e-10 -2.3117326224354366e-10 -3.1515977065025855e-10 5.453453410414773e-07 3.8997182150340886e-07 1.2989417560111556e-05 0.9999894229965967 0.9998342335484275 1.0002519372363285 6.495745487364085e-10 -3.2608949422336604e-05 5.562280889974492e-08 1.214351033459911e-08 -3.271366329821986e-09 -2.346226608731519e-10 1.4867394198428535e-05 1.0621667549075345e-05 0.0003540366775207322 0.9999646915714339 0.9998165679840629 1.0008413052983745 -1.596676792948057e-10 -0.00010190230955962379 5.5622844181781355e-08 3.891775135440796e-08 -1.206222974453967e-08 2.971760661797118e-10 4.9392830155580906e-05 3.528817854020563e-05 0.0011762173716482474 1.0000000001374603 0.9998417887184755 1.0000000021548623 5.736051954162491e-10 -1.0838315013083548e-08 5.562279438004182e-08 1.6858738670855248e-10 -1.2136523004696475e-10 -3.1628835389606896e-10 5.79561919196153e-09 2.004474841735695e-08 1.4323052923897492e-07 0.9999961594093484 0.9998390453194235 1.000091474739822 6.363256451058379e-10 -1.2041761720212458e-05 5.562280023066572e-08 4.522127392375752e-09 -1.2338090877125137e-09 -2.985623786738469e-10 5.408657305182789e-06 3.864037780511153e-06 0.00012879725384026857 0.9999999652051739 0.999841763766662 1.0000008340715285 5.743655845255195e-10 -1.212416682055416e-07 5.5622793444658354e-08 2.0815322064432926e-10 -1.3134748827977344e-10 -3.161929853305368e-10 5.408192623401111e-08 4.3220896896686634e-08 1.2914686780426457e-06
0.772 0.9999996053872249 0.9998415067550569 1.0000094033922757 1.9858431526710493e-10 -1.2231781412539953e-06 5.00666312724384e-08 6.131973911039834e-10 -2.335984180240022e-10 -3.1579315445217616e-10 5.534319273777061e-07 3.9572862554202104e-07 1.318212709928663e-05 0.999989146079811 0.9998340358271595 1.000258539290321 3.0718737552434327e-10 -3.256336939170871e-05 5.0066639280328884e-08 1.2369776457001353e-08 -3.3558579169039377e-09 -2.357445751523547e-10 1.5078048099072324e-05 1.077217542988289e-05 0.0003590552692986723 0.9999638287381422 0.9998159519411317 1.0008618781470378 -3.827030152429511e-10 -0.00010139454348024572 5.0066657486658195e-08 3.9192038010278033e-08 -1.2411033034897251e-08 2.898517486287907e-10 5.001032852930608e-05 3.5729418199854645e-05 0.001190930241594105 0.9999999995953953 0.9998417883316033 1.0000000149709705 1.8892341465218422e-10 -1.0836501403561024e-08 5.0066630789852965e-08 1.6799516503261822e-10 -1.210661962039886e-10 -3.169109231591852e-10 5.852857032043061e-09 2.0133351582438147e-08 1.445729916012569e-07 0.9999960568194218 0.9998389720685682 1.0000939204549184 2.6668911848823297e-10 -1.2035746232984516e-05 5.006663453434804e-08 4.617850524662678e-09 -1.2619725898125961e-09 -2.993087702248049e-10 5.487671853779951e-06 3.920479721195899e-06 0.0001306796729151096 0.9999999637264168 0.9998417627109715 1.0000008692185416 1.898200867559202e-10 -1.212392564857926e-07 5.0066630075084106e-08 2.085069441800173e-10 -1.3129493979743084e-10 -3.1681643974100164e-10 5.488020332422413e-08 4.375161467285232e-08 1.3105424903142405e-06
0.782 0.999999594608233 0.9998414990588361 1.0000096604030018 -5.251603017327092e-11 -1.2231158512503183e-06 4.485378551917176e-08 6.229646626094864e-10 -2.357290601067606e-10 -3.183643559612583e-10 5.613997143370229e-07 4.014008352884944e-07 1.3372118279644827e-05 0.9999888695996191 0.9998338384183263 1.0002651311279622 1.0277586007693113e-10 -3.2517853218408015e-05 4.4853773594521966e-08 1.256584137578925e-08 -3.43262451822602e-09 -2.3881709425702595e-10 1.5285234732203805e-05 1.0920200592462122e-05 0.00036399084094831924 0.9999629702518966 0.9998153390044585 1.0008823471426014 -4.5286791283533754e-10 -0.00010088930699583448 4.4853738219348865e-08 3.935546635354347e-08 -1.2729896985414811e-08 2.8059759664801596e-10 5.061431507807175e-05 3.616098440484838e-05 0.001205319376919435 0.9999999991019337 0.9998417879794469 1.0000000267681002 -6.388866377031087e-11 -1.0835305076730846e-08 4.485378554474026e-08 1.6850106881452895e-10 -1.2074815544296072e-10 -3.1947063848791073e-10 5.906236515158079e-09 2.0246925407207505e-08 1.4606553056662017e-07 0.9999959543297908 0.9998388988895813 1.000096363953397 3.111769646599396e-11 -1.2029734185145558e-05 4.4853781948402805e-08 4.703741065823637e-09 -1.2873577181141491e-09 -3.0199748343100816e-10 5.565490458856404e-06 3.976064756541631e-06 0.00013253353487718695 0.9999999622962742 0.9998417616900067 1.0000009033466888 -6.283624290707313e-11 -1.2123746018852724e-07 4.4853784969269e-08 2.0986218247416344e-10 -1.31198541297354e-10 -3.193774571020992e-10 5.56648870261559e-08 4.42851110019983e-08 1.3294349849212942e-06
0.792 0.9999995838740664 0.9998414913946163 1.000009916421795 -1.3770128192895695e-10 -1.2230538858561475e-06 4.000195177547125e-08 6.324819982640356e-10 -2.375846364207697e-10 -3.227846279719408e-10 5.692546087496113e-07 4.069933156271688e-07 1.3559459700765105e-05 0.9999885935507955 0.9998336413170198 1.0002717127537724 7.052709780368334e-11 -3.24724008038257e-05 4.0001910236041475e-08 1.2733495268993694e-08 -3.502135978677748e-09 -2.437497115945522e-10 1.548909705742333e-05 1.1065844689060754e-05 0.00036884665726938387 0.9999621160857708 0.9998147291506129 1.0009027126736236 -3.351128347393127e-10 -0.00010038658828081689 4.0001796935242724e-08 3.941687461840746e-08 -1.3020313098634388e-08 2.6950953078980963e-10 5.120533157142947e-05 3.6583260724062544e-05 0.001219397404793099 0.9999999986527157 0.9998417876588932 1.0000000375848115 -1.5101728716065652e-10 -1.0834439486977643e-08 4.0001952364997456e-08 1.6975429890106603e-10 -1.204122815875586e-10 -3.238790588326559e-10 5.955525799048193e-09 2.03883853276172e-08 1.4767546069862685e-07 0.9999958519359547 0.9998388257788305 1.0000988052576651 -3.6439738149717076e-11 -1.2023725385877899e-05 4.0001937918357654e-08 4.780172772690982e-09 -1.310137862038584e-09 -3.065391462880599e-10 5.64216407507197e-06 4.030829510065248e-06 0.00013435995733940707 0.9999999609103868 0.9998417607006508 1.000000936494379 -1.4978860325374299e-10 -1.2123599391686268e-07 4.000195184505907e-08 2.1187425596702764e-10 -1.310609552356963e-10 -3.2378694123667347e-10 5.643731108303316e-08 4.482376613431212e-08 1.3481110713101867e-06
0.802 0.9999995731801545 0.9998414837590927 1.000010171486455 -7.562250147797035e-11 -1.2229919255487056e-06 3.552002489665228e-08 6.40887225207232e-10 -2.391819727012742e-10 -3.289681851111031e-10 5.770027629240694e-07 4.1251087001999936e-07 1.374421041243343e-05 0.9999883179279284 0.9998334445182168 1.000278284174136 1.9208396938900077e-10 -3.242701199336462e-05 3.5519946418596316e-08 1.2874000970615936e-08 -3.5648862971043767e-09 -2.5045398259809716e-10 1.5689767593374437e-05 1.120920220281329e-05 0.00037362578739779956 0.9999612662128106 0.9998141223562196 1.0009229751314932 -4.6984292094547705e-11 -9.988637548186637e-05 3.551973669454915e-08 3.9384576722907094e-08 -1.3283886938349341e-08 2.566819108248189e-10 5.178387937077296e-05 3.6996602614405455e-05 0.0012331762374412998 0.9999999982431828 0.999841787366687 1.0000000474605306 -9.112509166111665e-11 -1.0833576302524405e-08 3.552002677402091e-08 1.7082019717408297e-10 -1.2005836203017423e-10 -3.3005037617223883e-10 6.002896620653867e-09 2.055309568667603e-08 1.4933629156497874e-07 0.9999957496332196 0.9998387527325499 1.0001012443913333 4.5465046616634915e-11 -1.2017719596973748e-05 3.551999898806918e-08 4.846958763442996e-09 -1.330494142585939e-09 -3.1284727315581765e-10 5.717740360190887e-06 4.084808412900978e-06 0.00013615998691074517 0.999999959564194 0.9998417597396447 1.000000968700891 -8.969787420651722e-11 -1.2123452984259492e-07 3.5520026162701164e-08 2.1361522260072772e-10 -1.3088414291589934e-10 -3.2995940051054826e-10 5.71995842907042e-08 4.536704460877063e-08 1.3665292376563146e-06
0.812 0.9999995625223221 0.9998414761492439 1.000010425645788 6.39916661177254e-11 -1.2229299012352195e-06 3.1406656350509083e-08 6.475709765262616e-10 -2.405423052971992e-10 -3.3683117895276313e-10 5.846494815425592e-07 4.1795753541829803e-07 1.3926444720814314e-05 0.9999880427260175 0.9998332480172396 1.0002848454085795 3.981235553756731e-10 -3.238168679745912e-05 3.140651166305434e-08 1.2988869805465883e-08 -3.621380999980302e-09 -2.588440147466894e-10 1.588736804174357e-05 1.1350360189762766e-05 0.00037833115460783004 0.9999604206066273 0.9998135185985124 1.0009431349247984 3.4327230184780527e-10 -9.938865674592719e-05 3.1406128823867415e-08 3.926698551511695e-08 -1.3522285262092586e-08 2.4220544050354546e-10 5.235042112943741e-05 3.7401338789954176e-05 0.0012466671878796816 0.9999999978691696 0.9998417870998542 1.0000000564456137 4.6044798156770224e-11 -1.0832640253651477e-08 3.140666069762176e-08 1.710167382813065e-10 -1.19688657994467e-10 -3.3790084414805224e-10 6.051696526461231e-09 2.073087979242657e-08 1.509567440545149e-07 0.9999956474172903 0.9998386797472754 1.0001036813897146 2.0724087598311354e-10 -1.2011716801641503e-05 3.140660857766246e-08 4.904166722223993e-09 -1.3486127002065776e-09 -3.2083696200974097e-10 5.792262819778525e-06 4.1380330774588086e-06 0.00013793463241212564 0.9999999582535295 0.999841758804009 1.0000010000164392 4.769432510422882e-11 -1.2123299375259313e-07 3.140665981012121e-08 2.1440948109055577e-10 -1.306710836244746e-10 -3.3781087457846086e-10 5.795344308333602e-08 4.591177417532632e-08 1.3846644022377e-06
0.822 0.9999995518971379 0.9998414685625835 1.0000106789644085 2.0238600249269423e-10 -1.2228680377706365e-06 2.7654106701562382e-08 6.526419049426086e-10 -2.416840906889061e-10 -3.4629207887411445e-10 5.921988434233857e-07 4.233365240372913e-07 1.4106257696814505e-05 0.9999877679408214 0.9998330518100391 1.0002913964955937 6.105076819810701e-10 -3.2336425403750105e-05 2.7653798220483317e-08 1.3080285310997264e-08 -3.6721234224626663e-09 -2.688361078223073e-10 1.6082009773263653e-05 1.1489398617023944e-05 0.00038296555861055406 0.9999595792417442 0.9998129178556979 1.000963192487826 7.590229547529575e-10 -9.889342015026282e-05 2.7652981824399307e-08 3.907292431914893e-08 -1.373718881913036e-08 2.2616931137953267e-10 5.290538376392019e-05 3.779777344376707e-05 0.0012598810357147448 0.999999997527254 0.9998417868559509 1.0000000646061133 1.8171363908409348e-10 -1.0831854836651947e-08 2.7654117528419573e-08 1.7038164970510457e-10 -1.193033628790147e-10 -3.4734882933736826e-10 6.104249043455912e-09 2.0911119768366317e-08 1.524532845638424e-07 0.9999955452846201 0.9998386068201095 1.0001061163049687 3.703403872061791e-10 -1.2005717238409524e-05 2.765400461704102e-08 4.952569426468181e-09 -1.36467712608733e-09 -3.304264679819096e-10 5.865770723058951e-06 4.190532219098295e-06 0.00013968487584968312 0.9999999569749708 0.999841757891297 1.0000010305069458 1.8361141381411933e-10 -1.2123160878332828e-07 2.765411556386841e-08 2.1430063640194994e-10 -1.3042315458524918e-10 -3.472603546423851e-10 5.869966912682055e-08 4.645417140431152e-08 1.4025156521631946e-06
0.832 0.999999541301846 0.9998414609971115 1.0000109315191892 2.8980462190379017e-10 -1.2228066030971495e-06 2.4251145524652194e-08 6.567604950490257e-10 -2.4262549871251926e-10 -3.5727197090740724e-10 5.996539453125389e-07 4.286504551970485e-07 1.4283754821291685e-05 0.9999874935687882 0.9998328558931733 1.000297937489932 7.802460377039148e-10 -3.229122795372032e-05 2.4250436637535437e-08 1.3150920232026039e-08 -3.7176049655949465e-09 -2.8034951597137063e-10 1.627379507053087e-05 1.162639121340641e-05 0.0003875316741231331 0.9999587420935234 0.9998123201070076 1.0009831482800653 1.1531427646691739e-09 -9.840065355919466e-05 2.424855755053082e-08 3.8811403104634994e-08 -1.393026223501755e-08 2.0865902185938806e-10 5.3449162603073925e-05 3.818618924685162e-05 0.0012728280478808557 0.9999999972146906 0.9998417866330165 1.000000072020196 2.66097450724457e-10 -1.0831490012913272e-08 2.4251171525177032e-08 1.6950582675637713e-10 -1.1890276773701177e-10 -3.583158275497997e-10 6.161015162521086e-09 2.1085224410156314e-08 1.5380036789894124e-07 0.9999954432323421 0.9998385339486812 1.0001085492028339 4.852654086485045e-10 -1.1999721158843855e-05 2.425090998211883e-08 4.993473343143391e-09 -1.3788672469261317e-09 -3.4153565131671944e-10 5.938299679862895e-06 4.24233202229161e-06 0.00014141166473953588 0.9999999557257722 0.9998417569995436 1.0000010602504592 2.6827150559401115e-10 -1.2123064450670807e-07 2.4251167788505505e-08 2.1388663656594298e-10 -1.3014308694182734e-10 -3.582286776732244e-10 5.943820819709851e-08 4.699099913868614e-08 1.4201014229471612e-06
0.842 0.9999995307340679 0.9998414534511014 1.0000111833905225 3.1690898326015547e-10 -1.2227456071547378e-06 2.118123613193017e-08 6.606395800757929e-10 -2.433846520590313e-10 -3.6969490029566144e-10 6.070173466122356e-07 4.339015263447248e-07 1.4459038400876473e-05 0.999987219606757 0.9998326602636192 1.0003044684545546 8.987288099014882e-10 -3.224609430029491e-05 2.1179629849414002e-08 1.3203417763231663e-08 -3.7583019638977484e-09 -2.933063107038598e-10 1.646281866700859e-05 1.1761406507287758e-05 0.00039203204067305537 0.9999579091378643 0.9998117253325635 1.001003002779854 1.5188624916539528e-09 -9.7910344539152e-05 2.1175369651852824e-08 3.8491050738679116e-08 -1.4103129438908942e-08 1.8975652452090387e-10 5.398212611931366e-05 3.856685069654005e-05 0.0012855179738650935 0.9999999969291089 0.9998417864293577 1.0000000787693768 2.8983018527131505e-10 -1.0831558174902469e-08 2.1181295291051222e-08 1.690343391813204e-10 -1.1848771564741814e-10 -3.7072547178935225e-10 6.220762737257937e-09 2.1245122931563423e-08 1.5502306255629787e-07 0.9999953412579703 0.9998384611309385 1.0001109801541213 5.429223829830683e-10 -1.1993728545806879e-05 2.1180701031051636e-08 5.028212508156415e-09 -1.3913582276283045e-09 -3.5408783296807724e-10 6.009882444387476e-06 4.293456641664524e-06 0.0001431158997206908 0.9999999545035607 0.9998417561270522 1.0000010893283922 2.9231092467017903e-10 -1.212301136718844e-07 2.118128840348111e-08 2.1381866783834285e-10 -1.2983342769048315e-10 -3.706394300415039e-10 6.016856593763516e-08 4.75190566702651e-08 1.4374461557378578e-06
0.852 0.9999995201915338 0.9998414459229096 1.0000114346535396 3.0253537063170447e-10 -1.2226847373410432e-06 1.842084963950904e-08 6.646060619765363e-10 -2.4397915816561015e-10 -3.8348627740560235e-10 6.142914504873137e-07 4.3909166811405464e-07 1.4632201539891543e-05 0.9999869460516917 0.9998324649185986 1.0003109894523423 9.85308154362656e-10 -3.220102399212987e-05 1.8417337201733936e-08 1.3239910339081628e-08 -3.794666526217139e-09 -3.076301827381644e-10 1.6649169241385323e-05 1.1894508821756227e-05 0.00039646905644300325 0.999957080350944 0.999811133513251 1.0010227564772674 1.876828354559855e-09 -9.742248046719582e-05 1.8408022903630526e-08 3.811951567294556e-08 -1.4257344196603554e-08 1.6954113872786992e-10 5.450462064295466e-05 3.8940007393363926e-05 0.0012979600353322782 0.9999999966682485 0.9998417862433594 1.0000000849297215 2.7172872160662234e-10 -1.0831749489048051e-08 1.842097888602972e-08 1.69232121186095e-10 -1.1805857174316914e-10 -3.8450358178679996e-10 6.281182323548965e-09 2.1382231535932092e-08 1.5616683850661667e-07 0.9999952393591339 0.9998383883649687 1.0001134092261015 5.623219952156551e-10 -1.1987739066028756e-05 1.8419678066250218e-08 5.057696326314869e-09 -1.402313591540398e-09 -3.680083047408328e-10 6.080549659929653e-06 4.343928662965637e-06 0.000144798428728842 0.9999999533060767 0.9998417552722063 1.000001117816727 2.7454850658191003e-10 -1.212297060331009e-07 1.8420965725121784e-08 2.143666977908857e-10 -1.2949606007507777e-10 -3.844184397356718e-10 6.089018441573125e-08 4.8034872796463305e-08 1.4545717298741611e-06
0.862 0.9999995096719724 0.9998414384108968 1.0000116853733152 2.7335767636766317e-10 -1.2226235982413906e-06 1.5943348816030503e-08 6.684558743245356e-10 -2.444247213248621e-10 -3.985740976196686e-10 6.214787590882789e-07 4.4422281147650963e-07 1.4803329633067709e-05 0.9999866729005745 0.9998322698555095 1.0003175005415508 1.0669022972256271e-09 -3.215601653048172e-05 1.593589738812133e-08 1.3261828128965618e-08 -3.827117470798657e-09 -3.232488030339381e-10 1.6832930704946455e-05 1.2025759126064146e-05 0.00040084497829509443 0.9999562557091164 0.9998105446306765 1.001042409870109 2.2544752176585198e-09 -9.693704883247529e-05 1.591614453599959e-08 3.770314428664162e-08 -1.4394349026449453e-08 1.4808892612937411e-10 5.5016974598830577e-05 3.9305896928466046e-05 0.0013101629202586238 0.9999999964298444 0.9998417860734032 1.0000000905670436 2.3845732911223815e-10 -1.0831669153175293e-08 1.5943622803775943e-08 1.6983734630285686e-10 -1.176167231467662e-10 -3.9957830326947346e-10 6.3399122514988324e-09 2.1490339585827847e-08 1.5729109396130973e-07 0.999995137533465 0.9998383156489189 1.000115836477794 5.702236419776411e-10 -1.1981752314232613e-05 1.5940862603322506e-08 5.082249108749207e-09 -1.4118872235701163e-09 -3.832252333937258e-10 6.15033044865861e-06 4.393769480081651e-06 0.00014646004810354475 0.9999999521310541 0.9998417544333847 1.0000011457812084 2.4164939480658406e-10 -1.2122902664983203e-07 1.594359660052817e-08 2.1527491783401032e-10 -1.2913331312158e-10 -3.994943152545313e-10 6.160274163365132e-08 4.853609347161322e-08 1.4714981820995471e-06
0.872 0.9999994991731138 0.9998414309134308 1.00001193560505 2.489368066149775e-10 -1.2225620537087284e-06 1.372525575386565e-08 6.7167068772054e-10 -2.4473583704915823e-10 -4.14889536720537e-10 6.28581980255882e-07 4.4929712635991604e-07 1.4972501719015783e-05 0.999986400150417 0.9998320750719403 1.0003240017759352 1.1631149357344595e-09 -3.211107170486266e-05 1.3709821154225141e-08 1.3270107675589273e-08 -3.85603708432331e-09 -3.400914902873119e-10 1.7014183177592865e-05 1.2155215669837273e-05 0.0004051619231966552 0.9999554351889428 0.9998099586671976 1.0010619634637679 2.671366518560572e-09 -9.645403754961837e-05 1.3668921996746144e-08 3.724713560041068e-08 -1.4515452958390989e-08 1.254730186864061e-10 5.5519501915965436e-05 3.9664747143493265e-05 0.001322134783758455 0.9999999962116349 0.9998417859178725 1.0000000957370823 2.0957496908148525e-10 -1.0831181229339611e-08 1.3725823069037751e-08 1.7028047378137038e-10 -1.1716235072875766e-10 -4.1588052253193865e-10 6.3958365890113074e-09 2.1569893030587167e-08 1.5843591406814582e-07 0.9999950357786072 0.9998382429810037 1.0001182619601356 5.862058084815651e-10 -1.1975768154984011e-05 1.3720105130808723e-08 5.101825107353226e-09 -1.4202185618747698e-09 -3.9966846836303504e-10 6.219252798546175e-06 4.442999545792921e-06 0.00014810150419149987 0.99999995097623 0.9998417536089699 1.0000011732775271 2.131728079818964e-10 -1.2122793956394016e-07 1.3725770342091049e-08 2.1597825016377527e-10 -1.2874751214412465e-10 -4.1579767722739166e-10 6.230634409049137e-08 4.902337672988439e-08 1.4882417024238715e-06
0.882 0.999999488692752 0.9998414234289308 1.0000121853970512 2.3688363470435135e-10 -1.2225003576833905e-06 1.1747264279490959e-08 6.738839592510064e-10 -2.4492647339134595e-10 -4.323655209461482e-10 6.356039674004869e-07 4.543169767490541e-07 1.5139788673399884e-05 0.9999861277983326 0.9998318805657123 1.0003304932073014 1.2815264380436712e-09 -3.206618970656987e-05 1.1715930900255658e-08 1.3265676618382305e-08 -3.881773216339125e-09 -3.580905310842691e-10 1.7193003596365572e-05 1.2282934358238093e-05 0.0004094218691430326 0.9999546187672909 0.9998093756059716 1.0010814177724947 3.1348830395965577e-09 -9.597343502672865e-05 1.1632932481357591e-08 3.675601995406821e-08 -1.4621824262755977e-08 1.0176450003145089e-10 5.601250442766005e-05 4.001677764523379e-05 0.0013338832578659169 0.9999999960114188 0.9998417857751942 1.0000001004885046 1.926930603663348e-10 -1.0830539218980872e-08 1.1748414959061449e-08 1.7014844652071265e-10 -1.1669607334552774e-10 -4.333436062803901e-10 6.449586182593749e-09 2.1628524130712538e-08 1.596013712527184e-07 0.9999949340922801 0.9998381703595494 1.0001206857188198 6.178720961475469e-10 -1.1969786845881244e-05 1.1736807041351572e-08 5.1164815420080305e-09 -1.4274365316471654e-09 -4.17271060893779e-10 6.287343722552311e-06 4.491638458213748e-06 0.00014972349253205867 0.9999999498394032 0.9998417527973876 1.0000012003543168 1.9673023203550443e-10 -1.212266982824023e-07 1.1748309918305588e-08 2.1606805532773375e-10 -1.2834006578723864e-10 -4.33262007787035e-10 6.300149651264485e-08 4.950048188030276e-08 1.5048109580117171e-06
0.892 0.9999994782288266 0.9998414159559246 1.000012434793305 2.356422738597422e-10 -1.2224389250340139e-06 9.98930859212454e-09 6.752412746759576e-10 -2.4500900411440904e-10 -4.509380714232981e-10 6.425475471708256e-07 4.5928459522150215e-07 1.530525231294196e-05 0.9999858558416401 0.9998316863349461 1.000336974887182 1.4205711555727647e-09 -3.202137088708599e-05 9.926818269994824e-09 1.3249820712628166e-08 -3.904640215014674e-09 -3.7717971722982665e-10 1.7369466016916777e-05 1.2408968913390396e-05 0.0004136266595650735 0.9999538064214915 0.9998087954310286 1.0011007733185595 3.643342740460256e-09 -9.5495229887865e-05 9.761331159505888e-09 3.62339174449427e-08 -1.4714457924425402e-08 7.70309409729045e-11 5.649627331938401e-05 4.036220063033908e-05 0.0013454154748340766 0.9999999958271379 0.9998417856438973 1.000000104865507 1.8625558921205356e-10 -1.0830157683062525e-08 9.991603908604828e-09 1.6954564003670939e-10 -1.1621907271188834e-10 -4.519034089733807e-10 6.5020388920613716e-09 2.1676704171289896e-08 1.6078608911807555e-07 0.9999948324723672 0.9998380977830555 1.0001231077965742 6.63666396187057e-10 -1.1963808805901472e-05 9.968451834143111e-09 5.126745200729087e-09 -1.4336586875767028e-09 -4.3596842527781074e-10 6.354629253633787e-06 4.539704926246064e-06 0.00015132665841308896 0.9999999487185154 0.999841751997167 1.000001227055756 1.9076516254510467e-10 -1.2122571761401398e-07 9.991395229028984e-09 2.1565171103318707e-10 -1.2791254556229548e-10 -4.518229984082506e-10 6.3688788233025e-08 4.9972166313809923e-08 1.5212098913360558e-06
0.902 0.9999994677794971 0.9998414084931028 1.0000126838341792 2.4001745789854587e-10 -1.2223779334058641e-06 8.427365812661762e-09 6.763042716764716e-10 -2.449950825577349e-10 -4.705450173276702e-10 6.494153672790729e-07 4.6420177996402295e-07 1.5468948296746173e-05 0.999985584277977 0.9998314923781263 1.000343446866016 1.575064423864082e-09 -3.197661535478168e-05 8.304789979738279e-09 1.3224053779050272e-08 -3.9249106019077134e-09 -3.9729674382646846e-10 1.754364174149113e-05 1.2533370926755741e-05 0.0004177780144338616 0.9999529981295502 0.9998082181273632 1.0011200306272572 4.191488442235519e-09 -9.501941055565654e-05 7.98025353175843e-09 3.568408773728483e-08 -1.4794091469093728e-08 5.133746842642442e-11 5.697108984991135e-05 4.070122119711502e-05 0.001356738104946667 0.999999995656953 0.9998417855226671 1.000000108908572 1.8506652744774998e-10 -1.0830214004554407e-08 8.431868700086214e-09 1.689959045126776e-10 -1.1573149630598813e-10 -4.714980748193052e-10 6.5533457708438416e-09 2.1723045442593383e-08 1.6199557067817327e-07 0.9999947309170077 0.9998380252502496 1.000125528233357 7.183999843755554e-10 -1.1957834214417108e-05 8.386453434689752e-09 5.13350940962053e-09 -1.4389905960106934e-09 -4.5569875199676396e-10 6.421134393435154e-06 4.587216718155442e-06 0.00015291160237573692 0.9999999476117267 0.9998417512069938 1.0000012534223157 1.9008170157389475e-10 -1.2122517482456063e-07 8.43145962833629e-09 2.1525724259396085e-10 -1.2746727051459044e-10 -4.714188064814288e-10 6.436865418645208e-08 5.0442032619713504e-08 1.5374409380545986e-06
0.912 0.9999994573431724 0.9998414010393385 1.0000129325561793 2.45753472136495e-10 -1.2223171356795366e-06 7.037170042775209e-09 6.775457075762858e-10 -2.448946756311203e-10 -4.911273057591018e-10 6.562098357523096e-07 4.6906985104229865e-07 1.5630930488473636e-05 0.9999853131054014 0.9998312986941517 1.0003499091905044 1.740694417119274e-09 -3.193192278948511e-05 6.800779843917626e-09 1.318956318941886e-08 -3.9428002514901735e-09 -4.183808879410786e-10 1.7715599378081495e-05 1.265618988579311e-05 0.0004218775446611007 0.9999521938704279 0.9998076436810653 1.0011391902177036 4.774714065899899e-09 -9.454596507016178e-05 6.175027190473668e-09 3.5107822975125996e-08 -1.486105134574027e-08 2.474652097637423e-11 5.7437225599214324e-05 4.103403734052222e-05 0.0013678574021571874 0.9999999954992659 0.9998417854103615 1.0000001126543159 1.8487196341970082e-10 -1.08304612075914e-08 7.045854888013363e-09 1.6893949756144571e-10 -1.152347948726776e-10 -4.920680939832893e-10 6.603631411397235e-09 2.1773439892336223e-08 1.6322513722139634e-07 0.9999946294246442 0.9998379527601204 1.0001279470653195 7.778011894369933e-10 -1.1951862824571618e-05 6.9582672964655956e-09 5.137522990182448e-09 -1.4435225753930572e-09 -4.764017444971717e-10 6.486883090371594e-06 4.6341906650317484e-06 0.00015447888794405023 0.9999999465174403 0.9998417504257275 1.0000012794906028 1.9042598649249163e-10 -1.212248226191608e-07 7.0450657196837e-09 2.1532725772873723e-10 -1.2700550975967716e-10 -4.919899757667849e-10 6.504138049941663e-08 5.091217671929253e-08 1.5535070994948822e-06
0.922 0.9999994469184673 0.9998413935936539 1.0000131809922077 2.5145429663910134e-10 -1.2222560902453248e-06 5.800234254881659e-09 6.789294311279691e-10 -2.4471767903372004e-10 -5.126279486663968e-10 6.629331322496557e-07 4.738898068112324e-07 1.5791252190863934e-05 0.9999850423224681 0.999831105282373 1.0003563619001326 1.9158244118415966e-09 -3.188729267585484e-05 5.352490436208412e-09 1.3146743696119318e-08 -3.958453516589233e-09 -4.4037477640909015e-10 1.7885404892398034e-05 1.277747321446099e-05 0.00042592676363890333 0.9999513936244353 0.9998070720795202 1.0011582525891822 5.390550032292088e-09 -9.407488133094782e-05 4.167496100413594e-09 3.450312654067499e-08 -1.4915020549186717e-08 -2.682646500895569e-12 5.789494246998893e-05 4.136083980131308e-05 0.0013787792484189973 0.999999995352673 0.9998417853059777 1.0000001161358807 1.84283674570188e-10 -1.0830457615049001e-08 5.81668554041609e-09 1.693107108981319e-10 -1.14729188212325e-10 -5.135569499872768e-10 6.652619765361808e-09 2.1832999263933323e-08 1.6447930187976104e-07 0.9999945279940246 0.9998378803119069 1.0001303643238244 8.403966959892042e-10 -1.1945894195312357e-05 5.6507802051984e-09 5.138972732492882e-09 -1.4473297055662023e-09 -4.980203901244634e-10 6.551898269780486e-06 4.680642726291469e-06 0.00015602904607748245 0.9999999454342536 0.9998417496523674 1.000001305293737 1.904093096242228e-10 -1.2122421961754528e-07 5.815190594481566e-09 2.157994022799043e-10 -1.265289577803111e-10 -5.134797465995972e-10 6.57070787320697e-08 5.138410863505789e-08 1.5694146297184804e-06
0.932 0.999999436504125 0.9998413861551686 1.0000134291724154 2.577399035332782e-10 -1.2221945970095657e-06 4.704443106480329e-09 6.799948137158768e-10 -2.444718771961059e-10 -5.349924510646931e-10 6.695873091949429e-07 4.786625109038767e-07 1.5949963354564092e-05 0.9999847719283668 0.9998309121426645 1.0003628050222035 2.1005577318174627e-09 -3.184272474175189e-05 3.872253091586161e-09 1.3095211311366241e-08 -3.971920403121019e-09 -4.6322303875287476e-10 1.8053121701401213e-05 1.2897266355377264e-05 0.00042992709496515995 0.9999505973739057 0.9998065033118093 1.001177218200307 6.037559172300569e-09 -9.36061475380506e-05 1.6702510717932617e-09 3.38633034567823e-08 -1.495466083707853e-08 -3.0893243705256795e-11 5.8344492643044945e-05 4.168181191762577e-05 0.0013895091933657853 0.9999999952158826 0.9998417852085929 1.0000001193839982 1.8393951843563827e-10 -1.083000266604549e-08 4.7350227064085815e-09 1.6962077009538268e-10 -1.142154421009094e-10 -5.359100873165908e-10 6.700066520475553e-09 2.1907354246691966e-08 1.6575938089364437e-07 0.9999944266241941 0.9998378079050865 1.0001327800343651 9.066368987408376e-10 -1.1939928127345546e-05 4.4266529240878674e-09 5.137572716003007e-09 -1.4504698589448404e-09 -5.204998050713412e-10 6.616201933674027e-06 4.7265881089464825e-06 0.00015756257585259394 0.9999999443608787 0.9998417488859946 1.0000013308623974 1.9066835433366896e-10 -1.2122316553764221e-07 4.732243304820253e-09 2.1618709845545358e-10 -1.260386790411305e-10 -5.358337758877114e-10 6.63658188279684e-08 5.185942724344358e-08 1.5851689881579588e-06
0.942 0.9999994260989818 0.9998413787230679 1.0000136771247625 2.6504765442278766e-10 -1.2221329108699575e-06 3.739212206774499e-09 6.803344245282091e-10 -2.4416497778902436e-10 -5.581688483942007e-10 6.761744425020045e-07 4.83388784404713e-07 1.6107108901964097e-05 0.9999845019232309 0.9998307192756228 1.0003692385632863 2.2945084278516548e-09 -3.1798219170603815e-05 2.2220381539869755e-09 1.3034115134515423e-08 -3.983110957995377e-09 -4.868730701056129e-10 1.821881080223048e-05 1.3015612881138455e-05 0.00043387988072467556 0.9999498051043811 0.9998059373694784 1.0011960874355395 6.713099753982919e-09 -9.313975239509109e-05 -1.7915525721835318e-09 3.317479426208459e-08 -1.4976962114205846e-08 -5.983175589504883e-11 5.8786118581910576e-05 4.199712954869424e-05 0.0014000524917741329 0.9999999950876626 0.999841785117327 1.0000001224278825 1.8430767658073635e-10 -1.0829351420494298e-08 3.794967019530465e-09 1.6943258355447504e-10 -1.1369536196121388e-10 -5.590755727660167e-10 6.747104039694523e-09 2.200131366290374e-08 1.6703528026412636e-07 0.999994325314577 0.9998377355394262 1.0001351942141068 9.766883320704102e-10 -1.1933964876698021e-05 3.232749822354551e-09 5.133035011177635e-09 -1.4529797599998543e-09 -5.437881169378842e-10 6.679815299243051e-06 4.772041403631017e-06 0.00015907994618903493 0.9999999432960893 0.9998417481257352 1.0000013562256838 1.9166791851182707e-10 -1.2122191499058238e-07 3.78989936880543e-09 2.160560776369678e-10 -1.2553687358890592e-10 -5.590001442727084e-10 6.701789045529054e-08 5.2339393380466864e-08 1.6007703492937573e-06
0.952 0.9999994157019784 0.9998413712966142 1.0000139248749838 2.7240028352555525e-10 -1.2220715198026732e-06 2.8924843446619517e-09 6.799669999776453e-10 -2.4380472647088526e-10 -5.821076272770105e-10 6.826966684635276e-07 4.880693653592633e-07 1.6262731270187268e-05 0.9999842323087077 0.9998305266829532 1.0003756624949356 2.4955994788678227e-09 -3.1753776375482206e-05 1.7955219016794618e-10 1.2962191179404664e-08 -3.991713338471068e-09 -5.112747424987379e-10 1.8382530823930507e-05 1.3132554554978155e-05 0.00043778639221874247 0.9999490168065993 0.9998053742478826 1.0012148605519111 7.412160931155514e-09 -9.267568487173698e-05 -6.995622102337172e-09 3.2413086904495704e-08 -1.497615162136573e-08 -8.944681865547508e-11 5.922005302163517e-05 4.230696102575261e-05 0.0014104141395202927 0.9999999949668333 0.9998417850313387 1.0000001252957138 1.8445030657465597e-10 -1.0828991935316866e-08 2.9921898853920005e-09 1.6873180537219914e-10 -1.131683927830078e-10 -5.830038003319549e-10 6.794845018550062e-09 2.21160061044629e-08 1.6828160203577243e-07 0.9999942240651755 0.9998376632151131 1.0001376068671244 1.049209909225932e-09 -1.1928004932372917e-05 1.986815316594718e-09 5.125415396225965e-09 -1.4548663514876997e-09 -5.678355739610998e-10 6.74275885094187e-06 4.81701665262573e-06 0.00016058160085402116 0.9999999422387172 0.9998417473707564 1.0000013814115536 1.9246708910367156e-10 -1.2122095611591627e-07 2.9831270175933434e-09 2.1539535752085175e-10 -1.2502422994567825e-10 -5.829292125447456e-10 6.76637073686296e-08 5.2823832470118363e-08 1.6162191283199417e-06
0.962 0.9999994053121696 0.9998413638751518 1.0000141724465967 2.783798368045473e-10 -1.222010699171462e-06 2.1532456775808156e-09 6.792970438844277e-10 -2.433973278333318e-10 -6.067619296724065e-10 6.891560507094829e-07 4.927048220492755e-07 1.641687260688634e-05 0.9999839630888441 0.9998303343680864 1.0003820767317266 2.7011026265894442e-09 -3.170939655246578e-05 -2.6050285276966448e-09 1.2877195660624222e-08 -3.997061005559673e-09 -5.363804895532533e-10 1.8544337915898548e-05 1.3248131280137449e-05 0.0004416478393129528 0.9999482324795945 0.9998048139483402 1.001233537596805 8.128470135074964e-09 -9.221393374868768e-05 -1.518652256932139e-08 3.1535580437293554e-08 -1.4941960341199277e-08 -1.1968993718168175e-10 5.964651886212531e-05 4.2611467071751266e-05 0.0014205989041276438 0.9999999948522453 0.9998417849498061 1.0000001280154447 1.8299687438322717e-10 -1.0829199317643056e-08 2.3281352893618526e-09 1.678856655682624e-10 -1.1263542521865665e-10 -6.076475672270806e-10 6.843593008811106e-09 2.2247925857017326e-08 1.694941196297603e-07 0.9999941228768748 0.9998375909329703 1.0001400179771291 1.1223490005176021e-09 -1.1922048568339058e-05 5.6469859273771e-10 5.115019044367796e-09 -1.4560906521003812e-09 -5.925946251368992e-10 6.8050522197115855e-06 4.861527297916435e-06 0.00016206796291071672 0.9999999411876306 0.9998417466202523 1.000001406447557 1.9169045446283886e-10 -1.2122056436597292e-07 2.3122371619422677e-09 2.1457596511646405e-10 -1.2450241351086716e-10 -6.075738732489954e-10 6.830361306991027e-08 5.331073781596579e-08 1.6315193280857966e-06
0.972 0.9999993949286929 0.9998413564580835 1.0000144198613155 2.8299331209868763e-10 -1.221950253482047e-06 1.5138807144847113e-09 6.788085226157818e-10 -2.429480681277589e-10 -6.320868197341538e-10 6.955544012972283e-07 4.972955369459559e-07 1.6569573235426168e-05 0.999983694271395 0.9998301423370907 1.0003884810984176 2.9095755533025025e-09 -3.166507942321859e-05 -6.672437921014722e-09 1.2774774585042897e-08 -3.997934960168538e-09 -5.621450619672894e-10 1.8704285589175073e-05 1.3362381019736104e-05 0.0004454653753386599 0.9999474521353784 0.9998042564814302 1.001252118283839 8.856580180325299e-09 -9.175448736141696e-05 -2.8312262493968015e-08 3.0470380604562404e-08 -1.4856967433162635e-08 -1.5051551717492877e-10 6.006572907904615e-05 4.291080076629768e-05 0.0014306113473865469 0.9999999947426952 0.9998417848718718 1.0000001306164221 1.8000788949202662e-10 -1.0829778364085274e-08 1.8147913832355865e-09 1.6733374803563789e-10 -1.1209704398040195e-10 -6.329624528973973e-10 6.893632566958717e-09 2.239081003669605e-08 1.7066883643464563e-07 0.9999940217518613 0.9998375186947478 1.0001424274968582 1.195631065326058e-09 -1.191609558760299e-05 -1.2192520063485129e-09 5.102008566603426e-09 -1.4565434521476995e-09 -6.180207885226715e-10 6.8667140056122216e-06 4.905586093012397e-06 0.0001635394354168618 0.999999940141658 0.9998417458733887 1.0000014313623469 1.8939298998766613e-10 -1.2122054383996592e-07 1.7874356815905978e-09 2.1404224001139094e-10 -1.2397281210393608e-10 -6.328893419512788e-10 6.893778818106284e-08 5.3796991574047525e-08 1.6466749537695315e-06
0.982 0.9999993845507376 0.9998413490448486 1.0000146671390207 2.8796788204071625e-10 -1.2218896687391806e-06 9.645942169460031e-10 6.788154524999512e-10 -2.42463941251678e-10 -6.580403403347953e-10 7.018932706699686e-07 5.018418331923962e-07 1.672086991561495e-05 0.999983425869782 0.9998299506000667 1.000394875280725 3.121180157051404e-09 -3.1620824389992454e-05 -1.2851507328405347e-08 1.2646928057359234e-08 -3.992260734486502e-09 -5.885262367672529e-10 1.886242475882467e-05 1.3475339859931441e-05 0.0004492401004899581 0.9999466758059142 0.9998037018719421 1.0012706018083104 9.592355150653035e-09 -9.12973337614313e-05 -4.9362658931376114e-08 2.909962712358558e-08 -1.4692609439917249e-08 -1.8188063840966116e-10 6.047788689964607e-05 4.320510772612593e-05 0.0014404558433447827 0.9999999946368243 0.9998417847965653 1.000000133131146 1.7726717575515678e-10 -1.0830214933951525e-08 1.4724851819400055e-09 1.6733748074633834e-10 -1.1155589617402387e-10 -6.589065793802414e-10 6.944410086879602e-09 2.2538045470763813e-08 1.718178320998734e-07 0.9999939206942642 0.9998374465035739 1.0001448353317528 1.2702620520340739e-09 -1.1910145475292365e-05 -3.648373216301154e-09 5.0860052328822525e-09 -1.4560123249468414e-09 -6.440715710129871e-10 6.92776179010396e-06 4.949205146005844e-06 0.00016499640127710206 0.9999999390994903 0.9998417451292327 1.000001456187276 1.8735408921547027e-10 -1.2122038101239217e-07 1.426311252046651e-09 2.1406094506961666e-10 -1.2343666210587926e-10 -6.588338475777889e-10 6.956616565165959e-08 5.4279380275149376e-08 1.661689750254802e-06
0.992 0.9999993741776111 0.9998413416349695 1.0000149142959056 2.949094230820336e-10 -1.2218285315582385e-06 4.801176890829945e-10 6.79391610552962e-10 -2.419490587682789e-10 -6.845826382772077e-10 7.081741871586278e-07 5.063442072213124e-07 1.6870797371871983e-05 0.9999831579060487 0.999829759173246 1.000401258752371 3.3357968929273798e-09 -3.157663095595605e-05 -2.2396068062389746e-08 1.2479966469739135e-08 -3.976659543456111e-09 -6.15483551377778e-10 1.901880403993986e-05 1.3587042247968489e-05 0.000452973067771573 0.9999459035533038 0.9998031501661446 1.0012889865783265 1.0331064258675275e-08 -9.08424611341968e-05 -8.283134541917697e-08 2.7235266162923754e-08 -1.4403312834075775e-08 -2.1374459320830865e-10 6.088318628702767e-05 4.349452652351171e-05 0.0014501365955850898 0.9999999945330738 0.9998417847227731 1.000000135595993 1.7644338975256926e-10 -1.0830095744353531e-08 1.321137667080246e-09 1.6791272211519472e-10 -1.1101124750518496e-10 -6.854393454951672e-10 6.994791041093717e-09 2.2683931464020164e-08 1.7296257015786806e-07 0.9999938197111947 0.9998373743646983 1.0001472413145487 1.3472729472627069e-09 -1.1904197816869229e-05 -7.158289092886381e-09 5.065766175825123e-09 -1.4541247499051917e-09 -6.7070686600838e-10 6.9882123935314656e-06 4.992396122679428e-06 0.00016643922629105485 0.9999999380596469 0.999841744386729 1.0000014809568871 1.8723681965618048e-10 -1.2121966263609375e-07 1.2446763665085714e-09 2.146554793138844e-10 -1.2289554926965674e-10 -6.853675003367935e-10 7.018867295554251e-08 5.4755255715105456e-08 1.676567825600072e-06
1.002 0.9999993638089453 0.9998413342281987 1.000015161340127 3.0345383962314873e-10 -1.2217668621493776e-06 5.8720551743917165e-12 6.803952534363535e-10 -2.414071997627283e-10 -7.116759596097175e-10 7.143988647703508e-07 5.108034594029564e-07 1.701939129953759e-05 0.9999828904151375 0.9998295680820426 1.0004076306706187 3.5510859349839554e-09 -3.153249905555332e-05 -3.71594226473823e-08 1.2251644974319138e-08 -3.9457912930138334e-09 -6.429793323737506e-10 1.9173470004332895e-05 1.3697521195142772e-05 0.00045666528953942486 0.9999451354842315 0.9998026014421133 1.001307269833859 1.1065198500737493e-08 -9.038985812328e-05 -1.353122453927246e-07 2.4584702077456014e-08 -1.3918084085917284e-08 -2.4606983520843876e-10 6.128181242128492e-05 4.377918911198085e-05 0.0014596576512761884 0.9999999944297403 0.99984178464928 1.0000001380505021 1.7724570577501664e-10 -1.082944097894633e-08 1.372343163287362e-09 1.6886216787760016e-10 -1.1046394515547743e-10 -7.125239078692528e-10 7.044563317486136e-09 2.2823564135044385e-08 1.7410440229928518e-07 0.9999937188143249 0.9998373022866143 1.0001496451677923 1.4256406975923468e-09 -1.1898252631517418e-05 -1.2404437340039633e-08 5.0388184224283866e-09 -1.4502649067079095e-09 -6.978889188479795e-10 7.048082090774414e-06 5.035170404976029e-06 0.00016786826354607673 0.9999999370205465 0.9998417436447499 1.0000015057078657 1.887435364622691e-10 -1.2121840842195933e-07 1.2481089792777193e-09 2.1563583855978373e-10 -1.2235138994787463e-10 -7.124522682033543e-10 7.080555750845602e-08 5.5222590988595915e-08 1.6913135363620812e-06
1.012 0.9999993534450131 0.9998413268247464 1.0000154082651431 3.115796478266624e-10 -1.2217051011760235e-06 -5.526056084551607e-10 6.815306742141938e-10 -2.4083827795865226e-10 -7.39285423781645e-10 7.205690660995581e-07 5.152205666995293e-07 1.7166688286369876e-05 0.999982623450782 0.9998293773652626 1.0004139897324955 3.762723154801627e-09 -3.148842904004776e-05 -5.980488170200867e-08 1.1927210757162554e-08 -3.891437641645595e-09 -6.709782482332902e-10 1.9326467099139598e-05 1.3806808232315528e-05 0.00046031773909937954 0.9999443717697113 0.9998020558238779 1.0013254471235424 1.178442576951124e-08 -8.993951380737583e-05 -2.162346148306858e-07 2.0703722624231037e-08 -1.3128857089397658e-08 -2.788213087248917e-10 6.167394185095413e-05 4.405922101939919e-05 0.0014690229053005298 0.9999999943250858 0.9998417845748451 1.0000001405356784 1.7773767127419195e-10 -1.0828691404230115e-08 1.6261621317618687e-09 1.6984917298048577e-10 -1.0991486767014868e-10 -7.401247795219004e-10 7.093848580463119e-09 2.2952300799102237e-08 1.7524087357922147e-07 0.9999936180220882 0.9998372302826327 1.0001520464518028 1.502575374594361e-09 -1.189231035801907e-05 -2.033949932763934e-08 5.000964494834026e-09 -1.4434538506238104e-09 -7.2558328032611e-10 7.107386493774096e-06 5.077539003203379e-06 0.00016928385384326668 0.999999935980634 0.9998417429021861 1.0000015304768968 1.8993002231722995e-10 -1.2121705949080376e-07 1.4280757121976777e-09 2.166730932557036e-10 -1.2180544344999063e-10 -7.400537345329937e-10 7.141720565411638e-08 5.5679667300993776e-08 1.7059328975924153e-06
1.022 0.9999993430871277 0.999841319425562 1.0000156550406245 3.1758755129236143e-10 -1.2216437710794978e-06 -1.3416199834438346e-09 6.824828412475365e-10 -2.4023746019539267e-10 -7.673777426376699e-10 7.26686274658931e-07 5.195964693492744e-07 1.731272192953769e-05 0.9999823570932945 0.9998291870806727 1.000420333983559 3.966334363170127e-09 -3.144442133726665e-05 -9.405479034225662e-08 1.1454196201947857e-08 -3.801273874908626e-09 -6.994477685408289e-10 1.947783733957229e-05 1.3914933201175509e-05 0.000463931346581825 0.9999436126711602 0.999801513500111 1.0013435116081222 1.2477369167230529e-08 -8.949141735385001e-05 -3.3873261964996087e-07 1.4934245705435656e-08 -1.1874873788245881e-08 -3.1196620022700456e-10 6.205974238039709e-05 4.433474134905309e-05 0.0014782360908986792 0.9999999942174556 0.9998417844982864 1.0000001430915042 1.7631850960301196e-10 -1.0828369216371907e-08 2.067900374983189e-09 1.7054869039999058e-10 -1.0936470108259524e-10 -7.682096387884087e-10 7.1421290498811525e-09 2.3066403608934824e-08 1.7637253384396885e-07 0.9999935173625741 0.9998371583729472 1.0001544444953483 1.5754837050942608e-09 -1.188637151604848e-05 -3.2304647842490336e-08 4.945674730313592e-09 -1.4321892660751215e-09 -7.537568278626776e-10 7.16614023155287e-06 5.119512324105325e-06 0.00017068632177075007 0.9999999349385246 0.9998417421580502 1.0000015552975734 1.8918631457304997e-10 -1.2121613808449907e-07 1.7579160142558003e-09 2.1744911800011082e-10 -1.2125934433349315e-10 -7.68138970018816e-10 7.202375352650394e-08 5.612513583972878e-08 1.7204306550015397e-06
1.032 0.999999332738142 0.9998413120326954 1.0000159015999313 3.213549755431141e-10 -1.2215830731308973e-06 -2.578343538649159e-09 6.830833444677835e-10 -2.3959135964890795e-10 -7.959233030389074e-10 7.327516210114879e-07 5.239320696705642e-07 1.7457520809646134e-05 0.9999820914595539 0.999828997312141 1.0004266605711762 4.158678679934647e-09 -3.140047605024812e-05 -1.449749428080562e-07 1.0755718476487633e-08 -3.6572729994560566e-09 -7.28357404575625e-10 1.9627620155738245e-05 1.4021924151356032e-05 0.0004675069935436747 0.9999428585736955 0.9998009747480106 1.001361453162113 1.313262947631756e-08 -8.904555761487056e-05 -5.206224913571674e-07 6.3247284064578485e-09 -9.922406586344922e-09 -3.4547459793188496e-10 6.243937298380785e-05 4.4605862788339685e-05 0.0014873007551269228 0.9999999941054271 0.9998417844185888 1.0000001457528869 1.7297949376264467e-10 -1.0828675563580877e-08 2.6588736419548938e-09 1.708369439329717e-10 -1.0881373682677952e-10 -7.967477291751924e-10 7.188545759827479e-09 2.3164689583642884e-08 1.774829440698195e-07 0.9999934168772402 0.9998370865872886 1.0001568383057187 1.6431996205393127e-09 -1.188043630363209e-05 -5.0137381326695367e-08 4.863295760479908e-09 -1.4142370219281767e-09 -7.823791373540822e-10 7.224356842698662e-06 5.161100089274549e-06 0.0001720759728633887 0.9999999338931844 0.9998417414116054 1.0000015801955737 1.864939870853106e-10 -1.2121584544136294e-07 2.1827170137450687e-09 2.1784410062336727e-10 -1.2071421972958093e-10 -7.966776206286058e-10 7.262504965119496e-08 5.655863211016659e-08 1.734806645520401e-06
1.042 0.9999993224031342 0.9998413046497832 1.000016147823209 3.237007483226156e-10 -1.2215227327087565e-06 -4.57361783333688e-09 6.833279193836016e-10 -2.3887523051678337e-10 -8.248935703254059e-10 7.387661808635014e-07 5.282284511969037e-07 1.7601111812770986e-05 0.9999818267154178 0.9998288081785169 1.0004329654369917 4.336834046097496e-09 -3.135659280235757e-05 -2.192734283885055e-07 9.72199717157237e-09 -3.4337014581884924e-09 -7.576784138372036e-10 1.977585243055243e-05 1.4127807368233572e-05 0.00047104550649432696 0.9999421100271647 0.9998004399627328 1.0013792572546998 1.3737561607254066e-08 -8.860192296311472e-05 -7.85418927601017e-07 -6.4680154592670876e-09 -6.939326790015252e-09 -3.7931852119985775e-10 6.28129836243225e-05 4.487269153089756e-05 0.0014962202076666384 0.9999999939880496 0.9998417843350734 1.0000001485432592 1.6867778096349837e-10 -1.0829336628369359e-08 3.3238006429051356e-09 1.7083507845859846e-10 -1.0826260005612639e-10 -8.257107541604934e-10 7.232154714050708e-09 2.3249230120297888e-08 1.7854890699612535e-07 0.999993316625566 0.9998370149682517 1.0001592264558428 1.7052880034332472e-09 -1.1874504443087242e-05 -7.628676895755097e-08 4.739879765974616e-09 -1.3863671786785867e-09 -8.114223260071143e-10 7.28204897737536e-06 5.20231146822445e-06 0.0001734530940124898 0.9999999328442112 0.9998417406625655 1.0000016051813088 1.8279748273403275e-10 -1.2121590698019385e-07 2.6057803948046277e-09 2.1797949840104695e-10 -1.2017199750367676e-10 -8.256414266602687e-10 7.322096119394435e-08 5.698121293344485e-08 1.749060045547014e-06
1.052 0.9999993120902629 0.9998412972826621 1.0000163935167181 3.2521655526739037e-10 -1.2214622123120192e-06 -7.747055484026103e-09 6.831386876674513e-10 -2.3804618008495343e-10 -8.542630369938685e-10 7.447312491801663e-07 5.324869937235125e-07 1.7743523610643846e-05 0.999981563090527 0.9998286198442203 1.0004392429494078 4.49675114819801e-09 -3.131277094756295e-05 -3.255738173084366e-07 8.200074406522686e-09 -3.094695048655478e-09 -7.873854972612276e-10 1.9922568170792404e-05 1.4232607130243924e-05 0.0004745476395346632 0.9999413677946304 0.9997999096921877 1.0013969036094457 1.4276148278460426e-08 -8.816050148662001e-05 -1.1632743065001883e-06 -2.5294819772949832e-08 -2.4644001928986924e-09 -4.134728425077368e-10 6.318071416002962e-05 4.5135326516052925e-05 0.0015049974132150031 0.9999999938651772 0.9998417842476359 1.000000151466417 1.641770990988651e-10 -1.0829814497807767e-08 3.94525395971019e-09 1.707035575781537e-10 -1.0771320416383329e-10 -8.550733773938697e-10 7.27217889000385e-09 2.332412663474791e-08 1.7956410890165448e-07 0.9999932166906459 0.9998369435752936 1.0001616069491839 1.7607843822913038e-09 -1.1868575392244392e-05 -1.139150936958498e-07 4.555552824129462e-09 -1.3440334508439048e-09 -8.408601881179827e-10 7.339228454143376e-06 5.243155096730453e-06 0.00017481795062505252 0.999999931792215 0.9998417399113667 1.000001630240624 1.7884448688922877e-10 -1.212157856233289e-07 2.882203427449609e-09 2.1800949260192377e-10 -1.196321782078955e-10 -8.550045540074561e-10 7.381166940791561e-08 5.7394991695165187e-08 1.7631952773969142e-06
1.062 0.9999993018117004 0.9998412899400346 1.0000166383908542 3.262909329888781e-10 -1.2214011258885177e-06 -1.2625456137694988e-08 6.820540493233642e-10 -2.3704049091704495e-10 -8.840075090087168e-10 7.506481777809105e-07 5.367091429546386e-07 1.788478383854818e-05 0.9999813008950585 0.9998284325312287 1.000445485485785 4.633011389155581e-09 -3.1269009982246714e-05 -4.7461335498115043e-07 5.982278057793193e-09 -2.591463182222156e-09 -8.174551208878355e-10 2.006779713684681e-05 1.433634471667904e-05 0.000478014032285041 0.9999406329068699 0.9997993846761547 1.0014143646700362 1.4728091200494714e-08 -8.772128138353711e-05 -1.6916841909634427e-06 -5.264413026807759e-08 4.1281603626152865e-09 -4.4791494023593305e-10 6.354269124135438e-05 4.539385719133153e-05 0.0015136347814965474 0.9999999937378008 0.9998417841569849 1.0000001544987982 1.6008164001948659e-10 -1.0829723139408364e-08 4.372669354427172e-09 1.703596449056271e-10 -1.0716565377343041e-10 -8.848118524153987e-10 7.308880457359445e-09 2.3393556555222713e-08 1.8053931552209478e-07 0.9999931171855024 0.9998368724892462 1.0001639770673338 1.8081277625638078e-09 -1.1862648759244367e-05 -1.6696345025670445e-07 4.2826782737986895e-09 -1.2810084214697878e-09 -8.706695387078952e-10 7.395905660084729e-06 5.2836386224409715e-06 0.00017617077205503345 0.9999999307392032 0.9998417391594449 1.000001655325781 1.7521975513006116e-10 -1.212150950123914e-07 2.827213460985501e-09 2.178390527018098e-10 -1.190950932694195e-10 -8.847433509436266e-10 7.439763865710645e-08 5.780223449337137e-08 1.7772204255716608e-06
1.072 0.9999992915844763 0.999841282634072 1.0000168820400335 3.279514337445436e-10 -1.2213395285914993e-06 -1.9825061936153535e-08 6.791755979272163e-10 -2.3576578107473713e-10 -9.141059963850191e-10 7.565178913217676e-07 5.408960045877699e-07 1.802491140122837e-05 0.9999810405375626 0.9998282465318389 1.0004516829839845 4.739513588490305e-09 -3.1225309835982995e-05 -6.793160934817293e-07 2.7944090412045676e-09 -1.8592450756368414e-09 -8.4786609371881e-10 2.021156217153355e-05 1.4439036483208163e-05 0.0004814451327321141 0.9999399067200117 0.9997988658876649 1.0014316039344984 1.506914298137231e-08 -8.728425123814174e-05 -2.415775182124169e-06 -9.177857919757484e-08 1.366754144704028e-08 -4.826240999406887e-10 6.389902227509921e-05 4.564835911945397e-05 0.001522133796083945 0.9999999936082474 0.9998417840647826 1.0000001575847435 1.5768400396443253e-10 -1.0829117796195295e-08 4.443532512868403e-09 1.6944547261847316e-10 -1.0662116310078124e-10 -9.149047141572711e-10 7.344025486008266e-09 2.346088561560219e-08 1.8149399733870276e-07 0.9999930182597273 0.9998368018170637 1.0001663332089978 1.8459493074855428e-09 -1.1856724592380644e-05 -2.401649336152211e-07 3.884257648697184e-09 -1.188983170834504e-09 -9.008284875986351e-10 7.452088285032112e-06 5.323767780377765e-06 0.00017751172309569033 0.9999999296888407 0.9998417384094183 1.000001680349323 1.7319159999380255e-10 -1.212138903043565e-07 2.237040664191836e-09 2.1708910263786025e-10 -1.1855890676157098e-10 -9.148368767606578e-10 7.497928478267678e-08 5.8204737479571575e-08 1.791141174971372e-06
1.082 0.9999992814311199 0.9998412753808734 1.0000171239271496 3.3169878612481174e-10 -1.2212778593711558e-06 -3.0023095818585614e-08 6.734876512664832e-10 -2.3409865654396136e-10 -9.445389693779733e-10 7.623405502905302e-07 5.450481151503677e-07 1.816391018400301e-05 0.9999807825425929 0.9998280622212822 1.000457822493505 4.8092853609711796e-09 -3.118167081557781e-05 -9.546897030804639e-07 -1.7153290513765212e-09 -8.142061034321809e-10 -8.785990073826076e-10 2.0353875167023872e-05 1.4540690960675635e-05 0.000484841074850406 0.9999391909718862 0.9997983545734808 1.0014485742612589 1.5270929490464405e-08 -8.684939995280591e-05 -3.3879745772715274e-06 -1.4686739623770987e-07 2.7226249368712527e-08 -5.175818849668067e-10 6.424978542063263e-05 4.5898886665341314e-05 0.0015304944050042884 0.9999999934801709 0.9998417839736401 1.0000001606364515 1.588000520902675e-10 -1.0828437621930553e-08 4.009211972299127e-09 1.6765285712656752e-10 -1.0607911691460186e-10 -9.453326316883522e-10 7.379927812276207e-09 2.3529127819336736e-08 1.824602150875066e-07 0.9999929201059468 0.9998367316964469 1.0001686707322728 1.872898320638369e-09 -1.1850803323979785e-05 -3.3899192000248866e-07 3.3128199388958647e-09 -1.057173694934297e-09 -9.313186076311078e-10 7.507779679693995e-06 5.3635452075275395e-06 0.00017884086275985983 0.9999999286464987 0.9998417376651243 1.0000017051826224 1.745473412051978e-10 -1.2121261057305586e-07 9.149907289117648e-10 2.154238138699107e-10 -1.1802198099760448e-10 -9.452653510584309e-10 7.555670171836187e-08 5.860388668506634e-08 1.8049583748785858e-06
1.092 0.9999992713800258 0.9998412682007284 1.0000173633748286 3.3789092449365606e-10 -1.2212165924307128e-06 -4.392032032788767e-08 6.642729740768196e-10 -2.3188115297481374e-10 -9.752897670423012e-10 7.681155101642372e-07 5.491654286216764e-07 1.8301765302895444e-05 0.9999805275664114 0.9998278800689631 1.0004638877676453 4.832961829159189e-09 -3.113809325423393e-05 -1.3174917740506529e-06 -7.985771339627342e-09 6.494574478415395e-10 -9.096376313157081e-10 2.049473112244508e-05 1.464130458308761e-05 0.0004882014920704939 0.9999384878310605 0.9997978522893448 1.0014652162940894 1.5299749984495635e-08 -8.641671637714511e-05 -4.6668611670385845e-06 -2.2310061674359582e-07 4.615775281571717e-08 -5.52772544315729e-10 6.459501380240739e-05 4.61454614329782e-05 0.0015387140716671159 0.9999999933583232 0.9998417838869518 1.0000001635394138 1.6415049211790648e-10 -1.0828156456339154e-08 2.9616413690943375e-09 1.651299165440868e-10 -1.055401686561506e-10 -9.760788474646958e-10 7.418560302496018e-09 2.3601444062233433e-08 1.8347196754630097e-07 0.9999928229654883 0.9998366622998933 1.0001709838155044 1.8860545737742117e-09 -1.1844885421600405e-05 -4.6952047469403064e-07 2.509680832072247e-09 -8.719590382272737e-10 -9.621221852605934e-10 7.5629767364074565e-06 5.402968918188373e-06 0.00018015808558292037 0.9999999276190802 0.999841736931496 1.0000017296600252 1.799747749956094e-10 -1.2121173023075818e-07 -1.3008955094674725e-09 2.1295792044058899e-10 -1.1748102941085765e-10 -9.760119945833683e-10 7.612974018055847e-08 5.900095955135295e-08 1.8186683251130747e-06
1.102 0.9999992614654627 0.9998412611181219 1.0000175995657365 3.4453539382861805e-10 -1.2211558792789305e-06 -6.219211951438927e-08 6.512294319504548e-10 -2.289199354969576e-10 -1.0063430824476284e-09 7.738411696910249e-07 5.532471676227846e-07 1.843843619091641e-05 0.9999802764086222 0.9998277006467904 1.000469858948853 4.797870629695898e-09 -3.109457714783529e-05 -1.7856172315695583e-06 -1.6549603820316696e-08 2.6618665755501286e-09 -9.409665533030753e-10 2.0634099135473955e-05 1.4740855213481407e-05 0.0004915252389708823 0.9999377999310868 0.9997973609246523 1.0014814571939747 1.511648745386666e-08 -8.59861889171984e-05 -6.315029854217623e-06 -3.2676793283563847e-07 7.212746636619931e-08 -5.881824293608856e-10 6.493467134175528e-05 4.6388054558029735e-05 0.001546786370977503 0.9999999932481013 0.9998417838085737 1.0000001661637556 1.721423609241844e-10 -1.0828425603980488e-08 1.2616503207364123e-09 1.6256999742323136e-10 -1.0500448271803977e-10 -1.0071281480116082e-09 7.461150917829215e-09 2.3680344879214417e-08 1.845307871070423e-07 0.9999927271324713 0.9998365938376241 1.000173265355552 1.8798182186100245e-09 -1.183897102754228e-05 -6.381940167795261e-07 1.404349535175499e-09 -6.166001236589028e-10 -9.93224992803761e-10 7.617666620721907e-06 5.442029953182757e-06 0.00018146303311690397 0.9999999266146092 0.9998417362142653 1.000001753589195 1.8784508110888145e-10 -1.2121139993949703e-07 -4.507640787242335e-09 2.1035018525192416e-10 -1.169318325274692e-10 -1.007061596827114e-09 7.669812593232621e-08 5.9396902964568133e-08 1.8322603099040445e-06
1.112 0.9999992517271216 0.9998412541614122 1.0000178315539923 3.4826277232917013e-10 -1.2210954535815194e-06 -8.542941663428796e-08 6.341697895288502e-10 -2.2498797446614923e-10 -1.037686306092737e-09 7.795143024477667e-07 5.572912805091932e-07 1.8573842092534568e-05 0.9999800300172613 0.9998275246328291 1.0004757124068304 4.689678747168141e-09 -3.105112205548349e-05 -2.3771834562383157e-06 -2.8036123420325413e-08 5.378851660646296e-09 -9.725733291466909e-10 2.077190929567166e-05 1.4839292729682616e-05 0.0004948099976764443 0.999937130381541 0.9997968827105004 1.0014972098956783 1.4680070936255875e-08 -8.555780541519951e-05 -8.395884842720565e-06 -4.6528276630972545e-07 1.0713191710223689e-07 -6.237991885978726e-10 6.526861782623803e-05 4.662656112179036e-05 0.0015546990359671586 0.9999999931548536 0.9998417837423268 1.000000168381459 1.7981844632658008e-10 -1.0828978597085975e-08 -1.0332883127888597e-09 1.608676136763986e-10 -1.0447296901153252e-10 -1.0384679209981703e-09 7.506384679545115e-09 2.3765973991834755e-08 1.8559153856980727e-07 0.9999926329554243 0.9998365265587403 1.000175506924583 1.847105377160646e-09 -1.1833059863844162e-05 -8.514792166881325e-07 -8.585652326087655e-11 -2.710878458450978e-10 -1.0246134240770088e-09 7.671821740218809e-06 5.480708768062695e-06 0.00018275496506076923 0.9999999256415588 0.9998417355194862 1.0000017767678047 1.9516263561326165e-10 -1.2121135367393297e-07 -8.70673435357838e-09 2.084626999639381e-10 -1.1637029455749606e-10 -1.0384013257688285e-09 7.726109751498604e-08 5.979152917689658e-08 1.8457118471660217e-06
1.122 0.9999992422091423 0.9998412473621349 1.0000180582883873 3.466266960726701e-10 -1.221034858528261e-06 -1.1407988787694114e-07 6.125767948857009e-10 -2.1983130248511955e-10 -1.0693083577084045e-09 7.851290628019833e-07 5.612937187795814e-07 1.8707842357387712e-05 0.9999797894848561 0.9998273528084919 1.000481420789808 4.4958886645891344e-09 -3.100772732512914e-05 -3.1093314647216524e-06 -4.316819247988237e-08 8.981972556115693e-09 -1.0044470646687097e-09 2.09080353755018e-05 1.493652659787724e-05 0.0004980517640899539 0.9999364827474088 0.9997964202050617 1.001512373115644 1.395414004993911e-08 -8.513155338049224e-05 -1.096940535542274e-05 -6.471319221383036e-07 1.5350059542629308e-07 -6.596139541965228e-10 6.559656231387075e-05 4.686076602409797e-05 0.0015624314284641838 0.9999999930829746 0.9998417836913511 1.0000001700879912 1.8511316501028848e-10 -1.0829359050652692e-08 -3.752089528465486e-09 1.6061664639014785e-10 -1.0394551648751966e-10 -1.0700866963048346e-09 7.549268209487229e-09 2.3855646667599167e-08 1.8656063079671856e-07 0.9999925408355479 0.9998364607499852 1.0001776988058548 1.7820485789153418e-09 -1.1827151457817718e-05 -1.115427116271866e-06 -2.055559183222445e-09 1.8782444889156213e-10 -1.0562771361109558e-09 7.725393033388538e-06 5.518970426738266e-06 0.00018403259018038077 0.9999999247079417 0.9998417348528825 1.0000017990053156 1.998275319743402e-10 -1.2121113497627892e-07 -1.3783361929046639e-08 2.078646787399201e-10 -1.1579203344708091e-10 -1.0700201987743206e-09 7.781692903723322e-08 6.018310239115835e-08 1.8589833046962324e-06
1.132 0.9999992329586844 0.9998412407539842 1.0000182786457945 3.39154436817325e-10 -1.2209738070956944e-06 -1.4840400800167528e-07 5.853873824265235e-10 -2.131748080729065e-10 -1.1012006554637855e-09 7.906761889943792e-07 5.652479279610906e-07 1.8840218143104928e-05 0.9999795560333525 0.9998271860477748 1.000486953341705 4.208530665545094e-09 -3.0964392458613266e-05 -3.9968076283288365e-06 -6.275181714921269e-08 1.3676776642914834e-08 -1.0365796083391784e-09 2.104227425666461e-05 1.5032411106332115e-05 0.0005012442348635054 0.9999358609895914 0.9997959762510921 1.0015268323179247 1.2914045929291174e-08 -8.470742039246785e-05 -1.4087085946917573e-05 -8.817341024468118e-07 2.138753386190404e-07 -6.956191157767751e-10 6.591800623986492e-05 4.709030230811474e-05 0.001569951524366573 0.9999999930349442 0.9998417836574177 1.0000001712247772 1.878435062982541e-10 -1.0829279823064416e-08 -6.616579090977208e-09 1.6183352970334068e-10 -1.0342271318693886e-10 -1.101975760633091e-09 7.583071015399056e-09 2.394554391043136e-08 1.8730085742864057e-07 0.9999924512209487 0.9998363967316256 1.0001798301247595 1.6815954118733946e-09 -1.1821245503741615e-05 -1.4351705538354452e-06 -4.6099613505104644e-09 7.863595920716576e-10 -1.0882071820048016e-09 7.778302242291481e-06 5.556759077568688e-06 0.00018529386788521894 0.9999999238203036 0.9998417342191313 1.000001820146442 2.0163032119166114e-10 -1.212104566259463e-07 -1.950833926787083e-08 2.0856037017468374e-10 -1.1519334267920317e-10 -1.1019097179559155e-09 7.836301641091411e-08 6.056895275345168e-08 1.8720170814353966e-06
1.142 0.9999992240242336 0.9998412343715999 1.0000184914711208 3.2610727838572044e-10 -1.2209123925139225e-06 -1.8845459461976555e-07 5.511355501367154e-10 -2.0473240283268499e-10 -1.133356135140096e-09 7.961425897068027e-07 5.69144619128828e-07 1.8970659404515867e-05 0.9999793309865512 0.9998270252975615 1.0004922765214441 3.824724555821649e-09 -3.09211173303756e-05 -5.050431216729395e-06 -8.765752961610894e-08 1.9689014521137838e-08 -1.0689642112884731e-09 2.117432380656665e-05 1.5126729485825745e-05 0.0005043781446876946 0.999935269361878 0.9997955539022287 1.0015404617915191 1.155207248759051e-08 -8.428539438708253e-05 -1.7786417438442532e-05 -1.1791968611666698e-06 2.9116325732747244e-07 -7.318092239093052e-10 6.623218038515873e-05 4.731460497401104e-05 0.0015772126641413382 0.9999999930105457 0.999841783640372 1.0000001717974403 1.8840064266318558e-10 -1.0828834873300123e-08 -9.276650329022125e-09 1.6404626845318657e-10 -1.0290474358927027e-10 -1.1341282017934224e-09 7.602041580431108e-09 2.403269666330622e-08 1.8768912164572543e-07 0.9999923645965018 0.9998363348502083 1.0001818890845422 1.5448725428298283e-09 -1.1815342075521622e-05 -1.8143987015630946e-06 -7.862236398829384e-09 1.5532020986285606e-09 -1.120397007742929e-09 7.830433907773679e-06 5.593992231969165e-06 0.0001865357977640468 0.9999999229828603 0.9998417336212444 1.0000018400913702 2.0095036278401652e-10 -1.2120941262905508e-07 -2.5568212845410035e-08 2.1008188569811333e-10 -1.145725358595307e-10 -1.1340624431614738e-09 7.889644610580474e-08 6.094646147513217e-08 1.884747961811485e-06
1.152 0.9999992154538395 0.9998412282493112 1.0000186956193506 3.068366487937754e-10 -1.220850994640879e-06 -2.3407883615900317e-07 5.082785913285545e-10 -1.942167465834554e-10 -1.1657694307827734e-09 8.015110834758059e-07 5.729715927190449e-07 1.9098755562207935e-05 0.9999791157297526 0.9998268715487736 1.0004973549360743 3.3466483274717882e-09 -3.087790210019668e-05 -6.2755872979278785e-06 -1.1879369080421417e-07 2.725868791516503e-08 -1.1015962005253166e-09 2.1303761801678362e-05 1.521917877967999e-05 0.0005074406372174923 0.9999347122635577 0.9997951563174738 1.0015531279054177 9.881456975232033e-09 -8.386546365726038e-05 -2.2085423407190185e-05 -1.5499707084458926e-06 3.884611982315764e-07 -7.681817279340504e-10 6.653798339476608e-05 4.753286590740419e-05 0.0015841505063827236 0.9999999930064987 0.999841783637871 1.000000171884822 1.860471500818264e-10 -1.0828404317418896e-08 -1.1367887530191019e-08 1.6658776037385453e-10 -1.02392970721114e-10 -1.1665389412282168e-09 7.60382973758107e-09 2.411556460331016e-08 1.8768674454954405e-07 0.999992281469352 0.9998362754682014 1.000183863307333 1.372086024109837e-09 -1.1809441532819627e-05 -2.254854521702792e-06 -1.1929886452459412e-08 2.518718545853469e-09 -1.1528414571685488e-09 7.881627849600277e-06 5.630555385918266e-06 0.000187754221346495 0.9999999221970055 0.9998417330602182 1.0000018588077806 1.970586447068143e-10 -1.2120838279469133e-07 -3.161782894119818e-08 2.1178044328105337e-10 -1.1392840660610283e-10 -1.1664736373348142e-09 7.941464599410728e-08 6.131355824213788e-08 1.8971171982439859e-06
1.162 0.9999992072934515 0.9998412224199471 1.0000188899955917 2.801639118517018e-10 -1.220789959865634e-06 -2.849366385046377e-07 4.554735545579403e-10 -1.8135104392896466e-10 -1.1984374679360249e-09 8.067601152219767e-07 5.767135022723987e-07 1.9223988917079534e-05 0.9999789116575888 0.999826725799077 1.00050215256793 2.7830562083215293e-09 -3.0834746902262616e-05 -7.670911635240512e-06 -1.570726569902803e-07 3.66320066122413e-08 -1.1344725136140606e-09 2.14300298178376e-05 1.53093582766195e-05 0.0005104147902513447 0.9999341940516814 0.9997947866267207 1.0015646934914264 7.94059200980562e-09 -8.34476166508196e-05 -2.697787731131486e-05 -2.004410175885236e-06 5.089524546370571e-07 -8.047352847056784e-10 6.683393366337695e-05 4.774399856627709e-05 0.0015906807985579332 0.9999999930166368 0.9998417836455102 1.0000001716353164 1.7925408814883394e-10 -1.0828335129871621e-08 -1.257915068671281e-08 1.6885844067973596e-10 -1.0188796936093026e-10 -1.199205007989695e-09 7.591388226186432e-09 2.4193465531287843e-08 1.873618710105874e-07 0.9999922023504716 0.9998362189508155 1.0001857402708836 1.165288771827797e-09 -1.1803544202675113e-05 -2.755906622290267e-06 -1.6930421729255165e-08 3.7139319885453336e-09 -1.1855371071840503e-09 7.931673378885296e-06 5.666297876888241e-06 0.00018894367240169054 0.9999999214613192 0.9998417325350375 1.0000018763311547 1.8845793913459464e-10 -1.2120771454380696e-07 -3.734344062131507e-08 2.1308976008127096e-10 -1.1326179484985655e-10 -1.1991396826855766e-09 7.991579652716666e-08 6.166864857781812e-08 1.90908065441572e-06
1.172 0.9999991995854387 0.9998412169137771 1.0000190735900392 2.4660609077425806e-10 -1.2207293185926377e-06 -3.405290944294728e-07 3.917019262015555e-10 -1.6587668795814626e-10 -1.2313586110774362e-09 8.118636643770211e-07 5.803517735656958e-07 1.934573522300391e-05 0.9999787201124823 0.9998265890088815 1.0005066342404318 2.1519393614237126e-09 -3.079165157328893e-05 -9.22734587482361e-06 -2.0337143806351239e-07 4.805157614106957e-08 -1.167592425101962e-09 2.155242724820291e-05 1.5396765212434266e-05 0.000513279442706489 0.9999337188223707 0.9997944477740492 1.0015750231702536 5.796451966634475e-09 -8.303184182161555e-05 -3.2429865267241114e-05 -2.5522636936105003e-06 6.557796642713461e-07 -8.414715402076266e-10 6.711814983758752e-05 4.7946623572049876e-05 0.0015966986808916767 0.9999999930326334 0.9998417836573403 1.0000001712493956 1.679087699039782e-10 -1.0828658129891334e-08 -1.2717135006734563e-08 1.7046469825403478e-10 -1.0139069164848758e-10 -1.2321244605175765e-09 7.572294460193744e-09 2.4265988852699965e-08 1.8688480830107645e-07 0.9999921277331234 0.9998361656506135 1.0001875078202285 9.307596897093007e-10 -1.1797650097248626e-05 -3.314250932054707e-06 -2.297663366302404e-08 5.169294393671389e-09 -1.218483178153999e-09 7.980307175235292e-06 5.701031365332306e-06 0.00019009732373818824 0.9999999207720913 0.9998417320430532 1.0000018927520706 1.7509296541694244e-10 -1.2120743816284956e-07 -4.252398574605551e-08 2.1365714668032055e-10 -1.1257538749781538e-10 -1.2320594437544754e-09 8.039885987731604e-08 6.201045891562937e-08 1.9206131889037666e-06
1.182 0.999999192367348 0.9998412117576274 1.0000192455063293 2.097774919563425e-10 -1.2206687686884883e-06 -4.0023039191434837e-07 3.16286597716109e-10 -1.475610960239288e-10 -1.2645334006367225e-09 8.167917348920951e-07 5.838649836131101e-07 1.9463276503500394e-05 0.9999785423176356 0.9998264620534251 1.0005107672321805 1.4814497013639662e-09 -3.074861565108619e-05 -1.092772508704802e-05 -2.5848916040918066e-07 6.174538132267909e-08 -1.2009567595502156e-09 2.1670120705498223e-05 1.5480801512323188e-05 0.0005160094672993443 0.9999332901757837 0.9997941423492468 1.0015839893010898 3.5438542270625943e-09 -8.26181277570585e-05 -3.83782987852882e-05 -3.202125773137332e-06 8.319011895199197e-07 -8.783934340567959e-10 6.738837589839065e-05 4.813908686722075e-05 0.0016020801969487356 0.9999999930451958 0.9998417836667234 1.0000001709500883 1.5473270618915976e-10 -1.082907122725951e-08 -1.1755007717197213e-08 1.7126478829388387e-10 -1.0090218711693727e-10 -1.2652978232415502e-09 7.555992018599468e-09 2.4333139802422294e-08 1.8648935126331888e-07 0.9999920580695671 0.9998361158908646 1.000189154722932 6.802528145219577e-10 -1.1791758902204675e-05 -3.923791950193082e-06 -3.0171655677225876e-08 6.9133241195583575e-09 -1.2516796579677522e-09 8.02721688291681e-06 5.734532411998943e-06 0.00019120707829173422 0.999999920124298 0.9998417315806757 1.0000019081919418 1.597660994460335e-10 -1.212072518980711e-07 -4.70782014836903e-08 2.1338165353639895e-10 -1.1187232525379684e-10 -1.2652332115049482e-09 8.086349084972942e-08 6.233822243117295e-08 1.9317098759791125e-06
1.192 0.9999991856709212 0.9998412069741757 1.000019404983862 1.7503859817972802e-10 -1.2206079368769372e-06 -4.6331385579333216e-07 2.2883672564011113e-10 -1.262051021286088e-10 -1.2979638732376478e-09 8.215115137934271e-07 5.87229727500081e-07 1.9575826458134403e-05 0.9999783793096465 0.9998263456745856 1.0005145229205648 8.07002416502546e-10 -3.070563864923358e-05 -1.2747011444889497e-05 -3.231043295693033e-07 7.791535075311244e-08 -1.234567867024273e-09 2.178217246912882e-05 1.5560794200097855e-05 0.000518576587703188 0.9999329109834848 0.999793872420984 1.0015914781205781 1.2981422911010846e-09 -8.22064635602332e-05 -4.473180945071435e-05 -3.96089433974947e-06 1.0399412219113762e-06 -9.155058818643887e-10 6.764206337434742e-05 4.831951960531795e-05 0.0016066864565641818 0.9999999930455541 0.9998417836673945 1.000000170946399 1.4398584958035781e-10 -1.0829201650168339e-08 -9.85125898142374e-09 1.7134668247406483e-10 -1.0042352414240262e-10 -1.298727191192805e-09 7.550897208279401e-09 2.4395768339599663e-08 1.863878389712539e-07 0.9999919937476947 0.999836069948847 1.0001906712285984 4.2914090573080293e-10 -1.1785870238441816e-05 -4.5757355383439776e-06 -3.860407265822977e-08 8.971206953603745e-09 -1.2851295502669998e-09 8.072051704917469e-06 5.766550062879237e-06 0.00019226383554974834 0.9999999195128627 0.9998417311442793 1.0000019227717867 1.4683676477500666e-10 -1.212067827578866e-07 -5.108412669003698e-08 2.123861060748984e-10 -1.1115629406921474e-10 -1.2986627317424739e-09 8.130998188291747e-08 6.265199278191425e-08 1.9423810177332577e-06
1.202 0.9999991795212947 0.9998412025813811 1.0000195514167085 1.4653342175410535e-10 -1.220546696331546e-06 -5.289635747058949e-07 1.291161057759153e-10 -1.0164682818980565e-10 -1.3316533347168064e-09 8.259889156548223e-07 5.90421730649756e-07 1.9682564897947042e-05 0.9999782318764695 0.9998262404365139 1.0005178783193476 1.657601692829271e-10 -3.06627203783438e-05 -1.4653216532252384e-05 -3.9773533089703295e-07 9.672642494337151e-08 -1.2684302691338944e-09 2.188758873909486e-05 1.563603002069519e-05 0.000520950758076898 0.9999325831791156 0.9997936393866231 1.0015973955648771 -8.173159633346757e-10 -8.179683923473016e-05 -5.137419261628234e-05 -4.833281135180684e-06 1.282045859983179e-06 -9.528158487295854e-10 6.787651569681763e-05 4.848594343193716e-05 0.0016103704968114295 0.9999999930269685 0.9998417836545386 1.0000001713973328 1.3859573787174805e-10 -1.0828922172154608e-08 -7.3283028171387175e-09 1.709216447840662e-10 -9.995565226262308e-11 -1.3324159053697825e-09 7.561730265932482e-09 2.445536265978856e-08 1.8669399560515565e-07 0.9999919350694799 0.999836028040447 1.0001920495892194 1.9260507442891557e-10 -1.1779983981190958e-05 -5.258901974258249e-06 -4.8343409098887457e-08 1.1363464158543547e-08 -1.3188358102231637e-09 8.11444003058513e-06 5.796818463206122e-06 0.00019325793681966257 0.9999999189339557 0.9998417307311281 1.000001936581245 1.3934309023716545e-10 -1.212059039003086e-07 -5.4760705051474654e-08 2.1090259304211694e-10 -1.1043005647083832e-10 -1.3323518469391919e-09 8.173898451033593e-08 6.295253317164145e-08 1.952641864989338e-06
1.212 0.9999991739362639 0.9998411985919581 1.0000196843722382 1.254675332836432e-10 -1.220485268384303e-06 -5.962718462056002e-07 1.687193406765309e-11 -7.376630874878653e-11 -1.3656074849455875e-09 8.301902640459844e-07 5.934170268221797e-07 1.978267811693685e-05 0.9999781005064176 0.9998261466891506 1.0005208173727744 -4.0828548284599867e-10 -3.0619861048782736e-05 -1.660897500371563e-05 -4.827076224361434e-07 1.1829709212422291e-07 -1.3025497349276043e-09 2.198538503009973e-05 1.5705802362745156e-05 0.0005231020227514521 0.9999323075928731 0.99979344385336 1.001601672254055 -2.6845832788622598e-09 -8.138924578959677e-05 -5.817025177444807e-05 -5.821422459316079e-06 1.5597580304324242e-06 -9.903317818663807e-10 6.808908923998146e-05 4.863641715862678e-05 0.0016129863853943437 0.9999999929859056 0.999841783625632 1.0000001723848024 1.3855395397455807e-10 -1.08284534799773e-08 -4.612397866592079e-09 1.7015885360787325e-10 -9.949926777339272e-11 -1.3663697619333056e-09 7.587952767189247e-09 2.451327150931093e-08 1.8739464704015202e-07 0.9999918822330583 0.9998359903073496 1.0001932844967747 -1.7150981411911877e-11 -1.1774100360488931e-05 -5.960247222899191e-06 -5.943630687728433e-08 1.4104801047417949e-08 -1.3528040807899415e-09 8.154012968984377e-06 5.825073693448108e-06 0.0001941797627575584 0.9999999183859953 0.9998417303400918 1.0000019496556347 1.3738746062577587e-10 -1.212048354549996e-07 -5.841293495127125e-08 2.091027787455779e-10 -1.0969438689270841e-10 -1.3663055953914694e-09 8.215092006046376e-08 6.32407068017463e-08 1.96249933041561e-06
1.222 0.9999991689255103 0.9998411950128256 1.0000198036108372 1.1095035497722847e-10 -1.2204240279088475e-06 -6.642346372875604e-07 -1.0824622997998036e-10 -4.2490752050113685e-11 -1.3998332420838705e-09 8.340841026369048e-07 5.961932223316141e-07 1.9875404541553307e-05 0.9999779853531838 0.9998260645432022 1.0005233318827995 -8.867160031204467e-10 -3.057706106914746e-05 -1.857365376768999e-05 -5.781306521838274e-07 1.4269227688034968e-07 -1.3369337437112868e-09 2.2074662626716733e-05 1.5769466118248204e-05 0.0005250026734032616 0.9999320838472355 0.9997932855632095 1.0016042671685839 -4.20206987898472e-09 -8.098367498731048e-05 -6.497357899568373e-05 -6.924630767822195e-06 1.8739231483051225e-06 -1.028063471224219e-09 6.827743401702494e-05 4.8769212374461306e-05 0.0016143996185066227 0.9999999929226066 0.9998417835808474 1.0000001739013111 1.4187781632779695e-10 -1.0828170065708366e-08 -2.151754678499065e-09 1.6908092599702748e-10 -9.905485958419445e-11 -1.4005951084968028e-09 7.624703266088968e-09 2.457013990381749e-08 1.8837066832706991e-07 0.9999918353200602 0.9998359568079863 1.0001943733981586 -1.9114022566982356e-10 -1.1768219766287843e-05 -6.665562103557255e-06 -7.19036078918836e-08 1.7203233490697572e-08 -1.3870418573397162e-09 8.190431652896167e-06 5.8510733026991195e-06 0.0001950204275681848 0.9999999178700928 0.9998417299719653 1.0000019619665466 1.3908701968744902e-10 -1.2120395264103344e-07 -6.235700699613567e-08 2.0699373786137228e-10 -1.0895062944548049e-10 -1.4005311259700168e-09 8.254537246736115e-08 6.351679498194103e-08 1.97193942548719e-06
1.232 0.9999991644898285 0.9998411918445509 1.0000199091050022 1.0198490114097409e-10 -1.2203631865605713e-06 -7.317615838461027e-07 -2.465747548027582e-10 -7.798572638924504e-12 -1.4343383636040813e-09 8.37643154651594e-07 5.987308756540067e-07 1.9960084016547024e-05 0.9999778862205304 0.9998259938591718 1.0005254219760347 -1.247403235995368e-09 -3.053432072170064e-05 -2.0505808936025567e-05 -6.838868608147536e-07 1.6991929569449228e-07 -1.3715911711228911e-09 2.2154687126823564e-05 1.5826494039982366e-05 0.0005266294408131217 0.9999319103258952 0.9997931633704273 1.0016051696607455 -5.29216781784121e-09 -8.0580118921944e-05 -7.163553732678521e-05 -8.13931542006419e-06 2.2246348783580276e-06 -1.066021766037365e-09 6.843974670907778e-05 4.8882998020955575e-05 0.001614497505481665 0.9999999928409358 0.999841783522946 1.0000001758539936 1.466994620111119e-10 -1.0828283221221428e-08 -3.368311689320408e-10 1.6762883519282702e-10 -9.862284747083336e-11 -1.4351005475084558e-09 7.66583700877576e-09 2.462588864196543e-08 1.8945743325560366e-07 0.9999917942894607 0.9998359275131364 1.0001953166555657 -3.2251505872404263e-10 -1.1762342429413823e-05 -7.36029784618318e-06 -8.573855834430551e-08 2.0659582443168293e-08 -1.421557202922387e-09 8.223415233064154e-06 5.874616336257768e-06 0.00019577248856798084 0.9999999173898473 0.9998417296293196 1.0000019734272472 1.4265310585920643e-10 -1.2120346675291067e-07 -6.684875593221747e-08 2.0448529066386147e-10 -1.0819752626018243e-10 -1.4350365674322263e-09 8.292073616101767e-08 6.378007446182969e-08 1.980920012394524e-06
1.242 0.999999160620514 0.9998411890809173 1.0000200010537916 9.838572922374157e-11 -1.220302627955138e-06 -7.977090643609328e-07 -3.9819739855875284e-10 3.0276314097163726e-11 -1.4691332053580385e-09 8.408462435467438e-07 6.010148605821251e-07 2.0036204751738292e-05 0.9999778025684523 0.9998259342517469 1.0005270960607509 -1.4753446974522776e-09 -3.04916399866881e-05 -2.23657468165561e-05 -7.996342016996022e-07 1.9992729594187382e-07 -1.4065324942642863e-09 2.22249585240738e-05 1.5876527022700707e-05 0.000527965421716331 0.9999317842206333 0.9997930752747862 1.0016043996068107 -5.906371313737126e-09 -8.01785697147327e-05 -7.801453248845597e-05 -9.45908454090068e-06 2.6112265200066112e-06 -1.1042192394943197e-09 6.857500243610712e-05 4.897700939453787e-05 0.0016131981108739387 0.9999999927476126 0.9998417834567276 1.0000001780825705 1.522483334981839e-10 -1.0828676851921148e-08 5.593954269091317e-10 1.6584187682613337e-10 -9.820354183536346e-11 -1.4698956239168174e-09 7.707006379588522e-09 2.4679975517684927e-08 1.9051898320110434e-07 0.9999917589787013 0.9998359023067281 1.0001961175336065 -4.062414391993324e-10 -1.175646825543129e-05 -8.030442452846641e-06 -1.0090643259364977e-07 2.4467385202006446e-08 -1.456360261385094e-09 8.25276584465881e-06 5.895561197232297e-06 0.0001964305749506364 0.9999999169505872 0.9998417293159622 1.0000019839103107 1.473679810076922e-10 -1.2120326070947768e-07 -7.2032368732516e-08 2.015755191889911e-10 -1.0743305438787122e-10 -1.4698317024394878e-09 8.327411457880899e-08 6.402866694802245e-08 1.9893693334415286e-06
1.252 0.9999991572991188 0.9998411867087469 1.0000200798885122 1.0009718931959081e-10 -1.220242024394789e-06 -8.609319752314642e-07 -5.627885575333762e-10 7.16422723816693e-11 -1.5042286765160716e-09 8.436798772520877e-07 6.030355034461149e-07 2.0103440419052777e-05 0.9999777335404387 0.999825885109273 1.000528370276708 -1.563985179204221e-09 -3.0449018646234594e-05 -2.4117921394643007e-05 -9.248224012040706e-07 2.3261026157672667e-07 -1.4417691989930243e-09 2.2285262805291016e-05 1.5919411115926385e-05 0.0005290014660899936 0.9999317016528192 0.9997930185083427 1.0016020056970165 -6.027860336645485e-09 -7.977901947175823e-05 -8.3984610607021e-05 -1.087502149996877e-05 3.0323089132076076e-06 -1.1426692994547829e-09 6.86831316774235e-05 4.905117705980297e-05 0.001610456492048156 0.9999999926510429 0.9998417833881983 1.000000180386766 1.581987514769296e-10 -1.0829021967216482e-08 4.1588020363356577e-10 1.6395546857559333e-10 -9.779646192620746e-11 -1.5049917030425257e-09 7.7472244456343e-09 2.4731769110546795e-08 1.9149600082889015e-07 0.9999917291121106 0.9998358809918525 1.000196782011867 -4.400015423872884e-10 -1.1750596940274373e-05 -8.66335565129475e-06 -1.1734587785114975e-07 2.861324582758987e-08 -1.491462073654701e-09 8.278386968510555e-06 5.913838783785036e-06 0.0001969918455329803 0.9999999165582903 0.9998417290361636 1.0000019932730595 1.5293044183519643e-10 -1.2120300650046772e-07 -7.791377256912088e-08 1.9845673380870776e-10 -1.0665346601638217e-10 -1.5049277370037332e-09 8.36013752221382e-08 6.425962438904462e-08 1.9971874237982065e-06
1.262 0.999999154497694 0.9998411847080726 1.000020146267121 1.0625105948792393e-10 -1.2201811197053633e-06 -9.203436445949117e-07 -7.396811661083067e-10 1.1615056954760871e-10 -1.5396373707334252e-09 8.461393142888252e-07 6.047893669842827e-07 2.0161673860632973e-05 0.9999776780092526 0.9998258456264717 1.0005292674933437 -1.5157278485672998e-09 -3.0406456554807808e-05 -2.5732922109118788e-05 -1.0587216762856678e-06 2.678132923601566e-07 -1.477314389434664e-09 2.2335697764061956e-05 1.5955216028181657e-05 0.0005297368349124302 0.9999316578585011 0.9997929896678214 1.0015980620515974 -5.670408090608988e-09 -7.938146040589474e-05 -8.944251315904496e-05 -1.2376111455652146e-05 3.4858509674543443e-06 -1.1813866310130995e-09 6.876511555525492e-05 4.9106196148555325e-05 0.0016062673979465657 0.9999999925599669 0.9998417833236019 1.0000001825584448 1.6370901687235496e-10 -1.0829062707403196e-08 -7.254190374778312e-10 1.6228982612776097e-10 -9.740121571706287e-11 -1.5404009762140719e-09 7.788296145476152e-09 2.478100401410758e-08 1.9240366786588778e-07 0.9999917043158922 0.9998358633014719 1.0001973184402615 -4.250052662723973e-10 -1.1744728250687378e-05 -9.248473167634745e-06 -1.3497203736942037e-07 3.307759111297369e-08 -1.5268758462766722e-09 8.300292647321991e-06 5.9294590834631174e-06 0.0001974562134268729 0.9999999162183716 0.9998417287937928 1.0000020013862645 1.5849651795732453e-10 -1.212024476771115e-07 -8.4356017491447e-08 1.954100569070841e-10 -1.058556194760903e-10 -1.5403372250926438e-09 8.38973550135319e-08 6.446927354954744e-08 2.0042501897187783e-06
1.272 0.9999991521795559 0.9998411830526883 1.0000202010564174 1.1524587001801525e-10 -1.2201199282059318e-06 -9.7497710138194e-07 -9.280805021377773e-10 1.635986070459974e-10 -1.575373232968384e-09 8.482290824675088e-07 6.062796492367291e-07 2.0211008690356116e-05 0.9999776346368292 0.9998258148472543 1.0005298159559761 -1.3405239776639226e-09 -3.036395382557839e-05 -2.7188869730267597e-05 -1.2004611598240726e-06 3.053415314991098e-07 -1.5131827191096026e-09 2.2376669881792202e-05 1.5984232865163687e-05 0.0005301790597138553 0.9999316474198873 0.9997929848803021 1.0015926635135717 -4.873032529815726e-09 -7.898588489665168e-05 -9.431254404489068e-05 -1.3949778566748054e-05 3.969294717668229e-06 -1.2203868889081437e-09 6.882298479605395e-05 4.9143525374710005e-05 0.0016006641791959841 0.9999999924821185 0.9998417832684642 1.000000184413775 1.6745645798780748e-10 -1.0828812730877346e-08 -2.671529915114759e-09 1.6101530540430024e-10 -9.701816491285237e-11 -1.5761375444897783e-09 7.831738370452863e-09 2.4827959420520494e-08 1.932895342787763e-07 0.999991684138245 0.9998358489127984 1.0001977370702027 -3.654769653841384e-10 -1.1738862222037625e-05 -9.777814878664681e-06 -1.5368110846912362e-07 3.783576221742598e-08 -1.5626153745097382e-09 8.318606551973186e-06 5.94251050652953e-06 0.00019782631579329092 0.9999999159345392 0.9998417285914986 1.0000020081617638 1.6271786866360722e-10 -1.2120159851447548e-07 -9.109574672983915e-08 1.9257720177341687e-10 -1.0503773459418188e-10 -1.5760738912118631e-09 8.41562365916739e-08 6.46537227700624e-08 2.0104201090205993e-06
1.282 0.9999991503005722 0.9998411817110663 1.0000202453016944 1.257117806689718e-10 -1.2200586912300255e-06 -1.0240468715978699e-06 -1.1271939499865833e-09 2.137370431273098e-10 -1.6114512014088636e-09 8.499629868589991e-07 6.075161997337362e-07 2.0251770628875498e-05 0.9999776019427153 0.9998257917136546 1.0005300477085777 -1.0529910374950533e-09 -3.032151078200254e-05 -2.8472125454656996e-05 -1.3490733029978794e-06 3.44970890488532e-07 -1.5493892106498477e-09 2.2408863633886634e-05 1.600695207684641e-05 0.0005303430611139537 0.9999316645222007 0.9997929999871565 1.001585920080158 -3.6916834542068322e-09 -7.859228534798868e-05 -9.854890877468122e-05 -1.5582485127105318e-05 4.479693771702465e-06 -1.259686466639312e-09 6.885972228659585e-05 4.916531576752418e-05 0.0015937142614286467 0.9999999924230949 0.9998417832267847 1.000000185820319 1.685322069793026e-10 -1.082851372187276e-08 -5.116167843975929e-09 1.6002944865901483e-10 -9.664686480691334e-11 -1.6122166323876836e-09 7.874881709355034e-09 2.4873042068335945e-08 1.9416477754357244e-07 0.9999916680727797 0.9998358374640259 1.0001980495045242 -2.670565863571862e-10 -1.1732999114447443e-05 -1.024626448361258e-05 -1.7335572254699652e-07 4.28593376893123e-08 -1.598695752183268e-09 8.333551465309064e-06 5.953152361031975e-06 0.00019810724602823475 0.9999999157078777 0.999841728430057 1.0000020135743288 1.6464444323365443e-10 -1.2120070010101437e-07 -9.778309055161082e-08 1.8984154398916996e-10 -1.0419927943564558e-10 -1.6121528639299727e-09 8.437220815325557e-08 6.48093835950624e-08 2.0155649456157765e-06
1.292 0.9999991488109601 0.9998411806476412 1.0000202801837776 1.3727812778336617e-10 -1.2199976535617862e-06 -1.0670093893989559e-06 -1.3361317034171352e-09 2.662792158273158e-10 -1.6478881814593058e-09 8.513636540164615e-07 6.085151756287596e-07 2.028449819758184e-05 0.9999775783751214 0.9998257751166226 1.000529996932978 -6.695266116824267e-10 -3.0279127728945265e-05 -2.957730531110622e-05 -1.5035402634457254e-06 3.8645960840590225e-07 -1.5859507669304665e-09 2.24331885109145e-05 1.602402541123147e-05 0.0005302496876171791 0.9999317032138836 0.9997930307304607 1.0015779509828295 -2.190496923582948e-09 -7.820065390734922e-05 -0.00010213550979239356 -1.726034114234905e-05 5.013862519235161e-06 -1.2993034902328872e-09 6.887908316156793e-05 4.9174279362113575e-05 0.001585512022847861 0.9999999923856397 0.9998417832005225 1.000000186713818 1.67131598683292e-10 -1.0828410646305693e-08 -7.701481188672882e-09 1.5909336508640983e-10 -9.628781408790773e-11 -1.6486542355660023e-09 7.909500629907052e-09 2.4916054876236245e-08 1.949319330389884e-07 0.9999916555832536 0.9998358285720056 1.0001982681128783 -1.353314569205352e-10 -1.1727139188358545e-05 -1.0651616638292677e-05 -1.9387055962570095e-07 4.8117576931727916e-08 -1.6351337343794368e-09 8.345431065795967e-06 5.9616018152406405e-06 0.00019830609659012677 0.9999999155363649 0.9998417283080229 1.000002017673016 1.644207100530548e-10 -1.2119999745922907e-07 -1.0404329050302671e-07 1.869648935584463e-10 -1.0334080671948424e-10 -1.6485905594351306e-09 8.454055102856754e-08 6.493350600107576e-08 2.019581818385148e-06
1.302 0.9999991476575483 0.9998411798244266 1.0000203069647273 1.5047722667851823e-10 -1.2199368642460993e-06 -1.1036118957508186e-06 -1.5536771375405234e-09 3.209141004299437e-10 -1.6847010709639543e-09 8.524616527201334e-07 6.092983842708368e-07 2.0309921384099844e-05 0.999977562378911 0.9998257639446436 1.0005296983395537 -2.064662195429128e-10 -3.0236804754037436e-05 -3.050666441909153e-05 -1.6628386246024538e-06 4.2955968575830536e-07 -1.6228854865826449e-09 2.2450711713075166e-05 1.6036217591588767e-05 0.0005299239016454588 0.999931757649734 0.999793072927244 1.0015688789112591 -4.347035839497511e-10 -7.781098224711103e-05 -0.000105083470597813 -1.8969676380004493e-05 5.568523562838239e-06 -1.3392566071310719e-09 6.888535711921774e-05 4.917351593517432e-05 0.0015761702056459337 0.9999999923695041 0.9998417831895016 1.00000018710104 1.6438759165023786e-10 -1.0828552154813089e-08 -1.0090998937357237e-08 1.5812400434162795e-10 -9.594068727825762e-11 -1.6854680385153633e-09 7.924348960071031e-09 2.4955817101950986e-08 1.9537341686783048e-07 0.9999916461276966 0.9998358218494879 1.0001984054584465 2.471084413605985e-11 -1.1721282506679928e-05 -1.0994406193744464e-05 -2.1509782724231423e-07 5.357886631077418e-08 -1.6719466178376302e-09 8.354606769613043e-06 5.968117323771768e-06 0.00019843138060897522 0.9999999154149469 0.9998417282217871 1.0000020205788192 1.6312465576371053e-10 -1.2119953975488944e-07 -1.095474615046155e-07 1.8388156805907726e-10 -1.0246541443210236e-10 -1.685403885122279e-09 8.46590645579509e-08 6.502483016987257e-08 2.022424952165703e-06
1.312 0.9999991467863442 0.999841179202851 1.0000203269262957 1.6605993497695388e-10 -1.2198761654816435e-06 -1.13391335489874e-06 -1.7781659636174007e-09 3.773205024643256e-10 -1.7219084174694273e-09 8.53294168154577e-07 6.098923221098502e-07 2.0328927112769635e-05 0.9999775524557271 0.9998257571267335 1.000529185726417 3.20715807141706e-10 -3.019454171613048e-05 -3.1268971312929975e-05 -1.8259794134286655e-06 4.740273389266915e-07 -1.6602122446584226e-09 2.2462585444712873e-05 1.6044354128397607e-05 0.0005293928593946809 0.9999318223002486 0.9997931226195805 1.001558824808006 1.5140873263561654e-09 -7.742326155849041e-05 -0.00010742688037614575 -2.069753536995772e-05 6.140442305472975e-06 -1.3795662938750012e-09 6.888310337413953e-05 4.916632002100772e-05 0.001565811046419002 0.9999999923718972 0.9998417831917273 1.0000001870486779 1.6163151065259755e-10 -1.0828780507771206e-08 -1.203230754981087e-08 1.5739849484427121e-10 -9.560609476255711e-11 -1.7226761927432416e-09 7.910546946479666e-09 2.4990666280725987e-08 1.9523896006978827e-07 0.9999916391802149 0.9998358169207024 1.0001984737775524 2.0849378800452588e-10 -1.1715428922793093e-05 -1.1277548552575761e-05 -2.369124086788178e-07 5.921206159072493e-08 -1.7091530979902336e-09 8.361472641944534e-06 5.972980673168727e-06 0.0001984924074730278 0.9999999153361852 0.9998417281660351 1.0000020224689825 1.6203455359813491e-10 -1.2119916867298877e-07 -1.1407147428489491e-07 1.808957615447933e-10 -1.0157633052120533e-10 -1.7226121932373671e-09 8.472945996018821e-08 6.508436539555518e-08 2.024133097234831e-06
1.322 0.9999991461451199 0.9998411787456026 1.0000203413082756 1.8436865551733624e-10 -1.2198153512373395e-06 -1.1582647900083187e-06 -2.0076509877071425e-09 4.3518399295205016e-10 -1.7595299860287683e-09 8.539030866188416e-07 6.103268191691468e-07 2.0342510594713045e-05 0.9999775472126511 0.9998257536672374 1.0005284907960583 8.976999172704142e-10 -3.0152338404223174e-05 -3.1878033077699144e-05 -1.992041066731547e-06 5.19631802703384e-07 -1.697951016750688e-09 2.2469977037866266e-05 1.6049271177553464e-05 0.0005286841067256349 0.9999318921155592 0.9997931761921879 1.001547903553807 3.600516029953749e-09 -7.703748273555676e-05 -0.00010921738458298552 -2.2432067501523303e-05 6.726540150614549e-06 -1.4202533823429265e-09 6.887688884458383e-05 4.915599055355549e-05 0.0015545581568057695 0.9999999923883603 0.999841783204015 1.000000186662469 1.5973235401398907e-10 -1.0828889451831672e-08 -1.3390515910739243e-08 1.5747816758411366e-10 -9.528452229301742e-11 -1.760298644836719e-09 7.867068086195814e-09 2.501963723725484e-08 1.9438779114285675e-07 0.9999916342490613 0.9998358134342741 1.0001984845462992 4.115332854323494e-10 -1.170957823955632e-05 -1.150583627017682e-05 -2.591964775975321e-07 6.498763763172157e-08 -1.7467732263813663e-09 8.366431036324987e-06 5.976479552846995e-06 0.0001984986813993839 0.9999999152912831 0.9998417281344832 1.0000020235524154 1.619715756725901e-10 -1.211986783755433e-07 -1.1752459015416737e-07 1.7860287729847836e-10 -1.0067926875257003e-10 -1.7602344390381002e-09 8.475810580096929e-08 6.511598516773112e-08 2.0248461482636383e-06
1.332 0.9999991456856634 0.9998411784182374 1.0000203512550632 2.0511796023270366e-10 -1.2197543440579651e-06 -1.1772498425603221e-06 -2.2403027170025927e-09 4.942094986122996e-10 -1.7975859276775368e-09 8.543323657529837e-07 6.106331878347057e-07 2.0351713020064926e-05 0.9999775453972908 0.9998257526709288 1.0005276422836078 1.511503286954686e-09 -3.0110194716591417e-05 -3.235105496160736e-05 -2.160193753915591e-06 5.661620336075966e-07 -1.7361225903905529e-09 2.2474008340675493e-05 1.6051772066296226e-05 0.0005278240577898401 0.9999319626380708 0.999793230453292 1.001536220735154 5.776581569562996e-09 -7.665363658524784e-05 -0.00011051829091053853 -2.4162797553148778e-05 7.323980895890553e-06 -1.4613401847644758e-09 6.88710557354061e-05 4.914566220089196e-05 0.0015425298895375128 0.9999999924137809 0.9998417832227133 1.000000186063239 1.5886277768171736e-10 -1.08288015040577e-08 -1.4146612703786551e-08 1.5888896186069075e-10 -9.497642466292421e-11 -1.798355595973266e-09 7.802604256143842e-09 2.504335873226505e-08 1.9290012194718152e-07 0.9999916308900193 0.9998358110727881 1.000198448157517 6.293547254522751e-10 -1.1703730386230324e-05 -1.1685353631803603e-05 -2.8184326046761397e-07 7.087857700887625e-08 -1.784827611929827e-09 8.369871000568647e-06 5.978892108508471e-06 0.00019845937659784802 0.9999999152712149 0.999841728120684 1.0000020240430556 1.6306699253533163e-10 -1.2119799106765087e-07 -1.199425643613803e-07 1.7756454415055974e-10 -9.978072821526318e-11 -1.798291480175986e-09 8.475547869102027e-08 6.512629515708678e-08 2.0247988885215032e-06
1.342 0.9999991453654083 0.9998411781903461 1.000020357777073 2.2755989246295678e-10 -1.2196932427463878e-06 -1.1916005537948023e-06 -2.474829810185817e-09 5.541324789500244e-10 -1.8360980315295236e-09 8.546248790128285e-07 6.108419911974539e-07 2.0357550101583177e-05 0.9999775459187576 0.9998257533580184 1.0005266654135418 2.1506557978395833e-09 -3.006811071127214e-05 -3.270701736637426e-05 -2.3297143542505177e-06 6.134311278811161e-07 -1.7747492905677807e-09 2.2475708616694068e-05 1.6052593534584045e-05 0.0005268368548009225 0.9999320300635091 0.9997932826785398 1.00152387055461 8.00172303386959e-09 -7.62717139156619e-05 -0.00011139881779725661 -2.588077506219335e-05 7.93022819212542e-06 -1.502849655891495e-09 6.886953727066316e-05 4.913817201207244e-05 0.001529834573286202 0.9999999924432788 0.9998417832443357 1.0000001853662008 1.5866297307019194e-10 -1.082861541396541e-08 -1.436955835803292e-08 1.6176274052409747e-10 -9.468222110510626e-11 -1.836868916886509e-09 7.732117205488388e-09 2.5063925783359354e-08 1.9108055652433522e-07 0.9999916287147106 0.9998358095587292 1.0001983737176936 8.576636791453257e-10 -1.169788546613341e-05 -1.1822880158915013e-05 -3.0475960328430383e-07 7.686096454824125e-08 -1.823337807498772e-09 8.372150927589076e-06 5.9804745346652435e-06 0.00019838292454460704 0.999999915267677 0.9998417281187049 1.000002024137546 1.6492541103559124e-10 -1.211972057768844e-07 -1.2145461988332883e-07 1.7794532066409997e-10 -9.888518420458417e-11 -1.8368048054478593e-09 8.47342280133793e-08 6.512353657496324e-08 2.024285817833299e-06
1.352 0.999999145148325 0.9998411780361892 1.0000203617298316 2.50862944601915e-10 -1.2196322211153231e-06 -1.202109596674755e-06 -2.7106855870311233e-09 6.147267178191821e-10 -1.8750886206195492e-09 8.548193274289594e-07 6.109808431087678e-07 2.036094174295117e-05 0.9999775478554488 0.9998257550697274 1.000525581666987 2.805351963384829e-09 -3.002608650692978e-05 -3.296522588490261e-05 -2.499992370498211e-06 6.61278517054494e-07 -1.8138533982569484e-09 2.2475983010946352e-05 1.6052383163296804e-05 0.0005257436417025669 0.9999320912549062 0.9997933306211829 1.0015109348266094 1.0242265126944138e-08 -7.589170547461632e-05 -0.00011192899738906751 -2.7578612368494216e-05 8.543074975071754e-06 -1.5448062457026369e-09 6.887573163724416e-05 4.913596861717616e-05 0.001516567669943081 0.9999999924728001 0.9998417832659866 1.000000184667134 1.5862850543469335e-10 -1.0828504926782298e-08 -1.4178407442498064e-08 1.6566968747511687e-10 -9.440224758192533e-11 -1.8758610195248904e-09 7.669980295046653e-09 2.508387451179513e-08 1.893376370417228e-07 0.9999916273940311 0.9998358086569353 1.0001982689594842 1.0926519116038753e-09 -1.169204365582437e-05 -1.1925349100105276e-05 -3.278671352829638e-07 8.291428979359194e-08 -1.8623265086397136e-09 8.373586441947527e-06 5.981452413780578e-06 0.00019827673209714479 0.9999999152737115 0.9998417281235766 1.0000020240007708 1.6701276619605768e-10 -1.2119649567469906e-07 -1.222410344899497e-07 1.7934223818765283e-10 -9.799762625902081e-11 -1.8757967266308518e-09 8.470655579388109e-08 6.51158899038206e-08 2.0236045361274077e-06
1.362 0.9999991450051128 0.999841177934834 1.0000203638095349 2.744861734899212e-10 -1.2195713769812069e-06 -1.2095563885725617e-06 -2.947957845182375e-09 6.758051884582879e-10 -1.914581236899696e-09 8.549479280747156e-07 6.110727470584527e-07 2.0362656447259776e-05 0.999977550451654 0.9998257572658727 1.000524408814671 3.467485160536541e-09 -2.998412213447461e-05 -3.314414201322329e-05 -2.670527970903091e-06 7.095702027418702e-07 -1.8534592174819714e-09 2.247559655094934e-05 1.605168796335146e-05 0.0005245622299203411 0.9999321437175748 0.999793372494295 1.001497482910422 1.2470468625932071e-08 -7.551360183081804e-05 -0.00011217558097773717 -2.9250429737585577e-05 9.160648216105935e-06 -1.5872342122890642e-09 6.889243562038425e-05 4.914106494327004e-05 0.0015028106522492232 0.9999999924993997 0.999841783285562 1.000000184035903 1.5849324722780606e-10 -1.0828567692777198e-08 -1.3708582710295311e-08 1.697418595571919e-10 -9.413698197137909e-11 -1.9153548685585166e-09 7.624021636543992e-09 2.5105007149091948e-08 1.8801196208034512e-07 0.9999916266573972 0.9998358081740629 1.0001981402537328 1.3312604146980424e-09 -1.168620505414764e-05 -1.1999408433811194e-05 -3.511020774659738e-07 8.902148720195889e-08 -1.9018173147919865e-09 8.374443895415078e-06 5.982016070060416e-06 0.00019814703375060357 0.9999999152839789 0.9998417281314844 1.0000020237595604 1.6903839796539656e-10 -1.2119595927759293e-07 -1.224957631305684e-07 1.8090769498865942e-10 -9.712124531598973e-11 -1.9152904340420416e-09 8.468197657199506e-08 6.510988843558725e-08 2.0229982457963366e-06
1.372 0.9999991449128499 0.9998411778699056 1.0000203645612757 2.9829913415993695e-10 -1.2195106556524167e-06 -1.214655217623641e-06 -3.187023390396357e-09 7.372201527643669e-10 -1.954599920831853e-09 8.55035303631859e-07 6.111352842213142e-07 2.036328146473346e-05 0.9999775531056826 0.9998257595163836 1.00052316115415 4.130421800626743e-09 -2.994221746234067e-05 -3.326054585066468e-05 -2.840924001171709e-06 7.581974365733527e-07 -1.8935913002478025e-09 2.2475171830632433e-05 1.6050952787446942e-05 0.0005233070945661262 0.9999321855451138 0.9997934069322134 1.0014835723750135 1.4663304917106237e-08 -7.513739332280978e-05 -0.00011219911405394302 -3.089173098072032e-05 9.781393953030425e-06 -1.63015949033868e-09 6.892183213688192e-05 4.915503009522548e-05 0.0014886312411341576 0.9999999925212725 0.9998417833017734 1.0000001835156516 1.5836688194098368e-10 -1.0828748766026241e-08 -1.3088838163541446e-08 1.7301340149128076e-10 -9.388660826988695e-11 -1.9553746516801944e-09 7.594335144496192e-09 2.5127815202108942e-08 1.8725689844740153e-07 0.9999916262887931 0.9998358079557625 1.000197992697786 1.571186047680842e-09 -1.1680369606789253e-05 -1.2051106957597215e-05 -3.7441400647533e-07 9.516876813174821e-08 -1.9418341181998315e-09 8.374939076465256e-06 5.982319653706719e-06 0.0001979988666001468 0.999999915294756 0.9998417281397691 1.0000020235027112 1.710895965645333e-10 -1.2119554100797055e-07 -1.2240077965501246e-07 1.8168842361113838e-10 -9.625872422120036e-11 -1.9553106348831425e-09 8.466622346689388e-08 6.510951931215358e-08 2.022618537404907e-06
1.382 0.9999991448542955 0.999841177829087 1.000020364395459 3.223649249843292e-10 -1.2194499007362104e-06 -1.2180249675218558e-06 -3.428168987505006e-09 7.98859084177305e-10 -1.995169920304431e-09 8.55098556339994e-07 6.111806512558403e-07 2.036322222070058e-05 0.9999775553523944 0.9998257614888175 1.0005218498845314 4.78850048605798e-09 -2.9900372248853444e-05 -3.332903070897458e-05 -3.010874087269347e-06 8.070743016345788e-07 -1.934274554910116e-09 2.2475197272603188e-05 1.6050526329285586e-05 0.000521989616203097 0.9999322153469546 0.9997934329387225 1.0014692501687033 1.6801140702793647e-08 -7.476307012863089e-05 -0.00011205218128013946 -3.2499234420847495e-05 1.0404048302318814e-05 -1.673608748810867e-09 6.896552083947992e-05 4.9179012398923926e-05 0.0014740845799641501 0.9999999925376336 0.9998417833140599 1.0000001831255119 1.585235904857259e-10 -1.0828892008473095e-08 -1.2428475345108705e-08 1.7477859804098106e-10 -9.365118635605499e-11 -1.9959460879572573e-09 7.576663482240832e-09 2.515168170828973e-08 1.870292133049471e-07 0.9999916261207025 0.9998358078823419 1.0001978302547052 1.8105708855068247e-09 -1.1674537155875834e-05 -1.2085705224815237e-05 -3.977640357046005e-07 1.0134530512320346e-07 -1.982402250129249e-09 8.375240074271378e-06 5.982483199321583e-06 0.0001978361440225306 0.999999915303763 0.9998417281468023 1.000002023284939 1.7342150886988916e-10 -1.2119508496942898e-07 -1.221117034981881e-07 1.8098538418135887e-10 -9.541142812006315e-11 -1.995881625477019e-09 8.466133673547824e-08 6.511614594196494e-08 2.022518179826798e-06
1.392 0.999999144817009 0.9998411778034914 1.0000203636085385 3.4659119458676413e-10 -1.2193889867011163e-06 -1.220175722440455e-06 -3.6713796461742447e-09 8.606387799400286e-10 -2.03631667138959e-09 8.551482285801747e-07 6.112163455228088e-07 2.0362726276460673e-05 0.9999775568428335 0.9998257629338022 1.0005204835556205 5.4365167444733995e-09 -2.985858627503985e-05 -3.336179162389467e-05 -3.180148846931508e-06 8.561346527795167e-07 -1.975535287080629e-09 2.247604240035259e-05 1.6050672138603107e-05 0.0005206184765887291 0.9999322321671752 0.999793449828966 1.0014545540750928 1.8866706625774533e-08 -7.439062241050825e-05 -0.00011177869193506256 -3.407068238990071e-05 1.1027600095428266e-05 -1.7176088040044383e-09 6.902457861612021e-05 4.921378392113802e-05 0.0014592149395051778 0.9999999925485211 0.99984178332245 1.0000001828651444 1.5906168938649694e-10 -1.0828871990392204e-08 -1.1811304577640405e-08 1.7477566032354181e-10 -9.343057809048054e-11 -2.0370938333087265e-09 7.566778726822064e-09 2.5175536203832534e-08 1.8716400157148447e-07 0.9999916260269185 0.9998358078636299 1.000197655919699 2.0475984291203994e-09 -1.1668707574178718e-05 -1.2107595581424715e-05 -4.2112286227134796e-07 1.0754283403817423e-07 -2.0235474491827395e-09 8.375472937538262e-06 5.982596683963608e-06 0.00019766179627228004 0.9999999153099048 0.9998417281518016 1.0000020231328939 1.7611586755199373e-10 -1.2119446585843611e-07 -1.2175109072103232e-07 1.7853741317847736e-10 -9.458060322594914e-11 -2.0370292196305433e-09 8.466646986544642e-08 6.51290355305254e-08 2.0226691972442514e-06
1.402 0.9999991447924136 0.9998411777869913 1.0000203624052182 3.705943126802502e-10 -1.2193279265651402e-06 -1.2215072314762379e-06 -3.916364090021546e-09 9.225023021182803e-10 -2.078066758310851e-09 8.551897969911888e-07 6.112462442674134e-07 2.036192162642444e-05 0.9999775573232257 0.9998257636700232 1.0005190685381782 6.0695298339564935e-09 -2.9816859452458543e-05 -3.33686477265305e-05 -3.348581826609967e-06 9.053288062545468e-07 -2.01739989851228e-09 2.2477976759422237e-05 1.6051582232452663e-05 0.0005192001242396331 0.9999322354026436 0.9997934571708429 1.0014395142674348 2.0844699369889503e-08 -7.402004043381561e-05 -0.00011141399494946556 -3.560464856865677e-05 1.1651250115052329e-05 -1.7621876677447626e-09 6.909963688670044e-05 4.925979689040422e-05 0.001444057616000396 0.9999999925545676 0.9998417833273947 1.0000001827201073 1.5976942225433829e-10 -1.0828701680961872e-08 -1.1293332722234354e-08 1.731273586729318e-10 -9.322504938294125e-11 -2.0788443960314054e-09 7.562926987909617e-09 2.51985302257807e-08 1.8746292282072505e-07 0.9999916259150798 0.9998358078336416 1.0001974718940616 2.280339677488414e-09 -1.1662880871283324e-05 -1.2120308007077411e-05 -4.444689598258199e-07 1.1375521854440205e-07 -2.0652960605726205e-09 8.375728813027168e-06 5.9827251411576e-06 0.00019747794460007627 0.999999915312976 0.9998417281546219 1.000002023052064 1.7894455260060552e-10 -1.2119369627739705e-07 -1.2140619226323116e-07 1.7446549090671334e-10 -9.376628353390465e-11 -2.0787796607398625e-09 8.467895011507564e-08 6.514618235166524e-08 2.022993169345458e-06
1.412 0.9999991447748847 0.9998411777755702 1.0000203609201046 3.9387995235100154e-10 -1.2192668661412061e-06 -1.2223157234170692e-06 -4.16271783402216e-09 9.84410905699313e-10 -2.1204464756290367e-09 8.552253621697435e-07 6.112718253193979e-07 2.0360858264139e-05 0.9999775566150299 0.9998257635699607 1.0005176094747934 6.6830560502516414e-09 -2.9775191818331434e-05 -3.3357230487736006e-05 -3.5160562529019057e-06 9.546202902835759e-07 -2.05989623793642e-09 2.2481189708323415e-05 1.6053391306773812e-05 0.0005177392429032081 0.9999322247264353 0.9997934547301731 1.0014241548167893 2.27219580068365e-08 -7.36513145740107e-05 -0.00011098557954629973 -3.7100357426885785e-05 1.2274370877028207e-05 -1.807373677124116e-09 6.91909643978729e-05 4.931724381086733e-05 0.001428640777549833 0.9999999925567639 0.9998417833296035 1.000000182667443 1.603034781638423e-10 -1.0828526638936674e-08 -1.0903026907534539e-08 1.7014757647412912e-10 -9.303446806886017e-11 -2.1212250464633093e-09 7.565504880823335e-09 2.5220337017833916e-08 1.8775581742546007e-07 0.9999916257195416 0.9998358077454844 1.0001972797518037 2.5069392888391914e-09 -1.1657057187958828e-05 -1.2126576813665309e-05 -4.6778699107877065e-07 1.199780263163406e-07 -2.1076754076052645e-09 8.376071451153278e-06 5.982914033962001e-06 0.00019728607992714216 0.9999999153133675 0.9998417281555421 1.0000020230338182 1.8155059445658075e-10 -1.211929219921472e-07 -1.2112981424922617e-07 1.6907865422314868e-10 -9.296824335007033e-11 -2.1211601455317442e-09 8.469528817533429e-08 6.516511557944072e-08 2.0233922099644368e-06
1.422 0.9999991447609233 0.9998411777667275 1.0000203592373242 4.1611522837341034e-10 -1.219205965052931e-06 -1.2228068828209625e-06 -4.410047934701777e-09 1.0463396808256908e-09 -2.1634840173955997e-09 8.552552285208122e-07 6.112932979846654e-07 2.0359544872897397e-05 0.9999775545971593 0.999825762547178 1.000516109684314 7.273359204796916e-09 -2.9733583420293665e-05 -3.333327233277936e-05 -3.6824932110154168e-06 1.0039828762919292e-06 -2.103051586689259e-09 2.2485809029667114e-05 1.6056190080062625e-05 0.0005162391780056907 0.9999322000203203 0.9997934424223449 1.001408495056129 2.448776432388788e-08 -7.32844352121256e-05 -0.00011051412446379355 -3.8557524821133137e-05 1.2896469717355487e-05 -1.8531957432145593e-09 6.929854695076674e-05 4.9386115097441795e-05 0.0014129871081055155 0.9999999925562371 0.9998417833298817 1.0000001826809406 1.6046184657102612e-10 -1.0828507062296708e-08 -1.0644277787988314e-08 1.6618744450374722e-10 -9.28585570476936e-11 -2.1642632878607853e-09 7.574967781976692e-09 2.52409176749243e-08 1.879350207046682e-07 0.9999916253949968 0.9998358075668012 1.0001970805890166 2.7258948083684633e-09 -1.1651236679550394e-05 -1.212844494696843e-05 -4.910663712844914e-07 1.2620813884542262e-07 -2.1507130648017283e-09 8.376544222577684e-06 5.983194273026185e-06 0.0001970872257723462 0.9999999153117861 0.9998417281550669 1.0000020230619802 1.8371962265056027e-10 -1.2119230340434383e-07 -1.209441893660999e-07 1.6272289131196572e-10 -9.218591479713122e-11 -2.164198177852357e-09 8.471198314703453e-08 6.518346658862966e-08 2.023774254104472e-06
1.432 0.9999991447484513 0.9998411777589798 1.0000203574070756 4.37233400140895e-10 -1.219145260050696e-06 -1.2231130731168974e-06 -4.657953399194799e-09 1.1082740385569687e-09 -2.20720692423983e-09 8.552791455841649e-07 6.113104804116178e-07 2.0357976872737373e-05 0.9999775511909602 0.9998257605455845 1.000514571505067 7.837532326076244e-09 -2.9692034177431958e-05 -3.330093926169841e-05 -3.847841565696038e-06 1.0533980165958919e-06 -2.1468946748212496e-09 2.249191707466341e-05 1.6060036852517798e-05 0.0005147022976040963 0.9999321613181845 0.9997934202717802 1.0013925507460049 2.6133847431188748e-08 -7.29193926091804e-05 -0.00011001469313652544 -3.99762242368565e-05 1.3517156818003566e-05 -1.8996837595661884e-09 6.942215849061773e-05 4.946625026313108e-05 0.0013971151783369734 0.9999999925540617 0.9998417833289969 1.0000001827355225 1.6028800783209108e-10 -1.082867940675582e-08 -1.050214188781897e-08 1.6163524554908108e-10 -9.26971451442862e-11 -2.207987171951345e-09 7.589885531726294e-09 2.52600171837489e-08 1.8796423646104425e-07 0.9999916249110791 0.9998358072759114 1.000196875150413 2.9361537902861674e-09 -1.1645419376583771e-05 -1.2127385859145479e-05 -5.142999408939972e-07 1.3244341668125713e-07 -2.194437417001824e-09 8.377176084195804e-06 5.983586479745266e-06 0.00019688207494658572 0.9999999153090188 0.99984172815376 1.0000020231183147 1.854854590278185e-10 -1.2119187640660955e-07 -1.2084776401145968e-07 1.5578168179613845e-10 -9.14190132509186e-11 -2.2079218432134634e-09 8.472609049059579e-08 6.519926510622364e-08 2.0240698551607828e-06
1.442 0.9999991447362712 0.9998411777514727 1.0000203554584823 4.5734517450119783e-10 -1.219084622992932e-06 -1.2233124415194405e-06 -4.9059169902240936e-09 1.1702055718697755e-09 -2.2516445693363313e-09 8.552971160480193e-07 6.113233670354105e-07 2.035615535783022e-05 0.9999775463481166 0.9998257575307832 1.0005129965722193 8.37335490399611e-09 -2.9650543841828412e-05 -3.3263163715357585e-05 -4.012069797605535e-06 1.1028527386597996e-06 -2.1914549912472465e-09 2.249956387252433e-05 1.606496687982066e-05 0.0005131302808104056 0.9999321087606969 0.9997933883794584 1.0013763350230547 2.765408041279371e-08 -7.255617687651318e-05 -0.0001094979207809684 -4.135677959837036e-05 1.4136118843362172e-05 -1.9468668779383463e-09 6.956142073845106e-05 4.955738069268797e-05 0.001381040530377389 0.9999999925511274 0.9998417833275854 1.0000001828102598 1.5998567158149822e-10 -1.0828915648829284e-08 -1.0450509587221249e-08 1.570066922861522e-10 -9.255012245002974e-11 -2.252425461234049e-09 7.60625257057054e-09 2.527684590334453e-08 1.8786762448370524e-07 0.9999916242480243 0.9998358068587111 1.0001966639311444 3.1370078195254902e-09 -1.163960514576614e-05 -1.2124426794967597e-05 -5.374828235871725e-07 1.386824243966098e-07 -2.238877148752875e-09 8.377986257205713e-06 5.984104327065682e-06 0.00019667109706948427 0.9999999153057663 0.9998417281521222 1.0000020231864435 1.8704294246673145e-10 -1.2119151356570906e-07 -1.2082390541829483e-07 1.4876720146099254e-10 -9.066674973536037e-11 -2.2523598788018853e-09 8.473556551450361e-08 6.521108503154485e-08 2.024240682568439e-06
1.452 0.9999991447236768 0.9998411777437015 1.0000203534086376 4.766075116439021e-10 -1.2190238625047188e-06 -1.2234471404058723e-06 -5.15327337368185e-09 1.2321285983186375e-09 -2.296825843791962e-09 8.553097946516662e-07 6.113324166953566e-07 2.03540973911904e-05 0.9999775400413288 0.9998257534834087 1.0005113860320711 8.879107607331728e-09 -2.9609112099859347e-05 -3.322194759287797e-05 -4.175159803598095e-06 1.1523379962747916e-06 -2.2367612347029845e-09 2.2508777185738185e-05 1.607099955376518e-05 0.0005115243364516977 0.9999320425604734 0.9997933468979523 1.0013598591386867 2.9044133264094336e-08 -7.219477808352213e-05 -0.0001089710908850797 -4.269968305261927e-05 1.4753098136257983e-05 -1.9947761722703483e-09 6.97158507005011e-05 4.965916359229997e-05 0.0013647764984499452 0.999999992548074 0.9998417833261051 1.0000001828897993 1.5978737206789874e-10 -1.082902435849289e-08 -1.0459940110189808e-08 1.529698357796099e-10 -9.241717500648271e-11 -2.297607245237984e-09 7.618243880195527e-09 2.5290270364285385e-08 1.87710678819474e-07 0.9999916233933429 0.9998358063062965 1.000196447254831 3.3279439150788098e-09 -1.1633793789201666e-05 -1.2120261621883551e-05 -5.606116145373073e-07 1.449242153375691e-07 -2.2840618501569863e-09 8.37898763932848e-06 5.9847569757407915e-06 0.0001964546177867023 0.9999999153025455 0.9998417281505237 1.0000020232539635 1.886178038695936e-10 -1.2119102299588953e-07 -1.2084968061356912e-07 1.423438405121956e-10 -8.992862558873578e-11 -2.29754150990056e-09 8.473942216590907e-08 6.521817986004979e-08 2.0242810927472193e-06
1.462 0.9999991447102149 0.9998411777353436 1.000020351268287 4.951233409310834e-10 -1.2189628858760583e-06 -1.2235382563625027e-06 -5.39934770099427e-09 1.2940398014234099e-09 -2.3427801189340096e-09 8.553185619841724e-07 6.113386182767189e-07 2.0351837888084475e-05 0.9999775322574233 0.9998257483941989 1.0005097407008547 9.353455249791698e-09 -2.9567738733310828e-05 -3.317861835385774e-05 -4.337102511341701e-06 1.201847427004992e-06 -2.2828437785379093e-09 2.2519569825102436e-05 1.607814361830912e-05 0.0005098853597369249 0.99993196297633 0.999793296012976 1.0013431330116525 3.0301257429510125e-08 -7.18351864277098e-05 -0.00010843904540158077 -4.400553450990541e-05 1.536787694591689e-05 -2.0434423673215157e-09 6.988489684005805e-05 4.9771207742206e-05 0.0013483348046540468 0.9999999925452924 0.9998417833248353 1.0000001829643632 1.598561830567645e-10 -1.0828912936033567e-08 -1.0503788739124814e-08 1.5019999208445292e-10 -9.229831606156841e-11 -2.3435624491734142e-09 7.620393793811535e-09 2.5299479684322836e-08 1.8757245139274417e-07 0.9999916223393948 0.9998358056132294 1.0001962253306613 3.5085395254866715e-09 -1.1627985207888816e-05 -1.2115345904338176e-05 -5.836839594190303e-07 1.5116817516470902e-07 -2.3300209551708033e-09 8.38018911563235e-06 5.985550723554108e-06 0.00019623287216906151 0.9999999152996712 0.999841728149189 1.0000020233129614 1.9036794498844675e-10 -1.211903125549697e-07 -1.2090278316755377e-07 1.371859241598812e-10 -8.920448557033458e-11 -2.3434967491964886e-09 8.473777979499668e-08 6.522064163539083e-08 2.0242128150660847e-06
1.472 0.9999991446955551 0.9998411777261637 1.0000203490449766 5.128528219630151e-10 -1.2189017832967359e-06 -1.2235962033021823e-06 -5.643697216871119e-09 1.355936666775859e-09 -2.3895381942634394e-09 8.553253534982348e-07 6.113433776557784e-07 2.0349424252362175e-05 0.9999775229924506 0.9998257422604905 1.0005080611779724 9.795361494709462e-09 -2.9526423705926547e-05 -3.31340322806056e-05 -4.497894930681244e-06 1.2513764560330077e-06 -2.329733150588359e-09 2.2531944687843893e-05 1.6086400757260634e-05 0.0005082140378335495 0.9999318702949465 0.9997932359302407 1.0013261656263344 3.142417054660324e-08 -7.147739232708672e-05 -0.0001079049105702712 -4.527499889162423e-05 1.5980265906232515e-05 -2.092896699859608e-09 7.006796550805756e-05 4.989309225198058e-05 0.001331725975436806 0.9999999925429656 0.9998417833239074 1.00000018302882 1.6019629388029496e-10 -1.0828671580808796e-08 -1.0561559967876644e-08 1.491380136913375e-10 -9.219321515176744e-11 -2.390321387405439e-09 7.610304221715161e-09 2.530463639004642e-08 1.8750761704465373e-07 0.999991621081684 0.9998358047763188 1.0001959982934974 3.6783756666326654e-09 -1.1622179485000226e-05 -1.2109971406380965e-05 -6.06698412721274e-07 1.5741390652400556e-07 -2.376784667449968e-09 8.381596980658683e-06 5.9864900192774716e-06 0.0001960060365121669 0.9999999152972792 0.999841728148216 1.0000020233594575 1.9229377481688483e-10 -1.2118947198175507e-07 -1.2096552751458785e-07 1.3373304740963475e-10 -8.84940502992009e-11 -2.3902551822099123e-09 8.473178957927888e-08 6.521944064460805e-08 2.024073473279418e-06
1.482 0.999999144679435 0.999841177715975 1.0000203467446165 5.295659719543522e-10 -1.2188407558833366e-06 -1.2236268141745084e-06 -5.886275981877709e-09 1.4178177635657483e-09 -2.4371302597898843e-09 8.553323280608725e-07 6.113482725637137e-07 2.0346907061697828e-05 0.9999775122483202 0.9998257350838102 1.000506347923986 1.0204045343031593e-08 -2.94851670902688e-05 -3.3088727313884594e-05 -4.657538150412941e-06 1.3009216695594465e-06 -2.3774601140644235e-09 2.2545898042467398e-05 1.609576793127663e-05 0.0005065109173689964 0.9999317648182611 0.999793166866419 1.001308965310203 3.24129809096912e-08 -7.112138635582927e-05 -0.00010737064694687866 -4.650877689816011e-05 1.6590095895768894e-05 -2.1431710846121515e-09 7.02644395703246e-05 5.0024379747734114e-05 0.0013149596239125166 0.9999999925411323 0.9998417833233495 1.0000001830814158 1.6060599421085436e-10 -1.0828501572755197e-08 -1.0619639000825329e-08 1.4982460875069875e-10 -9.210170740065791e-11 -2.437914030413562e-09 7.590105923901736e-09 2.5306908520887848e-08 1.8751749026677218e-07 0.9999916196177144 0.9998358037938028 1.0001957662310743 3.836992063340671e-09 -1.1616376814645784e-05 -1.210432096809338e-05 -6.296543478295235e-07 1.6366115162380145e-07 -2.4243840267200546e-09 8.383215707073886e-06 5.987578009155508e-06 0.00019577424485177117 0.9999999152953809 0.9998417281476132 1.0000020233923932 1.9419176190589445e-10 -1.2118870266466878e-07 -1.2102606644665497e-07 1.3202640517531764e-10 -8.779702060237634e-11 -2.4378477272904026e-09 8.472335458737579e-08 6.521616370335243e-08 2.0239032847951326e-06
1.492 0.999999144661639 0.999841177704624 1.000020344372176 5.449549513658171e-10 -1.2187799451958205e-06 -1.2236343576520123e-06 -6.127392952983604e-09 1.479681376924413e-09 -2.4855878619255092e-09 8.553414834991364e-07 6.113547557259594e-07 2.0344331069730035e-05 0.9999775000305581 0.9998257268682735 1.0005046013126366 1.0579068689376935e-08 -2.9443968900539e-05 -3.304303285653569e-05 -4.816035871895465e-06 1.3504803939203646e-06 -2.4260555682895622e-09 2.256142158155474e-05 1.610623883822616e-05 0.0005047764468013678 0.999931646855097 0.9997930890431367 1.0012915399211941 3.326918903164381e-08 -7.076715908269253e-05 -0.00010683744792724875 -4.770758558106802e-05 1.719721246376949e-05 -2.194297242551782e-09 7.047369117032483e-05 5.0164625402571144e-05 0.0012980446379436655 0.999999992539747 0.9998417833231296 1.0000001831225716 1.6079063658379239e-10 -1.0828544412443082e-08 -1.067040982470001e-08 1.519446306411452e-10 -9.202321589977784e-11 -2.486371335749849e-09 7.565737467492436e-09 2.5307813889062488e-08 1.875506720531863e-07 0.9999916179462348 0.9998358026648103 1.0001955292019096 3.983990400469853e-09 -1.1610577331356444e-05 -1.2098507031122066e-05 -6.525517541674778e-07 1.6990974209302514e-07 -2.472849798953021e-09 8.385048306833031e-06 5.98881679176594e-06 0.00019553759718685142 0.9999999152939157 0.9998417281473377 1.0000020234126017 1.9576463490841322e-10 -1.2118814647072764e-07 -1.2107786445345936e-07 1.3175066042869832e-10 -8.711322216591292e-11 -2.4863053577019594e-09 8.471464956623165e-08 6.521248706612391e-08 2.023735291620372e-06
1.502 0.9999991446419921 0.9998411776919864 1.0000203419319256 5.588944152782454e-10 -1.2187193132284456e-06 -1.2236228570099501e-06 -6.36750407770898e-09 1.5415262017269016e-09 -2.534941822471787e-09 8.553543422483021e-07 6.113639134341373e-07 2.0341729375054078e-05 0.9999774863468569 0.9998257176195465 1.0005028216644671 1.0920544093464576e-08 -2.9402828970007605e-05 -3.299714574143809e-05 -4.973393295109829e-06 1.4000504189718827e-06 -2.4755513431714365e-09 2.2578503706928157e-05 1.611780483029821e-05 0.0005030110038098918 0.9999315167157777 0.9997930026831143 1.0012738969707147 3.39957516805099e-08 -7.041470095524524e-05 -0.00010630601732566322 -4.88721457969773e-05 1.780147211131852e-05 -2.246307721188195e-09 7.06950903452981e-05 5.031338304943683e-05 0.0012809893052138238 0.9999999925387265 0.9998417833231888 1.0000001831538874 1.6062351080973644e-10 -1.0828762056180642e-08 -1.0710846304206107e-08 1.550348003115626e-10 -9.195783523228905e-11 -2.5357250405869543e-09 7.544689474816544e-09 2.5308453990445726e-08 1.8752984732891776e-07 0.9999916160667561 0.999835801389015 1.000195287246727 4.11927836264571e-09 -1.1604780989791709e-05 -1.2092597782026127e-05 -6.753909292300573e-07 1.7615956542861754e-07 -2.5222132917005345e-09 8.387096511799808e-06 5.99020754554521e-06 0.00019529616468593077 0.999999915292792 0.999841728147325 1.0000020234219251 1.968860824769647e-10 -1.2118776501420028e-07 -1.2111853627052768e-07 1.3244322984317005e-10 -8.644245337659763e-11 -2.5356588270883535e-09 8.470760062701366e-08 6.52096723973522e-08 2.0235912217235917e-06
1.512 0.9999991446203579 0.9998411776779654 1.0000203394274112 5.71612033017684e-10 -1.2186586747038366e-06 -1.223596568009618e-06 -6.607013823012748e-09 1.6033514387038126e-09 -2.585223700651282e-09 8.55371789730755e-07 6.113763564879732e-07 2.033912130637317e-05 0.9999774712061599 0.9998257073441917 1.000501009267845 1.1229241723697907e-08 -2.9361746986930325e-05 -3.295118103312086e-05 -5.129616356450724e-06 1.4496298219171062e-06 -2.525979032765192e-09 2.2597130397233295e-05 1.613045553848025e-05 0.0005012149139537404 0.9999313747087922 0.9997929080077689 1.0012560437023645 3.4597016518020774e-08 -7.006400234031238e-05 -0.00010577675598120287 -5.000317444036538e-05 1.8402739868688438e-05 -2.2992347367883957e-09 7.092801085802057e-05 5.0470209350175694e-05 0.0012638013971042253 0.9999999925379789 0.9998417833234619 1.0000001831773437 1.6031938730332176e-10 -1.0828969453558711e-08 -1.0741150440125995e-08 1.58684817335241e-10 -9.190549146973366e-11 -2.58600670044044e-09 7.53317701533436e-09 2.5309230133594267e-08 1.8739125967257555e-07 0.999991613979249 0.9998357999664182 1.000195040395488 4.243219412843505e-09 -1.1598987597729009e-05 -1.2086634365366801e-05 -6.981722171115492e-07 1.8241054364524523e-07 -2.5725066150262127e-09 8.389360935147495e-06 5.991750646264498e-06 0.0001950499943811646 0.9999999152919128 0.999841728147506 1.000002023422485 1.9777282586281062e-10 -1.2118737325020569e-07 -1.2114865223555936e-07 1.3369382138426232e-10 -8.578462698739898e-11 -2.5859407275842695e-09 8.47034798406218e-08 6.520835575155975e-08 2.0234822147000145e-06
1.522 0.9999991445966343 0.9998411776624895 1.0000203368613423 5.835326247452101e-10 -1.2185978578180617e-06 -1.223559880829456e-06 -6.846225632930129e-09 1.6651565385760154e-09 -2.6364656156814104e-09 8.553940768008783e-07 6.113922485538437e-07 2.0336513112088215e-05 0.9999774546181045 0.9998256960492666 1.0004991643917092 1.1506375132012417e-08 -2.9320722652814817e-05 -3.290520473896263e-05 -5.2847113416013374e-06 1.4992168577020654e-06 -2.5773711435093277e-09 2.2617285864436927e-05 1.6144179350006546e-05 0.0004993884638780758 0.999931221138808 0.9997928052357841 1.001237987141267 3.507835007954609e-08 -6.971505368724877e-05 -0.00010524988297802294 -5.110137994425829e-05 1.9000887742056848e-05 -2.3531113254515057e-09 7.117183420974878e-05 5.063466670260786e-05 0.0012464882256278036 0.9999999925374211 0.99984178332389 1.0000001831947125 1.602820503017382e-10 -1.0828995067684871e-08 -1.0763457031542731e-08 1.6258462919883967e-10 -9.186555956764516e-11 -2.637248211752594e-09 7.53362805161895e-09 2.5310114355019503e-08 1.8712401225747384e-07 0.9999916116839546 0.9998357983972159 1.000194788671576 4.356457430929482e-09 -1.15931969768536e-05 -1.208064170015203e-05 -7.208959248388138e-07 1.8866262104974884e-07 -2.6237612889010593e-09 8.391841281784218e-06 5.993445821740447e-06 0.0001947991138954922 0.9999999152911946 0.9998417281478219 1.0000020234161373 1.9882977241375155e-10 -1.2118679968247615e-07 -1.2117055207262774e-07 1.3519325700100403e-10 -8.51391505090176e-11 -2.6371820445372968e-09 8.470269296306611e-08 6.520865637150052e-08 2.0234123735131633e-06
1.532 0.9999991445707545 0.999841177645511 1.0000203342355856 5.948893553176465e-10 -1.2185368501081823e-06 -1.22351673512061e-06 -7.0854448518195845e-09 1.7269415500676416e-09 -2.688699496666087e-09 8.554209374812988e-07 6.114114140439358e-07 2.0333900174738017e-05 0.9999774365926904 0.99982568374209 1.000497287293161 1.1753170063640087e-08 -2.9279755830733307e-05 -3.285925391156522e-05 -5.438684789599893e-06 1.548809892696253e-06 -2.629759999766145e-09 2.263895307660675e-05 1.6158963792443335e-05 0.0004975319108990499 0.9999310563055501 0.9997926945823042 1.001219734124658 3.5445581227443104e-08 -6.936784567831606e-05 -0.00010472551157616146 -5.21674598938888e-05 1.959579372985588e-05 -2.40797046035341e-09 7.14259524418918e-05 5.080632531065428e-05 0.0012290566827781603 0.9999999925369912 0.9998417833244294 1.0000001832072691 1.6071600206411673e-10 -1.0828825958323788e-08 -1.0780491066762623e-08 1.6642475896831952e-10 -9.183776130253736e-11 -2.6894816103114662e-09 7.543861717261008e-09 2.5311114205605526e-08 1.8678507607999636e-07 0.9999916091812779 0.9998357966817206 1.0001945320943315 4.459514800469922e-09 -1.1587409106802193e-05 -1.2074634773611153e-05 -7.435624014004847e-07 1.9491575595300964e-07 -2.676009844702003e-09 8.394536589737639e-06 5.995292328446921e-06 0.0001945435360897355 0.9999999152905737 0.9998417281482276 1.0000020234042106 2.0026338533476873e-10 -1.2118603156622942e-07 -1.2118707140713693e-07 1.366323334703123e-10 -8.450624462919713e-11 -2.6894155396091303e-09 8.470481555294153e-08 6.521042587352317e-08 2.0233818079412308e-06
1.542 0.9999991445426829 0.9998411776270054 1.0000203315513791 6.054897190736777e-10 -1.2184758052786769e-06 -1.2234698471548018e-06 -7.325087746795605e-09 1.7887070748993081e-09 -2.7419579610067594e-09 8.554517477430106e-07 6.114334514458252e-07 2.033126986134258e-05 0.99997741714009 0.9998256704301036 1.0004953782220176 1.1970606518293258e-08 -2.923884655171624e-05 -3.2813348448161166e-05 -5.5915434856770155e-06 1.5984073651107307e-06 -2.6831778660414205e-09 2.2662114154987516e-05 1.617479582955372e-05 0.0004956454902283328 0.9999308805032179 0.9997925762585054 1.0012012913209472 3.570466228132657e-08 -6.902236923834977e-05 -0.00010420369496550794 -5.3202099841243396e-05 2.0187341195223064e-05 -2.4638456871308897e-09 7.168977009140483e-05 5.0984764671136935e-05 0.0012115132686341904 0.999999992536651 0.9998417833250535 1.0000001832158523 1.6139196056754453e-10 -1.0828616353514262e-08 -1.0794337260170546e-08 1.6978543042889912e-10 -9.182155235202323e-11 -2.7427395974888247e-09 7.558446963492477e-09 2.5312460264915404e-08 1.8647547506472172e-07 0.9999916064717201 0.9998357948203144 1.0001942706807152 4.55254953317345e-09 -1.1581624135458705e-05 -1.206862204995746e-05 -7.661721342721482e-07 2.0116991562790648e-07 -2.729284720454902e-09 8.397445451649053e-06 5.997289112618771e-06 0.0001942832635371522 0.9999999152900126 0.9998417281486963 1.000002023387578 2.0184857587814747e-10 -1.2118522276725602e-07 -1.2120035219271734e-07 1.3759160166563614e-10 -8.388470368557432e-11 -2.742673627550675e-09 8.470884089749063e-08 6.521340688940228e-08 2.023387067836287e-06
1.552 0.9999991445124101 0.9998411776069667 1.0000203288097154 6.148983390665263e-10 -1.2184149096451308e-06 -1.2234202869876812e-06 -7.5656599411914e-09 1.8504530223119468e-09 -2.7962741407480605e-09 8.554856789549188e-07 6.114578178379855e-07 2.0328604804609663e-05 0.9999773962705372 0.9998256561207913 1.0004934374235785 1.2159594168755602e-08 -2.919799488095459e-05 -3.276749798488107e-05 -5.743294372742498e-06 1.6480077597924781e-06 -2.7376580591135133e-09 2.268675066807962e-05 1.619166208313774e-05 0.0004937294208193142 0.9999306940202084 0.9997924504713925 1.0011826652419173 3.586179595573268e-08 -6.867861540251295e-05 -0.0001036844529374507 -5.420597267868352e-05 2.0775418459382858e-05 -2.5207700754857806e-09 7.196270556368665e-05 5.116957465496183e-05 0.0011938641125069291 0.9999999925363848 0.9998417833257518 1.0000001832211545 1.6183174294024484e-10 -1.0828552190437503e-08 -1.0805748588323514e-08 1.7215907565199973e-10 -9.181683436463399e-11 -2.7970551328379606e-09 7.570978385406556e-09 2.531434586936524e-08 1.8629614668416544e-07 0.9999916035558399 0.9998357928134186 1.000194004446476 4.635535978855446e-09 -1.1575842242721941e-05 -1.2062607481672429e-05 -7.887257191559486e-07 2.0742507253046655e-07 -2.783618814701344e-09 8.400566196627329e-06 5.999434939845257e-06 0.0001940182929189076 0.9999999152894972 0.9998417281492189 1.000002023366958 2.031108405954761e-10 -1.211845597560521e-07 -1.2121117610505084e-07 1.3756349950878719e-10 -8.327496086425235e-11 -2.796988908922587e-09 8.471349741262604e-08 6.521721095632848e-08 2.0234203620855935e-06
1.562 0.9999991444799375 0.9998411775853973 1.0000203260116656 6.228673119764197e-10 -1.2183542242822212e-06 -1.2233678063070837e-06 -7.807587179834665e-09 1.9121803967710223e-09 -2.851680655094058e-09 8.555218576235314e-07 6.11483917509629e-07 2.032588670263007e-05 0.9999773739942592 0.9998256408216316 1.0004914651402355 1.2321395615914757e-08 -2.915720076099786e-05 -3.272170628969846e-05 -5.893944339860624e-06 1.697609594735305e-06 -2.793233548222257e-09 2.271284388264118e-05 1.6209549024413436e-05 0.0004917839105493842 0.9999304971390198 0.9997923174237197 1.0011638622508443 3.5923825814760256e-08 -6.83365751604189e-05 -0.00010316778727010948 -5.5179738250883746e-05 2.1359918521911695e-05 -2.5787776097128562e-09 7.224419214994452e-05 5.136035633297166e-05 0.0011761149897921547 0.9999999925361872 0.9998417833265201 1.000000183224005 1.6173830223654446e-10 -1.0828695214093182e-08 -1.0814325728112428e-08 1.7311882516599334e-10 -9.182348441289469e-11 -2.852461090896579e-09 7.576235323302121e-09 2.5316623445299365e-08 1.8630578261482887e-07 0.9999916004342195 0.9998357906614735 1.0001937334069049 4.708694112674637e-09 -1.1570063482957582e-05 -1.2056592188285574e-05 -8.112236840800349e-07 2.1368120297635731e-07 -2.839045484637443e-09 8.403897064426462e-06 6.00172851963948e-06 0.00019374861952226838 0.9999999152890213 0.9998417281497916 1.0000020233432019 2.0375766792649004e-10 -1.2118410361554698e-07 -1.212191579695193e-07 1.3612107946364763e-10 -8.267634296660506e-11 -2.852394878497387e-09 8.471756749810874e-08 6.52212852675877e-08 2.023469525610912e-06
1.572 0.9999991444452668 0.9998411775622982 1.000020323158481 6.295898638391095e-10 -1.2182936365620335e-06 -1.2233118171457758e-06 -8.051014216225255e-09 1.973889541222212e-09 -2.9082111413292573e-09 8.555595570955225e-07 6.115112333268344e-07 2.032310040741849e-05 0.9999773503214306 0.9998256245400637 1.0004894616122457 1.2457859115654556e-08 -2.911646396315419e-05 -3.2675974424329204e-05 -6.0434999965974625e-06 1.7472114114279066e-06 -2.8499379309382005e-09 2.2740375023962177e-05 1.6228443168659902e-05 0.0004898091608956245 0.9999302901362446 0.999792177313977 1.0011448885681675 3.5898414753943e-08 -6.799623941064402e-05 -0.00010265369078805105 -5.61240431452481e-05 2.194073885720886e-05 -2.637901942346142e-09 7.253367884094519e-05 5.155672263617544e-05 0.0011582713357490772 0.9999999925360508 0.9998417833273545 1.0000001832254437 1.612497025681435e-10 -1.0828932257541711e-08 -1.0819417013104997e-08 1.7251858596102737e-10 -9.1840473423015e-11 -2.9089902906549154e-09 7.572024936690524e-09 2.5318963710924243e-08 1.8649166990816725e-07 0.9999915971074425 0.9998357883649187 1.000193457577146 4.772735199176938e-09 -1.1564287737960967e-05 -1.205057616055287e-05 -8.33666284000475e-07 2.1993828316133623e-07 -2.8955978112932053e-09 8.407436406618636e-06 6.004168649708619e-06 0.00019347424168860837 0.9999999152885781 0.9998417281504102 1.0000020233173663 2.039325062842943e-10 -1.2118374171188577e-07 -1.2122365132149004e-07 1.3311894305267447e-10 -8.208855523590183e-11 -2.908924338983933e-09 8.472021456840689e-08 6.522507956592636e-08 2.0235193758858015e-06
1.582 0.9999991444083899 0.9998411775376648 1.00002032025142 6.355453913392851e-10 -1.2182329587568794e-06 -1.223252427512322e-06 -8.295722761910104e-09 2.0355812915818165e-09 -2.965899047904195e-09 8.555983781972817e-07 6.11539471116591e-07 2.032023736160935e-05 0.9999773252621571 0.9998256072834728 1.0004874270779216 1.257122148665943e-08 -2.9075784185993765e-05 -3.263030296033323e-05 -6.1919675760289426e-06 1.7968117707033673e-06 -2.907804655778793e-09 2.2769325511927303e-05 1.6248331248517427e-05 0.0004878053703507694 0.9999300732826295 0.9997920303364233 1.001125750275697 3.5793754076154056e-08 -6.765759905926906e-05 -0.00010214215275053043 -5.7039520719152436e-05 2.251778125616874e-05 -2.698177183910066e-09 7.283063094648347e-05 5.1758298844320216e-05 0.0011403382561903821 0.9999999925359605 0.9998417833282444 1.0000001832265393 1.607857368304541e-10 -1.0829075736122378e-08 -1.0821109886569783e-08 1.7057652858969507e-10 -9.186771063722259e-11 -2.96667676269372e-09 7.559973808826827e-09 2.5321362085098517e-08 1.8677082739040366e-07 0.9999915935760822 0.9998357859241864 1.000193176972143 4.828693259013266e-09 -1.1558514814201865e-05 -1.2044559690366195e-05 -8.560534163788892e-07 2.2619629121621262e-07 -2.953309397781567e-09 8.411182878528174e-06 6.006754354402937e-06 0.0001931951642452232 0.999999915288154 0.9998417281510648 1.0000020232905373 2.0405973460307653e-10 -1.2118328628939742e-07 -1.2122474603974457e-07 1.2877510541797708e-10 -8.151072615868058e-11 -2.9666110042230766e-09 8.472121410194968e-08 6.522834727448695e-08 2.0235549557863525e-06
1.592 0.9999991443692967 0.9998411775114913 1.0000203172914643 6.411254913189857e-10 -1.2181720826946595e-06 -1.2231908586022126e-06 -8.541229713841761e-09 2.0972561201846767e-09 -3.0247776923384282e-09 8.556383194631118e-07 6.115686271539341e-07 2.0317296846910292e-05 0.999977298826466 0.9998255890591861 1.0004853617735319 1.2663679720397465e-08 -2.9035161211222915e-05 -3.2584693065877365e-05 -6.3393530260079235e-06 1.8464092503180927e-06 -2.966867188211031e-09 2.2799677072542536e-05 1.626920029421017e-05 0.0004857727352991087 0.9999298468431692 0.9997918766811416 1.0011064533200307 3.5618002731009454e-08 -6.732064517572513e-05 -0.00010163316173494359 -5.792679137702454e-05 2.3090951697212232e-05 -2.759637527367254e-09 7.313453043158587e-05 5.1964722837656686e-05 0.0011223205345255352 0.9999999925358988 0.9998417833291782 1.0000001832280971 1.6067673348684046e-10 -1.0829017946148628e-08 -1.0820623767479107e-08 1.6777599958252932e-10 -9.190460689209472e-11 -3.025553812330545e-09 7.544596174394678e-09 2.53244093589335e-08 1.8702626361239333e-07 0.9999915898407032 0.9998357833397014 1.0001928916064031 4.877534034055141e-09 -1.1552744598414753e-05 -1.2038544009115201e-05 -8.783847178204027e-07 2.3245520440559077e-07 -3.0122136479050843e-09 8.415135525053536e-06 6.00948494650519e-06 0.00019291139943596383 0.9999999152877317 0.9998417281517447 1.000002023263535 2.0447595158815793e-10 -1.21182629466898e-07 -1.212236613600213e-07 1.2357271294632392e-10 -8.094272147563701e-11 -3.025488371403625e-09 8.472094011082562e-08 6.523129824891283e-08 2.0235656597117656e-06
1.602 0.9999991443279844 0.9998411774837752 1.0000203142791126 6.464090220197391e-10 -1.2181110642335737e-06 -1.223128985346865e-06 -8.787001976464622e-09 2.158914449508624e-09 -3.0848815058796224e-09 8.5567968480941e-07 6.115989226148363e-07 2.0314284183055508e-05 0.99997727102432 0.9998255698744783 1.0004832659331908 1.2737110009008667e-08 -2.899459498617061e-05 -3.2539146439237135e-05 -6.48566221941758e-06 1.8960024453088094e-06 -3.027159762970307e-09 2.283141166445598e-05 1.629103757945086e-05 0.00048371144791551593 0.9999296110772198 0.9997917165341136 1.001087003515653 3.537886895173673e-08 -6.698536907502298e-05 -0.00010112670660717409 -5.8786462998878565e-05 2.3660160232510088e-05 -2.8223173295895655e-09 7.344487592878495e-05 5.217564509232326e-05 0.0011042226352447771 0.9999999925358547 0.9998417833301486 1.0000001832304541 1.6093976551854707e-10 -1.0828814119521333e-08 -1.0819837540661974e-08 1.6465016448864158e-10 -9.195051381702267e-11 -3.0856551322607275e-09 7.531272424280858e-09 2.5328996085962985e-08 1.8715377038265414e-07 0.9999915859018694 0.9998357806118894 1.000192601493817 4.919909619739022e-09 -1.1546977141278941e-05 -1.2032530960575575e-05 -9.006597782237782e-07 2.387150018547045e-07 -3.072344690979267e-09 8.419293700775506e-06 6.0123599690420105e-06 0.00019262296475430535 0.9999999152873018 0.9998417281524425 1.0000020232367088 2.0520338968499787e-10 -1.2118182635252004e-07 -1.2122227590641066e-07 1.1804527870760147e-10 -8.038400805330026e-11 -3.085590346820788e-09 8.4720113277205e-08 6.523443899090062e-08 2.0235474780859872e-06
1.612 0.9999991442844607 0.9998411774545239 1.0000203112143882 6.512371533646984e-10 -1.2180500694454765e-06 -1.2230683552056548e-06 -9.032648705025457e-09 2.2205571021608323e-09 -3.1462440158612314e-09 8.557228809028938e-07 6.116306451612973e-07 2.031120701142629e-05 0.9999772418656181 0.9998255497365751 1.0004811397889064 1.279310614703371e-08 -2.8954085571193537e-05 -3.249366451983093e-05 -6.630901142766218e-06 1.9455899677050035e-06 -3.088716616385468e-09 2.2864511276918053e-05 1.6313830477466718e-05 0.0004816216924338122 0.9999293662386195 0.9997915500772946 1.0010674065479832 3.508353621104728e-08 -6.665176226338461e-05 -0.00010062277624049663 -5.961913135855179e-05 2.4225320883405275e-05 -2.8862511170305958e-09 7.376118252543776e-05 5.239072849966861e-05 0.0010860487051429822 0.9999999925358317 0.9998417833311584 1.000000183233482 1.6135654424909277e-10 -1.0828630621296397e-08 -1.0820299635994662e-08 1.6159128867946045e-10 -9.200511419501134e-11 -3.147015140451648e-09 7.524222361225495e-09 2.533566398014447e-08 1.8709707813666648e-07 0.9999915817601531 0.999835777741179 1.0001923066476703 4.95622311092534e-09 -1.15412126042399e-05 -1.2026522082970056e-05 -9.228783311279489e-07 2.449756621212763e-07 -3.1337362392980957e-09 8.423656872444747e-06 6.015379053068492e-06 0.0001923298790059155 0.9999999152868666 0.9998417281531612 1.000002023209944 2.0602954764829545e-10 -1.2118104399172463e-07 -1.212221379460602e-07 1.1258474240188965e-10 -7.983407070996738e-11 -3.1469509906277828e-09 8.471945114902002e-08 6.523820907147086e-08 2.0235025694533304e-06
1.622 0.999999144238744 0.9998411774237507 1.00002030809705 6.554500318713834e-10 -1.2179892390183567e-06 -1.2230093809291601e-06 -9.277982898803711e-09 2.28218479735785e-09 -3.2088992872078823e-09 8.557682264304246e-07 6.116640009846214e-07 2.03080720967281e-05 0.9999772113601979 0.9998255286526502 1.000478983570816 1.2833190535337665e-08 -2.891363300498923e-05 -3.244824772318977e-05 -6.7750759526147695e-06 1.995170445806482e-06 -3.151571547546856e-09 2.289895773755208e-05 1.6337566324571832e-05 0.0004795036421117617 0.9999291125758016 0.9997913774886855 1.0010476679764941 3.473879236552055e-08 -6.631981630174405e-05 -0.0001001213588480428 -6.042538041043734e-05 2.4786351537784982e-05 -2.95147317227087e-09 7.408298151161978e-05 5.260964813830117e-05 0.001067802574020712 0.9999999925358418 0.9998417833322162 1.000000183236802 1.617083880159512e-10 -1.082860848496052e-08 -1.0822419514072925e-08 1.5878639919876072e-10 -9.206789221745348e-11 -3.2096676508709813e-09 7.525035760708657e-09 2.534410533143455e-08 1.86866642478562e-07 0.9999915774161275 0.9998357747280012 1.000192007080856 4.986854236266303e-09 -1.1535451123936002e-05 -1.2020517817342209e-05 -9.450403151063932e-07 2.512371647833929e-07 -3.19642273520896e-09 8.428224430052252e-06 6.018541782435272e-06 0.00019203215904289574 0.9999999152864388 0.9998417281539106 1.000002023182874 2.0674021716171083e-10 -1.2118042298949023e-07 -1.212236575473025e-07 1.0737800750991248e-10 -7.929258731453064e-11 -3.2096040757583544e-09 8.47193771728754e-08 6.524267858557098e-08 2.023437938851852e-06
1.632 0.9999991441908505 0.9998411773914683 1.0000203049268805 6.590326074224516e-10 -1.2179285813254705e-06 -1.2229512555206397e-06 -9.52294497077113e-09 2.343798219708472e-09 -3.272881506204861e-09 8.558158686567431e-07 6.11699059804433e-07 2.030488410787739e-05 0.9999771795178234 0.9998255066298202 1.0004767975075006 1.2858949301008725e-08 -2.8873237195034453e-05 -3.240289529865434e-05 -6.918192892880083e-06 2.0447425238723383e-06 -3.2157593928055154e-09 2.293473263288885e-05 1.63622323622734e-05 0.00047735745824571387 0.9999288503318956 0.9997911989423989 1.0010277932378366 3.435110619797423e-08 -6.598952269566053e-05 -9.962244167955512e-05 -6.12057824298305e-05 2.5343173847712933e-05 -3.0180181859130117e-09 7.440982021296189e-05 5.283209107421644e-05 0.0010494877555890377 0.999999992535895 0.9998417833333308 1.0000001832400722 1.6192529632751772e-10 -1.0828755566879042e-08 -1.0825384999138759e-08 1.562962904241158e-10 -9.21384514894918e-11 -3.2736472811983304e-09 7.532217569620655e-09 2.5353214721978708e-08 1.865352986196916e-07 0.9999915728703602 0.9998357715727794 1.0001917028061624 5.012303975823595e-09 -1.1529692704254128e-05 -1.2014517401851622e-05 -9.671457930502238e-07 2.5749948905178444e-07 -3.2604381170891534e-09 8.432995602004645e-06 6.021847634283063e-06 0.00019172981864353143 0.9999999152860307 0.9998417281547 1.0000020231551654 2.0727122951323236e-10 -1.2117997123782804e-07 -1.212260229348019e-07 1.0248564613566489e-10 -7.87585695917575e-11 -3.273584590369156e-09 8.471990977438056e-08 6.524751930927846e-08 2.0233639342568104e-06
1.642 0.9999991441407854 0.999841177357681 1.0000203017038858 6.620947494649072e-10 -1.2178679736868387e-06 -1.2228926141756016e-06 -9.767467161832339e-09 2.405397429815166e-09 -3.338225160848655e-09 8.558658168321887e-07 6.117357978592706e-07 2.0301645908037123e-05 0.9999771463481808 0.9998254836751355 1.000474581826225 1.2871995858064161e-08 -2.8832897922000623e-05 -3.235760591058743e-05 -7.060258155648375e-06 2.094304859809259e-06 -3.2813143005380295e-09 2.2971817345847404e-05 1.6387815758227886e-05 0.0004751832907549724 0.9999285797448305 0.9997910146087281 1.001007787648845 3.392652618995434e-08 -6.566087289507856e-05 -9.912601137364557e-05 -6.196089809762246e-05 2.5895713127896448e-05 -3.0859211738929e-09 7.474126190986892e-05 5.305775618024284e-05 0.0010311074479044953 0.9999999925359934 0.9998417833345035 1.0000001832431842 1.620637028721754e-10 -1.0828949955388433e-08 -1.0827827352169741e-08 1.54188569080523e-10 -9.221601008940803e-11 -3.3389881350396115e-09 7.542046207920334e-09 2.5361666810574603e-08 1.8620675016385295e-07 0.9999915681234018 0.9998357682759268 1.0001913938364806 5.033170052567597e-09 -1.1523937218912836e-05 -1.200851950874785e-05 -9.891948173176347e-07 2.637626142724881e-07 -3.3258175575769e-09 8.437969482148241e-06 6.025296000170814e-06 0.0001914228690821086 0.9999999152856425 0.9998417281555295 1.0000020231267208 2.076837594671053e-10 -1.2117956623594414e-07 -1.2122786529176727e-07 9.79753983792497e-11 -7.823183720493108e-11 -3.3389267605425298e-09 8.472076131133452e-08 6.525224495109209e-08 2.02329181090744e-06
1.652 0.9999991440885404 0.9998411773223831 1.0000202984283015 6.647597479064125e-10 -1.2178072650166836e-06 -1.2228324681946111e-06 -1.0011396284287077e-08 2.4669831718653907e-09 -3.404965360629357e-09 8.559180294516108e-07 6.117741763559977e-07 2.0298359112652556e-05 0.9999771118608707 0.9998254597955815 1.0004723367530028 1.2873836383605223e-08 -2.8792614939034885e-05 -3.231237852013611e-05 -7.201277803557008e-06 2.1438561251343156e-06 -3.3482710822366657e-09 2.3010193143986426e-05 1.641430365684425e-05 0.0004729812790092182 0.999928301047436 0.9997908246542138 1.000987656409319 3.347044868645386e-08 -6.533385839081357e-05 -9.863205470151318e-05 -6.269127664433388e-05 2.644389825835466e-05 -3.1552166607260646e-09 7.507688576666063e-05 5.328635392283392e-05 0.0010126645322109 0.9999999925361224 0.999841783335725 1.0000001832462737 1.6219737171539755e-10 -1.0829039683510411e-08 -1.0828756426166726e-08 1.5261634379114852e-10 -9.230023622797588e-11 -3.4057252982823976e-09 7.550138130086408e-09 2.5368555625178704e-08 1.85974813326176e-07 0.9999915631757843 0.9998357648378401 1.0001910801848228 5.050027129128274e-09 -1.151818451332292e-05 -1.2002523159799513e-05 -1.0111873511734648e-06 2.7002651903184305e-07 -3.392595419571494e-09 8.443145105869108e-06 6.028886239884362e-06 0.00019111132001181733 0.9999999152852613 0.999841728156391 1.0000020230976825 2.0805573334924609e-10 -1.2117905691354424e-07 -1.2122819472751643e-07 9.400057848795323e-11 -7.771195219355194e-11 -3.4056647659282352e-09 8.472154290024001e-08 6.525650399603448e-08 2.023230802957954e-06
1.662 0.9999991440340978 0.9998411772855639 1.0000202951004369 6.670835739882441e-10 -1.2177463908924264e-06 -1.222770784713893e-06 -1.0254528856287009e-08 2.528555996559312e-09 -3.4731367872450343e-09 8.559724842442421e-07 6.118141938510503e-07 2.0295024340659403e-05 0.9999770760654205 0.9998254349980803 1.0004700625125003 1.2865752188599279e-08 -2.8752388089282307e-05 -3.226721296856619e-05 -7.341257808050957e-06 2.1933950067402644e-06 -3.416664649142399e-09 2.3049841251841357e-05 1.6441683215579327e-05 0.00047075155222500926 0.9999280144675566 0.9997906292417245 1.0009674046045658 3.2987328176945396e-08 -6.50084708274509e-05 -9.814055915327623e-05 -6.339745611440364e-05 2.698766159175723e-05 -3.2259397891483053e-09 7.54162867049162e-05 5.351760608661743e-05 0.0009941615697419634 0.9999999925362618 0.9998417833369813 1.000000183249557 1.623379669102129e-10 -1.0828960887825539e-08 -1.0828140380939118e-08 1.517829880192603e-10 -9.239080723416941e-11 -3.473893275202378e-09 7.55286455458541e-09 2.5373658344132585e-08 1.8589526683246054e-07 0.9999915580280265 0.999835761258907 1.0001907618641828 5.063338234385624e-09 -1.1512434520260867e-05 -1.199652830836482e-05 -1.0331233052535469e-06 2.7629118179771286e-07 -3.4608062061830624e-09 8.448521510553969e-06 6.032617722782865e-06 0.00019079517992956173 0.9999999152848671 0.9998417281572711 1.0000020230682742 2.0840315027141962e-10 -1.211783792157456e-07 -1.212269795388031e-07 9.076405251871193e-11 -7.719804405135242e-11 -3.47383355425206e-09 8.472194313846396e-08 6.526021801206944e-08 2.0231860312244415e-06
1.672 0.9999991439774435 0.9998411772472129 1.0000202917204717 6.690500001407095e-10 -1.2176854195754417e-06 -1.2227083747298187e-06 -1.0496726139397886e-08 2.59011586887672e-09 -3.5427748156174756e-09 8.560291982400143e-07 6.118558884187351e-07 2.029164132801406e-05 0.9999770389712922 0.9998254092895014 1.000467759327893 1.2848746219194453e-08 -2.871221734860689e-05 -3.222210990422658e-05 -7.480204166685393e-06 2.2429202057582034e-06 -3.486529651640786e-09 2.309074287630224e-05 1.646994160686408e-05 0.00046849422963543015 0.9999277202281657 0.9997904285305398 1.0009470372078226 3.248031864781536e-08 -6.46847020408809e-05 -9.765151297284133e-05 -6.407996371068681e-05 2.7526938865412454e-05 -3.2981258908433286e-09 7.575907519728994e-05 5.375124543532389e-05 0.0009756007967007217 0.9999999925363938 0.9998417833382596 1.0000001832531322 1.6243055457543202e-10 -1.0828781801478708e-08 -1.0826793593724138e-08 1.5182625499389993e-10 -9.248672713102536e-11 -3.543527288660567e-09 7.548488506820845e-09 2.5377316034291862e-08 1.8597168824811916e-07 0.9999915526806453 0.9998357575395124 1.0001904388873484 5.07343604533592e-09 -1.150668730412806e-05 -1.199053574004207e-05 -1.05500265399979e-06 2.82556581979112e-07 -3.530485249143721e-09 8.454097747988466e-06 6.036489833500583e-06 0.0001904744564011353 0.9999999152844417 0.9998417281581558 1.0000020230386004 2.0867423461911637e-10 -1.2117760123223707e-07 -1.2122503392153507e-07 8.840432995990991e-11 -7.668973703492503e-11 -3.543468266335103e-09 8.472184004857458e-08 6.526354155622365e-08 2.023157470624411e-06
1.682 0.9999991439185711 0.9998411772073271 1.0000202882883613 6.7061902939655e-10 -1.217624493575183e-06 -1.2226462565690774e-06 -1.0738014218997527e-08 2.6516640305706023e-09 -3.6139136392462714e-09 8.560882022442503e-07 6.118993041417306e-07 2.0288209175031472e-05 0.999977000587893 0.9998253826766662 1.0004654274208253 1.282353153404591e-08 -2.8672102769018704e-05 -3.2177070189835315e-05 -7.6181230052908155e-06 2.2924304403947014e-06 -3.5579016402284703e-09 2.3132879190259446e-05 1.649906598983464e-05 0.0004662094207109606 0.9999274185474845 0.9997902226764379 1.0009265590827143 3.195077002755257e-08 -6.436254399564434e-05 -9.716490468522778e-05 -6.473931611457648e-05 2.806166911738503e-05 -3.3718101255436717e-09 7.610487698727623e-05 5.398701532240088e-05 0.000956984117533063 0.9999999925365081 0.9998417833395545 1.0000001832568763 1.6240256118983475e-10 -1.0828644979880833e-08 -1.0825736240990812e-08 1.5271975748309005e-10 -9.25876636834794e-11 -3.614662281580656e-09 7.537831342098072e-09 2.5380174089555753e-08 1.8615473914219512e-07 0.9999915471341609 0.9998357536800423 1.000190111266817 5.0805603499200255e-09 -1.1500943005166221e-05 -1.1984546449415357e-05 -1.07682553500856e-06 2.888226987005885e-07 -3.6016675425660522e-09 8.459872854983656e-06 6.040501947331165e-06 0.00019014915632744274 0.9999999152839754 0.9998417281590415 1.0000020230085451 2.0879971067953915e-10 -1.2117686555676237e-07 -1.2122337760271166e-07 8.689457051902527e-11 -7.618651063394919e-11 -3.6146040689391e-09 8.472133257930792e-08 6.526674180118799e-08 2.0231401269447956e-06
1.692 0.9999991438574842 0.9998411771659094 1.000020284803896 6.71797754579617e-10 -1.2175637200716582e-06 -1.2225849928920791e-06 -1.0978584715930412e-08 2.713200274043964e-09 -3.6865890826125733e-09 8.561495003850606e-07 6.119444558571366e-07 2.0284726658530302e-05 0.9999769609245799 0.9998253551663518 1.0004630670115255 1.2790535793340928e-08 -2.8632044368342807e-05 -3.2132094264073255e-05 -7.755020579483365e-06 2.341924446480902e-06 -3.630815459686225e-09 2.3176231306088232e-05 1.6529043475261227e-05 0.0004638972252798889 0.9999271096390954 0.9997900118317815 1.000905974985873 3.13974619775189e-08 -6.404198866291971e-05 -9.668072252747871e-05 -6.537601969881421e-05 2.8591794598842166e-05 -3.4470277134689595e-09 7.645333276200527e-05 5.422466927551654e-05 0.0009383130961547683 0.999999992536606 0.9998417833408663 1.0000001832605085 1.6223479705646326e-10 -1.0828657652077413e-08 -1.0825532136679917e-08 1.5427123864357097e-10 -9.269298838310654e-11 -3.6873335058162487e-09 7.523898707522926e-09 2.5382964753888987e-08 1.863627541706513e-07 0.9999915413891005 0.9998357496808876 1.0001897790148702 5.0849192493158625e-09 -1.1495201727116366e-05 -1.1978560986844176e-05 -1.0985922516965996e-06 2.950895127970574e-07 -3.6743885433421474e-09 8.465845816086167e-06 6.044653401238758e-06 0.00018981928611275163 0.9999999152834699 0.9998417281599277 1.0000020229778315 2.087629488077684e-10 -1.2117627906529283e-07 -1.2122257404170773e-07 8.604266720558693e-11 -7.568793121899741e-11 -3.6872758229484358e-09 8.472067220912548e-08 6.527009160320534e-08 2.0231260126524746e-06
1.702 0.99999914379419 0.9998411771229658 1.000020281266847 6.726925778455163e-10 -1.2175030901343381e-06 -1.222524467613772e-06 -1.1218697090202018e-08 2.774725188607599e-09 -3.760836210529631e-09 8.562130582793087e-07 6.119913247715692e-07 2.028119237463796e-05 0.9999769199906544 0.9998253267652917 1.0004606783190162 1.274987093742245e-08 -2.8592042048849056e-05 -3.2087181918338744e-05 -7.890903175025829e-06 2.39140097676197e-06 -3.705306952541024e-09 2.3220780279299816e-05 1.6559861111881557e-05 0.0004615577333715331 0.9999267937120626 0.9997897961456084 1.0008852895697473 3.081537268430467e-08 -6.372302792524164e-05 -9.619895422140055e-05 -6.59905706344043e-05 2.911726069069146e-05 -3.5238144057625e-09 7.680409781789603e-05 5.446397058898069e-05 0.0009195889447797405 0.9999999925366919 0.9998417833421993 1.0000001832637362 1.6201369074215398e-10 -1.082881075185937e-08 -1.082606496944857e-08 1.562202845806948e-10 -9.280216139716961e-11 -3.76157620838446e-09 7.510667560317038e-09 2.538642293928602e-08 1.865139224837828e-07 0.9999915354459927 0.9998357455424385 1.0001894421437323 5.086738138444545e-09 -1.1489463458435823e-05 -1.1972579234801118e-05 -1.1203031740899415e-06 3.0135700679851224e-07 -3.748683545031272e-09 8.472015559863358e-06 6.04894348947821e-06 0.00018948485156587846 0.9999999152829295 0.9998417281608192 1.0000020229461712 2.0865198673148894e-10 -1.211758330988447e-07 -1.2122250738827242e-07 8.55884934468577e-11 -7.519340465506198e-11 -3.761519233936658e-09 8.472015198518504e-08 6.527383596552078e-08 2.0231069401605982e-06
1.712 0.9999991437286938 0.9998411770785004 1.0000202776770906 6.73498781246332e-10 -1.2174424884083473e-06 -1.222464181457636e-06 -1.1458558580510655e-08 2.8362399053509525e-09 -3.83669070999151e-09 8.562788344639255e-07 6.120398899192987e-07 2.0277604809195872e-05 0.9999768777953663 0.9998252974801712 1.0004582615613187 1.27011941168673e-08 -2.8552095606970793e-05 -3.204233257557304e-05 -8.025776989357503e-06 2.440858799992187e-06 -3.781411706191575e-09 2.3266507155114847e-05 1.659150590411999e-05 0.0004591910250352633 0.9999264709710597 0.9997895757637346 1.0008645073856492 3.0193597060860806e-08 -6.340565356205587e-05 -9.571958720943003e-05 -6.658345497745898e-05 2.9638015816417373e-05 -3.602205389712794e-09 7.715684174011049e-05 5.4704691948961484e-05 0.0009008125104451919 0.9999999925367675 0.9998417833435556 1.0000001832663712 1.619178340803539e-10 -1.0828989009345697e-08 -1.0826834433938056e-08 1.5835912497544914e-10 -9.291452581115768e-11 -3.837426097310622e-09 7.501789016078329e-09 2.5391301259346942e-08 1.8654950191161127e-07 0.999991529305362 0.9998357412650821 1.0001891006657055 5.0862437130797256e-09 -1.148372808144655e-05 -1.1966600697702833e-05 -1.1419586184195247e-06 3.0762516293092524e-07 -3.824587951742395e-09 8.47838099985173e-06 6.053371491397515e-06 0.00018914585778786496 0.9999999152823564 0.9998417281617179 1.0000020229133817 2.0864764712277864e-10 -1.211754122132954e-07 -1.212226774909344e-07 8.532441346473256e-11 -7.470249123517387e-11 -3.8373701294035986e-09 8.47200300465834e-08 6.52782244872032e-08 2.023076536293252e-06
1.722 0.9999991436609938 0.999841177032514 1.0000202740346151 6.744082229219722e-10 -1.2173817836087474e-06 -1.222403744327841e-06 -1.1698275884763148e-08 2.897744796365732e-09 -3.914188029634177e-09 8.563468203692785e-07 6.120901609445082e-07 2.0273962710828567e-05 0.9999768343479102 0.9998252673176352 1.0004558169555862 1.264338647863152e-08 -2.8512204822022204e-05 -3.1997545766410626e-05 -8.159648086744361e-06 2.4902967010563153e-06 -3.8591648275757445e-09 2.3313393023889284e-05 1.66239648385296e-05 0.00045679717053758427 0.999926141616526 0.9997893508288732 1.0008436328871995 2.951183110235987e-08 -6.308985730032934e-05 -9.524260908251231e-05 -6.715514883262743e-05 3.0154011359567414e-05 -3.682236656917186e-09 7.751124806972615e-05 5.494661508332759e-05 0.0008819842595889579 0.9999999925368303 0.9998417833449337 1.0000001832683447 1.6212483915501935e-10 -1.0829060964391155e-08 -1.0827450551520387e-08 1.6058046222283576e-10 -9.302951394333917e-11 -3.914918951199865e-09 7.499460513398712e-09 2.539831229762355e-08 1.8644672122124386e-07 0.999991522967725 0.999835736849198 1.0001887545931978 5.083557373976793e-09 -1.147799546204168e-05 -1.1960624988990991e-05 -1.1635588012471732e-06 3.138939654525104e-07 -3.902137764683833e-09 8.484941082962638e-06 6.057936704557037e-06 0.0001888023094353586 0.9999999152817484 0.9998417281626223 1.0000020228793969 2.0892806020227783e-10 -1.2117488513355116e-07 -1.2122269414071039e-07 8.514299709387029e-11 -7.421413578550732e-11 -3.914863601317324e-09 8.472047671690146e-08 6.528351890748563e-08 2.0230316930431924e-06
1.732 0.9999991435910861 0.999841176985003 1.0000202703394596 6.754916895019043e-10 -1.2173209277385742e-06 -1.222343136187829e-06 -1.1937909579452246e-08 2.9592407811193834e-09 -3.993364526147628e-09 8.564170400729938e-07 6.121421740764333e-07 2.0270265702866522e-05 0.9999767896574439 0.9998252362842931 1.0004533447182316 1.2574020986257222e-08 -2.847236955434125e-05 -3.1952821380200965e-05 -8.29252245705727e-06 2.5397134794626603e-06 -3.938602913650262e-09 2.3361419034097296e-05 1.6657224883272194e-05 0.0004543762309098371 0.9999258058448656 0.9997891214807885 1.000822670434585 2.8734664399225128e-08 -6.277563085528504e-05 -9.476800780598696e-05 -6.770611861959142e-05 3.066520158164061e-05 -3.76394380523066e-09 7.786701390432541e-05 5.518953040300311e-05 0.0008631042608386065 0.9999999925368731 0.9998417833463292 1.0000001832696395 1.6269015320973207e-10 -1.0828978688636208e-08 -1.0827893102963838e-08 1.6282275992796694e-10 -9.314659548295468e-11 -3.9940907809705694e-09 7.503697538169859e-09 2.540792004623006e-08 1.8622549207350637e-07 0.9999915164335965 0.9998357322951655 1.0001884039386817 5.078534931658488e-09 -1.1472265550217284e-05 -1.1954652088679025e-05 -1.1851038944537283e-06 3.201633978029986e-07 -3.981368379817933e-09 8.491694796145648e-06 6.062638447840569e-06 0.00018845421128130735 0.999999915281098 0.9998417281635289 1.0000020228442046 2.0955085672339984e-10 -1.211742041260524e-07 -1.2122253716673766e-07 8.498274540763374e-11 -7.372789303883513e-11 -3.994035920063478e-09 8.472151760424368e-08 6.528991614121042e-08 2.0229737062837154e-06
1.742 0.9999991435189688 0.9998411769359674 1.0000202665916589 6.766444181495993e-10 -1.2172599899932478e-06 -1.2222825602176023e-06 -1.217757537672962e-08 3.0207284116973886e-09 -4.074256441533353e-09 8.564895102917088e-07 6.121959528321945e-07 2.026651450689462e-05 0.9999767437331019 0.9998252043867357 1.00045084506518 1.2488611245852317e-08 -2.8432589776357636e-05 -3.190815951937939e-05 -8.424406119099854e-06 2.5891079504763533e-06 -4.019761782475024e-09 2.341056635170631e-05 1.6691272951803175e-05 0.00045192825839104867 0.999925463848715 0.9997888878564949 1.0008016243002884 2.7802713641710168e-08 -6.24629658647411e-05 -9.429577157084678e-05 -6.823682137555386e-05 3.11715435458465e-05 -3.8473623794968075e-09 7.822384940502093e-05 5.5433236615357715e-05 0.0008441721659924 0.9999999925368922 0.9998417833477398 1.0000001832702377 1.6349532919994893e-10 -1.0828811302099058e-08 -1.082836493823687e-08 1.6497053090575236e-10 -9.326521718083043e-11 -4.074977710395314e-09 7.512466180174642e-09 2.542011091691905e-08 1.8594117548295024e-07 0.9999915097034954 0.9998357276033649 1.0001880487146784 5.0706303513933295e-09 -1.1466538412224406e-05 -1.194868219678548e-05 -1.2065941271970622e-06 3.2643344502421947e-07 -4.062316408436828e-09 8.498641124448372e-06 6.067476029594268e-06 0.00018810156853203052 0.9999999152804018 0.9998417281644345 1.000002022807789 2.10398886219041e-10 -1.2117343775258953e-07 -1.2122240936285798e-07 8.472825390878492e-11 -7.32435814451866e-11 -4.074923371109306e-09 8.472300728504098e-08 6.529743348012426e-08 2.0229078580459406e-06
1.752 0.9999991434446451 0.9998411768854103 1.0000202627912644 6.77642860673322e-10 -1.2171990963616003e-06 -1.2222220915948087e-06 -1.2417494083322307e-08 3.0822086625463573e-09 -4.1568999091626655e-09 8.565642045318846e-07 6.122514745501328e-07 2.026271046648999e-05 0.9999766965840241 0.9998251716315529 1.0004483182123878 1.2379561579214768e-08 -2.8392865509694556e-05 -3.1863560151655735e-05 -8.555305171907144e-06 2.6384789446088067e-06 -4.102677440314373e-09 2.346081610652551e-05 1.672609586135694e-05 0.0004494532965319268 0.9999251158173003 0.9997886500905266 1.000780498677192 2.6619304127868103e-08 -6.215185368000174e-05 -9.382588845730724e-05 -6.87477049932958e-05 3.167299704001861e-05 -3.9325280318579295e-09 7.858147723326388e-05 5.567754032597376e-05 0.0008251871896015955 0.9999999925368888 0.9998417833491673 1.0000001832701424 1.6430404504977287e-10 -1.082868544615325e-08 -1.0828940861166616e-08 1.6680302418798695e-10 -9.338471719287605e-11 -4.1576154710502764e-09 7.522502517255728e-09 2.5434318619009514e-08 1.8566438635991553e-07 0.9999915027779485 0.9998357227741826 1.0001876889338386 5.058805813517995e-09 -1.14608141712362e-05 -1.1942715383438059e-05 -1.2280298367012308e-06 3.327040926750638e-07 -4.1450179707238125e-09 8.505779005558317e-06 6.072448713892552e-06 0.00018774438659052 0.999999915279661 0.9998417281653421 1.000002022770157 2.1123847259590576e-10 -1.2117271292920312e-07 -1.21222385948469e-07 8.415871658238786e-11 -7.27602145352309e-11 -4.157561914088515e-09 8.472466130552433e-08 6.530585320969919e-08 2.0228412583326763e-06
1.762 0.9999991433681227 0.9998411768333378 1.000020258938426 6.782499537106753e-10 -1.2171383312333366e-06 -1.2221614947724703e-06 -1.2657939448891774e-08 3.1436819819017583e-09 -4.241331140839157e-09 8.566410622958117e-07 6.123086786760498e-07 2.0258854820033587e-05 0.9999766482193875 0.999825138025359 1.0004457643767142 1.2234628367641165e-08 -2.835319671935398e-05 -3.181902293301085e-05 -8.685225738543634e-06 2.6878253073164857e-06 -4.187386362244776e-09 2.3512149370649213e-05 1.6761680316750503e-05 0.0004469513803595142 0.9999247619369451 0.9997884083153097 1.0007592976901798 2.5030984637761112e-08 -6.18422850320006e-05 -9.335834626375772e-05 -6.923920834022839e-05 3.216952450079029e-05 -4.019476482633262e-09 7.89396319478139e-05 5.592225564621379e-05 0.0008061480884856185 0.9999999925368686 0.9998417833506164 1.0000001832694558 1.6487463606516176e-10 -1.0828684711667185e-08 -1.0829385878541488e-08 1.680466722666398e-10 -9.350447711708157e-11 -4.2420409596138635e-09 7.530261566778068e-09 2.5449616834939712e-08 1.8546144073033108e-07 0.9999914956574986 0.9998357178080154 1.000187324609124 5.041413303210205e-09 -1.1455092907363197e-05 -1.193675140938487e-05 -1.2494114142009913e-06 3.3897532675121237e-07 -4.229509619961474e-09 8.513107326523414e-06 6.077555718128473e-06 0.00018738267060418093 0.9999999152788811 0.9998417281662555 1.0000020227314124 2.1182910134019945e-10 -1.2117211328069143e-07 -1.2122223171859328e-07 8.300025758707937e-11 -7.227731872363212e-11 -4.241988259254166e-09 8.472614007958643e-08 6.531479785136477e-08 2.0227805311806528e-06
1.772 0.999999143289411 0.9998411767797575 1.0000202550334518 6.782768560588166e-10 -1.2170776734841665e-06 -1.2221004055523208e-06 -1.2899115527811004e-08 3.2051492849294955e-09 -4.327586768370088e-09 8.567200339801269e-07 6.123675122594269e-07 2.0254948300933326e-05 0.9999765986484576 0.9998251035748285 1.0004431837771917 1.2034640280619953e-08 -2.8313583243771562e-05 -3.177454738902873e-05 -8.81417384008601e-06 2.7371458983112375e-06 -4.273925512927988e-09 2.3564547159738772e-05 1.6798012914214675e-05 0.00044442253725799523 0.9999244023917874 0.9997881626616792 1.0007380254127056 2.2799790109490068e-08 -6.153424962109362e-05 -9.289313268996018e-05 -6.971176130273415e-05 3.266109093837184e-05 -4.108242856698299e-09 7.929805933783907e-05 5.6167203785972776e-05 0.000787053143358543 0.9999999925368391 0.9998417833520932 1.000000183268438 1.6502561860286788e-10 -1.0828788278311894e-08 -1.0829335845263603e-08 1.684976091424331e-10 -9.362407769611129e-11 -4.328291175982384e-09 7.532905561389988e-09 2.546518270476865e-08 1.853785804300649e-07 0.9999914883427042 0.9998357127052715 1.000186955754024 5.015938952286145e-09 -1.1449374594985007e-05 -1.1930789905897252e-05 -1.2707391813577352e-06 3.4524713415054367e-07 -4.315827970955773e-09 8.520624954399794e-06 6.082796236686896e-06 0.0001870164253572187 0.9999999152780705 0.9998417281671814 1.0000020226918178 2.1199070294209424e-10 -1.2117161802152582e-07 -1.2122158237472896e-07 8.104937882975783e-11 -7.179418512987661e-11 -4.328238654681172e-09 8.472717039417766e-08 6.532393255393285e-08 2.0227301462231356e-06
1.782 0.9999991432085202 0.9998411767246773 1.0000202510767784 6.775755737742396e-10 -1.217017023655077e-06 -1.2220387094359025e-06 -1.3141050992396967e-08 3.2666116431384655e-09 -4.415703982284725e-09 8.568011137285126e-07 6.124279675712894e-07 2.0250991180856823e-05 0.9999765478806614 0.9998250682867502 1.0004405766368067 1.1750291928845607e-08 -2.8274024808261854e-05 -3.173013329355654e-05 -8.942155289290507e-06 2.7864395910161083e-06 -4.362331287922188e-09 2.361799040683266e-05 1.68350801274336e-05 0.00044186678890166244 0.9999240373647912 0.9997879132596171 1.000716685890241 1.9564988671945943e-08 -6.122773563110723e-05 -9.243023570901574e-05 -7.016578485516823e-05 3.314766386436164e-05 -4.1988620039415346e-09 7.96565156144333e-05 5.641221256895469e-05 0.0007679001453490113 0.9999999925368079 0.9998417833536035 1.0000001832674748 1.6463764846315336e-10 -1.0828896577168148e-08 -1.0828676377930682e-08 1.6812732220073152e-10 -9.374278473240931e-11 -4.416402458141229e-09 7.529273674870755e-09 2.5480793041412045e-08 1.8542690706054892e-07 0.9999914808341495 0.9998357074663778 1.0001865823827643 4.9785679243074474e-09 -1.1443659127947447e-05 -1.1924830754314797e-05 -1.2920132842990005e-06 3.5151950122160283e-07 -4.404010111667582e-09 8.52833075352563e-06 6.088169454865582e-06 0.0001866456556723402 0.9999999152772368 0.9998417281681254 1.0000020226517605 2.1160491532376857e-10 -1.211711274824599e-07 -1.2122032328307828e-07 7.827758521954013e-11 -7.1310630456431e-11 -4.416350714506538e-09 8.472765508083564e-08 6.53331734007754e-08 2.0226912273914997e-06
1.792 0.9999991431254595 0.9998411766681048 1.0000202470688544 6.760392868862767e-10 -1.216956290459024e-06 -1.2219767553871101e-06 -1.3383589380982907e-08 3.328069773242622e-09 -4.505719932129355e-09 8.568843262228945e-07 6.124900762798377e-07 2.0246983484613205e-05 0.9999764959257009 0.9998250321681097 1.0004379431849824 1.133791403518624e-08 -2.823452109484133e-05 -3.1685780879536576e-05 -9.069175682185773e-06 2.835705272282378e-06 -4.452640980335783e-09 2.3672459868057855e-05 1.6872868246797013e-05 0.0004392841541656058 0.9999236670391694 0.9997876602392713 1.0006952831730638 1.4792081734878731e-08 -6.092272908642499e-05 -9.19696437749664e-05 -7.060169122670571e-05 3.362921321977662e-05 -4.291367408384564e-09 8.001476637780571e-05 5.6657115805565065e-05 0.0007486863909240517 0.9999999925367828 0.9998417833551537 1.0000001832669527 1.6365923814234932e-10 -1.0828918867798795e-08 -1.0827755838491593e-08 1.6709296352822247e-10 -9.386028640638093e-11 -4.506412253703566e-09 7.520294545693816e-09 2.54969697418943e-08 1.8557674996243805e-07 0.9999914731324595 0.9998357020917892 1.0001862045105328 4.923632003377293e-09 -1.143794640613057e-05 -1.1918874298544312e-05 -1.3132336839367078e-06 3.5779241524663747e-07 -4.494092843537798e-09 8.536223556807734e-06 6.093674529585976e-06 0.00018627036702010722 0.9999999152763871 0.9998417281690943 1.0000020226116308 2.1062005711133998e-10 -1.2117055076778767e-07 -1.212188033704859e-07 7.484182262857433e-11 -7.08255952725461e-11 -4.506360714573721e-09 8.472769517232526e-08 6.534273441986712e-08 2.0226612890453965e-06
1.802 0.9999991430402421 0.9998411766100498 1.0000202430100011 6.73672235668227e-10 -1.2168954659363993e-06 -1.221915173424924e-06 -1.3626476901338346e-08 3.38952435525023e-09 -4.597672097529412e-09 8.569696889796983e-07 6.125538714494216e-07 2.0242925074575746e-05 0.9999764427937068 0.9998249952261965 1.0004352836610737 1.0734125323937636e-08 -2.8195071793737747e-05 -3.164149065770609e-05 -9.195240488481186e-06 2.8849418424066517e-06 -4.544891511288053e-09 2.3727935973792887e-05 1.6911363280658493e-05 0.00043667465295459476 0.999923291600339 0.9997874037323594 1.0006738213613788 7.707017324031947e-09 -6.061921291164956e-05 -9.151134563839545e-05 -7.101988416849548e-05 3.410571130825794e-05 -4.38579184006735e-09 8.037258532229943e-05 5.6901752489387664e-05 0.0007294086899575176 0.9999999925367732 0.9998417833567513 1.00000018326712 1.6218443961378124e-10 -1.082884699944526e-08 -1.0827204470426605e-08 1.6564858594619318e-10 -9.397585033610913e-11 -4.598357665151696e-09 7.508532533183885e-09 2.5514644037406434e-08 1.8576897998550502e-07 0.999991465238323 0.999835696582006 1.0001858221538158 4.842992624968599e-09 -1.1432236408967696e-05 -1.1912921163546233e-05 -1.3344002451568297e-06 3.640658636810772e-07 -4.586113536061692e-09 8.544302113138405e-06 6.099310551346898e-06 0.00018589056600580329 0.9999999152755313 0.9998417281700952 1.0000020225716761 2.0912861115549668e-10 -1.2116987986524617e-07 -1.212176524306779e-07 7.099620817904498e-11 -7.033883351234575e-11 -4.598306717931127e-09 8.472751814027187e-08 6.53529768944243e-08 2.022635233725097e-06
1.812 0.9999991429528825 0.9998411765505237 1.0000202389003423 6.706791708467362e-10 -1.2168346256818927e-06 -1.2218544159078764e-06 -1.3869485414973659e-08 3.4509763611952507e-09 -4.691598353935909e-09 8.570571974189207e-07 6.126193615685331e-07 2.023881560278904e-05 0.9999763884954509 0.999824957468759 1.0004325983192301 9.849184757692673e-09 -2.815567657195417e-05 -3.159726295696625e-05 -9.320355173611136e-06 2.9341482143940073e-06 -4.639119884547156e-09 2.3784398660403315e-05 1.695055084450125e-05 0.00043403831133318344 0.9999229112385476 0.9997871438740471 1.0006523046661653 -2.7859835946937876e-09 -6.031716555451648e-05 -9.10553298873689e-05 -7.142075924144755e-05 3.4577132727564675e-05 -4.482166499132111e-09 8.072975266459527e-05 5.7145965800611966e-05 0.000710063393406907 0.9999999925367893 0.9998417833584039 1.0000001832679992 1.6054516017907693e-10 -1.0828756207096388e-08 -1.0827474341461496e-08 1.6402286976832148e-10 -9.408886176548865e-11 -4.69227694379239e-09 7.497247088565954e-09 2.55346434403229e-08 1.859354431031964e-07 0.999991457152517 0.9998356909375926 1.000185435330967 4.725292380759263e-09 -1.1426529194706233e-05 -1.1906971795853821e-05 -1.3555128593940395e-06 3.703398341850986e-07 -4.68010979997e-09 8.552565054019868e-06 6.105076520369206e-06 0.00018550626082490578 0.99999991527468 0.9998417281711364 1.000002022531923 2.074599932406651e-10 -1.2116919004761854e-07 -1.212173229502371e-07 6.69691797629884e-11 -6.984951743634868e-11 -4.692226376171317e-09 8.472738718759247e-08 6.536420577296866e-08 2.022606982256957e-06
1.822 0.9999991428633932 0.9998411764895357 1.0000202347398381 6.674379358563465e-10 -1.2167738576200083e-06 -1.221794391024552e-06 -1.4112486200174418e-08 3.512426251958594e-09 -4.787536199172413e-09 8.571468449355579e-07 6.126865391955406e-07 2.0234654585157247e-05 0.9999763330426144 0.9998249189041959 1.0004298874349584 8.558842479842906e-09 -2.811633495977849e-05 -3.15530975577121e-05 -9.444525271159386e-06 2.9833233148197525e-06 -4.7353642287802714e-09 2.3841827187084824e-05 1.699041604043237e-05 0.0004313751686263197 0.9999225261523258 0.9997868808054212 1.0006307374893075 -1.820364056218769e-08 -6.001655909478944e-05 -9.060158458028923e-05 -7.180470404350949e-05 3.504345430298108e-05 -4.580520166785562e-09 8.108605325631843e-05 5.738960187922172e-05 0.000690646448777697 0.9999999925368384 0.9998417833601179 1.000000183269421 1.5928658038146139e-10 -1.0828734876188543e-08 -1.0828474160033774e-08 1.6234538603805362e-10 -9.419890564951079e-11 -4.788207411771385e-09 7.489389718113894e-09 2.5557401106340127e-08 1.8601978745241034e-07 0.9999914488759393 0.9998356851591997 1.0001850440630777 4.554932415409235e-09 -1.1420824827190387e-05 -1.1901026096700957e-05 -1.3765715164493496e-06 3.766143140532072e-07 -4.7761197238967724e-09 8.561010888786168e-06 6.110971344205049e-06 0.00018511746203923898 0.9999999152738404 0.9998417281722237 1.0000020224922053 2.0615732202096167e-10 -1.21168569902336e-07 -1.2121772316616255e-07 6.289052363813443e-11 -6.935741360504173e-11 -4.788157432595013e-09 8.472753867908556e-08 6.537657405575037e-08 2.022571268952261e-06
1.832 0.99999914277178 0.9998411764270919 1.0000202305284118 6.642980821784908e-10 -1.2167131842085995e-06 -1.221734494266669e-06 -1.4355432802938272e-08 3.5738749692122517e-09 -4.885523615549565e-09 8.572386456733654e-07 6.127554039550097e-07 2.023044171869209e-05 0.9999762764481425 0.999824879541808 1.0004271513136525 6.694671071652244e-09 -2.8077046218233382e-05 -3.150899372113638e-05 -9.567756360599432e-06 3.0324660818944425e-06 -4.833662140124836e-09 2.390019989865977e-05 1.703094329728733e-05 0.00042868528703019567 0.9999221365529237 0.9997866146766575 1.000609124526425 -4.059875127746424e-08 -5.971735682239052e-05 -9.015009727383723e-05 -7.217209833805418e-05 3.5504655021171815e-05 -4.680878710160724e-09 8.144127430309102e-05 5.763250830347743e-05 0.0006711534929427449 0.9999999925369194 0.9998417833618936 1.000000183271138 1.5896815918072226e-10 -1.0828805274364245e-08 -1.0829598938629553e-08 1.6066303397926087e-10 -9.43052229818529e-11 -4.88618752014447e-09 7.486712560792134e-09 2.558298199700445e-08 1.8599493877810697e-07 0.9999914404096489 0.9998356792475916 1.0001846483751713 4.310710835861906e-09 -1.1415123294884708e-05 -1.1895083453496447e-05 -1.397576288093706e-06 3.828892913058006e-07 -4.8741813790548905e-09 8.569637994510431e-06 6.116993832556813e-06 0.00018472418386316315 0.9999999152730115 0.9998417281733574 1.0000020224522779 2.0577811558881876e-10 -1.2116804120794612e-07 -1.2121824855430862e-07 5.88067697109793e-11 -6.886157055992013e-11 -4.8861377861735445e-09 8.472813276345964e-08 6.53901115737548e-08 2.022525401292264e-06
1.842 0.9999991426780411 0.9998411763631908 1.0000202262660745 6.613067601864357e-10 -1.2166525422079613e-06 -1.221674025490223e-06 -1.459828109833306e-08 3.6353232138897555e-09 -4.985599197788492e-09 8.573326263723845e-07 6.128259646560794e-07 2.022617715082138e-05 0.9999762187266881 0.9998248393921182 1.0004243903012788 4.033189827433006e-09 -2.803780925004974e-05 -3.146495060791216e-05 -9.690053986921484e-06 3.081575464784478e-06 -4.934051266909882e-09 2.395949388839112e-05 1.7072116137434375e-05 0.0004259687639201118 0.999921742669863 0.9997863456509881 1.0005874708952447 -7.268747490657052e-08 -5.9419510281491264e-05 -8.970085544031538e-05 -7.252331412145938e-05 3.5960715964071986e-05 -4.783264800496319e-09 8.17952026110899e-05 5.787453221062604e-05 0.0006515799928638774 0.9999999925370208 0.9998417833637223 1.0000001832729406 1.5989386713778703e-10 -1.0828903903882785e-08 -1.0830149045737155e-08 1.5901955083798889e-10 -9.440756521318045e-11 -4.986255805661414e-09 7.489334115520743e-09 2.5611218308047884e-08 1.8586871613033027e-07 0.9999914317549194 0.999835673203688 1.0001842482976617 3.96423437301207e-09 -1.140942448872991e-05 -1.1889143157063306e-05 -1.4185272463735127e-06 3.8916475349657757e-07 -4.974333126401305e-09 8.578444562241603e-06 6.1231426603530374e-06 0.0001843264457886983 0.999999915272182 0.9998417281745297 1.000002022411936 2.066273519808804e-10 -1.2116754092630895e-07 -1.212181992351022e-07 5.4762111901220965e-11 -6.83619889265039e-11 -4.9862064044905365e-09 8.472921212964684e-08 6.540477472078145e-08 2.022469982274155e-06
1.852 0.9999991425821692 0.9998411762978281 1.0000202219529863 6.580556389450618e-10 -1.2165918375879686e-06 -1.2216126821481168e-06 -1.4840920521674268e-08 3.696771083049931e-09 -5.0878020618144565e-09 8.57428793722214e-07 6.128982151825292e-07 2.022186138681184e-05 0.9999761598951635 0.9998247984672617 1.0004216047973362 2.8443218541220786e-10 -2.7998622572165877e-05 -3.1420967771067894e-05 -9.811423589354251e-06 3.130650424220575e-06 -5.036569442620771e-09 2.4019684556780106e-05 1.7113916867332074e-05 0.00042322574690771986 0.9999213447576977 0.9997860739095289 1.0005657822911962 -1.17981612163303e-07 -5.91229557580133e-05 -8.925384696249858e-05 -7.285871570731245e-05 3.641162024893664e-05 -4.887696187277232e-09 8.214762133574704e-05 5.811551804187547e-05 0.0006319214453181052 0.9999999925371239 0.9998417833655923 1.0000001832747063 1.6196974290165662e-10 -1.082893739980446e-08 -1.0829822288483453e-08 1.575260751676826e-10 -9.450529034378098e-11 -5.088450773697864e-09 7.495992508738204e-09 2.564172626736592e-08 1.8567425560606658e-07 0.9999914229133128 0.999835667028614 1.00018384386804 3.4783290552199427e-09 -1.1403728252644814e-05 -1.1883204894743866e-05 -1.4394243930828259e-06 3.954406874259498e-07 -5.076614081203489e-09 8.587428501455377e-06 6.129416300010969e-06 0.00018392427430277068 0.9999999152713333 0.9998417281757284 1.0000020223710595 2.086133925284132e-10 -1.2116697546046331e-07 -1.21217272648386e-07 5.086742407308416e-11 -6.785810577524006e-11 -5.088401989601757e-09 8.473069316396234e-08 6.542043183229226e-08 2.0224080109645697e-06
1.862 0.9999991424841614 0.9998411762310025 1.0000202175894222 6.53736548643873e-10 -1.216531028315439e-06 -1.2215507589134206e-06 -1.508317237866832e-08 3.758219675481047e-09 -5.192171418185159e-09 8.575271131241917e-07 6.129721115980657e-07 2.021749497137723e-05 0.999976099973398 0.9998247567814601 1.000418795270134 -4.919176587955791e-09 -2.795948429742779e-05 -3.1377045358228954e-05 -9.931870505167363e-06 3.179689931957227e-06 -5.141254619186446e-09 2.4080745101297295e-05 1.715632621824234e-05 0.0004204564518493981 0.9999209431039778 0.9997857996569703 1.0005440651700934 -1.8091502937266795e-07 -5.882761016502956e-05 -8.88090603411164e-05 -7.317865988636042e-05 3.685735296866477e-05 -4.994186123254876e-09 8.249830627971705e-05 5.8355304945849896e-05 0.0006121736465379853 0.9999999925372107 0.9998417833674913 1.0000001832763539 1.6477800483326983e-10 -1.0828863515339519e-08 -1.0828913582802263e-08 1.56361446385765e-10 -9.459805625420158e-11 -5.192811572248918e-09 7.504583949124961e-09 2.567380609511861e-08 1.854569927734296e-07 0.9999914138867692 0.9998356607237638 1.0001834351327865 2.8056233062581585e-09 -1.1398034461005987e-05 -1.1877268951143904e-05 -1.4602676620886052e-06 4.0171708033505873e-07 -5.181062897636246e-09 8.596587340548883e-06 6.135812950311127e-06 0.00018351770475437455 0.9999999152704474 0.9998417281769412 1.0000020223295705 2.1132159922703877e-10 -1.2116630286651222e-07 -1.2121576446317337e-07 4.730114869005341e-11 -6.734933763686708e-11 -5.192763410143787e-09 8.473238957804939e-08 6.543680778603245e-08 2.0223434736202447e-06
1.872 0.9999991423840257 0.9998411761627208 1.0000202131757174 6.47310335193682e-10 -1.2164701620147014e-06 -1.2214889208439626e-06 -1.532486969761709e-08 3.819669474633381e-09 -5.298746623425136e-09 8.57627522432868e-07 6.130475805465086e-07 2.0213078325606744e-05 0.9999760389848928 0.9998247143515562 1.000415962274305 -1.2032595011529117e-08 -2.7920392060956207e-05 -3.1333183886472184e-05 -1.0051400051224545e-05 3.228692972480672e-06 -5.248145238891688e-09 2.4142645973577977e-05 1.719932296379954e-05 0.0004176611840432911 0.9999205380383179 0.9997855231280508 1.0005223269551016 -2.669497151807774e-07 -5.853336632109095e-05 -8.836648447147243e-05 -7.348349616310317e-05 3.729790113537181e-05 -5.102742418841696e-09 8.284702183175163e-05 5.859372390750961e-05 0.0005923330410540178 0.9999999925372703 0.9998417833694113 1.0000001832777667 1.6777125135805731e-10 -1.0828729877017454e-08 -1.0828088072051153e-08 1.5569240431688666e-10 -9.46856282187965e-11 -5.299377960537036e-09 7.512601578366348e-09 2.5706472671188296e-08 1.8526639830536747e-07 0.9999914046777074 0.9998356542908762 1.0001830221495613 1.8873409300858374e-09 -1.1392343052442695e-05 -1.1871335980986512e-05 -1.4810569980941267e-06 4.0799391947933596e-07 -5.2877192303663816e-09 8.605918151224886e-06 6.142330483384793e-06 0.0001831067836726486 0.9999999152695138 0.9998417281781615 1.0000020222873538 2.142084641693482e-10 -1.2116557026239814e-07 -1.2121433945204e-07 4.423025211674751e-11 -6.683486028296637e-11 -5.2993306196077344e-09 8.473406036013018e-08 6.545350221126237e-08 2.022280475461804e-06
1.882 0.999999142281785 0.9998411760930006 1.0000202087122694 6.376181601355238e-10 -1.2164093388632825e-06 -1.2214277279349812e-06 -1.556595795741462e-08 3.881120640520986e-09 -5.4075672488320885e-09 8.577299669893032e-07 6.131245559078669e-07 2.0208611913366725e-05 0.999975976957649 0.9998246711976088 1.0004131064702309 -2.160529431738128e-08 -2.7881342856982205e-05 -3.12893837676152e-05 -1.0170017625753376e-05 3.277658541546932e-06 -5.357279159551311e-09 2.4205354307921675e-05 1.7242883516589952e-05 0.0004148403624674346 0.9999201299422918 0.9997852445946236 1.0005005762617571 -3.8264379214033545e-07 -5.824008773432825e-05 -8.792610816701918e-05 -7.377356700536702e-05 3.773325362432819e-05 -5.2133663148989045e-09 8.319351665662985e-05 5.883059467872728e-05 0.0005723971554500578 0.9999999925373018 0.9998417833713539 1.0000001832787726 1.7041304757430565e-10 -1.0828636982660166e-08 -1.0827905706412e-08 1.5557306056009048e-10 -9.476724358216994e-11 -5.408189895087577e-09 7.517646770158705e-09 2.573880458245933e-08 1.851469035073599e-07 0.9999913952891379 0.9998356477321094 1.0001826049897231 6.523286749327445e-10 -1.138665398648785e-05 -1.186540653528006e-05 -1.501792458060561e-06 4.142711920320735e-07 -5.396622938445298e-09 8.615417484891507e-06 6.148966401837631e-06 0.00018269157171308748 0.9999999152685313 0.9998417281793889 1.0000020222442376 2.167398141791324e-10 -1.2116487829216225e-07 -1.2121355764920273e-07 4.170922806202947e-11 -6.631443959312894e-11 -5.408143228176429e-09 8.473548416728486e-08 6.547014534637493e-08 2.022222615381177e-06
1.892 0.9999991421774778 0.9998411760218691 1.000020204199656 6.233754945884543e-10 -1.2163486305335055e-06 -1.221367262389528e-06 -1.5806539390190147e-08 3.942574065555198e-09 -5.518673703794784e-09 8.578344174692993e-07 6.132030073180624e-07 2.0204096557726514e-05 0.9999759139250416 0.9998246273435156 1.0004102286446557 -3.428410533069069e-08 -2.7842332824463392e-05 -3.124564493370758e-05 -1.0287728752062271e-05 3.326585647475424e-06 -5.468695028506399e-09 2.4268833310649615e-05 1.7286981494231843e-05 0.00041199454616398725 0.9999197192597391 0.9997849643730164 1.0004788231307413 -5.356618216468372e-07 -5.7947603160927155e-05 -8.748791977092628e-05 -7.404920802546068e-05 3.816340111826538e-05 -5.326053103890462e-09 8.353751927526413e-05 5.906572260716664e-05 0.000552365117015925 0.9999999925373132 0.9998417833733244 1.000000183279228 1.7220142956577226e-10 -1.082865655657553e-08 -1.0828449012756048e-08 1.5590112071986155e-10 -9.484244680935302e-11 -5.519287861009454e-09 7.518090199713374e-09 2.577042017337956e-08 1.8512564391710996e-07 0.9999913857247739 0.9998356410501263 1.0001821837411362 -9.834988067864364e-10 -1.138096715716075e-05 -1.185948068804861e-05 -1.5224742558529939e-06 4.205488862582757e-07 -5.507813977345305e-09 8.625081286156625e-06 6.155717778971325e-06 0.00018227214699096511 0.9999999152675078 0.9998417281806298 1.0000020222000805 2.1841125595976749e-10 -1.21164299101129e-07 -1.2121350152675045e-07 3.9635630798840296e-11 -6.57877431157546e-11 -5.519241620789998e-09 8.47365305131713e-08 6.548659349625515e-08 2.0221722413044015e-06
1.902 0.9999991420711539 0.9998411759493633 1.0000201996388085 6.031600353864217e-10 -1.216288022803476e-06 -1.2213071137340444e-06 -1.6046815074121043e-08 4.00403020641944e-09 -5.632106907530375e-09 8.579408508907062e-07 6.132829326708264e-07 2.0199533576991975e-05 0.999975849926693 0.9998245828176363 1.0004073297313143 -5.080993269131416e-08 -2.780335705495119e-05 -3.120196681675528e-05 -1.0404539018611631e-05 3.3754733099752345e-06 -5.582431095463803e-09 2.4333041628584395e-05 1.7331587267067052e-05 0.0004091244611894417 0.9999193065068659 0.9997846828312458 1.0004570792538248 -7.347078423997247e-07 -5.765570133503882e-05 -8.705190711574961e-05 -7.431074805342895e-05 3.858833605134685e-05 -5.440792192007408e-09 8.387873373877021e-05 5.9298895511355446e-05 0.0005322382496961893 0.9999999925373163 0.999841783375333 1.000000183279157 1.726728910005348e-10 -1.0828774650582261e-08 -1.0829306606997239e-08 1.564757594619895e-10 -9.491095430637908e-11 -5.632712101443406e-09 7.513577120558609e-09 2.580169103944664e-08 1.8520334504314024e-07 0.9999913759891451 0.9998356342481717 1.000181758511077 -3.11693436293013e-09 -1.1375282327646302e-05 -1.1853558018468506e-05 -1.5431027022555832e-06 4.268269899221832e-07 -5.621333067483254e-09 8.634904770436004e-06 6.162581171973805e-06 0.00018184860828345485 0.9999999152664559 0.9998417281818947 1.0000020221549084 2.1875090074092327e-10 -1.2116381822437054e-07 -1.2121376006321247e-07 3.780842681452421e-11 -6.525450659192684e-11 -5.632666379683757e-09 8.473718489683587e-08 6.55030007157939e-08 2.0221297984825983e-06
1.912 0.9999991419628739 0.9998411758755273 1.0000201950311285 5.75530475366229e-10 -1.2162274250079047e-06 -1.2212467041869324e-06 -1.62869543169538e-08 4.065489202954842e-09 -5.747907674283921e-09 8.580492204403409e-07 6.133643272626005e-07 2.01949245747937e-05 0.9999757850092785 0.9998245376533689 1.0004044108299626 -7.200667828507823e-08 -2.7764409478051646e-05 -3.115834867204048e-05 -1.052045394788337e-05 3.424320560531524e-06 -5.698525632236436e-09 2.4397932767210504e-05 1.7376667538612407e-05 0.0004062310262417745 0.999918892281372 0.9997844003955322 1.0004353581745165 -9.893646905851662e-07 -5.736412634953745e-05 -8.661805782818547e-05 -7.45585091377734e-05 3.9008052554211135e-05 -5.557567932765585e-09 8.421683568181614e-05 5.952988081257209e-05 0.000512020730856929 0.9999999925373242 0.9998417833773892 1.0000001832788303 1.7152214287167556e-10 -1.0828900406820975e-08 -1.0829901022220541e-08 1.5712693749383118e-10 -9.497241733927639e-11 -5.748503948080159e-09 7.505190387080995e-09 2.5833551871853822e-08 1.8535188679165831e-07 0.9999913660877041 0.9998356273301502 1.0001813294289177 -5.856101192779369e-09 -1.1369599134348717e-05 -1.1847637936949424e-05 -1.5636780757746736e-06 4.331054907862943e-07 -5.73722105171707e-09 8.644882299362638e-06 6.16955253119793e-06 0.00018142107770134625 0.9999999152653881 0.9998417281831923 1.0000020221089962 2.1743806044189032e-10 -1.2116334515324763e-07 -1.2121375524088434e-07 3.6057711452200615e-11 -6.471412483883259e-11 -5.748458683255952e-09 8.473753577316288e-08 6.551972676798125e-08 2.022093400733695e-06
1.922 0.9999991418527058 0.9998411758004111 1.0000201903784467 5.392710765562793e-10 -1.2161667395018133e-06 -1.221185701762139e-06 -1.6526984078499312e-08 4.12695153958981e-09 -5.866118216981066e-09 8.581594509961821e-07 6.134471656604837e-07 2.0190271077870022e-05 0.9999757192272029 0.9998244918896312 1.0004014732219628 -9.876137603862738e-08 -2.7725482825478142e-05 -3.1114789987903585e-05 -1.0635478885607773e-05 3.4731264413531953e-06 -5.8170178282448695e-09 2.446345464982511e-05 1.7422185026721473e-05 0.0004033153750207814 0.9999184772696985 0.9997841175554755 1.0004136754422073 -1.309829728789811e-06 -5.707257416735904e-05 -8.618635972338315e-05 -7.479280656978962e-05 3.942254640042447e-05 -5.676359843563413e-09 8.455146907779575e-05 5.975842316577051e-05 0.0004917202829662067 0.9999999925373465 0.9998417833795002 1.000000183278686 1.6882323583006732e-10 -1.082893719182017e-08 -1.0829900419885379e-08 1.5782733205253408e-10 -9.502627356649089e-11 -5.86670479893086e-09 7.495210507628223e-09 2.5867099244840546e-08 1.8552006693517674e-07 0.9999913560269159 0.9998356203006896 1.0001808966482622 -9.317771804394797e-09 -1.1363917150495577e-05 -1.1841720097201729e-05 -1.5842005107538097e-06 4.393843774751166e-07 -5.8555194552220345e-09 8.65500730017894e-06 6.176627140648794e-06 0.00018098970275038582 0.9999999152643153 0.9998417281845315 1.0000020220627914 2.145245726550978e-10 -1.2116278295848008e-07 -1.2121315496997329e-07 3.4356368068525886e-11 -6.416619240051585e-11 -5.866660232460212e-09 8.47377518790064e-08 6.553717960639596e-08 2.0220589324216163e-06
1.932 0.9999991417407251 0.9998411757240693 1.0000201856828375 4.935842793821216e-10 -1.2161059353488667e-06 -1.2211242170184557e-06 -1.6766781993354898e-08 4.188418264416684e-09 -5.986780051783457e-09 8.582714655064699e-07 6.135314095104049e-07 2.018557441266276e-05 0.9999756526430549 0.9998244455711887 1.0003985183805357 -1.3199551621402723e-07 -2.768656863508294e-05 -3.107129068375758e-05 -1.0749618996894752e-05 3.5218900054356927e-06 -5.937946454930388e-09 2.4529549381201303e-05 1.7468098291995863e-05 0.0004003788733167325 0.9999180622514515 0.9997838348672141 1.0003920486976623 -1.7065469180485124e-06 -5.678069072993625e-05 -8.575680100251162e-05 -7.501394901469529e-05 3.983181495549625e-05 -5.797145695648245e-09 8.488224399840523e-05 5.998424281115936e-05 0.00047134886541461607 0.9999999925373885 0.9998417833816717 1.000000183279117 1.6517212194852546e-10 -1.0828853878192148e-08 -1.082941594620673e-08 1.5869885451617632e-10 -9.507211085798674e-11 -5.987356964377807e-09 7.486379502361904e-09 2.5903220016872778e-08 1.8565047112179517e-07 0.999991345814322 0.9998356131651869 1.000180460348278 -1.3623522797622164e-08 -1.135823595513e-05 -1.1835804593818841e-05 -1.6046699917561683e-06 4.4566363809222934e-07 -5.976269925582585e-09 8.665272244300077e-06 6.183799601736016e-06 0.00018055465786383356 0.9999999152632421 0.9998417281859171 1.0000020220167016 2.1057855800506404e-10 -1.2116210075778283e-07 -1.2121207065895476e-07 3.2826553410492165e-11 -6.361082029724625e-11 -5.987312947282959e-09 8.473804727501341e-08 6.5555689714408e-08 2.02202130185125e-06
1.942 0.9999991416270142 0.9998411756465612 1.0000201809464098 4.3804079625939385e-10 -1.2160450676679465e-06 -1.2210626666740785e-06 -1.7006189075850326e-08 4.249888963634693e-09 -6.109935430418062e-09 8.583852065793619e-07 6.136170187904373e-07 2.018083594008457e-05 0.9999755853277741 0.9998243987487689 1.0003955479739903 -1.7262857080824496e-07 -2.764765724558994e-05 -3.102785097601216e-05 -1.0862879382307707e-05 3.5706103171736598e-06 -6.0613513455813575e-09 2.4596153235572414e-05 1.751436172727212e-05 0.0003974231286389221 0.9999176481000884 0.9997835529539121 1.0003704976691545 -2.1897472535543777e-06 -5.648807209602307e-05 -8.532937013069847e-05 -7.52222387625453e-05 4.023585712829858e-05 -5.919902407368526e-09 8.520873561661909e-05 6.020703482064832e-05 0.0004509233248777405 0.9999999925374485 0.999841783383903 1.0000001832802483 1.6156354050251593e-10 -1.0828706180246721e-08 -1.082886381162482e-08 1.599002108344606e-10 -9.511000282111935e-11 -6.110502826583224e-09 7.48090698139218e-09 2.5942349495671052e-08 1.857014116078657e-07 0.9999913354585684 0.9998356059298272 1.000180020734106 -1.88950216850159e-08 -1.1352555152289057e-05 -1.1829891826120184e-05 -1.6250864676909098e-06 4.5194326120238045e-07 -6.099514878716512e-09 8.675668658842955e-06 6.191063841080334e-06 0.00018011614530653739 0.9999999152621684 0.9998417281873492 1.000002021970871 2.0656502385055595e-10 -1.2116135439493922e-07 -1.2121091878988242e-07 3.1626505295640235e-11 -6.304744735062466e-11 -6.110459531515905e-09 8.47386218077953e-08 6.55754328464956e-08 2.021976475171984e-06
1.952 0.9999991415116612 0.9998411755679509 1.000020176171226 3.7227900543590815e-10 -1.2159842337843717e-06 -1.2210014326893137e-06 -1.7245167465722243e-08 4.311363989150302e-09 -6.235628249503104e-09 8.585006242334413e-07 6.137039434509101e-07 2.0176057406124594e-05 0.9999755173604578 0.9998243514789272 1.0003925638605426 -2.215356650971438e-07 -2.7608737785899083e-05 -3.098447104206926e-05 -1.0975265236153911e-05 3.619286452419126e-06 -6.187272722220034e-09 2.466319687866706e-05 1.7560925714775615e-05 0.000394449990172724 0.9999172357791333 0.9997832725030512 1.0003490440625766 -2.7689224252341176e-06 -5.619426699001368e-05 -8.490405553062812e-05 -7.541797201404868e-05 4.063467332243663e-05 -6.044607789137618e-09 8.55304846466409e-05 6.042646937759813e-05 0.00043046595984585123 0.9999999925375188 0.999841783386189 1.0000001832818572 1.5900339355309422e-10 -1.0828592403842604e-08 -1.0828626803608856e-08 1.6146878146701583e-10 -9.513951312627167e-11 -6.23618554007474e-09 7.479811753239617e-09 2.598437587905769e-08 1.8565909117656994e-07 0.9999913249693825 0.9998355986015682 1.0001795780362708 -2.5248728948476464e-08 -1.1346874327594706e-05 -1.182398215908522e-05 -1.645450009315172e-06 4.582232355732107e-07 -6.225297682687226e-09 8.68618714481602e-06 6.198413124011621e-06 0.00017967439510196647 0.9999999152610883 0.9998417281888243 1.000002021925105 2.0346065641278422e-10 -1.2116064172438107e-07 -1.2121008201892784e-07 3.0793850618280185e-11 -6.247565896031734e-11 -6.236143128835357e-09 8.473959788105455e-08 6.559638771458184e-08 2.0219228289338757e-06
1.962 0.9999991413947636 0.9998411754883089 1.0000201713593981 2.956588224990366e-10 -1.2159235016404989e-06 -1.2209405973294459e-06 -1.748388444497382e-08 4.372844392765072e-09 -6.363901873364493e-09 8.58617641257734e-07 6.137921014196317e-07 2.0171241135519278e-05 0.9999754488277663 0.9998243038236203 1.0003895680737915 -2.7950215505149734e-07 -2.7569798197725092e-05 -3.0941150757655736e-05 -1.108678192964864e-05 3.667917497618662e-06 -6.315751047936956e-09 2.4730605856894142e-05 1.7607736972812108e-05 0.000391461537270346 0.9999168263334413 0.9997829942601925 1.0003277113354931 -3.4522683952517642e-06 -5.589878203486664e-05 -8.448084536899631e-05 -7.56014390876153e-05 4.102826538956542e-05 -6.171246003110319e-09 8.584699938220017e-05 6.0642193205907625e-05 0.0004100049582074363 0.9999999925375891 0.999841783388523 1.000000183283491 1.5806989296277857e-10 -1.0828580510885382e-08 -1.0828787138307836e-08 1.6323766489072845e-10 -9.516008419051702e-11 -6.3644489882338934e-09 7.482872356239416e-09 2.6028713410415794e-08 1.855348915472087e-07 0.9999913143575033 0.99983559118809 1.0001791325090215 -3.279022319815301e-08 -1.1341192980248201e-05 -1.1818075657072827e-05 -1.6657608922799713e-06 4.645035503424001e-07 -6.353661511933456e-09 8.69681741542927e-06 6.2058400815865195e-06 0.00017922966359609942 0.9999999152599917 0.999841728190336 1.0000020218789827 2.0181996641962953e-10 -1.2116003097926925e-07 -1.212096423120017e-07 3.016181892176042e-11 -6.189540859040867e-11 -6.364407150204741e-09 8.474098399611328e-08 6.561834168378088e-08 2.021861128518717e-06
1.972 0.9999991412764261 0.9998411754077112 1.0000201665132815 2.0713560553086206e-10 -1.2158628631738801e-06 -1.2208799391739888e-06 -1.7722654483808558e-08 4.434330431564075e-09 -6.494800550818298e-09 8.587361321881827e-07 6.138813723563192e-07 2.016639001319927e-05 0.9999753798229192 0.9998242558494882 1.0003865627984958 -3.47178572949536e-07 -2.7530825349315424e-05 -3.089788970055724e-05 -1.1197434954428062e-05 3.716502551297232e-06 -6.4468285506944054e-09 2.4798301395177545e-05 1.765473912339458e-05 0.00038846005557249233 0.9999164208754374 0.9997827190191422 1.0003065243539635 -4.246144469842554e-06 -5.5601089748246126e-05 -8.405972763054619e-05 -7.577292448043652e-05 4.141663658099268e-05 -6.299807727301334e-09 8.61577594430225e-05 6.0853832232409745e-05 0.00038957467764575484 0.9999999925376472 0.9998417833908975 1.0000001832847043 1.5870391237549834e-10 -1.082866349192201e-08 -1.0829123763107548e-08 1.648923025932463e-10 -9.517203632054866e-11 -6.49533700318129e-09 7.488922439584608e-09 2.6074552313187e-08 1.8535680373399922e-07 0.9999913036345548 0.9998355836977068 1.0001786844274814 -4.160840033370509e-08 -1.1335510484377047e-05 -1.181217208236408e-05 -1.6860195414068018e-06 4.7078419574765233e-07 -6.484650215276989e-09 8.707548394491113e-06 6.21333678096013e-06 0.0001787822304661864 0.9999999152588686 0.9998417281918787 1.000002021832095 2.0156740104304136e-10 -1.2115951494260811e-07 -1.2120937918212117e-07 2.941529990214108e-11 -6.130617846804381e-11 -6.495295786139563e-09 8.47426778271028e-08 6.564097372140427e-08 2.0217938279820614e-06
1.982 0.999999141156766 0.9998411753262424 1.0000201616356161 1.0546622691534115e-10 -1.2158022474066263e-06 -1.2208191651890198e-06 -1.7961779060224418e-08 4.495822278198875e-09 -6.628369248090248e-09 8.588559400577396e-07 6.139716210850161e-07 2.0161507324631322e-05 0.9999753104442973 0.9998242076268572 1.0003835503370782 -4.250399170859424e-07 -2.7491805269731296e-05 -3.08546873878493e-05 -1.130722975967279e-05 3.7650407215957705e-06 -6.580547953236864e-09 2.486620150405998e-05 1.770187348205156e-05 0.0003854480010359093 0.9999160205666562 0.9997824476087618 1.000285508941192 -5.154597612636449e-06 -5.530063912042661e-05 -8.364069045006353e-05 -7.593270682691967e-05 4.1799791503992526e-05 -6.430293520527493e-09 8.646222123374295e-05 6.106099549132444e-05 0.00036921575767858886 0.9999999925376843 0.9998417833933073 1.0000001832852552 1.6034903446792678e-10 -1.0828770862559687e-08 -1.0829344143159807e-08 1.6613079370820077e-10 -9.517474914121564e-11 -6.628894712517541e-09 7.496231914385178e-09 2.612118750469086e-08 1.851620440580245e-07 0.9999912928128712 0.9998355761392365 1.0001782340835303 -5.1769982651238635e-08 -1.1329826111790825e-05 -1.1806271126044757e-05 -1.7062263678835107e-06 4.770651607406432e-07 -6.6183085894481285e-09 8.718368395613455e-06 6.22089485430099e-06 0.00017833239425090326 0.9999999152577118 0.9998417281934475 1.0000020217842411 2.0214050818532593e-10 -1.2115902355619715e-07 -1.212089998681879e-07 2.8252848259114607e-11 -6.070777300058719e-11 -6.6288539554680865e-09 8.474450939127546e-08 6.566399085591386e-08 2.0217243475942397e-06
1.992 0.9999991410359101 0.9998411752439939 1.0000201567295024 -1.0378960707861796e-11 -1.2157415761833275e-06 -1.2207581587297226e-06 -1.8201395338738662e-08 4.557320699637404e-09 -6.764652918167108e-09 8.589769114438665e-07 6.140627279124494e-07 2.0156596526902393e-05 0.9999752407937147 0.9998241592285032 1.0003805330681843 -5.13353336810446e-07 -2.7452723476976767e-05 -3.081154353461437e-05 -1.1416171601823187e-05 3.813531127438358e-06 -6.7169534041164386e-09 2.493422233065359e-05 1.774908002358242e-05 0.0003824279533598053 0.9999156265953807 0.9997821808769943 1.000264691337671 -6.178999873702874e-06 -5.4996868295712986e-05 -8.322372248250053e-05 -7.608105886898185e-05 4.217773607613478e-05 -6.562717827094821e-09 8.675982498262697e-05 6.12632801789965e-05 0.00034897507885153106 0.9999999925376976 0.999841783395751 1.000000183285151 1.6232322240798536e-10 -1.082882555924655e-08 -1.0829331213910857e-08 1.6681621890587214e-10 -9.51678406417081e-11 -6.765167454391802e-09 7.502911416397627e-09 2.616820563711376e-08 1.8499016358065117e-07 0.999991281905273 0.9998355685218469 1.0001777817805102 -6.331497915820758e-08 -1.1324139100576217e-05 -1.180037265790179e-05 -1.7263816187727565e-06 4.833464354414587e-07 -6.7546820078524184e-09 8.729265356804429e-06 6.228505666380251e-06 0.00017788046667842938 0.9999999152565194 0.9998417281950418 1.000002021735467 2.0286053664865426e-10 -1.2115847935064556e-07 -1.2120838723062855e-07 2.6537883540302846e-11 -6.010029286880992e-11 -6.765127251568257e-09 8.474630296723511e-08 6.568722036186414e-08 2.0216563448285614e-06
2.002 0.9999991409139918 0.9998411751610617 1.0000201517982217 -1.4086004213538186e-10 -1.2156808198925106e-06 -1.2206970392553025e-06 -1.8441439021060975e-08 4.618825487829933e-09 -6.903697565261254e-09 8.590989123577358e-07 6.141545941482147e-07 2.015166104265933e-05 0.9999751709744474 0.9998241107282454 1.0003775133995279 -6.121577236299559e-07 -2.7413565344980685e-05 -3.0768458123572505e-05 -1.1524265509335636e-05 3.861972897409718e-06 -6.856090205742472e-09 2.500227964687384e-05 1.7796298447942663e-05 0.0003794025613832243 0.9999152401515697 0.9997819196729514 1.0002440976018867 -7.317838432124353e-06 -5.4689218631369144e-05 -8.280881309563437e-05 -7.621824754505835e-05 4.255047748425396e-05 -6.697109562956775e-09 8.705000310799065e-05 6.146027767843218e-05 0.00032890561719050703 0.9999999925376882 0.9998417833982308 1.0000001832845447 1.641641887818512e-10 -1.0828798566369011e-08 -1.0829204674749539e-08 1.6701308283975966e-10 -9.515183807297884e-11 -6.904201096150688e-09 7.507246567098597e-09 2.6215382836833095e-08 1.8487642452134216e-07 0.9999912709248137 0.9998355608548712 1.000177327827055 -7.625376838410892e-08 -1.1318448725319962e-05 -1.1794476787662971e-05 -1.7464853408248753e-06 4.8962801036932e-07 -6.893816661277164e-09 8.7402270812469e-06 6.236160486757684e-06 0.00017742676620128293 0.9999999152552956 0.9998417281966661 1.0000020216859624 2.032778551093723e-10 -1.2115785350780388e-07 -1.2120766113079726e-07 2.433404661739063e-11 -5.948321785563818e-11 -6.904161532114585e-09 8.474791564071892e-08 6.571057599718807e-08 2.021593040899695e-06
2.012 0.9999991407911457 0.9998411750775437 1.0000201468450165 -2.857687474925073e-10 -1.2156200109078383e-06 -1.2206360081221324e-06 -1.868174084438107e-08 4.6803371877470955e-09 -7.045550462068643e-09 8.592218147727096e-07 6.142471210688493e-07 2.014670414864712e-05 0.9999751010891421 0.9998240621994512 1.0003744937179302 -7.21257535313396e-07 -2.7374316446444673e-05 -3.072543126385544e-05 -1.1631516379311565e-05 3.910365170361504e-06 -6.998004923616388e-09 2.5070290380773855e-05 1.7843469277122537e-05 0.0003763744838225265 0.9999148624005608 0.9997816648281268 1.0002237529876215 -8.566683555974575e-06 -5.437714924842456e-05 -8.239595234205472e-05 -7.634453420902343e-05 4.2918024144062595e-05 -6.833513950302501e-09 8.73321895837739e-05 6.165158031212733e-05 0.0003090662782077067 0.9999999925376621 0.9998417834007512 1.000000183283585 1.6574729474756445e-10 -1.0828722938336827e-08 -1.0829165777151561e-08 1.6689086676159532e-10 -9.512621758940026e-11 -7.046042498323521e-09 7.507975120816909e-09 2.626246382240841e-08 1.8484531511741583e-07 0.9999912598845084 0.9998355531476144 1.0001768725305262 -9.056625437019944e-08 -1.1312754326040724e-05 -1.17885837127603e-05 -1.7665374757205722e-06 4.959098755210118e-07 -7.035758917273606e-09 8.75124146115992e-06 6.243850648796966e-06 0.00017697161119991045 0.9999999152540462 0.9998417281983252 1.0000020216359118 2.0328519798213663e-10 -1.211571788872867e-07 -1.2120702266274003e-07 2.1811479524837117e-11 -5.885691954619886e-11 -7.046003727005763e-09 8.47492449501254e-08 6.573395892680247e-08 2.021536653547406e-06
2.022 0.9999991406675027 0.9998411749935341 1.0000201418729537 -4.4439170771414347e-10 -1.2155592101847086e-06 -1.2205751401322575e-06 -1.8922170011970048e-08 4.741856579689673e-09 -7.190259295318771e-09 8.593454818945412e-07 6.143401979781664e-07 2.014172891951692e-05 0.99997503123773 0.9998240137135458 1.0003714763397729 -8.402315544080426e-07 -2.7334962842185823e-05 -3.068246299070091e-05 -1.1737929120239228e-05 3.958707094537675e-06 -7.142746060086937e-09 2.51381741252931e-05 1.7890534935989324e-05 0.00037334632911243087 0.9999144944572022 0.9997814171379161 1.00020368133721 -9.918341640577164e-06 -5.406015114962418e-05 -8.198513084405489e-05 -7.646017489284762e-05 4.3280385660256706e-05 -6.971994345474179e-09 8.760582991450387e-05 6.183678853978158e-05 0.0002895218321040922 0.9999999925376238 0.9998417834033163 1.0000001832823489 1.6715960234209622e-10 -1.0828660249569446e-08 -1.082928955902198e-08 1.6658073000197852e-10 -9.509074499941977e-11 -7.190738814073342e-09 7.504672139835043e-09 2.630918837866484e-08 1.8490174524481603e-07 0.9999912487970627 0.9998355454091614 1.0001764161905702 -1.0620316553913931e-07 -1.1307055290942269e-05 -1.1782693511177896e-05 -1.786538003989354e-06 5.021920200736894e-07 -7.180556262377497e-09 8.762296696465136e-06 6.25156770578509e-06 0.0001765153132549018 0.9999999152527785 0.9998417282000246 1.0000020215854226 2.0299076755687076e-10 -1.2115651741722185e-07 -1.2120654665353486e-07 1.9101011261384882e-11 -5.822075161045537e-11 -7.190701250695372e-09 8.475024425633024e-08 6.575725514588517e-08 2.021487684827604e-06
2.032 0.9999991405431857 0.9998411749091214 1.000020136884892 -6.157730841172427e-10 -1.2154984558283047e-06 -1.2205143148648855e-06 -1.9162712712570744e-08 4.8033835858688814e-09 -7.337871686654953e-09 8.594697773430079e-07 6.144337223170542e-07 2.0136738165813534e-05 0.9999749615154836 0.9998239653386234 1.0003684634649779 -9.68455592885664e-07 -2.729549133350792e-05 -3.0639553202069225e-05 -1.1843508730862998e-05 4.006997827532715e-06 -7.290362837877479e-09 2.5205854559106736e-05 1.793744077062164e-05 0.00037032059814643044 0.9999141373620342 0.9997811773446016 1.000183904529317 -1.1363181071124524e-05 -5.373776002916245e-05 -8.157633977087418e-05 -7.656542050005551e-05 4.3637572789591375e-05 -7.112631379147668e-09 8.787039124880993e-05 6.201551826000556e-05 0.0002703431082168946 0.9999999925375774 0.9998417834059306 1.0000001832808678 1.68492004422774e-10 -1.08286489865419e-08 -1.0829455194354863e-08 1.660967700017593e-10 -9.504572850488027e-11 -7.338338874557355e-09 7.498097206474496e-09 2.6355652233548738e-08 1.850240616039068e-07 0.9999912376746236 0.999835537648196 1.0001759590932275 -1.2308919499568288e-07 -1.1301351017019581e-05 -1.1776806073871138e-05 -1.8064870244495857e-06 5.084744349250361e-07 -7.328257267590637e-09 8.773381520907864e-06 6.259303593963668e-06 0.00017605817081465988 0.9999999152514965 0.9998417282017692 1.0000020215345515 2.0250635337168923e-10 -1.2115590718502043e-07 -1.2120611261150044e-07 1.6216528209399042e-11 -5.757481291379897e-11 -7.338302227777037e-09 8.475095718254785e-08 6.578048284253296e-08 2.0214443400555024e-06
2.042 0.9999991404183074 0.9998411748243876 1.0000201318835171 -7.988897582893486e-10 -1.2154377342079615e-06 -1.220453341030849e-06 -1.9403434952512555e-08 4.8649183216125615e-09 -7.488436436145775e-09 8.595945911172076e-07 6.145276324704703e-07 2.0131734366504724e-05 0.9999748920113268 0.9998239171382424 1.0003654571372067 -1.105136724952348e-06 -2.7255889691090005e-05 -3.0596701782003735e-05 -1.1948260259770185e-05 4.0552365357918596e-06 -7.440905665597249e-09 2.5273260694509152e-05 1.798413594198189e-05 0.00036729963344203577 0.9999137920609831 0.9997809461228445 1.0001644420149987 -1.2889600906121814e-05 -5.340956703183819e-05 -8.116957094714843e-05 -7.666051688065548e-05 4.398959740589989e-05 -7.255522991449715e-09 8.812537207930605e-05 6.21874078182477e-05 0.0002516076401598722 0.9999999925375254 0.9998417834085963 1.000000183279205 1.697254717551378e-10 -1.08286763023968e-08 -1.0829471796293019e-08 1.6537301713741597e-10 -9.49906128817596e-11 -7.488891421052453e-09 7.49007218684194e-09 2.640262093059004e-08 1.851690994964407e-07 0.9999912265285603 0.9998355298728484 1.00017550150588 -1.4112749504236564e-07 -1.1295640894911302e-05 -1.1770921228577821e-05 -1.8263847137307225e-06 5.147571097720159e-07 -7.47891072597578e-09 8.784485419120684e-06 6.267050788236802e-06 0.0001756004635568945 0.9999999152502045 0.9998417282035624 1.0000020214833834 2.018320374797474e-10 -1.211553356138584e-07 -1.2120552921524313e-07 1.309288600039953e-11 -5.691927588974901e-11 -7.488855389883696e-09 8.475152942815619e-08 6.580393433299353e-08 2.021402919269238e-06
2.052 0.9999991402929705 0.9998411747394066 1.0000201268713387 -9.926726352885393e-10 -1.2153769964616667e-06 -1.2203921494152499e-06 -1.9644371112551987e-08 4.926461340954377e-09 -7.64200329239314e-09 8.597198517306732e-07 6.146219131173978e-07 2.012671963764378e-05 0.999974822806494 0.9998238691704631 1.0003624592123355 -1.2493556831700168e-06 -2.721614687522367e-05 -3.0553908786702844e-05 -1.2052188695018369e-05 4.103422395181666e-06 -7.594427522321248e-09 2.534032785774709e-05 1.8030574128360252e-05 0.00036428557771620685 0.9999134593896671 0.9997807240684752 1.0001453104676832 -1.4484598867043455e-05 -5.307522688941792e-05 -8.076481696594368e-05 -7.674570483153565e-05 4.433647246261829e-05 -7.400781890431293e-09 8.837031094504328e-05 6.235212430229227e-05 0.00023340098076173152 0.9999999925374697 0.9998417834113168 1.0000001832774832 1.707720913101337e-10 -1.082869384682998e-08 -1.0829268911133102e-08 1.6437596614488096e-10 -9.492624515383689e-11 -7.642446011802216e-09 7.48281364173278e-09 2.6451351227306634e-08 1.8528924328624353e-07 0.999991215369299 0.9998355220905729 1.0001750436732089 -1.6020502303486195e-07 -1.1289924332901823e-05 -1.176503893076849e-05 -1.8462312161887263e-06 5.210400342280514e-07 -7.632566446381662e-09 8.795598793577762e-06 6.27480242113593e-06 0.00017514244779200127 0.9999999152489041 0.9998417282054068 1.00000202143206 2.0089607217772178e-10 -1.2115475410319395e-07 -1.2120472672444435e-07 9.695612965677047e-12 -5.625400648156244e-11 -7.642410993362648e-09 8.475216431834112e-08 6.582811635975139e-08 2.0213592256246e-06
2.062 0.9999991401672664 0.9998411746542456 1.0000201218506242 -1.1959502452464733e-09 -1.2153162025095536e-06 -1.2203308695374797e-06 -1.988543974862314e-08 4.988012616899459e-09 -7.798623405669948e-09 8.598455092106656e-07 6.147165603859287e-07 2.012169579318582e-05 0.9999747539735886 0.9998238214871806 1.0003594713365247 -1.4001135843734872e-06 -2.717625322023721e-05 -3.051117451201926e-05 -1.2155298881097892e-05 4.151554590746896e-06 -7.75098072722398e-09 2.540699834197315e-05 1.8076713993899317e-05 0.0003612803439898259 0.9999131400630213 0.9997805116910794 1.000126523562405 -1.6134387499074696e-05 -5.273446306801395e-05 -8.036207113897768e-05 -7.682122012503384e-05 4.467821196159747e-05 -7.548533188802185e-09 8.860479361004612e-05 6.250936874638993e-05 0.0002158189218044345 0.9999999925374136 0.9998417834140936 1.0000001832758414 1.7158802281871985e-10 -1.0828661851628096e-08 -1.0828976024347813e-08 1.631865734450623e-10 -9.485183054388322e-11 -7.799053302046082e-09 7.478131335541924e-09 2.650293997476401e-08 1.8534939788588578e-07 0.9999912042061964 0.999835514308061 1.0001745858142994 -1.8019833079403988e-07 -1.1284200808083646e-05 -1.1759159340704197e-05 -1.8660265603540153e-06 5.273231976505499e-07 -7.789275392583326e-09 8.806713058083769e-06 6.282552347524686e-06 0.000174684353252127 0.9999999152475995 0.9998417282073061 1.000002021380733 1.996666632903399e-10 -1.211541232325278e-07 -1.2120383416564898e-07 6.106005445953119e-12 -5.557910891578691e-11 -7.799018912661942e-09 8.475304198357027e-08 6.585348329707272e-08 2.021310050400189e-06
2.072 0.999999140041277 0.9998411745689628 1.0000201168233165 -1.4074540542120328e-09 -1.215255356819591e-06 -1.22026972358714e-06 -2.0126456044680985e-08 5.049572150254441e-09 -7.958347885265874e-09 8.599715059059162e-07 6.148115381133545e-07 2.0116664508632255e-05 0.9999746855760699 0.9998237741337537 1.00035649493444 -1.5563790885609092e-06 -2.7136200544360346e-05 -3.0468499374530436e-05 -1.2257595531123708e-05 4.199632316399876e-06 -7.910620400678182e-09 2.547322172958218e-05 1.8122519421583616e-05 0.0003582855981362253 0.9999128346704496 0.999780309410539 1.0001080918884238 -1.782500626051446e-05 -5.238706980360104e-05 -7.996132722672888e-05 -7.6887293629981e-05 4.50148309173431e-05 -7.698912298958361e-09 8.882845832633725e-05 6.265887995899461e-05 0.00019897084235944888 0.9999999925373582 0.9998417834169306 1.0000001832743548 1.7221603459231263e-10 -1.0828585621311019e-08 -1.082881534852115e-08 1.619900171235044e-10 -9.476798008128011e-11 -7.958764553359113e-09 7.476905828250815e-09 2.6557719981641258e-08 1.853354189398146e-07 0.9999911930474786 0.9998355065311949 1.000174128120987 -2.009794397607595e-07 -1.1278469905523197e-05 -1.1753282714547073e-05 -1.8857706703139622e-06 5.336065898199482e-07 -7.949089084288972e-09 8.817820668111432e-06 6.290295164466819e-06 0.0001742263814056005 0.999999915246294 0.9998417282092634 1.000002021329491 1.981959770860528e-10 -1.2115344800919521e-07 -1.2120307372193045e-07 2.5092554908072648e-12 -5.489445390547479e-11 -7.958730942184165e-09 8.475425070355528e-08 6.588017803701649e-08 2.021254039688025e-06
2.082 0.9999991399150716 0.9998411744836104 1.0000201117909988 -1.6259458374944648e-09 -1.2151945076417277e-06 -1.2202088356837133e-06 -2.0367223987649057e-08 5.111139792758679e-09 -8.12122865382509e-09 8.600977626871786e-07 6.149067661775218e-07 2.0111627478421366e-05 0.9999746176681515 0.9998237271489333 1.000353531207346 -1.7171323886312066e-06 -2.7095982158975057e-05 -3.0425883705829363e-05 -1.235908332144591e-05 4.24765477574933e-06 -8.073401391737352e-09 2.553895492017225e-05 1.8167959536192355e-05 0.0003553027535131829 0.9999125436762902 0.9997801175573601 1.000090022988593 -1.9542882269028983e-05 -5.203291115572503e-05 -7.956257907144269e-05 -7.694415150657795e-05 4.534634532313284e-05 -7.852058941748709e-09 8.904099895569707e-05 6.280043680629256e-05 0.00018298433283673934 0.999999992537307 0.99984178341983 1.0000001832729994 1.727012761561963e-10 -1.082851323034572e-08 -1.0828909897199343e-08 1.6098230248786362e-10 -9.467447335970877e-11 -8.121632418777715e-09 7.478996824521678e-09 2.6615215216240003e-08 1.8525395820897659e-07 0.9999911819002212 0.9998354987650352 1.0001736707574842 -2.2242142449427687e-07 -1.1272731317337798e-05 -1.1747409210812657e-05 -1.9054634589105407e-06 5.39890199999907e-07 -8.112060024406701e-09 8.828915117149553e-06 6.29802620913079e-06 0.0001737687051373905 0.9999999152449893 0.9998417282112817 1.000002021278321 1.965353665469774e-10 -1.2115277673280717e-07 -1.2120256869717445e-07 -8.985053861568545e-13 -5.4200291074808984e-11 -8.121599183438116e-09 8.475576747592567e-08 6.590800396771984e-08 2.0211918310532732e-06
2.092 0.9999991397887096 0.9998411743982306 1.0000201067549601 -1.8503964499822806e-09 -1.215133707426676e-06 -1.2201481241478128e-06 -2.0607632644777788e-08 5.172715948219241e-09 -8.287318853345304e-09 8.602241914707107e-07 6.150021489028658e-07 2.0106586397493856e-05 0.9999745502950631 0.999823680565052 1.0003505811400821 -1.8814029944626987e-06 -2.7055592782115435e-05 -3.0383327633373855e-05 -1.2459766986969779e-05 4.2956211804574835e-06 -8.239380007564389e-09 2.560416190606142e-05 1.82130085462348e-05 0.00035233297634052727 0.9999122674249621 0.9997799363763527 1.0000723215097103 -2.1275302216060143e-05 -5.167191745041356e-05 -7.91658203233747e-05 -7.699201539713667e-05 4.567277211654789e-05 -8.008116471233223e-09 8.924216589222762e-05 6.293385890203424e-05 0.0001680110136722558 0.999999992537261 0.999841783422794 1.000000183271707 1.7294382180011426e-10 -1.0828498207732753e-08 -1.0829177927864849e-08 1.6027466838895246e-10 -9.457154553927917e-11 -8.287709460193706e-09 7.483539160680485e-09 2.667463561434975e-08 1.851255364637178e-07 0.9999911707703812 0.9998354910138445 1.0001732138611887 -2.4440328028633523e-07 -1.1266984802571387e-05 -1.1741538783171335e-05 -1.925104924474834e-06 5.461740178307419e-07 -8.278241523383965e-09 8.839990915120137e-06 6.305741545642603e-06 0.00017331146947218077 0.9999999152436877 0.9998417282133631 1.0000020212271632 1.9459055742230835e-10 -1.211521628854298e-07 -1.2120223713578935e-07 -4.0065241273466736e-12 -5.3496880896630055e-11 -8.287676918182673e-09 8.475749368307597e-08 6.593662858943823e-08 2.0211254492784704e-06
2.102 0.9999991396622394 0.9998411743128602 1.0000201017163128 -2.0800737994571054e-09 -1.2150729706245303e-06 -1.2200873734698843e-06 -2.0847684627739632e-08 5.234300301818054e-09 -8.456672755922752e-09 8.603507178173422e-07 6.150976098596994e-07 2.010154277108572e-05 0.9999744834936255 0.9998236344084318 1.0003476455152842 -2.048299166127899e-06 -2.7015028401473466e-05 -3.034083114157755e-05 -1.2559651348173605e-05 4.343530750373063e-06 -8.408613176640028e-09 2.566881333147589e-05 1.82576454287081e-05 0.0003493771999650083 0.9999120061499044 0.9997797660330192 1.0000549894413966 -2.3010770832425144e-05 -5.130407966910636e-05 -7.877104437207276e-05 -7.703110253966112e-05 4.599412914291951e-05 -8.167227582402165e-09 8.943176489052953e-05 6.305900577612691e-05 0.0001542329202271671 0.999999992537222 0.9998417834258253 1.0000001832704644 1.7263954925186275e-10 -1.0828554712824751e-08 -1.0829403747515624e-08 1.5986430041503904e-10 -9.445924225651092e-11 -8.457049842708842e-09 7.489364184778069e-09 2.6735366521299034e-08 1.8497548357155436e-07 0.9999911596628668 0.999835483281134 1.0001727575444566 -2.6681369165297155e-07 -1.1261230139917388e-05 -1.1735671249071426e-05 -1.944695176977292e-06 5.524580320843537e-07 -8.447687607364168e-09 8.85104354258879e-06 6.313437934019285e-06 0.0001728547931122578 0.9999999152423916 0.9998417282155103 1.000002021176015 1.9206130267605148e-10 -1.2115162037217214e-07 -1.2120186316268581e-07 -6.816903007524844e-12 -5.278415501291477e-11 -8.457018135912438e-09 8.475931023354037e-08 6.596579268539639e-08 2.0210573578264617e-06
2.112 0.9999991395357037 0.9998411742275307 1.0000200966760888 -2.3144435613593058e-09 -1.2150122578046037e-06 -1.220026415650825e-06 -2.108744687501132e-08 5.2958929568926095e-09 -8.629346041892385e-09 8.604772914002227e-07 6.151930983129566e-07 2.0096497809818082e-05 0.9999744172930435 0.999823588699952 1.000344724932877 -2.2170279197723516e-06 -2.697428613144957e-05 -3.0298394245462716e-05 -1.2658741262772814e-05 4.391382713657582e-06 -8.581158913988506e-09 2.5732885874930677e-05 1.8301853484969957e-05 0.00034643614594883867 0.9999117599852438 0.9997796066218853 1.0000380264173747 -2.4739245260299278e-05 -5.092944242753032e-05 -7.837824442621065e-05 -7.706162580399496e-05 4.63104351234524e-05 -8.329531106607957e-09 8.960965406083879e-05 6.317577471307776e-05 0.00014186769575325465 0.9999999925371942 0.999841783428927 1.0000001832693912 1.7139749640128747e-10 -1.0828643932502326e-08 -1.0829419038729587e-08 1.5968472381767727e-10 -9.433816067142536e-11 -8.629708796982859e-09 7.49518900687178e-09 2.679697492030478e-08 1.848304567010971e-07 0.9999911485816363 0.9998354755697373 1.000172301897012 -2.8955348103206525e-07 -1.1255467107019329e-05 -1.1729806472887707e-05 -1.964234390844586e-06 5.587422317453409e-07 -8.62045403523116e-09 8.86206937068047e-06 6.321112771865665e-06 0.0001723987707462023 0.9999999152411045 0.9998417282177279 1.0000020211250018 1.8856006965567534e-10 -1.2115111045939345e-07 -1.2120127869163314e-07 -9.396641030146802e-12 -5.2062323803974e-11 -8.62967812822408e-09 8.476110286461436e-08 6.599531902244868e-08 2.020990048797506e-06
2.122 0.9999991394091396 0.9998411741422689 1.000020091635248 -2.552928020926725e-09 -1.2149515050619024e-06 -1.2199652633831323e-06 -2.132697847094087e-08 5.3574932469385314e-09 -8.805394266712538e-09 8.60603878995396e-07 6.152885691404154e-07 2.009145253866355e-05 0.9999743517158424 0.9998235434557181 1.0003418198327678 -2.3869056738518404e-06 -2.6933364093857414e-05 -3.0256017120061533e-05 -1.2757041553579506e-05 4.439176307479943e-06 -8.757075723582345e-09 2.5796361510936765e-05 1.834561981005687e-05 0.0003435103496881708 0.9999115289790782 0.9997794581759941 1.0000214300523202 -2.6452247917654166e-05 -5.0548096176563524e-05 -7.798741358320597e-05 -7.708379370138564e-05 4.6621709621339486e-05 -8.495160647370428e-09 8.977573942664115e-05 6.328409755173741e-05 0.0001311688804592537 0.999999992537183 0.9998417834321052 1.0000001832687182 1.68992420432317e-10 -1.0828702081600264e-08 -1.0829236260133124e-08 1.596762065360033e-10 -9.420821853936724e-11 -8.805742362810618e-09 7.499610731946087e-09 2.6858865620753746e-08 1.8471951684040427e-07 0.9999911375298141 0.9998354678818916 1.0001718469886978 -3.125367763967715e-07 -1.1249695502276204e-05 -1.1723944496585358e-05 -1.9837227320385455e-06 5.650266049377949e-07 -8.796596676280852e-09 8.8730655496182e-06 6.328764012604387e-06 0.00017194347600495063 0.9999999152398337 0.9998417282200215 1.000002021074362 1.838646987927938e-10 -1.2115056956823295e-07 -1.2120049626810835e-07 -1.1805387051209815e-11 -5.1331853485349545e-11 -8.80571273399826e-09 8.476275589291936e-08 6.60249693439224e-08 2.02092620745305e-06
2.132 0.9999991392825776 0.9998411740570988 1.0000200865946 -2.7946763120848335e-09 -1.2148906712606805e-06 -1.219904083829401e-06 -2.156629606172804e-08 5.419101458808427e-09 -8.984874482287888e-09 8.607304534136128e-07 6.153839684038156e-07 2.0086407933686546e-05 0.999974286778862 0.9998234986877722 1.00033893051885 -2.5573605624202488e-06 -2.6892261308676763e-05 -3.0213700070832668e-05 -1.2854556972377417e-05 4.486910776283553e-06 -8.936422869521202e-09 2.585922671761996e-05 1.83889347259645e-05 0.00034060018812176836 0.999911313107352 0.99977932067682 1.000005196289405 -2.8142871352112564e-05 -5.016016918528562e-05 -7.759854477727173e-05 -7.709781043004576e-05 4.692797300971978e-05 -8.664242536415793e-09 8.992996951642168e-05 6.338393679335709e-05 0.00012241509427803187 0.9999999925371958 0.9998417834353656 1.0000001832686858 1.655944743894491e-10 -1.0828687973451677e-08 -1.0829022502300073e-08 1.598223513432886e-10 -9.40698428186155e-11 -8.985207692060839e-09 7.501329960225855e-09 2.692016424299928e-08 1.846694144548878e-07 0.9999911265098126 0.9998354602193243 1.0001713928723241 -3.3569115248588833e-07 -1.1243915186192513e-05 -1.1718085514738959e-05 -2.0031603224376293e-06 5.713111403672047e-07 -8.976173141901507e-09 8.884029883935807e-06 6.336390076030746e-06 0.00017148896470537493 0.9999999152385857 0.9998417282223967 1.0000020210243425 1.781487629238476e-10 -1.2114995662164716e-07 -1.2119968271207917e-07 -1.4059571176654678e-11 -5.0592808393547625e-11 -8.98517923541442e-09 8.476416101110506e-08 6.605438887474093e-08 2.0208684242111134e-06
2.142 0.9999991391560418 0.999841173972038 1.0000200815547018 -3.0385140567711484e-09 -1.2148297680911212e-06 -1.2198430455190253e-06 -2.180539050684612e-08 5.4807170026380745e-09 -9.167844637238169e-09 8.608569901432995e-07 6.154792454994331e-07 2.008136482045369e-05 0.9999742224942408 0.9998234544047961 1.0003360571827302 -2.727928070227855e-06 -2.6850977570241765e-05 -3.017144338077374e-05 -1.2951292220662615e-05 4.534585373784388e-06 -9.119260532607528e-09 2.592147169135308e-05 1.8431791221916314e-05 0.0003377059072394837 0.9999111122874327 0.9997791940639622 0.9999893197375441 -2.9805696103937984e-05 -4.976581975190512e-05 -7.721163062709112e-05 -7.710387597531318e-05 4.722924644044779e-05 -8.836895712316216e-09 9.007232947424468e-05 6.34752813643328e-05 0.00011588081365017182 0.999999992537237 0.9998417834387133 1.0000001832694154 1.6181377621187638e-10 -1.0828613994412269e-08 -1.0828946309540124e-08 1.6013193598557213e-10 -9.392298080380489e-11 -9.168162716735232e-09 7.499664969397567e-09 2.6980123369206978e-08 1.8469284391298146e-07 0.9999911155234504 0.9998354525833411 1.0001709395864793 -3.5895709078850436e-07 -1.1238126104851411e-05 -1.1712229720704574e-05 -2.022547259053057e-06 5.775958269296469e-07 -9.159241302807516e-09 8.894960712561042e-06 6.343989764636947e-06 0.00017103527789924527 0.999999915237366 0.999841728224859 1.000002020975071 1.7202599275575322e-10 -1.211492836617855e-07 -1.2119900661672434e-07 -1.615042952076331e-11 -4.984552317930583e-11 -9.168135216354143e-09 8.476525707016805e-08 6.608326704871114e-08 2.020818108867855e-06
2.152 0.9999991390295448 0.9998411738870976 1.0000200765158096 -3.283115533214669e-09 -1.2147688493624496e-06 -1.2197821768568944e-06 -2.204426660631653e-08 5.5423399444184475e-09 -9.354364321997936e-09 8.609834718949671e-07 6.155743795602054e-07 2.0076323561010022e-05 0.9999741588703392 0.9998234106127698 1.0003331999259901 -2.8982418782541926e-06 -2.680951329273219e-05 -3.0129247167968658e-05 -1.304725198658704e-05 4.582199362237364e-06 -9.305649815642318e-09 2.5983089614920206e-05 1.8474184433128966e-05 0.00033482764774884994 0.9999109263907108 0.9997790782441539 0.9999737939824224 -3.143664637968892e-05 -4.9365228989304866e-05 -7.68266633083143e-05 -7.710218622369531e-05 4.752555181152328e-05 -9.01323147408886e-09 9.020283512730904e-05 6.355814234313354e-05 0.00011178606579700325 0.9999999925373064 0.999841783442149 1.0000001832708383 1.5851898650232363e-10 -1.0828533623799739e-08 -1.0829034914828359e-08 1.606001469701072e-10 -9.37682435278825e-11 -9.354666794033387e-09 7.494927509560508e-09 2.7038698796531143e-08 1.8478027130515868e-07 0.9999911045720663 0.9998354449749021 1.0001704871582102 -3.8228703168339814e-07 -1.1232328273090648e-05 -1.1706377164126536e-05 -2.04188365170268e-06 5.838806526519001e-07 -9.34586097997466e-09 8.905856803366796e-06 6.3515621916373915e-06 0.00017058244449761142 0.9999999152361734 0.999841728227409 1.0000020209264817 1.6636944670754403e-10 -1.211486040742337e-07 -1.2119849558468196e-07 -1.8082297309283256e-11 -4.9090639030427874e-11 -9.354640537860875e-09 8.476606567625606e-08 6.611157534771188e-08 2.020774508371899e-06
2.162 0.9999991389030887 0.9998411738022799 1.0000200714779086 -3.5273026472187686e-09 -1.214707967778399e-06 -1.2197213547320983e-06 -2.2282955661595588e-08 5.603969920505872e-09 -9.544493545140897e-09 8.611098937157246e-07 6.156693907392682e-07 2.0071283832706455e-05 0.999974095912567 0.9998233673155634 1.0003303587801307 -3.068021725043223e-06 -2.6767869338299152e-05 -3.0087111374926146e-05 -1.3142440959003904e-05 4.62975201125506e-06 -9.495652476215048e-09 2.6044076006961694e-05 1.851611117448991e-05 0.0003319654680727033 0.9999107552537757 0.9997789730992431 0.9999586118607933 -3.303280854540364e-05 -4.89585944313467e-05 -7.644363457059345e-05 -7.709293305340316e-05 4.781691173594928e-05 -9.193353662756742e-09 9.032152736300269e-05 6.363254889821969e-05 0.00011023615057117436 0.9999999925373954 0.9998417834456677 1.0000001832727006 1.565246846216507e-10 -1.0828499296193766e-08 -1.0829165321372815e-08 1.6119502579328755e-10 -9.360576106715112e-11 -9.544780381731585e-09 7.488398170290948e-09 2.7096708610280675e-08 1.8490122999906703e-07 0.9999910936566189 0.9998354373946965 1.0001700356055014 -4.0564416405808946e-07 -1.1226521725394414e-05 -1.170052774041731e-05 -2.061169637026498e-06 5.901656065082863e-07 -9.536092463536075e-09 8.916717263425292e-06 6.359106717244881e-06 0.00017013048361099126 0.9999999152350003 0.9998417282300421 1.000002020878326 1.6199770491535988e-10 -1.2114797074401462e-07 -1.2119802627124784e-07 -1.9887035641309913e-11 -4.832820642303785e-11 -9.544755679440221e-09 8.47666949683066e-08 6.613963889388328e-08 2.020734587624212e-06
2.172 0.9999991387766661 0.999841173717581 1.0000200664408017 -3.770300704124116e-09 -1.214647134336722e-06 -1.2196604271523796e-06 -2.2521492919171552e-08 5.665606593202363e-09 -9.738294512612055e-09 8.612362670121907e-07 6.157643258632952e-07 2.0066244793415895e-05 0.9999740336240915 0.999823324515444 1.0003275337237165 -3.2370598499219672e-06 -2.6726046865507732e-05 -3.0045035893229816e-05 -1.323686380442545e-05 4.677242598932346e-06 -9.68933127722253e-09 2.6104428170187615e-05 1.855756954175925e-05 0.0003291193643786078 0.9999105986879264 0.9997788784929871 0.9999437656926938 -3.459223488177184e-05 -4.8546124620412696e-05 -7.606253589064632e-05 -7.707630438419971e-05 4.810334951237515e-05 -9.377359856593177e-09 9.042846706574995e-05 6.369854462068603e-05 0.00011117869317696102 0.9999999925374891 0.9998417834492602 1.0000001832746372 1.5632241734949596e-10 -1.0828522546332542e-08 -1.0829185628385017e-08 1.6188185427024348e-10 -9.34363737099656e-11 -9.738564369621953e-09 7.481925637871096e-09 2.7155385307431436e-08 1.8501420631907329e-07 0.9999910827777758 0.9998354298432066 1.0001695849394636 -4.290010038644862e-07 -1.1220706471146026e-05 -1.1694681313280167e-05 -2.080405354371049e-06 5.964506765384958e-07 -9.729997337861735e-09 8.92754146636017e-06 6.366622894225605e-06 0.00016967940684597317 0.9999999152338317 0.9998417282327491 1.0000020208302411 1.5940542972504034e-10 -1.2114739480614785e-07 -1.2119744693937865e-07 -2.1600145082830915e-11 -4.755880857495747e-11 -9.738541637714861e-09 8.476731108182096e-08 6.616796052336375e-08 2.0206939769223576e-06
2.182 0.9999991386502628 0.9998411736329923 1.0000200614042085 -4.0118328291577885e-09 -1.2145863132164912e-06 -1.2195993573818029e-06 -2.2759885370804845e-08 5.7272500864428366e-09 -9.93582880159255e-09 8.613626176186285e-07 6.15859231901323e-07 2.0061205619050266e-05 0.9999739720064281 0.9998232822134969 1.000324724696524 -3.405207292383871e-06 -2.668404723151378e-05 -3.0003020708795468e-05 -1.3330525135817592e-05 4.724670410850292e-06 -9.88675029070727e-09 2.61641447374914e-05 1.8598558582250052e-05 0.0003262892874510125 0.9999104564869584 0.9997787942766169 0.9999292474705976 -3.611375064638069e-05 -4.812803472543189e-05 -7.568335864419111e-05 -7.705248422139851e-05 4.838488909417977e-05 -9.565341991883857e-09 9.052373075058802e-05 6.375618435920288e-05 0.00011440488296214289 0.9999999925375692 0.9998417834529143 1.0000001832762513 1.579743972379629e-10 -1.0828566992759743e-08 -1.0829058968970734e-08 1.6265290880515385e-10 -9.3260014847171e-11 -9.936081511352874e-09 7.477224415690703e-09 2.7215702123841208e-08 1.8508300433243717e-07 0.9999910719359935 0.9998354223207612 1.000169135166168 -4.5233780875160667e-07 -1.121488248337868e-05 -1.1688837858437057e-05 -2.0995909157828037e-06 6.027358511596726e-07 -9.927638586441933e-09 8.938328992050404e-06 6.374110420987671e-06 0.0001692292205423263 0.9999999152326497 0.9998417282355185 1.0000020207818332 1.586594818485132e-10 -1.2114684006350748e-07 -1.211967207178964e-07 -2.322888166863645e-11 -4.6782285369885805e-11 -9.936061054078165e-09 8.476808021698884e-08 6.619694820492585e-08 2.0206488067308187e-06
2.192 0.9999991385238661 0.9998411735485054 1.0000200563678348 -4.2520415881429745e-09 -1.2145254513733845e-06 -1.2195382571367197e-06 -2.2998111063768456e-08 5.788899540078351e-09 -1.0137160980658592e-08 8.614889784177888e-07 6.159541395921389e-07 2.0056165978137544e-05 0.9999739110599116 0.9998232404099611 1.0003219316107836 -3.5723610388563285e-06 -2.6641871950646246e-05 -2.9961065938588553e-05 -1.3423429511353875e-05 4.772034740063026e-06 -1.008797380778097e-08 2.6223225304257435e-05 1.863907803003611e-05 0.0003234751561736811 0.9999103284333111 0.9997787202932321 0.9999150490078872 -3.7596777305037946e-05 -4.7704543140507805e-05 -7.530609416592376e-05 -7.702165273073544e-05 4.866155506442403e-05 -9.75738795429632e-09 9.060740693362966e-05 6.380553159687748e-05 0.0001195963525328858 0.9999999925376183 0.9998417834566196 1.0000001832771745 1.611804270242221e-10 -1.0828579411029503e-08 -1.0828896536873438e-08 1.6353028926045545e-10 -9.30776490060175e-11 -1.0137396717044744e-08 7.475221074943627e-09 2.7278036994028742e-08 1.8509086249779875e-07 0.9999910611315748 0.9998354148275813 1.0001686862881072 -4.756409442132571e-07 -1.1209049727369856e-05 -1.168299749770194e-05 -2.118726403456183e-06 6.090211184146446e-07 -1.0129080300430862e-08 8.949079572753565e-06 6.3815691020260555e-06 0.00016877992760189268 0.999999915231436 0.9998417282383386 1.0000020207327345 1.5946230987182334e-10 -1.2114625354688953e-07 -1.2119595892553588e-07 -2.475118467846301e-11 -4.5999791399002134e-11 -1.0137378013261876e-08 8.476910964822174e-08 6.62267747456121e-08 2.0205973092595445e-06
2.202 0.9999991383974649 0.9998411734641147 1.0000200513314248 -4.491335051969203e-09 -1.2144645223922438e-06 -1.219477284071471e-06 -2.3236156196172116e-08 5.85055461471031e-09 -1.034235643656971e-08 8.616153764708828e-07 6.160490627978383e-07 2.0051126013948935e-05 0.9999738507840549 0.9998231991044875 1.0003191543598138 -3.7384527040453318e-06 -2.6599522679043917e-05 -2.9919171730145437e-05 -1.3515581474270997e-05 4.819334888057474e-06 -1.0293068521060455e-08 2.6281670131173654e-05 1.8679128095151248e-05 0.00032067686762144755 0.9999102143027567 0.9997786563811456 0.9999011620512317 -3.904117964797126e-05 -4.727586893393894e-05 -7.493073366392227e-05 -7.698398635077466e-05 4.893337260600193e-05 -9.95358210706666e-09 9.067959320878193e-05 6.384665634905755e-05 0.00012639142460083743 0.9999999925376235 0.9998417834603678 1.0000001832771026 1.654221109314345e-10 -1.0828533763670152e-08 -1.082885598599741e-08 1.6452719373973007e-10 -9.288922525829786e-11 -1.034257441109653e-08 7.475937491923455e-09 2.7342349718340862e-08 1.8504139850734302e-07 0.9999910503647238 0.9998354073638165 1.0001682383053139 -4.989013585713261e-07 -1.1203208199957065e-05 -1.1677160397336408e-05 -2.137811908666414e-06 6.15306466871926e-07 -1.0334387767216122e-08 8.959793040127252e-06 6.388998811237117e-06 0.0001683315286037744 0.9999999152301794 0.9998417282412023 1.000002020682642 1.612983553080383e-10 -1.2114560873148897e-07 -1.2119531907941615e-07 -2.6153739347946964e-11 -4.5211310732102326e-11 -1.0342557675755821e-08 8.477042781636482e-08 6.625744212342544e-08 2.020539875813481e-06
2.212 0.9999991382710536 0.9998411733798174 1.0000200462948048 -4.730247489498144e-09 -1.214403546590892e-06 -1.2194164929610324e-06 -2.3474063331817004e-08 5.912215156171327e-09 -1.0551481257129863e-08 8.617418213853805e-07 6.161440023029786e-07 2.004608594092839e-05 0.9999737911778201 0.9998231582963311 1.000316392824443 -3.903439118839814e-06 -2.6557001195705413e-05 -2.987733811274714e-05 -1.3606985600229748e-05 4.866570163667824e-06 -1.0502101482259472e-08 2.6339479912457718e-05 1.871870930107318e-05 0.0003178943042776266 0.9999101138678437 0.9997786023763491 0.9998875783625967 -4.044714002271448e-05 -4.684222997929651e-05 -7.455726808294698e-05 -7.693965791284362e-05 4.920036747746735e-05 -1.0154005993550492e-08 9.074039396790865e-05 6.387963352905076e-05 0.00013444085327568705 0.9999999925375782 0.9998417834641562 1.0000001832758352 1.7009088618122158e-10 -1.0828450137290226e-08 -1.0828991857681392e-08 1.6560195543771151e-10 -9.269578656454503e-11 -1.0551681410951453e-08 7.478855666487701e-09 2.7408510424990804e-08 1.8494891708480037e-07 0.9999910396355766 0.9998353999295678 1.000167791216212 -5.221132978397302e-07 -1.1197357948291658e-05 -1.1671326619032395e-05 -2.156847579002908e-06 6.215918848988366e-07 -1.0543627636805622e-08 8.970469277558003e-06 6.396399460451644e-06 0.0001678840223363892 0.999999915228872 0.9998417282441063 1.0000020206313551 1.6356020026627504e-10 -1.211449260849281e-07 -1.2119485558715972e-07 -2.7478571852278637e-11 -4.4417868209016706e-11 -1.0551666302671152e-08 8.477200306706216e-08 6.628890711095594e-08 2.0204778717980955e-06
2.222 0.9999991381446336 0.9998411732956154 1.0000200412579345 -4.969357684323814e-09 -1.2143425748498587e-06 -1.2193557747918392e-06 -2.3711945182514202e-08 5.973880688653346e-09 -1.0764603145403275e-08 8.618682996774073e-07 6.1623894209218e-07 2.0041045759587675e-05 0.9999737322398072 0.9998231179844871 1.000313646877648 -4.067294876186155e-06 -2.651430935463841e-05 -2.983556493666166e-05 -1.3697646510639042e-05 4.913739883026252e-06 -1.0715141117262171e-08 2.639665561104934e-05 1.8757822367895505e-05 0.0003151273392330986 0.9999100269003465 0.9997785581142613 0.9998742897768486 -4.1815059430741577e-05 -4.640384161783587e-05 -7.418568804832488e-05 -7.688883672395156e-05 4.946256598392154e-05 -1.035873952936603e-08 9.078991868188359e-05 6.390454171146113e-05 0.00014343967307230693 0.9999999925374825 0.9998417834679854 1.0000001832733174 1.7456129539201738e-10 -1.0828379223194136e-08 -1.0829195296346428e-08 1.6664112386760169e-10 -9.249733930267858e-11 -1.0764785168162012e-08 7.483244299155859e-09 2.7476349136767276e-08 1.8483048511632823e-07 0.9999910289442283 0.9998353925249067 1.0001673450182438 -5.452732999428426e-07 -1.1191499052356265e-05 -1.1665496059001416e-05 -2.1758336332323834e-06 6.27877360626409e-07 -1.075686772384182e-08 8.981108188254868e-06 6.4037709770503126e-06 0.00016743740619308887 0.9999999152275142 0.9998417282470514 1.0000020205788203 1.6562318195672055e-10 -1.211442559828433e-07 -1.2119445949145854e-07 -2.883874689860138e-11 -4.361953172904081e-11 -1.0764771787851265e-08 8.477376533034171e-08 6.632109656016752e-08 2.020412706480354e-06
2.232 0.9999991380182099 0.9998411732115147 1.0000200362209497 -5.209231160988539e-09 -1.2142816489960247e-06 -1.219294942234345e-06 -2.3949951475396286e-08 6.035550664533605e-09 -1.0981791461960766e-08 8.619947813683832e-07 6.163338441387321e-07 2.0036005408735403e-05 0.9999736739683907 0.9998230781677873 1.0003109163877844 -4.230006664588815e-06 -2.647144902560016e-05 -2.9793851958014543e-05 -1.3787568840343558e-05 4.960843369263225e-06 -1.0932257343482998e-08 2.645319835871133e-05 1.8796468139289826e-05 0.00031237584009485484 0.9999099531729414 0.9997785234309269 0.9998612882405566 -4.314548291533974e-05 -4.596091573517382e-05 -7.381598395872916e-05 -7.683168859897257e-05 4.971999495378026e-05 -1.0567861396207853e-08 9.082828064708967e-05 6.392146222274731e-05 0.00015313774179177804 0.9999999925373415 0.9998417834718609 1.0000001832696794 1.7823904604628924e-10 -1.0828362878501443e-08 -1.08292785341568e-08 1.6749510319227535e-10 -9.229495175512197e-11 -1.0981954978248948e-08 7.488233800236286e-09 2.754544222827683e-08 1.8470458285455423e-07 0.9999910182907498 0.9998353851498862 1.0001668997083168 -5.683794294544979e-07 -1.1185631584787337e-05 -1.1659668532609628e-05 -2.194770326626707e-06 6.341628821433307e-07 -1.0974177262779701e-08 8.991709686200449e-06 6.411113296224851e-06 0.00016699167675841256 0.9999999152261115 0.999841728250043 1.000002020525167 1.668936977597292e-10 -1.2114364073578936e-07 -1.2119394353463205e-07 -3.038369287231248e-11 -4.2817457707986374e-11 -1.0981943516081472e-08 8.477561795713289e-08 6.635382255997828e-08 2.0203458535145998e-06
2.242 0.9999991378917951 0.9998411731275245 1.0000200311841554 -5.450349634404567e-09 -1.2142207719573815e-06 -1.2192338913399985e-06 -2.4188206871642977e-08 6.097224687679412e-09 -1.1203116796456903e-08 8.621212345593487e-07 6.1642865379363e-07 2.0030965150129535e-05 0.9999736163618055 0.9998230388449634 1.0003082012207338 -4.391569095559334e-06 -2.6428422048998836e-05 -2.9752199000811868e-05 -1.3876757173707368e-05 5.007879952902794e-06 -1.115352094139115e-08 2.6509109402039253e-05 1.8834647540699903e-05 0.00030963967186114924 0.9999098924603114 0.9997784981638064 0.9998485658368463 -4.4439045419431846e-05 -4.5513660169289416e-05 -7.344814615558787e-05 -7.676837586342381e-05 4.997268171241037e-05 -1.0781450121894967e-08 9.085559608889038e-05 6.393047848483871e-05 0.00016333745965787578 0.9999999925371659 0.9998417834757921 1.0000001832652243 1.8062600170562452e-10 -1.0828404528505383e-08 -1.0829137768250007e-08 1.6803958789199342e-10 -9.208891807259854e-11 -1.1203261234268852e-08 7.492804237147772e-09 2.7615007368474084e-08 1.8459229653040775e-07 0.9999910076751972 0.999835377804551 1.000166455283071 -5.914306832099571e-07 -1.1179755579198301e-05 -1.1653843936579564e-05 -2.2136578899192862e-06 6.404484376815552e-07 -1.1195627038488166e-08 9.002273702034801e-06 6.418426363672986e-06 0.0001665468304633712 0.9999999152246738 0.9998417282530914 1.0000020204706972 1.668736877364943e-10 -1.2114308326263696e-07 -1.2119320347921134e-07 -3.223838762658326e-11 -4.2011939088299333e-11 -1.1203251622172902e-08 8.477745021587305e-08 6.638674623888794e-08 2.0202792995362696e-06
2.252 0.9999991377654027 0.9998411730436572 1.00002002614797 -5.693018862785972e-09 -1.2141599068948363e-06 -1.2191727000804726e-06 -2.4426761994963196e-08 6.158902299849868e-09 -1.1428650948390134e-08 8.622476366852395e-07 6.165233175845795e-07 2.002592573960835e-05 0.9999735594182062 0.9998230000146866 1.0003055012412503 -4.5519817344652225e-06 -2.638523022685041e-05 -2.97106060564101e-05 -1.3965215995672732e-05 5.054848970695625e-06 -1.137900468880097e-08 2.6564390069375548e-05 1.887236155367556e-05 0.000306918698717867 0.9999098445398423 0.9997784821522727 0.9998361148003014 -4.5696433943699886e-05 -4.506227838147705e-05 -7.308216503621149e-05 -7.669905737129781e-05 5.022065405796208e-05 -1.0999583883658381e-08 9.087198351555126e-05 6.393167554573316e-05 0.00017388601680006627 0.9999999925369714 0.9998417834797915 1.0000001832603698 1.8140660479122405e-10 -1.0828467220235143e-08 -1.0828851606473343e-08 1.6822405952292754e-10 -9.188024863827364e-11 -1.1428776204566441e-08 7.495822721787325e-09 2.768413160175653e-08 1.8451735283993628e-07 0.9999909970976208 0.9998353704889389 1.0001660117389972 -6.144265334350715e-07 -1.1173871030894526e-05 -1.1648022348481046e-05 -2.2324964786430775e-06 6.467340151392344e-07 -1.1421289185747092e-08 9.012800188605956e-06 6.42571013953977e-06 0.0001661028639372236 0.9999999152232173 0.9998417282562071 1.0000020204158313 1.6524760665347093e-10 -1.2114254710667854e-07 -1.2119231791146487e-07 -3.4452853519698535e-11 -4.12032217725428e-11 -1.1428768345519716e-08 8.477915027043488e-08 6.641947777837143e-08 2.0202157030894315e-06
2.262 0.9999991376390515 0.9998411729599269 1.0000200211128292 -5.937293836195781e-09 -1.214099006672132e-06 -1.219111576754352e-06 -2.4665584116608892e-08 6.22058322565352e-09 -1.1658467650557952e-08 8.623739753037238e-07 6.166178006583636e-07 2.0020888147381138e-05 0.9999735031357024 0.9998229616755949 1.0003028163137513 -4.711247082322512e-06 -2.634187534680855e-05 -2.9669073232352474e-05 -1.4052949685308767e-05 5.101749767196742e-06 -1.160878246047529e-08 2.661904173939725e-05 1.890961119430021e-05 0.00030421278484308407 0.9999098091920384 0.999778475237912 0.999823927525044 -4.6918362056066795e-05 -4.460696931395493e-05 -7.271803101390538e-05 -7.662388856448295e-05 5.046394024038579e-05 -1.1222340537897492e-08 9.087756323947054e-05 6.392513974095845e-05 0.000184666516374697 0.9999999925367747 0.9998417834838724 1.0000001832555572 1.8052007908063128e-10 -1.0828503927548204e-08 -1.0828628439145864e-08 1.6808128670101942e-10 -9.166950791579361e-11 -1.1658572894869942e-08 7.496276619564855e-09 2.7752178839424093e-08 1.8450101839930468e-07 0.9999909865580643 0.9998353632030851 1.0001655690724596 -6.373666072400041e-07 -1.1167977923494031e-05 -1.1642203973992778e-05 -2.251286166510993e-06 6.530196022524697e-07 -1.1651237080749316e-08 9.023289115509187e-06 6.432964596300634e-06 0.00016565977388730848 0.999999915221759 0.9998417282594054 1.0000020203610078 1.6195516034449139e-10 -1.2114198489117894e-07 -1.2119149486669481e-07 -3.699450437335662e-11 -4.0392373420377474e-11 -1.1658567023077409e-08 8.47806249872387e-08 6.645174525970973e-08 2.0201577153076675e-06
2.272 0.9999991375127589 0.999841172876349 1.000020016079108 -6.1829680529281065e-09 -1.2140380473883866e-06 -1.2190506928198277e-06 -2.4904586954330036e-08 6.282266808934002e-09 -1.18926416832762e-08 8.62500242974433e-07 6.16712091751606e-07 2.0015853019336076e-05 0.9999734475123794 0.9998229238263076 1.0003001463027854 -4.869369298255583e-06 -2.6298359212900125e-05 -2.9627600587965963e-05 -1.4139962543708317e-05 5.1485816932523935e-06 -1.1842929483622225e-08 2.6673065810869477e-05 1.894639749435624e-05 0.0003015217946288381 0.9999097862007502 0.9997784772646839 0.9998119965683328 -4.8105553363079094e-05 -4.414792736012982e-05 -7.235573436886606e-05 -7.654302156710679e-05 5.070256893753651e-05 -1.1449798158299566e-08 9.087245701347953e-05 6.391095844490773e-05 0.00019558993693391384 0.9999999925365943 0.99984178348805 1.0000001832511631 1.781701007364581e-10 -1.0828491041070446e-08 -1.0828639212490564e-08 1.6769755132817454e-10 -9.145710227492253e-11 -1.1892726461919764e-08 7.493789637012302e-09 2.7819050406658104e-08 1.8454989264653506e-07 0.9999909760565702 0.9998353559470221 1.0001651272796785 -6.602505151936556e-07 -1.116207626577344e-05 -1.1636388980480247e-05 -2.2700269738020485e-06 6.59305187099807e-07 -1.188554579582075e-08 9.033740455879426e-06 6.440189710993628e-06 0.00016521755673671573 0.9999999152203168 0.9998417282627006 1.000002020306605 1.5720014635432595e-10 -1.211413729109199e-07 -1.211909058785314e-07 -3.977720937822425e-11 -3.9579711122925283e-11 -1.1892722570862156e-08 8.478183710398473e-08 6.64834994502577e-08 2.020106477465541e-06
2.282 0.9999991373865402 0.9998411727929349 1.0000200110470765 -6.429637145367864e-09 -1.2139770440466653e-06 -1.2189900407193533e-06 -2.514367287352629e-08 6.343952403763607e-09 -1.2131249375208174e-08 8.6262643331151e-07 6.168061958711366e-07 2.0010820370462385e-05 0.9999733925463076 0.9998228864654317 1.0002974910733187 -5.026353461262093e-06 -2.6254683659907582e-05 -2.9586187991369553e-05 -1.4226258836789893e-05 5.195344106229384e-06 -1.2081522952966468e-08 2.6726463682225995e-05 1.8982721489111265e-05 0.00029884559284605545 0.9999097753532806 0.9997784880790007 0.9998003146513331 -4.9258731208706677e-05 -4.3685342379648036e-05 -7.199526511834118e-05 -7.645660528704199e-05 5.093656923186381e-05 -1.1682035981033857e-08 9.085678775475822e-05 6.388921988387189e-05 0.00020658854754038235 0.9999999925364449 0.9998417834923365 1.0000001832474623 1.7475985841247664e-10 -1.0828443312950125e-08 -1.0828876238118265e-08 1.671710461950561e-10 -9.1243911142584e-11 -1.213131316243827e-08 7.48902975656993e-09 2.7885128195597658e-08 1.8464664085276987e-07 0.9999909655931737 0.999835348720778 1.0001646863567342 -6.830778173586174e-07 -1.1156166104594791e-05 -1.1630577353860476e-05 -2.288718908764339e-06 6.655907568378513e-07 -1.2124292232189653e-08 9.044154176565696e-06 6.447385458731644e-06 0.00016477620844012152 0.9999999152189059 0.9998417282661048 1.0000020202528965 1.5138543609903927e-10 -1.2114072586752195e-07 -1.2119054335904948e-07 -4.270254014749236e-11 -3.8766411164748013e-11 -1.2131311424195911e-08 8.478283452553888e-08 6.651488757594296e-08 2.0200605722805285e-06
2.292 0.9999991372604048 0.999841172709693 1.000020006016902 -6.676805510596556e-09 -1.2139160348185481e-06 -1.2189294332002357e-06 -2.5382764316764095e-08 6.405639069705421e-09 -1.2374368514566883e-08 8.627525404759981e-07 6.169001236431383e-07 2.0005789778276844e-05 0.9999733382355508 0.9998228495915679 1.00029485049092 -5.1822051814308655e-06 -2.621085053629136e-05 -2.9544835121692574e-05 -1.4311842825186865e-05 5.242036369670237e-06 -1.2324641058666606e-08 2.677923674644243e-05 1.901858421395034e-05 0.00029618404499729274 0.9999097764404201 0.9997785075297512 0.9997888746581592 -5.0378612505020544e-05 -4.321939972478068e-05 -7.163661303445125e-05 -7.636478550556126e-05 5.116597058816677e-05 -1.1919133517989572e-08 9.083067933578005e-05 6.386001298890508e-05 0.00021761077368229968 0.9999999925363355 0.99984178349674 1.000000183244626 1.7078562929660574e-10 -1.0828399148538319e-08 -1.0829152466543487e-08 1.6657928934361512e-10 -9.103042839195408e-11 -1.237441141866794e-08 7.483494480686044e-09 2.7951016023728525e-08 1.8475608700991618e-07 0.9999909551679047 0.9998353415243759 1.0001642462995914 -7.058480676129419e-07 -1.1150247511967216e-05 -1.162476889973205e-05 -2.3073620000243432e-06 6.718762990106741e-07 -1.2367553873993927e-08 9.054530238297908e-06 6.454551812038347e-06 0.0001643357246524906 0.9999999152175348 0.9998417282696261 1.000002020200054 1.450072797226149e-10 -1.2114008274145086e-07 -1.2119021998598731e-07 -4.569305351736214e-11 -3.795311221096105e-11 -1.2374411304822002e-08 8.478373256676372e-08 6.654614759246238e-08 2.020016700541462e-06
2.302 0.9999991371343554 0.9998411726266275 1.0000200009886666 -6.9239812817172516e-09 -1.2138550513500114e-06 -1.2188686490903727e-06 -2.5621816815128234e-08 6.467326563846038e-09 -1.2622079129365794e-08 8.628785615477168e-07 6.16993887816e-07 2.0000760825984084e-05 0.9999732845781641 0.9998228132033097 1.0002922244218897 -5.3369303973669505e-06 -2.616686167415719e-05 -2.9503541614550693e-05 -1.4396718775011972e-05 5.288657852246863e-06 -1.25723642203417e-08 2.6831386396456316e-05 1.9053986707049663e-05 0.0002935370177116649 0.9999097892564344 0.9997785354682955 0.9997776696338858 -5.146590418993012e-05 -4.275028027423674e-05 -7.127976780608528e-05 -7.626770494466053e-05 5.139080283256774e-05 -1.2161170930596324e-08 9.07942564201341e-05 6.382342727397721e-05 0.0002286172929135478 0.9999999925362694 0.9998417835012641 1.0000001832427412 1.6674010303315404e-10 -1.0828390232147373e-08 -1.08292466450956e-08 1.6596701305080238e-10 -9.081746708356669e-11 -1.262210023211689e-08 7.478811622772118e-09 2.8017325482206827e-08 1.8484206701526696e-07 0.9999909447807851 0.9998353343578352 1.0001638071041343 -7.285608719757186e-07 -1.1144320552128526e-05 -1.1618963388448646e-05 -2.3259563083952063e-06 6.781618006313863e-07 -1.261541100912367e-08 9.064868603423942e-06 6.461688745509598e-06 0.00016389610104441938 0.9999999152162068 0.9998417282732684 1.0000020201481636 1.3855816169276237e-10 -1.2113947454844328e-07 -1.2118971477965588e-07 -4.8704182254320984e-11 -3.714032566196369e-11 -1.2622102157932923e-08 8.478465939154418e-08 6.657752396208574e-08 2.0199714808909804e-06
2.312 0.9999991370083892 0.9998411725437378 1.0000199959623781 -7.1707308038437465e-09 -1.2137940947667396e-06 -1.218807604386253e-06 -2.5860814075648846e-08 6.529014072547776e-09 -1.2874461768322718e-08 8.630045004020447e-07 6.170875058199053e-07 1.9995733359391898e-05 0.9999732315722041 0.9998227772992491 1.0002896127333174 -5.490535252675488e-06 -2.6122718863886032e-05 -2.946230723579181e-05 -1.4480890954016729e-05 5.335207928989589e-06 -1.2824773776205754e-08 2.6882914033972253e-05 1.908893001276102e-05 0.00029090437891623 0.999909813599032 0.9997785717484413 0.9997666927819512 -5.252130128421154e-05 -4.2278160483305916e-05 -7.092471922957493e-05 -7.616550332242549e-05 5.161109613233604e-05 -1.2408229594763718e-08 9.074764432518348e-05 6.377955273045249e-05 0.0002395780995455545 0.999999992536243 0.9998417835059084 1.0000001832418175 1.6305878621083713e-10 -1.0828417529535637e-08 -1.0829075770576924e-08 1.6535027975549633e-10 -9.060578351660765e-11 -1.2874461035295947e-08 7.476099011914124e-09 2.8084585154110104e-08 1.8488135929517423e-07 0.9999909344318316 0.9998353272211691 1.0001633687661788 -7.51215918088515e-07 -1.1138385260146133e-05 -1.1613160727023957e-05 -2.3445019215478777e-06 6.844472483907804e-07 -1.2867944452690573e-08 9.075169245120667e-06 6.468796241211321e-06 0.00016345733344686736 0.999999915214919 0.9998417282770317 1.000002020097236 1.324733054890329e-10 -1.2113890267590196e-07 -1.2118894418992284e-07 -5.1719381516306313e-11 -3.632881022812313e-11 -1.2874465032924187e-08 8.478570823101297e-08 6.660923503315756e-08 2.019922843661465e-06
2.322 0.9999991368824992 0.9998411724610211 1.000019990937954 -7.416689587916169e-09 -1.2137331360328565e-06 -1.218746414374915e-06 -2.6099753168291844e-08 6.590701063375226e-09 -1.3131599898033546e-08 8.631303697721186e-07 6.17180999184134e-07 1.99907074164026e-05 0.9999731792157257 0.999822741877977 1.0002870152930978 -5.643026003983344e-06 -2.6078423854255056e-05 -2.9421131943888658e-05 -1.4564363616690382e-05 5.381685980461624e-06 -1.3081952938766988e-08 2.69338210736529e-05 1.9123415183279168e-05 0.0002882859977333246 0.9999098492693169 0.9997786162264111 0.9997559374612361 -5.354548591281021e-05 -4.1803212468726524e-05 -7.057145728745512e-05 -7.60583174002265e-05 5.18268809781425e-05 -1.2660391203170667e-08 9.069096889662011e-05 6.372847973442232e-05 0.000250470305849978 0.9999999925362503 0.9998417835106709 1.0000001832417769 1.601074806792048e-10 -1.0828451751194375e-08 -1.0828754256160589e-08 1.647325322139727e-10 -9.039655276515527e-11 -1.3131576938728852e-08 7.475670039795543e-09 2.815316174919972e-08 1.8486912775706632e-07 0.9999909241210564 0.9998353201143895 1.0001629312814657 -7.73812972562896e-07 -1.1132441640147097e-05 -1.160736102021669e-05 -2.3629989396277612e-06 6.907326286472818e-07 -1.3125237690246735e-08 9.085432151839272e-06 6.475874291153286e-06 0.00016301941773744436 0.999999915213665 0.9998417282809122 1.000002020047192 1.2711817008814683e-10 -1.2113833782933037e-07 -1.2118802292174836e-07 -5.47356528964275e-11 -3.55197089657989e-11 -1.3131582761556487e-08 8.478691596298364e-08 6.66414420007094e-08 2.0198704235816e-06
2.332 0.9999991367566776 0.9998411723784738 1.0000199859152121 -7.661564733879706e-09 -1.2136721395469476e-06 -1.218685298863939e-06 -2.6338621824384706e-08 6.652386637675115e-09 -1.3393578345763122e-08 8.632561885760823e-07 6.172743861671931e-07 1.998568300695811e-05 0.9999731275067879 0.9998227069380853 1.0002844319699242 -5.794408965100883e-06 -2.6033978375817766e-05 -2.9380015797948097e-05 -1.4647140983813969e-05 5.42809139386134e-06 -1.3343986705242988e-08 2.698410893967733e-05 1.9157443276983313e-05 0.0002856817443051965 0.9999098960717334 0.9997786687608042 0.999745397182991 -5.453912690511977e-05 -4.13256041161003e-05 -7.021997206939767e-05 -7.59462810244514e-05 5.203818816532206e-05 -1.2917739431600387e-08 9.062435638636692e-05 6.367029896331909e-05 0.00026127649306830164 0.9999999925362825 0.9998417835155461 1.00000018324244 1.5818037842811784e-10 -1.0828457214357241e-08 -1.0828502167166605e-08 1.64125847913477e-10 -9.019067230823974e-11 -1.3393532168578107e-08 7.477149533208217e-09 2.8223154077294016e-08 1.848154912566158e-07 0.9999909138484705 0.9998353130375048 1.0001624946456538 -7.963518743070299e-07 -1.1126489689560972e-05 -1.1601564477845122e-05 -2.381447454028227e-06 6.970179278229211e-07 -1.3387375044064884e-08 9.095657323754104e-06 6.482922894710824e-06 0.0001625823496537169 0.9999999152124355 0.9998417282849065 1.000002019997853 1.227874888161164e-10 -1.211377439610377e-07 -1.211871712844057e-07 -5.7740979001342154e-11 -3.471371305128033e-11 -1.3393539897646143e-08 8.47882699814462e-08 6.667420139509594e-08 2.0198150749758255e-06
2.342 0.9999991366309153 0.9998411722960905 1.0000199808938768 -7.90515340188615e-09 -1.2136110897543417e-06 -1.2186244162504957e-06 -2.657737930987508e-08 6.71407019243136e-09 -1.3660482942764698e-08 8.633819748245749e-07 6.1736767370209e-07 1.9980659968275476e-05 0.999973076443454 0.9998226724781674 1.000281862633291 -5.944690496798933e-06 -2.5989384167182893e-05 -2.9338958791375507e-05 -1.4729227223991685e-05 5.474423562024275e-06 -1.3610961918497188e-08 2.7033779055703795e-05 1.9191015352696683e-05 0.0002830914897554029 0.9999099538140082 0.9997787292125568 0.999735065607746 -5.550287975934792e-05 -4.08454991960703e-05 -6.987025361839466e-05 -7.58295251674124e-05 5.2245048776709334e-05 -1.3180358081285296e-08 9.054793333204435e-05 6.360510131597018e-05 0.00027198346972352326 0.9999999925363304 0.9998417835205298 1.0000001832435332 1.574810249537981e-10 -1.0828418388165951e-08 -1.0828477989053515e-08 1.635710805942687e-10 -8.998819130300497e-11 -1.3660413160004802e-08 7.479910120875537e-09 2.8294392914864855e-08 1.8473512796591469e-07 0.9999909036140828 0.9998353059905245 1.000162058854319 -8.188325468828152e-07 -1.112052942659433e-05 -1.159577124693072e-05 -2.399847526920187e-06 7.033031320202834e-07 -1.365444320505674e-08 9.105844762182774e-06 6.489942051209326e-06 0.00016214612474023767 0.9999999152112219 0.9998417282890097 1.0000020199489452 1.1968388070442826e-10 -1.211371060751099e-07 -1.2118654808997341e-07 -6.069429294812023e-11 -3.3911248720500304e-11 -1.366042260726092e-08 8.478973672781873e-08 6.670745712677458e-08 2.0197578733964246e-06
2.352 0.9999991365052014 0.9998411722138657 1.0000199758736144 -8.14738551584779e-09 -1.2135500029282272e-06 -1.2185637559373948e-06 -2.6815952312911703e-08 6.775750652149178e-09 -1.3932401930157408e-08 8.63507736333215e-07 6.174608571813059e-07 1.9975638011537283e-05 0.9999730260237909 0.9998226384968182 1.0002793071535243 -6.093877038622564e-06 -2.5944642987315546e-05 -2.9297960744195362e-05 -1.481062644966842e-05 5.520681883568482e-06 -1.3882966521023475e-08 2.7082832832532673e-05 1.922413246379446e-05 0.0002805151063126061 0.9999100223070903 0.9997787974449 0.9997249365422614 -5.643738681978794e-05 -4.036305746103703e-05 -6.952229183447953e-05 -7.570817798027158e-05 5.244749416348218e-05 -1.344833288507877e-08 9.04618264403324e-05 6.353297783417885e-05 0.00028258133128135197 0.9999999925363829 0.9998417835256163 1.0000001832447256 1.5807938086686322e-10 -1.0828351830983558e-08 -1.0828670691191607e-08 1.6314129086691462e-10 -8.979050263552664e-11 -1.3932307961604682e-08 7.483424559747042e-09 2.8366620707242448e-08 1.8463941030116192e-07 0.9999908934179017 0.9998352989734565 1.0001616239029945 -8.412550415473078e-07 -1.1114560900678325e-05 -1.1589981304612496e-05 -2.4181991883479603e-06 7.095882272098021e-07 -1.392653025343e-08 9.11599445766859e-06 6.496931753157058e-06 0.00016171073846601248 0.9999999152100132 0.9998417282932162 1.0000020199001378 1.1787768230341903e-10 -1.2113643991835062e-07 -1.2118614212012327e-07 -6.352244186895143e-11 -3.31136599722579e-11 -1.3932320232025965e-08 8.479128127430268e-08 6.674110875576411e-08 2.019699503245606e-06
2.362 0.9999991363795246 0.9998411721317936 1.0000199708540887 -8.388365759955215e-09 -1.2134889133173386e-06 -1.2185031624872372e-06 -2.7054262326641272e-08 6.837427350950848e-09 -1.4209425148580666e-08 8.636334666812397e-07 6.175539269388933e-07 1.9970616892942755e-05 0.999972976245869 0.9998226049926341 1.000276765401832 -6.2419751517711175e-06 -2.589975660107898e-05 -2.925702133019558e-05 -1.4891342743252422e-05 5.566865762727488e-06 -1.4160091343125505e-08 2.713127166403511e-05 1.9256795655534795e-05 0.00027795246744923604 0.9999101013650896 0.9997788733233167 0.9997150039365457 -5.734327755435192e-05 -3.9878434718679186e-05 -6.917607651371645e-05 -7.558236487022551e-05 5.264555592700024e-05 -1.3721750956110437e-08 9.03661624835942e-05 6.345401962570101e-05 0.0002930627433837503 0.9999999925364287 0.9998417835307994 1.000000183245684 1.5987049998022913e-10 -1.0828291471618025e-08 -1.0828925428815427e-08 1.6291546111314107e-10 -8.959864554342702e-11 -1.4209306417036008e-08 7.487195137286973e-09 2.8439696899691776e-08 1.8453907588865254e-07 0.9999908832599332 0.9998352919863075 1.0001611897872242 -8.636195785630363e-07 -1.110858417885018e-05 -1.1584194483686884e-05 -2.43650246259592e-06 7.158731991985916e-07 -1.4203726045880929e-08 9.126106386037924e-06 6.503891984083945e-06 0.000161276186374025 0.999999915208797 0.9998417282975189 1.0000020198510982 1.1726427415098573e-10 -1.211357804087992e-07 -1.2118579810628545e-07 -6.614716038794048e-11 -3.2321589079731336e-11 -1.4209321477630376e-08 8.479285798296312e-08 6.677509615525581e-08 2.019640635494331e-06
2.372 0.9999991362538726 0.9998411720498676 1.0000199658350224 -8.628376619936833e-09 -1.2134278472604141e-06 -1.2184424602263311e-06 -2.7292270970502188e-08 6.899099741886111e-09 -1.449164410457934e-08 8.637591524152916e-07 6.176468755753272e-07 1.9965596529626107e-05 0.9999729271077626 0.999822571964213 1.000274237250354 -6.388991529864294e-06 -2.585472675361784e-05 -2.9216140200940843e-05 -1.4971380201269074e-05 5.612974608897533e-06 -1.4442428355621938e-08 2.717909693623939e-05 1.9289005970360522e-05 0.00027540344791557634 0.9999101908052226 0.9997789567155031 0.9997052618809301 -5.822116883761085e-05 -3.9391782888182596e-05 -6.883159748702583e-05 -7.54522085978084e-05 5.2839265901699375e-05 -1.400070015027676e-08 9.026106821426664e-05 6.336831779392748e-05 0.0003034223917182038 0.9999999925364558 0.9998417835360721 1.0000001832461336 1.6257030655027988e-10 -1.082826360465973e-08 -1.082906694619761e-08 1.6293168521556746e-10 -8.941310970483738e-11 -1.4491500349642673e-08 7.490493686765945e-09 2.851360284246435e-08 1.8445082262692826e-07 0.9999908731401852 0.9998352850290828 1.0001607565026212 -8.859265544298311e-07 -1.1102599320009317e-05 -1.1578410595842967e-05 -2.454757413082778e-06 7.221580329237498e-07 -1.4486122528234557e-08 9.136180517230214e-06 6.5108227249323514e-06 0.00016084246413907143 0.9999999152075639 0.999841728301912 1.0000020198015507 1.1756009364873457e-10 -1.211351533731462e-07 -1.211853406401035e-07 -6.85295599895089e-11 -3.15359522450453e-11 -1.4491518148104694e-08 8.47943961865656e-08 6.680940795575429e-08 2.0195825808246904e-06
2.382 0.9999991361282372 0.9998411719680829 1.0000199608162361 -8.86782719725733e-09 -1.2133668046738081e-06 -1.2183815720745551e-06 -2.7530015698299617e-08 6.960766781414645e-09 -1.4779152286765537e-08 8.638847884309518e-07 6.177396987571077e-07 1.996057696412718e-05 0.9999728786075534 0.9998225394101576 1.0002717225721978 -6.534932953939432e-06 -2.580955515139613e-05 -2.917531710742931e-05 -1.505074297001715e-05 5.659007836625817e-06 -1.4730070786566198e-08 2.722631004334357e-05 1.9320764456771703e-05 0.0002728679236839213 0.9999102904477557 0.9997790474913322 0.9996957046031911 -5.9071665187328095e-05 -3.8903250063916985e-05 -6.848884475390329e-05 -7.531782936643504e-05 5.302865613949064e-05 -1.4285270108282659e-08 9.014667029119249e-05 6.327596337275972e-05 0.0003136565567552478 0.9999999925364554 0.9998417835414307 1.0000001832458987 1.657696967066749e-10 -1.0828267914793763e-08 -1.0829018219251249e-08 1.6315226611938078e-10 -8.923460554177065e-11 -1.4778982994077874e-08 7.492381425581986e-09 2.8588223065520155e-08 1.843962854136177e-07 0.9999908630586652 0.9998352781017916 1.0001603240449095 -9.081764916593616e-07 -1.1096606356435352e-05 -1.157262955157213e-05 -2.472964178756495e-06 7.284427140420609e-07 -1.4773813393412875e-08 9.146216831222172e-06 6.517723963559514e-06 0.00016040956753484093 0.9999999152063015 0.9998417283063907 1.000002019751319 1.1835551638200482e-10 -1.2113455844854973e-07 -1.2118469284713624e-07 -7.07075609417832e-11 -3.075754620863709e-11 -1.477900325606072e-08 8.479581599348242e-08 6.684399771668313e-08 2.0195271717885338e-06
2.392 0.9999991360026124 0.9998411718864384 1.000019955797664 -9.107150992417795e-09 -1.2133057616760057e-06 -1.2183205501113222e-06 -2.7767600804822932e-08 7.022427808605288e-09 -1.5072045546580447e-08 8.640103863593688e-07 6.178323897890815e-07 1.9955558258883194e-05 0.9999728307433318 0.999822507329075 1.0002692212414508 -6.679806196981966e-06 -2.5764243465984887e-05 -2.9134551931934187e-05 -1.5129435238067223e-05 5.70496486609461e-06 -1.5023114812628042e-08 2.7272912394668118e-05 1.9352072172144858e-05 0.0002703457719036529 0.9999104001159522 0.9997791455228137 0.9996863264657027 -5.989535894278498e-05 -3.84129805994363e-05 -6.81478085270215e-05 -7.517934486908595e-05 5.3213758896000146e-05 -1.4575551897276629e-08 9.002309520148742e-05 6.317704726088529e-05 0.00032376278261849487 0.9999999925364215 0.9998417835468728 1.0000001832449152 1.6903437746537313e-10 -1.0828280765806333e-08 -1.0828831292052066e-08 1.6347302938633917e-10 -8.906448911045946e-11 -1.5071850142124647e-08 7.492069899874327e-09 2.866315597161545e-08 1.8439301596003517e-07 0.9999908530153853 0.9998352712044434 1.0001598924099382 -9.303699383391907e-07 -1.1090605296507226e-05 -1.1566851390098837e-05 -2.4911229641403394e-06 7.347272266963229e-07 -1.5066894026794624e-08 9.156215324078673e-06 6.5245956973111e-06 0.00015997749240046863 0.9999999152050068 0.9998417283109537 1.0000020197003405 1.1921678623407781e-10 -1.2113397197212434e-07 -1.21183907061526e-07 -7.278520209493274e-11 -2.998750860727903e-11 -1.5071873022873066e-08 8.479706478594587e-08 6.687870513275648e-08 2.0194759203007994e-06
2.402 0.9999991358769984 0.9998411718049357 1.0000199507793373 -9.346704561718736e-09 -1.2132446932359778e-06 -1.218259515404289e-06 -2.800513717210075e-08 7.084081977890236e-09 -1.5370420817961903e-08 8.641359663272048e-07 6.179249369257321e-07 1.9950540424451582e-05 0.9999727835131972 0.9998224757195775 1.0002667331331527 -6.823617922910522e-06 -2.5718793356148185e-05 -2.9093844627649892e-05 -1.5207461176460622e-05 5.7508451232595135e-06 -1.5321658060838975e-08 2.731890540383158e-05 1.9382930175275666e-05 0.00026783687091776567 0.9999105196360208 0.9997792506840594 0.9996771219626188 -6.0692830420068777e-05 -3.792111520722345e-05 -6.780847917866871e-05 -7.503687028497911e-05 5.3394606616703284e-05 -1.4871638469438002e-08 8.989046916899941e-05 6.307166015231727e-05 0.0003337396174462123 0.9999999925363544 0.9998417835524007 1.0000001832432175 1.7200728082701586e-10 -1.0828277183363229e-08 -1.0828627465998925e-08 1.637831372586515e-10 -8.890309614507083e-11 -1.5370198239022495e-08 7.489361879173511e-09 2.873784493714065e-08 1.844442488345066e-07 0.9999908430103637 0.9998352643370527 1.0001594615936653 -9.525073666982607e-07 -1.1084596147386158e-05 -1.1561076220837784e-05 -2.509233980671557e-06 7.410115559291983e-07 -1.5365462234707153e-08 9.16617599668961e-06 6.531437925470482e-06 0.00015954623465586637 0.9999999152036784 0.9998417283156026 1.0000020196486485 1.1978682330943135e-10 -1.2113336898658598e-07 -1.2118310426155394e-07 -7.487369499901342e-11 -2.922649797861954e-11 -1.5370224386159002e-08 8.479814530915482e-08 6.691330377868374e-08 2.019429107228464e-06
2.412 0.9999991357513995 0.9998411717235808 1.0000199457613463 -9.586711600356868e-09 -1.2131835947917914e-06 -1.2181985689343918e-06 -2.8242666792674938e-08 7.14572830069365e-09 -1.5674378027051208e-08 8.642615393390004e-07 6.180173293280082e-07 1.994552338950038e-05 0.9999727369152582 0.9998224445802845 1.0002642581232615 -6.966374629210943e-06 -2.5673206489838926e-05 -2.905319513049264e-05 -1.5284824865036438e-05 5.79664803994512e-06 -1.5625800198470334e-08 2.7364290469077225e-05 1.9413339514542804e-05 0.0002653411002882773 0.9999106488370604 0.999779362851244 0.9996680857170885 -6.146464809755852e-05 -3.742779105931833e-05 -6.747084715875787e-05 -7.489051825720872e-05 5.3571231921852416e-05 -1.517362409553275e-08 8.974891805776725e-05 6.295989246816425e-05 0.0003435864085180005 0.9999999925362584 0.9998417835580198 1.0000001832408998 1.7446514273496977e-10 -1.082825240193918e-08 -1.0828507597821857e-08 1.6404004095424316e-10 -8.875226361987984e-11 -1.5674127262226547e-08 7.484919002436467e-09 2.881200593578592e-08 1.8453306279828185e-07 0.9999908330436211 0.999835257499636 1.0001590315921203 -9.745891170560636e-07 -1.1078578936287742e-05 -1.1555304133085878e-05 -2.5272973709493095e-06 7.472956870051656e-07 -1.566961688874908e-08 9.176098835107904e-06 6.538250637449539e-06 0.00015911579032497325 0.9999999152023215 0.9998417283203435 1.0000020195963375 1.198414997233132e-10 -1.2113274515258354e-07 -1.2118238570304595e-07 -7.701513747491903e-11 -2.847557593347587e-11 -1.5674156648737355e-08 8.479912107929866e-08 6.694767295440566e-08 2.01938527100482e-06
2.422 0.9999991356258228 0.9998411716423802 1.0000199407437993 -9.82727651143139e-09 -1.2131224867910253e-06 -1.218137740694795e-06 -2.8480131037027456e-08 7.20736643822807e-09 -1.598401763761613e-08 8.643870986751026e-07 6.1810956665194e-07 1.9940507013134648e-05 0.9999726909476303 0.9998224139098172 1.0002617960885996 -7.1080826587533386e-06 -2.5627484548904297e-05 -2.901260330800475e-05 -1.5361530258934557e-05 5.842373053526891e-06 -1.5935642210113977e-08 2.74090689644193e-05 1.9443301223534214e-05 0.000262858340763628 0.9999107875510057 0.9997794819025692 0.9996592124785161 -6.221136885448694e-05 -3.693314186702016e-05 -6.71349029487902e-05 -7.474039891144091e-05 5.374366759321457e-05 -1.5481604703680246e-08 8.959856728965544e-05 6.284183429814762e-05 0.00035330313968012664 0.9999999925361397 0.9998417835637368 1.0000001832380723 1.763028935613051e-10 -1.0828227180056999e-08 -1.0828501724011887e-08 1.6430260401609303e-10 -8.861191037988904e-11 -1.5983738361534092e-08 7.480098154631534e-09 2.8885944210337448e-08 1.8462701734471177e-07 0.999990823115181 0.9998352506922109 1.0001586024013611 -9.966154097074595e-07 -1.1072553715717017e-05 -1.1549535145014122e-05 -2.5453131759340326e-06 7.535796038102133e-07 -1.597945946859434e-08 9.185983802196647e-06 6.545033809093537e-06 0.0001586861555127209 0.9999999152009413 0.9998417283251818 1.000002019543518 1.1927607325791657e-10 -1.2113212074031075e-07 -1.2118178114806446e-07 -7.915096090886032e-11 -2.7735356415387098e-11 -1.5983771107675823e-08 8.480009487718215e-08 6.698193075173215e-08 2.019341598163757e-06
2.432 0.9999991355002735 0.9998411715613404 1.000019935726795 -1.0068444408040778e-08 -1.2130613964417285e-06 -1.2180769955951852e-06 -2.8717411266738524e-08 7.268994940901894e-09 -1.629944373434519e-08 8.645126274062137e-07 6.182016609558984e-07 1.9935491154890435e-05 0.9999726456084324 0.9998223837068007 1.0002593469068242 -7.248748259324331e-06 -2.558162921062471e-05 -2.897206896707958e-05 -1.5437581230512706e-05 5.888019606705931e-06 -1.625128823529627e-08 2.7453242251446252e-05 1.9472816330138814e-05 0.000260388474189662 0.9999109356125768 0.9997796077182244 0.9996504971198922 -6.293353825324212e-05 -3.64372979370103e-05 -6.680063707310974e-05 -7.458661994479874e-05 5.3911946559412583e-05 -1.5795678166511015e-08 8.943954178612739e-05 6.271757535615477e-05 0.0003628903016213539 0.9999999925360041 0.9998417835695582 1.0000001832348377 1.774750510919977e-10 -1.0828228722272036e-08 -1.082857467976834e-08 1.6468969565085878e-10 -8.848371526499899e-11 -1.6299135287323776e-08 7.476316232850256e-09 2.8960382261471747e-08 1.8469390050608681e-07 0.9999908132250657 0.9998352439147958 1.0001581740174488 -1.0185864054557473e-06 -1.1066520544554518e-05 -1.1543769210626585e-05 -2.563281377621845e-06 7.598632913939631e-07 -1.6295093765582548e-08 9.195830849804322e-06 6.551787411354607e-06 0.0001582573263433372 0.9999999151995451 0.9998417283301252 1.0000020194902919 1.180451128528855e-10 -1.211315230151317e-07 -1.211812555350874e-07 -8.116240762363598e-11 -2.7007025307151158e-11 -1.62991709926404e-08 8.480116485610335e-08 6.70163707100096e-08 2.01929528959942e-06
2.442 0.9999991353747574 0.9998411714804678 1.000019930710422 -1.0310256709497365e-08 -1.2130003337699082e-06 -1.2180162734375032e-06 -2.895442090401561e-08 7.330612658958021e-09 -1.6620761051777814e-08 8.646381151967609e-07 6.182936271097521e-07 1.9930475751680307e-05 0.9999726008957879 0.9998223539698606 1.0002569104564205 -7.388377638744335e-06 -2.553564212428562e-05 -2.8931591893681316e-05 -1.5512981661000795e-05 5.93358714779487e-06 -1.6572843763467157e-08 2.749681170084617e-05 1.9501885870284397e-05 0.00025793138342855023 0.9999110928592256 0.999779740180353 0.999641934635196 -6.363169081923289e-05 -3.594038621925738e-05 -6.646804014373518e-05 -7.44292867664862e-05 5.407610188234181e-05 -1.611594358824058e-08 8.927196592372446e-05 6.258720493913176e-05 0.000372348787754949 0.9999999925358577 0.9998417835754905 1.0000001832312881 1.7794067598301225e-10 -1.0828266694693127e-08 -1.0828667235776053e-08 1.6528701361780528e-10 -8.83679422280187e-11 -1.6620422924353964e-08 7.474423133215524e-09 2.9035916860422248e-08 1.8471638508167345e-07 0.999990803373297 0.9998352371674073 1.0001577464364464 -1.0405022597673732e-06 -1.1060479464382411e-05 -1.1538006259458542e-05 -2.5812019888080156e-06 7.661467337296386e-07 -1.6616624980638338e-08 9.20563994031919e-06 6.558511423323112e-06 0.00015782929891138613 0.9999999151981376 0.9998417283351794 1.0000020194367523 1.1610784867840211e-10 -1.2113096174871243e-07 -1.211807488676982e-07 -8.296313019948129e-11 -2.6291691313535545e-11 -1.66204614767934e-08 8.480238965755697e-08 6.705124147783563e-08 2.01924484908483e-06
2.452 0.9999991352492799 0.9998411713997684 1.0000199256947846 -1.0552754077370709e-08 -1.2129392789331426e-06 -1.2179555264217246e-06 -2.9191181299784314e-08 7.392219406895055e-09 -1.6948076925008053e-08 8.647635671843419e-07 6.183854714018792e-07 1.9925460852681134e-05 0.9999725568078243 0.9998223246976247 1.0002544866167213 -7.526976973598735e-06 -2.548952489806858e-05 -2.8891171890211722e-05 -1.5587735516041713e-05 5.979075130261362e-06 -1.690041618373705e-08 2.753977870338287e-05 1.9530510893001994e-05 0.00025548695234953075 0.9999112591310899 0.9997798791730172 0.9996335201368757 -6.430635027553696e-05 -3.544253036536135e-05 -6.613710290061085e-05 -7.426850262191679e-05 5.423616674474205e-05 -1.644250287408979e-08 8.909596348248162e-05 6.245081187875142e-05 0.0003816798101526346 0.9999999925357047 0.9998417835815387 1.0000001832275307 1.7765816299170332e-10 -1.0828321998251168e-08 -1.0828731031058715e-08 1.6607346666988994e-10 -8.826594855937055e-11 -1.694770845444428e-08 7.474558079288177e-09 2.9112624003385065e-08 1.846943079401359e-07 0.9999907935598963 0.9998352304500612 1.0001573196544427 -1.0623631302737704e-06 -1.1054430486997847e-05 -1.1532246233491581e-05 -2.5990751302767223e-06 7.724299154845672e-07 -1.694416065701894e-08 9.21541105705865e-06 6.565205837259786e-06 0.00015740206929400376 0.9999999151967235 0.9998417283403507 1.000002019383005 1.1342251798721626e-10 -1.211304176024217e-07 -1.2118021357379077e-07 -8.457446764278529e-11 -2.5589958074795953e-11 -1.694775008105167e-08 8.48037850994771e-08 6.708658093825203e-08 2.019190309149492e-06
2.462 0.999999135123846 0.9998411713192483 1.0000199206800215 -1.079593404176353e-08 -1.2128781959325279e-06 -1.217894732660747e-06 -2.942782181619794e-08 7.453813945117243e-09 -1.7281501068901606e-08 8.648889956509756e-07 6.184771891104778e-07 1.9920446623554315e-05 0.9999725133426736 0.9998222958887256 1.0002520752679245 -7.664552368663721e-06 -2.5443279112953568e-05 -2.8850808790375117e-05 -1.566184684710977e-05 6.024483012818773e-06 -1.72341152961767e-08 2.7582144660575288e-05 1.95586924520522e-05 0.0002530550658828014 0.9999114342709462 0.9997800245821674 0.9996252488533749 -6.495802972457728e-05 -3.4943850811822756e-05 -6.580781622512899e-05 -7.41043686435915e-05 5.4392174439111895e-05 -1.6775459295115775e-08 8.891165757751423e-05 6.230848448284672e-05 0.0003908848313481277 0.9999999925355508 0.9998417835877105 1.0000001832237069 1.7663117705205633e-10 -1.0828357973064583e-08 -1.0828744014131702e-08 1.6691961992879825e-10 -8.817854243638223e-11 -1.728110144759121e-08 7.47638336532403e-09 2.9190176692891164e-08 1.846378830960845e-07 0.9999907837848844 0.999835223762775 1.0001568936675738 -1.084169131792069e-06 -1.1048373607503548e-05 -1.1526489101213184e-05 -2.616901031032762e-06 7.787128202493438e-07 -1.7277810836702345e-08 9.225144194513823e-06 6.571870651352064e-06 0.00015697563361217402 0.9999999151953088 0.9998417283456451 1.0000020193291939 1.0999223356307414e-10 -1.2112985442256703e-07 -1.211796273241215e-07 -8.612594431086262e-11 -2.4902797305420872e-11 -1.7281146123206462e-08 8.480533549454022e-08 6.71222587929575e-08 2.019132672811419e-06
2.472 0.999999134998461 0.9998411712389146 1.0000199156663023 -1.1039698398655886e-08 -1.2128170582369425e-06 -1.217833894615028e-06 -2.966450467164284e-08 7.515395642829052e-09 -1.762114466334435e-08 8.650144030122665e-07 6.185687730067698e-07 1.991543333575764e-05 0.9999724704984735 0.9998222675417958 1.0002496762910826 -7.801109808737202e-06 -2.5396906348069152e-05 -2.8810502457149953e-05 -1.5735319717677105e-05 6.069810259799682e-06 -1.7574052969922783e-08 2.7623910966031948e-05 1.958643159266028e-05 0.0002506356100693107 0.9999116181241615 0.9997801762956046 0.9996171161266865 -6.558723181571641e-05 -3.444446487472194e-05 -6.548017113611569e-05 -7.393698382507965e-05 5.4544158355559925e-05 -1.711491798207717e-08 8.87191705846643e-05 6.216031047902225e-05 0.0003999655088559809 0.9999999925354015 0.9998417835940115 1.0000001832199907 1.7495737802785614e-10 -1.082834820278997e-08 -1.0828709108031532e-08 1.6766328800812002e-10 -8.810659905321285e-11 -1.7620713533114914e-08 7.479364686960271e-09 2.9268318543782767e-08 1.8456039240730206e-07 0.999990774048283 0.9998352171055644 1.0001564684720194 -1.105920288396938e-06 -1.1042308830354854e-05 -1.1520734856511743e-05 -2.6346799529939865e-06 7.849954323646663e-07 -1.7617686511623678e-08 9.234839339532024e-06 6.578505857868027e-06 0.0001565499880833556 0.999999915193899 0.9998417283510691 1.0000020192754904 1.059157940835568e-10 -1.2112924545811829e-07 -1.2117899326812217e-07 -8.778003691432193e-11 -2.4231293555268793e-11 -1.7620761504121607e-08 8.480700033925835e-08 6.715816953163978e-08 2.0190732954494074e-06
2.482 0.999999134873132 0.9998411711587735 1.0000199106537953 -1.1283848817175145e-08 -1.2127558679032858e-06 -1.2177730341335494e-06 -2.9901332934392204e-08 7.576963670114663e-09 -1.7967122138036063e-08 8.651397745242273e-07 6.186602222189802e-07 1.991042131823268e-05 0.999972428273367 0.999822239655473 1.000247289568066 -7.936655152268961e-06 -2.5350408201777474e-05 -2.8770252776990177e-05 -1.5808158110794692e-05 6.115056341170838e-06 -1.792034285479813e-08 2.7665078996114575e-05 1.9613729346798075e-05 0.00024822847203964806 0.9999118105386492 0.9997803342029533 0.9996091174099198 -6.619444894054608e-05 -3.394448683734995e-05 -6.515415877837592e-05 -7.376644497351818e-05 5.469215197202971e-05 -1.7460986619684178e-08 8.851862407815963e-05 6.200637697367648e-05 0.0004089236499663082 0.9999999925352626 0.9998417836004488 1.0000001832165522 1.7283581934364533e-10 -1.0828295060199364e-08 -1.0828647900424409e-08 1.6820151417829892e-10 -8.805121741761848e-11 -1.796665886913303e-08 7.48294871850412e-09 2.934718348430421e-08 1.8447407898150923e-07 0.9999907643501134 0.9998352104784461 1.0001560440639703 -1.1276165253607657e-06 -1.1036236189552509e-05 -1.1514983512723941e-05 -2.6524120993282487e-06 7.912777359576096e-07 -1.7963902083613848e-08 9.244496462051621e-06 6.585111438638318e-06 0.00015612512900805873 0.9999999151924993 0.9998417283566297 1.000002019222066 1.0139199345478199e-10 -1.2112859322538036e-07 -1.2117833303062177e-07 -8.96394936497863e-11 -2.35762037408044e-11 -1.796670974294009e-08 8.480872174213584e-08 6.719436716606434e-08 2.019013497986707e-06
2.492 0.9999991347478625 0.999841171078831 1.0000199056426218 -1.15281426483427e-08 -1.2126946550229332e-06 -1.2177121819218395e-06 -3.013831209667467e-08 7.638516988889808e-09 -1.831954904923175e-08 8.652650865337213e-07 6.187515396165077e-07 1.9905410881733097e-05 0.9999723866654999 0.9998222122283948 1.0002449149815176 -8.07119418185953e-06 -2.5303786290283204e-05 -2.873005964941768e-05 -1.5880365890519214e-05 6.160220732396442e-06 -1.827310158418184e-08 2.7705650117366777e-05 1.964058674040321e-05 0.00024583353991736515 0.9999120113648213 0.9997804981956249 0.9996012482649113 -6.678016347673773e-05 -3.344402801470927e-05 -6.482977040775854e-05 -7.35928467139838e-05 5.4836188840909274e-05 -1.7813774038084018e-08 8.831013878800135e-05 6.184677042797717e-05 0.00041776117483754743 0.9999999925351392 0.9998417836070278 1.0000001832135172 1.7051000622906681e-10 -1.0828228639677941e-08 -1.082859195379892e-08 1.6852904049264264e-10 -8.801335780625237e-11 -1.831905288267042e-08 7.486559200898812e-09 2.9427111782862997e-08 1.8439076836519188e-07 0.9999907546903953 0.9998352038814362 1.0001556204395843 -1.1492577248787805e-06 -1.1030155746350386e-05 -1.1509235092922178e-05 -2.6700975755145533e-06 7.975597147309426e-07 -1.8316573023199998e-08 9.25411552312887e-06 6.591687370656029e-06 0.00015570105268766156 0.9999999151911148 0.9998417283623321 1.0000020191690455 9.666436727296874e-11 -1.2112792739664342e-07 -1.211776779114533e-07 -9.17097554803174e-11 -2.293830649912604e-11 -1.8319106841089417e-08 8.481043168158341e-08 6.723099147458733e-08 2.0189545485282503e-06
2.502 0.9999991346226554 0.9998411709990921 1.000019900632835 -1.1772370859133165e-08 -1.2126334544111617e-06 -1.217651363134872e-06 -3.037538997366157e-08 7.700054831379982e-09 -1.8678543795096627e-08 8.653903194623833e-07 6.18842718396255e-07 1.990040225985195e-05 0.9999723456730215 0.9998221852592026 1.0002425524148195 -8.204732676420944e-06 -2.525704222374074e-05 -2.86899229720855e-05 -1.5951946841969748e-05 6.2053029137793275e-06 -1.863244724979205e-08 2.7745625700113543e-05 1.966700480379101e-05 0.00024345070270989847 0.9999122204555437 0.9997806681667873 0.9995935043598935 -6.734484804179168e-05 -3.29431967941167e-05 -6.450699737076181e-05 -7.34162815711239e-05 5.497630257864203e-05 -1.817339221611285e-08 8.809383456611009e-05 6.168157663738806e-05 0.00042648008624757866 0.9999999925350326 0.9998417836137535 1.0000001832109398 1.6819005715003494e-10 -1.0828183553168973e-08 -1.08285664601646e-08 1.686979017824503e-10 -8.799352070614734e-11 -1.867801382938694e-08 7.489456613187868e-09 2.9508145165128076e-08 1.8432563884660852e-07 0.9999907450691473 0.9998351973145481 1.0001551975949632 -1.1708438006719183e-06 -1.1024067567111379e-05 -1.1503489614568146e-05 -2.687736429436833e-06 8.038413522648632e-07 -1.8675817916048562e-08 9.263696488860224e-06 6.598233634636968e-06 0.0001552777553331353 0.9999999151897477 0.9998417283681817 1.000002019116484 9.19428267305535e-11 -1.2112728285923106e-07 -1.2117705294964403e-07 -9.393844700229672e-11 -2.2318572348331814e-11 -1.8678070901600334e-08 8.48120528206676e-08 6.726805621436735e-08 2.018897920180038e-06
2.512 0.9999991344975125 0.9998411709195598 1.0000198956244306 -1.2016398673497419e-08 -1.212572280967875e-06 -1.2175905809186872e-06 -3.0612532182647654e-08 7.761576135360061e-09 -1.9044226308173232e-08 8.655154648275487e-07 6.189337329419761e-07 1.9895395574014278e-05 0.9999723052940848 0.9998221587465379 1.0002402017521044 -8.337276448566772e-06 -2.5210177582955825e-05 -2.8649842624713896e-05 -1.6022904745833004e-05 6.2503023705193295e-06 -1.8998500486522956e-08 2.7785007124713856e-05 1.9692984575040885e-05 0.00024107985026400826 0.9999124376660934 0.999780844011334 0.999585881467247 -6.788896571282199e-05 -3.244209867406767e-05 -6.418583107922665e-05 -7.323684008681477e-05 5.5112526855772094e-05 -1.853995466581286e-08 8.786983034798836e-05 6.15108807011601e-05 0.0004350824446848298 0.9999999925349449 0.9998417836206289 1.0000001832088197 1.6601099410585262e-10 -1.082817463879598e-08 -1.0828573851138188e-08 1.687423069304987e-10 -8.799276412529922e-11 -1.904366191871885e-08 7.49076698092031e-09 2.9589745118252804e-08 1.8429675701680126e-07 0.9999907354863862 0.999835190777795 1.0001547755261655 -1.192374739215889e-06 -1.101797169810788e-05 -1.1497747073849167e-05 -2.705328727518729e-06 8.101226328846809e-07 -1.904175715607535e-08 9.273239336771451e-06 6.604750217919745e-06 0.0001548552330339401 0.9999999151883995 0.9998417283741816 1.0000020190643812 8.736216241088823e-11 -1.211266748196278e-07 -1.2117646119414043e-07 -9.629149380368774e-11 -2.1717954320225615e-11 -1.9043722192449978e-08 8.481350717764484e-08 6.730532760701629e-08 2.018845220615348e-06
2.522 0.9999991343724334 0.9998411708402377 1.0000198906173838 -1.2260140339101951e-08 -1.2125111224810496e-06 -1.2175298120507243e-06 -3.084976358240499e-08 7.823080543917155e-09 -1.9416719391292046e-08 8.656405232869908e-07 6.190245474213616e-07 1.989039081712809e-05 0.9999722655268465 0.9998221326890446 1.0002378628782778 -8.468831317191512e-06 -2.516319391064154e-05 -2.8609818464969552e-05 -1.609324342034077e-05 6.295218593971449e-06 -1.93713838167047e-08 2.782379577682742e-05 1.971852709442922e-05 0.00023872087330907002 0.9999126628541151 0.9997810256258537 0.9995783754613169 -6.841297018567277e-05 -3.194083631495182e-05 -6.386626299067507e-05 -7.305461090115111e-05 5.5244895385578474e-05 -1.8913576878219523e-08 8.763824410611667e-05 6.133476698070503e-05 0.00044357034778581974 0.9999999925348764 0.9998417836276579 1.0000001832071348 1.6405889015303159e-10 -1.0828189912337848e-08 -1.0828591321555284e-08 1.6863789178212466e-10 -8.80121943565403e-11 -1.941611926075773e-08 7.48986488239922e-09 2.9671059388543982e-08 1.8431640390465835e-07 0.9999907259421257 0.999835184271189 1.0001543542292408 -1.2138505719209358e-06 -1.1011868158910284e-05 -1.1492007441050974e-05 -2.722874593407595e-06 8.164035393590581e-07 -1.9414513160243833e-08 9.282744051160523e-06 6.611237111191436e-06 0.00015443348181217405 0.9999999151870702 0.9998417283803344 1.0000020190127135 8.300860954130541e-11 -1.2112609060019712e-07 -1.2117587945892172e-07 -9.879315215932628e-11 -2.1137393988127676e-11 -1.9416183079554465e-08 8.481474526514806e-08 6.734243581356902e-08 2.0187974609811133e-06
2.532 0.9999991342474182 0.9998411707611272 1.0000198856116702 -1.2503493057271121e-08 -1.2124499520899549e-06 -1.2174690243692865e-06 -3.108713610531293e-08 7.884567282594376e-09 -1.9796147544018833e-08 8.657655007503709e-07 6.19115137784445e-07 1.9885387873550905e-05 0.9999722263694666 0.9998221070853692 1.0002355356790373 -8.599403044205299e-06 -2.5116092724520626e-05 -2.8569850343678403e-05 -1.6162966690002368e-05 6.340051079390401e-06 -1.9751222326969005e-08 2.786199304096032e-05 1.974363339818569e-05 0.00023637366353570415 0.9999128958795783 0.9997812129086 0.9995709823162654 -6.89173058991284e-05 -3.143950961421969e-05 -6.354828460149819e-05 -7.286968076359367e-05 5.5373441915494534e-05 -1.929437711054248e-08 8.73991928041208e-05 6.115331905980696e-05 0.00045194591340393895 0.9999999925348253 0.9998417836348412 1.0000001832058614 1.624375109068997e-10 -1.0828202294958688e-08 -1.0828586530039821e-08 1.6833284596247865e-10 -8.805243619485956e-11 -1.9795511135722783e-08 7.48681474647519e-09 2.975149710930677e-08 1.8438162958103183e-07 0.9999907164363814 0.999835177794741 1.0001539337002492 -1.2352713108012446e-06 -1.1005756954009614e-05 -1.1486270678112157e-05 -2.7403741797435654e-06 8.226840557906992e-07 -1.9794211243607545e-08 9.292210616223467e-06 6.617694304947778e-06 0.00015401249771587532 0.9999999151857587 0.9998417283866424 1.0000020189614585 7.898502089306862e-11 -1.2112550381058167e-07 -1.2117527539698056e-07 -1.0149539735373992e-10 -2.0577726723139135e-11 -1.9795578505868284e-08 8.48157779958009e-08 6.737912296286976e-08 2.0187542946035292e-06
2.542 0.9999991341224632 0.9998411706822304 1.000019880607254 -1.2746296362328733e-08 -1.2123887513280226e-06 -1.2174082041662369e-06 -3.132465757333422e-08 7.946035220369874e-09 -2.018263823514682e-08 8.658904082825784e-07 6.192055083813427e-07 1.988038656182918e-05 0.9999721878201094 0.9998220819341591 1.000233220040854 -8.728997297452664e-06 -2.5068875540170083e-05 -2.8529938131026995e-05 -1.6232078313628528e-05 6.3847993275601e-06 -2.013814359898723e-08 2.7899600300510152e-05 1.9768304518191273e-05 0.0002340381136251611 0.9999131366047367 0.9997814057594627 0.9995636981039437 -6.94024081891798e-05 -3.093821578723383e-05 -6.323188743693621e-05 -7.2682134496752e-05 5.5498200216014384e-05 -1.968247559027791e-08 8.715279235980282e-05 6.096661971904763e-05 0.00046021126574420814 0.9999999925347902 0.999841783642181 1.0000001832049674 1.613066815544428e-10 -1.0828193562906688e-08 -1.0828545488075609e-08 1.678194231526081e-10 -8.81139865414295e-11 -2.0181964762573562e-08 7.482465644371071e-09 2.983109184659682e-08 1.8447299259432653e-07 0.9999907069691653 0.9998351713484612 1.0001535139352524 -1.2566369094011107e-06 -1.0999638096372284e-05 -1.148053676474553e-05 -2.757827593813509e-06 8.28964165249951e-07 -2.018097863291301e-08 9.301639015660576e-06 6.624121790477182e-06 0.00015359227686900613 0.999999915184463 0.9998417283931074 1.0000020189105838 7.545183043249163e-11 -1.211248956592841e-07 -1.2117463516323765e-07 -1.0440603502222836e-10 -2.0039743855518938e-11 -2.0182035597409766e-08 8.481668397703874e-08 6.741540414512147e-08 2.018713950928496e-06
2.552 0.9999991339975659 0.999841170603547 1.000019875604055 -1.2988368298828729e-08 -1.212327523345579e-06 -1.217347371874978e-06 -3.156224805258607e-08 8.007484073945267e-09 -2.0576321159963272e-08 8.660152630604745e-07 6.192956899466742e-07 1.9875386645333075e-05 0.999972149876942 0.9998220572340644 1.0002309158509313 -8.857619688601579e-06 -2.502154388464849e-05 -2.849008173141045e-05 -1.6300581939844935e-05 6.429462843689284e-06 -2.0532277139052132e-08 2.793661894189362e-05 1.9792541487325315e-05 0.00023171411718501213 0.9999133848940847 0.9997816040799367 0.9995565189917957 -6.986870351273605e-05 -3.04370494397893e-05 -6.291706301271742e-05 -7.249205498834398e-05 5.5619204071288104e-05 -2.0077994951358932e-08 8.68991576152366e-05 6.077475092508867e-05 0.0004683685240426001 0.9999999925347666 0.9998417836496774 1.0000001832043748 1.6084799641213664e-10 -1.082816646923236e-08 -1.082848847067987e-08 1.6717767880511774e-10 -8.819830771539121e-11 -2.0575609790007463e-08 7.478147215090734e-09 2.9910387008083965e-08 1.8456154330787505e-07 0.9999906975404882 0.9998351649323589 1.000153094930278 -1.2779472986739684e-06 -1.0993511620079945e-05 -1.1474805716273069e-05 -2.77523485540779e-06 8.352438511672932e-07 -2.0574944835725295e-08 9.311029236346616e-06 6.63051956311998e-06 0.00015317281542478575 0.9999999151831791 0.9998417283997291 1.0000020188600116 7.259075216668003e-11 -1.2112426915053183e-07 -1.211739793438387e-07 -1.0744485665293288e-10 -1.9524159522649027e-11 -2.057568401558993e-08 8.481758595832217e-08 6.74515220585546e-08 2.0186738193241157e-06
2.562 0.9999991338727201 0.9998411705250764 1.0000198706019274 -1.3229601082662523e-08 -1.2122662866868337e-06 -1.21728656869538e-06 -3.17997698750937e-08 8.068912731567743e-09 -2.097732776957224e-08 8.66140084991146e-07 6.193857209982565e-07 1.9870387819319605e-05 0.9999721125381333 0.9998220329837357 1.0002286229971833 -8.985275871949695e-06 -2.4974099290961827e-05 -2.8450281069521526e-05 -1.636848113773875e-05 6.474041138803536e-06 -2.093375503086815e-08 2.7973050354605432e-05 1.9816345341977404e-05 0.0002294015686390214 0.9999136406143155 0.9997818077730927 0.9995494412408302 -7.031660972466181e-05 -2.9936102619887383e-05 -6.260380274048706e-05 -7.229952325430372e-05 5.573648727028843e-05 -2.0481060123391398e-08 8.663840230560289e-05 6.057779382363049e-05 0.0004764197932913967 0.9999999925347487 0.9998417836573291 1.0000001832039405 1.6116812194726963e-10 -1.0828140026162063e-08 -1.0828457278163472e-08 1.6654506680614163e-10 -8.830578738057144e-11 -2.0976577413841952e-08 7.475126741575514e-09 2.999002876146169e-08 1.8462029031188416e-07 0.9999906881503582 0.9998351585464408 1.000152676681298 -1.2992024845513724e-06 -1.0987377575026083e-05 -1.1469077568684177e-05 -2.7925959259818244e-06 8.415230964723887e-07 -2.0976242078194912e-08 9.320381268763323e-06 6.636887622150316e-06 0.00015275410946522316 0.9999999151819006 0.999841728406506 1.0000020188095986 7.050872424557817e-11 -1.2112364312899957e-07 -1.211733493540512e-07 -1.1047445311802734e-10 -1.903171317945537e-11 -2.0976655394257854e-08 8.481860393775752e-08 6.748776917722031e-08 2.0186313850144807e-06
2.572 0.9999991337479178 0.9998411704468152 1.000019865600679 -1.3470048114164437e-08 -1.21220505797993e-06 -1.2172258217545022e-06 -3.2037113808983126e-08 8.130320349360556e-09 -2.1385792179584888e-08 8.66264886550851e-07 6.19475628736305e-07 1.9865389752364392e-05 0.9999720758018567 0.999822009181826 1.0002263413682462 -9.111971630286937e-06 -2.4926543279160437e-05 -2.841053605169642e-05 -1.643577948100142e-05 6.518533727782142e-06 -2.13427112647124e-08 2.8008895924585443e-05 1.983971711861895e-05 0.00022710036317754318 0.9999139036342837 0.9997820167435509 0.9995424612036994 -7.074653633574896e-05 -2.943546485363381e-05 -6.22920977621345e-05 -7.210461855468569e-05 5.5850083595687964e-05 -2.08917985099346e-08 8.637063902357154e-05 6.037582872514842e-05 0.00048436715659372424 0.9999999925347292 0.9998417836651332 1.0000001832034753 1.6221416791412666e-10 -1.082813018571128e-08 -1.0828479698129801e-08 1.6603162555070464e-10 -8.843716078430656e-11 -2.138500239344447e-08 7.474056795265572e-09 3.007045077876659e-08 1.8463579999426638e-07 0.9999906787987829 0.999835152190713 1.0001522591842495 -1.3204026333730263e-06 -1.0981236008901286e-05 -1.1463352343688494e-05 -2.8099107935294007e-06 8.478018834215201e-07 -2.1385004203829893e-08 9.329695100176231e-06 6.6432259654301795e-06 0.00015233615495589166 0.9999999151806209 0.9998417284134361 1.0000020187591554 6.915243956027986e-11 -1.211230338792402e-07 -1.211727724834995e-07 -1.1338506314768999e-10 -1.8563576908129866e-11 -2.1385083811581623e-08 8.481980160745731e-08 6.752434453277673e-08 2.018585230204131e-06
2.582 0.9999991336231542 0.9998411703687636 1.0000198606001303 -1.370992728084133e-08 -1.2121438358234597e-06 -1.2171651164900916e-06 -3.227426553200122e-08 8.191706380344009e-09 -2.1801850478007656e-08 8.663896653165143e-07 6.195654241721427e-07 1.986039218279921e-05 0.9999720396662909 0.9998219858269913 1.0002240708535375 -9.237712877779143e-06 -2.4878877342185926e-05 -2.8370846533996806e-05 -1.650248061734233e-05 6.562940130774279e-06 -2.1759282745712306e-08 2.8044157027656e-05 1.986265784815881e-05 0.00022481039681781907 0.9999141738249628 0.9997822308974503 0.99953557532289 -7.115888468048754e-05 -2.8935223184893428e-05 -6.198193872609378e-05 -7.190741849245105e-05 5.5960026814098196e-05 -2.1310339486821085e-08 8.609597918705965e-05 6.0168935085207084e-05 0.0004922126688745279 0.9999999925347015 0.9998417836730894 1.000000183202801 1.6376790151938595e-10 -1.0828136035044132e-08 -1.0828540982235052e-08 1.656512498657832e-10 -8.859369355065808e-11 -2.1801020585765563e-08 7.474788304391606e-09 3.0151862790739846e-08 1.8461186920071456e-07 0.9999906694857696 0.9998351458651826 1.000151842435093 -1.3415480760631034e-06 -1.0975086951721982e-05 -1.1457630021966772e-05 -2.8271795419851874e-06 8.540801951640125e-07 -2.1801367972454703e-08 9.33897070856063e-06 6.649534584635485e-06 0.00015191894781597546 0.999999915179333 0.9998417284205185 1.0000020187085048 6.830399691276606e-11 -1.21122440495392e-07 -1.2117223454476974e-07 -1.161626352821614e-10 -1.812023131755988e-11 -2.1801105362833903e-08 8.482116494822756e-08 6.756134440001374e-08 2.018535430915089e-06
2.592 0.9999991334984244 0.9998411702909208 1.000019855600175 -1.3949529220919172e-08 -1.2120826035436189e-06 -1.217104403680104e-06 -3.2511300155536414e-08 8.25307075058643e-09 -2.2225642355655994e-08 8.665144092893784e-07 6.196551121325062e-07 1.9855395005875972e-05 0.9999720041296211 0.9998219629178926 1.0002218113433101 -9.36250556749915e-06 -2.483110294654657e-05 -2.8331212321313163e-05 -1.6568588261645052e-05 6.607259872255998e-06 -2.2183608596363753e-08 2.8078835032706482e-05 1.988516855556052e-05 0.00022253156652948482 0.9999144510594036 0.9997824501424201 0.9995287801290058 -7.155404798574487e-05 -2.843546222888414e-05 -6.16733154927825e-05 -7.170799903290215e-05 5.6066350665851515e-05 -2.173681527876078e-08 8.581453302021422e-05 5.995719149054643e-05 0.0004999583517837443 0.9999999925346623 0.9998417836811976 1.0000001832018148 1.6553910941025798e-10 -1.0828140514289942e-08 -1.0828591505470097e-08 1.6532887188663325e-10 -8.877582707222847e-11 -2.222477090082576e-08 7.476708496844386e-09 3.023442368626234e-08 1.8456178171453024e-07 0.9999906602113289 0.9998351395698573 1.0001514264298728 -1.3626392154825463e-06 -1.0968930417756268e-05 -1.1451910547694023e-05 -2.8444023433787664e-06 8.603580138234888e-07 -2.2225472127707935e-08 9.348208065446753e-06 6.6558134668815345e-06 0.0001515024840626154 0.9999999151780334 0.9998417284277528 1.0000020186575425 6.767311232608336e-11 -1.2112184549093755e-07 -1.211716860480845e-07 -1.1888225899628443e-10 -1.7702278938732184e-11 -2.22248595698838e-08 8.482263400546236e-08 6.759884006021644e-08 2.018482994868905e-06
2.602 0.9999991333737276 0.9998411702132903 1.0000198506007985 -1.4189093009583604e-08 -1.2120213436789617e-06 -1.2170436370297708e-06 -3.274830210039781e-08 8.314412105727612e-09 -2.2657308826560288e-08 8.666391106131932e-07 6.197447021490743e-07 1.9850398295566055e-05 0.9999719691900402 0.9998219404531953 1.0002195627286727 -9.486355567137606e-06 -2.4783221548217983e-05 -2.8291633195671433e-05 -1.6634106118140544e-05 6.651492481937445e-06 -2.2615830086167498e-08 2.8112931313249665e-05 1.990725026530913e-05 0.00022026377030861163 0.999914735212691 0.9997826743875482 0.9995220722391264 -7.193241140684016e-05 -2.7936264239945014e-05 -6.136621673430979e-05 -7.150643444054028e-05 5.616908885157151e-05 -2.2171360619873755e-08 8.55264095471525e-05 5.974067566147924e-05 0.0005076061896682466 0.9999999925346099 0.9998417836894599 1.0000001832005039 1.672879793064111e-10 -1.0828126343224037e-08 -1.0828584838677616e-08 1.6498008122153145e-10 -8.898414034761809e-11 -2.265639474306887e-08 7.479225286523452e-09 3.0318330304516524e-08 1.8449795655224395e-07 0.999990650975473 0.9998351333047482 1.000151011164735 -1.383676401900949e-06 -1.096276642025549e-05 -1.1446193867916778e-05 -2.8615793800090323e-06 8.666353221173449e-07 -2.2657458505659045e-08 9.357407146773268e-06 6.66206260151326e-06 0.00015108675990863974 0.9999999151767209 0.9998417284351417 1.000002018606257 6.70203014322132e-11 -1.211212317398312e-07 -1.2117108054731314e-07 -1.2162818546670027e-10 -1.731043812527385e-11 -2.2656487387030517e-08 8.48241543375847e-08 6.7636922730659e-08 2.0184290231371727e-06
2.612 0.9999991332490644 0.9998411701358747 1.0000198456020422 -1.4428737115782358e-08 -1.2119600556423877e-06 -1.216982813685626e-06 -3.2985281684572194e-08 8.37572989273807e-09 -2.3096993525879174e-08 8.667637738935397e-07 6.198342086677109e-07 1.9845402251769898e-05 0.9999719348457455 0.9998219184315678 1.0002173249015571 -9.609268590359303e-06 -2.4735234609342732e-05 -2.825210894105304e-05 -1.6699037795206547e-05 6.695637493579148e-06 -2.305609155101115e-08 2.8146447255515282e-05 1.9928904007433953e-05 0.00021800690713273584 0.9999150261618919 0.9997829035433465 0.9995154483552604 -7.229435211672413e-05 -2.743770917958867e-05 -6.106062934334557e-05 -7.130279720115706e-05 5.626827501809445e-05 -2.2614112507867445e-08 8.523171658932438e-05 5.951946447311557e-05 0.0005151581264302567 0.9999999925345451 0.9998417836978805 1.000000183198913 1.6889597969427253e-10 -1.0828092874599051e-08 -1.0828518422951962e-08 1.6459445862843752e-10 -8.92196136047867e-11 -2.3096036293671602e-08 7.481956153437103e-09 3.0403721837975855e-08 1.8442853534592248e-07 0.9999906417782158 0.9998351270698653 1.0001505966358941 -1.4046598642157808e-06 -1.0956594988862055e-05 -1.144047997093278e-05 -2.8787107590499205e-06 8.729121021366564e-07 -2.3097470578444083e-08 9.366567940437062e-06 6.668281984849336e-06 0.000150671771732646 0.9999999151753957 0.9998417284426891 1.0000020185546918 6.622635514815106e-11 -1.211205988874737e-07 -1.2117041552389405e-07 -1.2441090824120428e-10 -1.6945616107012898e-11 -2.309613262078021e-08 8.482569963003028e-08 6.76756649285081e-08 2.018374378005451e-06
2.622 0.9999991331244353 0.999841170058679 1.0000198406039469 -1.466848638199325e-08 -1.2118987585773725e-06 -1.2169219802268535e-06 -3.3222156294879295e-08 8.437023593570923e-09 -2.35448426030929e-08 8.668884101381478e-07 6.199236407310811e-07 1.9840407090748816e-05 0.9999719010949402 0.9998218968516814 1.000215097754665 -9.731250224440827e-06 -2.4687143601960136e-05 -2.8212639328302755e-05 -1.676338678756581e-05 6.739694446394595e-06 -2.350453897137863e-08 2.8179384254134573e-05 1.995013081666016e-05 0.00021576087683335815 0.9999153237860015 0.999783137521709 0.9995089052629783 -7.26402394907964e-05 -2.6939874770626992e-05 -6.0756537558451974e-05 -7.109715798976454e-05 5.636394274072416e-05 -2.3065210540976785e-08 8.493056075827312e-05 5.929363399094741e-05 0.0005226160630501515 0.9999999925344683 0.9998417837064626 1.0000001831970853 1.7033776429909675e-10 -1.0828059289958565e-08 -1.0828438730088199e-08 1.6425478029224702e-10 -8.948263156416305e-11 -2.3543840972599958e-08 7.48460461903195e-09 3.0490543867688165e-08 1.843603177582756e-07 0.9999906326195719 0.999835120865221 1.000150182839574 -1.425589737914947e-06 -1.0950416173381136e-05 -1.1434768891300834e-05 -2.8957964951958026e-06 8.7918833619032e-07 -2.354565520881934e-08 9.375690441202191e-06 6.674471616994602e-06 0.00015025751595140716 0.9999999151740587 0.9998417284503985 1.0000020185028917 6.526634460166506e-11 -1.2111996578701976e-07 -1.2116973709606134e-07 -1.271475461518705e-10 -1.6608777439279188e-11 -2.354394141935238e-08 8.48272561089436e-08 6.771505585710002e-08 2.018319824960353e-06
2.632 0.9999991329998421 0.9998411699817067 1.00001983560652 -1.49083614274847e-08 -1.2118374780606647e-06 -1.2168611951276662e-06 -3.3458812946622014e-08 8.498292093415086e-09 -2.4001004638714616e-08 8.670130220860549e-07 6.200129920651405e-07 1.9835412957948428e-05 0.9999718679358276 0.9998218757122093 1.0002128811814452 -9.852306020729319e-06 -2.4638949994839945e-05 -2.8173224051370928e-05 -1.6827156536398535e-05 6.783662883478087e-06 -2.3961321248029483e-08 2.8211743698361054e-05 1.9970931726226435e-05 0.00021352557999588238 0.9999156279658789 0.9997833762358707 0.99950243983032 -7.297043535431906e-05 -2.644283653371271e-05 -6.0453921724381185e-05 -7.088958570078612e-05 5.645612550043628e-05 -2.3524796814287363e-08 8.462304744942113e-05 5.906325951905346e-05 0.0005299818555827985 0.9999999925343809 0.9998417837152112 1.0000001831950307 1.7159310868886026e-10 -1.0828051151809135e-08 -1.0828404196587401e-08 1.6407382547353765e-10 -8.97739331458966e-11 -2.399995807830986e-08 7.486754890487808e-09 3.057853206921157e-08 1.8430300137244124e-07 0.9999906234995549 0.9998351146908261 1.0001497697719761 -1.4464661539956173e-06 -1.0944230029962626e-05 -1.142906067173785e-05 -2.912836571532026e-06 8.854640060543798e-07 -2.400216070466157e-08 9.384774636845283e-06 6.680631493095564e-06 0.00014984398890830592 0.9999999151727109 0.9998417284582745 1.0000020184508647 6.411959248932645e-11 -1.211193583940542e-07 -1.2116910396705386e-07 -1.2972523178861204e-10 -1.630000517703928e-11 -2.4000062289596233e-08 8.482879293912807e-08 6.77549856514469e-08 2.018266303013409e-06
2.642 0.9999991328752857 0.9998411699049621 1.000019830609745 -1.51484436143427e-08 -1.2117762257887753e-06 -1.2168004796172571e-06 -3.369519988706845e-08 8.559535158986216e-09 -2.4465631187296713e-08 8.671375960440855e-07 6.201022405820154e-07 1.983041993003446e-05 0.9999718353666165 0.9998218550118247 1.0002106750761264 -9.97244156212879e-06 -2.4590655232805632e-05 -2.8133862639597558e-05 -1.689035052114997e-05 6.8275423525906545e-06 -2.442659015690611e-08 2.82435269638823e-05 1.999130776398477e-05 0.0002113009179665088 0.9999159385841768 0.9997836196003534 0.9994960490070921 -7.328529420198881e-05 -2.5946667815779356e-05 -6.015275663705313e-05 -7.068014748148953e-05 5.654485665490966e-05 -2.399301565248001e-08 8.430928085387459e-05 5.8828415665587867e-05 0.0005372573135290956 0.9999999925342835 0.9998417837241298 1.0000001831927359 1.725796312526829e-10 -1.0828080517661134e-08 -1.082843634588199e-08 1.6410340337982398e-10 -9.009412691053792e-11 -2.4464538444900776e-08 7.487806126771633e-09 3.066731556220569e-08 1.8427057234549834e-07 0.9999906144181794 0.9998351085466919 1.0001493574292932 -1.4672893051795803e-06 -1.0938036600656009e-05 -1.1423355312537868e-05 -2.9298310325067567e-06 8.917390940756197e-07 -2.4467138411748315e-08 9.393820499520111e-06 6.686761598373212e-06 0.00014943118687031517 0.9999999151713536 0.9998417284663206 1.0000020183985991 6.27042373935103e-11 -1.211187883256812e-07 -1.2116853724832158e-07 -1.3209276340621183e-10 -1.6020238538693146e-11 -2.4464646684068944e-08 8.483024912770157e-08 6.779528654465339e-08 2.01821504106569e-06
2.652 0.9999991327507677 0.9998411698284506 1.0000198256136328 -1.53888601353234e-08 -1.2117149886930342e-06 -1.216739798030097e-06 -3.393137018186391e-08 8.620752547324912e-09 -2.493887554473868e-08 8.672621094965101e-07 6.201913583509414e-07 1.9825428054317426e-05 0.9999718033855148 0.9998218347492038 1.000208479333787 -1.0091662448712901e-05 -2.4542260726345515e-05 -2.8094554390765502e-05 -1.695297230196279e-05 6.871332405050621e-06 -2.490049916483863e-08 2.8274735419553116e-05 2.00112599561307e-05 0.00020908679293551928 0.9999162555252548 0.9997838675309065 0.9994897298246272 -7.358516333219095e-05 -2.5451439825672265e-05 -5.985300943777502e-05 -7.046890868309542e-05 5.663016940002792e-05 -2.4470014659949956e-08 8.398936400191472e-05 5.858917643450465e-05 0.0005444441985519428 0.9999999925341786 0.9998417837332236 1.000000183190214 1.7317046997527098e-10 -1.0828133720350202e-08 -1.082849998101325e-08 1.6429069606450514e-10 -9.044393972413063e-11 -2.493773525846782e-08 7.487207861347706e-09 3.075653405976094e-08 1.842759980549318e-07 0.999990605375459 0.9998351024328298 1.0001489458077581 -1.4880594293831478e-06 -1.0931835901959146e-05 -1.1417652749339995e-05 -2.9467800262890014e-06 8.980135816517067e-07 -2.4940742288411084e-08 9.402827991698187e-06 6.692861912231631e-06 0.0001490191061066924 0.9999999151699889 0.9998417284745426 1.0000020183461067 6.089357142384619e-11 -1.211182422113034e-07 -1.2116800197815785e-07 -1.343025680665514e-10 -1.576974098228157e-11 -2.493784797167013e-08 8.483155989096682e-08 6.783578898656714e-08 2.0181671556449923e-06
2.662 0.999999132626292 0.9998411697521776 1.0000198206182518 -1.562970018740768e-08 -1.2116537354354742e-06 -1.2166790885006203e-06 -3.416743999825247e-08 8.681943036185537e-09 -2.5420894437229423e-08 8.67386549721937e-07 6.20280324624364e-07 1.9820437351173916e-05 0.9999717719907311 0.99982181492302 1.0002062938504321 -1.020997421454064e-05 -2.449376785865968e-05 -2.8055298337736512e-05 -1.7015025479317426e-05 6.915032596242872e-06 -2.5383204470406936e-08 2.830537044463553e-05 2.0030789336549766e-05 0.0002068831080212903 0.9999165786750741 0.9997841199444322 0.9994834793960718 -7.387038290962719e-05 -2.4957221688223417e-05 -5.955463700323364e-05 -7.025593268432025e-05 5.671209672307711e-05 -2.495594356247612e-08 8.366339883771951e-05 5.83456153510787e-05 0.0005515442234783172 0.999999992534069 0.9998417837424987 1.0000001831875374 1.7327647616670523e-10 -1.0828179763456809e-08 -1.0828532674097723e-08 1.645188484696134e-10 -9.082373401332576e-11 -2.5419705254750142e-08 7.484899426493313e-09 3.08459035175453e-08 1.8432101012784944e-07 0.9999905963714096 0.9998350963492522 1.0001485349036783 -1.5087767289123385e-06 -1.0925627933031379e-05 -1.141195288073293e-05 -2.9636837643803297e-06 9.042874503377899e-07 -2.5423128522003267e-08 9.411797081648357e-06 6.698932417772774e-06 0.00014860774296574558 0.9999999151686194 0.9998417284829461 1.0000020182934606 5.85982025332807e-11 -1.211176888594187e-07 -1.2116743562907507e-07 -1.3647114423253576e-10 -1.5549564601053665e-11 -2.5419822709572538e-08 8.483270886865185e-08 6.787635965207635e-08 2.0181228104844615e-06
2.672 0.9999991325018619 0.99984116967615 1.0000198156237214 -1.5870941146463737e-08 -1.2115924370816395e-06 -1.2166183161445452e-06 -3.440350013125457e-08 8.743106609483259e-09 -2.5911845657706294e-08 8.67510924603291e-07 6.203691341766734e-07 1.981544779279741e-05 0.9999717411804723 0.9998217955319461 1.0002041185230328 -1.0327382254087166e-05 -2.444517800555004e-05 -2.8016093225459667e-05 -1.707651360227702e-05 6.9586424859008445e-06 -2.5874865193192934e-08 2.8335433441769756e-05 2.0049896954720022e-05 0.0002046897673066241 0.9999169079210728 0.9997843767588943 0.9994772949173011 -7.4141286031112e-05 -2.446408050988021e-05 -5.925758275594642e-05 -7.004128060767768e-05 5.6790671339716217e-05 -2.545095485459532e-08 8.333148631614264e-05 5.809780562672835e-05 0.0005585590514694412 0.9999999925339587 0.9998417837519613 1.0000001831848264 1.7292013949634923e-10 -1.0828189888192151e-08 -1.0828499556122371e-08 1.6469751287850667e-10 -9.123415762141171e-11 -2.5910607292824925e-08 7.481519228760196e-09 3.0935239243303595e-08 1.8439116883875434e-07 0.9999905874060463 0.9998350902959714 1.0001481247134294 -1.5294412946441321e-06 -1.0919412695503136e-05 -1.1406255618143628e-05 -2.980542432293429e-06 9.105606821692964e-07 -2.591445594657928e-08 9.42072775339534e-06 6.704973108420735e-06 0.0001481970938886079 0.9999999151672492 0.999841728491537 1.0000020182407816 5.5840612255544334e-11 -1.211170994197625e-07 -1.21166803349229e-07 -1.3868933894391868e-10 -1.5359505270139376e-11 -2.591072909314389e-08 8.483375471432742e-08 6.791691808925467e-08 2.0180807885342368e-06
2.682 0.9999991323774816 0.9998411696003737 1.0000198106301568 -1.611245211257803e-08 -1.2115310869527059e-06 -1.216557504662101e-06 -3.4639548473399004e-08 8.804242683346165e-09 -2.641189086382613e-08 8.676352554132463e-07 6.204577942183133e-07 1.9810459307018937e-05 0.9999717109529368 0.9998217765746494 1.0002019532495463 -1.0443891824768614e-05 -2.439649255584865e-05 -2.7976937449657575e-05 -1.71374401004751e-05 7.002161636019993e-06 -2.637564290674657e-08 2.8364925836623097e-05 2.0068583875968958e-05 0.0002025066758408769 0.9999172431520063 0.9997846378932069 0.9994711736685997 -7.439819886415368e-05 -2.397208144267129e-05 -5.896177283111593e-05 -6.982501099076536e-05 5.686592561250742e-05 -2.5955203562653148e-08 8.299372651716991e-05 5.7845820364420146e-05 0.0005654902952301443 0.9999999925338507 0.9998417837616178 1.0000001831822005 1.7223186090925396e-10 -1.0828157258257826e-08 -1.0828424263125288e-08 1.648285008893428e-10 -9.167546560026473e-11 -2.641060213302748e-08 7.478118329608452e-09 3.1024472444689814e-08 1.844625065550916e-07 0.999990578479383 0.9998350842729989 1.0001477152334084 -1.550053110497954e-06 -1.0913190212502064e-05 -1.1400560912516398e-05 -2.9973561228200102e-06 9.168332585004595e-07 -2.6414886039263056e-08 9.429620002712608e-06 6.710983984967238e-06 0.00014778715536542913 0.9999999151658816 0.9998417285003219 1.000002018188188 5.275164340413324e-11 -1.2111646717093878e-07 -1.2116612914039164e-07 -1.4095519330416334e-10 -1.5200569236844604e-11 -2.641072870028982e-08 8.483480153995094e-08 6.795744170193625e-08 2.0180390432428234e-06
2.692 0.9999991322531524 0.999841169524854 1.0000198056376217 -1.6354080397718346e-08 -1.2114697042094428e-06 -1.2164967166071224e-06 -3.487550097848877e-08 8.865350763773734e-09 -2.6921194063425796e-08 8.677595590560328e-07 6.20546315751688e-07 1.980547181618009e-05 0.9999716813063134 0.9998217580497888 1.0001997979289572 -1.0559508131255227e-05 -2.4347712914317453e-05 -2.7937828929599454e-05 -1.7197808291844116e-05 7.045589611647246e-06 -2.6885701421978408e-08 2.8393849068487476e-05 2.0086851178542133e-05 0.00020033373966506235 0.9999175842577652 0.9997849032671011 0.9994651130172839 -7.464144085917335e-05 -2.348128773040609e-05 -5.866711160762614e-05 -6.960717945807522e-05 5.693789145284479e-05 -2.6468847488779543e-08 8.26502187876779e-05 5.758973280926203e-05 0.0005723395161524485 0.999999992533748 0.9998417837714726 1.0000001831797254 1.7136573626519397e-10 -1.0828100700959635e-08 -1.0828369589733767e-08 1.6499561922037413e-10 -9.214797271638706e-11 -2.6919854005124402e-08 7.47564389289917e-09 3.11136586133818e-08 1.8451343279947566e-07 0.9999905695914324 0.9998350782803448 1.0001473064599848 -1.5706121367226434e-06 -1.0906960533149611e-05 -1.1394868730338335e-05 -3.014124846135625e-06 9.231051611704685e-07 -2.692458282110886e-08 9.438473823137478e-06 6.71696504705689e-06 0.00014737792388909584 0.9999999151645187 0.9998417285093062 1.0000020181357465 4.9484919493947396e-11 -1.2111581136209598e-07 -1.2116547541173887e-07 -1.4318451614516121e-10 -1.5073281861520095e-11 -2.6919984974597433e-08 8.4835940833737e-08 6.799796232270526e-08 2.0179957167262597e-06
2.702 0.9999991321288755 0.9998411694495951 1.0000198006461147 -1.6595747067707338e-08 -1.2114083185536803e-06 -1.2164359980786824e-06 -3.511126583331883e-08 8.926430523305066e-09 -2.74399218057574e-08 8.678838353401729e-07 6.206347042754901e-07 1.980048526902592e-05 0.9999716522387736 0.9998217399560102 1.000197652461379 -1.0674236421754962e-05 -2.4298840487021794e-05 -2.7898764932114425e-05 -1.7257621453159902e-05 7.08892597957502e-06 -2.7405207490103066e-08 2.8422204584687004e-05 2.010469995408533e-05 0.0001981708658807746 0.9999179311291492 0.9997851728009669 0.9994591104214327 -7.48713249756112e-05 -2.2991760736749267e-05 -5.837347672198031e-05 -6.938783836820748e-05 5.700660019391543e-05 -2.699204719775816e-08 8.230106192677707e-05 5.732961664371645e-05 0.0005791082233813907 0.9999999925336497 0.9998417837815304 1.0000001831774035 1.7040057710793602e-10 -1.082805020574507e-08 -1.082838162099467e-08 1.652911292393423e-10 -9.26524782844842e-11 -2.7438528786147213e-08 7.474575822397807e-09 3.120292683626558e-08 1.8453306090362746e-07 0.999990560742204 0.9998350723180178 1.0001468983894983 -1.5911184089649433e-06 -1.0900723717333567e-05 -1.1389178991570503e-05 -3.030848604188613e-06 9.293763717190752e-07 -2.744371303477174e-08 9.447289195777007e-06 6.7229162871622855e-06 0.00014696939593238816 0.9999999151631608 0.9998417285184936 1.0000020180834586 4.611936070013946e-11 -1.2111516135156736e-07 -1.2116488883573758e-07 -1.452857438814603e-10 -1.4977625483138284e-11 -2.7438664673433274e-08 8.483721073207249e-08 6.803853817006444e-08 2.017949860564943e-06
2.712 0.9999991320046511 0.9998411693746015 1.000019795655609 -1.6837480674989684e-08 -1.2113469505837999e-06 -1.216375337287578e-06 -3.53468212100876e-08 8.987481451031898e-09 -2.796824278510061e-08 8.680080688168329e-07 6.207229561690921e-07 1.979549965350749e-05 0.9999716237484677 0.9998217222919464 1.0001955167482326 -1.0788082019133105e-05 -2.4249876661449076e-05 -2.785974190044605e-05 -1.731688289528472e-05 7.13217030718553e-06 -2.7934330394603083e-08 2.8449993848448693e-05 2.0122131315065604e-05 0.00019601796276372182 0.9999182836576102 0.9997854464156658 0.9994531634348317 -7.508815784164893e-05 -2.2503559965814902e-05 -5.808071380281427e-05 -6.916703637598382e-05 5.7072082441478826e-05 -2.752496608795964e-08 8.194635442714314e-05 5.706554632185112e-05 0.0005857978728083855 0.9999999925335573 0.9998417837917959 1.0000001831752097 1.6930842558952872e-10 -1.0828026554132342e-08 -1.0828448675437975e-08 1.6573627376492475e-10 -9.318900810724194e-11 -2.7966795821964083e-08 7.47484950062683e-09 3.12923677743651e-08 1.845229868862031e-07 0.9999905519317062 0.9998350663860253 1.000146491018299 -1.6115720688888949e-06 -1.0894479815291317e-05 -1.1383491521862122e-05 -3.0475274686902346e-06 9.356468714546892e-07 -2.7972445284776692e-08 9.456066091578715e-06 6.728837692246405e-06 0.00014656156795350827 0.9999999151618088 0.9998417285278884 1.0000020180312994 4.262661650791624e-11 -1.2111453822572115e-07 -1.2116435725452348e-07 -1.4723708555063257e-10 -1.4914192466686597e-11 -2.796693669433982e-08 8.48385918085342e-08 6.80792042709374e-08 2.0179015966660348e-06
2.722 0.9999991318804805 0.9998411692998777 1.0000197906660993 -1.70793565153379e-08 -1.2112855993803183e-06 -1.216314673118214e-06 -3.5582237709676146e-08 9.048503757040905e-09 -2.8506328637801925e-08 8.681322423899236e-07 6.208110635409008e-07 1.979051497785601e-05 0.9999715958335196 0.9998217050562089 1.000193390692465 -1.0901050261278137e-05 -2.4200822794038613e-05 -2.7820755329228117e-05 -1.7375595980433098e-05 7.175322161758104e-06 -2.847324148167066e-08 2.847721835763692e-05 2.0139146407447402e-05 0.00019387493991691285 0.9999186417349544 0.9997857240323196 0.999447269713154 -7.529223981867379e-05 -2.2016743090640982e-05 -5.778863124892718e-05 -6.894481784414355e-05 5.713436789582386e-05 -2.8067770047293386e-08 8.158619477074402e-05 5.6797597432106436e-05 0.0005924098659766637 0.9999999925334713 0.9998417838022735 1.0000001831731415 1.6801452265382797e-10 -1.0828028688756409e-08 -1.08285098366289e-08 1.66260702886001e-10 -9.375786732856768e-11 -2.8504826643276247e-08 7.476080382671403e-09 3.138196976330374e-08 1.8449210381073982e-07 0.9999905431599461 0.9998350604843733 1.0001460843428094 -1.6319733039366584e-06 -1.0888228855727835e-05 -1.1377806055285892e-05 -3.0641616029600514e-06 9.419166421912319e-07 -2.8510951780722414e-08 9.464804483030214e-06 6.734729251097818e-06 0.00014615443642181298 0.999999915160463 0.999841728537496 1.0000020179792672 3.893183997327417e-11 -1.2111394093460766e-07 -1.2116381962164692e-07 -1.4910897762239842e-10 -1.488312868734707e-11 -2.8504972548135525e-08 8.484003767791392e-08 6.81199495959178e-08 2.0178516710534777e-06
2.732 0.9999991317563649 0.9998411692254291 1.0000197856776303 -1.7321391280392472e-08 -1.2112242471070551e-06 -1.2162539476693951e-06 -3.581763214666185e-08 9.109496853805227e-09 -2.9054353802348574e-08 8.682563504555331e-07 6.208990251471086e-07 1.978553124539725e-05 0.9999715684920172 0.9998216882473842 1.0001912741987666 -1.1013146395540606e-05 -2.4151680214361298e-05 -2.7781799693002014e-05 -1.743376407292303e-05 7.218381108458092e-06 -2.9022115693563273e-08 2.8503879664196206e-05 2.0155746422157704e-05 0.0001917417084671044 0.9999190052530063 0.9997860055720688 0.999441427021308 -7.548386502323991e-05 -2.1531365999315925e-05 -5.749699541784778e-05 -6.872122210166933e-05 5.71934851459363e-05 -2.86206273366913e-08 8.122068176698604e-05 5.652584707622775e-05 0.0005989455488625862 0.9999999925333933 0.9998417838129674 1.0000001831712455 1.6650146363144144e-10 -1.0828038718022699e-08 -1.082850800456056e-08 1.6674749816188843e-10 -9.436000011218465e-11 -2.9052795613695517e-08 7.477936553716423e-09 3.1471696953684415e-08 1.844480402497892e-07 0.9999905344269288 0.9998350546130685 1.000145678359554 -1.6523222431028422e-06 -1.0881970850081708e-05 -1.1372122280816277e-05 -3.0807512166533363e-06 9.481856647693671e-07 -2.905940662341593e-08 9.473504355496038e-06 6.740590961207286e-06 0.00014574799786381233 0.9999999151591255 0.9998417285473206 1.0000020179274076 3.5017844621625476e-11 -1.211133514766336e-07 -1.211632189147644e-07 -1.5101843825320834e-10 -1.4884990316955073e-11 -2.9052946541094505e-08 8.484151673862929e-08 6.816075855268321e-08 2.01780072137279e-06
2.742 0.9999991316323064 0.9998411691512611 1.000019780690269 -1.7563477290075823e-08 -1.2111628754362593e-06 -1.2161931585898465e-06 -3.6053099337766114e-08 9.170460647939519e-09 -2.96124951712082e-08 8.683804007315025e-07 6.209868540382278e-07 1.9780548488520712e-05 0.9999715417220051 0.9998216718640272 1.0001891671737733 -1.1124375514114972e-05 -2.4102450243219824e-05 -2.774286838661993e-05 -1.7491390463347635e-05 7.261346709930072e-06 -2.9581130249383646e-08 2.8529979385926407e-05 2.0171932602198386e-05 0.00018961818130401557 0.9999193741032419 0.9997862909558107 0.999435633241846 -7.566332138549485e-05 -2.1047482851767328e-05 -5.720552662913756e-05 -6.849628260066017e-05 5.72494614412953e-05 -2.9183709667112894e-08 8.084991491954873e-05 5.625037425240639e-05 0.0006054062105223895 0.9999999925333252 0.9998417838238851 1.0000001831695924 1.6487744841254382e-10 -1.0828038345274847e-08 -1.0828440835278672e-08 1.6710202399907744e-10 -9.499477700960945e-11 -2.9610879573079236e-08 7.480278780760276e-09 3.1561631212073174e-08 1.843940476541955e-07 0.9999905257326586 0.9998350487721142 1.0001452730651508 -1.6726188898870634e-06 -1.0875705809738871e-05 -1.136643988863375e-05 -3.0972964969411743e-06 9.544539205697807e-07 -2.9617987322497746e-08 9.482165708792117e-06 6.746422829823816e-06 0.00014534224892822446 0.9999999151577977 0.9998417285573681 1.000002017875792 3.099269587547341e-11 -1.2111275172475874e-07 -1.211625528937502e-07 -1.5306011867612013e-10 -1.4919582340328447e-11 -2.9611035577662485e-08 8.48430251088338e-08 6.820167662651493e-08 2.017749049513631e-06
2.752 0.9999991315083062 0.9998411690773783 1.0000197757040608 -1.7805403915959908e-08 -1.2111014802894638e-06 -1.2161323608629362e-06 -3.62886716564366e-08 9.231394671355685e-09 -3.018093207088964e-08 8.685044044589685e-07 6.21074573119989e-07 1.9775566840562735e-05 0.9999715155214718 0.9998216559046526 1.0001870695262514 -1.1234742575937404e-05 -2.405313420704896e-05 -2.770395364741891e-05 -1.7548478322831486e-05 7.304218522766585e-06 -3.015046473480808e-08 2.8555519210407622e-05 2.0187706246163502e-05 0.00018750427331922897 0.9999197481764033 0.9997865801039215 0.9994298863842449 -7.583089079614575e-05 -2.056514613398354e-05 -5.691389642669514e-05 -6.827002605149712e-05 5.73023224395148e-05 -2.9757191454449995e-08 8.047399481205889e-05 5.5971260229949904e-05 0.0006117930816694687 0.9999999925332682 0.9998417838350294 1.0000001831682284 1.633528484882784e-10 -1.0828023719063362e-08 -1.0828364153990657e-08 1.6729185702000397e-10 -9.566284230634182e-11 -3.0179257708480745e-08 7.48293343622225e-09 3.1652000094902436e-08 1.8433425634093732e-07 0.9999905170771345 0.9998350429615123 1.0001448684562704 -1.6928631450880715e-06 -1.0869433760179822e-05 -1.1360758570011659e-05 -3.1137975679498084e-06 9.607213903485285e-07 -3.018687322451947e-08 9.490788550452458e-06 6.752224868991208e-06 0.0001449371864262213 0.9999999151564811 0.9998417285676433 1.0000020178244662 2.706688992664489e-11 -1.2111213731869268e-07 -1.211618772721335e-07 -1.5526633915719664e-10 -1.4987525517883013e-11 -3.017941940181031e-08 8.484455928332588e-08 6.824281935073641e-08 2.017697123556119e-06
2.762 0.9999991313843638 0.999841169003785 1.000019770718987 -1.804695098104627e-08 -1.2110400722346076e-06 -1.216071620278362e-06 -3.6524332818214315e-08 9.292298991754218e-09 -3.07598470222501e-08 8.686283645679811e-07 6.211622007439962e-07 1.9770586529489547e-05 0.9999714898883407 0.9998216403677288 1.0001849811673238 -1.134425249966729e-05 -2.4003733438363185e-05 -2.7665046465804857e-05 -1.7605030709712596e-05 7.346996098507977e-06 -3.0730301669851454e-08 2.8580500896283283e-05 2.0203068712599758e-05 0.00018539990158685754 0.9999201273621002 0.9997868729359717 0.999424184594792 -7.59868493207621e-05 -2.00844066966478e-05 -5.662172658582673e-05 -6.804247159032392e-05 5.735209194350495e-05 -3.034124943199284e-08 8.009302350390474e-05 5.568858889609595e-05 0.0006181073332942632 0.9999999925332212 0.9998417838464052 1.0000001831671381 1.621485165081068e-10 -1.0828005150189794e-08 -1.0828344347714066e-08 1.6733318273195345e-10 -9.636411869798038e-11 -3.0758112924945724e-08 7.485429628106168e-09 3.174301914309251e-08 1.842794154630484e-07 0.9999905084603523 0.9998350371812609 1.0001444645296118 -1.7130548984764101e-06 -1.0863154742000918e-05 -1.1355077967886837e-05 -3.1302545046373483e-06 9.66988055446664e-07 -3.076624690660748e-08 9.49937288618723e-06 6.757997089645813e-06 0.00014453280729452447 0.9999999151551748 0.9998417285781502 1.0000020177734148 2.3461120486528045e-11 -1.2111151909328745e-07 -1.2116125847508746e-07 -1.5762107517759028e-10 -1.5088588056159885e-11 -3.075828017103522e-08 8.484608418094731e-08 6.828429409003065e-08 2.0176460460560362e-06
2.772 0.9999991312604778 0.9998411689304845 1.0000197657349768 -1.8287984373064064e-08 -1.2109786647972817e-06 -1.216010955736452e-06 -3.676006035372019e-08 9.35317386865738e-09 -3.134942511711853e-08 8.687522716680641e-07 6.212497365745834e-07 1.976560775014883e-05 0.9999714648204591 0.9998216252516688 1.00018290201073 -1.1452910259433492e-05 -2.395424926404782e-05 -2.762613653257327e-05 -1.7661050604238836e-05 7.389678979237239e-06 -3.1320826028530787e-08 2.8604926279045174e-05 2.0218021427273284e-05 0.00018330498549147718 0.9999205115484276 0.9997871693704512 0.9994185261666967 -7.613146741440114e-05 -1.9605313778764805e-05 -5.6328590337136386e-05 -6.781362999776046e-05 5.7398791633151516e-05 -3.093606360463846e-08 7.970710492484301e-05 5.540244704908902e-05 0.0006243500754279144 0.9999999925331835 0.9998417838580155 1.0000001831662508 1.6139820098645577e-10 -1.0827996203484583e-08 -1.0828400691103153e-08 1.672487964925399e-10 -9.709863562445521e-11 -3.134762985265427e-08 7.487024021654193e-09 3.183467145783355e-08 1.842458954355661e-07 0.9999904998823013 0.9998350314313541 1.000144061281922 -1.7331941266278956e-06 -1.0856868798522601e-05 -1.1349397620345435e-05 -3.14666737399349e-06 9.73253896570077e-07 -3.13562934080296e-08 9.507918715404478e-06 6.7637394987721875e-06 0.00014412910849220196 0.9999999151538775 0.9998417285888919 1.0000020177225681 2.030979849844524e-11 -1.211109105530034e-07 -1.2116071589952568e-07 -1.6010146340405472e-10 -1.5223031717372217e-11 -3.1347802681409214e-08 8.484753142804333e-08 6.832609519724695e-08 2.0175973529912565e-06
2.782 0.9999991311366455 0.9998411688574792 1.0000197607519388 -1.8528492958034302e-08 -1.2109172610757107e-06 -1.2159503221768659e-06 -3.6995852804164744e-08 9.41401926654865e-09 -3.194985389340781e-08 8.688761097562112e-07 6.213371600320095e-07 1.9760630513993525e-05 0.999971440315588 0.9998216105548251 1.0001808319731231 -1.1560720921211562e-05 -2.3904682991428144e-05 -2.7587212284338598e-05 -1.7716540930622267e-05 7.432266697677198e-06 -3.192222594404095e-08 2.8628797283910222e-05 2.0232565892608217e-05 0.00018121944687807072 0.9999209006216097 0.9997874693245143 0.9994129095499347 -7.626501007948412e-05 -1.912791503002525e-05 -5.6034016171961434e-05 -6.758350297051395e-05 5.744244080402222e-05 -3.154181665129159e-08 7.931634525041643e-05 5.511292460831906e-05 0.0006305223561296688 0.9999999925331516 0.9998417838698631 1.000000183165479 1.6111350585404762e-10 -1.0827999790645632e-08 -1.082848802599646e-08 1.6704009426228593e-10 -9.786660301088947e-11 -3.1947996224917345e-08 7.487007874508094e-09 3.192663839258235e-08 1.8424858188482794e-07 0.999990491342966 0.9998350257117841 1.000143658710042 -1.753280927791639e-06 -1.085057596232003e-05 -1.1343716943779836e-05 -3.1630362630158005e-06 9.795188935300672e-07 -3.195720096936581e-08 9.516426034524126e-06 6.769452101438434e-06 0.00014372608692294117 0.9999999151525863 0.9998417285998711 1.0000020176718374 1.762426072960992e-11 -1.2111031455716454e-07 -1.2116020439447918e-07 -1.6270590034864777e-10 -1.5390891439295627e-11 -3.1948174569141937e-08 8.484882941213723e-08 6.836807206176956e-08 2.0175522875043893e-06
2.792 0.9999991310128645 0.9998411687847714 1.000019755769806 -1.876855238212772e-08 -1.2108558507409176e-06 -1.2158896474742179e-06 -3.723172032281392e-08 9.4748347932782e-09 -3.2561324065848083e-08 8.689998677347127e-07 6.214244450695115e-07 1.9755654615814554e-05 0.999971416371395 0.9998215962754816 1.0001787709743457 -1.1667689606997539e-05 -2.3855035905829e-05 -2.7548261063497054e-05 -1.7771504541366256e-05 7.4747587731392135e-06 -3.253469238197471e-08 2.8652115943589584e-05 2.0246703697560826e-05 0.00017914321031096674 0.9999212944656964 0.9997877727137604 0.9994073333602294 -7.638773694871421e-05 -1.8652256541668094e-05 -5.573749439203629e-05 -6.735208247396684e-05 5.748305612781899e-05 -3.215869400957173e-08 7.892085323323363e-05 5.4820114722107695e-05 0.0006366251607673946 0.9999999925331232 0.9998417838819502 1.000000183164757 1.6121821352984264e-10 -1.0828005810187908e-08 -1.0828534939366704e-08 1.6669702205610585e-10 -9.866796888259013e-11 -3.2559402375078084e-08 7.4851187696642e-09 3.201848450610699e-08 1.8429190942894347e-07 0.9999904828423261 0.9998350200225364 1.0001432568109607 -1.7733154859788901e-06 -1.0844276252998185e-05 -1.1338035277927659e-05 -3.1793612701647165e-06 9.85783027584005e-07 -3.256915972078597e-08 9.524894845479102e-06 6.775134906476131e-06 0.00014332373948219634 0.999999915151299 0.9998417286110903 1.0000020176211573 1.532818011645106e-11 -1.2110972084771957e-07 -1.2115965240465735e-07 -1.6544477052147694e-10 -1.5592379540437223e-11 -3.255958663217113e-08 8.484994706436549e-08 6.841001874873529e-08 2.017511029632161e-06
2.802 0.9999991308891326 0.9998411687123646 1.000019750788547 -1.9008257847176737e-08 -1.2107944195593815e-06 -1.2158288928547402e-06 -3.7467653176996984e-08 9.535620704129585e-09 -3.318402864743121e-08 8.691235487972171e-07 6.215115810524325e-07 1.9750679746441096e-05 0.9999713929854464 0.9998215824118513 1.000176718937652 -1.1773821426854745e-05 -2.380530927892364e-05 -2.7509269362608014e-05 -1.7825944180432135e-05 7.5171547123288096e-06 -3.3158418449358005e-08 2.867488441514005e-05 2.0260436525453292e-05 0.00017707620341384422 0.9999216929623305 0.9997880794520677 0.9994017963865789 -7.649990233943798e-05 -1.817838289015673e-05 -5.5438486296097304e-05 -6.711935023804093e-05 5.7520651447207943e-05 -3.278688435756474e-08 7.85207404615932e-05 5.4524113763993236e-05 0.0006426594117185056 0.9999999925330966 0.99984178389428 1.0000001831640535 1.6161692625739017e-10 -1.0827999680569699e-08 -1.0828503129263696e-08 1.6622980367196648e-10 -9.950282852640696e-11 -3.318204185307931e-08 7.481807572773863e-09 3.210996170816256e-08 1.8436452074658408e-07 0.9999904743803559 0.9998350143635962 1.0001428555818364 -1.7932980034024384e-06 -1.0837969685481552e-05 -1.1332351952119884e-05 -3.1956424710873477e-06 9.920462779715227e-07 -3.3192363431409044e-08 9.53332516428401e-06 6.780787932976624e-06 0.00014292206321679811 0.9999999151500126 0.999841728622552 1.0000020175704967 1.3326045218083524e-11 -1.211091153798938e-07 -1.2115902183802073e-07 -1.6830788394980451e-10 -1.582695112582197e-11 -3.318223165234747e-08 8.485092382664933e-08 6.84518202594743e-08 2.0174723586539167e-06
2.812 0.9999991307654471 0.9998411686402612 1.0000197458081426 -1.924767560228857e-08 -1.2107329635739262e-06 -1.2157680833424565e-06 -3.770360184684795e-08 9.596377016009842e-09 -3.381816377304774e-08 8.692471717313101e-07 6.215985819035426e-07 1.97457056662495e-05 0.9999713701552018 0.9998215689620688 1.0001746757898529 -1.187912143238757e-05 -2.3755504384132553e-05 -2.747022309436548e-05 -1.7879862460407788e-05 7.559454006613269e-06 -3.379360062393864e-08 2.869710499060517e-05 2.027376615790057e-05 0.00017501835715914678 0.9999220959906097 0.9997883894514923 0.9993962975967786 -7.660175533009034e-05 -1.770633718539556e-05 -5.5136435642267013e-05 -6.688527747881755e-05 5.7555237619881833e-05 -3.342657887904476e-08 7.811612151989707e-05 5.422502121657593e-05 0.0006486259686398889 0.9999999925330684 0.9998417839068552 1.000000183163353 1.6224387188890299e-10 -1.0827977961420679e-08 -1.0828418421938031e-08 1.6568767518119738e-10 -1.0037090316145319e-10 -3.3816110149366463e-08 7.4781010214132e-09 3.220116070568182e-08 1.844431313519361e-07 0.9999904659570249 0.9998350087349431 1.0001424550199833 -1.8132286529850369e-06 -1.0831656285771526e-05 -1.132666632747133e-05 -3.211879901049739e-06 9.983086243232415e-07 -3.3827007995566886e-08 9.541717024693166e-06 6.7864112120368065e-06 0.00014252105546852514 0.9999999151487252 0.9998417286342594 1.0000020175198396 1.1551986060534884e-11 -1.2110849376715945e-07 -1.2115833841734556e-07 -1.7124565793841358e-10 -1.609493740509893e-11 -3.381630605956983e-08 8.485185967093206e-08 6.849352578448213e-08 2.0174341302082823e-06
2.822 0.9999991306418069 0.999841168568465 1.0000197408285616 -1.9486841442204992e-08 -1.2106714948437584e-06 -1.2157072837126405e-06 -3.793949384637682e-08 9.65710378147688e-09 -3.4463928117864794e-08 8.693707612285683e-07 6.216854761112321e-07 1.9740732292241264e-05 0.999971347878009 0.9998215559241911 1.0001726414614014 -1.1983594618102485e-05 -2.3705622501336368e-05 -2.7431107851813396e-05 -1.7933261875623975e-05 7.601656131760271e-06 -3.4440437542692547e-08 2.871878009621372e-05 2.0286694473968253e-05 0.00017296960597385782 0.9999225034270508 0.9997887026222445 0.9993908361405033 -7.669353988264273e-05 -1.7236161109314226e-05 -5.4830781815954575e-05 -6.664982490163408e-05 5.758682242076658e-05 -3.4077972205640283e-08 7.770711402843132e-05 5.3922939447646394e-05 0.0006545256294008542 0.9999999925330376 0.999841783919679 1.0000001831626246 1.6306240369886104e-10 -1.0827952258216176e-08 -1.0828346336895538e-08 1.6514316208933056e-10 -1.0127227781476262e-10 -3.4461806643777365e-08 7.47509263204287e-09 3.229237810360624e-08 1.845042387893133e-07 0.9999904575722969 0.9998350031365535 1.0001420551228508 -1.8331075772926767e-06 -1.0825336094311038e-05 -1.1320977784795283e-05 -3.2280735707683886e-06 1.0045700456428774e-06 -3.4473292501358346e-08 9.550070472962998e-06 6.792004783777777e-06 0.00014212071387164312 0.9999999151474351 0.9998417286462162 1.0000020174691564 9.970237662363964e-12 -1.2110786826139058e-07 -1.2115766774278094e-07 -1.741858700982452e-10 -1.6395979343003846e-11 -3.446200871960818e-08 8.485286501926513e-08 6.853528502087695e-08 2.0173943232600664e-06
2.832 0.99999913051821 0.9998411684969798 1.0000197358497498 -1.9725793703381563e-08 -1.2106100326382328e-06 -1.2156465421125316e-06 -3.817527358331569e-08 9.717801638931668e-09 -3.5121523531418735e-08 8.694943348814724e-07 6.217722861321111e-07 1.9735759624968586e-05 0.9999713261511053 0.9998215432961938 1.0001706158864403 -1.2087245955271418e-05 -2.3655664909517507e-05 -2.7391909164474292e-05 -1.798614484127911e-05 7.643760547738262e-06 -3.5099131528069424e-08 2.8739912283395874e-05 2.0299223445347013e-05 0.00017092988766361959 0.9999229151456746 0.9997890188727443 0.9993854113496279 -7.67754949938107e-05 -1.6767894940925827e-05 -5.452097399034635e-05 -6.641294300147705e-05 5.7615410515346336e-05 -3.4741261193831764e-08 7.729383855517016e-05 5.361797338093104e-05 0.0006603591316678023 0.9999999925330023 0.9998417839327559 1.0000001831618168 1.6403461116692878e-10 -1.0827942000762754e-08 -1.0828335760613523e-08 1.6465214578569865e-10 -1.0220653493449781e-10 -3.511933233322102e-08 7.473466564201256e-09 3.2383841017669815e-08 1.8453417981650375e-07 0.9999904492261302 0.9998349975684 1.0001416558880147 -1.8529349215537455e-06 -1.0819009160067322e-05 -1.1315285681880107e-05 -3.2442235054901117e-06 1.0108305205309898e-06 -3.513141902179106e-08 9.55838555814817e-06 6.797568690363364e-06 0.00014172103620778892 0.9999999151461411 0.9998417286584256 1.000002017418394 8.541716815107096e-12 -1.2110725850748442e-07 -1.21157058383325e-07 -1.7707249434763883e-10 -1.67301034672814e-11 -3.511954103966502e-08 8.485401063777592e-08 6.857721381695773e-08 2.017351806811376e-06
2.842 0.9999991303946558 0.9998411684258094 1.0000197308716503 -1.9964603611817155e-08 -1.2105485894439904e-06 -1.2155858502597655e-06 -3.8410930652638644e-08 9.77847055217074e-09 -3.57911546026252e-08 8.696178938970715e-07 6.218590143508243e-07 1.9730787610287257e-05 0.9999713049716176 0.9998215310759748 1.0001685990028073 -1.2190080422338165e-05 -2.3605632871273076e-05 -2.735261278161789e-05 -1.8038513722879438e-05 7.685766697274904e-06 -3.576988719051979e-08 2.8760504217736434e-05 2.0311355129141574e-05 0.00016889914328678735 0.9999233310182067 0.9997893381097693 0.9993800227356185 -7.684785483696733e-05 -1.630157757163174e-05 -5.420648546246592e-05 -6.617457262719201e-05 5.764100350183703e-05 -3.5416646360739115e-08 7.687641840080664e-05 5.331023007102983e-05 0.000666127155046598 0.9999999925329618 0.9998417839460888 1.000000183160872 1.6508944348657299e-10 -1.0827959328375195e-08 -1.0828379229071772e-08 1.6422469108740593e-10 -1.0317321957531846e-10 -3.578889230973698e-08 7.473359903459804e-09 3.2475546095465e-08 1.845311745205497e-07 0.9999904409184781 0.9998349920304507 1.000141257313198 -1.872710863604092e-06 -1.081267552397944e-05 -1.1309589330062613e-05 -3.2603297746984305e-06 1.0170900283385978e-06 -3.580159210911458e-08 9.566662323370237e-06 6.80310297009108e-06 0.00014132202025946965 0.9999999151448415 0.9998417286708923 1.0000020173674953 7.195869458319048e-12 -1.2110667628109735e-07 -1.2115650288990406e-07 -1.7989532901826563e-10 -1.7096554953594876e-11 -3.578910795132484e-08 8.485530864936289e-08 6.861931321885857e-08 2.0173063839477936e-06
2.852 0.9999991302711445 0.9998411683549583 1.0000197258942316 -2.0203376184102177e-08 -1.2104871588211371e-06 -1.2155251554881361e-06 -3.8646493157835844e-08 9.839110880194572e-09 -3.647302868264296e-08 8.697414242189486e-07 6.219456463115044e-07 1.9725816117314467e-05 0.9999712843365679 0.9998215192613561 1.0001665907519948 -1.2292103007083949e-05 -2.3555527622685296e-05 -2.7313204997393068e-05 -1.8090370833679056e-05 7.727674008675013e-06 -3.645291188638526e-08 2.8780558672374878e-05 2.0323091661974592e-05 0.00016687731712595054 0.9999237509143949 0.9997896602386774 0.9993746699839791 -7.691084886658471e-05 -1.5837246527079317e-05 -5.3886827294464805e-05 -6.593464578191771e-05 5.7663600032246864e-05 -3.610433051381353e-08 7.645497926925661e-05 5.299981820034488e-05 0.0006718303236916848 0.9999999925329163 0.9998417839596836 1.000000183159761 1.6612103616913263e-10 -1.0827998356685067e-08 -1.0828424681278025e-08 1.6383313074815253e-10 -1.0417255861669962e-10 -3.647069389973545e-08 7.474512280568724e-09 3.2567329934677516e-08 1.845015049423368e-07 0.9999904326492879 0.9998349865226714 1.0001408593962986 -1.8924356164799705e-06 -1.0806335208700527e-05 -1.1303888018617343e-05 -3.2763924836593296e-06 1.0233485462137673e-06 -3.6484019097740773e-08 9.57490080447766e-06 6.808607657020612e-06 0.00014092366382022832 0.9999999151435366 0.9998417286836204 1.0000020173164317 5.826959243853862e-12 -1.2110611581150991e-07 -1.211559493893206e-07 -1.8268237005353052e-10 -1.7495726592794623e-11 -3.647091658064013e-08 8.48567251953232e-08 6.866150143588883e-08 2.0172584556879016e-06
2.862 0.9999991301476755 0.9998411682844324 1.0000197209175086 -2.044222619240948e-08 -1.2104257196125333e-06 -1.2154644109644215e-06 -3.8881990899931174e-08 9.899722813016624e-09 -3.716735619388345e-08 8.69864906850109e-07 6.220321669913362e-07 1.9720845053241322e-05 0.9999712642428785 0.9998215078500898 1.0001645910790289 -1.2393318680071066e-05 -2.3505350375960866e-05 -2.7273672983198043e-05 -1.814171840128039e-05 7.769481894081764e-06 -3.714841680062778e-08 2.8800078529095653e-05 2.0334435256891024e-05 0.0001648643567389585 0.9999241747024259 0.999789985163708 0.9993693529459015 -7.696470188780336e-05 -1.5374937999233508e-05 -5.3561560391545936e-05 -6.569308662667268e-05 5.768319599830146e-05 -3.680452051128887e-08 7.602964883762836e-05 5.268684752606765e-05 0.0006774692093552412 0.9999999925328651 0.9998417839735454 1.0000001831584997 1.6701430128627133e-10 -1.0828037947054778e-08 -1.0828425378219867e-08 1.6344773135195605e-10 -1.0520425096882661e-10 -3.7164947146019006e-08 7.476533246873829e-09 3.2659067299843105e-08 1.844537488035649e-07 0.9999904244185039 0.9998349810450233 1.0001404621354013 -1.9121094019822257e-06 -1.0799988222029211e-05 -1.1298181078897962e-05 -3.2924117388349204e-06 1.0296060524499297e-06 -3.717891110644611e-08 9.583101038490074e-06 6.814082786736127e-06 0.0001405259648451135 0.9999999151422269 0.9998417286966155 1.0000020172652186 4.319840651266725e-12 -1.2110555544151166e-07 -1.211553513553612e-07 -1.8546311753304354e-10 -1.792694624135232e-11 -3.7165176838299765e-08 8.485821169585971e-08 6.870371208548711e-08 2.0172086479863437e-06
2.872 0.9999991300242512 0.9998411682142374 1.0000197159415314 -2.0681244759211853e-08 -1.2103642494983375e-06 -1.2154036193329453e-06 -3.911742035459545e-08 9.960306747652053e-09 -3.7874350031394586e-08 8.69988331132265e-07 6.221185744892083e-07 1.9715874480330562e-05 0.9999712446873842 0.9998214968398627 1.000162599932269 -1.2493732362070469e-05 -2.3455102333918803e-05 -2.723400507121944e-05 -1.819255854038091e-05 7.811189752637865e-06 -3.7856615008356906e-08 2.881906678098849e-05 2.034538820070953e-05 0.00016286021293957396 0.9999246022494265 0.9997903127883386 0.9993640716274623 -7.700963411406628e-05 -1.4914686890989374e-05 -5.323030525660193e-05 -6.54498126849658e-05 5.769978478242075e-05 -3.751742514035304e-08 7.560055624007151e-05 5.2371428307842816e-05 0.000683044334844178 0.9999999925328104 0.9998417839876789 1.000000183157139 1.6767881223951867e-10 -1.0828055319475133e-08 -1.0828385001981001e-08 1.6307123046658905e-10 -1.0626730895411782e-10 -3.787186582392114e-08 7.479108534394675e-09 3.27507875977548e-08 1.8439450591976082e-07 0.999990416226064 0.9998349755974661 1.0001400655287604 -1.9317324177657286e-06 -1.0793634570444675e-05 -1.129246794007911e-05 -3.3083876118690342e-06 1.035862524414598e-06 -3.788648112763727e-08 9.591263075618857e-06 6.819528403771605e-06 0.00014012892158490214 0.9999999151409132 0.9998417287098835 1.0000020172139068 2.583875570435605e-12 -1.2110497322822951e-07 -1.2115471216102e-07 -1.8823483649488014e-10 -1.83898319985035e-11 -3.78721019360761e-08 8.485973326978617e-08 6.874595617028141e-08 2.017157565619967e-06
2.882 0.9999991299008725 0.9998411681443791 1.000019710966358 -2.0920476786342177e-08 -1.2103027393649204e-06 -1.2153428301157491e-06 -3.935274167306132e-08 1.0020863009892678e-08 -3.8594226909064764e-08 8.701116999398175e-07 6.222048804504767e-07 1.9710904623647844e-05 0.9999712256668394 0.9998214862283064 1.0001606172631479 -1.2593348901624939e-05 -2.3404784703876223e-05 -2.719419093181156e-05 -1.824289325491177e-05 7.852796970793002e-06 -3.857772323316337e-08 2.8837526527211176e-05 2.03559528483692e-05 0.00016086483959006277 0.9999250334220227 0.9997906430156864 0.9993588261768633 -7.704586123454796e-05 -1.445652685820517e-05 -5.289274886959795e-05 -6.52047362138426e-05 5.7713357558105785e-05 -3.824325683600894e-08 7.51678314796787e-05 5.205367074427439e-05 0.0006885561777551998 0.999999992532754 0.999841784002092 1.000000183155737 1.6806902867204933e-10 -1.0828041577360721e-08 -1.0828353923218237e-08 1.6274444135222193e-10 -1.0736178207456985e-10 -3.859166558107893e-08 7.481957752526828e-09 3.284259393653746e-08 1.8432958759488637e-07 0.999990408071904 0.9998349701799556 1.0001396695747602 -1.951304815229628e-06 -1.0787274273344996e-05 -1.1286748134441142e-05 -3.3243201363590914e-06 1.0421179391732518e-06 -3.860694536682596e-08 9.599386984941856e-06 6.824944565389092e-06 0.00013973253256659225 0.9999999151395973 0.9998417287234306 1.0000020171625548 5.739779757918974e-13 -1.2110435965181518e-07 -1.2115408228236725e-07 -1.9095695217796344e-10 -1.888427830997673e-11 -3.859190876215857e-08 8.486127013701497e-08 6.87882877809609e-08 2.017105898170682e-06
2.892 0.9999991297775412 0.9998411680748643 1.0000197059920288 -2.115991923189503e-08 -1.2102411973651001e-06 -1.215282093894953e-06 -3.9587907317758326e-08 1.0081392543965477e-08 -3.9327205467381975e-08 8.702350233619202e-07 6.222910963668609e-07 1.9705935763441047e-05 0.9999712071779305 0.999821476013004 1.0001586430258789 -1.2692173074336467e-05 -2.3354398702803147e-05 -2.7154221642986406e-05 -1.8292724475377815e-05 7.894302925276507e-06 -3.9311960953588986e-08 2.885546095574402e-05 2.0366131610440175e-05 0.0001588781932340767 0.9999254680869326 0.9997909757489305 0.9993536168703067 -7.707359450066176e-05 -1.4000490343581363e-05 -5.2548648434871145e-05 -6.495776568947873e-05 5.7723903622981294e-05 -3.8982231374016704e-08 7.473160479156358e-05 5.173368443632487e-05 0.0006940051742520309 0.9999999925326966 0.9998417840167898 1.0000001831543357 1.6818813674737906e-10 -1.082800464615558e-08 -1.0828383501084488e-08 1.6251454548873488e-10 -1.0848726976143702e-10 -3.932456596295875e-08 7.48460592604962e-09 3.293447490548903e-08 1.8426922639173844e-07 0.9999903999559541 0.9998349647924448 1.0001392742718793 -1.9708266981142257e-06 -1.0780907367820506e-05 -1.12810212558107e-05 -3.340209337400492e-06 1.0483722738808083e-06 -3.934052363965658e-08 9.607472849457195e-06 6.8303313369491265e-06 0.00013933679643490028 0.9999999151382816 0.9998417287372633 1.0000020171112045 -1.7070448258609592e-12 -1.2110372305772193e-07 -1.2115351285884088e-07 -1.9358226029062035e-10 -1.940927457917102e-11 -3.9324816192287025e-08 8.486279343817025e-08 6.883071148188419e-08 2.0170547518885613e-06
2.902 0.9999991296542595 0.9998411680056997 1.0000197010185647 -2.1399534365624108e-08 -1.210179641503682e-06 -1.2152214110665756e-06 -3.9822899625168565e-08 1.0141895424048047e-08 -4.0073508487858626e-08 8.703583059308048e-07 6.223772204520258e-07 1.970096810434359e-05 0.9999711892172926 0.9998214661914994 1.0001566771771686 -1.2790209595806949e-05 -2.330394554842156e-05 -2.711408968752524e-05 -1.8342054104420757e-05 7.935706984197892e-06 -4.005955060631464e-08 2.887287331636769e-05 2.0375926936724467e-05 0.00015690023273407883 0.9999259061115651 0.9997913108917436 0.999348444097148 -7.709304082534891e-05 -1.3546608596490883e-05 -5.21978320429579e-05 -6.470880731685184e-05 5.7731410755495914e-05 -3.9734567243777084e-08 7.429200598806231e-05 5.141157789458399e-05 0.0006993917226256559 0.9999999925326409 0.9998417840317796 1.000000183152956 1.6807411783599876e-10 -1.0827962857801875e-08 -1.0828473724671292e-08 1.6239899611897798e-10 -1.0964312281805967e-10 -4.007078895153047e-08 7.486314910242606e-09 3.302621151961162e-08 1.8422944925740563e-07 0.9999903918781422 0.9998349594348845 1.0001388796186759 -1.990298135732705e-06 -1.0774533900295384e-05 -1.1275286912891374e-05 -3.356055268551236e-06 1.0546255049699563e-06 -4.008743818566532e-08 9.615520752787318e-06 6.835688783658937e-06 0.00013894171180821568 0.9999999151369671 0.9998417287513879 1.0000020170598767 -4.2211398249301814e-12 -1.211030817131714e-07 -1.2115300420710245e-07 -1.960931875362724e-10 -1.996483654347636e-11 -4.0071046638027855e-08 8.48642478269437e-08 6.88731303707651e-08 2.017005641680756e-06
2.912 0.9999991295310284 0.999841167936891 1.00001969604598 -2.1639269024857038e-08 -1.210118087465071e-06 -1.2151607228467103e-06 -4.005774402399789e-08 1.0202372386155098e-08 -4.083336129104685e-08 8.70481539546391e-07 6.224632358942985e-07 1.9696001717308112e-05 0.9999711717815146 0.9998214567613048 1.0001547196759426 -1.288746314412125e-05 -2.3253426448593353e-05 -2.7073788932147902e-05 -1.8390884038388492e-05 7.977008509051292e-06 -4.082071795663744e-08 2.8889766896330193e-05 2.0385341300942707e-05 0.00015493091903717745 0.999926347364599 0.9997916483487052 0.9993433083449254 -7.710440288382847e-05 -1.3094911687708546e-05 -5.184019653289006e-05 -6.445776647282181e-05 5.773586557371148e-05 -4.050048605331027e-08 7.38491638239971e-05 5.108745810209147e-05 0.0007047161865083415 0.9999999925325878 0.9998417840470671 1.0000001831516128 1.6777988813032174e-10 -1.0827931949507986e-08 -1.0828566348139084e-08 1.623723909303315e-10 -1.1082849360945295e-10 -4.0830559936620954e-08 7.486364825194324e-09 3.311747593995474e-08 1.8422569579967478e-07 0.9999903838383923 0.9998349541072233 1.0001384856137867 -2.0097191826216594e-06 -1.0768153915230214e-05 -1.1269544718854377e-05 -3.3718580252288555e-06 1.060877609133518e-06 -4.084791447915653e-08 9.623530768627347e-06 6.84101696387518e-06 0.00013854727726752487 0.9999999151356551 0.9998417287658108 1.0000020170085862 -6.915331342087071e-12 -1.2110245102868087e-07 -1.2115249795338646e-07 -1.985151676410964e-10 -2.0549855886323228e-11 -4.0830825195978295e-08 8.4865567966552e-08 6.89153867415578e-08 2.0169599094235657e-06
2.922 0.9999991294078486 0.999841167868444 1.0000196910742962 -2.187907601722205e-08 -1.2100565408416845e-06 -1.2150999549343327e-06 -4.029248802939775e-08 1.0262823982856047e-08 -4.1606992234329535e-08 8.70604708014606e-07 6.225491217224305e-07 1.969103657299761e-05 0.9999711548671559 0.9998214477199127 1.0001527704830775 -1.2983938379217103e-05 -2.320284259209025e-05 -2.703331460193473e-05 -1.8439216155065314e-05 8.01820685759473e-06 -4.159569156308311e-08 2.89061450070792e-05 2.039437719179433e-05 0.0001529702150445449 0.9999267917165237 0.9997919880256901 0.9993382101847947 -7.710787921139543e-05 -1.2645428527684405e-05 -5.1475703011236116e-05 -6.420454902398125e-05 5.773725388485313e-05 -4.128021296809151e-08 7.34032054144491e-05 5.076143014460586e-05 0.0007099788977600855 0.9999999925325378 0.999841784062659 1.000000183150329 1.6735280231819813e-10 -1.082791706774803e-08 -1.0828587275516582e-08 1.6238712896829286e-10 -1.1204292423347189e-10 -4.160410736602892e-08 7.484485143464235e-09 3.320802331486585e-08 1.8426352692864258e-07 0.9999903758366244 0.9998349488094078 1.0001380922559318 -2.029089899220791e-06 -1.0761767446537175e-05 -1.1263794332084211e-05 -3.3876177245368955e-06 1.0671285631405068e-06 -4.1622181281092226e-08 9.631502960955707e-06 6.84631593024182e-06 0.00013815349145344547 0.9999999151343466 0.9998417287805378 1.0000020169573556 -9.742356732115717e-12 -1.2110183656429121e-07 -1.2115191975606115e-07 -2.0089555001962323e-10 -2.1163951368944687e-11 -4.160438014318927e-08 8.486671717602793e-08 6.895735472735336e-08 2.0169179874739944e-06
2.932 0.9999991292847203 0.999841167800365 1.0000196861035502 -2.211893041618291e-08 -1.2099949977568434e-06 -1.2150390779508046e-06 -4.0527165790851276e-08 1.0323250682299359e-08 -4.239463286034852e-08 8.707277996302003e-07 6.226348661137844e-07 1.9686072589180615e-05 0.9999711384707577 0.9998214390647998 1.0001508295611394 -1.3079639958956633e-05 -2.3152195150090577e-05 -2.699266323184892e-05 -1.848705228541813e-05 8.059301384783528e-06 -4.2384703294448075e-08 2.8922010982100766e-05 2.0403037109775902e-05 0.00015101808546024147 0.9999272390401216 0.999792329830213 0.9993331502578087 -7.710366429118887e-05 -1.2198186893756397e-05 -5.110437056328401e-05 -6.394906249414866e-05 5.773556101523529e-05 -4.207397604134709e-08 7.295425572353194e-05 5.043359691413805e-05 0.0007151801590797487 0.9999999925324915 0.99984178407856 1.0000001831491403 1.6681794888475833e-10 -1.082791486826955e-08 -1.0828507755621366e-08 1.6240912827553564e-10 -1.1328593089294439e-10 -4.2391662869792516e-08 7.481112347986056e-09 3.329780533637551e-08 1.8433329978832135e-07 0.9999903678727577 0.9998349435413824 1.000137699543905 -2.048410368506291e-06 -1.075537451902823e-05 -1.125803551241927e-05 -3.4033344692294406e-06 1.0733783429952148e-06 -4.2410470579861793e-08 9.639437394103025e-06 6.851585736184292e-06 0.00013776035313658373 0.9999999151330417 0.9998417287955746 1.0000020169062218 -1.2677071948356385e-11 -1.211012345462394e-07 -1.2115124098374822e-07 -2.032688097079067e-10 -2.1806580046678613e-11 -4.239194352663632e-08 8.486771990047723e-08 6.89990014087619e-08 2.0168790029738147e-06
2.942 0.999999129161644 0.9998411677326589 1.0000196811337771 -2.2358833273855468e-08 -1.2099334522930116e-06 -1.2149781359928988e-06 -4.0761775607128304e-08 1.0383653291685856e-08 -4.3196517875842994e-08 8.708508180628915e-07 6.227204724270811e-07 1.9681109633404514e-05 0.9999711225888522 0.9998214307934388 1.000148896874129 -1.3174572541593562e-05 -2.3101485282982237e-05 -2.6951832555870707e-05 -1.8534394199107116e-05 8.100291444918231e-06 -4.318798815359037e-08 2.8937368178177088e-05 2.0411323566142085e-05 0.00014907449655161988 0.9999276892108814 0.9997926736717259 0.9993281292623746 -7.709194863138633e-05 -1.1753213462101831e-05 -5.072626873459114e-05 -6.369121708503055e-05 5.7730772107576284e-05 -4.2882007054668934e-08 7.250243712899848e-05 5.010405888500809e-05 0.000720320246290188 0.9999999925324492 0.9998417840947765 1.0000001831480838 1.661745991813284e-10 -1.0827919028121575e-08 -1.0828372052971062e-08 1.6243998391742266e-10 -1.1455658208368875e-10 -4.319346091623026e-08 7.477288389522752e-09 3.338692280066552e-08 1.844124687741152e-07 0.9999903599467092 0.9998349383030908 1.0001373074765538 -2.06768069939487e-06 -1.0748975154163296e-05 -1.1252268143291823e-05 -3.4190083260069873e-06 1.079626925001519e-06 -4.3213016731492614e-08 9.64733414453891e-06 6.856826443497523e-06 0.00013736786118252422 0.9999999151317405 0.9998417288109268 1.0000020168552206 -1.5720327350549262e-11 -1.21100638964261e-07 -1.2115050610439798e-07 -2.0563325923009393e-10 -2.2476927482475826e-11 -4.319374975130266e-08 8.486866329951858e-08 6.904037168925624e-08 2.016840969348929e-06
2.952 0.9999991290386199 0.9998411676653324 1.0000196761649995 -2.2598799535292187e-08 -1.2098719010251917e-06 -1.21491721622439e-06 -4.099628727011183e-08 1.0444032704532082e-08 -4.401288547030794e-08 8.70973781887773e-07 6.228059533861668e-07 1.9676147522056666e-05 0.999971107217973 0.9998214229033014 1.0001469723872511 -1.326874077416084e-05 -2.3050714145425678e-05 -2.6910821321508896e-05 -1.8581243617380897e-05 8.14117639337005e-06 -4.4005784219501476e-08 2.8952219969816284e-05 2.0419239078098097e-05 0.00014713941588077412 0.9999281421073362 0.9997930194618609 0.9993231479431179 -7.707291882456783e-05 -1.131053383849951e-05 -5.0341509381776835e-05 -6.34309265496467e-05 5.772287238487915e-05 -4.370454081714396e-08 7.204786905925594e-05 4.9772913956014884e-05 0.0007253994101486815 0.999999992532411 0.999841784111314 1.0000001831471805 1.6540744856777305e-10 -1.0827926357677909e-08 -1.0828267453022643e-08 1.6250958286764264e-10 -1.1585413880399865e-10 -4.400974018589677e-08 7.474203583179792e-09 3.3475475137163363e-08 1.8447550540310165e-07 0.9999903520583954 0.9998349330944762 1.0001369160527518 -2.0869010157349174e-06 -1.0742569377127047e-05 -1.1246492195265324e-05 -3.434639332880402e-06 1.0858742857652452e-06 -4.403005877484019e-08 9.655193304168186e-06 6.862038123359682e-06 0.00013697601445935838 0.999999915130444 0.9998417288266007 1.000002016804374 -1.8886722229547163e-11 -1.2110004648576617e-07 -1.2114980202335102e-07 -2.0795883178078946e-10 -2.3174220862487675e-11 -4.401003687807744e-08 8.486966004439698e-08 6.908151792244744e-08 2.016801604173055e-06
2.962 0.9999991289156493 0.9998411675983919 1.0000196711972176 -2.2838836942433538e-08 -1.2098103437322619e-06 -1.2148563837393728e-06 -4.123067117379167e-08 1.0504389924117324e-08 -4.484397690988035e-08 8.710967124094019e-07 6.228913195260579e-07 1.9671186085659247e-05 0.9999710923546627 0.9998214153918669 1.0001450560667273 -1.3362149269457707e-05 -2.2999882887739647e-05 -2.6869629064962633e-05 -1.8627602247591996e-05 8.18195558818413e-06 -4.483833355021923e-08 2.8966569733925345e-05 2.0426786159580076e-05 0.00014521281212601092 0.999928597611327 0.9997933671146191 0.9993182070812596 -7.704675759807571e-05 -1.0870172584462019e-05 -4.9950238469368744e-05 -6.316810890800458e-05 5.771184737343584e-05 -4.454181518444392e-08 7.159066770112826e-05 4.944025734986036e-05 0.0007304178775711361 0.9999999925323789 0.9998417841281793 1.0000001831464331 1.645090147264026e-10 -1.0827936646885212e-08 -1.0828259000878624e-08 1.6264793101588115e-10 -1.1717801287467318e-10 -4.484074129680664e-08 7.472640224855152e-09 3.35634378807915e-08 1.8450602454493172e-07 0.9999903442077324 0.9998349279154828 1.0001365252713865 -2.1060714322155993e-06 -1.0736157215909741e-05 -1.1240707653695327e-05 -3.450227527705748e-06 1.0921204016400006e-06 -4.486183742496653e-08 9.663014972167068e-06 6.8672208510586465e-06 0.00013658481180275193 0.9999999151291536 0.9998417288426028 1.0000020167536838 -2.2184090453867714e-11 -1.2109945716818245e-07 -1.211491943620922e-07 -2.1021539161383536e-10 -2.3897645757337637e-11 -4.484104603905679e-08 8.487079227661266e-08 6.912243622805533e-08 2.016759393684303e-06
2.972 0.9999991287927341 0.999841167531844 1.0000196662304224 -2.307892366323355e-08 -1.2097487790492097e-06 -1.2147956330924853e-06 -4.1464923508443484e-08 1.0564725487312815e-08 -4.569003685833777e-08 8.712196192604765e-07 6.229765701104569e-07 1.966622526398329e-05 0.9999710779954781 0.9998214082566241 1.0001431478796525 -1.3454802584645871e-05 -2.294899265026935e-05 -2.6828255907387052e-05 -1.867347181262302e-05 8.222628390825047e-06 -4.5685880752367954e-08 2.898042083059091e-05 2.0433967310407235e-05 0.0001432946550225185 0.9999290556081917 0.9997937165465057 0.9993133074865089 -7.701364386398497e-05 -1.0432153236790001e-05 -4.955262831496633e-05 -6.29026869875979e-05 5.7697683085615754e-05 -4.539407196669352e-08 7.113094578056701e-05 4.910618156095178e-05 0.0007353758523290401 0.9999999925323543 0.9998417841453799 1.0000001831458314 1.6350151317631967e-10 -1.0827948291508304e-08 -1.0828341708289112e-08 1.6285863752815844e-10 -1.185272704348755e-10 -4.5686708852906046e-08 7.472712798648443e-09 3.3650660191849864e-08 1.845022440032532e-07 0.9999903363946364 0.9998349227660531 1.0001361351313618 -2.1251920340712915e-06 -1.0729738696305868e-05 -1.1234914463385011e-05 -3.4657729745016116e-06 1.098365249023291e-06 -4.57085977057736e-08 9.670799242267596e-06 6.872374697526207e-06 0.00013619425207015543 0.9999999151278702 0.9998417288589401 1.0000020167031392 -2.5590355223982535e-11 -1.210988689874086e-07 -1.2114867750609002e-07 -2.1239955882099664e-10 -2.464627853831949e-11 -4.568702206687208e-08 8.48720778191861e-08 6.916305754479716e-08 2.0167141341850305e-06
2.982 0.9999991286698747 0.999841167465695 1.000019661264606 -2.3319003151979806e-08 -1.2096872011971275e-06 -1.2147348948606775e-06 -4.1699071198174476e-08 1.062504007394321e-08 -4.6551312577025735e-08 8.713424944819662e-07 6.230616933788837e-07 1.966126513380591e-05 0.9999710641369943 0.999821401495076 1.0001412477938838 -1.3546705216714717e-05 -2.289804456217747e-05 -2.6786702419011117e-05 -1.871885405934544e-05 8.263194166776479e-06 -4.65486741970266e-08 2.8993776589376785e-05 2.0440785009374945e-05 0.00014138491533422098 0.9999295159868898 0.9997940676766205 0.9993084499903726 -7.697375278486588e-05 -9.996498330270655e-06 -4.9148870650987704e-05 -6.263458878766425e-05 5.7680366166720415e-05 -4.626155617162507e-08 7.066881241901221e-05 4.877077634368735e-05 0.0007402735154386264 0.999999992532337 0.9998417841629216 1.0000001831453678 1.6244160795242094e-10 -1.0827955904853648e-08 -1.0828445809457577e-08 1.6311447286974005e-10 -1.1990101017860238e-10 -4.6547890925181225e-08 7.474039729077714e-09 3.3736964035983615e-08 1.8447277339114884e-07 0.9999903286190219 0.9998349176461302 1.000135745631606 -2.1442628718386923e-06 -1.0723313841002837e-05 -1.1229112528796166e-05 -3.481275767853376e-06 1.1046088045026028e-06 -4.6570587856122575e-08 9.678546194710543e-06 6.877499725085895e-06 0.0001358043342030807 0.9999999151265949 0.9998417288756187 1.0000020166527346 -2.904922871070071e-11 -1.2109827673201102e-07 -1.211481822163414e-07 -2.1453832452670747e-10 -2.5419657794546686e-11 -4.6548212800224135e-08 8.487347868821363e-08 6.920329126112538e-08 2.0166666097009253e-06
2.992 0.9999991285470707 0.9998411673999507 1.000019656299772 -2.355899790915122e-08 -1.209625602458455e-06 -1.2146740916410552e-06 -4.19331574882818e-08 1.0685334733109613e-08 -4.742805600291451e-08 8.714653190831159e-07 6.231466749526653e-07 1.9656305836991437e-05 0.9999710507758094 0.9998213951047403 1.0001393557779539 -1.3637861614448768e-05 -2.284703974298053e-05 -2.6744969552123327e-05 -1.8763750745521186e-05 8.303652286525112e-06 -4.742696544341161e-08 2.900664030774836e-05 2.0447241714001102e-05 0.0001394835647675716 0.999929978640067 0.9997944204267044 0.9993036354407242 -7.69272558556208e-05 -9.563229423339833e-06 -4.873917069269899e-05 -6.236374768733168e-05 5.765988400672719e-05 -4.714451660159955e-08 7.020437306294183e-05 4.8434128733692215e-05 0.0007451110254408071 0.9999999925323276 0.9998417841808096 1.000000183145046 1.6140710249124112e-10 -1.0827951707598847e-08 -1.0828493961556375e-08 1.6337283225850395e-10 -1.2129828858947597e-10 -4.7424538624434126e-08 7.476094310192715e-09 3.382225131232068e-08 1.844286204895256e-07 0.9999903208808034 0.9998349125556557 1.000135356771074 -2.1632839743714818e-06 -1.0716882670763043e-05 -1.1223301764898047e-05 -3.496736018516178e-06 1.1108510446649277e-06 -4.744805912157125e-08 9.68625589909395e-06 6.882595989948552e-06 0.00013541505721280286 0.9999999151253268 0.9998417288926438 1.0000020166024723 -3.24828021680802e-11 -1.2109767286072719e-07 -1.211476310493094e-07 -2.1667485159396167e-10 -2.621640556744654e-11 -4.742486919728782e-08 8.487493512572849e-08 6.924307952968918e-08 2.016617862242004e-06
3.002 0.9999991284243208 0.9998411673346161 1.0000196513359285 -2.3798829350477698e-08 -1.2095639795882133e-06 -1.2146131988772854e-06 -4.216722233573931e-08 1.0745610579074019e-08 -4.832052197041406e-08 8.715880765769879e-07 6.232315083558938e-07 1.9651347463751543e-05 0.9999710379085451 0.9998213890831529 1.0001374718009879 -1.372827619880486e-05 -2.2795979308977574e-05 -2.670305859762359e-05 -1.880816362357024e-05 8.344002126055471e-06 -4.832100952774561e-08 2.9019015259383873e-05 2.045333986474894e-05 0.00013759057583137384 0.9999304434640783 0.9997947747211562 0.9992988646974512 -7.687432099269298e-05 -9.132367126391848e-06 -4.832374224684269e-05 -6.209010253736103e-05 5.763622482522094e-05 -4.8043204876478884e-08 6.973772947417997e-05 4.8096323093471744e-05 0.0007498885186169822 0.9999999925323244 0.9998417841990498 1.0000001831448742 1.6047671253864214e-10 -1.0827932148196829e-08 -1.0828461729944818e-08 1.6359324689004058e-10 -1.227182894791208e-10 -4.831690689600904e-08 7.47845234484158e-09 3.3906553131842426e-08 1.843778785293042e-07 0.9999903131798941 0.999834907494572 1.0001349685487406 -2.1822553680496854e-06 -1.071044520949383e-05 -1.1217482152469993e-05 -3.5121538337744445e-06 1.1170919461909908e-06 -4.834126714331849e-08 9.693928425949239e-06 6.887663549702845e-06 0.00013502642009476703 0.999999915124065 0.9998417289100215 1.0000020165523613 -3.5812519871366116e-11 -1.210970533856423e-07 -1.2114699946114823e-07 -2.1884911827362555e-10 -2.7036055627173848e-11 -4.831724641517521e-08 8.487639812617343e-08 6.928242830601143e-08 2.01656864489214e-06
3.012 0.9999991283016242 0.999841167269697 1.0000196463730722 -2.40384295616246e-08 -1.2095023372042592e-06 -1.21455226115238e-06 -4.2401296351215765e-08 1.080586850226489e-08 -4.9228968824412654e-08 8.717107638667282e-07 6.233162019792897e-07 1.964639000150154e-05 0.9999710255318519 0.9998213834278693 1.0001355958326361 -1.3817953375508108e-05 -2.2744864377146984e-05 -2.666097111769506e-05 -1.8852094433952647e-05 8.384243066560607e-06 -4.923106522018586e-08 2.9030904703277972e-05 2.0459081889521767e-05 0.00013570592174243546 0.9999309103589665 0.9997951304870182 0.9992941386289953 -7.681511261446005e-05 -8.703931127521496e-06 -4.7902803792438977e-05 -6.181359767317579e-05 5.7609377729234715e-05 -4.8957876931314315e-08 6.926897976249221e-05 4.775744117584205e-05 0.0007546061090426315 0.999999992532326 0.9998417842176467 1.000000183144849 1.5971775018747382e-10 -1.0827902091859146e-08 -1.0828393707320711e-08 1.6374528354198875e-10 -1.2415958422306965e-10 -4.9225254190252944e-08 7.480831670155559e-09 3.399001297750479e-08 1.8432531192894124e-07 0.9999903055162073 0.9998349024628199 1.0001345809635813 -2.2011770899847745e-06 -1.070400149103968e-05 -1.1211653751498025e-05 -3.527529311591258e-06 1.123331485716556e-06 -4.925046969794314e-08 9.701563857541156e-06 6.892702470189373e-06 0.00013463842177004082 0.9999999151228087 0.9998417289277564 1.0000020165023975 -3.89712686894294e-11 -1.2109642352811775e-07 -1.211463322130341e-07 -2.2109168254783695e-10 -2.7877064102787476e-11 -4.9225602846946e-08 8.487784226588238e-08 6.932140582014757e-08 2.0165193411015244e-06
3.022 0.9999991281789787 0.9998411672051978 1.0000196414111782 -2.427774251784826e-08 -1.2094406882223008e-06 -1.2144913527298616e-06 -4.2635404508367715e-08 1.0866109280867732e-08 -5.0153658338805745e-08 8.718333913102959e-07 6.234007763797647e-07 1.9641433411865147e-05 0.9999710136424076 0.999821378136466 1.000133727843017 -1.3906897536778566e-05 -2.2693696064301115e-05 -2.6618708842903308e-05 -1.8895544912166463e-05 8.42437449650626e-06 -5.015739451619672e-08 2.904231188501614e-05 2.046447020340446e-05 0.00013382957644877852 0.9999313792284192 0.9997954876539454 0.9992894581096184 -7.674979171085271e-05 -8.27794021309288e-06 -4.747657543362812e-05 -6.153418287130981e-05 5.7579332754109666e-05 -4.988879207342738e-08 6.879821844125288e-05 4.7417562198848534e-05 0.0007592638883984129 0.9999999925323316 0.999841784236606 1.0000001831449463 1.5918672665219943e-10 -1.0827874230001633e-08 -1.0828363830260966e-08 1.6380422211673588e-10 -1.2562178746757566e-10 -5.0149842083666015e-08 7.482937570139996e-09 3.407282031619488e-08 1.8427636742553607e-07 0.9999902978896563 0.9998348974603419 1.000134194014559 -2.2200491890579078e-06 -1.0697551556000985e-05 -1.120581665857799e-05 -3.5428625438892793e-06 1.129569640175535e-06 -5.0175929411968204e-08 9.709162289903727e-06 6.897712826192686e-06 0.00013425106112741002 0.9999999151215565 0.9998417289458539 1.000002016452557 -4.1902146562436065e-11 -1.210957957416913e-07 -1.211457037142869e-07 -2.2342734690108652e-10 -2.873860034025532e-11 -5.0150200155976796e-08 8.48792535740222e-08 6.936011123461423e-08 2.016470367749603e-06
3.032 0.9999991280563847 0.9998411671411245 1.0000196364502 -2.4516720201508656e-08 -1.2093790456177656e-06 -1.2144305145962923e-06 -4.286957138381185e-08 1.0926334124443704e-08 -5.109485569663795e-08 8.719559726188823e-07 6.234852528031073e-07 1.9636477752015154e-05 0.9999710022369221 0.9998213732065404 1.0001318678026905 -1.3995113058513398e-05 -2.2642475479426527e-05 -2.6576273559392205e-05 -1.8938516793391447e-05 8.464395810469194e-06 -5.1100263329865065e-08 2.9053240027870417e-05 2.0469507202912455e-05 0.00013196151471718366 0.9999318499796997 0.9997958461541556 0.9992848240172431 -7.667851590774659e-05 -7.854412281600618e-06 -4.7045276626648875e-05 -6.125181325586025e-05 5.754608088930456e-05 -5.0836213601100886e-08 6.832553649574036e-05 4.707676292722929e-05 0.000763861925610737 0.9999999925323404 0.9998417842559338 1.0000001831451193 1.589313720057802e-10 -1.0827861079114455e-08 -1.0828413163012293e-08 1.6374513161027208e-10 -1.2710340967228298e-10 -5.1090936168847564e-08 7.484295354683417e-09 3.4155121441526994e-08 1.8424140836462962e-07 0.9999902903001564 0.9998348924870807 1.000133807700623 -2.238871722376337e-06 -1.0691095444730849e-05 -1.1199970941368107e-05 -3.5581536230448026e-06 1.1358063869536181e-06 -5.111791176046597e-08 9.716723824310456e-06 6.902694694960171e-06 0.00013386433711596538 0.9999999151203067 0.9998417289643203 1.0000020164027925 -4.455711504167564e-11 -1.210951829972435e-07 -1.211451544191923e-07 -2.258808763513911e-10 -2.9619731723333324e-11 -5.1091303728523626e-08 8.488060646043027e-08 6.939862558462196e-08 2.0164226363339692e-06
3.042 0.9999991279338407 0.999841167077483 1.0000196314900849 -2.475533321840901e-08 -1.2093174142566934e-06 -1.2143697198037226e-06 -4.310381598628273e-08 1.098654456779881e-08 -5.205283080356258e-08 8.720785122835153e-07 6.235696407681134e-07 1.963152317739269e-05 0.9999709913121343 0.9998213686357124 1.0001300156826527 -1.4082604309838054e-05 -2.259120371600222e-05 -2.6533667038932998e-05 -1.8981011807854756e-05 8.504306409407275e-06 -5.2059941442009375e-08 2.90636923185385e-05 2.0474195258839026e-05 0.00013010171216230984 0.9999323225235632 0.9997962059223708 0.9992802372317285 -7.660143954014027e-05 -7.433364356537488e-06 -4.6609124586294515e-05 -6.096644915760403e-05 5.750961408976888e-05 -5.1800408220838296e-08 6.785102146159361e-05 4.67351177581205e-05 0.0007684002665080234 0.9999999925323516 0.9998417842756355 1.000000183145315 1.5898053133991894e-10 -1.0827868684196356e-08 -1.0828514667372004e-08 1.6354935831521738e-10 -1.286034235051269e-10 -5.2048805504834574e-08 7.484338366724602e-09 3.423695195255064e-08 1.8423373596106e-07 0.999990282747622 0.9998348875429798 1.0001334220207256 -2.257644765250897e-06 -1.068463319070757e-05 -1.1194116602462794e-05 -3.5734026350770104e-06 1.1420417025402428e-06 -5.2076686300385984e-08 9.724248553706985e-06 6.907648147542477e-06 0.00013347824877160653 0.99999991511906 0.9998417289831604 1.0000020163530525 -4.690692234623005e-11 -1.2109459064349411e-07 -1.2114465763480788e-07 -2.284710813463047e-10 -3.051896449844426e-11 -5.2049182665880066e-08 8.488185941165123e-08 6.94369711876011e-08 2.0163773908557157e-06
3.052 0.9999991278113459 0.9998411670142793 1.0000196265307888 -2.4993593195356894e-08 -1.2092557895640185e-06 -1.2143088939390977e-06 -4.333813718349952e-08 1.1046741496435174e-08 -5.302785609406495e-08 8.72201002378663e-07 6.236539324441674e-07 1.9626569785304298e-05 0.9999709808648134 0.9998213644216227 1.0001281714543353 -1.4169375674864483e-05 -2.2539881849619022e-05 -2.649089103579557e-05 -1.902303166721812e-05 8.544105700469991e-06 -5.303670197810175e-08 2.9073671899432316e-05 2.0478536712150498e-05 0.0001282501451698796 0.9999327967741661 0.999796566895752 0.9992756986334591 -7.651871373450051e-05 -7.014812604272138e-06 -4.6168333256042136e-05 -6.067805594149889e-05 5.746992528168819e-05 -5.2781646036899245e-08 6.737475751939736e-05 4.63926988086205e-05 0.0007728789336423064 0.9999999925323637 0.9998417842957168 1.0000001831454903 1.593231449022431e-10 -1.0827891386393888e-08 -1.082859427425433e-08 1.6321807917939393e-10 -1.3012043899838324e-10 -5.302372302316623e-08 7.482768664324602e-09 3.431822674770738e-08 1.8426096633934273e-07 0.9999902752319679 0.9998348826279817 1.0001330369738353 -2.2763684326194117e-06 -1.0678164816285345e-05 -1.1188253598393882e-05 -3.5886096467425128e-06 1.1482755646350189e-06 -5.30525262559492e-08 9.731736555733511e-06 6.912573244079111e-06 0.00013309279513527028 0.9999999151178143 0.9998417290023804 1.0000020163032926 -4.896300643727348e-11 -1.210940135761881e-07 -1.2114413861952356e-07 -2.311968492578624e-10 -3.143535340253531e-11 -5.302411002811263e-08 8.488298115536178e-08 6.94751022145393e-08 2.0163353509403715e-06
3.062 0.9999991276888986 0.9998411669515179 1.0000196215722912 -2.523156908160286e-08 -1.2091941599457613e-06 -1.2142479742784016e-06 -4.3572504242035664e-08 1.1106926233896506e-08 -5.4020208301044764e-08 8.723234296260467e-07 6.237381088385846e-07 1.9621617457822113e-05 0.999970970891757 0.9998213605619329 1.0001263350896084 -1.4255431569244952e-05 -2.2488510941564288e-05 -2.6447947329155214e-05 -1.9064578054270787e-05 8.583793097306601e-06 -5.403082197832039e-08 2.9083181872392417e-05 2.0482533876703383e-05 0.00012640679080553694 0.9999332726489685 0.9997969290138298 0.9992712091021553 -7.643048648486923e-05 -6.598772358711059e-06 -4.572311269679381e-05 -6.038660382509829e-05 5.742700836010181e-05 -5.3780202118125204e-08 6.689682560666351e-05 4.604957600555049e-05 0.000777297926277127 0.9999999925323757 0.9998417843161833 1.0000001831456244 1.5989047824422115e-10 -1.0827918059902348e-08 -1.0828588934378646e-08 1.6278177593942848e-10 -1.3165350182862787e-10 -5.4015965646152073e-08 7.47987175937214e-09 3.439879051813648e-08 1.8431746980542156e-07 0.9999902677531086 0.9998348777420297 1.0001326525589502 -2.29504289719662e-06 -1.0671690337739874e-05 -1.1182381897972524e-05 -3.603774694773387e-06 1.154507950541756e-06 -5.40457086471288e-08 9.73918789712297e-06 6.91747003701185e-06 0.00013270797515350761 0.9999999151165682 0.9998417290219861 1.0000020162534917 -5.0794534239669824e-11 -1.2109344040359618e-07 -1.211435343781981e-07 -2.340272012933166e-10 -3.2367974901606544e-11 -5.40163628171687e-08 8.488398258046758e-08 6.951293190793813e-08 2.016295942779441e-06
3.072 0.9999991275664971 0.999841166889205 1.0000196166145914 -2.546937704755157e-08 -1.2091325155168122e-06 -1.2141869582924244e-06 -4.3806864900526254e-08 1.1167100040404964e-08 -5.503016855368747e-08 8.724457880477473e-07 6.238221531155526e-07 1.9616665876293845e-05 0.9999709613897955 0.999821357054328 1.000124506560768 -1.434077642932965e-05 -2.2437092046957e-05 -2.640483776140569e-05 -1.9105652630254557e-05 8.623368019897077e-06 -5.5042582758464176e-08 2.9092225311432857e-05 2.0486189046905405e-05 0.0001245716268317152 0.9999337500686342 0.999797292218433 0.9992667695158296 -7.633690270561228e-05 -6.185258149581165e-06 -4.527366873692489e-05 -6.00920677072217e-05 5.7380858185840245e-05 -5.4796354529264365e-08 6.641730354185043e-05 4.5705817177349934e-05 0.000781657220439138 0.9999999925323858 0.99984178433704 1.000000183145717 1.605664298643043e-10 -1.0827938851140944e-08 -1.0828496568682153e-08 1.6229336898006437e-10 -1.3320129449645602e-10 -5.50258137920807e-08 7.476497049284956e-09 3.44784980674085e-08 1.843848351567099e-07 0.9999902603109597 0.9998348728850678 1.000132268775096 -2.3136683779534613e-06 -1.0665209772390265e-05 -1.1176501531089007e-05 -3.6188977941327364e-06 1.1607388373888503e-06 -5.505651455213304e-08 9.746602646403024e-06 6.922338579944167e-06 0.00013232378768259835 0.99999991511532 0.9998417290419822 1.0000020162036507 -5.2517538279581635e-11 -1.2109286129765673e-07 -1.2114284263392178e-07 -2.369098904422408e-10 -3.331519044815112e-11 -5.502622158230807e-08 8.48849264623219e-08 6.955037942545239e-08 2.0162573504656133e-06
3.082 0.9999991274441407 0.9998411668273463 1.0000196116576987 -2.5707136821527958e-08 -1.2090708530201594e-06 -1.2141259056674618e-06 -4.404116599478487e-08 1.1227263611431318e-08 -5.605802125271176e-08 8.725680864121212e-07 6.239060614316981e-07 1.9611714718049252e-05 0.9999709523557885 0.9998213538965119 1.0001226858405192 -1.442541466929527e-05 -2.2385626220073457e-05 -2.636156423457492e-05 -1.9146257057335385e-05 8.662829894771831e-06 -5.6072268886258415e-08 2.9100805275169476e-05 2.0489504504227016e-05 0.00012274463184905435 0.9999342289569328 0.999797656453619 0.9992623807498499 -7.623810424936126e-05 -5.774283726413826e-06 -4.4820202760620835e-05 -5.979442700832985e-05 5.73314705761256e-05 -5.583038587699265e-08 6.593626614829065e-05 4.5361488146377325e-05 0.0007859567689577129 0.999999992532393 0.9998417843582931 1.0000001831457774 1.6123097653427706e-10 -1.0827950657102513e-08 -1.0828376615578624e-08 1.6180552960540887e-10 -1.347627456107829e-10 -5.605355222603365e-08 7.473699351166003e-09 3.455727473957938e-08 1.8444016050472584e-07 0.9999902529054369 0.9998348680570398 1.000131885621315 -2.332245096745475e-06 -1.0658723144772332e-05 -1.1170612590118383e-05 -3.6339789589881295e-06 1.1669682023368854e-06 -5.608522804437463e-08 9.75398088511348e-06 6.927178935292486e-06 0.00013194023161164787 0.9999999151140692 0.9998417290623752 1.0000020161537784 -5.425200050587924e-11 -1.210922730603007e-07 -1.211421234993611e-07 -2.397918522758514e-10 -3.427601981334181e-11 -5.605397065536628e-08 8.488590561980266e-08 6.958740589331284e-08 2.016217381136791e-06
3.092 0.9999991273218292 0.9998411667659488 1.0000196067016198 -2.594491995822394e-08 -1.2090091753700339e-06 -1.2140648922460102e-06 -4.4275376421024104e-08 1.1287418954771218e-08 -5.7104055046619794e-08 8.726903447406766e-07 6.239898433541033e-07 1.9606763867722115e-05 0.9999709437866261 0.9998213510862145 1.0001208729019582 -1.4509350632389301e-05 -2.2334114513919807e-05 -2.6318128659505976e-05 -1.9186393018960735e-05 8.702178154796382e-06 -5.712016960578796e-08 2.9108924808281208e-05 2.0492482517827092e-05 0.0001209257854396546 0.9999347092406402 0.9997980216656004 0.9992580436760884 -7.613422992084473e-05 -5.3658620775441815e-06 -4.436291157069607e-05 -5.949366551405338e-05 5.727884229780728e-05 -5.688258300169723e-08 6.545378536706191e-05 4.501665281903424e-05 0.000790196501520679 0.9999999925323976 0.9998417843799501 1.0000001831458118 1.6181198214088116e-10 -1.0827955773222769e-08 -1.0828304799838204e-08 1.6134993897527176e-10 -1.3633678988979564e-10 -5.709946977865589e-08 7.47224875360709e-09 3.463511580383319e-08 1.8446710201805975e-07 0.9999902455364579 0.9998348632578916 1.0001315030966542 -2.350773228577566e-06 -1.065223048492659e-05 -1.1164715183512574e-05 -3.649018225353303e-06 1.1731960230630033e-06 -5.7132138680298696e-08 9.761322708752128e-06 6.931991174770568e-06 0.0001315573059830378 0.999999915112816 0.9998417290831723 1.0000020161038803 -5.6070067105177824e-11 -1.2109167831352973e-07 -1.2114145282515796e-07 -2.4264180592781595e-10 -3.5248945160745026e-11 -5.709989899251947e-08 8.488700018835677e-08 6.962401460219379e-08 2.016174574424542e-06
3.102 0.9999991271995644 0.9998411667050204 1.000019601746352 -2.6182729529468705e-08 -1.208947485359127e-06 -1.214003953881663e-06 -4.450949202367715e-08 1.1347567184603627e-08 -5.81685625861978e-08 8.728125815015297e-07 6.24073511869188e-07 1.9601813457202383e-05 0.9999709356792306 0.9998213486211847 1.00011906771856 -1.4592588568948379e-05 -2.22825579738708e-05 -2.6274532897566826e-05 -1.9226062226591025e-05 8.741412239333042e-06 -5.818657817752058e-08 2.9116586931826637e-05 2.0495125338890687e-05 0.00011911506817804143 0.9999351908494398 0.9997983878026798 0.9992537591621415 -7.60254155169886e-05 -4.960005443522587e-06 -4.39019873171069e-05 -5.918977120262817e-05 5.7222971055822464e-05 -5.795323624244611e-08 6.496993035598325e-05 4.467137327095066e-05 0.0007943763248314981 0.9999999925324009 0.9998417844020181 1.0000001831458194 1.6230591736843138e-10 -1.0827957526670698e-08 -1.0828317264978079e-08 1.6093045729429598e-10 -1.3792166029266956e-10 -5.816385879049516e-08 7.47229930567022e-09 3.471203265279321e-08 1.8446304766456502e-07 0.9999902382039417 0.9998348584875698 1.0001311212001576 -2.3692528794987806e-06 -1.0645731822740763e-05 -1.1158809379838237e-05 -3.6640156559692764e-06 1.1794222769642712e-06 -5.8197539623582206e-08 9.768628216436117e-06 6.936775372586516e-06 0.0001311750099796872 0.9999999151115614 0.9998417291043806 1.000002016053956 -5.797498158559205e-11 -1.2109108015507443e-07 -1.211408664631209e-07 -2.454554310832462e-10 -3.623304658010412e-11 -5.816429904109684e-08 8.488823925991214e-08 6.966021898924647e-08 2.0161288354757925e-06
3.112 0.9999991270773474 0.9998411666445685 1.0000195967918895 -2.6420527187565944e-08 -1.208885781891759e-06 -1.21394306463824e-06 -4.474352177051238e-08 1.140770916108064e-08 -5.9251841052435865e-08 8.729348015103863e-07 6.241570718436425e-07 1.9596863706151928e-05 0.9999709280305515 0.9998213464991927 1.000117270264179 -1.4675132665225472e-05 -2.223095763475428e-05 -2.6230778737090876e-05 -1.9265266405787722e-05 8.780531594284008e-06 -5.9271791688093606e-08 2.9123794630096396e-05 2.0497435192868305e-05 0.00011731246151628785 0.999935673715826 0.9997987548151749 0.9992495280706131 -7.591179391190684e-05 -4.556725330521313e-06 -4.343761750760447e-05 -5.888273605803108e-05 5.716385548103588e-05 -5.9042640687816944e-08 6.448476758263705e-05 4.432570982690386e-05 0.0007984961228955349 0.9999999925324033 0.999841784424505 1.0000001831457925 1.6275124652128495e-10 -1.082795471871154e-08 -1.0828387847196964e-08 1.6053801706905708e-10 -1.3951640435389606e-10 -5.924701662341724e-08 7.473446672707997e-09 3.478800642640035e-08 1.8443728325837535e-07 0.9999902309078074 0.9998348537460212 1.0001307399308725 -2.3876841143934165e-06 -1.0639227184622051e-05 -1.1152895185066688e-05 -3.6789713273117015e-06 1.1856469415769218e-06 -5.9281727546092944e-08 9.77589749779546e-06 6.941531596274775e-06 0.00013079334278662705 0.9999999151103064 0.9998417291260084 1.0000020160039989 -5.992865955215723e-11 -1.210904773357484e-07 -1.2114033829096666e-07 -2.4824188406798457e-10 -3.7226620410494406e-11 -5.924746760426332e-08 8.488959469602829e-08 6.969601214814676e-08 2.0160811363680195e-06
3.122 0.9999991269551771 0.9998411665846003 1.0000195918382297 -2.665829246207009e-08 -1.2088240608017269e-06 -1.2138821628126182e-06 -4.497746924683361e-08 1.1467846675932927e-08 -6.035419147708833e-08 8.730569932151456e-07 6.242405164946101e-07 1.959191471626139e-05 0.9999709208375683 0.9998213447180305 1.0001154805130532 -1.4756987100458049e-05 -2.2179314520320628e-05 -2.6186867919045847e-05 -1.9304007276716613e-05 8.819535671862864e-06 -6.037611178179393e-08 2.913055084379103e-05 2.049941427614985e-05 0.00011551794767956712 0.9999361577750119 0.9997991226553562 0.9992453512584462 -7.579349516943838e-05 -4.156032529305951e-06 -4.2969985095889546e-05 -5.857255588116045e-05 5.710149511851245e-05 -6.015109524709629e-08 6.399836092093137e-05 4.397972113923943e-05 0.0008025557573886351 0.9999999925324061 0.9998417844474184 1.00000018314573 1.6316914350221303e-10 -1.0827942839124122e-08 -1.082845520237939e-08 1.6016928700850058e-10 -1.411192061807817e-10 -6.034924402850628e-08 7.475107815883853e-09 3.486299715120599e-08 1.8440203347246098e-07 0.9999902236479739 0.9998348490331923 1.000130359287857 -2.4060670144056425e-06 -1.0632716593381445e-05 -1.1146972570242696e-05 -3.6938853094272988e-06 1.1918699951702194e-06 -6.038500399258124e-08 9.783130626701434e-06 6.946259902947908e-06 0.0001304123034625282 0.9999999151090514 0.9998417291480621 1.0000020159540064 -6.190902046124256e-11 -1.21089865532708e-07 -1.2113980650833292e-07 -2.5100474484861675e-10 -3.822837448902086e-11 -6.03497063019732e-08 8.48910091529236e-08 6.973136821931332e-08 2.0160325836138918e-06
3.132 0.9999991268330546 0.999841166525123 1.0000195868853832 -2.689606230332191e-08 -1.2087623197282889e-06 -1.2138212012637018e-06 -4.521132264723925e-08 1.1527981030351407e-08 -6.14759191898139e-08 8.73179136891392e-07 6.243238332743068e-07 1.9586966424069096e-05 0.9999709140972879 0.9998213432755089 1.0001136984398074 -1.4838156087259175e-05 -2.2127629649837315e-05 -2.614280218793094e-05 -1.9342286543774147e-05 8.858423930563131e-06 -6.149984436762276e-08 2.9136858475038165e-05 2.0501064759375775e-05 0.00011373150970881396 0.9999366429648343 0.9997994912773789 0.9992412295762885 -7.567064663957184e-05 -3.7579371379045253e-06 -4.249926860923563e-05 -5.825923011524885e-05 5.703589041455687e-05 -6.127890391314478e-08 6.351077175649609e-05 4.363346426798448e-05 0.0008065550680503462 0.9999999925324082 0.9998417844707648 1.0000001831456429 1.635230238733075e-10 -1.0827919678261808e-08 -1.0828472052431157e-08 1.5983629271046483e-10 -1.4272876759142685e-10 -6.14708464523458e-08 7.476873051989258e-09 3.4936988908360244e-08 1.8436479764630152e-07 0.999990216424359 0.9998348443490297 1.0001299792701888 -2.4244017194222044e-06 -1.0626200074051224e-05 -1.1141041519959168e-05 -3.7087576569809998e-06 1.198091414660053e-06 -6.15076753461945e-08 9.79032766621521e-06 6.950960342605987e-06 0.00013003189095372818 0.9999999151077958 0.9998417291705499 1.00000201590399 -6.395348971176375e-11 -1.2108924253645853e-07 -1.211392240509089e-07 -2.5373183314565454e-10 -3.9237001593868226e-11 -6.14713201916459e-08 8.489243164682173e-08 6.976626763962866e-08 2.0159837392835873e-06
3.142 0.9999991267109795 0.9998411664661437 1.0000195819333761 -2.7133921882941438e-08 -1.2087005639914402e-06 -1.2137601805395567e-06 -4.5445063164595645e-08 1.1588113330066959e-08 -6.261733416087172e-08 8.733012166230297e-07 6.244070134924795e-07 1.9582018734407102e-05 0.9999709078067461 0.99982134216946 1.0001119240194516 -1.4918643861434473e-05 -2.2075904041449246e-05 -2.6098583325564816e-05 -1.938010590421762e-05 8.897195834737578e-06 -6.264329975265235e-08 2.914272039965337e-05 2.0502388794844167e-05 0.00011195313162968644 0.9999371292256719 0.9997998606372228 0.9992371638678877 -7.554337299943407e-05 -3.362448582450752e-06 -4.202564226881006e-05 -5.794276169319482e-05 5.696704270418951e-05 -6.242637471568761e-08 6.302205909662392e-05 4.328699476368255e-05 0.000810493873116774 0.9999999925324099 0.9998417844945513 1.0000001831455563 1.6372755033902688e-10 -1.0827890567841657e-08 -1.0828439424066162e-08 1.5955765268668903e-10 -1.4434410536147134e-10 -6.261213393327928e-08 7.478579606403899e-09 3.501001079067558e-08 1.8432755880680952e-07 0.9999902092368834 0.9998348396934814 1.0001295998769675 -2.442688417102742e-06 -1.0619677658929787e-05 -1.1135102067936887e-05 -3.7235884174414812e-06 1.2043111778772054e-06 -6.265005119091627e-08 9.79748868049668e-06 6.9556329663546666e-06 0.00012965210422784409 0.9999999151065397 0.9998417291934779 1.0000020158539746 -6.614755466377837e-11 -1.2108861361552847e-07 -1.2113859175357767e-07 -2.56404658358131e-10 -4.025139116412756e-11 -6.261261954514643e-08 8.48938345678968e-08 6.980071444670256e-08 2.015934679224533e-06
3.152 0.9999991265889522 0.9998411664076702 1.0000195769822424 -2.737194550679144e-08 -1.2086388044058096e-06 -1.2136991421125287e-06 -4.5678682239679996e-08 1.164824536681568e-08 -6.377875103369015e-08 8.734232286818804e-07 6.244900567555172e-07 1.9577071676113628e-05 0.9999709019630085 0.9998213413977368 1.0001101572273698 -1.4998454623959004e-05 -2.202413871292549e-05 -2.6054213143600664e-05 -1.9417467064795918e-05 8.935850855638324e-06 -6.380679258764475e-08 2.9148139478027787e-05 2.0503388522595816e-05 0.00011018279860601328 0.9999376165003545 0.9998002306926291 0.9992331549695083 -7.541179625155102e-05 -2.969575633506386e-06 -4.15492760715801e-05 -5.762315690187652e-05 5.6894954198138676e-05 -6.359382028108126e-08 6.25322796761505e-05 4.294036675038036e-05 0.0008143719698457081 0.9999999925324122 0.9998417845187867 1.0000001831455043 1.6370780646293213e-10 -1.082786665319011e-08 -1.0828398206882603e-08 1.593419407717769e-10 -1.459634452510613e-10 -6.377342080392962e-08 7.48014882300153e-09 3.5082095871196114e-08 1.8429120211569497e-07 0.9999902020854665 0.999834835066495 1.0001292211073078 -2.4609272835367787e-06 -1.0613149385812041e-05 -1.1129154287839167e-05 -3.7383776479104194e-06 1.2105292628975806e-06 -6.381244635172436e-08 9.804613745213219e-06 6.96027783291269e-06 0.00012927294238649864 0.9999999151052844 0.9998417292168547 1.000002015803996 -6.856585061927701e-11 -1.2108798978130927e-07 -1.2113795098806545e-07 -2.590141995155117e-10 -4.127023478567746e-11 -6.377391833305642e-08 8.489520819835221e-08 6.983472130289071e-08 2.01588550245698e-06
3.162 0.999999126466975 0.9998411663497114 1.000019572032014 -2.761013650573919e-08 -1.2085770519678309e-06 -1.2136381282234246e-06 -4.591218921997307e-08 1.1708378358537606e-08 -6.496048898796366e-08 8.735451801863188e-07 6.245729665972283e-07 1.9572125422036355e-05 0.99997089656317 0.999821340958213 1.0001083980393033 -1.5077592480696711e-05 -2.197233467349426e-05 -2.600969344439364e-05 -1.9454371750670388e-05 8.974388470549435e-06 -6.499064276047162e-08 2.9153118556681477e-05 2.050406607063096e-05 0.00010842049695728859 0.9999381047340827 0.9998006014030416 0.999229203709372 -7.527603572059699e-05 -2.5793264157362146e-06 -4.1070335839239256e-05 -5.7300425239649466e-05 5.681962796951218e-05 -6.478155808968572e-08 6.204148805035494e-05 4.2593633003100434e-05 0.000818189135149707 0.9999999925324167 0.9998417845434793 1.0000001831455192 1.6346063053050444e-10 -1.0827858636567952e-08 -1.0828390824288438e-08 1.5917943574678965e-10 -1.475855409622027e-10 -6.49550259307014e-08 7.48136974385209e-09 3.515319869456543e-08 1.8426057941189634e-07 0.999990194970031 0.9998348304680197 1.0001288429603272 -2.479118422968136e-06 -1.060661529233754e-05 -1.1123198255241627e-05 -3.753125423684499e-06 1.2167456472854313e-06 -6.49951799963361e-08 9.81170294818516e-06 6.964895008465904e-06 0.0001288944046410554 0.999999915104031 0.9998417292406891 1.0000020157540843 -7.121155307887536e-11 -1.2108738174033958e-07 -1.2113734386984718e-07 -2.615704965971436e-10 -4.229156815118415e-11 -6.495553586047558e-08 8.489654221571098e-08 6.986826827771199e-08 2.0158367698035104e-06
3.172 0.9999991263450497 0.9998411662922763 1.0000195670827106 -2.7848413871088082e-08 -1.2085153088725672e-06 -1.2135771475508316e-06 -4.614560382909046e-08 1.1768513897848075e-08 -6.616287153029643e-08 8.736670812999998e-07 6.246557424537711e-07 1.9567180174295416e-05 0.9999708916043513 0.999821340848782 1.0001066464313366 -1.5156061431428614e-05 -2.192049291691645e-05 -2.596502598550324e-05 -1.949082169692045e-05 9.012808163357835e-06 -6.619517432527112e-08 2.915766046117598e-05 2.0504423550004513e-05 0.00010666621407647292 0.9999385938743443 0.9998009727295484 0.9992253109071315 -7.513620809726759e-05 -2.1917084163556282e-06 -4.0588983268788214e-05 -5.697457926494078e-05 5.6741067941024095e-05 -6.598991008504676e-08 6.154973667651726e-05 4.224684501897578e-05 0.0008219451262613822 0.9999999925324249 0.999841784568638 1.0000001831456211 1.6306651307828803e-10 -1.0827868510961983e-08 -1.0828425626140071e-08 1.5905077310903823e-10 -1.4920898815483663e-10 -6.615727314948788e-08 7.481831289292992e-09 3.5223143782250795e-08 1.8424575733293436e-07 0.9999901878904982 0.9998348258980055 1.0001284654351392 -2.497261857272103e-06 -1.0600075407312781e-05 -1.1117234012332604e-05 -3.7678318299525274e-06 1.2229603092764261e-06 -6.619857597258866e-08 9.818756381912925e-06 6.969484561220741e-06 0.00012851649019093473 0.9999999151027819 0.9998417292649897 1.000002015704261 -7.400419642913481e-11 -1.2108679185287024e-07 -1.211367792069029e-07 -2.6409300147534056e-10 -4.33141057561619e-11 -6.615779571650487e-08 8.48978127752318e-08 6.990127221570753e-08 2.0157895007884313e-06
3.182 0.999999126223177 0.9998411662353733 1.0000195621343353 -2.8086665287600284e-08 -1.2084535669203357e-06 -1.2135161707776736e-06 -4.637893767339404e-08 1.1828653084383229e-08 -6.73862269798318e-08 8.737889364445621e-07 6.247383746350605e-07 1.9562236021478423e-05 0.9999708870837021 0.9998213410673576 1.0001049023798925 -1.5233865421540269e-05 -2.186861441988289e-05 -2.5920212474746293e-05 -1.952681863040514e-05 9.051109423603954e-06 -6.742071553523374e-08 2.9161767985271173e-05 2.050446304907452e-05 0.00010491993837542682 0.9999390838708361 0.9998013446348254 0.9992214773733781 -7.499242754350767e-05 -1.8067285000856848e-06 -4.0105376013975507e-05 -5.664563443748181e-05 5.6659278870584815e-05 -6.721920285482669e-08 6.105707598822291e-05 4.190005308391203e-05 0.0008256396813446828 0.9999999925324383 0.9998417845942706 1.0000001831458143 1.6263825739585996e-10 -1.0827888461028886e-08 -1.0828473731195975e-08 1.5894413308869064e-10 -1.5083235289215255e-10 -6.73804911998363e-08 7.48112967407041e-09 3.529167128209888e-08 1.8425679925651013e-07 0.9999901808467899 0.9998348213564023 1.0001280885308466 -2.5153575762608437e-06 -1.0593529749053176e-05 -1.1111261563539957e-05 -3.7824969438550914e-06 1.2291732267778726e-06 -6.742296382311444e-08 9.82577413305658e-06 6.974046554673139e-06 0.00012813919813024405 0.9999999151015382 0.999841729289765 1.0000020156545293 -7.683068786295585e-11 -1.2108621174712578e-07 -1.2113622805391006e-07 -2.665935449082227e-10 -4.4336536173637414e-11 -6.738102639273683e-08 8.489899147069807e-08 6.993360365812263e-08 2.0157446102450533e-06
3.192 0.9999991261013569 0.9998411661790095 1.0000195571868837 -2.832482481182462e-08 -1.208391813184887e-06 -1.2134551606886004e-06 -4.6612183055172745e-08 1.1888797408184006e-08 -6.863088894135198e-08 8.739107416870031e-07 6.248208477541368e-07 1.9557292887693186e-05 0.9999708829983972 0.9998213416118702 1.0001031658617303 -1.53110084208473e-05 -2.1816700147099408e-05 -2.587525460017846e-05 -1.956236425813744e-05 9.089291747240557e-06 -6.866760095322784e-08 2.9165443884537064e-05 2.0504186630481325e-05 0.00010318165935010463 0.9999395746753852 0.9998017170830812 0.9992177039091868 -7.484480581938392e-05 -1.4243929293294528e-06 -3.9619667797545196e-05 -5.631360897075341e-05 5.6574266337444785e-05 -6.846976815212522e-08 6.056355447163597e-05 4.15533063389435e-05 0.0008292725200565852 0.9999999925324561 0.999841784620386 1.0000001831460923 1.6224147718099e-10 -1.0827905338105561e-08 -1.0828497638392045e-08 1.5886706647937843e-10 -1.5245391466843775e-10 -6.862501279762052e-08 7.47922493452499e-09 3.535856649913835e-08 1.8429529301012308e-07 0.9999901738388279 0.9998348168431582 1.000127712246549 -2.533405616455626e-06 -1.0586978331695937e-05 -1.1105280904494652e-05 -3.7971208229050792e-06 1.235384378104919e-06 -6.86686765315802e-08 9.832756276191897e-06 6.978581044289704e-06 0.00012776252747134526 0.999999915100299 0.999841729315023 1.000002015604884 -7.962514497385311e-11 -1.210856287555967e-07 -1.211356526028992e-07 -2.6906425668407545e-10 -4.535723060214506e-11 -6.862556107748008e-08 8.490007144826907e-08 6.996514855821242e-08 2.015702159946952e-06
3.202 0.9999991259795882 0.9998411661231928 1.0000195522403492 -2.8562917346485602e-08 -1.208330039134773e-06 -1.2133941049195859e-06 -4.684531905389045e-08 1.1948948247651162e-08 -6.989719556489959e-08 8.740324890711469e-07 6.249031496743856e-07 1.955235060532835e-05 0.999970879345638 0.9998213424802713 1.0001014368539545 -1.5387494466948757e-05 -2.1764751061145155e-05 -2.583015406237948e-05 -1.959746027456449e-05 9.127354636868434e-06 -6.99361688014882e-08 2.91686908793298e-05 2.050359633387915e-05 0.00010145136773833557 0.9999400662418779 0.9998020900400022 0.9992139913056892 -7.469345237648282e-05 -1.044707388290869e-06 -3.9132008528057394e-05 -5.5978523707133356e-05 5.64860367278103e-05 -6.974194288950963e-08 6.00692187475871e-05 4.120665285032127e-05 0.0008328433441616359 0.9999999925324784 0.99984178464699 1.0000001831464507 1.6185301482227247e-10 -1.0827911196131757e-08 -1.0828484632276875e-08 1.5884057680765069e-10 -1.5407256717355558e-10 -6.989117662010695e-08 7.476612589971026e-09 3.54237801222241e-08 1.8435045525142938e-07 0.9999901668665319 0.9998348123582225 1.0001273365813517 -2.55140610454939e-06 -1.0580421173150182e-05 -1.109929205517423e-05 -3.8117035111553026e-06 1.2415937410774071e-06 -6.993605289619323e-08 9.839702876684957e-06 6.983088080279135e-06 0.00012738647724890888 0.9999999150990637 0.9998417293407704 1.0000020155553189 -8.241172942634466e-11 -1.2108503446756194e-07 -1.2113504008002814e-07 -2.7148454039800745e-10 -4.6374806999254006e-11 -6.98917381722788e-08 8.490108510704003e-08 6.999587122356411e-08 2.0156611035112742e-06
3.212 0.9999991258578701 0.99984116606793 1.0000195472947349 -2.8801031309857676e-08 -1.2082682458064442e-06 -1.2133330254052457e-06 -4.707833071595866e-08 1.2009107629813068e-08 -7.118549025475044e-08 8.7415417360556e-07 6.249852790710807e-07 1.9547409028419148e-05 0.9999708761226529 0.9998213436705308 1.0000997153340179 -1.5463327637079e-05 -2.171276812676405e-05 -2.5784912584870477e-05 -1.9632108379563524e-05 9.165297600583026e-06 -7.122676334865657e-08 2.9171511663919444e-05 2.050269418156078e-05 9.972905565558665e-05 0.9999405585261865 0.9998024634727057 0.9992103403436718 -7.453847437722809e-05 -6.676770033968327e-07 -3.8642544391629256e-05 -5.5640402010772195e-05 5.639459722208609e-05 -7.103606805107927e-08 5.957411365806927e-05 4.086013968124174e-05 0.0008363518383007396 0.9999999925325038 0.9998417846740917 1.0000001831468908 1.6138394214684537e-10 -1.0827906311914568e-08 -1.082845682048642e-08 1.588794757342407e-10 -1.5568655129200048e-10 -7.11793258397642e-08 7.474122154991087e-09 3.548745047010114e-08 1.844038177405471e-07 0.9999901599298232 0.9998348079015443 1.0001269615343769 -2.5693592310399037e-06 -1.0573858300982418e-05 -1.1093295069788856e-05 -3.8262450588145396e-06 1.247801294463838e-06 -7.12254366585174e-08 9.846613999549736e-06 6.987567713833738e-06 0.0001270110465890023 0.9999999150978315 0.9998417293670145 1.0000020155058378 -8.527890144328267e-11 -1.2108442974241013e-07 -1.2113441244580063e-07 -2.7383918969243374e-10 -4.7387648636177026e-11 -7.11799007898863e-08 8.490209460519259e-08 7.00258311393688e-08 2.0156197772446234e-06
3.222 0.9999991257362036 0.9998411660132299 1.000019542350053 -2.903924318501013e-08 -1.208206441146872e-06 -1.2132719564620863e-06 -4.7311224233688765e-08 1.206927641598905e-08 -7.249612151257242e-08 8.742757988341947e-07 6.250672469993148e-07 1.9542468086512188e-05 0.9999708733266984 0.9998213451806385 1.0000980012797207 -1.553851197297067e-05 -2.166075230851049e-05 -2.573953189237055e-05 -1.9666310295282468e-05 9.203120153251508e-06 -7.25397331009634e-08 2.9173908916542735e-05 2.0501482183492877e-05 9.801471664018575e-05 0.9999410514861009 0.9998028373496884 0.9992067517931892 -7.437997666488769e-05 -2.9330635394634113e-07 -3.8151417909637066e-05 -5.5299269660921224e-05 5.6299955780035965e-05 -7.235249159436666e-08 5.9078282350307223e-05 4.0513812962241284e-05 0.0008397976708883515 0.9999999925325326 0.9998417847016977 1.000000183147427 1.6075722023765038e-10 -1.0827898938209943e-08 -1.0828448384699649e-08 1.5897738909228018e-10 -1.5729435467606177e-10 -7.248980881092457e-08 7.472494305880368e-09 3.554982022048635e-08 1.8443875579637224e-07 0.9999901530286248 0.9998348034730752 1.0001265871047627 -2.5872651737620615e-06 -1.0567289749580288e-05 -1.1087290015373266e-05 -3.840745537488426e-06 1.254007016022101e-06 -7.25371763697388e-08 9.853489718711062e-06 6.992020002539808e-06 0.000126636234677725 0.9999999150966032 0.9998417293937644 1.0000020154564526 -8.830318555848667e-11 -1.2108382238188106e-07 -1.211338047221518e-07 -2.7613495371428195e-10 -4.839418283493322e-11 -7.249039753262192e-08 8.490316258163261e-08 7.005514638971924e-08 2.0155767386131637e-06
3.232 0.9999991256145899 0.999841165959102 1.000019537406323 -2.9277547295652192e-08 -1.2081446318606873e-06 -1.2132109123642757e-06 -4.754402605877376e-08 1.2129456715883597e-08 -7.38294430629196e-08 8.743973758353988e-07 6.251490714704266e-07 1.953752777041298e-05 0.9999708709550575 0.9998213470086035 1.0000962946692 -1.5613051409421805e-05 -2.1608704563218132e-05 -2.5694013677530227e-05 -1.9700067763555812e-05 9.24082181571055e-06 -7.387543250359393e-08 2.9175885302339068e-05 2.0499962338206523e-05 9.630834565180041e-05 0.9999415450812605 0.9998032116407781 0.9992032264131935 -7.421806174182408e-05 7.840052132658316e-08 -3.76587679836807e-05 -5.495515473297884e-05 5.620212112628992e-05 -7.369156510758672e-08 5.858176635152273e-05 4.01677179559933e-05 0.0008431804949920174 0.9999999925325668 0.9998417847298183 1.000000183148078 1.599788175658661e-10 -1.0827895472088392e-08 -1.0828473501314377e-08 1.5910827903637025e-10 -1.5889473045079333e-10 -7.38229790233035e-08 7.472029617218559e-09 3.5611112653565305e-08 1.844483062201859e-07 0.9999901461628607 0.999834799072766 1.0001262132916577 -2.6051240279035286e-06 -1.0560715551624975e-05 -1.1081276938699337e-05 -3.855205038944907e-06 1.2602108848609877e-06 -7.387162600145172e-08 9.860330119184568e-06 6.996445011188751e-06 0.00012626204068046063 0.9999999150953799 0.9998417294210292 1.0000020154071834 -9.147906824817637e-11 -1.210832189809309e-07 -1.2113323073694478e-07 -2.783975213266937e-10 -4.9393440861994685e-11 -7.382358190590449e-08 8.490432333247107e-08 7.008393230606539e-08 2.015531402048954e-06
3.242 0.9999991254930303 0.9998411659055546 1.000019532463558 -2.9515845718918676e-08 -1.208082816614297e-06 -1.213149872246188e-06 -4.77767632038186e-08 1.2189649338894601e-08 -7.518581388283157e-08 8.745189163986826e-07 6.252307680034317e-07 1.953258809782432e-05 0.9999708690050397 0.9998213491524545 1.0000945954809155 -1.5686949766577524e-05 -2.1556625833165478e-05 -2.564835958692456e-05 -1.9733382528774928e-05 9.27840211469844e-06 -7.523422088979726e-08 2.9177443467636774e-05 2.049813662861822e-05 9.460993910348218e-05 0.999942039273089 0.9998035863170853 0.999199764951183 -7.4052829807174e-05 4.4744011588004927e-07 -3.7164729957382176e-05 -5.4608087464500435e-05 5.6101102737807204e-05 -7.505364639911092e-08 5.808460563167634e-05 3.9821899116783674e-05 0.0008464999490716637 0.999999992532607 0.9998417847584632 1.000000183148857 1.591464984958689e-10 -1.0827895213067267e-08 -1.0828511455824193e-08 1.5924453827181675e-10 -1.6048574210179615e-10 -7.517919617661681e-08 7.472516383525166e-09 3.5671445285371927e-08 1.8443678394225685e-07 0.9999901393324546 0.9998347947005687 1.0001258400942132 -2.622935795803576e-06 -1.0554135732729405e-05 -1.1075255850785167e-05 -3.869623656264468e-06 1.266412879395924e-06 -7.522914529688791e-08 9.867135290961745e-06 7.000842806917669e-06 0.00012588846369981398 0.999999915094163 0.9998417294488177 1.0000020153580425 -9.470906703465204e-11 -1.2108261860911075e-07 -1.2113266981494442e-07 -2.8065445573493664e-10 -5.038347656659399e-11 -7.517981329269308e-08 8.490557050339047e-08 7.011225378576986e-08 2.0154841425578155e-06
3.252 0.9999991253715236 0.9998411658525964 1.0000195275217558 -2.9754002883827615e-08 -1.2080209887716021e-06 -1.213088797687353e-06 -4.8009446636964495e-08 1.2249855943385748e-08 -7.656559846548153e-08 8.746404247401646e-07 6.253123417547628e-07 1.9527649098026554e-05 0.9999708674739786 0.9998213516102367 1.0000929036936366 -1.576021080261605e-05 -2.150451704827668e-05 -2.5602571237323086e-05 -1.9766256319045477e-05 9.31586058343373e-06 -7.66164635103906e-08 2.917858602929825e-05 2.0496007016293442e-05 9.291949497257838e-05 0.999942534024726 0.9998039613509582 0.9991963681428723 -7.388437885906844e-05 8.138094393982863e-07 -3.666943570678902e-05 -5.4258100125224234e-05 5.5996910827411713e-05 -7.643909847226167e-08 5.758683865895598e-05 3.947640014717747e-05 0.0008497556575917014 0.9999999925326528 0.9998417847876395 1.0000001831497622 1.5839601128735758e-10 -1.0827891115849359e-08 -1.0828523579774565e-08 1.5937564817113694e-10 -1.6206651323091818e-10 -7.655882416471166e-08 7.473476747889828e-09 3.573082164645197e-08 1.844142792735971e-07 0.9999901325373299 0.9998347903564349 1.0001254675115705 -2.640700442314277e-06 -1.0547550312256477e-05 -1.1069226744700644e-05 -3.884001465897967e-06 1.2726129779070713e-06 -7.661009868711192e-08 9.873905318525052e-06 7.005213452357309e-06 0.00012551550281387596 0.9999999150929516 0.9998417294771386 1.0000020153090283 -9.785761614345207e-11 -1.2108201452255617e-07 -1.2113208338349069e-07 -2.829168325866545e-10 -5.136298938569694e-11 -7.655945592351693e-08 8.490686966416767e-08 7.014011483969858e-08 2.0154358240961363e-06
3.262 0.9999991252500691 0.9998411658002352 1.0000195225808968 -2.9991918683277525e-08 -1.2079591424228748e-06 -1.2130276653776542e-06 -4.824206914538063e-08 1.2310078254088547e-08 -7.796916732396403e-08 8.747618941838334e-07 6.253937859944614e-07 1.9522710794217867e-05 0.9999708663592329 0.9998213543800132 1.0000912192864349 -1.5832838289475352e-05 -2.145237913342087e-05 -2.555665024996155e-05 -1.9798690844325867e-05 9.353196760919424e-06 -7.802253085864084e-08 2.9179315567570406e-05 2.0493575438269146e-05 9.123701293840494e-05 0.9999430293009681 0.999804336715937 0.9991930367118907 -7.371280481384629e-05 1.1775059984786044e-06 -3.6173013748620434e-05 -5.3905226906874014e-05 5.5889556330369894e-05 -7.784828962154809e-08 5.708850245585776e-05 3.913126405591085e-05 0.0008529472316630006 0.999999992532703 0.9998417848173554 1.000000183150774 1.5782740685845293e-10 -1.0827877329117679e-08 -1.082848740728836e-08 1.5950890193110756e-10 -1.636351459342591e-10 -7.796223307635165e-08 7.474540627477922e-09 3.578918170873758e-08 1.843882571512776e-07 0.9999901257774089 0.9998347860403152 1.000125095542861 -2.658417966798521e-06 -1.0540959310963616e-05 -1.1063189629043529e-05 -3.898338526734597e-06 1.2788111596539072e-06 -7.801485697960784e-08 9.88064027387555e-06 7.009557001554685e-06 0.0001251431571323358 0.9999999150917449 0.9998417295059988 1.0000020152601223 -1.0082441488932384e-10 -1.210814008348882e-07 -1.2113144814381808e-07 -2.8517686177918703e-10 -5.233054236920674e-11 -7.796287982744778e-08 8.49081849100999e-08 7.016748051882764e-08 2.015387086446313e-06
3.272 0.9999991251286642 0.9998411657484774 1.0000195176409479 -3.022956700367855e-08 -1.2078972809698392e-06 -1.2129664895309429e-06 -4.847462311786003e-08 1.2370317519675731e-08 -7.93968959474838e-08 8.7488331155519e-07 6.254750870235822e-07 1.9517773188879153e-05 0.9999708656581846 0.999821357459865 1.0000895422386853 -1.5904836049873367e-05 -2.14002130159627e-05 -2.5510598272580617e-05 -1.9830687814260786e-05 9.390410192399463e-06 -7.945279916594143e-08 2.9179634628552163e-05 2.0490843809242533e-05 8.956249449992268e-05 0.9999435250682083 0.9998047123867138 0.9991897713695095 -7.35382015878785e-05 1.5385277765040025e-06 -3.567558933449879e-05 -5.3549503835301576e-05 5.577905088961593e-05 -7.928159467421724e-08 5.658963266244761e-05 3.878653321847008e-05 0.0008560742698384529 0.9999999925327554 0.9998417848476175 1.0000001831518601 1.5746732589585408e-10 -1.0827857350905041e-08 -1.0828416921231721e-08 1.5965189701832594e-10 -1.651902612182831e-10 -7.938979899731992e-08 7.475628626464088e-09 3.584645907544742e-08 1.843596169031198e-07 0.9999901190526131 0.9998347817521601 1.0001247241872073 -2.6760884422276353e-06 -1.0534362758722954e-05 -1.1057144549226395e-05 -3.912634896695208e-06 1.2850074025710418e-06 -7.944379607308167e-08 9.887340219118865e-06 7.013873502059352e-06 0.0001247714258112595 0.99999991509054 0.9998417295354056 1.0000020152112907 -1.0358248675299216e-10 -1.2108078061855359e-07 -1.2113077842382288e-07 -2.8742699417544637e-10 -5.328444699837146e-11 -7.939046071013103e-08 8.490949781646115e-08 7.019430730528105e-08 2.0153380055173475e-06
3.282 0.999999125007307 0.9998411656973312 1.0000195127018685 -3.046697409915896e-08 -1.207835416771621e-06 -1.2129053129549008e-06 -4.8707123807586064e-08 1.24305753176654e-08 -8.084916566537396e-08 8.750046663228675e-07 6.255562337532376e-07 1.951283626234229e-05 0.9999708653682425 0.9998213608478911 1.0000878725300684 -1.597620793754152e-05 -2.1348019625178005e-05 -2.5464416970454088e-05 -1.986224896025791e-05 9.42750042829807e-06 -8.090765045925973e-08 2.9179545734774e-05 2.048781402813571e-05 8.789594306591674e-05 0.9999440212943792 0.9998050883390873 0.9991865728143873 -7.336066112017757e-05 1.8968732212249526e-06 -3.517728451304314e-05 -5.319096869133015e-05 5.566540684100845e-05 -8.073939360665712e-08 5.609026360577336e-05 3.844224943992277e-05 0.0008591363590468985 0.9999999925328078 0.9998417848784336 1.0000001831529788 1.5728910124141775e-10 -1.0827843406072064e-08 -1.0828354538896972e-08 1.5978930603507747e-10 -1.6673032382462774e-10 -8.084190276324955e-08 7.476818612119442e-09 3.59026134094558e-08 1.843261086638325e-07 0.9999901123628648 0.9998347774919211 1.0001243534437316 -2.693711994635828e-06 -1.0527760693783377e-05 -1.1051091579226251e-05 -3.926890657318361e-06 1.291201686201847e-06 -8.089729796868721e-08 9.894005216825692e-06 7.018163002342998e-06 0.0001244003080149011 0.9999999150893357 0.9998417295653665 1.000002015162493 -1.0615868135481094e-10 -1.2108016650964513e-07 -1.211301170242866e-07 -2.896826370829574e-10 -5.4223323683091825e-11 -8.084257999672934e-08 8.49108049811536e-08 7.022056574636553e-08 2.0152883760964052e-06
3.292 0.9999991248859964 0.999841165646804 1.0000195077636196 -3.070416890466453e-08 -1.2077735636448327e-06 -1.2128441737561744e-06 -4.8939615268684125e-08 1.249085304640414e-08 -8.232636405680058e-08 8.751259582993589e-07 6.256372252105665e-07 1.950789999449549e-05 0.9999708654868407 0.9998213645422095 1.000086210140576 -1.6046957786409755e-05 -2.1295799884900207e-05 -2.5418107994090443e-05 -1.989337604307906e-05 9.464467026322112e-06 -8.238747287958419e-08 2.9179051396553625e-05 2.04844879840102e-05 8.62373640613081e-05 0.9999445179488964 0.9998054645499291 0.9991834417323397 -7.318027336211178e-05 2.252541240801183e-06 -3.467821816637378e-05 -5.282966092108061e-05 5.5548637199935764e-05 -8.22220722365734e-08 5.559042836757234e-05 3.809845401621596e-05 0.0008621330755178843 0.9999999925328595 0.9998417849098116 1.000000183154092 1.5726364043919983e-10 -1.0827849434922465e-08 -1.0828338586213017e-08 1.598769996909801e-10 -1.6825393239000158e-10 -8.231893203402643e-08 7.478075445999033e-09 3.595764234245581e-08 1.8428878279590069e-07 0.9999901057080879 0.9998347732595503 1.0001239833115645 -2.7112887516110074e-06 -1.0521153156626043e-05 -1.104503078874188e-05 -3.941105918582098e-06 1.2973939893927905e-06 -8.23757501704862e-08 9.900635340498892e-06 7.022425558422665e-06 0.00012402980287717544 0.9999999150881301 0.9998417295958903 1.0000020151136901 -1.085815856401577e-10 -1.2107957254367096e-07 -1.2112950211514944e-07 -2.9198782237156735e-10 -5.514588330857993e-11 -8.231962482821208e-08 8.491210356198832e-08 7.024625215584261e-08 2.0152382669728634e-06
3.302 0.9999991247647325 0.9998411655969054 1.0000195028261702 -3.094115027359195e-08 -1.2077117260852707e-06 -1.2127830769425224e-06 -4.917215281988998e-08 1.2551152398037487e-08 -8.382888420196551e-08 8.75247197272005e-07 6.257180714916421e-07 1.950296440161495e-05 0.9999708660114387 0.999821368540956 1.000084555050512 -1.6117089377451988e-05 -2.1243554702943714e-05 -2.5371672949623873e-05 -1.9924070833212557e-05 9.501309549427831e-06 -8.38926598923485e-08 2.917815411414595e-05 2.0480867556578145e-05 8.458676507986846e-05 0.9999450150026054 0.9998058409971392 0.9991803787961191 -7.299712628351042e-05 2.6055312023906924e-06 -3.417850604668769e-05 -5.24656215223504e-05 5.5428755646078674e-05 -8.373002271859256e-08 5.509015884025119e-05 3.775518779095877e-05 0.0008650639855559869 0.9999999925329097 0.9998417849417613 1.0000001831551681 1.5739277589083293e-10 -1.082787963551449e-08 -1.0828373932039626e-08 1.5985989802937146e-10 -1.6975962829020674e-10 -8.382128012804473e-08 7.47909219716726e-09 3.601158186538342e-08 1.8425555658941164e-07 0.9999900990882079 0.9998347690550011 1.0001236137898502 -2.7288188097890992e-06 -1.051454017740651e-05 -1.103896221442141e-05 -3.955280801488931e-06 1.3035842911615999e-06 -8.387954665328292e-08 9.907230676272727e-06 7.026661234752227e-06 0.00012365990950917953 0.9999999150869241 0.9998417296269854 1.0000020150648516 -1.1084989210100275e-10 -1.2107900257121157e-07 -1.211289383174548e-07 -2.9439778610175184e-10 -5.605055861843511e-11 -8.382198893330177e-08 8.491337802397533e-08 7.027138951196867e-08 2.0151883497780635e-06
3.312 0.9999991246435155 0.9998411655476449 1.0000194978894996 -3.117789904958814e-08 -1.2076498938816848e-06 -1.21272199165214e-06 -4.94047699465399e-08 1.2611474657434545e-08 -8.53571256228267e-08 8.753683951850041e-07 6.257987864042732e-07 1.949802955554661e-05 0.9999708669395213 0.9998213728422848 1.000082907240492 -1.6186606451415562e-05 -2.1191284965383634e-05 -2.5325113397458943e-05 -1.9954335078583087e-05 9.538027566639973e-06 -8.542361155028561e-08 2.917685636925131e-05 2.0476954610510775e-05 8.294415606872176e-05 0.9999455124277248 0.9998062176596098 0.9991773846652129 -7.281130592750806e-05 2.955842924340922e-06 -3.3678260840645183e-05 -5.2098892920406636e-05 5.530577650911657e-05 -8.526364285977463e-08 5.458948577022858e-05 3.7412491206541236e-05 0.0008679286461574627 0.9999999925329593 0.9998417849742912 1.0000001831561873 1.5769531078759984e-10 -1.0827923797022264e-08 -1.0828429819709842e-08 1.5970483203129278e-10 -1.7124590037608923e-10 -8.534934642530431e-08 7.47937608384858e-09 3.606449404435115e-08 1.8423894004182655e-07 0.99999009250315 0.9998347648782274 1.0001232448777482 -2.746302248845643e-06 -1.0507921771692244e-05 -1.1032885856839264e-05 -3.969415404878824e-06 1.3097725708456747e-06 -8.540908695279937e-08 9.913791313920375e-06 7.0308700978344e-06 0.0001232906270438464 0.999999915085717 0.9998417296586614 1.0000020150159565 -1.1294505437673468e-10 -1.2107844667730364e-07 -1.2112839506003698e-07 -2.969456686881799e-10 -5.693583061345551e-11 -8.535007171013134e-08 8.491459965824818e-08 7.029601621939723e-08 2.0151397273266987e-06
3.322 0.9999991245223453 0.9998411654990307 1.0000194929535988 -3.141442192006614e-08 -1.2075880467413484e-06 -1.2126608777857426e-06 -4.96374558125288e-08 1.2671821281439179e-08 -8.691149418709777e-08 8.75489556145801e-07 6.258793777717394e-07 1.9493095541704242e-05 0.9999708682685967 0.9998213774443663 1.0000812666914412 -1.6255512753232546e-05 -2.1138991542686837e-05 -2.5278430877272705e-05 -1.9984170482464263e-05 9.57462065267537e-06 -8.698073414606889e-08 2.917516061239076e-05 2.047275098834026e-05 8.130954949889054e-05 0.9999460101977978 0.999806594517189 0.9991744599856544 -7.262289649148003e-05 3.3034766599145033e-06 -3.317759225976278e-05 -5.172951885707431e-05 5.5179714754134644e-05 -8.682333693939327e-08 5.408843879399987e-05 3.707040435269347e-05 0.0008707266055933213 0.9999999925330088 0.9998417850074109 1.00000018315714 1.5816387317094438e-10 -1.0827961872598797e-08 -1.0828466308691795e-08 1.5942252022724723e-10 -1.727116453959423e-10 -8.690353652244066e-08 7.478556672570244e-09 3.6116442656485295e-08 1.8424853741224277e-07 0.9999900859528397 0.9998347607291835 1.0001228765744379 -2.7637391733811322e-06 -1.0501297945126551e-05 -1.1026801707078676e-05 -3.9835097833999246e-06 1.3159588074854189e-06 -8.696477717312546e-08 9.920317334516186e-06 7.035052207876955e-06 0.00012292195466369178 0.9999999150845089 0.9998417296909272 1.0000020149669955 -1.1487403894723117e-10 -1.210778845254619e-07 -1.2112783218323533e-07 -2.9962087176167265e-10 -5.780015679958857e-11 -8.690427833294271e-08 8.491574250884948e-08 7.032016664827961e-08 2.0150932734666788e-06
3.332 0.9999991244012205 0.9998411654510732 1.0000194880184694 -3.1650780564180846e-08 -1.2075261665394322e-06 -1.212599716863088e-06 -4.98701596736473e-08 1.2732193250836474e-08 -8.849240147832734e-08 8.7561067392627e-07 6.259598420693307e-07 1.948816237223826e-05 0.9999708699961963 0.9998213823453894 1.000079633384589 -1.6323812061434e-05 -2.1086675300662694e-05 -2.5231626940618367e-05 -2.001357870678168e-05 9.61108838842304e-06 -8.856443979037988e-08 2.917306925665685e-05 2.0468258507755723e-05 7.968296051048167e-05 0.9999465082876393 0.9998069715506431 0.9991716053898491 -7.243198039284803e-05 3.6484330738193787e-06 -3.2676607135875575e-05 -5.1357544307785804e-05 5.505058596443066e-05 -8.840951567695005e-08 5.358704647907514e-05 3.672896701627036e-05 0.0008734574040878266 0.9999999925330556 0.9998417850411293 1.0000001831580285 1.5873639460552688e-10 -1.0827975473611461e-08 -1.0828465185610765e-08 1.590635971893971e-10 -1.741551633170528e-10 -8.848426192081114e-08 7.476707640410067e-09 3.616746824514042e-08 1.8428326103392788e-07 0.9999900794372023 0.9998347566078232 1.0001225088791137 -2.7811297427335043e-06 -1.0494668705450317e-05 -1.1020709778203998e-05 -3.997563952015561e-06 1.322142980509236e-06 -8.854702934828738e-08 9.926808804379177e-06 7.0392076150751145e-06 0.00012255389158092944 0.9999999150832994 0.9998417297237921 1.0000020149179718 -1.1669810643590345e-10 -1.2107729812818696e-07 -1.211272315644842e-07 -3.023724551146085e-10 -5.86424688821525e-11 -8.848502060966301e-08 8.49168066860998e-08 7.034385557748999e-08 2.0150489093220255e-06
3.342 0.9999991242801411 0.9998411654037799 1.0000194830841227 -3.1887075683991156e-08 -1.2074642476060115e-06 -1.2125385240763497e-06 -5.01028205467898e-08 1.2792592385095208e-08 -9.010026576797067e-08 8.757317376767465e-07 6.260401675505742e-07 1.9483229941966712e-05 0.999970872119876 0.9998213875435578 1.0000780073014628 -1.6391508172220452e-05 -2.1034337111337044e-05 -2.5184703161697015e-05 -2.004256140101059e-05 9.647430359854216e-06 -9.01751476663613e-08 2.9170584682996355e-05 2.0463478965080346e-05 7.80644070817648e-05 0.9999470066732894 0.9998073487416238 0.9991688214964135 -7.223863828841813e-05 3.99071322002174e-06 -3.217540949687352e-05 -5.098301543040639e-05 5.491840633035423e-05 -9.002259572073229e-08 5.308533637405716e-05 3.638821873531161e-05 0.0008761205746219835 0.9999999925331003 0.9998417850754557 1.0000001831588634 1.593133233708346e-10 -1.0827959099374285e-08 -1.0828441397880599e-08 1.5868909211927186e-10 -1.7557514394024325e-10 -9.009194147821296e-08 7.474393997415836e-09 3.621757612412531e-08 1.8433017617031947e-07 0.9999900729561644 0.9998347525141009 1.000122141790985 -2.798474155059739e-06 -1.048803407278305e-05 -1.101461011632545e-05 -4.0115779144451e-06 1.3283250690837259e-06 -9.015626229665762e-08 9.933265780491272e-06 7.043336363224071e-06 0.000122186436999001 0.9999999150820874 0.9998417297572648 1.0000020148688946 -1.185183700514475e-10 -1.2107668158423896e-07 -1.2112660829043492e-07 -3.0513952909125847e-10 -5.946126055955992e-11 -9.009271718026112e-08 8.491782761699255e-08 7.036707473145e-08 2.0150054673700948e-06
3.352 0.9999991241591071 0.9998411653571622 1.0000194781505727 -3.212339497174392e-08 -1.2074022990525152e-06 -1.2124773306784975e-06 -5.0335399361004395e-08 1.2853020067442655e-08 -9.173551242143944e-08 8.7585274148694e-07 6.261203433812844e-07 1.947829807893322e-05 0.9999708746372157 0.9998213930370948 1.0000763884238808 -1.6458604848117434e-05 -2.098197785557645e-05 -2.513766112196541e-05 -2.0071120235942264e-05 9.683646159055988e-06 -9.181328313943221e-08 2.9167709252837356e-05 2.0458414143188472e-05 7.645391026658712e-05 0.9999475053319669 0.9998077260726349 0.9991661089100242 -7.20429490532568e-05 4.330318530030249e-06 -3.167410060980084e-05 -5.060597951799976e-05 5.478319263236604e-05 -9.166300093850743e-08 5.2583335064347485e-05 3.6048198856624395e-05 0.0008787156437840578 0.9999999925331432 0.9998417851103995 1.0000001831596592 1.598067135473647e-10 -1.0827921876753216e-08 -1.0828426149888879e-08 1.583381818472126e-10 -1.7697031020806715e-10 -9.172699925120258e-08 7.472370241836236e-09 3.626674557511854e-08 1.8437176030825226e-07 0.9999900665096518 0.9998347484479723 1.0001217753092713 -2.8157725958896785e-06 -1.0481394082318529e-05 -1.1008502784174671e-05 -4.0255516962335085e-06 1.3345050524178386e-06 -9.179290134534038e-08 9.939688322476781e-06 7.0474384981579625e-06 0.00012181959009599646 0.9999999150808733 0.9998417297913558 1.0000020148197797 -1.2042263537935675e-10 -1.2107604431408722e-07 -1.21125993418006e-07 -3.0788311139581995e-10 -6.025507919032743e-11 -9.172779269622764e-08 8.491886041708461e-08 7.038980442597544e-08 2.014961338316117e-06
3.362 0.999999124038119 0.9998411653112296 1.0000194732178342 -3.235976801982056e-08 -1.2073403391176147e-06 -1.2124161551691854e-06 -5.0567892646303356e-08 1.2913477741455556e-08 -9.33985722756746e-08 8.759736898352991e-07 6.262003673693743e-07 1.9473366655958075e-05 0.9999708775458187 0.9998213988242404 1.0000747767339448 -1.6525105772628275e-05 -2.092959841589843e-05 -2.509050237879976e-05 -2.009925691617822e-05 9.719735382980902e-06 -9.347927843046473e-08 2.916444531816913e-05 2.0453065816809995e-05 7.48514945049587e-05 0.9999480042420233 0.9998081035269993 0.9991634682212838 -7.184498976005985e-05 4.6672508082313e-06 -3.117277901097625e-05 -5.022648493775363e-05 5.464496222862573e-05 -9.333116117842141e-08 5.2081068223254274e-05 3.570894659278681e-05 0.0008812421325499392 0.9999999925331838 0.999841785145972 1.0000001831604313 1.6018689083324642e-10 -1.0827881811703171e-08 -1.0828437720340748e-08 1.5801402732710018e-10 -1.783388118872244e-10 -9.338986718736767e-08 7.47116789573106e-09 3.6314954400186814e-08 1.843956917261559e-07 0.9999900600975931 0.9998347444093936 1.000121409433198 -2.833025192048855e-06 -1.0474748777705656e-05 -1.1002387831553233e-05 -4.03948535864057e-06 1.3406829100861617e-06 -9.345737863983967e-08 9.94607650208551e-06 7.051514073912923e-06 0.00012145335005009482 0.9999999150796577 0.9998417298260753 1.0000020147706414 -1.2244026129834875e-10 -1.2107540408757074e-07 -1.2112540525243613e-07 -3.105998154334418e-10 -6.102244742735748e-11 -9.339067840948805e-08 8.491995193220976e-08 7.041203113562741e-08 2.0149153845343735e-06
3.372 0.9999991239171775 0.9998411652659924 1.0000194682859194 -3.259616347423018e-08 -1.207278382364162e-06 -1.212354985961354e-06 -5.0800319108974955e-08 1.2973966320364844e-08 -9.50898841111456e-08 8.760945953179538e-07 6.262802463192766e-07 1.9468435665018154e-05 0.9999708808433131 0.9998214049032504 1.0000731722140308 -1.6591014546716287e-05 -2.0877199666016217e-05 -2.5043228450505496e-05 -2.012697316836091e-05 9.755697635044379e-06 -9.517357193756222e-08 2.9160795222323035e-05 2.0447435752268306e-05 7.325718795261877e-05 0.9999485033828986 0.9998084810888289 0.9991609000065931 -7.16448356952628e-05 5.001512232590585e-06 -3.067154054759637e-05 -4.984458104450199e-05 5.450373303840979e-05 -9.502751350615092e-08 5.15785606513958e-05 3.5370501074789396e-05 0.0008836995569415211 0.999999992533224 0.9998417851821835 1.0000001831611915 1.60484840173966e-10 -1.0827853715853334e-08 -1.0828464704156841e-08 1.576985446389482e-10 -1.7968031193556384e-10 -9.508098331280492e-08 7.47087367617509e-09 3.6362191347342407e-08 1.8439994737078801e-07 0.9999900537199159 0.9998347403983214 1.000121044161994 -2.8502320092953975e-06 -1.04680981989312e-05 -1.0996265278420681e-05 -4.053378984887865e-06 1.3468586213923477e-06 -9.515013249968118e-08 9.952430403121264e-06 7.055563152503869e-06 0.00012108771607289556 0.9999999150784414 0.999841729861434 1.0000020147214925 -1.2453948517349064e-10 -1.2107477580136455e-07 -1.2112483289933474e-07 -3.1330820755358606e-10 -6.176226016864869e-11 -9.508181285779112e-08 8.492112060087458e-08 7.043375369802831e-08 2.0148674317324634e-06
3.382 0.9999991237962836 0.9998411652214626 1.000019463354836 -3.283253057473261e-08 -1.2072164340991903e-06 -1.2122937934710493e-06 -5.103269204741276e-08 1.303448747702849e-08 -9.680989247066435e-08 8.762154702465822e-07 6.26359988322669e-07 1.946350520334642e-05 0.9999708845273485 0.9998214112723985 1.000071574846788 -1.6656334731081047e-05 -2.0824782463076776e-05 -2.4995840826023316e-05 -2.015427071233401e-05 9.791532523332039e-06 -9.689660967073712e-08 2.915676129041195e-05 2.044152570146112e-05 7.167102279044593e-05 0.9999490027350779 0.9998088587429902 0.9991584048280425 -7.144256041159634e-05 5.333105351495405e-06 -3.0170478444984312e-05 -4.946031808219048e-05 5.4359523528696475e-05 -9.675250147231167e-08 5.1075836304560415e-05 3.503290139850069e-05 0.000886087428588195 0.9999999925332641 0.999841785219044 1.0000001831619476 1.6075120508736793e-10 -1.082784291710163e-08 -1.0828477335967708e-08 1.5737792458960014e-10 -1.8099259510115617e-10 -9.680079259608895e-08 7.471213694646308e-09 3.640843401480476e-08 1.8439066991745682e-07 0.9999900473765502 0.9998347364147129 1.0001206794948885 -2.8673930942944392e-06 -1.046144237717324e-05 -1.099013512616301e-05 -4.0672326527299316e-06 1.3530321657160087e-06 -9.687160840241444e-08 9.958750112090445e-06 7.059585797426226e-06 0.00012072268741870616 0.9999999150772252 0.9998417298974427 1.0000020146723412 -1.2667016240286706e-10 -1.2107416490952828e-07 -1.2112424651102076e-07 -3.1602135148545506e-10 -6.247307562717584e-11 -9.680164055120152e-08 8.492235564515188e-08 7.045496666492767e-08 2.014818079191864e-06
3.392 0.9999991236754375 0.9998411651776495 1.0000194584245907 -3.306885162555331e-08 -1.207154490376723e-06 -1.212232557537675e-06 -5.126500004024012e-08 1.3095042112616284e-08 -9.85590499497599e-08 8.763363183352343e-07 6.264395928139099e-07 1.9458575382592617e-05 0.9999708885955968 0.9998214179299736 1.0000699846151362 -1.672106989791824e-05 -2.0772347648959422e-05 -2.4948340994268584e-05 -2.018115124265086e-05 9.827239662030433e-06 -9.864884425463927e-08 2.91523458182969e-05 2.0435337395598056e-05 7.009303551918371e-05 0.9999495022800479 0.9998092364750777 0.9991559832333075 -7.12382357793726e-05 5.662033072828331e-06 -2.9669683392091993e-05 -4.907374709702145e-05 5.4212352701583084e-05 -9.850657585855398e-08 5.057291831779489e-05 3.469618666856816e-05 0.0008884052552696361 0.999999992533305 0.9998417852565649 1.000000183162707 1.610035715951443e-10 -1.0827845481586849e-08 -1.0828455748634833e-08 1.5706349341710328e-10 -1.8227468959085084e-10 -9.854974706787024e-08 7.471854588910582e-09 3.645360811014621e-08 1.8437508745084163e-07 0.9999900410674228 0.9998347324585252 1.0001203154311165 -2.8845085260227326e-06 -1.0454781333881307e-05 -1.0983997386091487e-05 -4.081046415738735e-06 1.3592035224307225e-06 -9.862225862989993e-08 9.965035707100929e-06 7.063582066093554e-06 0.00012035826335929892 0.999999915076009 0.9998417299341117 1.0000020146231925 -1.288143322776277e-10 -1.2107356722658278e-07 -1.2112362541867656e-07 -3.1872827249844056e-10 -6.315383638042422e-11 -9.855061383410568e-08 8.492363370788822e-08 7.047563324958271e-08 2.01476802891312e-06
3.402 0.9999991235546389 0.9998411651345646 1.0000194534951883 -3.330516049138012e-08 -1.2070925443039183e-06 -1.212171288826894e-06 -5.149721082850059e-08 1.3155631445660192e-08 -1.0033781504870295e-07 8.764571329088219e-07 6.265190464394016e-07 1.9453646243737643e-05 0.9999708930457525 0.9998214248742802 1.0000684015022618 -1.6785223650196462e-05 -2.0719896056545338e-05 -2.4900730464383735e-05 -2.0207616431702386e-05 9.862818669868172e-06 -1.0043073514267215e-07 2.9147551067798988e-05 2.042887254299855e-05 6.852326729861946e-05 0.999950002000257 0.9998096142713827 0.9991536357555464 -7.103193198754515e-05 5.988298646807254e-06 -2.916924361716669e-05 -4.868491987475984e-05 5.406224007732473e-05 -1.0029019455014891e-07 5.0069829034104845e-05 3.4360396045027756e-05 0.000890652541512033 0.9999999925333454 0.9998417852947564 1.0000001831634744 1.6120923753160628e-10 -1.0827854251381468e-08 -1.0828410185974747e-08 1.5678781473095366e-10 -1.8352565202705903e-10 -1.003283052861274e-07 7.472679368763864e-09 3.64975701196999e-08 1.8435520517452663e-07 0.9999900347924626 0.999834728529715 1.0001199519699158 -2.901578435005288e-06 -1.0448115087343181e-05 -1.097785209978597e-05 -4.094820305922448e-06 1.3653726706386176e-06 -1.0040254291809026e-07 9.971287253372903e-06 7.0675520069139186e-06 0.00011999444315432745 0.999999915074793 0.9998417299714517 1.000002014574053 -1.3100568691348192e-10 -1.2107297607571438e-07 -1.2112298076086976e-07 -3.213965307608355e-10 -6.380301978379732e-11 -1.0032919147750952e-07 8.492493923786537e-08 7.04956737388845e-08 2.014717484298843e-06
3.412 0.9999991234338877 0.9998411650922179 1.0000194485666338 -3.354151637513185e-08 -1.207030591860735e-06 -1.2121100233255044e-06 -5.1729292575711466e-08 1.3216257165938133e-08 -1.0214665449969288e-07 8.765779007554316e-07 6.265983277308443e-07 1.944871775200212e-05 0.9999708978755322 0.9998214321036395 1.0000668254916167 -1.6848799594119136e-05 -2.0667428515006726e-05 -2.4853010761229738e-05 -2.0233667951875994e-05 9.898269171978627e-06 -1.0224274937982481e-07 2.9142379270419764e-05 2.0422132832088643e-05 6.696176438532195e-05 0.9999505018790762 0.9998099921188656 0.9991513629133029 -7.082371747636559e-05 6.311905650408143e-06 -2.8669244936564994e-05 -4.829388889850719e-05 5.3909205682665434e-05 -1.0210382262721677e-07 4.956659004088099e-05 3.4025568795976804e-05 0.0008928287892718437 0.9999999925333859 0.9998417853336291 1.000000183164255 1.613088611800505e-10 -1.082786536207543e-08 -1.0828376957685576e-08 1.5658267985522379e-10 -1.847438595979737e-10 -1.0213693407404191e-07 7.473789440868467e-09 3.654013755354738e-08 1.8432804265693398e-07 0.9999900285515988 0.9998347246282411 1.0001195891105312 -2.918602976054691e-06 -1.0441443658679072e-05 -1.0971699334043497e-05 -4.108554356041164e-06 1.3715395901798371e-06 -1.0221292821211183e-07 9.977504806837014e-06 7.0714956622260465e-06 0.0001196312260411442 0.9999999150735777 0.9998417300094726 1.0000020145249275 -1.3330319350662545e-10 -1.2107238705230872e-07 -1.211223481414275e-07 -3.2399417317843065e-10 -6.441984532886525e-11 -1.0213783990032071e-07 8.492626816881537e-08 7.051498344965883e-08 2.0146661655174875e-06
3.422 0.9999991233131855 0.9998411650506208 1.0000194436389311 -3.37779547878016e-08 -1.2069686324981345e-06 -1.2120487940798472e-06 -5.19612346788915e-08 1.3276920391840942e-08 -1.0398604138978577e-07 8.766986094310626e-07 6.266774177608328e-07 1.9443789869328252e-05 0.9999709030826759 0.9998214396163898 1.0000652565669141 -1.6911801290921013e-05 -2.0614945850967613e-05 -2.480518339644302e-05 -2.0259307495990893e-05 9.933590798334606e-06 -1.0408536136287615e-07 2.9136832637483287e-05 2.0415119937739282e-05 6.540857867885547e-05 0.9999510019007574 0.9998103700051276 0.9991491652103913 -7.061365881873424e-05 6.632857975158647e-06 -2.8169770779154472e-05 -4.79007073090548e-05 5.3753270034754226e-05 -1.0394793197088691e-07 4.906322221143112e-05 3.369174435528325e-05 0.0008949334986841366 0.9999999925334275 0.9998417853731949 1.000000183165053 1.6126649367101725e-10 -1.0827878357774134e-08 -1.0828389117480576e-08 1.5645864242310102e-10 -1.859282433943037e-10 -1.0397610675680312e-07 7.475239742252498e-09 3.658115613642766e-08 1.8429210346591854e-07 0.9999900223447614 0.9998347207540619 1.0001192268522123 -2.935582281985593e-06 -1.0434767072751989e-05 -1.0965539153096108e-05 -4.122248620211243e-06 1.3777042601131741e-06 -1.0405388786635443e-07 9.9836884239457e-06 7.07541307536107e-06 0.0001192686112472295 0.9999999150723626 0.999841730048187 1.00000201447582 -1.3574289301598495e-10 -1.2107179981470723e-07 -1.211217608517972e-07 -3.265103407811763e-10 -6.500274151921198e-11 -1.0397703253096139e-07 8.492761365113231e-08 7.053347274726368e-08 2.014613912601557e-06
3.432 0.9999991231925318 0.9998411650097856 1.0000194387120835 -3.401445994306254e-08 -1.2069066657512244e-06 -1.2119876024986683e-06 -5.219305186974573e-08 1.333762196663529e-08 -1.0585645725342425e-07 8.768192534002213e-07 6.267563095990695e-07 1.943886262767419e-05 0.9999709086649448 0.9998214474108834 1.0000636947121238 -1.697423222707311e-05 -2.056244888529294e-05 -2.475724983966709e-05 -2.028453678109066e-05 9.968783184437691e-06 -1.0595905257338042e-07 2.913091336962493e-05 2.04078355261418e-05 6.386376834472174e-05 0.9999515020503943 0.9998107479183816 0.9991470431357755 -7.04018205823197e-05 6.951159819312974e-06 -2.7670902209820725e-05 -4.7505428849742664e-05 5.3594454130501686e-05 -1.0582300240826778e-07 4.855974574496135e-05 3.3358962380717294e-05 0.0008969661688090068 0.9999999925334712 0.9998417854134649 1.000000183165871 1.6109729452893792e-10 -1.08278929746312e-08 -1.0828447771087377e-08 1.5640095730348595e-10 -1.8707763794841974e-10 -1.058463043358887e-07 7.476785765573106e-09 3.662056282106642e-08 1.84253288052793e-07 0.9999900161718804 0.9998347169071364 1.0001188651942128 -2.9525164333855998e-06 -1.04280853541585e-05 -1.0959371589536305e-05 -4.135903177942338e-06 1.383866659780355e-06 -1.0592590395481819e-07 9.989838170338622e-06 7.079304296321269e-06 0.00011890659800869168 0.9999999150711498 0.9998417300876064 1.000002014426734 -1.3830883164284286e-10 -1.2107121415842885e-07 -1.2112121981646786e-07 -3.2896001305004106e-10 -6.555113960433171e-11 -1.0584725047889762e-07 8.492895099261828e-08 7.05511044602575e-08 2.014561243548828e-06
3.442 0.9999991230719285 0.9998411649697232 1.0000194337860946 -3.4250978058217765e-08 -1.2068446876213656e-06 -1.2119264131241454e-06 -5.2424769351894766e-08 1.339836276252665e-08 -1.077583906158178e-07 8.769398363112438e-07 6.268350110322942e-07 1.9433936135559318e-05 0.9999709146201221 0.9998214554854905 1.00006213991147 -1.7036095825855786e-05 -2.0509938429726467e-05 -2.4709211513916635e-05 -2.0309357533022965e-05 1.0003845970922335e-05 -1.0786431212723001e-07 2.9124623659685016e-05 2.0400281256063535e-05 6.232739847069794e-05 0.9999520023138825 0.9998111258474242 0.9991449971634196 -7.018826518582226e-05 7.266815680375495e-06 -2.7172717973549137e-05 -4.7108107792448914e-05 5.3432779429376875e-05 -1.0772952118730606e-07 4.805618019968924e-05 3.302726280840827e-05 0.0008989262983186484 0.9999999925335173 0.9998417854544511 1.0000001831667136 1.6085548157148285e-10 -1.0827904815233774e-08 -1.0828517289366624e-08 1.5638477085054573e-10 -1.8819105519010287e-10 -1.0774801526273376e-07 7.477889667600087e-09 3.665840450086671e-08 1.8422453532731815e-07 0.9999900100328869 0.9998347130874243 1.0001185041357925 -2.9694054731727597e-06 -1.0421398523851964e-05 -1.0953196638759425e-05 -4.149518118933704e-06 1.3900267688409766e-06 -1.0782946558593483e-07 9.99595412333365e-06 7.083169383429166e-06 0.00011854518557731419 0.9999999150699398 0.9998417301277421 1.0000020143776733 -1.409472414171353e-10 -1.2107062583959918e-07 -1.2112069016893826e-07 -3.3136832720366514e-10 -6.606317121400954e-11 -1.07748982325914e-07 8.493024039901756e-08 7.05679051008805e-08 2.0145093297611783e-06
3.452 0.9999991229513753 0.9998411649304457 1.0000194288609714 -3.4487458441180304e-08 -1.2067826910642953e-06 -1.2118651771364104e-06 -5.2656401556058803e-08 1.3459143725373699e-08 -1.0969233751318119e-07 8.770603671995506e-07 6.269135382819064e-07 1.942901052469262e-05 0.9999709209460113 0.9998214638385942 1.0000605921494292 -1.7097395488397825e-05 -2.045741528619091e-05 -2.4661069819293772e-05 -2.033377146612468e-05 1.003877880362709e-05 -1.0980163687275908e-07 2.911796568696975e-05 2.0392458775176666e-05 6.0799541761232574e-05 0.9999525026778768 0.9998115037816047 0.9991430277521102 -6.997305272871861e-05 7.579830341877533e-06 -2.6675294570098777e-05 -4.670879886132167e-05 5.326826784234519e-05 -1.0966798330489426e-07 4.755254451701331e-05 3.2696685902353e-05 0.0009008133861154897 0.9999999925335658 0.9998417854961651 1.0000001831675873 1.605913384343326e-10 -1.0827906787708728e-08 -1.0828549049120012e-08 1.5639539895244242e-10 -1.8926739602680684e-10 -1.0968173547192944e-07 7.477986837527677e-09 3.6694802396354286e-08 1.842193408674237e-07 0.9999900039277105 0.9998347092948853 1.0001181436762219 -2.986249446269413e-06 -1.04147065998322e-05 -1.0947014282271343e-05 -4.1630935224377695e-06 1.3961845667217028e-06 -1.097650687660059e-07 1.0002036366176909e-05 7.087008399054628e-06 0.00011818437322563179 0.9999999150687319 0.9998417301686054 1.0000020143286446 -1.4360739087733822e-10 -1.21070027544428e-07 -1.2112012285528785e-07 -3.3374979595436897e-10 -6.653803530381676e-11 -1.0968272350644194e-07 8.493144480644484e-08 7.058394320814496e-08 2.01445940974953e-06
3.462 0.9999991228308711 0.9998411648919632 1.0000194239367235 -3.472388940262162e-08 -1.20672067089832e-06 -1.211803867576523e-06 -5.288794410422311e-08 1.3519966561265727e-08 -1.1165880138699127e-07 8.771808542420212e-07 6.269919061240882e-07 1.9424085881934216e-05 0.9999709276404365 0.9998214724685929 1.0000590514107273 -1.7158134627119657e-05 -2.040488025338135e-05 -2.4612826167135525e-05 -2.0357780272713535e-05 1.007358133389544e-05 -1.1177153129028188e-07 2.91109416075289e-05 2.0384369714477803e-05 5.928027930419541e-05 0.9999530031297487 0.9998118817107965 0.9991411353452218 -6.975624074506077e-05 7.890208854160062e-06 -2.6178706336794527e-05 -4.6307557169196565e-05 5.310094171681102e-05 -1.1163889107263354e-07 4.704885704267047e-05 3.236727230339723e-05 0.0009026269319608765 0.9999999925336162 0.9998417855386178 1.0000001831685033 1.6031777509376887e-10 -1.082789391607209e-08 -1.0828516165413089e-08 1.5643727311022275e-10 -1.9030573751771397e-10 -1.1164796871855167e-07 7.476839299231916e-09 3.672989822651164e-08 1.8424336148295042e-07 0.9999899978562813 0.9998347055294785 1.0001177838147781 -3.0030484364947314e-06 -1.0408009602147029e-05 -1.0940824523692181e-05 -4.176629447737512e-06 1.4023400327370113e-06 -1.1173321796014115e-07 1.0008084978354672e-05 7.090821402864884e-06 0.00011782416025476824 0.9999999150675265 0.999841730210208 1.0000020142796584 -1.462772395643022e-10 -1.210694145714203e-07 -1.211194905768013e-07 -3.3609983318808795e-10 -6.697502495993144e-11 -1.1164897814541987e-07 8.493255245080663e-08 7.059929608891228e-08 2.0144120321528396e-06
3.472 0.9999991227104155 0.9998411648542875 1.0000194190133627 -3.496029709345277e-08 -1.2066586291421973e-06 -1.2117424985853817e-06 -5.3119382354725954e-08 1.3580831970486534e-08 -1.1365829452857785e-07 8.773012988764555e-07 6.270701210321708e-07 1.9419162199604406e-05 0.9999709347012422 0.9998214813739007 1.0000575176803304 -1.721831666369263e-05 -2.035233413113852e-05 -2.4564482000486152e-05 -2.0381385633449836e-05 1.0108253218158505e-05 -1.1377450773526894e-07 2.9103553546123807e-05 2.0376015684176725e-05 5.7769701445647384e-05 0.9999535036575437 0.999812259625364 0.9991393203704214 -6.953788384188019e-05 8.197956515732437e-06 -2.5683025515655552e-05 -4.590443817464739e-05 5.293082382293733e-05 -1.136427549840981e-07 4.6545135550822766e-05 3.203906308226345e-05 0.0009043664372588515 0.9999999925336679 0.9998417855818197 1.0000001831694718 1.6000820875655668e-10 -1.0827868149249557e-08 -1.0828432641699659e-08 1.5652493619784364e-10 -1.9130478989970884e-10 -1.1364722679652417e-07 7.474735506767925e-09 3.676382544289351e-08 1.8428972111204931e-07 0.9999899918185294 0.9998347017911635 1.0001174245507478 -3.0198025655914685e-06 -1.0401307558092839e-05 -1.0934627407081052e-05 -4.190125944318709e-06 1.4084931461260796e-06 -1.1373442583754659e-07 1.0014100027834876e-05 7.094608446635194e-06 0.00011746454598813223 0.9999999150663215 0.9998417302525603 1.0000020142307264 -1.489831725525856e-10 -1.210687886436501e-07 -1.211188076226674e-07 -3.3840399044646084e-10 -6.737282022684771e-11 -1.1364825794751204e-07 8.49335878280371e-08 7.061403077935021e-08 2.0143666213247047e-06
3.482 0.9999991225900079 0.9998411648174305 1.0000194140908973 -3.5196715645647336e-08 -1.2065965760730673e-06 -1.2116811155933531e-06 -5.335070935321261e-08 1.3641741213268266e-08 -1.1569133624779429e-07 8.774216952173616e-07 6.271481815455135e-07 1.9414239379340664e-05 0.9999709421262947 0.9998214905529464 1.0000559909434352 -1.727794499220309e-05 -2.0299777721123447e-05 -2.451603878340549e-05 -2.0404589234070014e-05 1.0142794118174622e-05 -1.1581108679040154e-07 2.9095803596708404e-05 2.0367398274113664e-05 5.626790882480896e-05 0.9999540042499321 0.999812637516131 0.9991375832392828 -6.931803321703905e-05 8.503078854846236e-06 -2.5188322290220916e-05 -4.549949765358844e-05 5.275793734264553e-05 -1.1568009326428436e-07 4.6041397279077964e-05 3.1712099801645346e-05 0.0009060314060871895 0.9999999925337201 0.999841785625784 1.0000001831705023 1.5962878460994297e-10 -1.0827839804986875e-08 -1.0828344365338302e-08 1.5666558594474587e-10 -1.9226363806396098e-10 -1.1568002928466874e-07 7.472365549275566e-09 3.679671107641361e-08 1.84342038078511e-07 0.999989985814386 0.9998346980799012 1.0001170658834182 -3.036511962939608e-06 -1.0394600502247878e-05 -1.0928423007712018e-05 -4.203583068905075e-06 1.4146438869590674e-06 -1.1576921195447289e-07 1.0020081571044977e-05 7.098369574538518e-06 0.00011710552974801012 0.9999999150651178 0.9998417302956747 1.0000020141818564 -1.5175881515783968e-10 -1.210681600139131e-07 -1.2111811951499695e-07 -3.4065534591701753e-10 -6.773042274643587e-11 -1.1568108264418488e-07 8.493460092146896e-08 7.062820522679912e-08 2.0143217303238323e-06
3.492 0.999999122469649 0.9998411647814045 1.0000194091693284 -3.543314905573835e-08 -1.2065345234140958e-06 -1.211619763846906e-06 -5.358193737401427e-08 1.3702694600146868e-08 -1.1775845449381549e-07 8.775420353139392e-07 6.272260847196007e-07 1.9409317277305475e-05 0.9999709499134803 0.9998215000041736 1.0000544711854604 -1.7337022938566808e-05 -2.0247211821287132e-05 -2.446749797001461e-05 -2.0427392778065965e-05 1.0177203701585957e-05 -1.1788179681759675e-07 2.9087693831415805e-05 2.0358519059226363e-05 5.4775013595821934e-05 0.9999545048961592 0.9998130153743422 0.9991359243468048 -6.909673608121264e-05 8.805581615701203e-06 -2.4694664798926376e-05 -4.509279166299759e-05 5.258230585418318e-05 -1.1775143234983276e-07 4.553765897488034e-05 3.13864245868205e-05 0.0009076213464686308 0.9999999925337731 0.9998417856705216 1.0000001831715952 1.591755579531858e-10 -1.08278208514544e-08 -1.08282960643524e-08 1.56846720356811e-10 -1.9318172170555945e-10 -1.177469036745631e-07 7.470441032602096e-09 3.682868068805834e-08 1.8438341347278812e-07 0.999989979843782 0.9998346943956531 1.000116707812076 -3.0531767267488647e-06 -1.0387888471215192e-05 -1.0922211401016702e-05 -4.217000896946927e-06 1.4207922345157196e-06 -1.178381048184606e-07 1.0026029661557905e-05 7.1021048290949e-06 0.00011674711081973937 0.9999999150639147 0.9998417303395629 1.0000020141330495 -1.5460831628229788e-10 -1.210675407345796e-07 -1.2111747186946844e-07 -3.4286620059158076e-10 -6.804689267573163e-11 -1.1774797988996706e-07 8.493564157906592e-08 7.064187572134657e-08 2.014275826528624e-06
3.502 0.9999991223493396 0.9998411647462222 1.0000194042486494 -3.566955775352936e-08 -1.2064724773161381e-06 -1.2115584593120153e-06 -5.381309312538847e-08 1.3763693254397367e-08 -1.198601849970167e-07 8.776623169788796e-07 6.273038325007861e-07 1.9404395760308967e-05 0.9999709580607056 0.9998215097260411 1.000052958392034 -1.7395553742186106e-05 -2.0194637217701155e-05 -2.4418860974731765e-05 -2.0449797981147482e-05 1.0211481640039264e-05 -1.1998717435942517e-07 2.9079226312660422e-05 2.0349379606324992e-05 5.329114085196313e-05 0.9999550055859906 0.9998133931916244 0.9991343440708063 -6.887403501215671e-05 9.105470743632021e-06 -2.4202119151934748e-05 -4.468437649265298e-05 5.240395331897875e-05 -1.1985730677534657e-07 4.50339369487248e-05 3.1062080201140076e-05 0.0009091357717712739 0.9999999925338281 0.9998417857160463 1.0000001831727445 1.5868814996821205e-10 -1.0827816847259456e-08 -1.082830414880761e-08 1.57041614269194e-10 -1.9405795192657514e-10 -1.1984838609341278e-07 7.46935079014526e-09 3.6859839173168004e-08 1.8440450696761918e-07 0.9999899739066516 0.999834690738381 1.0001163503360049 -3.069796910946588e-06 -1.0381171496174013e-05 -1.0915992632575149e-05 -4.230379518477279e-06 1.4269381685826081e-06 -1.19941641202398e-07 1.0031944361066982e-05 7.1058142582867245e-06 0.00011638928843399183 0.9999999150627142 0.9998417303842386 1.0000020140843005 -1.5749234002156374e-10 -1.210669365761614e-07 -1.2111688041081736e-07 -3.4506308521411667e-10 -6.832150196618026e-11 -1.1984948508318252e-07 8.493673895907425e-08 7.065509279789517e-08 2.014228013299587e-06
3.512 0.9999991222290798 0.999841164711896 1.0000193993288478 -3.5905875766257715e-08 -1.2064104341849365e-06 -1.211497182145349e-06 -5.4044200830107576e-08 1.3824737587322543e-08 -1.2199707219644775e-07 8.777825475734026e-07 6.273814325565356e-07 1.939947474617931e-05 0.9999709665658966 0.9998215197170207 1.0000514525489899 -1.7453540566316783e-05 -2.014205468176028e-05 -2.4370129167365265e-05 -2.0471806555783507e-05 1.0245627611164158e-05 -1.221277642904929e-07 2.907040309858041e-05 2.0339981477047282e-05 5.181643025101778e-05 0.999955506309646 0.9998137709599406 0.9991328427711913 -6.864996725864415e-05 9.402752363427365e-06 -2.371074947012237e-05 -4.4274308605137216e-05 5.222290407175191e-05 -1.2199825983572105e-07 4.453024712523968e-05 3.073911012220636e-05 0.0009105742021457966 0.999999992533886 0.9998417857623706 1.000000183173937 1.5823236346777175e-10 -1.082782470999243e-08 -1.0828349168385233e-08 1.572258840562397e-10 -1.948916465259243e-10 -1.2198502054135944e-07 7.469084579977985e-09 3.689022958124871e-08 1.8440537692703238e-07 0.999989968002926 0.9998346871080476 1.0001159934544874 -3.0863725419910404e-06 -1.037444959800203e-05 -1.0909766712903739e-05 -4.243719021425218e-06 1.4330816689171805e-06 -1.2208036502695332e-07 1.003782574432355e-05 7.1094979185643515e-06 0.00011603206179153416 0.9999999150615161 0.9998417304297141 1.000002014035595 -1.603447111147429e-10 -1.2106634406601416e-07 -1.2111632590393585e-07 -3.4727051337625444e-10 -6.855364862396746e-11 -1.219861426856057e-07 8.493789900205135e-08 7.066788222575952e-08 2.014178220706283e-06
3.522 0.9999991221088699 0.9998411646784394 1.0000193944099074 -3.6142041582084545e-08 -1.206348385001671e-06 -1.2114358971668041e-06 -5.427526950993921e-08 1.3885829092677717e-08 -1.2416966839143917e-07 8.779027404413776e-07 6.274588923453066e-07 1.9394554225703353e-05 0.9999709754269972 0.9998215299755985 1.0000499536423593 -1.7510986526270905e-05 -2.008946497307131e-05 -2.432130389265727e-05 -2.0493420197379653e-05 1.0279641297952944e-05 -1.2430411977917945e-07 2.906122623838841e-05 2.0330326224981304e-05 5.035103785150715e-05 0.9999560070577347 0.9998141486715443 0.9991314207890558 -6.84245639890999e-05 9.697432745143546e-06 -2.3220617947881885e-05 -4.386264458010482e-05 5.2039182802848834e-05 -1.241748426111622e-07 4.402660508990675e-05 3.0417558617260197e-05 0.0009119361660163879 0.9999999925339462 0.9998417858095072 1.0000001831751575 1.578696978955883e-10 -1.0827835002968107e-08 -1.0828394737851439e-08 1.5739073284610345e-10 -1.9568182219580468e-10 -1.2415735930124843e-07 7.469412567643938e-09 3.691979974784803e-08 1.843914264384119e-07 0.9999899621325384 0.9998346835046151 1.0001156371668087 -3.102903650050137e-06 -1.0367722792617722e-05 -1.0903533635921585e-05 -4.25701947780162e-06 1.4392227150312604e-06 -1.2425482973364802e-07 1.0043673894142022e-05 7.113155871154668e-06 0.00011567543012528018 0.9999999150603205 0.9998417304760023 1.0000020139869186 -1.6310406397464358e-10 -1.2106575402944749e-07 -1.2111577247373947e-07 -3.4949727017331783e-10 -6.874224738838911e-11 -1.2415850555749083e-07 8.493911542997375e-08 7.068022444869679e-08 2.0141268893169664e-06
3.532 0.9999991219887088 0.9998411646458638 1.0000193894918112 -3.63780180234659e-08 -1.2062863229770992e-06 -1.2113745784848504e-06 -5.4506293264787306e-08 1.3946968322388536e-08 -1.263785347178709e-07 8.780229052474976e-07 6.2753621176464e-07 1.938963424934163e-05 0.9999709846419688 0.999821540500272 1.0000484616583623 -1.7567894701556735e-05 -2.0036868849207007e-05 -2.4272386496965472e-05 -2.0514640584747472e-05 1.031352238731279e-05 -1.2651680285116323e-07 2.9051697760234832e-05 2.032041538913042e-05 4.889513817933876e-05 0.9999565078211781 0.9998145263189224 0.9991300784456285 -6.819784948624676e-05 9.9895182637532e-06 -2.273178492477935e-05 -4.344944107595027e-05 5.18528145487352e-05 -1.2638761430583208e-07 4.3523026134475473e-05 3.0097470820791916e-05 0.0009132212017842814 0.999999992534008 0.9998417858574684 1.0000001831763883 1.576374094210347e-10 -1.0827841352227651e-08 -1.0828415807492805e-08 1.5754169700650236e-10 -1.964275728221723e-10 -1.2636596318349228e-07 7.470143371339832e-09 3.694841442831967e-08 1.8436743453269826e-07 0.99998995629542 0.9998346799280455 1.000115281472256 -3.119390288942065e-06 -1.0360991097549725e-05 -1.0897293406240956e-05 -4.27028094503344e-06 1.4453612864439513e-06 -1.264655971238317e-07 1.004948888908043e-05 7.116788174038737e-06 0.00011531939274511816 0.9999999150591259 0.9998417305231153 1.0000020139382533 -1.657330309208608e-10 -1.210651599312577e-07 -1.2111519439580314e-07 -3.517378712534192e-10 -6.888651706445384e-11 -1.2636713436510627e-07 8.494038169771628e-08 7.069205424452074e-08 2.0140744623209114e-06
3.542 0.9999991218685946 0.9998411646141823 1.0000193845745373 -3.6613791164766817e-08 -1.2062242490970718e-06 -1.2113132262880916e-06 -5.473726680939969e-08 1.4008155486222983e-08 -1.2862424087908073e-07 8.781430401501881e-07 6.276133805381937e-07 1.938471488470958e-05 0.9999709942087902 0.9998215512895526 1.0000469765833915 -1.762426812914497e-05 -1.998426707019097e-05 -2.4223378343721534e-05 -2.0535469395623708e-05 1.0347270572453602e-05 -1.2876638360921594e-07 2.904181966195857e-05 2.0310250488522916e-05 4.7448926596797666e-05 0.9999570085911313 0.9998149038947404 0.9991288160410352 -6.796984030659679e-05 1.0279015357224904e-05 -2.224430893962512e-05 -4.303475480595719e-05 5.1663824677526846e-05 -1.286371440345208e-07 4.301952531236196e-05 2.9778892819497877e-05 0.0009144288599077189 0.9999999925340693 0.9998417859062662 1.000000183177608 1.5754894099464343e-10 -1.082784456022133e-08 -1.0828412062718525e-08 1.5768430314069347e-10 -1.9712866088025808e-10 -1.286114021838523e-07 7.471254309992768e-09 3.6975920637603866e-08 1.843343650373846e-07 0.9999899504915029 0.9998346763783013 1.0001149263701177 -3.1358325349448904e-06 -1.0354254539044484e-05 -1.0891046053435438e-05 -4.283503481289328e-06 1.4514973636169202e-06 -1.287132368470611e-07 1.005527079406335e-05 7.1203948761932845e-06 0.0001149639490250687 0.999999915057932 0.9998417305710651 1.0000020138895778 -1.6821749431617607e-10 -1.210645627647005e-07 -1.2111459138711379e-07 -3.539867681087534e-10 -6.898612295540655e-11 -1.2861259828181505e-07 8.494169427869943e-08 7.070328976463416e-08 2.0140210813378775e-06
3.552 0.9999991217485266 0.9998411645834062 1.00001937965806 -3.6849358260612605e-08 -1.2061621708873411e-06 -1.2112518582560934e-06 -5.496820094359796e-08 1.4069391328594915e-08 -1.3090736479769579e-07 8.78263132537155e-07 6.276903841856664e-07 1.9379796178615792e-05 0.9999710041254574 0.9998215623419635 1.000045498404 -1.7680109783859494e-05 -1.993166039620438e-05 -2.4174280805275556e-05 -2.0555908322095153e-05 1.0380885550651928e-05 -1.310534411480949e-07 2.9031593912895576e-05 2.0299833023809573e-05 4.601262209102222e-05 0.9999575093588925 0.9998152813917778 0.9991276338528978 -6.774054445882701e-05 1.0565930487118e-05 -2.175824676356256e-05 -4.261864251858494e-05 5.147223887740276e-05 -1.309240085545459e-07 4.251611751196594e-05 2.9461871749565768e-05 0.0009155587053996716 0.9999999925341293 0.9998417859559127 1.0000001831787912 1.5760759360708854e-10 -1.082785214959618e-08 -1.082840165135234e-08 1.5780749322239918e-10 -1.977842170625667e-10 -1.308942544323077e-07 7.472780791530228e-09 3.700222875430177e-08 1.8429174730928289e-07 0.9999899447207181 0.9998346728553451 1.0001145718596824 -3.152230473813271e-06 -1.0347513148944382e-05 -1.088479162602882e-05 -4.2966871605629685e-06 1.4576309256615538e-06 -1.3099832798074828e-07 1.0061019661771268e-05 7.123976018860687e-06 0.00011460909834061846 0.9999999150567361 0.9998417306198639 1.0000020138408667 -1.7055510426347276e-10 -1.2106396986401225e-07 -1.2111398174820407e-07 -3.562549613782723e-10 -6.903997251782415e-11 -1.308954758261849e-07 8.494304447036298e-08 7.071387593630036e-08 2.013966749585114e-06
3.562 0.9999991216285035 0.9998411645535489 1.0000193747423534 -3.708471991181258e-08 -1.2061000934959052e-06 -1.2111904912858146e-06 -5.5199124928651934e-08 1.4130676607193145e-08 -1.3322849374579157e-07 8.783831677770651e-07 6.27767214700312e-07 1.9374878155752235e-05 0.9999710143899833 0.9998215736560397 1.0000440271068871 -1.773542256426169e-05 -1.9879049580212457e-05 -2.4125095243030602e-05 -2.057595907360317e-05 1.0414367023764817e-05 -1.333785635426441e-07 2.9021022466202024e-05 2.0289164484785535e-05 4.4586470595625954e-05 0.9999580101158085 0.9998156588028605 0.9991265321347766 -6.75099606645302e-05 1.0850270101980856e-05 -2.1273653418157395e-05 -4.220116096618518e-05 5.127808314484549e-05 -1.332487939308446e-07 4.2012817547047954e-05 2.914645590601532e-05 0.0009166103206160498 0.9999999925341866 0.9998417860064214 1.0000001831799115 1.5781276920787781e-10 -1.0827869298920148e-08 -1.0828401565410283e-08 1.5788239667659521e-10 -1.9839376546700128e-10 -1.3321510697745797e-07 7.474571486967207e-09 3.7027358504200305e-08 1.8424335239492035e-07 0.9999899389829988 0.9998346693591404 1.0001142179402418 -3.168584193775969e-06 -1.034076695666174e-05 -1.0878530170509794e-05 -4.309832075518171e-06 1.4637619523716938e-06 -1.333214584636679e-07 1.00667355437333e-05 7.127531643703417e-06 0.00011425484001121402 0.9999999150555379 0.9998417306695252 1.000002013792093 -1.7274633639059396e-10 -1.2106338653736511e-07 -1.211133821500144e-07 -3.585715437452532e-10 -6.904774912740016e-11 -1.3321635397502744e-07 8.494440683819797e-08 7.072381482608218e-08 2.0139118015560558e-06
3.572 0.9999991215085245 0.9998411645246236 1.0000193698273956 -3.731988652987997e-08 -1.2060380127988065e-06 -1.211129126588681e-06 -5.54300710152715e-08 1.4192011864309173e-08 -1.3558822403172157e-07 8.785031399872982e-07 6.278438777207892e-07 1.9369960848630444e-05 0.9999710250003959 0.9998215852303286 1.000042562678891 -1.7790209293027642e-05 -1.9826435361393213e-05 -2.4075822992455668e-05 -2.0595623361812074e-05 1.0447714699175675e-05 -1.3574234713701903e-07 2.9010107271783475e-05 2.027824635769963e-05 4.317074891512332e-05 0.9999585108531756 0.9998160361207881 0.9991255111144817 -6.727807776543546e-05 1.1132040598142477e-05 -2.079058219899488e-05 -4.1782366856337444e-05 5.1081383772001714e-05 -1.356120947590047e-07 4.1509640254026715e-05 2.8832694857980475e-05 0.0009175833081302365 0.9999999925342418 0.9998417860578052 1.000000183180948 1.5815373370058633e-10 -1.0827891643691996e-08 -1.0828412497140663e-08 1.5787613015679266e-10 -1.9895635168678247e-10 -1.355745555216275e-07 7.476169875477205e-09 3.70514266519762e-08 1.84200052982377e-07 0.9999899332782786 0.9998346658896511 1.000113864611097 -3.1848937912133174e-06 -1.0334015982556495e-05 -1.0872261717569602e-05 -4.322938322383571e-06 1.469890423747517e-06 -1.3568322467773595e-07 1.0072418502688614e-05 7.1310618003260185e-06 0.00011390117329995512 0.999999915054337 0.9998417307200618 1.0000020137432368 -1.7480153236017366e-10 -1.2106280863652162e-07 -1.2111279337011472e-07 -3.6096896569443026e-10 -6.900888034137827e-11 -1.355758288814263e-07 8.49457394140611e-08 7.073316569261673e-08 2.013857167724502e-06
3.582 0.99999912138859 0.9998411644966441 1.0000193649131797 -3.755488894468256e-08 -1.2059759147563725e-06 -1.2110677508897254e-06 -5.566105269841715e-08 1.4253397902902115e-08 -1.3798716068334357e-07 8.786230554946917e-07 6.279203909475868e-07 1.9365044322814155e-05 0.9999710359547401 0.9998215970633888 1.0000411051069777 -1.7844472721968934e-05 -1.9773818463674868e-05 -2.4026465365735405e-05 -2.0614902878598433e-05 1.0480928289439838e-05 -1.3814539800243716e-07 2.899885028040102e-05 2.0267080127517886e-05 4.176576928701651e-05 0.9999590115621293 0.99981641333826 0.9991245709922891 -6.704487431399627e-05 1.1411248268101689e-05 -2.03090847163667e-05 -4.136231679734319e-05 5.088216733437012e-05 -1.380145155537355e-07 4.1006600585123395e-05 2.8520639564128652e-05 0.0009184772935666996 0.9999999925342932 0.9998417861100781 1.0000001831818928 1.5859954906133244e-10 -1.0827905347366217e-08 -1.0828421313743045e-08 1.5777595513827034e-10 -1.9947190166121723e-10 -1.3797320509910078e-07 7.476964064938858e-09 3.7074587815983085e-08 1.841763366298268e-07 0.9999899276064903 0.9998346624468424 1.0001135118715658 -3.201159381305539e-06 -1.032726023703577e-05 -1.0865986283852808e-05 -4.3360059783518e-06 1.4760163194663244e-06 -1.3808423196636816e-07 1.0078068615335772e-05 7.134566547987824e-06 0.00011354809746863943 0.9999999150531331 0.9998417307714877 1.0000020136942902 -1.767514526094466e-10 -1.2106222194865727e-07 -1.211122025195966e-07 -3.6346040492053374e-10 -6.892285462363636e-11 -1.3797450511568193e-07 8.494699896466336e-08 7.074201560306567e-08 2.0138041082515927e-06
3.592 0.9999991212686998 0.9998411644696246 1.0000193599997116 -3.7789779114170435e-08 -1.2059137845549173e-06 -1.2110063519274617e-06 -5.589205130683568e-08 1.4314834549068555e-08 -1.4042591764352863e-07 8.787429270549634e-07 6.279967734935447e-07 1.9360128667432002e-05 0.9999710472510734 0.9998216091537884 1.000039654378223 -1.789821553132673e-05 -1.9721199605211804e-05 -2.3977023667229232e-05 -2.0633799281629073e-05 1.051400751058622e-05 -1.405883308546644e-07 2.898725343540769e-05 2.025566727261257e-05 4.037188465848958e-05 0.9999595122335407 0.9998167904477959 0.9991237119390876 -6.681031838065405e-05 1.1687899240628078e-05 -1.982921094844155e-05 -4.094106725209777e-05 5.0680460679068985e-05 -1.4045666858751567e-07 4.050371369329246e-05 2.8210342483397503e-05 0.0009192919284088459 0.9999999925343412 0.9998417861632543 1.0000001831827532 1.5909864869889598e-10 -1.0827895459087714e-08 -1.0828415717411783e-08 1.5760034242100242e-10 -1.999400577004003e-10 -1.404116697424069e-07 7.476507541820179e-09 3.709696096567779e-08 1.8418271383258375e-07 0.9999899219675686 0.999834659030679 1.0001131597209847 -3.2173810986684036e-06 -1.0320499729385781e-05 -1.085970388621976e-05 -4.349035088935721e-06 1.4821396192964956e-06 -1.4052509509479288e-07 1.0083685963693588e-05 7.138045949035621e-06 0.00011319561183903463 0.9999999150519261 0.9998417308238173 1.0000020136452594 -1.7864827956924377e-10 -1.2106161168903337e-07 -1.211115973198513e-07 -3.66027309814724e-10 -6.878907053953238e-11 -1.4041299660174805e-07 8.494816120208657e-08 7.075043586599309e-08 2.0137535756486387e-06
3.602 0.9999991211488528 0.9998411644435792 1.0000193550870065 -3.802461447001049e-08 -1.2058516177302427e-06 -1.2109449313818278e-06 -5.61230230306451e-08 1.4376322905651946e-08 -1.4290511791734224e-07 8.788627631673732e-07 6.280730338749715e-07 1.9355213942543498e-05 0.999971058887467 0.999821621500106 1.0000382104797905 -1.79514403108966e-05 -1.96685795105985e-05 -2.39274992062144e-05 -2.065231420187957e-05 1.0546952084375816e-05 -1.4307176989767533e-07 2.8975318659742104e-05 2.0244009256934227e-05 3.898949484557286e-05 0.9999600128579058 0.9998171674416598 0.9991229340945177 -6.657436759915252e-05 1.1961999418870356e-05 -1.9351009291794776e-05 -4.051867451563771e-05 5.0476290914346075e-05 -1.4293917613541744e-07 4.000099501497156e-05 2.7901857684379877e-05 0.0009200268928743263 0.9999999925343864 0.999841786217348 1.0000001831835441 1.595935674110791e-10 -1.0827857493177836e-08 -1.0828397224393246e-08 1.57393122847803e-10 -2.0036023344712177e-10 -1.428905725493462e-07 7.4747996806866e-09 3.711858044760762e-08 1.842190596678342e-07 0.9999899163614477 0.9998346556411264 1.0001128081587005 -3.23355908230092e-06 -1.0313734480030894e-05 -1.0853414555683268e-05 -4.3620256741247015e-06 1.488260302864603e-06 -1.43006437832581e-07 1.0089270621992309e-05 7.1415000596359765e-06 0.00011284371580135572 0.9999999150507154 0.9998417308770647 1.0000020135961603 -1.805493040871386e-10 -1.2106097326153355e-07 -1.2111097944833955e-07 -3.686256678558361e-10 -6.86072247108995e-11 -1.428919269780372e-07 8.494923391815267e-08 7.075844908716159e-08 2.013705615437506e-06
3.612 0.9999991210290502 0.9998411644185231 1.0000193501750785 -3.825943445186869e-08 -1.2057894254631367e-06 -1.2108835037230664e-06 -5.6353920458519896e-08 1.4437862267200255e-08 -1.454253943094771e-07 8.789825619517106e-07 6.281491649979465e-07 1.935030010766875e-05 0.9999710708620044 0.9998216341009286 1.000036773398898 -1.800414953917244e-05 -1.9615958915386045e-05 -2.3877893297181213e-05 -2.0670449264363088e-05 1.0579761737268899e-05 -1.4559634835918376e-07 2.8963047849377262e-05 2.0232107526438314e-05 3.761905384651598e-05 0.9999605134252371 0.9998175443117826 0.9991222375651543 -6.633696948187288e-05 1.2233554424348577e-05 -1.8874526597058588e-05 -4.0095194706184384e-05 5.026968539563431e-05 -1.4546266999901096e-07 3.9498460359019975e-05 2.7595240958085752e-05 0.0009206818988986507 0.9999999925344276 0.9998417862723737 1.0000001831842793 1.6004429208122342e-10 -1.0827802947588916e-08 -1.0828381108857409e-08 1.5720178522646763e-10 -2.007317858332869e-10 -1.4541054567150365e-07 7.472343075932359e-09 3.713939067347961e-08 1.842732090068121e-07 0.9999899107880631 0.9998346522781515 1.0001124571840618 -3.2496934516985426e-06 -1.0306964523930862e-05 -1.0847118336565505e-05 -4.3749777502207e-06 1.4943783499903195e-06 -1.4552889348040502e-07 1.0094822649158736e-05 7.144928925073444e-06 0.00011249240875613673 0.9999999150495015 0.9998417309312445 1.0000020135470058 -1.8249407499363569e-10 -1.210603184075609e-07 -1.2111036363683346e-07 -3.7120790392900354e-10 -6.837711872693064e-11 -1.454119285439916e-07 8.495025566208323e-08 7.076602257927509e-08 2.013659183978095e-06
3.622 0.9999991209092917 0.9998411643944709 1.00001934526393 -3.84942492055474e-08 -1.2057272302113305e-06 -1.2108220831860623e-06 -5.658471575082815e-08 1.4499453577878999e-08 -1.4798738862165476e-07 8.79102313601901e-07 6.282251493521151e-07 1.9345387003926425e-05 0.9999710831727809 0.9998216469548525 1.0000353431227944 -1.8056345571608212e-05 -1.9563338561359112e-05 -2.382820724452928e-05 -2.0688206111507353e-05 1.0612436199924294e-05 -1.48162708774916e-07 2.8950442878419287e-05 2.0219963513190945e-05 3.62610786623214e-05 0.9999610139249641 0.9998179210496906 0.999121622422806 -6.609806202423279e-05 1.2502569554545084e-05 -1.8399808190418588e-05 -3.967068376226937e-05 5.006067171683012e-05 -1.480277909115849e-07 3.8996126005579266e-05 2.7290549936861065e-05 0.0009212566931123702 0.9999999925344663 0.999841786328347 1.0000001831849614 1.6044101561695875e-10 -1.0827753903144625e-08 -1.0828381221546988e-08 1.5705444026185167e-10 -2.0105480662653298e-10 -1.4797223140573912e-07 7.469915367175094e-09 3.715927889852214e-08 1.8432638293143477e-07 0.9999899052473482 0.9998346489417201 1.0001121067964094 -3.265784295163683e-06 -1.0300189907714198e-05 -1.0840815272219393e-05 -4.387891352847586e-06 1.500493739745799e-06 -1.4809310469030187e-07 1.010034209334526e-05 7.1483325835567666e-06 0.00011214169004534973 0.9999999150482846 0.9998417309863719 1.0000020134977994 -1.8449290315125388e-10 -1.2105966893705922e-07 -1.2110976404469292e-07 -3.7374638184070613e-10 -6.809827482560141e-11 -1.479736430275302e-07 8.4951279897178e-08 7.0773088014447e-08 2.0136125802223364e-06
3.632 0.9999991207895776 0.9998411643714382 1.000019340353555 -3.872904776137509e-08 -1.205665051644903e-06 -1.2107606693118797e-06 -5.681540874875645e-08 1.456109746995646e-08 -1.5059175234900476e-07 8.792220095630945e-07 6.283009706136989e-07 1.934047442531407e-05 0.9999710958179022 0.999821660060481 1.0000339196387384 -1.8108030651516488e-05 -1.9510719183657846e-05 -2.3778442329953625e-05 -2.0705586410870104e-05 1.0644975207470826e-05 -1.5077150333979266e-07 2.8937505612753235e-05 2.020757864383248e-05 3.491615995143566e-05 0.9999615143458368 0.9998182976464359 0.9991210887029888 -6.585757458717008e-05 1.276904975290388e-05 -1.7926897892662003e-05 -3.924519742410694e-05 4.9849277697237516e-05 -1.506351890645003e-07 3.8494008808251194e-05 2.6987844215324852e-05 0.0009217510595905282 0.9999999925345016 0.9998417863852832 1.0000001831855847 1.607948581191634e-10 -1.0827730220200643e-08 -1.0828397204683097e-08 1.569509195355526e-10 -2.0132889590874575e-10 -1.5057628085110135e-07 7.468186522112248e-09 3.717812575987711e-08 1.8436243733976905e-07 0.99998989973924 0.9998346456317999 1.000111756995077 -3.2818316793010418e-06 -1.0293410675111462e-05 -1.0834505391974325e-05 -4.400766545886331e-06 1.5066064524081219e-06 -1.5069972340653033e-07 1.0105829004489893e-05 7.151711074623166e-06 0.00011179155893913766 0.9999999150470648 0.9998417310424621 1.0000020134485346 -1.8653464445024102e-10 -1.2105904482251476e-07 -1.2110917995058968e-07 -3.7624063921294705e-10 -6.777072144978691e-11 -1.505777215596929e-07 8.495235248019724e-08 7.077957476552215e-08 2.0135642767946856e-06
3.642 0.9999991206699083 0.9998411643494405 1.000019335443946 -3.896381844341482e-08 -1.2056028952883247e-06 -1.2106992455067159e-06 -5.704601839708627e-08 1.4622793922829535e-08 -1.5323914667154343e-07 8.793416506586528e-07 6.28376623990376e-07 1.933556223443841e-05 0.9999711087954832 0.9998216734164259 1.0000325029339936 -1.8159206937714157e-05 -1.945810149885089e-05 -2.372859981017319e-05 -2.0722591846584236e-05 1.0677378500528181e-05 -1.5342339396081365e-07 2.892423792223714e-05 2.0194954347064882e-05 3.358497480320646e-05 0.9999620146758386 0.999818674092535 0.9991206364036272 -6.561542902631438e-05 1.3032999581818687e-05 -1.7455838049946328e-05 -3.8818791199590457e-05 4.963553137237094e-05 -1.5328552466471824e-07 3.7992126288559124e-05 2.668718546479919e-05 0.0009221648221728428 0.9999999925345348 0.9998417864431975 1.0000001831861416 1.6111734313490174e-10 -1.0827737362530922e-08 -1.0828412067723606e-08 1.5687286500846153e-10 -2.015539065297304e-10 -1.532233553696054e-07 7.467443473902259e-09 3.719585286912847e-08 1.8437462846642513e-07 0.9999898942636734 0.9998346423483581 1.0001114077793978 -3.2978356687687546e-06 -1.0286626855683297e-05 -1.082818870840877e-05 -4.413603411397983e-06 1.5127164678477314e-06 -1.533494106495452e-07 1.0111283445069289e-05 7.1550644471217235e-06 0.00011144201469243834 0.9999999150458425 0.9998417310995313 1.000002013399205 -1.88607718355183e-10 -1.210584515906806e-07 -1.211085949274522e-07 -3.787096375575998e-10 -6.739394218116845e-11 -1.5322482523279305e-07 8.49534971380667e-08 7.078544094425503e-08 2.0135135889138363e-06
3.652 0.9999991205502836 0.9998411643284939 1.0000193305351022 -3.919856596716553e-08 -1.2055407502506141e-06 -1.2106377921021947e-06 -5.7276562717193414e-08 1.4684542750597062e-08 -1.5593024188224897e-07 8.794612482100689e-07 6.284521183873753e-07 1.9330650442350442e-05 0.9999711221036494 0.9998216870213035 1.000031092995816 -1.8209876526073005e-05 -1.9405486203390735e-05 -2.3678680930213303e-05 -2.0739224099584022e-05 1.0709645823208455e-05 -1.5611905245910753e-07 2.8910641682843223e-05 2.0182092054195515e-05 3.226830194723841e-05 0.999962514902112 0.9998190503779156 0.9991202654840252 -6.53715409988574e-05 1.3294423192426762e-05 -1.698666957939878e-05 -3.839152032119226e-05 4.941946098059402e-05 -1.5597946718072414e-07 3.749049671204426e-05 2.6388637533549226e-05 0.0009224978462701185 0.9999999925345654 0.9998417865021062 1.0000001831866319 1.6140340532421494e-10 -1.082776469508153e-08 -1.0828406381453363e-08 1.5680191042601453e-10 -2.017295175417006e-10 -1.5591412474529664e-07 7.467589022073405e-09 3.7212447779896854e-08 1.843657036373469e-07 0.9999898888205839 0.9998346390913627 1.0001110591487166 -3.313796342298165e-06 -1.0279838462494179e-05 -1.0821865231737325e-05 -4.4264020305034404e-06 1.518823765308164e-06 -1.5604283818064442e-07 1.0116705491813079e-05 7.158392759629831e-06 0.00011109305662638139 0.9999999150446182 0.9998417311575949 1.0000020133498086 -1.9071683207385595e-10 -1.2105787837458632e-07 -1.2110798938005732e-07 -3.811715386414749e-10 -6.696775065472174e-11 -1.559156246901213e-07 8.49547164048014e-08 7.079068697852215e-08 2.0134607551992212e-06
3.662 0.9999991204307046 0.9998411643086145 1.0000193256270362 -3.9433310205946875e-08 -1.20547859806503e-06 -1.210576303245009e-06 -5.750704590519114e-08 1.4746343890446326e-08 -1.5866571882182634e-07 8.795808168536077e-07 6.285274694913453e-07 1.9325739191183478e-05 0.9999711357405326 0.9998217008737396 1.0000296898114478 -1.8260041457665583e-05 -1.935287398131219e-05 -2.3628686939821258e-05 -2.0755484834161087e-05 1.0741776924955962e-05 -1.5885915968402935e-07 2.8896718768015222e-05 2.0168993193516803e-05 3.096703987086554e-05 0.9999630150108941 0.9998194264918714 0.9991199758641183 -6.512582137804839e-05 1.355332429062414e-05 -1.651943201753351e-05 -3.796343971013016e-05 4.9201094955080005e-05 -1.5871769619611646e-07 3.698913914434278e-05 2.6092266531117225e-05 0.0009227500402129356 0.9999999925345948 0.9998417865620252 1.0000001831870673 1.6163360767032228e-10 -1.082779294324951e-08 -1.0828373841303094e-08 1.5673368115068068e-10 -2.0185560654564385e-10 -1.5864926992241804e-07 7.468357135743686e-09 3.722795417706249e-08 1.8434264267135807e-07 0.9999898834099076 0.9998346358607814 1.0001107111023884 -3.3297137925791517e-06 -1.0273045500260174e-05 -1.0815534984854056e-05 -4.4391624703862566e-06 1.5249283242544346e-06 -1.5878068725781486e-07 1.0122095226188673e-05 7.161696074102684e-06 0.000110744684161576 0.9999999150433917 0.9998417312166692 1.000002013300359 -1.9288161354666012e-10 -1.210573062806717e-07 -1.2110735704561196e-07 -3.836304967559236e-10 -6.649209502374038e-11 -1.5865080044571342e-07 8.495600234545515e-08 7.079534550272558e-08 2.013406485815338e-06
3.672 0.9999991203111717 0.9998411642898182 1.0000193207197658 -3.96680712991761e-08 -1.2054164233146004e-06 -1.2105147924911105e-06 -5.773745906594591e-08 1.4808197764089924e-08 -1.614462671561221e-07 8.797003642100456e-07 6.286026886476611e-07 1.93208286560163e-05 0.9999711497042739 0.9998217149723622 1.000028293368098 -1.8309703710433563e-05 -1.9300265517198792e-05 -2.3578619099238658e-05 -2.077137569843277e-05 1.0773771559514207e-05 -1.616444071036768e-07 2.88824710356873e-05 2.0155659182919772e-05 2.9682228575975287e-05 0.9999635149874699 0.9998198024230264 0.9991197674240389 -6.487817771411337e-05 1.3809706106162414e-05 -1.6054163557079836e-05 -3.753460395483225e-05 4.898046191095375e-05 -1.615009008916924e-07 3.648807349351773e-05 2.5798140901506702e-05 0.0009229213562425096 0.9999999925346217 0.9998417866229712 1.000000183187467 1.6178768193664894e-10 -1.0827807556853494e-08 -1.0828327673305702e-08 1.566777609256462e-10 -2.0193274557249472e-10 -1.6142948079099248e-07 7.469546855756625e-09 3.72424335791667e-08 1.8431081723569934e-07 0.9999898780315803 0.9998346326565835 1.0001103636397777 -3.345588112415891e-06 -1.026624797792226e-05 -1.080919801061518e-05 -4.451884784678681e-06 1.5310301249444416e-06 -1.6156364845773644e-07 1.0127452721852695e-05 7.164974447117598e-06 0.00011039689677494119 0.9999999150421642 0.9998417312767706 1.0000020132508745 -1.9512249859424053e-10 -1.2105672058512545e-07 -1.2110671141710865e-07 -3.86077042521273e-10 -6.596713824939574e-11 -1.6143104263040134e-07 8.495734575239808e-08 7.079945446850686e-08 2.013351387243871e-06
3.682 0.9999991201916837 0.9998411642721221 1.0000193158133084 -3.990285346866874e-08 -1.2053542233752633e-06 -1.2104532828411683e-06 -5.7967790658789224e-08 1.487010436124501e-08 -1.6427258759107054e-07 8.798198843760499e-07 6.286777755065315e-07 1.9315918941473562e-05 0.9999711639930198 0.9998217293158075 1.0000269036529215 -1.835886519329461e-05 -1.924766150454589e-05 -2.3528478669566287e-05 -2.0786898335844945e-05 1.0805629485144873e-05 -1.644754954582245e-07 2.886790032165671e-05 2.014209142630033e-05 2.8415075946797918e-05 0.9999640148161336 0.9998201781593097 0.9991196400039928 -6.46285156939235e-05 1.4063571374058707e-05 -1.5590901067634605e-05 -3.710506730275072e-05 4.875759063716958e-05 -1.6432978009492993e-07 3.59873205469149e-05 2.5506331491091205e-05 0.0009230117911954726 0.9999999925346479 0.9998417866849605 1.000000183187848 1.6186153152995896e-10 -1.0827805845146397e-08 -1.0828291281972887e-08 1.5664519642920765e-10 -2.019601339890173e-10 -1.6425545742316517e-07 7.471092293549986e-09 3.725592167731168e-08 1.8427200583090598e-07 0.9999898726855384 0.9998346294787375 1.0001100167602488 -3.361419377966842e-06 -1.0259445916701619e-05 -1.0802854360799127e-05 -4.4645690244323755e-06 1.537129146396743e-06 -1.6439242265636006e-07 1.0132778037080426e-05 7.168227925105455e-06 0.00011004969391292728 0.9999999150409352 0.9998417313379155 1.0000020132013712 -1.974435719385625e-10 -1.2105611822897622e-07 -1.2110607560451114e-07 -3.88500225908998e-10 -6.539269153908405e-11 -1.6425705120711765e-07 8.495873595615687e-08 7.080303014441846e-08 2.0132957020542306e-06
3.692 0.9999991200722429 0.9998411642555434 1.000019310907673 -4.0137643988871474e-08 -1.2052920059511662e-06 -1.210391789640667e-06 -5.819803934900202e-08 1.4932063875553765e-08 -1.6714539037515864e-07 8.799393603233315e-07 6.287527191467763e-07 1.9311010055188614e-05 0.9999711786049253 0.9998217439027149 1.0000255206530066 -1.8407527751285732e-05 -1.9195062643610993e-05 -2.3478266895172658e-05 -2.0802054397450847e-05 1.0837350464661569e-05 -1.673531355907075e-07 2.885300844324304e-05 2.0128291316574007e-05 2.7166989862599372e-05 0.9999645144801683 0.9998205536879409 0.9991195934044483 -6.43767405514227e-05 1.431492233329887e-05 -1.512968010766714e-05 -3.667488365235138e-05 4.85325100841687e-05 -1.6720504323567653e-07 3.5486902008082374e-05 2.5216911613164446e-05 0.0009230213868442943 0.9999999925346731 0.9998417867480103 1.000000183188219 1.6186819153434384e-10 -1.0827795121889385e-08 -1.0828280434374532e-08 1.566374615727807e-10 -2.019377941466754e-10 -1.6712790998146504e-07 7.472919380313751e-09 3.7268405943991743e-08 1.842276222676243e-07 0.999989867371718 0.9998346263272132 1.0001096704631582 -3.3772076473274417e-06 -1.0252639348130196e-05 -1.0796504079631548e-05 -4.477215250637167e-06 1.5432253684209568e-06 -1.6726772096912896e-07 1.0138071218446981e-05 7.171456546785377e-06 0.00010970307493299776 0.9999999150397055 0.9998417314001214 1.0000020131518592 -1.9983207511742331e-10 -1.2105550710494945e-07 -1.2110546504031762e-07 -3.908984405528867e-10 -6.476892262625327e-11 -1.6712953634806992e-07 8.496015138507704e-08 7.080605744954642e-08 2.013239553178884e-06
3.702 0.9999991199528486 0.9998411642400995 1.0000193060028642 -4.037242377031761e-08 -1.2052297801397447e-06 -1.2103303088782174e-06 -5.84282148251186e-08 1.4994075731395248e-08 -1.7006539589616823e-07 8.800587737393558e-07 6.288275068185314e-07 1.9306101972113057e-05 0.999971193538151 0.9998217587317303 1.0000241443553672 -1.8455693186282394e-05 -1.914246963253677e-05 -2.3427984992449435e-05 -2.0816845542827986e-05 1.0868934264954869e-05 -1.7027804924215659e-07 2.8837797212059285e-05 2.011426024304843e-05 2.5939617236680777e-05 0.9999650139618352 0.9998209289954201 0.9991196273866247 -6.412275838719089e-05 1.4563760739138251e-05 -1.4670534942290487e-05 -3.6244106537154506e-05 4.830524935387632e-05 -1.7012740953853177e-07 3.498684053176539e-05 2.4929957105606756e-05 0.0009229502298112765 0.9999999925346983 0.9998417868121381 1.0000001831885845 1.6182671570531077e-10 -1.0827784766210063e-08 -1.0828291124014864e-08 1.5664454446711722e-10 -2.018664428813626e-10 -1.7004755899880672e-07 7.474738177728301e-09 3.72798351562758e-08 1.8418381378657887e-07 0.9999898620900558 0.9998346232019798 1.0001093247478579 -3.392952971401448e-06 -1.0245828304639702e-05 -1.0790147191853405e-05 -4.489823535656026e-06 1.5493187706009672e-06 -1.7019026432618688e-07 1.014333231264995e-05 7.174660351161295e-06 0.00010935703911827001 0.9999999150384753 0.9998417314634057 1.0000020131023426 -2.0226884166917308e-10 -1.2105489611354775e-07 -1.2110487625871814e-07 -3.932819046202254e-10 -6.409575431747759e-11 -1.7004921871894773e-07 8.496155210361865e-08 7.080850123517835e-08 2.0131834255278353e-06
3.712 0.9999991198335016 0.9998411642258073 1.0000193010988851 -4.0607183029641914e-08 -1.205167548442935e-06 -1.2102688225208648e-06 -5.865832965994758e-08 1.5056139912443294e-08 -1.730333349399815e-07 8.801781157918722e-07 6.289021339373451e-07 1.9301194718420357e-05 0.9999712087908631 0.9998217738015023 1.0000227747469446 -1.850336327878694e-05 -1.9089883159291185e-05 -2.3377634155461924e-05 -2.0831273431337005e-05 1.0900380657904012e-05 -1.7325096783689582e-07 2.882226844613552e-05 2.0099999598382087e-05 2.4734891195228516e-05 0.9999655132423758 0.9998213040675328 0.9991197416732458 -6.386647734344247e-05 1.4810087881517827e-05 -1.4213498577705613e-05 -3.5812789098299915e-05 4.807583769112882e-05 -1.73097608236741e-07 3.4487159748497285e-05 2.4645546376301176e-05 0.0009227984510078559 0.9999999925347233 0.9998417868773615 1.0000001831889491 1.6174665249941639e-10 -1.0827777018589625e-08 -1.0828305068439492e-08 1.5665431306574005e-10 -2.017455751511306e-10 -1.7301513510149488e-07 7.476009425979372e-09 3.729015298134979e-08 1.841526367019834e-07 0.9999898568404882 0.9998346201030085 1.000108979613701 -3.4086554096089955e-06 -1.023901281291653e-05 -1.0783783707383396e-05 -4.502393954085359e-06 1.5554093329128613e-06 -1.7316078377047417e-07 1.0148561378195559e-05 7.177839385424789e-06 0.00010901158574700266 0.9999999150372457 0.9998417315277858 1.0000020130528258 -2.0474426612871176e-10 -1.2105428786964537e-07 -1.2110429057666457e-07 -3.95662697043824e-10 -6.337321195909065e-11 -1.7301682875237726e-07 8.496288677808707e-08 7.081033041640933e-08 2.013128340649426e-06
3.722 0.9999991197142029 0.9998411642126852 1.000019296195746 -4.084192544444545e-08 -1.2051053051944957e-06 -1.2102073141340984e-06 -5.88883851978157e-08 1.511825618159084e-08 -1.7604994826040473e-07 8.802973920618529e-07 6.289766078967639e-07 1.9296288395408238e-05 0.9999712243612324 0.9998217891106854 1.0000214118146062 -1.855053979811569e-05 -1.9037303900458164e-05 -2.3327215571038988e-05 -2.084533970848338e-05 1.0931689418741805e-05 -1.7627263262661734e-07 2.8806423973356224e-05 2.0085510779912464e-05 2.3555087719754492e-05 0.9999660123020229 0.9998216788893547 0.9991199359495185 -6.36078086014985e-05 1.5053904602281543e-05 -1.3758602805151393e-05 -3.538098405428366e-05 4.78443044725368e-05 -1.7611637904857058e-07 3.398788427294701e-05 2.4363760432319625e-05 0.0009225662246384674 0.9999999925347488 0.9998417869436983 1.0000001831893213 1.6162454660313707e-10 -1.082776617801893e-08 -1.0828306097680623e-08 1.5666520976800546e-10 -2.0157608639793826e-10 -1.7603137879144915e-07 7.476173670257911e-09 3.729933190369322e-08 1.8414690533184738e-07 0.9999898516229525 0.9998346170302687 1.0001086350600457 -3.424315034236535e-06 -1.0232192890399789e-05 -1.0777413638794629e-05 -4.51492656934498e-06 1.5614970347661439e-06 -1.761800214948388e-07 1.0153758488692162e-05 7.180993706571822e-06 0.00010866671415902199 0.9999999150360166 0.9998417315932793 1.0000020130033176 -2.0726182402971154e-10 -1.2105367656634635e-07 -1.2110369183311203e-07 -3.980422735798027e-10 -6.26019731349048e-11 -1.7603310685259042e-07 8.496411559024554e-08 7.0811537210143e-08 2.013075452368271e-06
3.732 0.9999991195949517 0.999841164200751 1.000019291293459 -4.107665893651755e-08 -1.2050430424614957e-06 -1.2101457829209083e-06 -5.9118367294524825e-08 1.518042417620952e-08 -1.791159873080628e-07 8.804166174466589e-07 6.290509434201236e-07 1.9291383120223005e-05 0.999971240247438 0.9998218046579378 1.0000200555451424 -1.859722450054422e-05 -1.8984732526958098e-05 -2.3276730434243115e-05 -2.0859046002060303e-05 1.096286032812854e-05 -1.7934379644026488e-07 2.8790265623543235e-05 2.007079518494093e-05 2.240289324012678e-05 0.9999665111200241 0.9998220534452714 0.9991202098642958 -6.334666718388297e-05 1.52952113084556e-05 -1.3305878242904415e-05 -3.494874368133587e-05 4.761067919700006e-05 -1.7918447222586426e-07 3.34890396944612e-05 2.408468289505764e-05 0.0009222537668992743 0.9999999925347755 0.999841787011166 1.000000183189715 1.614525616488365e-10 -1.082774469143587e-08 -1.0828293124443707e-08 1.5669132617717814e-10 -2.0135805080096024e-10 -1.7909704182489777e-07 7.474986454123097e-09 3.7307388049610696e-08 1.841722495055587e-07 0.9999898464373841 0.9998346139837316 1.000108291086254 -3.439931922871494e-06 -1.0225368553601664e-05 -1.0771037013291236e-05 -4.527421428971634e-06 1.5675818554611514e-06 -1.79248729054329e-07 1.015892372486229e-05 7.184123376305072e-06 0.0001083224237679468 0.999999915034788 0.9998417316599043 1.0000020129538314 -2.0982921946218968e-10 -1.2105305442444366e-07 -1.2110307965713758e-07 -4.0040676268786173e-10 -6.178149660167205e-11 -1.7909880467928208e-07 8.496523252715273e-08 7.08121406307282e-08 2.0130253350532717e-06
3.742 0.9999991194757483 0.9998411641900229 1.0000192863920339 -4.131138339765885e-08 -1.2049807595844691e-06 -1.2100842439952938e-06 -5.9348252448635e-08 1.5242643606708132e-08 -1.8223221397753313e-07 8.80535804821594e-07 6.291251532759769e-07 1.92864789362011e-05 0.9999712564476602 0.9998218204419204 1.0000187059252572 -1.864341912131917e-05 -1.8932169712886107e-05 -2.3226179947106773e-05 -2.0872393926844482e-05 1.0993893169667854e-05 -1.8246522141890734e-07 2.8773795214843753e-05 2.00558542032948e-05 2.128148467110892e-05 0.9999670096746669 0.9998224277189937 0.9991205630313783 -6.308297257342635e-05 1.553400798587508e-05 -1.2855354363522493e-05 -3.4516119803993094e-05 4.7374991476518166e-05 -1.8230264796763104e-07 3.2990652557006845e-05 2.3808400006012295e-05 0.0009218613345202652 0.9999999925348025 0.999841787079783 1.0000001831901384 1.6123022796248128e-10 -1.0827711655740363e-08 -1.0828281419100015e-08 1.5675584106110627e-10 -2.0109148100111493e-10 -1.822128856852905e-07 7.472716928601625e-09 3.7314378686695825e-08 1.8422225518561744e-07 0.9999898412837205 0.9998346109633678 1.0001079476916845 -3.45550614378874e-06 -1.0218539824865389e-05 -1.0764653874339792e-05 -4.539878571508739e-06 1.5736637749106917e-06 -1.8236766930358672e-07 1.0164057161154207e-05 7.187228452096307e-06 0.00010797871401723714 0.9999999150335604 0.999841731727679 1.0000020129043763 -2.124464805821214e-10 -1.2105242077240228e-07 -1.2110246819894866e-07 -4.027326202453293e-10 -6.091301987302437e-11 -1.82214683931917e-07 8.496627097365828e-08 7.081217788433111e-08 2.0129774988855915e-06
3.752 0.9999991193565927 0.9998411641805189 1.000019281491469 -4.154608551092531e-08 -1.2049184658094336e-06 -1.2100227132688942e-06 -5.9578022541825e-08 1.5304914456820174e-08 -1.853994007214575e-07 8.806549561963861e-07 6.291992421548893e-07 1.9281575756530696e-05 0.999971272960087 0.9998218364613001 1.0000173629415592 -1.868912537119447e-05 -1.8879616139228813e-05 -2.3175565305545065e-05 -2.0885385100530177e-05 1.1024787732321438e-05 -1.8563768147216824e-07 2.875701454500797e-05 2.0040689212860914e-05 2.019462287300108e-05 0.9999675079433126 0.9998228016935837 0.9991209950309278 -6.28166491713952e-05 1.577029422120114e-05 -1.240705950599051e-05 -3.4083163797146404e-05 4.7137271027600766e-05 -1.8547167727409174e-07 3.249275034049947e-05 2.3535000627886094e-05 0.0009213892232688859 0.9999999925348301 0.9998417871495683 1.0000001831905911 1.6097133465243284e-10 -1.0827676361953532e-08 -1.0828286820015162e-08 1.5687714218865518e-10 -2.0077676435831822e-10 -1.8537968256183475e-07 7.470069389754092e-09 3.732039725544699e-08 1.842802126340182e-07 0.9999898361618971 0.9998346079691491 1.0001076048756863 -3.471037751890169e-06 -1.0211706736988813e-05 -1.075826426659952e-05 -4.5522980399531795e-06 1.5797427722419724e-06 -1.855376151980383e-07 1.016915885711854e-05 7.190308981825456e-06 0.00010763558431155351 0.9999999150323331 0.9998417317966217 1.0000020128549512 -2.1510040589539577e-10 -1.2105178501836418e-07 -1.211018740090938e-07 -4.05001813067086e-10 -5.999617365320846e-11 -1.8538151701336425e-07 8.49672893028308e-08 7.081169723918144e-08 2.012930481915032e-06
3.762 0.9999991192374852 0.9998411641722584 1.0000192765917513 -4.1780741967491086e-08 -1.2048561760884065e-06 -1.2099611930956912e-06 -5.980767472779817e-08 1.5367236446599035e-08 -1.8861833029950437e-07 8.807740632557591e-07 6.292732088431324e-07 1.927667339548214e-05 0.9999712897829105 0.9998218527147461 1.0000160265805622 -1.8734344945010117e-05 -1.8827072488973413e-05 -2.312488768287508e-05 -2.0898021154028865e-05 1.1055543808978939e-05 -1.888619602067002e-07 2.8739925394924593e-05 2.0025301581596795e-05 1.9146759095286394e-05 0.9999680059024345 0.9998231753514825 0.9991215054109643 -6.254762661203503e-05 1.6004069234255398e-05 -1.196102088546213e-05 -3.3649926584734595e-05 4.6897547661369395e-05 -1.886923418470997e-07 3.199536145137242e-05 2.32645762406276e-05 0.0009208377664321805 0.9999999925348584 0.9998417872205404 1.00000018319106 1.6069894963469584e-10 -1.0827653740846023e-08 -1.0828311491366284e-08 1.5705809957769174e-10 -2.00414267072416e-10 -1.8859821564290867e-07 7.467859147023644e-09 3.732557089009753e-08 1.843268198933526e-07 0.9999898310718511 0.9998346050010465 1.0001072626375966 -3.4865267910408874e-06 -1.020486932806421e-05 -1.075186822090874e-05 -4.564679893232865e-06 1.585818827244669e-06 -1.8875935066628837e-07 1.0174228860480366e-05 7.193365005945559e-06 0.00010729303398036564 0.999999915031107 0.9998417318667518 1.000002012805543 -2.1776732308210915e-10 -1.2105116187445484e-07 -1.2110129901480057e-07 -4.0721108298909793e-10 -5.903150517620874e-11 -1.886000867940209e-07 8.496834522539301e-08 7.081075843189893e-08 2.012882514328743e-06
3.772 0.9999991191184247 0.9998411641652595 1.0000192716928638 -4.20153282580098e-08 -1.2047939008589352e-06 -1.2098996673977743e-06 -6.003722178945546e-08 1.542960880861426e-08 -1.9188979713412471e-07 8.808931159255714e-07 6.293470541329023e-07 1.9271771664442173e-05 0.999971306914328 0.9998218692009326 1.0000146968286907 -1.8779079532071735e-05 -1.877453943775737e-05 -2.307414822584033e-05 -2.091030373166065e-05 1.1086161196543063e-05 -1.92138852496849e-07 2.872252954079434e-05 2.0009692674771112e-05 1.81431510800054e-05 0.9999685035276588 0.9998235486745359 0.9991220936889101 -6.227583995542895e-05 1.6235331915332177e-05 -1.1517264614653294e-05 -3.3216458627716386e-05 4.665585127458765e-05 -1.9196543393403397e-07 3.149851521999276e-05 2.299722093100196e-05 0.0009202073332302934 0.9999999925348875 0.9998417872927173 1.0000001831915282 1.6043746662689903e-10 -1.0827654234976775e-08 -1.082833954104591e-08 1.5728558998311154e-10 -2.00004050050268e-10 -1.9186927848121902e-07 7.466633226477173e-09 3.733005024441017e-08 1.8434927847073717e-07 0.9999898260135189 0.9998346020590326 1.0001069209767472 -3.501973304892985e-06 -1.0198027631848838e-05 -1.0745465749218946e-05 -4.577024205925465e-06 1.5918919191841407e-06 -1.92033670170273e-07 1.0179267219176378e-05 7.196396565684989e-06 0.00010695106229352247 0.9999999150298808 0.9998417319380869 1.0000020127561344 -2.2042336865604463e-10 -1.2105056180694083e-07 -1.2110072724226602e-07 -4.093735842590167e-10 -5.8019580940143544e-11 -1.9187118716874702e-07 8.496947332492294e-08 7.08094342440117e-08 2.01283236170719e-06
3.782 0.9999991189994117 0.9998411641595419 1.0000192667947894 -4.224982311562666e-08 -1.204731639338314e-06 -1.2098381129474578e-06 -6.02666829571027e-08 1.5492030799553575e-08 -1.952146056006521e-07 8.810121126966279e-07 6.294207874642016e-07 1.926687046652866e-05 0.9999713243525411 0.999821885918537 1.0000133736722883 -1.8823330820897917e-05 -1.872201764634913e-05 -2.302334806687401e-05 -2.0922234482192276e-05 1.1116639696143238e-05 -1.9546916382386e-07 2.870482876695662e-05 1.9993863861329302e-05 1.7189980601033422e-05 0.9999690007938026 0.9998239216440281 0.9991227593531586 -6.200122976885659e-05 1.6464080861038504e-05 -1.107581573952775e-05 -3.2782809903896416e-05 4.641221184138893e-05 -1.952917570204608e-07 3.100224189835409e-05 2.2733031371065858e-05 0.0009194983270978494 0.999999992534916 0.999841787366119 1.0000001831919787 1.6020921870909165e-10 -1.0827676888537633e-08 -1.082834822978527e-08 1.5754033093311156e-10 -1.9954722041880803e-10 -1.9519367618366412e-07 7.466482760823056e-09 3.733398481104264e-08 1.8434586769751434e-07 0.9999898209868369 0.9998345991430789 1.0001065798924724 -3.5173773385601752e-06 -1.0191181671188504e-05 -1.0739056856999162e-05 -4.589331059243288e-06 1.5979620280178356e-06 -1.953613790438121e-07 1.01842739935337e-05 7.1994037104314356e-06 0.00010660966851456507 0.9999999150286553 0.999841732010647 1.00000201270671 -2.230466823239571e-10 -1.21049984060616e-07 -1.2110013586547908e-07 -4.1150864507132987e-10 -5.696066578675197e-11 -1.951956230682523e-07 8.497067948199719e-08 7.080780375118377e-08 2.0127797924514817e-06
3.792 0.999999118880445 0.9998411641551243 1.000019261897517 -4.2484202229727356e-08 -1.2046693792700276e-06 -1.2097765181177712e-06 -6.049607340849394e-08 1.555450232957282e-08 -1.9859357193027502e-07 8.811310636881473e-07 6.294944269910231e-07 1.9261969822918927e-05 0.9999713420957566 0.99982190286624 1.00001205709762 -1.8867100497324656e-05 -1.8669507761519578e-05 -2.2972488341367303e-05 -2.0933815047618018e-05 1.114697911301019e-05 -1.9885371103375482e-07 2.8686824868069997e-05 1.997781651534124e-05 1.62944565798411e-05 0.9999694976749227 0.9998242942407084 0.9991235018646357 -6.172374211709696e-05 1.6690314403528393e-05 -1.0636698282403026e-05 -3.234902988604429e-05 4.6166659404479856e-05 -1.986721246773527e-07 3.0506572648350446e-05 2.247210678503095e-05 0.0009187111838330629 0.9999999925349441 0.999841787440764 1.0000001831924001 1.6003825052012714e-10 -1.0827709735322228e-08 -1.0828325714776648e-08 1.578075503048393e-10 -1.9904381432438933e-10 -1.985722240283923e-07 7.467151836492036e-09 3.733749237115227e-08 1.8432336268067337e-07 0.9999898159917413 0.9998345962531582 1.0001062393841105 -3.5327389353199213e-06 -1.0184331457075453e-05 -1.0732641560517648e-05 -4.601600529889004e-06 1.6040291329423896e-06 -1.9874329439339183e-07 1.0189249258743383e-05 7.202386499386193e-06 0.00010626885195016492 0.9999999150274286 0.9998417320844508 1.0000020126572566 -2.2561251980713322e-10 -1.2104941625508163e-07 -1.2109951326206286e-07 -4.1363157738265724e-10 -5.585506796780565e-11 -1.9857421002960018e-07 8.497195248853058e-08 7.080593777452432e-08 2.0127253886671325e-06
3.802 0.9999991187615239 0.9998411641520263 1.000019257001034 -4.271843541533468e-08 -1.2046071047780258e-06 -1.2097148924096875e-06 -6.07253993522598e-08 1.5617022574545794e-08 -2.020275229695755e-07 8.812499839233771e-07 6.295679914568832e-07 1.9257069831142552e-05 0.9999713601421847 0.9998219200427269 1.0000107470908726 -1.891039024164999e-05 -1.861701042284809e-05 -2.292157019774981e-05 -2.0945047059357174e-05 1.1177179256912795e-05 -2.0229332175692063e-07 2.8668519639841713e-05 1.9961552010342876e-05 1.546487690723682e-05 0.999969994144353 0.9998246664448258 0.999124320658338 -6.144332848864097e-05 1.6914030631088897e-05 -1.0199935274794879e-05 -3.191516752688566e-05 4.591922406767443e-05 -2.0210736202134493e-07 3.001153952064492e-05 2.2214548903498213e-05 0.0009178463696941639 0.9999999925349706 0.9998417875166724 1.00000018319278 1.5995435776213447e-10 -1.0827737174911015e-08 -1.0828281017168072e-08 1.5808091806492593e-10 -1.9849433370313171e-10 -2.0200574897326968e-07 7.468314099186366e-09 3.734063942018719e-08 1.8429031037890272e-07 0.9999898110281679 0.9998345933892432 1.0001058994509997 -3.548058132298005e-06 -1.0177476997145178e-05 -1.0726219897322175e-05 -4.613832686098558e-06 1.6100932133149913e-06 -2.0218024318608722e-07 1.0194193095667795e-05 7.205344994899531e-06 0.00010592861197084918 0.9999999150262003 0.9998417321595179 1.0000020126077631 -2.2809104258695243e-10 -1.2104884283029803e-07 -1.2109886857412048e-07 -4.157481739377076e-10 -5.470389461892258e-11 -2.0200777479405418e-07 8.497327993282262e-08 7.08038830305775e-08 2.0126699495383068e-06
3.812 0.9999991186426468 0.9998411641502671 1.0000192521053217 -4.295249051139163e-08 -1.2045448057164421e-06 -1.2096532601038114e-06 -6.095466370241441e-08 1.5679591588854702e-08 -2.0551729616118295e-07 8.813688817938969e-07 6.296414913876803e-07 1.9252170591173774e-05 0.9999713784900419 0.9998219374466865 1.0000094436381453 -1.895320173206416e-05 -1.8564526271881407e-05 -2.287059479154805e-05 -2.0955932142801225e-05 1.120723994167837e-05 -2.0578883504822222e-07 2.864991486500696e-05 1.9945071712016516e-05 1.4710607802361057e-05 0.9999704901747497 0.9998250382361563 0.9991252151448397 -6.115994568386157e-05 1.7135227407830893e-05 -9.765548775482107e-06 -3.148127125491281e-05 4.566993598624834e-05 -2.055983052035465e-07 2.9517175431819417e-05 2.1960461908348132e-05 0.00091690437958129 0.9999999925349943 0.9998417875938627 1.0000001831931 1.5998990249391127e-10 -1.0827748201755428e-08 -1.0828238322941205e-08 1.5835754982622427e-10 -1.9789971369796533e-10 -2.0549508901568992e-07 7.469778148946549e-09 3.73434436667658e-08 1.8425184227107393e-07 0.9999898060960527 0.999834590551306 1.0001055600924726 -3.563334964511057e-06 -1.0170618304063676e-05 -1.0719791919802155e-05 -4.626027592886372e-06 1.6161542489605107e-06 -2.0567306448808342e-07 1.0199105577092889e-05 7.20827925395252e-06 0.00010558894798569597 0.9999999150249697 0.9998417322358678 1.0000020125582103 -2.304504302741214e-10 -1.2104825324784772e-07 -1.2109822624822413e-07 -4.178612298664222e-10 -5.350734115517883e-11 -2.0549715491074293e-07 8.49746541191969e-08 7.08016562573268e-08 2.0126139923213913e-06
3.822 0.9999991185238132 0.9998411641498669 1.000019247210353 -4.318634743540968e-08 -1.2044824801822426e-06 -1.2095916440822645e-06 -6.11838754140764e-08 1.5742208288931114e-08 -2.0906374118552932e-07 8.814877518089102e-07 6.297149249446572e-07 1.9247272156821822e-05 0.9999713971375487 0.999821955076811 1.0000081467254536 -1.8995536659360936e-05 -1.8512055955863896e-05 -2.281956326862804e-05 -2.0966471926860758e-05 1.1237160985593179e-05 -2.0934110058012597e-07 2.863101230590169e-05 1.9928376974174637e-05 1.4041924584585568e-05 0.9999709857381336 0.9998254095940347 0.9991261847117681 -6.087355568086582e-05 1.735390239701265e-05 -9.333559875534982e-06 -3.1047388974764036e-05 4.541882535945372e-05 -2.0914580141722202e-07 2.9023514150790976e-05 2.1709952366897247e-05 0.0009158857353897869 0.9999999925350138 0.9998417876723555 1.0000001831933332 1.6016480022148947e-10 -1.0827741408345139e-08 -1.0828220554832448e-08 1.5862841647135074e-10 -1.9726039288351977e-10 -2.0904109274849722e-07 7.471473052487568e-09 3.734589054675813e-08 1.842096514688099e-07 0.9999898011953318 0.9998345877393203 1.0001052213078525 -3.5785694794202536e-06 -1.0163755399593762e-05 -1.0713357678633003e-05 -4.638185321501414e-06 1.6222122197188627e-06 -2.0922260801411914e-07 1.0203986760361327e-05 7.211189323304604e-06 0.00010524985939471161 0.9999999150237349 0.99984173231352 1.0000020125085718 -2.3267025017947274e-10 -1.2104764563514937e-07 -1.2109760884538488e-07 -4.1998025793459014e-10 -5.226584733218801e-11 -2.0904319979553354e-07 8.4976064378385e-08 7.079924887425705e-08 2.0125577058380364e-06
3.832 0.9999991184050213 0.9998411641508455 1.0000192423160992 -4.342001299295152e-08 -1.2044201330383735e-06 -1.209530048788228e-06 -6.141305390438834e-08 1.5804871620782245e-08 -2.126677186757275e-07 8.816065776159111e-07 6.297882819348564e-07 1.924237454049817e-05 0.99997141608293 0.999821972931797 1.0000068563387352 -1.9037396740805763e-05 -1.8459600125638332e-05 -2.2768476748517877e-05 -2.0976668049211318e-05 1.1266942210394111e-05 -2.129509801933318e-07 2.861181370902474e-05 1.9911469141304333e-05 1.3469649333523487e-05 0.9999714808059302 0.9998257804973835 0.9991272287252452 -6.058412548524889e-05 1.757005308966888e-05 -8.90398870515085e-06 -3.06135680629134e-05 4.5165922423181185e-05 -2.1275070930150897e-07 2.853059030003891e-05 2.146312915566714e-05 0.0009147909845233358 0.9999999925350287 0.9998417877521704 1.0000001831934502 1.604720734229252e-10 -1.08277216087631e-08 -1.082823265864202e-08 1.588737756093597e-10 -1.9657660346283701e-10 -2.126446207736911e-07 7.473257864479562e-09 3.734794521233398e-08 1.8416638573006217e-07 0.9999897963259413 0.9998345849532595 1.0001048830964625 -3.593761750349716e-06 -1.015688831185214e-05 -1.0706917206704468e-05 -4.650305953224742e-06 1.6282671047204058e-06 -2.128297352141384e-07 1.0208836691912876e-05 7.21407524283032e-06 0.00010491134555253701 0.9999999150224953 0.9998417323924951 1.000002012458818 -2.3475726277925517e-10 -1.210470253877815e-07 -1.2109702125599574e-07 -4.2212455388503117e-10 -5.098029278118777e-11 -2.1264676976746621e-07 8.497748443422988e-08 7.079663602329543e-08 2.012501319412156e-06
3.842 0.9999991182862711 0.9998411641532239 1.0000192374225403 -4.365352416810419e-08 -1.204357770460599e-06 -1.2094684602627896e-06 -6.164222570794831e-08 1.5867581494592433e-08 -2.1633010000451458e-07 8.817253431095401e-07 6.298615528197774e-07 1.9237477755974494e-05 0.9999714353244178 0.9998219910103455 1.000005572463864 -1.9078783723942104e-05 -1.840715942951893e-05 -2.2717336324287254e-05 -2.0986522150575726e-05 1.1296583442445781e-05 -2.1661934627790675e-07 2.8592320818122844e-05 1.9894349555661817e-05 1.3004532416523185e-05 0.9999719753490123 0.9998261509247427 0.9991283465312888 -6.0291626957391e-05 1.778367683696186e-05 -8.476854454447617e-06 -3.0179855355743222e-05 4.491125744164456e-05 -2.1641389930649906e-07 2.8038439368265577e-05 2.1220103370036486e-05 0.0009136206984626441 0.9999999925350377 0.9998417878333294 1.0000001831934324 1.608749619957256e-10 -1.0827694916737592e-08 -1.0828260359161565e-08 1.590680844679969e-10 -1.9584982902122026e-10 -2.1630654517869875e-07 7.47475683420172e-09 3.73495548499925e-08 1.8412988212692978e-07 0.9999897914878181 0.9998345821930984 1.0001045454576334 -3.6089118808446106e-06 -1.0150017070013544e-05 -1.070047051746031e-05 -4.662389576302916e-06 1.6343188835473662e-06 -2.1649531892751735e-07 1.0213655420064134e-05 7.2169370537332365e-06 0.00010457340576852351 0.9999999150212503 0.9998417324728136 1.0000020124089295 -2.3674856004822373e-10 -1.210463980884929e-07 -1.2109644912494242e-07 -4.2432006987204616e-10 -4.965115768226861e-11 -2.1630873685848502e-07 8.497886943001745e-08 7.079378460845649e-08 2.012445493345892e-06
3.852 0.9999991181675625 0.9998411641570237 1.0000192325296748 -4.388693375887626e-08 -1.2042953951257632e-06 -1.2094068572118014e-06 -6.187141189343953e-08 1.593033710919514e-08 -2.2005176919881428e-07 8.818440429760667e-07 6.299347361204669e-07 1.9232581854819163e-05 0.9999714548602471 0.9998220093111606 1.0000042950866592 -1.911969937257535e-05 -1.8354734509113336e-05 -2.2666143073637237e-05 -2.0996035864497746e-05 1.1326084511929115e-05 -2.203470836221325e-07 2.857253538499016e-05 1.9877019562993992e-05 1.2656372286390359e-05 0.9999724693377345 0.9998265208542965 0.999129537457166 -5.999603661906076e-05 1.7994770876112754e-05 -8.05217540762415e-06 -2.9746297130200872e-05 4.4654860699349774e-05 -2.2013625230562e-07 2.7547097724346992e-05 2.0980988219239342e-05 0.0009123754712749858 0.9999999925350409 0.9998417879158524 1.0000001831932774 1.6132013185236461e-10 -1.0827664198288264e-08 -1.0828282628733824e-08 1.591897600889813e-10 -1.95080128595792e-10 -2.2002774934509118e-07 7.475423176063855e-09 3.735065690463872e-08 1.8411222739442415e-07 0.9999897866808992 0.999834579458812 1.000104208390716 -3.624019989804316e-06 -1.0143141700267825e-05 -1.0694017617398822e-05 -4.6744362740803645e-06 1.6403675366423942e-06 -2.202202429444757e-07 1.0218443005682888e-05 7.21977480521583e-06 0.000104236039346741 0.9999999150199993 0.9998417325544976 1.0000020123589055 -2.386971289449827e-10 -1.210457664966696e-07 -1.210958712827856e-07 -4.2658796586956613e-10 -4.827950146426208e-11 -2.2002998458354444e-07 8.498017072082109e-08 7.0790663373671e-08 2.012391275118784e-06
3.862 0.9999991180488957 0.9998411641622672 1.0000192276375197 -4.412028842217407e-08 -1.2042330086254446e-06 -1.2093452263842512e-06 -6.21006181284527e-08 1.5993137379235908e-08 -2.2383362165935805e-07 8.819626856635451e-07 6.300078406944559e-07 1.9227686916259538e-05 0.9999714746886595 0.9998220278329528 1.000003024192887 -1.916014544511414e-05 -1.830232600169789e-05 -2.2614898075391625e-05 -2.1005210806453907e-05 1.1355445253519495e-05 -2.2413508804603372e-07 2.855245917016313e-05 1.985948051295051e-05 1.243295781761747e-05 0.9999729627419766 0.9998268902639 0.9991308008126905 -5.969733545100253e-05 1.8203332355737842e-05 -7.629968980986948e-06 -2.931293908708681e-05 4.4396762493681374e-05 -2.239186615330993e-07 2.705660262581329e-05 2.07458989040731e-05 0.0009110559180479906 0.9999999925350395 0.9998417879997632 1.0000001831930023 1.6176165619290448e-10 -1.0827630743325607e-08 -1.0828285777566949e-08 1.5923310398982042e-10 -1.9426875829500312e-10 -2.238091284120102e-07 7.474837451491935e-09 3.735121010445719e-08 1.8412305936995394e-07 0.9999897819051222 0.9998345767503767 1.0001038718950774 -3.6390861901112884e-06 -1.0136262226580567e-05 -1.0687558521004671e-05 -4.6864461145294396e-06 1.6464130431810448e-06 -2.2400540374871535e-07 1.0223199522909852e-05 7.222588555224685e-06 0.00010389924563203604 0.9999999150187433 0.9998417326375686 1.0000020123087618 -2.4065002144499476e-10 -1.2104513226377452e-07 -1.2109527445545663e-07 -4.2893414610521586e-10 -4.686576023717623e-11 -2.2381140776323043e-07 8.498136236036241e-08 7.078725940164893e-08 2.0123395356760256e-06
3.872 0.9999991179302713 0.9998411641689772 1.0000192227460973 -4.4353612874198164e-08 -1.2041706142342785e-06 -1.2092835689800835e-06 -6.232983315478513e-08 1.6055981571142768e-08 -2.2767656406353593e-07 8.820812866192291e-07 6.300808813364502e-07 1.9222792995509105e-05 0.9999714948079025 0.999822046574434 1.0000017597682522 -1.9200123678416588e-05 -1.8249934542614723e-05 -2.2563602415705496e-05 -2.1014048571486547e-05 1.1384665505388887e-05 -2.2798426760464224e-07 2.853209393309563e-05 1.984173375380948e-05 1.233902771254555e-05 0.9999734555311742 0.9998272591311065 0.9991321358914638 -5.939550869868155e-05 1.840935835190646e-05 -7.210251750596486e-06 -2.8879826342282662e-05 4.413699312806714e-05 -2.2776203191646276e-07 2.6566992222926014e-05 2.0514952477113755e-05 0.0009096626733326844 0.999999992535033 0.9998417880850836 1.0000001831926304 1.6217480099377468e-10 -1.0827597908782784e-08 -1.0828271102411979e-08 1.592094941354765e-10 -1.9341612527334974e-10 -2.276515890860849e-07 7.473017419873266e-09 3.735123608735599e-08 1.8416219268740902e-07 0.9999897771604265 0.9998345740677684 1.0001035359700938 -3.6541105725001536e-06 -1.0129378675713645e-05 -1.0681093257155441e-05 -4.698419147981099e-06 1.652455382757032e-06 -2.278517085805853e-07 1.0227925049656445e-05 7.225378363983092e-06 0.00010356302402473348 0.9999999150174829 0.9998417327220497 1.0000020122585218 -2.4263187406031724e-10 -1.210444988334065e-07 -1.2109466011514e-07 -4.3134724786057155e-10 -4.5410933091352124e-11 -2.27653913084901e-07 8.498245989102499e-08 7.078359477088498e-08 2.012290312498472e-06
3.882 0.9999991178116898 0.9998411641771766 1.000019217855429 -4.458691052261053e-08 -1.2041082191463706e-06 -1.2092218953566925e-06 -6.255903521445729e-08 1.6118869228277436e-08 -2.315815149458933e-07 8.821998569437054e-07 6.301538717638646e-07 1.9217900066803403e-05 0.9999715152162265 0.9998220655343222 1.000000501798389 -1.92396357891066e-05 -1.8197560767472e-05 -2.2512257182385032e-05 -2.1022550741074032e-05 1.1413745110087234e-05 -2.318955419706658e-07 2.851144141980665e-05 1.982378062589383e-05 1.2375513812068861e-05 0.9999739476743591 0.9998276274331922 0.9991335419720707 -5.909054569625017e-05 1.8612845888456025e-05 -6.793039465472407e-06 -2.844700342729244e-05 4.387558290426715e-05 -2.316672799499793e-07 2.6078305565797925e-05 2.028826768460431e-05 0.0009081963897196405 0.999999992535023 0.9998417881718374 1.0000001831921823 1.6255591533436285e-10 -1.0827572750557066e-08 -1.082824873939165e-08 1.591408678671086e-10 -1.9252300594476185e-10 -2.3155605007767184e-07 7.470491540902268e-09 3.735084003448752e-08 1.842175830629487e-07 0.9999897724467491 0.9998345714109647 1.0001032006151367 -3.669093206332834e-06 -1.012249107733249e-05 -1.0674621864320097e-05 -4.710355414455169e-06 1.6584945351360115e-06 -2.3176007745057877e-07 1.0232619655287805e-05 7.228144286461941e-06 0.00010322737394622672 0.9999999150162187 0.9998417328079648 1.0000020122082067 -2.4464536170309497e-10 -1.2104387317671373e-07 -1.210940384134827e-07 -4.3380518551968644e-10 -4.391566670399713e-11 -2.3155841988584368e-07 8.498351588624066e-08 7.077973077341059e-08 2.0122425867599055e-06
3.892 0.9999991176931521 0.9998411641868897 1.0000192129655259 -4.482017756077927e-08 -1.204045830985982e-06 -1.2091602125187504e-06 -6.278820246932429e-08 1.618179944087898e-08 -2.355494053370373e-07 8.823183960509998e-07 6.302268191685164e-07 1.921300800715432e-05 0.9999715359118879 0.9998220847113386 0.9999992502688575 -1.927868348790256e-05 -1.814520530997342e-05 -2.2460863452716358e-05 -2.103071889366553e-05 1.1442683913806406e-05 -2.3586984244110076e-07 2.849050335667297e-05 1.9805622458368497e-05 1.253930333934905e-05 0.9999744391401882 0.9998279951471787 0.999135018319235 -5.878243970801856e-05 1.881379196001026e-05 -6.378347055973343e-06 -2.8014514295245063e-05 4.3612562115036946e-05 -2.3563533368612667e-07 2.5590582624033864e-05 2.006596478800158e-05 0.0009066577366033966 0.9999999925350093 0.9998417882600479 1.0000001831916696 1.6290858070136232e-10 -1.0827563245795089e-08 -1.0828226138090088e-08 1.5904897003935037e-10 -1.915901097436625e-10 -2.355234421968107e-07 7.46807158285517e-09 3.735018497279544e-08 1.8427034927707693e-07 0.9999897677640296 0.9998345687799424 1.0001028658295696 -3.684034154760979e-06 -1.0115599462382202e-05 -1.0668144377297224e-05 -4.722254953681571e-06 1.6645304802351193e-06 -2.357314416809021e-07 1.0237283394585245e-05 7.2308863685268394e-06 0.00010289229478326426 0.9999999150149509 0.9998417328953366 1.0000020121578284 -2.466867737300172e-10 -1.2104326302831283e-07 -1.2109341652740672e-07 -4.3628633484822514e-10 -4.238085694824347e-11 -2.355258582731986e-07 8.49845948686785e-08 7.077575150968681e-08 2.012194682854535e-06
3.902 0.9999991175746589 0.9998411641981393 1.000019208076395 -4.505341870368369e-08 -1.203983452644034e-06 -1.2090985185641044e-06 -6.301732083827763e-08 1.624477125513344e-08 -2.395811780631711e-07 8.824368939250472e-07 6.302997245881965e-07 1.920811664254582e-05 0.9999715568931473 0.9998221041042077 0.9999980051651473 -1.9317268494789754e-05 -1.809286879478071e-05 -2.2409422286724105e-05 -2.1038554612063324e-05 1.1471481766737376e-05 -2.399081129719091e-07 2.846928145607809e-05 1.9787260572193026e-05 1.2823604757725772e-05 0.9999749298969802 0.9998283622498593 0.999136564184942 -5.8471187775636846e-05 1.9012193557820664e-05 -5.966188645418566e-06 -2.758240232252168e-05 4.334796103760785e-05 -2.3966713422992096e-07 2.510386432311627e-05 1.984816536278505e-05 0.0009050473990853262 0.9999999925349934 0.9998417883497385 1.0000001831910987 1.6322772100626363e-10 -1.0827572286340357e-08 -1.0828201439123293e-08 1.5894816463858765e-10 -1.9061842427404042e-10 -2.395547080098813e-07 7.466469917507769e-09 3.7349430493966345e-08 1.843036903433715e-07 0.9999897631122054 0.9998345661746803 1.0001025316127514 -3.6989334886139792e-06 -1.0108703856044387e-05 -1.0661660821705368e-05 -4.734117812815953e-06 1.670563197453733e-06 -2.397667450464562e-07 1.0241916313289697e-05 7.2336046501694195e-06 0.00010255778585751876 0.9999999150136808 0.9998417329841897 1.000002012107392 -2.4876155129678434e-10 -1.210426713289138e-07 -1.210927924497825e-07 -4.387765170158077e-10 -4.080702741546735e-11 -2.3955717087611525e-07 8.498574468368647e-08 7.077173436705454e-08 2.0121450480711085e-06
3.912 0.9999991174562105 0.9998411642109502 1.0000192031880424 -4.5286649273902666e-08 -1.203921078187697e-06 -1.2090368071793838e-06 -6.324638360783269e-08 1.630778368467163e-08 -2.4367778856666106e-07 8.825553398155741e-07 6.303725874785432e-07 1.9203225844267196e-05 0.9999715781582713 0.9998221237116586 0.9999967664726869 -1.935539253989166e-05 -1.80405518345221e-05 -2.2357934732104113e-05 -2.104605948339421e-05 1.1500138522809642e-05 -2.4401130933267596e-07 2.8447777428217865e-05 1.9768696286216907e-05 1.3218803383891921e-05 0.9999754199127464 0.9998287287178201 0.9991381788095196 -5.815679055776029e-05 1.9208047690688638e-05 -5.556577573135949e-06 -2.715071030502583e-05 4.308180992614441e-05 -2.4376363396473877e-07 2.461819259316471e-05 1.9634992072863704e-05 0.0009033660768920454 0.9999999925349747 0.9998417884409341 1.000000183190477 1.6349845244609506e-10 -1.0827593492360677e-08 -1.0828168087596998e-08 1.5884473655509088e-10 -1.8960894312124074e-10 -2.4365080180464004e-07 7.465994960008931e-09 3.7348676625794594e-08 1.843102946493681e-07 0.9999897584912155 0.9998345635951561 1.0001021979640408 -3.713791288878596e-06 -1.0101804275285335e-05 -1.0655171218394614e-05 -4.745944047027326e-06 1.6765926671385733e-06 -2.438669432667805e-07 1.0246518459248957e-05 7.236299172828773e-06 0.00010222384645593394 0.9999999150124085 0.9998417330745469 1.0000020120569058 -2.508847633309285e-10 -1.2104209179712475e-07 -1.2109215935510456e-07 -4.412688983034909e-10 -3.9195441442514514e-11 -2.436533127782343e-07 8.498698023666715e-08 7.076772701376613e-08 2.012092957784844e-06
3.922 0.9999991173378074 0.999841164225347 1.0000191983004811 -4.551988311532388e-08 -1.203858694483887e-06 -1.2089750779875135e-06 -6.347538651486703e-08 1.6370836043610066e-08 -2.478402035460255e-07 8.826737317028937e-07 6.304454119679282e-07 1.9198335612573924e-05 0.9999715997055295 0.9998221435324244 0.9999955341768503 -1.9393057353125428e-05 -1.7988255031870145e-05 -2.2306401834685067e-05 -2.1053235093306933e-05 1.1528654039720283e-05 -2.481803997783018e-07 2.8425992991498753e-05 1.9749930922727045e-05 1.3713555573380757e-05 0.9999759091552199 0.999829094527462 0.9991398614226786 -5.783925216191866e-05 1.9401351400793337e-05 -5.149526424864e-06 -2.6719480448864293e-05 4.281413900611509e-05 -2.4792579785098083e-07 2.413361042343087e-05 1.942656842055756e-05 0.000901614483229526 0.9999999925349548 0.9998417885336586 1.0000001831898173 1.637068896191664e-10 -1.0827614243141829e-08 -1.0828125779551159e-08 1.5874347461598554e-10 -1.8856243546250254e-10 -2.478126912114411e-07 7.466507955280658e-09 3.7347952520608865e-08 1.842937329801514e-07 0.9999897539009982 0.9998345610413485 1.0001018648828035 -3.72860763610463e-06 -1.0094900729341015e-05 -1.0648675594323842e-05 -4.757733712673009e-06 1.682618868599819e-06 -2.480330041756427e-07 1.0251089892994762e-05 7.238969985917863e-06 0.00010189047589996935 0.9999999150111345 0.9998417331664338 1.0000020120063824 -2.530703766281264e-10 -1.2104151202169395e-07 -1.210915169388013e-07 -4.4375939530413867e-10 -3.754696894191204e-11 -2.478152510759721e-07 8.498828851476199e-08 7.076374671073462e-08 2.0120387081805868e-06
3.932 0.9999991172194502 0.9998411642413538 1.000019193413726 -4.575312029967723e-08 -1.2037962895226382e-06 -1.2089133426933863e-06 -6.370432140420857e-08 1.643392673315734e-08 -2.52069402694301e-07 8.82792078463147e-07 6.305182088839469e-07 1.9193446077645122e-05 0.9999716215331972 0.9998221635652408 0.9999943082629533 -1.943026465127268e-05 -1.793597898740381e-05 -2.2254824645297053e-05 -2.1060083020276277e-05 1.1557028179414805e-05 -2.524163647943573e-07 2.840392987310565e-05 1.9730965807708032e-05 1.4295855549642427e-05 0.9999763975918874 0.999829459655023 0.9991416112445038 -5.751857997785727e-05 1.959210177254887e-05 -4.745047057786668e-06 -2.628875436129484e-05 4.2544978467986164e-05 -2.5215460311183234e-07 2.3650161915821285e-05 1.9223018473565206e-05 0.0008997933435862273 0.9999999925349334 0.9998417886279374 1.000000183189134 1.6385304886939814e-10 -1.0827622310290355e-08 -1.0828086450114457e-08 1.5865241187126416e-10 -1.8748014228300612e-10 -2.520413559495004e-07 7.467639911793995e-09 3.7347249853430687e-08 1.8426340882637795e-07 0.999989749341492 0.9998345585132359 1.0001015323684068 -3.7433825962870366e-06 -1.0087993229201132e-05 -1.0642173989430091e-05 -4.769486862596336e-06 1.6886417818518056e-06 -2.5226590811447036e-07 1.0255630688210293e-05 7.241617146936981e-06 0.00010155767359004944 0.9999999150098593 0.999841733259875 1.0000020119558362 -2.553181450159051e-10 -1.210409192498377e-07 -1.2109087760844114e-07 -4.46239578539862e-10 -3.586242432386784e-11 -2.52043965469863e-07 8.498964810989766e-08 7.0759798071618e-08 2.011983199202286e-06
3.942 0.9999991171011391 0.9998411642589964 1.000019188527786 -4.5986344509415424e-08 -1.2037338598014798e-06 -1.208851620891756e-06 -6.393317565198666e-08 1.6497055269564414e-08 -2.5636637819096157e-07 8.829103931200307e-07 6.305909917612686e-07 1.9188557417370515e-05 0.9999716436395538 0.9998221838088484 0.9999930887162493 -1.9467016135655158e-05 -1.7883724306575507e-05 -2.2203204214982456e-05 -2.1066604835028143e-05 1.158526080700521e-05 -2.5672019755876457e-07 2.8381589799627996e-05 1.9711802266061918e-05 1.4953892854894986e-05 0.9999768851900162 0.9998298240765967 0.9991434274864028 -5.719478453023159e-05 1.9780295940809673e-05 -4.343150613329282e-06 -2.5858573047344794e-05 4.227435845888838e-05 -2.5645103910216806e-07 2.3167892339425662e-05 1.902446656908353e-05 0.0008979033945698689 0.9999999925349113 0.9998417887237954 1.0000001831884364 1.6395337244908532e-10 -1.0827613998673883e-08 -1.0828069606096895e-08 1.585838947950639e-10 -1.863627108552053e-10 -2.5633778753357856e-07 7.469072755512487e-09 3.734655925750381e-08 1.8422757703012579e-07 0.9999897448126351 0.9998345560107993 1.0001012004202112 -3.7581162191777907e-06 -1.0081081793527472e-05 -1.0635666449354986e-05 -4.781203544861648e-06 1.694661386397848e-06 -2.5656664870284855e-07 1.0260140922505282e-05 7.244240715978548e-06 0.00010122543898548507 0.9999999150085832 0.9998417333548957 1.0000020119052768 -2.5761124536431636e-10 -1.2104031001401346e-07 -1.2109026033405058e-07 -4.4869701201501324e-10 -3.4142687155436425e-11 -2.5634044770942346e-07 8.49910454194715e-08 7.075588730448354e-08 2.0119272790998505e-06
3.952 0.999999116982874 0.9998411642783003 1.000019183642659 -4.621953465711718e-08 -1.203671411110529e-06 -1.2087899249963221e-06 -6.416193678446286e-08 1.6560221307858153e-08 -2.6073213479788046e-07 8.830286824160608e-07 6.306637683487826e-07 1.91836697526928e-05 0.9999716660228842 0.9998222042619921 0.9999918755219241 -1.9503313505141965e-05 -1.7831491601962337e-05 -2.2151541579587297e-05 -2.1072802105417734e-05 1.1613351792000131e-05 -2.610929036055533e-07 2.8358974484751216e-05 1.9692441615122702e-05 1.567663152049432e-05 0.9999773719166831 0.999830187768154 0.9991453093520202 -5.686787934539268e-05 1.996593110364048e-05 -3.9438475204856995e-06 -2.5428976913497245e-05 4.200230907935584e-05 -2.608161083732042e-07 2.2686848193585432e-05 1.8831036993484617e-05 0.0008959453828643964 0.9999999925348884 0.9998417888212577 1.000000183187723 1.6402883011442825e-10 -1.0827595398250417e-08 -1.0828086918123715e-08 1.5855093562648963e-10 -1.852112313226156e-10 -2.6070299104495383e-07 7.470657335059957e-09 3.7345868390184794e-08 1.841900427882117e-07 0.9999897403143673 0.9998345535340174 1.0001008690375695 -3.772808551270002e-06 -1.0074166451316738e-05 -1.0629153013146657e-05 -4.792883807846231e-06 1.7006776621593442e-06 -2.6093623110259373e-07 1.026462066540781e-05 7.246840747809214e-06 0.00010089377153249457 0.9999999150073066 0.9998417334515213 1.0000020118547022 -2.5992946960977917e-10 -1.210396906996352e-07 -1.210896773932156e-07 -4.511190612572701e-10 -3.238897607080744e-11 -2.6070570284216456e-07 8.499247461398185e-08 7.075201458221971e-08 2.011871374128728e-06
3.962 0.999999116864655 0.9998411642992906 1.000019178758336 -4.6452684128253644e-08 -1.2036089541922264e-06 -1.2087282480419463e-06 -6.439059759410664e-08 1.6623423464049702e-08 -2.6516769057008327e-07 8.831469392098266e-07 6.307365341260134e-07 1.917878309871029e-05 0.9999716886814775 0.9998222249234188 0.9999906686651022 -1.9539158471498812e-05 -1.7779281487300053e-05 -2.2099837749216565e-05 -2.1078676400922005e-05 1.164130100698029e-05 -2.655355014009892e-07 2.8336085622373613e-05 1.9672885160884494e-05 1.645412876234991e-05 0.9999778577388002 0.999830550705562 0.9991472560381223 -5.653788082841828e-05 2.014900454330476e-05 -3.5471475020479777e-06 -2.5000005770337453e-05 4.1728860374863074e-05 -2.652508259847326e-07 2.2207077288027757e-05 1.8642853633902157e-05 0.0008939200643290189 0.9999999925348647 0.9998417889203509 1.0000001831869831 1.640865173457489e-10 -1.0827577247321604e-08 -1.0828132041294277e-08 1.585599876007414e-10 -1.840264390154486e-10 -2.651379838142264e-07 7.472307696951453e-09 3.7345125856259774e-08 1.8415230969802858e-07 0.9999897358466251 0.9998345510828704 1.0001005382198245 -3.7874596521462067e-06 -1.0067247236003287e-05 -1.0622633701114211e-05 -4.804527704603284e-06 1.7066905889224848e-06 -2.653756735755897e-07 1.026906997171406e-05 7.249417287449193e-06 0.00010056267059784841 0.9999999150060294 0.9998417335497778 1.0000020118041026 -2.6226587034948507e-10 -1.210390717074379e-07 -1.2108912217462143e-07 -4.534989312044845e-10 -3.0602041533250116e-11 -2.6514074795556086e-07 8.499392232075754e-08 7.074815155897221e-08 2.0118156215726546e-06
3.972 0.9999991167464826 0.999841164321994 1.0000191738748074 -4.668580615522555e-08 -1.203546495451179e-06 -1.2086665655917998e-06 -6.461915889860637e-08 1.6686660162880876e-08 -2.696740756279263e-07 8.832651457509029e-07 6.308092741440811e-07 1.917389740812839e-05 0.9999717116136274 0.9998222457918818 0.999989468130856 -1.9574552767402566e-05 -1.772709456863688e-05 -2.2048093708699982e-05 -2.108422929603315e-05 1.166910832861597e-05 -2.700490222162937e-07 2.831292489151416e-05 1.965313420030961e-05 1.7277653501733695e-05 0.9999783426231401 0.9998309128646006 0.9991492667354555 -5.620480813394402e-05 2.032951364864698e-05 -3.1530595932585384e-06 -2.457169883429196e-05 4.1454042331711785e-05 -2.697562200030294e-07 2.1728628846661507e-05 1.8460039599110967e-05 0.0008918282031804981 0.9999999925348403 0.9998417890211001 1.0000001831862098 1.641128802845246e-10 -1.0827565857145902e-08 -1.0828180362166616e-08 1.5861063202819294e-10 -1.828093993537425e-10 -2.6964379611458564e-07 7.473810572501165e-09 3.7344220597821684e-08 1.8411820381605698e-07 0.999989731409348 0.9998345486573393 1.0001002079663213 -3.8020696018065775e-06 -1.0060324176296411e-05 -1.061610851551552e-05 -4.81613529657483e-06 1.7127001461844143e-06 -2.6988600789475045e-07 1.0273488885805872e-05 7.251970373218137e-06 0.00010023213547082049 0.999999915004751 0.9998417336496904 1.0000020117534703 -2.6463313449055626e-10 -1.2103845941196564e-07 -1.2108857041555964e-07 -4.5583700840647663e-10 -2.878299238285359e-11 -2.696466137379702e-07 8.499535514074048e-08 7.07442330070032e-08 2.011760292927413e-06
3.982 0.9999991166283562 0.9998411643464371 1.0000191689920757 -4.691892440182843e-08 -1.2034840324996013e-06 -1.2086048498675757e-06 -6.484762578992349e-08 1.674993055135224e-08 -2.742523329462467e-07 8.833832845728628e-07 6.308819737568765e-07 1.9169012662160788e-05 0.9999717348176326 0.9998222668661365 0.9999882739042175 -1.960949813571645e-05 -1.7674931439879023e-05 -2.1996310433046393e-05 -2.1089462366413095e-05 1.1696773637247104e-05 -2.7463451067193887e-07 2.828949396828965e-05 1.9633190027678732e-05 1.8139672467637758e-05 0.9999788265363627 0.9998312742209816 0.9991513406295661 -5.5868683026780745e-05 2.0507455932551244e-05 -2.7615921728351634e-06 -2.4144094722766544e-05 4.117788486981818e-05 -2.7433333101763703e-07 2.1251553632442022e-05 1.828271680990914e-05 0.0008896705711833307 0.999999992534815 0.999841789123532 1.000000183185404 1.6408462791872793e-10 -1.0827558416217874e-08 -1.0828204204415105e-08 1.58697757079167e-10 -1.8156150655544873e-10 -2.7422147150396583e-07 7.47475664138682e-09 3.734302144587175e-08 1.8409609754288246e-07 0.9999897270024748 0.9998345462574053 1.0000998782764168 -3.816638490016998e-06 -1.0053397292188653e-05 -1.060957745559466e-05 -4.8277066491302e-06 1.7187063136830233e-06 -2.744682782301502e-07 1.0277877454011898e-05 7.2545000442584386e-06 9.990216542858849e-05 0.9999999150034722 0.9998417337512869 1.0000020117028066 -2.6705526216673006e-10 -1.2103785127123633e-07 -1.2108799415531306e-07 -4.581387361499006e-10 -2.6932719014850526e-11 -2.7422434304261604e-07 8.499672429117576e-08 7.074018412111476e-08 2.011706062251527e-06
3.992 0.999999116510276 0.9998411643726461 1.0000191641101535 -4.71520528711704e-08 -1.203421556417191e-06 -1.2085430877766763e-06 -6.507600168353857e-08 1.6813233854888805e-08 -2.7890351996124406e-07 8.835013505797517e-07 6.309546314248111e-07 1.9164128920767492e-05 0.9999717582917962 0.9998222881449428 0.9999870859701787 -1.9643996309400027e-05 -1.7622792685252163e-05 -2.1944488904430655e-05 -2.1094377182568834e-05 1.1724296816814157e-05 -2.792930238955078e-07 2.8265794537374954e-05 1.9613053940742725e-05 1.903376076914254e-05 0.9999793094450364 0.9998316347503653 0.9991534769015817 -5.552952973521678e-05 2.0682829041611646e-05 -2.3727529979736034e-06 -2.371723144669146e-05 4.090041783768185e-05 -2.7898321282493505e-07 2.0775904088100107e-05 1.8111005565354814e-05 0.000887447946801872 0.9999999925347891 0.9998417892276746 1.0000001831845788 1.6398670673434656e-10 -1.0827546385083856e-08 -1.0828190560307564e-08 1.5881769667154153e-10 -1.8028304222453684e-10 -2.7887206618242685e-07 7.474703160220797e-09 3.734147170455201e-08 1.8409575574870626e-07 0.9999897226259432 0.9998345438830496 1.000099549149477 -3.831166397967591e-06 -1.0046466597247439e-05 -1.060304053514794e-05 -4.839241825989658e-06 1.7247090713366864e-06 -2.791235419715539e-07 1.028223573548975e-05 7.257006348335296e-06 9.957275980788409e-05 0.9999999150021929 0.9998417338545934 1.000002011652124 -2.6954689664587284e-10 -1.2103723838251372e-07 -1.210873806172156e-07 -4.604077389031313e-10 -2.5052023775712444e-11 -2.7887499269407585e-07 8.499798956575546e-08 7.07359764558869e-08 2.0116537922855524e-06
4.002 0.9999991163922417 0.9998411644006491 1.0000191592290562 -4.7385183616556684e-08 -1.2033590604829044e-06 -1.20848128862053e-06 -6.530428390319427e-08 1.687656902981995e-08 -2.836287060096592e-07 8.836193543548171e-07 6.310272647825489e-07 1.915924628216969e-05 0.9999717820344266 0.9998223096270646 0.999985904313687 -1.9678048998013048e-05 -1.7570678887941668e-05 -2.1892630120761812e-05 -2.1098975305635153e-05 1.1751677754785005e-05 -2.8402563308690703e-07 2.824182829297252e-05 1.959272724189296e-05 1.99544776392937e-05 0.9999797913156638 0.9998319944283781 0.9991556747289505 -5.518737481531769e-05 2.085563075957847e-05 -1.9865492274499984e-06 -2.329114640732217e-05 4.062167100887902e-05 -2.837069330156345e-07 2.0301734487114793e-05 1.794502408937363e-05 0.0008851611143259385 0.9999999925347628 0.9998417893335539 1.0000001831837502 1.6382811471435693e-10 -1.082752317314312e-08 -1.0828148348083485e-08 1.5897334002336874e-10 -1.7897581392626102e-10 -2.8359664971438784e-07 7.473473180212464e-09 3.73396757178422e-08 1.8412151269752686e-07 0.9999897182796922 0.9998345415342548 1.000099220584873 -3.8456533833430884e-06 -1.0039532107256342e-05 -1.0596497790043127e-05 -4.8507408849389035e-06 1.730708399030646e-06 -2.8385286981708257e-07 1.0286563803648619e-05 7.259489342949358e-06 9.924391802019594e-05 0.9999999150009128 0.999841733959637 1.000002011601439 -2.7209974444172683e-10 -1.2103661434010636e-07 -1.2108673877527095e-07 -4.626409667441863e-10 -2.314213916786352e-11 -2.835996325168829e-07 8.499914638766873e-08 7.073167413874165e-08 2.0116039333600713e-06
4.012 0.9999991162742538 0.999841164430473 1.000019154348792 -4.761828891714089e-08 -1.2032965482710679e-06 -1.2084194764252686e-06 -6.55324657002353e-08 1.6939934987849105e-08 -2.88428974812967e-07 8.837373149130283e-07 6.310999045482397e-07 1.915436479008135e-05 0.9999718060438365 0.9998223313112696 0.999984728919634 -1.971165789154884e-05 -1.7518590637548138e-05 -2.184073508847816e-05 -2.1103258289547337e-05 1.1778916342713041e-05 -2.888334220243719e-07 2.8217596929456312e-05 1.9572211233436553e-05 2.0897233243410554e-05 0.9999802721147009 0.9998323532306266 0.9991579332861464 -5.484224703513074e-05 2.102585900888375e-05 -1.6029874286958628e-06 -2.2865876396528664e-05 4.0341674073154376e-05 -2.8850557163125317e-07 1.9829101098044083e-05 1.778488806109266e-05 0.0008828108630198446 0.9999999925347349 0.9998417894411981 1.0000001831829255 1.6363672163610947e-10 -1.0827492199624766e-08 -1.0828101706226761e-08 1.5917132124251587e-10 -1.7764002539340816e-10 -2.883963058353747e-07 7.47135106403322e-09 3.733790650418663e-08 1.84167368881054e-07 0.9999897139636609 0.999834539211003 1.0000988925819667 -3.860099483901579e-06 -1.0032593848063007e-05 -1.0589949271107251e-05 -4.862203878609446e-06 1.736704276550045e-06 -2.886573459289256e-07 1.0290861736772468e-05 7.261949089508938e-06 9.891563950435623e-05 0.9999999149996316 0.9998417340664459 1.000002011550759 -2.7468531257550284e-10 -1.2103598270855422e-07 -1.2108609263768989e-07 -4.648317613229172e-10 -2.1204155325021444e-11 -2.8839934525342614e-07 8.500023501984658e-08 7.072743284102096e-08 2.0115560315149035e-06
4.022 0.9999991161563114 0.9998411644621463 1.0000191494693529 -4.785133903436408e-08 -1.2032340329449868e-06 -1.2083576725721971e-06 -6.576054171643244e-08 1.7003330730541223e-08 -2.93305422639439e-07 8.838552466343411e-07 6.311725804177417e-07 1.9149484371263024e-05 0.999971830318343 0.9998223531963293 0.9999835597728511 -1.9744824675865874e-05 -1.7466528530401463e-05 -2.178880480395042e-05 -2.1107227686660856e-05 1.1806012475985379e-05 -2.9371748888957513e-07 2.819310212830752e-05 1.9551507210644378e-05 2.1858161217931593e-05 0.9999807518085816 0.9998327111327138 0.9991602517453484 -5.449417727666124e-05 2.1193511862044546e-05 -1.2220735763716058e-06 -2.2441457604759574e-05 4.0060456635445865e-05 -2.9338022317033326e-07 1.9358062371323357e-05 1.7630710125974837e-05 0.0008803979863493779 0.9999999925347063 0.9998417895506351 1.0000001831820975 1.6344202757357212e-10 -1.082746659448424e-08 -1.0828072414166134e-08 1.594168198790939e-10 -1.762769731409994e-10 -2.932721304638899e-07 7.46900199562154e-09 3.7336516156104556e-08 1.842184083361658e-07 0.9999897096777872 0.9998345369132771 1.000098565140106 -3.874504735406322e-06 -1.0025651854713067e-05 -1.0583395027139356e-05 -4.873630862417895e-06 1.7426966839098686e-06 -2.935380681854095e-07 1.0295129605245273e-05 7.264385644525246e-06 9.858792365941731e-05 0.9999999149983495 0.9998417341750483 1.0000020115000767 -2.7727323646099385e-10 -1.2103535634315554e-07 -1.210854637965979e-07 -4.669746754759976e-10 -1.923911167906909e-11 -2.932752281345713e-07 8.500132198239851e-08 7.072344548950778e-08 2.0115087862997074e-06
4.032 0.9999991160384152 0.9998411644956975 1.000019144590721 -4.808431819532162e-08 -1.2031715292759692e-06 -1.2082958824967535e-06 -6.598851477858164e-08 1.7066755057364358e-08 -2.982591604274506e-07 8.839731500074521e-07 6.312453086603595e-07 1.9144604857056787e-05 0.9999718548562684 0.9998223752810195 0.9999823968581127 -1.977755105140118e-05 -1.741449316172326e-05 -2.1736840240059042e-05 -2.1110885054339742e-05 1.1832966053016064e-05 -2.986789447065469e-07 2.8168345551141837e-05 1.9530616457717048e-05 2.2834004002030673e-05 0.9999812303637345 0.9998330681102525 0.9991626292771015 -5.414319844337588e-05 2.135858755791034e-05 -8.438130523547157e-07 -2.2017925628172793e-05 3.9778048209052816e-05 -2.9833199524341036e-07 1.8888679160727463e-05 1.7482599383606407e-05 0.0008779232813164812 0.9999999925346763 0.9998417896618936 1.0000001831812482 1.6325948845967282e-10 -1.082746122958142e-08 -1.0828065886498047e-08 1.5970734547183586e-10 -1.7488828609135712e-10 -2.982252345179475e-07 7.46716445801557e-09 3.733580051588885e-08 1.8425769382778238e-07 0.9999897054220104 0.9998345346410612 1.0000982382586274 -3.888869187468314e-06 -1.0018706164425745e-05 -1.0576835090473592e-05 -4.8850218989040606e-06 1.7486856009597412e-06 -2.984961479409377e-07 1.0299367464370802e-05 7.266799054756489e-06 9.826076981316198e-05 0.9999999149970661 0.9998417342854721 1.000002011449373 -2.7984872584373144e-10 -1.210347501511994e-07 -1.2108485767925405e-07 -4.690728132703366e-10 -1.7248078477427467e-11 -2.9822839128736273e-07 8.500246688905831e-08 7.071986724553761e-08 2.011460640169666e-06
4.042 0.9999991159205637 0.9998411645311555 1.0000191397128755 -4.831722768588237e-08 -1.2031090433019328e-06 -1.2082340952792412e-06 -6.62163986571833e-08 1.7130206779839307e-08 -3.032913125068891e-07 8.840910138726174e-07 6.313180894938115e-07 1.9139726073243546e-05 0.9999718796559401 0.9998223975641198 0.9999812401601501 -1.9809838733258372e-05 -1.7362485113699097e-05 -2.1684842345930168e-05 -2.111423195784896e-05 1.185977697648907e-05 -3.0371891500890465e-07 2.8143328844808824e-05 1.9509540249655426e-05 2.3822013320507322e-05 0.9999817077466063 0.999833424138882 0.9991650650509547 -5.378934535511574e-05 2.1521084521193734e-05 -4.6821066029837254e-07 -2.1595315470890336e-05 3.9494478210479074e-05 -3.0336200938998934e-07 1.84210149889088e-05 1.7340660850874162e-05 0.000875387547883363 0.9999999925346448 0.9998417897750025 1.0000001831803569 1.6308797592583656e-10 -1.08274820831457e-08 -1.0828070778722063e-08 1.6002907797585689e-10 -1.7347468933339526e-10 -3.0325674174296565e-07 7.466319425131294e-09 3.7335901055966077e-08 1.8427399312836075e-07 0.9999897011962695 0.9998345323943386 1.0000979119368667 -3.903192906931666e-06 -1.0011756805289442e-05 -1.0570269476521342e-05 -4.896377062077004e-06 1.7546710077821908e-06 -3.035327103354709e-07 1.0303575359189118e-05 7.269189359592414e-06 9.793417724614261e-05 0.9999999149957813 0.9998417343977463 1.0000020113986292 -2.824135060867364e-10 -1.2103417026575792e-07 -1.210842629853834e-07 -4.711394183878009e-10 -1.5232182623617352e-11 -3.0325995871007035e-07 8.50036980045102e-08 7.071676640585783e-08 2.0114105013517666e-06
4.052 0.9999991158027579 0.9998411645685495 1.0000191348358056 -4.855007179570559e-08 -1.2030465663076404e-06 -1.2081722952096143e-06 -6.644421394993794e-08 1.719368489653891e-08 -3.084030173015613e-07 8.842088253501949e-07 6.313909148018563e-07 1.913484793312159e-05 0.9999719047156893 0.9998224200444137 0.9999800896636591 -1.9841689439056174e-05 -1.731050495176788e-05 -2.1632812058839323e-05 -2.111726996635044e-05 1.188644515299157e-05 -3.0883853852214266e-07 2.81180536533119e-05 1.9488279858362793e-05 2.4819865590259626e-05 0.9999821839236782 0.9998337791942783 0.9991675582360726 -5.3432654633408936e-05 2.1681001376816627e-05 -9.52706507661831e-08 -2.1173661543189273e-05 3.920977595431412e-05 -3.0847140126606984e-07 1.795513635680551e-05 1.7204994909125445e-05 0.0008727915884306225 0.9999999925346119 0.9998417898899905 1.0000001831794127 1.62923948475182e-10 -1.0827520747621478e-08 -1.0828071930476149e-08 1.6036105107683383e-10 -1.7203676917787754e-10 -3.0836779084163833e-07 7.466524292786349e-09 3.73367940505119e-08 1.8426588758793362e-07 0.9999896970005032 0.9998345301730944 1.0000975861741674 -3.917475962423842e-06 -1.0004803790796664e-05 -1.0563698195388835e-05 -4.9076964329848946e-06 1.7606528844675803e-06 -3.0864889464212775e-07 1.0307753336403131e-05 7.271556598501756e-06 9.760814524480703e-05 0.999999914994495 0.9998417345119007 1.0000020113478327 -2.849715622281755e-10 -1.2103360788274462e-07 -1.210836638018991e-07 -4.731957102488252e-10 -1.3192131114878634e-11 -3.0837106864144064e-07 8.500500814347407e-08 7.071412512309481e-08 2.0113581716982625e-06
4.062 0.9999991156849973 0.9998411646079097 1.0000191299595078 -4.8782838335883016e-08 -1.2029840795025393e-06 -1.2081104751373726e-06 -6.667198140224929e-08 1.725718848264578e-08 -3.135954271161387e-07 8.843265810103343e-07 6.314637793232552e-07 1.9129970465010737e-05 0.9999719300338527 0.9998224427206889 0.9999789453533052 -1.9873104870187354e-05 -1.7258553227420322e-05 -2.1580750318270504e-05 -2.1120000646373405e-05 1.1912970492746737e-05 -3.140389692991643e-07 2.8092521628849257e-05 1.946683655834635e-05 2.582559084696508e-05 0.9999826588614851 0.9998341332521699 0.9991701080018109 -5.307316458450233e-05 2.1838336953150623e-05 2.7500324813612083e-07 -2.075299765553767e-05 3.892397065068548e-05 -3.1366132036275106e-07 1.749111309686972e-05 1.7075696747538e-05 0.00087013620718666 0.9999999925345774 0.9998417900068889 1.0000001831784124 1.627785164384349e-10 -1.0827557978974727e-08 -1.0828061740131532e-08 1.606825412601818e-10 -1.7057589692351877e-10 -3.1355953373024405e-07 7.467489796607516e-09 3.733836063016036e-08 1.8424030144912513e-07 0.9999896928346509 0.999834527977313 1.0000972609698824 -3.931718406662275e-06 -9.99784712395659e-06 -1.0557121266609558e-05 -4.918980092334914e-06 1.7666312113983532e-06 -3.138458542654579e-07 1.0311901455221264e-05 7.273900818369543e-06 9.7282673136783e-05 0.9999999149932075 0.9998417346279647 1.0000020112969819 -2.8751053571747633e-10 -1.2103304434508477e-07 -1.210830534203883e-07 -4.752622890348956e-10 -1.112921077396716e-11 -3.135628735432201e-07 8.50063710070279e-08 7.071188217067799e-08 2.011304251262559e-06
4.072 0.9999991155672823 0.999841164649266 1.0000191250839836 -4.9015493311522136e-08 -1.2029215638691296e-06 -1.2080486418510696e-06 -6.689971651455753e-08 1.7320716621214045e-08 -3.1886970870035166e-07 8.844442894669461e-07 6.315366872250612e-07 1.912509376699302e-05 0.9999719556087712 0.9998224655917363 0.999977807213718 -1.990408670642814e-05 -1.720663048996381e-05 -2.152865807097519e-05 -2.1122425555082654e-05 1.193935290868027e-05 -3.193213745022234e-07 2.806673443238168e-05 1.94452116276965e-05 2.683751346547371e-05 0.9999831325266333 0.9998344862883481 0.9991727135182621 -5.2710915097605726e-05 2.1993090278446263e-05 6.426078128178422e-07 -2.0333357014503383e-05 3.863709139973987e-05 -3.1893293066240465e-07 1.702901876895456e-05 1.6952855814953856e-05 0.000867422209592586 0.9999999925345413 0.9998417901257267 1.000000183177357 1.6268547684234364e-10 -1.0827574862314503e-08 -1.0828047489160357e-08 1.6097834796104476e-10 -1.6909310719308437e-10 -3.1883313699392175e-07 7.4688247256922e-09 3.7340486533001496e-08 1.8420688428817965e-07 0.9999896886986512 0.9998345258069811 1.0000969363233678 -3.945920271019608e-06 -9.990886808385098e-06 -1.0550538722955743e-05 -4.930228115660769e-06 1.7726059689334615e-06 -3.191247569706846e-07 1.0316019787976027e-05 7.276222074306759e-06 9.695776029195881e-05 0.9999999149919181 0.9998417347459692 1.0000020112460766 -2.8999667969772533e-10 -1.2103246024122844e-07 -1.2108243889387045e-07 -4.773546260473886e-10 -9.044352428353277e-12 -3.18836540346342e-07 8.5007763107403e-08 7.07099859059753e-08 2.011249630722602e-06
4.082 0.9999991154496108 0.9998411646926487 1.0000191202092272 -4.9247995320193496e-08 -1.202859011451901e-06 -1.2079868081681726e-06 -6.712742813502386e-08 1.738426774001916e-08 -3.2422704331777516e-07 8.845619642321637e-07 6.316096496297104e-07 1.9120217932038894e-05 0.9999719814387902 0.9998224886563507 0.999976675229484 -1.9934636619892012e-05 -1.7154737295726732e-05 -2.1476536263500425e-05 -2.1124546240822255e-05 1.1965592318599641e-05 -3.246869364560946e-07 2.8040693724356954e-05 1.942340634414684e-05 2.7854203040892897e-05 0.9999836048858157 0.9998348382786807 0.9991753739567697 -5.234594756678098e-05 2.214526057699233e-05 1.0075403186426636e-06 -1.9914772223106142e-05 3.8349167186349476e-05 -3.2428741062894454e-07 1.6568931109120308e-05 1.683655528576636e-05 0.0008646504016395104 0.9999999925345023 0.9998417902465345 1.0000001831762422 1.6268677672942879e-10 -1.082756328801726e-08 -1.0828041857487042e-08 1.6123961577052155e-10 -1.6758984368827608e-10 -3.241897820593107e-07 7.470257487927982e-09 3.734313172341098e-08 1.8417257111396825e-07 0.9999896845924434 0.9998345236620834 1.000096612233976 -3.960081578924488e-06 -9.983922858125812e-06 -1.0543950603723183e-05 -4.941440572152856e-06 1.7785771373105843e-06 -3.2448678481549314e-07 1.0320108411108073e-05 7.27852042450257e-06 9.66334060983773e-05 0.999999914990626 0.9998417348659441 1.0000020111951122 -2.9238820226241617e-10 -1.2103184790012894e-07 -1.2108183316017528e-07 -4.794815576892985e-10 -6.938195508970631e-12 -3.241932498119468e-07 8.500917509640023e-08 7.07084260227069e-08 2.011194970995139e-06
4.092 0.9999991153319837 0.9998411647380891 1.000019115335228 -4.9480318739616873e-08 -1.2027964283101406e-06 -1.2079249804755102e-06 -6.735512257660114e-08 1.7447841222569627e-08 -3.296686267337623e-07 8.846796124524475e-07 6.316826770025647e-07 1.9115343010207984e-05 0.9999720075222596 0.9998225119133325 0.9999755493851451 -1.9964756298754777e-05 -1.7102874212212803e-05 -2.1424385827747257e-05 -2.1126364245421972e-05 1.1991688643620409e-05 -3.3013685223765964e-07 2.801440115252597e-05 1.940142197906073e-05 2.8874433968162104e-05 0.9999840759058304 0.9998351891991216 0.9991780884904281 -5.1978304823154026e-05 2.2294847273614316e-05 1.3697985400062143e-06 -1.9497275286085763e-05 3.806022687675853e-05 -3.29725952880787e-07 1.6110932547606424e-05 1.6726871534316675e-05 0.0008618215892583131 0.9999999925344601 0.9998417903693436 1.0000001831750556 1.6280802506177134e-10 -1.0827529691876256e-08 -1.0828050856848256e-08 1.61460320378177e-10 -1.6606682427075866e-10 -3.296306644481227e-07 7.471673859717577e-09 3.734633740269282e-08 1.8414024040631234e-07 0.9999896805159654 0.9998345215426061 1.000096288701051 -3.974202370016745e-06 -9.976955301379355e-06 -1.0537356941297695e-05 -4.952617528050262e-06 1.7845446969688724e-06 -3.2993313481247154e-07 1.0324167393115612e-05 7.280795922646451e-06 9.630960994110109e-05 0.9999999149893309 0.9998417349879197 1.0000020111440777 -2.9465973945355334e-10 -1.2103121343412688e-07 -1.2108124172664418e-07 -4.816489707157199e-10 -4.812505911217522e-12 -3.2963419758065993e-07 8.501060430503042e-08 7.070723077364896e-08 2.0111405563452636e-06
4.102 0.999999115214399 0.9998411647856179 1.0000191104619693 -4.9712471269049074e-08 -1.202733829441181e-06 -1.2078631500798615e-06 -6.75828071701156e-08 1.7511435785054865e-08 -3.351956701530729e-07 8.847972283390846e-07 6.317557729236319e-07 1.911046902347378e-05 0.9999720338575336 0.9998225353614828 0.9999744296652064 -1.9994447463841376e-05 -1.7051041812667423e-05 -2.1372207675351137e-05 -2.1127881109460915e-05 1.2017641808625953e-05 -3.3567233313146246e-07 2.7987858346192786e-05 1.9379259793932347e-05 2.9897152353355055e-05 0.9999845455535935 0.9998355390257244 0.9991808562945639 -5.160803106604525e-05 2.2441850003529826e-05 1.7293807445148257e-06 -1.9080897617260573e-05 3.777029921487468e-05 -3.352497654728646e-07 1.5655110816394867e-05 1.662387361465103e-05 0.0008589365778373648 0.9999999925344141 0.9998417904941846 1.0000001831737824 1.6304104997347217e-10 -1.0827488996828998e-08 -1.0828065670077713e-08 1.616327065185229e-10 -1.6452479695783908e-10 -3.3515699475647024e-07 7.472985357862287e-09 3.7350184528558154e-08 1.8411147608649456e-07 0.9999896764691569 0.9998345194485363 1.000095965723934 -3.988282717707917e-06 -9.969984174987453e-06 -1.0530757753282504e-05 -4.963759051059493e-06 1.790508628485003e-06 -3.354650183896943e-07 1.0328196788715975e-05 7.283048614022366e-06 9.598637119580403e-05 0.9999999149880318 0.9998417351119283 1.000002011092957 -2.968193952786512e-10 -1.2103057160834618e-07 -1.2108065671998597e-07 -4.838645972508553e-10 -2.668137251919212e-12 -3.3516059438438845e-07 8.501203835833681e-08 7.070644201503884e-08 2.011086536994319e-06
4.112 0.9999991150968568 0.9998411648352673 1.0000191055894438 -4.9944491772984554e-08 -1.2026712289139904e-06 -1.2078012991856457e-06 -6.781049307082547e-08 1.757505072469704e-08 -3.408093985401211e-07 8.849147963911493e-07 6.318289342072515e-07 1.9105596002907384e-05 0.9999720604429722 0.9998225589996098 0.9999733160541463 -2.0023711865184602e-05 -1.6999240665990335e-05 -2.1320002701490415e-05 -2.112909837315134e-05 1.2043451741585775e-05 -3.412946057515172e-07 2.7961066920705236e-05 1.9356921042098457e-05 3.092144892503609e-05 0.9999850137961577 0.9998358877346505 0.9991836765472017 -5.1235171773851484e-05 2.2586268629212638e-05 2.086285676881107e-06 -1.866567004169672e-05 3.747941281692293e-05 -3.408600710103033e-07 1.5201559663451363e-05 1.652762274609067e-05 0.00085599617186869 0.9999999925343638 0.9998417906210899 1.0000001831724146 1.6334764907337618e-10 -1.0827454942020229e-08 -1.0828068542303249e-08 1.6174581047551494e-10 -1.6296491040884782e-10 -3.4076999795612236e-07 7.47398587068042e-09 3.735474655656173e-08 1.8409003954490584e-07 0.9999896724519564 0.9998345173798618 1.0000956433019734 -4.002322725669625e-06 -9.963009515032668e-06 -1.0524153047713378e-05 -4.974865212295768e-06 1.7964689122045483e-06 -3.4108366221490425e-07 1.0332196643456534e-05 7.28527853775027e-06 9.566368923289047e-05 0.9999999149867286 0.9998417352380009 1.0000020110417427 -2.989057066486644e-10 -1.2102993652249188e-07 -1.2108005979119458e-07 -4.861392578358007e-10 -5.0602822845347e-13 -3.4077366540191804e-07 8.501344652012638e-08 7.07060925788528e-08 2.011033250997055e-06
4.122 0.9999991149793577 0.99984116488707 1.0000191007176558 -5.0176428394238267e-08 -1.2026086325367943e-06 -1.2077394125668242e-06 -6.803819088371656e-08 1.7638684641825877e-08 -3.4651105300589064e-07 8.85032301865731e-07 6.319021575507996e-07 1.9100724004356044e-05 0.9999720872769402 0.9998225828265246 0.9999722085364231 -2.005255126214805e-05 -1.694747132958354e-05 -2.126777179854437e-05 -2.1130017573389283e-05 1.206911837433094e-05 -3.470049116390474e-07 2.7934028488747515e-05 1.933440697341555e-05 3.194653669050038e-05 0.999985480600723 0.9998362353021821 0.9991865484295026 -5.085977360352757e-05 2.2728103250987204e-05 2.4405125318332767e-06 -1.8251622796389688e-05 3.7187596168905084e-05 -3.4655810693912847e-07 1.4750379688173137e-05 1.643817181890062e-05 0.0008530011746407602 0.9999999925343093 0.9998417907500919 1.0000001831709568 1.6367946625435058e-10 -1.0827433478350492e-08 -1.0828044778119392e-08 1.6178904501346878e-10 -1.6138851843603715e-10 -3.4647091521131507e-07 7.474348993845239e-09 3.736007347427901e-08 1.8408249603390754e-07 0.999989668464304 0.9998345153365704 1.0000953214345323 -4.016322507342878e-06 -9.956031349671192e-06 -1.0517542836183602e-05 -4.985936082688886e-06 1.8024255292050055e-06 -3.46790308023051e-07 1.0336167004545335e-05 7.2874857337806805e-06 9.534156342015087e-05 0.9999999149854211 0.9998417353661708 1.000002010990439 -3.0096693846182504e-10 -1.2102931425251155e-07 -1.2107943624537532e-07 -4.88483874625557e-10 1.6729995301362661e-12 -3.4647465155374254e-07 8.501478915537385e-08 7.070620404995414e-08 2.0109812919510514e-06
4.132 0.9999991148619009 0.9998411649410593 1.0000190958466226 -5.0408316449467914e-08 -1.2025460390233563e-06 -1.2076774912749394e-06 -6.826590470548479e-08 1.7702336842113456e-08 -3.523018893212578e-07 8.851497412770578e-07 6.319754471416412e-07 1.909585308521303e-05 0.9999721143578074 0.999822606841043 0.999971107096477 -2.008096739994925e-05 -1.6895734350470657e-05 -2.121551586743698e-05 -2.1130640236411134e-05 1.2094641641830652e-05 -3.528045078104616e-07 2.7906744669582725e-05 1.931171883904144e-05 3.297173228650109e-05 0.999985945934654 0.9998365817047293 0.9991894711261756 -5.048188428901581e-05 2.286735421312953e-05 2.7920609306736303e-06 -1.783878552450129e-05 3.68948776205456e-05 -3.5234512662925665e-07 1.43016793122698e-05 1.6355564939964098e-05 0.0008499523878686144 0.9999999925342508 0.9998417908812242 1.0000001831694265 1.64001555675476e-10 -1.0827423404380172e-08 -1.0827994846682152e-08 1.6175840082981565e-10 -1.597961790177013e-10 -3.522610019979944e-07 7.473800678239982e-09 3.736621774170074e-08 1.8409481147311728e-07 0.9999896645061399 0.9998345133186519 1.0000950001209852 -4.0302821620601415e-06 -9.949049698897523e-06 -1.0510927145151803e-05 -4.996971726219035e-06 1.8083784599840513e-06 -3.5258621284502964e-07 1.0340107930386258e-05 7.289670248426283e-06 9.50199931225651e-05 0.9999999149841099 0.9998417354964714 1.0000020109390642 -3.0303766635516117e-10 -1.2102870326118854e-07 -1.2107878640705244e-07 -4.909021514561769e-10 3.867695374564884e-12 -3.5226480837559244e-07 8.501604107333372e-08 7.070680521695052e-08 2.010931206841825e-06
4.142 0.9999991147444887 0.9998411649972698 1.0000190909763658 -5.0640167192064693e-08 -1.2024834436928762e-06 -1.2076155517832025e-06 -6.849362602431982e-08 1.7766005898707086e-08 -3.5818317924078085e-07 8.852671247552499e-07 6.320488174403862e-07 1.909098325850533e-05 0.9999721416839489 0.9998226310419849 0.9999700117187214 -2.010896199986662e-05 -1.684403026873039e-05 -2.116323581925658e-05 -2.113096787304682e-05 1.2120021483227021e-05 -3.586946667514768e-07 2.787921708985592e-05 1.9288857892449726e-05 3.399644029065424e-05 0.9999864097654896 0.9998369269188419 0.9991924438258603 -5.010155255557323e-05 2.300402210023417e-05 3.140930908636854e-06 -1.742718727381313e-05 3.6601285384955174e-05 -3.582223983297209e-07 1.3855575907363072e-05 1.6279837034592196e-05 0.0008468506112205995 0.9999999925341897 0.999841791014521 1.000000183167845 1.6430280018828198e-10 -1.0827420051266022e-08 -1.0827935776956173e-08 1.616623421199936e-10 -1.5818916392673688e-10 -3.581415300262089e-07 7.47235105859009e-09 3.7373271744207346e-08 1.8412712295662327e-07 0.9999896605774046 0.9998345113260957 1.0000946793607106 -4.044201766652093e-06 -9.942064579854694e-06 -1.0504306017755625e-05 -5.007972194402741e-06 1.8143276851492272e-06 -3.5847264914225445e-07 1.034401949128651e-05 7.291832135297198e-06 9.469897770060405e-05 0.9999999149827957 0.9998417356289365 1.000002010887638 -3.051293628341517e-10 -1.2102809878015012e-07 -1.2107812744477637e-07 -4.933860191389889e-10 6.077492881114346e-12 -3.5814540742972107e-07 8.50172124051178e-08 7.070795226987622e-08 2.0108830210770764e-06
4.152 0.9999991146271201 0.9998411650557356 1.0000190861068983 -5.087197654082834e-08 -1.2024208445103415e-06 -1.207553617615545e-06 -6.872133329102484e-08 1.782969129949744e-08 -3.641562098215471e-07 8.853844690991774e-07 6.321222877470263e-07 1.908611446368434e-05 0.9999721692537442 0.9998226554281741 0.9999689223875358 -2.0136536766794896e-05 -1.6792359624397665e-05 -2.111093256454263e-05 -2.1131001976720794e-05 1.214525784023052e-05 -3.6467667692801096e-07 2.785144737523757e-05 1.926582538644179e-05 3.502014005561113e-05 0.9999868720609559 0.9998372709212148 0.9991954657214874 -4.9718828053146275e-05 2.3138107737873847e-05 3.487122914425329e-06 -1.7016856497967986e-05 3.630684753164888e-05 -3.641912065976022e-07 1.3412197111724608e-05 1.6211013507465702e-05 0.0008436966417964357 0.999999992534126 0.999841791150017 1.0000001831662253 1.6458661736149297e-10 -1.0827421293556986e-08 -1.0827890618632502e-08 1.6152276201687338e-10 -1.5656821636183425e-10 -3.6411378578412817e-07 7.4703920881322e-09 3.7381372365261176e-08 1.841711227413584e-07 0.9999896566780387 0.9998345093588925 1.0000943591530809 -4.058081382414491e-06 -9.93507601212028e-06 -1.0497679503660036e-05 -5.0189375253736084e-06 1.8202731861449118e-06 -3.644509053140899e-07 1.0347901761212942e-05 7.293971450472996e-06 9.4378516510115e-05 0.9999999149814789 0.9998417357636014 1.0000020108361756 -3.072384839765855e-10 -1.2102749917233044e-07 -1.2107748217075967e-07 -4.959133091551985e-10 8.301039437862065e-12 -3.641177356188703e-07 8.501834992440433e-08 7.070972678249227e-08 2.0108359941292765e-06
4.162 0.9999991145097967 0.9998411651164925 1.0000190812382244 -5.110374243547907e-08 -1.2023582426713291e-06 -1.2074917045043864e-06 -6.894899623520426e-08 1.789339187831111e-08 -3.7022228448019247e-07 8.855017857763835e-07 6.321958718113252e-07 1.908124657862644e-05 0.9999721970655772 0.9998226799984382 0.9999678390872596 -2.0163693405556843e-05 -1.6740722957198788e-05 -2.105860699992802e-05 -2.113074402928494e-05 1.2170350659264238e-05 -3.707518422153486e-07 2.7823437139168746e-05 1.924262256780008e-05 3.6042374804887686e-05 0.9999873327889808 0.9998376136886997 0.9991985360106292 -4.9333761303862504e-05 2.326961219314931e-05 3.830637812964882e-06 -1.6607821065490864e-05 3.6011591985570364e-05 -3.7025285130794596e-07 1.2971682380542027e-05 1.6149109954613483e-05 0.0008404912736766661 0.9999999925340601 0.9998417912877474 1.0000001831645722 1.6485500983198529e-10 -1.0827428293352645e-08 -1.0827875204341104e-08 1.6136971376015842e-10 -1.5493413384207775e-10 -3.701790726710234e-07 7.468554653767361e-09 3.739064991048038e-08 1.8421284018256288e-07 0.9999896528079831 0.9998345074170342 1.000094039497459 -4.071921071899376e-06 -9.928084018399404e-06 -1.0491047644053635e-05 -5.029867748633889e-06 1.8262149432973696e-06 -3.7052228512881607e-07 1.0351754806593232e-05 7.296088245393361e-06 9.405860889880093e-05 0.9999999149801608 0.999841735900501 1.0000020107846799 -3.0936285367902126e-10 -1.210269051083893e-07 -1.2107686626391546e-07 -4.984540749165161e-10 1.0537388479225409e-11 -3.7018309600868347e-07 8.501951466414132e-08 7.071220273956135e-08 2.010788858436031e-06
4.172 0.9999991143925192 0.9998411651795753 1.0000190763703403 -5.1335475756017926e-08 -1.2022956388513045e-06 -1.207429812047526e-06 -6.917658490591624e-08 1.7957106587825064e-08 -3.7638272207888483e-07 8.856190734781113e-07 6.322695695077888e-07 1.907637946996222e-05 0.9999722251178366 0.999822704751609 0.9999667618022005 -2.0190433632108165e-05 -1.6689120803631755e-05 -2.100625999906265e-05 -2.113019550886443e-05 1.2195299888865183e-05 -3.769214825744282e-07 2.7795187977474234e-05 1.921925067426894e-05 3.706274269418774e-05 0.9999877919177017 0.9998379551983115 0.9992016538958348 -4.894640364471296e-05 2.339853678190467e-05 4.17147688318691e-06 -1.6200108270188605e-05 3.571554652329844e-05 -3.764086484520254e-07 1.2534184823327957e-05 1.6094131915498275e-05 0.0008372352976164032 0.9999999925339935 0.9998417914277479 1.0000001831628822 1.6509780763824722e-10 -1.0827441941375434e-08 -1.0827889041899036e-08 1.6123335031974016e-10 -1.532883359686339e-10 -3.763387094858013e-07 7.467412799538634e-09 3.7401149734177245e-08 1.8423912948515218e-07 0.9999896489671788 0.9998345055005112 1.0000937203931992 -4.085720910568636e-06 -9.921088621455427e-06 -1.0484410464669168e-05 -5.0407628942980535e-06 1.8321529380231212e-06 -3.7668810913370033e-07 1.0355578681060154e-05 7.2981825631361904e-06 9.373925420591889e-05 0.9999999149788414 0.9998417360396705 1.0000020107331484 -3.1151279272165263e-10 -1.2102631774696402e-07 -1.210762797742531e-07 -5.00978189654707e-10 1.2785657423745308e-11 -3.763428075097287e-07 8.502075145441935e-08 7.071540222511774e-08 2.0107404019936438e-06
4.182 0.9999991142752876 0.9998411652450206 1.0000190715032415 -5.156719701156458e-08 -1.2022330299902825e-06 -1.2073679270449043e-06 -6.940407808572497e-08 1.80208349333979e-08 -3.8263885801318124e-07 8.857363197305238e-07 6.323433671493501e-07 1.9071513047158394e-05 0.9999722534089159 0.9998227296865223 0.9999656905166391 -2.02167591718807e-05 -1.6637553692640724e-05 -2.0953892416100257e-05 -2.112935789769826e-05 1.2220105481585033e-05 -3.831869346305285e-07 2.7766701472389498e-05 1.919571093535354e-05 3.808088945596e-05 0.9999882494154784 0.9998382954272356 0.9992048185849547 -4.8556807158342775e-05 2.3524883075635823e-05 4.509641803966227e-06 -1.5793744842705857e-05 3.541873876821588e-05 -3.8265993056698953e-07 1.2099873387382186e-05 1.6046074665576742e-05 0.0008339295008664189 0.999999992533926 0.9998417915700538 1.0000001831611494 1.6529436624729586e-10 -1.0827458846746978e-08 -1.0827919285365746e-08 1.6113470623952608e-10 -1.5163154606237241e-10 -3.82594031727883e-07 7.467230929086502e-09 3.7412788280130304e-08 1.8424352781006792e-07 0.9999896451555651 0.9998345036093161 1.0000934018396572 -4.099480983544282e-06 -9.914089839090587e-06 -1.0477767977458013e-05 -5.051623000095467e-06 1.8380871508764227e-06 -3.8294971360575703e-07 1.0359373429006918e-05 7.300254440312783e-06 9.342045176355745e-05 0.9999999149775214 0.9998417361811462 1.0000020106815761 -3.13708873032606e-10 -1.2102573352119014e-07 -1.2107570967414476e-07 -5.034642465924035e-10 1.504490874660541e-11 -3.825982055611418e-07 8.502206998811841e-08 7.071927448673013e-08 2.010690004366168e-06
4.192 0.9999991141581017 0.9998411653128644 1.000019066636929 -5.179892372988905e-08 -1.2021704081776109e-06 -1.2073060324246167e-06 -6.963146604978817e-08 1.8084575415152016e-08 -3.889920441034216e-07 8.858535111697628e-07 6.32417246852854e-07 1.9066647299932605e-05 0.9999722819372125 0.9998227548020172 0.9999646252148383 -2.024267174467485e-05 -1.658602214623651e-05 -2.090150509512349e-05 -2.112823268611031e-05 1.2244767392884315e-05 -3.895495505806608e-07 2.773797920374009e-05 1.9172004576847008e-05 3.9096502191762716e-05 0.9999887052509013 0.9998386343528363 0.9992080292914436 -4.8165024598061974e-05 2.364865290232491e-05 4.845134632989488e-06 -1.538875695827223e-05 3.512119618874272e-05 -3.890080459345926e-07 1.1668935456830591e-05 1.600492306345544e-05 0.0008305746670118809 0.9999999925338577 0.9998417917147019 1.0000001831593772 1.6542714298520223e-10 -1.08274714422971e-08 -1.0827948913544376e-08 1.6108372964883835e-10 -1.4996482412009237e-10 -3.889463905660354e-07 7.46789632146194e-09 3.7425389117901806e-08 1.842282090457033e-07 0.9999896413730837 0.9998345017434416 1.000093083836194 -4.113201372444816e-06 -9.907087685470167e-06 -1.0471120190956141e-05 -5.062448115543489e-06 1.8440175632557018e-06 -3.893084513970779e-07 1.036313909678112e-05 7.302303913844175e-06 9.310220091143029e-05 0.9999999149762002 0.9998417363249639 1.0000020106299639 -3.159685958096151e-10 -1.2102514507430703e-07 -1.2107513917873128e-07 -5.059028299729576e-10 1.731429543564559e-11 -3.8895064160688137e-07 8.502344909537091e-08 7.072372066580776e-08 2.0106378351696967e-06
4.202 0.9999991140409622 0.9998411653831434 1.0000190617714113 -5.203065829128362e-08 -1.2021077662762809e-06 -1.2072441171236885e-06 -6.985875026031302e-08 1.8148327522739938e-08 -3.954436490677691e-07 8.859706439113688e-07 6.3249119941517e-07 1.9061782304637014e-05 0.9999723107011285 0.9998227800969369 0.9999635658810436 -2.0268173054446685e-05 -1.6534526683471556e-05 -2.0849098879843437e-05 -2.1126821371535376e-05 1.2269285582411007e-05 -3.960107005057762e-07 2.770902275890214e-05 1.9148132826011844e-05 4.0109303962034625e-05 0.999989159392806 0.9998389719526639 0.9992112852346453 -4.777110931499869e-05 2.3769848345150387e-05 5.177957785773049e-06 -1.4985170238862437e-05 3.482294609515185e-05 -3.9545436041176294e-07 1.1241579947556903e-05 1.5970651474743368e-05 0.0008271715757257269 0.9999999925337887 0.9998417918617287 1.0000001831575713 1.654933039308629e-10 -1.0827472319604434e-08 -1.0827966483357871e-08 1.6107890165069546e-10 -1.4828876436717123e-10 -3.9539715479274375e-07 7.46905396016191e-09 3.743878673935484e-08 1.8420131453679842e-07 0.9999896376196739 0.99983449990288 1.000092766382176 -4.126882143719335e-06 -9.900082174660736e-06 -1.0464467118908905e-05 -5.073238301051552e-06 1.8499441559680876e-06 -3.9576569237540717e-07 1.0366875742531505e-05 7.3043310276356e-06 9.278450102030452e-05 0.9999999149748788 0.999841736471161 1.0000020105783194 -3.1829467492761393e-10 -1.2102454493451456e-07 -1.2107455669640772e-07 -5.082953103556434e-10 1.9593003648143833e-11 -3.954014844509285e-07 8.502485669079523e-08 7.072865401017962e-08 2.010584639148206e-06
4.212 0.9999991139238685 0.9998411654558947 1.0000190569066962 -5.226238923054256e-08 -1.2020451028126866e-06 -1.2071821781761566e-06 -7.008593835690972e-08 1.821208996203824e-08 -4.019950583334208e-07 8.860877265886401e-07 6.325652311383906e-07 1.905691818558256e-05 0.9999723396990707 0.9998228055701287 0.999962512499481 -2.0293264788524545e-05 -1.648306782647967e-05 -2.0796674616324858e-05 -2.1125125453517778e-05 1.229366001239496e-05 -4.025717703506787e-07 2.7679833733793193e-05 1.9124096913431146e-05 4.1119049006958556e-05 0.9999896118102772 0.9998393082044598 0.9992145856400537 -4.7375115201108106e-05 2.3888471737919587e-05 5.508114023069968e-06 -1.4583009754343001e-05 3.4524015636269864e-05 -4.0200025641675466e-07 1.0818041002360106e-05 1.594322378592501e-05 0.0008237210024203241 0.999999992533719 0.9998417920111717 1.0000001831557415 1.6550448102419472e-10 -1.0827460220089751e-08 -1.0827969043621558e-08 1.6111228609204273e-10 -1.46604178209592e-10 -4.0194770952391727e-07 7.47034233005573e-09 3.745293175114725e-08 1.8417156351409714e-07 0.9999896338952771 0.9998344980876256 1.000092449476973 -4.140523349431037e-06 -9.893073326825272e-06 -1.0457808784481402e-05 -5.083993623137509e-06 1.8558669105912916e-06 -4.0232282295704806e-07 1.037058343743012e-05 7.306335834116963e-06 9.246735149974977e-05 0.9999999149735563 0.9998417366197743 1.000002010526652 -3.2067614186519125e-10 -1.210239316745971e-07 -1.2107395935276596e-07 -5.106491501115019e-10 2.1879856337416847e-11 -4.0195211892866954e-07 8.502627168944282e-08 7.073405611626552e-08 2.0105312540554304e-06
4.222 0.9999991138068206 0.9998411655311564 1.0000190520427923 -5.2494101295394895e-08 -1.2019824239917769e-06 -1.207120217937348e-06 -7.031303942837873e-08 1.8275862205821217e-08 -4.0864767417893447e-07 8.862047732150877e-07 6.326393597208302e-07 1.905205505558401e-05 0.9999723689294503 0.9998228312204435 0.9999614650543523 -2.03179486301829e-05 -1.6431646101569983e-05 -2.0744233149615625e-05 -2.11231464293862e-05 1.2317890648354321e-05 -4.0923416405441386e-07 2.765041372416883e-05 1.9099898069857475e-05 4.2125518601561164e-05 0.9999900624726606 0.9998396430861647 0.9992179297395584 -4.697709664293138e-05 2.4004525664757127e-05 5.835606444198206e-06 -1.4182300022258847e-05 3.422443179802114e-05 -4.086471327948577e-07 1.0398582419166134e-05 1.592259350345779e-05 0.000820223717874668 0.9999999925336484 0.9998417921630682 1.0000001831538965 1.6547560786411269e-10 -1.0827440925035028e-08 -1.0827958773115677e-08 1.611747588225873e-10 -1.4491212809045536e-10 -4.0859945699593766e-07 7.471561257252184e-09 3.746792027280998e-08 1.8414398671617476e-07 0.999989630199833 0.9998344962976715 1.0000921331199537 -4.15412503856441e-06 -9.886061169501122e-06 -1.0451145214831291e-05 -5.0947141495548185e-06 1.8617858082016136e-06 -4.0898124646410197e-07 1.0374262256788688e-05 7.308318389249009e-06 9.215075177917319e-05 0.9999999149722333 0.9998417367708415 1.0000020104749703 -3.230972729250238e-10 -1.2102331159803417e-07 -1.2107334907286684e-07 -5.129739889652884e-10 2.4174160905794446e-11 -4.086039472656967e-07 8.50276908576367e-08 7.073998778468497e-08 2.010478201172004e-06
4.232 0.9999991136898188 0.9998411656089662 1.0000190471797048 -5.272578769960615e-08 -1.2019197389552534e-06 -1.2070582383128937e-06 -7.054006132622699e-08 1.8339643436592544e-08 -4.154029166834169e-07 8.863217915149524e-07 6.327136018493247e-07 1.9047192973572898e-05 0.9999723983906831 0.9998228570467369 0.9999604235298382 -2.034222627016705e-05 -1.6380262035237695e-05 -2.0691775318906718e-05 -2.1120885791631875e-05 1.2341977459900347e-05 -4.1599930223005714e-07 2.7620764313233566e-05 1.907553752074998e-05 4.3128517597381904e-05 0.9999905113495725 0.9998399765759245 0.9992213167716797 -4.657710848167361e-05 2.411801296602811e-05 6.160438481666263e-06 -1.3783065008621988e-05 3.392422139993911e-05 -4.153964066566237e-07 9.983502981763852e-06 1.5908703918273643e-05 0.0008166804879376531 0.9999999925335766 0.9998417923174568 1.0000001831520409 1.6541358237082115e-10 -1.0827424075196403e-08 -1.0827937561886223e-08 1.6125894507697867e-10 -1.4321337777369575e-10 -4.1535381668698284e-07 7.472659609936129e-09 3.748392255527689e-08 1.8411975041843327e-07 0.9999896265332823 0.9998344945330135 1.0000918173104825 -4.167687268481353e-06 -9.879045733537008e-06 -1.0444476437948682e-05 -5.1053999466477505e-06 1.8677008299718774e-06 -4.15742384095819e-07 1.0377912268218067e-05 7.31027874483324e-06 9.183470127239287e-05 0.9999999149709096 0.9998417369244015 1.0000020104232785 -3.2555118524920365e-10 -1.2102269380437278e-07 -1.2107272793386812e-07 -5.152771533484674e-10 2.647537503870331e-11 -4.1535838926301497e-07 8.502911713559542e-08 7.07465448307118e-08 2.010425630848608e-06
4.242 0.9999991135728624 0.9998411656893637 1.0000190423174373 -5.295745409314085e-08 -1.201857053638991e-06 -1.2069962408687322e-06 -7.07670082260022e-08 1.840343216415375e-08 -4.222622230217177e-07 8.864387753027026e-07 6.327879616575441e-07 1.9042331941884165e-05 0.9999724280811898 0.9998228830478679 0.9999593879100982 -2.036609940950492e-05 -1.6328916147810477e-05 -2.063930195635667e-05 -2.1118345026122124e-05 1.2365920419629044e-05 -4.2286862281698266e-07 2.759088706495135e-05 1.9051016481990067e-05 4.412787162039517e-05 0.9999909584109055 0.9998403086520952 0.9992247459817934 -4.6175205965375944e-05 2.4228936745390016e-05 6.482613891768622e-06 -1.3385328133132563e-05 3.362341109225148e-05 -4.2224951190162283e-07 9.573142898936876e-06 1.5901488314971645e-05 0.0008130920733618886 0.9999999925335044 0.9998417924743759 1.000000183150179 1.65312868666355e-10 -1.0827415636041019e-08 -1.0827907350358118e-08 1.6136012305986448e-10 -1.4150860837943277e-10 -4.222122254817407e-07 7.473590626115531e-09 3.750106380921919e-08 1.8409933833307e-07 0.9999896228955665 0.9998344927936464 1.0000915020479246 -4.181210108569271e-06 -9.872027046392874e-06 -1.043780248075456e-05 -5.116051077512342e-06 1.8736119577488815e-06 -4.226076741147272e-07 1.0381533524632711e-05 7.312216943388168e-06 9.151919934984016e-05 0.9999999149695848 0.999841737080492 1.0000020103715817 -3.280440350474536e-10 -1.2102208418418662e-07 -1.2107209755194294e-07 -5.175633115942191e-10 2.8782610667630407e-11 -4.222168819894089e-07 8.503054112859839e-08 7.075379140731992e-08 2.0103735841117242e-06
4.252 0.999999113455953 0.9998411657723879 1.0000190374559954 -5.318910968108617e-08 -1.2017943667367785e-06 -1.2069342292713972e-06 -7.099388277250533e-08 1.84672282920214e-08 -4.292270484196396e-07 8.865557075816145e-07 6.328624290392956e-07 1.9037471936393774e-05 0.9999724579993962 0.9998229092227001 0.9999583581792768 -2.038956975352039e-05 -1.6277608948504116e-05 -2.058681389036288e-05 -2.111552561312622e-05 1.238971950327868e-05 -4.2984358234920687e-07 2.7560783528412298e-05 1.9026336160315066e-05 4.512342477645873e-05 0.9999914036268375 0.9998406392932486 0.9992282166223391 -4.577144469134677e-05 2.4337300375991588e-05 6.802136741156009e-06 -1.2989112273342618e-05 3.332202735422278e-05 -4.2920790061137326e-07 9.16789160091959e-06 1.5900870220256878e-05 0.0008094592297305331 0.9999999925334317 0.999841792633866 1.000000183148317 1.651641925128235e-10 -1.0827413958315981e-08 -1.0827872100249635e-08 1.6147585503390648e-10 -1.397987635055807e-10 -4.291761387557033e-07 7.474192638455052e-09 3.751934647119396e-08 1.8408559547622618e-07 0.9999896192866254 0.9998344910795666 1.0000911873316467 -4.194693632156773e-06 -9.865005127680911e-06 -1.0431123372496019e-05 -5.126667603238682e-06 1.8795191729371287e-06 -4.2957857264001817e-07 1.0385126068690182e-05 7.314133020095361e-06 9.120424533838248e-05 0.9999999149682599 0.9998417372391535 1.0000020103198852 -3.305850414494652e-10 -1.2102148156329208e-07 -1.2107146165294931e-07 -5.198344977126786e-10 3.109497126019325e-11 -4.2918088016633906e-07 8.503193433647495e-08 7.076172119678594e-08 2.0103222724188713e-06
4.262 0.9999991133390894 0.9998411658580791 1.0000190325953864 -5.342075581002437e-08 -1.2017316711219965e-06 -1.2068722127043151e-06 -7.122068573503065e-08 1.8531031122754846e-08 -4.362988654358805e-07 8.866725724069773e-07 6.329369884863377e-07 1.903261294492594e-05 0.9999724881437319 0.9998229355701005 0.9999573343215027 -2.0412638997246135e-05 -1.6226340937727225e-05 -2.0534311947741832e-05 -2.111242902817518e-05 1.2413374690138279e-05 -4.369256546353001e-07 2.753045525015469e-05 1.9001497757986436e-05 4.6115037652385314e-05 0.9999918469678396 0.9998409684781778 0.9992317279530148 -4.5365880546244294e-05 2.4443107497443895e-05 7.1190113925906816e-06 -1.2594439770220258e-05 3.302009649118645e-05 -4.3627304253484265e-07 8.768197188897692e-06 1.590676370158807e-05 0.000805782707379657 0.9999999925333588 0.9998417927959666 1.000000183146461 1.6496659970996272e-10 -1.0827411905923108e-08 -1.0827840294345559e-08 1.616054530549884e-10 -1.3808473666151207e-10 -4.3624702896018297e-07 7.474215003371782e-09 3.753866774855371e-08 1.8408371180633318e-07 0.999989615706401 0.999834489390771 1.0000908731610159 -4.208137904553378e-06 -9.857979991219533e-06 -1.042443914677691e-05 -5.1372495832590325e-06 1.8854224569104201e-06 -4.3665655395359126e-07 1.0388689944739696e-05 7.316027009819794e-06 9.088983855343854e-05 0.9999999149669347 0.9998417374004258 1.0000020102681966 -3.331746405306155e-10 -1.210208783365884e-07 -1.2107082962824894e-07 -5.220920924303784e-10 3.3411497527429825e-11 -4.3625185707423504e-07 8.503326200254376e-08 7.077027285468955e-08 2.01027211311299e-06
4.272 0.9999991132222732 0.9998411659464785 1.000019027735615 -5.3652378586096974e-08 -1.201668960679708e-06 -1.2068102027474252e-06 -7.144741778006117e-08 1.8594839522720996e-08 -4.434791655175889e-07 8.867893667105743e-07 6.330116321693689e-07 1.9027754977918232e-05 0.9999725185126322 0.9998229620889414 0.9999563163208878 -2.043530881987394e-05 -1.6175112614313355e-05 -2.048179695211623e-05 -2.110905674256685e-05 1.2436885962966752e-05 -4.441163318662312e-07 2.7499903784879e-05 1.897650247896536e-05 4.71025854549287e-05 0.9999922884046825 0.9998412961859022 0.9992352792409548 -4.495856965204142e-05 2.4546362009868732e-05 7.4332424952693115e-06 -1.2201332434134828e-05 3.2717644632525574e-05 -4.4344642570949223e-07 8.37457789109358e-06 1.5919073736470686e-05 0.0008020632512384868 0.9999999925332863 0.9998417929607182 1.000000183144617 1.647339369825118e-10 -1.0827403640184965e-08 -1.0827823975688132e-08 1.6174805970166196e-10 -1.3636686566788192e-10 -4.4342638749530767e-07 7.47348604317902e-09 3.755890931668606e-08 1.8409780936999525e-07 0.9999896121548345 0.999834487727257 1.0000905595353997 -4.221542976446376e-06 -9.850951652519109e-06 -1.041774984038826e-05 -5.1477970769797775e-06 1.891321791549952e-06 -4.4384311067678207e-07 1.0392225209804733e-05 7.317898954629209e-06 9.057597833330944e-05 0.9999999149656097 0.99984173756435 1.0000020102165201 -3.3579896993581785e-10 -1.210202690949438e-07 -1.2107021317716728e-07 -5.243363556142497e-10 3.573173399463693e-11 -4.4343130327576127e-07 8.503450756114532e-08 7.077938353542084e-08 2.0102234575446957e-06
4.282 0.9999991131055039 0.9998411660376268 1.0000190228766808 -5.3883954017019803e-08 -1.2016062371980375e-06 -1.2067482067845634e-06 -7.167408014696991e-08 1.8658652801111053e-08 -4.5076945841626465e-07 8.869061028016906e-07 6.330863656136174e-07 1.9022898042482793e-05 0.9999725491045358 0.9998229887780967 0.9999553041615257 -2.0457580890432484e-05 -1.6123924480957094e-05 -2.0429269716973315e-05 -2.110541022547435e-05 1.2460253307802111e-05 -4.5141712484400327e-07 2.7469130696585415e-05 1.895135153080416e-05 4.8085956257358804e-05 0.9999927279084414 0.9998416223956719 0.9992388697608908 -4.454956832682207e-05 2.4647068066363658e-05 7.744834977409892e-06 -1.1809811550709369e-05 3.241469773076219e-05 -4.507295562308355e-07 7.987635942168139e-06 1.593769665888139e-05 0.0007983016005836216 0.9999999925332135 0.999841793128163 1.0000001831427847 1.6449015837375863e-10 -1.0827390597228634e-08 -1.0827830203549238e-08 1.619026806211071e-10 -1.346463372903441e-10 -4.507157228768747e-07 7.472099990668319e-09 3.758002488964236e-08 1.841265737828208e-07 0.9999896086318665 0.9998344860890224 1.0000902464541592 -4.234908888763072e-06 -9.843920134288955e-06 -1.0411055485330944e-05 -5.158310144151193e-06 1.897217158923348e-06 -4.5113975320443967e-07 1.0395731934653692e-05 7.319748905389068e-06 9.026266405066832e-05 0.999999914964285 0.9998417377309672 1.0000020101648561 -3.3843477453516344e-10 -1.2101965496658672e-07 -1.2106961928120187e-07 -5.265686273290617e-10 3.8054856523394363e-11 -4.507207281411623e-07 8.503568981308203e-08 7.078903586932228e-08 2.0101762054315826e-06
4.292 0.9999991129887814 0.9998411661315664 1.000019018018577 -5.4115460866148065e-08 -1.201543509882474e-06 -1.206686221181477e-06 -7.19006765785304e-08 1.8722470185660587e-08 -4.581712721190314e-07 8.870227997087879e-07 6.331612024625232e-07 1.9018042104900692e-05 0.9999725799178869 0.9998230156364467 0.9999542978274895 -2.0479456878435087e-05 -1.6072777045683526e-05 -2.0376731038626484e-05 -2.1101490943964278e-05 1.2483476713988003e-05 -4.5882956222190674e-07 2.7438137548864263e-05 1.8926046121790402e-05 4.906504942418851e-05 0.9999931654505056 0.9998419470869715 0.999242498795306 -4.4138933051532104e-05 2.474523007354452e-05 8.053794039464288e-06 -1.1419897886149975e-05 3.211128155626012e-05 -4.581239593590818e-07 7.60807436844649e-06 1.5962520668383216e-05 0.0007944984887710733 0.9999999925331416 0.9998417932983421 1.0000001831409573 1.6425649598012104e-10 -1.08273823677632e-08 -1.0827855180610823e-08 1.6206551616042319e-10 -1.3292351350526552e-10 -4.5811656333578435e-07 7.470461223885571e-09 3.760205924562765e-08 1.8416171590563392e-07 0.9999896051374386 0.999834484476066 1.0000899339166511 -4.248235684516888e-06 -9.836885466855749e-06 -1.0404356102984669e-05 -5.1687888472019355e-06 1.9031085406335915e-06 -4.5854801086453976e-07 1.0399210194328012e-05 7.3215769162776464e-06 8.994989509435183e-05 0.9999999149629614 0.9998417379003187 1.0000020101131983 -3.410602856421236e-10 -1.210190455116316e-07 -1.2106904436279118e-07 -5.287926382855437e-10 4.038022497697723e-11 -4.581216596901906e-07 8.503685857108719e-08 7.079926291562537e-08 2.010129641937634e-06
4.302 0.9999991128721063 0.9998411662283392 1.000019013161295 -5.43468883793259e-08 -1.2014807896796045e-06 -1.2066242310225376e-06 -7.212721314006306e-08 1.8786291026593212e-08 -4.656861537790139e-07 8.87139469517532e-07 6.332361527089726e-07 1.9013187079653288e-05 0.9999726109511332 0.9998230426628744 0.9999532973028394 -2.0500938461760766e-05 -1.6021670814475834e-05 -2.032418169727675e-05 -2.1097300364333142e-05 1.2506556174168285e-05 -4.6635519256263034e-07 2.7406925892333948e-05 1.8900587454994486e-05 5.003977431698929e-05 0.9999936010025818 0.9998422702395255 0.9992461656345788 -4.3726720437743155e-05 2.484085269515649e-05 8.36012513659813e-06 -1.1031611693849298e-05 3.180742169980282e-05 -4.6563117877270724e-07 7.236717202336512e-06 1.5993426372084338e-05 0.0007906546430420077 0.9999999925330701 0.999841793471298 1.000000183139125 1.640434215816549e-10 -1.0827389763223735e-08 -1.0827884348996297e-08 1.6223027104693363e-10 -1.311992854404233e-10 -4.656304562538263e-07 7.469119660003628e-09 3.7625093821922895e-08 1.8419119460207242e-07 0.9999896016714918 0.9998344828883873 1.0000896219222288 -4.261523417377685e-06 -9.829847681996234e-06 -1.0397651703728803e-05 -5.179233250940112e-06 1.9089959189853586e-06 -4.660694323514754e-07 1.0402660055385238e-05 7.323383036850628e-06 8.96376708385282e-05 0.9999999149616375 0.9998417380724479 1.0000020100615363 -3.4366503009901476e-10 -1.210184515247721e-07 -1.2106847378175472e-07 -5.310148771009795e-10 4.270748101531312e-11 -4.656356452371213e-07 8.503806899211923e-08 7.081011260558173e-08 2.010082692419773e-06
4.312 0.9999991127554783 0.9998411663279875 1.000019008304827 -5.457823606077326e-08 -1.2014180797385192e-06 -1.206562218595881e-06 -7.235369934901003e-08 1.8850115216538507e-08 -4.733156697702279e-07 8.872561094408389e-07 6.33311214548151e-07 1.9008332863569063e-05 0.9999726422027279 0.9998230698562671 0.9999523025716255 -2.0522027326581232e-05 -1.5970606282961353e-05 -2.0271622463591043e-05 -2.1092839951725168e-05 1.2529491684109671e-05 -4.7399558327395375e-07 2.7375497258601162e-05 1.8874976724398242e-05 5.101004930044367e-05 0.9999940345367007 0.9998425918333014 0.9992498695771126 -4.3312987186398106e-05 2.493394086194977e-05 8.663833953534759e-06 -1.064497271921596e-05 3.150314356684206e-05 -4.732527778042471e-07 6.874533636500018e-06 1.6030287330708367e-05 0.0007867707844467347 0.9999999925329989 0.9998417936470732 1.0000001831372818 1.6385139268354614e-10 -1.0827415808795178e-08 -1.0827900196618228e-08 1.6238768072643038e-10 -1.2947368323292212e-10 -4.732589675820704e-07 7.468502201024246e-09 3.7649174414688085e-08 1.8420515154716647e-07 0.9999895982339674 0.9998344813259857 1.0000893104702486 -4.274772150941532e-06 -9.822806804128137e-06 -1.0390942294517937e-05 -5.189643422223538e-06 1.9148792761892016e-06 -4.7370558500376045e-07 1.040608156989721e-05 7.325167307699943e-06 8.932599063036332e-05 0.9999999149603147 0.9998417382473963 1.0000020100098639 -3.462483716132672e-10 -1.2101787639820547e-07 -1.210678893848549e-07 -5.332440547623854e-10 4.5035445072129175e-11 -4.732642505568978e-07 8.503935270386175e-08 7.082160618679972e-08 2.0100344448754452e-06
4.322 0.9999991126388971 0.9998411664305553 1.0000190034491716 -5.480950403766043e-08 -1.2013553713841344e-06 -1.2065001732365125e-06 -7.258014432759417e-08 1.891394175449918e-08 -4.810614057914474e-07 8.873727052355319e-07 6.333863759922782e-07 1.9003479386131866e-05 0.9999726736711281 0.9998230972155157 0.9999513136178945 -2.0542725156997764e-05 -1.5919583932247385e-05 -2.0219054110757918e-05 -2.108811116784475e-05 1.2552283243136383e-05 -4.817523208266335e-07 2.7343853165435007e-05 1.8849215115184582e-05 5.197580097232634e-05 0.9999944660252235 0.9998429118485137 0.9992536099294529 -4.289779003984354e-05 2.5024499774316593e-05 8.964926371538907e-06 -1.026000020340953e-05 3.119847237774737e-05 -4.809903386178136e-07 6.5226665064999405e-06 1.6072970603094853e-05 0.0007828476278645545 0.9999999925329282 0.9998417938257113 1.000000183135426 1.6368185863485946e-10 -1.0827451925194884e-08 -1.0827892292656504e-08 1.6252868215344087e-10 -1.2774801615790998e-10 -4.81003682921515e-07 7.468721403598751e-09 3.767428479922037e-08 1.8420045114132476e-07 0.9999895948248066 0.9998344797888622 1.0000889995600732 -4.2879819485735205e-06 -9.815762845229105e-06 -1.0384227890298345e-05 -5.2000194292695516e-06 1.920758594372423e-06 -4.814580559825093e-07 1.0409474780580588e-05 7.326929762850268e-06 8.901485379889097e-05 0.9999999149589921 0.9998417384252082 1.0000020099581801 -3.4880950273524796e-10 -1.2101731132471997e-07 -1.21067281217527e-07 -5.354897608881624e-10 4.736392170431038e-11 -4.810090610236898e-07 8.504070573342493e-08 7.083372696356537e-08 2.009984573189784e-06
4.332 0.9999991125223623 0.9998411665360865 1.0000189985943324 -5.50406823343991e-08 -1.2012926474300697e-06 -1.206438099398927e-06 -7.280655463265212e-08 1.897777017412893e-08 -4.889249670344735e-07 8.874892432309171e-07 6.33461625715048e-07 1.8998626643406158e-05 0.9999727053547957 0.9998231247395151 0.999950330425688 -2.0563033625832675e-05 -1.5868604231463686e-05 -2.0166477420881315e-05 -2.1083115468554712e-05 1.2574930853753018e-05 -4.896270117114592e-07 2.7311995129469367e-05 1.8823303808813782e-05 5.293696347323466e-05 0.9999948954408449 0.9998432302656288 0.9992573860063856 -4.248118573610222e-05 2.5112534896755184e-05 9.263408439040397e-06 -9.876712887140531e-06 3.0893433165884554e-05 -4.888454634164687e-07 6.182465169834494e-06 1.6121337302420238e-05 0.0007788858820277615 0.9999999925328572 0.9998417940072566 1.000000183133561 1.635441317076977e-10 -1.0827481016945023e-08 -1.0827864440243509e-08 1.6264642069651847e-10 -1.2602258891284738e-10 -4.888662068732255e-07 7.469570782589432e-09 3.7700385922951955e-08 1.8418123523383414e-07 0.999989591443951 0.9998344782770174 1.0000886891910696 -4.301152864439597e-06 -9.808715809713105e-06 -1.0377508520007162e-05 -5.21036133699798e-06 1.926633856137235e-06 -4.893284511473604e-07 1.0412839733167643e-05 7.328670437342877e-06 8.870425967798828e-05 0.9999999149576694 0.9998417386059273 1.0000020099064877 -3.513387721480198e-10 -1.2101673917619607e-07 -1.2106665336356178e-07 -5.377586370173e-10 4.969198956446092e-11 -4.888716823711828e-07 8.5042098935267e-08 7.084644771284013e-08 2.0099334159015368e-06
4.342 0.9999991124058744 0.9998411666446254 1.0000189937403114 -5.527175131716464e-08 -1.201229892299364e-06 -1.2063760121970987e-06 -7.303293222253565e-08 1.9041599595717455e-08 -4.969079787236372e-07 8.876057210353279e-07 6.335369640337077e-07 1.8993774692598986e-05 0.9999727372521966 0.9998231524271648 0.9999493529790384 -2.058295439399628e-05 -1.5817667648579385e-05 -2.0113893180624685e-05 -2.107785430074574e-05 1.2597434521471265e-05 -4.976212817543922e-07 2.7279924675932633e-05 1.8797243988243678e-05 5.389347776195229e-05 0.9999953227566004 0.999843547065365 0.9992611971310177 -4.20632309733276e-05 2.5198051948175987e-05 9.55928634759006e-06 -9.495129015358133e-06 3.0588050776925964e-05 -4.968197739647365e-07 5.85552218927979e-06 1.617524318363054e-05 0.0007748862494637696 0.9999999925327863 0.9998417941917522 1.000000183131688 1.6345741954966918e-10 -1.0827487314988307e-08 -1.0827831987293214e-08 1.6273899456372061e-10 -1.2429746179043764e-10 -4.968481643308638e-07 7.470687673627647e-09 3.7727485641615814e-08 1.8415563393565694e-07 0.9999895880913403 0.9998344767904529 1.0000883793626045 -4.314284942699712e-06 -9.801665702551341e-06 -1.0370784223051594e-05 -5.220669205363182e-06 1.9325050437491883e-06 -4.973183972515926e-07 1.0416176486280024e-05 7.330389373867513e-06 8.839420762384556e-05 0.9999999149563462 0.9998417387895973 1.0000020098547886 -3.5381693923733864e-10 -1.2101614448079816e-07 -1.21066020625088e-07 -5.400525068586677e-10 5.2019393457458916e-11 -4.968537386290239e-07 8.504350114458105e-08 7.085977326192888e-08 2.009881699637599e-06
4.352 0.9999991122894317 0.9998411667562166 1.0000189888871054 -5.550269206556734e-08 -1.2011671013596316e-06 -1.206313926476466e-06 -7.3259274313756e-08 1.910542931936084e-08 -5.050120857579295e-07 8.877221491040596e-07 6.336124050765443e-07 1.898892361146753e-05 0.9999727693618014 0.9998231802773672 0.999948381261966 -2.0602489119630117e-05 -1.576677466012783e-05 -2.0061302170702132e-05 -2.1072329103692656e-05 1.2619794254997479e-05 -5.057367774746713e-07 2.7247643338426546e-05 1.8771036839769483e-05 5.4845290834751526e-05 0.9999957479458699 0.9998438622287015 0.9992650426348431 -4.164398238653336e-05 2.528105688983344e-05 9.852566412147623e-06 -9.115266344786255e-06 3.028234986694275e-05 -5.049149120796521e-07 5.543712013284836e-06 1.623453926892313e-05 0.0007708494263330156 0.9999999925327142 0.9998417943792446 1.000000183129805 1.6344088426926277e-10 -1.082746605578086e-08 -1.0827809360098475e-08 1.628092918270976e-10 -1.225737329590385e-10 -5.049512006211886e-07 7.471769392316935e-09 3.775568208884304e-08 1.8413090565199183e-07 0.9999895847669173 0.9998344753291712 1.0000880700740404 -4.327378227157386e-06 -9.794612540124896e-06 -1.036405503894396e-05 -5.23094309026837e-06 1.9383721400880564e-06 -5.05429540788396e-07 1.0419485111311838e-05 7.332086623423171e-06 8.808469701603727e-05 0.9999999149550223 0.9998417389762642 1.0000020098030802 -3.5622493195345224e-10 -1.2101552192277044e-07 -1.2106539769824961e-07 -5.423688725403722e-10 5.434571884513677e-11 -5.049568753539227e-07 8.504489764296792e-08 7.087376331080149e-08 2.009830098221067e-06
4.362 0.9999991121730345 0.9998411668709061 1.0000189840347053 -5.573349862701101e-08 -1.2011042833731978e-06 -1.2062518461914705e-06 -7.348557729848311e-08 1.9169259326958414e-08 -5.132389541935969e-07 8.878385420909354e-07 6.336879689786967e-07 1.898407345307029e-05 0.9999728016820855 0.999823208289029 0.9999474152584766 -2.062163947302879e-05 -1.5715925752253902e-05 -2.000870515627995e-05 -2.106654131193464e-05 1.2642010066420813e-05 -5.139751657293254e-07 2.7215152648768252e-05 1.8744683549835724e-05 5.579235497427186e-05 0.9999961709823836 0.9998441757368767 0.9992689218577981 -4.122349652848225e-05 2.5361555922155942e-05 1.014325504602762e-05 -8.737142153999632e-06 2.9976354901543282e-05 -5.131325406115378e-07 5.249227785352427e-06 1.6299072490831274e-05 0.0007667761022251478 0.9999999925326408 0.9998417945697782 1.0000001831279028 1.6349994728322727e-10 -1.082742618372233e-08 -1.0827800943720218e-08 1.6286106253477645e-10 -1.2085177649640922e-10 -5.131769810823441e-07 7.472694462827577e-09 3.7785144708027234e-08 1.841102856790893e-07 0.9999895814706221 0.9998344738931749 1.0000877613247332 -4.340432776079776e-06 -9.787556352293302e-06 -1.0357320996165776e-05 -5.241183046332413e-06 1.944235127727627e-06 -5.136635486865444e-07 1.0422765682408696e-05 7.333762239352126e-06 8.777572724363348e-05 0.9999999149536971 0.9998417391659729 1.000002009751353 -3.5855755056141813e-10 -1.2101488093315663e-07 -1.2106478901759664e-07 -5.447034567080814e-10 5.667008361285443e-11 -5.131827574249117e-07 8.504629210420737e-08 7.088851702514703e-08 2.0097789294244337e-06
4.372 0.9999991120566815 0.9998411669887401 1.0000189791830998 -5.596418739690699e-08 -1.2010414560958825e-06 -1.2061897629357854e-06 -7.371184019415646e-08 1.923308929265879e-08 -5.215902697392143e-07 8.879549068461009e-07 6.337636693824294e-07 1.8979224229783957e-05 0.9999728342115283 0.999823236461062 0.999946454952571 -2.0640407142653632e-05 -1.5665121417364898e-05 -1.9956102884520825e-05 -2.106049235909806e-05 1.2664081971190909e-05 -5.223381336051705e-07 2.718245412503814e-05 1.871818529972866e-05 5.673462714959445e-05 0.9999965918402259 0.9998444875713945 0.9992728341483078 -4.0801829846417526e-05 2.5439555488087276e-05 1.0431358723683446e-05 -8.360773255051598e-06 2.9670090155246958e-05 -5.214743420217106e-07 4.974609209333045e-06 1.6368686319331173e-05 0.000762666960022722 0.9999999925325654 0.9998417947633993 1.0000001831259704 1.636186904990947e-10 -1.0827385450397159e-08 -1.0827798622427313e-08 1.628954326192899e-10 -1.1913199789097145e-10 -5.215271915218608e-07 7.4734750402908e-09 3.781603952410299e-08 1.8409361987179702e-07 0.999989578202396 0.9998344724824674 1.0000874531140378 -4.353448668151768e-06 -9.78049717769297e-06 -1.0350582111207572e-05 -5.25138913074349e-06 1.9500939895047354e-06 -5.220221085644667e-07 1.042601826444054e-05 7.335416269855775e-06 8.746729768999845e-05 0.9999999149523698 0.9998417393587692 1.0000020096995965 -3.6083024721404097e-10 -1.21014238850994e-07 -1.210641860452198e-07 -5.470556774754804e-10 5.899229829836304e-11 -5.215330710996941e-07 8.504769179049712e-08 7.090412690415962e-08 2.009728191834751e-06
4.382 0.9999991119403734 0.999841167109765 1.000018974332283 -5.619478979481126e-08 -1.2009786350946978e-06 -1.2061276636764126e-06 -7.393806717273817e-08 1.9296918383800738e-08 -5.300677399997733e-07 8.880712365116697e-07 6.338395052286099e-07 1.8974375935224128e-05 0.9999728669486144 0.9998232647923807 0.9999455003282468 -2.0658793831047088e-05 -1.561436214283089e-05 -1.9903496093111573e-05 -2.1054183680327186e-05 1.2686009987544266e-05 -5.308273890017263e-07 2.7149549266603175e-05 1.8691543261729033e-05 5.767206862380031e-05 0.9999970104938415 0.9998447977140272 0.9992767788633161 -4.037903864826059e-05 2.551506228170069e-05 1.0716883930781594e-05 -7.986176004366923e-06 2.9363579709930054e-05 -5.299420202551578e-07 4.722749923546106e-06 1.644322134551644e-05 0.0007585226758981459 0.9999999925324877 0.9998417949601557 1.0000001831240004 1.6376535434103117e-10 -1.0827359465384601e-08 -1.0827788878782117e-08 1.6290784942766386e-10 -1.1741478450279962e-10 -5.300035386196913e-07 7.474106557776857e-09 3.784844460250622e-08 1.84080653554042e-07 0.9999895749621805 0.9998344710970539 1.0000871454413127 -4.366425997495837e-06 -9.77343505272632e-06 -1.0343838395339333e-05 -5.261561406062911e-06 1.9559487084130906e-06 -5.305069286004722e-07 1.0429242908083206e-05 7.337048754150232e-06 8.715940772798897e-05 0.999999914951041 0.9998417395547008 1.0000020096478035 -3.6307493648448845e-10 -1.21013611737823e-07 -1.2106357567204163e-07 -5.494294932552642e-10 6.131207446287889e-11 -5.30009523067943e-07 8.50490899764885e-08 7.092063116188655e-08 2.009677856819995e-06
4.392 0.9999991118241097 0.9998411672340293 1.0000189694822548 -5.642533988215246e-08 -1.2009158269272159e-06 -1.2060655422868332e-06 -7.416426657434993e-08 1.936074629925844e-08 -5.386730928143007e-07 8.88187514981481e-07 6.339154616282606e-07 1.8969528574711792e-05 0.9999728998918337 0.9998232932819048 0.9999445513695068 -2.0676801240070714e-05 -1.5563648402945234e-05 -1.9850885520956032e-05 -2.104761671070084e-05 1.2707794137019015e-05 -5.39444661552712e-07 2.7116439559884523e-05 1.8664758599224107e-05 5.8604644714362765e-05 0.9999974269180392 0.9998451061468177 0.9992807553682955 -3.995517906176713e-05 2.558808325376102e-05 1.0999837105003322e-05 -7.613366310921433e-06 2.905684745708352e-05 -5.385372999800642e-07 4.496867567282424e-06 1.6522515821549244e-05 0.0007543439194234506 0.9999999925324082 0.9998417951600947 1.0000001831219951 1.6390593859814304e-10 -1.0827354741234023e-08 -1.0827765408967952e-08 1.6289037963530587e-10 -1.1570051771928633e-10 -5.386077506969147e-07 7.474463283785768e-09 3.788230860961929e-08 1.8407366710650044e-07 0.9999895717499182 0.9998344697369393 1.0000868383059256 -4.379364861149965e-06 -9.76637000454883e-06 -1.0337089866928985e-05 -5.271699938925294e-06 1.9617992672708417e-06 -5.391197386123393e-07 1.0432439655584702e-05 7.33865972469804e-06 8.685205672403903e-05 0.99999991494971 0.9998417397538154 1.0000020095959756 -3.6532591671245114e-10 -1.2101300561863013e-07 -1.2106295166039415e-07 -5.518329196929028e-10 6.362865845536722e-11 -5.386138419790343e-07 8.505046196826903e-08 7.09379942799292e-08 2.0096281164284717e-06
4.402 0.9999991117078915 0.9998411673615819 1.0000189646330249 -5.6655861055689604e-08 -1.2008530273730091e-06 -1.2060034056021959e-06 -7.439044527947825e-08 1.94245726444115e-08 -5.474080780358898e-07 8.88303728556271e-07 6.339915195670006e-07 1.896468217279472e-05 0.9999729330396804 0.9998233219285579 0.9999436080603574 -2.0694431058565004e-05 -1.5512980658535388e-05 -1.9798271915736356e-05 -2.104079287999769e-05 1.2729434443940234e-05 -5.481917019407478e-07 2.7083126490011887e-05 1.86378324711594e-05 5.9532324576319616e-05 0.9999978410879982 0.9998454128520852 0.9992847630372417 -3.953030699406177e-05 2.5658625610725853e-05 1.1280224582088997e-05 -7.242359640695809e-06 2.8749917095209746e-05 -5.472619279639371e-07 4.300415404220466e-06 1.660640617741793e-05 0.0007501313536905786 0.9999999925323276 0.9998417953632653 1.000000183119963 1.6401671021666354e-10 -1.0827367170149022e-08 -1.082773557971659e-08 1.6283597079436622e-10 -1.1398981419942216e-10 -5.473415764546922e-07 7.474337317146514e-09 3.791747688034516e-08 1.8407700094276857e-07 0.9999895685655513 0.9998344684021305 1.0000865317072531 -4.392265344515368e-06 -9.759302049414415e-06 -1.0330336557320508e-05 -5.281804794569614e-06 1.967645649681196e-06 -5.478622894478714e-07 1.0435608552085076e-05 7.3402492144309725e-06 8.654524404203114e-05 0.9999999149483776 0.9998417399561618 1.000002009544123 -3.676063420480452e-10 -1.2101241663872907e-07 -1.2106232126520223e-07 -5.542736845820103e-10 6.594213109722337e-11 -5.473477764352192e-07 8.505177844971249e-08 7.095612715739775e-08 2.0095793516227496e-06
4.412 0.9999991115917191 0.9998411674924723 1.0000189597846063 -5.688635985515355e-08 -1.2007902265057756e-06 -1.2059412703381345e-06 -7.46166038997283e-08 1.948839684237888e-08 -5.562744668395938e-07 8.884198756413614e-07 6.340676662012856e-07 1.895983674950086e-05 0.9999729663906537 0.9998233507312682 0.9999426703848058 -2.071168495721011e-05 -1.5462359361793993e-05 -1.9745656029815576e-05 -2.1033713608193668e-05 1.2750930935720342e-05 -5.570702826491765e-07 2.7049611549748262e-05 1.8610766036655498e-05 6.045508089113296e-05 0.999998252979271 0.9998457178124264 0.9992888012526395 -3.91044781029073e-05 2.5726696806778074e-05 1.155805254908518e-05 -6.873171022954254e-06 2.8442812131784324e-05 -5.561176718290844e-07 4.136914707246294e-06 1.6694727539928215e-05 0.0007458856353368597 0.9999999925322463 0.999841795569717 1.0000001831179168 1.640919236179534e-10 -1.0827386378233545e-08 -1.0827715540163994e-08 1.6274410250828346e-10 -1.1228268667565533e-10 -5.562067878270445e-07 7.473602375124739e-09 3.795376872936639e-08 1.8409361371568628e-07 0.9999895654090223 0.9998344670926341 1.0000862256446734 -4.405127516456491e-06 -9.752231197961121e-06 -1.0323578507537602e-05 -5.291876030742775e-06 1.973487838158248e-06 -5.567363538236489e-07 1.0438749654736823e-05 7.341817262496566e-06 8.623896904395169e-05 0.9999999149470449 0.9998417401617902 1.000002009492257 -3.699228200874407e-10 -1.2101183460722644e-07 -1.210617009315343e-07 -5.56751717939479e-10 6.825177613962068e-11 -5.562130979886498e-07 8.505302785169145e-08 7.097493294216179e-08 2.0095318268278434e-06
4.422 0.9999991114755935 0.9998411676267511 1.0000189549370082 -5.711683084176458e-08 -1.200727415723979e-06 -1.2058791509962856e-06 -7.484273272136648e-08 1.955221878029062e-08 -5.652740523686888e-07 8.885359677430306e-07 6.341438997586934e-07 1.895499228423871e-05 0.9999729999432571 0.9998233796889678 0.9999417383268548 -2.072856459167441e-05 -1.5411784963170207e-05 -1.9693038607990258e-05 -2.102638030067745e-05 1.2772283643985971e-05 -5.660821978220146e-07 2.7015896238842955e-05 1.8583560457526273e-05 6.137288944765859e-05 0.9999986625677901 0.9998460210107203 0.999292869405414 -3.867774777610422e-05 2.5792304534202715e-05 1.1833327004694617e-05 -6.505815057692418e-06 2.8135555883921617e-05 -5.651063217447433e-07 4.009697516582231e-06 1.678731426157278e-05 0.0007416074144476441 0.9999999925321652 0.9998417957795007 1.000000183115867 1.6413616645053257e-10 -1.0827404352464552e-08 -1.0827719860591069e-08 1.6262441716781979e-10 -1.1057973373377097e-10 -5.65205177242758e-07 7.472378711583759e-09 3.7991060592005685e-08 1.8412122460868974e-07 0.9999895622802749 0.9998344658084592 1.0000859201175638 -4.4179514340122605e-06 -9.745157461949167e-06 -1.0316815756271856e-05 -5.301913696443328e-06 1.9793258164711103e-06 -5.657437262809887e-07 1.0441863032140431e-05 7.343363915461012e-06 8.593323108739751e-05 0.9999999149457125 0.9998417403707507 1.0000020094403885 -3.722694752670973e-10 -1.2101125128453084e-07 -1.2106110519697326e-07 -5.592575307497072e-10 7.055740527563654e-11 -5.652115992455524e-07 8.505423028099081e-08 7.099435116397507e-08 2.0094853365595446e-06
4.432 0.9999991113595155 0.9998411677644692 1.0000189500902363 -5.73472649453467e-08 -1.2006645913673584e-06 -1.2058170487837642e-06 -7.506881360885503e-08 1.9616037960275717e-08 -5.74408650164857e-07 8.886520211304119e-07 6.342202261098193e-07 1.8950148699304124e-05 0.9999730336959989 0.999823408800592 0.9999408118705005 -2.074507161430416e-05 -1.5361257915191524e-05 -1.9640420377450445e-05 -2.1018794349855737e-05 1.2793492601579767e-05 -5.752292639831384e-07 2.698198205530306e-05 1.855621689636704e-05 6.22857287118624e-05 0.9999990698298715 0.9998463224301307 0.999296966894866 -3.8250171118739656e-05 2.5855456717158374e-05 1.2106053719311442e-05 -6.140305930375922e-06 2.7828171478044795e-05 -5.742296895748217e-07 3.9215741965808756e-06 1.6884000437970206e-05 0.0007372973344141219 0.9999999925320852 0.999841795992667 1.0000001831138192 1.6415883729506042e-10 -1.082741715278115e-08 -1.0827749749383052e-08 1.6249531825426282e-10 -1.0888136695323039e-10 -5.743385597027859e-07 7.471053924330327e-09 3.8029328385293445e-08 1.841514578002269e-07 0.999989559179251 0.9998344645496142 1.0000856151252973 -4.430737150884858e-06 -9.738080858350173e-06 -1.0310048328965587e-05 -5.311917830752265e-06 1.985159567863837e-06 -5.748862237537041e-07 1.0444948755707185e-05 7.344889222494672e-06 8.562802952344764e-05 0.9999999149443807 0.9998417405830938 1.0000020093885216 -3.746378785458165e-10 -1.210106627288595e-07 -1.210605350661218e-07 -5.617725685556759e-10 7.285841689617744e-11 -5.743450955689819e-07 8.505543174700823e-08 7.101437574603925e-08 2.0094391182553495e-06
4.442 0.9999991112434848 0.9998411679056779 1.000018945244291 -5.7577657167688655e-08 -1.2006017542142858e-06 -1.2057549491126263e-06 -7.529482492909542e-08 1.9679854381676892e-08 -5.836800979323162e-07 8.887680454521126e-07 6.342966508700265e-07 1.894530588644728e-05 0.9999730676473909 0.9998234380650807 0.9999398909997342 -2.0761207678149363e-05 -1.5310778672374607e-05 -1.9587802045608446e-05 -2.1010957141120285e-05 1.2814557845305097e-05 -5.845133200953921e-07 2.6947870484903138e-05 1.8528736512302094e-05 6.319357951369844e-05 0.9999994747422214 0.9998466220541105 0.9993010931285964 -3.782180293754442e-05 2.591616150882909e-05 1.2376238188322422e-05 -5.776657429633025e-06 2.7520681852883523e-05 -5.834896096672794e-07 3.874476656909395e-06 1.698462038287037e-05 0.0007329560318659227 0.9999999925320058 0.9998417962092676 1.0000001831117733 1.6416465987976569e-10 -1.082742563790436e-08 -1.0827791163088351e-08 1.6237831603422733e-10 -1.0718739813673204e-10 -5.836087729818191e-07 7.470110118444158e-09 3.806863229750168e-08 1.8417345083432783e-07 0.9999895561058935 0.9998344633161081 1.0000853106672423 -4.443484724842985e-06 -9.731001408357831e-06 -1.030327623559765e-05 -5.32188846966716e-06 1.9909890757916357e-06 -5.841656851263669e-07 1.0448006889000996e-05 7.346393229312832e-06 8.532336370013988e-05 0.9999999149430503 0.9998417407988717 1.0000020093366582 -3.77022871092464e-10 -1.2101006976460998e-07 -1.2105997676644935e-07 -5.642755630157561e-10 7.515472342846977e-11 -5.836154244012282e-07 8.505667967082315e-08 7.1035041448766e-08 2.009392173478359e-06
4.452 0.9999991111275018 0.9998411680504293 1.0000189403991715 -5.780800647066897e-08 -1.2005389056181009e-06 -1.2056928310799668e-06 -7.552074915769901e-08 1.974366770770902e-08 -5.930902562998496e-07 8.888840373529049e-07 6.343731735949558e-07 1.8940463762370783e-05 0.9999731017959497 0.9998234674813773 0.9999389756985461 -2.077697443940782e-05 -1.526034768642392e-05 -1.9535184308578546e-05 -2.100287005997164e-05 1.283547941511415e-05 -5.939362276384127e-07 2.6913562996583667e-05 1.850112045709793e-05 6.409642490717932e-05 0.9999998772819387 0.9998469198664045 0.9993052475224101 -3.7392697721410376e-05 2.5974427293471905e-05 1.2643885577376876e-05 -5.414882968403427e-06 2.7213109759512722e-05 -5.928879394644494e-07 3.869160834033244e-06 1.7089009037036007e-05 0.0007285841367488857 0.9999999925319276 0.9998417964293538 1.0000001831097296 1.6415518085040998e-10 -1.0827430792328654e-08 -1.0827822921985285e-08 1.622909682275729e-10 -1.0549845368116773e-10 -5.930176775269241e-07 7.469868345100729e-09 3.810906654918242e-08 1.841796069173632e-07 0.9999895530601445 0.9998344621079512 1.0000850067427658 -4.45619421768071e-06 -9.723919133601913e-06 -1.0296499478583669e-05 -5.331825653059552e-06 1.9968143237531026e-06 -5.9358397253045e-07 1.0451037483254209e-05 7.347875974568293e-06 8.501923297250177e-05 0.9999999149417206 0.9998417410181355 1.0000020092847979 -3.794235613761674e-10 -1.2100947369141615e-07 -1.210594085861264e-07 -5.667489044416755e-10 7.744590725550523e-11 -5.930244461127856e-07 8.505799674884762e-08 7.105639491002278e-08 2.0093437952435467e-06
4.462 0.9999991110115659 0.9998411681987749 1.0000189355548785 -5.803831297049311e-08 -1.2004760445869004e-06 -1.2056306788710786e-06 -7.574657853519761e-08 1.980747737895917e-08 -6.026410085493405e-07 8.889999841440599e-07 6.344497884072413e-07 1.8935622311093703e-05 0.9999731361401965 0.9998234970484295 0.9999380659509276 -2.0792373552115466e-05 -1.5209965404654601e-05 -1.9482567863879987e-05 -2.0994534496765237e-05 1.2856257353720135e-05 -6.03499871148104e-07 2.687906104768696e-05 1.8473369874716952e-05 6.499425014465489e-05 1.0000002774265249 0.9998472158510546 0.9993094295002113 -3.6962909617018585e-05 2.6030262686071398e-05 1.2909000667783443e-05 -5.054995604252599e-06 2.6905477763642763e-05 -6.024265591279456e-07 3.905057094680937e-06 1.7197002318193406e-05 0.0007241822725147525 0.9999999925318501 0.9998417966529779 1.000000183107688 1.6413051266268222e-10 -1.0827432187161221e-08 -1.0827829286085368e-08 1.6224109088376222e-10 -1.0381488662295038e-10 -6.025671558511315e-07 7.470333151023204e-09 3.815071514132735e-08 1.8416932469402152e-07 0.9999895500419465 0.9998344609251527 1.0000847033512366 -4.4688656920402e-06 -9.716834054140289e-06 -1.0289718066601601e-05 -5.341729430610635e-06 2.002635295779071e-06 -6.031429710438526e-07 1.0454040582465921e-05 7.349337491894666e-06 8.471563670969853e-05 0.9999999149403922 0.9998417412409377 1.00000200923294 -3.81839526927269e-10 -1.210088737290469e-07 -1.2105881480868505e-07 -5.691846156946382e-10 7.973225368195644e-11 -6.025740441230458e-07 8.505937166620335e-08 7.107847371081792e-08 2.0092939175336784e-06
4.472 0.9999991108956767 0.9998411683507686 1.0000189307114133 -5.8268573819423865e-08 -1.2004131693501926e-06 -1.2055684913691756e-06 -7.597231680008114e-08 1.9871283732011647e-08 -6.123342615437512e-07 8.891158737809113e-07 6.345264898473137e-07 1.8930781589104923e-05 0.9999731706786561 0.9998235267651883 0.9999371617408727 -2.080740666629083e-05 -1.5159632269450612e-05 -1.942995341968193e-05 -2.0985951850082128e-05 1.2876891706693373e-05 -6.132061589407737e-07 2.684436609426658e-05 1.84454859042521e-05 6.588704263593249e-05 1.0000006751538844 0.9998475099924014 0.9993136384938777 -3.6532492405405406e-05 2.6083676529004307e-05 1.3171587812912243e-05 -4.697008057568731e-06 2.6597808248541944e-05 -6.121073724735036e-07 3.980320134666012e-06 1.7308437440584648e-05 0.0007197510563072121 0.999999992531773 0.9998417968801937 1.0000001831056502 1.64092959173528e-10 -1.0827427704664307e-08 -1.0827808959533351e-08 1.6222470613250645e-10 -1.0213636642361257e-10 -6.122591151382824e-07 7.471233014408333e-09 3.81936383707372e-08 1.841484001685466e-07 0.9999895470512409 0.9998344597677248 1.0000844004920253 -4.481499207931244e-06 -9.709746188221883e-06 -1.0282932021790787e-05 -5.351599862584363e-06 2.008451975056938e-06 -6.128445888761159e-07 1.0457016233572151e-05 7.350777815547185e-06 8.441257429852087e-05 0.9999999149390639 0.9998417414673314 1.0000020091810875 -3.842678802592987e-10 -1.2100826782452062e-07 -1.210581939630841e-07 -5.71586754490932e-10 8.201352127081087e-11 -6.122661245744556e-07 8.506077167823282e-08 7.1101304462299e-08 2.0092430716732068e-06
4.482 0.9999991107798339 0.999841168506464 1.0000189258687782 -5.8498784539703676e-08 -1.2003502791675505e-06 -1.2055062801283385e-06 -7.619797641118383e-08 1.993508616581172e-08 -6.221719458991159e-07 8.892317040036201e-07 6.34603278831512e-07 1.892594168842987e-05 0.9999732054098583 0.9998235566306093 0.999936263052378 -2.082207542779837e-05 -1.510934872259266e-05 -1.9377341693533176e-05 -2.0977123523075177e-05 1.2897382522674801e-05 -6.230570222212623e-07 2.6809479598951953e-05 1.8417469684268803e-05 6.677479179539725e-05 1.0000010704423337 0.9998478022750906 0.9993178739431184 -3.6101499485815954e-05 2.6134677886145875e-05 1.3431650909702959e-05 -4.340932724593602e-06 2.6290123416733743e-05 -6.219323058767233e-07 4.092064047618899e-06 1.742315323069768e-05 0.0007152910990426809 0.9999999925316952 0.999841797111054 1.0000001831036187 1.6404680803513412e-10 -1.0827416607385034e-08 -1.082777335842197e-08 1.6222965039537908e-10 -1.0046356594079872e-10 -6.220954852168516e-07 7.472210607471434e-09 3.82378813483196e-08 1.8412495957922845e-07 0.9999895440879701 0.9998344586356787 1.0000840981645034 -4.494094823704348e-06 -9.702655555585827e-06 -1.0276141380373288e-05 -5.3614370190197915e-06 2.014264345992981e-06 -6.226907577232534e-07 1.0459964494318482e-05 7.352196985556161e-06 8.411004513561898e-05 0.999999914937735 0.9998417416973705 1.0000020091292416 -3.867045424481421e-10 -1.2100765537316893e-07 -1.2105755748235358e-07 -5.739676943713245e-10 8.428895269813508e-11 -6.221026179104099e-07 8.506216610645462e-08 7.112491144257213e-08 2.009192015832623e-06
4.492 0.9999991106640372 0.9998411686659153 1.0000189210269739 -5.8728943948863395e-08 -1.2002873766345756e-06 -1.2054440614664233e-06 -7.642357370906317e-08 1.9998884504057848e-08 -6.321560152194544e-07 8.893474836404253e-07 6.346801623856932e-07 1.8921102684805778e-05 0.999973240332337 0.9998235866436526 0.9999353698694415 -2.0836381483512526e-05 -1.5059115205170063e-05 -1.9324733403916465e-05 -2.0968050919415246e-05 1.2917729853093501e-05 -6.330544164375681e-07 2.6774403030326064e-05 1.8389322355207997e-05 6.765748877126323e-05 1.0000014632706058 0.9998480926840752 0.9993221352953247 -3.5669983862156045e-05 2.6183276038288984e-05 1.3689193388314105e-05 -3.986781688855477e-06 2.598244529270404e-05 -6.319033102003264e-07 4.23670985154083e-06 1.754099044843858e-05 0.0007108030053646221 0.9999999925316174 0.9998417973456144 1.0000001831015943 1.6399360974946516e-10 -1.0827401796210418e-08 -1.0827738819682161e-08 1.6223914600861536e-10 -9.879619447421429e-11 -6.320782197057861e-07 7.47302761857042e-09 3.8283476012588086e-08 1.8410477248384585e-07 0.9999895411520767 0.9998344575290272 1.0000837963680418 -4.5066526010934835e-06 -9.695562179052437e-06 -1.0269346182466407e-05 -5.371240973032455e-06 2.0200723922072954e-06 -6.326834333325307e-07 1.0462885432973063e-05 7.353595048108167e-06 8.380804861677924e-05 0.999999914936406 0.9998417419311093 1.000002009077404 -3.8914774550485747e-10 -1.2100703911807017e-07 -1.2105692238988795e-07 -5.763442058971546e-10 8.655914215315384e-11 -6.320854777076736e-07 8.506354389315033e-08 7.114931754294805e-08 2.0091412988977914e-06
4.502 0.9999991105482865 0.9998411688291785 1.000018916186002 -5.8959057288627457e-08 -1.2002244670830947e-06 -1.2053818463513162e-06 -7.664912333792129e-08 2.0062678712256905e-08 -6.42288448104218e-07 8.894632250818676e-07 6.34757146604657e-07 1.891626460255014e-05 0.9999732754446334 0.9998236168032824 0.9999344821760641 -2.0850326485124097e-05 -1.500893215875938e-05 -1.9272129259374137e-05 -2.095873543762778e-05 1.2937933752996668e-05 -6.432003206701633e-07 2.6739137854395104e-05 1.836104505800508e-05 6.853512615938483e-05 1.0000018536178539 0.9998483812046189 0.9993264220054118 -3.5237998131366284e-05 2.6229480480862148e-05 1.394421820648971e-05 -3.6345667315771806e-06 2.5674795725802485e-05 -6.420223604239445e-07 4.410352317655461e-06 1.7661792091302944e-05 0.0007062873735585151 0.9999999925315393 0.9998417975839294 1.000000183099579 1.639283533578074e-10 -1.082738801194769e-08 -1.0827716463338909e-08 1.6223863818014712e-10 -9.713459183322583e-11 -6.422092966420472e-07 7.47364802630813e-09 3.833041670347174e-08 1.840890445637676e-07 0.9999895382435035 0.9998344564477842 1.0000834951020112 -4.519172607933187e-06 -9.688466084417427e-06 -1.026254646334111e-05 -5.381011796879806e-06 2.0258760979450562e-06 -6.428245953093337e-07 1.0465779119669743e-05 7.354972051203796e-06 8.350658412549972e-05 0.9999999149350767 0.9998417421686038 1.000002009025576 -3.916032554899244e-10 -1.2100642406102207e-07 -1.2105629948880032e-07 -5.787304512373467e-10 8.88234439293785e-11 -6.422166818228545e-07 8.506491338140761e-08 7.117452647951402e-08 2.009091044020729e-06
4.512 0.9999991104325826 0.9998411689963101 1.0000189113458657 -5.9189136585465426e-08 -1.2001615545777743e-06 -1.2053196366236284e-06 -7.687463422491851e-08 2.0126468609256672e-08 -6.525712467213549e-07 8.895789340337326e-07 6.3483422761987e-07 1.8911427419846355e-05 0.9999733107452902 0.9998236471084663 0.9999335999562519 -2.0863912088667224e-05 -1.4958800020586878e-05 -1.9219529955048615e-05 -2.0949178466931878e-05 1.295799427998465e-05 -6.534967387326191e-07 2.670368552461835e-05 1.8332638930112265e-05 6.940769781562743e-05 1.0000022414636576 0.9998486678223004 0.9993307335356507 -3.4805594467301505e-05 2.627330092393905e-05 1.4196727846961074e-05 -3.284299343063523e-06 2.536719639263233e-05 -6.522914554783656e-07 4.609072320769482e-06 1.7785403651217242e-05 0.0007017447955425499 0.9999999925314614 0.999841797826056 1.0000001830975762 1.6383882698690982e-10 -1.0827380149970676e-08 -1.0827708048090488e-08 1.62219484649142e-10 -9.547855358891501e-11 -6.524907182959572e-07 7.474154031140437e-09 3.8378618797246885e-08 1.8407606505563996e-07 0.9999895353621939 0.999834455391965 1.000083194365786 -4.5316549190350255e-06 -9.681367295961596e-06 -1.0255742248133354e-05 -5.390749556153905e-06 2.0316754473518193e-06 -6.531162477224144e-07 1.0468645616552475e-05 7.356328038529391e-06 8.320565102981616e-05 0.9999999149337476 0.9998417424099099 1.0000020089737613 -3.940831224617512e-10 -1.2100581455445983e-07 -1.2105569036599286e-07 -5.811349946303299e-10 9.10814319004056e-11 -6.524982325927341e-07 8.506628646034293e-08 7.12004951610369e-08 2.009041089187205e-06
4.522 0.9999991103169262 0.9998411691673673 1.0000189065065725 -5.9419196891675316e-08 -1.2000986400633325e-06 -1.2052574274789698e-06 -7.71001077784577e-08 2.0190254269162188e-08 -6.630064380085691e-07 8.896946041867773e-07 6.349113870984536e-07 1.890659110546109e-05 0.999973346232857 0.9998236775581775 0.9999327231940195 -2.0877139949413586e-05 -1.490871922128376e-05 -1.9166936176861218e-05 -2.093938138574761e-05 1.2977911494766109e-05 -6.63945698892286e-07 2.666804747767839e-05 1.8304105101285896e-05 7.027519881527087e-05 1.0000026267880278 0.9998489525230155 0.9993350693554965 -3.437282460197216e-05 2.631474729229822e-05 1.4446724314286292e-05 -2.9359907350921545e-06 2.5059668800784317e-05 -6.627126195073061e-07 4.8291589865438734e-06 1.7911673308145754e-05 0.0006971758569948865 0.9999999925313843 0.9998417980720523 1.0000001830955927 1.6371063403000382e-10 -1.0827378267221813e-08 -1.0827708875559563e-08 1.621800825881109e-10 -9.382853423694018e-11 -6.629245113275066e-07 7.474578705237081e-09 3.8427898106304566e-08 1.8406498674343637e-07 0.9999895325080912 0.9998344543615842 1.0000828941587443 -4.5440996124434795e-06 -9.674265834657993e-06 -1.0248933555884362e-05 -5.400454309617072e-06 2.0374704247185193e-06 -6.635604193386186e-07 1.0471484973569316e-05 7.357663045859518e-06 8.290524868862204e-05 0.9999999149324199 0.9998417426550855 1.0000020089219674 -3.96602373512599e-10 -1.210052113329248e-07 -1.210550907563678e-07 -5.835598648560466e-10 9.333358864644222e-11 -6.629321565832399e-07 8.506765997841314e-08 7.122712005345872e-08 2.0089913339631272e-06
4.532 0.9999991102013179 0.9998411693424089 1.0000189016681333 -5.964924808070679e-08 -1.200035720775849e-06 -1.2051952135714845e-06 -7.732553974378255e-08 2.025403534788465e-08 -6.735960745302089e-07 8.898102208649509e-07 6.34988597757197e-07 1.8901755654674634e-05 0.9999733819058882 0.9998237081513932 0.9999318518733905 -2.0890011716037115e-05 -1.4858690184621707e-05 -1.9114348606321646e-05 -2.092934556204226e-05 1.2997685460342208e-05 -6.745492545401167e-07 2.6632225138353986e-05 1.8275444693070413e-05 7.113762550178589e-05 1.0000030095714085 0.9998492352929794 0.9993394289414083 -3.393973980396559e-05 2.635382972159429e-05 1.4694209134744748e-05 -2.589651857831159e-06 2.4752234289846634e-05 -6.732879010114151e-07 5.0672399361880536e-06 1.8040452069590384e-05 0.0006925811375756595 0.9999999925313089 0.9998417983219752 1.0000001830936398 1.635331048415635e-10 -1.082738010807892e-08 -1.0827714054042149e-08 1.6212496711663387e-10 -9.218470949862022e-11 -6.735127274416131e-07 7.474807395401229e-09 3.847800468812546e-08 1.8405822698258802e-07 0.9999895296811389 0.9998344533566595 1.0000825944802685 -4.55650676098788e-06 -9.66716171750098e-06 -1.0242120405081367e-05 -5.410126109958636e-06 2.0432610143777e-06 -6.741591637091935e-07 1.0474297233079168e-05 7.3589771035158226e-06 8.260537646267096e-05 0.9999999149310934 0.9998417429041888 1.0000020088702049 -3.9917047354474417e-10 -1.2100461162962083e-07 -1.210544953056327e-07 -5.860004813188875e-10 9.557971791781625e-11 -6.735205061196462e-07 8.506901131451729e-08 7.12542578241562e-08 2.0089419721811432e-06
4.542 0.9999991100857574 0.9998411695214927 1.00001889683056 -5.987929206243812e-08 -1.1999727932992564e-06 -1.205132994141673e-06 -7.75509222007773e-08 2.0317811689002076e-08 -6.843422334436306e-07 8.899257714884863e-07 6.350658351263403e-07 1.8896921094370664e-05 0.9999734177629415 0.9998237388870943 0.9999309859783928 -2.0902529026341947e-05 -1.480871333202604e-05 -1.9061767925878363e-05 -2.091907235704974e-05 1.301731624329259e-05 -6.853094834569585e-07 2.6596219929919573e-05 1.824665882189383e-05 7.199497550903717e-05 1.000003389794683 0.9998495161187325 0.9993438117766628 -3.350639086008522e-05 2.6390558552016955e-05 1.4939183363741505e-05 -2.245293415302689e-06 2.444491403678466e-05 -6.840193737263878e-07 5.320337325184384e-06 1.817159388842455e-05 0.0006879612111344518 0.9999999925312354 0.9998417985758847 1.0000001830917302 1.633045973656939e-10 -1.082738219604802e-08 -1.082772245832878e-08 1.6206175899733203e-10 -9.054724118979524e-11 -6.842574437544421e-07 7.47463844680723e-09 3.852870830511689e-08 1.840602970741113e-07 0.9999895268812807 0.9998344523772081 1.000082295329744 -4.568876429108652e-06 -9.660054961716524e-06 -1.0235302818123395e-05 -5.4197650061978005e-06 2.0490472008948305e-06 -6.849145594232388e-07 1.0477082440432837e-05 7.360270242509392e-06 8.230603372288399e-05 0.9999999149297693 0.9998417431572788 1.0000020088184864 -4.017900265296044e-10 -1.210040122635116e-07 -1.2105390324975562e-07 -5.884491637625749e-10 9.781985880126224e-11 -6.842653574734273e-07 8.507031277149231e-08 7.128177686032781e-08 2.0088934012251854e-06
4.552 0.9999991099702468 0.9998411697046798 1.0000188919938633 -6.010932235865376e-08 -1.1999098577861425e-06 -1.2050707711161152e-06 -7.777624811582137e-08 2.038158387582079e-08 -6.952470169693051e-07 8.900412549874777e-07 6.351430889342431e-07 1.8892087453955103e-05 0.9999734538025801 0.9998237697642658 0.9999301254930587 -2.0914693505945033e-05 -1.4758789084530392e-05 -1.9009194817409282e-05 -2.0908563128172552e-05 1.3036803912500392e-05 -6.962284897654929e-07 2.6560033282472e-05 1.821774860367363e-05 7.284724767352046e-05 1.000003767439175 0.9998497949871377 0.9993482173511646 -3.3072828062492474e-05 2.6424944320720117e-05 1.5181647605800663e-05 -1.9029258829920464e-06 2.413772905615616e-05 -6.949091369313614e-07 5.585873027500995e-06 1.830495578613351e-05 0.000683316645806772 0.9999999925311648 0.9998417988338401 1.0000001830898742 1.630315556327942e-10 -1.0827384455279713e-08 -1.0827735636062302e-08 1.6199753892092054e-10 -8.891527934877972e-11 -6.951607623257103e-07 7.473961476419465e-09 3.857989382647524e-08 1.840738756792317e-07 0.999989524108461 0.9998344514232481 1.0000819967065528 -4.581208672108022e-06 -9.652945587033231e-06 -1.022848082042038e-05 -5.42937104831231e-06 2.0548289692571196e-06 -6.958287108082659e-07 1.0479840652198102e-05 7.3615425002341285e-06 8.200721984975944e-05 0.9999999149284476 0.9998417434144148 1.0000020087668229 -4.044536955841052e-10 -1.210034130379082e-07 -1.2105331594719978e-07 -5.908986236705575e-10 1.0005365512757103e-10 -6.95168813187089e-07 8.507155451059921e-08 7.130961315916221e-08 2.0088458711285375e-06
4.562 0.9999991098547854 0.9998411698920294 1.00001888715805 -6.033932693495334e-08 -1.1998469174392357e-06 -1.2050085439456785e-06 -7.800151263514164e-08 2.044535158115348e-08 -7.063125535353756e-07 8.90156682607384e-07 6.352203663341212e-07 1.8887254731337512e-05 0.9999734900233711 0.9998238007818971 0.9999292704014214 -2.0926506772437632e-05 -1.4708917863524103e-05 -1.8956629957537557e-05 -2.0897819231868642e-05 1.305614854042904e-05 -7.073084029938326e-07 2.65236666321995e-05 1.8188715157195707e-05 7.369444183816592e-05 1.0000041424866533 0.9998500718853869 0.9993526451612593 -3.2639101200916174e-05 2.645699775896098e-05 1.542160203892775e-05 -1.5625595243497577e-06 2.3830700205803008e-05 -7.05959315516058e-07 5.861643815977283e-06 1.84403979865661e-05 0.0006786480039877282 0.9999999925310971 0.999841799095902 1.0000001830880783 1.6272601473692673e-10 -1.0827390494647197e-08 -1.0827753122879596e-08 1.6193760625191037e-10 -8.72899210813138e-11 -7.062248111815141e-07 7.4729119333693e-09 3.863161138399566e-08 1.840962001802237e-07 0.9999895213626219 0.9998344504947981 1.000081698610075 -4.59350354039449e-06 -9.64583361667148e-06 -1.0221654435218034e-05 -5.438944288065026e-06 2.0606063034248284e-06 -7.069037480369033e-07 1.0482571935602918e-05 7.362793921738775e-06 8.170893423066204e-05 0.9999999149271293 0.9998417436756575 1.0000020087152197 -4.071490441909853e-10 -1.2100281740803217e-07 -1.210527330776658e-07 -5.933441187405611e-10 1.0228161056398944e-10 -7.062330016023614e-07 8.507275765496855e-08 7.133779782413455e-08 2.0087991532572273e-06
4.572 0.9999991097393731 0.9998411700836036 1.000018882323122 -6.056929232925788e-08 -1.199783975660791e-06 -1.2049463072916032e-06 -7.822671413303831e-08 2.0509114281104757e-08 -7.175409973275842e-07 8.902720701950701e-07 6.352976846893923e-07 1.8882422877847746e-05 0.9999735264238863 0.9998238319389815 0.9999284206875161 -2.09379704390852e-05 -1.4659100087998544e-05 -1.8904074014233572e-05 -2.0886842023499265e-05 1.30753502012788e-05 -7.185513784175551e-07 2.6487121413445882e-05 1.8159559602708106e-05 7.453655864648688e-05 1.0000045149193333 0.9998503468009995 0.9993570947095445 -3.2205259555309063e-05 2.648672979051614e-05 1.565904644498825e-05 -1.2242044017706914e-06 2.3523848186012147e-05 -7.171720604828987e-07 6.14578190694179e-06 1.8577784039605732e-05 0.0006739558422729226 0.9999999925310324 0.9998417993621312 1.0000001830863456 1.6240174371827655e-10 -1.0827403308958637e-08 -1.0827769672716541e-08 1.6188284911865919e-10 -8.567078456988964e-11 -7.174517441567905e-07 7.47186421837805e-09 3.8684050637697986e-08 1.8411898827285212e-07 0.9999895186437082 0.9998344495918786 1.0000814010396863 -4.605761082150456e-06 -9.638719073734543e-06 -1.021482368078925e-05 -5.448484780894344e-06 2.0663791890458592e-06 -7.18141826593039e-07 1.0485276360514724e-05 7.364024555219746e-06 8.141117625240748e-05 0.999999914925814 0.9998417439410678 1.0000020086636803 -4.0986317360346637e-10 -1.2100222907927527e-07 -1.210521493102244e-07 -5.957840468068177e-10 1.0450308175777384e-10 -7.174600761560211e-07 8.507396666741893e-08 7.136643898371075e-08 2.008752519273244e-06
4.582 0.9999991096240113 0.9998411702794635 1.000018877489081 -6.079920536762415e-08 -1.1997210318644127e-06 -1.2048840527023727e-06 -7.845185309264405e-08 2.0572872523968295e-08 -7.289345290332446e-07 8.903874265751103e-07 6.353750595589623e-07 1.8877591822742342e-05 0.9999735630027021 0.9998238632345163 0.999927576335382 -2.094908611530736e-05 -1.4609336170067146e-05 -1.8851527649362445e-05 -2.0875632856748667e-05 1.3094408973028085e-05 -7.299595978520316e-07 2.645039904809512e-05 1.8130283057788716e-05 7.537359943159858e-05 1.0000048847198801 0.9998506197218267 0.9993615655046884 -3.177135188811143e-05 2.6514151533018152e-05 1.5893980232867717e-05 -8.878703897443958e-07 2.3217193545717347e-05 -7.285495489308773e-07 6.436710792487007e-06 1.87169809067461e-05 0.000669240711478294 0.9999999925309716 0.9998417996325893 1.0000001830846765 1.6207223669538997e-10 -1.0827422648921489e-08 -1.082777667334377e-08 1.6183323669891117e-10 -8.40576377216025e-11 -7.28843741402202e-07 7.471238542282102e-09 3.8737454310993325e-08 1.8413265526863488e-07 0.9999895159516627 0.9998344487145093 1.0000811039947615 -4.617981345362696e-06 -9.631601977747253e-06 -1.0207988571570267e-05 -5.4579925833687185e-06 2.072147609979699e-06 -7.295451289521595e-07 1.0487953989030506e-05 7.365234445412961e-06 8.11139452969664e-05 0.9999999149245021 0.999841744210708 1.000002008612206 -4.1258309804540907e-10 -1.210016466664517e-07 -1.2105155577410663e-07 -5.982189072392383e-10 1.0671866828368182e-10 -7.288522175714293e-07 8.507522330246648e-08 7.139566985609353e-08 2.0087051109809794e-06
4.592 0.9999991095086989 0.9998411704796717 1.0000188726559271 -6.102905253061541e-08 -1.1996580787962723e-06 -1.204821773680114e-06 -7.867692997506113e-08 2.06366261635443e-08 -7.40495355570342e-07 8.905027476882243e-07 6.354524960959921e-07 1.8872761516740303e-05 0.999973599758399 0.999823894667503 0.9999267373290643 -2.095985540807858e-05 -1.455962651285525e-05 -1.8798991523492748e-05 -2.086419308139018e-05 1.3113324936106062e-05 -7.41535269481033e-07 2.64135009417038e-05 1.8100886632963455e-05 7.620556623590691e-05 1.0000052518714082 0.9998508906360495 0.9993660570612463 -3.1337426435179426e-05 2.6539274296156777e-05 1.6126402461537463e-05 -5.535671820572764e-07 2.291075668285654e-05 -7.40093984701862e-07 6.733102062359968e-06 1.885785899284344e-05 0.0006645031567911561 0.9999999925309135 0.9998417999073393 1.0000001830830723 1.6175058767252895e-10 -1.0827441141758215e-08 -1.0827767945567184e-08 1.6178834663088495e-10 -8.24503962441619e-11 -7.404030101685376e-07 7.471255549769184e-09 3.8792021400725495e-08 1.8413193362224583e-07 0.9999895132864292 0.9998344478627121 1.000080807474676 -4.630164378705399e-06 -9.624482340993882e-06 -1.0201149124997898e-05 -5.4674677525781174e-06 2.0779115518881108e-06 -7.411158638971629e-07 1.0490604871327655e-05 7.3664236301900995e-06 8.081724074090452e-05 0.9999999149231936 0.9998417444846395 1.0000020085607968 -4.152956218868855e-10 -1.2100106370453043e-07 -1.210509466650984e-07 -6.006488017215477e-10 1.089282160931411e-10 -7.404116320477513e-07 8.507654154645124e-08 7.142559415194355e-08 2.0086564458086655e-06
4.602 0.9999991093934355 0.9998411706842917 1.0000188678236603 -6.125881948859666e-08 -1.199595105895345e-06 -1.2047594711607693e-06 -7.890194273151585e-08 2.0700375168266037e-08 -7.522257108447896e-07 8.906180200807938e-07 6.355299883916536e-07 1.8867931954513938e-05 0.9999736366895617 0.9998239262369476 0.9999259036526134 -2.0970279919971365e-05 -1.450997151329139e-05 -1.8746466301486708e-05 -2.0852524041380893e-05 1.3132098173456043e-05 -7.532806286164438e-07 2.63764284881818e-05 1.8071371430308138e-05 7.703246190746864e-05 1.0000056163574846 0.9998511595321812 0.9993705688994803 -3.090353089639747e-05 2.6562109575537165e-05 1.6356311863920793e-05 -2.213043012397893e-07 2.260455784811062e-05 -7.518075984833512e-07 7.033836073466854e-06 1.9000292138856466e-05 0.0006597437180117792 0.9999999925308587 0.9998418001864441 1.0000001830815328 1.6145088868791198e-10 -1.0827448173482375e-08 -1.0827744394177708e-08 1.6175011323451846e-10 -8.084927329701595e-11 -7.521317834660093e-07 7.471820741475676e-09 3.884784957496871e-08 1.8411863295140945e-07 0.9999895106479504 0.9998344470365087 1.0000805114788034 -4.64231022922869e-06 -9.617360173486247e-06 -1.0194305365783804e-05 -5.476910343306319e-06 2.083670999625612e-06 -7.528562665201884e-07 1.049322905037694e-05 7.367592141669121e-06 8.052106195083927e-05 0.9999999149218878 0.9998417447629265 1.0000020085094539 -4.179855409633162e-10 -1.210004694535145e-07 -1.2105032262829158e-07 -6.030720906251118e-10 1.1113150839923627e-10 -7.521405537284167e-07 8.507790154456688e-08 7.145625715427999e-08 2.008606666874662e-06
4.612 0.9999991092782211 0.9998411708933868 1.0000188629922786 -6.148849063668233e-08 -1.1995321057515715e-06 -1.2046971538881935e-06 -7.912688855537823e-08 2.076411957715756e-08 -7.641278559000451e-07 8.907332315099521e-07 6.356075265435331e-07 1.8863103164139563e-05 0.9999736737947805 0.9998239579418589 0.9999250752900833 -2.098036125037554e-05 -1.4460371568174492e-05 -1.8693952652429238e-05 -2.084062707553694e-05 1.3150728770905342e-05 -7.651979370887497e-07 2.633918308026115e-05 1.8041738546232135e-05 7.785429015812708e-05 1.0000059781621295 0.9998514263990687 0.9993751005451783 -3.0469712427909448e-05 2.6582669042547225e-05 1.6583706876400296e-05 1.0890889127348734e-07 2.229861714598608e-05 -7.636926474923535e-07 7.337967582815611e-06 1.914415760432458e-05 0.0006549629297671028 0.9999999925308056 0.9998418004699671 1.0000001830800553 1.6118885741059348e-10 -1.0827436285120644e-08 -1.0827714701941578e-08 1.6172138585450702e-10 -7.925439217762084e-11 -7.640323221839518e-07 7.472616201843372e-09 3.8904935553922105e-08 1.8409974284861222e-07 0.9999895080361695 0.9998344462359211 1.0000802160065163 -4.654418942438122e-06 -9.6102354869344e-06 -1.0187457325693475e-05 -5.4863204091856545e-06 2.089425938414743e-06 -7.64768600242698e-07 1.0495826572268586e-05 7.368740012274378e-06 8.022540828201835e-05 0.9999999149205848 0.9998417450456322 1.0000020084581738 -4.2063746492981123e-10 -1.2099985601366586e-07 -1.210496926873972e-07 -6.054860325494708e-10 1.1332890220437774e-10 -7.64041243091339e-07 8.50792666480365e-08 7.148765127453002e-08 2.0085563782663407e-06
4.622 0.9999991091630545 0.9998411711070212 1.0000188581617733 -6.171805125407788e-08 -1.1994690790935244e-06 -1.2046348327432486e-06 -7.935176532032907e-08 2.082785959880913e-08 -7.762040788134024e-07 8.908483804324034e-07 6.356851043201443e-07 1.8858275175844708e-05 0.9999737110726491 0.9998239897812511 0.999924252225531 -2.0990100996924305e-05 -1.4410827080504291e-05 -1.8641451243599507e-05 -2.0828503520328423e-05 1.31692168172147e-05 -7.772894845933015e-07 2.6301766117181377e-05 1.8011989076082972e-05 7.867105550121062e-05 1.0000063372698147 0.9998516912258906 0.9993796515294767 -3.003601763572637e-05 2.660096453570819e-05 1.680858567268087e-05 4.3706318555432286e-07 2.1992954537350673e-05 -7.757514167336281e-07 7.644696487082302e-06 1.9289336066972795e-05 0.0006501613216001105 0.9999999925307544 0.9998418007579732 1.0000001830786327 1.6097927224556355e-10 -1.0827406202526395e-08 -1.0827689614952944e-08 1.6170420429907391e-10 -7.766513460583711e-11 -7.761069139033893e-07 7.473318113146521e-09 3.8963217552102404e-08 1.8408265614248925e-07 0.9999895054510295 0.9998344454609736 1.0000799210571814 -4.666490564880684e-06 -9.603108302751698e-06 -1.0180605038954224e-05 -5.495698004445283e-06 2.095176353166131e-06 -7.76855154322987e-07 1.0498397494108695e-05 7.3698672798321285e-06 7.993027908234736e-05 0.9999999149192831 0.9998417453328214 1.0000020084069488 -4.232369430082406e-10 -1.2099922449040114e-07 -1.2104906699183486e-07 -6.078879124595333e-10 1.1552029414391168e-10 -7.76115987818978e-07 8.508060939877949e-08 7.151974289863366e-08 2.008506220310162e-06
4.632 0.9999991090479351 0.9998411713252614 1.0000188533321313 -6.194749097462342e-08 -1.1994060360762294e-06 -1.204572514128441e-06 -7.957657452645716e-08 2.0891595424295637e-08 -7.884566956842856e-07 8.909634768578109e-07 6.357627220386307e-07 1.8853447995869372e-05 0.9999737485217655 0.9998240217541422 0.9999234344430149 -2.099950075867806e-05 -1.4361338459207088e-05 -1.858896273491494e-05 -2.0816154711751682e-05 1.3187562403911091e-05 -7.895575880542077e-07 2.626417900410541e-05 1.7982124117224075e-05 7.948276307761423e-05 1.0000066936654652 0.9998519540021584 0.9993842213886868 -2.9602492573644666e-05 2.6617008056598096e-05 1.7030946199720915e-05 7.631495112466788e-07 2.1687589841829734e-05 -7.879862190269149e-07 7.953343312823392e-06 1.9435711643013083e-05 0.0006453394179275261 0.9999999925307045 0.9998418010505278 1.0000001830772507 1.608319982484634e-10 -1.0827368011619113e-08 -1.0827675180596757e-08 1.6169740363749794e-10 -7.608181453175578e-11 -7.883578744151256e-07 7.473783245481864e-09 3.902262559094129e-08 1.840709197085291e-07 0.9999895028924729 0.9998344447116898 1.0000796266301615 -4.678525148483164e-06 -9.59597865054394e-06 -1.017374853533228e-05 -5.5050431869947085e-06 2.1009222294957503e-06 -7.891182467342574e-07 1.0500941883454988e-05 7.370973988526766e-06 7.963567370298226e-05 0.9999999149179827 0.9998417456245591 1.0000020083557661 -4.2577384058653393e-10 -1.209985848119986e-07 -1.2104845214851678e-07 -6.102797657663044e-10 1.1770594045720186e-10 -7.883671036617816e-07 8.508192749239611e-08 7.155249939390545e-08 2.0084564941445892e-06
4.642 0.9999991089328626 0.999841171548173 1.0000188485033348 -6.217680730601191e-08 -1.1993429911957204e-06 -1.2045101966123703e-06 -7.980132298481346e-08 2.0955326969534733e-08 -8.008880501570196e-07 8.91078534722187e-07 6.358403831206962e-07 1.884862160420063e-05 0.9999737861407338 0.9998240538595546 0.9999226219265963 -2.100856213829936e-05 -1.4311906115009758e-05 -1.8536487775241368e-05 -2.080358198751233e-05 1.3205765624755594e-05 -8.020045924782231e-07 2.622642314376141e-05 1.7952144768780175e-05 8.028941846814308e-05 1.0000070473344596 0.9998522147177165 0.9993888096641301 -2.9169182738790315e-05 2.663081177104056e-05 1.7250786207098667e-05 1.0871589298432771e-06 2.1382542739989594e-05 -8.003993950113245e-07 8.263328888688619e-06 1.9583171905346036e-05 0.0006404977379639529 0.9999999925306544 0.9998418013476974 1.0000001830758924 1.607502661954563e-10 -1.0827336370098883e-08 -1.0827670720532934e-08 1.6169394840718107e-10 -7.45042626195773e-11 -8.007875470367463e-07 7.474083010348694e-09 3.908311412908534e-08 1.8406324773271653e-07 0.999989500360444 0.9998344439880961 1.0000793327248139 -4.690522751035431e-06 -9.58884656431499e-06 -1.0166887836651038e-05 -5.514356020012505e-06 2.1066635526864885e-06 -8.015602229240798e-07 1.0503459810017882e-05 7.372060185208908e-06 7.934159150953162e-05 0.9999999149166824 0.999841745920912 1.0000020083046075 -4.2824558403979254e-10 -1.2099795150390783e-07 -1.2104784715675508e-07 -6.126679728075349e-10 1.198858258459825e-10 -8.007969340581098e-07 8.508323934202293e-08 7.158590254959115e-08 2.0084070760650775e-06
4.652 0.9999991088178362 0.9998411717758238 1.000018843675366 -6.240600533372914e-08 -1.1992799557220574e-06 -1.2044478747732624e-06 -8.002602208199436e-08 2.101905399538843e-08 -8.135005140863869e-07 8.911935612798094e-07 6.359180879265351e-07 1.8843795977251304e-05 0.9999738239281621 0.9998240860965154 0.9999218146603447 -2.101728674486874e-05 -1.4262530452056154e-05 -1.848402700605133e-05 -2.0790786685747404e-05 1.3223826576587475e-05 -8.146328712570126e-07 2.6188499926496424e-05 1.7922052127813166e-05 8.109102760023197e-05 1.0000073982626272 0.9998524733627399 0.9993934159019744 -2.8736133068175572e-05 2.6642388013518227e-05 1.7468103270770942e-05 1.4090826291373061e-06 2.1077832774184456e-05 -8.129933124823397e-07 8.574157575454463e-06 1.9731607872941305e-05 0.0006356367957334641 0.9999999925306047 0.999841801649549 1.0000001830745402 1.6072853166076269e-10 -1.0827322623678353e-08 -1.0827670745342076e-08 1.6168257260927613e-10 -7.29322950417983e-11 -8.133983032480024e-07 7.474371529971757e-09 3.914466725043934e-08 1.8405629459056683e-07 0.9999894978548856 0.9998344432902185 1.000079039340498 -4.702483438904741e-06 -9.58171207532872e-06 -1.016002296071404e-05 -5.523636570904519e-06 2.11240030802546e-06 -8.141834566797108e-07 1.0505951335861659e-05 7.373125913538383e-06 7.90480318868671e-05 0.9999999149153819 0.9998417462219475 1.0000020082534558 -4.3065740176880315e-10 -1.2099733623151243e-07 -1.210472465193547e-07 -6.150638869970476e-10 1.2205986805063363e-10 -8.134078504799332e-07 8.508456401995347e-08 7.161994627726981e-08 2.008357667324165e-06
4.662 0.9999991087028559 0.999841172008282 1.0000188388482123 -6.263509797161457e-08 -1.199216932162059e-06 -1.204385544762745e-06 -8.025068432864017e-08 2.1082776930630135e-08 -8.262964876721313e-07 8.913085515631907e-07 6.359958297513124e-07 1.883897111506444e-05 0.9999738618826636 0.9998241184640556 0.9999210126283432 -2.1025676191261302e-05 -1.4213211863045104e-05 -1.8431581067033526e-05 -2.077777014159696e-05 1.32417453588669e-05 -8.27444825624197e-07 2.6150410726274343e-05 1.7891847284664537e-05 8.188759679407028e-05 1.0000077464362487 0.9998527299277349 0.9993980396530787 -2.830338793016947e-05 2.665174928935313e-05 1.768289481439126e-05 1.7289119213088174e-06 2.0773479350583545e-05 -8.257703692018639e-07 8.885403462506818e-06 1.9880913957054575e-05 0.0006307571002272456 0.9999999925305546 0.9998418019561516 1.000000183073181 1.607540858933382e-10 -1.0827329041384044e-08 -1.082767125537195e-08 1.616507832936235e-10 -7.136591504148058e-11 -8.261925430528154e-07 7.474697857904172e-09 3.920728431337616e-08 1.8404883635475817e-07 0.9999894953757416 0.999834442618085 1.0000787464765775 -4.714407286122811e-06 -9.574575205252849e-06 -1.015315392661063e-05 -5.532884908823808e-06 2.118132481365148e-06 -8.269903501751191e-07 1.0508416510981954e-05 7.374171210461854e-06 7.875499423280826e-05 0.9999999149140817 0.9998417465277342 1.0000020082022982 -4.3302194573249335e-10 -1.2099674085118618e-07 -1.2104664676596766e-07 -6.174804241527266e-10 1.2422864489987264e-10 -8.262022531261654e-07 8.508590088903708e-08 7.165462652619481e-08 2.0083081651591475e-06
4.672 0.999999108587922 0.9998411722456175 1.0000188340218665 -6.286410212891545e-08 -1.1991539129858098e-06 -1.2043232087013242e-06 -8.04753188783657e-08 2.114649583118508e-08 -8.392784004002877e-07 8.914234919830409e-07 6.360735968141963e-07 1.883414704481591e-05 0.999973900002856 0.9998241509612107 0.9999202158146885 -2.1033732091623245e-05 -1.4163950727624943e-05 -1.8379150600555397e-05 -2.076453368386254e-05 1.3259522073819136e-05 -8.404428859592359e-07 2.6112156905161786e-05 1.786153132085596e-05 8.267913288821798e-05 1.0000080918420526 0.9998529844035375 0.9994026804728364 -2.7870991119227606e-05 2.6658908270408795e-05 1.789515812844586e-05 2.0466382410430777e-06 2.0469501741141483e-05 -8.387329904583251e-07 9.196699009496981e-06 2.0030987878245715e-05 0.0006258591556582081 0.9999999925305045 0.999841802267574 1.000000183071808 1.6081013242010126e-10 -1.0827348174655722e-08 -1.0827674220319663e-08 1.615892241351029e-10 -6.980513608428769e-11 -8.391726953763858e-07 7.47492199222644e-09 3.9270964196727084e-08 1.8404373387146017e-07 0.9999894929229558 0.999834441971723 1.000078454132421 -4.726294370337902e-06 -9.567435966295218e-06 -1.0146280759059658e-05 -5.542101099187672e-06 2.12386005834927e-06 -8.399833344404529e-07 1.0510855378093012e-05 7.375196107515577e-06 7.846247794101757e-05 0.9999999149127813 0.9998417468383414 1.0000020081511278 -4.353555186899053e-10 -1.2099615830794298e-07 -1.2104604941078208e-07 -6.19926826450619e-10 1.2639216400582495e-10 -8.391825706312312e-07 8.50872263222712e-08 7.16899350449895e-08 2.0082588295901994e-06
4.682 0.9999991084730344 0.9998411724879003 1.000018829196328 -6.309303537220814e-08 -1.199090886585347e-06 -1.204260871978439e-06 -8.069992942782957e-08 2.1210211118582092e-08 -8.524487099480847e-07 8.915383702695217e-07 6.361513785138741e-07 1.882932379859919e-05 0.9999739382873619 0.9998241835870211 0.9999194242034936 -2.104145605811844e-05 -1.4114747419067483e-05 -1.832673624952289e-05 -2.075107863044205e-05 1.3277156826197336e-05 -8.536295113904822e-07 2.6073739822946103e-05 1.7831105311539253e-05 8.346564332093625e-05 1.000008434467216 0.9998532367813108 0.9994073379210198 -2.7438985846991438e-05 2.666387778682873e-05 1.8104890396689276e-05 2.362253144388391e-06 2.0165919084556895e-05 -8.518836310989796e-07 9.507725698138225e-06 2.018173058380156e-05 0.0006209434616782574 0.999999992530454 0.9998418025838873 1.000000183070421 1.6087926678933497e-10 -1.0827368514943213e-08 -1.0827685110257129e-08 1.614947002589211e-10 -6.824931761201611e-11 -8.523412175691142e-07 7.474811890882781e-09 3.9335700245170893e-08 1.8404589695007667e-07 0.9999894904964731 0.9998344413511635 1.0000781623074073 -4.738144770503893e-06 -9.560294366219652e-06 -1.0139403486734569e-05 -5.55128520074951e-06 2.129583024449015e-06 -8.53164868995239e-07 1.0513267982064671e-05 7.376200636327148e-06 7.817048238943355e-05 0.9999999149114809 0.9998417471538393 1.0000020080999437 -4.376756649428128e-10 -1.209955771066704e-07 -1.21045459856001e-07 -6.224060042943558e-10 1.2855029122575334e-10 -8.523512604910515e-07 8.508851044646016e-08 7.172586194497725e-08 2.008210095964381e-06
4.692 0.9999991083581936 0.999841172735202 1.0000188243716008 -6.332191256890149e-08 -1.1990278442748443e-06 -1.2041985375220094e-06 -8.092451094983159e-08 2.1273922420942192e-08 -8.658099036229671e-07 8.916531847400571e-07 6.362291709781696e-07 1.8824501378683615e-05 0.9999739767348091 0.9998242163405315 0.9999186377788847 -2.1048849697709328e-05 -1.4065602310172491e-05 -1.827433865065785e-05 -2.073740628824527e-05 1.3294649723035108e-05 -8.670071904082093e-07 2.6035160844978352e-05 1.780057032978127e-05 8.424713608663893e-05 1.0000087742993595 0.9998534870525451 0.9994120115616286 -2.7007414735910962e-05 2.6666670815770318e-05 1.831208872421546e-05 2.675748305442525e-06 1.986275038846601e-05 -8.652247751885618e-07 9.818206333452406e-06 2.0333046191137893e-05 0.0006160105134612458 0.9999999925304043 0.9998418029051628 1.000000183069024 1.6094622980429652e-10 -1.0827381013579578e-08 -1.0827706855521614e-08 1.6137146172695022e-10 -6.669893832160681e-11 -8.657005966732172e-07 7.474249597470055e-09 3.940148918843002e-08 1.8405783672969925e-07 0.9999894880962376 0.9998344407564372 1.0000778710009175 -4.749958562827578e-06 -9.553150415440203e-06 -1.013252213582766e-05 -5.560437265303372e-06 2.135301365728018e-06 -8.665374430460732e-07 1.0515654377866235e-05 7.377184833322702e-06 7.787900693812193e-05 0.9999999149101809 0.9998417474743 1.0000020080487506 -4.3999780953082884e-10 -1.209949878638518e-07 -1.2104488110026218e-07 -6.249140158446693e-10 1.307034269632778e-10 -8.657108100152132e-07 8.508974225612125e-08 7.176240438119147e-08 2.008162175503318e-06
4.702 0.9999991082433994 0.9998411729875956 1.000018819547693 -6.355074492269746e-08 -1.198964782683372e-06 -1.2041362004988504e-06 -8.114905387362736e-08 2.1337630000502023e-08 -8.793644982528219e-07 8.91767945618227e-07 6.363069782344994e-07 1.881967973946972e-05 0.9999740153438298 0.9998242492207907 0.9999178565249999 -2.1055914610941027e-05 -1.4016515777403557e-05 -1.82219584297006e-05 -2.0723517954704796e-05 1.331200087450989e-05 -8.805784409315815e-07 2.599642134210588e-05 1.7769927450871285e-05 8.502361957836216e-05 1.0000091113265464 0.9998537352090549 0.9994167009627424 -2.6576319814656292e-05 2.6667300473481315e-05 1.8516750165871533e-05 2.987115511103148e-06 1.956001452907645e-05 -8.787589360039331e-07 1.0127898697594758e-05 2.0484841957313204e-05 0.0006110608016487557 0.9999999925303551 0.9998418032314728 1.0000001830676248 1.6100006620202406e-10 -1.0827382908896153e-08 -1.0827734687372695e-08 1.6122982189866364e-10 -6.51533878107451e-11 -8.792533489707641e-07 7.473379288902082e-09 3.946834471644993e-08 1.840764065878573e-07 0.9999894857221937 0.9998344401875753 1.0000775802123367 -4.76173581949028e-06 -9.546004130778854e-06 -1.0125636724886018e-05 -5.5695573382691244e-06 2.1410150682323983e-06 -8.801035751777131e-07 1.0518014630547233e-05 7.3781487414575835e-06 7.758805094006508e-05 0.9999999149088817 0.9998417477997956 1.0000020079975558 -4.42333504463235e-10 -1.209943881635893e-07 -1.2104430841022103e-07 -6.274402999199839e-10 1.328512819917663e-10 -8.792637352427192e-07 8.509094266151843e-08 7.179957425627038e-08 2.008114768288992e-06
4.712 0.9999991081286523 0.999841173245154 1.0000188147246116 -6.37795402437218e-08 -1.1989017057490708e-06 -1.204073849440918e-06 -8.137354562062872e-08 2.1401334089935485e-08 -8.931150403097066e-07 8.918826678078875e-07 6.363848080076089e-07 1.8814858803915897e-05 0.9999740541130606 0.9998242822268519 0.9999170804259883 -2.1062652391705544e-05 -1.3967488200513656e-05 -1.8169596202387754e-05 -2.0709414921298025e-05 1.3329210393509093e-05 -8.943458109470519e-07 2.5957522683458895e-05 1.773917775294456e-05 8.579510241829627e-05 1.0000094455372788 0.9998539812429765 0.9994214056963717 -2.6145742516018663e-05 2.666578001305041e-05 1.871887174484766e-05 3.2963466543152294e-06 1.9257730252989963e-05 -8.924886568651588e-07 1.043659030532567e-05 2.063702825241474e-05 0.0006060948122650465 0.9999999925303066 0.9998418035628907 1.0000001830662306 1.6103284668156618e-10 -1.0827377615616356e-08 -1.0827757128531557e-08 1.6108181678034962e-10 -6.361318339635988e-11 -8.930020203565783e-07 7.472565053959192e-09 3.9536303920292315e-08 1.8409363736193762e-07 0.9999894833742865 0.9998344396446112 1.000077289941051 -4.773476609047738e-06 -9.538855534836774e-06 -1.0118747265149102e-05 -5.578645463332505e-06 2.1467241178024827e-06 -8.938658138557186e-07 1.0520348807999068e-05 7.379092407033442e-06 7.729761375742501e-05 0.9999999149075832 0.999841748130399 1.0000020079463672 -4.4469072281472144e-10 -1.2099378125490951e-07 -1.210437302412119e-07 -6.299726960667509e-10 1.3499420122129602e-10 -8.930125824244564e-07 8.509215441659082e-08 7.183739807687778e-08 2.00806714595107e-06
4.722 0.9999991080139526 0.9998411735079511 1.0000188099023652 -6.400830370678973e-08 -1.1988386183521291e-06 -1.2040114723428717e-06 -8.159797605804363e-08 2.1465034552639686e-08 -9.070641060920443e-07 8.919973601412105e-07 6.3646266508093e-07 1.8810038507221433e-05 0.9999740930411428 0.9998243153577722 0.9999163094660093 -2.1069064629087974e-05 -1.3918519958731078e-05 -1.8117252580521442e-05 -2.0695098477326517e-05 1.3346278394444739e-05 -9.083118778169519e-07 2.591846622705906e-05 1.7708322313295367e-05 8.656159338815583e-05 1.0000097769204963 0.9998542251467669 0.9994261253383214 -2.5715723674826597e-05 2.6662122823967722e-05 1.8918450466397678e-05 3.6034337271743894e-06 1.895591617845319e-05 -9.064165108677318e-07 1.0744094051817877e-05 2.0789518508554083e-05 0.0006011130267291188 0.999999992530259 0.9998418038994907 1.0000001830648504 1.6103912085688198e-10 -1.0827370328424654e-08 -1.0827761948166168e-08 1.6093775670568353e-10 -6.207750773699635e-11 -9.069491869724333e-07 7.472170210228008e-09 3.9605419177052684e-08 1.8410154627983333e-07 0.99998948105246 0.9998344391275777 1.0000770001864492 -4.785180998098256e-06 -9.53170465226053e-06 -1.0111853766808153e-05 -5.587701685614268e-06 2.1524285001657724e-06 -9.078267375712653e-07 1.0522656971782547e-05 7.3800158740990015e-06 7.700769477189471e-05 0.9999999149062859 0.9998417484661858 1.000002007895194 -4.4707421438152915e-10 -1.2099317217150976e-07 -1.2104313427620812e-07 -6.325009547720168e-10 1.3713240645720157e-10 -9.069599276727051e-07 8.509341472725895e-08 7.18759076485937e-08 2.008018588092772e-06
4.732 0.9999991078992998 0.9998411737760627 1.0000188050809635 -6.423703969316932e-08 -1.1987755231757605e-06 -1.203949065047533e-06 -8.18223403274145e-08 2.152873175222854e-08 -9.212143024396751e-07 8.921120192540731e-07 6.36540546743927e-07 1.8805218834262486e-05 0.9999741321267224 0.9998243486126133 0.9999155436292332 -2.107515290788197e-05 -1.3869611425598034e-05 -1.806492818069519e-05 -2.0680569914482037e-05 1.3363204995222903e-05 -9.224792499194302e-07 2.5879253315476885e-05 1.7677362203149943e-05 8.73231014949331e-05 1.0000101054655708 0.9998544669132001 0.9994308594680547 -2.5286303526043504e-05 2.6656342433528826e-05 1.9115483328789605e-05 3.90836881507693e-06 1.8654590796239758e-05 -9.205451015597202e-07 1.1050244579616763e-05 2.0942229132144824e-05 0.0005961159220198362 0.9999999925302123 0.999841804241348 1.0000001830634937 1.610148572414639e-10 -1.0827363533705846e-08 -1.0827744793718014e-08 1.6080285865466236e-10 -6.054668083761946e-11 -9.210974558001207e-07 7.472320786324794e-09 3.967573850843248e-08 1.8409734887738264e-07 0.9999894787566587 0.9998344386365102 1.0000767109479178 -4.796849051621561e-06 -9.524551505054108e-06 -1.0104956248741144e-05 -5.5967260562530416e-06 2.1581282020079906e-06 -9.219889549087529e-07 1.0524939172409341e-05 7.3809191806027195e-06 7.671829338125053e-05 0.9999999149049894 0.9998417488072293 1.0000020078440446 -4.494880700075427e-10 -1.2099256358776263e-07 -1.210425162456999e-07 -6.350202008047854e-10 1.3926565976109036e-10 -9.211083774281645e-07 8.509473063980813e-08 7.191512688109071e-08 2.0079688488394365e-06
4.742 0.9999991077846945 0.9998411740495644 1.0000188002604145 -6.446575207679115e-08 -1.1987124191057306e-06 -1.2038866345139333e-06 -8.204664059197785e-08 2.159242565771431e-08 -9.355682665618908e-07 8.922266320406132e-07 6.366184438188714e-07 1.8800399824390192e-05 0.9999741713684499 0.9998243819904418 0.9999147828998409 -2.1080918810136225e-05 -1.3820762968835788e-05 -1.801262362812898e-05 -2.0665830527287103e-05 1.3379990315892847e-05 -9.368505652323979e-07 2.5839885279221903e-05 1.7646298484391863e-05 8.807963610342957e-05 1.0000104311623044 0.9998547065353661 0.9994356076685567 -2.4857521703184237e-05 2.664845250446365e-05 1.930996733735446e-05 4.2111440934679476e-06 1.835377246937031e-05 -9.348770633974686e-07 1.1354895230498534e-05 2.10950793949145e-05 0.0005911039709293409 0.9999999925301669 0.9998418045885391 1.0000001830621692 1.6095561584601948e-10 -1.0827356444126465e-08 -1.0827712888392881e-08 1.6067453451207445e-10 -5.902047605572432e-11 -9.354494633226622e-07 7.472840358765466e-09 3.974728477768915e-08 1.8408487520592614e-07 0.9999894764868273 0.999834438171444 1.000076422224846 -4.808480834863295e-06 -9.517396111487044e-06 -1.0098054740721137e-05 -5.605718633009947e-06 2.1638232092449896e-06 -9.363551048124882e-07 1.0527195452809703e-05 7.381802358967878e-06 7.642940898761791e-05 0.9999999149036936 0.9998417491536072 1.0000020077929281 -4.519360398449955e-10 -1.2099195452046667e-07 -1.2104188354947512e-07 -6.375325452234666e-10 1.4139404416118134e-10 -9.354605686982332e-07 8.509607607153326e-08 7.195506210926088e-08 2.0079182795442104e-06
4.752 0.9999991076701364 0.9998411743285338 1.000018795440727 -6.469444446871348e-08 -1.1986493035023766e-06 -1.2038241952427948e-06 -8.227088595416275e-08 2.165611661402167e-08 -9.501286671114871e-07 8.923411855256713e-07 6.36696345494918e-07 1.8795581542566566e-05 0.9999742107649808 0.9998244154903282 0.9999140272620244 -2.1086363913769085e-05 -1.3771974951339442e-05 -1.796033955171469e-05 -2.065088161366723e-05 1.3396634479370996e-05 -9.514284937499928e-07 2.5800363445854254e-05 1.7615132210828745e-05 8.883120701822765e-05 1.000010754000925 0.9998549440066671 0.9994403695262098 -2.4429417236619216e-05 2.663846682940668e-05 1.9501899526665013e-05 4.511751826219221e-06 1.805347943562727e-05 -9.494150604919877e-07 1.1657915480330812e-05 2.124799133215722e-05 0.0005860776422730537 0.9999999925301222 0.9998418049411404 1.000000183060886 1.6085840601769169e-10 -1.0827345796265388e-08 -1.082768094618663e-08 1.605437466900953e-10 -5.749847727803567e-11 -9.500078773072448e-07 7.473401907057858e-09 3.982004350995254e-08 1.8407123897541543e-07 0.9999894742429105 0.999834437732416 1.0000761340166229 -4.820076412690365e-06 -9.510238488097088e-06 -1.0091149280781776e-05 -5.61467948024532e-06 2.1695135082168875e-06 -9.509278579347043e-07 1.052942585740077e-05 7.382665440339277e-06 7.614104098899058e-05 0.9999999149023997 0.9998417495053956 1.0000020077418537 -4.544222308728923e-10 -1.2099134207051996e-07 -1.2104125109060403e-07 -6.400473831705212e-10 1.4351842708776445e-10 -9.500191694909562e-07 8.509741296687061e-08 7.199569984580099e-08 2.0078675281079787e-06
4.762 0.9999991075556264 0.9998411746130492 1.0000187906219107 -6.49231199036767e-08 -1.1985861752646806e-06 -1.2037617602395333e-06 -8.249508827722075e-08 2.1719804458597063e-08 -9.64898203050361e-07 8.92455676213123e-07 6.367742448678027e-07 1.8790764042447685e-05 0.9999742503149753 0.999824449111348 0.9999132766999879 -2.109148979228831e-05 -1.3723247734750595e-05 -1.7908076574711448e-05 -2.0635724470638457e-05 1.341313761039393e-05 -9.662157354873385e-07 2.5760689147410657e-05 1.758386443367991e-05 8.957782444334973e-05 1.0000110739720842 0.9998551793208148 0.9994451446306676 -2.400202855144531e-05 2.662639932348907e-05 1.9691276985343517e-05 4.8101843677866055e-06 1.7753729807354426e-05 -9.641617894335074e-07 1.1959188780524672e-05 2.1400889671822746e-05 0.000581037400962283 0.9999999925300795 0.9998418052992304 1.0000001830596532 1.607204882178188e-10 -1.0827330905001463e-08 -1.0827662110907656e-08 1.6039886684170905e-10 -5.5980611131486324e-11 -9.647753967461077e-07 7.473764904597443e-09 3.9893962894542186e-08 1.8406168950379654e-07 0.9999894720248538 0.9998344373194645 1.0000758463226391 -4.831635849002465e-06 -9.503078652790332e-06 -1.0084239904069988e-05 -5.623608665722323e-06 2.175199085225147e-06 -9.657099151632703e-07 1.0531630439579037e-05 7.383508460348055e-06 7.585318878062756e-05 0.999999914901107 0.9998417498626735 1.0000020076908316 -4.5694907460531426e-10 -1.2099072540345432e-07 -1.2104063153388973e-07 -6.425763453536348e-10 1.456383298440715e-10 -9.64786878402243e-07 8.509871870177099e-08 7.203701086010046e-08 2.0078170791564443e-06
4.772 0.9999991074411645 0.99984117490319 1.000018785803977 -6.515177889279161e-08 -1.1985230365256872e-06 -1.2036993331252705e-06 -8.271925799214929e-08 2.178348943377696e-08 -9.79879604908276e-07 8.925701121011446e-07 6.368521401391536e-07 1.8785947347965232e-05 0.9999742900170994 0.9998244828525809 0.9999125311979468 -2.1096298013725635e-05 -1.3674581681480093e-05 -1.7855835308344125e-05 -2.0620360389981918e-05 1.3429499836754629e-05 -9.812150223877235e-07 2.5720863721454585e-05 1.755249620646524e-05 9.031949883992296e-05 1.0000113910668504 0.9998554124718281 0.9994499325747299 -2.357539346648009e-05 2.6612264020038124e-05 1.9878096879750026e-05 5.106434168944835e-06 1.7454541571492048e-05 -9.791199777313107e-07 1.2258610742837048e-05 2.155370179262407e-05 0.0005759837079477833 0.999999992530039 0.9998418056628897 1.000000183058483 1.605405380260649e-10 -1.0827313952874424e-08 -1.0827659486209028e-08 1.602296199084693e-10 -5.4467087817052276e-11 -9.797547516110267e-07 7.473919349742419e-09 3.996896486043356e-08 1.8405650625048244e-07 0.9999894698326031 0.9998344369326285 1.0000755591422863 -4.843159204546406e-06 -9.495916627251686e-06 -1.0077326636916413e-05 -5.632506254649936e-06 2.180879926836116e-06 -9.80704009529639e-07 1.0533809262992567e-05 7.384331460823952e-06 7.556585176402686e-05 0.9999999148998164 0.9998417502255202 1.0000020076398717 -4.5951796799657604e-10 -1.2099010661240237e-07 -1.2104002837515672e-07 -6.451295765147552e-10 1.477539742544693e-10 -9.797664255035158e-07 8.509999979796376e-08 7.207895657935365e-08 2.0077669797350533e-06
4.782 0.9999991073267521 0.9998411751990371 1.0000187809869372 -6.538042137138673e-08 -1.198459892071484e-06 -1.2036369075665392e-06 -8.294339747538026e-08 2.1847171432549056e-08 -9.9507563485281e-07 8.926845061118683e-07 6.369300314564035e-07 1.878113145712294e-05 0.9999743298700229 0.9998245167131109 0.99991179074013 -2.110079014237103e-05 -1.3625977153504368e-05 -1.7803616350166596e-05 -2.0604790652667613e-05 1.3445721288152267e-05 -9.9642911805661e-07 2.5680888504172002e-05 1.7521028586758314e-05 9.105624078497871e-05 1.0000117052767072 0.9998556434540299 0.9994547329542298 -2.3149549194214707e-05 2.659607506654425e-05 2.006235646812108e-05 5.400493780573014e-06 1.7155932590363598e-05 -9.942923837156539e-07 1.2556087609637806e-05 2.170635768691123e-05 0.0005709170201474025 0.9999999925300014 0.9998418060321974 1.0000001830573861 1.6031930000150715e-10 -1.0827299648031431e-08 -1.0827667006032737e-08 1.600329507778068e-10 -5.295782487463134e-11 -9.949487036901772e-07 7.474042471048978e-09 4.004496211458945e-08 1.840518936418742e-07 0.9999894676661027 0.9998344365719488 1.000075272474957 -4.854646540325174e-06 -9.488752435057228e-06 -1.0070409495224927e-05 -5.641372305844654e-06 2.1865560195931486e-06 -9.959129048765705e-07 1.0535962394449828e-05 7.38513448731609e-06 7.52790293492631e-05 0.9999999148985295 0.9998417505940164 1.0000020075889862 -4.6212823663945743e-10 -1.2098949052483017e-07 -1.2103943537425126e-07 -6.477100971000744e-10 1.4986580598302777e-10 -9.949605729124814e-07 8.510128221231619e-08 7.212149502156776e-08 2.0077169152046295e-06
4.792 0.9999991072123895 0.9998411755006724 1.0000187761708024 -6.560904653440241e-08 -1.1983967463061767e-06 -1.2035744740928705e-06 -8.316750083981496e-08 2.191085079679779e-08 -1.0104890869512435e-06 8.927988656007764e-07 6.370079157089518e-07 1.8776316363125585e-05 0.9999743698724199 0.9998245506920274 0.9999110553107783 -2.1104967738285557e-05 -1.3577434509764061e-05 -1.775142029123051e-05 -2.0589016526321167e-05 1.3461802097308008e-05 -1.0118608172450975e-06 2.564076482115212e-05 1.748946263212607e-05 9.178806092771007e-05 1.0000120165935469 0.9998558722620419 0.9994595453679137 -2.2724532341733006e-05 2.657784672470312e-05 2.0244053107883808e-05 5.692355857265059e-06 1.6857920602162737e-05 -1.0096817986146697e-06 1.285153495452855e-05 2.185878990078849e-05 0.0005658377904748924 0.9999999925299677 0.9998418064072367 1.0000001830563745 1.6005793139550906e-10 -1.0827292180831304e-08 -1.0827674835090299e-08 1.598152276603252e-10 -5.1452377253713125e-11 -1.0103600466273793e-06 7.474311429049787e-09 4.0121871889309714e-08 1.8404403645297586e-07 0.9999894655252992 0.9998344362374659 1.000074986320046 -4.8660979152345435e-06 -9.481586099381308e-06 -1.0063488491934196e-05 -5.650206868682448e-06 2.1922273500630983e-06 -1.0113393972139703e-06 1.053808989490734e-05 7.385917583676666e-06 7.499272094833132e-05 0.9999999148972457 0.9998417509682437 1.0000020075381872 -4.6477886653234503e-10 -1.209888812554128e-07 -1.2103884273718025e-07 -6.503116520821287e-10 1.5197378738947633e-10 -1.0103721142097207e-06 8.510258689560745e-08 7.21645834738126e-08 2.0076665631595245e-06
4.802 0.9999991070980773 0.9998411758081776 1.0000187713555841 -6.583765218742209e-08 -1.1983336003049187e-06 -1.2035120273343113e-06 -8.33915539460698e-08 2.197452764517226e-08 -1.0261227876514615e-06 8.929131859012165e-07 6.370857830870528e-07 1.8771502074671545e-05 0.9999744100229708 0.9998245847884234 0.9999103248941442 -2.1108832357586158e-05 -1.3528954103356025e-05 -1.769924772393338e-05 -2.0573039266987202e-05 1.3477742398985762e-05 -1.0275129474043108e-06 2.560049398241292e-05 1.745779939403802e-05 9.251497006535804e-05 1.0000123250096666 0.9998560988907843 0.9994643694173299 -2.2300378910179136e-05 2.6557593369448692e-05 2.0423184260484892e-05 5.9820131551923e-06 1.6560523221401627e-05 -1.0252910455518856e-06 1.314487656658613e-05 2.2010933442025915e-05 0.0005607464680089418 0.9999999925299378 0.9998418067880891 1.0000001830554592 1.5975788960448668e-10 -1.0827292671362725e-08 -1.0827677797476536e-08 1.5959087690910665e-10 -4.9950749388205476e-11 -1.025991606526705e-06 7.4747189246343e-09 4.0199619691207966e-08 1.840331559448246e-07 0.9999894634101381 0.9998344359292236 1.0000747006769457 -4.8775133886240974e-06 -9.47441764087376e-06 -1.0056563643552946e-05 -5.659009983584132e-06 2.1978939048478136e-06 -1.026986315155718e-06 1.0540191814072601e-05 7.386680787751954e-06 7.470692596313891e-05 0.9999999148959667 0.9998417513482855 1.0000020074874851 -4.674677701609689e-10 -1.2098828004871062e-07 -1.2103824500534286e-07 -6.529199288517301e-10 1.5407792370369449e-10 -1.0260038751620914e-06 8.510390907241439e-08 7.220817810526393e-08 2.0076159482089557e-06
4.812 0.9999991069838158 0.9998411761216373 1.0000187665412883 -6.60662348445135e-08 -1.1982704523015598e-06 -1.203449570101411e-06 -8.361553932028459e-08 2.2038202091486527e-08 -1.0419795950084696e-06 8.930274534902865e-07 6.371636189696729e-07 1.8766688619799972e-05 0.9999744503203579 0.9998246190013962 0.9999095994744864 -2.111238555050522e-05 -1.3480536281754366e-05 -1.7647099245617383e-05 -2.0556860123547315e-05 1.3493542330235463e-05 -1.0433883684464274e-06 2.5560077285954457e-05 1.742603991398924e-05 9.323697926595363e-05 1.0000126305177643 0.9998563233354695 0.9994692047067186 -2.187712429434855e-05 2.6535329484735654e-05 2.059974750076825e-05 6.2694585296320175e-06 1.6263757937714506e-05 -1.0411229797352133e-06 1.343604348267684e-05 2.2162725670782906e-05 0.0005556434982314941 0.999999992529913 0.9998418071748385 1.0000001830546463 1.5942335831764084e-10 -1.0827299561232842e-08 -1.0827678932967589e-08 1.5937713212916965e-10 -4.8452873923034576e-11 -1.0418462411916398e-06 7.475045201045846e-09 4.0278135499020916e-08 1.8402415028107877e-07 0.9999894613205647 0.9998344356472648 1.000074415545046 -4.888893016383932e-06 -9.467247076136985e-06 -1.0049634975770265e-05 -5.667781688681632e-06 2.20355567053468e-06 -1.0428565189513377e-06 1.0542268194286803e-05 7.387424131591871e-06 7.442164377961695e-05 0.9999999148946923 0.9998417517342242 1.0000020074368863 -4.701909152783698e-10 -1.2098768486066765e-07 -1.210376453715419e-07 -6.555174840201608e-10 1.5617831184993667e-10 -1.0418587141150225e-06 8.510521871975941e-08 7.225223339304207e-08 2.0075654995577877e-06
4.822 0.9999991068696055 0.9998411764411351 1.0000187617279164 -6.629478599968024e-08 -1.1982072982435159e-06 -1.2033871090820994e-06 -8.383944275003105e-08 2.210187400944751e-08 -1.0580624002000794e-06 8.931416558547013e-07 6.372414096785207e-07 1.8761876026763197e-05 0.9999744907632703 0.9998246533300473 0.9999088790360728 -2.111562885995834e-05 -1.3432181388158113e-05 -1.7594975454104875e-05 -2.0540480344448207e-05 1.3509202030158972e-05 -1.059489972650644e-06 2.5519516026892092e-05 1.7394185225151694e-05 9.395409993603621e-05 1.0000129331109329 0.999856545591601 0.9994740508429045 -2.1454803281250448e-05 2.651106965963179e-05 2.077374053192174e-05 6.554684926590557e-06 1.596764211833766e-05 -1.05718048902674e-06 1.3724973148968705e-05 2.231410620325827e-05 0.0005505293232154357 0.9999999925298924 0.9998418075675696 1.0000001830539382 1.5906221699932e-10 -1.0827308944890017e-08 -1.0827685129449828e-08 1.5918797979071306e-10 -4.6958524206252445e-11 -1.0579268412829593e-06 7.475017979359375e-09 4.035735051528107e-08 1.8402307338308334e-07 0.999989459256524 0.9998344353916337 1.000074130923731 -4.900236850685913e-06 -9.460074420365767e-06 -1.0042702517783997e-05 -5.676522024847503e-06 2.2092126337817313e-06 -1.0589529019696415e-06 1.0544319079443864e-05 7.388147646386088e-06 7.413687377054983e-05 0.9999999148934225 0.9998417521261447 1.0000020073863924 -4.729406422693159e-10 -1.2098709226455392e-07 -1.2103705071354397e-07 -6.580901988867503e-10 1.5827470905366196e-10 -1.0579395213384009e-06 8.510648253311806e-08 7.229670527015411e-08 2.007515743744667e-06
4.832 0.999999106755446 0.9998411767667571 1.000018756915465 -6.652329199483553e-08 -1.198144135187379e-06 -1.203324647623404e-06 -8.40632581520965e-08 2.216554372763321e-08 -1.0743741278998057e-06 8.932557909385466e-07 6.373191483818814e-07 1.875706429950707e-05 0.9999745313504006 0.9998246877734829 0.9999081635631789 -2.1118563820145245e-05 -1.3383889762998374e-05 -1.7542876941249146e-05 -2.0523901182144675e-05 1.3524721641115562e-05 -1.0758206854397053e-06 2.5478811505431266e-05 1.736223635833805e-05 9.46663437712087e-05 1.0000132327826559 0.9998567656549683 0.9994789074351959 -2.1033450048712612e-05 2.648482858087524e-05 2.0945161204353194e-05 6.837685381789186e-06 1.5672193005960245e-05 -1.0734664948420405e-06 1.4011608699355746e-05 2.2465016846278166e-05 0.0005454043816755915 0.9999999925298773 0.9998418079663672 1.0000001830533303 1.5868857937825021e-10 -1.0827317873606426e-08 -1.0827699492670615e-08 1.5902991341349592e-10 -4.5467736631803936e-11 -1.07423633047507e-06 7.474535450599268e-09 4.04372026204419e-08 1.8403222070537703e-07 0.999989457217962 0.9998344351623762 1.0000738468123824 -4.911544938819899e-06 -9.452899689490121e-06 -1.0035766295368944e-05 -5.685231040942431e-06 2.2148647815806472e-06 -1.0752783901829202e-06 1.0546344523089342e-05 7.388851368087377e-06 7.38526153078761e-05 0.9999999148921576 0.9998417525241324 1.000002007336 -4.757027771753556e-10 -1.2098649919324642e-07 -1.210364645064274e-07 -6.606317825670074e-10 1.6036750186822173e-10 -1.0742492210298365e-06 8.510769046601528e-08 7.234155819215682e-08 2.0074668754398355e-06
4.842 0.9999991066413371 0.9998411770985894 1.0000187521039277 -6.675173472100354e-08 -1.1980809615373982e-06 -1.2032621805502695e-06 -8.428698647383097e-08 2.222921146006232e-08 -1.0909177345832446e-06 8.9336986940667e-07 6.373968369169273e-07 1.875225340522376e-05 0.9999745720804453 0.999824722330814 0.9999074530400888 -2.1121191956953096e-05 -1.3335661746180983e-05 -1.7490804286935033e-05 -2.050712389238691e-05 1.3540101306689141e-05 -1.092383464727665e-06 2.5437965027696904e-05 1.733019434786835e-05 9.537372262422293e-05 1.0000135295268016 0.9998569835216428 0.9994837740952892 -2.061309816866609e-05 2.6456621030078578e-05 2.111400753107011e-05 7.118453020129884e-06 1.5377427719621625e-05 -1.0899839506841853e-06 1.4295898340311429e-05 2.2615401559736956e-05 0.0005402691089085685 0.999999992529866 0.9998418083713182 1.0000001830528165 1.5832027713603706e-10 -1.082732434765022e-08 -1.0827716583969973e-08 1.5890188260409773e-10 -4.398042575322392e-11 -1.0907776656231187e-06 7.473773381404087e-09 4.0517651809565335e-08 1.8404774537789614e-07 0.9999894552048231 0.999834434959538 1.000073563210376 -4.922817322364442e-06 -9.445722900603716e-06 -1.0028826325205797e-05 -5.6939087930616325e-06 2.2205121003625975e-06 -1.0918359429923736e-06 1.0548344589376176e-05 7.389535339835615e-06 7.356886777174958e-05 0.9999999148908969 0.9998417529282737 1.000002007285703 -4.784597546707711e-10 -1.2098590367636885e-07 -1.2103588103566275e-07 -6.631434889579176e-10 1.624570581507383e-10 -1.0907907696168012e-06 8.510886625024667e-08 7.238677460915066e-08 2.0074185486601283e-06
4.852 0.9999991065272789 0.9998411774367197 1.0000187472932955 -6.698009446353856e-08 -1.198017776030267e-06 -1.2031996957227432e-06 -8.451063273653919e-08 2.229287665261869e-08 -1.1076962110386822e-06 8.934839063802902e-07 6.374744821737744e-07 1.874744328713198e-05 0.9999746129521075 0.9998247570011546 0.9999067474510991 -2.1123514791405668e-05 -1.3287497675473386e-05 -1.7438758061545724e-05 -2.049014973150215e-05 1.355534117329194e-05 -1.1091813024084425e-06 2.539697789819991e-05 1.729806023246626e-05 9.60762483823005e-05 1.0000138233376206 0.9998571991879764 0.9994886504371755 -2.019378061183997e-05 2.6426461879520444e-05 2.1280277695953847e-05 7.396981060966367e-06 1.5083363255719702e-05 -1.1067358439487286e-06 1.4577794826832031e-05 2.2765206422274408e-05 0.0005351239367248658 0.9999999925298595 0.99984180878251 1.0000001830523888 1.5797706307311483e-10 -1.0827327128587266e-08 -1.0827724172228123e-08 1.5879859140985158e-10 -4.2496705799278686e-11 -1.1075538367485324e-06 7.473085331214414e-09 4.0598697610865085e-08 1.8406180825989956e-07 0.9999894532170526 0.9998344347831675 1.0000732801170904 -4.9340540414385746e-06 -9.438544071203629e-06 -1.0021882618043782e-05 -5.7025553409768454e-06 2.226154577712378e-06 -1.1086285529517462e-06 1.0550319345516899e-05 7.390199608806862e-06 7.328563055138906e-05 0.9999999148896409 0.999841753338656 1.000002007235493 -4.81191793275311e-10 -1.20985304815469e-07 -1.2103528828610847e-07 -6.656303388585577e-10 1.6454309890659662e-10 -1.1075671576753215e-06 8.511005211807563e-08 7.243236082818e-08 2.007370064027413e-06
4.862 0.9999991064132694 0.999841177781236 1.0000187424835607 -6.72083544338627e-08 -1.197954576850182e-06 -1.2031371828066616e-06 -8.47342016043689e-08 2.235653975585618e-08 -1.124712581747506e-06 8.935979103548277e-07 6.375520900828195e-07 1.8742633893864287e-05 0.9999746539640917 0.9998247917836246 0.9999060467805195 -2.112553384344735e-05 -1.3239397885345505e-05 -1.7386738833331198e-05 -2.047297995092915e-05 1.3570441389524433e-05 -1.1262172241717695e-06 2.5355851410195778e-05 1.7265835051005918e-05 9.67739329398821e-05 1.0000141142097363 0.9998574126505949 0.9994935360770485 -1.977552975407667e-05 2.6394366091319015e-05 2.1443970054331744e-05 7.673262825043124e-06 1.4790016485927433e-05 -1.1237251962031999e-06 1.4857255007663721e-05 2.2914379574243077e-05 0.0005299692934844545 0.9999999925298557 0.9998418092000306 1.0000001830520395 1.576760852311337e-10 -1.0827324535578513e-08 -1.0827712498377203e-08 1.587157613637859e-10 -4.1016331385439766e-11 -1.1245678679544033e-06 7.472765238827201e-09 4.068038619846575e-08 1.8406783694709048e-07 0.9999894512545958 0.9998344346333127 1.000072997531901 -4.945255139003897e-06 -9.431363218521959e-06 -1.00149351857525e-05 -5.711170743599384e-06 2.2317921996955133e-06 -1.1256592468757836e-06 1.0552268851982223e-05 7.390844220370398e-06 7.300290303791237e-05 0.999999914888388 0.9998417537553675 1.0000020071853615 -4.838815734429241e-10 -1.2098470021911622e-07 -1.2103467566241268e-07 -6.680966433908289e-10 1.666257844671987e-10 -1.124581408774594e-06 8.511127938699092e-08 7.247834611369797e-08 2.007320830055486e-06
4.872 0.9999991062993089 0.9998411781322278 1.0000187376747145 -6.743650295612541e-08 -1.1978913612025136e-06 -1.2030746411317583e-06 -8.495769361334112e-08 2.2420200683869367e-08 -1.1419699043930499e-06 8.937118770911606e-07 6.37629661505683e-07 1.8737825202230387e-05 0.9999746951151095 0.9998248266773472 0.9999053510126713 -2.1127250634784136e-05 -1.3191362706981037e-05 -1.7334747177199567e-05 -2.0455615794747825e-05 1.3585402106356399e-05 -1.1434942890711528e-06 2.531458684122224e-05 1.7233519835840087e-05 9.746678828247738e-05 1.0000144021381434 0.9998576239063967 0.9994984306332175 -1.9358377381776623e-05 2.6360348712782664e-05 2.1605083134492194e-05 7.947291737714688e-06 1.449740415965648e-05 -1.1409550626149849e-06 1.513423942127241e-05 2.3062871132226806e-05 0.000524805604268282 0.999999992529855 0.9998418096239694 1.0000001830517589 1.5742885985385503e-10 -1.0827313840078107e-08 -1.0827680450107488e-08 1.5865268107451714e-10 -3.953926350780697e-11 -1.1418228165747152e-06 7.472854397476674e-09 4.0762799794339787e-08 1.8406483968570245e-07 0.9999894493173965 0.9998344345100232 1.0000727154541844 -4.956420662939834e-06 -9.424180358518195e-06 -1.000798405007755e-05 -5.719755056927958e-06 2.2374249538781514e-06 -1.142931084601502e-06 1.055419315800047e-05 7.391469213709675e-06 7.27206846127519e-05 0.9999999148871378 0.9998417541784976 1.0000020071353002 -4.865176864209775e-10 -1.209840875628921e-07 -1.2103404270690756e-07 -6.705432424143334e-10 1.6870512488087982e-10 -1.1418365804514677e-06 8.51125475665522e-08 7.252477432902141e-08 2.0072707416945766e-06
4.882 0.9999991061853967 0.9998411784897849 1.0000187328667447 -6.766453366969571e-08 -1.1978281273836833e-06 -1.203012081686829e-06 -8.518110716348902e-08 2.2483859974678724e-08 -1.1594712718885648e-06 8.938257936410745e-07 6.37707193352027e-07 1.8733017217387345e-05 0.9999747364038757 0.9998248616814507 0.9999046601318858 -2.1128666689401658e-05 -1.3143392469955843e-05 -1.7282783676327487e-05 -2.0438058501131527e-05 1.3600223476544648e-05 -1.1610155907192085e-06 2.5273185457344807e-05 1.7201115609178118e-05 9.815482660734904e-05 1.0000146871182016 0.9998578329525472 0.9995033337260212 -1.8942354693259023e-05 2.6324424872458607e-05 2.1763615643385322e-05 8.219061330171827e-06 1.420554290085155e-05 -1.1584285321360347e-06 1.5408711931040147e-05 2.321063309045127e-05 0.0005196332911120266 0.9999999925298555 0.9998418100544171 1.0000001830515357 1.572413342993481e-10 -1.0827292931261469e-08 -1.0827639095795664e-08 1.5861096250544247e-10 -3.8065542765021094e-11 -1.1593217744366314e-06 7.473146013853451e-09 4.084603219573357e-08 1.8405729703481815e-07 0.9999894474054001 0.9998344344133495 1.0000724338833151 -4.967550667206436e-06 -9.416995508440405e-06 -1.000102924393935e-05 -5.728308333406457e-06 2.2430528270764797e-06 -1.160447160759076e-06 1.0556092305815459e-05 7.392074622590933e-06 7.243897464449147e-05 0.9999999148858898 0.9998417546081368 1.0000020070852973 -4.890937238307172e-10 -1.2098346485188934e-07 -1.2103340040398555e-07 -6.729685017825971e-10 1.7078120140808606e-10 -1.1593357648976235e-06 8.51138281944114e-08 7.2571692566472e-08 2.0072201726963186e-06
4.892 0.9999991060715305 0.9998411788540001 1.0000187280596362 -6.789244483486337e-08 -1.1977648769332612e-06 -1.2029495206648876e-06 -8.540444210614792e-08 2.2547517254027483e-08 -1.1772198105375546e-06 8.939396492147253e-07 6.377846835866029e-07 1.8728209949960992e-05 0.99997477782911 0.9998248967950675 0.9999039741225069 -2.112978353251439e-05 -1.3095487504894759e-05 -1.7230848915643337e-05 -2.042030930549687e-05 1.3614905655968885e-05 -1.1787842567163247e-06 2.523164852310181e-05 1.716862338558791e-05 9.883806038802495e-05 1.0000149691456293 0.9998580397864753 0.9995082449777422 -1.8527492299942437e-05 2.628660977406822e-05 2.1919566481191008e-05 8.488565236575794e-06 1.3914449210065405e-05 -1.1761487287039886e-06 1.5680639398948737e-05 2.335761923782718e-05 0.0005144527731844015 0.9999999925298572 0.9998418104914647 1.0000001830513547 1.5711539746214278e-10 -1.0827264359497273e-08 -1.0827604666243978e-08 1.58590714888778e-10 -3.6595032385752586e-11 -1.1770678677917417e-06 7.473375021973006e-09 4.0930162143000683e-08 1.8405094794626442e-07 0.9999894455185511 0.9998344343433442 1.0000721528186638 -4.97864520946333e-06 -9.409808688514945e-06 -9.99407080598855e-06 -5.736830627662644e-06 2.248675806769835e-06 -1.1782106046953123e-06 1.0557966340578031e-05 7.392660480738092e-06 7.215777249326129e-05 0.9999999148846416 0.9998417550443767 1.0000020070353368 -4.916079723060066e-10 -1.209828340361688e-07 -1.210327652250476e-07 -6.753723286831243e-10 1.728542926396199e-10 -1.1770820886000845e-06 8.511509022848863e-08 7.261914141576326e-08 2.007169607632033e-06
4.902 0.9999991059577115 0.9998411792249652 1.0000187232533697 -6.812023663373303e-08 -1.1977016165228806e-06 -1.20288696994183e-06 -8.562770278052938e-08 2.2611172280372066e-08 -1.1952186818777065e-06 8.940534443890568e-07 6.378621350815839e-07 1.8723403394746853e-05 0.9999748193895376 0.9998249320173352 0.9999032929688855 -2.1130602686938807e-05 -1.3047648143952089e-05 -1.717894347271684e-05 -2.0402369444410928e-05 1.3629448801985074e-05 -1.1968034497632369e-06 2.5189977308882136e-05 1.7136044177763434e-05 9.951650232679351e-05 1.0000152482164997 0.9998582444058709 0.9995131640125307 -1.811382022721841e-05 2.6246918692324958e-05 2.207293475727728e-05 8.755797193005266e-06 1.3624139463698198e-05 -1.1941188104568116e-06 1.5949991401376113e-05 2.350378510774324e-05 0.0005092644668294686 0.999999992529859 0.999841810935206 1.0000001830511962 1.5705142809255113e-10 -1.0827233669038673e-08 -1.082758909365706e-08 1.5858751412542658e-10 -3.512750265868747e-11 -1.1950642577855016e-06 7.473428575284597e-09 4.1015237349033465e-08 1.840482148293415e-07 0.9999894436567949 0.9998344343000596 1.000071872259598 -4.989704349571234e-06 -9.402619924150329e-06 -9.987108769595437e-06 -5.745321998241692e-06 2.2542938795493903e-06 -1.1962245796988873e-06 1.055981531789769e-05 7.3932268269378005e-06 7.187707752356079e-05 0.9999999148833945 0.9998417554873101 1.0000020069854003 -4.940601866059804e-10 -1.2098220136273226e-07 -1.2103214889856085e-07 -6.777589648294874e-10 1.7492398325846908e-10 -1.195078712128799e-06 8.511632503792747e-08 7.266714965279734e-08 2.007119243535764e-06
4.912 0.9999991058439379 0.9998411796027754 1.0000187184479241 -6.834791064727774e-08 -1.1976383547277732e-06 -1.2028244311156627e-06 -8.585089938736113e-08 2.267482498476453e-08 -1.2134710821982195e-06 8.941671912211775e-07 6.379395561344257e-07 1.87185975272533e-05 0.9999748610838877 0.9998249673473956 0.9999026166553877 -2.1131125674305636e-05 -1.2999874719331878e-05 -1.7127067911204052e-05 -2.0384240156533362e-05 1.3643853074737638e-05 -1.215076367218847e-06 2.5148173090562164e-05 1.710337900244519e-05 0.00010019016522731616 1.0000155243272348 0.9998584468086794 0.9995180904563294 -1.7701367918719063e-05 2.62053669721196e-05 2.2223719802565314e-05 9.020751038579543e-06 1.3334629913422594e-05 -1.212341970881358e-06 1.6216739988071753e-05 2.3649087950941787e-05 0.0005040687854966391 0.9999999925298605 0.9998418113857342 1.0000001830510408 1.5704741653480757e-10 -1.0827210005616373e-08 -1.0827593650252273e-08 1.5859124640482232e-10 -3.366302497014326e-11 -1.2133141402201595e-06 7.473412914831384e-09 4.1101275363496424e-08 1.8404679212134892e-07 0.9999894418200768 0.9998344342835516 1.0000715922054837 -5.0007281486454165e-06 -9.395429242295029e-06 -9.980143158454378e-06 -5.7537825098569354e-06 2.2599070332763925e-06 -1.2144922840743675e-06 1.0561639303471465e-05 7.393773707029038e-06 7.159688911503637e-05 0.9999999148821467 0.9998417559370315 1.0000020069354671 -4.964529147953332e-10 -1.2098157563804547e-07 -1.2103155279475268e-07 -6.801383994757588e-10 1.7699059772067013e-10 -1.2133288316855474e-06 8.511755215564659e-08 7.271573482153922e-08 2.0070688694055957e-06
4.922 0.9999991057302098 0.9998411799875256 1.000018713643282 -6.85754736227826e-08 -1.197575098867921e-06 -1.202761895931169e-06 -8.607404489720147e-08 2.2738475741144317e-08 -1.2319802429459125e-06 8.942809044985066e-07 6.380169552435828e-07 1.871379232180569e-05 0.9999749029108954 0.9998250027843957 0.9999019451663945 -2.113135401776844e-05 -1.2952167558834721e-05 -1.7075222782461893e-05 -2.0365922679550133e-05 1.3658118636024561e-05 -1.2336062420269936e-06 2.510623714099285e-05 1.7070628880416652e-05 0.00010085906187384209 1.0000157974745998 0.9998586469930986 0.9995230239368079 -1.729016424118337e-05 2.61619700292009e-05 2.237192117477796e-05 9.28342072007775e-06 1.3045936685302172e-05 -1.2308214387762513e-06 1.6480859477547822e-05 2.379348671035964e-05 0.0004988661396622734 0.9999999925298613 0.999841811843146 1.0000001830508698 1.5709616644484665e-10 -1.0827200526192227e-08 -1.0827610312842537e-08 1.5858902115603443e-10 -3.22021334457584e-11 -1.2318207460108762e-06 7.473540861539045e-09 4.1188275416927784e-08 1.8404209990033143e-07 0.9999894400083421 0.999834434293875 1.00007131265569 -5.0117166731118435e-06 -9.388236669305067e-06 -9.973173986136378e-06 -5.762212229807987e-06 2.2655152549909077e-06 -1.2330169518482616e-06 1.0563438364610213e-05 7.394301169711911e-06 7.131720666687378e-05 0.9999999148808986 0.9998417563936366 1.0000020068855193 -4.987928366361938e-10 -1.2098096417481137e-07 -1.210309690100665e-07 -6.825237752122967e-10 1.790538818287238e-10 -1.2318356777915965e-06 8.51188021346531e-08 7.276490504901972e-08 2.0070180839994837e-06
4.932 0.9999991056165272 0.9998411803793135 1.0000187088394312 -6.880294037646116e-08 -1.1975118506130924e-06 -1.2026993537205515e-06 -8.629715183261447e-08 2.2802124787053424e-08 -1.2507494312290043e-06 8.943945904443647e-07 6.38094335281895e-07 1.8708987775512658e-05 0.9999749448692986 0.9998250383274867 0.9999012784863075 -2.1131289245364352e-05 -1.2904526982155976e-05 -1.7023408631704157e-05 -2.0347418246658268e-05 1.3672245649907427e-05 -1.2523963419839762e-06 2.5064170720284232e-05 1.703779483168334e-05 0.00010152320500245406 1.0000160676556973 0.9998588449575733 0.9995279640832933 -1.688023749118045e-05 2.6116743350707647e-05 2.2517538655869747e-05 9.543800297781326e-06 1.2758075780347365e-05 -1.2495604781502436e-06 1.6742326276580095e-05 2.3936941972239308e-05 0.0004936569368565015 0.9999999925298615 0.9998418123075378 1.000000183050671 1.5718304578434133e-10 -1.082720684934575e-08 -1.0827628948790481e-08 1.5856822948889345e-10 -3.07441488803783e-11 -1.25058734185373e-06 7.473932735342616e-09 4.127622680335868e-08 1.840315988988664e-07 0.9999894382215376 0.9998344343310882 1.0000710336095935 -5.022669996669705e-06 -9.381042225230332e-06 -9.966201263966213e-06 -5.770611224865816e-06 2.271118532069664e-06 -1.2518018522470081e-06 1.0565212560304197e-05 7.394809260543377e-06 7.103802959189635e-05 0.9999999148796498 0.9998417568572212 1.0000020068355446 -5.010943193936662e-10 -1.2098036865124803e-07 -1.2103038666715903e-07 -6.84927637114349e-10 1.8111395911748025e-10 -1.2506025177857286e-06 8.512009037222008e-08 7.281465888616855e-08 2.006966674178252e-06
4.942 0.9999991055028901 0.9998411807782366 1.0000187040363682 -6.903033433096014e-08 -1.1974486049035606e-06 -1.2026367984519742e-06 -8.652022912825439e-08 2.2865771288486992e-08 -1.2697819495795092e-06 8.945082419752376e-07 6.381716902289673e-07 1.8704183918525723e-05 0.9999749869578425 0.9998250739758252 0.999900616599552 -2.1130932888923462e-05 -1.2856953299535215e-05 -1.6971626006154707e-05 -2.0328728084330333e-05 1.3686234283292484e-05 -1.2714499703419443e-06 2.5021975071986427e-05 1.7004877868832906e-05 0.00010218260738510363 1.0000163348679632 0.9998590407007935 0.9995329105267076 -1.6471615398331197e-05 2.6069702493184308e-05 2.2660572250677146e-05 9.801883950668755e-06 1.2471063073346611e-05 -1.268562388304568e-06 1.70011187119571e-05 2.4079415890228724e-05 0.0004884415818320223 0.9999999925298606 0.9998418127790079 1.0000001830504417 1.5728529456783774e-10 -1.0827224253409287e-08 -1.0827643020918244e-08 1.585200408386208e-10 -2.9289683829582714e-11 -1.2696172295396663e-06 7.474483216606455e-09 4.136510225955618e-08 1.8401768833414683e-07 0.9999894364596086 0.99983443439525 1.000070755066578 -5.033588201675673e-06 -9.373845923124202e-06 -9.959225007875285e-06 -5.7789795581691565e-06 2.2767168520993852e-06 -1.2708502900760232e-06 1.0566961937598066e-05 7.395298018022135e-06 7.075935730278643e-05 0.9999999148784003 0.9998417573278852 1.0000020067855404 -5.033803185766786e-10 -1.2097978379536917e-07 -1.2102980001364685e-07 -6.873590410170359e-10 1.8317092899385073e-10 -1.2696326533534265e-06 8.512140199832489e-08 7.286497938540515e-08 2.006914864159996e-06
4.952 0.999999105389298 0.9998411811843955 1.0000186992340978 -6.925768218623068e-08 -1.1973853524346109e-06 -1.202574230507397e-06 -8.674328165836031e-08 2.292941598743532e-08 -1.2890811365119118e-06 8.946218435126559e-07 6.382490069448841e-07 1.8699380799580408e-05 0.9999750291752757 0.9998251097285713 0.9998999594905766 -2.113028648161004e-05 -1.2809446814393158e-05 -1.6919875455968788e-05 -2.030985341067972e-05 1.370008470449468e-05 -1.2907704670591798e-06 2.4979651428056184e-05 1.697187899345092e-05 0.00010283728195403982 1.000016599109159 0.999859234221688 0.9995378628995034 -1.6064325124249525e-05 2.6020863076506278e-05 2.2801022189602986e-05 1.005766597850677e-05 1.2184914313208524e-05 -1.2878305053858438e-06 1.7257216870116067e-05 2.4220872101181837e-05 0.00048322047679736545 0.9999999925298598 0.9998418132576562 1.0000001830501868 1.573761692680357e-10 -1.0827242818106523e-08 -1.0827653008767004e-08 1.584394166374005e-10 -2.7838185133117708e-11 -1.2889137476705683e-06 7.474903216415829e-09 4.145484090240611e-08 1.840067361610529e-07 0.9999894347225018 0.9998344344864204 1.0000704770260378 -5.044471374383381e-06 -9.366647771929597e-06 -9.952245240008123e-06 -5.787317288679635e-06 2.282310202615542e-06 -1.2901656063610452e-06 1.0568686536223627e-05 7.395767474568041e-06 7.048118920123162e-05 0.9999999148771506 0.9998417578057277 1.0000020067355115 -5.056774921090649e-10 -1.209792003348685e-07 -1.2102920912641332e-07 -6.898226256525806e-10 1.8522481967133963e-10 -1.2889294227364304e-06 8.512269952081873e-08 7.291582666966202e-08 2.006863223704267e-06
4.962 0.9999991052757529 0.9998411815978907 1.000018694432634 -6.948500753775807e-08 -1.1973220844274078e-06 -1.2025116520029615e-06 -8.696631116529073e-08 2.2993058271966588e-08 -1.3086503667186732e-06 8.947353820618734e-07 6.383262713439312e-07 1.8694578456489906e-05 0.9999750715203519 0.9998251455848911 0.9998993071438529 -2.1129351549763117e-05 -1.2762007828242643e-05 -1.6868157530707908e-05 -2.0290795437977463e-05 1.3713797084597547e-05 -1.310361208419977e-06 2.4937201018680477e-05 1.693879919871056e-05 0.00010348724186973921 1.000016860377367 0.999859425519423 0.9995428208356041 -1.5658393260387496e-05 2.5970240775645427e-05 2.293888893766226e-05 1.0311140803140872e-05 1.1899645120963003e-05 -1.307368200926744e-06 1.7510602448410894e-05 2.4361275656863237e-05 0.00047799402159138935 0.9999999925298592 0.9998418137435835 1.0000001830499203 1.5743145089333127e-10 -1.0827254390023305e-08 -1.0827660894330564e-08 1.5832486417571358e-10 -2.6390230381977818e-11 -1.3084802699058337e-06 7.474916620610483e-09 4.154534073980172e-08 1.8400474134297206e-07 0.9999894330101642 0.9998344346046606 1.000070199487375 -5.055319598323104e-06 -9.359447781426812e-06 -9.945261984688569e-06 -5.795624472429852e-06 2.28789857117894e-06 -1.309751177894502e-06 1.0570386398695552e-05 7.396217662125327e-06 7.020352467705888e-05 0.9999999148759011 0.9998417582908495 1.0000020066854718 -5.080102321123312e-10 -1.2097860974165792e-07 -1.210286163919805e-07 -6.923203891088169e-10 1.8727535948410067e-10 -1.3084962002736872e-06 8.512394897694227e-08 7.296713881465308e-08 2.0068122835502633e-06
4.972 0.9999991051622539 0.9998411820188248 1.0000186896319962 -6.971232445123256e-08 -1.1972587968640143e-06 -1.2024490628597033e-06 -8.718931794482363e-08 2.3056698636697344e-08 -1.3284930516930294e-06 8.948488561739806e-07 6.384034745046114e-07 1.868977689329328e-05 0.9999751139918294 0.9998251815439553 0.9998986595438728 -2.1128129606634756e-05 -1.2714636645361008e-05 -1.6816472773380547e-05 -2.02715553722733e-05 1.3727371595871208e-05 -1.330225606133891e-06 2.489462507964331e-05 1.69056394758671e-05 0.00010413250047506735 1.0000171186709865 0.9998596145933949 0.9995477839703398 -1.5253845823911946e-05 2.5917851313248475e-05 2.307417320349418e-05 1.0562302969715784e-05 1.161527099128177e-05 -1.3271788833041894e-06 1.776125862504538e-05 2.4500592986558053e-05 0.0004727626137164408 0.9999999925298593 0.9998418142368924 1.0000001830496617 1.5743761985536703e-10 -1.0827254670758605e-08 -1.0827666389746139e-08 1.5817607302896765e-10 -2.4945387697894695e-11 -1.3283202076256922e-06 7.474462313363382e-09 4.1636477104904435e-08 1.840129623494518e-07 0.9999894313225423 0.9998344347500349 1.000069922449998 -5.066132946594295e-06 -9.352245966057698e-06 -9.938275263065293e-06 -5.803901163600559e-06 2.293481945395637e-06 -1.329610418486309e-06 1.0572061577782502e-05 7.39664861758508e-06 6.992636311764769e-05 0.9999999148746526 0.9998417587833532 1.00000200663544 -5.103922067360007e-10 -1.209780078559676e-07 -1.2102802112021276e-07 -6.948520098719903e-10 1.8932233713224746e-10 -1.3283363965575376e-06 8.512514405003002e-08 7.301884590349295e-08 2.0067621532435235e-06
4.982 0.9999991050488026 0.9998411824473017 1.000018684832205 -6.993963495536687e-08 -1.1971954918082388e-06 -1.2023864574553361e-06 -8.741229904527718e-08 2.312033634600199e-08 -1.348612639231749e-06 8.949622765066175e-07 6.384806163324314e-07 1.8684976082388817e-05 0.9999751565884715 0.9998252176049383 0.9998980166751456 -2.112662214944758e-05 -1.2667333573000387e-05 -1.676482171979578e-05 -2.0252134414723813e-05 1.3740808414104319e-05 -1.3503671094433492e-06 2.485192485233608e-05 1.6872400820692392e-05 0.00010477307116820591 1.0000173739887257 0.9998598014432296 0.9995527519403896 -1.4850708259200019e-05 2.586371045585789e-05 2.320687594395088e-05 1.081114714864777e-05 1.1331807290343756e-05 -1.347265998335784e-06 1.8009169951486657e-05 2.463879187934597e-05 0.00046752664825732093 0.9999999925298605 0.9998418147376865 1.000000183049431 1.573923314686193e-10 -1.0827245602436774e-08 -1.0827664165301884e-08 1.579954282585698e-10 -2.3504160996084024e-11 -1.3484370075316535e-06 7.473745472836515e-09 4.1728149227223145e-08 1.8402687852237582e-07 0.999989429659583 0.9998344349226072 1.0000696459133178 -5.076911480129047e-06 -9.345042346122647e-06 -9.931285091629747e-06 -5.812147413822222e-06 2.2990603131613294e-06 -1.3497467780256554e-06 1.0573712136425549e-05 7.39706038519923e-06 6.964970392043583e-05 0.9999999148734049 0.9998417592833428 1.0000020065854385 -5.12825489511739e-10 -1.2097739668471342e-07 -1.2102741803846458e-07 -6.97415300432787e-10 1.9136584057192778e-10 -1.3484534589732106e-06 8.512631083838975e-08 7.307089684724163e-08 2.0067124356895285e-06
4.992 0.9999991049353991 0.9998411828834259 1.0000186800332804 -7.016693039972289e-08 -1.1971321744553583e-06 -1.2023238301081828e-06 -8.763524961623863e-08 2.318397179616879e-08 -1.3690126142159732e-06 8.950756575651763e-07 6.385577039750842e-07 1.8680175989696988e-05 0.9999751993090458 0.9998252537670202 0.9998973785221945 -2.1124830662796038e-05 -1.2620098919299919e-05 -1.6713204901300287e-05 -2.0232533759255082e-05 1.3754107715398444e-05 -1.3707892042716863e-06 2.4809101576269574e-05 1.6839084234609355e-05 0.00010540896728680796 1.000017626329597 0.9998599860687746 0.9995577243837273 -1.4449005445038926e-05 2.580783401272506e-05 2.3336998364332752e-05 1.1057668139845792e-05 1.104926925484861e-05 -1.3676330268896175e-06 1.8254322263752608e-05 2.4775841465028816e-05 0.0004622865177982148 0.9999999925298636 0.9998418152460712 1.00000018304925 1.5730386028762858e-10 -1.0827232587299515e-08 -1.0827648307227808e-08 1.577884363443512e-10 -2.2066264413030437e-11 -1.3688341543206908e-06 7.473098576956131e-09 4.18203330454555e-08 1.8403924549351444e-07 0.9999894280212337 0.9998344351224434 1.0000693698767436 -5.087655249654806e-06 -9.337836945224682e-06 -9.924291486662522e-06 -5.820363272052464e-06 2.3046336621465954e-06 -1.3701637442989895e-06 1.0575338140351798e-05 7.3974530137001655e-06 6.937354650016708e-05 0.9999999148721592 0.9998417597909229 1.000002006535486 -5.153017565867104e-10 -1.209767815057021e-07 -1.210268016235034e-07 -7.000050552450505e-10 1.934061623260304e-10 -1.3688508723734672e-06 8.5127489259756e-08 7.312328578741983e-08 2.0066625016363594e-06


==> figures/planar_acoustic_pulse/data/nscbc_temperature_inflow_Ma0.03_alpha0.001_wave_left_dt0.002.dat <==
t p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28 p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001
0.002 1.000221610494559 1.0000000000069975 0.9947554859033669 -6.938534696562572e-15 1.8385400795368466e-10 6.235814913140964e-10 2.7442783615745565e-12 -2.5198223941275775e-10 -1.031534658304301e-10 1.461339761904697e-08 1.9477818495609956e-09 3.5050530710158075e-07 1.0002216104945587 1.0000000000069973 0.9947554859033618 -6.930028249160455e-15 1.838593924746594e-10 6.235815335743437e-10 2.684863295100528e-12 -2.51985491019638e-10 -1.0315342359248698e-10 1.461339763078553e-08 1.947781845639639e-09 3.5050530683142314e-07 1.0002216104945587 1.0000000000069975 0.9947554859033614 -7.0226461635772504e-15 1.8385992918178367e-10 6.23581547962816e-10 2.6789042666598665e-12 -2.5198579754013007e-10 -1.031533626493006e-10 1.4613397632186058e-08 1.947781845539196e-09 3.5050530680474864e-07 1.0002216104945592 1.0000000000069977 0.9947554859033771 -6.819310816356804e-15 1.838431244031006e-10 6.235814837480234e-10 2.8630894328526163e-12 -2.519756812465289e-10 -1.0315352977815543e-10 1.4613397596758252e-08 1.9477818584858274e-09 3.505053076514913e-07 1.0002216104945607 1.000000000006999 0.9947554859034179 -6.931219369127446e-15 1.837996359665547e-10 6.235810739663309e-10 3.337803347163714e-12 -2.51949521039346e-10 -1.0315327213680421e-10 1.4613397508173459e-08 1.947781894889505e-09 3.505053098198072e-07 1.0002216104945587 1.0000000000069975 0.9947554859033613 -6.936928783220172e-15 1.8386001965276846e-10 6.235815385961774e-10 2.678301801476222e-12 -2.519857770303278e-10 -1.0315352193698107e-10 1.4613397632147245e-08 1.947781845545536e-09 3.5050530679993146e-07
0.012 1.0002216104740393 1.0000000004803227 0.9947554876834386 2.3059903078183036e-13 1.8293352037978305e-10 5.146300144123557e-10 2.6812073143176453e-11 -2.040950307786295e-10 -1.2900659101003133e-10 1.9585828376086062e-08 1.0431601666826462e-08 5.080140558361658e-07 1.0002216104740342 1.0000000004803187 0.9947554876832968 2.3054775483661135e-13 1.8300494683118974e-10 5.146273394762923e-10 2.5933025341265733e-11 -2.0415502863251347e-10 -1.2900623200128135e-10 1.958582968132911e-08 1.0431602053410803e-08 5.080140244199887e-07 1.0002216104740336 1.0000000004803185 0.9947554876832827 2.304873406567213e-13 1.830123503813202e-10 5.146272602425849e-10 2.5845271985410664e-11 -2.0416132791150262e-10 -1.2900647576484688e-10 1.9585829816227175e-08 1.0431602097707195e-08 5.080140212132243e-07 1.00022161047405 1.0000000004803307 0.9947554876837218 2.3065440563622674e-13 1.8278987597766072e-10 5.146348035314237e-10 2.8567871848210003e-11 -2.0397372395433012e-10 -1.2900662297931423e-10 1.9585825801174446e-08 1.0431600947286052e-08 5.080141188523577e-07 1.0002216104740915 1.000000000480362 0.9947554876848507 2.3074079641463243e-13 1.8221820654362023e-10 5.146540968278704e-10 3.55672958916647e-11 -2.034921151322615e-10 -1.2900616984899208e-10 1.958581546791746e-08 1.043159800852487e-08 5.080143700407398e-07 1.0002216104740336 1.0000000004803182 0.9947554876832815 2.3053786833082454e-13 1.8301303236268232e-10 5.146274850891052e-10 2.583656569388477e-11 -2.0416194155706512e-10 -1.290064172307987e-10 1.9585829819123644e-08 1.04316020823842e-08 5.080140208223631e-07
0.022 1.0002216104715325 1.0000000017380835 0.9947555284266578 2.1956621463990592e-13 1.712449674175207e-10 7.011857437561368e-10 1.0035897765487058e-10 -1.5508437986647965e-10 -1.3682240797082404e-10 1.8988997056713006e-08 1.3454668691541114e-08 5.467605443828378e-07 1.0002216104715167 1.0000000017380717 0.9947555284262207 2.1980956176654576e-13 1.7138068993256199e-10 7.011730361208154e-10 9.880259148536587e-11 -1.5521746117391447e-10 -1.3682266260762987e-10 1.8989001110134538e-08 1.3454669840084039e-08 5.46760430886658e-07 1.0002216104715151 1.0000000017380708 0.9947555284261773 2.1978755112838782e-13 1.7139445938052398e-10 7.011716541173574e-10 9.864697804953387e-11 -1.5523091895474217e-10 -1.3682259625994525e-10 1.8989001499216327e-08 1.3454669934423625e-08 5.467604195526037e-07 1.0002216104715638 1.0000000017381068 0.9947555284275303 2.196585292258601e-13 1.7097358897507348e-10 7.012116485680019e-10 1.0346468216093383e-10 -1.5481775934886494e-10 -1.3682243935389567e-10 1.8988989042462022e-08 1.3454666482995684e-08 5.467607708467302e-07 1.000221610471689 1.0000000017382003 0.9947555284310032 2.1948712411893124e-13 1.698937288853664e-10 7.013136616600331e-10 1.158029627388753e-10 -1.5376089151653482e-10 -1.3682235066439123e-10 1.898895717386069e-08 1.3454657667714476e-08 5.467616754828085e-07 1.0002216104715151 1.0000000017380706 0.9947555284261724 2.1972588943022198e-13 1.7139592089423192e-10 7.011715267807873e-10 9.863135661497767e-11 -1.5523267120184353e-10 -1.368222728204113e-10 1.8989001527503535e-08 1.345466997396579e-08 5.467604182719543e-07
0.032 1.000221610464696 1.0000000037361778 0.994755593779177 7.987243865452233e-14 1.5526225651652864e-10 1.4997087170456542e-09 2.0245198192539625e-10 -1.2930634739590483e-10 -1.3401097560694883e-10 1.8903524241382432e-08 1.554797842838162e-08 5.527579053138238e-07 1.0002216104646633 1.0000000037361536 0.9947555937782631 7.97390040970023e-14 1.554673428551296e-10 1.4997103837303155e-09 2.0009226025258233e-10 -1.2951433744866666e-10 -1.3401153433674376e-10 1.8903530236288196e-08 1.5547980467120593e-08 5.527576656832015e-07 1.00022161046466 1.0000000037361514 0.994755593778172 7.96208528600732e-14 1.5548792650214814e-10 1.499710400798905e-09 1.9985613321474953e-10 -1.2953487173809237e-10 -1.340112610405796e-10 1.890353084717936e-08 1.5547980598172674e-08 5.5275764205923e-07 1.0002216104647612 1.000000003736226 0.9947555937810009 7.983117308540378e-14 1.5485311843725332e-10 1.4997050578015172e-09 2.071569848491563e-10 -1.2889205739431534e-10 -1.3401099430304204e-10 1.890351225470089e-08 1.5547974341063834e-08 5.527583818251815e-07 1.00022161046502 1.0000000037364178 0.9947555937882455 8.023183446865074e-14 1.5322702773233005e-10 1.499688945734646e-09 2.2579304754294237e-10 -1.2725705600141245e-10 -1.340110275183053e-10 1.890346497935529e-08 1.554795837302662e-08 5.527602817927187e-07 1.0002216104646595 1.0000000037361512 0.9947555937781626 7.984900993861569e-14 1.5548995861992341e-10 1.4997104097918854e-09 1.9983231061465023e-10 -1.295372267575126e-10 -1.3401080545518204e-10 1.8903530907883348e-08 1.554798069886571e-08 5.527576393697315e-07
0.042 1.000221610448098 1.0000000064127579 0.9947556818630141 -1.236151601393735e-12 1.4789511953874287e-10 3.0451887869395067e-09 3.230566091259724e-10 -1.1595841030535372e-10 -1.2805047781502956e-10 1.9334470283098648e-08 1.7936078199901672e-08 5.564458239074969e-07 1.0002216104480384 1.0000000064127141 0.9947556818613619 -1.2362696355446619e-12 1.4817621556373472e-10 3.0452076607233773e-09 3.1940446139898484e-10 -1.1624111307505112e-10 -1.2805030102206571e-10 1.9334477067243847e-08 1.7936080486223578e-08 5.56445405508686e-07 1.0002216104480328 1.0000000064127101 0.9947556818611962 -1.2362106840504368e-12 1.4820443109804013e-10 3.0452094830298007e-09 3.190386407369796e-10 -1.1626908043605925e-10 -1.280502618161971e-10 1.933447774125384e-08 1.793608063615081e-08 5.56445364499316e-07 1.000221610448217 1.0000000064128454 0.99475568186631 -1.2362406618573794e-12 1.4733433627577381e-10 3.04515043706266e-09 3.303348537491096e-10 -1.153951661192896e-10 -1.280503685697865e-10 1.9334456746754906e-08 1.7936073630191463e-08 5.564466586717772e-07 1.000221610448688 1.0000000064131915 0.994755681879381 -1.23610476023685e-12 1.4511153736196987e-10 3.044997374895159e-09 3.591142019767981e-10 -1.1318427230575731e-10 -1.280501327026215e-10 1.9334404162004467e-08 1.7936056281121858e-08 5.564499706309342e-07 1.0002216104480322 1.0000000064127095 0.9947556818611799 -1.235976207286924e-12 1.4820723282473033e-10 3.045209668758091e-09 3.1900210669038675e-10 -1.1627255954712885e-10 -1.2805002707542503e-10 1.933447783792624e-08 1.7936080710367237e-08 5.564453598380253e-07
0.052 1.0002216104095434 1.000000009682643 0.9947557905786073 -1.0497019425452558e-12 1.4790411642499899e-10 6.597330192602519e-09 4.677837262764724e-10 -1.0903681379157251e-10 -1.2185496159702765e-10 1.8915370954604222e-08 1.9600137185409418e-08 5.617167762406866e-07 1.00022161040944 1.0000000096825676 0.9947557905757818 -1.0501733287142603e-12 1.4826315003767591e-10 6.597346483788971e-09 4.6170163893093155e-10 -1.093943312909583e-10 -1.2185502070809315e-10 1.8915378958622533e-08 1.9600139554451943e-08 5.617160941090221e-07 1.0002216104094297 1.00000000968256 0.9947557905754991 -1.0498376115325967e-12 1.4829903052839622e-10 6.59734821382235e-09 4.610925443960911e-10 -1.0942998332869266e-10 -1.2185476852630978e-10 1.8915379783512338e-08 1.9600139734087e-08 5.617160257450463e-07 1.0002216104097494 1.0000000096827937 0.9947557905842414 -1.0498703067380964e-12 1.4718826088593054e-10 6.597297648764166e-09 4.799047463338633e-10 -1.0832456886949114e-10 -1.21855327201118e-10 1.891535512742139e-08 1.9600132421620396e-08 5.617181388166699e-07 1.0002216104105663 1.0000000096833894 0.994755790606555 -1.0500455128168065e-12 1.4435677472870553e-10 6.5971682930307256e-09 5.278268915381737e-10 -1.0554157639584923e-10 -1.2185441433610507e-10 1.8915294607212928e-08 1.9600114997563695e-08 5.617235287357687e-07 1.0002216104094288 1.0000000096825592 0.9947557905754708 -1.0498065302361207e-12 1.4830246284825793e-10 6.597348115521493e-09 4.6103178135038174e-10 -1.0943444295365624e-10 -1.2185467557713344e-10 1.8915379850567903e-08 1.9600139758958704e-08 5.617160188859154e-07
0.062 1.0002216103262693 1.000000013438327 0.9947559175711631 3.0906985962199067e-12 1.504037636362801e-10 1.3388981139458754e-08 6.534551913740103e-10 -1.0550545254780542e-10 -1.1629739224775947e-10 1.874864623361141e-08 2.0919646226283586e-08 5.765680626810212e-07 1.0002216103260901 1.0000000134381968 0.9947559175663612 3.0905265224579263e-12 1.50840475568552e-10 1.3388986802169107e-08 6.425842937308896e-10 -1.0593827413297771e-10 -1.162973753745835e-10 1.87486611678058e-08 2.0919651095998045e-08 5.765669328657412e-07 1.0002216103260722 1.0000000134381837 0.9947559175658808 3.090583095140883e-12 1.508842245307845e-10 1.3388987381160903e-08 6.414962196522148e-10 -1.0598203564670324e-10 -1.1629706343123414e-10 1.8748662686407647e-08 2.0919651519165018e-08 5.765668198573093e-07 1.0002216103266273 1.0000000134385862 0.9947559175807349 3.0906989891928505e-12 1.4953391770132227e-10 1.3388969757955685e-08 6.751263312067108e-10 -1.0464426051082626e-10 -1.1629828401699641e-10 1.8748616771693458e-08 2.0919636555199767e-08 5.765703144632047e-07 1.0002216103280428 1.0000000134396132 0.9947559176186217 3.090963890846746e-12 1.4609977048427418e-10 1.3388925838579743e-08 7.608820455507654e-10 -1.0129454637177023e-10 -1.1629686550586693e-10 1.8748504001003458e-08 2.091960047912644e-08 5.765792124475086e-07 1.0002216103260702 1.0000000134381821 0.9947559175658328 3.0907173174854055e-12 1.5088859152996614e-10 1.3388987328857502e-08 6.413872619219534e-10 -1.059869556663738e-10 -1.1629709719588617e-10 1.8748662819440134e-08 2.0919651579938736e-08 5.765668084300704e-07
0.072 1.0002216101616352 1.0000000175518244 0.9947560604241681 5.558823568158966e-12 1.5310367029914985e-10 2.567048256681187e-08 9.123093314046968e-10 -1.0379713621893159e-10 -1.1156100529650372e-10 1.9331902482303656e-08 2.2400619729478007e-08 6.126279740121916e-07 1.0002216101613186 1.000000017551596 0.9947560604158932 5.5589122814273706e-12 1.536188001105848e-10 2.567047464342546e-08 8.92377130147246e-10 -1.0430533378599741e-10 -1.1156143733998847e-10 1.9331936873365342e-08 2.2400631941388108e-08 6.126261481020716e-07 1.0002216101612869 1.0000000175515733 0.9947560604150648 5.558700859946908e-12 1.536704582960277e-10 2.567047369125901e-08 8.903818765138733e-10 -1.0435737250518488e-10 -1.1156097576386964e-10 1.933194034155336e-08 2.2400633150961437e-08 6.126259657130394e-07 1.0002216101622663 1.0000000175522799 0.9947560604406648 5.558694145977384e-12 1.520783237200831e-10 2.5670498494356543e-08 9.52056412090944e-10 -1.0278781994774832e-10 -1.1156215411170424e-10 1.933183450942701e-08 2.2400595467662335e-08 6.126316128068496e-07 1.0002216101647625 1.0000000175540824 0.9947560605059571 5.558885028660363e-12 1.4803851835316497e-10 2.5670564114875964e-08 1.1094967603163033e-09 -9.887649848569795e-11 -1.115605310429126e-10 1.933157288485765e-08 2.2400503191488348e-08 6.126460039493147e-07 1.0002216101612835 1.0000000175515706 0.994756060414982 5.558546702546054e-12 1.5367554931841187e-10 2.5670473573372e-08 8.901822766910684e-10 -1.0436288024766886e-10 -1.1156121825402164e-10 1.9331940667683102e-08 2.240063328444072e-08 6.126259467307065e-07
0.082 1.0002216098508856 1.000000021869008 0.9947562171467167 -7.171565221770943e-12 1.5508487637983518e-10 4.794644756869246e-08 1.2597371705023688e-09 -1.0309310887615269e-10 -1.0764090206863396e-10 2.1079929592827227e-08 2.4217483048983084e-08 6.644812576095155e-07 1.0002216098503185 1.0000000218685996 0.9947562171322061 -7.171059435292165e-12 1.5567444826873684e-10 4.794642913818461e-08 1.223088696705916e-09 -1.0367675080851985e-10 -1.0764095395227201e-10 2.108000355378781e-08 2.4217511058312476e-08 6.644784540623426e-07 1.0002216098502617 1.000000021868559 0.9947562171307537 -7.171390794000635e-12 1.5573375659815225e-10 4.794642743311574e-08 1.2194204361258454e-09 -1.037364458778138e-10 -1.0764080553783733e-10 2.1080010973104812e-08 2.421751388835235e-08 6.644781731146889e-07 1.0002216098520167 1.000000021869821 0.9947562171756481 -7.1711340587214764e-12 1.5391107310890384e-10 4.794648451412909e-08 1.3328346658837273e-09 -1.0193571987520297e-10 -1.076420967217211e-10 2.107978341059036e-08 2.4217427593084074e-08 6.644868539854355e-07 1.000221609856496 1.0000000218730432 0.9947562172901953 -7.171651041653453e-12 1.4929812710403632e-10 4.7946634246878494e-08 1.622598207445816e-09 -9.746827554661539e-11 -1.0764045433394754e-10 2.107922131796589e-08 2.421721603571769e-08 6.645090850163186e-07 1.0002216098502559 1.0000000218685545 0.994756217130608 -7.171526843279179e-12 1.557395994319374e-10 4.794642702633219e-08 1.2190533571447476e-09 -1.0374263121607239e-10 -1.0764172378917773e-10 2.108001171163973e-08 2.4217514187198764e-08 6.644781454678732e-07
0.092 1.0002216092778102 1.0000000261974589 0.9947563868941883 -1.0093249705271466e-11 1.5586261108430351e-10 8.811960744512165e-08 1.6673628076522067e-09 -1.0295911664057908e-10 -1.0449225083974492e-10 2.3562031780777788e-08 2.587646978791561e-08 7.265710590139985e-07 1.0002216092767828 1.0000000261967212 0.9947563868683967 -1.0092987458959014e-11 1.5652070640182754e-10 8.811959290930231e-08 1.6002235081456873e-09 -1.0361830188511309e-10 -1.0449194914666988e-10 2.3562172138653055e-08 2.587652669371508e-08 7.265670811449221e-07 1.0002216092766798 1.0000000261966477 0.9947563868658151 -1.0092766428770873e-11 1.5658679706926144e-10 8.81195916540061e-08 1.593503417740455e-09 -1.0368540720858458e-10 -1.0449250908563399e-10 2.3562186213497307e-08 2.5876532443440036e-08 7.265666819594387e-07 1.0002216092798597 1.0000000261989295 0.994756386945619 -1.0092319799145586e-11 1.5455302485906192e-10 8.811963724838642e-08 1.8012964106666895e-09 -1.0165344076738913e-10 -1.0449293323302758e-10 2.3561755337824345e-08 2.587635776385485e-08 7.265790274094782e-07 1.0002216092879792 1.000000026204755 0.9947563871493511 -1.0092786571790107e-11 1.494202163982868e-10 8.81197558789589e-08 2.332491206551238e-09 -9.66360378259964e-11 -1.0449133309240004e-10 2.3560704173076694e-08 2.5875935105404732e-08 7.266110630850714e-07 1.0002216092766694 1.0000000261966402 0.9947563868655571 -1.0093242642701472e-11 1.56593515869388e-10 8.811959118163071e-08 1.592831146020449e-09 -1.036925072891928e-10 -1.0449288549867035e-10 2.3562187584491253e-08 2.587653298232629e-08 7.265666437562324e-07
0.102 1.0002216082375348 1.0000000302841843 0.9947565710127386 4.44360418514879e-12 1.561596697317554e-10 1.5960756822116676e-07 2.1281408490969776e-09 -1.0316313220242882e-10 -1.0206769293850968e-10 2.5401209201863424e-08 2.6635247126317966e-08 7.804630918424243e-07 1.0002216082356665 1.0000000302828458 0.9947565709665345 4.443880983462371e-12 1.568895879360481e-10 1.5960756792456367e-07 2.0059242822382507e-09 -1.0389811002323471e-10 -1.0206756201093803e-10 2.5401454682762404e-08 2.6635351772074852e-08 7.804580157835829e-07 1.0002216082354796 1.000000030282712 0.9947565709619096 4.443794404530657e-12 1.5696285752212554e-10 1.5960756829708553e-07 1.993691528016468e-09 -1.0397258777501517e-10 -1.0206841755124607e-10 2.5401479446740503e-08 2.6635362332200816e-08 7.804575094369811e-07 1.0002216082412616 1.0000000302868541 0.9947565711048885 4.444350870656392e-12 1.5470822816431918e-10 1.5960756836265337e-07 2.371970330449468e-09 -1.0170899365816132e-10 -1.0206824258136122e-10 2.5400729474205675e-08 2.663504295233437e-08 7.804733595420833e-07 1.0002216082560338 1.0000000302974363 0.9947565714701031 4.443940460814744e-12 1.490314687451708e-10 1.5960756863486298e-07 3.3393261276206553e-09 -9.614830671245328e-11 -1.0206687714483315e-10 2.5398956700611077e-08 2.6634297879366694e-08 7.805159732874393e-07 1.0002216082354607 1.0000000302826983 0.9947565709614472 4.443641875704977e-12 1.569703194406082e-10 1.5960756800529653e-07 1.992468236156427e-09 -1.0398054225072437e-10 -1.0206836983537122e-10 2.5401481934563706e-08 2.6635363409840005e-08 7.804574594720636e-07
0.112 1.000221606377437 1.0000000337772315 0.9947567745976019 1.4398599199137066e-11 1.5639642267020072e-10 2.8440280865033686e-07 2.658715315209409e-09 -1.0358201556585765e-10 -1.0032381638243165e-10 2.6062259530113385e-08 2.6426485790397648e-08 8.098073449453046e-07 1.0002216063740457 1.0000000337748043 0.9947567745146295 1.439880411449827e-11 1.5720574901990826e-10 2.844028208058962e-07 2.438189308391172e-09 -1.0439278949533688e-10 -1.0032453800898677e-10 2.6062661309187044e-08 2.6426660668715753e-08 8.098020671851778e-07 1.000221606373706 1.0000000337745614 0.9947567745063249 1.4398440218001201e-11 1.5728666687015304e-10 2.8440282226249556e-07 2.416117087200821e-09 -1.0447511996496294e-10 -1.0032467557770088e-10 2.606270208680706e-08 2.642667846785721e-08 8.098015489132636e-07 1.000221606384202 1.0000000337820731 0.9947567747631053 1.4398608224921599e-11 1.547889311800283e-10 2.8440278286225986e-07 3.0987006051541445e-09 -1.0198038116323699e-10 -1.0032459170655596e-10 2.6061488941123072e-08 2.642615226851976e-08 8.098183941401088e-07 1.0002216064110292 1.0000000338012713 0.9947567754193104 1.4398246279836434e-11 1.4851441565965535e-10 2.844026812414929e-07 4.844564803414115e-09 -9.588197430263838e-11 -1.0032371922006187e-10 2.6058838445008816e-08 2.6425035862884945e-08 8.098690515227999e-07 1.0002216063736717 1.000000033774537 0.9947567745054943 1.439869398085682e-11 1.5729522972543173e-10 2.844028219913814e-07 2.413909749172313e-09 -1.044835674865428e-10 -1.0032498142017712e-10 2.606270619300073e-08 2.6426680253400437e-08 8.098014960383938e-07
0.122 1.0002216031073474 1.0000000361647208 0.9947570087768989 2.9950689062672497e-14 1.5698229651435545e-10 4.973848623924204e-07 3.241364367015889e-09 -1.0415223157391313e-10 -9.922128023582089e-11 2.6060403891813054e-08 2.572237048449408e-08 8.175068144907461e-07 1.0002216031012274 1.0000000361603432 0.9947570086282673 2.989254012989458e-14 1.5786941818855603e-10 4.973848806334302e-07 2.84805651351925e-09 -1.0503830012945311e-10 -9.922160847521805e-11 2.6060979042619086e-08 2.5722616681729552e-08 8.175047572089919e-07 1.000221603100615 1.0000000361599053 0.9947570086133912 2.9672089176409e-14 1.5795810531390804e-10 4.973848823141231e-07 2.8086909297790865e-09 -1.0512866065418502e-10 -9.922196987473713e-11 2.6061038458350267e-08 2.5722642269162215e-08 8.175045840815063e-07 1.0002216031195568 1.0000000361734525 0.9947570090733986 2.997153837044639e-14 1.5522086915061383e-10 4.973848236825004e-07 4.0260900584270106e-09 -1.0240315948587092e-10 -9.92220495600521e-11 2.6059355315958128e-08 2.5721930521223446e-08 8.175126728585417e-07 1.000221603167986 1.000000036208088 0.9947570102493434 2.9251089950413435e-14 1.4836079876503464e-10 4.973846720864903e-07 7.14004907510926e-09 -9.577288354253508e-11 -9.922112033490394e-11 2.6056495417128043e-08 2.5720860417893145e-08 8.175589331081791e-07 1.0002216031005533 1.000000036159861 0.9947570086119029 3.010185978479005e-14 1.5796754929162482e-10 4.973848825360434e-07 2.804754267099408e-09 -1.0513802075807829e-10 -9.922244830564013e-11 2.6061044424744372e-08 2.572264483561588e-08 8.175045669780516e-07
0.132 1.0002215974656243 1.0000000366815789 0.9947572940247005 -1.6725482445859507e-11 1.5763865036583217e-10 8.525514368653848e-07 3.84850559359185e-09 -1.0483438779681486e-10 -9.872169147262025e-11 2.6024432719043768e-08 2.4841933217697268e-08 8.173793879439289e-07 1.0002215974546806 1.000000036673755 0.9947572937602381 -1.6725081838383734e-11 1.5859328551586537e-10 8.525514583066401e-07 3.1570405933415198e-09 -1.0579666608289525e-10 -9.872242818611888e-11 2.60250843142978e-08 2.4842185560128288e-08 8.173889959466043e-07 1.0002215974535853 1.0000000366729722 0.994757293733768 -1.6725650382209594e-11 1.5868861161320155e-10 8.525514598184146e-07 3.087832671869197e-09 -1.058951240850203e-10 -9.872189962101787e-11 2.6025155326286405e-08 2.4842213883603122e-08 8.173900614093968e-07 1.0002215974874573 1.0000000366971875 0.9947572945522966 -1.6725338361964982e-11 1.557452752014417e-10 8.525513917439541e-07 5.228098154159919e-09 -1.0293860133969313e-10 -9.872231782363639e-11 2.6023444170806857e-08 2.484159662993478e-08 8.173658559300446e-07 1.0002215975740736 1.0000000367591093 0.9947572966451738 -1.6725592491724932e-11 1.4838969571078532e-10 8.52551215215355e-07 1.0702404282293352e-08 -9.578225715873647e-11 -9.872151288482359e-11 2.6023613671130007e-08 2.484245394646926e-08 8.173862068106447e-07 1.0002215974534758 1.0000000366728936 0.9947572937311203 -1.6725687247952702e-11 1.5869857532010364e-10 8.525514607621359e-07 3.080911364600084e-09 -1.0590482949603732e-10 -9.872218316749144e-11 2.6025162439725486e-08 2.4842216720792845e-08 8.173901697832419e-07
0.142 1.0002215879192757 1.0000000341683377 0.9947576650025479 1.1696942406107286e-11 1.5742427603252526e-10 1.4324184873487454e-06 4.472939564000599e-09 -1.0558373712111058e-10 -9.87879235624295e-11 2.6314310180636224e-08 2.390566344201464e-08 8.221469321643654e-07 1.000221587899936 1.000000034154515 0.9947576645367276 1.1697381344012142e-11 1.5844797218054189e-10 1.4324185096371532e-06 3.2768469587028782e-09 -1.0662196838235586e-10 -9.878792774852338e-11 2.6314570122109626e-08 2.3905631118737463e-08 8.221862952733004e-07 1.0002215878980005 1.0000000341531317 0.9947576644901038 1.1696757754190888e-11 1.585504394414082e-10 1.4324185109256076e-06 3.157130131443527e-09 -1.0672794413910168e-10 -9.878839112001181e-11 2.63146134696755e-08 2.3905637616394478e-08 8.22190553040159e-07 1.0002215879578589 1.0000000341959145 0.9947576659318705 1.1697406355136111e-11 1.5539539079405352e-10 1.4324184406908962e-06 6.8592748314028866e-09 -1.0354030641588812e-10 -9.878890106267794e-11 2.6314734835187617e-08 2.3906258484916676e-08 8.22085694494318e-07 1.000221588110936 1.0000000343053221 0.9947576696186152 1.1697182908111157e-11 1.4753101600955823e-10 1.4324182590345635e-06 1.6327364543018348e-08 -9.586394338356724e-11 -9.878766714003335e-11 2.6328800883232256e-08 2.39155847089659e-08 8.220698704822976e-07 1.0002215878978071 1.0000000341529929 0.9947576644854407 1.1696887746200442e-11 1.5856122460885092e-10 1.4324185121307944e-06 3.1451573713063026e-09 -1.0673830406802525e-10 -9.878845504937715e-11 2.6314617973569242e-08 2.3905638370074114e-08 8.221909823023254e-07
0.152 1.0002215720696366 1.0000000268616203 0.994758177684536 1.4239241258182247e-11 1.5728375079996446e-10 2.361043110963405e-06 5.11766175609312e-09 -1.0629721239446199e-10 -9.938444342679788e-11 2.7820677133571803e-08 2.3581855416798032e-08 8.496579879227808e-07 1.000221572035924 1.000000026837528 0.9947581768742753 1.4239765681502924e-11 1.5839033143398468e-10 2.3610431292963493e-06 3.0835627098545675e-09 -1.0741114831747663e-10 -9.938443134431815e-11 2.781895857387281e-08 2.3580503584613873e-08 8.497635241175442e-07 1.0002215720325496 1.0000000268351172 0.9947581767931756 1.4239213846769584e-11 1.5850105963988293e-10 2.3610431300478352e-06 2.87996621245469e-09 -1.0752504325773028e-10 -9.938479454839442e-11 2.781883532756951e-08 2.3580397741821083e-08 8.497750037535446e-07 1.0002215721368948 1.000000026909685 0.9947581793010255 1.423908863350422e-11 1.5509191596291036e-10 2.3610430724974064e-06 9.175715770935349e-09 -1.0410713633809478e-10 -9.938508604641284e-11 2.782675453311976e-08 2.3586148678344246e-08 8.49497239743957e-07 1.0002215724037304 1.0000000271003704 0.9947581857138041 1.4238359964316722e-11 1.4661283862458851e-10 2.361042923715131e-06 2.527395685626248e-08 -9.591433997670725e-11 -9.938355769490976e-11 2.788557436620686e-08 2.3624104951227357e-08 8.495136311755374e-07 1.000221572032212 1.0000000268348759 0.994758176785065 1.4239204089686011e-11 1.5851267606420888e-10 2.3610431314094835e-06 2.859604868704361e-09 -1.0753682070870221e-10 -9.938505520346513e-11 2.781882354359852e-08 2.358038737647266e-08 8.497761608694149e-07
0.162 1.0002215462370394 1.000000012097416 0.9947589193716699 -5.148548494923071e-11 1.5828823538934096e-10 3.819428715136373e-06 5.848342314424793e-09 -1.0673239339974322e-10 -1.0047667625816877e-10 3.165056801304711e-08 2.497970983426141e-08 9.278291535317139e-07 1.0002215461791346 1.0000000120560393 0.9947589179819867 -5.14856458661822e-11 1.594597686383439e-10 3.819428726010663e-06 2.448018599434302e-09 -1.0792282215748378e-10 -1.004761718027535e-10 3.1643779411138173e-08 2.497480564027256e-08 9.280493453897624e-07 1.0002215461733388 1.000000012051898 0.9947589178428907 -5.148573454974919e-11 1.5957723206043029e-10 3.8194287265633096e-06 2.107667194397631e-09 -1.0804488558381887e-10 -1.0047677757959679e-10 3.164322331411151e-08 2.4974394719893807e-08 9.280737996300283e-07 1.0002215463525597 1.0000000121799621 0.9947589221440617 -5.148572597194851e-11 1.5596925039377243e-10 3.81942869192418e-06 1.2631624970576001e-08 -1.0439590239743115e-10 -1.004769574323408e-10 3.167080138808102e-08 2.499382263411615e-08 9.275210313645262e-07 1.0002215468108253 1.0000000125074162 0.9947589331416004 -5.148618117879884e-11 1.4702147944479992e-10 3.819428603966015e-06 3.953540237435364e-08 -9.569029033266947e-11 -1.004750658858467e-10 3.1838439451074745e-08 2.510637869813848e-08 9.280214595556069e-07 1.000221546172759 1.0000000120514838 0.9947589178289804 -5.148604651055529e-11 1.5958944632654047e-10 3.819428727408182e-06 2.0736288600239244e-09 -1.080571675770058e-10 -1.0047681256258636e-10 3.164316892684298e-08 2.4974354328400708e-08 9.280762703472652e-07
0.172 1.00022150490428 0.9999999859127955 0.9947600219552506 -2.780315860645324e-11 1.586401497340906e-10 6.063045019124539e-06 6.883110140879902e-09 -1.0635795484156648e-10 -1.0203056969241009e-10 3.7594021070261174e-08 2.831339883624612e-08 1.0697820890684253e-06 1.0002215048063465 0.99999998584282 0.9947600196072893 -2.780383512523882e-11 1.5985760760369737e-10 6.063045024291742e-06 1.2961089625402492e-09 -1.0762557760387042e-10 -1.020296639719396e-10 3.757813886794465e-08 2.8301872407396527e-08 1.0701386845202676e-06 1.000221504796544 0.9999999858358165 0.9947600193722739 -2.780320302804654e-11 1.5997982168417987e-10 6.063045024623965e-06 7.368702682497638e-10 -1.0775547988002545e-10 -1.0203041032203957e-10 3.757683817339605e-08 2.8300914768626117e-08 1.0701802061067132e-06 1.0002215050996512 0.9999999860523905 0.9947600266392136 -2.7802894836367765e-11 1.5623256911774912e-10 6.063045007423304e-06 1.8027805695917778e-08 -1.0387287043714902e-10 -1.0203072836646812e-10 3.764136296815359e-08 2.8347008674279312e-08 1.069387238651649e-06 1.0002215058745731 0.9999999866060791 0.9947600452172063 -2.780204870188536e-11 1.4697094356690228e-10 6.063044966678423e-06 6.221953020807481e-08 -9.465412349403102e-11 -1.0202882956508631e-10 3.8032615382882424e-08 2.8618351012383514e-08 1.0719739219528011e-06 1.0002215047955636 0.9999999858351155 0.9947600193487705 -2.7803580546546393e-11 1.5999249490431886e-10 6.063045024902283e-06 6.809411013469595e-10 -1.0776850969182821e-10 -1.0203072467452341e-10 3.75767109852734e-08 2.830082083203797e-08 1.0701844180011642e-06
0.182 1.00022143999757 0.9999999425309817 0.9947616790963266 7.612514974089886e-11 1.5734050199964952e-10 9.443073285804472e-06 8.623856700666308e-09 -1.0407310375126187e-10 -1.0401359489851378e-10 4.4126332848633146e-08 3.2517920019893146e-08 1.2522763373711157e-06 1.0002214398345353 0.9999999424144953 0.9947616751905534 7.61247567741117e-11 1.586435437693287e-10 9.443073288103682e-06 -3.9793579761044745e-10 -1.0542015855453908e-10 -1.0401186074279794e-10 4.409510358325156e-08 3.249519378294483e-08 1.2527354413399605e-06 1.0002214398182159 0.9999999424028359 0.9947616747996035 7.612521902237703e-11 1.5877420609686553e-10 9.443073288376758e-06 -1.3010104335451835e-09 -1.0555826304100782e-10 -1.0401329734562952e-10 4.409264060699698e-08 3.2493378366576656e-08 1.252794802030174e-06 1.0002214403227951 0.9999999427633497 0.994761686887587 7.612550800989866e-11 1.5476501277136638e-10 9.44307328045559e-06 2.6618717914976442e-08 -1.0143658650885049e-10 -1.0401375719093275e-10 4.42244984796705e-08 3.258810345999995e-08 1.2520884168681014e-06 1.0002214416125441 0.9999999436848515 0.9947617177848076 7.612550398699867e-11 1.4487529846861925e-10 9.443073263400134e-06 9.795474510298391e-08 -9.169553852639266e-11 -1.0401162729485703e-10 4.507617136647819e-08 3.318695031385961e-08 1.2608608412034535e-06 1.000221439816584 0.9999999424016696 0.9947616747605053 7.612538352656173e-11 1.5878792540792385e-10 9.443073288515652e-06 -1.3913268001262313e-09 -1.0557242202644024e-10 -1.0401383556563539e-10 4.4092400925911306e-08 3.2493201273876304e-08 1.2528008736379272e-06
0.192 1.000221339974361 0.9999998737080523 0.9947641681686188 -1.337940771951705e-11 1.5719031328151895e-10 1.4431128305580056e-05 1.1690314293746526e-08 -9.771299274206249e-11 -1.0639432970652155e-10 4.953628294016224e-08 3.623164995184059e-08 1.429883589615575e-06 1.0002213397072686 0.9999998735172243 0.9947641617740084 -1.3379250123407421e-11 1.5859436972488624e-10 1.4431128296319816e-05 -2.625906458023395e-09 -9.914297492654633e-11 -1.0639246945075154e-10 4.947656316887024e-08 3.618838260608587e-08 1.4303301534568283e-06 1.0002213396805333 0.9999998734981235 0.994764161133923 -1.3379381900884633e-11 1.5873507627462124e-10 1.443112829485804e-05 -4.05899424472636e-09 -9.92890043234674e-11 -1.0639394468240993e-10 4.9472122948761724e-08 3.61851249155024e-08 1.4304054339197315e-06 1.0002213405071283 0.9999998740886954 0.9947641809238505 -1.3379271957933436e-11 1.5441613980832805e-10 1.4431128323748747e-05 4.024299944705939e-08 -9.49167449106014e-11 -1.0639441595959728e-10 4.973842458082347e-08 3.637589752974406e-08 1.4306521519741056e-06 1.0002213426194875 0.9999998755978947 0.9947642314960317 -1.3380269563917372e-11 1.4377795797393623e-10 1.4431128398126517e-05 1.5340071521099976e-07 -8.462550046983296e-11 -1.0639223178894504e-10 5.159364270712011e-08 3.7683986950649585e-08 1.4552278663222104e-06 1.0002213396778594 0.9999998734962127 0.9947641610699082 -1.3378787212124614e-11 1.5874984251076425e-10 1.443112829514456e-05 -4.202317801521112e-09 -9.930453963905022e-11 -1.0639396700594947e-10 4.947169434557049e-08 3.61848097309801e-08 1.4304132691260608e-06
0.202 1.0002211886993648 0.9999997679280835 0.9947678771269243 -2.533729884598934e-10 1.593152553324984e-10 2.164309043003224e-05 1.7052263567767575e-08 -8.31805501129887e-11 -1.0914200237866433e-10 5.2412517591017354e-08 3.836803146965422e-08 1.5582454118038898e-06 1.0002211882688055 0.9999997676204713 0.9947678668247542 -2.5337245539299103e-10 1.6072763085324855e-10 2.1643090375222574e-05 -5.273055625715507e-09 -8.470307201004861e-11 -1.0914062241349859e-10 5.229661051170016e-08 3.828483283558887e-08 1.5583349243167372e-06 1.0002211882257066 0.9999997675896796 0.9947678657935053 -2.533731835501032e-10 1.608692994050194e-10 2.1643090369493914e-05 -7.507949650721333e-09 -8.48588024415157e-11 -1.0914198358160577e-10 5.2288667545495997e-08 3.827905636089075e-08 1.5584145724875377e-06 1.000221189558138 0.9999997685416318 0.9947678976750721 -2.533723146901934e-10 1.5652884587535835e-10 2.1643090537871775e-05 6.15743980821908e-08 -8.0207697482487e-11 -1.0914269926345223e-10 5.2840437282474125e-08 3.8671183613851075e-08 1.5618964016592788e-06 1.0002211929622644 0.9999997709736962 0.9947679791258326 -2.533724198421751e-10 1.4588837215971086e-10 2.1643090964680818e-05 2.379666799009087e-07 -6.929929778967762e-11 -1.0914049999617162e-10 5.695215722413468e-08 4.156131674851095e-08 1.6251735543068376e-06 1.0002211882213963 0.9999997675865998 0.9947678656903699 -2.533723450182282e-10 1.608842344858468e-10 2.164309036879588e-05 -7.731462584000962e-09 -8.487467092385986e-11 -1.0914162820951609e-10 5.228790992793694e-08 3.827850414817671e-08 1.558423245322331e-06
0.212 1.0002209641384565 0.9999996094681065 0.9947733355018349 -2.598881310695783e-10 1.5988936947208412e-10 3.185668416311146e-05 2.6199189630560713e-08 -5.297878501919567e-11 -1.122289105364026e-10 5.1675112217537834e-08 3.814331864141213e-08 1.6025727609334352e-06 1.0002209634555 0.9999996089801794 0.9947733191706304 -2.598874619015908e-10 1.612378045203893e-10 3.185668400010194e-05 -8.01758883002949e-09 -5.4611834818346975e-11 -1.1222723671019793e-10 5.144518543291329e-08 3.798062353644159e-08 1.6012764091841957e-06 1.0002209633871342 0.9999996089313365 0.9947733175358274 -2.598883002053245e-10 1.6137335871489128e-10 3.185668398372247e-05 -1.1443012976060936e-08 -5.477884546334641e-11 -1.1222806693160939e-10 5.143121083710439e-08 3.79705896837917e-08 1.6013141259593738e-06 1.0002209655005427 0.9999996104412259 0.9947733680726457 -2.598873728731831e-10 1.5723418910491327e-10 3.1856684486912654e-05 9.442897800905373e-08 -4.979106012947982e-11 -1.1222892860956316e-10 5.261506285131894e-08 3.880094986496584e-08 1.6141918615772698e-06 1.000220970898364 0.9999996142976034 0.9947734971467731 -2.598864698195564e-10 1.4716451092302282e-10 3.1856685761390356e-05 3.646590811378498e-07 -3.811870820695383e-11 -1.1222710346549708e-10 6.181519043950413e-08 4.522311392991491e-08 1.7704845405772833e-06 1.0002209633802968 0.9999996089264515 0.9947733173723293 -2.5988777705079057e-10 1.613876437369897e-10 3.185668398138689e-05 -1.1785592616432057e-08 -5.479581349002981e-11 -1.1222796135052099e-10 5.1429904092331733e-08 3.796964885762874e-08 1.6013195747917781e-06
0.222 1.0002206369462139 0.9999993773871467 0.9947812480649748 -1.1416222807400355e-10 1.5743915196429025e-10 4.601962797139341e-05 4.122766834345908e-08 6.282340183777392e-12 -1.1562653968078221e-10 4.68649992151575e-08 3.525467527202447e-08 1.5420256783547859e-06 1.0002206358801917 0.9999993766255598 0.9947812225917493 -1.1416118304605138e-10 1.5878351028154136e-10 4.601962759798781e-05 -1.031817387833698e-08 4.4998288515021135e-12 -1.156246782067006e-10 4.63848131268259e-08 3.492290931369721e-08 1.5365429124605473e-06 1.0002206357734762 0.9999993765493206 0.9947812200417223 -1.1416175602065831e-10 1.5891882452089176e-10 4.601962756021887e-05 -1.5478605355294646e-08 4.318433362612013e-12 -1.1562565566091795e-10 4.636025957638672e-08 3.490565174133579e-08 1.5364044236976317e-06 1.0002206390721031 0.9999993789059227 0.9947812988642597 -1.1416165003627163e-10 1.5479580008267198e-10 4.601962871391137e-05 1.4400135765536495e-07 9.759702470492758e-12 -1.1562639003894988e-10 4.9042565382409635e-08 3.674703893350478e-08 1.5748122074540828e-06 1.0002206474944235 0.9999993849229828 0.9947815001191226 -1.1416262230786156e-10 1.448176949424867e-10 4.601963162884945e-05 5.509009004631563e-07 2.2500369508867528e-11 -1.1562444661793735e-10 6.925875927323193e-08 5.0739247581525683e-08 1.9446190324093714e-06 1.0002206357628036 0.9999993765416955 0.9947812197866921 -1.1416163789540963e-10 1.5893296913403326e-10 4.601962755588293e-05 -1.5994706468868958e-08 4.299686262287827e-12 -1.1562502092851286e-10 4.635804130304079e-08 3.49040866166689e-08 1.536394690758526e-06
0.232 1.0002201690406043 0.9999990445062873 0.9947925289667935 -4.740993270687952e-10 1.569547612625535e-10 6.524523876972214e-05 6.483669122735997e-08 1.178856172370375e-10 -1.1930888668162587e-10 3.938437743085165e-08 3.074209528336936e-08 1.3886961084754396e-06 1.0002201674030569 0.999999043336417 0.994792489869414 -4.740985799033188e-10 1.5827886783778524e-10 6.524523800465379e-05 -1.1494361560029251e-08 1.1588109901322043e-10 -1.1930676273882785e-10 3.829270707192155e-08 3.001940557243876e-08 1.3719190601370864e-06 1.000220167239123 0.999999043219302 0.9947924859553936 -4.740988294874041e-10 1.5841224408166907e-10 6.524523792708247e-05 -1.9136448624640742e-08 1.1567704573474971e-10 -1.1930746625559537e-10 3.824749334298173e-08 2.9988920340991614e-08 1.3712794241423733e-06 1.0002201723059432 0.9999990468390579 0.994792606928569 -4.740991182779649e-10 1.5435502098850913e-10 6.524524029050572e-05 2.1701038657853587e-07 1.218004036091074e-10 -1.1930852044539886e-10 4.464030149109586e-08 3.42307930923021e-08 1.47547608496255e-06 1.0002201852385806 0.9999990560781766 0.9947929157014535 -4.741011797362354e-10 1.4459655534387566e-10 6.524524624384326e-05 8.192638013257487e-07 1.362043922157999e-10 -1.193064183222368e-10 8.547202345277465e-08 6.23573230158666e-08 2.281194681721797e-06 1.0002201672227278 0.9999990432075889 0.9947924855639478 -4.740988970247805e-10 1.5842630766574968e-10 6.524523791939576e-05 -1.9900746493670005e-08 1.1565595578608847e-10 -1.193069322860029e-10 3.82436267609469e-08 2.998629828430352e-08 1.3712259581635708e-06
0.242 1.000219512287868 0.9999985764677868 0.9948083328889687 -1.5958127895356412e-09 1.6091792967132506e-10 9.07888098335853e-05 1.0031570905980955e-07 3.209540396111679e-10 -1.2325037416540535e-10 3.524612992414811e-08 2.856750093102294e-08 1.23068933014053e-06 1.0002195098119924 0.9999985746990545 0.9948082738354396 -1.5958124963175214e-09 1.6186666251483487e-10 9.078880832660297e-05 -1.0808226306308249e-08 3.1859090586890043e-10 -1.232486056040779e-10 3.2829355819896427e-08 2.7041130880322787e-08 1.1867870959631187e-06 1.000219509564125 0.9999985745219817 0.9948082679234054 -1.5958128988186568e-09 1.6196272644860542e-10 9.078880817427465e-05 -2.1934199558821275e-08 3.183510292456553e-10 -1.232488590042209e-10 3.274740585531228e-08 2.6988686374348183e-08 1.1849883229145075e-06 1.0002195172243848 0.9999985799943678 0.9948084506326208 -1.5958121508331342e-09 1.5907238707195273e-10 9.078881282779282e-05 3.2182521941571274e-07 3.2558014455677543e-10 -1.2325031081262097e-10 4.660081454605083e-08 3.5947933430421434e-08 1.439022258195011e-06 1.0002195367694833 0.9999985939571134 0.9948089168132821 -1.5958115060820934e-09 1.523670555850866e-10 9.078882452394479e-05 1.1981288555756747e-06 3.427637907715645e-10 -1.232479166315629e-10 1.1708251294496455e-07 8.478100388069453e-08 2.9623220863112938e-06 1.0002195095393351 0.9999985745042717 0.9948082673321342 -1.595812655574841e-09 1.6197284328944691e-10 9.078880815997351e-05 -2.3046932245431938e-08 3.1832643635144377e-10 -1.232485344197857e-10 3.274089545268086e-08 2.6984486662467834e-08 1.1848351451419453e-06
0.252 1.0002186074943409 0.9999979310139158 0.9948300782739745 -2.982173207489011e-09 1.639510005318203e-10 0.0001239962291715507 1.5156785580034272e-07 6.784610665526975e-10 -1.2742822804723967e-10 4.306823656858419e-08 3.394835529846472e-08 1.25638310932958e-06 1.00021860380937 0.9999979283814957 0.9948299904872607 -2.9821728039427853e-09 1.639238185704651e-10 0.00012399622626103229 -7.494196320762517e-09 6.754948156777562e-10 -1.2742622899530304e-10 3.913192183337074e-08 3.140172614880039e-08 1.1657490608283243e-06 1.000218603440442 0.9999979281179462 0.9948299816983198 -2.98217360303175e-09 1.6392210274776024e-10 0.00012399622596830643 -2.342061284272635e-08 6.751944780205321e-10 -1.2742668392104413e-10 3.902078109805708e-08 3.132901839110327e-08 1.162143058378921e-06 1.0002186148408378 0.9999979362620064 0.9948302532889284 -2.9821719646298175e-09 1.6405894259370462e-10 0.00012399623495003368 4.685931467089621e-07 6.842879027067481e-10 -1.274281296752647e-10 6.151698103108053e-08 4.625824044141407e-08 1.658935143122846e-06 1.0002186439176406 0.999997957033486 0.994830945983618 -2.9821693418500058e-09 1.6518063767408584e-10 0.0001239962574859274 1.7222132122268942e-06 7.062537405770867e-10 -1.274260842457272e-10 1.6790260854921857e-07 1.2085969556982648e-07 4.1237942156589934e-06 1.0002186034035447 0.9999979280915878 0.9948299808193225 -2.982172779132814e-09 1.6392251819481567e-10 0.00012399622594003526 -2.5013456414934412e-08 6.751640377651383e-10 -1.2742613970114025e-10 3.9012690923070506e-08 3.1323671721144853e-08 1.1618403376890055e-06
0.262 1.0002173839747113 0.999997057678108 0.9948594566072223 -4.4546645150634335e-09 1.6291922565823906e-10 0.0001662200917616292 2.2308857434347566e-07 1.2868483064921471e-09 -1.318206410191809e-10 6.12199180991587e-08 4.621053624438373e-08 1.5847156528966927e-06 1.0002173785748776 0.9999970538207728 0.9948593281495157 -4.454664271806141e-09 1.6130052078348523e-10 0.00016622008627201022 -8.030019956566529e-10 1.2828631971265597e-09 -1.3181847723704144e-10 5.5816236353904564e-08 4.255422760500572e-08 1.4438725542271037e-06 1.0002173780342403 0.9999970534345722 0.9948593152881939 -4.454664792881029e-09 1.611398145378984e-10 0.0001662200857207583 -2.3221776584054253e-08 1.2824609367887465e-09 -1.318187481422931e-10 5.568830634490366e-08 4.246650709292286e-08 1.4388061645010691e-06 1.0002173947388218 0.9999970653673779 0.9948597126770155 -4.45466444863726e-09 1.662072082556311e-10 0.0001662201026524148 6.692617630325083e-07 1.2947159010923886e-09 -1.3182036826602508e-10 8.755217451339645e-08 6.43301149130061e-08 2.2099031483767863e-06 1.0002174373264874 0.9999970957895731 0.9948607258076202 -4.454664560083279e-09 1.8001884823042504e-10 0.00016622014507092233 2.4327455939941153e-06 1.3249023399236605e-09 -1.3181830776937604e-10 2.404733993276849e-07 1.7249352732677858e-07 5.841864678184624e-06 1.00021737798017 0.9999970533959471 0.9948593140019052 -4.454664118575106e-09 1.6112431149964493e-10 0.00016622008566668335 -2.5463950017437794e-08 1.2824203936231781e-09 -1.318181532111424e-10 5.5679906627260306e-08 4.2460676364962073e-08 1.4383963022844061e-06
0.272 1.000215759976345 0.9999958980882381 0.9948984213217856 -6.9015209859367325e-09 1.638212446953377e-10 0.00021870453830728857 3.1978183757688006e-07 2.2857482949310973e-09 -1.3640617699244945e-10 8.283141019281826e-08 6.108967968597661e-08 2.110854953856407e-06 1.0002157521844084 0.9999958925223252 0.9948982362600389 -6.901520765333895e-09 1.597968206435859e-10 0.00021870452823555893 9.837027381508542e-09 2.2800632187672978e-09 -1.3640432997716717e-10 7.512508693547837e-08 5.575165680617175e-08 1.9138315035307413e-06 1.000215751404237 0.9999958919650359 0.9948982177306581 -6.901520376617039e-09 1.5939554367492583e-10 0.00021870452722518464 -2.120018982570292e-08 2.2794915029163808e-09 -1.364045689035733e-10 7.496818247317293e-08 5.564154965728963e-08 1.907794056354456e-06 1.000215775507066 0.9999959091820942 0.9948987901835721 -6.901521926825509e-09 1.7191360886094865e-10 0.0002187045582806799 9.373486210738113e-07 2.2970321188941966e-09 -1.3640588132824532e-10 1.2087748276406187e-07 8.770582665505944e-08 3.014272475495568e-06 1.0002158369294294 0.9999959530571008 0.9949002490020544 -6.90152427470696e-09 2.0483908793868956e-10 0.0002187046359711218 3.3770289290185532e-06 2.3410891314427733e-09 -1.3640404290785082e-10 3.386245930935301e-07 2.4243756184190987e-07 8.194604527422051e-06 1.0002157513262102 0.9999958919092996 0.9948982158774872 -6.901520608902772e-09 1.5935601187571307e-10 0.00021870452712483587 -2.4304338913992985e-08 2.2794337356035007e-09 -1.3640446753613007e-10 7.495904011690052e-08 5.563504225004857e-08 1.9073370398581182e-06
0.282 1.0002136441971603 0.9999943870516232 0.9949491502107543 -1.1348001187669719e-08 1.716803425087281e-10 0.00028244329751314965 4.466294842407548e-07 3.864695355081574e-09 -1.4116615074930283e-10 1.0348977157236033e-07 7.546702892140532e-08 2.6844420306333717e-06 1.0002136331229468 0.9999943791414497 0.9949488876753487 -1.1348001735883307e-08 1.6371134102392875e-10 0.0002824432795354827 2.4569879631662388e-08 3.856245165060015e-09 -1.4116436768785292e-10 9.170062679967261e-08 6.721224932963872e-08 2.4048734697448234e-06 1.0002136320140846 0.9999943783494035 0.9949488613876796 -1.1348000962305716e-08 1.6291538473321573e-10 0.00028244327773248204 -1.769681672094984e-08 3.8553973830955845e-09 -1.411645818895363e-10 9.14855848096208e-08 6.70599706589628e-08 2.3979879269639876e-06 1.0002136662672583 0.9999944028160184 0.9949496734262425 -1.1348001750015544e-08 1.876456915146013e-10 0.000282443333153006 1.287447940615494e-06 3.8815468087927495e-09 -1.4116582074033749e-10 1.6011256055820571e-07 1.154096906551336e-07 3.995424579724262e-06 1.0002137535157103 0.9999944651364586 0.9949517418446804 -1.1348001248632288e-08 2.5184935654857567e-10 0.0002824434716047167 4.607277765982477e-06 3.948350091484459e-09 -1.4116445545305618e-10 4.683049608354259e-07 3.349415103920065e-07 1.1300717935113837e-05 1.000213631903184 0.999994378270188 0.9949488587585709 -1.1348001521567886e-08 1.6283628188425157e-10 0.00028244327755208077 -2.1924094062945568e-08 3.855312448397319e-09 -1.4116453481478304e-10 9.147450676684078e-08 6.705200232040148e-08 2.3975266766590976e-06
0.292 1.0002109385892324 0.9999924545589077 0.9950139764383055 -1.7837919353488092e-08 1.8205128523954423e-10 0.0003580173250167558 6.083798231916782e-07 6.262124706359924e-09 -1.4608260046621466e-10 1.2090314002355984e-07 8.765651808442884e-08 3.204441826023698e-06 1.0002109230842169 0.9999924434843609 0.9950136095980194 -1.783792005764247e-08 1.676340168581362e-10 0.0003580172937829118 4.2949745774855985e-08 6.249320724848448e-09 -1.4608109673227605e-10 1.0180859414624531e-07 7.422034113875205e-08 2.7896254077899098e-06 1.0002109215316215 0.9999924423754105 0.9950135728645148 -1.7837919713395753e-08 1.6619274194004907e-10 0.00035801729064973304 -1.3678293574917969e-08 6.248039416263758e-09 -1.460809501173721e-10 1.0148372058692352e-07 7.39896676191148e-08 2.7819123623361706e-06 1.0002109694854537 0.9999924766267078 0.995014707429543 -1.7837919231537655e-08 2.108833348299126e-10 0.000358017386915718 1.734619496946591e-06 6.2877562964678675e-09 -1.4608229465997776e-10 2.0630290374074078e-07 1.4816639387024705e-07 5.135247156644648e-06 1.0002110915715197 0.999992563827306 0.9950175959763994 -1.78379148512308e-08 3.2615761062910275e-10 0.0003580176270967327 6.178793738332559e-06 6.390613666155854e-09 -1.4608128926409487e-10 6.374221988394987e-07 4.556505132549906e-07 1.5331283083534593e-05 1.0002109213763408 0.9999924422645003 0.9950135691906687 -1.7837919584221717e-08 1.660489885629899e-10 0.000358017290335485 -1.9341948637299134e-08 6.24791105351847e-09 -1.4608127170595087e-10 1.0146892882830862e-07 7.397898700101333e-08 2.78151066949773e-06
0.302 1.0002075425825072 0.999990028802563 0.995095285582485 -2.5936961366694178e-08 1.8984531615774394e-10 0.00044542380749282875 8.093693886312333e-07 9.75125790764571e-09 -1.511396342761962e-10 1.3501964149461049e-07 9.758470622401665e-08 3.626593957385088e-06 1.0002075211921229 0.9999900135250741 0.9950947805707808 -2.5936961555254363e-08 1.6569452526195602e-10 0.00044542375471005516 6.3987481109289e-08 9.73184713409247e-09 -1.5113820167196348e-10 1.0292903476213642e-07 7.496211637817626e-08 2.979560933671977e-06 1.000207519050084 0.9999900119951821 0.9950947299988909 -2.593696194903568e-08 1.6327870086433155e-10 0.000445423749414152 -1.0668008054679763e-08 9.72990765184727e-09 -1.5113792531302442e-10 1.0240627845362112e-07 7.459123615169375e-08 2.970861102021421e-06 1.000207585200195 0.9999900592410581 0.9950962917622821 -2.5936961849882816e-08 2.380926718497699e-10 0.00044542391206234055 2.293760313324983e-06 9.79023454717826e-09 -1.5113913190804988e-10 2.6268273360482174e-07 1.8826857471324139e-07 6.482519320486719e-06 1.0002077535241354 0.9999901794616358 0.9951002658819216 -2.5936959561480303e-08 4.3034791037801737e-10 0.00044542431736495635 8.147529238031204e-06 9.948154989917921e-09 -1.511377958434259e-10 8.554139588390775e-07 6.112983437394143e-07 2.050924668168123e-05 1.0002075188358504 0.9999900118421712 0.9950947249409929 -2.5936961321096347e-08 1.6303759379959273e-10 0.00044542374888286037 -1.8134731455399234e-08 9.729713560668453e-09 -1.5113814374728324e-10 1.0238600419783683e-07 7.457656932747513e-08 2.9706239758342587e-06
0.312 1.0002033587320194 0.9999870402120393 0.9951953796648608 -3.584268762034544e-08 1.9955272058655234e-10 0.0005439167318756881 1.0534031634769072e-06 1.4608484137167412e-08 -1.5632131705121374e-10 1.4894650484684042e-07 1.0743312247614661e-07 3.98216000154988e-06 1.000203329648092 0.9999870194406396 0.9951946945041343 -3.584268732079953e-08 1.6167796733873514e-10 0.000543916645209364 8.633050613683101e-08 1.4579437274140458e-08 -1.5632009910078712e-10 9.435281203848935e-08 6.895197096510907e-08 2.930023055828217e-06 1.000203326735458 0.99998701736047 0.9951946258883657 -3.5842687596710625e-08 1.5788834487665331e-10 0.0005439166365123328 -1.0536231928538812e-08 1.4576537887073962e-08 -1.5632017029496254e-10 9.347546736715282e-08 6.833228784527561e-08 2.9195256173556025e-06 1.00020341666937 0.999987081590203 0.9951967445684989 -3.584268901856129e-08 2.751650242567368e-10 0.0005439169035156772 2.9788855921956585e-06 1.4666958483411859e-08 -1.5632139542986327e-10 3.3416518543948504e-07 2.392084842615641e-07 8.149196184526951e-06 1.0002036453856868 0.9999872449364988 0.995202132889683 -3.584269128541434e-08 5.757850028404704e-10 0.0005439175680530371 1.0566972895964052e-05 1.490573148911343e-08 -1.563198927621092e-10 1.132781462340407e-06 8.09374726542946e-07 2.7096808281396014e-05 1.0002033264441519 0.9999870171524226 0.9951946190257894 -3.58426872515922e-08 1.5750970454497408e-10 0.000543916635640469 -2.022450273697633e-08 1.4576248138692492e-08 -1.5631998324902213e-10 9.344974445797957e-08 6.831361161608264e-08 2.9196178592277227e-06
0.322 1.0001982995787921 0.9999834263551883 0.9953163136343115 -4.8058715425418955e-08 2.1937589630223963e-10 0.000651884770585044 1.343578825230566e-06 2.1062949485258805e-08 -1.6161481908546437e-10 1.6877016468711943e-07 1.215052465153286e-07 4.391341729472577e-06 1.0001982605951145 0.9999833985147953 0.9953153972150777 -4.8058715086702536e-08 1.628303250075072e-10 0.0006518846324273523 1.0845063396196112e-07 2.102042398107452e-08 -1.6161361956998563e-10 7.792309914737197e-08 5.757247240569534e-08 2.6533478059977567e-06 1.000198256690831 0.9999833957265308 0.9953153054344965 -4.805871534552906e-08 1.5717148622101044e-10 0.0006518846185610338 -1.527591671989482e-08 2.1016183794787763e-08 -1.6161397494321428e-10 7.637815121440769e-08 5.649399011321347e-08 2.6384930981186913e-06 1.0001983772246963 0.999983481806387 0.995318138938618 -4.805871670466447e-08 3.322039868457777e-10 0.0006518850441106637 3.802226758669008e-06 2.1148747665772315e-08 -1.6161455950316567e-10 4.261062169672773e-07 3.0479463015679356e-07 1.028133526341683e-05 1.0001986835804184 0.9999837005915417 0.9953253410569742 -4.805871835720849e-08 7.800189596856061e-10 0.0006518861019497015 1.3484356445772653e-05 2.1501471022722595e-08 -1.6161321704099033e-10 1.4805449293440678e-06 1.0577391119628723e-06 3.537283864077867e-05 1.0001982563003433 0.9999833954476619 0.9953152962550484 -4.805871539980237e-08 1.5660592409204237e-10 0.000651884617172015 -2.7650712442773987e-08 2.1015760007848072e-08 -1.616137239192995e-10 7.635362132778318e-08 5.6475843560738883e-08 2.6391816054325888e-06
0.332 1.0001922952887006 0.999979137394208 0.9954597148056513 -6.209972214036377e-08 2.49773401182616e-10 0.0007667913162621437 1.682105087319089e-06 2.9231275740883596e-08 -1.670067276183329e-10 2.0070868021612255e-07 1.442145601002981e-07 5.02886046825751e-06 1.0001922437632722 0.9999791005986468 0.9954585059857638 -6.20997218542878e-08 1.6859753148731986e-10 0.0007667911024879521 1.28867256261841e-07 2.9170713033997313e-08 -1.6700609482551132e-10 5.9101346115684245e-08 4.480945296152506e-08 2.230761184084216e-06 1.0001922386025859 0.9999790969132749 0.995458384913454 -6.209972190987419e-08 1.6047205417215797e-10 0.0007667910810293443 -2.6738987707898833e-08 2.916467937621666e-08 -1.6700589383176335e-10 5.623936526303558e-08 4.2866981633135264e-08 2.2045549486205894e-06 1.0001923978971516 0.9999792106693646 0.9954621221054173 -6.209972187136667e-08 4.116785775270622e-10 0.0007667917393488891 4.773242106826466e-06 2.9353722942000147e-08 -1.6700711272874613e-10 5.429793998475068e-07 3.882078302076759e-07 1.3015205263592371e-05 1.0001928025149929 0.9999794996162424 0.9954716153622979 -6.209971952714913e-08 1.0533704674985877e-09 0.0007667933737551093 1.6936461998423955e-05 2.986032323638467e-08 -1.6700528457285048e-10 1.909626562012028e-06 1.3641824411127434e-06 4.561022722766813e-05 1.0001922380864359 0.9999790965446793 0.9954583728043153 -6.209972256272928e-08 1.5965975827233205e-10 0.0007667910788808497 -4.230244144081831e-08 2.9164076394736028e-08 -1.6700612125248732e-10 5.624463539638989e-08 4.286830794498601e-08 2.206276214808588e-06
0.342 1.0001853014557298 0.999974141657439 0.9956266004121577 -7.632256688068598e-08 2.847605997229901e-10 0.0008851963978055364 2.0702602725967887e-06 3.904792894633152e-08 -1.7248702589757148e-10 2.4767764200610306e-07 1.7764731590548252e-07 6.035086177170491e-06 1.000185234283417 0.9999740936898643 0.9956250273066385 -7.632256677033891e-08 1.725345298083368e-10 0.000885196076738795 1.4651938457680075e-07 3.896433601045234e-08 -1.724867966181264e-10 4.92785523201833e-08 3.841954748398684e-08 1.8325951923205384e-06 1.0001852275551208 0.9999740888852048 0.995624869738177 -7.63225663294433e-08 1.6129943196021415e-10 0.0008851960445046025 -4.622289813041702e-08 3.895601494767927e-08 -1.7248650931038713e-10 4.449918079972426e-08 3.528349646397403e-08 1.778523755288024e-06 1.0001854351993045 0.9999742371633276 0.9956297326130916 -7.632256671849078e-08 5.085068751335816e-10 0.0008851970330144265 5.8977515430971485e-06 3.921730869018368e-08 -1.724874069510955e-10 6.878804118326268e-07 4.916489323078912e-07 1.6449474719947964e-05 1.0001859622760507 0.9999746135465931 0.9956420773121453 -7.632256365709538e-08 1.3941497622371707e-09 0.0008851994840000923 2.0945503437178196e-05 3.99226086404504e-08 -1.7248579726678055e-10 2.4302800444827193e-06 1.7360210228828722e-06 5.805968712385176e-05 1.0001852268821805 0.9999740884046593 0.9956248539787458 -7.632256706670524e-08 1.6017637612101253e-10 0.0008851960412789208 -6.550081460466868e-08 3.895518382969115e-08 -1.7248643262189858e-10 4.460922891405152e-08 3.535082301201186e-08 1.781808653221864e-06
0.352 1.0001773063252137 0.9999684307951687 0.9958172116335487 -8.904875642241883e-08 3.224424151663618e-10 0.001002873848633394 2.508491011252983e-06 5.020788474495425e-08 -1.7804649411399448e-10 3.091893150496249e-07 2.2147040959826986e-07 7.453384738636466e-06 1.0001772199244812 0.9999683690984934 0.9958151911683345 -8.904875646827606e-08 1.7310838348523448e-10 0.001002873380529987 1.6124636661400793e-07 5.009633650037601e-08 -1.780465112928765e-10 5.8388228755976985e-08 4.457931998248186e-08 1.7141644708503028e-06 1.000177211269562 0.9999683629182234 0.9958149887766281 -8.904875535315798e-08 1.5815626418111403e-10 0.001002873333526648 -7.395163610757594e-08 5.0085244049003423e-08 -1.7804609055403575e-10 5.2871619221169646e-08 4.087896629182633e-08 1.6100520216182834e-06 1.0001774783203594 0.9999685536126669 0.9958212338156522 -8.90487577505612e-08 6.200543301060987e-10 0.0010028747744044975 7.1772754313707245e-06 5.0434446569158366e-08 -1.7804664354261112e-10 8.628646465064553e-07 6.165801328090766e-07 2.0643273292073117e-05 1.0001781557118674 0.9999690373202433 0.9958370762995983 -8.904875820581699e-08 1.7965451589264965e-09 0.0010028783422171036 2.551548190227285e-05 5.138446539220725e-08 -1.7804530241771425e-10 3.0516420462236798e-06 2.179776949470038e-06 7.293760646472609e-05 1.0001772104039213 0.99996836230009 0.9958149685339984 -8.904875640636708e-08 1.566612520541104e-10 0.0010028733288242496 -9.747617977159562e-08 5.008413572544766e-08 -1.7804579965265557e-10 5.310743324738407e-08 4.103083069900311e-08 1.6146187282461731e-06
0.362 1.0001683366046226 0.9999620239251437 0.9960308835112182 -9.913311228586473e-08 3.6742422743021896e-10 0.0011150283492361765 2.9964560949619433e-06 6.214106048392532e-08 -1.836774423856016e-10 3.8360034095118913e-07 2.7451876260118355e-07 9.250746544865714e-06 1.0001682269214762 0.9999619456047102 0.9960283213135481 -9.913311241543448e-08 1.7587835861316382e-10 0.0011150276866207641 1.7413802443776635e-07 6.199742978920497e-08 -1.8367701375640405e-10 7.765364215324292e-08 5.773402806951765e-08 1.984777957841363e-06 1.000168215933487 0.9999619377586161 0.9960280646373142 -9.91331111743718e-08 1.5669637848535138e-10 0.0011150276200762375 -1.0869486265208725e-07 6.198316254790658e-08 -1.8367658564898892e-10 7.181534279980804e-08 5.370585108671084e-08 1.8257718639371639e-06 1.0001685549025072 0.9999621798029841 0.9960359831178415 -9.91331136820491e-08 7.490024385685983e-10 0.001115029659190587 8.608470976176553e-06 6.243358862878844e-08 -1.8367719704517532e-10 1.069476954114771e-06 7.641028067685199e-07 2.5625549699087186e-05 1.0001694140709054 0.9999627932994575 0.9960560561361037 -9.913311592554893e-08 2.255349048371886e-09 0.0011150347012204046 3.062926038840543e-05 6.367001531583492e-08 -1.8367603719731138e-10 3.78133166399811e-06 2.7008925315718836e-06 9.041406334510419e-05 1.0001682148344908 0.9999619369738656 0.9960280389651172 -9.913311201298048e-08 1.547783293280505e-10 0.0011150276134193693 -1.369841730918853e-07 6.198173726993725e-08 -1.8367606062758095e-10 7.213240670228664e-08 5.39187183235238e-08 1.8299517542901253e-06
0.372 1.0001584610320424 0.9999549701757979 0.9962659688389738 -1.0533518813994575e-07 4.219050835145668e-10 0.001216603493507461 3.5328446216156475e-06 7.403507270140671e-08 -1.8937257189862948e-10 4.697429735475815e-07 3.359608228660619e-07 1.1370035768027737e-05 1.0001583235634153 0.9999548720159015 0.9962627595316597 -1.0533518854191903e-07 1.8446007182652176e-10 0.00121660258264937 1.8753991828590132e-07 7.385692561679555e-08 -1.8937171968291313e-10 9.588418825368828e-08 7.038329567536557e-08 2.4452161263369173e-06 1.00015830979079 0.9999548621815132 0.9962624380042925 -1.0533518794022187e-07 1.6067760353595943e-10 0.0012166024911605343 -1.4774383225643158e-07 7.383925313108507e-08 -1.8937125707680386e-10 8.8800178415793e-08 6.543759105995932e-08 2.2286230813066906e-06 1.0001587345705656 0.9999551654966496 0.9962723550580288 -1.0533518759534552e-07 8.947062148326736e-10 0.0012166052934919724 1.0182581897977674e-05 7.439910140180167e-08 -1.8937235425647977e-10 1.309008060479206e-06 9.351397223639208e-07 3.140463670069777e-05 1.000159810376692 0.9999559336764279 0.9962974749036837 -1.0533518719085876e-07 2.7583860259084672e-09 0.0012166122124603724 3.624661606688287e-05 7.595232397612029e-08 -1.8937195656576564e-10 4.624965236035602e-06 3.3033839940848716e-06 0.00011060214932551423 1.0001583084132697 0.9999548611978901 0.9962624058455773 -1.0533518808860015e-07 1.5829943817829835e-10 0.0012166024820079247 -1.8127975442242012e-07 7.383748819527515e-08 -1.8937078394541262e-10 8.918423419956799e-08 6.570018597633914e-08 2.2314039381092757e-06
0.382 1.0001477910217857 0.9999473491422212 0.9965198302504066 -1.059474184002755e-07 4.799236812867889e-10 0.0013026555172364715 4.1150048109738175e-06 8.491347288898583e-08 -1.9512572657133732e-10 5.67362252098403e-07 4.0561462803973606e-07 1.3764479927711053e-05 1.0001476208593079 0.9999472276371774 0.9965158582045198 -1.0594741938947703e-07 1.949948686946956e-10 0.0013026543009463467 2.047145238931714e-07 8.470102858426015e-08 -1.951250977819967e-10 1.0827200098598659e-07 7.905225377686452e-08 2.8784494031255985e-06 1.0001476038097208 0.9999472154628627 0.996515460228816 -1.0594741909835487e-07 1.6645100900015622e-10 0.0013026541787608808 -1.8724686654539197e-07 8.467998788570148e-08 -1.9512469298371662e-10 9.838010693865344e-08 7.212187823511742e-08 2.585781338747616e-06 1.0001481295369035 0.9999475908597418 0.9965277324798069 -1.0594741714745664e-07 1.0469916156057369e-09 0.0013026579197652414 1.1885008575088074e-05 8.534937360901409e-08 -1.9512602743686995e-10 1.5824005032864425e-06 1.130366751455105e-06 3.797606809255359e-05 1.0001494598713054 0.999948540785006 0.996558792479664 -1.0594741390027011e-07 3.27854873225248e-09 0.0013026671419191763 4.2303655695021456e-05 8.723087705363579e-08 -1.9512587519757874e-10 5.585572515351782e-06 3.98942424790568e-06 0.00013355115635631086 1.000147602104428 0.9999472142451922 0.9965154204235197 -1.0594741883613324e-07 1.6359648162275325e-10 0.001302654166537004 -2.2645234759686538e-07 8.467788627999695e-08 -1.9512415648966894e-10 9.881900621861304e-08 7.242390551584476e-08 2.586934748433176e-06
0.392 1.0001364779963777 0.9999392689770381 0.9967889082226739 -9.961482746935401e-08 5.331587375456813e-10 0.0013687532850394737 4.738554875373215e-06 9.376258758064471e-08 -2.0093351801121548e-10 6.768212718550217e-07 4.837389074972294e-07 1.6409672057380946e-05 1.00013626988996 0.9999391203764185 0.9967840488011813 -9.961482881933541e-08 2.0203376332854532e-10 0.0013687517067940509 2.2930902987874277e-07 9.351958314445127e-08 -2.0093290497594405e-10 1.1409375855320011e-07 8.315258586631542e-08 3.180175832034336e-06 1.0001362490366603 0.9999391054858902 0.9967835618732084 -9.961482886224216e-08 1.6885517483070447e-10 0.0013687515482221795 -2.227557568095269e-07 9.34955659040427e-08 -2.0093283077975963e-10 9.89376341740257e-08 7.25379758765399e-08 2.7776214882356966e-06 1.0001368918939584 0.9999395645246995 0.9967985735563253 -9.96148279679618e-08 1.1917914689954022e-09 0.0013687564011132694 1.3695210941003438e-05 9.426384215686126e-08 -2.0093415542546614e-10 1.8899468731241515e-06 1.3499964116171495e-06 4.532683717963976e-05 1.0001385171520285 0.999940725051882 0.996836533677532 -9.961482618337697e-08 3.778788908472188e-09 0.0013687683444671313 4.8713964031158124e-05 9.645917978076534e-08 -2.0093365231025269e-10 6.663065744097091e-06 4.758962902661858e-06 0.00015924285653415787 1.000136246950903 0.9999391039965317 0.9967835131705333 -9.961482827980605e-08 1.655370794268521e-10 0.0013687515323577242 -2.67973661145044e-07 9.349316747794093e-08 -2.0093214643357502e-10 9.940024936776596e-08 7.285603996901393e-08 2.776973075234351e-06
0.402 1.0001247073823942 0.9999308621011597 0.9970688642439252 -8.627066419233984e-08 5.784780298908438e-10 0.0014113581173945786 5.397097956793568e-06 9.968538453777743e-08 -2.067915304208841e-10 7.98502246641297e-07 5.706058589129721e-07 1.9299323310729666e-05 1.0001244558214073 0.9999306824676527 0.9970629855363817 -8.627066497727267e-08 2.0565015221719151e-10 0.0014113561265716936 2.6475067046029955e-07 9.941966090818485e-08 -2.0679120655451898e-10 1.1543569219500878e-07 8.411676237055246e-08 3.3323548750850734e-06 1.0001244306113268 0.9999306644657464 0.9970623964185179 -8.627066483208956e-08 1.682837170673112e-10 0.0014113559265115096 -2.498622951287803e-07 9.939347122666804e-08 -2.0679106480906834e-10 9.118456780167612e-08 6.718007071396681e-08 2.7678242287085962e-06 1.0001252075750624 0.9999312192759559 0.9970805539795312 -8.627066580064672e-08 1.3195718107726159e-09 0.0014113620461458011 1.55870678862768e-05 1.0023738049620008e-07 -2.067919031938504e-10 2.230988345630908e-06 1.5935619344185584e-06 5.343408619697338e-05 1.0001271699947722 0.9999326205836478 0.9971264265774634 -8.627066692421509e-08 4.22407922211004e-09 0.001411377080552424 5.5371609581675456e-05 1.0270111113070705e-07 -2.0679231540301983e-10 7.853946105594565e-06 5.609515277643474e-06 0.00018758879543377864 1.0001244280897779 0.9999306626651694 0.9970623374942359 -8.627066478334787e-08 1.6454670108102293e-10 0.0014113559064956342 -3.013374035829043e-07 9.939085648134868e-08 -2.067906628569524e-10 9.159921759106953e-08 6.746244234560495e-08 2.764947541299262e-06
0.412 1.000112689632554 0.9999222787937696 0.9973547895627872 -6.696994333979037e-08 6.16367281983685e-10 0.0014281378346178103 6.0820692262962825e-06 1.0205029223648464e-07 -2.1269874078638308e-10 9.322850372926796e-07 6.66129008421538e-07 2.2433000611407613e-05 1.000112388940901 0.9999220640710488 0.997347754569424 -6.696994331724286e-08 2.092462102266586e-10 0.001428135392364113 3.1361740781488084e-07 1.017739566784989e-07 -2.126981403787083e-10 1.161946483698708e-07 8.466595584882904e-08 3.373859725335219e-06 1.000112358804148 0.9999220425505011 0.9973470495084404 -6.696994333028494e-08 1.6843107019648532e-10 0.00142813514689199 -2.648751552492943e-07 1.0174682649645196e-07 -2.1269796977616077e-10 7.736644304210006e-08 5.767965454291674e-08 2.570957464341389e-06 1.0001132873490015 0.9999227056200864 0.9973687748162845 -6.696994491834767e-08 1.425000440840926e-09 0.0014281426517272922 1.75296813374009e-05 1.0262997726941571e-07 -2.126988557642968e-10 2.6037622557764183e-06 1.8598079612987565e-06 6.226033450171709e-05 1.0001156302416667 0.9999243786598648 0.9974236068825982 -6.696994651942595e-08 4.586039919570764e-09 0.0014281610545184675 6.215583026330889e-05 1.0528382190196849e-07 -2.1269959656345752e-10 9.151316967131296e-06 6.536170069444207e-06 0.00021842926079332052 1.0001123557897955 0.9999220403979623 0.9973469789866941 -6.696994386532542e-08 1.6434903283810262e-10 0.0014281351223317292 -3.2274092248089877e-07 1.0174411938706061e-07 -2.126971575460337e-10 7.757804909537247e-08 5.781795030424451e-08 2.5649230801225776e-06
0.422 1.0001006489959672 0.9999136791769087 0.9976414624544576 -4.3093814914182175e-08 6.448655438401793e-10 0.001418176574924277 6.782754919210942e-06 1.0060089593163413e-07 -2.1865279748380772e-10 1.0773242077720475e-06 7.697040977747993e-07 2.5805265530637843e-05 1.0001002934361019 0.9999134252639954 0.9976331316308306 -4.3093814050127465e-08 2.1319295870281947e-10 0.0014181736599525065 3.7706250099434953e-07 1.0032994612443064e-07 -2.1865255542323794e-10 1.2051162886056924e-07 8.76976925236998e-08 3.379012784153945e-06 1.0001002577963596 0.9999133998128769 0.9976322966121522 -4.3093814862028755e-08 1.6990184029604771e-10 0.0014181733669060771 -2.6545472266688864e-07 1.0030349858758621e-07 -2.186520036531346e-10 6.081398528113435e-08 4.647464072003508e-08 2.234076720023437e-06 1.0001013555726195 0.9999141837575866 0.9976580190600857 -4.309381549179433e-08 1.5014764761161518e-09 0.001418182321200871 1.9488586920366553e-05 1.0117747548099724e-07 -2.1865315334935877e-10 3.0054273626122324e-06 2.1467081672873384e-06 7.175006025636314e-05 1.0001041224866711 0.9999161596561675 0.9977228717042447 -4.309381492458518e-08 4.8398270171585856e-09 0.001418204233803675 6.893704455279835e-05 1.0391253014568694e-07 -2.186539286496566e-10 1.0545160019631465e-05 7.531784540500329e-06 0.00025153670604347077 1.000100254231546 0.9999133972671652 0.9976322130908812 -4.3093815089564376e-08 1.6557226080173105e-10 0.0014181733375851764 -3.297259711482748e-07 1.0030086165411076e-07 -2.1865164518452999e-10 6.049061199264997e-08 4.624916216674067e-08 2.223000047199289e-06
0.432 1.0000888110456196 0.9999052243144102 0.9979236316990558 -1.607190964229466e-08 6.59381105066682e-10 0.0013820543287749523 7.486593744727533e-06 9.550022951854023e-08 -2.2465358376882214e-10 1.2321088118761081e-06 8.802517136232126e-07 2.9400617261012685e-05 1.0000883949258104 0.9999049271424602 0.9979138657268087 -1.6071908952141395e-08 2.1463171983674236e-10 0.0013820509422646692 4.54456773833279e-07 9.52536403225122e-08 -2.246533235205673e-10 1.3069851954261325e-07 9.484713977201639e-08 3.4342506071530127e-06 1.0000883532110605 0.999904897351853 0.997912886751528 -1.607190958982752e-08 1.70011247617314e-10 0.0013820506017370783 -2.5103672040575326e-07 9.522979552685687e-08 -2.246526114560311e-10 4.607631245661483e-08 3.6794766659224605e-08 1.8296550017405448e-06 1.0000896377121016 0.9999058146771646 0.9979430346649332 -1.6071909903026445e-08 1.5409713529649461e-09 0.0013820610005390683 2.142737464715849e-05 9.603694167636236e-08 -2.246534469489103e-10 3.4322283245096942e-06 2.4515823172687158e-06 8.182996644339752e-05 1.0000928715757922 0.9999081241227031 0.9980189609212899 -1.607190894868339e-08 4.9640542313557516e-09 0.001382086392375108 7.558376045173148e-05 9.872007848740967e-08 -2.2465429308301118e-10 1.2022819099795035e-05 8.587328137666745e-06 0.00028662476603150556 1.000088349038556 0.9999048943720562 0.9979127888301683 -1.6071909704383957e-08 1.6554856973528788e-10 0.0013820505676647784 -3.21608924652631e-07 9.522742093907893e-08 -2.246520068560817e-10 4.456364118317102e-08 3.5816665629988945e-08 1.8097868854253113e-06
0.442 1.0000773901308107 0.9998970672577234 0.9981963012298863 1.2365346012696155e-08 6.576888099862339e-10 0.0013217867803064151 8.179850469116304e-06 8.72992431248146e-08 -2.306998807974566e-10 1.3946905588484058e-06 9.963800021531209e-07 3.319279432289588e-05 1.0000769079096903 0.9998967228649596 0.9981849638438499 1.2365346369184322e-08 2.1239099963636454e-10 0.0013217829490999855 5.433997243685217e-07 8.709760288248823e-08 -2.3069964780449668e-10 1.46203168964276e-07 1.0576022598776428e-07 3.604460513309374e-06 1.0000768595626757 0.9998966883364546 0.9981838272115235 1.2365346283068286e-08 1.6769372999803897e-10 0.0013217825637617748 -2.2288736070470165e-07 8.707844124278145e-08 -2.306993891427474e-10 3.872911037606483e-08 3.213281185787472e-08 1.4550727359062881e-06 1.0000783478011206 0.9998977512054813 0.9982188190891034 1.2365345590349288e-08 1.5391845542118135e-09 0.0013217943231673178 2.3309686648612403e-05 8.775603097240925e-08 -2.3070017279177592e-10 3.879764943569684e-06 2.771288213019753e-06 9.241170401293929e-05 1.0000820900917888 0.9999004238521995 0.9983068414152478 1.2365343906835487e-08 4.946556181153459e-09 0.0013218229689058605 8.196985717373382e-05 9.02398549434459e-08 -2.3070088185173477e-10 1.3569664864627027e-05 9.692355754939577e-06 0.0003233612288520161 1.0000768547267225 0.9998966848827096 0.9981837135192895 1.2365346346488703e-08 1.6322307117657869e-10 0.0013217825252049994 -2.9954255837731015e-07 8.707653645494702e-08 -2.3069820896525798e-10 3.531779253578947e-08 3.003939782496424e-08 1.4196486603834677e-06
0.452 1.0000665779173532 0.9998893448675653 0.9984549909354195 4.024605078671188e-08 6.416923405401562e-10 0.0012406347339325853 8.848606060699875e-06 7.683794940582536e-08 -2.3679302264880073e-10 1.5629788368531182e-06 1.116595027470647e-06 3.714612643091419e-05 1.0000660243001047 0.9998889494682793 0.99844195162037 4.0246050548801313e-08 2.0857185258629385e-10 0.0012406305113953791 6.401050187950522e-07 7.670181966618808e-08 -2.367928511685131e-10 1.6471738507150877e-07 1.1883643467427554e-07 3.903392016543317e-06 1.0000659687879532 0.9998889098208824 0.9984406441989312 4.024605099031152e-08 1.650705740033461e-10 0.0012406300865832485 -1.8377836190880315e-07 7.668941596114375e-08 -2.3679265789401396e-10 4.059781764706471e-08 3.324706600956765e-08 1.2206901864941239e-06 1.0000676769980317 0.9998901298408461 0.9984808803658709 4.0246050329892166e-08 1.497660165579578e-09 0.0012406430411956203 2.51014141244958e-05 7.717468152814787e-08 -2.367933751189269e-10 4.343325182122191e-06 3.102459331271517e-06 0.0001033954243172897 1.000071966982879 0.9998931937644013 0.9985819693225471 4.024604683073121e-08 4.787894042834882e-09 0.0012406745159937373 8.798157403342451e-05 7.930971533705085e-08 -2.36794274422225e-10 1.5169888005323555e-05 1.0835573584736069e-05 0.00036138286974075553 1.0000659632352307 0.9998889058550656 0.9984405134218081 4.0246051049738054e-08 1.6071927177838392e-10 0.0012406300440754663 -2.6619711583958054e-07 7.668818930119203e-08 -2.3679191880680235e-10 3.569063758222813e-08 3.021352862661807e-08 1.1618975522161408e-06
0.462 1.000056534018357 0.9998821711263742 0.9986959516432303 6.591540167740922e-08 6.140677439340637e-10 0.0011428093850823912 9.479863107161587e-06 6.510376399080844e-08 -2.42933916743475e-10 1.735001719733029e-06 1.239486929115473e-06 4.1218429684179084e-05 1.0000559040396817 0.9998817211704913 0.9986810880201308 6.591540072956811e-08 2.0519171586018732e-10 0.0011428048493097856 7.40011911652244e-07 6.505199724879402e-08 -2.429336506504496e-10 1.8393932251504317e-07 1.3245340017885177e-07 4.297545684970051e-06 1.0000558408622204 0.9998816760465898 0.9986795974848817 6.591540142520656e-08 1.6409397415843738e-10 0.0011428043928478977 -1.3742499965078857e-07 6.504825273409683e-08 -2.429337224361488e-10 4.641319259331417e-08 3.69181804135776e-08 1.1809492018266636e-06 1.0000577842433251 0.9998830640847235 0.9987254527157324 6.591540185216879e-08 1.420423570837464e-09 0.0011428183014048569 2.6772786780006977e-05 6.52835496666306e-08 -2.4293381540523045e-10 4.818203290358879e-06 3.4417320651040578e-06 0.00011467413141438292 1.0000626583300063 0.9998865453160315 0.9988405082555659 6.591540022187099e-08 4.4979364726468895e-09 0.0011428519963533168 9.352348129081244e-05 6.693091571425075e-08 -2.429353839211937e-10 1.6807311411576874e-05 1.2005419446297402e-05 0.0004003114062087011 1.0000558345426744 0.9998816715329134 0.9986794483895282 6.591540125171867e-08 1.5998302675993463e-10 0.001142804347171822 -2.252033078046011e-07 6.504789374875621e-08 -2.42932045733525e-10 4.07769786829622e-08 3.3323680148113166e-08 1.0984425773239737e-06
0.472 1.0000473794425278 0.9998756324601326 0.9989163180212144 8.843270885295419e-08 5.75623858727315e-10 0.0010331113973073903 1.0062540410807957e-05 5.307986121217062e-08 -2.4912464587498977e-10 1.9090485969959125e-06 1.3638318388664783e-06 4.536528614957691e-05 1.0000466685327387 0.9998751246806744 0.9988995177729375 8.843270753291015e-08 2.0181904714299045e-10 0.0010331066467350219 8.384346525797499e-07 5.3128105493256476e-08 -2.491237890607793e-10 2.024635577021637e-07 1.456068566431855e-07 4.737463173982306e-06 1.0000465972291195 0.9998750737507976 0.9988978327995995 8.84327081660027e-08 1.642089321300853e-10 0.001033106168496676 -8.787131190209178e-08 5.3134597265477145e-08 -2.4912452774463e-10 5.117290012752508e-08 4.002583579419285e-08 1.26517314373062e-06 1.0000487897418788 0.9998766397878965 0.9989496503745848 8.843270921196821e-08 1.31079676273698e-09 0.0010331207274722374 2.830005271693217e-05 5.3072004746970505e-08 -2.491235496711432e-10 5.2999275736033516e-06 3.7859087150210212e-06 0.0001261392466935907 1.0000542809675042 0.9998805619461908 0.9990794869161036 8.84327109691344e-08 4.090463422015934e-09 0.001033155884557923 9.852283198028945e-05 5.41148118599033e-08 -2.4912566501766007e-10 1.8466110256801416e-05 1.3190578235697573e-05 0.00043977029738616124 1.000046590096626 0.9998750686562867 0.9988976642526592 8.84327073280828e-08 1.6044650015625408e-10 0.0010331061206401782 -1.8054097954510366e-07 5.3135264318643297e-08 -2.4912220363496883e-10 4.4974276639485594e-08 3.599974939883131e-08 1.1643671146165137e-06
0.482 1.0000391932429753 0.9998697853432035 0.9991141903977949 1.0742736864754683e-07 5.26546498948713e-10 0.0009165465538003351 1.0588213604461504e-05 4.1615059759199834e-08 -2.553664688057759e-10 2.0836895372420313e-06 1.4886060657684508e-06 4.9544427645815114e-05 1.0000383972749762 0.9998692167900233 0.9990953526333444 1.0742736778454344e-07 1.9713071909043646e-10 0.0009165417006509005 9.311266030589571e-07 4.177464570568661e-08 -2.553656239275571e-10 2.198050973580651e-07 1.5794109531485737e-07 5.183571748855197e-06 1.0000383174283938 0.9998691597562289 0.9990934630350368 1.0742736844173471e-07 1.63941914088145e-10 0.0009165412119017234 -3.89437368746404e-08 4.179251379084184e-08 -2.553666842387064e-10 5.306221262012457e-08 4.131408573143109e-08 1.363179499589688e-06 1.0000407716501467 0.9998709127828752 0.9991515505411518 1.0742736825515291e-07 1.1720090600911523e-09 0.0009165560757421389 2.9666566274855488e-05 4.139726780825405e-08 -2.5536519198330055e-10 5.784388687110511e-06 4.13204966352725e-06 0.00013768661267769152 1.0000469093257744 0.9998752968204502 0.9992968866059788 1.0742737056569485e-07 3.5812338167212663e-09 0.0009165918388300259 0.00010293196067651557 4.1749225169283685e-08 -2.5536787591357297e-10 2.0131394664011606e-05 1.4380399858479343e-05 0.0004794010092598058 1.0000383094412313 0.9998691540510599 0.9990932740168401 1.0742736713288005e-07 1.6062155513953649e-10 0.0009165411629923151 -1.359945250304304e-07 4.1794321041029406e-08 -2.5536410613831015e-10 4.616512008832993e-08 3.68158997422907e-08 1.245052321144361e-06
0.492 1.0000320123871522 0.9998646562016346 0.999288644081923 1.2279042552608823e-07 4.68353253851951e-10 0.0007979591825586396 1.1051549670853037e-05 3.133737952545605e-08 -2.6166290690392184e-10 2.2577382538520243e-06 1.6129600809599194e-06 5.371866123521998e-05 1.0000311277035576 0.9998640242608711 0.999267680097412 1.2279042585056916e-07 1.9103720858138202e-10 0.0007979543448574755 1.014707905785313e-06 3.161470183203996e-08 -2.61662339286612e-10 2.3607215700877747e-07 1.695237585362404e-07 5.614124996542078e-06 1.0000310389439848 0.9998639608587078 0.9992655769013488 1.227904265278068e-07 1.630430916909575e-10 0.0007979538574550437 6.175760776551451e-09 3.164458899654291e-08 -2.616636946509729e-10 5.209077773048281e-08 4.0746687125578005e-08 1.4127576528053798e-06 1.0000337659859146 0.9998659088158257 0.9993302039057971 1.2279042419929886e-07 1.0088164364372066e-09 0.0007979686631824558 3.0863230261199016e-05 3.089698836535106e-08 -2.616613766816291e-10 6.267914562573882e-06 4.477527502151152e-06 0.00014922137266347568 1.0000405755015815 0.999870772878194 0.9994916566202363 1.2279042313068435e-07 2.9882516963192705e-09 0.0007980041392606374 0.00010672867595551357 3.050730643604587e-08 -2.6166517920795613e-10 2.1789666025032618e-05 1.5565227165553896e-05 0.0005188765668280637 1.0000310300651079 0.9998639545164049 0.9992653665135883 1.2279042514090045e-07 1.6024212605959563e-10 0.000797953808678323 -9.472609395519236e-08 3.16476010711808e-08 -2.616610447407373e-10 4.423422588608404e-08 3.5660282606240916e-08 1.2733958725113657e-06
0.502 1.0000258345386812 0.9998602433953254 0.9994396717940133 1.3460865907995736e-07 4.0351544337926413e-10 0.0006817181599784975 1.1450515043899264e-05 2.2733545283195226e-08 -2.6801727854462984e-10 2.4302191771540516e-06 1.7361960362548485e-06 5.785690837657155e-05 1.0000248579597517 0.9998595457950633 0.9994165052480212 1.3460865971255378e-07 1.843831949947394e-10 0.0006817134531066599 1.0870197095180508e-06 2.3129987690126164e-08 -2.6801739842745497e-10 2.5163270951838053e-07 1.8061160752680905e-07 6.022246579288906e-06 1.000024759964755 0.9998594757941518 0.9994141807136566 1.3460866019692864e-07 1.6219548505721977e-10 0.0006817129786504698 4.531842151999889e-08 2.3172031302856413e-08 -2.680183983289283e-10 4.9092262276476786e-08 3.887961535488534e-08 1.3978344280376086e-06 1.0000277694490867 0.9998616255570435 0.99948557825321 1.3460865777614038e-07 8.269610030413624e-10 0.0006817273749173797 3.188848967573969e-05 2.218239348755341e-08 -2.6801589077702774e-10 6.747330607079776e-06 4.820072345044963e-06 0.00016066090277101465 1.0000352722338295 0.9998669849548986 0.9996636625447188 1.3460865581433271e-07 2.3305774612686873e-09 0.0006817617009835422 0.00010991508327598345 2.1174803702617465e-08 -2.680203468139035e-10 2.3429161764532422e-05 1.6736647163541547e-05 0.0005579110414301964 1.0000247501618755 0.9998594687916452 0.9994139481812093 1.3460865916852286e-07 1.5997499458287798e-10 0.0006817129311664979 -5.890541078292958e-08 2.3176261560649588e-08 -2.680166781938447e-10 3.991750470518582e-08 3.304799099449575e-08 1.2303269087657592e-06
0.512 1.000020623184361 0.9998565208761508 0.9995680708239162 1.432173904827391e-07 3.3402361832282663e-10 0.0005714805885138313 1.178623687033949e-05 1.6371786146542484e-08 -2.744347212460047e-10 2.600345661000127e-06 1.8577554736399147e-06 6.193433683974997e-05 1.0000195519986248 0.9998557556796361 0.9995426373947732 1.4321739103950667e-07 1.7762309939224562e-10 0.0005714761171674398 1.1472565662391778e-06 1.68844178876331e-08 -2.744346448153088e-10 2.6688128579833164e-07 1.9148686009957994e-07 6.410036845763661e-06 1.000019444492451 0.9998556788830099 0.9995400849801219 1.432173915776184e-07 1.6169903776099365e-10 0.0005714756661907361 7.74881048118442e-08 1.6938319492187372e-08 -2.7443562404672205e-10 4.524261864134815e-08 3.6507009488373836e-08 1.329259480012229e-06 1.0000227445817926 0.9998580362819302 0.9996184466711787 1.4321739138101378e-07 6.31520027737914e-10 0.0005714893303796418 3.274731420691903e-05 1.5646348552838498e-08 -2.744333852596183e-10 7.219991939899872e-06 5.157794999241031e-06 0.0001719364232994206 1.0000309581999172 0.9998639035596242 0.9998135785942249 1.4321739441694506e-07 1.6258136735653757e-09 0.0005715217269306526 0.00011251389506026001 1.3922000063602303e-08 -2.7443716873686764e-10 2.504005309209275e-05 1.7887628554440918e-05 0.0005962652680216842 1.0000194337379473 0.9998556712005694 0.9995398296476846 1.432173909107132e-07 1.6010481134349023e-10 0.0005714756210538478 -2.9547659640368907e-08 1.6943738539603793e-08 -2.7443418687603527e-10 3.430421125035239e-08 2.9758276524430625e-08 1.1243269596912056e-06
0.522 1.0000163143722058 0.9998534429921859 0.9996752905484466 1.490956766110245e-07 2.611587171128212e-10 0.00047004658838874604 1.2061742660494517e-05 1.16326349934494e-08 -2.8091919362448025e-10 2.767474935108225e-06 1.9771731209512297e-06 6.593192243561689e-05 1.0000151463125941 0.9998526085806458 0.9996475371766244 1.4909567681147754e-07 1.7069590935835878e-10 0.0004700424399604791 1.1950651590286921e-06 1.225494759043223e-08 -2.8091861821100676e-10 2.820830211884192e-07 2.0233271486957057e-07 6.782849774504024e-06 1.000015029063806 0.9998525248230473 0.9996447514630505 1.4909567713261947e-07 1.6135973234712032e-10 0.0004700420212635499 1.0199585249283077e-07 1.2320048781405833e-08 -2.8091985070076617e-10 4.170622657157963e-08 3.438967827512511e-08 1.2313383021417639e-06 1.0000186265367836 0.9998550946978987 0.9997302358510816 1.4909567952991692e-07 4.264675903869831e-10 0.0004700546846742459 3.344969422073957e-05 1.0701528053390502e-08 -2.8091774602174666e-10 7.683768091950148e-06 5.489165759067364e-06 0.0001829932757401369 1.0000275649015866 0.9998614797879308 0.9999427391610093 1.490956867985205e-07 8.888306190797725e-10 0.00047008450847960636 0.00011456462652164587 8.279535203469819e-09 -2.8092132235272555e-10 2.661450264514165e-05 1.9012559774505293e-05 0.0006337487528323638 1.0000150173344855 0.9998525164441135 0.9996444727876269 1.490956767476999e-07 1.6042423181243035e-10 0.0004700419793548527 -7.375338248283166e-09 1.232658995679683e-08 -2.809182741298118e-10 2.8557646793638948e-08 2.6598953812165356e-08 9.778821560945906e-07
0.532 1.0000128242870034 0.9998509498996975 0.9997632582807724 1.5266900914408124e-07 1.8610297091024715e-10 0.0003793067768530298 1.2282398146524056e-05 8.217471811764816e-09 -2.874756321324527e-10 2.9310908175813266e-06 2.0940780935970105e-06 6.983608540677055e-05 1.0000115574958068 0.9998500449471559 0.9997331421157094 1.5266900950698893e-07 1.6365570131114642e-10 0.0003793030170062488 1.2313748443531545e-06 8.940013480362486e-09 -2.8747478319739907e-10 2.973335188381403e-07 2.1321483597203987e-07 7.145586788672177e-06 1.000011430313799 0.9998499540925334 0.9997301187031089 1.526690094585658e-07 1.6111822759833474e-10 0.00037930263721116614 1.1932962902206074e-07 9.015359150468589e-09 -2.874764867072982e-10 3.928191812046223e-08 3.300687046186366e-08 1.1318552789084239e-06 1.0000153306748245 0.9998527403720054 0.9998228525660382 1.526690112090995e-07 2.1525002509416121e-10 0.0003793140984375604 3.401001180192385e-05 7.097529073970847e-09 -2.8747427909382476e-10 8.13702124268705e-06 5.813012166466415e-06 0.0001937908394757004 1.0000250043493002 0.9998596508110057 1.0000529676380152 1.526690143426663e-07 1.3221060378114428e-10 0.00037934087490101295 0.00011611932533252091 4.041474317810932e-09 -2.8747758585494195e-10 2.8146612747423677e-05 2.0107222329756746e-05 0.0006702191925236366 1.0000114175905541 0.9998499450034665 0.9997298162435316 1.526690097010615e-07 1.6086236832448157e-10 0.00037930259919377493 8.055400972250354e-09 9.022927114992924e-09 -2.874746585022464e-10 2.365185211641557e-08 2.415166721387173e-08 8.187604333860051e-07
0.542 1.0000100568979673 0.9998489730236977 0.9998342010912434 1.5425331183645196e-07 1.0992341610811787e-10 0.00030027312483665045 1.2454806525288247e-05 5.862373190314711e-09 -2.941094322152364e-10 3.090789384056395e-06 2.2081811933798e-06 7.363816821928484e-05 1.0000086898842093 0.9998479964663745 0.999801688262496 1.542533122101904e-07 1.566038996266972e-10 0.0003002697953140278 1.2577045431939408e-06 6.673766961682824e-09 -2.941085612506668e-10 3.1259163441812343e-07 2.241024748743861e-07 7.501176542596058e-06 1.0000085526149665 0.9998478984048371 0.9997984236468486 1.5425331188233518e-07 1.609796068771858e-10 0.000300269458642361 1.3050193881557462e-07 6.7582072326642605e-09 -2.941099755229142e-10 3.81887933251212e-08 3.245150662742313e-08 1.0532523703549015e-06 1.0000127602274183 0.99985090420186 0.9998985058284926 1.5425331135869012e-07 8.696548118174668e-13 0.00030027959046158216 3.444514482561503e-05 4.575305260735739e-09 -2.9410790304322424e-10 8.578565789977627e-06 6.128486399980154e-06 0.00020430154071425502 1.0000231767839738 0.9998583453886154 1.0001463999123426 1.5425330697994107e-07 -6.332618793814995e-10 0.0003003030283012288 0.00011723747360386385 9.636627072879736e-10 -2.941108877336208e-10 2.9632283922994568e-05 2.1168685770642114e-05 0.000705579198223114 1.0000085388823452 0.999847888594612 0.9997980970515385 1.542533128312074e-07 1.6141536304089657e-10 0.00030026942493884164 1.770644089694885e-08 6.766686649377309e-09 -2.9410855337061266e-10 2.0133967053900286e-08 2.2607538131538266e-08 6.73426960927427e-07
0.552 1.0000079110435538 0.9998474401180111 0.999890478826916 1.5413540620728705e-07 3.31506528121128e-11 0.0002331761343060335 1.2586110323715557e-05 4.305795291281571e-09 -3.0082660201355633e-10 3.2462814049434673e-06 2.3192756149515558e-06 7.733350693607038e-05 1.0000064426362363 0.9998463911208011 0.9998555431476133 1.5413540643200553e-07 1.4923718084842542e-10 0.00023317325308229295 1.2758396177350266e-06 5.193748681651589e-09 -3.008254616346693e-10 3.2775368577767464e-07 2.349209505343455e-07 7.85055152509542e-06 1.0000062951576747 0.9998462857652771 0.999852034591702 1.5413540586438625e-07 1.6055753913572082e-10 0.00023317296136794486 1.367641828785855e-07 5.286041491713585e-09 -3.0082692394830627e-10 3.817618191662476e-08 3.25439655483871e-08 1.0061267232331145e-06 1.0000108133897871 0.9998495134816121 0.9999595400421497 1.541354054284884e-07 -2.1447402639585408e-10 0.0002331817098445943 3.477304356378488e-05 2.875322880991056e-09 -3.008250885954061e-10 9.007630894917496e-06 6.435037773062284e-06 0.0002145090477729475 1.000021977800808 0.9998574889570088 1.0002253179983027 1.5413540110160946e-07 -1.3987022055472304e-09 0.0002332016976415199 0.00011798155900202206 -1.206374004936098e-09 -3.008272622882379e-10 3.106902434819334e-05 2.2195170604212594e-05 0.0007397709557363215 1.0000062804034195 0.9998462752251517 0.9998516835857442 1.541354073418768e-07 1.6168794004622297e-10 0.000233172932161864 2.2775803582904617e-08 5.295308348236289e-09 -3.0082582034985234e-10 1.8007449356854886e-08 2.181286988018051e-08 5.615073403293731e-07
0.562 1.0000062864805412 0.9998462795867401 0.9999344400646885 1.5259942838474623e-07 -4.389920732773953e-11 0.00017760691616322533 1.2683445023776138e-05 3.317695340620469e-09 -3.0763343691047795e-10 3.3973935844461135e-06 2.4272376781033612e-06 8.092050563307633e-05 1.0000047157808687 0.9998451575089939 0.9998970617548335 1.5259942783007224e-07 1.4117183686354961e-10 0.00017760447961149138 1.2876056605250899e-06 4.269877175104034e-09 -3.076320307684327e-10 3.427137981758105e-07 2.455947181421277e-07 8.193457123835208e-06 1.000004557998072 0.999845044791822 0.999893307160893 1.5259942725862305e-07 1.5939790557020073e-10 0.00017760423251617872 1.394124568266496e-07 4.368777868303807e-09 -3.0763313386520545e-10 3.884122099311373e-08 3.3036748335222466e-08 9.88366338537503e-07 1.0000093893718605 0.9998484962247209 1.0000082909117833 1.5259942921800013e-07 -4.290649980471999e-10 0.00017761161006558718 3.5011544033400856e-05 1.7677065032154889e-09 -3.076316512575625e-10 9.423815171823456e-06 6.732380082276437e-06 0.00022440622579310925 1.0000213044061772 0.9998570079556326 1.0002920057306712 1.5259943225774157e-07 -2.1568147389850222e-09 0.00017762819811894515 0.0001184133229199295 -2.6979769144460374e-09 -3.0763347833502004e-10 3.2455721788064735e-05 2.318588455145823e-05 0.0007727698917151022 1.0000045422126402 0.9998450335149928 0.9998929315333049 1.525994286687161e-07 1.6121915825323127e-10 0.0001776042077733032 2.450665028141009e-08 4.3787072360496825e-09 -3.07632118944682e-10 1.688179936601388e-08 2.148470711291915e-08 4.903990166665758e-07
0.572 1.0000050886141743 0.9998454238641652 0.9999683083809952 1.498598889382168e-07 -1.2030989381213366e-10 0.00013268184436163232 1.2753523583006268e-05 2.713612325421497e-09 -3.145365814510139e-10 3.544057410915069e-06 2.532018710848302e-06 8.439993756510876e-05 1.0000034149493036 0.999844228226594 0.9999284728746484 1.4985988833121583e-07 1.3274150744022896e-10 0.00013267983089503032 1.2947036600830361e-06 3.718342268592328e-09 -3.1453474316534694e-10 3.5738847672198603e-07 2.560644720631104e-07 8.52939424941709e-06 1.0000032467899131 0.9998441080962194 0.9999244706653455 1.4985988842124585e-07 1.5777648552463318e-10 0.00013267962627243443 1.396477925980181e-07 3.822670703762651e-09 -3.1453597217635926e-10 3.986163226165994e-08 3.3741053205022794e-08 9.90667599878835e-07 1.0000083931252266 0.999847784541497 1.0000469715419495 1.4985989011068102e-07 -6.408243802042394e-10 0.00013268570052358002 3.517745104953231e-05 1.0667667309210643e-09 -3.145346445711375e-10 9.827027623381353e-06 7.020449159730953e-06 0.0002339932514321894 1.0000210597300674 0.9998568331940321 1.0003486341402952 1.4985989366768534e-07 -2.900909394964685e-09 0.00013269907221811654 0.00011859084682038465 -3.7013479549112046e-09 -3.145360676053242e-10 3.3792391284824336e-05 2.414084155038213e-05 0.0008045782194315884 1.000003229966017 0.9998440960774951 0.9999240702571772 1.4985988920345145e-07 1.6027850682068998e-10 0.0001326796057779594 2.4050029653413305e-08 3.833144253668032e-09 -3.1453462838317375e-10 1.631246990880799e-08 2.139456870701817e-08 4.530914873154713e-07
0.582 1.000004231808458 0.9998448117806018 0.9999941019181678 1.460443671356913e-07 -1.9461704763011518e-10 9.720937612152162e-05 1.2802351543730443e-05 2.356543618964582e-09 -3.2154226350805876e-10 3.68629014103317e-06 2.633631341975566e-06 8.77743733883542e-05 1.0000024546886852 0.9998435422346726 0.9999517987955455 1.4604436751563217e-07 1.2490101991603824e-10 9.720775068780465e-05 1.298600802943693e-06 3.4032647730722444e-09 -3.215405339057333e-10 3.7171731459708575e-07 2.662871771144013e-07 8.858190824757445e-06 1.0000022760986256 0.9998434146525954 0.999947547807409 1.4604436824777508e-07 1.565968629136812e-10 9.720758503442719e-05 1.3848454645928787e-07 3.511953941170404e-09 -3.2154194616538715e-10 4.104727298077769e-08 3.454641016202051e-08 1.0036060129422356e-06 1.0000077386464152 0.9998473169998991 1.000077591750822 1.4604436595679683e-07 -8.472727444672106e-10 9.721246494224448e-05 3.52859023345098e-05 6.33324650588836e-10 -3.215403391449077e-10 1.0217422471165392e-05 7.299356121678775e-06 0.00024327590367178667 1.0000211562996897 0.9998569021911983 1.0003971797231728 1.4604435967415706e-07 -3.6245064131972548e-09 9.722290191972239e-05 0.00011856652919457972 -4.3636288945177375e-09 -3.215409081001224e-10 3.507992132343034e-05 2.506067983166459e-05 0.0008352187577646207 1.0000022582308068 0.9998434018880894 0.9999471225010887 1.460443685956285e-07 1.5976522190465144e-10 9.720756843771327e-05 2.2375024398427905e-08 3.5228650043860866e-09 -3.215405148557807e-10 1.6018716482204936e-08 2.141824228518125e-08 4.347429053012741e-07
0.592 1.0000036413316475 0.9998443899532973 1.000013585329809 1.4127818119453464e-07 -2.6587291395213576e-10 6.984258925018833e-05 1.2835064809149795e-05 2.1513136393661677e-09 -3.2865744379035296e-10 3.824177989804716e-06 2.7321374372204507e-06 9.104757971987163e-05 1.0000017604122873 0.9998430462540012 0.9999688073953051 1.4127818200178753e-07 1.1814002630845275e-10 6.984130805489557e-05 1.3004718211188049e-06 3.2308633102549365e-09 -3.2865580501123033e-10 3.856593820283493e-07 2.7623337143407736e-07 9.180037692294737e-06 1.0000015713519654 0.9998429111920604 0.999964306786704 1.412781822795072e-07 1.5630258612852482e-10 6.984117698400364e-05 1.3670212954500879e-07 3.3429869522811546e-09 -3.286572665828807e-10 4.2297331940666796e-08 3.539233075931566e-08 1.0212502343371847e-06 1.0000073509128993 0.9998470400095938 1.0001019097214803 1.412781792361085e-07 -1.0465498655438264e-09 6.984499807283307e-05 3.535000012107781e-05 3.694940535208858e-10 -3.286560726860076e-10 1.0595340022089941e-05 7.56934500583917e-06 0.00025226393890841127 1.0000215179359813 0.9998571605312243 1.000439374885558 1.412781698337908e-07 -4.32217691816065e-09 6.985284402765654e-05 0.00011838591356684175 -4.792619873898812e-09 -3.2865623326747244e-10 3.631984155738605e-05 2.594649559279478e-05 0.0008647292018903258 1.000001552436213 0.9998428976789194 0.9999638564968373 1.4127818251654184e-07 1.601178537717734e-10 6.984116384686903e-05 2.0221522123817153e-08 3.354242940680848e-09 -3.286556741473431e-10 1.5874610733437415e-08 2.150136675875593e-08 4.2282271624989423e-07
0.602 1.0000032541099628 0.9998441133257955 1.0000282502343574 1.357431843264615e-07 -3.3424677393231235e-10 4.9206169055847096e-05 1.2855876107828393e-05 2.0356533453030728e-09 -3.3589030744967153e-10 3.957864065144436e-06 2.8276394846693258e-06 9.422394247384114e-05 1.0000012691585676 0.99984269530825 0.9999809927456141 1.3574318334377746e-07 1.1190172346857558e-10 4.920518397681932e-05 1.3011859833124734e-06 3.1403602586592536e-09 -3.358881068623951e-10 3.99193343861317e-07 2.858874401636572e-07 9.495220940475652e-06 1.0000010695995996 0.9998425527462868 0.9999762419198088 1.3574318343928754e-07 1.5629848380564303e-10 4.920508266287113e-05 1.348360818331006e-07 3.2551432612187555e-09 -3.3588986637174285e-10 4.3552382128168355e-08 3.62410780587815e-08 1.0411032147243858e-06 1.0000071666260322 0.9998469083535931 1.0001214121515307 1.3574318583798013e-07 -1.2380580063219987e-09 4.9207993404657544e-05 3.538067798887288e-05 2.101021358411725e-10 -3.3588830522928745e-10 1.0961257493682108e-05 7.830757594253493e-06 0.0002609696339265407 1.0000220804521043 0.9998575623630619 1.0004766868524202 1.3574318999801329e-07 -4.9903431062550725e-09 4.921362089095534e-05 0.00011808725957251798 -5.064086400314192e-09 -3.358880480268659e-10 3.751412298537896e-05 2.6799700040429628e-05 0.0008931570949257958 1.000001049633023 0.9998425384824585 0.9999757665854861 1.3574318384923261e-07 1.6073737544552526e-10 4.9205072502685646e-05 1.8091695427221124e-08 3.2666668644431427e-09 -3.358881043670494e-10 1.5814749318429552e-08 2.1614414195369453e-08 4.112412586166004e-07
0.612 1.0000030185352995 0.9998439450312847 1.0000393184820198 1.29622407585092e-07 -4.002643893072863e-10 3.3992095309762364e-05 1.286810976320549e-05 1.9709778524780705e-09 -3.432468080647925e-10 4.0875359812008106e-06 2.920271768160503e-06 9.730807828433497e-05 1.0000009294043535 0.9998424525912601 0.999989578523747 1.2962240568237473e-07 1.0536264895914013e-10 3.3991357627417216e-05 1.3013322129141117e-06 3.0946282056947203e-09 -3.432448894674113e-10 4.123180055687559e-07 2.9524817673416216e-07 9.803902955242514e-06 1.0000007193268396 0.9998423025151744 0.9999845770663907 1.2962240550908828e-07 1.5573050108561308e-10 3.399128118140495e-05 1.3320225414651362e-07 3.2114418630910203e-09 -3.432462916804901e-10 4.477423983682294e-08 3.706713805435423e-08 1.062636156621356e-06 1.0000071340077177 0.9998468850436946 1.0001373172290482 1.2962241198524723e-07 -1.4217323218938118e-09 3.3993431713600196e-05 3.538675660369718e-05 1.1373064929603622e-10 -3.432448910433569e-10 1.1315745502702384e-05 8.084002324020307e-06 0.00026940666756909476 1.0000227914048145 0.9998580702235367 1.0005103194579406 1.296224279640013e-07 -5.626686187804682e-09 3.3997214628600815e-05 0.00011770170512756463 -5.229759977396326e-09 -3.4324442560275613e-10 3.866500967303396e-05 2.762189910784317e-05 0.0009205557469531585 1.0000006983073968 0.9998422874992108 0.9999840766449375 1.2962240618189777e-07 1.6076677859756075e-10 3.399127350944337e-05 1.627409336254759e-08 3.223169866875566e-09 -3.432446412925154e-10 1.578277417856993e-08 2.1732354419532013e-08 3.9894859984630186e-07
0.622 1.0000028935993297 0.9998438557745307 1.000047761800681 1.2302602925547102e-07 -4.6371074320081346e-10 2.302327472033492e-05 1.287429848649802e-05 1.9345193862797176e-09 -3.507351933426281e-10 4.213409729621279e-06 3.0101888609095463e-06 0.00010030466731175557 1.000000700204181 0.9998422888527153 0.9999955377896022 1.2302602936611067e-07 9.850475622156976e-11 2.3022737982374847e-05 1.3012703464193655e-06 3.0722303080684975e-09 -3.507332360216892e-10 4.2504858656875257e-07 3.0432610149732133e-07 1.0106090554381952e-05 1.0000004795945021 0.9998421312528943 0.9999902854193263 1.2302602978636207e-07 1.5455793748147156e-10 2.302268174059169e-05 1.319435416391412e-07 3.1905800548538987e-09 -3.5073452471069336e-10 4.594393923598284e-08 3.785603365246458e-08 1.0859628636844786e-06 1.0000072119239813 0.9998469406948819 1.0001505940150113 1.2302602948247497e-07 -1.5969015397717358e-09 2.3024215197829905e-05 3.537513323969731e-05 5.502307370828846e-11 -3.50732867410693e-10 1.1659427063893487e-05 8.329525015778591e-06 0.0002775893712350101 1.000023609174967 0.9998586543809583 1.0005412314560358 1.2302603135849175e-07 -6.228818606999239e-09 2.3026507846555898e-05 0.00011725384806453977 -5.324384528736283e-09 -3.5073206238180693e-10 3.977487934130159e-05 2.841479388826006e-05 0.0009469811398151743 1.0000004575207795 0.9998421154837972 0.999989759881363 1.2302602993733985e-07 1.6016311552095997e-10 2.3022676090208013e-05 1.488992000886387e-08 3.202463441674867e-09 -3.507328019218072e-10 1.5735267316284992e-08 2.183469423786952e-08 3.872537474473365e-07
0.632 1.0000028476144651 0.9998438229184826 1.000054331560108 1.1602009778941193e-07 -5.236428341678892e-10 1.528817983991488e-05 1.287631299514935e-05 1.913399610555768e-09 -3.5836280976682916e-10 4.335712923421064e-06 3.097553668934774e-06 0.0001032183877108162 1.0000005499159799 0.9998421814881262 0.9999996228634781 1.1602010147582416e-07 9.207197929357299e-11 1.5287801842431928e-05 1.3011930973588194e-06 3.0614424263078487e-09 -3.583605243562966e-10 4.3740984247170064e-07 3.131384785257865e-07 1.0401703857065541e-05 1.0000003187650661 0.9998420163582118 0.9999941193938181 1.1602010243594981e-07 1.535039225599376e-10 1.5287761565815325e-05 1.3108510854901717e-07 3.1809516121731153e-09 -3.5836180273873364e-10 4.706050160413386e-08 3.8603079491184235e-08 1.111092426971883e-06 1.0000073685964224 0.9998470526051428 1.0001619919792906 1.1602009104320818e-07 -1.7622311432496265e-09 1.528880797437782e-05 3.5351048195593195e-05 1.8858414134881785e-11 -3.5836035069760913e-10 1.1992942000725016e-05 8.567783477843403e-06 0.00028553221872363416 1.0000245016401994 0.9998592918872529 1.0005701651286258 1.1602006497108455e-07 -6.7939626829011486e-09 1.5289930698571476e-05 0.00011676257883312574 -5.371188507168813e-09 -3.583586506009611e-10 4.0846134039469657e-05 2.9180102606074355e-05 0.0009724896502442187 1.0000002956361043 0.9998419998353085 0.9999935687194547 1.1602010166696215e-07 1.5964732867995954e-10 1.5287757512532062e-05 1.3947587593858877e-08 3.192952192282105e-09 -3.58360004519601e-10 1.565701742747892e-08 2.19091989662153e-08 3.777785016889407e-07
0.642 1.0000028567448673 0.9998438294350581 1.000059593241661 1.0871487789174708e-07 -5.793604680035121e-10 9.951892324795946e-06 1.2875497816585783e-05 1.9005781062537827e-09 -3.6613699101929126e-10 4.454672619969987e-06 3.1825287605739023e-06 0.00010605384242219364 1.0000004547361618 0.9998421134925229 1.0000023998904952 1.0871488057525575e-07 8.66008078929661e-11 9.951636278725595e-06 1.3011839613687703e-06 3.056183246024407e-09 -3.6613466740008973e-10 4.494304561526458e-07 3.217053944674063e-07 1.069063444343729e-05 1.0000002130381676 0.9998419408284676 0.9999966452012725 1.0871488155042654e-07 1.53089299825801e-10 9.951608270769138e-06 1.3058452612318284e-07 3.1765714753829982e-09 -3.661358962778442e-10 4.813456082858568e-08 3.931013424741556e-08 1.137686443919192e-06 1.0000075801250303 0.9998472037004079 1.0001720752800314 1.0871487182782405e-07 -1.916703573358173e-09 9.952280902027915e-06 3.5318377667522096e-05 -3.66297205487197e-12 -3.6613471748018906e-10 1.231692133773842e-05 8.799229249925306e-06 0.0002932494310892973 1.0000254446643917 0.9998599654991107 1.0005976797915168 1.0871484972371428e-07 -7.3199553604716584e-09 9.95251178160877e-06 0.00011624201811714159 -5.38576637609286e-09 -3.661324328051581e-10 4.188112240559549e-05 2.9919505168484236e-05 0.0009971363987271102 1.0000001888533296 0.999841923551316 0.9999960693772441 1.0871488031764563e-07 1.5973874234884207e-10 9.951605444810282e-06 1.3392076111222822e-08 3.1886611891585867e-09 -3.661343363973211e-10 1.55577698394619e-08 2.195096534226158e-08 3.7139823427938143e-07
0.652 1.0000029035211249 0.9998438628441664 1.000063961427804 1.0127895713057175e-07 -6.309859400985297e-10 6.349879758008294e-06 1.2872794812721435e-05 1.8922909192123614e-09 -3.7406564946892165e-10 4.5705088160151165e-06 3.265271757060281e-06 0.00010881547920205832 1.000000397217676 0.9998420724018837 1.0000042839064607 1.0127895346968048e-07 8.187355844074868e-11 6.349714766720959e-06 1.3012618458776736e-06 3.053454127201564e-09 -3.740636269690535e-10 4.611404711200144e-07 3.300481536389033e-07 1.0972778871273833e-05 1.0000001449689915 0.9998418922012471 0.9999982779227823 1.0127895346421644e-07 1.5308636025361523e-10 6.3496959215555065e-06 1.30368530049932e-07 3.174519019493982e-09 -3.740649288748545e-10 4.918083504425385e-08 3.9982793355109323e-08 1.165124747188408e-06 1.0000078289960772 0.9998473814687353 1.0001812575996998 1.0127896315860847e-07 -2.0602594042510506e-09 6.350089792585941e-06 3.527991609775568e-05 -1.7787268571134167e-11 -3.740634053347333e-10 1.263197186042506e-05 9.024296607825649e-06 0.0003007546787154584 1.000026420577976 0.9998606625925192 1.0006241860066816 1.0127899110757763e-07 -7.806139464217342e-09 6.349661493750197e-06 0.00011570244817142117 -5.378683835503402e-09 -3.740606947613734e-10 4.2882089980192134e-05 3.063460774757186e-05 0.001020974120719409 1.0000001197278647 0.9998418741695653 0.999997676940352 1.0127895224477027e-07 1.6020853325150748e-10 6.349694012436856e-06 1.3140905721220488e-08 3.1866771687200902e-09 -3.7406330201475406e-10 1.5455720190939047e-08 2.1959194688926764e-08 3.6803874359336384e-07
0.662 1.0000029754593962 0.9998439142273058 1.0000677324309406 9.386037275439038e-08 -6.790498048283734e-10 3.9706799573083e-06 1.286884660694317e-05 1.886539953373434e-09 -3.821562553569205e-10 4.683430409244643e-06 3.345932469417022e-06 0.00011150755655344385 1.000000364891849 0.9998420493086569 1.0000055715263783 9.386036412239368e-08 7.734160367599882e-11 3.970580960050913e-06 1.301411036123171e-06 3.0518478658442336e-09 -3.8215450039357115e-10 4.7256969370716684e-07 3.38188309097953e-07 1.1248088012650016e-05 1.0000001020903828 0.9998418615700947 0.9999993142035972 9.386036324795787e-08 1.5294390178470214e-10 3.97056875809383e-06 1.3035565594095304e-07 3.173445966973583e-09 -3.82155910916708e-10 5.021380301952602e-08 4.0629195363043905e-08 1.1927091546334627e-06 1.000008102695834 0.9998475769700514 1.0001898346539582 9.386038887026482e-08 -2.193400743789599e-09 3.970760801340095e-06 3.523762732121829e-05 -2.6655201459780618e-11 -3.821543811300813e-10 1.293866667240071e-05 9.243395837403982e-06 0.00030806091292050544 1.000027416769646 0.9998613741568324 1.0006499776032896 9.386045958175225e-08 -8.253036085983101e-09 3.969861367364912e-06 0.00011515116586579454 -5.357158883143653e-09 -3.82150912476776e-10 4.385114960516796e-05 3.1326921681622955e-05 0.001044052502371359 1.0000000757927061 0.9998418427837118 0.9999986880570539 9.386036203279672e-08 1.6050537490270482e-10 3.970567514204101e-06 1.3106037638229423e-08 3.185658040062811e-09 -3.8215417364112217e-10 1.5367027150206344e-08 2.19362033837874e-08 3.6700386854562225e-07
0.672 1.0000030638561794 0.9998439773665998 1.0000711128496569 8.653030531842871e-08 -7.238233205646566e-10 2.432819008298076e-06 1.2864080293594748e-05 1.8822536935827474e-09 -3.904172054937151e-10 4.79363085587887e-06 3.424649790363429e-06 0.00011413416234982097 1.000000349065248 0.999842038002278 1.0000064695460056 8.65303013770096e-08 7.27624391514511e-11 2.4327663582401867e-06 1.3016007030027648e-06 3.050732554875594e-09 -3.904153423393068e-10 4.837447599611059e-07 3.461455774334884e-07 1.151663462273052e-05 1.0000000757099177 0.9998418427251782 0.9999999608592038 8.653030077647992e-08 1.5242259901176497e-10 2.4327588240083165e-06 1.304693387849463e-07 3.1727651983587998e-09 -3.904168313416088e-10 5.124487286288574e-08 4.1258485935815186e-08 1.2198634844339228e-06 1.0000083925011491 0.9998477839722023 1.000198012656794 8.653031229596967e-08 -2.316466911738044e-09 2.432809237414306e-06 3.51928572866136e-05 -3.2189862582717857e-11 -3.9041504738700774e-10 1.3237538115761903e-05 9.456908174070569e-06 0.00031518031435306954 1.000028424459933 0.9998620939187423 1.0006752597720545 8.653034688205315e-08 -8.66138468875817e-09 2.431585594597254e-06 0.00011459322000301501 -5.326142441030298e-09 -3.904111156387936e-10 4.4790264763670606e-05 3.199785158441437e-05 0.001066417884533404 1.0000000483555305 0.999841823183995 0.9999993095448059 8.65302998604161e-08 1.6039010022297132e-10 2.4327580476875195e-06 1.3206333750922826e-08 3.1850215865472063e-09 -3.9041481048678775e-10 1.530370177391697e-08 2.1887606570366917e-08 3.67418146945859e-07
0.682 1.0000031627886328 0.9998440480306489 1.0000742432859713 7.93213912212392e-08 -7.652137962208081e-10 1.4600977528696893e-06 1.2858774373060151e-05 1.8788403810843495e-09 -3.9885503871796976e-10 4.901284374979387e-06 3.501548957378058e-06 0.00011669923483598001 1.0000003438215614 0.9998420342561363 1.000007118692593 7.932140170101051e-08 6.82760626913187e-11 1.4600765817790106e-06 1.3017985680201957e-06 3.0498357209232728e-09 -3.988536039284517e-10 4.946858229054273e-07 3.5393541171491437e-07 1.17786530526404e-05 1.0000000599119403 0.9998418314403674 1.000000358629403 7.93214023225731e-08 1.5166678347549202e-10 1.4600722196601003e-06 1.3064625827189382e-07 3.1722364893587535e-09 -3.9885512314124395e-10 5.227949325630002e-08 4.187868869453432e-08 1.2462378141385201e-06 1.0000086924766234 0.9998479982345767 1.0002059319704457 7.932137129790953e-08 -2.4294683178900106e-09 1.4600265305682728e-06 3.514650799305801e-05 -3.5599584712115683e-11 -3.988531111070069e-10 1.3529073163128195e-05 9.665182487585074e-06 0.00032212429061715346 1.0000294376856456 0.999862817616867 1.0007001724408675 7.932129479856028e-08 -9.031736469058381e-09 1.4585895548368625e-06 0.00011403201967164215 -5.28902089865519e-09 -3.9884894084091414e-10 4.570124290855172e-05 3.26486905512266e-05 0.001088113196650045 1.000000031500747 0.9998418111443346 0.9999996821446651 7.932140211024401e-08 1.600077828315869e-10 1.4600717608243374e-06 1.3375370143157174e-08 3.1845309556411226e-09 -3.988531994272368e-10 1.5272742374110525e-08 2.182210819849803e-08 3.685133949373845e-07
0.692 1.0000032683206599 0.9998441234073836 1.0000772171713925 7.229339441037204e-08 -8.030763349181929e-10 8.581082719286987e-07 1.2853110218986292e-05 1.875960740996078e-09 -4.0747867334247053e-10 5.006545372805619e-06 3.576741108625362e-06 0.00011920654143470811 1.0000003452288309 0.9998420352612317 1.0000076124750503 7.22934155210868e-08 6.409366721786581e-11 8.581077561475627e-07 1.30198010435805e-06 3.0490429440632935e-09 -4.074774269032433e-10 5.054057741930282e-07 3.615684222580924e-07 1.2034516001171164e-05 1.000000050764908 0.9998418249069725 1.0000006010308855 7.229341752309293e-08 1.5089437278953275e-10 8.581054770952183e-07 1.308413212071227e-07 3.171768447702523e-09 -4.074785877699301e-10 5.331634570483671e-08 4.249623236239286e-08 1.2717039881969344e-06 1.0000089986784018 0.9998482169393378 1.0002136858829755 7.229335433625507e-08 -2.5324024855585135e-09 8.579968750872959e-07 3.509917382071116e-05 -3.7655642707659296e-11 -4.0747669784886574e-10 1.3813713325014497e-05 9.868535177846498e-06 0.0003289034639730822 1.0000304524943948 0.9998635424264145 1.0007248088546234 7.229319372526514e-08 -9.364781702936426e-09 8.56427060157066e-07 0.00011346981471143847 -5.248090237681879e-09 -4.0747166974201874e-10 4.658573828046714e-05 3.328062210973068e-05 0.001109178003680928 1.0000000212968565 0.9998418038560695 0.9999998993740998 7.229341765670695e-08 1.5957677816839264e-10 8.581052264787659e-07 1.3565997276971483e-08 3.184096557256854e-09 -4.0747653917172463e-10 1.5275204232933993e-08 2.1751997516147194e-08 3.6973605432308325e-07
0.702 1.000003377896654 0.9998442016709637 1.0000800951326685 6.55331753973446e-08 -8.373715837974382e-10 4.936685223266443e-07 1.2847208040267868e-05 1.8734134734429147e-09 -4.1629498826820217e-10 5.109551694825981e-06 3.6503255630644826e-06 0.00012165962230836813 1.000000350734003 0.9998420391936499 1.0000080115666248 6.553318984581562e-08 6.03579549445136e-11 4.936811357350885e-07 1.3021322787994877e-06 3.048307102906021e-09 -4.1629399722818105e-10 5.159129009288648e-07 3.6905223385726573e-07 1.2284664084033572e-05 1.0000000457160256 0.9998418213012724 1.0000007487415972 6.553319131610813e-08 1.5025856060772962e-10 4.936801823566328e-07 1.3102818475025105e-07 3.1713295398323016e-09 -4.162948287223474e-10 5.434997172992693e-08 4.311759485774702e-08 1.2962872056269698e-06 1.000009308546295 0.999848438257174 1.0002213349399585 6.553314955031414e-08 -2.625444643617369e-09 4.935318094072601e-07 3.5051242170888825e-05 -3.885604305958453e-11 -4.162928235096348e-10 1.4091859181723993e-05 1.0067253360059105e-05 0.00033552764418974047 1.0000314663301408 0.9998642665203048 1.0007492297678677 6.553304322318563e-08 -9.661677240826773e-09 4.918848977337015e-07 0.00011290805838387256 -5.204885233271939e-09 -4.162874329817281e-10 4.7445262357099354e-05 3.3894727593059564e-05 0.0011296486148913 1.0000000151910877 0.9998417994954995 1.000000021911526 6.553319136429475e-08 1.5925128270088453e-10 4.936800641707837e-07 1.3750541314204868e-08 3.183688100534268e-09 -4.1629259611138203e-10 1.530722752848356e-08 2.169419477829415e-08 3.707577140949361e-07
0.712 1.0000034898950783 0.9998442816628702 1.0000829155819875 5.91035891636651e-08 -8.680903996248113e-10 2.779043931480324e-07 1.2841148858693402e-05 1.8710754938434605e-09 -4.25311775962024e-10 5.210429148489665e-06 3.722392986108678e-06 0.00012406173978995883 1.0000003587170692 0.9998420448960443 1.0000083544067027 5.910357943199832e-08 5.721764576745794e-11 2.779252023273135e-07 1.3022518467469154e-06 3.0476074544222833e-09 -4.253110035809371e-10 5.262146167662447e-07 3.76393969207134e-07 1.2529534900999631e-05 1.0000000431454403 0.9998418194660393 1.0000008402037008 5.910357907700709e-08 1.4992122605241544e-10 2.779250783805148e-07 1.3119518623841253e-07 3.170909390987102e-09 -4.253120372871794e-10 5.5374745597781716e-08 4.37506678118219e-08 1.3200898197854773e-06 1.000009620456235 0.9998486610276043 1.000228917511317 5.9103611007586864e-08 -2.7088727029423373e-09 2.777521280288302e-07 3.500296298555427e-05 -3.952098509857463e-11 -4.253098641449239e-10 1.4363876625368819e-05 1.0261599255865583e-05 0.00034200581851764395 1.000032477581118 0.999864988746288 1.0007734739161787 5.91036962335214e-08 -9.923964773926424e-09 2.760643607562975e-07 0.0001123476693188679 -5.16041314621918e-09 -4.2530397629015515e-10 4.828119761723594e-05 3.449199585666769e-05 0.0011495582508609307 1.0000000115636045 0.999841796905409 1.0000000881993834 5.910357813425721e-08 1.591948624895451e-10 2.77925042858371e-07 1.3916498156623873e-08 3.1832970130548513e-09 -4.253095548750367e-10 1.5362950809111938e-08 2.1669464093751426e-08 3.7144663021850333e-07
0.722 1.0000036033104684 0.9998443626647372 1.000085702279695 5.302506678958754e-08 -8.952860080817151e-10 1.530200841171668e-07 1.2834986810813266e-05 1.868871144972932e-09 -4.345369738559813e-10 5.309294246990382e-06 3.7930272690690265e-06 0.00012641586295094364 1.0000003681734482 0.9998420516507288 1.0000086647713058 5.302503359724869e-08 5.4774661513955986e-11 1.530461181457699e-07 1.3023408253424042e-06 3.0469354312659382e-09 -4.3453633206415727e-10 5.363192850385838e-07 3.836012285903434e-07 1.2769524154552477e-05 1.0000000420486617 0.9998418186836584 1.000000899194844 5.302503153741115e-08 1.4999984532834586e-10 1.530465240679941e-07 1.3133913671367619e-07 3.1705058932325827e-09 -4.3453716613469836e-10 5.638678438152506e-08 4.440356236397762e-08 1.3432401060072573e-06 1.0000099334015227 0.9998488845312818 1.0002364573383768 5.3025133552062954e-08 -2.783059463786785e-09 1.5285811565786116e-07 3.495449483751035e-05 -3.985419161194055e-11 -4.345348315883601e-10 1.463010152561733e-05 1.045181345001729e-05 0.00034834618161965885 1.0000334852580226 0.9998657083971139 1.0007975654992114 5.302539957544731e-08 -1.0153404716333262e-08 1.511509349915295e-07 0.0001117892142404794 -5.115320067993075e-09 -4.345284118942044e-10 4.909481040389289e-05 3.507333234024654e-05 0.0011689372664982428 1.000000009409925 0.9998417953681894 1.000000122015482 5.302502998819568e-08 1.5952623799898461e-10 1.530465417041514e-07 1.406015798582871e-08 3.182921288653777e-09 -4.3453474951091753e-10 1.54361094849791e-08 2.169811698334017e-08 3.718223189584776e-07
0.732 1.000003717533451 0.9998444442412013 1.000088469567969 4.731221649009711e-08 -9.192694474295268e-10 8.238226326812767e-08 1.282875688072384e-05 1.8667534393269252e-09 -4.439776185813495e-10 5.406254626682711e-06 3.862305748771503e-06 0.00012872468420374006 1.0000003784942486 0.9998420590227038 1.0000089570118447 4.7312185249721e-08 5.2878926421949855e-11 8.241197664296818e-08 1.3024026417636296e-06 3.0462858530563254e-09 -4.439771357524635e-10 5.462356610522812e-07 3.906813711368402e-07 1.3004977889366567e-05 1.00000004181685 0.9998418185191684 1.0000009400674221 4.731218308613807e-08 1.5036047701705243e-10 8.241275618891682e-08 1.3146030988927437e-07 3.1701187719694032e-09 -4.4397758132263386e-10 5.738325354288339e-08 4.508165177675931e-08 1.365866855561491e-06 1.0000102467723466 0.9998491083325004 1.0002439687572817 4.731227946679024e-08 -2.848644789130355e-09 8.221358119751674e-08 3.4905935908188926e-05 -3.9983851457941276e-11 -4.4397559942883587e-10 1.4890842110338377e-05 1.0638116516717738e-05 0.0003545561983517304 1.0000344887715258 0.9998664250516506 1.0008215193621657 4.731252844473846e-08 -1.0352053559718302e-08 8.049770400841553e-08 0.00011123303292978325 -5.070012972432149e-09 -4.439683613016938e-10 4.988726155667253e-05 3.563956653710428e-05 0.0011878134075607922 1.0000000081212146 0.9998417944488828 1.0000001377123169 4.7312181867820316e-08 1.6011300864137331e-10 8.241281086269904e-08 1.4181479188850117e-08 3.1825616351145126e-09 -4.4397519548598035e-10 1.5519575511060673e-08 2.179418476680365e-08 3.720009846985585e-07
0.742 1.00000383220267 0.9998445261341266 1.0000912258821908 4.200281229711946e-08 -9.406412588599408e-10 4.3357231522813034e-08 1.2822481128371366e-05 1.864693844072096e-09 -4.5364111884548264e-10 5.50140897215908e-06 3.930299097594571e-06 0.0001309906481441323 1.0000003893183607 0.9998420667539883 1.0000092395697435 4.2002812483206384e-08 5.1103089610406316e-11 4.339006210875389e-08 1.3024406254930648e-06 3.04565654401172e-09 -4.53641087594572e-10 5.559718886290983e-07 3.9764061330669264e-07 1.3236197606705969e-05 1.000000042088922 0.9998418187146059 1.0000009712635274 4.200281260771824e-08 1.5059284425045525e-10 4.3391157952715516e-08 1.3156016413278412e-07 3.1697483977256976e-09 -4.536414409520858e-10 5.836136066415556e-08 4.578547869854619e-08 1.388086156416026e-06 1.0000105602073919 0.9998493321732005 1.0002514602038197 4.2002812990089283e-08 -2.906581571133838e-09 4.318288059918441e-08 3.485734572746903e-05 -3.998883786904301e-11 -4.536391787814527e-10 1.5146380779461548e-05 1.0820710256244485e-05 0.00036064267734536864 1.0000354877825914 0.9998671384680025 1.000845344473823 4.200281260261621e-08 -1.0522372555025708e-08 4.146169062719218e-08 0.00011067932267447116 -5.0247403233485544e-09 -4.5363158519309026e-10 5.065961610230749e-05 3.619145880672077e-05 0.0012062120702672 1.000000007336393 0.9998417938895288 1.0000001437320458 4.200281258745382e-08 1.6054658355205742e-10 4.339124407661663e-08 1.428173335741196e-08 3.182218129628717e-09 -4.5363900685865034e-10 1.5605170567354005e-08 2.1961586737674885e-08 3.7213932802018e-07
0.752 1.0000039471080497 0.9998446081935012 1.0000939760427523 3.71331325425052e-08 -9.599864033763745e-10 2.231090804321632e-08 1.2816173777922491e-05 1.8626752530247916e-09 -4.635352152726919e-10 5.5948480197314324e-06 3.997072012358945e-06 0.0001332159784050875 1.000000400435814 0.9998420746945836 1.0000095172702623 3.713316074860804e-08 4.905439672762807e-11 2.234692856317809e-08 1.3024580844269097e-06 3.0450462356720535e-09 -4.6353505937103756e-10 5.655356699343809e-07 4.0448411266819493e-07 1.3463445178074056e-05 1.0000000426549216 0.9998418191199755 1.0000009976089717 3.713316272287799e-08 1.5032313422310102e-10 2.234834707239867e-08 1.3164091671693419e-07 3.169394888406796e-09 -4.635356342333365e-10 5.9318715065777715e-08 4.651077093890474e-08 1.409992707248545e-06 1.0000108734968989 0.9998495559037249 1.0002589365011796 3.7133077956782166e-08 -2.9578469088929012e-09 2.2130709761984405e-08 3.480876031648971e-05 -3.991631551255712e-11 -4.63533199308092e-10 1.5396976848711783e-05 1.0999779617319777e-05 0.0003666118398909481 1.0000364821047267 0.9998678485137171 1.0008690461976733 3.713285626970445e-08 -1.0666995174605328e-08 2.0402925494161248e-08 0.00011012819404767795 -4.979649453457778e-09 -4.635255064390879e-10 5.141285321833983e-05 3.672970741264259e-05 0.0012241565440799912 1.0000000068455057 0.9998417935401315 1.0000001449005362 3.713316379727106e-08 1.6045529346618162e-10 2.234846553125004e-08 1.4363028407153848e-08 3.1818910801863335e-09 -4.6353295578923286e-10 1.5684886183621928e-08 2.2193507747371433e-08 3.7239132574916126e-07
0.762 1.0000040621296848 0.9998446903337811 1.0000967227170554 3.2695562616195495e-08 -9.775079284682476e-10 1.1234682273834031e-08 1.2809844506788726e-05 1.8606871926557893e-09 -4.736671009627838e-10 5.6866562061396265e-06 4.062684389433923e-06 0.00013540269936504598 1.0000004117267332 0.9998420827588601 1.0000097927857028 3.269554848860473e-08 4.673006933992421e-11 1.1274337423309477e-08 1.3024584354841756e-06 3.0444538071788744e-09 -4.736672771089025e-10 5.749351830796835e-07 4.112166771641133e-07 1.368694470534384e-05 1.0000000433949787 0.9998418196496414 1.0000010217766107 3.2695545408618356e-08 1.4956891933192275e-10 1.1276122955871326e-08 1.3170535872896016e-07 3.1690582004801395e-09 -4.736678116352811e-10 6.025455047548535e-08 4.7249753412115516e-08 1.431652519454166e-06 1.0000111865214316 0.9998497794390832 1.0002664003195214 3.269559300651643e-08 -3.0030496383646266e-09 1.1047736083635933e-08 3.476020181340512e-05 -3.979439097049048e-11 -4.736656885918755e-10 1.564286975579426e-05 1.1175494975067973e-05 0.0003724693802733344 1.0000374716422558 0.9998685551217068 1.0008926277415753 3.269571094687319e-08 -1.0788236628937496e-08 9.30937166516793e-09 0.0001095797061248764 -4.9348262783772424e-09 -4.736573345036854e-10 5.214787587971175e-05 3.725495537236862e-05 0.001241668231505633 1.0000000065286827 0.9998417933150548 1.0000001438906994 3.2695546648058063e-08 1.598585422422141e-10 1.1276278255794653e-08 1.4428092801804865e-08 3.181581248354599e-09 -4.736647898635039e-10 1.5753015748379424e-08 2.2474026356358082e-08 3.7287680130313163e-07
0.772 1.0000041772003962 0.9998447725071419 1.0000994673297388 2.8638604900391475e-08 -9.929772431538063e-10 5.543740494424508e-09 1.2803500052881538e-05 1.8587243244455314e-09 -4.840444330580674e-10 5.776912530958835e-06 4.127191962710459e-06 0.00013755265512613426 1.0000004231239283 0.9998420908988352 1.0000100675463053 2.863840369557126e-08 4.45426537151375e-11 5.587663863273602e-09 1.30244487483935e-06 3.0438794047369927e-09 -4.840447421131802e-10 5.8417928295069e-07 4.178430260369701e-07 1.3906883746974738e-05 1.0000000442419053 0.9998418202556069 1.0000010451973107 2.8638382118508466e-08 1.4876072134036973e-10 5.589879690587126e-09 1.317563325258803e-07 3.168738835089984e-09 -4.840452996336318e-10 6.117007667139559e-08 4.799234278798316e-08 1.4530981258334626e-06 1.0000114992143614 0.9998500027321502 1.0002738530848425 2.863900882639653e-08 -3.042335994518028e-09 5.348754628949995e-09 3.471168396521728e-05 -3.963936651093418e-11 -4.840429111770959e-10 1.5884281300134027e-05 1.1348013745014694e-05 0.00037822051972584637 1.0000384563525093 0.9998692582632435 1.0009160910610861 2.8640616124496692e-08 -1.088781923063999e-08 3.5944723056959882e-09 0.00010903388765781212 -4.890317935945222e-09 -4.840342444243363e-10 5.286551877102967e-05 3.7767796117032384e-05 0.0012587668463245065 1.0000000063187366 0.9998417931663004 1.000000142133464 2.8638381087589295e-08 1.5918877258107056e-10 5.590078361076678e-09 1.44797337687282e-08 3.1812881941037248e-09 -4.84042239872662e-10 1.5807288729200642e-08 2.2780622806447274e-08 3.736596078125847e-07
0.782 1.0000042922831598 0.9998448546873518 1.0001022106094903 2.4909605622839604e-08 -1.0060658755061038e-09 2.6844076204383346e-09 1.2797145116354859e-05 1.8567824636988929e-09 -4.946740213560547e-10 5.865690261896128e-06 4.190646141417697e-06 0.0001396675299204181 1.0000004345903433 0.9998420990880608 1.0000103422873887 2.4909022386035605e-08 4.2979547011302874e-11 2.7333105296845547e-09 1.3024201216970226e-06 3.043321808346993e-09 -4.946743401680858e-10 5.932765903005784e-07 4.243673331794818e-07 1.4123418094307022e-05 1.000000045158645 0.9998418209114045 1.0000010686071195 2.490896331964868e-08 1.484017758353778e-10 2.7360275565445225e-09 1.317963587073484e-07 3.1684365073135116e-09 -4.946750130051119e-10 6.206741142163837e-08 4.8726946134113585e-08 1.4743308563750737e-06 1.0000118115392527 0.9998502257575068 1.0002812955251368 2.4910772466551667e-08 -3.0756995692854495e-09 2.4799303668197845e-09 3.466321534960392e-05 -3.946010084577313e-11 -4.946723803636616e-10 1.612141656453718e-05 1.1517481084130401e-05 0.00038387005822381316 1.000039436223051 0.9998699579316679 1.000939437402976 2.491541098107676e-08 -1.0967100817001825e-08 7.038996487918549e-10 0.00010849074967737694 -4.846150337889449e-09 -4.946638140560104e-10 5.356655419882212e-05 3.826877777516323e-05 0.0012754705948267206 1.0000000061786107 0.9998417930673993 1.0000001403649517 2.490895796244651e-08 1.5895053732427325e-10 2.736276710036923e-09 1.4520451823329766e-08 3.181011904795477e-09 -4.946718633433628e-10 1.584808302885095e-08 2.308719237314349e-08 3.747411834001201e-07
0.792 1.0000044073575867 0.9998449368601108 1.000104952902962 2.148746179705817e-08 -1.0167662158862121e-09 1.2760209839554676e-09 1.2790783240736921e-05 1.8548606513810377e-09 -5.055629515583002e-10 5.953056545901719e-06 4.253093803832523e-06 0.00014174887307877364 1.000000446105549 0.9998421073119735 1.000010617363358 2.148627609568922e-08 4.2189708526812085e-11 1.3306405232981485e-09 1.3023866199036803e-06 3.0427811825053684e-09 -5.055634315513171e-10 6.022345548379346e-07 4.307928261355008e-07 1.4336682926426069e-05 1.0000000461247682 0.9998418216024466 1.000001092361284 2.1486157807817008e-08 1.4865503025514776e-10 1.3339326856872759e-09 1.318277716180187e-07 3.1681506621095568e-09 -5.055643270957455e-10 6.294847049894747e-08 4.9441753940334153e-08 1.4953306698337261e-06 1.0000121234763237 0.9998504485017581 1.0002887279841246 2.1489829973206043e-08 -3.103421974312354e-09 1.060581879302874e-09 3.461480161815159e-05 -3.9261610942067477e-11 -5.055612736254819e-10 1.6354464599170235e-05 1.168403044797356e-05 0.00038942242740718885 1.000040411258044 0.9998706541326191 1.0009626676182197 2.1499229062937238e-08 -1.1027587189544265e-08 -7.431033516572345e-10 0.0001079502932285556 -4.80233635752396e-09 -5.0555264583242e-10 5.4251697172361385e-05 3.875840691538089e-05 0.0012917963439354942 1.0000000060878755 0.9998417930037614 1.000000138940493 2.1486145736983344e-08 1.5930888080878752e-10 1.3342394663997002e-09 1.455257028482021e-08 3.180753083813816e-09 -5.055606838678095e-10 1.5877493850079985e-08 2.336799840453221e-08 3.760626435580004e-07
0.802 1.0000045224120488 0.9998450190174182 1.0001076943495721 1.8372963806307272e-08 -1.0255504586855881e-09 5.947138038555152e-10 1.278441744343736e-05 1.852956941879561e-09 -5.167182681688219e-10 6.039072893177972e-06 4.314577728875874e-06 0.00014379812549150428 1.000000457657874 0.9998421155622729 1.0000108929224558 1.8370900608494018e-08 4.183969240838469e-11 6.558058101462639e-10 1.302346779628105e-06 3.0422575555370294e-09 -5.16718962388964e-10 6.110594596374023e-07 4.371220834637987e-07 1.4546807491854375e-05 1.0000000471286004 0.9998418223204049 1.000001116608996 1.8370695154233157e-08 1.4920119057208735e-10 6.597492280333417e-10 1.318529197377727e-07 3.167881780008025e-09 -5.167196456156789e-10 6.381482956788928e-08 5.012679733429157e-08 1.5160732027404796e-06 1.000012435014558 0.9998506709578819 1.0002961505961672 1.8377080939170675e-08 -3.1262567362447417e-09 3.668381727281075e-10 3.456644691026887e-05 -3.9046750252720345e-11 -5.167164695122757e-10 1.6583599852354312e-05 1.1847784701189905e-05 0.00039488174159832873 1.000041381470325 0.9998713468783123 1.0009857823373678 1.8393395245236167e-08 -1.107122338667888e-08 -1.47046578712371e-09 0.00010741251394368777 -4.7588815349420266e-09 -5.167075019419225e-10 5.4921610716044743e-05 3.923715250220939e-05 0.001307759773455031 1.0000000060348564 0.9998417929670553 1.0000001380093746 1.8370673439177383e-08 1.5994498587392324e-10 6.601210361652846e-10 1.4578431952669918e-08 3.180510531347361e-09 -5.167159903207926e-10 1.589900419002919e-08 2.3601947386080643e-08 3.7752546486697547e-07
0.812 1.0000046374394214 0.9998451011545245 1.0001104349801455 1.5558856525754946e-08 -1.033117140158546e-09 2.720480851370189e-10 1.2778050126108034e-05 1.8510708044654578e-09 -5.281471182434523e-10 6.123796242767665e-06 4.375137444546568e-06 0.0001458166378147404 1.000000469240149 0.9998421238338789 1.0000111690052613 1.5555449418352e-08 4.136856475363812e-11 3.4041351818938046e-10 1.3023026660740027e-06 3.0417500401911978e-09 -5.281480369006703e-10 6.197570495749306e-07 4.43357731180927e-07 1.4753923508138046e-05 1.0000000481629718 0.9998418230601692 1.000001141391878 1.5555109468551225e-08 1.4949229667440043e-10 3.450889589331742e-10 1.3187383499291133e-07 3.1676290634358023e-09 -5.281483696314834e-10 6.466811308378021e-08 5.077590812234979e-08 1.5365442287963844e-06 1.0000127461474426 0.9998508931221639 1.0003035633851773 1.5565650732505996e-08 -3.1451820867250725e-09 3.0170503352493916e-11 3.45181542101834e-05 -3.881781470337823e-11 -5.281455386646596e-10 1.6808984078923376e-05 1.2008857579885573e-05 0.0004002518372422951 1.0000423468771094 0.9998720361844002 1.0010087820705946 1.559254316936305e-08 -1.110016977170243e-08 -1.8470386935565938e-09 0.00010687740418212 -4.715788248449313e-09 -5.281363011498762e-10 5.5576911237350805e-05 3.970544993020989e-05 0.001323375503103942 1.0000000060123828 0.9998417929521675 1.0000001376133227 1.5555073909605107e-08 1.6031284689243703e-10 3.455336966781542e-10 1.4600065024265723e-08 3.1802844443320963e-09 -5.281449713791663e-10 1.5917034309275645e-08 2.3775829421276782e-08 3.7902608665949135e-07
0.822 1.0000047524349918 0.9998451832684275 1.000113174774115 1.3017970873820587e-08 -1.03991406886652e-09 1.2576738206397143e-10 1.2771682534785113e-05 1.8492019810562374e-09 -5.398565365674462e-10 6.207279694460615e-06 4.434809828195069e-06 0.00014780567457590968 1.0000004808476204 0.9998421321234416 1.0000114456017168 1.3012295754316315e-08 4.045729794135314e-11 2.022941982184542e-10 1.302255336865185e-06 3.041259131146532e-09 -5.398573085421472e-10 6.283328664694579e-07 4.495028293425126e-07 1.4958160536311913e-05 1.0000000492231285 0.9998418238183556 1.0000011667009903 1.3011728733906761e-08 1.4922276975944726e-10 2.0779087524593954e-10 1.3189155610258244e-07 3.1673931002821868e-09 -5.398575683006684e-10 6.551011108528144e-08 5.138765649871327e-08 1.5567374155891514e-06 1.0000130568708694 0.999851114992675 1.0003109663221788 1.3029282785413128e-08 -3.1609092572674606e-09 -1.318778821980588e-10 3.446992505072646e-05 -3.857481075787717e-11 -5.39854864824909e-10 1.7030767837775354e-05 1.2167354861310884e-05 0.0004055362952260401 1.0000433074978774 0.9998727220683773 1.0010316672667265 1.30740389993043e-08 -1.1116260812913e-08 -2.0559585090347073e-09 0.00010634495372181791 -4.673055689875735e-09 -5.398450355780504e-10 5.62181731753644e-05 4.016370456868016e-05 0.0013386571897789719 1.0000000060157008 0.9998417929557118 1.0000001377435122 1.3011670561271344e-08 1.6010794956246894e-10 2.083176284514011e-10 1.4618506456905827e-08 3.1800746999421933e-09 -5.398541622125045e-10 1.5936346173816245e-08 2.3885842419623555e-08 3.8046788928889455e-07
0.832 1.000004867395436 0.9998452653571318 1.000115913690701 1.0717829006004602e-08 -1.0458549348863334e-09 6.765571454639865e-11 1.2765314671717567e-05 1.8473495224729153e-09 -5.518528476298831e-10 6.289572670150945e-06 4.493629281228351e-06 0.00014976641175992888 1.0000004924769301 0.9998421404286079 1.0000117226821115 1.0708081199831561e-08 3.930706211109032e-11 1.5336102531337582e-10 1.3022046864331191e-06 3.040783852250092e-09 -5.518536762103871e-10 6.367920413831918e-07 4.555607558113315e-07 1.5159635933588463e-05 1.0000000503057094 0.9998418245925775 1.000001192507799 1.0707106294434243e-08 1.4860486861519472e-10 1.597810318283798e-10 1.3190596618425603e-07 3.167172811938482e-09 -5.518540415991979e-10 6.634236897098978e-08 5.196503173106385e-08 1.5766447526117077e-06 1.0000133671821076 0.9998513365685069 1.0003183593568674 1.0737260027829405e-08 -3.1735880153395187e-09 -2.077884443059653e-10 3.4421759559251204e-05 -3.8319337231207517e-11 -5.51851364995053e-10 1.7249091363297177e-05 1.232337507938372e-05 0.00041073845402985333 1.0000442633533166 0.9998734045487245 1.0010544383463866 1.0814155391162121e-08 -1.1120678660498442e-08 -2.1866954476820258e-09 0.00010581515034831129 -4.630683004863758e-09 -5.518414126493978e-10 5.684593280435557e-05 4.061229471402058e-05 0.0013536176045398473 1.0000000060414502 0.999841792975297 1.0000001383715234 1.0707007775981064e-08 1.595439292652516e-10 1.6040009074723203e-10 1.4633638097224438e-08 3.1798807990623315e-09 -5.518505474401296e-10 1.5961135761461328e-08 2.3937307192165948e-08 3.8176138065229115e-07
0.842 1.0000049823182042 0.9998453474191968 1.0001186516819323 8.640901668254088e-09 -1.050521358762836e-09 5.364325733225415e-11 1.27589461332221e-05 1.8455132002586134e-09 -5.641436399091577e-10 6.370721068030574e-06 4.551627877925827e-06 0.000151699941081711 1.0000005041255025 0.9998421487475837 1.0000120002099282 8.623704578608524e-09 3.843842730657365e-11 1.4970549948680697e-10 1.3021502474250405e-06 3.0403243055165794e-09 -5.641441557878074e-10 6.451391090609915e-07 4.6153500945669665e-07 1.535845288064844e-05 1.000000051408141 0.9998418253810082 1.0000012187770004 8.621983131869696e-09 1.4816932888993236e-10 1.571672200982139e-10 1.319165917204976e-07 3.1669678896033704e-09 -5.641445326906419e-10 6.7165845199722e-08 5.251445170454273e-08 1.596257508729008e-06 1.0000136770791779 0.9998515578492984 1.0003257424309957 8.675188907233884e-09 -3.1830144852178576e-09 -2.419297819620429e-10 3.437365736684892e-05 -3.805185020511835e-11 -5.641416718782449e-10 1.7464085379185215e-05 1.2477010184659595e-05 0.0004158614272864716 1.0000452144646617 0.9998740836443353 1.0010770957168262 8.810956368388781e-09 -1.1114202628908301e-08 -2.2848296688652946e-09 0.00010528798105340446 -4.588668791401172e-09 -5.641318925026326e-10 5.746069178200265e-05 4.105157435268619e-05 0.0013682687045654428 1.0000000060870566 0.9998417930090937 1.0000001394621751 8.621810669205914e-09 1.591521260294103e-10 1.5789040350296755e-10 1.4644985748789627e-08 3.1797023856702246e-09 -5.641412846996343e-10 1.5994271401788882e-08 2.3943126892531195e-08 3.8283970048855593e-07
0.852 1.0000050972010897 0.9998454294534194 1.0001213886948523 6.790991887476598e-09 -1.053681101693391e-09 5.77868699183025e-11 1.275257722911939e-05 1.8436926547129162e-09 -5.767348768487221e-10 6.450767784900799e-06 4.6088357575219585e-06 0.00015360728294165786 1.000000515791125 0.9998421570788324 1.0000122781439371 6.760188443917779e-09 3.81821009104196e-11 1.6556350177736973e-10 1.3020922927271551e-06 3.039879945531028e-09 -5.76735572943622e-10 6.533782309776043e-07 4.6742924129974585e-07 1.555470793165665e-05 1.0000000525282127 0.9998418261820793 1.0000012454686076 6.757104447389765e-09 1.4825615043018166e-10 1.7420302214616863e-10 1.319237010282557e-07 3.166778663931443e-09 -5.767361140122106e-10 6.798107403805786e-08 5.3044665690322116e-08 1.615575873138892e-06 1.0000139865604045 0.9998517788348844 1.0003331154807942 6.852421141010811e-09 -3.1891676741758896e-09 -2.60582831201104e-10 3.432561876476509e-05 -3.777338613676641e-11 -5.7673310895648e-10 1.7675872221531843e-05 1.2628346407766843e-05 0.0004209081281737634 1.000046160853183 0.9998747593740466 1.0010996397752434 7.095822390929916e-09 -1.1097854370454585e-08 -2.37800599992179e-09 0.0001047634333341979 -4.547011367773534e-09 -5.767232785672576e-10 5.806292076865596e-05 4.1481875956420156e-05 0.0013826217043448165 1.00000000615031 0.9998417930555308 1.000000140975606 6.756796291889538e-09 1.5927385751108528e-10 1.7504367688482267e-10 1.4652817727049379e-08 3.179539640738073e-09 -5.767327471618723e-10 1.6037173415835138e-08 2.3921601703330452e-08 3.836760793654567e-07
0.862 1.00000521204196 0.9998455114586314 1.0001241246701957 5.184888011042148e-09 -1.0556036172889895e-09 6.192832466815625e-11 1.274620926874502e-05 1.841887588951565e-09 -5.896342203876514e-10 6.529753274041234e-06 4.66528152082754e-06 0.0001554893972221215 1.0000005274716939 0.9998421654208909 1.0000125564369313 5.129395060176477e-09 3.837112723904575e-11 1.8296167317290374e-10 1.3020321125598064e-06 3.03945032553125e-09 -5.896343744134158e-10 6.615134794955158e-07 4.732472880089566e-07 1.5748496839436e-05 1.0000000536638252 0.9998418269943005 1.0000012725366894 5.123839826594013e-09 1.4870838075404577e-10 1.929336727724876e-10 1.319285824367065e-07 3.166604500942383e-09 -5.896350832618195e-10 6.878832255025453e-08 5.3565396204643925e-08 1.6346147493401814e-06 1.0000142956241198 0.9998519995250552 1.0003404784355505 5.295573789436964e-09 -3.1925470797809948e-09 -2.822837616070222e-10 3.4277645006838925e-05 -3.748394552487243e-11 -5.896320608207514e-10 1.7884566930314892e-05 1.2777465078443767e-05 0.00042588129031596584 1.0000471025397721 0.9998754317562387 1.0011220709069981 5.734384032472337e-09 -1.1073378145880402e-08 -2.486196814054627e-09 0.00010424149556205829 -4.505708469050414e-09 -5.896220237238512e-10 5.865306273611972e-05 4.190351302093737e-05 0.001396687137991695 1.0000000062291123 0.999841793113114 1.000000142866011 5.123285039606231e-09 1.5975297238456167e-10 1.939072684844542e-10 1.4658421754044353e-08 3.1793921708736314e-09 -5.896319746703197e-10 1.6089403917913007e-08 2.3893471426297646e-08 3.8429100915942226e-07
0.872 1.0000053268386326 0.9998455934336002 1.0001268595423844 3.841241683868033e-09 -1.0568629028452495e-09 5.500749763467231e-11 1.2739843700662358e-05 1.8400973207619114e-09 -6.028473412925974e-10 6.607715726803659e-06 4.720992341430381e-06 0.0001573471848487145 1.0000005391651121 0.9998421737722971 1.0000128350360449 3.741371211379659e-09 3.8542599303001976e-11 1.9102172412783608e-10 1.3019711496792192e-06 3.0390360897196317e-09 -6.028478950761719e-10 6.695487844973862e-07 4.789929390407659e-07 1.5939911385963583e-05 1.0000000548128947 0.9998418278161879 1.0000012999297216 3.7313741501776046e-09 1.4907325640119981e-10 2.024993578740793e-10 1.3193267833270302e-07 3.166444827207585e-09 -6.028485321500591e-10 6.958746369008249e-08 5.4085645769462035e-08 1.6533991568877107e-06 1.0000146042684852 0.9998522199194041 1.0003478312169392 4.040468330450469e-09 -3.1939914167129176e-09 -3.184755679306813e-10 3.4229737460261633e-05 -3.718430295018428e-11 -6.028454840514363e-10 1.8090277896633007e-05 1.2924443105899383e-05 0.0004307834786529117 1.0000480395445566 0.99987610080847 1.0011443894823697 4.8306033620808724e-09 -1.1043225629349504e-08 -2.622252260583226e-09 0.00010372215617412365 -4.4647590806142315e-09 -6.02835453989053e-10 5.923153554839784e-05 4.231678204158457e-05 0.0014104749083940938 1.0000000063213792 0.9998417931803593 1.0000001450820009 3.730375165743135e-09 1.601378715261735e-10 2.0362318251766724e-10 1.4663240384618511e-08 3.1792594101043886e-09 -6.028453348630827e-10 1.6148298997970634e-08 2.3878364331989737e-08 3.847478800578774e-07
0.882 1.0000054415888096 0.9998456753769734 1.0001295932414915 2.778805579223108e-09 -1.0578760197386913e-09 3.466796654789954e-11 1.2733481017200163e-05 1.8383214387085636e-09 -6.163818676720006e-10 6.684691045201999e-06 4.7759939142487095e-06 0.00015918148717358098 1.000000550869272 0.9998421821315742 1.0000131138855022 2.600183284161926e-09 3.839998695377128e-11 1.8755932764699033e-10 1.3019098985659674e-06 3.038635799740973e-09 -6.163824404154595e-10 6.774877288634014e-07 4.846695995770316e-07 1.612903406350103e-05 1.0000000559733346 0.9998418286462551 1.0000013275934168 2.582304316608452e-09 1.4906523292896697e-10 2.0073231233752356e-10 1.3193648256639844e-07 3.1663002188636477e-09 -6.163830630351919e-10 7.037796931823082e-08 5.461216022627052e-08 1.6719555203746599e-06 1.0000149124913418 0.9998524400171951 1.0003551737394316 3.1351568298259437e-09 -3.194230751063906e-09 -3.7185944092128764e-10 3.418189651820839e-05 -3.687508743090214e-11 -6.163797728700803e-10 1.829310723614235e-05 1.3069353242562464e-05 0.00043561709768766185 1.0000489718864056 0.9998767665470412 1.0011665958508693 4.548786136873761e-09 -1.101033122331985e-08 -2.7901693477517685e-09 0.00010320540262632109 -4.424160743570851e-09 -6.163698539543716e-10 5.9798734002933526e-05 4.272196405233673e-05 0.001423994332031417 1.0000000064250276 0.9998417932557769 1.0000001475694373 2.5805170316708915e-09 1.6014367023908346e-10 2.0202555917639632e-10 1.4667767286865351e-08 3.1791410464795038e-09 -6.163799097935557e-10 1.620979899358407e-08 2.3891504161837474e-08 3.8513772350608473e-07
0.892 1.000005556289974 0.9998457572871997 1.0001323256943937 2.027114650347915e-09 -1.0586884026619058e-09 5.454478027284428e-12 1.2727120576442623e-05 1.8365600030453096e-09 -6.30244354752737e-10 6.760713025394876e-06 4.830310550822617e-06 0.00016099309298578374 1.0000005625820199 0.9998421904972061 1.0000133929292463 1.710878174161894e-09 3.802932977766912e-11 1.7727866632994107e-10 1.301847722235175e-06 3.038249117622782e-09 -6.302445765478887e-10 6.85333590757453e-07 4.90280181699561e-07 1.6315940440326835e-05 1.00000005714303 0.9998418294829917 1.000001355473496 1.6792259875994333e-09 1.4878095897474097e-10 1.923534418370638e-10 1.3193935860675093e-07 3.1661692677450303e-09 -6.302450610180561e-10 7.115921623120487e-08 5.514859179590786e-08 1.690309049817916e-06 1.000015220289963 0.99985265981717 1.0003625059085237 2.6580263661496003e-09 -3.1936981082909455e-09 -4.381897962073427e-10 3.4134121435418404e-05 -3.655656219326087e-11 -6.302422578615752e-10 1.8493151314277755e-05 1.3212264440149043e-05 0.00044038440697491817 1.0000498995821174 0.9998774289863497 1.0011886903279459 5.1610975197332855e-09 -1.0978301214603057e-08 -2.9868742376660598e-09 0.00010269122127524175 -4.383911421905858e-09 -6.302323407980685e-10 6.035503177405283e-05 4.3119326041481904e-05 0.001437254189562447 1.0000000065379462 0.9998417933378579 1.0000001502742188 1.6760607960561786e-09 1.598685245691211e-10 1.9383738402477976e-10 1.4671366035288677e-08 3.1790368452779874e-09 -6.302425660531039e-10 1.6269782795855666e-08 2.3941475683001915e-08 3.855597046819571e-07
0.902 1.0000056709391918 0.9998458391623821 1.0001350568221299 1.6407590874840337e-09 -1.0591828301879121e-09 -2.650865671289909e-11 1.2720761511549193e-05 1.8348119626756748e-09 -6.444412286390017e-10 6.835813726097992e-06 4.883965408915943e-06 0.00016278275020806937 1.0000005743010711 0.9998421988675785 1.00001367211082 1.0880405407002024e-09 3.7700343671553205e-11 1.6645407385472484e-10 1.3017837567931302e-06 3.0378762886347397e-09 -6.444415036885309e-10 6.930895845131007e-07 4.95827228069018e-07 1.6500706398013205e-05 1.0000000583197644 0.9998418303248118 1.000001383515828 1.0327193363769639e-09 1.485016628848149e-10 1.8365197828146467e-10 1.3194044275726044e-07 3.166052200258892e-09 -6.444418379318946e-10 7.193086348252733e-08 5.5695530659417175e-08 1.708485439180801e-06 1.0000155276606333 0.9998528793172321 1.0003698276130684 2.743470179812963e-09 -3.192789517464606e-09 -5.116240190772506e-10 3.40864112434463e-05 -3.622962482786143e-11 -6.444392939127078e-10 1.8690501402093685e-05 1.3353242287234987e-05 0.00044508754083018276 1.0000508226450955 0.9998780881378986 1.001210673167585 7.118381346825853e-09 -1.095231610777801e-08 -3.2076210219972976e-09 0.00010217959832210391 -4.344009797178973e-09 -6.444295648586983e-10 6.0900783254412504e-05 4.350912224144409e-05 0.0014502627788696263 1.0000000066579249 0.9998417934250202 1.0000001531424476 1.0271864665184061e-09 1.5959476488589493e-10 1.8534911922658188e-10 1.4673172894186448e-08 3.178946397395909e-09 -6.444390449217509e-10 1.632494772366534e-08 2.4029669494859003e-08 3.86100223550995e-07
0.912 1.000005785532857 0.999845921000092 1.000137786533529 1.7057041410164743e-09 -1.059398793011107e-09 -5.810205237765195e-11 1.2714403749355027e-05 1.8330769983974824e-09 -6.589788887923849e-10 6.910023618754276e-06 4.936980573221644e-06 0.0001645511710750292 1.0000005860239312 0.9998422072409171 1.0000139513710957 7.535462857311873e-10 3.7561687301545663e-11 1.5834946855458883e-10 1.3017179311647819e-06 3.0375164821403564e-09 -6.589793564658785e-10 7.007588981043093e-07 5.013129736752399e-07 1.668340926637196e-05 1.0000000595011576 0.999841831170011 1.000001411664566 6.582444289945199e-10 1.4838866433491708e-10 1.779063478295417e-10 1.3193966363753253e-07 3.1659482278559987e-09 -6.589795893598291e-10 7.269294919302585e-08 5.625109196166345e-08 1.7265082377078803e-06 1.0000158345980368 0.9998530985140045 1.0003771387107439 3.605286004806177e-09 -3.192268159397222e-09 -5.893271582158467e-10 3.4038765772298825e-05 -3.589496825641424e-11 -6.589772435530788e-10 1.8885244068038183e-05 1.349234925052064e-05 0.00044972852101750533 1.0000517410833287 0.9998787440088251 1.0012325445157615 1.1141176328548407e-08 -1.0940556468138835e-08 -3.450635898200438e-09 0.00010167052083871983 -4.304453573371317e-09 -6.589683679240552e-10 6.143632493726137e-05 4.389159504226401e-05 0.0014630279591657679 1.0000000067825956 0.9998417935155657 1.000000156118605 6.487129416284754e-10 1.5948438709404364e-10 1.798404735654987e-10 1.4673116537662068e-08 3.178869300376941e-09 -6.589769013372029e-10 1.6373206330451174e-08 2.4151389169461558e-08 3.868155693918145e-07
0.922 1.0000059000664268 0.9998460027971815 1.000140514717423 2.3410324042511906e-09 -1.0596288129737075e-09 -8.978475018617141e-11 1.2708048126759772e-05 1.831354867518785e-09 -6.7386489724862e-10 6.983371439646735e-06 4.989376927403784e-06 0.0001662990286052035 1.0000005977479034 0.9998422156153006 1.0000142306468813 7.258767378628618e-10 3.756501848644492e-11 1.5264424165285149e-10 1.3016510833116722e-06 3.037169343975566e-09 -6.738651787434549e-10 7.083444477828234e-07 5.067392451124483e-07 1.6864120800394844e-05 1.0000000606846993 0.9998418320167906 1.000001439861397 5.642118804104933e-10 1.4840713573379667e-10 1.7481051492929235e-10 1.3193785901213736e-07 3.165857047647659e-09 -6.738652234083174e-10 7.34456984575027e-08 5.6811638690279266e-08 1.7443910809561924e-06 1.0000161410944544 0.9998533174022504 1.0003844390075587 5.563193199876484e-09 -3.193475278194468e-09 -6.720346538311387e-10 3.399118576325208e-05 -3.5552775680440105e-11 -6.738633255379424e-10 1.907746123782037e-05 1.3629644672917345e-05 0.0004543092602052361 1.000052654896425 0.9998793965997744 1.0012543043400863 1.8344270628957908e-08 -1.0955928270790894e-08 -3.717666623296113e-09 0.00010116397687282353 -4.265240643818675e-09 -6.738555988186176e-10 6.196197632573815e-05 4.426697552381078e-05 0.0014755571837894647 1.0000000069094659 0.9998417936077079 1.0000001591448657 5.480435264230205e-10 1.5950449532670215e-10 1.7700634913704514e-10 1.4672034677189052e-08 3.1788049393863924e-09 -6.73862551070345e-10 1.6413889026301314e-08 2.4297819628528823e-08 3.8772372490116634e-07
0.932 1.0000060145340728 0.9998460845495349 1.000143241233299 3.7176641030854377e-09 -1.0603180517773676e-09 -1.2319904343685832e-10 1.270169560185545e-05 1.8296447127008487e-09 -6.89105432858277e-10 7.05588415573062e-06 5.041174111196378e-06 0.00016802695453106868 1.0000006094701428 0.9998422239886949 1.0000145098712077 1.0213467132210496e-09 3.7584037581826304e-11 1.4782474882288609e-10 1.3015841722035125e-06 3.036834642185194e-09 -6.891057361719762e-10 7.158487531609301e-07 5.121074504968177e-07 1.7042902132478634e-05 1.0000000618678466 0.9998418328633273 1.0000014680467924 7.51459364511391e-10 1.4844656031057077e-10 1.728637900942296e-10 1.319359880593251e-07 3.165778281879004e-09 -6.891054104148699e-10 7.418940207823447e-08 5.737254722816262e-08 1.7621338353389206e-06 1.000016447138605 0.9998535359740521 1.0003917282293502 9.096418545219797e-09 -3.1983962991891807e-09 -7.61635616692234e-10 3.394367207665261e-05 -3.520361963419939e-11 -6.891044653187976e-10 1.926723034462547e-05 1.3765184833659118e-05 0.00045883156622713125 1.0000535640712191 0.9998800459017717 1.0012759523262713 3.042816133241803e-08 -1.1018345202677925e-08 -4.01151609522495e-09 0.00010065995464545821 -4.226369903128084e-09 -6.890983312384694e-10 6.247804083741149e-05 4.463548395097066e-05 0.0014878575311022598 1.0000000070360244 0.9998417936996445 1.0000001621624455 7.244683508178097e-10 1.5954571127918369e-10 1.7534725588976344e-10 1.4670886318557166e-08 3.1787527007801612e-09 -6.891025606837484e-10 1.6447781937221507e-08 2.4458041720685975e-08 3.888069195411147e-07
0.942 1.0000061289280096 0.9998461662515907 1.0001459658951235 6.109347214234837e-09 -1.0620164214524475e-09 -1.5918527466151034e-10 1.2695346467399436e-05 1.8279464651789022e-09 -7.047073194390064e-10 7.1275873000975e-06 5.09239074678269e-06 0.00016973554580565137 1.0000006211875758 0.9998422323588982 1.0000147889712554 1.681127396763886e-09 3.750225081093594e-11 1.4316231335211376e-10 1.301517492535631e-06 3.036511816070427e-09 -7.047074298901947e-10 7.232741757702587e-07 5.174188323844937e-07 1.7219807790017476e-05 1.000000063048 0.999841833707757 1.0000014961593513 1.2378756643724366e-09 1.484076253247475e-10 1.713488040539896e-10 1.319343447803474e-07 3.165711592655207e-09 -7.047071066516458e-10 7.492451005767563e-08 5.7929083948573846e-08 1.7797284813082139e-06 1.0000167527137915 0.9998537542174905 1.000399005977589 1.4942438568548125e-08 -3.209861129413641e-09 -8.591835836451198e-10 3.389622490577676e-05 -3.484811626078261e-11 -7.047070673809699e-10 1.9454624832243438e-05 1.3899023260039752e-05 0.0004632971540860699 1.0000544685751942 0.9998806918915507 1.0012974877242504 4.996649485752663e-08 -1.1158215409456075e-08 -4.334019617419859e-09 0.00010015844176276641 -4.187838599273309e-09 -7.047039019702586e-10 6.298480698882126e-05 4.4997330445517706e-05 0.0014999357396253475 1.0000000071597173 0.9998417937895455 1.0000001651110861 1.1935469552081861e-09 1.5950987066451902e-10 1.7414716527842455e-10 1.4669965827438015e-08 3.1787126732424125e-09 -7.047041157526929e-10 1.6476642813960315e-08 2.4620829784243885e-08 3.9002338079596356e-07
0.952 1.0000062432372587 0.9998462478954665 1.0001486884423134 9.959098295154836e-09 -1.065440608305766e-09 -1.9786879592430254e-10 1.2689000350387884e-05 1.8262590936064057e-09 -7.206777125277374e-10 7.1985053527598e-06 5.14304470274603e-06 0.00017142537358644868 1.0000006328965096 0.9998422407232622 1.0000150678594362 2.805772985866692e-09 3.7217516528004264e-11 1.3862671556591672e-10 1.3014506737327312e-06 3.0362005808039964e-09 -7.206770820544355e-10 7.306232087924279e-07 5.226747655697015e-07 1.7394892499312292e-05 1.0000000642221976 0.9998418345479577 1.0000015241288962 2.089728325281075e-09 1.4820948863533738e-10 1.7024491741016515e-10 1.3193255912137893e-07 3.1656560272339373e-09 -7.206769545788528e-10 7.565175686301313e-08 5.8477327527523295e-08 1.797166569495284e-06 1.0000170577949825 0.9998539721145749 1.0004062716604074 2.4227009506888963e-08 -3.2319917338041372e-09 -9.64992298052618e-10 3.3848843777844285e-05 -3.4487467783712194e-11 -7.206782802594126e-10 1.9639714688406173e-05 1.4031211063469218e-05 0.00046770765955637283 1.000055368346837 0.9998813345247061 1.0013189091230787 8.07871438324936e-08 -1.1421673258717336e-08 -4.6861411605565965e-09 9.965942522152431e-05 -4.149645152970612e-09 -7.206798493643401e-10 6.348254954927258e-05 4.535271562327831e-05 0.0015117982410521671 1.0000000072776567 0.9998417938753408 1.000000167922351 2.0181174461627535e-09 1.59318106393725e-10 1.7338588166245271e-10 1.4668902905337296e-08 3.178683493170739e-09 -7.206734049645796e-10 1.650262286428766e-08 2.4776470185599822e-08 3.913151436281095e-07
0.962 1.0000063574459024 0.9998463294697126 1.0001514084980307 1.5924081196612878e-08 -1.071498149465297e-09 -2.39597395793481e-10 1.268265687933276e-05 1.8245820964362877e-09 -7.370235515461954e-10 7.268661744501053e-06 5.1931530936616374e-06 0.0001730969853883299 1.0000006445920513 0.9998422490782798 1.000015346419636 4.558962826676989e-09 3.671427096098675e-11 1.339477429050045e-10 1.301383346718483e-06 3.0358997500293295e-09 -7.370218994763047e-10 7.378984066314893e-07 5.278767900793475e-07 1.7568211454558946e-05 1.0000000653866519 0.9998418353812168 1.0000015518655176 3.421286988528497e-09 1.478648988058818e-10 1.6928887836873192e-10 1.3193026138442218e-07 3.1656117793302875e-09 -7.370214944672713e-10 7.637202982705416e-08 5.901479696924479e-08 1.8144393998330614e-06 1.00001736234472 0.9998541896383337 1.00041352439541 3.859096567180109e-08 -3.270763738690033e-09 -1.079574177042846e-09 3.380152822060316e-05 -3.412128424043813e-11 -7.37026065540356e-10 1.982256658692375e-05 1.4161797000098544e-05 0.0004720646451691324 1.0000562632821812 0.9998819737261314 1.001340214137132 1.2842211238630843e-07 -1.1877796718538833e-08 -5.068912652111894e-09 9.916289207618598e-05 -4.111788148406695e-09 -7.370333249881896e-10 6.397153024645024e-05 4.570183091014827e-05 0.0015234511822996926 1.0000000073861663 0.9998417939543983 1.0000001705089518 3.3075078519671046e-09 1.5898553421402025e-10 1.7280205900203212e-10 1.4667327776762179e-08 3.1786660390839375e-09 -7.370183503868752e-10 1.6527956210444446e-08 2.4918366049966185e-08 3.926083037122417e-07
0.972 1.0000064715310852 0.9998464109578938 1.0001541255216189 2.4884560544809864e-08 -1.0812558320801161e-09 -2.850030515350784e-10 1.2676316244201467e-05 1.822915305771711e-09 -7.537516518110569e-10 7.338078598972159e-06 5.242732091896867e-06 0.00017475090150966975 1.0000006562677044 0.9998422574192952 1.0000156244974827 7.125420774869718e-09 3.620109819503501e-11 1.285528098035824e-10 1.301315704137889e-06 3.0356094406874264e-09 -7.53748747011712e-10 7.451020562151929e-07 5.330264179255125e-07 1.773981530617037e-05 1.0000000665365052 0.9998418362040601 1.0000015792536388 5.347631761991358e-09 1.476206299157544e-10 1.6791458488510275e-10 1.3192764474110155e-07 3.165577936008454e-09 -7.537479174533152e-10 7.708593561074018e-08 5.9540473786536965e-08 1.8315336410625738e-06 1.0000176663079516 0.9998544067491382 1.0004207628870263 6.030076867957993e-08 -3.334658731692332e-09 -1.2036779074843483e-09 3.3754278323610946e-05 -3.375148385405801e-11 -7.537563924886046e-10 2.0003243750383557e-05 1.429082733489847e-05 0.00047636959968734414 1.000057153216959 0.9998826093773303 1.0013613989908015 2.0061829619443077e-07 -1.26280870740289e-08 -5.483434843982854e-09 9.866883000193339e-05 -4.0742652528799715e-09 -7.537735196005364e-10 6.445199811021745e-05 4.6044858608142404e-05 0.0015349004377319443 1.0000000074805513 0.999841794023361 1.0000001727591927 5.169833753935939e-09 1.5876169147767789e-10 1.718299280342436e-10 1.4665433678788449e-08 3.17865913139311e-09 -7.537451662878272e-10 1.655424406073067e-08 2.5043550692717694e-08 3.93813570205445e-07
0.982 1.0000065854610014 0.9998464923371574 1.0001568387606765 3.7944886560627493e-08 -1.0960960121701743e-09 -3.3423047572047885e-10 1.2669979108707329e-05 1.8212579075423978e-09 -7.708690599120176e-10 7.4067766643128245e-06 5.291796872735261e-06 0.00017638761380109813 1.0000006679154423 0.9998422657405595 1.0000159019022477 1.0651211123586671e-08 3.606150404673437e-11 1.2232863269903797e-10 1.3012484124781016e-06 3.035328847919171e-09 -7.708641799435193e-10 7.522360475155972e-07 5.38125027110037e-07 1.7909747918538555e-05 1.0000000676661127 0.9998418370124496 1.000001606158913 7.918867167258883e-09 1.4790625360685336e-10 1.660121704007893e-10 1.3192537528096898e-07 3.165554311445148e-09 -7.708632568705481e-10 7.779349222148118e-08 6.005440194343783e-08 1.8484287363618891e-06 1.000017969605831 0.9998546233902909 1.0004279852797722 9.23702549385192e-08 -3.4356526722742338e-09 -1.3374938018152192e-09 3.370709464997566e-05 -3.337749113198079e-11 -7.708777416192406e-10 2.018180596722909e-05 1.4418345820860434e-05 0.00048062393886063736 1.0000580379036799 0.999883241300105 1.0013824579872295 3.0793415262075424e-07 -1.381879661558306e-08 -5.9300111880754e-09 9.817722720854391e-05 -4.037075071538435e-09 -7.709083502021907e-10 6.492418980850285e-05 4.6381971973438796e-05 0.001546151618175976 1.0000000075554047 0.9998417940783625 1.000000174544367 7.645602809316805e-09 1.590793561770426e-10 1.7035976316491972e-10 1.4663886864105751e-08 3.178662059322909e-09 -7.708605898440578e-10 1.6581446880142378e-08 2.5151921699426597e-08 3.948231412905488e-07
0.992 1.0000066991927514 0.9998465735767064 1.000159547200361 5.646327923940649e-08 -1.118197815646024e-09 -3.8665617241626745e-10 1.2663646053306715e-05 1.819609601140651e-09 -7.883831905528078e-10 7.474775522372007e-06 5.340361755477499e-06 0.00017800758859900826 1.0000006795262468 0.9998422740356132 1.0000161784198744 1.5204747314380303e-08 3.648632337542916e-11 1.1589462777451143e-10 1.301182054568979e-06 3.035057451890214e-09 -7.883754075633064e-10 7.593020549026707e-07 5.431739417513169e-07 1.8078049153306275e-05 1.0000000687698463 0.9998418378023631 1.000001632447646 1.1074240404956725e-08 1.48963940685336e-10 1.642008284674328e-10 1.3192403617479108e-07 3.1655403420998713e-09 -7.883745364278199e-10 7.849415295697766e-08 6.055719377943895e-08 1.8650995818528684e-06 1.0000182721282174 0.9998548394826889 1.0004351889812346 1.3872718247858655e-07 -3.5907170709694554e-09 -1.4803658161607617e-09 3.365997768023561e-05 -3.3000722964179396e-11 -7.883976041104856e-10 2.0358309821555073e-05 1.4544393833875593e-05 0.00048482900865191256 1.0000589169827336 0.9998838692359785 1.0014033828407571 4.6444293815983137e-07 -1.5656728120203923e-08 -6.407809861646684e-09 9.76880718864267e-05 -4.000215452054731e-09 -7.884466067797388e-10 6.538832988887372e-05 4.6713335250903656e-05 0.0015572100754329887 1.000000007605439 0.9998417941156249 1.000000175738818 1.0661143240100118e-08 1.6018406471162878e-10 1.6901066436929126e-10 1.466327010231185e-08 3.178674752875249e-09 -7.883719453036882e-10 1.66071233935027e-08 2.5244819392351836e-08 3.9551119714406334e-07
1.002 1.0000068126697916 0.9998466546359871 1.0001622495028015 8.21111098899181e-08 -1.1510454512571914e-09 -4.416241321966191e-10 1.2657317150372173e-05 1.8179699562865e-09 -8.063019302646535e-10 7.542093698770676e-06 5.388440275377462e-06 0.00017961126746127097 1.0000006910908819 0.9998422822978434 1.0000164538314074 2.0762618747513414e-08 3.7103228771247676e-11 1.0986477441737397e-10 1.301116705701246e-06 3.0347946348533687e-09 -8.06290197450512e-10 7.663016825838821e-07 5.481744850214771e-07 1.824475714526251e-05 1.0000000698432043 0.9998418385705832 1.000001658013157 1.4620604545838192e-08 1.5047311857141792e-10 1.6309060098788639e-10 1.31923702172383e-07 3.1655352997013505e-09 -8.062884959152105e-10 7.918690629755147e-08 6.104957327698334e-08 1.8815224618627373e-06 1.0000185737244844 0.999855054918272 1.000442370444972 2.0441844823424493e-07 -3.8235839826813565e-09 -1.6315393159090122e-09 3.361292738717838e-05 -3.262181110987295e-11 -8.063242895882744e-10 2.053280871189694e-05 1.4669010364152695e-05 0.0004889860835779463 1.0000597899466495 0.9998844928207251 1.0014241618534503 6.885088786273291e-07 -1.8428676695617624e-08 -6.91561418575485e-09 9.720135178166561e-05 -3.963684583945196e-09 -8.063966404766779e-10 6.584463027672403e-05 4.703910320847207e-05 0.0015680808909785122 1.0000000076266244 0.9998417941322688 1.000000176247096 1.400633199856677e-08 1.6175793787000712e-10 1.6839263711502765e-10 1.4663658236359018e-08 3.178696424029653e-09 -8.062855792659678e-10 1.6626177437281933e-08 2.5323729747582682e-08 3.9575275978791787e-07
1.012 1.0000069258188473 0.9998467354624858 1.000164943933292 1.1693145139492646e-07 -1.199499053493589e-09 -4.992390593480714e-10 1.2650992032169914e-05 1.8163375482611204e-09 -8.246325594567257e-10 7.608748418162975e-06 5.4360450038467534e-06 0.0001811990616472707 1.00000070260079 0.999842290521121 1.0000167279339152 2.719577426465847e-08 3.7075137916095995e-11 1.0405765392640821e-10 1.3010520000147005e-06 3.034540630210462e-09 -8.246149910337835e-10 7.732363751435047e-07 5.531278821370155e-07 1.8409906742269264e-05 1.0000000708841046 0.9998418393156214 1.0000016828062064 1.8211344427457838e-08 1.51645436109346e-10 1.6249291581332346e-10 1.3192400763648762e-07 3.1655382465797886e-09 -8.246129176396547e-10 7.987046352158233e-08 6.153216191268564e-08 1.8976803913194375e-06 1.0000188741924585 0.9998552695521369 1.0004495249092469 2.9581220263767763e-07 -4.166330595631866e-09 -1.7909640651218805e-09 3.356594330167543e-05 -3.224059106229621e-11 -8.246658829970595e-10 2.0705352326258032e-05 1.4792231625550678e-05 0.0004930963544924944 1.00006065609719 0.9998851115537751 1.0014447789296912 1.0035483268417049e-06 -2.2524170175590372e-08 -7.452652760280034e-09 9.671705426089655e-05 -3.9274805760422475e-09 -8.247647001516892e-10 6.629328831747058e-05 4.735941966330804e-05 0.0015787688365310145 1.0000000076175268 0.9998417941272711 1.0000001760353359 1.7312793304150223e-08 1.6301381740604227e-10 1.6831579441821531e-10 1.4664685849247788e-08 3.178726432595204e-09 -8.246099174271449e-10 1.6632102748966473e-08 2.538991226823649e-08 3.9545680707662454e-07
1.022 1.0000070385463513 0.9998468159891929 1.0001676282754435 1.6338555754374064e-07 -1.269399207322774e-09 -5.601570981361461e-10 1.2644670277438975e-05 1.8147124267253443e-09 -8.433831990719152e-10 7.674755164734923e-06 5.483187232804117e-06 0.00018277134316872575 1.0000007140491383 0.9998422987005493 1.0000170005649516 3.4253150674918424e-08 3.568850858587594e-11 9.770487539215983e-11 1.3009875205795276e-06 3.0342941567428926e-09 -8.4335774524747e-10 7.801073191663794e-07 5.580351799761846e-07 1.8573528296810906e-05 1.0000000718943904 0.9998418400387951 1.0000017068704405 2.132369295244195e-08 1.518055348505085e-10 1.6162764710129166e-10 1.3192453529486378e-07 3.165549971284341e-09 -8.433543957883145e-10 8.054380727314843e-08 6.200572847704779e-08 1.913571942509254e-06 1.0000191732656534 0.999855483193434 1.0004566460960713 4.207686882777334e-07 -4.660729745391817e-09 -1.959073388035047e-09 3.3519024901551716e-05 -3.185836675950609e-11 -8.434307431785818e-10 2.087598560093075e-05 1.491409030364055e-05 0.0004971609058518048 1.000061514495822 0.9998857247628861 1.0014652124434384 1.4386806172543155e-06 -2.846114196131286e-08 -8.01835636460537e-09 9.623516669714025e-05 -3.891601866743104e-09 -8.435536980656762e-10 6.673448274550197e-05 4.767441456071495e-05 0.0015892782949972742 1.0000000075808577 0.9998417941025702 1.000000175167799 2.003058537334187e-08 1.6327512331381106e-10 1.6799947485311457e-10 1.466593576389527e-08 3.178764917315735e-09 -8.433511275405856e-10 1.6620166189489426e-08 2.5445201138909885e-08 3.946165267001434e-07
1.032 1.00000715073439 0.9998468961317092 1.0001702997351753 2.2441915150217064e-07 -1.3672719535732868e-09 -6.246285396707913e-10 1.2638351710537296e-05 1.8130943077868447e-09 -8.625618214338673e-10 7.740127209794545e-06 5.529876636160035e-06 0.0001843284340994439 1.0000007254318497 0.9998423068332025 1.0000172716272695 4.158557189220473e-08 3.2868604659755716e-11 9.039462443818892e-11 1.3009230957364908e-06 3.034054656140033e-09 -8.62524622170765e-10 7.869155689592666e-07 5.628973373589104e-07 1.873565065287788e-05 1.0000000728813734 0.9998418407453287 1.0000017303792328 2.3278365980977072e-08 1.5090002917686859e-10 1.6006698342816558e-10 1.319251140616874e-07 3.1655685634757075e-09 -8.625201504783839e-10 8.12070956319948e-08 6.247179621270816e-08 1.9292272766876242e-06 1.000019470599048 0.9998556955952186 1.000463725876894 5.887898574473375e-07 -5.359887637144213e-09 -2.1357953994962915e-09 3.3472171908902655e-05 -3.147567218359715e-11 -8.626276397480762e-10 2.1044747121330352e-05 1.5034614410696369e-05 0.000501180679713287 1.0000623639088622 0.9998863315649964 1.001485433991056 2.0291918802022153e-06 -3.691433560256126e-08 -8.611261029714873e-09 9.575567676844664e-05 -3.85604654118199e-09 -8.627588751588825e-10 6.716836653082913e-05 4.798419885363116e-05 0.00159961312071271 1.0000000075250666 0.9998417940642059 1.0000001738449287 2.1447407084340362e-08 1.624849851659128e-10 1.6701448971434902e-10 1.4667236657080803e-08 3.178810681035715e-09 -8.625167766269557e-10 1.659148670194082e-08 2.5493383982383583e-08 3.933797325141347e-07
1.042 1.0000072622358067 0.9998469757847507 1.0001729548252034 3.035818658076148e-07 -1.5006764535655266e-09 -6.919945866261582e-10 1.263203638977909e-05 1.8114822035903037e-09 -8.821764796429943e-10 7.80487487844879e-06 5.576120745488644e-06 0.0001858705882915197 1.0000007367480386 0.999842314918435 1.0000175410996734 4.885606492286863e-08 2.9095461825343417e-11 8.255646822492041e-11 1.3008587883878241e-06 3.0338225381560075e-09 -8.821236591527486e-10 7.936622636898936e-07 5.677153722243746e-07 1.8896304747736794e-05 1.000000073858798 0.9998418414450432 1.0000017536592407 2.3348937363643813e-08 1.494131301110798e-10 1.582176096306667e-10 1.3192580722387234e-07 3.165594178794692e-09 -8.821175087335385e-10 8.18624143001759e-08 6.293308960730291e-08 1.9447199297163162e-06 1.0000197657535275 0.9998559064433434 1.0004707539081266 8.111555516003909e-07 -6.330685289161948e-09 -2.3200125027114183e-09 3.342538427966728e-05 -3.1092767547840744e-11 -8.822641836324375e-10 2.1211666449904087e-05 1.5153825380196416e-05 0.0005051564143456996 1.0000632027493666 0.9998869308247486 1.0015054070794864 2.816718428067662e-06 -4.8745850452723517e-08 -9.228320822098295e-09 9.5278572454265e-05 -3.820812071278605e-09 -8.823632052591686e-10 6.759505467164669e-05 4.828885579978558e-05 0.0016097764006667494 1.000000007465362 0.9998417940230448 1.000000172428181 2.0797878368510018e-08 1.6111947499743408e-10 1.6576484122807463e-10 1.4668651938770025e-08 3.1788632729950355e-09 -8.821135227283532e-10 1.655594619303577e-08 2.5541004815221085e-08 3.9209505910811597e-07
1.052 1.0000073728680636 0.9998470548177678 1.0001755892199626 4.051746546321155e-07 -1.6790848720123292e-09 -7.61229685187477e-10 1.262572440840637e-05 1.8098754898707116e-09 -9.022354868117069e-10 7.869004155067534e-06 5.62192395133423e-06 0.00018739795749877946 1.0000007479990844 0.9998423229572206 1.000017809015347 5.592496445718846e-08 2.4856781916843416e-11 7.490601530413139e-11 1.300794696529552e-06 3.0335961846980102e-09 -9.021625993979224e-10 8.003486508589317e-07 5.724903505519042e-07 1.9055522441873833e-05 1.0000000748464408 0.9998418421520672 1.0000017771811585 2.0950685737089618e-08 1.4782265712372393e-10 1.5676372295432923e-10 1.3192671254986658e-07 3.165626217452607e-09 -9.021538912645311e-10 8.251355034382742e-08 6.339316735962045e-08 1.9601552452115944e-06 1.0000200581793262 0.9998561153446418 1.0004777172436492 1.1009940362224775e-06 -7.656848737614614e-09 -2.5100737769408537e-09 3.337866200619004e-05 -3.071066234335583e-11 -9.023478324341247e-10 2.1376759613105266e-05 1.5271734849654038e-05 0.0005090885412935332 1.000064029018962 0.9998875211129604 1.0015250858255453 3.848990876861754e-06 -6.503596502039092e-08 -9.865313680368994e-09 9.48038418434804e-05 -3.785897454209285e-09 -9.023271884204542e-10 6.801460433716002e-05 4.8588426816934006e-05 0.0016197700662587452 1.0000000074233595 0.9998417939945321 1.0000001714320177 1.7452763183889938e-08 1.5964577261800913e-10 1.649313113627457e-10 1.4670279510330205e-08 3.1789223612978536e-09 -9.021498606715255e-10 1.6530613981696187e-08 2.5596234527721354e-08 3.9124921615071096e-07
1.062 1.0000074824059801 0.9998471330697576 1.0001781975834454 5.343398156958562e-07 -1.9146559697142266e-09 -8.318129062848529e-10 1.2619415742754797e-05 1.8082735820193187e-09 -9.227482861051152e-10 7.932514429754072e-06 5.6672858918100215e-06 0.00018891053854710435 1.0000007591859859 0.9998423309502611 1.0000180753986925 6.303719574511244e-08 2.0271003489881907e-11 6.75679676954057e-11 1.300730800504403e-06 3.0333758835558447e-09 -9.22648715588861e-10 8.06975885317398e-07 5.772232119957254e-07 1.9213331316284534e-05 1.000000075867923 0.9998418428832777 1.0000018015075485 1.583758070750282e-08 1.4623785595903314e-10 1.5579069771606355e-10 1.3192781099827268e-07 3.1656639915704737e-09 -9.226369239404299e-10 8.316439471178773e-08 6.385511350371601e-08 1.9756293140855046e-06 1.0000203471995395 0.9998563218151505 1.0004845999496095 1.4731762005269288e-06 -9.441851775534949e-09 -2.7046536923547903e-09 3.333200496478173e-05 -3.032981782661024e-11 -9.228839637631445e-10 2.1540022112036493e-05 1.53883396782791e-05 0.00051297702773973 1.0000648402545447 0.9998881006685665 1.0015444137820981 5.1789287424833695e-06 -8.711091848722477e-08 -1.0517661748911608e-08 9.433147298785772e-05 -3.751300410869386e-09 -9.225777514896186e-10 6.84269845541818e-05 4.8882889885446775e-05 0.001629594301355424 1.0000000074249429 0.9998417939971619 1.0000001714728366 1.1116923355077571e-08 1.5815959689347818e-10 1.6459553274857422e-10 1.4672100093366754e-08 3.1789870981528212e-09 -9.226327410064856e-10 1.653111835464741e-08 2.5665356859032614e-08 3.912429172415087e-07
1.072 1.00000759057426 0.9998472103439286 1.0001807733919574 6.970099164537882e-07 -2.2224692389706486e-09 -9.038402617579894e-10 1.2613110253727654e-05 1.8066757632968523e-09 -9.437227314522693e-10 7.995395296960623e-06 5.712199167300024e-06 0.00019040809937450045 1.0000007703053237 0.9998423388951045 1.0000183401687854 7.093788830124346e-08 1.5260222059645958e-11 5.995848439019743e-11 1.3006669656905548e-06 3.033160164690652e-09 -9.435898841516662e-10 8.135447769342827e-07 5.819145853532894e-07 1.9369749613447728e-05 1.000000076947019 0.9998418436556598 1.0000018272044646 8.234546313354899e-09 1.4459442799143513e-10 1.5466711385535333e-10 1.3192896758641428e-07 3.1657071498929646e-09 -9.435738084194242e-10 8.381660848284792e-08 6.431997354443011e-08 1.991175853607624e-06 1.0000206319957872 0.9998565252698733 1.0004913827711832 1.9439302008034933e-06 -1.1810942598337728e-08 -2.9028584106336917e-09 3.3285412918165586e-05 -2.995075345530065e-11 -9.438741994171663e-10 2.1701418903399325e-05 1.5503614803794504e-05 0.0005168211516529583 1.0000656334865876 0.9998886673688444 1.0015633230496654 6.862906180463701e-06 -1.1656355040989775e-07 -1.118051299406123e-08 9.386145390760114e-05 -3.7170190649639435e-09 -9.429952380677438e-10 6.883203262261355e-05 4.917212848226309e-05 0.0016392466912040474 1.0000000074966056 0.9998417940498628 1.0000001731814154 1.963248005106351e-09 1.5658286716112312e-10 1.6412112519389806e-10 1.467397869342217e-08 3.1790574195224828e-09 -9.435690253738538e-10 1.6558120701695e-08 2.57483133897393e-08 3.920718056474837e-07
1.082 1.00000769704124 0.9998472864032327 1.0001833087863439 8.996867213356606e-07 -2.6204402672014377e-09 -9.772398470359722e-10 1.2606807775892093e-05 1.8050822599069247e-09 -9.65167306953333e-10 8.0576220940561e-06 5.756646159874926e-06 0.00019189007590193188 1.0000007813446086 0.9998423467828194 1.0000186030285285 8.089190927500933e-08 9.975208002597312e-12 5.1557256213211483e-11 1.3006030299189803e-06 3.032948974183897e-09 -9.649941104231652e-10 8.20055493274273e-07 5.865646048737572e-07 1.9524780504531104e-05 1.0000000781031633 0.9998418444830984 1.0000018547344016 -1.1189514540401916e-09 1.4310542331746418e-10 1.5281344487657432e-10 1.3193002072219804e-07 3.1657550672697587e-09 -9.649723453168582e-10 8.44679964491331e-08 6.478595218453143e-08 2.0067320873092566e-06 1.0000209115987633 0.9998567250160291 1.0004980429165438 2.530138799121109e-06 -1.4912172174382508e-08 -3.103418938139897e-09 3.323888560534693e-05 -2.9574645158141973e-11 -9.65315916837228e-10 2.186087065765776e-05 1.5617503443722298e-05 0.0005206191932927174 1.0000664052169932 0.9998892187135996 1.0015817338588315 8.958118047670339e-06 -1.5526276362502042e-07 -1.1847827190522432e-08 9.339377268720413e-05 -3.683051756215616e-09 -9.633941973598699e-10 6.922939475936028e-05 4.945588925370463e-05 0.0016487210612889146 1.0000000076609747 0.9998417941688018 1.000000177096243 -9.321354087967396e-09 1.5511746841197626e-10 1.6292231520915594e-10 1.4675753644399203e-08 3.17913206794873e-09 -9.649675081649557e-10 1.6587005143831872e-08 2.583608404064258e-08 3.9309794371495467e-07
1.092 1.0000078014153269 0.9998473609678215 1.000185794488851 1.1490654950339267e-06 -3.1294220839952777e-09 -1.0509926030767009e-09 1.2600508192692651e-05 1.8034917063597433e-09 -9.8709009708586e-10 8.11914974086034e-06 5.800594639931005e-06 0.00019335542868711915 1.0000007922778331 0.9998423545948181 1.0000188633590719 9.461932541430256e-08 4.8894919658302816e-12 4.265508737819013e-11 1.3005388794243218e-06 3.032741823326103e-09 -9.868701912610066e-10 8.265069942506283e-07 5.911725378809624e-07 1.9678399210612264e-05 1.0000000793469133 0.9998418453731367 1.0000018843485803 -1.1002322970731424e-08 1.4237948009303304e-10 1.5044736705866568e-10 1.3193085617728767e-07 3.165807166804102e-09 -9.868408189276941e-10 8.511297948131818e-08 6.52490195752456e-08 2.0221509751444187e-06 1.0000211848864495 0.9998569202517787 1.0005045540241566 3.2483415944551347e-06 -1.8916569330316695e-08 -3.3038638315026266e-09 3.319242281804394e-05 -2.920135622921285e-11 -9.872012545973404e-10 2.201823573611465e-05 1.572990423828931e-05 0.0005243680294124008 1.0000671514245372 0.9998897518290554 1.0015995548095584 1.1519098154388486e-05 -2.0534803799368428e-07 -1.2511321365244424e-08 9.292841755920141e-05 -3.649396403908376e-09 -9.835068631484609e-10 6.961844990151517e-05 4.9733727658574197e-05 0.0016580059819853387 1.0000000079322644 0.9998417943641349 1.000000183555587 -2.1566261207817512e-08 1.5436574898441318e-10 1.6120995673042727e-10 1.4677311397821335e-08 3.1792111025001623e-09 -9.868357015518373e-10 1.6569969756050937e-08 2.591218799166792e-08 3.931056653634993e-07
1.102 1.000007903245447 0.9998474337153667 1.0001882198156788 1.4515200845542454e-06 -3.773598009744204e-09 -1.1232155436153347e-09 1.2594211464284958e-05 1.8019039660604225e-09 -1.0094980358811011e-09 8.179904794131391e-06 5.843992094942916e-06 0.00019480245676957499 1.0000008030619585 0.9998423623003463 1.0000191201367121 1.1414906541074663e-07 3.909747686749441e-13 3.423523788582269e-11 1.3004744755877184e-06 3.032537954471256e-09 -1.0092259400327902e-09 8.328960009060901e-07 5.9573604872863e-07 1.9830528086635678e-05 1.000000080676042 0.9998418463241835 1.0000019159943703 -1.9823316299653724e-08 1.430334599319048e-10 1.4846168205832476e-10 1.319314357533066e-07 3.165862849342504e-09 -1.0091875582546363e-09 8.574550221305953e-08 6.570485482666222e-08 2.037270073301108e-06 1.000021450592497 0.9998571100722085 1.000510886371782 4.11348394440566e-06 -2.4017256303770875e-08 -3.5005289234554124e-09 3.3146024430270155e-05 -2.8832027684031866e-11 -1.009513633331043e-09 2.2173288154410485e-05 1.5840655525551844e-05 0.0005280626353139633 1.0000678676050858 0.9998902634965822 1.001616683930604 1.4593539005763519e-05 -2.6920533802234684e-07 -1.3160195681263143e-08 9.24653769455398e-05 -3.616051190920928e-09 -1.0029671083904975e-09 6.999821872560623e-05 5.00049430449542e-05 0.0016670829763950686 1.0000000083123286 0.9998417946371874 1.0000001926039745 -3.322291091528456e-08 1.5494484837117108e-10 1.5986803317121313e-10 1.4678613408187762e-08 3.1792940018191134e-09 -1.0091817668658077e-09 1.645310972452781e-08 2.5958574231068356e-08 3.907117143501815e-07
1.112 1.0000080020267557 0.9998475042851375 1.0001905728141756 1.8124554400495395e-06 -4.580694182754006e-09 -1.1919690747016915e-09 1.2587917624970114e-05 1.8003183463878439e-09 -1.0323976378583034e-09 8.23977627246198e-06 5.88675917807105e-06 0.00019622858160713087 1.0000008136351701 0.9998423698552374 1.000019371891341 1.4157378801224248e-07 -3.734824069951076e-12 2.7142107026244894e-11 1.300409852792567e-06 3.0323371825286764e-09 -1.0320707776994723e-09 8.392154670656092e-07 6.002500857426447e-07 1.998099931665421e-05 1.0000000820730457 0.9998418473237348 1.0000019492559475 -2.582287583268527e-08 1.4518587951773227e-10 1.475914236733926e-10 1.3193179407154875e-07 3.1659214903376295e-09 -1.0320210968435504e-09 8.636320265466395e-08 6.61514220300915e-08 2.05201366835981e-06 1.0000217073268491 0.9998572934840643 1.0005170073755327 5.13746676532888e-06 -3.042677884422687e-08 -3.689302264995638e-09 3.309969039614335e-05 -2.8467043150473064e-11 -1.032227474598907e-09 2.232569310960471e-05 1.5949517873832274e-05 0.0005316955301620323 1.000068548852029 0.9998907502101532 1.0016330106796991 1.821765823999516e-05 -3.494211486260874e-07 -1.3781676750866013e-08 9.200463946265969e-05 -3.583013628080508e-09 -1.0213084596088278e-09 7.03672644773965e-05 5.0268507869786374e-05 0.0016759245599555987 1.0000000087880951 0.9998417949786211 1.0000002039310716 -4.256563219117105e-08 1.5698212925190363e-10 1.5962026463072045e-10 1.4679693859036967e-08 3.1793801051484543e-09 -1.0320142767594e-09 1.620259434431365e-08 2.5964130714707523e-08 3.850060040124225e-07
1.122 1.0000080972126615 0.9998475722865912 1.0001928405497043 2.2355670172338293e-06 -5.581482113254663e-09 -1.255903133865932e-09 1.25816267526832e-05 1.7987340470495172e-09 -1.0557938623552847e-09 8.29860634337744e-06 5.928783059458241e-06 0.00019763012783781105 1.0000008239177882 0.9998423772025631 1.000019616727746 1.7871199810931123e-07 -8.453646570016291e-12 2.143947639826729e-11 1.3003450874365655e-06 3.0321390229824034e-09 -1.0554133925088653e-09 8.454525581361465e-07 6.047054321979244e-07 2.0129506272562467e-05 1.0000000835049458 0.9998418483482292 1.0000019833491032 -2.737270267079613e-08 1.483055066257658e-10 1.4777129969462883e-10 1.319320067304188e-07 3.165983164562402e-09 -1.0553504244166675e-09 8.697031087268152e-08 6.659084585929373e-08 2.0664667414575413e-06 1.0000219536099995 0.9998574694302201 1.0005228824110102 6.327603589904194e-06 -3.8371948626342885e-08 -3.866269078520246e-09 3.305342071791612e-05 -2.8106437653857347e-11 -1.0553088683337843e-09 2.247498296675631e-05 1.6056156940962593e-05 0.0005352562323396628 1.0000691899796164 0.999891208264453 1.001648418939283 2.2411486092704106e-05 -4.487127984032916e-07 -1.4361695547703114e-08 9.154619389790672e-05 -3.550282157654091e-09 -1.037967958958407e-09 7.072359732443357e-05 5.0522999426361726e-05 0.001684492344843849 1.0000000093312558 0.9998417953682127 1.0000002168638382 -4.79851717806665e-08 1.5996441500412727e-10 1.6038891142325806e-10 1.4680629134108303e-08 3.179468695632451e-09 -1.055342300897757e-09 1.582892044788686e-08 2.5932343078273594e-08 3.761507436965093e-07
1.132 1.000008188233561 0.9998476373127545 1.0001950095518328 2.7221138312851228e-06 -6.808466006631512e-09 -1.3141358192412022e-09 1.2575338902138717e-05 1.7971511197115486e-09 -1.0796912348621853e-09 8.356182419929254e-06 5.969911787411602e-06 0.00019900213862539005 1.0000008338164101 0.9998423842755911 1.0000198524237058 2.2674349350360388e-07 -1.5188898379771284e-11 1.6576859218539036e-11 1.3002802319854915e-06 3.0319428481065706e-09 -1.0792633316540639e-09 8.515862137509329e-07 6.090869939818242e-07 2.0275546560982557e-05 1.0000000849259703 0.9998418493649677 1.0000020171845514 -2.3303496560805962e-08 1.5148228256822085e-10 1.4830760808010623e-10 1.3193212642866405e-07 3.1660466000227127e-09 -1.0791847220660113e-09 8.757644758922084e-08 6.702885487278384e-08 2.0808518156576496e-06 1.0000221879209197 0.9998576368239157 1.000528475957214 7.685172868815537e-06 -4.808610506734107e-08 -4.027683125973206e-09 3.300721537989792e-05 -2.775139687057727e-11 -1.0787171747310717e-09 2.2620537802060122e-05 1.616012958774367e-05 0.0005387308194657364 1.0000697856878666 0.9998916338726773 1.0016627909675562 2.7174586658974737e-05 -5.698358683825772e-07 -1.4885234674929414e-08 9.109002914465107e-05 -3.5178540031272604e-09 -1.0523180665824795e-09 7.10645987718183e-05 5.076654589466288e-05 0.0016927355413367162 1.0000000099008002 0.9998417957766651 1.0000002304263638 -4.83133047319356e-08 1.6300678717207014e-10 1.614657006771578e-10 1.4681471039532416e-08 3.1795595451128647e-09 -1.079175323260522e-09 1.5396203471382103e-08 2.5883420282947722e-08 3.656244173284215e-07
1.142 1.0000082745214907 0.9998476989578357 1.0001970664012667 3.2703536137861934e-06 -8.294087441826043e-09 -1.3656411379579648e-09 1.2569054032022503e-05 1.795568849396443e-09 -1.1040931746358025e-09 8.412232735498274e-06 6.0099511350997385e-06 0.0002003382739477236 1.0000008432310432 0.9998423910028835 1.0000200765996916 2.85922805583553e-07 -2.53758424352836e-11 1.2094339292093583e-11 1.3002152428631125e-06 3.0317479819558964e-09 -1.1036301347778513e-09 8.575848182956583e-07 6.133721690791564e-07 2.0418368699154117e-05 1.0000000862829348 0.9998418503359549 1.000002049495906 -1.316360007263565e-08 1.5383536669326522e-10 1.4859134875352104e-10 1.3193210939116486e-07 3.166111782756713e-09 -1.1035331073311404e-09 8.81904274454838e-08 6.747093054151158e-08 2.0953846027344573e-06 1.0000224087567597 0.9998577945914056 1.0005337530174976 9.204301191344599e-06 -5.979936351062006e-08 -4.169548523215277e-09 3.2961074275559246e-05 -2.7402044576995175e-11 -1.1024074335869976e-09 2.2761575610551764e-05 1.626087689429915e-05 0.0005421017093235267 1.0000703307626804 0.9998920233094882 1.0016760121461756 3.248279684446558e-05 -7.15472656070687e-07 -1.53366627072826e-08 9.063613413164265e-05 -3.485728201117429e-09 -1.0637170480157813e-09 7.138698606454368e-05 5.099680095010807e-05 0.0017005902585153984 1.0000000104482274 0.9998417961693278 1.0000002434636686 -4.307868617697427e-08 1.652578740540119e-10 1.6222658900439014e-10 1.468217627176918e-08 3.1796519632860283e-09 -1.1035221386825556e-09 1.5005487736712098e-08 2.5847525384677993e-08 3.558464137404312e-07
1.152 1.000008355538651 0.9998477568375985 1.0001989984086868 3.875262305972745e-06 -1.0068823747449435e-08 -1.4089160141060252e-09 1.2562771996643614e-05 1.7939861927111797e-09 -1.1290038092242423e-09 8.46642777298426e-06 6.048665624428093e-06 0.00020163084543447628 1.0000008520641306 0.9998423973147421 1.0000202869339543 3.5545163260039613e-07 -4.0130090212380304e-11 8.09078983405083e-12 1.3001499715577955e-06 3.0315540479158605e-09 -1.1285230521607733e-09 8.634050926353607e-07 6.175300556472666e-07 2.0556946491362568e-05 1.0000000875223214 0.9998418512229561 1.0000020790083501 2.6688272497145616e-09 1.5479410780785205e-10 1.4858100107057887e-10 1.319318072053493e-07 3.16617770081235e-09 -1.1284050457081545e-09 8.881160825158783e-08 6.791651586797778e-08 2.1100651359911846e-06 1.0000226147003841 0.9998579417202003 1.000538680723356 1.0871381968736952e-05 -7.372774448310284e-08 -4.287568038031896e-09 3.291499719785938e-05 -2.7058898787910764e-11 -1.1263390131563277e-09 2.2897157581261043e-05 1.635772793590599e-05 0.0005453477830924114 1.0000708202996555 0.9998923730708973 1.0016879762454731 3.8286514358463346e-05 -8.881085265300968e-07 -1.5700778201620227e-08 9.018449780797002e-05 -3.4539017753526283e-09 -1.071580170923735e-09 7.168683672827645e-05 5.1210961324529704e-05 0.0017079800145520675 1.0000000109244205 0.9998417965111128 1.000000254805729 -3.261748615867884e-08 1.6617773552526044e-10 1.6261632312128704e-10 1.4682596513225167e-08 3.179745316512007e-09 -1.1283922803859136e-09 1.4750790284936664e-08 2.58506159927788e-08 3.491334275518399e-07
1.162 1.0000084308069692 0.9998478106104832 1.000200794317796 4.528587945323957e-06 -1.2159389387373204e-08 -1.4423577810726055e-09 1.2556492634271873e-05 1.792402799783105e-09 -1.1544269500858948e-09 8.518389456928325e-06 6.085785092182956e-06 0.00020287103120138761 1.0000008602299155 0.9998424031498993 1.000020481385846 4.335280339579216e-07 -6.008233612006656e-11 5.017011769361488e-12 1.3000842546762583e-06 3.0313603412998784e-09 -1.153952171989474e-09 8.689933834181326e-07 6.21522343631958e-07 2.0690007978484078e-05 1.0000000885976181 0.9998418519927442 1.0000021046138896 2.303463994454105e-08 1.5421114337074062e-10 1.4861162639329374e-10 1.3193105617508302e-07 3.166244711326e-09 -1.1538109264322498e-09 8.942361133238125e-08 6.83545427882212e-08 2.124522194191859e-06 1.0000228044903423 0.9998580773090533 1.000543229992098 1.2665144351245536e-05 -9.006208562473284e-08 -4.377859552386314e-09 3.286898392794417e-05 -2.6722744146057536e-11 -1.1504790509010822e-09 2.3026212693834082e-05 1.6449917358975775e-05 0.0005484449471042808 1.000071249935927 0.9998926800398804 1.001698590831763 4.451090362748185e-05 -1.0899050629893881e-06 -1.5964871121355687e-08 8.97351092219506e-05 -3.4223735003880978e-09 -1.0754692514446012e-09 7.195968887026683e-05 5.140583848181471e-05 0.001714817781045534 1.000000011286795 0.9998417967715972 1.0000002634379284 -1.8024593067879616e-08 1.6564590757289323e-10 1.629581238536138e-10 1.4682567736923582e-08 3.1798393778449805e-09 -1.1537953181137016e-09 1.4666273814051102e-08 2.590005568526567e-08 3.46420718293501e-07
1.172 1.0000084999357237 0.9998478599973396 1.0002024449614428 5.219225245582596e-06 -1.4587157037908356e-08 -1.4650402662199512e-09 1.2550215897675753e-05 1.7908185828387769e-09 -1.180369523429919e-09 8.56770868195816e-06 6.1210172125523355e-06 0.00020404928565040867 1.0000008676626817 0.9998424084614047 1.0000206583921822 5.175413545413038e-07 -8.533436074790302e-11 3.0820529913184744e-12 1.3000180430741304e-06 3.0311662254583135e-09 -1.1799268521889196e-09 8.742898279796805e-07 6.253062717614733e-07 2.0816132118650823e-05 1.000000089475627 0.9998418526216011 1.0000021255216147 4.617077071493077e-08 1.5235880915606076e-10 1.4882007174449913e-10 1.3192980732878355e-07 3.1663116339970625e-09 -1.1797593101668615e-09 8.999457089768215e-08 6.876342461098021e-08 2.1380150040766716e-06 1.0000229770872808 0.9998582006153997 1.000547377095375 1.4557393316965244e-05 -1.0895765378470478e-07 -4.438093996975659e-09 3.2823034361887515e-05 -2.6393661996630318e-11 -1.1748134658523728e-09 2.3147583177982163e-05 1.653661785982749e-05 0.0005513671704018918 1.0000716160719076 0.9998929416447782 1.0017077823866622 5.1058173406858166e-05 -1.322580128128796e-06 -1.6121305580677455e-08 8.92879576301513e-05 -3.3911409743501763e-09 -1.0751804762961781e-09 7.220072331562526e-05 5.157798874984021e-05 0.0017210096990349466 1.0000000115054022 0.9998417969293847 1.0000002686467027 -9.783341898453283e-10 1.6395427717134668e-10 1.6338171731080607e-10 1.4682041281196994e-08 3.17993340505264e-09 -1.1797409410063888e-09 1.470003849494064e-08 2.5978876521392134e-08 3.4660227552514114e-07
1.182 1.000008562644533 0.9998479047978475 1.0002039438065407 5.933866479638746e-06 -1.7366963383644748e-08 -1.4772167846938196e-09 1.2543941905213834e-05 1.78923313635977e-09 -1.206840700801377e-09 8.61397007143265e-06 6.154065186463305e-06 0.0002051559210129056 1.0000008743227493 0.9998424132209102 1.0000208170099607 6.043703650755238e-07 -1.1554595655842213e-10 1.919546975466038e-12 1.2999514532816995e-06 3.030971554225984e-09 -1.206456731465243e-09 8.792348692938164e-07 6.288392961071517e-07 2.093390317008497e-05 1.0000000901407569 0.9998418530983879 1.0000021413600289 6.997319709007703e-08 1.4980760825755182e-10 1.488277248933147e-10 1.319281774762568e-07 3.1663782056641257e-09 -1.2062605054509077e-09 9.048483758276983e-08 6.911635830829142e-08 2.1496142987584186e-06 1.000023131730915 0.9998583110960574 1.0005511049991516 1.6514372014625226e-05 -1.3052539614604893e-07 -4.468330285103091e-09 3.277714856266136e-05 -2.6072590027490403e-11 -1.199351313169138e-09 2.326008878246785e-05 1.6616986099955246e-05 0.0005540879546765887 1.0000719160643396 0.9998931559971964 1.0017155007013756 5.7811854368799957e-05 -1.5873051605769663e-06 -1.616967480322546e-08 8.884303252252297e-05 -3.3602019619191795e-09 -1.0708208846894143e-09 7.240502060297084e-05 5.172389692535074e-05 0.0017264603423854893 1.0000000115670626 0.9998417969750601 1.0000002701178312 1.6518973827699167e-08 1.6168292000944246e-10 1.635073826930685e-10 1.4681133792518691e-08 3.1800270239129227e-09 -1.2062388175513188e-09 1.4736440653165524e-08 2.6052744881895913e-08 3.4702459634976954e-07
1.192 1.0000086187794799 0.9998479449020381 1.0002052873349971 6.657866400132213e-06 -2.050643418416957e-08 -1.4801796879477316e-09 1.2537670855332256e-05 1.7876454930473848e-09 -1.2338530650155811e-09 8.656781406877815e-06 6.1846487694105495e-06 0.0002061818010722262 1.0000008801994773 0.9998424174208121 1.000020956987619 6.907449065608064e-07 -1.5016049016634756e-10 8.444993553776643e-13 1.2998846820051565e-06 3.030775777086635e-09 -1.2335514691109213e-09 8.837768292560043e-07 6.320845276795612e-07 2.1042092474795877e-05 1.0000000905967155 0.9998418534257533 1.0000021522171374 9.23083435005773e-08 1.471815812738873e-10 1.4801078115500092e-10 1.3192636376102512e-07 3.1664438361023454e-09 -1.2333238772640653e-09 9.085930219658244e-08 6.938985700177038e-08 2.158494352548696e-06 1.0000232679823962 0.9998584084374875 1.0005544043528238 1.8498637744133735e-05 -1.5482564698403772e-07 -4.471108606830874e-09 3.273132667155519e-05 -2.575977531431016e-11 -1.224130332587256e-09 2.3362604239794004e-05 1.6690218047757084e-05 0.0005565821096052981 1.0000721483736477 0.9998933219972584 1.0017217221500923 6.464277896918829e-05 -1.8846290302345932e-06 -1.611780779032468e-08 8.840032350600013e-05 -3.3295549709046456e-09 -1.0628535305231468e-09 7.256787196686845e-05 5.184019844185429e-05 0.0017310791178809309 1.000000011476917 0.9998417969122957 1.0000002679734048 3.2447404872245726e-08 1.594549438077832e-10 1.6271711831300136e-10 1.4680042443693707e-08 3.1801200249960667e-09 -1.2332991684450354e-09 1.465006178809877e-08 2.608563278268123e-08 3.44755021084369e-07
1.202 1.0000086683208194 0.9998479802957982 1.000206475224187 7.37623002601765e-06 -2.400580230237917e-08 -1.4757150973361176e-09 1.2531402870144518e-05 1.7860556514078575e-09 -1.2614225816195827e-09 8.695804146197948e-06 6.212526073212995e-06 0.00020711906044516745 1.0000008853109033 0.9998424210739947 1.0000210787563806 7.736212645777999e-07 -1.8865149501692417e-10 -5.666761832003931e-13 1.299817850697837e-06 3.030578091309133e-09 -1.2612206049079894e-09 8.878789007572855e-07 6.350157293861741e-07 2.113982633386032e-05 1.00000009086534 0.9998418536192981 1.0000021586126542 1.1132727500198142e-07 1.4491213419709783e-10 1.4608116327035934e-10 1.3192448705682353e-07 3.1665080744872087e-09 -1.2609590514431432e-09 9.10993664386472e-08 6.95718404932575e-08 2.164216523989468e-06 1.0000233857481478 0.9998584925728222 1.0005572740356237 2.0471276952616108e-05 -1.8186478432511952e-07 -4.4509595047495585e-09 3.2685568752795724e-05 -2.545594457495557e-11 -1.249217082454031e-09 2.345414144019057e-05 1.675560768200621e-05 0.0005588276376997433 1.0000723126521665 0.9998934393966202 1.0017264515351623 7.14162502154818e-05 -2.214435564964094e-06 -1.5981497711695206e-08 8.795982011558712e-05 -3.299198462178569e-09 -1.0521021548464845e-09 7.268511163494979e-05 5.192391675881769e-05 0.0017347871418008582 1.0000000112571834 0.9998417967569639 1.0000002627421187 4.5077497712426114e-08 1.5769009278368746e-10 1.6073658744849808e-10 1.4678888214343037e-08 3.1802116002695937e-09 -1.260930292529567e-09 1.4356704670338925e-08 2.6055576448649224e-08 3.378007239487201e-07
1.212 1.000008711381703 0.9998480110599571 1.0002075103134487 8.07460189871113e-06 -2.785807252023016e-08 -1.4656673326803142e-09 1.2525137916293101e-05 1.7844626931664917e-09 -1.2895686285218895e-09 8.730780917581256e-06 6.237513204056474e-06 0.00020796175050252007 1.00000088970019 0.999842424211294 1.000021183345715 8.50505192097985e-07 -2.3061451895391459e-10 -2.1255490886218102e-12 1.2997509228134924e-06 3.03037893854069e-09 -1.2894739882043814e-09 8.915239313103236e-07 6.376207051181017e-07 2.1226699076285524e-05 1.0000000909828202 0.9998418537048754 1.0000021614081254 1.2572212939475032e-07 1.4316532660882384e-10 1.4343068141881707e-10 1.319225115135474e-07 3.166570395767898e-09 -1.2891759476058482e-09 9.120982881777706e-08 6.966603440754364e-08 2.1668893935719936e-06 1.0000234852831171 0.9998585636841852 1.0005597212123962 2.2394227758214584e-05 -2.1159498236315852e-07 -4.413801698308194e-09 3.263987470999627e-05 -2.5160963842413176e-11 -1.2747026542979864e-09 2.353392616006471e-05 1.681260180321859e-05 0.0005608074942113268 1.0000724097652067 0.9998935088135036 1.0017297223263615 7.799972001807547e-05 -2.575938711469897e-06 -1.578320415222517e-08 8.752151170028005e-05 -3.2691299849200436e-09 -1.039704122312255e-09 7.275343079538541e-05 5.1972687652420686e-05 0.0017375237798898584 1.0000000109433547 0.9998417965344201 1.000000255268857 5.322003134020859e-08 1.565347967594077e-10 1.5797743861490993e-10 1.4677635323992182e-08 3.180301377311299e-09 -1.2891430609863326e-09 1.3841403228535346e-08 2.596325349770424e-08 3.2577181813056284e-07
1.222 1.000008748198452 0.9998480373633375 1.000208398369809 8.74013393065316e-06 -3.204946791282034e-08 -1.4519063384177878e-09 1.251887587866769e-05 1.782866315875535e-09 -1.3183112690815512e-09 8.761556099807451e-06 6.25949896107883e-06 0.0002087063211481498 1.0000008934296454 0.9998424268772218 1.0000212722409614 9.19661800928846e-07 -2.7566565601943225e-10 -3.1993615942093665e-12 1.2996837813852125e-06 3.0301775838914484e-09 -1.3183211090111102e-09 8.947158225415216e-07 6.399022705998306e-07 2.1302804375576895e-05 1.0000000909940858 0.9998418537145837 1.0000021616734989 1.3487021011933806e-07 1.419775333761637e-10 1.4094147461691563e-10 1.3192031969864905e-07 3.1666306749723784e-09 -1.3179843514684985e-09 9.121810624104945e-08 6.969118986927305e-08 2.1671475062209377e-06 1.0000235671735547 0.9998586221903873 1.0005617609028294 2.4232463971973567e-05 -2.439169996225901e-07 -4.366508284176673e-09 3.2594244360538796e-05 -2.4875672115098423e-11 -1.3006974425746712e-09 2.3601459299987298e-05 1.686084377811844e-05 0.0005625109923026734 1.0000724417433833 0.999893531698625 1.0017315952712589 8.427023127345529e-05 -2.96771577564109e-06 -1.554998993592881e-08 8.708538746917134e-05 -3.2393482779382786e-09 -1.0270246007538263e-09 7.277063349530871e-05 5.198494201840561e-05 0.0017392520255474593 1.0000000105786233 0.9998417962755215 1.0000002465821571 5.6363536296304684e-08 1.5599993259806695e-10 1.5534721201212895e-10 1.4676166061333383e-08 3.180388997039552e-09 -1.3179469837000754e-09 1.3161065307025624e-08 2.5830635409323806e-08 3.0992955877007403e-07
1.232 1.0000087791139023 0.9998480594508596 1.0002091476889707 9.36214610155626e-06 -3.6560237511430954e-08 -1.4365307379165105e-09 1.2512616728748697e-05 1.7812660090919397e-09 -1.3476722257731687e-09 8.788086756105041e-06 6.278452646071382e-06 0.0002093518766380378 1.000000896573466 0.9998424291247827 1.0000213472106678 9.801872540331491e-07 -3.2331668043680986e-10 -3.2091918188218355e-12 1.299616395557444e-06 3.0299732394050003e-09 -1.34777212531242e-09 8.974773060585781e-07 6.418766619846141e-07 2.1368682193009052e-05 1.000000090946495 0.9998418536822543 1.0000021605368772 1.388467373897466e-07 1.4141986296900807e-10 1.3946036049620756e-10 1.3191788038839027e-07 3.16668837018304e-09 -1.3473949120055507e-09 9.116635116145487e-08 6.967574281964005e-08 2.1659709372711183e-06 1.0000236323015164 0.9998586687215649 1.0005634151174216 2.595583350222084e-05 -2.786858196386841e-07 -4.316531966627295e-09 3.254867759982197e-05 -2.4600763811672768e-11 -1.3273206377134067e-09 2.3656554740038182e-05 1.6900200580544244e-05 0.000563934674082161 1.0000724116712139 0.9998935102555996 1.0017321555094127 9.012092958085268e-05 -3.387775683457817e-06 -1.5310793016656345e-08 8.665143664091974e-05 -3.2098508015720053e-09 -1.0155337078789818e-09 7.27358020428357e-05 5.196002402437658e-05 0.0017399620307079033 1.0000000102076625 0.9998417960121829 1.0000002377462003 5.468115370518894e-08 1.5612986811168782e-10 1.5371959272133038e-10 1.467444949458669e-08 3.1804741105880375e-09 -1.3473527826929831e-09 1.242526056813354e-08 2.5691384301250988e-08 2.92752018512669e-07
1.242 1.0000088045558684 0.9998480776281506 1.0002097685803983 9.932545734570726e-06 -4.136591319038401e-08 -1.4219463304871048e-09 1.2506360629352585e-05 1.7796617481586897e-09 -1.3776711917019987e-09 8.810442983915915e-06 6.2944243136245875e-06 0.00020990018424403448 1.0000008992104061 0.9998424310102404 1.0000214101319365 1.0319594218885112e-06 -3.730238008874854e-10 -2.038840576811397e-12 1.2995489269343564e-06 3.0297654953226086e-09 -1.377837154876967e-09 8.998449466457307e-07 6.435699837284064e-07 2.1425202258450252e-05 1.000000090883921 0.9998418536392313 1.000002159043684 1.3832857004450716e-07 1.4159215316072581e-10 1.393559574339172e-10 1.319153550056569e-07 3.1667429931716272e-09 -1.3774175007732747e-09 9.10998843444098e-08 6.965017897775392e-08 2.1644259719147806e-06 1.0000236817948547 0.999858704083451 1.000564711650694 2.7540412494171067e-05 -3.1571871105122496e-07 -4.271324850776148e-09 3.250317450725125e-05 -2.433616926728706e-11 -1.354689501216943e-09 2.369934964013864e-05 1.693077014773832e-05 0.0005650825513527359 1.0000723235226847 0.9998934473234605 1.0017315084568006 9.546609497356544e-05 -3.83365606723598e-06 -1.5093195518634972e-08 8.621964854395225e-05 -3.1806367993183532e-09 -1.006676125395205e-09 7.264935272676948e-05 5.189823090448507e-05 0.001739672365745159 1.0000000098708586 0.9998417957732556 1.000000229723359 4.892966016760791e-08 1.5699940656870963e-10 1.534882407739634e-10 1.4672646590396231e-08 3.180556217049387e-09 -1.3773705758220553e-09 1.1759522931652393e-08 2.5577693607614393e-08 2.7714675165472336e-07
1.252 1.0000088250129058 0.9998480922442338 1.0002102727886106 1.0446006260018779e-05 -4.6438877347819515e-08 -1.4106326199727864e-09 1.2500107873612719e-05 1.7780533153428656e-09 -1.408327316439888e-09 8.828798510614422e-06 6.3075380532760735e-06 0.00021035545368048412 1.0000009014172988 0.9998424325884829 1.0000214628358703 1.075504418452955e-06 -4.244031735002365e-10 -1.0671450847946746e-13 1.2994816680517385e-06 3.0295545101414315e-09 -1.4085265513116686e-09 9.018628897614106e-07 6.45013753681084e-07 2.1473417317529745e-05 1.0000000908420472 0.9998418536110069 1.0000021580443639 1.3442941835983492e-07 1.4244469669966875e-10 1.4041609133851285e-10 1.3191303544651121e-07 3.166794388160477e-09 -1.4080631398718885e-09 9.105650193764509e-08 6.963994289784371e-08 2.1634202587296387e-06 1.0000237169674078 0.9998587292146478 1.0005656826445692 2.8969302500938706e-05 -3.5480493321632086e-07 -4.237492717307917e-09 3.245773528427865e-05 -2.4082751544996723e-11 -1.3829102665740999e-09 2.3730287241755966e-05 1.695286909176259e-05 0.0005659657141740597 1.0000721819586438 0.9998933462319153 1.0017297748233573 0.00010024433736287604 -4.302540532407734e-06 -1.4920150290015557e-08 8.57900125661163e-05 -3.151704008098031e-09 -1.0017426224148187e-09 7.251297878614938e-05 5.180077220818819e-05 0.0017384289103338692 1.00000000959978 0.9998417955812929 1.0000002232661183 4.028154878837581e-08 1.5853800872581598e-10 1.544615153613863e-10 1.4671049578934359e-08 3.1806352837247037e-09 -1.4080116820696293e-09 1.126031400386044e-08 2.550934842581037e-08 2.654605004409171e-07
1.262 1.0000088410094812 0.9998481036737853 1.0002106729009215 1.0899920084315237e-05 -5.174992195224936e-08 -1.4047071331334272e-09 1.2493858702752468e-05 1.7764399145032973e-09 -1.4396575363361401e-09 8.843413630374633e-06 6.317979797814514e-06 0.00021072393484511382 1.0000009032640294 0.9998424339094364 1.0000215069876854 1.1118106259438833e-06 -4.77404564119382e-10 1.8500049780479142e-12 1.2994148617148511e-06 3.0293390454586634e-09 -1.43985093794748e-09 9.035768495895919e-07 6.462406001029445e-07 2.15144192902684e-05 1.0000000908453222 0.9998418536150474 1.0000021581216025 1.2849986493109973e-07 1.4363374574966173e-10 1.420420331835585e-10 1.3191116451588008e-07 3.1668416511432905e-09 -1.4393432939450002e-09 9.106007135252993e-08 6.966106214892336e-08 2.163542952710361e-06 1.0000237392545173 0.999858745140559 1.0005663630444805 3.0232851646858668e-05 -3.9571604974818353e-07 -4.219911360416054e-09 3.241236007250571e-05 -2.3839790668900766e-11 -1.4120702884515695e-09 2.3750075977982608e-05 1.6967003485599357e-05 0.0005666013911491023 1.0000719921032408 0.9998932106416323 1.0017270851790685 0.00010441981032803944 -4.791386094686523e-06 -1.480735353421621e-08 8.536251799812826e-05 -3.123049961426498e-09 -1.001770395739522e-09 7.23294931496698e-05 5.166965744645011e-05 0.0017363016005592276 1.000000009414332 0.9998417954505155 1.0000002188490085 3.0123647953313753e-08 1.60387231738773e-10 1.5605465462266388e-10 1.4669901109375028e-08 3.180710546010546e-09 -1.4392865317605532e-09 1.0960911093097497e-08 2.5489355775596764e-08 2.5863804488719765e-07
1.272 1.0000088530824793 0.9998481123003549 1.0002109817876725 1.1294151083092953e-05 -5.7269492884822415e-08 -1.4055067580923131e-09 1.248761315933172e-05 1.77482130691643e-09 -1.4716745836160778e-09 8.854613283543006e-06 6.325981662010964e-06 0.00021101339997615175 1.0000009048103353 0.9998424350157781 1.00002154401033 1.1421131252083185e-06 -5.322533176332205e-10 3.0945248345849388e-12 1.2993485535203553e-06 3.0291191619275186e-09 -1.4718211556703115e-09 9.050293936706154e-07 6.472808813849434e-07 2.154922420155958e-05 1.0000000909057887 0.9998418536599558 1.0000021595622093 1.21914862268699e-07 1.4459749139428875e-10 1.435568124783228e-10 1.3190978762129792e-07 3.1668848441408576e-09 -1.4712692199051347e-09 9.111942903798795e-08 6.971928925587345e-08 2.1650185695127827e-06 1.0000237501489493 0.9998587529276111 1.0005667890691485 3.132833317233437e-05 -4.3821587541270996e-07 -4.2211010594771036e-09 3.236704880866324e-05 -2.3608680033415044e-11 -1.442232810662559e-09 2.3759631427385825e-05 1.6973827393351933e-05 0.0005670116101013882 1.0000717593170585 0.999893044382169 1.0017235744907504 0.00010798151070375013 -5.297050726204377e-06 -1.4761840549433368e-08 8.493715392088552e-05 -3.0946736595445306e-09 -1.007478749803037e-09 7.210259572970371e-05 5.1507529843192934e-05 0.0017333795213910993 1.0000000093217878 0.9998417953861186 1.0000002166453132 1.9844925449335983e-08 1.6197817133154986e-10 1.5759681751800027e-10 1.466924676394487e-08 3.180781442047217e-09 -1.4712077919688898e-09 1.0830058244255629e-08 2.5507152605181198e-08 2.560339059197574e-07
1.282 1.0000088617606557 0.9998481185016841 1.0002112121132463 1.1630634287351084e-05 -6.296855505467681e-08 -1.4133242095348194e-09 1.248137109630782e-05 1.7731972532173583e-09 -1.5043901599915325e-09 8.862763320990313e-06 6.331804986206732e-06 0.00021123258318576552 1.0000009061045745 0.9998424359420547 1.0000215750552115 1.1676761304265536e-06 -5.891821480150724e-10 3.1773545267365294e-12 1.2992826014504283e-06 3.028894789880521e-09 -1.5044488067813174e-09 9.062570853333989e-07 6.481606506481006e-07 2.1578701752637248e-05 1.0000000910237816 0.9998418537459727 1.0000021623737834 1.1587432189197924e-07 1.448326334925769e-10 1.4449554178307645e-10 1.3190876283036954e-07 3.166923815568252e-09 -1.5038531896711505e-09 9.123140439409129e-08 6.98121716916289e-08 2.1677600963651423e-06 1.0000237511417358 0.9998587536409926 1.0005669968015105 3.2259172073143295e-05 -4.820693881943028e-07 -4.24101676351211e-09 3.232180123592584e-05 -2.338903511868118e-11 -1.47343590047263e-09 2.376000910464101e-05 1.6974094855235158e-05 0.0005672216431820761 1.0000714889831563 0.9998928512991272 1.0017193770141077 0.00011094092738224113 -5.816412102091927e-06 -1.4782013823540644e-08 8.451390925393798e-05 -3.0665721305246346e-09 -1.0192464841035357e-09 7.18365972198317e-05 5.131746901579176e-05 0.001729764997256167 1.0000000093176797 0.9998417953849121 1.0000002165483255 1.0638889434237688e-08 1.6280699466803115e-10 1.586215709871934e-10 1.4668944381912231e-08 3.180847797334222e-09 -1.5037872446544514e-09 1.0804348078578423e-08 2.554676115289557e-08 2.56021442192036e-07
1.292 1.000008867548097 0.9998481226378914 1.0002113759431628 1.1912894221726091e-05 -6.881922608120837e-08 -1.427367389251304e-09 1.2475132326307492e-05 1.7715674985954247e-09 -1.5378129594085667e-09 8.868247734096785e-06 6.335724072330306e-06 0.0002113906435633482 1.0000009071843121 0.999842436715103 1.0000216010164067 1.1896118845841736e-06 -6.481565446356291e-10 2.109083978110646e-12 1.2992168241045542e-06 3.0286652956286365e-09 -1.537746010886687e-09 9.072895700846903e-07 6.489010285655262e-07 2.160355356682586e-05 1.0000000911902276 0.9998418538666157 1.0000021663396457 1.1125195313783972e-07 1.4416519365852e-10 1.4479098277673377e-10 1.3190790853304668e-07 3.166958253342331e-09 -1.537107449600015e-09 9.138557142531314e-08 6.993246033466952e-08 2.1714792500103573e-06 1.0000237436714197 0.9998587483083926 1.0005670209831403 3.30338586837412e-05 -5.270502952681596e-07 -4.277277031436133e-09 3.227661705646707e-05 -2.318138326189765e-11 -1.505693027784226e-09 2.375233612249244e-05 1.696861106760188e-05 0.0005672584217121022 1.0000711863192335 0.9998926351199682 1.0017146218507895 0.00011332845122949166 -6.346470605708684e-06 -1.4858963639274733e-08 8.409277294582688e-05 -3.038743843390833e-09 -1.0371281341495704e-09 7.153613272506649e-05 5.1102786395086954e-05 0.001725567378292739 1.0000000093882715 0.9998417954370824 1.0000002182303556 3.3554232433170575e-09 1.627039990184727e-10 1.590541084326138e-10 1.466881277383097e-08 3.180909248531377e-09 -1.537037146251219e-09 1.0827850486872564e-08 2.5595042673536385e-08 2.569214999262603e-07
1.302 1.0000088709120818 0.9998481250428002 1.0002114844562524 1.2145558225313288e-05 -7.479536554658987e-08 -1.446004998174477e-09 1.2468896773277199e-05 1.7699315744434514e-09 -1.5719496712397937e-09 8.871448878504029e-06 6.3380120579720865e-06 0.0002114966991031315 1.0000009080782233 0.9998424373554089 1.0000216225764051 1.2087717323380057e-06 -7.088031129571263e-10 3.1407468765628097e-13 1.299151150849956e-06 3.028430765424679e-09 -1.5717246990726593e-09 9.081502278257606e-07 6.495186913948448e-07 2.1624331319103356e-05 1.0000000913899552 0.9998418540110472 1.0000021710979896 1.0852402654303793e-07 1.4281230160027168e-10 1.447471111950881e-10 1.3190715475320676e-07 3.1669878447932643e-09 -1.5710450888987417e-09 9.156838456730199e-08 7.007107876122581e-08 2.175805493209608e-06 1.000023729083836 0.999858737891271 1.0005668940621595 3.3664705470516336e-05 -5.729471312498282e-07 -4.325817042620634e-09 3.223149608585358e-05 -2.298619115234361e-11 -1.5389972205220496e-09 2.3737748489876368e-05 1.695818758932918e-05 0.0005671490765908336 1.0000708562250755 0.9998923993450348 1.0017094293815432 0.00011518903116890803 -6.884431938478117e-06 -1.4978744483359003e-08 8.367373416147423e-05 -3.0111864071201808e-09 -1.0609006897810047e-09 7.12058946807445e-05 5.086683442686283e-05 0.0017208971543406354 1.0000000095140067 0.9998417955286584 1.0000002212252224 -1.5666856105814993e-09 1.6189500049150458e-10 1.5918600082814757e-10 1.4668781313564947e-08 3.1809660452647463e-09 -1.5709704651837643e-09 1.087215537783884e-08 2.5645755659970014e-08 2.5765704964857433e-07
1.312 1.0000088722751257 0.9998481260182539 1.0002115477564884 1.2333919369461095e-05 -8.087316687860304e-08 -1.4672940009878586e-09 1.2462664499610554e-05 1.768289645433053e-09 -1.606806461764521e-09 8.872731744845084e-06 6.3389296796014935e-06 0.00021155945547850932 1.0000009088086044 0.999842437878901 1.0000216402660445 1.225721401389794e-06 -7.705714202371655e-10 -1.677285727015106e-12 1.2990856495339885e-06 3.0281904957306994e-09 -1.606397359015806e-09 9.088577008575839e-07 6.50026958687186e-07 2.1641476680561748e-05 1.000000091605247 0.9998418541666092 1.0000021762267055 1.0778582293910299e-07 1.4120469782687787e-10 1.4475353707242794e-10 1.3190656940833914e-07 3.1670116117241386e-09 -1.6056788087799926e-09 9.176557008819155e-08 7.021868998569225e-08 2.1803767509126137e-06 1.0000237086032169 0.9998587232642137 1.000566645512633 3.416658434730841e-05 -6.19567804897636e-07 -4.381861577651554e-09 3.218643828566828e-05 -2.280287976741407e-11 -1.5733264366019613e-09 2.371733873471525e-05 1.694360492368336e-05 0.0005669197128661039 1.000070503170092 0.9998921471672129 1.0017039086813835 0.0001165775550257405 -7.427766962636058e-06 -1.5125127978518284e-08 8.325678233320275e-05 -2.9838967887090076e-09 -1.0901268304822922e-09 7.085040700336428e-05 5.061284523056295e-05 0.0017158608848394693 1.0000000096731663 0.9998417956441259 1.0000002250155657 -4.079177841115545e-09 1.6082087785918547e-10 1.5939313111576965e-10 1.4668918150476995e-08 3.1810173909570153e-09 -1.6056002724908279e-09 1.093193379446444e-08 2.5698278727097263e-08 2.5792277971236825e-07
1.322 1.0000088720106528 0.9998481258310273 1.0002115747710296 1.24835699428284e-05 -8.703164821405597e-08 -1.4895658073630185e-09 1.2456435606261375e-05 1.7666411117186942e-09 -1.6423899396939104e-09 8.872432538284194e-06 6.338717111276689e-06 0.00021158693554683145 1.0000009093937863 0.9998424382986759 1.0000216545221134 1.2407818894253462e-06 -8.329986391691848e-10 -3.6156882784599633e-12 1.2990204244182894e-06 3.027944082827559e-09 -1.6417776969113107e-09 9.094276102728407e-07 6.504369921506519e-07 2.1655364391447882e-05 1.0000000918189342 0.999841854321038 1.000002181317039 1.0883322148075548e-07 1.3970987916602395e-10 1.4491743398872766e-10 1.3190625701862334e-07 3.1670294194153354e-09 -1.6410217971828606e-09 9.196310513691971e-08 7.03661034463015e-08 2.1848871218467833e-06 1.0000236833143548 0.9998587052021919 1.0005663014180821 3.4555743107679005e-05 -6.667425069395958e-07 -4.440906185757674e-09 3.214144366143301e-05 -2.2632061051617302e-11 -1.6086477405821326e-09 2.369211634895942e-05 1.692558425966202e-05 0.0005665944777517836 1.0000701311217024 0.9998918814207762 1.0016981559259526 0.00011755436983898669 -7.974248484582786e-06 -1.528216980257604e-08 8.284190706860297e-05 -2.9568734687172152e-09 -1.124228987846099e-09 7.047385337925745e-05 5.0343807934599576e-05 0.0017105572524110195 1.0000000098450321 0.9998417957686825 1.0000002291081127 -4.438666110687614e-09 1.598587297075219e-10 1.5976845546906122e-10 1.4669327993514184e-08 3.1810629161991088e-09 -1.6409395737849548e-09 1.1008124064420507e-08 2.575330066305624e-08 2.5798733515503267e-07
1.332 1.000008870441669 0.999848124711875 1.0002115732194083 1.2600102961647468e-05 -9.325288075673955e-08 -1.5117021809958608e-09 1.2450210106640281e-05 1.7649855366857227e-09 -1.6787060492810112e-09 8.870851383131289e-06 6.337588750598905e-06 0.00021158630559815016 1.000000909850036 0.9998424386263539 1.0000216657322956 1.2541007207538683e-06 -8.958775876403753e-10 -5.664052753372058e-12 1.298955491106714e-06 3.027692075589863e-09 -1.6778783195807327e-09 9.098740341864797e-07 6.507588269698228e-07 2.1666336909106833e-05 1.0000000920166165 0.9998418544640454 1.0000021860262216 1.1127091608824789e-07 1.384516009456647e-10 1.4494842637474147e-10 1.3190623296323098e-07 3.167042006272718e-09 -1.677088084972972e-09 9.214782544634436e-08 7.050446079705043e-08 2.189098799672331e-06 1.000023654154808 0.9998586843749959 1.0005658842946838 3.484876424893843e-05 -7.143249538266795e-07 -4.499281424589457e-09 3.209651213759011e-05 -2.24746387330076e-11 -1.644923816411975e-09 2.366298169134506e-05 1.6904768827467937e-05 0.0005661949393343801 1.000069743511981 0.9998916045575612 1.0016922537189012 0.00011818126586450939 -8.521966497533446e-06 -1.5435935228438988e-08 8.242909801796234e-05 -2.9301142382879965e-09 -1.1625576936707116e-09 7.00799638557601e-05 5.006238766279462e-05 0.0017050743670192368 1.0000000100121365 0.9998417958898506 1.0000002330870787 -3.0947229585388163e-09 1.591408851598345e-10 1.6000811305593185e-10 1.467002620099123e-08 3.1811030371547617e-09 -1.6770022096483035e-09 1.109368214974077e-08 2.5809123743653432e-08 2.5833523044260815e-07
1.342 1.0000088678418422 0.9998481228563049 1.0002115496401431 1.2688874967686757e-05 -9.952187957204655e-08 -1.532925831041485e-09 1.2443987888842847e-05 1.7633233998260918e-09 -1.7157615869358963e-09 8.868248731905839e-06 6.335730653397221e-06 0.0002115637890232119 1.0000009101927936 0.9998424388729669 1.0000216742644807 1.2657234896464104e-06 -9.59221816733263e-10 -8.10098491890569e-12 1.2988907400459298e-06 3.0274335077859215e-09 -1.7147132035082005e-09 9.102106033171281e-07 6.510021555306292e-07 2.167472726061747e-05 1.0000000921879177 0.9998418545882194 1.0000021901071663 1.1461483249409422e-07 1.3733683184491353e-10 1.4446161101497426e-10 1.31906388073309e-07 3.16704825285202e-09 -1.7138916483759937e-09 9.23084820736735e-08 7.062596216771687e-08 2.1928352702112596e-06 1.0000236219156908 0.9998586613477949 1.0005654131187538 3.506170786266691e-05 -7.621921057294539e-07 -4.5541034336373266e-09 3.205164351875622e-05 -2.232940965131497e-11 -1.6821167050937314e-09 2.3630712527663e-05 1.6881714283289325e-05 0.0005657397597364166 1.0000693432374574 0.9998913186468256 1.0016862712113028 0.0001185181515513509 -9.069324853305643e-06 -1.5575114894432106e-08 8.201834482233503e-05 -2.9036161292729e-09 -1.2044519571435472e-09 6.967195662141444e-05 4.977088394771317e-05 0.0016994882899246033 1.0000000101615223 0.9998417959983738 1.000000236643901 -5.84373936472391e-10 1.5858107886097815e-10 1.59716997927872e-10 1.4670903657920813e-08 3.181136909564173e-09 -1.7138022423731908e-09 1.1170750039079226e-08 2.5861043960655885e-08 2.593203921104111e-07
1.352 1.000008864438448 0.9998481204266836 1.0002115094618078 1.2754830100965366e-05 -1.0582623674607675e-07 -1.552366650559844e-09 1.2437768788728446e-05 1.7616538672556419e-09 -1.753564191208886e-09 8.864844855658218e-06 6.333300172329973e-06 0.00021152465321380544 1.0000009104373209 0.9998424390494175 1.0000216804821431 1.275652566490942e-06 -1.023071976088915e-09 -1.0859111813726946e-11 1.2988260079292724e-06 3.027169111139732e-09 -1.7522965693972613e-09 9.104511843490796e-07 6.511768394641526e-07 2.168087094471066e-05 1.0000000923269037 0.9998418546893213 1.0000021934183883 1.183743207317507e-07 1.3624645496798407e-10 1.434441369249687e-10 1.3190655895236803e-07 3.167048428111484e-09 -1.7514460607218905e-09 9.243730464141926e-08 7.072513867009382e-08 2.1959710852979433e-06 1.000023587249241 0.9998586365865477 1.0005649035157178 3.520946613159268e-05 -8.102426986530791e-07 -4.602894954885164e-09 3.2006837558969735e-05 -2.219713207700189e-11 -1.7201908827990409e-09 2.3595961308263844e-05 1.6856886765290893e-05 0.0005652446208956874 1.0000689326853265 0.9998910253939737 1.0016802648463867 0.00011862054880123545 -9.615023345622956e-06 -1.5690865669353703e-08 8.160963717059589e-05 -2.8773773066583562e-09 -1.2492850666387734e-09 6.925252666256292e-05 4.9471222631349636e-05 0.001693862626501768 1.0000000102851354 0.9998417960884982 1.000000239586615 2.552440471465911e-09 1.5806317599634295e-10 1.5887438581338312e-10 1.4671796773827852e-08 3.1811647571269357e-09 -1.7513535122054274e-09 1.1218926856042331e-08 2.5903751805960186e-08 2.609509308388761e-07
1.362 1.000008860416606 0.9998481175552606 1.0002114571050051 1.2802388733472241e-05 -1.1215569369368635e-07 -1.568907878773384e-09 1.243155268940789e-05 1.7599775695378431e-09 -1.7921232922045995e-09 8.860821632309567e-06 6.330427236341888e-06 0.00021147325135143088 1.0000009105988705 0.999842439166603 1.000021684748635 1.2838929612597768e-06 -1.08730902081307e-09 -1.3382012353674469e-11 1.298761178988e-06 3.0268977386310312e-09 -1.7906424302255415e-09 9.10610114334477e-07 6.512930992072934e-07 2.1685108420959453e-05 1.0000000924318453 0.9998418547661156 1.0000021959186356 1.2211376629527963e-07 1.3521890730252099e-10 1.4239630285942323e-10 1.3190662967050574e-07 3.1670423056377617e-09 -1.7897652469105621e-09 9.253136193307145e-08 7.079996373352035e-08 2.1984278132959325e-06 1.0000235506812185 0.9998586104668585 1.000564368063608 3.5305339403700255e-05 -8.583950653412981e-07 -4.643411571121094e-09 3.19620940630747e-05 -2.207775046420803e-11 -1.7591166844828058e-09 2.355926063536366e-05 1.6830666800293407e-05 0.0005647223449347468 1.0000685137785714 0.9998907261727946 1.0016742795462232 0.0001185379401076885 -1.015802965520589e-05 -1.577654453556298e-08 8.120296488820044e-05 -2.851395464299728e-09 -1.2964961088754842e-09 6.882387011912768e-05 4.916497326756179e-05 0.0016882489625538219 1.0000000103795479 0.9998417961577764 1.0000002418335212 5.836052445136313e-09 1.5762737180650432e-10 1.579749527728874e-10 1.4672589809912393e-08 3.181186553149565e-09 -1.7896703669561564e-09 1.1227142538426961e-08 2.593456203608807e-08 2.628745093113873e-07
1.372 1.0000088559242364 0.9998481143477104 1.0002113961014218 1.283539781194632e-05 -1.1850184526737982e-07 -1.5815303726431725e-09 1.2425339568706375e-05 1.7582933746826128e-09 -1.8314493369102172e-09 8.856325837848215e-06 6.327216701694544e-06 0.00021141309989406384 1.0000009106924939 0.9998424392352763 1.0000216874227816 1.2904873901766135e-06 -1.1516330662061683e-09 -1.500380543293821e-11 1.2986962307471928e-06 3.0266197317585226e-09 -1.8297655658268795e-09 9.107019804637033e-07 6.51361355654251e-07 2.1687779750191906e-05 1.0000000925045114 0.9998418548198669 1.0000021976502298 1.254961651694358e-07 1.344733606553288e-10 1.4194883507645503e-10 1.3190657831942141e-07 3.167029566715582e-09 -1.8288651313483788e-09 9.259284167948622e-08 7.085203152482348e-08 2.2001781003787617e-06 1.000023512626189 0.9998585832848952 1.0005638166643975 3.536082014814466e-05 -9.065846991922185e-07 -4.6739254217517684e-09 3.1917412933399496e-05 -2.197169626597273e-11 -1.7988713547204164e-09 2.3521034232335046e-05 1.6803357139829762e-05 0.0005641831464837967 1.0000680880326105 0.9998904220659285 1.0016683501607744 0.00011831290914119871 -1.0697545474719965e-05 -1.582771383852045e-08 8.079831797273425e-05 -2.8256682029009845e-09 -1.3456055688966273e-09 6.838773251791801e-05 4.885338358017794e-05 0.0016826878912555862 1.0000000104452018 0.9998417962065238 1.000000243395299 8.89149263895183e-09 1.574919899074138e-10 1.576456190418129e-10 1.4673260782915609e-08 3.1812013887618685e-09 -1.828767324323572e-09 1.1200717652758881e-08 2.595502714964372e-08 2.6454728332191637e-07
1.382 1.0000088510772431 0.9998481108868353 1.000211329217908 1.285712972694877e-05 -1.2485801996014073e-07 -1.589826938125199e-09 1.2419129465250465e-05 1.7566017782905154e-09 -1.8715535356614773e-09 8.851473269995073e-06 6.323751296140182e-06 0.00021134697554644642 1.0000009107325911 0.9998424392657251 1.0000216888481743 1.295538182479036e-06 -1.2157291864136983e-09 -1.5506384816574102e-11 1.2986312023007501e-06 3.026334753157611e-09 -1.869681497751142e-09 9.107410467778368e-07 6.513918021179221e-07 2.1689213694917107e-05 1.0000000925491568 0.999841854853615 1.0000021987149568 1.2830736819238993e-07 1.3424591391398036e-10 1.423003411507753e-10 1.3190644345702275e-07 3.167010728264929e-09 -1.868759409085004e-09 9.262790573222466e-08 7.088561466107347e-08 2.2012516788627753e-06 1.0000234734039748 0.9998585552691422 1.0005632569419938 3.538554873509775e-05 -9.547618432020027e-07 -4.693658674679663e-09 3.187279413460039e-05 -2.187826344479366e-11 -1.839438814126512e-09 2.348161099292825e-05 1.6775192796218817e-05 0.0005636349599954084 1.0000676566168891 0.9998901139088683 1.001662503020842 0.00011798094746579394 -1.1232970486568866e-05 -1.5842224669531683e-08 8.039568655087387e-05 -2.8001934267685612e-09 -1.396223164190042e-09 6.794547010690726e-05 4.853742327658017e-05 0.001677210389667661 1.0000000104853364 0.9998417962370549 1.0000002443495597 1.1472968568838814e-08 1.5789072793061264e-10 1.580836418986027e-10 1.4673848120359508e-08 3.1812098985972464e-09 -1.8686600459490083e-09 1.1159579948558996e-08 2.5970025759200804e-08 2.6547568584620326e-07
1.392 1.000008845964567 0.9998481072361766 1.0002112585771565 1.2870310923497339e-05 -1.3121922471183868e-07 -1.5941375411582156e-09 1.2412922417612355e-05 1.7549027256935443e-09 -1.912449095300552e-09 8.846353191989056e-06 6.320094791304495e-06 0.00021127702003934944 1.0000009107323482 0.9998424392673705 1.0000216893395015 1.2992114022368955e-06 -1.279486446008162e-09 -1.5295573729165227e-11 1.2985661316747947e-06 3.026043236377126e-09 -1.91040523440428e-09 9.107405129844817e-07 6.513938588665775e-07 2.1689714571870684e-05 1.0000000925713965 0.999841854871372 1.0000021992470294 1.304577886107171e-07 1.345750267168589e-10 1.4303839310696485e-10 1.3190626331589063e-07 3.1669844741871477e-09 -1.9094643281701146e-09 9.264447298208982e-08 7.090603146723597e-08 2.2017351358392658e-06 1.0000234332559432 0.9998585265920378 1.000562694635081 3.538739325430494e-05 -1.0028891665429143e-06 -4.702835870597852e-09 3.182823763240026e-05 -2.1797939786572828e-11 -1.8808102982016886e-09 2.344124015388e-05 1.6746351880069945e-05 0.0005630837963677608 1.0000672204161574 0.9998898023337349 1.0016567574689903 0.00011757076322172608 -1.1763866952909241e-05 -1.58199291273015e-08 7.999506080472177e-05 -2.7749684411950705e-09 -1.448042946735688e-09 6.749811552721598e-05 4.8217830955856155e-05 0.0016718393410433423 1.0000000105048106 0.9998417962528414 1.0000002448124745 1.3465332329074045e-08 1.5885870883807077e-10 1.588753827649287e-10 1.4674390051437475e-08 3.181211513475085e-09 -1.909363300585039e-09 1.1128563880220009e-08 2.5985118292845844e-08 2.654097869346336e-07
1.402 1.0000088406529173 0.9998481034433915 1.000211185770528 1.2877164424814497e-05 -1.3758197601170802e-07 -1.5951265062553232e-09 1.2406718429556571e-05 1.7531967810482221e-09 -1.954149956254542e-09 8.84103272854977e-06 6.316295143088782e-06 0.00021120484490527668 1.0000009107032253 0.9998424392483992 1.0000216891700273 1.3017224299197026e-06 -1.343086397343532e-09 -1.5011457035364688e-11 1.2985010228573463e-06 3.0257445318833456e-09 -1.951952117410237e-09 9.107118069486264e-07 6.51375668764905e-07 2.168955030819267e-05 1.0000000925771713 0.9998418548773813 1.0000021993880868 1.3196232138811357e-07 1.352151743090811e-10 1.4352518308213189e-10 1.3190604167788392e-07 3.1669515959144555e-09 -1.950995704922905e-09 9.264974541687411e-08 7.091800189975075e-08 2.2017612833410486e-06 1.00002339236022 0.9998584973808403 1.0005621339633657 3.537260737755087e-05 -1.0509394859960751e-06 -4.702188706270183e-09 3.178374335762143e-05 -2.1730751812637484e-11 -1.922983083517544e-09 2.340010615034377e-05 1.6716966212203898e-05 0.0005625340955574997 1.0000667800876453 0.9998894878101212 1.0016511272792583 0.0001171049236655138 -1.2289926791694628e-05 -1.5761908609822885e-08 7.959643092903631e-05 -2.749991734937384e-09 -1.500836055538424e-09 6.70464414273844e-05 4.789515954258838e-05 0.001666591047833559 1.0000000105090119 0.9998417962577322 1.0000002449125225 1.486343304851746e-08 1.6014714149829922e-10 1.5938347824368077e-10 1.4674890528965169e-08 3.1812067666516385e-09 -1.950892914482712e-09 1.112450402180822e-08 2.600372881297454e-08 2.64427002041693e-07
1.412 1.0000088351910843 0.9998480995433369 1.0002111119611061 1.2879458437750503e-05 -1.4394395317088273e-07 -1.593185671860059e-09 1.2400517479094243e-05 1.751482749084749e-09 -1.99667218014342e-09 8.835560999903156e-06 6.3123874458690024e-06 0.00021113163109288372 1.0000009106546275 0.9998424392155308 1.0000216885637474 1.3033092194348019e-06 -1.4068901946585328e-09 -1.4953817110405215e-11 1.2984358533530243e-06 3.025438749832755e-09 -1.994339223747697e-09 9.106641100416349e-07 6.513437718861838e-07 2.1688944188630285e-05 1.0000000925719523 0.9998418548755533 1.000002199268295 1.3290608875596816e-07 1.35752060125828e-10 1.4347001975181046e-10 1.319057560627271e-07 3.1669122012853535e-09 -1.993368898602451e-09 9.264845384235113e-08 7.092460027790206e-08 2.2014879293725236e-06 1.0000233508452805 0.99985846772734 1.0005615779546249 3.534603071973223e-05 -1.098893538229702e-06 -4.692308056921553e-09 3.1739311213500116e-05 -2.1676082606381686e-11 -1.965961061273193e-09 2.33583422385753e-05 1.6687131054532164e-05 0.0005619890530497788 1.0000663361117887 0.9998891706813324 1.0016456219110192 0.00011660068325091425 -1.2810942321005764e-05 -1.5669639763542377e-08 7.919978713444807e-05 -2.72526059580931e-09 -1.554439674286904e-09 6.659101794932658e-05 4.756981733734301e-05 0.0016614766299480569 1.0000000105030185 0.9998417962553566 1.0000002447704885 1.5737113055494446e-08 1.6133894422186948e-10 1.593176070656213e-10 1.4675327140691988e-08 3.181194878380297e-09 -1.993265255272311e-09 1.1147268638843235e-08 2.6025595973914464e-08 2.6289217711076237e-07
1.422 1.0000088296137903 0.99984809556082 1.0002110379758864 1.2878559899359953e-05 -1.5030356280855422e-07 -1.5882158753739128e-09 1.2394319536666729e-05 1.7497608301157707e-09 -2.0400314687200714e-09 8.829972914214332e-06 6.308396643089092e-06 0.00021105822005809007 1.0000009105938312 0.9998424391739644 1.0000216876937496 1.3042037663441826e-06 -1.4712144783461626e-09 -1.4877412230366683e-11 1.2983705940359392e-06 3.025126012622823e-09 -2.037582389027356e-09 9.106042682644528e-07 6.513030537101181e-07 2.1688071512217724e-05 1.000000092560276 0.9998418548691285 1.000002198995362 1.3340772473454314e-07 1.3582827758656767e-10 1.4313234718914616e-10 1.3190537748215797e-07 3.1668658038161776e-09 -2.0366007893572788e-09 9.264249080681232e-08 7.092711470038669e-08 2.201069589134548e-06 1.000023308801657 0.999858437696221 1.0005610287262365 3.531130748821797e-05 -1.1467379359333295e-06 -4.673393839165331e-09 3.1694941096818745e-05 -2.1634596158451498e-11 -2.009752169073256e-09 2.3316042427470572e-05 1.665691363305568e-05 0.0005614509073168451 1.000065888835345 0.9998888511951817 1.001640247571074 0.00011607087955564765 -1.332678135549229e-05 -1.554462586974664e-08 7.88051196667334e-05 -2.7007722831507717e-09 -1.6087452293619297e-09 6.61322620088282e-05 4.7242103199471754e-05 0.0016565032469924201 1.000000010491093 0.9998417962487592 1.0000002444875442 1.6193671359187134e-08 1.6207371004724693e-10 1.5893926786837875e-10 1.46756709230044e-08 3.1811762654553768e-09 -2.0364960691466518e-09 1.1180164725209558e-08 2.6047161862123067e-08 2.6130974876860806e-07
1.432 1.0000088239450327 0.9998480915129867 1.0002109643858759 1.2875493409235833e-05 -1.5665959181061267e-07 -1.579934871528294e-09 1.2388124570236885e-05 1.7480320196121293e-09 -2.084245588722712e-09 8.824292573887655e-06 6.304339960017617e-06 0.000210985194016059 1.0000009105261338 0.9998424391274848 1.0000216866860452 1.3046109410267615e-06 -1.536164856501124e-09 -1.4309884761685524e-11 1.298305212965877e-06 3.024806367254752e-09 -2.081699507160414e-09 9.105371000498324e-07 6.51256965082236e-07 2.168706120289071e-05 1.0000000925455748 0.9998418548605592 1.0000021986507595 1.335902152687646e-07 1.3530794095862237e-10 1.4300344656833523e-10 1.3190487416225028e-07 3.1668123098291797e-09 -2.080708266270597e-09 9.263187674918097e-08 7.09256964917204e-08 2.2006301303344543e-06 1.0000232662916677 0.9998584073320118 1.0005604877191185 3.527110653967954e-05 -1.194463487857746e-06 -4.645542529058611e-09 3.1650632901359925e-05 -2.1605703806440055e-11 -2.0543687821169832e-09 2.327327155069847e-05 1.6626360330889963e-05 0.0005609211823086733 1.0000654385066596 0.9998885295291875 1.0016350080799004 0.00011552481069810588 -1.3837366912971851e-05 -1.5388605251115275e-08 7.841241881047318e-05 -2.67652508271941e-09 -1.6636859087591727e-09 6.567047775332857e-05 4.6912235421518916e-05 0.0016516751183246333 1.0000000104764815 0.9998417962402596 1.0000002441407072 1.634790582199741e-08 1.6221368825592628e-10 1.5874202246913076e-10 1.4675889868009116e-08 3.1811512046378452e-09 -2.080602831537037e-09 1.1199075874811162e-08 2.606353097999564e-08 2.6012493334335293e-07
1.442 1.000008818200886 0.999848087411321 1.0002108915730363 1.2871003436550765e-05 -1.6301104578693316e-07 -1.5683544878687752e-09 1.2381932538090167e-05 1.746295514187108e-09 -2.129331820072975e-09 8.818536191304225e-06 6.300228985977666e-06 0.00021091294357569601 1.0000009104551484 0.9998424390786733 1.0000216856266944 1.3046982548253339e-06 -1.6016295193421953e-09 -1.30388955122256e-11 1.2982396678416237e-06 3.0244794051299948e-09 -2.126706983383748e-09 9.104659217666822e-07 6.512078901878005e-07 2.1686001191847675e-05 1.0000000925302213 0.9998418548515418 1.000002198290886 1.3356343445004896e-07 1.3428221006662386e-10 1.433188016306636e-10 1.3190420337101098e-07 3.166752160240463e-09 -2.1257088596026398e-09 9.261635112485921e-08 7.092035634399886e-08 2.2002450223242037e-06 1.0000232233572266 0.9998583766646658 1.0005599558852203 3.522732928820723e-05 -1.242063976000574e-06 -4.609212000800005e-09 3.1606386510599875e-05 -2.1589399022501008e-11 -2.099826511170524e-09 2.3230073428116827e-05 1.659550251645176e-05 0.0005604008837603997 1.000064985303497 0.9998882058104515 1.001629905553498 0.00011496903555210228 -1.4342661358472245e-05 -1.520394407634158e-08 7.802167487888592e-05 -2.652516308489931e-09 -1.7192280430500544e-09 6.520588848814944e-05 4.658037450317212e-05 0.001646994340089781 1.0000000104614322 0.999841796231465 1.0000002437834108 1.6303927260134867e-08 1.6184886581129918e-10 1.5896248352195175e-10 1.4675941433822287e-08 3.1811189934281315e-09 -2.1256026149205923e-09 1.118467959675992e-08 2.607096852408827e-08 2.5955766144779637e-07
1.452 1.0000088123917474 0.9998480832632536 1.0002108197838653 1.2865614753909575e-05 -1.6935714281250628e-07 -1.5539609796333114e-09 1.2375743390805208e-05 1.744551631577346e-09 -2.1753092115835012e-09 8.812714390843209e-06 6.296071317253308e-06 0.00021084172186906276 1.0000009103831546 0.999842439029159 1.0000216845700276 1.3045945400305578e-06 -1.6673945253752174e-09 -1.1301242335366106e-11 1.2981739092144218e-06 3.0241453130580182e-09 -2.1726238655045566e-09 9.103930316291543e-07 6.511574843930341e-07 2.1684945711331055e-05 1.0000000925156876 0.9998418548431267 1.000002197950763 1.3341665799776083e-07 1.329519929176548e-10 1.4386582265422342e-10 1.3190331576545324e-07 3.166685146097128e-09 -2.1716200765766873e-09 9.259669203873613e-08 7.091177833678985e-08 2.1999377045587803e-06 1.0000231800258899 0.9998583457138778 1.0005594338324575 3.518129427393068e-05 -1.2895353290695243e-06 -4.5653889002401915e-09 3.156220180062311e-05 -2.1585772774034884e-11 -2.146142593552605e-09 2.318647715384996e-05 1.656436103232178e-05 0.0005598906516706056 1.0000645293542756 0.9998878801308259 1.001624940922258 0.00011440806181663035 -1.4842654454473822e-05 -1.4993734675035787e-08 7.763287821282134e-05 -2.628743985097526e-09 -1.7753600743186995e-09 6.473866090639136e-05 4.62466404230204e-05 0.0016424615152772523 1.0000000104473368 0.9998417962233691 1.0000002434487454 1.614705617117529e-08 1.611789696654989e-10 1.593912571885505e-10 1.4675776114167852e-08 3.1810804263116976e-09 -2.1715132206498856e-09 1.1131688195856242e-08 2.6068812074050892e-08 2.5953692655392204e-07
1.462 1.000008806524073 0.9998480790733976 1.0002107491706658 1.2859685749983613e-05 -1.7569734161538038e-07 -1.5374701126562628e-09 1.236955709418367e-05 1.7428005206040392e-09 -2.2221968430657324e-09 8.806833888859265e-06 6.291871757077786e-06 0.0002107716859873002 1.000000910311434 0.9998424389798578 1.0000216835465763 1.3043931516490534e-06 -1.7332677566667077e-09 -9.545994389105085e-12 1.2981079031845357e-06 3.0238046621306195e-09 -2.21946745879706e-09 9.103200006081615e-07 6.511068794845735e-07 2.168392322503647e-05 1.0000000925027437 0.9998418548358663 1.0000021976486377 1.3321676007296987e-07 1.3150218771686735e-10 1.4422198454411688e-10 1.319021775217762e-07 3.1666117680117013e-09 -2.2184600366860473e-09 9.257513955698798e-08 7.090157452563355e-08 2.1996901117335993e-06 1.0000231363153826 0.9998583144923218 1.000558921933074 3.5133891114404764e-05 -1.3368750381426066e-06 -4.5153326449223985e-09 3.151807866070182e-05 -2.159452123770855e-11 -2.1933368921588262e-09 2.3142501710433004e-05 1.6532949488837747e-05 0.0005593908744076429 1.000064070753753 0.999887552558121 1.0016201143135213 0.00011384490763030414 -1.533735458177878e-05 -1.476148079221951e-08 7.724601919924087e-05 -2.605205244171524e-09 -1.8320889402763975e-09 6.426892281792048e-05 4.591112526346699e-05 0.0016380762231098973 1.0000000104349143 0.9998417962164862 1.0000002431537307 1.5941518790226153e-08 1.6038879484844765e-10 1.5960826087955896e-10 1.4675360105767381e-08 3.1810346058822955e-09 -2.218352854274952e-09 1.1051429837806223e-08 2.6059958929039573e-08 2.5975848797533886e-07
1.472 1.0000088006016736 0.9998480748444772 1.0002106798224502 1.285345187220311e-05 -1.820313170121976e-07 -1.5194255915586699e-09 1.2363373652655356e-05 1.7410425809890354e-09 -2.270014634304379e-09 8.800898701075423e-06 6.287633177652764e-06 0.00021070292812592857 1.0000009102405716 0.9998424389311887 1.0000216825701924 1.3041564571682602e-06 -1.799126168260982e-09 -8.036834123227345e-12 1.298041654916608e-06 3.023457071971259e-09 -2.267257001091273e-09 9.102478086359581e-07 6.510567810216668e-07 2.168294467499375e-05 1.000000092491657 0.9998418548299508 1.0000021973907318 1.330088138372057e-07 1.3005275554615052e-10 1.4415145647159855e-10 1.3190079359874522e-07 3.166531785060505e-09 -2.2662473460014326e-09 9.255484559921636e-08 7.089192414342633e-08 2.1994636187542886e-06 1.0000230922368876 0.9998582830079962 1.0005584204023843 3.5085702105174015e-05 -1.3840816883885294e-06 -4.460160722538611e-09 3.147401701765129e-05 -2.1615015522804368e-11 -2.241430194357273e-09 2.3098159273640424e-05 1.6501276622229504e-05 0.0005589017719008846 1.0000636095742768 0.9998872231441348 1.0016154253255238 0.00011328153947639342 -1.5826782411358864e-05 -1.4510637872938108e-08 7.686108829384266e-05 -2.5818981127885185e-09 -1.8894321018765027e-09 6.379677575544661e-05 4.557390217494495e-05 0.0016338373584650213 1.0000000104243998 0.9998417962109852 1.0000002429038248 1.5730658665778915e-08 1.5959767518023242e-10 1.5938056898163642e-10 1.467469874091948e-08 3.1809822632714208e-09 -2.2661397609463798e-09 1.0967065929513734e-08 2.604972284577649e-08 2.59834060710379e-07
1.482 1.0000087946266605 0.9998480705780025 1.000210611787594 1.2847059787265966e-05 -1.8835888140304034e-07 -1.4999912854086648e-09 1.2357193112486079e-05 1.7392776601502575e-09 -2.31878256740742e-09 8.794911062708805e-06 6.283357177371326e-06 0.0002106354989153896 1.000000910170711 0.9998424388832542 1.0000216816442138 1.3039208680999832e-06 -1.864889865403012e-09 -6.649306192431728e-12 1.2979752109977347e-06 3.023102934637303e-09 -2.3160117101200914e-09 9.101769486953573e-07 6.510075452564844e-07 2.168201156527199e-05 1.00000009248238 0.9998418548253475 1.0000021971757584 1.3281821336129393e-07 1.2868250666572636e-10 1.4380727641229825e-10 1.3189921091486205e-07 3.1664448241754854e-09 -2.315001238965967e-09 9.25387844389569e-08 7.088486890396395e-08 2.199222725259604e-06 1.0000230477973697 0.9998582512658872 1.0005579293545876 3.503709479661334e-05 -1.4311545686598333e-06 -4.40062857335736e-09 3.143001683920474e-05 -2.1647524544982712e-11 -2.290444501713573e-09 2.305345759005508e-05 1.6469347990596995e-05 0.0005584234551899009 1.0000631458736335 0.999886891930261 1.0016108732183195 0.00011271920097408712 -1.6310966431667398e-05 -1.4244355427430901e-08 7.647807602571914e-05 -2.558820364879092e-09 -1.94741517080965e-09 6.332230376192348e-05 4.523503161312474e-05 0.0016297433709531314 1.0000000104157267 0.9998417962068191 1.0000002426972787 1.55387679670682e-08 1.588846940425267e-10 1.58863818369784e-10 1.4673838272461923e-08 3.1809232993443353e-09 -2.3148935527904975e-09 1.0903755671008578e-08 2.6043662848807246e-08 2.5945872153794193e-07
1.492 1.0000087886001148 0.9998480662747479 1.0002105450899557 1.2840594565598184e-05 -1.9467990631449362e-07 -1.4790780308649604e-09 1.2351015541261641e-05 1.7375059995164016e-09 -2.3685222055178074e-09 8.788872138805974e-06 6.279044588101606e-06 0.00021056942422551994 1.0000009101017577 0.9998424388359868 1.0000216807664504 1.3037029925446676e-06 -1.9304821807982594e-09 -5.001881722306392e-12 1.29790863986898e-06 3.0227424751372485e-09 -2.3657508995563544e-09 9.101075499278901e-07 6.509592688257269e-07 2.1681122527156428e-05 1.0000000924747052 0.9998418548219077 1.0000021969988016 1.3265472522225197e-07 1.2746884901624472e-10 1.4360076539384566e-10 1.3189749761116014e-07 3.1663516732119077e-09 -2.3647408517179554e-09 9.252870333331068e-08 7.088163267186611e-08 2.1989529024055446e-06 1.0000230030011823 0.9998582192691143 1.0005574488412614 3.498829135253284e-05 -1.4780933768049053e-06 -4.337239816997086e-09 3.1386078113913e-05 -2.1691677126997867e-11 -2.340403020289177e-09 2.3008401671147854e-05 1.6437167181383305e-05 0.0005579559677660372 1.0000626797003787 0.9998865589512924 1.0016064570432694 0.00011215865261400753 -1.67899398942063e-05 -1.3965543691876417e-08 7.609697297869906e-05 -2.5359693596770103e-09 -2.006068018805092e-09 6.284557938213854e-05 4.4894565582409934e-05 0.001625792428645362 1.0000000104086764 0.999841796203831 1.000000242528903 1.5374929578442864e-08 1.5832732860808786e-10 1.5847219521663328e-10 1.4672847312998036e-08 3.180858372181625e-09 -2.3646333601147246e-09 1.0878062322123002e-08 2.6045401315301693e-08 2.5852888079375784e-07
1.502 1.000008782522541 0.9998480619350746 1.0002104797396918 1.2834101646027213e-05 -2.0099429263554537e-07 -1.4566639869026944e-09 1.2344841006415385e-05 1.7357275568208447e-09 -2.4192543257862724e-09 8.782782505251552e-06 6.2746958186498785e-06 0.0002105047159121922 1.0000009100335234 0.9998424387892533 1.0000216799326853 1.3035068939381525e-06 -1.995823943371668e-09 -2.7812725896906996e-12 1.2978420094705684e-06 3.0223754707271144e-09 -2.416495080932555e-09 9.100394798609203e-07 6.509118616675105e-07 2.1680276886863005e-05 1.00000009246838 0.9998418548194522 1.0000021968540802 1.3251827741049916e-07 1.264921482117503e-10 1.4387372628468202e-10 1.3189572148657193e-07 3.166252262615006e-09 -2.415486474823898e-09 9.252451628461277e-08 7.088221666149548e-08 2.1986672240999163e-06 1.0000229578511293 0.9998581870196896 1.000556978876876 3.493942000977065e-05 -1.5248980477955704e-06 -4.270551863708786e-09 3.134220082953682e-05 -2.1747078953221983e-11 -2.3913290666346463e-09 2.2962994918350205e-05 1.640473661356976e-05 0.0005574993125159881 1.0000622110973532 0.9998862242379323 1.0016021757282474 0.000111600342255005 -1.7263738823460223e-05 -1.3677129358636528e-08 7.571776977017747e-05 -2.513342498422526e-09 -2.0654243838645863e-09 6.236666759481151e-05 4.455255041433881e-05 0.0016219825262800008 1.0000000104029902 0.9998417962018377 1.0000002423927614 1.5238658877610068e-08 1.5800612981333804e-10 1.5855065652904712e-10 1.4671793446994557e-08 3.1807873869191516e-09 -2.415379302153855e-09 1.0891071384957017e-08 2.6055277975171658e-08 2.5718039759149125e-07
1.512 1.0000087763941439 0.9998480575591313 1.0002104157398186 1.2827603784837568e-05 -2.0730198810333947e-07 -1.4330593274257301e-09 1.2338669567929763e-05 1.7339425936393123e-09 -2.471000645831611e-09 8.776642405634705e-06 6.270311037426322e-06 0.00021044137753625593 1.0000009099658105 0.9998424387429125 1.0000216791385526 1.3033310509634168e-06 -2.0608674925384046e-09 -1.600139208552533e-14 1.2977753801064794e-06 3.0220020618243313e-09 -2.46826414145028e-09 9.099724031860103e-07 6.508650858528702e-07 2.167947495273045e-05 1.0000000924631725 0.9998418548178155 1.000002196736365 1.3240492208324355e-07 1.258007412810869e-10 1.446257213358207e-10 1.31893942902037e-07 3.1661471346447607e-09 -2.467258593739601e-09 9.252435091521557e-08 7.08854054619565e-08 2.198400343915634e-06 1.0000229123491378 0.999858154518998 1.0005565194547763 3.489055205568468e-05 -1.5715686822253542e-06 -4.201429852050098e-09 3.129838496571944e-05 -2.1813292919763246e-11 -2.443246092858207e-09 2.291723978836414e-05 1.6372058011054282e-05 0.0005570534678833041 1.000061740103926 0.99988588781839 1.0015980281317551 0.00011104452287952748 -1.7732400793103813e-05 -1.3382255045827178e-08 7.53404570435685e-05 -2.490938162159463e-09 -2.1255191138643122e-09 6.188562826743494e-05 4.420902849848306e-05 0.0016183115540621565 1.0000000103984323 0.9998417962006705 1.0000002422835372 1.5125764701412138e-08 1.5797001929843065e-10 1.591021369487397e-10 1.4670737184330971e-08 3.1807098865879387e-09 -2.467151918593827e-09 1.0928295210225534e-08 2.6070305443289253e-08 2.557392753153148e-07
1.522 1.0000087702149851 0.9998480531469625 1.0002103530896969 1.2821112421425108e-05 -2.1360302166852928e-07 -1.40892562914142e-09 1.2332501283262617e-05 1.7321518564044608e-09 -2.523783119500916e-09 8.77045187190808e-06 6.265890258783826e-06 0.00021037940712674712 1.0000009098984415 0.9998424386968382 1.0000216783800928 1.3031731266011113e-06 -2.125637769240597e-09 2.897433422859145e-12 1.2977088096686541e-06 3.021622628283517e-09 -2.5210791594128367e-09 9.099058460713475e-07 6.508185983613576e-07 2.1678716361475312e-05 1.0000000924588859 0.9998418548168571 1.0000021966412385 1.3231094432911649e-07 1.2537089311460357e-10 1.454871446783381e-10 1.31892220238352e-07 3.166035515599373e-09 -2.5200774391430806e-09 9.252526921685932e-08 7.088921316131282e-08 2.1981927499614945e-06 1.0000228664966564 0.9998581217680816 1.0005560705565253 3.484172642683828e-05 -1.6181055266319354e-06 -4.13105997358543e-09 3.125463049880187e-05 -2.189041491089214e-11 -2.4961786734566546e-09 2.287113816403421e-05 1.6339132667343312e-05 0.0005566183972269028 1.0000612667573687 0.9998855497193642 1.0015940130759753 0.00011049133052128658 -1.8195964199490518e-05 -1.3084250271612543e-08 7.496502547079547e-05 -2.468753072063039e-09 -2.1863880826883002e-09 6.140251764181057e-05 4.386403933160969e-05 0.0016147773403976718 1.0000000103948046 0.9998417962001888 1.0000002421967675 1.5032394691499863e-08 1.5819451637831012e-10 1.5975950415851283e-10 1.4669736646670814e-08 3.180626856364096e-09 -2.519971638520372e-09 1.0966332870191505e-08 2.6085428965030158e-08 2.5459569865970793e-07
1.532 1.000008763985053 0.9998480486985623 1.0002102917866786 1.2814633623599582e-05 -2.198975095695518e-07 -1.385026446464639e-09 1.2326336208522738e-05 1.7303556460018352e-09 -2.577624186964609e-09 8.764210809688295e-06 6.261433403178811e-06 0.000210318799064231 1.00000090983126 0.9998424386509195 1.0000216776536335 1.303031666406785e-06 -2.1902439697603953e-09 5.4418587918788535e-12 1.2976423556413923e-06 3.0212376096715163e-09 -2.5749621132067593e-09 9.098393087952677e-07 6.507720293414202e-07 2.1677998489018706e-05 1.0000000924553554 0.9998418548164606 1.0000021965647978 1.322341382895079e-07 1.2509424688561615e-10 1.4596510457314407e-10 1.3189061017851816e-07 3.1659182451794776e-09 -2.5739650017550068e-09 9.252438861358693e-08 7.0891616409833e-08 2.1980728733926543e-06 1.0000228202948764 0.9998580887677972 1.0005556321571127 3.4792964159768065e-05 -1.6645089511403814e-06 -4.060698028269455e-09 3.121093740260566e-05 -2.1977680194353145e-11 -2.5501520644388087e-09 2.282469158739333e-05 1.630596161137685e-05 0.0005561940547844123 1.000060791093675 0.9998852099666239 1.0015901293662919 0.0001099408329947937 -1.8654467822737754e-05 -1.2786354185415201e-08 7.459146575404616e-05 -2.44678526232574e-09 -2.248068359256358e-09 6.091738924334862e-05 4.35176201664043e-05 0.0016113776786617316 1.0000000103919404 0.9998417962002737 1.0000002421285266 1.495626758538891e-08 1.5857173887379657e-10 1.6003158602488083e-10 1.4668848792202055e-08 3.1805382532127684e-09 -2.573859919832624e-09 1.0982707302886434e-08 2.6095542572052886e-08 2.5404866385243617e-07
1.542 1.0000087577043062 0.9998480442139005 1.0002102318270019 1.2808170174261232e-05 -2.2618561867262444e-07 -1.361863753291717e-09 1.232017438853913e-05 1.7285534174505453e-09 -2.632546984727358e-09 8.757919078708787e-06 6.256940355320248e-06 0.00021025954597792842 1.0000009097641256 0.9998424386050562 1.0000216769556367 1.3029055322000192e-06 -2.254843521952706e-09 7.339851712034456e-12 1.2975760635811995e-06 3.020847086003159e-09 -2.6299343410592703e-09 9.097723957363433e-07 6.507250784874357e-07 2.16773160694522e-05 1.0000000924524355 0.9998418548165214 1.000002196503399 1.321729737530973e-07 1.2481377194116413e-10 1.4580460694867138e-10 1.3188915828500627e-07 3.165796161892012e-09 -2.6289433158434994e-09 9.251993118975841e-08 7.089128490062423e-08 2.1980449043379647e-06 1.0000227737448586 0.9998580555189072 1.0005552042279329 3.4744275797208515e-05 -1.7107793952577529e-06 -3.991304656183223e-09 3.116730563813896e-05 -2.2074912279432797e-11 -2.6051902723696354e-09 2.277790142397652e-05 1.6272545726591845e-05 0.0005557803900137349 1.0000603131480306 0.9998848685853416 1.001586375802628 0.0001093930587185096 -1.9107950531087724e-05 -1.2491342151081964e-08 7.421976861496752e-05 -2.425032120485734e-09 -2.3105957783982616e-09 6.043029444285823e-05 4.316980642504945e-05 0.001608110344338853 1.0000000103896947 0.999841796200822 1.000000242075159 1.489581378115102e-08 1.5894486795839598e-10 1.5966618956597064e-10 1.466811945472888e-08 3.180444149372688e-09 -2.6288384226387237e-09 1.0964346555213637e-08 2.6097434462873507e-08 2.541876033496015e-07
1.552 1.000008751372691 0.9998480396929409 1.000210173206511 1.2801722095050832e-05 -2.3246749419086572e-07 -1.3394613803484242e-09 1.2314015843639895e-05 1.7267458824883424e-09 -2.688575020493554e-09 8.751576550526318e-06 6.252411006745785e-06 0.00021020164044601564 1.0000009096969125 0.9998424385591584 1.0000216762828278 1.30279281641428e-06 -2.3195710798771806e-09 8.773306416349995e-12 1.2975099556217968e-06 3.0204513353160087e-09 -2.68601863955933e-09 9.097048985654622e-07 6.506775823399469e-07 2.1676661919266682e-05 1.0000000924499983 0.9998418548169494 1.0000021964537282 1.321253499498308e-07 1.2439576928736718e-10 1.4520842806060117e-10 1.3188788719579882e-07 3.1656683961242744e-09 -2.6850336841862627e-09 9.25117974098504e-08 7.088803402402834e-08 2.1980860395074613e-06 1.0000227268476034 0.9998580220221291 1.0005547867386888 3.469566513340093e-05 -1.7569172849260834e-06 -3.9233244093785695e-09 3.1123735141485914e-05 -2.2181900154830684e-11 -2.6613194377319837e-09 2.2730768967145646e-05 1.6238885827765577e-05 0.0005553773506791332 1.0000598329550847 0.9998845256002888 1.0015827511860496 0.00010884801343259363 -1.9556451061549836e-05 -1.2201306311374163e-08 7.38499247851681e-05 -2.4034912943243486e-09 -2.374007306962926e-09 5.994128278498684e-05 4.2820631959486227e-05 0.0016049731058926922 1.0000000103879385 0.9998417962017421 1.0000002420333465 1.4848913200776828e-08 1.5918036723738628e-10 1.5886782071094294e-10 1.4667570688948003e-08 3.180345007475338e-09 -2.684929880296745e-09 1.0911912594626066e-08 2.6090966936989144e-08 2.5485654356913155e-07
1.562 1.0000087449901642 0.9998480351356532 1.0002101159212915 1.2795287342493622e-05 -2.3874318990674147e-07 -1.317481383713916e-09 1.230786057052229e-05 1.7249331051648638e-09 -2.7457322234178e-09 8.745183140945882e-06 6.2478452797793145e-06 0.0002101450761483021 1.0000009096295144 0.9998424385131509 1.0000216756325107 1.3026905968020676e-06 -2.384469862043197e-09 1.0266018036436126e-11 1.2974440304626734e-06 3.0200504673676424e-09 -2.7432376602015836e-09 9.096368065177653e-07 6.506295292536032e-07 2.167602831030913e-05 1.000000092447936 0.9998418548176679 1.0000021964130823 1.3208825698895714e-07 1.237978321702871e-10 1.4471877098275498e-10 1.3188679505528747e-07 3.165536048276128e-09 -2.742259605928993e-09 9.250148464608716e-08 7.088284326331938e-08 2.1981534193533357e-06 1.0000226796040985 0.9998579882781702 1.0005543796586727 3.464713179409774e-05 -1.8029229582392182e-06 -3.856796294720355e-09 3.108022582476401e-05 -2.229820344482395e-11 -2.718565380863852e-09 2.268329549762033e-05 1.6204982706439727e-05 0.0005549848847140525 1.0000593505491016 0.9998841810359391 1.0015792543225723 0.00010830569035537692 -2.000000786766833e-05 -1.1917759266506758e-08 7.3481925008451e-05 -2.3821603581884897e-09 -2.4383386652834304e-09 5.9450402171354814e-05 4.2470129219306044e-05 0.0016019637313394377 1.000000010386565 0.9998417962029585 1.0000002420003864 1.4812547216759117e-08 1.5923548221213068e-10 1.5818051859611434e-10 1.466720074250641e-08 3.180240672247456e-09 -2.7421564916110793e-09 1.0839088984042413e-08 2.6079094930802985e-08 2.5571191077714897e-07
1.572 1.0000087385567025 0.9998480305420203 1.0002100599680435 1.2788863100270531e-05 -2.4501264500298993e-07 -1.295619636490554e-09 1.230170855790648e-05 1.723115968108304e-09 -2.804042976099289e-09 8.738738837229199e-06 6.2432431481356956e-06 0.00021008984843971456 1.0000009095618476 0.9998424384669756 1.000021675002772 1.302595702294107e-06 -2.449469168262375e-09 1.2285657180495773e-11 1.2973782778372416e-06 3.019645211004235e-09 -2.801614889282534e-09 9.095682649802976e-07 6.50581033047708e-07 2.1675408640811796e-05 1.000000092446165 0.9998418548186178 1.0000021963795556 1.320584877062853e-07 1.230908448903105e-10 1.448197110366782e-10 1.3188587191432797e-07 3.1653992467048806e-09 -2.8006439114084133e-09 9.249143408435608e-08 7.087744683183762e-08 2.198198383779127e-06 1.000022632015339 0.9998579542877404 1.000553982957475 3.459867358675587e-05 -1.8487966387338518e-06 -3.791739019262181e-09 3.1036777591602184e-05 -2.2423334610859545e-11 -2.776953665403089e-09 2.263548232855221e-05 1.6170837166871144e-05 0.000554602941091147 1.0000588659640393 0.9998838349165289 1.0015758840251647 0.00010776607677657839 -2.0438659054521192e-05 -1.1641998182102355e-08 7.311576005836697e-05 -2.3610371593522606e-09 -2.503627182825209e-09 5.8957698973437755e-05 4.211832938079405e-05 0.0015990799920006424 1.0000000103854898 0.9998417962044109 1.0000002419743728 1.478350528249024e-08 1.591813299188168e-10 1.5809025287385282e-10 1.4667000215573854e-08 3.18013165281789e-09 -2.800541714926804e-09 1.076733644349986e-08 2.606671731585491e-08 2.5634893906395523e-07
1.582 1.000008732072303 0.9998480259120415 1.000210005344071 1.2782447082227746e-05 -2.5127573032278475e-07 -1.2739785770828715e-09 1.2295559803036236e-05 1.7212946633996764e-09 -2.863531438953512e-09 8.732243716011016e-06 6.238604649537459e-06 0.0002100359543562474 1.0000009094938525 0.9998424384205891 1.000021674392385 1.3025057326989388e-06 -2.5144309718773695e-09 1.4866324444797198e-11 1.2973126966261803e-06 3.0192353041964644e-09 -2.861174313856858e-09 9.094995030082705e-07 6.505322752098888e-07 2.1674798853540887e-05 1.0000000924446246 0.9998418548197554 1.0000021963519399 1.3203363083524896e-07 1.224132656168665e-10 1.4555885072079061e-10 1.3188511644542749e-07 3.1652579381540536e-09 -2.8602111494534796e-09 9.248409743129149e-08 7.087365898742078e-08 2.198182613579198e-06 1.0000225840823391 0.9998579200515627 1.0005535966051462 3.455028836851757e-05 -1.8945384803060034e-06 -3.728517694471843e-09 3.0993390353224855e-05 -2.255675333752118e-11 -2.836511223923551e-09 2.2587330836203914e-05 1.6136450051946935e-05 0.0005542314698991696 1.0000583792335853 0.9998834872660787 1.0015726391145392 0.00010722915818986155 -2.087244240627826e-05 -1.137543777149685e-08 7.275142075509306e-05 -2.340118950367538e-09 -2.5699087978856245e-09 5.846321810068086e-05 4.176526245209836e-05 0.001596319664416615 1.0000000103846518 0.9998417962060566 1.0000002419540994 1.475937432328974e-08 1.5915664286609296e-10 1.5864546836902805e-10 1.4666966928731148e-08 3.1800187804249515e-09 -2.8601094450039463e-09 1.0718031035162643e-08 2.605880889868998e-08 2.564422718223126e-07
1.592 1.0000087255369814 0.9998480212457268 1.0002099520470045 1.2776038142399001e-05 -2.5753234163646656e-07 -1.2531067062549539e-09 1.2289414312715816e-05 1.7194693910372829e-09 -2.924223191238836e-09 8.725697918481281e-06 6.233929866972165e-06 0.00020998339196246272 1.000000909425485 0.9998424383739604 1.0000216738004928 1.3024195253903081e-06 -2.5792427245541913e-09 1.7563885358380655e-11 1.2972472951175222e-06 3.018820949399659e-09 -2.921940011874531e-09 9.094307291768201e-07 6.504834186236665e-07 2.167419791298803e-05 1.0000000924432697 0.9998418548210503 1.0000021963293972 1.32012522143469e-07 1.2187836178383214e-10 1.4650256822806775e-10 1.3188453707729526e-07 3.165112893557346e-09 -2.9209850399919094e-09 9.248106421678067e-08 7.087268326139719e-08 2.198090005342953e-06 1.0000225358061283 0.9998578855703693 1.0005532205719982 3.450197494041079e-05 -1.9401486599451108e-06 -3.6678797717730943e-09 3.095006402959507e-05 -2.2697910752593903e-11 -2.897264383718867e-09 2.2538842443212185e-05 1.6101822234450665e-05 0.0005538704216709681 1.0000578903911668 0.9998831381084035 1.0015695184192481 0.00010669492032610611 -2.1301395474636493e-05 -1.111962093750164e-08 7.238889796622546e-05 -2.3194033570523185e-09 -2.6372199826337117e-09 5.796700300218609e-05 4.141095733650385e-05 0.0015936805309581489 1.0000000103840072 0.9998417962078644 1.0000002419387302 1.4738990376670033e-08 1.5927429672838064e-10 1.5941410115529693e-10 1.4667109605120384e-08 3.179901834689503e-09 -2.9208840636193447e-09 1.0704822613865193e-08 2.605856770237995e-08 2.558489437531923e-07
1.602 1.0000087189507627 0.9998480165430951 1.0002099000744902 1.2769636036968793e-05 -2.637824754319303e-07 -1.233657972391276e-09 1.2283272087442724e-05 1.717640419540677e-09 -2.9861438749104496e-09 8.719101575637588e-06 6.22921887524657e-06 0.0002099321592904473 1.0000009093567115 0.9998424383270665 1.0000216732262777 1.3023368524532336e-06 -2.643893571807819e-09 1.97961545021817e-11 1.2971820765463551e-06 3.018403009138078e-09 -2.9839374926148152e-09 9.09362012641719e-07 6.504345135968401e-07 2.1673607212953652e-05 1.0000000924420664 0.9998418548224777 1.0000021963111339 1.3199493506729032e-07 1.2149697719013594e-10 1.4707581380490834e-10 1.318841366418306e-07 3.164964377602213e-09 -2.9829900152061504e-09 9.248250604706927e-08 7.087465723193454e-08 2.1979307391444195e-06 1.0000224871877463 0.9998578508448972 1.0005528548283418 3.445373294301119e-05 -1.985627454798278e-06 -3.610617277867997e-09 3.090679853488993e-05 -2.284638497438588e-11 -2.9592411299449136e-09 2.2490018547160745e-05 1.6066954570732946e-05 0.000553519746305097 1.0000573994699449 0.999882787467112 1.001566520775568 0.0001061633495761318 -2.172555565459878e-05 -1.0875877538208243e-08 7.20281825906841e-05 -2.298888076265304e-09 -2.7055966085819732e-09 5.746909560308178e-05 4.105544185245735e-05 0.0015911603798212188 1.0000000103835207 0.9998417962098097 1.0000002419274734 1.4722126979263914e-08 1.5954529084424022e-10 1.5982201130193974e-10 1.466743148105845e-08 3.1797817530966905e-09 -2.9828901568068865e-09 1.072888706914482e-08 2.606627999024468e-08 2.546488399752416e-07
1.612 1.0000087123136776 0.9998480118041673 1.0002098494240774 1.2763240758924112e-05 -2.7002623523706974e-07 -1.2159478932675806e-09 1.2277133102749855e-05 1.7158086620487096e-09 -3.0493193902007997e-09 8.712454742786359e-06 6.224471695173278e-06 0.00020988225364400139 1.0000009092875024 0.9998424382798865 1.0000216726688353 1.3022577278952171e-06 -2.7084793547651124e-09 2.1288167313974722e-11 1.2971170188493417e-06 3.017981745007807e-09 -3.0471915429162934e-09 9.092932174550695e-07 6.503854526508111e-07 2.1673029565648907e-05 1.0000000924409844 0.9998418548240169 1.0000021962962682 1.3198088555425313e-07 1.21173273542233e-10 1.4700786274903744e-10 1.318838934166791e-07 3.1648125216832158e-09 -3.0462526298393006e-09 9.248710674205838e-08 7.08786188901226e-08 2.197737232360258e-06 1.0000224382282363 0.9998578158758861 1.0005524993443897 3.4405562243632016e-05 -2.0309752467091698e-06 -3.5571312318024993e-09 3.0863593756540224e-05 -2.300227970559925e-11 -3.022468534762727e-09 2.2440860455208158e-05 1.603184785850574e-05 0.0005531793924141523 1.0000569065028155 0.9998824353656061 1.0015636450274867 0.00010563443259024436 -2.2144960191154817e-05 -1.0644909816626585e-08 7.166926554051471e-05 -2.2785703144581075e-09 -2.7750746213611616e-09 5.696953624105385e-05 4.069874275292933e-05 0.0015887570054678433 1.0000000103831626 0.9998417962118714 1.0000002419194496 1.4708800677751688e-08 1.5987407594011669e-10 1.5959908104411882e-10 1.4667910503581661e-08 3.1796578856503027e-09 -3.0461533507349116e-09 1.077871427169508e-08 2.607933295067604e-08 2.5311895367977734e-07
1.622 1.0000087056257612 0.9998480070289677 1.0002098000933095 1.2756852006270519e-05 -2.762637620771134e-07 -1.199773516381483e-09 1.2270997299517862e-05 1.7139739643740027e-09 -3.1137767997843215e-09 8.70575740844611e-06 6.219688301134204e-06 0.0002098336718826279 1.0000009092178315 0.9998424382324027 1.0000216721272637 1.302181867850023e-06 -2.7731342888592975e-09 2.2257812769328156e-11 1.2970520651403725e-06 3.0175579461474855e-09 -3.1117282947883604e-09 9.092240529137776e-07 6.503360180058115e-07 2.1672468501319342e-05 1.000000092439997 0.9998418548256491 1.0000021962839207 1.319700913455779e-07 1.2077371959039866e-10 1.4651845630729585e-10 1.3188375100943729e-07 3.164657801064663e-09 -3.110798111363582e-09 9.249252363275222e-08 7.08829239941603e-08 2.1975538997881765e-06 1.0000223889286441 0.9998577806640747 1.000552154090369 3.4357462421003924e-05 -2.0761924534341706e-06 -3.5072573425289532e-09 3.082044954720667e-05 -2.316435332249223e-11 -3.086975014895024e-09 2.2391369389527355e-05 1.5996502844823307e-05 0.0005528493077224558 1.000056411522403 0.9998820818270795 1.001560890026881 0.00010510815582017485 -2.2559646109599422e-05 -1.0426651958253862e-08 7.131213773420503e-05 -2.258447954114568e-09 -2.8456898651831655e-09 5.6468363671874355e-05 4.0340885789962284e-05 0.0015864682101973948 1.0000000103829056 0.9998417962140316 1.0000002419137821 1.469872897472684e-08 1.601268537838585e-10 1.589647230004594e-10 1.466849023239166e-08 3.1795314316733897e-09 -3.1106998961973506e-09 1.0834420897952043e-08 2.6093350817047025e-08 2.516497170411298e-07
1.632 1.0000086988870491 0.9998480022175221 1.0002097520799047 1.2750469082866852e-05 -2.8249514545539664e-07 -1.1846284677619804e-09 1.2264864595284979e-05 1.71213750344858e-09 -3.179543419802686e-09 8.699009567594105e-06 6.214868675619816e-06 0.00020978641132952746 1.0000009091476758 0.9998424381845983 1.0000216716008334 1.3021085904447705e-06 -2.8379418859956288e-09 2.320658398729498e-11 1.2969871364919192e-06 3.0171309421446646e-09 -3.1775750011213258e-09 9.091542165063369e-07 6.502859963850198e-07 2.1671927860855358e-05 1.0000000924390795 0.9998418548273573 1.000002196273387 1.319618720671352e-07 1.202145670531465e-10 1.4610852766015223e-10 1.318836301148541e-07 3.164500359233939e-09 -3.176652651798567e-09 9.249621434878938e-08 7.088591062434651e-08 2.197423907656032e-06 1.0000223392900152 0.9998577452102028 1.0005518190367122 3.430943266626295e-05 -2.1212794391823425e-06 -3.460483885184795e-09 3.077736573623325e-05 -2.3332473592091838e-11 -3.1527886734750837e-09 2.234154655605029e-05 1.5960920279345276e-05 0.0005525294401085098 1.0000559145610612 0.9998817268745228 1.0015582546337687 0.00010458450541758044 -2.2969650129237246e-05 -1.0220527533927916e-08 7.095679011222038e-05 -2.2385186235594813e-09 -2.917478994767771e-09 5.596561513441999e-05 3.998189581537075e-05 0.0015842918063351031 1.0000000103827251 0.9998417962162723 1.0000002419097676 1.4691232372782406e-08 1.6022020852521968e-10 1.5841960169294014e-10 1.4669091609167672e-08 3.1794021750292428e-09 -3.1765558500290783e-09 1.0874690234696941e-08 2.6103901363091064e-08 2.506253910561138e-07
1.642 1.0000086920975833 0.999847997369859 1.0002097053818526 1.2744091166078266e-05 -2.887203867190659e-07 -1.170114345915562e-09 1.2258734913638561e-05 1.7102988051484e-09 -3.2466460455758606e-09 8.692211280556924e-06 6.2100128515573045e-06 0.0002097404702152865 1.000000909077015 0.9998424381364598 1.0000216710890848 1.3020370857524341e-06 -2.902897599670257e-09 2.451161299430545e-11 1.296922158787091e-06 3.016702230513486e-09 -3.2447578001569964e-09 9.090835260499527e-07 6.502352741200993e-07 2.1671411023786597e-05 1.0000000924382113 0.9998418548291274 1.000002196264229 1.3195541971884685e-07 1.1950072474544507e-10 1.4615265763219722e-10 1.3188345660892746e-07 3.1643409043966475e-09 -3.24384394771389e-09 9.249629043893629e-08 7.088647752221163e-08 2.1973763474853467e-06 1.000022289313398 0.9998577095150096 1.0005514941541696 3.426147204742254e-05 -2.1662364780772935e-06 -3.4163677117952878e-09 3.073434215939941e-05 -2.350582803267908e-11 -3.21993874032551e-09 2.229139319706747e-05 1.5925100954677964e-05 0.0005522197381412979 1.0000554156508736 0.9998813705307261 1.0015557377164852 0.00010406346748083504 -2.3375008626527368e-05 -1.0025903873369756e-08 7.060321366693514e-05 -2.218779265356601e-09 -2.9904774323269613e-09 5.546132639638987e-05 3.962179685779906e-05 0.0015822256177460484 1.0000000103826008 0.9998417962185796 1.0000002419069707 1.4685502235304894e-08 1.6015866460400214e-10 1.5833822097909003e-10 1.4669640134339749e-08 3.179271237217074e-09 -3.2437481171433235e-09 1.0883577792613136e-08 2.610798360044489e-08 2.503029586258281e-07
1.652 1.000008685257409 0.9998479924860101 1.0002096599973629 1.2737717659143809e-05 -2.9493943390559445e-07 -1.1562078499640836e-09 1.2252608215221301e-05 1.7084588099742062e-09 -3.3151135779395985e-09 8.685362658404549e-06 6.205120900406811e-06 0.00020969584700761544 1.0000009090058355 0.9998424380879779 1.0000216705917702 1.3019667696271352e-06 -2.96794455306532e-09 2.6162112424912594e-11 1.2968570947692887e-06 3.0162718509102508e-09 -3.3133044353368285e-09 9.090119600144622e-07 6.501838535987129e-07 2.1670919454010684e-05 1.0000000924373773 0.9998418548309492 1.0000021962562204 1.3195015079330464e-07 1.1868883890184736e-10 1.466368579804706e-10 1.318831935976304e-07 3.1641802183704474e-09 -3.3123991342070297e-09 9.2492094557115e-08 7.088435629967743e-08 2.1974168230625357e-06 1.000022238999843 0.9998576735792356 1.0005511794137696 3.421357985919639e-05 -2.2110637907478183e-06 -3.3748119442769326e-09 3.069137869006866e-05 -2.368423552612944e-11 -3.28845424832974e-09 2.224091057200972e-05 1.588904569375147e-05 0.0005519201504384087 1.000054914823657 0.999881012818282 1.0015533381517017 0.00010354502839865262 -2.3775757674832304e-05 -9.842417060655133e-09 7.025139947567844e-05 -2.1992281933428814e-09 -3.064721180717476e-09 5.495553172579165e-05 3.9260612135035606e-05 0.0015802674800095918 1.0000000103825173 0.9998417962209429 1.0000002419051672 1.4680954954578164e-08 1.5999937645057104e-10 1.5870648228766197e-10 1.4670099252299586e-08 3.1791383942409214e-09 -3.312304527723956e-09 1.0855186184024457e-08 2.6104793541527004e-08 2.5072624566508493e-07
1.662 1.0000086783665763 0.9998479875660113 1.0002096159247145 1.2731348362088481e-05 -3.0115225025316214e-07 -1.1431985186810377e-09 1.2246484513780751e-05 1.7066179484915419e-09 -3.384974560838542e-09 8.67846380030623e-06 6.200192886471013e-06 0.0002096525391746531 1.000000908934127 0.999842438039146 1.0000216701086997 1.3018974526285002e-06 -3.0330411777970468e-09 2.7826643426536823e-11 1.2967919604269616e-06 3.0158400245816544e-09 -3.383243280640632e-09 9.089396152630662e-07 6.501318084639434e-07 2.167045131303699e-05 1.0000000924365673 0.9998418548328155 1.000002196249193 1.3194587655311461e-07 1.1782092609618437e-10 1.472253591861577e-10 1.3188285676249697e-07 3.1640179896801143e-09 -3.382346879682763e-09 9.24843547607823e-08 7.088007640049365e-08 2.1975244175201554e-06 1.000022188350401 0.9998576374036228 1.000550874786679 3.416575579666245e-05 -2.2557616112640645e-06 -3.3360171584654348e-09 3.064847525468861e-05 -2.3866737032172764e-11 -3.3583647980868295e-09 2.2190099892720332e-05 1.585275530434862e-05 0.0005516306244201135 1.0000544121109591 0.9998806537595909 1.0015510548243316 0.00010302917502304877 -2.417193311672369e-05 -9.669986892603011e-09 6.99013387152738e-05 -2.1798624373251912e-09 -3.140246998570941e-09 5.4448263818262596e-05 3.889836402311534e-05 0.0015784152399828202 1.000000010382464 0.999841796223356 1.000000241904191 1.4677402260166296e-08 1.5978368491845394e-10 1.591882965743495e-10 1.4670484637067264e-08 3.1790044044136873e-09 -3.382252907273441e-09 1.0795277911986283e-08 2.609572879283392e-08 2.5170635036073965e-07
1.672 1.0000086714251384 0.9998479826098986 1.0002095731621248 1.2724983363648803e-05 -3.073588482106997e-07 -1.1313922433017206e-09 1.2240363862057734e-05 1.7047766259523805e-09 -3.456258066753886e-09 8.671514753911282e-06 6.195228838153812e-06 0.00020961054255660893 1.0000009088618829 0.9998424379899592 1.0000216696396143 1.3018292315812986e-06 -3.098194756286858e-09 2.91542262569861e-11 1.296726811032715e-06 3.0154071422580328e-09 -3.454603099744496e-09 9.088666453865425e-07 6.50079235119888e-07 2.16700014068085e-05 1.0000000924357726 0.9998418548347213 1.000002196242907 1.3194269412542137e-07 1.16889311028386e-10 1.4756258714429854e-10 1.318825014788741e-07 3.1638548058289018e-09 -3.4537148479211123e-09 9.247490644882835e-08 7.087474032883767e-08 2.197657390263112e-06 1.000022137366124 0.9998576009889123 1.000550580244081 3.411799984713938e-05 -2.300330223152351e-06 -3.300205067428394e-09 3.060563181987825e-05 -2.405318143263427e-11 -3.429700603870012e-09 2.2138962285888516e-05 1.5816230552163422e-05 0.0005513511056628936 1.0000539075440622 0.9998802933768632 1.0015488866274325 0.00010251589457154126 -2.4563570600463345e-05 -9.50862539260338e-09 6.955302264618277e-05 -2.1606802226900358e-09 -3.2170905279141998e-09 5.393955375347958e-05 3.853507403369879e-05 0.0015766667560872779 1.0000000103824331 0.9998417962258127 1.000000241903803 1.4674941613822223e-08 1.5950423897817328e-10 1.594271564629586e-10 1.4670851385688894e-08 3.1788696814762697e-09 -3.453621712972003e-09 1.0719466239933742e-08 2.6083841021810168e-08 2.528824511048486e-07
1.682 1.0000086644331478 0.9998479776177095 1.000209531707733 1.2718622764869805e-05 -3.135592594153178e-07 -1.1208494367584284e-09 1.2234246311579346e-05 1.7029351516297741e-09 -3.5289941821665484e-09 8.664515531599649e-06 6.190228760098019e-06 0.00020956985192826987 1.000000908789097 0.9998424379404142 1.0000216691841617 1.3017622122011137e-06 -3.1634321327137983e-09 3.0042270028136276e-11 1.2966617000844036e-06 3.0149734372686058e-09 -3.52741298380004e-09 9.087932198622902e-07 6.500262341272518e-07 2.1669562892559138e-05 1.0000000924349877 0.9998418548366624 1.0000021962370285 1.3194071049596641e-07 1.1586740229035179e-10 1.475411940632288e-10 1.3188218125170742e-07 3.1636911644923324e-09 -3.5265328432571594e-09 9.246609477646809e-08 7.086972400484777e-08 2.1977664609191542e-06 1.0000220860480613 0.9998575643358438 1.000550295757156 3.407031201569948e-05 -2.3447699278939067e-06 -3.267373445366088e-09 3.056284835073627e-05 -2.4242663804466205e-11 -3.5024927068442847e-09 2.208749881396615e-05 1.577947217561497e-05 0.0005510815384382361 1.0000534011539817 0.9998799316921225 1.0015468324621828 0.00010200517435044148 -2.4950705551911522e-05 -9.35830628946099e-09 6.920644257034532e-05 -2.1416785180678347e-09 -3.2952878801034523e-09 5.342943101001004e-05 3.8170762820751744e-05 0.0015750198998697204 1.0000000103824174 0.9998417962283092 1.000000241903672 1.4673679258684206e-08 1.5913469385197154e-10 1.593152766501088e-10 1.4671253269233385e-08 3.178734759298205e-09 -3.5264402248707007e-09 1.0648399561560059e-08 2.6072992440183884e-08 2.538411189296979e-07
1.692 1.0000086573906575 0.9998479725894809 1.0002094915596875 1.2712266456475424e-05 -3.1975347327183e-07 -1.1113561840974798e-09 1.2228131867390944e-05 1.7010945299506927e-09 -3.603212631216579e-09 8.657466150465618e-06 6.185192663709519e-06 0.00020953046225438736 1.0000009087157622 0.9998424378905061 1.000021668741988 1.3016962878615582e-06 -3.2287376006330333e-09 3.067035091429557e-11 1.29659663503155e-06 3.0145404982521913e-09 -3.6017031121949594e-09 9.087194933450082e-07 6.499729058896495e-07 2.1669129840816286e-05 1.0000000924342034 0.9998418548386334 1.000002196231222 1.3193981875881095e-07 1.1477102297268817e-10 1.4733716284198982e-10 1.3188190393428492e-07 3.16352785956801e-09 -3.600830734368382e-09 9.246005100045972e-08 7.086635298718277e-08 2.197810518941661e-06 1.0000220343972568 0.9998575274451552 1.0005500212971694 3.402269210123813e-05 -2.3890809846535395e-06 -3.237283913047586e-09 3.052012476650763e-05 -2.443559693489582e-11 -3.5767713254466038e-09 2.2035710520991108e-05 1.5742480917821682e-05 0.000550821866928611 1.0000528929714694 0.9998795687272087 1.0015448912379343 0.00010149700152617163 -2.53333731156563e-05 -9.219113146316032e-09 6.886158978607105e-05 -2.122855483188527e-09 -3.374875487095098e-09 5.291792350185037e-05 3.780545019236138e-05 0.0015734725581675452 1.0000000103824094 0.9998417962308405 1.0000002419034641 1.4673509379516694e-08 1.586906966336741e-10 1.590286718005633e-10 1.4671698050102686e-08 3.178599462169012e-09 -3.600739052554634e-09 1.060131897855134e-08 2.6066900223103425e-08 2.542444872726654e-07
1.702 1.0000086502977175 0.9998479675252482 1.0002094527162582 1.270591411872509e-05 -3.2594140684343717e-07 -1.1026226666551055e-09 1.2222020470185183e-05 1.6992551348771349e-09 -3.678944294825593e-09 8.6503666509523e-06 6.180120581139061e-06 0.00020949236968364568 1.0000009086418715 0.9998424378402307 1.0000216683128549 1.3016311404649114e-06 -3.294023103210408e-09 3.1310645546264245e-11 1.2965315589554967e-06 3.0141075377198496e-09 -3.677503769155937e-09 9.086455639576012e-07 6.499193302429513e-07 2.1668699277286158e-05 1.0000000924334131 0.9998418548406296 1.000002196225265 1.3193970053147199e-07 1.1368777738106105e-10 1.472194739255674e-10 1.318816121380174e-07 3.1633646887956355e-09 -3.67663850066697e-09 9.245804994813191e-08 7.086556436356405e-08 2.197769051359079e-06 1.0000219824147538 0.9998574903175814 1.000549756835578 3.397513969426388e-05 -2.4332635791321983e-06 -3.209677185006928e-09 3.0477460921485972e-05 -2.4630160548572936e-11 -3.6525686512685178e-09 2.198359845539374e-05 1.570525754159319e-05 0.0005505720361602929 1.0000523830270214 0.999879204503786 1.0015430618722239 0.00010099136311141397 -2.571160812376943e-05 -9.091688837048523e-09 6.851845556719897e-05 -2.1042085914812044e-09 -3.455890077425856e-09 5.2405057588449726e-05 3.743915509428347e-05 0.0015720226347882657 1.000000010382401 0.9998417962334013 1.0000002419029577 1.4674112914918137e-08 1.5825992838895417e-10 1.5883575121847606e-10 1.4672128372610158e-08 3.1784648899073072e-09 -3.6765479431724784e-09 1.0589955056575757e-08 2.606817193655993e-08 2.5392517025281827e-07
1.712 1.0000086431543802 0.9998479624250484 1.0002094151758778 1.2699565413107903e-05 -3.321229391762711e-07 -1.0945205893935269e-09 1.2215912021006474e-05 1.6974167673840967e-09 -3.756221023434309e-09 8.643217087543495e-06 6.175012557815791e-06 0.00020945557173138518 1.0000009085674182 0.9998424377895838 1.0000216678966802 1.301566432007717e-06 -3.3591629663475025e-09 3.2094496972789345e-11 1.296466374436158e-06 3.0136754220344513e-09 -3.7548455397937434e-09 9.085714308867556e-07 6.498655319106411e-07 2.1668271860005028e-05 1.0000000924326087 0.9998418548426461 1.0000021962190924 1.3194001822595886e-07 1.1274392695793125e-10 1.4731803364627183e-10 1.3188120864018996e-07 3.1632030573246787e-09 -3.75398749897141e-09 9.246014080066287e-08 7.086761913497052e-08 2.197647542045745e-06 1.0000219301015936 0.9998574529538591 1.0005495023440611 3.392765436459183e-05 -2.477317859190813e-06 -3.18453704183836e-09 3.04348566304833e-05 -2.482626764167332e-11 -3.729916842509241e-09 2.1931163662702806e-05 1.5667802821532287e-05 0.0005503319921239987 1.0000518713508857 0.9998788390433511 1.0015413432906501 0.00010048824613993597 -2.6085445132790747e-05 -8.977854797734438e-09 6.817703118457561e-05 -2.085735169178527e-09 -3.538368295946077e-09 5.1890858052999366e-05 3.7071895563241815e-05 0.001570668051172133 1.0000000103823852 0.9998417962359871 1.0000002419020895 1.4675152470318989e-08 1.579683859457072e-10 1.5886611787229392e-10 1.4672447032649018e-08 3.1783310140164283e-09 -3.753897377395578e-09 1.0614905555185058e-08 2.6077526666334067e-08 2.529271070300905e-07
1.722 1.0000086359607006 0.9998479572889196 1.0002093789370856 1.269322016278281e-05 -3.3829798650012553e-07 -1.0871691253888895e-09 1.2209806433249559e-05 1.6955808267633854e-09 -3.835073884416896e-09 8.636017515461739e-06 6.169868641145649e-06 0.0002094200667570173 1.0000009084923984 0.999842437738563 1.0000216674934874 1.301501987047486e-06 -3.424068443162373e-09 3.293304579943894e-11 1.2964009972591837e-06 3.0132446463838067e-09 -3.83376022681024e-09 9.084969849197086e-07 6.498114599600539e-07 2.166785116252048e-05 1.0000000924317862 0.9998418548446807 1.0000021962127437 1.319405962709941e-07 1.120277258876008e-10 1.4754329939787857e-10 1.3188060918928253e-07 3.1630422132321987e-09 -3.832908891764176e-09 9.24651744732389e-08 7.087199482195501e-08 2.197474602938861e-06 1.000021877458819 0.9998574153547256 1.000549257794445 3.38802358427736e-05 -2.521244008238083e-06 -3.162217150249347e-09 3.039231172185833e-05 -2.5023823770779252e-11 -3.808847527169318e-09 2.1878407172366336e-05 1.5630117531790985e-05 0.0005501016812209284 1.0000513579730794 0.9998784723672445 1.0015397344265373 9.998763783821066e-05 -2.6454918499070937e-05 -8.88128011086291e-09 6.783730795184189e-05 -2.0674332738925003e-09 -3.62234668903966e-09 5.1375348076508624e-05 3.6703688672354234e-05 0.0015694067462638994 1.0000000103823572 0.9998417962385949 1.0000002419009004 1.4676453151057388e-08 1.5790446143911586e-10 1.5903045239050467e-10 1.4672569784709017e-08 3.1781988649515883e-09 -3.832819611622287e-09 1.0665901593407224e-08 2.6093523774323658e-08 2.5148650445860466e-07
1.732 1.0000086287167351 0.9998479521169025 1.0002093439984248 1.268687834149817e-05 -3.444665579269945e-07 -1.0808186586315755e-09 1.2203703677609793e-05 1.6937470799424103e-09 -3.91553573533676e-09 8.628767990738542e-06 6.164688879254237e-06 0.00020938585320764855 1.00000090841681 0.9998424376871675 1.0000216671033118 1.3014377823800728e-06 -3.488744081041134e-09 3.3639070505902576e-11 1.2963353998837594e-06 3.012815459810146e-09 -3.91427997200566e-09 9.084220440464457e-07 6.497570023883751e-07 2.1667442129698617e-05 1.0000000924309427 0.9998418548467315 1.0000021962062702 1.3194141159610027e-07 1.1153485877426192e-10 1.4770880284861986e-10 1.3187978612959838e-07 3.1628830228342772e-09 -3.913435041091323e-09 9.24711944577152e-08 7.087754618058725e-08 2.197292507846898e-06 1.0000218244874761 0.9998573775209217 1.0005490231585732 3.383288400575107e-05 -2.565042301954135e-06 -3.143388380890454e-09 3.0349826079559053e-05 -2.522173164676266e-11 -3.8893944861539405e-09 2.1825329996630226e-05 1.5592202442182564e-05 0.00054988104952587 1.0000508429234063 0.9998781044966644 1.001538234220398 9.948952560717506e-05 -2.6820062436713132e-05 -8.808259917744317e-09 6.749927726014233e-05 -2.0493008493529655e-09 -3.707862525287109e-09 5.085854922781414e-05 3.633455048521227e-05 0.0015682366761641416 1.000000010382314 0.9998417962412234 1.0000002418994425 1.4677990879132989e-08 1.5806392140745969e-10 1.591418115009411e-10 1.467246868780592e-08 3.1780688058424755e-09 -3.91334644862912e-09 1.0725581930819109e-08 2.6113013011918972e-08 2.499618059595885e-07
1.742 1.0000086214225437 0.999847946909039 1.0002093103583904 1.2680539883139145e-05 -3.506287500727273e-07 -1.0756617569718282e-09 1.2197603786680032e-05 1.691916362637468e-09 -3.997639190269311e-09 8.621468573679631e-06 6.159473322900416e-06 0.00020935292907201292 1.0000009083406531 0.999842437635398 1.0000216667261508 1.3013737551701299e-06 -3.553282041177678e-09 3.412752074111321e-11 1.296269616760144e-06 3.012388707511742e-09 -3.996437324697631e-09 9.083464105444207e-07 6.497020265447778e-07 2.1667049432305194e-05 1.0000000924300774 0.9998418548487988 1.0000021961996854 1.319424013795972e-07 1.1117316517504579e-10 1.4773129097347435e-10 1.3187877402321303e-07 3.162726542525317e-09 -3.9955981197612315e-09 9.247602779551445e-08 7.088289701992651e-08 2.197144683087078e-06 1.0000217711886163 0.9998573394531924 1.0005487984082064 3.378559868673768e-05 -2.6087131037068946e-06 -3.1289453274483146e-09 3.030739965002113e-05 -2.541918165275564e-11 -3.971590836101209e-09 2.1771933132832748e-05 1.5554058317048246e-05 0.0005496700423000682 1.0000503262314866 0.999877735452688 1.0015368416192043 9.899389682956332e-05 -2.7180911013970405e-05 -8.768891918851194e-09 6.716293056845239e-05 -2.0313350895595193e-09 -3.794952693294854e-09 5.0340481461684596e-05 3.596449601570912e-05 0.0015671558139861836 1.000000010382255 0.9998417962438725 1.0000002418977318 1.467970261574122e-08 1.583544544548452e-10 1.5911755572338783e-10 1.4672178460390046e-08 3.1779407550972306e-09 -3.995510528771581e-09 1.0774978138666981e-08 2.613221236372968e-08 2.487328699155346e-07
1.752 1.0000086140781883 0.9998479416653744 1.0002092780154561 1.2674204518210662e-05 -3.567846891094875e-07 -1.0717591253779959e-09 1.21915068214781e-05 1.6900890174080513e-09 -4.081418040037198e-09 8.614119323830795e-06 6.154222022740178e-06 0.00020932129176497643 1.0000009082639298 0.9998424375832562 1.000021666362004 1.3013096396286095e-06 -3.617804220263647e-09 3.4509371195796156e-11 1.2962037108001256e-06 3.0119645873211106e-09 -4.080265330444569e-09 9.08269921744682e-07 6.496464232674819e-07 2.1666676254392046e-05 1.0000000924291914 0.9998418548508841 1.0000021961930066 1.31943300080596e-07 1.1082082727879495e-10 1.4772458500760092e-10 1.3187763572417448e-07 3.1625726328335284e-09 -4.079431946163488e-09 9.247789478280428e-08 7.088691603883468e-08 2.197063728886465e-06 1.0000217175632988 0.9998573011522892 1.0005485835149805 3.373837951321538e-05 -2.6522568055273863e-06 -3.120076905981529e-09 3.0265032406911074e-05 -2.56158250364237e-11 -4.055470815649437e-09 2.1718217557434796e-05 1.5515685909291312e-05 0.0005494686039337994 1.0000498079267992 0.9998773652563027 1.0015355555753818 9.850073870934688e-05 -2.753749809572534e-05 -8.779066136493139e-09 6.68282593485117e-05 -2.0135342910561265e-09 -3.8836552097398e-09 4.982116311846717e-05 3.559353919042724e-05 0.0015661621499745305 1.0000000103821813 0.9998417962465438 1.000000241895786 1.4681323375371106e-08 1.5865448867634727e-10 1.5907155975104668e-10 1.4671762495554865e-08 3.1778153099542094e-09 -4.079344882458474e-09 1.079884735921233e-08 2.6148021274500244e-08 2.4809380062623953e-07
1.762 1.0000086066837364 0.9998479363859555 1.0002092469681294 1.2667871830142414e-05 -3.6293446576925407e-07 -1.069178273398298e-09 1.2185412829950554e-05 1.6882655466213845e-09 -4.166906705897087e-09 8.606720293540687e-06 6.148935024449035e-06 0.00020929093838624463 1.000000908186643 0.9998424375307449 1.0000216660109462 1.3012450229305326e-06 -3.6823964769204943e-09 3.4985842168874225e-11 1.2961377319230734e-06 3.0115433357218737e-09 -4.1657981005316696e-09 9.081924880699006e-07 6.495901388236914e-07 2.1666323749459833e-05 1.0000000924282877 0.9998418548529899 1.0000021961863248 1.319436948930241e-07 1.1039168157470211e-10 1.4789417489352524e-10 1.318764211614025e-07 3.162422040635668e-09 -4.164969766869909e-09 9.247588983434835e-08 7.08890855462583e-08 2.1970629183644826e-06 1.0000216636125985 0.9998572626189755 1.0005483784503557 3.3691225962698476e-05 -2.6956737620115054e-06 -3.1186201326857914e-09 3.0222724308940594e-05 -2.5811441874170446e-11 -4.141068398262913e-09 2.166418422061365e-05 1.5477085954140714e-05 0.0005492766782034649 1.000049288038746 0.9998769939284496 1.0015343750453052 9.801003832956991e-05 -2.788985728009023e-05 -8.86365688351754e-09 6.649525500733008e-05 -1.995896078140332e-09 -3.9740074250345505e-09 4.9300610938881996e-05 3.522169282508953e-05 0.0015652536915428698 1.0000000103820958 0.9998417962492401 1.000000241893699 1.4682440475205157e-08 1.5887759614668097e-10 1.5920939741351836e-10 1.4671269775491981e-08 3.177693543747189e-09 -4.164883540030937e-09 1.078958202293255e-08 2.6159036633397548e-08 2.481681637136373e-07
1.772 1.0000085992392587 0.9998479310708338 1.0002092172149482 1.2661541501808952e-05 -3.690781076451384e-07 -1.0682639586684095e-09 1.2179321828206269e-05 1.6864467168604711e-09 -4.254138697133009e-09 8.599271534338544e-06 6.14361237333536e-06 0.00020926186606616329 1.0000009081088004 0.9998424374778702 1.0000216656731455 1.3011795929227022e-06 -3.7470823172953194e-09 3.562969654995279e-11 1.296071698133251e-06 3.01112612077646e-09 -4.2530700057767805e-09 9.081141195469487e-07 6.495331902648657e-07 2.1665991115183624e-05 1.0000000924273722 0.9998418548551209 1.0000021961798269 1.3194327401279842e-07 1.0986262582956592e-10 1.4831964062559443e-10 1.3187514854062673e-07 3.1622750168597636e-09 -4.2522464377334365e-09 9.247021466903498e-08 7.088962047040124e-08 2.197133317494079e-06 1.00002160933761 0.9998572238540293 1.0005481831854486 3.3644137612395287e-05 -2.738964265490001e-06 -3.127643642505e-09 3.0180475281097335e-05 -2.600532553343836e-11 -4.2284184339269874e-09 2.1609834057312683e-05 1.543825917552189e-05 0.0005490942084939925 1.00004876659675 0.999876621490096 1.0015332989869679 9.752178290475013e-05 -2.8238021872892498e-05 -9.061181341635336e-09 6.616390881681195e-05 -1.978418305302621e-09 -4.0660469795539456e-09 4.8778840121446795e-05 3.4848968635409874e-05 0.0015644284626377028 1.0000000103820044 0.9998417962519657 1.0000002418916578 1.468274175612681e-08 1.5900068932587204e-10 1.5961154855322612e-10 1.4670719107302365e-08 3.177574963992294e-09 -4.2521605645062065e-09 1.0748929658461886e-08 2.6165863654135623e-08 2.4887541882824305e-07
1.782 1.000008591744834 0.999847925720065 1.0002091887543696 1.2655213529936452e-05 -3.752155987112888e-07 -1.0698476152314201e-09 1.2173233817555493e-05 1.6846328790008907e-09 -4.343150011177985e-09 8.591773119602656e-06 6.138254129112541e-06 0.00020923407206713975 1.0000009080304095 0.9998424374246381 1.000021665348791 1.3011133505207864e-06 -3.81184100860318e-09 3.624745177344112e-11 1.2960056135704762e-06 3.010712626186079e-09 -4.3421158742657285e-09 9.080349377831206e-07 6.494756641559174e-07 2.1665676046044287e-05 1.0000000924264525 0.9998418548572833 1.0000021961737222 1.3194203799018382e-07 1.0925397024810074e-10 1.4881927479501253e-10 1.3187382158218398e-07 3.1621322757805198e-09 -4.341296671645238e-09 9.246209905757344e-08 7.088932418805592e-08 2.1972471476441274e-06 1.000021554739462 0.9998571848582543 1.0005479976906868 3.35971143509346e-05 -2.7821285644094107e-06 -3.1520996300209857e-09 3.0138285228123792e-05 -2.619664975949908e-11 -4.317556837266393e-09 2.155516801999256e-05 1.5399206307408273e-05 0.0005489211376312174 1.0000482436303926 0.9998762479623295 1.0015323263564715 9.703595999370281e-05 -2.8582024910334322e-05 -9.430136468500997e-09 6.583421184907572e-05 -1.96109964881477e-09 -4.159812511906134e-09 4.82558644399395e-05 3.4475377296125126e-05 0.00156368450189898 1.0000000103819142 0.9998417962547268 1.0000002418898746 1.4682227863070717e-08 1.5904417442877005e-10 1.6009644199541447e-10 1.4670114133018198e-08 3.1774609245925397e-09 -4.341211040426675e-09 1.0687220091975311e-08 2.6170686090168258e-08 2.4996159906260434e-07
1.792 1.0000085842005468 0.9998479203337104 1.0002091615846038 1.2648888195780147e-05 -3.8134691872431995e-07 -1.0752654456677747e-09 1.2167148814162193e-05 1.682824289738997e-09 -4.4339754668558024e-09 8.584225162219213e-06 6.132860377562581e-06 0.00020920755352255444 1.0000009079514796 0.9998424373710562 1.0000216650379814 1.3010465800064073e-06 -3.876647331711295e-09 3.645432992796567e-11 1.2959394972215222e-06 3.0103036277182794e-09 -4.432971312920841e-09 9.079551559586059e-07 6.494176963240574e-07 2.166537532515929e-05 1.000000092425536 0.9998418548594828 1.0000021961681334 1.3194027111312766e-07 1.0859080089626786e-10 1.4902545640650526e-10 1.3187245933404314e-07 3.161994033350754e-09 -4.432155837240425e-09 9.245343036296911e-08 7.088929178080473e-08 2.1973660773821177e-06 1.000021499819332 0.9998571456324888 1.000547821935299 3.355015635006568e-05 -2.8251669021553828e-06 -3.199437560046139e-09 3.009615406251491e-05 -2.6385315146681927e-11 -4.408519526409425e-09 2.1500187112392513e-05 1.535992811663852e-05 0.000548757407222602 1.0000477191696149 0.9998758733665031 1.0015314561029833 9.655255746926115e-05 -2.8921899199797168e-05 -1.0057307846267515e-08 6.550615489104874e-05 -1.9439382847565594e-09 -4.255342671034101e-09 4.773169641729574e-05 3.410092854489626e-05 0.0015630198594350547 1.0000000103818332 0.9998417962575291 1.0000002418884724 1.4681183192745224e-08 1.5903339566530676e-10 1.6029712257072524e-10 1.4669473917807838e-08 3.177351193774075e-09 -4.432070446276277e-09 1.0620361328555254e-08 2.6176431708755547e-08 2.5108061494830436e-07
1.802 1.0000085766064937 0.9998479149118388 1.000209135703483 1.2642565816982564e-05 -3.8747206297136106e-07 -1.0862271233795492e-09 1.2161066861630864e-05 1.6810217353633629e-09 -4.526652120103912e-09 8.57662780628286e-06 6.127431225519006e-06 0.0002091823070077922 1.000000907872019 0.9998424373171303 1.0000216647406657 1.3009796033539085e-06 -3.941492028626558e-09 3.591832523824239e-11 1.2958733961984552e-06 3.009899541544407e-09 -4.525672262129016e-09 9.078750173716482e-07 6.493594348749999e-07 2.166508548636852e-05 1.000000092424631 0.9998418548617265 1.0000021961630363 1.3193829488238965e-07 1.0788308588809606e-10 1.4863063307275263e-10 1.3187110914886276e-07 3.1618604083350927e-09 -4.524860126013054e-09 9.244620076365157e-08 7.089060131584612e-08 2.19745192608718e-06 1.0000214445784668 0.9998571061776216 1.0005476558866968 3.350326381683621e-05 -2.868079537994105e-06 -3.2802473971597593e-09 3.0054081713819556e-05 -2.6570378637787388e-11 -4.501342967657475e-09 2.144489240499862e-05 1.532042541349471e-05 0.0005486029567277482 1.0000471932449975 0.9998754977244341 1.0015306871617642 9.60715632722323e-05 -2.925767734178035e-05 -1.1068524037105653e-08 6.517972829391187e-05 -1.9269330989738095e-09 -4.352675591588794e-09 4.720634755511732e-05 3.372563133210459e-05 0.001562432592310821 1.000000010381769 0.9998417962603791 1.0000002418874303 1.4679929166894234e-08 1.5897790655568905e-10 1.5990739331543592e-10 1.466884589858705e-08 3.1772463350112044e-09 -4.524775128613609e-09 1.0565362473911255e-08 2.6185944668991594e-08 2.518954166459734e-07
1.812 1.0000085689627816 0.9998479094545271 1.000209111108405 1.2636246512741644e-05 -3.935910341553061e-07 -1.1047192227893826e-09 1.2154988016364252e-05 1.6792253455821514e-09 -4.621216405118622e-09 8.568981195056685e-06 6.1219667794681635e-06 0.0002091583282477757 1.0000009077920364 0.9998424372628676 1.0000216644566924 1.3009125440455307e-06 -4.0063721646721955e-09 3.4589109447044104e-11 1.2958073709110345e-06 3.0095009770001793e-09 -4.62025589250911e-09 9.077947099363759e-07 6.493009938253715e-07 2.1664803558394163e-05 1.000000092423744 0.9998418548640189 1.000002196158312 1.3193623258226317e-07 1.0713316018974744e-10 1.4761606772529464e-10 1.3186983179669854e-07 3.1617328578195733e-09 -4.619446279621732e-09 9.244193641332064e-08 7.08940676611205e-08 2.1974768807193306e-06 1.0000213890182146 0.9998570664946151 1.0005474995097676 3.3456436757517366e-05 -2.9108667387135107e-06 -3.4091317462443394e-09 3.0012068109492618e-05 -2.6751964832366193e-11 -4.5960638413263875e-09 2.138928503371178e-05 1.5280699050966147e-05 0.0005484577225567992 1.000046665888145 0.9998751210586774 1.00153001844474 9.559296517972033e-05 -2.958939172026213e-05 -1.2642437992835303e-08 6.48549217335199e-05 -1.9100831286469945e-09 -4.451851348562985e-09 4.667982864412035e-05 3.334949403367878e-05 0.0015619207587511097 1.0000000103817281 0.9998417962632817 1.0000002418866318 1.467858945227707e-08 1.5888006261468846e-10 1.5891040449709638e-10 1.4668290406183692e-08 3.1771472478689585e-09 -4.619361347620209e-09 1.0535534721890435e-08 2.62013660317148e-08 2.5216762981452837e-07
1.822 1.0000085612695362 0.9998479039618658 1.0002090877963241 1.2629930188888125e-05 -3.997038166614383e-07 -1.1331122472398856e-09 1.2148912318516195e-05 1.6774358815494309e-09 -4.717706096591675e-09 8.561285441857073e-06 6.116467125650817e-06 0.00020913561213039484 1.0000009077115377 0.9998424372082738 1.0000216641859208 1.3008453114287419e-06 -4.071267189841215e-09 3.273919933213596e-11 1.2957414663336672e-06 3.0091083293268396e-09 -4.716759421088355e-09 9.077142969571701e-07 6.492424143599025e-07 2.166452780451889e-05 1.0000000924228796 0.9998418548663642 1.0000021961538608 1.3193399403382928e-07 1.0636199313721997e-10 1.4629335934215235e-10 1.3186867197078824e-07 3.1616104960165914e-09 -4.715951850537144e-09 9.244128533366284e-08 7.090006899855284e-08 2.1974304064540413e-06 1.000021333140067 0.9998570265845327 1.0005473527659816 3.3409674964670125e-05 -2.9535287514159723e-06 -3.6059892566377365e-09 2.9970113138849044e-05 -2.692912616086454e-11 -4.692719896182915e-09 2.1333366209270337e-05 1.5240749931621364e-05 0.0005483216373157559 1.0000461371322023 0.9998747433928925 1.001529448827924 9.511675079411544e-05 -2.9917074476996475e-05 -1.5027821486912403e-08 6.453172387747956e-05 -1.8933871272714327e-09 -4.5529088674914895e-09 4.6152150211182375e-05 3.2972524765132155e-05 0.0015614824107128957 1.000000010381715 0.9998417962662411 1.0000002418859788 1.4677073741556363e-08 1.5876115112254477e-10 1.5761860617124707e-10 1.4667852436437313e-08 3.17705359682683e-09 -4.715867011156709e-09 1.0536813775432121e-08 2.6223712207629343e-08 2.518124754897562e-07
1.832 1.0000085535269074 0.9998478984339625 1.0002090657636757 1.262361673182454e-05 -4.058103640723012e-07 -1.1744952757631421e-09 1.214283977404637e-05 1.6756536156784806e-09 -4.816158869012628e-09 8.55354063410975e-06 6.1109323331215235e-06 0.00020911415297535863 1.0000009076305267 0.9998424371533503 1.000021663928313 1.3007777951709706e-06 -4.1361261956542225e-09 3.079837442991241e-11 1.2956756943433146e-06 3.008721631770278e-09 -4.815220190920142e-09 9.076337027629524e-07 6.491836534172987e-07 2.166425828131193e-05 1.000000092422039 0.9998418548687641 1.0000021961496932 1.319314688146846e-07 1.056199977752532e-10 1.4513261106789158e-10 1.318676411575584e-07 3.16149481440269e-09 -4.814414470849083e-09 9.24438863000241e-08 7.090844520526273e-08 2.197321230007165e-06 1.0000212769457093 0.999856986448578 1.0005472156121833 3.336297820969767e-05 -2.9960657918101837e-06 -3.8977447348793345e-09 2.99282166281193e-05 -2.7101512982401377e-11 -4.791349085505646e-09 2.127713726924604e-05 1.5200579044996127e-05 0.0005481946290857727 1.0000456070125274 0.999874364752326 1.0015289771348832 9.464290774396446e-05 -3.0240757498946038e-05 -1.856456716740822e-08 6.42101219656387e-05 -1.8768462105223832e-09 -4.655888596027341e-09 4.562332316712799e-05 3.259473184369466e-05 0.0015611155842208985 1.000000010381731 0.9998417962692593 1.000000241885485 1.4675271229669759e-08 1.5867148626491692e-10 1.5650393503026494e-10 1.466754377451429e-08 3.1769657625409257e-09 -4.814329818264552e-09 1.0566381808359133e-08 2.6252602383783064e-08 2.5091052638323653e-07
1.842 1.0000085457350747 0.9998478928709451 1.000209045006182 1.2617306204355221e-05 -4.1191061880897407e-07 -1.2331059662363017e-09 1.2136770363953876e-05 1.6738790421120635e-09 -4.916613433034516e-09 8.545746876835782e-06 6.1053624834573965e-06 0.00020909394484081828 1.0000009075490035 0.9998424370980994 1.0000216636839308 1.3007100614988942e-06 -4.2008874541463855e-09 2.911090948503745e-11 1.2956100426682147e-06 3.0083415981309842e-09 -4.915677226671198e-09 9.075527598124526e-07 6.4912460478944e-07 2.1663997035179474e-05 1.0000000924212205 0.9998418548712177 1.0000021961459271 1.3192872292850885e-07 1.0496985762972707e-10 1.4451936035082345e-10 1.318667276236121e-07 3.1613857417765627e-09 -4.914872596299414e-09 9.244853112646137e-08 7.091849446486663e-08 2.197174509564432e-06 1.00002122043709 0.9998569460881428 1.0005470879989484 3.331634644235659e-05 -3.0384780629205144e-06 -4.320402793903049e-09 2.9886378336683134e-05 -2.7268577178478686e-11 -4.891990512011985e-09 2.122059978028185e-05 1.5160187540187787e-05 0.0005480766204721935 1.0000450755675525 0.9998739851644247 1.0015286021154663 9.417142388611592e-05 -3.0560472439718726e-05 -2.370820738944915e-08 6.389010130194821e-05 -1.8604609054052252e-09 -4.760830144453501e-09 4.5093359697376603e-05 3.221612442576666e-05 0.0015608182868300216 1.0000000103817743 0.9998417962723343 1.000000241885272 1.4673247732197327e-08 1.586734907414906e-10 1.5595149431338752e-10 1.4667352324834208e-08 3.1768851942935617e-09 -4.91478792181467e-09 1.0613890851162762e-08 2.628620187759799e-08 2.4968134637265385e-07
1.852 1.0000085378942576 0.9998478872729715 1.000209025518537 1.2610998853919042e-05 -4.18004551827016e-07 -1.3146961906464576e-09 1.2130704068255023e-05 1.6721122560488222e-09 -5.0191088423322765e-09 8.537904347225269e-06 6.099757708495556e-06 0.0002090749815613513 1.0000009074669645 0.9998424370425185 1.0000216634528614 1.3006423613461016e-06 -4.265516602325041e-09 2.7790825376584087e-11 1.2955445006984869e-06 3.00796869485946e-09 -5.018169520457551e-09 9.07471284037208e-07 6.490651412538526e-07 2.1663747734567168e-05 1.0000000924204169 0.9998418548737211 1.000002196142715 1.3192600716312516e-07 1.0444501949260375e-10 1.4460284051138739e-10 1.3186592014339442e-07 3.161283579780609e-09 -5.017365548482679e-09 9.245354264636231e-08 7.092911780782247e-08 2.1970250652513995e-06 1.0000211636165037 0.9998569055048668 1.0005469698684748 3.3269779794726156e-05 -3.0807657953374494e-06 -4.921255047803657e-09 2.9844597967494138e-05 -2.7430665455283636e-11 -4.9946825178512565e-09 2.116375566506651e-05 1.511957681636886e-05 0.0005479675270903601 1.0000445428398619 0.9998736046596028 1.0015283224191203 9.370228731648817e-05 -3.087625076092824e-05 -3.105736016550612e-08 6.357164462891426e-05 -1.8442326455800582e-09 -4.867774630860404e-09 4.4562274405058e-05 3.1836713327409014e-05 0.001560588481657115 1.0000000103818376 0.9998417962754628 1.000000241885495 1.4671254399617993e-08 1.588009582969228e-10 1.5610872303141106e-10 1.4667266915941303e-08 3.1768113260918717e-09 -5.0172807146119136e-09 1.0664710947351945e-08 2.632155578476376e-08 2.4842651177202744e-07
1.862 1.0000085300047294 0.9998478816402376 1.0002090072940408 1.2604694933625676e-05 -4.240921955475145e-07 -1.4267716816868068e-09 1.2124640881112312e-05 1.6703545842322368e-09 -5.1236846497529986e-09 8.53001332245645e-06 6.094118210108853e-06 0.00020905725625520395 1.0000009073844027 0.9998424369866036 1.000021663235136 1.3005749528324924e-06 -4.33004225490384e-09 2.6741606630760055e-11 1.2954790760822304e-06 3.0076033364064303e-09 -5.122736766832421e-09 9.073891321782499e-07 6.49005154149825e-07 2.1663514620946703e-05 1.0000000924196197 0.9998418548762682 1.0000021961401588 1.3192357913597607e-07 1.040171478721095e-10 1.453142395566482e-10 1.3186522617812623e-07 3.1611886632483984e-09 -5.121932765617879e-09 9.245724146352894e-08 7.093911575972716e-08 2.196908027312984e-06 1.000021106486697 0.9998568647007102 1.0005468611520238 3.32232784048569e-05 -3.1229292815087238e-06 -5.7611420737401804e-09 2.980287516326593e-05 -2.7586708926024002e-11 -5.09946536470701e-09 2.110660731865605e-05 1.5078748606142433e-05 0.0005478672552063122 1.0000440088775036 0.9998732232721829 1.0015281365623139 9.323548619526039e-05 -3.118812376962836e-05 -4.138311523526997e-08 6.325473135403257e-05 -1.8281649706211682e-09 -4.976763054828589e-09 4.4030085701955444e-05 3.14565120236488e-05 0.001560424067577082 1.0000000103819118 0.9998417962786386 1.0000002418862572 1.466954894528271e-08 1.5902508582601105e-10 1.5690259657177962e-10 1.4667294786884747e-08 3.1767452391393476e-09 -5.121848159792482e-09 1.0704086733897303e-08 2.6355379453987374e-08 2.474511145706539e-07
1.872 1.0000085220668344 0.9998478759729903 1.000208990324231 1.2598394514247876e-05 -4.3017364541379024e-07 -1.5787693917439183e-09 1.2118580804581545e-05 1.6686053263070393e-09 -5.230381330089491e-09 8.522074166961825e-06 6.0884442521667995e-06 0.0002090407603107409 1.0000009073013123 0.9998424369303517 1.0000216630307013 1.300507911295311e-06 -4.3945552399817496e-09 2.5777804913121576e-11 1.295413788179371e-06 3.0072459347914183e-09 -5.2294195631919994e-09 9.073062160454003e-07 6.489445721469778e-07 2.1663301001054033e-05 1.0000000924188188 0.9998418548788532 1.000002196138281 1.3192151493592497e-07 1.0359544137809813e-10 1.4649086416830728e-10 1.3186466543262933e-07 3.1611015164814296e-09 -5.228614572988609e-09 9.245836868752474e-08 7.094755057575069e-08 2.196849183093312e-06 1.0000210490509909 0.9998568236780478 1.0005467617669346 3.3176842226867914e-05 -3.1649688759832727e-06 -6.9167555660454616e-09 2.9761209479143855e-05 -2.7736663088015273e-11 -5.206379155782586e-09 2.1049157702201336e-05 1.5037705043661577e-05 0.0005477756985114581 1.0000434737355497 0.999872841041505 1.0015280428898172 9.277100856709056e-05 -3.149612261970353e-05 -5.565885889290114e-08 6.293933660556151e-05 -1.8122619078527927e-09 -5.087836916442375e-09 4.349681746069561e-05 3.107553783537684e-05 0.0015603228555457417 1.0000000103819873 0.9998417962818554 1.0000002418875835 1.4668207039119409e-08 1.5925540758910376e-10 1.5816354276927452e-10 1.4667455967353247e-08 3.176686909279962e-09 -5.228529772325879e-09 1.0720976036282586e-08 2.6385084624185085e-08 2.4698110911814506e-07
1.882 1.0000085140810067 0.999847870271539 1.000208974598499 1.2592097458232501e-05 -4.362490199304456e-07 -1.7823010752863324e-09 1.2112523821981646e-05 1.6668654745026341e-09 -5.339239877699822e-09 8.514087308291146e-06 6.082736144156824e-06 0.00020902548226504902 1.0000009072176903 0.9998424368737598 1.0000216628394485 1.3004411051478805e-06 -4.4591695071226685e-09 2.4721494110696647e-11 1.2953486456778037e-06 3.0068964103389414e-09 -5.338258606004338e-09 9.072224920058466e-07 6.488833642695383e-07 2.1663107914080594e-05 1.000000092418008 0.9998418548814715 1.0000021961370533 1.3191968240248292e-07 1.0306559383416951e-10 1.479788410136979e-10 1.3186424558761035e-07 3.1610227314019283e-09 -5.337452423065021e-09 9.245637731811468e-08 7.095403719750363e-08 2.196857782356179e-06 1.0000209913134288 0.999856782439768 1.0005466716131972 3.3130471006585645e-05 -3.2068849565331617e-06 -8.48296563098735e-09 2.9719600332535593e-05 -2.788108426378626e-11 -5.315465115482557e-09 2.099141044495894e-05 1.4996448737673239e-05 0.0005476927344299534 1.000042937477895 0.9998724580132156 1.001528039529923 9.230884234683929e-05 -3.1800278274847894e-05 -7.50883616440323e-08 6.262543013389808e-05 -1.7965286590938894e-09 -5.201038044077186e-09 4.2962500967267594e-05 3.06938133313116e-05 0.001560282541622989 1.0000000103820574 0.9998417962851095 1.0000002418894438 1.4667096828686878e-08 1.5937778849843604e-10 1.5972844720686703e-10 1.4667757945887944e-08 3.1766365971770725e-09 -5.3373669383131436e-09 1.0710688942672735e-08 2.6409627494662735e-08 2.4709994972440503e-07
1.892 1.0000085060477908 0.9998478645362754 1.0002089601036552 1.258580356845781e-05 -4.4231840443368133e-07 -2.051520575017866e-09 1.2106469877272754e-05 1.6651349916475874e-09 -5.45030157972025e-09 8.506053245506265e-06 6.076994248009573e-06 0.00020901140716113076 1.0000009071335367 0.9998424368168305 1.0000216626612477 1.3003743431693554e-06 -4.523965953889268e-09 2.3381990528747948e-11 1.2952836244099953e-06 3.0065554471843696e-09 -5.449295187964262e-09 9.071379610569044e-07 6.488215438966248e-07 2.1662933734765604e-05 1.0000000924171837 0.9998418548841219 1.0000021961364338 1.3191789087312905e-07 1.023473995625092e-10 1.4962744734681735e-10 1.3186394372679916e-07 3.160952201187079e-09 -5.44848734661955e-09 9.245155003798963e-08 7.095885495659168e-08 2.1969242084704673e-06 1.0000209332789418 0.9998567409893929 1.0005465905695643 3.308416443182808e-05 -3.2486778662562316e-06 -1.05750346629524e-08 2.9678046955198094e-05 -2.8019127500588718e-11 -5.426764433438942e-09 2.0933369997191405e-05 1.4954982881912221e-05 0.0005476182205542152 1.0000424001792672 0.9998720742407 1.0015281243441883 9.184897548601287e-05 -3.2100621452567115e-05 -1.0112914285946618e-07 6.231297510129194e-05 -1.7809728572271895e-09 -5.316408716531157e-09 4.242717720522303e-05 3.0311367966719186e-05 0.001560300677756268 1.00000001038212 0.999841796288399 1.0000002418917944 1.4666027250620184e-08 1.5931157046063856e-10 1.6143710021353432e-10 1.466817772349753e-08 3.17659469920277e-09 -5.4484015386585275e-09 1.0675865123403864e-08 2.642981913299544e-08 2.4772644329083514e-07
1.902 1.000008497967867 0.9998478587676847 1.0002089468233801 1.257951277401754e-05 -4.483818079420245e-07 -2.403550690055024e-09 1.2100418877283897e-05 1.6634142183384881e-09 -5.563608437268555e-09 8.497972604487242e-06 6.071219016892237e-06 0.0002089985165883914 1.0000009070488562 0.9998424367595662 1.000021662495952 1.300307561431202e-06 -4.588949027679006e-09 2.144657244918942e-11 1.2952186733877918e-06 3.0062228968343e-09 -5.562571620163838e-09 9.070526907439292e-07 6.487591790341598e-07 2.166277498955913e-05 1.000000092416347 0.9998418548868055 1.0000021961363716 1.3191607551206528e-07 1.0143578463670347e-10 1.5119612303489944e-10 1.318637081614447e-07 3.1608903524130653e-09 -5.561761545552031e-09 9.244491741877904e-08 7.096284363839033e-08 2.197023495344218e-06 1.000020874953524 0.999856699331207 1.0005465184892144 3.303792231991886e-05 -3.2903478730287428e-06 -1.3330380743684908e-08 2.9636548367148638e-05 -2.8151060212372023e-11 -5.540318782135671e-09 2.087504184603051e-05 1.4913311409522109e-05 0.0005475519914640878 1.000041861927385 0.9998716897866263 1.0015282948729631 9.139139617751939e-05 -3.239718258381666e-05 -1.3550736583874573e-07 6.20019268129585e-05 -1.7656032190135177e-09 -5.433992399345128e-09 4.1890899441729105e-05 2.99282399374018e-05 0.0015603746413735214 1.0000000103821745 0.9998417962917254 1.0000002418945808 1.4664934250150544e-08 1.590520594909322e-10 1.630400830413373e-10 1.4668663962330105e-08 3.1765612944360912e-09 -5.561675391538652e-09 1.0625594648767156e-08 2.6447988270713175e-08 2.486436607819278e-07
1.912 1.0000084898420734 0.999847852966367 1.0002089347375704 1.2573225196465803e-05 -4.5443916313414706e-07 -2.8587890411979516e-09 1.2094370715382635e-05 1.6617037557999035e-09 -5.679203599051803e-09 8.489846205469522e-06 6.0654110424959865e-06 0.0002089867889546326 1.0000009069636573 0.9998424367019749 1.0000216623433393 1.3002408864586005e-06 -4.654046382402946e-09 1.83932781924291e-11 1.2951537383282892e-06 3.0058993806329895e-09 -5.678130224479411e-09 9.069668275344014e-07 6.48696392058437e-07 2.1662627856757518e-05 1.0000000924155008 0.9998418548895255 1.0000021961367633 1.319143638366177e-07 1.0040327600740956e-10 1.5228875051873146e-10 1.318634853407938e-07 3.1608377106288925e-09 -5.67731765312104e-09 9.243797333279151e-08 7.096713249175577e-08 2.197123362928232e-06 1.0000208163444244 0.9998566574703881 1.0005464551951209 3.2991744686271384e-05 -3.331895167169971e-06 -1.6909398346532168e-08 2.9595103373010856e-05 -2.8277344587768642e-11 -5.6561712733760665e-09 2.081643275402937e-05 1.4871439163022378e-05 0.000547493855583235 1.0000413228251814 0.9998713047245317 1.0015285482788276 9.09360929384932e-05 -3.268999181455528e-05 -1.8022003353514702e-07 6.169223144698666e-05 -1.7504300644504294e-09 -5.553832002893222e-09 4.135373600056653e-05 2.9544478166024178e-05 0.00156050160462064 1.0000000103822249 0.999841796295092 1.0000002418976928 1.4663944767053886e-08 1.5867169151964645e-10 1.641353333228979e-10 1.4669162912821916e-08 3.1765374725702143e-09 -5.677230899708687e-09 1.057282202417829e-08 2.6467178119330784e-08 2.4956816821667474e-07
1.922 1.0000084816714327 0.9998478471330534 1.0002089238216498 1.256694105439022e-05 -4.604903636275013e-07 -3.4409013973556624e-09 1.2088325298466417e-05 1.6600038047406863e-09 -5.797129917762396e-09 8.481675097686569e-06 6.059571079328424e-06 0.000208976199270167 1.0000009068779505 0.9998424366440645 1.0000216622030567 1.3001745408647866e-06 -4.719146612708021e-09 1.3547844320445392e-11 1.2950887905343885e-06 3.005585177185206e-09 -5.796015152692383e-09 9.068805648751052e-07 6.486333315284604e-07 2.1662489395023198e-05 1.0000000924146497 0.9998418548922858 1.0000021961374055 1.3191297836018202e-07 9.936125216295323e-11 1.5242791326963696e-10 1.3186324679026166e-07 3.160794310831998e-09 -5.795199129112294e-09 9.243224845235207e-08 7.097280673970693e-08 2.1971936859725444e-06 1.0000207574603341 0.9998566154131461 1.0005464004753781 3.294563165011e-05 -3.373319899205396e-06 -2.149481178562006e-08 2.9553710560139404e-05 -2.8397603958698604e-11 -5.7743650561195705e-09 2.075755096581418e-05 1.4829372042247876e-05 0.0005474435915338423 1.0000407829929625 0.9998709191403651 1.0015288812909422 9.048305452899691e-05 -3.297907904406586e-05 -2.3752031093579216e-07 6.13838248355744e-05 -1.7354657146700377e-09 -5.675971200327483e-09 4.081577305567764e-05 2.916014430288019e-05 0.0015606785043215216 1.0000000103822764 0.9998417962985027 1.0000002419009202 1.4663281655629091e-08 1.582816393007737e-10 1.642437629009389e-10 1.4669645994487456e-08 3.1765228915047164e-09 -5.7951119031039175e-09 1.0530683382495007e-08 2.6490231741775758e-08 2.5023322683970515e-07
1.932 1.0000084734571781 0.9998478412686256 1.0002089140459347 1.2560660500976485e-05 -4.665353149351444e-07 -4.17640895488668e-09 1.2082282554678282e-05 1.65831448427816e-09 -5.917431599557804e-09 8.473460549694183e-06 6.053700037785945e-06 0.00020896671817949888 1.0000009067917501 0.9998424365858456 1.0000216620745992 1.3001086793384338e-06 -4.784150388334303e-09 6.3016904735157935e-12 1.2950238339289603e-06 3.005280690594833e-09 -5.916270179991886e-09 9.067940710189348e-07 6.485701216701649e-07 2.1662357917369367e-05 1.0000000924137997 0.9998418548950911 1.0000021961379908 1.319120744392196e-07 9.840927456334966e-11 1.5128401051921418e-10 1.3186299688175228e-07 3.160760381122623e-09 -5.915449955762706e-09 9.242887468808652e-08 7.098062760402268e-08 2.197214162537275e-06 1.000020698311565 0.9998565731668487 1.0005463540788495 3.289958327368163e-05 -3.4146222320426465e-06 -2.728917431558382e-08 2.9512368281552557e-05 -2.8512175508625386e-11 -5.894943621668454e-09 2.069840636017988e-05 1.4787117113200989e-05 0.000547400943996557 1.0000402425703478 0.9998705331338723 1.001529290154123 9.003226979468073e-05 -3.3264473979065644e-05 -3.098825515238886e-07 6.107663136521129e-05 -1.7207231184634046e-09 -5.800455008617943e-09 4.027711726999464e-05 2.8775314615050044e-05 0.0015609020147098211 1.0000000103823348 0.9998417963019631 1.0000002419039506 1.4663099889804656e-08 1.5798177202445805e-10 1.6304046441548605e-10 1.467011773456558e-08 3.176517136150987e-09 -5.915362235534844e-09 1.0508877388069917e-08 2.651909147778782e-08 2.5045788941457604e-07
1.942 1.0000084652007744 0.9998478353741316 1.0002089053751404 1.2554383525886153e-05 -4.725739704685808e-07 -5.0939382085987684e-09 1.2076242413976155e-05 1.6566358947080944e-09 -6.0401530012166816e-09 8.465204029751283e-06 6.04779897079238e-06 0.0002089583107400249 1.0000009067050726 0.9998424365273313 1.0000216619573672 1.3000432922050918e-06 -4.849006284590369e-09 -3.6298017450511415e-12 1.294958888150604e-06 3.004985841839202e-09 -6.038939518443331e-09 9.067074233345804e-07 6.485068206209686e-07 2.1662232727789206e-05 1.000000092412956 0.9998418548979464 1.0000021961381824 1.3191164201851886e-07 9.759858753991649e-11 1.4893413176453477e-10 1.3186275531089868e-07 3.160736148411957e-09 -6.03811514700941e-09 9.242829290872938e-08 7.099088375632386e-08 2.197178314333114e-06 1.000020638910197 0.9998565307401263 1.0005463157115402 3.285359946329166e-05 -3.4558023755173303e-06 -3.451037931531326e-08 2.947107461847417e-05 -2.8621778706571517e-11 -6.017951728794168e-09 2.0639010567714232e-05 1.474468269247278e-05 0.0005473656199030404 1.00003970171781 0.9998701468196997 1.0015297705870096 8.958372756407317e-05 -3.354620616817149e-05 -3.999450357730101e-07 6.077056309256291e-05 -1.7062157955252575e-09 -5.927327978108796e-09 3.9737898112291096e-05 2.839008164519923e-05 0.0015611685260463995 1.0000000103824054 0.9998417963054775 1.0000002419064402 1.4663389565124982e-08 1.5782328216011916e-10 1.606137430878299e-10 1.4670597855200714e-08 3.176521540013789e-09 -6.0380265857331886e-09 1.0511220137304873e-08 2.6554466645059384e-08 2.501844793039201e-07
1.952 1.0000084569039354 0.9998478294507951 1.0002088977680654 1.254810998907363e-05 -4.786063353195047e-07 -6.2232941036113845e-09 1.2070204779805317e-05 1.6549682307976965e-09 -6.1653398489301735e-09 8.456907212204675e-06 6.04186907870367e-06 0.00020895093572572313 1.0000009066179354 0.9998424364685345 1.0000216618507671 1.2999782386058292e-06 -4.913714549396955e-09 -1.6101301135846757e-11 1.2948939581390764e-06 3.004700810764076e-09 -6.164068576625946e-09 9.066205924168294e-07 6.484434128145235e-07 2.166211385222585e-05 1.0000000924121213 0.9998418549008542 1.0000021961377288 1.3191153989563588e-07 9.692918409019719e-11 1.459554725009926e-10 1.3186252767188668e-07 3.1607221147709105e-09 -6.163239314362507e-09 9.243019039178028e-08 7.100338598595596e-08 2.197093735510926e-06 1.0000205792701828 0.9998564881429473 1.000546285034067 3.280768000119809e-05 -3.4968605904601107e-06 -4.338529611881995e-08 2.9429827337997603e-05 -2.8726689260613213e-11 -6.143434198024966e-09 2.0579377074355156e-05 1.4702078421624342e-05 0.0005473372860588595 1.0000391606176324 0.9998697603280717 1.001530317753906 8.913741666260997e-05 -3.3824305007654136e-05 -5.104304279343473e-07 6.046551919455731e-05 -1.6919580850306754e-09 -6.056635549400242e-09 3.9198269662829664e-05 2.8004555504080897e-05 0.0015614741324487494 1.0000000103824913 0.9998417963090492 1.0000002419081382 1.4664009353772314e-08 1.5780598040454354e-10 1.5755819212533912e-10 1.467109181197977e-08 3.1765357362726513e-09 -6.1631503441405175e-09 1.0535056156038149e-08 2.6595841966710905e-08 2.4948174258714725e-07
1.962 1.0000084485686291 0.9998478235000238 1.0002088911774594 1.2541839743431439e-05 -4.846324460851377e-07 -7.594493926362427e-09 1.206416951040177e-05 1.653312368741938e-09 -6.293037310291259e-09 8.448572008433715e-06 6.035911731737261e-06 0.00020894454576682686 1.0000009065303546 0.9998424364094676 1.0000216617542967 1.2999133698784652e-06 -4.978307220398252e-09 -3.0695226767536733e-11 1.294829017712248e-06 3.0044257206620056e-09 -6.2917035402714635e-09 9.065334753581346e-07 6.483798326107898e-07 2.1662002074309952e-05 1.0000000924112944 0.9998418549038147 1.0000021961365646 1.3191161902115586e-07 9.636894318600884e-11 1.432414092849448e-10 1.3186228734945112e-07 3.160718201234098e-09 -6.290868639922296e-09 9.243364861491594e-08 7.101756183338071e-08 2.1969794055456083e-06 1.0000205194073892 0.9998564453866479 1.0005462616605734 3.2761824665727945e-05 -3.537797168444893e-06 -5.414180392268047e-08 2.9388623870064974e-05 -2.8826900746103612e-11 -6.271436557105971e-09 2.0519521295675363e-05 1.465931532052909e-05 0.0005473155687669005 1.000038619474094 0.9998693738049282 1.0015309262546688 8.869332600498062e-05 -3.409879972212462e-05 -6.440462658658017e-07 6.016138587171737e-05 -1.6779635698007482e-09 -6.188424213471996e-09 3.86584116784756e-05 2.7618864633734654e-05 0.0015618146313926828 1.000000010382591 0.9998417963126774 1.0000002419089795 1.466481055647089e-08 1.578978408521217e-10 1.5478915991178224e-10 1.4671573509462897e-08 3.1765600478020513e-09 -6.290779234301688e-09 1.0572451451137042e-08 2.6641706258399527e-08 2.4852009632230714e-07
1.972 1.000008440197077 0.9998478175234057 1.000208885550071 1.253557274254856e-05 -4.906523473765147e-07 -9.236751430115557e-09 1.2058136426451703e-05 1.651667422523361e-09 -6.4232922595918585e-09 8.44020059127389e-06 6.029928486669758e-06 0.00020893908798442793 1.0000009064423452 0.9998424363501421 1.00002166166756 1.2998486382412918e-06 -5.042824816463386e-09 -4.707715991917076e-11 1.29476401509515e-06 3.00416089926689e-09 -6.421891115262563e-09 9.064459440987394e-07 6.483159942859904e-07 2.1661899015612814e-05 1.0000000924104675 0.9998418549068223 1.0000021961348247 1.3191183165549386e-07 9.587748845168688e-11 1.416110768616196e-10 1.3186198281609762e-07 3.1607242111703503e-09 -6.421050087203931e-09 9.243741344447784e-08 7.10325961321795e-08 2.1968609213200045e-06 1.0000204593395627 0.9998564024839071 1.0005462451593614 3.271603333488535e-05 -3.5786124085765093e-06 -6.699956120542107e-08 2.9347461322642578e-05 -2.892375307633018e-11 -6.40200547605963e-09 2.0459460578217673e-05 1.4616405787912538e-05 0.0005473000552970053 1.0000380785127454 0.9998689874114048 1.0015315901363293 8.825144466113599e-05 -3.436971934356732e-05 -8.03370197947325e-07 5.985803679826606e-05 -1.6642443732957885e-09 -6.3227402293460864e-09 3.811852968171802e-05 2.7233155872209666e-05 0.0015621855361277572 1.0000000103826963 0.9998417963163574 1.000000241909107 1.4665745137830399e-08 1.5805814580025359e-10 1.5314872760980435e-10 1.4671990773557227e-08 3.1765950907143236e-09 -6.420959971150075e-09 1.061254024732959e-08 2.6689900361077513e-08 2.4752774146956564e-07
1.982 1.0000084317917393 0.9998478115226985 1.000208880826896 1.2529309049281094e-05 -4.966660814159308e-07 -1.117730137738162e-08 1.2052105336868759e-05 1.6500340400934532e-09 -6.556152144177653e-09 8.431795389921564e-06 6.023921082651794e-06 0.00020893450458531087 1.0000009063539212 0.999842436290569 1.000021661590189 1.2997841062181582e-06 -5.107304740759148e-09 -6.532093919086494e-11 1.294698898932995e-06 3.0039069174487564e-09 -6.554678115525265e-09 9.063578818218602e-07 6.48251813554534e-07 2.16618068271717e-05 1.000000092409628 0.9998418549098694 1.000002196132771 1.3191224017994754e-07 9.541704882576984e-11 1.4144080074094093e-10 1.318615624213444e-07 3.1607410153540685e-09 -6.553830626452082e-09 9.244020570899654e-08 7.10475971211e-08 2.1967644352911156e-06 1.0000203990862162 0.9998563594486651 1.0005462350554744 3.267030599174549e-05 -3.6193066070713123e-06 -8.21599353379672e-08 2.930633652489565e-05 -2.9016706443670017e-11 -6.535187528352148e-09 2.0399214097265296e-05 1.4573363528418127e-05 0.0005472902967892572 1.0000375379786763 0.9998686013225966 1.0015323029289889 8.78117618245419e-05 -3.463709270283513e-05 -9.90726955472519e-07 5.955533416695572e-05 -1.6508118226979336e-09 -6.459631497388357e-09 3.7578853892228875e-05 2.6847593691149867e-05 0.0015625821014167173 1.0000000103827948 0.9998417963200804 1.0000002419087926 1.4666875823604684e-08 1.5824973065738254e-10 1.5303626118799024e-10 1.4672292475405951e-08 3.176640499434257e-09 -6.553740099922192e-09 1.0644298170238343e-08 2.673805692717677e-08 2.4673618101126846e-07
1.992 1.000008423355293 0.9998478054998162 1.000208876943702 1.2523048742526029e-05 -5.026736895262576e-07 -1.3439981037200827e-08 1.2046076067341434e-05 1.6484119467701425e-09 -6.691664195418256e-09 8.42335906178198e-06 6.0178914211343146e-06 0.00020893073324780226 1.0000009062650999 0.999842436230761 1.0000216615217348 1.2997198545744072e-06 -5.1717837573099254e-09 -8.59896980768747e-11 1.29463364644227e-06 3.0036631663234413e-09 -6.690112891248069e-09 9.062692091989932e-07 6.481872258107461e-07 2.1661727411907735e-05 1.000000092408763 0.9998418549129479 1.0000021961306664 1.3191292571903866e-07 9.495094160258157e-11 1.4254299972493813e-10 1.3186100351921728e-07 3.1607684177508835e-09 -6.689258663983349e-09 9.24410240969115e-08 7.106179363271272e-08 2.1967102785976502e-06 1.000020338668424 0.9998563162959788 1.000546230835359 3.262464262925649e-05 -3.6598800581468465e-06 -9.97956990342749e-08 2.9265246085682293e-05 -2.910678909610693e-11 -6.671030626895899e-09 2.033880265431575e-05 1.4530203407830852e-05 0.0005472858124751931 1.0000369981337485 0.9998682157255786 1.001533057706937 8.737426668167884e-05 -3.4900948432931415e-05 -1.2080659195781538e-06 5.9253130322520865e-05 -1.637673797526105e-09 -6.599145363306138e-09 3.703963691802643e-05 2.6462358547307626e-05 0.001562999362631035 1.0000000103828726 0.9998417963238384 1.0000002419083154 1.4668283362503046e-08 1.5843576355604095e-10 1.5428120141163614e-10 1.4672455478512321e-08 3.176696202859828e-09 -6.689167144832682e-09 1.0659177978956267e-08 2.678413331121776e-08 2.4632385572317847e-07
2.002 1.000008414890596 0.9998477994568007 1.0002088738318664 1.2516791801142192e-05 -5.086752128174002e-07 -1.604367758609437e-08 1.2040048472125007e-05 1.6468017440488713e-09 -6.82987742129722e-09 8.41489445624417e-06 6.011841540735528e-06 0.00020892770755176024 1.0000009061759039 0.9998424361707361 1.000021661461586 1.2996558658508555e-06 -5.2362982651083816e-09 -1.0992963975255408e-10 1.2945682731152444e-06 3.003430583410358e-09 -6.828243893496427e-09 9.061799094755454e-07 6.481222092839741e-07 2.166166153363253e-05 1.000000092407863 0.9998418549160517 1.0000021961286751 1.3191387107038275e-07 9.444277643754233e-11 1.4433824404711043e-10 1.318603213665603e-07 3.160806248295234e-09 -6.827382334686082e-09 9.243939342949222e-08 7.107474537075594e-08 2.1967076743987464e-06 1.0000202781085377 0.9998562730418162 1.0005462319535885 3.2579043131962975e-05 -3.7003330561133356e-06 -1.200413533633921e-07 2.92241864479319e-05 -2.9193945761864416e-11 -6.80958323856059e-09 2.0278248392071497e-05 1.4486941249745053e-05 0.0005472860954197747 1.0000364592528441 0.9998678308167304 1.0015338471740072 8.693894827389597e-05 -3.516131497058483e-05 -1.4568492575325834e-06 5.895126994413665e-05 -1.6248342798241198e-09 -6.741330448454366e-09 3.650115022209366e-05 2.607764435910955e-05 0.0015634321877215853 1.000000010382919 0.9998417963276246 1.0000002419078589 1.466995107017844e-08 1.5857965351711866e-10 1.563153875046453e-10 1.467249565013466e-08 3.176762785130136e-09 -6.827289959979056e-09 1.0653133624187212e-08 2.682696448856782e-08 2.463695688639699e-07
2.012 1.0000084064006387 0.9998477933957897 1.0002088714195452 1.2510538058156905e-05 -5.14670685683171e-07 -1.90009224925189e-08 1.203402242646379e-05 1.6452032989583878e-09 -6.970841194616564e-09 8.406404570974697e-06 6.005773586511158e-06 0.00020892535776230082 1.0000009060863644 0.9998424361105166 1.0000216614089659 1.2995919796735888e-06 -5.300878183615556e-09 -1.379245677824355e-10 1.2945028232406785e-06 3.003208594806081e-09 -6.96912094118732e-09 9.060900448496674e-07 6.480568038553188e-07 2.1661608265023112e-05 1.0000000924069246 0.9998418549191792 1.0000021961268404 1.3191491585236937e-07 9.3862829826674e-11 1.4617835797071998e-10 1.318595605228589e-07 3.160854715238635e-09 -6.968251398351701e-09 9.243549129277337e-08 7.108649568263678e-08 2.1967521088964965e-06 1.0000202174298227 0.9998562297028001 1.0005462378414216 3.253350723121814e-05 -3.7406658886218966e-06 -1.429850961383392e-07 2.918315393401667e-05 -2.9278175452491196e-11 -6.9508941050071234e-09 2.0217574437539595e-05 1.4443593580973572e-05 0.0005472906199023264 1.0000359216192751 0.999867446798452 1.001534663770151 8.65057954426723e-05 -3.541822055251838e-05 -1.7379606016345364e-06 5.864959269042499e-05 -1.6122950608945136e-09 -6.886236812367208e-09 3.596367946659979e-05 2.5693655181051122e-05 0.001563875340561223 1.0000000103829303 0.9998417963314365 1.000000241907485 1.4671717658825773e-08 1.5865168297959375e-10 1.5849332179649522e-10 1.4672456845965554e-08 3.1768398414796144e-09 -6.968158158531236e-09 1.0627590523506378e-08 2.686665231009966e-08 2.468298402758214e-07
2.022 1.000008397888488 0.9998477873189751 1.0002088696330829 1.2504287266626212e-05 -5.206601236825141e-07 -2.231696054417847e-08 1.2027997803592076e-05 1.643616345304427e-09 -7.114604981889083e-09 8.39789248825922e-06 5.99968976513132e-06 0.00020892361205060363 1.0000009059965191 0.9998424360501306 1.0000216613629993 1.2995279562117862e-06 -5.365533825250269e-09 -1.7043635157284799e-10 1.294437344008045e-06 3.0029972421413305e-09 -7.112793482231309e-09 9.05999744976657e-07 6.479911078345949e-07 2.166156500910263e-05 1.0000000924059513 0.999841854922334 1.000002196125119 1.3191582058549933e-07 9.320066128321094e-11 1.4759769576819716e-10 1.318587679499225e-07 3.1609141124950426e-09 -7.1119157052974126e-09 9.243009410719534e-08 7.109757744540552e-08 2.1968264292605612e-06 1.0000201566560427 0.9998561862959066 1.0005462479167524 3.248803457149403e-05 -3.7808788234736884e-06 -1.6866337242932885e-07 2.9142144784620345e-05 -2.935960633050564e-11 -7.095013730098364e-09 2.0156804476053734e-05 1.4400177327405607e-05 0.0005472988501853722 1.0000353855195585 0.9998670638754323 1.0015354997942394 8.607479690427747e-05 -3.567169319985972e-05 -2.0516428991840787e-06 5.834793619702114e-05 -1.6000523403398421e-09 -7.033913447256323e-09 3.542751893029186e-05 2.5310601216837982e-05 0.0015643235528844006 1.0000000103829085 0.9998417963352769 1.0000002419071712 1.4673344000278936e-08 1.5864141850950116e-10 1.6034387967648232e-10 1.4672386354987901e-08 3.176927516822734e-09 -7.1118216988018575e-09 1.0589054033947547e-08 2.6904580795572407e-08 2.475504559527873e-07
2.032 1.0000083893572231 0.9998477812285571 1.000208868398533 1.249803922668077e-05 -5.266435150949511e-07 -2.598946996351968e-08 1.2021974454554905e-05 1.6420410249471779e-09 -7.261220255626844e-09 8.38936129461702e-06 5.9935922872539305e-06 0.00020892239803688788 1.0000009059064103 0.9998424359896096 1.0000216613227997 1.2994636027938476e-06 -5.430248979612421e-09 -2.0754994775821805e-10 1.294371862444135e-06 3.0027967403069555e-09 -7.259312768562244e-09 9.059091671843328e-07 6.479252471628795e-07 2.1661528079513577e-05 1.0000000924049504 0.9998418549255218 1.0000021961234407 1.3191639279108702e-07 9.24722786197636e-11 1.4837626267397227e-10 1.3185797104141162e-07 3.160984429955919e-09 -7.2584258473428515e-09 9.242434338713156e-08 7.110883584045255e-08 2.1969056959321573e-06 1.0000200958110066 0.9998561428381462 1.0005462615948484 3.2442624839680795e-05 -3.820972101569351e-06 -1.9705859692430563e-07 2.910115520690518e-05 -2.943817270480248e-11 -7.241991731562985e-09 2.009596227976993e-05 1.435670947723465e-05 0.0005473102501196858 1.0000348512378403 0.9998666822506689 1.0015363475366041 8.564594140218212e-05 -3.592176071335474e-05 -2.3974714858061646e-06 5.804613928675341e-05 -1.5880984976653409e-09 -7.1844112943232e-09 3.4892965299058186e-05 2.492869438363035e-05 0.0015647716010660073 1.0000000103828612 0.9998417963391522 1.0000002419068634 1.4674637716080864e-08 1.5856518889783227e-10 1.6163443201132996e-10 1.4672311313378712e-08 3.177025819742643e-09 -7.258331199758972e-09 1.054733286361664e-08 2.6942965995895557e-08 2.483116263483843e-07
2.042 1.0000083808098716 0.9998477751267 1.0002088676431524 1.2491793876231015e-05 -5.326208295717918e-07 -3.000889657674781e-08 1.2015952200287364e-05 1.6404778917040682e-09 -7.410737964836526e-09 8.380814006329284e-06 5.987483313287257e-06 0.0002089216444800957 1.0000009058160808 0.9998424359289839 1.0000216612875201 1.2993988635819479e-06 -5.494988495649598e-09 -2.4907814799141663e-10 1.294306373662285e-06 3.0026065717970334e-09 -7.408730354948619e-09 9.058184533612516e-07 6.478593362328036e-07 2.1661493645452936e-05 1.0000000924039316 0.9998418549287507 1.0000021961217378 1.3191657725475673e-07 9.17134065748553e-11 1.4845541727107208e-10 1.318571650874182e-07 3.1610651681296664e-09 -7.407833880056946e-09 9.241941245772463e-08 7.112113294672554e-08 2.196964413725576e-06 1.0000200349181123 0.9998560993462358 1.00054627829921 3.239727785714478e-05 -3.860945943858007e-06 -2.281001700350013e-07 2.906018143458732e-05 -2.951389812982424e-11 -7.391879726918804e-09 2.003507123546696e-05 1.431320674320246e-05 0.0005473242929348402 1.0000343190502823 0.9998663021214537 1.0015371994138866 8.521921783298601e-05 -3.616845068026684e-05 -2.7743650412157763e-06 5.774404522417919e-05 -1.5764228646393923e-09 -7.337782221114239e-09 3.4360311211259e-05 2.4548143701631462e-05 0.001565214383523109 1.0000000103827968 0.9998417963430688 1.0000002419065097 1.467554399189974e-08 1.5845825244566743e-10 1.6228803950806723e-10 1.467222719920665e-08 3.177134769054766e-09 -7.407738619232601e-09 1.0512801137825878e-08 2.6984087012120244e-08 2.4889215903985565e-07
2.052 1.0000083722493491 0.999847769015488 1.0002088672967682 1.2485551279316877e-05 -5.385920353319738e-07 -3.4359222341578644e-08 1.2009930840714387e-05 1.6389259961841309e-09 -7.563210265518406e-09 8.372253521638279e-06 5.981364918479073e-06 0.0002089212829496685 1.0000009057255692 0.9998424358682837 1.0000216612563797 1.2993338081161988e-06 -5.559715744448393e-09 -2.9468886199650084e-10 1.2942408473526265e-06 3.002426671655377e-09 -7.561098183428937e-09 9.057277089347786e-07 6.477934557920963e-07 2.1661458753053477e-05 1.0000000924029044 0.9998418549320287 1.0000021961199492 1.3191644347878293e-07 9.096030642941458e-11 1.4784044639002795e-10 1.318563200926824e-07 3.161156426725588e-09 -7.560192422477945e-09 9.241619370126227e-08 7.113507258876722e-08 2.196983749738353e-06 1.0000199739999138 0.9998560558362882 1.000546297471916 3.235199357330313e-05 -3.900800569502082e-06 -2.6166852461311477e-07 2.9019219803956233e-05 -2.958608297870334e-11 -7.544729598998313e-09 1.997415391561915e-05 1.4269685255694287e-05 0.0005473404705960871 1.0000337892197277 0.9998659236755645 1.0015380480985918 8.479461527789402e-05 -3.641179049311527e-05 -3.18063344508101e-06 5.7441504838912374e-05 -1.5650102979544655e-09 -7.494078192233693e-09 3.3829838961095044e-05 2.4169150796476284e-05 0.001565646994538209 1.0000000103827242 0.9998417963470346 1.0000002419060596 1.467613228473046e-08 1.5835703397240765e-10 1.6228967795231497e-10 1.4672103883279995e-08 3.17725479752631e-09 -7.56009605555929e-09 1.0493528060682026e-08 2.7029539493476534e-08 2.4913015739845536e-07
2.062 1.000008363678412 0.9998477628968904 1.0002088672929703 1.2479311527386522e-05 -5.445571155082742e-07 -3.901899627923566e-08 1.2003910177050902e-05 1.6373858494221457e-09 -7.718690425005688e-09 8.363682593110303e-06 5.975239073211182e-06 0.00020892124924472419 1.0000009056349117 0.9998424358075353 1.0000216612286663 1.2992685330331265e-06 -5.62440921091069e-09 -3.439554663157906e-10 1.2941752461041872e-06 3.002257449230475e-09 -7.716469898692888e-09 9.05637004686748e-07 6.47727653675682e-07 2.166142205511206e-05 1.000000092401877 0.9998418549353624 1.0000021961180119 1.3191608750739113e-07 9.023456066330228e-11 1.4658278283863349e-10 1.3185539890370308e-07 3.1612581714753546e-09 -7.715553881861786e-09 9.241509621389776e-08 7.115086394577889e-08 2.196956396374735e-06 1.0000199130777305 0.9998560123235353 1.0005463185829087 3.230677197080354e-05 -3.940536211313149e-06 -2.9760169576411125e-07 2.8978266836314108e-05 -2.965445123697296e-11 -7.700594759895771e-09 1.9913231706315292e-05 1.422616029719388e-05 0.000547358302096216 1.0000332619909407 0.999865547087864 1.0015388866362445 8.437212294769682e-05 -3.665180736627719e-05 -3.61405817676192e-06 5.713837934291863e-05 -1.5538440169107385e-09 -7.65335189767192e-09 3.330181472333742e-05 2.379190577416651e-05 0.001566064790577115 1.0000000103826516 0.9998417963510569 1.000000241905456 1.4676498837258637e-08 1.5828315159727265e-10 1.6167071760807033e-10 1.4671904606783978e-08 3.177385233728236e-09 -7.715456438518658e-09 1.0493184151268548e-08 2.7079840967759405e-08 2.489617928847735e-07
2.072 1.0000083550996115 0.9998477567727312 1.0002088675700944 1.2473074646585814e-05 -5.505160692310334e-07 -4.3962529064564564e-08 1.199789003455174e-05 1.6358573595225662e-09 -7.877232137354389e-09 8.35510379621487e-06 5.9691076213121034e-06 0.00020892148432051012 1.0000009055441395 0.9998424357467616 1.000021661203761 1.2992030672595718e-06 -5.689063778187697e-09 -3.9634276754978435e-10 1.294109546360713e-06 3.002098639311081e-09 -7.8748990911938e-09 9.055463793911729e-07 6.476619542339248e-07 2.16613839450103e-05 1.000000092400857 0.9998418549387584 1.0000021961158783 1.3191553858597484e-07 8.954121251741265e-11 1.4482860600172117e-10 1.318543787054934e-07 3.161369920459998e-09 -7.873972342828453e-09 9.241598676652196e-08 7.1168349589154e-08 2.19688771236937e-06 1.0000198521713268 0.9998559688220974 1.0005463411377788 3.226161297281416e-05 -3.980153118293558e-06 -3.3570380258238433e-07 2.8937319312857772e-05 -2.971807424694013e-11 -7.859528165956264e-09 1.9852324485695406e-05 1.4182646072787587e-05 0.0005473773401297873 1.0000327375866678 0.9998651725174851 1.0015397085441835 8.39517301225693e-05 -3.6888528340115564e-05 -4.071998147972217e-06 5.683454268563308e-05 -1.5429043016985904e-09 -7.815657752549435e-09 3.2776483595098475e-05 2.3416583680039177e-05 0.001566463445773066 1.0000000103825866 0.9998417963551414 1.0000002419046536 1.4676672771984856e-08 1.5824208883861603e-10 1.6055911931821093e-10 1.467160620479362e-08 3.1775255118579282e-09 -7.87387419603224e-09 1.051035284836151e-08 2.7134496360767597e-08 2.4842999074500886e-07
2.082 1.0000083465152672 0.9998477506446686 1.0002088680719579 1.2466840584569953e-05 -5.564689012066537e-07 -4.9161216202619905e-08 1.1991870277433293e-05 1.6343405590666561e-09 -8.038889781708151e-09 8.34651948160202e-06 5.96297224663833e-06 0.00020892193463551055 1.0000009054532792 0.9998424356859827 1.0000216611811703 1.2991373598219556e-06 -5.753679772552639e-09 -4.512029863648535e-10 1.2940437504770273e-06 3.001949990613685e-09 -8.036440516496959e-09 9.054558298405754e-07 6.475963591475942e-07 2.1661346039903086e-05 1.0000000923998498 0.9998418549422213 1.0000021961135486 1.3191474569304937e-07 8.8880165821749e-11 1.428491425753438e-10 1.318532615258168e-07 3.161492357452209e-09 -8.03550303820896e-09 9.241826027884966e-08 7.118712704535761e-08 2.1967932003348704e-06 1.0000197912986686 0.9998559253448102 1.0005463646837165 3.2216516432979434e-05 -4.019651543140886e-06 -3.7575475944561886e-07 2.889637432991372e-05 -2.9776917309379156e-11 -8.021584469305889e-09 1.979145035278097e-05 1.4139155516623731e-05 0.0005473971758393013 1.0000322162046866 0.9998648001057243 1.001540507887623 8.353342615827532e-05 -3.712198027020064e-05 -4.5515119691620265e-06 5.652988333403656e-05 -1.5321704305531145e-09 -7.981050083939438e-09 3.2254065688766086e-05 2.3043341708480138e-05 0.001566838994183262 1.0000000103825346 0.9998417963592926 1.0000002419036522 1.467660276533184e-08 1.582330005713964e-10 1.5921241218762688e-10 1.4671211047413403e-08 3.1776762801032604e-09 -8.035403529212297e-09 1.0539317018813329e-08 2.7192354652692385e-08 2.476652638146639e-07
2.092 1.000008337927448 0.9998477445141818 1.0002088687483182 1.2460609283436728e-05 -5.624156097751833e-07 -5.458493108352058e-08 1.198585080780921e-05 1.6328350183455286e-09 -8.203719526831251e-09 8.337931726102147e-06 5.9568344382754476e-06 0.00020892255209980148 1.000000905362352 0.9998424356252149 1.0000216611605477 1.2990713535821168e-06 -5.81825157355469e-09 -5.07844398613124e-10 1.2939778843952087e-06 3.0018116332305886e-09 -8.201150049487806e-09 9.053652979942845e-07 6.475308391646785e-07 2.166131031072756e-05 1.0000000923988592 0.9998418549457552 1.000002196111096 1.3191365106053298e-07 8.825676107819793e-11 1.409939639917444e-10 1.318520742324394e-07 3.1616244768019644e-09 -8.200201048884136e-09 9.242100103373594e-08 7.120666352484277e-08 2.1966936959622262e-06 1.0000197304757603 0.9998558819031089 1.0005463888134458 3.2171482206814904e-05 -4.059031732151723e-06 -4.175204644217865e-07 2.8855429327517853e-05 -2.9830501010691775e-11 -8.186819217496069e-09 1.973062542927843e-05 1.409570015069172e-05 0.0005474174416845891 1.0000316980159436 0.9998644299747094 1.0015412793305094 8.31172005670402e-05 -3.7352189819294225e-05 -5.049486763206899e-06 5.622430540916516e-05 -1.521621825961565e-09 -8.149584368857365e-09 3.173475344221276e-05 2.2672317282073735e-05 0.001567187857580545 1.0000000103824993 0.9998417963635153 1.0000002419025225 1.4676231019983808e-08 1.5826169572902874e-10 1.579717545929836e-10 1.46707455505356e-08 3.1778368537993966e-09 -8.200100575978728e-09 1.0571825275414014e-08 2.72519663236194e-08 2.468484921417539e-07
2.102 1.000008329337965 0.9998477383825655 1.0002088695550315 1.2454380763749797e-05 -5.683561893003537e-07 -6.020338351786157e-08 1.1979831558700647e-05 1.631340505756033e-09 -8.37177754313104e-09 8.329342312238206e-06 5.950695475208789e-06 0.00020892329397061035 1.0000009052713723 0.99984243556447 1.000021661141679 1.29900506923521e-06 -5.882768830061925e-09 -5.656607020192406e-10 1.293911988785859e-06 3.001683250132511e-09 -8.369083743647947e-09 9.052746789117758e-07 6.474653317314019e-07 2.166127833507247e-05 1.000000092397885 0.999841854949361 1.0000021961086645 1.31912275593958e-07 8.768142139598525e-11 1.3957345218051e-10 1.3185085720635103e-07 3.161766655197959e-09 -8.368122955680495e-09 9.242319970130281e-08 7.12263645655931e-08 2.1966100442852365e-06 1.0000196697165769 0.9998558385069773 1.0005464131671065 3.212651023542151e-05 -4.098293926539332e-06 -4.6076268889635156e-07 2.881448209510186e-05 -2.987829110370146e-11 -8.355288092744895e-09 1.966986376497421e-05 1.405229001698534e-05 0.0005474378127499645 1.0000311831637787 0.9998640622268464 1.0015420181606947 8.270304309712943e-05 -3.757918346140217e-05 -5.562763838209037e-06 5.591772917527211e-05 -1.5112383279098863e-09 -8.321317121239292e-09 3.121871022349509e-05 2.2303627055130527e-05 0.0015675068586574208 1.0000000103824809 0.9998417963678098 1.0000002419014031 1.4675577677906268e-08 1.583382363464392e-10 1.5714440060001657e-10 1.4670250516268267e-08 3.1780073206212332e-09 -8.368021459871656e-09 1.0599192704896834e-08 2.7311790416547718e-08 2.461668210281316e-07
2.112 1.0000083207483723 0.9998477322509317 1.000208870453944 1.2448155143002134e-05 -5.742906455830165e-07 -6.59872987726333e-08 1.197381248685303e-05 1.6298571412652814e-09 -8.54312078709956e-09 8.32075274893155e-06 5.9445564397954426e-06 0.00020892412291812913 1.0000009051803507 0.9998424355037564 1.0000216611244297 1.298938623057925e-06 -5.947233462064801e-09 -6.242541561644444e-10 1.2938461127226328e-06 3.001564421644481e-09 -8.540299536852288e-09 9.051838595927412e-07 6.473997580713847e-07 2.166125097763595e-05 1.0000000923969248 0.9998418549530382 1.0000021961064192 1.3191073537244008e-07 8.715210461152867e-11 1.3873964170631032e-10 1.3184965968914657e-07 3.161918647895263e-09 -8.539326408730904e-09 9.242399466570421e-08 7.12456398222757e-08 2.196558506993527e-06 1.0000196090330626 0.9998557951649505 1.0005464374322166 3.208160056157108e-05 -4.137438379574826e-06 -5.052479513917036e-07 2.8773530767103964e-05 -2.991948017556238e-11 -8.527048468555017e-09 1.960917735545472e-05 1.400893368917842e-05 0.0005474580067784577 1.0000306717641743 0.9998636969449978 1.0015427202908116 8.229094373739846e-05 -3.7802987500523994e-05 -6.0882527323941675e-06 5.5610090924890384e-05 -1.5010004143734487e-09 -8.496305722605637e-09 3.0706070190342546e-05 2.193736681313172e-05 0.0015677932203619594 1.000000010382477 0.9998417963721763 1.0000002419004568 1.4674759334714408e-08 1.5846098687595814e-10 1.5688368392152185e-10 1.466977521811653e-08 3.1781872131338014e-09 -8.539223899171702e-09 1.0614282957401644e-08 2.7370343693541746e-08 2.4577101844613866e-07
2.122 1.0000083121599839 0.9998477261202189 1.0002088714125752 1.2441932567879051e-05 -5.80219013625786e-07 -7.190930501158031e-08 1.1967793575781252e-05 1.6283841157666983e-09 -8.717808067543566e-09 8.312164317869186e-06 5.938418250420073e-06 0.00020892500719573058 1.0000009050892926 0.9998424354430786 1.0000216611086745 1.2988721604926242e-06 -6.011676015556609e-09 -6.834824899241437e-10 1.2937803163279233e-06 3.0014547956399005e-09 -8.714854910276032e-09 9.050927717392826e-07 6.47334058310647e-07 2.1661228467544953e-05 1.0000000923959738 0.9998418549567839 1.0000021961044925 1.3190917580481793e-07 8.663822581583045e-11 1.38434342939716e-10 1.318485417396124e-07 3.162079750922209e-09 -8.713869690526722e-09 9.242289129655266e-08 7.126402488724906e-08 2.1965474752888895e-06 1.0000195484352101 0.999855751884168 1.000546461341997 3.203675326288824e-05 -4.176465373488464e-06 -5.507548471882658e-07 2.8732573816285668e-05 -2.995370076535331e-11 -8.702158324154905e-09 1.9548576247369737e-05 1.39656383482134e-05 0.0005474777830280414 1.0000301639068954 0.9998633341932964 1.0015433822377844 8.188089263587247e-05 -3.802362809052984e-05 -6.623027155102034e-06 5.53013423410615e-05 -1.4908904154923122e-09 -8.674608259414477e-09 3.0196939251387445e-05 2.157361215936408e-05 0.0015680445527087542 1.0000000103824829 0.9998417963766121 1.0000002418998113 1.467392174368659e-08 1.5859914229202715e-10 1.5713666111276081e-10 1.466937939831056e-08 3.1783767354680936e-09 -8.713765865036527e-09 1.0613087054112945e-08 2.7426465851234134e-08 2.4574071828201315e-07
2.132 1.0000083035738858 0.9998477199912056 1.000208872403668 1.2435713125442819e-05 -5.861413580767222e-07 -7.794448388817546e-08 1.196177484112948e-05 1.6269217442076646e-09 -8.895897721074556e-09 8.303578115107755e-06 5.9322816924796e-06 0.00020892592059676575 1.000000904998203 0.9998424353824421 1.0000216610942454 1.2988057668858545e-06 -6.076156121222456e-09 -7.434030332729126e-10 1.2937146782777062e-06 3.0013540127227225e-09 -8.892809588428477e-09 9.05001426800907e-07 6.472682251084347e-07 2.1661210563623952e-05 1.0000000923950267 0.9998418549605962 1.0000021961029364 1.3190768215654008e-07 8.60800918439385e-11 1.3843793938491037e-10 1.3184758204422266e-07 3.1622495747091627e-09 -8.891811833561964e-09 9.241989729856314e-08 7.128134953714354e-08 2.1965757244056114e-06 1.0000194879311903 0.9998557086704677 1.0005464846724077 3.1991968361013154e-05 -4.215375219242837e-06 -5.970795429562433e-07 2.8691610038542312e-05 -2.9981246540267374e-11 -8.880676450710557e-09 1.9488068689213785e-05 1.3922409890009654e-05 0.0005474969398771303 1.0000296596573428 0.9998629740184694 1.0015440010849836 8.147287999271725e-05 -3.824113123567699e-05 -7.164398772100103e-06 5.4991449432989864e-05 -1.4808919349625931e-09 -8.856283966752042e-09 2.969139690219006e-05 2.1212419826713287e-05 0.001568258828914092 1.000000010382494 0.9998417963811149 1.0000002418995164 1.4673150817625209e-08 1.5869296302524223e-10 1.5769094893769753e-10 1.4669141376574287e-08 3.1785753001697997e-09 -8.891706588484528e-09 1.0595652818388564e-08 2.7479716650385716e-08 2.460642327687562e-07
2.142 1.0000082949909657 0.9998477138645258 1.0002088734046761 1.2429496809630665e-05 -5.920577480766654e-07 -8.407062428741305e-08 1.1955756324768659e-05 1.6254693623276058e-09 -9.077450112464214e-09 8.294995068236131e-06 5.926147432031643e-06 0.000208926841920457 1.000000904907086 0.9998424353218504 1.000021661080913 1.2987394339514625e-06 -6.140738927421151e-09 -8.041416686629298e-10 1.2936492898697965e-06 3.0012622311698954e-09 -9.074224007306845e-09 9.04909912501901e-07 6.472023148953287e-07 2.1661196533659557e-05 1.000000092394081 0.9998418549644743 1.000002196101711 1.3190624647384125e-07 8.541280118858338e-11 1.3848981980727113e-10 1.3184687163977413e-07 3.1624281043920487e-09 -9.07321280199072e-09 9.241552271272977e-08 7.129785878485965e-08 2.196632524917751e-06 1.0000194275275185 0.9998556655285054 1.0005465072382742 3.1947245788329296e-05 -4.254168233245775e-06 -6.440393971315041e-07 2.8650638519639338e-05 -3.000120006589271e-11 -9.06266309696922e-09 1.9427661293719293e-05 1.3879253042630324e-05 0.0005475153111942633 1.0000291590589239 0.9998626164515325 1.001544574431625 8.106689601007073e-05 -3.8455522767804885e-05 -7.709967287732076e-06 5.4680391146462325e-05 -1.4709911842961323e-09 -9.041393386713522e-09 2.9189498686234825e-05 2.0853829435823662e-05 0.0015684343532392608 1.0000000103825069 0.9998417963856839 1.0000002418995313 1.4672437834856534e-08 1.5867768197189903e-10 1.5829307581895198e-10 1.4669152817980995e-08 3.178782386110802e-09 -9.073106428871913e-09 1.0566125121443074e-08 2.7530688795393967e-08 2.4663984303226926e-07
2.152 1.0000082864119326 0.9998477077406884 1.000208874397233 1.2423283569563026e-05 -5.979682217750894e-07 -9.026827138444511e-08 1.1949738062625761e-05 1.6240269598309294e-09 -9.262526252184381e-09 8.286415930262293e-06 5.920016012029216e-06 0.00020892775398953945 1.0000009048159473 0.9998424352613093 1.0000216610684056 1.298673108006572e-06 -6.20545761785355e-09 -8.657574099494494e-10 1.293584226749282e-06 3.001178348810611e-09 -9.259158561852215e-09 9.048183525861461e-07 6.471364256963813e-07 2.1661184967834318e-05 1.0000000923931347 0.9998418549684178 1.0000021961007104 1.3190481499434397e-07 8.460300468711434e-11 1.3841495162673039e-10 1.3184648598591153e-07 3.1626151561269335e-09 -9.258134161906505e-09 9.241063263980702e-08 7.131417888192858e-08 2.1966999620047986e-06 1.0000193672292477 0.9998556224618931 1.0005465288888615 3.190258543523178e-05 -4.292844699378188e-06 -6.914748648210989e-07 2.8609658574884114e-05 -3.0014054725094126e-11 -9.248179017449615e-09 1.936735920126022e-05 1.383617148272268e-05 0.0005475327618146446 1.0000286621357337 0.9998622615097044 1.0015451003340894 8.066293092278627e-05 -3.8666828311335386e-05 -8.257647495253951e-06 5.4368157757129326e-05 -1.461176351405641e-09 -9.229997534489686e-09 2.869127904684489e-05 2.0497865531942925e-05 0.0015685697233997018 1.0000000103825202 0.9998417963903189 1.000000241899751 1.467172889412142e-08 1.585200550128857e-10 1.5877495416483307e-10 1.4669489250865094e-08 3.1789977938047493e-09 -9.258026459938076e-09 1.0531748966411156e-08 2.7580955342378304e-08 2.473016960263798e-07
2.162 1.0000082778373425 0.9998477016200915 1.0002088753666178 1.241707338915741e-05 -6.03872760040116e-07 -9.652067732839575e-08 1.1943720040351174e-05 1.622593784832392e-09 -9.451188360251669e-09 8.277841273767455e-06 5.913887847674865e-06 0.00020892864260967534 1.0000009047247929 0.999842435200824 1.0000216610564499 1.2986067708858215e-06 -6.2702885340341935e-09 -9.281718330359881e-10 1.2935195042323606e-06 3.0011025927739788e-09 -9.447675726187536e-09 9.047268563123014e-07 6.470706569119645e-07 2.1661173730042462e-05 1.000000092392188 0.9998418549724284 1.0000021960998045 1.3190336841731614e-07 8.367467552830383e-11 1.3818696617866213e-10 1.3184644019950613e-07 3.1628096893231585e-09 -9.446637893906464e-09 9.240619552668419e-08 7.133110966332196e-08 2.196757345782094e-06 1.0000193070401708 0.999855579473341 1.0005465495032106 3.185798722711217e-05 -4.331404844235908e-06 -7.392499555430431e-07 2.856866966936174e-05 -3.001926242194401e-11 -9.437285874287994e-09 1.930716625339392e-05 1.3793167959769184e-05 0.0005475491827806339 1.0000281688953627 0.9998619091984138 1.0015455772435684 8.026097506418137e-05 -3.887507325701777e-05 -8.805675727932945e-06 5.4054749168444865e-05 -1.4514376924539193e-09 -9.422158589166916e-09 2.819675437061369e-05 2.014453975797373e-05 0.0015686637905791712 1.0000000103825337 0.9998417963950215 1.0000002419000475 1.4671004975725589e-08 1.5824392395950303e-10 1.5911517779036858e-10 1.4670165355004612e-08 3.17922106067358e-09 -9.446528435419267e-09 1.0500964877829809e-08 2.7632568273980898e-08 2.478648680185599e-07
2.172 1.0000082692676187 0.9998476955030382 1.0002088763012353 1.2410866324013782e-05 -6.097712906056771e-07 -1.0281372615645186e-07 1.1937702157821462e-05 1.6211699436346372e-09 -9.643499514438116e-09 8.269271506599184e-06 5.9077632365143206e-06 0.00020892949594851447 1.0000009046336262 0.9998424351403986 1.0000216610448156 1.2985404759938489e-06 -6.335154146980198e-09 -9.912021167244824e-10 1.293455044103865e-06 3.001034192837307e-09 -9.639838554241355e-09 9.046354864225493e-07 6.470050745576302e-07 2.1661160375220555e-05 1.000000092391239 0.9998418549765057 1.000002196098885 1.319019606939539e-07 8.270490356743866e-11 1.3789085182002326e-10 1.3184665617083207e-07 3.1630117717942855e-09 -9.63878717199838e-09 9.24030158939804e-08 7.134934049966418e-08 2.1967867247526925e-06 1.0000192469630163 0.9998555365647995 1.0005465689854884 3.1813451163077074e-05 -4.369848840653802e-06 -7.872515503175614e-07 2.8527671352140902e-05 -3.001737436452534e-11 -9.630047417884442e-09 1.9247085188383858e-05 1.3750244434848383e-05 0.0005475644870350786 1.0000276793316698 0.999861559513279 1.0015460039438273 7.986101889184219e-05 -3.908028276822226e-05 -9.352599313542693e-06 5.374017323360381e-05 -1.4417675540377026e-09 -9.617940237361592e-09 2.7705926051666932e-05 1.9793853042554863e-05 0.0015687156197866918 1.000000010382546 0.9998417963997915 1.0000002419003142 1.467031984875319e-08 1.5792625187688735e-10 1.594022831240493e-10 1.4671103255806163e-08 3.1794517048503108e-09 -9.63867608444836e-09 1.0481112699782133e-08 2.76873299128454e-08 2.481755544078127e-07
2.182 1.0000082607030758 0.9998476893897557 1.0002088771921103 1.2404662466360609e-05 -6.156637207229636e-07 -1.0913583703786334e-07 1.1931684233985002e-05 1.6197544575046243e-09 -9.839524004554243e-09 8.260706914177413e-06 5.901642387376556e-06 0.00020893030448256706 1.0000009045424494 0.9998424350800357 1.0000216610333392 1.2984743127346744e-06 -6.3999574051163444e-09 -1.0546669400597345e-09 1.2933906820841964e-06 3.000972988733272e-09 -9.835712030703788e-09 9.045442595056641e-07 6.469397017957614e-07 2.1661143002222102e-05 1.0000000923902863 0.99984185498065 1.0000021960978918 1.3190068157126471e-07 8.179095616837966e-11 1.3761526031623768e-10 1.3184696957739337e-07 3.163220972378818e-09 -9.834646064406335e-09 9.240154067644064e-08 7.136923515078466e-08 2.1967777754957394e-06 1.0000191869996409 0.9998554937375967 1.000546587260563 3.176897727648055e-05 -4.408176840898616e-06 -8.353878536356969e-07 2.8486663228530612e-05 -3.0008104107229606e-11 -9.826527127436558e-09 1.9187117853362107e-05 1.3707402232033635e-05 0.0005475786058662226 1.0000271934273948 0.9998612124419755 1.001546379492117 7.946305294203928e-05 -3.928248181471892e-05 -9.897253231484695e-06 5.342444421202008e-05 -1.4321592378389399e-09 -9.817407263369055e-09 2.7218783428857668e-05 1.9445797696346438e-05 0.001568724452499507 1.0000000103825546 0.9998417964046289 1.0000002419004947 1.466976281937583e-08 1.5766438610560725e-10 1.5972565605513609e-10 1.467213842765173e-08 3.1796892903366937e-09 -9.834533357591484e-09 1.0476486927973459e-08 2.7746207193265664e-08 2.4814990904826907e-07
2.192 1.0000082521439402 0.9998476832804056 1.0002088780324045 1.2398461872821099e-05 -6.215499821607059e-07 -1.1547780459966719e-07 1.1925666058125637e-05 1.618346622519569e-09 -1.003932712879046e-08 8.252147709341315e-06 5.8955254561075085e-06 0.00020893106119553403 1.0000009044512632 0.9998424350197369 1.0000216610219268 1.2984083355125278e-06 -6.4646253915392005e-09 -1.1184913500832333e-09 1.2933262188913656e-06 3.000917884398367e-09 -1.0035360810809121e-08 9.044531654968301e-07 6.468745318359436e-07 2.1661121106563435e-05 1.0000000923893266 0.9998418549848606 1.0000021960968162 1.3189958499171664e-07 8.100610458363417e-11 1.3734824722890277e-10 1.3184718118621082e-07 3.1634367573284395e-09 -1.0034280387955895e-08 9.240178249856031e-08 7.13907696782996e-08 2.196730464856296e-06 1.0000191271512007 0.9998554509925603 1.0005466042699485 3.1724565565226416e-05 -4.446389021239011e-06 -8.835862165210636e-07 2.8445644982686085e-05 -2.9992338634264035e-11 -1.0026790101155186e-08 1.912726540885411e-05 1.3664642184299622e-05 0.000547591485900867 1.0000267111565222 0.999860867965923 1.0015467031654062 7.906706775387823e-05 -3.948169521740187e-05 -1.0438728273709463e-05 5.310758141496878e-05 -1.4226082424137134e-09 -1.0020625184876058e-08 2.673530646741743e-05 1.910035932693156e-05 0.0015686896726214896 1.0000000103825568 0.9998417964095327 1.0000002419005836 1.4669388161717043e-08 1.5753149068726316e-10 1.6007289761056794e-10 1.467307185554223e-08 3.1799337238671147e-09 -1.0034165979334051e-08 1.0487347886933924e-08 2.7809132380784386e-08 2.4779121918367846e-07
2.202 1.0000082435903692 0.9998476771751028 1.0002088788169667 1.2392264528113057e-05 -6.274300603175168e-07 -1.2183252694602807e-07 1.1919647458203906e-05 1.6169468092221559e-09 -1.0242975269772496e-08 8.24359406414455e-06 5.88941256879493e-06 0.000208931761501727 1.0000009043600702 0.9998424349595058 1.0000216610105321 1.2983425262990374e-06 -6.529139156067605e-09 -1.1827299761294803e-09 1.2932614915459902e-06 3.000868745483863e-09 -1.0238851446262652e-08 9.043621832112385e-07 6.468095442171298e-07 2.1661095873234212e-05 1.0000000923883594 0.9998418549891381 1.0000021960956809 1.3189865378174129e-07 8.036889066175733e-11 1.3695443583891415e-10 1.3184712828617216e-07 3.163658384138161e-09 -1.0237756101814732e-08 9.24033528961525e-08 7.141360382888346e-08 2.1966547137188582e-06 1.0000190674183065 0.9998554083301272 1.0005466199682178 3.1680215954501414e-05 -4.484485610830378e-06 -9.317905449153196e-07 2.840461642196651e-05 -2.996990259507369e-11 -1.023090314419813e-08 1.9067528495147018e-05 1.3621964752554432e-05 0.0005476030861997958 1.0000262324863414 0.9998605260617598 1.0015469744132652 7.867305382749758e-05 -3.9677947678484006e-05 -1.0976334713327307e-05 5.2789608053515855e-05 -1.4131107636361492e-09 -1.0227660831268377e-08 2.625546809311985e-05 1.8757518504145757e-05 0.0015686107761729506 1.0000000103825522 0.9998417964145043 1.0000002419006067 1.4669178626198626e-08 1.5754641882553067e-10 1.6030680989818538e-10 1.4673740663246947e-08 3.180183768187113e-09 -1.0237640394577593e-08 1.0510097247827792e-08 2.7875175237797455e-08 2.4718409474124726e-07
2.212 1.00000823504247 0.9998476710739251 1.0002088795419337 1.2386070378561692e-05 -6.333039961023284e-07 -1.281946235035955e-07 1.1913628352095173e-05 1.6155541695159668e-09 -1.045053630130789e-08 8.235046111901293e-06 5.883303823506309e-06 0.00020893240260493547 1.0000009042688742 0.9998424348993468 1.0000216609991242 1.298276829973919e-06 -6.593534852073017e-09 -1.2474918344795878e-09 1.2931964236835221e-06 3.0008252379419256e-09 -1.0446252062385024e-08 9.042712782824358e-07 6.467447090047188e-07 2.1661069650458295e-05 1.0000000923873873 0.9998418549934865 1.0000021960945058 1.3189783208715943e-07 7.984306108628544e-11 1.3625321188376715e-10 1.3184673486815744e-07 3.1638855598395088e-09 -1.0445141004874659e-08 9.240557315939103e-08 7.143720800219787e-08 2.1965673006722297e-06 1.0000190078011524 0.9998553657504379 1.000546634319945 3.163592833003909e-05 -4.5224668935923585e-06 -9.799585253371362e-07 2.8363577506776388e-05 -2.99415230968005e-11 -1.0438934041859214e-08 1.9007907347851e-05 1.3579370108508312e-05 0.0005476133752267909 1.0000257573791829 0.9998601867025809 1.0015471928179882 7.828100165229273e-05 -3.987126378454615e-05 -1.1509564929824594e-05 5.247055026145471e-05 -1.4036638775531923e-09 -1.0438582252138277e-08 2.5779236138148587e-05 1.8417252148346846e-05 0.0015684873449733048 1.0000000103825422 0.9998417964195457 1.0000002419005871 1.4669078733416169e-08 1.5767245434416294e-10 1.6024469616670732e-10 1.4674069013763199e-08 3.180439390347143e-09 -1.0445023547251334e-08 1.0538425027593013e-08 2.7942900156677973e-08 2.464701405644393e-07
2.222 1.000008226500311 0.9998476649769222 1.0002088802043951 1.237987940162597e-05 -6.391718606494068e-07 -1.3456001663291097e-07 1.1907608750957257e-05 1.6141675439954106e-09 -1.0662078657702745e-08 8.226503933040595e-06 5.8771992808255185e-06 0.00020893298252005641 1.000000904177682 0.9998424348392652 1.0000216609876587 1.2982112221480448e-06 -6.657879452420494e-09 -1.312813206935605e-09 1.2931310315719139e-06 3.0007870452579628e-09 -1.0657631142351465e-08 9.041803927674917e-07 6.466799816132794e-07 2.166104490610657e-05 1.0000000923864143 0.9998418549979093 1.0000021960932874 1.3189709536538164e-07 7.936201241603396e-11 1.3514566715532067e-10 1.3184601720637398e-07 3.1641174411623676e-09 -1.0656504349654322e-08 9.240762985957538e-08 7.146098476198262e-08 2.196487198758013e-06 1.0000189482996231 0.9998553232534116 1.0005466472971778 3.159170260695291e-05 -4.5603331835014265e-06 -1.0280589105170448e-06 2.8322528337828475e-05 -2.9907565995222464e-11 -1.0650950656034932e-08 1.894840187660584e-05 1.3536858190916633e-05 0.0005476223279401422 1.0000252857938343 0.9998598498589498 1.0015473580619119 7.789090177425496e-05 -4.006166798158552e-05 -1.2038057701020188e-05 5.215043626669523e-05 -1.394265940369593e-09 -1.0653458969314175e-08 2.5306574915789053e-05 1.8079534653411703e-05 0.0015683190246762828 1.0000000103825317 0.9998417964246628 1.0000002419005218 1.4669063825161985e-08 1.5784333023729888e-10 1.5978452381705698e-10 1.467407305709614e-08 3.18069989192128e-09 -1.065638512850461e-08 1.056497064147687e-08 2.8010725531883288e-08 2.4581285654145436e-07
2.232 1.0000082179639294 0.9998476588841231 1.0002088808021403 1.2373691645594496e-05 -6.450337209136365e-07 -1.4092557593314318e-07 1.1901588727330843e-05 1.6127868354162032e-09 -1.0877672699131227e-08 8.217967549229995e-06 5.871098959311793e-06 0.00020893349929442033 1.0000009040864992 0.9998424347792673 1.0000216609760735 1.2981457505167962e-06 -6.722235521151163e-09 -1.3785730255529819e-09 1.2930653904415993e-06 3.0007527136463663e-09 -1.0873058745375078e-08 9.040894465025053e-07 6.466153023852487e-07 2.166102329475443e-05 1.000000092385446 0.9998418550024123 1.00000219609199 1.3189649103842032e-07 7.886302077250715e-11 1.337014940666825e-10 1.3184505080030878e-07 3.1643540633837176e-09 -1.087191586533235e-08 9.240875068722937e-08 7.148437064517443e-08 2.196430888356391e-06 1.0000188889133752 0.9998552808388042 1.0005466588774354 3.15475387702873e-05 -4.598084789300512e-06 -1.0760690841681642e-06 2.8281469111817584e-05 -2.986826132703014e-11 -1.0867023535033574e-08 1.8889011733019126e-05 1.3494428754026359e-05 0.0005476299235156405 1.0000248176866577 0.9998595154996988 1.0015474699014484 7.750274483266082e-05 -4.024918454349449e-05 -1.2561566038753447e-05 5.1829295702970405e-05 -1.3849160018308187e-09 -1.087236175431296e-08 2.483744647540046e-05 1.7744338780830834e-05 0.0015681055074270307 1.000000010382525 0.9998417964298589 1.0000002419003777 1.4669181609697851e-08 1.5799628738640487e-10 1.589934853755874e-10 1.46738285154531e-08 3.1809647029841335e-09 -1.0871794820462642e-08 1.0583025046169563e-08 2.8077212428758944e-08 2.4536013911551316e-07
2.242 1.0000082094333382 0.9998476527955376 1.0002088813334704 1.2367507204634409e-05 -6.508896155257265e-07 -1.4728889435452265e-07 1.1895568376601319e-05 1.6114113680089029e-09 -1.109738963153796e-08 8.209436939797122e-06 5.8650028470320395e-06 0.00020893395080855384 1.0000009039953286 0.9998424347193565 1.0000216609642991 1.2980805081297567e-06 -6.786637021096286e-09 -1.4445072402054767e-09 1.292999596264684e-06 3.000722333334142e-09 -1.1092605825471527e-08 9.039983605756601e-07 6.465506111992963e-07 2.1661005293338106e-05 1.0000000923844838 0.999841855006998 1.000002196090564 1.3189611217638533e-07 7.831187595272472e-11 1.3214488690260008e-10 1.3184393198656057e-07 3.164593882147056e-09 -1.1091446929535971e-08 9.240837998106734e-08 7.150693526738094e-08 2.1964087077988768e-06 1.0000188296419001 0.9998552385062539 1.0005466690421625 3.150343684810862e-05 -4.635721991377203e-06 -1.1239730342880155e-06 2.8240400073085714e-05 -2.98246926805579e-11 -1.108722395148267e-08 1.8829736383922263e-05 1.3452081419844289e-05 0.0005476361440079042 1.0000243530124504 0.9998591835925407 1.001547528147052 7.71165215315885e-05 -4.043383754936838e-05 -1.3079929614933566e-05 5.1507159071417375e-05 -1.3756129094106292e-09 -1.1095362283831e-08 2.4371811593250224e-05 1.741163636436335e-05 0.0015678465189464153 1.0000000103825257 0.9998417964351387 1.0000002419001055 1.4669524899209335e-08 1.5809723352582455e-10 1.5809311838517251e-10 1.4673431606653866e-08 3.1812331878702545e-09 -1.1091324234261044e-08 1.0587979951398067e-08 2.814130582881974e-08 2.452106119049133e-07
2.252 1.000008200908531 0.9998476467111633 1.0002088817970671 1.2361326143714424e-05 -6.567395507842447e-07 -1.5364818688916917e-07 1.1889547799263693e-05 1.6100407481460018e-09 -1.1321302294334621e-08 8.200912071007495e-06 5.858910922523123e-06 0.00020893433509785772 1.0000009039041704 0.9998424346595343 1.0000216609522845 1.298015558867014e-06 -6.8510857155472794e-09 -1.5103120570659776e-09 1.2929337493327682e-06 3.0006946720228415e-09 -1.131634592097065e-08 9.03907091191866e-07 6.464858721869916e-07 2.1660990421015843e-05 1.0000000923835273 0.9998418550116677 1.0000021960889682 1.3189602327564563e-07 7.770730979871853e-11 1.3074962845190865e-10 1.3184276099400682e-07 3.16483672274156e-09 -1.1315170494772163e-08 9.240632151072106e-08 7.152848067572704e-08 2.1964227374143766e-06 1.0000187704845753 0.999855196255318 1.0005466777755712 3.145939683780966e-05 -4.673245038063244e-06 -1.1717597505108158e-06 2.819932149047389e-05 -2.9777280315471764e-11 -1.1311624569520534e-08 1.8770575183983245e-05 1.3409815730035501e-05 0.000547640973802032 1.0000238917250883 0.9998588541045315 1.0015475326481793 7.673222256407016e-05 -4.061565088165742e-05 -1.3593052093416671e-05 5.118405735125941e-05 -1.3663561292588232e-09 -1.1322534357048751e-08 2.390963053782924e-05 1.708139885376961e-05 0.0015675418092786749 1.0000000103825317 0.9998417964405021 1.0000002418996645 1.4670158366866954e-08 1.5814433150872247e-10 1.5735602061448654e-10 1.467298281296137e-08 3.1815046348687578e-09 -1.131504588798566e-08 1.0578347661652842e-08 2.8202550629672593e-08 2.4538947829548566e-07
2.262 1.0000081923894888 0.9998476406309883 1.0002088821918915 1.2355148440464218e-05 -6.625835138718624e-07 -1.6000224444253233e-07 1.1883527108979936e-05 1.6086742290628507e-09 -1.1549483781728856e-08 8.192392919760393e-06 5.852823172238904e-06 0.0002089346507775616 1.0000009038130195 0.9998424345997987 1.0000216609400052 1.2979508806670971e-06 -6.915563992573207e-09 -1.5757704075332384e-09 1.292867960016539e-06 3.0006697716946757e-09 -1.1544352563610663e-08 9.038156527752523e-07 6.464210940013733e-07 2.1660977699876455e-05 1.0000000923825723 0.9998418550164198 1.0000021960871852 1.3189620202855475e-07 7.706631033816255e-11 1.2971325830962553e-10 1.3184164861683156e-07 3.165081947743144e-09 -1.1543160292494382e-08 9.240280346791635e-08 7.154911365154153e-08 2.1964664591457617e-06 1.0000187114406995 0.9998551540854966 1.000546685063779 3.1415418647372353e-05 -4.710654158234396e-06 -1.2194219675921828e-06 2.8158233658030408e-05 -2.9726421289034386e-11 -1.1540298917066806e-08 1.87115274314753e-05 1.3367631185889206e-05 0.0005476443993618048 1.000023433777995 0.9998585270024037 1.0015474832822997 7.634983855484768e-05 -4.079464823961212e-05 -1.4100883142944e-05 5.086002173730734e-05 -1.3571451216284574e-09 -1.1553952537212429e-08 2.3450863637400477e-05 1.675359771690619e-05 0.001567191146126762 1.0000000103825386 0.9998417964459477 1.0000002418990375 1.4671059193287901e-08 1.58155293488909e-10 1.5697838980287996e-10 1.4672592405955106e-08 3.181778375743615e-09 -1.1543033767719863e-08 1.0556165406180417e-08 2.8261240993867827e-08 2.458405689183801e-07
2.272 1.0000081838761816 0.9998476345549925 1.0002088825170894 1.2348973987282538e-05 -6.684214928282575e-07 -1.6635036655879934e-07 1.187750643621367e-05 1.6073108540593896e-09 -1.1782010578475792e-08 8.183879478788506e-06 5.846739594424832e-06 0.0002089348971666 1.0000009037218702 0.9998424345401472 1.0000216609274604 1.2978863655488764e-06 -6.980054912957562e-09 -1.6408194107268076e-09 1.292802355255128e-06 3.000646050644945e-09 -1.1776700736289815e-08 9.037241151231386e-07 6.463563312477066e-07 2.166096600102728e-05 1.0000000923816115 0.9998418550212512 1.0000021960852168 1.318965408872655e-07 7.640642134455474e-11 1.290850834204332e-10 1.3184072114522927e-07 3.1653286366780236e-09 -1.177549161816073e-08 9.239843117724642e-08 7.156925118514395e-08 2.1965262893147037e-06 1.0000186525095214 0.9998551119962557 1.000546690894181 3.13715020984198e-05 -4.747949581213033e-06 -1.2669551566122552e-06 2.8117136896858336e-05 -2.967331632661101e-11 -1.1773322870862905e-08 1.865259239698505e-05 1.3325527268929017e-05 0.0005476464088272307 1.0000229791244728 0.9998582022528028 1.0015473799470531 7.596936006262506e-05 -4.097085315924078e-05 -1.460340459661462e-05 5.053508345393731e-05 -1.3479802458209804e-09 -1.1789693200600942e-08 2.2995471678306855e-05 1.642820472029004e-05 0.0015667943098588424 1.0000000103825402 0.9998417964514729 1.000000241898226 1.4672120135699885e-08 1.5814738104720505e-10 1.570088634725233e-10 1.4672386928936829e-08 3.182053729577506e-09 -1.1775363181581518e-08 1.0526602151891867e-08 2.8318424991210997e-08 2.464391667271884e-07
2.282 1.000008175368577 0.9998476284831541 1.0002088827719111 1.2342802648474837e-05 -6.742534880391033e-07 -1.7269223695055067e-07 1.187148590718731e-05 1.60594980366945e-09 -1.2018958581793156e-08 8.175371746553825e-06 5.8406601923717495e-06 0.00020893507399676503 1.0000009036307163 0.9998424344805774 1.0000216609146475 1.297821878134598e-06 -7.044554039672105e-09 -1.7055383341786854e-09 1.2927370556228508e-06 3.000623218310115e-09 -1.2013467796778515e-08 9.03632577096982e-07 6.462916684472148e-07 2.166095414673555e-05 1.00000009238064 0.9998418550261592 1.000002196083061 1.318969039198672e-07 7.57317288959265e-11 1.2877892976606702e-10 1.318400989412923e-07 3.1655761653802027e-09 -1.2012241247897309e-08 9.239402821810023e-08 7.158953654134616e-08 2.196584809725383e-06 1.0000185936902608 0.999855069987038 1.0005466952549917 3.132764698272369e-05 -4.78513154856592e-06 -1.314356694771715e-06 2.807603152894048e-05 -2.9618364589040364e-11 -1.2010772873102923e-08 1.8593769330337987e-05 1.3283503445911138e-05 0.0005476469913358762 1.0000225277179322 0.9998578798224529 1.001547222554805 7.55907776373252e-05 -4.114428902504006e-05 -1.510062010165936e-05 5.02092736023421e-05 -1.3388613013897543e-09 -1.2029833854809266e-08 2.2543416173695767e-05 1.610519211743367e-05 0.0015663510896964934 1.000000010382531 0.9998417964570746 1.0000002418972291 1.4673205223873158e-08 1.5812458832194283e-10 1.5736082849820377e-10 1.4672486706424302e-08 3.1823297071229503e-09 -1.2012110547887493e-08 1.0496720421115668e-08 2.8375702941350476e-08 2.4702419073780853e-07
2.292 1.0000081668666403 0.9998476224154507 1.0002088829556512 1.2336634324260703e-05 -6.800795122240266e-07 -1.7902776777018438e-07 1.1865465594257703e-05 1.604590704368758e-09 -1.2260406511312364e-08 8.166869713247871e-06 5.834584964146491e-06 0.00020893518092016865 1.0000009035395532 0.9998424344210864 1.000021660901546 1.2977573185871963e-06 -7.109069382509804e-09 -1.7700716175250308e-09 1.2926721275389691e-06 3.0006009503819896e-09 -1.225473166699453e-08 9.03541131728574e-07 6.462271935241972e-07 2.1660940892713855e-05 1.0000000923796526 0.9998418550311426 1.000002196080698 1.3189719132952037e-07 7.503464393629444e-11 1.2864638334886193e-10 1.3183984839942204e-07 3.165824325334317e-09 -1.225348715068076e-08 9.239041070754917e-08 7.161067549984009e-08 2.1966250453319094e-06 1.0000185349821207 0.9998550280572767 1.000546698134932 3.128385312629387e-05 -4.822200313729285e-06 -1.3616251943042914e-06 2.803491782653075e-05 -2.956250309092176e-11 -1.2252727554828608e-08 1.853505745851593e-05 1.3241559167537504e-05 0.0005476461362732167 1.000022079512043 0.999857559678263 1.001547011028959 7.52140818828872e-05 -4.1314979069861125e-05 -1.559254761359819e-05 4.988262302223411e-05 -1.3297883386829234e-09 -1.227445341198813e-08 2.2094659545420976e-05 1.578453277411977e-05 0.001565861280975464 1.0000000103825062 0.9998417964627515 1.0000002418960259 1.4674214856914058e-08 1.5807941871288516e-10 1.578859291099523e-10 1.4672958011806903e-08 3.1826064293710045e-09 -1.2253354689405622e-08 1.047363457950035e-08 2.843482962088201e-08 2.47440878751145e-07
2.302 1.000008158370337 0.9998476163518588 1.000208883067621 1.2330468975159526e-05 -6.85899578820425e-07 -1.8535696108967183e-07 1.1859445471415863e-05 1.603232200571158e-09 -1.2506433832970144e-08 8.158373352115834e-06 5.828513895847595e-06 0.0002089352171578262 1.0000009034483777 0.9998424343616755 1.0000216608881145 1.2976926481144129e-06 -7.173609599365427e-09 -1.8345503757872755e-09 1.2926075384757057e-06 3.000577875024236e-09 -1.2500571957085066e-08 9.034498373647589e-07 6.461629710179101e-07 2.1660925003411533e-05 1.000000092378646 0.9998418550362007 1.0000021960780858 1.3189736443589282e-07 7.430616860824437e-11 1.2855548012860662e-10 1.3183993647966483e-07 3.166071786994536e-09 -1.24993092027531e-08 9.238816872152888e-08 7.163323867850758e-08 2.1966346528448084e-06 1.0000184763842965 0.9998549862063989 1.0005466995230374 3.124012041313056e-05 -4.859156129608815e-06 -1.4087600053639612e-06 2.799379596457424e-05 -2.9506001577507914e-11 -1.2499266017349376e-08 1.8476455985342723e-05 1.319969386764665e-05 0.0005476438327760711 1.0000216344608324 0.9998572417873974 1.001546745301543 7.483926348386444e-05 -4.1482946364166564e-05 -1.6079214139898193e-05 4.955516218723495e-05 -1.3207614746025639e-09 -1.2523632780330881e-08 2.1649165254531758e-05 1.546620025702429e-05 0.0015653246834880798 1.0000000103824613 0.9998417964685027 1.000000241894574 1.4675110092410632e-08 1.5800256200261479e-10 1.5845147560015747e-10 1.4673768237596876e-08 3.1828823996412787e-09 -1.2499174907362949e-08 1.0462618288739881e-08 2.8497227218231785e-08 2.4758041625246936e-07
2.312 1.000008149879634 0.9998476102923569 1.0002088831071532 1.2324306599083994e-05 -6.917136895887632e-07 -1.916798292203588e-07 1.185342540576891e-05 1.6018739647664358e-09 -1.2757121333918055e-08 8.149882618742207e-06 5.822446960135175e-06 0.00020893518151983716 1.0000009033571882 0.9998424343023445 1.0000216608743127 1.297627865459795e-06 -7.238171931843433e-09 -1.8990530575673528e-09 1.2925431498616905e-06 3.000553491693874e-09 -1.2751069638387284e-08 9.033587030873355e-07 6.460990245798335e-07 2.1660905534362527e-05 1.00000009237762 0.999841855041334 1.0000021960751826 1.3189742243406108e-07 7.354922280168119e-11 1.2842732542408947e-10 1.3184022444850708e-07 3.1663175672079693e-09 -1.2749788439427531e-08 9.238752371480751e-08 7.165750206877137e-08 2.1966088427013703e-06 1.0000184178959806 0.9998549444338299 1.0005466994085594 3.119644876331685e-05 -4.895999236219805e-06 -1.455760893154556e-06 2.795266601058702e-05 -2.9449919732385014e-11 -1.2750469305776663e-08 1.841796409605418e-05 1.3157906966180689e-05 0.000547640069679872 1.0000211925187443 0.9998569261173188 1.001546425311671 7.446631318152858e-05 -4.1648213802916816e-05 -1.6560652202019575e-05 4.922692115923704e-05 -1.3117806568678453e-09 -1.2777454386213545e-08 2.120689790403801e-05 1.5150168901995594e-05 0.0015647411007961782 1.000000010382397 0.9998417964743298 1.0000002418928327 1.4675889945727997e-08 1.5789747256916414e-10 1.5897906472672843e-10 1.467477826744554e-08 3.1831567843712514e-09 -1.2749652287777591e-08 1.0465781092859514e-08 2.8563585917009043e-08 2.4740477241679977e-07
2.322 1.0000081413944992 0.9998476042369238 1.0002088830736189 1.2318147191005737e-05 -6.975218272932035e-07 -1.9799637818601986e-07 1.1847405200792404e-05 1.600515297656347e-09 -1.3012552132189363e-08 8.141397458832465e-06 5.816384121525096e-06 0.0002089350727857055 1.0000009032659858 0.9998424342430955 1.0000216608601287 1.29756296681556e-06 -7.302734993326525e-09 -1.9636144103823415e-09 1.2924787605519971e-06 3.000526825669521e-09 -1.3006307232316727e-08 9.032676925331643e-07 6.46035335843317e-07 2.166088226641241e-05 1.000000092376574 0.9998418550465454 1.0000021960719767 1.3189736100606297e-07 7.278498289523214e-11 1.282280367632693e-10 1.3184051123363971e-07 3.1665610996943905e-09 -1.3005007370708241e-08 9.238829624055513e-08 7.168339054816724e-08 2.1965513549429385e-06 1.0000183595163683 0.999854902738996 1.000546697780917 3.1152838091831424e-05 -4.932729855030809e-06 -1.5026278587180231e-06 2.791152796713883e-05 -2.939507851389036e-11 -1.3006421281689577e-08 1.8359580967966557e-05 1.3116197876678467e-05 0.0005476348358568 1.0000207536406753 0.9998566126358133 1.0015460510045922 7.409522173592266e-05 -4.181080410222973e-05 -1.703689754869666e-05 4.889792960781527e-05 -1.302846941366602e-09 -1.3036001628791263e-08 2.0767823328546852e-05 1.4836413873446072e-05 0.0015641103402135052 1.000000010382313 0.9998417964802347 1.0000002418907885 1.4676550774886564e-08 1.5778519146527307e-10 1.5943486754334913e-10 1.4675786897051293e-08 3.183428858637513e-09 -1.3004869536118297e-08 1.0481685052739437e-08 2.8633718071607927e-08 2.469518395273455e-07
2.332 1.0000081329149029 0.9998475981855399 1.0002088829664442 1.2311990720450957e-05 -7.033239615951534e-07 -2.0430662007108552e-07 1.1841384666444301e-05 1.5991550305622976e-09 -1.327281053688997e-08 8.13291782175207e-06 5.8103253460477366e-06 0.0002089348901814609 1.0000009031747725 0.9998424341839329 1.000021660845598 1.2974979223474626e-06 -7.3672640718201905e-09 -2.0282548856028104e-09 1.292414176768748e-06 3.0004973631532828e-09 -1.32663692399923e-08 9.031767426691446e-07 6.45971859884164e-07 2.1660856054276056e-05 1.000000092375512 0.9998418550518383 1.0000021960685037 1.3189715079587276e-07 7.204847308421114e-11 1.2793784118095097e-10 1.3184060247287346e-07 3.166801798317729e-09 -1.3265050619021772e-08 9.238997780447861e-08 7.171054878074697e-08 2.1964734124211043e-06 1.0000183012446564 0.9998548611213256 1.000546694629677 3.110928828713793e-05 -4.969348193449865e-06 -1.5493610502598056e-06 2.787038183972627e-05 -2.9342372623945036e-11 -1.3267205362104743e-08 1.8301305785450915e-05 1.3074566016787621e-05 0.000547628120655538 1.000020317781993 0.9998563013110049 1.0015456223310986 7.372597990706045e-05 -4.1970739804048e-05 -1.750798772491957e-05 4.856821686454838e-05 -1.2939599563228796e-09 -1.3299360513888754e-08 2.033190867724378e-05 1.4524911218845176e-05 0.0015634322130196369 1.0000000103822126 0.9998417964862213 1.0000002418884781 1.4677062749417168e-08 1.5770034362441738e-10 1.5979908837462865e-10 1.4676599929358736e-08 3.183697743050252e-09 -1.3264910653950474e-08 1.0505897309165315e-08 2.870672551721917e-08 2.463227352822497e-07
2.342 1.0000081244408168 0.9998475921381872 1.000208882785103 1.2305837141259105e-05 -7.091200628004196e-07 -2.1061058184826717e-07 1.1835363669577216e-05 1.5977922445956817e-09 -1.3537982249847008e-08 8.124443673828739e-06 5.804270611818441e-06 0.00020893463361438083 1.0000009030835537 0.9998424341248613 1.000021660830805 1.2974326884169258e-06 -7.431724878942231e-09 -2.09299977041448e-09 1.2923492630936647e-06 3.00046428264759e-09 -1.353134172712886e-08 9.030857885756964e-07 6.459085503905762e-07 2.1660828811193426e-05 1.0000000923744372 0.9998418550572182 1.0000021960648469 1.3189674749681332e-07 7.137356012888616e-11 1.2753244363050577e-10 1.3184036299511885e-07 3.167038341405916e-09 -1.3530003582131036e-08 9.239187244960606e-08 7.17384974776883e-08 2.196391012320105e-06 1.0000182430800453 0.9998548195802497 1.0005466899445243 3.106579922225515e-05 -5.005854457905177e-06 -1.5959607076987614e-06 2.7829227688036516e-05 -2.9293208182899605e-11 -1.3532908149884713e-08 1.82431377534025e-05 1.3033010818721485e-05 0.0005476199141005516 1.000019884898548 0.9998559921113606 1.0015451392471513 7.335857847125195e-05 -4.212804329235608e-05 -1.797396118744824e-05 4.823781197085547e-05 -1.2851201077688142e-09 -1.3567617740973533e-08 1.9899122489302386e-05 1.4215637919071042e-05 0.0015627065345200043 1.0000000103820998 0.9998417964922943 1.0000002418859846 1.4677382075531302e-08 1.576770769658795e-10 1.6004747709683658e-10 1.4677082238858877e-08 3.183963016795836e-09 -1.3529861809554331e-08 1.0532202942425013e-08 2.8781380052007155e-08 2.4565664320697424e-07
2.352 1.0000081159722134 0.9998475860948478 1.0002088825291027 1.2299686424658854e-05 -7.149101174781308e-07 -2.169082904954003e-07 1.1829342143483011e-05 1.5964270593785563e-09 -1.3808154788382755e-08 8.11597500090141e-06 5.798219911260019e-06 0.00020893430345471904 1.0000009029923345 0.9998424340658866 1.000021660815863 1.2973672370869718e-06 -7.49610042322373e-09 -2.1578689043184757e-09 1.2922839514014144e-06 3.000426192491755e-09 -1.3801311595713652e-08 9.029947810110523e-07 6.458453767896817e-07 2.1660802980542677e-05 1.000000092373356 0.9998418550626907 1.00000219606112 1.318961235782224e-07 7.077756773702026e-11 1.269925869634105e-10 1.3183972505325288e-07 3.1672703521668117e-09 -1.3799953933204907e-08 9.23932629525849e-08 7.176678617524045e-08 2.1963211576697384e-06 1.0000181850217396 0.9998547781152011 1.0005466837152381 3.1022370786526525e-05 -5.042248872284883e-06 -1.6424271119900309e-06 2.778806563510417e-05 -2.924766994332172e-11 -1.3803616944741413e-08 1.8185076099299398e-05 1.299153173059135e-05 0.0005476102066569687 1.0000194549466717 0.9998556850056942 1.0015446017136242 7.299300825245594e-05 -4.228273681072544e-05 -1.843485675913956e-05 4.790674368621725e-05 -1.2763282990929912e-09 -1.3840862592694039e-08 1.946943475601826e-05 1.3908571929034503e-05 0.0015619331237755679 1.0000000103819808 0.9998417964984604 1.000000241883421 1.4677480435094184e-08 1.5773300427878125e-10 1.6016128673776825e-10 1.46771659628762e-08 3.1842236737370783e-09 -1.3799810446820191e-08 1.0554099647900573e-08 2.8856506998208505e-08 2.4509929265312023e-07
2.362 1.0000081075090672 0.9998475800555053 1.0002088821979604 1.2293538578566435e-05 -7.206941409777876e-07 -2.2319974970740169e-07 1.1823320063075376e-05 1.5950574477867588e-09 -1.4083417657372796e-08 8.107511796138825e-06 5.792173242035744e-06 0.00020893389997629508 1.0000009029011205 0.9998424340070156 1.0000216608008967 1.2973015777190833e-06 -7.560401211031059e-09 -2.222856199818767e-09 1.2922182159800696e-06 3.0003825438889893e-09 -1.4076368497407017e-08 9.029036892253656e-07 6.457823237548985e-07 2.166078066215752e-05 1.0000000923722745 0.9998418550682624 1.0000021960574486 1.3189528813842211e-07 7.024999804778863e-11 1.2632507080772628e-10 1.3183866329844712e-07 3.167496662168949e-09 -1.407499104696568e-08 9.239356258696592e-08 7.179507171231586e-08 2.1962778355967684e-06 1.0000181270689472 0.9998547367256172 1.000546675931662 3.0979002905791983e-05 -5.078531687911815e-06 -1.6887605402828868e-06 2.7746895843560603e-05 -2.9206724675478613e-11 -1.4079421466433792e-08 1.8127120060129662e-05 1.2950128207135138e-05 0.0005475989886857414 1.0000190278831804 0.9998553799631649 1.0015440096961377 7.262926014474862e-05 -4.243484247539611e-05 -1.8890713301483997e-05 4.757504046679341e-05 -1.2675842043121723e-09 -1.4119185315604228e-08 1.9042816969559062e-05 1.3603692208968591e-05 0.0015611118031438837 1.000000010381861 0.9998417965047258 1.000000241880913 1.4677367523688457e-08 1.5785703044170115e-10 1.6014751650762851e-10 1.4676825861883867e-08 3.1844787240493575e-09 -1.407484508065524e-08 1.0566231875068768e-08 2.8931200518960504e-08 2.447708743210694e-07
2.372 1.0000080990513505 0.9998475740201429 1.0002088817911918 1.2287393645129986e-05 -7.264721770961028e-07 -2.2948493266569077e-07 1.1817297423750083e-05 1.59368301856797e-09 -1.436386166857696e-08 8.099054039467877e-06 5.786130591676883e-06 0.00020893342283566797 1.0000009028099184 0.999842433948254 1.0000216607860282 1.297235752922541e-06 -7.624667055649211e-09 -2.2879239856809454e-09 1.292152052564162e-06 3.0003327886897194e-09 -1.4356603594718558e-08 9.028124931517947e-07 6.457193779082429e-07 2.166076281689372e-05 1.0000000923711987 0.9998418550739397 1.0000021960539534 1.3189428394894787e-07 6.975064504953012e-11 1.2556849333463286e-10 1.3183717337215413e-07 3.167716570598748e-09 -1.4355205628001094e-08 9.239243151270637e-08 7.18231228412946e-08 2.196268640494331e-06 1.000018069220879 0.9998546954109356 1.0005466665836869 3.0935695538783654e-05 -5.114703185247744e-06 -1.7349612490988283e-06 2.770571849570333e-05 -2.917160626777997e-11 -1.4360412752983848e-08 1.8069268861022393e-05 1.2908799693970712e-05 0.0005475862499659312 1.0000186036653715 0.9998550769532759 1.0015433631649369 7.226732510894018e-05 -4.258438227674327e-05 -1.9341569538257508e-05 4.7242730452263704e-05 -1.2588884656061998e-09 -1.440267877988873e-08 1.8619242170329524e-05 1.3300978755551803e-05 0.001560242397977367 1.0000000103817475 0.9998417965110967 1.0000002418785823 1.4677086293747225e-08 1.5800942863337588e-10 1.600442441458557e-10 1.4676057950560932e-08 3.184727279893381e-09 -1.4355057169869797e-08 1.056553398629826e-08 2.9004863402556064e-08 2.4473873180188377e-07
2.382 1.0000080905990376 0.9998475679887433 1.000208881308296 1.2281251675235458e-05 -7.322442887486992e-07 -2.357638052442838e-07 1.181127425392612e-05 1.5923030884891603e-09 -1.4649579580843897e-08 8.090601687200232e-06 5.780091929155088e-06 0.00020893287097260653 1.0000009027187333 0.9998424338896081 1.000021660771363 1.2971698153437708e-06 -7.688955896899012e-09 -2.3530276959354526e-09 1.2920854892501638e-06 3.0002752939233237e-09 -1.4642108794743093e-08 9.027211805770169e-07 6.456565193463141e-07 2.166074898709709e-05 1.0000000923701342 0.9998418550797284 1.0000021960507415 1.318931640049946e-07 6.922189352276934e-11 1.2476795234998361e-10 1.3183528411094833e-07 3.1679292227922847e-09 -1.464069043059253e-08 9.238985020437895e-08 7.185081145767232e-08 2.1962929160305823e-06 1.000018011476748 0.9998546541705973 1.00054665566124 3.089244865364218e-05 -5.1507636625496376e-06 -1.781029491565747e-06 2.7664533805618684e-05 -2.914247448868918e-11 -1.464668323495666e-08 1.8011521704366046e-05 1.2867545619453172e-05 0.0005475719796426639 1.0000181822510168 0.9998547759458704 1.0015426620948027 7.190719414968907e-05 -4.2731378070175984e-05 -1.9787463988754514e-05 4.690984148226739e-05 -1.2502415180890612e-09 -1.4691436825412338e-08 1.819868501399431e-05 1.3000412647214486e-05 0.0015593247367667214 1.0000000103816444 0.9998417965175788 1.0000002418765344 1.4676689156017101e-08 1.5813239215401683e-10 1.5989648341428028e-10 1.4674890519611708e-08 3.184968295914746e-09 -1.4640539546592906e-08 1.0551920758628842e-08 2.9077198787165118e-08 2.450005471250424e-07
2.392 1.0000080821521011 0.999847561961289 1.000208880748745 1.2275112707930127e-05 -7.380105363018999e-07 -2.4203636256722493e-07 1.1805250651808304e-05 1.590916349840811e-09 -1.494066610987413e-08 8.082154683195714e-06 5.77405721338644e-06 0.00020893224301211217 1.00000090262757 0.9998424338310833 1.0000216607569792 1.2971038051023088e-06 -7.753323642700745e-09 -2.41815309915874e-09 1.2920186232913865e-06 3.000210093709603e-09 -1.493297940528353e-08 9.026297590583553e-07 6.455937317498132e-07 2.166073767671103e-05 1.0000000923690857 0.9998418550856343 1.0000021960478904 1.3189196848606683e-07 6.86076585291706e-11 1.239380332063218e-10 1.318330930357174e-07 3.1681333176002545e-09 -1.4931540106676137e-08 9.238613744240519e-08 7.187813860075277e-08 2.1963420327161224e-06 1.0000179538357705 0.9998546130040435 1.0005466431542684 3.0849262204006895e-05 -5.1867134154412405e-06 -1.8269655493438049e-06 2.7623342058040438e-05 -2.9120847863998257e-11 -1.4938328127007382e-08 1.7953877780867563e-05 1.2826365402970438e-05 0.0005475561666514116 1.0000177635983616 0.9998544769111306 1.0015419064649727 7.154885829596387e-05 -4.287585155556971e-05 -2.0228434954837877e-05 4.657640114181916e-05 -1.241643634862367e-09 -1.4985555823035895e-08 1.7781121872019703e-05 1.2701976115186124e-05 0.001558358651700612 1.0000000103815578 0.9998417965241778 1.0000002418748473 1.4676215861715775e-08 1.5816994456760953e-10 1.597195370818182e-10 1.4673421378944788e-08 3.18520099830946e-09 -1.4931386687189704e-08 1.0528357684730424e-08 2.914825492249007e-08 2.4548369693232007e-07
2.402 1.0000080737105121 0.9998475559377619 1.000208880111962 1.226897676238973e-05 -7.437709558086003e-07 -2.483026422913336e-07 1.1799226809381506e-05 1.5895219070414334e-09 -1.5237217543777387e-08 8.073712984429735e-06 5.768026412334719e-06 0.00020893153785969876 1.0000009025364325 0.9998424337726847 1.0000216607429038 1.2970377433754506e-06 -7.81780198187837e-09 -2.4833296583535546e-09 1.2919516453636794e-06 3.000135142950956e-09 -1.5229311090081868e-08 9.025382738337714e-07 6.455310238514947e-07 2.1660727113604077e-05 1.000000092368057 0.9998418550916625 1.0000021960454286 1.3189071786645447e-07 6.787631109052908e-11 1.2304941966377084e-10 1.3183079059951758e-07 3.1683287268224687e-09 -1.5227850654944944e-08 9.23818936782175e-08 7.190527412551245e-08 2.1964017625510255e-06 1.0000178962971635 0.9998545719107182 1.0005466290527214 3.0806136125165166e-05 -5.22255271513499e-06 -1.8727697425892484e-06 2.7582143632904938e-05 -2.9107633580998673e-11 -1.523544378532224e-08 1.7896336295815952e-05 1.278525847410469e-05 0.0005475388002916072 1.0000173476661196 0.9998541798195718 1.0015410962590627 7.119230859753223e-05 -4.301782425666229e-05 -2.0664520512273092e-05 4.624243679181638e-05 -1.2330958361665759e-09 -1.528513342718404e-08 1.73665309585349e-05 1.2405652634380336e-05 0.0015573439792819167 1.0000000103814912 0.9998417965308991 1.0000002418735503 1.4675686893276831e-08 1.5809021217941042e-10 1.5948367064654969e-10 1.4671840877340788e-08 3.1854241842862084e-09 -1.5227694753858083e-08 1.0500203656438444e-08 2.9218480564827498e-08 2.4606285433485944e-07
2.412 1.0000080652742414 0.9998475499181432 1.0002088793973065 1.2262843850879251e-05 -7.495255450777795e-07 -2.5456269352990026e-07 1.1793202987992985e-05 1.5881188645768865e-09 -1.5539332152090322e-08 8.065276578019273e-06 5.761999515903589e-06 0.00020893075502132253 1.0000009024453231 0.9998424337144156 1.0000216607291035 1.296971643381181e-06 -7.882384110863145e-09 -2.548599868874886e-09 1.2918848139037979e-06 3.000050309877442e-09 -1.5531202185313567e-08 9.024468107148943e-07 6.454684396240251e-07 2.1660715896827096e-05 1.0000000923670505 0.9998418550978159 1.000002196043322 1.3188942577140114e-07 6.703441881332569e-11 1.2205991177963882e-10 1.3182863520193748e-07 3.1685133348137846e-09 -1.552972023901447e-08 9.237786310728549e-08 7.193254102491958e-08 2.196455984991315e-06 1.0000178388601464 0.9998545308900655 1.0005466133465342 3.0763070345150125e-05 -5.258281794261537e-06 -1.9184423998227243e-06 2.754093898075474e-05 -2.9103563099147755e-11 -1.5538129221465934e-08 1.7838896486965027e-05 1.2744224285540674e-05 0.0005475198704924504 1.000016934413465 0.9998538846420422 1.0015402314650004 7.083753614024434e-05 -4.3157317507212816e-05 -2.1095758473108437e-05 4.5907975550686856e-05 -1.2245982765399226e-09 -1.5590269995761255e-08 1.6954892460110446e-05 1.211142701663422e-05 0.0015562805605714798 1.0000000103814464 0.9998417965377461 1.0000002418726086 1.467511683573078e-08 1.5790036437620047e-10 1.591467368325856e-10 1.4670407622404186e-08 3.1856378391116e-09 -1.5529561981410883e-08 1.0473903951450203e-08 2.9288656586423552e-08 2.465917626366704e-07
2.422 1.0000080568432557 0.9998475439024117 1.0002088786040808 1.2256713994285423e-05 -7.552742634902402e-07 -2.6081652118322726e-07 1.1787179446254294e-05 1.5867066045970715e-09 -1.584711010377623e-08 8.056845471887058e-06 5.755976529815551e-06 0.00020892989440484842 1.0000009023542402 0.9998424336562788 1.0000216607154842 1.2969055276989407e-06 -7.947024608429063e-09 -2.6139629489713455e-09 1.291818382838226e-06 2.9999543525505485e-09 -1.5838752983245683e-08 9.023554695716873e-07 6.454060418539435e-07 2.166070319110691e-05 1.0000000923660652 0.9998418551040967 1.0000021960414773 1.3188811455280373e-07 6.612766183271039e-11 1.209702509995943e-10 1.3182688094136393e-07 3.168687681321915e-09 -1.583724882780256e-08 9.237473907025291e-08 7.196030712130338e-08 2.1964905903152153e-06 1.0000177815239386 0.9998544899415301 1.0005465960256328 3.072006480066633e-05 -5.29390084621021e-06 -1.963983800450066e-06 2.749972855213733e-05 -2.910992097284541e-11 -1.584648424389995e-08 1.7781557616306615e-05 1.2703262307970641e-05 0.0005474993675558772 1.0000165238000314 0.9998535913497145 1.0015393120749678 7.048453206276498e-05 -4.3294352451756375e-05 -2.152218633524639e-05 4.557304422658007e-05 -1.2161515583028712e-09 -1.5901066773689204e-08 1.6546188652261517e-05 1.1819285495674229e-05 0.0015551682409160547 1.0000000103814233 0.9998417965447209 1.0000002418719285 1.4674528029477912e-08 1.576454303017051e-10 1.587097331725709e-10 1.4669375649496307e-08 3.185840737092658e-09 -1.5837088355662024e-08 1.045534661208539e-08 2.9359636654083037e-08 2.4694003039239777e-07
2.432 1.0000080484175193 0.9998475378905445 1.0002088777315545 1.2250587226091564e-05 -7.61017047536569e-07 -2.67064050761526e-07 1.1781156361185179e-05 1.5852839674536786e-09 -1.6160653385047424e-08 8.048419664538768e-06 5.749957453414898e-06 0.00020892895577768022 1.0000009022631815 0.9998424335982725 1.0000216607019192 1.2968394314620709e-06 -8.01165566346257e-09 -2.6793397695192827e-09 1.2917525236508778e-06 2.999846832054143e-09 -1.6152065455945238e-08 9.022643197480438e-07 6.453438765496941e-07 2.166068851449242e-05 1.0000000923650978 0.9998418551105049 1.0000021960397685 1.3188681928832012e-07 6.522410367035632e-11 1.198597721777307e-10 1.3182569920456573e-07 3.1688496814321537e-09 -1.6150538704161417e-08 9.237297563664195e-08 7.198882993046737e-08 2.1964964940816013e-06 1.0000177242877581 0.9998544490645566 1.0005465770799624 3.0677119441279104e-05 -5.329410041120877e-06 -2.0093941442343746e-06 2.7458512717392204e-05 -2.912732414442855e-11 -1.6160611253588764e-08 1.7724318940797192e-05 1.2662372008473527e-05 0.0005474772815858048 1.000016115785903 0.9998532999140871 1.0015383380853782 7.013328755874994e-05 -4.342895006196194e-05 -2.1943841258297432e-05 4.523766923983883e-05 -1.2077560010367242e-09 -1.621762820485104e-08 1.614040401090707e-05 1.1529215807726333e-05 0.0015540068694253973 1.0000000103814175 0.9998417965518225 1.0000002418713845 1.4673954966825844e-08 1.5739351943544518e-10 1.5825166446402118e-10 1.466891588262244e-08 3.1860315481066883e-09 -1.6150376078043468e-08 1.0448387711765693e-08 2.9432008132149664e-08 2.4702376367252144e-07
2.442 1.000008039996995 0.9998475318825162 1.000208876779004 1.2244463579931765e-05 -7.667538360590377e-07 -2.733051583632806e-07 1.1775133789481333e-05 1.5838500782962664e-09 -1.648006618750669e-08 8.039999118757512e-06 5.743942260641633e-06 0.00020892793835093772 1.0000009021721399 0.9998424335403955 1.0000216606882875 1.2967733897194803e-06 -8.076211483412177e-09 -2.7446007592977074e-09 1.2916872868464876e-06 2.999726382113893e-09 -1.6471243409789025e-08 9.021733659493513e-07 6.452819454930569e-07 2.166067149021387e-05 1.000000092364142 0.9998418551170382 1.0000021960380752 1.318855745062701e-07 6.438925739177016e-11 1.188580627838521e-10 1.3182513988395268e-07 3.1689989100689823e-09 -1.646969343013233e-08 9.237267738510247e-08 7.201815560765491e-08 2.1964711642503678e-06 1.0000176671508247 0.9998544082585892 1.0005465564995215 3.0634234216338515e-05 -5.364809550958746e-06 -2.054673580044668e-06 2.7417291727859567e-05 -2.915669621335952e-11 -1.648061439044973e-08 1.7667179686363366e-05 1.2621552832233865e-05 0.0005474536020837352 1.000015710331614 0.999853010306979 1.0015373094968563 6.978379386554495e-05 -4.3561131163010424e-05 -2.2360760098779324e-05 4.490187658334898e-05 -1.1994121047790285e-09 -1.6540059342874765e-08 1.573752534850051e-05 1.124120729043979e-05 0.0015527962986833467 1.0000000103814233 0.9998417965590494 1.000000241870856 1.4673432284409282e-08 1.5721058555708597e-10 1.579023402333468e-10 1.4669078899587261e-08 3.186209396994628e-09 -1.6469528594733612e-08 1.0454026054555072e-08 2.9505883276606936e-08 2.4682172853432967e-07
2.452 1.0000080315816422 0.9998475258783007 1.0002088757457355 1.2238343071139772e-05 -7.724845934593281e-07 -2.7953974596586553e-07 1.1769111687677904e-05 1.5824042292153994e-09 -1.6805454665613065e-08 8.031583763422692e-06 5.7379309013412085e-06 0.0002089268408438211 1.000000902081107 0.9998424334826442 1.0000216606744987 1.2967074192594252e-06 -8.140651673440746e-09 -2.8096432926771235e-09 1.291622621704808e-06 2.9995924214092577e-09 -1.6796392604855755e-08 9.020825503589488e-07 6.452202088189866e-07 2.1660651894393412e-05 1.0000000923631895 0.9998418551236936 1.0000021960363072 1.318843978349504e-07 6.366329448101471e-11 1.18067760828833e-10 1.318251519210465e-07 3.169134954845916e-09 -1.679481935538386e-08 9.23736034349535e-08 7.204813251574423e-08 2.1964187055074712e-06 1.0000176101123583 0.9998543675230741 1.0005465342743889 3.059140905687223e-05 -5.400099572606301e-06 -2.099822284039772e-06 2.737606573407241e-05 -2.9198625627095485e-11 -1.680660069732105e-08 1.7610139049663737e-05 1.2580804203705807e-05 0.0005474283180487551 1.0000153073981437 0.9998527225005268 1.0015362263142085 6.943604224546353e-05 -4.3690916456934575e-05 -2.2772979493423434e-05 4.456569184076119e-05 -1.1911200229513225e-09 -1.68684686205281e-08 1.5337542003461507e-05 1.0955251019953312e-05 0.0015515363849776917 1.0000000103814324 0.9998417965663975 1.0000002418702534 1.4672977309114354e-08 1.5713635816967707e-10 1.5776460559554553e-10 1.4669813291230623e-08 3.1863734314834974e-09 -1.6794652117213985e-08 1.047040533677391e-08 2.9580934822689688e-08 2.463754617524376e-07
2.462 1.00000802317142 0.999847519877872 1.000208874631088 1.2232225689893878e-05 -7.782093218012744e-07 -2.857678133055891e-07 1.1763089961036432e-05 1.5809451345377549e-09 -1.713692654814074e-08 8.023173521206228e-06 5.731923321685748e-06 0.00020892566198857504 1.0000009019900742 0.9998424334250149 1.0000216606604955 1.296641512180051e-06 -8.204974485061857e-09 -2.874461378959711e-09 1.2915584278642179e-06 2.9994438756065005e-09 -1.71276209728615e-08 9.019917863959257e-07 6.451586131549933e-07 2.166063001488499e-05 1.0000000923622314 0.9998418551304666 1.0000021960344083 1.3188328093173135e-07 6.304852121249122e-11 1.1749480191525947e-10 1.3182563464005412e-07 3.169255831551107e-09 -1.7126023714727302e-08 9.237526188510258e-08 7.207850904803227e-08 2.1963488858822427e-06 1.0000175531715811 0.9998543268574578 1.0005465103947253 3.0548643869198145e-05 -5.435280340450114e-06 -2.144840529448726e-06 2.7334834835799726e-05 -2.9254853949587406e-11 -1.7138677420626925e-08 1.7553196225451428e-05 1.2540125546540227e-05 0.0005474014185127893 1.0000149069469124 0.9998524364671834 1.0015350885463719 6.90900239786315e-05 -4.381832653562957e-05 -2.318053592955987e-05 4.4229140232328685e-05 -1.1828808176158189e-09 -1.7202965813200966e-08 1.4940446084175765e-05 1.067133998672894e-05 0.0015502269889109946 1.000000010381436 0.9998417965738642 1.00000024186952 1.467258233606183e-08 1.571732829901062e-10 1.5784435978345257e-10 1.4671018123681936e-08 3.186523045449672e-09 -1.7125854439038455e-08 1.0493461396826335e-08 2.9656599988115298e-08 2.4577718027787954e-07
2.472 1.0000080147662909 0.9998475138812047 1.0002088734344157 1.2226111415092141e-05 -7.839280562247648e-07 -2.9198946000619876e-07 1.1757068502298017e-05 1.5794716212138573e-09 -1.747459254345645e-08 8.014768338712654e-06 5.725919485876332e-06 0.0002089244010633021 1.0000009018990361 0.9998424333675054 1.0000216606462335 1.296575648234603e-06 -8.269210632601147e-09 -2.939148937048085e-09 1.2914945911348883e-06 2.999279376517124e-09 -1.7465038684076487e-08 9.019009982261528e-07 6.450971214546804e-07 2.16606069769603e-05 1.000000092361262 0.9998418551373555 1.000002196032335 1.3188220369289885e-07 6.251397399677218e-11 1.1704479964515432e-10 1.3182647415815363e-07 3.169360935282564e-09 -1.7463417672826175e-08 9.237704006280332e-08 7.210903289197952e-08 2.1962753624578783e-06 1.0000174963277206 0.9998542862611911 1.000546484850753 3.0505938548465844e-05 -5.470352121499657e-06 -2.1897286893887646e-06 2.7293599115923675e-05 -2.932570653522736e-11 -1.7476955714352628e-08 1.7496350436103177e-05 1.2499516304977718e-05 0.0005473728930762496 1.0000145089397847 0.9998521521797175 1.0015338962063445 6.874573037302044e-05 -4.394338187798954e-05 -2.3583465746604587e-05 4.389224665146639e-05 -1.1746949961049634e-09 -1.754366252898553e-08 1.4546232745660858e-05 1.0389469293582976e-05 0.0015488679759292595 1.0000000103814282 0.9998417965814469 1.0000002418686122 1.4672226892596997e-08 1.572903804189907e-10 1.5804716965433052e-10 1.4672579349665153e-08 3.186656715092896e-09 -1.7463245472291113e-08 1.0517884928613862e-08 2.9732283045984415e-08 2.4515049158632275e-07
2.482 1.000008006366219 0.9998475078882769 1.0002088721550697 1.2220000238026082e-05 -7.89640850005822e-07 -2.982048117433533e-07 1.175104718825014e-05 1.5779836510528765e-09 -1.7818564213111434e-08 8.006368194473275e-06 5.719919381266682e-06 0.00020892305801286504 1.0000009018079878 0.9998424333101159 1.0000216606316668 1.296509820809125e-06 -8.333408730062045e-09 -3.0038268150473966e-09 1.2914309846194477e-06 2.9990989207930067e-09 -1.780875814068663e-08 9.018101386474267e-07 6.450357224469735e-07 2.166058464049452e-05 1.0000000923602768 0.9998418551443604 1.0000021960300416 1.318811594709811e-07 6.201070311568337e-11 1.1659779552230783e-10 1.3182754247110163e-07 3.1694497667709376e-09 -1.7807112368441966e-08 9.237832386792404e-08 7.213949975493529e-08 2.196213171004263e-06 1.0000174395800092 0.9998542457337289 1.0005464576327412 3.046329300226523e-05 -5.505315199239679e-06 -2.2344871614636792e-06 2.7252358640776754e-05 -2.941227271367467e-11 -1.782154831875626e-08 1.7439600939025667e-05 1.2458975948665253e-05 0.0005473427320117367 1.0000141133390599 0.9998518696112103 1.0015326493111194 6.840315278681551e-05 -4.406610283564769e-05 -2.398180506320856e-05 4.355503566218855e-05 -1.1665630857937904e-09 -1.789067354906411e-08 1.4154900476846021e-05 1.010963635927429e-05 0.00154745921636571 1.000000010381405 0.9998417965891447 1.0000002418674845 1.4671904813741909e-08 1.5743874076358314e-10 1.5825262717563846e-10 1.4674369573788403e-08 3.186773909746721e-09 -1.780693748825567e-08 1.0538147047091853e-08 2.9807464538634563e-08 2.446272398820015e-07
2.492 1.0000079979711705 0.9998475018990662 1.0002088707924015 1.2213892183245519e-05 -7.953477552774231e-07 -3.0441392542243694e-07 1.1745025860364675e-05 1.5764795647700148e-09 -1.8168956545178448e-08 7.99797308051288e-06 5.713923004850226e-06 0.00020892163306518048 1.0000009017169276 0.9998424332528474 1.0000216606167476 1.296444056068574e-06 -8.397616718597732e-09 -3.0685467292355617e-09 1.2913674455706304e-06 2.9989008976923215e-09 -1.8158893244891737e-08 9.017191814485065e-07 6.44974419690882e-07 2.1660564981111577e-05 1.0000000923592745 0.9998418551514824 1.0000021960274812 1.3188017438515013e-07 6.1491235561346e-11 1.1610235592912774e-10 1.3182867725251672e-07 3.1695210646777905e-09 -1.8157222445977603e-08 9.237859408336826e-08 7.216976886183467e-08 2.196175599763858e-06 1.0000173829276844 0.9998542052745287 1.0005464287310097 3.0420707170499537e-05 -5.540169856518858e-06 -2.2791162740462847e-06 2.7211113437190143e-05 -2.951532176274388e-11 -1.8172569555948184e-08 1.7382947007290058e-05 1.2418503958836083e-05 0.0005473109258668672 1.0000137201074717 0.9998515887350533 1.0015313478816426 6.80622826383446e-05 -4.418650961493147e-05 -2.437558968436376e-05 4.3217531478150006e-05 -1.1584857706695193e-09 -1.8244114889245778e-08 1.3766451400350218e-05 9.831841129292698e-06 0.0015460005849971075 1.0000000103813649 0.9998417965969603 1.0000002418660896 1.467164164928608e-08 1.5757098613537415e-10 1.5840929995528624e-10 1.4676226187243215e-08 3.186874209802657e-09 -1.815704509029196e-08 1.054949237860081e-08 2.988176559177364e-08 2.443219579088014e-07
2.502 1.0000079895811145 0.9998474959135533 1.0002088693457865 1.2207787303586623e-05 -8.0104880757134e-07 -3.1061675069205384e-07 1.173900431601813e-05 1.5749591664324392e-09 -1.8525885910012123e-08 7.989582976636091e-06 5.707930344444801e-06 0.00020892012613790757 1.000000901625856 0.9998424331957021 1.000021660601451 1.2963784087603514e-06 -8.461865680309512e-09 -3.1332526867994756e-09 1.2913037695064387e-06 2.99868466797073e-09 -1.85155608011915e-08 9.016281061804829e-07 6.449132181111053e-07 2.166054924992428e-05 1.0000000923582553 0.999841855158724 1.0000021960246304 1.3187930258981275e-07 6.092387547354114e-11 1.1561408667692198e-10 1.3182967401274175e-07 3.1695741867465122e-09 -1.851386411261352e-08 9.237751525545678e-08 7.219979547796052e-08 2.1961708745894204e-06 1.0000173263699885 0.9998541648830527 1.0005463981359504 3.037818101963197e-05 -5.57491635957948e-06 -2.323616247847622e-06 2.7169863484973936e-05 -2.963555615174999e-11 -1.85301360678739e-08 1.7326387903333816e-05 1.2378099809276308e-05 0.0005472774648848624 1.0000133292081856 0.9998513095249435 1.001529991942791 6.772311139193431e-05 -4.430462226458014e-05 -2.4764855065507842e-05 4.287975795845546e-05 -1.1504627317512974e-09 -1.8604104396458836e-08 1.3380891613661055e-05 9.556086314081944e-06 0.001544491960486799 1.0000000103813076 0.9998417966048955 1.000000241864405 1.4671492181081507e-08 1.5765543642554568e-10 1.585732563951636e-10 1.4677945064421643e-08 3.186955881496593e-09 -1.8513684393891286e-08 1.054889128949734e-08 2.995506262842134e-08 2.443056657712877e-07
2.512 1.0000079811960192 0.9998474899317187 1.0002088678146481 1.2201685653233853e-05 -8.06744021751678e-07 -3.168131828711123e-07 1.1732982341395623e-05 1.5734206793845926e-09 -1.888947110538386e-08 7.981197840529846e-06 5.701941371575633e-06 0.00020891853649299952 1.0000009015347733 0.9998424331386843 1.0000216605857994 1.296312936256365e-06 -8.526165845653689e-09 -3.1978342173709418e-09 1.291239741011049e-06 2.998449202618752e-09 -1.887887914123342e-08 9.015368971631171e-07 6.448521237319193e-07 2.166053740729504e-05 1.0000000923572203 0.999841855166089 1.000002196021512 1.318786021508695e-07 6.029934321847408e-11 1.1524380895005574e-10 1.318303180048389e-07 3.169608125063149e-09 -1.8877156007174817e-08 9.237502295891043e-08 7.222969308517784e-08 2.196199552059984e-06 1.0000172699061671 0.9998541245587642 1.0005463658380545 3.0335714517520996e-05 -5.60955495302603e-06 -2.3679872478511707e-06 2.7128608750244534e-05 -2.977446548246036e-11 -1.8894366969015387e-08 1.7269922868327365e-05 1.2337762958650643e-05 0.0005472423387013713 1.000012940604788 0.999851031954883 1.0015285815233552 6.738563051862084e-05 -4.44204606705593e-05 -2.514963636733105e-05 4.254173864293658e-05 -1.1424952133070326e-09 -1.8970763655950836e-08 1.2998231606093592e-05 9.282377678289749e-06 0.0015429332251705725 1.0000000103812337 0.9998417966129541 1.0000002418624523 1.467151416017462e-08 1.5768235576238602e-10 1.5885504089612124e-10 1.4679310422211666e-08 3.187018759199946e-09 -1.8876973779638184e-08 1.053585568153935e-08 3.002764964978313e-08 2.4458423367166667e-07
2.522 1.0000079728158557 0.9998474839535438 1.000208866198462 1.219558725754484e-05 -8.124333928239905e-07 -3.2300316833754636e-07 1.172695976790406e-05 1.5718639656725956e-09 -1.9259832496665254e-08 7.97281761945717e-06 5.695956050326675e-06 0.00020891686287875715 1.0000009014436817 0.9998424330817969 1.0000216605698664 1.2962476664595498e-06 -8.590507472967542e-09 -3.2622322574801084e-09 1.2911751915418374e-06 2.998193227600315e-09 -1.9248968867813765e-08 9.014455591421224e-07 6.447911559562146e-07 2.166052816128614e-05 1.00000009235617 0.9998418551735813 1.0000021960182004 1.3187810130660076e-07 5.96266842913166e-11 1.1505052285493173e-10 1.318304404816286e-07 3.169622117289494e-09 -1.9247218848960447e-08 9.237137968924119e-08 7.225977695450665e-08 2.1962537453132737e-06 1.0000172135354697 0.999854084301131 1.0005463318279182 3.029330760003447e-05 -5.644085862275644e-06 -2.412229491084033e-06 2.708734924129882e-05 -2.9932595813964585e-11 -1.926538376698482e-08 1.7213551133553057e-05 1.2297492859017503e-05 0.0005472055365316924 1.000012554261291 0.999850755999173 1.0015271166560087 6.70498314433557e-05 -4.453404455896314e-05 -2.5529968563711533e-05 4.220349681436711e-05 -1.1345838814100377e-09 -1.9344214935063357e-08 1.2618486769842499e-05 9.01072439466374e-06 0.0015413242653413556 1.0000000103811455 0.9998417966211396 1.0000002418603071 1.4671735389057677e-08 1.57661354515474e-10 1.5931396519423889e-10 1.468015457386363e-08 3.1870613318158855e-09 -1.92470339710595e-08 1.0512838256071924e-08 3.0100322805783635e-08 2.4509034606499434e-07
2.532 1.0000079644405941 0.9998474779790105 1.0002088644967355 1.2189492094762882e-05 -8.181169065508636e-07 -3.291867817280464e-07 1.1720936518482289e-05 1.5702879247284307e-09 -1.963709414082555e-08 7.964442271219522e-06 5.689974351630054e-06 0.00020891510401421367 1.0000009013525832 0.9998424330250452 1.0000216605537537 1.296182580507396e-06 -8.65487145109529e-09 -3.3265157493486392e-09 1.2911100442056145e-06 2.9979168011102957e-09 -1.962595304553777e-08 9.013541343001943e-07 6.447303572348251e-07 2.1660519556550187e-05 1.0000000923551078 0.9998418551812048 1.0000021960147985 1.3187778089191445e-07 5.892496968994367e-11 1.14965431037455e-10 1.318299648720983e-07 3.1696152749237404e-09 -1.9624175840184236e-08 9.236715072218133e-08 7.229052937799215e-08 2.196318873044908e-06 1.00001715725715 0.9998540441096219 1.0005462960962188 3.0250960154221565e-05 -5.6785093028646275e-06 -2.456343322019065e-06 2.704608505716312e-05 -3.011048758585301e-11 -1.9643309953442333e-08 1.7157271941821033e-05 1.2257288970667634e-05 0.0005471670476674936 1.0000121701421227 0.9998504816324144 1.0015255973772463 6.671570550304765e-05 -4.4645393506058966e-05 -2.5905886519220965e-05 4.186505555131776e-05 -1.1267286182381094e-09 -1.972458382774994e-08 1.2241678001993538e-05 8.741139458396296e-06 0.001539664971788348 1.0000000103810451 0.9998417966294573 1.0000002418580713 1.4672136763161478e-08 1.576113719846653e-10 1.5988087213533963e-10 1.4680400412786897e-08 3.187082897888358e-09 -1.9623988065396615e-08 1.0484892649670589e-08 3.0174262605562906e-08 2.4569652100547825e-07
2.542 1.000007956070207 0.9998474720081026 1.000208862708968 1.2183400105996633e-05 -8.237945492726473e-07 -3.3536420932770463e-07 1.1714912611868095e-05 1.5686917020371554e-09 -2.00213805703955e-08 7.956071775991773e-06 5.683996261537824e-06 0.00020891325904404015 1.0000009012614812 0.9998424329684349 1.0000216605375565 1.296117622725928e-06 -8.719239551782197e-09 -3.3908655439480064e-09 1.2910443177618559e-06 2.9976183962498284e-09 -2.0009956887687244e-08 9.012627012041857e-07 6.446697885394733e-07 2.166050975381595e-05 1.0000000923540373 0.9998418551889661 1.0000021960114012 1.3187758519349196e-07 5.821274940417812e-11 1.1480737312388841e-10 1.3182891028610888e-07 3.169586180928936e-09 -2.000815173922465e-08 9.236307697691759e-08 7.232247993288045e-08 2.1963775889974006e-06 1.000017101070465 0.9998540039837095 1.0005462586336789 3.0208672028265026e-05 -5.7128254898701385e-06 -2.500329196555185e-06 2.7004816391460396e-05 -3.030958181544619e-11 -2.0028270834008736e-08 1.7101084560135936e-05 1.221715077113853e-05 0.0005471268618986034 1.0000117882121287 0.999850208829504 1.001524023727328 6.638324391333028e-05 -4.4754526947139086e-05 -2.6277424973228143e-05 4.152643773921996e-05 -1.118930723854856e-09 -2.0111998017415908e-08 1.1867832390460999e-05 8.473640157144306e-06 0.0015379552401810122 1.0000000103809359 0.9998417966379116 1.00000024185584 1.4672662986039413e-08 1.575509901952415e-10 1.6037523983277072e-10 1.4680067434874856e-08 3.1870825936638525e-09 -2.0007961350155086e-08 1.0458502099467141e-08 3.025072473942679e-08 2.4624807915991875e-07
2.552 1.0000079477046695 0.9998474660408042 1.0002088608346273 1.2177311223846267e-05 -8.294663154852308e-07 -3.4153564917117034e-07 1.1708888129018577e-05 1.5670743531603142e-09 -2.041282042329683e-08 7.947706131765927e-06 5.678021777562528e-06 0.0002089113276404697 1.0000009011703823 0.9998424329119721 1.000021660521333 1.2960527286946176e-06 -8.783601569176532e-09 -3.4554750508850934e-09 1.2909780927288957e-06 2.99729764519196e-09 -2.040110804939161e-08 9.011713522374924e-07 6.446095107179318e-07 2.166049757723764e-05 1.0000000923529633 0.9998418551968717 1.000002196008068 1.3187745019557626e-07 5.750008276107466e-11 1.1438318780388212e-10 1.318273578638124e-07 3.169535183717562e-09 -2.0399274688749817e-08 9.235987498188362e-08 7.235605390434789e-08 2.1964145521326882e-06 1.0000170449746775 0.9998539639228707 1.0005462194310413 3.016644305862616e-05 -5.7470346470975555e-06 -2.5441875816335267e-06 2.6963543500324816e-05 -3.053032686170794e-11 -2.0420394621982613e-08 1.7044988276412266e-05 1.2177077752467032e-05 0.0005470849695518731 1.0000114084365679 0.9998499375656368 1.001522395750228 6.605243773347426e-05 -4.4861464184183275e-05 -2.6644618441477944e-05 4.118766604361673e-05 -1.1111894017854513e-09 -2.0506586550286978e-08 1.1496983991520168e-05 8.208248602235088e-06 0.0015361949710319947 1.0000000103808246 0.9998417966465103 1.0000002418536738 1.4673249926386422e-08 1.5748996287038145e-10 1.6060374003287154e-10 1.4679236616592576e-08 3.1870599228271367e-09 -2.0399081424995412e-08 1.0439853082670482e-08 3.033068081950665e-08 2.4660544807914296e-07
2.562 1.0000079393439563 0.9998474600771008 1.0002088588731461 1.2171225398845187e-05 -8.351322101193821e-07 -3.477011984102522e-07 1.170286317270648e-05 1.5654350594316765e-09 -2.0811543307668655e-08 7.939345338566352e-06 5.672050897655891e-06 0.0002089093097323103 1.0000009010792923 0.9998424328556647 1.0000216605051069 1.2959878516305513e-06 -8.847957903693642e-09 -3.5204358723476154e-09 1.2909114708963177e-06 2.996953363742716e-09 -2.07995363609668e-08 9.010801607616872e-07 6.44549562701826e-07 2.1660482648643633e-05 1.000000092351894 0.9998418552049287 1.000002196004823 1.3187732856087746e-07 5.6786939123669966e-11 1.1360139444690378e-10 1.3182540939268512e-07 3.1694605482256476e-09 -2.079767414685462e-08 9.235803513333734e-08 7.239145503633986e-08 2.1964204003886684e-06 1.0000169889690533 0.9998539239265841 1.000546178479067 3.0124273093394095e-05 -5.781137006534305e-06 -2.5879188417176727e-06 2.6922266663013757e-05 -3.07737780466325e-11 -2.0819811944092034e-08 1.6988982384825035e-05 1.2137069410989955e-05 0.0005470413611649526 1.0000110307811119 0.999849667816298 1.001520713493638 6.572327779596591e-05 -4.496622438673908e-05 -2.700750110246193e-05 4.084876287632458e-05 -1.1035062673531496e-09 -2.090848182761523e-08 1.1129174727830128e-05 7.944992340840885e-06 0.0015343840693322745 1.0000000103807165 0.9998417966552612 1.0000002418515952 1.4673850459002355e-08 1.5742847929944204e-10 1.6047455365891605e-10 1.4678009859381255e-08 3.1870141966088422e-09 -2.0797477962219324e-08 1.0433126299476938e-08 3.041455951225594e-08 2.466810775753179e-07
2.572 1.000007930988042 0.9998474541169774 1.000208856823938 1.2165142605739598e-05 -8.407922415538301e-07 -3.538608022393706e-07 1.16968378507319e-05 1.5637735124115448e-09 -2.1217681421295586e-08 7.93098938346222e-06 5.666083609765287e-06 0.00020890720509290044 1.000000900988217 0.9998424327995205 1.0000216604888816 1.295922968790366e-06 -8.912312416232736e-09 -3.585687965545811e-09 1.2908445583931296e-06 2.996585325930381e-09 -2.120537426057375e-08 9.009891558181036e-07 6.444899469890385e-07 2.1660465192668474e-05 1.0000000923508339 0.9998418552131452 1.0000021960016703 1.318771974837556e-07 5.606915661083022e-11 1.1252196894365895e-10 1.31823170931084e-07 3.1693614993892785e-09 -2.1203482374928013e-08 9.235769502845129e-08 7.242861539085681e-08 2.196393683081478e-06 1.0000169330528617 0.9998538839943307 1.000546135768554 3.00821619956873e-05 -5.815132804000923e-06 -2.631523188549799e-06 2.6880986164381245e-05 -3.104072931484823e-11 -2.1226655463414566e-08 1.6933066171380612e-05 1.2097125236875759e-05 0.0005469960270597574 1.0000106552118413 0.9998493995572668 1.0015189770090065 6.53957545757085e-05 -4.506882658534287e-05 -2.736610674805024e-05 4.050975038257505e-05 -1.095881231363976e-09 -2.131781821261488e-08 1.0764455449565065e-05 7.683905080003554e-06 0.0015325224441798168 1.0000000103806181 0.9998417966641712 1.0000002418496095 1.4674441659783431e-08 1.5736224989228023e-10 1.6004709780886875e-10 1.4676493028571826e-08 3.186943927338614e-09 -2.120328329318583e-08 1.043943078673624e-08 3.050215272085818e-08 2.464589935611792e-07
2.582 1.0000079226369 0.9998474481604179 1.0002088546864238 1.215906282752323e-05 -8.464464133977747e-07 -3.6001429486829693e-07 1.1690812288900834e-05 1.5620883244859284e-09 -2.1631369713959398e-08 7.922638233529967e-06 5.660119887249611e-06 0.00020890501309230134 1.0000009008971606 0.9998424327435453 1.0000216604726653 1.295858066257783e-06 -8.976664555719705e-09 -3.6510608611532115e-09 1.2907774775942473e-06 2.9961918227533182e-09 -2.1618756087577898e-08 9.00898314529644e-07 6.444306268220871e-07 2.166044576231038e-05 1.0000000923497874 0.999841855221527 1.0000021959986183 1.3187704403012363e-07 5.5347271922469845e-11 1.1131525981674502e-10 1.3182076503993072e-07 3.169237382838437e-09 -2.1616833959750848e-08 9.235862561617188e-08 7.24672090904931e-08 2.196340465738542e-06 1.0000168772253724 0.9998538441255918 1.0005460912903599 3.0040109623276192e-05 -5.849022269482715e-06 -2.675000721636436e-06 2.68397023094969e-05 -3.1332034930183645e-11 -2.164106031197213e-08 1.6877238906960283e-05 1.205724470963255e-05 0.0005469489571239142 1.0000102816952467 0.999849132764614 1.0015171863516197 6.506985798390774e-05 -4.516928966083224e-05 -2.7720468823972156e-05 4.0170650459111876e-05 -1.0883152252931805e-09 -2.1734732802476893e-08 1.0402887202663723e-05 7.425027553026822e-06 0.0015306100087181872 1.0000000103805335 0.9998417966732461 1.0000002418477245 1.4675009940236805e-08 1.572922871296485e-10 1.594923686709307e-10 1.467480918384456e-08 3.1868490470988755e-09 -2.1616632054191463e-08 1.0456714106224908e-08 3.059266410873701e-08 2.4599308253796344e-07
2.592 1.0000079142905007 0.9998474422074046 1.000208852460037 1.2152986032448437e-05 -8.520947174926783e-07 -3.6616149380120736e-07 1.1684786649866915e-05 1.560379081974098e-09 -2.205274506810859e-08 7.91429183895969e-06 5.654159691015077e-06 0.0002089027327741515 1.0000009008061246 0.9998424326877429 1.0000216604564776 1.2957931187402013e-06 -9.041001701099992e-09 -3.7163681109680045e-09 1.290710387002161e-06 2.995772943828865e-09 -2.203981879524645e-08 9.008075729090423e-07 6.443715341860798e-07 2.166042510126492e-05 1.000000092348756 0.9998418552300775 1.0000021959956875 1.31876842127384e-07 5.463386910639211e-11 1.1016794780691632e-10 1.3181834997833165e-07 3.169088048606228e-09 -2.203786587094689e-08 9.236031577536306e-08 7.250671328654359e-08 2.1962722595345963e-06 1.0000168214858556 0.9998538043198496 1.000546045035418 2.999811579909618e-05 -5.882805620617976e-06 -2.718351522662488e-06 2.67984154412011e-05 -3.1647785089669386e-11 -2.206316379051059e-08 1.6821499850159978e-05 1.2017427299670506e-05 0.000546900140938672 1.0000099101982292 0.9998488674147027 1.0015153415807199 6.47455770922214e-05 -4.526763233569063e-05 -2.8070620526268516e-05 3.983148477522802e-05 -1.0808085187500459e-09 -2.215936493833441e-08 1.0044542745790153e-05 7.1684085572622646e-06 0.0015286466804834027 1.000000010380464 0.9998417966824904 1.0000002418459604 1.4675529447181417e-08 1.572305007262882e-10 1.5899694060568557e-10 1.4673116253888599e-08 3.186728391051781e-09 -2.203766076352016e-08 1.0480521148460637e-08 3.068485772367604e-08 2.4538876322408576e-07
2.602 1.0000079059488116 0.9998474362579172 1.0002088501442192 1.2146912168073526e-05 -8.577371350809341e-07 -3.723022807847802e-07 1.1678761128095936e-05 1.558644579447564e-09 -2.2481947022322735e-08 7.905950143252963e-06 5.648202977199831e-06 0.00020890036318654416 1.0000009007151076 0.9998424326321159 1.0000216604403451 1.2957280799614091e-06 -9.105300848373239e-09 -3.781487399381529e-09 1.2906434756679653e-06 2.99532767583392e-09 -2.2468701769060972e-08 9.007168474432405e-07 6.443125867599846e-07 2.166040418202377e-05 1.000000092347739 0.9998418552388004 1.000002195992905 1.318765452143396e-07 5.395175445818648e-11 1.0920223689818308e-10 1.3181611485959472e-07 3.168912097755243e-09 -2.2466717224936234e-08 9.236211017647109e-08 7.254650808060643e-08 2.1962032605748967e-06 1.0000167658335826 0.9998537645765871 1.0005459969947335 2.9956180297923736e-05 -5.916483063865256e-06 -2.761575736907259e-06 2.675712593638369e-05 -3.198898435863331e-11 -2.2493105858390804e-08 1.6765848256754263e-05 1.1977672475545753e-05 0.0005468495681505292 1.0000095406881064 0.9998486034841941 1.0015134427596646 6.44228997892085e-05 -4.536387317150063e-05 -2.8416594884581032e-05 3.949227476949834e-05 -1.073360848899176e-09 -2.259185535878853e-08 9.689508359139887e-06 6.914106194733942e-06 0.0015266323820160453 1.0000000103804083 0.9998417966919062 1.0000002418443446 1.4675954383877066e-08 1.5720012115558445e-10 1.5868324610258502e-10 1.4671603337050113e-08 3.1865808142687467e-09 -2.246650907640231e-08 1.0505189085762322e-08 3.0777287864870416e-08 2.447765814955738e-07
2.612 1.0000078976117983 0.9998474303119348 1.0002088477384046 1.2140841173529986e-05 -8.633736480371618e-07 -3.784366275965902e-07 1.1672735913497163e-05 1.556884950751069e-09 -2.2919118173736013e-08 7.897613096357739e-06 5.642249706481261e-06 0.0002088979037261113 1.0000009006241064 0.9998424325766648 1.0000216604242846 1.295662897865035e-06 -9.169540366811725e-09 -3.846385910732449e-09 1.2905769276456365e-06 2.9948551749276823e-09 -2.2905546713963076e-08 9.006260607316246e-07 6.442537092339378e-07 2.1660384272303006e-05 1.0000000923467318 0.9998418552476951 1.000002195990288 1.3187610213556247e-07 5.332329898630847e-11 1.0845054062764415e-10 1.3181424337109268e-07 3.1687088535725876e-09 -2.2903530206953188e-08 9.236335719227385e-08 7.258600323603324e-08 2.1961475968908367e-06 1.0000167102678257 0.9998537248952878 1.0005459471593752 2.991430284916133e-05 -5.9500548058652554e-06 -2.8046735985447753e-06 2.671583416766249e-05 -3.2356030132542046e-11 -2.2931028778266433e-08 1.6710283392333987e-05 1.1937979712579614e-05 0.0005467972288287976 1.000009173132623 0.9998483409500537 1.0015114899561597 6.410181236587452e-05 -4.545803057414512e-05 -2.875842479023535e-05 3.915304161446381e-05 -1.0659731004591768e-09 -2.3032349238573195e-08 9.337885998118576e-06 6.662189351788981e-06 0.0015245670414840956 1.000000010380363 0.9998417967014948 1.0000002418428953 1.467623260038319e-08 1.572234676909144e-10 1.5858392386087114e-10 1.4670454118848616e-08 3.186406451586853e-09 -2.2903318502919637e-08 1.0525086405047472e-08 3.086858429557759e-08 2.4428500983500934e-07
2.622 1.0000078892794257 0.9998474243694351 1.0002088452420081 1.2134773005938117e-05 -8.690042543446388e-07 -3.845645699148194e-07 1.1666711142484748e-05 1.5550988295170532e-09 -2.3364401970871578e-08 7.889280663644432e-06 5.636299851545582e-06 0.00020889535423596352 1.0000009005331154 0.9998424325213898 1.0000216604082912 1.2955975419720891e-06 -9.233713135120886e-09 -3.911095585168277e-09 1.29051087337521e-06 2.994354936953298e-09 -2.3350497634975698e-08 9.005351617266735e-07 6.441948520901223e-07 2.1660366807520175e-05 1.0000000923457302 0.9998418552567625 1.0000021959878325 1.3187548203940411e-07 5.275488521216494e-11 1.0788155557036214e-10 1.3181286529083747e-07 3.168478231203797e-09 -2.3348448243446704e-08 9.236353930005363e-08 7.262475840071339e-08 2.1961167993461545e-06 1.0000166547878608 0.9998536852754373 1.0005458955204707 2.9872483153508587e-05 -5.983521068816645e-06 -2.847645405565426e-06 2.6674540455228804e-05 -3.275053725878773e-11 -2.337707744131799e-08 1.6654804541097304e-05 1.1898348499845354e-05 0.0005467431135585565 1.0000088074999653 0.9998480797895615 1.0015094832426013 6.378229900179874e-05 -4.5550122800441564e-05 -2.9096142972467643e-05 3.8813806165269146e-05 -1.0586457718798658e-09 -2.3480992883057624e-08 8.989795858915742e-06 6.412739467502992e-06 0.0015224505931210495 1.000000010380323 0.9998417967112557 1.0000002418416067 1.4676334010371428e-08 1.573069781275194e-10 1.58667192522304e-10 1.4669798003215539e-08 3.1862044361764486e-09 -2.334823354893335e-08 1.0535685779272521e-08 3.0957722538937844e-08 2.4401620965223035e-07
2.632 1.0000078809516577 0.9998474184303962 1.0002088426544196 1.212870765818273e-05 -8.746289784251671e-07 -3.906861715050661e-07 1.1660686868076371e-05 1.5532857216631393e-09 -2.381794564838148e-08 7.880952825367149e-06 5.630353396277331e-06 0.00020889271475769242 1.0000009004421304 0.9998424324662907 1.0000216603923315 1.295532020878929e-06 -9.297839068437898e-09 -3.9756758297087355e-09 1.2904453589489117e-06 2.9938267437058148e-09 -2.3803701718736483e-08 9.004441342666596e-07 6.441359983317789e-07 2.166035296487717e-05 1.0000000923447294 0.9998418552660018 1.000002195985506 1.3187469279929666e-07 5.222680681432919e-11 1.0743527015097475e-10 1.3181202669408723e-07 3.16821918644485e-09 -2.3801618626098744e-08 9.236237372132452e-08 7.266255583623375e-08 2.196117469290265e-06 1.0000165993929677 0.9998536457165249 1.0005458420692155 2.9830720885257163e-05 -6.016882100610873e-06 -2.890491484604297e-06 2.6633245034250713e-05 -3.317269455706336e-11 -2.3831399025043245e-08 1.6599411004762445e-05 1.1858778339025002e-05 0.0005466872131937974 1.0000084437587815 0.9998478199803257 1.0015074226965466 6.346434112333421e-05 -4.5640167957727076e-05 -2.9429781963829e-05 3.847458892780227e-05 -1.0513789765093246e-09 -2.3937934607179085e-08 8.645379446888396e-06 6.165852654040239e-06 0.0015202829774903868 1.0000000103802842 0.999841796721189 1.000000241840447 1.4676266839586784e-08 1.574301883615498e-10 1.588733373051054e-10 1.4669681748524628e-08 3.185973734689219e-09 -2.380140066989082e-08 1.0534425168701622e-08 3.104419245019838e-08 2.440257923881024e-07
2.642 1.0000078726284602 0.999847412494797 1.0002088399750062 1.2122645152959593e-05 -8.80247867945065e-07 -3.9680150878042585e-07 1.1654663065810465e-05 1.5514454648637096e-09 -2.427989836573688e-08 7.87262956516978e-06 5.624410327452514e-06 0.00020888998507628123 1.000000900351147 0.9998424324113678 1.0000216603763457 1.2954663751179976e-06 -9.361962558612237e-09 -4.0401991822510995e-09 1.290380354184734e-06 2.9932690181256386e-09 -2.4265307530054565e-08 9.003529924231245e-07 6.440771569543799e-07 2.1660343074276293e-05 1.0000000923437249 0.9998418552754144 1.000002195983249 1.3187377622699717e-07 5.169495177675872e-11 1.070398116741477e-10 1.318116970630717e-07 3.1679307245189643e-09 -2.4263190333688462e-08 9.235987533647804e-08 7.269941139632676e-08 2.1961493597168203e-06 1.0000165440824318 0.9998536062180436 1.0005457867968857 2.978901567233311e-05 -6.05013817221198e-06 -2.9332121732432176e-06 2.6591948061489913e-05 -3.3622767702948854e-11 -2.429414292279093e-08 1.654410209145988e-05 1.1819268736503745e-05 0.0005466295184270722 1.000008081878206 0.9998475615003042 1.0015053084013477 6.314791660528502e-05 -4.572818398644566e-05 -2.9759374085681693e-05 3.8135410063428824e-05 -1.0441731046078777e-09 -2.4403326573466175e-08 8.304803267438671e-06 5.921642254857288e-06 0.0015180641418037343 1.0000000103802413 0.9998417967312947 1.0000002418393574 1.4676072906613139e-08 1.5754994855862674e-10 1.5912963267468577e-10 1.4670074146360046e-08 3.185714136147808e-09 -2.426296897668602e-08 1.0521320762017579e-08 3.112803409655338e-08 2.4430832755710957e-07
2.652 1.0000078643097992 0.9998474065626168 1.0002088372031142 1.2116585515271512e-05 -8.858609803875438e-07 -4.029106739102079e-07 1.1648639665630585e-05 1.5495770803140445e-09 -2.475041235177449e-08 7.864310856123116e-06 5.618470624328707e-06 0.00020888716437580636 1.000000900260162 0.9998424323566218 1.000021660360249 1.2954006524164486e-06 -9.42613525517223e-09 -4.104753473467429e-09 1.2903157838705025e-06 2.992681905819383e-09 -2.4735467146626723e-08 9.002617687229847e-07 6.440183505224519e-07 2.1660336226991283e-05 1.0000000923427137 0.9998418552850005 1.0000021959809766 1.318727802250223e-07 5.110719110645016e-11 1.0660657852688234e-10 1.3181180087169024e-07 3.167612895117041e-09 -2.473331468853221e-08 9.23563648177594e-08 7.273554276164564e-08 2.1962046666420963e-06 1.0000164888555458 0.9998535667794923 1.0005457296948617 2.9747367051343623e-05 -6.083289561973614e-06 -2.975807823990817e-06 2.6550649645720894e-05 -3.410170316883367e-11 -2.4765461621258468e-08 1.648887710212124e-05 1.1779819193428487e-05 0.0005465700194929524 1.0000077218278982 0.9998473043278276 1.0015031404469708 6.283299881310636e-05 -4.5814188624959245e-05 -3.008495145244621e-05 3.779628942045998e-05 -1.037028436440843e-09 -2.4877322728184453e-08 7.968263294081418e-06 5.68024195229557e-06 0.0015157940406339502 1.0000000103801914 0.9998417967415745 1.000000241838253 1.4675799305150257e-08 1.5761381509231085e-10 1.593485392358483e-10 1.4670900246019025e-08 3.185424707341427e-09 -2.4733089839934043e-08 1.0499154127553877e-08 3.120977646133635e-08 2.447938977099725e-07
2.662 1.0000078559956436 0.9998474006338374 1.0002088343380762 1.2110528745848858e-05 -8.914683576808409e-07 -4.090137674148056e-07 1.164261658100722e-05 1.5476802015927795e-09 -2.5229641740867826e-08 7.855996656589867e-06 5.612534255464289e-06 0.0002088842512808105 1.0000009001691736 0.9998424323020569 1.0000216603439365 1.2953348799513452e-06 -9.490395470180914e-09 -4.169435172855508e-09 1.29025155722181e-06 2.992064556161542e-09 -2.5214334471388798e-08 9.00170504272605e-07 6.439596073617948e-07 2.1660330428047973e-05 1.0000000923416943 0.9998418552947634 1.0000021959785863 1.318717320136996e-07 5.042518517722407e-11 1.0603890940934717e-10 1.318122475225194e-07 3.1672649200583204e-09 -2.5212146271213406e-08 9.23524053732701e-08 7.277132110112389e-08 2.1962694651319797e-06 1.000016433711612 0.9998535274003751 1.0005456707546558 2.9705774418304773e-05 -6.116336533854126e-06 -3.018278797750221e-06 2.6509349876952273e-05 -3.46098688603595e-11 -2.5245509972964332e-08 1.643373532797712e-05 1.1740429203534692e-05 0.0005465087062563766 1.0000073635780826 0.999847048441631 1.0015009189310284 6.251955551001608e-05 -4.58981993630973e-05 -3.040654596729561e-05 3.745724656325213e-05 -1.0299452697255162e-09 -2.536007915461308e-08 7.635990401358519e-06 5.441809561220332e-06 0.001513472637258554 1.0000000103801339 0.9998417967520303 1.00000024183703 1.4675473042154745e-08 1.5758362424181124e-10 1.594332646615512e-10 1.4672068488964611e-08 3.185105544374919e-09 -2.5211917996470336e-08 1.0472980710936472e-08 3.129032494804443e-08 2.4536185316651664e-07
2.672 1.0000078476859633 0.9998473947084399 1.000208831379228 1.2104474813932539e-05 -8.970700110203402e-07 -4.151108640225802e-07 1.1636593714169054e-05 1.5457542221695032e-09 -2.571774346470689e-08 7.847686920452036e-06 5.606601186386066e-06 0.0002088812443086032 1.000000900078182 0.999842432247675 1.0000216603272998 1.295269057778976e-06 -9.554749784994171e-09 -4.23431417815051e-09 1.2901875730303779e-06 2.991416358705893e-09 -2.5702066400652955e-08 9.000792458477316e-07 6.43900962391974e-07 2.1660323338864522e-05 1.000000092340667 0.9998418553047059 1.0000021959759695 1.3187063157654498e-07 4.964289120446855e-11 1.0526691379302799e-10 1.3181293554900884e-07 3.166886286664618e-09 -2.5699841238360098e-08 9.234866781154781e-08 7.280721103746429e-08 2.19632741546099e-06 1.000016378649941 0.9998534880802041 1.0005456099679573 2.9664236997796496e-05 -6.1492793178285185e-06 -3.0606254292243847e-06 2.6468048831634975e-05 -3.514790470775389e-11 -2.5734445254850605e-08 1.6378676062614404e-05 1.170109826225975e-05 0.0005464455686870256 1.0000070070996046 0.9998467938208906 1.0014986439600533 6.220754766372292e-05 -4.5980233394921726e-05 -3.07241892899105e-05 3.711830077864683e-05 -1.022923788631e-09 -2.585175558820744e-08 7.308256979519687e-06 5.206531667443959e-06 0.0015110999056133776 1.000000010380068 0.999841796762667 1.0000002418355802 1.4675094210623657e-08 1.574529498497558e-10 1.5931380701643217e-10 1.4673478386540304e-08 3.1847554382652203e-09 -2.5699609636134326e-08 1.0448893169960154e-08 3.137080228296444e-08 2.458717489624061e-07
2.682 1.0000078393807308 0.9998473887864091 1.000208828325933 1.2098423671646999e-05 -9.026659147787367e-07 -4.212019614877321e-07 1.1630570939842095e-05 1.5437985145467763e-09 -2.621487745373489e-08 7.83938161455313e-06 5.600671392646192e-06 0.0002088781424292336 1.0000008999871888 0.9998424321934818 1.000021660310251 1.2952031754486277e-06 -9.61916821047564e-09 -4.29938369727562e-09 1.2901237034740738e-06 2.9907376044674453e-09 -2.6198822264773074e-08 8.999880457464812e-07 6.438424602089874e-07 2.1660313229511704e-05 1.0000000923396322 0.999841855314834 1.0000021959730383 1.3186946792877115e-07 4.878999128565294e-11 1.0429779358228134e-10 1.3181373720309962e-07 3.166476387535098e-09 -2.6196559293854154e-08 9.234575801419993e-08 7.284368472938957e-08 2.196364528528603e-06 1.0000163236698558 0.999853448818499 1.0005455473266902 2.9622753827588613e-05 -6.182118106840647e-06 -3.1028479773305123e-06 2.6426746555538642e-05 -3.5716050854284634e-11 -2.6232427558756444e-08 1.6323698622261725e-05 1.1661825881425745e-05 0.0005463805974135533 1.0000066523639932 0.9998465404452734 1.001496315651051 6.189692818849149e-05 -4.6060307578072254e-05 -3.1037912787276666e-05 3.677947106310917e-05 -1.0159639510048936e-09 -2.6352512899238057e-08 6.985384983244391e-06 4.974629297726636e-06 0.001508675832560487 1.0000000103799955 0.9998417967734885 1.0000002418338174 1.467465233940583e-08 1.5725163735705544e-10 1.5899676937919532e-10 1.46750015658124e-08 3.184374404327087e-09 -2.619632419371275e-08 1.0432358046890525e-08 3.1452321140467956e-08 2.4620194370957843e-07
2.692 1.0000078310799188 0.9998473828677295 1.0002088251776198 1.2092375274056204e-05 -9.082560183501281e-07 -4.272869564387185e-07 1.1624548092270784e-05 1.5418127332199813e-09 -2.6721204757087065e-08 7.831080727007578e-06 5.594744865341048e-06 0.0002088749453287723 1.0000008998961958 0.9998424321394823 1.000021660292756 1.2951372351390366e-06 -9.683596034367402e-09 -4.364535369875618e-09 1.2900597816420995e-06 2.990027177382736e-09 -2.670476366522466e-08 8.998969548533526e-07 6.437841489512335e-07 2.166029958755918e-05 1.0000000923385939 0.999841855325152 1.0000021959697605 1.318682429038752e-07 4.792128346266826e-11 1.0324003813874676e-10 1.3181448577924385e-07 3.1660348964253245e-09 -2.670246224259075e-08 9.234406166116575e-08 7.288111081155655e-08 2.1963730343885836e-06 1.0000162687706908 0.9998534096147884 1.0005454828230895 2.9581323747999648e-05 -6.214853066715935e-06 -3.144946598966883e-06 2.6385443052703492e-05 -3.631468886720719e-11 -2.6739618941281946e-08 1.6268802356573567e-05 1.1622611596656714e-05 0.0005463137839746506 1.0000062993435388 0.9998462882949886 1.0014939341333202 6.15876406647098e-05 -4.613843840277427e-05 -3.134774751090704e-05 3.644077611320123e-05 -1.009065965750825e-09 -2.686251560101012e-08 6.667755715256726e-06 4.74636484576695e-06 0.0015062004201365318 1.0000000103799183 0.9998417967845 1.0000002418317069 1.4674148854857868e-08 1.5703454198769008e-10 1.5859113443119296e-10 1.4676471976737737e-08 3.183961473109785e-09 -2.670222320679248e-08 1.0426726676339984e-08 3.153571464539501e-08 2.4628144370699357e-07
2.702 1.0000078227835008 0.9998473769523849 1.0002088219338068 1.2086329588915927e-05 -9.138402670269309e-07 -4.3336567818379674e-07 1.1618524979950279e-05 1.5397967692620576e-09 -2.7236891083738252e-08 7.822784257563251e-06 5.588821603958915e-06 0.00020887165317280457 1.000000899805205 0.9998424320856814 1.0000216602748602 1.295071260688884e-06 -9.74797382678254e-09 -4.429592966266718e-09 1.289995615061388e-06 2.9892845008426018e-09 -2.722005504719781e-08 8.998060058579146e-07 6.437260638901924e-07 2.166028304654127e-05 1.0000000923375518 0.9998418553356655 1.0000021959661807 1.3186698025045108e-07 4.709602585495232e-11 1.0227017641098612e-10 1.3181498901431007e-07 3.1655614490972325e-09 -2.7217714453202392e-08 9.23436566529265e-08 7.291965991476408e-08 2.1963528058732635e-06 1.0000162139517934 0.9998533704686098 1.0005454164497722 2.9539945378276987e-05 -6.247484356545508e-06 -3.1869213834272766e-06 2.634413829873215e-05 -3.694447160662197e-11 -2.7256184778520944e-08 1.621398664156814e-05 1.1583454962326331e-05 0.0005462451205988005 1.0000059480113817 0.9998460373508529 1.0014914995505362 6.12796180945089e-05 -4.621464196508624e-05 -3.165372422967866e-05 3.610223434346796e-05 -1.0022305005004491e-09 -2.7381930973827424e-08 6.355821717410047e-06 4.522050538557015e-06 0.0015036736876723655 1.000000010379838 0.9998417967957068 1.0000002418292948 1.4673608125871636e-08 1.568608784027949e-10 1.5827313382476833e-10 1.4677696837741925e-08 3.1835166713330425e-09 -2.721747150983044e-08 1.0432489191457688e-08 3.162133204036197e-08 2.461036352422195e-07
2.712 1.0000078144914495 0.9998473710403608 1.000208818594107 1.2080286579564124e-05 -9.194186225814434e-07 -4.3943797232751405e-07 1.161250142780932e-05 1.5377501963784044e-09 -2.776210315996649e-08 7.81449219605761e-06 5.582901600447276e-06 0.00020886826606438276 1.000000899714217 0.9998424320320836 1.0000216602566874 1.2950052860800709e-06 -9.812259515232326e-09 -4.494396734074614e-09 1.2899310281645053e-06 2.9885096323494265e-09 -2.7744863566902867e-08 8.997151942288074e-07 6.436682107740794e-07 2.1660264777608617e-05 1.0000000923365082 0.9998418553463786 1.0000021959624246 1.3186571385443198e-07 4.635648222195547e-11 1.0154723573483801e-10 1.3181507169179763e-07 3.1650558436000847e-09 -2.7742482617947228e-08 9.234431866739309e-08 7.295928221219713e-08 2.196310129879995e-06 1.0000161592125267 0.9998533313795122 1.000545348199796 2.949861707314842e-05 -6.280012149739562e-06 -3.2287724360691144e-06 2.6302832284367113e-05 -3.760537675695208e-11 -2.7782292460648268e-08 1.6159250859806932e-05 1.1544355537014958e-05 0.0005461745997260853 1.0000055983416098 0.9998457875943594 1.0014890120630584 6.097278178099614e-05 -4.628893393384384e-05 -3.195587351505913e-05 3.576386393430062e-05 -9.95456851176391e-10 -2.7910928153036465e-08 6.050121214902434e-06 4.302058789925583e-06 0.0015010956740093017 1.0000000103797564 0.9998417968071136 1.000000241826707 1.4673063924693463e-08 1.5677297335580894e-10 1.5820205085631775e-10 1.4678501150608533e-08 3.183039675780995e-09 -2.774223595560709e-08 1.044748319196404e-08 3.170902172184579e-08 2.457194178460665e-07
2.722 1.000007806203739 0.9998473651316427 1.000208815158205 1.207424618469693e-05 -9.249910754238007e-07 -4.4550378729012084e-07 1.1606477326359648e-05 1.5356726490197647e-09 -2.829701030855025e-08 7.806204508022915e-06 5.576984829126661e-06 0.00020886478363242957 1.0000008996232326 0.999842431978694 1.0000216602384167 1.2949393348061084e-06 -9.87643888010624e-09 -4.5588909175715476e-09 1.2898659108882376e-06 2.987702166584385e-09 -2.8279358597369e-08 8.99624472710028e-07 6.436105637304549e-07 2.166024584985914e-05 1.0000000923354635 0.9998418553572965 1.000002195958672 1.3186446785653684e-07 4.571675235960887e-11 1.0112763062277948e-10 1.318146238137905e-07 3.16451764562231e-09 -2.827693679841306e-08 9.234560724977615e-08 7.299977789571223e-08 2.196254988805975e-06 1.000016104552273 0.9998532923470581 1.0005452780666937 2.945733687600947e-05 -6.312436645269424e-06 -3.2704999643260473e-06 2.626152506526523e-05 -3.8298044858087125e-11 -2.8318111983955653e-08 1.61045943881662e-05 1.150531287497424e-05 0.0005461022137024183 1.0000052503093724 0.9998455390077589 1.0014864718504053 6.066704045703152e-05 -4.6361329504290856e-05 -3.225422582783174e-05 3.542568288633129e-05 -9.887455227204558e-10 -2.8449678746196596e-08 5.7512956090522915e-06 4.086834840107985e-06 0.0014984664401798897 1.0000000103796733 0.9998417968187251 1.000000241824123 1.4672539894600985e-08 1.5678480860635755e-10 1.5843437387900154e-10 1.4678775086144389e-08 3.182529629194729e-09 -2.827668627381329e-08 1.0467801832566863e-08 3.179831895253659e-08 2.452167184950897e-07
2.732 1.000007797920345 0.9998473592262166 1.0002088116258145 1.2068208306757989e-05 -9.305576447276871e-07 -4.515632062599236e-07 1.1600452656652942e-05 1.5335635158547715e-09 -2.884178647666095e-08 7.797921139371414e-06 5.571071250755191e-06 0.0002088612050754329 1.0000008995322545 0.9998424319255177 1.0000216602202354 1.2948734106335518e-06 -9.940527463302945e-09 -4.623152801066575e-09 1.2898002438470322e-06 2.9868619353184734e-09 -2.8823712575022456e-08 8.995337669979655e-07 6.435530803424709e-07 2.1660227009686747e-05 1.0000000923344197 0.9998418553684242 1.00000219595511 1.3186324575327485e-07 4.516106479575239e-11 1.0093335524146996e-10 1.318136263687009e-07 3.1639464287365164e-09 -2.8821249054551116e-08 9.234698951488412e-08 7.304091232058024e-08 2.1961984368409577e-06 1.0000160499704351 0.9998532533708248 1.0005452060444944 2.941610249228963e-05 -6.344758068454304e-06 -3.312104308508835e-06 2.6220216787708898e-05 -3.902259736020505e-11 -2.8863817295402162e-08 1.6050016604394177e-05 1.1466326531252658e-05 0.0005460279549412586 1.0000049038909922 0.9998452915741415 1.0014838791138454 6.036228979495552e-05 -4.6431843336779835e-05 -3.254881155003433e-05 3.508770905137479e-05 -9.820961402670165e-10 -2.8998357915693445e-08 5.460110494810286e-06 3.876912088334764e-06 0.001495786072717939 1.0000000103795912 0.9998417968305462 1.0000002418217289 1.4672039706619644e-08 1.5688071213096407e-10 1.5889218645834542e-10 1.4678499487851769e-08 3.1819868062381676e-09 -2.882099438568339e-08 1.0488894596120933e-08 3.1888708665784746e-08 2.4469736016459483e-07
2.742 1.0000077896412447 0.9998473533240713 1.0002088079966387 1.2062172823508011e-05 -9.361183710958831e-07 -4.576164003617472e-07 1.159442748129962e-05 1.5314227260458083e-09 -2.9396605510793705e-08 7.78964203847848e-06 5.565160828191104e-06 0.0002088575295966477 1.0000008994412841 0.9998424318725602 1.0000216602022935 1.294807510965828e-06 -1.0004561913490634e-08 -4.687349595595003e-09 1.2897340879834696e-06 2.9859883871388294e-09 -2.937810059180374e-08 8.994430065229173e-07 6.434957246161699e-07 2.1660208910695186e-05 1.0000000923333796 0.9998418553797676 1.0000021959518903 1.3186204461148406e-07 4.4653251047900354e-11 1.007977137984921e-10 1.3181214051036715e-07 3.163341861160184e-09 -2.9375594498271043e-08 9.234795918321951e-08 7.30825021293756e-08 2.196150918435808e-06 1.000015995466442 0.9998532144504091 1.0005451321277454 2.9374911293997546e-05 -6.3769766613247745e-06 -3.3535858976444014e-06 2.6178907679625085e-05 -3.9779488391677406e-11 -2.941958340586781e-08 1.5995516911454743e-05 1.1427396078820364e-05 0.0005459518164573798 1.0000045590640891 0.9998450452775236 1.0014812340790313 6.005841241791552e-05 -4.650048948770906e-05 -3.283966094291901e-05 3.474996012730214e-05 -9.755087596737024e-10 -2.955714285409481e-08 5.1774805611227945e-06 3.6729304711326493e-06 0.0014930546873451116 1.0000000103795126 0.999841796842583 1.0000002418196774 1.4671560303286075e-08 1.570242379064978e-10 1.5940858397084248e-10 1.4677735499982906e-08 3.1814108250987525e-09 -2.9375335486353495e-08 1.0506468848684298e-08 3.197979648331726e-08 2.442587733280916e-07
2.752 1.000007781366418 0.999847347425195 1.000208804270345 1.2056139612043478e-05 -9.416733028587647e-07 -4.636635397021719e-07 1.158840191042605e-05 1.5292503723259269e-09 -2.996164609840064e-08 7.781367176183217e-06 5.559253540150523e-06 0.00020885375683580765 1.0000008993503255 0.9998424318198286 1.0000216601846792 1.2947416480205708e-06 -1.006858644812839e-08 -4.751645894514875e-09 1.2896675521537053e-06 2.9850816258991427e-09 -2.994270061596808e-08 8.9935215036197e-07 6.434384811932398e-07 2.166019241810591e-05 1.0000000923323458 0.9998418553913333 1.0000021959491 1.3186087662917075e-07 4.414863057543205e-11 1.0055550646774532e-10 1.3181027523803188e-07 3.1627039876610674e-09 -2.994015076963775e-08 9.234812282934837e-08 7.312443320614038e-08 2.196121280947949e-06 1.0000159410397507 0.9998531755854267 1.0005450563115557 2.933376035199624e-05 -6.409092669781543e-06 -3.3949451582309647e-06 2.6137598017376766e-05 -4.056827593353337e-11 -2.998558838785848e-08 1.5941094760049358e-05 1.1388521124555451e-05 0.0005458737923665207 1.0000042158076947 0.9998448001029296 1.0014785369985741 5.975527848589278e-05 -4.6567281334880796e-05 -3.312680405648499e-05 3.441245362980338e-05 -9.689835833310182e-10 -3.012621364252037e-08 4.904498438165238e-06 3.4756580725532476e-06 0.0014902724324870236 1.0000000103794409 0.9998417968548423 1.000000241818056 1.4671114250508448e-08 1.57171089309322e-10 1.5981852426198624e-10 1.4676592048566365e-08 3.180801886197858e-09 -2.993988727626066e-08 1.0517092360802485e-08 3.2071322916288955e-08 2.4398133335731334e-07
2.762 1.000007773095846 0.99984734152958 1.0002088004465657 1.2050108561106232e-05 -9.472224837559849e-07 -4.6970471620876947e-07 1.1582376071397444e-05 1.5270461620342004e-09 -3.0537088070337244e-08 7.773096548484e-06 5.55334938264579e-06 0.0002088498869176026 1.000000899259383 0.9998424317673301 1.0000216601674135 1.294675861154615e-06 -1.013264104041655e-08 -4.816129891687111e-09 1.2896007608437093e-06 2.984141115278021e-09 -3.051769245308832e-08 8.992611944355084e-07 6.433813540242964e-07 2.166017856828246e-05 1.000000092331324 0.999841855403129 1.000002195946762 1.3185978217609664e-07 4.360754228194196e-11 1.0011950203940212e-10 1.3180815475442968e-07 3.162032856595343e-09 -3.051509779495714e-08 9.23472525146104e-08 7.316663573029584e-08 2.1961157272597486e-06 1.000015886689848 0.9998531367755156 1.000544978591656 2.9292646469530634e-05 -6.4411063310108745e-06 -3.43618243823518e-06 2.6096288095365627e-05 -4.138961568985294e-11 -3.056201304149765e-08 1.5886749653550048e-05 1.1349701312743023e-05 0.0005457938779811885 1.0000038741023611 0.9998445560364705 1.0014757881544483 5.9452746882935855e-05 -4.6632231509816184e-05 -3.3410270656705266e-05 3.4075206863019486e-05 -9.625199466739439e-10 -3.07057528763228e-08 4.642466979029417e-06 3.286015788431264e-06 0.001487439492136746 1.0000000103793802 0.9998417968673315 1.0000002418168865 1.4670741616592037e-08 1.5728166411753247e-10 1.600344903131555e-10 1.4675193619727258e-08 3.1801588552665592e-09 -3.051482996468701e-08 1.0518616630282052e-08 3.216310267668378e-08 2.4391781377725843e-07
2.772 1.0000077648295107 0.9998473356372168 1.0002087965249151 1.2044079557905372e-05 -9.527659416476571e-07 -4.7573992833094874e-07 1.1576350094317532e-05 1.5248099234216951e-09 -3.112311539175234e-08 7.764830161024302e-06 5.547448357224701e-06 0.00020884592007212223 1.0000008991684588 0.9998424317150708 1.0000216601504655 1.2946102021506476e-06 -1.0196749679153045e-08 -4.880795324940558e-09 1.2895338410302475e-06 2.983167282590756e-09 -3.1103259270742915e-08 8.991701600995833e-07 6.433243541528004e-07 2.1660168098150247e-05 1.0000000923303154 0.9998418554151606 1.0000021959448446 1.3185881346651817e-07 4.300607749264584e-11 9.949565042420378e-11 1.3180590638960714e-07 3.1613279443453086e-09 -3.110061920045963e-08 9.234531547845432e-08 7.32090704474851e-08 2.196136348160602e-06 1.0000158324162531 0.9998530980203365 1.0005448989644703 2.9251566208473348e-05 -6.473017861523858e-06 -3.477297991112944e-06 2.6054978211911035e-05 -4.2243270535444145e-11 -3.114904136937452e-08 1.5832481134623855e-05 1.131093631475794e-05 0.000545712069478619 1.0000035339302582 0.9998443130654133 1.0014729878600799 5.915066700485988e-05 -4.669535183905883e-05 -3.369009021104977e-05 3.373823691002813e-05 -9.561184710005837e-10 -3.1295946398967864e-08 4.392933385241795e-06 3.105104143395281e-06 0.0014845560879383874 1.0000000103793332 0.9998417968800566 1.0000002418161384 1.4670494757024654e-08 1.5733155642072831e-10 1.6006254363440244e-10 1.46736672847259e-08 3.1794824528313965e-09 -3.110034661132686e-08 1.0510543623709189e-08 3.225501431329613e-08 2.440825117886449e-07
2.782 1.0000077565673935 0.9998473297480966 1.0002087925050127 1.2038052458933152e-05 -9.583036834411683e-07 -4.817691210853802e-07 1.1570324116180637e-05 1.5225417473017167e-09 -3.1719913565946954e-08 7.756568008666315e-06 5.541550456662859e-06 0.00020884185615481252 1.0000008990775546 0.9998424316630562 1.0000216601337717 1.2945447028211993e-06 -1.0260914868694601e-08 -4.945582703008136e-09 1.2894669249429433e-06 2.982159731531355e-09 -3.169958688962866e-08 8.990790763803839e-07 6.432674887584343e-07 2.1660160884949317e-05 1.0000000923293222 0.9998418554274328 1.0000021959432854 1.318580023391641e-07 4.234123019782465e-11 9.874376539055315e-11 1.318036621943372e-07 3.1605896660920312e-09 -3.169690006720357e-08 9.234248532953958e-08 7.325174832772671e-08 2.196179795173149e-06 1.0000157782185166 0.999853059319573 1.0005448174271836 2.9210515908970922e-05 -6.50482745196709e-06 -3.5182920166399987e-06 2.601366867227829e-05 -4.312950146076241e-11 -3.1746859948133276e-08 1.5778288766473133e-05 1.1272225816089213e-05 0.0005456283634787136 1.0000031952752495 0.9998440711782344 1.001470136461986 5.884888110337043e-05 -4.67566533000543e-05 -3.396629193134471e-05 3.3401560635669075e-05 -9.497783208251792e-10 -3.1896981723184516e-08 4.157721722557026e-06 2.9342300404943313e-06 0.001481622480707242 1.0000000103793019 0.9998417968930229 1.0000002418157479 1.4670405489842293e-08 1.5731843857168897e-10 1.5996253864624404e-10 1.4672145148986373e-08 3.1787723368655218e-09 -3.169662300012125e-08 1.0494281101337923e-08 3.23470705414108e-08 2.444429467149016e-07
2.792 1.0000077483094756 0.9998473238622111 1.000208788386499 1.20320270679516e-05 -9.638356947349947e-07 -4.877922414054051e-07 1.1564298279564852e-05 1.520241578504522e-09 -3.232767117349958e-08 7.748310067835229e-06 5.535655659725413e-06 0.00020883769445845308 1.0000008989866693 0.9998424316112898 1.000021660117251 1.294479348595722e-06 -1.0325118448418173e-08 -5.010434946034324e-09 1.2894001505363644e-06 2.9811185189210882e-09 -3.2306863925320926e-08 8.989879714922006e-07 6.432107589310666e-07 2.1660155754168087e-05 1.0000000923283432 0.9998418554399509 1.0000021959420031 1.318573345840281e-07 4.163139536500359e-11 9.792055788971566e-11 1.3180155984768637e-07 3.1598172061863964e-09 -3.2304129361325436e-08 9.233912425784815e-08 7.329475287589128e-08 2.1962371977559917e-06 1.0000157240962249 0.9998530206729336 1.0005447339777918 2.916949173252154e-05 -6.5365352660189784e-06 -3.5591647165471092e-06 2.5972359789156413e-05 -4.404830818144298e-11 -3.23556583586297e-08 1.5724172126857598e-05 1.1233569512276393e-05 0.0005455427569137649 1.000002858122947 0.9998438303646595 1.001467234340836 5.854722711724617e-05 -4.6816145997123645e-05 -3.423890483308948e-05 3.306519468983179e-05 -9.434991865562236e-10 -3.250904976166212e-08 3.93895743111706e-06 2.774929038175475e-06 0.0014786389716265702 1.0000000103792843 0.9998417969062342 1.0000002418156346 1.4670459568485847e-08 1.572601870342623e-10 1.5979141747587241e-10 1.4670764993502897e-08 3.1780288718874956e-09 -3.230384767432096e-08 1.047306412753052e-08 3.243947697995353e-08 2.4492115641513647e-07
2.802 1.000007740055739 0.9998473179795511 1.0002087841690463 1.2026003143563551e-05 -9.693619495957682e-07 -4.938092658406164e-07 1.155827271892287e-05 1.5179095741190192e-09 -3.294658055416294e-08 7.740056305000049e-06 5.529763937769608e-06 0.00020883343396018608 1.0000008988958013 0.9998424315597747 1.0000216601008154 1.2944140815933673e-06 -1.0389330759751199e-08 -5.0753230880188475e-09 1.2893336478242358e-06 2.9800435664230365e-09 -3.2925281601207944e-08 8.988968745028408e-07 6.431541630173353e-07 2.1660150860469085e-05 1.0000000923273764 0.9998418554527164 1.0000021959409104 1.3185675323453013e-07 4.090692349364634e-11 9.705491792764858e-11 1.317997294852666e-07 3.159011016016446e-09 -3.292249858930155e-08 9.233571967885612e-08 7.333822036852057e-08 2.196296012221507e-06 1.0000156700489984 0.9998529820801516 1.0005446486151308 2.9128489738671847e-05 -6.568141450736436e-06 -3.5999163216243237e-06 2.59310518673366e-05 -4.4999241674092856e-11 -3.297562810904987e-08 1.5670130817794156e-05 1.1194967115739426e-05 0.0005454552473123462 1.0000025224607407 0.9998435906156845 1.001464281911858 5.8245541867436875e-05 -4.6873839160303396e-05 -3.450795776414119e-05 3.272915549318546e-05 -9.372809847384064e-10 -3.313234418023217e-08 3.7390732989738895e-06 2.6289755172525464e-06 0.0014756059031025232 1.0000000103792792 0.9998417969196935 1.0000002418157112 1.4670599874423401e-08 1.5718718841923078e-10 1.5957820353919283e-10 1.4669656604460268e-08 3.1772511547103146e-09 -3.292221172100556e-08 1.0451353232953612e-08 3.253257371213865e-08 2.454093003047756e-07
2.812 1.0000077318061653 0.999847312100109 1.0002087798523671 1.2019980436246817e-05 -9.748824236121245e-07 -4.998201842411377e-07 1.1552247537214717e-05 1.515545740939917e-09 -3.357683584998827e-08 7.731806692487027e-06 5.5238752660760835e-06 0.00020882907379701714 1.0000008988049465 0.9998424315085134 1.0000216600843783 1.2943488341368402e-06 -1.0453523407689338e-08 -5.140231866316081e-09 1.289267513742805e-06 2.9789352301036504e-09 -3.3555034343409626e-08 8.988058201258058e-07 6.430977007000778e-07 2.166014441978771e-05 1.000000092326419 0.9998418554657329 1.0000021959399203 1.3185619029733632e-07 4.019549630750062e-11 9.616208417553557e-11 1.3179826717190355e-07 3.1581715167815823e-09 -3.3552201201647465e-08 9.233277772362526e-08 7.338227432454981e-08 2.1963433619365056e-06 1.0000156160764941 0.9998529435409872 1.0005445613388866 2.908750599773923e-05 -6.599646148515055e-06 -3.640547075908878e-06 2.5889745179329543e-05 -4.5982819644232254e-11 -3.360696393837658e-08 1.5616164482730605e-05 1.1156418368436897e-05 0.0005453658332700801 1.0000021882777947 0.9998433519235733 1.0014612796245317 5.79436644416933e-05 -4.6929741166556484e-05 -3.477347938935605e-05 3.239345921210503e-05 -9.311235075675571e-10 -3.376706167322698e-08 3.5607815441509915e-06 2.4983690471634025e-06 0.0014725236589545926 1.0000000103792837 0.9998417969334032 1.0000002418158902 1.4670759125599077e-08 1.5712721319231961e-10 1.5933805595784125e-10 1.4668916517175018e-08 3.1764400759859007e-09 -3.3551909475870054e-08 1.0433776955682384e-08 3.262666342483309e-08 2.457965245684828e-07
2.822 1.0000077235607385 0.9998473062238762 1.0002087754362168 1.2013958732265708e-05 -9.803971082443847e-07 -5.058249701871062e-07 1.1546222785682996e-05 1.5131497605152298e-09 -3.421863362794255e-08 7.72356121873433e-06 5.517989631081863e-06 0.0002088246136031241 1.0000008987141022 0.9998424314575082 1.000021660067856 1.2942835695904557e-06 -1.0517684666777868e-08 -5.205129040562885e-09 1.2892017939940384e-06 2.9777933881378377e-09 -3.419631902780725e-08 8.987148466474775e-07 6.430413722984193e-07 2.1660135341732785e-05 1.000000092325467 0.9998418554790016 1.00000219593895 1.3185560887983686e-07 3.950903343862626e-11 9.527431488055138e-11 1.317972188836902e-07 3.15729856252452e-09 -3.419343458714032e-08 9.23307021609998e-08 7.342695471213139e-08 2.1963695115519227e-06 1.0000155621784061 0.9998529050552262 1.0005444721495842 2.9046536707518556e-05 -6.6310495123919515e-06 -3.681057206866656e-06 2.5848439945595993e-05 -4.699830906174959e-11 -3.424986373922484e-08 1.5562272816949974e-05 1.111792304928262e-05 0.000545274514741828 1.00000185556502 0.9998431142818366 1.0014582279615685 5.764143955071588e-05 -4.698385957705626e-05 -3.503549816114971e-05 3.205812174008308e-05 -9.250260072636359e-10 -3.441340094512598e-08 3.406992867696576e-06 2.3852815544736427e-06 0.0014693926635558703 1.0000000103792934 0.9998417969473657 1.0000002418160894 1.4670899850825227e-08 1.5709216465986907e-10 1.591024903145919e-10 1.4668590259369804e-08 3.1755956882308345e-09 -3.419313776534047e-08 1.042396039460122e-08 3.2721838556142876e-08 2.4599732220565095e-07
2.832 1.000007715319443 0.9998473003508482 1.000208770920395 1.2007937875263187e-05 -9.859060144542294e-07 -5.118235708889339e-07 1.1540198465888492e-05 1.510722630884791e-09 -3.4872174416695204e-08 7.715319884724395e-06 5.512107028515881e-06 0.00020882005349433708 1.0000008986232645 0.9998424314067598 1.000021660051175 1.2942182993047652e-06 -1.0581822117271172e-08 -5.269957427247972e-09 1.2891364851992537e-06 2.976618351869734e-09 -3.4849335079527944e-08 8.98623984258357e-07 6.429851738240541e-07 2.1660123434764372e-05 1.0000000923245165 0.9998418554925245 1.0000021959379253 1.318550205678869e-07 3.8839970319881115e-11 9.44489641337881e-11 1.317965809446411e-07 3.1563922286545154e-09 -3.4846398587328974e-08 9.23296986521063e-08 7.347218717270093e-08 2.1963701000507633e-06 1.0000155083544624 0.9998528666226786 1.0005443810485648 2.900557828378329e-05 -6.6623517088766745e-06 -3.721446915498081e-06 2.5807136336057717e-05 -4.804594895442112e-11 -3.4904527311582405e-08 1.550845556361732e-05 1.1079480971387455e-05 0.0005451812929569167 1.000001524315007 0.999842877685187 1.0014551274372072 5.7338720639603356e-05 -4.7036201180597634e-05 -3.529404230798082e-05 3.17231586977759e-05 -9.189881880570901e-10 -3.507156408803565e-08 3.280664218691278e-06 2.2919493091085397e-06 0.0014662133797851426 1.0000000103793045 0.999841796961582 1.0000002418162341 1.4671033665538705e-08 1.5707468037244047e-10 1.5892900665507007e-10 1.4668674437493172e-08 3.1747177609830578e-09 -3.484609625358447e-08 1.0423667922376094e-08 3.281791702319954e-08 2.459710022770495e-07
2.842 1.000007707082264 0.9998472944810183 1.0002087663047452 1.2001917754299966e-05 -9.91409163626969e-07 -5.178159351553012e-07 1.1534174549290088e-05 1.508263906823895e-09 -3.55376608801743e-08 7.707082692136127e-06 5.506227455150093e-06 0.00020881539376202518 1.0000008985324278 0.999842431356271 1.0000216600342675 1.2941530676721926e-06 -1.0645953663716301e-08 -5.334661175829409e-09 1.2890715543595062e-06 2.9754107011756424e-09 -3.5514285364181615e-08 8.985332406677022e-07 6.429290910881757e-07 2.1660109176727625e-05 1.0000000923235628 0.9998418555063033 1.000002195936779 1.3185447047107755e-07 3.817009070603064e-11 9.374200442728521e-11 1.317963200214717e-07 3.1554530383088567e-09 -3.5511295264197257e-08 9.232973681652002e-08 7.351779839022435e-08 2.196346517131747e-06 1.0000154546044246 0.9998528282431792 1.0005442880379372 2.8964627406552915e-05 -6.693552910091922e-06 -3.761716402178409e-06 2.5765834488922843e-05 -4.91255349062219e-11 -3.5571158571449215e-08 1.545471250023262e-05 1.1041091972556395e-05 0.0005450861700447133 1.0000011945219442 0.9998426421294763 1.0014519785948903 5.7035372569095975e-05 -4.7086772040575414e-05 -3.554913986043137e-05 3.138858545299727e-05 -9.130098436409195e-10 -3.5741755713851126e-08 3.184567653149785e-06 2.220500675223935e-06 0.0014629863059992675 1.0000000103793123 0.9998417969760547 1.0000002418162572 1.4671205466460849e-08 1.570561921882623e-10 1.5887373329434234e-10 1.466913540676813e-08 3.1738065174812524e-09 -3.551098785337104e-08 1.0432536255837576e-08 3.2914495102846464e-08 2.4572693359998193e-07
2.852 1.0000076988491882 0.999847288614382 1.0002087615891433 1.1995898268929623e-05 -9.969065703965919e-07 -5.238020531370961e-07 1.152815099647833e-05 1.505774274251779e-09 -3.621529893146526e-08 7.698849632295002e-06 5.500350901415527e-06 0.00020881063453382365 1.000000898441588 0.9998424313060426 1.000021660017068 1.2940879158479146e-06 -1.0710091555520989e-08 -5.399226796817944e-09 1.289006957623663e-06 2.974170207332571e-09 -3.619137555854296e-08 8.984425935218426e-07 6.428730968139757e-07 2.1660093304517354e-05 1.0000000923226013 0.9998418555203393 1.0000021959354461 1.3185400006631597e-07 3.7487818995930535e-11 9.316686485283003e-11 1.3179639230653703e-07 3.15448099086594e-09 -3.6188330608941355e-08 9.233057494578697e-08 7.356355184370402e-08 2.196304761325057e-06 1.000015400928086 0.9998527899165848 1.0005441931205203 2.8923681030592753e-05 -6.72465327675509e-06 -3.801865908430269e-06 2.5724534529465845e-05 -5.0235862963585347e-11 -3.624996349210841e-08 1.5401043425058485e-05 1.1002755906194437e-05 0.000544989148643598 1.0000008661815034 0.999842407611618 1.001448782004429 5.6731273745680945e-05 -4.713557754268327e-05 -3.5800818692532905e-05 3.1054417140538845e-05 -9.070900342640073e-10 -3.642418364931821e-08 3.1209966892013385e-06 2.172728912860419e-06 0.001459711972440869 1.0000000103793123 0.9998417969907839 1.0000002418160938 1.4671457030010853e-08 1.570253957879373e-10 1.5895020309267271e-10 1.4669929654032568e-08 3.172862752342437e-09 -3.6188017923544337e-08 1.044838474186235e-08 3.3011043518428376e-08 2.453170296489636e-07
2.862 1.0000076906202047 0.9998472827509362 1.000208756773497 1.198987929981663e-05 -1.0023982301062572e-06 -5.297819760942164e-07 1.1522127760663384e-05 1.5032539827546422e-09 -3.690529709577116e-08 7.69062068324391e-06 5.4944773490830435e-06 0.000208805775634669 1.0000008983507407 0.9998424312560765 1.000021659999512 1.2940228519631322e-06 -1.0774227213781834e-08 -5.463701405411943e-09 1.288942644847553e-06 2.9728969179701206e-09 -3.6880813792734365e-08 8.983519940685666e-07 6.428171513326264e-07 2.1660076518192142e-05 1.0000000923216272 0.9998418555346346 1.0000021959338623 1.3185361711012712e-07 3.680102877484896e-11 9.267607152263995e-11 1.3179674763301383e-07 3.153476345143297e-09 -3.687771307701918e-08 9.233182631380922e-08 7.360917549589596e-08 2.1962536692349394e-06 1.0000153473252678 0.9998527516427738 1.0005440962997771 2.8882736389473588e-05 -6.7556529457159e-06 -3.841895734598509e-06 2.5683236574238933e-05 -5.1377394726602917e-11 -3.69411514412138e-08 1.5347448151514295e-05 1.096447263679045e-05 0.0005448902317263251 1.0000005392907143 0.999842174129495 1.0014455382587841 5.64263176382641e-05 -4.718262245887922e-05 -3.60491065431847e-05 3.072066866674773e-05 -9.012284822986597e-10 -3.711905823159158e-08 3.091460121507084e-06 2.1498472989890427e-06 0.0014563909374530096 1.0000000103793 0.9998417970057728 1.0000002418156788 1.4671796154143438e-08 1.5699005334268469e-10 1.5911126524414813e-10 1.4671006551812651e-08 3.1718865771713467e-09 -3.687739497628101e-08 1.0467850333446823e-08 3.3106975113719694e-08 2.448214742255369e-07
2.872 1.000007682395303 0.9998472768906786 1.0002087518577447 1.198386070408158e-05 -1.007884118486058e-06 -5.35755792471341e-07 1.1516104773354256e-05 1.5007027761611577e-09 -3.76078671245636e-08 7.682395816504168e-06 5.488606775579009e-06 0.00020880081670745506 1.0000008982598823 0.9998424312063754 1.0000216599815406 1.2939578457387992e-06 -1.0838334119894613e-08 -5.528169855836097e-09 1.2888785446422656e-06 2.971591821371351e-09 -3.7582811844349007e-08 8.982613803444699e-07 6.427612089728456e-07 2.1660059430678043e-05 1.000000092320638 0.9998418555491911 1.0000021959319685 1.3185329072966873e-07 3.61365729331311e-11 9.218511477567412e-11 1.3179731472719944e-07 3.1524399379959193e-09 -3.7579653953077695e-08 9.233303719480944e-08 7.365438388759686e-08 2.196203294122312e-06 1.00001529379582 0.9998527134216427 1.0005439975797488 2.8841791009135014e-05 -6.786552031504217e-06 -3.88180621866459e-06 2.5641940715500594e-05 -5.254980219025527e-11 -3.764493450672998e-08 1.529392651174886e-05 1.0926242042474583e-05 0.000544789422685013 1.0000002138478254 0.9998419416818615 1.0014422479706058 5.6120413665522854e-05 -4.722791102744526e-05 -3.62940309971931e-05 3.0387354697488773e-05 -8.954245906488246e-10 -3.782659302318367e-08 3.0964404807202846e-06 2.152288968763932e-06 0.0014530237836696588 1.000000010379272 0.9998417970210226 1.0000002418149545 1.4672191646026108e-08 1.5697701433942698e-10 1.5927234647320398e-10 1.46722950975366e-08 3.170878598326235e-09 -3.757932978460729e-08 1.0487052423374943e-08 3.320168687767691e-08 2.4433374140791813e-07
2.882 1.0000076741744763 0.9998472710336097 1.000208746841866 1.197784233236426e-05 -1.0133642098771062e-06 -5.417235794547505e-07 1.1510081926181374e-05 1.4981217824073337e-09 -3.832322357564329e-08 7.67417500738023e-06 5.482739161665549e-06 0.00020879575748983023 1.0000008981690112 0.9998424311569429 1.0000216599631127 1.293892845154566e-06 -1.0902383481960904e-08 -5.592704999978102e-09 1.2888145469065712e-06 2.9702548528924922e-09 -3.829758330474075e-08 8.981706934082984e-07 6.427052283791427e-07 2.1660042700746855e-05 1.000000092319631 0.999841855564013 1.000002195929724 1.318529687201218e-07 3.5523204657541196e-11 9.162085737295264e-11 1.317979834352936e-07 3.151371591377717e-09 -3.8294367273264826e-08 9.233375835565442e-08 7.369891318714499e-08 2.196163653929479e-06 1.0000152403396154 0.9998526752531062 1.000543896964996 2.8800842732112896e-05 -6.817350642571257e-06 -3.9215976870066895e-06 2.5600647004601814e-05 -5.3752375439507855e-11 -3.836152763209657e-08 1.5240478363850611e-05 1.0888064020252403e-05 0.0005446867255551536 0.9999998898521617 0.9998417102682393 1.0014389117686797 5.581348746513731e-05 -4.727144705408453e-05 -3.6535619438774954e-05 3.005448964293564e-05 -8.896778808976626e-10 -3.85470041298786e-08 3.1352930409888725e-06 2.179616343069705e-06 0.0014496111141836141 1.000000010379227 0.9998417970365387 1.0000002418138794 1.4672591643707711e-08 1.5701519710644734e-10 1.5936027883353033e-10 1.4673685262260591e-08 3.169838626927468e-09 -3.829403727945149e-08 1.0502154148039995e-08 3.3294625068722136e-08 2.4394727017984495e-07
2.892 1.0000076659577206 0.9998472651797318 1.0002087417258942 1.1971824050518177e-05 -1.01883849900795e-06 -5.476853651052862e-07 1.1504059071625746e-05 1.4955112654815321e-09 -3.90515840931242e-08 7.665958244104473e-06 5.4768744974500135e-06 0.0002087905980465915 1.0000008980781274 0.9998424311077843 1.0000216599442209 1.2938277991260353e-06 -1.0966366644025176e-08 -5.657330276051264e-09 1.288750502388748e-06 2.9688864233863743e-09 -3.9025346592332104e-08 8.980798918566492e-07 6.426491841929393e-07 2.166002713772945e-05 1.0000000923186068 0.9998418555791059 1.0000021959271208 1.318526005478552e-07 3.4969473190582526e-11 9.095946039728654e-11 1.3179860438493155e-07 3.150271765638765e-09 -3.9022070713901986e-08 9.233361305235968e-08 7.374257672134919e-08 2.1961434900752826e-06 1.00001518695655 0.9998526371370957 1.0005437944605415 2.875988973047285e-05 -6.8480489059718815e-06 -3.961270416759433e-06 2.555935545149007e-05 -5.498472783596641e-11 -3.9091148623434206e-08 1.5187103597840312e-05 1.0849938490081857e-05 0.0005445821451726191 0.9999995673039755 0.9998414798888149 1.0014355302943962 5.5505480580201466e-05 -4.7313234016772485e-05 -3.6773899016782536e-05 2.9722087659524304e-05 -8.839870358607366e-10 -3.928051133798612e-08 3.2063215604018498e-06 2.230573819827234e-06 0.001446153548626349 1.0000000103791644 0.9998417970523248 1.000000241812446 1.4672945386014898e-08 1.571127847157233e-10 1.593516154991825e-10 1.4675027800457146e-08 3.168767637373439e-09 -3.9021734865027e-08 1.05098864385006e-08 3.338539687568654e-08 2.43742014015305e-07
2.902 1.0000076577450345 0.9998472593290479 1.0002087365099237 1.196580574266011e-05 -1.024307013477688e-06 -5.536411273738508e-07 1.1498036045243675e-05 1.4928721809285283e-09 -3.9793169068298644e-08 7.657745530523507e-06 5.4710127850224454e-06 0.00020878533880182908 1.0000008979872335 0.9998424310589062 1.0000216599249008 1.293762661903029e-06 -1.1030308685013612e-08 -5.722019226654633e-09 1.2886862450447947e-06 2.9674880767987264e-09 -3.97663209962457e-08 8.979889612391443e-07 6.425930750583942e-07 2.1660013595624273e-05 1.0000000923175678 0.9998418555944759 1.0000021959241956 1.31852141379485e-07 3.445058595680921e-11 9.022814662928735e-11 1.3179901205431616e-07 3.1491416457560054e-09 -3.976298464843586e-08 9.233236997112597e-08 7.378532183369765e-08 2.1961486155217845e-06 1.0000151336465384 0.9998525990735545 1.0005436900718114 2.8718930493716957e-05 -6.878646978722578e-06 -4.000824634805142e-06 2.551806604775429e-05 -5.62461213618608e-11 -3.983401875425531e-08 1.513380213510052e-05 1.0811865394716632e-05 0.000544475687120494 0.9999992462043102 0.999841250544338 1.0014321041983616 5.5196349635076145e-05 -4.7353275156362165e-05 -3.70088966447526e-05 2.939016267677735e-05 -8.783518045926161e-10 -4.002733683399761e-08 3.307006174560409e-06 2.3032658973790666e-06 0.0014426517191685434 1.0000000103790867 0.9998417970683882 1.000000241810691 1.4673208018516415e-08 1.5724523975687127e-10 1.5927281872066487e-10 1.4676156935921187e-08 3.167665607311525e-09 -3.9762642623976265e-08 1.0508152408177112e-08 3.347389101500071e-08 2.4376845659869446e-07
2.912 1.000007649536419 0.999847253481566 1.0002087311941064 1.1959787300139167e-05 -1.0297698067154877e-06 -5.595908268362679e-07 1.1492012701343874e-05 1.4902047741317544e-09 -4.054820311008313e-08 7.649536881990307e-06 5.465154035064985e-06 0.0002087799803305378 1.0000008978963324 0.9998424310103169 1.000021659905232 1.2936973836563901e-06 -1.1094260332722837e-08 -5.786727579075341e-09 1.2886216285029946e-06 2.9660589219178234e-09 -4.0520730647725376e-08 8.978979167548965e-07 6.425369233689094e-07 2.1660002618818596e-05 1.0000000923165173 0.9998418556101315 1.0000021959210283 1.318515410423887e-07 3.39154514709057e-11 8.947105152421554e-11 1.3179906005210955e-07 3.147980980065849e-09 -4.0517332367064406e-08 9.233001410660128e-08 7.382725648981331e-08 2.1961799739373643e-06 1.0000150804095114 0.9998525610624389 1.0005435838045686 2.867796379528066e-05 -6.909145042691997e-06 -4.040260550759716e-06 2.5476778803123728e-05 -5.7536062862640996e-11 -4.0590362234112877e-08 1.5080573921115483e-05 1.0773844694354952e-05 0.0005443673574440581 0.9999989265548652 0.9998410222360287 1.0014286341372325 5.48860651121385e-05 -4.7391573543869144e-05 -3.724063903503354e-05 2.905872843710493e-05 -8.72771030040721e-10 -4.078770597580036e-08 3.4343119153778504e-06 2.395401850106446e-06 0.0014391062665711296 1.000000010378998 0.9998417970847379 1.0000002418086928 1.4673329578308199e-08 1.5736169786050625e-10 1.5916790057749372e-10 1.467692647673902e-08 3.166533446571748e-09 -4.051698432979838e-08 1.0496669818492328e-08 3.356033959170807e-08 2.440310191474644e-07
2.922 1.0000076413318773 0.9998472476372922 1.0002087257786412 1.1953768610287987e-05 -1.0352269351772694e-06 -5.655344417166799e-07 1.1485988943034935e-05 1.487509427490639e-09 -4.1316912194109283e-08 7.64133231594942e-06 5.459298259483072e-06 0.00020877452303705952 1.000000897805431 0.999842430962026 1.0000216598853287 1.2936319002591517e-06 -1.1158274808504265e-08 -5.851428839915972e-09 1.2885565543789852e-06 2.964600634844744e-09 -4.12888028077965e-08 8.978067983403997e-07 6.4248076688596e-07 2.1659994032127878e-05 1.0000000923154613 0.9998418556260823 1.0000021959177319 1.318507353869063e-07 3.331130063599004e-11 8.871477143039835e-11 1.317986506850646e-07 3.1467906807914834e-09 -4.128534076761951e-08 9.232678408375605e-08 7.386862962071363e-08 2.196232318735614e-06 1.0000150272454138 0.9998525231037146 1.0005434756648468 2.8636988653491947e-05 -6.939543279642248e-06 -4.079578391804006e-06 2.5435493775844834e-05 -5.885410140202967e-11 -4.1360406712374784e-08 1.5027418913336827e-05 1.0735876357828444e-05 0.0005442571622734138 0.9999986083578762 0.9998407949654892 1.0014251207708493 5.4574609868254106e-05 -4.7428132122160286e-05 -3.74691527340748e-05 2.8727798528590187e-05 -8.672442329681737e-10 -4.156184751646287e-08 3.584996712658539e-06 2.504539324689339e-06 0.0014355178365331332 1.0000000103789037 0.9998417971013821 1.0000002418065665 1.4673245891805225e-08 1.574089939119682e-10 1.5906347497736422e-10 1.4677238462322316e-08 3.1653714839244676e-09 -4.128498629564105e-08 1.047737582700506e-08 3.364528367810199e-08 2.4447863726605766e-07
2.932 1.0000076331314152 0.9998472417962364 1.0002087202637586 1.1947749572119343e-05 -1.0406784291907133e-06 -5.714719760639469e-07 1.1479964731667876e-05 1.4847868569849964e-09 -4.2099526251679324e-08 7.633131842794812e-06 5.453445464417314e-06 0.00020876896693142752 1.000000897714536 0.9998424309140437 1.0000216598653278 1.2935661485573282e-06 -1.1222379717571897e-08 -5.9161222364385855e-09 1.2884909829033756e-06 2.9631132347473598e-09 -4.207076625495155e-08 8.977156596329763e-07 6.424246465343983e-07 2.1659986767598883e-05 1.0000000923144075 0.9998418556423382 1.0000021959144432 1.3184966071104482e-07 3.26101000184757e-11 8.796006655544113e-11 1.3179774376432322e-07 3.145571771178696e-09 -4.206723919886057e-08 9.232314155253418e-08 7.390977474822772e-08 2.196294629789859e-06 1.000014974154201 0.9998524851973558 1.0005433656588834 2.859600431464666e-05 -6.969841845265814e-06 -4.118778410293319e-06 2.539421108125782e-05 -6.019943487254413e-11 -4.214438213447681e-08 1.4974337070159193e-05 1.0697960354037214e-05 0.0005441451075611572 0.9999982916160088 0.9998405687346295 1.001421564759708 5.426197752875749e-05 -4.7462953737104944e-05 -3.769446413155671e-05 2.839738639931886e-05 -8.61770248433293e-10 -4.2349993239732155e-08 3.755861130684666e-06 2.628279350938278e-06 0.0014318870765876136 1.0000000103788111 0.9998417971183315 1.0000002418044482 1.467289334289872e-08 1.5735902189423966e-10 1.5896046168379223e-10 1.467705291711609e-08 3.1641807818034083e-09 -4.20668779921746e-08 1.0454251553368452e-08 3.3729458263155055e-08 2.450110884634239e-07
2.942 1.000007624935038 0.999847235958408 1.0002087146497085 1.1941730130831196e-05 -1.0461242806519736e-06 -5.774034366441294e-07 1.1473940079041547e-05 1.4820379156694268e-09 -4.289627876727072e-08 7.624935462751643e-06 5.4475956481632695e-06 0.00020876331168175687 1.0000008976236556 0.9998424308663815 1.0000216598453764 1.293500103112739e-06 -1.1286564216268574e-08 -5.980809966277029e-09 1.288424924327234e-06 2.961597762378471e-09 -4.286685369870445e-08 8.976245554831845e-07 6.423685977083721e-07 2.165997913746693e-05 1.0000000923133632 0.9998418556589111 1.00000219591131 1.3184829243833103e-07 3.182296833771171e-11 8.720467736794759e-11 1.317963499383176e-07 3.1443245365057866e-09 -4.2863261007535925e-08 9.231966561280426e-08 7.39510419246537e-08 2.196352696170216e-06 1.000014921135838 0.9998524473433424 1.0005432537930636 2.855501025839562e-05 -7.000040854391617e-06 -4.157860860493608e-06 2.5352930886380123e-05 -6.157106076029619e-11 -4.2942522723209756e-08 1.4921328346650289e-05 1.0660096649459779e-05 0.0005440311990958503 0.9999979763322642 0.9998403435455987 1.0014179667628016 5.394817086389767e-05 -4.74960411731385e-05 -3.7916599438602957e-05 2.8067505353098283e-05 -8.563484555817675e-10 -4.315237824117655e-08 3.943916877436255e-06 2.7643949515092122e-06 0.0014282146336934305 1.0000000103787285 0.9998417971355981 1.000000241802485 1.4672247238640205e-08 1.5722329329337833e-10 1.5885658671148262e-10 1.46763804316405e-08 3.162961822194112e-09 -4.286289285605386e-08 1.0432439699305489e-08 3.38136432704733e-08 2.455028993688364e-07
2.952 1.0000076167427525 0.9998472301238179 1.0002087089367446 1.1935710315873957e-05 -1.0515644472549454e-06 -5.83328805073022e-07 1.1467915035855232e-05 1.4792637003916399e-09 -4.370740602479457e-08 7.616743171381613e-06 5.441748805178831e-06 0.00020875755693163293 1.0000008975327963 0.99984243081905 1.0000216598256209 1.293433815623961e-06 -1.1350783188061503e-08 -6.045468863037892e-09 1.2883584271767011e-06 2.960054872841026e-09 -4.367730191772626e-08 8.975335334253128e-07 6.42312647428583e-07 2.165996948368858e-05 1.000000092312336 0.9998418556758115 1.0000021959084777 1.3184668254026322e-07 3.099440406533356e-11 8.647145655776817e-11 1.3179451789003196e-07 3.143049629464486e-09 -4.367364165825567e-08 9.231690534873051e-08 7.399273433360121e-08 2.196393104167102e-06 1.0000148681902945 0.9998524095416592 1.0005431400738694 2.8514006204035768e-05 -7.030140388261546e-06 -4.196825971068263e-06 2.5311653396986248e-05 -6.296836007177831e-11 -4.37550647523231e-08 1.4868392699506657e-05 1.0622285211395299e-05 0.0005439154427664574 0.9999976625098995 0.9998401194007296 1.00141432743582 5.363320021603749e-05 -4.752739720057894e-05 -3.8135584660454355e-05 2.77381685403841e-05 -8.509779572229529e-10 -4.396924022498331e-08 4.146478564634945e-06 2.910898324502844e-06 0.0014245011524575124 1.000000010378663 0.9998417971531921 1.0000002418008223 1.467135932737674e-08 1.5704620879369776e-10 1.5877487532866358e-10 1.4675269869850558e-08 3.161715416516181e-09 -4.3673266757368517e-08 1.0416893329250977e-08 3.389851621342273e-08 2.4583713644480693e-07
2.962 1.0000076085545617 0.9998472242924737 1.0002087031251115 1.1929690245245244e-05 -1.0569988756031212e-06 -5.892480347709576e-07 1.1461889686095e-05 1.476464352945752e-09 -4.453314769052318e-08 7.608554969093991e-06 5.435904933608073e-06 0.0002087517026637788 1.0000008974419636 0.9998424307720583 1.000021659806192 1.2933674207455499e-06 -1.141498083614279e-08 -6.110047586115417e-09 1.2882915730820259e-06 2.958485105463516e-09 -4.450234993346586e-08 8.974426298523166e-07 6.422568157323224e-07 2.1659956866205042e-05 1.0000000923113306 0.9998418556930484 1.0000021959060776 1.318449654726682e-07 3.018126559679342e-11 8.581155365111475e-11 1.3179232889411106e-07 3.1417476611780187e-09 -4.449862063177274e-08 9.231524210955529e-08 7.403505594598739e-08 2.1964070569845395e-06 1.0000148153175437 0.9998523717922915 1.000543024507833 2.8472992089310464e-05 -7.060140515268245e-06 -4.235673941346344e-06 2.5270378852193242e-05 -6.439099544489488e-11 -4.4582248749607424e-08 1.481553009617238e-05 1.058452601496238e-05 0.0005437978448592252 0.9999973501523634 0.9998398963024918 1.0014106474296898 5.3317082010304395e-05 -4.755702463059134e-05 -3.835144559540508e-05 2.740938895586851e-05 -8.456575726713072e-10 -4.480082106986953e-08 4.361196782539998e-06 3.0660622180479015e-06 0.001420747273737415 1.000000010378619 0.9998417971711225 1.0000002417995926 1.4670364176518224e-08 1.5688437998371131e-10 1.5876695603673823e-10 1.4673802442558637e-08 3.1604422965311827e-09 -4.449823897473512e-08 1.041104740507815e-08 3.398452471283051e-08 2.4593632596279615e-07
2.972 1.0000076003704674 0.9998472184643815 1.0002086972150221 1.1923670088327268e-05 -1.0624275228439153e-06 -5.951610804871395e-07 1.145586414682623e-05 1.4736412273590534e-09 -4.537374696218726e-08 7.600370865747883e-06 5.430064038813302e-06 0.00020874574933065732 1.000000897351159 0.9998424307254133 1.0000216597871885 1.293301097719865e-06 -1.1479111184642517e-08 -6.1744965187109204e-09 1.2882244758095735e-06 2.9568897211537595e-09 -4.5342241151468547e-08 8.97351866405739e-07 6.422011149108691e-07 2.1659941394713238e-05 1.0000000923103485 0.9998418557106288 1.0000021959042076 1.3184332083546874e-07 2.942874644160888e-11 8.527449563513882e-11 1.3178989698775613e-07 3.1404201905952413e-09 -4.5338440877607124e-08 9.231480477165956e-08 7.407807266162788e-08 2.1963925443003197e-06 1.0000147625175584 0.9998523340952263 1.000542907101493 2.843196800388486e-05 -7.090041314939962e-06 -4.274404971691706e-06 2.5229107525278874e-05 -6.583698760701958e-11 -4.5424318088940735e-08 1.4762740518774081e-05 1.0546819045968353e-05 0.0005436784121244789 0.9999970392632411 0.999839674253452 1.001406927389422 5.299983738072506e-05 -4.758492636531093e-05 -3.8564207866746926e-05 2.708117944043646e-05 -8.403859753653853e-10 -4.564736553184676e-08 4.586052940675461e-06 3.2284123806046857e-06 0.0014169536333494643 1.0000000103785984 0.9998417971893965 1.0000002417988918 1.4669441339374774e-08 1.567830518589076e-10 1.5888187953905358e-10 1.4672092032108169e-08 3.1591435463177457e-09 -4.533805219705018e-08 1.041598708960791e-08 3.4071797059464843e-08 2.457800253018334e-07
2.982 1.0000075921904665 0.9998472126395458 1.0002086912066408 1.1917649999406341e-05 -1.067850371421711e-06 -6.010679416394727e-07 1.1449838564396664e-05 1.4707947978428361e-09 -4.622945014983702e-08 7.59219087520911e-06 5.424226129237871e-06 0.00020873969763459584 1.0000008972603813 0.9998424306791202 1.0000216597686555 1.2932350066185258e-06 -1.1543154083594177e-08 -6.2388111218409594e-09 1.288157277527139e-06 2.9552690269258013e-09 -4.619722079897106e-08 8.972612436150006e-07 6.42145544363516e-07 2.1659924033342054e-05 1.0000000923093888 0.9998418557285573 1.0000021959029126 1.3184190850325336e-07 2.8757202005819707e-11 8.486488654413822e-11 1.3178736426653042e-07 3.1390679736017126e-09 -4.619334846359931e-08 9.231545380426656e-08 7.41216989590498e-08 2.1963542644918237e-06 1.0000147097903114 0.99985229645045 1.0005427878613538 2.839093410229354e-05 -7.11984289172201e-06 -4.3130193066279695e-06 2.5187839719374162e-05 -6.730633835385023e-11 -4.6281519530806914e-08 1.4710023957776282e-05 1.0509164296460074e-05 0.0005435571515160175 0.9999967298462156 0.9998394532562473 1.0014031679532298 5.268149095723795e-05 -4.761110543052085e-05 -3.8773896968406555e-05 2.675355267966972e-05 -8.351625563089129e-10 -4.650912172916041e-08 4.819332873633756e-06 3.396704653703783e-06 0.0014131208607838807 1.0000000103786 0.9998417972080188 1.0000002417987668 1.466875118135075e-08 1.5676281067285414e-10 1.5912456803036607e-10 1.467028088532838e-08 3.1578195845066094e-09 -4.619295290244547e-08 1.0430331454844764e-08 3.416012312182692e-08 2.454054845947129e-07
2.992 1.0000075840145544 0.9998472068179695 1.000208685100068 1.1911630062189989e-05 -1.0732674283313173e-06 -6.069686831396559e-07 1.1443813097012946e-05 1.4679258341272455e-09 -4.7100507015650116e-08 7.584015002532918e-06 5.418391207250395e-06 0.00020873354811187477 1.000000897169626 0.9998424306331813 1.000021659750576 1.2931692344989134e-06 -1.1607113793237758e-08 -6.30305199434928e-09 1.288090132463032e-06 2.9536247114745806e-09 -4.7067539064780925e-08 8.971707331799279e-07 6.420900850060951e-07 2.1659906053129653e-05 1.0000000923084464 0.9998418557468377 1.0000021959021757 1.318408146920695e-07 2.8162127325071618e-11 8.452291095526624e-11 1.317848849030127e-07 3.137691261057836e-09 -4.706359251190303e-08 9.231682376676158e-08 7.416572185016359e-08 2.1963017692644843e-06 1.000014657135775 0.9998522588579486 1.0005426667938582 2.834989052951713e-05 -7.149545374695924e-06 -4.35151725654274e-06 2.5146575750293107e-05 -6.879813979105585e-11 -4.715410334559837e-08 1.4657380398170915e-05 1.047156175449828e-05 0.0005434340697691171 0.9999964219050357 0.9998392333135621 1.0013993697518826 5.236206984975425e-05 -4.763556499122546e-05 -3.8980538287065085e-05 2.6426521188105126e-05 -8.299858160149924e-10 -4.738634123372975e-08 5.059591113152947e-06 3.5698958987141594e-06 0.0014092495780679121 1.0000000103786193 0.9998417972269924 1.0000002417991989 1.4668379625267676e-08 1.5681908501873199e-10 1.5943471026979062e-10 1.466852308415825e-08 3.156471752824998e-09 -4.706319008940367e-08 1.0450733597199591e-08 3.424902578822146e-08 2.4489469308434166e-07
3.002 1.0000075758427258 0.9998472009996539 1.000208678895345 1.1905610273397452e-05 -1.0786787182120172e-06 -6.128634129997504e-07 1.1437787888883856e-05 1.4650356380576242e-09 -4.7987170741328694e-08 7.575843234560906e-06 5.412559262635858e-06 0.00020872730084255133 1.0000008970788892 0.9998424305875997 1.0000216597328717 1.2931037783241226e-06 -1.1671012005956304e-08 -6.367322613710815e-09 1.2880231802361168e-06 2.951956659989628e-09 -4.795344864598138e-08 8.970802769923441e-07 6.420346986886569e-07 2.16598885257519e-05 1.000000092307518 0.9998418557654716 1.0000021959019176 1.3184003639891315e-07 2.7622270378564577e-11 8.414465114600419e-11 1.3178259784851047e-07 3.1362918774051462e-09 -4.79494269294878e-08 9.231840444707271e-08 7.420985743523321e-08 2.1962469233820617e-06 1.0000146045539235 0.99985222131771 1.0005425439053792 2.830883738887148e-05 -7.179148909691093e-06 -4.389899174883488e-06 2.5105315919625656e-05 -7.031109200740776e-11 -4.804232380795996e-08 1.4604809808941497e-05 1.0434011396973284e-05 0.0005433091731317931 0.9999961154434953 0.999839014428112 1.001395533408264 5.2041602856111343e-05 -4.7658308352797326e-05 -3.918415708214693e-05 2.6100097282925094e-05 -8.248545623169855e-10 -4.827927938397157e-08 5.305613153544055e-06 3.7471142173647073e-06 0.0014053403990396602 1.0000000103786524 0.9998417972463199 1.0000002418001108 1.4668323638973888e-08 1.5693050362726177e-10 1.5970891550885355e-10 1.4666957849378788e-08 3.155100188698484e-09 -4.7949016513660135e-08 1.0472711075540533e-08 3.4337898693643096e-08 2.4435462072441843e-07
3.012 1.0000075676749756 0.9998471951846021 1.000208672592468 1.1899590565304622e-05 -1.0840842732017789e-06 -6.187522305715681e-07 1.143176304635266e-05 1.4621253116842075e-09 -4.8889697963112826e-08 7.567675543397035e-06 5.406730274979342e-06 0.0002087209555134741 1.0000008969881649 0.999842430542379 1.000021659715421 1.293038568516777e-06 -1.1734878322050694e-08 -6.43171710281881e-09 1.2879565219872668e-06 2.9502669352270814e-09 -4.8855205817823015e-08 8.96989799410144e-07 6.419793375213102e-07 2.1659872158797735e-05 1.0000000923065977 0.9998418557844622 1.0000021959020167 1.3183950404058494e-07 2.7107678265162576e-11 8.363611400203065e-11 1.3178060476944293e-07 3.1348698224649502e-09 -4.885110730675926e-08 9.231964090176274e-08 7.425381605979902e-08 2.1962016212132885e-06 1.0000145520447317 0.9998521838297219 1.000542419202226 2.8267774750788862e-05 -7.208653651299594e-06 -4.42816540557396e-06 2.5064060491384294e-05 -7.184401405036275e-11 -4.894643731300687e-08 1.4552312145908505e-05 1.0396513191676295e-05 0.0005431824674564737 0.9999958104654152 0.9998387966026334 1.001391659537095 5.1720119877178794e-05 -4.7679338958829756e-05 -3.9384778432712916e-05 2.5774293060543336e-05 -8.197682116293318e-10 -4.9188194619652755e-08 5.5563796957939625e-06 3.927631294328122e-06 0.0014013939291574386 1.0000000103786937 0.9998417972660042 1.0000002418013794 1.4668513690833293e-08 1.5706734920803106e-10 1.5985270902711488e-10 1.466568627428514e-08 3.153706569347887e-09 -4.885068890238782e-08 1.0491533363265914e-08 3.442614523615415e-08 2.4389664032796596e-07
3.022 1.0000075595112994 0.9998471893728167 1.0002086661914147 1.1893570840273867e-05 -1.0894841277796835e-06 -6.246351760513805e-07 1.1425738631257418e-05 1.4591957296440682e-09 -4.980834882840207e-08 7.5595119015069205e-06 5.400904224163523e-06 0.00020871451177400998 1.0000008968974514 0.9998424304975211 1.0000216596980815 1.2929735056328457e-06 -1.179874410600526e-08 -6.49627115385155e-09 1.2878902146316632e-06 2.948556109622102e-09 -4.977307097171399e-08 8.968992307282016e-07 6.41923958232112e-07 2.165985744965368e-05 1.0000000923056833 0.9998418558038135 1.0000021959023313 1.3183911812158467e-07 2.6587247978205484e-11 8.296152295293103e-11 1.3177896216931916e-07 3.1334265224733956e-09 -4.9768893920600746e-08 9.232003987668043e-08 7.429735116599614e-08 2.196176003965353e-06 1.0000144996081766 0.999852146393974 1.0005422926906637 2.8226702679702463e-05 -7.238059755346744e-06 -4.4663162332828605e-06 2.5022809684140622e-05 -7.339624607028434e-11 -4.986670570919597e-08 1.4499887366055474e-05 1.0359067107215083e-05 0.0005430539585734685 0.9999955069746334 0.9998385798398739 1.0013877487447798 5.139765148761694e-05 -4.7698660389408214e-05 -3.958242719000501e-05 2.5449120388972855e-05 -8.147249718091843e-10 -5.011334975442473e-08 5.811034705410224e-06 4.110838059551314e-06 0.0013974107656917166 1.0000000103787403 0.9998417972860488 1.000000241802864 1.466885006478397e-08 1.571981975052933e-10 1.5983026501005345e-10 1.4664764969596633e-08 3.1522919456587935e-09 -4.9768467633257706e-08 1.0503046853567262e-08 3.4513266636443786e-08 2.4361739523562157e-07
3.032 1.000007551351694 0.999847183564302 1.000208659692169 1.1887550994779335e-05 -1.0948783131074464e-06 -6.305122180458524e-07 1.1419714671345954e-05 1.456248583684842e-09 -5.074338768710085e-08 7.551352297422452e-06 5.395081101384553e-06 0.00020870796958635636 1.000000896806745 0.9998424304530318 1.0000216596807208 1.2929084837733507e-06 -1.1862637807335656e-08 -6.5609487544207685e-09 1.2878242815598973e-06 2.946825075373505e-09 -5.070730736521187e-08 8.968085311515244e-07 6.418685349172097e-07 2.165984485993882e-05 1.0000000923047712 0.9998418558235295 1.0000021959027292 1.318387720139805e-07 2.603216441585427e-11 8.215687836187732e-11 1.3177769275085662e-07 3.1319630228601927e-09 -5.070305043107837e-08 9.231927371227762e-08 7.43402866487752e-08 2.1961768333180155e-06 1.0000144472442372 0.9998521090104578 1.000542164376935 2.8185621246772198e-05 -7.267367375090434e-06 -4.504351871004087e-06 2.49815636816657e-05 -7.496602747726317e-11 -5.0803392637596164e-08 1.4447535442704105e-05 1.0321673123796809e-05 0.000542923652639501 0.9999952049749953 0.9998383641425861 1.0013838016293437 5.1074228614472885e-05 -4.771627635777047e-05 -3.9777127963534546e-05 2.5124590918910336e-05 -8.097233591579593e-10 -5.105501062224188e-08 6.068857867034032e-06 4.296223951565861e-06 0.0013933914979516915 1.0000000103787898 0.9998417973064586 1.0000002418044311 1.4669226451411935e-08 1.5729459913388873e-10 1.5967786976472898e-10 1.4664217131624552e-08 3.1508571929539e-09 -5.070261611650534e-08 1.0504448922972566e-08 3.459890153519684e-08 2.435804852668388e-07
3.042 1.0000075431961564 0.9998471777590624 1.0002086530947425 1.1881530921809592e-05 -1.100266850746165e-06 -6.363832807920373e-07 1.1413691179856732e-05 1.4532841180906952e-09 -5.1695082308473915e-08 7.543196740010611e-06 5.389260911259556e-06 0.00020870132928897897 1.0000008967160445 0.9998424304089151 1.0000216596632323 1.2928433930452132e-06 -1.1926578266130631e-08 -6.625669411149589e-09 1.2877587312932408e-06 2.94507553504316e-09 -5.1658183007441344e-08 8.967177022056753e-07 6.418130629074867e-07 2.1659834729226235e-05 1.0000000923038599 0.9998418558436153 1.000002195903104 1.3183835724983032e-07 2.54242596653738e-11 8.130291719376128e-11 1.3177680537704257e-07 3.1304808891664693e-09 -5.165384391577256e-08 9.231726564286246e-08 7.438253406637415e-08 2.196205796453878e-06 1.0000143949528932 0.9998520716791658 1.0005420342672788 2.814453052908262e-05 -7.2965766542564705e-06 -4.54227248605136e-06 2.494032265199019e-05 -7.655290624485926e-11 -5.175676659648143e-08 1.4395256369074251e-05 1.028433123531362e-05 0.0005427915561875086 0.9999949044703446 0.9998381495135237 1.0013798187804255 5.07498822945333e-05 -4.773219070391795e-05 -3.9968905148782045e-05 2.480071610285885e-05 -8.047625539499934e-10 -5.201344693307138e-08 6.329241353569647e-06 4.483359603742027e-06 0.0013893367072637215 1.00000001037884 0.9998417973272374 1.0000002418059752 1.466953341079427e-08 1.5733784369677504e-10 1.5947544356792532e-10 1.4664050989499395e-08 3.1494032082385333e-09 -5.1653401456291757e-08 1.0494985891807417e-08 3.4682858178084476e-08 2.437997323091398e-07
3.052 1.0000075350446849 0.9998471719571018 1.0002086463991824 1.187551051051896e-05 -1.1056497460908963e-06 -6.422482908011414e-07 1.1407668165224878e-05 1.4503035727089502e-09 -5.266370369593339e-08 7.535045248435218e-06 5.383443664826054e-06 0.00020869459133620303 1.0000008966253464 0.9998424303651764 1.0000216596455467 1.2927781204998578e-06 -1.1990568141059005e-08 -6.690354841477912e-09 1.287693568250236e-06 2.943307581918729e-09 -5.262596849127207e-08 8.96626781518281e-07 6.417575541237612e-07 2.1659826932667494e-05 1.0000000923029475 0.9998418558640756 1.000002195903386 1.31837760829869e-07 2.4760438221102283e-11 8.04778928353358e-11 1.3177630426869406e-07 3.1289807831007794e-09 -5.262154571217258e-08 9.231422956665517e-08 7.442410884803373e-08 2.196258240705998e-06 1.0000143427341268 0.99985203440009 1.0005419023679378 2.8103430603485247e-05 -7.32568772015624e-06 -4.5800782481543805e-06 2.489908675690239e-05 -7.815530324452857e-11 -5.2727099730852156e-08 1.4343050147608798e-05 1.0247041441910627e-05 0.0005426576758537808 0.9999946054645238 0.9998379359554365 1.0013758007793065 5.042464350074356e-05 -4.774640738861087e-05 -4.015778297642057e-05 2.4477507206631807e-05 -7.998412497106807e-10 -5.2988931777002255e-08 6.5916705087836555e-06 4.671882569216268e-06 0.0013852469666909564 1.0000000103788886 0.9998417973483916 1.000000241807426 1.4669658504662291e-08 1.5732525337361125e-10 1.5930149090521102e-10 1.4664271261167484e-08 3.1479312517228657e-09 -5.262109497320314e-08 1.0476377414237067e-08 3.476516002439981e-08 2.442295388322662e-07
3.062 1.0000075268972766 0.9998471661584264 1.000208639605573 1.1869489662883768e-05 -1.1110269854013272e-06 -6.481072116677883e-07 1.1401645626163881e-05 1.4473085299831732e-09 -5.364952746686035e-08 7.52689783656741e-06 5.377629368709672e-06 0.0002086877559403945 1.0000008965346512 0.9998424303218217 1.000021659627632 1.2927125670060888e-06 -1.2054590311991536e-08 -6.75496416025531e-09 1.2876287874923835e-06 2.941523509216861e-09 -5.3610938840155254e-08 8.965358254976556e-07 6.417020276937496e-07 2.165982057450536e-05 1.0000000923020322 0.9998418558849165 1.0000021959035428 1.3183688284979974e-07 2.405742521603811e-11 7.972248228161471e-11 1.3177618460014442e-07 3.12746369151742e-09 -5.360643049986148e-08 9.231063604288533e-08 7.446513503486921e-08 2.196323370762459e-06 1.000014290587919 0.9998519971732255 1.0005417686851585 2.8062321561909807e-05 -7.354700681513362e-06 -4.61776936383504e-06 2.485785614743328e-05 -7.977261043260032e-11 -5.371466737814231e-08 1.4290916774639634e-05 1.020980373888047e-05 0.0005425220180156402 0.9999943079613663 0.9998377234710704 1.001371748198961 5.009854304599875e-05 -4.7758930486918004e-05 -4.0343785547524005e-05 2.4154975305221797e-05 -7.94957951276685e-10 -5.3981742854482215e-08 6.855707920144576e-06 4.86148563800537e-06 0.0013811228407322987 1.000000010378935 0.9998417973699257 1.0000002418087524 1.4669502629839667e-08 1.5727364629092732e-10 1.5919742412333588e-10 1.4664872862273532e-08 3.1464427079253967e-09 -5.360597145364784e-08 1.0452663179650872e-08 3.484607242176048e-08 2.4477018870190956e-07
3.072 1.0000075187539306 0.9998471603630406 1.0002086327140267 1.1863468328132193e-05 -1.116398542236121e-06 -6.539600499805179e-07 1.1395623537271163e-05 1.444300281989161e-09 -5.465283265121445e-08 7.518754504013861e-06 5.37181801925097e-06 0.00020868082291056853 1.0000008964439568 0.999842430278856 1.0000216596094837 1.2926466807594534e-06 -1.2118616239239204e-08 -6.8194987068442345e-09 1.287564360783697e-06 2.939723851251429e-09 -5.4613372941560766e-08 8.964448907512872e-07 6.416465018647701e-07 2.1659814045640223e-05 1.0000000923011136 0.9998418559061433 1.0000021959035714 1.3183567241400076e-07 2.3344627828026155e-11 7.903513788850721e-11 1.3177641784648905e-07 3.1259314737739118e-09 -5.460877730400036e-08 9.230709989230901e-08 7.450581935306652e-08 2.1963865680759478e-06 1.0000142385142545 0.9998519599985662 1.0005416332251837 2.8021203544765347e-05 -7.383615633830639e-06 -4.655346082418591e-06 2.4816630948427312e-05 -8.140286773090094e-11 -5.471974984012859e-08 1.4238856231800922e-05 1.0172618111114831e-05 0.0005423845886298451 0.999994011964697 0.9998375120631635 1.0013676616041165 4.977161154457776e-05 -4.7769764194535346e-05 -4.0526936839694035e-05 2.3833131269285725e-05 -7.901110870442324e-10 -5.4992161511956556e-08 7.120980341602626e-06 5.051907306271035e-06 0.001376964885273452 1.000000010378978 0.9998417973918465 1.0000002418099496 1.4669014496665758e-08 1.5721206591099695e-10 1.5916178199791292e-10 1.4665827151319255e-08 3.144938929962418e-09 -5.4608309840115306e-08 1.0429309752195636e-08 3.492605430130565e-08 2.452912098042295e-07
3.082 1.0000075106146453 0.9998471545709515 1.0002086257246734 1.185744653735287e-05 -1.1217643921551311e-06 -6.598068364520111e-07 1.138960183729222e-05 1.4412795855647629e-09 -5.56739016740265e-08 7.510615239863291e-06 5.366009605905628e-06 0.00020867379180807786 1.0000008963532634 0.9998424302362864 1.0000216595911156 1.292580492933113e-06 -1.2182618294352987e-08 -6.883984984488445e-09 1.2875002238764172e-06 2.9379101337079837e-09 -5.5633553889736266e-08 8.963540228065252e-07 6.415909910980785e-07 2.1659805517444495e-05 1.0000000923001913 0.9998418559277629 1.0000021959034844 1.3183416023382007e-07 2.2649156447414166e-11 7.838951956625803e-11 1.3177693985623315e-07 3.1243851396815885e-09 -5.562886942888641e-08 9.230421941815072e-08 7.454639022366513e-08 2.1964333638968676e-06 1.0000141865131174 0.9998519228761079 1.0005414959942387 2.7980076774299466e-05 -7.4124326748617155e-06 -4.692808676646038e-06 2.4775411247935905e-05 -8.304515189170562e-11 -5.574263033017615e-08 1.4186868491039649e-05 1.0135484536960275e-05 0.0005422453933841024 0.9999937174783308 0.9998373017344483 1.0013635415513245 4.944387940396947e-05 -4.777891283883682e-05 -4.070726068818083e-05 2.3511985755595463e-05 -7.852996449891337e-10 -5.602047287808851e-08 7.387167966915267e-06 5.242924002752233e-06 0.0013727736478664197 1.0000000103790168 0.9998417974141594 1.0000002418110308 1.4668224348906112e-08 1.571679273006274e-10 1.5916854735368568e-10 1.466707030795598e-08 3.143421063996987e-09 -5.562839288122516e-08 1.0411766600754886e-08 3.500562002459319e-08 2.4566658828225707e-07
3.092 1.0000075024794206 0.9998471487821639 1.000208618637641 1.1851424411085478e-05 -1.1271245266706472e-06 -6.656476031128847e-07 1.1383580430837456e-05 1.4382475781758505e-09 -5.6713022540799236e-08 7.502480034273496e-06 5.3602041197156905e-06 0.00020866666228659464 1.0000008962625704 0.9998424301941192 1.0000216595725384 1.2925141225791549e-06 -1.2246585643932925e-08 -6.9484502873019116e-09 1.2874362792447723e-06 2.9360837120873686e-09 -5.6671768483643536e-08 8.962632523218239e-07 6.415355055213322e-07 2.1659793626322826e-05 1.0000000922992642 0.9998418559497811 1.0000021959032925 1.3183246548472422e-07 2.198173556734117e-11 7.775826092366327e-11 1.3177765328322155e-07 3.1228254661327035e-09 -5.666699278665567e-08 9.230242175665445e-08 7.458702220643559e-08 2.1964535788910533e-06 1.000014134584493 0.9998518858058468 1.0005413569985153 2.7938941563011985e-05 -7.441151918874743e-06 -4.730157419676841e-06 2.4734197098162502e-05 -8.469811068154697e-11 -5.678359706514338e-08 1.4134953527155187e-05 1.0098402997176198e-05 0.0005421044380218241 0.9999934245060691 0.9998370924876466 1.00135938858903 4.9115376809214954e-05 -4.778638089273437e-05 -4.0884780763375444e-05 2.3191549211027804e-05 -7.805219262999606e-10 -5.706696714882585e-08 7.653995625961186e-06 5.434343740440985e-06 0.0013685496681631378 1.0000000103790516 0.9998417974368711 1.0000002418120078 1.4667251326753761e-08 1.5715175127199645e-10 1.591898900770156e-10 1.4668504659349188e-08 3.14188992855647e-09 -5.66665073706361e-08 1.0403969421895395e-08 3.508516188500203e-08 2.45808979650471e-07
3.102 1.0000074943482546 0.9998471429966848 1.0002086114530457 1.184540212844049e-05 -1.13247895910284e-06 -6.714823717197886e-07 1.137755920202547e-05 1.435206361543227e-09 -5.7770486361921505e-08 7.4943488868458014e-06 5.354401559416274e-06 0.00020865943436377627 1.000000896171877 0.9998424301523602 1.000021659553751 1.2924477468535228e-06 -1.231052892484512e-08 -7.012911681151176e-09 1.2873724093936487e-06 2.9342452763893508e-09 -5.772830689334319e-08 8.961725936627828e-07 6.414800505148395e-07 2.165977797053418e-05 1.0000000922983325 0.9998418559722049 1.0000021959029946 1.318307660245736e-07 2.133213300162849e-11 7.71241733265695e-11 1.3177844055601933e-07 3.1212539655060434e-09 -5.772343885260499e-08 9.230186305543813e-08 7.46277756854882e-08 2.1964439984597174e-06 1.000014082728367 0.9998518487877802 1.0005412162441603 2.789779828366419e-05 -7.4697735008317695e-06 -4.767392572909958e-06 2.4692988529415334e-05 -8.636008475808626e-11 -5.784294181199674e-08 1.4083111326819346e-05 1.0061373481738153e-05 0.0005419617285879878 0.9999931330516993 0.9998368843254708 1.001355203257652 4.878613368125001e-05 -4.779217297659444e-05 -4.105952056026202e-05 2.287183188710627e-05 -7.757762876270785e-10 -5.8131936913064605e-08 7.921225551179243e-06 5.626000922946402e-06 0.001364293478240014 1.000000010379081 0.9998417974599886 1.000000241812879 1.4666273041400831e-08 1.571533169802154e-10 1.5920831866344816e-10 1.4670012830693512e-08 3.140347005875063e-09 -5.772294419056017e-08 1.040734017535132e-08 3.516481147455024e-08 2.456907332344629e-07
3.112 1.0000074862211468 0.99984713721452 1.000208604170983 1.1839379876787293e-05 -1.1378277129795022e-06 -6.773111540046454e-07 1.137153802981057e-05 1.4321568770946467e-09 -5.884658839658264e-08 7.486221805940357e-06 5.3486019307490515e-06 0.00020865210843743287 1.0000008960811821 0.9998424301110166 1.0000216595347315 1.2923815499133349e-06 -1.2374468621699382e-08 -7.07737739633368e-09 1.287308491354084e-06 2.932397003937429e-09 -5.880346480980384e-08 8.960820425245829e-07 6.4142462366016e-07 2.1659759166963997e-05 1.000000092297395 0.9998418559950402 1.0000021959025696 1.3182924589703086e-07 2.0679522641678822e-11 7.647993676695405e-11 1.3177917943176342e-07 3.119672422972045e-09 -5.8798502433886357e-08 9.230240883054374e-08 7.46685736694498e-08 2.1964087023959704e-06 1.0000140309447263 0.9998518118219046 1.0005410737372669 2.7856647318126444e-05 -7.498297566993847e-06 -4.804514388282735e-06 2.4651785565982054e-05 -8.803014054665603e-11 -5.8920960284994025e-08 1.4031341887920103e-05 1.0024395989022857e-05 0.0005418172714223545 0.9999928431189944 0.9998366772506231 1.0013509860896697 4.845617962061638e-05 -4.779629384601953e-05 -4.12315034007128e-05 2.2552843859298855e-05 -7.710615545477363e-10 -5.921568051930402e-08 8.188651429178683e-06 5.8177520902215255e-06 0.0013600056026550652 1.0000000103791045 0.9998417974835173 1.0000002418136227 1.4665474266507222e-08 1.5715184063891983e-10 1.592160743887886e-10 1.4671472416874295e-08 3.1387937069923467e-09 -5.879799847458945e-08 1.0420593499156816e-08 3.524439347546854e-08 2.453462151286557e-07
3.122 1.000007478098095 0.9998471314356755 1.0002085967915337 1.183335780652724e-05 -1.1431708037159847e-06 -6.831339569421308e-07 1.136551679573161e-05 1.4291004373261526e-09 -5.994162841258953e-08 7.478098799881336e-06 5.342805239909863e-06 0.0002086446850627028 1.0000008959904854 0.999842430070094 1.0000216595154443 1.2923156782756474e-06 -1.2438417897189154e-08 -7.141849646363926e-09 1.2872444057666417e-06 2.930539244993442e-09 -5.989754164446363e-08 8.959915726937498e-07 6.413692100217916e-07 2.1659738496298267e-05 1.0000000922964505 0.9998418560182935 1.0000021959019803 1.3182805167051118e-07 2.0010940235829112e-11 7.582254354543535e-11 1.3177975016132976e-07 3.118081561097352e-09 -5.989248299458722e-08 9.230368661438516e-08 7.470921644955261e-08 2.1963572920580645e-06 1.0000139792335567 0.9998517749082182 1.0005409294838803 2.7815489013011424e-05 -7.526724255432886e-06 -4.841523112012747e-06 2.4610588233793967e-05 -8.970658845182855e-11 -6.00179531323825e-08 1.3979645210097787e-05 9.987470518871072e-06 0.0005416710729292997 0.9999925547117114 0.9998364712657942 1.001346737609721 4.8125543860256015e-05 -4.779874837184353e-05 -4.1400752439919775e-05 2.2234595036904177e-05 -7.66376449048433e-10 -6.031849944897962e-08 8.456093503921411e-06 6.009472429192265e-06 0.0013556865582975875 1.0000000103791211 0.9998417975074643 1.0000002418142024 1.4665001912459335e-08 1.5713451564391105e-10 1.5921040931087498e-10 1.4672763726413205e-08 3.1372312679912816e-09 -5.989196933805752e-08 1.0440293712554524e-08 3.532347060471868e-08 2.448578946588683e-07
3.132 1.000007469979098 0.9998471256601568 1.000208589314778 1.1827336011909242e-05 -1.1485082252464791e-06 -6.889507815906889e-07 1.1359495383472515e-05 1.4260384875104402e-09 -6.105591077851222e-08 7.469979868176295e-06 5.337011486639832e-06 0.00020863716465959077 1.0000008958997852 0.9998424300295988 1.0000216594958522 1.292250221050965e-06 -1.2502367662463468e-08 -7.206325568318752e-09 1.2871800348327864e-06 2.928674184142887e-09 -6.101084085144783e-08 8.95901137041012e-07 6.41313780492436e-07 2.165971737551148e-05 1.0000000922954977 0.9998418560419711 1.0000021959011896 1.3182727314631622e-07 1.933541979766905e-11 7.515533946242837e-11 1.3178003482051983e-07 3.1164829755673505e-09 -6.100568420917836e-08 9.230518458688777e-08 7.474942336083994e-08 2.1963020322680734e-06 1.0000139275948456 0.9998517380467181 1.0005407834900122 2.777432365988752e-05 -7.555053682871633e-06 -4.8784189851226736e-06 2.4569396560244167e-05 -9.138892263366953e-11 -6.113422536262237e-08 1.3928021285184206e-05 9.950597065533668e-06 0.0005415231393008856 0.9999922678335903 0.999836266373662 1.0013424583347075 4.7794255246409556e-05 -4.7799541523145045e-05 -4.1567290667609384e-05 2.1917095165475185e-05 -7.61719126205266e-10 -6.144070070442521e-08 8.723394537270031e-06 6.2010529046180275e-06 0.0013513368542278042 1.0000000103791296 0.9998417975318352 1.0000002418145808 1.466494516319058e-08 1.5710998208477225e-10 1.5919504854156516e-10 1.4673769337932889e-08 3.135661151166789e-09 -6.100516059181679e-08 1.0461840779283725e-08 3.540144638558902e-08 2.4433363609709536e-07
3.142 1.0000074618641543 0.999847119887971 1.0002085817408135 1.1821314532400392e-05 -1.1538399523748544e-06 -6.947616205353261e-07 1.1353473680912207e-05 1.4229722677664344e-09 -6.218974346168442e-08 7.461864998483526e-06 5.331220662704225e-06 0.00020862954735490727 1.0000008958090805 0.999842429989538 1.0000216594759364 1.2921852124477889e-06 -1.2566289619211056e-08 -7.2707926842878824e-09 1.2871152646943195e-06 2.926802940952675e-09 -6.214367128270852e-08 8.958106752394821e-07 6.41258296030326e-07 2.1659696946486e-05 1.000000092294536 0.9998418560660794 1.000002195900179 1.3182694314681247e-07 1.8680932183103578e-11 7.449016675172328e-11 1.31779920184393e-07 3.114878322969566e-09 -6.213841384365035e-08 9.23063632544156e-08 7.47888896148954e-08 2.1962550278404884e-06 1.0000138760285817 0.9998517012374034 1.0005406357616566 2.7733151495876716e-05 -7.583285947205541e-06 -4.915202239664532e-06 2.4528210576097696e-05 -9.307443489578911e-11 -6.227008523482006e-08 1.3876470093730672e-05 9.913775615617174e-06 0.0005413734763921449 0.9999919824883545 0.9998360625768942 1.001338148773906 4.746234223812132e-05 -4.7798678368422706e-05 -4.1731140906007285e-05 2.1600353831896427e-05 -7.570880106248568e-10 -6.25825949598825e-08 8.990416464175146e-06 6.392397890086113e-06 0.0013469569917013916 1.0000000103791293 0.999841797556637 1.0000002418147393 1.4665337346900455e-08 1.571069177839452e-10 1.5918187739767212e-10 1.467437560206821e-08 3.1340847174968658e-09 -6.213788019012208e-08 1.0480514657502708e-08 3.547769030810661e-08 2.4388298594705384e-07
3.152 1.0000074537532637 0.9998471141191244 1.0002085740697673 1.1815293358668115e-05 -1.1591659593690933e-06 -7.005664612261394e-07 1.134745159250151e-05 1.4199035280799492e-09 -6.334344032268711e-08 7.453754172614244e-06 5.325432755320082e-06 0.00020862183304676247 1.0000008957183715 0.9998424299499185 1.0000216594557085 1.2921206372712239e-06 -1.263015517179652e-08 -7.335233264609934e-09 1.2870499985478603e-06 2.9249268172199957e-09 -6.329634465328265e-08 8.957201286667713e-07 6.412027175552378e-07 2.1659677925119684e-05 1.000000092293565 0.9998418560906258 1.0000021958989593 1.3182704609614667e-07 1.807651918717908e-11 7.384538216069676e-11 1.317793094825517e-07 3.1132685267984307e-09 -6.32909851939945e-08 9.23067595823788e-08 7.482735012793898e-08 2.1962260677989452e-06 1.0000138245347532 0.999851664480274 1.0005404863048042 2.7691972709901893e-05 -7.611421146212453e-06 -4.951873101487445e-06 2.448703032914643e-05 -9.476249923807604e-11 -6.342584726405294e-08 1.3824991610542225e-05 9.877006151337336e-06 0.0005412220898212755 0.9999916986797086 0.9998358598781438 1.0013338094290707 4.712983291241203e-05 -4.7796164091518376e-05 -4.189232581195085e-05 2.128438047935635e-05 -7.524814785548458e-10 -6.374449812407507e-08 9.257037605851638e-06 6.58342320010727e-06 0.001342547464423816 1.0000000103791193 0.999841797581877 1.0000002418146887 1.4666162928952428e-08 1.5715373202525962e-10 1.591889608375574e-10 1.4674485691479749e-08 3.1325035089129294e-09 -6.329044099154597e-08 1.0492352351829822e-08 3.5551667840256766e-08 2.4359707754344244e-07
3.162 1.0000074456464254 0.9998471083536247 1.000208566301798 1.1809272426806938e-05 -1.1644862430292108e-06 -7.063652969302457e-07 1.1341429064283487e-05 1.416833230496605e-09 -6.451731791638293e-08 7.4456473759166505e-06 5.3196477543748604e-06 0.0002086140216276005 1.000000895627658 0.9998424299107478 1.0000216594352127 1.292056426476125e-06 -1.2693958225138708e-08 -7.399636075369753e-09 1.2869841804793655e-06 2.923047292720804e-09 -6.446917877240257e-08 8.956294567980453e-07 6.411470191310338e-07 2.1659660662535896e-05 1.0000000922925847 0.9998418561156176 1.0000021958975749 1.318275128724328e-07 1.7528385170782922e-11 7.323179646847577e-11 1.3177814718790646e-07 3.1116553118064532e-09 -6.446371473303516e-08 9.230607283052395e-08 7.486464205580225e-08 2.19622116381541e-06 1.0000137731133503 0.99985162777533 1.0005403351254427 2.7650787435064955e-05 -7.639459400067784e-06 -4.988431803237647e-06 2.4445855908513868e-05 -9.645106684122037e-11 -6.460182934589398e-08 1.3773585813790948e-05 9.84028865740976e-06 0.0005410689852145848 0.9999914164113396 0.9998356582800516 1.001329440794531 4.6796754959216444e-05 -4.779200401190544e-05 -4.2050867889609665e-05 2.096918443480042e-05 -7.478983509690282e-10 -6.492673023337061e-08 9.523150334464522e-06 6.774054443967521e-06 0.0013381087589251508 1.0000000103791007 0.9998417976075622 1.000000241814473 1.4667352173044948e-08 1.5725681880573329e-10 1.5922682768568213e-10 1.4674044138969718e-08 3.1309184935399057e-09 -6.446316018449403e-08 1.0494814918170158e-08 3.56230600402832e-08 2.4353301057575394e-07
3.172 1.0000074375436414 0.9998471025914805 1.0002085584370894 1.1803251610660177e-05 -1.1698008329431833e-06 -7.121581433079683e-07 1.1335406108172155e-05 1.4137634273052706e-09 -6.57116990035438e-08 7.437544605924641e-06 5.31386565852506e-06 0.00020860611319726706 1.0000008955369424 0.9998424298720348 1.0000216594145175 1.2919924484025306e-06 -1.2757725316170674e-08 -7.464012373669677e-09 1.2869178203276262e-06 2.921165572090064e-09 -6.566249546718231e-08 8.955386510738728e-07 6.410911978911853e-07 2.1659645250695797e-05 1.0000000922915975 0.9998418561410636 1.000002195896095 1.3182821157529483e-07 1.700950955061058e-11 7.263824687782304e-11 1.3177644246936734e-07 3.1100401100877904e-09 -6.565692524674724e-08 9.230423006896973e-08 7.490074899735692e-08 2.1962415492846324e-06 1.0000137217643656 0.9998515911225728 1.0005401822295505 2.7609595740061777e-05 -7.667400862239666e-06 -5.02487859767454e-06 2.4404687468764125e-05 -9.813968413380632e-11 -6.579835425692431e-08 1.3722252693392878e-05 9.803623127078427e-06 0.0005409141684218268 0.9999911356869157 0.9998354577852453 1.0013250433572702 4.6463135669964025e-05 -4.778620359362677e-05 -4.2206789505579784e-05 2.0654774935017275e-05 -7.43336912557788e-10 -6.612961595422242e-08 9.78865910523087e-06 6.9642256420904595e-06 0.001333641354868491 1.0000000103790745 0.9998417976337017 1.0000002418141605 1.466877328437402e-08 1.5738913884593858e-10 1.5928476591765098e-10 1.4673060426549061e-08 3.129331740045724e-09 -6.565635981161267e-08 1.0487276681748758e-08 3.5691845524800637e-08 2.4370238137583773e-07
3.182 1.0000074294449142 0.9998470968327007 1.0002085504758347 1.1797230721594298e-05 -1.1751097826013003e-06 -7.179450393773063e-07 1.1329382808977066e-05 1.4106944222694447e-09 -6.692691054281926e-08 7.429445874910412e-06 5.308086476827882e-06 0.0002085981081116423 1.0000008954462267 0.9998424298337891 1.0000216593937044 1.2919285102327042e-06 -1.282150723542024e-08 -7.528396780992675e-09 1.2868510001459118e-06 2.9192834464563816e-09 -6.687662164103786e-08 8.954477400600394e-07 6.410352762278356e-07 2.165963152836286e-05 1.000000092290606 0.9998418561669742 1.0000021958945993 1.318289493941619e-07 1.6469503712563927e-11 7.203003478294022e-11 1.3177427822002827e-07 3.108424174558784e-09 -6.687094230574389e-08 9.23014173831925e-08 7.493580710359311e-08 2.1962831626530935e-06 1.000013670487793 0.9998515545220066 1.0005400276230823 2.7568397629466213e-05 -7.695245709657724e-06 -5.061213760915674e-06 2.436352523773494e-05 -9.982563184575947e-11 -6.701574998909564e-08 1.3670992253279302e-05 9.767009563453648e-06 0.000540757645550589 0.9999908565100858 0.9998352583963387 1.001320617597008 4.6129001939278726e-05 -4.7778768431471465e-05 -4.2360112891652767e-05 2.0341161136928467e-05 -7.387952973897257e-10 -6.735348531173338e-08 1.0053478796265729e-05 7.153878060447452e-06 0.0013291457251534986 1.0000000103790443 0.9998417976603053 1.0000002418138327 1.4670233627593413e-08 1.5750031295953235e-10 1.5932808225413591e-10 1.4671616821707688e-08 3.127744082603805e-09 -6.687036635763247e-08 1.0471274241093866e-08 3.575830890384961e-08 2.4406594071203366e-07
3.192 1.000007421350248 0.9998470910772966 1.0002085424182308 1.179120953776241e-05 -1.180413142932052e-06 -7.237260296641142e-07 1.1323359308410366e-05 1.407629298333094e-09 -6.816328511462788e-08 7.421351204789168e-06 5.302310224821102e-06 0.00020859000683038875 1.0000008953555168 0.9998424297960227 1.000021659372856 1.2918643864121909e-06 -1.2885352374421306e-08 -7.592829843613989e-09 1.286783859310652e-06 2.9174022187870586e-09 -6.811188816827076e-08 8.953567824308449e-07 6.409792942503882e-07 2.165961899002337e-05 1.0000000922896157 0.9998418561933601 1.000002195893171 1.318295012831245e-07 1.5859874255940996e-11 7.136650288994159e-11 1.3177179317672727e-07 3.106808819052805e-09 -6.810609825239431e-08 9.229805316147633e-08 7.497006511300196e-08 2.196337060080388e-06 1.0000136192836286 0.9998515179736363 1.0005398713119622 2.752719307105026e-05 -7.722994116796586e-06 -5.09743757419067e-06 2.4322369501807944e-05 -1.0150837483868036e-10 -6.825434955396527e-08 1.361980450616881e-05 9.730447975755934e-06 0.0005405994227955023 0.9999905788844793 0.9998350601159319 1.0013161639862809 4.579438029259503e-05 -4.7769704224390414e-05 -4.2510860126882524e-05 2.0028352105338418e-05 -7.342727428719376e-10 -6.859867302766301e-08 1.0317533310518807e-05 7.3429592308640434e-06 0.0013246223358195086 1.000000010379015 0.999841797687385 1.0000002418135723 1.4671507319693499e-08 1.5754216349914588e-10 1.5931635304479e-10 1.4669852619287706e-08 3.126157496316451e-09 -6.810551114823152e-08 1.0450329297215081e-08 3.5822960137952196e-08 2.4453895095523674e-07
3.202 1.000007413259649 0.9998470853252804 1.000208534264472 1.1785187850497129e-05 -1.1857109382196575e-06 -7.295011342475734e-07 1.131733577392378e-05 1.4045681301056463e-09 -6.94211587030119e-08 7.413260617345049e-06 5.296536917343185e-06 0.00020858180966717968 1.0000008952648187 0.9998424297587473 1.000021659352055 1.2917998661809864e-06 -1.2949281466935825e-08 -7.657326862231584e-09 1.2867165607667796e-06 2.9155238455285684e-09 -6.936863257542951e-08 8.952658491563656e-07 6.409232955419628e-07 2.165960672247013e-05 1.0000000922886318 0.9998418562202334 1.0000021958918939 1.3182965624966884e-07 1.5159748315113132e-11 7.063237483672171e-11 1.3176915093945973e-07 3.105196042834266e-09 -6.936272943309307e-08 9.229469209761875e-08 7.500381201226346e-08 2.19639119020885e-06 1.0000135681518714 0.9998514814774686 1.000539713302082 2.7485982043384694e-05 -7.750646230937942e-06 -5.13355029328243e-06 2.4281220572111676e-05 -1.0318595499893087e-10 -6.951449046242446e-08 1.3568689464325555e-05 9.693938372517768e-06 0.0005404395061743188 0.9999903028137053 0.9998348629466105 1.0013116829905306 4.5459296938648786e-05 -4.775901674678511e-05 -4.2659053110177564e-05 1.971635678061062e-05 -7.297667443991589e-10 -6.986551882129692e-08 1.058075439955618e-05 7.531422128456856e-06 0.0013200716458813709 1.0000000103789923 0.9998417977149521 1.0000002418134626 1.4672383820419632e-08 1.5749305037371966e-10 1.5923399438112992e-10 1.4667931170546956e-08 3.1245730337707505e-09 -6.93621308610642e-08 1.0429201688705241e-08 3.5886392544739316e-08 2.4501002744630556e-07
3.212 1.0000074051731225 0.9998470795766644 1.0002085260147602 1.177916551477053e-05 -1.1910031538850774e-06 -7.352703277711246e-07 1.1311312363470912e-05 1.4015134027530146e-09 -7.070087384150154e-08 7.405174124574513e-06 5.290766562020456e-06 0.00020857351663349319 1.0000008951741386 0.9998424297219749 1.000021659331392 1.29173480266718e-06 -1.3013278241813738e-08 -7.721857825974046e-09 1.2866492592484354e-06 2.9136487656665735e-09 -7.06471953703568e-08 8.951750015680144e-07 6.40867314051265e-07 2.1659593528036737e-05 1.0000000922876615 0.9998418562476071 1.0000021958908567 1.318292677566731e-07 1.4385842961451559e-11 6.985767160071491e-11 1.3176650569044921e-07 3.1035867029928046e-09 -7.064117729824641e-08 9.229187952212441e-08 7.503730509906048e-08 2.196433363871145e-06 1.0000135170925188 0.99985144503351 1.0005395535993047 2.7444764586250344e-05 -7.778202161236138e-06 -5.169552128382324e-06 2.4240078751772984e-05 -1.0485688231354632e-10 -7.079651523310184e-08 1.3517647130783006e-05 9.657480755623632e-06 0.0005402779013664106 0.99999002830135 0.9998346668909437 1.0013071750681986 4.512377782358723e-05 -4.7746711836806554e-05 -4.280471354117178e-05 1.940518394731476e-05 -7.252760777750986e-10 -7.115436696519705e-08 1.0843080670857072e-05 7.719224478627418e-06 0.0013154941072934774 1.0000000103789828 0.9998417977430192 1.0000002418135923 1.467271715823861e-08 1.5737023409827197e-10 1.591108720463549e-10 1.4666006657197131e-08 3.1229922610301367e-09 -7.064056715473063e-08 1.0412680579287715e-08 3.5949141165364914e-08 2.4536974204861233e-07
3.222 1.0000073970906742 0.9998470738314598 1.000208517669305 1.1773142473913517e-05 -1.1962897481670099e-06 -7.410335473593502e-07 1.1305289207449616e-05 1.3984662167565377e-09 -7.200277735949578e-08 7.3970917257394075e-06 5.284999157633584e-06 0.0002085651275035449 1.0000008950834818 0.9998424296857177 1.000021659310964 1.291669139607638e-06 -1.3077297777684557e-08 -7.786355438628794e-09 1.2865820805697875e-06 2.9117791673413483e-09 -7.194792422116405e-08 8.950842753392672e-07 6.408113677922292e-07 2.1659578270413752e-05 1.0000000922867094 0.9998418562754927 1.0000021958901573 1.3182827930374034e-07 1.3582755726433863e-11 6.910979425693363e-11 1.3176398277213396e-07 3.1019831493813006e-09 -7.194178853981152e-08 9.229000739733848e-08 7.507072636539929e-08 2.1964544993887765e-06 1.0000134661055708 0.9998514086417682 1.0005393922094707 2.740354082659638e-05 -7.805661988897483e-06 -5.205443252393296e-06 2.4198944315765633e-05 -1.0651993752926125e-10 -7.210077211027245e-08 1.3466677497360306e-05 9.621075119085866e-06 0.0005401146137759342 0.9999897553509757 0.9998344719514842 1.0013026406708174 4.478784866176828e-05 -4.773279540363691e-05 -4.2947862928446724e-05 1.9094842215481967e-05 -7.207990319257863e-10 -7.246556811331967e-08 1.1104456739410864e-05 7.906328165816068e-06 0.0013108901651433086 1.0000000103789919 0.999841797771598 1.00000024181406 1.4672450359247462e-08 1.5721824265360752e-10 1.5901463852279208e-10 1.4664204718144062e-08 3.12141681836349e-09 -7.194116649190901e-08 1.0404306944390466e-08 3.60115941140666e-08 2.455392545704723e-07
3.232 1.0000073890123062 0.9998470680896768 1.0002085092283195 1.1767118757747398e-05 -1.201570672348882e-06 -7.467907277308357e-07 1.129926640651706e-05 1.3954278650508947e-09 -7.332722223159369e-08 7.389013412491383e-06 5.2792346984078985e-06 0.0002085566420759485 1.0000008949928512 0.9998424296499866 1.000021659290873 1.2916029055985104e-06 -1.3141289259165028e-08 -7.850750325555376e-09 1.2865151204862406e-06 2.909916517114214e-09 -7.32711707203678e-08 8.949936766884663e-07 6.407554617448282e-07 2.1659560323254772e-05 1.0000000922857792 0.9998418563039007 1.0000021958898975 1.3182671996992003e-07 1.2801212490587183e-11 6.845818048909416e-11 1.317616781242929e-07 3.1003862843446345e-09 -7.326491517824736e-08 9.228922396668777e-08 7.510417154090348e-08 2.196450975462516e-06 1.000013415191023 0.9998513723022489 1.0005392291383923 2.7362310975747015e-05 -7.833025788507137e-06 -5.241223835024083e-06 2.415781750990298e-05 -1.081731889008057e-10 -7.342761396520065e-08 1.3415780550217195e-05 9.584721453360367e-06 0.0005399496487895663 0.999989483966119 0.9998342781307654 1.0012980802430906 4.445153493900774e-05 -4.7717273448033725e-05 -4.3088522626359654e-05 1.8785340018752785e-05 -7.163345058269387e-10 -7.379947725295917e-08 1.1364832492293141e-05 8.092698721469856e-06 0.001306260258017916 1.0000000103790228 0.9998417978006993 1.000000241814967 1.4671613104768317e-08 1.5708801665094507e-10 1.5901474185033326e-10 1.46626207783919e-08 3.1198482187263826e-09 -7.32642812249021e-08 1.0405494149581495e-08 3.607396335249825e-08 2.4548885995032756e-07
3.242 1.00000738093802 0.9998470623513245 1.0002085006920054 1.176109445928692e-05 -1.2068458929336606e-06 -7.525418442379819e-07 1.1293244039428976e-05 1.3923996742544668e-09 -7.467456569160143e-08 7.380939178081753e-06 5.273473181100471e-06 0.00020854806045085536 1.000000894902248 0.9998424296147903 1.0000216592712097 1.2915361927980023e-06 -1.3205216208894892e-08 -7.915013231661464e-09 1.286448453157006e-06 2.9080620685042787e-09 -7.46172924622724e-08 8.949031899947736e-07 6.406995946652575e-07 2.1659539886917833e-05 1.000000092284871 0.9998418563328401 1.000002195890167 1.318246823434176e-07 1.2077429528139233e-11 6.793209357271926e-11 1.3175966555644176e-07 3.0987973511359097e-09 -7.461091432831767e-08 9.228942221538757e-08 7.513765561629489e-08 2.196425290496103e-06 1.0000133643488718 0.9998513360149572 1.0005390643918366 2.7321075308268652e-05 -7.860293649870204e-06 -5.276894086094655e-06 2.4116698557417367e-05 -1.0981506928560994e-10 -7.477739957665913e-08 1.3364956279436789e-05 9.54841975253233e-06 0.000539783012042887 0.999989214150289 0.9998340854313028 1.001293494222966 4.4114861897541095e-05 -4.7700152080815695e-05 -4.3226713877530355e-05 1.84766856219528e-05 -7.118804805601306e-10 -7.515645515094151e-08 1.1624162446174877e-05 8.278304876526693e-06 0.0013016048183460982 1.0000000103790763 0.999841797830332 1.000000241816403 1.46702977192425e-08 1.570154592889399e-10 1.5914086713913224e-10 1.466132921875825e-08 3.1182880004314117e-09 -7.46102683279338e-08 1.0415331062089918e-08 3.613628606806728e-08 2.452412920804093e-07
3.252 1.000007372867814 0.9998470566164103 1.0002084920605312 1.1755069712271244e-05 -1.212115400405028e-06 -7.582869332730493e-07 1.1287222169138908e-05 1.3893838427043303e-09 -7.604517144807217e-08 7.372869023832316e-06 5.267714608961117e-06 0.0002085393831018137 1.000000894811672 0.9998424295801366 1.0000216592520306 1.2914691339927283e-06 -1.3269066562789015e-08 -7.979176064649149e-09 1.2863821367192314e-06 2.9062173242243886e-09 -7.598665216816551e-08 8.948127886593037e-07 6.40643763440931e-07 2.165951796037863e-05 1.0000000922839858 0.999841856362319 1.0000021958910237 1.3182229927760181e-07 1.1423956881860667e-11 6.749967938677263e-11 1.3175800346832313e-07 3.0972183834518892e-09 -7.598014906863204e-08 9.22902962673861e-08 7.517111930797751e-08 2.1963849262274275e-06 1.0000133135791107 0.9998512997798971 1.0005388979755074 2.727983414026031e-05 -7.887465686763796e-06 -5.31245427599411e-06 2.4075587665280265e-05 -1.1144460490659286e-10 -7.615049312957081e-08 1.3314204685026944e-05 9.512170018155133e-06 0.0005396147094800519 0.9999889459069692 0.999833893855592 1.0012888830416937 4.3777854520005263e-05 -4.768143753120898e-05 -4.3362457834737e-05 1.8168887127298094e-05 -7.074354759458905e-10 -7.653686841313642e-08 1.1882405190290634e-05 8.463118173639868e-06 0.0012969242725141214 1.0000000103791518 0.9998417978605041 1.0000002418184257 1.4668636765092916e-08 1.5701301328648947e-10 1.5936044989637732e-10 1.4660387873846944e-08 3.1167376438592037e-09 -7.597949062619285e-08 1.0431044597017716e-08 3.619843232424693e-08 2.4486096766824933e-07
3.262 1.0000073648016865 0.9998470508849413 1.0002084833340097 1.1749044680673472e-05 -1.217379205643978e-06 -7.64026077894571e-07 1.1281200839895209e-05 1.3863814065126328e-09 -7.743940771502711e-08 7.364802956434296e-06 5.2619589891430825e-06 0.00020853061066761105 1.000000894721121 0.9998424295460326 1.0000216592333395 1.2914018904552054e-06 -1.3332849286856766e-08 -8.043317101718602e-09 1.2863162117694883e-06 2.9043839432419566e-09 -7.737961807538739e-08 8.947224409893624e-07 6.405879615513179e-07 2.1659495945842205e-05 1.0000000922831205 0.9998418563923441 1.0000021958924696 1.318197319538582e-07 1.0831534705301304e-11 6.70828763447833e-11 1.3175673197297516e-07 3.095650751816479e-09 -7.737298741587329e-08 9.22914322870554e-08 7.520443547473681e-08 2.1963399904885166e-06 1.0000132628817338 0.9998512635970727 1.0005387298950206 2.7238587818731308e-05 -7.91454203390735e-06 -5.347904721191372e-06 2.4034485020783133e-05 -1.130598277892145e-10 -7.754726416082898e-08 1.3263525773262035e-05 9.475972256498385e-06 0.0005394447471421435 0.9999886792396148 0.9998337034061103 1.0012842471238899 4.3440537523402685e-05 -4.766113614150781e-05 -4.3495775546845504e-05 1.7861952471015e-05 -7.029979586866084e-10 -7.794108904266603e-08 1.2139522913026046e-05 8.647112637747373e-06 0.0012922190407196343 1.000000010379247 0.9998417978912227 1.0000002418210376 1.4666791613157057e-08 1.570718255130617e-10 1.595953079307548e-10 1.4659836884360944e-08 3.1151980700504477e-09 -7.737231623955975e-08 1.0448857162732897e-08 3.6260124368706125e-08 2.444347621332785e-07
3.272 1.0000073567396337 0.9998470451569238 1.0002084745124904 1.174301955262959e-05 -1.2226373322013104e-06 -7.697593662299788e-07 1.1275180071249954e-05 1.3833938410316467e-09 -7.885764965312348e-08 7.356740978285753e-06 5.256206325134483e-06 0.00020852174359857318 1.0000008946305912 0.9998424295124851 1.0000216592150755 1.2913346474319189e-06 -1.3396585019368521e-08 -8.10751987732034e-09 1.2862506934562116e-06 2.902563428183953e-09 -7.879656420112785e-08 8.946321100278196e-07 6.405321736538482e-07 2.16594750851088e-05 1.0000000922822716 0.9998418564229223 1.0000021958944454 1.3181716569002677e-07 1.0279578886765984e-11 6.659770324080888e-11 1.317558658642857e-07 3.0940957598212877e-09 -7.878980372768237e-08 9.22924007666246e-08 7.523742618003802e-08 2.1963005576911347e-06 1.0000132122567333 0.9998512274664877 1.0005385601558965 2.71973367163823e-05 -7.941522838651162e-06 -5.38324574299396e-06 2.399339078471501e-05 -1.146595846456976e-10 -7.896808758456016e-08 1.3212919546458677e-05 9.439826470605498e-06 0.0005392731308262594 0.999988414151654 0.9998335140853141 1.0012795868876092 4.310293535831391e-05 -4.7639254357226913e-05 -4.3626687919395404e-05 1.7555889416906705e-05 -6.985662044476623e-10 -7.93694940680096e-08 1.2395481004058983e-05 8.830264499394968e-06 0.0012874895367260177 1.0000000103793596 0.9998417979224943 1.000000241824179 1.4664947143393009e-08 1.571711318796147e-10 1.5976182454547706e-10 1.4659691465299184e-08 3.113671182925002e-09 -7.878911933806312e-08 1.0464907696669715e-08 3.6320985406067195e-08 2.44051147669068e-07
3.282 1.0000073486816514 0.9998470394323637 1.0002084655959629 1.173699452715473e-05 -1.2278898079550787e-06 -7.754868509846509e-07 1.1269159853200084e-05 1.3804230240575648e-09 -8.030027722775945e-08 7.3486830788139015e-06 5.250456610518901e-06 0.0002085127819099241 1.0000008945400791 0.9998424294795 1.0000216591971185 1.2912676002163136e-06 -1.3460298880770926e-08 -8.1718324290692e-09 1.2861855682801754e-06 2.9007573523375353e-09 -8.023787061262075e-08 8.945417525893787e-07 6.404763736094448e-07 2.1659456033052504e-05 1.0000000922814363 0.9998418564540593 1.0000021958968293 1.318147957929089e-07 9.743102884076036e-12 6.599620409246148e-11 1.3175539208875245e-07 3.0925547363614067e-09 -8.023097756646694e-08 9.229283228986496e-08 7.526989589435795e-08 2.1962745514622083e-06 1.000013161704102 0.9998511913881453 1.0005383887635628 2.715608121923852e-05 -7.968408252827673e-06 -5.418477626695025e-06 2.395230508735439e-05 -1.1624230089944115e-10 -8.041334487908439e-08 1.3162385993945057e-05 9.403732653958179e-06 0.0005390998658654024 0.999988150646487 0.9998333258956409 1.001274902744427 4.276507219975728e-05 -4.7615798717678785e-05 -4.37552156738594e-05 1.7250705553169267e-05 -6.941388527227931e-10 -8.082246726314989e-08 1.2650247714833777e-05 9.012551959868488e-06 0.0012827361677677479 1.000000010379485 0.9998417979543248 1.0000002418277287 1.466329918541797e-08 1.572855714609461e-10 1.5981180643146884e-10 1.4659937937626506e-08 3.112158367531636e-09 -8.023027959933672e-08 1.0475993793302598e-08 3.638061976209151e-08 2.437830323331037e-07
3.292 1.0000073406277348 0.9998470337112662 1.0002084565843696 1.1730969789762378e-05 -1.2331366612608046e-06 -7.812085313320784e-07 1.1263140152068125e-05 1.377470397262726e-09 -8.176767642970107e-08 7.340629236088226e-06 5.244709830051961e-06 0.00020850372522612828 1.0000008944495802 0.9998424294470822 1.000021659179303 1.2912009290859723e-06 -1.352401600473116e-08 -8.236249723367715e-09 1.2861207995561491e-06 2.898966636117464e-09 -8.170392262417157e-08 8.944513257310828e-07 6.404205298426778e-07 2.1659438780709236e-05 1.000000092280609 0.9998418564857606 1.0000021958994572 1.3181280247321082e-07 9.196417173236994e-12 6.528333139078478e-11 1.3175527383466088e-07 3.091029340418009e-09 -8.169689458699524e-08 9.229247415264448e-08 7.530167418155475e-08 2.1962665866054733e-06 1.0000131112238317 0.9998511553620492 1.0005382157233689 2.711482170076569e-05 -7.995198429354576e-06 -5.453600603798134e-06 2.3911228033384647e-05 -1.178063421079559e-10 -8.188342335561591e-08 1.311192509341748e-05 9.367690791347422e-06 0.0005389249572003386 0.9999878887274849 0.9998331388395071 1.0012701950995355 4.2426971922745387e-05 -4.759077584979053e-05 -4.388137933122631e-05 1.6946408298622522e-05 -6.897141376441652e-10 -8.230039815477317e-08 1.2903793857974998e-05 9.193954982693076e-06 0.001277959334752257 1.0000000103796187 0.9998417979867197 1.0000002418315213 1.4662027975339623e-08 1.5739014253080423e-10 1.5975055009733575e-10 1.4660539971059864e-08 3.1106609726671455e-09 -8.169618296419524e-08 1.0480053050376549e-08 3.643870035460231e-08 2.4367663820971975e-07
3.302 1.0000073325778773 0.9998470279936358 1.0002084474776287 1.1724945481051966e-05 -1.2383779168168746e-06 -7.869243670415511e-07 1.1257120919988909e-05 1.3745368466724268e-09 -8.326023972714918e-08 7.332579427787991e-06 5.238965967830862e-06 0.0002084945730841618 1.0000008943590881 0.999842429415237 1.0000216591614388 1.2911347687004403e-06 -1.3587758636175596e-08 -8.30072701200716e-09 1.2860563369468256e-06 2.8971931207246485e-09 -8.31951121625488e-08 8.943608008569408e-07 6.403646167188596e-07 2.165942289565899e-05 1.0000000922797831 0.9998418565180311 1.0000021959021377 1.318113197153731e-07 8.618035217625703e-12 6.45039246778816e-11 1.3175546066129827e-07 3.089521017308597e-09 -8.318794626004226e-08 9.229123161083296e-08 7.533265334072916e-08 2.1962776522439415e-06 1.000013060815914 0.9998511193882011 1.0005380410406062 2.707355848889468e-05 -8.021893517599082e-06 -5.488614865968799e-06 2.3870159712284698e-05 -1.1935006640759868e-10 -8.337871531560211e-08 1.3061536822161436e-05 9.331700867177616e-06 0.0005387484096963637 0.9999876283979887 0.9998329529193085 1.0012654643518426 4.208865807097753e-05 -4.7564192462566684e-05 -4.400519922653585e-05 1.6643004914380883e-05 -6.852909663295864e-10 -8.380368192857866e-08 1.3156092532517971e-05 9.374455103765578e-06 0.0012731594326825582 1.0000000103797542 0.9998417980196832 1.0000002418353666 1.4661267192528425e-08 1.5746280682734654e-10 1.596233311528328e-10 1.4661447026685742e-08 3.1091808998476984e-09 -8.318722099513361e-08 1.0476423184338017e-08 3.6495033455755716e-08 2.437458476828239e-07
3.312 1.0000073245320715 0.9998470222794761 1.0002084382756533 1.1718921672843105e-05 -1.243613591172683e-06 -7.92634308204948e-07 1.125110210243552e-05 1.371623708431415e-09 -8.477836495912324e-08 7.324533644548411e-06 5.2332250167068975e-06 0.0002084853252615015 1.000000894268596 0.9998424293839686 1.0000216591433329 1.2910691841042306e-06 -1.3651539856053405e-08 -8.365209865180699e-09 1.2859921235491551e-06 2.895438153149997e-09 -8.471183698564662e-08 8.942701775259615e-07 6.40308625490048e-07 2.165940783579582e-05 1.0000000922789534 0.9998418565508748 1.0000021959046779 1.3181041226708333e-07 7.994352300270698e-12 6.37122437086657e-11 1.317558959201236e-07 3.088030949976275e-09 -8.470453049810036e-08 9.228919114160769e-08 7.53628107149555e-08 2.196305242521914e-06 1.0000130104803395 0.9998510834666048 1.0005378647205299 2.7032291843434366e-05 -8.048493659232065e-06 -5.523520594216693e-06 2.382910020563006e-05 -1.2087284924594329e-10 -8.489962093780123e-08 1.301122117013255e-05 9.295762874596815e-06 0.000538570228465815 0.9999873696613105 0.9998327681374202 1.001260710894073 4.175015383136445e-05 -4.753605534033934e-05 -4.412669554006088e-05 1.6340502513052053e-05 -6.808677730055492e-10 -8.533272054774469e-08 1.3407118873244302e-05 9.554035257424937e-06 0.0012683368510487548 1.0000000103798854 0.9998417980532203 1.0000002418390712 1.4661081731757313e-08 1.5749005507508725e-10 1.594837400364292e-10 1.466260245430905e-08 3.107719406800039e-09 -8.470379112195973e-08 1.0465940032340967e-08 3.6549589038980335e-08 2.4397053644414386e-07
3.322 1.0000073164903114 0.999847016568792 1.000208428978371 1.1712898365184163e-05 -1.248843686798254e-06 -7.983383227063064e-07 1.1245083637606291e-05 1.3687331066615632e-09 -8.63224565953086e-08 7.3164918937613745e-06 5.2274869813461345e-06 0.00020847598188250752 1.000000894178097 0.999842429353281 1.0000216591248057 1.2910041689032381e-06 -1.371535913485366e-08 -8.429661279762935e-09 1.2859280959264904e-06 2.8937032318680126e-09 -8.625450044472017e-08 8.941794866215773e-07 6.402525672036902e-07 2.1659393090830123e-05 1.0000000922781114 0.9998418565842964 1.000002195906899 1.3181007380545428e-07 7.326355241877219e-12 6.294562517332931e-11 1.3175651587351696e-07 3.086561172045509e-09 -8.624705122636687e-08 9.228661282032741e-08 7.539221135692858e-08 2.1963437259324746e-06 1.0000129602171004 0.9998510475972633 1.0005376867683784 2.6991021950680795e-05 -8.074998981633785e-06 -5.55831798731296e-06 2.3788049585846988e-05 -1.2237245266602428e-10 -8.644654503345735e-08 1.296097814379434e-05 9.2598768185682e-06 0.0005383904189539377 0.9999871125207328 0.9998325844961948 1.001255935112865 4.141148202934624e-05 -4.750637133473143e-05 -4.4245888325244846e-05 1.6038908060896314e-05 -6.764429461395172e-10 -8.688792157673312e-08 1.3656849831989852e-05 9.732679625068177e-06 0.0012634919739630233 1.0000000103800046 0.9998417980873352 1.0000002418424572 1.46614654300211e-08 1.5747280475273236e-10 1.5936895854512254e-10 1.4663942828118398e-08 3.1062772480195854e-09 -8.624629718119527e-08 1.0450845375924353e-08 3.66025008217928e-08 2.44299127696565e-07
3.332 1.0000073084525893 0.9998470108615883 1.0002084195857381 1.1706875499042532e-05 -1.2540681900412488e-06 -8.040364039486761e-07 1.1239065449128981e-05 1.3658654910791985e-09 -8.789292566670672e-08 7.3084541911546216e-06 5.2217518722440755e-06 0.00020846654324453468 1.0000008940875855 0.99984242932318 1.000021659105709 1.290939659669625e-06 -1.3779199788620585e-08 -8.494070353921718e-09 1.2858641757958124e-06 2.891989875871266e-09 -8.782351331926134e-08 8.940887776044488e-07 6.401964656115697e-07 2.165937810604629e-05 1.0000000922772523 0.9998418566183003 1.0000021959086527 1.3181024073565138e-07 6.630300092036475e-12 6.221540379751542e-11 1.3175724271906383e-07 3.0851123354601743e-09 -8.781591818667524e-08 9.22838775130757e-08 7.542099110604263e-08 2.196385143997419e-06 1.0000129100261885 0.9998510117801809 1.000537507189385 2.6949748937581886e-05 -8.101409597216729e-06 -5.5930072688830295e-06 2.374700791041489e-05 -1.2384750646138882e-10 -8.801989897877134e-08 1.291080775761604e-05 9.22404270955289e-06 0.0005382089867431557 0.9999868569795073 0.9998324019979653 1.0012511373888642 4.1072665141622894e-05 -4.7475147360380885e-05 -4.436279751787372e-05 1.5738228372678323e-05 -6.720150263428009e-10 -8.846969914358031e-08 1.3905263994370728e-05 9.910373508381484e-06 0.0012586251800183656 1.0000000103801057 0.9998417981220328 1.000000241845375 1.4662354523104784e-08 1.574279748081952e-10 1.5929039777801756e-10 1.466538956818143e-08 3.1048568113467803e-09 -8.781514973163509e-08 1.0434399006639632e-08 3.665403942763494e-08 2.4465752694808334e-07
3.342 1.0000073004189007 0.9998470051578703 1.0002084100977517 1.1700852976235747e-05 -1.2592870791587219e-06 -8.097285625581385e-07 1.1233047440113753e-05 1.3630234623616846e-09 -8.949018938842452e-08 7.300420546684717e-06 5.216019696072508e-06 0.00020845700951982056 1.0000008939970557 0.9998424292936712 1.000021659085935 1.2908755535256758e-06 -1.3843036764392375e-08 -8.558443024486614e-09 1.2858002652693447e-06 2.8902991938277826e-09 -8.941929256562006e-08 8.93998097064957e-07 6.401403449886261e-07 2.1659362148820085e-05 1.0000000922763705 0.9998418566528935 1.000002195909831 1.3181081045197754e-07 5.931410654867857e-12 6.151543454821847e-11 1.3175797823411547e-07 3.083686411751108e-09 -8.941154813877786e-08 9.228139173176553e-08 7.544932320962648e-08 2.1964206976287926e-06 1.000012859907598 0.9998509760153625 1.000537325988796 2.690847288893284e-05 -8.12772560884947e-06 -5.627588679876564e-06 2.370597521619167e-05 -1.2529677507795187e-10 -8.962010144680868e-08 1.2860710020399341e-05 9.188260554154511e-06 0.0005380259372437525 0.9999866030408584 0.999832220645044 1.0012463180968147 4.0733725314423056e-05 -4.744239040007014e-05 -4.4477442928084456e-05 1.543847010855278e-05 -6.67582777105128e-10 -9.007847400667877e-08 1.4152341427702384e-05 1.0087103224769271e-05 0.0012537368420634748 1.000000010380185 0.9998417981573192 1.0000002418477172 1.466364586075209e-08 1.573803127309312e-10 1.5924183741310114e-10 1.4666845202927148e-08 3.103458897770411e-09 -8.941076489107506e-08 1.042015529411909e-08 3.670455835502597e-08 2.449652913188956e-07
3.352 1.0000072923892422 0.9998469994576464 1.0002084005144616 1.1694830669634379e-05 -1.26450033587289e-06 -8.154148123897817e-07 1.1227029497502344e-05 1.3602081501634691e-09 -9.111467109753689e-08 7.292390956046244e-06 5.210290449891094e-06 0.00020844738058802649 1.0000008939065057 0.999842429264762 1.000021659065429 1.29081171992695e-06 -1.3906849451763575e-08 -8.62278873513016e-09 1.285736249190626e-06 2.888632713205231e-09 -9.104226080410945e-08 8.939074711165034e-07 6.400842205321766e-07 2.165934433495085e-05 1.0000000922754633 0.9998418566880836 1.0000021959103795 1.318116515093155e-07 5.25086377431882e-12 6.083577015671582e-11 1.31758608013207e-07 3.0822845633281015e-09 -9.103436441207896e-08 9.227947990096189e-08 7.54773769851312e-08 2.196442786296983e-06 1.000012809861327 0.9998509403028162 1.000537143171877 2.6867193857927665e-05 -8.153947124094764e-06 -5.662062463840086e-06 2.36649515225046e-05 -1.267188847635681e-10 -9.124757692129838e-08 1.2810684927316989e-05 9.152530349697542e-06 0.0005378412755274383 0.9999863507079804 0.9998320404397222 1.001241477605647 4.039468437672855e-05 -4.740810751446254e-05 -4.458984422740818e-05 1.513963977875871e-05 -6.631446811303074e-10 -9.171467378269978e-08 1.4398063548397779e-05 1.026285601625652e-05 0.0012488273271480158 1.0000000103802387 0.9998417981932022 1.000000241849429 1.4665209092331543e-08 1.573507962941555e-10 1.5921379051963614e-10 1.4668195051150077e-08 3.1020853810873286e-09 -9.103356596658934e-08 1.041106361983437e-08 3.6754416693800584e-08 2.4515550867627144e-07
3.362 1.0000072843636134 0.9998469937609253 1.0002083908359736 1.1688808426498217e-05 -1.2697079577097957e-06 -8.210951613660895e-07 1.122101150550025e-05 1.3574205773321665e-09 -9.276680154916859e-08 7.284365404388827e-06 5.204564124239953e-06 0.00020843765613462416 1.0000008938159344 0.9998424292364625 1.000021659044192 1.2907480028294012e-06 -1.3970631987281547e-08 -8.687111190692553e-09 1.2856720101986895e-06 2.8869918389459805e-09 -9.269284772788258e-08 8.938169014388026e-07 6.400280971652615e-07 2.1659323885438774e-05 1.0000000922745298 0.9998418567238789 1.0000021959102992 1.318126084384379e-07 4.594168899842949e-12 6.017265102317907e-11 1.3175901461859063e-07 3.0809078663313325e-09 -9.268479685006023e-08 9.227830514475587e-08 7.550528026784043e-08 2.1964469544668953e-06 1.000012759887374 0.9998509046425517 1.0005369587439208 2.682591186970259e-05 -8.180074265086054e-06 -5.696428858017581e-06 2.362393684528497e-05 -1.2811236103750132e-10 -9.290275699030081e-08 1.2760732464534688e-05 9.116852087353387e-06 0.0005376550064348994 0.9999860999840383 0.9998318613842704 1.0012366162785602 4.00555638448771e-05 -4.7372305851914114e-05 -4.4700020938271884e-05 1.4841743759822018e-05 -6.586993779763652e-10 -9.337873248907689e-08 1.4642412997066863e-05 1.0437619963868966e-05 0.0012438969967467045 1.0000000103802662 0.9998417982296914 1.000000241850512 1.4666888322370157e-08 1.5734499313386843e-10 1.5920248816634656e-10 1.4669321415378936e-08 3.1007372608044393e-09 -9.268398266471616e-08 1.0408716217622183e-08 3.680389702197726e-08 2.4519142693277515e-07
3.372 1.0000072763420154 0.999846988067718 1.0002083810624527 1.1682786072955443e-05 -1.274909959306146e-06 -8.26769612297824e-07 1.1214993362241501e-05 1.3546621088720303e-09 -9.444701737423227e-08 7.27634387907232e-06 5.198840711716207e-06 0.00020842783594635474 1.0000008937253435 0.9998424292087837 1.0000216590222852 1.2906842267380246e-06 -1.4034396212787679e-08 -8.751408665172875e-09 1.2856074451829257e-06 2.885377784132401e-09 -9.437149006312401e-08 8.937263750138643e-07 6.399719747938684e-07 2.165930048845481e-05 1.0000000922735728 0.9998418567602924 1.0000021959096506 1.3181350576533897e-07 3.94925803931699e-12 5.952791707593008e-11 1.3175909508031075e-07 3.079557990621421e-09 -9.436328125949565e-08 9.22778474059613e-08 7.553309542617055e-08 2.1964329728486123e-06 1.000012709985742 0.9998508690345812 1.0005367727102499 2.6784626926100666e-05 -8.206107171596768e-06 -5.730688092625371e-06 2.3582931214461535e-05 -1.2947601766799368e-10 -9.458607894035053e-08 1.2710852622189857e-05 9.08122576159605e-06 0.0005374671348753642 0.9999858508721683 0.9998316834809392 1.0012317344731019 3.9716384932301715e-05 -4.733499264854598e-05 -4.4807992435805946e-05 1.4544788313657182e-05 -6.542456069048481e-10 -9.507109065673047e-08 1.4885373518522182e-05 1.061138390453344e-05 0.0012389462071554804 1.0000000103802695 0.9998417982667979 1.0000002418510272 1.4668507579537637e-08 1.5735119140462282e-10 1.5920984011969076e-10 1.4670121672135308e-08 3.099415583483044e-09 -9.436245165506357e-08 1.0413036545650002e-08 3.685314129725649e-08 2.450736234964544e-07
3.382 1.0000072683244527 0.9998469823780386 1.0002083711941185 1.1676763431267808e-05 -1.2801063614533142e-06 -8.324381659331947e-07 1.120897499497807e-05 1.3519340090661654e-09 -9.615576249189432e-08 7.268326379928243e-06 5.193120214279528e-06 0.00020841792017518417 1.0000008936347378 0.9998424291817393 1.0000216589998239 1.2906202134025252e-06 -1.40981603465626e-08 -8.815677501315319e-09 1.2855424791500672e-06 2.883792183639753e-09 -9.607863125410669e-08 8.936358761855448e-07 6.399158540181979e-07 2.1659274521422393e-05 1.0000000922725956 0.9998418567973364 1.0000021959085499 1.3181416535585438e-07 3.2981020917800767e-12 5.890514073199666e-11 1.3175877453465912e-07 3.078236496855541e-09 -9.60702614292723e-08 9.227793652503195e-08 7.55608100586174e-08 2.196404612190653e-06 1.0000126601564372 0.9998508334789179 1.0005365850762116 2.674333902376735e-05 -8.232045988652382e-06 -5.764840396627597e-06 2.3541934688194522e-05 -1.3080860265399458e-10 -9.629798873101032e-08 1.2661045404515843e-05 9.045651377163805e-06 0.0005372776660872572 0.9999856033754773 0.999831506731957 1.001226832541236 3.937716856971172e-05 -4.7296175215299574e-05 -4.491377795192195e-05 1.424877960382436e-05 -6.497816729777052e-10 -9.679219606965776e-08 1.5126929851231314e-05 1.078413735424981e-05 0.0012339753098156358 1.0000000103802535 0.9998417983045349 1.0000002418510892 1.4669888730072549e-08 1.573508052084529e-10 1.5923885250502827e-10 1.4670521014728931e-08 3.09812222353816e-09 -9.60694158715479e-08 1.0422492729895871e-08 3.6902121076664625e-08 2.4483576729661856e-07
3.392 1.0000072603109318 0.9998469766919009 1.000208361231238 1.167074034915703e-05 -1.2852971762280566e-06 -8.381008263126796e-07 1.1202956363958608e-05 1.349237458942041e-09 -9.789348794841473e-08 7.260312920417797e-06 5.1874026430826425e-06 0.0002084079093779461 1.0000008935441238 0.9998424291553438 1.0000216589769695 1.290555809993958e-06 -1.4161934008055667e-08 -8.879916984684067e-09 1.2854770713506578e-06 2.8822359911109266e-09 -9.781472167312795e-08 8.935453938792683e-07 6.398597362475907e-07 2.1659246971866024e-05 1.0000000922716055 0.999841856835026 1.0000021959071574 1.318144340736109e-07 2.6307410036878954e-12 5.830522623543597e-11 1.317580119808149e-07 3.0769441365323374e-09 -9.780618767388229e-08 9.227831754280758e-08 7.558834027013981e-08 2.1963682727208174e-06 1.0000126103994678 0.9998507979755795 1.0005363958471714 2.670204818248305e-05 -8.257890853300407e-06 -5.798886000777091e-06 2.3500947358264758e-05 -1.3210867504156682e-10 -9.803893809672612e-08 1.2611310830600017e-05 9.010128949011042e-06 0.0005370866056683531 0.9999853574970407 0.9998313311395316 1.0012219108294118 3.903793543847993e-05 -4.725586092153046e-05 -4.501739657973334e-05 1.3953723703036102e-05 -6.453065453636652e-10 -9.854250329909695e-08 1.5367067631832857e-05 1.0955870442533274e-05 0.001228984651390922 1.000000010380224 0.9998417983429183 1.0000002418508591 1.467087901974893e-08 1.5733464366061848e-10 1.5929074763031661e-10 1.4670478390985088e-08 3.0968581732187536e-09 -9.780532554481123e-08 1.0434682600518795e-08 3.6950645808846194e-08 2.445320057928592e-07
3.402 1.0000072523014605 0.999846971009322 1.0002083511741087 1.1664716727501095e-05 -1.2904823976547427e-06 -8.437576006174543e-07 1.1196937464193207e-05 1.346574087855086e-09 -9.966065153452246e-08 7.252303518992735e-06 5.181688012337511e-06 0.00020839780430226238 1.0000008934535098 0.9998424291296135 1.0000216589539146 1.290490916197664e-06 -1.4225708644734739e-08 -8.944130025538888e-09 1.2854112139733215e-06 2.8807102174741227e-09 -9.95802187104359e-08 8.934549199515526e-07 6.398036195020619e-07 2.165921908168789e-05 1.00000009227061 0.9998418568733776 1.000002195905667 1.3181421213025828e-07 1.9562991476056243e-12 5.7725062678005824e-11 1.3175680004575846e-07 3.0756824365148544e-09 -9.957151719302583e-08 9.227871671884968e-08 7.561554526627247e-08 2.196331126625465e-06 1.0000125607148442 0.9998507625245834 1.0005362050284976 2.6660754474527618e-05 -8.28364188386721e-06 -5.832825139700779e-06 2.3459969350672478e-05 -1.333751365593919e-10 -9.980938555007823e-08 1.2561648924982374e-05 8.974658495802012e-06 0.0005368939593582937 0.9999851132399026 0.9998311567058477 1.0012169696786197 3.869870600455733e-05 -4.721405718482705e-05 -4.51188672743772e-05 1.3659626594906352e-05 -6.40818910032809e-10 -1.0032247444316224e-07 1.560577331851298e-05 1.1126573859136791e-05 0.0012239745736024124 1.0000000103801896 0.999841798381963 1.0000002418505307 1.4671378986401552e-08 1.573112526934609e-10 1.593622072094767e-10 1.4669986290140317e-08 3.095624891821981e-09 -9.957063792824664e-08 1.044700417877117e-08 3.699840282976672e-08 2.4422202600161253e-07
3.412 1.0000072442960473 0.9998469653303178 1.0002083410230445 1.1658692534117093e-05 -1.2956620050304274e-06 -8.494085025421285e-07 1.1190918323437614e-05 1.3439447872786294e-09 -1.0145771898551314e-07 7.244298188290164e-06 5.1759763311257055e-06 0.00020838760557496556 1.0000008933629037 0.9998424291045656 1.000021658930868 1.2904254984530876e-06 -1.4289461164663329e-08 -9.008326203932276e-09 1.2853449328073034e-06 2.87921647472467e-09 -1.0137558647430202e-07 8.933644434223541e-07 6.397474936429668e-07 2.16591919202788e-05 1.0000000922696186 0.999841856912408 1.000002195904286 1.3181346664925487e-07 1.2974764930919165e-12 5.715571405389814e-11 1.317551642633583e-07 3.0744524922414307e-09 -1.013667142749408e-07 9.227888877777525e-08 7.564224854454e-08 2.196299545099337e-06 1.0000125111025777 0.9998507271259486 1.0005360126255447 2.6619458038356867e-05 -8.309299184834799e-06 -5.866658053806986e-06 2.3419000824563464e-05 -1.3460673258281514e-10 -1.0160979768450576e-07 1.2512059706542712e-05 8.939240031404294e-06 0.000536699732733327 0.9999848706070733 0.9998309834330664 1.0012120094244479 3.8359500536811214e-05 -4.7170771472954385e-05 -4.521820885128337e-05 1.3366494176394745e-05 -6.36317772177915e-10 -1.0213257848659909e-07 1.5843034128483816e-05 1.1296238811673514e-05 0.0012189454130039554 1.0000000103801587 0.9998417984216864 1.000000241850312 1.4671355516062887e-08 1.5730348771825614e-10 1.594444937446351e-10 1.466907049525343e-08 3.094423359559257e-09 -1.0136581795936846e-07 1.04571667051819e-08 3.704501519677433e-08 2.439593861547576e-07
3.422 1.0000072362947001 0.9998469596549052 1.0002083307783514 1.1652667796588445e-05 -1.3008359792958767e-06 -8.550535539536703e-07 1.1184899005823955e-05 1.3413507630860523e-09 -1.0328516211806725e-07 7.2362969299363854e-06 5.170267600010208e-06 0.00020837731349690228 1.0000008932723137 0.9998424290802156 1.0000216589080317 1.2903595836371128e-06 -1.4353169720309204e-08 -9.072522760949374e-09 1.2852782886815716e-06 2.8777558999175873e-09 -1.0320129711730973e-07 8.932739482927464e-07 6.396913397916888e-07 2.165916611048544e-05 1.000000092268638 0.9998418569521332 1.0000021959032168 1.3181222426951258e-07 6.758589453130686e-13 5.657982930484454e-11 1.3175316579696424e-07 3.0732557135288666e-09 -1.0319225124614825e-07 9.227864254085104e-08 7.566826570780718e-08 2.1962782258410077e-06 1.0000124615626802 0.999850691779694 1.0005358186436317 2.6578159073019028e-05 -8.334862861501535e-06 -5.900384991040597e-06 2.337804197519818e-05 -1.3580171551511491e-10 -1.0344064835851486e-07 1.2462543183084044e-05 8.903873561500252e-06 0.000536503931020065 0.9999846296015298 0.9998308113233249 1.0012070303971312 3.802033910674583e-05 -4.712601131855573e-05 -4.531543998574719e-05 1.307433226065267e-05 -6.318019095417654e-10 -1.0397329189135952e-07 1.607883798323656e-05 1.1464856988685215e-05 0.0012138975009010741 1.000000010380139 0.9998417984621051 1.000000241850404 1.4670835498643672e-08 1.573327740896266e-10 1.5952007428767068e-10 1.466779191110238e-08 3.0932546477205947e-09 -1.031913369938561e-07 1.04634582996901e-08 3.709010461374468e-08 2.4378524178203205e-07
3.432 1.0000072282974253 0.9998469539830995 1.0002083204403072 1.164664258602223e-05 -1.3060043198754742e-06 -8.606927850043642e-07 1.1178879612426918e-05 1.3387934389338369e-09 -1.0514346080574031e-07 7.228299737541387e-06 5.164561813667372e-06 0.0002083669280715178 1.0000008931817466 0.9998424290565807 1.000021658885578 1.2902932413679455e-06 -1.4416831631777295e-08 -9.136744784356058e-09 1.2852113798715208e-06 2.8763292295061904e-09 -1.0505782962593605e-07 8.931834177296762e-07 6.396351358514223e-07 2.1659141819590963e-05 1.0000000922676757 0.9998418569925697 1.000002195902631 1.3181055466227549e-07 9.475517604372935e-14 5.5971845955506996e-11 1.3175090248318178e-07 3.072093009990541e-09 -1.050486066443853e-07 9.22778566326087e-08 7.569343377202756e-08 2.196269927950332e-06 1.0000124120951623 0.9998506564858379 1.0005356230880187 2.6536857821715528e-05 -8.360333038241354e-06 -5.934006206953835e-06 2.333709303541211e-05 -1.3695958480801213e-10 -1.0530241845269078e-07 1.2413099354717424e-05 8.868559086010317e-06 0.0005363065591440397 0.9999843902262113 0.9998306403787335 1.0012020329215996 3.768124157494495e-05 -4.7079784334840065e-05 -4.5410579206038316e-05 1.2783146580949884e-05 -6.272702998120433e-10 -1.058450986272183e-07 1.6313173455046832e-05 1.1632420522967285e-05 0.001208831163508976 1.000000010380137 0.9998417985032345 1.0000002418509795 1.4669888370659627e-08 1.5740275417508293e-10 1.5956352184484213e-10 1.4666248675645315e-08 3.0921199326104916e-09 -1.0504767472735827e-07 1.0464852941919737e-08 3.713334764782533e-08 2.437256437018941e-07
3.442 1.0000072203042285 0.9998469483149166 1.0002083100091388 1.1640617004460496e-05 -1.3111670503843672e-06 -8.663262262784805e-07 1.1172860275757254e-05 1.3362737425995612e-09 -1.0703310252950322e-07 7.220306605406578e-06 5.158858966864705e-06 0.00020835644921671814 1.0000008930912077 0.9998424290336743 1.0000216588636288 1.2902265705875457e-06 -1.4480467403445659e-08 -9.20101918706579e-09 1.2851443350525946e-06 2.874938753658932e-09 -1.069456713115241e-07 8.93092843410522e-07 6.395788648573539e-07 2.1659118940238887e-05 1.0000000922667367 0.9998418570337317 1.0000021959026513 1.3180855737256873e-07 -4.668782450013063e-13 5.5305387599459025e-11 1.3174850347585005e-07 3.070965486146793e-09 -1.0693626724539562e-07 9.227649742747451e-08 7.571763641875069e-08 2.196275398585338e-06 1.0000123627000344 0.9998506212443998 1.0005354259638854 2.6495554558311784e-05 -8.385709864253042e-06 -5.967521957206855e-06 2.329615427000585e-05 -1.3807914299614266e-10 -1.071955958371419e-07 1.2363728222472853e-05 8.833296605370717e-06 0.0005361076219520736 0.9999841524840211 0.9998304706013774 1.0011970173175282 3.734222758323557e-05 -4.703209822009396e-05 -4.550364487930545e-05 1.2492942785521237e-05 -6.227217286030207e-10 -1.0774849018912874e-07 1.65460297113582e-05 1.179892195387599e-05 0.0012037467222637697 1.0000000103801585 0.99984179854509 1.0000002418521605 1.4668612868758475e-08 1.574921297458224e-10 1.59548313645409e-10 1.4664569803084184e-08 3.0910204496942824e-09 -1.0693531746198845e-07 1.0461098388295626e-08 3.717451755849269e-08 2.4378904808175803e-07
3.452 1.0000072123151134 0.9998469426503697 1.0002082994850072 1.1634591179542444e-05 -1.316324211007035e-06 -8.719538963086749e-07 1.1166841142206568e-05 1.3337924902628012e-09 -1.0895458200784675e-07 7.212317535826336e-06 5.153159060080403e-06 0.00020834587699336454 1.0000008930007005 0.9998424290115115 1.000021658842244 1.2901596954426287e-06 -1.4544114673380346e-08 -9.265359846533918e-09 1.2850772974601402e-06 2.8735841625899623e-09 -1.088653159525107e-07 8.93002234294378e-07 6.395225215723271e-07 2.1659097287020515e-05 1.0000000922658243 0.9998418570756338 1.0000021959033358 1.318063566694196e-07 -1.0467233399136073e-12 5.4566034204781456e-11 1.3174611147647072e-07 3.069873982259415e-09 -1.0885572755486481e-07 9.22746393868275e-08 7.574082120245405e-08 2.1962932088286036e-06 1.0000123133773042 0.9998505860553966 1.0005352272763175 2.6454249585038334e-05 -8.410993504561035e-06 -6.00093248406056e-06 2.3255225957380062e-05 -1.3915908813562304e-10 -1.0912067742116737e-07 1.2314429795647891e-05 8.798086125911976e-06 0.0005359071244348009 0.9999839163778234 0.999830301993314 1.001191983899396 3.7003316553426685e-05 -4.6982960747770394e-05 -4.55946551881645e-05 1.2203726421813877e-05 -6.181552174353983e-10 -1.0968396583971385e-07 1.6777396460062193e-05 1.1964354189351584e-05 0.0011986444941026434 1.0000000103802071 0.9998417985876848 1.000000241854005 1.4667133777978036e-08 1.5756333151089189e-10 1.5946049643077825e-10 1.466289773210966e-08 3.089957176187384e-09 -1.0885475927263578e-07 1.045283575936928e-08 3.7213510693808784e-08 2.439628767189303e-07
3.462 1.0000072043300812 0.9998469369894708 1.0002082888680064 1.1628565266806546e-05 -1.321475838749651e-06 -8.775757859102049e-07 1.1160822346953396e-05 1.331351181800691e-09 -1.1090840246872109e-07 7.204332540251202e-06 5.147462100361327e-06 0.00020833521167293849 1.0000008929102266 0.9998424289901042 1.0000216588214121 1.2900927676838631e-06 -1.4607807761767976e-08 -9.32975325462441e-09 1.2850103976464842e-06 2.872266910816394e-09 -1.1081726570831051e-07 8.929116178911768e-07 6.394661142427389e-07 2.1659076659422486e-05 1.0000000922649412 0.9998418571182879 1.0000021959046745 1.318041038675223e-07 -1.678505023252431e-12 5.376692326742147e-11 1.317438569965134e-07 3.0688202695799067e-09 -1.108074894144083e-07 9.227246957066355e-08 7.576300724291473e-08 2.1963196501040342e-06 1.000012264126979 0.9998505509188441 1.000535027030301 2.6412943232002382e-05 -8.436184121728835e-06 -6.034238001626446e-06 2.321430836472011e-05 -1.4019872574800376e-10 -1.1107816674153951e-07 1.2265204092586725e-05 8.762927660353499e-06 0.0005357050717772016 0.9999836819104434 0.999830134556573 1.0011869329765586 3.6664527690828655e-05 -4.693237974605344e-05 -4.5683628103174435e-05 1.1915502911501841e-05 -6.135695792787641e-10 -1.1165203221992771e-07 1.700726390057058e-05 1.212871047247475e-05 0.001193524791554269 1.0000000103802842 0.9998417986310321 1.0000002418565035 1.4665602819536355e-08 1.575822931979225e-10 1.5931362319126504e-10 1.4661363104171852e-08 3.088931118274911e-09 -1.1080650218739359e-07 1.044163628151436e-08 3.725036000831377e-08 2.4421200207274626e-07
3.472 1.0000071963491308 0.9998469313322321 1.0002082781581698 1.162253944264866e-05 -1.326621950064968e-06 -8.831918542620181e-07 1.115480399037168e-05 1.3289505067696563e-09 -1.1289507414644952e-07 7.196351633082327e-06 5.141768096991929e-06 0.0002083244536016204 1.0000008928197848 0.9998424289694637 1.0000216588010664 1.290025959151295e-06 -1.4671560183703175e-08 -9.394154041827237e-09 1.284943731743595e-06 2.8709883129120595e-09 -1.1280203068244339e-07 8.928210318571568e-07 6.394096605135783e-07 2.1659056764550326e-05 1.0000000922640846 0.9998418571617051 1.0000021959065988 1.3180197036631698e-07 -2.3764115799356398e-12 5.2953889174322134e-11 1.317418362799277e-07 3.0678048661855535e-09 -1.1279206237388006e-07 9.227025590115649e-08 7.578428276314205e-08 2.1963491423378838e-06 1.0000122149490636 0.9998505158347581 1.0005348252307338 2.6371635851358188e-05 -8.461281857923256e-06 -6.067438690937428e-06 2.317340172433311e-05 -1.4119701920522176e-10 -1.1306857581848252e-07 1.2216051134359494e-05 8.727821223461868e-06 0.0005355014692030081 0.9999834490846653 0.9998299682931547 1.0011818648533322 3.632587997912173e-05 -4.688036307871497e-05 -4.577058136137522e-05 1.1628277528309823e-05 -6.089640492811236e-10 -1.1365320456480892e-07 1.7235622685662856e-05 1.2291984355472116e-05 0.0011883879226303135 1.0000000103803885 0.9998417986751424 1.0000002418595875 1.4664191495807304e-08 1.5753527386322078e-10 1.5915239849085915e-10 1.4660062366208643e-08 3.087943792023522e-09 -1.1279105616400702e-07 1.0429773735885476e-08 3.728523668213678e-08 2.444836497787194e-07
3.482 1.0000071883722585 0.9998469256786621 1.000208267355488 1.1616513882533042e-05 -1.33176253488627e-06 -8.888020418897188e-07 1.114878612909909e-05 1.326591749677982e-09 -1.1491511484724801e-07 7.188374821980425e-06 5.136077055184237e-06 0.00020831360295538062 1.0000008927293713 0.9998424289495987 1.0000216587810957 1.289959439785214e-06 -1.47353591891408e-08 -9.45849841002635e-09 1.2848773522898316e-06 2.869749596519802e-09 -1.1482012793789419e-07 8.927305088149814e-07 6.393531804556781e-07 2.1659037101027614e-05 1.000000092263252 0.9998418572058948 1.0000021959089986 1.3180012576646527e-07 -3.1274511127443065e-12 5.2190747514550893e-11 1.317401013032971e-07 3.0668284814481386e-09 -1.148099643629113e-07 9.226827767931708e-08 7.580479412785309e-08 2.1963753700514895e-06 1.00001216584356 0.9998504808031516 1.0005346218824387 2.633032779481319e-05 -8.486286828957803e-06 -6.100534713480004e-06 2.3132506224283122e-05 -1.4215253483169244e-10 -1.1509242392543038e-07 1.2166970935354347e-05 8.692766825664948e-06 0.000535296321719686 0.9999832179032314 0.9998298032050301 1.0011767798290934 3.5987392158799594e-05 -4.6826918637624766e-05 -4.585553245911024e-05 1.1342055387665192e-05 -6.04337218112949e-10 -1.1568800522264944e-07 1.7462463894460734e-05 1.245416968169161e-05 0.0011832341906468282 1.000000010380516 0.9998417987200253 1.0000002418631466 1.4663069315240152e-08 1.574354047000448e-10 1.590410140322792e-10 1.4659047297314875e-08 3.086995543525357e-09 -1.148089384050616e-07 1.0419686208022842e-08 3.731843686013389e-08 2.447198249630889e-07
3.492 1.0000071803994575 0.9998469200287676 1.000208256459927 1.1610488728772942e-05 -1.3368975636978535e-06 -8.944062981378096e-07 1.1142768783737596e-05 1.324275026860399e-09 -1.1696905222086262e-07 7.180402101263675e-06 5.130388971792862e-06 0.0002083026595794226 1.0000008926389798 0.9998424289305171 1.0000216587613677 1.2898933458532095e-06 -1.479917195969439e-08 -9.522731347733715e-09 1.2848112762611333e-06 2.868550607001248e-09 -1.1687208378084052e-07 8.926400630136752e-07 6.392966906227952e-07 2.1659016946992868e-05 1.0000000922624361 0.9998418572508644 1.0000021959117413 1.317987065825805e-07 -3.898752939402435e-12 5.153260124896007e-11 1.3173866887993089e-07 3.0658927231291657e-09 -1.168617211110783e-07 9.226674610439408e-08 7.582472553036437e-08 2.196392831345217e-06 1.0000121168104685 0.9998504458240373 1.000534416990186 2.6289019380715334e-05 -8.511199131778745e-06 -6.133526238776002e-06 2.3091622016117774e-05 -1.4306459504115838e-10 -1.1715023893475553e-07 1.2117963496930637e-05 8.65776446883542e-06 0.0005350896339608792 0.9999829883688407 0.9998296392941397 1.0011716781983835 3.564908269383327e-05 -4.677205434840684e-05 -4.5938498650557084e-05 1.1056841456809476e-05 -5.996889647461073e-10 -1.1775696535145606e-07 1.7687779011044787e-05 1.2615260571668948e-05 0.0011780638941732385 1.000000010380661 0.9998417987656877 1.000000241867048 1.4662372529993869e-08 1.5731498134119453e-10 1.5903442582523858e-10 1.4658334788939064e-08 3.0860877856835428e-09 -1.1686067525379209e-07 1.0413317196906424e-08 3.7350346936485335e-08 2.4487272222157886e-07
3.502 1.0000071724307198 0.9998469143825565 1.0002082454714436 1.1604464063644187e-05 -1.3420270027501484e-06 -9.00004608947802e-07 1.1136751959709382e-05 1.3220022652565441e-09 -1.1905741997762668e-07 7.172433452926237e-06 5.124703836171218e-06 0.0002082916230501067 1.0000008925486028 0.9998424289122253 1.0000216587417394 1.2898277542647097e-06 -1.4862962322756642e-08 -9.586834701634312e-09 1.2847455044333739e-06 2.867393134360228e-09 -1.1895843166519972e-07 8.925496867449417e-07 6.392402016808029e-07 2.165899552638284e-05 1.0000000922616297 0.9998418572966202 1.000002195914684 1.3179778899329944e-07 -4.653838476524179e-12 5.099789734082497e-11 1.3173754060466022e-07 3.06499754335173e-09 -1.1894786625892896e-07 9.226575350073031e-08 7.584427034956265e-08 2.196398147846098e-06 1.000012067849788 0.9998504108974261 1.0005342105587054 2.6247710866940624e-05 -8.536018858336853e-06 -6.166413471878886e-06 2.3050749234456494e-05 -1.439324071604537e-10 -1.192425567096062e-07 1.2069028809273019e-05 8.62281414756316e-06 0.0005348814102590309 0.9999827604841474 0.9998294765623913 1.0011665602510178 3.531096974562175e-05 -4.671577818367386e-05 -4.601949694417542e-05 1.0772640574539936e-05 -5.950182458950267e-10 -1.1986062377057364e-07 1.791155990152333e-05 1.27752514075622e-05 0.001172877327224077 1.0000000103808149 0.9998417988121366 1.000000241871149 1.4662177285418349e-08 1.5721072562826261e-10 1.59151106038409e-10 1.4657926128332924e-08 3.0852208085150784e-09 -1.1894679985477598e-07 1.041164297658533e-08 3.7381382986805935e-08 2.4491603943006184e-07
3.512 1.0000071644660373 0.9998469087400339 1.0002082343899883 1.1598439901304524e-05 -1.347150827777824e-06 -9.055970096384116e-07 1.1130735663891906e-05 1.3197741699236715e-09 -1.211807614561274e-07 7.164468855914753e-06 5.119021636087525e-06 0.00020828049293975908 1.0000008924582304 0.9998424288947296 1.0000216587220652 1.289762674397962e-06 -1.4926702460877988e-08 -9.650839865827237e-09 1.2846800404315728e-06 2.8662778058736775e-09 -1.2107971431586464e-07 8.924593583587829e-07 6.391837201690889e-07 2.1658972295575624e-05 1.000000092260824 0.9998418573431688 1.0000021959176817 1.3179738213144965e-07 -5.3653411627927994e-12 5.0555508098812847e-11 1.3173671937146905e-07 3.064144610251256e-09 -1.2106894204884356e-07 9.226527168336619e-08 7.586359632776209e-08 2.1963906334311115e-06 1.0000120189615167 0.9998503760233302 1.0005340025926932 2.6206402441679183e-05 -8.560746110774074e-06 -6.199196665224566e-06 2.3009888014896123e-05 -1.4475549001305714e-10 -1.2136992161150184e-07 1.2020166860732578e-05 8.587915855513604e-06 0.0005346716549177 0.9999825342517626 0.9998293150116632 1.0011614262721897 3.497307116108418e-05 -4.665809817482047e-05 -4.609854407628772e-05 1.0489457469495544e-05 -5.903239755910656e-10 -1.2199952801461218e-07 1.8133798784589347e-05 1.2934136812802715e-05 0.0011676747796383839 1.0000000103809696 0.9998417988593784 1.0000002418753038 1.4662492677798825e-08 1.5715002617338246e-10 1.5935990534234697e-10 1.465782446283641e-08 3.084395997763714e-09 -1.2106785478228915e-07 1.0414579790305725e-08 3.7411909974506474e-08 2.4484788971755966e-07
3.522 1.0000071565054018 0.9998469031012069 1.0002082232155087 1.1592416197556955e-05 -1.3522690301003724e-06 -9.111835736936857e-07 1.1124719910502528e-05 1.3175905727153836e-09 -1.2333962725625906e-07 7.156508296628911e-06 5.113342364530939e-06 0.00020826926910196418 1.0000008923678563 0.999842428878037 1.0000216587021946 1.289698057405199e-06 -1.499038114500209e-08 -9.714815813145391e-09 1.2846148960881043e-06 2.8652052898975555e-09 -1.2323648161571654e-07 8.923690553133446e-07 6.391272512657676e-07 2.165894718415741e-05 1.0000000922600107 0.9998418573905167 1.0000021959205843 1.317974371924508e-07 -6.0217082787434224e-12 5.01360834737789e-11 1.3173621639316625e-07 3.063334530623078e-09 -1.2322549860100071e-07 9.226518827193175e-08 7.588281181102901e-08 2.1963720569160468e-06 1.0000119701456536 0.9998503412017604 1.000533793096813 2.6165094232568293e-05 -8.585381007018206e-06 -6.231876107159575e-06 2.2969038499133572e-05 -1.4553269393652413e-10 -1.235328859921655e-07 1.1971377648069035e-05 8.553069592530404e-06 0.0005344603724946269 0.9999823096742514 0.9998291546437998 1.0011562765425825 3.463540448401491e-05 -4.659902241680913e-05 -4.617565645512496e-05 1.0207296768358418e-05 -5.856058257091147e-10 -1.2417423379390268e-07 1.8354488199427764e-05 1.3091911629384051e-05 0.0011624565374488485 1.0000000103811169 0.9998417989074194 1.0000002418793632 1.4663270023714961e-08 1.5714447504198223e-10 1.5959201839118072e-10 1.465804122684716e-08 3.0836140658165287e-09 -1.2322439018428414e-07 1.0421224964026431e-08 3.744216182771559e-08 2.4468628890877724e-07
3.532 1.0000071485488053 0.9998468974660835 1.0002082119479492 1.158639286780548e-05 -1.3573816162098172e-06 -9.167643830787502e-07 1.1118704710595484e-05 1.3154533775053358e-09 -1.2553457765139866e-07 7.148551773649084e-06 5.107666022386765e-06 0.00020825795176388404 1.0000008922774724 0.9998424288621548 1.0000216586819772 1.2896338139050154e-06 -1.505400202823224e-08 -9.77883980778096e-09 1.2845500789375887e-06 2.8641761105166187e-09 -1.2542929252675677e-07 8.922787624185335e-07 6.390707985046491e-07 2.1658920621073395e-05 1.000000092259183 0.9998418574386724 1.0000021959232406 1.317978655846327e-07 -6.626683936995891e-12 4.9661858116984005e-11 1.3173604000845828e-07 3.062567922123033e-09 -1.254180948413756e-07 9.226535081040932e-08 7.59019430917428e-08 2.196345907068649e-06 1.0000119214022005 0.9998503064327317 1.000533582075699 2.612378632483578e-05 -8.60992367950968e-06 -6.264452092424979e-06 2.2928200823742938e-05 -1.4626310644165886e-10 -1.2573201061530026e-07 1.1922661181002952e-05 8.51827536701702e-06 0.0005342475678835467 0.9999820867541307 0.999828995460613 1.001151111338489 3.4297986973623896e-05 -4.65385590665144e-05 -4.625085008031922e-05 9.926162987217965e-06 -5.808629687356758e-10 -1.263853054131866e-07 1.8573620978269426e-05 1.3248570898874433e-05 0.0011572228830396805 1.0000000103812496 0.9998417989562675 1.000000241883176 1.466442004140463e-08 1.5719038104434953e-10 1.5976929477361072e-10 1.4658584377805473e-08 3.0828755669879466e-09 -1.2541696443284193e-07 1.0430217639369763e-08 3.7472191517414156e-08 2.4446174343948673e-07
3.542 1.0000071405962423 0.9998468918346723 1.0002082005872615 1.1580369798537428e-05 -1.36248860423061e-06 -9.223394952787315e-07 1.1112690053773603e-05 1.3133626110927967e-09 -1.2776618001384438e-07 7.14059929270737e-06 5.101992614353063e-06 0.0002082465413500278 1.0000008921870727 0.9998424288470927 1.000021658661268 1.2895698283153001e-06 -1.5117579648582e-08 -9.842965188237799e-09 1.2844855766408538e-06 2.8631914972228366e-09 -1.2765871485358262e-07 8.921884697738066e-07 6.390143598522574e-07 2.1658893306462176e-05 1.0000000922583356 0.9998418574876438 1.0000021959255063 1.3179855081449577e-07 -7.194928955391815e-12 4.9079299251141174e-11 1.3173617776105258e-07 3.061845585821954e-09 -1.276472978790248e-07 9.226559224454953e-08 7.592092996198976e-08 2.19631656809767e-06 1.0000118727311587 0.9998502717162578 1.000533369533965 2.608247877345846e-05 -8.634374272528106e-06 -6.296924888052618e-06 2.288737510356836e-05 -1.4694614800984533e-10 -1.279678652399424e-07 1.187401747663954e-05 8.483533191920804e-06 0.0005340332461289285 0.9999818654938685 0.9998288374638783 1.001145930931952 3.3960835618429615e-05 -4.647671633605521e-05 -4.6324140455821025e-05 9.646060516464e-06 -5.760948019249083e-10 -1.2863331568644044e-07 1.8791190231314008e-05 1.3404109851963455e-05 0.0011519740950530683 1.000000010381362 0.9998417990059324 1.0000002418865976 1.4665827010470654e-08 1.5727305967915362e-10 1.5983836561501002e-10 1.4659441556217027e-08 3.0821814375189503e-09 -1.2764614570925322e-07 1.0440010980738e-08 3.750186849108146e-08 2.4421123929720743e-07
3.552 1.0000071326477098 0.9998468862069839 1.000208189133419 1.1574346855004909e-05 -1.3675900180416016e-06 -9.27908924797264e-07 1.1106675896295372e-05 1.3113188687048582e-09 -1.3003501142797091e-07 7.1326508563015284e-06 5.0963221417533235e-06 0.00020823503816740747 1.0000008920966545 0.9998424288328612 1.000021658639945 1.2895059626884804e-06 -1.5181135799020233e-08 -9.90720198702282e-09 1.2844213432163692e-06 2.862251635667851e-09 -1.2992532414587795e-07 8.920981635002914e-07 6.389579225596845e-07 2.1658865865421014e-05 1.0000000922574643 0.9998418575374428 1.0000021959272596 1.3179935581329117e-07 -7.748183473853035e-12 4.8378662484100534e-11 1.31736583626267e-07 3.061168135209133e-09 -1.2991368413083702e-07 9.226573529733176e-08 7.593964011646225e-08 2.1962886559621147e-06 1.0000118241325335 0.9998502370523552 1.0005331554762238 2.6041171609973146e-05 -8.658732936230507e-06 -6.329294716192182e-06 2.2846561418456352e-05 -1.4758147127831647e-10 -1.3024102833144431e-07 1.1825446548938393e-05 8.448843077331144e-06 0.0005338174121140305 0.9999816458958798 0.9998286806553345 1.0011407355909208 3.36239671471384e-05 -4.6413502487629527e-05 -4.639554251100241e-05 9.366993612014796e-06 -5.713004551628221e-10 -1.309188463356231e-07 1.9007189342453374e-05 1.3558523906306302e-05 0.0011467104482035763 1.000000010381451 0.9998417990564242 1.0000002418895073 1.4667353406223538e-08 1.5737080676759534e-10 1.5978922926068627e-10 1.4660566776208435e-08 3.081532015120899e-09 -1.2991250930932714e-07 1.0448999147458136e-08 3.753092053008268e-08 2.4397484375232294e-07
3.562 1.0000071247032054 0.9998468805830311 1.000208177586438 1.1568323887696568e-05 -1.3726858843529396e-06 -9.334726450234112e-07 1.1100662160756851e-05 1.309323099823443e-09 -1.323416576240376e-07 7.124706456529126e-06 5.090654597928681e-06 0.00020822344220237766 1.0000008920062158 0.9998424288194725 1.0000216586179291 1.2894420660089277e-06 -1.5244694392939144e-08 -9.971519878740026e-09 1.2843572995826203e-06 2.8613577770892802e-09 -1.3222970566110427e-07 8.920078195902873e-07 6.389014623740433e-07 2.1658838609515894e-05 1.0000000922565677 0.9998418575880815 1.000002195928421 1.3180012888066234e-07 -8.310174602448103e-12 4.7590163952817364e-11 1.3173717880678916e-07 3.0605361065020303e-09 -1.3221783794095349e-07 9.226559558726295e-08 7.595790018724884e-08 2.1962665157937053e-06 1.000011775606332 0.9998502024410441 1.0005329399071035 2.599986484808107e-05 -8.682999824008319e-06 -6.361561754395177e-06 2.2805759814096456e-05 -1.4816817610026504e-10 -1.325520866089376e-07 1.1776948401666573e-05 8.414205025755106e-06 0.0005336000703743333 0.9999814279625235 0.9998285250366804 1.0011355255794225 3.328739803663205e-05 -4.63489258281616e-05 -4.6465070541426544e-05 9.088966400853617e-06 -5.664800285135334e-10 -1.3324248756706713e-07 1.9221611968085705e-05 1.3711808666052203e-05 0.001141432213249411 1.000000010381515 0.9998417991077555 1.0000002418918243 1.4668848236855282e-08 1.5745973335361895e-10 1.596522355866312e-10 1.4661881366220013e-08 3.0809279186736046e-09 -1.32216640301294e-07 1.0455599518848408e-08 3.7559004279825825e-08 2.4379288349453914e-07
3.572 1.0000071167627296 0.9998468749628275 1.0002081659463902 1.1562300746410034e-05 -1.3777762279373184e-06 -9.390306086940077e-07 1.1094648750325439e-05 1.3073754780396605e-09 -1.3468671292391896e-07 7.1167660786142795e-06 5.08498997083117e-06 0.00020821175319447126 1.0000008919157575 0.9998424288069405 1.000021658595196 1.2893779868431504e-06 -1.5308277036376187e-08 -1.0035867519990064e-08 1.2842933471014909e-06 2.8605097988400273e-09 -1.3457245304022657e-07 8.919174092587664e-07 6.388449502247529e-07 2.1658811546894043e-05 1.0000000922556465 0.9998418576395732 1.0000021959289669 1.318007184254125e-07 -8.902534099043167e-12 4.676507225199616e-11 1.3173786448468845e-07 3.059950305646776e-09 -1.3456035308500078e-07 9.226500533376164e-08 7.597553833933769e-08 2.196253709094893e-06 1.0000117271525644 0.9998501678823438 1.0005327228312673 2.5958558500321234e-05 -8.707175086164945e-06 -6.393726155357926e-06 2.2764970315617725e-05 -1.4870578161170868e-10 -1.3490163551522349e-07 1.1728523032003606e-05 8.379619034495912e-06 0.0005333812251927043 0.999981211696097 0.9998283706095712 1.0011303011577428 3.295114453137855e-05 -4.628299470291852e-05 -4.653273816707276e-05 8.811982897276753e-06 -5.616326470174037e-10 -1.3560483865184185e-07 1.9434452029779578e-05 1.386395991774204e-05 0.001136139657260042 1.0000000103815536 0.9998417991599405 1.0000002418935259 1.4670159696831696e-08 1.5751817459809933e-10 1.594788792725841e-10 1.4663286459578654e-08 3.0803698908075586e-09 -1.3455913210538856e-07 1.04584366936951e-08 3.758578885355626e-08 2.4370072125724995e-07
3.582 1.000007108826285 0.9998468693463888 1.0002081542134076 1.1556277304834134e-05 -1.382861064479929e-06 -9.445827708145859e-07 1.1088635564933611e-05 1.3054768677573688e-09 -1.370707802922413e-07 7.108829711734166e-06 5.079328251428057e-06 0.0002081999709331475 1.0000008918252814 0.9998424287952811 1.000021658571781 1.2893135974397733e-06 -1.5371896885911257e-08 -1.0100196232803853e-08 1.2842293838767006e-06 2.859708535871425e-09 -1.3695416820495428e-07 8.918269131949818e-07 6.387883651527856e-07 2.1658784586682124e-05 1.0000000922547028 0.9998418576919341 1.000002195928932 1.3180099718748653e-07 -9.538507947229969e-12 4.5952748623762777e-11 1.3173853894688059e-07 3.0594110897323185e-09 -1.3694183169247729e-07 9.226386103995257e-08 7.59924338563213e-08 2.1962523517328683e-06 1.0000116787712414 0.9998501333762765 1.0005325042534132 2.5917252602115002e-05 -8.731258864911865e-06 -6.4257880702321206e-06 2.2724192944315647e-05 -1.4919466671250693e-10 -1.3729028007655414e-07 1.1680170441496498e-05 8.34508510414643e-06 0.0005331608809098048 0.999980997098833 0.9998282173756156 1.001125062582604 3.261522267063164e-05 -4.621571748767257e-05 -4.659855829765372e-05 8.53604702470959e-06 -5.567581181508772e-10 -1.3800650760536099e-07 1.9645703699636247e-05 1.4014973620098973e-05 0.0011308330440890294 1.0000000103815705 0.9998417992129945 1.0000002418946459 1.467116023759803e-08 1.5753302454758768e-10 1.5931805552022533e-10 1.4664680447227182e-08 3.0798583863149577e-09 -1.3694058697119973e-07 1.0456675012138222e-08 3.761104362922582e-08 2.437202564127019e-07
3.592 1.0000071008938753 0.9998468637337318 1.00020814238767 1.1550253482295603e-05 -1.3879403961776769e-06 -9.501291053722979e-07 1.1082622512280581e-05 1.3036276344435307e-09 -1.3949447239775414e-07 7.1008973592703495e-06 5.073669441216021e-06 0.00020818809553792414 1.000000891734791 0.9998424287845109 1.0000216585477688 1.2892488161590947e-06 -1.543555341126824e-08 -1.0164475832348703e-08 1.2841653162967047e-06 2.858954191369724e-09 -1.393754628712029e-07 8.91736335475751e-07 6.387317055313397e-07 2.1658757732618846e-05 1.0000000922537404 0.9998418577451812 1.0000021959284018 1.3180088352074757e-07 -1.0217571583265065e-11 4.518324034330025e-11 1.3173910883400948e-07 3.0589187482293926e-09 -1.3936288547099294e-07 9.226217313497325e-08 7.600856037690611e-08 2.1962624043339042e-06 1.000011630462377 0.9998500989228671 1.0005322841782698 2.587594723424487e-05 -8.755251288395157e-06 -6.457747664034593e-06 2.268342772917062e-05 -1.496328312188328e-10 -1.3971863416461106e-07 1.1631890646032961e-05 8.310603245602022e-06 0.0005329390422037001 0.9999807841728927 0.9998280653363719 1.001119810107345 3.2279648316139875e-05 -4.614710258296125e-05 -4.666254309598999e-05 8.26116263147616e-06 -5.518560080879261e-10 -1.4044811154758567e-07 1.985536138353202e-05 1.4164845892653015e-05 0.001125512634797186 1.0000000103815683 0.9998417992669343 1.0000002418952705 1.4671768333779402e-08 1.575049054761121e-10 1.591999903092186e-10 1.4665969728357276e-08 3.0793932844249785e-09 -1.393616165526688e-07 1.0450378513247237e-08 3.763471457136858e-08 2.4385105235660273e-07
3.602 1.0000070929655058 0.9998468581248743 1.000208130469397 1.1544229251132653e-05 -1.3930142108876523e-06 -9.556696084675737e-07 1.1076609510036975e-05 1.30182783702203e-09 -1.419584104391013e-07 7.092969039605495e-06 5.0680135526588015e-06 0.0002081761274957434 1.0000008916442924 0.9998424287746479 1.0000216585232808 1.2891836136212574e-06 -1.5499231950164347e-08 -1.0228698461521459e-08 1.284101060299841e-06 2.8582475339170597e-09 -1.4183695803606183e-07 8.91645705721274e-07 6.386749916658975e-07 2.1658731091758247e-05 1.0000000922527645 0.9998418577993315 1.0000021959274974 1.318003488564779e-07 -1.0925315105859306e-11 4.4464556007378516e-11 1.3173949046751215e-07 3.0584735217855935e-09 -1.418241347824845e-07 9.226008420639789e-08 7.60240044737946e-08 2.196281291833196e-06 1.0000115822259863 0.9998500645221399 1.0005320626105816 2.583464252936712e-05 -8.779152470871574e-06 -6.48960511874653e-06 2.2642674708664174e-05 -1.5002116570502515e-10 -1.4218732096166157e-07 1.1583683676007238e-05 8.276173480287293e-06 0.0005327157141140998 0.9999805729203585 0.9998279144933429 1.0011145439821043 3.194443716212504e-05 -4.6077158411824375e-05 -4.6724703938163086e-05 7.987333497260415e-06 -5.469261051162038e-10 -1.4293027740352427e-07 2.006341971224121e-05 1.4313573009695089e-05 0.0011201786878129035 1.0000000103815527 0.9998417993217776 1.0000002418955203 1.4671955464266322e-08 1.5744808193672583e-10 1.591327530915456e-10 1.4667070614243631e-08 3.0789761616168816e-09 -1.4182284132821718e-07 1.044066865736115e-08 3.7656961045449196e-08 2.440664923346569e-07
3.612 1.0000070850411813 0.9998468525198353 1.000208118458829 1.1538204625508353e-05 -1.3980824901354088e-06 -9.612042914196386e-07 1.1070596484585467e-05 1.3000783736417908e-09 -1.4446322536612087e-07 7.085044776047552e-06 5.062360601969548e-06 0.0002081640674240561 1.0000008915537901 0.9998424287657108 1.0000216584984611 1.2891180025152471e-06 -1.5562911133627918e-08 -1.0292871041382364e-08 1.284036540328755e-06 2.85758884941053e-09 -1.4433928291231383e-07 8.915550671756866e-07 6.386182572409707e-07 2.1658704698290717e-05 1.0000000922517804 0.9998418578544048 1.0000021959263632 1.3179940597634527e-07 -1.1640024163949345e-11 4.378949240795483e-11 1.317396079531128e-07 3.058076551280988e-09 -1.4432620958996584e-07 9.22578359066807e-08 7.603894652046577e-08 2.1963042427832132e-06 1.0000115340620848 0.999850030174121 1.0005318395550953 2.579333866315419e-05 -8.802962519935992e-06 -6.52136062607524e-06 2.260193392892602e-05 -1.5035844112142725e-10 -1.446969722179015e-07 1.1535549566400556e-05 8.241795832972652e-06 0.0005324909017898306 0.9999803633432303 0.9998277648479713 1.0011092644540092 3.160960472915837e-05 -4.600589342601552e-05 -4.678505137411326e-05 7.714563336917595e-06 -5.419680183994018e-10 -1.4545364090090738e-07 2.026987354262271e-05 1.4461151401690829e-05 0.001114831458827669 1.000000010381529 0.9998417993775435 1.0000002418955398 1.4671734296764111e-08 1.5738427605733576e-10 1.5910935064912247e-10 1.4667907483310984e-08 3.0786068663421584e-09 -1.443248907117879e-07 1.0429514560540296e-08 3.767812743998821e-08 2.443188582357577e-07
3.622 1.0000070771209086 0.9998468469186335 1.0002081063562187 1.1532179643061112e-05 -1.403145217369496e-06 -9.667331705953175e-07 1.1064583371372474e-05 1.2983794570763796e-09 -1.470095571775215e-07 7.0771245842698365e-06 5.0567106001822516e-06 0.00020815191574332964 1.0000008914632903 0.9998424287577189 1.000021658473467 1.2890520183891353e-06 -1.562657209298505e-08 -1.0357006172883187e-08 1.2839716904159774e-06 2.856978646989542e-09 -1.46883077245384e-07 8.914644587251925e-07 6.385615356434828e-07 2.1658678317380192e-05 1.0000000922507946 0.9998418579104191 1.000002195925155 1.317980904781414e-07 -1.2342831510697729e-11 4.314511871087208e-11 1.317393956459705e-07 3.0577274432138995e-09 -1.4686974863387608e-07 9.225569783114483e-08 7.605360962812305e-08 2.196325391214339e-06 1.0000114859706888 0.9998499958788369 1.0005316150165526 2.5752035834412938e-05 -8.826681545484366e-06 -6.55301437692537e-06 2.2561205445952117e-05 -1.5064476843396417e-10 -1.4724822959037564e-07 1.148748834398012e-05 8.207470322658551e-06 0.000532264610153631 0.9999801554434155 0.9998276164016356 1.0011039717673769 3.127516634810269e-05 -4.593331611451542e-05 -4.6843595100871005e-05 7.442855806386897e-06 -5.36981620856151e-10 -1.4801884704791218e-07 2.047471796591972e-05 1.4607577661416267e-05 0.0011094712006365288 1.0000000103815032 0.9998417994342509 1.0000002418954852 1.4671140618796493e-08 1.5733239219722514e-10 1.5911676205579317e-10 1.4668414328312203e-08 3.0782858371720707e-09 -1.4686840412022788e-07 1.0419202980377925e-08 3.7698653189137386e-08 2.445521510312406e-07
3.632 1.0000070692046934 0.9998468413212893 1.0002080941618232 1.1526154353826009e-05 -1.4082023880713262e-06 -9.722562591676933e-07 1.1058570125195689e-05 1.2967310297966256e-09 -1.4959805493603072e-07 7.069208466275898e-06 5.0510635486999255e-06 0.0002081396725154723 1.0000008913727993 0.9998424287506906 1.0000216584484576 1.288985709072511e-06 -1.5690207132715915e-08 -1.042111410685011e-08 1.283906463245596e-06 2.8564168402755842e-09 -1.494689892468266e-07 8.913739026456629e-07 6.385048497016156e-07 2.165865142550684e-05 1.0000000922498125 0.9998418579673943 1.000002195924033 1.3179645012118041e-07 -1.3026275472263433e-11 4.2521330425503185e-11 1.3173880619366865e-07 3.057426577608124e-09 -1.4945540042220464e-07 9.225389441059504e-08 7.60681991884709e-08 2.1963392430953164e-06 1.0000114379518144 0.9998499616363145 1.0005313889996812 2.571073425497268e-05 -8.850309668997198e-06 -6.584566554746127e-06 2.252048933397637e-05 -1.5088020005710662e-10 -1.49841743938919e-07 1.1439500022079704e-05 8.173196958634541e-06 0.0005320368437440371 0.999979949222726 0.9998274691556449 1.0010986661639145 3.0941137153459855e-05 -4.585943501039646e-05 -4.690034395272852e-05 7.172214516742289e-06 -5.319669734943893e-10 -1.5062655035631706e-07 2.067794831403108e-05 1.4752848548681031e-05 0.001104098163176894 1.0000000103814806 0.9998417994919186 1.0000002418955167 1.4670221535889467e-08 1.5729967453150094e-10 1.5914501999524703e-10 1.4668544346254035e-08 3.0780129684086542e-09 -1.4945402974962546e-07 1.0411733229792386e-08 3.7718956074573245e-08 2.447168109857803e-07
3.642 1.0000070612925416 0.9998468357278211 1.0002080818758936 1.1520128824000668e-05 -1.4132540093863336e-06 -9.777735666842944e-07 1.1052556732809573e-05 1.2951335272640663e-09 -1.522293776414646e-07 7.061296415280862e-06 5.045419442252727e-06 0.0002081273375630785 1.0000008912823226 0.9998424287446463 1.000021658423587 1.2889191375755656e-06 -1.5753821207695684e-08 -1.0485200743183323e-08 1.2838408438324317e-06 2.855903416503479e-09 -1.5209767688486e-07 8.912834052594323e-07 6.384482096100851e-07 2.1658623424607373e-05 1.0000000922488392 0.9998418580253499 1.0000021959231506 1.3179454730073748e-07 -1.369535246800016e-11 4.1912302440018066e-11 1.3173782452178445e-07 3.0571744425385995e-09 -1.5208382304111344e-07 9.225256334559684e-08 7.608285782436834e-08 2.196341931549673e-06 1.0000113900054783 0.9998499274465802 1.000531161509185 2.5669434153549643e-05 -8.873847023951108e-06 -6.6160173318822485e-06 2.24797857001034e-05 -1.5106443468502555e-10 -1.5247817581371014e-07 1.1391584605552625e-05 8.13897574404917e-06 0.000531807606843498 0.9999797446828698 0.9998273231112349 1.0010933478829214 3.060753208819852e-05 -4.578425869071598e-05 -4.69553059157427e-05 6.9026430535087365e-06 -5.269241508012602e-10 -1.5327741495491066e-07 2.087956015849019e-05 1.4896960989920164e-05 0.0010987125938555428 1.000000010381468 0.9998417995505668 1.0000002418957874 1.466904021612956e-08 1.5728159676619462e-10 1.5918790336101686e-10 1.4668282092452984e-08 3.0777888633540096e-09 -1.5208242572837722e-07 1.0408402008974766e-08 3.7739335499252306e-08 2.4478010552732704e-07
3.652 1.0000070533844594 0.999846830138249 1.0002080694986595 1.1514103148590335e-05 -1.418300094028003e-06 -9.832850995832034e-07 1.1046543223786345e-05 1.2935867195284112e-09 -1.5490419401771306e-07 7.05338842596546e-06 5.039778276240067e-06 0.00020811491076025006 1.0000008911918659 0.9998424287396049 1.0000216583989892 1.2888523946388703e-06 -1.5817424394750167e-08 -1.0549269734535633e-08 1.2837748591541533e-06 2.8554387744438495e-09 -1.547698079550427e-07 8.911929658884385e-07 6.383916173138368e-07 2.165859396478368e-05 1.0000000922478816 0.9998418580843049 1.000002195922642 1.3179247314393278e-07 -1.4359968397951937e-11 4.131455757660188e-11 1.3173647796472348e-07 3.0569710765195705e-09 -1.547556842248381e-07 9.225175172615995e-08 7.609764410002503e-08 2.196331892320667e-06 1.0000113421316952 0.9998498933096611 1.0005309325497322 2.5628135787549556e-05 -8.897293749263137e-06 -6.647366873326473e-06 2.243909469339323e-05 -1.5119701404757266e-10 -1.5515819555412714e-07 1.134374210153836e-05 8.104806683277996e-06 0.0005315769037742721 0.999979541825443 0.9998271782695625 1.0010880171614793 3.027436591779774e-05 -4.570779576843926e-05 -4.700848816080828e-05 6.634144991147449e-06 -5.218526899149926e-10 -1.559721145435512e-07 2.107954930278846e-05 1.5039912073094575e-05 0.001093314738023661 1.0000000103814701 0.9998417996102149 1.000000241896431 1.466768774177056e-08 1.572679926113607e-10 1.5924187354782838e-10 1.466765485769222e-08 3.0776136432393755e-09 -1.5475425953492563e-07 1.0409678517434537e-08 3.7759918410993564e-08 2.4472977850011513e-07
3.662 1.00000704548045 0.9998468245525919 1.0002080570303145 1.1508077458387361e-05 -1.423340649885462e-06 -9.887908661406158e-07 1.1040529668593685e-05 1.2920911127370488e-09 -1.5762318165169535e-07 7.045484502076602e-06 5.034140051851066e-06 0.00020810239226793848 1.0000008911014324 0.9998424287355853 1.0000216583747612 1.2887856061854114e-06 -1.5881021921998425e-08 -1.0613326211257468e-08 1.2837085767958132e-06 2.8550235553977053e-09 -1.5748605939181369e-07 8.911025852884027e-07 6.383350706473562e-07 2.1658563171115016e-05 1.0000000922469425 0.9998418581442781 1.0000021959226038 1.3179035366056407e-07 -1.5025442992380518e-11 4.072322732912599e-11 1.3173483395186004e-07 3.0568166188725363e-09 -1.574716603788933e-07 9.225143081194526e-08 7.611252845241277e-08 2.1963099623048683e-06 1.0000112943304793 0.9998498592255831 1.0005307021259386 2.558683945078094e-05 -8.920649979181991e-06 -6.678615340575351e-06 2.2398416504657747e-05 -1.5127774041972699e-10 -1.578824825320723e-07 1.1295972526796327e-05 8.070689787190016e-06 0.0005313447391276917 0.9999793406519277 0.9998270346317017 1.001082674234634 2.9941653239909963e-05 -4.563005488270837e-05 -4.705989709528719e-05 6.366723897186442e-06 -5.167528461296395e-10 -1.587113325699577e-07 2.12779117744e-05 1.5181699041900536e-05 0.0010879048393551969 1.0000000103814912 0.9998417996708809 1.0000002418975455 1.4666290522867268e-08 1.5725320240918342e-10 1.5930241392063362e-10 1.466673036274484e-08 3.077486933861547e-09 -1.574702081588885e-07 1.0415274665931335e-08 3.778064262601684e-08 2.4457293276662964e-07
3.672 1.0000070375805155 0.9998468189708669 1.0002080444710022 1.1502051908846932e-05 -1.4283756744698392e-06 -9.942908792655726e-07 1.1034516165364822e-05 1.2906465524286168e-09 -1.6038702886020996e-07 7.037584654763799e-06 5.028504774708314e-06 0.00020808978253419232 1.0000008910110247 0.9998424287326045 1.0000216583509516 1.2887189239441683e-06 -1.5944608766549348e-08 -1.067737962106479e-08 1.2836420925528352e-06 2.8546568066185727e-09 -1.6024711860611123e-07 8.910122647710869e-07 6.382785622402689e-07 2.1658531628833354e-05 1.0000000922460242 0.9998418582052871 1.0000021959230847 1.3178834033000362e-07 -1.568664736779221e-11 4.01287204265276e-11 1.3173298813139145e-07 3.0567111829865432e-09 -1.602324389856854e-07 9.225150602816727e-08 7.612739334710473e-08 2.1962791156808686e-06 1.0000112466018432 0.9998498251943709 1.000530470242357 2.5545545462523694e-05 -8.943915837886162e-06 -6.709762895574241e-06 2.2357751352890823e-05 -1.5130723302788293e-10 -1.606517267690812e-07 1.1248275905620751e-05 8.036625071461666e-06 0.0005311111177513644 0.9999791411636814 0.9998268921986397 1.0010773193355684 2.960940847363833e-05 -4.5551044691195485e-05 -4.710953842632153e-05 6.100383323224501e-06 -5.11624499297973e-10 -1.6149576195025798e-07 2.1474643822334117e-05 1.5322319294363515e-05 0.0010824831399628594 1.000000010381533 0.9998417997325828 1.0000002418991785 1.4664999663024996e-08 1.5724268614460082e-10 1.5935955755481798e-10 1.4665604049803789e-08 3.077409170802364e-09 -1.6023095867058877e-07 1.0424249013393903e-08 3.780125979755432e-08 2.443335877833132e-07
3.682 1.0000070296846557 0.9998468133930905 1.00020803182081 1.1496026654419999e-05 -1.4334051582381592e-06 -9.997851579317799e-07 1.1028502822433633e-05 1.2892533233545352e-09 -1.6319643329021536e-07 7.029688894059563e-06 5.0228724487954205e-06 0.0002080770820690571 1.000000890920642 0.9998424287306796 1.0000216583275532 1.2886524974279265e-06 -1.600817244200005e-08 -1.0741444927345825e-08 1.2835755107234758e-06 2.854339279251726e-09 -1.630536821429021e-07 8.909219986461236e-07 6.382220743759133e-07 2.165850014513841e-05 1.0000000922451262 0.9998418582673481 1.0000021959240775 1.3178658299797076e-07 -1.6331066023552545e-11 3.951599235577658e-11 1.3173104492369896e-07 3.0566543953023627e-09 -1.630387164921324e-07 9.225181657572533e-08 7.614203696450249e-08 2.1962440187927323e-06 1.000011198945795 0.9998497912160473 1.0005302369034699 2.5504254140327325e-05 -8.967091442622192e-06 -6.740809701066075e-06 2.231709946671785e-05 -1.5128477331108296e-10 -1.6346662731696858e-07 1.120065226107926e-05 8.002612550270763e-06 0.0005308760445142462 0.9999789433619364 0.9998267509712725 1.0010719526957736 2.9277645833687688e-05 -4.54707738723828e-05 -4.7157417231936964e-05 5.83512678987619e-06 -5.064681061704292e-10 -1.643261061398371e-07 2.1669741920960633e-05 1.546177038601691e-05 0.0010770498802898743 1.000000010381595 0.9998417997953363 1.0000002419013225 1.4663964179068241e-08 1.5724887713415478e-10 1.5939801778934586e-10 1.4664380261577138e-08 3.07738064728604e-09 -1.6303720779691924e-07 1.0435075522647743e-08 3.782135283351415e-08 2.4405052354822107e-07
3.692 1.0000070217928685 0.9998468078192776 1.0002080190797735 1.1490001820239785e-05 -1.4384290929918285e-06 -1.0052737232790423e-06 1.1022489740661911e-05 1.287911333190375e-09 -1.6605210228684806e-07 7.02179721995267e-06 5.017243070475148e-06 0.0002080642911671763 1.0000008908302822 0.9998424287298245 1.0000216583045074 1.2885864470652424e-06 -1.6071701787627768e-08 -1.0805540378256805e-08 1.283508929186205e-06 2.8540709268146028e-09 -1.6590645710886294e-07 8.908317663307801e-07 6.381655751676432e-07 2.1658469440906932e-05 1.0000000922442465 0.9998418583304757 1.0000021959255232 1.317852010369013e-07 -1.694782160152646e-11 3.886651569566699e-11 1.3172910198933586e-07 3.056646573798896e-09 -1.658911998036052e-07 9.225213813156302e-08 7.615618855270185e-08 2.196210415923633e-06 1.0000111513623426 0.9998497572906341 1.0005300021136938 2.5462965771464833e-05 -8.990176912296451e-06 -6.771755919032302e-06 2.227646106853284e-05 -1.512109201207809e-10 -1.663278937560831e-07 1.1153101605784277e-05 7.968652230114927e-06 0.0005306395240332776 0.999978747247793 0.9998266109504041 1.0010665745452085 2.8946379301673468e-05 -4.538925113418263e-05 -4.7203538036181575e-05 5.570957772756952e-06 -5.012837290591813e-10 -1.672030786202491e-07 2.1863202777336637e-05 1.5600050035137684e-05 0.0010716052989732383 1.000000010381675 0.9998417998591568 1.0000002419039193 1.4663303725585665e-08 1.572830958188249e-10 1.5939955097203245e-10 1.4663156816556686e-08 3.0774011768170826e-09 -1.658896621150572e-07 1.0445744650520995e-08 3.784037669521989e-08 2.437740991708022e-07
3.702 1.00000701390515 0.9998468022494422 1.0002080062478844 1.1483977483787272e-05 -1.4434474823302074e-06 -1.0107565931108683e-06 1.101647700615636e-05 1.286620090165093e-09 -1.689547542741186e-07 7.013909620165907e-06 5.011616627094035e-06 0.00020805140977961395 1.0000008907399416 0.9998424287300537 1.0000216582817132 1.2885208454862197e-06 -1.6135197426082578e-08 -1.08696807428286e-08 1.2834424295845084e-06 2.853851707653972e-09 -1.6880615987255977e-07 8.907415328199968e-07 6.381090209094145e-07 2.1658439945797794e-05 1.0000000922433807 0.9998418583946842 1.000002195927321 1.317842673312079e-07 -1.7537185257200032e-11 3.8165357870510256e-11 1.3172724122222727e-07 3.0566877311100633e-09 -1.6879060566488104e-07 9.225220967416147e-08 7.616954363161558e-08 2.196184243355884e-06 1.0000111038514905 0.9998497234181515 1.000529765877391 2.5421680595897253e-05 -9.013172377681925e-06 -6.802601704268101e-06 2.2235836365085996e-05 -1.5108536095294583e-10 -1.6923624565177182e-07 1.1105623939787e-05 7.934744108258692e-06 0.0005304015605629069 0.9999785528222187 0.999826472136742 1.001061185112457 2.8615622609743915e-05 -4.5306485221934785e-05 -4.7247904883785764e-05 5.3078796962175635e-06 -4.960717829509518e-10 -1.7012740206404265e-07 2.2055023335242557e-05 1.5737156126058125e-05 0.0010661496328778209 1.0000000103817692 0.9998417999240576 1.0000002419068679 1.4663091253398082e-08 1.573444724423277e-10 1.593497060064906e-10 1.4662015689518086e-08 3.0774700479838657e-09 -1.6878903826723008e-07 1.0454023287158105e-08 3.785773240196984e-08 2.435593944049774e-07
3.712 1.000007006021495 0.9998467966835982 1.0002079933251042 1.1477953675406919e-05 -1.448460344298568e-06 -1.0162337733074792e-06 1.101046468780815e-05 1.2853800697461174e-09 -1.7190511641617278e-07 7.006026075902146e-06 5.005993101386802e-06 0.00020803843761077148 1.0000008906496147 0.9998424287313811 1.000021658259039 1.2884557185102282e-06 -1.6198674433163934e-08 -1.093386868820866e-08 1.283376077653219e-06 2.8536810721106994e-09 -1.7175351733112017e-07 8.90651259033609e-07 6.380523660711531e-07 2.1658411767203964e-05 1.000000092242524 0.9998418584599872 1.00000219592934 1.3178380741297025e-07 -1.8114378761424694e-11 3.74099219496902e-11 1.3172552787311013e-07 3.056777244535269e-09 -1.717376607741542e-07 9.225179098489965e-08 7.618181877989163e-08 2.1961704344473752e-06 1.0000110564132423 0.9998496895986196 1.0005295281988815 2.5380398804632094e-05 -9.036077984487904e-06 -6.833347195897792e-06 2.2195225546385666e-05 -1.5090903290741058e-10 -1.721924127166828e-07 1.1058219256221916e-05 7.900888177107276e-06 0.000530162158116574 0.9999783600860443 0.9998263345308982 1.001055784624865 2.8285389240102614e-05 -4.522248491960795e-05 -4.729052141558981e-05 5.045895932708165e-06 -4.908327761836909e-10 -1.7309981036079647e-07 2.22452007734443e-05 1.587308670842549e-05 0.0010606831173524494 1.0000000103818725 0.9998417999900533 1.0000002419100364 1.4663352572385027e-08 1.5741794912329412e-10 1.5924590426401946e-10 1.4661021818412352e-08 3.077588117594766e-09 -1.717360632750793e-07 1.0457922432155679e-08 3.787287126424695e-08 2.4345457791029737e-07
3.722 1.0000069981418984 0.9998467911217588 1.000207980311377 1.1471930386246324e-05 -1.4534677067492533e-06 -1.0217052508334513e-06 1.100445283862626e-05 1.2841906468910128e-09 -1.7490392731735102e-07 6.9981465714103845e-06 5.000372478673535e-06 0.00020802537436406576 1.0000008905592963 0.9998424287338197 1.0000216582363375 1.2883910540202057e-06 -1.6262157657214764e-08 -1.0998088251475713e-08 1.2833099226617465e-06 2.8535589447655294e-09 -1.7474926709229233e-07 8.905609172952321e-07 6.37995576024911e-07 2.165838479177951e-05 1.0000000922416707 0.999841858526398 1.0000021959314325 1.317838086133211e-07 -1.870442755156876e-11 3.6616563976072204e-11 1.3172401115253047e-07 3.0569156667920966e-09 -1.747331022651965e-07 9.225073596558659e-08 7.619281343063014e-08 2.1961716353151885e-06 1.0000110090476009 0.9998496558320583 1.0005292890824573 2.5339120548224468e-05 -9.058893887912909e-06 -6.863992511111707e-06 2.2154628785469396e-05 -1.506819383513405e-10 -1.7519713427857676e-07 1.1010887550913603e-05 7.867084431256252e-06 0.0005299213207290308 0.9999781690399663 0.9998261981333876 1.0010503733086704 2.795569243483256e-05 -4.5137259044067364e-05 -4.7331390942448415e-05 4.78500980484474e-06 -4.855669895515824e-10 -1.7612104682205037e-07 2.2433732497736444e-05 1.6007839991585865e-05 0.0010552059865979024 1.0000000103819795 0.9998418000571571 1.000000241913279 1.4664075080392725e-08 1.5747879211507306e-10 1.591039528903919e-10 1.4660224630879925e-08 3.0777545294548972e-09 -1.747314741402467e-07 1.0456266915872162e-08 3.7885409839346096e-08 2.43487068164906e-07
3.732 1.0000069902663538 0.9998467855639384 1.0002079672066433 1.14659075753505e-05 -1.458469596858605e-06 -1.0271709941281041e-06 1.099844149653053e-05 1.2830509624580397e-09 -1.7795193511738043e-07 6.990271101021398e-06 4.9947547519232726e-06 0.00020801221995342636 1.0000008904689808 0.9998424287373836 1.0000216582134576 1.2883268071755234e-06 -1.6325671003133226e-08 -1.106230522954104e-08 1.2832439984044163e-06 2.853485217636115e-09 -1.7779415625991986e-07 8.904705028449602e-07 6.379386375533902e-07 2.165835879523611e-05 1.0000000922408163 0.9998418585939304 1.000002195933447 1.3178422669373114e-07 -1.933076942276143e-11 3.581950866141729e-11 1.3172272473059604e-07 3.0571020807435277e-09 -1.7777767755343633e-07 9.224904860298655e-08 7.620246297846069e-08 2.1961872738944424e-06 1.0000109617545685 0.9998496221184868 1.000529048532398 2.529784594290191e-05 -9.081620242681383e-06 -6.894537747144381e-06 2.2114046239754127e-05 -1.504039848887874e-10 -1.7825116085688264e-07 1.0963628829026033e-05 7.833332872337034e-06 0.000529679052669322 0.9999779796845428 0.9998260629446272 1.001044951389107 2.76265452021168e-05 -4.5050816433190894e-05 -4.737051652438063e-05 4.5252245861675545e-06 -4.802745994123186e-10 -1.7919186574758857e-07 2.2620616131136786e-05 1.6141414337796962e-05 0.0010497184739490005 1.000000010382084 0.9998418001253824 1.0000002419164435 1.466521471789911e-08 1.5750304674839912e-10 1.5895834202239462e-10 1.4659657712573452e-08 3.0779694151288816e-09 -1.777760179143493e-07 1.0449134639959575e-08 3.7895228951684215e-08 2.4365314665690197e-07
3.742 1.0000069823948565 0.9998467800101509 1.0002079540108555 1.1459885167570138e-05 -1.4634660303125516e-06 -1.0326309634469846e-06 1.0992430682880266e-05 1.281962088123049e-09 -1.8104989889957998e-07 6.982399669750748e-06 4.989139922763189e-06 0.00020799897453620996 1.0000008903786628 0.9998424287420873 1.00002165819026 1.2882628998180447e-06 -1.63892274182835e-08 -1.112647668969222e-08 1.2831783228240775e-06 2.853459697063877e-09 -1.808889426165941e-07 8.903800352632319e-07 6.378815623868745e-07 2.1658333470238925e-05 1.0000000922399541 0.9998418586625996 1.0000021959352459 1.317849832173683e-07 -2.0006695702349037e-11 3.50612388939325e-11 1.3172168672121488e-07 3.0573370004955176e-09 -1.8087214435650542e-07 9.224689256313393e-08 7.62108655494628e-08 2.196213439609119e-06 1.0000109145341478 0.9998495884579239 1.0005288065529854 2.5256575069307112e-05 -9.1042571920826e-06 -6.924982990232517e-06 2.2073478049885305e-05 -1.500751832716057e-10 -1.8135525300960066e-07 1.0916443105535562e-05 7.799633509457495e-06 0.0005294353584605894 0.9999777920201957 0.9998259289649367 1.0010395190905035 2.7297960317500027e-05 -4.496316593383283e-05 -4.740790105035013e-05 4.266543502124609e-06 -4.749563081784457e-10 -1.8231303152944004e-07 2.280584950574901e-05 1.627380825675961e-05 0.0010442208119382068 1.0000000103821822 0.9998418001947441 1.0000002419193912 1.4666692939439328e-08 1.5747792130676313e-10 1.5885161314538784e-10 1.465933946158069e-08 3.0782315376835285e-09 -1.808704527428456e-07 1.0437938037874597e-08 3.7902526798613414e-08 2.4391654688729443e-07
3.752 1.0000069745274018 0.9998467744604106 1.0002079407239899 1.1453863050787914e-05 -1.4684570072883393e-06 -1.0380851257878702e-06 1.0986420405537769e-05 1.280922818384154e-09 -1.841985878727295e-07 6.9745322867484945e-06 4.983527996998843e-06 0.00020798563835556735 1.0000008902883375 0.9998424287479452 1.0000216581666301 1.28819921708211e-06 -1.6452823971892885e-08 -1.1190567429881723e-08 1.2831129006539182e-06 2.8534820814398085e-09 -1.840343944938247e-07 8.90289548262332e-07 6.378243821318044e-07 2.1658308367432194e-05 1.00000009223908 0.999841858732419 1.000002195936714 1.3178596345064727e-07 -2.0729145855313994e-11 3.437756096956269e-11 1.317209018736041e-07 3.057619400358254e-09 -1.840172704649197e-07 9.224454514719205e-08 7.621827068887594e-08 2.1962437277912378e-06 1.0000108673863397 0.999849554850391 1.0005285631485183 2.5215307970119494e-05 -9.126804863677764e-06 -6.955328332642047e-06 2.203292434187971e-05 -1.496962520467885e-10 -1.845101817684315e-07 1.0869330398394767e-05 7.765986354889668e-06 0.0005291902427054619 0.9999776060472093 0.9998257961945389 1.001034076636364 2.6969950322303786e-05 -4.487431639642597e-05 -4.744354731737038e-05 4.008969730626017e-06 -4.69612235947659e-10 -1.854853189268916e-07 2.2989430660833888e-05 1.6405020404103364e-05 0.0010387132321581264 1.000000010382268 0.9998418002652562 1.0000002419220086 1.4668394398651659e-08 1.574062407703323e-10 1.588190685732693e-10 1.4659274207875182e-08 3.078541457718862e-09 -1.8401554617555347e-07 1.0425074435119723e-08 3.7907802570324794e-08 2.4421758438065626e-07
3.762 1.000006966663985 0.9998467689147339 1.0002079273460593 1.1447841081723929e-05 -1.473442513711156e-06 -1.0435334709326581e-06 1.0980410663587368e-05 1.2799328467560775e-09 -1.8739878177465668e-07 6.9666689572141686e-06 4.97791897873619e-06 0.0002079722115216279 1.000000890198001 0.999842428754973 1.0000216581424899 1.2881356135666997e-06 -1.6516443848970647e-08 -1.125456449747545e-08 1.2830477284029566e-06 2.853551798761901e-09 -1.8723129109313317e-07 8.901990752030836e-07 6.377671374462935e-07 2.16582828374369e-05 1.0000000922381898 0.999841858803406 1.0000021959377743 1.3178702203782551e-07 -2.1481294601401875e-11 3.3780921462729313e-11 1.3172036621569638e-07 3.0579491463894223e-09 -1.872138347884191e-07 9.22423175507284e-08 7.622502810490722e-08 2.196270776595736e-06 1.0000108203111484 0.9998495212959078 1.0005283183233242 2.517404465586539e-05 -9.149263370844881e-06 -6.9855738879807095e-06 2.1992385232403837e-05 -1.4926760876571172e-10 -1.8771672921305024e-07 1.0822290721005464e-05 7.732391418232548e-06 0.0005289437098566076 0.999977421765734 0.9998256646335585 1.0010286242494313 2.6642527533250834e-05 -4.4784276674361065e-05 -4.7477458099376175e-05 3.752506409317095e-06 -4.642436129424904e-10 -1.887095136210116e-07 2.3171357843712363e-05 1.6535049582507954e-05 0.0010331959650793025 1.0000000103823379 0.9998418003369354 1.000000241924217 1.4670174174399067e-08 1.5730481568316876e-10 1.58873628916481e-10 1.4659457951879423e-08 3.078899684479675e-09 -1.8721207722777215e-07 1.0413284796642024e-08 3.7911761502378274e-08 2.4448912171594065e-07
3.772 1.0000069588046032 0.9998467633731376 1.000207913877115 1.1441819106075306e-05 -1.4784225281530795e-06 -1.048976017951263e-06 1.0974401454082437e-05 1.2789922836026635e-09 -1.9065127102673017e-07 6.958809678175246e-06 4.972312866853426e-06 0.00020795869390134906 1.000000890107651 0.999842428763188 1.000021658117799 1.2880719336868833e-06 -1.6580062420875233e-08 -1.1318484466983858e-08 1.2829828001210824e-06 2.8536687416633563e-09 -1.904804214566275e-07 8.90108637774309e-07 6.377098663066621e-07 2.1658256077382042e-05 1.0000000922372811 0.999841858875576 1.0000021959383851 1.317880038460576e-07 -2.2238405472890286e-11 3.325517037754983e-11 1.3172007415846797e-07 3.0583259628886366e-09 -1.9046262670540512e-07 9.224047586033473e-08 7.62315073562515e-08 2.1962879440876077e-06 1.0000107733085766 0.9998494877944958 1.0005280720817609 2.513278512472849e-05 -9.171632819009609e-06 -7.0157197985505134e-06 2.195186083463787e-05 -1.4878971020700167e-10 -1.9097568734948148e-07 1.077532407804815e-05 7.698848703351375e-06 0.0005286957641083567 0.9999772391757852 0.9998255342820279 1.0010231621517336 2.6315704063014495e-05 -4.469305563016372e-05 -4.7509636201130374e-05 3.4971566404825458e-06 -4.5885033967556543e-10 -1.91986412488543e-07 2.335162951081881e-05 1.6663894742194424e-05 0.0010276692399986194 1.000000010382389 0.9998418004097979 1.0000002419259766 1.4671877113979878e-08 1.5719833000327614e-10 1.5899917774381244e-10 1.4659885517494241e-08 3.0793043167878477e-09 -1.9046083541975558e-07 1.0404983501481665e-08 3.791515720103258e-08 2.44672777658821e-07
3.782 1.0000069509492557 0.9998467578356399 1.0002079003172406 1.14357969871402e-05 -1.483397028119102e-06 -1.0544128097047344e-06 1.0968392773389419e-05 1.278100128447747e-09 -1.9395685674409155e-07 6.950954440396114e-06 4.9667096557864915e-06 0.0002079450852126208 1.0000008900172848 0.9998424287726081 1.0000216580925487 1.2880080393028588e-06 -1.66436549908082e-08 -1.1382367358410749e-08 1.2829181099406307e-06 2.853832069701407e-09 -1.937825858216253e-07 8.900182432532721e-07 6.376525956949275e-07 2.1658227330072737e-05 1.0000000922363521 0.9998418589489477 1.0000021959385397 1.317887705922823e-07 -2.297610305749367e-11 3.276007534057515e-11 1.3172001969545617e-07 3.058749543393148e-09 -1.9376444660789412e-07 9.223919050540431e-08 7.623801249361871e-08 2.196290642919395e-06 1.000010726378629 0.9998494543461779 1.000527824428213 2.509152939052971e-05 -9.193913313189025e-06 -7.045766229510552e-06 2.1911351260628468e-05 -1.482629825134467e-10 -1.942878591942591e-07 1.0728430468388248e-05 7.665358209997235e-06 0.0005284464094979293 0.9999770582772467 0.9998254051398825 1.0010176905646155 2.598949185138906e-05 -4.460066214117278e-05 -4.7540084489785904e-05 3.2429234947176163e-06 -4.5343376393035117e-10 -1.953168221876297e-07 2.3530244323509168e-05 1.6791554977855225e-05 0.0010221332851933374 1.0000000103824196 0.9998418004838627 1.000000241927279 1.4673364853085794e-08 1.5711153247409375e-10 1.591553915072938e-10 1.4660550454820484e-08 3.0797556207984825e-09 -1.9376262072238412e-07 1.0401781607854948e-08 3.791861715222277e-08 2.447301721288318e-07
3.792 1.0000069430979421 0.9998467523022605 1.0002078866665431 1.1429774627493997e-05 -1.488365997220014e-06 -1.0598438972407084e-06 1.0962384613066084e-05 1.2772561132970625e-09 -1.97316351463767e-07 6.943103235815259e-06 4.961109339697852e-06 0.0002079313852668456 1.0000008899269035 0.9998424287832536 1.0000216580667545 1.2879438312499076e-06 -1.67072021442844e-08 -1.1446261750278411e-08 1.282853647259121e-06 2.854041956663478e-09 -1.9713859544802443e-07 8.899278895906451e-07 6.375953389980545e-07 2.165819617299629e-05 1.0000000922354033 0.9998418590235414 1.0000021959382526 1.31789223077001e-07 -2.3674700363098717e-11 3.224705970789686e-11 1.3172019223558514e-07 3.059218996777396e-09 -1.9712010527094397e-07 9.22385194820277e-08 7.62447201602005e-08 2.196277135057264e-06 1.0000106795213117 0.9998494209509782 1.0005275753670821 2.505027750565407e-05 -9.216104963447872e-06 -7.075713354473005e-06 2.187085661673135e-05 -1.4768791091722414e-10 -1.9765405935716243e-07 1.0681609892630546e-05 7.63191993852658e-06 0.0005281956501506277 0.9999768790698723 0.9998252772069671 1.0010122097087528 2.566390269119671e-05 -4.450710510507693e-05 -4.756880591036977e-05 2.9898100053042546e-06 -4.479940800575943e-10 -1.9870156089622798e-07 2.3707201137679163e-05 1.6918029521079957e-05 0.0010165883281975738 1.00000001038243 0.9998418005591486 1.0000002419281397 1.4674538429842515e-08 1.5706387123581323e-10 1.5929391773080066e-10 1.4661442372221498e-08 3.080252975065134e-09 -1.971182444869495e-07 1.0404268026531783e-08 3.792250985786529e-08 2.446479858736462e-07
3.802 1.0000069352506626 0.9998467467730198 1.0002078729251442 1.142375197393245e-05 -1.4933294284205728e-06 -1.065269324253868e-06 1.095637694854038e-05 1.2764601203956873e-09 -2.0073057818725162e-07 6.93525606375053e-06 4.955511916860942e-06 0.00020791759417922195 1.0000008898365083 0.999842428795144 1.000021658040445 1.2878792546692262e-06 -1.6770694858347382e-08 -1.1510208129544003e-08 1.2827893853284634e-06 2.8542973117374885e-09 -2.0054927226721024e-07 8.898375715269747e-07 6.37538097735794e-07 2.1658162739510254e-05 1.0000000922344352 0.999841859099377 1.0000021959375531 1.3178930706126676e-07 -2.4325054506391046e-11 3.1675700074754445e-11 1.317205656393367e-07 3.059733678098967e-09 -2.0053042450489396e-07 9.22384108792236e-08 7.625165985873392e-08 2.196248807457289e-06 1.000010632736631 0.999849387608921 1.0005273249027793 2.5009029566309867e-05 -9.238207889927693e-06 -7.105561338350939e-06 2.1830376992554012e-05 -1.4706530891743167e-10 -2.0107511224505254e-07 1.0634862359308215e-05 7.598533894090537e-06 0.0005279434904827168 0.9999767015532868 0.9998251504830337 1.0010067198041646 2.533894823733777e-05 -4.441239344295833e-05 -4.759580349260024e-05 2.7378191585194253e-06 -4.425322928240071e-10 -2.0214145741180325e-07 2.3882498991387705e-05 1.7043317731328968e-05 0.001011034596010953 1.0000000103824216 0.9998418006356764 1.0000002419285883 1.467534332344166e-08 1.5706408075301436e-10 1.593738231885482e-10 1.4662534953347339e-08 3.080795857137669e-09 -2.0052852820767984e-07 1.0411978651879015e-08 3.792689826558783e-08 2.4443862237237036e-07
3.812 1.0000069274074208 0.9998467412479393 1.000207859093177 1.1417729005970515e-05 -1.498287327615222e-06 -1.0706891138006257e-06 1.0950369730423781e-05 1.2757107830508351e-09 -2.0420037073884427e-07 6.927412931756011e-06 4.949917390366029e-06 0.000207903712390648 1.0000008897461004 0.999842428808302 1.0000216580136607 1.2878142882569266e-06 -1.683413608226543e-08 -1.157422712131801e-08 1.2827252726846872e-06 2.8545978405083794e-09 -2.0401544939667615e-07 8.897472817578537e-07 6.374808646247805e-07 2.1658127729943686e-05 1.00000009223345 0.9998418591764763 1.0000021959364809 1.3178900034083496e-07 -2.4930497165913293e-11 3.10250080177383e-11 1.31721087785124e-07 3.0602936537944023e-09 -2.0399623748786722e-07 9.223871161196739e-08 7.625873745744703e-08 2.196209982823396e-06 1.0000105860245938 0.999849354320031 1.000527073039719 2.496778570165118e-05 -9.260222225227624e-06 -7.135310326875968e-06 2.1789912452023712e-05 -1.463957346781822e-10 -2.0455185447115481e-07 1.0588187885423012e-05 7.565200087243454e-06 0.0005276899352089085 0.9999765257269881 0.9998250249677446 1.001001221070224 2.5014639998729585e-05 -4.431653610162207e-05 -4.7621080355606064e-05 2.486953884347041e-06 -4.3704913059796163e-10 -2.056373519434919e-07 2.4056137095615078e-05 1.7167419089442972e-05 0.001005472315097047 1.0000000103823965 0.9998418007134683 1.000000241928664 1.4675758354179213e-08 1.5710944117630553e-10 1.5937438135565779e-10 1.466377657014058e-08 3.0813837711239945e-09 -2.0399430445028098e-07 1.0423471295192689e-08 3.793158603107522e-08 2.4413832789358e-07
3.822 1.0000069195682189 0.9998467357270421 1.000207845170787 1.1411705721015019e-05 -1.5032397122959335e-06 -1.0761032675635878e-06 1.0944362882472253e-05 1.2750076486937732e-09 -2.077265749924021e-07 6.919573849595153e-06 4.944325764425956e-06 0.00020788974046797337 1.0000008896556831 0.9998424288227495 1.000021657986454 1.287748927089058e-06 -1.6897540986809936e-08 -1.1638317026611075e-08 1.2826612311308815e-06 2.8549424726649395e-09 -2.07537970976574e-07 8.896570070936076e-07 6.374236255827737e-07 2.1658092174824544e-05 1.0000000922324508 0.9998418592548616 1.0000021959350893 1.3178829919475594e-07 -2.5506072300863795e-11 3.029661984628888e-11 1.3172168102624333e-07 3.060898289195598e-09 -2.0751838792524648e-07 9.223918038079581e-08 7.626578404906916e-08 2.1961672379532597e-06 1.0000105393852075 0.9998493210843348 1.000526819782324 2.4926546059345397e-05 -9.28214811373602e-06 -7.164960443518759e-06 2.1749463032364117e-05 -1.4567993340147406e-10 -2.080851328458649e-07 1.0541586489959135e-05 7.531918529552158e-06 0.0005274349891344623 0.9999763515903499 0.9998249006606734 1.000995713725671 2.469098932576986e-05 -4.4219542052721215e-05 -4.764463971744078e-05 2.2372170549738217e-06 -4.315453372874472e-10 -2.0919009580676088e-07 2.4228114831974315e-05 1.7290333196646366e-05 0.0009999017111705308 1.0000000103823568 0.9998418007925463 1.0000002419284193 1.46757790398091e-08 1.5718456562895682e-10 1.5929717480814754e-10 1.4665088959851333e-08 3.0820158319429334e-09 -2.0751641751569178e-07 1.0436497648707104e-08 3.7936223077329586e-08 2.4380278243979997e-07
3.832 1.0000069117330608 0.9998467302103514 1.0002078311581368 1.1405682125485868e-05 -1.5081866088628324e-06 -1.0815117701084872e-06 1.0938356311705072e-05 1.2743505151932258e-09 -2.113100467184847e-07 6.911738821627569e-06 4.93873703960784e-06 0.00020787567883060964 1.00000088956526 0.9998424288385103 1.000021657958894 1.2876831753514463e-06 -1.6960933245740772e-08 -1.17024591048931e-08 1.2825971665183237e-06 2.8553310339472858e-09 -2.1111769209726968e-07 8.89566723853926e-07 6.37366361042901e-07 2.16580570795243e-05 1.0000000922314412 0.9998418593345573 1.000002195933447 1.317872077083118e-07 -2.6075493096010273e-11 2.950944135399863e-11 1.3172225102938064e-07 3.0615460053885548e-09 -2.1109773122624764e-07 9.223951593025395e-08 7.627261102125211e-08 2.196128230235123e-06 1.0000104928184808 0.9998492879018589 1.0005265651350266 2.4885310795631703e-05 -9.303985708705088e-06 -7.194511794815979e-06 2.170902875392027e-05 -1.4491831357372e-10 -2.116758065809192e-07 1.0495058186026742e-05 7.498689228634518e-06 0.0005271786568875929 0.9999761791426236 0.9998247775613066 1.0009901979886255 2.436800740448624e-05 -4.4121420287596467e-05 -4.766648490799551e-05 1.988611493904497e-06 -4.260215883103287e-10 -2.128005518299341e-07 2.4398431755382557e-05 1.7412059776274353e-05 0.000994323008944049 1.0000000103823068 0.9998418008729343 1.0000002419279237 1.4675408695530432e-08 1.572659221696933e-10 1.5916125256357213e-10 1.4666378359195816e-08 3.0826916185558746e-09 -2.110957227618878e-07 1.044832752077493e-08 3.794042498104359e-08 2.434988644904663e-07
3.842 1.00000690390195 0.999846724697892 1.0002078170554065 1.1399658239782858e-05 -1.513128044493243e-06 -1.0869145951580358e-06 1.0932349925964213e-05 1.2737384949821873e-09 -2.1495165404430334e-07 6.903907843200293e-06 4.933151210365513e-06 0.0002078615276052782 1.0000008894748356 0.9998424288556085 1.0000216579310675 1.2876170500027651e-06 -1.702433719988836e-08 -1.176662465944463e-08 1.2825329841694392e-06 2.8557630236372764e-09 -2.1475547983593458e-07 8.894763997369131e-07 6.373090491623932e-07 2.165802314283707e-05 1.0000000922304255 0.9998418594155867 1.000002195931641 1.3178574264050265e-07 -2.6663110679926906e-11 2.8692268710789835e-11 1.317227031104688e-07 3.062237521072797e-09 -2.1473513420349123e-07 9.223941138517265e-08 7.627905896102572e-08 2.196100150505616e-06 1.000010446324422 0.9998492547726313 1.0005263091022705 2.4844080080752838e-05 -9.325735164396627e-06 -7.223964477286867e-06 2.166860963616089e-05 -1.4411173132151986e-10 -2.1532474465923722e-07 1.0448602977373551e-05 7.465512185364634e-06 0.000526920942794327 0.9999760083829403 0.9998246556690457 1.000984674076592 2.404570526268959e-05 -4.4022179809825076e-05 -4.7686619379887064e-05 1.7411399933204938e-06 -4.204793002621033e-10 -2.1646959348539502e-07 2.456708759582358e-05 1.753259867541549e-05 0.000988736432032636 1.0000000103822508 0.999841800954656 1.0000002419272644 1.4674664552595088e-08 1.5732907352295433e-10 1.5899550578862407e-10 1.4667549945598808e-08 3.0834104860579903e-09 -2.147330869079662e-07 1.0456262112681232e-08 3.794387612083386e-08 2.432918704524705e-07
3.852 1.0000068960748931 0.9998467191896886 1.0002078028627914 1.1393634108735695e-05 -1.518064038822938e-06 -1.092311713934108e-06 1.0926343646848094e-05 1.273170213648851e-09 -2.1865227606711946e-07 6.8960809054597945e-06 4.927568268731524e-06 0.0002078472867123811 1.0000008893844154 0.9998424288740698 1.0000216579030765 1.2875505923892496e-06 -1.7087770221647684e-08 -1.1830781948968368e-08 1.282468604249707e-06 2.85623729783239e-09 -2.18452211895978e-07 8.89386005081829e-07 6.372516734339371e-07 2.1657990678870586e-05 1.0000000922294094 0.9998418594979754 1.0000021959297734 1.31783945739138e-07 -2.728622477686882e-11 2.787686902357543e-11 1.3172295769514218e-07 3.0629712682004503e-09 -2.1843147441040372e-07 9.223863092670785e-08 7.628504078274104e-08 2.196088093390404e-06 1.000010399903039 0.9998492216966791 1.0005260516885082 2.4802854110611387e-05 -9.347396627552894e-06 -7.253318583897147e-06 2.162820571288982e-05 -1.4326059801548288e-10 -2.1903282927172691e-07 1.0402220862889668e-05 7.432387397577668e-06 0.0005266618509894564 0.9999758393103133 0.999824534983207 1.0009791422064627 2.372409378465673e-05 -4.392182962587863e-05 -4.7705046718167805e-05 1.494805326158653e-06 -4.149189191179461e-10 -2.2019810655974059e-07 2.473408225386881e-05 1.7651949861414798e-05 0.0009831422030950605 1.000000010382194 0.9998418010377375 1.0000002419265428 1.4673588687961252e-08 1.573566358343025e-10 1.5883153667706575e-10 1.4668524117755487e-08 3.0841721606175038e-09 -2.184293878978136e-07 1.0458276242718936e-08 3.794641191799787e-08 2.4322985478835573e-07
3.862 1.0000068882518942 0.999846713685767 1.0002077885804928 1.1387609809912132e-05 -1.5229945977967203e-06 -1.0977031004031385e-06 1.0920337416519423e-05 1.2726460924014084e-09 -2.2241280381365211e-07 6.888258004423671e-06 4.921988210134433e-06 0.00020783295611064438 1.0000008892940038 0.9998424288939192 1.0000216578750292 1.287483876861828e-06 -1.7151235532530092e-08 -1.189490169084599e-08 1.2824039671004292e-06 2.8567535061105283e-09 -2.2220877835920888e-07 8.892955281337464e-07 6.371942318132353e-07 2.1657959716105302e-05 1.000000092228397 0.9998418595817491 1.0000021959279513 1.3178189065092122e-07 -2.7948160003560026e-11 2.7092627379298614e-11 1.3172295505246328e-07 3.063746727966373e-09 -2.22187641594245e-07 9.223708573324327e-08 7.629057632877764e-08 2.1960937576060044e-06 1.0000103535543416 0.9998491886740304 1.0005257928981914 2.4761633113669847e-05 -9.368970231731422e-06 -7.282574210375497e-06 2.1587817037939734e-05 -1.4236621742720087e-10 -2.228009528088081e-07 1.0355911845819968e-05 7.399314866236174e-06 0.0005264013856750409 0.9999756719236391 0.9998244155030254 1.0009736025945128 2.3403183717861297e-05 -4.3820378737843114e-05 -4.7721770646029555e-05 1.249610254538812e-06 -4.0934139899825056e-10 -2.239869878969617e-07 2.4899415790045125e-05 1.7770113414854396e-05 0.0009775405441082917 1.0000000103821411 0.9998418011222032 1.000000241925867 1.4672254741868007e-08 1.5734544174746814e-10 1.5869828485823168e-10 1.4669240994036467e-08 3.0849752775163272e-09 -2.2218551519450732e-07 1.0453611075289644e-08 3.7948079804931484e-08 2.4332954810391013e-07
3.872 1.000006880432958 0.9998467081861528 1.0002077742087094 1.1381585450772668e-05 -1.5279197136936781e-06 -1.1030887355477088e-06 1.091433119629501e-05 1.2721644841039987e-09 -2.2623413967100914e-07 6.880439147743113e-06 4.9164110384090835e-06 0.00020781853599468445 1.0000008892036052 0.9998424289151816 1.0000216578470311 1.2874170061015976e-06 -1.7214722637789994e-08 -1.1958962781460023e-08 1.2823390319197349e-06 2.8573108925336343e-09 -2.2602608042118098e-07 8.8920498479177e-07 6.371367425747474e-07 2.1657930129900197e-05 1.0000000922273928 0.9998418596669326 1.0000021959262808 1.3177968061722326e-07 -2.8638466605495637e-11 2.6360824077188615e-11 1.317226551909521e-07 3.064562860922663e-09 -2.2600453711261846e-07 9.223487498720292e-08 7.629580756448459e-08 2.19611488269734e-06 1.000010307278336 0.9998491557047128 1.0005255327357616 2.4720417347920716e-05 -9.390456096552993e-06 -7.3117314598484565e-06 2.1547443684254368e-05 -1.4142925973851772e-10 -2.2663001945819406e-07 1.0309675940044767e-05 7.3662945997389e-06 0.000526139551316718 0.9999755062216996 0.9998242972276535 1.000968055456394 2.308298567147196e-05 -4.3717836142306226e-05 -4.7736795030246394e-05 1.005557526657963e-06 -4.0374812849724435e-10 -2.2783714666545312e-07 2.5063088413690777e-05 1.7887089521294203e-05 0.0009719316765583795 1.000000010382097 0.9998418012080796 1.000000241925343 1.4670765925011739e-08 1.5730574246525346e-10 1.5861762821102977e-10 1.4669660574313303e-08 3.0858190832897647e-09 -2.2600236994389027e-07 1.0443085523166045e-08 3.7949162744398187e-08 2.4356944997468284e-07
3.882 1.0000068726180877 0.9998467026908705 1.0002077597476287 1.1375561154947373e-05 -1.5328393719127133e-06 -1.1084686133896985e-06 1.090832496348699e-05 1.2717249918477324e-09 -2.301171975792648e-07 6.872624353031173e-06 4.910836764459258e-06 0.00020780402678199702 1.0000008891132233 0.9998424289378824 1.0000216578191772 1.2873501002107325e-06 -1.7278213798201236e-08 -1.2022956676112892e-08 1.282273774258109e-06 2.8579080435456614e-09 -2.299050309203311e-07 8.891144157649561e-07 6.3707924117681e-07 2.1657901676065294e-05 1.0000000922264007 0.9998418597535511 1.0000021959248575 1.3177743492788408e-07 -2.933919998036015e-11 2.5690001300015653e-11 1.317220329951111e-07 3.065419123491377e-09 -2.2988307327814764e-07 9.223226907175207e-08 7.630097708871767e-08 2.1961456634948334e-06 1.0000102610750286 0.9998491227887529 1.0005252712056443 2.467920708867323e-05 -9.411854334474174e-06 -7.340790447646192e-06 2.1507085740110835e-05 -1.4045027086121602e-10 -2.3052094611897961e-07 1.026351316848442e-05 7.333326613026691e-06 0.0005258763526135172 0.9999753422031654 0.9998241801561638 1.0009625010071281 2.2763510104014403e-05 -4.3614210836220505e-05 -4.775012388519802e-05 7.626498743309794e-07 -3.981398607809807e-10 -2.3174950274878272e-07 2.522510047647783e-05 1.8002878466589695e-05 0.0009663158213958999 1.0000000103820645 0.9998418012953902 1.0000002419250653 1.4669241223638769e-08 1.572556015128472e-10 1.585979308582918e-10 1.466975806956282e-08 3.0867031242862356e-09 -2.298808650861355e-07 1.0428962218920003e-08 3.795013747648918e-08 2.4389382105018716e-07
3.892 1.0000068648072857 0.9998466971999448 1.0002077451974194 1.1369537049789947e-05 -1.5377535581661125e-06 -1.1138427433735576e-06 1.0902318713566186e-05 1.2713266774135755e-09 -2.3406290369581873e-07 6.864813638548604e-06 4.905265399185754e-06 0.00020778942889723313 1.0000008890228598 0.9998424289620462 1.000021657791544 1.287283281649074e-06 -1.734169227826963e-08 -1.2086889665236888e-08 1.2822081873242213e-06 2.8585446527599938e-09 -2.3384655482799502e-07 8.890238712599483e-07 6.370217671695619e-07 2.165787392500262e-05 1.0000000922254229 0.999841859841629 1.0000021959237564 1.317752764710646e-07 -3.003385267462753e-11 2.5073233608150485e-11 1.317210818862379e-07 3.0663146783688632e-09 -2.3382417549809525e-07 9.222963521988717e-08 7.6306365626544e-08 2.196178100542575e-06 1.0000102149444234 0.999849089926177 1.0005250083122363 2.4638002613900287e-05 -9.43316505972336e-06 -7.36975130463731e-06 2.1466743312864487e-05 -1.3943012068468337e-10 -2.3447466109125277e-07 1.02174235535618e-05 7.300410920361833e-06 0.0005256117942634534 0.999975179866594 0.9998240642875508 1.0009569394611053 2.2444767311469406e-05 -4.350951182426515e-05 -4.776176137388818e-05 5.208900154663036e-07 -3.9251759204096117e-10 -2.3572498873908806e-07 2.5385452473442586e-05 1.81174806377553e-05 0.0009606931987919532 1.000000010382046 0.9998418013841605 1.00000024192511 1.4667804261968613e-08 1.5721155056822443e-10 1.5863282711909616e-10 1.4669526824032781e-08 3.0876261227222924e-09 -2.3382192529789125e-07 1.0414374083765126e-08 3.795155817641533e-08 2.442270051023243e-07
3.902 1.0000068570005531 0.9998466917133998 1.000207730558222 1.1363513258329978e-05 -1.5426622674197452e-06 -1.1192111480853905e-06 1.0896312469591272e-05 1.270968428255799e-09 -2.3807219603693173e-07 6.857007013468264e-06 4.899696946373716e-06 0.00020777474252417404 1.0000008889325167 0.9998424289876972 1.0000216577641787 1.2872166700988964e-06 -1.740514991863813e-08 -1.2150782280874412e-08 1.2821422915254558e-06 2.859219527422336e-09 -2.3785158853933522e-07 8.88933392862728e-07 6.369643487555272e-07 2.165784621175998e-05 1.0000000922244594 0.9998418599311906 1.0000021959230267 1.317733240085595e-07 -3.0714230592434033e-11 2.4490330986313678e-11 1.3171982249447386e-07 3.0672483871061527e-09 -2.3782878002199567e-07 9.222733667807424e-08 7.631220827286923e-08 2.196203918939649e-06 1.0000101688865237 0.9998490571170109 1.0005247440599017 2.459680419753801e-05 -9.454388394449035e-06 -7.398614175375147e-06 2.1426416536998742e-05 -1.3837014129461486e-10 -2.3849210375992987e-07 1.017140710794203e-05 7.267547528536575e-06 0.0005253458807037082 0.9999750192104364 0.9998239496207314 1.000951371032072 2.2126767420259452e-05 -4.3403748124787764e-05 -4.7771711805131866e-05 2.8028066321294746e-07 -3.868822340017145e-10 -2.397645490711866e-07 2.554414504642177e-05 1.8230896525354334e-05 0.0009550640278849204 1.0000000103820421 0.9998418014744143 1.0000002419255254 1.4666573296640808e-08 1.5718193044135094e-10 1.5870146894416538e-10 1.4668986937245494e-08 3.0885880219845356e-09 -2.3782648698434188e-07 1.040250545336747e-08 3.795389757032969e-08 2.444930862085678e-07
3.912 1.0000068491978895 0.9998466862312595 1.0002077158301401 1.135748989772337e-05 -1.5475655032593932e-06 -1.1245738575283676e-06 1.089030629081758e-05 1.2706496791261891e-09 -2.4214602430106945e-07 6.849204474000893e-06 4.894131399460551e-06 0.00020775996752032095 1.0000008888421927 0.9998424290148585 1.000021657737094 1.2871503775904885e-06 -1.746858764378023e-08 -1.2214661947220778e-08 1.2820761437168988e-06 2.859931999764846e-09 -2.4192108137343744e-07 8.888430018174219e-07 6.369069926346981e-07 2.16578177271223e-05 1.0000000922235113 0.9998418600222592 1.0000021959226795 1.3177168992426026e-07 -3.138111101962659e-11 2.3914340474711324e-11 1.3171831142936056e-07 3.0682193894321988e-09 -2.41897835806026e-07 9.222564338625384e-08 7.631862417958935e-08 2.196216484282085e-06 1.00001012290133 0.9998490243612783 1.0005244784529592 2.4555612105754224e-05 -9.475524470193205e-06 -7.427379211931475e-06 2.138610558371259e-05 -1.3727115611592184e-10 -2.425742273672775e-07 1.012546383110425e-05 7.234736434141874e-06 0.0005250786160230418 0.9999748602330368 0.9998238361545465 1.0009457959331278 2.1809520385082987e-05 -4.329692877031423e-05 -4.777997962506086e-05 4.082453497209277e-08 -3.8123519853585453e-10 -2.438691398795048e-07 2.5701178984401858e-05 1.834312672375318e-05 0.0009494285267137633 1.0000000103820539 0.9998418015661752 1.0000002419263236 1.4665660550652319e-08 1.5716553463731816e-10 1.5877664944712578e-10 1.4668195518841775e-08 3.089586875734583e-09 -2.4189549918198105e-07 1.0395819441721471e-08 3.7957408291069814e-08 2.446339240769962e-07
3.922 1.0000068413992935 0.9998466807535462 1.000207701013231 1.1351467073360583e-05 -1.5524632743384173e-06 -1.1299308990242609e-06 1.0884300273917079e-05 1.2703691172088749e-09 -2.4628535128069135e-07 6.841406008000465e-06 4.888568745246174e-06 0.00020774510356240676 1.0000008887518872 0.9998424290435534 1.0000216577102545 1.2870845058257779e-06 -1.7532011008650405e-08 -1.2278553359911182e-08 1.2820098373941864e-06 2.8606815003141394e-09 -2.460559939978318e-07 8.88752698911069e-07 6.368496843368707e-07 2.165778777017062e-05 1.0000000922225767 0.9998418601148578 1.0000021959226812 1.3177047600439748e-07 -3.204010422986951e-11 2.3320021861610257e-11 1.3171664196721888e-07 3.06922743506736e-09 -2.4603230355789706e-07 9.222468314730604e-08 7.632558905242227e-08 2.196212188696903e-06 1.0000100769888423 0.9998489916590036 1.0005242114956743 2.4514426592498992e-05 -9.496573423694824e-06 -7.456046563700282e-06 2.1345810661350026e-05 -1.3613355944685467e-10 -2.467219959242422e-07 1.0079593714552575e-05 7.201977627812207e-06 0.0005248100041120912 0.9999747029326358 0.9998237238877644 1.0009402143767174 2.1493035984503265e-05 -4.31890628016531e-05 -4.778656940637282e-05 -1.974756476045376e-07 -3.755774149580822e-10 -2.480397304835701e-07 2.585655521747569e-05 1.8454171926957883e-05 0.0009437869123902114 1.0000000103820783 0.999841801659466 1.0000002419274707 1.466516729923316e-08 1.5715709494964035e-10 1.5883356395793572e-10 1.4667246003331927e-08 3.0906227921331677e-09 -2.46029922396425e-07 1.0395569785814606e-08 3.796206144311176e-08 2.4462031254299587e-07
3.932 1.0000068336047618 0.9998466752802818 1.0002076861075033 1.1345444868073671e-05 -1.5573555874665242e-06 -1.135282289709947e-06 1.0878294537184948e-05 1.2701264150619355e-09 -2.5049115144862196e-07 6.833611603987154e-06 4.883008970341528e-06 0.00020773015040963125 1.0000008886615965 0.999842429073804 1.0000216576835799 1.2870191334150008e-06 -1.759542430984781e-08 -1.234247119919794e-08 1.2819434879084162e-06 2.8614665443384696e-09 -2.502572996781774e-07 8.88662471868934e-07 6.367923959294117e-07 2.165775603865417e-05 1.0000000922216525 0.9998418602090084 1.0000021959229501 1.3176976025744666e-07 -3.2695263502899246e-11 2.2692473189893243e-11 1.317149299728979e-07 3.0702708872193075e-09 -2.5023315620931523e-07 9.22244354118359e-08 7.633295325401588e-08 2.1961910434877627e-06 1.0000100311490574 0.9998489590102092 1.0005239431922581 2.4473247887812207e-05 -9.517535389682561e-06 -7.484616371019183e-06 2.1305532001019054e-05 -1.3495904100022075e-10 -2.509363860900073e-07 1.0033796750952117e-05 7.1692711004300605e-06 0.0005245400489287295 0.9999745473073705 0.9998236128190792 1.0009346265746293 2.1177323809890882e-05 -4.308015926130163e-05 -4.779148583862571e-05 -4.346171741517147e-07 -3.6991025007682843e-10 -2.5227730144624775e-07 2.601027480623913e-05 1.856403292110643e-05 0.0009381394013737953 1.0000000103821134 0.9998418017543091 1.0000002419288847 1.466517194812992e-08 1.5715240701851217e-10 1.5885755069571323e-10 1.4666253807817458e-08 3.0916942888105358e-09 -2.502307296034493e-07 1.0401664045010813e-08 3.796757344864551e-08 2.444550281471132e-07
3.942 1.0000068258142905 0.9998466698114892 1.000207671112928 1.133942332133137e-05 -1.5622424443185717e-06 -1.1406280348618062e-06 1.0872289194819747e-05 1.2699200053367432e-09 -2.5476441160494405e-07 6.8258212570364515e-06 4.877452066019157e-06 0.0002077151080869977 1.0000008885713165 0.9998424291056317 1.0000216576569485 1.2869542961109424e-06 -1.7658825876741787e-08 -1.2406417511249108e-08 1.2818772058972488e-06 2.862286539493688e-09 -2.5452598431558095e-07 8.885723026061882e-07 6.367350951526681e-07 2.1657722784368523e-05 1.0000000922207342 0.9998418603047331 1.0000021959233654 1.317695788797882e-07 -3.3345294200741604e-11 2.2029769071800534e-11 1.317132855433356e-07 3.071349293537454e-09 -2.5450137938960004e-07 9.222475078267218e-08 7.634048588361746e-08 2.1961565173525673e-06 1.0000099853819715 0.9998489264149171 1.0005236735468752 2.4432076177262573e-05 -9.538410497979578e-06 -7.51308876179612e-06 2.126526982938157e-05 -1.3374822910254117e-10 -2.5521838760403693e-07 9.988072940111128e-06 7.136616848070904e-06 0.0005242687546771407 0.9999743933552794 0.9998235029471151 1.0009290327380096 2.0862393247024575e-05 -4.29702271885863e-05 -4.77947337238882e-05 -6.705973725615521e-07 -3.642344468123974e-10 -2.5658284652980443e-07 2.6162338931972618e-05 1.867271057790116e-05 0.0009324862096478845 1.0000000103821547 0.9998418018507257 1.000000241930445 1.4665710989391224e-08 1.5715300803368654e-10 1.5884623875577697e-10 1.466532930098315e-08 3.0928003498484076e-09 -2.5449890651205726e-07 1.0412790109684625e-08 3.797348785387971e-08 2.4416986501383335e-07
3.952 1.000006818027873 0.9998466643471885 1.000207656029453 1.1333402412629103e-05 -1.56712384296645e-06 -1.1459681315198733e-06 1.086628433057177e-05 1.2697491883108107e-09 -2.5910613132887874e-07 6.818034967564484e-06 4.871898028028805e-06 0.00020769997686615057 1.0000008884810412 0.9998424291390577 1.0000216576302186 1.2868899705893422e-06 -1.7722210732205593e-08 -1.2470386211043631e-08 1.2818110713246137e-06 2.8631404698560296e-09 -2.588630462034829e-07 8.884821687332499e-07 6.366777497594834e-07 2.1657688735739067e-05 1.0000000922198158 0.9998418604020527 1.0000021959237853 1.3176990822529468e-07 -3.3985087990782e-11 2.1338595240916196e-11 1.3171178871991885e-07 3.0724615946226155e-09 -2.5883797146975865e-07 9.222537873225604e-08 7.634791868290579e-08 2.1961148062752914e-06 1.000009939687578 0.9998488938731478 1.000523402563661 2.439091158568422e-05 -9.55919887461427e-06 -7.541463856272275e-06 2.1225024342288087e-05 -1.325020941968834e-10 -2.595690021560643e-07 9.942422287343776e-06 7.104014871138245e-06 0.0005239961257814788 0.999974241074303 0.9998233942704267 1.0009234330773793 2.054825345882746e-05 -4.285927562062363e-05 -4.779631797809374e-05 -9.054136367513663e-07 -3.5855127338427887e-10 -2.6095737225897034e-07 2.6312748892317024e-05 1.8780205851331298e-05 0.0009268275526828245 1.000000010382196 0.9998418019487375 1.0000002419320102 1.4666761124342026e-08 1.5716391950296655e-10 1.5880612152347522e-10 1.4664552436608435e-08 3.0939406556380874e-09 -2.588354515693205e-07 1.0426684509617576e-08 3.797926548797955e-08 2.4381933211893505e-07
3.962 1.0000068102455035 0.9998466588874015 1.0002076408570282 1.1327382058375971e-05 -1.5719997822932117e-06 -1.151302574077752e-06 1.0860279984498591e-05 1.2696129390330325e-09 -2.635173224140792e-07 6.810252735524228e-06 4.8663468520069e-06 0.00020768475707224712 1.0000008883907654 0.9998424291741036 1.0000216576032497 1.2868260705396036e-06 -1.7785575099941184e-08 -1.2534368586104623e-08 1.2817451205446582e-06 2.8640271903939338e-09 -2.6326949565177975e-07 8.883920411546809e-07 6.366203269644476e-07 2.165765482287276e-05 1.000000092218892 0.9998418605009888 1.0000021959240701 1.3177066173094892e-07 -3.4610692203211195e-11 2.062734565944888e-11 1.317104759472382e-07 3.0736068101660955e-09 -2.6324394285534533e-07 9.222600107394653e-08 7.63549780554498e-08 2.1960736913238567e-06 1.0000098940658708 0.9998488613849226 1.0005231302467459 2.4349754172922328e-05 -9.579900646875526e-06 -7.569741772023209e-06 2.1184795691799937e-05 -1.3122206717011789e-10 -2.6398924412880103e-07 9.896844797061302e-06 7.071465169762282e-06 0.0005237221666909913 0.9999740904622875 0.9998232867875015 1.0009178278026607 2.0234913384856366e-05 -4.274731359577061e-05 -4.77962436336063e-05 -1.1390634412067274e-06 -3.5286228792792066e-10 -2.6540189725227344e-07 2.646150610225298e-05 1.888651977869621e-05 0.0009211636452386272 1.0000000103822317 0.9998418020483658 1.0000002419334397 1.4668235531625947e-08 1.5718875872255317e-10 1.5874596510258385e-10 1.466395964917393e-08 3.095113744343037e-09 -2.6324137528823073e-07 1.0440492308837314e-08 3.7984356238004425e-08 2.4347207960422467e-07
3.972 1.0000068024671778 0.9998466534321505 1.0002076255956258 1.1321362126142785e-05 -1.5768702678131041e-06 -1.1566313602258841e-06 1.0854276159508686e-05 1.2695104997938156e-09 -2.679990107632532e-07 6.802474554205675e-06 4.86079852969475e-06 0.00020766944887581242 1.000000888300484 0.9998424292107921 1.000021657575924 1.2867624614757936e-06 -1.7848920989360166e-08 -1.2598359322289308e-08 1.281679353392463e-06 2.8649458535315075e-09 -2.6774635691881334e-07 8.883018828933439e-07 6.365627924819168e-07 2.1657621854217987e-05 1.0000000922179582 0.9998418606015634 1.0000021959241026 1.3177170566407353e-07 -3.5224304738588e-11 1.9901257507460273e-11 1.317093464929491e-07 3.0747837438326654e-09 -2.677203176010491e-07 9.222627916773146e-08 7.636141039249655e-08 2.196041086650822e-06 1.0000098485168443 0.9998488289502637 1.0005228566002775 2.4308603948327918e-05 -9.600515947770769e-06 -7.59792263040273e-06 2.114458399260227e-05 -1.299085604185327e-10 -2.6848014072165376e-07 9.851340466611846e-06 7.038967739447986e-06 0.0005234468816816627 0.999973941516988 0.9998231804967629 1.0009122171232017 1.9922381756212e-05 -4.263435015793108e-05 -4.779451584222096e-05 -1.3715443359075326e-06 -3.47168195032241e-10 -2.6991745335527727e-07 2.6608612097088598e-05 1.899165348243392e-05 0.000915494701177773 1.0000000103822573 0.999841802149633 1.0000002419346168 1.4669999306463862e-08 1.5722571308257629e-10 1.5867111194014526e-10 1.4663550204817126e-08 3.096318232603059e-09 -2.6771770136571e-07 1.0451240349716256e-08 3.79882569820668e-08 2.431995298550393e-07
3.982 1.0000067946928914 0.9998466479814588 1.000207610245251 1.1315342461929148e-05 -1.5817353113601446e-06 -1.1619544903785682e-06 1.0848272843478246e-05 1.2694405107117837e-09 -2.7255223313101026e-07 6.7947004106416985e-06 4.855253048510838e-06 0.00020765405221978689 1.0000008882101934 0.9998424292491467 1.0000216575481577 1.2866989870317584e-06 -1.7912257882060394e-08 -1.2662355650882416e-08 1.2816137539952683e-06 2.865895459666388e-09 -2.722946664296017e-07 8.882116557312422e-07 6.365051136283282e-07 2.165759029366134e-05 1.0000000922170107 0.9998418607038013 1.000002195923798 1.3177288337483068e-07 -3.583526349832464e-11 1.916296099110742e-11 1.317083848822383e-07 3.075991458173794e-09 -2.7226813160546364e-07 9.222592094165644e-08 7.636701314934319e-08 2.1960233980037348e-06 1.0000098030404934 0.9998487965691935 1.0005225816284287 2.42674608985531e-05 -9.621044917908309e-06 -7.626006555491309e-06 2.110438934331176e-05 -1.2856322994881276e-10 -2.730427329835473e-07 9.805909286413647e-06 7.006522571112454e-06 0.0005231702748027451 0.999973794236072 0.9998230753965712 1.000906601247787 1.9610667124821084e-05 -4.2520394355960904e-05 -4.779113987205218e-05 -1.6028539258880103e-06 -3.414707012753367e-10 -2.7450508513017425e-07 2.6754068531868712e-05 1.9095608170109124e-05 0.0009098209334361172 1.0000000103822688 0.9998418022525628 1.0000002419354572 1.4671897078751028e-08 1.5726530415473064e-10 1.5858422948595454e-10 1.4663308432220937e-08 3.0975537754458693e-09 -2.7226546586207186e-07 1.045643268153402e-08 3.7990575088034225e-08 2.430614608891638e-07
3.992 1.000006786922643 0.9998466425353527 1.0002075948059432 1.1309322917143501e-05 -1.586594930034321e-06 -1.1672719640755233e-06 1.084227003045935e-05 1.2694019841570453e-09 -2.7717804110133927e-07 6.786930291330983e-06 4.8497103960700415e-06 0.00020763856692320988 1.0000008881198916 0.999842429289193 1.0000216575198997 1.2866354974683584e-06 -1.7975599733311782e-08 -1.2726354302420979e-08 1.2815483134450971e-06 2.866874977162559e-09 -2.7691547379009207e-07 8.881213319661246e-07 6.364472674413537e-07 2.165756020532947e-05 1.0000000922160472 0.9998418608077271 1.0000021959231056 1.3177404510812998e-07 -3.645745826202628e-11 1.841586062047901e-11 1.3170758186093696e-07 3.077229105593078e-09 -2.7688843433849864e-07 9.222475758193092e-08 7.637167581859709e-08 2.1960239674045756e-06 1.000009757636814 0.9998487642417365 1.0005223053354009 2.422632501526076e-05 -9.64148770188344e-06 -7.653993670245229e-06 2.1064211848150344e-05 -1.2718663178030894e-10 -2.7767807376024535e-07 9.76055124575486e-06 6.974129655195924e-06 0.000522892350002992 0.9999736486171193 0.9998229714852251 1.0009009803846445 1.9299777893784434e-05 -4.2405455240922485e-05 -4.778612110096566e-05 -1.8329898505712721e-06 -3.3577089281037183e-10 -2.791658502529329e-07 2.6897877176883924e-05 1.9198385130891383e-05 0.0009041425541725717 1.0000000103822653 0.9998418023571813 1.0000002419359102 1.4673779251242005e-08 1.5729364236532507e-10 1.5848826517874808e-10 1.4663225103425985e-08 3.098819529543913e-09 -2.7688571814710095e-07 1.045467595410246e-08 3.799110486170603e-08 2.4309074376558944e-07
4.002 1.0000067791564315 0.9998466370938589 1.0002075792777703 1.1303303366152149e-05 -1.5914491393516984e-06 -1.1725837749976458e-06 1.0836267732227841e-05 1.2693942596133897e-09 -2.818774984452799e-07 6.7791641899783085e-06 4.844170565388345e-06 0.00020762299286771667 1.0000008880295788 0.9998424293309578 1.0000216574911276 1.2865718655774747e-06 -1.803895962420799e-08 -1.279034610247551e-08 1.2814830404875306e-06 2.8678833913432878e-09 -2.8160984170815543e-07 8.880309072700465e-07 6.363892498617633e-07 2.165753132590605e-05 1.0000000922150678 0.9998418609133685 1.000002195922004 1.3177506442182227e-07 -3.7103908336345835e-11 1.7669393575432362e-11 1.3170694624849757e-07 3.0784956973522887e-09 -2.81582288854057e-07 9.2222802788264e-08 7.637542017733148e-08 2.1960420474635472e-06 1.0000097123058043 0.9998487319679186 1.0005220277254177 2.4185196311948298e-05 -9.661844443592354e-06 -7.681884091218878e-06 2.1024051628384453e-05 -1.25779598830804e-10 -2.823872294928967e-07 9.715266340555272e-06 6.9417889872367755e-06 0.000522613111328853 0.9999735046576258 0.999822868760964 1.0008953547414385 1.898972233748568e-05 -4.228954185924709e-05 -4.777946500994249e-05 -2.06194977347551e-06 -3.300696470258449e-10 -2.83900820360559e-07 2.70400399096908e-05 1.929998573018522e-05 0.0008984597749801023 1.0000000103822453 0.9998418024635144 1.0000002419359535 1.467551900920932e-08 1.5729759107734193e-10 1.5839321217507552e-10 1.4663309600650339e-08 3.100113766971705e-09 -2.815795214593774e-07 1.0446138034615436e-08 3.798990115086108e-08 2.4328225134387897e-07
4.012 1.0000067713942575 0.9998466316570046 1.0002075636608216 1.1297283711123432e-05 -1.5962979493173387e-06 -1.177889908356494e-06 1.083026597284101e-05 1.2694157509821656e-09 -2.866516834446432e-07 6.771402111412049e-06 4.8386335580281966e-06 0.0002076073301238393 1.0000008879392546 0.9998424293744688 1.0000216574618401 1.2865079918223834e-06 -1.8102344727608273e-08 -1.2854313958424878e-08 1.2814179565883741e-06 2.8689197520487353e-09 -2.8637884629522354e-07 8.879404051157493e-07 6.363310805909264e-07 2.165750317830465e-05 1.0000000922140726 0.9998418610207521 1.0000021959204919 1.31775841781494e-07 -3.7782048327392216e-11 1.6940594080579026e-11 1.3170649971515448e-07 3.079790250098357e-09 -2.8635077082283836e-07 9.222026460189182e-08 7.637842006672133e-08 2.1960727510525092e-06 1.0000096670474619 0.9998486997477656 1.0005217488027203 2.41440748286158e-05 -9.682115280287444e-06 -7.709677927160574e-06 2.0983908816577996e-05 -1.243442847871643e-10 -2.8717128043460237e-07 9.670054577285124e-06 6.90950057075913e-06 0.0005223325630464426 0.9999733623550049 0.9998227672219678 1.000889724525269 1.8680508606963377e-05 -4.217266324773527e-05 -4.7771177178744035e-05 -2.289731386786656e-06 -3.243682443672693e-10 -2.8871107942251136e-07 2.7180558707932943e-05 1.9400411404220912e-05 0.0008927728070051675 1.0000000103822093 0.9998418025715904 1.0000002419355867 1.4677016727545098e-08 1.5726989565483098e-10 1.5831552644907717e-10 1.4663582826792027e-08 3.101436002208045e-09 -2.863479511625017e-07 1.0432625736230137e-08 3.798731507910914e-08 2.4359139552664597e-07
4.022 1.0000067636361216 0.9998466262248185 1.000207547955203 1.1291263878625403e-05 -1.601141361678649e-06 -1.1831903459821647e-06 1.0824264772817283e-05 1.2694655352896443e-09 -2.915016867818846e-07 6.763644068785365e-06 4.833099382159776e-06 0.00020759157892799801 1.0000008878489197 0.9998424294197547 1.0000216574320544 1.2864438016536346e-06 -1.816575373291163e-08 -1.2918236692906378e-08 1.2813530800778878e-06 2.869982718186813e-09 -2.912235769709773e-07 8.878498697491275e-07 6.362727994634441e-07 2.1657475157575927e-05 1.0000000922130625 0.9998418611299077 1.000002195918586 1.317763021426986e-07 -3.8490522717364313e-11 1.6250498798364728e-11 1.3170626041087466e-07 3.0811113865034775e-09 -2.911949697246032e-07 9.22174961041831e-08 7.638098224428187e-08 2.1961081483418057e-06 1.0000096218617849 0.9998486675813045 1.0005214685715593 2.4102960629137262e-05 -9.702300341526034e-06 -7.737375283202569e-06 2.094378354088432e-05 -1.2288089740990595e-10 -2.9203132055818367e-07 9.62491597012051e-06 6.877264415246312e-06 0.0005220507096003691 0.9999732217065875 0.999822666866359 1.0008840899426656 1.8372144732098877e-05 -4.205482843004999e-05 -4.77612632876542e-05 -2.516332428274899e-06 -3.186680454300513e-10 -2.9359772566315516e-07 2.7319435645965347e-05 1.949966365805748e-05 0.0008870818608954494 1.000000010382159 0.9998418026814381 1.0000002419348257 1.4678197536964616e-08 1.5721174008118965e-10 1.5827647519832276e-10 1.4664063436210255e-08 3.102784617165487e-09 -2.911920970470325e-07 1.0417179278207519e-08 3.7983957827410206e-08 2.439445913250813e-07
4.032 1.0000067558820245 0.99984662079733 1.0002075321610393 1.128524381666731e-05 -1.6059793696648893e-06 -1.1884850738635258e-06 1.0818264134684907e-05 1.2695428590800245e-09 -2.964286128151493e-07 6.755890076455719e-06 4.827568047721353e-06 0.00020757573954407113 1.0000008877585755 0.9998424294668448 1.0000216574018024 1.2863792416383794e-06 -1.8229177564495354e-08 -1.2982097961199057e-08 1.2812884109044995e-06 2.871071555591352e-09 -2.9614513710774625e-07 8.87759350991868e-07 6.362144552501184e-07 2.1657446593765786e-05 1.0000000922120384 0.999841861240864 1.0000021959163192 1.3177639233918918e-07 -3.922028358683132e-11 1.5615622103662985e-11 1.317062281988894e-07 3.0824581528088783e-09 -2.961159886719863e-07 9.221489892598318e-08 7.638348466142551e-08 2.196139260242308e-06 1.0000095767487716 0.9998486354685623 1.0005211870362005 2.4061853799331767e-05 -9.722399748063198e-06 -7.764976268305608e-06 2.090367591135833e-05 -1.2139131525504095e-10 -2.9696845621786873e-07 9.579850533795546e-06 6.845080531376946e-06 0.0005217675554532554 0.9999730827096254 0.9998225676922038 1.0008784511995912 1.8064638619514355e-05 -4.193604641599731e-05 -4.77497291238413e-05 -2.7417506948443773e-06 -3.1297037490890386e-10 -2.985618706560178e-07 2.7456672894768178e-05 1.9597744065048404e-05 0.0008813871466315647 1.0000000103820939 0.9998418027930861 1.0000002419337044 1.4679007867262381e-08 1.5713267518355787e-10 1.5829276598630436e-10 1.466475130770995e-08 3.1041590243210393e-09 -2.9611306178638016e-07 1.040327948819383e-08 3.798058327025002e-08 2.442587915610016e-07
4.042 1.0000067481319679 0.999846615374569 1.000207516278471 1.1279223495517979e-05 -1.6108119600215075e-06 -1.1937740915366073e-06 1.0812264036495444e-05 1.2696467045554268e-09 -3.0143357927047904e-07 6.748140142761211e-06 4.82203956057982e-06 0.00020755981211705626 1.0000008876682234 0.9998424295157688 1.0000216573711338 1.2863142806950104e-06 -1.8292600567497555e-08 -1.3045895016437005e-08 1.2812239249056015e-06 2.87218516872738e-09 -3.0114464381210355e-07 8.87668887733978e-07 6.361560914402723e-07 2.16574168253497e-05 1.0000000922110015 0.9998418613536504 1.0000021959137415 1.317760810504667e-07 -3.995545766328369e-11 1.5038478999145692e-11 1.3170637926431314e-07 3.0838296501523973e-09 -3.0111494416796374e-07 9.22128148521827e-08 7.638628885997428e-08 2.196158306674817e-06 1.0000095317084197 0.9998486034095673 1.0005209042009182 2.4020754447556068e-05 -9.74241361441185e-06 -7.79248100563807e-06 2.086358601210388e-05 -1.1987584754923293e-10 -3.0198380910279386e-07 9.534858276688448e-06 6.812948925480859e-06 0.0005214831049243292 0.9999729453612929 0.9998224696975123 1.0008728085014404 1.7757998057535265e-05 -4.181632620323022e-05 -4.773658058926517e-05 -2.9659840489768422e-06 -3.0727638516861335e-10 -3.03604640091881e-07 2.7592272723800895e-05 1.9694654268425995e-05 0.0008756888733684895 1.0000000103820164 0.999841802906565 1.0000002419322718 1.4679417011970279e-08 1.5704781296144665e-10 1.583670841804554e-10 1.4665622198985601e-08 3.105558232504883e-09 -3.011119622974654e-07 1.0393936044072454e-08 3.7977918458285685e-08 2.444631238062184e-07
4.052 1.0000067403859534 0.9998466099565659 1.0002075003076527 1.1273202911709443e-05 -1.6156391170509947e-06 -1.1990574188349341e-06 1.0806264436684594e-05 1.2697756399589207e-09 -3.0651771977784407e-07 6.740394267593784e-06 4.8165139205715686e-06 0.00020754379663434947 1.000000887577865 0.9998424295665568 1.0000216573401126 1.2862489124423376e-06 -1.8356003950270316e-08 -1.310964450063216e-08 1.2811595786635932e-06 2.8733226152582126e-09 -3.0622322761234934e-07 8.875784983442878e-07 6.360977357753756e-07 2.1657385322390148e-05 1.0000000922099537 0.999841861468298 1.0000021959109158 1.317753629847424e-07 -4.067747266033889e-11 1.450233372748888e-11 1.3170666995865118e-07 3.085224647218719e-09 -3.0619296732825643e-07 9.221144607581861e-08 7.638965953390042e-08 2.196160484073175e-06 1.0000094867407285 0.9998485714043469 1.0005206200699976 2.3979662708300937e-05 -9.762342052144893e-06 -7.819889637898425e-06 2.082351390850445e-05 -1.1833598619708658e-10 -3.070785138634007e-07 9.489939198861832e-06 6.7808695979122124e-06 0.0005211973621468357 0.9999728096586874 0.999822372880242 1.000867162053038 1.7452230719990928e-05 -4.169567677989578e-05 -4.772182370395285e-05 -3.189030413569485e-06 -3.01587229333857e-10 -3.0872717355260546e-07 2.77262375005047e-05 1.9790395980741166e-05 0.0008699872494070534 1.0000000103819282 0.9998418030219044 1.0000002419305916 1.4679419322305825e-08 1.5697637959733656e-10 1.5848213422325781e-10 1.4666632812617215e-08 3.106981251143343e-09 -3.0618992936238613e-07 1.039097798264778e-08 3.797650304742557e-08 2.445150944791416e-07
4.062 1.0000067326439825 0.9998466045433518 1.0002074842487478 1.1267182087349673e-05 -1.6204608258027355e-06 -1.204335093127672e-06 1.0800265284440458e-05 1.2699285092405017e-09 -3.1168217996005347e-07 6.7326524458129756e-06 4.81099112321417e-06 0.00020752769302105018 1.0000008874875026 0.9998424296192412 1.000021657308809 1.2861831569659142e-06 -1.8419370508048595e-08 -1.3173381501157112e-08 1.2810953189797987e-06 2.8744824804394563e-09 -3.113820336277853e-07 8.874881812377102e-07 6.360393975580721e-07 2.165735184340195e-05 1.0000000922088979 0.9998418615848379 1.0000021959079133 1.3177425763133358e-07 -4.136929989577027e-11 1.3971992499190928e-11 1.317070471305245e-07 3.0866423018761936e-09 -3.1135120251775684e-07 9.221082609615786e-08 7.639372339118976e-08 2.1961447975762837e-06 1.0000094418456955 0.9998485394529307 1.0005203346477245 2.3938578741951417e-05 -9.782185173788252e-06 -7.847202325637927e-06 2.078345965493994e-05 -1.1677266144156908e-10 -3.1225372007353e-07 9.445093295694284e-06 6.748842545312864e-06 0.0005209103311689523 0.9999726755988327 0.9998222772382965 1.0008615120586328 1.7147344169588022e-05 -4.157410712825596e-05 -4.7705464603703435e-05 -3.4108877625138264e-06 -2.959041133020191e-10 -3.1393062464678106e-07 2.785856968656748e-05 1.988497098127235e-05 0.0008642824823112687 1.0000000103818312 0.9998418031391366 1.0000002419287346 1.4679034625114096e-08 1.5693521949673394e-10 1.5860317788003592e-10 1.4667729892801889e-08 3.1084267016999513e-09 -3.1134810745347964e-07 1.0394751947136745e-08 3.797660247079512e-08 2.444071100183286e-07
4.072 1.0000067249060585 0.9998465991349593 1.0002074681019186 1.1261161067107273e-05 -1.6252770782245535e-06 -1.2096071594642042e-06 1.0794266526258973e-05 1.270104203392628e-09 -3.169281207205892e-07 6.724914673019005e-06 4.805471164350321e-06 0.00020751150129771396 1.0000008873971384 0.9998424296738531 1.0000216572772946 1.2861170548475294e-06 -1.8482689548681077e-08 -1.3237148844951305e-08 1.2810310901010807e-06 2.875663998136208e-09 -3.166222209690543e-07 8.873979217304535e-07 6.359810729940838e-07 2.1657316564092905e-05 1.0000000922078351 0.9998418617033025 1.0000021959048047 1.3177280589438448e-07 -4.2020135139286715e-11 1.3404980724004132e-11 1.317074551728191e-07 3.0880812705345692e-09 -3.165908088384256e-07 9.221083638025202e-08 7.639848079986646e-08 2.1961139326703044e-06 1.0000093970233195 0.9998485075553469 1.0005200479383802 2.389750273120987e-05 -9.801943098695611e-06 -7.874419237659206e-06 2.0743423303573903e-05 -1.1518695493976725e-10 -3.1751059058270256e-07 9.400320564062523e-06 6.716867765178237e-06 0.0005206220161174783 0.9999725431786799 0.9998221827695292 1.000855858721888 1.684334585530147e-05 -4.145162622934462e-05 -4.768750952755769e-05 -3.631554113040614e-06 -2.9022858786033136e-10 -3.1921616111596444e-07 2.7989271831687977e-05 1.9978381111233596e-05 0.0008585747790812772 1.0000000103817284 0.9998418032582931 1.0000002419267717 1.467830367976431e-08 1.5693506081115507e-10 1.5868730317240954e-10 1.466885788607221e-08 3.1098933697641946e-09 -3.165876556630934e-07 1.040422229117256e-08 3.7978224403894184e-08 2.4416398455709255e-07
4.082 1.000006717172184 0.9998465937314205 1.0002074518673234 1.1255139909011398e-05 -1.6300878766238056e-06 -1.2148736568368143e-06 1.0788268107136487e-05 1.2703019700010947e-09 -3.2225671733009e-07 6.717180949918946e-06 4.79995404318072e-06 0.00020749522169007358 1.000000887306776 0.9998424297304256 1.0000216572456349 1.2860506602814136e-06 -1.8545961167669246e-08 -1.3300982222330143e-08 1.2809668349248796e-06 2.8768661367249703e-09 -3.21944962791762e-07 8.873076994160186e-07 6.359227533045446e-07 2.165728010951591e-05 1.0000000922067696 0.9998418618237236 1.0000021959016565 1.3177106228150744e-07 -4.262980801584644e-11 1.2765144625842098e-11 1.3170783753573023e-07 3.0895406809370337e-09 -3.219129599658042e-07 9.22112475304729e-08 7.640385560243619e-08 2.196073488481951e-06 1.000009352273599 0.9998484757116264 1.000519759946234 2.385643487214695e-05 -9.821615957547327e-06 -7.901540536360105e-06 2.070340490470093e-05 -1.1358020600137956e-10 -3.2285030316215577e-07 9.355621006299858e-06 6.684945258880739e-06 0.0005203324213078141 0.9999724123951097 0.999822089471743 1.0008502022458778 1.6540243105714996e-05 -4.1328243066845116e-05 -4.7667964801051526e-05 -3.851027525958071e-06 -2.8456151412485726e-10 -3.2458496588084033e-07 2.8118346567493708e-05 2.0070628269960365e-05 0.0008528643462621815 1.000000010381622 0.9998418033794063 1.000000241924769 1.4677280759115126e-08 1.569757101198724e-10 1.5869857521745874e-10 1.466996015404405e-08 3.111380752266418e-09 -3.2190974757387995e-07 1.0417312116370811e-08 3.798121517500311e-08 2.43835253902662e-07
4.092 1.0000067094423624 0.9998465883327695 1.0002074355451116 1.1249118679681278e-05 -1.6348932366773759e-06 -1.220134602320457e-06 1.0782269969542774e-05 1.2705209052546609e-09 -3.2766915899074737e-07 6.709451281501353e-06 4.794439762522617e-06 0.00020747885460477777 1.0000008872164179 0.9998424297889916 1.0000216572138887 1.2859840377157738e-06 -1.8609197691896538e-08 -1.3364896266983816e-08 1.2809024943991901e-06 2.8780875701585933e-09 -3.273514476830974e-07 8.872174918360984e-07 6.358644307881981e-07 2.1657243438909272e-05 1.0000000922057037 0.9998418619461356 1.0000021958985268 1.3176909017317925e-07 -4.32108580635969e-11 1.2038140312241453e-11 1.317081344104286e-07 3.0910197916911137e-09 -3.273188435812187e-07 9.221176353439778e-08 7.640975199389589e-08 2.1960308926549696e-06 1.0000093075965326 0.9998484439217982 1.0005194706755443 2.3815375370918198e-05 -9.841203892342566e-06 -7.928566362831555e-06 2.0663404505304356e-05 -1.1195303644528082e-10 -3.2827405078420247e-07 9.310994629098193e-06 6.6530750311035325e-06 0.0005200415512165779 0.9999722832449325 0.9998219973426916 1.0008445428330826 1.623804312449603e-05 -4.120396662913134e-05 -4.76468368197061e-05 -4.06930610621759e-06 -2.789043434033115e-10 -3.3003823573308723e-07 2.8245796604850783e-05 2.0161714412628094e-05 0.0008471513899090529 1.0000000103815154 0.9998418035025103 1.0000002419227858 1.4676029178285668e-08 1.570451059668728e-10 1.5862276650314581e-10 1.4670976988770805e-08 3.1128876927182456e-09 -3.273155710059774e-07 1.043131905926626e-08 3.7985375351900145e-08 2.43485746487106e-07
4.102 1.0000067017165968 0.9998465829390398 1.000207419135429 1.1243097455891355e-05 -1.6396931820187493e-06 -1.2253899841977143e-06 1.0776272053096854e-05 1.2707593590273027e-09 -3.331666503423272e-07 6.70172567267824e-06 4.788928325581808e-06 0.00020746240048135668 1.0000008871260684 0.9998424298495862 1.0000216571821103 1.285917259657413e-06 -1.8672420440961883e-08 -1.34288765473894e-08 1.280838005777697e-06 2.879327550400356e-09 -3.3284287829578234e-07 8.871272743249484e-07 6.358061000736483e-07 2.165720759983223e-05 1.0000000922046417 0.9998418620705725 1.0000021958954703 1.317669624781461e-07 -4.3784953712244654e-11 1.1238356343932786e-11 1.3170828338318992e-07 3.0925176508104824e-09 -3.3280966239872056e-07 9.221206519085214e-08 7.641609178695175e-08 2.195994131823789e-06 1.0000092629921185 0.9998484121858935 1.0005191801305546 2.3774324442857793e-05 -9.860707054945744e-06 -7.955496829487904e-06 2.062342214909902e-05 -1.1030701590968164e-10 -3.337830401457642e-07 9.26644143864814e-06 6.621257086514575e-06 0.0005197494103316764 0.9999721557248927 0.9998219063800808 1.00083888068539 1.593675299105599e-05 -4.1078805903535226e-05 -4.762413204065617e-05 -4.2863880047781466e-06 -2.73258090364132e-10 -3.355771829934606e-07 2.837162473449426e-05 2.0251641551119893e-05 0.0008414361154336068 1.0000000103814126 0.9998418036276389 1.0000002419208744 1.4674621848197014e-08 1.5712158617499421e-10 1.584743288538738e-10 1.4671846147327213e-08 3.1144126912955927e-09 -3.3280632881952237e-07 1.0443347121804915e-08 3.799054082490564e-08 2.4318537935020933e-07
4.112 1.00000669399489 0.9998465775502658 1.000207402638418 1.123707632692942e-05 -1.6444877381230613e-06 -1.2306397658341683e-06 1.077027429874612e-05 1.2710170019833892e-09 -3.3875041068503164e-07 6.694004123707845e-06 4.783419732556497e-06 0.00020744585962173312 1.0000008870357293 0.9998424299122426 1.0000216571503502 1.28585041125223e-06 -1.8735652466610213e-08 -1.3492883561009134e-08 1.2807733081654707e-06 2.8805848950300184e-09 -3.3842047227788313e-07 8.870370203691143e-07 6.357477562492238e-07 2.16571734415966e-05 1.000000092203586 0.9998418621970674 1.0000021958925371 1.3176476429922662e-07 -4.437477781573822e-11 1.0405521076205189e-11 1.3170822377493818e-07 3.0940327234968432e-09 -3.38386633985344e-07 9.22118595403263e-08 7.642282696148929e-08 2.195970309188539e-06 1.0000092184603546 0.9998483805039424 1.0005188883155018 2.3733282316040647e-05 -9.880125599309641e-06 -7.982332024391043e-06 2.0583457881240006e-05 -1.0864314319648804e-10 -3.3937849378928086e-07 9.221961435580716e-06 6.589491426143013e-06 0.0005194560029893984 0.9999720298316662 0.9998218165815698 1.0008332160040994 1.5636379665177258e-05 -4.095276987040595e-05 -4.75998569835503e-05 -4.502271413400894e-06 -2.676237228421058e-10 -3.4120303407457776e-07 2.8495833829376714e-05 2.0340411755438788e-05 0.0008357187274480116 1.0000000103813165 0.9998418037548261 1.0000002419190874 1.4673144251954743e-08 1.5718233982190496e-10 1.5829261830791362e-10 1.467250659531864e-08 3.115955241924082e-09 -3.3838323841745975e-07 1.0450783773144312e-08 3.799661322949189e-08 2.4299736893432724e-07
4.122 1.0000066862772452 0.9998465721664819 1.0002073860542169 1.1231055397666067e-05 -1.64927692354334e-06 -1.2358839001864224e-06 1.0764276658592598e-05 1.2712923090025368e-09 -3.4442167437947594e-07 6.686286629613523e-06 4.777913979599425e-06 0.0002074292321136867 1.0000008869454042 0.9998424299769956 1.0000216571186564 1.285783592471854e-06 -1.8798908910842062e-08 -1.3556867307259887e-08 1.2807083515341404e-06 2.8818585911045677e-09 -3.4408546303482307e-07 8.869467066623059e-07 6.356893940044277e-07 2.1657141402013223e-05 1.0000000922025396 0.9998418623256553 1.000002195889776 1.3176259545270872e-07 -4.4995586124220883e-11 9.589385144291719e-12 1.3170790546817494e-07 3.0955640131437623e-09 -3.440509910784086e-07 9.221094032256918e-08 7.642994033213504e-08 2.195964123288736e-06 1.0000091740012373 0.9998483488759763 1.0005185952346123 2.3692249232944978e-05 -9.89945967122757e-06 -8.00907202494001e-06 2.0543511757106218e-05 -1.0696202181632716e-10 -3.4506164881678486e-07 9.177554614543805e-06 6.557778046511118e-06 0.0005191613333146035 0.9999719055618661 0.9998217279447715 1.00082754898992 1.5336929988750126e-05 -4.0825867492223444e-05 -4.757401824380644e-05 -4.716954554318998e-06 -2.620026293940592e-10 -3.4691703129588594e-07 2.861842684531234e-05 2.0428027154307697e-05 0.0008299994297217117 1.0000000103812292 0.999841803884106 1.000000241917472 1.467169599979125e-08 1.5721194431716108e-10 1.581276555874301e-10 1.4672908739170568e-08 3.117514334732728e-09 -3.44047532289177e-07 1.045183529959995e-08 3.800356356827938e-08 2.429647776930106e-07
4.132 1.0000066785636637 0.9998465667877222 1.0002073693829596 1.12250347823925e-05 -1.6540607430476356e-06 -1.2411223486060546e-06 1.075827910418424e-05 1.2715845670306863e-09 -3.5018169160819647e-07 6.678573184485262e-06 4.772411061360635e-06 0.00020741251788902493 1.0000008868550943 0.9998424300438792 1.0000216570870708 1.285716913907249e-06 -1.8862192332972022e-08 -1.3620786338868615e-08 1.2806431058589639e-06 2.883147920805807e-09 -3.498390976960822e-07 8.868563226262833e-07 6.356310107139545e-07 2.1657111436019364e-05 1.000000092201504 0.9998418624563712 1.0000021958872285 1.3176056600784363e-07 -4.564980366386153e-11 8.831531401188228e-12 1.3170729890356297e-07 3.097110698086269e-09 -3.498039815807576e-07 9.220924912140365e-08 7.643745213219845e-08 2.195976583101565e-06 1.0000091296147628 0.999848317302024 1.0005183008920995 2.3651225445225447e-05 -9.918709404290796e-06 -8.035716917495526e-06 2.0503583852160287e-05 -1.0526519475658618e-10 -3.5083375769375825e-07 9.13322096845988e-06 6.526116942294284e-06 0.0005188654052977205 0.9999717829120401 0.9998216404672545 1.0008218798429669 1.5038410681672943e-05 -4.0698107708427615e-05 -4.754662250919984e-05 -4.930435671842779e-06 -2.563959904124082e-10 -3.527204320516057e-07 2.8739406818335706e-05 2.0514489932957584e-05 0.0008242784252769721 1.000000010381153 0.9998418040155138 1.000000241916071 1.4670387016992001e-08 1.5720816570251727e-10 1.5802099487999385e-10 1.4673022344685316e-08 3.1190886177046535e-09 -3.4980045851374284e-07 1.0446027751754895e-08 3.8011440905574475e-08 2.4309808983475076e-07
4.142 1.0000066708541453 0.9998465614140207 1.000207352624763 1.1219014593554937e-05 -1.6588391899226748e-06 -1.246355096260492e-06 1.0752281633653164e-05 1.2718927939274613e-09 -3.560317267386993e-07 6.670863787014495e-06 4.766910975016598e-06 0.00020739571687439462 1.0000008867648003 0.9998424301129274 1.0000216570556217 1.2856504844948777e-06 -1.892549269941368e-08 -1.368462278623688e-08 1.2805775667383152e-06 2.8844512931922485e-09 -3.5568264041140434e-07 8.867658786090324e-07 6.355726110107317e-07 2.165708309889563e-05 1.0000000922004795 0.9998418625892476 1.000002195884923 1.31758784995496e-07 -4.632751896870419e-11 8.149771447897411e-12 1.3170639905686748e-07 3.0986716314689206e-09 -3.5564686886543305e-07 9.220691099774894e-08 7.644543112473077e-08 2.1960044590754524e-06 1.0000090853009247 0.9998482857821155 1.0005180052921576 2.3610211202145334e-05 -9.937874919904905e-06 -8.0622668123195e-06 2.0463674267416918e-05 -1.0355352924252657e-10 -3.566960887643487e-07 9.088960494291244e-06 6.494508110605548e-06 0.0005185682229545675 0.9999716618786737 0.9998215541465413 1.0008162087627555 1.4740828329892614e-05 -4.056949943463489e-05 -4.7517676572631774e-05 -5.142713025222099e-06 -2.508048045760829e-10 -3.586145094912872e-07 2.8858776859252017e-05 2.0599802329338252e-05 0.0008185559165595484 1.000000010381088 0.9998418041490821 1.0000002419149112 1.4669325935413491e-08 1.571809523837524e-10 1.5799025794384e-10 1.4672842827271011e-08 3.120677686743411e-09 -3.5564328038760197e-07 1.043447801144174e-08 3.802038954477716e-08 2.433689421068968e-07
4.152 1.0000066631486901 0.9998465560454111 1.000207335779727 1.1212994927806114e-05 -1.6636122516928038e-06 -1.2515821568554138e-06 1.0746284271459042e-05 1.2722152055770437e-09 -3.6197306099592153e-07 6.663158443561392e-06 4.761413722258508e-06 0.00020737882911285496 1.000000886674522 0.9998424301841736 1.0000216570243177 1.285584397126044e-06 -1.898879444404656e-08 -1.3748387385438236e-08 1.2805117560424638e-06 2.885768611849937e-09 -3.6161737005858966e-07 8.866754072556739e-07 6.355142088791761e-07 2.165705571103833e-05 1.0000000921994658 0.9998418627243193 1.0000021958828684 1.3175734547794375e-07 -4.701316308601891e-11 7.533449026191504e-12 1.3170522835930236e-07 3.1002461177514084e-09 -3.6158093171292357e-07 9.220421926371592e-08 7.645399437103864e-08 2.1960408538193893e-06 1.0000090410597162 0.9998482543162797 1.0005177084389538 2.356920673661351e-05 -9.956956333734973e-06 -8.088721848081222e-06 2.042378313102767e-05 -1.0182786962393315e-10 -3.626499262966881e-07 9.044773196187165e-06 6.462951552930143e-06 0.0005182697904417819 0.9999715424581924 0.9998214689801138 1.0008105359481922 1.444418937409187e-05 -4.044005156831597e-05 -4.748718733545421e-05 -5.35378488740919e-06 -2.452303915158068e-10 -3.6460055218544035e-07 2.897654014844961e-05 2.0683966630490524e-05 0.0008128321055541382 1.0000000103810338 0.9998418042848453 1.0000002419140037 1.4668605918276753e-08 1.5714600529745617e-10 1.580251000573078e-10 1.46723924936757e-08 3.122279590648281e-09 -3.6157727670821844e-07 1.0419744384768503e-08 3.803064458717348e-08 2.4371456585132306e-07
4.162 1.0000066554472964 0.9998465506819257 1.0002073188479235 1.1206975855303219e-05 -1.6683799182536645e-06 -1.2568035650697162e-06 1.0740287068227391e-05 1.2725516023850566e-09 -3.680069912403012e-07 6.655457165335903e-06 4.7559193077983365e-06 0.00020736185476598565 1.0000008865842571 0.9998424302576516 1.000021656993141 1.2855187181474915e-06 -1.9052084786382124e-08 -1.3812111424776626e-08 1.2804457222903698e-06 2.887098098750212e-09 -3.6764458198727865e-07 8.865849543192212e-07 6.354558228377831e-07 2.1657028520420993e-05 1.0000000921984615 0.9998418628616186 1.0000021958810472 1.3175631387339e-07 -4.769362996288034e-11 6.951083285904223e-12 1.3170383480921158e-07 3.1018331602858776e-09 -3.676074650509453e-07 9.220156225023534e-08 7.646327702497331e-08 2.1960768893455475e-06 1.0000089968911283 0.9998482229045451 1.0005174103366226 2.3528212253222318e-05 -9.9759537648068e-06 -8.115082184189619e-06 2.0383910597723172e-05 -1.0008927140193912e-10 -3.6869656981388167e-07 9.000659082763768e-06 6.431447273747024e-06 0.0005179701120391938 0.9999714246469612 0.9998213849654104 1.0008048615975715 1.4148500098023303e-05 -4.030977299750521e-05 -4.7455161796750015e-05 -5.563649545867894e-06 -2.396738144132758e-10 -3.706798650033786e-07 2.9092699933493135e-05 2.0766985170925796e-05 0.0008071071937593708 1.0000000103809887 0.9998418044228367 1.0000002419133291 1.4668293806206816e-08 1.5711589336983736e-10 1.5809386323967673e-10 1.4671719382959392e-08 3.12389404056628e-09 -3.6760374250711365e-07 1.0405208167931253e-08 3.804247316058768e-08 2.440534570629659e-07
4.172 1.0000066477499612 0.9998465453235988 1.0002073018293949 1.120095741296333e-05 -1.6731421883794062e-06 -1.2620193603663054e-06 1.0734290099219243e-05 1.272900835588875e-09 -3.7413483050432715e-07 6.647759961999616e-06 4.750427734798514e-06 0.00020734479399796998 1.0000008864940038 0.9998424303333943 1.0000216569620453 1.2854534809642293e-06 -1.9115359470058775e-08 -1.3875831800029657e-08 1.2803795369776797e-06 2.88843897392183e-09 -3.7376558689665417e-07 8.864945629234717e-07 6.353974659919361e-07 2.16570008133675e-05 1.0000000921974639 0.999841863001179 1.0000021958794127 1.3175572313130586e-07 -4.836476891158846e-11 6.366007028907819e-12 1.3170229030117635e-07 3.1034315313665014e-09 -3.737277801239948e-07 9.219931463367006e-08 7.64733756184579e-08 2.196104017023599e-06 1.000008952795152 0.9998481915469394 1.000517110989264 2.3487227922182362e-05 -9.99486734022339e-06 -8.14134798521986e-06 2.0344056845649218e-05 -9.833885465159198e-11 -3.748373345404195e-07 8.956618160531816e-06 6.3999952755870705e-06 0.0005176691920122228 0.9999713084412888 0.9998213020998299 1.00079918590857 1.3853766622639086e-05 -4.017867260431586e-05 -4.742160703698333e-05 -5.772305305197209e-06 -2.3413607205444114e-10 -3.768537686739091e-07 2.920725952967242e-05 2.0848860332909695e-05 0.000801381382044733 1.0000000103809503 0.999841804563089 1.0000002419128422 1.4668422500429813e-08 1.570949930229021e-10 1.5815979612814239e-10 1.4670895336354223e-08 3.1255201068297055e-09 -3.737239883451909e-07 1.0394157642292732e-08 3.805606592353247e-08 2.4430744180197014e-07
4.182 1.0000066400566818 0.9998465399704637 1.0002072847241574 1.1194939602159236e-05 -1.6778990694482521e-06 -1.2672295719862199e-06 1.0728293456652268e-05 1.2732620111389498e-09 -3.8035790670484997e-07 6.640066835040399e-06 4.744939000379657e-06 0.00020732764683689095 1.0000008864037588 0.9998424304114347 1.0000216569309563 1.2853886847316798e-06 -1.9178622544535447e-08 -1.393957488716712e-08 1.2803132899699322e-06 2.8897905779574647e-09 -3.799817121767832e-07 8.864042580651457e-07 6.353391359827713e-07 2.1656971984768433e-05 1.0000000921964702 0.9998418631430344 1.0000021958778915 1.3175557229645368e-07 -4.903089761787653e-11 5.751992486140191e-12 1.3170068465272924e-07 3.1050406953096465e-09 -3.7994320324432414e-07 9.219773454156218e-08 7.648429174287174e-08 2.196116150415793e-06 1.0000089087717758 0.9998481602434913 1.000516810400943 2.344625387809712e-05 -1.0013697195482863e-05 -8.167519405020674e-06 2.0304222072228662e-05 -9.657801272942103e-11 -3.8107355353639667e-07 8.912650427620885e-06 6.368595555088077e-06 0.0005173670344584282 0.9999711938374266 0.9998212203807313 1.0007935090782503 1.3559994905633359e-05 -4.0046759264866205e-05 -4.738653019954366e-05 -5.979750492585997e-06 -2.2861842608404263e-10 -3.8312360047982123e-07 2.9320222322242512e-05 2.0929594548128692e-05 0.0007956548705012991 1.000000010380916 0.9998418047056363 1.0000002419124683 1.466899146210394e-08 1.570793135114165e-10 1.5819679920174488e-10 1.4670010197568246e-08 3.1271568820954374e-09 -3.7993934156595596e-07 1.0388910127973403e-08 3.8071429216722814e-08 2.4442198285764024e-07
4.192 1.0000066323674546 0.9998465346225529 1.0002072675322042 1.1188922389640645e-05 -1.6826505711053058e-06 -1.2724342099840187e-06 1.0722297241555673e-05 1.273634346010579e-09 -3.8667756635694194e-07 6.632377776554713e-06 4.739453094919064e-06 0.000207310413131023 1.0000008863135184 0.9998424304918072 1.0000216568997788 1.285324293409608e-06 -1.9241881146155124e-08 -1.4003348378686353e-08 1.2802470789133983e-06 2.891151857529537e-09 -3.8629430152304675e-07 8.86314040499594e-07 6.35280812002659e-07 2.1656941607252887e-05 1.0000000921954773 0.9998418632872179 1.000002195876388 1.317558250823865e-07 -4.9698720369345363e-11 5.101396839429624e-12 1.3169911506340157e-07 3.1066592855985315e-09 -3.862550784359902e-07 9.21969070539665e-08 7.64959106944526e-08 2.196110909891195e-06 1.0000088648209886 0.9998481289942289 1.0005165085756982 2.3405290218414476e-05 -1.0032443469012143e-05 -8.193596579046534e-06 2.0264406481613655e-05 -9.480710593277187e-11 -3.874065748019199e-07 8.868755872954489e-06 6.337248101999235e-06 0.0005170636432634409 0.9999710808315742 0.9998211398054352 1.0007878313030663 1.3267190742842738e-05 -3.991404184329657e-05 -4.734993848129415e-05 -6.185983469621188e-06 -2.2312151159778714e-10 -3.894907135458922e-07 2.943159176599551e-05 2.1009190297666214e-05 0.0007899278584101943 1.0000000103808822 0.9998418048505114 1.0000002419121128 1.4669964107538674e-08 1.570617623293567e-10 1.5819704509033836e-10 1.4669161325384178e-08 3.1288034867591442e-09 -3.8625114532885634e-07 1.0390301115186982e-08 3.808834339648592e-08 2.443775308339547e-07
4.202 1.0000066246822759 0.9998465292799011 1.0002072502535198 1.118290570683133e-05 -1.6873966999307288e-06 -1.2776332677179779e-06 1.0716301545394957e-05 1.2740167301694507e-09 -3.9309517132649774e-07 6.62469277315764e-06 4.7339700052555755e-06 0.0002072930926393895 1.0000008862232797 0.9998424305745447 1.000021656868408 1.285260236620072e-06 -1.9305138646258806e-08 -1.4067142279769689e-08 1.280180991688789e-06 2.8925217906522813e-09 -3.927047152324301e-07 8.862238905624082e-07 6.352224607670084e-07 2.1656909516837184e-05 1.0000000921944805 0.9998418634337635 1.000002195874798 1.3175641143582107e-07 -5.037201282343616e-11 4.423864601628626e-12 1.3169766981131183e-07 3.1082861119157404e-09 -3.9266476574358963e-07 9.219674744673641e-08 7.650802958028852e-08 2.1960897180706254e-06 1.0000088209427787 0.9998480977991792 1.0005162055175536 2.3364337005489882e-05 -1.005110629537385e-05 -8.219579625231896e-06 2.0224610269514307e-05 -9.302745390123845e-11 -3.9383776407854735e-07 8.824934480396343e-06 6.305952903044873e-06 0.0005167590222010927 0.9999709694198762 0.9998210603712258 1.0007821527788752 1.297535977020776e-05 -3.9780529184025025e-05 -4.73118391331546e-05 -6.391002648370383e-06 -2.1764669835557234e-10 -3.9595647852118603e-07 2.9541371382396194e-05 2.1087650109884105e-05 0.0007842005443580396 1.0000000103808453 0.9998418049977486 1.0000002419116707 1.467127074107373e-08 1.5703873595221068e-10 1.5817031149226277e-10 1.4668436786268226e-08 3.1304586152570105e-09 -3.9266076006890796e-07 1.0397671598685265e-08 3.8106415082775766e-08 2.4418952966071487e-07
4.212 1.000006617001141 0.9998465239425425 1.0002072328880942 1.1176889453472256e-05 -1.6921374552932503e-06 -1.282826730791235e-06 1.0710306432244548e-05 1.274407945590697e-09 -3.9961210035671534e-07 6.6170118126940296e-06 4.728489720006272e-06 0.0002072756852083161 1.0000008861330387 0.9998424306596819 1.0000216568367435 1.2851964117211355e-06 -1.9368391743446265e-08 -1.4130939611134675e-08 1.280115088954252e-06 2.8938998634040206e-09 -3.992143305359238e-07 8.861337781957725e-07 6.35164047589975e-07 2.1656875900389386e-05 1.0000000921934773 0.9998418635827048 1.0000021958730219 1.317572292017449e-07 -5.104723882153193e-11 3.7363887080212e-12 1.316964089459956e-07 3.1099216781889104e-09 -3.991736421373048e-07 9.219704651272217e-08 7.652041762052942e-08 2.196057039562135e-06 1.0000087771371333 0.9998480666583712 1.0005159012305322 2.332339426824481e-05 -1.006968580221342e-05 -8.245468654238508e-06 2.0184833603485612e-05 -9.123946520051117e-11 -4.0036850376498293e-07 8.781186235624876e-06 6.274709946987967e-06 0.0005164531751201539 0.9999708595984278 0.9998209820753506 1.0007764737009526 1.2684507468051197e-05 -3.964623010829733e-05 -4.7272239466976716e-05 -6.594806512670111e-06 -2.121947782520373e-10 -4.0252228254780956e-07 2.9649564753839824e-05 2.116497655648756e-05 0.0007784731264338638 1.000000010380801 0.999841805147382 1.0000002419110428 1.4672808612568791e-08 1.5701393971459388e-10 1.5813403595881458e-10 1.4667896694376854e-08 3.132121452548686e-09 -3.9916956265679463e-07 1.0409229060245631e-08 3.812519178003428e-08 2.4390022690986276e-07
4.222 1.0000066093240472 0.9998465186105117 1.0002072154359365 1.1170873505905172e-05 -1.6968728311773937e-06 -1.2880145887753572e-06 1.07043119263307e-05 1.274807547082632e-09 -4.062297497252391e-07 6.609334888980622e-06 4.723012233487549e-06 0.00020725819090578807 1.0000008860427914 0.9998424307472543 1.0000216568047073 1.285132693050813e-06 -1.943163143251577e-08 -1.4194726712228947e-08 1.2800493916809255e-06 2.895284721284599e-09 -4.0582454163359925e-07 8.860436726146611e-07 6.35105545895167e-07 2.165684131912472e-05 1.000000092192463 0.999841863734078 1.000002195870981 1.3175815299932916e-07 -5.171573833137628e-11 3.0526448574645023e-12 1.3169535370340056e-07 3.1115641689777468e-09 -4.057831018598614e-07 9.219752744403559e-08 7.65328726028735e-08 2.1960192818610892e-06 1.0000087334040402 0.9998480355718338 1.0005155957186718 2.3282462010920012e-05 -1.0088182111758327e-05 -8.271263780337826e-06 2.0145076611487436e-05 -8.944501221662054e-11 -4.070001926335363e-07 8.737511130821864e-06 6.243519228342949e-06 0.0005161461060832423 0.9999707513632748 0.9998209049150242 1.0007707942640078 1.239463917070675e-05 -3.951115341534619e-05 -4.723114686490169e-05 -6.7973936290695575e-06 -2.067671561742909e-10 -4.091895305185037e-07 2.9756175517886667e-05 2.124117224859637e-05 0.0007727458023692234 1.0000000103807465 0.999841805299447 1.0000002419101506 1.4674452386811885e-08 1.569960350789918e-10 1.5810159834077203e-10 1.4667562296731883e-08 3.133791504578529e-09 -4.0577894692979925e-07 1.0422528762387587e-08 3.814427071006077e-08 2.4356784201414424e-07
4.232 1.0000066016509916 0.9998465132838456 1.0002071978970895 1.116485773274528e-05 -1.7016028211393885e-06 -1.2931968414210366e-06 1.069831801553962e-05 1.275214827553804e-09 -4.1294953256474556e-07 6.601662001928124e-06 4.71753754563156e-06 0.00020724061001991235 1.000000885952536 0.9998424308372974 1.0000216567722506 1.285068947994884e-06 -1.949484880339612e-08 -1.4258501452365213e-08 1.27998388426739e-06 2.896675717003561e-09 -4.1253676026235195e-07 8.859535466702673e-07 6.350469399121853e-07 2.16568066115607e-05 1.0000000921914367 0.9998418638879191 1.000002195868627 1.317590500793562e-07 -5.2368142835461074e-11 2.3751734728386763e-12 1.3169448837407414e-07 3.113212286523527e-09 -4.124945557773054e-07 9.219789257761578e-08 7.654524611928374e-08 2.195983693669936e-06 1.000008689743488 0.9998480045395975 1.0005152889860367 2.3241540228747885e-05 -1.0106595345936623e-05 -8.296965128715967e-06 2.010533938360884e-05 -8.764382664768032e-11 -4.1373424763960357e-07 8.693909164203855e-06 6.212380747039669e-06 0.0005158378193628909 0.9999706447104161 0.999820828887427 1.0007651146621943 1.2105760084909038e-05 -3.9375307886568286e-05 -4.7188568785441404e-05 -6.998762646239689e-06 -2.0136429331874767e-10 -4.159596439302556e-07 2.9861207364658872e-05 2.1316239834565084e-05 0.0007670187695309448 1.0000000103806792 0.99984180545398 1.0000002419089453 1.4676069169201777e-08 1.5699391085059834e-10 1.5807510924555024e-10 1.4667417669290447e-08 3.1354678259646963e-09 -4.124903244038713e-07 1.0434900698523534e-08 3.8163350283033156e-08 2.432567271630536e-07
4.242 1.0000065939819738 0.9998465079625818 1.0002071802716277 1.1158842014256847e-05 -1.7063274243840765e-06 -1.2983734999030767e-06 1.0692324668389033e-05 1.275628552498206e-09 -4.1977288016851474e-07 6.593993153428377e-06 4.7120656583597915e-06 0.0002072229429235478 1.0000008858622715 0.9998424309298503 1.0000216567393607 1.2850050553112067e-06 -1.955804011367089e-08 -1.4322272250861488e-08 1.2799185318507506e-06 2.8980723474380397e-09 -4.193524146840293e-07 8.858633765636794e-07 6.34988220888422e-07 2.1656772673745005e-05 1.000000092190396 0.9998418640442659 1.0000021958659469 1.3175979913683854e-07 -5.300072669216898e-11 1.6952544645588491e-12 1.316937781835024e-07 3.1148661407411395e-09 -4.1930943304372836e-07 9.219786095028678e-08 7.655743808230044e-08 2.1959572548989374e-06 1.0000086461554667 0.999847973561693 1.0005149810367207 2.320062892870474e-05 -1.0124925631302248e-05 -8.322572835924062e-06 2.0065621990610196e-05 -8.583711491449384e-11 -4.2057210366518383e-07 8.650380335617139e-06 6.181294504731421e-06 0.0005155283193047193 0.9999705396358057 0.999820753989708 1.000759435089112 1.181787531140814e-05 -3.9238702290516844e-05 -4.7144512760681274e-05 -7.198912278604826e-06 -1.9598715053162054e-10 -4.228340621557323e-07 2.996466403751442e-05 2.1390182000750022e-05 0.0007612922247831427 1.0000000103805982 0.9998418056110183 1.000000241907414 1.4677537935015456e-08 1.5701167005789236e-10 1.5804650624604826e-10 1.4667428231834918e-08 3.137149395889845e-09 -4.1930512394291475e-07 1.0443820508322524e-08 3.8182224001567966e-08 2.4302835582371147e-07
4.252 1.0000065863169931 0.9998465026467594 1.0002071625596556 1.1152826258568495e-05 -1.7110466471523022e-06 -1.3035445789552092e-06 1.0686331857695004e-05 1.2760479737243842e-09 -4.267012411355578e-07 6.58632834315666e-06 4.70659657235955e-06 0.00020720518989142162 1.000000885771998 0.9998424310249516 1.0000216567060507 1.2849409226641913e-06 -1.9621208802479985e-08 -1.438605119422724e-08 1.2798533050452042e-06 2.899473628559748e-09 -4.2627295204525e-07 8.857731418111721e-07 6.349293823524654e-07 2.1656740176996277e-05 1.0000000921893426 0.9998418642031579 1.0000021958629548 1.3176030706435633e-07 -5.3617242134680205e-11 1.0006177891011952e-12 1.3169319345876326e-07 3.116524582302492e-09 -4.262291799783841e-07 9.219721045792166e-08 7.656938263385119e-08 2.19594540905308e-06 1.0000086026399666 0.9998479426381532 1.0005146718748403 2.315972814558509e-05 -1.0143173102468246e-05 -8.348087041357607e-06 2.002592450676569e-05 -8.402618717274525e-11 -4.275152118130623e-07 8.60692464184251e-06 6.150260501157127e-06 0.0005152176101511579 0.999970436135354 0.9998206802189857 1.0007537557378032 1.1530989865028073e-05 -3.910134538486211e-05 -4.709898638800254e-05 -7.397841282479881e-06 -1.9063683681894899e-10 -4.2981424239392293e-07 3.0066549335766942e-05 2.1463001472963354e-05 0.0007555663643173582 1.000000010380504 0.999841805770602 1.0000002419055718 1.4678765731446906e-08 1.5704537329841577e-10 1.580034314686077e-10 1.4667564180874535e-08 3.138835375769927e-09 -4.262247919911325e-07 1.0447313397789796e-08 3.820075751184429e-08 2.429310927554447e-07
4.262 1.000006578656051 0.9998464973364198 1.0002071447612948 1.1146810410093131e-05 -1.71576050246808e-06 -1.3087100875945546e-06 1.0680339578688381e-05 1.2764727666525731e-09 -4.337360817180814e-07 6.57866756725212e-06 4.701130285340996e-06 0.0002071873510016603 1.0000008856817175 0.9998424311226426 1.0000216566723519 1.2848764922308656e-06 -1.968436555299396e-08 -1.444984472573659e-08 1.2797881964558494e-06 2.9008785703252363e-09 -4.3329983699628485e-07 8.856828288316679e-07 6.348704190186393e-07 2.1656709351466604e-05 1.000000092188277 0.999841864364636 1.000002195859682 1.3176051776562184e-07 -5.422807408780507e-11 2.851653966644853e-13 1.3169272678316092e-07 3.1181868697393962e-09 -4.3325526108476287e-07 9.219582900825713e-08 7.658104920650078e-08 2.1959507220226285e-06 1.0000085591969796 0.9998479117690122 1.0005143615045249 2.3118837949658125e-05 -1.0161337899928396e-05 -8.373507878579176e-06 1.9986247027830965e-05 -8.221098448968394e-11 -4.3456504315201406e-07 8.563542075513069e-06 6.119278732892177e-06 0.0005149056959578435 0.999970334204928 0.9998206075723474 1.0007480768007369 1.1245108684566162e-05 -3.896324591564157e-05 -4.7051997319450976e-05 -7.595548438608397e-06 -1.853141702979211e-10 -4.3690166048415243e-07 3.0166867116263346e-05 2.15347010175616e-05 0.0007498413835817654 1.0000000103803983 0.999841805932772 1.0000002419034493 1.467969632615335e-08 1.570848863705024e-10 1.579392042674136e-10 1.4667818417999498e-08 3.1405254519117318e-09 -4.332507927727221e-07 1.0444412883390366e-08 3.821889250051402e-08 2.42988544893145e-07
4.272 1.0000065709991497 0.9998464920316047 1.000207126876671 1.1140794445355169e-05 -1.7204690060411415e-06 -1.3138700212729422e-06 1.06743478499873e-05 1.2769015037508028e-09 -4.4087888694553933e-07 6.571010821450657e-06 4.6956667943082135e-06 0.00020716942617157876 1.0000008855914309 0.9998424312229648 1.000021656638301 1.2848117385663535e-06 -1.974752314742352e-08 -1.4513646043719011e-08 1.279723221795645e-06 2.9022868831722175e-09 -4.4043455230531136e-07 8.855924378667138e-07 6.348113307718261e-07 2.1656679922261594e-05 1.0000000921872017 0.9998418645287418 1.000002195856165 1.317604056672114e-07 -5.4846303394494734e-11 -4.444455520865789e-13 1.3169239430982066e-07 3.1198519984916613e-09 -4.403891590555231e-07 9.219376077935119e-08 7.659246405654308e-08 2.1959718912829416e-06 1.0000085158264973 0.9998478809543044 1.000514049929904 2.307795844349595e-05 -1.0179420167831995e-05 -8.398835467455905e-06 1.9946589671802813e-05 -8.039307821385032e-11 -4.4172308519969133e-07 8.520232628267164e-06 6.088349195574482e-06 0.000514592580645567 0.9999702338403524 0.9998205360468532 1.0007423984697987 1.096023663140921e-05 -3.882441261207514e-05 -4.700355325350304e-05 -7.792032551963454e-06 -1.8001983216779433e-10 -4.440978101204877e-07 3.0265621292099242e-05 2.16052834405225e-05 0.0007441174773462451 1.0000000103802822 0.9998418060975695 1.0000002419010823 1.4680303893080282e-08 1.5711694179112475e-10 1.5786044944079264e-10 1.466820668702645e-08 3.1422184617037386e-09 -4.4038460877822594e-07 1.0435541145382923e-08 3.823668742135166e-08 2.431901181417033e-07
4.282 1.0000065633462907 0.9998464867323554 1.00020710890591 1.1134778360521094e-05 -1.725172172623387e-06 -1.3190243622094027e-06 1.0668356697105314e-05 1.2773340119451113e-09 -4.4813116006063766e-07 6.56335810578989e-06 4.6902060990558625e-06 0.0002071514152991823 1.000000885501141 0.9998424313259598 1.0000216566039328 1.2847466557667748e-06 -1.981069361081976e-08 -1.457743392512669e-08 1.2796584046601132e-06 2.903697342344328e-09 -4.4767859932298446e-07 8.855019885015242e-07 6.34752129161213e-07 2.165665123012419e-05 1.0000000921861183 0.9998418646955176 1.000002195852438 1.3175996485159976e-07 -5.548371697936358e-11 -1.1676550458074313e-12 1.3169221930414585e-07 3.121519809957666e-09 -4.476323746866928e-07 9.219121832442874e-08 7.660373764030472e-08 2.1960036987994753e-06 1.0000084725285106 0.999847850194065 1.000513737155101 2.303708974862019e-05 -1.0197420048175927e-05 -8.424069915311106e-06 1.9906952563323585e-05 -7.857297468766982e-11 -4.4899084493959463e-07 8.476996295963188e-06 6.0574718876933145e-06 0.0005142782681466073 0.9999701350374112 0.9998204656395319 1.0007367209362816 1.0676378480426583e-05 -3.8684854183467486e-05 -4.695366193328813e-05 -7.987292464749208e-06 -1.7475475526190397e-10 -4.514042026780014e-07 3.0362815828178063e-05 2.1674751584502858e-05 0.0007383948398561437 1.000000010380158 0.9998418062650369 1.0000002418985068 1.4680582427313243e-08 1.571297108835753e-10 1.5778820338690025e-10 1.4668752563764671e-08 3.1439136986503495e-09 -4.476277415923584e-07 1.0422586673037615e-08 3.8254366899927895e-08 2.434895703510705e-07
4.292 1.0000065556974755 0.9998464814387151 1.0002070908491367 1.1128762160242617e-05 -1.72987001209245e-06 -1.3241730854855384e-06 1.0662366131149576e-05 1.2777692444450525e-09 -4.554944231497809e-07 6.5557094270747805e-06 4.684748204788674e-06 0.00020713331839948416 1.000000885410849 0.9998424314316708 1.0000216565692812 1.284681245929576e-06 -1.9873884491002384e-08 -1.4641181363964292e-08 1.2795937538599871e-06 2.9051095038038748e-09 -4.550334978201695e-07 8.85411517850837e-07 6.34692840153446e-07 2.165662246830294e-05 1.0000000921850278 0.9998418648650053 1.0000021958485361 1.31759197501182e-07 -5.6148007921296603e-11 -1.856779042681501e-12 1.3169221062160443e-07 3.123189216310097e-09 -4.549864277701678e-07 9.218854046167188e-08 7.661507241688038e-08 2.1960382100478156e-06 1.0000084293030107 0.9998478194883286 1.000513423184234 2.2996231995853763e-05 -1.0215337678914561e-05 -8.449211322694061e-06 1.9867335812122638e-05 -7.675119173459213e-11 -4.563698482213062e-07 8.433833081155596e-06 6.026646813115992e-06 0.0005139627625304872 0.9999700377918478 0.999820396347385 1.0007310443908835 1.0393538911264921e-05 -3.8544579314011444e-05 -4.6902331152596785e-05 -8.181327079782504e-06 -1.6951956331229699e-10 -4.588223694010828e-07 3.0458454736535e-05 2.1743108325304044e-05 0.0007326736649558631 1.0000000103800275 0.9998418064352161 1.0000002418957563 1.4680534484258536e-08 1.5711577799075605e-10 1.5774981348105434e-10 1.4669464678055558e-08 3.145610646926501e-09 -4.549817102244799e-07 1.0408519269574465e-08 3.827233351888218e-08 2.438151213557198e-07
4.302 1.000006548052705 0.9998464761507265 1.0002070727064805 1.1122745853311326e-05 -1.7345625280822472e-06 -1.3293161721252755e-06 1.0656376131731028e-05 1.278206850130898e-09 -4.6297021644501683e-07 6.548064797575395e-06 4.679293121330032e-06 0.0002071151356465104 1.0000008853205558 0.9998424315401407 1.0000216565343856 1.2846155154802889e-06 -1.9937096625001715e-08 -1.470486633777627e-08 1.2795292470156626e-06 2.906522575382136e-09 -4.625007861484632e-07 8.85321071218865e-07 6.346335008310892e-07 2.1656592924678614e-05 1.0000000921839327 0.9998418650372486 1.0000021958444976 1.317581093334713e-07 -5.6840035378858455e-11 -2.490213878057283e-12 1.3169234590074965e-07 3.1248596401676298e-09 -4.624528566640644e-07 9.218610157001524e-08 7.662673580609358e-08 2.1960669408904997e-06 1.0000083861499882 0.9998477888371307 1.0005131080214216 2.2955385320164806e-05 -1.0233173191639514e-05 -8.474259796766172e-06 1.9827739496080695e-05 -7.492863699503943e-11 -4.638616391541016e-07 8.390742991727776e-06 5.99587398003495e-06 0.0005136460680233792 0.9999699420993663 0.999820328167387 1.000725369023711 1.01117225054986e-05 -3.840359666216018e-05 -4.684956876701807e-05 -8.374135375320882e-06 -1.6431533530776434e-10 -4.663538602800808e-07 3.055254207276123e-05 2.1810356569529612e-05 0.0007269541461009246 1.0000000103798914 0.9998418066081511 1.0000002418928695 1.4680165871922257e-08 1.5707408727563276e-10 1.5776706073649297e-10 1.4670320721557418e-08 3.147309024211655e-09 -4.6244805318482073e-07 1.0396598729428593e-08 3.829111392773078e-08 2.440890383208982e-07
4.312 1.0000065404119807 0.9998464708684333 1.0002070544780814 1.1116729454967695e-05 -1.739249716578622e-06 -1.3344536212251565e-06 1.0650386647862918e-05 1.2786458532858623e-09 -4.705601004219452e-07 6.5404242293012504e-06 4.6738408592582046e-06 0.00020709686730011759 1.0000008852302638 0.999842431651413 1.0000216564992948 1.2845494763633043e-06 -2.0000323455627388e-08 -1.476848544880386e-08 1.2794648308765149e-06 2.907936391812904e-09 -4.700820226176617e-07 8.852306873138619e-07 6.345741498820021e-07 2.1656562135270238e-05 1.0000000921828331 0.9998418652122908 1.0000021958403718 1.317567125416795e-07 -5.75530637836523e-11 -3.064437366410156e-12 1.3169257210566127e-07 3.126530711693037e-09 -4.7003321915619633e-07 9.218420436471435e-08 7.663900371136148e-08 2.196083194458616e-06 1.0000083430694338 0.9998477582405071 1.000512791670786 2.2914549863626936e-05 -1.0250926709830964e-05 -8.499215463121482e-06 1.978816366255357e-05 -7.310575538184493e-11 -4.7146778212228374e-07 8.347726035246192e-06 5.965153397153163e-06 0.0005133281889112666 0.9999698479556329 0.9998202610964854 1.000719695024281 9.830933752203897e-06 -3.826191485737263e-05 -4.6795382705081264e-05 -8.565716405374927e-06 -1.591422495300829e-10 -4.7400024393298134e-07 3.06450819359486e-05 2.187649925470097e-05 0.0007212364762557344 1.0000000103797515 0.9998418067838848 1.0000002418898954 1.4679488978153085e-08 1.5701120742530382e-10 1.5784380303074708e-10 1.4671267718472628e-08 3.1490076521575134e-09 -4.700283281532311e-07 1.0389456396819505e-08 3.8311250034262554e-08 2.44249376148943e-07
4.322 1.000006532775305 0.9998464655918797 1.000207036164088 1.1110712994864864e-05 -1.7439315666207613e-06 -1.3395854565740398e-06 1.064439761242701e-05 1.2790858012775865e-09 -4.782656539395612e-07 6.5327877286735546e-06 4.668391425981072e-06 0.00020707851358215505 1.0000008851399738 0.9998424317655318 1.0000216564640665 1.2844831553142244e-06 -2.0063550888545485e-08 -1.4832059270870243e-08 1.2794004359527735e-06 2.90934975418831e-09 -4.777787844465463e-07 8.851403858036744e-07 6.345148175482344e-07 2.165652992041156e-05 1.0000000921817325 0.9998418653901764 1.0000021958362164 1.317550342041569e-07 -5.827351050304449e-11 -3.5999261483063123e-12 1.3169281972902563e-07 3.1282010655038838e-09 -4.777290922437925e-07 9.21830009001329e-08 7.665209831109175e-08 2.196083675142685e-06 1.0000083000613373 0.9998477276984952 1.0005124741364542 2.2873725782422757e-05 -1.026859835028235e-05 -8.524078471756852e-06 1.9748608341797904e-05 -7.128365140855466e-11 -4.791898594042141e-07 8.304782213415887e-06 5.934485069679353e-06 0.0005130091294039781 0.9999697553562785 0.9998201951316025 1.0007140225815154 9.551177058524013e-06 -3.8119542500902706e-05 -4.6739780971602716e-05 -8.756069284457626e-06 -1.5400159105959152e-10 -4.81763109676963e-07 3.07360784704149e-05 2.1941539350074014e-05 0.0007155208477582035 1.0000000103796098 0.9998418069624622 1.000000241886893 1.4678530074708985e-08 1.569408893048307e-10 1.579593100155328e-10 1.4672236096619963e-08 3.150705971457879e-09 -4.777241121831214e-07 1.0388416769476204e-08 3.833317888985691e-08 2.4426534900543395e-07
4.332 1.000006525142679 0.9998464603211117 1.0002070177646543 1.1104696524664415e-05 -1.7486080619806803e-06 -1.3447117219639043e-06 1.0638408959523712e-05 1.2795260453262662e-09 -4.860884759960507e-07 6.525155294390253e-06 4.6629448237477915e-06 0.00020706007459576664 1.0000008850496889 0.9998424318825431 1.0000216564287643 1.2844166005075373e-06 -2.0126760604957623e-08 -1.4895628592654339e-08 1.279335994580888e-06 2.9107625539241994e-09 -4.855926678539581e-07 8.850501637215267e-07 6.344555194384164e-07 2.1656496343849838e-05 1.0000000921806314 0.9998418655709508 1.000002195832095 1.3175312195692175e-07 -5.898277526772835e-11 -4.137304388391276e-12 1.3169302085467406e-07 3.129870798762896e-09 -4.855420721299752e-07 9.218246988575128e-08 7.666614748240591e-08 2.196068883127027e-06 1.0000082571256896 0.999847697211131 1.0005121554225507 2.283291325472647e-05 -1.0286188224895464e-05 -8.548848992103599e-06 1.9709073565684462e-05 -6.946273690735086e-11 -4.870294737221475e-07 8.261911520174644e-06 5.903868997627419e-06 0.0005126888935580795 0.9999696642968982 0.9998201302696365 1.0007083518837336 9.272456758148441e-06 -3.797648816833483e-05 -4.668277164212353e-05 -8.945193170741523e-06 -1.4889337952878804e-10 -4.896440653067445e-07 3.082553586701007e-05 2.2005479857741535e-05 0.0007098074522505419 1.0000000103794684 0.9998418071439283 1.0000002418839247 1.4677337206524066e-08 1.5688204470348505e-10 1.580731261366277e-10 1.4673157960672623e-08 3.1524035175612606e-09 -4.855370013968129e-07 1.03932994737871e-08 3.835715389755261e-08 2.4414136129296903e-07
4.342 1.0000065175141062 0.9998464550561752 1.0002069992799283 1.1098680118311576e-05 -1.7532791873596225e-06 -1.3498324656010483e-06 1.0632420638340192e-05 1.2799659837131879e-09 -4.940301851120993e-07 6.517526920559206e-06 4.65750105124558e-06 0.00020704155034929835 1.0000008849594113 0.9998424320024936 1.0000216563934456 1.2843498824309967e-06 -2.0189934705374574e-08 -1.4959238572441686e-08 1.2792714538098862e-06 2.912173458159794e-09 -4.93525289828512e-07 8.849600010359865e-07 6.343962575561163e-07 2.165646166592342e-05 1.0000000921795333 0.9998418657546603 1.0000021958280656 1.3175104629924656e-07 -5.96626901524114e-11 -4.721859432944166e-12 1.316931227330799e-07 3.131539471631642e-09 -4.934737755679892e-07 9.218244907875e-08 7.668118177650428e-08 2.196042428338509e-06 1.0000082142624815 0.9998476667784535 1.0005118355331912 2.2792112480855913e-05 -1.0303696446100581e-05 -8.573527199466351e-06 1.9669559380020813e-05 -6.764323668414302e-11 -4.949882478748773e-07 8.21911394509222e-06 5.873305177642988e-06 0.0005123674853144665 0.9999695747730519 0.9998200665074608 1.0007026831186392 8.99477711639555e-06 -3.7832760414408916e-05 -4.6624362845518774e-05 -9.133087252382804e-06 -1.438189940416454e-10 -4.976447388064605e-07 3.091345836161435e-05 2.2068323811532475e-05 0.0007040964807264978 1.0000000103793298 0.9998418073283295 1.0000002418810485 1.4675981249212845e-08 1.5685244345807295e-10 1.5813946942985716e-10 1.4673980799894263e-08 3.1540999893904058e-09 -4.93468612760594e-07 1.0402686575219636e-08 3.838323608051471e-08 2.439106452223994e-07
4.352 1.0000065098895876 0.9998464497971171 1.0002069807100467 1.1092663868764472e-05 -1.757944934594521e-06 -1.3549477229672657e-06 1.0626432613151983e-05 1.2804049109650782e-09 -5.020924209142904e-07 6.5099026013847585e-06 4.652060107471789e-06 0.00020702294086501495 1.0000008848691433 0.9998424321254287 1.0000216563581574 1.2842830896495221e-06 -2.0253061877650818e-08 -1.5022921743469683e-08 1.2792067751151254e-06 2.91358314991857e-09 -5.015782871693166e-07 8.848698702604213e-07 6.343370269640414e-07 2.1656426330282794e-05 1.0000000921784404 0.9998418659413519 1.0000021958241736 1.317488957794813e-07 -6.030216299585055e-11 -5.385872861105644e-12 1.3169308749905777e-07 3.1332061036427646e-09 -5.015258385242149e-07 9.218269443150704e-08 7.66971628961871e-08 2.1960098475293122e-06 1.000008171471703 0.9998476364005003 1.0005115144724719 2.2751323679172494e-05 -1.0321123133313778e-05 -8.598113255174571e-06 1.963006584592437e-05 -6.58262274631745e-11 -5.030678250544374e-07 8.176389478129474e-06 5.84279360687678e-06 0.0005120449086200952 0.9999694867802672 0.9998200038419268 1.0006970164733058 8.718142328389085e-06 -3.768836777845346e-05 -4.6564562745128664e-05 -9.319750747995922e-06 -1.3877800451092046e-10 -5.057667789879646e-07 3.099985023217438e-05 2.2130074274674525e-05 0.0006983881236586015 1.0000000103791964 0.9998418075157122 1.0000002418783107 1.467455051871449e-08 1.5686329792748125e-10 1.5812627218667328e-10 1.4674666444707288e-08 3.1557942067764878e-09 -5.015205822590228e-07 1.0414423613189265e-08 3.841134675770357e-08 2.436238681500482e-07
4.362 1.0000065022691267 0.9998464445439841 1.0002069620551286 1.1086647877693926e-05 -1.762605307316287e-06 -1.360057500729122e-06 1.0620444855076702e-05 1.2808431715517333e-09 -5.102768423297166e-07 6.50228233497058e-06 4.646621993649872e-06 0.00020700424628407365 1.0000008847788868 0.9998424322513964 1.000021656322929 1.2842163206037567e-06 -2.0316143098149182e-08 -1.508668180566428e-08 1.279141928192286e-06 2.9149904942503906e-09 -5.097533166324934e-07 8.84779745134149e-07 6.342778215247639e-07 2.1656390958016277e-05 1.0000000921773549 0.9998418661310722 1.0000021958204501 1.3174676868981357e-07 -6.09023535452317e-11 -6.133117048523567e-12 1.3169288427391417e-07 3.134870589188441e-09 -5.096999185246679e-07 9.218293610396966e-08 7.671402214169468e-08 2.1959774799155524e-06 1.0000081287533436 0.9998476060773098 1.000511192244468 2.271054707786495e-05 -1.033846841851695e-05 -8.622607292383986e-06 1.9590593030538366e-05 -6.401217646738384e-11 -5.11269868358115e-07 8.13373811343646e-06 5.81233428513145e-06 0.0005117211675371034 0.9999694003140379 0.9998199422698615 1.0006913521341712 8.442556512677231e-06 -3.754331879092354e-05 -4.650337952057164e-05 -9.505182913666796e-06 -1.3377200446732775e-10 -5.140118541477527e-07 3.108471579512221e-05 2.2190734337479604e-05 0.0006926825711059139 1.0000000103790703 0.9998418077061241 1.0000002418757412 1.4673143666160269e-08 1.5691320890737018e-10 1.5803005038577337e-10 1.46751844666186e-08 3.157486070148706e-09 -5.096945670066505e-07 1.0426101308482166e-08 3.8441341978816927e-08 2.4333824945300604e-07
4.372 1.0000064946527236 0.9998464392968236 1.0002069433152798 1.1080632248817252e-05 -1.7672603226277135e-06 -1.3651617747711512e-06 1.0614457335827697e-05 1.2812793426570802e-09 -5.185851291488252e-07 6.494666123070861e-06 4.6411867137851116e-06 0.0002069854668826143 1.0000008846886432 0.9998424323804437 1.0000216562877768 1.2841496751393926e-06 -2.0379192966525104e-08 -1.515049158654377e-08 1.2790768827295194e-06 2.916394653077699e-09 -5.180520559865679e-07 8.846896039391533e-07 6.34218637373867e-07 2.1656356285210265e-05 1.0000000921762777 0.9998418663238685 1.0000021958169105 1.317447648663542e-07 -6.147769257736766e-11 -6.936101625234485e-12 1.3169248282009866e-07 3.136531961679183e-09 -5.179976919971388e-07 9.218291788800062e-08 7.673168887090105e-08 2.1959515644165245e-06 1.0000080861073914 0.9998475758089207 1.0005108688532345 2.2669782905038687e-05 -1.0355732446972067e-05 -8.647009413120149e-06 1.9551141001463458e-05 -6.220076586671439e-11 -5.195960617392941e-07 8.091159848718352e-06 5.781927214875292e-06 0.0005113962662563233 0.999969315369826 0.9998198817880701 1.0006856902870325 8.168023707871065e-06 -3.7397621972564274e-05 -4.6440821365037666e-05 -9.689383050878192e-06 -1.2880087502073078e-10 -5.223816543892884e-07 3.1168059403500785e-05 2.2250307115748477e-05 0.0006869800127222999 1.0000000103789528 0.9998418078996119 1.000000241873357 1.4671859902471047e-08 1.5698818612159575e-10 1.578778818292742e-10 1.467550421763331e-08 3.1591749954404257e-09 -5.179922440968677e-07 1.043541277570448e-08 3.847306980250487e-08 2.431092336204876e-07
4.382 1.0000064870403786 0.9998464340556832 1.0002069244905962 1.1074617078179796e-05 -1.7719100059700496e-06 -1.3702605000042967e-06 1.0608470027233823e-05 1.2817134502726737e-09 -5.270189820827489e-07 6.4870539676310214e-06 4.635754271741214e-06 0.00020696660297699112 1.0000008845984134 0.9998424325126174 1.0000216562527058 1.2840832457416155e-06 -2.0442233781447507e-08 -1.521430358620624e-08 1.279011608044784e-06 2.9177961332082543e-09 -5.264762031424347e-07 8.845994291848722e-07 6.341594714115111e-07 2.1656323000802145e-05 1.0000000921752097 0.9998418665197885 1.0000021958135612 1.3174297721891968e-07 -6.205044362068699e-11 -7.74726889752469e-12 1.3169185257882188e-07 3.1381903393559813e-09 -5.264208578890633e-07 9.218242747495449e-08 7.675009991247414e-08 2.1959373575948275e-06 1.0000080435338354 0.9998475455953709 1.0005105443028104 2.2629031381703296e-05 -1.0372915371651357e-05 -8.671319698743558e-06 1.9511709826167994e-05 -6.039313434194175e-11 -5.280481096727051e-07 8.048654681353186e-06 5.751572398125929e-06 0.0005110702089993848 0.9999692319430605 0.9998198223933357 1.000680031117046 7.894547867147944e-06 -3.72512858304415e-05 -4.637689649329469e-05 -9.872350504014155e-06 -1.2386506435770888e-10 -5.308778902352915e-07 3.1249885448021394e-05 2.2308795751839433e-05 0.0006812806376541136 1.0000000103788445 0.9998418080962228 1.0000002418711624 1.4670791421900127e-08 1.5706565829448596e-10 1.577173839942316e-10 1.4675595135880647e-08 3.1608606284516477e-09 -5.264153117446703e-07 1.044044960962239e-08 3.850639365433733e-08 2.4298309267608885e-07
4.392 1.0000064794320918 0.9998464288206098 1.0002069055811642 1.1068602448113524e-05 -1.7765543821738401e-06 -1.3753536313169907e-06 1.0602482910302827e-05 1.2821448499906808e-09 -5.355801234632207e-07 6.4794458676335525e-06 4.630324668751013e-06 0.00020694765478030945 1.0000008845081962 0.9998424326479655 1.0000216562177144 1.2840171109185504e-06 -2.0505287598347852e-08 -1.5278069555795877e-08 1.2789460832057495e-06 2.9191938606197456e-09 -5.350274784611634e-07 8.845092079647965e-07 6.341003187328329e-07 2.165629152160017e-05 1.00000009217415 0.9998418667188783 1.0000021958103995 1.3174148388959018e-07 -6.264267135730529e-11 -8.518857830540962e-12 1.3169097258668214e-07 3.1398448846963155e-09 -5.349711355919121e-07 9.218133170619526e-08 7.676919866030579e-08 2.1959380896485274e-06 1.0000080010326613 0.9998475154366986 1.0005102185972214 2.2588292712948987e-05 -1.0390017346313776e-05 -8.695538230232932e-06 1.947229958142744e-05 -5.859022084583218e-11 -5.366277392095176e-07 8.006222604911732e-06 5.72126983367662e-06 0.0005107429998801065 0.9999691500291418 0.9998197640824195 1.0006743748087206 7.622132855154293e-06 -3.7104318848354175e-05 -4.631161316054042e-05 -1.0054084651808979e-05 -1.1896541861589977e-10 -5.395022931592644e-07 3.133019835882835e-05 2.236620341553519e-05 0.0006755846344012625 1.0000000103787443 0.9998418082960048 1.0000002418691563 1.4670017625952117e-08 1.5712343330739648e-10 1.5759675618378135e-10 1.4675436740461264e-08 3.162542909447245e-09 -5.349654891346331e-07 1.0440033890160791e-08 3.854119448391822e-08 2.429883695848642e-07
4.402 1.000006471827862 0.9998464235916512 1.000206886587063 1.1062588418153436e-05 -1.7811934679593954e-06 -1.380441142830148e-06 1.0596495987968454e-05 1.2825732298152486e-09 -5.442702962216779e-07 6.471841818784533e-06 4.624897902567025e-06 0.0002069286223129181 1.0000008844179922 0.9998424327865356 1.0000216561827922 1.2839513273288407e-06 -2.0568368467442194e-08 -1.5341760797194835e-08 1.278880308747144e-06 2.9205874545715677e-09 -5.437076223485115e-07 8.844189351402877e-07 6.340411721941308e-07 2.1656261812197875e-05 1.0000000921730987 0.9998418669211872 1.0000021958074155 1.3174034101868513e-07 -6.326824681072742e-11 -9.222173728844427e-12 1.3168984359905674e-07 3.1414951686876285e-09 -5.436502652235812e-07 9.217961594586684e-08 7.678893560915662e-08 2.1959539309314095e-06 1.000007958603854 0.9998474853329418 1.0005098917404793 2.25475670817478e-05 -1.0407038515769998e-05 -8.719665108008168e-06 1.943291036577661e-05 -5.679191809874304e-11 -5.453366967691415e-07 7.96386360875094e-06 5.691019516669701e-06 0.000510414642827553 0.9999690696234382 0.9998197068520637 1.0006687215459122 7.3507824451133726e-06 -3.695672947889981e-05 -4.6244979680612784e-05 -1.0234584894153781e-05 -1.1410236726852242e-10 -5.482566167254057e-07 3.140900260668015e-05 2.2422533305091907e-05 0.0006698921907449396 1.0000000103786524 0.9998418084990046 1.0000002418673284 1.4669594686098336e-08 1.57147993917101e-10 1.5754443855167402e-10 1.4675028984182307e-08 3.1642213333379463e-09 -5.436445171636652e-07 1.0434067450080798e-08 3.857737289479238e-08 2.431270525683036e-07
4.412 1.0000064642276882 0.9998464183688553 1.0002068675083597 1.1056575019262527e-05 -1.785827267769484e-06 -1.3855230369550113e-06 1.0590509293132995e-05 1.2829980605636864e-09 -5.530912657102861e-07 6.464241816357581e-06 4.619473969770149e-06 0.00020690950543334702 1.0000008843277985 0.9998424329283752 1.0000216561479172 1.2838859234020859e-06 -2.0631477179492374e-08 -1.54053770058132e-08 1.2788143147565478e-06 2.921976556028596e-09 -5.525183975355521e-07 8.843286184536433e-07 6.339820250589002e-07 2.165623336078259e-05 1.0000000921720538 0.9998418671267618 1.0000021958045873 1.3173957723286713e-07 -6.392845221621028e-11 -9.857092851327676e-12 1.3168849562733788e-07 3.1431409788923925e-09 -5.524600094873904e-07 9.217740939241865e-08 7.680927620691533e-08 2.1959814950550916e-06 1.0000079162473992 0.9998474552841391 1.0005095637365802 2.2506854641082785e-05 -1.042397901274361e-05 -8.743700460920799e-06 1.9393542307812073e-05 -5.499847846707979e-11 -5.54176751855532e-07 7.92157768160754e-06 5.6608214408663766e-06 0.0005100851416297916 0.9999689907212899 0.999819650698988 1.0006630715118117 7.0805003162581325e-06 -3.6808526139066184e-05 -4.617700443471259e-05 -1.0413850643756594e-05 -1.0927597321367324e-10 -5.571426356888709e-07 3.148630270164084e-05 2.2477788646224218e-05 0.000664203493795681 1.000000010378567 0.999841808705271 1.0000002418656575 1.4669550548994367e-08 1.5713794022034697e-10 1.575605331239219e-10 1.467440233819452e-08 3.1658953021490816e-09 -5.524541580440126e-07 1.0423733409908663e-08 3.86148617452285e-08 2.433698552113186e-07
4.422 1.0000064566315674 0.9998464131522695 1.0002068483451088 1.1050562249082403e-05 -1.7904557749813075e-06 -1.3905993407794181e-06 1.0584522887537284e-05 1.2834194139278357e-09 -5.620448182140007e-07 6.4566458594224735e-06 4.614052868619196e-06 0.00020689030397171137 1.0000008842376138 0.9998424330735327 1.0000216561130548 1.283820893551864e-06 -2.0694604772950354e-08 -1.54689426725924e-08 1.2787481599845234e-06 2.923360955531509e-09 -5.614615886467695e-07 8.842382807539324e-07 6.339228745734756e-07 2.1656205347590244e-05 1.0000000921710135 0.9998418673356513 1.0000021958018803 1.3173918718914969e-07 -6.461383938899765e-11 -1.0448054948495414e-11 1.316869872622743e-07 3.1447824111886637e-09 -5.614021523223723e-07 9.217497127740288e-08 7.683020865706685e-08 2.1960143897805686e-06 1.0000078739632803 0.9998474252903281 1.0005092345894995 2.246615550994384e-05 -1.044083895940226e-05 -8.767644441756125e-06 1.9354195564752273e-05 -5.3210288270553157e-11 -5.631496955541564e-07 7.879364815827126e-06 5.630675602008294e-06 0.0005097545000706457 0.999968913318009 0.9998195956198944 1.0006574248889346 6.811290053386469e-06 -3.665971721129217e-05 -4.610769586479358e-05 -1.0591881327093723e-05 -1.0448670994477209e-10 -5.661621470650758e-07 3.1562103189968005e-05 2.253197268995867e-05 0.0006585187301295869 1.000000010378486 0.9998418089148515 1.0000002418641079 1.4669880210867593e-08 1.571028626692852e-10 1.5762051634521063e-10 1.4673615369656543e-08 3.1675643222778416e-09 -5.613961963006236e-07 1.0411350617296513e-08 3.8653637175464605e-08 2.436603961876014e-07
4.432 1.000006449039498 0.9998464079419437 1.00020682909735 1.1044550071635536e-05 -1.795078979045525e-06 -1.3956700912660758e-06 1.0578536851236332e-05 1.2838364306429152e-09 -5.711327634093964e-07 6.449053952612687e-06 4.6086346013388325e-06 0.00020687101786771007 1.0000008841474364 0.9998424332220569 1.0000216560781556 1.2837561992274478e-06 -2.0757737378312567e-08 -1.5532492446365344e-08 1.27868192207088e-06 2.924740299465881e-09 -5.70539001950862e-07 8.841479563070136e-07 6.338637234892679e-07 2.1656176922348138e-05 1.0000000921699752 0.999841867547903 1.0000021957992458 1.3173913216231085e-07 -6.531067326912724e-11 -1.1029665384931749e-11 1.3168539602780524e-07 3.1464188862892357e-09 -5.70478500204726e-07 9.217262905137996e-08 7.685173998097751e-08 2.19604486529148e-06 1.0000078317514816 0.9998473953515483 1.0005089043031945 2.2425469772356997e-05 -1.0457618473304801e-05 -8.791497212967555e-06 1.9314870313318177e-05 -5.1427687421896026e-11 -5.722573418889799e-07 7.83722500974017e-06 5.60058199997626e-06 0.0005094227220562436 0.99996883740888 0.9998195416114652 1.0006517818591103 6.543155150071279e-06 -3.651031104991391e-05 -4.6037062458940045e-05 -1.0768676394537727e-05 -9.973510091194331e-11 -5.753169701187687e-07 3.163640865021858e-05 2.2585088709950733e-05 0.0006528380859089011 1.0000000103784077 0.9998418091277952 1.0000002418626313 1.467054476945211e-08 1.5705605792684922e-10 1.5768983749802056e-10 1.467274551889595e-08 3.169228686887104e-09 -5.704724376597816e-07 1.0399813882438663e-08 3.869370711862731e-08 2.439293240955862e-07
4.442 1.0000064414514769 0.9998464027379261 1.0002068097651136 1.1038538421664057e-05 -1.7996968708741625e-06 -1.40073531861711e-06 1.0572551270168984e-05 1.2842495094211298e-09 -5.803569319819211e-07 6.441466103717406e-06 4.6032191725024785e-06 0.00020685164721623848 1.000000884057263 0.9998424333739966 1.0000216560431618 1.2836917734558494e-06 -2.082086309195501e-08 -1.5596054039424927e-08 1.27861568360898e-06 2.9261141798915926e-09 -5.797524665203558e-07 8.840576798408097e-07 6.338045765068297e-07 2.1656147451523014e-05 1.0000000921689371 0.9998418677635673 1.000002195796625 1.317393449314052e-07 -6.600700138300373e-11 -1.162971375773624e-11 1.3168380465131667e-07 3.148049754291737e-09 -5.796908818968698e-07 9.217068484299205e-08 7.687387447105241e-08 2.1960660074748264e-06 1.0000077896119854 0.999847365467838 1.000508572881608 2.2384797482054275e-05 -1.0474317673995137e-05 -8.81525893065121e-06 1.927556673498156e-05 -4.965142721082993e-11 -5.815015261294862e-07 7.795158264870643e-06 5.570540637181577e-06 0.0005090898116390739 0.9999687629891605 0.9998194886703642 1.0006461426034774 6.276099017764209e-06 -3.636031598551785e-05 -4.5965112733669165e-05 -1.0944235334128846e-05 -9.502115553416276e-11 -5.846089468848778e-07 3.170922369191201e-05 2.2637140001809706e-05 0.0006471617468961589 1.0000000103783293 0.9998418093441506 1.0000002418611689 1.4671476799003809e-08 1.5700979791525463e-10 1.5774101251017885e-10 1.4671875747202832e-08 3.1708873206902273e-09 -5.796847108942263e-07 1.0391777191450163e-08 3.873507003632747e-08 2.441139192617847e-07
4.452 1.0000064338675025 0.9998463975402674 1.0002067903484277 1.1032527213439072e-05 -1.8043094465336862e-06 -1.4057950359474894e-06 1.0566566222181145e-05 1.2846579195318563e-09 -5.897191785461898e-07 6.433882318503553e-06 4.597806586213672e-06 0.00020683219218972786 1.0000008839670917 0.9998424335294018 1.0000216560080115 1.2836275282777245e-06 -2.0883974982423136e-08 -1.565963821169731e-08 1.2785495190917759e-06 2.927482727065351e-09 -5.891038340428547e-07 8.839674739782371e-07 6.337454344202322e-07 2.165611662336649e-05 1.0000000921678975 0.9998418679826941 1.000002195793957 1.3173973796622736e-07 -6.669611142507758e-11 -1.2258807891202693e-11 1.3168228772226895e-07 3.149675701749226e-09 -5.890411486857426e-07 9.216932806324285e-08 7.689658545901095e-08 2.1960735944462133e-06 1.0000077475447753 0.9998473356392374 1.0005082403286758 2.234413867122814e-05 -1.0490936685354066e-05 -8.838929733981578e-06 1.9236285003244604e-05 -4.78814221304475e-11 -5.908841072957979e-07 7.753164580729953e-06 5.540551515171167e-06 0.0005087557729213059 0.9999686900540812 0.9998194367932371 1.0006405073024802 6.010124997990044e-06 -3.620974032923501e-05 -4.589185522263298e-05 -1.1118557685501121e-05 -9.034542876317422e-11 -5.940399417847597e-07 3.178055295632443e-05 2.2688129883581927e-05 0.0006414898983487708 1.0000000103782487 0.9998418095639683 1.0000002418596599 1.4672588825164973e-08 1.5697097562839433e-10 1.5776341359489905e-10 1.467108034538806e-08 3.172540746170375e-09 -5.890348677163252e-07 1.0388903294451215e-08 3.8777663301211117e-08 2.441753657259942e-07
4.462 1.0000064262875719 0.9998463923490178 1.0002067708473272 1.1026516352072029e-05 -1.8089167057512747e-06 -1.4108492391438843e-06 1.056058176788503e-05 1.2850612488122963e-09 -5.992213804971943e-07 6.42630259622395e-06 4.592396842620105e-06 0.00020681265290678952 1.000000883876921 0.999842433688324 1.000021655972651 1.2835633669934883e-06 -2.094707012475913e-08 -1.5723238297699825e-08 1.2784834859131706e-06 2.928845620507475e-09 -5.985949788445836e-07 8.838773411683822e-07 6.336862897448196e-07 2.1656084404624224e-05 1.0000000921668535 0.9998418682053339 1.0000021957911884 1.317402145549144e-07 -6.737471621913911e-11 -1.2910387610784821e-11 1.3168090220648963e-07 3.1512955683069925e-09 -5.985311748909019e-07 9.216859021330412e-08 7.691979906459071e-08 2.1960669190733425e-06 1.0000077055498333 0.9998473058657867 1.0005079066483358 2.2303493363237e-05 -1.0507475635619231e-05 -8.862509745654994e-06 1.9197025273862463e-05 -4.611790096673425e-11 -6.004069667220891e-07 7.711243950193846e-06 5.510614631635693e-06 0.0005084206099155896 0.9999686185988493 0.9998193859767134 1.0006348761358652 5.745236378665197e-06 -3.6058592371145245e-05 -4.5817298476427465e-05 -1.1291643050213261e-05 -8.57079495361158e-11 -6.0361184217069e-07 3.185040111852425e-05 2.273806169731143e-05 0.0006358227248748916 1.0000000103781643 0.9998418097872995 1.000000241858051 1.4673784551321348e-08 1.5694251245922062e-10 1.5776298712491503e-10 1.4670416387489827e-08 3.17418821019106e-09 -5.985247817886514e-07 1.039148427078733e-08 3.88213353709798e-08 2.441070429085003e-07
4.472 1.0000064187116837 0.9998463871642294 1.0002067512618615 1.1020505744703542e-05 -1.8135186504357228e-06 -1.4158979171285582e-06 1.0554597944195325e-05 1.2854598242174156e-09 -6.088654375414723e-07 6.418726928994746e-06 4.586989937956027e-06 0.00020679302935535822 1.0000008837867493 0.9998424338508148 1.0000216559370394 1.283499194994976e-06 -2.1010147271884296e-08 -1.5786840299744935e-08 1.2784176181379076e-06 2.9302025222695426e-09 -6.082277988442225e-07 8.83787263784726e-07 6.336271271644486e-07 2.165605093543281e-05 1.0000000921658037 0.9998418684315385 1.0000021957882776 1.3174068028338866e-07 -6.80417373996727e-11 -1.3570262734142395e-11 1.3167968222240034e-07 3.152909036482506e-09 -6.081628577733748e-07 9.216835569754254e-08 7.694340357160332e-08 2.196048439665312e-06 1.0000076636271438 0.9998472761475268 1.0005075718445324 2.2262861581994708e-05 -1.0523934654019833e-05 -8.885999080628441e-06 1.9157787679135204e-05 -4.436067374484958e-11 -6.100720094267512e-07 7.669396358815588e-06 5.4807299800039825e-06 0.0005080843264760502 0.9999685486186456 0.9998193362174044 1.0006292492826778 5.4814364082405765e-06 -3.5906880377343846e-05 -4.5741451069764366e-05 -1.146349109661482e-05 -8.110910518962765e-11 -6.133265593099677e-07 3.191877288863104e-05 2.2786938810014884e-05 0.0006301604103628183 1.0000000103780742 0.9998418100141955 1.0000002418563005 1.4674969655607979e-08 1.5692542953438025e-10 1.5775414145865576e-10 1.4669918072982571e-08 3.1758295401386076e-09 -6.081563508911701e-07 1.0398539687499046e-08 3.88658651807022e-08 2.439319418042377e-07
4.482 1.0000064111398366 0.9998463819859551 1.0002067315920953 1.101449530894293e-05 -1.8181152807967037e-06 -1.4209410616386247e-06 1.0548614764712047e-05 1.285852658512711e-09 -6.186532741914487e-07 6.4111553054552706e-06 4.581585867003715e-06 0.00020677332143826806 1.000000883696575 0.9998424340169267 1.0000216559011528 1.2834349283554222e-06 -2.1073204429991887e-08 -1.5850432896841176e-08 1.2783519256453363e-06 2.931553426806786e-09 -6.180042151741594e-07 8.836972124817451e-07 6.335679294353105e-07 2.165601646473955e-05 1.000000092164747 0.9998418686613607 1.0000021957852014 1.3174105156640205e-07 -6.869511361704215e-11 -1.4227308933748161e-11 1.3167863765168847e-07 3.1545162570286182e-09 -6.179381187340195e-07 9.216841369540038e-08 7.696728007466744e-08 2.1960226874380745e-06 1.0000076217766887 0.9998472464845 1.0005072359212244 2.22222433618179e-05 -1.0540313869145939e-05 -8.909397857358535e-06 1.9118572327276407e-05 -4.261098358216659e-11 -6.198811642174605e-07 7.627621789072537e-06 5.45089755239536e-06 0.0005077469263596471 0.999968480108628 0.9998192875119049 1.0006236269212525 5.218728307678704e-06 -3.575461258802837e-05 -4.5664321612850665e-05 -1.1634101562650446e-05 -7.654905247020108e-11 -6.231860277473266e-07 3.1985673010245196e-05 2.2834764612465806e-05 0.0006245031380407084 1.0000000103779771 0.999841810244709 1.0000002418543856 1.467606017822017e-08 1.5692194919792519e-10 1.577479287165984e-10 1.4669595253220814e-08 3.1774646918443335e-09 -6.179314957689571e-07 1.0408258140186715e-08 3.8911020182637095e-08 2.4369254607657263e-07
4.492 1.0000064035720295 0.9998463768142486 1.0002067118381135 1.1008484978468696e-05 -1.82270659699191e-06 -1.4259786752011015e-06 1.0542632221370999e-05 1.2862407977974068e-09 -6.285868380185842e-07 6.4035877168250125e-06 4.576184627119687e-06 0.00020675352910863278 1.0000008836063978 0.9998424341867141 1.000021655864987 1.2833704997652067e-06 -2.113623894524799e-08 -1.5914015961926965e-08 1.278286398116583e-06 2.9328976093600815e-09 -6.279261725556088e-07 8.836071572397352e-07 6.335086843156512e-07 2.1655981360215976e-05 1.000000092163683 0.9998418688948552 1.000002195781955 1.3174126038171509e-07 -6.933231711255898e-11 -1.488102687401211e-11 1.31677757969758e-07 3.156117933995045e-09 -6.278589016807686e-07 9.21685206860326e-08 7.69913358464261e-08 2.1959950646003974e-06 1.0000075799984527 0.999847216876749 1.0005068988823838 2.2181638752197738e-05 -1.0556613408478058e-05 -8.932706205497989e-06 1.9079379304664885e-05 -4.086837332236288e-11 -6.298363833477985e-07 7.585920226411401e-06 5.42111734381661e-06 0.0005074084133742019 0.9999684130639298 0.9998192398567939 1.0006180092292019 4.957115279223012e-06 -3.5601797218113525e-05 -4.558591875554443e-05 -1.1803474252465499e-05 -7.202808682758009e-11 -6.331922055770806e-07 3.2051106256758365e-05 2.2881542516913836e-05 0.0006188510906202078 1.000000010377873 0.9998418104788945 1.0000002418523013 1.467698898325933e-08 1.5693483032730333e-10 1.5774490025135349e-10 1.4669437203158818e-08 3.17909385345241e-09 -6.278521611626421e-07 1.0418518942873689e-08 3.8956617277053733e-08 2.434390174948011e-07
4.502 1.0000063960082632 0.9998463716491658 1.0002066920000159 1.1002474705990819e-05 -1.8272926012582013e-06 -1.43101077050746e-06 1.0536650294802142e-05 1.2866228233466536e-09 -6.386681001223358e-07 6.3960241605702385e-06 4.570786220956562e-06 0.00020673365249177878 1.0000008835162173 0.9998424343602321 1.000021655828552 1.2833058597501576e-06 -2.119925047814986e-08 -1.5977599321858594e-08 1.278221012691824e-06 2.934235571229369e-09 -6.379956400982653e-07 8.835170750292867e-07 6.334493887071024e-07 2.1655946137531438e-05 1.0000000921626113 0.9998418691320767 1.0000021957785494 1.3174125806803093e-07 -6.995261934197255e-11 -1.554140538339216e-11 1.316770207358315e-07 3.1577127374047006e-09 -6.37927175958649e-07 9.216844803268918e-08 7.701552003967586e-08 2.1959709345432726e-06 1.0000075382924196 0.9998471873243178 1.0005065607319943 2.2141047821462702e-05 -1.0572833401907792e-05 -8.955924264884762e-06 1.9040208684876197e-05 -3.913293428190097e-11 -6.399396430928928e-07 7.5442916629722595e-06 5.391389354839093e-06 0.0005070687915033163 0.9999683474796619 0.9998191932486356 1.0006123963834013 4.696600512212128e-06 -3.5448442458485476e-05 -4.5506251186525106e-05 -1.19716090287502e-05 -6.754579109658105e-11 -6.433470755263083e-07 3.21150774276474e-05 2.2927275954007938e-05 0.0006132044504142283 1.0000000103777613 0.9998418107168072 1.000000241850058 1.4677706295313337e-08 1.5696444695484285e-10 1.577351880877163e-10 1.466942162181175e-08 3.1807164733606954e-09 -6.379203158145468e-07 1.0427292421612863e-08 3.900254954982416e-08 2.432200041487406e-07
4.512 1.0000063884485377 0.999846366490762 1.0002066720779144 1.099646446243466e-05 -1.8318732989971794e-06 -1.4360373641537368e-06 1.0530668964632406e-05 1.2869996478573657e-09 -6.48899056750759e-07 6.38846464004743e-06 4.565390655594186e-06 0.00020671369189302508 1.000000883426035 0.9998424345375375 1.0000216557918693 1.2832409776280992e-06 -2.126224143742655e-08 -1.6041196647356597e-08 1.2781557467412687e-06 2.9355669918730687e-09 -6.482146112863591e-07 8.834269520520647e-07 6.333900471615093e-07 2.1655911412368836e-05 1.0000000921615337 0.9998418693730822 1.000002195775006 1.3174101387293454e-07 -7.05591865880537e-11 -1.6222177304825083e-11 1.3167640272330605e-07 3.159300915124495e-09 -6.481449339857545e-07 9.216800999158124e-08 7.703981542842892e-08 2.1959549657164194e-06 1.0000074966585741 0.9998471578272522 1.0005062214740446 2.2100470656273024e-05 -1.0588973982267537e-05 -8.979052178975416e-06 1.9001060540108865e-05 -3.740505527802472e-11 -6.501929441802558e-07 7.502736096822335e-06 5.3617135906021526e-06 0.0005067280649099319 0.9999682833509118 0.999819147683977 1.0006067885599703 4.43718718427258e-06 -3.529455648011824e-05 -4.542532762482067e-05 -1.2138505799950676e-05 -6.310309203063403e-11 -6.536526444956426e-07 3.217759134716717e-05 2.2971968371915937e-05 0.0006075633993317314 1.000000010377643 0.9998418109585033 1.0000002418476768 1.4678181389935792e-08 1.5700808024630596e-10 1.5770510584279866e-10 1.4669525246980678e-08 3.182332721620355e-09 -6.481379523244638e-07 1.043289233395395e-08 3.9048771076794235e-08 2.4307651206096337e-07
4.522 1.0000063808928543 0.9998463613390965 1.000206652071925 1.0990454234516762e-05 -1.8364486999632696e-06 -1.4410584671023881e-06 1.0524688221476518e-05 1.2873704372669762e-09 -6.592817288130073e-07 6.380909160732908e-06 4.559997939312743e-06 0.00020669364767257473 1.000000883335852 0.9998424347186878 1.0000216557549662 1.2831758383826015e-06 -2.1325219445125632e-08 -1.6104816282679947e-08 1.278090588368817e-06 2.936891640100307e-09 -6.585851036286998e-07 8.833367821446039e-07 6.333306668374962e-07 2.165587772981819e-05 1.000000092160451 0.9998418696179282 1.0000021957713505 1.3174051294587763e-07 -7.115902603405557e-11 -1.6931734533150675e-11 1.3167589234196377e-07 3.1608826221082423e-09 -6.585141935002221e-07 9.216708358907244e-08 7.706421954315733e-08 2.1959504549223938e-06 1.0000074550969011 0.9998471283855982 1.0005058811125238 2.2059907360189303e-05 -1.0605035287523416e-05 -9.002090086086034e-06 1.8961934953236136e-05 -3.568484212061416e-11 -6.605983123967932e-07 7.461253527573368e-06 5.3320900573458495e-06 0.0005063862378075643 0.9999682206727452 0.9998191031593502 1.000601185934255 4.178878460148722e-06 -3.514014743290193e-05 -4.534315681011257e-05 -1.2304164510715764e-05 -5.86994675111412e-11 -6.641109439774719e-07 3.223865286598572e-05 2.3015623237248867e-05 0.0006019281187416414 1.00000001037752 0.999841811204041 1.0000002418451852 1.4678399960991402e-08 1.5705828002796916e-10 1.5764650030931461e-10 1.4669736644402434e-08 3.183942238479866e-09 -6.585070882791804e-07 1.043417969650718e-08 3.909526359008284e-08 2.4303658134474296e-07
4.532 1.0000063733412148 0.9998463561942265 1.000206631982165 1.0984444021307601e-05 -1.8410188165447312e-06 -1.4460740793080846e-06 1.0518708070760214e-05 1.287735668672945e-09 -6.698181610026707e-07 6.373357725870143e-06 4.5546080780912325e-06 0.00020667352007678073 1.0000008832456697 0.9998424349037413 1.000021655717869 1.2831104381915891e-06 -2.1388193730258326e-08 -1.6168454972494123e-08 1.278025541070586e-06 2.938209642422978e-09 -6.691091598015195e-07 8.832465649700325e-07 6.332712533147612e-07 2.1655845339002857e-05 1.0000000921593646 0.9998418698666748 1.0000021957676115 1.317397517529099e-07 -7.17617670105129e-11 -1.766655021137475e-11 1.3167549296001402e-07 3.162457933633392e-09 -6.690369966709356e-07 9.216563119109408e-08 7.7088734297195e-08 2.195958536907581e-06 1.000007413607386 0.9998470989994023 1.0005055396514173 2.2019358048745872e-05 -1.0621017457330498e-05 -9.0250381126357e-06 1.8922832021209917e-05 -3.397186295458784e-11 -6.711577976722862e-07 7.41984395206998e-06 5.302518758423011e-06 0.000506043314294677 0.9999681594402038 0.9998190596712722 1.000595588680807 3.921677491111849e-06 -3.498522344505778e-05 -4.5259747493870995e-05 -1.2468585134899179e-05 -5.433523466195019e-11 -6.747240305688152e-07 3.2298266864630506e-05 2.3058244037616346e-05 0.0005962987893031044 1.0000000103773934 0.9998418114534787 1.0000002418426104 1.4678358932853069e-08 1.571055933784247e-10 1.5756289473317624e-10 1.4670059060346878e-08 3.1855450967890678e-09 -6.690297658349183e-07 1.043079181213733e-08 3.9142021350522083e-08 2.4310930857474763e-07
4.542 1.00000636579362 0.9998463510562121 1.0002066118087487 1.0978433830059886e-05 -1.8455836604500769e-06 -1.4510841864712178e-06 1.0512728528348095e-05 1.2880947880367301e-09 -6.805104241780775e-07 6.365810334640755e-06 4.5492210742896205e-06 0.0002066533091412367 1.0000008831554903 0.9998424350927576 1.0000216556806028 1.2830447820826398e-06 -2.1451173597547443e-08 -1.6232095686246327e-08 1.2779606179186348e-06 2.9395209715930764e-09 -6.797888468876116e-07 8.831563060451197e-07 6.33211810357045e-07 2.1655814044366578e-05 1.0000000921582763 0.9998418701193804 1.000002195763813 1.3173873488174608e-07 -7.237650250429937e-11 -1.840971578164167e-11 1.3167521820231704e-07 3.1640262678754615e-09 -6.797154108456244e-07 9.216372071505446e-08 7.711337593194465e-08 2.1959775608235004e-06 1.000007372190013 0.9998470696687125 1.0005051970947032 2.197882284552044e-05 -1.0636920630960966e-05 -9.047896372211643e-06 1.888375185058565e-05 -3.226691438507283e-11 -6.818734759088775e-07 7.3785073623968036e-06 5.2729996935133035e-06 0.0005056992982673408 0.9999680996483081 0.9998190172162451 1.0005899969733716 3.665587408948689e-06 -3.4829792618673876e-05 -4.517510843881431e-05 -1.2631767681954889e-05 -5.001036248950035e-11 -6.854939861499696e-07 3.235643825613222e-05 2.3099834283399692e-05 0.0005906755908751568 1.0000000103772648 0.9998418117068751 1.0000002418399765 1.4678061928777474e-08 1.571411109853444e-10 1.5747070362517905e-10 1.4670505898122125e-08 3.1871410617134806e-09 -6.797080523702943e-07 1.0423338537060847e-08 3.918907257877133e-08 2.432799403751385e-07
4.552 1.0000063582500718 0.9998463459251128 1.0002065915517908 1.0972423673330945e-05 -1.8501432408189854e-06 -1.4560887663738567e-06 1.05067496050939e-05 1.28844814637189e-09 -6.913606138346025e-07 6.3582669848962865e-06 4.54383692871297e-06 0.00020663301473760072 1.0000008830653142 0.9998424352857963 1.0000216556431916 1.2829788791548306e-06 -2.151416521594692e-08 -1.6295712565125847e-08 1.2778958280614092e-06 2.940825453689998e-09 -6.906262582528677e-07 8.830660196294666e-07 6.331523444012968e-07 2.16557832461567e-05 1.0000000921571872 0.9998418703761048 1.0000021957599796 1.3173747145493793e-07 -7.30096192331683e-11 -1.9135819549257124e-11 1.3167507652887483e-07 3.1655877435681415e-09 -6.905515285008679e-07 9.216152847183134e-08 7.713819897315663e-08 2.1960031307458383e-06 1.0000073308447661 0.9998470403935764 1.0005048534463525 2.1938301879227676e-05 -1.0652744945329399e-05 -9.070664969225655e-06 1.8844694543055492e-05 -3.0569673124582916e-11 -6.92747447338068e-07 7.337243749448014e-06 5.243532860743049e-06 0.0005053541934742935 0.999968041292055 0.999818975790754 1.0005844109848725 3.4106113234148624e-06 -3.4673863029654196e-05 -4.5089248420903506e-05 -1.2793712209194455e-05 -4.572501780798243e-11 -6.964229174343429e-07 3.2413171985065325e-05 2.3140397507348942e-05 0.0005850587025696442 1.0000000103771356 0.999841811964291 1.000000241837308 1.4677517938556461e-08 1.5715804070748694e-10 1.57395353823962e-10 1.4671085912734242e-08 3.1887303080559365e-09 -6.905440407819227e-07 1.041340814533545e-08 3.9236524095750606e-08 2.435100068492989e-07
4.562 1.0000063507105703 0.9998463408009889 1.0002065712114059 1.0966413568100181e-05 -1.8546975633182184e-06 -1.4610877969481997e-06 1.0500771291678662e-05 1.2887954599151912e-09 -7.023708518327099e-07 6.35072767689747e-06 4.538455644281003e-06 0.00020661263673268208 1.0000008829751423 0.9998424354829183 1.0000216556056605 1.2829127434973576e-06 -2.157717187251576e-08 -1.635928102435963e-08 1.2778311593708631e-06 2.9421236472634827e-09 -7.016235122748952e-07 8.829757290619746e-07 6.330928700838756e-07 2.1655752173039333e-05 1.000000092156098 0.9998418706369088 1.0000021957561354 1.3173597537758712e-07 -7.366399925316296e-11 -1.981946964491112e-11 1.3167505662642312e-07 3.1671424582943896e-09 -7.015474681176051e-07 9.215930704155189e-08 7.716331631825674e-08 2.1960290961252723e-06 1.0000072895716297 0.9998470111740424 1.0005045087103337 2.1897795283725397e-05 -1.0668490533769481e-05 -9.093344009405627e-06 1.880566017938851e-05 -2.888040357901304e-11 -7.037818389758904e-07 7.296053106818584e-06 5.2141182606772625e-06 0.0005050080036747926 0.999967984366419 0.9998189353912703 1.0005788308874024 3.15675232200985e-06 -3.451744272518158e-05 -4.500217623798899e-05 -1.2954418837391668e-05 -4.147927551938101e-11 -7.075129574552469e-07 3.246847302414447e-05 2.317993726195834e-05 0.0005794483029056662 1.0000000103770064 0.9998418122257857 1.0000002418346299 1.4676741586169153e-08 1.57153582858972e-10 1.5736231118663618e-10 1.4671787668638172e-08 3.1903130939233088e-09 -7.015398485708874e-07 1.0403258298001295e-08 3.928459522827632e-08 2.4374525493738144e-07
4.572 1.0000063431751165 0.9998463356839017 1.0002065507877145 1.0960403539889616e-05 -1.8592466297620188e-06 -1.4660812656746894e-06 1.0494793550455756e-05 1.289136937846628e-09 -7.135432858332109e-07 6.343192415888768e-06 4.533077228365599e-06 0.0002065921751441499 1.0000008828849762 0.9998424356841843 1.000021655568041 1.2828463973344972e-06 -2.1640192502424636e-08 -1.64227858034814e-08 1.2777665726106554e-06 2.9434147876961063e-09 -7.127827534123576e-07 8.828854633707661e-07 6.330334120256469e-07 2.1655720183139787e-05 1.0000000921550103 0.9998418709018532 1.0000021957523124 1.3173426956472362e-07 -7.433876174311704e-11 -2.044590586255592e-11 1.316751184145402e-07 3.1686902543871077e-09 -7.127053735342905e-07 9.21573215017048e-08 7.718889725381911e-08 2.19604926605295e-06 1.0000072483705866 0.9998469820101596 1.000504162890614 2.185730320212022e-05 -1.0684157525836127e-05 -9.115933607558131e-06 1.876664881213225e-05 -2.7198780120876705e-11 -7.149788035277473e-07 7.254935433633635e-06 5.184755898569287e-06 0.0005046607327806365 0.9999679288663532 0.9998188960142494 1.0005732568522143 2.9040134733488854e-06 -3.4360539723699425e-05 -4.4913900717997524e-05 -1.3113887759026533e-05 -3.7272594152243357e-11 -7.187662650210826e-07 3.252234636979045e-05 2.3218457116738098e-05 0.0005738445699480394 1.0000000103768785 0.9998418124914208 1.0000002418319736 1.4675755520741944e-08 1.5712885644559632e-10 1.5738627345444057e-10 1.4672571340993641e-08 3.1918887584299612e-09 -7.126976201416942e-07 1.0395226440240893e-08 3.9333609968165486e-08 2.439300756369338e-07
4.582 1.000006335643711 0.9998463305739134 1.0002065302808447 1.0954393628553503e-05 -1.863790437673795e-06 -1.4710691786430676e-06 1.0488816319405264e-05 1.2894723632653917e-09 -7.248800887216499e-07 6.335661211038582e-06 4.5277016922000206e-06 0.00020657163018528109 1.0000008827948161 0.9998424358896562 1.0000216555303714 1.282779877469731e-06 -2.1703221772676723e-08 -1.6486229928534007e-08 1.2777020033536261e-06 2.9446994594499907e-09 -7.241061523568855e-07 8.827952493120949e-07 6.329740011410472e-07 2.1655686972866683e-05 1.0000000921539243 0.999841871171 1.0000021957485485 1.3173238978161327e-07 -7.502894129631564e-11 -2.1018095151172208e-11 1.3167519773641173e-07 3.1702317990517167e-09 -7.240274151283108e-07 9.215577447648736e-08 7.721513827657578e-08 2.196059185337351e-06 1.00000720724162 0.9998469529019774 1.0005038159911632 2.1816825790833168e-05 -1.0699746046743484e-05 -9.138433897020904e-06 1.8727660469521507e-05 -2.552539128314007e-11 -7.263405200328627e-07 7.213890732991512e-06 5.155445783423156e-06 0.0005043123848818235 0.9999678747867885 0.9998188576561331 1.0005676890497115 2.6523978307428947e-06 -3.420316201463769e-05 -4.482443072539271e-05 -1.3272119233661353e-05 -3.310548541382263e-11 -7.301850253037066e-07 3.257479703988868e-05 2.3255960656403472e-05 0.0005682476813299166 1.0000000103767521 0.9998418127612587 1.0000002418293765 1.467459595415693e-08 1.5708877365418466e-10 1.5746450821814928e-10 1.4673372618085774e-08 3.1934577430825056e-09 -7.240195259750158e-07 1.0391065405864432e-08 3.938393925028771e-08 2.4402318047446517e-07
4.592 1.0000063281163554 0.9998463254710866 1.000206509690929 1.0948383891911042e-05 -1.8683289801886826e-06 -1.4760515611472868e-06 1.0482839527486692e-05 1.289801896964925e-09 -7.363834610616344e-07 6.328134070417535e-06 4.522329047234776e-06 0.00020655100217427703 1.000000882704664 0.9998424360993977 1.0000216554926935 1.2827132380923486e-06 -2.176625039526722e-08 -1.6549635640929342e-08 1.2776373779302931e-06 2.945977616491121e-09 -7.355959062099694e-07 8.827051020090964e-07 6.329146667948003e-07 2.1655652601806194e-05 1.0000000921528416 0.9998418714444128 1.0000021957448864 1.3173039113716006e-07 -7.572487349280554e-11 -2.1558514738182062e-11 1.316752213200862e-07 3.1717663740600715e-09 -7.355157898015756e-07 9.215475039959634e-08 7.724221671921369e-08 2.196057253348604e-06 1.0000071661847139 0.9998469238495471 1.00050346801595 2.1776363223418143e-05 -1.0715256216907591e-05 -9.160845030211465e-06 1.8688695169705944e-05 -2.385950122249642e-11 -7.378691933320865e-07 7.172919006752363e-06 5.12618792422672e-06 0.0005039629641410584 0.9999678221226351 0.999818820313348 1.0005621276494316 2.401908434978447e-06 -3.40453175581553e-05 -4.473377516141404e-05 -1.3429113573864622e-05 -2.8977250993667945e-11 -7.417714498824894e-07 3.262583007499976e-05 2.329245148188185e-05 0.0005626578141471584 1.0000000103766291 0.9998418130353621 1.0000002418268819 1.467331742431419e-08 1.5704300997883237e-10 1.5757496178589768e-10 1.4674118157976748e-08 3.195020448964247e-09 -7.355077625564953e-07 1.039147331930772e-08 3.943591431181838e-08 2.440082919833309e-07
4.602 1.0000063205930505 0.9998463203754862 1.0002064890180953 1.094237440622571e-05 -1.8728622467385606e-06 -1.4810284517020381e-06 1.0476863111532113e-05 1.2901256664879147e-09 -7.480556291598289e-07 6.320610996866947e-06 4.516959301410487e-06 0.00020653029137810035 1.0000008826145204 0.9998424363134724 1.0000216554550478 1.282646552227392e-06 -2.1829264680675267e-08 -1.661303894849239e-08 1.2775726312185544e-06 2.9472485623220713e-09 -7.472542381939079e-07 8.826150198362074e-07 6.32855428492086e-07 2.165561735989336e-05 1.000000092151763 0.999841871722155 1.0000021957413663 1.317283463611377e-07 -7.641286557263196e-11 -2.2102906776943728e-11 1.3167512374999787e-07 3.173294676141432e-09 -7.471727205376012e-07 9.215420151111388e-08 7.72702479284812e-08 2.196044812546637e-06 1.0000071251998506 0.9998468948529187 1.000503118968934 2.1735915693031245e-05 -1.073068815389518e-05 -9.18316717330117e-06 1.8649752938485422e-05 -2.220176248873454e-11 -7.495670556035196e-07 7.13202025096831e-06 5.096982326046825e-06 0.0005036124746357662 0.9999677708687822 0.9998187839823073 1.00055657282003 2.1525483155584837e-06 -3.388701428591716e-05 -4.4641942956488766e-05 -1.3584871127956639e-05 -2.4888573755310826e-11 -7.53527777616844e-07 3.267545054104457e-05 2.332793321207808e-05 0.0005570751448013938 1.0000000103765108 0.9998418133137951 1.0000002418245297 1.4671992733422276e-08 1.5700465351528817e-10 1.5768126343246892e-10 1.4674742617388643e-08 3.196576449905191e-09 -7.47164552869115e-07 1.0395996000708857e-08 3.948974740436098e-08 2.4389610230412903e-07
4.612 1.0000063130737982 0.9998463152871764 1.000206468262465 1.0936365261226235e-05 -1.8773902254665439e-06 -1.4859998900675385e-06 1.0470887027737142e-05 1.2904431834116362e-09 -7.598988470516932e-07 6.313091986471508e-06 4.511592457536342e-06 0.0002065094979028216 1.0000008825243871 0.9998424365319455 1.0000216554174657 1.2825799062120631e-06 -2.1892250558270587e-08 -1.66764768429346e-08 1.2775077171584248e-06 2.9485132090529673e-09 -7.59083398885803e-07 8.825249855122696e-07 6.327962924190429e-07 2.1655581590064474e-05 1.0000000921506909 0.9998418720042918 1.0000021957380187 1.317263412536798e-07 -7.707888788612473e-11 -2.2688201085587793e-11 1.316748593725404e-07 3.1748160413787762e-09 -7.590004575775269e-07 9.215397557268667e-08 7.729926466246487e-08 2.1960253492924747e-06 1.0000070842870137 0.9998468659121451 1.0005027688540604 2.1695483404432448e-05 -1.0746041973247562e-05 -9.205400492394779e-06 1.8610833821387458e-05 -2.0551648592063413e-11 -7.614363663088288e-07 7.091194454508374e-06 5.067828988657817e-06 0.000503260920258955 0.9999677210200978 0.9998187486594098 1.0005510247292626 1.9043204823019335e-06 -3.372826010358185e-05 -4.4548943057494164e-05 -1.3739392268652177e-05 -2.0838998242097453e-11 -7.65456273709168e-07 3.272366353210177e-05 2.336240948565631e-05 0.0005514998489034736 1.0000000103763984 0.9998418135966227 1.0000002418223506 1.4670708036104975e-08 1.5698849571032334e-10 1.5774653582120027e-10 1.4675200208157756e-08 3.1981259448124993e-09 -7.589921478853774e-07 1.040329252963336e-08 3.954549360267696e-08 2.4371797879213255e-07
4.622 1.0000063055585986 0.9998463102062227 1.000206447424142 1.0930356549344684e-05 -1.8819129089652006e-06 -1.4909659023078395e-06 1.0464911252276646e-05 1.2907552203259642e-09 -7.719153953894473e-07 6.305577031538849e-06 4.506228514989514e-06 0.00020648862171247038 1.0000008824342659 0.9998424367548819 1.0000216553799617 1.2825133896652717e-06 -2.1955197432197258e-08 -1.6739972967720095e-08 1.2774426101992806e-06 2.949770895762805e-09 -7.710856665680107e-07 8.824349737305761e-07 6.327372536328454e-07 2.165554559272579e-05 1.0000000921496257 0.9998418722908883 1.0000021957348593 1.3172446551325857e-07 -7.771269202148931e-11 -2.3338312640127422e-11 1.3167440228346936e-07 3.1763309565295977e-09 -7.710012789245512e-07 9.215386949104741e-08 7.732922528858742e-08 2.196003322184286e-06 1.0000070434461852 0.9998468370272788 1.0005024176752548 2.165506656525597e-05 -1.0761317795153006e-05 -9.227545141626978e-06 1.8571937882195906e-05 -1.8909191740229995e-11 -7.734794118451352e-07 7.050441602506369e-06 5.0387279083828874e-06 0.0005029083047538033 0.9999676725714292 0.9998187143410396 1.0005454835439676 1.6572279169133565e-06 -3.356906289613691e-05 -4.4454784412613834e-05 -1.3892677392089368e-05 -1.6828534092591052e-11 -7.775592313972506e-07 3.2770474169820764e-05 2.339588396078683e-05 0.0005459321013094866 1.0000000103762932 0.9998418138839104 1.0000002418203606 1.4669551984190282e-08 1.570046562491949e-10 1.5774712666444103e-10 1.4675465031252159e-08 3.1996688520781796e-09 -7.709928240916954e-07 1.0411595691639561e-08 3.9603065745654073e-08 2.4351534028137014e-07
4.632 1.0000062980474531 0.9998463051326915 1.0002064265032158 1.0924348355282282e-05 -1.8864302993761959e-06 -1.4959264921637729e-06 1.045893577336753e-05 1.2910615157360823e-09 -7.841075833301778e-07 6.298066125102597e-06 4.50086747303488e-06 0.00020646766274916566 1.0000008823441562 0.999842436982348 1.0000216553425365 1.2824470829409334e-06 -2.2018104864659126e-08 -1.680352827380506e-08 1.2773772960638255e-06 2.951022676978334e-09 -7.832633462586863e-07 8.823449599574827e-07 6.326783023310322e-07 2.1655509637669334e-05 1.000000092148568 0.9998418725820113 1.000002195731888 1.3172279913027034e-07 -7.831316776222398e-11 -2.405403242001452e-11 1.3167373839671637e-07 3.177839845548323e-09 -7.831774892621006e-07 9.215368216311886e-08 7.736004370125043e-08 2.195983135341069e-06 1.0000070026773473 0.9998468081983717 1.00050206543642 2.1614665374496823e-05 -1.077651574941545e-05 -9.249601251320096e-06 1.8533065196984035e-05 -1.7274188133361202e-11 -7.856985062721786e-07 7.009761681235981e-06 5.009679081910591e-06 0.0005025546318451501 0.9999676255176022 0.9998186810235675 1.0005399494300566 1.4112735602443501e-06 -3.340943053394246e-05 -4.43594759610829e-05 -1.4044726925366123e-05 -1.2856835570327649e-11 -7.898389710171937e-07 3.281588760134239e-05 2.3428360313462433e-05 0.0005403720762548966 1.0000000103761955 0.9998418141757235 1.000000241818559 1.4668605764100077e-08 1.570540243954218e-10 1.5768211705436688e-10 1.4675523149069193e-08 3.2012056288077314e-09 -7.83168887232904e-07 1.041915496194958e-08 3.966228912169002e-08 2.43329455792228e-07
4.642 1.0000062905403608 0.9998463000666484 1.000206405499763 1.0918340745638492e-05 -1.8909424099222166e-06 -1.5008816395362994e-06 1.0452960582788162e-05 1.291362299924403e-09 -7.964777468167915e-07 6.290559264634957e-06 4.495509333288987e-06 0.0002064466210643366 1.0000008822540585 0.9998424372144098 1.000021655305178 1.2823810502247274e-06 -2.208098312399996e-08 -1.6867119900387397e-08 1.277311765002055e-06 2.952267969643299e-09 -7.956187710457447e-07 8.822549271985214e-07 6.326194298927315e-07 2.1655474026633137e-05 1.0000000921475178 0.9998418728777262 1.0000021957290939 1.3172140639663745e-07 -7.889137389200777e-11 -2.4812345537428594e-11 1.3167285785041965e-07 3.1793420620315336e-09 -7.955314212016106e-07 9.215325098162075e-08 7.739162419407491e-08 2.195968497907612e-06 1.0000069619804801 0.9998467794254777 1.0005017121414437 2.1574280013696705e-05 -1.079163597748754e-05 -9.271568928144718e-06 1.8494215845834115e-05 -1.5646942002804e-11 -7.980959919180835e-07 6.969154681769042e-06 4.980682508761636e-06 0.0005021999053725535 0.999967579853422 0.9998186487033501 1.0005344225525088 1.1664603022375042e-06 -3.324937087351367e-05 -4.4263026631278115e-05 -1.4195541333566498e-05 -8.923935902557691e-12 -8.022978409101997e-07 3.2859908995893616e-05 2.345984223530911e-05 0.0005348199474908225 1.000000010376105 0.9998418144721292 1.0000002418169347 1.4667933511446034e-08 1.5712575073211961e-10 1.5757470376335746e-10 1.467536459869251e-08 3.2027359381773954e-09 -7.955226697171909e-07 1.0424534796334613e-08 3.97229669564318e-08 2.4319452692716327e-07
4.652 1.0000062830373206 0.9998462950081612 1.0002063844138545 1.0912333764221796e-05 -1.8954492624884552e-06 -1.5058313099751226e-06 1.0446985675907924e-05 1.2916577072551544e-09 -8.090282502071287e-07 6.283056451834141e-06 4.490154100210904e-06 0.0002064254968531838 1.000000882163972 0.999842437451135 1.000021655267868 1.2823153323863424e-06 -2.2143851546365128e-08 -1.693071104477496e-08 1.2772460096002598e-06 2.9535069678236746e-09 -8.081543021756922e-07 8.821648674826058e-07 6.325606317473325e-07 2.1655439095192256e-05 1.0000000921464747 0.9998418731781001 1.0000021957264573 1.317203285339966e-07 -7.94657676415071e-11 -2.5576589972228858e-11 1.3167175347529096e-07 3.1808388052751628e-09 -8.080654355438249e-07 9.215246958206782e-08 7.742388606571324e-08 2.1959620510364405e-06 1.000006921355564 0.9998467507086494 1.000501357794199 2.153391064074207e-05 -1.080667862886985e-05 -9.293448265393033e-06 1.8455389910963026e-05 -1.4026909172571306e-11 -8.106742387302167e-07 6.928620599503875e-06 4.951738191229181e-06 0.0005018441293194484 0.9999675355736735 0.9998186173767293 1.0005289030753657 9.227909747831918e-07 -3.3088891755628974e-05 -4.416544534887009e-05 -1.4345121120016381e-05 -5.029944300890981e-12 -8.149382177303544e-07 3.290254354342839e-05 2.3490333432551267e-05 0.0005292758883195238 1.0000000103760216 0.9998418147731939 1.0000002418154692 1.4667575777719116e-08 1.5720093073319159e-10 1.574614801881242e-10 1.4674982443590845e-08 3.2042604424622774e-09 -8.08056532196355e-07 1.0426771248517893e-08 3.9784928989825595e-08 2.4313389077016165e-07
4.662 1.0000062755383325 0.9998462899572969 1.0002063632455582 1.0906327429083928e-05 -1.89995088018395e-06 -1.5107754710386286e-06 1.0441011058037685e-05 1.291947756840739e-09 -8.21761486339221e-07 6.275557689110654e-06 4.484801778361383e-06 0.00020640429036506664 1.0000008820738957 0.99984243769259 1.0000216552305858 1.2822499448176651e-06 -2.220672971092348e-08 -1.6994267008898305e-08 1.2771800330914653e-06 2.9547399899272377e-09 -8.208723289931887e-07 8.820747792651719e-07 6.325019060089803e-07 2.1655405104401632e-05 1.0000000921454375 0.9998418734832007 1.0000021957239589 1.3171958082319305e-07 -8.005660149348218e-11 -2.631193745934204e-11 1.3167042807734928e-07 3.182329295501211e-09 -8.20781921512348e-07 9.215129545303666e-08 7.745677131532793e-08 2.1959650280266455e-06 1.0000068808025786 0.9998467220479409 1.0005010023985543 2.1493557386593212e-05 -1.0821643854419524e-05 -9.315239357437098e-06 1.8416587485591453e-05 -1.2414378730581206e-11 -8.234356445502949e-07 6.888159430144496e-06 4.922846131450034e-06 0.0005014873077185235 0.9999674926731207 0.9998185870400347 1.0005233911617268 6.802683492175076e-07 -3.2928000996975974e-05 -4.4066741052942244e-05 -1.4493466818472341e-05 -1.1742844551417683e-12 -8.277625064958608e-07 3.2943796456348545e-05 2.3519837627256933e-05 0.0005237400715077357 1.0000000103759448 0.9998418150789851 1.000000241814142 1.4667548064623306e-08 1.5725984527582249e-10 1.5737734809285053e-10 1.4674379592454088e-08 3.205778498243117e-09 -8.207728637601234e-07 1.0425465136218995e-08 3.984804980725602e-08 2.431575215538624e-07
4.672 1.0000062680433939 0.9998462849141238 1.0002063419949416 1.0900321731426813e-05 -1.9044472788846284e-06 -1.5157141069070855e-06 1.0435036756474572e-05 1.2922326445868937e-09 -8.346798761740599e-07 6.268062976639955e-06 4.479452370332788e-06 0.00020638300176205072 1.000000881983829 0.9998424379388436 1.0000216551933094 1.2821848758777058e-06 -2.2269630852159854e-08 -1.705776869403415e-08 1.2771138601721157e-06 2.955967166657174e-09 -8.337752691963712e-07 8.819846653946457e-07 6.324432508548186e-07 2.1655372079876572e-05 1.0000000921444054 0.9998418737930964 1.0000021957215754 1.3171915135217878e-07 -8.067708750319359e-11 -2.6999450744291444e-11 1.316689070237637e-07 3.183813642914333e-09 -8.336832962968416e-07 9.214975657055829e-08 7.749023979797893e-08 2.195976893461481e-06 1.000006840321502 0.9998466934434066 1.0005006459583692 2.1453220354842045e-05 -1.0836531798085598e-05 -9.336942315279646e-06 1.8377808685017307e-05 -1.0809249368666391e-11 -8.36382637199659e-07 6.847771166515796e-06 4.894006329317383e-06 0.0005011294445115498 0.999967451146509 0.9998185576895822 1.0005178869737417 4.3889513320299713e-07 -3.27667063823751e-05 -4.396692270831245e-05 -1.4640578980579272e-05 2.6427970834525418e-12 -8.40773140606036e-07 3.2983672971162154e-05 2.3548358558568482e-05 0.0005182126691549927 1.0000000103758722 0.9998418153895713 1.0000002418129317 1.4667838810858728e-08 1.5728921995819814e-10 1.5734117617843736e-10 1.4673580695439695e-08 3.2072908414150343e-09 -8.336740818293281e-07 1.042086275208059e-08 3.991224275337919e-08 2.432598374958891e-07
4.682 1.0000062605525049 0.9998462798787107 1.0002063206620684 1.0894316634606002e-05 -1.908938462690577e-06 -1.5206472229000656e-06 1.0429062827205332e-05 1.2925123865733915e-09 -8.477858702038107e-07 6.260572311500758e-06 4.474105875856644e-06 0.00020636163103322165 1.0000008818937702 0.9998424381899652 1.0000216551560142 1.282120086461855e-06 -2.2332556144199683e-08 -1.712121922857923e-08 1.2770475438051213e-06 2.957189095750776e-09 -8.468655695530049e-07 8.818945326261998e-07 6.323846627034375e-07 2.1655339713992836e-05 1.0000000921433765 0.9998418741078561 1.0000021957192833 1.3171900154363199e-07 -8.132788565275237e-11 -2.7642142416936384e-11 1.3166724313388162e-07 3.185292203296523e-09 -8.467720065313003e-07 9.214795370036105e-08 7.75242605971663e-08 2.1959951714069254e-06 1.000006799912314 0.9998466648951012 1.000500288477497 2.1412899619972288e-05 -1.0851342591959687e-05 -9.358557271404596e-06 1.833905365261059e-05 -9.21134922758871e-12 -8.495176722703508e-07 6.807455797937764e-06 4.865218781592125e-06 0.000500770543471206 0.9999674109885632 0.9998185293216739 1.000512390672601 1.9867396975337158e-07 -3.260501565967517e-05 -4.3865999310795254e-05 -1.478645816945159e-05 6.4218654539017445e-12 -8.539725827687034e-07 3.302217835014971e-05 2.3575899983888687e-05 0.000512693852622374 1.0000000103758035 0.9998418157050216 1.0000002418118124 1.4668408832395662e-08 1.5728820993186314e-10 1.5734941750677184e-10 1.4672639057932068e-08 3.208797196627028e-09 -8.467626328329125e-07 1.041388492478703e-08 3.997744377241387e-08 2.434188982475761e-07
4.692 1.0000062530656622 0.9998462748511279 1.0002062992469984 1.0888312075040405e-05 -1.913424424319738e-06 -1.5255748421067605e-06 1.0423089350876319e-05 1.2927870048848418e-09 -8.61081947276004e-07 6.253085690167835e-06 4.468762293572933e-06 0.00020634017803341863 1.0000008818037176 0.999842438446024 1.0000216551186702 1.2820555109821522e-06 -2.239549541959191e-08 -1.7184638167870113e-08 1.2769811622639324e-06 2.958404853225168e-09 -8.601457058233494e-07 8.818043927829217e-07 6.323261376037808e-07 2.165530742485792e-05 1.00000009214235 0.9998418744275493 1.0000021957170528 1.3171906581305127e-07 -8.199923377553982e-11 -2.8260329659238408e-11 1.3166551396108854e-07 3.1867655333424837e-09 -8.600505275163871e-07 9.214604996817024e-08 7.755880680997999e-08 2.196015767750751e-06 1.000006759574992 0.9998466364030804 1.0004999299597799 2.137259522977391e-05 -1.0866076356605604e-05 -9.380084375432956e-06 1.830032255715385e-05 -7.620517274287711e-12 -8.628432357998567e-07 6.767213313414487e-06 4.836483484118263e-06 0.0005004106082461107 0.9999673721939897 0.9998185019326009 1.0005069024185234 -4.0392563463799845e-08 -3.244293654055778e-05 -4.376397988186915e-05 -1.493110496373412e-05 1.0163099059235398e-11 -8.673633242091811e-07 3.3059317880219444e-05 2.3602465678138488e-05 0.0005071837925858262 1.0000000103757367 0.9998418160254053 1.0000002418107554 1.4669192635852452e-08 1.5726646326965863e-10 1.5738235376693778e-10 1.4671632499705147e-08 3.2102981706524816e-09 -8.60040992251413e-07 1.0406017373944368e-08 4.0043598693991665e-08 2.4359917082668017e-07
4.702 1.0000062455828655 0.9998462698314461 1.0002062777497875 1.0882307967935393e-05 -1.917905151286897e-06 -1.5304969917622515e-06 1.0417116417736625e-05 1.2930569729749934e-09 -8.745706162894952e-07 6.245603111907253e-06 4.463421623929918e-06 0.00020631864262409398 1.0000008817136705 0.9998424387070913 1.000021655081246 1.281991061807578e-06 -2.2458433309650613e-08 -1.7248050202715518e-08 1.2769148025618587e-06 2.9596149034822056e-09 -8.736181833320659e-07 8.817142631067295e-07 6.322676736018437e-07 2.1655274567005476e-05 1.0000000921413243 0.9998418747522478 1.0000021957148513 1.317192566115007e-07 -8.267557976726538e-11 -2.88780366264356e-11 1.3166380731583206e-07 3.1882327126846086e-09 -8.735213644762356e-07 9.214423987141319e-08 7.759385581718506e-08 2.1960339039505997e-06 1.0000067193095137 0.9998466079674009 1.0004995704090522 2.133230720812626e-05 -1.0880733207417743e-05 -9.401523782191861e-06 1.826161557635731e-05 -6.036576808717567e-12 -8.763618416875281e-07 6.727043705265103e-06 4.8078004352258714e-06 0.0005000496425012616 0.9999673347574755 0.9998184755186408 1.0005014223707533 -2.7830194829194263e-07 -3.228047670462575e-05 -4.366087345509719e-05 -1.5074519972180523e-05 1.386634377785017e-11 -8.80947886657265e-07 3.3095096870130414e-05 2.3628059431720777e-05 0.000501682659186406 1.000000010375671 0.9998418163507939 1.0000002418097287 1.467010290688788e-08 1.5723984654687544e-10 1.57415378529121e-10 1.4670648026929846e-08 3.2117936981140936e-09 -8.735116647388678e-07 1.0399009083945105e-08 4.011065907126337e-08 2.4375899949729657e-07
4.712 1.0000062381041128 0.9998462648197375 1.0002062561704934 1.0876304216559439e-05 -1.9223806330728643e-06 -1.5354136901583647e-06 1.0411144108473148e-05 1.2933223376654592e-09 -8.8825441548678e-07 6.238124580284383e-06 4.458083870622907e-06 0.00020629702481082476 1.000000881623627 0.9998424389732393 1.000021655043709 1.2819266407958902e-06 -2.2521356273399102e-08 -1.7311471767580595e-08 1.2768485420718846e-06 2.9608201000532114e-09 -8.872855366184075e-07 8.816241630319876e-07 6.322092721749346e-07 2.1655240677498105e-05 1.0000000921402976 0.9998418750820226 1.0000021957126475 1.3171947500902367e-07 -8.334340111237585e-11 -2.951177414415888e-11 1.316622001165101e-07 3.1896947831201077e-09 -8.871870510952951e-07 9.214270073204627e-08 7.762938989042018e-08 2.196045424515338e-06 1.0000066791158582 0.9998465795881203 1.0004992098291448 2.129203556832579e-05 -1.089531326115195e-05 -9.422875637738234e-06 1.8222932878865467e-05 -4.459310664968041e-12 -8.90076034518913e-07 6.6869469709048855e-06 4.779169636967051e-06 0.0004996876500455502 0.9999672986736896 0.9998184500760579 1.0004959506875541 -5.150517164969004e-07 -3.211764380769891e-05 -4.355668906325326e-05 -1.5216703853950697e-05 1.753182487870218e-11 -8.947288210060217e-07 3.3129520647668554e-05 2.3652685048802156e-05 0.0004961906221715922 1.0000000103756048 0.9998418166812588 1.0000002418087004 1.4671040968972744e-08 1.5722184124135458e-10 1.574324466720479e-10 1.4669763198876966e-08 3.2132836677614014e-09 -8.871771844263104e-07 1.039442554306833e-08 4.0178581881316865e-08 2.4386138075730404e-07
4.722 1.0000062306294033 0.9998462598160746 1.0002062345091804 1.0870300728415642e-05 -1.926850865039465e-06 -1.5403249422619406e-06 1.040517247864042e-05 1.2935832043334253e-09 -9.021359137180555e-07 6.2306501011581864e-06 4.4527490397896e-06 0.000206275324773979 1.0000008815335872 0.9998424392445413 1.0000216550060366 1.28186215382131e-06 -2.2584256910713478e-08 -1.7374904748289103e-08 1.2767824333338656e-06 2.9620198840062123e-09 -9.011503305885625e-07 8.815341080691979e-07 6.321509373666043e-07 2.1655205617373515e-05 1.00000009213927 0.9998418754169475 1.0000021957104177 1.3171962709130506e-07 -8.39953860012095e-11 -3.0163318118602e-11 1.3166074466153744e-07 3.191152014155421e-09 -9.010501519324193e-07 9.214154206099827e-08 7.766539446626058e-08 2.196047979794529e-06 1.0000066389940026 0.9998465512652962 1.00049884822389 2.125178032611424e-05 -1.0909816641193542e-05 -9.444140074178954e-06 1.818427460754e-05 -2.8891243599757814e-12 -9.039883885659723e-07 6.646923110411289e-06 4.75059109409977e-06 0.000499324634847783 0.9999672639372831 0.9998184256011068 1.0004904875262095 -7.506394328799895e-07 -3.1954445485751884e-05 -4.345143573170091e-05 -1.5357657333996322e-05 2.1160284514532407e-11 -9.087087079097578e-07 3.3162594558889954e-05 2.367634634666735e-05 0.0004907078509291255 1.0000000103755375 0.999841817016874 1.0000002418076466 1.4671913457164284e-08 1.5721945960896626e-10 1.5743159895022802e-10 1.4669030329557892e-08 3.214768556048715e-09 -9.010401161526567e-07 1.0393205085490943e-08 4.024732655271723e-08 2.438843511579947e-07
4.732 1.0000062231587366 0.9998462548205322 1.0002062127659264 1.086429743074719e-05 -1.93131585005904e-06 -1.5452307417281528e-06 1.0399201553523962e-05 1.2938396107635233e-09 -9.162177082358468e-07 6.22317967848164e-06 4.44741713719055e-06 0.00020625354277084104 1.0000008814435493 0.9998424395210701 1.000021654968215 1.2817975267971496e-06 -2.264713558144123e-08 -1.7438340329900827e-08 1.2767164986226043e-06 2.963214854291753e-09 -9.152151596643612e-07 8.814441027551358e-07 6.320926726485829e-07 2.165516953909715e-05 1.0000000921382408 0.9998418757570959 1.0000021957081493 1.3171963945350782e-07 -8.463173142752951e-11 -3.0823498914944986e-11 1.316594633138479e-07 3.1926037611494664e-09 -9.151132614120858e-07 9.214077332069028e-08 7.770185336833171e-08 2.196041593279641e-06 1.0000065989439255 0.9998465229989887 1.0004984855971268 2.1211541518177112e-05 -1.0924243477512119e-05 -9.465317213256862e-06 1.8145640874620323e-05 -1.3254085475804717e-12 -9.181015084188179e-07 6.606972121872318e-06 4.722064810945608e-06 0.0004989606009278531 0.9999672305428887 0.9998184020900281 1.0004850330430193 -9.850626785899157e-07 -3.179088935522581e-05 -4.334512248024085e-05 -1.5497381208915736e-05 2.4751203008375745e-11 -9.228901587122702e-07 3.3194323969615106e-05 2.3699047157058323e-05 0.0004852345143979948 1.000000010375468 0.9998418173577129 1.000000241806555 1.467264650636874e-08 1.5723275734123805e-10 1.5742169778382436e-10 1.46684713445939e-08 3.216248510577541e-09 -9.151030537656406e-07 1.0395401039565262e-08 4.031685023775037e-08 2.4382680762634713e-07
4.742 1.0000062156921115 0.9998462498331854 1.0002061909408193 1.0858294281418742e-05 -1.9357755951380603e-06 -1.550131080444833e-06 1.0393231333567472e-05 1.2940918608296971e-09 -9.305024284546209e-07 6.215713310794103e-06 4.442088165649111e-06 0.00020623167899000989 1.000000881353514 0.9998424398029027 1.0000216549302454 1.2817327162899775e-06 -2.270999655670776e-08 -1.750176669583881e-08 1.2766507354074793e-06 2.9644042341250925e-09 -9.29482649177676e-07 8.813541378233232e-07 6.320344785129846e-07 2.1655132732506472e-05 1.0000000921372094 0.9998418761025444 1.000002195705842 1.3171946904487887e-07 -8.525671588113046e-11 -3.1481184529567945e-11 1.3165835347921928e-07 3.1940510912560823e-09 -9.293790043921485e-07 9.214030530999136e-08 7.773874687486219e-08 2.196028412158319e-06 1.0000065589656055 0.9998464947892579 1.000498121952702 2.11713192106041e-05 -1.0938593904273328e-05 -9.486407175000323e-06 1.8107031767065772e-05 2.321323699749839e-13 -9.324180297073162e-07 6.567093997502508e-06 4.693590788576504e-06 0.0004985955522106711 0.9999671984851222 0.9998183795390534 1.0004795873932935 -1.2183190418257773e-06 -3.162698301135016e-05 -4.323775833172468e-05 -1.563587634135921e-05 2.830502115681273e-11 -9.372758147686424e-07 3.322471426787055e-05 2.3720791327755388e-05 0.00047977078094060935 1.0000000103753965 0.9998418177038515 1.000000241805425 1.4673196251593195e-08 1.5725754253411636e-10 1.5741436889548277e-10 1.466808393798152e-08 3.217723899784625e-09 -9.293686218462372e-07 1.0400220995851469e-08 4.03871076341729e-08 2.437073967091905e-07
4.752 1.0000062082295282 0.9998462448541114 1.0002061690339572 1.0852291268483071e-05 -1.9402301079499438e-06 -1.5550259568977114e-06 1.0387261805888308e-05 1.2943394232650736e-09 -9.449927335838023e-07 6.208250991471551e-06 4.43676212486821e-06 0.00020620973347134307 1.0000008812634806 0.9998424400901151 1.000021654892136 1.2816677080216746e-06 -2.277284473732379e-08 -1.756517984809742e-08 1.2765851274616579e-06 2.9655893488946283e-09 -9.439554548026638e-07 8.812641934491613e-07 6.319763528117923e-07 2.165509546831601e-05 1.0000000921361758 0.9998418764533691 1.000002195703506 1.3171910115355986e-07 -8.587549550483428e-11 -3.2132272242135246e-11 1.3165739906262257e-07 3.1954935595721415e-09 -9.438500361892172e-07 9.213998452253285e-08 7.777605683931694e-08 2.1960118307172274e-06 1.000006519059021 0.9998464666361656 1.000497757294466 2.1131113498671424e-05 -1.0952868056044298e-05 -9.507410085742988e-06 1.8068447358433972e-05 1.7832436915002742e-12 -9.46940617662088e-07 6.527288724108905e-06 4.665169024968829e-06 0.0004982294924562179 0.9999671677585821 0.9998183579444004 1.0004741507313415 -1.4504061177811952e-06 -3.146273402389994e-05 -4.312935231978902e-05 -1.5773143650187126e-05 3.1821907447746024e-11 -9.518683489724928e-07 3.325377086455708e-05 2.37415827231112e-05 0.0004743168182886386 1.000000010375323 0.9998418180553661 1.0000002418042666 1.467354831517337e-08 1.572882934677182e-10 1.5741428899147737e-10 1.4667852086320584e-08 3.219194163512561e-09 -9.438394760611253e-07 1.0406335262103332e-08 4.045806118911355e-08 2.435572885353015e-07
4.762 1.0000062007709873 0.9998462398833877 1.0002061470454422 1.0846288399214389e-05 -1.9446793943232907e-06 -1.5599153800949422e-06 1.0381292955126635e-05 1.2945836572209875e-09 -9.596913143811775e-07 6.200792712145969e-06 4.4314390139306e-06 0.00020618770615147503 1.0000008811734507 0.999842440382786 1.0000216548538994 1.2816025066916176e-06 -2.2835683454246457e-08 -1.7628585874606022e-08 1.2765196570167137e-06 2.966769782657755e-09 -9.586362633322914e-07 8.811742469030994e-07 6.319182938881342e-07 2.1655057938776896e-05 1.0000000921351409 0.9998418768096479 1.0000021957011522 1.3171854082782323e-07 -8.649124454191497e-11 -3.2782127549571156e-11 1.3165658207644514e-07 3.1969311815419246e-09 -9.58529042878515e-07 9.213964298388677e-08 7.78137767987201e-08 2.1959954411205668e-06 1.0000064792241499 0.9998464385397753 1.000497391626267 2.109092449756672e-05 -1.0967066066155278e-05 -9.528326083473016e-06 1.8029887718543256e-05 3.327871632163686e-12 -9.616719692347557e-07 6.4875562869799066e-06 4.636799517585133e-06 0.0004978624253192864 0.999967138357849 0.9998183373022775 1.0004687232104619 -1.6813215190180205e-06 -3.1298149934841273e-05 -4.30199134910669e-05 -1.5909184098455853e-05 3.5302288983875264e-11 -9.66670464328325e-07 3.3281499192219464e-05 2.3761425223040317e-05 0.00046887279361812706 1.0000000103752484 0.999841818412335 1.0000002418030913 1.46737080328793e-08 1.573222326172668e-10 1.5741505390026473e-10 1.46677578523548e-08 3.2206599622529333e-09 -9.585183025513824e-07 1.0412300554596709e-08 4.052969760296353e-08 2.4341037060293245e-07
4.772 1.0000061933164892 0.9998462349210939 1.0002061249753744 1.084028568602353e-05 -1.9491234577825674e-06 -1.5647993657666749e-06 1.0375324770768128e-05 1.2948235070700086e-09 -9.746008923293457e-07 6.193338467506198e-06 4.426118833704935e-06 0.00020616559700047167 1.0000008810834236 0.9998424406809937 1.0000216548155472 1.2815371231130594e-06 -2.2898513825885108e-08 -1.769199653776771e-08 1.276454311387419e-06 2.9679456268838564e-09 -9.735277926174774e-07 8.810842809044686e-07 6.318603040510693e-07 2.1655020307041783e-05 1.0000000921341046 0.99984187717146 1.0000021956987935 1.3171779852572113e-07 -8.710494699957109e-11 -3.3443559964497023e-11 1.3165588954062764e-07 3.1983645446299554e-09 -9.734187420391336e-07 9.213914206557442e-08 7.785191939548969e-08 2.1959822462632134e-06 1.0000064394609711 0.9998464105001492 1.0004970249519471 2.105075232862948e-05 -1.0981188065121045e-05 -9.549155311552274e-06 1.7991352921611807e-05 4.866451125901592e-12 -9.766148129809608e-07 6.447896675156403e-06 4.608482266511403e-06 0.0004974943544941473 0.9999671102774875 0.999818317608881 1.0004633049829303 -1.9110628888443397e-06 -3.11332382586427e-05 -4.290945090014302e-05 -1.6043998686655274e-05 3.874596920820749e-11 -9.816848957592443e-07 3.330790470211996e-05 2.3780322721044305e-05 0.00046343887371357804 1.0000000103751723 0.9998418187748372 1.0000002418019116 1.4673686281838001e-08 1.5735804982233976e-10 1.5740448470167614e-10 1.4667787987464018e-08 3.2221211231969204e-09 -9.734078187580124e-07 1.0416915562955986e-08 4.060203768789512e-08 2.4329502413360713e-07
4.782 1.0000061858660338 0.9998462299673098 1.000206102823853 1.0834283136005222e-05 -1.953562301433302e-06 -1.5696779276554441e-06 1.036935724921506e-05 1.2950595396956342e-09 -9.897242200732089e-07 6.185888258168827e-06 4.420801589222705e-06 0.0002061434061376539 1.0000008809934005 0.9998424409848186 1.0000216547770893 1.2814715616761978e-06 -2.2961335690849807e-08 -1.7755422758408057e-08 1.2763890837922817e-06 2.9691170165166007e-09 -9.886327915085533e-07 8.809942882226723e-07 6.318023907689102e-07 2.165498278142989e-05 1.0000000921330687 0.9998418775388855 1.0000021956964378 1.3171687938187993e-07 -8.771672979123415e-11 -3.4126944511473984e-11 1.3165531531894835e-07 3.199793581643965e-09 -9.885218827515686e-07 9.213839552125897e-08 7.789051331683318e-08 2.195974300309635e-06 1.0000063997694637 0.9998463825173531 1.0004966572753418 2.1010597107436423e-05 -1.099523418285017e-05 -9.569897912105472e-06 1.7952843047750903e-05 6.399223459870272e-12 -9.917719086338516e-07 6.408309884088858e-06 4.580217276392167e-06 0.0004971252838312577 0.9999670835120448 0.9998182988603961 1.000457896199993 -2.1396279124357754e-06 -3.096800648292105e-05 -4.2797973600116845e-05 -1.617758845062764e-05 4.21535190911453e-11 -9.969144091383834e-07 3.3332992861317466e-05 2.379827912188389e-05 0.00045801522510996364 1.0000000103750961 0.9998418191429528 1.0000002418007363 1.4673487434181722e-08 1.5739615984657314e-10 1.5737184009894863e-10 1.4667936292082683e-08 3.223578373181809e-09 -9.885107732831476e-07 1.0419403143127495e-08 4.067512751232644e-08 2.432298490592261e-07
4.792 1.0000061784196221 0.9998462250221166 1.0002060805909743 1.0828280748120846e-05 -1.957995927779564e-06 -1.574551070069321e-06 1.036339039055467e-05 1.2952920124873963e-09 -1.0050640831866877e-06 6.1784420893004634e-06 4.41548728809086e-06 0.00020612113383174996 1.000000880903382 0.9998424412943423 1.000021654738534 1.2814058182370166e-06 -2.30241491948696e-08 -1.781886632261133e-08 1.2763239730093207e-06 2.970284436469935e-09 -1.0039540416593814e-06 8.809042707879847e-07 6.317445642107284e-07 2.165494561314307e-05 1.000000092132032 0.9998418779120061 1.0000021956940954 1.317157787413199e-07 -8.832662946885063e-11 -3.4834323244440936e-11 1.3165485787943909e-07 3.201218418452683e-09 -1.0038412455060825e-06 9.213737136763074e-08 7.792958934590413e-08 2.1959726355296524e-06 1.000006360149605 0.9998463545914517 1.0004962886002797 2.097045894101793e-05 -1.1009204549277052e-05 -9.59055401757532e-06 1.791435818110544e-05 7.926119204818115e-12 -1.0071460470733324e-06 6.368795914095178e-06 4.552004554749895e-06 0.0004967552173310116 0.9999670580560513 0.9998182810529975 1.0004524970118631 -2.3670143199029053e-06 -3.0802462070447627e-05 -4.268549063366858e-05 -1.630995446317783e-05 4.552492062195987e-11 -1.0123618029386618e-06 3.335676915234535e-05 2.3815298341406892e-05 0.00045260201411849725 1.00000001037502 0.9998418195167629 1.0000002417995741 1.4673107504234082e-08 1.5743604262279385e-10 1.5731558553257342e-10 1.4668201390463717e-08 3.2250312081806363e-09 -1.0038299469616554e-06 1.0419436447696105e-08 4.074901323026126e-08 2.432229038654055e-07
4.802 1.0000061709772545 0.9998462200855972 1.00020605827684 1.0822278517713015e-05 -1.9624243400220053e-06 -1.579418785614214e-06 1.035742419579526e-05 1.2955209861179384e-09 -1.0206232981797756e-06 6.170999966669333e-06 4.410175937523095e-06 0.00020609878038276496 1.0000008808133694 0.9998424416096471 1.000021654699893 1.2813398857402577e-06 -2.308695481368087e-08 -1.7882317091924697e-08 1.2762589771878263e-06 2.971448057838623e-09 -1.0194943554402984e-06 8.808142352295346e-07 6.316868326910815e-07 2.1654908990779643e-05 1.0000000921309973 0.9998418782909034 1.0000021956917768 1.317144895117683e-07 -8.893536355583575e-11 -3.555516466066117e-11 1.3165451562873624e-07 3.2026393511225054e-09 -1.0193796425731597e-06 9.21360843286755e-08 7.796916526500027e-08 2.1959772401287e-06 1.0000063206013734 0.9998463267225123 1.0004959189305862 2.093033793401593e-05 -1.1023099294855876e-05 -9.611123748503927e-06 1.7875898405133423e-05 9.446961546559552e-12 -1.022740052341899e-06 6.3293547658651764e-06 4.523844108739166e-06 0.0004963841590189894 0.9999670339040214 0.9998182641828492 1.0004471075677168 -2.593219881600913e-06 -3.0636612458188124e-05 -4.257201103056404e-05 -1.6441097837972005e-05 4.8860541197570056e-11 -1.028029907062208e-06 3.337923907532043e-05 2.3831384307827877e-05 0.00044719940673536784 1.0000000103749453 0.9998418198963502 1.0000002417984368 1.4672539176337897e-08 1.5747695426699358e-10 1.5724561365265087e-10 1.466858189245261e-08 3.226479876562018e-09 -1.0193681523597834e-06 1.0417100810660109e-08 4.0823716228894386e-08 2.432723941572701e-07
4.812 1.000006163538932 0.9998462151578343 1.0002060358815534 1.0816276449048011e-05 -1.9668475424098075e-06 -1.5842810587040143e-06 1.0351458659975681e-05 1.2957467518032651e-09 -1.0364047139333414e-06 6.163561892791248e-06 4.40486754146733e-06 0.00020607634597280002 1.0000008807233627 0.9998424419308155 1.0000216546611815 1.2812737647558404e-06 -2.314975413666594e-08 -1.794575630799044e-08 1.2761940898777802e-06 2.9726073868682953e-09 -1.035256578281659e-06 8.80724188950959e-07 6.316291998833966e-07 2.1654872898866127e-05 1.0000000921299639 0.9998418786756613 1.000002195689498 1.317130121123697e-07 -8.954420055439798e-11 -3.6270784265864154e-11 1.3165428192522116e-07 3.2040558967044005e-09 -1.0351399189713585e-06 9.213458883969219e-08 7.800924134077497e-08 2.1959869916638135e-06 1.000006281124747 0.9998462989106015 1.0004955482700866 2.089023419887295e-05 -1.103691855079658e-05 -9.631607216948462e-06 1.7837463797812478e-05 1.0962249506822925e-11 -1.038556779836942e-06 6.289986436431117e-06 4.495735942016822e-06 0.00049601211279648 0.9999670110504525 0.9998182482461041 1.0004417280156916 -2.8182423989085384e-06 -3.047046505772531e-05 -4.245754380979133e-05 -1.6571019733518718e-05 5.216032753558279e-11 -1.0439215838710924e-06 3.340040815066102e-05 2.384654096374483e-05 0.0004418075685248395 1.000000010374872 0.9998418202817975 1.0000002417973393 1.4671782782548177e-08 1.575178062881745e-10 1.5718065664697077e-10 1.4669070715340951e-08 3.22792506593823e-09 -1.0351282340158977e-06 1.0412861532993072e-08 4.089922837524269e-08 2.4336727455636226e-07
4.822 1.000006156104655 0.9998462102389124 1.0002060134052242 1.0810274562373227e-05 -1.9712655396060014e-06 -1.5891378722380649e-06 1.0345493766599995e-05 1.2959694209297813e-09 -1.052411212365279e-06 6.1561278659824074e-06 4.3995621003609406e-06 0.00020605383059906353 1.0000008806333625 0.9998424422579331 1.0000216546224203 1.2812074727069628e-06 -2.321254888802711e-08 -1.8009164472834678e-08 1.2761292921291324e-06 2.9737633875306006e-09 -1.0512435875853102e-06 8.806341386973358e-07 6.315716654875339e-07 2.1654837055123518e-05 1.000000092128933 0.9998418790663636 1.0000021956872784 1.3171136410817463e-07 -9.015500646375692e-11 -3.6961145811325166e-11 1.3165413767881992e-07 3.205469201401709e-09 -1.0511249516274216e-06 9.213297449587391e-08 7.804981173059713e-08 2.1959996691193035e-06 1.0000062417197035 0.9998462711557881 1.0004951766226045 2.0850147864218027e-05 -1.1050662449127462e-05 -9.652004533618068e-06 1.7799054424547656e-05 1.2472111627969297e-11 -1.0545991185813289e-06 6.250690918451631e-06 4.467680054578327e-06 0.0004956390823780176 0.999966989489826 0.9998182332389051 1.0004363585028815 -3.0420796954336455e-06 -3.030402725598131e-05 -4.2342097986231185e-05 -1.669972135916259e-05 5.5424715002498236e-11 -1.0600397281366661e-06 3.3420281920506303e-05 2.3860772267358486e-05 0.0004364266645871089 1.0000000103748015 0.9998418206731899 1.000000241796302 1.4670855447529004e-08 1.5755665898160204e-10 1.5714084572166897e-10 1.4669649375223293e-08 3.2293660502293255e-09 -1.0511130689389087e-06 1.0407532522103736e-08 4.0975535001356844e-08 2.434879668118789e-07
4.832 1.000006148674423 0.9998462053289177 1.0002059908479637 1.0804272897075197e-05 -1.975678337891481e-06 -1.5939892152084864e-06 1.0339529483143842e-05 1.2961885588145845e-09 -1.068645707752348e-06 6.148697883125525e-06 4.39425961333799e-06 0.0002060312341460619 1.0000008805433698 0.9998424425910838 1.0000216545836316 1.2811410463397798e-06 -2.3275342867570146e-08 -1.807252804778461e-08 1.2760645493175018e-06 2.9749153397825415e-09 -1.067458293707573e-06 8.805440924767145e-07 6.315142297966984e-07 2.1654800998982914e-05 1.000000092127905 0.999841879463096 1.0000021956851417 1.3170958191947567e-07 -9.077131315705058e-11 -3.7612698232058005e-11 1.3165404849407695e-07 3.206878541563095e-09 -1.067337650537787e-06 9.213135847271448e-08 7.809088653738641e-08 2.1960122551447926e-06 1.0000062023862195 0.999846243458141 1.0004948039919617 2.081007907787509e-05 -1.1064331122773294e-05 -9.672315815606229e-06 1.7760670335317313e-05 1.397632043197863e-11 -1.0708699897577104e-06 6.211468203476648e-06 4.439676445337006e-06 0.0004952650713684741 0.9999669692166064 0.9998182191573839 1.0004309991753302 -3.2647296157177103e-06 -3.0137306414321304e-05 -4.22256825770965e-05 -1.6827203979238455e-05 5.865375702649546e-11 -1.0763872680677584e-06 3.34388659471145e-05 2.3874082191319762e-05 0.000431056859666211 1.0000000103747342 0.9998418210706121 1.0000002417953486 1.4669793522982555e-08 1.5758997301602836e-10 1.5713953452327912e-10 1.46702830465484e-08 3.2308032956463316e-09 -1.0673255670082965e-06 1.0402187570092805e-08 4.1052654182260175e-08 2.436086114018581e-07
4.842 1.0000061412482373 0.9998462004279354 1.000205968209884 1.0798271508961056e-05 -1.9800859442882865e-06 -1.5988350883064223e-06 1.0333565760417643e-05 1.2964050346111356e-09 -1.085111146797117e-06 6.141271943463004e-06 4.3889600817765125e-06 0.00020600855653765942 1.0000008804533849 0.9998424429303557 1.0000216545448395 1.281074538014898e-06 -2.333814022640965e-08 -1.8135844146405437e-08 1.2759998101274125e-06 2.9760634534075085e-09 -1.0839036398602467e-06 8.804540611764246e-07 6.314568987955784e-07 2.1654764289196198e-05 1.0000000921268803 0.9998418798659453 1.0000021956831113 1.317077180099454e-07 -9.139770064509363e-11 -3.822373144931576e-11 1.316539631687333e-07 3.2082847562683944e-09 -1.0837809582497064e-06 9.212986683239701e-08 7.813250982529596e-08 2.1960216022844604e-06 1.000006163124272 0.99984621581773 1.0004944303819736 2.0770028003798593e-05 -1.1077924706348007e-05 -9.692541191089337e-06 1.7722311562689284e-05 1.5475243345752276e-11 -1.0873723473982555e-06 6.172318286118844e-06 4.411725116076754e-06 0.0004948900834143372 0.9999669502252443 0.9998182059976624 1.0004256501780238 -3.4861900297302177e-06 -2.9970309869688688e-05 -4.210830660672915e-05 -1.6953468913225515e-05 6.184762953703845e-11 -1.092967164090086e-06 3.345616580945134e-05 2.388647472028011e-05 0.00042569831834007854 1.0000000103746696 0.9998418214741509 1.0000002417945018 1.4668649804175741e-08 1.5761315175261186e-10 1.5717873884423946e-10 1.4670920391486256e-08 3.2322371072724536e-09 -1.083768671070078e-06 1.0397964016051398e-08 4.113066584788341e-08 2.437019401216003e-07
4.852 1.0000061338260977 0.9998461955360536 1.0002059454910954 1.0792270463330669e-05 -1.9844883656866573e-06 -1.6036755042962763e-06 1.0327602538365793e-05 1.2966180425048104e-09 -1.1018105111187884e-06 6.133850050699364e-06 4.383663510662651e-06 0.00020598579785960372 1.0000008803634084 0.9998424432758348 1.0000216545060647 1.2810080095509899e-06 -2.3400945162834168e-08 -1.8199123135860544e-08 1.2759350122773494e-06 2.9772085300382995e-09 -1.1005826024962413e-06 8.803640577597299e-07 6.313996852637408e-07 2.1654726697586695e-05 1.0000000921258598 0.999841880274998 1.000002195681208 1.317058345672986e-07 -9.203815220092772e-11 -3.880439786990343e-11 1.3165381964694254e-07 3.2096867471576806e-09 -1.1004578513353348e-06 9.212860458162352e-08 7.817475852212209e-08 2.1960253105226802e-06 1.0000061239338383 0.9998461882346263 1.0004940557964492 2.072999481469458e-05 -1.1091443333773615e-05 -9.712680800758388e-06 1.7683978128246743e-05 1.6968890613181407e-11 -1.1041091791859848e-06 6.133241166008741e-06 4.383826072616947e-06 0.000494514122319107 0.9999669325101722 0.9998181937558527 1.0004203116548869 -3.70645883934339e-06 -2.9803044932085775e-05 -4.198997910691505e-05 -1.7078517530159313e-05 6.500652463872235e-11 -1.1097824109586523e-06 3.347218710008345e-05 2.389795384898327e-05 0.0004203512051833909 1.0000000103746092 0.9998418218838929 1.000000241793783 1.4667486548082429e-08 1.576222694006033e-10 1.5724849504986133e-10 1.4671499541941379e-08 3.233667360630602e-09 -1.1004453571426185e-06 1.0395775592328354e-08 4.1209707698596795e-08 2.4374623357885585e-07
4.862 1.000006126408005 0.9998461906533612 1.0002059226917035 1.0786269829013501e-05 -1.988885605993207e-06 -1.6085104853663978e-06 1.0321639756866313e-05 1.2968281728838917e-09 -1.1187468145458396e-06 6.126432211254856e-06 4.378369907757738e-06 0.00020596295836255538 1.0000008802734406 0.9998424436276109 1.0000216544673257 1.2809415263031996e-06 -2.3463758544801328e-08 -1.8262385264295358e-08 1.2758700935422448e-06 2.978349876818772e-09 -1.1174981916504705e-06 8.802740928537877e-07 6.313426057968535e-07 2.165468828366382e-05 1.0000000921248435 0.9998418806903435 1.000002195679451 1.3170399661820428e-07 -9.269370328000409e-11 -3.9374389319824313e-11 1.3165355519921926e-07 3.2110857600354063e-09 -1.1173713390401527e-06 9.212762292915951e-08 7.821772123478287e-08 2.1960224675789518e-06 1.0000060848148946 0.999846160708902 1.0004936802391873 2.0689979686627268e-05 -1.1104887135638492e-05 -9.732734794080034e-06 1.7645670053142966e-05 1.8456864606943858e-11 -1.1210835069332501e-06 6.094236845728926e-06 4.35597932380819e-06 0.000494137192034684 0.9999669160658093 0.9998181824280571 1.0004149837487744 -3.925533985085928e-06 -2.963551888263399e-05 -4.187070911332732e-05 -1.720235123815808e-05 6.813070182725822e-11 -1.1268360356567666e-06 3.3486935424576575e-05 2.3908523581545618e-05 0.0004150156848149732 1.0000000103745534 0.999841822299928 1.0000002417932106 1.4666368854488475e-08 1.5761630184520053e-10 1.5732892066923015e-10 1.4671957881834097e-08 3.2350946450107494e-09 -1.1173586346187285e-06 1.0396032011128064e-08 4.128993481071797e-08 2.4373194890681505e-07
4.872 1.0000061189939597 0.9998461857799487 1.0002058998118084 1.0780269673647601e-05 -1.9932776633794767e-06 -1.6133400582193169e-06 1.0315677367633879e-05 1.2970354803406959e-09 -1.1359231048713055e-06 6.119018430125995e-06 4.373079280020621e-06 0.00020594003834748664 1.000000880183482 0.9998424439857738 1.0000216544286336 1.2808751535604494e-06 -2.3526576177831864e-08 -1.8325653962394593e-08 1.2758050037044472e-06 2.9794882242041446e-09 -1.1346534509712535e-06 8.80184169245852e-07 6.312856739487481e-07 2.1654649317481398e-05 1.000000092123833 0.999841881112072 1.0000021956778498 1.3170226908469887e-07 -9.335982027228574e-11 -3.995765478910391e-11 1.3165311985714396e-07 3.2124814941884496e-09 -1.1345244646912849e-06 9.212690057472302e-08 7.826146559821659e-08 2.1960139027431626e-06 1.0000060457674183 0.9998461332406301 1.000493303713976 2.0649982793437176e-05 -1.1118256237608752e-05 -9.752703325375847e-06 1.7607387369894e-05 1.993980123401901e-11 -1.1382983851819452e-06 6.055305326127017e-06 4.328184877315915e-06 0.0004937592965402712 0.9999669008865588 0.9998181720103676 1.0004096666014688 -4.143413450357598e-06 -2.9467738970433633e-05 -4.175050566015148e-05 -1.7324971471943243e-05 7.122004122132442e-11 -1.144131100386404e-06 3.350041640358079e-05 2.3918187933154902e-05 0.00040969192183439056 1.0000000103745028 0.9998418227223457 1.0000002417927953 1.4665361892387977e-08 1.575997783206799e-10 1.573963130453442e-10 1.4672245475176701e-08 3.2365185179369077e-09 -1.134511546704367e-06 1.0398500150447083e-08 4.137146260474028e-08 2.43664889445981e-07
4.882 1.0000061115839622 0.9998461809159064 1.0002058768515028 1.077427006138708e-05 -1.9976645306268224e-06 -1.6181642461978014e-06 1.0309715342700926e-05 1.297240065336347e-09 -1.1533424642286454e-06 6.11160870741622e-06 4.3677916305291265e-06 0.0002059170380202987 1.0000008800935345 0.999842444350414 1.000021654389993 1.2808089520773618e-06 -2.358938795788602e-08 -1.838895061651337e-08 1.2757397125769397e-06 2.980622937856149e-09 -1.152051458250736e-06 8.800942792277505e-07 6.312288951570446e-07 2.165461011362653e-05 1.0000000921228278 0.9998418815402741 1.00000219567641 1.3170071252176294e-07 -9.402659166529117e-11 -4.057523309284836e-11 1.316524833009495e-07 3.213874231220758e-09 -1.1519203054308397e-06 9.212635003912926e-08 7.830601415925752e-08 2.1960018165224635e-06 1.0000060067913843 0.9998461058298843 1.0004929262245903 2.0610004304941258e-05 -1.1131550759643992e-05 -9.772586545425521e-06 1.7569130130828064e-05 2.1417479728777663e-11 -1.155756903433008e-06 6.016446602466565e-06 4.3004427367862155e-06 0.000493380439697697 0.9999668869668091 0.9998181624988672 1.0004043603536725 -4.360095264653659e-06 -2.929971241300011e-05 -4.1629377771473836e-05 -1.744637968483291e-05 7.427471385510343e-11 -1.1616707004075315e-06 3.351263567564726e-05 2.3926950931674974e-05 0.00040438008073199355 1.000000010374458 0.9998418231512373 1.0000002417925413 1.4664526667921018e-08 1.5758280353066682e-10 1.5742952039514808e-10 1.4672332134461566e-08 3.237939035332578e-09 -1.1519071708241062e-06 1.0402390714373054e-08 4.145432460376389e-08 2.4356403083451496e-07
4.892 1.0000061041780126 0.9998461760613263 1.0002058538108691 1.0768271048236857e-05 -2.002046197864312e-06 -1.622983063745625e-06 1.0303753674216108e-05 1.2974419595973902e-09 -1.1710080084559044e-06 6.104203037849909e-06 4.362506958097654e-06 0.00020589395741959655 1.0000008800035973 0.9998424447216242 1.0000216543513971 1.2807429750973868e-06 -2.3652181007582103e-08 -1.8452286515660298e-08 1.27567421071162e-06 2.9817547319863602e-09 -1.169695325484593e-06 8.800044070617627e-07 6.311722655162995e-07 2.1654570887600305e-05 1.000000092121829 0.9998418819750419 1.000002195675125 1.3169938047521015e-07 -9.46811769768819e-11 -4.1238302300719916e-11 1.3165163646397685e-07 3.2152632770311e-09 -1.1695619729810057e-06 9.21258483358848e-08 7.835133970940264e-08 2.1959889668168957e-06 1.0000059678867694 0.9998460784767399 1.0004925477747895 2.057004438348901e-05 -1.1144770818800468e-05 -9.792384595970036e-06 1.753089840880741e-05 2.2889936350288888e-11 -1.173462185453765e-06 5.977660664472838e-06 4.272752901230482e-06 0.0004930006251896338 0.9999668743009332 0.9998181538896297 1.0003990651450054 -4.575577506830456e-06 -2.9131446398786902e-05 -4.1507334455197066e-05 -1.756657734675861e-05 7.729480910218726e-11 -1.1794579661891307e-06 3.35235988986996e-05 2.3934816618898315e-05 0.000399080325877874 1.0000000103744195 0.9998418235866945 1.0000002417924436 1.4663915863125335e-08 1.5757756488653574e-10 1.574172540139753e-10 1.467220829908773e-08 3.2393561758810692e-09 -1.1695486180419785e-06 1.040663877723369e-08 4.1538465398136346e-08 2.43454770089691e-07
4.902 1.000006096776111 0.9998461712163016 1.0002058306899835 1.0762272677083093e-05 -2.0064226581198626e-06 -1.6277965113035517e-06 1.0297792370000086e-05 1.297641032577812e-09 -1.1889228888183274e-06 6.096801414360191e-06 4.357225259102274e-06 0.00020587079646712314 1.0000008799136704 0.999842445099497 1.0000216543128342 1.2806772623922766e-06 -2.3714945390030333e-08 -1.851565983562684e-08 1.2756085034276976e-06 2.982883085100772e-09 -1.187588198927039e-06 8.799145358782997e-07 6.311157752825078e-07 2.165453171838498e-05 1.0000000921208363 0.9998418824164681 1.0000021956739826 1.3169831270423866e-07 -9.53135314599564e-11 -4.194470658089917e-11 1.3165058453409175e-07 3.2166497621952176e-09 -1.187452612985769e-06 9.212527835739089e-08 7.839738100909092e-08 2.1959778052237248e-06 1.0000059290535481 0.9998460511812721 1.0004921683683219 2.0530103176973958e-05 -1.1157916535152615e-05 -9.812097605380159e-06 1.749269229149787e-05 2.4357182680259386e-11 -1.1914173892496278e-06 5.938947500156021e-06 4.245115367588431e-06 0.0004926198565815734 0.9999668628832894 0.9998181461787179 1.0003937811140016 -4.78985831234214e-06 -2.8962948092355578e-05 -4.138438469768176e-05 -1.7685565949618215e-05 8.028086083174974e-11 -1.197496062071517e-06 3.353331174865373e-05 2.3941789049648845e-05 0.00039379282163634036 1.0000000103743876 0.9998418240288101 1.0000002417924887 1.4663569455848733e-08 1.5759481768378338e-10 1.573615965368184e-10 1.4671879167388357e-08 3.2407705729576133e-09 -1.1874390347798418e-06 1.0410247796469863e-08 4.1623767935139254e-08 2.433607319434961e-07
4.912 1.0000060893782563 0.9998461663809258 1.0002058074889137 1.0756274971338823e-05 -2.0107939112948982e-06 -1.6326045759589205e-06 1.029183144518143e-05 1.2978374965113178e-09 -1.207090290469205e-06 6.089403831898181e-06 4.35194653089014e-06 0.00020584755509476843 1.000000879823754 0.9998424454841262 1.0000216542742848 1.2806118344502416e-06 -2.377767825076498e-08 -1.8579054310063165e-08 1.275542603251944e-06 2.9840083644561225e-09 -1.2057332597038147e-06 8.79824654117739e-07 6.310594144170342e-07 2.1654492611068947e-05 1.0000000921198495 0.999841882864647 1.0000021956729637 1.3169753006136815e-07 -9.592093924931815e-11 -4.2679048416583325e-11 1.3164934026011146e-07 3.2180331392579713e-09 -1.2055954066636342e-06 9.212456063976375e-08 7.844406653884886e-08 2.1959699314039793e-06 1.0000058902916953 0.9998460239435571 1.0004917880089226 2.0490180814263707e-05 -1.117098803593743e-05 -9.831725688794868e-06 1.7454511873430035e-05 2.5819378770667656e-11 -1.2096257078793365e-06 5.900307100471381e-06 4.217530134470504e-06 0.0004922381374561303 0.9999668527082212 0.9998181393621868 1.000388508398111 -5.002935879323863e-06 -2.8794224638772433e-05 -4.1260537463838945e-05 -1.7803347013860564e-05 8.323288136437669e-11 -1.2157881878718795e-06 3.354177991724904e-05 2.3947872289850495e-05 0.0003885177325615404 1.0000000103743611 0.9998418244776781 1.0000002417926577 1.4663507747112805e-08 1.5763691454246055e-10 1.572780151137445e-10 1.4671357932602698e-08 3.242181829966826e-09 -1.2055816013512226e-06 1.0412544309934173e-08 4.171009504456216e-08 2.432977744460035e-07
4.922 1.0000060819844476 0.9998461615552943 1.0002057842077285 1.0750277929658068e-05 -2.0151599662227964e-06 -1.6374072367153767e-06 1.0285870919365408e-05 1.2980313699237697e-09 -1.2255134349563739e-06 6.082010289869093e-06 4.346670773405253e-06 0.00020582423335062988 1.000000879733846 0.9998424458756061 1.0000216542357285 1.2805466878824863e-06 -2.3840385802337183e-08 -1.864244647371974e-08 1.2754765278951728e-06 2.9851305524152154e-09 -1.2241337242744347e-06 8.797347585923769e-07 6.310031759862628e-07 2.165445358593969e-05 1.000000092118867 0.9998418833196726 1.0000021956720477 1.3169702932270117e-07 -9.650949182901475e-11 -4.341778591414614e-11 1.3164792119174843e-07 3.2194133929749403e-09 -1.2239935693571154e-06 9.212366474442703e-08 7.84913318513705e-08 2.1959659947847925e-06 1.0000058516011843 0.999845996763672 1.0004914067003206 2.045027739862739e-05 -1.1183985457459529e-05 -9.851268952839691e-06 1.7416357254992767e-05 2.7276343183195875e-11 -1.2280903698718341e-06 5.861739461613286e-06 4.189997203692955e-06 0.0004918554715180155 0.9999668437700568 0.9998181334360805 1.0003832471336982 -5.214808474480108e-06 -2.8625283165196143e-05 -4.113580170145337e-05 -1.7919922090605242e-05 8.615087020130245e-11 -1.2343375780196223e-06 3.3549009109669704e-05 2.3953070415241874e-05 0.0003832552235780399 1.000000010374339 0.9998418249333922 1.0000002417929306 1.46637275054899e-08 1.576977920460374e-10 1.5719026500166586e-10 1.4670661885241984e-08 3.243589844751003e-09 -1.2239795337117972e-06 1.0413259502994981e-08 4.179732023220004e-08 2.432721953978991e-07
4.932 1.0000060745946828 0.9998461567395018 1.0002057608464983 1.0744281525622487e-05 -2.0195208383565707e-06 -1.6422044740112762e-06 1.027991082130119e-05 1.2982225072793288e-09 -1.244195577147952e-06 6.074620790864869e-06 4.341397988345556e-06 0.0002058008314095164 1.0000008796439463 0.9998424462740324 1.0000216541971474 1.2804817936058638e-06 -2.3903080298397268e-08 -1.8705814056890792e-08 1.2754103030812003e-06 2.9862493085066728e-09 -1.2427928441148505e-06 8.796448527351996e-07 6.309470558168039e-07 2.1654414711473675e-05 1.0000000921178882 0.9998418837816411 1.0000021956712162 1.3169678086408445e-07 -9.709143518990796e-11 -4.4138683577421864e-11 1.3164635308219157e-07 3.2207906185102923e-09 -1.2426503524575215e-06 9.212260035527476e-08 7.853912360285976e-08 2.195965908859658e-06 1.0000058129819887 0.9998459696416945 1.0004910244462417 2.0410393007123436e-05 -1.1196908941842686e-05 -9.870727505860996e-06 1.7378228544397605e-05 2.8728446049381224e-11 -1.2468146384631538e-06 5.823244583489044e-06 4.162516579298372e-06 0.0004914718625977871 0.999966836063111 0.9998181283964358 1.0003779974560463 -5.4254744352930765e-06 -2.8456130778881126e-05 -4.101018634956424e-05 -1.803529275686015e-05 8.903476387898035e-11 -1.2531475026913877e-06 3.355500504419023e-05 2.3957387511091996e-05 0.0003780054600727002 1.0000000103743205 0.9998418253960498 1.0000002417932885 1.4664199812551317e-08 1.5776530819076976e-10 1.5711999086573656e-10 1.466981677317667e-08 3.244995037112963e-09 -1.2426360829790388e-06 1.0412458064383664e-08 4.18853361969866e-08 2.4328253933841655e-07
4.942 1.0000060672089615 0.9998461519336458 1.0002057374052942 1.0738285708246537e-05 -2.0238765435777785e-06 -1.6469962779552152e-06 1.0273951195216996e-05 1.2984110737647445e-09 -1.2631400094023796e-06 6.0672353372488565e-06 4.336128177067587e-06 0.00020577734948426393 1.000000879554053 0.9998424466795024 1.0000216541585252 1.280417098096629e-06 -2.396577490492189e-08 -1.8769144852510094e-08 1.275343970770896e-06 2.987365178028241e-09 -1.2617139061820447e-06 8.795549417174939e-07 6.308910499944117e-07 2.1654376050570643e-05 1.0000000921169117 0.9998418842506488 1.0000021956704537 1.3169673114645996e-07 -9.768010583922216e-11 -4.482888948255407e-11 1.3164467773981605e-07 3.222164633472691e-09 -1.2615690422676218e-06 9.212139964486523e-08 7.858739357478075e-08 2.1959691087263612e-06 1.0000057744340811 0.9998459425777039 1.0004906412504075 2.0370527691114078e-05 -1.1209758632252818e-05 -9.890101465788412e-06 1.7340125866587698e-05 3.0175168650452055e-11 -1.2658018130051528e-06 5.784822465826981e-06 4.135088265060893e-06 0.0004910873145561204 0.9999668295816844 0.9998181242392795 1.0003727594993521 -5.63493216935923e-06 -2.828677456004435e-05 -4.0883700346966775e-05 -1.81494606090048e-05 9.188488738759371e-11 -1.2722212671636316e-06 3.3559773453872396e-05 2.3960827673132346e-05 0.00037276860789261373 1.0000000103743045 0.9998418258657463 1.000000241793716 1.466487125019961e-08 1.5782619860706305e-10 1.5708042180110808e-10 1.4668864656333963e-08 3.2463971842272264e-09 -1.261554535490226e-06 1.0410408620301475e-08 4.197404635046599e-08 2.433226277988151e-07
4.952 1.0000060598272822 0.9998461471378245 1.0002057138841907 1.073229040635576e-05 -2.0282270940565773e-06 -1.6517826528642645e-06 1.026799210511034e-05 1.298597297297647e-09 -1.282350059097527e-06 6.0598539284458425e-06 4.330861338356054e-06 0.0002057537877108511 1.0000008794641655 0.9998424470921147 1.0000216541198477 1.2803525281292782e-06 -2.4028478972238312e-08 -1.8832440006859247e-08 1.2752775919430416e-06 2.9884782284422834e-09 -1.2809002331554125e-06 8.794650291794341e-07 6.308351521186666e-07 2.165433756707626e-05 1.000000092115937 0.9998418847267944 1.000002195669745 1.3169680654161299e-07 -9.828433557069625e-11 -4.5489998091999365e-11 1.3164295601958233e-07 3.2235358226838626e-09 -1.2807529612784147e-06 9.212010514887796e-08 7.863609192036992e-08 2.195974665231236e-06 1.000005735957435 0.9998459155717803 1.000490257116537 2.0330681481410264e-05 -1.1222534667642055e-05 -9.909390964655384e-06 1.730204936575453e-05 3.1616982458487485e-11 -1.2850552295515613e-06 5.746473105250072e-06 4.107712262174422e-06 0.0004907018311675936 0.9999668243200646 0.9998181209606313 1.0003675333967286 -5.84318014907975e-06 -2.8117221558032617e-05 -4.075635263563234e-05 -1.826242725861525e-05 9.470128131136622e-11 -1.2915622129742742e-06 3.356332008771121e-05 2.3963395008914657e-05 0.0003675448333217612 1.0000000103742899 0.9998418263425808 1.0000002417941984 1.4665667612327996e-08 1.578713658618743e-10 1.5707008885724204e-10 1.4667866178477386e-08 3.247796280532181e-09 -1.2807382135035711e-06 1.0407494042405678e-08 4.206335539561834e-08 2.433835372477907e-07
4.962 1.0000060524496441 0.9998461423521376 1.0002056902832601 1.0726295535657699e-05 -2.0325724946636615e-06 -1.656563613711464e-06 1.0262033629308876e-05 1.2987799492717112e-09 -1.3018290895201654e-06 6.052476561086355e-06 4.325597469012991e-06 0.00020573014609636441 1.0000008793742834 0.9998424475119684 1.0000216540810996 1.280287997695676e-06 -2.4091194410008445e-08 -1.889571192916767e-08 1.2752112416977678e-06 2.989587527973405e-09 -1.3003551842036775e-06 8.793751168352492e-07 6.30779353980874e-07 2.165429907338078e-05 1.0000000921149625 0.9998418852101774 1.0000021956690759 1.316969218392089e-07 -9.890654584548833e-11 -4.6134392025495104e-11 1.3164126292984472e-07 3.2249040822210373e-09 -1.3002054676393702e-06 9.211876747938819e-08 7.8685169577843e-08 2.195981264702837e-06 1.000005697552024 0.9998458886240048 1.0004898720483428 2.0290854395773725e-05 -1.1235237180062559e-05 -9.928596145905787e-06 1.726399919978403e-05 3.305338149051115e-11 -1.3045782584443576e-06 5.70819649551372e-06 4.080388569863557e-06 0.0004903154160732272 0.9999668202725254 0.9998181185565022 1.0003623192801963 -6.050216904933321e-06 -2.7947478787462133e-05 -4.062815215726981e-05 -1.8374194338510966e-05 9.748381043321025e-11 -1.3111737183426733e-06 3.3565650711320664e-05 2.396509363775758e-05 0.0003623343031242259 1.000000010374276 0.9998418268266526 1.0000002417947207 1.4666504001563273e-08 1.5789862703502607e-10 1.57076574407127e-10 1.4666896541056157e-08 3.2491923433771304e-09 -1.300190475572911e-06 1.0404193512420246e-08 4.2153172851608694e-08 2.434538814608452e-07
4.972 1.0000060450760457 0.9998461375766861 1.0002056666025763 1.0720301010504737e-05 -2.0369127441438465e-06 -1.6613391791802304e-06 1.025607584390294e-05 1.29896028760935e-09 -1.321580500490346e-06 6.045103232085307e-06 4.320336565760392e-06 0.00020570642456931278 1.000000879284406 0.9998424479391647 1.0000216540422657 1.2802234194742016e-06 -2.4153917146189253e-08 -1.8958976071962295e-08 1.2751449931044569e-06 2.990694154725702e-09 -1.3200821545486244e-06 8.792852078115091e-07 6.307236487038544e-07 2.1654260273829873e-05 1.0000000921139887 0.9998418857008994 1.0000021956684308 1.3169698916225523e-07 -9.954241214166472e-11 -4.677731847710065e-11 1.316396719537213e-07 3.226269347982205e-09 -1.3199299562427392e-06 9.211744914095386e-08 7.873458938297923e-08 2.1959872330382033e-06 1.0000056592178208 0.9998458617344606 1.0004894860495326 2.025104644954715e-05 -1.1247866294730282e-05 -9.947717156003594e-06 1.7225975524684482e-05 3.448473164308616e-11 -1.324374307597425e-06 5.669992631451565e-06 4.053117188055299e-06 0.0004899280728368099 0.9999668174333279 0.9998181170228952 1.0003571172806855 -6.256041013222317e-06 -2.777755322862178e-05 -4.049910784499589e-05 -1.848476351871663e-05 1.0023300597301379e-10 -1.3310591966263286e-06 3.356677110486099e-05 2.3965927689794915e-05 0.00035713718469557756 1.0000000103742626 0.9998418273180633 1.000000241795268 1.4667292823615749e-08 1.579121422045675e-10 1.570842666679028e-10 1.466602873496354e-08 3.2505853050504097e-09 -1.3199147160222336e-06 1.0401090618155224e-08 4.224343115426655e-08 2.4351967617661774e-07
4.982 1.0000060377064883 0.9998461328115731 1.0002056428422141 1.0714306756225631e-05 -2.0412478382957883e-06 -1.6661093613927162e-06 1.0250118805467178e-05 1.2991377606824896e-09 -1.3416077289745236e-06 6.0377339411519204e-06 4.315078627733748e-06 0.0002056826230922481 1.0000008791945327 0.9998424483738066 1.0000216540033344 1.2801587166713208e-06 -2.4216640169320727e-08 -1.902224201203552e-08 1.2750788997084377e-06 2.9917978944012347e-09 -1.3400845756371775e-06 8.791953083322189e-07 6.30668033885469e-07 2.1654220889228742e-05 1.0000000921130145 0.9998418861990627 1.0000021956677978 1.3169693216859353e-07 -1.0018497372453802e-10 -4.742832049121495e-11 1.3163823619490468e-07 3.22763141290198e-09 -1.3399298586245756e-06 9.21162205078464e-08 7.878433754975544e-08 2.1959907982365726e-06 1.0000056209547978 0.9998458349032315 1.00048909912381 2.0211257668232942e-05 -1.1260422134336515e-05 -9.966754135025078e-06 1.7187978476988043e-05 3.591053602133146e-11 -1.3444468222376872e-06 5.631861511582231e-06 4.0258981198561906e-06 0.000489539805060333 0.9999668157967214 0.9998181163558051 1.0003519275280357 -6.460651083485769e-06 -2.7607451831970285e-05 -4.036922861413905e-05 -1.8594136524527037e-05 1.0294851128609816e-10 -1.3512220987351185e-06 3.356668706153147e-05 2.3965901304621396e-05 0.00035195364628640716 1.0000000103742486 0.9998418278169151 1.0000002417958276 1.46679576432834e-08 1.579188191342968e-10 1.570837213629411e-10 1.4665316459050378e-08 3.251975258347168e-09 -1.3399143664233184e-06 1.0398818222983204e-08 4.233410413549943e-08 2.4356583949180363e-07
4.992 1.0000060303409697 0.9998461280569021 1.0002056190022566 1.0708312720965954e-05 -2.045577773326923e-06 -1.6708741620610224e-06 1.0244162538215328e-05 1.2993123261351938e-09 -1.3619142477756113e-06 6.030368691832609e-06 4.309823657064183e-06 0.00020565874175298125 1.000000879104664 0.9998424488159979 1.0000216539642994 1.2800938355717024e-06 -2.4279357256390904e-08 -1.9085508605354534e-08 1.2750129831098765e-06 2.9928980161815843e-09 -1.3603659158357956e-06 8.791054273770619e-07 6.3061251285057e-07 2.1654180789192966e-05 1.0000000921120404 0.9998418867047711 1.0000021956671707 1.3169669746035722e-07 -1.0082789903897136e-10 -4.80869566296128e-11 1.316369771271352e-07 3.228990186341916e-09 -1.3602086425382589e-06 9.211514275992741e-08 7.883442622209291e-08 2.195990616552886e-06 1.0000055827629295 0.9998458081304028 1.0004887112748815 2.017148809996256e-05 -1.1272904821636656e-05 -9.98570721403889e-06 1.715000815954959e-05 3.7331311960681265e-11 -1.3647992829869355e-06 5.593803139484146e-06 3.998731372520607e-06 0.0004891506164696232 0.9999668153569419 0.9998181165512201 1.000346750151 -6.664045746073487e-06 -2.7437181519841806e-05 -4.0238523355769546e-05 -1.870231514945382e-05 1.0563039774539194e-10 -1.3716659123511984e-06 3.356540438570473e-05 2.3965018630355737e-05 0.0003467838572178864 1.0000000103742352 0.9998418283233119 1.0000002417963942 1.4668444468969298e-08 1.5792531636292984e-10 1.570760077052543e-10 1.4664780664222063e-08 3.2533621554803924e-09 -1.360192894621961e-06 1.0397896505894697e-08 4.2425210343167555e-08 2.4358022448044924e-07


==> figures/planar_acoustic_pulse/data/nscbc_temperature_inflow_Ma0.03_alpha0.001_wave_right_dt0.002.dat <==
t p_0.1 rho_0.1 u_0.1 w+_right_0.1 w-_right_0.1 w+_left_0.1 w-_left_0.1 we_left_0.1 we_right_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 w+_right_0.01 w-_right_0.01 w+_left_0.01 w-_left_0.01 we_left_0.01 we_right_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.001 rho_0.001 u_0.001 w+_right_0.001 w-_right_0.001 w+_left_0.001 w-_left_0.001 we_left_0.001 we_right_0.001 e_p_0.001 e_rho_0.001 e_u_0.001 p_0.28 rho_0.28 u_0.28 w+_right_0.28 w-_right_0.28 w+_left_0.28 w-_left_0.28 we_left_0.28 we_right_0.28 e_p_0.28 e_rho_0.28 e_u_0.28 p_1.0 rho_1.0 u_1.0 w+_right_1.0 w-_right_1.0 w+_left_1.0 w-_left_1.0 we_left_1.0 we_right_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.0001 rho_0.0001 u_0.0001 w+_right_0.0001 w-_right_0.0001 w+_left_0.0001 w-_left_0.0001 we_left_0.0001 we_right_0.0001 e_p_0.0001 e_rho_0.0001 e_u_0.0001
0.002 1.0002216104935207 1.0000000000071079 1.005305483698941 2.0935482265991144e-10 9.840057919332322e-14 4.0803140603626795e-12 4.4076288878838357e-10 -2.5198209161829997e-10 -1.0315366130855384e-10 1.4590731279888574e-08 1.9523166382999946e-09 3.463012890343375e-07 1.0002216104935207 1.0000000000071074 1.005305483698937 2.0935477827561326e-10 1.0644582422132086e-13 4.080320085561982e-12 4.4071950966398884e-10 -2.519853884951842e-10 -1.0315336626589155e-10 1.4590731287100812e-08 1.9523166408690695e-09 3.4630128925499073e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935475459234295e-10 1.0726476427307342e-13 4.0804725102097765e-12 4.4071527707793255e-10 -2.519857782732223e-10 -1.0315350986204605e-10 1.4590731288063231e-08 1.9523166411649305e-09 3.463012892805172e-07 1.0002216104935209 1.000000000007108 1.0053054836989488 2.0935471898928165e-10 8.226117393557331e-14 4.080236249935568e-12 4.408494449147155e-10 -2.519756106913929e-10 -1.0315362691178554e-10 1.4590731260174208e-08 1.952316632080254e-09 3.463012885849884e-07 1.000221610493522 1.000000000007109 1.0053054836989803 2.0935478215898193e-10 1.7712073734367e-14 4.0800141123106686e-12 4.411957528584897e-10 -2.519495385785127e-10 -1.0315345496466006e-10 1.4590731181175813e-08 1.9523166095684174e-09 3.463012867816668e-07 1.0002216104935204 1.0000000000071076 1.0053054836989366 2.0935482256630704e-10 1.0732591327558589e-13 4.080294534744831e-12 4.4071471409860855e-10 -2.519857022522687e-10 -1.0315350563916967e-10 1.4590731288362019e-08 1.9523166411718747e-09 3.463012892835333e-07
0.012 1.0002216104721233 1.0000000004812448 1.0053054529868541 3.7615931807277913e-10 1.084570500145165e-12 4.8756164392553853e-11 3.5897814533726733e-10 -2.0409083891228206e-10 -1.2900698261174313e-10 1.8990993040033135e-08 1.0390784073168153e-08 4.933732702021795e-07 1.00022161047212 1.0000000004812422 1.005305452986748 3.7615938228587206e-10 1.218701014546286e-12 4.8754234340242186e-11 3.5837919844447136e-10 -2.0415158312522734e-10 -1.2900721670202382e-10 1.899099344829616e-08 1.0390783809252248e-08 4.933732791710582e-07 1.0002216104721198 1.000000000481242 1.005305452986737 3.761592358574733e-10 1.2322172029977092e-12 4.875399391552263e-11 3.5831962235677614e-10 -2.0415777080485014e-10 -1.2900663747158985e-10 1.899099348179145e-08 1.0390783802075926e-08 4.933732802343105e-07 1.0002216104721298 1.00000000048125 1.0053054529870658 3.7615922441319283e-10 8.167513678051634e-13 4.8760611353459425e-11 3.601746279532685e-10 -2.039699948737067e-10 -1.2900738984917934e-10 1.899099220992022e-08 1.0390784624254976e-08 4.93373252583981e-07 1.0002216104721555 1.0000000004812704 1.0053054529879102 3.7615915400554344e-10 -2.527344416915412e-13 4.8777760382097865e-11 3.6494227716235066e-10 -2.034883233056969e-10 -1.2900686253926105e-10 1.8990988943662066e-08 1.0390786724744094e-08 4.933731822682687e-07 1.0002216104721198 1.0000000004812422 1.005305452986736 3.7615934863167124e-10 1.2332991277099478e-12 4.87538347766943e-11 3.583133262994119e-10 -2.041579204467982e-10 -1.2900661874798758e-10 1.8990993483756076e-08 1.0390783802377864e-08 4.933732801617837e-07
0.022 1.0002216104673403 1.0000000017371498 1.0053054095915788 9.008823010791117e-10 7.964287604735077e-12 2.7307157580401204e-11 3.049627445895173e-10 -1.5507352381180677e-10 -1.3682524985831445e-10 1.7921978304281488e-08 1.3572337311894689e-08 5.238014103420307e-07 1.0002216104673314 1.0000000017371427 1.0053054095912337 9.008825928700473e-10 8.369461519207465e-12 2.7296665121009078e-11 3.039269944878829e-10 -1.5520721932322582e-10 -1.3682437614381333e-10 1.792197891912624e-08 1.357233633729946e-08 5.238014309377734e-07 1.0002216104673303 1.0000000017371422 1.0053054095911995 9.008822290498726e-10 8.40995872928096e-12 2.7295382900177436e-11 3.038233943349379e-10 -1.5522051003024953e-10 -1.368242452254582e-10 1.7921979006106032e-08 1.3572336261348648e-08 5.238014334218737e-07 1.0002216104673576 1.0000000017371633 1.0053054095922664 9.008823401095289e-10 7.15522865238438e-12 2.7328259669446848e-11 3.070291580368205e-10 -1.548072755674852e-10 -1.368258652627166e-10 1.7921977063527464e-08 1.35723392258241e-08 5.238013688973927e-07 1.0002216104674282 1.000000001737218 1.0053054095950045 9.008819477628842e-10 3.929913469181303e-12 2.7412251761487068e-11 3.152300236439944e-10 -1.5375032689800948e-10 -1.3682442023319529e-10 1.7921972153429908e-08 1.357234690803877e-08 5.238012054065617e-07 1.0002216104673303 1.000000001737142 1.0053054095911962 9.008825528248537e-10 8.413923804491032e-12 2.7295310874929735e-11 3.0381282595264145e-10 -1.5522193581491765e-10 -1.3682401714423792e-10 1.7921979004853565e-08 1.3572336261126378e-08 5.238014333457668e-07
0.032 1.0002216104579544 1.0000000037330115 1.0053053409392978 1.910652482503366e-09 1.760232160182083e-11 -5.915440086816811e-11 2.2103544672660035e-10 -1.2928860661167316e-10 -1.3401695299638497e-10 1.6350834846518605e-08 1.4742139499615247e-08 4.941909657678687e-07 1.0002216104579402 1.0000000037330001 1.0053053409385517 1.9106524568271056e-09 1.8606622837835367e-11 -5.91524677455527e-11 2.197489506021992e-10 -1.2949709743625673e-10 -1.3401627538431475e-10 1.6350835157768984e-08 1.4742138166556739e-08 4.941909955756042e-07 1.000221610457939 1.0000000037329995 1.005305340938477 1.9106520760429317e-09 1.870706853625614e-11 -5.915260120947656e-11 2.1961996367301273e-10 -1.295178194193162e-10 -1.3401572146356e-10 1.6350835182290247e-08 1.4742138083884169e-08 4.941909990962092e-07 1.0002216104579829 1.0000000037330332 1.0053053409407873 1.9106525764084522e-09 1.5596285601333374e-11 -5.915777478759738e-11 2.2359850590611227e-10 -1.2887495197656484e-10 -1.3401722084300553e-10 1.635083422310209e-08 1.474214207929715e-08 4.941909058595215e-07 1.0002216104580948 1.0000000037331203 1.0053053409467039 1.910652882494143e-09 7.607554864226594e-12 -5.917231177708426e-11 2.337131932129128e-10 -1.2723954874019388e-10 -1.3401604913067536e-10 1.6350831839017406e-08 1.4742152268639344e-08 4.941906720816684e-07 1.000221610457939 1.0000000037329992 1.0053053409384693 1.910652237830526e-09 1.8716989277562753e-11 -5.915257313461812e-11 2.1960701560593332e-10 -1.2951934716677582e-10 -1.340164014751581e-10 1.6350835193826737e-08 1.4742138059583992e-08 4.941909987388811e-07
0.042 1.0002216104366701 1.000000006405705 1.0053052487612923 4.062991584175277e-09 3.0531969300248425e-11 -1.4393095565390843e-10 1.4895543539192573e-10 -1.1593296175306769e-10 -1.2805889213359967e-10 1.5610892898793845e-08 1.6055194733646966e-08 4.6754758932963284e-07 1.000221610436656 1.0000000064056938 1.0053052487599088 4.062991581074369e-09 3.2808905316810926e-11 -1.4391334608075938e-10 1.4755378975801873e-10 -1.1621612305496915e-10 -1.2805896449759036e-10 1.5610892712030413e-08 1.605519334472957e-08 4.675476283451944e-07 1.0002216104366541 1.0000000064056929 1.0053052487597698 4.062991231047158e-09 3.3036748542596684e-11 -1.4391183679482503e-10 1.474131915414509e-10 -1.1624457800709806e-10 -1.280577848946121e-10 1.561089265648784e-08 1.60551932863456e-08 4.6754763271322055e-07 1.0002216104366988 1.0000000064057277 1.0053052487640526 4.062991624988235e-09 2.5984937574621873e-11 -1.4396677454021807e-10 1.5174135848352737e-10 -1.1537088934309353e-10 -1.2805886978641034e-10 1.56108933209606e-08 1.6055197473350324e-08 4.675475111696064e-07 1.0002216104368098 1.0000000064058172 1.0053052487749987 4.06299217593978e-09 7.88979395628738e-12 -1.441096443657867e-10 1.62655896452711e-10 -1.1315901684132507e-10 -1.280584878649829e-10 1.5610895083444517e-08 1.6055208126049075e-08 4.6754721197932406e-07 1.0002216104366544 1.0000000064056924 1.005305248759756 4.062991288536348e-09 3.30593540946557e-11 -1.4391166044255807e-10 1.4739920463694301e-10 -1.1624700718782772e-10 -1.2805908337003065e-10 1.5610892682258144e-08 1.6055193227861977e-08 4.675476328752804e-07
0.052 1.0002216103876085 1.0000000096674604 1.0053051354566838 8.418058009168783e-09 4.802209105568492e-11 -1.0417806225212062e-10 1.0517053050685958e-10 -1.0900157433103226e-10 -1.2186746484441042e-10 1.4142332681017451e-08 1.6863815090726207e-08 4.519963349364143e-07 1.0002216103876087 1.0000000096674588 1.0053051354542408 8.418058274098333e-09 5.297756088706066e-11 -1.041642585945065e-10 1.037035387469564e-10 -1.093599787361999e-10 -1.2186705815712162e-10 1.4142331987912486e-08 1.6863813712310055e-08 4.5199637764838674e-07 1.0002216103876087 1.0000000096674586 1.0053051354539961 8.418057874402745e-09 5.347342787307359e-11 -1.0416315397681598e-10 1.0355614628302865e-10 -1.0939589935195277e-10 -1.218657265115763e-10 1.4142331917824123e-08 1.6863813587373513e-08 4.519963821504425e-07 1.0002216103876074 1.0000000096674626 1.0053051354615554 8.418058102756268e-09 3.8126848169735204e-11 -1.0420633478044572e-10 1.0807916570557649e-10 -1.0829080772617585e-10 -1.2186660567535514e-10 1.4142334153697774e-08 1.6863817915594784e-08 4.519962509322569e-07 1.0002216103875998 1.0000000096674695 1.0053051354808504 8.418058099650235e-09 -1.235848875366269e-12 -1.0431715567894527e-10 1.1937614126945736e-10 -1.055068450188521e-10 -1.2186625757093329e-10 1.4142340261292394e-08 1.686382884247572e-08 4.5199594113683935e-07 1.0002216103876087 1.0000000096674588 1.0053051354539713 8.418058148458727e-09 5.352304749633794e-11 -1.0416310345976207e-10 1.0354135000663275e-10 -1.0939891621804724e-10 -1.218669918176746e-10 1.4142331903469053e-08 1.686381354689111e-08 4.519963825430266e-07
0.062 1.0002216102806902 1.000000013405591 1.0053050035939592 1.705389072117436e-08 6.922840942058143e-11 5.453192310408114e-11 8.940082162762984e-11 -1.0545636698636684e-10 -1.1631449875556631e-10 1.2519871531269812e-08 1.759418496095562e-08 4.288672910381391e-07 1.000221610280738 1.0000000134056228 1.0053050035896274 1.705389095217919e-08 7.967103786737069e-11 5.4533744199635576e-11 8.781748154812896e-11 -1.0589008755712155e-10 -1.1631415059312646e-10 1.2519870629245023e-08 1.7594183783994764e-08 4.28867321239905e-07 1.0002216102807426 1.0000000134056264 1.005305003589194 1.705389062659941e-08 8.071607622359964e-11 5.45336719358695e-11 8.765828443735908e-11 -1.0593347142736115e-10 -1.1631235976867269e-10 1.2519870530555637e-08 1.7594183609704093e-08 4.288673246481054e-07 1.0002216102805948 1.000000013405527 1.0053050036025948 1.705389076919469e-08 4.8378960072307146e-11 5.4527925184184626e-11 9.253247327715913e-11 -1.045971076755164e-10 -1.1631453327946958e-10 1.2519873401232588e-08 1.7594187479582774e-08 4.2886723401223716e-07 1.0002216102802073 1.0000000134052656 1.0053050036367863 1.7053890625685913e-08 -3.453481377856303e-11 5.4514850024454777e-11 1.0459886992840479e-10 -1.0124587620796834e-10 -1.1631307093787897e-10 1.2519882430817583e-08 1.7594197520901792e-08 4.288670558842037e-07 1.0002216102807429 1.0000000134056268 1.0053050035891502 1.7053890818601512e-08 8.082040327351403e-11 5.453362980966226e-11 8.764212434205622e-11 -1.0593755445562058e-10 -1.163141234381563e-10 1.2519870513944863e-08 1.759418356630837e-08 4.2886732508095384e-07
0.072 1.0002216100605277 1.0000000174787667 1.0053048554194206 3.379075999116892e-08 9.791690600255142e-11 1.7740916413564906e-10 9.660643232228021e-11 -1.037274504098345e-10 -1.1158658753168425e-10 1.226608196774628e-08 1.8938721614821818e-08 4.32127118848306e-07 1.0002216100606895 1.0000000174788801 1.0053048554115505 3.3790760137592764e-08 1.1935853883005112e-10 1.7740132516044369e-10 9.482065631634117e-11 -1.0423689562026974e-10 -1.1158656264374283e-10 1.2266080401745859e-08 1.893872030402777e-08 4.32127120139328e-07 1.000221610060706 1.0000000174788912 1.0053048554107626 3.3790760137612444e-08 1.215042007135017e-10 1.7740040609904952e-10 9.464112465373386e-11 -1.0428805347918277e-10 -1.1158506566014543e-10 1.2266080300886143e-08 1.8938720211686486e-08 4.3212712079482467e-07 1.000221610060204 1.0000000174785402 1.0053048554351127 3.3790760200554404e-08 5.5111285760437686e-11 1.7742495325731943e-10 1.0013249915214838e-10 -1.0272007123364382e-10 -1.115868050860787e-10 1.2266085527482958e-08 1.893872435725148e-08 4.321271244526435e-07 1.0002216100589036 1.0000000174776298 1.005304855497256 3.3790760329633033e-08 -1.1507483690596341e-10 1.7749005668459996e-10 1.1363704624694869e-10 -9.880698021931615e-11 -1.1158531226720954e-10 1.2266105888089793e-08 1.8938736799577513e-08 4.321272784836856e-07 1.0002216100607073 1.0000000174788928 1.005304855410683 3.379075980921835e-08 1.2171860062572146e-10 1.7739998408764627e-10 9.462291532715349e-11 -1.0429274050727089e-10 -1.1158641784070276e-10 1.2266080277972539e-08 1.893872013021801e-08 4.3212712070146475e-07
0.082 1.000221609626091 1.0000000217069869 1.0053046922000364 6.551045672590882e-08 1.2884885934283306e-10 1.7102635957422162e-10 1.1411969257025294e-10 -1.0299147977246535e-10 -1.076814669748787e-10 1.3958963245705962e-08 2.051855333367007e-08 4.6495913753245433e-07 1.0002216096265002 1.0000000217072769 1.0053046921853934 6.55104566779141e-08 1.7183431749556093e-10 1.7101214444483867e-10 1.1209439110444452e-10 -1.0357647044799855e-10 -1.0768115385177946e-10 1.3958960014591856e-08 2.0518551277852743e-08 4.64959086821745e-07 1.0002216096265413 1.000000021707306 1.0053046921839277 6.551045659010797e-08 1.7613585848196818e-10 1.71010589256394e-10 1.1189085785291341e-10 -1.0363544876557962e-10 -1.0767947039666084e-10 1.3958959710227812e-08 2.0518551129017106e-08 4.649590829549558e-07 1.0002216096252723 1.000000021706408 1.0053046922292384 6.551045729392582e-08 4.30396347648936e-11 1.7105510889606725e-10 1.1811248525964902e-10 -1.0183556558817492e-10 -1.0768096311715432e-10 1.3958971461932287e-08 2.0518557927391993e-08 4.649592696782444e-07 1.0002216096220005 1.0000000217040923 1.0053046923449485 6.55104574063872e-08 -2.980440828844918e-10 1.7117131979602036e-10 1.3332653342041778e-10 -9.736723099450983e-11 -1.0768048248048827e-10 1.395902669657918e-08 2.0518583572633818e-08 4.649602077523212e-07 1.0002216096265453 1.0000000217073088 1.0053046921837805 6.551045675589622e-08 1.7656599223747787e-10 1.7100993425044282e-10 1.1187014709307577e-10 -1.036410064943614e-10 -1.0768167211340974e-10 1.3958959674838903e-08 2.0518551018254942e-08 4.649590822607719e-07
0.092 1.0002216087922025 1.0000000258486013 1.005304513203214 1.24450009382579e-07 1.4749904977535544e-10 6.303370828008891e-11 1.2842891459917817e-10 -1.0280790723962326e-10 -1.0455963834168437e-10 1.4757656219390078e-08 2.1019688504318542e-08 4.841627918159832e-07 1.0002216087931188 1.0000000258492527 1.005304513175578 1.244500088528974e-07 2.3181888201267276e-10 6.301878675519795e-11 1.2619681533828514e-10 -1.0346816281992536e-10 -1.0455918188752961e-10 1.4757649025194844e-08 2.1019684652571233e-08 4.841626038204783e-07 1.0002216087932103 1.0000000258493178 1.0053045131728118 1.2445000931981064e-07 2.4025704928831913e-10 6.301753600300677e-11 1.2597219887495802e-10 -1.0353509976029053e-10 -1.0455808593611559e-10 1.4757648411525793e-08 2.1019684357693263e-08 4.841625867050059e-07 1.0002216087903724 1.0000000258473003 1.005304513258338 1.244500096919009e-07 -2.0812404376808178e-11 6.306328063528073e-11 1.328220280575587e-10 -1.0150430153274342e-10 -1.0455919126948973e-10 1.4757677076794947e-08 2.1019698311031126e-08 4.841632814907297e-07 1.0002216087830709 1.000000025842109 1.0053045134768996 1.244500109568576e-07 -6.89695367530526e-10 6.318154638632987e-11 1.4946093599345368e-10 -9.648658335885656e-11 -1.0455886699043868e-10 1.475784457229148e-08 2.101976730710279e-08 4.841667036227558e-07 1.0002216087932194 1.000000025849324 1.0053045131725342 1.2445000881299504e-07 2.4110072829907576e-10 6.301699005409722e-11 1.2594952549866487e-10 -1.0354150222039009e-10 -1.0455996308052599e-10 1.4757648305346097e-08 2.1019684211821424e-08 4.841625853276297e-07
0.102 1.000221607227318 1.0000000295601454 1.0053043141287452 2.3133415795757926e-07 1.3692672736009673e-10 -6.409661813130932e-11 1.3631327412817092e-10 -1.0293639711506176e-10 -1.0218365445356901e-10 1.4128545684624664e-08 2.0462041660631192e-08 4.7339629369513277e-07 1.0002216072292331 1.0000000295615104 1.005304314076376 2.3133415733826217e-07 2.988942108267143e-10 -6.410486957962121e-11 1.3394052925641177e-10 -1.0367238160374712e-10 -1.0218274789211025e-10 1.4128516114956815e-08 2.0462029528447426e-08 4.733958717750347e-07 1.0002216072294248 1.0000000295616467 1.0053043140711337 2.3133415772291915e-07 3.151031225619682e-10 -6.410545514141158e-11 1.3370139909170652e-10 -1.037467673345825e-10 -1.0218188131295949e-10 1.4128513648887253e-08 2.0462028497012246e-08 4.7339583647221555e-07 1.0002216072234917 1.0000000295574196 1.0053043142332223 2.313341575114947e-07 -1.8635687767768908e-10 -6.408138218518546e-11 1.409727590277782e-10 -1.0148506973005369e-10 -1.0218256833731822e-10 1.4128630273041284e-08 2.0462074627056187e-08 4.733975679113233e-07 1.0002216072082522 1.0000000295465603 1.0053043146476779 2.3133415892982845e-07 -1.4708501986688143e-09 -6.402022746396436e-11 1.5848523058660347e-10 -9.592306768263257e-11 -1.0218203086173054e-10 1.4129301578524478e-08 2.0462323538338902e-08 4.734082787294798e-07 1.0002216072294439 1.0000000295616605 1.005304314070609 2.3133415720805762e-07 3.1672392227958063e-10 -6.41057827784017e-11 1.336770846509022e-10 -1.0375338823934823e-10 -1.0218412886225865e-10 1.4128513378806628e-08 2.0462028315645998e-08 4.733958327840221e-07
0.112 1.0002216043545142 1.000000032329435 1.0053040846620576 4.2061243753215475e-07 6.808406183269069e-11 -1.368597571236405e-10 1.4231500442129153e-10 -1.0324254461279007e-10 -1.0052265004100006e-10 1.3875437835213773e-08 1.9900900160429687e-08 4.6126378282116604e-07 1.0002216043583434 1.0000000323321672 1.0053040845632282 4.206124375315748e-07 3.727044857509339e-10 -1.368579838038744e-10 1.3985313291722203e-10 -1.0405433888583902e-10 -1.0052142188394877e-10 1.3875328204952958e-08 1.99008590611188e-08 4.612630260209864e-07 1.0002216043587266 1.0000000323324403 1.0053040845533368 4.206124374019032e-07 4.031899040293e-10 -1.3685750311277788e-10 1.396046788775045e-10 -1.0413660842766716e-10 -1.005208895497243e-10 1.3875318958337365e-08 1.990085553463584e-08 4.6126297861273886e-07 1.0002216043468668 1.00000003232398 1.0053040848592438 4.2061243716731204e-07 -5.398915742373859e-10 -1.368641117943359e-10 1.471367815818014e-10 -1.0164382134318465e-10 -1.0052177695354077e-10 1.3875751184678467e-08 1.990101567209576e-08 4.61266892460605e-07 1.0002216043164347 1.0000000323022704 1.0053040856417534 4.2061243684790264e-07 -2.9550389142565052e-09 -1.3688339349396565e-10 1.650891375763665e-10 -9.554431316856786e-11 -1.0052104718126401e-10 1.387823988458806e-08 1.9901916938577166e-08 4.613002811032176e-07 1.000221604358765 1.0000000323324676 1.0053040845523467 4.206124371912643e-07 4.062382923484657e-10 -1.3685749730975776e-10 1.3957954348791646e-10 -1.0414400466563276e-10 -1.0052323286157691e-10 1.3875318076740153e-08 1.9900855177537944e-08 4.612629744823403e-07
0.122 1.0002215991940904 1.0000000333662977 1.0053038046449385 7.48426817992644e-07 -1.2357218724249298e-10 -1.1972079701939115e-10 1.4704628569336806e-10 -1.036509688960911e-10 -9.95532005519569e-11 1.367765106141274e-08 1.9259121987195432e-08 4.534824111699543e-07 1.0002215992014942 1.0000000333715824 1.0053038044602758 7.484268178288666e-07 4.3741216611551935e-10 -1.197119601358613e-10 1.445020005088526e-10 -1.045385651215374e-10 -9.955157673127008e-11 1.36773619977116e-08 1.9259014613716807e-08 4.534801030933432e-07 1.000221599202235 1.0000000333721109 1.0053038044417935 7.48426817686064e-07 4.935549251441685e-10 -1.1971040075016262e-10 1.4424521417140618e-10 -1.0462850487550874e-10 -9.955100899070625e-11 1.3677339219425911e-08 1.9259006098491753e-08 4.5347997632737064e-07 1.0002215991793084 1.000000033355746 1.0053038050134055 7.484268181253966e-07 -1.2431363023975383e-09 -1.1973969642624883e-10 1.5201461144786855e-10 -1.0190481714044436e-10 -9.9551749414649e-11 1.3678563336961242e-08 1.9259457693460313e-08 4.5349269761818736e-07 1.0002215991205257 1.0000000333137848 1.0053038064759237 7.484268189540801e-07 -5.68956677117702e-09 -1.1981685823456677e-10 1.7033058110952333e-10 -9.527342332413809e-11 -9.955134976385356e-11 1.3686596937889887e-08 1.9262389920882662e-08 4.5360826799003785e-07 1.000221599202309 1.0000000333721644 1.0053038044399443 7.48426817509856e-07 4.991692518424587e-10 -1.1971006127611224e-10 1.4421907901369024e-10 -1.0463668070626801e-10 -9.95537094987943e-11 1.3677337039194528e-08 1.9259005218081714e-08 4.5347996507403464e-07
0.132 1.0002215901193479 1.0000000314305089 1.0053034382026427 1.3039313665864619e-06 -5.530407315002859e-10 -3.6377381843224926e-11 1.4810365287111303e-10 -1.0411749392118494e-10 -9.924965711284364e-11 1.2570837209057242e-08 1.7922837458331303e-08 4.3208979701806007e-07 1.0002215901332736 1.000000031440453 1.0053034378622703 1.3039313659619093e-06 4.5895655369004203e-10 -3.6366210525088135e-11 1.454414075211328e-10 -1.0508141702747488e-10 -9.924804151050533e-11 1.257007707087393e-08 1.7922561669551682e-08 4.320820968986214e-07 1.0002215901346672 1.0000000314414481 1.0053034378282046 1.3039313659641476e-06 5.602384497765397e-10 -3.6364423471884844e-11 1.4517229465039957e-10 -1.0517873978292252e-10 -9.924738877340781e-11 1.2570023586494699e-08 1.7922542153704664e-08 4.3208169512309157e-07 1.0002215900915497 1.0000000314106592 1.0053034388818205 1.3039313671908857e-06 -2.5725577528185896e-09 -3.6400736018632046e-11 1.5328946395260425e-10 -1.022247210003164e-10 -9.924831561620561e-11 1.2573579624761005e-08 1.792382644462215e-08 4.321251779542817e-07 1.0002215899810643 1.0000000313317632 1.0053034415778284 1.3039313695989369e-06 -1.0591380699934e-08 -3.649525588147822e-11 1.7223747283230575e-10 -9.506726230774239e-11 -9.92480202914579e-11 1.2600559932374377e-08 1.79335221689555e-08 4.3252873896734233e-07 1.0002215901348062 1.0000000314415474 1.0053034378247967 1.3039313660683363e-06 5.703673845046714e-10 -3.636373181249903e-11 1.4514497104932065e-10 -1.0518770364304895e-10 -9.924954808578905e-11 1.2570018436250277e-08 1.7922540224745803e-08 4.3208165868844e-07
0.142 1.0002215744972807 1.0000000245766867 1.0053029251748853 2.223559227488767e-06 -1.3837879193179804e-09 3.2334167636438626e-11 1.471866148384031e-10 -1.0461690286487652e-10 -9.956361122338389e-11 1.1488087885158204e-08 1.6219643494351626e-08 4.068975519131127e-07 1.0002215745228504 1.0000000245949494 1.0053029245573797 2.223559227862074e-06 4.049714721886255e-10 3.234323367247721e-11 1.4436103593093963e-10 -1.0565644513990122e-10 -9.95621185977755e-11 1.14857034409669e-08 1.621877546062075e-08 4.0687998950218303e-07 1.000221574525409 1.0000000245967768 1.0053029244955773 2.223559227409905e-06 5.839973958670458e-10 3.234439174716727e-11 1.4407547875059842e-10 -1.0576186589141746e-10 -9.956121653692886e-11 1.1485544539320747e-08 1.621871736929243e-08 4.0687949476566534e-07 1.000221574446246 1.000000024540237 1.0053029264070485 2.223559226594705e-06 -4.953133532228111e-09 3.231520539298123e-11 1.526780129645448e-10 -1.0257759567300248e-10 -9.956259928866993e-11 1.1497171626167273e-08 1.6222940500921884e-08 4.0700118655638253e-07 1.0002215742434906 1.0000000243954235 1.0053029312980595 2.2235592233389163e-06 -1.9122401826542978e-08 3.224108633316196e-11 1.7259711936292058e-10 -9.489984885470476e-11 -9.956427782222182e-11 1.1589728510234834e-08 1.6256568245716756e-08 4.0831217448739846e-07 1.0002215745256646 1.0000000245969594 1.0053029244893956 2.2235592276369016e-06 6.019014109119901e-10 3.234518528700557e-11 1.4404644465484006e-10 -1.0577148803500635e-10 -9.956366736187678e-11 1.1485529414499732e-08 1.6218711835178346e-08 4.0687945838836635e-07
0.152 1.0002215481771022 1.0000000097896422 1.0053021689960244 3.7109524935442602e-06 -2.8661766192391993e-09 3.175037835654021e-11 1.4702659995656305e-10 -1.0513363020708732e-10 -1.0035794599462588e-10 1.1493731978125537e-08 1.4938050414019137e-08 4.0087874295258883e-07 1.0002215482230286 1.000000009822448 1.0053021678948382 3.710952495492481e-06 2.3177325169927022e-10 3.1754310686126686e-11 1.440244383961625e-10 -1.0624927189548189e-10 -1.0035713912453142e-10 1.1487505539700371e-08 1.493559446889844e-08 4.0083548865713925e-07 1.000221548227625 1.0000000098257307 1.0053021677846254 3.7109524952103037e-06 5.418367733503261e-10 3.17548229771108e-11 1.437208558878148e-10 -1.0636231462130068e-10 -1.0035562126852667e-10 1.148712955815528e-08 1.4935445696779077e-08 4.008351377724777e-07 1.000221548085447 1.0000000097241721 1.00530217119326 3.7109524895849674e-06 -9.047447342095294e-09 3.174253337710412e-11 1.5284995177231302e-10 -1.0294820805485491e-10 -1.0035846152492367e-10 1.151954883629971e-08 1.494821955842573e-08 4.0118094803087837e-07 1.0002215477214438 1.000000009464161 1.0053021799143032 3.710952474065651e-06 -3.357906539442596e-08 3.171430002682367e-11 1.7382881667032855e-10 -9.475624734069924e-11 -1.0036403900134354e-10 1.179465283333351e-08 1.50574111908903e-08 4.051964921860734e-07 1.0002215482280845 1.0000000098260593 1.0053021677736027 3.7109524949522374e-06 5.728458825688635e-10 3.1755247041502454e-11 1.436898585899926e-10 -1.0637244299726548e-10 -1.0035739454435703e-10 1.1487094495194484e-08 1.4935431840662508e-08 4.008351433102546e-07
0.162 1.0002215047670533 0.9999999824677063 1.0053010196228127 6.0633033329267284e-06 -5.3921945382620444e-09 5.117545194092789e-12 1.473131774811516e-10 -1.0565894927889941e-10 -1.0124074626678718e-10 1.1861826999217674e-08 1.4183560050545183e-08 4.057087301992961e-07 1.0002215048478442 0.9999999825254197 1.0053010176940025 6.06330333735484e-06 -1.3437746637384043e-10 5.114790229466715e-12 1.4415030083759723e-10 -1.0685037242824123e-10 -1.0123863319787312e-10 1.1848905380620737e-08 1.4178025972158531e-08 4.055605681659932e-07 1.00022150485593 0.9999999825311957 1.0053010175009534 6.063303337653147e-06 3.918760267734861e-10 5.114748603724436e-12 1.4383010841781668e-10 -1.0697136112657931e-10 -1.0123660334359739e-10 1.1848326944430208e-08 1.4177777117833825e-08 4.0555746767124186e-07 1.0002215046058354 0.9999999823525392 1.0053010234712705 6.063303324496719e-06 -1.5882147758759412e-08 5.123031337451513e-12 1.5343509869839018e-10 -1.0332762696513921e-10 -1.0124529125944464e-10 1.1926215932883397e-08 1.421113398198191e-08 4.066397801287485e-07 1.0002215039657796 0.9999999818953094 1.0053010387439894 6.063303290136911e-06 -5.750241966876793e-08 5.147224062377926e-12 1.7532511403007684e-10 -9.462675725163509e-11 -1.0126392697062711e-10 1.2665000906752967e-08 1.453389341675731e-08 4.184993662378735e-07 1.0002215048567382 0.9999999825317734 1.0053010174816461 6.063303337429679e-06 4.4450624332497774e-10 5.114784963481732e-12 1.4379752455128385e-10 -1.0698227993187002e-10 -1.0123819218685751e-10 1.1848276251786653e-08 1.4177755299486112e-08 4.0555727485523376e-07
0.172 1.0002214346647846 0.9999999357293324 1.0052992506592853 9.699046371591078e-06 -9.531400507306529e-09 1.972005674506221e-11 1.4767593732452681e-10 -1.0618732394726114e-10 -1.0122460829226448e-10 1.2639777913210972e-08 1.3963936536543314e-08 4.180041295564673e-07 1.0002214348040896 0.9999999358288494 1.0052992473420315 9.69904638371188e-06 -7.849046610971315e-10 1.971267076475676e-11 1.44357941944802e-10 -1.0745497324216312e-10 -1.0121846510121191e-10 1.2612749320554867e-08 1.395142122048597e-08 4.1758010348786383e-07 1.000221434818032 0.9999999358388093 1.0052992470100104 9.699046384603732e-06 9.055752252381234e-11 1.9712390698145483e-11 1.440216762249741e-10 -1.0758330636822711e-10 -1.0121510277877186e-10 1.2611969463337454e-08 1.395105775452949e-08 4.1757032605319713e-07 1.0002214343868285 0.9999999355307652 1.0052992572776664 9.69904634857265e-06 -2.6980165298291987e-08 1.973457919987197e-11 1.5408337071741146e-10 -1.0371025412763341e-10 -1.0123807450839482e-10 1.2797091398549952e-08 1.4036950872838e-08 4.2061355379701526e-07 1.0002214332836512 0.9999999347426701 1.0052992835380576 9.69904625364181e-06 -9.619065450954758e-08 1.9794518802260524e-11 1.768178466608204e-10 -9.450606026699844e-11 -1.0129361984905288e-10 1.4638928226674571e-08 1.4927724254610425e-08 4.5282058935982163e-07 1.0002214348194263 0.9999999358398055 1.0052992469768045 9.69904638475715e-06 1.7811213761984371e-10 1.971212973036103e-11 1.439875216166641e-10 -1.0759515317156316e-10 -1.0121724202584904e-10 1.2611910756171121e-08 1.3951030266999699e-08 4.175696748655391e-07
0.182 1.000221323832651 0.9999998595369233 1.0052965304272239 1.5187479154311863e-05 -1.6090071280238687e-08 5.080232115665324e-11 1.4906021883476362e-10 -1.067147817475194e-10 -9.804686153424537e-11 1.4596674209341629e-08 1.4582494076953151e-08 4.568515205787097e-07 1.0002213240682143 0.9999998597052095 1.0052965248260586 1.5187479185591447e-05 -1.827182849740989e-09 5.079501375812479e-11 1.45568663127773e-10 -1.0805863851944924e-10 -9.802804421561288e-11 1.4537546299526727e-08 1.4552256231776462e-08 4.5589131630505155e-07 1.0002213240917917 0.999999859722053 1.0052965242654293 1.5187479188490874e-05 -3.9952065143589407e-10 5.0794579648997805e-11 1.4521482531091248e-10 -1.0819493933699341e-10 -9.802358715145346e-11 1.453623307866047e-08 1.4551580700826764e-08 4.5587772972140515e-07 1.000221323362672 0.9999998592011711 1.0052965416015924 1.5187479090874413e-05 -4.4541117101522645e-08 5.0817257327424245e-11 1.557890338515266e-10 -1.0409263595116894e-10 -9.808432036765482e-11 1.4959397947957978e-08 1.4769042565275161e-08 4.631948231078323e-07 1.0002213214979407 0.9999998578690055 1.0052965859295677 1.5187478836508342e-05 -1.573578213382837e-07 5.087619215807828e-11 1.794953751412882e-10 -9.439083919197061e-11 -9.823559742136799e-11 1.9023246002829907e-08 1.698904980626817e-08 5.39754212063905e-07 1.0002213240941493 0.9999998597237375 1.00529652420936 1.5187479188916957e-05 -2.567404104724104e-10 5.0794575844867826e-11 1.4517861426316808e-10 -1.0820720789681971e-10 -9.802545645833903e-11 1.4536147945017425e-08 1.4551536653388035e-08 4.5587719767073037e-07
0.192 1.000221152287901 0.9999997396165898 1.0052923862769476 2.3281699749567134e-05 -2.6196463623543804e-08 2.1099647359512527e-11 1.5144049546692462e-10 -1.0723950443121739e-10 -8.68440688524962e-11 1.6897360573582834e-08 1.576339613324601e-08 5.136134541883107e-07 1.0002211526787008 0.9999997398957793 1.0052923769917652 2.3281699826242654e-05 -3.3947557656130546e-09 2.1096850648992122e-11 1.4776860554226452e-10 -1.086595789212889e-10 -8.679535452907199e-11 1.6775296804482973e-08 1.569661766064586e-08 5.114136741473177e-07 1.0002211527178173 0.9999997399237244 1.005292376062371 2.3281699833624336e-05 -1.1123071621889087e-09 2.1096316162480202e-11 1.4739629958598492e-10 -1.0880342931047693e-10 -8.678845859400938e-11 1.6773661002852562e-08 1.569571596091907e-08 5.113886279961594e-07 1.000221151508277 0.9999997390596225 1.0052924047995926 2.3281699595122762e-05 -7.167595735724815e-08 2.110595413359013e-11 1.5850211859311447e-10 -1.0447178367157794e-10 -8.69417499541401e-11 1.7693553006641452e-08 1.6203333713017565e-08 5.28347564190799e-07 1.000221148415907 0.9999997368504122 1.0052924782596686 2.328169897849935e-05 -2.519569631612353e-07 2.1130464430599155e-11 1.832136051426472e-10 -9.427832305665826e-11 -8.732755019089498e-11 2.5998505344821145e-08 2.116088693104556e-08 6.945312427493117e-07 1.0002211527217286 0.999999739926519 1.0052923759694212 2.3281699834242223e-05 -8.840393599394593e-10 2.109674973029982e-11 1.473581837482595e-10 -1.0881665784680022e-10 -8.678921767522506e-11 1.6773603749649382e-08 1.5695683784823025e-08 5.113880814017473e-07
0.202 1.000220892317691 0.9999995561811091 1.0052861624066123 3.4944212004550765e-05 -4.139644616053082e-08 -6.361063268714125e-11 1.5359990396093623e-10 -1.0775988926014841e-10 -5.7794292691507874e-11 1.8449880919127092e-08 1.6923966158551044e-08 5.587045722916812e-07 1.0002208929539569 0.9999995566356613 1.0052861472934749 3.49442121854609e-05 -5.654141403509479e-09 -6.360803368213184e-11 1.497776712296258e-10 -1.092559715245103e-10 -5.767712401084369e-11 1.8199878455825518e-08 1.6785081655882387e-08 5.533013296073887e-07 1.000220893017645 0.99999955668116 1.0052861457806892 3.4944212204078144e-05 -2.076203215497794e-09 -6.360869791362178e-11 1.4938978770740887e-10 -1.0940756572847369e-10 -5.766330323598022e-11 1.8199724529408207e-08 1.6784981617185275e-08 5.532200909939364e-07 1.000220891048495 0.9999995552743886 1.0052861925527659 3.494421164045157e-05 -1.126793564232667e-07 -6.361484155612402e-11 1.6093333553402442e-10 -1.0484676246147865e-10 -5.8030788998887864e-11 2.0201884966895197e-08 1.7916334868678044e-08 5.931958607125725e-07 1.0002208860157993 0.9999995516789982 1.0052863120789814 3.494421018622531e-05 -3.951474856328374e-07 -6.363107607427701e-11 1.8638898955787373e-10 -9.416635217918787e-11 -5.89601994374812e-11 3.639450434277935e-08 2.8085658917163147e-08 9.343571219293593e-07 1.000220893024014 0.9999995566857104 1.0052861456293944 3.4944212205400654e-05 -1.7183721005100445e-09 -6.360837484754537e-11 1.4935024377825606e-10 -1.0942134456721195e-10 -5.766329096962257e-11 1.8199959804931424e-08 1.678511033501525e-08 5.532165948855705e-07
0.212 1.000220506543137 0.9999992825450041 1.0052769740772622 5.1353552818819375e-05 -6.376261336191726e-08 -1.2022396554476123e-10 1.544364547435092e-10 -1.0827373620085591e-10 7.7271407314715e-12 1.9119301268123542e-08 1.781664480149637e-08 5.79879615264472e-07 1.00022050756004 0.9999992832714802 1.0052769499204948 5.135355323546335e-05 -8.817808160644475e-09 -1.2021937219770185e-10 1.505001426323079e-10 -1.0984644709414038e-10 7.997620931930094e-12 1.8549943433744495e-08 1.7506503468583017e-08 5.670298678219387e-07 1.0002205076618318 0.9999992833442002 1.0052769475023866 5.1353553277843274e-05 -3.3174024455736102e-09 -1.202200745455218e-10 1.5010015724924114e-10 -1.1000630708267875e-10 8.027071054192606e-12 1.8552570891383648e-08 1.7507901071223135e-08 5.668395853021843e-07 1.000220504514859 0.9999992810960016 1.0052770222584857 5.1353551983749054e-05 -1.7332992836144866e-07 -1.2023214065197608e-10 1.6196829523658533e-10 -1.0521642396715532e-10 7.185353427641784e-12 2.30224467686363e-08 2.0035087852549797e-08 6.58751785167983e-07 1.0002204964747816 0.9999992753521614 1.0052772132359704 5.135354864270325e-05 -6.073446073282829e-07 -1.2026462962380594e-10 1.878611197437189e-10 -9.405416621582567e-11 5.052685622183418e-12 5.268789586539678e-08 3.9342713367154995e-08 1.309845842540153e-06 1.0002205076720119 0.9999992833514728 1.0052769472605503 5.1353553281682074e-05 -2.76730242260575e-09 -1.2021969939622653e-10 1.500596887224378e-10 -1.1002032003007158e-10 8.027860675870312e-12 1.8553439138379592e-08 1.7508368310271688e-08 5.668316739202971e-07
0.222 1.0002199460174659 0.9999988837641367 1.0052636624668418 7.38899912974313e-05 -9.600728389646239e-08 -1.444498107405996e-10 1.5389469743667696e-10 -1.0878149529852273e-10 1.430651377856664e-10 1.918586987804426e-08 1.842037385336494e-08 5.793879794333752e-07 1.0002199476132936 0.9999988849041818 1.005263624541794 7.38899922175991e-05 -1.3163078373572471e-08 -1.4444698247129952e-10 1.4985416668196016e-10 -1.1043020974324511e-10 1.4366101170593775e-10 1.7762137585285252e-08 1.7676184230090943e-08 5.499219399795162e-07 1.0002199477730422 0.999998885018304 1.0052636207453396 7.388999230961376e-05 -4.8693596888360794e-09 -1.4444784389606806e-10 1.4944326474708838e-10 -1.1059765910469495e-10 1.4372141890859708e-10 1.7763765109366436e-08 1.7676981557197838e-08 5.496094652273056e-07 1.0002199428348069 0.999998881490475 1.0052637381020475 7.388998945786162e-05 -2.6118999878204293e-07 -1.4445454507740493e-10 1.616029213004473e-10 -1.0557944676867634e-10 1.4187953509478655e-10 2.7597811812951428e-08 2.3242263931113648e-08 7.510171269095212e-07 1.0002199302229904 0.9999988724807051 1.0052640378056412 7.388998209592494e-05 -9.152476183615061e-07 -1.4447383351611573e-10 1.8783408993580358e-10 -9.394054986810527e-11 1.3720902915517196e-10 7.809387413551745e-08 5.7134539810216505e-08 1.894386562795788e-06 1.000219947789018 0.9999988850297175 1.0052636203656533 7.388999231866074e-05 -4.039894602162115e-09 -1.4444741557521265e-10 1.4940126353910595e-10 -1.1061271047703539e-10 1.4372675218521462e-10 1.7765427924899046e-08 1.7677830609512054e-08 5.496054139526231e-07
0.232 1.0002191485594065 0.9999983154436883 1.0052447548167505 0.00010409598033193537 -1.4160852146914692e-07 -2.6228356599827445e-10 1.5400387992306564e-10 -1.0928156995828144e-10 4.0483097598421975e-10 1.9106681640932706e-08 1.8908383082288483e-08 5.65795641414216e-07 1.0002191510189895 0.9999983172007559 1.0052446963233228 0.00010409598228160649 -1.9075814252849034e-08 -2.6228335962193764e-10 1.4987893364175547e-10 -1.110069480607867e-10 4.0608140763052e-10 1.5522664757491954e-08 1.7151077917002114e-08 4.964363242798657e-07 1.0002191512652123 0.9999983173766518 1.0052446904676693 0.00010409598247623967 -6.808213290601001e-09 -2.622841575143211e-10 1.4945890287354943e-10 -1.111820863671559e-10 4.06206519523704e-10 1.551447318065536e-08 1.714723346428303e-08 4.958863155312402e-07 1.000219143654627 0.9999983119398298 1.0052448714603515 0.00010409597643429048 -3.8589463849765643e-07 -2.622833661374584e-10 1.6184828056955953e-10 -1.0593504877360555e-10 4.023428292959581e-10 3.566845373277331e-08 2.864590462094588e-08 9.150080097988073e-07 1.0002191242254483 0.9999982980600767 1.005245333504013 0.00010409596084107073 -1.3527593081455946e-06 -2.6228281507083936e-10 1.8824552890871932e-10 -9.382490692386366e-11 3.925538667222057e-10 1.1616061934677199e-07 8.401398906294035e-08 2.779788882471893e-06 1.0002191512898368 0.999998317394243 1.005244689882039 0.00010409598249565823 -5.581309568346413e-09 -2.6228392924649484e-10 1.4941614716495513e-10 -1.1119792213220731e-10 4.06219818510488e-10 1.5517580297353982e-08 1.7148662121834504e-08 4.959002220038213e-07
0.242 1.000218037611841 0.9999975229218829 1.0052184366902692 0.0001435962279691331 -2.049350718064695e-07 -5.845547658086658e-10 1.5724175518047037e-10 -1.0977306352188781e-10 8.839413053016702e-10 2.06084476268174e-08 2.0169682135062172e-08 5.787957865780972e-07 1.0002180413358297 0.9999975255821426 1.0052183480404977 0.00014359623195249195 -2.7119134417088614e-08 -5.845556736989356e-10 1.5313024167368641e-10 -1.1157506004881188e-10 8.864558123585924e-10 1.2207499224182236e-08 1.6311877743232287e-08 4.151370416833837e-07 1.0002180417086444 0.9999975258484654 1.005218339165604 0.00014359623235043643 -9.315844173843337e-09 -5.845560624773033e-10 1.5271089858523276e-10 -1.1175831687021972e-10 8.867076307804933e-10 1.2175747110785059e-08 1.6299659868339513e-08 4.1365172135632807e-07 1.0002180301864778 0.9999975176175192 1.0052186134504844 0.00014359622000294572 -5.593872010563077e-07 -5.845533306835578e-10 1.650263638701894e-10 -1.0628273337963613e-10 8.789385380016667e-10 4.927530560764658e-08 3.7806909829409854e-08 1.214541245523169e-06 1.0002180007834673 0.9999974966132481 1.0052193133747762 0.0001435961881448019 -1.9616398298015138e-06 -5.845470265084986e-10 1.90795649196825e-10 -9.370686265812409e-11 8.592692431918909e-10 1.7134097062640135e-07 1.2318341852882592e-07 4.080486285671312e-06 1.0002180417459297 0.9999975258751006 1.005218338278014 0.00014359623239044967 -7.535297894686425e-09 -5.845558197885446e-10 1.5266820569499766e-10 -1.1177490326332902e-10 8.86734184299729e-10 1.2183594243057733e-08 1.630264205072615e-08 4.1368508949923907e-07
0.252 1.000216522050734 0.9999964411332178 1.005182546349054 0.00019396575062818303 -2.912961654318749e-07 -1.1121745465145948e-09 1.6214053398113052e-10 -1.1025609114140554e-10 1.7177170418850706e-09 2.6449007240528707e-08 2.375931461439857e-08 6.916434412677917e-07 1.0002165275910222 0.9999964450908352 1.0051824142991819 0.0001939657584729754 -3.8074696865324555e-08 -1.112174819562184e-09 1.5823846120725204e-10 -1.1213462221225917e-10 1.7225700959516139e-09 1.038293660382357e-08 1.6200089651861778e-08 3.609943999654303e-07 1.0002165281456938 0.9999964454870558 1.005182401078864 0.00019396575925802217 -1.2720271918215356e-08 -1.1121751519500674e-09 1.5783921951280518e-10 -1.1232555349621221e-10 1.7230561511955093e-09 1.0275916385027331e-08 1.6165062946481503e-08 3.570392047064858e-07 1.00021651100511 0.9999964332429502 1.0051828096151234 0.00019396573493847796 -7.959842235266071e-07 -1.112173918175087e-09 1.694717844794775e-10 -1.0662190980362879e-10 1.708064186780356e-09 7.049155414934254e-08 5.237982263621591e-08 1.7047625021438883e-06 1.0002164672836997 0.9999964020112359 1.005183851682555 0.00019396567220772445 -2.7916068669103866e-06 -1.1121727566533927e-09 1.9303574541796667e-10 -9.358446204113407e-11 1.6701455207087618e-09 2.494265812973134e-07 1.787737762821769e-07 5.929356408054976e-06 1.000216528201167 0.9999964455266828 1.0051823997566776 0.00019396575933609264 -1.0184506301901317e-08 -1.1121746374916377e-09 1.5779899298161477e-10 -1.1234309262922339e-10 1.7231057790946079e-09 1.029292926878899e-08 1.6170569760330828e-08 3.570902300138294e-07
0.262 1.0002144973961453 0.999994995473996 1.005134601862264 0.00025655265790819684 -4.0690365598997886e-07 -1.8775467262314885e-09 1.6393619620574526e-10 -1.1072950631154783e-10 3.1000622153323407e-09 3.77378987067639e-08 3.0793781904223074e-08 9.403403980485537e-07 1.0002145054972307 0.9999950012606562 1.0051344084920506 0.00025655267278896934 -5.296671339543897e-08 -1.87754700753623e-09 1.6052720932711211e-10 -1.1268477407502595e-10 3.1090546790716704e-09 1.3542268744381464e-08 1.7746692935363046e-08 4.1512327552738156e-07 1.0002145063083168 0.9999950018400202 1.0051343891317093 0.000256552674277577 -1.7525823310755286e-08 -1.8775472602104895e-09 1.6017667870364873e-10 -1.1288374243022067e-10 3.1099555393509567e-09 1.3273418455535684e-08 1.764247810373628e-08 4.083132025755416e-07 1.0002144812471079 0.9999949839386291 1.0051349873346662 0.0002565526281508094 -1.112211949291607e-06 -1.8775458305199556e-09 1.7024725286710309e-10 -1.0695180921728665e-10 3.0821805507203093e-09 1.0116878459600433e-07 7.379123480113044e-08 2.420757943995794e-06 1.0002144173516372 0.9999949382976382 1.0051365125039746 0.00025655250919921443 -3.899645597585308e-06 -1.8775450502675533e-09 1.8934281020252754e-10 -9.345780090746307e-11 3.011996410519968e-09 3.5746036256975313e-07 2.558012565414563e-07 8.482240246408638e-06 1.0002145063894345 0.9999950018979634 1.0051343871954403 0.00025655267442567845 -1.3981261736326785e-08 -1.8775470218523924e-09 1.6014109919890925e-10 -1.1290169247401007e-10 3.1100469729486205e-09 1.3290384997924732e-08 1.7648970722067134e-08 4.084316469330773e-07
0.272 1.0002118487597405 0.9999931039089824 1.0050718688968276 0.00033227257444310993 -5.587815792600461e-07 -3.1184339118732074e-09 1.6165970015585827e-10 -1.1119306556559931e-10 5.2849763739625494e-09 5.395057858244085e-08 4.1425393929138814e-08 1.3136499134515813e-06 1.000211860405147 0.9999931122270129 1.00507159045652 0.0003322726016390387 -7.311986578557513e-08 -3.1184347281927404e-09 1.5917284164177662e-10 -1.1322520097720899e-10 5.300983295592303e-09 1.998305326947705e-08 2.0839632533091338e-08 5.655890620145384e-07 1.0002118615711497 0.9999931130598598 1.0050715625775766 0.00033227260435827663 -2.4485852553252557e-08 -3.1184353566972017e-09 1.589138072675369e-10 -1.1343153545159791e-10 5.302587013733688e-09 1.948545102425123e-08 2.0597387531286355e-08 5.560873330151396e-07 1.0002118255484014 0.9999930873296881 1.005072423879279 0.00033227252006390117 -1.526417591479752e-06 -3.1184318503725565e-09 1.6609278281846348e-10 -1.0727183341328346e-10 5.253155355912374e-09 1.430638285845976e-07 1.0332511419844592e-07 3.401705115993123e-06 1.000211733750658 0.9999930217607566 1.005074618789138 0.0003322723027462429 -5.348406544930956e-06 -3.1184244686029026e-09 1.7730866410131562e-10 -9.3326529015099e-11 5.128379982168605e-09 5.034781124384016e-07 3.599954102513196e-07 1.1929840938624488e-05 1.0002118616877642 0.9999931131431549 1.0050715597893316 0.0003322726046301882 -1.9621771645445272e-08 -3.1184349135225574e-09 1.58887567255144e-10 -1.1345072666429993e-10 5.302748911520838e-09 1.9494612783093152e-08 2.060177422945841e-08 5.563002680736769e-07
0.282 1.0002084557261577 0.9999906804598789 1.0049914742059491 0.0004213871108399986 -7.54534256219246e-07 -5.205133263077847e-09 1.6000337306247108e-10 -1.1164596449736754e-10 8.57652242603861e-09 7.473814934906035e-08 5.5555245291748136e-08 1.8033368190847586e-06 1.0002084721882476 0.9999906922177892 1.0049910798735018 0.0004213871587567514 -1.0017155484437428e-07 -5.2051339846806455e-09 1.5917050064468971e-10 -1.13754623032231e-10 8.603904762224152e-09 2.681159234745751e-08 2.4545384224363056e-08 7.4207678513759e-07 1.0002084738366088 0.9999906933951173 1.0049910403888043 0.00042138716354832545 -3.4639386806838634e-08 -5.2051343298029005e-09 1.590762488321134e-10 -1.1396926731553432e-10 8.606648044375134e-09 2.598370186297446e-08 2.408617917302039e-08 7.274434912090499e-07 1.0002084229189758 0.9999906570276197 1.0049922600737582 0.0004213870150353827 -2.0580480830381365e-06 -5.2051316409288925e-09 1.6109787291481552e-10 -1.0758146997551242e-10 8.522102256537177e-09 1.9823348525066623e-07 1.4244237230616834e-07 4.702345612655184e-06 1.0002082932318175 0.9999905643995719 1.0049953666909088 0.00042138663227601794 -7.203513831456892e-06 -5.205124953163867e-09 1.58627599861327e-10 -9.318930127178847e-11 8.308944179260958e-09 6.965656178463597e-07 4.97838161487679e-07 1.649671937802694e-05 1.0002084740014663 0.9999906935128654 1.0049910364398185 0.00042138716402693137 -2.808520980053033e-08 -5.205134398984738e-09 1.5906637202819641e-10 -1.139889635698303e-10 8.60692532848983e-09 2.5985072646723407e-08 2.4086877772824324e-08 7.276790725910167e-07
0.292 1.0002041992507509 0.9999876401340617 1.0048905674529414 0.00052328205811664 -1.001846010518217e-06 -8.423456935485638e-09 1.6102730761938347e-10 -1.120874123377176e-10 1.3297440782038282e-08 1.0055529330408028e-07 7.347303502609581e-08 2.4147323172740496e-06 1.0002042221414056 0.9999876564827072 1.0048900180694142 0.0005232821395424954 -1.359159775676506e-07 -8.4234566346996e-09 1.6304102144615814e-10 -1.142730501626024e-10 1.33424744844946e-08 3.237127859575243e-08 2.7800688113284643e-08 8.922345960163035e-07 1.0002042244335907 0.9999876581197995 1.0048899630564014 0.0005232821476854905 -4.918963397212309e-08 -8.423456710090022e-09 1.6323103546125997e-10 -1.1449589325130739e-10 1.3346987846605868e-08 3.0998585168354246e-08 2.69896829771036e-08 8.674724787138856e-07 1.0002041536390107 0.9999876075578706 1.0048916621617703 0.0005232818953284142 -2.7264608201226434e-06 -8.423458332418023e-09 1.5640308107521792e-10 -1.0788032759882594e-10 1.3207969782984367e-08 2.6939061423977016e-07 1.9305831323651265e-07 6.386314868854817e-06 1.000203973425313 0.9999874788480068 1.0048959875488268 0.0005232812451562812 -9.529617553324795e-06 -8.423462564257209e-09 1.3079868380959333e-10 -9.304581865725417e-11 1.2857931638280947e-08 9.470249518819961e-07 6.766792396990947e-07 2.2428605342543672e-05 1.0002042246628402 0.9999876582835308 1.0048899575543515 0.000523282148499295 -4.051566446875091e-08 -8.423456939332991e-09 1.6324961245902148e-10 -1.1451603419945208e-10 1.3347442345537956e-08 3.0990818884448925e-08 2.6985044179128616e-08 8.67619453642049e-07
0.302 1.0001989704319638 0.9999839051916424 1.0047665288397716 0.0006362810255235859 -1.3077649868940924e-06 -1.2940034062808889e-08 1.5862295591781117e-10 -1.1251730807069612e-10 1.9731748203699526e-08 1.325686073170276e-07 9.595322935555756e-08 3.166104080294211e-06 1.0001990017507743 0.9999839275586141 1.0047657757168373 0.0006362811590259071 -1.8202572993770863e-07 -1.2940032739831216e-08 1.6522216361194683e-10 -1.1478019491971481e-10 1.980297603221162e-08 3.565889615376441e-08 2.9792428216210825e-08 9.813567024124429e-07 1.0001990048871088 0.9999839297984915 1.0047657002978538 0.0006362811723780509 -6.926937784963544e-08 -1.2940032397699881e-08 1.6587049460415778e-10 -1.1501092726228968e-10 1.9810116902911202e-08 3.32718294151107e-08 2.834697326757453e-08 9.379569053646651e-07 1.0001989080363773 0.9999838606305393 1.0047680292871088 0.0006362807586503101 -3.549332702315055e-06 -1.2940037713713908e-08 1.4481150314617156e-10 -1.0816743879574119e-10 1.9590290823200162e-08 3.598021084461346e-07 2.5748330892852465e-07 8.52350221912705e-06 1.000198661640191 0.999983684661393 1.004773954741519 0.0006362796931300952 -1.2385315355946881e-05 -1.2940049217706745e-08 8.232214655804209e-11 -9.289567902490664e-11 1.9037573266887688e-08 1.2660448623000785e-06 9.045011803233291e-07 2.998416141747183e-05 1.0001990052007868 0.9999839300225111 1.0047656927548858 0.0006362811737132071 -5.799191546686936e-08 -1.2940033149903185e-08 1.659347335923159e-10 -1.1503171927582166e-10 1.9810833627950656e-08 3.324548488548481e-08 2.833105725683442e-08 9.379160261954398e-07
0.312 1.0001926806285042 0.9999794123715858 1.0046172107667324 0.0007575421129892067 -1.67791114927894e-06 -1.897400273551477e-08 1.4570828294703077e-10 -1.1293520927900822e-10 2.8044193811708882e-08 1.7224711790240568e-07 1.2400500701720555e-07 4.092173889256772e-06 1.0001927228044019 0.9999794424909436 1.0046161946820078 0.0007575423242757934 -2.39763852904239e-07 -1.897400239514366e-08 1.5924832214839524e-10 -1.1527518046340989e-10 2.8152572860779925e-08 3.6383183028900127e-08 3.022246246721425e-08 9.952755578051497e-07 1.000192727028255 0.9999794455073517 1.0046160929233556 0.0007575423454088282 -9.570346619755153e-08 -1.8974001712346118e-08 1.6059038067341365e-10 -1.1551377130191463e-10 2.8163440103749218e-08 3.2043614756934326e-08 2.7600041239784812e-08 9.163829440958797e-07 1.0001925966170453 0.9999793523758932 1.0046192347750953 0.0007575416906705245 -4.540862114890536e-06 -1.8974004632926265e-08 1.1801317653515586e-10 -1.0844245765685066e-10 2.7829052654248166e-08 4.7281580806709857e-07 3.380912766684221e-07 1.1193035135750515e-05 1.0001922650492316 0.9999791155907044 1.0046272234216094 0.0007575400051603034 -1.5817358912661454e-05 -1.8974009326877447e-08 5.10651165997532e-14 -9.273826844537068e-11 2.6989615221800244e-08 1.6649145681923553e-06 1.1893594047463954e-06 3.943092376681071e-05 1.0001927274507025 0.9999794458090371 1.0046160827459851 0.000757542347522299 -8.129496689055894e-08 -1.8974002857993142e-08 1.6072405815007113e-10 -1.1553528616994728e-10 2.81645290795116e-08 3.197742003374068e-08 2.7560612216838912e-08 9.159522250003398e-07
0.322 1.0001852720079656 0.9999741204238266 1.004441192512197 0.0008830717214208228 -2.1156387655444893e-06 -2.685145610741174e-08 1.2377080107392704e-10 -1.133402060254962e-10 3.81889142668787e-08 2.2104574868974421e-07 1.586434813528258e-07 5.237934115149997e-06 1.0001853279298525 0.9999741603580137 1.004439843019193 0.0008830720443741944 -3.0967016884499675e-07 -2.6851457571438612e-08 1.4735830862887463e-10 -1.1575793436276647e-10 3.834760245316761e-08 3.5377890112737146e-08 2.9587048783538207e-08 9.525414618810982e-07 1.0001853335307211 0.9999741643576298 1.0044397078616105 0.0008830720766772673 -1.2874759582023134e-07 -2.6851457328540787e-08 1.4970473483461111e-10 -1.1600393115730309e-10 3.8363517874568334e-08 2.7300117774469194e-08 2.4837263991494278e-08 8.022844872657102e-07 1.000185160635806 0.9999740408921923 1.0044438801812583 0.0008830710759794122 -5.709887181715954e-06 -2.685145469653625e-08 7.600085069937269e-11 -1.0870539013760225e-10 3.787405769666981e-08 6.1156413131889e-07 4.3710764881532323e-07 1.4477905516751744e-05 1.000184721349296 0.9999737271940677 1.0044544820172514 0.0008830685010394889 -1.9854642262209606e-05 -2.6851447184997803e-08 -1.219070650444865e-10 -9.257268344345308e-11 3.6647485003046086e-08 2.1543611350658558e-06 1.5389096713883187e-06 5.103174571323098e-05 1.0001853340908948 0.9999741647576535 1.0044396943437643 0.0008830720799078309 -1.1065207609909837e-07 -2.6851457870929325e-08 1.4993919414307308e-10 -1.1602614294760464e-10 3.836511111408968e-08 2.715427678572542e-08 2.4755177849285637e-08 8.007897640830866e-07
0.332 1.0001767273979583 0.9999680171407648 1.0042380214304134 0.0010078692259837883 -2.6211736446435156e-06 -3.677325141098127e-08 1.002638026793582e-10 -1.1373201111177904e-10 4.982895114642335e-08 2.8032635209983525e-07 2.008233759041668e-07 6.641577676074171e-06 1.0001768004299563 0.9999680692915935 1.004236256604419 0.0010078697029851746 -3.911861738412299e-07 -3.677325324246994e-08 1.3790080781699638e-10 -1.1622736091433719e-10 5.0052616677124353e-08 3.501227062642737e-08 2.9354468637966055e-08 9.133297327044549e-07 1.000176807745016 0.9999680745151436 1.0042360798371366 0.001007869750699462 -1.6776206086489962e-07 -3.677325267765102e-08 1.4165330521874327e-10 -1.1648142982473581e-10 5.0075052539936646e-08 2.0097127090819053e-08 2.1025464074914096e-08 6.243282616921313e-07 1.0001765819782242 0.9999679132990926 1.0042415356165306 0.0010078682727881132 -7.0580525395060735e-06 -3.677324959018075e-08 2.444559601002587e-11 -1.089551675924801e-10 4.93854111247903e-08 7.789459794501847e-07 5.56594168160739e-07 1.8450636545150518e-05 1.0001760087672829 0.9999675039783086 1.0042553890585775 0.0010078644717938508 -2.4502551847095354e-05 -3.677324172118479e-08 -2.848825604075463e-10 -9.239873842534436e-11 4.766056513010702e-08 2.744114432019275e-06 1.960097742925941e-06 6.502127109451412e-05 1.0001768084766403 0.9999680750375834 1.0042360621575557 0.0010078697554703263 -1.4541538866517485e-07 -3.6773252872010164e-08 1.4202816377588133e-10 -1.1650403200839455e-10 5.0077298540344725e-08 1.9775662501109287e-08 2.0868732795101957e-08 6.199317020094761e-07
0.342 1.000167078230529 0.9999611250248341 1.0040084114392698 0.0011262073992850947 -3.1909220320288962e-06 -4.8535866925885265e-08 7.782986288073173e-11 -1.1411042483379611e-10 6.229530825830092e-08 3.5120416102927693e-07 2.5132622030051216e-07 8.324450651264876e-06 1.0001671722080636 0.9999611921308367 1.004006138155191 0.0011262080804301541 -4.823560766672799e-07 -4.853586685679716e-08 1.344165575525734e-10 -1.1668340530349205e-10 6.259888035811341e-08 3.8356449806383165e-08 3.1418744588961446e-08 9.61449578885047e-07 1.0001671816217967 0.9999611988528452 1.0040059104431966 0.0011262081485686553 -2.1095211412251907e-07 -4.853586635750494e-08 1.4006557190340936e-10 -1.1694533333869314e-10 6.262933805930846e-08 1.3453708101036191e-08 1.8126436721034172e-08 4.577133376070005e-07 1.0001668911434063 0.9999609914324844 1.0040129371716346 0.0011262060383303047 -8.57834000202109e-06 -4.853586781969546e-08 -3.5793040443890743e-11 -1.0919159866851852e-10 6.169366783465973e-08 9.774613664130304e-07 6.983301157606842e-07 2.3164398519632547e-05 1.0001661541963967 0.999960465202981 1.0040307663575432 0.001126200613937482 -2.973846499822578e-05 -4.8535873124301775e-08 -4.949927758621316e-10 -9.221548624242873e-11 5.935860874122373e-08 3.442273339459765e-06 2.458707546451765e-06 8.158640431537635e-05 1.00016718256333 0.9999611995251603 1.0040058876681537 0.0011262081553819478 -1.8380623473461876e-07 -4.853586611467584e-08 1.4062997535076522e-10 -1.1696836090912254e-10 6.263238704560354e-08 1.2702421893285271e-08 1.7846755245183076e-08 4.46610450773955e-07
0.352 1.0001564093640585 0.9999535047248683 1.003754368295109 0.0012320432078960527 -3.817228858122487e-06 -6.149657420704319e-08 5.1036885921523984e-11 -1.1447434444453204e-10 7.461327195556178e-08 4.3427273458789587e-07 3.1056499310576345e-07 1.0295072924644607e-05 1.0001565285681029 0.9999535898430991 1.0037514830886745 0.0012320441487791221 -5.798213191927821e-07 -6.14965727017411e-08 1.321571163409364e-10 -1.171249207663856e-10 7.501019360310791e-08 4.6463827812210185e-08 3.65903531771358e-08 1.136440841619786e-06 1.0001565405097492 0.9999535983700869 1.003751194058345 0.0012320442429054421 -2.5538624376401434e-07 -6.149657229863828e-08 1.4026220661658269e-10 -1.173946765702435e-10 7.505002719999374e-08 1.3757808581259014e-08 1.8265037399060492e-08 4.3917033019324243e-07 1.000156172109525 0.99995333531193 1.0037601110271124 0.001232041328240896 -1.0254361168698044e-05 -6.149657715411117e-08 -1.1150127530308321e-10 -1.0941399563692553e-10 7.382715486605068e-08 1.2088061537110708e-06 8.635233066959627e-07 2.8654271357892757e-05 1.0001552382355503 0.9999526684716217 1.003782718485933 0.0012320338402199739 -3.550927175083588e-05 -6.149659222867906e-08 -7.642550887468531e-10 -9.202237089865969e-11 7.078286355015405e-08 4.254408846525438e-06 3.038721546520576e-06 0.00010085601488291608 1.0001565417041263 0.9999535992229371 1.0037511651502051 0.0012320442523174775 -2.229357806899275e-07 -6.149657163174297e-08 1.4107227539523322e-10 -1.1741841010787375e-10 7.505401438652372e-08 1.2637142602999613e-08 1.784586215261862e-08 4.20808740680655e-07
0.362 1.0001448597300797 0.9999452554912164 1.0034792141595907 0.0013195256504126732 -4.488702073140074e-06 -7.473637824539801e-08 1.4715261269869927e-11 -1.1482322159090296e-10 8.560962739788841e-08 5.295399653572636e-07 3.785385361510119e-07 1.2555169944492773e-05 1.0001450088385102 0.9999453619627261 1.0034756046641862 0.0013195269083324493 -6.79172576405133e-07 -7.47363777091477e-08 1.2626911592680752e-10 -1.1755124255885005e-10 8.610979465256999e-08 5.7772017445960304e-08 4.406470749571086e-08 1.4037781869670887e-06 1.000145023777221 0.9999453726297708 1.003475243046543 0.0013195270341820942 -2.973510725445081e-07 -7.47363773156273e-08 1.3742166821103428e-10 -1.1782881168957226e-10 8.616000430921048e-08 2.051007676592349e-08 2.1285814549951592e-08 5.856600334722502e-07 1.000144563026326 0.9999450436283668 1.0034863968721113 0.0013195231377610506 -1.2060633702021597e-05 -7.473637985794691e-08 -2.0846649737548186e-10 -1.0962120668733644e-10 8.46197778204236e-08 1.473620448754645e-06 1.052630360438861e-06 3.493836408258212e-05 1.0001433960631465 0.9999442103487775 1.0035146516459372 0.0013195131332870602 -4.173155497020893e-05 -7.473638897685834e-08 -1.1007238330995144e-09 -9.181831140346275e-11 8.079610707164967e-08 5.1828694731436615e-06 3.701825055038444e-06 0.00012289135196505622 1.0001450252713706 0.9999453736966749 1.0034752068780852 0.0013195270467664724 -2.5916022037797353e-07 -7.47363766362965e-08 1.3853655075880835e-10 -1.1785349798307987e-10 8.61650292822709e-08 1.9439165642243094e-08 2.0765396369762755e-08 5.658529890480668e-07
0.372 1.0001326182003072 0.9999365122196056 1.003187494476362 0.001383535631354581 -5.191012094202733e-06 -8.716961091579108e-08 -2.825252276000909e-11 -1.1515649379505282e-10 9.408980052159135e-08 6.36659477015665e-07 4.549953500626287e-07 1.5099133338116843e-05 1.0001328022172602 0.9999366436191853 1.0031830413638052 0.0013835372600725013 -7.755386161522241e-07 -8.716961185885742e-08 1.1951025322779282e-10 -1.1796236993604393e-10 9.469752535141783e-08 7.032761618523436e-08 5.258017255305371e-08 1.7085657576285004e-06 1.0001328206550528 0.9999366567849112 1.0031825951882407 0.0013835374230278235 -3.329192871645603e-07 -8.71696119678502e-08 1.3428923975841206e-10 -1.1824809031191523e-10 9.47585521983895e-08 2.7531772624701944e-08 2.5050508941968267e-08 7.612205527372971e-07 1.0001322521259777 0.9999362508193105 1.0031963537774145 0.0013835323785223335 -1.3963808963529348e-05 -8.71696089749669e-08 -3.23538547400704e-10 -1.0981331611364969e-10 9.288812298877169e-08 1.7715664442899772e-06 1.2654115213127593e-06 4.201294154918662e-05 1.00013081352099 0.9999352235589841 1.0032311755861913 0.00138351943380729 -4.829462298759765e-05 -8.71696026488261e-08 -1.4999771152317583e-09 -9.160357774204045e-11 8.825937129865936e-08 6.226544031994068e-06 4.447236265112355e-06 0.00014767331815605954 1.000132822499193 0.9999366581017419 1.0031825505620253 0.0013835374393225664 -2.8864661332346566e-07 -8.716961154638158e-08 1.3576701039124708e-10 -1.1827376434667349e-10 9.47646592842681e-08 2.6443222911845495e-08 2.444340614071814e-08 7.402784068882855e-07
0.382 1.0001199147191429 0.9999274391175672 1.0028847663147784 0.0014201823748730311 -5.908015180058801e-06 -9.752968992977088e-08 -7.010235788390541e-11 -1.1547459134738449e-10 9.904913493691364e-08 7.551196303296581e-07 5.395672317875714e-07 1.791247240667149e-05 1.0001201388853218 0.9999275991898187 1.0028793456121377 0.0014201844183819943 -8.64264436024585e-07 -9.752969209097538e-08 1.190036274765402e-10 -1.1835881706031307e-10 9.976152552011992e-08 8.29801212870973e-08 6.130091144535373e-08 2.012759348042241e-06 1.0001201613481236 0.9999276152300124 1.002878802437834 0.0014201846228469675 -3.5858336591521344e-07 -9.752969192432057e-08 1.379245587179295e-10 -1.186528274703558e-10 9.983308827725505e-08 3.219023906223642e-08 2.780033782427543e-08 8.846810653546477e-07 1.0001194688934663 0.9999271207624699 1.0028955477919723 0.0014201782942177717 -1.5924691977622692e-05 -9.752968570032592e-08 -4.476585189405436e-10 -1.0999052319256014e-10 9.764188409678378e-08 2.101440869786789e-06 1.5010100287531612e-06 4.984849539388581e-05 1.0001177184332524 0.9999258707870183 1.0029378882758628 0.0014201620637547476 -5.5066195699055876e-05 -9.752967014606275e-08 -1.947583559420041e-09 -9.137809256390767e-11 9.223886210758643e-08 7.380838077900184e-06 5.271688003773018e-06 0.00017509491402875683 1.0001201635948667 0.9999276168343617 1.0028787481093433 0.0014201846432932313 -3.080021718886347e-07 -9.752969181862897e-08 1.3981647231446925e-10 -1.1867865659948498e-10 9.984024990337409e-08 3.0957452034943936e-08 2.707491426956726e-08 8.609338367355499e-07
0.392 1.0001070073897271 0.9999182204853708 1.0025772838844556 0.0014271919891653254 -6.623073555119781e-06 -1.0440536952510741e-07 -1.074900534359937e-10 -1.157776672968511e-10 9.986719782539339e-08 8.841799308548688e-07 6.317233234154285e-07 2.0975003709243814e-05 1.0001072770784498 0.9999184130704899 1.0025707695022614 0.0014271944752241032 -9.415866136465044e-07 -1.0440537168707081e-07 1.2684513989643946e-10 -1.1873975937622135e-10 1.0067333000982125e-07 9.541162187016929e-08 6.995384157858437e-08 2.3029237773942796e-06 1.0001073041057145 0.9999184323706852 1.0025701166708454 0.0014271947239800878 -3.718665351963799e-07 -1.0440537135559679e-07 1.5029866808983318e-10 -1.1904166098266863e-10 1.0075434363737031e-07 3.362958999740133e-08 2.8728242495995976e-08 9.276808008381984e-07 1.0001064711809005 0.9999178375770731 1.00259023703983 0.0014271870254556535 -1.7900855717000397e-05 -1.0440536538331703e-07 -5.749731993336252e-10 -1.1015214671840733e-10 9.827656637380201e-08 2.4611104986727396e-06 1.7579052726372815e-06 5.8392688062105175e-05 1.000104367830249 0.9999163355582575 1.0026410594010178 0.0014271672927857167 -6.190025491907546e-05 -1.044053512488532e-07 -2.427498907037953e-09 -9.114132096301478e-11 9.219223652373752e-08 8.637672087326309e-06 6.169424316277798e-06 0.00020496532467610505 1.0001073068090258 0.9999184343011223 1.0025700513737459 0.0014271947488569997 -3.1487877966445366e-07 -1.0440537145705563e-07 1.5264404099572774e-10 -1.1906843865011823e-10 1.0076245102446167e-07 3.209280922756577e-08 2.781489582319549e-08 8.990986491956204e-07
0.402 1.0000941667181624 0.9999090494711327 1.0022716107524385 0.0014041391307547646 -7.320403394451889e-06 -1.064643788993134e-07 -1.4463548078295008e-10 -1.1606393998533508e-10 9.643362170832482e-08 1.0227516846286224e-06 7.306847299696064e-07 2.4264242216394267e-05 1.0000944873233433 0.9999092784248041 1.0022638770488705 0.0014041420651490276 -1.0051966405426997e-06 -1.0646438047581358e-07 1.3692988309797523e-10 -1.191042187236437e-10 9.731478048678754e-08 1.078412476412278e-07 7.865762407565799e-08 2.5872861753230115e-06 1.0000945194568491 0.9999093013722749 1.0022631019407566 0.0014041423587781536 -3.7180768997631106e-07 -1.0646438007840602e-07 1.6511825102294015e-10 -1.194142824396099e-10 9.740337630358667e-08 3.198079573312313e-08 2.7827900422923204e-08 8.923769871056829e-07 1.000093529467571 0.9999085943905384 1.0022869838704882 0.0014041332725849224 -1.9849561036202314e-05 -1.0646437529505776e-07 -7.059238081292556e-10 -1.1029711200832034e-10 9.469722220471016e-08 2.847466422631025e-06 2.0338794686726934e-06 6.757554300397225e-05 1.0000910322679308 0.9999068110488042 1.0023472423169348 0.001404109995023775 -6.86462850986892e-05 -1.0646436503888266e-07 -2.9249537398548274e-09 -9.089142285834976e-11 8.808397524927134e-08 9.985696540177985e-06 7.132351623569176e-06 0.0002370210108709745 1.0000945226709308 0.9999093036675435 1.0022630244125343 0.0014041423881432564 -3.084500696343162e-07 -1.0646438031302743e-07 1.6793726356557473e-10 -1.1944196640640233e-10 9.741224270343228e-08 2.9917472234575174e-08 2.6628781068869224e-08 8.557283427604756e-07
0.412 1.0000816586024377 0.999900115931425 1.0019741988783535 0.001352487759623594 -7.986203859804012e-06 -1.0277353636777787e-07 -1.8687694952334424e-10 -1.1633302380986858e-10 8.917020194445218e-08 1.1694600747656665e-06 8.354686453177855e-07 2.775374796592692e-05 1.0000820354254745 0.9999003850438138 1.0019651230985693 0.0013524911221277152 -1.0545237618957322e-06 -1.0277353823111344e-07 1.415163793415941e-10 -1.1945170728158592e-10 9.010122865334371e-08 1.206884052868375e-07 8.768895434260502e-08 2.883576243740517e-06 1.0000820731980138 0.9999004120194701 1.00196421337691 0.0013524914586061597 -3.591596186538163e-07 -1.0277353833901703e-07 1.7440189420483014e-10 -1.1976964708870618e-10 9.01948907413173e-08 2.8083401318260172e-08 2.5670465511885314e-08 8.007256307527523e-07 1.0000809098507635 0.9998995812006782 1.0019922341486505 0.0013524810474089867 -2.173057851374877e-05 -1.0277353309862827e-07 -8.410403083832139e-10 -1.1042534645169409e-10 8.733832707340093e-08 3.256620768251241e-06 2.3261575333806925e-06 7.731111143660359e-05 1.0000779788221945 0.9998974879511477 1.0020628544221137 0.0013524543869964556 -7.515886943404912e-05 -1.0277352172977945e-07 -3.4212249015403276e-09 -9.062895695189227e-11 8.039659262786249e-08 1.1410921257024767e-05 8.150485871863601e-06 0.0002709374123600873 1.0000820769761716 0.999900414717681 1.001964122383264 0.0013524914922563535 -2.896011902573592e-07 -1.027735380313447e-07 1.776907828224133e-10 -1.1979844008609052e-10 9.020426480034338e-08 2.51538169517309e-08 2.406725902217023e-08 7.500804802532094e-07
0.422 1.0000697278571946 0.9998915946742583 1.0016909804344833 0.0012754317450441221 -8.609362095241264e-06 -9.30171250092668e-08 -2.3329476226441286e-10 -1.1658587629484135e-10 7.89431523054565e-08 1.3228117258054516e-06 9.450076900977592e-07 3.140988446589278e-05 1.0000701659997802 0.9998919075931395 1.0016804448974275 0.001275435487904944 -1.090621245692911e-06 -9.30171272515708e-08 1.3885302112479237e-10 -1.1978279257078045e-10 7.989473723254002e-08 1.343191052664941e-07 9.729896121381054e-08 3.2046787972515193e-06 1.0000702099244325 0.9998919389638381 1.00167938872689 0.00127543586245067 -3.361933695711085e-07 -9.301712759490173e-08 1.76130679741204e-10 -1.2010899697918242e-10 7.999053007174522e-08 2.3223846114677406e-08 2.3141695802753743e-08 6.848405209159888e-07 1.0000688575583796 0.9998909731101819 1.00171190958394 0.0012754242739842262 -2.3508529023233365e-05 -9.301712212211548e-08 -9.740660736392043e-10 -1.10537211945992e-10 7.707418181910251e-08 3.6842359755330878e-06 2.631641745576764e-06 8.749815384618523e-05 1.0000654545489898 0.9998885426718467 1.00179377158822 0.001275394608379063 -8.13065454683142e-05 -9.301710832921112e-08 -3.888776684462012e-09 -9.03543473034337e-11 7.00339091836245e-08 1.2897598054667521e-05 9.212581249309927e-06 0.00030634260790228675 1.0000702143180038 0.9998919421016976 1.0016792830836136 0.0012754358999075449 -2.6072497941027976e-07 -9.301712699681865e-08 1.798587187127228e-10 -1.2013836138586612e-10 8.00001188479914e-08 1.8830599851359403e-08 2.100191632238807e-08 6.100164046206854e-07
0.432 1.0000585839932254 0.9998836353098398 1.0014270166721086 0.001177560760234518 -9.181708737090414e-06 -7.752172008136802e-08 -2.7706871736545885e-10 -1.1682062702476677e-10 6.689138933757353e-08 1.4812686173193142e-06 1.0582023435457116e-06 3.519299026839975e-05 1.0000590882624276 0.9998839954724559 1.001414910618641 0.0011775648096123239 -1.1157162565013421e-06 -7.752172204253299e-08 1.3310946264854246e-10 -1.2009599017946314e-10 6.783292428975265e-08 1.489070624349307e-07 1.0760876977249442e-07 3.5533380948751437e-06 1.0000591388230557 0.9998840315841748 1.0014136968504017 0.0011775652148288298 -3.0617748848620813e-07 -7.75217225393249e-08 1.7420859116482794e-10 -1.20430216541979e-10 6.79277793112261e-08 1.908726316894722e-08 2.121558746444514e-08 5.819939189541193e-07 1.0000575827036218 0.9998829201597343 1.0014510572789161 0.0011775526773755327 -2.5154546568738535e-05 -7.752171901093997e-08 -1.0928906921080058e-09 -1.1063140612913325e-10 6.504609260455823e-08 4.125758457926915e-06 2.947078357283854e-06 9.80251297338317e-05 1.0000536721361808 0.9998801270914883 1.0015449804927723 0.0011775205873983815 -8.697904246760183e-05 -7.752170984054257e-08 -4.294507662030173e-09 -9.006623123351876e-11 5.81441554598952e-08 1.442906854589781e-05 1.0306735077379778e-05 0.00034283680828767795 1.000059143880458 0.9998840351963035 1.0014135754418811 0.0011775652553534907 -2.251941385227213e-07 -7.752172124509731e-08 1.7831902610140206e-10 -1.204604510114902e-10 6.793727484898527e-08 1.2200526650411989e-08 1.8437662623027912e-08 4.6852968977183067e-07
0.442 1.0000483906008686 0.9998763546712613 1.0011862382835097 0.0010644054834361319 -9.697951568513022e-06 -5.714713222877388e-08 -3.1184566584536575e-10 -1.1703702891937846e-10 5.421846704300756e-08 1.6432322523933872e-06 1.1739094021704854e-06 3.906216766269883e-05 1.0000489654315423 0.9998767652485765 1.0011724593394735 0.0010644097437806695 -1.1326177099179624e-06 -5.71471325120276e-08 1.2826091616015976e-10 -1.203910626624411e-10 5.512098725345735e-08 1.6437482440445673e-07 1.1856231502907203e-07 3.92557796286312e-06 1.0000490230750165 0.9998768064208308 1.0011710776577778 0.0010644101700955319 -2.727331907096963e-07 -5.7147132550908705e-08 1.7237339941580348e-10 -1.2073367114719703e-10 5.521199722057112e-08 1.7544258322070283e-08 2.062597885147662e-08 5.294384068164077e-07 1.000047249633502 0.9998755397237377 1.0012135908653497 0.001064396978896683 -2.6647257927816316e-05 -5.7147134876414176e-08 -1.1864241880204592e-09 -1.1070787811670986e-10 5.2454163856679207e-08 4.57655313447114e-06 3.2691537425134317e-06 0.00010877855009317503 1.0000427991094578 0.9998723608583765 1.0013203229074692 0.0010643632131642614 -9.209236835701145e-05 -5.714714002871706e-08 -4.608639644390753e-09 -8.976387984498226e-11 4.5911483335916325e-08 1.5988517582009448e-05 1.1420926549480958e-05 0.00038001541773037073 1.0000490288409714 0.9998768105392036 1.0011709394516517 0.0010644102127304932 -1.8671113375946874e-07 -5.714713127768994e-08 1.767852254012249e-10 -1.2076429235835822e-10 5.522110953638361e-08 7.599052029323641e-09 1.7251379283858715e-08 3.67323241730053e-07
0.452 1.0000392591382103 0.999869832376849 1.000971297064331 0.0009419265961355729 -1.0155427167876816e-05 -3.314153059847589e-08 -3.3584945434821087e-10 -1.1723600006157296e-10 4.200015069019153e-08 1.807088618971097e-06 1.2909741255811979e-06 4.2978587346103225e-05 1.0000399085361023 0.999870296232659 1.0009557523032035 0.0009419309570380785 -1.1441611549653483e-06 -3.314152814869783e-08 1.2417510906099807e-10 -1.206688371002269e-10 4.283889524504733e-08 1.804382421373763e-07 1.299551934684164e-07 4.314441687980453e-06 1.000039973666591 0.9998703427543952 1.0009541933319583 0.0009419313933861645 -2.3924844345342483e-07 -3.3141527776018894e-08 1.703006268953572e-10 -1.210193020624447e-10 4.292357047841714e-08 1.9013720263453396e-08 2.1380834369971684e-08 5.409483242154696e-07 1.000037970675466 0.9998689120428195 1.0010021429713656 0.0009419178894333966 -2.7973141101517594e-05 -3.3141537854296494e-08 -1.2490995469560533e-09 -1.1076636789887447e-10 4.0365638473284565e-08 5.0320866718701655e-06 3.5946256868455333e-06 0.00011964957317320685 1.0000329514103352 0.9998653268000006 1.0011223514365257 0.0009418833099287568 -9.659150432240094e-05 -3.314156264626615e-08 -4.810771003178179e-09 -8.944762899668796e-11 3.436766113599843e-08 1.755972837647762e-05 1.254355775484071e-05 0.00041748935151036877 1.0000399801815514 0.9998703474079338 1.0009540373897787 0.0009419314370238517 -1.487191999180464e-07 -3.314152663556632e-08 1.749142878516449e-10 -1.2105067086786807e-10 4.293205044807461e-08 8.489029548111278e-09 1.7583971435541702e-08 3.414426854574462e-07
0.462 1.0000312473493922 0.9998641096959088 1.000783533425943 0.0008160090102605514 -1.0553749579934661e-05 -6.997591904097138e-09 -3.498907620124862e-10 -1.1741631852000394e-10 3.10478970515075e-08 1.971341416055473e-06 1.4083256956361042e-06 4.690588343543466e-05 1.000031974856442 0.9998646293619096 1.000766140036079 0.000816013354964323 -1.1527806909919417e-06 -6.997587146051351e-09 1.1874626703880545e-10 -1.2092811530724946e-10 3.180413563628951e-08 1.9676324412600537e-07 1.4154662734080176e-07 4.711363153924012e-06 1.0000320478319202 0.9998646814889984 1.0007643954059722 0.0008160137896408269 -2.0844207666725718e-07 -6.997585720732152e-09 1.6575557871928956e-10 -1.2128662256675087e-10 3.188058764021898e-08 2.1832688967008237e-08 2.2802820911151156e-08 5.913455617139774e-07 1.0000298045111946 0.9998630790575761 1.0008180335283114 0.0008160003333545558 -2.9126320274270245e-05 -6.997603206099595e-09 -1.2791645638335377e-09 -1.1080651417357223e-10 2.957987153006768e-08 5.4881766881977445e-06 3.920502037619164e-06 0.0001305372020833182 1.0000241915903543 0.9998590696276429 1.0009523010493793 0.000815965848478242 -0.00010045068777984556 -6.997645853725467e-09 -4.889293931244328e-09 -8.911679133324562e-11 2.4263099074503164e-08 1.9127811132269718e-05 1.3663976438721394e-05 0.00045489990964556556 1.0000320551317212 0.9998646867033162 1.0007642208899232 0.0008160138331105598 -1.1396566660082531e-07 -6.997585642361504e-09 1.7045740842705924e-10 -1.213187823818262e-10 3.188824658617608e-08 1.1910523835977111e-08 1.8678016718686834e-08 3.715276576067505e-07
0.472 1.0000243620124871 0.9998591915047595 1.0006230507197964 0.0006920156716614348 -1.089440891845485e-05 1.9710232545235396e-08 -3.5334164839622165e-10 -1.1757806974400565e-10 2.184757076870086e-08 2.134709352771448e-06 1.5250470572801787e-06 5.081049437237274e-05 1.0000251706939869 0.9998597691713449 1.0006037362935598 0.0006920198861810431 -1.1602461547631793e-06 1.9710238644060142e-08 1.1200062653283615e-10 -1.2116870491704234e-10 2.250950288869529e-08 2.1310696179363445e-07 1.5316155895254256e-07 5.1077764156545245e-06 1.0000252518249289 0.9998598271256438 1.0006017986714266 0.000692020307755097 -1.8211469794186016e-07 1.9710240069480054e-08 1.5870247868237104e-10 -1.2153530575203518e-10 2.257653847913445e-08 2.4410306358608203e-08 2.417812731759732e-08 6.47027912058958e-07 1.0000227588806923 0.9998580463330989 1.0006613448545238 0.0006920072508248834 -3.010788014872929e-05 1.9710219014360156e-08 -1.2748202181350255e-09 -1.1082852959822862e-10 2.0568879273333762e-08 5.941174787651799e-06 4.24417214168105e-06 0.0001413507422925624 1.000016531339256 0.9998535977343388 1.0008101672429361 0.00069197374430397 -0.00010367149455753378 1.9710167710121115e-08 -4.8381438222082605e-09 -8.87705501596816e-11 1.601476568368798e-08 2.0679743038964927e-05 1.4772864144255022e-05 0.0004919300957912098 1.0000252599406576 0.9998598329229547 1.0006016048472635 0.0006920203499141533 -8.425424635078496e-08 1.9710239373955133e-08 1.6337400564085544e-10 -1.215681793548322e-10 2.258325579846054e-08 1.4389756209554598e-08 1.9644662216039234e-08 4.0898307754478935e-07
0.482 1.0000185652691875 0.9998550508003882 1.0004888762580961 0.0005744449758332571 -1.1180190886004677e-05 4.551889751037754e-08 -3.434347097379235e-10 -1.1772082889721559e-10 1.4566544218608421e-08 2.2961161016848704e-06 1.6403688887691925e-06 5.4663620245128846e-05 1.000019457720876 0.9998556883217867 1.0004675787292303 0.0005744489575014447 -1.1673986117486977e-06 4.5518902955228304e-08 1.067930542862278e-10 -1.213903382962722e-10 1.5129290005982444e-08 2.293339430299871e-07 1.64703462710061e-07 5.4975006802401536e-06 1.0000195472709401 0.9998557522916363 1.0004654418122907 0.0005744493556748278 -1.6091565942252776e-07 4.551890413151797e-08 1.5200520356458383e-10 -1.2176499715078956e-10 1.5186409607302164e-08 2.618778608402436e-08 2.5185733565399352e-08 6.915067395187047e-07 1.0000167968721043 0.9998537875439496 1.0005310833819652 0.0005744370146964634 -3.092464698511553e-05 4.5518885025457104e-08 -1.233506879165036e-09 -1.1083136906324494e-10 1.3486264191418108e-08 6.3880112462289e-06 4.5634403070020685e-06 0.0001520131638125516 1.0000099376144866 0.9998488875648006 1.000694870618701 0.0005744052698052818 -0.00010627912702361589 4.551883891625357e-08 -4.656017353634672e-09 -8.840983080932556e-11 9.724987781889046e-09 2.2204638710982815e-05 1.586243167003237e-05 0.0005283136510098754 1.0000195562290035 0.9998557586908042 1.0004652280487694 0.0005744493954932014 -6.02151480187569e-08 4.5518902613971263e-08 1.5652799824848927e-10 -1.217984729075013e-10 1.5192135895825693e-08 1.5218880840718403e-08 2.0055833939264685e-08 4.2970887176649174e-07
0.492 1.0000137834628404 0.9998516350079205 1.0003791813576561 0.0004667183109553815 -1.1415197053457661e-05 6.92609024836153e-08 -3.180008151278163e-10 -1.1784377032445839e-10 9.123061955037109e-09 2.4546500160707873e-06 1.7536385208097692e-06 5.844285669125479e-05 1.0000147618347615 0.9998523339193772 1.0003558486224147 0.0004667219755038253 -1.1746144361604458e-06 6.926090567288874e-08 1.0597218296078728e-10 -1.2159230470536113e-10 9.587885620280301e-09 2.453497049169065e-07 1.7610358682392942e-07 5.877477357580068e-06 1.0000148600231544 0.999852404061304 1.0003535071009142 0.00046672234182078645 -1.448514255556939e-07 6.926090628058607e-08 1.485796610450228e-10 -1.219755266241645e-10 9.635204898939438e-09 2.727919703930468e-08 2.5850713791425097e-08 7.226184514397881e-07 1.0000118457262601 0.9998502507575686 1.0004254003339352 0.00046671097649366567 -3.158831604484674e-05 6.926089547582435e-08 -1.1544445402294224e-09 -1.1081520134462027e-10 8.23810761982196e-09 6.826181436606036e-06 4.876514147295081e-06 0.0001624634614055167 1.000004341314609 0.9998448898036286 1.0006044801548517 0.0004666816490517845 -0.00010831732040578976 6.926086984739087e-08 -4.348104962806743e-09 -8.803349916793262e-11 5.2475213744065195e-09 2.3693822492466308e-05 1.69264726341124e-05 0.0005638400393857935 1.0000148698455154 0.9998524110780116 1.0003532728660591 0.00046672237845208145 -4.18178707633541e-08 6.926090434184322e-08 1.5284203728037894e-10 -1.2200977230066167e-10 9.63995131142542e-09 1.4593932775899805e-08 1.9920145675084824e-08 4.304826565449543e-07
0.502 1.00000991727566 0.9998488732171038 1.000291530448106 0.00037110199360428705 -1.1604686858502e-05 9.017034031959144e-08 -2.7777668965625516e-10 -1.1794766299355274e-10 5.277285539761529e-09 2.6095774742410056e-06 1.864329922788325e-06 6.213240333522826e-05 1.0000109833088258 0.9998496347612428 1.000266119718076 0.0003711052798998102 -1.1821544518177846e-06 9.017033940155683e-08 1.0990966271943452e-10 -1.2177545349504552e-10 5.650316566605646e-09 2.610659119378078e-07 1.8729591107806e-07 6.24694006684555e-06 1.0000110903139467 0.99984971120258 1.0002635692110968 0.000371105608223511 -1.3368535123883714e-07 9.017033969457319e-08 1.4890759551231958e-10 -1.2216682406073453e-10 5.688441077456412e-09 2.8015459369323035e-08 2.6331629201656388e-08 7.435320032571975e-07 1.0000078069483593 0.9998473656524587 1.0003418413701208 0.00037109540679633625 -3.211427531908714e-05 9.017034122793741e-08 -1.040615145215495e-09 -1.1077962452766427e-10 4.574988687529375e-09 7.2537589455322505e-06 5.182014552371416e-06 0.00017265690289941713 0.9999996472882694 0.9998415365213034 1.000536464895684 0.00037106896759837627 -0.00010984386932904702 9.017034704722452e-08 -3.92674361223615e-09 -8.764130765644665e-11 2.2988814322933436e-09 2.5140823151703002e-05 1.7960356404635507e-05 0.0005983540319754226 1.000011101018489 0.9998497188495911 1.0002633140657904 0.0003711056410532929 -2.877604651830741e-08 9.017033785073395e-08 1.5280918469319613e-10 -1.2220175154188197e-10 5.6922677109378456e-09 1.2940865456447248e-08 1.943797243241614e-08 4.142589665110376e-07
0.512 1.0000068520193754 0.9998466835300799 1.0002231308999825 0.0002887486714623968 -1.1754080315268904e-05 1.078749682834826e-07 -2.2586503517453653e-10 -1.1803170081752835e-10 2.7097970138544214e-09 2.7603693353040888e-06 1.972064588966466e-06 6.572158020758467e-05 1.0000080070910164 0.999847508689398 1.000195607844833 0.0002887515435928657 -1.1896769464626928e-06 1.078749626675575e-07 1.1686088554603106e-10 -1.2193856719760407e-10 3.0005274858226527e-09 2.764062689815231e-07 1.982240136070769e-07 6.6056998025504715e-06 1.0000081230549638 0.9998475915315197 1.0001928448150832 0.0002887518303155017 -1.2650167338504949e-07 1.0787496292738307e-07 1.5138005145251045e-10 -1.2233868861314776e-10 3.0304017296846186e-09 2.8703815076500804e-08 2.6785211637660272e-08 7.576910139423543e-07 1.0000045665815587 0.9998450508537724 1.000277596833805 0.0002887429032275043 -3.251958461733316e-05 1.0787497731261419e-07 -8.978629577864759e-10 -1.1072406287775742e-10 2.170910563576184e-09 7.669397330828328e-06 5.478978842655229e-06 0.00018256297316558072 0.9999957445414882 0.9998387484615463 1.000487945944546 0.0002887196250249047 -0.00011092400395575089 1.0787501667651625e-07 -3.409072104239155e-09 -8.723302948573442e-11 5.288900816452936e-10 2.6541257836098614e-05 1.8960949542964454e-05 0.0006317512468837042 1.00000813465594 0.999847599819004 1.0001925684045483 0.00028875185898259937 -2.011652827158041e-08 1.0787496149279598e-07 1.5483388996911443e-10 -1.2237440714221693e-10 3.0334031901294648e-09 1.0693136532593905e-08 1.883708825825655e-08 3.838890516266597e-07
0.522 1.0000044671104953 0.9998449798296513 1.0001710608323102 0.00021983178874054998 -1.186905256725066e-05 1.2230833643464417e-07 -1.6559993748488783e-10 -1.1809566424386165e-10 1.0940867538190301e-09 2.9067072620881913e-06 2.076615040774686e-06 6.920360645953226e-05 1.0000057122837733 0.9998458693621757 1.0001413985799048 0.00021983423552867997 -1.1968071778893346e-06 1.2230832732397005e-07 1.249489927714749e-10 -1.2208235174109678e-10 1.313881085560831e-09 2.9132471972202355e-07 2.0885397876419394e-07 6.953376566207668e-06 1.0000058373172982 0.9998459586840533 1.000138420234205 0.00021983447952342273 -1.223224887027946e-07 1.223083273111124e-07 1.5426534116596143e-10 -1.2249080537903202e-10 1.3366387945660817e-09 2.9557149749550737e-08 2.732654071003992e-08 7.679723880322589e-07 1.0000020046734408 0.9998432206953498 1.0002297298425469 0.00021982686097632401 -3.2822119041064514e-05 1.223083521478105e-07 -7.324574222896335e-10 -1.106489497744259e-10 6.957498002073578e-10 8.072293482751258e-06 5.7668333903977605e-06 0.00019216312939902947 0.9999925156707388 0.9998364417798923 1.000455925636859 0.0002198068260886367 -0.00011162573586251291 1.2230841858994417e-07 -2.8133761467033057e-09 -8.680872412966598e-11 -4.052617923264497e-10 2.7892612376531865e-05 1.9926456582636833e-05 0.0006639715273093176 1.0000058498258289 0.9998459676199385 1.0001381222780568 0.00021983450391501694 -1.480111491424685e-08 1.2230832624800432e-07 1.5719880148529692e-10 -1.2252695230841025e-10 1.3389286650510414e-09 8.278769177098367e-09 1.831224471142002e-08 3.4190291226593614e-07
0.532 1.0000026440353238 0.9998436774697648 1.0001324589025116 0.00016374180167390672 -1.1955232449268745e-05 1.3361195094452096e-07 -9.926607545091536e-11 -1.1813962432460657e-10 1.4158683620088514e-10 3.0484444553048682e-06 2.1778766434748285e-06 7.257531946732784e-05 1.0000039801098646 0.9998446319452549 1.0001006369677081 0.00016374383390729312 -1.203233245112113e-06 1.3361194063357714e-07 1.333350426580215e-10 -1.2220577336592877e-10 3.023875215615514e-10 3.0579353309169994e-07 2.1916577055764168e-07 7.289793615533206e-06 1.000004114297411 0.9998447278070636 1.000097441150291 0.0001637440362523431 -1.202433535557661e-07 1.336119402661469e-07 1.568685361072015e-10 -1.2262320668826242e-10 3.1922299790760713e-10 3.0669259822088265e-08 2.801342860754713e-08 7.774614393604097e-07 1.00000000323953 0.9998417909092073 1.0001953662177083 0.00016373769280488226 -3.3039472740655365e-05 1.3361197082208898e-07 -5.495920624836402e-10 -1.105541989574279e-10 -1.4010571106582776e-10 8.46209526329821e-06 6.045327349122796e-06 0.00020144923881226166 0.9999898448223132 0.9998345337305573 1.0004374779840113 0.00016372081582276878 -0.00011201564227523539 1.3361205115974254e-07 -2.1567048516367676e-09 -8.636805927458872e-11 -7.959041098370663e-10 2.9193930058389797e-05 2.0856196685314325e-05 0.0006949920919265657 1.0000041277219853 0.9998447373974012 1.0000971214318732 0.00016374405647646384 -1.1866123918589802e-08 1.3361193939995346e-07 1.5922413720818885e-10 -1.226597114442778e-10 3.209202245331695e-10 6.2151413966765845e-09 1.799665278695353e-08 2.9221785025835345e-07
0.542 1.0000012723971987 0.9998426975968033 1.0001046671260274 0.00011931117256529469 -1.2017942182216923e-05 1.4206520511037387e-07 -2.8368714993113608e-11 -1.1816372416548352e-10 -3.7716945798906967e-10 3.18555895533207e-06 2.275834053397035e-06 7.583694725999163e-05 1.0000026999575033 0.9998437174313923 1.0000706703360882 0.00011931281861837838 -1.2087472184894448e-06 1.420651957382659e-07 1.4186933021448226e-10 -1.223097099509443e-10 -2.6383917679251216e-10 3.1978637112888024e-07 2.2914030964542395e-07 7.6153712986819604e-06 1.0000028433620343 0.999843819877971 1.0000672554214953 0.00011931298215860073 -1.195045702103141e-07 1.4206519495929391e-07 1.5917540060256447e-10 -1.2273539894360628e-10 -2.517726218035258e-10 3.199870362725767e-08 2.882908589318083e-08 7.8927239705009e-07 0.9999984523149082 0.9998406829500462 1.0001718373073316 0.00011930782626444268 -3.318809649488455e-05 1.420652247634352e-07 -3.534973448096508e-10 -1.1043966833433182e-10 -5.651996090918131e-10 8.838798450335653e-06 6.3144587326714575e-06 0.0002104219816844112 0.9999876237634165 0.9998329470052002 1.0004298914592087 0.00011929388696397632 -0.00011215560241301898 1.4206530149798182e-07 -1.4543570041327596e-09 -8.591087870462516e-11 -8.667950043383372e-10 3.0445478401227176e-05 2.1750364676104368e-05 0.0007248203212466282 1.0000028577089946 0.9998438301272762 1.0000669137771736 0.00011931299850029976 -1.0496692883755994e-08 1.4206519442253798e-07 1.6090842602538992e-10 -1.2277298858983233e-10 -2.505521308331192e-10 5.0721275408476675e-09 1.792022024771446e-08 2.4053739865276705e-07
0.552 1.000000253929653 0.9998419700180684 1.0000853246449142 8.503721768778378e-05 -1.2062010517930022e-05 1.4802730802285656e-07 4.567858519066079e-11 -1.1816760322286976e-10 -6.295298275169114e-10 3.318127220180857e-06 2.3705422257015717e-06 7.899128980139243e-05 1.00000177338926 0.999843055505837 1.0000491421194315 8.503851829818113e-05 -1.2132580777374582e-06 1.480273015836082e-07 1.5034927659475777e-10 -1.2239351540962526e-10 -5.532381347395423e-10 3.3328315219128643e-07 2.387625967617392e-07 7.930905100528331e-06 1.000001926056668 0.9998431645698349 1.0000455069107963 8.503864712115459e-05 -1.1952412967470052e-07 1.4802730084508624e-07 1.6110431973543999e-10 -1.2282777387531545e-10 -5.448958079546518e-10 3.3414811329248054e-08 2.9700915711591868e-08 8.055341107729903e-07 0.999997253976 0.9998398268699691 1.0001567736420212 8.503455325071632e-05 -3.3282712691113696e-05 1.48027322133895e-07 -1.4801817277313284e-10 -1.1030479554114678e-10 -7.446406094830348e-10 9.202665419656875e-06 6.574416096320885e-06 0.00021908869826604672 0.9999857559401972 0.9998316126338326 1.0004307621516735 8.502323811783978e-05 -0.00011210063517464908 1.4802737558585406e-07 -7.200250885570438e-10 -8.543736497528295e-11 -7.73379362096143e-10 3.164844614589588e-05 2.2609813845946154e-05 0.0007534861744167834 1.0000019413306485 0.9998431754814052 1.0000451432197865 8.50386599899948e-05 -1.0061724067255952e-08 1.480273006167388e-07 1.62182282721012e-10 -1.2286557112854412e-10 -5.440479787145722e-10 4.9661882234754545e-09 1.800997416941362e-08 1.936903743599783e-07
0.562 0.9999995046098488 0.9998414347130546 1.000072416146889 5.927864331844251e-05 -1.2091656513970115e-05 1.5186856066175107e-07 1.2152995613322606e-10 -1.1815113796586905e-10 -7.286029082120588e-10 3.4463094988752043e-06 2.4621159578701314e-06 8.204263394757744e-05 1.0000011162499538 0.9998425860536092 1.0000340403753658 5.9279646265475345e-05 -1.2167803539864073e-06 1.51868558513009e-07 1.5847050692918203e-10 -1.224570860412491e-10 -6.803813890176209e-10 3.462872965836065e-07 2.4803445049302725e-07 8.237090325702304e-06 1.000001278212912 0.9998427017582403 1.0000301840123957 5.9279745168540967e-05 -1.198968741048001e-07 1.5186855863757534e-07 1.624551817465155e-10 -1.2289977763555298e-10 -6.748629233232496e-10 3.4795974538197304e-08 3.0557488426702274e-08 8.267419843359519e-07 0.9999963244652139 0.9998391628378198 1.0001481531551473 5.9276566207717525e-05 -3.333599119153891e-05 1.5186856469185347e-07 6.340933479081595e-11 -1.1014986815315763e-10 -7.885836949709249e-10 9.55416049589472e-06 6.82553222684009e-06 0.00022746109004169048 0.9999841586487687 0.9998304715375212 1.000438041143466 5.926750993917593e-05 -0.00011189776685815268 1.5186857846263807e-07 3.441291412692516e-11 -8.494718639542782e-11 -6.136280650598172e-10 3.2804678963834604e-05 2.3435866665549363e-05 0.0007810350043413503 1.0000012944172263 0.99984271333443 1.0000297981875674 5.927975504401223e-05 -1.0114098022498509e-08 1.51868558483674e-07 1.628560816411654e-10 -1.2293840819867002e-10 -6.74297803662135e-10 5.340464497212598e-09 1.816317194422437e-08 1.5894242869034166e-07
0.572 0.9999989551804968 0.9998410422075019 1.0000642825717023 4.0411395579995704e-05 -1.211043613262429e-05 1.5390683068719573e-07 1.983467580629595e-10 -1.181144321870965e-10 -7.456539460205292e-10 3.5703271537373202e-06 2.55071370470971e-06 8.49960153619358e-05 1.0000006591824553 0.9998422595291668 1.0000237086152703 4.0412150872416386e-05 -1.2194060896397937e-06 1.5390683328228178e-07 1.662784419527383e-10 -1.2250063289012755e-10 -7.18122255960052e-10 3.588286302824163e-07 2.569769709370597e-07 8.534356171985861e-06 1.0000008304636647 0.9998423818905249 1.0000196304945854 4.0412224878093244e-05 -1.2036902897560528e-07 1.5390683463649352e-07 1.6336124166823127e-10 -1.229516279266822e-10 -7.146868079748798e-10 3.608232678522865e-08 3.136353989177615e-08 8.520260705123052e-07 0.999995594725187 0.9998386415220782 1.0001443116377908 4.040980694257663e-05 -3.335844719988132e-05 1.5390682300682745e-07 2.781750560202868e-10 -1.09975089728698e-10 -7.651088429526687e-10 9.893884690248346e-06 7.068237461939819e-06 0.00023555344254409057 0.9999827636200802 0.9998294749475924 1.0004500439163766 4.0402628803006406e-05 -0.00011158576163089481 1.5390679160156596e-07 7.992142158422536e-10 -8.444043393044214e-11 -4.4278865291911776e-10 3.391644493310284e-05 2.4230146990548222e-05 0.0008075216393161537 1.000000847600629 0.9998423941329765 1.000019222474497 4.041223226238603e-05 -1.036546481665094e-08 1.539068344115801e-07 1.6307188438073628e-10 -1.2299112194742558e-10 -7.143300605805884e-10 5.680530590937515e-09 1.831004682973103e-08 1.421608455356528e-07
0.582 0.999998550473996 0.999840753091437 1.0000596036173155 2.6938801167216907e-05 -1.2121243775268021e-05 1.5438515900823084e-07 2.7583720744511933e-10 -1.1805709263509361e-10 -7.226513425397058e-10 3.690431008094005e-06 2.6365149413777364e-06 8.785692679279601e-05 1.0000003469457364 0.9998420364700887 1.0000168284452562 2.6939357140855112e-05 -1.2212719145252977e-06 1.543851655836294e-07 1.742396505392066e-10 -1.2252344889277175e-10 -7.099674699105265e-10 3.7094944088268605e-07 2.656203798084731e-07 8.82303881373819e-06 1.0000005275605615 0.9998421654990269 1.0000125281541614 2.6939411105079172e-05 -1.2080186893848693e-07 1.543851675065267e-07 1.6436481388242311e-10 -1.22982673159688e-10 -7.080281643176659e-10 3.726908816898174e-08 3.211686034802394e-08 8.798334396169772e-07 0.999995009735187 0.9998382236176835 1.0001439249726627 2.693760553853759e-05 -3.335851367809948e-05 1.5438514216474749e-07 4.944669311628781e-10 -1.0977948857290139e-10 -7.13115162228712e-10 1.0222509881140998e-05 7.30301264127786e-06 0.0002433814939556875 0.9999815164064714 0.9998285839683554 1.0004654314613988 2.6931938888823665e-05 -0.00011119550499972156 1.5438507389908012e-07 1.5664715094545105e-09 -8.391596883573503e-11 -2.8758956289467543e-10 3.498623309803465e-05 2.4994436068385338e-05 0.0008330059292028369 1.0000005456317584 0.9998421784088585 1.0000120978964366 2.6939416484004725e-05 -1.0649566979559917e-08 1.5438516745851718e-07 1.6337997115716108e-10 -1.2302323999612255e-10 -7.078214283437378e-10 5.816152428039971e-09 1.8426655139639247e-08 1.4261890399097432e-07
0.592 0.9999982479451266 0.99984053697153 1.0000573617514072 1.7557770821394352e-05 -1.2126357356366296e-05 1.5349504060934184e-07 3.5364840546402247e-10 -1.1797928225266452e-10 -6.826913979097459e-10 3.806875392623349e-06 2.7197015919644003e-06 9.063113923146179e-05 1.0000001369419182 0.9998418864453915 1.0000123837101167 1.7558171364526563e-05 -1.2225301636619613e-06 1.5349504942218007e-07 1.8266425180440582e-10 -1.22525850759712e-10 -6.803907848518479e-10 3.826900803102698e-07 2.739933512702392e-07 9.103547336782287e-06 1.0000003269004607 0.9998420221489994 1.0000078609735772 1.7558209697489503e-05 -1.211354725846284e-07 1.5349505122147403e-07 1.6584301570957844e-10 -1.2299363005639888e-10 -6.7949875343306e-10 3.837752705581812e-08 3.282927539467174e-08 9.084399394281905e-07 0.9999945270551619 0.9998378788065031 1.0001459728786257 1.7556881590447676e-05 -3.33427361452106e-05 1.5349501934634148e-07 7.106061114419843e-10 -1.0956388545500097e-10 -6.529616992934767e-10 1.0540726854519924e-05 7.530351985238361e-06 0.00025096161550957317 0.999980374972023 0.9998277685706664 1.000483172927196 1.7552394712734866e-05 -0.00011075082249572328 1.5349493268499163e-07 2.329209912605946e-09 -8.337499749486158e-11 -1.576649550069478e-10 3.601659859020303e-05 2.5730561915384343e-05 0.0008575494077708252 1.000000345906947 0.9998420357269535 1.0000074084496051 1.7558213512248087e-05 -1.0885261316656792e-08 1.534950513753304e-07 1.6416342041251346e-10 -1.2303499701657504e-10 -6.793962866450983e-10 5.770553538536497e-09 1.8516857841711685e-08 1.5139297541452188e-07
0.602 0.9999980157819391 0.9998403711218771 1.0000567964921072 1.1187221068279483e-05 -1.2127511898097754e-05 1.514094573618037e-07 4.30829633503616e-10 -1.178809148377644e-10 -6.376020516115037e-10 3.919906452769418e-06 2.8004496921948927e-06 9.332442624361792e-05 0.9999999973222179 0.9998417867027878 1.0000096148948772 1.1187504001461339e-05 -1.2233275214354444e-06 1.5140946627940086e-07 1.9118101251185651e-10 -1.2250836706821158e-10 -6.423814760522267e-10 3.9408485137308923e-07 2.8212009072535544e-07 9.376360667434291e-06 1.000000196630898 0.9998419290855193 1.0000048695345474 1.118753050505412e-05 -1.2135790150320065e-07 1.5140946749256586e-07 1.6748214344775385e-10 -1.229845644296773e-10 -6.422040248004623e-10 3.943259348047635e-08 3.351372224742131e-08 9.36442286747764e-07 0.9999941149465653 0.999837584415212 1.0001496929482234 1.1186563652647364e-05 -3.331603775000178e-05 1.514094367357556e-07 9.244852651605374e-10 -1.0932810081522395e-10 -5.941750127962698e-10 1.0849214840112017e-05 7.750741358785061e-06 0.0002583100740806864 0.999979307853797 0.9998270062786484 1.000502498663818 1.118297158929736e-05 -0.00011026953206427394 1.5140935173128516e-07 3.0807261764677435e-09 -8.281712601129317e-11 -5.361918592127741e-11 3.7010058400825035e-05 2.6440324932980215e-05 0.0008812127648676428 1.0000002165733612 0.9998419433320737 1.0000043947253863 1.1187533136101547e-05 -1.1044748937826652e-08 1.5140946788120083e-07 1.651145711911984e-10 -1.2302680873354447e-10 -6.42173325455449e-10 5.623924297125132e-09 1.859284611880197e-08 1.591965419029631e-07
0.612 0.9999978308963062 0.9998402390486663 1.0000573560641497 6.967572504445806e-06 -1.2125987203388016e-05 1.482931947887152e-07 5.06081101167755e-10 -1.1776257172284768e-10 -5.929535216579798e-10 4.029759159672896e-06 2.8789272988161774e-06 9.594229095028348e-05 0.9999999049733768 0.9998417207304116 1.000007970884747 6.967768961797081e-06 -1.2237918444740512e-06 1.482932017942847e-07 1.989877940039177e-10 -1.224705986111195e-10 -6.024418828947023e-10 4.051643674675875e-07 2.9002233561350893e-07 9.641951242360232e-06 1.0000001136361008 0.9998418697949141 1.0000030027883613 6.967786766578017e-06 -1.214819605246264e-07 1.4829320277503174e-07 1.6852978393338365e-10 -1.229555730307224e-10 -6.027404975929974e-10 4.045489072755423e-08 3.418198336412902e-08 9.631350538874611e-07 0.9999937503711877 0.9998373239858598 1.000154532095118 6.967085551284403e-06 -3.328200996003797e-05 1.4829317882173964e-07 1.1338111316261871e-09 -1.0907232264951238e-10 -5.404836506193842e-10 1.114862580775709e-05 7.964647091205315e-06 0.0002654424500224944 0.9999782921943039 0.9998262807642353 1.0005228508204054 6.9641543904738015e-06 -0.00010976456445969436 1.482931128783454e-07 3.814804942590329e-09 -8.224248068687341e-11 2.7896502832961605e-11 3.796902643085614e-05 2.7125451593528948e-05 0.0009040540854799578 1.000000134514978 0.9998418847103664 1.000002505681676 6.967788527573895e-06 -1.1129331018623225e-08 1.4829320284326056e-07 1.6548605989332812e-10 -1.2299830187581179e-10 -6.027575609807138e-10 5.453118068110387e-09 1.866775824095762e-08 1.6162540003561865e-07
0.622 0.999997677010382 0.9998401291232522 1.0000586515042622 4.24118332190087e-06 -1.212269841542624e-05 1.4429487324160633e-07 5.785542872766911e-10 -1.1762409944609315e-10 -5.510873208043699e-10 4.1366544828779755e-06 2.9552924863529946e-06 9.848984029710813e-05 0.9999998436008238 0.999841676887548 1.0000070631552973 4.241317871925856e-06 -1.2240267647446205e-06 1.442948770878772e-07 2.056603371956828e-10 -1.2241281123304412e-10 -5.636305511887065e-10 4.1595634482679977e-07 2.9772001457902505e-07 9.900756505709977e-06 1.000000061619825 0.9998418326352608 1.000001872254523 4.241329448263241e-06 -1.2153022649775807e-07 1.4429487759811073e-07 1.6860417245339108e-10 -1.2290629962707945e-10 -5.642384556221326e-10 4.145809254677158e-08 3.4843831123247714e-08 9.88518612243615e-07 0.9999934170842358 0.9998370859136552 1.0001601004891543 4.240818453187479e-06 -3.324319607188972e-05 1.4429486506442402e-07 1.336890967966947e-09 -1.0879616952342357e-10 -4.928148480958719e-10 1.1439573809682988e-05 8.172508384218079e-06 0.00027237332576696697 0.9999773118614127 0.9998255805040626 1.0005438365890131 4.2383641867368715e-06 -0.00010924503266137209 1.4429483107479002e-07 4.526443825588742e-09 -8.165165122314019e-11 9.134082468842843e-11 3.8895773227312954e-05 2.7787565738957773e-05 0.0009261278405245007 1.0000000834353862 0.9998418482197888 1.0000013528423721 4.241330586669644e-06 -1.1153479474091412e-08 1.4429487720922692e-07 1.6490035419101335e-10 -1.2294948946956545e-10 -5.642864762586473e-10 5.3061743785461426e-09 1.87525904097359e-08 1.5862306885791535e-07
0.632 0.9999975429692973 0.9998400333768006 1.0000604162637998 2.522676463139304e-06 -1.2118281057580643e-05 1.395437521687666e-07 6.483024078335204e-10 -1.1746498905638304e-10 -5.128046225187463e-10 4.2407956707207106e-06 3.0296906613046226e-06 0.00010097177793611824 0.999999802038839 0.9998416471974745 1.0000066254413673 2.5227677121157254e-06 -1.2241121727216466e-06 1.3954375199050177e-07 2.116145197565418e-10 -1.2233498829820698e-10 -5.272794708030268e-10 4.2648422190886164e-07 3.0522999177447336e-07 1.015318746629734e-05 1.0000000294152636 0.9998418096290477 1.0000012116962769 2.522774931432824e-06 -1.2152708821623992e-07 1.3954375158523533e-07 1.6815772933579104e-10 -1.2283704734613566e-10 -5.280842938387592e-10 4.245002202238e-08 3.550532867925783e-08 1.0129774875798659e-06 0.9999931039521178 0.9998368622452297 1.0001661310259817 2.5223970687718996e-06 -3.320134617314469e-05 1.3954375384072115e-07 1.5330583949458596e-09 -1.0850030549750801e-10 -4.509254341911508e-10 1.1722627146826626e-05 8.374731710299498e-06 0.00027911618603818783 0.9999763557867508 0.9998248975923757 1.0005651871358874 2.520280882978493e-06 -0.00010871717738112469 1.3954375890351757e-07 5.212175832865393e-09 -8.104347187172083e-11 1.4090584763500657e-10 3.9792403371197285e-05 2.8428172450005755e-05 0.0009474844467497561 1.000000052167669 0.9998418258827491 1.0000006699735595 2.5227756342418624e-06 -1.1136033784339676e-08 1.3954375136836964e-07 1.638137293013054e-10 -1.2288109643509432e-10 -5.281517586546752e-10 5.212227056568803e-09 1.885430579559589e-08 1.5237855251384675e-07
0.642 0.9999974213391365 0.9998399464986988 1.00006247268003 1.4659195098905359e-06 -1.2113164354877175e-05 1.3415770669800422e-07 7.158988703317002e-10 -1.1728641297544523e-10 -4.782397568309189e-10 4.342367083070209e-06 3.1022536931041723e-06 0.00010339240401343348 0.9999997728466421 0.999841626344539 1.0000064802581299 1.4659809879876309e-06 -1.2241073175145738e-06 1.341577026755091e-07 2.177337098640337e-10 -1.2223703935729e-10 -4.939037977657751e-10 4.3676685353236993e-07 3.1256558550100487e-07 1.0399607817245889e-05 1.0000000095809478 0.9998417954601166 1.0000008436466479 1.4659852128053294e-06 -1.2149483572051063e-07 1.3415770142175849e-07 1.681049123016098e-10 -1.2274784946418968e-10 -4.948299140068031e-10 4.3433341962899235e-08 3.616695381594647e-08 1.0368901334591735e-06 0.9999928035541962 0.9998366476797285 1.0001724456984906 1.4656989882543976e-06 -3.3157631494750116e-05 1.34157717446206e-07 1.7222721000748865e-09 -1.0818461182134443e-10 -4.1420513563271345e-10 1.1998305764797561e-05 8.571688933980347e-06 0.0002856833897972172 0.9999754165827365 0.9998242267529653 1.000586723569821 1.4638202580443442e-06 -0.00010818515357265654 1.3415775939271958e-07 5.869596431829897e-09 -8.041894990677415e-11 1.7999746116934822e-10 4.0660848531141795e-05 2.904865306932193e-05 0.0009681701505753919 1.0000000332702903 0.9998418123830386 1.0000002796100484 1.4659856154485773e-06 -1.1095588796863017e-08 1.341577014073969e-07 1.631433847601181e-10 -1.227923342085576e-10 -4.949095729548735e-10 5.182285398381362e-09 1.8972386549161596e-08 1.4546506509968438e-07
0.652 0.999997307299184 0.9998398650451854 1.0000647055071215 8.320730153759106e-07 -1.2107629698413517e-05 1.2825008603463252e-07 7.816518521391028e-10 -1.1708764820049234e-10 -4.472767604848634e-10 4.441536149398605e-06 3.1731013033055984e-06 0.00010575560268549066 0.999999751199291 0.9998416108818301 1.0000065124681365 8.321141775973597e-07 -1.224053846184804e-06 1.2825007946418673e-07 2.2458586346186203e-10 -1.2211933589200316e-10 -4.6364948653626013e-10 4.4682024629780584e-07 3.197378659572826e-07 1.0640299225644428e-05 0.9999999972915117 0.9998417866812397 1.0000006529790868 8.321163596829922e-07 -1.2145116633680445e-07 1.2825007754752095e-07 1.6903944375595203e-10 -1.226389181467179e-10 -4.646481722184447e-10 4.440631404943636e-08 3.682458573701188e-08 1.0604237490728807e-06 0.9999925110777473 0.9998364387793539 1.0001789290555487 8.31892790803045e-07 -3.311281415323935e-05 1.2825010232442294e-07 1.904328938540137e-09 -1.0784884879768618e-10 -3.8202358971247125e-10 1.2267083561325188e-05 8.763718940687566e-06 0.00029208617146507705 0.9999744894484985 0.9998235645574628 1.00060833010994 8.301812412717444e-07 -0.00010765165098665507 1.2825016727758394e-07 6.496555755074397e-09 -7.97779362406111e-11 2.1116163003558523e-10 4.150287227778244e-05 2.9650268593464045e-05 0.0009882271065118301 1.0000000219178398 0.9998418042733986 1.0000000666263797 8.321165579229498e-07 -1.10474465978762e-08 1.282500779899429e-07 1.6348596035895029e-10 -1.2268418067037691e-10 -4.6473535013002603e-10 5.196671643126979e-09 1.90984109730485e-08 1.397919780476146e-07
0.662 0.9999971978061251 0.9998397868422485 1.0000670419564215 4.613587586902363e-07 -1.2101854901355467e-05 1.219289148698798e-07 8.451576779925383e-10 -1.1686885912698838e-10 -4.1972984098168877e-10 4.538455415668834e-06 3.242342533768637e-06 0.0001080648821497263 0.9999997340509447 0.9998415986334175 1.000006649346824 4.613859453173225e-07 -1.2239783003948367e-06 1.2192890801232607e-07 2.3197571938569232e-10 -1.219817702094996e-10 -4.3650621578001996e-10 4.5665921043126043e-07 3.2675709423321103e-07 1.0875482043754393e-05 0.9999999895008572 0.9998417811162926 1.0000005669754997 4.6138672338538903e-07 -1.2140750840297845e-07 1.2192890607267816e-07 1.7078763995983213e-10 -1.2250973842656506e-10 -4.3754672471092095e-10 4.5367401310016815e-08 3.747469509223872e-08 1.083541588574517e-06 0.9999922234840458 0.9998362333735955 1.000185508191751 4.612063869854281e-07 -3.306737521459189e-05 1.2192893165296965e-07 2.0784149206055744e-09 -1.0749342578772547e-10 -3.5385054415108245e-10 1.2529391869221856e-05 8.951130103017834e-06 0.000298334719066863 0.9999735713435703 0.9998229088349311 1.0006299338724187 4.5961496771683667e-07 -0.00010711836142094848 1.2192899870262595e-07 7.0907092839323884e-09 -7.91204999220153e-11 2.362019927705907e-10 4.23200803015078e-05 3.023416689937666e-05 0.0010076936286074077 1.0000000150641954 0.9998417993776842 0.9999999583051067 4.613867813735309e-07 -1.100152473029207e-08 1.2192890701945832e-07 1.6466965648981737e-10 -1.225560967068669e-10 -4.3763865626565753e-10 5.232660051377092e-09 1.9224470721968303e-08 1.3618431627781117e-07
0.672 0.9999970909898231 0.9998397105539637 1.0000694372715349 2.4994437206402855e-07 -1.2095947363543511e-05 1.1529599306490962e-07 9.054739574993896e-10 -1.166309100544181e-10 -3.9541003058487947e-10 4.633262588190115e-06 3.310075768192946e-06 0.00011032348089115542 0.9999997195300024 0.9998415882622422 1.0000068461747 2.49961617700174e-07 -1.2238951443044963e-06 1.1529598759322906e-07 2.3912147339243533e-10 -1.2182473776594832e-10 -4.1240040502466827e-10 4.662965612421052e-07 3.336322702442791e-07 1.1105402867621397e-05 0.9999999843372356 0.9998417774281021 1.0000005409201467 2.499613974384705e-07 -1.2136904128564857e-07 1.1529598604308198e-07 1.7258333447382303e-10 -1.2236141292313875e-10 -4.1346406952291694e-10 4.631619499746775e-08 3.811612329073279e-08 1.1061497573889737e-06 0.9999919389054126 0.9998360301284525 1.0001921382882528 2.498119449927665e-07 -3.3021608332842306e-05 1.152960054558426e-07 2.2432746441812663e-09 -1.071188276052735e-10 -3.292736960708069e-10 1.2785621584407657e-05 9.134201769818619e-06 0.00030443833097229506 0.9999726603900574 0.9998222582446769 1.000651490273956 2.483109778564635e-07 -0.0001065863169089059 1.1529605562276585e-07 7.649663504352629e-09 -7.84468191573143e-11 2.5635477017793735e-10 4.311393164715749e-05 3.08013906783452e-05 0.001026604567157893 1.0000000108375937 0.9998417963587114 0.9999999099308641 2.4996135599059554e-07 -1.0962074094002257e-08 1.1529598751991542e-07 1.6593003373777426e-10 -1.2240891884124998e-10 -4.1355836142438077e-10 5.282903180017272e-09 1.9348023931271565e-08 1.3453752370852313e-07
0.682 0.9999969857325333 0.9998396353818744 1.0000718646852933 1.322676564685494e-07 -1.2089969123595095e-05 1.0845086486720668e-07 9.616837304835805e-10 -1.1637339868887106e-10 -3.7414724045613733e-10 4.726080087739493e-06 3.376388379033124e-06 0.00011253445723565173 0.9999997065179055 0.9998415789692146 1.0000070762055964 1.3227731875929492e-07 -1.2238108589412694e-06 1.084508618387563e-07 2.4522157954879563e-10 -1.216481940894499e-10 -3.9123459482869963e-10 4.757413672644662e-07 3.403697273632907e-07 1.1330403617714597e-05 0.9999999806820048 0.9998417748175116 1.0000005480690168 1.3227633785515728e-07 -1.2133669481806058e-07 1.0845086128861017e-07 1.7363698251830386e-10 -1.2219371675456917e-10 -3.9230926730890314e-10 4.7250130924817695e-08 3.874684289278738e-08 1.1282353419690445e-06 0.9999916562252592 0.9998358282463976 1.000198792547184 1.321505610943663e-07 -3.297568684643559e-05 1.0845087045815144e-07 2.397768279406623e-09 -1.067249571857056e-10 -3.079808577298415e-10 1.3036125100165121e-05 9.313185607826623e-06 0.00031040556105981285 0.9999717554560285 0.9998216119785415 1.000672972875929 1.307228924162375e-07 -0.00010605612672564386 1.0845089339443866e-07 8.171508157111176e-09 -7.775740561311836e-11 2.724519212952501e-10 4.388575069485571e-05 3.135288589612272e-05 0.0010449916909222557 1.0000000081193827 0.9998417944173171 0.9999998947598575 1.3227622039990275e-07 -1.0929469297238046e-08 1.0845086271707971e-07 1.6647883691588803e-10 -1.222420143222997e-10 -3.924047360495494e-10 5.341783686123104e-09 1.946773611454e-08 1.3432032234679782e-07
0.692 0.9999968813847505 0.999839560861989 1.0000743086395225 6.822031372672993e-08 -1.208395514932677e-05 1.0149231783108283e-07 1.0134649602906875e-09 -1.1609665394178821e-10 -3.5579101132303447e-10 4.817016869065608e-06 3.441357991973038e-06 0.00011470068368303955 0.9999996943647214 0.999841570290024 1.0000073238936604 6.822355697045284e-08 -1.2237280963196966e-06 1.0149231740098309e-07 2.500253552973486e-10 -1.2145331166070491e-10 -3.729037333977372e-10 4.849995775781599e-07 3.4697336110635786e-07 1.1550891629565332e-05 0.9999999778851861 0.9998417728201779 1.0000005728775487 6.82219328510931e-08 -1.2130989251892346e-07 1.0149231786880492e-07 1.73704954010025e-10 -1.220071484193918e-10 -3.739820323121438e-10 4.816479128552333e-08 3.93622717802133e-08 1.1498731432016566e-06 0.9999913747944631 0.9998356272637315 1.0002054553969624 6.811628423495766e-08 -3.292971041931895e-05 1.0149231662936328e-07 2.5414396674829566e-09 -1.0631242398870977e-10 -2.897339583116549e-10 1.3281220502662027e-05 9.488308563151765e-06 0.00031624426976240857 0.9999708558740269 0.9998209695597232 1.000694366532072 6.675344591239243e-08 -0.00010552813854513055 1.014923114983048e-07 8.655372522535487e-09 -7.705182292445792e-11 2.8504986554749847e-10 4.4636741289385e-05 3.188951179563664e-05 0.0010628839760030758 1.0000000062595804 0.9998417930891548 0.9999998972476547 6.822175105805892e-08 -1.0902810802826763e-08 1.0149231890100374e-07 1.6607289809238897e-10 -1.220562834724303e-10 -3.7407805596152486e-10 5.4040642476790575e-09 1.9579618977575764e-08 1.3492410468179207e-07
0.702 0.9999967775786737 0.9998394867315132 1.0000767603328742 3.4127478579382876e-08 -1.2077925295283251e-05 9.451117853546212e-08 1.0613007995184038e-09 -1.1580104462262142e-10 -3.402072074937791e-10 4.9061727460242274e-06 3.5050555730962083e-06 0.00011682477036469573 0.9999996827024444 0.9998415619617645 1.0000075804456874 3.4124640118056435e-08 -1.223648371893648e-06 9.451118057602442e-08 2.5404471159987523e-10 -1.2123927303225593e-10 -3.573004322121588e-10 4.94077237288179e-07 3.5344692764354985e-07 1.176723877724123e-05 0.9999999755787518 0.999841771173182 1.0000006065534106 3.412240748023702e-08 -1.2128831681756173e-07 9.45111810962431e-08 1.7330245447172068e-10 -1.2180187096799073e-10 -3.5837779709610044e-10 4.9056938823133126e-08 3.995716058075056e-08 1.1711508136020152e-06 0.9999910942451626 0.9998354269175413 1.0002121180311523 3.4035872090553473e-08 -3.2883735583584126e-05 9.451117220554834e-08 2.67472354514906e-09 -1.0588100909053498e-10 -2.7434667887627605e-10 1.3521198127452592e-05 9.659777530611973e-06 0.00032196160221198005 0.9999699612561755 0.9998203307106348 1.0007156628916338 3.27354237125051e-08 -0.00010500254399455801 9.451114624586822e-08 9.101621032928653e-09 -7.633094288563872e-11 2.945246392955476e-10 4.5368002566329124e-05 3.241205213807699e-05 0.001080307811174305 1.0000000048901565 0.9998417921113036 0.9999999086020106 3.412216424901278e-08 -1.0881598197994595e-08 9.451118180509572e-08 1.6522786360902938e-10 -1.2185157562190539e-10 -3.5847404484587504e-10 5.466867350241362e-09 1.967717441310198e-08 1.3590574043804765e-07
0.712 0.9999966741099712 0.9998394128443783 1.0000792148947402 1.6490269639928482e-08 -1.2071890883409195e-05 8.758189799408906e-08 1.1060973251188637e-09 -1.1548722753821038e-10 -3.2727400597031796e-10 4.993642489878976e-06 3.5675483920501917e-06 0.00011890901380516134 0.9999996713266642 0.9998415538383957 1.0000078409977171 1.6481130478171786e-08 -1.2235727830173725e-06 8.758190141428713e-08 2.5817673753828127e-10 -1.2100696551741885e-10 -3.443189906953222e-10 5.029835068416758e-07 3.597964636812248e-07 1.1979706302513827e-05 0.9999999735582803 0.9998417697304838 1.000000644233364 1.6478268374925624e-08 -1.2127204366077673e-07 8.758190151120996e-08 1.733259660020071e-10 -1.2157782381291707e-10 -3.453926528330301e-10 4.9926762865670774e-08 4.052924681702944e-08 1.1921014351429252e-06 0.9999908143727133 0.9998352270613584 1.0002187755770164 1.6411534341434123e-08 -3.2837794069996854e-05 8.758188915643226e-08 2.798551840755739e-09 -1.054313511282895e-10 -2.616664010334163e-10 1.3756326708146761e-05 9.827783757609795e-06 0.0003275639872339733 0.9999690713769219 0.999819695269088 1.0007368575466282 1.5175255152979008e-08 -0.00010447944438350836 8.758185391319286e-08 9.511412066901124e-09 -7.559492603815566e-11 3.0114070969665117e-10 4.60805435641933e-05 3.292122561384135e-05 0.001097287204070638 1.0000000038066883 0.9998417913377241 0.999999923959759 1.647796158425843e-08 -1.0865805259330845e-08 8.758190212624064e-08 1.6484010722089885e-10 -1.2162877990052974e-10 -3.4548858328122e-10 5.525546561947714e-09 1.9755224781676632e-08 1.3706404229218913e-07
0.722 0.9999965708663899 0.9998393391202375 1.000081669675597 7.767258246629315e-09 -1.2065857826881869e-05 8.076397553256769e-08 1.148381848092203e-09 -1.1515454839583866e-10 -3.168781590871452e-10 5.079516899397435e-06 3.628900835841567e-06 0.00012095543178467354 0.9999996601251172 0.9998415458397024 1.0000081029069052 7.751225448167197e-09 -1.2235016082602379e-06 8.076397935184756e-08 2.6291120851484326e-10 -1.207558266072347e-10 -3.338547255412351e-10 5.11730847973693e-07 3.660306915888216e-07 1.2188456061329529e-05 0.9999999717115045 0.9998417684118794 1.00000068327529 7.747674325900704e-09 -1.2126078803965852e-07 8.076397902414957e-08 1.742611717190471e-10 -1.213354919138597e-10 -3.349224982666056e-10 5.0778386784971714e-08 4.1081840733164586e-08 1.212695825460341e-06 0.9999905350644125 0.9998350276142333 1.0002254253828278 7.702577128945317e-09 -3.279190300205431e-05 8.076396753280329e-08 2.9135373171548547e-09 -1.0496365860870693e-10 -2.515613974317767e-10 1.3986856308847755e-05 9.992504970778281e-06 0.0003330572165876938 0.9999681861022106 0.9998190631376811 1.0007579483071394 6.53508802745037e-09 -0.00010395888940494654 8.076393397703582e-08 9.885819000894262e-09 -7.484419852475984e-11 3.050949215917814e-10 4.677529383968681e-05 3.341769344416685e-05 0.0011138440424433157 1.000000002896908 0.9998417906882133 0.9999999406788541 7.747298480214224e-09 -1.0855090481793608e-08 8.076397991405342e-08 1.6539485908148603e-10 -1.213873192830704e-10 -3.350180901618651e-10 5.577812522280929e-09 1.9815158066557414e-08 1.3830868889943896e-07
0.732 0.9999964677869847 0.9998392655153406 1.0000841232705246 3.7251787656116702e-09 -1.2059828389017492e-05 7.41109559349057e-08 1.1877794570632825e-09 -1.1480441808739357e-10 -3.089116611742279e-10 5.16388077367777e-06 3.689172996292101e-06 0.0001229658565162517 0.9999996490368853 0.9998415379221443 1.00000836477584 3.701390357810856e-09 -1.2234340564075223e-06 7.411095928723649e-08 2.6780966299586647e-10 -1.2048759904962927e-10 -3.25805788635596e-10 5.203322216185084e-07 3.7215902799113393e-07 1.2393623111558314e-05 0.9999999699775066 0.9998417671738477 1.0000007222825857 3.6970631139714377e-09 -1.2125345380809964e-07 7.411095874775387e-08 1.756636552135437e-10 -1.2107591388161512e-10 -3.2686647310727215e-10 5.1617595896410216e-08 4.162226220992266e-08 1.2328973312055974e-06 0.9999902562587925 0.9998348285316555 1.0002320660397919 3.6762645829227236e-09 -3.274607067994185e-05 7.411095055099101e-08 3.019438721196179e-09 -1.0447816517843382e-10 -2.439125208785391e-10 1.4213017975808309e-05 1.015410516966118e-05 0.00033844657659702805 0.9999673053490344 0.9998184342549018 1.0007789342170201 2.58413708196809e-09 -0.00010344089914670468 7.411092661352152e-08 1.0225256455815143e-08 -7.407841995992914e-11 3.0654593674952704e-10 4.745311002729169e-05 3.390206413353935e-05 0.0011299983834714654 1.0000000020998987 0.9998417901192522 0.9999999573627737 3.6966101332987922e-09 -1.0848327060715557e-08 7.411095985315785e-08 1.6644714374053953e-10 -1.2112818654269818e-10 -3.26961322587953e-10 5.6275155240204865e-09 1.9865408086697863e-08 1.3957217550044943e-07
0.742 0.999996364839629 0.9998391920064699 1.0000865749819012 1.9558358407773143e-09 -1.2053802777719816e-05 6.767468621350289e-08 1.2233793627705354e-09 -1.1443712792595758e-10 -3.032704898129527e-10 5.2468103075958865e-06 3.748418830548392e-06 0.00012494201347482855 0.9999996380298891 0.9998415300627778 1.0000086259156016 1.9232002037753617e-09 -1.22336875319391e-06 6.7674688310238e-08 2.71874819173706e-10 -1.2020142115524652e-10 -3.200719343958787e-10 5.287977283880736e-07 3.7818895762645705e-07 1.2595377256869563e-05 0.9999999683242097 0.999841765993471 1.0000007605672598 1.9179869856181802e-09 -1.2124850844039775e-07 6.767468796135725e-08 1.765274543397656e-10 -1.2079832454188545e-10 -3.211243709882617e-10 5.244820670128726e-08 4.215720673825856e-08 1.2527160574296454e-06 0.9999899779231645 0.9998346297895198 1.0002386968440258 1.924853383121744e-09 -3.270030039942046e-05 6.767468396245247e-08 3.115527033542352e-09 -1.0397557058114892e-10 -2.3860939974453585e-10 1.443502261333555e-05 1.0312733875331067e-05 0.0003437369607508469 0.9999664290631191 0.9998178085792232 1.000799815013127 9.163289739316741e-10 -0.00010292547688061065 6.767467190188718e-08 1.0529837624276158e-08 -7.329872613561181e-11 3.0562974826971934e-10 4.811478077478172e-05 3.437489711105885e-05 0.0011457687050827543 1.0000000013835826 0.9998417896079254 0.9999999733236188 1.9174459305223915e-09 -1.0843966768520132e-08 6.767468870329194e-08 1.6699040360738026e-10 -1.2085166761731203e-10 -3.212184748924732e-10 5.679961229955307e-09 1.991609189755653e-08 1.4080617447211893e-07
0.752 0.9999962620082774 0.9998391185818464 1.000089024514317 1.1345824635091012e-09 -1.2047780606015938e-05 6.150058737000773e-08 1.254732064289684e-09 -1.1405192270700415e-10 -2.99854755515101e-10 5.328372487597602e-06 3.8066857622939523e-06 0.00012688554204698412 0.9999996270881395 0.9998415222501515 1.0000088860407648 1.091772556674244e-09 -1.2233045659126337e-06 6.150058834199286e-08 2.7454760410776135e-10 -1.1989783557929293e-10 -3.1655492280536956e-10 5.371333415227604e-07 3.841249616638246e-07 1.2793928750665388e-05 0.9999999667356275 0.999841764859328 1.0000007978449443 1.0855402784041965e-09 -1.2124474414220997e-07 6.15005885568821e-08 1.7628313401789442e-10 -1.205036605900459e-10 -3.1759885689823256e-10 5.327033938689051e-08 4.268976880817966e-08 1.2722150174291967e-06 0.9999897000409038 0.9998344313750572 1.0002453174913004 1.1241606477780642e-09 -3.265459318631565e-05 6.150058709393744e-08 3.2015799391378683e-09 -1.0345544540086077e-10 -2.3554688089958615e-10 1.4653061637292579e-05 1.0468526664429111e-05 0.0003489329208546789 0.9999655572062855 0.9998171860801266 1.0008205908194538 2.092979451994487e-10 -0.00010241261694122114 6.150058284630068e-08 1.0800359101070634e-08 -7.250514538312922e-11 3.024684441372406e-10 4.876103253382948e-05 3.4836707031403174e-05 0.0011611720825915257 1.0000000007319745 0.999841789142814 0.9999999882771269 1.0848974237550841e-09 -1.0840794561323516e-08 6.150058848980292e-08 1.6645399613729878e-10 -1.2055773375729238e-10 -3.1769200661496086e-10 5.7367922215830185e-09 1.9974281470585176e-08 1.420048051783095e-07
0.762 0.9999961592851376 0.9998390452355455 1.0000914717841394 6.363445312424576e-10 -1.2041761720119826e-05 5.562279308981058e-08 1.2824552820923556e-09 -1.1365054007423857e-10 -2.985671080864584e-10 5.408627012537003e-06 3.864016112581733e-06 0.00012879796990690422 0.999999616203905 0.9998415144787065 1.0000091450788684 5.817749739325928e-10 -1.2232410320942834e-06 5.562279437371126e-08 2.763179393016527e-10 -1.1957765864109601e-10 -3.1515982859888337e-10 5.453422988749962e-07 3.8996960253685237e-07 1.2989489367565368e-05 0.9999999652040322 0.9998417637658956 1.0000008340443538 5.743645541165742e-10 -1.2124166833243948e-07 5.56227954935843e-08 1.7540763891516048e-10 -1.2019237511615204e-10 -3.1619438681272507e-10 5.408162019520481e-08 4.3220655901759494e-08 1.291475806114261e-06 0.9999894226036281 0.9998342332812701 1.0002519278867967 6.496250352734347e-10 -3.260894942319977e-05 5.562279149816222e-08 3.278478581196836e-09 -1.0291908492276478e-10 -2.346243754500373e-10 1.4867309933768513e-05 1.0621607366678799e-05 0.00035403866936959126 0.9999646897486687 0.999816566732631 1.0008412619577332 -1.5949404453795866e-10 -0.00010190230956526248 5.562278278243886e-08 1.1038860866920515e-08 -7.169810457851438e-11 2.9717369386790757e-10 4.939253676284789e-05 3.528796912589982e-05 0.0011762243062698498 1.0000000001373468 0.9998417887184001 1.0000000021521314 5.73604079287111e-10 -1.0838314297587338e-08 5.5622794425991565e-08 1.6531330507734964e-10 -1.2024760615872272e-10 -3.162866717342754e-10 5.795591303560472e-09 2.0044734452859465e-08 1.4323107337850628e-07
0.772 0.999996056665694 0.9998389719639509 1.0000939167967346 2.6676865102161033e-10 -1.2035746232765626e-05 5.0066625943537195e-08 1.3077786733573562e-09 -1.1323280094312956e-10 -2.9931344668149364e-10 5.487629236929035e-06 3.920449265123737e-06 0.000130680682072296 0.9999996053727346 0.9998415067452265 1.0000094030474094 1.985926278001923e-10 -1.2231781404313347e-06 5.0066630370747686e-08 2.7827483905894656e-10 -1.192417345966287e-10 -3.157932479989345e-10 5.534276299635462e-07 3.957255185093241e-07 1.3182228724731206e-05 0.9999999637249765 0.9998417627099948 1.0000008691842581 1.898192520189632e-10 -1.2123925658025367e-07 5.006663237768457e-08 1.7497601458283876e-10 -1.198650402270152e-10 -3.168180174115669e-10 5.4879754265608866e-08 4.375128805479602e-08 1.310552981090058e-06 0.9999891456062293 0.9998340355034128 1.0002585280227987 3.0740938633530797e-10 -3.2563369392692195e-05 5.006661775642967e-08 3.3477414726063104e-09 -1.023665188198072e-10 -2.357462117996245e-10 1.507792965794448e-05 1.0772090864923597e-05 0.0003590580740062515 0.9999638266637695 0.9998159505138536 1.0008618288270814 -3.8191825795802263e-10 -0.0001013945434881087 5.006658269145866e-08 1.124811780512306e-08 -7.087805674810496e-11 2.8984955950319e-10 5.000991722466601e-05 3.572912464746741e-05 0.0011909399811914827 0.9999999995952519 0.9998417883315066 1.0000000149675288 1.889222609433815e-10 -1.0836500668585812e-08 5.0066630886290266e-08 1.6464232174723268e-10 -1.1992107678631527e-10 -3.1690923496077794e-10 5.852800289997381e-09 2.01333346089529e-08 1.4457416952180066e-07
0.782 0.9999959541459478 0.9998388987637962 1.000096359578494 3.135969842177405e-11 -1.2029734185001808e-05 4.4853774053957355e-08 1.3315063382650142e-09 -1.1279861682778527e-10 -3.020019309863463e-10 5.565432191221292e-06 3.976023139459121e-06 0.00013253491634821038 0.9999995945906925 0.9998414990468615 1.000009659985532 -5.249195640768488e-11 -1.2231158504550885e-06 4.4853784576102084e-08 2.8107137809599813e-10 -1.188891815452034e-10 -3.183645333832588e-10 5.613938262053754e-07 4.0139660234137814e-07 1.3372257708424879e-05 0.9999999622945284 0.9998417616888151 1.0000009033051362 -6.283504560981714e-11 -1.2123746028161055e-07 4.4853786906280576e-08 1.7562645915768906e-10 -1.195215946270802e-10 -3.1937884652946875e-10 5.5664261853844034e-08 4.4284678644781774e-08 1.3294496225271037e-06 0.9999888690441151 0.9998338380370498 1.0002651179113846 1.0345508051331163e-10 -3.2517853219704525e-05 4.485375273486997e-08 3.4104810192576554e-09 -1.0179838442703463e-10 -2.388187398997159e-10 1.5285072978046414e-05 1.0920085125456696e-05 0.00036399467611875405 0.9999629679257013 0.999815337401167 1.000882291839454 -4.5044840769310647e-10 -0.000100889307009946 4.4853667866986855e-08 1.1430569722345684e-08 -7.00456535903506e-11 2.8059546103741517e-10 5.061375568894249e-05 3.616058518118781e-05 0.0012053326402363636 0.9999999991017596 0.9998417879793283 1.0000000267639313 -6.38895800037959e-11 -1.0835304314957586e-08 4.4853785728444404e-08 1.650777115212567e-10 -1.1957847593648058e-10 -3.1946892011561155e-10 5.9061483182415355e-09 2.024690538413155e-08 1.4606739931727665e-07
0.792 0.9999958517214691 0.9998388256314986 1.0000988001535047 -3.5891802264123046e-11 -1.2023725385864365e-05 4.0001932001149193e-08 1.3534628535102086e-09 -1.123490040684135e-10 -3.065433665056297e-10 5.642086849903678e-06 4.030774372559761e-06 0.00013436178987545115 0.9999995838534163 0.9998414913804536 1.0000099159303029 -1.3764712582774702e-10 -1.223053884906567e-06 4.000195086194935e-08 2.8437361481982083e-10 -1.1852139116714973e-10 -3.227849725395044e-10 5.692467994600974e-07 4.0698772194734056e-07 1.3559644797056384e-05 0.9999999609083297 0.9998417606992405 1.0000009364454139 -1.4978346992817898e-10 -1.2123599385022233e-07 4.0001953248185145e-08 1.770091199828112e-10 -1.1916268968488657e-10 -3.2378863114802445e-10 5.643648175516544e-08 4.482321069310133e-08 1.3481305183428442e-06 0.9999885929122609 0.9998336408774192 1.0002716975619013 7.20632711822313e-11 -3.2472400805743246e-05 4.000189375570122e-08 3.466845914436705e-09 -1.0121477369896492e-10 -2.437513754570858e-10 1.5488882980510002e-05 1.1065691889937575e-05 0.00036885173749532697 0.9999621135082511 0.999814727371653 1.0009026514003418 -3.2963812395285214e-10 -0.00010038658831111212 4.000174420565097e-08 1.158775078423914e-08 -6.920096400279969e-11 2.6950776102902274e-10 5.120459543956405e-05 3.658273537412557e-05 0.0012194148745539814 0.9999999986525107 0.9998417876587529 1.000000037579902 -1.5101794664506657e-10 -1.083443876353633e-08 4.000195283423874e-08 1.6626799845410872e-10 -1.1922025762927997e-10 -3.2387740199894267e-10 5.9554082701989925e-09 2.0388362817763032e-08 1.476779650360171e-07
0.802 0.9999957493876303 0.9998387525633398 1.000101238546929 4.647888726904158e-11 -1.2017719596821146e-05 3.5519994727439175e-08 1.3728950169422491e-09 -1.118842013681116e-10 -3.128514064053628e-10 5.717641269105838e-06 4.084737678856452e-06 0.0001361623397820653 0.9999995731563417 0.9998414837427041 1.0000101709196747 -7.55224172416236e-11 -1.2229919247776077e-06 3.552002445045115e-08 2.872639567513571e-10 -1.1813856715035357e-10 -3.2896843073154156e-10 5.769927433623356e-07 4.125037095200711e-07 1.3744448059127135e-05 0.9999999595618199 0.9998417597380114 1.0000009686443845 -8.968725329338919e-11 -1.2123452985122327e-07 3.552002697786623e-08 1.781905525516888e-10 -1.187888343551169e-10 -3.299608563133743e-10 5.719853002860217e-08 4.536635279247384e-08 1.3665539843062322e-06 0.999988317205444 0.9998334440196323 1.0002782669851715 1.9492091126982526e-10 -3.242701199733954e-05 3.551993472019997e-08 3.5164167023223107e-09 -1.0061677724299023e-10 -2.504557930282563e-10 1.568949338704123e-05 1.1209006498649508e-05 0.0003736322986293238 0.9999612633851112 0.9998141204024019 1.0009229079163076 -3.689183988770902e-11 -9.988637554725845e-05 3.551970063712979e-08 1.1720657307304446e-08 -6.834431827148832e-11 2.5667993363036536e-10 5.178294336670102e-05 3.699593462530302e-05 0.0012331984647417757 0.999999998242946 0.9998417873665244 1.0000000474548671 -9.112502775694481e-11 -1.0833575493932503e-08 3.5520027297359176e-08 1.6727796581979014e-10 -1.1884777016473809e-10 -3.300488019914938e-10 6.0027556658209185e-09 2.0553071657248017e-08 1.4933929105317078e-07
0.812 0.9999956471401947 0.9998386795558998 1.0001036747955074 2.08856649918286e-10 -1.2011716801966135e-05 3.140660420801524e-08 1.389301596707484e-09 -1.1140509663393205e-10 -3.208409537026215e-10 5.792139767724687e-06 4.13794525026408e-06 0.00013793755552107698 0.9999995624952988 0.9998414761305956 1.0000104250025943 6.415213591526956e-11 -1.2229299005609635e-06 3.1406656090471e-08 2.890780252961791e-10 -1.177417446721631e-10 -3.3683122064392854e-10 5.846370426036132e-07 4.1794865842809914e-07 1.3926739898266965e-05 0.9999999582508338 0.9998417588021492 1.000000999952277 4.7711097144405355e-11 -1.2123299348635572e-07 3.140666043046906e-08 1.7848971358422937e-10 -1.1840076394601822e-10 -3.3781237503770034e-10 5.795215171122752e-08 4.5910937664170634e-08 1.3846947393979741e-06 0.9999880419188356 0.9998332474591363 1.000284826204787 4.026388813762793e-10 -3.238168680628368e-05 3.140650006412225e-08 3.559024782994981e-09 -1.0000407681577937e-10 -2.5884543535699453e-10 1.5887028277028524e-05 1.1350117702994842e-05 0.00037833922617458546 0.9999604175304726 0.9998135164710646 1.00094306180942 3.5928316641301904e-10 -9.938865687502256e-05 3.140609126652574e-08 1.1830527882950203e-08 -6.747652455289444e-11 2.422037914216048e-10 5.2349271911979074e-05 3.7400518630181296e-05 0.0012466944907284542 0.9999999978689006 0.9998417870996689 1.000000056439185 4.604573703315877e-11 -1.0832639489764483e-08 3.14066609445599e-08 1.6742517685855781e-10 -1.1846060604512945e-10 -3.378992313384841e-10 6.0515394045620365e-09 2.0730855305665493e-08 1.5096007180799568e-07
0.822 0.9999955449756722 0.9998386066063206 1.000106108952712 3.726295799837187e-10 -1.2005717239934704e-05 2.765399729661134e-08 1.4028968035829361e-09 -1.1091279981350388e-10 -3.304302863077958e-10 5.8656228178107345e-06 4.190426659661273e-06 0.00013968839045620045 0.9999995518668626 0.9998414685416459 1.0000106782438052 2.0261456032883307e-10 -1.222868037260498e-06 2.7654106243775677e-08 2.8986990865866425e-10 -1.1733107185121872e-10 -3.4629221050815e-10 5.921838921186509e-07 4.233258631099112e-07 1.4106612621195386e-05 0.9999999569719495 0.9998417578892078 1.0000010304350264 1.8363469998172713e-10 -1.2123160859432468e-07 2.7654116333079644e-08 1.7794497074075784e-10 -1.1799887519548458e-10 -3.472615739185411e-10 5.869813764872339e-08 4.645318723102064e-08 1.4025516526506224e-06 0.999987767048352 0.9998330511919956 1.0002913752629548 6.168976782125171e-10 -3.23364254210059e-05 2.765377962474348e-08 3.5952086364357534e-09 -9.937819625724579e-11 -2.6883753261108487e-10 1.6081602491234976e-05 1.1489107944776317e-05 0.00038297523720633256 0.9999595759193809 0.9998129155562253 1.000963113525896 7.815813334324628e-10 -9.889342037802127e-05 2.7652917835482094e-08 1.1919266445372813e-08 -6.659753121881213e-11 2.2616776678152699e-10 5.290402158883437e-05 3.779680128099737e-05 0.0012599134083071967 0.9999999975269525 0.9998417868557427 1.0000000645989089 1.8171569229675217e-10 -1.083185435925223e-08 2.7654117153661258e-08 1.6674620331792002e-10 -1.180597913179768e-10 -3.473473233272285e-10 6.104081812291317e-09 2.0911095544699272e-08 1.5245680901189517e-07
0.832 0.9999954428912471 0.9998385337122688 1.0001085410854902 4.882137440932861e-10 -1.1999721162182412e-05 2.4250898014208055e-08 1.4144417827255332e-09 -1.1040660335842188e-10 -3.415395321613699e-10 5.938127532246307e-06 4.242209163546119e-06 0.00014141575630482754 0.9999995412682822 0.9998414609738583 1.0000109307203002 2.901001583648699e-10 -1.222806602646943e-06 2.4251144827393747e-08 2.9024714304768274e-10 -1.1690687596903997e-10 -3.5727202230483104e-10 5.996365334373064e-07 4.2863804572135974e-07 1.4284168263862156e-05 0.999999955722421 0.999841756997222 1.0000010601706937 2.6830125936609807e-10 -1.2123064424102057e-07 2.4251168843665757e-08 1.7714864272140668e-10 -1.1758389600930945e-10 -3.5822990179534515e-10 5.943644400958789e-08 4.6989870647900204e-08 1.4201429152588405e-06 0.9999874925905875 0.9998328552148752 1.0002979142178354 7.884668450081428e-10 -3.22912279826578e-05 2.4250406506103492e-08 3.626041990710277e-09 -9.873922023421283e-11 -2.803510568368482e-10 1.627332261004831e-05 1.162605401863498e-05 0.00038754290408046554 0.999958738527665 0.9998123176374528 1.0009830635357682 1.1820104775373843e-09 -9.840065391988122e-05 2.4248452478140872e-08 1.1989257234896406e-08 -6.570897181046728e-11 2.086572245002072e-10 5.344760400265042e-05 3.818507686066765e-05 0.001272865096753452 0.9999999972143562 0.9998417866327852 1.0000000720122066 2.6610050644864267e-10 -1.0831489354226958e-08 2.4251170701391447e-08 1.6583194022590708e-10 -1.1764550180968314e-10 -3.583145387292733e-10 6.160840720647942e-09 2.1085200592924066e-08 1.5380402898202058e-07
0.842 0.9999953408844813 0.9998384608717269 1.0001109712657636 5.464489011446583e-10 -1.199372855147595e-05 2.118068525936683e-08 1.4247434269416254e-09 -1.0988757117123645e-10 -3.540916017581761e-10 6.009688331201477e-06 4.293318104846263e-06 0.00014312051402827372 0.9999995306971833 0.9998414534255095 1.0000111825125817 3.1726333914075346e-10 -1.2227456068221175e-06 2.1181235215993195e-08 2.9087046104529923e-10 -1.1646947393918884e-10 -3.6969460235343256e-10 6.069976873610043e-07 4.3388751864318025e-07 1.4459505287677281e-05 0.9999999544998772 0.9998417561244967 1.000001089240702 2.923464319177837e-10 -1.2123011362663957e-07 2.1181289474956737e-08 1.767469114099181e-10 -1.171557149036112e-10 -3.7064056245127394e-10 6.016658841295519e-08 4.751779453713205e-08 1.4374926833864751e-06 0.9999872185425139 0.999832659524848 1.0003044431355015 9.085477562400806e-10 -3.22460943430252e-05 2.117958965832619e-08 3.6526278538111695e-09 -9.808770766748513e-11 -2.9330786593297515e-10 1.64622880910894e-05 1.1761027823241464e-05 0.00039204465380737573 0.9999579053316411 0.9998117226951713 1.0010029123266584 1.5531292961620728e-09 -9.791034506012178e-05 2.117523111462882e-08 1.2042839214231344e-08 -6.481165496245925e-11 1.8975480050878152e-10 5.398040496404155e-05 3.856562223713333e-05 0.0012855588925894193 0.9999999969287414 0.999841786429103 1.0000000787605943 2.898338563940653e-10 -1.0831557490836525e-08 2.1181294418028637e-08 1.6532687057594865e-10 -1.1721799047717015e-10 -3.707243012277247e-10 6.220581028527027e-09 2.1245099146515148e-08 1.550268681233035e-07
0.852 0.9999952389530453 0.9998383880828129 1.0001133995618143 5.663314453487506e-10 -1.1987739073527902e-05 1.8419661132866306e-08 1.4342141483858677e-09 -1.0935603397953981e-10 -3.6801224362383577e-10 6.080337526063958e-06 4.343777259694426e-06 0.00014480347183045702 0.9999995201513009 0.999841445894959 1.0000114336958807 3.029383992908562e-10 -1.2226847371185992e-06 1.8420848645791066e-08 2.920185244480152e-10 -1.1601990728796443e-10 -3.834856174526787e-10 6.142699210206031e-07 4.390763293714412e-07 1.4632712892564688e-05 0.9999999533020569 0.999841755269414 1.0000011177210437 2.7458875833171064e-10 -1.21229705826858e-07 1.84209665342943e-08 1.7700464626351624e-10 -1.1671520747576977e-10 -3.8441949551084206e-10 6.088802666716179e-08 4.803349652706264e-08 1.45462250798067e-06 0.9999869449012165 0.9998324641192233 1.0003109620816537 9.96451599985662e-10 -3.220102404937705e-05 1.8417293823394874e-08 3.6756493790736375e-09 -9.742421791691542e-11 -3.0763196655520457e-10 1.6648592299721145e-05 1.1894097025936918e-05 0.0003964827729404378 0.9999570763078517 0.9998111307105312 1.0010226603967356 1.9154481716372398e-09 -9.74224811677857e-05 1.8407876328582287e-08 1.2081822705349566e-08 -6.390524228600266e-11 1.695395255510867e-10 5.4502787401639226e-05 3.893869885525021e-05 0.0012980036221203143 0.9999999966678472 0.9998417862430808 1.0000000849201398 2.7173263373286446e-10 -1.083174870326378e-08 1.842097836941553e-08 1.654952493486945e-10 -1.1677848286704966e-10 -3.8450231949433463e-10 6.280991830430826e-09 2.1382207190308304e-08 1.5617082544740654e-07
0.862 0.9999951370946107 0.999838315343702 1.0001158260335699 5.746621491788212e-10 -1.1981752323631726e-05 1.5940846641045815e-08 1.442722479362808e-09 -1.0881291976014767e-10 -3.832287171410413e-10 6.150105755139699e-06 4.393609104136137e-06 0.0001464653899416595 0.9999995096283668 0.9998414383805714 1.000011684335363 2.7380381145549903e-10 -1.2226235981766356e-06 1.594334783215537e-08 2.9344241966002815e-10 -1.1555888312652735e-10 -3.985732874398625e-10 6.214558883778016e-07 4.4420651735952615e-07 1.4803872857572166e-05 0.9999999521266961 0.9998417544303545 1.0000011456774724 2.416939333941571e-10 -1.2122902659726445e-07 1.5943597378792936e-08 1.776619843925083e-10 -1.1626350742982167e-10 -3.9949518640485436e-10 6.160045164247746e-08 4.853463229503425e-08 1.4715520718126304e-06 0.9999866716637854 0.9998322689954788 1.00031747111707 1.0792149228816553e-09 -3.2156016602951566e-05 1.5935857314823385e-08 3.6952120891113682e-09 -9.674900682237523e-11 -3.232504982340054e-10 1.6832323356288913e-05 1.2025325599928327e-05 0.0004008594180908567 0.9999562514329653 0.9998105416653672 1.0010423082507467 2.296839048886043e-09 -9.693704972776399e-05 1.5916013732255654e-08 1.210728957415681e-08 -6.29905465771731e-11 1.4808720441752806e-10 5.50150939461585e-05 3.9304554445188534e-05 0.0013102076349431834 0.9999999964294094 0.999841786073101 1.0000000905566562 2.3846145942552633e-10 -1.0831668554176655e-08 1.5943622751791205e-08 1.660750298179454e-10 -1.1632727941147983e-10 -3.9957702468090274e-10 6.339712461502706e-09 2.1490314254488068e-08 1.572952754042856e-07
0.872 0.9999950353068547 0.9998382426526334 1.0001182507327708 5.910887880121453e-10 -1.1975768166144422e-05 1.3720090747122635e-08 1.4498094364711581e-09 -1.0825847212586518e-10 -3.9967191695312364e-10 6.2190222470279224e-06 4.442834976779379e-06 0.0001481069851592419 0.9999994991261152 0.9998414308807155 1.0000119344863092 2.494277229269753e-10 -1.2225620536361442e-06 1.3725254456903331e-08 2.945832521055195e-10 -1.1508661431340207e-10 -4.148886294070493e-10 6.285584242510515e-07 4.4928034340045546e-07 1.4973061197426316e-05 0.9999999509715315 0.9998417536056995 1.0000011731656877 2.132217687720206e-10 -1.212279394492635e-07 1.3725770747321467e-08 1.7814938086421946e-10 -1.1580013736205314e-10 -4.157985851929075e-10 6.230398412218324e-08 4.9021869429290176e-08 1.4882972265050556e-06 0.9999863988273284 0.9998320741512713 1.0003239702977285 1.1766351245812455e-09 -3.211107179413454e-05 1.3709785585659278e-08 3.7110567543482002e-09 -9.606288278919565e-11 -3.4009313810189774e-10 1.7013564765731087e-05 1.2154774211539096e-05 0.00040517662560033557 0.9999554306838073 0.9998099555422282 1.0010618563999354 2.7175616678434492e-09 -9.645403865628777e-05 1.3668810660057452e-08 1.2119786969789839e-08 -6.206792309927829e-11 1.2547177183944713e-10 5.551764910296361e-05 3.9663424399743474e-05 0.0013221788342475584 0.9999999962111658 0.9998417859175462 1.000000095725884 2.0957937199860609e-10 -1.0831180661572022e-08 1.3725823406120471e-08 1.6649636265276787e-10 -1.1586490492116184e-10 -4.158793627884866e-10 6.395629699289371e-09 2.1569866783741717e-08 1.5844023909913285e-07
0.882 0.9999949335875273 0.999838170007956 1.000120673705816 6.232672030900858e-10 -1.196978685933538e-05 1.1736792541019559e-08 1.4551546303191007e-09 -1.0769363758135744e-10 -4.17274485360288e-10 6.28711490266961e-06 4.491475110238724e-06 0.00014972893187394318 0.9999994886423429 0.9998414233938132 1.000012184197096 2.3742650385807967e-10 -1.2225003573735295e-06 1.1747262077614268e-08 2.950368665193991e-10 -1.1460375652042963e-10 -4.323641756015868e-10 6.355804753011739e-07 4.543002382821718e-07 1.5140346568016861e-05 0.9999999498343625 0.9998417527938762 1.0000012002343293 1.9678428178177408e-10 -1.2122669823413173e-07 1.1748309817031927e-08 1.780544336648611e-10 -1.1532622778410172e-10 -4.3326283731341203e-10 6.299914038827403e-08 4.949897520484975e-08 1.5048663648307074e-06 0.9999861263890416 0.999831879584483 1.0003304596773854 1.2964404074238042e-09 -3.206618981470645e-05 1.1715893811752502e-08 3.7230283571045228e-09 -9.536638862990575e-11 -3.5809156309594934e-10 1.719239581557821e-05 1.228250044488166e-05 0.0004094363174846352 0.9999546140374659 0.9998093723244318 1.001081305363466 3.185515985318028e-09 -9.597343636569154e-05 1.16328181008023e-08 1.2119789051945276e-08 -6.113813197942718e-11 1.017632969093734e-10 5.60107609746542e-05 4.001553280526204e-05 0.0013339247027467996 0.9999999960109153 0.9998417857748438 1.0000001004764913 1.926982061432552e-10 -1.0830538440746955e-08 1.1748415878512249e-08 1.663461776988703e-10 -1.1539206997412326e-10 -4.33342212419104e-10 6.44937763037599e-09 2.162849761505479e-08 1.59605714862608e-07
0.892 0.999994831934539 0.9998380974081876 1.0001230949960562 6.696510411775368e-10 -1.1963808822230045e-05 9.968434103928529e-09 1.458939045924679e-09 -1.0711896731066083e-10 -4.359717503870442e-10 6.354410262696766e-06 4.5395485765418406e-06 0.0001513318632867721 0.9999994781749912 0.999841415918394 1.0000124335117724 2.3624513480855905e-10 -1.2224389248664813e-06 9.989305706552178e-09 2.9491476672108756e-10 -1.1411113664956961e-10 -4.50936422605016e-10 6.425249235411316e-07 4.59268474513934e-07 1.5305789466560575e-05 0.9999999487131311 0.9998417519934134 1.0000012269275818 1.90825593802649e-10 -1.2122571764791147e-07 9.991394900948278e-09 1.7748177953080399e-10 -1.1484268586878637e-10 -4.5182363485489986e-10 6.368651700975095e-08 4.997071236995341e-08 1.521263255501089e-06 0.9999858543463174 0.9998316852932885 1.000336939309293 1.4370920127169815e-09 -3.202137101688437e-05 9.926769722298327e-09 3.731439044258758e-09 -9.466040741944898e-11 -3.771808184074121e-10 1.736889180948332e-05 1.2408558914682155e-05 0.00041364030746062494 0.9999538014714523 0.9998087919961393 1.0011006556677957 3.6991059506248154e-09 -9.54952314850968e-05 9.761177897735672e-09 1.2108034788468731e-08 -6.02017643624927e-11 7.702961390743354e-11 5.649472259916013e-05 4.0361093187544434e-05 0.0013454523286010544 0.9999999958266005 0.9998417856435229 1.000000104852675 1.8626150217498172e-10 -1.0830157023999824e-08 9.991605032704909e-09 1.6572784306953072e-10 -1.1490925997746183e-10 -4.519019137355259e-10 6.501836498279627e-09 2.167667841836422e-08 1.6079027083499425e-07
0.902 0.9999947303460512 0.9998380248520733 1.0001255146440067 7.250230175378854e-10 -1.195783423389075e-05 8.386429729670683e-09 1.4617481048875861e-09 -1.0653480490428986e-10 -4.557017147721939e-10 6.420933471274106e-06 4.587073246601227e-06 0.00015291637654891307 0.9999994677222231 0.9998414084531507 1.0000126824707596 2.406854280235138e-10 -1.2223779333053298e-06 8.427362439427605e-09 2.947472832875997e-10 -1.136094301678455e-10 -4.705433347331329e-10 6.493944351793723e-07 4.6418686367292647e-07 1.546944511445593e-05 0.9999999476059973 0.9998417512029975 1.0000012532859224 1.9014936809057763e-10 -1.2122517480002833e-07 8.431458843830992e-09 1.769555990925631e-10 -1.1434965005315655e-10 -4.714192281294143e-10 6.436655154288595e-08 5.044068574379915e-08 1.5374902732627236e-06 0.9999855826968594 0.9998314912762185 1.0003434092454362 1.5933242996084503e-09 -3.197661550922838e-05 8.304722860308225e-09 3.736968762825265e-09 -9.39455337902451e-11 -3.972976548982586e-10 1.7543124249233574e-05 1.2533001357158748e-05 0.0004177903107589326 0.999952992963931 0.9998082145424592 1.0011199078419468 4.252775698681416e-09 -9.501941243902516e-05 7.980035771173779e-09 1.208535759329808e-08 -5.925940054253936e-11 5.13360729125272e-11 5.6969813029738765e-05 4.0700309079076155e-05 0.0013567684346765228 0.9999999956563806 0.999841785522268 1.000000108894918 1.850733950507516e-10 -1.0830213369724598e-08 8.431869791374613e-09 1.6516516765765643e-10 -1.1441713769201295e-10 -4.714967690338473e-10 6.55315837335445e-09 2.1723021689258726e-08 1.6199938709538602e-07
0.912 0.9999946288205284 0.9998379523386174 1.000127932686326 7.850662744190937e-10 -1.195186284789261e-05 6.958237084491067e-09 1.4640703911070367e-09 -1.0594235977424281e-10 -4.764044336514488e-10 6.486708300389334e-06 4.634065826421716e-06 0.00015448303939468995 0.9999994572824494 0.9998414009969574 1.0000129311106143 2.464870677557076e-10 -1.2223171355951526e-06 7.037166370254552e-09 2.94979150304619e-10 -1.130989522241375e-10 -4.911254499967258e-10 6.561914041350662e-07 4.690567159092013e-07 1.5631367711541222e-05 0.9999999465113641 0.9998417504214873 1.0000012793459625 1.905008412440819e-10 -1.2122482260382418e-07 7.045064839269401e-09 1.76915993591809e-10 -1.1384806965886124e-10 -4.919904993960984e-10 6.503952852964471e-08 5.0910990510430255e-08 1.5535504580048602e-06 0.9999853114387847 0.9998312975322167 1.000349869533938 1.7606961471238164e-09 -3.1931922971281885e-05 6.800693892778285e-09 3.740158501217012e-09 -9.322234180391628e-11 -4.1838213442009506e-10 1.7715161034087505e-05 1.2655876756376721e-05 0.0004218879551932847 0.9999521884940067 0.9998076399495818 1.001139062408606 4.8414526463693625e-09 -9.454596726648752e-05 6.174745207668309e-09 1.2052061363611422e-08 -5.831215971371381e-11 2.474502545540692e-11 5.743629825468603e-05 4.103337449303901e-05 0.0013678794081728293 0.9999999954986591 0.9998417854099381 1.0000001126398372 1.848793695175e-10 -1.0830460635802486e-08 7.045855893390416e-09 1.650979410948712e-10 -1.1391669468645556e-10 -4.920669794547866e-10 6.603467499104131e-09 2.1773419440934542e-08 1.6322839306096618e-07
0.922 0.9999945273567383 0.9998378798670725 1.0001303491548441 8.482652011249091e-10 -1.1945894222636875e-05 5.650745142801398e-09 1.4658814631207033e-09 -1.0534129357261153e-10 -4.980230680339047e-10 6.551757242372254e-06 4.6805419672973795e-06 0.0001560323931019331 0.9999994468542857 0.9998413935488384 1.0000131794642844 2.5224947580720536e-10 -1.2222560902212424e-06 5.800230287685244e-09 2.9555025619877866e-10 -1.1258022249916343e-10 -5.126258835520202e-10 6.629179700023717e-07 4.7387900113497235e-07 1.5791611513928608e-05 0.9999999454278308 0.9998417496478824 1.0000013051408265 1.904904345394719e-10 -1.212242195055182e-07 5.815189426975025e-09 1.772979819058738e-10 -1.1333865804091155e-10 -5.134803046258268e-10 6.570555483730822e-08 5.1383133890912924e-08 1.569450174107842e-06 0.9999850405707039 0.9998311040606728 1.00035632021563 1.9374527111620734e-09 -3.1887292887393234e-05 5.35239135270762e-09 3.740991455100557e-09 -9.249150263123065e-11 -4.403760920164931e-10 1.788506669757507e-05 1.2777231516648968e-05 0.00042593478828586333 0.9999513880421389 0.9998070682049968 1.0011581198708408 5.462251524278395e-09 -9.407488386418884e-05 4.1671721528447e-09 1.2007319483437997e-08 -5.736040623146411e-11 -2.684312310878074e-12 5.789443202151639e-05 4.136047435843578e-05 0.0013787913253569463 0.9999999953520312 0.9998417853055299 1.000000116120575 1.8429181563714306e-10 -1.0830456982954102e-08 5.81668628533628e-09 1.654601529535597e-10 -1.1340770122153379e-10 -5.135555597075777e-10 6.65248677306861e-09 2.1832983255075785e-08 1.644818262075033e-07
0.932 0.999994425953744 0.9998378074369301 1.0001327640754933 9.150465085471749e-10 -1.1939928158797282e-05 4.4266152959905384e-09 1.4667366909184306e-09 -1.0473345519803644e-10 -5.205024583021841e-10 6.616101677145204e-06 4.726516433023549e-06 0.00015756495157076393 0.9999994364364785 0.9998413861079134 1.0000134275619608 2.585896801739574e-10 -1.2221945969997934e-06 4.704438989507518e-09 2.959777854727263e-10 -1.120540761864041e-10 -5.34990278568722e-10 6.695761263635885e-07 4.786545409824175e-07 1.5950227875156022e-05 0.9999999443541077 0.9998417488812646 1.0000013307011968 1.9075437668323692e-10 -1.2122316562634806e-07 4.7322420886318956e-09 1.7761283457587905e-10 -1.1282197464983129e-10 -5.358344292448367e-10 6.636469396527211e-08 5.185871065073168e-08 1.5851950346802264e-06 0.9999847700918622 0.9998309108614993 1.0003627613191364 2.1236311414249933e-09 -3.184272498449418e-05 3.872147807349876e-09 3.7389816507424115e-09 -9.175365060111234e-11 -4.6322440903933227e-10 1.805290269830232e-05 1.2897109685194635e-05 0.0004299322802993592 0.9999505915908363 0.9998064992979026 1.001177080691787 6.113510252977216e-09 -9.360615042765903e-05 1.6699099249838977e-09 1.1948949677787612e-08 -5.6404288454586826e-11 -3.089482386863304e-11 5.834445663167264e-05 4.168178497041758e-05 0.0013895099712329763 0.999999995215206 0.9998417852081207 1.0000001193678636 1.8394860956004042e-10 -1.0830002087347152e-08 4.735023196276815e-09 1.657630383634124e-10 -1.1289202791010808e-10 -5.359086385120238e-10 6.699970741045077e-09 2.1907343687199265e-08 1.6576102942478268e-07
0.942 0.9999943246109876 0.9998377350479678 1.0001351774658507 9.855796634751187e-10 -1.193396491229566e-05 3.2327108521772018e-09 1.4662554254009717e-09 -1.0411850143693966e-10 -5.437906964761574e-10 6.679762074376897e-06 4.77200328143024e-06 0.0001590812015318884 0.9999994260278647 0.99984137867337 1.0000136754316418 2.659465132209899e-10 -1.2221329111262943e-06 3.739208457678075e-09 2.9583403145027903e-10 -1.1152148061951834e-10 -5.58166505162871e-10 6.761678778330468e-07 4.83384105694237e-07 1.6107263415699965e-05 0.9999999432889696 0.9998417481207595 1.0000013560561785 1.9175818169522033e-10 -1.2122191521471518e-07 3.78989788710354e-09 1.7742402420657434e-10 -1.1229814569616353e-10 -5.590004899094468e-10 6.70172281169497e-08 5.233897674104084e-08 1.6007853899034411e-06 0.9999845000024479 0.9998307179353324 1.0003691928523828 2.318855825594532e-09 -3.179821944555583e-05 2.2219292134195274e-09 3.733637887367012e-09 -9.100968851420061e-11 -4.86874387762605e-10 1.8218727734427736e-05 1.3015553195830491e-05 0.0004338818280933209 0.9999497991258826 0.9998059332200012 1.001195945262022 6.792635927306205e-09 -9.313975565644111e-05 -1.79190217427803e-09 1.1873318574207965e-08 -5.5445195627632575e-11 -5.983347111732981e-11 5.878660371465832e-05 4.199747446224661e-05 0.0014000408586732226 0.9999999950869513 0.9998417851168303 1.0000001224109172 1.8431717018848362e-10 -1.082935098964249e-08 3.794967511927487e-09 1.6556898804898516e-10 -1.1236926212886535e-10 -5.590740623953254e-10 6.747050871621882e-09 2.200130940861839e-08 1.6703593135075166e-07
0.952 0.999994223328487 0.999837662700386 1.0001375893303945 1.0585532487318226e-09 -1.1928004972261911e-05 1.986773624992988e-09 1.4645008682050048e-09 -1.0349755768020296e-10 -5.678379681085865e-10 6.742758101313895e-06 4.817015971933763e-06 0.00016058160622332257 0.9999994156273868 0.9998413712444709 1.000013923099094 2.7334602140464423e-10 -1.2220715203063241e-06 2.8924808826741857e-09 2.9511895832161996e-10 -1.1098264763987017e-10 -5.821052695748486e-10 6.826952824150543e-07 4.880683774294124e-07 1.626276243668363e-05 0.9999999422312484 0.9998417473655353 1.0000013812337312 1.925608222573675e-10 -1.2122095644311226e-07 2.9831253536682693e-09 1.767187141151389e-10 -1.1176856930118843e-10 -5.829292595205923e-10 6.766356328077168e-08 5.282375231911274e-08 1.6162218412947226e-06 0.9999842303041707 0.99983052528392 1.0003756147884304 2.521133769647779e-09 -3.175377668437393e-05 1.794355505204402e-10 3.724795117713896e-09 -9.026018475006521e-11 -5.112759894243485e-10 1.838259795737184e-05 1.3132602044915309e-05 0.0004377847619954659 0.9999490106383834 0.999805369966884 1.0012147138477085 7.494928829421578e-09 -9.267568851879134e-05 -6.9959939773098055e-09 1.1774703199319147e-08 -5.448385716028069e-11 -8.944824885183562e-11 5.922109487006005e-05 4.230770322202319e-05 0.001410389248811425 0.9999999949660873 0.9998417850308172 1.0000001252779167 1.8446006040404243e-10 -1.0828991403882572e-08 2.992190969054921e-09 1.6486401156677972e-10 -1.1184057269944015e-10 -5.830021970304467e-10 6.794839119133313e-09 2.2116008855479408e-08 1.6828115032807197e-07
0.962 0.9999941221071446 0.9998375903950184 1.0001399996532472 1.1321570387938609e-09 -1.1922048612650067e-05 5.646520416954646e-10 1.4619395478465603e-09 -1.028718584615777e-10 -5.925971446733242e-10 6.80510854788983e-06 4.861567346625175e-06 0.0001620666087409903 0.9999994052341002 0.9998413638205617 1.0000141705878633 2.7937365267617326e-10 -1.2220106995875267e-06 2.1532417756016507e-09 2.942202184471936e-10 -1.1043907554600806e-10 -6.067595544950275e-10 6.891603229188783e-07 4.927078667290537e-07 1.6416769011533587e-05 0.9999999411798122 0.9998417466147856 1.0000014062614075 1.9178811754222445e-10 -1.2122056432336198e-07 2.3122353546757265e-09 1.7586598699139068e-10 -1.1123382235110703e-10 -6.075737862745251e-10 6.83040349461867e-08 5.3311025318710326e-08 1.6315085813710763e-06 0.9999839610011533 0.999830332910742 1.000382027043695 2.727855799256689e-09 -3.1709396896561844e-05 -2.6051595299457654e-09 3.7124810678659e-09 -8.950568622829413e-11 -5.36381571180537e-10 1.8544566993440612e-05 1.3248294335898877e-05 0.00044164235197500823 0.9999482261279662 0.9998048095402484 1.0012333865107708 8.214543530851745e-09 -9.221393779533818e-05 -1.518694033163879e-08 1.1643563580822967e-08 -5.3520724144192164e-11 -1.196914606786241e-10 5.9648142082482914e-05 4.2612624184117964e-05 0.0014205601691632107 0.9999999948514638 0.9998417849492602 1.0000001279968145 1.8300702945180365e-10 -1.0829198689075106e-08 2.328136513079706e-09 1.640146074010953e-10 -1.1130654498122899e-10 -6.076461298544473e-10 6.8436383955465775e-09 2.2247936210709284e-08 1.6949247391905766e-07
0.972 0.9999940209491662 0.999837518133628 1.0001424083876087 1.2059499341927658e-09 -1.191609563694387e-05 -1.2193050499699807e-09 1.45912240818252e-09 -1.0224116472017485e-10 -6.180230172145578e-10 6.866831185983041e-06 4.90566956802533e-06 0.00016353663187226907 0.9999993948471436 0.9998413564010442 1.000014417919686 2.840403133062435e-10 -1.2219502537505324e-06 1.513875660580974e-09 2.936060159610538e-10 -1.0989046266757616e-10 -6.320843963043898e-10 6.955647313920721e-07 4.973028990747705e-07 1.6569325367297287e-05 0.9999999401334898 0.9998417458676758 1.0000014311678633 1.8949612071847866e-10 -1.2122054390215288e-07 1.7874340573976313e-09 1.753078276946079e-10 -1.1069418305625262e-10 -6.328893062835616e-10 6.89388158637108e-08 5.379767266747606e-08 1.646649801683053e-06 0.9999836921012533 0.999830140821937 1.0003884294454266 2.9376727063456403e-09 -3.16650798043694e-05 -6.672588042775307e-09 3.696430990652753e-09 -8.874673805796347e-11 -5.62146141366529e-10 1.8704685889450073e-05 1.3362666273360204e-05 0.0004454558100621152 0.999947445607629 0.9998042519513012 1.0012519629886525 8.946363805435877e-09 -9.175449182358682e-05 -2.8312743291741134e-08 1.1463531079124185e-08 -5.2556478276630826e-11 -1.5051692582230432e-10 6.006794802477825e-05 4.291238307352354e-05 0.0014305584269103382 0.9999999947418792 0.9998417848713013 1.0000001305969588 1.8001851342945793e-10 -1.0829777447749046e-08 1.8147925765523728e-09 1.6346009314476554e-10 -1.1076818365677973e-10 -6.329610474940375e-10 6.893732655992168e-09 2.23908285038952e-08 1.7066591808002616e-07
0.982 0.999993919858705 0.9998374459193601 1.0001448154394934 1.2811552446882869e-09 -1.1910145529838591e-05 -3.6484331648736075e-09 1.4564028088501017e-09 -1.0160635508731144e-10 -6.440734806758654e-10 6.927942808608604e-06 4.949334181452082e-06 0.00016499207729919703 0.9999993844657074 0.9998413489853609 1.000014665114464 2.890744301440409e-10 -1.2218896690550531e-06 9.645883599066368e-10 2.935760728668921e-10 -1.0933830244209349e-10 -6.580380044090819e-10 7.019099820575196e-07 5.018537431980032e-07 1.6720470080732118e-05 0.9999999390909718 0.999841745123273 1.000001455984453 1.8746361083407854e-10 -1.2122038131823904e-07 1.4263097482882853e-09 1.7530874170819394e-10 -1.1015047327794068e-10 -6.588336490042414e-10 6.956783151980543e-08 5.428047607843966e-08 1.6616494239258512e-06 0.9999834236180444 0.9998299490277028 1.000394821682981 3.150793112674138e-09 -3.162082481033955e-05 -1.2851676825972549e-08 3.675525824578279e-09 -8.798417498035568e-11 -5.885272956925542e-10 1.8863003232154174e-05 1.3475752281002803e-05 0.00044922629190920915 0.9999466691109679 0.9998036972258745 1.0012704425158494 9.686412305747515e-09 -9.129733865721354e-05 -4.93632030620068e-08 1.1206951631797948e-08 -5.1591769128849956e-11 -1.8188188427924315e-10 6.0480706506764994e-05 4.3207118780589465e-05 0.0014403886203974614 0.9999999946359729 0.9998417847959697 1.0000001331108488 1.772783852156118e-10 -1.0830214061272476e-08 1.472486449935649e-09 1.6346174793852996e-10 -1.1022546704622312e-10 -6.589047630752807e-10 6.9445677411677565e-09 2.253807244524417e-08 1.7181357324684215e-07
0.992 0.9999938188429043 0.9998373737574847 1.0001472206424231 1.3588216538466626e-09 -1.1904197876757446e-05 -7.158354538279997e-09 1.4537977581910962e-09 -1.0096846354751749e-10 -6.70708760900245e-10 6.9884595069517495e-06 4.992572331748553e-06 0.000166433328189842 0.9999993740890994 0.9998413415730331 1.000014912188406 2.9608354509125363e-10 -1.2218285320852162e-06 4.801108398192136e-10 2.941921750993351e-10 -1.0878253820181733e-10 -6.845799475911829e-10 7.081975325252349e-07 5.0636084529093e-07 1.687023955948707e-05 0.9999999380507785 0.9998417443805231 1.0000014807457192 1.873536085887325e-10 -1.2121966284078138e-07 1.244675254324386e-09 1.7588959911247328e-10 -1.0960382438390602e-10 -6.853669059579337e-10 7.019100264571601e-08 5.4756783030022625e-08 1.6765117172035448e-06 0.9999831555738011 0.9998297575444213 1.0004012032356238 3.3671483485083466e-09 -3.157663141771863e-05 -2.2396253621716567e-08 3.6472072727278794e-09 -8.721887519315501e-11 -6.154844312979802e-10 1.901956549734277e-05 1.3587585277384172e-05 0.0004529549014760246 0.9999458967027541 0.9998031454119491 1.0012888235643145 1.0430127831800304e-08 -9.084246648476746e-05 -8.283194272088508e-08 1.082849435780933e-08 -5.062762343892253e-11 -2.1374628711397887e-10 6.0886603125593345e-05 4.349696389693135e-05 0.0014500551524641516 0.9999999945321877 0.9998417847221532 1.0000001355748618 1.7645516201944142e-10 -1.0830095086922445e-08 1.3211390295601553e-09 1.6403555652805523e-10 -1.0968005388972201e-10 -6.854374839293675e-10 6.995008809132746e-09 2.2683967284074584e-08 1.729569110782952e-07
1.002 0.9999937179134839 0.9998373016565271 1.0001496237200709 1.4379790151458482e-09 -1.1898252697254659e-05 -1.2404508126590592e-08 1.4508983782645865e-09 -1.003278147310462e-10 -6.978910153020592e-10 7.048396897909603e-06 5.035394930265661e-06 0.0001678607533018188 0.9999993637169518 0.9998413341638139 1.0000151591496835 3.0470921721815486e-10 -1.2217668626346513e-06 5.864015712384688e-12 2.953060787801974e-10 -1.0822444431832311e-10 -7.116731181013792e-10 7.144290330251421e-07 5.10824960284137e-07 1.701867101732413e-05 0.9999999370113276 0.9998417436382974 1.0000015054883482 1.8886874126465342e-10 -1.2121840853602825e-07 1.2481081514615328e-09 1.768577221646361e-10 -1.0905474990699123e-10 -7.124519580124831e-10 7.080857074154345e-08 5.5224562944770444e-08 1.6912411790937335e-06 0.9999828880038246 0.9998295663977389 1.0004075732691768 3.5845445228906012e-09 -3.153249956162493e-05 -3.71596221741468e-08 3.6067186231237762e-09 -8.645162784605583e-11 -6.429804398249597e-10 1.9174417338319803e-05 1.3698196901183855e-05 0.00045664269681431057 0.9999451284939613 0.9998025965903589 1.0013071034763104 1.117050547772785e-08 -9.038986395486771e-05 -1.3531288867562655e-07 1.0256053645732311e-08 -4.966375218476392e-11 -2.460715071226235e-10 6.128581581286063e-05 4.378204518797924e-05 0.0014595622429275476 0.9999999944288192 0.9998417846486356 1.0000001380285353 1.77258222565181e-10 -1.0829440171832679e-08 1.3723446645935282e-09 1.649834744762644e-10 -1.0913145849667287e-10 -7.125216999541585e-10 7.044843662251977e-09 2.282360919724705e-08 1.740972859852863e-07
1.012 0.9999936170889471 0.9998372296298427 1.0001520242344342 1.5159501672076772e-09 -1.1892310430203879e-05 -2.0339576068110455e-08 1.4467633393088228e-09 -9.96855352482503e-11 -7.255854775696397e-10 7.107770012663634e-06 5.077812571202069e-06 0.0001692747072669733 0.9999993533495386 0.9998413267579138 1.0000154059917665 3.1294081832635114e-10 -1.2217051019419763e-06 -5.5261451878774e-10 2.9662720026495327e-10 -1.0766438525299567e-10 -7.39282155119683e-10 7.206061899214986e-07 5.152470250162726e-07 1.716580238033597e-05 0.9999999359710646 0.999841742895487 1.0000015302490253 1.9006586174519988e-10 -1.2121705964769573e-07 1.4280748176128328e-09 1.7788095942407252e-10 -1.0850354492046497e-10 -7.400533712495413e-10 7.142091694874985e-08 5.5682093923891574e-08 1.7058439451889503e-06 0.9999826209624012 0.9998293756268228 1.0004139304938784 3.798969490617976e-09 -3.148842959423872e-05 -5.980509642563485e-08 3.5460499314957593e-09 -8.56829925575724e-11 -6.709792761077432e-10 1.9327601516646266e-05 1.3807617475196132e-05 0.00046029069138023125 0.9999443646623558 0.9998020508894916 1.0013252779613109 1.1898296990409321e-08 -8.993952015539031e-05 -2.1623530826914785e-07 9.378164103562254e-09 -4.870088923891012e-11 -2.7882297883916876e-10 6.167851494668902e-05 4.406248375757931e-05 0.0014689139336516658 0.9999999943241293 0.9998417845741756 1.000000140512876 1.7775109373025605e-10 -1.082869051807319e-08 1.6261636053047999e-09 1.659686042808965e-10 -1.0858146568222895e-10 -7.401222373215596e-10 7.094194039599823e-09 2.2952355540646704e-08 1.75232240629543e-07
1.022 0.9999935163974889 0.9998371576976939 1.000154421516796 1.5903288044719306e-09 -1.1886371595427822e-05 -3.2304732157572835e-08 1.4398177690382544e-09 -9.904217080211999e-11 -7.537592572446874e-10 7.1665929769596935e-06 5.119835299573142e-06 0.0001706755266606805 0.999999342988173 0.9998413193562827 1.0000156526843376 3.1909811843195845e-10 -1.2216437719110665e-06 -1.3416298354071563e-09 2.9786341297811054e-10 -1.0710275075891075e-10 -7.673746001213379e-10 7.267304381138503e-07 5.196279450278917e-07 1.7311668402066636e-05 0.9999999349286038 0.9998417421511041 1.0000015550613413 1.8933674330062344e-10 -1.2121613805021454e-07 1.7579149598637798e-09 1.7863917519908543e-10 -1.0795101253257371e-10 -7.681385228827594e-10 7.202817320074271e-08 5.6128024677909464e-08 1.7203248620252382e-06 0.9999823545306908 0.9998291852899898 1.0004202729754808 4.006570696850035e-09 -3.144442194431497e-05 -9.405502376829087e-08 3.452564582088283e-09 -8.491282678374002e-11 -6.994486247531347e-10 1.9479158587024553e-05 1.3915875791516782e-05 0.00046389985009854926 0.999943605479776 0.9998015085047679 1.0013433404280507 1.2603929624570208e-08 -8.949142426915609e-05 -3.387333738452277e-07 8.027272409143857e-09 -4.773726347007604e-11 -3.1196780309590246e-10 6.206486306605182e-05 4.433839492714497e-05 0.0014781140832977565 0.9999999942164639 0.9998417844975926 1.0000001430678656 1.7633275854743863e-10 -1.082836844471329e-08 2.067901601114899e-09 1.6666584817251812e-10 -1.0802986485559724e-10 -7.682067906813374e-10 7.14254235595584e-09 2.3066468541382875e-08 1.7636232010513844e-07
1.032 0.9999934158807244 0.999837085889915 1.0001568145782163 1.6602405450697982e-09 -1.1880436391229005e-05 -5.0137474227569635e-08 1.4277171601536263e-09 -9.839862461436341e-11 -7.823815924250588e-10 7.22487889835017e-06 5.1614725259225085e-06 0.00017206352728482203 0.9999993326357091 0.999841311960971 1.000015899160771 3.230876791446532e-10 -1.2215830739167728e-06 -2.5783541346301558e-09 2.988966914144778e-10 -1.0654063038839134e-10 -7.959201726407281e-10 7.328028669300543e-07 5.239685929528215e-07 1.745629864584061e-05 0.9999999338829124 0.999841741404413 1.0000015799509732 1.8666615908795086e-10 -1.2121584542620182e-07 2.1827160746547725e-09 1.790106650893563e-10 -1.073983673726598e-10 -7.966770781531092e-10 7.263018446751012e-08 5.656198860698743e-08 1.7346838518500243e-06 0.9999820888268517 0.999828995471943 1.0004265978917999 4.2049168419683585e-09 -3.140047671692034e-05 -1.44975196785583e-07 3.307222914626754e-09 -8.414214908315614e-11 -7.283581263756942e-10 1.962912671371501e-05 1.4022998987043604e-05 0.0004674710846910003 0.9999428513470928 0.9998009697236211 1.0013612811258255 1.3278799258923787e-08 -8.904556517435843e-05 -5.206233107286898e-07 5.958266076689712e-09 -4.6770937789729754e-11 -3.454761483118237e-10 6.244501441341839e-05 4.460988798474415e-05 0.0014871663515605643 0.9999999941044001 0.9998417844178703 1.0000001457284113 1.729957009459055e-10 -1.0828675112600493e-08 2.65887436157816e-09 1.6695107962836303e-10 -1.0747809448880615e-10 -7.967445280868132e-10 7.189030017537637e-09 2.3164765248085637e-08 1.7747107976609568e-07
1.042 0.9999933155983682 0.9998370142492543 1.0001592019972079 1.7257116638357587e-09 -1.1874504540228243e-05 -7.628686947621852e-08 1.4070011815703812e-09 -9.775496067374892e-11 -8.11424528403483e-10 7.282640057890614e-06 5.202733151752347e-06 0.0001734390048266421 0.9999993222972248 0.9998413045756155 1.0000161453012326 3.2577467954102815e-10 -1.2215227334505549e-06 -4.5736289228669276e-09 2.998116276531046e-10 -1.0597870358305114e-10 -8.248905667151545e-10 7.388245174157283e-07 5.282700271214217e-07 1.759972082291726e-05 0.9999999328335879 0.9998417406551255 1.0000016049283276 1.8300344625822767e-10 -1.2121590709992352e-07 2.6057792354956595e-09 1.7911565785845028e-10 -1.0684567164483753e-10 -8.25640797914305e-10 7.322681482211015e-08 5.698504035036964e-08 1.7489201653433424e-06 0.9999818240186354 0.9998288062927722 1.0004329012295978 4.392364267636379e-09 -3.1356593539485264e-05 -2.1927370109179e-07 3.0822247479173656e-09 -8.337121443878631e-11 -7.576793330355662e-10 1.977754164908655e-05 1.4129012529173708e-05 0.00047100524861711396 0.9999421028374874 0.9998004349564209 1.001379086078825 1.3914668294326842e-08 -8.860193128831711e-05 -7.854198019615273e-07 2.8218506273676675e-09 -4.579581931072579e-11 -3.7932024630236325e-10 6.281911405843792e-05 4.487706562460682e-05 0.0014960741643655776 0.9999999939869876 0.9998417843343299 1.000000148517945 1.686974959872134e-10 -1.0829336102341856e-08 3.3238009666841775e-09 1.6694553234691677e-10 -1.0692655405393356e-10 -8.257076037558151e-10 7.232713114193519e-09 2.3249317123583887e-08 1.7853531949381203e-07
1.052 0.9999932156338563 0.9998369428353924 1.000161581785376 1.7864977275201692e-09 -1.1868575501362066e-05 -1.1391519965481322e-07 1.3724505957655584e-09 -9.711138650938129e-11 -8.408623275886471e-10 7.33988795013304e-06 5.243625575962337e-06 0.00017480223241260188 0.9999993119808814 0.9998412972060532 1.0000163909120168 3.2782330913675894e-10 -1.2214622134122788e-06 -7.747066710847878e-09 3.00674441990882e-10 -1.0541802540230649e-10 -8.542599617063714e-10 7.44796655723037e-07 5.325336059479637e-07 1.7741964292230994e-05 0.9999999317812386 0.9998417399036793 1.0000016299792467 1.791034047860242e-10 -1.2121578566138115e-07 2.8822020110477507e-09 1.7911011294214318e-10 -1.0629404235492306e-10 -8.550038607012872e-10 7.381824262957165e-08 5.7399291192264965e-08 1.7630382939642562e-06 0.9999815603384379 0.9998286179187075 1.000439177422882 4.566863890260471e-09 -3.131277177241597e-05 -3.2557410366985004e-07 2.738026905624698e-09 -8.259996356063618e-11 -7.873864898502683e-10 1.9924436302643053e-05 1.4233939901749623e-05 0.00047450312213778256 0.9999413607478812 0.9997999047732253 1.0013967358158269 1.450240597524275e-08 -8.816051077380649e-05 -1.1632752138229909e-06 -1.8670199735828634e-09 -4.480021742188732e-11 -4.134750589901714e-10 6.318729555968532e-05 4.5140022327611844e-05 0.0015048406354988989 0.9999999938640799 0.9998417842468673 1.0000001514402628 1.6420231050690601e-10 -1.0829814000316195e-08 3.9452543408263395e-09 1.6680897985389454e-10 -1.0637541078863164e-10 -8.550702631813506e-10 7.2728145038580444e-09 2.3324225455691503e-08 1.7954873062381434e-07
1.062 0.9999931161007001 0.9998368717294822 1.0001639512359533 1.8421021489534457e-09 -1.1862648884319888e-05 -1.6696355985742183e-07 1.31636500835869e-09 -9.646914957724878e-11 -8.706712300827805e-10 7.396632658537924e-06 5.2841572230082794e-06 0.00017615344663623046 0.9999993016988528 0.999841289860989 1.0000166357035716 3.297294643118621e-10 -1.2214011273153891e-06 -1.2625467287880789e-08 3.0123834298125026e-10 -1.048586599683021e-10 -8.840045443323741e-10 7.507206096232133e-07 5.367607569915949e-07 1.7883057259591387e-05 0.999999930727874 0.999841739151509 1.000001655055985 1.7556211631991605e-10 -1.212150950484032e-07 2.827211913289689e-09 1.7890235480952444e-10 -1.0574383325145803e-10 -8.847428356507404e-10 7.440492931763887e-08 5.78070049735586e-08 1.7770463897473972e-06 0.9999812981003646 0.9998284305743144 1.000445418942525 4.725946421655894e-09 -3.126901092257077e-05 -4.7461365066860285e-07 2.220060218060551e-09 -8.182711768814846e-11 -8.174562307151311e-10 2.006983920114384e-05 1.4337801495436713e-05 0.00047796537426743183 0.9999406261571725 0.9997993799454019 1.0014142039249863 1.5031838965862567e-08 -8.772129194611912e-05 -1.6916851102500772e-06 -8.764425171000677e-09 -4.3761608124659e-11 -4.479177156019044e-10 6.354967569835131e-05 4.539884063698354e-05 0.0015134684072968022 0.999999993736668 0.9998417841561918 1.0000001544718011 1.601150978509689e-10 -1.0829722653361669e-08 4.372670066258202e-09 1.6645967168769584e-10 -1.0582616067661388e-10 -8.848088347428296e-10 7.3095956465660415e-09 2.339366752106973e-08 1.8052209591595468e-07
1.072 0.9999930171491755 0.9998368010389307 1.0001663067639621 1.8926110496861686e-09 -1.1856724739251278e-05 -2.401650463056731e-07 1.228133732956895e-09 -9.582830288238008e-11 -9.008302264740673e-10 7.452881551162968e-06 5.324333592073055e-06 0.00017749281995958123 0.9999992914681717 0.9998412825525951 1.000016879270393 3.326667822293808e-10 -1.2213395303867841e-06 -1.9825072760104064e-08 3.009063031972451e-10 -1.0430149237608467e-10 -9.141028347356198e-10 7.565972837978875e-07 5.409525705616512e-07 1.8023019104138475e-05 0.9999999296771569 0.9998417384012335 1.0000016800710783 1.7366198066630125e-10 -1.2121389023285895e-07 2.2370391353079655e-09 1.7811983223419562e-10 -1.0519558873447483e-10 -9.148362595080443e-10 7.498728790558565e-08 5.820997552823406e-08 1.7909502055135105e-06 0.999981037718454 0.9998282445555203 1.000451615857032 4.867538573566134e-09 -3.122531093380277e-05 -6.793163967765041e-07 1.4556857073628114e-09 -8.105009223568799e-11 -8.478671469313567e-10 2.0213771540825292e-05 1.4440612492609422e-05 0.0004813924921802627 0.9999399004884928 0.9997988614901141 1.0014314554979236 1.5492483840349357e-08 -8.728426356416371e-05 -2.4157761062645633e-06 -1.8734231181160996e-08 -4.264078539693114e-11 -4.82627755207496e-10 6.39063448051477e-05 4.565358427381028e-05 0.001521959364389954 0.9999999936070793 0.9998417840639648 1.0000001575569 1.5772984490387511e-10 -1.0829117507349706e-08 4.443533525412596e-09 1.655393591340705e-10 -1.0527889142359892e-10 -9.149019372162172e-10 7.344821262680757e-09 2.3461008751667298e-08 1.8147491601892194e-07
1.082 0.9999929189728514 0.9998367309020622 1.0001686437499149 1.9385343964194946e-09 -1.1850803501001933e-05 -3.3899203675872115e-07 1.0942630365203243e-09 -9.518891082679594e-11 -9.313200069773312e-10 7.5086375809652744e-06 5.364157031606976e-06 0.00017882042087504141 0.9999992813113726 0.9998412752969746 1.000017121075492 3.383231512625549e-10 -1.2212778616083466e-06 -3.002310665186506e-08 2.990612516285299e-10 -1.037471983447893e-10 -9.44535851045697e-10 7.624268219671446e-07 5.451095699138597e-07 1.8161854112615193e-05 0.9999999286344584 0.9998417376566893 1.0000017048958896 1.75209135871098e-10 -1.212126106216879e-07 9.149891595433133e-10 1.7643588268358015e-10 -1.04650315149526e-10 -9.452644834056114e-10 7.556540940141736e-08 5.860958669535295e-08 1.8047506584986553e-06 0.9999807797247735 0.9998280602425399 1.0004577553947556 4.98981250609141e-09 -3.1181672132495364e-05 -9.546900162265292e-07 3.517745309981297e-10 -8.026356286413629e-11 -8.786003836888571e-10 2.035624271533662e-05 1.4542379664667964e-05 0.00048478466921876687 0.9999391855710626 0.9997983507145314 1.001448445566918 1.587343782995262e-08 -8.68494147765306e-05 -3.387975517175432e-06 -3.288338539135445e-08 -4.1369725648260016e-11 -5.175872750505095e-10 6.425735089416852e-05 4.590428681692521e-05 0.0015303141606985101 0.999999993478967 0.9998417839727969 1.0000001606077578 1.5886498580045713e-10 -1.082843723469809e-08 4.0092130702528165e-09 1.6374089351869243e-10 -1.0473432128409212e-10 -9.453302143514783e-10 7.380803245246187e-09 2.3529262799101913e-08 1.8243929420050124e-07
1.092 0.9999928218143215 0.9998366614922163 1.0001709564023207 1.9792067002680194e-09 -1.1844885640088996e-05 -4.6952059656608517e-07 8.986273975105594e-10 -9.455031277549177e-11 -9.621238185433151e-10 7.5638970800536935e-06 5.403625155648835e-06 0.00018013615726179713 0.9999992712568573 0.9998412681144204 1.0000173604416671 3.4728368513025896e-10 -1.2212165955815042e-06 -4.39203319660098e-08 2.954877983626824e-10 -1.031964594720075e-10 -9.75286562490888e-10 7.682085646218052e-07 5.492316972207354e-07 1.8299547755682817e-05 0.9999999276066813 0.9998417369228091 1.0000017293647532 1.809138694408769e-10 -1.2121173022372987e-07 -1.300897491856179e-09 1.7397799400148608e-10 -1.0410861954062988e-10 -9.760109869593059e-10 7.613914181707846e-08 5.900711368724702e-08 1.8184441131661329e-06 0.9999805247856626 0.9998278781114931 1.0004638215489192 5.089624967052444e-09 -3.1138094878584426e-05 -1.3174921002823536e-06 -1.207047819838484e-09 -7.945953072189926e-11 -9.096391463448449e-10 2.0497243705409477e-05 1.4643096642843524e-05 0.0004881416341507675 0.9999384836955573 0.9997978492553954 1.001465117680691 1.6161972858018125e-08 -8.641673477118248e-05 -4.666862146978386e-06 -5.2592326990034e-08 -3.983617932457416e-11 -5.527800702893584e-10 6.460267488214637e-05 4.615093400588563e-05 0.0015385314786983976 0.9999999933570833 0.9998417838860835 1.0000001635098625 1.6424295566576792e-10 -1.0828156104051355e-08 2.9616425726362223e-09 1.6121322424011746e-10 -1.0419361900028593e-10 -9.760763697892641e-10 7.419512102181593e-09 2.3601590185230687e-08 1.8344928048072654e-07
1.102 0.999992725969375 0.999836593020728 1.000173237657794 2.011610281625866e-09 -1.1838971303149282e-05 -6.381941435543923e-07 6.225910747782545e-10 -9.39114781216702e-11 -9.932265483546497e-10 7.618646367458698e-06 5.4427284084973525e-06 0.00018143969081588899 0.9999992613389046 0.9998412610294244 1.0000175965518203 3.578163864841505e-10 -1.221155883121671e-06 -6.219213200029745e-08 2.904892202024473e-10 -1.02649991490846e-10 -1.006339999521144e-09 7.739408962234475e-07 5.533181637902932e-07 1.8436059806955362e-05 0.9999999266018493 0.9998417362053245 1.0000017532853185 1.8917277423156512e-10 -1.2121140005566407e-07 -4.507642706536554e-09 1.714189429548665e-10 -1.0357094719248865e-10 -1.007060612149636e-09 7.670820848099307e-08 5.940350160695722e-08 1.8320199114514172e-06 0.9999802737139721 0.9998276987431431 1.0004697947772974 5.16141236783862e-09 -3.1094579204227966e-05 -1.7856175716417886e-06 -3.359556300031619e-09 -7.862475596659492e-11 -9.409682971508614e-10 2.0636737103164415e-05 1.4742736782718483e-05 0.0004914623956748314 0.9999377976553351 0.9997973591084869 1.0014814028027401 1.634271331767735e-08 -8.598621240241037e-05 -6.315030909859564e-06 -7.953648663134831e-08 -3.7863406695592056e-11 -5.881925864354874e-10 6.494219336890452e-05 4.639343714885937e-05 0.001546606926252556 0.9999999932468253 0.99984178380768 1.0000001661333398 1.7227413662086535e-10 -1.0828425254709846e-08 1.2616514884187284e-09 1.58650710226583e-10 -1.0365685420183083e-10 -1.0071257041284385e-09 7.462173524092312e-09 2.3680501156153662e-08 1.8450645605333513e-07
1.112 0.999992631788696 0.9998365257381446 1.0001754791398343 2.031394910127099e-09 -1.1833060217422433e-05 -8.514793467561453e-07 2.4490051980636166e-10 -9.326941793762857e-11 -1.0246152145133883e-09 7.672856549749945e-06 5.481446338446674e-06 0.0001827303121714453 0.9999992515972185 0.9998412540703534 1.0000178284603902 3.668274712601026e-10 -1.2210954580582243e-06 -8.54294297172605e-08 2.845784300835769e-10 -1.021075554733677e-10 -1.0376830392244631e-09 7.796205748118506e-07 5.573669060603838e-07 1.8571309880928134e-05 0.9999999256284343 0.9998417355102892 1.000001776455242 1.9701916257966372e-10 -1.2121135376438767e-07 -8.706736252081662e-09 1.6963562529773016e-10 -1.0303795153249777e-10 -1.038400467817784e-09 7.727184596561004e-08 5.979856139279037e-08 1.8454556159453345e-06 0.9999800274747914 0.9998275228269974 1.0004756518556248 5.198341677017661e-09 -3.10511247149084e-05 -2.3771838087857865e-06 -6.268272896379117e-09 -7.773823223650771e-11 -9.72575482043057e-10 2.077464268434939e-05 1.4841242848919818e-05 0.0004947448799120252 0.9999371307648122 0.9997968826417705 1.0014972187429851 1.6399291278705362e-08 -8.555783608293445e-05 -8.395886029053976e-06 -1.1569416607746585e-07 -3.518694410869717e-11 -6.238135593594268e-10 6.527562590304744e-05 4.663159544159736e-05 0.001554531490599651 0.9999999931535405 0.999841783741407 1.000000168350168 1.8000327364437423e-10 -1.082897821868428e-08 -1.033287430615883e-09 1.5694874473953272e-10 -1.0312500380739951e-10 -1.0384653775522623e-09 7.507470734560503e-09 2.3766139151586357e-08 1.8556572286787888e-07
1.122 0.9999925396762115 0.9998364599330445 1.0001776711966346 2.035253999947428e-09 -1.1827151918399061e-05 -1.115427247295615e-06 -2.583753538890012e-10 -9.262208053923092e-11 -1.0562790045665863e-09 7.726476594623633e-06 5.51974264499356e-06 0.00018400677691841988 0.9999992420759564 0.9998412472687538 1.0000180551165883 3.72130147704808e-10 -1.2210348641465654e-06 -1.140799014051963e-07 2.7801667991750004e-10 -1.0157043630086398e-10 -1.0693051679569579e-09 7.85241735634873e-07 5.613738615436207e-07 1.870515778342266e-05 0.9999999246944484 0.9998417348434259 1.0000017986839655 2.0237871733073957e-10 -1.2121113492465422e-07 -1.37833633966087e-08 1.692114926205427e-10 -1.0251008719690465e-10 -1.0700195218648641e-09 7.782832731865149e-08 6.019055681991532e-08 1.858711621311133e-06 0.9999797871821631 0.9998273511589633 1.000481365944388 5.194897758263242e-09 -3.100773081691566e-05 -3.1093318292395657e-06 -1.0118462632253149e-08 -7.677066670953461e-11 -1.004450230128182e-09 2.0910818411947155e-05 1.4938513438936207e-05 0.000497985456238679 0.9999364868461132 0.9997964225858682 1.0015124703392888 1.6317772789344224e-08 -8.513159401222982e-05 -1.0969406769824456e-05 -1.6333584858362442e-07 -3.1430377158288506e-11 -6.596336694687301e-10 6.560246574148202e-05 4.6865046490969196e-05 0.0015622895222096342 0.9999999930816243 0.9998417836904053 1.000000170055813 1.853677901308747e-10 -1.0829358674417667e-08 -3.752089048073707e-09 1.5670172108408755e-10 -1.0259834955066896e-10 -1.0700840617511513e-09 7.550409743658495e-09 2.3855819343422177e-08 1.8653350734649125e-07
1.132 0.9999924500834104 0.9998363959279809 1.0001798030341058 2.022070065742161e-09 -1.1821246108895503e-05 -1.4351706846205054e-06 -9.135099063149334e-10 -9.196438145185638e-11 -1.0882092892733974e-09 7.779425348693729e-06 5.5575594815012e-06 0.00018526711320643443 0.9999992328223016 0.999841240658335 1.0000182753978322 3.734495878804106e-10 -1.2209738136385746e-06 -1.4840402114952258e-07 2.705724230228526e-10 -1.01039478138766e-10 -1.1011974310489202e-09 7.907950912205394e-07 5.653324576680855e-07 1.8837385283929607e-05 0.9999999238064359 0.9998417342094115 1.0000018198161824 2.0506185816035934e-10 -1.212104565420127e-07 -1.9508340017981577e-08 1.701625419629456e-10 -1.0198860627417145e-10 -1.1019091539034975e-09 7.837504823887412e-08 6.05768183230892e-08 1.8717303305450377e-06 0.9999795540846259 0.9998271846310206 1.000486906920743 5.1483152595267446e-09 -3.096439707944845e-05 -3.996808008558245e-06 -1.5115252532344485e-08 -7.568167410644332e-11 -1.0365836059529824e-09 2.1045037871700624e-05 1.5034386862275113e-05 0.0005011783707898457 0.9999358701762247 0.9997959819963192 1.0015270505824767 1.608923929558971e-08 -8.47074745549037e-05 -1.4087087760383932e-05 -2.2499068940093944e-07 -2.6087293271577417e-11 -6.956454995469379e-10 6.59218964246682e-05 4.7093206704814674e-05 0.0015698563129877513 0.999999993033556 0.9998417836564453 1.0000001711916953 1.8818613847022902e-10 -1.0829279393885107e-08 -6.616578765392423e-09 1.5792679022053908e-10 -1.0207783546794421e-10 -1.1019732165828842e-09 7.58426058766082e-09 2.3945722820141533e-08 1.8727259422014473e-07
1.142 0.9999923634992774 0.9998363340722914 1.0001818629533776 1.991781162670287e-09 -1.1815342872612905e-05 -1.8143988329976212e-06 -1.7483006613734435e-09 -9.129008066126307e-11 -1.1203989975504883e-09 7.831583258981745e-06 5.594811547933064e-06 0.00018650841773987397 0.9999992238847678 0.9998412342737565 1.000018488149722 3.7113273799859245e-10 -1.2209124004825722e-06 -1.884546073692653e-07 2.616334785420787e-10 -1.0051464844013122e-10 -1.133352996001984e-09 7.962675146688465e-07 5.69233380932672e-07 1.8967683184601817e-05 0.9999999229686125 0.999841733611257 1.0000018397520551 2.054563063454543e-10 -1.2120941248750753e-07 -2.5568213310119408e-08 1.7202755982608868e-10 -1.0147350459105155e-10 -1.134062110824996e-09 7.890909613232347e-08 6.09547281639656e-08 1.8844465075042507e-06 0.9999793295381889 0.9998270242119186 1.0004922420106164 5.05775268461454e-09 -3.0921123449681187e-05 -5.050431623576484e-06 -2.1478707170816733e-08 -7.442087626006104e-11 -1.0689689674816507e-09 2.1176966021370022e-05 1.5128623816472755e-05 0.0005043151331427413 0.9999352853893508 0.999795564183836 1.001540842822759 1.5710208633528995e-08 -8.428546647986832e-05 -1.7786419922937997e-05 -3.0338766355890745e-07 -1.8517087257229457e-11 -7.318439598193414e-10 6.623270069984053e-05 4.731520621367934e-05 0.0015771954597297215 0.9999999930091188 0.999841783639372 1.0000001717634361 1.888503822058925e-10 -1.0828834483781566e-08 -9.276649816678648e-09 1.6015187565864415e-10 -1.0156381378174292e-10 -1.1341259014977902e-09 7.60327321014907e-09 2.4032880685141203e-08 1.8765985404129789e-07
1.152 0.9999922804358564 0.9998362747317847 1.0001838386932427 1.9438284669885095e-09 -1.1809442579008593e-05 -2.254854654871413e-06 -2.7909890380558108e-09 -9.059254651622939e-11 -1.152843680274583e-09 7.882784596052258e-06 5.631380538018515e-06 0.0001877266635747091 0.999999215311442 0.9998412281493717 1.0000186922281182 3.64458182749796e-10 -1.2208510047386413e-06 -2.3407884809188809e-07 2.5050424771762146e-10 -9.999684365912726e-11 -1.1657662295475005e-09 8.016417755289267e-07 5.730643984040732e-07 1.9095642072022607e-05 0.999999922182371 0.9998417330499579 1.0000018584592436 2.028251585296855e-10 -1.2120838292836486e-07 -3.161782928763385e-08 1.741609060312046e-10 -1.0096593441699743e-10 -1.1664729930850138e-09 7.942790061932489e-08 6.13222176621696e-08 1.896801362603123e-06 0.9999791149663743 0.9998268709186334 1.0004973367313044 4.92301294018163e-09 -3.087791015988406e-05 -6.275587747904348e-06 -2.9437125068454084e-08 -7.292779559141524e-11 -1.1016019342191382e-09 2.1306136133600197e-05 1.5220890914760692e-05 0.0005073839327023077 0.9999347373329468 0.9997951726114643 1.0015537241071195 1.5182446399407944e-08 -8.386555889419264e-05 -2.2085426953461663e-05 -4.013711915413215e-07 -7.962240565922563e-12 -7.682260071629069e-10 6.65331733946504e-05 4.752982661445139e-05 0.0015842563552018673 0.9999999930050322 0.9998417836368436 1.0000001718498743 1.866230041047736e-10 -1.0828404117752327e-08 -1.1367887065607221e-08 1.6270921067983286e-10 -1.0105677142308297e-10 -1.1665367748740487e-09 7.605099678721053e-09 2.4115752981947656e-08 1.8765656046033376e-07
1.162 0.9999922014098437 0.9998362182755922 1.0001857178677749 1.8776001374194608e-09 -1.1803545564213697e-05 -2.755906758057596e-06 -4.069195395532038e-09 -8.986329614252144e-11 -1.1855396763025569e-09 7.93281147438301e-06 5.667110865950003e-06 0.00018891655488710417 0.9999992071483195 0.9998412223180407 1.000018886539218 3.519852777978876e-10 -1.220789972766557e-06 -2.8493664976313293e-07 2.3665038673676e-10 -9.948636439772311e-11 -1.198434278614846e-09 8.06896253423699e-07 5.768101193117534e-07 1.9220745803268005e-05 0.9999999214462891 0.9998417325244993 1.00000187597321 1.9564538717853512e-10 -1.2120771451778428e-07 -3.7343441182784916e-08 1.7599313568387006e-10 -1.0046614800155718e-10 -1.19913903605128e-09 7.992964457030525e-08 6.167769423354377e-08 1.9087507045189226e-06 0.9999789118082453 0.9998267257792407 1.0005021561234053 4.745178761421166e-09 -3.0834757411169085e-05 -7.670912147417508e-06 -3.921899686185743e-08 -7.113682691523786e-11 -1.1344795932716714e-09 2.1431932228658196e-05 1.5310748134960958e-05 0.0005103691964139227 0.999934230880758 0.9997948107610298 1.0015655695813261 1.4514331372670445e-08 -8.344774095452002e-05 -2.697788244036682e-05 -5.217936183711395e-07 6.404918005644305e-12 -8.04790187676978e-10 6.682105521055678e-05 4.7735453659094905e-05 0.0015909722981755144 0.9999999930151297 0.9998417836444542 1.0000001715993994 1.7997220173348697e-10 -1.0828334815718722e-08 -1.2579150005937069e-08 1.6499803691159998e-10 -1.0055751304738238e-10 -1.1992026841618328e-09 7.592695094190965e-09 2.4193658110223827e-08 1.873308044428866e-07
1.172 0.9999921269210592 0.9998361650607879 1.0001874884781532 1.7946830271015839e-09 -1.1797651848743591e-05 -3.3142510694177393e-06 -5.608984538184115e-09 -8.909469352297113e-11 -1.2184860349858075e-09 7.981391654241738e-06 5.701808097203977e-06 0.00019007147543942892 0.9999991994378249 0.9998412168100717 1.0000190700745522 3.337647698699844e-10 -1.2207293351919326e-06 -3.405291049760623e-07 2.197997101326665e-10 -9.898341067052436e-11 -1.231355567283673e-09 8.120048440239726e-07 5.804519127703375e-07 1.934237212515081e-05 0.9999999207566581 0.9998417320322303 1.000001892384522 1.8381529937686667e-10 -1.2120743839164816e-07 -4.252398643675723e-08 1.7716473714487872e-10 -9.99747686593488e-11 -1.2320587156945411e-09 8.041329242418316e-08 6.201988612850631e-08 1.920269336164884e-06 0.99997872145682 0.9998265897889178 1.0005066662154782 4.528941628490226e-09 -3.079166509272256e-05 -9.227346466745872e-06 -5.10440297701422e-08 -6.898218079141915e-11 -1.1676010568646424e-09 2.1553582568126096e-05 1.539764417113531e-05 0.0005132514256109233 0.999933770711685 0.9997944819751676 1.0015762577580893 1.3723434884151229e-08 -8.303200162384217e-05 -3.2429872642002655e-05 -6.673895213936304e-07 2.5405178498878315e-11 -8.415375970070755e-10 6.709350824082348e-05 4.7930059753002985e-05 0.001597259809056504 0.9999999930310846 0.9998417836562546 1.0000001712124815 1.6878066075139567e-10 -1.0828657707644233e-08 -1.2717134228461393e-08 1.6662357519852308e-10 -1.0006645559750863e-10 -1.2321222398711076e-09 7.573639147908873e-09 2.426618606012178e-08 1.8685284145087526e-07
1.182 0.9999920574291216 0.9998361154157248 1.0001891394672207 1.7002394950653703e-09 -1.1791761122153306e-05 -3.923792086737585e-06 -7.434027452275944e-09 -8.828015740934679e-11 -1.2516828541017767e-09 8.028202224218463e-06 5.735241584460902e-06 0.0001911835774725676 0.9999991922175735 0.9998412116523375 1.0000192419393634 3.1275371588814857e-10 -1.2206687898126756e-06 -4.0023040160517386e-07 1.9993682125452808e-10 -9.848868072388563e-11 -1.2645301995938568e-09 8.169374488646963e-07 5.839682865565382e-07 1.945980549833965e-05 0.9999999201084528 0.9998417315695621 1.0000019078145912 1.7007172671692575e-10 -1.212072520478769e-07 -4.7078201822607555e-08 1.7756644326447346e-10 -9.94921706704216e-11 -1.2652323797245106e-09 8.087850081226188e-08 6.234802779955699e-08 1.931352289913167e-06 0.9999785451917254 0.9998264638618364 1.000510835630129 4.28390373388568e-09 -3.0748632771618934e-05 -1.0927725774727471e-05 -6.511361894865056e-08 -6.640584102370069e-11 -1.2009665072992297e-09 2.1670169817773305e-05 1.5480923695622022e-05 0.0005160074476388727 0.9999333610686968 0.9997941892850964 1.001585676322063 1.2837480416545674e-08 -8.261832970192731e-05 -3.837830923377348e-05 -8.406393778190026e-07 4.9748596735956084e-11 -8.784703332447412e-10 6.73471538583384e-05 4.8111231012381344e-05 0.0016030197197976683 0.9999999930436039 0.999841783665607 1.0000001709121482 1.5576337548277396e-10 -1.0829070766054933e-08 -1.1755006972617703e-08 1.6744217690879967e-10 -9.958437586913932e-11 -1.265295788429451e-09 7.557377169226956e-09 2.433334258663749e-08 1.8645642470964575e-07
1.192 0.9999919933300172 0.9998360696232979 1.0001906612773614 1.6015713061012882e-09 -1.1785873006492319e-05 -4.575735670103671e-06 -9.564816527221802e-09 -8.741472960554032e-11 -1.2851324461092611e-09 8.072880467175373e-06 5.767152235851827e-06 0.00019224404150802984 0.9999991855193853 0.9998412068675715 1.0000194013749486 2.9350523310633173e-10 -1.220607963628404e-06 -4.633138641797574e-07 1.7723185090145113e-10 -9.800287425338723e-11 -1.297960640965128e-09 8.216611354780488e-07 5.873357549417019e-07 1.9572262463499978e-05 0.9999999194965987 0.9998417311328699 1.0000019223844494 1.5869366466502446e-10 -1.2120678303221265e-07 -5.108412649330842e-08 1.773120820775956e-10 -9.901923055277246e-11 -1.2986616109836667e-09 8.132556282965647e-08 6.266217314688811e-08 1.942009853119753e-06 0.9999783841111667 0.999826348782561 1.0005146372122729 4.022884808812918e-09 -3.0705659960284757e-05 -1.2747012242991252e-05 -8.160125388749483e-08 -6.336813696993378e-11 -1.2345793056626064e-09 2.1780661728886545e-05 1.5559849279537973e-05 0.0005186111767228054 0.9999330055164076 0.9997939352374334 1.0015937280344354 1.1891602548413464e-08 -8.220671412953141e-05 -4.4731823998188085e-05 -1.0436324060949008e-06 7.991558227503486e-11 -9.155933751504915e-10 6.75781878847176e-05 4.827624953461417e-05 0.001608140437197666 0.999999993043918 0.9998417836662469 1.0000001709074025 1.451715276890468e-10 -1.0829200989809153e-08 -9.851258336611953e-09 1.6754047063454369e-10 -9.911170206457351e-11 -1.2987252124966996e-09 7.55232696889343e-09 2.4395978053987182e-08 1.8635386182124442e-07
1.202 0.9999919349344407 0.9998360279054678 1.000192046368236 1.5050103154501618e-09 -1.1779987372322643e-05 -5.2589020979877396e-06 -1.2017945353409343e-08 -8.649739783643833e-11 -1.3188389925302696e-09 8.115041938555577e-06 5.797265432523067e-06 0.00019324351074066954 0.9999991793684896 0.9998412024737966 1.0000195477775673 2.7927623287287023e-10 -1.220546729627817e-06 -5.289635814195802e-07 1.5189336397591378e-10 -9.752638758596841e-11 -1.331650164444015e-09 8.261416857451724e-07 5.905299535619534e-07 1.967892598704278e-05 0.999999918917266 0.9998417307194172 1.000001936183766 1.526310344573197e-10 -1.2120590426579074e-07 -5.476070443633783e-08 1.7662698142167437e-10 -9.855580738681613e-11 -1.332350533720702e-09 8.175512913820224e-08 6.296308442999578e-08 1.952257297242212e-06 0.9999782390689419 0.9998262451610518 1.000518049544116 3.758379030548695e-09 -3.0662746434514674e-05 -1.4653217458476529e-05 -1.0064349405242374e-07 -5.985589151077788e-11 -1.268443096373693e-09 2.18839630394478e-05 1.5633638471578684e-05 0.0005210349036519675 0.9999327067184 0.9997937217351178 1.0016003362352985 1.0923071908983993e-08 -8.179714432631392e-05 -5.137421252468247e-05 -1.2779398586159563e-06 1.160457718486052e-10 -9.529123264537347e-10 6.778257693145139e-05 4.842223366073888e-05 0.0016125034632759904 0.9999999930252865 0.9998417836533592 1.000000171357251 1.3992453647820014e-10 -1.0828921549882571e-08 -7.328302379331293e-09 1.6712873213484542e-10 -9.864875981611867e-11 -1.3324140793295835e-09 7.563209812345338e-09 2.4455580880523845e-08 1.8665885430111161e-07
1.212 0.9999918824497239 0.9998359904103549 1.0001932896508445 1.4140091219531876e-09 -1.1774104440709686e-05 -5.960247336230333e-06 -1.4805441383455934e-08 -8.55306799809241e-11 -1.3528076306754984e-09 8.154304586810211e-06 5.825308258479471e-06 0.00019417267445601705 0.9999991737827852 0.9998411984838008 1.000019680717048 2.703932982156603e-10 -1.2204853092420464e-06 -5.962718509933988e-07 1.239847449649885e-10 -9.70595983186405e-11 -1.3656040165483542e-09 8.303452828183662e-07 5.935268211885102e-07 1.977898569848358e-05 0.9999999183688747 0.9998417303280764 1.0000019492479058 1.5189740166028023e-10 -1.2120483612423394e-07 -5.841293378499472e-08 1.7568050051347008e-10 -9.810180733941009e-11 -1.366304275579095e-09 8.216761854735269e-08 6.325162263592594e-08 1.962101592458671e-06 0.9999781106222261 0.9998261533953631 1.000521058210145 3.500097963393709e-09 -3.061989233247534e-05 -1.660897608115793e-05 -1.2233216701453777e-07 -5.5888727225032504e-11 -1.3025637672995032e-09 2.197898558232808e-05 1.5701513882512966e-05 0.000523251040551529 0.9999324662553339 0.9997935499074604 1.0016054494357185 9.966655269350348e-09 -8.138961029151374e-05 -5.8170278574310985e-05 -1.5445102428920124e-06 1.5785309323978154e-10 -9.904350694212584e-10 6.795632541930867e-05 4.854632873451237e-05 0.0016159908477866743 0.9999999929841769 0.9998417836244196 1.000000172343609 1.4000486382014e-10 -1.0828452819074422e-08 -4.612397687242399e-09 1.6637509204630434e-10 -9.819581279851823e-11 -1.366367811597792e-09 7.589487841690342e-09 2.4513499718250822e-08 1.873582137460078e-07
1.222 0.9999918359669889 0.999835957203058 1.0001943887981413 1.329795445036067e-09 -1.1768224587711516e-05 -6.665562204569693e-06 -1.7934078834106254e-08 -8.452203793470693e-11 -1.3870453025347364e-09 8.190316707947151e-06 5.851029468761848e-06 0.0001950229466411823 0.9999991687720662 0.9998411949045812 1.000019799956468 2.651853070621579e-10 -1.2204240764473326e-06 -6.6423463948807e-07 9.332804810109438e-11 -9.660295230494195e-11 -1.3998295581279644e-09 8.342403293308407e-07 5.963038685538176e-07 1.987168337611098e-05 0.9999999178525404 0.9998417299596446 1.000001961548525 1.545311548156029e-10 -1.212039533240705e-07 -6.235700596103825e-08 1.744812145963965e-10 -9.765803812120337e-11 -1.4005297337770423e-09 8.256261128023957e-08 6.352806609328995e-08 1.9715288379699675e-06 0.9999779989951538 0.9998260736456246 1.0005236566901166 3.2550607941469634e-09 -3.0577097959358224e-05 -1.8573655027710844e-05 -1.467083815426918e-07 -5.152255547267197e-11 -1.3369486087218496e-09 2.206472992853459e-05 1.576276151017649e-05 0.0005252341524409768 0.999932284502111 0.9997934200223882 1.0016090445496266 9.052473982737824e-09 -8.098410239284889e-05 -6.497361451463743e-05 -1.8435967182520367e-06 2.0459191448203955e-10 -1.0281712151014125e-09 6.809578789630627e-05 4.864593022659571e-05 0.001618493832256847 0.9999999929208303 0.9998417835796015 1.0000001738589845 1.4342186299526207e-10 -1.0828169556839945e-08 -2.1517547740996697e-09 1.6530252952015169e-10 -9.775382357009619e-11 -1.400593185917007e-09 7.626299851038714e-09 2.4570379321533968e-08 1.8833281006413955e-07
1.232 0.9999917954547972 0.9998359282611189 1.0001953444005678 1.2531965893518367e-09 -1.176234802757493e-05 -7.3602979337288995e-06 -2.140466392909522e-08 -8.348226259410503e-11 -1.4215607673343444e-09 8.222785562481544e-06 5.874219931568374e-06 0.00019578716065377422 0.9999991643372471 0.9998411917367912 1.0000199054711862 2.6204593732594707e-10 -1.2203632435529505e-06 -7.317615831456322e-07 5.960156506539673e-11 -9.615735407580704e-11 -1.4343348644962441e-09 8.377994138019413e-07 5.988415629060565e-07 1.9956362061623826e-05 0.9999999173718638 0.9998417296166937 1.00000197299897 1.5868284393289826e-10 -1.2120346735160068e-07 -6.684875498548289e-08 1.7294617137757135e-10 -9.722572536244404e-11 -1.4350349858006107e-09 8.293849733584867e-08 6.379168813167205e-08 1.980497001357461e-06 0.9999779040619432 0.9998260058219874 1.0005258467885967 3.0289495776148427e-09 -3.053436346703247e-05 -2.0505810418195823e-05 -1.7375890730086213e-07 -4.684788408436568e-11 -1.3716068156490108e-09 2.2140368860420237e-05 1.5816790372336778e-05 0.0005269630302884264 0.9999321605771512 0.999793331450197 1.001611128434739 8.205478375012313e-09 -8.058061102644932e-05 -7.163558370882912e-05 -2.1747244043847805e-06 2.5508369457361066e-10 -1.0661311533118697e-09 6.819798925129308e-05 4.871891250391714e-05 0.0016199216233343378 0.9999999928391111 0.9998417835216655 1.000000175810518 1.4830209489652293e-10 -1.0828283043226851e-08 -3.368312913195303e-10 1.6385284040911003e-10 -9.732287945307256e-11 -1.43509863822031e-09 7.667500661816014e-09 2.4626140107439472e-08 1.894180236439707e-07
1.242 0.9999917607600538 0.999835903475168 1.0001961599480909 1.185447397609893e-09 -1.1756474646623951e-05 -8.030442526187719e-06 -2.5211451914290412e-08 -8.242738437358547e-11 -1.4563639266295315e-09 8.25150284768458e-06 5.8947308247821855e-06 0.00019646018591815414 0.9999991604697482 0.999841188974302 1.000019997463216 2.6040058468443713e-10 -1.2203026935438404e-06 -7.977090612620268e-07 2.256747784223605e-11 -9.572258870949776e-11 -1.469129569142735e-09 8.410012380841167e-07 6.011246955166944e-07 2.003251285204182e-05 0.999999916932179 0.9998417293030357 1.0000019834719105 1.6359620933823582e-10 -1.2120326136780542e-07 -7.203236805715458e-08 1.7108236621462569e-10 -9.680512085268406e-11 -1.4698299265233561e-09 8.329237556984778e-08 6.404060698424413e-08 1.9889344334460022e-06 0.999977825351455 0.9998259495878782 1.000527638553748 2.8266008746663906e-09 -3.0491688687673384e-05 -2.2365748572016406e-05 -2.0341548224960242e-07 -4.198316583231636e-11 -1.4065484928644154e-09 2.2205321412108888e-05 1.5863185401430225e-05 0.0005284225232007164 0.9999320923697473 0.9997932826830868 1.001611737578168 7.444690189119923e-09 -8.017912642142394e-05 -7.801459220245191e-05 -2.536701787330905e-06 3.0780723528826426e-10 -1.1043273991453277e-09 6.826090962347256e-05 4.8763832379880084e-05 0.0016202090981097446 0.9999999927457397 0.9998417834554134 1.000000178037938 1.5387110545913835e-10 -1.0828676618997937e-08 5.593954234063121e-10 1.6206588143500178e-10 -9.690348271072788e-11 -1.469893764698624e-09 7.708741316557823e-09 2.4680239392269048e-08 1.9047791991583883e-07
1.252 0.9999917316162222 0.999835882654794 1.0001968416377958 1.12746400622023e-09 -1.1750604120355833e-05 -8.663355711216204e-06 -2.9342000947756397e-08 -8.13743070212169e-11 -1.4914659371105342e-09 8.27636337999115e-06 5.912486983865607e-06 0.00019703937804838248 0.9999991571512459 0.9998411866040238 1.0000200763668237 2.6004545307178395e-10 -1.2202420982030995e-06 -8.609319698499943e-07 -1.777463479730163e-11 -9.529988874740699e-11 -1.504225261836417e-09 8.438322064974524e-07 6.031435221941265e-07 2.009981187544407e-05 0.9999999165394667 0.9998417290229428 1.0000019928247703 1.6895529945878974e-10 -1.212030073462709e-07 -7.791377189002612e-08 1.6909283319555445e-10 -9.639645065570155e-11 -1.5049259272995801e-09 8.362010920551775e-08 6.427187160332589e-08 1.9967412701070216e-06 0.9999777620729181 0.9998259043783783 1.0005290496905783 2.651150651832474e-09 -3.0449073246846447e-05 -2.411792349091588e-05 -2.355574706096084e-07 -3.706322389945811e-11 -1.4417852310349685e-09 2.2259306916712695e-05 1.5901746057064833e-05 0.0005296048679915082 0.9999320766434279 0.9997932714089963 1.001610935953853 6.781836984114283e-09 -7.97796387184465e-05 -8.398468643509708e-05 -2.9276761149938122e-06 3.610384265564152e-10 -1.142772873013744e-09 6.828369344377671e-05 4.8780078465875647e-05 0.0016193223479266 0.9999999926491219 0.99984178338685 1.000000180340977 1.5980142249849395e-10 -1.0829021681325229e-08 4.158801983673314e-10 1.6017914307176938e-10 -9.649590199188968e-11 -1.5049899041537093e-09 7.749032562813946e-09 2.473204526639845e-08 1.9145322827444889e-07
1.262 0.9999917076581212 0.9998358655391121 1.0001973980247132 1.078912855760442e-09 -1.1744736195637978e-05 -9.248473216846747e-06 -3.377764778423978e-08 -8.034119694926926e-11 -1.5268796184049476e-09 8.297374413454105e-06 5.927493561491413e-06 0.00019752480114550714 0.9999991543539116 0.9998411846060752 1.0000201428428468 2.601901293184266e-10 -1.2201812012530914e-06 -9.203436368035715e-07 -6.125196239494344e-11 -9.488910598807638e-11 -1.5396339310428286e-09 8.462874950327966e-07 6.048945492283151e-07 2.0158143928355896e-05 0.999999916199147 0.9998417287802878 1.0000020009284236 1.7392453548499517e-10 -1.2120244828528915e-07 -8.435601666836868e-08 1.6726802392951695e-10 -9.599992791079748e-11 -1.5403353942505772e-09 8.391653157286976e-08 6.448180630659693e-08 2.0037935022785816e-06 0.9999777131603422 0.9998258694319501 1.0005301045265014 2.5031533511352717e-09 -3.040651684277169e-05 -2.5732924633783137e-05 -2.7001787883108375e-07 -3.222726575411077e-11 -1.4773301572783874e-09 2.230237151275163e-05 1.5932505263896043e-05 0.0005305103321580004 0.9999321092054333 0.9997932946326702 1.0016088112671278 6.220689875755649e-09 -7.93821382116553e-05 -8.944260815009139e-05 -3.345228085936336e-06 4.1301663883422604e-10 -1.1814823028127911e-09 6.826675299589825e-05 4.8767945165332606e-05 0.0016172612964517816 0.999999992557997 0.9998417833222194 1.0000001825115072 1.6525232693356623e-10 -1.0829062130462291e-08 -7.254188732645193e-10 1.5851445223148506e-10 -9.610083017442704e-11 -1.5403995701260732e-09 7.790175922978615e-09 2.4781291780966477e-08 1.923591998627235e-07
1.272 0.9999916884418855 0.999835851811027 1.0001978395491944 1.0383533794337639e-09 -1.173887088931873e-05 -9.7778149217288e-06 -3.849451959034926e-08 -7.934501732457854e-11 -1.5626190180676377e-09 8.314654595789757e-06 5.939835285631389e-06 0.0001979192002938818 0.999999152041176 0.999841182954333 1.000020197760805 2.595029615721878e-10 -1.2201200171007798e-06 -9.749770908602645e-07 -1.0771747735977317e-10 -9.449117158881624e-11 -1.5753698777996787e-09 8.483715706221893e-07 6.063809325275659e-07 2.020761406305332e-05 0.9999999159149316 0.9998417285777224 1.000002007694812 1.7718182742538045e-10 -1.2120159917188856e-07 -9.10957460637227e-08 1.6575568019952076e-10 -9.561601945022335e-11 -1.5760718232243241e-09 8.417582261055695e-08 6.466651789080171e-08 2.0099536726937593e-06 0.9999776773312842 0.9998258438324211 1.0005308326307716 2.3809266689075366e-09 -3.036401944309321e-05 -2.7188872792835585e-05 -3.06592163874511e-07 -2.760611274489337e-11 -1.5131979675572508e-09 2.233488404321913e-05 1.595572648426717e-05 0.0005311470997258011 0.999932185125993 0.9997933488323083 1.0016054699584458 5.758238788920142e-09 -7.898661550937995e-05 -9.431266141268082e-05 -3.7864970154868127e-06 4.621127286500565e-10 -1.2204717995439515e-09 6.821175355629308e-05 4.872862206556848e-05 0.0016140591034272346 0.9999999924801011 0.9998417832670484 1.0000001843657063 1.6890334678636877e-10 -1.082881227140242e-08 -2.671529479943709e-09 1.5724293570820892e-10 -9.5718344125238e-11 -1.576136347172999e-09 7.8336846728781e-09 2.4828257635250095e-08 1.9324346798140353e-07
1.282 0.9999916734682643 0.999835841113874 1.0001981779839664 1.0042985699442114e-09 -1.1733008444604517e-05 -1.0246264528340903e-05 -4.3464792283587464e-08 -7.840025621447899e-11 -1.5986993031791153e-09 8.328423170279334e-06 5.949668747744879e-06 0.00019822774063117053 0.9999991501690119 0.9998411816173436 1.0000202421684827 2.5702192601139167e-10 -1.2200587867081833e-06 -1.024046858034718e-06 -1.5715748348736854e-10 -9.410656188231693e-11 -1.6114483342281253e-09 8.500981971300715e-07 6.076124923457098e-07 2.024854896862128e-05 0.9999999156879102 0.9998417284160254 1.000002013098803 1.778173700052616e-10 -1.2120070092667898e-07 -9.778308965939061e-08 1.6444128598837331e-10 -9.524542724744804e-11 -1.612150961831362e-09 8.439216884340608e-08 6.48224171509126e-08 2.015089587713207e-06 0.9999776531544722 0.9998258265572939 1.0005312672176712 2.281910439637899e-09 -3.032158123992661e-05 -2.8472129183005938e-05 -3.4504883534148667e-07 -2.330909625517227e-11 -1.5494033513151401e-09 2.2357503076314432e-05 1.5971880159621564e-05 0.0005315304483494642 0.9999322989869772 0.9997934301372026 1.0016010314417005 5.387277519255044e-09 -7.85930614678361e-05 -9.854905173028915e-05 -4.248324801976311e-06 5.069704893553702e-10 -1.2597586159198686e-09 6.812148562602548e-05 4.866410266265627e-05 0.0016097785733754561 0.9999999924210312 0.9998417832253359 1.000000185771144 1.6984982587311805e-10 -1.0828513438451968e-08 -5.1161670446488665e-09 1.5626348956732071e-10 -9.534858866465466e-11 -1.6122154610216935e-09 7.87688689740841e-09 2.487334923858938e-08 1.9411728555240582e-07
1.292 0.9999916622072763 0.9998358330690358 1.0001984258477084 9.760868928588343e-10 -1.1727149107431017e-05 -1.0651616693363949e-05 -4.8657948751573043e-08 -7.751789866607602e-11 -1.6351370649394788e-09 8.338981371895573e-06 5.957209111884506e-06 0.00019845755962762522 0.9999991486877294 0.9998411805596089 1.0000202772489246 2.528628168268346e-10 -1.2199977548900017e-06 -1.0670093723191796e-06 -2.0956109071450628e-10 -9.373550544580139e-11 -1.647885353901727e-09 8.514899753564244e-07 6.086053663830324e-07 2.028148776542649e-05 0.999999915516063 0.9998417282937551 1.0000020171895396 1.7602402903154026e-10 -1.2119999827302063e-07 -1.0404328890627278e-07 1.6308323497671503e-10 -9.48884657022339e-11 -1.6485886186795032e-09 8.456085085001165e-08 6.494675426901483e-08 2.0190983851926964e-06 0.9999776391203525 0.9998258165281441 1.0005314434739745 2.2038664884243417e-09 -3.0279202425012115e-05 -2.9577309841991966e-05 -3.851407768174905e-07 -1.9418212133829278e-11 -1.585963862442717e-09 2.2371120895859187e-05 1.598160369804575e-05 0.0005316813655446488 0.9999324451381205 0.9997935345107848 1.0015956220921065 5.098954833636129e-09 -7.820146695487453e-05 -0.00010213568131542919 -4.727405903828858e-06 5.466022872639941e-10 -1.2993608455574733e-09 6.799964604753127e-05 4.857702798840052e-05 0.0016045062186247402 0.9999999923835312 0.9998417831990424 1.0000001866635697 1.6829222680208693e-10 -1.0828410109054535e-08 -7.701480212027007e-09 1.553370203666596e-10 -9.499204198113442e-11 -1.6486532777802356e-09 7.911556635972694e-09 2.4916369292365897e-08 1.9488322497143943e-07
1.302 0.9999916541223034 0.9998358272931536 1.0001985958310011 9.538793001513683e-10 -1.1721292928629348e-05 -1.0994406268103401e-05 -5.404200451071976e-08 -7.670464264187783e-11 -1.671949943555508e-09 8.346688852865938e-06 5.962713271769184e-06 0.0001986171988844214 0.9999991475442368 0.9998411797432012 1.0000203042661038 2.4806623439604197e-10 -1.219936970743817e-06 -1.1036118749011687e-06 -2.646498235086504e-10 -9.337858002388117e-11 -1.6846982432443056e-09 8.525774580302116e-07 6.093813482683995e-07 2.030716081032626e-05 0.9999999153943406 0.9998417282073032 1.00000202008809 1.7293025298621323e-10 -1.2119954043196152e-07 -1.0954745925270432e-07 1.616062116449098e-10 -9.45446698572708e-11 -1.685402279799975e-09 8.467966825260516e-08 6.503827040138524e-08 2.021934287154567e-06 0.9999776337089173 0.9998258126590772 1.0005313969456806 2.1451764024672373e-09 -3.0236882993280347e-05 -3.0506669883789602e-05 -4.2661640699492334e-07 -1.5983359213293852e-11 -1.6228971878351339e-09 2.2376793033087526e-05 1.598565113157953e-05 0.0005316248162011984 0.9999326179402694 0.999793657924407 1.0015893694753957 4.884291168671844e-09 -7.781182264782022e-05 -0.00010508367317159882 -5.220431138744733e-06 5.804307581931542e-10 -1.3392981885259965e-09 6.785056086206512e-05 4.8470488612041806e-05 0.0015983448998181354 0.9999999923673518 0.9998417831879904 1.000000187049757 1.6536850644546253e-10 -1.08285515697068e-08 -1.0090997324731317e-08 1.5438149997907476e-10 -9.464907910971969e-11 -1.6854669853985148e-09 7.926449227331436e-09 2.4956137084693963e-08 1.953236820447848e-07
1.312 0.9999916486919058 0.9998358234137112 1.000198700276154 9.380504674312494e-10 -1.1715439752010816e-05 -1.1277548653532878e-05 -5.958480997413581e-08 -7.596382536989198e-11 -1.7091565278930332e-09 8.351938219151767e-06 5.966461659588374e-06 0.0001987159889326752 0.9999991466846101 0.9998411791295969 1.0000203245033747 2.4387372336294666e-10 -1.2198762760891946e-06 -1.1339133301010755e-06 -3.2171235885848397e-10 -9.303617354349073e-11 -1.7219056193203279e-09 8.533978175121926e-07 6.099669219447085e-07 2.0326455319835473e-05 0.9999999153153062 0.9998417281513574 1.00000202197176 1.6986402556818963e-10 -1.2119916930714243e-07 -1.1407147153869173e-07 1.603017599614356e-10 -9.421400517129478e-11 -1.7226103561778179e-09 8.475033305125525e-08 6.509797609940429e-08 2.0236360255428457e-06 0.9999776354499572 0.9998258138997755 1.0005311621003714 2.1044646984617495e-09 -3.0194622730771994e-05 -3.1268977821940205e-05 -4.6923001565178876e-07 -1.302279901047389e-11 -1.6602220911248778e-09 2.2375662801829793e-05 1.5984839204639992e-05 0.0005313878948118491 0.9999328119784993 0.9997937965095984 1.0015823972344808 4.734719584615032e-09 -7.742411902055186e-05 -0.00010742711572685141 -5.7242150089250095e-06 6.082800464137944e-10 -1.3795907958999197e-09 6.767888699585018e-05 4.8347811513548034e-05 0.0015914060500209688 0.9999999923697034 0.9998417831901872 1.0000001869964046 1.6241468856861277e-10 -1.0828779885141699e-08 -1.2032305625119114e-08 1.536726889746181e-10 -9.431988746046923e-11 -1.7226753411608667e-09 7.912687483953167e-09 2.4990990383105086e-08 1.9518832144374673e-07
1.322 0.9999916454279355 0.9998358210819758 1.000198750744896 9.286087723394292e-10 -1.1709589373335539e-05 -1.1505836403066824e-05 -6.525547241640775e-08 -7.529438264216867e-11 -1.74677653252571e-09 8.355130390828733e-06 5.9687406461789454e-06 0.0001987634547556596 0.9999991460566762 0.9998411786815243 1.0000203392018305 2.4107381496108597e-10 -1.2198154651747559e-06 -1.158264760980412e-06 -3.797219421885183e-10 -9.270811360423452e-11 -1.759527316671274e-09 8.539929248260789e-07 6.103919024589772e-07 2.0340366854520484e-05 0.9999999152701657 0.9998417281196361 1.0000020230495057 1.6769126513479913e-10 -1.2119867901536753e-07 -1.1752458686877212e-07 1.5975010630612118e-10 -9.38974868479273e-11 -1.7602326248566132e-09 8.477921455348675e-08 6.51297460071824e-08 2.024343473408221e-06 0.9999776429721059 0.9998258192705318 1.00053077115301 2.080167546721604e-09 -3.015242137297764e-05 -3.187804070793184e-05 -5.127507061067319e-07 -1.0527089147857896e-11 -1.6979588935894734e-09 2.2368889428341785e-05 1.5979996030861746e-05 0.0005309980754976072 0.9999330222328177 0.9997939466800208 1.001574820937338 4.6422117490345305e-09 -7.703834650352291e-05 -0.00010921765346985685 -6.235798964404571e-06 6.303213792236177e-10 -1.4202602381469643e-09 6.748932740464118e-05 4.821235656990933e-05 0.0015838023922652737 0.9999999923861271 0.9998417832024474 1.0000001866092527 1.6030422224289655e-10 -1.0828888780465099e-08 -1.3390513843493133e-08 1.5377188699914768e-10 -9.400484599549797e-11 -1.7602978529880243e-09 7.869247042528596e-09 2.5019964443720668e-08 1.9433629354467353e-07
1.332 0.9999916438889888 0.9998358199826091 1.0001987576970044 9.249992902035876e-10 -1.1703741716214651e-05 -1.1685353799744809e-05 -7.102575653595069e-08 -7.469293704316969e-11 -1.7848304772813063e-09 8.35665285064752e-06 5.969827005621991e-06 0.00019876879497985245 0.9999991456122648 0.9998411783645711 1.0000203495068856 2.39770789527298e-10 -1.2197544604495421e-06 -1.1772498091846787e-06 -4.3769856249465735e-10 -9.23947686999251e-11 -1.797583164261718e-09 8.544067162478664e-07 6.106875824858132e-07 2.0349937097877558e-05 0.9999999152498937 0.9998417281056922 1.0000020235353024 1.665822443625539e-10 -1.211979918541733e-07 -1.199425605834761e-07 1.6049703334638772e-10 -9.359518980409343e-11 -1.7982896140585916e-09 8.47767896944538e-08 6.514018636437866e-08 2.0242914028534215e-06 0.9999776550385003 0.9998258278877293 1.0005302532078904 2.070397451217644e-09 -3.0110278781096794e-05 -3.235106374814236e-05 -5.569694003348487e-07 -8.465179135321468e-12 -1.7361285978439294e-09 2.235758635690118e-05 1.597191702012396e-05 0.0005304817225320318 0.999933244199757 0.9997941052183408 1.0015667450586054 4.599379789168894e-09 -7.665449566091776e-05 -0.00011051859301099261 -6.752526138008412e-06 6.469967938606355e-10 -1.461329492946414e-09 6.72863868757667e-05 4.806734208693497e-05 0.0015756418347615318 0.9999999924115103 0.999841783221119 1.0000001860091317 1.5921371362568363e-10 -1.0828800885444243e-08 -1.414661060371948e-08 1.552039333537828e-10 -9.370395032276536e-11 -1.7983550485015403e-09 7.804820574134703e-09 2.5043688510692564e-08 1.9284775889497962e-07
1.342 0.9999916436888063 0.999835819839668 1.0001987302893427 9.262655829763149e-10 -1.169789688062173e-05 -1.1822880363071852e-05 -7.687118707999131e-08 -7.415361893626186e-11 -1.8233403917023531e-09 8.356862258315214e-06 5.969975498567321e-06 0.00019874047025418093 0.9999991453088417 0.9998411781483506 1.000020356429723 2.3954893305787787e-10 -1.2196933603205948e-06 -1.1916005162894643e-06 -4.951011019617783e-10 -9.209634175807354e-11 -1.8360953000079027e-09 8.546820369672437e-07 6.108845007681399e-07 2.035618241998172e-05 0.9999999152461887 0.9998417281035945 1.000002023625815 1.6617465653365878e-10 -1.2119720636901989e-07 -1.2145461553827216e-07 1.6269255265597905e-10 -9.33076492222583e-11 -1.8368027461969231e-09 8.475570749173622e-08 6.513753810275525e-08 2.0237743212801192e-06 0.9999776705684575 0.9998258389793258 1.000529633731993 2.0731044373054283e-09 -3.0068194989589112e-05 -3.270702729906405e-05 -6.017034726633271e-07 -6.7909346888337135e-12 -1.7747532253790221e-09 2.2342773917931992e-05 1.596133106602548e-05 0.0005298629607122249 0.999933473963726 0.9997942693272058 1.0015582611352694 4.599626447681885e-09 -7.627255724472392e-05 -0.00011139915171034899 -7.272086278994243e-06 6.589265320551995e-10 -1.5028214178740045e-09 6.707418571035802e-05 4.791571168156959e-05 0.0015670229417835448 0.9999999924409725 0.9998417832427166 1.000000185311254 1.5878756630010436e-10 -1.0828614625605356e-08 -1.4369556311593752e-08 1.5809971306881402e-10 -9.3417205164291e-11 -1.83686857817664e-09 7.734369174065653e-09 2.5064258072792802e-08 1.9102731738731542e-07
1.352 0.9999916444998025 0.9998358204191253 1.000198676290694 9.314134546626761e-10 -1.1692055041009855e-05 -1.1925349339075976e-05 -8.277160596790319e-08 -7.366948651096315e-11 -1.8623287365692085e-09 8.356072397457898e-06 5.969410262538491e-06 0.00019868592011203272 0.9999991451104013 0.9998411780071422 1.0000203608264244 2.398570674750049e-10 -1.2196323388595272e-06 -1.2021095554122252e-06 -5.520187676544206e-10 -9.181278015168774e-11 -1.875086019862077e-09 8.548575550047612e-07 6.110102441101911e-07 2.036002349853572e-05 0.999999915252093 0.999841728108374 1.0000020234859444 1.659624401194417e-10 -1.2119649660913117e-07 -1.222410298899944e-07 1.6592143198404263e-10 -9.303455270953775e-11 -1.8757944374397446e-09 8.472816891965132e-08 6.512998053598139e-08 2.0230898553515944e-06 0.9999776886460171 0.9998258518909567 1.000528934340406 2.0863970677471018e-09 -3.002617010586307e-05 -3.296523690911145e-05 -6.467988390541289e-07 -5.4502941365427826e-12 -1.8138554248050864e-09 2.232534820527975e-05 1.5948878311946343e-05 0.0005291629429945699 0.9999337082218354 0.9997944366469859 1.001549447020228 4.637308652681262e-09 -7.589252209813083e-05 -0.00011192936076361869 -7.792532563864054e-06 6.668234338444805e-10 -1.5447601537737547e-09 6.685633818317055e-05 4.7760047442072796e-05 0.0015580320960086253 0.9999999924704609 0.9998417832643444 1.0000001846114017 1.5852317517356347e-10 -1.0828504156611147e-08 -1.4178405656798625e-08 1.6202855561699547e-10 -9.31446809813993e-11 -1.875860645831668e-09 7.672265309622906e-09 2.5084209639001813e-08 1.8928354671274528e-07
1.362 0.9999916460524131 0.9998358215284048 1.0001986020961293 9.3976196423794e-10 -1.1686216295380608e-05 -1.199940870282837e-05 -8.871110850829508e-08 -7.323360240260884e-11 -1.9018193196547164e-09 8.354547789132267e-06 5.968320248707904e-06 0.00019861141253939936 0.9999991449876584 0.9998411779200237 1.0000203633935596 2.40391332487563e-10 -1.219571493637371e-06 -1.2095563444218282e-06 -6.090578560277875e-10 -9.154400214521794e-11 -1.914578850142673e-09 8.549654533582556e-07 6.110877894780291e-07 2.0362229632235216e-05 0.9999999152622675 0.9998417281162163 1.0000020232425282 1.656788322565043e-10 -1.2119596001907604e-07 -1.224957585528834e-07 1.6932644561226736e-10 -9.277604233817598e-11 -1.9152884090697726e-09 8.470368705402387e-08 6.5124045293798e-08 2.022481245091564e-06 0.9999777085173166 0.9998258660840609 1.0005281728475164 2.1088331480289856e-09 -2.9984204159485527e-05 -3.314415403650052e-05 -6.921296890064713e-07 -4.388122895284561e-12 -1.8534591136288694e-09 2.230606584892913e-05 1.593509927201135e-05 0.0005283995002122949 0.9999339442695641 0.9997946052455315 1.0015403670690848 4.707801139691645e-09 -7.551438101180354e-05 -0.0001121759707562737 -8.312274321412375e-06 6.714181366864738e-10 -1.5871711011105714e-09 6.663589356968609e-05 4.760252778820021e-05 0.0015487422356564356 0.9999999924970299 0.9998417832838983 1.0000001839794392 1.581576286985103e-10 -1.0828566894611547e-08 -1.3708581081469355e-08 1.6612205967678925e-10 -9.288665898129741e-11 -1.9153549413632864e-09 7.626336995695519e-09 2.510534554761482e-08 1.879570901568162e-07
1.372 0.999991648131236 0.9998358230136244 1.0001985128175588 9.510458383987727e-10 -1.168038058919309e-05 -1.2051107247752874e-05 -9.467749944011615e-08 -7.283941971323225e-11 -1.941835446014093e-09 8.352502534589782e-06 5.966858392541843e-06 0.00019852201583352993 0.9999991449177011 0.999841177870628 1.0000203646764512 2.4122527376370004e-10 -1.219510769839809e-06 -1.2146551708523282e-06 -6.670013833204923e-10 -9.128989047067107e-11 -1.954597633462971e-09 8.550303245939134e-07 6.111346954784933e-07 2.0363388778825957e-05 0.9999999152729896 0.9998417281244617 1.0000020229843616 1.65431295845717e-10 -1.2119554163831294e-07 -1.224007750288048e-07 1.719477077627058e-10 -9.25319300363587e-11 -1.955308490388559e-09 8.468799360172557e-08 6.512371788618608e-08 2.022100116847602e-06 0.9999777295794428 0.9998258811279171 1.0005273635215564 2.139461547264709e-09 -2.9942297025849468e-05 -3.326055875581671e-05 -7.375963763833575e-07 -3.550322331051677e-12 -1.893589067222284e-09 2.2285542549165243e-05 1.592043378199376e-05 0.0005275871180154477 0.9999341799567589 0.9997947735867453 1.0015310730421854 4.807309329315273e-09 -7.513812465059173e-05 -0.00011219952679667058 -8.83005126424782e-06 6.73403264798324e-10 -1.6300802221704017e-09 6.64153306803082e-05 4.7444923557072095e-05 0.0015392128911002035 0.999999992518874 0.9998417833000897 1.0000001834585106 1.5780157624590388e-10 -1.0828747926681615e-08 -1.3088836522652362e-08 1.6941410089977093e-10 -9.264334061962468e-11 -1.955375160118894e-09 7.596679001622907e-09 2.512815728239006e-08 1.8720133849609083e-07
1.382 0.9999916505690454 0.9998358247553181 1.0001984124249694 9.651818711273955e-10 -1.1674547766053242e-05 -1.2085705525325696e-05 -1.0066153674157964e-07 -7.248050782959131e-11 -1.9824034502396267e-09 8.350103291595881e-06 5.965143738386279e-06 0.00019842166962165294 0.9999991448832934 0.9998411778466412 1.0000203650856168 2.42599765168998e-10 -1.2194500114287153e-06 -1.2180249180151852e-06 -7.264423898674759e-10 -9.105068154821923e-11 -1.9951674819903498e-09 8.550692482213447e-07 6.111631425538681e-07 2.0363906893597845e-05 0.9999999152819786 0.9998417281314823 1.000002022766157 1.6549266291179733e-10 -1.2119508560905024e-07 -1.2211169846629078e-07 1.7308206070885484e-10 -9.230239591364203e-11 -1.9958794507550126e-09 8.468312792538232e-08 6.513036046595074e-08 2.0219992630618e-06 0.9999777513636267 0.9998258966876346 1.0005265174749904 2.1775422852738953e-09 -2.990044847800205e-05 -3.33290443728663e-05 -7.831221671431071e-07 -2.8899770453551875e-12 -1.93427011803356e-09 2.2264262049896077e-05 1.5905227408561692e-05 0.0005267371615786183 0.9999344136241098 0.9997949404851966 1.001521605486082 4.932397774085967e-09 -7.476374360625635e-05 -0.00011205261352504318 -9.34489545911607e-06 6.733972720453396e-10 -1.6735135458220934e-09 6.619659284256916e-05 4.728862298775996e-05 0.0015294911661666603 0.9999999925352089 0.9998417833123581 1.0000001830677465 1.577316703459949e-10 -1.0828891073945492e-08 -1.2428473741318688e-08 1.711989867235929e-10 -9.241483348156198e-11 -1.9959462663516037e-09 7.579035224043835e-09 2.5152027662005837e-08 1.8697305245536176e-07
1.392 0.9999916532396806 0.9998358266633558 1.0001983039146018 9.819114141704497e-10 -1.1668717701005116e-05 -1.210759588217614e-05 -1.06656239150667e-07 -7.215193666539817e-11 -2.02354849896845e-09 8.347475003622515e-06 5.963265531958736e-06 0.00019831332375456565 0.9999991448719949 0.9998411778391774 1.0000203649175312 2.445799001764694e-10 -1.2193890928383783e-06 -1.2201756700629382e-06 -7.875870675469187e-10 -9.082645555447486e-11 -2.036314370055382e-09 8.550927535139226e-07 6.111806192545669e-07 2.0364031843197076e-05 0.9999999152881384 0.999841728136495 1.000002022614557 1.6596030391567802e-10 -1.211944664448865e-07 -1.217510849915659e-07 1.7246662740566193e-10 -9.208770265525731e-11 -2.037027341107929e-09 8.468824325227578e-08 6.514323979579318e-08 2.0221507131665497e-06 0.9999777735154416 0.999825912510012 1.000525643127231 2.2221649606606322e-09 -2.9858658318929654e-05 -3.336180593799684e-05 -8.286495466998289e-07 -2.3657875604859024e-12 -1.975528385059501e-09 2.2242591856679238e-05 1.5889742677678355e-05 0.0005258582597710422 0.9999346440296193 0.9997951050535924 1.001511995371089 5.0794936582607464e-09 -7.439122852815476e-05 -0.0001117791405309046 -9.856087034558378e-06 6.719249876783994e-10 -1.7174988243130951e-09 6.598114915095918e-05 4.713467547240277e-05 0.0015196133001847726 0.9999999925460723 0.9998417833207313 1.0000001828068068 1.5804761250293634e-10 -1.0828871268346853e-08 -1.1811302997103205e-08 1.7121424734272037e-10 -9.220065607368728e-11 -2.0370939694739803e-09 7.569178067912536e-09 2.5175886064233946e-08 1.8710730212071698e-07
1.402 0.9999916560506383 0.9998358286716553 1.0001981894843606 1.0006659862651546e-09 -1.1662890406124311e-05 -1.2120308301438687e-05 -1.1265640050358178e-07 -7.184918462984989e-11 -2.0652967444327586e-09 8.344708061145418e-06 5.961288336913312e-06 0.00019819911182284848 0.9999991448752281 0.9998411778421086 1.0000203643768513 2.469189689145455e-10 -1.2193280270032607e-06 -1.2215071758401397e-06 -8.502960258963654e-10 -9.061676397204534e-11 -2.0780639696175082e-09 8.551063136170487e-07 6.111910008881723e-07 2.0363891703878588e-05 0.9999999152912645 0.9998417281393543 1.0000020225350361 1.666201372723472e-10 -1.211936969004001e-07 -1.2140618598116692e-07 1.702214830854954e-10 -9.188751077411309e-11 -2.0787778949931236e-09 8.470066722627954e-08 6.51603502637993e-08 2.022476032867753e-06 0.9999777957742818 0.9998259284088736 1.0005247466862315 2.2721117406459265e-09 -2.9816926487254605e-05 -3.3368662614101835e-05 -8.741365870333797e-07 -1.9448943659284854e-12 -2.0173909034265614e-09 2.2220802309677513e-05 1.587417269951722e-05 0.000524956765677482 0.99993487027306 0.9997952666488097 1.0015022657956418 5.244725182709157e-09 -7.402057022938162e-05 -0.00011141445730065229 -1.036310868520025e-05 6.694124776840243e-10 -1.7620635463043273e-09 6.577006895732068e-05 4.6983844766861736e-05 0.0015096064896608394 0.9999999925520971 0.999841783325661 1.000000182661249 1.5853871828929804e-10 -1.0828700915846523e-08 -1.129333073690871e-08 1.695837304422479e-10 -9.200099525269317e-11 -2.0788448091567034e-09 7.565352794406221e-09 2.519888375093246e-08 1.8740572022638556e-07
1.412 0.9999916589359956 0.9998358307331214 1.0001980707016254 1.020755377099309e-09 -1.1657066026161701e-05 -1.2126577099746023e-05 -1.1865826324996094e-07 -7.156930794556409e-11 -2.1076757889608626e-09 8.341865790026318e-06 5.959257385445005e-06 0.00019808053017418136 0.999999144887363 0.9998411778514137 1.0000203635980778 2.492408252854102e-10 -1.2192669596108035e-06 -1.2223156644608393e-06 -9.142642301649989e-10 -9.042181264705641e-11 -2.120443772355719e-09 8.551120332658417e-07 6.111957689001527e-07 2.036353636592873e-05 0.9999999152917468 0.9998417281403391 1.0000020225189494 1.671265540265107e-10 -1.211929224229972e-07 -1.2112980731013485e-07 1.6665655558345123e-10 -9.170180211104178e-11 -2.1211586331449866e-09 8.471691171511859e-08 6.517922184857873e-08 2.022877306894014e-06 0.9999778179537968 0.9998259442510912 1.0005238326084966 2.3260594404736756e-09 -2.9775253052561e-05 -3.335724591362309e-05 -9.195536242319508e-07 -1.601190232677544e-12 -2.059885175509927e-09 2.2199086272458597e-05 1.5858655233955235e-05 0.0005240372258877254 0.999935091724424 0.9997954248207779 1.001492433613975 5.42417012372202e-09 -7.365175968106188e-05 -0.0001109860537311906 -1.0865602682624454e-05 6.661928804491416e-10 -1.807236657236902e-09 6.55640990842195e-05 4.683666414701619e-05 0.0014994907213825381 0.9999999925542734 0.9998417833278561 1.0000001826081126 1.588628467843036e-10 -1.0828525644617235e-08 -1.0903024736062335e-08 1.6662100917341185e-10 -9.181619312625733e-11 -2.1212255657831532e-09 7.567954400076186e-09 2.5220693807594e-08 1.87698128893371e-07
1.422 0.9999916618500706 0.9998358328151195 1.0001979486535422 1.0416469951304943e-09 -1.1651244720551116e-05 -1.2128445228743274e-05 -1.2465921619864815e-07 -7.130925193006755e-11 -2.1507131676735295e-09 8.338991423706705e-06 5.957203558470706e-06 0.0001979586018309085 0.9999991449048943 0.9998411778645883 1.0000203626651951 2.5131176733261054e-10 -1.2192060511105955e-06 -1.2228068204830764e-06 -9.791607680172355e-10 -9.02415514002529e-11 -2.1634813055980735e-09 8.551102263405545e-07 6.111951397959249e-07 2.0362974283573092e-05 0.999999915290291 0.9998417281399536 1.0000020225501023 1.6727576174939337e-10 -1.2119230375175892e-07 -1.2094418232709487e-07 1.6211943474354436e-10 -9.15306749685444e-11 -2.1641967064470037e-09 8.473347717776187e-08 6.519748701263287e-08 2.023262432001114e-06 0.9999778399244108 0.9998259599440973 1.000522904010648 2.3828744283884914e-09 -2.9733638098196496e-05 -3.333328830226567e-05 -9.648802950888547e-07 -1.3148415908720036e-12 -2.103038344000401e-09 2.2177577464203498e-05 1.5843285785431396e-05 0.000523102812030125 0.9999353079602751 0.9997955792670109 1.0014825108921923 5.614213755858701e-09 -7.32847878982478e-05 -0.00011051460921576671 -1.1363332703938231e-05 6.625164359946962e-10 -1.853046892516189e-09 6.536373628045587e-05 4.669348816605942e-05 0.0014892804513104844 0.9999999925537291 0.9998417833281216 1.000000182621187 1.588190824414841e-10 -1.0828506030809919e-08 -1.064427575859187e-08 1.626776134855341e-10 -9.164596838013185e-11 -2.164263628601204e-09 7.57743681226903e-09 2.5241277173227158e-08 1.878768582929674e-07
1.432 0.999991664762055 0.9998358348956408 1.0001978240742704 1.0630727859820828e-09 -1.1645426524341976e-05 -1.2127386144259267e-05 -1.306574268158753e-07 -7.106764909299464e-11 -2.1944370385265264e-09 8.336114012090567e-06 5.95514760532007e-06 0.0001978340145015531 0.9999991449257375 0.999841177880144 1.0000203616282286 2.5314544122244365e-10 -1.219145337319528e-06 -1.2231130077359878e-06 -1.044620210309314e-09 -9.007576405966852e-11 -2.2072045764340154e-09 8.551006544920598e-07 6.111889402434149e-07 2.0362200586203594e-05 0.9999999152876832 0.9998417281387607 1.0000020226102428 1.6710920215704856e-10 -1.2119187668915621e-07 -1.2084775675416369e-07 1.569946551802873e-10 -9.137396114939777e-11 -2.2079204260740168e-09 8.474742087609528e-08 6.52131769581806e-08 2.0235619210829866e-06 0.9999778615985291 0.9998259754253174 1.00052196301804 2.441723234229034e-09 -2.9692081582329467e-05 -3.330095581095787e-05 -1.0101029483859986e-06 -1.0716061415860924e-12 -2.1468795111202387e-09 2.21563662315214e-05 1.5828128869292812e-05 0.0005221556892417341 0.9999355187100333 0.9997957297942289 1.001472506142256 5.811692027883273e-09 -7.291964580226576e-05 -0.00011001518771617093 -1.1856151645645846e-05 6.58565619020698e-10 -1.8995235532402927e-09 6.516929040857853e-05 4.6554537791107784e-05 0.0014789860395344287 0.999999992551538 0.9998417833272262 1.0000001826753913 1.5845201707467492e-10 -1.0828678239362437e-08 -1.0502140063903073e-08 1.5814152635619883e-10 -9.148995494556357e-11 -2.20798756095688e-09 7.592369366231594e-09 2.5260378865034198e-08 1.8790562003479017e-07
1.442 0.999991667651695 0.9998358369602165 1.0001976974473212 1.0849392381037953e-09 -1.163961130877584e-05 -1.212442709358828e-05 -1.3665147233267975e-07 -7.084264872012081e-11 -2.238876361359002e-09 8.333253041455158e-06 5.953103442839196e-06 0.00019770722946177264 0.9999991449486864 0.9998411778972196 1.0000203605161053 2.549159641488899e-10 -1.2190846906315715e-06 -1.223312373184058e-06 -1.1101460630791159e-09 -8.99242347380299e-11 -2.251642309396718e-09 8.550833325574768e-07 6.11177173206654e-07 2.0361216073897642e-05 0.9999999152846236 0.9998417281372599 1.000002022682972 1.668286230453903e-10 -1.2119151366579158e-07 -1.2082389794436102e-07 1.5179529228396054e-10 -9.1231549289313e-11 -2.252358544272399e-09 8.475669976842402e-08 6.52248669586171e-08 2.023737406244133e-06 0.9999778829186065 0.9998259906536434 1.0005210110460745 2.5019736003436564e-09 -2.9650583299047266e-05 -3.326318089764391e-05 -1.0552125157066045e-06 -8.613136532267053e-13 -2.1914376360235884e-09 2.2135512263280023e-05 1.5813227093768516e-05 0.0005211973128813733 0.9999357238126928 0.999795876287441 1.0014624253194415 6.013786330745021e-09 -7.255632418193259e-05 -0.00010949842478430472 -1.2343975756882264e-05 6.544684856499796e-10 -1.946697368369513e-09 6.498093638940897e-05 4.641993750952295e-05 0.0014686149105152587 0.9999999925485893 0.9998417833258052 1.000000182749795 1.5796566250176935e-10 -1.082891449705311e-08 -1.0450507822967804e-08 1.5352933009688575e-10 -9.134835605730194e-11 -2.2524260113407597e-09 7.608747412969995e-09 2.5277209273207234e-08 1.8780859095921034e-07
1.452 0.9999916705059827 0.9998358389995549 1.000197569083955 1.1071937866208505e-09 -1.1633798881343331e-05 -1.2120261945250143e-05 -1.4264011766812425e-07 -7.063359681351484e-11 -2.284060516146044e-09 8.330421795654116e-06 5.9510805569305104e-06 0.0001975785619679266 0.999999144973026 0.9998411779153055 1.0000203593457098 2.5682805511637894e-10 -1.2190239199010384e-06 -1.2234470698408521e-06 -1.1750851778381564e-09 -8.978705133680333e-11 -2.296823525332626e-09 8.550589259427433e-07 6.111603048831204e-07 2.0360037553112697e-05 0.9999999152816286 0.9998417281358221 1.000002022755866 1.6666381316723909e-10 -1.2119102330586746e-07 -1.2084967324319396e-07 1.4718735088809602e-10 -9.11031416385584e-11 -2.297540366587414e-09 8.476032931793015e-08 6.523181171847459e-08 2.0237832138523845e-06 0.9999779038479457 0.9998260056028632 1.0005200490173154 2.5630563085428626e-09 -2.9609142977436626e-05 -3.322196546491467e-05 -1.1002029578092088e-06 -6.768175839949221e-13 -2.236742121331292e-09 2.2115054281616075e-05 1.5798608083227848e-05 0.0005202286549722032 0.999935923183393 0.9997960186860605 1.001452272594722 6.217864083735026e-09 -7.219481379340976e-05 -0.00010897160404010412 -1.282676485486986e-05 6.503114500890791e-10 -1.9945976525987184e-09 6.479875479860888e-05 4.628974432993725e-05 0.001458172446815223 0.9999999925455237 0.9998417833243168 1.000000182829043 1.5759289354856574e-10 -1.0829023284837205e-08 -1.0459938332710946e-08 1.49508466886303e-10 -9.122099051655634e-11 -2.2976079244766156e-09 7.620747801600174e-09 2.5290635061642062e-08 1.8765128648610736e-07
1.462 0.9999916733167383 0.9998358410078142 1.0001974391805495 1.1297293999175696e-09 -1.1627989148045402e-05 -1.2115346263703427e-05 -1.4862232710832115e-07 -7.04396132147875e-11 -2.330019237385302e-09 8.327629628569282e-06 5.9490856267516745e-06 0.00019744823555779657 0.9999991449982941 0.9998411779340703 1.000020358127564 2.5901859773953125e-10 -1.2189629317838443e-06 -1.2235381838904243e-06 -1.238770021915986e-09 -8.966385326595238e-11 -2.342777931071355e-09 8.550288234923705e-07 6.111393298608007e-07 2.0358699738961504e-05 0.9999999152790112 0.9998417281346702 1.0000020228209896 1.66776447294205e-10 -1.2119031276917443e-07 -1.2090277571460997e-07 1.4384559113203942e-10 -9.098900833132811e-11 -2.343495540679106e-09 8.475842994661008e-08 6.523410425517357e-08 2.0237210519351896e-06 0.9999779243638882 0.9998260202567927 1.0005190775222381 2.6243751936565245e-09 -2.9567760444294567e-05 -3.317863696333513e-05 -1.145070312673632e-06 -5.136402767754353e-13 -2.2828227903651916e-09 2.2095017053145823e-05 1.5784289486887078e-05 0.0005192503673505021 0.999936116788596 0.999796156966175 1.0014420509295356 6.421397310635491e-09 -7.183510552189406e-05 -0.00010843956739704387 -1.3304507923131085e-05 6.461514235894473e-10 -2.043256359938073e-09 6.462276217914912e-05 4.6163969438932543e-05 0.001447662646838421 0.9999999925427314 0.9998417833230399 1.0000001829033545 1.5749715609351733e-10 -1.0828911764547048e-08 -1.05037866784383e-08 1.4675473631044924e-10 -9.110742625455815e-11 -2.3435633685387532e-09 7.622906969179692e-09 2.529984544317604e-08 1.8751277744226243e-07
1.472 0.9999916760789174 0.99983584298139 1.0001973078588795 1.1523019752541285e-09 -1.1622182197600399e-05 -1.2109971811267591e-05 -1.5459742382688284e-07 -7.026013432734711e-11 -2.3767825824632343e-09 8.324883360922728e-06 5.947123523021966e-06 0.00019731641442570762 0.9999991450241503 0.9998411779532728 1.0000203568689867 2.6146733687236845e-10 -1.218901817195747e-06 -1.2235961298969637e-06 -1.3007637534372518e-09 -8.955415126296699e-11 -2.389535785480189e-09 8.549949668552429e-07 6.111156583240451e-07 2.0357249889715713e-05 0.9999999152769071 0.9998417281339018 1.0000020228743418 1.6716898312597223e-10 -1.2118947218996284e-07 -1.2096551988374918e-07 1.422097000132174e-10 -9.088858763101945e-11 -2.390254056914418e-09 8.475215353119088e-08 6.523271533236432e-08 2.0235885301032166e-06 0.9999779444529676 0.9998260346058165 1.0005180969337983 2.68523948858575e-09 -2.9526435708075618e-05 -3.3134051658883305e-05 -1.189812185811706e-06 -3.6840377449861675e-13 -2.3297104760279373e-09 2.2075416194804492e-05 1.5770282412042106e-05 0.0005182628921221785 0.9999363046283253 0.999796291127854 1.0014317624878784 6.6219303941033485e-09 -7.147719046687848e-05 -0.00010790544093993457 -1.3777213056062654e-05 6.420242349207056e-10 -2.0927042463045393e-09 6.445293272370803e-05 4.604259369527622e-05 0.0014370885882166902 0.999999992540396 0.9998417833221058 1.0000001829675966 1.5768309803334994e-10 -1.0828670538520062e-08 -1.0561557934857856e-08 1.457085893532929e-10 -9.100748124978452e-11 -2.39032202439656e-09 7.612828078326301e-09 2.5305003024551602e-08 1.8744774563223484e-07
1.482 0.999991678789465 0.9998358449181025 1.000197175193451 1.1744925757474046e-09 -1.1616378229125623e-05 -1.2104321425586686e-05 -1.6056520459691612e-07 -7.009468858321419e-11 -2.424381431252895e-09 8.322188035712735e-06 5.945197846965012e-06 0.00019718322023627296 0.999999145050323 0.9998411779727185 1.0000203555756542 2.6395186771371726e-10 -1.2188407765987735e-06 -1.2236267404106397e-06 -1.3610244441553805e-09 -8.945856460419021e-11 -2.437128067186114e-09 8.549595192761558e-07 6.110908712979955e-07 2.0355738474196545e-05 0.9999999152753267 0.9998417281335248 1.0000020229148414 1.6763800174534172e-10 -1.2118870285797038e-07 -1.2102605887557847e-07 1.4232095687442595e-10 -9.080176557587385e-11 -2.4378466472225703e-09 8.474340348918589e-08 6.522923191665778e-08 2.023425855509548e-06 0.9999779641075793 0.9998260486445075 1.0005171074863073 2.7448387028451826e-09 -2.9485168887345657e-05 -3.308874747092594e-05 -1.2344274168709895e-06 -2.3924137960195763e-13 -2.3774358768909456e-09 2.205626129302688e-05 1.5756593652381427e-05 0.000517266532532618 0.999936486723889 0.9997964211863826 1.0014214089216669 6.8170959475743945e-09 -7.112105987234672e-05 -0.00010737118502103125 -1.4244900597174172e-05 6.379514960487347e-10 -2.1429730431134363e-09 6.428921317337776e-05 4.5925578281897274e-05 0.0014264527418708863 0.9999999925385548 0.9998417833215429 1.0000001830200136 1.579497259143663e-10 -1.0828500420941125e-08 -1.0619636933175642e-08 1.46411420558146e-10 -9.092141960055774e-11 -2.4379147929000087e-09 7.592641799175785e-09 2.5307275966095807e-08 1.8745749371213974e-07
1.492 0.9999916814465716 0.9998358468166587 1.0001970412294947 1.1958219208098203e-09 -1.1610577383316243e-05 -1.2098507545138247e-05 -1.6652587002763397e-07 -6.994291978217964e-11 -2.4728467558495847e-09 8.319547274322492e-06 5.94331118222994e-06 0.00019704874045347326 0.9999991450765862 0.9998411779922469 1.0000203542523025 2.6615852027190095e-10 -1.2187799522993129e-06 -1.2236342839342375e-06 -1.419865256060918e-09 -8.937622507649352e-11 -2.4855854368306503e-09 8.549244826153413e-07 6.110664249367135e-07 2.03542101492882e-05 0.9999999152742076 0.9998417281334958 1.0000020229432995 1.6788643113410329e-10 -1.2118814650530331e-07 -1.2107785676891428e-07 1.4386415441959772e-10 -9.072837390689401e-11 -2.486304076673241e-09 8.473435480307196e-08 6.522533031925595e-08 2.0232660603852885e-06 0.9999779833237662 0.9998260623700443 1.0005161093280366 2.8023626509924656e-09 -2.944396004086283e-05 -3.3043053779692785e-05 -1.278915718506851e-06 -1.2479424431035806e-13 -2.4260302600753264e-09 2.203755784450721e-05 1.5743227074384274e-05 0.000516261497496647 0.9999366631096684 0.9997965471663913 1.0014109915619849 7.004755545453095e-09 -7.076670495748485e-05 -0.00010683799284425992 -1.470759846590114e-05 6.339456593691809e-10 -2.1940948280670795e-09 6.413153270633835e-05 4.581287178392113e-05 0.001415757178773599 0.9999999925371634 0.999841783321319 1.0000001830610235 1.580019544379665e-10 -1.0828543185327486e-08 -1.0670407739095932e-08 1.485479426891685e-10 -9.084862703383769e-11 -2.486372337190622e-09 7.568285321820641e-09 2.530818207725116e-08 1.8749059389060877e-07
1.502 0.9999916840491873 0.9998358486763111 1.0001969059944575 1.2160104858501653e-09 -1.1604779619610392e-05 -1.2092598352685035e-05 -1.7247979912227644e-07 -6.980450324672334e-11 -2.522209983996312e-09 8.316963456879889e-06 5.941465222088725e-06 0.0001969130335532472 0.9999991451027552 0.9998411780117269 1.0000203529029694 2.679455827274431e-10 -1.2187193058648862e-06 -1.2236227837789791e-06 -1.4777461493401628e-09 -8.930680203135165e-11 -2.5349394577797682e-09 8.54891383960743e-07 6.110434095332403e-07 2.035269790369077e-05 0.9999999152734581 0.9998417281337487 1.0000020229615363 1.6778605089990939e-10 -1.2118776480541303e-07 -1.2111852831139448e-07 1.4637624477037113e-10 -9.066788699424663e-11 -2.535657945464378e-09 8.47269337921777e-08 6.522227226667795e-08 2.023130860127453e-06 0.9999780020997814 0.9998260757811857 1.0005151025552148 2.8572582024270633e-09 -2.9402809046939873e-05 -3.2997167399624737e-05 -1.3232772706665557e-06 -2.4085100714922904e-14 -2.4755245943207226e-09 2.2019308466756164e-05 1.5730184482563683e-05 0.0005152479303052643 0.9999368338277851 0.9997966690980499 1.0014005115432754 7.1832558907097925e-09 -7.041411679755487e-05 -0.00010630656809434217 -1.5165338988652363e-05 6.30013159235408e-10 -2.246101868544716e-09 6.397980935159236e-05 4.570441478856688e-05 0.001405003703660019 0.9999999925361381 0.9998417833213753 1.0000001830922243 1.5771308149951708e-10 -1.0828760722515349e-08 -1.071084426972256e-08 1.5165469372995362e-10 -9.078902314439566e-11 -2.5357260607328445e-09 7.547247230192255e-09 2.530882287762908e-08 1.8746969506622316e-07
1.512 0.9999916865967248 0.9998358504966408 1.0001967695050742 1.2351477355040232e-09 -1.1598984751405294e-05 -1.2086634990520813e-05 -1.784273406863567e-07 -6.967911229378112e-11 -2.572502952343432e-09 8.314437883743295e-06 5.939660885972374e-06 0.00019677613370534702 0.9999991451286844 0.9998411780310543 1.0000203515309734 2.6951566071088167e-10 -1.2186586526427672e-06 -1.2235964953235976e-06 -1.5350741022669747e-09 -8.925017941111542e-11 -2.5852212699114838e-09 8.548611147867667e-07 6.110224412259889e-07 2.0351220924538333e-05 0.9999999152729803 0.9998417281342146 1.0000020229716515 1.675509174753581e-10 -1.211873730377378e-07 -1.2114864424871005e-07 1.494468805030431e-10 -9.062010597313642e-11 -2.5859395701832426e-09 8.472241304077628e-08 6.522069407905996e-08 2.023031378209858e-06 0.9999780204351839 0.9998260888776247 1.00051408723329 2.909390299786452e-09 -2.936171563640905e-05 -3.2951203382604266e-05 -1.367512396381889e-06 6.366719882754405e-14 -2.5259511111086492e-09 2.2001513711455893e-05 1.5717466202739972e-05 0.0005142259281126112 0.9999369989247479 0.9997967870146678 1.0013899698815103 7.351573724326089e-09 -7.006328635869763e-05 -0.00010577731157190406 -1.561815685410322e-05 6.26156703068898e-10 -2.2990263938131106e-09 6.383395412128672e-05 4.5600142861802e-05 0.001394193940587313 0.9999999925353867 0.9998417833216461 1.0000001831155942 1.5729754103852657e-10 -1.0828968153666527e-08 -1.0741148622491154e-08 1.5532096308844976e-10 -9.07418250274319e-11 -2.5860078056575084e-09 7.535740879568072e-09 2.5309599655096953e-08 1.8733101074561879e-07
1.522 0.9999916890888709 0.9998358522774258 1.0001966317715854 1.2535332929110464e-09 -1.1593192605211242e-05 -1.208064237574698e-05 -1.843687588148121e-07 -6.956617932757973e-11 -2.6237573079250665e-09 8.31197098375454e-06 5.9378984710205384e-06 0.00019663805553031536 0.9999991451542619 0.9998411780501497 1.0000203501388014 2.7126125177888607e-10 -1.218597820399995e-06 -1.2235598086352492e-06 -1.592155325206385e-09 -8.920604362081014e-11 -2.6364633254839458e-09 8.548339336696657e-07 6.11003690340355e-07 2.034978527949062e-05 0.999999915272689 0.999841728134834 1.0000020229754794 1.675829359126285e-10 -1.2118679956977526e-07 -1.2117054412852092e-07 1.5276657317536186e-10 -9.058494998187558e-11 -2.6371809510513e-09 8.472119913750513e-08 6.522071539552501e-08 2.022971697710422e-06 0.9999780383302888 0.9998261016595927 1.000513063409818 2.958875217663985e-09 -2.9320679553325148e-05 -3.290522773407175e-05 -1.411621439534863e-06 1.389016970290402e-13 -2.5773421785263148e-09 2.1984172675995415e-05 1.570507152187305e-05 0.0005131955557643986 0.9999371584494007 0.9997969009512311 1.0013793675218783 7.509126850188593e-09 -6.971420465846092e-05 -0.00010525044242315568 -1.606608794691314e-05 6.223767858716547e-10 -2.3529015589461044e-09 6.369387369560943e-05 4.5499988495556465e-05 0.0013833293872535896 0.9999999925348265 0.9998417833220731 1.0000001831329026 1.571580842787754e-10 -1.0828993827172432e-08 -1.0763455422838122e-08 1.5923724745879224e-10 -9.070730668096654e-11 -2.637249231284528e-09 7.53619364146973e-09 2.531048443134827e-08 1.8706363356485316e-07
1.532 0.9999916915254785 0.9998358540185626 1.0001964928002922 1.2712876656803158e-09 -1.1587403166004141e-05 -1.2074635495918712e-05 -1.903043291361304e-07 -6.946569736031674e-11 -2.676005741641134e-09 8.309562551340053e-06 5.936177824038718e-06 0.00019649879883869558 0.9999991451794118 0.99984117806896 1.0000203487281052 2.7337761144587557e-10 -1.2185367966602843e-06 -1.2235166635203427e-06 -1.649296780092641e-09 -8.91740194964403e-11 -2.6886974998945134e-09 8.54809583955492e-07 6.109869890674147e-07 2.03483861345166e-05 0.9999999152725207 0.9998417281355605 1.0000020229743292 1.6808557815739208e-10 -1.2118603132159172e-07 -1.211870635716497e-07 1.5602597860476697e-10 -9.05617811358149e-11 -2.6894145245411322e-09 8.472286864323552e-08 6.522218839932931e-08 2.0229519063207436e-06 0.9999780557858379 0.9998261141276291 1.000512031122137 3.0056851423831177e-09 -2.9279700700168022e-05 -3.285927751349735e-05 -1.4556048191711215e-06 2.0235654074463734e-13 -2.629729778369179e-09 2.196728348426061e-05 1.5692999034732136e-05 0.0005121568559501642 0.9999373124517177 0.9997970109435368 1.0013687053670683 7.655351441629725e-09 -6.936686291383345e-05 -0.0001047260740587073 -1.650916878851146e-05 6.1867266217021e-10 -2.4077597405028704e-09 6.35594721779542e-05 4.540388239475782e-05 0.001372411449333136 0.9999999925343946 0.9998417833226118 1.0000001831454235 1.5749878266507666e-10 -1.0828824795571996e-08 -1.0780490071394377e-08 1.6309395967552715e-10 -9.068492076232328e-11 -2.6894827945722217e-09 7.546425508715862e-09 2.531148473392324e-08 1.8672454934506548e-07
1.542 0.9999916939065031 0.9998358557200204 1.000196352595233 1.288117243096656e-09 -1.1581616585898271e-05 -1.2068622817715413e-05 -1.9623444710298114e-07 -6.937700732286725e-11 -2.7292805926967563e-09 8.307211962284178e-06 5.934498496311782e-06 0.0001963583532354715 0.9999991452040902 0.9998411780874541 1.0000203472999174 2.756290807255765e-10 -1.2184757353773106e-06 -1.22346977621091e-06 -1.7069154423933268e-09 -8.915381301404314e-11 -2.741956150474132e-09 8.547874519662377e-07 6.109719442860088e-07 2.0347010614041642e-05 0.9999999152724368 0.9998417281363684 1.0000020229690538 1.6882882083178728e-10 -1.2118522223240598e-07 -1.2120034432138964e-07 1.588056448622394e-10 -9.055028310509423e-11 -2.742672775974089e-09 8.472641598203058e-08 6.522485634017e-08 2.0229685314254297e-06 0.999978072802814 0.9998261262824453 1.0005109904019671 3.0494139183277206e-09 -2.9238779146122844e-05 -3.2813372632923635e-05 -1.4994631135025704e-06 2.5416224414059453e-13 -2.6831468678167462e-09 2.1950843646349393e-05 1.5681246904116667e-05 0.0005111098569544094 0.999937460982109 0.9997971170276996 1.0013579842936584 7.789454271282854e-09 -6.902125254774085e-05 -0.00010420425987577425 -1.6947436269788435e-05 6.15043514857977e-10 -2.4636347746361613e-09 6.343065222636385e-05 4.531175432258064e-05 0.0013614414622899777 0.9999999925340539 0.999841783323236 1.0000001831539935 1.580903304087884e-10 -1.0828615024220538e-08 -1.0794336464396504e-08 1.6647133203377168e-10 -9.067430275577326e-11 -2.74274086500707e-09 7.561007254458757e-09 2.5312831129778466e-08 1.8641481501656424e-07
1.552 0.9999916962319614 0.9998358573818138 1.0001962111593632 1.30350256230418e-09 -1.1575833049032012e-05 -1.2062608296340015e-05 -2.0215960360729498e-07 -6.930009710602108e-11 -2.7836147204122143e-09 8.304918349554795e-06 5.932859867003113e-06 0.000196216702656754 0.9999991452282792 0.9998411781056197 1.0000203458550327 2.7753219400989317e-10 -1.2184148231595562e-06 -1.2234202171879418e-06 -1.7655176287321316e-09 -8.91449381408507e-11 -2.7962722777142734e-09 8.54766720038543e-07 6.109580218661e-07 2.0345641095834242e-05 0.9999999152724214 0.999841728137246 1.0000020229603535 1.6933327911606883e-10 -1.211845591661298e-07 -1.212111683252182e-07 1.6059791001540388e-10 -9.055031229128005e-11 -2.796988126113211e-09 8.473057075374395e-08 6.522833142056498e-08 2.0230137600005767e-06 0.9999780893823322 0.9998261381248454 1.0005099412781986 3.089469610909631e-09 -2.919791499268839e-05 -3.276752274587073e-05 -1.5431970227320689e-06 2.9463213872627784e-13 -2.737626480092058e-09 2.193485031826652e-05 1.5669813048123258e-05 0.000510054578966136 0.9999376040910394 0.9997972192398749 1.001347205161442 7.910611531357534e-09 -6.86773650567042e-05 -0.0001036850198902499 -1.7380927421811144e-05 6.114875772098788e-10 -2.5205597477083922e-09 6.330731578213728e-05 4.5223533658671646e-05 0.001350420705659508 0.9999999925337884 0.9998417833239347 1.000000183159303 1.5845396764594325e-10 -1.0828550955737818e-08 -1.0805747849951597e-08 1.6886137063816232e-10 -9.067510450966902e-11 -2.7970564438032637e-09 7.573535512253536e-09 2.5314716921554983e-08 1.8623540539749378e-07
1.562 0.9999916985019004 0.9998358590039772 1.0001960684953155 1.317132740366088e-09 -1.1570052614412274e-05 -1.2056593053669593e-05 -2.0808021620404689e-07 -6.923428178404727e-11 -2.839041170585044e-09 8.302680770470808e-06 5.931261260720626e-06 0.00019607383001951298 0.9999991452519726 0.999841178123453 1.000020344394338 2.787890828380994e-10 -1.2183541207966744e-06 -1.2233677377411735e-06 -1.8255287941200896e-09 -8.914712893904482e-11 -2.8516790396409102e-09 8.547465255798919e-07 6.109446344873649e-07 2.0344259024527285e-05 0.9999999152724689 0.99984172813819 1.0000020229490616 1.6930136000239035e-10 -1.2118410290058542e-07 -1.2121915010262033e-07 1.609759128366792e-10 -9.056118944998954e-11 -2.8523939840458664e-09 8.473411630441384e-08 6.523206146261175e-08 2.023075405761843e-06 0.9999781055255682 0.9998261496556802 1.0005088837785092 3.1255210798127375e-09 -2.9157108215743806e-05 -3.2721731636327254e-05 -1.5868071913003163e-06 3.2438410383658103e-13 -2.7932014488214495e-09 2.191930051985768e-05 1.565869529837008e-05 0.0005089910397024699 0.999937741828811 0.9997973176161034 1.0013363688185788 8.018439107367895e-09 -6.833519185376046e-05 -0.0001031683560845944 -1.780967913426918e-05 6.080029265788157e-10 -2.578568579288345e-09 6.318936458457239e-05 4.51391498047253e-05 0.001339350413139963 0.9999999925335922 0.9998417833247045 1.0000001831621799 1.582927454999586e-10 -1.0828693940865535e-08 -1.0814325009970052e-08 1.6983724224303094e-10 -9.068691107677474e-11 -2.852462073622396e-09 7.578791049448929e-09 2.531699449093486e-08 1.8624503762191323e-07
1.572 0.9999917007163743 0.9998358605865513 1.0001959246057168 1.3291616887240436e-09 -1.1564275167645893e-05 -1.205057708321254e-05 -2.1399642657609158e-07 -6.917921151877268e-11 -2.8955932950341376e-09 8.300498400235405e-06 5.929702085301295e-06 0.00019592972184439682 0.999999145275164 0.9998411781409496 1.000020342918909 2.7953875807588495e-10 -1.2182935158597545e-06 -1.2233117497938164e-06 -1.8870939282437197e-09 -8.916002199788639e-11 -2.908209213092986e-09 8.547261523056355e-07 6.109312724915948e-07 2.0342849016460762e-05 0.9999999152725714 0.9998417281391959 1.000002022936219 1.6887080564175042e-10 -1.2118374085677922e-07 -1.2122364364348945e-07 1.5979414338075299e-10 -9.058293841821378e-11 -2.9089236213026444e-09 8.473621696945438e-08 6.523549685960505e-08 2.023138266146516e-06 0.9999781212337198 0.9998261608758128 1.0005078179301312 3.1577559907005725e-09 -2.911635861780338e-05 -3.267600037750071e-05 -1.6302940026157107e-06 3.439077990579328e-13 -2.849905330377872e-09 2.1904191360608226e-05 1.564789156375501e-05 0.0005079192595624 0.9999378742454468 0.9997974121922244 1.0013254761042634 8.113270276313762e-09 -6.79947242221685e-05 -0.0001026542614449987 -1.8233727892117894e-05 6.045881257056037e-10 -2.637695043784566e-09 6.307670059917067e-05 4.5058532525749335e-05 0.0013282317802895821 0.9999999925334574 0.9998417833255406 1.0000001831636622 1.577435286117368e-10 -1.0828931146986565e-08 -1.0819415841870029e-08 1.6925329619412233e-10 -9.070911934431056e-11 -2.908991302950027e-09 7.574581470156631e-09 2.5319334501588844e-08 1.8643100073931064e-07
1.582 0.9999917028754319 0.9998358621295727 1.000195779493135 1.340052290105413e-09 -1.1558500518561483e-05 -1.2044560676955156e-05 -2.199080179732556e-07 -6.913433231429286e-11 -2.9533046430403757e-09 8.298370716214529e-06 5.928181965428165e-06 0.00019578437185956778 0.9999991452978392 0.9998411781581006 1.0000203414298403 2.80204589881397e-10 -1.2182328203048765e-06 -1.2232523617190193e-06 -1.949994650821034e-09 -8.918286827589885e-11 -2.9658969814257017e-09 8.54705209776999e-07 6.109176479561393e-07 2.034140231328638e-05 0.9999999152727144 0.9998417281402531 1.0000020229228959 1.6846097929399114e-10 -1.2118328514589193e-07 -1.212247381702513e-07 1.5727083895745737e-10 -9.06147582438936e-11 -2.9666099854322277e-09 8.473664884563608e-08 6.523839155472298e-08 2.0231873655873383e-06 0.9999781365079826 0.9998261717861078 1.0005067437600266 3.186717413993278e-09 -2.907566592664605e-05 -3.263032954709806e-05 -1.6736574916206302e-06 3.5362246627911283e-13 -2.907771656266157e-09 2.1889520244824044e-05 1.5637399980198993e-05 0.0005068392655032675 0.9999380013906285 0.9997975030038307 1.001314527849921 8.195983572748923e-09 -6.765595341520575e-05 -0.00010214272534319585 -1.8653109653165605e-05 6.012411298443184e-10 -2.697972824507172e-09 6.296922636348817e-05 4.498161222796734e-05 0.0013170659698631265 0.9999999925333695 0.9998417833264326 1.000000183164817 1.5722559178440336e-10 -1.0829074605252434e-08 -1.0821108327738894e-08 1.6732776763645043e-10 -9.07415166956751e-11 -2.9666776820580063e-09 7.562532730955065e-09 2.5321732438432112e-08 1.8671029006011597e-07
1.592 0.9999917049791204 0.9998358636330764 1.0001956331598456 1.3501967678588773e-09 -1.1552728557412113e-05 -1.2038545066430136e-05 -2.258145122158675e-07 -6.90993168294583e-11 -3.012208737113927e-09 8.296297580444849e-06 5.926700803795657e-06 0.00019563778202714996 0.9999991453199815 0.9998411781748943 1.0000203399279635 2.811222524358275e-10 -1.2181719264751205e-06 -1.2231907944241995e-06 -2.013747832002873e-09 -8.921547900473597e-11 -3.0247755348359614e-09 8.546837036378175e-07 6.109037620953144e-07 2.0339918039024327e-05 0.9999999152728803 0.9998417281413498 1.0000020229098987 1.6840265084401423e-10 -1.211826280145591e-07 -1.2122365368240038e-07 1.5388868007356485e-10 -9.065614001332293e-11 -3.0254873013049076e-09 8.473578641264429e-08 6.524095584295919e-08 2.0232120828082807e-06 0.9999781513495488 0.9998261823874244 1.0005056612947656 3.2129129821619084e-09 -2.9035029950866686e-05 -3.2584720316743716e-05 -1.716897439312397e-06 3.5403082594708336e-13 -2.9668339448390946e-09 2.1875284963496193e-05 1.562721897901981e-05 0.0005057510921634617 0.999938123313678 0.9997975900862508 1.0013035248796305 8.267571240831826e-09 -6.731887081238509e-05 -0.00010163373642813553 -1.90678599195833e-05 5.979601147965555e-10 -2.7594362090408804e-09 6.286684516276097e-05 4.490832010883268e-05 0.0013058541137000686 0.9999999925333107 0.9998417833273692 1.0000001831664496 1.570693126448812e-10 -1.082901687481243e-08 -1.0820621907293816e-08 1.6454352303586868e-10 -9.078372512961599e-11 -3.025554742558907e-09 7.54715747885582e-09 2.532477907467061e-08 1.8696587603243076e-07
1.602 0.9999917070274934 0.9998358650971025 1.0001954856076438 1.359684642266194e-09 -1.1546959338086087e-05 -1.2032532095293447e-05 -2.3171538352442093e-07 -6.907368782399576e-11 -3.0723395483628127e-09 8.29427916189074e-06 5.925258725675714e-06 0.0001954899603378928 0.999999145341582 0.9998411781913246 1.0000203384136368 2.8231519264202035e-10 -1.2181108898905093e-06 -1.2231289232325628e-06 -2.0778201691172145e-09 -8.925725369699184e-11 -3.084879019765186e-09 8.546619433420323e-07 6.108898401169278e-07 2.0338401394565393e-05 0.9999999152730585 0.9998417281424792 1.0000020228975646 1.6871264943548164e-10 -1.211818249323069e-07 -1.2122226880231778e-07 1.5018172226378267e-10 -9.070708274887365e-11 -3.085589041395203e-09 8.473435083835142e-08 6.524369657635626e-08 2.0232083948469183e-06 0.9999781657596128 0.9998261926806249 1.0005045705603814 3.2365666341291436e-09 -2.8994450662161367e-05 -3.253917438622389e-05 -1.7600135832537714e-06 3.4549190474552817e-13 -3.0271263669804812e-09 2.1861483615248152e-05 1.5617347231894235e-05 0.0005046547796358906 0.9999382400635568 0.9997976734745482 1.0012924680102522 8.328841503610543e-09 -6.698346800168105e-05 -0.000101127283608932 -1.9478013932790342e-05 5.947438023673455e-10 -2.822119568107819e-09 6.276946098672406e-05 4.4838588141100376e-05 0.0012945973107844806 0.9999999925332709 0.9998417833283425 1.0000001831688936 1.5729098256759784e-10 -1.0828813040674655e-08 -1.0819835546973371e-08 1.6143447568488488e-10 -9.083509991217932e-11 -3.0856562495415413e-09 7.53383437779996e-09 2.5329365015602915e-08 1.870935133983809e-07
1.612 0.999991709020616 0.9998358665216992 1.0001953368378533 1.3683776541907355e-09 -1.1541193024797806e-05 -1.2026523301895733e-05 -2.3761024901040895e-07 -6.90568652821896e-11 -3.133731099757938e-09 8.29231574472893e-06 5.923855940804981e-06 0.00019534091672331597 0.9999991453626428 0.9998411782073945 1.0000203368867562 2.835729967211066e-10 -1.2180498767008049e-06 -1.2230682953735674e-06 -2.1418202580979646e-09 -8.930793514646404e-11 -3.1462411336771234e-09 8.546403403111426e-07 6.108761730798758e-07 2.033685992619012e-05 0.9999999152732518 0.9998417281436438 1.0000020228857665 1.6917359079530874e-10 -1.2118104243727652e-07 -1.2122213142605662e-07 1.4654138813754788e-10 -9.076631282713552e-11 -3.1469495325295265e-09 8.473305999833209e-08 6.524705368654601e-08 2.0231784490624297e-06 0.9999781797393774 0.999826202666575 1.000503471582386 3.2576859033602563e-09 -2.8953928143303132e-05 -3.249369319624757e-05 -1.8030058060754868e-06 3.2824286080512173e-13 -3.088682869941242e-09 2.184811440710303e-05 1.5607783508988685e-05 0.0005035503693069294 0.999938351688874 0.999797753203523 1.0012813580515572 8.380444352126329e-09 -6.664973672825047e-05 -0.00010062335579047876 -1.98836068518842e-05 5.915904791098709e-10 -2.8860570832029605e-09 6.267697834000888e-05 4.477234894229069e-05 0.0012832966231018693 0.999999992533252 0.9998417833293556 1.0000001831720202 1.576717548836276e-10 -1.082862959657372e-08 -1.0820297531021826e-08 1.5839222639436806e-10 -9.089540103811504e-11 -3.1470159077832485e-09 7.526782131722827e-09 2.5336031992983533e-08 1.870369092209909e-07
1.622 0.999991710958563 0.9998358679069208 1.0001951868515317 1.3761423244444052e-09 -1.1535429756353053e-05 -1.2020519126320392e-05 -2.434989305060389e-07 -6.904844115437824e-11 -3.1964173606030244e-09 8.290407544109054e-06 5.922492610560602e-06 0.0001951906596242548 0.9999991453831779 0.9998411782231132 1.0000203353469632 2.8468476657407034e-10 -1.2179890280685275e-06 -1.223009323891855e-06 -2.205561545005712e-09 -8.936665206772626e-11 -3.2088964235974504e-09 8.546192174824928e-07 6.108629703522423e-07 2.033530031127231e-05 0.9999999152734723 0.9998417281448525 1.0000020228741264 1.6956619090188492e-10 -1.2118042118264007e-07 -1.2122365159113355e-07 1.4315517908293818e-10 -9.083379714143456e-11 -3.2096028197744493e-09 8.473233793274429e-08 6.525109767846053e-08 2.023129240700115e-06 0.9999781932900512 0.9998262123461438 1.0005023643859596 3.276295444183116e-09 -2.89134624525984e-05 -3.244827716273894e-05 -1.8458741955702197e-06 3.0348065645197587e-13 -3.151537743261352e-09 2.18351754635294e-05 1.5598526541541862e-05 0.0005024379003577811 0.9999384582378875 0.9997978293077117 1.0012701958064762 8.423080440787223e-09 -6.63176687584426e-05 -0.00010012194121646062 -2.02846738064267e-05 5.884987184535683e-10 -2.9512832649315617e-09 6.258930206293915e-05 4.470953563939524e-05 0.0012719530720917236 0.9999999925332661 0.9998417833304174 1.0000001831754506 1.5799166996459968e-10 -1.0828607607360815e-08 -1.0822417626428295e-08 1.5560414242117854e-10 -9.096360768478099e-11 -3.2096684839732587e-09 7.527590217833408e-09 2.5344472343248055e-08 1.8680651714034135e-07
1.632 0.9999917128414073 0.9998358692528205 1.0001950356497489 1.3830012960075841e-09 -1.1529669539370919e-05 -1.2014518807161693e-05 -2.493813761510461e-07 -6.904756182144558e-11 -3.260432939096382e-09 8.28855462388791e-06 5.921168788931403e-06 0.0001950391947772049 0.9999991454031993 0.999841178238491 1.000020333793933 2.855895697414615e-10 -1.2179283518396382e-06 -1.222951201371556e-06 -2.2689839580064708e-09 -8.943292260309505e-11 -3.2728787909803308e-09 8.545987262484973e-07 6.108503045502212e-07 2.0333727130895124e-05 0.999999915273731 0.9998417281461142 1.0000020228623032 1.6982075930809238e-10 -1.2117996925516817e-07 -1.2122601708452604e-07 1.4008348415400368e-10 -9.090928533920667e-11 -3.2735832305938477e-09 8.47322033549768e-08 6.525550066879454e-08 2.023071109343261e-06 0.9999782064128371 0.9998262217201966 1.0005012489962266 3.292585533958236e-09 -2.887305351571687e-05 -3.240292553649542e-05 -1.8886189633621018e-06 2.7120361307836804e-13 -3.2157254558180594e-09 2.1822664740666058e-05 1.558957495937595e-05 0.0005013174085301927 0.9999385597584988 0.9997979018213797 1.0012589820714246 8.457628802758203e-09 -6.598725577239995e-05 -9.962302717825393e-05 -2.0681249811927862e-05 5.854670866307621e-10 -3.017832787843627e-09 6.25063372738776e-05 4.465008180867511e-05 0.0012605676374202043 0.999999992533325 0.9998417833315362 1.0000001831788403 1.5818046841315335e-10 -1.0828754713896729e-08 -1.0825383393807457e-08 1.531305710722635e-10 -9.103956482092411e-11 -3.2736479893913767e-09 7.534764262494996e-09 2.535358071683734e-08 1.8647519126188576e-07
1.642 0.9999917146692109 0.999835870559444 1.0001948832337837 1.3891082458929364e-09 -1.1523912249501603e-05 -1.2008521016248927e-05 -2.5525752509063707e-07 -6.905421857975417e-11 -3.325812482498856e-09 8.286756923452846e-06 5.919884443893483e-06 0.00019488652577942994 0.9999991454227071 0.9998411782535281 1.0000203322275745 2.8635321995684663e-10 -1.2178677254665122e-06 -1.2228925630886068e-06 -2.332019787779889e-09 -8.950649976390469e-11 -3.338222820974567e-09 8.545788797646364e-07 6.108381544457736e-07 2.0332143160046634e-05 0.9999999152740285 0.9998417281474299 1.0000020228501891 1.6999448290342846e-10 -1.2117956418950476e-07 -1.2122785978948084e-07 1.3739395068692598e-10 -9.099186157013829e-11 -3.338925172690384e-09 8.47323691576881e-08 6.525977666414444e-08 2.0230153028267403e-06 0.9999782191089258 0.9998262307895864 1.000500125438448 3.306884498124385e-09 -2.8832701128395404e-05 -3.2357636984611984e-05 -1.9312403105065453e-06 2.3187063884838504e-13 -3.281280305063652e-09 2.181058005270473e-05 1.5580927308971204e-05 0.0005001889267240714 0.9999386562982441 0.9997979707785172 1.00124771763659 8.485088330967446e-09 -6.565848936562439e-05 -9.912660037696573e-05 -2.1073369631494666e-05 5.824940633466917e-10 -3.085740187184423e-09 6.242798943665021e-05 4.459392149405268e-05 0.001249141257648829 0.9999999925334284 0.999841783332713 1.0000001831820815 1.5829464579658154e-10 -1.0828948852853063e-08 -1.0827825895023031e-08 1.5103946299703736e-10 -9.112266125362068e-11 -3.338989096651183e-09 7.544584110415616e-09 2.5362031810645473e-08 1.861466660901865e-07
1.652 0.9999917164420209 0.9998358718268258 1.0001947296051379 1.3946313661372248e-09 -1.1518157733513607e-05 -1.2002524776922046e-05 -2.611272299606689e-07 -6.906756875397189e-11 -3.3925900697775793e-09 8.285014333662818e-06 5.918639512480926e-06 0.00019473265501119936 0.9999991454416898 0.9998411782682171 1.0000203306480349 2.8705815793731736e-10 -1.2178069977629381e-06 -1.2228324201139457e-06 -2.3945159664950812e-09 -8.958679860119214e-11 -3.4049631464061546e-09 8.5455964025235e-07 6.108264835721773e-07 2.0330549930379165e-05 0.9999999152743513 0.9998417281487904 1.0000020228379192 1.7016202497026677e-10 -1.2117905478030135e-07 -1.212281897829352e-07 1.35239707297306e-10 -9.108084955140743e-11 -3.405663345200959e-09 8.473244669112224e-08 6.526357440165745e-08 2.0229710493829638e-06 0.9999782313794879 0.9998262395551529 1.0004989937380473 3.3195292625281394e-09 -2.8792405057866844e-05 -3.231241047575648e-05 -1.973738348001991e-06 1.8629711914740685e-13 -3.348237013371797e-09 2.1798919148387536e-05 1.5572582105164214e-05 0.000499052485973783 0.999938747904294 0.9997980362128329 1.0012364032860757 8.506400022596275e-09 -6.533136115067001e-05 -9.863264767325338e-05 -2.146106769523088e-05 5.795780762722712e-10 -3.155040298881649e-09 6.235416448138109e-05 4.4540989252301e-05 0.0012376748312781312 0.999999992533563 0.9998417833339391 1.0000001831853085 1.5840780230136478e-10 -1.0829038483476225e-08 -1.0828755121128061e-08 1.4948382714390702e-10 -9.121239928313037e-11 -3.405726171799839e-09 7.552667670955566e-09 2.536891967317423e-08 1.8591478763790404e-07
1.662 0.999991718159877 0.9998358730549942 1.0001945747653813 1.3996654638225811e-09 -1.1512405925938639e-05 -1.199653004315377e-05 -2.669902917930262e-07 -6.90871132326934e-11 -3.4608010346339164e-09 8.283326756848725e-06 5.9174339437126066e-06 0.00019457758413570053 0.9999991454601262 0.9998411782825436 1.0000203290555427 2.877241826529255e-10 -1.2177461047943815e-06 -1.222770739556743e-06 -2.4562695063848157e-09 -8.967276881392681e-11 -3.473134630557183e-09 8.545409890723564e-07 6.108152927212457e-07 2.0328947985229947e-05 0.9999999152746792 0.9998417281501817 1.0000020228257118 1.7033514290406103e-10 -1.211783769968167e-07 -1.2122697483009172e-07 1.3382394039477994e-10 -9.11759688620486e-11 -3.473832348915773e-09 8.473212485974954e-08 6.526681558830963e-08 2.022943464735653e-06 0.9999782432256842 0.9998262480177256 1.0004978539204685 3.3307561535262587e-09 -2.8752165158837942e-05 -3.2267245860128786e-05 -2.0161131323463643e-06 1.3481976031111883e-13 -3.4166303668114642e-09 2.178767977172588e-05 1.5564537871555216e-05 0.0004979081159916043 0.9999388346234602 0.9997980981577619 1.0012250397978912 8.522253972293536e-09 -6.500586287134017e-05 -9.814115667395222e-05 -2.184437813495121e-05 5.767179542335905e-10 -3.2257681374306245e-09 6.228476890998592e-05 4.449122017902236e-05 0.001226169217284872 0.999999992533709 0.9998417833352002 1.000000183188737 1.585308685683931e-10 -1.0828959847610988e-08 -1.0828138994956383e-08 1.4866703413676614e-10 -9.130854675093094e-11 -3.4738939882230366e-09 7.555387307689894e-09 2.5374021474689932e-08 1.8583535354190948e-07
1.672 0.9999917198228195 0.9998358742439796 1.0001944187159568 1.4042133849746487e-09 -1.150665689276695e-05 -1.1990537602432303e-05 -2.7284657548844327e-07 -6.911233274531102e-11 -3.530480180068792e-09 8.281694118716017e-06 5.916267705316231e-06 0.00019442131433529324 0.9999991454779993 0.9998411782964953 1.0000203274502053 2.8830209389578756e-10 -1.2176851144961815e-06 -1.2227083329450282e-06 -2.5171420208078723e-09 -8.97645485682137e-11 -3.5427724522481273e-09 8.545229466051487e-07 6.108046219606961e-07 2.0327336993880748e-05 0.9999999152749939 0.9998417281515911 1.0000020228136637 1.7045921744343445e-10 -1.2117759860605027e-07 -1.2122502899825985e-07 1.332848764456471e-10 -9.127658190365973e-11 -3.543467176845987e-09 8.473128183840489e-08 6.526965478601834e-08 2.022932519184731e-06 0.999978254648672 0.9998262561781305 1.000496706011002 3.340658596213499e-09 -2.8711981418650798e-05 -3.222214379883678e-05 -2.058364780770075e-06 7.795776567964807e-14 -3.4864957120017295e-09 2.177685967511487e-05 1.555679314549555e-05 0.000496755845429866 0.9999389165022072 0.9997981566464719 1.0012136279439 8.53291329914568e-09 -6.468198644678138e-05 -9.765211576242676e-05 -2.2223334901767377e-05 5.739124923649618e-10 -3.297959451053911e-09 6.221970985490039e-05 4.4444549894374905e-05 0.0012146252352742569 0.9999999925338469 0.9998417833364835 1.0000001831924636 1.5860845628188206e-10 -1.082878062382777e-08 -1.0826791927386016e-08 1.487269914859497e-10 -9.141023920298657e-11 -3.54352793350151e-09 7.55100659878758e-09 2.5377678245618697e-08 1.8591194430167802e-07
1.682 0.9999917214308983 0.9998358753938167 1.000194261458092 1.4082262086816049e-09 -1.1500910775121072e-05 -1.1984548451644728e-05 -2.786961088731417e-07 -6.914256493121836e-11 -3.6016626298478084e-09 8.280116337600562e-06 5.915140759561745e-06 0.00019426384656875883 0.9999991454953001 0.9998411783100667 1.000020325831911 2.8872205883941647e-10 -1.2176241696772697e-06 -1.2226462184072887e-06 -2.5771597824622016e-09 -8.986123038892224e-11 -3.6139115024880154e-09 8.545055468282699e-07 6.107945172791245e-07 2.03257159976597e-05 0.9999999152752855 0.9998417281530128 1.0000020228016535 1.7046122647486213e-10 -1.2117686274778605e-07 -1.2122337252676145e-07 1.3359597747206958e-10 -9.13823250169095e-11 -3.61460294506037e-09 8.473001674438156e-08 6.527235927639626e-08 2.0229332140236404e-06 0.9999782656496141 0.9998262640371965 1.0004955500347048 3.3492003541225843e-09 -2.8671853899221243e-05 -3.217710516725461e-05 -2.100493570878964e-06 1.6639595742041742e-14 -3.557867732065106e-09 2.176645659015865e-05 1.5549346451896265e-05 0.0004955957021481359 0.9999389935866662 0.999798211711875 1.0012021684898587 8.538041691665767e-09 -6.435972391223273e-05 -9.716551361795705e-05 -2.2597971867603017e-05 5.711604677115229e-10 -3.3716486896163505e-09 6.215889509319876e-05 4.4400914492943416e-05 0.001203043665546565 0.9999999925339678 0.9998417833377834 1.0000001831963667 1.5856802156750136e-10 -1.0828643934176864e-08 -1.0825734504733017e-08 1.4963684207384075e-10 -9.151633767879812e-11 -3.6146629288399843e-09 7.54034655600892e-09 2.5380535358300507e-08 1.860952067357787e-07
1.692 0.999991722984172 0.999835876504548 1.0001941029928598 1.4116688949421384e-09 -1.149516767809725e-05 -1.197856314251728e-05 -2.845390847495633e-07 -6.917743915030448e-11 -3.6743835929163555e-09 8.2785932870427e-06 5.914053035113862e-06 0.00019410518171986997 0.999999145512029 0.9998411783232592 1.0000203242003882 2.8896360091562857e-10 -1.2175633770316568e-06 -1.2225849581316033e-06 -2.6365148048474594e-09 -8.996249994175696e-11 -3.6865870397573195e-09 8.544887968875385e-07 6.107849951269558e-07 2.032408371933156e-05 0.9999999152755551 0.9998417281544482 1.0000020227894002 1.7032200996070783e-10 -1.2117627618594678e-07 -1.2122256920724096e-07 1.3456480866495324e-10 -9.1492285509378e-11 -3.6872747539655718e-09 8.472858124698573e-08 6.527520184131956e-08 2.0229375569919107e-06 0.9999782762296808 0.999826271595756 1.000494386016479 3.3562631275001024e-09 -2.8631782627529387e-05 -3.2132130417068946e-05 -2.1424999422260123e-06 -4.8999032777235055e-14 -3.6307818941887443e-09 2.175646819042454e-05 1.5542196272167957e-05 0.0004944277133598444 0.999939065922644 0.9997982633866348 1.001190662195617 8.536519077541368e-09 -6.403906730550956e-05 -9.668133864197303e-05 -2.2968322829493343e-05 5.684606978104207e-10 -3.4468717855473083e-09 6.210223304506326e-05 4.436025048206157e-05 0.0011914252489802573 0.9999999925340725 0.9998417833391008 1.0000001832001633 1.58390107081955e-10 -1.0828656422691234e-08 -1.0825530218691218e-08 1.512047815664026e-10 -9.162689490906395e-11 -3.6873340468808036e-09 7.526411749609101e-09 2.5383325038257183e-08 1.8630344968261028e-07
1.702 0.9999917244827031 0.9998358775762184 1.0001939433213338 1.4145752873740818e-09 -1.1489427591521904e-05 -1.1972581558616639e-05 -2.903757625534571e-07 -6.921631175299832e-11 -3.748678671307598e-09 8.277124792711743e-06 5.913004425012007e-06 0.00019394532048059763 0.9999991455281912 0.999841178336077 1.0000203225553557 2.8910949139428117e-10 -1.217502727915962e-06 -1.222524436627108e-06 -2.6954667622462185e-09 -9.006730937228827e-11 -3.7608342248449055e-09 8.544726651689673e-07 6.107760382970378e-07 2.0322438703953742e-05 0.9999999152758073 0.9998417281559002 1.0000020227766107 1.7012726130101221e-10 -1.2117582992166832e-07 -1.2122250267844908e-07 1.3593120554391655e-10 -9.160624938751154e-11 -3.761518085313469e-09 8.472726841096934e-08 6.527842759449178e-08 2.0229373551755923e-06 0.9999782863900456 0.9998262788546427 1.0004932139812361 3.361690284408236e-09 -2.859176751424414e-05 -3.208721935305604e-05 -2.184384399069745e-06 -1.1804582829583885e-13 -3.7052738351839904e-09 2.1746892087709708e-05 1.5535341037273826e-05 0.000493251905508786 0.9999391335556291 0.9997983117031718 1.0011791098154452 8.526197635493112e-09 -6.372000858130978e-05 -9.619957873154318e-05 -2.3334421413881117e-05 5.658121102945103e-10 -3.5236636945952608e-09 6.204963279575984e-05 4.432249473977152e-05 0.0011797706866179653 0.9999999925341654 0.9998417833404393 1.000000183203561 1.581607646467616e-10 -1.082880921358286e-08 -1.0826063056952837e-08 1.5317030654437806e-10 -9.174145613232903e-11 -3.761577018559097e-09 7.513177860100514e-09 2.5386782169659092e-08 1.8645483600843256e-07
1.712 0.9999917259265535 0.9998358786088715 1.0001937824447098 1.4170451327655198e-09 -1.1483690398496724e-05 -1.1966603205493024e-05 -2.9620634897862906e-07 -6.925850684839382e-11 -3.82458306970095e-09 8.27571067398259e-06 5.911994816666605e-06 0.00019378426323336576 0.9999991455437903 0.9998411783485224 1.000020320896637 2.8933346167135284e-10 -1.2174421071488598e-06 -1.2224641537213862e-06 -2.754222757498041e-09 -9.017576209002332e-11 -3.836688718751644e-09 8.544571129940062e-07 6.107676272423207e-07 2.0320779388122974e-05 0.9999999152760441 0.9998417281573724 1.000002022763099 1.7005500679553806e-10 -1.2117540891602028e-07 -1.2122267351092424e-07 1.374873649345494e-10 -9.17232453655259e-11 -3.837368794331869e-09 8.472633663415377e-08 6.528228618829003e-08 2.0229262297965226e-06 0.9999782961318794 0.9998262858146872 1.0004920339540389 3.3652695616048292e-09 -2.855180836405874e-05 -3.2042371413018196e-05 -2.226147391120277e-06 -1.9022832425437739e-13 -3.781378564376802e-09 2.1737725872591155e-05 1.5528779153286067e-05 0.0004920683041554686 0.9999391965308025 0.9997983566936726 1.0011675120983952 8.503466138449755e-09 -6.340253961397967e-05 -9.572022151800762e-05 -2.369630096262278e-05 5.632137682268831e-10 -3.6020605217664005e-09 6.200100415762333e-05 4.428758450635779e-05 0.00116808063926574 0.9999999925342489 0.9998417833418015 1.0000001832063712 1.5805839512549962e-10 -1.0828987630393584e-08 -1.0826833105787607e-08 1.5532557731813314e-10 -9.185891491283619e-11 -3.8374267065551154e-09 7.50429476219588e-09 2.5391659365374743e-08 1.8649060403820083e-07
1.722 0.999991727315779 0.9998358796025473 1.0001936203643191 1.4191596292440887e-09 -1.1477955965819497e-05 -1.1960627698607151e-05 -3.020309500212153e-07 -6.930336163571669e-11 -3.902132689671773e-09 8.274350792888567e-06 5.911024126763344e-06 0.00019362201032391459 0.9999991455588223 0.9998411783605942 1.0000203192241748 2.8980850489349875e-10 -1.2173813830957693e-06 -1.2224037201808018e-06 -2.8128897957326424e-09 -9.02867106511039e-11 -3.914186008133527e-09 8.544421343303832e-07 6.107597731683347e-07 2.0319104475305556e-05 0.999999915276262 0.9998417281588619 1.0000020227487956 1.7028234382662236e-10 -1.211748816913378e-07 -1.2122269068106784e-07 1.391260557118415e-10 -9.184307865570947e-11 -3.914862174532796e-09 8.47259564152162e-08 6.528703950474245e-08 2.0229010676742025e-06 0.9999783054563502 0.9998262924767174 1.0004908459601358 3.3666183887316407e-09 -2.8511904964611496e-05 -3.199758614477371e-05 -2.26778926707284e-06 -2.6457431621657057e-13 -3.8591320911616016e-09 2.1728967163626814e-05 1.552250903290959e-05 0.0004908769342648805 0.9999392548930507 0.9997983983901024 1.00115586978868 8.462402795468707e-09 -6.308665227760438e-05 -9.524325480047068e-05 -2.4053994492371613e-05 5.606643031230739e-10 -3.6820973633132824e-09 6.195625774114039e-05 4.42554573901775e-05 0.0011563557275404846 0.9999999925343191 0.9998417833431852 1.0000001832085241 1.5826016294585095e-10 -1.08290594805479e-08 -1.0827449596195184e-08 1.5756344113577437e-10 -9.197930571822915e-11 -3.914919565876477e-09 7.501959249190512e-09 2.5398669228014263e-08 1.8638797395824882e-07
1.732 0.9999917286504343 0.9998358805572843 1.0001934570815694 1.4208579328142226e-09 -1.1472224244175755e-05 -1.19546550217467e-05 -3.078496270745129e-07 -6.935020518710172e-11 -3.981363593470158e-09 8.273045060054585e-06 5.910092305166228e-06 0.00019345856262736638 0.9999991455732817 0.9998411783722886 1.0000203175379663 2.905875308717135e-10 -1.2173205079964527e-06 -1.2223431160896557e-06 -2.8715287634630257e-09 -9.039968991762044e-11 -3.993362469599499e-09 8.544277557410373e-07 6.107525138103131e-07 2.0317413549652817e-05 0.9999999152764553 0.9998417281603651 1.0000020227336848 1.7086476160211458e-10 -1.211742004686205e-07 -1.212225340626185e-07 1.4078599493887749e-10 -9.196507354635795e-11 -3.994034566304542e-09 8.472615361970392e-08 6.529288455178115e-08 2.022863160324373e-06 0.9999783143646267 0.9998262988415602 1.0004896500249367 3.3649796013468365e-09 -2.847205718604088e-05 -3.195286345888558e-05 -2.309310332141576e-06 -3.4092435665294683e-13 -3.938570429827654e-09 2.172061361386508e-05 1.5516529097870587e-05 0.0004896778208026559 0.9999393086869995 0.9997984368242318 1.001144183626203 8.393286360601572e-09 -6.277233852980399e-05 -9.476866677239412e-05 -2.4407534760140394e-05 5.5816320699683e-10 -3.763810586562706e-09 6.191530498103634e-05 4.422605135148996e-05 0.0011445965323517787 0.9999999925343699 0.9998417833445867 1.0000001832100032 1.588213294794707e-10 -1.0828977428179618e-08 -1.0827892183276881e-08 1.5982247005328309e-10 -9.210203791749854e-11 -3.994091115086974e-09 7.506186944916481e-09 2.540827568591248e-08 1.8616686210650384e-07
1.742 0.9999917299305768 0.9998358814731226 1.000193292597896 1.4218613330784685e-09 -1.146649530044246e-05 -1.1948685378065347e-05 -3.1366249658884017e-07 -6.939883356734578e-11 -4.06231159475029e-09 8.27179339326272e-06 5.909199303432739e-06 0.00019329392184197196 0.9999991455871646 0.9998411783836039 1.0000203158380063 2.915497302874534e-10 -1.2172595508072806e-06 -1.2222825447350613e-06 -2.9302549146180253e-09 -9.051430648820661e-11 -4.074254231102271e-09 8.544139960729275e-07 6.107458740678589e-07 2.031570730045733e-05 0.9999999152766188 0.9998417281618797 1.0000020227177495 1.7168268340164496e-10 -1.2117343398762965e-07 -1.2122240685692678e-07 1.4235139154297724e-10 -9.208812951226922e-11 -4.0749217434131765e-09 8.472678295349672e-08 6.529983873066206e-08 2.0228177867383653e-06 0.9999783228578853 0.9998263049100488 1.0004884461740273 3.3589827049132923e-09 -2.843226501402395e-05 -3.190820348173985e-05 -2.3507109497158606e-06 -4.1813683799120096e-13 -4.019729383932662e-09 2.171266286812171e-05 1.551083774526241e-05 0.0004884709890904614 0.9999393579570636 0.999798472027674 1.0011324543474822 8.280226775459546e-09 -6.245959042100718e-05 -9.429644587048778e-05 -2.4756954370728745e-05 5.557090806435032e-10 -3.847235896802787e-09 6.187805809979641e-05 4.419930465153654e-05 0.0011328035954105418 0.9999999925343968 0.9998417833460035 1.0000001832107903 1.5962332632445586e-10 -1.0828810035096972e-08 -1.0828363942331406e-08 1.619868628050097e-10 -9.22261805566594e-11 -4.074977853245674e-09 7.514944723552987e-09 2.5420465219359545e-08 1.8588264556519926e-07
1.752 0.9999917311562715 0.999835882350109 1.0001931269147974 1.421677944385851e-09 -1.1460769259149089e-05 -1.1942718841596116e-05 -3.194697825693729e-07 -6.944849215787623e-11 -4.1450133615730055e-09 8.270595674044421e-06 5.90834504329585e-06 0.00019312809019126481 0.9999991456004731 0.9998411783945413 1.0000203141243118 2.9245673574698346e-10 -1.2171986379368485e-06 -1.2222220805458583e-06 -2.9892888731529638e-09 -9.06299503301287e-11 -4.1568979738751044e-09 8.544008305981102e-07 6.107398323809157e-07 2.031398704440624e-05 0.9999999152767545 0.9998417281634068 1.0000020227009936 1.725002113344505e-10 -1.211727089192633e-07 -1.2122238354700722e-07 1.4360168904433152e-10 -9.221242761365951e-11 -4.157560434211888e-09 8.472756009784568e-08 6.530768453957131e-08 2.0227720551787204e-06 0.9999783309373221 0.9998263106830285 1.0004872344333104 3.3463800722248403e-09 -2.8392528489205342e-05 -3.1863606205057373e-05 -2.3919915918051622e-06 -4.96143489641907e-13 -4.102645487435527e-09 2.17051125144873e-05 1.5505433311956396e-05 0.00048725646462118195 0.9999394027475217 0.9997985040319424 1.0011206826872754 8.097611480736308e-09 -6.214839999744615e-05 -9.382658043191627e-05 -2.510228583038754e-05 5.533007985073109e-10 -3.932409511053459e-09 6.184443004199877e-05 4.417515579319859e-05 0.0011209774196694448 0.9999999925344012 0.9998417833474372 1.0000001832108876 1.6042979408523321e-10 -1.0828684169608828e-08 -1.0828939694282633e-08 1.638359362123713e-10 -9.235107841445557e-11 -4.157615574071929e-09 7.52496974395557e-09 2.543467156000731e-08 1.8560596060915983e-07
1.762 0.999991732327591 0.9998358831882941 1.000192960033944 1.4196305318094781e-09 -1.1455046202072277e-05 -1.1936755176420047e-05 -3.2527176303432494e-07 -6.949855613844433e-11 -4.229505109744862e-09 8.269451747914812e-06 5.907529416620638e-06 0.00019296106987848872 0.9999991456132133 0.9998411784051069 1.0000203123969993 2.9305942186788815e-10 -1.2171378534848693e-06 -1.2221614887633245e-06 -3.0489045742270703e-09 -9.07455668448554e-11 -4.241329381758162e-09 8.543882005338463e-07 6.107343294007291e-07 2.03122539964807e-05 0.999999915276868 0.9998417281649521 1.00000202268352 1.7307448396477646e-10 -1.2117210913473948e-07 -1.2122222949470547e-07 1.4426282664256837e-10 -9.233677384776954e-11 -4.241986703357217e-09 8.472814556632549e-08 6.531604453214156e-08 2.0227325889691672e-06 0.9999783386041573 0.9998263161613626 1.000486014829295 3.3236703190423128e-09 -2.8352847606373796e-05 -3.181907130937273e-05 -2.433152787805998e-06 -5.742076595325216e-13 -4.187354995901089e-09 2.1697960076176453e-05 1.550031406808613e-05 0.0004860342726956881 0.9999394431026297 0.9997985328685313 1.001108869381203 7.80490346052394e-09 -6.183875913899899e-05 -9.335905852010348e-05 -2.544356149391876e-05 5.50938019738611e-10 -4.019367721018255e-09 6.181433442040306e-05 4.4153543481356655e-05 0.0011091184703362364 0.9999999925343892 0.9998417833488925 1.0000001832103982 1.609984363301058e-10 -1.0828683386995416e-08 -1.0829384666921352e-08 1.650958188137265e-10 -9.247629713677483e-11 -4.242041004119921e-09 7.532718179767081e-09 2.544996840327258e-08 1.8540314386315227e-07
1.772 0.9999917334446142 0.9998358839877344 1.0001927919572855 1.4148138988993928e-09 -1.1449326105897265e-05 -1.1930794016694038e-05 -3.3106864692046665e-07 -6.954795104200337e-11 -4.3158235542478665e-09 8.268361459571195e-06 5.906752312218185e-06 0.00019279286285817603 0.9999991456253944 0.9998411784153068 1.0000203106563468 2.931605618562718e-10 -1.2170771764346498e-06 -1.2221004047882064e-06 -3.109305306238441e-09 -9.086094378753327e-11 -4.327585238589343e-09 8.543760580033747e-07 6.107293132431399e-07 2.0310508868958117e-05 0.9999999152769671 0.9998417281665214 1.0000020226655897 1.7322355469373045e-10 -1.2117161363681183e-07 -1.212215803429532e-07 1.441318341727007e-10 -9.246132758892098e-11 -4.328237164555576e-09 8.472826607140317e-08 6.532458394699418e-08 2.022703857460742e-06 0.9999783458596496 0.9998263213459423 1.0004847873894815 3.2854920584775646e-09 -2.831322224939109e-05 -3.17745983444356e-05 -2.4741949982521387e-06 -6.517175140309527e-13 -4.273894860792104e-09 2.1691203035321672e-05 1.54954782352585e-05 0.0004848044384761322 0.9999394790667864 0.9997985585690393 1.001097015169705 7.339226793073689e-09 -6.153065940770733e-05 -9.289386810773809e-05 -2.5780813436435953e-05 5.486197223669888e-10 -4.108146781265203e-09 6.178768546309392e-05 4.4134406595046614e-05 0.001097227177427414 0.9999999925343682 0.9998417833503755 1.0000001832095808 1.611476595878046e-10 -1.0828786895895984e-08 -1.0829334713888996e-08 1.6556319604231743e-10 -9.260123765044531e-11 -4.328291056364222e-09 7.535353196556834e-09 2.5465532871994218e-08 1.853204524017904e-07
1.782 0.9999917345074296 0.9998358847484922 1.0001926226870916 1.405965470228312e-09 -1.1443608867950916e-05 -1.1924835245967664e-05 -3.3686046839486655e-07 -6.959712490975666e-11 -4.404005838363956e-09 8.26732467570032e-06 5.906013633718537e-06 0.00019262347107279576 0.9999991456370237 0.999841178425148 1.0000203089027604 2.9261167273424105e-10 -1.2170165070517228e-06 -1.2220387142694102e-06 -3.170520020092732e-09 -9.097553826956751e-11 -4.415702554541454e-09 8.54364398818099e-07 6.107247774309673e-07 2.0308751913945444e-05 0.9999999152770597 0.9998417281681203 1.0000020226475903 1.72825792201412e-10 -1.2117112291054582e-07 -1.2122032160958714e-07 1.431795197919194e-10 -9.258468128051593e-11 -4.416349129041741e-09 8.472782446110746e-08 6.53332188288696e-08 2.0226869849111274e-06 0.9999783527051118 0.9998263262376973 1.000483552142829 3.223755944303319e-09 -2.8273652214436337e-05 -3.1730187108593724e-05 -2.515118511057019e-06 -7.284324318806169e-13 -4.362301602217011e-09 2.16848388403902e-05 1.5490923993499242e-05 0.0004835669876409205 0.9999395106847815 0.9997985811653488 1.0010851208037763 6.605208115322437e-09 -6.122409193463597e-05 -9.243099745304579e-05 -2.6114073348512395e-05 5.46344784770114e-10 -4.198782948761556e-09 6.176439790265324e-05 4.411768412759594e-05 0.0010853039405387302 0.9999999925343459 0.9998417833518928 1.0000001832088221 1.607578765322268e-10 -1.0828895415211632e-08 -1.0828675151751418e-08 1.6520953641650796e-10 -9.272546141432726e-11 -4.416402293885268e-09 7.531714170307487e-09 2.5481141786087696e-08 1.8536899251442285e-07
1.792 0.9999917355161367 0.9998358854706383 1.0001924522259376 1.3913310013525763e-09 -1.1437894393544656e-05 -1.1918879211685358e-05 -3.426470774506089e-07 -6.964499049369975e-11 -4.494088785076877e-09 8.266341264687455e-06 5.905313285731051e-06 0.00019245289681441369 0.999999145648111 0.9998411784346376 1.000020307136659 2.91318392025416e-10 -1.2169557545788962e-06 -1.2219767657745382e-06 -3.232391839493923e-09 -9.10888579941851e-11 -4.50571854912071e-09 8.543532493840148e-07 6.107207550768336e-07 2.0306983137490443e-05 0.9999999152771526 0.9998417281697556 1.0000020226299111 1.7182674792281746e-10 -1.211705459744894e-07 -1.2121880168932956e-07 1.415631709552172e-10 -9.270664981085026e-11 -4.5063595098373674e-09 8.472692169178602e-08 6.534216314607307e-08 2.0226794868492213e-06 0.9999783591419452 0.9998263308376205 1.0004823091203365 3.1265760204917512e-09 -2.823413729244514e-05 -3.168583786252713e-05 -2.555923429571161e-06 -8.034141446492833e-13 -4.4526122622421025e-09 2.1678864864485277e-05 1.5486649453423858e-05 0.00048232194733748967 0.9999395380021565 0.9997986006898827 1.0010731870531044 5.46165958543463e-09 -6.0919047316114884e-05 -9.19704353106675e-05 -2.644337252619363e-05 5.441128558200217e-10 -4.291312604071592e-09 6.174438675550807e-05 4.410331505572903e-05 0.0010733491361392391 0.9999999925343296 0.9998417833534498 1.0000001832085095 1.5977780566263098e-10 -1.0828917786658157e-08 -1.0827754608724344e-08 1.6419166580456343e-10 -9.28481889960984e-11 -4.5064118957632534e-09 7.52272945452421e-09 2.5497317045053032e-08 1.8551908516859566e-07
1.802 0.9999917364708564 0.999835886154259 1.0001922805766914 1.3685976695619386e-09 -1.143218267000386e-05 -1.1912926542441834e-05 -3.484282272741598e-07 -6.969105370547208e-11 -4.586109484505857e-09 8.26541105714077e-06 5.90465114458491e-06 0.00019228114284466073 0.9999991456586664 0.9998411784437834 1.000020305358329 2.893181218440719e-10 -1.2168949110649804e-06 -1.2219151894730868e-06 -3.294666808486939e-09 -9.120023017294422e-11 -4.5976707254932186e-09 8.543426291668888e-07 6.107172809219611e-07 2.0305202379088778e-05 0.9999999152772564 0.9998417281714347 1.0000020226128012 1.7031653052921706e-10 -1.2116987484363464e-07 -1.2121765085694108e-07 1.3953700207807373e-10 -9.282682235759962e-11 -4.598305673701428e-09 8.472578513972149e-08 6.535177819654021e-08 2.0226762673212022e-06 0.9999783651716796 0.9998263351467973 1.0004810583558534 2.977063474695657e-09 -2.819467733690392e-05 -3.1641551147180734e-05 -2.596609761851364e-06 -8.76040191651185e-13 -4.544864091492464e-09 2.167327833537681e-05 1.5482652607731336e-05 0.00048106934710335705 0.9999395610656984 0.9997986171759614 1.0010612147173863 3.7047460372728246e-09 -6.061551541920853e-05 -9.151217074773603e-05 -2.6768741961737958e-05 5.419228671025318e-10 -4.385771513261493e-09 6.172756699079653e-05 4.409123813484193e-05 0.0010613631277991205 0.9999999925343286 0.999841783355054 1.0000001832088887 1.583012289666971e-10 -1.082884563534758e-08 -1.0827203069054828e-08 1.6276394976086015e-10 -9.296909284210996e-11 -4.598357520801164e-09 7.510962425511348e-09 2.551498983881824e-08 1.857115833633584e-07
1.812 0.9999917373717361 0.9998358867994591 1.0001921077425993 1.3348485899877337e-09 -1.1426473766719026e-05 -1.1906977689340409e-05 -3.542036974418569e-07 -6.973450046544733e-11 -4.680106204944428e-09 8.264533831342238e-06 5.904027046644637e-06 0.0001921082123360431 0.9999991456687034 0.999841178452596 1.0000203035678468 2.8687918465677985e-10 -1.2168340516346207e-06 -1.2218544383769176e-06 -3.357116568496527e-09 -9.130929279980763e-11 -4.691596746735895e-09 8.543325361252484e-07 6.107143655118497e-07 2.0303409257061947e-05 0.9999999152773811 0.9998417281731652 1.0000020225962882 1.6862341516047404e-10 -1.211691850125799e-07 -1.2121732160889352e-07 1.3732946458712079e-10 -9.294430542898988e-11 -4.692225407367706e-09 8.472467793811029e-08 6.53623689089118e-08 2.022671248511378e-06 0.9999783707960255 0.9998263391664435 1.0004797998872568 2.7519156793387468e-09 -2.8155272256259794e-05 -3.159732732439712e-05 -2.6371775424387436e-06 -9.459535014308714e-13 -4.639095104413379e-09 2.1668076279771853e-05 1.5478931293123673e-05 0.0004798092198711744 0.9999395799241081 0.9997986306582802 1.0010492046417063 1.0472384849730206e-09 -6.031348502314912e-05 -9.10561926814097e-05 -2.7090212465951957e-05 5.397738894272779e-10 -4.482196063749608e-09 6.17138531117605e-05 4.408139163573697e-05 0.0010493462803196933 0.9999999925343536 0.9998417833567136 1.0000001832099845 1.5665909618791253e-10 -1.08287548846986e-08 -1.0827473027904468e-08 1.6115471770633165e-10 -9.3087430328344e-11 -4.6922764736391845e-09 7.499671547872511e-09 2.5534987687355083e-08 1.8587831220974977e-07
1.822 0.9999917382189534 0.9998358874063655 1.0001919337275118 1.2864006083270471e-09 -1.1420767763547585e-05 -1.1901032559368177e-05 -3.599733665674716e-07 -6.9774867232162e-11 -4.776116563684291e-09 8.263709333626198e-06 5.9034408027452286e-06 0.00019193410896123654 0.9999991456782318 0.9998411784610829 1.0000203017651106 2.844875317747528e-10 -1.2167732646587555e-06 -1.2217944205357962e-06 -3.419612358020904e-09 -9.141544804715027e-11 -4.787534454006105e-09 8.543229669379886e-07 6.107120041374378e-07 2.030160323473621e-05 0.9999999152775341 0.9998417281749542 1.0000020225802067 1.6729070423800506e-10 -1.2116856469863976e-07 -1.2121772227066617e-07 1.3507027509606758e-10 -9.305887404046833e-11 -4.788156349746653e-09 8.472383649271602e-08 6.537408830477147e-08 2.0226591657951955e-06 0.9999783760169397 0.9998263428979501 1.0004785337580846 2.419640748822271e-09 -2.8115921934206807e-05 -3.15531662088788e-05 -2.6776269050663964e-06 -1.0124057970994824e-12 -4.735342575856131e-09 2.1663255490896674e-05 1.5475483169867275e-05 0.00047854160344047876 0.9999395946288735 0.9997986411735342 1.0010371577368689 -2.906524005426286e-09 -6.001294327913486e-05 -9.060248950497191e-05 -2.7407814738666957e-05 5.376651735207572e-10 -4.580620790523844e-09 6.170315864632171e-05 4.4073713017618035e-05 0.0010372989791060773 0.9999999925344121 0.9998417833584348 1.0000001832116274 1.5539681811883588e-10 -1.0828733556647405e-08 -1.0828473096524815e-08 1.5949391290658222e-10 -9.320292215559459e-11 -4.788206992906564e-09 7.491807287318831e-09 2.5557743754880392e-08 1.8596290264327798e-07
1.832 0.9999917390127203 0.999835887975129 1.000191758536222 1.2184409513161414e-09 -1.1415064672814398e-05 -1.1895090544555129e-05 -3.6573719525743796e-07 -6.981215675735158e-11 -4.874178726467465e-09 8.262937299707727e-06 5.902892214399227e-06 0.0001917588372849347 0.9999991456872536 0.9998411784692461 1.00002029994995 2.826586541251781e-10 -1.216712572226866e-06 -1.22173453135174e-06 -3.482107296191816e-09 -9.151763960072725e-11 -4.885521992606904e-09 8.543139405728578e-07 6.107101999987197e-07 2.0299783927098572e-05 0.9999999152777146 0.999841728176801 1.0000020225643131 1.668779340495552e-10 -1.2116803586907066e-07 -1.212182477868894e-07 1.328063349389338e-10 -9.317011433055321e-11 -4.88613694165708e-09 8.472342092077201e-08 6.538696625742308e-08 2.0226373272569626e-06 0.9999783808367022 0.9998263463429409 1.0004772600196543 1.938311993576992e-09 -2.8076626135980168e-05 -3.150906709681492e-05 -2.7179580645757228e-06 -1.0751884253641484e-12 -4.833644749874878e-09 2.1658812485139096e-05 1.547230569345917e-05 0.00047726654262953436 0.9999396052353912 0.9997986487612199 1.0010250750055423 -8.690022477445002e-09 -5.971387502781131e-05 -9.015104911030317e-05 -2.7721579348096282e-05 5.355965486690602e-10 -4.6810815660091496e-09 6.169539549711897e-05 4.4068138500348945e-05 0.0010252216560243297 0.9999999925345026 0.9998417833602172 1.0000001832135696 1.5507350013107304e-10 -1.0828803859732306e-08 -1.0829598116582059e-08 1.5782819619952913e-10 -9.33150024065849e-11 -4.886187157404668e-09 7.489121369290006e-09 2.5583322984177542e-08 1.8593827151675734e-07
1.842 0.9999917397532933 0.9998358885059334 1.0001915821748537 1.1245412587842279e-09 -1.1409364417856533e-05 -1.1889150940942233e-05 -3.714951470514743e-07 -6.98454422475363e-11 -4.9743311438685015e-09 8.262217440101137e-06 5.902381064471962e-06 0.00019158240324521764 0.9999991456957613 0.9998411784770812 1.0000202981222406 2.816796550201394e-10 -1.2166519111993842e-06 -1.2216740706367573e-06 -3.5445577606098116e-09 -9.161629604780328e-11 -4.9855976381007495e-09 8.543054900060737e-07 6.107089667528018e-07 2.0297951356370255e-05 0.999999915277911 0.9998417281786983 1.0000020225484023 1.676934934688761e-10 -1.2116753545125095e-07 -1.2121819867211683e-07 1.3058113284000262e-10 -9.327722867259656e-11 -4.986205427828629e-09 8.472347400827961e-08 6.540095916615842e-08 2.0226063358237363e-06 0.9999783852580222 0.999826349503346 1.0004759787336692 1.2529162011313559e-09 -2.8037384474223064e-05 -3.1465029182572264e-05 -2.758171236115372e-06 -1.1338146349211762e-12 -4.934039808731054e-09 2.1654743407587784e-05 1.5469396049883028e-05 0.0004759840919601726 0.999939611804377 0.9997986534646421 1.0010129575749491 -1.7007694856316102e-08 -5.9416262024096195e-05 -8.970185930177547e-05 -2.8031536647525913e-05 5.335670231941784e-10 -4.783612762213542e-09 6.169047309409808e-05 4.406460249340206e-05 0.0010131148226309845 0.9999999925346136 0.9998417833620535 1.0000001832156022 1.5599371075556728e-10 -1.082890262388181e-08 -1.0830148444001501e-08 1.562013622709022e-10 -9.34229705832421e-11 -4.986255238977783e-09 7.491732263195493e-09 2.561155758286452e-08 1.8581223986483153e-07
1.852 0.9999917404409895 0.9998358889990054 1.0001914046512295 9.962120673703103e-10 -1.1403666887676889e-05 -1.188321344012701e-05 -3.7724711686744267e-07 -6.987435652219457e-11 -5.076612575625853e-09 8.261549393116616e-06 5.90190708386931e-06 0.00019140481444993883 0.9999991457037392 0.9998411784845772 1.0000202962819453 2.8146948933900557e-10 -1.2165911879618396e-06 -1.2216127358704303e-06 -3.6068529305745702e-09 -9.171026564377053e-11 -5.0878005638162455e-09 8.542976308669147e-07 6.107083049105538e-07 2.02961058416909e-05 0.9999999152781048 0.9998417281806333 1.0000020225323545 1.6965330834479028e-10 -1.2116696979446368e-07 -1.212172726993068e-07 1.2850601574774078e-10 -9.337973559002381e-11 -5.0884008192560344e-09 8.472391220080827e-08 6.541593542369006e-08 2.02256918914267e-06 0.9999783892841685 0.9998263523814974 1.0004746899752874 2.9249268500633213e-10 -2.7998196442922196e-05 -3.142105205260084e-05 -2.7982665647423475e-06 -1.1874826942631168e-12 -5.036566422076115e-09 2.1651043886218603e-05 1.5466751053771988e-05 0.0004746943186613715 0.9999396144035961 0.9997986553321522 1.001000806736658 -2.8770296694021303e-08 -5.912008207038218e-05 -8.925490828964819e-05 -2.8337716704540835e-05 5.315757099168906e-10 -4.888247206375253e-09 6.16882973332508e-05 4.406303686850721e-05 0.0010009791114734047 0.9999999925347267 0.999841783363931 1.0000001832176026 1.580638222982174e-10 -1.0828936100986418e-08 -1.0829821597206582e-08 1.5472486190174783e-10 -9.352638680687773e-11 -5.088450382598136e-09 7.498378599117503e-09 2.564206379416398e-08 1.8561795339744062e-07
1.862 0.9999917410762118 0.9998358894546326 1.0001912259752237 8.225689017447559e-10 -1.1397972018445794e-05 -1.1877278330305469e-05 -3.829929313694978e-07 -6.98983331130936e-11 -5.1810622050134575e-09 8.260932683523095e-06 5.9014699213100045e-06 0.0001912260803471607 0.9999991457111727 0.9998411784917256 1.0000202944290628 2.8164497622321707e-10 -1.216530360124215e-06 -1.221550821861616e-06 -3.6688146336931724e-09 -9.179933050528598e-11 -5.192169971373006e-09 8.54290340497892e-07 6.107081795018938e-07 2.029424765994691e-05 0.9999999152782785 0.9998417281825944 1.0000020225160875 1.7235279466247497e-10 -1.2116629670906439e-07 -1.212157645518839e-07 1.2675936368908577e-10 -9.347721934703569e-11 -5.192762537864683e-09 8.472454929269421e-08 6.54316199627933e-08 2.022529870260009e-06 0.9999783929191312 0.9998263549802412 1.0004733938367116 -1.0327570074365302e-09 -2.7959061476899297e-05 -3.1377135888006395e-05 -2.838244125020011e-06 -1.2356350280355268e-12 -5.141263503173051e-09 2.1647708870781208e-05 1.5464367034806983e-05 0.00047339730609230685 0.9999396131099266 0.9997986544186196 1.000988623993685 -4.513000576475496e-08 -5.882530800474614e-05 -8.881018489937596e-05 -2.8640149303698094e-05 5.296218118101068e-10 -4.995017762660722e-09 6.168876933372049e-05 4.406337009776948e-05 0.000988815326148552 0.9999999925348235 0.999841783365837 1.00000018321949 1.6086688637607106e-10 -1.0828862449105625e-08 -1.0828912898055513e-08 1.5357664077682338e-10 -9.362446247804581e-11 -5.192811350705667e-09 7.506957294539533e-09 2.5674141775867622e-08 1.854008612221925e-07
1.872 0.9999917416594756 0.999835889873184 1.0001910461591839 5.900313189157176e-10 -1.1392279829846136e-05 -1.187134627135113e-05 -3.887324284891917e-07 -6.991670627861276e-11 -5.287719421545314e-09 8.260366713359437e-06 5.901069136883051e-06 0.0001910462126065344 0.9999991457180539 0.9998411784985205 1.0000202925635486 2.816962782622213e-10 -1.2164694755555914e-06 -1.2214889933937546e-06 -3.730275529514439e-09 -9.188268195829365e-11 -5.298745212595322e-09 8.54283573093059e-07 6.107085292021034e-07 2.0292376860791415e-05 0.99999991527842 0.9998417281845744 1.0000020224994828 1.7526088907834979e-10 -1.2116556411709084e-07 -1.212143393117546e-07 1.2550817725880043e-10 -9.356952545815375e-11 -5.2993298010278076e-09 8.472514453334073e-08 6.544761261151881e-08 2.022492479110209e-06 0.9999783961678098 0.9998263573030753 1.0004720904313824 -2.8342499170762092e-09 -2.7919978962177668e-05 -3.133328123986139e-05 -2.8781040006380552e-06 -1.2783335532339405e-12 -5.248170022738523e-09 2.164473248367883e-05 1.5462239732819796e-05 0.0004720931579293744 0.9999396080117351 0.9997986507871288 1.0009764111145554 -6.751180566928299e-08 -5.8531906486649564e-05 -8.836767835475857e-05 -2.893886402897643e-05 5.277049562542641e-10 -5.103955613884344e-09 6.169178406014143e-05 4.406552629090896e-05 0.0009766245004950605 0.9999999925348938 0.9998417833677654 1.0000001832211471 1.638559775489038e-10 -1.0828728852569317e-08 -1.0828087042681544e-08 1.5292400035209564e-10 -9.37173243073436e-11 -5.299378171009895e-09 7.51496224970519e-09 2.5706806511467876e-08 1.8521044912887812e-07
1.882 0.9999917421914376 0.9998358902551288 1.0001908652185132 2.819357477764719e-10 -1.1386590387339124e-05 -1.186541781861711e-05 -3.9446555794833755e-07 -6.992949522101661e-11 -5.396624474764658e-09 8.259850769507437e-06 5.900704208827381e-06 0.00019086522594397563 0.9999991457243855 0.9998411785049643 1.0000202906852966 2.8109404926396937e-10 -1.2164086346006392e-06 -1.2214278109500838e-06 -3.791181576750854e-09 -9.195973762912784e-11 -5.407566069499735e-09 8.542772956055769e-07 6.107093036687068e-07 2.0290493411650127e-05 0.9999999152785292 0.9998417281865725 1.0000020224823598 1.7785750257348113e-10 -1.2116487190113611e-07 -1.2121355737969493e-07 1.2480663007204292e-10 -9.365570119924748e-11 -5.408142480811134e-09 8.472547684208991e-08 6.54635438242134e-08 2.0224606063499188e-06 0.9999783990362235 0.9998263593542974 1.0004707798988286 -5.247480527999584e-09 -2.7880948168093533e-05 -3.12894885564353e-05 -2.917846386454983e-06 -1.3147143387993112e-12 -5.35732561103878e-09 2.164210787114456e-05 1.5460364193244733e-05 0.00047078200330994536 0.9999395992115107 0.9997986445108612 1.0009641701931176 -9.763668199346478e-08 -5.823983657436878e-05 -8.792737780573409e-05 -2.9233890366666676e-05 5.258246215718335e-10 -5.215090614681086e-09 6.169722884080025e-05 4.406942415322114e-05 0.0009644079663191156 0.9999999925349353 0.9998417833697155 1.000000183222401 1.664959961076607e-10 -1.0828635720375226e-08 -1.0827904764116586e-08 1.5282106638463007e-10 -9.380437735444885e-11 -5.4081902865763896e-09 7.519995589861815e-09 2.5739136563463694e-08 1.8509116196596193e-07
1.892 0.9999917426729246 0.9998358906010582 1.0001906831724696 -1.219044170271121e-10 -1.1380903719982958e-05 -1.1859493051818313e-05 -4.0019242578528556e-07 -6.993590618323244e-11 -5.507817342088623e-09 8.259384009238743e-06 5.900374525003517e-06 0.00019068313922632123 0.9999991457301773 0.9998411785110657 1.0000202887942353 2.792750655240636e-10 -1.216347909011854e-06 -1.2213673570535159e-06 -3.851634862668452e-09 -9.203051195408818e-11 -5.5186729890683024e-09 8.542715063357082e-07 6.107104925529182e-07 2.028859749447256e-05 0.9999999152786129 0.9998417281885955 1.0000020224645654 1.796525467727447e-10 -1.211642923959679e-07 -1.212135012551469e-07 1.2455261144781598e-10 -9.373560777566345e-11 -5.519240737060062e-09 8.472541609660821e-08 6.547927013136786e-08 2.022436588916158e-06 0.9999784015317366 0.9998263611391667 1.0004694624100814 -8.433693716360421e-09 -2.7841968132300795e-05 -3.124575780770344e-05 -2.95747163174757e-06 -1.3445968229285478e-12 -5.468770279419733e-09 2.163982702145239e-05 1.54587346388651e-05 0.0004694640026413295 0.9999395868286576 0.99979863567509 1.0009519037118164 -1.3753127683477404e-07 -5.7949048179357067e-05 -8.748927195097558e-05 -2.9525257750095507e-05 5.239798746474109e-10 -5.32845169040576e-09 6.17049818124009e-05 4.407497588586717e-05 0.0009521674275132804 0.9999999925349572 0.9998417833716939 1.0000001832231085 1.68285240889411e-10 -1.0828655406489531e-08 -1.082844854384919e-08 1.5316576816951351e-10 -9.388479561617808e-11 -5.519288046145321e-09 7.520428520268832e-09 2.5770750281016037e-08 1.8507014340941842e-07
1.902 0.9999917431049629 0.9998358909117058 1.0001905000451 -6.454665817639812e-10 -1.1375219759790715e-05 -1.1853571556082692e-05 -4.059132359865624e-07 -6.993557369436198e-11 -5.621338635123361e-09 8.258965407315623e-06 5.900079345923409e-06 0.0001904999764434814 0.9999991457354458 0.9998411785168362 1.0000202868904846 2.756092996528196e-10 -1.216287284507156e-06 -1.2213072210444797e-06 -3.911836436593922e-09 -9.209492540416295e-11 -5.632106291536367e-09 8.542662166674284e-07 6.107121187011744e-07 2.028668962472855e-05 0.999999915278683 0.9998417281906522 1.0000020224461128 1.8018796570286341e-10 -1.2116381108558528e-07 -1.2121376015131978e-07 1.2454495086691363e-10 -9.380879992182446e-11 -5.632665356577077e-09 8.47249483501847e-08 6.549494603924866e-08 2.0224208584072665e-06 0.9999784036632909 0.9998263626640697 1.0004681381733505 -1.2580058248104025e-08 -2.780303756587728e-05 -3.120208846795127e-05 -2.9969801825170405e-06 -1.367482486128451e-12 -5.582543965489066e-09 2.163788054226577e-05 1.5457344311610298e-05 0.0004681393534323397 0.999939571002305 0.9997986243791843 1.000939614604802 -1.895182168293369e-07 -5.7659480544520556e-05 -8.705334900739007e-05 -2.9812995502744226e-05 5.221696743710691e-10 -5.444066146197388e-09 6.171491036425142e-05 4.4082086081573573e-05 0.0009399050368347898 0.999999992534971 0.9998417833737105 1.0000001832232923 1.6876126190296937e-10 -1.0828773358518708e-08 -1.0829306995563919e-08 1.5375698488668624e-10 -9.395851150655741e-11 -5.632712148406106e-09 7.51590635093624e-09 2.5802019247222756e-08 1.8514811877575832e-07
1.912 0.999991743488809 0.9998358911879697 1.0001903158661363 -1.3163463712798387e-09 -1.1369538350071952e-05 -1.1847652748333118e-05 -4.116281610619041e-07 -6.99282576182967e-11 -5.737229630834827e-09 8.258593693264456e-06 5.899817758717224e-06 0.00019031576730102717 0.99999914574021 0.9998411785222915 1.0000202849744593 2.6949609398371533e-10 -1.216226670706725e-06 -1.2212468252938253e-06 -3.971955884614297e-09 -9.215214483340934e-11 -5.747907067121059e-09 8.542614213971925e-07 6.107142074759335e-07 2.0284770426946605e-05 0.9999999152787515 0.9998417281927522 1.00000202242726 1.7915420250499338e-10 -1.2116333786442705e-07 -1.2121375594458271e-07 1.246138200169723e-10 -9.3874734616427e-11 -5.748457499064644e-09 8.47241627522349e-08 6.551093174025581e-08 2.022411512434535e-06 0.9999784054416305 0.9998263639366812 1.000466807439451 -1.7897615895305675e-08 -2.7764154827381148e-05 -3.115847983881448e-05 -3.0363724516031594e-06 -1.3826538932283859e-12 -5.698687042972425e-09 2.1636257437003824e-05 1.5456185312423568e-05 0.00046680829556605696 0.9999395518939285 0.9997986107384844 1.000927306316075 -2.5618184874921805e-07 -5.7371060901733164e-05 -8.6619597025719e-05 -3.0097132708632776e-05 5.203940123656329e-10 -5.5619602091420954e-09 6.172686972234072e-05 4.4090650715358265e-05 0.0009276234703764478 0.9999999925349898 0.9998417833757749 1.0000001832232224 1.6761943505804024e-10 -1.0828899191649286e-08 -1.0829901873032038e-08 1.5442442171334832e-10 -9.402527284991011e-11 -5.748503890057307e-09 7.507511567138515e-09 2.583387812872405e-08 1.8529695877842455e-07
1.922 0.9999917438259774 0.9998358914309327 1.0001901306716834 -2.1650488755759193e-09 -1.136385931282601e-05 -1.1841736290021802e-05 -4.173372299894519e-07 -6.991363230594001e-11 -5.855531819369684e-09 8.258267319757895e-06 5.899588653263213e-06 0.00019013054754130277 0.9999991457444892 0.999841178527445 1.0000202830468206 2.605763909894543e-10 -1.216165970793162e-06 -1.2211858373446548e-06 -4.0320202838177945e-09 -9.220202792034588e-11 -5.866117650226766e-09 8.542570946373877e-07 6.107167690935571e-07 2.0282840265142327e-05 0.999999915278829 0.9998417281949029 1.000002022408435 1.7660952752463733e-10 -1.211627754769064e-07 -1.2121315637220915e-07 1.2473180380692338e-10 -9.393329844163702e-11 -5.866659022336694e-09 8.47232287423178e-08 6.55276358645286e-08 2.0224044174722274e-06 0.9999784068794989 0.9998263649661046 1.000465470506385 -2.461656176010155e-08 -2.772531796191678e-05 -3.1114931459595504e-05 -3.075648706370794e-06 -1.390225122366119e-12 -5.81724055044039e-09 2.1634944935521723e-05 1.5455248480115485e-05 0.00046547111569847767 0.999939529689557 0.9997985948858741 1.000914982846923 -3.40305830859977e-07 -5.708370343355417e-05 -8.61880042957175e-05 -3.0377698102658367e-05 5.186517478925558e-10 -5.682159987128678e-09 6.174070184605251e-05 4.4100556355898595e-05 0.0009153259938493168 0.9999999925350233 0.9998417833778946 1.0000001832233356 1.649337554710712e-10 -1.082893594298377e-08 -1.082990147479654e-08 1.5514129840305343e-10 -9.408438272214373e-11 -5.866704788568946e-09 7.497523963200645e-09 2.5867423523642652e-08 1.8546544507705377e-07
1.932 0.9999917441182665 0.9998358916418798 1.0001899445046063 -3.223862139644198e-09 -1.1358182519896961e-05 -1.183582228390118e-05 -4.230403223876375e-07 -6.989123786501267e-11 -5.976286948162717e-09 8.2579844715801e-06 5.899390727331301e-06 0.0001899443592650791 0.9999991457483022 0.999841178532311 1.0000202811082912 2.4889384667695713e-10 -1.2161051534954872e-06 -1.2211243683493443e-06 -4.091907361888167e-09 -9.224405815094075e-11 -5.986779700208884e-09 8.5425321616125e-07 6.107198062328166e-07 2.0280899118129676e-05 0.9999999152789183 0.9998417281971089 1.0000020223900261 1.7312357256711532e-10 -1.2116209301330755e-07 -1.21212072568389e-07 1.2502106705395164e-10 -9.39840117002735e-11 -5.987311767344984e-09 8.472236132690206e-08 6.554538948244468e-08 2.022394462924657e-06 0.9999784079917843 0.9998263657629757 1.0004641277225244 -3.29788487138057e-08 -2.768652475064529e-05 -3.107144330668231e-05 -3.1148090643803454e-06 -1.3899372824009769e-12 -5.938245477936208e-09 2.163392840703162e-05 1.545452332842089e-05 0.0004641281505754152 0.9999395046012891 0.9997985769728666 1.0009026487865775 -4.447818257960737e-07 -5.679730862577753e-05 -8.575855954888271e-05 -3.065472006880191e-05 5.169427720077849e-10 -5.804691331397848e-09 6.17562347907196e-05 4.4111679707148806e-05 0.0009030165140780908 0.9999999925350759 0.9998417833800739 1.0000001832240246 1.6129919610928744e-10 -1.0828852607769426e-08 -1.0829416829241114e-08 1.5602968367675622e-10 -9.413604145716112e-11 -5.987357002895176e-09 7.488684758352714e-09 2.5903542300088104e-08 1.8559614549262495e-07
1.942 0.9999917443677695 0.9998358918223075 1.0001897574146548 -4.525524862330128e-09 -1.1352507913116983e-05 -1.1829911137971122e-05 -4.2873728208566155e-07 -6.986072048020308e-11 -6.099538057928958e-09 8.257743082073943e-06 5.899222497730526e-06 0.00018975725132470628 0.9999991457516659 0.9998411785369035 1.0000202791594515 2.3481563794872323e-10 -1.2160442746796723e-06 -1.2210628346040852e-06 -4.151458457475368e-09 -9.227806767787492e-11 -6.109935370054951e-09 8.542497926751744e-07 6.107233250236114e-07 2.0278946821371304e-05 0.9999999152790191 0.9998417281993697 1.0000020223721588 1.6965833421575356e-10 -1.2116134645023673e-07 -1.2121092080781438e-07 1.2564007343914435e-10 -9.402655335006019e-11 -6.110458265311109e-09 8.472176117423386e-08 6.556436901105193e-08 2.0223775959794768e-06 0.9999784087955886 0.9998263663395124 1.0004627794879342 -4.322847607482502e-08 -2.764777272023034e-05 -3.102801565718138e-05 -3.153853606667938e-06 -1.3813720510662792e-12 -6.061743951162962e-09 2.1633191339557792e-05 1.5453998030803616e-05 0.00046277978885854627 0.9999394768678781 0.9997985571700194 1.0008903093202928 -5.724920121447797e-07 -5.6511763098459525e-05 -8.533125183188468e-05 -3.0928226757289126e-05 5.152662018005184e-10 -5.929580668728015e-09 6.177328264042787e-05 4.41238875553196e-05 0.00089069960867123 0.9999999925351467 0.9998417833823131 1.000000183225414 1.5770937405923374e-10 -1.0828705091084958e-08 -1.082886449241276e-08 1.5724762866268665e-10 -9.417926972746223e-11 -6.110502885628898e-09 7.483202920575775e-09 2.5942669741920665e-08 1.856473592471897e-07
1.952 0.9999917445768749 0.9998358919739234 1.0001895694583687 -6.101788450674669e-09 -1.13468354592603e-05 -1.1824003225560163e-05 -4.34428073180412e-07 -6.982200318934265e-11 -6.225327588322236e-09 8.25754082697506e-06 5.899082296243306e-06 0.0001895692795765465 0.9999991457545993 0.9998411785412357 1.0000202772006728 2.1870566434695775e-10 -1.2159834318583464e-06 -1.2210016190322748e-06 -4.210635966069531e-09 -9.230326109297174e-11 -6.235628286201245e-09 8.542468454060683e-07 6.10727326334283e-07 2.0276983429499815e-05 0.9999999152791246 0.999841728201681 1.000002022354619 1.6718372727423208e-10 -1.2116063358634824e-07 -1.2121008436078352e-07 1.2662649681713016e-10 -9.406073868560199e-11 -6.236141608622935e-09 8.472155152433367e-08 6.558455374989367e-08 2.022352174825774e-06 0.9999784093102034 0.9998263667094961 1.000461426253512 -5.560004656066647e-08 -2.760905910531354e-05 -3.098464875265213e-05 -3.1927825360019028e-06 -1.3635805674264107e-12 -6.187778204938865e-09 2.16327153706139e-05 1.5453659442398937e-05 0.00046142647083812687 0.9999394467541552 0.999798535666524 1.0008779702100705 -7.261717508320559e-07 -5.6226940011728694e-05 -8.49060701814721e-05 -3.11982462441677e-05 5.136210130698652e-10 -6.056855109287203e-09 6.179164608754873e-05 4.413703717718631e-05 0.0008783805271591055 0.9999999925352283 0.999841783384607 1.0000001832272802 1.5516821775328414e-10 -1.0828591076737846e-08 -1.0828627381364217e-08 1.5883290408661336e-10 -9.421437701321433e-11 -6.236185751180832e-09 7.482097052636025e-09 2.5984694055207827e-08 1.8560528478974999e-07
1.962 0.9999917447482529 0.9998358920986348 1.000189380698769 -7.981842926435133e-09 -1.1341165080026831e-05 -1.1818098619698297e-05 -4.4011286565326845e-07 -6.977447911319393e-11 -6.3536996605598534e-09 8.257375106392607e-06 5.898968256814088e-06 0.00018938050670303227 0.9999991457571206 0.9998411785453218 1.0000202752322287 2.0055676005877947e-10 -1.215922693470793e-06 -1.22094080326003e-06 -4.269606057822992e-09 -9.232017226334212e-11 -6.363901782988194e-09 8.542443740360164e-07 6.107317831679643e-07 2.0275009427300654e-05 0.999999915279224 0.9998417282040362 1.0000020223369708 1.6624522144827908e-10 -1.2116002275022027e-07 -1.212096449141374e-07 1.2781329608892012e-10 -9.408623456489187e-11 -6.364405761550657e-09 8.472174162369381e-08 6.560573159058363e-08 2.022318947803626e-06 0.9999784095569674 0.9998263668881722 1.0004600685176492 -7.030631646898203e-08 -2.757038079713598e-05 -3.094134253294476e-05 -3.2315962592694977e-06 -1.3372100074496828e-12 -6.316391557673185e-09 2.1632480388499585e-05 1.5453493171612498e-05 0.00046006868545580236 0.9999394145491578 0.9997985126688649 1.0008656377449052 -9.082620200579939e-07 -5.594270015964649e-05 -8.44830033755496e-05 -3.146480661964935e-05 5.120071041365024e-10 -6.1865448241796704e-09 6.181111372805884e-05 4.4150977258815445e-05 0.000866065158350785 0.9999999925353091 0.9998417833869495 1.0000001832291712 1.54252755516241e-10 -1.082857926669479e-08 -1.0828787500930258e-08 1.6061873499638766e-10 -9.42405510946711e-11 -6.364448993591633e-09 7.485145810181375e-09 2.6029029505041982e-08 1.8548130679384573e-07
1.972 0.99999174488482 0.999835892198527 1.0001891912047358 -1.0190551986517685e-08 -1.1335496607343896e-05 -1.181219709047432e-05 -4.45791977016521e-07 -6.971820326331586e-11 -6.484698239876658e-09 8.257243055309304e-06 5.898878323797736e-06 0.00018919100145786916 0.9999991457592537 0.9998411785491802 1.0000202732545134 1.7984962506521615e-10 -1.2158620520109306e-06 -1.2208801666256036e-06 -4.328683893553948e-09 -9.232805053082608e-11 -6.494800732630456e-09 8.542423352242423e-07 6.10736633790537e-07 2.0273025732459983e-05 0.9999999152793062 0.999841728206429 1.00000202231879 1.6675849830496854e-10 -1.2115950661895515e-07 -1.2120938184200045e-07 1.2888569632100564e-10 -9.410266802039281e-11 -6.495294313037216e-09 8.472222973201902e-08 6.562758185421299e-08 2.022280353519894e-06 0.9999784095590158 0.9998263668920693 1.0004587068202553 -8.752567365907556e-08 -2.7531734340062714e-05 -3.089809663563976e-05 -3.270295333663818e-06 -1.3016341671190128e-12 -6.447626792498925e-09 2.163246474642783e-05 1.5453483733210985e-05 0.00045870696438628163 0.9999393805629107 0.9997984883985236 1.0008533186597122 -1.120763751156892e-06 -5.565889382478074e-05 -8.406203995027004e-05 -3.172793593087106e-05 5.104235072342079e-10 -6.318682347769947e-09 6.18314641150476e-05 4.41655493562402e-05 0.0008537599612260164 0.9999999925353777 0.9998417833893319 1.0000001832306409 1.5490266173419086e-10 -1.0828662159398321e-08 -1.0829124009844133e-08 1.6228965312166135e-10 -9.42574883918363e-11 -6.4953371050883e-09 7.491183217491008e-09 2.607486637651789e-08 1.8530342423026382e-07
1.982 0.9999917449896929 0.9998358922758265 1.0001890010499537 -1.2746613773090224e-08 -1.1329829799127853e-05 -1.1806298335632662e-05 -4.514657130605777e-07 -6.965299909960867e-11 -6.6183681123373186e-09 8.257141606027344e-06 5.898810297934256e-06 0.0001890008373770832 0.9999991457610291 0.9998411785528328 1.0000202712682051 1.5574383416418698e-10 -1.2158014367329096e-06 -1.2208194159165725e-06 -4.388170982463236e-09 -9.232672568072094e-11 -6.628369374995526e-09 8.542406580230156e-07 6.10741804557061e-07 2.027103356105937e-05 0.9999999152793639 0.999841728208854 1.0000020222998622 1.681544036255502e-10 -1.2115901494396425e-07 -1.2120900243562724e-07 1.2954202944684579e-10 -9.41099170988607e-11 -6.628852828120952e-09 8.47228465128594e-08 6.56498119341056e-08 2.0222397986980645e-06 0.9999784093409213 0.9998263667387414 1.0004573417341507 -1.0739070094124271e-07 -2.7493116000279914e-05 -3.085491062805626e-05 -3.3088803030509812e-06 -1.2565284622822217e-12 -6.581529108527173e-09 2.1632645606551833e-05 1.5453614794150863e-05 0.000457341873338121 0.9999393451219364 0.999798463088768 1.0008410200248352 -1.3651074791995122e-06 -5.537536337547968e-05 -8.364316845892129e-05 -3.198766202354684e-05 5.088695317178143e-10 -6.453304439094108e-09 6.18524685328008e-05 4.418058987085293e-05 0.0008414718599721367 0.9999999925354258 0.9998417833917502 1.0000001832314498 1.5655997402628816e-10 -1.0828769786547312e-08 -1.082934395826084e-08 1.6354459883674922e-10 -9.426555502493324e-11 -6.628894599616693e-09 7.498479685833979e-09 2.612149954875895e-08 1.8510886451508074e-07
1.992 0.9999917450661222 0.9998358923328567 1.0001888103113785 -1.5660966725261346e-08 -1.1324164399687242e-05 -1.1800402229947668e-05 -4.571342148882651e-07 -6.957848593991828e-11 -6.754754762815981e-09 8.25706758092732e-06 5.898761902862378e-06 0.00018881009111003857 0.9999991457624832 0.9998411785563068 1.0000202692742695 1.2747758131296337e-10 -1.215740769938778e-06 -1.2207584344464192e-06 -4.448204296670072e-09 -9.231592672695616e-11 -6.764652988341306e-09 8.542392779677962e-07 6.107472394152663e-07 2.0269034227166466e-05 0.9999999152793957 0.9998417282113112 1.0000020222802217 1.6975202084110057e-10 -1.2115847066206251e-07 -1.212083901024834e-07 1.296454161034165e-10 -9.410779644280093e-11 -6.765125960126843e-09 8.47234166105158e-08 6.567224935302694e-08 2.0222009278805e-06 0.9999784089282336 0.9998263664464426 1.0004559738541636 -1.2997914467558095e-07 -2.7454521895111476e-05 -3.081178425739577e-05 -3.3473515474618757e-06 -1.202029189946277e-12 -6.718142907133247e-09 2.1632999379473466e-05 1.54538694869955e-05 0.0004559740010787961 0.9999393085636904 0.9997984369806766 1.0008287491109031 -1.6420513687411048e-06 -5.509194648078452e-05 -8.322637775565154e-05 -3.2244012390467014e-05 5.073447750259608e-10 -6.590451371925306e-09 6.18738943515959e-05 4.419593244019384e-05 0.0008292081073029352 0.9999999925354498 0.9998417833942019 1.0000001832316048 1.5854252207924948e-10 -1.082882432720364e-08 -1.0829330908089906e-08 1.6424655043037317e-10 -9.426414696608613e-11 -6.765167194267479e-09 7.50514642454638e-09 2.6168515659873535e-08 1.8493719097651412e-07
2.002 0.9999917451174205 0.9998358923719853 1.0001886190673706 -1.893583228893816e-08 -1.1318500198242986e-05 -1.1794508884588952e-05 -4.6279742256762114e-07 -6.949448969360393e-11 -6.893904196043267e-09 8.257017773897082e-06 5.89873084285655e-06 0.0001886188405753044 0.9999991457636581 0.9998411785596336 1.0000202672738132 9.471097273168724e-11 -1.2156800231233228e-06 -1.2206973413930296e-06 -4.508719574240316e-09 -9.229545864061482e-11 -6.903698194785994e-09 8.542381516830984e-07 6.107529044861192e-07 2.0267028967561884e-05 0.9999999152794037 0.9998417282138039 1.0000020222600472 1.7110373079033843e-10 -1.2115784456221952e-07 -1.2120766418690254e-07 1.2926021948780715e-10 -9.409646526050471e-11 -6.904160334221454e-09 8.47237975882137e-08 6.569480825515082e-08 2.022166949771194e-06 0.9999784083469637 0.9998263660337569 1.0004546037846014 -1.553084465362887e-07 -2.7415948130785784e-05 -3.076871751616195e-05 -3.3857092473142956e-06 -1.1377491505455418e-12 -6.857514612565287e-09 2.1633502196355127e-05 1.545423074712088e-05 0.00045460394693662686 0.9999392712302159 0.9997984103186075 1.0008165132364748 -1.9516184597996747e-06 -5.480847972159364e-05 -8.281165709673595e-05 -3.249701413715355e-05 5.058480765043928e-10 -6.73016874891842e-09 6.189550875142506e-05 4.4211410592929896e-05 0.0008169761234987664 0.9999999925354516 0.99984178339669 1.000000183231259 1.6038849262579825e-10 -1.0828797399197124e-08 -1.0829204332464749e-08 1.644597669724204e-10 -9.425313859646137e-11 -6.904201016456126e-09 7.509469474907124e-09 2.621569081815239e-08 1.848236768553447e-07
2.012 0.9999917451468808 0.9998358923955655 1.0001884273957167 -2.2564645737423836e-08 -1.1312837048636599e-05 -1.1788618495084368e-05 -4.6845517189428643e-07 -6.940080845388171e-11 -7.0358633934825716e-09 8.256989004990936e-06 5.8987148406881994e-06 0.00018842716314583022 0.9999991457645971 0.9998411785628446 1.0000202652678956 5.76151131240012e-11 -1.2156192285560023e-06 -1.2206363380686595e-06 -4.569547051060973e-09 -9.226536657396584e-11 -7.0455516394917995e-09 8.542372420959908e-07 6.107587661265917e-07 2.0265018863057878e-05 0.999999915279394 0.9998417282163364 1.0000020222395096 1.7210894217323683e-10 -1.2115716983797222e-07 -1.2120702632273678e-07 1.2855597741625612e-10 -9.40753954900801e-11 -7.046002502598801e-09 8.472388744008531e-08 6.571739005158632e-08 2.0221400687926384e-06 0.9999784076230324 0.9998263655192019 1.0004532321260289 -1.8333454361857355e-07 -2.737739090137667e-05 -3.072571049145812e-05 -3.4239534780637513e-06 -1.0635970745017274e-12 -6.999690942201672e-09 2.1634130374525815e-05 1.5454681644200582e-05 0.00045323230767295566 0.9999392334614146 0.9997983833453888 1.000804319607835 -2.2930800806134783e-06 -5.452480234224623e-05 -8.239899602942995e-05 -3.274669408035218e-05 5.04379412904054e-10 -6.8725065034708395e-09 6.191708259126896e-05 4.422686050812299e-05 0.0008047833212436115 0.9999999925354365 0.9998417833992186 1.0000001832305634 1.619735066904164e-10 -1.0828721618114654e-08 -1.0829165653699815e-08 1.6435382815071243e-10 -9.423272711081679e-11 -7.046042257536878e-09 7.510186915341744e-09 2.6262769763612352e-08 1.847928183789052e-07
2.022 0.9999917451577042 0.9998358924058852 1.0001882353718092 -2.6532841288529325e-08 -1.1307174838805945e-05 -1.1782731132628029e-05 -4.741073371611348e-07 -6.929760499781292e-11 -7.180679599553625e-09 8.256978169770113e-06 5.898711672405582e-06 0.00018823513397880448 0.99999914576534 0.9998411785659694 1.0000202632574227 1.6700195107352386e-11 -1.2155584478696053e-06 -1.220575498877429e-06 -4.6305556537482706e-09 -9.222593579281536e-11 -7.190260564444521e-09 8.542365022478205e-07 6.107647778633849e-07 2.0263004817467313e-05 0.9999999152793722 0.9998417282189141 1.0000020222187012 1.7288539497687505e-10 -1.211565080946981e-07 -1.212065508848549e-07 1.276639319561344e-10 -9.404454238299533e-11 -7.19069986943483e-09 8.472364007644585e-08 6.573988115146121e-08 2.0221207725497558e-06 0.9999784067817252 0.9998263649208428 1.0004518594623393 -2.139549723523056e-07 -2.7338846541538554e-05 -3.068276316116988e-05 -3.462084354565291e-06 -9.797267408174826e-13 -7.144719415326238e-09 2.1634860871151898e-05 1.5455205705913922e-05 0.00045185966459177884 0.999939195588346 0.9997983562975323 1.0007921751612103 -2.664987372070913e-06 -5.4240759893510186e-05 -8.198838421576074e-05 -3.29930788920221e-05 5.029376400176706e-10 -7.017519623956952e-09 6.193839421902558e-05 4.424212373278537e-05 0.000792636927864961 0.9999999925354093 0.9998417834017924 1.0000001832295944 1.6338595229518709e-10 -1.0828658891187508e-08 -1.082928936212475e-08 1.6406031110142638e-10 -9.420265720322276e-11 -7.190738767566719e-09 7.50687384642133e-09 2.6309492270557814e-08 1.8484952771926946e-07
2.032 0.9999917451529284 0.9998358924051157 1.0001880430671228 -3.081922245733248e-08 -1.1301513443035864e-05 -1.177684667667523e-05 -4.797539106794899e-07 -6.918487227216984e-11 -7.328401066802784e-09 8.256982306002577e-06 5.8987192166462465e-06 0.00018804282451277462 0.999999145765922 0.9998411785690333 1.0000202612431583 -2.7449903805482193e-11 -1.2154977196493316e-06 -1.2205147036595834e-06 -4.6917317710065276e-09 -9.217683496975692e-11 -7.3378728072140705e-09 8.542358831898849e-07 6.107708995978161e-07 2.0260987533291384e-05 0.9999999152793435 0.9998417282215415 1.000002022197663 1.7355646590350688e-10 -1.2115589779007398e-07 -1.2120611743292096e-07 1.2659821746901612e-10 -9.400416166483101e-11 -7.338300676996062e-09 8.472309986105805e-08 6.576230013219517e-08 2.0221072502557857e-06 0.999978405847195 0.9998263642559356 1.000450486348988 -2.470157009619101e-07 -2.7300311550216485e-05 -3.0639875326238076e-05 -3.5001021095184723e-06 -8.858171887968261e-13 -7.2926491103595126e-09 2.1635671722181515e-05 1.5455787232003876e-05 0.0004504865716368321 0.9999391579269945 0.9997983294007806 1.0007800864174232 -3.065247626177553e-06 -5.3956207563282815e-05 -8.157981138100062e-05 -3.3236195181297236e-05 5.015221153951008e-10 -7.1652671414354165e-09 6.195923301955079e-05 4.4257049713628566e-05 0.0007805438168404059 0.9999999925353743 0.9998417834044151 1.0000001832283845 1.6471853079567216e-10 -1.0828647627182248e-08 -1.082945479549889e-08 1.6359251287720566e-10 -9.41628020458206e-11 -7.338339043454314e-09 7.500289566099317e-09 2.6355954065196735e-08 1.8497214576806824e-07
2.042 0.9999917451353784 0.9998358923952755 1.0001878505480257 -3.5397571756759196e-08 -1.12958526965395e-05 -1.177096493862158e-05 -4.853949637474935e-07 -6.906228471041155e-11 -7.479077094457063e-09 8.256998669671355e-06 5.898735510267575e-06 0.0001878503011367042 0.9999991457663714 0.9998411785720587 1.0000202592257892 -7.434826905665856e-11 -1.2154370307545637e-06 -1.2204537616806353e-06 -4.753141542292444e-09 -9.211788906074068e-11 -7.488437716218828e-09 8.54235358376773e-07 6.107771293589554e-07 2.025896748145306e-05 0.9999999152793096 0.9998417282242211 1.0000020221764596 1.741313149387202e-10 -1.2115532609693487e-07 -1.2120553478021328e-07 1.2529281547626673e-10 -9.395373793464555e-11 -7.48885383611773e-09 8.472241331061701e-08 6.578493993992939e-08 2.022095784126444e-06 0.9999784048420343 0.9998263635406214 1.0004491133030213 -2.823207256248666e-07 -2.7261782627975456e-05 -3.0597046735352166e-05 -3.538007054319356e-06 -7.820097644254786e-13 -7.443529122999428e-09 2.1636542436815074e-05 1.5456411576276084e-05 0.00044911354510253967 0.9999391207728636 0.9997983028662438 1.0007680593576747 -3.491237552978312e-06 -5.367101303331456e-05 -8.117326743726872e-05 -3.3476069455188924e-05 5.001322108972936e-10 -7.31581260962633e-09 6.197940249326366e-05 4.4271497993577036e-05 0.0007685103594448534 0.9999999925353338 0.9998417834070896 1.0000001832269954 1.6595322203771452e-10 -1.0828674960174684e-08 -1.082947105473353e-08 1.6288545925113536e-10 -9.411317480848984e-11 -7.488891548929977e-09 7.492255440559255e-09 2.64029206690458e-08 1.8511749560737167e-07
2.052 0.9999917451076259 0.9998358923782028 1.0001876578748865 -4.0238262359668735e-08 -1.1290192412988864e-05 -1.1765085852912925e-05 -4.910305365293347e-07 -6.893012524620465e-11 -7.632757123375052e-09 8.25702478822902e-06 5.8987587860241425e-06 0.00018765762412148082 0.9999991457667119 0.9998411785750632 1.0000202572059553 -1.2360989493790624e-10 -1.215376332927941e-06 -1.220392602862296e-06 -4.814818441405035e-09 -9.204939058606217e-11 -7.642004976505543e-09 8.542349341992616e-07 6.107835078578364e-07 2.025694490379333e-05 0.999999915279273 0.999841728226955 1.0000020221552115 1.7454426045614296e-10 -1.2115474457127833e-07 -1.2120473262005047e-07 1.2371385727126905e-10 -9.389364818637445e-11 -7.64240901244813e-09 8.472178470489693e-08 6.580830805354281e-08 2.0220821582450983e-06 0.9999784037869484 0.9998263627896926 1.0004477407953283 -3.196433619838343e-07 -2.7223256741566504e-05 -3.055427727399941e-05 -3.575799469303802e-06 -6.682175041409448e-13 -7.597409860807311e-09 2.1637454298844e-05 1.545706536177553e-05 0.0004477410555228704 0.9999390843966962 0.9997982768873441 1.0007560993270614 -3.9399422862826376e-06 -5.338505872983983e-05 -8.076874265561205e-05 -3.37127280081475e-05 4.987671396708723e-10 -7.46922221877233e-09 6.19987226753738e-05 4.428533993762582e-05 0.0007565423053712547 0.9999999925352899 0.9998417834098184 1.0000001832255512 1.6700354001669997e-10 -1.0828692544132508e-08 -1.0829268118011108e-08 1.6190475179553096e-10 -9.405340666499909e-11 -7.642445931531453e-09 7.484987366677773e-09 2.645164881205674e-08 1.8523794799833868e-07
2.062 0.9999917450719666 0.9998358923555399 1.0001874651014666 -4.530979301286224e-08 -1.1284532429807771e-05 -1.1759209555026708e-05 -4.966605538112716e-07 -6.87884074018389e-11 -7.78949183607888e-09 8.257058471649632e-06 5.89878747830877e-06 0.0001874648469866154 0.9999991457669648 0.999841178578062 1.0000202551842199 -1.7487173597709783e-10 -1.215315586213991e-06 -1.2203313567838996e-06 -4.876681853704977e-09 -9.197093752946338e-11 -7.798625212041183e-09 8.542346319156243e-07 6.107900825629827e-07 2.0254919900945073e-05 0.9999999152792357 0.9998417282297462 1.000002022134051 1.74763729498346e-10 -1.2115411367353772e-07 -1.2120384018192368e-07 1.2194263702462947e-10 -9.382392123939375e-11 -7.799016780947583e-09 8.472139514923636e-08 6.583285963061871e-08 2.0220631435073307e-06 0.9999784027005273 0.9998263620164314 1.000446369245353 -3.5873822330907206e-07 -2.718473120268944e-05 -3.0511567038020833e-05 -3.6134795181000907e-06 -5.444664154910721e-13 -7.754343014591889e-09 2.163839054634912e-05 1.5457736608057632e-05 0.00044636952219107446 0.999939049041498 0.9997982516376884 1.0007442109698215 -4.408107229324365e-06 -5.309824335997087e-05 -8.036622771035698e-05 -3.3946196839095204e-05 4.974259972919813e-10 -7.625565183691852e-09 6.201703177387112e-05 4.4298459900810375e-05 0.0007446446982661894 0.9999999925352452 0.9998417834126047 1.000000183224189 1.678260879531294e-10 -1.0828660686236122e-08 -1.0828975111954716e-08 1.6073172542736592e-10 -9.398425052751925e-11 -7.799053088420472e-09 7.480294656573886e-09 2.650323535705409e-08 1.8529839756944138e-07
2.072 0.9999917450304121 0.9998358923287236 1.0001872722746101 -5.058024765198963e-08 -1.1278872645000815e-05 -1.1753336273802648e-05 -5.022848359848666e-07 -6.863710168676829e-11 -7.949332606783578e-09 8.257097795493668e-06 5.898820208506342e-06 0.00018727201636936473 0.9999991457671458 0.9998411785810687 1.0000202531610007 -2.2776347363350106e-10 -1.2152547956439594e-06 -1.2202702456181193e-06 -4.938546503430763e-09 -9.188299791556911e-11 -7.958349470946182e-09 8.542344573571679e-07 6.107968628499487e-07 2.0252892617338095e-05 0.9999999152791997 0.9998417282325971 1.0000020221130437 1.7483760370993296e-10 -1.211534383428353e-07 -1.2120307985019386e-07 1.2016425358946038e-10 -9.374450683220557e-11 -7.958728817155043e-09 8.472133384643662e-08 6.585873829202841e-08 2.0220373655079964e-06 0.9999784015991315 0.9998263612325263 1.0004449990183564 -3.993529932580007e-07 -2.714620371976465e-05 -3.0468916224124666e-05 -3.65104725972558e-06 -4.1101385397032526e-13 -7.914380451074902e-09 2.163933644087055e-05 1.5458414779528784e-05 0.0004449993104575951 0.9999390149209283 0.9997982272699178 1.000732398197566 -4.892389756398405e-06 -5.281048267314486e-05 -7.996571353248742e-05 -3.4176501664924994e-05 4.961085199418555e-10 -7.784912114820314e-09 6.203418699933061e-05 4.431075581857941e-05 0.0007328218286438176 0.9999999925352019 0.9998417834154504 1.0000001832229837 1.6846446702863475e-10 -1.0828584475209528e-08 -1.082881419010591e-08 1.5955166935067204e-10 -9.39056259543574e-11 -7.958764580492707e-09 7.479057640210941e-09 2.655801312536472e-08 1.8528469528895458e-07
2.082 0.9999917449846895 0.9998358922989891 1.000187079434287 -5.601865146139098e-08 -1.1273213015479898e-05 -1.174746613867604e-05 -5.079031929115256e-07 -6.847634841738224e-11 -8.112331845255394e-09 8.257141084532638e-06 5.898855772969479e-06 0.00018707917225016277 0.9999991457672699 0.9998411785840944 1.0000202511365583 -2.8199373089252886e-10 -1.215194009645176e-06 -1.2202093926884285e-06 -5.000216568938904e-09 -9.178549916013187e-11 -8.121230088937319e-09 8.542343865861797e-07 6.108038080229777e-07 2.0250863413362085e-05 0.999999915279167 0.9998417282355102 1.0000020220921577 1.7480781615813043e-10 -1.211527669114819e-07 -1.2120257508162938e-07 1.1857466795003228e-10 -9.365555926741063e-11 -8.12159730946415e-09 8.472157862100967e-08 6.58857479853376e-08 2.0220054414718588e-06 0.9999784004968726 0.9998263604480601 1.0004436304251563 -4.412391847313989e-07 -2.7107672398438025e-05 -3.0426324934172017e-05 -3.6885027416421433e-06 -2.675597402918638e-13 -8.077575210983172e-09 2.1640279258919618e-05 1.5459090779240708e-05 0.00044363073154725033 0.9999389822190051 0.9997982039154979 1.0007206641890802 -5.389499078746495e-06 -5.2521709452707445e-05 -7.956719107168731e-05 -3.440366801420883e-05 4.948133827548835e-10 -7.947334847730147e-09 6.205006463361408e-05 4.432213925454463e-05 0.0007210772231305074 0.9999999925351626 0.9998417834183585 1.0000001832219105 1.6896354799178574e-10 -1.0828512313774892e-08 -1.082890879236302e-08 1.585604794235194e-10 -9.381723835034043e-11 -8.121632196111305e-09 7.481136124153085e-09 2.6615506088037484e-08 1.8520349379360082e-07
2.092 0.9999917449362564 0.9998358922673792 1.00018688661396 -6.159610233729942e-08 -1.1267553517387028e-05 -1.174159907424878e-05 -5.135155184154177e-07 -6.830593835297394e-11 -8.278542871218485e-09 8.257186910245626e-06 5.898893143420992e-06 0.00018688634829463157 0.9999991457673479 0.9998411785871482 1.0000202491110604 -3.3748467435446313e-10 -1.215133281153241e-06 -1.2201487158526864e-06 -5.061581147026571e-09 -9.167850989546851e-11 -8.287320858838617e-09 8.542343781174702e-07 6.108108556738942e-07 2.0248832853838534e-05 0.9999999152791389 0.999841728238487 1.0000020220713164 1.7456589646221793e-10 -1.2115215289557838e-07 -1.212022435933028e-07 1.1728512521309172e-10 -9.35572859250035e-11 -8.287675213793932e-09 8.472203161873215e-08 6.591355664387763e-08 2.0219693782120987e-06 0.9999783994056886 0.999826359671563 1.0004422637240522 -4.841611811707124e-07 -2.70691356906347e-05 -3.038379306583138e-05 -3.7258460951079455e-06 -1.1483927797710656e-13 -8.243981506565758e-09 2.1641208229197636e-05 1.5459756904766242e-05 0.0004422640443899296 0.9999389510909813 0.9997981816853446 1.0007090114179893 -5.896314983318988e-06 -5.223187282348946e-05 -7.917065115131901e-05 -3.462772132561239e-05 4.93540267737424e-10 -8.11290514988223e-09 6.206455942750235e-05 4.433253496880122e-05 0.0007094136660794656 0.9999999925351285 0.9998417834213312 1.000000183220901 1.6922350949408582e-10 -1.0828497310301832e-08 -1.0829177035853648e-08 1.5786912741885406e-10 -9.371957141152127e-11 -8.287708965403754e-09 7.485665324543078e-09 2.6674924217642116e-08 1.8507531841709125e-07
2.102 0.9999917448863205 0.9998358922347573 1.000186693841183 -6.728652226587661e-08 -1.1261894102315093e-05 -1.1735734870200367e-05 -5.191218199920952e-07 -6.812671892776899e-11 -8.448019936898451e-09 8.2572340909667e-06 5.898931469095945e-06 0.00018669357221405664 0.9999991457673911 0.9998411785902388 1.0000202470846997 -3.944155491486873e-10 -1.2150726243214874e-06 -1.2200879996490358e-06 -5.122642801650648e-09 -9.156204325465965e-11 -8.456675754460433e-09 8.542343958820221e-07 6.108179566177481e-07 2.024680151551892e-05 0.999999915279117 0.999841728241531 1.0000020220505028 1.737964141113629e-10 -1.2115161017848457e-07 -1.2120186972987572e-07 1.162931913523027e-10 -9.344970469986669e-11 -8.45701668739965e-09 8.472257425011091e-08 6.594190535167082e-08 2.021931624136791e-06 0.9999783983354876 0.9998263589101134 1.0004408991244862 -5.279030379529656e-07 -2.703059232675556e-05 -3.0341320382464112e-05 -3.7630775636192925e-06 4.746895222512574e-14 -8.413654269161224e-09 2.1642114417936765e-05 1.546040676694498e-05 0.00044089945899647914 0.9999389216651826 0.9997981606711367 1.0006974417029009 -6.409979283737812e-06 -5.1940937034090336e-05 -7.877608450441747e-05 -3.4848686975604714e-05 4.922881502736437e-10 -8.281695167515727e-09 6.207758343373914e-05 4.43418800833864e-05 0.0006978332476598731 0.9999999925351015 0.9998417834243709 1.0000001832199406 1.6893963978275447e-10 -1.0828553779263026e-08 -1.082940311489598e-08 1.5747529688619567e-10 -9.361261290920747e-11 -8.45704962668399e-09 7.491476898393419e-09 2.6735652878138254e-08 1.8492550493401277e-07
2.112 0.9999917448358677 0.9998358922018299 1.000186501138285 -7.306694945544229e-08 -1.1256234680899133e-05 -1.1729873363552488e-05 -5.247221695683059e-07 -6.793841210008173e-11 -8.620818214263431e-09 8.257281677179026e-06 5.898970066083042e-06 0.00018650086627846748 0.9999991457674107 0.9998411785933757 1.0000202450577786 -4.530859272495649e-10 -1.2150120003109667e-06 -1.2200270759583666e-06 -5.1834682702465445e-09 -9.14364876499522e-11 -8.629349100135707e-09 8.542344201222384e-07 6.108250818901429e-07 2.024476987005141e-05 0.9999999152791047 0.9998417282446447 1.0000020220298318 1.7209572884309404e-10 -1.2115110035871482e-07 -1.2120128550131428e-07 1.155315134812413e-10 -9.333289990892824e-11 -8.629676687601467e-09 8.472309269016505e-08 6.597061715453747e-08 2.021894659731927e-06 0.9999783972943436 0.9998263581694807 1.0004395367918686 -5.722728271395655e-07 -2.6992041270622375e-05 -3.0298906692306745e-05 -3.800197453622535e-06 2.1894167376291992e-13 -8.586649052742793e-09 2.1642990561057614e-05 1.546103517005427e-05 0.00043953714108471926 0.9999388940455433 0.9997981409471274 1.0006859562736672 -6.927957245235087e-06 -5.1648879895317744e-05 -7.838348193212309e-05 -3.506659022988276e-05 4.910562788183211e-10 -8.45377605269638e-09 6.208906440508468e-05 4.4350122936559906e-05 0.0006863374315421055 0.9999999925350853 0.9998417834274814 1.0000001832191479 1.677194784006091e-10 -1.0828642874191776e-08 -1.0829418574781179e-08 1.573121223626849e-10 -9.349667034689616e-11 -8.629708482009111e-09 7.49728837143104e-09 2.679725903567805e-08 1.847807170578435e-07
2.122 0.9999917447856911 0.9998358921691629 1.0001863085230287 -7.891744729375744e-08 -1.1250575149364049e-05 -1.1724014571653198e-05 -5.303166303607662e-07 -6.774147911439264e-11 -8.796993824799286e-09 8.25732891903336e-06 5.899008392390738e-06 0.00018630824806331963 0.9999991457674193 0.9998411785965693 1.0000202430306917 -5.136456871482789e-10 -1.2149513451791265e-06 -1.219965956956203e-06 -5.244116977928985e-09 -9.130239073123175e-11 -8.80539730915156e-09 8.542344411022366e-07 6.108322031276259e-07 2.0242738372562972e-05 0.9999999152791081 0.9998417282478335 1.000002022009536 1.6922646220478123e-10 -1.2115055947332046e-07 -1.2120050324951206e-07 1.1494099217003088e-10 -9.32072574780278e-11 -8.805711208344558e-09 8.472347152459581e-08 6.599945391322133e-08 2.0218611620179702e-06 0.9999783962887221 0.9998263574542858 1.000438176853023 -6.171046684848933e-07 -2.6953481712013707e-05 -3.025655198231802e-05 -3.837206062940198e-06 3.9933603658047074e-13 -8.763022792994986e-09 2.1643830855219307e-05 1.5461637961718405e-05 0.0004381772176063462 0.9999388683145761 0.9997981225722663 1.000674555847257 -7.4480695389006494e-06 -5.135569103718376e-05 -7.799283442098675e-05 -3.5281456171788084e-05 4.898436574976718e-10 -8.629218714179415e-09 6.2098943905878e-05 4.435722173231188e-05 0.0006749271349073397 0.9999999925350858 0.9998417834306687 1.0000001832187546 1.6533667129341031e-10 -1.0828701064772051e-08 -1.0829235712501222e-08 1.5732003233753376e-10 -9.337191728919193e-11 -8.805742053892028e-09 7.501697272624972e-09 2.6859147521957296e-08 1.8467002379807418e-07
2.132 0.9999917447364172 0.9998358921372066 1.0001861160091914 -8.482083806670963e-08 -1.1244915436219063e-05 -1.1718158666357244e-05 -5.35905222947289e-07 -6.753596034048204e-11 -8.97660344426727e-09 8.257375227039324e-06 5.899046019264606e-06 0.00018611573128364918 0.999999145767431 0.99984117859983 1.0000202410038284 -5.758532627862786e-10 -1.2148906178264566e-06 -1.2199048096930042e-06 -5.3046055201087724e-09 -9.115978724534636e-11 -8.984878144660437e-09 8.542344489643783e-07 6.108392787656657e-07 2.0240707574005124e-05 0.9999999152791345 0.9998417282511042 1.000002021989856 1.6534955149052954e-10 -1.2114994655315252e-07 -1.2119968985994944e-07 1.14505083046292e-10 -9.307329671533438e-11 -8.98517765670823e-09 8.472360249066228e-08 6.602806079206543e-08 2.0218337161223516e-06 0.9999783953237155 0.9998263567681672 1.000436819401826 -6.622588751642033e-07 -2.6914913077406707e-05 -3.021425639158514e-05 -3.874103644191032e-06 5.883871427957472e-13 -8.942832928605868e-09 2.164463073229325e-05 1.5462211871408464e-05 0.00043681978263563037 0.9999388445365283 0.9997981055924541 1.0006632407072034 -7.968497991441482e-06 -5.1061370107251275e-05 -7.760413311116005e-05 -3.5493309666734645e-05 4.886497030380967e-10 -8.808092093217552e-09 6.210717529327475e-05 4.4363143096925e-05 0.0006636028137111399 0.9999999925351103 0.9998417834339378 1.000000183219001 1.6196050236316992e-10 -1.0828687123006758e-08 -1.0829021574941505e-08 1.5748261006038274e-10 -9.323858162378354e-11 -8.985207436235264e-09 7.50340447258536e-09 2.6920443942297794e-08 1.8462018310353262e-07
2.142 0.9999917446885311 0.9998358921063086 1.0001859236070956 -9.076247471527046e-08 -1.123925553089681e-05 -1.1712305821652723e-05 -5.414879416937273e-07 -6.732259548004715e-11 -9.15970581581433e-09 8.257420138774977e-06 5.899082608805577e-06 0.00018592332642111535 0.9999991457674554 0.999841178603167 1.0000202389774449 -6.39021406138253e-10 -1.2148298302685952e-06 -1.2198438026686343e-06 -5.36492542900441e-09 -9.10087234050374e-11 -9.167848589150323e-09 8.542344316726332e-07 6.108462669926852e-07 2.0238677993805976e-05 0.9999999152791886 0.9998417282544618 1.0000020219709196 1.6107004399253634e-10 -1.211492734235502e-07 -1.2119901374429475e-07 1.1423256513761114e-10 -9.293109221189535e-11 -9.168133733018948e-09 8.472342441990874e-08 6.6056127089097e-08 2.02181372978543e-06 0.9999783944032744 0.9998263561139483 1.000435464504718 -7.07620764754534e-07 -2.6876335023928038e-05 -3.017202005826674e-05 -3.910890423796251e-06 7.860773948196735e-13 -9.126138395661345e-09 2.164538664065117e-05 1.5462754354719927e-05 0.0004354649029901399 0.9999388227605022 0.9997980900427712 1.0006520107815753 -8.487770220706908e-06 -5.0765924984413425e-05 -7.721736913895321e-05 -3.5702175383362196e-05 4.874735144998182e-10 -8.990465677466326e-09 6.211372170753737e-05 4.4367860642500094e-05 0.0006523645469850561 0.9999999925351635 0.9998417834372941 1.0000001832200083 1.5820110383936269e-10 -1.0828612975278777e-08 -1.0828944925233672e-08 1.578084671302834e-10 -9.309703842923241e-11 -9.16816244884579e-09 7.501728418047664e-09 2.6980400875591685e-08 1.8464389290732695e-07
2.152 0.9999917446423983 0.9998358920767304 1.0001857313241485 -9.673014455839411e-08 -1.123359547156434e-05 -1.1706456070848573e-05 -5.470647947852244e-07 -6.710139872013083e-11 -9.346360293104808e-09 8.257463295981742e-06 5.899117900279519e-06 0.00018573104106166553 0.9999991457674973 0.9998411786065843 1.0000202369515863 -7.021971082766679e-10 -1.2147690361276056e-06 -1.2197829636272553e-06 -5.425080786104633e-09 -9.084980718548525e-11 -9.354368414576367e-09 8.542343806437212e-07 6.108531531721322e-07 2.0236649782475077e-05 0.9999999152792702 0.9998417282579065 1.0000020219526595 1.572551203081075e-10 -1.2114859390607562e-07 -1.2119850301255864e-07 1.1411846537559987e-10 -9.278090321864971e-11 -9.354639031032974e-09 8.472295891999726e-08 6.608362426424746e-08 2.021800450091456e-06 0.999978393530421 0.99982635549379 1.0004341122058975 -7.530986181167736e-07 -2.6837747394985914e-05 -3.0129842977526314e-05 -3.947566640390127e-06 9.918440185420057e-13 -9.312998778052673e-09 2.164609584791397e-05 1.546326345365419e-05 0.0004341126232374061 0.9999388030233808 0.9997980759495695 1.0006408657156094 -9.00472907638673e-06 -5.0469370080403816e-05 -7.683253349402505e-05 -3.590807783297557e-05 4.86314195622333e-10 -9.176407562595338e-09 6.211855418264901e-05 4.4371353617076565e-05 0.0006412121155338087 0.9999999925352444 0.9998417834407385 1.0000001832217074 1.5492659490291516e-10 -1.082853244405331e-08 -1.0829033426235007e-08 1.5829304012085179e-10 -9.294750471003168e-11 -9.354666750607053e-09 7.496980727683935e-09 2.703897414376759e-08 1.8473161688238527e-07
2.162 0.9999917445982848 0.9998358920486636 1.0001855391653938 -1.0271405700591586e-07 -1.1227935300305949e-05 -1.170060929471384e-05 -5.52635816673833e-07 -6.68724478723304e-11 -9.53662708650901e-09 8.257504428362736e-06 5.899151699098386e-06 0.00018553888018426183 0.9999991457675517 0.9998411786100795 1.000020234926097 -7.644764617172936e-10 -1.214708287960961e-06 -1.2197221697657205e-06 -5.485103286210107e-09 -9.068333284991991e-11 -9.544497943806932e-09 8.542342971450798e-07 6.108599619619542e-07 2.0234622477035232e-05 0.9999999152793709 0.9998417282614339 1.000002021934829 1.5471993344823378e-10 -1.211479605793609e-07 -1.2119803421498508e-07 1.1413146564246373e-10 -9.26230975779218e-11 -9.544753972949293e-09 8.472231414411794e-08 6.611087752686075e-08 2.021790844108611e-06 0.9999783927074443 0.9998263549093281 1.0004327625320395 -7.986211198191355e-07 -2.6799150146658316e-05 -3.008772498873576e-05 -3.984132559176245e-06 1.2049495067317289e-12 -9.50347554591498e-09 2.1646756269590354e-05 1.5463737674176725e-05 0.00043276297015622234 0.9999387853524458 0.9997980633323399 1.000629804936405 -9.518492758770513e-06 -5.0171724794304664e-05 -7.644961700828862e-05 -3.611104138556822e-05 4.851707830450366e-10 -9.365985314861517e-09 6.212164995461972e-05 4.437360569517506e-05 0.0006301450722055752 0.9999999925353449 0.9998417834442656 1.0000001832238454 1.5295160947253506e-10 -1.0828498334661648e-08 -1.082916389047134e-08 1.5890467462836014e-10 -9.279046897419011e-11 -9.544780263493646e-09 7.490441615747614e-09 2.709698179443391e-08 1.8485288081683578e-07
2.172 0.9999917445563791 0.9998358920222447 1.000185347134056 -1.0870677466242416e-07 -1.1222275023030811e-05 -1.1694765345823287e-05 -5.582010455415256e-07 -6.663659924283982e-11 -9.730567705040338e-09 8.257543342793686e-06 5.899183867439272e-06 0.00018534684670132347 0.9999991457676086 0.9998411786136465 1.000020232900689 -8.252779426955578e-10 -1.2146475974223407e-06 -1.219661269234346e-06 -5.545027904149415e-09 -9.050992528817633e-11 -9.738298546471619e-09 8.542341969598082e-07 6.108667435147598e-07 2.0232595147009703e-05 0.999999915279476 0.9998417282650349 1.0000020219170649 1.539586050162901e-10 -1.2114738466997885e-07 -1.211974555170398e-07 1.1423613926972398e-10 -9.245814748523904e-11 -9.738539928854188e-09 8.472165627275263e-08 6.61383899205554e-08 2.021780545293611e-06 0.9999783919360685 0.9998263543617967 1.0004314154964176 -8.441344818144768e-07 -2.67605432812117e-05 -3.0045665899567286e-05 -4.020588448349662e-06 1.4256510906485215e-12 -9.697629948424116e-09 2.1647366326678645e-05 1.5464175883940912e-05 0.0004314159568596898 0.9999387697676251 0.9997980522053206 1.0006188277082573 -1.0028410812129038e-05 -4.987301218550326e-05 -7.606861048104345e-05 -3.631109024765471e-05 4.840423025872727e-10 -9.559266823595534e-09 6.212299101310094e-05 4.437460394253003e-05 0.0006191628023803772 0.9999999925354504 0.9998417834478666 1.0000001832260577 1.5276745411824802e-10 -1.0828521615783695e-08 -1.0829184429845735e-08 1.5960819575136817e-10 -9.262646921244574e-11 -9.738564454118994e-09 7.483959295710066e-09 2.7155656312520473e-08 1.8496616040756998e-07
2.182 0.9999917445168116 0.9998358919975673 1.0001851552320216 -1.1470298813406842e-07 -1.1216614600424623e-05 -1.1688924190251516e-05 -5.637604918919203e-07 -6.639406501471323e-11 -9.92824549507874e-09 8.25757991234681e-06 5.899214313796928e-06 0.00018515494224997315 0.9999991457676501 0.9998411786172747 1.0000202308750248 -8.844531277902799e-10 -1.2145869277305163e-06 -1.2196002244871177e-06 -5.6048619722805435e-09 -9.03298883765717e-11 -9.935832806130024e-09 8.542341087963333e-07 6.108735471169103e-07 2.023056691533581e-05 0.9999999152795674 0.9998417282686974 1.0000020218989758 1.550379784854302e-10 -1.211468298489518e-07 -1.211967295841939e-07 1.1442506131897255e-10 -9.228659336406215e-11 -9.936059351302332e-09 8.472115152733444e-08 6.61665695970242e-08 2.0217656871152016e-06 0.9999783912175974 0.9998263538521268 1.0004300711023537 -8.895994185537737e-07 -2.6721926817669476e-05 -3.0003665627290777e-05 -4.056934547356368e-06 1.6529027765635506e-12 -9.895525637687046e-09 2.1647924827654384e-05 1.546457722687496e-05 0.00043007158655555686 0.9999387562833533 0.9997980425788239 1.0006079331782347 -1.0534020177162366e-05 -4.9573257908242066e-05 -7.568950482408337e-05 -3.650824843168523e-05 4.829278017408896e-10 -9.756319579518686e-09 6.212256290473037e-05 4.437433796060198e-05 0.000608264574201908 0.9999999925355416 0.9998417834515295 1.0000001832279468 1.5443698290034005e-10 -1.0828565997178075e-08 -1.0829057733377953e-08 1.603959027794766e-10 -9.2455566124873e-11 -9.936081898147736e-09 7.4792476997949e-09 2.721597093164573e-08 1.8503525047095301e-07
2.192 0.9999917444796729 0.9998358919746985 1.000184963460231 -1.2069914384536935e-07 -1.1210953979304369e-05 -1.1683085942500146e-05 -5.69314137072892e-07 -6.614539013903689e-11 -1.0129723659664746e-08 8.257614061966042e-06 5.899242981432071e-06 0.00018496316787083833 0.9999991457676621 0.9998411786209543 1.0000202288487772 -9.422278320378922e-10 -1.2145262268397233e-06 -1.2195391475554139e-06 -5.6645838563906645e-09 -9.01433364818615e-11 -1.0137165219557881e-08 8.542340671674104e-07 6.108804049896109e-07 2.0228537420068507e-05 0.9999999152796275 0.9998417282724115 1.0000020218801946 1.576617596387678e-10 -1.2114624338695305e-07 -1.2119596778878205e-07 1.1472054642676446e-10 -9.210882893638686e-11 -1.0137376318365933e-08 8.472090731116228e-08 6.619558939169409e-08 2.0217445038877547e-06 0.9999783905530298 0.9998263533810345 1.0004287293459952 -9.349881708492092e-07 -2.668330080476619e-05 -2.9961724234632674e-05 -4.093171066798553e-06 1.8866116463350922e-12 -1.009722634276978e-08 2.1648430867748117e-05 1.5464941050840507e-05 0.00042872985560697045 0.9999387449100572 0.9997980344602995 1.0005971204123982 -1.1035004363565007e-05 -4.927248940013866e-05 -7.53122910991102e-05 -3.6702539757138875e-05 4.818263879210123e-10 -9.95721123517549e-09 6.212035376993512e-05 4.4372799198440975e-05 0.0005974495786189738 0.9999999925356022 0.9998417834552433 1.0000001832291447 1.576601632820079e-10 -1.0828578509628268e-08 -1.0828895338725513e-08 1.6128964700388985e-10 -9.22783224241723e-11 -1.013739674964933e-08 7.477233306364997e-09 2.727830359424455e-08 1.850433852220143e-07
2.202 0.9999917444450279 0.9998358919536854 1.000184771818984 -1.2669301753969378e-07 -1.1205293133740736e-05 -1.1677250762587924e-05 -5.748619709893612e-07 -6.58908339984761e-11 -1.0335067950496044e-08 8.257645746037414e-06 5.899269833365856e-06 0.0001847715242378232 0.9999991457676325 0.9998411786246792 1.0000202268216682 -9.990596007552071e-10 -1.2144654676342335e-06 -1.2194781954225125e-06 -5.724179444553347e-09 -8.995135476754202e-11 -1.0342360822911575e-08 8.54234100206573e-07 6.108873318140719e-07 2.0226506786420123e-05 0.9999999152796443 0.999841728276168 1.0000020218604193 1.6131516842333004e-10 -1.211455985987586e-07 -1.2119532802293643e-07 1.1513531530706844e-10 -9.192494626221339e-11 -1.034255588437677e-08 8.472095196380977e-08 6.6225451321379e-08 2.021717387608723e-06 0.9999783899431539 0.9998263529490843 1.0004273902184724 -9.80281782735865e-07 -2.6644665349750082e-05 -2.9919841827457948e-05 -4.1292982253452034e-06 2.1262180729231517e-12 -1.0302797839577497e-08 2.1648883738068134e-05 1.546526684290919e-05 0.00042739075561831866 0.9999387356553022 0.999798027855152 1.000586388423637 -1.1531157685612738e-05 -4.897073527650639e-05 -7.493696041647342e-05 -3.689398789015267e-05 4.807373895777565e-10 -1.0162010242670225e-08 6.211635358163803e-05 4.4369980409101e-05 0.0005867169599349222 0.9999999925356193 0.9998417834590003 1.000000183229348 1.6191864568100966e-10 -1.082853276725171e-08 -1.0828854564348453e-08 1.623030911222872e-10 -9.209557288716187e-11 -1.0342574428632727e-08 7.47793793470209e-09 2.734261409629166e-08 1.8499418327045373e-07
2.212 0.9999917444129282 0.9998358919345658 1.0001845803081892 -1.3268333482692795e-07 -1.119963208569324e-05 -1.1671418707052036e-05 -5.804040389331279e-07 -6.563146109996412e-11 -1.0544344966045658e-08 8.257674924413274e-06 5.899294836632585e-06 0.00018458001153178141 0.9999991457675554 0.9998411786284457 1.0000202247935135 -1.0555120737429132e-09 -1.2144046709101921e-06 -1.2194174231516927e-06 -5.783691023183737e-09 -8.97541094838466e-11 -1.0551485697364726e-08 8.542342180012549e-07 6.108943289953315e-07 2.0224475217470208e-05 0.9999999152796103 0.9998417282799649 1.0000020218394499 1.6539251731683528e-10 -1.211449157901619e-07 -1.2119486468760632e-07 1.1562801452763895e-10 -9.173596838601814e-11 -1.0551664587369584e-08 8.472125382634763e-08 6.625611222736566e-08 2.0216857036195487e-06 0.9999783893886143 0.9998263525567375 1.0004260537075425 -1.0254677848486357e-06 -2.660602062769841e-05 -2.9878018405634666e-05 -4.165316298447291e-06 2.3710297353424715e-12 -1.0512306946868175e-08 2.164928284794953e-05 1.5465554174732886e-05 0.00042605427471295576 0.9999387285246464 0.9997980227673515 1.0005757361923813 -1.2022355497182547e-05 -4.866802486972156e-05 -7.456350378566532e-05 -3.708261639279582e-05 4.796594235746486e-10 -1.037078588844681e-08 6.211055356373916e-05 4.4365875235183516e-05 0.0005760658383275225 0.9999999925355855 0.9998417834627968 1.0000001832283554 1.666037322746737e-10 -1.0828449061971217e-08 -1.0828990514232965e-08 1.6339426458164737e-10 -9.190729010769222e-11 -1.0551681375385846e-08 7.480843785853914e-09 2.7408772584726333e-08 1.849019528508806e-07
2.222 0.9999917443834159 0.9998358919173723 1.0001843889275697 -1.3866948082353763e-07 -1.1193970887479581e-05 -1.1665589668993251e-05 -5.859404581374876e-07 -6.536733641026774e-11 -1.0757622450246937e-08 8.257701547765914e-06 5.899317951544453e-06 0.00018438862937270503 0.9999991457674311 0.9998411786322557 1.0000202227642654 -1.1121793136587214e-09 -1.2143438870579508e-06 -1.2193567220745375e-06 -5.843231557514656e-09 -8.955199919038021e-11 -1.0764607959902362e-08 8.542344075392593e-07 6.109013807334094e-07 2.022244270455125e-05 0.999999915279526 0.9998417282838022 1.0000020218172334 1.6927067877089885e-10 -1.2114424572440738e-07 -1.211944687319846e-07 1.1608537487835847e-10 -9.154225525439777e-11 -1.0764770405049983e-08 8.472174279971356e-08 6.628749893135945e-08 2.0216508602482227e-06 0.9999783888899616 0.9998263522043891 1.0004247197988179 -1.0705383394686892e-06 -2.656736685785741e-05 -2.983625380238419e-05 -4.201225632517593e-06 2.620463280694437e-12 -1.0725821798452716e-08 2.1649627670944346e-05 1.5465802663608365e-05 0.00042472039849059557 0.9999387235222593 0.9997980191998757 1.0005651626815324 -1.2508530521163556e-05 -4.8364387867301306e-05 -7.419191205330198e-05 -3.726844873897958e-05 4.78591557278988e-10 -1.0583608012994278e-08 6.210294577346686e-05 4.4360477911149865e-05 0.0005654953262188786 0.9999999925355012 0.9998417834666347 1.0000001832261125 1.7108985214532144e-10 -1.0828378094558828e-08 -1.0829194354111758e-08 1.6444996505136283e-10 -9.171428836155561e-11 -1.0764785007705695e-08 7.48521976489734e-09 2.747660907757327e-08 1.8478376528466317e-07
2.232 0.999991744356532 0.9998358919021352 1.0001841976768142 -1.4465126996521232e-07 -1.118830958322807e-05 -1.1659763461977399e-05 -5.914713826846556e-07 -6.509916165154946e-11 -1.0974969789141111e-08 8.257725558940558e-06 5.899339132015287e-06 0.00018419737709794655 0.9999991457672653 0.9998411786361148 1.0000202207340552 -1.1696359722905257e-09 -1.214283158315426e-06 -1.2192959047358083e-06 -5.902950969163685e-09 -8.934571932819967e-11 -1.0981796821450418e-08 8.542346392883575e-07 6.109084491856214e-07 2.0220409178270984e-05 0.9999999152793964 0.9998417282876865 1.0000020217938974 1.7235689645593208e-10 -1.2114363052771923e-07 -1.2119395286261134e-07 1.1635752188822795e-10 -9.134451313894811e-11 -1.0981942170132993e-08 8.47223222412028e-08 6.631942348416886e-08 2.0216143296575255e-06 0.9999783884476879 0.9998263518923917 1.000423388476636 -1.1154887916507198e-06 -2.6528704259024576e-05 -2.9794547768663768e-05 -4.237026611481295e-06 2.874231777278653e-12 -1.0943411862136059e-08 2.164991772011297e-05 1.5466011954738442e-05 0.00042338911102845556 0.9999387206513519 0.9997980171550166 1.0005546668468672 -1.2989654775471295e-05 -4.8059854031928187e-05 -7.382217598546107e-05 -3.7451508281503195e-05 4.775330639528591e-10 -1.080054781647518e-08 6.209352282767001e-05 4.4353783069219535e-05 0.0005550045401855489 0.9999999925353716 0.9998417834705188 1.0000001832227492 1.747834317967838e-10 -1.0828361899381425e-08 -1.082927819444885e-08 1.6532044000187057e-10 -9.151712791260009e-11 -1.0981954648850247e-08 7.490196480993267e-09 2.7545699923595287e-08 1.8465810532821462e-07
2.242 0.9999917443323159 0.9998358918888838 1.0001840065556564 -1.5062873473195635e-07 -1.11826481775877e-05 -1.1653939982778351e-05 -5.969969412053616e-07 -6.482760035027189e-11 -1.119645732103442e-08 8.257746905372043e-06 5.899358333668806e-06 0.00018400625422259964 0.999999145767068 0.9998411786400317 1.0000202187031852 -1.228369991509003e-09 -1.214222487533334e-06 -1.21923486667748e-06 -5.96297358164422e-09 -8.913584946432702e-11 -1.120312224655705e-08 8.542348817066226e-07 6.109154796210536e-07 2.0218374893950893e-05 0.9999999152792329 0.9998417282916268 1.0000020217697467 1.7415298932245005e-10 -1.2114307314031793e-07 -1.2119321294810478e-07 1.1631999047001196e-10 -9.11429637978305e-11 -1.1203250083786588e-08 8.472288130736789e-08 6.635154686534657e-08 2.021578097163967e-06 0.9999783880622491 0.9998263516210724 1.0004220597246265 -1.1603165514293861e-06 -2.6490033015537155e-05 -2.9752900135238674e-05 -4.272719593622278e-06 3.1311973817979095e-12 -1.1165147965307422e-08 2.1650152543540334e-05 1.546618171781362e-05 0.0004220603958342805 0.9999387199144695 0.9997980166345909 1.0005442476440212 -1.3465726274841171e-05 -4.77544530092168e-05 -7.345428642886964e-05 -3.7631818188225456e-05 4.764826514995499e-10 -1.1021677223127282e-08 6.208227773508438e-05 4.434578562070254e-05 0.0005445926094667541 0.999999992535208 0.9998417834744587 1.0000001832185685 1.7718600310007343e-10 -1.0828403520539583e-08 -1.0829138018502645e-08 1.6588147774563024e-10 -9.131646192029351e-11 -1.1203260910906982e-08 7.494754287771117e-09 2.7615262866896204e-08 1.8454606430682044e-07
2.252 0.9999917443108077 0.9998358918776485 1.000183815563866 -1.5660193060260208e-07 -1.1176986636264638e-05 -1.164811930990337e-05 -6.025171889769007e-07 -6.455327218865453e-11 -1.1422157170833408e-08 8.257765548475919e-06 5.899375521676893e-06 0.00018381526066560392 0.9999991457668553 0.9998411786440193 1.0000202166720704 -1.2886915391292665e-09 -1.214161837872471e-06 -1.2191736866090725e-06 -6.02334964158469e-09 -8.892274407319067e-11 -1.1428656672493049e-08 8.542351123450395e-07 6.109224183933637e-07 2.021634060298611e-05 0.9999999152790497 0.9998417282956344 1.000002021745199 1.7434385907525126e-10 -1.2114253698763115e-07 -1.211923274259812e-07 1.1592241524249831e-10 -9.093865380405827e-11 -1.1428766842776566e-08 8.472330815933467e-08 6.638347905713502e-08 2.0215448197171067e-06 0.999978387734079 0.9998263513907428 1.000420733526031 -1.2050202451212968e-06 -2.645135327463125e-05 -2.9711310911394043e-05 -4.308304863556085e-06 3.3913732666912997e-12 -1.1391102461319953e-08 2.165033172299651e-05 1.5466311646480294e-05 0.00042073423639797447 0.9999387213136857 0.9997980176400775 1.0005339040329806 -1.3936759587636828e-05 -4.744821422286814e-05 -7.30882344113606e-05 -3.7809401394803426e-05 4.754393185067072e-10 -1.1247069996983008e-08 6.206920379016483e-05 4.4336480682140505e-05 0.0005342586816619374 0.9999999925350244 0.9998417834784666 1.0000001832139898 1.7798256710599627e-10 -1.0828466065300899e-08 -1.0828852275282134e-08 1.6608250599538084e-10 -9.111302260746369e-11 -1.1428775903546678e-08 7.497760591273203e-09 2.768438495034047e-08 1.84471374919909e-07
2.262 0.9999917442920494 0.9998358918684611 1.000183624701194 -1.6257078687082803e-07 -1.117132491356333e-05 -1.164230165096948e-05 -6.080320979681963e-07 -6.427667841536627e-11 -1.1652142861805701e-08 8.257781461064242e-06 5.899390670653595e-06 0.00018362439654325804 0.9999991457666436 0.9998411786480909 1.0000202146411474 -1.3506601204425556e-09 -1.2141011621512273e-06 -1.2191125728857353e-06 -6.08404666898503e-09 -8.870755162946838e-11 -1.1658473484522752e-08 8.542353187183963e-07 6.10929230463876e-07 2.0214307272584794e-05 0.9999999152788647 0.9998417282997244 1.0000020217206944 1.7286943652288243e-10 -1.2114197474414674e-07 -1.2119150464509605e-07 1.151978081503579e-10 -9.073220794647729e-11 -1.1658565589164803e-08 8.472350951159385e-08 6.641494800060134e-08 2.0215171470978214e-06 0.9999783874635997 0.9998263512017058 1.0004194098638521 -1.249599118610664e-06 -2.641266517345135e-05 -2.9669780233106327e-05 -4.343782622691107e-06 3.6539405118644114e-12 -1.162134880372303e-08 2.1650454863511868e-05 1.5466401451564205e-05 0.0004194106161932599 0.9999387248507231 0.9997980201727034 1.0005236349808493 -1.4402779389373815e-05 -4.714116683995448e-05 -7.272401109044066e-05 -3.7984280596719194e-05 4.744022021971524e-10 -1.1476800629645045e-08 6.205429449631371e-05 4.4325863522524326e-05 0.0005240019262242899 0.99999999253484 0.9998417834825565 1.000000183209452 1.7711263871765136e-10 -1.0828502726245749e-08 -1.0828628836163903e-08 1.6595607127180837e-10 -9.090700756948565e-11 -1.1658572799003497e-08 7.498202954548894e-09 2.775243002353593e-08 1.8445530906168152e-07
2.272 0.9999917442760815 0.9998358918613521 1.0001834339673086 -1.685350436796075e-07 -1.1165662987799017e-05 -1.1636487176749568e-05 -6.135415870423619e-07 -6.399884896605129e-11 -1.1886489701802617e-08 8.25779461690285e-06 5.899403758111102e-06 0.0001834336617470711 0.999999145766451 0.9998411786522613 1.00002021261079 -1.4140728317834687e-09 -1.214040436580273e-06 -1.219051696845371e-06 -6.1449783437760965e-09 -8.849059100945697e-11 -1.1892647452692156e-08 8.542354933893156e-07 6.109359046981439e-07 2.021227554743713e-05 0.9999999152786961 0.999841728303911 1.0000020216966097 1.6993326908587613e-10 -1.211413630060062e-07 -1.2119091600829703e-07 1.1423252883383916e-10 -9.052432163472416e-11 -1.1892720990962645e-08 8.47234480531725e-08 6.644590434768018e-08 2.021496220139104e-06 0.999978387251224 0.9998263510542581 1.0004180887209184 -1.2940526780666228e-06 -2.637396887450734e-05 -2.962830819589716e-05 -4.379153019678437e-06 3.918187771378399e-12 -1.1855962267961862e-08 2.165052157684809e-05 1.5466450849679907e-05 0.0004180895183874717 0.9999387305270284 0.9997980242334986 1.0005134394634931 -1.4863816254296039e-05 -4.6833339767886295e-05 -7.236160758667284e-05 -3.815647828030264e-05 4.733700212074744e-10 -1.1710945425761765e-08 6.203754350795746e-05 4.431392952414786e-05 0.0005138215365976599 0.999999992534671 0.9998417834867425 1.0000001832053331 1.747788750867474e-10 -1.082848995020161e-08 -1.0828639176782415e-08 1.6558893787796846e-10 -9.069972646902282e-11 -1.1892726375717622e-08 7.49570517609074e-09 2.7819299442054506e-08 1.8450446778703612e-07
2.282 0.9999917442629414 0.9998358918563492 1.0001832433617672 -1.7449428514569613e-07 -1.1160000876477044e-05 -1.1630675878616477e-05 -6.190455633703386e-07 -6.372017526444307e-11 -1.2125273849154742e-08 8.257804982545053e-06 5.899414758130423e-06 0.00018324305572219146 0.999999145766293 0.9998411786565428 1.0000202105812694 -1.4785287457563834e-09 -1.2139796757731662e-06 -1.218991050298619e-06 -6.206046426282059e-09 -8.827310186261434e-11 -1.2131255091487405e-08 8.542356300325217e-07 6.109424463271713e-07 2.0210245443555266e-05 0.9999999152785584 0.9998417283082065 1.0000020216732188 1.6593829248217838e-10 -1.2114071635447962e-07 -1.211905538774799e-07 1.1312416264369674e-10 -9.0315502592054e-11 -1.2131309651262183e-08 8.472317178324833e-08 6.647649550831784e-08 2.0214806224001526e-06 0.9999783870973565 0.9998263509486899 1.000416770079931 -1.3383805327259236e-06 -2.6335264579217548e-05 -2.9586894712750876e-05 -4.414416191233968e-06 4.1832159442558015e-12 -1.2095019773643139e-08 2.165053146929721e-05 1.5466459554502607e-05 0.00041677092570029366 0.9999387383438172 0.9997980298233269 1.0005033164664896 -1.5319904047159786e-05 -4.6524761648633286e-05 -7.200101484384698e-05 -3.8326016765551524e-05 4.72341755381684e-10 -1.1949581664444058e-08 6.201894459605841e-05 4.4300674160003605e-05 0.0005037167318710979 0.9999999925345329 0.9998417834910376 1.0000001832019072 1.7138517044259276e-10 -1.0828442182445877e-08 -1.0828875893604445e-08 1.6507878816697888e-10 -9.049143842789078e-11 -1.2131313224064562e-08 7.490935021889876e-09 2.7885375099104948e-08 1.84601512302081e-07
2.292 0.9999917442526607 0.9998358918534773 1.0001830528840248 -1.8044802362406585e-07 -1.1154338620808214e-05 -1.162486756790577e-05 -6.245439548151904e-07 -6.344163078808592e-11 -1.236857345896655e-08 8.257812518183692e-06 5.899423640882406e-06 0.00018305257761962095 0.999999145766178 0.9998411786609435 1.0000202085527539 -1.5435339568655449e-09 -1.213918918377409e-06 -1.2189304462898775e-06 -6.267174006912858e-09 -8.805532708886237e-11 -1.2374374436538415e-08 8.542357230401233e-07 6.109488662237752e-07 2.0208216540610066e-05 0.9999999152784612 0.9998417283126187 1.0000020216506929 1.6138029137708482e-10 -1.2114007318871331e-07 -1.2119023067766138e-07 1.1195060118494827e-10 -9.010669001337319e-11 -1.237440941246563e-08 8.472279602177e-08 6.650695945604198e-08 2.021467056591209e-06 0.9999783870023933 0.9998263508852849 1.0004154539235146 -1.3825823636773161e-06 -2.6296552514028202e-05 -2.954553951469925e-05 -4.44957229453669e-06 4.4481090887899696e-12 -1.2338599072567927e-08 2.1650484141231965e-05 1.5466427275834187e-05 0.0004154548205960077 0.9999387483020953 0.9997980369429037 1.0004932649856622 -1.5771078382049456e-05 -4.621546083446143e-05 -7.164222363126576e-05 -3.849291823678049e-05 4.713165086230332e-10 -1.2192788463669247e-08 6.199849163805451e-05 4.428609298829223e-05 0.0004936867584267054 0.9999999925344352 0.9998417834954495 1.0000001831993466 1.6742762186702184e-10 -1.0828398115231701e-08 -1.082915138873346e-08 1.6450363922665438e-10 -9.028336561460058e-11 -1.2374411464602923e-08 7.485389650293646e-09 2.795126080574772e-08 1.8471125799287955e-07
2.302 0.9999917442452649 0.9998358918527566 1.000182862533455 -1.8639578657581606e-07 -1.1148676255865314e-05 -1.1619062021357246e-05 -6.300367219044224e-07 -6.31639181725526e-11 -1.261646824297232e-08 8.257817185709667e-06 5.899430377919709e-06 0.0001828622266088816 0.9999991457661092 0.9998411786654666 1.0000202065253279 -1.6085981353109249e-09 -1.2138581959499885e-06 -1.218869663660798e-06 -6.328316044223691e-09 -8.783822765452846e-11 -1.262208527387989e-08 8.542357698032469e-07 6.109551774576199e-07 2.0206188425079612e-05 0.9999999152784068 0.9998417283171516 1.0000020216291192 1.567513642662656e-10 -1.2113946528128728e-07 -1.211897257004532e-07 1.1075645367392652e-10 -8.989825766606092e-11 -1.2622100227011227e-08 8.472244906353172e-08 6.653754088523099e-08 2.021452143611352e-06 0.9999783869667203 0.9998263508643219 1.0004141402342623 -1.4266579400853637e-06 -2.6257832898523333e-05 -2.950424229521192e-05 -4.484621518777691e-06 4.712445906247032e-12 -1.2586780853325998e-08 2.1650379194809722e-05 1.5466353725308563e-05 0.00041414118561135705 0.9999387604026795 0.9997980455928057 1.0004832840273497 -1.621737573703715e-05 -4.590546535209425e-05 -7.128522469246149e-05 -3.865720475407976e-05 4.702928564577255e-10 -1.2440645889936054e-08 6.19761786239329e-05 4.427018165882614e-05 0.00048373089155653463 0.9999999925343809 0.9998417834999823 1.000000183197737 1.6339873569335571e-10 -1.0828389040779858e-08 -1.082924526952864e-08 1.6390792246622e-10 -9.00760097233838e-11 -1.2622100483205194e-08 7.480696408642901e-09 2.8017568155031737e-08 1.847975318615719e-07
2.312 0.9999917442407735 0.9998358918542022 1.0001826723093594 -1.9233716127857906e-07 -1.1143013786042095e-05 -1.1613259153311058e-05 -6.355238536857681e-07 -6.288748800712003e-11 -1.2869039648180783e-08 8.257818957634256e-06 5.899434948569347e-06 0.00018267200202334695 0.9999991457660828 0.9998411786701129 1.0000202044989999 -1.673287726651387e-09 -1.2137975094968897e-06 -1.2188086190994005e-06 -6.389456397226826e-09 -8.762280064906021e-11 -1.2874468440620645e-08 8.542357745051742e-07 6.109613976610639e-07 2.0204160946365635e-05 0.9999999152783923 0.9998417283218053 1.0000020216085068 1.5248665511202646e-10 -1.2113889330531773e-07 -1.2118895493992872e-07 1.0955799502008336e-10 -8.969146389756113e-11 -1.2874462986792947e-08 8.472222425087098e-08 6.656845821187542e-08 2.0214338151673824e-06 0.9999783869907167 0.9998263508860722 1.0004128289947576 -1.4706071262352439e-06 -2.6219105922487565e-05 -2.9463002883443574e-05 -4.519564080574114e-06 4.975267883529791e-12 -1.2839646261414552e-08 2.165021624352341e-05 1.546623862302314e-05 0.000412830003505378 0.9999387746462023 0.9997980557734814 1.000473372608501 -1.6658832941945657e-05 -4.559480287479683e-05 -7.093000892130497e-05 -3.8818898248693166e-05 4.692697508146432e-10 -1.2693236258506007e-08 6.195199966813675e-05 4.4252935923170144e-05 0.00047384843683699796 0.9999999925343661 0.9998417835046352 1.0000001831970893 1.5973411641226842e-10 -1.0828416225467081e-08 -1.0829073962552914e-08 1.633077334712272e-10 -8.986982296961025e-11 -1.2874461506624529e-08 7.477972871515664e-09 2.808482573021298e-08 1.8483710675391532e-07
2.322 0.9999917442392032 0.9998358918578281 1.0001824822109564 -1.9827180425093184e-07 -1.1137351186147208e-05 -1.1607459076068351e-05 -6.410053516705597e-07 -6.261369488774873e-11 -1.3126370884535685e-08 8.257817821601646e-06 5.899437342848766e-06 0.00018248190324417617 0.9999991457660934 0.9998411786748785 1.000020202473689 -1.7372389018348927e-09 -1.2137368296854692e-06 -1.2187474276522705e-06 -6.450591973289628e-09 -8.7409783624662e-11 -1.3131606958102233e-08 8.54235750044626e-07 6.109675487441853e-07 2.020213414575973e-05 0.9999999152784113 0.9998417283265763 1.0000020215887782 1.4895211726341268e-10 -1.2113832853914746e-07 -1.211880337342024e-07 1.0835834633845616e-10 -8.948650990678532e-11 -1.3131580670208936e-08 8.472215850774358e-08 6.659987278361306e-08 2.021411706319557e-06 0.9999783870747571 0.9998263509508055 1.0004115201875665 -1.514429867049725e-06 -2.618037174454443e-05 -2.9421821304894125e-05 -4.554400208394797e-06 5.2358387302795325e-12 -1.309727827266304e-08 2.1649994916804096e-05 1.546608170077892e-05 0.00041152125714438703 0.9999387910331222 0.9997980674852525 1.0004635297566624 -1.7095486879246296e-05 -4.52835007249708e-05 -7.057656742651437e-05 -3.897802050747848e-05 4.682461283097644e-10 -1.2950643166430043e-08 6.19259490178554e-05 4.423435164174046e-05 0.0004640387312492447 0.999999992534385 0.9998417835094059 1.0000001831973238 1.5679953216866027e-10 -1.0828450435410867e-08 -1.0828751994558545e-08 1.627064342880637e-10 -8.966581509388198e-11 -1.3131577274293489e-08 7.47753243389502e-09 2.815340017114267e-08 1.848251451484209e-07
2.332 0.9999917442405676 0.9998358918636456 1.000182292237368 -2.0419944013645052e-07 -1.1131688424050207e-05 -1.1601662007453531e-05 -6.464812084236392e-07 -6.234306952784275e-11 -1.3388546016247497e-08 8.257813776872722e-06 5.899437558511221e-06 0.00018229192950505922 0.9999991457661319 0.9998411786797595 1.0000202004492165 -1.8001591656774467e-09 -1.2136761211912397e-06 -1.2186863093646499e-06 -6.511710910464919e-09 -8.719942722093893e-11 -1.3393585485222414e-08 8.542357154656815e-07 6.109736492882858e-07 2.0200108036373264e-05 0.9999999152784553 0.9998417283314601 1.000002021569753 1.464420029398769e-10 -1.2113773496922494e-07 -1.2118718206035685e-07 1.0716981307265724e-10 -8.92846636545845e-11 -1.3393537820834366e-08 8.472223921571803e-08 6.663184125605577e-08 2.0213866710585315e-06 0.9999783872192108 0.9998263510587876 1.0004102137952284 -1.5581261742846925e-06 -2.6141630516628647e-05 -2.938069768885401e-05 -4.589130121085883e-06 5.4933468115740646e-12 -1.3359762163216933e-08 2.1649714856451556e-05 1.5465882699619227e-05 0.0004102149293090938 0.9999388095637282 0.99979808072832 1.0004537545099035 -1.752737431998517e-05 -4.4971585895742445e-05 -7.022489144245159e-05 -3.913459315509502e-05 4.672210144373293e-10 -1.3212952010436285e-08 6.189802105422638e-05 4.421442478568173e-05 0.0004543011443012681 0.9999999925344283 0.9998417835142899 1.0000001831982623 1.5488926138168593e-10 -1.0828455820864857e-08 -1.0828499733171445e-08 1.6211611630840112e-10 -8.946492883607288e-11 -1.3393532555440426e-08 7.47899995955022e-09 2.8223390348888063e-08 1.847717684834032e-07
2.342 0.9999917442448809 0.9998358918716673 1.000182102387627 -2.1011987980387547e-07 -1.1126025488012425e-05 -1.159586810297999e-05 -6.519513876779752e-07 -6.20763377099827e-11 -1.365565205724213e-08 8.257806823607401e-06 5.899435592918322e-06 0.0001821020798308734 0.9999991457661886 0.9998411786847512 1.000020198425307 -1.861846121960894e-09 -1.2136153686059851e-06 -1.2186254223052666e-06 -6.572772041670502e-09 -8.699307116830421e-11 -1.3660490358879239e-08 8.542356888487397e-07 6.109797063162766e-07 2.0198082457794796e-05 0.9999999152785148 0.9998417283364527 1.000002021551159 1.4515931201934412e-10 -1.2113709713698795e-07 -1.2118655845608317e-07 1.0603318654568421e-10 -8.908682084010826e-11 -1.3660420820699084e-08 8.472243277874907e-08 6.666430742832485e-08 2.0213597839284995e-06 0.9999783874244467 0.9998263512102825 1.0004089098002593 -1.6016961400115913e-06 -2.6102882409762164e-05 -2.9339632101606278e-05 -4.623754008243934e-06 5.746938950184156e-12 -1.3627184277944671e-08 2.1649375706077962e-05 1.5465641361794266e-05 0.0004089110026372526 0.9999388302381427 0.9997980955027659 1.000444045916748 -1.795453186381415e-05 -4.465908508217634e-05 -6.987497216454925e-05 -3.9288637634141085e-05 4.661932239585047e-10 -1.348024927570083e-08 6.186821028628127e-05 4.419315143282801e-05 0.0004446350794257428 0.9999999925344876 0.999841783519282 1.000000183199631 1.5420601539921898e-10 -1.0828417139100326e-08 -1.082847577806797e-08 1.6157775351775035e-10 -8.926770632166927e-11 -1.366041360299227e-08 7.48174830135653e-09 2.8294627028722586e-08 1.8469165857412425e-07
2.352 0.9999917442521556 0.9998358918819035 1.0001819126607097 -2.1603306255913428e-07 -1.1120362397620127e-05 -1.159007734846399e-05 -6.574158213566726e-07 -6.18145110705388e-11 -1.3927777065574357e-08 8.257796951038114e-06 5.89943143544609e-06 0.00018191235314890178 0.9999991457662535 0.9998411786898481 1.0000201964016289 -1.9222302418124815e-09 -1.2135545879718725e-06 -1.2185647556851495e-06 -6.633702490625682e-09 -8.679131852991587e-11 -1.3932409208972513e-08 8.542356779905989e-07 6.109857152061612e-07 2.0196057123591133e-05 0.9999999152785792 0.9998417283415484 1.0000020215326635 1.4517405034925923e-10 -1.2113643131168688e-07 -1.2118615197065116e-07 1.0502163859563166e-10 -8.889363880016865e-11 -1.3932318351981475e-08 8.472270428099384e-08 6.669717085300145e-08 2.021331728691898e-06 0.9999783876908279 0.9998263514055529 1.000407608185188 -1.6451399757978915e-06 -2.606412762568989e-05 -2.929862443774172e-05 -4.658272026993635e-06 5.995527766217681e-12 -1.389963321880625e-08 2.164897709881992e-05 1.546535742257778e-05 0.00040760945973836594 0.9999388530563228 0.999798111808555 1.0004344030361132 -1.8376995949132727e-05 -4.4346024694056985e-05 -6.95268006423788e-05 -3.944017520383625e-05 4.651617194989608e-10 -1.3752623923414543e-08 6.183651134261333e-05 4.417052776206082e-05 0.00043503997573201295 0.999999992534552 0.9998417835243772 1.000000183201099 1.548204452965324e-10 -1.0828350458719247e-08 -1.082866890054879e-08 1.6116449925848694e-10 -8.907552169478628e-11 -1.393230851079641e-08 7.48525035327276e-09 2.8366852674650987e-08 1.845961906631154e-07
2.362 0.9999917442624023 0.9998358918943641 1.0001817230555947 -2.219390989250117e-07 -1.1114699190749273e-05 -1.1584289585584626e-05 -6.628744351892546e-07 -6.155830053902848e-11 -1.420501080768306e-08 8.257784133698549e-06 5.899425065497934e-06 0.0001817227484385934 0.9999991457663151 0.9998411786950434 1.0000201943778497 -1.9814158482373065e-09 -1.2134938138372466e-06 -1.2185041548688937e-06 -6.6944237437770695e-09 -8.659487677892886e-11 -1.4209432553715867e-08 8.542356766394243e-07 6.109916662810177e-07 2.019403179123166e-05 0.9999999152786369 0.9998417283467399 1.0000020215139354 1.4638163567352148e-10 -1.2113577183195361e-07 -1.2118580762087433e-07 1.0421360776869632e-10 -8.870588350803788e-11 -1.420931953184925e-08 8.472300805993315e-08 6.673037136346861e-08 2.0213031755457368e-06 0.9999783880187176 0.9998263516448589 1.0004063089326072 -1.6884580545073002e-06 -2.602536638351227e-05 -2.92576744471402e-05 -4.692684328070161e-06 6.2387103220125665e-12 -1.4177198972780068e-08 2.1648518653510026e-05 1.5465030607681146e-05 0.0004063102833407857 0.9999388780180628 0.9997981296455355 1.0004248249372736 -1.879480289104767e-05 -4.403243084547571e-05 -6.918036780939377e-05 -3.9589226965368676e-05 4.641250283567087e-10 -1.4030166236879631e-08 6.180291897063826e-05 4.414655005214621e-05 0.0004255153099960993 0.9999999925346092 0.9998417835295684 1.0000001832023326 1.566278141814946e-10 -1.0828290037274245e-08 -1.0828924046579526e-08 1.609549722199038e-10 -8.888863831034572e-11 -1.4209306804540328e-08 7.489008465729928e-09 2.843992674320626e-08 1.8449610492488652e-07
2.372 0.9999917442756329 0.9998358919090587 1.0001815335713196 -2.2783827491832154e-07 -1.1109035896941276e-05 -1.1578504635307455e-05 -6.683271948572105e-07 -6.130873380813344e-11 -1.44874452024651e-08 8.257768340603161e-06 5.899416459494599e-06 0.00018153326479366383 0.9999991457663605 0.9998411787003307 1.0000201923536929 -2.0396866558608544e-09 -1.2134330721820445e-06 -1.2184434440103142e-06 -6.754896766361218e-09 -8.640530537506624e-11 -1.4491651747015839e-08 8.542356714117122e-07 6.109975521256123e-07 2.0192006378605332e-05 0.9999999152786759 0.9998417283520217 1.0000020214946983 1.484983606955455e-10 -1.2113514484917035e-07 -1.2118534994882847e-07 1.0364800904275682e-10 -8.852488447656391e-11 -1.449151626873245e-08 8.47232734043142e-08 6.676389762762061e-08 2.021275433914386e-06 0.9999783884084745 0.9998263519284591 1.0004050120252337 -1.7316509186481015e-06 -2.5986598893677e-05 -2.9216781857160482e-05 -4.726991100631768e-06 6.475429601364833e-12 -1.4459973340939129e-08 2.1647999983680877e-05 1.5464660639833186e-05 0.00040501345634897686 0.9999389051229961 0.9997981490134408 1.0004153106998208 -1.920798889781452e-05 -4.371832933251508e-05 -6.883566461079945e-05 -3.973581390771999e-05 4.630822324367596e-10 -1.4312968388701815e-08 6.176742804824238e-05 4.412121468948656e-05 0.0004160605987853878 0.9999999925346482 0.9998417835348499 1.000000183203058 1.5934430127840714e-10 -1.0828261907886815e-08 -1.0829065735849725e-08 1.609875315919069e-10 -8.870808640218963e-11 -1.4491500687663512e-08 7.492294766683658e-09 2.8513830550770755e-08 1.844081030366682e-07
2.382 0.9999917442918599 0.9998358919259998 1.0001813442070202 -2.3373100009973163e-07 -1.1103372519109545e-05 -1.1572722417438662e-05 -6.737741418888173e-07 -6.106658059431073e-11 -1.4775173675240938e-08 8.257749550820204e-06 5.899405601029554e-06 0.00018134390139494647 0.9999991457663818 0.999841178705706 1.0000201903289818 -2.097451265971684e-09 -1.2133723629413162e-06 -1.2183825464501314e-06 -6.815159760703721e-09 -8.622306798623544e-11 -1.4779160629832981e-08 8.542356572563258e-07 6.110033684068852e-07 2.018998092866869e-05 0.9999999152786875 0.9998417283573889 1.0000020214747771 1.5111454023084565e-10 -1.211345501509241e-07 -1.2118470218769794e-07 1.0328682944040289e-10 -8.835114338515065e-11 -1.477900181718354e-08 8.47234202620388e-08 6.679770315197413e-08 2.0212503346758057e-06 0.9999783888604588 0.9998263522566125 1.0004037174459446 -1.7747192297998487e-06 -2.5947825337975556e-05 -2.9175946493528702e-05 -4.761192609149022e-06 6.704583640269973e-12 -1.474805046122962e-08 2.1647420713582375e-05 1.5464247249962423e-05 0.0004037189618158184 0.9999389343705982 0.9997981699118933 1.0004058594136127 -1.961659003351915e-05 -4.340374561603069e-05 -6.849268212640215e-05 -3.9879956943051556e-05 4.6203202093630875e-10 -1.4601124256188181e-08 6.173003360328094e-05 4.4094518180510844e-05 0.00040667540074427127 0.9999999925346592 0.999841783540217 1.0000001832030978 1.6256027479595966e-10 -1.082826632301584e-08 -1.0829017343696168e-08 1.6122475430295684e-10 -8.853517195558564e-11 -1.4778983331503562e-08 7.494170572275446e-09 2.8588448620441018e-08 1.8435382506636634e-07
2.392 0.9999917443111015 0.9998358919452017 1.0001811549619473 -2.396177084950406e-07 -1.1097709036512231e-05 -1.1566942980279288e-05 -6.792153844815972e-07 -6.083256012278359e-11 -1.5068292320049298e-08 8.257727759235893e-06 5.899392483631294e-06 0.0001811546574784293 0.9999991457663728 0.9998411787111674 1.0000201883036524 -2.15514407929969e-09 -1.2133116623023622e-06 -1.218321514150902e-06 -6.8753167812360435e-09 -8.604925999713612e-11 -1.5072054021247214e-08 8.542356459096302e-07 6.110091083233513e-07 2.0187955505113174e-05 0.9999999152786653 0.9998417283628401 1.000002021454107 1.53796069147804e-10 -1.211339637289605e-07 -1.2118391654880326e-07 1.0302544511813878e-10 -8.818539904222763e-11 -1.5071871430163988e-08 8.4723396030744e-08 6.683162751634916e-08 2.0212293884668326e-06 0.9999783893750315 0.9998263526295794 1.0004024251777939 -1.8176636717836232e-06 -2.5909045874680115e-05 -2.9135168311416506e-05 -4.795289182986636e-06 6.925556684535257e-12 -1.5041525951081456e-08 2.164678048429173e-05 1.5463790180799588e-05 0.00040242678291436566 0.9999389657601943 0.999798192340406 1.0003964701786936 -2.0020642135595603e-05 -4.308870482878552e-05 -6.815141160606846e-05 -4.0021676899580294e-05 4.6097348207230235e-10 -1.4894729602793386e-08 6.169073082362826e-05 4.4066457156961634e-05 0.0003973593191577521 0.9999999925346367 0.9998417835456678 1.0000001832023893 1.6584165173927538e-10 -1.0828279087744693e-08 -1.082883060403612e-08 1.615618504083049e-10 -8.837013599464344e-11 -1.5071850221918393e-08 7.493847648608134e-09 2.866337934814439e-08 1.8435082683593233e-07
2.402 0.99999174433338 0.9998358919666822 1.000180965835449 -2.4549875687653877e-07 -1.1092045426967521e-05 -1.1561166441207454e-05 -6.846510368051994e-07 -6.060818611449005e-11 -1.536689809876125e-08 8.25770296511655e-06 5.899377102885207e-06 0.00018096553234673438 0.999999145766334 0.9998411787167167 1.0000201862777383 -2.213121135200425e-09 -1.2132509451513035e-06 -1.218260468245453e-06 -6.935478712401354e-09 -8.588444821215853e-11 -1.537042970957298e-08 8.542356574346868e-07 6.110147599587667e-07 2.018593012132697e-05 0.9999999152786103 0.9998417283683768 1.0000020214327234 1.5618634794106216e-10 -1.211333610979032e-07 -1.2118311389520834e-07 1.0275355626501293e-10 -8.802891699899615e-11 -1.537022299860803e-08 8.4723203383771e-08 6.686544415239935e-08 2.021212876039675e-06 0.999978389952558 0.9998263530476224 1.0004011352039928 -1.8604848521999298e-06 -2.5870260659872147e-05 -2.9094447334395366e-05 -4.829281157567211e-06 7.137273116856371e-12 -1.5340497357941486e-08 2.1646078942480207e-05 1.5463289179061425e-05 0.00040113690295361695 0.9999389992909575 0.9997982162983865 1.0003871421051913 -2.0420180727245155e-05 -4.277323179949688e-05 -6.781184441221197e-05 -4.016099446413521e-05 4.599055014313569e-10 -1.5193881942790577e-08 6.164951504981528e-05 4.4037028368555205e-05 0.0003881120048817263 0.999999992534581 0.9998417835512041 1.0000001832009668 1.6883129634138095e-10 -1.082827544960053e-08 -1.0828626877101868e-08 1.6188849474606634e-10 -8.821435691053445e-11 -1.537019850345979e-08 7.491128822608559e-09 2.8738066159418387e-08 1.844023438836023e-07
2.412 0.9999917443587224 0.9998358919904632 1.0001807768269333 -2.513743698475034e-07 -1.1086381689137296e-05 -1.1555392897816609e-05 -6.900811447717742e-07 -6.03938881423374e-11 -1.5671090687564275e-08 8.257675152363137e-06 5.899359444296407e-06 0.00018077652538624878 0.9999991457662694 0.9998411787223597 1.000020184251332 -2.2716059448689773e-09 -1.2131902072163943e-06 -1.2181995094737867e-06 -6.995687883015265e-09 -8.572971292024825e-11 -1.5674386451002384e-08 8.542357029432692e-07 6.110203123730919e-07 2.01839047099261e-05 0.9999999152785262 0.9998417283740049 1.0000020214107193 1.5806188407236165e-10 -1.2113273751955458e-07 -1.2118239537981512e-07 1.0242831410298018e-10 -8.788224297898931e-11 -1.567415508263023e-08 8.472290587472215e-08 6.689903224954768e-08 2.0211993372311644e-06 0.999978390593405 0.9998263535110054 1.0003998475078744 -1.9031832464585462e-06 -2.5831469869092626e-05 -2.9053783566901292e-05 -4.8631687994753205e-06 7.33894412685538e-12 -1.5645064649509052e-08 2.1645315720686886e-05 1.5462743982045087e-05 0.0003998493053983749 0.9999390349619132 0.9997982417851369 1.0003778743131904 -2.0815240970260594e-05 -4.245735107824844e-05 -6.747397193270613e-05 -4.029793010904169e-05 4.5882680279054154e-10 -1.5498681186696146e-08 6.160638175697836e-05 4.400622866833725e-05 0.00037893315965268454 0.9999999925344969 0.999841783556832 1.0000001831989236 1.7130558596463655e-10 -1.0828250691119076e-08 -1.0828507222776751e-08 1.6216180949489538e-10 -8.806847997398136e-11 -1.567412761052622e-08 7.486675522569284e-09 2.8812225031567822e-08 1.8449145104825221e-07
2.422 0.9999917443871567 0.9998358920165672 1.0001805879358259 -2.572446544679905e-07 -1.1080717845992762e-05 -1.154962237624205e-05 -6.955056535891665e-07 -6.019047680919249e-11 -1.5980971115666098e-08 8.257644281602093e-06 5.899339479252195e-06 0.00018058763604157977 0.999999145766185 0.9998411787281027 1.0000201822245445 -2.330703327834431e-09 -1.2131294687170634e-06 -1.2181386679174472e-06 -7.0558854593571e-09 -8.558561553977532e-11 -1.5984025974590746e-08 8.542357758252346e-07 6.110257653956632e-07 2.0181879134932897e-05 0.9999999152784195 0.9998417283797306 1.0000020213882057 1.5931766172414884e-10 -1.2113211311362266e-07 -1.211817903956176e-07 1.0210895114279529e-10 -8.774678071378614e-11 -1.598376957961554e-08 8.472260636327254e-08 6.693251003367791e-08 2.021185961171079e-06 0.9999783912979392 0.999826354019993 1.0003985620728513 -1.9457592135162063e-06 -2.5792673702226282e-05 -2.9013176941686158e-05 -4.896952273544299e-06 7.529466941641705e-12 -1.595532923434643e-08 2.1644490428701686e-05 1.546215431193757e-05 0.00039856397384053854 0.9999390727719382 0.9997982687998532 1.000368665932604 -2.1205857682232247e-05 -4.2141086944457434e-05 -6.713778553126443e-05 -4.04325040596582e-05 4.577361922734746e-10 -1.5809228498305618e-08 6.156132654635452e-05 4.397405500456181e-05 0.00036982253978788096 0.9999999925343898 0.999841783562557 1.000000183196371 1.731601003183815e-10 -1.0828225429776988e-08 -1.0828501393633105e-08 1.6244100177490203e-10 -8.79335764634156e-11 -1.5983739018159075e-08 7.481844268971516e-09 2.88861611791584e-08 1.845857004081391e-07
2.432 0.9999917444187119 0.9998358920450168 1.000180399161544 -2.631096591297144e-07 -1.1075053928190975e-05 -1.1543854837942014e-05 -7.009244475516055e-07 -5.999918471820217e-11 -1.6296643014194183e-08 8.257610302614405e-06 5.899317173729429e-06 0.00018039886375676806 0.9999991457660873 0.9998411787339527 1.0000201801974755 -2.3904585558737566e-09 -1.213068757208291e-06 -1.2180779084400486e-06 -7.115952529278263e-09 -8.54536080888431e-11 -1.6299451766466503e-08 8.542358592968907e-07 6.110311314501595e-07 2.0179853260273548e-05 0.9999999152782958 0.9998417283855614 1.0000020213652854 1.5990748231288975e-10 -1.2113151563295814e-07 -1.2118126445319144e-07 1.0191385106984754e-10 -8.762294439881811e-11 -1.629916922145246e-08 8.472240317281333e-08 6.696617126230602e-08 2.021169951468281e-06 0.9999783920665255 0.9998263545748477 1.0003972788823872 -1.9882130552150823e-06 -2.5753872365481883e-05 -2.8972627327865307e-05 -4.930631684393591e-06 7.708070580184161e-12 -1.6271394417145304e-08 2.164360266588286e-05 1.546151988461187e-05 0.00039728089193119076 0.9999391127197611 0.9997982973416263 1.0003595161030616 -2.1592065397383952e-05 -4.1824463390924236e-05 -6.68032765576023e-05 -4.056473633726598e-05 4.566330030962962e-10 -1.612562741804055e-08 6.15143451571993e-05 4.394050442698149e-05 0.00036077996034695336 0.9999999925342657 0.9998417835683869 1.0000001831934116 1.743489836808434e-10 -1.0828227168783116e-08 -1.0828574623494827e-08 1.6284426543232732e-10 -8.781028263517232e-11 -1.6299135435307483e-08 7.47805173320448e-09 2.896059710164266e-08 1.8465287276124624e-07
2.442 0.9999917444534158 0.9998358920758342 1.0001802105034971 -2.689694282239721e-07 -1.1069389947545481e-05 -1.1538090220007777e-05 -7.063374440857261e-07 -5.982089031341058e-11 -1.661821224920972e-08 8.257573176074387e-06 5.899292501273063e-06 0.0001802102079310825 0.9999991457659824 0.9998411787399158 1.0000201781702172 -2.4509127608798555e-09 -1.2130080821708728e-06 -1.2180171717121736e-06 -7.175803038958782e-09 -8.533442458522992e-11 -1.6620768893017048e-08 8.542359432223397e-07 6.110364256529673e-07 2.0177827025389774e-05 0.9999999152781612 0.9998417283915018 1.00000202134205 1.5979062315882124e-10 -1.2113095461521244e-07 -1.2118075788240176e-07 1.0192944141290825e-10 -8.751206959250769e-11 -1.6620459521606856e-08 8.472235493652956e-08 6.700026482136409e-08 2.0211498130897645e-06 0.9999783928995252 0.9998263551758297 1.00039599792 -2.0305450704664616e-06 -2.5715066046596127e-05 -2.8932134570964825e-05 -4.964207167967934e-06 7.873640129592482e-12 -1.6593366001886395e-08 2.1642652042975166e-05 1.546084042408866e-05 0.0003960000433292031 0.999939154803963 0.9997983274094427 1.0003504239738221 -2.1973898422423067e-05 -4.15075041006574e-05 -6.647043638901073e-05 -4.0694646851411654e-05 4.5551545760843487e-10 -1.6447983239119744e-08 6.146543348876924e-05 4.3905574099993436e-05 0.0003518052998767228 0.9999999925341306 0.9998417835743278 1.0000001831901366 1.748313026364495e-10 -1.0828265037118115e-08 -1.0828667272991893e-08 1.63458218002537e-10 -8.770015483498625e-11 -1.6620422774867757e-08 7.476147493633721e-09 2.9036129566524862e-08 1.8467563701592683e-07
2.452 0.9999917444912949 0.9998358921090408 1.0001800219611094 -2.748240081142559e-07 -1.106372588804666e-05 -1.1532328471143986e-05 -7.117446679267207e-07 -5.965620636290335e-11 -1.694578572708553e-08 8.257532883675712e-06 5.899265448652982e-06 0.00018002166793574067 0.9999991457658738 0.9998411787459976 1.0000201761428755 -2.5121066904730223e-09 -1.212947424311069e-06 -1.2179564096791019e-06 -7.235458116147841e-09 -8.522898302997389e-11 -1.6948085205854633e-08 8.542360328351432e-07 6.110416542467172e-07 2.0175800480540616e-05 0.9999999152780203 0.9998417283975599 1.0000020213186065 1.589254916876194e-10 -1.211304107000564e-07 -1.211802225388255e-07 1.0213409443180406e-10 -8.741482752870126e-11 -1.6947748265278093e-08 8.472247756355809e-08 6.703482862443102e-08 2.0211255783601832e-06 0.999978393797298 0.9998263558231987 1.0003947191692837 -2.0727555618190346e-06 -2.567625490332147e-05 -2.889169852906522e-05 -4.997678967812721e-06 8.025654807066174e-12 -1.692135189235306e-08 2.1641638192536088e-05 1.5460115669508105e-05 0.000394721411715961 0.9999391990229798 0.9997983590021872 1.0003413887037118 -2.235139084457924e-05 -4.119023243888919e-05 -6.613925646829628e-05 -4.082225547725743e-05 4.543827148862603e-10 -1.677640345698531e-08 6.14145876122487e-05 4.386926130932304e-05 0.00034289850586303485 0.9999999925339892 0.9998417835803851 1.0000001831866536 1.7456532603399402e-10 -1.0828320066822736e-08 -1.0828731347778372e-08 1.6426125150871824e-10 -8.760364831543261e-11 -1.6947708265138703e-08 7.476270844615375e-09 2.9112834585879945e-08 1.8465382983401563e-07
2.462 0.9999917445323773 0.9998358921446591 1.0001798335338412 -2.8067340170952243e-07 -1.1058061715651518e-05 -1.1526569566270234e-05 -7.171462519629838e-07 -5.950642427620995e-11 -1.7279473301197128e-08 8.25748941811956e-06 5.899236008901166e-06 0.00017983324317462173 0.9999991457657675 0.9998411787522049 1.0000201741155905 -2.574037784826361e-09 -1.2128867471672303e-06 -1.2178955998916456e-06 -7.295047284433532e-09 -8.513798423160763e-11 -1.7281509434493386e-08 8.542361404612978e-07 6.110468125176109e-07 2.0173773791846284e-05 0.9999999152778781 0.9998417284037403 1.0000020212950977 1.573158000958624e-10 -1.2112984773704262e-07 -1.2117963643590476e-07 1.0239848606788089e-10 -8.733213199240659e-11 -1.72811444197036e-08 8.47227553136928e-08 6.706973227351558e-08 2.0210982492309506e-06 0.9999783947602014 0.9998263565172122 1.0003934426139307 -2.114844790794478e-06 -2.5637439075598395e-05 -2.8851319087370633e-05 -5.031047434983206e-06 8.162746643128244e-12 -1.7255461671252944e-08 2.1640560759414333e-05 1.5459345368192946e-05 0.00039344498085991137 0.9999392453751079 0.9997983921186435 1.0003324094610593 -2.2724576491679282e-05 -4.0872671467621526e-05 -6.580972831878898e-05 -4.0947582058937465e-05 4.532337271873401e-10 -1.7110997878862946e-08 6.136180376283129e-05 4.383156345437023e-05 0.0003340596009661927 0.9999999925338472 0.9998417835865653 1.0000001831831042 1.7355430668691053e-10 -1.082835614534021e-08 -1.0828744361083387e-08 1.6512408715422424e-10 -8.752174805596174e-11 -1.728110128784603e-08 7.478084196408075e-09 2.9190385181748662e-08 1.8459766732578587e-07
2.472 0.9999917445766908 0.9998358921827114 1.0001796452211866 -2.865175186584194e-07 -1.1052397406015399e-05 -1.1520813505410782e-05 -7.225423625589562e-07 -5.937220723428183e-11 -1.7619386876015312e-08 8.257442764002714e-06 5.899204169823771e-06 0.000179644933134229 0.9999991457656693 0.9998411787585438 1.0000201720885358 -2.636607841712219e-09 -1.2128260242691911e-06 -1.2178347451264095e-06 -7.354732658462523e-09 -8.506243788222337e-11 -1.7621153390573058e-08 8.542362685521604e-07 6.110518930440426e-07 2.017174723070116e-05 0.9999999152777408 0.9998417284100501 1.0000020212716956 1.5506006129457402e-10 -1.2112923900074983e-07 -1.211790024015389e-07 1.025604250366766e-10 -8.72650657106032e-11 -1.7620759638942375e-08 8.472314771247327e-08 6.710487017783716e-08 2.0210691795029746e-06 0.9999783957885917 0.9998263572581275 1.0003921682377293 -2.156812928460886e-06 -2.559861871171896e-05 -2.8810996156747582e-05 -5.0643129546717625e-06 8.284207465178654e-12 -1.7595807366686355e-08 2.1639419381684075e-05 1.5458529262837692e-05 0.0003921707346708205 0.9999392938585027 0.9997984267574966 1.0003234854236076 -2.3093488884148646e-05 -4.05548439745377e-05 -6.54818435422755e-05 -4.1070646336126606e-05 4.5206756487777174e-10 -1.74518778306884e-08 6.130707832150511e-05 4.379247803402597e-05 0.0003252886901029107 0.9999999925337093 0.9998417835928745 1.0000001831796628 1.718967111486745e-10 -1.0828346479108547e-08 -1.0828709416703136e-08 1.6588417480064574e-10 -8.74552550067969e-11 -1.762071343854523e-08 7.481053290078513e-09 2.926852494483236e-08 1.8452043397453324e-07
2.482 0.9999917446242629 0.9998358922232204 1.0001794570226397 -2.923561695741966e-07 -1.104673296454551e-05 -1.1515060307470708e-05 -7.279331068128891e-07 -5.925448029972648e-11 -1.7965639817633378e-08 8.257392888891631e-06 5.899169909220905e-06 0.000179456737369923 0.9999991457655848 0.9998411787650213 1.0000201700618805 -2.6996186983623754e-09 -1.2127652580342926e-06 -1.2177738672723077e-06 -7.414616989019959e-09 -8.500319682630349e-11 -1.7967130889569052e-08 8.542364023119004e-07 6.110568952079546e-07 2.0169721126301342e-05 0.9999999152776141 0.9998417284164964 1.0000020212485725 1.523566998165521e-10 -1.2112858693499354e-07 -1.2117834216988204e-07 1.0251695030047373e-10 -8.721457204756196e-11 -1.7966707783650035e-08 8.472359673490647e-08 6.714029648344782e-08 2.021039688922727e-06 0.9999783968828231 0.9998263580462 1.0003908960245294 -2.1986600492494754e-06 -2.555979398970099e-05 -2.87707296675118e-05 -5.0974758528348975e-06 8.389234272903227e-12 -1.794250288308473e-08 2.163821368142408e-05 1.5457667085545353e-05 0.0003908986571880433 0.9999393444711832 0.9997984629173345 1.0003146157783953 -2.3458161228896687e-05 -4.023677249732129e-05 -6.515559381142943e-05 -4.119146785238561e-05 4.508831649468476e-10 -1.779915723641735e-08 6.125040780553553e-05 4.37520026391576e-05 0.0003165859684640759 0.999999992533582 0.9998417835993204 1.0000001831764995 1.6979172784566858e-10 -1.082829328629099e-08 -1.0828648267022388e-08 1.6643894209999636e-10 -8.740524106142056e-11 -1.7966658641822343e-08 7.484625007405583e-09 2.9347387808983786e-08 1.8443437544395176e-07
2.492 0.9999917446751203 0.9998358922662072 1.0001792689376492 -2.981891212935398e-07 -1.1041068423648391e-05 -1.1509310000075983e-05 -7.333184942258404e-07 -5.915430138251387e-11 -1.83183485163102e-08 8.257339751420593e-06 5.899133199605121e-06 0.00017926865542473833 0.9999991457655186 0.9998411787716434 1.0000201680357481 -2.762827613845904e-09 -1.2127044780352215e-06 -1.217712997720725e-06 -7.47470609129731e-09 -8.496152119322426e-11 -1.8319558030755216e-08 8.542365179559481e-07 6.110618221572731e-07 2.0167695789698984e-05 0.9999999152775018 0.9998417284230843 1.0000020212258516 1.4944950265842204e-10 -1.2112792141150724e-07 -1.211776869088187e-07 1.022625673779566e-10 -8.718111105590035e-11 -1.8319104887855485e-08 8.472403435733237e-08 6.717615103531452e-08 2.0210110443888123e-06 0.9999783980432475 0.9998263588816838 1.0003896259582006 -2.2403861839390984e-06 -2.5520965114297345e-05 -2.873051956006176e-05 -5.130536357871289e-06 8.476900724975966e-12 -1.8295664577836995e-08 2.1636943272481125e-05 1.5456758562928812e-05 0.0003896287324994796 0.9999393972110314 0.999798500596648 1.0003057997216283 -2.381862647089243e-05 -3.991847932395253e-05 -6.48309708592558e-05 -4.131006591710503e-05 4.4967935629186076e-10 -1.8152952307782797e-08 6.119178887484058e-05 4.371013495614363e-05 0.0003079517306227602 0.9999999925334697 0.9998417836059078 1.000000183173739 1.6748239350994284e-10 -1.0828226896356154e-08 -1.0828591922640335e-08 1.667829315745644e-10 -8.737263147677781e-11 -1.831905261673117e-08 7.4882232044898e-09 2.9427314043405383e-08 1.8435131963030353e-07
2.502 0.9999917447292882 0.9998358923116929 1.0001790809655986 -3.0401617415346536e-07 -1.1035403821213402e-05 -1.1503562605340416e-05 -7.386984772616022e-07 -5.907228199869234e-11 -1.8677631210458933e-08 8.257283315505209e-06 5.89909401615973e-06 0.0001790806867388596 0.999999145765473 0.9998411787784139 1.0000201660101942 -2.8260248788232545e-09 -1.2126437193158712e-06 -1.2176521612719308e-06 -7.534947394251588e-09 -8.493809790892767e-11 -1.867855312601432e-08 8.54236596000587e-07 6.110666670908979e-07 2.0165671454698646e-05 0.9999999152774076 0.999841728429819 1.000002021203589 1.4654826978420975e-10 -1.2112727724504247e-07 -1.211770617950277e-07 1.0184965780124547e-10 -8.716593021405194e-11 -1.867806880178473e-08 8.472438320257388e-08 6.721244762658293e-08 2.0209847176695467e-06 0.9999783992702118 0.9998263597648288 1.0003883580226067 -2.2819913962680623e-06 -2.548213229523596e-05 -2.869036577010132e-05 -5.163494639626143e-06 8.545919415845144e-12 -1.8655410738963007e-08 2.1635607774300057e-05 1.5455803425197536e-05 0.00038836094464757303 0.9999394520757949 0.9997985397938322 1.000297036458571 -2.417491736204599e-05 -3.9599986474677916e-05 -6.450796646429231e-05 -4.1426459645890176e-05 4.484549069831313e-10 -1.8513380492832366e-08 6.113121834437559e-05 4.366687277497481e-05 0.0002993863809724291 0.9999999925333748 0.9998417836126421 1.0000001831714365 1.6517900660075253e-10 -1.082818171504418e-08 -1.0828565773513306e-08 1.6696834826522264e-10 -8.735815964857306e-11 -1.8678013487427003e-08 7.491108497849606e-09 2.950834534357043e-08 1.8428644827279797e-07
2.512 0.9999917447867894 0.9998358923596965 1.0001788931058175 -3.0983720267888234e-07 -1.102973917553951e-05 -1.149781812402167e-05 -7.44073026082325e-07 -5.900964974287317e-11 -1.904360850777504e-08 8.257223556894334e-06 5.899052339802375e-06 0.00017889283061791784 0.9999991457654502 0.9998411787853374 1.0000201639852169 -2.8890757116308786e-09 -1.2125829968662714e-06 -1.2175913614624824e-06 -7.595306817341236e-09 -8.493359219273152e-11 -1.9044235986605588e-08 8.542366278866424e-07 6.110714038777612e-07 2.0163648242315065e-05 0.9999999152773321 0.9998417284367033 1.0000020211817837 1.4378728740267294e-10 -1.211266694321748e-07 -1.211764695990053e-07 1.013122805963553e-10 -8.716973275361778e-11 -1.9043719987667182e-08 8.47245651824231e-08 6.724895226071478e-08 2.0209623149386443e-06 0.9999784005640618 0.9998263606958852 1.0003870922016218 -2.323475821413247e-06 -2.5443295722129974e-05 -2.8650268212311205e-05 -5.196350886976334e-06 8.596072642436106e-12 -1.9021861845609583e-08 2.1634206818283812e-05 1.5454801409867523e-05 0.00038709527759705066 0.9999395090630881 0.9997985805071874 1.0002883252034727 -2.4527066495791066e-05 -3.928131567816817e-05 -6.418657243042583e-05 -4.1540668035750766e-05 4.472090863080437e-10 -1.8880562286997895e-08 6.10686931893778e-05 4.362221399242592e-05 0.0002908904457879835 0.999999992533299 0.9998417836195261 1.000000183169592 1.6301665213214867e-10 -1.0828172976596971e-08 -1.0828572435769414e-08 1.6702914144019234e-10 -8.736260904276579e-11 -1.904366148926958e-08 7.492407114189752e-09 2.958994327149397e-08 1.842578319018913e-07
2.522 0.9999917448476464 0.9998358924102363 1.0001787053576148 -3.156521280853302e-07 -1.1024074477257903e-05 -1.1492076530426567e-05 -7.494421694943741e-07 -5.896726714369405e-11 -1.941640299140401e-08 8.257160458327976e-06 5.899008154845261e-06 0.00017870508628811037 0.999999145765449 0.9998411787924157 1.0000201619607922 -2.951894408196561e-09 -1.2125222982620047e-06 -1.217530574834771e-06 -7.655808748478759e-09 -8.494923764007317e-11 -1.9416729348992143e-08 8.542366142711602e-07 6.110759962232857e-07 2.0161626146132927e-05 0.9999999152772753 0.9998417284437409 1.000002021160413 1.4125336891647813e-10 -1.2112608564412516e-07 -1.2117588761353337e-07 1.006261055796924e-10 -8.719341195504425e-11 -1.9416180588797306e-08 8.472453069474279e-08 6.728529482411568e-08 2.020944846466373e-06 0.9999784019251384 0.9998263616750993 1.0003858284791607 -2.364839638379219e-06 -2.540445555739962e-05 -2.8610226776202084e-05 -5.229105346217488e-06 8.625798997155079e-12 -1.9395141255546553e-08 2.163274004304225e-05 1.5453752259063614e-05 0.00038583171529364945 0.9999395681703948 0.9997986227349213 1.0002796651795136 -2.487510627646469e-05 -3.896248836541207e-05 -6.386678057903136e-05 -4.165271000811425e-05 4.45940702159897e-10 -1.9254620467013945e-08 6.100421054025032e-05 4.357615660868688e-05 0.0002824645872176927 0.9999999925332419 0.9998417836265633 1.0000001831681815 1.610815519000698e-10 -1.0828188038184462e-08 -1.0828589485849935e-08 1.669413177047782e-10 -8.738710950324474e-11 -1.941611888379698e-08 7.491493745477857e-09 2.967125550138073e-08 1.8427775412636843e-07
2.532 0.9999917449118807 0.9998358924633307 1.0001785177203022 -3.214608531084954e-07 -1.1018409702605543e-05 -1.1486337789956384e-05 -7.548059645194334e-07 -5.894583806837899e-11 -1.9796139609787008e-08 8.257094002534193e-06 5.89896144659857e-06 0.00017851745299418334 0.9999991457654696 0.9998411787996518 1.0000201599368987 -3.0143780542805156e-09 -1.2124615968713081e-06 -1.2174697692594669e-06 -7.716505232426512e-09 -8.49859921417538e-11 -1.9796157567922807e-08 8.542365613223617e-07 6.110804196628547e-07 2.0159605052997394e-05 0.9999999152772365 0.9998417284509333 1.000002021139455 1.390495203422049e-10 -1.2112549898613005e-07 -1.211752832177214e-07 9.973926373407536e-11 -8.723815318451625e-11 -1.979557604048419e-08 8.47242906614455e-08 6.732121718962814e-08 2.020931965829263e-06 0.9999784033537795 0.9998263627027155 1.0003845668392 -2.406083004738246e-06 -2.5365611948012038e-05 -2.8570241342144328e-05 -5.2617582920651776e-06 8.634626822813592e-12 -1.977537393831348e-08 2.1631207087421843e-05 1.5452655715378578e-05 0.00038457024176685045 0.9999396293950698 0.9997986664751503 1.0002710556187417 -2.521906885404649e-05 -3.8643525685938345e-05 -6.354858275804066e-05 -4.176260437941436e-05 4.446489112423684e-10 -1.9635679111043132e-08 6.0937767675856345e-05 4.352869872310304e-05 0.00027410961948855667 0.9999999925332025 0.9998417836337552 1.0000001831671832 1.594768074076653e-10 -1.082820061095752e-08 -1.0828584657148758e-08 1.6665277462252398e-10 -8.743244811721774e-11 -1.9795510951851365e-08 7.488432833528826e-09 2.975169120938926e-08 1.843432646028837e-07
2.542 0.9999917449795115 0.9998358925189968 1.0001783301931821 -3.2726322188857114e-07 -1.101274483696095e-05 -1.1480601886065954e-05 -7.60164423755759e-07 -5.894607843843782e-11 -2.0182945673763922e-08 8.257024171437571e-06 5.898912202425991e-06 0.0001783299300540414 0.9999991457655092 0.9998411788070471 1.0000201579135017 -3.0763664536967226e-09 -1.2124008741825864e-06 -1.2174089307298815e-06 -7.777404135061869e-09 -8.504405874009722e-11 -2.0182648728849123e-08 8.542364801445714e-07 6.110846787460836e-07 2.0157584787102305e-05 0.9999999152772132 0.9998417284582821 1.000002021118876 1.3733613603557932e-10 -1.2112489110370798e-07 -1.2117464284469466e-07 9.864407917775325e-11 -8.730440564592248e-11 -2.0182033135660852e-08 8.472392381250492e-08 6.735673440296686e-08 2.020921904434132e-06 0.9999784048503225 0.9998263637789774 1.0003833072657673 -2.447206015922825e-06 -2.5326765048730267e-05 -2.853031180841884e-05 -5.294309954522691e-06 8.621403791598987e-12 -2.0162687338260026e-08 2.1629607590330894e-05 1.5451511522413956e-05 0.00038331084118469627 0.9999396927343402 0.9997987117258997 1.0002624957619768 -2.5558986088113143e-05 -3.832444853188204e-05 -6.323197085943525e-05 -4.1870369789449005e-05 4.4333282649803317e-10 -2.0023865832563528e-08 6.0869362023595126e-05 4.347983853473811e-05 0.0002658265276097966 0.9999999925331788 0.9998417836411037 1.0000001831665646 1.5836231625565198e-10 -1.0828191883545112e-08 -1.0828543698506617e-08 1.6615582178840937e-10 -8.749967871110917e-11 -2.0181964445347398e-08 7.484073178552879e-09 2.983128395851066e-08 1.8443491783976227e-07
2.552 0.9999917450505575 0.9998358925772504 1.0001781427755134 -3.3305905602111024e-07 -1.1007079886239652e-05 -1.1474868836609958e-05 -7.655174717066615e-07 -5.896922977894907e-11 -2.057695066274797e-08 8.25695094983614e-06 5.898860414268013e-06 0.0001781425168115638 0.999999145765564 0.9998411788146009 1.0000201558905242 -3.1376778351097427e-09 -1.2123401332031115e-06 -1.2173480795940915e-06 -7.838425338736275e-09 -8.512426799471731e-11 -2.0576331813242667e-08 8.542363882285209e-07 6.110888046601964e-07 2.015556511926244e-05 0.9999999152772014 0.9998417284657872 1.0000020210985987 1.3629467504108486e-10 -1.2112426499956968e-07 -1.2117398727452526e-07 9.742081075274704e-11 -8.73931604185822e-11 -2.0575681269074143e-08 8.472355297079006e-08 6.739208942396026e-08 2.020912054806168e-06 0.9999784064150977 0.9998263649041241 1.0003820497429075 -2.4882087425934773e-06 -2.5287915035303876e-05 -2.8490438107921164e-05 -5.326760475586724e-06 8.585719038324186e-12 -2.0557211315164325e-08 2.1627941194793945e-05 1.545031942756739e-05 0.00038205349780153554 0.9999397581853079 0.999798758485105 1.0002539848587013 -2.5894889587648198e-05 -3.800527755345552e-05 -6.291693682305536e-05 -4.19760246567647e-05 4.4199145520193134e-10 -2.041930981195521e-08 6.079899116254194e-05 4.34295743453097e-05 0.00025761648894418446 0.9999999925331667 0.9998417836486087 1.0000001831662468 1.5791999146672085e-10 -1.0828164780461981e-08 -1.0828487382231223e-08 1.6553054856484868e-10 -8.758901638935614e-11 -2.05756092054853e-08 7.479744112095157e-09 2.991057709437717e-08 1.8452375808117568e-07
2.562 0.9999917451250341 0.9998358926381059 1.0001779554664902 -3.3884825146394414e-07 -1.100141487232626e-05 -1.1469138680627052e-05 -7.708649759342989e-07 -5.901576489509739e-11 -2.0978286529220345e-08 8.256874325872256e-06 5.8988060772280646e-06 0.0001779552125271287 0.9999991457656277 0.9998411788223124 1.0000201538678215 -3.1982049658112033e-09 -1.2122793927402227e-06 -1.2172872570689203e-06 -7.89943117658573e-09 -8.522828859174908e-11 -2.0977338554598602e-08 8.542363056871665e-07 6.110928364099075e-07 2.0153545752089105e-05 0.9999999152771955 0.9998417284734475 1.00000202107848 1.3603234775857812e-10 -1.2112363934052324e-07 -1.2117335745483162e-07 9.620667146611392e-11 -8.750533011375891e-11 -2.097665238650734e-08 8.47232982357598e-08 6.74275748936629e-08 2.020899904892368e-06 0.9999784080484341 0.9998263660783936 1.0003807942546574 -2.529091328141729e-06 -2.5249062098575158e-05 -2.845062019409679e-05 -5.359109939013648e-06 8.526825596118886e-12 -2.0959077889080196e-08 2.1626207548206695e-05 1.5449079181677447e-05 0.0003807981958408592 0.999939825744948 0.9997988067506118 1.0002455221669575 -2.6226810812044847e-05 -3.768603315664399e-05 -6.260347260260164e-05 -4.207958720852839e-05 4.406241740431294e-10 -2.082214261742298e-08 6.072665282223327e-05 4.337790455860682e-05 0.000249480898213295 0.9999999925331602 0.9998417836562684 1.0000001831660872 1.5825686113730448e-10 -1.082813820976464e-08 -1.0828456836834569e-08 1.6491447196645602e-10 -8.770183478001946e-11 -2.0976576915609704e-08 7.476712738427009e-09 2.999021683142648e-08 1.8458278837397252e-07
2.572 0.9999917452029561 0.9998358927015766 1.000177768265262 -3.4463086408631435e-07 -1.0995749814909395e-05 -1.1463411443150178e-05 -7.762068311231717e-07 -5.908638350509725e-11 -2.1387087670220034e-08 8.256794284818366e-06 5.8987491837430336e-06 0.0001777680163212703 0.999999145765694 0.9998411788301798 1.0000201518452043 -3.258000897606346e-09 -1.2122186687834826e-06 -1.217226490692479e-06 -7.96031217831978e-09 -8.53562728997837e-11 -2.138580312041883e-08 8.542362450880815e-07 6.110968014153909e-07 2.0151526358895476e-05 0.9999999152771878 0.9998417284812611 1.0000020210583296 1.364956806814344e-10 -1.2112303051139706e-07 -1.2117278076157631e-07 9.511140153114252e-11 -8.764144243549599e-11 -2.138508062586251e-08 8.472322342512955e-08 6.74633901145453e-08 2.020884038465336e-06 0.9999784097506565 0.9998263673020208 1.000379540785068 -2.5698540748152995e-06 -2.5210206426470573e-05 -2.8410858005385826e-05 -5.391358454479315e-06 8.443589076237453e-12 -2.136842162365125e-08 2.1624406295841045e-05 1.5447790533739008e-05 0.00037954491943046524 0.9999398954101136 0.999798856520179 1.000237106953303 -2.65547811607934e-05 -3.7366735486240156e-05 -6.229157009836198e-05 -4.218107556502599e-05 4.3922959546680294e-10 -2.1232498241229055e-08 6.065234487411902e-05 4.332482767472457e-05 0.00024142139672254362 0.9999999925331523 0.9998417836640816 1.0000001831658965 1.5931937161676433e-10 -1.0828128303576617e-08 -1.0828479250571152e-08 1.6441761628805718e-10 -8.783896142913288e-11 -2.1385001680422833e-08 7.475631429209203e-09 3.007063683216511e-08 1.845985725045194e-07
2.582 0.9999917452843398 0.9998358927676774 1.0001775811709905 -3.504071138744551e-07 -1.0990084716036411e-05 -1.1457687107910042e-05 -7.815430275674697e-07 -5.918196751357426e-11 -2.1803490470007016e-08 8.256710802878105e-06 5.898689719210564e-06 0.00017758092724033043 0.9999991457657554 0.9998411788382013 1.0000201498224948 -3.317283356677089e-09 -1.2121579607867168e-06 -1.2171657665995529e-06 -8.021054390203005e-09 -8.550883005991928e-11 -2.1801861874460424e-08 8.542362041664312e-07 6.111007108074446e-07 2.0149506679318717e-05 0.999999915277172 0.9998417284892258 1.000002021037971 1.374673638411387e-10 -1.2112243728767075e-07 -1.2117224278161246e-07 9.414935522130688e-11 -8.780280521873184e-11 -2.1801102388932804e-08 8.472331448194826e-08 6.749963145880605e-08 2.0208645310991602e-06 0.9999784115220883 0.9998263685752404 1.000378289318263 -2.6104974468757e-06 -2.5171348188951924e-05 -2.8371151436391984e-05 -5.423506227710679e-06 8.3353928111556e-12 -2.1785379109654064e-08 2.162253707443961e-05 1.5446453226438748e-05 0.0003782936526653947 0.999939967177537 0.9997989077914791 1.000228738492809 -2.6878831978392862e-05 -3.7047404413856684e-05 -6.198122107809655e-05 -4.228050780939267e-05 4.3780718933734665e-10 -2.16505130120318e-08 6.0576065323863666e-05 4.3270342285245344e-05 0.0002334399067118081 0.9999999925331367 0.999841783672046 1.000000183165497 1.6088946281954539e-10 -1.0828134228866535e-08 -1.0828540318978559e-08 1.6405361066627674e-10 -8.800062898620516e-11 -2.1801019946346863e-08 7.476351243838481e-09 3.0152046851975344e-08 1.8457490827214328e-07
2.592 0.9999917453692023 0.9998358928364235 1.000177394182913 -3.561772928344197e-07 -1.0984419561754342e-05 -1.1451965622295773e-05 -7.868736441015592e-07 -5.930352311193372e-11 -2.2227634266234514e-08 8.256623849957255e-06 5.898627664859573e-06 0.00017739394440940395 0.9999991457658092 0.9998411788463774 1.0000201477995887 -3.37634289255934e-09 -1.212097251397291e-06 -1.217105034768363e-06 -8.081732377773349e-09 -8.568730234218029e-11 -2.222565404894755e-08 8.542361710400753e-07 6.111045694817127e-07 2.0147486607667828e-05 0.9999999152771449 0.9998417284973428 1.0000020210173004 1.3865654087463424e-10 -1.211218426989724e-07 -1.2117169383849212e-07 9.324513331402774e-11 -8.798964990329807e-11 -2.2224856455405003e-08 8.472351148014254e-08 6.753637020106138e-08 2.020842388953881e-06 0.9999784133630539 0.9998263698982877 1.0003770398384983 -2.6510219808814833e-06 -2.5132487538615046e-05 -2.833150034155446e-05 -5.4555535514180816e-06 8.201257533206384e-12 -2.221008983192535e-08 2.1620599515391347e-05 1.5445066998755436e-05 0.0003770443797661105 0.9999400410438314 0.9997989605620994 1.0002204160690742 -2.7198994465484878e-05 -3.672805953894305e-05 -6.167241710235235e-05 -4.237790198153658e-05 4.363560787260754e-10 -2.2076325648869582e-08 6.0497812314725976e-05 4.321444707655056e-05 0.00022553867178000484 0.9999999925331089 0.9998417836801627 1.0000001831647856 1.6267700989760858e-10 -1.082813868838307e-08 -1.0828590357408332e-08 1.6374786823537751e-10 -8.818813502544902e-11 -2.2224770042394815e-08 7.478259492354418e-09 3.023460574860509e-08 1.845250822514715e-07
2.602 0.9999917454575641 0.9998358929078329 1.000177207300357 -3.619416424375812e-07 -1.0978754337747064e-05 -1.1446246937204697e-05 -7.921987702096071e-07 -5.945131674653094e-11 -2.2659660377595982e-08 8.256533400232842e-06 5.898563005206297e-06 0.00017720706714289216 0.9999991457658531 0.9998411788547106 1.000020145776473 -3.4354186690747875e-09 -1.212036523375253e-06 -1.2170442489390639e-06 -8.142430902265748e-09 -8.58920973760615e-11 -2.2657320666373203e-08 8.542361379216442e-07 6.111083872257999e-07 2.0145466218368566e-05 0.9999999152771045 0.9998417285056144 1.000002020996305 1.3982325817583926e-10 -1.2112122943475552e-07 -1.2117108802509218e-07 9.231434420562569e-11 -8.820258020219313e-11 -2.265648426654677e-08 8.472375994026511e-08 6.757369774281976e-08 2.0208187119045427e-06 0.9999784152738788 0.9998263712713968 1.0003757923301817 -2.6914281602627783e-06 -2.509362462729233e-05 -2.829190457120936e-05 -5.487500728822121e-06 8.040742807176866e-12 -2.26426953289825e-08 2.161859325557726e-05 1.544363159363639e-05 0.00037579708519680527 0.9999401170054922 0.9997990148295431 1.00021213897422 -2.7515299556861135e-05 -3.640872020930133e-05 -6.136514944665048e-05 -4.247327600022656e-05 4.3487577067613534e-10 -2.2510077133857367e-08 6.041758414083498e-05 4.3157140839723544e-05 0.00021772030437541004 0.9999999925330679 0.9998417836884335 1.0000001831637495 1.6444275544845033e-10 -1.0828124501899532e-08 -1.0828583631296432e-08 1.6341533008356661e-10 -8.840172669689278e-11 -2.2656393921434942e-08 7.480764259481972e-09 3.031851039118147e-08 1.844615158391629e-07
2.612 0.9999917455494476 0.9998358929819255 1.0001770205227087 -3.6770028248538975e-07 -1.0973089045773188e-05 -1.1440531045794961e-05 -7.975184201281512e-07 -5.962657179854181e-11 -2.309971290042001e-08 8.256439439253552e-06 5.898495732624435e-06 0.00017702029492011796 0.9999991457658881 0.999841178863204 1.0000201437531917 -3.4946288673649455e-09 -1.211975776311478e-06 -1.2169834065490693e-06 -8.203160179032342e-09 -8.61241012489863e-11 -2.3097005624977447e-08 8.542361093874523e-07 6.111121787462224e-07 2.0143445713305202e-05 0.9999999152770517 0.9998417285140435 1.0000020209750298 1.4084909893798515e-10 -1.2112059687681283e-07 -1.2117042220994224e-07 9.134695547961131e-11 -8.844255584271836e-11 -2.3096129522037214e-08 8.472403343119011e-08 6.761168665477552e-08 2.0207943615497104e-06 0.9999784172548869 0.9998263726948041 1.0003745467778398 -2.7317163476440764e-06 -2.505475962227377e-05 -2.8252364006539324e-05 -5.519347988082554e-06 7.853315171781585e-12 -2.3083339881705875e-08 2.161651794507735e-05 1.5442146763449815e-05 0.00037455175364446583 0.9999401950588925 0.9997990705912272 1.0002039065088606 -2.782777785377803e-05 -3.60894055393244e-05 -6.105940897403023e-05 -4.256664757755172e-05 4.333650643075597e-10 -2.2951911057881967e-08 6.033537925787632e-05 4.309842247870082e-05 0.00020998784157210301 0.9999999925330146 0.9998417836968623 1.0000001831624332 1.6606782417669962e-10 -1.0828091040381684e-08 -1.0828517118484734e-08 1.630460175954514e-10 -8.86424958462006e-11 -2.3096035431009183e-08 7.483483074942603e-09 3.040389992624355e-08 1.843923523307813e-07
2.622 0.9999917456448753 0.9998358930587198 1.000176833849356 -3.7345324000581663e-07 -1.0967423708548047e-05 -1.1434817989434333e-05 -8.028325157013957e-07 -5.982944670823245e-11 -2.3547937731126276e-08 8.25634195887636e-06 5.898425842988848e-06 0.00017683362724966333 0.9999991457659158 0.9998411788718627 1.000020141729788 -3.5539986769004817e-09 -1.2119150290326582e-06 -1.2169225541466744e-06 -8.263837939482108e-09 -8.63836341275238e-11 -2.354485492639201e-08 8.542360964321961e-07 6.111159532170938e-07 2.0141425311064808e-05 0.9999999152769868 0.9998417285226349 1.0000020209535183 1.4170867489363417e-10 -1.211199641176299e-07 -1.21169743401541e-07 9.042557767096866e-11 -8.871014737927544e-11 -2.3543938382169142e-08 8.472431822079899e-08 6.765032619440727e-08 2.020770102948067e-06 0.9999784193064007 0.9998263741687431 1.0003733031660644 -2.7718868126686534e-06 -2.5015892710385774e-05 -2.8212878561358504e-05 -5.551095463506712e-06 7.637692294010567e-12 -2.3532169621425834e-08 2.1614373242362537e-05 1.5440612266143924e-05 0.0003733083698831623 0.9999402752002796 0.9997991278444783 1.0001957179820935 -2.8136459654981574e-05 -3.577013441687463e-05 -6.075518591171086e-05 -4.2658034196733604e-05 4.318234488054683e-10 -2.3401973519081114e-08 6.025119628199199e-05 4.303829100992661e-05 0.0002023448107759602 0.9999999925329494 0.9998417837054527 1.0000001831608805 1.6752662870994126e-10 -1.0828057431346227e-08 -1.0828437486799835e-08 1.6272278469184995e-10 -8.891084047618825e-11 -2.35438402933628e-08 7.48611952737835e-09 3.049071991291345e-08 1.8432439278484678e-07
2.632 0.9999917457438693 0.9998358931382357 1.0001766472796503 -3.7920053757039617e-07 -1.0961758354393971e-05 -1.1429107819890206e-05 -8.081409479097906e-07 -6.006080768954032e-11 -2.400448409015839e-08 8.256240943684324e-06 5.89835332602973e-06 0.00017664706354458742 0.9999991457659358 0.9998411788806895 1.0000201397062705 -3.6135484326049676e-09 -1.211854307347985e-06 -1.2168617500135503e-06 -8.324350778456367e-09 -8.667155136759871e-11 -2.400101710465856e-08 8.542361017372664e-07 6.111197041768517e-07 2.013940515812919e-05 0.9999999152769109 0.9998417285313924 1.0000020209317795 1.4238151715929386e-10 -1.2111935693743324e-07 -1.2116911017059253e-07 8.966286236987098e-11 -8.900626387450575e-11 -2.4000059302512562e-08 8.472458334434988e-08 6.768950639996004e-08 2.0207468739909554e-06 0.999978421428741 0.9998263756934458 1.0003720614794804 -2.8119398209500577e-06 -2.4977024084405e-05 -2.817344813833104e-05 -5.5827432587665775e-06 7.393792380037468e-12 -2.398933402163439e-08 2.1612158800256137e-05 1.5439027855231304e-05 0.00037206691864797404 0.999940357425769 0.9997991865865281 1.0001875727115666 -2.844137504872082e-05 -3.545092549201493e-05 -6.045246950193202e-05 -4.274745317059997e-05 4.3025014067403633e-10 -2.3860413247073144e-08 6.016503398123119e-05 4.2976745556575335e-05 0.00019479530750879587 0.9999999925328734 0.9998417837142102 1.0000001831591006 1.6879826070548066e-10 -1.0828049535661551e-08 -1.0828403145635624e-08 1.6255851142160163e-10 -8.920752724422256e-11 -2.399995730977884e-08 7.488257928784585e-09 3.057870610029294e-08 1.8426733692953053e-07
2.642 0.9999917458464527 0.9998358932204923 1.0001764608129253 -3.84942260282075e-07 -1.095609299805345e-05 -1.1423400551442599e-05 -8.134436694529598e-07 -6.032125792177882e-11 -2.446950310938529e-08 8.256136362869295e-06 5.898278160164962e-06 0.00017646060311275017 0.9999991457659502 0.99984117888969 1.0000201376826252 -3.6733599741738445e-09 -1.2117936230036988e-06 -1.2168010151991983e-06 -8.384647348568118e-09 -8.69882883926776e-11 -2.4465644023275868e-08 8.542361114408424e-07 6.111234092303035e-07 2.0137385330129777e-05 0.9999999152768255 0.9998417285403197 1.0000020209098006 1.4278549211049255e-10 -1.2111878726160576e-07 -1.211685435877184e-07 8.911048940330086e-11 -8.933107163198996e-11 -2.4464643729588057e-08 8.472476772105965e-08 6.772905937351145e-08 2.020725901843114e-06 0.9999784236222259 0.9998263772691433 1.0003708217027663 -2.8518757006653043e-06 -2.493815392277232e-05 -2.813407257066977e-05 -5.61429153693633e-06 7.1208841356936385e-12 -2.445498408630195e-08 2.160987425745481e-05 1.5437393274099248e-05 0.0003708273846287573 0.9999404417313346 0.9997992468145082 1.0001794700236721 -2.8742553983151995e-05 -3.5131797159423974e-05 -6.0151247537088924e-05 -4.283492172679573e-05 4.286446719260087e-10 -2.432738041921972e-08 6.007689127516983e-05 4.2913785348745434e-05 0.00018734408784844202 0.9999999925327874 0.9998417837231368 1.0000001831570802 1.6980114790798884e-10 -1.0828078744329793e-08 -1.0828435448459656e-08 1.626045148612382e-10 -8.953318040237922e-11 -2.4464537462184983e-08 7.48929748900244e-09 3.066748758681787e-08 1.8423517360060875e-07
2.652 0.9999917459526481 0.9998358933055101 1.0001762744485412 -3.906785387910632e-07 -1.095042762888945e-05 -1.141769614026112e-05 -8.187407361924095e-07 -6.061120027965455e-11 -2.494314869916576e-08 8.256028176221785e-06 5.89820031726311e-06 0.00017627424524154674 0.9999991457659604 0.9998411788988681 1.000020135658865 -3.733560014755155e-09 -1.2117329629666655e-06 -1.2167403142017248e-06 -8.44478042636885e-09 -8.733459376250037e-11 -2.4938888900920753e-08 8.542361031061285e-07 6.111270400153693e-07 2.0135365872551893e-05 0.9999999152767325 0.9998417285494229 1.0000020208875948 1.427940699966215e-10 -1.211182414982477e-07 -1.2116800784495914e-07 8.871590109252014e-11 -8.968553404492772e-11 -2.4937844990066482e-08 8.472480654235052e-08 6.77688153907036e-08 2.0207083013760355e-06 0.9999784258871709 0.9998263788960648 1.0003695838207085 -2.891694826712138e-06 -2.4899282378092615e-05 -2.809475159173192e-05 -5.645740564851289e-06 6.8185876584628455e-12 -2.4929274226528333e-08 2.1607519244396772e-05 1.5435708260349397e-05 0.0003695897525657173 0.999940528112799 0.9997993085254417 1.0001714092538707 -2.9040026251216207e-05 -3.4812767548025495e-05 -5.985150580152407e-05 -4.2920457044789834e-05 4.27006062284539e-10 -2.480302909288016e-08 5.998676725427837e-05 4.284940973789761e-05 0.00017999667840835895 0.999999992532694 0.9998417837322396 1.0000001831548326 1.704084117735628e-10 -1.0828132100157942e-08 -1.0828498899791937e-08 1.6280810090394049e-10 -8.988807068180222e-11 -2.4937734284802665e-08 7.48868787525195e-09 3.075670412565348e-08 1.842408724936209e-07
2.662 0.99999174606248 0.9998358933933105 1.0001760881859205 -3.964094672467734e-07 -1.0944762218577553e-05 -1.1411994513067608e-05 -8.24032268661604e-07 -6.093131157700767e-11 -2.542557711171032e-08 8.255916349346078e-06 5.898119773247018e-06 0.00017608798928757163 0.99999914576597 0.9998411789082302 1.000020133635061 -3.794237564860907e-09 -1.2116722955073384e-06 -1.2166795850006324e-06 -8.50486648966695e-09 -8.771082630479083e-11 -2.5420907978644268e-08 8.542360641134576e-07 6.111305755515594e-07 2.0133346806007874e-05 0.9999999152766352 0.9998417285587068 1.000002020865234 1.4231775400089365e-10 -1.2111768838118764e-07 -1.2116744109576965e-07 8.83619633317974e-11 -9.006987777586961e-11 -2.5419819382260838e-08 8.472468341176117e-08 6.780864098600076e-08 2.020694235930667e-06 0.9999784282238898 0.999826380574438 1.000368347818246 -2.9313975383480193e-06 -2.486040958429739e-05 -2.8055484848753067e-05 -5.677090671692844e-06 6.4861250703081685e-12 -2.54123607525291e-08 2.1605093399063085e-05 1.5433972556868e-05 0.0003683540073568347 0.9999406165658129 0.9997993717162299 1.0001633897471263 -2.9333821410123742e-05 -3.449385453081701e-05 -5.955322741841316e-05 -4.300407620577716e-05 4.253339182070277e-10 -2.5287515054420843e-08 5.9894661216432125e-05 4.278361822262451e-05 0.0001727595070868545 0.999999992532596 0.999841783741523 1.0000001831524308 1.705307023853069e-10 -1.082817809051489e-08 -1.0828531350416574e-08 1.63052819863967e-10 -9.027304862249592e-11 -2.541970442469063e-08 7.48636838778127e-09 3.08460716419587e-08 1.8428616550322484e-07
2.672 0.9999917461759736 0.9998358934839142 1.0001759020245373 -4.0213502787664716e-07 -1.0939096741203486e-05 -1.1406295620798832e-05 -8.29318360912211e-07 -6.128190718604829e-11 -2.5916946981613922e-08 8.255800863315436e-06 5.89803651552139e-06 0.00017590183469813627 0.9999991457659828 0.9998411789177825 1.0000201316113326 -3.8553704425311995e-09 -1.2116115919140148e-06 -1.2166187931187517e-06 -8.564996057929516e-09 -8.811763202807573e-11 -2.591185949529368e-08 8.54236002517519e-07 6.111340104631193e-07 2.0131328106219586e-05 0.9999999152765365 0.9998417285681781 1.0000020208428397 1.4137961013041185e-10 -1.2111709928872198e-07 -1.2116680862375811e-07 8.795877664538002e-11 -9.048463420439286e-11 -2.591072595349761e-08 8.472445710342778e-08 6.784845567671684e-08 2.0206824900295074e-06 0.9999784306326932 0.9998263823044885 1.0003671136804726 -2.970984064532896e-06 -2.4821535677193397e-05 -2.8016271938569503e-05 -5.708342160546939e-06 6.123253243638706e-12 -2.5904402987197948e-08 2.16025963778365e-05 1.543218592000408e-05 0.00036712013409616096 0.9999407070858345 0.9997994363836342 1.0001554108584594 -2.962396870748201e-05 -3.417507574773385e-05 -5.9256392066183186e-05 -4.3085796088470886e-05 4.2362746595289065e-10 -2.5780996198074826e-08 5.980057270656095e-05 4.271641047787163e-05 0.00016564005828401874 0.9999999925324973 0.999841783750994 1.0000001831499943 1.7019081229555482e-10 -1.0828188175000562e-08 -1.0828498199803339e-08 1.6324776467684613e-10 -9.06882805864087e-11 -2.591060639519052e-08 7.482977383141165e-09 3.093540544600332e-08 1.8435661001353935e-07
2.682 0.9999917462931531 0.9998358935773427 1.0001757159638676 -4.078550960723967e-07 -1.0933431192686969e-05 -1.1400599468635111e-05 -8.345990146403314e-07 -6.16638630114255e-11 -2.6417420345601452e-08 8.255681710018591e-06 5.89795053950014e-06 0.00017571578096114044 0.9999991457660021 0.9998411789275312 1.0000201295877993 -3.9168281365201856e-09 -1.2115508457274066e-06 -1.2165579621815794e-06 -8.625167269788824e-09 -8.855519176216366e-11 -2.641190515014811e-08 8.542359397929138e-07 6.111373520969903e-07 2.012930970741588e-05 0.9999999152764409 0.9998417285778435 1.0000020208205302 1.4010966220828394e-10 -1.2111646767360092e-07 -1.2116613406919393e-07 8.7507862415443e-11 -9.093056158213526e-11 -2.641072544601056e-08 8.472423177894112e-08 6.788823679302143e-08 2.0206710198111577e-06 0.9999784331138869 0.9998263840864382 1.0003658813926068 -3.0104545277703173e-06 -2.4782660814068403e-05 -2.7977112417148486e-05 -5.7394952411693954e-06 5.729017654663259e-12 -2.6405562490726815e-08 2.160002785211593e-05 1.543034811690177e-05 0.00036588811803698934 0.9999407996680927 0.9997995025242549 1.000147471953644 -2.9910497083847408e-05 -3.3856448627036605e-05 -5.8960975003924444e-05 -4.3165633283851145e-05 4.2188611602806814e-10 -2.6283634272211307e-08 5.9704501551202665e-05 4.2647786379279124e-05 0.00015864705686130493 0.999999992532401 0.9998417837606587 1.0000001831476428 1.695191959898878e-10 -1.0828155520219283e-08 -1.0828423169871717e-08 1.6339525399239455e-10 -9.1134825914173e-11 -2.6410601389258215e-08 7.479565667172418e-09 3.102463673378638e-08 1.844282336878373e-07
2.692 0.9999917464140406 0.9998358936736158 1.0001755300033401 -4.1356952424228576e-07 -1.0927765594594803e-05 -1.1394906095022903e-05 -8.39874149305396e-07 -6.207733875283502e-11 -2.692716052923077e-08 8.255558878340587e-06 5.89786183902723e-06 0.00017552982754417683 0.9999991457660297 0.9998411789374815 1.0000201275645253 -3.978457252367338e-09 -1.2114900756743516e-06 -1.2164971551551494e-06 -8.685296034870282e-09 -8.902394096436502e-11 -2.6921208887670763e-08 8.542358929644282e-07 6.111406115172e-07 2.0127291537949488e-05 0.9999999152763496 0.9998417285877074 1.0000020207983715 1.3866175809642094e-10 -1.2111581201735572e-07 -1.2116548043477776e-07 8.709302064399272e-11 -9.140748658934906e-11 -2.6919981954433657e-08 8.472409908513653e-08 6.792801618052641e-08 2.0206579702070146e-06 0.999978435667769 0.9998263859205045 1.0003646509399617 -3.0498090280499454e-06 -2.474378517703278e-05 -2.7938005752716577e-05 -5.770550039668227e-06 5.303112147651607e-12 -2.691600302513682e-08 2.1597387495838978e-05 1.5428458916688893e-05 0.0003646579445446703 0.999940894307548 0.999799570134499 1.0001395724101347 -3.0193435256859543e-05 -3.353799039101493e-05 -5.8666945884816216e-05 -4.3243604080434355e-05 4.2010930933870186e-10 -2.679559277701584e-08 5.960644789320212e-05 4.257774602824642e-05 0.00015179068562111143 0.9999999925323094 0.9998417837705219 1.0000001831454426 1.686698189673494e-10 -1.0828099069270475e-08 -1.0828368430581709e-08 1.6357901528146e-10 -9.161280267412346e-11 -2.6919853435730088e-08 7.477080203016263e-09 3.1113820995680214e-08 1.8447944210754744e-07
2.702 0.9999917465386575 0.9998358937727527 1.0001753441423253 -4.1927824009176104e-07 -1.0922099979885768e-05 -1.1389215515146411e-05 -8.451436767421622e-07 -6.252270360707276e-11 -2.744633421392332e-08 8.255432343715512e-06 5.897770399261903e-06 0.00017534397385774144 0.9999991457660663 0.9998411789476379 1.0000201255415124 -4.040179199166659e-09 -1.211429311791542e-06 -1.2164364181869112e-06 -8.745290128370862e-09 -8.952491547621035e-11 -2.7439936952432644e-08 8.542358618208864e-07 6.111437943528751e-07 2.0125273550011562e-05 0.9999999152762636 0.9998417285977741 1.0000020207763662 1.3711508814852498e-10 -1.2111516267016155e-07 -1.2116489360630472e-07 8.680669477018253e-11 -9.191671415017197e-11 -2.7438661463813943e-08 8.472409714383954e-08 6.796785216020709e-08 2.0206423942131995e-06 0.9999784382946306 0.9998263878068989 1.0003634223079652 -3.0890477393121906e-06 -2.4704908958547237e-05 -2.789895124049378e-05 -5.801506673256315e-06 4.845423656654902e-12 -2.7435891565012477e-08 2.1594674975989533e-05 1.542651808394152e-05 0.00036342959908101767 0.9999409909988404 0.9997996392105459 1.000131711618288 -3.0472811817860994e-05 -3.321971804464934e-05 -5.8374267389777014e-05 -4.33197245069961e-05 4.1829633929159443e-10 -2.7317038077364526e-08 5.9506412240636656e-05 4.250628978719681e-05 0.0001450828411899141 0.999999992532223 0.9998417837805887 1.0000001831433951 1.6772163930887393e-10 -1.0828048581633962e-08 -1.0828380553281837e-08 1.638907596205929e-10 -9.212254861402925e-11 -2.7438528223998995e-08 7.476000858103448e-09 3.120308731488646e-08 1.8449934645251915e-07
2.712 0.9999917466670252 0.9998358938747713 1.0001751583801748 -4.2498127877212454e-07 -1.0916434371835869e-05 -1.138352767711407e-05 -8.504075788024357e-07 -6.300012407609175e-11 -2.7975111082083726e-08 8.255302070641466e-06 5.897676197699351e-06 0.00017515821925444413 0.9999991457661123 0.9998411789580043 1.0000201235187351 -4.102022254375585e-09 -1.211368574674883e-06 -1.2163757394977361e-06 -8.805128372519874e-09 -9.005767889771193e-11 -2.7968258146105983e-08 8.542358310053931e-07 6.111468969034154e-07 2.0123255732440158e-05 0.9999999152761831 0.9998417286080485 1.000002020754488 1.3544143792567644e-10 -1.2111453996987486e-07 -1.2116436182056486e-07 8.666987573008197e-11 -9.245772883406355e-11 -2.7966933547491806e-08 8.472420658301704e-08 6.800777975479115e-08 2.0206244134151433e-06 0.9999784409947534 0.9998263897458266 1.0003621954822277 -3.128170942240519e-06 -2.4666032341651042e-05 -2.785994792797754e-05 -5.832365328097973e-06 4.355647582745345e-12 -2.7965397972189007e-08 2.159188995601603e-05 1.542452538087461e-05 0.0003622030672360899 0.9999410897362282 0.9997997097483003 1.0001238889829127 -3.0748655264587996e-05 -3.2901648355846213e-05 -5.808289377305706e-05 -4.339401037525831e-05 4.164464180803396e-10 -2.784813841397092e-08 5.940439554133342e-05 4.243341833259082e-05 0.00013853743263650493 0.9999999925321424 0.9998417837908624 1.0000001831414753 1.666462084685366e-10 -1.082802479582831e-08 -1.0828447410003983e-08 1.643521546356446e-10 -9.266453663032556e-11 -2.796679542091761e-08 7.476262979778461e-09 3.129252637767623e-08 1.844895434526541e-07
2.722 0.9999917467991635 0.9998358939796913 1.0001749727162759 -4.3067872173270336e-07 -1.0910768771976372e-05 -1.1377842469132028e-05 -8.556659293840569e-07 -6.351013901447622e-11 -2.8513662500689633e-08 8.255168024345153e-06 5.897579212021689e-06 0.00017497256305588644 0.9999991457661689 0.9998411789685856 1.0000201214961904 -4.1640613340621534e-09 -1.2113078630255029e-06 -1.2163150578525865e-06 -8.864880814326305e-09 -9.062308005888825e-11 -2.8506344549720566e-08 8.542357834250896e-07 6.111499111472894e-07 2.012123809253254e-05 0.9999999152761093 0.9998417286185346 1.0000020207327365 1.335653840744838e-10 -1.211139431011124e-07 -1.211638240019159e-07 8.661244296480999e-11 -9.303116583870746e-11 -2.8504969521978256e-08 8.472438094716889e-08 6.804778797381289e-08 2.0206047727981495e-06 0.9999784437684106 0.9998263917374868 1.0003609704486403 -3.1671789640233343e-06 -2.4627155486576363e-05 -2.7820994588477502e-05 -5.86312628037298e-06 3.8334783965670965e-12 -2.8504693899749284e-08 2.1589032109028374e-05 1.5422480576347755e-05 0.00036097833479865546 0.9999411905135142 0.9997997817433436 1.000116103925139 -3.102099393943744e-05 -3.2583797846023985e-05 -5.7792769421300766e-05 -4.3466477257530134e-05 4.145588309672711e-10 -2.8389065685636697e-08 5.930039928163357e-05 4.235913272544092e-05 0.0001321707254717392 0.9999999925320675 0.9998417838013484 1.0000001831396819 1.653686073330556e-10 -1.082802703142383e-08 -1.0828508540696248e-08 1.6489308953533144e-10 -9.323886249094111e-11 -2.8504826233784343e-08 7.4774821494521e-09 3.138212652112412e-08 1.844589277706707e-07
2.732 0.9999917469350929 0.9998358940875312 1.0001747871500735 -4.363705914392246e-07 -1.0905103165213226e-05 -1.137215977100306e-05 -8.609188494291475e-07 -6.405289264147651e-11 -2.906216310602079e-08 8.255030181483819e-06 5.89747942798582e-06 0.00017478700460209573 0.9999991457662375 0.9998411789793867 1.000020119473924 -4.226313282799206e-09 -1.2112471592416217e-06 -1.2162543159589473e-06 -8.924664514082812e-09 -9.122134506863568e-11 -2.9054370221628393e-08 8.542357135907412e-07 6.111528357267239e-07 2.0119220633278152e-05 0.9999999152760435 0.9998417286292381 1.0000020207111573 1.3147001900434958e-10 -1.2111335413839337e-07 -1.2116322291112925e-07 8.65175488017535e-11 -9.363772375050596e-11 -2.905294347210738e-08 8.472458864405164e-08 6.808786111722827e-08 2.0205841087660716e-06 0.9999784466158638 0.9998263937820707 1.0003597471934438 -3.206072072507287e-06 -2.4588278536149043e-05 -2.778208973963153e-05 -5.893789851847963e-06 3.278465959049555e-12 -2.9053953959564882e-08 2.1586101130540448e-05 1.5420383455388056e-05 0.0003597553878604817 0.9999412933239598 0.999799855190869 1.0001083558845554 -3.128985592656294e-05 -3.22661827975979e-05 -5.75038275184298e-05 -4.3537140391800995e-05 4.1263279117118034e-10 -2.8939993629196863e-08 5.919442559963204e-05 4.228343449254445e-05 0.0001260017301853806 0.999999992532001 0.9998417838120514 1.0000001831380603 1.6387192033711727e-10 -1.0828036790235273e-08 -1.0828506792580626e-08 1.6539639643722415e-10 -9.384592369384077e-11 -2.9052795216258807e-08 7.479326460359158e-09 3.147185185261878e-08 1.8441512928817738e-07
2.742 0.9999917470748347 0.99983589419831 1.0001746016810533 -4.4205678647438336e-07 -1.0899437536287825e-05 -1.1366479503458059e-05 -8.661664373530029e-07 -6.462877166052071e-11 -2.9620789715264012e-08 8.254888531306607e-06 5.8973768409863795e-06 0.00017460154331531006 0.99999914576632 0.9998411789904134 1.000020117452006 -4.288670437220587e-09 -1.2111864451525652e-06 -1.2161935115455699e-06 -8.984574006903177e-09 -9.18525691361654e-11 -2.9612511920326187e-08 8.542356293428173e-07 6.111556837719347e-07 2.011720338819697e-05 0.9999999152759873 0.9998417286401644 1.0000020206898204 1.2926399946887745e-10 -1.2111275465063035e-07 -1.211625566194385e-07 8.629045515256827e-11 -9.427687268280444e-11 -2.961103273253627e-08 8.472482577162714e-08 6.812804477435984e-08 2.02056272271485e-06 0.9999784495373601 0.9998263958797585 1.0003585257032641 -3.2448504088397685e-06 -2.4549401633113037e-05 -2.7743231662872508e-05 -5.924356339809054e-06 2.690428186083372e-12 -2.9613355618835696e-08 2.158309674294402e-05 1.5418233822356687e-05 0.0003585342129358082 0.9999413981601895 0.9997999300856152 1.000100644321577 -3.155526898382365e-05 -3.1948819272676914e-05 -5.721598888473753e-05 -4.3606014554186946e-05 4.1066705762906247e-10 -2.950109912200472e-08 5.908647740390099e-05 4.2206325711258924e-05 0.00012005262808915518 0.9999999925319446 0.9998417838229765 1.0000001831366812 1.6226426141158544e-10 -1.0828036563333828e-08 -1.0828439752327337e-08 1.6576740417368775e-10 -9.44859747552642e-11 -2.961087868992944e-08 7.481656739291365e-09 3.156178428068067e-08 1.8436139963608358e-07
2.752 0.9999917472184074 0.9998358943120449 1.0001744163086952 -4.4773710149729847e-07 -1.0893771883894083e-05 -1.1360801630979373e-05 -8.714087298455854e-07 -6.523779410020059e-11 -3.018972275467301e-08 8.254743067966684e-06 5.897271450587685e-06 0.000174416178731296 0.9999991457664171 0.9998411790016705 1.0000201154304826 -4.350922286837242e-09 -1.2111257166440028e-06 -1.21613270008877e-06 -9.044641892514531e-09 -9.251704898906182e-11 -3.018094933861095e-08 8.54235541895681e-07 6.111584785899699e-07 2.0115186492645253e-05 0.999999915275942 0.9998417286513179 1.000002020668773 1.271575111051718e-10 -1.2111214099992518e-07 -1.2116188076970752e-07 8.589869626486704e-11 -9.494942283922602e-11 -3.0179416493342596e-08 8.472508882155266e-08 6.816845452386214e-08 2.020541081991391e-06 0.9999784525331293 0.9998263980307194 1.0003573059651225 -3.2835140101193463e-06 -2.4510524933692523e-05 -2.7704418383666648e-05 -5.954825976827971e-06 2.0693107489740313e-12 -3.018307873528624e-08 2.1580018690922735e-05 1.5416031497797496e-05 0.00035731479704981446 0.9999415050140815 0.9998000064217881 1.0000929687200155 -3.181726056535741e-05 -3.16317231302367e-05 -5.692916107959431e-05 -4.36731139573531e-05 4.0866115141201516e-10 -3.007256152103747e-08 5.897655849308897e-05 4.212780909496367e-05 0.00011434921641465005 0.9999999925318989 0.9998417838341297 1.0000001831355914 1.6075639754344676e-10 -1.0828021919674863e-08 -1.0828363360247881e-08 1.6597361258216014e-10 -9.515908251647844e-11 -3.0179257082972635e-08 7.484299390190383e-09 3.165215134661484e-08 1.843018697495073e-07
2.762 0.9999917473658282 0.9998358944287526 1.000174231032438 -4.534113212692456e-07 -1.088810622171668e-05 -1.1355126113278082e-05 -8.76645714484488e-07 -6.588029122943137e-11 -3.0769144164383395e-08 8.254593780750962e-06 5.897163253026915e-06 0.00017423091044769086 0.9999991457665292 0.9998411790131619 1.0000201134093376 -4.412848987567301e-09 -1.2110649840523436e-06 -1.2160719475446537e-06 -9.104852036206928e-09 -9.321468677163877e-11 -3.0759864888714726e-08 8.542354541025966e-07 6.111612387992783e-07 2.0113170175991227e-05 0.9999999152759071 0.9998417286627024 1.000002020647999 1.2537124851029483e-10 -1.2111152327869763e-07 -1.2116126187170556e-07 8.535851642233619e-11 -9.565506941907683e-11 -3.075827734703496e-08 8.472534261587702e-08 6.820919796014176e-08 2.020520287874389e-06 0.9999784556033808 0.9998264002351065 1.0003560879664664 -3.3220629016375434e-06 -2.4471648608972192e-05 -2.7665647608662582e-05 -5.9851989431555195e-06 1.4147788401420386e-12 -3.076330606657217e-08 2.1576866734682135e-05 1.541377631340974e-05 0.0003560971277460684 0.99994161387666 0.9998000841929829 1.0000853285898157 -3.2075857917530244e-05 -3.1314910030175435e-05 -5.6643237897412605e-05 -4.3738452198344545e-05 4.0661377884959426e-10 -3.06545626951076e-08 5.886467367880231e-05 4.2047888080677e-05 0.00010892133751198807 0.9999999925318638 0.9998417838455141 1.0000001831347751 1.5956841537839405e-10 -1.0828003428594154e-08 -1.082834360397239e-08 1.6603146061557937e-10 -9.586596852980223e-11 -3.075811229341052e-08 7.486783640838299e-09 3.1743168586627526e-08 1.8424729062742884e-07
2.772 0.9999917475171113 0.9998358945484478 1.0001740458516888 -4.5907931628974515e-07 -1.0882440566403507e-05 -1.1349452847587007e-05 -8.818773724932497e-07 -6.655608279681409e-11 -3.135923879205894e-08 8.254440649546e-06 5.897052236825625e-06 0.00017404573800498092 0.9999991457666539 0.9998411790248907 1.0000201113885003 -4.474316479834081e-09 -1.21100426087943e-06 -1.2160112735239998e-06 -9.16518152606917e-09 -9.394566279149943e-11 -3.13494436346987e-08 8.542353564689839e-07 6.111639640975651e-07 2.0111154633214966e-05 0.9999999152758812 0.9998417286743218 1.0000020206274292 1.2403900618359504e-10 -1.211109152606874e-07 -1.2116071905048324e-07 8.469261209016704e-11 -9.639424315472521e-11 -3.1347800048088634e-08 8.47255186674406e-08 6.825026941145491e-08 2.02050187418952e-06 0.9999784587482995 0.9998264024930567 1.0003548716952402 -3.3604971934434833e-06 -2.443277283206197e-05 -2.7626916667544943e-05 -6.015475409044198e-06 7.268432358125394e-13 -3.1354222867848506e-08 2.1573640647679544e-05 1.5411468110029213e-05 0.00035488119303185003 0.9999417247379813 0.9998001633921039 1.0000777234698863 -3.2331088176029926e-05 -3.099839542104596e-05 -5.6358099420421736e-05 -4.3802042235682953e-05 4.0452372671826327e-10 -3.124728763517918e-08 5.875082891285776e-05 4.196656692017865e-05 0.00010380323171755786 0.9999999925318374 0.9998417838571331 1.0000001831341627 1.5883454904432886e-10 -1.082799449372997e-08 -1.0828400124622548e-08 1.6596337762666683e-10 -9.660565885746385e-11 -3.134762931583641e-08 7.488366296928849e-09 3.183481908678648e-08 1.8421403566764974e-07
2.782 0.9999917476722691 0.9998358946711438 1.0001738607658646 -4.647410793554355e-07 -1.0876774924091339e-05 -1.134378165197937e-05 -8.871037062853874e-07 -6.72654618365364e-11 -3.196019508909351e-08 8.254283648144219e-06 5.896938384511825e-06 0.00017386066079674235 0.999999145766789 0.9998411790368598 1.0000201093678827 -4.5353130204259955e-09 -1.2109435504585967e-06 -1.2159506322709522e-06 -9.225628880810328e-09 -9.471029739373584e-11 -3.1949872807971325e-08 8.54235232970182e-07 6.111666335029412e-07 2.010913987498755e-05 0.9999999152758613 0.9998417286861784 1.0000020206069737 1.2317229246552348e-10 -1.2111031990319832e-07 -1.2116020741334887e-07 8.390237317032004e-11 -9.716684803803939e-11 -3.1948172245363526e-08 8.47255453284819e-08 6.829151808592428e-08 2.0204870821814322e-06 0.9999784619680446 0.9998264048046878 1.0003536571399898 -3.3988171168338584e-06 -2.4393897765820017e-05 -2.7588222507267945e-05 -6.0456555620019955e-06 5.568277657224175e-15 -3.195601730620113e-08 2.157034022197489e-05 1.540910674114994e-05 0.0003536669813557429 0.999941837587029 0.9998002440112893 1.0000701529308889 -3.258297840469191e-05 -3.068219452958217e-05 -5.6073612772700776e-05 -4.38638963559439e-05 4.0238984178705925e-10 -3.1850923625709475e-08 5.863503141723684e-05 4.1883850772513805e-05 9.90337189527611e-05 0.9999999925318169 0.9998417838689889 1.0000001831336651 1.5856634583465401e-10 -1.0827998235643786e-08 -1.0828487563305678e-08 1.6577126357983487e-10 -9.737912183874157e-11 -3.1947995745424725e-08 7.488338679698487e-09 3.192678423811577e-08 1.8421699299230745e-07
2.792 0.9999917478313126 0.9998358947968525 1.0001736757744342 -4.703966908965773e-07 -1.0871109287740441e-05 -1.1338112304449247e-05 -8.923247302442557e-07 -6.800818201786002e-11 -3.257220339713871e-08 8.254122752586983e-06 5.896821679227961e-06 0.00017367567811406962 0.9999991457669319 0.9998411790490714 1.0000201073474193 -4.595914614634778e-09 -1.2108828422405598e-06 -1.2158899527656755e-06 -9.286204359791376e-09 -9.550811144043462e-11 -3.256134346354514e-08 8.542350725559744e-07 6.111692204471308e-07 2.0107125696313668e-05 0.9999999152758451 0.9998417286982747 1.0000020205865687 1.2269451322129313e-10 -1.2110972672333653e-07 -1.2115965522638552e-07 8.297781695698632e-11 -9.79728206271601e-11 -3.2559583852850917e-08 8.472539145455064e-08 6.833273775927736e-08 2.020476091317852e-06 0.9999784652627483 0.9998264071700992 1.0003524442899663 -3.4370229887872255e-06 -2.4355023558813466e-05 -2.754956175969615e-05 -6.075739596928321e-06 -7.491129125195974e-13 -3.2568880108419986e-08 2.156696527892587e-05 1.5406692080716372e-05 0.00035245448171826324 0.9999419524116172 0.9998003260418399 1.000062616577817 -3.2831555561151775e-05 -3.0366322357886017e-05 -5.578963364197325e-05 -4.3924026108071835e-05 4.0021103291721414e-10 -3.2465661251163204e-08 5.8517289809316176e-05 4.179974579354421e-05 9.465607221772285e-05 0.9999999925318005 0.9998417838810841 1.000000183133217 1.5868754310589337e-10 -1.0828004091436135e-08 -1.0828534404100497e-08 1.654446007735123e-10 -9.818576067446195e-11 -3.255940216710496e-08 7.486438407571891e-09 3.201862856340212e-08 1.8426059795894366e-07
2.802 0.9999917479942523 0.9998358949255858 1.000173490876935 -4.76046248906248e-07 -1.0865443646246523e-05 -1.1332444603727592e-05 -8.975404381691325e-07 -6.878444046468767e-11 -3.3195457320274953e-08 8.253957948978489e-06 5.896702112154895e-06 0.00017349078930762132 0.9999991457670799 0.9998411790615283 1.000020105327078 -4.656216564321067e-09 -1.2108221220715494e-06 -1.215829196769062e-06 -9.346898093877545e-09 -9.633933658857781e-11 -3.31840485824407e-08 8.542348786871523e-07 6.111717140638251e-07 2.0105111790904453e-05 0.9999999152758301 0.999841728710613 1.0000020205661826 1.2251105055480642e-10 -1.2110912183256331e-07 -1.2115902440163908e-07 8.19289782295863e-11 -9.881210960920675e-11 -3.318222905283061e-08 8.472509655760277e-08 6.8373813386216e-08 2.0204676825105223e-06 0.9999784686325123 0.999826409589368 1.000351233135192 -3.4751151436958905e-06 -2.431615035470424e-05 -2.7510930847122533e-05 -6.105727683520575e-06 -1.5372711014565974e-12 -3.3193005473140974e-08 2.1563515679881324e-05 1.5404224031832152e-05 0.0003512436838922973 0.9999420691983092 0.9998004094741659 1.0000551140521872 -3.3076846430644114e-05 -3.0050793695104294e-05 -5.550600852857466e-05 -4.398244222374917e-05 3.9798591041217e-10 -3.309169353420503e-08 5.839761421023574e-05 4.171425921398724e-05 9.071740501351358e-05 0.9999999925317851 0.9998417838934226 1.000000183132788 1.5910264767520205e-10 -1.082799795857861e-08 -1.082850242757549e-08 1.6499383794804825e-10 -9.90259626620583e-11 -3.31820418176858e-08 7.48311631910243e-09 3.211010399131315e-08 1.843334914653093e-07
2.812 0.9999917481610966 0.9998358950573549 1.000173306072951 -4.816898225799478e-07 -1.0859777998522577e-05 -1.1326778404049986e-05 -9.027507847735807e-07 -6.959381399101804e-11 -3.383015356886689e-08 8.253789236563207e-06 5.8965796849223155e-06 0.00017330599393355954 0.9999991457672315 0.9998411790742339 1.000020103306843 -4.7162844884018446e-09 -1.2107613860296754e-06 -1.2157683898794477e-06 -9.40766035574108e-09 -9.720369102528165e-11 -3.381818404855493e-08 8.542346703170276e-07 6.111741284184509e-07 2.0103097924987554e-05 0.999999915275814 0.999841728723197 1.0000020205457993 1.225558443334974e-10 -1.2110850112358197e-07 -1.2115834065806278e-07 8.080525969033856e-11 -9.968476381060883e-11 -3.381630347876304e-08 8.472476069064665e-08 6.841479414713775e-08 2.0204597146144e-06 0.9999784720774068 0.999826412062549 1.000350023666483 -3.513093884713022e-06 -2.4277278306587663e-05 -2.747232607455824e-05 -6.135619946940472e-06 -2.358772878469317e-12 -3.382858944785136e-08 2.1559991331909575e-05 1.5401702530401997e-05 0.000350034578612033 0.999942187932359 0.99980049429774 1.0000476450336995 -3.331887758181495e-05 -2.9735623133529828e-05 -5.52225775988856e-05 -4.4039154562276867e-05 3.957126964692142e-10 -3.3729215950193126e-08 5.827601632400013e-05 4.162739939542051e-05 8.726737306549453e-05 0.9999999925317684 0.9998417839060059 1.0000001831323615 1.597458032335337e-10 -1.0827976290793124e-08 -1.0828417635766297e-08 1.6446810093995505e-10 -9.989923482639068e-11 -3.381611026843353e-08 7.47939887679278e-09 3.2201301234083185e-08 1.8441238531983855e-07
2.822 0.999991748331853 0.9998358951921699 1.0001731213620908 -4.873274509416855e-07 -1.0854112359417783e-05 -1.1321113592365737e-05 -9.079557010697343e-07 -7.043675486570688e-11 -3.4476490326840965e-08 8.253616621957286e-06 5.896454405746717e-06 0.0001731212917454461 0.9999991457673841 0.9998411790871914 1.0000201012866845 -4.776155094367432e-09 -1.2107006462448786e-06 -1.2157075974215912e-06 -9.468418827887567e-09 -9.810130624069996e-11 -3.446394881398516e-08 8.542344723563874e-07 6.111764924635963e-07 2.0101084022420433e-05 0.9999999152757951 0.9998417287360302 1.0000020205253888 1.2279247852904933e-10 -1.211078762406944e-07 -1.2115766977647507e-07 7.967905957944652e-11 -1.0059046220199017e-10 -3.446200603743768e-08 8.472449446349719e-08 6.845582989479069e-08 2.0204501701091544e-06 0.9999784755974704 0.9998264145896745 1.000348815875452 -3.5509594842091917e-06 -2.4238407582984985e-05 -2.7433743680912895e-05 -6.1654164840448745e-06 -3.2132337541055964e-12 -3.447583122631492e-08 2.1556392184287743e-05 1.5399127543081046e-05 0.0003488271575882837 0.9999423085976792 0.9998005805010767 1.0000402092412746 -3.3557675368909795e-05 -2.942082507587984e-05 -5.4939177982879666e-05 -4.409417210904098e-05 3.933904556805586e-10 -3.4378427021048046e-08 5.815250947612229e-05 4.153917585828239e-05 8.435601949223232e-05 0.999999992531749 0.9998417839188385 1.0000001831319076 1.6058089295531528e-10 -1.08279504414622e-08 -1.082834535030839e-08 1.639400600878653e-10 -1.0080584080117544e-10 -3.4461806925769125e-08 7.4763794699925e-09 3.229251685843121e-08 1.844737731766465e-07
2.832 0.9999917485065279 0.9998358953300401 1.0001729367439758 -4.92959175270557e-07 -1.0848446751258749e-05 -1.1315450037852544e-05 -9.131551351813051e-07 -7.131250016652627e-11 -3.5134669645148415e-08 8.253440109743797e-06 5.89632628119741e-06 0.00017293668253613213 0.9999991457675366 0.9998411791004045 1.000020099266548 -4.83586630414068e-09 -1.2106399221488638e-06 -1.2156468676290684e-06 -9.52911752759157e-09 -9.903212852348709e-11 -3.512154466431738e-08 8.542343023714285e-07 6.111788289272754e-07 2.0099070089080388e-05 0.9999999152757718 0.9998417287491158 1.0000020205048983 1.2318216102699683e-10 -1.2110726702455174e-07 -1.2115706009148327e-07 7.860657022061145e-11 -1.0152922890198036e-10 -3.511953857351429e-08 8.472436874613818e-08 6.849703663863505e-08 2.0204379203642674e-06 0.9999784791927085 0.9998264171707527 1.0003476097545136 -3.588712216486597e-06 -2.419953835927358e-05 -2.7395179863454196e-05 -6.195117401841735e-06 -4.100497591496086e-12 -3.513493302997186e-08 2.1552718219076693e-05 1.5396499059959895e-05 0.0003476214133571848 0.999942431176837 0.9998006680717316 1.0000328064334043 -3.379326597007213e-05 -2.9106413730959508e-05 -5.465564734744034e-05 -4.4147503009441794e-05 3.910180854868383e-10 -3.503952894189719e-08 5.802710861073848e-05 4.1449599279595934e-05 8.203070864496907e-05 0.9999999925317256 0.9998417839319232 1.000000183131374 1.615694863866036e-10 -1.0827940272612477e-08 -1.0828334767580564e-08 1.6346543965609677e-10 -1.017452242566997e-10 -3.5119332911464975e-08 7.474742167976438e-09 3.238397803920089e-08 1.8450398983751741e-07
2.842 0.999991748685128 0.999835895470974 1.0001727522182604 -4.985850688246349e-07 -1.0842781189037522e-05 -1.1309787555449766e-05 -9.183490799342092e-07 -7.222113361217705e-11 -3.5804896791335596e-08 8.253259693812294e-06 5.896195309258816e-06 0.0001727521659788107 0.9999991457676883 0.9998411791138775 1.000020097246378 -4.895488606212276e-09 -1.2105792256540323e-06 -1.2155861930916113e-06 -9.589746289236931e-09 -9.999563894707472e-11 -3.579117622827513e-08 8.542341616336738e-07 6.11181140119975e-07 2.009705607291655e-05 0.9999999152757435 0.9998417287624576 1.0000020204842712 1.2365398876285888e-10 -1.21106685490701e-07 -1.211565044012074e-07 7.759788689008126e-11 -1.0250059448313755e-10 -3.578910510866153e-08 8.472439564957673e-08 6.853841544223508e-08 2.020422769038364e-06 0.9999784828630937 0.9998264198057694 1.0003464052968989 -3.626352388197375e-06 -2.4160670802978213e-05 -2.7356630824407352e-05 -6.224722847491055e-06 -5.020531134010732e-12 -3.580609990157978e-08 2.1548969442069855e-05 1.539381708748716e-05 0.00034641733911612403 0.9999425556510831 0.9998007569963164 1.0000254364077918 -3.4025675420377126e-05 -2.879240309877972e-05 -5.437182757333404e-05 -4.419915461586956e-05 3.885944477978576e-10 -3.5712725475136864e-08 5.789983025032166e-05 4.135868146377816e-05 8.033231833490939e-05 0.9999999925316965 0.999841783945265 1.0000001831307037 1.6264054037368527e-10 -1.0827957631946022e-08 -1.0828378152795961e-08 1.630545405871338e-10 -1.0271728563806854e-10 -3.5788892882558444e-08 7.474623975995887e-09 3.247568136939198e-08 1.84501255258462e-07
2.852 0.9999917488676561 0.9998358956149794 1.0001725677846625 -5.042052408736114e-07 -1.0837115669481571e-05 -1.1304125922405755e-05 -9.235375669813621e-07 -7.316194132523944e-11 -3.6487378572751234e-08 8.253075356804363e-06 5.896061479212425e-06 0.00017256774163509794 0.999999145767839 0.9998411791276148 1.0000200952261449 -4.955128075655771e-09 -1.2105185507716164e-06 -1.2155255219190153e-06 -9.650333263306674e-09 -1.009913699340428e-10 -3.647305067299449e-08 8.542340360208658e-07 6.111834113679791e-07 2.0095041841851544e-05 0.99999991527571 0.9998417287760616 1.0000020204634785 1.241030301472771e-10 -1.2110612549416482e-07 -1.211559504317917e-07 7.662492188816554e-11 -1.0350447566867746e-10 -3.64709136746156e-08 8.472454131286535e-08 6.857988439777182e-08 2.020405116015683e-06 0.9999784866085669 0.9998264224946868 1.0003452024966684 -3.6638803413315794e-06 -2.412180506265125e-05 -2.7318092863345613e-05 -6.254233001036857e-06 -5.973008339410692e-12 -3.648953933351149e-08 2.1545145880276298e-05 1.5391081647114642e-05 0.000345214928714915 0.999942682000412 0.9998008472605473 1.0000180990002512 -3.425492961758828e-05 -2.8478806962671964e-05 -5.408756833011234e-05 -4.424913351379605e-05 3.861182840668345e-10 -3.639822407090486e-08 5.777069242697106e-05 4.126643529402701e-05 7.929116323383268e-05 0.9999999925316623 0.999841783958868 1.0000001831298673 1.6368854976327084e-10 -1.0827996862870126e-08 -1.0828423333004586e-08 1.6267931813933664e-10 -1.037216448112116e-10 -3.647069456306978e-08 7.475764614106888e-09 3.256746349525702e-08 1.8447185255146382e-07
2.862 0.9999917490541173 0.999835895762065 1.0001723834429785 -5.098198089030613e-07 -1.0831450174176259e-05 -1.1298464931900756e-05 -9.28720629176738e-07 -7.413480671857409e-11 -3.7182326302162314e-08 8.25288707851307e-06 5.895924778694616e-06 0.0001723834091187182 0.9999991457679884 0.999841179141622 1.0000200932058634 -5.014899278955519e-09 -1.2104578762316262e-06 -1.2154648069860618e-06 -9.710908180825798e-09 -1.0201917729011248e-10 -3.71673784419986e-08 8.542339066192329e-07 6.111856273610364e-07 2.00930273004288e-05 0.9999999152756709 0.999841728789932 1.0000020204425357 1.2441430469344915e-10 -1.2110556575037464e-07 -1.2115535221968187e-07 7.565798480316023e-11 -1.0454053037740546e-10 -3.7165173991394593e-08 8.472475707435027e-08 6.862137705675699e-08 2.0203855858312433e-06 0.9999784904290394 0.9998264252374474 1.0003440013486955 -3.701296426734685e-06 -2.408294127109727e-05 -2.7279562501282248e-05 -6.283648039038874e-06 -6.9571890144572434e-12 -3.718546279619313e-08 2.1541247589043996e-05 1.5388292780742185e-05 0.0003440141767914188 0.9999428102036466 0.9998009388493044 1.0000107940829062 -3.448105429635197e-05 -2.816563889344138e-05 -5.380273031860417e-05 -4.429744553583105e-05 3.835890187910761e-10 -3.709623504272013e-08 5.763971459137383e-05 4.117287466707127e-05 7.892339636682241e-05 0.9999999925316231 0.9998417839727382 1.0000001831288803 1.6459827542039932e-10 -1.082803621820569e-08 -1.082842415313854e-08 1.623102053351722e-10 -1.0475835910883916e-10 -3.7164947813576564e-08 7.47777367577938e-09 3.265919916471151e-08 1.8442436074696103e-07
2.872 0.9999917492445145 0.9998358959122375 1.0001721991930728 -5.154288670301186e-07 -1.082578468367562e-05 -1.1292804439529544e-05 -9.338982660751196e-07 -7.513965657590317e-11 -3.7889953003024965e-08 8.252694847889635e-06 5.89578520242143e-06 0.00017219916824866757 0.9999991457681389 0.9998411791559045 1.0000200911855848 -5.0748927390358555e-09 -1.2103971797779306e-06 -1.2154040515149925e-06 -9.771467833698285e-09 -1.0307864591762897e-10 -3.787437305483285e-08 8.542337627798788e-07 6.111877861778633e-07 2.0091012509148453e-05 0.9999999152756287 0.9998417288040751 1.000002020421493 1.244968912032715e-10 -1.2110498409126208e-07 -1.2115471295475647e-07 7.470036482710831e-11 -1.056080798246376e-10 -3.7872099326895794e-08 8.472500807563368e-08 6.86629044219667e-08 2.020364781861935e-06 0.9999784943243952 0.9998264280339724 1.0003428018486051 -3.7386009717680076e-06 -2.4044079559583485e-05 -2.724103658519521e-05 -6.312968099875366e-06 -7.973017480299401e-12 -3.7894083168562956e-08 2.1537274662287425e-05 1.5385450557772043e-05 0.00034281507888400214 0.9999429402385535 0.9998010317467112 1.000003521561756 -3.470407499714311e-05 -2.7852912266049486e-05 -5.351718794445487e-05 -4.434409579071141e-05 3.810059312558479e-10 -3.78069713524921e-08 5.7506917497575535e-05 4.107801441083806e-05 7.92287204645458e-05 0.99999999253158 0.9998417839868803 1.000000183127794 1.6527892371979399e-10 -1.0828053524743468e-08 -1.0828383912305543e-08 1.6195036165976152e-10 -1.0582701646550359e-10 -3.787186660068764e-08 7.480337027871918e-09 3.275091778843452e-08 1.843653803698466e-07
2.882 0.9999917494388502 0.9998358960655042 1.0001720150348452 -5.210324644663774e-07 -1.0820119191320088e-05 -1.1287144363741023e-05 -9.390704407222014e-07 -7.617558369486212e-11 -3.86104751598855e-08 8.252498668930327e-06 5.895642756478746e-06 0.000172015019045969 0.9999991457682907 0.9998411791704692 1.0000200891653677 -5.135153832229597e-09 -1.210336452132549e-06 -1.2153433058899812e-06 -9.83197185856458e-09 -1.0416941081942088e-10 -3.859425014835703e-08 8.542336073872883e-07 6.111898995701406e-07 2.0088997692832746e-05 0.9999999152755835 0.9998417288184965 1.0000020204004094 1.2430558010572212e-10 -1.2110437114250672e-07 -1.211540832616973e-07 7.379219883793949e-11 -1.0670689658809065e-10 -3.859190612401017e-08 8.472527448808349e-08 6.87045207062214e-08 2.0203433927021986e-06 0.999978498294492 0.9998264308841657 1.0003416039926876 -3.77579425801201e-06 -2.4005220071431284e-05 -2.7202512329273723e-05 -6.3421932800184715e-06 -9.020298234736877e-12 -3.8615617557664966e-08 2.1533227236192213e-05 1.5382555078312676e-05 0.0003416176313727534 0.9999430720819704 0.999801125936229 0.9999962813737437 -3.4924017044807785e-05 -2.7540640274785723e-05 -5.3230831251330224e-05 -4.4389088735308575e-05 3.783686441344902e-10 -3.853064893131509e-08 5.7372323059379275e-05 4.0981870182301595e-05 8.019001936796191e-05 0.9999999925315347 0.9998417840013012 1.0000001831266663 1.6568604446750598e-10 -1.0828039969641964e-08 -1.0828353714610936e-08 1.6163994364306137e-10 -1.0692677520942168e-10 -3.859166632224904e-08 7.483174304720932e-09 3.284272243644869e-08 1.843007235026362e-07
2.892 0.9999917496371261 0.999835896221871 1.0001718309682057 -5.266306019718496e-07 -1.0814453708423487e-05 -1.1281484639292064e-05 -9.442371082776357e-07 -7.724244534325723e-11 -3.934411219405367e-08 8.252298555785076e-06 5.8954974533738445e-06 0.00017183096157745133 0.9999991457684473 0.9998411791853224 1.0000200871452534 -5.19567996491497e-09 -1.210275701532225e-06 -1.2152826205683846e-06 -9.892372705030019e-09 -1.0529136764455327e-10 -3.932722944127277e-08 8.54233450391282e-07 6.111919791388062e-07 2.0086983131790784e-05 0.9999999152755386 0.9998417288332038 1.0000020203793267 1.2384270895786132e-10 -1.2110373531925957e-07 -1.2115351386510107e-07 7.298093399265858e-11 -1.0783680211551121e-10 -3.932481346784437e-08 8.472552733851744e-08 6.874623043992853e-08 2.0203225230520383e-06 0.9999785023391655 0.9998264337879148 1.0003404077778093 -3.8128765200327034e-06 -2.396636296740569e-05 -2.7163987296040804e-05 -6.37132366485088e-06 -1.0098214357360564e-11 -3.935028538958284e-08 2.152910548181699e-05 1.537960646677753e-05 0.0003404218312552542 0.9999432057099512 0.9998012214007589 0.9999890734835007 -3.514090554939219e-05 -2.72288359405809e-05 -5.294356704613507e-05 -4.443242828652973e-05 3.7567724800873343e-10 -3.926748722860519e-08 5.723595418006553e-05 4.0884458344953154e-05 8.177502990609811e-05 0.9999999925314887 0.9998417840160077 1.0000001831255392 1.658217950138334e-10 -1.0828003086682723e-08 -1.082838367562991e-08 1.61426349350316e-10 -1.080573771588456e-10 -3.932456679041886e-08 7.485810543761311e-09 3.293460174260945e-08 1.8424062402745972e-07
2.902 0.9999917498393428 0.9998358963813441 1.0001716469930655 -5.322232462762808e-07 -1.0808788255704808e-05 -1.1275825167523311e-05 -9.493982535860128e-07 -7.833920403042444e-11 -4.009108679904413e-08 8.252094520105677e-06 5.895349302919745e-06 0.00017164699580766776 0.9999991457686089 0.9998411792004702 1.000020085125263 -5.2564325779370266e-09 -1.2102149459417873e-06 -1.2152219966986677e-06 -9.952653382338276e-09 -1.0644332238290487e-10 -4.00735331177676e-08 8.542332960733687e-07 6.111940229196806e-07 2.008496902933563e-05 0.9999999152754947 0.9998417288482022 1.0000020203582662 1.231465899260933e-10 -1.2110309454211312e-07 -1.2115300504682678e-07 7.228398204388079e-11 -1.0899687934630026e-10 -4.0071043805570684e-08 8.472571124984238e-08 6.87879365839679e-08 2.0203036859730766e-06 0.9999785064582302 0.9998264367450936 1.0003392132013338 -3.849847957018703e-06 -2.392750841748307e-05 -2.712545935570764e-05 -6.40035936528093e-06 -1.1206130243412611e-11 -4.009830997878384e-08 2.1524909589006416e-05 1.5376604860695137e-05 0.0003392276759268226 0.9999433410979126 0.9998013181227462 0.9999818978799315 -3.535476542144301e-05 -2.691751210512433e-05 -5.265531924954805e-05 -4.4474117945783465e-05 3.7293138478766785e-10 -4.001770802525386e-08 5.709783456509048e-05 4.078579583532434e-05 8.393962523301118e-05 0.9999999925314447 0.999841784031006 1.0000001831244336 1.657242958368535e-10 -1.0827961340924773e-08 -1.0828474230946334e-08 1.6132714548650762e-10 -1.0921819848191206e-10 -4.0070789735543835e-08 7.487507768780848e-09 3.302633674871922e-08 1.8420111160355632e-07
2.912 0.9999917500454995 0.9998358965439281 1.0001714631093483 -5.378103484019054e-07 -1.08031228514878e-05 -1.127016580617346e-05 -9.545539040194816e-07 -7.946607134009562e-11 -4.0851624608121905e-08 8.251886561551839e-06 5.895198305522395e-06 0.00017146312158886792 0.9999991457687776 0.9998411792159194 1.0000200831054102 -5.317358576116951e-09 -1.2101542012858944e-06 -1.2151613753508362e-06 -1.0012838731601808e-08 -1.0762518159335487e-10 -4.083338640486369e-08 8.542331361883122e-07 6.111960136096888e-07 2.008295545363509e-05 0.9999999152754538 0.9998417288634991 1.0000020203372415 1.22270294520835e-10 -1.2110246419433846e-07 -1.2115249848927016e-07 7.167623330915023e-11 -1.1018700103642563e-10 -4.083082266822062e-08 8.47257607170238e-08 6.88294812387179e-08 2.02028822096006e-06 0.9999785106514848 0.9998264397555623 1.0003380202610672 -3.886708754893402e-06 -2.388865658923179e-05 -2.7086926671113e-05 -6.429300531744649e-06 -1.2343770823075475e-11 -4.085991663762618e-08 2.1520639752826873e-05 1.5373550400882284e-05 0.0003380351631026925 0.9999434782207837 0.9998014160842882 0.9999747545727917 -3.556562139257946e-05 -2.6606681419854396e-05 -5.2366028581347555e-05 -4.451416090023833e-05 3.7013103203316505e-10 -4.078153639596433e-08 5.6957988536831416e-05 4.068590003066378e-05 8.663192200892943e-05 0.9999999925314034 0.999841784046302 1.000000183123364 1.6544632424011735e-10 -1.0827930341496628e-08 -1.0828566966082668e-08 1.613169553350009e-10 -1.1040883799608957e-10 -4.0830561052492464e-08 7.487546295026696e-09 3.3117599547772296e-08 1.8419762832564938e-07
2.922 0.9999917502555952 0.9998358967096271 1.000171279317004 -5.433918668171895e-07 -1.07974575043253e-05 -1.1264506411816184e-05 -9.597041098005042e-07 -8.062173107666297e-11 -4.162595398363317e-08 8.251674668316871e-06 5.895044453586419e-06 0.00017127933876918971 0.9999991457689543 0.999841179231675 1.0000200810857198 -5.378411324350734e-09 -1.210093472884452e-06 -1.2151006828722084e-06 -1.007297648968841e-08 -1.0883578992408053e-10 -4.16070178578481e-08 8.54232954410654e-07 6.111979299145068e-07 2.008094237342713e-05 0.9999999152754159 0.9998417288790998 1.0000020203162767 1.212607318194026e-10 -1.2110185038267867e-07 -1.211519203316259e-07 7.110982243622512e-11 -1.1140608422573258e-10 -4.1604377772906114e-08 8.472563898763898e-08 6.887073834118699e-08 2.020276559555193e-06 0.9999785149187127 0.9998264428191721 1.0003368289552066 -3.92345910556896e-06 -2.384980763856042e-05 -2.7048387723482443e-05 -6.4581473351458535e-06 -1.3510347749976505e-11 -4.163533446653297e-08 2.1516296170567257e-05 1.5370443229928115e-05 0.0003368442908653247 0.9999436170531472 0.9998015152672354 0.9999676435893765 -3.577349803783822e-05 -2.6296356340174196e-05 -5.2075651693141134e-05 -4.455256008747271e-05 3.6727721995282214e-10 -4.155920104105467e-08 5.681644086721969e-05 4.0584788629385336e-05 8.979638134279571e-05 0.999999992531365 0.9998417840619023 1.0000001831223544 1.6503500454447413e-10 -1.0827915680312488e-08 -1.0828587949641001e-08 1.6134819895522566e-10 -1.116285295108978e-10 -4.160410859775058e-08 7.485655415306924e-09 3.32081453180777e-08 1.8423573632482642e-07
2.932 0.9999917504696256 0.9998358968784443 1.0001710956160081 -5.489677817867962e-07 -1.0791792213342228e-05 -1.1258846899033544e-05 -9.648489073240764e-07 -8.180586794143749e-11 -4.241430643035966e-08 8.25145882791836e-06 5.894887739673269e-06 0.00017109564728397716 0.9999991457691385 0.9998411792477437 1.0000200790662264 -5.439565552223121e-09 -1.2100327568872756e-06 -1.2150398898501377e-06 -1.0133100789415107e-08 -1.100748500109532e-10 -4.239465930171517e-08 8.542327391196132e-07 6.1119975971011e-07 2.0078929706828094e-05 0.9999999152753817 0.99984172889501 1.0000020202954074 1.2014370237801894e-10 -1.2110124913423894e-07 -1.211512416719072e-07 7.055058666621682e-11 -1.1265336995235736e-10 -4.239194106100314e-08 8.472537058229388e-08 6.891167493718237e-08 2.0202678302773876e-06 0.9999785192596852 0.9998264459357654 1.0003356392822744 -3.9600992238315295e-06 -2.3810961712070214e-05 -2.7009841345289477e-05 -6.486899930708124e-06 -1.470543602440437e-11 -4.2424795490414165e-08 2.151187904954809e-05 1.5367283497616465e-05 0.0003356550576985174 0.999943757569372 0.9998016156532851 0.9999605649714095 -3.597841979035573e-05 -2.5986549127299548e-05 -5.178415985163294e-05 -4.4589318236921694e-05 3.643703797222045e-10 -4.235093320148259e-08 5.667321663323813e-05 4.0482479547948514e-05 9.33772899757642e-05 0.9999999925313303 0.9998417840778117 1.00000018312144 1.6451597816181825e-10 -1.0827913236197352e-08 -1.0828508253052576e-08 1.61386626640072e-10 -1.1287660698582752e-10 -4.239166435191016e-08 7.482271674064006e-09 3.3297925744192564e-08 1.8430579126031037e-07
2.942 0.9999917506875885 0.9998358970503831 1.0001709120063484 -5.545380989296153e-07 -1.0786126974702313e-05 -1.1253187266750149e-05 -9.699882971596617e-07 -8.301748466059429e-11 -4.3216917834739825e-08 8.251239039105868e-06 5.894728164632703e-06 0.00017091204713842997 0.999999145769331 0.9998411792641306 1.0000200770469667 -5.500822150007105e-09 -1.2099720472575247e-06 -1.2149790406861886e-06 -1.0193209648906125e-08 -1.1134189492930239e-10 -4.319654503293095e-08 8.542324942364294e-07 6.112015063813284e-07 2.0076917325124355e-05 0.9999999152753515 0.9998417289112351 1.0000020202746707 1.1891847375288708e-10 -1.2110065430928893e-07 -1.211505067522485e-07 7.000010712703525e-11 -1.1392852046070919e-10 -4.319374748838364e-08 8.472504283186163e-08 6.895233599674466e-08 2.020260049817237e-06 0.9999785236741658 0.9998264491051788 1.0003344512410537 -3.996629350539931e-06 -2.3772118952811565e-05 -2.697128671461603e-05 -6.515558436453759e-06 -1.592774444052917e-11 -4.3228535134171015e-08 2.1507388616725537e-05 1.536407136801953e-05 0.0003344674624160366 0.9999438997437314 0.9998017172240663 0.9999535187722165 -3.618041094496841e-05 -2.5677271856910466e-05 -5.1491537279144717e-05 -4.4624437918237336e-05 3.614114358734112e-10 -4.315696768945805e-08 5.652834109146965e-05 4.037899083109175e-05 9.732132489608062e-05 0.9999999925312989 0.9998417840940365 1.0000001831206577 1.6388897229987817e-10 -1.0827917373756166e-08 -1.0828372135255282e-08 1.614340547564041e-10 -1.1415259147919937e-10 -4.31934626312478e-08 7.47843675967981e-09 3.338704161784673e-08 1.8438524424936346e-07
2.952 0.9999917509094811 0.9998358972254474 1.000170728488007 -5.601028390816427e-07 -1.0780461788134235e-05 -1.1247527567395336e-05 -9.751222514344493e-07 -8.425623434147788e-11 -4.403402583060838e-08 8.251015315014635e-06 5.8945657394048315e-06 0.00017072853832282445 0.9999991457695319 0.9998411792808418 1.0000200750279629 -5.5621964775993735e-09 -1.2099113407394162e-06 -1.214918222645009e-06 -1.0253273303364734e-08 -1.1263604507750739e-10 -4.401291335985051e-08 8.542322385807229e-07 6.11203182796533e-07 2.007490505045413e-05 0.9999999152753255 0.9998417289277818 1.000002020254088 1.1756940234478324e-10 -1.2110006254942263e-07 -1.211498026777484e-07 6.948869257412903e-11 -1.152308860049438e-10 -4.401003501396476e-08 8.472476852509553e-08 6.899277385913546e-08 2.0202509399104765e-06 0.9999785281619115 0.9998264523272439 1.0003332648305183 -4.033049741212144e-06 -2.3733279506767806e-05 -2.693272328874453e-05 -6.544122940774486e-06 -1.717671854942458e-11 -4.4046791605986674e-08 2.1502825120622454e-05 1.536080702024473e-05 0.0003332815040221483 0.9999440435505077 0.9998018199612141 0.9999465050542399 -3.637949564594038e-05 -2.5368536425331734e-05 -5.119777927283568e-05 -4.465792160954724e-05 3.5840127639064986e-10 -4.3977542294998174e-08 5.638183956290685e-05 4.027434056941184e-05 0.00010157917903713539 0.9999999925312729 0.9998417841105826 1.0000001831200298 1.6313872557239122e-10 -1.0827924711307968e-08 -1.0828267188529154e-08 1.6152032351508675e-10 -1.1545569387347204e-10 -4.400974195883498e-08 7.475340895095129e-09 3.347559241071278e-08 1.8444856278551076e-07
2.962 0.9999917511352995 0.9998358974036402 1.0001705450609533 -5.656620148403813e-07 -1.07747966558549e-05 -1.1241867840376774e-05 -9.802507429515837e-07 -8.552081555082003e-11 -4.486587174330931e-08 8.25078767525851e-06 5.894400479126547e-06 0.00017054512077325013 0.9999991457697434 0.9998411792978841 1.0000200730092161 -5.6236953085866055e-09 -1.2098506370146425e-06 -1.214857500992862e-06 -1.0313261886562956e-08 -1.1395615114393621e-10 -4.484400535671835e-08 8.542319935108928e-07 6.112047994739897e-07 2.0072892717729994e-05 0.9999999152753055 0.9998417289446567 1.0000020202336608 1.1608949836665184e-10 -1.2109947370506468e-07 -1.2114919499285339e-07 6.904604939362452e-11 -1.1655932756203608e-10 -4.484104434326771e-08 8.472462995526248e-08 6.903298466374913e-08 2.02023898942679e-06 0.9999785327226752 0.9998264556017905 1.0003320800497846 -4.069360642024097e-06 -2.3694443521232023e-05 -2.6894150700569418e-05 -6.572593531969306e-06 -1.8451568044026474e-11 -4.487980699508046e-08 2.1498188821913705e-05 1.535749064204425e-05 0.00033209718162217076 0.9999441889640744 0.99980192384643 0.9999395238869295 -3.6575697865281345e-05 -2.5060354553263848e-05 -5.0902890260846205e-05 -4.4689771777472665e-05 3.5534113284241836e-10 -4.481289829188262e-08 5.62337373254826e-05 4.0168546822749115e-05 0.00010610639272173307 0.9999999925312523 0.9998417841274564 1.0000001831195569 1.622575607989997e-10 -1.0827935036998272e-08 -1.0828258434237379e-08 1.6167524006890706e-10 -1.1678477936040071e-10 -4.484074292613988e-08 7.473766212338715e-09 3.3563553579297964e-08 1.8447935925822212e-07
2.972 0.9999917513650417 0.9998358975849654 1.00017036172515 -5.712156100865144e-07 -1.0769131578981648e-05 -1.1236208061733585e-05 -9.853737702085692e-07 -8.681088217861457e-11 -4.571270084319393e-08 8.25055613332749e-06 5.894232394105298e-06 0.00017036179441846727 0.9999991457699658 0.9998411793152641 1.0000200709907172 -5.685296881594569e-09 -1.2097899348055893e-06 -1.2147968701184835e-06 -1.0373171935648582e-08 -1.1530152542413995e-10 -4.5690065548530726e-08 8.542317686131688e-07 6.112063555612924e-07 2.0070880267939747e-05 0.9999999152752928 0.9998417289618661 1.0000020202133793 1.1450083450582188e-10 -1.2109888637916152e-07 -1.2114867851069053e-07 6.8675707578203e-11 -1.1791322923294149e-10 -4.568702062026266e-08 8.472464494689042e-08 6.907289922991958e-08 2.02022399503698e-06 0.999978537356207 0.9998264589286453 1.0003308968980846 -4.105562269701705e-06 -2.3655611142584506e-05 -2.6855568674752087e-05 -6.60097032348237e-06 -1.9751574862187646e-11 -4.572782609100967e-08 2.149347997938087e-05 1.535412241946598e-05 0.00033091449442788456 0.999944335958971 0.9998020288615322 0.9999325753450131 -3.676904138079264e-05 -2.475273778242138e-05 -5.06068819547465e-05 -4.471999094374896e-05 3.522320507115009e-10 -4.5663279867312236e-08 5.608405951932831e-05 4.0061627552273474e-05 0.00011086359843716244 0.9999999925312386 0.9998417841446652 1.0000001831192287 1.6126778441580673e-10 -1.0827946651665614e-08 -1.0828340693156135e-08 1.619026353344782e-10 -1.1813953552916774e-10 -4.568671062100836e-08 7.473827193742724e-09 3.3650774349114366e-08 1.8447585121057054e-07
2.982 0.9999917515987028 0.999835897769426 1.0001701784805692 -5.767635739453719e-07 -1.0763466554563853e-05 -1.1230548149527199e-05 -9.904913631030341e-07 -8.81251414807678e-11 -4.657476095601272e-08 8.250320689012816e-06 5.894061484899276e-06 0.00017017855924082278 0.999999145770201 0.9998411793329884 1.0000200689724588 -5.746945510715325e-09 -1.2097292282084342e-06 -1.214736260546861e-06 -1.0433030043023903e-08 -1.1667160513418553e-10 -4.655134216627898e-08 8.542315558077592e-07 6.112078390420179e-07 2.006886777592798e-05 0.9999999152752876 0.9998417289794164 1.000002020193236 1.1285937742319975e-10 -1.2109829480138443e-07 -1.2114818346051617e-07 6.83508815718945e-11 -1.1929191779413275e-10 -4.654821124076117e-08 8.472477547772042e-08 6.911242681309119e-08 2.0202067391338e-06 0.9999785420622539 0.9998264623076335 1.000329715374749 -4.141654805149865e-06 -2.3616782512343733e-05 -2.6816977000326987e-05 -6.629253459901601e-06 -2.1075740505034383e-11 -4.659109739555599e-08 2.1488698840401534e-05 1.5350702530431423e-05 0.00032973344179032424 0.9999444845099518 0.9998021349884949 0.9999256595071114 -3.695954977181878e-05 -2.444569747700493e-05 -5.030977172084968e-05 -4.474858172299472e-05 3.4907540679388116e-10 -4.6528935089223316e-08 5.593283107278441e-05 3.9953600567728186e-05 0.0001158163803880449 0.9999999925312334 0.9998417841622151 1.0000001831190393 1.6022504028228493e-10 -1.0827954302101977e-08 -1.0828444458380922e-08 1.6217514406359932e-10 -1.195187732860592e-10 -4.654789286704481e-08 7.475142354314207e-09 3.373707668581519e-08 1.844466493232963e-07
2.992 0.9999917518362793 0.9998358979570252 1.0001699953271943 -5.823058338214354e-07 -1.07578015778904e-05 -1.122488801835304e-05 -9.95603566988118e-07 -8.946287877583373e-11 -4.7452303647957726e-08 8.250081331814807e-06 5.893887745223868e-06 0.00016999541526981963 0.9999991457704475 0.9998411793510625 1.0000200669544441 -5.8085635644617136e-09 -1.2096685097872261e-06 -1.214675594788845e-06 -1.0492879365262116e-08 -1.1806525126425434e-10 -4.742808631546183e-08 8.542313359312616e-07 6.112092351738422e-07 2.006685538027071e-05 0.9999999152752904 0.9998417289973137 1.0000020201732354 1.1124301676068333e-10 -1.2109769127740722e-07 -1.2114763247490915e-07 6.802820588084942e-11 -1.2069391995623316e-10 -4.742486770779922e-08 8.47249617544195e-08 6.915150949581676e-08 2.020188261814202e-06 0.9999785468405619 0.9998264657385801 1.0003285354791938 -4.1776384071671684e-06 -2.3577957770463807e-05 -2.677837555804696e-05 -6.657443101000709e-06 -2.242300968878643e-11 -4.7469873125067025e-08 2.14838456425928e-05 1.5347231145966144e-05 0.0003285540231759773 0.9999446345920311 0.9998022422094762 0.9999187764546503 -3.714724643081848e-05 -2.4139244825961872e-05 -5.0011581211626474e-05 -4.477554683179531e-05 3.458729652392111e-10 -4.7410115044061005e-08 5.5780076654691334e-05 3.984448349350225e-05 0.00012093491152806756 0.9999999925312352 0.9998417841801115 1.000000183118992 1.592067430813898e-10 -1.082795004834015e-08 -1.0828492418206335e-08 1.6245001158974424e-10 -1.2092145679763702e-10 -4.742454085110882e-08 7.477185099803938e-09 3.3822362458975655e-08 1.8440276300247995e-07
3.002 0.9999917520777649 0.9998358981477642 1.0001698122650167 -5.878423151477084e-07 -1.0752136648207143e-05 -1.1219227639250039e-05 -1.000710424323755e-06 -9.082314152804907e-11 -4.8345584482023535e-08 8.249838052693156e-06 5.893711170340194e-06 0.00016981236250990296 0.9999991457707047 0.9998411793694918 1.0000200649366824 -5.870072256557239e-09 -1.2096077760054368e-06 -1.2146148487729898e-06 -1.0552760204661052e-08 -1.1948145817467282e-10 -4.8320553059162015e-08 8.542310925662786e-07 6.112105374646147e-07 2.0064843168806798e-05 0.9999999152752994 0.9998417290155629 1.0000020201533846 1.0973036716892588e-10 -1.2109707254919307e-07 -1.211470008682767e-07 6.766766793874806e-11 -1.2211856495925707e-10 -4.8317245014960035e-08 8.472515463082189e-08 6.919015322451549e-08 2.020169314656704e-06 0.9999785516908749 0.9998264692213081 1.000327357210894 -4.21351323165142e-06 -2.353913706053353e-05 -2.6739764355278604e-05 -6.6855394038917144e-06 -2.379247954065151e-11 -4.8364408148397545e-08 2.1478920624389006e-05 1.5343708437855158e-05 0.0003273762380829524 0.9999447861805129 0.9998023505068412 0.999911926271019 -3.733215458561731e-05 -2.383339085137562e-05 -4.971233523409347e-05 -4.480088908677675e-05 3.426256101788985e-10 -4.8307074587140813e-08 5.562582064943077e-05 3.9734293750748304e-05 0.00012619348458055472 0.9999999925312436 0.99984178419836 1.0000001831190943 1.5829189561419902e-10 -1.0827930549858143e-08 -1.0828459928662098e-08 1.6268692904715678e-10 -1.2234683080035426e-10 -4.8316909170940324e-08 7.479531294742153e-09 3.390666276401359e-08 1.8435228669770132e-07
3.012 0.9999917523231533 0.9998358983416452 1.0001696292940183 -5.933729548774317e-07 -1.0746471773913221e-05 -1.1213567055247589e-05 -1.0058119682156488e-06 -9.220482922826661e-11 -4.925486147273592e-08 8.249590854789063e-06 5.893531764764291e-06 0.00016962940089273494 0.9999991457709713 0.9998411793882812 1.0000200629191702 -5.931403516516588e-09 -1.2095470316069186e-06 -1.214554067184871e-06 -1.061270298847871e-08 -1.2091900781185335e-10 -4.922900061314983e-08 8.542308225443212e-07 6.112117543459693e-07 2.0062831127852466e-05 0.9999999152753134 0.9998417290341689 1.000002020133681 1.083894290254609e-10 -1.2109644342202846e-07 -1.2114633362148171e-07 6.72390778279076e-11 -1.2356470412396267e-10 -4.9225601446094615e-08 8.472532880445359e-08 6.922842628938644e-08 2.020150280097125e-06 0.9999785566129367 0.9998264727556403 1.0003261805693562 -4.249279445177559e-06 -2.350032053431563e-05 -2.670114352330008e-05 -6.713542515123156e-06 -2.5183112458755735e-11 -4.9274961449998476e-08 2.147392403580122e-05 1.5340134586239992e-05 0.00032620008598370254 0.9999449392510109 0.9998024598631781 0.9999051090409375 -3.751429731177437e-05 -2.3528146414287113e-05 -4.941206080858395e-05 -4.482461141038168e-05 3.3933530141861184e-10 -4.922007213983128e-08 5.547008714416145e-05 3.96230485482208e-05 0.00013157001286965019 0.9999999925312568 0.9998417842169652 1.000000183119344 1.5754888159217334e-10 -1.0827900371371323e-08 -1.0828391959734359e-08 1.6285532640990568e-10 -1.237933972899831e-10 -4.922525634753032e-08 7.48189873504817e-09 3.399012110534283e-08 1.842999852845867e-07
3.022 0.9999917525724392 0.9998358985386698 1.0001694464141597 -5.988977003524464e-07 -1.0740806970469566e-05 -1.1207906340857755e-05 -1.0109082258748222e-06 -9.360659813718448e-11 -5.0180396934894124e-08 8.249339755095536e-06 5.8933495432227025e-06 0.00016944653032153518 0.9999991457712462 0.9998411794074359 1.0000200609018826 -5.992501048530969e-09 -1.2094862893790034e-06 -1.2144933240479725e-06 -1.0672732470619266e-08 -1.2237703087437597e-10 -5.015369072175667e-08 8.542305362831235e-07 6.112129065506687e-07 2.00608192192436e-05 0.9999999152753309 0.9998417290531375 1.0000020201140998 1.072763103212363e-10 -1.2109581618533325e-07 -1.2114570476204344e-07 6.671713183189676e-11 -1.2503122806815355e-10 -5.015019861331881e-08 8.472547010804364e-08 6.926642801029378e-08 2.020131574167623e-06 0.9999785616064941 0.999826476341402 1.0003250055540989 -4.284937224675235e-06 -2.3461508350685465e-05 -2.6662513261130073e-05 -6.741452576216893e-06 -2.6593763017452402e-11 -5.020179548312246e-08 2.146885614029213e-05 1.5336509781081657e-05 0.0003250255663588516 0.999945093779465 0.9998025702613061 0.9998983248499923 -3.7693697535316217e-05 -2.3223522214031272e-05 -4.911078638274919e-05 -4.484671684315045e-05 3.3600349032323304e-10 -5.0149369156234774e-08 5.531289991649116e-05 3.951076487362616e-05 0.0001370455459939362 0.9999999925312743 0.9998417842359333 1.0000001831197158 1.5703430437335244e-10 -1.0827872411088876e-08 -1.0828362443663545e-08 1.6293064213151323e-10 -1.2526061824793247e-10 -5.0149844321792196e-08 7.483992852207586e-09 3.407292696493253e-08 1.8425130599861428e-07
3.032 0.9999917528256174 0.999835898738841 1.0001692636253807 -6.044165084139048e-07 -1.0735142253588132e-05 -1.1202245538271468e-05 -1.0159992242491046e-06 -9.502798369730863e-11 -5.112245670886717e-08 8.249084775820834e-06 5.893164523623541e-06 0.0001692637507564745 0.999999145771528 0.9998411794269623 1.0000200588847736 -6.053317527798141e-09 -1.2094255621557638e-06 -1.214432660390809e-06 -1.0732873352299515e-08 -1.2385445476571467e-10 -5.1094889181631376e-08 8.542302473389548e-07 6.112140155855608e-07 2.0058807500405694e-05 0.9999999152753518 0.9998417290724746 1.0000020200945945 1.0643860142843963e-10 -1.2109520416200475e-07 -1.2114515539765814e-07 6.607715236755401e-11 -1.265173912096663e-10 -5.10913022443646e-08 8.472555293948703e-08 6.93042394933121e-08 2.020114107010572e-06 0.999978566671293 0.9998264799784183 1.0003238321646446 -4.320486755226408e-06 -2.3422700668022626e-05 -2.6623873759541966e-05 -6.7692697280284874e-06 -2.8023635797872785e-11 -5.114517648721247e-08 2.1463717206260098e-05 1.5332834215403365e-05 0.00032385267877236635 0.9999452497421493 0.9998026816842847 0.9998915737843186 -3.787037803070311e-05 -2.291952878235636e-05 -4.880854121163203e-05 -4.4867208554754876e-05 3.3263204345542123e-10 -5.10952314935964e-08 5.515428241765421e-05 3.939745948118247e-05 0.00014260382427691895 0.9999999925312943 0.9998417842552694 1.0000001831201633 1.5679584514438113e-10 -1.0827859612086921e-08 -1.0828412161675874e-08 1.628880773486714e-10 -1.2674749832971098e-10 -5.1090938444384637e-08 7.485338966252867e-09 3.415522660642154e-08 1.8421661346154726e-07
3.042 0.9999917530826816 0.9998358989421615 1.0001690809276147 -6.099293533166255e-07 -1.0729477631776056e-05 -1.1196584622791002e-05 -1.0210849847536755e-06 -9.646736309384885e-11 -5.208131025587412e-08 8.248825930740622e-06 5.892976717514767e-06 0.0001690810622321623 0.9999991457718174 0.9998411794468659 1.0000200568677902 -6.113823325120249e-09 -1.2093648553773726e-06 -1.2143720490274768e-06 -1.0793144374543466e-08 -1.2535045849320433e-10 -5.205286469652429e-08 8.542299600142466e-07 6.112150909882435e-07 2.005679612595914e-05 0.9999999152753751 0.9998417290921853 1.0000020200751125 1.0590577812340413e-10 -1.2109461238411987e-07 -1.2114465843286586e-07 6.530075188228329e-11 -1.2802195742710103e-10 -5.204918126073714e-08 8.472553567461886e-08 6.93418830578238e-08 2.020099120586729e-06 0.9999785718070818 0.9998264836665157 1.0003226604005304 -4.355928239297825e-06 -2.3383897636601767e-05 -2.6585225158467134e-05 -6.796994106288424e-06 -2.947138064094531e-11 -5.210537396837024e-08 2.1458507493334066e-05 1.532910807593043e-05 0.00032268142288201056 0.9999454071156746 0.9998027941154126 0.9998848559303933 -3.804436143297431e-05 -2.2616176476883296e-05 -4.850535491862288e-05 -4.488608984103895e-05 3.2922249315708557e-10 -5.205792796966606e-08 5.4994257753707506e-05 3.928314887864491e-05 0.00014823088244504822 0.999999992531317 0.9998417842749792 1.000000183120633 1.5686230627384157e-10 -1.0827866977440353e-08 -1.0828514018741055e-08 1.627087489471502e-10 -1.2825252988517844e-10 -5.204880783286946e-08 7.485370527448633e-09 3.423705565963882e-08 1.842092109863653e-07
3.052 0.9999917533436271 0.999835899148633 1.0001688983208061 -6.154362503334686e-07 -1.0723813102614419e-05 -1.1190923522600802e-05 -1.0261655088549822e-06 -9.792383708958907e-11 -5.305723090658301e-08 8.248563219003794e-06 5.892786124828284e-06 0.0001688984647706396 0.9999991457721118 0.9998411794671517 1.0000200548508893 -6.1740297317104055e-09 -1.20930416384134e-06 -1.214311415844153e-06 -1.0853544400321994e-08 -1.2686363100224404e-10 -5.3027890919102595e-08 8.54229666230721e-07 6.112161247881545e-07 2.0054785192310295e-05 0.9999999152753998 0.9998417291122754 1.0000020200556097 1.0566668640370699e-10 -1.210940360338006e-07 -1.2114413925456738e-07 6.438865139540951e-11 -1.2954361579823787e-10 -5.302410887031282e-08 8.472538696676642e-08 6.937931279922167e-08 2.0200873334677757e-06 0.9999785770136084 0.9998264874055209 1.000321490261323 -4.3912619192621485e-06 -2.3345099395427267e-05 -2.6546567559991354e-05 -6.824625827682994e-06 -3.0935621159831894e-11 -5.308266163753931e-08 2.14532272446512e-05 1.532533153708341e-05 0.0003215117983520585 0.9999455658769894 0.9998029075382316 0.9998781713748981 -3.82156702577747e-05 -2.2313475480227126e-05 -4.8201257233007364e-05 -4.490336411233557e-05 3.257766487772421e-10 -5.3037731933077795e-08 5.483284867546676e-05 3.916784931951294e-05 0.0001539147048227954 0.9999999925313411 0.9998417842950691 1.0000001831210825 1.57221857701682e-10 -1.0827889740904269e-08 -1.0828593690503565e-08 1.6239408908780623e-10 -1.2977517191916452e-10 -5.3023725328255026e-08 7.483789551902149e-09 3.431832905569668e-08 1.842367156494607e-07
3.062 0.9999917536084474 0.9998358993582581 1.000168715804922 -6.209372730993924e-07 -1.0718148657650683e-05 -1.118526217683629e-05 -1.0312407687209454e-06 -9.939599961010672e-11 -5.405049531799658e-08 8.248296629392996e-06 5.8925927373395005e-06 0.00016871595828631459 0.9999991457724103 0.9998411794878264 1.0000200528340504 -6.2340060756956494e-09 -1.2092434762529625e-06 -1.2142506981642184e-06 -1.0914043047063564e-08 -1.2839227524786093e-10 -5.402024415028279e-08 8.542293528383952e-07 6.11217097723827e-07 2.0052774581754155e-05 0.9999999152754239 0.9998417291327513 1.0000020200360666 1.0565183379983463e-10 -1.2109346356512481e-07 -1.2114353501450602e-07 6.337190780915255e-11 -1.3108123524522363e-10 -5.401636166054659e-08 8.472511769189353e-08 6.941644182837013e-08 2.0200781726902564e-06 0.9999785822906238 0.9998264911952619 1.0003203217466283 -4.426488093623927e-06 -2.330630607661794e-05 -2.6507901083195332e-05 -6.852164979430867e-06 -3.241530619739572e-11 -5.4077317080871894e-08 2.1447876690853044e-05 1.5321504763929044e-05 0.00032034380475986693 0.9999457260033813 0.999803021936524 0.9998715202046246 -3.838432691872368e-05 -2.2011435805671153e-05 -4.7896277859916584e-05 -4.491903488282723e-05 3.2229600573436805e-10 -5.403491973488383e-08 5.467007758195405e-05 3.90515768058901e-05 0.00015964492966673212 0.9999999925313646 0.9998417843155436 1.0000001831214913 1.578054425326115e-10 -1.0827916676271807e-08 -1.082858812411686e-08 1.6197449991121498e-10 -1.3131354029645932e-10 -5.40159678052176e-08 7.480881535496335e-09 3.439889141443506e-08 1.8429349732737018e-07
3.072 0.9999917538771359 0.9998358995710384 1.0001685333799493 -6.264325401663262e-07 -1.0712484289726465e-05 -1.1179600585772964e-05 -1.0363107150816685e-06 -1.0088277031878892e-10 -5.506138502172103e-08 8.248026153450202e-06 5.892396548342804e-06 0.00016853354259869076 0.999999145772711 0.9998411795088941 1.000020050817273 -6.2938680729650825e-09 -1.2091827828039687e-06 -1.2141898933499608e-06 -1.0974587272480718e-08 -1.299362973465312e-10 -5.503020499489457e-08 8.542290140307362e-07 6.112179926752945e-07 2.005076397848916e-05 0.9999999152754462 0.999841729153617 1.0000020200164823 1.0574524761348936e-10 -1.2109288510125476e-07 -1.2114284337435704e-07 6.230298066563342e-11 -1.326338113759099e-10 -5.5026220614500403e-08 8.472479081053907e-08 6.945318920980779e-08 2.0200698255238552e-06 0.9999785876378775 0.9998264950355676 1.0003191548560895 -4.461607107270137e-06 -2.3267517813018964e-05 -2.646922591104234e-05 -6.879611627943469e-06 -3.390914225948802e-11 -5.5089621402609266e-08 2.1442456062849584e-05 1.5317627921612014e-05 0.00031917744161032396 0.9999458874724717 0.9998031372943121 0.9998649025064009 -3.855035371834678e-05 -2.1710067306790865e-05 -4.759044640693076e-05 -4.493310577616934e-05 3.18782747302061e-10 -5.504977191187448e-08 5.4505966536101996e-05 3.893434709971385e-05 0.000165412597908522 0.9999999925313857 0.9998417843364086 1.000000183121858 1.584974936824499e-10 -1.0827937443469042e-08 -1.0828495385376234e-08 1.6150238530795886e-10 -1.3286670547278147e-10 -5.502581629385933e-08 7.477495797123884e-09 3.4478597506539197e-08 1.8436114254233852e-07
3.082 0.9999917541496878 0.9998358997869775 1.000168351045886 -6.319221748895174e-07 -1.0706819998440508e-05 -1.1173938811920559e-05 -1.041375298121004e-06 -1.0238292150328712e-10 -5.609018441303908e-08 8.247751795947943e-06 5.892197560787913e-06 0.0001683512175622577 0.9999991457730134 0.9998411795303616 1.0000200488005666 -6.353735542101866e-09 -1.209122080576686e-06 -1.214129060954437e-06 -1.10351244342044e-08 -1.3149365027731404e-10 -5.6058058280814e-08 8.542286588354794e-07 6.112188056675792e-07 2.0048753064216446e-05 0.9999999152754655 0.9998417291748791 1.000002019996866 1.058274639448635e-10 -1.210922977521806e-07 -1.2114212444955333e-07 6.123470183280422e-11 -1.3420004115404926e-10 -5.60539698492293e-08 8.472449935290276e-08 6.948951595539669e-08 2.0200601029980774e-06 0.999978593055124 0.9998264989262677 1.0003179895893741 -4.496619308063103e-06 -2.3228734744039104e-05 -2.643054229019888e-05 -6.906965839091564e-06 -3.5416029733627514e-11 -5.611985953065605e-08 2.1436965603562213e-05 1.5313701183745985e-05 0.0003180127084645928 0.9999460502622177 0.9998032535958565 0.9998583183670252 -3.8713772807184606e-05 -2.1409379684317005e-05 -4.7283792309432893e-05 -4.494558054562684e-05 3.1523834473432583e-10 -5.6082573305442793e-08 5.43405372811563e-05 3.881617573462488e-05 0.00017120994075732728 0.9999999925314045 0.9998417843576703 1.0000001831221927 1.5917849646748138e-10 -1.0827949028072204e-08 -1.0828375280643967e-08 1.6103102350347678e-10 -1.3443343498316297e-10 -5.605355470488453e-08 7.474686949867445e-09 3.4557372740384275e-08 1.8441674646939483e-07
3.092 0.9999917544260984 0.9998359000060789 1.0001681688027284 -6.374062525181209e-07 -1.0701155789107812e-05 -1.1168276933605202e-05 -1.0464344895781683e-06 -1.0389493033989371e-10 -5.7137182948494513e-08 8.247473575709571e-06 5.891995788176035e-06 0.000168168983188131 0.9999991457733175 0.9998411795522362 1.0000200467839373 -6.41368026407133e-09 -1.2090613715350272e-06 -1.2140682766123744e-06 -1.1095623242819631e-08 -1.3306335983348232e-10 -5.710409308679614e-08 8.542283075099518e-07 6.112195462450502e-07 2.004674172800123e-05 0.9999999152754824 0.9998417291965458 1.0000020199772242 1.058263163104768e-10 -1.2109170382155088e-07 -1.2114145382905096e-07 6.019828236208553e-11 -1.35778493609883e-10 -5.709989817607645e-08 8.472432354101116e-08 6.952542539883854e-08 2.020047547579822e-06 0.9999785985421183 0.9998265028671957 1.0003168259461623 -4.531524996123477e-06 -2.318995701383071e-05 -2.639185048391238e-05 -6.934227700690099e-06 -3.6934332413302236e-11 -5.716832113332316e-08 2.143140556924006e-05 1.530972473365994e-05 0.0003168496050563094 0.9999462143509052 0.9998033708256553 0.9998517678732142 -3.887460613460974e-05 -2.1109382486788546e-05 -4.6976344740131047e-05 -4.495646309220793e-05 3.116644913200577e-10 -5.7133612627130855e-08 5.417381124792188e-05 3.869707802093627e-05 0.00017703020070878377 0.9999999925314206 0.9998417843793356 1.0000001831225018 1.5977614989870246e-10 -1.0827954273822109e-08 -1.0828303978054303e-08 1.6059164965246032e-10 -1.3601252535413283e-10 -5.7099472250270594e-08 7.473224996131183e-09 3.4635212388081506e-08 1.844439629736243e-07
3.102 0.9999917547063643 0.9998359002283463 1.000167986650462 -6.428847800979797e-07 -1.069549166756557e-05 -1.1162614989261269e-05 -1.051488288148301e-06 -1.0541763428263216e-10 -5.8202673213955315e-08 8.247191514975984e-06 5.891791246816086e-06 0.00016798683962276459 0.9999991457736246 0.9998411795745249 1.0000200447673844 -6.473705604654572e-09 -1.2090006591033577e-06 -1.2140075762506615e-06 -1.1156079573231995e-08 -1.3464399866552246e-10 -5.816860143006273e-08 8.542279784023695e-07 6.112202275528921e-07 2.0044730104396638e-05 0.9999999152754979 0.9998417292186231 1.0000020199575554 1.0573828218991858e-10 -1.2109110635736502e-07 -1.2114086762940398e-07 5.919829403143771e-11 -1.3736783253623025e-10 -5.8164298359178603e-08 8.472429252775577e-08 6.956093094053037e-08 2.0200320650298167e-06 0.9999786040986188 0.999826506858184 1.0003156639261412 -4.5663244031026e-06 -2.315118476651873e-05 -2.6353150715794896e-05 -6.961397327515239e-06 -3.8462848134375586e-11 -5.82352994187876e-08 2.1425776219344747e-05 1.530569875715224e-05 0.00031568813126517663 0.9999463797171487 0.9998034889684385 0.9998452511115636 -3.903287542998897e-05 -2.081008510784073e-05 -4.666813252710425e-05 -4.4965757469054054e-05 3.080631636500037e-10 -5.820318230330927e-08 5.400580954905765e-05 3.857706904205597e-05 0.00018286748100790974 0.9999999925314356 0.9998417844014118 1.000000183122783 1.6028696421068285e-10 -1.082795589942321e-08 -1.0828316778056036e-08 1.601887181169353e-10 -1.376024991646732e-10 -5.816386136408224e-08 7.47326399519102e-09 3.471212782197039e-08 1.8444017958673603e-07
3.112 0.9999917549904818 0.9998359004537853 1.000167804589071 -6.483577235460022e-07 -1.0689827635402102e-05 -1.1156952955836352e-05 -1.0565367064499133e-06 -1.069498811818644e-10 -5.9286952577809995e-08 8.246905626679922e-06 5.891583946505786e-06 0.0001678047870010514 0.9999991457739359 0.9998411795972357 1.0000200427509014 -6.5337736854055344e-09 -1.2089399422790582e-06 -1.2139469340801434e-06 -1.1216502602189147e-08 -1.3623432409811527e-10 -5.9251880506053715e-08 8.54227676110915e-07 6.112208542969945e-07 2.0042718412391583e-05 0.999999915275513 0.9998417292411189 1.000002019937853 1.0560153678806549e-10 -1.210905043182963e-07 -1.211403396557504e-07 5.82256032945466e-11 -1.3896697029014434e-10 -5.92474671570169e-08 8.472437811410444e-08 6.959602568892167e-08 2.0200146260154533e-06 0.9999786097243838 0.9998265108990688 1.0003145035290064 -4.601017718962334e-06 -2.3112418142314205e-05 -2.6314443147251624e-05 -6.988474847933225e-06 -4.0000598913655005e-11 -5.9321091880118456e-08 2.142007780320754e-05 1.5301623432662002e-05 0.0003145282869662814 0.9999465463398831 0.9998036080091666 0.9998387681685258 -3.918860223049748e-05 -2.0511496781746755e-05 -4.635918411908761e-05 -4.4973467864568144e-05 3.044367509162299e-10 -5.929157999059126e-08 5.383655296955856e-05 3.84561636470779e-05 0.0001887166191759034 0.9999999925314498 0.9998417844239071 1.0000001831230305 1.6074874516010694e-10 -1.0827952968363704e-08 -1.082838786359073e-08 1.5981277444649496e-10 -1.3920229292697538e-10 -5.924701905581769e-08 7.474399678991664e-09 3.4788100197427246e-08 1.8441468348431956e-07
3.122 0.999991755278447 0.9998359006823992 1.0001676226185425 -6.538250653034278e-07 -1.0684163691052108e-05 -1.1151290774405817e-05 -1.0615797504704969e-06 -1.0849026981812827e-10 -6.039032240161477e-08 8.246615908487086e-06 5.891373886059822e-06 0.00016762282531226967 0.9999991457742512 0.9998411796203761 1.000020040734486 -6.593862497631216e-09 -1.2088792163754056e-06 -1.2138862884780863e-06 -1.1276895689799472e-08 -1.378329570966749e-10 -6.035423161324764e-08 8.542273890070716e-07 6.112214196268577e-07 2.0040706751175712e-05 0.999999915275528 0.9998417292640415 1.0000020199181148 1.0543745179693753e-10 -1.210898934449873e-07 -1.2113980818233097e-07 5.7276430841343155e-11 -1.4057432813018215e-10 -6.034970591199889e-08 8.472452285821749e-08 6.963068373076731e-08 2.0199963348631954e-06 0.9999786154191738 0.9998265149896856 1.000313344754474 -4.6356051499751705e-06 -2.3073657276832768e-05 -2.6275727903170507e-05 -7.015460383973323e-06 -4.154577862720623e-11 -6.042600083193522e-08 2.1414310553162527e-05 1.529749892644251e-05 0.0003133700718983157 0.9999467141983612 0.9998037279330277 0.9998323191303926 -3.9341807938858524e-05 -2.0213626587350146e-05 -4.604952760394318e-05 -4.497959857999185e-05 3.007867451542299e-10 -6.039910647542687e-08 5.3666061962943346e-05 3.8334376448586695e-05 0.00019457308074034515 0.9999999925314639 0.9998417844468288 1.0000001831232421 1.611831236477733e-10 -1.0827941128118189e-08 -1.0828455450934529e-08 1.5946064990024965e-10 -1.408105046636614e-10 -6.034924648623519e-08 7.476049061199705e-09 3.486308956909061e-08 1.8437970080456545e-07
3.132 0.9999917555702551 0.9998359009141922 1.0001674407388776 -6.592868461164811e-07 -1.0678499835025191e-05 -1.1145628400237225e-05 -1.066617411004236e-06 -1.1003706225312509e-10 -6.151308900475615e-08 8.246322348059304e-06 5.891161056956771e-06 0.00016744095441745496 0.9999991457745703 0.9998411796439524 1.0000200387181493 -6.654009248118631e-09 -1.208818479172273e-06 -1.213825592231291e-06 -1.1337246959187663e-08 -1.3943830202265288e-10 -6.147596030271054e-08 8.542270972746588e-07 6.112219108915687e-07 2.0038695054463475e-05 0.9999999152755424 0.9998417292873975 1.0000020198983524 1.0520898822040524e-10 -1.2108927123734825e-07 -1.2113922610854874e-07 5.636291460084465e-11 -1.4218857768341363e-10 -6.147132014736136e-08 8.472467564456138e-08 6.96648854472565e-08 2.019977752318326e-06 0.9999786211827497 0.99982651912987 1.000312187602286 -4.670086961530158e-06 -2.3034902307981394e-05 -2.6237005122114812e-05 -7.042354041882081e-06 -4.309697331159216e-11 -6.155033186795736e-08 2.1408474689344993e-05 1.5293325395889488e-05 0.0003122134856848229 0.9999468832721504 0.9998038487254333 0.9998259040832812 -3.949251386603123e-05 -1.9916483453429488e-05 -4.5739190758839785e-05 -4.4984154017324456e-05 2.971149365109244e-10 -6.152606717542159e-08 5.34943566600522e-05 3.82117218285894e-05 0.00020043286983143017 0.9999999925314774 0.9998417844701835 1.0000001831234284 1.6155302786229805e-10 -1.0827918143874786e-08 -1.082847209655239e-08 1.5914422398173338e-10 -1.4242548926649474e-10 -6.14708488129306e-08 7.47780256451648e-09 3.4937079943190284e-08 1.8434273193141652e-07
3.142 0.999991755865901 0.9998359011491676 1.000167258950093 -6.647431554305864e-07 -1.0672836075431912e-05 -1.1139965837236438e-05 -1.0716496720009853e-06 -1.1158899775103035e-10 -6.265556191597198e-08 8.246024934710059e-06 5.890945452011743e-06 0.00016725917419199124 0.9999991457748933 0.9998411796679727 1.0000200367019174 -6.714299117738582e-09 -1.20875773622055e-06 -1.2137648460172137e-06 -1.1397537695819489e-08 -1.4104921636624513e-10 -6.261737655375708e-08 8.542267849967073e-07 6.112223192808161e-07 2.003668322516044e-05 0.9999999152755565 0.9998417293111934 1.0000020198785908 1.048314557637136e-10 -1.2108864307314768e-07 -1.2113859439835395e-07 5.550371894354018e-11 -1.438082282933335e-10 -6.26126192105803e-08 8.472480890403818e-08 6.969863488266576e-08 2.019958953484471e-06 0.9999786270148735 0.9998265233194601 1.000311032072215 -4.704463465995228e-06 -2.299615338001232e-05 -2.619827499123731e-05 -7.069155920855904e-06 -4.465292916918806e-11 -6.269439617198599e-08 2.1402570431665265e-05 1.528910299826919e-05 0.00031105852798070415 0.9999470535411277 0.9998039703720172 0.9998195231131145 -3.9640741221202065e-05 -1.962007616591439e-05 -4.542820108538673e-05 -4.498713868593359e-05 2.934236685090932e-10 -6.267277184386296e-08 5.332145688623591e-05 3.808821395103512e-05 0.00020629245383477964 0.9999999925314905 0.9998417844939784 1.0000001831236163 1.6177344613837254e-10 -1.082788915044313e-08 -1.0828439093200111e-08 1.5888196489259038e-10 -1.4404593527166475e-10 -6.261213626490895e-08 7.479497427175158e-09 3.501010047618745e-08 1.843057604579448e-07
3.152 0.9999917561653819 0.9998359013873312 1.0001670772522129 -6.701940717874896e-07 -1.0667172426031159e-05 -1.113430312937529e-05 -1.076676526917838e-06 -1.1314492823843862e-10 -6.381805608839505e-08 8.245723669461019e-06 5.890727072301652e-06 0.00016707748464686164 0.9999991457752213 0.9998411796924445 1.0000200346858241 -6.7748067840284815e-09 -1.2086969984277803e-06 -1.2137040911351941e-06 -1.1457759317979469e-08 -1.4266403389675562e-10 -6.377879454581596e-08 8.54226448490318e-07 6.112226443932183e-07 2.003467129106549e-05 0.9999999152755711 0.999841729335438 1.0000020198588646 1.042297978378063e-10 -1.210880200673725e-07 -1.2113795376759388e-07 5.4707608366285624e-11 -1.454322400329152e-10 -6.37739179592157e-08 8.472491293898048e-08 6.973194475284532e-08 2.019940037272164e-06 0.9999786329153096 0.9998265275582954 1.0003098781640545 -4.738734965343627e-06 -2.2957410643049513e-05 -2.6159537737751952e-05 -7.095866129351984e-06 -4.6212167704719294e-11 -6.385850829357795e-08 2.139659801051859e-05 1.5284831898238187e-05 0.0003099051985946961 0.9999472249854776 0.999804092858633 0.9998131763055907 -3.978651105411514e-05 -1.9324413367584005e-05 -4.5116585804895335e-05 -4.4988557216072136e-05 2.897143102562617e-10 -6.383953538017488e-08 5.314738217745581e-05 3.796386677338689e-05 0.00021214869976176739 0.9999999925315042 0.9998417845182223 1.0000001831238388 1.6176981040557555e-10 -1.0827865232418637e-08 -1.0828397413125444e-08 1.5868282838252494e-10 -1.4567093848953395e-10 -6.377342317055188e-08 7.481054950689754e-09 3.5082184195457116e-08 1.8426967158284133e-07
3.162 0.9999917564686944 0.9998359016286876 1.0001668956452605 -6.756396028467615e-07 -1.0661508900209907e-05 -1.112864032234225e-05 -1.0816979874542398e-06 -1.1470321333447797e-10 -6.500089136576844e-08 8.245418565694491e-06 5.890505927246622e-06 0.00016689588590757963 0.9999991457755558 0.9998411797173767 1.0000200326699022 -6.835535534376786e-09 -1.2086362764006695e-06 -1.2136433697478003e-06 -1.1517921078844969e-08 -1.44281783433494e-10 -6.496053363296962e-08 8.54226094813233e-07 6.112228897430808e-07 2.0032659424850886e-05 0.9999999152755876 0.9998417293601396 1.000002019839206 1.034008344374368e-10 -1.210874129679313e-07 -1.2113734667994812e-07 5.3964901958548893e-11 -1.4705883322894066e-10 -6.495553579851649e-08 8.472497729917958e-08 6.97647950765171e-08 2.0199215635839533e-06 0.9999786388838255 0.9998265318462158 1.000308725877609 -4.772901690163614e-06 -2.2918674245473736e-05 -2.6120793590531862e-05 -7.1224847938133416e-06 -4.777330503702583e-11 -6.504298845448457e-08 2.1390557667753915e-05 1.5280512268427943e-05 0.00030875349746688555 0.9999473975856895 0.9998042161713514 0.9998068637461529 -3.992984419790187e-05 -1.902950355352433e-05 -4.480437182307973e-05 -4.4988414366963265e-05 2.8598952200380925e-10 -6.502667653399096e-08 5.2972151787061246e-05 3.7838694051368074e-05 0.00021799882038084497 0.9999999925315199 0.9998417845429234 1.0000001831241285 1.6153912427191485e-10 -1.0827857180163685e-08 -1.0828389587703715e-08 1.5853705760380062e-10 -1.4729837172617942e-10 -6.495502863280017e-08 7.482264222271775e-09 3.51532856953769e-08 1.8423931760604657e-07
3.172 0.9999917567758365 0.9998359018732434 1.0001667141292458 -6.810796721365998e-07 -1.0655845502649643e-05 -1.1122977428722337e-05 -1.0867140754671031e-06 -1.1626221932235974e-10 -6.620439145549823e-08 8.245109641418994e-06 5.89028202875278e-06 0.00016671437808648203 0.9999991457758983 0.999841179742778 1.0000200306541709 -6.896405217472046e-09 -1.208575572558136e-06 -1.2135826904653923e-06 -1.1578042748511815e-08 -1.4590085668822506e-10 -6.616291714438248e-08 8.542257339236376e-07 6.112230544600696e-07 2.0030647828139067e-05 0.9999999152756085 0.9998417293853077 1.0000020198196342 1.024250163575356e-10 -1.2108682370518706e-07 -1.211367819932537e-07 5.325600828923613e-11 -1.4868685029990747e-10 -6.615779578661826e-08 8.472497813888066e-08 6.979710256063853e-08 2.019904550287608e-06 0.9999786449201893 0.9998265361830645 1.0003075752126862 -4.8069637875194725e-06 -2.2879944327192942e-05 -2.608204274457036e-05 -7.149012051071269e-06 -4.9334916458605915e-11 -6.624816076338747e-08 2.1384449649297465e-05 1.5276144283934637e-05 0.0003076034245384949 0.99994757132255 0.9998043402964564 0.9998005855199552 -4.007076125674165e-05 -1.8735355064103332e-05 -4.449158569613991e-05 -4.498671501600303e-05 2.8225069363693397e-10 -6.623451934385018e-08 5.2795784682891043e-05 3.771270933659161e-05 0.00022384032844224044 0.9999999925315401 0.9998417845680901 1.0000001831245053 1.611617582310161e-10 -1.0827867209362331e-08 -1.0828424161696074e-08 1.5842481079723668e-10 -1.489270502311099e-10 -6.615727601811133e-08 7.48271420268417e-09 3.5223229452637513e-08 1.8422476614508594e-07
3.182 0.9999917570868043 0.9998359021210033 1.0001665327041644 -6.865141724922096e-07 -1.065018222813757e-05 -1.1117314422954124e-05 -1.0917248045296074e-06 -1.1782083755061846e-10 -6.742888534467173e-08 8.244796909074192e-06 5.890055384250825e-06 0.00016653296118110714 0.9999991457762509 0.9998411797686573 1.000020028638635 -6.957303089121788e-09 -1.2085148785200561e-06 -1.2135220246386994e-06 -1.1638136127168943e-08 -1.4751958684868615e-10 -6.738627373409119e-08 8.542253701152396e-07 6.112231286023746e-07 2.00286365884751e-05 0.9999999152756343 0.9998417294109498 1.0000020198001542 1.0141461567036549e-10 -1.2108624456243826e-07 -1.2113623069238638e-07 5.256897002323178e-11 -1.503144934825134e-10 -6.738102641813658e-08 8.472488693586645e-08 6.982873747272993e-08 2.0198899103726885e-06 0.9999786510241703 0.9998265405686843 1.0003064261690893 -4.840921373618476e-06 -2.2841221017092527e-05 -2.6043285356685426e-05 -7.175448029380102e-06 -5.089548101892143e-11 -6.747435462746837e-08 2.1378274194220942e-05 1.527172811481723e-05 0.0003064549796482813 0.9999477461771415 0.9998044652204426 0.9997943417118433 -4.0209282658637545e-05 -1.8441976085874875e-05 -4.417825363033628e-05 -4.498346413947121e-05 2.784999838554931e-10 -6.746339228160019e-08 5.261829953979778e-05 3.75859259718185e-05 0.00022967099762545554 0.9999999925315652 0.9998417845937311 1.0000001831249725 1.607498684863892e-10 -1.0827887170078045e-08 -1.082847177969298e-08 1.583349211211467e-10 -1.5055583333316003e-10 -6.738049388503519e-08 7.482001149491226e-09 3.529175562571003e-08 1.8423608189506227e-07
3.192 0.9999917574015933 0.9998359023719717 1.0001663513700028 -6.919430425454969e-07 -1.064451906623654e-05 -1.1111651271479506e-05 -1.096730169320675e-06 -1.1937732164303987e-10 -6.867470649078785e-08 8.244480369605838e-06 5.889825992786059e-06 0.0001663516350922393 0.9999991457766124 0.9998411797950215 1.0000200266232888 -7.018162809592301e-09 -1.2084541816068215e-06 -1.2134613344860716e-06 -1.1698193457118119e-08 -1.4913647300926506e-10 -6.863093687714476e-08 8.542249993793009e-07 6.112230964163994e-07 2.0026625629378535e-05 0.999999915275665 0.9998417294370744 1.0000020197807604 1.0043584044151731e-10 -1.210856625063265e-07 -1.2113565527517408e-07 5.1911689241327725e-11 -1.5194051832128005e-10 -6.862556115833108e-08 8.47246967740259e-08 6.985958561235763e-08 2.019877705578465e-06 0.9999786571955368 0.999826545002917 1.0003052787466264 -4.8747746101359e-06 -2.2802504438750732e-05 -2.60045215746536e-05 -7.201792838303857e-06 -5.245329322405221e-11 -6.872190394108496e-08 2.1372031528299446e-05 1.5267263921438223e-05 0.0003053081625519064 0.999947922130836 0.9998045909300117 0.9997881324063376 -4.0345428732763695e-05 -1.8149374657713326e-05 -4.386440151134496e-05 -4.497866679960955e-05 2.7473921867367e-10 -6.871362876075977e-08 5.2439714736827785e-05 3.745835708859406e-05 0.00023548882915310772 0.9999999925315948 0.9998417846198547 1.0000001831255263 1.6036961183354065e-10 -1.0827904202163723e-08 -1.0828495522599681e-08 1.582742518369958e-10 -1.5218251659941983e-10 -6.86250154610917e-08 7.480085128219557e-09 3.535864956248657e-08 1.8427485296077464e-07
3.202 0.9999917577201983 0.9998359026261531 1.0001661701267446 -6.973663112947844e-07 -1.0638856011346532e-05 -1.1105987965471893e-05 -1.1017301507839507e-06 -1.209301797918792e-10 -6.994219360113236e-08 8.24416001541668e-06 5.889593847938712e-06 0.00016617039973029524 0.9999991457769821 0.9998411798218779 1.0000200246081268 -7.079008583040554e-09 -1.2083934732674783e-06 -1.2134006077957746e-06 -1.1758193664322515e-08 -1.5075041192526193e-10 -6.989724450998163e-08 8.542246137928876e-07 6.11222945488009e-07 2.0024614784197454e-05 0.9999999152756994 0.999841729463688 1.0000020197614463 9.946519264224872e-11 -1.2108506907425934e-07 -1.2113504330465308e-07 5.130494960324023e-11 -1.5356342515617262e-10 -6.989173822531176e-08 8.47244401939727e-08 6.988961115818586e-08 2.0198668910730415e-06 0.999978663434059 0.9998265494856069 1.000304132945118 -4.908523748870168e-06 -2.276379471968804e-05 -2.596575156968529e-05 -7.2280465740433925e-06 -5.400676095995629e-11 -6.999114784148909e-08 2.1365721866545363e-05 1.526275185666006e-05 0.0003041629730309009 0.999948099165293 0.9998047174120711 0.999781957687624 -4.047921975507342e-05 -1.7857558681184094e-05 -4.3550054940012305e-05 -4.497232814814289e-05 2.7097063304783926e-10 -6.998556697730404e-08 5.226004836316907e-05 3.733001561184997e-05 0.00024129202327243914 0.9999999925316283 0.9998417846464672 1.0000001831261587 1.5999765219496666e-10 -1.0827909788905838e-08 -1.0828482594635326e-08 1.5826440918556764e-10 -1.5380618381344296e-10 -6.989117932762102e-08 7.477461534501708e-09 3.542386192345317e-08 1.8433029448603295e-07
3.212 0.999991758042614 0.9998359028835518 1.000165988974386 -7.027840725499791e-07 -1.063319306712036e-05 -1.1100324530160302e-05 -1.1067247361562247e-06 -1.2247828275771246e-10 -7.123169034572663e-08 8.243835839170794e-06 5.889358944432182e-06 0.0001659892550925271 0.999999145777359 0.9998411798492353 1.0000200225931513 -7.139929272768538e-09 -1.2083327545846416e-06 -1.2133398664413494e-06 -1.1818121949153232e-08 -1.5235947672610448e-10 -7.118554033615627e-08 8.542242086518237e-07 6.11222674613926e-07 2.0022603909604418e-05 0.9999999152757372 0.9998417294907984 1.0000020197422155 9.841384298582187e-11 -1.210844653164361e-07 -1.2113441649468599e-07 5.0763944924988984e-11 -1.5518196225787806e-10 -7.117990111558259e-08 8.472417946993785e-08 6.991887375194567e-08 2.019855806493078e-06 0.9999786697395083 0.9998265540165986 1.000302988764408 -4.9421691055697905e-06 -2.272509199642771e-05 -2.5926975546555896e-05 -7.254209338921938e-06 -5.5554702727767356e-11 -7.128243053824535e-08 2.135934542225195e-05 1.525819207260212e-05 0.0003030194109711671 0.9999482772624563 0.999804844653732 0.9997758176395464 -4.0610675922317404e-05 -1.7566535926912855e-05 -4.3235239244068304e-05 -4.496445344506011e-05 2.6719639682609326e-10 -7.127955082827294e-08 5.207931823199574e-05 3.720091426983258e-05 0.0002470789549225526 0.9999999925316654 0.9998417846735768 1.0000001831268743 1.5954478500082683e-10 -1.082790511451263e-08 -1.0828454769649594e-08 1.5831986862300106e-10 -1.5542517600877944e-10 -7.117932854366037e-08 7.474959831108808e-09 3.548753101796434e-08 1.8438393619695445e-07
3.222 0.999991758368837 0.9998359031441728 1.0001658079129316 -7.081964078388942e-07 -1.0627530243870887e-05 -1.1094661003064925e-05 -1.1117139347289843e-06 -1.2401963960206303e-10 -7.254354544130624e-08 8.243507842699626e-06 5.88912128409611e-06 0.00016580820123881216 0.9999991457777448 0.9998411798771004 1.0000200205783765 -7.201000704862207e-09 -1.2082720333247802e-06 -1.213279144900908e-06 -1.1877984598179902e-08 -1.5396249413123258e-10 -7.249617265699672e-08 8.542237876548672e-07 6.112222950439944e-07 2.0020592938311438e-05 0.9999999152757786 0.9998417295184145 1.0000020197230806 9.720558343813052e-11 -1.2108385880565808e-07 -1.2113380911402088e-07 5.028183662473082e-11 -1.5679433974045154e-10 -7.24903977858387e-08 8.472397742071951e-08 6.994749156141271e-08 2.019843012374027e-06 0.9999786761116585 0.9998265585957382 1.0003018462043636 -4.975710983016582e-06 -2.2686396411570523e-05 -2.5888193721659957e-05 -7.280281257803337e-06 -5.7095603196546906e-11 -7.259610113806196e-08 2.1352902416622726e-05 1.5253584727131497e-05 0.00030187747633812073 0.999948456404551 0.9998049726423055 0.9997697123455878 -4.073981727516444e-05 -1.727631403412454e-05 -4.2919979458705805e-05 -4.495504807197704e-05 2.634178976786903e-10 -7.259592839104498e-08 5.189754189489033e-05 3.7071065604338014e-05 0.0002528481529006224 0.999999992531706 0.9998417847011917 1.0000001831276857 1.5893494322177938e-10 -1.0827897734684105e-08 -1.0828446220918368e-08 1.5843435737412303e-10 -1.5703828069865685e-10 -7.248981165600818e-08 7.47332062960048e-09 3.5549899524996085e-08 1.8441915143773085e-07
3.232 0.9999917586988639 0.9998359034080229 1.000165626942393 -7.136033161919963e-07 -1.0621867550613287e-05 -1.108899740077891e-05 -1.1166977745676387e-06 -1.2555310536244844e-10 -7.387811337733357e-08 8.243176039147356e-06 5.888880876955044e-06 0.00016562723821243738 0.9999991457781395 0.9998411799054835 1.0000200185638204 -7.262218097613993e-09 -1.2082113157215118e-06 -1.213218457137612e-06 -1.1937807893812514e-08 -1.5555774059644033e-10 -7.382949531895529e-08 8.54223361995383e-07 6.112218250490958e-07 2.0018581863609033e-05 0.9999999152758251 0.9998417295465446 1.0000020197040607 9.584582315061085e-11 -1.2108325640901395e-07 -1.2113323536984053e-07 4.983267674400819e-11 -1.5839891372293844e-10 -7.382358219463848e-08 8.472386834285758e-08 6.997558007930553e-08 2.019827924720631e-06 0.999978682550286 0.9998265632228743 1.0003007052648702 -5.009149601631329e-06 -2.264770810609381e-05 -2.584940628971882e-05 -7.306262475398335e-06 -5.86277963093715e-11 -7.393251430589379e-08 2.134639308157664e-05 1.5248929985683577e-05 0.0003007371690952397 0.9999486365740815 0.9998051013653024 0.9997636418888481 -4.086666362922495e-05 -1.6986900503126056e-05 -4.2604300298019504e-05 -4.494411753009024e-05 2.5963776237249316e-10 -7.393505378740072e-08 5.17147366500649e-05 3.694048197639343e-05 0.0002585982818407924 0.9999999925317514 0.9998417847293212 1.0000001831286114 1.5817343371662781e-10 -1.0827894435962803e-08 -1.08284713137194e-08 1.585818321844468e-10 -1.5864372970716418e-10 -7.382298213085637e-08 7.472844440701748e-09 3.561119067872375e-08 1.8442897625843762e-07
3.242 0.9999917590326914 0.9998359036751074 1.0001654460627756 -7.190047043523799e-07 -1.0616204989348871e-05 -1.1083333706072218e-05 -1.1216762861279587e-06 -1.2707708684275766e-10 -7.523575348327349e-08 8.242840446492001e-06 5.888637736075979e-06 0.0001654463659906339 0.9999991457785447 0.9998411799343935 1.0000200165494966 -7.323483677175098e-09 -1.2081506017415443e-06 -1.2131577821880261e-06 -1.1997618957327844e-08 -1.5714413159559088e-10 -7.51858668694497e-08 8.542229432871049e-07 6.112212802686699e-07 2.0016570704250283e-05 0.9999999152758773 0.9998417295751987 1.0000020196851693 9.44320243256163e-11 -1.2108265720593496e-07 -1.211326746405198e-07 4.9389130703525647e-11 -1.599946104955592e-10 -7.51798134443898e-08 8.472384597417918e-08 7.000320425080375e-08 2.0198109178092864e-06 0.9999786890551674 0.9998265678978566 1.0002995659458234 -5.04248508845157e-06 -2.2609027213359197e-05 -2.5810613409586538e-05 -7.332153138334901e-06 -6.015006693393067e-11 -7.529202954637112e-08 2.1339817653393814e-05 1.5244228016777555e-05 0.0002995984891509824 0.9999488177538242 0.9998052308104289 0.9997576063520146 -4.09912345645802e-05 -1.669830269254236e-05 -4.228822614194897e-05 -4.493166741849948e-05 2.558573444851425e-10 -7.529728567403977e-08 5.153091954038674e-05 3.68091755649385e-05 0.00026432812646104377 0.999999992531803 0.9998417847579738 1.0000001831296652 1.573574282650256e-10 -1.0827894234238516e-08 -1.0828509508031071e-08 1.5873470096556664e-10 -1.602402695360444e-10 -7.517919909531307e-08 7.473319611488297e-09 3.567152205637147e-08 1.8441772630218498e-07
3.252 0.9999917593703158 0.9998359039454322 1.0001652652740716 -7.24400441283193e-07 -1.0610542555938163e-05 -1.1077669882881373e-05 -1.1266494829917376e-06 -1.2859012004117928e-10 -7.661683070195378e-08 8.242501077329042e-06 5.888391870183629e-06 0.00016526558451299573 0.9999991457789604 0.9998411799638383 1.0000200145354035 -7.384661368434206e-09 -1.2080898834536515e-06 -1.2130970815334488e-06 -1.2057428948021833e-08 -1.587198307715188e-10 -7.656565300174084e-08 8.542225356026328e-07 6.11220665946619e-07 2.0014559488615104e-05 0.9999999152759366 0.9998417296043848 1.0000020196664046 9.309975506116273e-11 -1.2108205391184198e-07 -1.2113208823238148e-07 4.894041930780049e-11 -1.6157958344328668e-10 -7.655945594902843e-08 8.47238756496884e-08 7.003036813688011e-08 2.019792853824649e-06 0.9999786956260807 0.9998265726205343 1.0002984282471157 -5.0757175316554296e-06 -2.2570353860279324e-05 -2.5771815221421413e-05 -7.3579533777995486e-06 -6.166036502979977e-11 -7.667501237291841e-08 2.1333176362153174e-05 1.5239478984129113e-05 0.00029846143638489765 0.9999489999268248 0.9998053609655824 0.9997516058173372 -4.1113549481636655e-05 -1.64105278218303e-05 -4.1971781057708075e-05 -4.4917703415346705e-05 2.520790366754628e-10 -7.668298913172375e-08 5.134610734623052e-05 3.667715836162784e-05 0.0002700365777550261 0.9999999925318604 0.9998417847871585 1.0000001831308452 1.5662331640098774e-10 -1.0827890271744227e-08 -1.0828521994188923e-08 1.5888225078724226e-10 -1.6182614889111012e-10 -7.655882708762201e-08 7.474268370067635e-09 3.573089714627242e-08 1.843954928448314e-07
3.262 0.9999917597117305 0.9998359042190015 1.0001650845762557 -7.29790431303363e-07 -1.0604880247588877e-05 -1.1072005910537749e-05 -1.1316173608787842e-06 -1.3009079343017357e-10 -7.80217151139831e-08 8.242157932356695e-06 5.888143278885146e-06 0.00016508489373346502 0.9999991457793848 0.9998411799938258 1.0000200125215224 -7.445651667141055e-09 -1.20802915559299e-06 -1.2130363322466756e-06 -1.2117230268940967e-08 -1.6028333420957579e-10 -7.796922295583318e-08 8.542221321583827e-07 6.112199751461506e-07 2.00125482380067e-05 0.9999999152759991 0.9998417296341099 1.000002019647747 9.194899658787457e-11 -1.2108144117170608e-07 -1.2113145306510349e-07 4.849390918896355e-11 -1.6315269071374488e-10 -7.796287966341882e-08 8.472392147793051e-08 7.005703669862026e-08 2.0197743710855664e-06 0.9999787022628026 0.9998265773907565 1.0002972921686357 -5.108847054156624e-06 -2.253168817494741e-05 -2.5733011879744403e-05 -7.383663306334206e-06 -6.315770552902613e-11 -7.80818342348581e-08 2.132646942436736e-05 1.523468304160808e-05 0.0002973260107005178 0.9999491830763941 0.9998054918188507 0.9997456403666038 -4.123362767672066e-05 -1.612358297944368e-05 -4.165498883581888e-05 -4.490223127209262e-05 2.4830470663390586e-10 -7.809253488120976e-08 5.1160316580878765e-05 3.654444216738924e-05 0.00027572262100605187 0.9999999925319222 0.9998417848168826 1.0000001831321326 1.5607107176072814e-10 -1.0827876438856045e-08 -1.082848571870087e-08 1.5903213694830323e-10 -1.6340002137086015e-10 -7.796223622491618e-08 7.475320657150025e-09 3.5789255953858826e-08 1.8436974167497063e-07
3.272 0.9999917600569287 0.9998359044958188 1.0001649039692881 -7.351746518351884e-07 -1.0599218070288828e-05 -1.1066341805805043e-05 -1.1365799151502488e-06 -1.3157749325648825e-10 -7.945078340437078e-08 8.24181100288537e-06 5.887891954914927e-06 0.00016490429363908967 0.9999991457798154 0.9998411800243628 1.0000200105078194 -7.506427476545645e-09 -1.2079684212339418e-06 -1.2129755486056263e-06 -1.2177015533230334e-08 -1.6183354773396388e-10 -7.93969529189917e-08 8.542217197324706e-07 6.11219194057899e-07 2.001053695356667e-05 0.9999999152760637 0.9998417296643815 1.0000020196291637 9.100642576048314e-11 -1.2108082196582575e-07 -1.2113078365250517e-07 4.805710729846938e-11 -1.6471213755660968e-10 -7.939046069445316e-08 8.472396497795667e-08 7.008316632391474e-08 2.0197555451681844e-06 0.999978708965111 0.9998265822083732 1.000296157710272 -5.141873851800469e-06 -2.2493030293903856e-05 -2.5694203576166187e-05 -7.409283036937891e-06 -6.464026675597001e-11 -7.951287142087523e-08 2.1319697045159928e-05 1.5229840334778257e-05 0.00029619221204750957 0.9999493671861054 0.9998056233585089 0.9997397100811318 -4.135148838015059e-05 -1.5837475131538488e-05 -4.1337873014673384e-05 -4.4885256829087404e-05 2.4453620260573375e-10 -7.952629789073634e-08 5.097356349562921e-05 3.64110385961071e-05 0.00028138532549452726 0.9999999925319861 0.9998417848471534 1.0000001831334935 1.5572759123617108e-10 -1.0827856306368687e-08 -1.0828415200775187e-08 1.5919147476529076e-10 -1.6496022257564743e-10 -7.938980199262456e-08 7.476397020122895e-09 3.58465320666413e-08 1.8434137215622596e-07
3.282 0.9999917604059055 0.9998359047758895 1.000164723453123 -7.405531332605602e-07 -1.0593556039602774e-05 -1.10606776142102e-05 -1.1415371638127377e-06 -1.330485688604986e-10 -8.090441722090712e-08 8.24146028153783e-06 5.887637891927566e-06 0.0001647237842214086 0.9999991457802507 0.999841180055457 1.0000200084942545 -7.567015810419396e-09 -1.207907693208062e-06 -1.2129147732691671e-06 -1.2236799668644339e-08 -1.6336903861402093e-10 -8.084922387362616e-08 8.542212878778906e-07 6.112183114339267e-07 2.0008525615059434e-05 0.999999915276129 0.9998417296952068 1.0000020196106143 9.024561045238346e-11 -1.2108020886507876e-07 -1.211301220018487e-07 4.761486750287924e-11 -1.6625664997208477e-10 -8.084258011610794e-08 8.472400280529788e-08 7.010872755239874e-08 2.019736171208958e-06 0.9999787157327854 0.9998265870732364 1.000295024871919 -5.174798172184215e-06 -2.2454380362442662e-05 -2.565539053033005e-05 -7.434812704478283e-06 -6.610689537463826e-11 -8.096850642332904e-08 2.1312859428836713e-05 1.5224951008690694e-05 0.00029506004039588004 0.999949552239792 0.9998057555730173 0.9997338150417543 -4.146715073693711e-05 -1.5552211122574158e-05 -4.102045687449994e-05 -4.486678603651419e-05 2.4077563399179553e-10 -8.098466002335097e-08 5.078586409449837e-05 3.627695908543939e-05 0.000287023835655568 0.99999999253205 0.9998417848779775 1.000000183134887 1.5556609551671888e-10 -1.082784239004157e-08 -1.0828352986336266e-08 1.5934550468841611e-10 -1.6650544409163322e-10 -8.08419059643031e-08 7.477575361103065e-09 3.590268516081641e-08 1.843081341836073e-07
3.292 0.9999917607586547 0.9998359050592185 1.0001645430277173 -7.459259085768188e-07 -1.0587894171937765e-05 -1.1055013376686093e-05 -1.146489154295625e-06 -1.345025994657124e-10 -8.238300427175192e-08 8.241105772121423e-06 5.887381091884296e-06 0.00016454336544646794 0.9999991457806893 0.9998411800871165 1.0000200064807894 -7.627445577337069e-09 -1.2078469850965154e-06 -1.2128540445304923e-06 -1.2296627345216992e-08 -1.6488776774421995e-10 -8.232642330233758e-08 8.542208364425157e-07 6.11217326226843e-07 2.0006514202244055e-05 0.9999999152761929 0.9998417297265948 1.0000020195920598 8.963806441049813e-11 -1.2107961569436341e-07 -1.211295070857006e-07 4.7122864827366224e-11 -1.677847475884249e-10 -8.23196251677429e-08 8.472403206123582e-08 7.013371662126874e-08 2.0197163178014813e-06 0.9999787225656079 0.9998265919851983 1.0002938936534846 -5.207620265078328e-06 -2.2415738526114126e-05 -2.5616572957173317e-05 -7.460252473649516e-06 -6.755567408899067e-11 -8.244912715545586e-08 2.1305956789780657e-05 1.5220015215598355e-05 0.0002939294957072263 0.9999497382215455 0.9998058884510223 0.9997279553288151 -4.1580633758861544e-05 -1.5267797668208976e-05 -4.07027634077241e-05 -4.484682495783297e-05 2.370250195718597e-10 -8.246800884768763e-08 5.059723415006453e-05 3.614221490763394e-05 0.00029263736333400253 0.9999999925321127 0.9998417849093639 1.000000183136275 1.5555709150831242e-10 -1.0827848340599307e-08 -1.082833708832911e-08 1.594498918749423e-10 -1.6803430812494296e-10 -8.231893536298508e-08 7.478820523415625e-09 3.5957712861188023e-08 1.8427107802843605e-07
3.302 0.9999917611151724 0.9998359053458119 1.0001643626930339 -7.512929798280368e-07 -1.058223247444687e-05 -1.1049349100762162e-05 -1.1514359437414587e-06 -1.359384177520989e-10 -8.388693870986127e-08 8.240747491032414e-06 5.887121566142587e-06 0.0001643630372615968 0.9999991457811317 0.9998411801193506 1.0000200044673917 -7.687715009362696e-09 -1.207786301059423e-06 -1.2127933670691552e-06 -1.2356553249326124e-08 -1.6638854558470323e-10 -8.382894485493407e-08 8.542203752468034e-07 6.112162485676311e-07 2.000450273123337e-05 0.9999999152762565 0.9998417297585539 1.0000020195734691 8.918518700501487e-11 -1.210790469234416e-07 -1.2112894321351864e-07 4.652653270731336e-11 -1.6929511112648884e-10 -8.382198953461512e-08 8.472403718028707e-08 7.015815660035007e-08 2.0196966550822403e-06 0.9999787294633623 0.9998265969441148 1.0002927640548993 -5.240340349341046e-06 -2.237710492071753e-05 -2.557775103723879e-05 -7.4856025186709695e-06 -6.898540864037209e-11 -8.395512809670223e-08 2.1298989354375543e-05 1.5215033116607573e-05 0.0002928005779408532 0.9999499251157103 0.9998060219813492 0.9997221310221549 -4.16919562902714e-05 -1.4984241346747598e-05 -4.0384815291996795e-05 -4.4825379750641576e-05 2.3328586339688883e-10 -8.397673800398941e-08 5.040768921032068e-05 3.600681717482748e-05 0.00029822518083458027 0.9999999925321753 0.9998417849413218 1.0000001831376262 1.5570232425888219e-10 -1.082787843286159e-08 -1.0828372503766028e-08 1.5944943592971773e-10 -1.6954553342136428e-10 -8.38212836923216e-08 7.479825645403003e-09 3.601165116874296e-08 1.8423812163251052e-07
3.312 0.9999917614754543 0.9998359056356759 1.0001641824490481 -7.56654332415645e-07 -1.0576570939546212e-05 -1.1043684759199066e-05 -1.1563775683232123e-06 -1.373543110935329e-10 -8.541661990033838e-08 8.24038545834993e-06 5.886859328922058e-06 0.00016418279963293462 0.9999991457815778 0.9998411801521686 1.0000200024540427 -7.74780535987194e-09 -1.207725631260235e-06 -1.2127327100803492e-06 -1.2416610793646968e-08 -1.6786997621644625e-10 -8.535718751996476e-08 8.542199159424481e-07 6.11215092423823e-07 2.000249127313808e-05 0.9999999152763189 0.9998417297910934 1.0000020195548214 8.89052541185196e-11 -1.2107849196623905e-07 -1.2112840030088775e-07 4.579196974211647e-11 -1.7078593379937484e-10 -8.535007213816661e-08 8.472398938763815e-08 7.0182085870015e-08 2.0196782833245686e-06 0.9999787364258337 0.999826601949841 1.0002916360761143 -5.2729586254725795e-06 -2.233847966652184e-05 -2.553892491516784e-05 -7.510862992982808e-06 -7.039453579454657e-11 -8.54869094926283e-08 2.1291957352209413e-05 1.5210004875162367e-05 0.00029167328708765584 0.9999501129068817 0.9998061561530042 0.9997163422011011 -4.180113702154394e-05 -1.4701548595148537e-05 -4.006663489011224e-05 -4.480245663186734e-05 2.2956034475322312e-10 -8.551124702123542e-08 5.0217244594001605e-05 3.587077683525599e-05 0.0003037866146421051 0.9999999925322365 0.9998417849738599 1.0000001831389205 1.5602043470269146e-10 -1.0827922869376003e-08 -1.0828428697318441e-08 1.593110346935878e-10 -1.7103739041461114e-10 -8.534935002336461e-08 7.480097989763385e-09 3.606456211890264e-08 1.8422177654317584e-07
3.322 0.9999917618394966 0.9998359059288169 1.0001640022957468 -7.620099769478803e-07 -1.0570909550004678e-05 -1.103802031427833e-05 -1.1613140197922726e-06 -1.3874918052836738e-10 -8.697245413568144e-08 8.240019685666218e-06 5.886594388214478e-06 0.00016400265256331781 0.9999991457820273 0.9998411801855794 1.0000200004407327 -7.807723681975151e-09 -1.2076649553168559e-06 -1.2126720332540831e-06 -1.2476789267076472e-08 -1.693305171374359e-10 -8.6911557433037e-08 8.542194625771627e-07 6.112138657129814e-07 2.0000479912453732e-05 0.9999999152763805 0.9998417298242224 1.0000020195361083 8.879163521368406e-11 -1.2107793096339093e-07 -1.2112783797253805e-07 4.493023565290905e-11 -1.7225604717197404e-10 -8.690427848092479e-08 8.472386258364105e-08 7.02055388910007e-08 2.0196620745022933e-06 0.9999787434528086 0.9998266070022339 1.0002905097171069 -5.305475318938064e-06 -2.2299862873872995e-05 -2.550009472562169e-05 -7.536034005558506e-06 -7.178176224741593e-11 -8.704487819035044e-08 2.1284861003452876e-05 1.5204930647695264e-05 0.00029054762318606205 0.9999503015799012 0.9998062909551678 0.9997105889444508 -4.190819453508911e-05 -1.4419725715716085e-05 -3.974824427904437e-05 -4.47780618546732e-05 2.2585001583438077e-10 -8.707194162366828e-08 5.002591538056616e-05 3.573410466616554e-05 0.000309321039841237 0.9999999925322971 0.9998417850069881 1.0000001831401486 1.5650502011193473e-10 -1.0827960902318434e-08 -1.0828465641372258e-08 1.5904523273898018e-10 -1.725082442558088e-10 -8.690353997567771e-08 7.479267109099605e-09 3.611650949776299e-08 1.842316476585741e-07
3.332 0.999991762207294 0.9998359062252407 1.0001638222331268 -7.67359978246202e-07 -1.056524828987939e-05 -1.1032355750373879e-05 -1.1662452506143729e-06 -1.4012138891234638e-10 -8.855485370650085e-08 8.239650170391609e-06 5.886326741600305e-06 0.00016382259606912843 0.9999991457824796 0.9998411802195923 1.000019998427464 -7.867531435627749e-09 -1.2076042549640421e-06 -1.2126113184501703e-06 -1.2537037785685154e-08 -1.7076907775764577e-10 -8.849246626337802e-08 8.542190088827949e-07 6.112125649002015e-07 1.999846866127164e-05 0.9999999152764406 0.9998417298579508 1.0000020195173316 8.878288392821185e-11 -1.2107734556913475e-07 -1.2112723769654652e-07 4.399167905574008e-11 -1.7370381398785913e-10 -8.848502099647134e-08 8.472365687141164e-08 7.022853041570329e-08 2.01964794980412e-06 0.9999787505440745 0.9998266121011511 1.000289384977875 -5.337890709579303e-06 -2.2261254654012337e-05 -2.5461260624694656e-05 -7.561115625724404e-06 -7.314547549907178e-11 -8.862944702167866e-08 2.127770051211594e-05 1.5199810579307297e-05 0.0002894235862991495 0.9999504911198527 0.9998064263771953 0.999704871330456 -4.2013147333785315e-05 -1.413877888871519e-05 -3.9429665284305644e-05 -4.4752201709461194e-05 2.2215703557874282e-10 -8.865923364175994e-08 4.983371640599032e-05 3.559681127072199e-05 0.0003148278752858294 0.9999999925323559 0.9998417850407149 1.0000001831413123 1.570945544142206e-10 -1.0827974495966793e-08 -1.0828464753494594e-08 1.5870294000393438e-10 -1.7395685111140092e-10 -8.848426564979061e-08 7.477406682522829e-09 3.616753385372851e-08 1.842666472976393e-07
3.342 0.9999917625788414 0.9998359065249535 1.0001636422611961 -7.727044405731387e-07 -1.0559587156295926e-05 -1.1026691085803078e-05 -1.1711712022046451e-06 -1.4146904076636825e-10 -9.016423729075798e-08 8.239276901097517e-06 5.886056379826288e-06 0.00016364263014665188 0.9999991457829335 0.9998411802542163 1.0000199964142473 -7.927328561694491e-09 -1.2075435245979834e-06 -1.2125505807438043e-06 -1.2597295754838768e-08 -1.721838217350105e-10 -9.010033234699806e-08 8.542185441322625e-07 6.11211178194928e-07 1.9996457416237218e-05 0.9999999152764981 0.999841729892287 1.0000020194985015 8.877827447664252e-11 -1.210767299812157e-07 -1.2112661465500033e-07 4.3037863072626757e-11 -1.7512817323463365e-10 -9.00927176665189e-08 8.472340787150237e-08 7.025105221185357e-08 2.019634744302289e-06 0.9999787576994191 0.9998266172464509 1.00028826185844 -5.3702051153327415e-06 -2.2222655130489007e-05 -2.542242280138749e-05 -7.586107911678101e-06 -7.448438141112654e-11 -9.02410352454721e-08 2.1270476071428923e-05 1.5194644806963637e-05 0.0002883011764831605 0.9999506815120603 0.9998065624086133 0.9996991894368044 -4.2116013828299774e-05 -1.3858714185050258e-05 -3.9110919493213676e-05 -4.472488255203178e-05 2.1848323782152573e-10 -9.027354189382565e-08 4.964066227093338e-05 3.545890708356308e-05 0.0003203065794666161 0.999999992532412 0.9998417850750495 1.0000001831424226 1.576883760710366e-10 -1.0827957935287211e-08 -1.082844064887316e-08 1.5834531805366986e-10 -1.7538235448043438e-10 -9.009194511788945e-08 7.475081722665773e-09 3.6217640513311844e-08 1.843138393462962e-07
3.352 0.9999917629541348 0.9998359068279626 1.0001634623799645 -7.780434550012819e-07 -1.0553926161493332e-05 -1.1021026354654402e-05 -1.1760918376393392e-06 -1.42791556505501e-10 -9.180103042149698e-08 8.238899869846594e-06 5.885783295695551e-06 0.00016346275476358257 0.9999991457833898 0.9998411802894611 1.0000199944010981 -7.98720307721532e-09 -1.2074827735386623e-06 -1.2124898517715716e-06 -1.2657523748933691e-08 -1.735736493976899e-10 -9.173558037110364e-08 8.542180626928869e-07 6.112096946239265e-07 1.9994446008220813e-05 0.9999999152765532 0.9998417299272405 1.0000020194796333 8.868993609965825e-11 -1.2107609361525867e-07 -1.2112600035490752e-07 4.21075322637878e-11 -1.7652763424656336e-10 -9.172779319625559e-08 8.472317085831973e-08 7.027308450923861e-08 2.019620852108817e-06 0.9999787649186335 0.9998266224379937 1.0002871403588367 -5.40241884158764e-06 -2.2184064442009386e-05 -2.538358146110484e-05 -7.611010944253851e-06 -7.579690995969884e-11 -9.188006855392406e-08 2.1263187876167636e-05 1.5189433468696084e-05 0.0002871803937810358 0.9999508727420869 0.9998066990391183 0.9996935433406035 -4.2216812286090255e-05 -1.3579537569372454e-05 -3.879202824112438e-05 -4.46961108352637e-05 2.1483026168629295e-10 -9.191529125194252e-08 4.944676735699926e-05 3.532040238260442e-05 0.00032575664691735667 0.9999999925324661 0.999841785110002 1.0000001831434937 1.5819856097743376e-10 -1.0827921049548827e-08 -1.0828425290614929e-08 1.5801090137675195e-10 -1.7678235022764782e-10 -9.172700292948997e-08 7.4730465928806e-09 3.6266808731547094e-08 1.8435569986684254e-07
3.362 0.9999917633331715 0.9998359071342752 1.0001632825894429 -7.833770558116285e-07 -1.054826532580367e-05 -1.1015361578769144e-05 -1.1810071561489663e-06 -1.440873338095487e-10 -9.346566518581306e-08 8.238519080853238e-06 5.8855074909513955e-06 0.00016328296989142805 0.9999991457838493 0.9998411803253374 1.00001999238803 -8.04718438873042e-09 -1.2074220195312296e-06 -1.2124291495075898e-06 -1.2717718202031653e-08 -1.7493728250252777e-10 -9.339864221344486e-08 8.542175691354632e-07 6.112081119373098e-07 1.9992434313059242e-05 0.9999999152766071 0.9998417299628225 1.0000020194607413 8.848810534175442e-11 -1.2107545443386618e-07 -1.2112541278164148e-07 4.120426985043179e-11 -1.779006569287799e-10 -9.339067890820486e-08 8.472299271597607e-08 7.029461383954947e-08 2.019605138390179e-06 0.9999787722015092 0.9998266276756408 1.0002860204791137 -5.434532135766515e-06 -2.2145482734275668e-05 -2.5344736795273305e-05 -7.635824839618732e-06 -7.708204493867414e-11 -9.354697950969981e-08 2.1255836132522146e-05 1.5184176710728621e-05 0.0002860612382548913 0.9999510647957296 0.9998068362585752 0.9996879331183577 -4.23155607855087e-05 -1.330125489438307e-05 -3.847301258353618e-05 -4.466589312006009e-05 2.111997948679281e-10 -9.358491351017018e-08 4.9252045841356565e-05 3.5181307299471135e-05 0.0003311776049709691 0.9999999925325185 0.9998417851455823 1.000000183144541 1.5859511981471524e-10 -1.0827880900966406e-08 -1.0828436687534146e-08 1.577035621178644e-10 -1.7815641324475406e-10 -9.338987114442037e-08 7.471832805117499e-09 3.631501633913664e-08 1.8437990601503607e-07
3.372 0.9999917637159472 0.9998359074438988 1.0001631028896398 -7.887052152482627e-07 -1.0542604666937538e-05 -1.1009696749731048e-05 -1.1859171790770915e-06 -1.4535517164979694e-10 -9.515857988160988e-08 8.238134550306277e-06 5.885228976248888e-06 0.00016310327553798254 0.9999991457843121 0.9998411803618563 1.000019990375056 -8.107241512316007e-09 -1.2073612775564726e-06 -1.212368462629684e-06 -1.2777897868121378e-08 -1.7627335771105944e-10 -9.50899555889346e-08 8.542170761152604e-07 6.112064369308614e-07 1.9990422324737735e-05 0.9999999152766602 0.9998417299990435 1.0000020194418382 8.820435357224038e-11 -1.210748272981171e-07 -1.2112484075523628e-07 4.030924561763382e-11 -1.7924628641667188e-10 -9.508181358868812e-08 8.472289199783675e-08 7.031563895553284e-08 2.019587429452822e-06 0.999978779547841 0.9998266329592551 1.0002849022193263 -5.4665451838305406e-06 -2.2106910150236114e-05 -2.530588896528286e-05 -7.660549736779174e-06 -7.833823693526379e-11 -9.524220757070836e-08 2.124842105830428e-05 1.5178874687782354e-05 0.0002849437100164306 0.9999512576590166 0.9998069740570128 0.9996823588459546 -4.241227721252553e-05 -1.3023871891171495e-05 -3.8153893282442535e-05 -4.463423606199173e-05 2.0759381765299445e-10 -9.528284706245099e-08 4.90565117013819e-05 3.504163182255951e-05 0.00033656901075911294 0.9999999925325703 0.9998417851818018 1.0000001831455763 1.5890973339203532e-10 -1.0827852912556917e-08 -1.0828463645996983e-08 1.5740455779823698e-10 -1.795029430981277e-10 -9.508098735311562e-08 7.471527027413034e-09 3.636225209221114e-08 1.84384434833725e-07
3.382 0.9999917641024595 0.9998359077568416 1.00016292328056 -7.940278868225069e-07 -1.0536944192625583e-05 -1.100403184109301e-05 -1.1908219225092493e-06 -1.4659331392799392e-10 -9.68802200227574e-08 8.237746297121655e-06 5.884947764315607e-06 0.00016292367174894346 0.9999991457847798 0.9998411803990277 1.000019988362184 -8.167324432472286e-09 -1.2073005529610768e-06 -1.2123077614582926e-06 -1.2838076502007797e-08 -1.775802902319107e-10 -9.680996573364362e-08 8.542165957538366e-07 6.112046776945887e-07 1.9988410141148473e-05 0.9999999152767134 0.9998417300359137 1.000002019422932 8.788898657311377e-11 -1.2107421737795262e-07 -1.2112425441720607e-07 3.940922694370632e-11 -1.8056299465194153e-10 -9.680164140387566e-08 8.472285779934079e-08 7.033615438948943e-08 2.0195683237727347e-06 0.9999787869574229 0.9998266382887003 1.0002837855795408 -5.498458152181633e-06 -2.2068346822361824e-05 -2.5267038113578578e-05 -7.685185769134384e-06 -7.956419124031492e-11 -9.696619855834433e-08 2.124094287370569e-05 1.5173527556276334e-05 0.00028382780922611765 0.9999514513182031 0.9998071124246247 0.9996768205986486 -4.250697930137979e-05 -1.2747394164226014e-05 -3.7834690819884686e-05 -4.460114638121404e-05 2.040137014614796e-10 -9.700953675732748e-08 4.886017870841524e-05 3.490138579279975e-05 0.00034193044844223896 0.9999999925326224 0.9998417852186708 1.0000001831466083 1.5919302947363282e-10 -1.0827842018732328e-08 -1.0828476282578118e-08 1.5710060068280398e-10 -1.8082059997219348e-10 -9.680079654228751e-08 7.471855470632143e-09 3.640849359468292e-08 1.8437542966768815e-07
3.392 0.9999917644927039 0.9998359080731115 1.0001627437622063 -7.99345055824828e-07 -1.0531283901851258e-05 -1.0998366835637677e-05 -1.1957213778890125e-06 -1.478008625628404e-10 -9.863103877817344e-08 8.237354332113976e-06 5.884663861914814e-06 0.00016274415857416913 0.9999991457852517 0.9998411804368623 1.0000199863494208 -8.22741476994114e-09 -1.2072398414302553e-06 -1.2122470259542095e-06 -1.2898242247148475e-08 -1.7885706369529101e-10 -9.855912452026611e-08 8.542161316408478e-07 6.112028335478166e-07 1.9986397873376808e-05 0.9999999152767665 0.9998417300734443 1.000002019404029 8.755966397236737e-11 -1.210736208071455e-07 -1.2112363363696058e-07 3.851565319315826e-11 -1.8184954561455724e-10 -9.855061450926003e-08 8.472286666953346e-08 7.035612324966063e-08 2.01954852195878e-06 0.9999787944300507 0.9998266436638408 1.00028267055983 -5.530271239430824e-06 -2.2029792873663157e-05 -2.5228184391687228e-05 -7.709733045767213e-06 -8.075870309596796e-11 -9.871940545423317e-08 2.123340178962723e-05 1.51681354660414e-05 0.0002827135360562932 0.99995164575977 0.9998072513517634 0.9996713184510482 -4.259968468504941e-05 -1.2471827192227306e-05 -3.751542542836989e-05 -4.456663084238243e-05 2.0046125293930202e-10 -9.876543509151867e-08 4.866306041871717e-05 3.476057889695836e-05 0.0003472615267183529 0.9999999925326742 0.9998417852562002 1.0000001831476424 1.5946233167304385e-10 -1.0827844604899559e-08 -1.08284544007608e-08 1.5680287351136943e-10 -1.821081321456242e-10 -9.85497507714964e-08 7.472484792422552e-09 3.645366648033537e-08 1.8436011928464746e-07
3.402 0.9999917648866765 0.9998359083927149 1.0001625643345804 -8.046567604789285e-07 -1.052562379024124e-05 -1.0992701747299778e-05 -1.2006155157174717e-06 -1.4897633714751819e-10 -1.0041149504101195e-07 8.236958653684657e-06 5.884377266324502e-06 0.0001625647360339185 0.9999991457857281 0.9998411804753712 1.0000199843367714 -8.287546135630001e-09 -1.2071791365674924e-06 -1.2121862664778193e-06 -1.2958363200576971e-08 -1.8010230084931047e-10 -1.0033789125877699e-07 8.542156769924562e-07 6.112008908884456e-07 1.9984385561451903e-05 0.9999999152768198 0.9998417301116461 1.000002019385135 8.718318722322303e-11 -1.210730304912985e-07 -1.2112298879657776e-07 3.766083760385207e-11 -1.8310478832810485e-10 -1.0032919242586157e-07 8.472290301434161e-08 7.037546569685975e-08 2.019528227198105e-06 0.9999788019655206 0.9998266490845417 1.0002815571602788 -5.561984695138464e-06 -2.199124842313948e-05 -2.5189327981330296e-05 -7.734191655494193e-06 -8.192042699991162e-11 -1.0050228892989799e-07 2.122579800292363e-05 1.5162698556534554e-05 0.0002816008906573139 0.9999518409704192 0.9998073908289397 0.9996658524771032 -4.26904109119777e-05 -1.219717633524141e-05 -3.719611711465449e-05 -4.453069625619705e-05 1.969382539725807e-10 -1.0055100155014633e-07 4.846517017058024e-05 3.4619220665570765e-05 0.00035256187665120176 0.9999999925327263 0.9998417852943998 1.0000001831486849 1.5968416603837973e-10 -1.0827853656069729e-08 -1.0828408611427124e-08 1.565438616239055e-10 -1.8336424445032216e-10 -1.0032830948874982e-07 7.473297946215043e-09 3.6497627285679004e-08 1.84340509141341e-07
3.412 0.9999917652843726 0.9998359087156611 1.0001623849976853 -8.099630637814747e-07 -1.0519963855967266e-05 -1.0987036615081987e-05 -1.2055043068345755e-06 -1.50118674734715e-10 -1.0222205601896877e-07 8.23655925162094e-06 5.884087968284501e-06 0.00016238540411235325 0.9999991457862094 0.9998411805145644 1.0000199823242406 -8.347777454205349e-09 -1.2071184339262637e-06 -1.2121255194236818e-06 -1.3018407216961218e-08 -1.8131471920878655e-10 -1.0214673273808847e-07 8.542152186751448e-07 6.111988278948003e-07 1.998237316962542e-05 0.9999999152768737 0.9998417301505286 1.0000020193662549 8.670050818190209e-11 -1.210724428052542e-07 -1.2112235640733067e-07 3.6876377278396284e-11 -1.8432720317065232e-10 -1.0213784102352208e-07 8.472296290701132e-08 7.039407685152785e-08 2.019507160008463e-06 0.999978809563631 0.9998266545506694 1.0002804453809837 -5.593598794341812e-06 -2.195271359253138e-05 -2.5150469089230487e-05 -7.758561687112506e-06 -8.304817537123558e-11 -1.0231531639597168e-07 2.121813169988043e-05 1.5157216959614519e-05 0.0002804898731521484 0.9999520369370715 0.9998075308468217 0.9996604227500903 -4.277917541649779e-05 -1.192344684297898e-05 -3.6876785656278374e-05 -4.449334949890014e-05 1.9344588075579432e-10 -1.0236670249845958e-07 4.826652109079581e-05 3.447732047746864e-05 0.0003578311498156211 0.9999999925327785 0.9998417853332812 1.0000001831497416 1.597996792219494e-10 -1.0827864735480843e-08 -1.0828375113012663e-08 1.5635525717353232e-10 -1.8458767730609948e-10 -1.0213693838343663e-07 7.474396413011518e-09 3.6540193518083567e-08 1.843136187355656e-07
3.422 0.9999917656857903 0.9998359090419577 1.0001622057515216 -8.152640060788354e-07 -1.0514304101465876e-05 -1.0981371475531105e-05 -1.210387743565226e-06 -1.5122682565040803e-10 -1.0406319599816521e-07 8.236156116647405e-06 5.883795959599568e-06 0.0001622061627779546 0.9999991457866958 0.9998411805544536 1.0000199803118337 -8.408144626457201e-09 -1.2070577331252454e-06 -1.212064817442756e-06 -1.3078363686896197e-08 -1.824934670563965e-10 -1.0398612167297533e-07 8.54214744310713e-07 6.111966253185334e-07 1.998036065847372e-05 0.9999999152769282 0.999841730190104 1.0000020193473924 8.60756907995524e-11 -1.2107185669892502e-07 -1.2112176937778736e-07 3.6173374594268297e-11 -1.8551617195352104e-10 -1.0397703366488365e-07 8.472303940612652e-08 7.041186695385377e-08 2.0194851604466645e-06 0.9999788172241816 0.9998266600620916 1.0002793352220514 -5.6251137884691844e-06 -2.1914188506832255e-05 -2.5111607918436643e-05 -7.782843251441555e-06 -8.414081910127614e-11 -1.0415896239222538e-07 2.1210403066236676e-05 1.5151690806886522e-05 0.0002793804836594181 0.9999522336468646 0.9998076713962328 0.9996550293425952 -4.286599546302301e-05 -1.1650643855565233e-05 -3.6557450575468364e-05 -4.4454597532513654e-05 1.8998643146556868e-10 -1.042130117218437e-07 4.806712610851292e-05 3.4334887569961585e-05 0.00036306901669704413 0.9999999925328316 0.9998417853728548 1.000000183150815 1.5977333340368716e-10 -1.0827877799441776e-08 -1.0828387069426282e-08 1.5624798465328075e-10 -1.8577749514951068e-10 -1.0397611114342834e-07 7.475835044947288e-09 3.658121094011748e-08 1.842779514019622e-07
3.432 0.9999917660909252 0.999835909371614 1.0001620265960902 -8.205595758645591e-07 -1.0508644528993927e-05 -1.0975706333200075e-05 -1.2152658435197978e-06 -1.5229968231782189e-10 -1.0593539614339517e-07 8.235749248821643e-06 5.883501239345452e-06 0.0001620270120100968 0.9999991457871888 0.9998411805950506 1.0000199782995527 -8.468631958239337e-09 -1.2069970337497883e-06 -1.212004162272217e-06 -1.3138247577178607e-08 -1.8363710922636307e-10 -1.0585653966361519e-07 8.542142483896313e-07 6.111942760162697e-07 1.997834805802185e-05 0.9999999152769846 0.9998417302303839 1.0000020193285513 8.532448079897077e-11 -1.2107127212422227e-07 -1.2112122910403203e-07 3.553686673071794e-11 -1.8667003624974282e-10 -1.0584725178946567e-07 8.472310786874797e-08 7.042879868431237e-08 2.0194627448932363e-06 0.9999788249469739 0.9998266656186783 1.000278226683599 -5.656529877546781e-06 -2.1875673290257914e-05 -2.507274463991167e-05 -7.807036484298062e-06 -8.51972147009251e-11 -1.0603370885865806e-07 2.1202612296246306e-05 1.5146120236288247e-05 0.0002782727223229294 0.9999524310871479 0.9998078124681471 0.9996496723264964 -4.295088810971383e-05 -1.1378772403133365e-05 -3.623813111232144e-05 -4.441444740611219e-05 1.8656046960206796e-10 -1.0609041057161198e-07 4.7866997968548226e-05 3.41919310482038e-05 0.000368275165243501 0.9999999925328866 0.9998417854131334 1.0000001831519088 1.5962052137301704e-10 -1.082789216332891e-08 -1.0828445623348065e-08 1.562069521430929e-10 -1.869323273873628e-10 -1.058463086851038e-07 7.47736940845862e-09 3.662061644412527e-08 1.8423940766105139e-07
3.442 0.9999917664997746 0.9998359097046389 1.0001618475313927 -8.258497237145198e-07 -1.0502985136990716e-05 -1.0970041155743776e-05 -1.2201386349931416e-06 -1.5333548500090207e-10 -1.0783914544305816e-07 8.235338659961341e-06 5.883203816117565e-06 0.0001618479518088632 0.9999991457876886 0.9998411806363675 1.0000199762874025 -8.529185389055298e-09 -1.206936331811115e-06 -1.211943518214995e-06 -1.31980838250667e-08 -1.8474494908745538e-10 -1.0775847493718874e-07 8.542137343401692e-07 6.11191787802626e-07 1.997633547447858e-05 0.9999999152770435 0.9998417302713805 1.0000020193097352 8.450087438286969e-11 -1.2107068487843344e-07 -1.2112069962818924e-07 3.494173286284739e-11 -1.8778789307006351e-10 -1.0774898334672919e-07 8.472312831698614e-08 7.044489861342927e-08 2.019441081852402e-06 0.9999788327318091 0.9998266712202984 1.000277119765756 -5.687847222512076e-06 -2.1837168062951388e-05 -2.503387938670546e-05 -7.831141532424828e-06 -8.621582852898516e-11 -1.0794004575815516e-07 2.1194759595468726e-05 1.5140505394323251e-05 0.0002771665893233339 0.9999526292454818 0.9998079540536896 0.9996443517729461 -4.3033870208915e-05 -1.110783740232372e-05 -3.591884622148604e-05 -4.437290624011507e-05 1.8317018743162092e-10 -1.0799938761808432e-07 4.766614923813765e-05 3.4048459890323526e-05 0.0003734492994816859 0.9999999925329442 0.9998417854541283 1.0000001831530272 1.5939562076570545e-10 -1.0827904021581827e-08 -1.0828515313208369e-08 1.5620743857466926e-10 -1.8805106344012772e-10 -1.0774801957934782e-07 7.478461688188689e-09 3.665845696285157e-08 1.8421092734272817e-07
3.452 0.9999917669123345 0.9998359100410401 1.000161668557434 -8.311344032135003e-07 -1.0497325920780876e-05 -1.0964375897745653e-05 -1.225006135223936e-06 -1.543336644288734e-10 -1.0977494114647006e-07 8.234924367880551e-06 5.882903703136555e-06 0.00016166898219434114 0.9999991457881954 0.9998411806784147 1.0000199742753895 -8.589754445902863e-09 -1.2068756199481928e-06 -1.2118828367496847e-06 -1.3257887184268152e-08 -1.858152636522203e-10 -1.0969242352684221e-07 8.542132110697025e-07 6.111891770993866e-07 1.9974323037931642e-05 0.9999999152771054 0.9998417303131042 1.000002019290951 8.365546463750968e-11 -1.2107008790401689e-07 -1.2112013238271065e-07 3.437334451044691e-11 -1.888686191764174e-10 -1.096827245711532e-07 8.472306356946817e-08 7.04602353439829e-08 2.019421407078366e-06 0.9999788405784915 0.9998266768668232 1.0002760144686667 -5.719065987501859e-06 -2.1798672942006573e-05 -2.499501227737608e-05 -7.855158531303521e-06 -8.719638511005232e-11 -1.098784704685959e-07 2.118684517489601e-05 1.5134846431505092e-05 0.0002760620848760487 0.9999528281096309 0.9998080961441317 0.9996390677523511 -4.3114958433160555e-05 -1.0837843658651702e-05 -3.559961459704238e-05 -4.4329981202259e-05 1.798167906812807e-10 -1.0994043889278021e-07 4.746459230447091e-05 3.3904482945503e-05 0.0003785911381644969 0.9999999925330043 0.9998417854958503 1.000000183154177 1.5914846463991727e-10 -1.0827905948799629e-08 -1.0828547492092168e-08 1.5623461179640943e-10 -1.8913275084348643e-10 -1.0968173990137071e-07 7.478547307193904e-09 3.669485368785925e-08 1.8420600671909555e-07
3.462 0.9999917673286003 0.9998359103808272 1.0001614896742237 -8.364136065581263e-07 -1.0491666878194615e-05 -1.0958710534508969e-05 -1.2298683422712532e-06 -1.552932277616314e-10 -1.1174328730608268e-07 8.234506386857808e-06 5.882600911216829e-06 0.0001614901032065245 0.9999991457887084 0.9998411807212041 1.0000199722635235 -8.650326722842495e-09 -1.206814893251796e-06 -1.211822090749491e-06 -1.3317653006598634e-08 -1.868474117932606e-10 -1.1165888958543852e-07 8.542126864812963e-07 6.111864588587707e-07 1.9972310834584666e-05 0.9999999152771687 0.9998417303555666 1.0000020192722094 8.280036283517488e-11 -1.2106947577620631e-07 -1.2111950015348287e-07 3.383630720502366e-11 -1.899113556038965e-10 -1.1164897942177466e-07 8.472290183578167e-08 7.047488631085979e-08 2.019404267925069e-06 0.9999788484868233 0.9998266825581236 1.0002749107924889 -5.750186373725486e-06 -2.176018804563213e-05 -2.4956143451611832e-05 -7.879087597821456e-06 -8.813710523856943e-11 -1.1184948758298396e-07 2.1178869240724578e-05 1.5129143495063251e-05 0.00027495920922812394 0.9999530276675622 0.9998082387308895 0.9996338203343458 -4.3194169290291434e-05 -1.0568795872837722e-05 -3.528045471054466e-05 -4.4285679496652007e-05 1.7650167495060776e-10 -1.1191406887055335e-07 4.7262339367016886e-05 3.3760008928411554e-05 0.00038370041350279635 0.9999999925330666 0.9998417855383112 1.0000001831553682 1.588915819239162e-10 -1.0827893015148023e-08 -1.0828514973068255e-08 1.562932203810192e-10 -1.9017637374416622e-10 -1.1164797301342905e-07 7.477388340168613e-09 3.672994837967964e-08 1.8423030283196422e-07
3.472 0.9999917677485668 0.9998359107240078 1.0001613108817708 -8.416873652365474e-07 -1.0486008013817726e-05 -1.0953045082873075e-05 -1.2347252443159902e-06 -1.5621320557437553e-10 -1.1374469623455691e-07 8.234084720271622e-06 5.8822954428809886e-06 0.00016131131489338174 0.9999991457892271 0.9998411807647462 1.0000199702518169 -8.71092897957267e-09 -1.2067541539042137e-06 -1.2117612943627247e-06 -1.3377366604363367e-08 -1.8784051762445865e-10 -1.1365838483410004e-07 8.542121621135623e-07 6.111836397278642e-07 1.997029885815286e-05 0.9999999152772333 0.9998417303987789 1.0000020192535217 8.190870043601805e-11 -1.210688510668966e-07 -1.2111881764006353e-07 3.334524690176258e-11 -1.909148686866064e-10 -1.1364825941557317e-07 8.47226675854663e-08 7.048891859301343e-08 2.0193890901699374e-06 0.9999788564566092 0.9998266882940713 1.0002738087373941 -5.781208620679333e-06 -2.1721713499234315e-05 -2.491727308918872e-05 -7.902928837878966e-06 -8.903742165268597e-11 -1.1385361054763087e-07 2.117083198641741e-05 1.5123396722931987e-05 0.0002738579626437625 0.9999532279074425 0.9998083818055212 0.9996286095877615 -4.327151909838863e-05 -1.0300698647474213e-05 -3.496138483201752e-05 -4.424000837192272e-05 1.7322600140063393e-10 -1.1392078919783825e-07 4.705940243187635e-05 3.361504641523998e-05 0.0003887768700897189 0.9999999925331293 0.9998417855815216 1.0000001831566125 1.5859843679940585e-10 -1.0827867398743447e-08 -1.0828431793808849e-08 1.5639770506130888e-10 -1.9118088672883857e-10 -1.1364723120905624e-07 7.475273164925223e-09 3.676387444103674e-08 1.84276939510917e-07
3.482 0.9999917681722302 0.9998359110705908 1.0001611321800843 -8.469557178187011e-07 -1.0480349340200115e-05 -1.0947379590764575e-05 -1.239576836654952e-06 -1.570925275860827e-10 -1.1577968831424258e-07 8.233659360564704e-06 5.881987292717082e-06 0.00016113261729023542 0.9999991457897508 0.9998411808090534 1.0000199682402775 -8.771595156222536e-09 -1.206693411668467e-06 -1.2117004928808017e-06 -1.3437021235733961e-08 -1.887936425215776e-10 -1.1569142871543965e-07 8.542116322340428e-07 6.111807184063791e-07 1.9968287012778103e-05 0.9999999152772988 0.9998417304427527 1.0000020192348962 8.094701561200956e-11 -1.2106822373860847e-07 -1.2111813020733848e-07 3.290702109154286e-11 -1.9187835615998895e-10 -1.1568108407348507e-07 8.472241100894384e-08 7.05023903153351e-08 2.019374430624967e-06 0.9999788644876557 0.9998266940745402 1.0002727083035614 -5.812132973902711e-06 -2.168324943481602e-05 -2.4878401400200562e-05 -7.92668236456404e-06 -8.989642599999342e-11 -1.158913604868467e-07 2.1162733592574797e-05 1.5117606243742147e-05 0.0002727583453834741 0.9999534288176324 0.9998085253597259 0.9996234355805823 -4.334702392132993e-05 -1.0033556488916897e-05 -3.4642423023427544e-05 -4.4192975136956724e-05 1.6999118058753707e-10 -1.1596112031281522e-07 4.685579331526173e-05 3.346960384595797e-05 0.0003938202640694376 0.9999999925331932 0.9998417856254938 1.0000001831579188 1.5823502979202e-10 -1.0827839167675162e-08 -1.0828343488853511e-08 1.5655510745504904e-10 -1.9214519066831112e-10 -1.1568003361694819e-07 7.47289179124906e-09 3.679675892529253e-08 1.8432953403139645e-07
3.492 0.9999917685995872 0.9998359114205861 1.0001609535691642 -8.522186721709324e-07 -1.0474690871975946e-05 -1.0941714105959531e-05 -1.2444231342255125e-06 -1.5793029304753422e-10 -1.1784879195678728e-07 8.233230297879087e-06 5.881676453570362e-06 0.00016095401039146055 0.9999991457902802 0.9998411808541379 1.0000199662289069 -8.83232880055466e-09 -1.2066326788275706e-06 -1.2116397311673383e-06 -1.349662929486706e-08 -1.897055539969265e-10 -1.1775854934753831e-07 8.542110891589104e-07 6.111776920063828e-07 1.9966275157505225e-05 0.999999915277365 0.9998417304875004 1.000002019216334 7.991205851384701e-11 -1.2106760542260745e-07 -1.2111748303745558e-07 3.250931642224928e-11 -1.9280083232488207e-10 -1.1774798144338926e-07 8.472218212867326e-08 7.051535779553735e-08 2.019358760452372e-06 0.9999788725797703 0.999826699899405 1.0002716094911728 -5.842959646641052e-06 -2.1644795986543793e-05 -2.483952859394292e-05 -7.950348310509465e-06 -9.071292139705289e-11 -1.1796326587262401e-07 2.1154574235924542e-05 1.511177218347284e-05 0.00027166035767886326 0.9999536303866872 0.9998086693853383 0.9996182983798985 -4.342069949182806e-05 -9.76737380389261e-06 -3.43235871095746e-05 -4.414458717204199e-05 1.6679834416444452e-10 -1.1803558957631736e-07 4.6651523656682555e-05 3.332368953421791e-05 0.00039883036250224694 0.999999992533258 0.9998417856702397 1.0000001831592875 1.577978394451792e-10 -1.0827820123254012e-08 -1.0828295472335357e-08 1.567528755780594e-10 -1.930685273503484e-10 -1.1774690813052464e-07 7.470955838424902e-09 3.682872736076182e-08 1.843711862472869e-07
3.502 0.9999917690306346 0.9998359117740037 1.0001607750490038 -8.574761932396274e-07 -1.0469032617679744e-05 -1.093604864724595e-05 -1.2492641657698568e-06 -1.5872577622465954e-10 -1.1995254322854148e-07 8.232797530497201e-06 5.88136292445779e-06 0.00016077549414117697 0.999999145790816 0.9998411809000123 1.0000199642176983 -8.893090897056681e-09 -1.2065719610693896e-06 -1.2115790258220997e-06 -1.3556217050517735e-08 -1.9057555414173353e-10 -1.1986028219348372e-07 8.542105308263465e-07 6.111745625610517e-07 1.9964263161551575e-05 0.9999999152774335 0.9998417305330354 1.0000020191978283 7.884315506918884e-11 -1.2106700221610475e-07 -1.211168920521844e-07 3.212536834036298e-11 -1.9368155644572254e-10 -1.198494869001138e-07 8.472201016191436e-08 7.052787172668732e-08 2.0193411850382504e-06 0.9999788807327624 0.9998267057685423 1.000270512300413 -5.873688806010942e-06 -2.1606353281710034e-05 -2.4800654850011497e-05 -7.973926822474905e-06 -9.148611716961071e-11 -1.2006986408260943e-07 2.114635410070512e-05 1.5105894673632862e-05 0.00027056399972552695 0.9999538326033467 0.9998088138743288 0.9996131980518508 -4.349256115197838e-05 -9.50215489431533e-06 -3.4004894652558615e-05 -4.409485192225615e-05 1.6364859359264964e-10 -1.2014473329128196e-07 4.644660493584133e-05 3.317731167931524e-05 0.000403806942781627 0.999999992533325 0.9998417857157728 1.0000001831607128 1.5732645655108694e-10 -1.0827816249860032e-08 -1.0828303392770212e-08 1.5696449654240642e-10 -1.9395009207397002e-10 -1.1984839063564594e-07 7.469854090551346e-09 3.685988467661746e-08 1.8439255553260416e-07
3.512 0.9999917694653685 0.9998359121308539 1.0001605966195914 -8.627282190884713e-07 -1.0463374576326533e-05 -1.0930383197565261e-05 -1.2540999585377605e-06 -1.59477963042983e-10 -1.2209148732449866e-07 8.2323610699098e-06 5.881046713657083e-06 0.00016059706845886722 0.9999991457913588 0.9998411809466896 1.0000199622066395 -8.953815441615304e-09 -1.2065112549818499e-06 -1.2115183572437438e-06 -1.361580929559956e-08 -1.9140267776895562e-10 -1.2199717160602567e-07 8.542099646314828e-07 6.111713378330844e-07 1.9962250944411192e-05 0.9999999152775044 0.9998417305793699 1.000002019179367 7.780588265952362e-11 -1.210664108522974e-07 -1.2111633778423675e-07 3.173089207292865e-11 -1.945194354016379e-10 -1.21986144797415e-07 8.472190105579382e-08 7.053995784736997e-08 2.0193216346176422e-06 0.999978888946443 0.9998267116818286 1.0002694167314687 -5.904320590561213e-06 -2.156792143828119e-05 -2.476178031244888e-05 -7.997418044934644e-06 -9.221563079335705e-11 -1.222117004744556e-07 2.1138073384074482e-05 1.509997385499716e-05 0.0002694692717078152 0.9999540354565328 0.9998089588187962 0.9996081346615688 -4.3562623818527204e-05 -9.23790395614999e-06 -3.368636294781605e-05 -4.4043776880932975e-05 1.6054350316361796e-10 -1.2228909595856261e-07 4.624104848317671e-05 3.303047837378185e-05 0.0004087497919844189 0.9999999925333941 0.9998417857621055 1.0000001831621814 1.568870016643045e-10 -1.0827824122719043e-08 -1.0828348065032478e-08 1.5716541627208375e-10 -1.9478873138871024e-10 -1.2198502481991495e-07 7.469576314193068e-09 3.689027391192486e-08 1.8439370043211015e-07
3.522 0.9999917699037855 0.9998359124911461 1.0001604182809112 -8.679746921058138e-07 -1.0457716741745593e-05 -1.0924717723980148e-05 -1.2589305231892388e-06 -1.6018601025079013e-10 -1.2426617734825446e-07 8.231920935486832e-06 5.880727834685875e-06 0.0001604187332932566 0.9999991457919084 0.999841180994183 1.0000199601957145 -9.014440889660203e-09 -1.206450551317007e-06 -1.2114576894991992e-06 -1.367541472360784e-08 -1.9218664569043236e-10 -1.2416977006246854e-07 8.542094036933279e-07 6.111680252255524e-07 1.996023849747509e-05 0.9999999152775779 0.9998417306265165 1.0000020191609345 7.686172344262385e-11 -1.2106582205096592e-07 -1.2111578413030884e-07 3.131690687927827e-11 -1.953138648178495e-10 -1.241585075919005e-07 8.472184848259988e-08 7.05515965593448e-08 2.0193005488756505e-06 0.9999788972206219 0.9998267176391421 1.0002683227845353 -5.934855140672428e-06 -2.1529500567837147e-05 -2.4722905108495014e-05 -8.020822107062882e-06 -9.29000692232869e-11 -1.2438932925507727e-07 2.1129732290760484e-05 1.5094009873529569e-05 0.00026837617384906933 0.9999542389353435 0.9998091042109648 0.9996031082730997 -4.363090195739417e-05 -8.974625085559376e-06 -3.336800904592129e-05 -4.399136957332876e-05 1.574839297651157e-10 -1.2446923006102e-07 4.603486547948892e-05 3.288319760291102e-05 0.00041365870614952646 0.999999992533466 0.9998417858092504 1.0000001831636784 1.5654104717250014e-10 -1.082783452170429e-08 -1.0828393624094958e-08 1.5734697315129594e-10 -1.9558410277414067e-10 -1.2415736381147624e-07 7.469892677290773e-09 3.6919842908460364e-08 1.8438002428079938e-07
3.532 0.9999917703458805 0.9998359128548902 1.0001602400329457 -8.732155789094764e-07 -1.0452059109552672e-05 -1.0919052204279489e-05 -1.2637558564576411e-06 -1.608493370013211e-10 -1.264771752176064e-07 8.231477142685847e-06 5.880406297829676e-06 0.00016024048865680734 0.9999991457924634 0.9998411810425037 1.0000199581849059 -9.074929574043138e-09 -1.2063898434988587e-06 -1.2113969972106117e-06 -1.3735027534984339e-08 -1.9292624412445858e-10 -1.263786391108201e-07 8.542088575829515e-07 6.111646244535754e-07 1.9958225870965846e-05 0.9999999152776526 0.9998417306744877 1.000002019142512 7.604751361217131e-11 -1.2106522912317073e-07 -1.2111520573593943e-07 3.0889305694737935e-11 -1.9606415098898877e-10 -1.2636713609824362e-07 8.472184584008768e-08 7.056272248016334e-08 2.0192783699982254e-06 0.9999789055551106 0.9998267236403605 1.0002672304598108 -5.965292617763011e-06 -2.1491090784434045e-05 -2.4684029376279756e-05 -8.044139123563325e-06 -9.353888589733274e-11 -1.266033127704061e-07 2.1121331020614697e-05 1.50880028717014e-05 0.00026728470643945843 0.9999544430290456 0.9998092500431812 0.99959811894932 -4.369740954048628e-05 -8.712322290432435e-06 -3.3049849781598037e-05 -4.393763755745287e-05 1.5447062461537162e-10 -1.266856971468695e-07 4.5828066947593434e-05 3.273547723903588e-05 0.00041853348962021255 0.999999992533539 0.9998417858572195 1.0000001831651852 1.5632511896431817e-10 -1.0827840977308606e-08 -1.0828414452179838e-08 1.5751476180673432e-10 -1.9633531340778613e-10 -1.2636596775889572e-07 7.470611823096621e-09 3.69484564213199e-08 1.8435630638833042e-07
3.542 0.9999917707916481 0.9998359132220954 1.0001600618756743 -8.784508692343561e-07 -1.0446401684110898e-05 -1.0913386641516254e-05 -1.2685759558253495e-06 -1.6146670355452604e-10 -1.2872505085481642e-07 8.231029693760008e-06 5.8800821037926515e-06 0.00016006233460868694 0.9999991457930234 0.9998411810916644 1.0000199561741923 -9.135268593784343e-09 -1.2063291329089714e-06 -1.2113362801110427e-06 -1.3794642521132957e-08 -1.9362093383549863e-10 -1.286243477520452e-07 8.542083244585406e-07 6.111611249177606e-07 1.995621313147618e-05 0.9999999152777274 0.9998417307232957 1.00000201912408 7.537696334649969e-11 -1.210646332665403e-07 -1.21114603100628e-07 3.045295334911189e-11 -1.9676935705053577e-10 -1.2861259991581455e-07 8.47218896052207e-08 7.057325363246552e-08 2.0192552393758953e-06 0.9999789139497206 0.9998267296853618 1.0002661397574992 -5.9956332032900725e-06 -2.1452692209436855e-05 -2.464515327829147e-05 -8.067369209311039e-06 -9.413147617626535e-11 -1.2885422148542903e-07 2.1112869758757248e-05 1.508195298132884e-05 0.0002661948698164765 0.9999546477270687 0.9998093963079072 0.9995931667518342 -4.3762159979309604e-05 -8.45099949764156e-06 -3.2731901789803e-05 -4.388258843763866e-05 1.5150466371118066e-10 -1.2893906704591675e-07 4.56206637471662e-05 3.2587325037832124e-05 0.00042337395459230874 0.9999999925336122 0.999841785906026 1.0000001831666814 1.5625311144940707e-10 -1.0827844091835828e-08 -1.0828410398465915e-08 1.5767382336895742e-10 -1.9704148013168385e-10 -1.286114069981738e-07 7.47171111818174e-09 3.6975961478872205e-08 1.8432351048479767e-07
3.552 0.9999917712410832 0.9998359135927712 1.0001598838090722 -8.836805631670911e-07 -1.0440744475315144e-05 -1.0907721056692862e-05 -1.2733908340644844e-06 -1.6203855589907638e-10 -1.310103832347073e-07 8.230578579274544e-06 5.879755245280802e-06 0.00015988427119745255 0.999999145793586 0.9998411811416777 1.0000199541635484 -9.195454647538083e-09 -1.2062684266274306e-06 -1.2112755563638451e-06 -1.3854270560398715e-08 -1.9426981533633843e-10 -1.3090747451879677e-07 8.542077917315123e-07 6.111575119489917e-07 1.995420032435876e-05 0.9999999152778007 0.9998417307729525 1.000002019105612 7.485321884253743e-11 -1.2106404159066376e-07 -1.211139938405419e-07 2.9997618973800116e-11 -1.9742928044205197e-10 -1.308954774388668e-07 8.472197105484234e-08 7.0583134797389e-08 2.0192311598796866e-06 0.9999789224042643 0.9998267357740263 1.0002650506778061 -6.0258770855321975e-06 -2.141430496976913e-05 -2.4606276995065368e-05 -8.090512496015693e-06 -9.467714834723036e-11 -1.3114263539980588e-07 2.110434867698098e-05 1.5075860324968239e-05 0.00026510666430933246 0.9999548530189999 0.9998095429977185 0.9995882517408595 -4.382516604632155e-05 -8.190660555690957e-06 -3.241418149966512e-05 -4.382622987957886e-05 1.485872271134429e-10 -1.312299179630597e-07 4.541266658165384e-05 3.243874864333699e-05 0.0004281799208980017 0.9999999925336837 0.9998417859556807 1.0000001831681413 1.5632799029587822e-10 -1.082785157632053e-08 -1.08283999388209e-08 1.578138140153859e-10 -1.9770223022498372e-10 -1.3089425927799422e-07 7.473225916472774e-09 3.7002268463922435e-08 1.8428116587081384e-07
3.562 0.9999917716941812 0.9998359139669282 1.0001597058331124 -8.889046655841742e-07 -1.0435087490982613e-05 -1.0902055469535467e-05 -1.2782005231858915e-06 -1.6256349547065397e-10 -1.3333376034065314e-07 8.230123789054485e-06 5.87942571557968e-06 0.0001597062984146549 0.9999991457941508 0.9998411811925559 1.0000199521529478 -9.255488233245986e-09 -1.2062077298737744e-06 -1.2112148426782906e-06 -1.3913940546646136e-08 -1.9487251408453686e-10 -1.3322860682070008e-07 8.54207244877839e-07 6.111537774733272e-07 1.9952187472174057e-05 0.9999999152778717 0.9998417308234715 1.0000020190870818 7.447605761513713e-11 -1.2106345960379966e-07 -1.2111339506125373e-07 2.94935958149038e-11 -1.9804299752570467e-10 -1.332163556756042e-07 8.472206480467618e-08 7.059236810756331e-08 2.0192064649739755e-06 0.999978930918556 0.9998267419062342 1.0002639632209414 -6.056024451536019e-06 -2.137592919003556e-05 -2.4567400704475477e-05 -8.113569133903495e-06 -9.517547853705509e-11 -1.3346914322615857e-07 2.1095767945184667e-05 1.5069725024323914e-05 0.00026402009019783706 0.9999550588945754 0.9998096901052966 0.9995833739751044 -4.388643980463274e-05 -7.93130922877745e-06 -3.209670511621132e-05 -4.376856961127687e-05 1.4571924502819286e-10 -1.3355883765616927e-07 4.520408601708291e-05 3.228975560173027e-05 0.00043295121590707504 0.9999999925337529 0.9998417860061978 1.0000001831695382 1.5654914072123417e-10 -1.0827868697556805e-08 -1.082839974508839e-08 1.5790521595910474e-10 -1.9831705398421903e-10 -1.3321511176219248e-07 7.475004908122383e-09 3.70273970378577e-08 1.8423304355843795e-07
3.572 0.9999917721509375 0.9998359143445763 1.0001595279477757 -8.941231902234061e-07 -1.0429430729367424e-05 -1.0896389883558871e-05 -1.2830050581787055e-06 -1.630415241629964e-10 -1.356957786933326e-07 8.229665324187757e-06 5.879093516717568e-06 0.0001595284162031173 0.9999991457947172 0.9998411812443128 1.0000199501423697 -9.315379602630273e-09 -1.2061470385064206e-06 -1.2111541398200923e-06 -1.39736851389055e-08 -1.9542845521538399e-10 -1.3558833974183725e-07 8.542066778826594e-07 6.111499272009035e-07 1.9950174605108116e-05 0.9999999152779395 0.9998417308748655 1.0000020190684686 7.423520598215725e-11 -1.2106288289500585e-07 -1.211128070862498e-07 2.890898455057677e-11 -1.9860991896722836e-10 -1.355758303120929e-07 8.472212876606982e-08 7.060101293886636e-08 2.019182082378096e-06 0.9999789394924111 0.9998267480818676 1.0002628773871263 -6.086075492825784e-06 -2.13375649845739e-05 -2.452852456766813e-05 -8.136539277116538e-06 -9.562556447967638e-11 -1.358343422234681e-07 2.1087127743972125e-05 1.506354720912729e-05 0.00026293514772505593 0.9999552653436715 0.9998098376234235 0.9995785335116326 -4.394599255886298e-05 -7.672949195525587e-06 -3.1779488608300374e-05 -4.370961540789547e-05 1.4290101801120874e-10 -1.3592642207342893e-07 4.499493250275269e-05 3.214035337584989e-05 0.00043768767437528015 0.9999999925338191 0.9998417860575901 1.0000001831708514 1.5690644999860378e-10 -1.0827890905119675e-08 -1.0828410646626872e-08 1.579156908516661e-10 -1.988851297714106e-10 -1.3557456011749603e-07 7.47659163158754e-09 3.70514640014271e-08 1.8419001698756984e-07
3.582 0.9999917726113483 0.9998359147257274 1.0001593501530548 -8.993361713973291e-07 -1.0423774179300878e-05 -1.0890724288265535e-05 -1.2878044553972546e-06 -1.63471865578039e-10 -1.3809704402227053e-07 8.22920319963209e-06 5.878758661180033e-06 0.00015935062451111684 0.9999991457952849 0.999841181296962 1.0000199481318064 -9.375159632544405e-09 -1.2060863383747354e-06 -1.2110934348993908e-06 -1.4033517424091745e-08 -1.9593724243915272e-10 -1.3798727916687026e-07 8.542060969438713e-07 6.111459790939128e-07 1.994816178663382e-05 0.9999999152780046 0.9998417309271488 1.0000020190497645 7.410016138288732e-11 -1.2106229749004283e-07 -1.2111221694454226e-07 2.8230410775318446e-11 -1.9912986871573668e-10 -1.3797450691841114e-07 8.47221195432967e-08 7.060915643057844e-08 2.0191592687219598e-06 0.9999789481256455 0.9998267543008094 1.0002617931765982 -6.116030416498247e-06 -2.129921245750157e-05 -2.4489648731109795e-05 -8.159423061234878e-06 -9.602723354737796e-11 -1.3823883870937248e-07 2.107842826793714e-05 1.5057327019288695e-05 0.00026185183715039475 0.9999554723562977 0.9998099855449769 0.9995737304057241 -4.400383481983275e-05 -7.415584051165509e-06 -3.146254771249099e-05 -4.3649375067947676e-05 1.4013404930940442e-10 -1.383332760334377e-07 4.478521638237455e-05 3.199054935329238e-05 0.00044238913816536577 0.9999999925338823 0.9998417861098715 1.0000001831720728 1.5736907124117028e-10 -1.0827904662381272e-08 -1.0828419552796835e-08 1.5783219839830812e-10 -1.9940592977256705e-10 -1.379732097800317e-07 7.477374199917216e-09 3.7074623988101145e-08 1.8416657408127766e-07
3.592 0.9999917730754093 0.9998359151103927 1.0001591724489571 -9.045436638711439e-07 -1.041811782855512e-05 -1.088505867441218e-05 -1.2925986997241841e-06 -1.6385367875568067e-10 -1.405381708531032e-07 8.228737435725175e-06 5.878421165078218e-06 0.00015917292334466628 0.9999991457958536 0.9998411813505176 1.0000199461212642 -9.43488035559223e-09 -1.2060256147991776e-06 -1.2110327155992622e-06 -1.4093418850346774e-08 -1.9639847465139375e-10 -1.4042603874660213e-07 8.542055145782299e-07 6.111419524913938e-07 1.994614910535132e-05 0.9999999152780666 0.9998417309803351 1.0000020190309764 7.401821621205888e-11 -1.2106168855686978e-07 -1.21111612192933e-07 2.747625786270529e-11 -1.996024800498105e-10 -1.4041299862146944e-07 8.47220127742283e-08 7.061686995979853e-08 2.0191389741973295e-06 0.9999789568180768 0.9998267605629434 1.0002607105896135 -6.145889445095122e-06 -2.1260871711573676e-05 -2.4450773341616695e-05 -8.18222059044483e-06 -9.638009355868487e-11 -1.4068324834244898e-07 2.1069669716623722e-05 1.5051064598260093e-05 0.0002607701587963834 0.9999556799225858 0.9998101338629218 0.9995689647107179 -4.405997627407608e-05 -7.1592173221403355e-06 -3.1145897951729006e-05 -4.358785639784615e-05 1.374181705773475e-10 -1.407800142064282e-07 4.457494789255906e-05 3.184035084516418e-05 0.0004470554559109215 0.9999999925339421 0.9998417861630559 1.00000018317321 1.578846077817044e-10 -1.0827894859362586e-08 -1.082841399769589e-08 1.576731257965059e-10 -1.9987922601614718e-10 -1.4041167416148298e-07 7.476906182977681e-09 3.709699596917623e-08 1.8417322600718699e-07
3.602 0.9999917735431167 0.9998359154985835 1.0001589948354994 -9.097457275609494e-07 -1.0412461675118382e-05 -1.0879393046672199e-05 -1.2973877494861514e-06 -1.641872154811072e-10 -1.4301978359733706e-07 8.228268045238432e-06 5.878081038357077e-06 0.00015899531276730413 0.9999991457964233 0.9998411814049942 1.0000199441107587 -9.494598489873267e-09 -1.2059648631119376e-06 -1.2109719838382427e-06 -1.4153345841016699e-08 -1.9681138387019638e-10 -1.4290524203278052e-07 8.542049392918215e-07 6.111378560579816e-07 1.9944136621865477e-05 0.9999999152781249 0.9998417310344394 1.0000020190121193 7.39315635727396e-11 -1.21061051558933e-07 -1.2111099494141596e-07 2.6690660774179448e-11 -2.000269035392935e-10 -1.4289192898548205e-07 8.472181619778326e-08 7.062417623421243e-08 2.019121244489742e-06 0.9999789655695234 0.9998267668681541 1.0002596296264368 -6.175652800816064e-06 -2.122254285992392e-05 -2.4411898560263746e-05 -8.204931943698798e-06 -9.668343556356597e-11 -1.4316819572107515e-07 2.1060852280963426e-05 1.504476008319467e-05 0.00025969011304165755 0.9999558880327816 0.9998102825703048 0.9995642364778459 -4.411442575581973e-05 -6.903852482038935e-06 -3.0829554650472793e-05 -4.352506721806743e-05 1.3475470806030082e-10 -1.432672601555422e-07 4.43641371555392e-05 3.1689765080845046e-05 0.0004516864827733252 0.9999999925339986 0.9998417862171577 1.0000001831742777 1.5839600431949333e-10 -1.0827856733615288e-08 -1.0828395794688488e-08 1.5748248996648464e-10 -2.0030469101381471e-10 -1.4289057688394665e-07 7.475186861623476e-09 3.711861427987195e-08 1.8420984790704005e-07
3.612 0.9999917740144665 0.9998359158903124 1.0001588173126958 -9.149424052063946e-07 -1.0406805733199743e-05 -1.0873727422506859e-05 -1.3021715609819396e-06 -1.6447185557705316e-10 -1.4554251542101543e-07 8.227795026108514e-06 5.877738279526356e-06 0.00015881779283962442 0.9999991457969943 0.9998411814604062 1.000019942100303 -9.554353976108538e-09 -1.205904094969048e-06 -1.2109112540379895e-06 -1.4213250565144262e-08 -1.9717614398700079e-10 -1.4542552144931363e-07 8.54204369252287e-07 6.111336824918757e-07 1.9942124297835228e-05 0.9999999152781801 0.9998417310894756 1.0000020189932073 7.380092001122244e-11 -1.2106039798170228e-07 -1.2111037994579921e-07 2.5920896439415492e-11 -2.0040283818760668e-10 -1.4541193041183567e-07 8.472156848238298e-08 7.063104244584987e-08 2.0191050390243815e-06 0.9999789743798044 0.9998267732163274 1.0002585502873325 -6.205320682394246e-06 -2.118422603105757e-05 -2.4373024560151617e-05 -8.227557196221472e-06 -9.693736022651923e-11 -1.4569431522885953e-07 2.1051976135633884e-05 1.503841359924303e-05 0.00025861170025727774 0.999956096677234 0.9998104316602475 0.9995595457560599 -4.416719122597959e-05 -6.6494929607322815e-06 -3.0513532936251462e-05 -4.3461015382119335e-05 1.321440276084321e-10 -1.45795646350596e-07 4.415279417850107e-05 3.153879920730596e-05 0.00045628208038869973 0.9999999925340516 0.9998417862721917 1.0000001831752894 1.5886349529229643e-10 -1.0827802237026757e-08 -1.0828379732443046e-08 1.5730773707618197e-10 -2.0068157245219312e-10 -1.4541054990110934e-07 7.472718816619579e-09 3.7139423362009016e-08 1.842642741089742e-07
3.622 0.9999917744894561 0.999835916285591 1.0001586398805504 -9.201337102150234e-07 -1.0401150027551034e-05 -1.086806181946111e-05 -1.306950109151076e-06 -1.6470719185285527e-10 -1.4810700851631965e-07 8.227318366097288e-06 5.877392879459956e-06 0.00015864036355746515 0.9999991457975664 0.9998411815167689 1.0000199400899004 -9.614157416377736e-09 -1.2058433323381612e-06 -1.210850540501838e-06 -1.4273105300508541e-08 -1.9749242804473877e-10 -1.479875188359626e-07 8.542037949565183e-07 6.111294140786186e-07 1.9940111977609818e-05 0.9999999152782318 0.9998417311454592 1.000002018974243 7.361606111016337e-11 -1.2105974989535495e-07 -1.2110978120316988e-07 2.5195188161339732e-11 -2.007299637250584e-10 -1.479736448341977e-07 8.47213232424106e-08 7.06374001602069e-08 2.0190886611886805e-06 0.9999789832487396 0.9998267796073488 1.000257472572553 -6.234893254042432e-06 -2.1145921363524712e-05 -2.4334151513946833e-05 -8.250096443416926e-06 -9.714109508479491e-11 -1.4826224996611438e-07 2.104304144366685e-05 1.503202526329875e-05 0.0002575349207473356 0.9999563058463887 0.9998105811259388 0.9995548925918657 -4.421827978302822e-05 -6.396142144756596e-06 -3.019784772754463e-05 -4.339570879857097e-05 1.2958659061433672e-10 -1.483658150433559e-07 4.39409288654464e-05 3.138746029804872e-05 0.0004608421169594787 0.9999999925341017 0.9998417863281731 1.0000001831762488 1.5927684662673616e-10 -1.0827753300977041e-08 -1.0828379856523433e-08 1.5717728008314755e-10 -2.0101003996114953e-10 -1.4797223544044226e-07 7.470279625322513e-09 3.715931045043747e-08 1.8431772509289744e-07
3.632 0.9999917749680804 0.9998359166844325 1.0001584625390585 -9.253196341218291e-07 -1.0395494580036845e-05 -1.0862396240131417e-05 -1.3117233971388742e-06 -1.6489321352841057e-10 -1.5071391573125198e-07 8.226838054791664e-06 5.877044830446234e-06 0.0001584630248483551 0.9999991457981403 0.9998411815740978 1.000019938079545 -9.67399760712356e-09 -1.205782594774511e-06 -1.2107898422784918e-06 -1.4332910066862522e-08 -1.9775956341526169e-10 -1.5059188588392063e-07 8.542032080108963e-07 6.111250341792393e-07 1.993809945852392e-05 0.9999999152782807 0.9998417312024056 1.00000201895522 7.338848183250674e-11 -1.2105912709462873e-07 -1.2110919818568805e-07 2.4513414650197958e-11 -2.010084395220121e-10 -1.50577723458438e-07 8.472112650338176e-08 7.064317862100824e-08 2.0190705877755616e-06 0.9999789921761498 0.9998267860411063 1.0002563964823412 -6.264370653506426e-06 -2.1107628993175524e-05 -2.4295279579196796e-05 -8.272549808200447e-06 -9.729476065311687e-11 -1.5087265339468793e-07 2.1034048369323743e-05 1.5025595193077783e-05 0.0002564597747495661 0.9999565155307757 0.9998107309606299 0.9995502770291723 -4.42676977089897e-05 -6.143803368023327e-06 -2.9882513721958988e-05 -4.332915543765349e-05 1.270829574909319e-10 -1.5097841771177896e-07 4.372855103852432e-05 3.1235755367987427e-05 0.0004653664673450489 0.9999999925341488 0.9998417863851178 1.0000001831771488 1.596470329911942e-10 -1.0827729495602378e-08 -1.08283957361057e-08 1.570905782583807e-10 -2.012893599510808e-10 -1.5057628480796997e-07 7.468539277090494e-09 3.7178156173179275e-08 1.8435405611646388e-07
3.642 0.9999917754503375 0.9998359170868502 1.0001582852882125 -9.305001682332971e-07 -1.038983939938023e-05 -1.0856730670919596e-05 -1.3164914467243916e-06 -1.6502967207382247e-10 -1.5336389848857434e-07 8.226354094461047e-06 5.876694134466273e-06 0.00015828577663274656 0.999999145798716 0.9998411816324081 1.0000199360692283 -9.733863047934788e-09 -1.205721888485028e-06 -1.210729142994952e-06 -1.4392683378268374e-08 -1.9797756703753536e-10 -1.5323928321084287e-07 8.542026093361633e-07 6.111205378236771e-07 1.993608660583211e-05 0.9999999152783275 0.9998417312603305 1.0000020189361312 7.312929400528292e-11 -1.2105853495139876e-07 -1.211086141678605e-07 2.3856852983303826e-11 -2.0123751927441525e-10 -1.5322482763268827e-07 8.47210021178389e-08 7.064833584554522e-08 2.019050135643788e-06 0.9999790011618557 0.9998267925174875 1.0002553220169337 -6.293753012818686e-06 -2.1069349041399907e-05 -2.4256408896544827e-05 -8.294917431959307e-06 -9.739787048075389e-11 -1.5352618743844563e-07 2.1024997089526403e-05 1.5019123515803498e-05 0.00025538626249868536 0.9999567257210045 0.9998108811576275 0.9995456991091614 -4.431545054849274e-05 -5.892479903977725e-06 -2.956754539518253e-05 -4.326136332094509e-05 1.2463354026507503e-10 -1.5363411545368758e-07 4.351567045743645e-05 3.108369138778332e-05 0.00046985501303114846 0.9999999925341934 0.9998417864430403 1.0000001831779823 1.5998577200166061e-10 -1.0827736677834594e-08 -1.0828410495275205e-08 1.5702927954955303e-10 -2.015196054934828e-10 -1.5322335899520262e-07 7.467784643694728e-09 3.7195882186606295e-08 1.8436652321711534e-07
3.652 0.9999917759362231 0.9998359174928565 1.0001581081280144 -9.356753199193941e-07 -1.0384184477235802e-05 -1.0851065094791058e-05 -1.3212542789344564e-06 -1.6511620072007098e-10 -1.5605762819948177e-07 8.225866501235383e-06 5.876340804152187e-06 0.0001581086189029388 0.9999991457992942 0.999841181691716 1.0000199340589515 -9.793758155780235e-09 -1.20566120237887e-06 -1.2106684230099224e-06 -1.4452443617544244e-08 -1.9814614634482636e-10 -1.5593038204432622e-07 8.542020102866806e-07 6.111159338783124e-07 1.993407343174705e-05 0.9999999152783721 0.9998417313192496 1.0000020189169767 7.283401115649279e-11 -1.2105796297625393e-07 -1.2110800905180687e-07 2.3207437304347994e-11 -2.0141759887056245e-10 -1.5591562766296766e-07 8.472095259371792e-08 7.065287218796552e-08 2.019027543122608e-06 0.9999790102056798 0.9998267990363807 1.000254249176572 -6.32304047523411e-06 -2.1031081612680554e-05 -2.421753960255848e-05 -8.317199455615759e-06 -9.74506959945085e-11 -1.5622352464023576e-07 2.101588779543684e-05 1.5012610369190738e-05 0.00025431438430239015 0.9999569364077519 0.9998110317102885 0.9995411588701678 -4.4361543194979005e-05 -5.642174967010306e-06 -2.9252957016788354e-05 -4.319234050113586e-05 1.222386382309649e-10 -1.5633357946120037e-07 4.330229682813014e-05 3.0931275289907284e-05 0.00047430764196144183 0.9999999925342359 0.9998417865019572 1.00000018317875 1.6028851538617477e-10 -1.0827763954986664e-08 -1.0828404630377979e-08 1.5697503741244508e-10 -2.0170041584847984e-10 -1.559141284034679e-07 7.467918554043786e-09 3.7212475964124286e-08 1.843578738028893e-07
3.662 0.9999917764257341 0.9998359179024657 1.0001579310584763 -9.408451114012145e-07 -1.0378529796836538e-05 -1.0845399509313874e-05 -1.3260119011582054e-06 -1.65152575655074e-10 -1.5879578596193532e-07 8.225375296062485e-06 5.875984856139652e-06 0.00015793155174729178 0.9999991457998743 0.9998411817520381 1.0000199320487253 -9.853702885266879e-09 -1.2056005171984188e-06 -1.2106076763772064e-06 -1.4512194969907087e-08 -1.9826540518785942e-10 -1.5866586220295145e-07 8.542014252479359e-07 6.111112381212172e-07 1.9932060078198762e-05 0.9999999152784144 0.9998417313791794 1.0000020188977683 7.248258370422132e-11 -1.210573922775443e-07 -1.2110737730816844e-07 2.2560941844730042e-11 -2.0154816308305304e-10 -1.586508034726308e-07 8.47209698962551e-08 7.065682034599539e-08 2.0190035188623853e-06 0.999979019307444 0.9998268055976746 1.0002531779615031 -6.352233196715013e-06 -2.0992826803075316e-05 -2.4178671847311072e-05 -8.339396006215386e-06 -9.745284304010094e-11 -1.5896534692195172e-07 2.1006720683135634e-05 1.5006055894671173e-05 0.0002532441405589164 0.9999571475817574 0.9998111826120137 0.9995366563475787 -4.440597997086266e-05 -5.39289172424484e-06 -2.893876266794445e-05 -4.312209504669325e-05 1.1989876091242639e-10 -1.5907748984193766e-07 4.3088439798890765e-05 3.077851396583767e-05 0.0004787242483290417 0.9999999925342767 0.9998417865618845 1.0000001831794627 1.6053527083136989e-10 -1.0827792247713678e-08 -1.0828371946821049e-08 1.569236499335671e-10 -2.0183223153302742e-10 -1.586492734755946e-07 7.468674980922892e-09 3.722798123286196e-08 1.8433508799160634e-07
3.672 0.9999917769188668 0.9998359183156911 1.0001577540796183 -9.460095658849061e-07 -1.037287534598363e-05 -1.0839733930165015e-05 -1.3307643062580794e-06 -1.651393013315527e-10 -1.6157906314106345e-07 8.224880492200493e-06 5.8756263016956365e-06 0.00015775457529880197 0.9999991458004579 0.9998411818133898 1.000019930038569 -9.913716903866055e-09 -1.2055398183582976e-06 -1.2105469165686552e-06 -1.4571928518138848e-08 -1.983349333134856e-10 -1.6144641445491683e-07 8.542008617254936e-07 6.111064619709835e-07 1.993004671924601e-05 0.9999999152784556 0.9998417314401357 1.0000020188785248 7.205537595026097e-11 -1.210568078576145e-07 -1.211067323850425e-07 2.1926514742245755e-11 -2.0162918662065356e-10 -1.6143104556654113e-07 8.472104477395334e-08 7.066021826662565e-08 2.0189786677586805e-06 0.9999790284669713 0.999826812201259 1.0002521083719773 -6.381331328911864e-06 -2.0954584712002655e-05 -2.4139805799290605e-05 -8.361507196546847e-06 -9.74047367549417e-11 -1.6175234601054515e-07 2.099749594026984e-05 1.4999460227864893e-05 0.00025217553169893547 0.9999573592338171 0.9998113338562444 0.9995321915737367 -4.444876469839798e-05 -5.1446333109634455e-06 -2.862497624846959e-05 -4.305063504112997e-05 1.1761401335565331e-10 -1.6186653731720483e-07 4.287410895136581e-05 3.062541425957091e-05 0.0004831047324399571 0.9999999925343154 0.9998417866228386 1.0000001831801395 1.6070604166009927e-10 -1.0827806884015715e-08 -1.0828325860342778e-08 1.5688435234156274e-10 -2.019145089505387e-10 -1.6142948419633172e-07 7.469853061733182e-09 3.724245949354462e-08 1.8430353741302038e-07
3.682 0.9999917774156174 0.9998359187325465 1.000157577191458 -9.511686908481404e-07 -1.0367221124715009e-05 -1.0834068384196155e-05 -1.3355114866597935e-06 -1.6507590225018206e-10 -1.6440816023491466e-07 8.224382088008195e-06 5.8752651413105375e-06 0.00015757768964647767 0.9999991458010439 0.9998411818757883 1.000019928028499 -9.973804496609135e-09 -1.2054791030167505e-06 -1.2104861667603752e-06 -1.4631632595635147e-08 -1.9835511147315313e-10 -1.642727386939946e-07 8.54200313861366e-07 6.111016051214958e-07 1.992803345753216e-05 0.9999999152784952 0.9998417315021357 1.0000020188592622 7.15481267589164e-11 -1.2105620680324545e-07 -1.21106097536445e-07 2.1315538479080056e-11 -2.0166069244834719e-10 -1.6425705417858242e-07 8.472116652858562e-08 7.066308229536774e-08 2.0189532317583354e-06 0.9999790376840842 0.9998268188470244 1.0002510404082343 -6.41033500521346e-06 -2.091635545123253e-05 -2.4100941636684377e-05 -8.383533138189192e-06 -9.730565458878404e-11 -1.6458522420321425e-07 2.098821373859324e-05 1.499282349305348e-05 0.0002511085580947547 0.9999575713547753 0.9998114854364568 0.9995277645778597 -4.448990077154797e-05 -4.897402841104264e-06 -2.8311611469586553e-05 -4.297796859417464e-05 1.1538467901885561e-10 -1.6470142214112062e-07 4.265931379709163e-05 3.0471982965174717e-05 0.00048744900069027064 0.9999999925343531 0.9998417866848361 1.0000001831807972 1.6079630614424244e-10 -1.0827804860242264e-08 -1.0828289764132811e-08 1.5686853839683692e-10 -2.01947262034384e-10 -1.6425546106441788e-07 7.471386825133617e-09 3.725594644789504e-08 1.8426500045427628e-07
3.692 0.9999917779159837 0.9998359191530466 1.000157400394006 -9.563224764474727e-07 -1.0361567142804013e-05 -1.0828402889055456e-05 -1.3402534430328796e-06 -1.6496246406365547e-10 -1.672837889174604e-07 8.223880070322206e-06 5.874901367157387e-06 0.0001574008947834333 0.9999991458016341 0.9998411819392508 1.000019926018525 -1.003395316421899e-08 -1.2054183788772838e-06 -1.2104254424735586e-06 -1.469130589104025e-08 -1.9832586007000478e-10 -1.6714554502387095e-07 8.541997646101018e-07 6.110966565934207e-07 1.9926020298182547e-05 0.9999999152785343 0.9998417315651964 1.0000020188399912 7.097380744704818e-11 -1.2105559687372313e-07 -1.21105487513271e-07 2.0729589497258427e-11 -2.0164315063391277e-10 -1.6712953964810026e-07 8.472131363740249e-08 7.066539731161154e-08 2.0189273329155485e-06 0.9999790469586071 0.9998268255348611 1.0002499740705026 -6.439244338970285e-06 -2.0878139142402585e-05 -2.4062079528240812e-05 -8.4054739512331e-06 -9.715615074959115e-11 -1.6746469303632458e-07 2.097887423747835e-05 1.4986145805566267e-05 0.00025004322001128483 0.9999577839355225 0.9998116373461611 0.9995233753859846 -4.452939124078587e-05 -4.6512034085429804e-06 -2.799868183765974e-05 -4.2904103851574016e-05 1.1321080323424894e-10 -1.67582854768169e-07 4.244406378508347e-05 3.0318226832183787e-05 0.0004917569655994322 0.9999999925343899 0.9998417867478945 1.0000001831814456 1.6081942777848506e-10 -1.0827794145604563e-08 -1.0828278737711085e-08 1.568776533580768e-10 -2.0193079550087711e-10 -1.6712791375665918e-07 7.473202227997294e-09 3.726842958004927e-08 1.8422089110603325e-07
3.702 0.9999917784199616 0.9998359195772063 1.0001572236872665 -9.614709065683775e-07 -1.035591341222715e-05 -1.0822737443946041e-05 -1.3449901882471598e-06 -1.6479943931263799e-10 -1.7020667011382352e-07 8.223374426326089e-06 5.874534971436381e-06 0.000157224190630983 0.9999991458022285 0.9998411820037945 1.0000199240086511 -1.0094144024279156e-08 -1.2053576550620193e-06 -1.2103647395335452e-06 -1.4750958312898159e-08 -1.9824741323036875e-10 -1.700655545008214e-07 8.541991956987767e-07 6.110916034218995e-07 1.9924007212977094e-05 0.9999999152785729 0.9998417316293347 1.0000020188207153 7.035123293252365e-11 -1.2105498748322901e-07 -1.2110489883123247e-07 2.0158347829787828e-11 -2.0157607908223135e-10 -1.70049221911893e-07 8.472144610792077e-08 7.06671281145009e-08 2.018901454557801e-06 0.9999790562903638 0.999826832264661 1.0002489093589952 -6.468059436351331e-06 -2.0839935908665154e-05 -2.4023219623279534e-05 -8.427329768088178e-06 -9.695636017713978e-11 -1.7039147470450973e-07 2.0969477596210283e-05 1.4979427280777878e-05 0.00024897951763750017 0.9999579969669888 0.9998117895788946 0.9995190240209335 -4.4567238906561365e-05 -4.406038078539732e-06 -2.7686200645484533e-05 -4.282904899615524e-05 1.1109240193288518e-10 -1.7051155552100678e-07 4.222836831869369e-05 3.0164152577377004e-05 0.0004960285457987448 0.9999999925344266 0.9998417868120305 1.0000001831820888 1.60794241772746e-10 -1.0827783778761537e-08 -1.0828289360713972e-08 1.569014991487046e-10 -2.0186475880541194e-10 -1.7004756290853772e-07 7.475009336369577e-09 3.7279857649548365e-08 1.8417735668320374e-07
3.712 0.9999917789275478 0.9998359200050405 1.0001570470712458 -9.66613974056477e-07 -1.0350259938105609e-05 -1.0817072033172363e-05 -1.3497217372710143e-06 -1.6458687507176178e-10 -1.7317753534338146e-07 8.222865154814453e-06 5.874165955104765e-06 0.00015704757711509123 0.9999991458028271 0.9998411820694372 1.000019921998881 -1.0154366978333771e-08 -1.2052969338775195e-06 -1.21030404017721e-06 -1.48106023970964e-08 -1.9811965691156593e-10 -1.7303349743648692e-07 8.541985981596917e-07 6.110864408523569e-07 1.9921994224685312e-05 0.9999999152786121 0.9998417316945689 1.0000020188014387 6.969014929085603e-11 -1.2105438066199378e-07 -1.2110431340600716e-07 1.9589735984310516e-11 -2.014599164595352e-10 -1.7301683164999616e-07 8.472151241249205e-08 7.06682435283586e-08 2.0188766149823523e-06 0.9999790656791786 0.9998268390363153 1.000247846273918 -6.496780409647886e-06 -2.0801745866184163e-05 -2.398436205572427e-05 -8.449100723079284e-06 -9.670604684857388e-11 -1.7336630133901075e-07 2.096002398593202e-05 1.4972668042813852e-05 0.0002479174511682974 0.9999582104401414 0.9998119421282233 0.9995147105023052 -4.4603446408413036e-05 -4.1619098811093076e-06 -2.737418097858883e-05 -4.2752812237208807e-05 1.0902980076999727e-10 -1.7348825525515663e-07 4.201223677097577e-05 3.0009766896394218e-05 0.0005002636659053013 0.9999999925344635 0.999841786877262 1.0000001831827303 1.6073046841673355e-10 -1.0827776036913849e-08 -1.082830329347301e-08 1.5692799269383623e-10 -2.0174977706182394e-10 -1.730151391385352e-07 7.476268927326854e-09 3.729017433931544e-08 1.8414645386763564e-07
3.722 0.9999917794387394 0.9998359204365637 1.0001568705459536 -9.71751685414605e-07 -1.0344606717098451e-05 -1.081140664280891e-05 -1.3544480938972586e-06 -1.6432488721145832e-10 -1.761971263239137e-07 8.222352269635335e-06 5.873794330077935e-06 0.00015687105423344588 0.9999991458034306 0.9998411821361961 1.0000199199892246 -1.021462553183006e-08 -1.2052362097717672e-06 -1.2102433278483865e-06 -1.4870239313942634e-08 -1.9794275765923338e-10 -1.760501144386273e-07 8.541979773114373e-07 6.110811761959058e-07 1.9919981432388026e-05 0.9999999152786515 0.9998417317609163 1.000002018782171 6.898709847896786e-11 -1.210537707195244e-07 -1.2110371529022903e-07 1.9022183616782386e-11 -2.012947412139786e-10 -1.760331095320875e-07 8.47214726039644e-08 7.066873572206001e-08 2.018853964749731e-06 0.9999790751248754 0.9998268458497171 1.0002467848154755 -6.525407382743084e-06 -2.076356912171953e-05 -2.394550696070489e-05 -8.470786939140118e-06 -9.640580013240414e-11 -1.763899157841882e-07 2.0950513593034432e-05 1.4965868226727883e-05 0.00024685702087154436 0.999958424345982 0.9998120949877364 0.9995104348464765 -4.463801629648814e-05 -3.918821809846845e-06 -2.7062635734444318e-05 -4.267540179591108e-05 1.0702271698984465e-10 -1.765136948628212e-07 4.179567849110344e-05 2.9855076467809486e-05 0.000504462256289938 0.9999999925345009 0.9998417869436069 1.0000001831833805 1.6062456345914887e-10 -1.0827765254400908e-08 -1.08283043835726e-08 1.5695577614245894e-10 -2.015858044041022e-10 -1.7603138294373487e-07 7.476421574656136e-09 3.7299352132079464e-08 1.8414099763905724e-07
3.732 0.9999917799535326 0.9998359208717923 1.0001566941114033 -9.768840515748387e-07 -1.0338953744279392e-05 -1.0805741274796227e-05 -1.3591692463862594e-06 -1.640138751651592e-10 -1.7926619550080567e-07 8.221835791724691e-06 5.8734201134058295e-06 0.0001566946220605529 0.9999991458040397 0.99984118220409 1.0000199179796938 -1.0274927712018957e-08 -1.2051754748427108e-06 -1.2101826016287748e-06 -1.4929855307257038e-08 -1.977172017647747e-10 -1.791161575177922e-07 8.54197347991189e-07 6.110758242454224e-07 1.9917968953233285e-05 0.9999999152786914 0.9998417318283949 1.000002018762924 6.823391911123138e-11 -1.2105315004565995e-07 -1.2110310336522996e-07 1.846972561948047e-11 -2.0108074518838904e-10 -1.7909880743209276e-07 8.472132062046457e-08 7.066862370078418e-08 2.018834076947096e-06 0.9999790846272805 0.9998268527047585 1.0002457249838659 -6.553940483847546e-06 -2.0725405780978347e-05 -2.3906654488443016e-05 -8.492388523368596e-06 -9.605588595260411e-11 -1.7946307083063652e-07 2.0940946610860745e-05 1.495902797272543e-05 0.0002457982270883494 0.9999586386755444 0.9998122481510466 0.9995061970666139 -4.4670951080577715e-05 -3.676776828091702e-06 -2.6751577637697347e-05 -4.25968258994869e-05 1.050712908027882e-10 -1.7958862546311084e-07 4.157870279725944e-05 2.9700087948233965e-05 0.0005086242528194876 0.9999999925345392 0.9998417870110834 1.0000001831840513 1.6046898889736738e-10 -1.0827743783110934e-08 -1.0828291955597315e-08 1.5699845640786794e-10 -2.0137297658672227e-10 -1.7909704580039974e-07 7.47522277832183e-09 3.7307407157724104e-08 1.841666177968695e-07
3.742 0.9999917804719236 0.9998359213107406 1.0001565177676053 -9.820110755213934e-07 -1.0333301021147149e-05 -1.0800075946582844e-05 -1.3638851739957631e-06 -1.6365359751398098e-10 -1.8238550527473565e-07 8.221315736012332e-06 5.873043317977178e-06 0.0001565182806957264 0.9999991458046537 0.9998411822731365 1.0000199159702983 -1.0335273712181683e-08 -1.2051147283792225e-06 -1.2101218759830363e-06 -1.4989426681351102e-08 -1.974432704012083e-10 -1.8223238835977276e-07 8.54196723039552e-07 6.110703978857674e-07 1.9915956832906403e-05 0.9999999152787331 0.9998417318970229 1.0000020187437082 6.743064535452325e-11 -1.210525177608691e-07 -1.2110249247743246e-07 1.7955641785914823e-11 -2.0081824575789524e-10 -1.822146867079363e-07 8.472108985085006e-08 7.066794466973508e-08 2.0188164637584745e-06 0.999979094186218 0.9998268596013323 1.0002446667792748 -6.582379832268445e-06 -2.0687255955034186e-05 -2.3867804804625863e-05 -8.513905573723657e-06 -9.565626423927163e-11 -1.825865304334733e-07 2.0931323226068408e-05 1.495214741623857e-05 0.00024474107017372895 0.9999588534198911 0.9998124016117894 0.9995019971726867 -4.47022532640397e-05 -3.4357778784180194e-06 -2.6441019242566985e-05 -4.2517092786928246e-05 1.0317517796037161e-10 -1.827138097308327e-07 4.1361318963637904e-05 2.9544807962944498e-05 0.00051274959665495 0.9999999925345776 0.9998417870797092 1.000000183184752 1.6026366869182692e-10 -1.08277106622525e-08 -1.0828280379755009e-08 1.5707979999479174e-10 -2.0111174974441544e-10 -1.8221288936753595e-07 7.472941695800846e-09 3.731439668866038e-08 1.8421690019236044e-07
3.752 0.9999917809939084 0.9998359217534252 1.000156341514559 -9.871327461269826e-07 -1.0327648559583916e-05 -1.0794410677232833e-05 -1.3685958602591137e-06 -1.6324473179996962e-10 -1.855558287812379e-07 8.220792102875271e-06 5.8726639462162644e-06 0.00015634203019134317 0.9999991458052726 0.9998411823433543 1.000019913961037 -1.0395649745912205e-08 -1.2050539797395872e-06 -1.210061167587296e-06 -1.5048935536954905e-08 -1.971207680316311e-10 -1.8539957915172257e-07 8.541961046455876e-07 6.110649019350626e-07 1.9913944988693193e-05 0.9999999152787742 0.999841731966819 1.000002018724522 6.659081833557855e-11 -1.210518835453604e-07 -1.2110189880238867e-07 1.7498449463317588e-11 -2.0050763990041471e-10 -1.8538151957244836e-07 8.472083889431616e-08 7.066674699208804e-08 2.0187996675206993e-06 0.9999791038015121 0.9998268665393331 1.0002436102018701 -6.610725532293599e-06 -2.064911976503058e-05 -2.3828958076376287e-05 -8.535338192939365e-06 -9.520737155228438e-11 -1.8576106866914541e-07 2.0921643609691992e-05 1.4945226681630723e-05 0.00024368555042131887 0.9999590685701147 0.9998125553636189 0.9994978351714957 -4.47319253763211e-05 -3.195827885921698e-06 -2.6130972920766536e-05 -4.2436210722133344e-05 1.0133440597313854e-10 -1.8589001959612018e-07 4.114353621211248e-05 2.9389243100090462e-05 0.0005168382341542597 0.999999992534617 0.9998417871495026 1.000000183185482 1.6002160251435684e-10 -1.0827675360037083e-08 -1.0828285885666442e-08 1.5721763861019355e-10 -2.0080221012110425e-10 -1.8537968617832797e-07 7.470282622472514e-09 3.732041412354169e-08 1.8427513467788892e-07
3.762 0.999991781519484 0.9998359221998618 1.0001561653522522 -9.922490427447607e-07 -1.0321996376817758e-05 -1.078874547205423e-05 -1.3733013046530765e-06 -1.6278794711021385e-10 -1.8877795080122064e-07 8.22026488112931e-06 5.872281992518456e-06 0.00015616587052036626 0.9999991458058961 0.9998411824147615 1.000019911951897 -1.0456032819995384e-08 -1.2049932436241498e-06 -1.2100004787237383e-06 -1.5108378679662678e-08 -1.967505767610797e-10 -1.8861851336647633e-07 8.541954847819672e-07 6.110593352588471e-07 1.9911933238466153e-05 0.9999999152788164 0.9998417320378015 1.000002018705353 6.57379742739941e-11 -1.210512618255171e-07 -1.21101324562565e-07 1.7100957527535955e-11 -2.0014949656890362e-10 -1.8860008953441335e-07 8.472062565767113e-08 7.066509055750809e-08 2.018781923499769e-06 0.99997911347299 0.9998268735186541 1.0002425552517977 -6.6389776776355726e-06 -2.061099733749418e-05 -2.379011445596009e-05 -8.556686499137333e-06 -9.470991842114583e-11 -1.8898747034778035e-07 2.0911907920472118e-05 1.4938265884482007e-05 0.00024263166803316016 0.9999592841173351 0.9998127094002113 0.9994937110667081 -4.475997000592864e-05 -2.9569297539888485e-06 -2.5821450847094584e-05 -4.2354188005111995e-05 9.954880252861016e-11 -1.8911803815628988e-07 4.0925363716694064e-05 2.9233399913495544e-05 0.000520890116839158 0.999999992534657 0.9998417872204826 1.0000001831862284 1.5976604566318329e-10 -1.0827652641013284e-08 -1.0828310723457402e-08 1.574154169935932e-10 -2.00445221721616e-10 -1.8859821935052815e-07 7.468060803286796e-09 3.732558661384765e-08 1.8432201884008591e-07
3.772 0.9999917820486451 0.9998359226500668 1.0001559892806673 -9.97359943261748e-07 -1.0316344486012569e-05 -1.0783080317972496e-05 -1.378001522708572e-06 -1.6228312995563176e-10 -1.9205266545785964e-07 8.21973405985969e-06 5.871897451991089e-06 0.000155989801599191 0.999999145806525 0.9998411824873773 1.0000199099428606 -1.0516398435885386e-08 -1.2049325307637592e-06 -1.2099397933928832e-06 -1.516776895028647e-08 -1.9633305796399658e-10 -1.9188998433676482e-07 8.541948535363499e-07 6.110536988167089e-07 1.9909921396466424e-05 0.999999915278859 0.9998417321099896 1.0000020186861827 6.489626839854642e-11 -1.210506630612736e-07 -1.2110075393619433e-07 1.6749910320591834e-11 -1.9974350014720077e-10 -1.918711902243627e-07 8.472048485829927e-08 7.066304826882128e-08 2.018762000469708e-06 0.9999791232004747 0.9998268805391899 1.0002415019291904 -6.6671363616050544e-06 -2.0572888794303576e-05 -2.375127407720576e-05 -8.577950626703836e-06 -9.416425219992512e-11 -1.9226653123588118e-07 2.0902116317183045e-05 1.4931265140909428e-05 0.00024157942314977681 0.9999595000526992 0.9998128637152615 0.9994896248589101 -4.478638983275203e-05 -2.7190863548806256e-06 -2.5512464997107512e-05 -4.2271032970955036e-05 9.781790146812087e-11 -1.9239865953310415e-07 4.070681061719533e-05 2.9077284933107022e-05 0.0005249052013488521 0.9999999925346971 0.999841787292668 1.0000001831869736 1.5952141229441968e-10 -1.0827653144385264e-08 -1.0828338934936615e-08 1.576597877100336e-10 -2.000405932251332e-10 -1.91869282193666e-07 7.466823256888165e-09 3.7330064837756796e-08 1.843447539525378e-07
3.782 0.999991782581389 0.9998359231040567 1.0001558132997883 -1.0024654285292233e-06 -1.0310692888522668e-05 -1.0777415194745113e-05 -1.382696536073425e-06 -1.6173097298269076e-10 -1.9538077884551147e-07 8.219199640562003e-06 5.871510328826112e-06 0.00015581382334588242 0.9999991458071584 0.9998411825612216 1.0000199079339116 -1.057672445820848e-08 -1.2048718399120162e-06 -1.2098790883172287e-06 -1.5227125876311916e-08 -1.958682689043399e-10 -1.9521479765675152e-07 8.541942094631681e-07 6.110480022980201e-07 1.990790936677557e-05 0.9999999152789018 0.9998417321834022 1.0000020186669958 6.408739461063197e-11 -1.2105008648551045e-07 -1.211001638595511e-07 1.642648169755246e-11 -1.992909134594445e-10 -1.9519562596362903e-07 8.472042243083994e-08 7.066069938763852e-08 2.0187396672874227e-06 0.9999791329837935 0.9998268876008352 1.0002404502341722 -6.695201678673328e-06 -2.053479424548275e-05 -2.371243706677447e-05 -8.599130717248053e-06 -9.357074200122973e-11 -1.955990580689494e-07 2.089226897124119e-05 1.4924224576029471e-05 0.00024052881591264517 0.9999597163673798 0.9998130183024837 0.9994855765456622 -4.4811187647211376e-05 -2.4823005213935692e-06 -2.5204027159105698e-05 -4.218675398101904e-05 9.614160348986624e-11 -1.9573268799661243e-07 4.048788603335974e-05 2.8920904674474623e-05 0.0005288834493062987 0.9999999925347378 0.9998417873660781 1.000000183187701 1.593098303988823e-10 -1.0827675763557622e-08 -1.0828347655194094e-08 1.5793155745449948e-10 -1.9958936237882966e-10 -1.9519367994860855e-07 7.466661114782817e-09 3.733399826599365e-08 1.8434161931094383e-07
3.792 0.9999917831177102 0.9998359235618474 1.0001556374096032 -1.0075654779270677e-06 -1.0305041575132369e-05 -1.0771750093456683e-05 -1.3873863625369311e-06 -1.611319732994025e-10 -1.9876310716405364e-07 8.218661639310822e-06 5.871120637919091e-06 0.00015563793572779627 0.9999991458077948 0.9998411826363124 1.000019905925038 -1.063698770740311e-08 -1.204811159286303e-06 -1.209818351784059e-06 -1.5286464342351385e-08 -1.9535725878912223e-10 -1.9859376844676265e-07 8.541935626034408e-07 6.110422640581672e-07 1.9905897170328992e-05 0.9999999152789436 0.999841732258058 1.00000201864778 6.333525817873829e-11 -1.210495202134313e-07 -1.2109954234785446e-07 1.6115401539850043e-11 -1.98792004928597e-10 -1.9857421261449227e-07 8.472042710050295e-08 7.065811480767384e-08 2.018715504220016e-06 0.9999791428227718 0.999826894703485 1.0002394001668642 -6.723173722604669e-06 -2.0496713790235382e-05 -2.3673603561299167e-05 -8.620226907603749e-06 -9.292991914389158e-11 -1.989858681973549e-07 2.0882366069249577e-05 1.491714432607161e-05 0.00023947984651097158 0.9999599330525768 0.9998131731556108 0.9994815661215538 -4.4834366358535534e-05 -2.2465750480739285e-06 -2.4896148953804505e-05 -4.2101359409531314e-05 9.451928468883936e-11 -1.9912093976439037e-07 4.026859906775477e-05 2.876426564124094e-05 0.0005328248270862211 0.9999999925347776 0.9998417874407315 1.0000001831884 1.591551378970254e-10 -1.0827708747985026e-08 -1.082832519851197e-08 1.582154884797351e-10 -1.9909147300281862e-10 -1.985722276786961e-07 7.467318488454442e-09 3.733750473254632e-08 1.8431939032239573e-07
3.802 0.9999917836576044 0.9998359240234563 1.0001554616101 -1.0126600639566669e-06 -1.029939053290642e-05 -1.0766085025956631e-05 -1.392071010960125e-06 -1.60486609856786e-10 -2.0220047844882093e-07 8.218120077767294e-06 5.870728397786399e-06 0.00015546213877429068 0.9999991458084346 0.9998411827126693 1.0000199039162274 -1.069715769679331e-08 -1.204750473285703e-06 -1.2097575928790713e-06 -1.534579073093912e-08 -1.9480015063738008e-10 -2.0202772416641468e-07 8.541929278246991e-07 6.110365030439649e-07 1.9903884903867727e-05 0.999999915278984 0.9998417323339774 1.000002018628524 6.26704977953708e-11 -1.210489483653658e-07 -1.2109889868136645e-07 1.5810321390730035e-11 -1.9824681128690223e-10 -2.0200777706362576e-07 8.472048634564507e-08 7.065534132099523e-08 2.0186903083903e-06 0.999979152717234 0.9998269018470347 1.0002383517273765 -6.751052580693287e-06 -2.045864752363346e-05 -2.3634773717618163e-05 -8.641239327099855e-06 -9.224235285888665e-11 -2.0242779020838882e-07 2.0872407803341385e-05 1.4910024530988045e-05 0.00023843251518734584 0.9999601500995143 0.9998133282683943 0.9994775935782504 -4.485592899680903e-05 -2.011912696537748e-06 -2.4588841846294134e-05 -4.201485763960939e-05 9.29507783571847e-11 -2.0256424115509453e-07 4.0048958796301665e-05 2.860737431788886e-05 0.000536729305542496 0.9999999925348155 0.9998417875166479 1.0000001831890573 1.5908742232304555e-10 -1.082773607948989e-08 -1.0828280475583866e-08 1.5850559768792622e-10 -1.9854755495620923e-10 -2.020057527762292e-07 7.468469068298108e-09 3.7340650661171265e-08 1.8428661387952964e-07
3.812 0.9999917842010668 0.9998359244888999 1.0001552859012606 -1.017749157071183e-06 -1.0293739753588335e-05 -1.0760420019546906e-05 -1.3967504872260114e-06 -1.5979550639391554e-10 -2.0569373149897596e-07 8.217574969794552e-06 5.8703336210473375e-06 0.00015528643254335685 0.9999991458090757 0.9998411827903122 1.0000199019074614 -1.0757202332111113e-08 -1.2046897709819617e-06 -1.2096968365576988e-06 -1.5405107852054022e-08 -1.941975254040254e-10 -2.0551750239225174e-07 8.54192313412164e-07 6.110307298340166e-07 1.9901872666118758e-05 0.9999999152790218 0.9998417324111789 1.0000020186092076 6.212537933063971e-11 -1.2104836011949562e-07 -1.2109825702614282e-07 1.5508469705894707e-11 -1.9765642578273565e-10 -2.0549715698745782e-07 8.472059242749317e-08 7.065239566790036e-08 2.0186645954714486e-06 0.9999791626670069 0.9998269090313804 1.0002373049158066 -6.778838338756335e-06 -2.0420595545183536e-05 -2.3595947707876273e-05 -8.66216810128462e-06 -9.150838483661944e-11 -2.0592566382489366e-07 2.086239435733343e-05 1.4902865324731878e-05 0.0002373868221973527 0.9999603674994423 0.9998134836346048 0.999473658904544 -4.487587872048619e-05 -1.7783162047161955e-06 -2.4282117140707056e-05 -4.192725706709885e-05 9.143561169370854e-11 -2.060634299695771e-07 3.982897425372484e-05 2.8450237159577835e-05 0.0005405968597975972 0.9999999925348508 0.9998417875938465 1.000000183189655 1.5913912469260563e-10 -1.082774698592239e-08 -1.0828237749424317e-08 1.5879886535345424e-10 -1.979583370288517e-10 -2.0549509283373632e-07 7.469921384507574e-09 3.7343453754317026e-08 1.8424842145709433e-07
3.822 0.9999917847480926 0.9998359249581956 1.0001551102830573 -1.0228327394572017e-06 -1.0288089238205942e-05 -1.075475509967329e-05 -1.4014248027955717e-06 -1.590592636847401e-10 -2.0924371643496218e-07 8.217026314134329e-06 5.869936309235785e-06 0.00015511081707255414 0.9999991458097172 0.9998411828692604 1.0000198998987129 -1.0817101056309403e-08 -1.204629050729396e-06 -1.2096361050968142e-06 -1.5464424584229697e-08 -1.9355024343154936e-10 -2.090639527244642e-07 8.541917138957854e-07 6.110249425375858e-07 1.9899860509081712e-05 0.9999999152790554 0.9998417324896829 1.000002018589805 6.171947908561954e-11 -1.2104775412856604e-07 -1.2109763977771627e-07 1.5200910405182447e-11 -1.9702147100130404e-10 -2.0904320203478287e-07 8.472073467784085e-08 7.064926931979939e-08 2.0186385538705136e-06 0.9999791726719157 0.9998269162564182 1.000236259732233 -6.8065310937668486e-06 -2.038255796379532e-05 -2.3557125700851798e-05 -8.683013361976396e-06 -9.072916888153366e-11 -2.094803405308813e-07 2.0852325899068104e-05 1.4895666829825087e-05 0.00023634276775819725 0.9999605852436366 0.9998136392480304 0.9994697620864044 -4.489421883099041e-05 -1.5457882890544353e-06 -2.3975985965975456e-05 -4.1838566108210183e-05 8.997302804604712e-11 -2.0961935522648725e-07 3.960865442563218e-05 2.8292860586374592e-05 0.0005444274691444021 0.9999999925348821 0.9998417876723478 1.0000001831901655 1.5932994492793793e-10 -1.0827739996267013e-08 -1.0828219603565494e-08 1.5908617894561584e-10 -1.9732412866322866e-10 -2.0904109677049677e-07 7.47160457380686e-09 3.734589949183147e-08 1.842065061768908e-07
3.832 0.9999917852986769 0.9998359254313606 1.0001549347554612 -1.0279108209155679e-06 -1.0282438994421717e-05 -1.0749090273781978e-05 -1.4060939805052445e-06 -1.5827852357681918e-10 -2.1285129497184745e-07 8.216474098735052e-06 5.869536456383159e-06 0.00015493529234864652 0.9999991458103579 0.9998411829495345 1.000019897889953 -1.087686119316032e-08 -1.2045683177428386e-06 -1.2095754030814823e-06 -1.5523760757891733e-08 -1.9285881142463005e-10 -2.1266793505517407e-07 8.541911128986574e-07 6.110191307663417e-07 1.9897848442476434e-05 0.9999999152790847 0.9998417325695089 1.0000020185702871 6.14461573370244e-11 -1.2104713518365456e-07 -1.2109705205738039e-07 1.4868079009301063e-11 -1.9634237826176126e-10 -2.1264677215595857e-07 8.472088678366341e-08 7.064593732620113e-08 2.0186124119836914e-06 0.9999791827317869 0.9998269235220445 1.0002352161767238 -6.834130969176579e-06 -2.0344534894161286e-05 -2.3518307847466168e-05 -8.70377525240725e-06 -8.990525065916616e-11 -2.130926825782841e-07 2.0842202584930393e-05 1.4888429160701343e-05 0.00023530035202429448 0.9999608033233982 0.9998137951024776 0.9994659031070414 -4.4910952787245506e-05 -1.3143316424478713e-06 -2.3670459262537673e-05 -4.174879320346497e-05 8.856302156894588e-11 -2.1323287765089995e-07 3.9388008253474736e-05 2.813525098708381e-05 0.0005482211170340709 0.9999999925349086 0.9998417877521711 1.0000001831905607 1.5965345511267272e-10 -1.082772033180694e-08 -1.082823121182696e-08 1.5934828114793335e-10 -1.9664585837009153e-10 -2.1264462486146128e-07 7.473377719897262e-09 3.734795303898793e-08 1.841635157983987e-07
3.842 0.9999917858528148 0.9998359259084131 1.0001547593184523 -1.0329834401763006e-06 -1.0276789030588697e-05 -1.0743425530691323e-05 -1.4107580491879662e-06 -1.5745414938738842e-10 -2.16517339740502e-07 8.215918313647845e-06 5.869134057993174e-06 0.00015475985831755643 0.9999991458109974 0.999841183031155 1.0000198958811615 -1.0936519038847574e-08 -1.204507577615246e-06 -1.2095147169266405e-06 -1.5583142316543326e-08 -1.9212390025212582e-10 -2.1633032191861338e-07 8.541904942852263e-07 6.110132848142993e-07 1.989583647669412e-05 0.9999999152791074 0.9998417326506785 1.0000020185506346 6.126839255001045e-11 -1.2104650919256823e-07 -1.2109648020281217e-07 1.4483819567737232e-11 -1.9561974962134977e-10 -2.1630873920916797e-07 8.472100384311091e-08 7.064236654835397e-08 2.0185868279169117e-06 0.999979192846447 0.9998269308281577 1.0002341742493501 -6.861638118163502e-06 -2.0306526451417804e-05 -2.3479494279196318e-05 -8.72445392214219e-06 -8.903712346724368e-11 -2.1676356377252687e-07 2.083202457314699e-05 1.4881152433227618e-05 0.0002342595751069003 0.9999610217300535 0.999813951191774 0.999462081946966 -4.49260842069906e-05 -1.0839489268575858e-06 -2.336554778158087e-05 -4.165794681247048e-05 8.720473827256842e-11 -2.1690486887668193e-07 3.9167044648624065e-05 2.797741472915283e-05 0.0005519777910572689 0.9999999925349293 0.9998417878333379 1.0000001831908205 1.6007304698100993e-10 -1.0827693424249072e-08 -1.082825878824446e-08 1.595591494237903e-10 -1.9592420664596777e-10 -2.1630654957599393e-07 7.474865012203348e-09 3.734956151474878e-08 1.841272875328877e-07
3.852 0.9999917864105035 0.9998359263893724 1.0001545839720294 -1.038050652680318e-06 -1.027113935263347e-05 -1.0737760851874575e-05 -1.4154170328554723e-06 -1.565866997344623e-10 -2.202427354407019e-07 8.21535896127253e-06 5.868729118529551e-06 0.00015458451493042576 0.9999991458116357 0.9998411831141439 1.0000198938723377 -1.0996127773317035e-08 -1.2044468336551442e-06 -1.2094540252666206e-06 -1.5642590659843167e-08 -1.9134594362629324e-10 -2.2005199704483198e-07 8.541898526196091e-07 6.110074030486242e-07 1.9893824660245057e-05 0.999999915279125 0.999841732733213 1.0000020185308462 6.113357038118956e-11 -1.2104587925955278e-07 -1.2109590310222e-07 1.4027170950489215e-11 -1.9485446530684703e-10 -2.2002998687045758e-07 8.472103698131429e-08 7.063852562011629e-08 2.0185628456422316e-06 0.9999792030157241 0.9998269381746561 1.0002331339501906 -6.889052710077156e-06 -2.026853274777032e-05 -2.3440685120155194e-05 -8.745049515485542e-06 -8.812533011282736e-11 -2.204938693694753e-07 2.08217920346283e-05 1.4873836772240107e-05 0.0002332204371264568 0.999961240454955 0.9998141075097624 0.999458298584056 -4.493961685281568e-05 -8.546427706734627e-07 -2.3061262099865274e-05 -4.156603540088071e-05 8.589747900650202e-11 -2.206362118974779e-07 3.894577250425468e-05 2.78193581670323e-05 0.0005556974828285105 0.9999999925349444 0.9998417879158696 1.0000001831909437 1.6053517113187746e-10 -1.0827662516803156e-08 -1.082828096331862e-08 1.596974876777543e-10 -1.9515959575960004e-10 -2.2002775378944238e-07 7.475519726611573e-09 3.735066248159468e-08 1.8410990818759753e-07
3.862 0.999991786971739 0.9998359268742579 1.0001544087162084 -1.04311250667514e-06 -1.0265489963771918e-05 -1.0732096226768512e-05 -1.420070940555211e-06 -1.5567702224538869e-10 -2.2402837838742622e-07 8.214796057201923e-06 5.868321652061888e-06 0.00015440926218907255 0.9999991458122729 0.9998411831985229 1.0000198918634964 -1.1055734015640739e-08 -1.204386086964609e-06 -1.2093933142748884e-06 -1.5702111364751954e-08 -1.905261029408055e-10 -2.2383385495482045e-07 8.541891962283782e-07 6.110014942742517e-07 1.9891813071323448e-05 0.9999999152791373 0.9998417328171347 1.000002018510937 6.09950084415605e-11 -1.2104524657418103e-07 -1.2109530703921955e-07 1.3491949520170514e-11 -1.9404693972764963e-10 -2.2381141008230886e-07 8.472096018187339e-08 7.06344015517087e-08 2.018541333773799e-06 0.9999792132394464 0.9998269455614396 1.0002320952793333 -6.9163749074772515e-06 -2.023055389300146e-05 -2.340188050239577e-05 -8.765562161984276e-06 -8.717091178065532e-11 -2.2428449672905047e-07 2.081150515363449e-05 1.4866482312367428e-05 0.00023218293825678132 0.9999614594894805 0.9998142640503062 0.9994545529936055 -4.495155460944166e-05 -6.264157674371273e-07 -2.2757612637304052e-05 -4.147306743074762e-05 8.464052165226962e-11 -2.2442780211070448e-07 3.872420069636442e-05 2.7661087643214546e-05 0.0005593801877721261 0.9999999925349544 0.9998417879997884 1.0000001831909466 1.6099305118372538e-10 -1.0827629157602774e-08 -1.0828284239552267e-08 1.5975749285643005e-10 -1.943534477299555e-10 -2.2380913306030538e-07 7.474922358985737e-09 3.735121456886741e-08 1.841210158324339e-07
3.872 0.999991787536518 0.9998359273630899 1.0001542335510119 -1.048169029490673e-06 -1.0259840870334287e-05 -1.0726431659631793e-05 -1.424719763936518e-06 -1.547255747511064e-10 -2.2787517636671177e-07 8.214229620899087e-06 5.867911675425852e-06 0.00015423410015352973 0.9999991458129102 0.9998411832843156 1.0000198898546628 -1.1115362265608244e-08 -1.2043253410479679e-06 -1.2093325856474745e-06 -1.5761693163317346e-08 -1.8966518115635668e-10 -2.2767680285873866e-07 8.541885404911656e-07 6.10995573446407e-07 1.988980176700222e-05 0.9999999152791449 0.9998417329024666 1.0000020184909322 6.082742434755234e-11 -1.2104461465467127e-07 -1.2109469372600757e-07 1.2889835228490555e-11 -1.931984277741773e-10 -2.2765391578246608e-07 8.472078897656046e-08 7.063001641912282e-08 2.018522329719475e-06 0.9999792235174427 0.9998269529884075 1.0002310582368652 -6.94360485126732e-06 -2.0192589998673546e-05 -2.336308057189306e-05 -8.785991974090846e-06 -8.617480043071543e-11 -2.2813635475948318e-07 2.0801164117984525e-05 1.4859089190834768e-05 0.00023114707872475546 0.9999616788250331 0.9998144208072864 0.999450845148368 -4.4961901464071195e-05 -3.9927048052365027e-07 -2.2454609664043054e-05 -4.137905135618681e-05 8.34335834169789e-11 -2.282805459649998e-07 3.8502338073911705e-05 2.7502609480833155e-05 0.0005630259048889244 0.9999999925349596 0.9998417880851174 1.0000001831908523 1.6142247249373364e-10 -1.0827596211724603e-08 -1.0828270162268571e-08 1.5975047894898293e-10 -1.9350586199106075e-10 -2.276515937476623e-07 7.473090749925494e-09 3.7351239418029025e-08 1.8416042505429196e-07
3.882 0.9999917881048381 0.9998359278558888 1.00015405847646 -1.0532202263094398e-06 -1.0254192081998502e-05 -1.0720767163830863e-05 -1.4293634840489444e-06 -1.537334250805658e-10 -2.317840490271958e-07 8.213659663429967e-06 5.867499199762154e-06 0.0001540590288993453 0.9999991458135478 0.9998411833715445 1.0000198878458562 -1.1175015850365726e-08 -1.204264602918006e-06 -1.2092718496891825e-06 -1.582131403518368e-08 -1.887637718662462e-10 -2.315817596030294e-07 8.541878965994398e-07 6.109896544316839e-07 1.9887790725461963e-05 0.9999999152791489 0.9998417329892314 1.0000020184708507 6.06278209595142e-11 -1.2104399042623566e-07 -1.2109407293754433e-07 1.2242730102809422e-11 -1.9230945908307503e-10 -2.3155842251599173e-07 8.472057603481174e-08 7.062543163645635e-08 2.0185048182359115e-06 0.9999792338495425 0.999826960455461 1.0002300228228609 -6.970742660826857e-06 -2.015464118000231e-05 -2.3324285483343033e-05 -8.806339053636795e-06 -8.513769144661024e-11 -2.320503642800614e-07 2.0790769106545645e-05 1.4851657538462225e-05 0.00023011285875896038 0.99996189845304 0.9998145777746035 0.9994471750185969 -4.497066150769087e-05 -1.732094448721896e-07 -2.215226329569811e-05 -4.128399562932827e-05 8.227551756823293e-11 -2.3219536170903766e-07 3.828019344542151e-05 2.73439299743607e-05 0.000566634636604829 0.9999999925349613 0.999841788171879 1.0000001831906822 1.6182009711085103e-10 -1.08275710757727e-08 -1.0828248271609147e-08 1.5969851377869838e-10 -1.9261820930176295e-10 -2.3155605479959685e-07 7.4705532290854e-09 3.7350842204270185e-08 1.842160914988184e-07
3.892 0.9999917886766955 0.9998359283526753 1.000153883492563 -1.0582660955467365e-06 -1.0248543608712726e-05 -1.0715102749453394e-05 -1.4340020822126276e-06 -1.5270158133182387e-10 -2.3575592840083138e-07 8.213086181735413e-06 5.867084226329294e-06 0.0001538840484591857 0.9999991458141864 0.9998411834602335 1.0000198858370883 -1.1234691797125824e-08 -1.2042038803763782e-06 -1.2092111135439203e-06 -1.5880952206878463e-08 -1.8782282104151394e-10 -2.35549656217714e-07 8.541872641976887e-07 6.109837447443364e-07 1.9885779828462435e-05 0.9999999152791496 0.9998417330774528 1.0000020184507057 6.039966826772071e-11 -1.2104338178836246e-07 -1.21093451558663e-07 1.1572561192294364e-11 -1.913811328576759e-10 -2.3552586093486868e-07 8.472038611536343e-08 7.062073148436134e-08 2.0184871291400006e-06 0.9999792442355756 0.9998269679625024 1.0002289890373797 -6.997788448762436e-06 -2.0116707552233246e-05 -2.32854953876816e-05 -8.826603502925548e-06 -8.406070378495324e-11 -2.360274577946709e-07 2.0780320283048812e-05 1.4844187475491676e-05 0.0002290802785281721 0.999962118364954 0.999814734946174 0.9994435425720902 -4.497783894657742e-05 5.176483831383155e-08 -2.1850583483628197e-05 -4.118790871045313e-05 8.116582179963945e-11 -2.3617317985479973e-07 3.8057775572704256e-05 2.7185055385015992e-05 0.000570206388732058 0.9999999925349595 0.9998417882600978 1.0000001831904475 1.621894252703428e-10 -1.0827561634759837e-08 -1.0828226083338922e-08 1.5962356406875146e-10 -1.916906089928039e-10 -2.3552344665204365e-07 7.468121602233805e-09 3.735018600277579e-08 1.8426913391423395e-07
3.902 0.9999917892520879 0.9998359288534713 1.0001537085993273 -1.0633066443507976e-06 -1.0242895456092342e-05 -1.0709438417412006e-05 -1.4386355471854201e-06 -1.516308669717747e-10 -2.3979175814685675e-07 8.212509163734275e-06 5.8666667499895535e-06 0.00015370915879557 0.9999991458148265 0.9998411835504062 1.0000198838283656 -1.1294394667777924e-08 -1.2041431763186614e-06 -1.2091503752866443e-06 -1.5940593924358783e-08 -1.8684289811328683e-10 -2.395814353956114e-07 8.541866334621254e-07 6.109778455015093e-07 1.9883768905424956e-05 0.9999999152791474 0.999841733167155 1.0000020184305025 6.013850682719438e-11 -1.2104279162440616e-07 -1.2109282811782096e-07 1.0893326124298479e-11 -1.904136541139801e-10 -2.3955717364835017e-07 8.472026729909372e-08 7.061599357531496e-08 2.0184677144999428e-06 0.9999792546753707 0.9998269755094319 1.0002279568804644 -7.024742336822422e-06 -2.007878922561316e-05 -2.3246710425865238e-05 -8.84678543151311e-06 -8.294424089306376e-11 -2.400685801845152e-07 2.0769817801658658e-05 1.483667911522434e-05 0.00022804933811913441 0.9999623385522532 0.9998148923159336 0.9994399477742445 -4.498343811641232e-05 2.756499059242176e-07 -2.154958000847674e-05 -4.109079907452779e-05 8.010389255588447e-11 -2.402149426906704e-07 3.783509317657784e-05 2.702599194485298e-05 0.0005737411704901141 0.9999999925349549 0.9998417883497971 1.0000001831901548 1.6252522015503333e-10 -1.0827570678921125e-08 -1.0828201365325647e-08 1.595394894976331e-10 -1.907246954646264e-10 -2.3955471203732074e-07 7.466508240423374e-09 3.7349430396498846e-08 1.8430275121620183e-07
3.912 0.9999917898310114 0.9998359293582975 1.0001535337967578 -1.0683418900693844e-06 -1.0237247620413873e-05 -1.0703774163971534e-05 -1.4432638754126056e-06 -1.505220565935448e-10 -2.4389249427759143e-07 8.21192859968255e-06 5.866246767214875e-06 0.00015353435983816467 0.9999991458154689 0.999841183642087 1.0000198818196948 -1.1354139021713923e-08 -1.2040824847461924e-06 -1.2090896282459632e-06 -1.6000232223901452e-08 -1.8582527728417475e-10 -2.4367805160340064e-07 8.541859938073806e-07 6.109719563149321e-07 1.988175782923818e-05 0.9999999152791431 0.9998417332583618 1.0000020184102492 5.982919736120267e-11 -1.210422137552232e-07 -1.210921956408604e-07 1.021148187505764e-11 -1.8940836462808892e-10 -2.436533154166646e-07 8.472023453814613e-08 7.061126564763514e-08 2.0184458514948252e-06 0.9999792651687585 0.9998269830961525 1.0002269263521517 -7.051604457749054e-06 -2.0040886300714418e-05 -2.3207930733089476e-05 -8.866884956644817e-06 -8.178945494968314e-11 -2.44174688495055e-07 2.0759261818780735e-05 1.4829132572698963e-05 0.00022702003758264926 0.9999625590064386 0.9998150498778359 0.9994363905881127 -4.49874634823671e-05 4.984433384418471e-07 -2.1249262486354903e-05 -4.099267520875648e-05 7.908870889024349e-11 -2.443216047562678e-07 3.761215494984734e-05 2.6866745865943067e-05 0.000577238994482939 0.9999999925349483 0.9998417884410009 1.0000001831898107 1.6281269839975033e-10 -1.082759204233951e-08 -1.0828167737193647e-08 1.59452849669162e-10 -1.8972060795306213e-10 -2.436508060963619e-07 7.466021545224833e-09 3.734867544427313e-08 1.8430963187169095e-07
3.922 0.9999917904134628 0.9998359298671764 1.0001533590848664 -1.0733718499101856e-06 -1.0231600091120178e-05 -1.069810999117872e-05 -1.4478870655001875e-06 -1.4937602432781825e-10 -2.4805910503181826e-07 8.211344492284103e-06 5.865824283297225e-06 0.0001533596515571742 0.9999991458161137 0.9998411837353 1.0000198798110895 -1.1413939144018932e-08 -1.2040217924285837e-06 -1.2090288719757398e-06 -1.6059863173319533e-08 -1.847705895492013e-10 -2.478404728839314e-07 8.54185343230075e-07 6.109660813693756e-07 1.9879746599572273e-05 0.9999999152791373 0.9998417333510976 1.0000020183899578 5.945737203768255e-11 -1.2104163527800387e-07 -1.2109155363206501e-07 9.531670125821328e-12 -1.8836615362237383e-10 -2.4781525387925735e-07 8.472027483527647e-08 7.060656500458441e-08 2.0184218353406726e-06 0.9999792757155683 0.9998269907225673 1.0002258974524765 -7.078374943997615e-06 -2.000299887122466e-05 -2.316915645089565e-05 -8.886902197335505e-06 -8.059707756002711e-11 -2.4834675203445576e-07 2.0748652503608926e-05 1.4821547972065666e-05 0.00022599237701237946 0.9999627797190374 0.9998152076258524 0.9994328709744558 -4.498991962570143e-05 7.201427580102256e-07 -2.094964038256195e-05 -4.089354560708707e-05 7.811962792000799e-11 -2.484941334037325e-07 3.738896956863257e-05 2.6707323348612354e-05 0.000580699876580566 0.9999999925349398 0.999841788533734 1.0000001831894287 1.630376650700344e-10 -1.0827612747739311e-08 -1.082812478140034e-08 1.5936827393496071e-10 -1.886798064743062e-10 -2.478126955007534e-07 7.466522784470996e-09 3.734795025671536e-08 1.8429334658960355e-07
3.932 0.9999917909994389 0.9998359303801295 1.0001531844636675 -1.0783965264707521e-06 -1.0225952858746312e-05 -1.069244591437837e-05 -1.4525051120212544e-06 -1.4819357368178692e-10 -2.5229257132548697e-07 8.210756857210064e-06 5.865399312617286e-06 0.00015318503400673977 0.9999991458167615 0.9998411838300705 1.000019877802563 -1.1473794991063615e-08 -1.203961087291432e-06 -1.2089681186656112e-06 -1.6119478330613345e-08 -1.8367983392320665e-10 -2.520696785313638e-07 8.54184690458105e-07 6.109602315019965e-07 1.987773534529945e-05 0.9999999152791305 0.9998417334453878 1.0000020183696434 5.902313521871181e-11 -1.2104104411752053e-07 -1.2109091497349747e-07 8.862016483548167e-12 -1.8728773955332042e-10 -2.520439681694869e-07 8.472036667750642e-08 7.060189624648612e-08 2.018396563467582e-06 0.9999792863156309 0.9998269983885789 1.0002248701814682 -7.105053914267464e-06 -1.9965127031208275e-05 -2.3130387732116356e-05 -8.906837268515059e-06 -7.936854743748921e-11 -2.525857523706009e-07 2.073799003876933e-05 1.4813925446845581e-05 0.00022496635658584942 0.9999630006816003 0.9998153655539728 0.9994293888917886 -4.499081122831015e-05 9.407458201478027e-07 -2.0650723018369215e-05 -4.079341876261322e-05 7.719589072451344e-11 -2.5273350716032616e-07 3.716554569329886e-05 2.6547730581723768e-05 0.000584123835737668 0.9999999925349303 0.9998417886280206 1.0000001831890237 1.6320031336578954e-10 -1.0827620831612991e-08 -1.0828085305809159e-08 1.5929385474068946e-10 -1.8760277056730493e-10 -2.520413599866031e-07 7.467643055295062e-09 3.7347246471086224e-08 1.8426329895800097e-07
3.942 0.9999917915889363 0.9998359308971801 1.0001530099331684 -1.0834159060872655e-06 -1.0220305921820764e-05 -1.0686781955463797e-05 -1.457118005144755e-06 -1.469759184469114e-10 -2.565938859148634e-07 8.210165714053534e-06 5.864971872493892e-06 0.0001530105072978741 0.9999991458174128 0.9998411839264237 1.0000198757941245 -1.1533689934708341e-08 -1.2039003659956527e-06 -1.208907387803647e-06 -1.6179065135139706e-08 -1.8255395935881513e-10 -2.56366660624389e-07 8.541840483819272e-07 6.109544203936448e-07 1.987572424309165e-05 0.9999999152791222 0.9998417335412572 1.0000020183493152 5.854337605255705e-11 -1.2104043663818625e-07 -1.2109029846640382e-07 8.215033108534722e-12 -1.8617445876417666e-10 -2.563404504725039e-07 8.47204963708033e-08 7.059726557016467e-08 2.0183708818074635e-06 0.9999792969687764 0.999827006094092 1.0002238445391405 -7.131641471765955e-06 -1.9927270882955218e-05 -2.3091624736431878e-05 -8.926690280400343e-06 -7.81046310679232e-11 -2.568926838222428e-07 2.0727274610776318e-05 1.4806265133576691e-05 0.0002239419765296942 0.9999632218857029 0.9998155236562033 0.9994259442964184 -4.499014306850587e-05 1.1602502067243556e-06 -2.0352519568528725e-05 -4.069230316611238e-05 7.631621091440744e-11 -2.570407178209103e-07 3.694189195862527e-05 2.6387973736242496e-05 0.0005875108938266742 0.9999999925349198 0.9998417887238868 1.0000001831886043 1.6331737203490782e-10 -1.0827612332630576e-08 -1.0828067887840574e-08 1.5924217248681016e-10 -1.8649066156888285e-10 -2.5633779172153195e-07 7.469064192504077e-09 3.7346554757463144e-08 1.8422774383059455e-07
3.952 0.9999917921819516 0.9998359314183504 1.0001528354933662 -1.0884299710912166e-06 -1.0214659289067042e-05 -1.0681118129172575e-05 -1.4617257343377615e-06 -1.4572409863639142e-10 -2.6096405521081345e-07 8.209571074680712e-06 5.864541974265814e-06 0.0001528360715192484 0.9999991458180676 0.9998411840243845 1.000019873785773 -1.1593603461104755e-08 -1.2038396343068195e-06 -1.2088466915024166e-06 -1.623861119224634e-08 -1.813935431242298e-10 -2.6073242427000836e-07 8.541834236068692e-07 6.109486557710359e-07 1.987371341264013e-05 0.9999999152791136 0.9998417336387311 1.0000020183289708 5.8038671057681026e-11 -1.2103981881546787e-07 -1.2108971641653402e-07 7.603417666043732e-12 -1.8502710632810316e-10 -2.6070570564456216e-07 8.472065798653964e-08 7.059267314408882e-08 2.018345215539887e-06 0.9999793076748349 0.9998270138390104 1.0002228205254902 -7.158137715431248e-06 -1.9889430538831192e-05 -2.3052867615974862e-05 -8.946461342753339e-06 -7.680619154849029e-11 -2.6126855339256833e-07 2.0716506397758317e-05 1.4798567162489599e-05 0.0002229192370318657 0.9999634433229456 0.99981568192657 0.9994225371424892 -4.498792003019926e-05 1.3786536260193926e-06 -2.0055039048610303e-05 -4.059020731007153e-05 7.547990396340054e-11 -2.6141676982589233e-07 3.6718016960919455e-05 2.62280589553766e-05 0.0005908610755495422 0.9999999925349085 0.9998417888213575 1.0000001831881686 1.6340966002251032e-10 -1.0827593677484487e-08 -1.0828085035082384e-08 1.5922568980536565e-10 -1.8534463902067341e-10 -2.607029953445337e-07 7.470637107817373e-09 3.7345862774576324e-08 1.8419048610836746e-07
3.962 0.9999917927784809 0.999835931943664 1.00015266114425 -1.093438717388189e-06 -1.020901297390257e-05 -1.0675454431854824e-05 -1.4663282955927732e-06 -1.4443864507328219e-10 -2.6540409763523106e-07 8.208972936206442e-06 5.864109618775461e-06 0.00015266172666926584 0.999999145818726 0.9998411841239787 1.0000198717774977 -1.1653528605967782e-08 -1.2037789030915118e-06 -1.2087860232224795e-06 -1.6298109105277027e-08 -1.8020034329447866e-10 -2.6516798669598266e-07 8.541828090051634e-07 6.109429329450006e-07 1.987170286690578e-05 0.999999915279104 0.9998417337378354 1.0000020183086016 5.751619489681349e-11 -1.2103920145600372e-07 -1.2108916229925572e-07 7.0339058494030905e-12 -1.838466191194613e-10 -2.6514075080993303e-07 8.472083816805571e-08 7.058809059720113e-08 2.018319701164302e-06 0.9999793184336381 0.9998270216232387 1.0002217981404984 -7.184542758084013e-06 -1.985160611498157e-05 -2.3014116503586706e-05 -8.966150570938159e-06 -7.547407276400556e-11 -2.6571438035460676e-07 2.0705685562382056e-05 1.4790831652852657e-05 0.00022189813817144544 0.9999636649849525 0.999815840359116 0.9994191673820266 -4.498414711747911e-05 1.5959538164755732e-06 -1.9758290304018945e-05 -4.0487139693573156e-05 7.468588379538788e-11 -2.6586268011925944e-07 3.6493929250814634e-05 2.6067992349834124e-05 0.000594174408424122 0.9999999925348962 0.9998417889204587 1.0000001831877072 1.6348386809170858e-10 -1.0827575521961987e-08 -1.0828129897438438e-08 1.592515011420395e-10 -1.841652258723736e-10 -2.6513798776263814e-07 7.472275759623057e-09 3.73451191234815e-08 1.8415302948002127e-07
3.972 0.9999917933785206 0.999835932473144 1.0001524868858107 -1.098442161597287e-06 -1.0203366985269261e-05 -1.0669790841415642e-05 -1.4709256918554295e-06 -1.431207933234364e-10 -2.6991504471672634e-07 8.2083712858122e-06 5.863674799263913e-06 0.000152487472662826 0.999999145819388 0.9998411842252332 1.0000198697692906 -1.1713478480044138e-08 -1.2037181786744653e-06 -1.2087253583006167e-06 -1.6357559890518813e-08 -1.789749075848412e-10 -2.696743786248139e-07 8.54182186820436e-07 6.109372367342774e-07 1.9869692555200077e-05 0.999999915279094 0.999841733838596 1.0000020182881986 5.69627444371358e-11 -1.2103859075233313e-07 -1.2108861154439707e-07 6.505940041627216e-12 -1.8263389360705375e-10 -2.6964661655077877e-07 8.472100352918474e-08 7.058345249782722e-08 2.018294608878841e-06 0.9999793292450162 0.9998270294466827 1.0002207773841396 -7.210856732690298e-06 -1.9813797722933664e-05 -2.2975371513304464e-05 -8.985758087902948e-06 -7.410979144739983e-11 -2.7023119762329947e-07 2.0694812256775046e-05 1.4783058716225979e-05 0.00022087867993228903 0.9999638868633726 0.9998159989479007 0.9994158349649943 -4.497882945943461e-05 1.8121485578009216e-06 -1.9462282013283238e-05 -4.038310882441199e-05 7.393338876940762e-11 -2.703794784883691e-07 3.6269637338426414e-05 2.590778000137609e-05 0.0005974509227813336 0.9999999925348839 0.9998417890212167 1.000000183187212 1.6352707634661088e-10 -1.0827563981035226e-08 -1.082817805205985e-08 1.593188691817233e-10 -1.8295365164080037e-10 -2.696438003194384e-07 7.47376700725266e-09 3.734421275347223e-08 1.8411920005378447e-07
3.982 0.9999917939820673 0.9998359330068147 1.0001523127180487 -1.1034403306697996e-06 -1.0197721322888509e-05 -1.0664127332830933e-05 -1.475517930478789e-06 -1.417718236279208e-10 -2.744979411527978e-07 8.207766112487817e-06 5.863237510260927e-06 0.00015231330940658776 0.9999991458200534 0.9998411843281737 1.0000198677611534 -1.1773476776693133e-08 -1.2036574583655566e-06 -1.2086646687495783e-06 -1.6416968658195585e-08 -1.777181107134892e-10 -2.742526434868949e-07 8.5418153955277e-07 6.109315520462924e-07 1.9867682454589376e-05 0.999999915279083 0.9998417339410398 1.0000020182677636 5.635414705819868e-11 -1.210379842229327e-07 -1.2108803618220563e-07 6.014386514617048e-12 -1.8139024196094966e-10 -2.742243458102309e-07 8.472110511433288e-08 7.057868390232834e-08 2.018270610026648e-06 0.9999793401088003 0.9998270373092484 1.0002197582563903 -7.2370797832654065e-06 -1.9776005465284904e-05 -2.2936632755736633e-05 -9.0052840205241e-06 -7.271381811323606e-11 -2.7482005083054057e-07 2.068388663475857e-05 1.4775248465286989e-05 0.00021986086228994097 0.9999641089498789 0.9998161576870042 0.9994125398393487 -4.497197229738243e-05 2.02723567548831e-06 -1.9167022703202045e-05 -4.027812321482122e-05 7.322174589405398e-11 -2.749682078386189e-07 3.6045149706659136e-05 2.5747427972246606e-05 0.0006006906517166887 0.9999999925348702 0.9998417891236571 1.0000001831866845 1.6351519461301828e-10 -1.0827556603743327e-08 -1.0828201804244344e-08 1.5942248633893393e-10 -1.817108544181818e-10 -2.7422147548678256e-07 7.474701424714482e-09 3.734301248623815e-08 1.840973701048865e-07
3.992 0.9999917945891165 0.9998359335446999 1.0001521386409755 -1.1084332418667113e-06 -1.019207598056048e-05 -1.065846389556281e-05 -1.4801050171977984e-06 -1.4039245870441732e-10 -2.791538446488184e-07 8.207157418071687e-06 5.862797756006686e-06 0.00015213923687855722 0.9999991458207225 0.9998411844328274 1.0000198657530983 -1.1833537767421869e-08 -1.2035967331631922e-06 -1.2086039414183406e-06 -1.6476338788083497e-08 -1.7643108324107938e-10 -2.7890383807154246e-07 8.541808618908197e-07 6.109258772903334e-07 1.9865672622289447e-05 0.9999999152790714 0.9998417340451937 1.0000020182473095 5.5676496652937396e-11 -1.210373729854003e-07 -1.2108742327832574e-07 5.555805758677043e-12 -1.8011648459155988e-10 -2.788749954140667e-07 8.472110254874255e-08 7.0573756241113e-08 2.018248564620997e-06 0.9999793510248216 0.999827045210842 1.0002187407572318 -7.2632120441619724e-06 -1.973822943784527e-05 -2.2897900355185905e-05 -9.02472849435956e-06 -7.128753123760597e-11 -2.7948199839959685e-07 2.0672908863177492e-05 1.4767401022207796e-05 0.00021884468529929148 0.9999643312361696 0.9998163165705215 0.9994092819510801 -4.496358096244845e-05 2.2412130392717216e-06 -1.8872520768618026e-05 -4.017219137521617e-05 7.254956745951906e-11 -2.796299240392054e-07 3.582047482320963e-05 2.5586942313990454e-05 0.000603893630983713 0.999999992534856 0.9998417892278076 1.0000001831861376 1.6343377309762866e-10 -1.0827544570974836e-08 -1.0828187776084147e-08 1.5955923586234584e-10 -1.804380220508572e-10 -2.788720699148473e-07 7.474636296486003e-09 3.734146163667359e-08 1.840973044932348e-07
4.002 0.9999917951996651 0.9998359340868247 1.0001519646546053 -1.1134208891847672e-06 -1.0186430954153304e-05 -1.0652800541445048e-05 -1.4846869519037142e-06 -1.3898392315429358e-10 -2.838838261225653e-07 8.206545218534499e-06 5.86235555171321e-06 0.00015196525514326096 0.999999145821395 0.9998411845392214 1.0000198637451412 -1.1893653558047533e-08 -1.203535997150556e-06 -1.2085431856548928e-06 -1.6535667594775008e-08 -1.7511489540336094e-10 -2.836290320232232e-07 8.541801643866825e-07 6.109202303782333e-07 1.986366315695125e-05 0.9999999152790591 0.9998417341510847 1.0000020182268519 5.4937790505376726e-11 -1.2103675068780065e-07 -1.2108678214797005e-07 5.1325692769998975e-12 -1.7881328927160672e-10 -2.835996350818334e-07 8.472099126444742e-08 7.056873380239782e-08 2.0182289217664723e-06 0.999979361992912 0.9998270531513707 1.0002177248866397 -7.289253626236116e-06 -1.9700469737855968e-05 -2.2859174458456158e-05 -9.0440916286621e-06 -6.983229894796049e-11 -2.8421811254246136e-07 2.066187912317214e-05 1.4759516519781545e-05 0.00021783014910895968 0.999964553713966 0.9998164755925678 0.9994060612442515 -4.495366086048872e-05 2.454078554179284e-06 -1.8578784482571877e-05 -4.006532180942268e-05 7.191622214255857e-11 -2.843656959733196e-07 3.55956211419805e-05 2.5426329068589814e-05 0.0006070598988610349 0.9999999925348413 0.9998417893336952 1.0000001831855874 1.6329127287763684e-10 -1.0827521429839534e-08 -1.0828145656662596e-08 1.5973145641029977e-10 -1.7913593817985567e-10 -2.8359665334182206e-07 7.473394663197585e-09 3.7339664553348745e-08 1.8412333756082048e-07
4.012 0.9999917958137087 0.9998359346332141 1.000151790758945 -1.1184032475692328e-06 -1.0180786249497618e-05 -1.0647137297512753e-05 -1.4892637301414136e-06 -1.3754668679553968e-10 -2.886889699920244e-07 8.205929534941015e-06 5.861910916859616e-06 0.00015179136429750787 0.9999991458220706 0.9998411846473838 1.0000198617372897 -1.1953795915541457e-08 -1.2034752533860282e-06 -1.2084824253711127e-06 -1.6594948227887843e-08 -1.737705944681933e-10 -2.8842930851009e-07 8.541794659893692e-07 6.1091464265905e-07 1.9861654106044806e-05 0.9999999152790457 0.9998417342587406 1.000002018206399 5.4165839391080726e-11 -1.210361205262092e-07 -1.2108613660819765e-07 4.751719861626405e-12 -1.7748190662244237e-10 -2.8839934801750513e-07 8.472081153357035e-08 7.056377259494692e-08 2.018211229546832e-06 0.9999793730129029 0.9998270611307417 1.000216710644573 -7.315204620651981e-06 -1.9662726472402104e-05 -2.2820455226589543e-05 -9.063373538943927e-06 -6.83489245058381e-11 -2.890294787886019e-07 2.0650797600544317e-05 1.4751595094332322e-05 0.00021681725389636477 0.9999647763750148 0.9998166347472757 0.9994028776610286 -4.494221747152911e-05 2.6658301538956954e-06 -1.8285821989547265e-05 -3.9957523015329454e-05 7.132052687641714e-11 -2.891766063001298e-07 3.5370597093215815e-05 2.5265594261221445e-05 0.0006101894960368828 0.9999999925348255 0.9998417894413475 1.0000001831850411 1.6311594659333288e-10 -1.082749044538189e-08 -1.0828099078853784e-08 1.5994606210108996e-10 -1.778057484413354e-10 -2.8839630930352983e-07 7.471260869716911e-09 3.733789426097637e-08 1.841694699227771e-07
4.022 0.9999917964312437 0.9998359351838932 1.0001516169539855 -1.1233802896808786e-06 -1.0175141882313522e-05 -1.064147418786828e-05 -1.49383534891928e-06 -1.3608233261865504e-10 -2.935703743346578e-07 8.205310380557248e-06 5.861463865600079e-06 0.0001516175643928026 0.9999991458227494 0.9998411847573424 1.0000198597295367 -1.2013935310585654e-08 -1.2034145148683205e-06 -1.2084216824147667e-06 -1.6654175228372303e-08 -1.7239893084788214e-10 -2.933057645093606e-07 8.541787812864302e-07 6.10909144535057e-07 1.9859645401484278e-05 0.9999999152790311 0.9998417343681889 1.0000020181859428 5.3391423248000583e-11 -1.2103549587024347e-07 -1.2108550848294049e-07 4.418680636503836e-12 -1.7612361503044436e-10 -2.932752308678892e-07 8.472063008504096e-08 7.055906598132147e-08 2.0181941922177985e-06 0.9999793840846259 0.999827069148864 1.0002156980309698 -7.341065115805722e-06 -1.9624999758022124e-05 -2.2781742818102883e-05 -9.08257434258052e-06 -6.683831858817318e-11 -2.939171960923025e-07 2.0639664472718025e-05 1.474363687614387e-05 0.00021580599977839328 0.9999649992110865 0.9998167940287936 0.9993997311417139 -4.49292563666782e-05 2.8764657998842893e-06 -1.7993641289903266e-05 -3.9848803491253365e-05 7.076177549888754e-11 -2.940637511892934e-07 3.5145411069805246e-05 2.5104743890400842e-05 0.0006132824655394867 0.9999999925348081 0.9998417895507932 1.000000183184492 1.6293827611934864e-10 -1.0827464829161443e-08 -1.0828070233974222e-08 1.6020852246786372e-10 -1.7644853933304637e-10 -2.932721338891926e-07 7.468900109860666e-09 3.733650281650389e-08 1.8422078557060065e-07
4.032 0.9999917970522663 0.9998359357388881 1.0001514432397063 -1.128352002483983e-06 -1.0169497869489906e-05 -1.0635811220722077e-05 -1.4984018137267134e-06 -1.3459180532177949e-10 -2.985291508644425e-07 8.204687753960553e-06 5.861014401069007e-06 0.0001514438553985501 0.9999991458234312 0.9998411848691254 1.0000198577218635 -1.2074056191331404e-08 -1.2033537967848354e-06 -1.2083609622344322e-06 -1.671335169225929e-08 -1.710015021071826e-10 -2.9825951046158906e-07 8.541781110105235e-07 6.109037528204739e-07 1.9857636878889825e-05 0.9999999152790157 0.9998417344794592 1.000002018165465 5.262957116089315e-11 -1.2103489134713086e-07 -1.210849032690146e-07 4.130565506099129e-12 -1.7473905630862453e-10 -2.9822839367614017e-07 8.47205067180944e-08 7.05547694393234e-08 2.018176256983628e-06 0.999979395207914 0.9998270772056455 1.0002146870457482 -7.366835214082295e-06 -1.9587289712310857e-05 -2.2743037374361553e-05 -9.101694164990056e-06 -6.53012640573049e-11 -2.988823775451297e-07 2.0628479901465297e-05 1.4735641984242231e-05 0.0002147963867699508 0.9999652222139759 0.9998169534312893 0.9993966216247931 -4.4914783221900954e-05 3.08598349009873e-06 -1.7702250226848798e-05 -3.9739171741339066e-05 7.023844142564655e-11 -2.990282403316634e-07 3.4920071420251865e-05 2.494378392282365e-05 0.0006163388527122208 0.99999999253479 0.9998417896620598 1.000000183183921 1.6277267327612057e-10 -1.0827459631324985e-08 -1.0828064373275204e-08 1.605156250019394e-10 -1.750649949152987e-10 -2.9822523750701034e-07 7.467050838870947e-09 3.7335786060569767e-08 1.8426034732037465e-07
4.042 0.9999917976767726 0.9998359362982251 1.0001512696160864 -1.1333183895674931e-06 -1.0163854219632159e-05 -1.0630148387997055e-05 -1.502963140848456e-06 -1.3307627345082076e-10 -3.035664251985749e-07 8.204061643553858e-06 5.860562518346896e-06 0.0001512702372290317 0.9999991458241155 0.999841184982762 1.00001985571425 -1.2134159850155934e-08 -1.203293104920865e-06 -1.2083002537976589e-06 -1.677249132179607e-08 -1.6957902731728201e-10 -3.03291670861378e-07 8.541774441588072e-07 6.108984678887798e-07 1.985562836582487e-05 0.9999999152789985 0.9998417345925796 1.0000020181449458 5.1878562154317584e-11 -1.210343130315651e-07 -1.2108430970675385e-07 3.873379804778063e-12 -1.7332959933785586e-10 -3.032599609419514e-07 8.472046993634478e-08 7.05509514655211e-08 2.0181563353149617e-06 0.9999794063825993 0.9998270853009963 1.0002136776888175 -7.3925150361475945e-06 -1.9549596444586302e-05 -2.2704339019651204e-05 -9.120733142432479e-06 -6.373951345841021e-11 -3.039261494908557e-07 2.0617244038172444e-05 1.4727610529762476e-05 0.00021378841481769852 0.9999654453755021 0.9998171129489494 0.9993935490469851 -4.4898803820198665e-05 3.2943812688634412e-06 -1.7411656488472165e-05 -3.962863627779442e-05 6.974985513237001e-11 -3.0407119716685257e-07 3.469458645402007e-05 2.478272029703087e-05 0.0006193587052097875 0.99999999253477 0.9998417897751766 1.000000183183308 1.626179285709974e-10 -1.0827480554725529e-08 -1.08280701848299e-08 1.6085387909761234e-10 -1.7365664819323552e-10 -3.032567447217683e-07 7.466194087730606e-09 3.733588544992528e-08 1.84276923176146e-07
4.052 0.9999917983047586 0.9998359368619312 1.0001510960831115 -1.1382794571385967e-06 -1.0158210926847669e-05 -1.0624485676599537e-05 -1.5075193536395202e-06 -1.3153650854766927e-10 -3.08683336684966e-07 8.20343203946653e-06 5.860108212895306e-06 0.00015109670980507095 0.9999991458248028 0.9998411850982819 1.000019853706684 -1.2194250142025106e-08 -1.203232430579458e-06 -1.2082395413672342e-06 -1.6831614670656538e-08 -1.6813266417025652e-10 -3.08403383965363e-07 8.541767679536478e-07 6.108932815399834e-07 1.9853619775032878e-05 0.9999999152789798 0.9998417347075798 1.0000020181243734 5.113451502677198e-11 -1.210337524236494e-07 -1.210837120110167e-07 3.626660762367613e-12 -1.718960935115933e-10 -3.0837107103498704e-07 8.472051248646939e-08 7.054759419882648e-08 2.0181342292162553e-06 0.9999794176085136 0.9998270934348257 1.0002126699600875 -7.418104703702126e-06 -1.9511920048597296e-05 -2.266564787313392e-05 -9.139691418803694e-06 -6.215373027435913e-11 -3.0904965262851463e-07 2.0605957035854418e-05 1.4719542624655772e-05 0.00021278208387404284 0.9999656686875089 0.9998172725759753 0.9993905133432912 -4.4881324035995335e-05 3.5016572336023845e-06 -1.712186761867382e-05 -3.9517205616252236e-05 6.929487626261502e-11 -3.091937594167516e-07 3.4468964454577185e-05 2.4621558932905225e-05 0.0006223420729812633 0.9999999925347488 0.9998417898901731 1.000000183182642 1.6246996094289497e-10 -1.0827519201308985e-08 -1.0828071334150486e-08 1.6120269498117436e-10 -1.7222425562937346e-10 -3.083677934819595e-07 7.466387253207035e-09 3.7336777323844205e-08 1.8426909457259572e-07
4.062 0.999991798936221 0.9998359374300332 1.0001509226407777 -1.1432351960171534e-06 -1.0152567974201657e-05 -1.0618823082181148e-05 -1.512070475229901e-06 -1.2997402730691306e-10 -3.1388103902734086e-07 8.20279894412691e-06 5.859651488497737e-06 0.00015092327309588243 0.9999991458254927 0.9998411852157145 1.0000198516991632 -1.225431463148369e-08 -1.2031717548715245e-06 -1.2081788180575266e-06 -1.6890742558469653e-08 -1.6666306594607353e-10 -3.1359580251564753e-07 8.54176078914575e-07 6.108881883602827e-07 1.9851611132873315e-05 0.9999999152789597 0.9998417348244891 1.0000020181037454 5.0409408626127745e-11 -1.2103319036105592e-07 -1.2108310274934747e-07 3.3696006463793275e-12 -1.7043989202777747e-10 -3.1356287598078227e-07 8.472060805795237e-08 7.05446363039351e-08 2.018110536686637e-06 0.9999794288854904 0.9998271016070449 1.0002116638594696 -7.443604323696461e-06 -1.9474260608053082e-05 -2.2626964062386603e-05 -9.158569138200353e-06 -6.054504372072001e-11 -3.1425404141145413e-07 2.0594619060133362e-05 1.471143838972718e-05 0.00021177739394714307 0.9999658921418637 0.9998174323065895 0.999387514447038 -4.486234981538143e-05 3.707809531256032e-06 -1.6832891034159797e-05 -3.940488826840727e-05 6.887285079442807e-11 -3.143970783671708e-07 3.424321369108214e-05 2.4460305739800637e-05 0.0006252890082159206 0.9999999925347262 0.9998417900070798 1.0000001831819199 1.6234097868475465e-10 -1.0827556277370028e-08 -1.0828061235304202e-08 1.615409903560094e-10 -1.7076885364178374e-10 -3.1355953622636354e-07 7.467341096995416e-09 3.733834281431081e-08 1.842437858639869e-07
4.072 0.9999917995711549 0.9998359380025591 1.0001507492890833 -1.1481855744462579e-06 -1.0146925345826858e-05 -1.0613160614106613e-05 -1.5166165241891175e-06 -1.28389783423775e-10 -3.191607002448284e-07 8.20216237304464e-06 5.859192358293618e-06 0.00015074992712007132 0.9999991458261848 0.99984118533509 1.0000198496916877 -1.2314320139975903e-08 -1.2031110591192696e-06 -1.2081180902078614e-06 -1.694989045703204e-08 -1.6517182840275864e-10 -3.188700930121188e-07 8.541753854797052e-07 6.108831922833985e-07 1.984960253598098e-05 0.9999999152789375 0.9998417349433391 1.0000020180830624 4.9736938164116166e-11 -1.2103260801294028e-07 -1.2108248937429383e-07 3.0867547879826852e-12 -1.689614242998421e-10 -3.1883654237415226e-07 8.472073302860713e-08 7.054202601281975e-08 2.0180861456831395e-06 0.9999794402133632 0.999827109817565 1.0002106593868718 -7.469013981858878e-06 -1.9436618206222584e-05 -2.2588287728108498e-05 -9.177366439585998e-06 -5.891473921762809e-11 -3.195404852089502e-07 2.0583230290035545e-05 1.4703297955210022e-05 0.00021077434509961018 0.9999661157304586 0.9998175921350301 0.9993845522899087 -4.484188716871379e-05 3.912836346646692e-06 -1.654473402964767e-05 -3.929169273521943e-05 6.848258717963556e-11 -3.196823197655536e-07 3.40173424191032e-05 2.429896661738971e-05 0.0006281995652371459 0.9999999925347014 0.9998417901259259 1.000000183181143 1.6226455929607908e-10 -1.0827573234966677e-08 -1.0828046979437118e-08 1.6185381959284322e-10 -1.6929183102533744e-10 -3.1883313966804277e-07 7.46866435841853e-09 3.734046761082175e-08 1.8421064620048375e-07
4.082 0.9999918002095571 0.9998359385795363 1.0001505760280214 -1.1531305538329559e-06 -1.0141283035862488e-05 -1.060749828802644e-05 -1.5211575124634608e-06 -1.267843667886773e-10 -3.245235031045733e-07 8.20152234589023e-06 5.85873083871713e-06 0.00015057667191383593 0.9999991458268784 0.9998411854564391 1.000019847684253 -1.2374225070408037e-08 -1.2030503348776312e-06 -1.2080573708135443e-06 -1.7009067384187875e-08 -1.636597164533726e-10 -3.242274370182326e-07 8.541747010208175e-07 6.108783045807489e-07 1.9847594076557656e-05 0.9999999152789131 0.999841735064159 1.00000201806232 4.915864173034481e-11 -1.210319975292782e-07 -1.2108188430357018e-07 2.7691105998452878e-12 -1.67462445395354e-10 -3.2419325177271315e-07 8.472087794497713e-08 7.053975295888648e-08 2.0180617151329714e-06 0.9999794515919639 0.9998271180662971 1.0002096565421887 -7.494333755665548e-06 -1.939899293724338e-05 -2.2549619016243094e-05 -9.196083455362522e-06 -5.72636834578134e-11 -3.249101674709949e-07 2.0571790908568618e-05 1.4695121454230425e-05 0.00020977293740507966 0.9999663394452094 0.9998177520555535 0.9993816268019755 -4.481994218252926e-05 4.116735893624853e-06 -1.6257403772453905e-05 -3.917762750601609e-05 6.812303269513484e-11 -3.250506640393974e-07 3.379135887108219e-05 2.413754744881401e-05 0.0006310738003725558 0.9999999925346744 0.9998417902467421 1.0000001831803065 1.6228263475131702e-10 -1.0827561718935313e-08 -1.0828041281973355e-08 1.6213175703316895e-10 -1.677940486421871e-10 -3.241897846887745e-07 7.470085401718692e-09 3.7343111667865797e-08 1.8417661052126753e-07
4.092 0.9999918008514223 0.9998359391609932 1.000150402857578 -1.1580701112986173e-06 -1.0135641053497483e-05 -1.0601836112564305e-05 -1.5256934484033425e-06 -1.2515935501150084e-10 -3.2997064438675984e-07 8.20087887453886e-06 5.858266941035844e-06 0.00015040350750153105 0.9999991458275734 0.9998411855797924 1.000019845676847 -1.2434003797588767e-08 -1.2029895886118772e-06 -1.2079966660789059e-06 -1.7068279158408426e-08 -1.6212764283235844e-10 -3.2966902991252467e-07 8.54174032623718e-07 6.108735358553714e-07 1.98455858038972e-05 0.9999999152788853 0.9998417351869797 1.0000020180415063 4.870031676741232e-11 -1.2103136480060685e-07 -1.21081293837074e-07 2.410965697022552e-12 -1.6594350905146627e-10 -3.296341995751306e-07 8.47210400990494e-08 7.053784548301806e-08 2.0180375285572305e-06 0.999979463021126 0.9998271263531536 1.0002086553253013 -7.5195637401910865e-06 -1.9361384909043637e-05 -2.2510958065828236e-05 -9.214720315470999e-06 -5.5593107614025755e-11 -3.3036428672794783e-07 2.0560301090314136e-05 1.4686909014137513e-05 0.0002087731709078726 0.9999665632780566 0.9998179120624333 0.9993787379117343 -4.479652104248471e-05 4.3195064111117655e-06 -1.5970907291249384e-05 -3.906270106040613e-05 6.77933843904262e-11 -3.3050330600459465e-07 3.3565271243364596e-05 2.397605409158208e-05 0.0006339117718477361 0.9999999925346441 0.9998417903695592 1.0000001831793983 1.6242065051199377e-10 -1.0827528286360989e-08 -1.0828050153149073e-08 1.6236912316025913e-10 -1.6627618693433137e-10 -3.296306667185766e-07 7.471490098628045e-09 3.734631621587022e-08 1.8414455699957828e-07
4.102 0.999991801496746 0.9998359397469583 1.0001502297777358 -1.163004257322586e-06 -1.0129999415889545e-05 -1.059617408203628e-05 -1.5302243428624347e-06 -1.235155027448382e-10 -3.3550333589702984e-07 8.20023195748006e-06 5.85780066692302e-06 0.00015023043388693019 0.9999991458282683 0.999841185705181 1.0000198436694547 -1.2493664637769593e-08 -1.2029288351838083e-06 -1.2079359674730415e-06 -1.7127533442986687e-08 -1.6057683223019026e-10 -3.351960823699902e-07 8.541733744977849e-07 6.108688897216644e-07 1.9843577737890144e-05 0.9999999152788538 0.9998417353118327 1.000002018020606 4.8354122618270224e-11 -1.210307246768306e-07 -1.2108070960846532e-07 2.0042903861754528e-12 -1.6440558954384472e-10 -3.351605961977497e-07 8.472120715472927e-08 7.053634546671943e-08 2.0180137352403455e-06 0.9999794745006829 0.9998271346780471 1.0002076557360804 -7.544704063416213e-06 -1.932379423779846e-05 -2.2472305000444142e-05 -9.233277151279307e-06 -5.390411201250241e-11 -3.3590405562324835e-07 2.0548760995786054e-05 1.4678660752060945e-05 0.00020777504561230825 0.9999667872209645 0.9998180721499623 0.9993758855461463 -4.477163004698123e-05 4.5211461699159915e-06 -1.568525146901099e-05 -3.894692187211126e-05 6.749214125282267e-11 -3.360414551206036e-07 3.333908769066345e-05 2.3814492373229034e-05 0.0006367135397465744 0.9999999925346099 0.9998417904944088 1.0000001831784036 1.6267064319140777e-10 -1.0827487508712265e-08 -1.0828065156233649e-08 1.625580906460424e-10 -1.6473952367497249e-10 -3.351569967716999e-07 7.472789965136668e-09 3.735016225233615e-08 1.8411606972331494e-07
4.112 0.999991802145525 0.9998359403374615 1.000150056788485 -1.1679330331615969e-06 -1.012435813965353e-05 -1.059051218086312e-05 -1.5347502097250107e-06 -1.2185379695787437e-10 -3.411228049854209e-07 8.199581583934949e-06 5.8573320115455705e-06 0.00015005745106403263 0.9999991458289634 0.9998411858326373 1.0000198416620671 -1.255324547085194e-08 -1.2028680881928874e-06 -1.2078752565967952e-06 -1.7186841278755803e-08 -1.590084121853633e-10 -3.4080982035358694e-07 8.54172711105984e-07 6.108643630431417e-07 1.984156990658367e-05 0.9999999152788178 0.9998417354387495 1.0000020179996107 4.808181185929079e-11 -1.2103009133231546e-07 -1.2108011350924665e-07 1.538445514696198e-12 -1.6284992182171363e-10 -3.407736675053769e-07 8.47213483117564e-08 7.053528592852884e-08 2.0179906719893753e-06 0.9999794860304676 0.9998271430408913 1.0002066577743964 -7.569754883238031e-06 -1.9286221038475868e-05 -2.243365993409761e-05 -9.251754097942995e-06 -5.2197472441685023e-11 -3.4153070241951013e-07 2.0537170775769557e-05 1.4670376778179062e-05 0.0002067785615034833 0.9999670112659227 0.99981823231245 0.9993730696306876 -4.4745275603227014e-05 4.721653481758727e-06 -1.5400443049998647e-05 -3.883029841129118e-05 6.721881300652745e-11 -3.416663361234935e-07 3.311281633059946e-05 2.3652868094896524e-05 0.0006394791660352159 0.9999999925345713 0.9998417906213221 1.000000183177314 1.629939500474687e-10 -1.0827453163174146e-08 -1.0828068100576422e-08 1.6268785850869622e-10 -1.6318498852927212e-10 -3.4077000016020797e-07 7.473778847758567e-09 3.7354723172321654e-08 1.84094909834419e-07
4.122 0.9999918027977548 0.9998359409325319 1.0001498838898282 -1.1728564903469144e-06 -1.0118717233383044e-05 -1.0584850397324247e-05 -1.5392710628605703e-06 -1.2017526203013084e-10 -3.468302933638305e-07 8.198927745007865e-06 5.856860971251151e-06 0.00014988455903040801 0.999999145829658 0.9998411859621932 1.0000198396546902 -1.2612794695144667e-08 -1.2028073542489573e-06 -1.2078145190819398e-06 -1.724621362686237e-08 -1.5742309032012065e-10 -3.465114844553709e-07 8.541720277149933e-07 6.108599525426954e-07 1.983956236276367e-05 0.9999999152787773 0.9998417355677635 1.0000020179785254 4.783462719370969e-11 -1.2102947073677028e-07 -1.2107949092149903e-07 1.0026208770410285e-12 -1.6127736857043137e-10 -3.4647465365767306e-07 8.472142379871805e-08 7.053468845953734e-08 2.017968930094487e-06 0.9999794976103153 0.9998271514416006 1.0002056614401271 -7.594716368948976e-06 -1.9248665417781585e-05 -2.239502298418542e-05 -9.270151290212404e-06 -5.047415411204691e-11 -3.472454703832243e-07 2.0525530582833e-05 1.4662057203860612e-05 0.00020578371857558265 0.9999672354049444 0.9998183925442248 0.9993702900893884 -4.471746420469184e-05 4.921026707101488e-06 -1.5116488654347679e-05 -3.871283913828498e-05 6.697224959846589e-11 -3.4737918840589427e-07 3.288646525601411e-05 2.3491187039838695e-05 0.0006422087145965653 0.9999999925345281 0.9998417907503323 1.0000001831761343 1.6334231262584303e-10 -1.0827431876348787e-08 -1.0828044265078238e-08 1.6274771609729558e-10 -1.6161376271187488e-10 -3.4647091714026214e-07 7.474130332883893e-09 3.736004902178907e-08 1.8408764269870795e-07
4.132 0.9999918034534325 0.999835941532201 1.000149711081781 -1.1777746662386233e-06 -1.0113076697694588e-05 -1.0579188734885767e-05 -1.5437869088266323e-06 -1.1848089032881135e-10 -3.5262705865791434e-07 8.198270442849644e-06 5.856387550135572e-06 0.00014971175779394025 0.9999991458303531 0.9998411860938834 1.0000198376473404 -1.2672347210176602e-08 -1.20274663129543e-06 -1.2077537554353586e-06 -1.73056543430597e-08 -1.5582167861655973e-10 -3.5230233081907745e-07 8.54171320717272e-07 6.108556625741175e-07 1.9837555162874497e-05 0.9999999152787334 0.9998417356989079 1.0000020179573679 4.757730275215454e-11 -1.2102886144592948e-07 -1.2107884207347646e-07 3.9281240464069447e-13 -1.5968899517303113e-10 -3.522648102470702e-07 8.472140834149321e-08 7.053458195224465e-08 2.017949054862868e-06 0.9999795092400611 0.9998271598800904 1.0002046667331554 -7.619588675932055e-06 -1.9211127474135447e-05 -2.23563942822398e-05 -9.288468855937505e-06 -4.8735526442394254e-11 -3.5304961779087905e-07 2.0513840580661637e-05 1.4653702148266868e-05 0.0002047905168466679 0.99996745963007 0.9998185528396337 0.9993675468448705 -4.468820240568625e-05 5.119264255163863e-06 -1.4833394790496228e-05 -3.859455249717753e-05 6.675142032358778e-11 -3.5318126690661873e-07 3.26600425448676e-05 2.3329454980673237e-05 0.0006449022512068066 0.9999999925344815 0.999841790881473 1.0000001831748828 1.6368104925080998e-10 -1.0827421885549463e-08 -1.0827994407662997e-08 1.6273372083256002e-10 -1.600266721202796e-10 -3.522610037561931e-07 7.473570319139492e-09 3.736619220097774e-08 1.841002339949109e-07
4.142 0.9999918041125551 0.9998359421365008 1.0001495383643615 -1.182687575284461e-06 -1.0107436530652693e-05 -1.0573527213211268e-05 -1.548297742274652e-06 -1.167717972935539e-10 -3.5851437354793077e-07 8.197609691542988e-06 5.855911760731303e-06 0.00014953904736906594 0.9999991458310494 0.9998411862277409 1.0000198356400376 -1.2731913957936185e-08 -1.2026859153261494e-06 -1.2076929825057e-06 -1.7365154728344272e-08 -1.5420558337210233e-10 -3.58183631178133e-07 8.541706002557381e-07 6.108515079267917e-07 1.9835548322008443e-05 0.9999999152786865 0.9998417358322167 1.0000020179361586 4.729864539627606e-11 -1.210282590106164e-07 -1.2107818385758682e-07 -2.823070870192275e-13 -1.5808588997715972e-10 -3.581454094374033e-07 8.47213120561308e-08 7.05350227473615e-08 2.0179310720650668e-06 0.9999795209195402 0.9998271683562775 1.0002036736533608 -7.644371936002921e-06 -1.9173607302504666e-05 -2.2317773976402e-05 -9.306706910612021e-06 -4.6982693918531744e-11 -3.589444187810196e-07 2.0502100944918024e-05 1.4645311739042286e-05 0.00020379895634959198 0.9999676839333621 0.9998187131930409 0.9993648398183709 -4.465749680874907e-05 5.31636457849366e-06 -1.4551167858340426e-05 -3.847544691027478e-05 6.655520629813519e-11 -3.590738420419157e-07 3.243355626134945e-05 2.3167677679976873e-05 0.0006475598434321332 0.999999992534432 0.9998417910147783 1.000000183173579 1.6399894376279832e-10 -1.0827418366164788e-08 -1.0827935409231238e-08 1.6265435177015815e-10 -1.5842485636316183e-10 -3.5814153148936354e-07 7.472108935950633e-09 3.737324510495696e-08 1.8413282068073656e-07
4.152 0.9999918047751195 0.9998359427454625 1.0001493657375822 -1.1875952163760596e-06 -1.0101796732570135e-05 -1.0567865858395705e-05 -1.5528035441998635e-06 -1.1504910441062717e-10 -3.6449352667979845e-07 8.196945508925116e-06 5.85543361828782e-06 0.00014936642776691584 0.9999991458317471 0.9998411863638009 1.0000198336327975 -1.2791492214364003e-08 -1.2026252041412418e-06 -1.2076322233402989e-06 -1.7424693293780917e-08 -1.525756859920533e-10 -3.6415667242484827e-07 8.541698830894252e-07 6.108475083532503e-07 1.9833541784212696e-05 0.9999999152786369 0.999841735967725 1.0000020179149116 4.7002765199942e-11 -1.2102766115199048e-07 -1.2107753955565837e-07 -1.000840436592771e-12 -1.5646892532253488e-10 -3.6411773774463117e-07 8.472118185003247e-08 7.053609257735208e-08 2.0179142438808193e-06 0.9999795326485891 0.9998271768700785 1.0002026822006094 -7.669066265533287e-06 -1.9136105000595913e-05 -2.2279162220257993e-05 -9.324865556521848e-06 -4.5216581795060864e-11 -3.649311631610703e-07 2.0490311854829577e-05 1.4636886106208362e-05 0.00020280903710641208 0.9999679083069097 0.9998188735988295 0.9993621689297685 -4.462535407257979e-05 5.512326168576506e-06 -1.4269814139431837e-05 -3.8355530775042104e-05 6.638300857753647e-11 -3.650581996951994e-07 3.2207014446984196e-05 2.3005860884152093e-05 0.0006501815604853732 0.9999999925343797 0.9998417911502827 1.0000001831722376 1.642993434721079e-10 -1.0827419640223032e-08 -1.0827890255896115e-08 1.6253148190298812e-10 -1.5680938086040523e-10 -3.6411378716100103e-07 7.470138244772843e-09 3.738134463680533e-08 1.8417709537374121e-07
4.162 0.9999918054411231 0.9998359433591192 1.0001491932014455 -1.192497589852817e-06 -1.0096157307008256e-05 -1.056220468913163e-05 -1.5573042875986226e-06 -1.1331324956465356e-10 -3.705658225570891e-07 8.196277905576455e-06 5.854953132427794e-06 0.00014919389898072379 0.9999991458324474 0.9998411865020991 1.0000198316256224 -1.2851079245678284e-08 -1.2025644987083443e-06 -1.207571494123016e-06 -1.7484239644591053e-08 -1.509330102348028e-10 -3.7022275779484273e-07 8.541691809069437e-07 6.108436779293265e-07 1.983153543238996e-05 0.9999999152785858 0.9998417361054672 1.0000020178936313 4.669224727608789e-11 -1.2102706897742162e-07 -1.210769246864025e-07 -1.7327418024091867e-12 -1.5483929452450455e-10 -3.7018309825975204e-07 8.472107892752837e-08 7.053786561811096e-08 2.0178973071608794e-06 0.9999795444270433 0.9998271854214111 1.000201692374751 -7.69367178270268e-06 -1.909862066841786e-05 -2.22405591590044e-05 -9.34294488730698e-06 -4.3437842135508627e-11 -3.710111562672889e-07 2.047847348162162e-05 1.4628425373935899e-05 0.00020182075910072725 0.9999681327428247 0.9998190340513998 0.9993595340976144 -4.459178092521498e-05 5.7071475540101e-06 -1.398933978394947e-05 -3.823481246894877e-05 6.623361976996576e-11 -3.7113564172615493e-07 3.1980425109005535e-05 2.284401031486858e-05 0.0006527674731246777 0.9999999925343258 0.9998417912880214 1.0000001831708631 1.6458474873388386e-10 -1.082742669050744e-08 -1.082787463188234e-08 1.6239512344197088e-10 -1.5518081928193103e-10 -3.7017907421020565e-07 7.468289010471543e-09 3.73906210797747e-08 1.84219087829996e-07
4.172 0.9999918061105623 0.9998359439775037 1.0001490207559447 -1.1973947086706579e-06 -1.0090518257106457e-05 -1.0556543707638738e-05 -1.5617999449435954e-06 -1.1156575072139393e-10 -3.7673258162183924e-07 8.195606879371137e-06 5.854470303093181e-06 0.0001490214609820483 0.9999991458331507 0.9998411866426701 1.000019829618509 -1.2910685786309252e-08 -1.2025037997821179e-06 -1.2075107945439418e-06 -1.7543763974060118e-08 -1.4927838562911714e-10 -3.763832064428887e-07 8.541684925829081e-07 6.10840016586736e-07 1.982952913592582e-05 0.9999999152785335 0.9998417362454795 1.0000020178723137 4.6355893977466615e-11 -1.2102648328759034e-07 -1.2107633944978088e-07 -2.448459699700321e-12 -1.5319770643118858e-10 -3.7634280975334705e-07 8.472104828458842e-08 7.054036405304899e-08 2.017879053972205e-06 0.9999795562547394 0.9998271940101937 1.0002007041756202 -7.718188617629063e-06 -1.9061154405733363e-05 -2.220196492178186e-05 -9.360944996719125e-06 -4.1647880705144256e-11 -3.7718572047498436e-07 2.0466585983199213e-05 1.4619929656423026e-05 0.00020083412227177153 0.9999683572332444 0.9998191945451704 0.9993569352391652 -4.455678417420482e-05 5.900827304730653e-06 -1.3709750803393712e-05 -3.811330035736561e-05 6.610629934906069e-11 -3.7730748622599683e-07 3.175379621464439e-05 2.2682131664902706e-05 0.000655317653634485 0.999999992534271 0.9998417914280298 1.0000001831694507 1.6484417839122478e-10 -1.0827440364119694e-08 -1.0827888549171394e-08 1.6227530844392526e-10 -1.535402871359122e-10 -3.7633871104911036e-07 7.467135403979978e-09 3.740111979050157e-08 1.8424565273561593e-07
4.182 0.9999918067834336 0.9998359446006497 1.0001488484010737 -1.202286596040519e-06 -1.0084879581974669e-05 -1.0550882903212951e-05 -1.5662904978637598e-06 -1.0980738917010499e-10 -3.8299514042412165e-07 8.19493241915249e-06 5.853985123042789e-06 0.00014884911372803865 0.9999991458338572 0.9998411867855498 1.0000198276114534 -1.2970332459035786e-08 -1.2024431041165333e-06 -1.207450111389158e-06 -1.760324503519103e-08 -1.4761298741319418e-10 -3.8263935386587263e-07 8.541678057950729e-07 6.108365103478743e-07 1.9827522804241307e-05 0.9999999152784802 0.9998417363877977 1.0000020178509543 4.597313149488422e-11 -1.2102590090353814e-07 -1.2107577021898584e-07 -3.126210285776062e-12 -1.5154494409797855e-10 -3.825982080645802e-07 8.472109977918932e-08 7.054353701338814e-08 2.0178588657477416e-06 0.9999795681315131 0.999827202636345 1.0001997176030457 -7.742616911349756e-06 -1.9023706307669412e-05 -2.2163379623484074e-05 -9.37886598637695e-06 -3.9847306880494897e-11 -3.8345619324784706e-07 2.045464950800991e-05 1.4611399061006744e-05 0.0001998491265338328 0.9999685817703301 0.9998193550745784 0.9993543722704262 -4.4520370702999426e-05 6.093364035952391e-06 -1.3431053074660343e-05 -3.799100280042976e-05 6.600005025160063e-11 -3.835750669260966e-07 3.152713569579054e-05 2.2520230601587092e-05 0.0006578321758720495 0.9999999925342151 0.999841791570344 1.000000183167997 1.6505730040818514e-10 -1.0827457213355149e-08 -1.0827918307463993e-08 1.6219343832099945e-10 -1.5188890595783184e-10 -3.825940329816562e-07 7.466941772471612e-09 3.7412757261818834e-08 1.842503274987685e-07
4.192 0.9999918074597343 0.9998359452285902 1.0001486761368314 -1.2071732719489388e-06 -1.0079241276537552e-05 -1.0545222261456091e-05 -1.570775939195503e-06 -1.0803918089909199e-10 -3.8935485268101745e-07 8.194254515669321e-06 5.853497585974152e-06 0.00014867685718591593 0.9999991458345671 0.9998411869307753 1.0000198256044557 -1.3030036766997257e-08 -1.202382404204456e-06 -1.207389427841736e-06 -1.766267314860354e-08 -1.4593730722277658e-10 -3.8899255156853326e-07 8.541671072298368e-07 6.108331409377772e-07 1.9825516425259216e-05 0.9999999152784262 0.999841736532458 1.0000020178295541 4.552656494917049e-11 -1.210253142490295e-07 -1.2107520077146194e-07 -3.756582648359504e-12 -1.4988231067194653e-10 -3.8895064435142646e-07 8.47212121272129e-08 7.054728544105621e-08 2.017836911337275e-06 0.9999795800572009 0.9998272112997838 1.000198732656853 -7.766956800942823e-06 -1.898627646490106e-05 -2.2124803375069584e-05 -9.39670796960106e-06 -3.803722059003432e-11 -3.898239293420939e-07 2.0442664206604368e-05 1.4602833695895717e-05 0.0001988657718161091 0.9999688063462676 0.9998195156340772 0.9993518451061874 -4.4482547455569523e-05 6.284756408554944e-06 -1.3153252351805364e-05 -3.786792815604924e-05 6.591411932418238e-11 -3.899397345142142e-07 3.130045146096876e-05 2.235831277524102e-05 0.0006603111153032722 0.9999999925341585 0.9998417917150003 1.0000001831665026 1.6520634898163902e-10 -1.0827469669959038e-08 -1.0827947837910937e-08 1.6215877600792522e-10 -1.5022721382976348e-10 -3.8894639200685974e-07 7.46759544977628e-09 3.742535702487772e-08 1.8423528595732374e-07
4.202 0.99999180813946 0.99983594586136 1.0001485039632234 -1.2120547420473817e-06 -1.0073603335944105e-05 -1.053956177370544e-05 -1.5752562725467311e-06 -1.0626161936117095e-10 -3.958130878912896e-07 8.193573171406793e-06 5.853007694036534e-06 0.00014850469136291192 0.9999991458352803 0.9998411870783829 1.0000198235975237 -1.3089801438475727e-08 -1.2023216925633242e-06 -1.207328732610077e-06 -1.7722049726381846e-08 -1.442522856071613e-10 -3.9544416830824554e-07 8.541663928690948e-07 6.108298988845021e-07 1.9823510073067977e-05 0.9999999152783714 0.9998417366794968 1.000002017808121 4.50135090093184e-11 -1.2102471591940944e-07 -1.2107461949893352e-07 -4.340888024055463e-12 -1.4821011858168817e-10 -3.954014872543467e-07 8.472135323296959e-08 7.055152238854224e-08 2.017813932865574e-06 0.9999795920316393 0.9998272200004309 1.000197749336869 -7.791208409124733e-06 -1.8948864968340848e-05 -2.208623629276272e-05 -9.414471070264072e-06 -3.6218098402210485e-11 -3.9629029985627713e-07 2.043063024147823e-05 1.4594233678049134e-05 0.00019788405810157388 0.9999690309532666 0.9998196762181395 0.9993493536600573 -4.444332142397021e-05 6.47500312379604e-06 -1.2876354276562517e-05 -3.774408477862378e-05 6.584756726636278e-11 -3.9640285617713917e-07 3.107375140598218e-05 2.2196383827111647e-05 0.0006627545489653056 0.9999999925341013 0.9998417918620356 1.0000001831649752 1.6528851050759063e-10 -1.082747067286657e-08 -1.0827965517857274e-08 1.6217031930081685e-10 -1.4855610905171916e-10 -3.9539715572793864e-07 7.468741426424737e-09 3.743875358951893e-08 1.8420866922091463e-07
4.212 0.9999918088226073 0.9998359464989935 1.0001483318802564 -1.216930996131021e-06 -1.0067965761017873e-05 -1.053390143980794e-05 -1.5797315082144237e-06 -1.0447594132549156e-10 -4.023712336861242e-07 8.19288840174281e-06 5.852515459182454e-06 0.00014833261631216145 0.9999991458359969 0.9998411872284092 1.0000198215906664 -1.314961485782828e-08 -1.2022609681040684e-06 -1.2072680222931989e-06 -1.7781382180649918e-08 -1.4255896266725618e-10 -4.019955896992017e-07 8.541656711377146e-07 6.108267905697782e-07 1.9821503870963357e-05 0.9999999152783159 0.9998417368289518 1.0000020177866638 4.4445660023661477e-11 -1.2102410492564189e-07 -1.210740235671507e-07 -4.88702528866918e-12 -1.4652978927878216e-10 -4.0195212162863227e-07 8.472150182571297e-08 7.055622941034316e-08 2.0177907654505146e-06 0.9999796040546647 0.999827228738206 1.0001967676429144 -7.815371844349375e-06 -1.8911471914281824e-05 -2.2047678500484144e-05 -9.432155418226486e-06 -3.439153306895069e-11 -4.0285669310674046e-07 2.0418547788333137e-05 1.4585599133953377e-05 0.00019690398542651018 0.9999692555835619 0.9998198368212554 0.9993468978444895 -4.440269964613999e-05 6.664102918991893e-06 -1.2600364382681729e-05 -3.761948101440562e-05 6.579946416953245e-11 -4.029658157262217e-07 3.0847043415245484e-05 2.2034449390372136e-05 0.000665162555361319 0.9999999925340427 0.9998417920114868 1.000000183163424 1.6531646208622395e-10 -1.0827458433827567e-08 -1.082796837668371e-08 1.6222022121598461e-10 -1.4687691290789616e-10 -4.019477100856099e-07 7.470018162769865e-09 3.745289752094714e-08 1.8417919603338095e-07
4.222 0.9999918095091721 0.9998359471415253 1.000148159887936 -1.221802021682556e-06 -1.0062328560518022e-05 -1.0528241264481732e-05 -1.58420165732561e-06 -1.0268301734213349e-10 -4.0903069361049627e-07 8.19220022625626e-06 5.852020897188225e-06 0.00014816063210514906 0.9999991458367168 0.9998411873808932 1.0000198195838919 -1.3209461553627084e-08 -1.2022002364302187e-06 -1.207207298581318e-06 -1.7840680066210903e-08 -1.408583386827251e-10 -4.0864821802175e-07 8.541649559441806e-07 6.108238340924929e-07 1.9819497931486724e-05 0.9999999152782594 0.9998417369808607 1.0000020177651912 4.3838525608452076e-11 -1.2102348655627782e-07 -1.210734144796517e-07 -5.40400825103591e-12 -1.4484177396056754e-10 -4.0860395008601633e-07 8.472165465222856e-08 7.056146747499921e-08 2.0177679286964433e-06 0.9999796161261133 0.9998272375130307 1.0001957875748033 -7.83944721192151e-06 -1.887409740620239e-05 -2.200913012657447e-05 -9.449761145031921e-06 -3.255802160636279e-11 -4.095245139077192e-07 2.040641702693841e-05 1.4576930193211254e-05 0.00019592555383782546 0.9999694802294128 0.9998199974379341 0.9993444775708101 -4.436068921662611e-05 6.852054564802828e-06 -1.2325288094448544e-05 -3.749412519640548e-05 6.576898307453448e-11 -4.0963001444264935e-07 3.062033535234767e-05 2.1872515083393923e-05 0.0006675352143440919 0.999999992533984 0.9998417921633913 1.000000183161857 1.6530492477784282e-10 -1.0827439161172796e-08 -1.0827958336989066e-08 1.622992812192e-10 -1.45190306509109e-10 -4.08599457362121e-07 7.47122549565015e-09 3.746788496959836e-08 1.841518968024625e-07
4.232 0.9999918101991513 0.999835947788992 1.0001479879862645 -1.226667815099101e-06 -1.0056691745996247e-05 -1.0522581252780694e-05 -1.5886667299270897e-06 -1.0088336857574172e-10 -4.1579288884884934e-07 8.191508657084074e-06 5.85152401846384e-06 0.0001479887387883001 0.99999914583744 0.9998411875358721 1.0000198175772055 -1.3269334632446755e-08 -1.2021395072878308e-06 -1.2071465640708393e-06 -1.7899950834617468e-08 -1.3915108451258003e-10 -4.1540347304663136e-07 8.541642550020941e-07 6.108210465832177e-07 1.9817492312965483e-05 0.9999999152782025 0.9998417371352614 1.0000020177437068 4.3198136454729914e-11 -1.2102287055625256e-07 -1.2107279451826763e-07 -5.8995825192947665e-12 -1.4314716283491115e-10 -4.153583919225267e-07 8.47218146597267e-08 7.056733258293214e-08 2.017745572578819e-06 0.9999796282458226 0.9998272463248267 1.0001948091323378 -7.863434625360757e-06 -1.8836741550637353e-05 -2.1970591299571828e-05 -9.467288380315375e-06 -3.071848520821822e-11 -4.162951850417935e-07 2.039423812895663e-05 1.4568226979562936e-05 0.00019494876333671016 0.9999697048831028 0.9998201580627011 0.9993420927492459 -4.431729729744723e-05 7.038856870171342e-06 -1.2051130721855002e-05 -3.7368025641757616e-05 6.575575892687059e-11 -4.1639686993217174e-07 3.03936350472713e-05 2.1710586500486364e-05 0.0006698726070506778 0.9999999925339242 0.9998417923177879 1.0000001831602794 1.6526013973842518e-10 -1.0827422342122004e-08 -1.0827937380206297e-08 1.623999396221858e-10 -1.4349702042250145e-10 -4.153538168624935e-07 7.472312227392113e-09 3.74838861917531e-08 1.8412793774182638e-07
4.242 0.9999918108925404 0.9998359484414295 1.0001478161752426 -1.2315283844872481e-06 -1.0051055326015905e-05 -1.0516921408777448e-05 -1.5931267330686469e-06 -9.907799833310041e-11 -4.226592584404536e-07 8.190813691811548e-06 5.851024822906117e-06 0.00014781693635363216 0.9999991458381662 0.9998411876933847 1.0000198155706106 -1.3329240307993735e-08 -1.202078786251755e-06 -1.2070858204200297e-06 -1.7959199050570596e-08 -1.3743757896894229e-10 -4.2226279222803264e-07 8.541635620820606e-07 6.108184323675267e-07 1.981548701579804e-05 0.9999999152781445 0.999841737292193 1.000002017722217 4.251881520765305e-11 -1.210222627242559e-07 -1.2107216496498588e-07 -6.378006048323364e-12 -1.4144648858904255e-10 -4.222168847415123e-07 8.4721972329919e-08 7.057388909410426e-08 2.017723737714669e-06 0.9999796404136294 0.9998272551735169 1.0001938323153152 -7.887334210191276e-06 -1.8799404450648703e-05 -2.1932062146638455e-05 -9.484737250977979e-06 -2.8874066518160684e-11 -4.231701464718031e-07 2.0382011250877822e-05 1.4559489605656103e-05 0.00019397361384876818 0.999969929536941 0.9998203186901026 0.9993397432889578 -4.4272531119482676e-05 7.224508689449376e-06 -1.1777897460258154e-05 -3.724119064921151e-05 6.575815338454873e-11 -4.2326781871661934e-07 3.016695028951202e-05 2.1548669206930638e-05 0.0006721748159087104 0.9999999925338636 0.9998417924747157 1.0000001831586955 1.6517648530764858e-10 -1.0827413817758689e-08 -1.0827907416111554e-08 1.625174813729575e-10 -1.417976320008425e-10 -4.2221222581112377e-07 7.473231605497066e-09 3.7501026372712444e-08 1.8410780260558257e-07
4.252 0.9999918115893368 0.999835949098875 1.0001476444548734 -1.236383742037435e-06 -1.0045419301761765e-05 -1.0511261738968655e-05 -1.597581671300366e-06 -9.7267895427125e-11 -4.296312587738283e-07 8.190115317981253e-06 5.850523302221308e-06 0.0001476452247455311 0.999999145838896 0.999841187853472 1.0000198135641134 -1.3389187833804645e-08 -1.2020180721483921e-06 -1.2070250717086477e-06 -1.8018427027740193e-08 -1.3571918921858908e-10 -4.292276304103731e-07 8.541628602208964e-07 6.108159811625781e-07 1.9813482012505506e-05 0.999999915278086 0.9998417374516949 1.0000020177007263 4.17912237341123e-11 -1.210216619529074e-07 -1.2107153016506595e-07 -6.841824170604238e-12 -1.3974086859078587e-10 -4.29180883207704e-07 8.472209917618302e-08 7.058113069120981e-08 2.0177026344288877e-06 0.9999796526293715 0.9998272640590248 1.0001928571235255 -7.911146097284447e-06 -1.8762086201326324e-05 -2.1893542796942236e-05 -9.502107882312633e-06 -2.7025318084858076e-11 -4.30150856015531e-07 2.036973653858174e-05 1.455071817628488e-05 0.00019300010524412123 0.999970154183261 0.9998204793147009 0.9993374290980738 -4.422639797498564e-05 7.409008926657097e-06 -1.1505593396146941e-05 -3.711362850125102e-05 6.57758366956073e-11 -4.302443141753056e-07 2.994028883297352e-05 2.1386768742208218e-05 0.0006744419246794555 0.9999999925338026 0.9998417926342136 1.0000001831571106 1.6504410748683441e-10 -1.0827412086704859e-08 -1.0827871964933701e-08 1.626500385003495e-10 -1.400935572730535e-10 -4.291761390084498e-07 7.47382198958505e-09 3.7519307979987105e-08 1.840943363042573e-07
4.262 0.9999918122895369 0.9998359497613657 1.0001474728251614 -1.2412338915385085e-06 -1.0039783668114281e-05 -1.0505602254743878e-05 -1.6020315483721301e-06 -9.545345613279411e-11 -4.3671036464151247e-07 8.1894135248019e-06 5.85001944857293e-06 0.0001474736039031436 0.9999991458396295 0.9998411880161727 1.00001981155772 -1.3449178032813488e-08 -1.2019573577930944e-06 -1.2069643266510626e-06 -1.8077635568816867e-08 -1.3399625185248853e-10 -4.362994607991603e-07 8.541621334110136e-07 6.108136772805479e-07 1.981147728809164e-05 0.9999999152780272 0.9998417376138079 1.0000020176792417 4.1014661636954254e-11 -1.2102106087480312e-07 -1.2107089917774175e-07 -7.291948492793923e-12 -1.3803092844845404e-10 -4.3625185983766606e-07 8.472216035849944e-08 7.058899590045903e-08 2.017682678235939e-06 0.999979664892887 0.9998272729812745 1.0001918835567554 -7.934870409340844e-06 -1.8724786891605158e-05 -2.1855033383902915e-05 -9.519400398118344e-06 -2.517259817508016e-11 -4.372387899062865e-07 2.0357414139627314e-05 1.4541912796779541e-05 0.00019202823739674068 0.9999703788144205 0.9998206399310782 0.9993351500837162 -4.417890520259485e-05 7.592356533498808e-06 -1.1234223509268437e-05 -3.6985347463399476e-05 6.580803021010057e-11 -4.373278272685539e-07 2.971365840894972e-05 2.1224890629274803e-05 0.0006766740184715432 0.9999999925337413 0.9998417927963223 1.000000183155533 1.648631055708571e-10 -1.082741007080257e-08 -1.082784033736716e-08 1.6279609772694174e-10 -1.3838481364331578e-10 -4.362470290047698e-07 7.473832688648495e-09 3.7538628167170995e-08 1.8409272872692622e-07
4.272 0.9999918129931377 0.9998359504289405 1.0001473012861088 -1.2460788221632066e-06 -1.003414842175199e-05 -1.0499942970368172e-05 -1.6064763672902156e-06 -9.36355685285507e-11 -4.4389806843631734e-07 8.188708314190058e-06 5.849513262918502e-06 0.00014730207380137962 0.9999991458403676 0.9998411881815285 1.000019809551436 -1.3509196852585793e-08 -1.2018966372125911e-06 -1.2069035970944794e-06 -1.8136825130927745e-08 -1.3227000734901713e-10 -4.434797745669666e-07 8.541613785276456e-07 6.108115126786371e-07 1.980947285250513e-05 0.9999999152779687 0.999841737778572 1.0000020176577689 4.020339246078795e-11 -1.2102045352019227e-07 -1.2107028364729917e-07 -7.728798898042372e-12 -1.3631743498468816e-10 -4.4343130600681594e-07 8.472213926648236e-08 7.059742180020613e-08 2.017664219231906e-06 0.999979677204014 0.999827281940191 1.0001909116147827 -7.958507254570468e-06 -1.868750661127322e-05 -2.1816534043268743e-05 -9.53661492193841e-06 -2.331717673488958e-11 -4.444354416429091e-07 2.034504421440851e-05 1.4533073581645039e-05 0.00019105801023352952 0.9999706034228045 0.999820800533834 0.9993329061520307 -4.413006017980104e-05 7.774550503183265e-06 -1.0963792673740995e-05 -3.685635578486724e-05 6.585436801288729e-11 -4.445198476335e-07 2.9487066737749276e-05 2.1063040383174443e-05 0.0006788711836918094 0.9999999925336802 0.9998417929610827 1.0000001831539664 1.6464714264222945e-10 -1.0827401878045937e-08 -1.0827824184878137e-08 1.629553054702622e-10 -1.36672485914507e-10 -4.434263869256601e-07 7.47309197861223e-09 3.755886866025892e-08 1.8410710155716267e-07
4.282 0.9999918137001349 0.999835951101637 1.0001471298377118 -1.2509185130342344e-06 -1.002851356657091e-05 -1.049428389552735e-05 -1.6109161319445881e-06 -9.181508688248166e-11 -4.5119588155784944e-07 8.187999701725337e-06 5.849004756180556e-06 0.00014713063445994607 0.9999991458411099 0.9998411883495801 1.0000198075452615 -1.3569220627464929e-08 -1.2018359117127465e-06 -1.2068428904322904e-06 -1.819599735300586e-08 -1.305406855089327e-10 -4.5077008146586175e-07 8.541606078222184e-07 6.108094930630052e-07 1.9807468715125095e-05 0.9999999152779107 0.9998417379460292 1.0000020176363076 3.938066008379746e-11 -1.2101984136084658e-07 -1.210696908994892e-07 -8.153955237107516e-12 -1.3460094262331173e-10 -4.5072073095507476e-07 8.47220546751573e-08 7.060639090072413e-08 2.017647157661609e-06 0.9999796895625904 0.9998272909357004 1.000189941297374 -7.982056731269624e-06 -1.865024545710308e-05 -2.177804490550618e-05 -9.553751578249379e-06 -2.145985311715544e-11 -4.517423240635592e-07 2.0332626937020705e-05 1.4524200655131264e-05 0.00019008942373652574 0.9999708280008197 0.9998209611175866 0.9993306972082096 -4.407987032580896e-05 7.955589863772136e-06 -1.069430565194634e-05 -3.67266616984928e-05 6.591351581398194e-11 -4.518218835393565e-07 2.9260521529565496e-05 2.0901223511712274e-05 0.0006810335079457307 0.9999999925336196 0.9998417931285355 1.0000001831524112 1.644202771422258e-10 -1.082738886918091e-08 -1.0827830298491044e-08 1.6312635204625824e-10 -1.34956885370031e-10 -4.507157222293904e-07 7.47169414215102e-09 3.7579983133893483e-08 1.8413614033699103e-07
4.292 0.9999918144105256 0.9998359517794957 1.000146958479962 -1.2557529462518283e-06 -1.002287911424537e-05 -1.0488625029400417e-05 -1.6153508486806844e-06 -8.999244674911133e-11 -4.5860533383319054e-07 8.187287707437665e-06 5.848493942676852e-06 0.00014695928591610066 0.9999991458418569 0.9998411885203691 1.0000198055391887 -1.3629227888070802e-08 -1.2017751910455056e-06 -1.206782202434304e-06 -1.825515566627489e-08 -1.2880902240469854e-10 -4.5817190945156075e-07 8.541598404060985e-07 6.108076323089616e-07 1.980546484691122e-05 0.9999999152778528 0.9998417381162209 1.0000020176148507 3.8568181241239896e-11 -1.2101923390615673e-07 -1.2106911721660452e-07 -8.570856387287031e-12 -1.3288214942137018e-10 -4.5812166278181556e-07 8.47219566056027e-08 7.061593638595438e-08 2.017630781742166e-06 0.9999797019684553 0.9998272999677286 1.0001889726042856 -8.005518940540407e-06 -1.86130035334674e-05 -2.1739566090054406e-05 -9.570810493735063e-06 -1.960144425048257e-11 -4.591609684761565e-07 2.0320162485612606e-05 1.4515294144320743e-05 0.0001891224778980513 0.9999710525409006 0.9998211216769736 0.9993285231565182 -4.402834311220066e-05 8.135473676780209e-06 -1.0425767090060028e-05 -3.6596273422720046e-05 6.598531476350975e-11 -4.592354609153869e-07 2.9034030474670984e-05 2.073944550833934e-05 0.0006831610799344126 0.9999999925335593 0.9998417932987228 1.0000001831508616 1.6420328161268e-10 -1.082738066772574e-08 -1.0827855172245794e-08 1.6330581605419968e-10 -1.332393273031975e-10 -4.5811656270338484e-07 7.470043595670458e-09 3.760201644454549e-08 1.8417155646787693e-07
4.302 0.9999918151243058 0.9998359524625554 1.0001467872128469 -1.2605821141286338e-06 -1.0017245077598009e-05 -1.048296635986548e-05 -1.6197805264719884e-06 -8.81685447180247e-11 -4.661279742910929e-07 8.186572343086722e-06 5.84798083064713e-06 0.0001467880281831127 0.9999991458426083 0.9998411886939387 1.0000198035332086 -1.3689208537788338e-08 -1.2017144860972359e-06 -1.2067215186425428e-06 -1.8314306473660734e-08 -1.2707597492844738e-10 -4.6568680589254714e-07 8.541590885171353e-07 6.108059406775362e-07 1.980346116679302e-05 0.9999999152777955 0.999841738289189 1.000002017593389 3.777647045451817e-11 -1.21018641871503e-07 -1.2106854752186812e-07 -8.986093249548396e-12 -1.3116157482951554e-10 -4.656356485352537e-07 8.472190028251183e-08 7.062610627669909e-08 2.0176140208575683e-06 0.9999797144214465 0.9998273090362026 1.0001880055352625 -8.028893994729938e-06 -1.857578094626884e-05 -2.1701097705422726e-05 -9.587791798159279e-06 -1.7742241602316962e-11 -4.666929247850779e-07 2.0307651029507268e-05 1.4506354169788013e-05 0.0001881571726652082 0.9999712770355044 0.999821282206649 0.9993263839003271 -4.397548606880843e-05 8.314201044641813e-06 -1.0158181518890991e-05 -3.646519916040165e-05 6.606903955372421e-11 -4.6676212596344917e-07 2.8807601230011422e-05 2.0577711842567516e-05 0.0006852539894012897 0.9999999925334996 0.9998417934716871 1.0000001831493073 1.6400678200107058e-10 -1.0827388092059312e-08 -1.0827884344834914e-08 1.6348697145294946e-10 -1.3151997156026633e-10 -4.656304556539985e-07 7.468690275061255e-09 3.7625049982105844e-08 1.8420130951692783e-07
4.312 0.9999918158414725 0.9998359531508566 1.0001466160363568 -1.2654060191865166e-06 -1.0011611462786857e-05 -1.0477307871759046e-05 -1.6242051769468755e-06 -8.634381035619408e-11 -4.7376537033351014e-07 8.185853606083714e-06 5.84746541794454e-06 0.00014661686123475343 0.9999991458433639 0.9998411888703309 1.000019801527314 -1.3749162072277204e-08 -1.2016537997167043e-06 -1.2066608210271837e-06 -1.837345873323275e-08 -1.2534196058912372e-10 -4.733163367259663e-07 8.541583495686547e-07 6.10804416300873e-07 1.980145757378279e-05 0.9999999152777386 0.9998417384649767 1.000002017571916 3.7006211861934716e-11 -1.210180686365804e-07 -1.2106796409188239e-07 -9.408251109907334e-12 -1.294403477395009e-10 -4.732642538907413e-07 8.472191753041681e-08 7.063692194199055e-08 2.01759596635147e-06 0.999979726921403 0.9998273181410505 1.0001870400900488 -8.052182015254375e-06 -1.853857779316323e-05 -2.1662639856235596e-05 -9.604695624005661e-06 -1.5882746014152856e-11 -4.743397623842312e-07 2.029509272311943e-05 1.4497380841379825e-05 0.00018719350792389895 0.9999715014771151 0.9998214427012869 0.9993242793421414 -4.392130678198492e-05 8.491771118706056e-06 -9.891553363725567e-06 -3.633344709862789e-05 6.616364840228176e-11 -4.7440344246519563e-07 2.8581241413326788e-05 2.041602795581429e-05 0.0006873123271388906 0.99999999253344 0.9998417936474707 1.0000001831477416 1.638316151170526e-10 -1.0827413960139733e-08 -1.082790005596412e-08 1.63661078991732e-10 -1.2979984926526267e-10 -4.732589670570522e-07 7.468061061916834e-09 3.764912953484404e-08 1.8421554177525401e-07
4.322 0.999991816562021 0.9998359538444404 1.0001464449504887 -1.2702246636398507e-06 -1.0005978263168372e-05 -1.04716495577364e-05 -1.6286248125770596e-06 -8.451867566633852e-11 -4.815191101956241e-07 8.185131484588161e-06 5.846947695397434e-06 0.00014644578501984818 0.9999991458441239 0.9998411890495892 1.0000197995215039 -1.3809087578409633e-08 -1.201593123310945e-06 -1.2066000997113523e-06 -1.8432622102914525e-08 -1.2360724483362297e-10 -4.810620878460445e-07 8.541576094220787e-07 6.108030470956808e-07 1.97994539963934e-05 0.9999999152776821 0.9998417386436272 1.0000020175504298 3.625779203860358e-11 -1.2101750563458164e-07 -1.2106735683373369e-07 -9.847185812646423e-12 -1.2771852360743e-10 -4.810090646840613e-07 8.472200445192739e-08 7.06483666517023e-08 2.0175762928057646e-06 0.9999797394681637 0.9998273272822006 1.000186076268387 -8.075383123921517e-06 -1.850139416013035e-05 -2.1624192654224928e-05 -9.62152210390911e-06 -1.4023670682766037e-11 -4.821030700122552e-07 2.028248771118336e-05 1.4488374261743696e-05 0.00018623148352754732 0.9999717258582407 0.9998216031555798 0.9993222093836326 -4.386581288280638e-05 8.668183103975494e-06 -9.625886957424438e-06 -3.620102540663835e-05 6.626892958166444e-11 -4.821609942397612e-07 2.835495860894639e-05 2.025439926524518e-05 0.0006893361850349156 0.9999999925333807 0.9998417938261169 1.0000001831461636 1.6367839190870552e-10 -1.08274502239615e-08 -1.0827891590381605e-08 1.6381858726779776e-10 -1.2807945515426987e-10 -4.810036821810909e-07 7.468268614815313e-09 3.76742388682421e-08 1.8421111797220296e-07
4.332 0.9999918172859477 0.9998359545433475 1.000146273955242 -1.2750380407299285e-06 -1.0000345464533605e-05 -1.046599142430143e-05 -1.6330394420442355e-06 -8.269445349849377e-11 -4.893907997461724e-07 8.1844059697877e-06 5.846427655833952e-06 0.0001462747994952868 0.999999145844888 0.9998411892317576 1.000019797515781 -1.3868975282674845e-08 -1.2015324400985123e-06 -1.2065393585399268e-06 -1.8491803040796903e-08 -1.2187283890642052e-10 -4.889256645760879e-07 8.541568543242766e-07 6.108018215759833e-07 1.979745042831818e-05 0.9999999152776254 0.9998417388251849 1.000002017528934 3.55409212686019e-11 -1.2101693547898806e-07 -1.210667298788869e-07 -1.0309309062033991e-11 -1.2599698212893826e-10 -4.888716856677883e-07 8.472213189485088e-08 7.066041319501314e-08 2.017555337573706e-06 0.9999797520615676 0.9998273364595814 1.0001851140700189 -8.098497433444803e-06 -1.8464230124385678e-05 -2.158575622500841e-05 -9.638271367771812e-06 -1.2165997867777284e-11 -4.899844557436021e-07 2.0269836141725582e-05 1.447933453556723e-05 0.00018527109934832368 0.9999719501714156 0.9998217635642382 0.9993201739256594 -4.380901203666253e-05 8.843436255412773e-06 -9.361186548780655e-06 -3.6067942232353744e-05 6.638425919691078e-11 -4.900363851836464e-07 2.8128760380932158e-05 2.0092831173572877e-05 0.0006913256561016722 0.9999999925333217 0.9998417940076697 1.0000001831445764 1.6355735825560707e-10 -1.0827479361667764e-08 -1.0827863632045924e-08 1.63952715164214e-10 -1.263589853024036e-10 -4.888662062172749e-07 7.469106335053203e-09 3.770033893070095e-08 1.8419217956965523e-07
4.342 0.9999918180132489 0.9998359552476199 1.0001461030506176 -1.279846134228734e-06 -9.994713053500366e-06 -1.0460333488979838e-05 -1.6374490705703968e-06 -8.087101227293683e-11 -4.973820665210009e-07 8.183677065658521e-06 5.845905301613488e-06 0.00014610390464970798 0.9999991458456559 0.9998411894168805 1.0000197955101477 -1.3928805428093152e-08 -1.2014717340258057e-06 -1.2064786128007804e-06 -1.8551003629407607e-08 -1.2013915549137263e-10 -4.969086918386869e-07 8.541560817746976e-07 6.108007401624985e-07 1.979544692479134e-05 0.9999999152775683 0.9998417390096933 1.0000020175074305 3.487536451056086e-11 -1.2101634238244133e-07 -1.210660984677219e-07 -1.0796825627187765e-11 -1.2427602317379072e-10 -4.96853741970343e-07 8.472226845211599e-08 7.067306636495005e-08 2.0175338243379632e-06 0.9999797647014536 0.9998273456731238 1.0001841534946796 -8.121525045885455e-06 -1.842708576403324e-05 -2.1547330704415247e-05 -9.654943541259697e-06 -1.0310017689544581e-11 -4.979855482887249e-07 2.02571381756719e-05 1.4470261777097332e-05 0.00018431235530905112 0.9999721744091983 0.9998219239219919 0.9993181728682881 -4.3750911940349075e-05 9.017529868851085e-06 -9.097456301252603e-06 -3.5934205699279535e-05 6.650909295374445e-11 -4.980312382690867e-07 2.790265428349581e-05 1.9931329076438882e-05 0.0006932808344491442 0.9999999925332623 0.999841794192174 1.0000001831429812 1.6348746896915482e-10 -1.0827485656658012e-08 -1.0827830926096726e-08 1.6406185109306016e-10 -1.246391661453613e-10 -4.968481636248316e-07 7.47021163650152e-09 3.7727437620464546e-08 1.8416685621092154e-07
4.352 0.99999181874392 0.9998359559573011 1.000145932236609 -1.2846489275382743e-06 -9.989081027673041e-06 -1.0454675769175795e-05 -1.6418536980591562e-06 -7.904937341966382e-11 -5.054945575261442e-07 8.182944788936204e-06 5.845380644591991e-06 0.00014593310050220365 0.9999991458464268 0.9998411896050026 1.0000197935046007 -1.3988559309545665e-08 -1.2014110004298389e-06 -1.206417876990102e-06 -1.8610221094222536e-08 -1.1840683414525144e-10 -5.050128152067789e-07 8.541553021486684e-07 6.10799817517298e-07 1.97934435629496e-05 0.9999999152775106 0.9998417391971982 1.0000020174859166 3.428016984685261e-11 -1.2101572196697172e-07 -1.2106547720151318e-07 -1.1306588033647487e-11 -1.2255635810899838e-10 -5.049568784460805e-07 8.472239936256543e-08 7.068638605483179e-08 2.017512424638204e-06 0.9999797773876605 0.9998273549227575 1.0001831945420936 -8.14446606369173e-06 -1.8389961168664025e-05 -2.150891622747055e-05 -9.671538745890347e-06 -8.456267088917585e-12 -5.061079955833291e-07 2.024439398691914e-05 1.4461156109699365e-05 0.00018335525137311108 0.9999723985641732 0.9998220842235888 0.9993162061108127 -4.3691520331357725e-05 9.190463271008146e-06 -8.834700285244568e-06 -3.579982390741518e-05 6.664273566542521e-11 -5.061471966771135e-07 2.7676647860672367e-05 1.976989836230017e-05 0.0006952018151959666 0.9999999925332018 0.9998417943796746 1.000000183141376 1.6348796470835168e-10 -1.0827464477086779e-08 -1.082780842730782e-08 1.6414857894007085e-10 -1.229207380243771e-10 -5.049511997606842e-07 7.471281757227511e-09 3.775563302421087e-08 1.8414240555237845e-07
4.362 0.9999918194779573 0.9998359566724325 1.0001457615132059 -1.2894464182940555e-06 -9.983449398838903e-06 -1.0449018272031458e-05 -1.6462533236111379e-06 -7.72296304689999e-11 -5.137299397452658e-07 8.182209159112351e-06 5.844853698714516e-06 0.00014576238707972056 0.9999991458472001 0.9998411897961699 1.0000197914991311 -1.4048231980353695e-08 -1.2013502484101338e-06 -1.2063571553607299e-06 -1.8669451392636483e-08 -1.1667629361049603e-10 -5.132397003624668e-07 8.541545299571252e-07 6.107990743330937e-07 1.979144039616746e-05 0.9999999152774511 0.9998417393877441 1.0000020174643829 3.37605702888415e-11 -1.2101508299579182e-07 -1.2106487018204632e-07 -1.1834749357929489e-11 -1.208386542870983e-10 -5.13182760488125e-07 8.472252827468161e-08 7.070047170116885e-08 2.0174914549602265e-06 0.9999797901200286 0.9998273642084138 1.0001822372119733 -8.167320603169131e-06 -1.8352856440393495e-05 -2.1470512918347565e-05 -9.688057101191889e-06 -6.60539110086975e-12 -5.143534666558334e-07 2.0231603751819515e-05 1.4452017658511782e-05 0.00018239978750322772 0.9999726226289505 0.9998222444637965 0.9993142735517767 -4.36308449997738e-05 9.362235817168086e-06 -8.572922471214228e-06 -3.5664804934874196e-05 6.678495973137468e-11 -5.143859244038931e-07 2.7450748635739267e-05 1.9608544404702575e-05 0.0006970886943613655 0.9999999925331401 0.9998417945702163 1.0000001831397514 1.6356373952192061e-10 -1.0827424581406556e-08 -1.082780017305632e-08 1.6421693823863468e-10 -1.2120441171159331e-10 -5.131769800884911e-07 7.472195251774543e-09 3.7785094605402996e-08 1.8412206270157942e-07
4.372 0.9999918202153564 0.9998359573930583 1.0001455908803945 -1.29423862408918e-06 -9.97781818678653e-06 -1.0443360991370146e-05 -1.6506479492599524e-06 -7.541246584696151e-11 -5.22089901417021e-07 8.1814701866858e-06 5.844324471187191e-06 0.00014559176439331203 0.9999991458479758 0.999841189990428 1.0000197894937273 -1.4107839118346105e-08 -1.2012894953383149e-06 -1.2062964399432327e-06 -1.872869397765271e-08 -1.1494761415204048e-10 -5.215910330487012e-07 8.541537720423791e-07 6.107985246692732e-07 1.978943743685211e-05 0.99999991527739 0.9998417395813786 1.0000020174428184 3.3300867593987386e-11 -1.2101444295522713e-07 -1.2106426894047918e-07 -1.2380541633521595e-11 -1.1912275659808458e-10 -5.215330742214291e-07 8.472266236574499e-08 7.071541600817218e-08 2.0174709138445575e-06 0.9999798028983963 0.999827373530025 1.0001812815040236 -8.190088800754045e-06 -1.8315771689766148e-05 -2.143212088872348e-05 -9.704498730002174e-06 -4.7578067455204685e-12 -5.227236507197801e-07 2.0218767637128293e-05 1.4442846541544619e-05 0.00018144596362233437 0.9999728465961663 0.9998224046374016 0.9993123750889974 -4.356889379364641e-05 9.532846896680493e-06 -8.312126730410003e-06 -3.552915684215578e-05 6.693530522242763e-11 -5.227491051933252e-07 2.7224964098721178e-05 1.9447272553237363e-05 0.0006989415687979017 0.9999999925330764 0.9998417947638459 1.0000001831380958 1.636992223893252e-10 -1.0827383847511707e-08 -1.0827797765223581e-08 1.6426762170102451e-10 -1.1948981373475743e-10 -5.215271902582993e-07 7.472964242900894e-09 3.7815988387624315e-08 1.8410567364868006e-07
4.382 0.9999918209561137 0.9998359581192239 1.0001454203381648 -1.2990255791036911e-06 -9.972187409552609e-06 -1.043770391708339e-05 -1.655037581655755e-06 -7.35981987640609e-11 -5.305761513882234e-07 8.180727868181015e-06 5.84379295873163e-06 0.00014542123243231197 0.9999991458487529 0.9998411901878242 1.000019787488382 -1.4167412527767478e-08 -1.2012287570556027e-06 -1.2062357171940515e-06 -1.878795266657215e-08 -1.1322144381519625e-10 -5.300685204420178e-07 8.541530215032472e-07 6.107981675175605e-07 1.9787434676697433e-05 0.9999999152773266 0.9998417397781474 1.0000020174212159 3.286911126596899e-11 -1.210138177007707e-07 -1.2106366017810423e-07 -1.2948204579054635e-11 -1.1740968481733544e-10 -5.300095263700713e-07 8.472279499913474e-08 7.073125732022233e-08 2.017450772773658e-06 0.9999798157226045 0.9998273828875243 1.0001803274179475 -8.21277080904201e-06 -1.827870702501172e-05 -2.139374024483164e-05 -9.720863760200451e-06 -2.9138719619796177e-12 -5.312202584923097e-07 2.0205885795001768e-05 1.443364286621913e-05 0.00018049377960965038 0.999973070458483 0.9998225647392095 0.9993105106195953 -4.350567461382196e-05 9.702295943158712e-06 -8.05231684673854e-06 -3.539288767286141e-05 6.709310548064305e-11 -5.312384443647574e-07 2.699930170133809e-05 1.9286088130130846e-05 0.0007007605361950623 0.9999999925330108 0.9998417949606104 1.0000001831364036 1.6386281539784967e-10 -1.0827357765424656e-08 -1.082778789911656e-08 1.6429675525457842e-10 -1.1777811104673548e-10 -5.300035373905146e-07 7.47358417589627e-09 3.7848392434103335e-08 1.8409298386244892e-07
4.392 0.9999918217002254 0.9998359588509735 1.0001452498865158 -1.3038073202031725e-06 -9.966557076284793e-06 -1.0432047045537069e-05 -1.659422231798019e-06 -7.178727872833735e-11 -5.391904197160935e-07 8.17998219166014e-06 5.843259150966529e-06 0.0001452507911760493 0.9999991458495324 0.9998411903884068 1.0000197854830981 -1.4226985920772042e-08 -1.2011680400066362e-06 -1.206174980718854e-06 -1.884723581031062e-08 -1.1149878301038204e-10 -5.386738910686616e-07 8.541522623466819e-07 6.107979877043155e-07 1.9785432118231047e-05 0.9999999152772614 0.9998417399780988 1.0000020173995776 3.243132478134151e-11 -1.2101321375539532e-07 -1.2106303758434898e-07 -1.354573023204327e-11 -1.1569977202098236e-10 -5.386138451809249e-07 8.472290137615813e-08 7.074796011831938e-08 2.0174312226830685e-06 0.9999798285924937 0.9998273922808456 1.000179374953451 -8.235366782758054e-06 -1.8241662545111036e-05 -2.1355371099366993e-05 -9.737152323278635e-06 -1.0742101123588924e-12 -5.398450214829314e-07 2.0192958368802936e-05 1.4424406732983063e-05 0.0001795432353295119 0.999973294208589 0.9998227247640457 0.9993086800400159 -4.3441195399702406e-05 9.87058244205253e-06 -7.79349653224838e-06 -3.525600545291756e-05 6.725832350990893e-11 -5.398556677572252e-07 2.6773768863306666e-05 1.9124996434085232e-05 0.0007025456951365251 0.999999992532943 0.9998417951605573 1.0000001831346754 1.6401977466615787e-10 -1.082735301030341e-08 -1.0827764503437712e-08 1.6429578245255113e-10 -1.1606923005410324e-10 -5.38607749209489e-07 7.473929297051212e-09 3.788225544117005e-08 1.8408627349766715e-07
4.402 0.999991822447689 0.9998359595883543 1.0001450795254547 -1.3085838728456938e-06 -9.960927184598026e-06 -1.0426390386592026e-05 -1.6638019096284456e-06 -6.99801516527716e-11 -5.479344582463137e-07 8.179233148222544e-06 5.842723039070968e-06 0.00014508044060865838 0.9999991458503147 0.999841190592224 1.000019783477884 -1.4286582583153848e-08 -1.201107340106099e-06 -1.206114237757741e-06 -1.8906550400858356e-08 -1.0977934578837673e-10 -5.47408894181321e-07 8.541514807734891e-07 6.107979659226664e-07 1.978342978367306e-05 0.9999999152771943 0.999841740181282 1.0000020173779118 3.1963975974051066e-11 -1.2101262690569013e-07 -1.2106240837960846e-07 -1.418049592871978e-11 -1.1399285834382537e-10 -5.473477799785369e-07 8.472295221022097e-08 7.076543513376117e-08 2.0174126429598953e-06 0.9999798415079053 0.999827401709924 1.0001784241102414 -8.257876865360872e-06 -1.820463833724555e-05 -2.1317013577678986e-05 -9.753364549696758e-06 7.605017712000054e-13 -5.485996925420097e-07 2.0179985504925344e-05 1.4415138244257816e-05 0.000178594330666547 0.9999735178391999 0.9998228847067552 0.9993068832460522 -4.3375464113750656e-05 1.00377059321054e-05 -7.5356694378277355e-06 -3.511851818463975e-05 6.743010703278331e-11 -5.486025230165236e-07 2.6548372984343485e-05 1.8964002749537075e-05 0.0007042971451524896 0.9999999925328736 0.999841795363736 1.0000001831329206 1.6414729274809818e-10 -1.0827365333229153e-08 -1.082773470677449e-08 1.6425796904180139e-10 -1.143637669244069e-10 -5.473415752918757e-07 7.473791689494139e-09 3.7917422687757167e-08 1.840898827533595e-07
4.412 0.9999918231985013 0.9998359603314134 1.000144909254991 -1.3133552458872528e-06 -9.955297727405056e-06 -1.0420733959218724e-05 -1.6681766180762839e-06 -6.817725074570344e-11 -5.568100398069702e-07 8.178480740928505e-06 5.8421846222852376e-06 0.00014491018072562223 0.9999991458511001 0.9998411907993262 1.0000197814727518 -1.434620938434316e-08 -1.2010466473103977e-06 -1.2060535046770284e-06 -1.8965896996086823e-08 -1.0806360945822852e-10 -5.562753012953112e-07 8.541506751633739e-07 6.107980890753619e-07 1.978142769348561e-05 0.9999999152771272 0.9998417403877466 1.0000020173562327 3.146032229235766e-11 -1.2101204695857504e-07 -1.210617892047074e-07 -1.4852654718192797e-11 -1.1228991828060443e-10 -5.562131015602168e-07 8.47229358160729e-08 7.078358518036694e-08 2.0173952972657063e-06 0.9999798544686807 0.9998274111746962 1.0001774748880243 -8.280301184225889e-06 -1.816763448310772e-05 -2.1278667814712176e-05 -9.769500562991289e-06 2.590432633999364e-12 -5.574860464189399e-07 2.0166967361844037e-05 1.4405837510735202e-05 0.00017764706553897715 0.999973741343058 0.9998230445622033 0.9993051201328524 -4.330848873561487e-05 1.0203665999420281e-05 -7.278839153050436e-06 -3.498043384114772e-05 6.760838380156203e-11 -5.574807794764137e-07 2.632312145356087e-05 1.8803112352927634e-05 0.0007060149867092802 0.9999999925328041 0.999841795570196 1.000000183131152 1.6423890530107883e-10 -1.0827384738445803e-08 -1.0827715034231511e-08 1.6418252377042528e-10 -1.1266221585306956e-10 -5.562067866660294e-07 7.473045022229421e-09 3.795371346853427e-08 1.8410677001989835e-07
4.422 0.9999918239526597 0.9998359610801981 1.0001447390751317 -1.3181214362396646e-06 -9.949668698113759e-06 -1.0415077780285313e-05 -1.6725463500814035e-06 -6.63786067878133e-11 -5.658189598231379e-07 8.177724984248097e-06 5.841643908226214e-06 0.0001447400115276884 0.9999991458518901 0.9998411910097632 1.0000197794677121 -1.4405860904490986e-08 -1.2009859528144127e-06 -1.2059927961791622e-06 -1.9025265835931868e-08 -1.0635227276146292e-10 -5.652749057330691e-07 8.541498569698179e-07 6.107983553831528e-07 1.977942583025298e-05 0.9999999152770606 0.999841740597543 1.000002017334549 3.0925894394147864e-11 -1.210114653718001e-07 -1.210611943412704e-07 -1.5552548763916587e-11 -1.1059110091401474e-10 -5.652116028972265e-07 8.472287233305066e-08 7.080234971593305e-08 2.0173789812411035e-06 0.9999798674746622 0.9998274206750988 1.000176527286496 -8.30263985519933e-06 -1.8130651065278656e-05 -2.1240333942013277e-05 -9.785560476712412e-06 4.4151353569836345e-12 -5.665058796365825e-07 2.0153904109559227e-05 1.4396504651458636e-05 0.00017670143988094436 0.9999739647129321 0.9998232043252745 0.9993033905949366 -4.324027726676182e-05 1.0368462270835478e-05 -7.0230091996402345e-06 -3.484176036304946e-05 6.779240387206338e-11 -5.664922278767617e-07 2.609802164864041e-05 1.8642330512715563e-05 0.0007076993211246235 0.9999999925327349 0.999841795779988 1.0000001831293797 1.643002303958757e-10 -1.0827402509242853e-08 -1.082771969122865e-08 1.6407915378419174e-10 -1.1096423057305052e-10 -5.652051760298465e-07 7.471809590014333e-09 3.799100429198744e-08 1.8413465453071536e-07
4.432 0.9999918247101608 0.9998359618347572 1.0001445689858792 -1.3228824374316825e-06 -9.944040095417473e-06 -1.0409421853903492e-05 -1.6769110897698616e-06 -6.458462410173151e-11 -5.749630353249595e-07 8.176965895605034e-06 5.841100906798665e-06 0.00014456993300810233 0.9999991458526847 0.9998411912235868 1.0000197774627697 -1.4465528115910863e-08 -1.2009252532822621e-06 -1.205932113300424e-06 -1.90846387445267e-08 -1.0464530802696622e-10 -5.744095224913803e-07 8.541490425318883e-07 6.107987708124282e-07 1.9777424121113962e-05 0.9999999152769941 0.9998417408107223 1.0000020173128668 3.03695378776054e-11 -1.2101087889284034e-07 -1.2106062558096464e-07 -1.6261941893991923e-11 -1.0889675506678274e-10 -5.743450993478116e-07 8.47228078810574e-08 7.082172260781136e-08 2.017362935436142e-06 0.9999798805256911 0.9998274302110695 1.000175581305343 -8.324892991335696e-06 -1.8093688171290628e-05 -2.1202012078061083e-05 -9.801544395022107e-06 6.234212113521998e-12 -5.756610107634215e-07 2.014079592066933e-05 1.4387139787170525e-05 0.00017575745360771797 0.9999741879416189 0.9998233639908735 0.9993016945262075 -4.3170837737061174e-05 1.0532094409615529e-05 -6.768183024143435e-06 -3.4702505659222516e-05 6.798261962284141e-11 -5.756386812456439e-07 2.5873080926480592e-05 1.8481662482362528e-05 0.0007093502504582889 0.9999999925326662 0.9998417959931626 1.0000001831276084 1.6433970291754536e-10 -1.0827415326386655e-08 -1.082774958147105e-08 1.6396670845725856e-10 -1.0927117295785722e-10 -5.743385583872853e-07 7.470473068976719e-09 3.8029271071928416e-08 1.8416516109031715e-07
4.442 0.9999918254710014 0.9998359625951397 1.0001443989872318 -1.32763824720825e-06 -9.938411922632213e-06 -1.0403766168667715e-05 -1.6812708182778947e-06 -6.279543494023039e-11 -5.842441060318734e-07 8.176203484751531e-06 5.8405556227850655e-06 0.00014439994514595797 0.9999991458534844 0.9998411914408474 1.0000197754579254 -1.4525205828577157e-08 -1.2008645492882992e-06 -1.2058714418493913e-06 -1.9143994036145762e-08 -1.0294287399892735e-10 -5.836809897462465e-07 8.541482416991956e-07 6.107993412086674e-07 1.9775422461606967e-05 0.999999915276929 0.9998417410273358 1.0000020172911863 2.979702630767788e-11 -1.2101028787595963e-07 -1.210600681909797e-07 -1.6959360330837078e-11 -1.0720706662864828e-10 -5.836154284031131e-07 8.472279012473472e-08 7.08417387693447e-08 2.0173461652186482e-06 0.9999798936216098 0.9998274397825464 1.0001746369442424 -8.347060708872379e-06 -1.8056745892267108e-05 -2.1163702325651338e-05 -9.817452418804654e-06 8.047368767488384e-12 -5.849532817578096e-07 2.0127642959546484e-05 1.4377743032808941e-05 0.0001748151065937121 0.9999744110219414 0.9998235235539251 0.9993000318199665 -4.310017821104789e-05 1.069456211622149e-05 -6.514364001006681e-06 -3.456267761237245e-05 6.817812463573287e-11 -5.849219752372241e-07 2.5648306611824528e-05 1.8321113492468996e-05 0.0007109678774455726 0.9999999925325987 0.9998417962097712 1.0000001831258396 1.6436276017829695e-10 -1.0827423719470134e-08 -1.0827791158131246e-08 1.6386628721049682e-10 -1.0758265992575672e-10 -5.836087718249891e-07 7.469517517166696e-09 3.806857398153824e-08 1.841874281563094e-07
4.452 0.9999918262351782 0.9998359633613946 1.0001442290791849 -1.332388866942285e-06 -9.93278418322805e-06 -1.0398110705283263e-05 -1.6856255201233973e-06 -6.101192762163661e-11 -5.936640347279612e-07 8.175437749277902e-06 5.840008052585741e-06 0.00014423004791429278 0.9999991458542886 0.9998411916615972 1.0000197734531793 -1.4584892768435159e-08 -1.2008038422492176e-06 -1.2058107605107279e-06 -1.9203313996654545e-08 -1.0124549630979306e-10 -5.930911679659279e-07 8.5414745122546e-07 6.108000661747504e-07 1.9773420769226816e-05 0.9999999152768648 0.999841741247435 1.0000020172695068 2.9209005417380605e-11 -1.210096938987225e-07 -1.21059501137724e-07 -1.762700008459693e-11 -1.0552233737602354e-10 -5.930244501428049e-07 8.472284177930981e-08 7.086244496941859e-08 2.0173279659664483e-06 0.9999799067622599 0.9998274493894687 1.000173694202863 -8.369143128471347e-06 -1.801982432018064e-05 -2.1125404779634583e-05 -9.833284653319715e-06 9.854127695600296e-12 -5.943845562181764e-07 2.0114445377792644e-05 1.4368314494366222e-05 0.00017387439868393707 0.9999746339467505 0.9998236830093749 0.9992984023689312 -4.302830678788238e-05 1.0855865132163194e-05 -6.261555445668278e-06 -3.4422284086041234e-05 6.837897254037934e-11 -5.943439685003986e-07 2.5423705992783278e-05 1.8160688747520445e-05 0.0007125523055091257 0.9999999925325322 0.9998417964298655 1.000000183124073 1.643701843808186e-10 -1.0827428936746858e-08 -1.0827822942983732e-08 1.6379536285879162e-10 -1.0589901196690819e-10 -5.930176762252759e-07 7.469264055672353e-09 3.810900723647526e-08 1.841938593382211e-07
4.462 0.9999918270026865 0.999835964133572 1.000144059261736 -1.3371342991770941e-06 -9.927156879067998e-06 -1.039245545118459e-05 -1.689975190032338e-06 -5.923378125685017e-11 -6.032247063924942e-07 8.174668679686695e-06 5.839458187542207e-06 0.00014406024129452722 0.9999991458550981 0.9998411918858887 1.0000197714485306 -1.4644588933389479e-08 -1.2007431315074503e-06 -1.2057500541809445e-06 -1.92625912595621e-08 -9.955309299821345e-11 -6.026419409047131e-07 8.541466584474954e-07 6.108009398990007e-07 1.9771419026036482e-05 0.9999999152768011 0.9998417414710724 1.0000020172478292 2.8605613305361885e-11 -1.2100909603774143e-07 -1.2105890853802126e-07 -1.825730772494429e-11 -1.0384258491561556e-10 -6.0257404796335e-07 8.472295164129048e-08 7.088387894647837e-08 2.0173082716837857e-06 0.9999799199474826 0.9998274590317762 1.0001727530808693 -8.391140372109e-06 -1.7982923544814678e-05 -2.1087119540510133e-05 -9.849041213102541e-06 1.1654641894347074e-11 -6.03956721476836e-07 2.010120331974135e-05 1.4358854272419203e-05 0.00017293532972902816 0.9999748567089249 0.9998238423521881 0.999296806065249 -4.295523159653473e-05 1.1016003242084851e-05 -6.009760631526893e-06 -3.428133293041916e-05 6.858511053591928e-11 -6.039065415451142e-07 2.5199286326055104e-05 1.8000393429565734e-05 0.0007141036388273357 0.9999999925324662 0.9998417966534981 1.0000001831223078 1.6436193560747674e-10 -1.0827430326911284e-08 -1.0827829422716806e-08 1.6376197935590175e-10 -1.0422041317513632e-10 -6.025671546128413e-07 7.469717223953428e-09 3.8150654827623886e-08 1.8418385339827455e-07
4.472 0.9999918277735231 0.9998359649117224 1.000143889534884 -1.3418745437677417e-06 -9.921530010277781e-06 -1.0386800407263314e-05 -1.694319834153944e-06 -5.74614490602308e-11 -6.129280305899015e-07 8.173896269283818e-06 5.838906020924279e-06 0.00014389052529002348 0.9999991458559111 0.9998411921137751 1.0000197694439814 -1.4704291771034128e-08 -1.2006824147787576e-06 -1.2056893209189466e-06 -1.9321829299173004e-08 -9.786609797681974e-11 -6.123352148160952e-07 8.541458512774998e-07 6.108019571013877e-07 1.9769417285719355e-05 0.9999999152767378 0.9998417416983011 1.0000020172261557 2.7989412576145263e-11 -1.2100849206838545e-07 -1.210582886925834e-07 -1.8854227757459157e-11 -1.0216810254972676e-10 -6.122661285092233e-07 8.472308683638106e-08 7.090606733330057e-08 2.017287611477331e-06 0.9999799331771193 0.9998274687094085 1.0001718135779216 -8.413052559312355e-06 -1.794604365409591e-05 -2.1048846722488113e-05 -9.864722223999199e-06 1.3448425439433217e-11 -6.136716877733629e-07 2.00879169325788e-05 1.4349362469632821e-05 0.00017199789962069607 0.9999750793013721 0.9998240015773523 0.9992952428005112 -4.2880960791155284e-05 1.1174976274233772e-05 -5.758982802582201e-06 -3.413983198387293e-05 6.879584786857708e-11 -6.136115992114036e-07 2.4975054847637263e-05 1.7840232705825145e-05 0.0007156219823912525 0.9999999925324007 0.9998417968807222 1.0000001831205467 1.6434084311329596e-10 -1.08274259658027e-08 -1.0827808932392795e-08 1.6376224589319674e-10 -1.0254726610722909e-10 -6.122591136236325e-07 7.470605484931194e-09 3.819357706597659e-08 1.8416320599617801e-07
4.482 0.9999918285476835 0.9998359656958963 1.000143719898627 -1.3466095995798912e-06 -9.915903578629964e-06 -1.038114558787924e-05 -1.6986594675186924e-06 -5.569515794729514e-11 -6.22775939508262e-07 8.173120522203621e-06 5.838351553654611e-06 0.0001437208999242892 0.9999991458567286 0.999841192345309 1.0000197674395332 -1.4763996869426542e-08 -1.2006216913485911e-06 -1.2056285724985516e-06 -1.9381040604383706e-08 -9.618480760302065e-11 -6.221729202122853e-07 8.54145027373383e-07 6.108031189912945e-07 1.9767415638596144e-05 0.9999999152766743 0.9998417419291743 1.0000020172044872 2.7364868649161485e-11 -1.2100788167715997e-07 -1.210576537705471e-07 -1.9430035939452996e-11 -1.004991033824278e-10 -6.221026218328037e-07 8.47232165452987e-08 7.092903462253945e-08 2.0172667408974727e-06 0.9999799464510132 0.9998274784223076 1.0001708756936756 -8.434879807802974e-06 -1.7909184736849987e-05 -2.101058645308604e-05 -9.880327820877176e-06 1.5235309920163763e-11 -6.235313894010068e-07 2.0074586374640007e-05 1.433983919649361e-05 0.00017106210829522534 0.9999753017170286 0.999824160679876 0.9992937124657618 -4.280550255062566e-05 1.133278409614128e-05 -5.509225175246264e-06 -3.399778907151514e-05 6.901107537788289e-11 -6.234610691103152e-07 2.4751018780728367e-05 1.768021173433253e-05 0.0007171074419996313 0.9999999925323347 0.9998417971115904 1.000000183118792 1.6431101282880208e-10 -1.0827414708592846e-08 -1.082777313408308e-08 1.6378335909244008e-10 -1.0087951714840709e-10 -6.220954837571136e-07 7.471571531122338e-09 3.823781902362867e-08 1.841400424946626e-07
4.492 0.9999918293251638 0.9998359664861469 1.0001435503529634 -1.3513394680479799e-06 -9.910277589526416e-06 -1.0375491012432156e-05 -1.7029941088735381e-06 -5.3935017159399096e-11 -6.327703890477267e-07 8.172341453010969e-06 5.8377947937383445e-06 0.0001435513652263903 0.9999991458575487 0.9998411925805463 1.0000197654351886 -1.4823702535378158e-08 -1.2005609641796576e-06 -1.2055678254219025e-06 -1.944024161504894e-08 -9.450898727720715e-11 -6.32157011100913e-07 8.54144195397304e-07 6.108044329443756e-07 1.9765414160386394e-05 0.9999999152766101 0.9998417421637474 1.0000020171828257 2.6733324905730498e-11 -1.2100726740095287e-07 -1.2105702011909272e-07 -2.0001042331931433e-11 -9.88357552569232e-11 -6.320854814221757e-07 8.472332962009262e-08 7.09528037502469e-08 2.017246206910138e-06 0.9999799597690051 0.9998274881704154 1.0001699394277794 -8.456622239273799e-06 -1.7872346885500082e-05 -2.0972338863415967e-05 -9.89585814302981e-06 1.7015406301613006e-11 -6.335377838740302e-07 2.006121181482268e-05 1.4330284570723299e-05 0.00017012795570487134 0.999975523948861 0.9998243196547899 0.9992922149515051 -4.27288650817123e-05 1.1489426614579197e-05 -5.2604909329456255e-06 -3.385521199993931e-05 6.92308002205986e-11 -6.334569027599889e-07 2.452718533488772e-05 1.7520335663243597e-05 0.0007185601241814056 0.9999999925322682 0.999841797346159 1.0000001831170446 1.642746506199725e-10 -1.0827399789329916e-08 -1.0827738250314765e-08 1.6380917025913103e-10 -9.92173920994252e-11 -6.320782185519604e-07 7.472376998764743e-09 3.8283412696125205e-08 1.8412013224866223e-07
4.502 0.9999918301059606 0.9998359672825268 1.0001433808978908 -1.3560641574762455e-06 -9.904652050489502e-06 -1.0369836694331347e-05 -1.707323775342448e-06 -5.218085479981901e-11 -6.42913359968782e-07 8.17155907829853e-06 5.837235750169682e-06 0.00014338192121020603 0.999999145858373 0.9998411928195422 1.0000197634309473 -1.4883414383024717e-08 -1.2005002382567465e-06 -1.205507090467748e-06 -1.949944680007608e-08 -9.283914996084553e-11 -6.422894659552907e-07 8.541433675716944e-07 6.108059052710452e-07 1.97634128763675e-05 0.9999999152765459 0.9998417424020755 1.000002017161173 2.608975458473619e-11 -1.2100665441367642e-07 -1.2105639890706602e-07 -2.05821499116845e-11 -9.717826285012272e-11 -6.422166854754497e-07 8.472343444956934e-08 7.097737845477206e-08 2.017226132379019e-06 0.9999799731309394 0.999827497953675 1.0001690047798781 -8.4782799823533e-06 -1.7835530194035412e-05 -2.093410407859861e-05 -9.911313327833807e-06 1.8788241431821425e-11 -6.436928530342604e-07 2.0047793423668556e-05 1.4320698711066237e-05 0.00016919544177424788 0.9999757459898667 0.9998244784971467 0.9992907501477204 -4.2651056623108324e-05 1.164490377445259e-05 -5.012783218699662e-06 -3.371210855182437e-05 6.945493100951161e-11 -6.436010762783584e-07 2.4303561696499426e-05 1.7360609624038563e-05 0.000719980136099727 0.9999999925322018 0.999841797584482 1.0000001831153058 1.6422622649089234e-10 -1.0827386238304748e-08 -1.0827715646399808e-08 1.6382515266185307e-10 -9.756112396104101e-11 -6.422092955895851e-07 7.472985835650102e-09 3.8330352380301626e-08 1.8410468084033826e-07
4.512 0.9999918308900714 0.9998359680850896 1.0001432115334095 -1.3607836832819048e-06 -9.899026967959056e-06 -1.0364182637783389e-05 -1.7116484785200513e-06 -5.0433090921296176e-11 -6.532068563735937e-07 8.170773406908991e-06 5.836674425824868e-06 0.00014321256786365745 0.9999991458592016 0.9998411930623532 1.0000197614268131 -1.4943145224214922e-08 -1.2004395181540022e-06 -1.205446369732558e-06 -1.9558665137269186e-08 -9.117526564368994e-11 -6.525722871611135e-07 8.541425497190659e-07 6.10807531950367e-07 1.9761411764755647e-05 0.9999999152764819 0.9998417426442157 1.0000020171395316 2.542166124868862e-11 -1.2100604699911914e-07 -1.2105579147301317e-07 -2.1181798414113125e-11 -9.552667938351182e-11 -6.524982362660552e-07 8.4723542833186e-08 7.100271556332085e-08 2.0172063557143256e-06 0.9999799865366584 0.9998275077720317 1.0001680717496118 -8.499853172681994e-06 -1.77987347557544e-05 -2.0895882214541172e-05 -9.926693507126878e-06 2.055350378928815e-11 -6.539986033407963e-07 2.003433136332301e-05 1.4311081730046651e-05 0.00016826456637460577 0.9999759678330726 0.9998246372020234 0.9992893179438667 -4.2572085443559405e-05 1.179921556363834e-05 -4.766105132750739e-06 -3.356848648143708e-05 6.96830799442492e-11 -6.538955891643303e-07 2.4080155018227563e-05 1.7201038723992945e-05 0.000721367585497842 0.9999999925321357 0.999841797826617 1.0000001831135796 1.6415338091146404e-10 -1.082737823484042e-08 -1.0827707286733175e-08 1.6382254152455674e-10 -9.591067666989089e-11 -6.524907175053464e-07 7.473480215407196e-09 3.837855348123478e-08 1.8409197760419085e-07
4.522 0.999991831677492 0.9998359688938909 1.0001430422595237 -1.3654980628777403e-06 -9.893402344931223e-06 -1.0358528839838431e-05 -1.7159682223636733e-06 -4.869166832108417e-11 -6.636529080344098e-07 8.169984435557886e-06 5.836110814073017e-06 0.00014304330515462082 0.9999991458600349 0.9998411933090363 1.0000197594227935 -1.500290917589659e-08 -1.200378804123514e-06 -1.2053856579876746e-06 -1.9617898320520878e-08 -8.951734348762301e-11 -6.630075017049246e-07 8.541417355532388e-07 6.10809294025379e-07 1.9759410792565717e-05 0.9999999152764185 0.9998417428902248 1.0000020171179098 2.4714410837432266e-11 -1.210054458335287e-07 -1.2105519321567964e-07 -2.1801843520654716e-11 -9.38808993955276e-11 -6.629321604226756e-07 8.472365169158153e-08 7.102871120184205e-08 2.0171867766194676e-06 0.9999799999860067 0.9998275176254303 1.0001671403366212 -8.52134194863493e-06 -1.7761960659699306e-05 -2.0857673379838062e-05 -9.94199880583899e-06 2.2311494783160996e-11 -6.644570659743864e-07 2.0020825783264538e-05 1.4301433730541424e-05 0.00016733532933562397 0.9999761894715388 0.9998247957645181 0.9992879182288975 -4.249195983654088e-05 1.1952362014883708e-05 -4.520459739010627e-06 -3.342435351404665e-05 6.991558738029951e-11 -6.643424659812607e-07 2.3856972414372715e-05 1.7041628042522714e-05 0.0007227225807183108 0.9999999925320705 0.999841798072621 1.000000183111873 1.6404159734450107e-10 -1.082737640617415e-08 -1.0827708058301426e-08 1.6379937729474378e-10 -9.426642565023929e-11 -6.629245106901426e-07 7.473893326196026e-09 3.842783181177187e-08 1.840811755355e-07
4.532 0.9999918324682209 0.9998359697089862 1.0001428730762418 -1.3702073096704937e-06 -9.887778181100403e-06 -1.0352875298450125e-05 -1.720283005525458e-06 -4.6956956407447074e-11 -6.742535689684497e-07 8.169192153557423e-06 5.8355449027018844e-06 0.00014287413305022457 0.9999991458608737 0.9998411935596506 1.0000197574189003 -1.506271626623676e-08 -1.2003180936557963e-06 -1.205324950534947e-06 -1.967714157286528e-08 -8.786541501508881e-11 -6.735971617401112e-07 8.541409103960766e-07 6.108111634318929e-07 1.9757409951859833e-05 0.9999999152763569 0.9998417431401612 1.0000020170963178 2.395833121873316e-11 -1.2100484798144351e-07 -1.210545991158125e-07 -2.2437659206848876e-11 -9.224129046917086e-11 -6.735205099785368e-07 8.472373837087855e-08 7.105522178014981e-08 2.01716758785266e-06 0.9999800134788279 0.9998275275138181 1.0001662105405447 -8.54274644392327e-06 -1.77252079908228e-05 -2.081947768314043e-05 -9.957229342845135e-06 2.4061813473704363e-11 -6.750702964621956e-07 2.000727682517878e-05 1.4291754809870935e-05 0.00016640773048662592 0.999976410898355 0.9998249541797538 0.9992865508912677 -4.241068811189518e-05 1.210434320612121e-05 -4.275850071078387e-06 -3.327971734542713e-05 7.015229589315151e-11 -6.749437562128347e-07 2.363402096600089e-05 1.688238263545063e-05 0.0007240452307676029 0.9999999925320063 0.9998417983225522 1.0000001831101968 1.6388074299376252e-10 -1.0827378029587478e-08 -1.0827712885708847e-08 1.637605677025892e-10 -9.262796075178233e-11 -6.735127269261312e-07 7.474110445603235e-09 3.847793742576219e-08 1.84074691740587e-07
4.542 0.9999918332622539 0.9998359705304319 1.000142703983573 -1.3749114282220424e-06 -9.88215447559729e-06 -1.0347222015090812e-05 -1.724592822993043e-06 -4.522861140798316e-11 -6.850109183785725e-07 8.168396553252512e-06 5.8349766816948995e-06 0.00014270505153527358 0.9999991458617183 0.9998411938142544 1.0000197554151442 -1.5122568297854428e-08 -1.2002573836604395e-06 -1.2052642462080866e-06 -1.973638730377315e-08 -8.621966258031046e-11 -6.843433443334943e-07 8.54140061586996e-07 6.108131152000517e-07 1.9755409267117893e-05 0.9999999152762973 0.999841743394084 1.0000020170747685 2.31513343765179e-11 -1.210042506692338e-07 -1.2105400795006462e-07 -2.3081673364057402e-11 -9.060778819884004e-11 -6.842653615852551e-07 8.472377513726237e-08 7.108211525582771e-08 2.0171491848989783e-06 0.9999800270149665 0.9998275374371415 1.0001652823610176 -8.56406678369716e-06 -1.768847683384535e-05 -2.0781295236472016e-05 -9.972385233745662e-06 2.5804590522387722e-11 -6.85840376095746e-07 1.9993684633847085e-05 1.4282045067463506e-05 0.00016548176969708565 0.9999766321066447 0.999825112442876 0.9992852158189349 -4.2328278590331893e-05 1.2255159256676425e-05 -4.032279138937363e-06 -3.313458564465719e-05 7.039315189645964e-11 -6.857015342805348e-07 2.3411307731740657e-05 1.6723307542435412e-05 0.000725335645366675 0.9999999925319447 0.9998417985764699 1.0000001831085639 1.6366909624733314e-10 -1.0827380207890911e-08 -1.0827720926022098e-08 1.637136284362945e-10 -9.099601280719965e-11 -6.842574431943088e-07 7.473929870759004e-09 3.852864008096289e-08 1.840770369936809e-07
4.552 0.9999918340595885 0.9998359713582856 1.0001425349815245 -1.3796104155668527e-06 -9.876531230511571e-06 -1.0341568993937968e-05 -1.7288976699034777e-06 -4.350670586358507e-11 -6.959270616150859e-07 8.167597638063315e-06 5.834406149467415e-06 0.00014253606061738185 0.9999991458625698 0.9998411940729075 1.0000197534115371 -1.5182458531795508e-08 -1.2001966737422677e-06 -1.2052035467361784e-06 -1.979562850693948e-08 -8.458004471545163e-11 -6.952481523281442e-07 8.541391880810448e-07 6.108151389763593e-07 1.9753408768244936e-05 0.9999999152762402 0.9998417436520526 1.0000020170532729 2.2299778123595044e-11 -1.2100365379155277e-07 -1.2105342159581754e-07 -2.37263199301118e-11 -8.898083321125734e-11 -6.951688174045986e-07 8.47237520798707e-08 7.11093275778588e-08 2.0171318170362685e-06 0.9999800405942669 0.99982754739535 1.0001643557976687 -8.585303085013087e-06 -1.7651767275732324e-05 -2.0743126154879567e-05 -9.98746659424034e-06 2.7539914325416464e-11 -6.967694111930337e-07 1.9980049365339858e-05 1.4272304610904873e-05 0.00016455744688651135 0.9999768530895626 0.9998252705490553 0.9992839128993649 -4.224473960092655e-05 1.2404810324352962e-05 -3.7897499277872602e-06 -3.298896605771996e-05 7.06377537693551e-11 -6.966178998773334e-07 2.3188839755905928e-05 1.6564407793107397e-05 0.000726593934939862 0.9999999925318854 0.9998417988344337 1.0000001831069845 1.6341326372593067e-10 -1.0827382467877221e-08 -1.0827733795043189e-08 1.636657904033097e-10 -8.936982593052321e-11 -6.951607617040333e-07 7.473241209869315e-09 3.857982462972432e-08 1.840908896469288e-07
4.562 0.9999918348602216 0.9998359721926047 1.0001423660701003 -1.384304262409186e-06 -9.870908451643566e-06 -1.033591623758969e-05 -1.7331975443860757e-06 -4.1791492138503885e-11 -7.070041288066639e-07 8.166795422117046e-06 5.833833313222166e-06 0.00014236716032012584 0.9999991458634282 0.9998411943356703 1.0000197514080844 -1.5242375472467287e-08 -1.2001359675884938e-06 -1.2051428517179627e-06 -1.9854860158990675e-08 -8.294659539699472e-11 -7.063137137708466e-07 8.541383010120142e-07 6.108172422454383e-07 1.97514084564066e-05 0.9999999152761865 0.999841743914128 1.000002017031836 2.1416078501483655e-11 -1.2100306043315123e-07 -1.2105283997102713e-07 -2.436713242113444e-11 -8.735964488797818e-11 -7.062330058386347e-07 8.472369030607318e-08 7.113688988566136e-08 2.017115257000818e-06 0.9999800542165733 0.9998275573883916 1.000163430850117 -8.606455458847776e-06 -1.7615079407055292e-05 -2.0704970550176926e-05 -1.0002473542656964e-05 2.926724333632623e-11 -7.078595343342107e-07 1.9966371186402505e-05 1.4262533555991315e-05 0.00016363476200224086 0.9999770738402977 0.9998254284934859 0.9992826420195359 -4.216007948405686e-05 1.2553296603418738e-05 -3.548265394257048e-06 -3.284286620976537e-05 7.088634141893157e-11 -7.076949784534161e-07 2.296662406756014e-05 1.6405688406767473e-05 0.0007278202105382716 0.9999999925318291 0.9998417990965036 1.0000001831054648 1.6312504141629995e-10 -1.0827388534107335e-08 -1.0827751121974158e-08 1.6362189503090364e-10 -8.774985162184093e-11 -7.062248104162268e-07 7.47217996586071e-09 3.863154120318612e-08 1.8411348710681916e-07
4.572 0.9999918356641497 0.999835973033448 1.0001421972493003 -1.388992957851896e-06 -9.865286144360766e-06 -1.0330263742962516e-05 -1.7374924475546007e-06 -4.008286059293229e-11 -7.182442765944899e-07 8.165989922341375e-06 5.833258182661688e-06 0.00014219835066521224 0.9999991458642936 0.9998411946026041 1.0000197494047893 -1.5302306115927426e-08 -1.200075268453366e-06 -1.2050821557458264e-06 -1.991408068257913e-08 -8.131947041551048e-11 -7.175421830156304e-07 8.541374163564178e-07 6.108194430280066e-07 1.9749408288045876e-05 0.9999999152761354 0.9998417441803704 1.0000020170104622 2.0513179475925415e-11 -1.2100247412860436e-07 -1.21052257824336e-07 -2.5002560640657697e-11 -8.574456793912625e-11 -7.174600805630861e-07 8.472363450052726e-08 7.116491059611866e-08 2.0170987796765964e-06 0.9999800678817309 0.9998275674162171 1.000162507517973 -8.627524014414174e-06 -1.7578413317813585e-05 -2.066682852910605e-05 -1.0017406200801164e-05 3.098693143079244e-11 -7.19112903757009e-07 1.9952650266159225e-05 1.4252732020282118e-05 0.00016271371497697862 0.9999772943520711 0.9998255862713864 0.9992814030659419 -4.207430659400013e-05 1.2700618329076114e-05 -3.3078284628323746e-06 -3.269629370529801e-05 7.113835782597975e-11 -7.189349217748836e-07 2.274466767176646e-05 1.6247154385685123e-05 0.0007290145837534093 0.9999999925317764 0.9998417993627408 1.0000001831040082 1.6281790347083069e-10 -1.0827401492679718e-08 -1.0827767755957966e-08 1.635835809609836e-10 -8.613611539284263e-11 -7.174517434820016e-07 7.471120533365764e-09 3.868397948214258e-08 1.8413654794890396e-07
4.582 0.9999918364713699 0.9998359738808749 1.0001420285191234 -1.3936764920529207e-06 -9.859664310502388e-06 -1.0324611503745816e-05 -1.7417823824516806e-06 -3.838101896105127e-11 -7.296496880290545e-07 8.165181148037238e-06 5.83268076237731e-06 0.00014202963165896822 0.9999991458651661 0.9998411948737705 1.0000197474016528 -1.5362236995182674e-08 -1.2000145753810869e-06 -1.2050214503153864e-06 -1.9973290534064325e-08 -7.969851551451828e-11 -7.289357407274303e-07 8.541365430398193e-07 6.108217574405206e-07 1.9747408195824187e-05 0.9999999152760884 0.9998417444508422 1.000002016989152 1.9604552808882776e-11 -1.2100189397270307e-07 -1.210516661029944e-07 -2.563312662419893e-11 -8.413564959561191e-11 -7.288522220044194e-07 8.472362651766104e-08 7.119352329947613e-08 2.017081530338242e-06 0.999980081589584 0.9998275774787767 1.0001615858008417 -8.648508861095895e-06 -1.7541769093912224e-05 -2.062870019521656e-05 -1.0032264691935738e-05 3.269891128761096e-11 -7.30531704047037e-07 1.9938886765550697e-05 1.4242900115638251e-05 0.000161794305700267 0.999977514618138 0.9998257438780015 0.9992801959246023 -4.19874292993887e-05 1.284677578040639e-05 -3.0684420278491935e-06 -3.2549256127876954e-05 7.139495731346579e-11 -7.303399068799617e-07 2.2522977538587656e-05 1.6088810707344324e-05 0.000730177166679135 0.999999992531727 0.9998417996332073 1.0000001831026155 1.62504613928461e-10 -1.0827420890332284e-08 -1.0827774990769371e-08 1.6355027199453104e-10 -8.452846534855851e-11 -7.28843740864968e-07 7.470483167449045e-09 3.873738222370496e-08 1.8415048853645912e-07
4.592 0.999991837281877 0.9998359747349451 1.0001418598795666 -1.398354854288236e-06 -9.854042945349433e-06 -1.0318959516883155e-05 -1.7460673518628864e-06 -3.6685920359193405e-11 -7.412225725497086e-07 8.164369096834065e-06 5.832101048394234e-06 0.00014186100328953267 0.9999991458660463 0.999841195149232 1.0000197453986759 -1.5422154837719364e-08 -1.1999538816661248e-06 -1.204960729260357e-06 -2.0032489927438388e-08 -7.808373991142026e-11 -7.404965937445388e-07 8.54135677130968e-07 6.108241909640621e-07 1.9745408130813696e-05 0.9999999152760439 0.9998417447256054 1.0000020169679054 1.8703692618172928e-11 -1.2100131310864233e-07 -1.2105105874796372e-07 -2.625879108375067e-11 -8.253265893705723e-11 -7.404116368577998e-07 8.472368046301207e-08 7.12228320868331e-08 2.017063028012714e-06 0.999980095339977 0.999827587576023 1.0001606656983202 -8.66941010827205e-06 -1.75051468147812e-05 -2.0590585654111966e-05 -1.004704913924468e-05 3.440323080023802e-11 -7.421181461263071e-07 1.9925080833256365e-05 1.4233037944966988e-05 0.00016087653402158166 0.9999777346317881 0.9998259013085999 0.9992790204810671 -4.189945598288803e-05 1.2991769283076668e-05 -2.830108958259347e-06 -3.240176103693149e-05 7.165517538001011e-11 -7.419121383868291e-07 2.230156059912954e-05 1.5930662321372583e-05 0.0007313080719450021 0.9999999925316804 0.9998417999079652 1.0000001831012872 1.621989762012897e-10 -1.0827439398807394e-08 -1.0827766310343534e-08 1.635219015976225e-10 -8.292678886408071e-11 -7.40403009434591e-07 7.470488553034325e-09 3.87919483824056e-08 1.8415004203498655e-07
4.602 0.999991838095669 0.9998359755957197 1.000141691330628 -1.4030280320497191e-06 -9.848422040500525e-06 -1.0313307785986652e-05 -1.7503473567061466e-06 -3.499727534387885e-11 -7.5296516624168e-07 8.163553759084114e-06 5.8315190310316546e-06 0.0001416924655290733 0.9999991458669328 0.9998411954290518 1.000019743395859 -1.5482044690269784e-08 -1.199893176514275e-06 -1.204899993691884e-06 -2.009167741465119e-08 -7.647512811620627e-11 -7.522269763649831e-07 8.541348051434777e-07 6.108267377654325e-07 1.974340808507033e-05 0.9999999152760024 0.9998417450047237 1.0000020169467232 1.7824788882404484e-11 -1.2100072070782817e-07 -1.2105043656085766e-07 -2.6877937647920648e-11 -8.093588637139713e-11 -7.521405586367425e-07 8.472377641132848e-08 7.125288236996491e-08 2.0170434151575494e-06 0.9999801091327546 0.9998275977079075 1.000159747210002 -8.690227863335652e-06 -1.746854655634713e-05 -2.0552485018365232e-05 -1.006175966444332e-05 3.609994636633139e-11 -7.538744683592706e-07 1.9911232610536477e-05 1.4223145605704049e-05 0.00015996039977583216 0.999977954386346 0.9998260585584772 0.999277876620423 -4.181039503880186e-05 1.3135599206062449e-05 -2.592832102673484e-06 -3.2253815967793446e-05 7.191946515304598e-11 -7.536538470987279e-07 2.208042375037343e-05 1.5772714152905826e-05 0.0007324074127961625 0.9999999925316373 0.9998418001870781 1.0000001831000238 1.6191537461405693e-10 -1.082744653346243e-08 -1.08277430000127e-08 1.6349988320742492e-10 -8.133115671185924e-11 -7.521317826053527e-07 7.47104217803781e-09 3.8847775601275955e-08 1.8413701767457575e-07
4.612 0.9999918389127405 0.9998359764632595 1.0001415228723023 -1.4076960123851775e-06 -9.842801590987863e-06 -1.0307656322025642e-05 -1.7546223972747965e-06 -3.331503518417482e-11 -7.648797327261042e-07 8.162735128278718e-06 5.83093470231873e-06 0.0001415240183425285 0.9999991458678259 0.9998411957132932 1.0000197413931988 -1.5541890831802364e-08 -1.1998324524650896e-06 -1.2048392519073439e-06 -2.0150849883752058e-08 -7.487250171371482e-11 -7.641291490620117e-07 8.541339148710088e-07 6.108293879299176e-07 1.9741408083308596e-05 0.9999999152759634 0.9998417452882604 1.000002016925603 1.698367746934967e-11 -1.2100010952361672e-07 -1.2104980787985646e-07 -2.748772127284473e-11 -7.934532122713984e-11 -7.640412478402652e-07 8.472387765457884e-08 7.128366658456537e-08 2.0170232930790917e-06 0.9999801229677614 0.9998276078743844 1.000158830335471 -8.710962232806604e-06 -1.7431968396700218e-05 -2.0514398407633233e-05 -1.0076396387395722e-05 3.778893280888528e-11 -7.658029359500027e-07 1.989734224196913e-05 1.4213223197419134e-05 0.00015904590281460887 0.999978173875171 0.9998262156229536 0.9992767642272959 -4.172025487248417e-05 1.3278265954957978e-05 -2.356614289087191e-06 -3.210542843017153e-05 7.218769964571235e-11 -7.655672910254231e-07 2.18595738662471e-05 1.561497111050575e-05 0.0007334753031497596 0.9999999925315961 0.9998418004706093 1.0000001830988223 1.6166979010954233e-10 -1.0827434518185744e-08 -1.0827713554420688e-08 1.6348738847392748e-10 -7.974132288440023e-11 -7.640323210958125e-07 7.47182615334376e-09 3.890486062933793e-08 1.8411840420137432e-07
4.622 0.9999918397330881 0.9998359773376272 1.0001413545045779 -1.4123587831210058e-06 -9.837181600242294e-06 -1.0302005138062922e-05 -1.7588924736206438e-06 -3.16393647682063e-11 -7.769685623598528e-07 8.161913208879718e-06 5.8303480617368616e-06 0.00014135566169780486 0.9999991458687241 0.9998411960020214 1.0000197393906878 -1.560167879308075e-08 -1.199771710055986e-06 -1.204778514854841e-06 -2.0210005091694283e-08 -7.327585003953949e-11 -7.762054001704569e-07 8.541330045190352e-07 6.108321353521532e-07 1.9739408154183986e-05 0.9999999152759262 0.9998417455762801 1.0000020169045367 1.6195216576040892e-11 -1.2099948008532523e-07 -1.2104918371687007e-07 -2.8085849598547243e-11 -7.776027586254365e-11 -7.761159924881077e-07 8.472395658436603e-08 7.131515107732292e-08 2.0170032996793506e-06 0.9999801368448427 0.9998276180754075 1.000157915074302 -8.731613324146748e-06 -1.739541242267991e-05 -2.047632594300506e-05 -1.0090959429066264e-05 3.9470329229899506e-11 -7.779058411075767e-07 1.9883409883206514e-05 1.420327082742996e-05 0.00015813304302064618 0.9999783930916576 0.9998263724973759 0.9992756831858546 -4.162904390184673e-05 1.3419769967643947e-05 -2.1214583178934802e-06 -3.19566059115105e-05 7.245984449276104e-11 -7.776547550621749e-07 2.1639017805159806e-05 1.5457438091646067e-05 0.0007345118575768804 0.9999999925315566 0.9998418007586234 1.0000001830976757 1.6147681722607649e-10 -1.082740436074468e-08 -1.0827688837789398e-08 1.6348659588880345e-10 -7.815753436104193e-11 -7.761069127639559e-07 7.472516574951285e-09 3.8963141657464245e-08 1.8410159383496789e-07
4.632 0.9999918405567068 0.9998359782188851 1.0001411862274383 -1.4170163364799004e-06 -9.831562080384272e-06 -1.0296354242743826e-05 -1.7631575897640446e-06 -2.9970188225484245e-11 -7.892339741459821e-07 8.16108801583239e-06 5.829759115981117e-06 0.00014118739557332196 0.9999991458696275 0.9998411962953019 1.0000197373883124 -1.5661398502716216e-08 -1.1997109597529316e-06 -1.2047177884597723e-06 -2.026914462229935e-08 -7.168491744815451e-11 -7.88458045649745e-07 8.541320840161915e-07 6.108349804166005e-07 1.9737408304849902e-05 0.9999999152758893 0.9998417458688486 1.0000020168835106 1.5469660004093614e-11 -1.2099884260089072e-07 -1.2104857063741798e-07 -2.8673873281917634e-11 -7.618100690265056e-11 -7.883671086885273e-07 8.472401084907532e-08 7.134730310457667e-08 2.016983734549896e-06 0.9999801507638424 0.999827628310932 1.0001570014260575 -8.752181249264929e-06 -1.7358878729879245e-05 -2.0438267741157332e-05 -1.0105448913897783e-05 4.1144349500954056e-11 -7.901855041526182e-07 1.986943570047263e-05 1.4193288610410904e-05 0.00015722182029885071 0.9999786120292372 0.9998265291771188 0.9992746333798134 -4.15367705600362e-05 1.3560111712108448e-05 -1.8873669563451843e-06 -3.18073558789623e-05 7.273623793112731e-11 -7.899185520354113e-07 2.1418762409396277e-05 1.5300119982241254e-05 0.0007355171912127752 0.999999992531518 0.9998418010511861 1.0000001830965695 1.6134679579213055e-10 -1.0827366174133224e-08 -1.0827674608785477e-08 1.6349605658458622e-10 -7.657947760524635e-11 -7.88357873276291e-07 7.472970183499584e-09 3.902254875736403e-08 1.8409013288942462e-07
4.642 0.9999918413835927 0.9998359791070979 1.0001410180408636 -1.4216686721096822e-06 -9.82594304867639e-06 -1.029070363766237e-05 -1.7674177551926173e-06 -2.8307071923420336e-11 -8.016783137539437e-07 8.160259566375819e-06 5.829167873473051e-06 0.00014101921995949795 0.999999145870535 0.9998411965932005 1.000019735386055 -1.5721046725317963e-08 -1.1996502159612046e-06 -1.2046570717931387e-06 -2.0328275319999452e-08 -7.009981879121364e-11 -8.008894293003881e-07 8.541311672537193e-07 6.10837926712073e-07 1.973540851721317e-05 0.999999915275853 0.9998417461660319 1.0000020168625072 1.4809619797142497e-11 -1.2099821172952159e-07 -1.2104796697130975e-07 -2.925847654097869e-11 -7.460773297594922e-11 -8.007969392559862e-07 8.472405887054285e-08 7.138010445445602e-08 2.0169644747184152e-06 0.9999801647246066 0.9998276385809145 1.0001560893902928 -8.77266612743572e-06 -1.73223674176869e-05 -2.040022391097864e-05 -1.0119864971549936e-05 4.281083820276654e-11 -8.026442735438546e-07 1.9855419861828304e-05 1.4183276662449268e-05 0.00015631223455293448 0.9999788306813778 0.9998266856575817 0.9992736146924417 -4.144344329695855e-05 1.3699291692156061e-05 -1.6543429344590079e-06 -3.1657685780617425e-05 7.301665074455738e-11 -8.023610222845409e-07 2.11988144963541e-05 1.5143021650603196e-05 0.0007364914196548262 0.9999999925314796 0.9998418013483639 1.0000001830954866 1.6128203541036611e-10 -1.0827334703715236e-08 -1.0827670072258075e-08 1.635089984202186e-10 -7.500712324071024e-11 -8.007875457138758e-07 7.473258404613532e-09 3.908303637843847e-08 1.8408273586812784e-07
4.652 0.9999918422137423 0.9998359800023301 1.0001408499448334 -1.4263157980809149e-06 -9.820324518597532e-06 -1.0285053320022338e-05 -1.7716729841774796e-06 -2.665011923977227e-11 -8.143039558927418e-07 8.159427870265053e-06 5.8285743374251605e-06 0.00014085113485662876 0.999999145871446 0.9998411968957847 1.0000197333838983 -1.5780629007154475e-08 -1.1995894900476118e-06 -1.2045963595901237e-06 -2.0387408594231246e-08 -6.852013371427034e-11 -8.1350192297832e-07 8.541302615488962e-07 6.108409744710814e-07 1.97334087684736e-05 0.9999999152758169 0.9998417464678971 1.0000020168415098 1.4209127314643603e-11 -1.209975986317253e-07 -1.2104736759905587e-07 -2.985104896253654e-11 -7.304011940380951e-11 -8.13407855689615e-07 8.472411975463078e-08 7.14135489876373e-08 2.0169452226770826e-06 0.99998017872698 0.9998276488853124 1.0001551789665561 -8.79306808655063e-06 -1.728587858233553e-05 -2.0362194556708996e-05 -1.0134207735428213e-05 4.4470079771014903e-11 -8.152845250250003e-07 1.984136252722476e-05 1.4173235093909956e-05 0.00015540428566807862 0.9999790490415846 0.9998268419341935 0.9992726270065714 -4.134907058030855e-05 1.383731045498247e-05 -1.4223889484678481e-06 -3.150760304524531e-05 7.330174291078984e-11 -8.149845349671562e-07 2.0979180848499692e-05 1.4986147940294692e-05 0.0007374346589160554 0.9999999925314415 0.9998418016502237 1.0000001830944103 1.6127739845568263e-10 -1.0827321116718637e-08 -1.0827669833988898e-08 1.6351413598489728e-10 -7.344058550549372e-11 -8.13398301829786e-07 7.473535350988322e-09 3.914458857803984e-08 1.8407605757876505e-07
4.662 0.9999918430471515 0.9998359809046475 1.0001406819393308 -1.4309577294916874e-06 -9.81470649459863e-06 -1.0279403288954736e-05 -1.7759232915476332e-06 -2.4999145712132406e-11 -8.271133035808515e-07 8.15859292539572e-06 5.827978502807757e-06 0.00014068314026726957 0.9999991458723614 0.9998411972031233 1.000019731381829 -1.5840158145425766e-08 -1.1995287841710032e-06 -1.204535647960741e-06 -2.0446556758313143e-08 -6.694620334499166e-11 -8.262979272108685e-07 8.541293619758562e-07 6.108441168378432e-07 1.973140905706865e-05 0.99999991527578 0.9998417467745133 1.0000020168205048 1.3656112280128969e-11 -1.2099700539435384e-07 -1.2104676913856003e-07 -3.0464091091760936e-11 -7.147797935391548e-11 -8.262022586438845e-07 8.472419293856479e-08 7.14476327044996e-08 2.0169258759338327e-06 0.9999801927708095 0.9998276592240845 1.0001542701543957 -8.813387260853517e-06 -1.7249412309903264e-05 -2.0324179784377893e-05 -1.0148477340846485e-05 4.612191335745616e-11 -8.281086636412439e-07 1.9827263844326244e-05 1.4163164006449509e-05 0.00015449797351192794 0.999979267103399 0.99982699800241 0.9992716702046056 -4.125366089324221e-05 1.3974168596649796e-05 -1.1915076650443963e-06 -3.1357115077757265e-05 7.359096863006145e-11 -8.277914870145456e-07 2.0759868209253357e-05 1.4829503667266543e-05 0.0007383470254647752 0.999999992531403 0.9998418019568339 1.0000001830933265 1.6131962564378826e-10 -1.0827327312661703e-08 -1.0827670167797159e-08 1.6349883101123477e-10 -7.187988452497948e-11 -8.261925417715752e-07 7.47385016400627e-09 3.920720474881872e-08 1.840688744400893e-07
4.672 0.9999918438838169 0.9998359818141179 1.0001405140243462 -1.4355944860039944e-06 -9.809088971977122e-06 -1.0273753548821159e-05 -1.7801686887747758e-06 -2.3354328916344462e-11 -8.4010878786085e-07 8.157754722355756e-06 5.827380359345358e-06 0.00014051523618720607 0.9999991458732801 0.9998411975152852 1.0000197293798407 -1.5899651588712847e-08 -1.1994680911466626e-06 -1.204474938636013e-06 -2.0505728982465562e-08 -6.537777386964487e-11 -8.392798709584649e-07 8.541284549738266e-07 6.108473417929188e-07 1.9729409407152498e-05 0.9999999152757437 0.99984174708595 1.0000020167994854 1.3133201454096424e-11 -1.2099642523871817e-07 -1.2104617296590057e-07 -3.1106891538614286e-11 -6.992134322920368e-11 -8.391825764424581e-07 8.472425472484162e-08 7.148234730877934e-08 2.0169066932706636e-06 0.9999802068559416 0.9998276695971908 1.0001533629533608 -8.83362378959389e-06 -1.7212968677180753e-05 -2.0286179704866722e-05 -1.0162673919321784e-05 4.776655099890158e-11 -8.411191226206486e-07 1.981312395318526e-05 1.4153063496254017e-05 0.0001535932979506242 0.9999794848604017 0.999827153857715 0.9992707441685273 -4.11572227303805e-05 1.4109866762024896e-05 -9.617017260232995e-07 -3.120622925700043e-05 7.388462074908206e-11 -8.407843038437359e-07 2.0540883288228854e-05 1.4673093623247137e-05 0.0007392286363170846 0.9999999925313641 0.9998418022682645 1.000000183092229 1.6139219923650095e-10 -1.0827346449986087e-08 -1.0827672838124656e-08 1.6345345920777738e-10 -7.032419510684563e-11 -8.391726938664437e-07 7.474062749525174e-09 3.927088370270687e-08 1.8406404683665712e-07
4.682 0.999991844723735 0.9998359827308089 1.0001403461998755 -1.440226086883614e-06 -9.80347194114756e-06 -1.026810410761987e-05 -1.7844091815541442e-06 -2.171540959781275e-11 -8.532928701139949e-07 8.156913253961955e-06 5.826779898642849e-06 0.0001403474226036476 0.9999991458742031 0.999841197832342 1.000019727377933 -1.5959126403887866e-08 -1.1994073993800492e-06 -1.2044142374808408e-06 -2.056492872321279e-08 -6.381436340251079e-11 -8.524502123809761e-07 8.541275281607954e-07 6.108506387578697e-07 1.972740984887645e-05 0.999999915275707 0.999841747402277 1.0000020167784514 1.2623191533800462e-11 -1.2099584601144914e-07 -1.210455845823911e-07 -3.178284805405195e-11 -6.83700658029057e-11 -8.52351266480501e-07 8.4724275178082e-08 7.151768296892499e-08 2.0168881082905287e-06 0.9999802209822224 0.9998276800045928 1.000152457363001 -8.853777811692443e-06 -1.7176547755973367e-05 -2.024819443266017e-05 -1.0176797596138133e-05 4.940422162150002e-11 -8.543183646859064e-07 1.9798942996193633e-05 1.4142933661460881e-05 0.00015269025887018197 0.9999797023062102 0.99982730949562 0.9992698487799032 -4.105976459306077e-05 1.424440563939445e-05 -7.329737448791897e-07 -3.1054952930580695e-05 7.41829635959727e-11 -8.539654401943972e-07 2.0322232771257997e-05 1.4516922583611654e-05 0.0007400796091010669 0.9999999925313252 0.999841802584586 1.0000001830911174 1.614781483753151e-10 -1.0827366932387965e-08 -1.0827683613494993e-08 1.6337518087173594e-10 -6.877379923136093e-11 -8.523412160024546e-07 7.473941096570763e-09 3.9335618850616095e-08 1.8406648412379986e-07
4.692 0.999991845566903 0.9998359836547891 1.0001401784659192 -1.4448525498310819e-06 -9.797855395300939e-06 -1.0262454970500406e-05 -1.788644767810312e-06 -2.0082273306738097e-11 -8.666680397788639e-07 8.156068523012423e-06 5.826177119294526e-06 0.00014017969949805124 0.9999991458751298 0.9998411981543643 1.0000197253761094 -1.6018597523579943e-08 -1.1993466996820555e-06 -1.2043535470199061e-06 -2.062415132762789e-08 -6.225670165873593e-11 -8.658114383893654e-07 8.541265798291832e-07 6.108540040577877e-07 1.9725410385176093e-05 0.9999999152756706 0.9998417477235666 1.0000020167574069 1.2111183772556398e-11 -1.2099525920775475e-07 -1.2104500747699724e-07 -3.2487678112949515e-11 -6.682364349028003e-11 -8.657108162075868e-07 8.472424320862377e-08 7.155363685165236e-08 2.0168703312862838e-06 0.9999802351494995 0.9998276904462519 1.0001515533828667 -8.873849464765034e-06 -1.7140149620877613e-05 -2.021022407909386e-05 -1.019084848875561e-05 5.1034606263563415e-11 -8.677088814202051e-07 1.978472112593165e-05 1.4132774607290914e-05 0.00015178885618273179 0.9999799194344818 0.999827464911665 0.9992689839198872 -4.096129498649812e-05 1.4377785953421504e-05 -5.053263003672448e-07 -3.0903293415322785e-05 7.448587645078282e-11 -8.67337379889267e-07 2.0103923328727594e-05 1.4360995312503648e-05 0.0007409000620411856 0.9999999925312875 0.9998418029058697 1.0000001830899958 1.6156194443073083e-10 -1.0827379442995161e-08 -1.0827705491923752e-08 1.6326835353538094e-10 -6.722868807751507e-11 -8.657005950148383e-07 7.473367200708918e-09 3.94014069209658e-08 1.840786968751542e-07
4.702 0.9999918464133173 0.999835984586129 1.0001400108224814 -1.4494738886607818e-06 -9.792239334285492e-06 -1.0256806135658101e-05 -1.7928754401451483e-06 -1.845468496392864e-11 -8.8023681648009e-07 8.155220542568277e-06 5.825572027144317e-06 0.00014001206685319986 0.9999991458760618 0.9998411984814249 1.0000197233743777 -1.6078076288336015e-08 -1.1992859895428613e-06 -1.20429286277113e-06 -2.0683386975209323e-08 -6.070387774555867e-11 -8.793660657963696e-07 8.541256201822216e-07 6.108574420650077e-07 1.972341097425809e-05 0.9999999152756346 0.9998417480498906 1.0000020167363592 1.158565840404404e-11 -1.209946617452174e-07 -1.210444362467348e-07 -3.321060683147117e-11 -6.528289771051831e-11 -8.792637416548683e-07 8.472417980096247e-08 7.159022092029103e-08 2.0168530638130002e-06 0.9999802493576204 0.9998277009221316 1.0001506510125044 -8.893838882504576e-06 -1.710377435222222e-05 -2.0172268747600616e-05 -1.0204826709359909e-05 5.2658329548675505e-11 -8.812931944613097e-07 1.977045850511404e-05 1.4122586446284481e-05 0.00015088908981296677 0.9999801362389108 0.9998276201014185 0.9992681494692227 -4.08618224189788e-05 1.4510008460693912e-05 -2.7876193097800727e-07 -3.07512579987455e-05 7.479372235123027e-11 -8.809026358764187e-07 1.9885961615455128e-05 1.4205316563225654e-05 0.0007416901138661343 0.9999999925312495 0.9998418032321876 1.0000001830888716 1.616321242732522e-10 -1.0827381361478069e-08 -1.0827733754409516e-08 1.6314301571275143e-10 -6.568876893483568e-11 -8.792533472019601e-07 7.472485206459816e-09 3.946826155574964e-08 1.8409753869037212e-07
4.712 0.9999918472629746 0.9998359855248996 1.0001398432695665 -1.4540901138151513e-06 -9.786623763419533e-06 -1.0251157593659477e-05 -1.7971011883984286e-06 -1.6832836095082108e-11 -8.940017497846005e-07 8.15436932862196e-06 5.824964630396312e-06 0.0001398445246585191 0.9999991458769977 0.9998411988135969 1.0000197213727464 -1.6137570101845714e-08 -1.1992252719929132e-06 -1.2042321730628117e-06 -2.0742623102782616e-08 -5.91562382189162e-11 -8.931166412151776e-07 8.541246642033258e-07 6.108609608357895e-07 1.9721411543877976e-05 0.9999999152755997 0.9998417483813227 1.0000020167153167 1.1039315488392537e-11 -1.209940571357474e-07 -1.2104385940290414e-07 -3.393983531450606e-11 -6.374675284907801e-11 -8.930125892162217e-07 8.472412778748773e-08 7.162746179051941e-08 2.016835580594567e-06 0.999980263606432 0.9998277114321967 1.0001497502514582 -8.913746195578637e-06 -1.7067422036152026e-05 -2.013432853461642e-05 -1.0218732367838445e-05 5.427544404776545e-11 -8.950738545820524e-07 1.975615529902884e-05 1.4112369292951545e-05 0.00014999095967521217 0.9999803527132317 0.9998277750604783 0.9992673453082471 -4.076135540027652e-05 1.4641073950086417e-05 -5.328313537250418e-08 -3.059885394251849e-05 7.510619818389763e-11 -8.946637514679723e-07 1.9668354263337397e-05 1.4049891073018563e-05 0.0007424498837050264 0.9999999925312127 0.9998418035636136 1.000000183087753 1.616810362231662e-10 -1.0827376071260892e-08 -1.082775623855794e-08 1.630113810990533e-10 -6.415364681373566e-11 -8.930020185775077e-07 7.471659315815582e-09 3.953621985820304e-08 1.8411504155373937e-07
4.722 0.9999918481158713 0.9998359864711724 1.000139675807179 -1.458701233074913e-06 -9.78100869029793e-06 -1.0245509335044684e-05 -1.801322005112339e-06 -1.5216093997361673e-11 -9.079654181916025e-07 8.153514890937793e-06 5.8243549327811805e-06 0.00013967707291091285 0.9999991458779389 0.9998411991509546 1.000019719371224 -1.6197084372339477e-08 -1.1991645522099308e-06 -1.2041714656514594e-06 -2.080184969501109e-08 -5.761326624366678e-11 -9.07065741364705e-07 8.541237208305515e-07 6.108645651457465e-07 1.97194120317771e-05 0.9999999152755656 0.9998417487179369 1.0000020166942878 1.046649413316772e-11 -1.2099345022355412e-07 -1.2104326496129704e-07 -3.466508412371036e-11 -6.221528698906598e-11 -9.06959934562898e-07 8.472412455486402e-08 7.166539134036718e-08 2.0168171642477642e-06 0.9999802778957821 0.9998277219764125 1.0001488510992653 -8.933571532539698e-06 -1.7031092760666173e-05 -2.0096403534981847e-05 -1.0232565576018615e-05 5.58859426054447e-11 -9.090534429079732e-07 1.9741811666138238e-05 1.4102123256901259e-05 0.00014909446565924617 0.999980568851217 0.9998279297844695 0.9992665713168966 -4.0659902442877986e-05 1.4770983247129487e-05 1.7110762204742895e-07 -3.0446088487172355e-05 7.542371161402171e-11 -9.086232990748775e-07 1.9451107872327638e-05 1.3894723556499395e-05 0.0007431794910436762 0.9999999925311768 0.9998418039002217 1.0000001830866485 1.617034434007749e-10 -1.082736877056307e-08 -1.08277610417816e-08 1.6288377572464705e-10 -6.26231747110907e-11 -9.069491855143408e-07 7.47125285715026e-09 3.960533424659216e-08 1.841232236648135e-07
4.732 0.9999918489720041 0.9998359874250204 1.0001395084353237 -1.4633072537553403e-06 -9.775394120000208e-06 -1.0239861358045823e-05 -1.8055378875971186e-06 -1.3604692398919836e-11 -9.22130431328894e-07 8.152657228470613e-06 5.823742930471262e-06 0.00013950971160982275 0.9999991458788849 0.9998411994935731 1.0000197173698182 -1.625662360857053e-08 -1.1991038333047543e-06 -1.2041107362105195e-06 -2.086106159824138e-08 -5.6075319218725554e-11 -9.212159725730689e-07 8.541227867643327e-07 6.108682522344107e-07 1.97174124218359e-05 0.9999999152755322 0.9998417490598083 1.0000020166732815 9.863281901458277e-12 -1.209928441679376e-07 -1.210426485370892e-07 -3.538158610593686e-11 -6.068873565055465e-11 -9.21108384475854e-07 8.472417721758773e-08 7.170403351222211e-08 2.0167975695751145e-06 0.999980292225518 0.9998277325547451 1.0001479535554598 -8.953315021005715e-06 -1.699478661074374e-05 -2.005849385248651e-05 -1.0246326451677664e-05 5.7489798222756327e-11 -9.232345714084472e-07 1.9727427753649415e-05 1.4091848439821779e-05 0.00014819960763621273 0.9999807846466798 0.9998280842690486 0.9992658273747097 -4.055747206127933e-05 1.4899737217666748e-05 3.94407902678484e-07 -3.029296885557237e-05 7.574639649010795e-11 -9.227838821828863e-07 1.9234229006348585e-05 1.3739818702740276e-05 0.0007438790557698943 0.9999999925311418 0.9998418042420872 1.0000001830855667 1.6169572959449352e-10 -1.082736206536954e-08 -1.082774349073609e-08 1.6276522371580618e-10 -6.109744881024343e-11 -9.210974540481868e-07 7.471391881479153e-09 3.967565271705764e-08 1.841193009053014e-07
4.742 0.999991849831369 0.9998359883865168 1.0001393411540063 -1.4679081827404497e-06 -9.769780053762538e-06 -1.023421367264266e-05 -1.8097488411642255e-06 -1.1998577189759346e-11 -9.364994298738065e-07 8.151796332556343e-06 5.823128614456748e-06 0.00013934244075394978 0.9999991458798355 0.9998411998415291 1.0000197153685395 -1.6316191470905092e-08 -1.199043113754073e-06 -1.204049992327953e-06 -2.0920261196338745e-08 -5.454198044269356e-11 -9.355699724477011e-07 8.541218489340955e-07 6.10872012820877e-07 1.9715412749876564e-05 0.9999999152755001 0.9998417494070135 1.0000020166523067 9.225412441694402e-12 -1.2099223743571403e-07 -1.210420174656562e-07 -3.609137795404503e-11 -5.916649931351393e-11 -9.354605761061198e-07 8.472425962350327e-08 7.17433947755028e-08 2.016777146411144e-06 0.9999803065954884 0.9998277431671626 1.0001470576195712 -8.97297678868147e-06 -1.695850366754653e-05 -2.0020599600956872e-05 -1.0260015119656038e-05 5.90871432727565e-11 -9.376198820755618e-07 1.971300370087574e-05 1.4081544937977934e-05 0.00014730638548363093 0.999981000093472 0.9998282385098998 0.9992651133608349 -4.045407277315271e-05 1.5027336769393588e-05 6.166152907382601e-07 -3.013950225426834e-05 7.607419017187717e-11 -9.371481340939876e-07 1.9017724197548546e-05 1.3585181178598518e-05 0.0007445486982628932 0.9999999925311076 0.9998418045892864 1.0000001830845173 1.6165390233699464e-10 -1.082735474221865e-08 -1.0827711293344427e-08 1.626532415422313e-10 -5.957641742953463e-11 -9.354494616473461e-07 7.471899973997574e-09 3.974719812860589e-08 1.8410710263687287e-07
4.752 0.9999918506939639 0.9998359893557368 1.0001391739632324 -1.472504026982212e-06 -9.764166491445068e-06 -1.0228566295909215e-05 -1.8139548770901705e-06 -1.0397465559626137e-11 -9.510750844521021e-07 8.150932195979886e-06 5.822511976489868e-06 0.00013917526034386025 0.9999991458807915 0.9998412001948986 1.000019713367396 -1.6375791834651685e-08 -1.1989823909001285e-06 -1.2039892489128186e-06 -2.097945747780637e-08 -5.3013172910181933e-11 -9.501304091700786e-07 8.541208942880089e-07 6.10875836127459e-07 1.9713413077466088e-05 0.9999999152754689 0.9998417497596294 1.0000020166313726 8.549661347721336e-12 -1.209916272694363e-07 -1.2104138664039916e-07 -3.6803513330483674e-11 -5.7648598716838054e-11 -9.500191770007489e-07 8.4724333579069e-08 7.1783461635202e-08 2.0167565398398627e-06 0.9999803210055412 0.9998277538136336 1.000146163291123 -8.99255696321252e-06 -1.692224401010421e-05 -1.9982720901835155e-05 -1.027363171175092e-05 6.067821455523798e-11 -9.522120470248726e-07 1.969853964882439e-05 1.4071212848680716e-05 0.00014641479911393863 0.999981215185486 0.9998283925027371 0.9992644291540318 -4.0349713096812315e-05 1.515378285000368e-05 8.37727398389651e-07 -2.9985695873378643e-05 7.640732762053726e-11 -9.517187191555186e-07 1.88015999561144e-05 1.3430815635157748e-05 0.0007451885394515034 0.9999999925310747 0.9998418049418952 1.0000001830835092 1.6157365601227237e-10 -1.0827344152315669e-08 -1.0827679261168034e-08 1.6253881075158087e-10 -5.805971333482557e-11 -9.500078757417341e-07 7.472450033781757e-09 3.9819956013041946e-08 1.8409374171857672e-07
4.762 0.9999918515597844 0.9998359903327566 1.000139006863007 -1.4770947919715606e-06 -9.758553434063023e-06 -1.0222919243511056e-05 -1.8181560102498736e-06 -8.80107769544974e-12 -9.658600974142715e-07 8.150064820643886e-06 5.821893014818419e-06 0.00013900817038913328 0.9999991458817528 0.999841200553761 1.0000197113663973 -1.6435427146832568e-08 -1.1989216638289691e-06 -1.203928518678112e-06 -2.1038662469230046e-08 -5.148850283626682e-11 -9.648999819729894e-07 8.541199191167262e-07 6.108797153572332e-07 1.9711413457567813e-05 0.9999999152754395 0.9998417501177338 1.000002016610489 7.832690417836663e-12 -1.2099101302848e-07 -1.210407686103193e-07 -3.752996438000479e-11 -5.6135310436325604e-11 -9.647868858727195e-07 8.472437642182258e-08 7.182420483591913e-08 2.016736232650249e-06 0.9999803354555248 0.9998277644941285 1.0001452705696363 -9.012055670713845e-06 -1.6886007718765193e-05 -1.9944857874123766e-05 -1.0287176362634693e-05 6.226304012046568e-11 -9.6701377097827e-07 1.968403574770926e-05 1.4060852275938704e-05 0.00014552484848421733 0.9999814299166553 0.999828546243306 0.999263774632681 -4.0244401550233903e-05 1.5279076443771578e-05 1.0577418755394139e-06 -2.983155688246271e-05 7.674552686507705e-11 -9.664983331154673e-07 1.8585862778505377e-05 1.327672671418327e-05 0.0007457987007925759 0.9999999925310434 0.9998418052999939 1.0000001830825522 1.6145271121106867e-10 -1.0827329207809332e-08 -1.0827660250330347e-08 1.624104726651139e-10 -5.6547398303451187e-11 -9.647753950647388e-07 7.47280155933805e-09 3.9893874549197435e-08 1.8408446688760484e-07
4.772 0.9999918524288284 0.9998359913176526 1.0001388398533382 -1.48168048184287e-06 -9.7529408859343e-06 -1.0217272521162958e-05 -1.8223522532441092e-06 -7.2096756537790865e-12 -9.80857202211143e-07 8.149194218519337e-06 5.821271734518687e-06 0.00013884117091321523 0.9999991458827202 0.9998412009181961 1.000019709365555 -1.6495098907321372e-08 -1.198860934650276e-06 -1.2038678047172899e-06 -2.1097886162644717e-08 -4.9967943883941796e-11 -9.798814215556491e-07 8.541189314165467e-07 6.108836487861034e-07 1.9709413916433088e-05 0.9999999152754121 0.9998417504814073 1.0000020165896666 7.073924838536392e-12 -1.209903965456511e-07 -1.210401671226993e-07 -3.8280707690088154e-11 -5.462609285388503e-11 -9.797664333135447e-07 8.472439459792975e-08 7.18655856593745e-08 2.016716271920786e-06 0.9999803499452893 0.9998277752086185 1.0001443794546265 -9.031473036474981e-06 -1.684979487705243e-05 -1.9907010627401002e-05 -1.030064920559563e-05 6.384188083800025e-11 -9.820277893332596e-07 1.9669492157837038e-05 1.4050463330875783e-05 0.00014463653357954176 0.9999816442809535 0.99982869972738 0.9992631496747864 -4.013814664931547e-05 1.5403218568822378e-05 1.2766564164243803e-06 -2.9677092426054563e-05 7.708948956097804e-11 -9.814897023646718e-07 1.837051914880524e-05 1.3122919048544473e-05 0.0007463793041819666 0.9999999925310145 0.9998418056636608 1.0000001830816565 1.6129004744188268e-10 -1.0827312202125055e-08 -1.0827657569897779e-08 1.62257621817676e-10 -5.503949547477188e-11 -9.797547502066107e-07 7.472944502317523e-09 3.996887566906137e-08 1.8407955768401508e-07
4.782 0.9999918533010924 0.9998359923105036 1.0001386729342332 -1.4862610993677551e-06 -9.747328854235188e-06 -1.0211626125013616e-05 -1.8265436124160923e-06 -5.622928991442623e-12 -9.960691638047136e-07 8.148320405016384e-06 5.820648143057659e-06 0.00013867426194577712 0.9999991458836944 0.9998412012882835 1.0000197073648798 -1.65548066175926e-08 -1.1988002080240612e-06 -1.2038071007295733e-06 -2.1157131357938357e-08 -4.8451799186203154e-11 -9.950774901320326e-07 8.541179440639631e-07 6.108876365316377e-07 1.970741445525812e-05 0.9999999152753878 0.9998417508507297 1.000002016568917 6.2732281301698365e-12 -1.2098978269674244e-07 -1.2103957586247107e-07 -3.9058758945006674e-11 -5.312096791819659e-11 -9.949605811175369e-07 8.472441415902778e-08 7.190756202094793e-08 2.0166963447954046e-06 0.9999803644746833 0.9998277859570768 1.000143489945608 -9.05080918405547e-06 -1.6813605570261623e-05 -1.9869179260164325e-05 -1.0314050366794677e-05 6.541480985670732e-11 -9.97256868952757e-07 1.9654909042528106e-05 1.404004612670435e-05 0.00014374985437491032 0.9999818582723954 0.9998288529507647 0.99926255415798 -4.00309569062371e-05 1.5526210278483377e-05 1.4944687617388845e-06 -2.9522309617296868e-05 7.743896720695286e-11 -9.966955849933742e-07 1.8155575532246496e-05 1.2969397257958751e-05 0.0007469304718675455 0.9999999925309886 0.9998418060329769 1.0000001830808345 1.6108520173345203e-10 -1.0827297762975823e-08 -1.0827665129230738e-08 1.6207734385777895e-10 -5.353545119437692e-11 -9.949487025059834e-07 7.473056130972618e-09 4.004487209816038e-08 1.8407521905626206e-07
4.792 0.9999918541765748 0.9998359933113885 1.0001385061057018 -1.4908366458806975e-06 -9.741717345264528e-06 -1.0205980047718738e-05 -1.830730084099323e-06 -4.040725128944557e-12 -1.0114987790634443e-06 8.147443389740112e-06 5.820022243823077e-06 0.0001385074435069737 0.9999991458846765 0.999841201664106 1.000019705364384 -1.6614549622577685e-08 -1.1987394883987284e-06 -1.2037463970278202e-06 -2.1216392225388726e-08 -4.6939477049168446e-11 -1.0104909814833387e-06 8.541169644970722e-07 6.108916751030756e-07 1.9705415068065112e-05 0.9999999152753672 0.9998417512257836 1.0000020165482524 5.432366079695007e-12 -1.2098917573277355e-07 -1.2103898488648938e-07 -3.985818845803558e-11 -5.161955632211407e-11 -1.010372122822397e-06 8.472445608391846e-08 7.195009109111653e-08 2.016676130293272e-06 0.9999803790435571 0.9998277967394772 1.000142602042089 -9.0700642361942e-06 -1.6777439883039186e-05 -1.9831363867761182e-05 -1.03273799627738e-05 6.698167640302357e-11 -1.0127038090611723e-06 1.9640286558670407e-05 1.4029600772215176e-05 0.00014286481080563903 0.9999820718850368 0.9998290059092947 0.9992619879595289 -3.992284083001824e-05 1.5648052664163473e-05 1.7111766919564851e-06 -2.9367215535368418e-05 7.779402219289412e-11 -1.0121187712195772e-06 1.794103836666306e-05 1.2816165942882332e-05 0.0007474523264252992 0.9999999925309659 0.9998418064080237 1.0000001830800977 1.6084006758303738e-10 -1.0827290343894064e-08 -1.0827673203956858e-08 1.6187592602306852e-10 -5.203528255573249e-11 -1.0103600457659858e-06 7.473313609977544e-09 4.01217810450847e-08 1.8406763640728706e-07
4.802 0.9999918550552711 0.9998359943203883 1.0001383393677503 -1.4954071220904128e-06 -9.736106362817818e-06 -1.0200334286758673e-05 -1.8349116564570212e-06 -2.463104715403269e-12 -1.0271488774585369e-06 8.146563171345517e-06 5.8193940327162495e-06 0.00013834071559504623 0.9999991458856667 0.9998412020457452 1.0000197033640787 -1.6674325149927557e-08 -1.198678776754011e-06 -1.203685688406684e-06 -2.1275654377720486e-08 -4.54309976195756e-11 -1.0261247222420125e-06 8.541159880692896e-07 6.10895754305331e-07 1.9703415761348934e-05 0.999999915275351 0.9998417516066509 1.0000020165276833 4.553223448865261e-12 -1.2098857680173802e-07 -1.2103838887789698e-07 -4.066417502632601e-11 -5.012216963410262e-11 -1.026003884392935e-06 8.472451563666175e-08 7.199312891645958e-08 2.0166556527718903e-06 0.9999803936517601 0.9998278075557949 1.0001417157435724 -9.089238314592758e-06 -1.6741297896922534e-05 -1.9793564549808542e-05 -1.0340638101849106e-05 6.854282266916708e-11 -1.0283714406409934e-06 1.962562485165621e-05 1.4019127368258904e-05 0.0001419814027663516 0.9999822851129744 0.9998291585988357 0.9992614509563328 -3.981380692682398e-05 1.5768746856639296e-05 1.9267780189392545e-06 -2.9211817227106776e-05 7.815488921479968e-11 -1.0277620826837394e-06 1.7726914058407495e-05 1.2663229681702733e-05 0.0007479449908111734 0.999999992530948 0.9998418067888846 1.0000001830794574 1.6055650154937255e-10 -1.0827291059870358e-08 -1.082767655178714e-08 1.616678260410752e-10 -5.053887515680702e-11 -1.0259916056218646e-06 7.473709600079765e-09 4.019952802841697e-08 1.8405703093613615e-07
4.812 0.9999918559371798 0.9998359953375829 1.0001381727203822 -1.4999725272322274e-06 -9.730495906601177e-06 -1.0194688847021703e-05 -1.8390883148551694e-06 -8.898248202743441e-13 -1.043022320215616e-06 8.145679741012498e-06 5.818763500536469e-06 0.00013817407818873727 0.9999991458866654 0.9998412024332852 1.0000197013639707 -1.6734129580577264e-08 -1.1986180711189523e-06 -1.2036249778532024e-06 -2.1334900449432883e-08 -4.392612698305525e-11 -1.041981570421975e-06 8.541150012108763e-07 6.108998590916929e-07 1.9701416559135188e-05 0.999999915275339 0.9998417519934151 1.0000020165072159 3.639508262490646e-12 -1.2098798417615407e-07 -1.2103779097270644e-07 -4.1459580660917026e-11 -4.8628628258579407e-11 -1.0418587235265276e-06 8.472456272229897e-08 7.203662985296951e-08 2.01663533916666e-06 0.9999804082991428 0.9998278184060058 1.0001408310495528 -9.108331538133467e-06 -1.670517968969314e-05 -1.975578141381424e-05 -1.0353824889673309e-05 7.009794470193213e-11 -1.0442626271930904e-06 1.9610924059260778e-05 1.4008626010284963e-05 0.0001410996301431912 0.9999824979503458 0.9998293110152832 0.9992609430249303 -3.97038636960921e-05 1.58882940271937e-05 2.1412705837225367e-06 -2.9056121711446105e-05 7.852155534835205e-11 -1.043628373908337e-06 1.7513208987016223e-05 1.2510593034134228e-05 0.0007484085884410912 0.9999999925309345 0.999841807175642 1.0000001830789194 1.6023919104548424e-10 -1.082729794396589e-08 -1.082767778965084e-08 1.61470385653353e-10 -4.9046388496233634e-11 -1.0418462402035326e-06 7.474024379756431e-09 4.027804304580721e-08 1.8404830000233298e-07
4.822 0.9999918568222962 0.9998359963630555 1.0001380061635954 -1.5045328557617315e-06 -9.72488597580682e-06 -1.0189043737886489e-05 -1.8432600480876579e-06 6.791312534834018e-13 -1.059122001691679e-06 8.144793091524517e-06 5.818130639430016e-06 0.00013800753126159084 0.9999991458876725 0.9998412028268103 1.0000196993640607 -1.6793954780153608e-08 -1.1985573681361656e-06 -1.2035642722995301e-06 -2.1394116226380825e-08 -4.24251791166277e-11 -1.0580644173125734e-06 8.541139913179002e-07 6.109039756855325e-07 1.969941748668823e-05 0.9999999152753322 0.9998417523861606 1.0000020164868526 2.699505863857644e-12 -1.209873939653343e-07 -1.210371980582684e-07 -4.2230275849442915e-11 -4.713866512858201e-11 -1.0579395313474563e-06 8.472456390619554e-08 7.208054969838011e-08 2.016615713317074e-06 0.9999804229855538 0.9998278292900874 1.000139947959514 -9.127344022800132e-06 -1.6669085337508374e-05 -1.9718014571094426e-05 -1.036694043445591e-05 7.164762428543922e-11 -1.0603802649244355e-06 1.959618432097078e-05 1.399809679512567e-05 0.00014021949285338594 0.9999827103913305 0.9998294631545641 0.9992604640415007 -3.959301962848586e-05 1.6006695385198187e-05 2.3546522601979564e-06 -2.8900135985995025e-05 7.889380050040174e-11 -1.059720531750615e-06 1.7299929515802624e-05 1.2358260548671306e-05 0.000748843243233438 0.9999999925309259 0.9998418075683809 1.000000183078485 1.598956735246879e-10 -1.0827307312175244e-08 -1.0827684027278863e-08 1.6129758026595033e-10 -4.7557499382126655e-11 -1.0579268403117433e-06 7.473985615807921e-09 4.035725729542197e-08 1.840474965324309e-07
4.832 0.9999918577106173 0.9998359973968886 1.0001378396973826 -1.5090880969745877e-06 -9.71927656923673e-06 -1.018339896527257e-05 -1.8474268525020232e-06 2.2440402798987546e-12 -1.075450849115035e-06 8.14390322533079e-06 5.817495448418097e-06 0.00013784107479846932 0.9999991458886882 0.9998412032264065 1.0000196973643456 -1.6853787469749208e-08 -1.1984966646724984e-06 -1.2035035749228825e-06 -2.145329546094301e-08 -4.092772946128089e-11 -1.0743761870955129e-06 8.541129563219431e-07 6.109080973094784e-07 1.9697418548731475e-05 0.9999999152753295 0.9998417527849732 1.0000020164665893 1.7466029917265112e-12 -1.2098680313433913e-07 -1.2103661299900373e-07 -4.296988044813416e-11 -4.56525079041805e-11 -1.0742492315205515e-06 8.472450910510388e-08 7.212485293138123e-08 2.016596969266936e-06 0.999980437710844 0.9998278402080182 1.0001390664729315 -9.146275878062697e-06 -1.6633014916316336e-05 -1.9680264129200094e-05 -1.0379984852540035e-05 7.319187484962885e-11 -1.0767272830786938e-06 1.9581405786019916e-05 1.3987539826785744e-05 0.0001393409908636861 0.9999829224301492 0.9998296150126356 0.9992600138818675 -3.9481283204654786e-05 1.612395217525252e-05 2.566920962712161e-06 -2.8743867031318438e-05 7.927234320651054e-11 -1.076041475968556e-06 1.7087082000696083e-05 1.2206236768935229e-05 0.000749249079574943 0.9999999925309219 0.9998418079671865 1.0000001830781515 1.59538839630779e-10 -1.0827316044942506e-08 -1.0827698264012732e-08 1.6115593093404302e-10 -4.607243910203773e-11 -1.0742363295991756e-06 7.473491492672481e-09 4.0437108634852625e-08 1.8405691571512972e-07
4.842 0.99999185860214 0.9998359984391662 1.000137673321735 -1.5136382353202522e-06 -9.71366768758669e-06 -1.0177754526149277e-05 -1.8515887314434898e-06 3.804553887034788e-12 -1.0920118224707045e-06 8.143010155544835e-06 5.8168579343974594e-06 0.00013767470880163643 0.9999991458897127 0.9998412036321593 1.0000196953648184 -1.6913609328240073e-08 -1.198435958763917e-06 -1.2034428803563168e-06 -2.1512439234408585e-08 -3.943388682435247e-11 -1.0909198370511784e-06 8.541119068072118e-07 6.109122260055088e-07 1.9695419716758517e-05 0.9999999152753316 0.9998417531899392 1.0000020164464198 7.988258427498772e-13 -1.2098620990568896e-07 -1.2103603072993525e-07 -4.36797795669407e-11 -4.4169338639185905e-11 -1.0907907806253176e-06 8.472442212449545e-08 7.216952191238113e-08 2.0165787629024934e-06 0.9999804524748633 0.9998278511597775 1.000138186589272 -9.165127208339593e-06 -1.6596968503862525e-05 -1.964253018609658e-05 -1.0392958267433723e-05 7.473050464582299e-11 -1.0933066435821361e-06 1.9566588614242226e-05 1.3976955216830779e-05 0.00013846412417095591 0.9999831340610644 0.9998297665854856 0.9992595924215055 -3.9368662893814215e-05 1.62400656769762e-05 2.7780746519098457e-06 -2.8587321810360748e-05 7.965649776167794e-11 -1.0925941594942196e-06 1.687467279218115e-05 1.2054526235053905e-05 0.0007496262222337336 0.9999999925309222 0.9998418083721458 1.000000183077912 1.5918712801168898e-10 -1.082732234766007e-08 -1.0827715149459033e-08 1.610440760886373e-10 -4.4590584584896644e-11 -1.090777664819022e-06 7.472717813645594e-09 4.051755703784896e-08 1.8407271107791443e-07
4.852 0.999991859496859 0.9998359994899738 1.0001375070366405 -1.5181832536297352e-06 -9.708059331860304e-06 -1.017211041118052e-05 -1.8557456928134223e-06 5.360923492108359e-12 -1.1088079156776076e-06 8.14211389853127e-06 5.8162181066949225e-06 0.00013750843327964168 0.9999991458907447 0.9998412040441567 1.0000196933654724 -1.697340068471663e-08 -1.1983752492952314e-06 -1.2033821767005243e-06 -2.157155272206314e-08 -3.7943495740234846e-11 -1.1076983576619083e-06 8.541108580275239e-07 6.109163687812281e-07 1.9693420938604085e-05 0.9999999152753378 0.999841753601146 1.0000020164263357 -1.2377462573897989e-13 -1.2098561321963855e-07 -1.2103543906403524e-07 -4.4364879926294707e-11 -4.268992743688461e-11 -1.1075671690911878e-06 8.472434531152095e-08 7.221456293191448e-08 2.0165603980482335e-06 0.9999804672774608 0.9998278621453462 1.0001373083079954 -9.183898116290932e-06 -1.6560946177562976e-05 -1.9604812833502116e-05 -1.0405860806681923e-05 7.626381605372565e-11 -1.1101213426093867e-06 1.9551732968183425e-05 1.396634307904897e-05 0.00013758889276107428 0.9999833452783804 0.9998299178691337 0.9992591995355463 -3.925516715762226e-05 1.6355037204916904e-05 2.9881113333041536e-06 -2.8430507265928326e-05 8.00463808268712e-11 -1.1093815682943473e-06 1.666270822895579e-05 1.1903133479139955e-05 0.0007499747962813843 0.9999999925309272 0.9998418087833455 1.0000001830777583 1.5886040807149535e-10 -1.0827325287949839e-08 -1.082772273655404e-08 1.609570171155059e-10 -4.311196379738331e-11 -1.1075538362473281e-06 7.472018135690959e-09 4.059860205760274e-08 1.8408704490644355e-07
4.862 0.9999918603947714 0.9998360005493967 1.0001373408420882 -1.5227231373802968e-06 -9.702451502713666e-06 -1.0166466612676371e-05 -1.8598977438389302e-06 6.913300331946737e-12 -1.125842155974937e-06 8.141214463984554e-06 5.81557597055249e-06 0.00013734224823103172 0.9999991458917846 0.9998412044624869 1.0000196913662984 -1.7033144183799407e-08 -1.1983145343284053e-06 -1.2033214534948756e-06 -2.1630640111096442e-08 -3.645650453880259e-11 -1.124714773040931e-06 8.541098185584353e-07 6.109205315527479e-07 1.9691422165063038e-05 0.9999999152753477 0.9998417540186818 1.000002016406329 -1.0047766394703795e-12 -1.209850111023616e-07 -1.210348280073389e-07 -4.5029554921500295e-11 -4.121389074881184e-11 -1.1245814203720939e-06 8.472431007914216e-08 7.226000537410541e-08 2.0165412860124774e-06 0.9999804821184871 0.9998278731647053 1.0001364316285577 -9.202588707618386e-06 -1.6524948014485567e-05 -1.9567112164686987e-05 -1.0418692596590554e-05 7.779178868645904e-11 -1.1271744093627287e-06 1.9536839003197643e-05 1.3955703522447514e-05 0.00013671529657790891 0.9999835560764434 0.99983006885963 0.9992588350987837 -3.914080445291781e-05 1.6468868109467357e-05 3.1970290484989528e-06 -2.8273430314775307e-05 8.04425114037703e-11 -1.1264067218795963e-06 1.6451194629369698e-05 1.1752063019489873e-05 0.0007502949270769628 0.9999999925309352 0.999841809200874 1.0000001830776828 1.5857551382241706e-10 -1.0827322810632254e-08 -1.082771070167133e-08 1.60890491437889e-10 -4.163680743181024e-11 -1.124567867139441e-06 7.471686467509217e-09 4.0680289892760306e-08 1.840933454960465e-07
4.872 0.9999918612958725 0.999836001617522 1.000137174738065 -1.527257877274815e-06 -9.696844199218831e-06 -1.016082313234791e-05 -1.8640448874619152e-06 8.461550887061502e-12 -1.1431176050034647e-06 8.140311850544696e-06 5.814931523691034e-06 0.0001371761536319423 0.9999991458928306 0.9998412048872389 1.0000196893672875 -1.709282840119597e-08 -1.1982538110996067e-06 -1.2032607101348103e-06 -2.1689702610379117e-08 -3.4972717300889146e-11 -1.141972141565979e-06 8.541087842489611e-07 6.10924715133833e-07 1.9689423370894123e-05 0.9999999152753599 0.9998417544426355 1.0000020163863914 -1.8318216122893314e-12 -1.2098440085184223e-07 -1.2103419669043066e-07 -4.5674542141348016e-11 -3.974108939451418e-11 -1.1418365924658387e-06 8.472431600072642e-08 7.230589320605352e-08 2.0165213217910193e-06 0.9999804969977917 0.9998278842178386 1.0001355565504082 -9.221199093044482e-06 -1.6488974090359963e-05 -1.9529428282097706e-05 -1.0431453760131603e-05 7.931429596508096e-11 -1.14446890737551e-06 1.952190686310625e-05 1.3945036647887056e-05 0.00013584333552519622 0.9999837664496419 0.9998302195530553 0.9992584989856773 -3.902558323460999e-05 1.658155977715091e-05 3.4048258683200745e-06 -2.811609784514416e-05 8.08447604579108e-11 -1.143672674097985e-06 1.6240138288792805e-05 1.1601319358553032e-05 0.0007505867403233349 0.9999999925309457 0.9998418096248212 1.0000001830776768 1.583444848996969e-10 -1.0827312152986408e-08 -1.08276788619362e-08 1.608437130804285e-10 -4.016486587160551e-11 -1.1418228155558079e-06 7.471764138785018e-09 4.0762702714135414e-08 1.8409062151242114e-07
4.882 0.9999918622001578 0.9998360026944377 1.0001370087245554 -1.53178746967787e-06 -9.691237422486105e-06 -1.015517998387315e-05 -1.8681871247283448e-06 1.0006053908334542e-11 -1.1606373582244476e-06 8.139406049918742e-06 5.8142847591810286e-06 0.00013701014944123978 0.9999991458938822 0.9998412053185035 1.0000196873684284 -1.7152447618636188e-08 -1.198193078056962e-06 -1.2031999572292452e-06 -2.1748737782241915e-08 -3.349253787281411e-11 -1.1594735552095703e-06 8.541077420734089e-07 6.109289165248055e-07 1.9687424557714654e-05 0.9999999152753735 0.9998417548730987 1.0000020163665104 -2.5990191301129046e-12 -1.2098378070578143e-07 -1.2103355651293552e-07 -4.6298278469734646e-11 -3.82715464854654e-11 -1.1593357772721097e-06 8.472433458182874e-08 7.235227370640436e-08 2.0165008771771622e-06 0.9999805119152249 0.9998278953047298 1.0001346830729896 -9.239729389685417e-06 -1.6453024481621137e-05 -1.9491761298995663e-05 -1.0444144417850864e-05 8.083148711923003e-11 -1.1620079341699587e-06 1.950693668462627e-05 1.3934342551417356e-05 0.00013497300950501012 0.9999839763924064 0.9998303699455234 0.9992581910703557 -3.890951195535343e-05 1.6693113628906805e-05 3.6114998915784293e-06 -2.7958516717285884e-05 8.125271778926492e-11 -1.1611825124361685e-06 1.6029545485523195e-05 1.1450906987179148e-05 0.0007508503621437715 0.9999999925309578 0.9998418100552765 1.0000001830777276 1.581734503932406e-10 -1.0827291290634665e-08 -1.0827637970806025e-08 1.6081806479061032e-10 -3.869608200303015e-11 -1.159321773285576e-06 7.47204429992836e-09 4.084593439179206e-08 1.8408335259736342e-07
4.892 0.9999918631076228 0.9998360037802335 1.0001368428015402 -1.5363119151560878e-06 -9.685631176330795e-06 -1.0149537186220954e-05 -1.872324458035522e-06 1.1546606532184477e-11 -1.1784045453149166e-06 8.13849705656108e-06 5.8136356725198245e-06 0.0001368442356171342 0.9999991458949383 0.9998412057563721 1.0000196853697056 -1.7211999266345016e-08 -1.1981323368207059e-06 -1.2031392116321257e-06 -2.180774609137138e-08 -3.201547228423349e-11 -1.1772221412435413e-06 8.541066812132368e-07 6.10933134006508e-07 1.9685425733691067e-05 0.9999999152753879 0.9998417553101617 1.0000020163466705 -3.304084197556349e-12 -1.2098315217344129e-07 -1.2103292351723687e-07 -4.6900664523347716e-11 -3.6805238067680335e-11 -1.1770821011892105e-06 8.472433457050483e-08 7.239918763934027e-08 2.016480434102078e-06 0.999980526870637 0.999827906425364 1.0001338111957345 -9.258179717780075e-06 -1.6417099268271184e-05 -1.9454111333664968e-05 -1.0456764690915664e-05 8.234320856686973e-11 -1.1797946212910466e-06 1.9491928607475413e-05 1.3923621331633332e-05 0.00013410431846110028 0.99998418589921 0.999830520033178 0.9992579112266172 -3.879259906329815e-05 1.6803531116673192e-05 3.8170492519527995e-06 -2.780069376818476e-05 8.166665508440169e-11 -1.1789393589860909e-06 1.5819422492638296e-05 1.1300830393182746e-05 0.000751085919120455 0.9999999925309709 0.9998418104923323 1.0000001830778205 1.5806416163727722e-10 -1.0827262548300407e-08 -1.0827603798689459e-08 1.6081396651738127e-10 -3.7230554958791536e-11 -1.1770678667903085e-06 7.472261855673376e-09 4.093006359812276e-08 1.8407727685851777e-07
4.902 0.9999918640182638 0.9998360048749992 1.0001366769689968 -1.54083121589442e-06 -9.680025469426914e-06 -1.0143894753152604e-05 -1.8764568942806168e-06 1.3083448806751366e-11 -1.1964223313418355e-06 8.137584875578574e-06 5.812984266155897e-06 0.00013667841213439106 0.9999991458959988 0.999841206200938 1.0000196833711004 -1.7271483449997342e-08 -1.1980715936477286e-06 -1.2030784851568707e-06 -2.1866731565406996e-08 -3.054169387177756e-11 -1.195221060937594e-06 8.541056021247551e-07 6.109373708267659e-07 1.9683426894421333e-05 0.9999999152754028 0.9998417557539183 1.000002016326853 -3.947498827994445e-12 -1.2098252196318573e-07 -1.2103230927110282e-07 -4.7485717745832296e-11 -3.534203400157721e-11 -1.1950787249994895e-06 8.472430731173531e-08 7.244666382834714e-08 2.01646018884665e-06 0.9999805418638786 0.9998279175797292 1.0001329409180681 -9.276550199667999e-06 -1.6381198534283036e-05 -1.9416478499515047e-05 -1.0469314706039543e-05 8.384993658179643e-11 -1.1978321361269134e-06 1.9476882782111183e-05 1.3912873094421464e-05 0.000133237262396183 0.9999843949645687 0.9998306698121951 0.9992576593279395 -3.867485299929965e-05 1.691281372368347e-05 4.0214721261216766e-06 -2.764263581383549e-05 8.208663528417021e-11 -1.196946370105241e-06 1.560977558728876e-05 1.1151094067358777e-05 0.0007512935382584774 0.9999999925309841 0.9998418109360818 1.0000001830779361 1.5801680407261346e-10 -1.0827231951470124e-08 -1.0827588331611732e-08 1.6082705758208157e-10 -3.576832894667833e-11 -1.1950642568866528e-06 7.47230391578558e-09 4.1015138075229084e-08 1.8407481643953128e-07
4.912 0.9999918649320769 0.9998360059788276 1.0001365112269007 -1.545345376153061e-06 -9.674420313236079e-06 -1.0138252688563682e-05 -1.8805844456302595e-06 1.4616356708704606e-11 -1.2146939156332559e-06 8.136669522077712e-06 5.812330549983903e-06 0.00013651267898987668 0.9999991458970626 0.9998412066522953 1.0000196813725915 -1.733090273532233e-08 -1.198010857433054e-06 -1.2030177791876758e-06 -2.1925704686452705e-08 -2.9071021792467885e-11 -1.2134735102912334e-06 8.541045168205137e-07 6.109416356184359e-07 1.968142801901248e-05 0.9999999152754172 0.9998417562044621 1.0000020163070373 -4.531195707021527e-12 -1.2098189862923692e-07 -1.210317152224118e-07 -4.806388550531126e-11 -3.388198876345258e-11 -1.213328844745428e-06 8.472427241550555e-08 7.249471993530272e-08 2.0164399316938326e-06 0.9999805568948005 0.999827928767813 1.0001320722394091 -9.294840959324773e-06 -1.6345322365759524e-05 -1.9378862899196568e-05 -1.0481794594439305e-05 8.535107342015643e-11 -1.2161236800353736e-06 1.9461799368878208e-05 1.3902097953202354e-05 0.000132371841351121 0.9999846035830423 0.9998308192787834 0.9992574352474791 -3.855628219722428e-05 1.7020962964982276e-05 4.224766741533518e-06 -2.748434965043392e-05 8.251265982963307e-11 -1.2152067372765427e-06 1.540061105209733e-05 1.1001702505275806e-05 0.000751473346898682 0.9999999925309971 0.9998418113866181 1.000000183078054 1.5802946354184665e-10 -1.0827208098176375e-08 -1.0827593112908827e-08 1.608471248520858e-10 -3.4309246080985687e-11 -1.213314139304408e-06 7.472276773372419e-09 4.110117538555653e-08 1.8407366613420524e-07
4.922 0.9999918658490575 0.9998360070918113 1.0001363455752295 -1.5498544055149508e-06 -9.668815716812618e-06 -1.01326109871036e-05 -1.8847071278885476e-06 1.6145427845958453e-11 -1.2332225328269378e-06 8.135751012982952e-06 5.8116745348056104e-06 0.00013634703619543292 0.99999914589813 0.9998412071105393 1.0000196793741616 -1.7390263390409615e-08 -1.197950135394165e-06 -1.2029570853804637e-06 -2.1984678090339225e-08 -2.760363422332041e-11 -1.2319827213062754e-06 8.541034400879691e-07 6.109459369445515e-07 1.9679429085241848e-05 0.9999999152754306 0.9998417566618893 1.0000020162872059 -5.06216428621151e-12 -1.2098128963917978e-07 -1.2103113313266746e-07 -4.86483123015026e-11 -3.2425146561069586e-11 -1.2318356917948212e-06 8.472426051754846e-08 7.254336405461273e-08 2.0164192634382192e-06 0.999980571963255 0.9998279399896058 1.000131205159173 -9.313052126559227e-06 -1.6309470846631472e-05 -1.9341264626173327e-05 -1.049420449098472e-05 8.684707055257803e-11 -1.2346724900273814e-06 1.944667852953529e-05 1.389129602217588e-05 0.00013150805536368113 0.9999848117492315 0.9998309684291825 0.9992572388580864 -3.8436895086092216e-05 1.7127980392487083e-05 4.426931374163156e-06 -2.7325842051760544e-05 8.294471517832444e-11 -1.2337236872319866e-06 1.5191935168836269e-05 1.085266020201138e-05 0.000751625472636729 0.9999999925310095 0.9998418118440375 1.0000001830781564 1.580951808068041e-10 -1.0827198697416424e-08 -1.08276098395959e-08 1.60861163301355e-10 -3.285364984415899e-11 -1.2318207452230356e-06 7.472393212640126e-09 4.118817474077661e-08 1.8406924678147945e-07
4.932 0.9999918667692027 0.9998360082140451 1.0001361800139672 -1.5543583211511427e-06 -9.66321168425868e-06 -1.0126969640152887e-05 -1.888824955462565e-06 1.7670315706223164e-11 -1.2520114536198405e-06 8.134829357110744e-06 5.811016225958687e-06 0.00013618148376354073 0.9999991458992002 0.9998412075757673 1.0000196773757983 -1.744958010134365e-08 -1.19788942952283e-06 -1.2028963929248014e-06 -2.20436642661143e-08 -2.6139500533911586e-11 -1.2507519606811964e-06 8.541023782597374e-07 6.109502775512522e-07 1.9677430090638876e-05 0.9999999152754437 0.9998417571262969 1.0000020162673462 -5.5551614195261185e-12 -1.2098069660142804e-07 -1.2103055239156897e-07 -4.925108792407749e-11 -3.097145927595391e-11 -1.2506025319894953e-06 8.472428703132403e-08 7.259259474694611e-08 2.016397972010983e-06 0.9999805870690935 0.9998279512450989 1.0001303396767776 -9.331183838878591e-06 -1.6273644055201273e-05 -1.930368377063755e-05 -1.0506544529436032e-05 8.833770183260047e-11 -1.2534818378299705e-06 1.9431520417056607e-05 1.3880467409555063e-05 0.00013064590443970827 0.9999850194577824 0.9998311172596641 0.999257070032309 -3.8316700092650265e-05 1.7233867597957584e-05 4.627964342219321e-06 -2.716711976582678e-05 8.338267572861919e-11 -1.2525004818573344e-06 1.498375421115031e-05 1.0703971647693447e-05 0.0007517500433046453 0.9999999925310211 0.9998418123084375 1.0000001830782317 1.5819895521483613e-10 -1.082720521520936e-08 -1.08276281037304e-08 1.6085666644852742e-10 -3.140092977868536e-11 -1.2505873412348205e-06 7.472773660775753e-09 4.1276125414016075e-08 1.840590195707291e-07
4.942 0.9999918676925093 0.9998360093456251 1.000136014543106 -1.5588571483841256e-06 -9.657608212714146e-06 -1.0121328644492629e-05 -1.892937940136179e-06 1.9191443140028617e-11 -1.2710639841309142e-06 8.133904551321305e-06 5.810355620355523e-06 0.00013601602169437642 0.9999991459002742 0.9998412080480777 1.0000196753774988 -1.7508875732547337e-08 -1.1978287343449468e-06 -1.2028356958467396e-06 -2.210267235599134e-08 -2.4678748794305282e-11 -1.2697845311596712e-06 8.541013242195585e-07 6.109546509997008e-07 1.9675431061872446e-05 0.9999999152754561 0.9998417575977827 1.0000020162474548 -6.032740502780192e-12 -1.2098011424188495e-07 -1.2102996712540387e-07 -4.98813110887487e-11 -2.952089931764869e-11 -1.2696326678005009e-06 8.472433707345205e-08 7.264239498490849e-08 2.016376280399045e-06 0.9999806022121679 0.9998279625342852 1.0001294757916432 -9.349236241571027e-06 -1.623784206262085e-05 -1.9266120427606426e-05 -1.05188148400493e-05 8.982273812935516e-11 -1.2725550323855095e-06 1.9416325172097492e-05 1.3869612214862958e-05 0.0001297853885564229 0.9999852267033829 0.9998312657665326 0.9992569286424006 -3.819570564029737e-05 1.733862621419467e-05 4.827863998936992e-06 -2.7008189511820925e-05 8.382619644394454e-11 -1.2715404183671154e-06 1.4776074443402383e-05 1.0555641326425449e-05 0.0007518471870275206 0.9999999925310319 0.9998418127799152 1.0000001830782754 1.5831782617331455e-10 -1.0827222422796571e-08 -1.08276417844206e-08 1.608248060812799e-10 -2.9951587445380934e-11 -1.2696172290003933e-06 7.473312709437478e-09 4.136500018871971e-08 1.8404538329049108e-07
4.952 0.999991868618973 0.9998360104866485 1.0001358491626475 -1.5633509168287446e-06 -9.652005294896281e-06 -1.0115688002737396e-05 -1.8970460886214174e-06 2.070817163449531e-11 -1.2903834660665009e-06 8.132976585270076e-06 5.80969270982531e-06 0.00013585064997408957 0.9999991459013513 0.9998412085275701 1.0000196733792681 -1.756817765562151e-08 -1.1977680406890443e-06 -1.2027749947143174e-06 -2.216170699505622e-08 -2.3221294693040076e-11 -1.2890837711306093e-06 8.541002623890572e-07 6.109590438327368e-07 1.967343204300826e-05 0.9999999152754683 0.9998417580764466 1.0000020162275383 -6.521604341259461e-12 -1.2097953343519665e-07 -1.2102937773676036e-07 -5.05440671056525e-11 -2.8073795676801917e-11 -1.2889294375860587e-06 8.47243730664867e-08 7.269272480009092e-08 2.016354755367482e-06 0.9999806173923314 0.9998279738571586 1.0001286135031948 -9.367209485151841e-06 -1.620206493534719e-05 -1.9228574697749963e-05 -1.0531015549321292e-05 9.130248675052633e-11 -1.291895417314525e-06 1.940109292800963e-05 1.3858730532636908e-05 0.00012892650769614537 0.9999854334807643 0.9998314139461238 0.9992568145603254 -3.807392014639164e-05 1.744225791170229e-05 5.02662873170737e-06 -2.6849057979602124e-05 8.427522462253113e-11 -1.2908468306531664e-06 1.4568902128436596e-05 1.0407673721824874e-05 0.0007519170323052713 0.9999999925310428 0.9998418132585712 1.0000001830782943 1.5842516903567135e-10 -1.0827241157105645e-08 -1.0827651534560062e-08 1.607605166677237e-10 -2.850527723704831e-11 -1.2889137471403428e-06 7.473721277462776e-09 4.1454738179736546e-08 1.8403470503954255e-07
4.962 0.999991869548592 0.9998360116372138 1.0001356838726 -1.5678396530460074e-06 -9.646402924324546e-06 -1.0110047720321245e-05 -1.9011494057699047e-06 2.2221100233922584e-11 -1.3099732775602739e-06 8.1320454513551e-06 5.809027488175509e-06 0.00013568536858555463 0.9999991459024323 0.9998412090143458 1.00001967138112 -1.7627509440070207e-08 -1.1977073394498544e-06 -1.2027142916441453e-06 -2.2220770164152375e-08 -2.1767367629714058e-11 -1.3086530554637875e-06 8.540991796614891e-07 6.109634417476513e-07 1.9671433069097715e-05 0.9999999152754804 0.99984175856239 1.000002016207609 -7.046070700858458e-12 -1.2097894529083313e-07 -1.210287866018954e-07 -5.124088649225953e-11 -2.662996567057524e-11 -1.3084962155692356e-06 8.472436090521897e-08 7.274352212264531e-08 2.0163339251689625e-06 0.9999806326094371 0.999827985213716 1.000127752810861 -9.385103715691416e-06 -1.6166312740569214e-05 -1.919104668410869e-05 -1.0543146780529624e-05 9.277655267498149e-11 -1.311506373271341e-06 1.938582382101333e-05 1.3847822459530107e-05 0.00012806926188493686 0.9999856397847016 0.9998315617948059 0.9992567276577597 -3.795135201333187e-05 1.7544764393538995e-05 5.224256965986926e-06 -2.6689731831465797e-05 8.473004088086988e-11 -1.3104230879282716e-06 1.4362243540342853e-05 1.026007332624279e-05 0.0007519597080538093 0.9999999925310534 0.9998418137445065 1.000000183078301 1.5849706767224331e-10 -1.0827252596157578e-08 -1.0827659717485778e-08 1.6066203155341938e-10 -2.70625857858328e-11 -1.3084802696863395e-06 7.473723183158847e-09 4.1545237363274986e-08 1.8403298260207047e-07
4.972 0.999991870481363 0.9998360127974215 1.000135518672979 -1.57232337375734e-06 -9.640801099139068e-06 -1.0104407798851267e-05 -1.9052478937947348e-06 2.3729901799070204e-11 -1.329836833787452e-06 8.131111152283042e-06 5.808359956240761e-06 0.0001355201775223754 0.999999145903518 0.9998412095085066 1.0000196693830739 -1.7686885158734813e-08 -1.1976466270150143e-06 -1.2026535862039722e-06 -2.227986167843178e-08 -2.0316780708176377e-11 -1.3284957956130996e-06 8.540980744734528e-07 6.109678357427285e-07 1.9669434145737306e-05 0.999999915275493 0.9998417590557148 1.0000020161876868 -7.620336732021902e-12 -1.2097834609745956e-07 -1.2102819292583213e-07 -5.1971869942152283e-11 -2.5189453460828795e-11 -1.3283364123140315e-06 8.472429423939494e-08 7.279471685394258e-08 2.0163138989433583e-06 0.9999806478633382 0.9998279966039548 1.0001268937140704 -9.402919071359327e-06 -1.613058554962634e-05 -1.915353648554279e-05 -1.0555208655200194e-05 9.42451580994508e-11 -1.3313913167397324e-06 1.9370517997751808e-05 1.3836888099508584e-05 0.00012721365120512787 0.9999858456100129 0.9998317093089798 0.999256667806098 -3.782800962193441e-05 1.7646147391734468e-05 5.420747171472704e-06 -2.6530217702635794e-05 8.519024856869368e-11 -1.3302725961447597e-06 1.4156104974984702e-05 1.011284464797622e-05 0.0007519753435698159 0.9999999925310651 0.9998418142378237 1.0000001830783152 1.585192503101384e-10 -1.0827252765788464e-08 -1.0827665482173017e-08 1.6052965616839665e-10 -2.5623116196460275e-11 -1.3283202072070684e-06 7.473257311629975e-09 4.163637303926398e-08 1.840414741769846e-07
4.982 0.9999918714172825 0.9998360139673724 1.0001353535638005 -1.5768020836915447e-06 -9.635199824003681e-06 -1.0098768235446836e-05 -1.909341552718988e-06 2.5234374677159115e-11 -1.3499775854088028e-06 8.130173700954867e-06 5.807690122384942e-06 0.000135355076796371 0.9999991459046091 0.999841210010157 1.0000196673851507 -1.7746306327059092e-08 -1.197585905431827e-06 -1.2025928730688869e-06 -2.233897912029539e-08 -1.8869521380857054e-11 -1.3486154391676756e-06 8.540969575000583e-07 6.109722256250155e-07 1.9667435249737866e-05 0.9999999152755071 0.9998417595565254 1.0000020161677932 -8.245452052648769e-12 -1.2097773745470718e-07 -1.210275913134625e-07 -5.273442265271717e-11 -2.375248303475745e-11 -1.3484534757101026e-06 8.472419923106833e-08 7.284625775253093e-08 2.0162942817700567e-06 0.9999806631538883 0.9998280080278737 1.000126036212249 -9.420655677422548e-06 -1.6094883440063067e-05 -1.9116044196384607e-05 -1.0567201293014247e-05 9.570814205913468e-11 -1.3515537012138908e-06 1.9355175614882337e-05 1.382592756405789e-05 0.00012635967577317712 0.9999860509515596 0.9998318564850779 0.9992566348764492 -3.7703901327741855e-05 1.7746408664312703e-05 5.616097862862589e-06 -2.6370522202057434e-05 8.565596845969437e-11 -1.3503987978611123e-06 1.395049275341583e-05 9.965992214189939e-06 0.0007519640684408545 0.9999999925310779 0.9998418147386261 1.0000001830783583 1.584901875376817e-10 -1.082724389241309e-08 -1.0827663443104499e-08 1.6036533241807665e-10 -2.4186723810671132e-11 -1.348437007121481e-06 7.472528877080746e-09 4.1728044483853445e-08 1.840556599125547e-07
4.992 0.9999918723563483 0.99983601514717 1.0001351885450804 -1.5812757767417906e-06 -9.629599106026652e-06 -1.0093129026999559e-05 -1.9134303801982716e-06 2.6734761914788794e-11 -1.3703990217353048e-06 8.129233113219598e-06 5.807017997712585e-06 0.00013519006643284464 0.999999145905706 0.9998412105194019 1.0000196653873707 -1.780576503540568e-08 -1.1975251800103906e-06 -1.202532146461086e-06 -2.239811744104614e-08 -1.7425860061182116e-11 -1.3690154712384595e-06 8.540958433510115e-07 6.109766186251308e-07 1.9665436351547443e-05 0.9999999152755231 0.999841760064926 1.0000020161479475 -8.913875609032437e-12 -1.2097712493277773e-07 -1.2102697643942694e-07 -5.352363596854695e-11 -2.2319003223883664e-11 -1.3688508895150712e-06 8.472411599444764e-08 7.289813886964879e-08 2.0162744474888416e-06 0.9999806784809415 0.9998280194854728 1.0001251803048186 -9.438313650033985e-06 -1.6059206492192343e-05 -1.9078569909727615e-05 -1.05791248108498e-05 9.716536468142354e-11 -1.3719970172815824e-06 1.9339796831493203e-05 1.3814940966702905e-05 0.00012550733569939354 0.9999862558042462 0.9998320033195649 0.9992566287396423 -3.757903546332333e-05 1.784554999891794e-05 5.810307597210192e-06 -2.6210651910535565e-05 8.612695665857593e-11 -1.370805172112291e-06 1.3745413218259312e-05 9.81952056841597e-06 0.0007519260124655263 0.9999999925310922 0.9998418152470184 1.0000001830784502 1.5841863845834234e-10 -1.0827230905868487e-08 -1.082764759014405e-08 1.601746393495314e-10 -2.2754124310556077e-11 -1.3688341543280395e-06 7.471870415819153e-09 4.182022764308027e-08 1.840682964096477e-07


==> figures/zero_circulation_vortex/data/exact_Ma0.03_Mat0.01_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 8.43068752216513e-06 6.022161027420957e-06 0.0344391479238908 0.0 0.0 0.0
0.012 8.430652783895668e-06 6.0221647677053204e-06 0.03443914030676439 0.0 0.0 0.0
0.022 8.430631676502111e-06 6.022166460630286e-06 0.03443913583346179 0.0 0.0 0.0
0.032 8.430632890120305e-06 6.022165714286245e-06 0.03443913522397281 0.0 0.0 0.0
0.042 8.430653063113396e-06 6.022162950564522e-06 0.03443913851807436 0.0 0.0 0.0
0.052 8.430679315560062e-06 6.022159119661295e-06 0.03443914507910031 0.0 0.0 0.0
0.062 8.430697462072038e-06 6.0221551866158704e-06 0.03443915372106968 0.0 0.0 0.0
0.072 8.430700630108559e-06 6.0221517102220015e-06 0.03443916292414705 0.0 0.0 0.0
0.082 8.43069280706709e-06 6.022148762536099e-06 0.03443917109063922 0.0 0.0 0.0
0.092 8.4306851581617e-06 6.022146203871553e-06 0.03443917679670281 0.0 0.0 0.0
0.102 8.4306876632554e-06 6.02214408641261e-06 0.034439179007008276 0.0 0.0 0.0
0.112 8.430701672889519e-06 6.0221428721895854e-06 0.03443917723139317 0.0 0.0 0.0
0.122 8.430718388315588e-06 6.022143276949272e-06 0.0344391716082882 0.0 0.0 0.0
0.132 8.430724391948524e-06 6.022145810481471e-06 0.03443916290082847 0.0 0.0 0.0
0.142 8.430710701285834e-06 6.0221503036254885e-06 0.03443915239498972 0.0 0.0 0.0
0.152 8.430679420692525e-06 6.0221557478067695e-06 0.03443914170151522 0.0 0.0 0.0
0.162 8.430643508570099e-06 6.022160594531581e-06 0.03443913248540895 0.0 0.0 0.0
0.172 8.430619562342904e-06 6.022163382356169e-06 0.0344391261709007 0.0 0.0 0.0
0.182 8.430618043548486e-06 6.022163353553764e-06 0.03443912368414087 0.0 0.0 0.0
0.192 8.43063710088236e-06 6.0221607223672796e-06 0.03443912529119644 0.0 0.0 0.0
0.202 8.430663945706203e-06 6.022156461477575e-06 0.03443913056464514 0.0 0.0 0.0
0.212 8.430682955909662e-06 6.022151754042795e-06 0.03443913847748113 0.0 0.0 0.0
0.222 8.430685369150356e-06 6.0221474432849425e-06 0.03443914759249363 0.0 0.0 0.0
0.232 8.430674363328607e-06 6.022143790048521e-06 0.034439156300296946 0.0 0.0 0.0
0.242 8.430662251828689e-06 6.022140640923827e-06 0.034439163062308556 0.0 0.0 0.0
0.252 8.430661617356422e-06 6.022137849751269e-06 0.03443916662900176 0.0 0.0 0.0
0.262 8.430676198138187e-06 6.022135643422944e-06 0.0344391662170216 0.0 0.0 0.0
0.272 8.430697602201759e-06 6.022134668452894e-06 0.03443916163292485 0.0 0.0 0.0
0.282 8.43071021172889e-06 6.022135664576072e-06 0.034439153326872585 0.0 0.0 0.0
0.292 8.430701301976461e-06 6.022138953945246e-06 0.034439142355277536 0.0 0.0 0.0
0.302 8.430669892291782e-06 6.022144062596239e-06 0.034439130237788954 0.0 0.0 0.0
0.312 8.430628487686841e-06 6.022149727641347e-06 0.034439118715555585 0.0 0.0 0.0
0.322 8.430596307460138e-06 6.022154326848248e-06 0.03443910944841705 0.0 0.0 0.0
0.332 8.430588027659555e-06 6.0221565233831025e-06 0.03443910371442362 0.0 0.0 0.0
0.342 8.430605017563086e-06 6.022155791120684e-06 0.03443910218165682 0.0 0.0 0.0
0.352 8.430634613445807e-06 6.022152548887473e-06 0.034439104804050796 0.0 0.0 0.0
0.362 8.43065800646783e-06 6.022147852073959e-06 0.034439110856619416 0.0 0.0 0.0
0.372 8.430661918457818e-06 6.0221428369019845e-06 0.03443911908708363 0.0 0.0 0.0
0.382 8.430646791818894e-06 6.0221382422790016e-06 0.034439127936599374 0.0 0.0 0.0
0.392 8.430626298083011e-06 6.022134267516003e-06 0.03443913577974508 0.0 0.0 0.0
0.402 8.430618334762579e-06 6.022130803389142e-06 0.03443914114852189 0.0 0.0 0.0
0.412 8.430633031188853e-06 6.022127835893667e-06 0.03443914292370818 0.0 0.0 0.0
0.422 8.430665284727528e-06 6.022125716629804e-06 0.03443914048660524 0.0 0.0 0.0
0.432 8.43069669752287e-06 6.022125088936495e-06 0.03443913382068459 0.0 0.0 0.0
0.442 8.430706052649552e-06 6.022126494787814e-06 0.03443912354266771 0.0 0.0 0.0
0.452 8.430682155154553e-06 6.022129912069301e-06 0.034439110839128366 0.0 0.0 0.0
0.462 8.430631249098148e-06 6.022134538303616e-06 0.034439097297740605 0.0 0.0 0.0
0.472 8.430574341935363e-06 6.022138997325211e-06 0.03443908465103749 0.0 0.0 0.0
0.482 8.430535776596012e-06 6.0221418853277625e-06 0.03443907448260455 0.0 0.0 0.0
0.492 8.430529683933664e-06 6.022142355463117e-06 0.034439067963766674 0.0 0.0 0.0
0.502 8.43055232267461e-06 6.0221404077066635e-06 0.03443906568140957 0.0 0.0 0.0
0.512 8.430584897523998e-06 6.022136725422502e-06 0.03443906758628204 0.0 0.0 0.0
0.522 8.430605221184123e-06 6.022132177073136e-06 0.03443907305086519 0.0 0.0 0.0
0.532 8.430601246631892e-06 6.022127305346286e-06 0.03443908099665844 0.0 0.0 0.0
0.542 8.430578269791932e-06 6.022122128288074e-06 0.03443909004602353 0.0 0.0 0.0
0.552 8.43055531903162e-06 6.022116374447696e-06 0.03443909867247069 0.0 0.0 0.0
0.562 8.430552774942868e-06 6.0221099903846024e-06 0.034439105350320916 0.0 0.0 0.0
0.572 8.430578701019582e-06 6.022103572537603e-06 0.0344391087199865 0.0 0.0 0.0
0.582 8.43062235987618e-06 6.022098401978142e-06 0.03443910777634587 0.0 0.0 0.0
0.592 8.430659211437718e-06 6.0220959893603186e-06 0.03443910205865228 0.0 0.0 0.0
0.602 8.43066477416437e-06 6.022097335317292e-06 0.03443909178975102 0.0 0.0 0.0
0.612 8.430629253156347e-06 6.022102304114651e-06 0.034439077902731915 0.0 0.0 0.0
0.622 8.430564163906112e-06 6.022109479920588e-06 0.03443906191691805 0.0 0.0 0.0
0.632 8.430496774185255e-06 6.022116633947766e-06 0.03443904567552612 0.0 0.0 0.0
0.642 8.430455334687126e-06 6.022121603346347e-06 0.0344390310107306 0.0 0.0 0.0
0.652 8.430453530640193e-06 6.022123147718598e-06 0.03443901943035498 0.0 0.0 0.0
0.662 8.430483147146066e-06 6.02212134175577e-06 0.03443901190801772 0.0 0.0 0.0
0.672 8.430519272530344e-06 6.022117300651569e-06 0.03443900881106447 0.0 0.0 0.0
0.682 8.430535165925014e-06 6.02211240011207e-06 0.03443900994311022 0.0 0.0 0.0
0.692 8.430518305229165e-06 6.022107443682019e-06 0.034439014641087694 0.0 0.0 0.0
0.702 8.430478308392026e-06 6.02210227343116e-06 0.03443902186899323 0.0 0.0 0.0
0.712 8.430441894183457e-06 6.0220960690442e-06 0.034439030287687654 0.0 0.0 0.0
0.722 8.43043736957066e-06 6.022088165874901e-06 0.03443903832684447 0.0 0.0 0.0
0.732 8.430477225795438e-06 6.022078883671376e-06 0.0344390443096512 0.0 0.0 0.0
0.742 8.430548818373499e-06 6.022069811359656e-06 0.03443904666389985 0.0 0.0 0.0
0.752 8.430618878501395e-06 6.0220632885928825e-06 0.03443904420055351 0.0 0.0 0.0
0.762 8.430649986913685e-06 6.022061303406347e-06 0.034439036382203664 0.0 0.0 0.0
0.772 8.430620346858039e-06 6.022064402804828e-06 0.03443902347617697 0.0 0.0 0.0
0.782 8.43053606479946e-06 6.022071251255861e-06 0.03443900651344515 0.0 0.0 0.0
0.792 8.43042896622741e-06 6.022079132724589e-06 0.03443898704861486 0.0 0.0 0.0
0.802 8.43034071985376e-06 6.022085163015566e-06 0.03443896680320283 0.0 0.0 0.0
0.812 8.430301516556037e-06 6.022087569325314e-06 0.034438947328100364 0.0 0.0 0.0
0.822 8.430314687311784e-06 6.022086345161654e-06 0.034438929809745104 0.0 0.0 0.0
0.832 8.430355702822335e-06 6.022082932420076e-06 0.034438915069445644 0.0 0.0 0.0
0.842 8.430386445628448e-06 6.022079126000078e-06 0.03443890370293204 0.0 0.0 0.0
0.852 8.430377384909435e-06 6.022075833125103e-06 0.03443889623130662 0.0 0.0 0.0
0.862 8.430325667727251e-06 6.022072407736115e-06 0.03443889312810703 0.0 0.0 0.0
0.872 8.430258781657877e-06 6.022066970405276e-06 0.034438894658308905 0.0 0.0 0.0
0.882 8.430220815328888e-06 6.0220575844183206e-06 0.03443890058046133 0.0 0.0 0.0
0.892 8.430247836572971e-06 6.022043675720378e-06 0.03443890986313415 0.0 0.0 0.0
0.902 8.430345459086507e-06 6.02202691373202e-06 0.034438920595609095 0.0 0.0 0.0
0.912 8.430481378477168e-06 6.022011006623104e-06 0.03443893020815115 0.0 0.0 0.0
0.922 8.430598146045232e-06 6.022000396281955e-06 0.03443893598479261 0.0 0.0 0.0
0.932 8.430640481944945e-06 6.021998404849243e-06 0.034438935714079216 0.0 0.0 0.0
0.942 8.430583086192759e-06 6.0220057015241105e-06 0.03443892824973196 0.0 0.0 0.0
0.952 8.430444100316194e-06 6.02201985759835e-06 0.03443891378313347 0.0 0.0 0.0
0.962 8.430276807544467e-06 6.022036266155392e-06 0.03443889375079081 0.0 0.0 0.0
0.972 8.430143766812156e-06 6.02205004721889e-06 0.034438870453188476 0.0 0.0 0.0
0.982 8.430086879017109e-06 6.022058055445815e-06 0.034438846570132645 0.0 0.0 0.0
0.992 8.43010881989835e-06 6.0220600191691095e-06 0.03443882476779732 0.0 0.0 0.0
1.002 8.43017502566581e-06 6.022058237210621e-06 0.03443880750165259 0.0 0.0 0.0
1.012 8.430234608786019e-06 6.022055972332979e-06 0.03443879697835932 0.0 0.0 0.0
1.022 8.430248963732041e-06 6.022055364531335e-06 0.034438795127267566 0.0 0.0 0.0
1.032 8.430213129251038e-06 6.0220559873471175e-06 0.03443880341389458 0.0 0.0 0.0
1.042 8.430158768211227e-06 6.022054901654841e-06 0.03443882242125481 0.0 0.0 0.0
1.052 8.430136928306978e-06 6.022048317735942e-06 0.03443885128865337 0.0 0.0 0.0
1.062 8.430189140025333e-06 6.022034108920264e-06 0.0344388872491562 0.0 0.0 0.0
1.072 8.430321878103568e-06 6.022013875119712e-06 0.03443892556230611 0.0 0.0 0.0
1.082 8.43049846711284e-06 6.021993351380354e-06 0.03443896005352186 0.0 0.0 0.0
1.092 8.430654009818755e-06 6.021980703778174e-06 0.03443898426592314 0.0 0.0 0.0
1.102 8.430726723552879e-06 6.0219833152472665e-06 0.03443899298294441 0.0 0.0 0.0
1.112 8.430689633980334e-06 6.0220045003032775e-06 0.03443898369547458 0.0 0.0 0.0
1.122 8.430565526425643e-06 6.022041736929348e-06 0.03443895754866837 0.0 0.0 0.0
1.132 8.430416633674779e-06 6.022087339605703e-06 0.03443891943500803 0.0 0.0 0.0
1.142 8.43031427374374e-06 6.022131327222425e-06 0.03443887715515955 0.0 0.0 0.0
1.152 8.430304673548555e-06 6.0221651672421744e-06 0.0344388398507724 0.0 0.0 0.0
1.162 8.430389011418448e-06 6.022184672880158e-06 0.03443881612088924 0.0 0.0 0.0
1.172 8.43052729525358e-06 6.02219081310209e-06 0.03443881229949713 0.0 0.0 0.0
1.182 8.43066225451496e-06 6.022188294378764e-06 0.03443883128891324 0.0 0.0 0.0
1.192 8.430748970684994e-06 6.022182879890885e-06 0.03443887215966084 0.0 0.0 0.0
1.202 8.430774271403515e-06 6.022178925828059e-06 0.03443893051698186 0.0 0.0 0.0
1.212 8.430757163180323e-06 6.022178293881166e-06 0.034438999465215184 0.0 0.0 0.0
1.222 8.430732789967516e-06 6.022180884525298e-06 0.03443907091110421 0.0 0.0 0.0
1.232 8.430730879525488e-06 6.022186097095639e-06 0.03443913693613015 0.0 0.0 0.0
1.242 8.430761010914466e-06 6.022194101014037e-06 0.03443919101099602 0.0 0.0 0.0
1.252 8.430811468705204e-06 6.022206091898449e-06 0.0344392288905436 0.0 0.0 0.0
1.262 8.430859970921011e-06 6.022223459195766e-06 0.034439249092244315 0.0 0.0 0.0
1.272 8.430888305652972e-06 6.022246504764143e-06 0.03443925291918202 0.0 0.0 0.0
1.282 8.43089207850828e-06 6.02227359405623e-06 0.034439244043559754 0.0 0.0 0.0
1.292 8.430881027806215e-06 6.022301299328762e-06 0.03443922772473339 0.0 0.0 0.0
1.302 8.430871482711959e-06 6.022325469232426e-06 0.034439209794503094 0.0 0.0 0.0
1.312 8.43087667395294e-06 6.0223426463121925e-06 0.03443919558994041 0.0 0.0 0.0
1.322 8.430900674897049e-06 6.0223511398132635e-06 0.03443918903356595 0.0 0.0 0.0
1.332 8.430938454276558e-06 6.022351342268689e-06 0.034439192039147776 0.0 0.0 0.0
1.342 8.430980493568763e-06 6.0223453148402785e-06 0.034439204356857454 0.0 0.0 0.0
1.352 8.431018243555746e-06 6.0223359776047064e-06 0.03443922387587077 0.0 0.0 0.0
1.362 8.431047261959845e-06 6.0223262902629565e-06 0.03443924729848323 0.0 0.0 0.0
1.372 8.431067155038548e-06 6.022318657047049e-06 0.03443927101432398 0.0 0.0 0.0
1.382 8.431079577774267e-06 6.022314597913594e-06 0.03443929195939775 0.0 0.0 0.0
1.392 8.431086250958355e-06 6.02231462572475e-06 0.034439308254995436 0.0 0.0 0.0
1.402 8.43108822136645e-06 6.022318274364726e-06 0.034439319484096294 0.0 0.0 0.0
1.412 8.431086331350302e-06 6.0223242701584046e-06 0.03443932656147264 0.0 0.0 0.0
1.422 8.431082034053673e-06 6.022330855979196e-06 0.03443933126182881 0.0 0.0 0.0
1.432 8.431077667570445e-06 6.022336241504132e-06 0.03443933555857938 0.0 0.0 0.0
1.442 8.431075853824428e-06 6.0223390915156766e-06 0.034439340970371525 0.0 0.0 0.0
1.452 8.431078339267263e-06 6.0223389201225424e-06 0.034439348101547126 0.0 0.0 0.0
1.462 8.431084970488203e-06 6.022336260206175e-06 0.03443935650029506 0.0 0.0 0.0
1.472 8.431093455857261e-06 6.022332529021542e-06 0.03443936486242494 0.0 0.0 0.0
1.482 8.43110015864211e-06 6.02232960140599e-06 0.034439371506826015 0.0 0.0 0.0
1.492 8.431101607591662e-06 6.022329205246508e-06 0.03443937496973658 0.0 0.0 0.0
1.502 8.431095999820055e-06 6.02233233116966e-06 0.03443937453155601 0.0 0.0 0.0
1.512 8.431083966397032e-06 6.022338860508448e-06 0.03443937051185138 0.0 0.0 0.0
1.522 8.431068295713678e-06 6.022347546550271e-06 0.0344393642391897 0.0 0.0 0.0
1.532 8.431052883923675e-06 6.022356359229577e-06 0.03443935770156905 0.0 0.0 0.0
1.542 8.431041510478553e-06 6.022363078098981e-06 0.034439352980847666 0.0 0.0 0.0
1.552 8.43103692720178e-06 6.022365945340769e-06 0.0344393516410135 0.0 0.0 0.0
1.562 8.431040375513579e-06 6.02236418632453e-06 0.03443935425467645 0.0 0.0 0.0
1.572 8.431051379869988e-06 6.022358254057659e-06 0.034439360209231516 0.0 0.0 0.0
1.582 8.43106771939117e-06 6.022349727969597e-06 0.03443936784478995 0.0 0.0 0.0
1.592 8.43108571105649e-06 6.022340883047069e-06 0.03443937486426066 0.0 0.0 0.0
1.602 8.431101013892508e-06 6.022334036215395e-06 0.03443937885113673 0.0 0.0 0.0
1.612 8.431109913568079e-06 6.022330856506514e-06 0.034439377657167716 0.0 0.0 0.0
1.622 8.431110648286265e-06 6.02233185961417e-06 0.034439369390599814 0.0 0.0 0.0
1.632 8.431104145539568e-06 6.02233626384141e-06 0.03443935173612263 0.0 0.0 0.0
1.642 8.431093751919098e-06 6.022342265363199e-06 0.034439320338971756 0.0 0.0 0.0
1.652 8.431084018458997e-06 6.02234764267262e-06 0.034439265941106134 0.0 0.0 0.0
1.662 8.431079030874235e-06 6.022350486826793e-06 0.03443916981576026 0.0 0.0 0.0
1.672 8.43108092539849e-06 6.022349819053488e-06 0.03443899676649403 0.0 0.0 0.0
1.682 8.431089112435981e-06 6.0223459027659446e-06 0.03443868452140797 0.0 0.0 0.0
1.692 8.431100470577576e-06 6.022340156645333e-06 0.03443812778426305 0.0 0.0 0.0
1.702 8.431110464882988e-06 6.022334695607507e-06 0.034437154573970896 0.0 0.0 0.0
1.712 8.43111481855001e-06 6.022331639141424e-06 0.03443549192386966 0.0 0.0 0.0
1.722 8.431111106668807e-06 6.0223324028133654e-06 0.03443271771786765 0.0 0.0 0.0
1.732 8.431099606651689e-06 6.02233719717173e-06 0.034428195666490115 0.0 0.0 0.0
1.742 8.431083034791102e-06 6.022344879776192e-06 0.03442099146407394 0.0 0.0 0.0
1.752 8.431065288816697e-06 6.0223531521957955e-06 0.03440977030093741 0.0 0.0 0.0
1.762 8.43104965314461e-06 6.022358903703208e-06 0.034392679324625273 0.0 0.0 0.0
1.772 8.431036799016345e-06 6.022358310307822e-06 0.034367223348968176 0.0 0.0 0.0
1.782 8.431022305270225e-06 6.022346089514171e-06 0.03433014778033815 0.0 0.0 0.0
1.792 8.430992576961499e-06 6.022313013143961e-06 0.03427734864196157 0.0 0.0 0.0
1.802 8.430917146145537e-06 6.022240288819303e-06 0.03420383458276446 0.0 0.0 0.0
1.812 8.430734311810407e-06 6.022088652706159e-06 0.034103768397064194 0.0 0.0 0.0
1.822 8.430325646819818e-06 6.021778978217335e-06 0.03397061432983264 0.0 0.0 0.0
1.832 8.429473063750179e-06 6.021160059957258e-06 0.03379741105892672 0.0 0.0 0.0
1.842 8.427790556450626e-06 6.01995838752396e-06 0.033577178142481866 0.0 0.0 0.0
1.852 8.424622791137218e-06 6.017704904729133e-06 0.03330344623195431 0.0 0.0 0.0
1.862 8.418906066040585e-06 6.013635953877409e-06 0.03297087982992063 0.0 0.0 0.0
1.872 8.408995057054344e-06 6.006570810675486e-06 0.032575938086507744 0.0 0.0 0.0
1.882 8.392471355980221e-06 5.994776784123691e-06 0.03211749706163755 0.0 0.0 0.0
1.892 8.365965403334238e-06 5.975843806215102e-06 0.03159733954143226 0.0 0.0 0.0
1.902 8.325038120069881e-06 5.946601005572326e-06 0.031020409859885342 0.0 0.0 0.0
1.912 8.264176657069723e-06 5.903113767188414e-06 0.030394735710872735 0.0 0.0 0.0
1.922 8.176954424398915e-06 5.840797014645985e-06 0.029730941468555185 0.0 0.0 0.0
1.932 8.056385765170244e-06 5.754666642585244e-06 0.02904132240690813 0.0 0.0 0.0
1.942 7.895472074271407e-06 5.639727413386865e-06 0.028338518062087308 0.0 0.0 0.0
1.952 7.68789588493144e-06 5.491467099381768e-06 0.027633910951922695 0.0 0.0 0.0
1.962 7.428782591376413e-06 5.306400234176408e-06 0.026935968413184852 0.0 0.0 0.0
1.972 7.115425638517551e-06 5.082587322129062e-06 0.026248813091701316 0.0 0.0 0.0
1.982 6.747866151700733e-06 4.820051196418498e-06 0.025571318893435346 0.0 0.0 0.0
1.992 6.329233154226114e-06 4.521022524392051e-06 0.02489696119242147 0.0 0.0 0.0
2.002 5.865782400304001e-06 4.189969151111439e-06 0.024214507514598974 0.0 0.0 0.0
2.012 5.366614204585491e-06 3.833394637867456e-06 0.02350945632581523 0.0 0.0 0.0
2.022 4.843095930631374e-06 3.45942437718354e-06 0.02276597506969753 0.0 0.0 0.0
2.032 4.308055501142944e-06 3.077227342497152e-06 0.02196900346831528 0.0 0.0 0.0
2.042 3.774842043833163e-06 2.696343042173195e-06 0.021106191483582178 0.0 0.0 0.0
2.052 3.2563642715850723e-06 2.325993439388479e-06 0.020169415674604445 0.0 0.0 0.0
2.062 2.7642148013141166e-06 1.9744574472602176e-06 0.01915572658281523 0.0 0.0 0.0
2.072 2.3079706613290193e-06 1.6485722856411812e-06 0.01806768810698612 0.0 0.0 0.0
2.082 1.8947306507123622e-06 1.3534045107992712e-06 0.016913155659371855 0.0 0.0 0.0
2.092 1.5289146805195228e-06 1.0921080665640735e-06 0.015704595748813523 0.0 0.0 0.0
2.102 1.212314982066188e-06 8.659616881362807e-07 0.014458077687497479 0.0 0.0 0.0
2.112 9.44359649119095e-07 6.745572608534999e-07 0.013192074588294323 0.0 0.0 0.0
2.122 7.225292279785995e-07 5.160969037065389e-07 0.01192620231046152 0.0 0.0 0.0
2.132 5.428585999996899e-07 3.877506683900409e-07 0.01068000697665812 0.0 0.0 0.0
2.142 4.0045862958942104e-07 2.860283671178603e-07 0.009471888233300734 0.0 0.0 0.0
2.152 2.9000266354287803e-07 2.071265391518825e-07 0.008318219632003881 0.0 0.0 0.0
2.162 2.061386810488296e-07 1.4722265198692838e-07 0.007232701743515733 0.0 0.0 0.0
2.172 1.4380525653699876e-07 1.0270090470508814e-07 0.006225959745779224 0.0 0.0 0.0
2.182 9.844556608381465e-08 7.030539629180915e-08 0.005305376686132516 0.0 0.0 0.0
2.192 6.6126418456782e-08 4.72255075165296e-08 0.004475137392013046 0.0 0.0 0.0
2.202 4.357775511012574e-08 3.1124416727833106e-08 0.0037364466190839144 0.0 0.0 0.0
2.212 2.817221690243863e-08 2.012468775540957e-08 0.003087878546326298 0.0 0.0 0.0
2.222 1.7864881994983964e-08 1.2765281715422259e-08 0.0025258128073848427 0.0 0.0 0.0
2.232 1.1111173951390356e-08 7.94287701914399e-09 0.0020449142102585416 0.0 0.0 0.0
2.242 6.7773359492262425e-09 4.847824207239149e-09 0.0016386182478770241 0.0 0.0 0.0
2.252 4.053748336410829e-09 2.902118569051912e-09 0.0012995914444833684 0.0 0.0 0.0
2.262 2.3774616422700595e-09 1.7039717953905187e-09 0.0010201435334331373 0.0 0.0 0.0
2.272 1.3670688759412016e-09 9.812284186181782e-10 0.0007925765421589455 0.0 0.0 0.0
2.282 7.706366317536351e-10 5.541424453155861e-10 0.0006094633606624663 0.0 0.0 0.0
2.292 4.258481604408201e-10 3.069028268039356e-10 0.0004638547864926338 0.0 0.0 0.0
2.302 2.3065920946854535e-10 1.6668419204336518e-10 0.00034941907764648056 0.0 0.0 0.0
2.312 1.2245163879688877e-10 8.877466994745076e-11 0.00026052160374525105 0.0 0.0 0.0
2.322 6.37096621275142e-11 4.636315319223691e-11 0.00019225432213066458 0.0 0.0 0.0
2.332 3.2483647304317976e-11 2.3742975478294243e-11 0.0001404256913272177 0.0 0.0 0.0
2.342 1.622998612855348e-11 1.192245727002339e-11 0.0001015215118509865 0.0 0.0 0.0
2.352 7.945923414273326e-12 5.8702346815156e-12 7.26463245510152e-05 0.0 0.0 0.0
2.362 3.811777923081019e-12 2.833972094655048e-12 5.1453665302716344e-05 0.0 0.0 0.0
2.372 1.7916692859383969e-12 1.3414658425767428e-12 3.607190804710489e-05 0.0 0.0 0.0
2.382 8.251502420358622e-13 6.225800772072693e-13 2.5030817580750123e-05 0.0 0.0 0.0
2.392 3.72351375494601e-13 2.832968750987248e-13 1.719242038477853e-05 0.0 0.0 0.0
2.402 1.6464340738239674e-13 1.2638900490825109e-13 1.1688477834890073e-05 0.0 0.0 0.0
2.412 7.133498890783005e-14 5.528452846155844e-14 7.865759310995314e-06 0.0 0.0 0.0
2.422 3.029013336002672e-14 2.3710625451797786e-14 5.23947582232235e-06 0.0 0.0 0.0
2.432 1.2607807340537883e-14 9.966714749601998e-15 3.4546350144044664e-06 0.0 0.0 0.0
2.442 5.1517580460364736e-15 4.111693949533722e-15 2.2546867251983787e-06 0.0 0.0 0.0
2.452 2.0675342406703826e-15 1.6695686256066844e-15 1.4566071320194815e-06 0.0 0.0 0.0
2.462 8.353166754136182e-16 6.831517473920108e-16 9.314793606995307e-07 0.0 0.0 0.0
2.472 3.7968390597470423e-16 3.1861876137944533e-16 5.896318425023093e-07 0.0 0.0 0.0
2.482 2.49416530643335e-16 2.125801944452369e-16 3.694602626269062e-07 0.0 0.0 0.0
2.492 2.264937829432237e-16 1.93473707074184e-16 2.291584074534446e-07 0.0 0.0 0.0
2.502 2.222517520909592e-16 1.9018363294721634e-16 1.406977572036048e-07 0.0 0.0 0.0
2.512 2.2144309746260769e-16 1.8989361669376047e-16 8.551136872968261e-08 0.0 0.0 0.0
2.522 2.2199820624189826e-16 1.89894236557087e-16 5.144554317456052e-08 0.0 0.0 0.0
2.532 2.216254384763329e-16 1.89894236557087e-16 3.0638021121487344e-08 0.0 0.0 0.0
2.542 2.2151609683338824e-16 1.89894236557087e-16 1.806194400067364e-08 0.0 0.0 0.0
2.552 2.2138403443302442e-16 1.89894236557087e-16 1.05404900401819e-08 0.0 0.0 0.0
2.562 2.2151095895896e-16 1.89894236557087e-16 6.089074458705999e-09 0.0 0.0 0.0
2.572 2.2154760027546336e-16 1.89894236557087e-16 3.4820701770335398e-09 0.0 0.0 0.0
2.582 2.2157271414273006e-16 1.89894236557087e-16 1.9711561486234102e-09 0.0 0.0 0.0
2.592 2.2165751524428953e-16 1.89894236557087e-16 1.1045955274642568e-09 0.0 0.0 0.0
2.602 2.2145151735562177e-16 1.8989423655708695e-16 6.127533412468125e-10 0.0 0.0 0.0
2.612 2.2115785908767252e-16 1.89894236557087e-16 3.36488026351856e-10 0.0 0.0 0.0
2.622 2.2136130007359098e-16 1.89894236557087e-16 1.829179717339435e-10 0.0 0.0 0.0
2.632 2.2130787104674388e-16 1.89894236557087e-16 9.843447856844823e-11 0.0 0.0 0.0
2.642 2.2112702691614573e-16 1.89894236557087e-16 5.2437676001489065e-11 0.0 0.0 0.0
2.652 2.2112737834898742e-16 1.89894236557087e-16 2.765324829797644e-11 0.0 0.0 0.0
2.662 2.2107388037746704e-16 1.89894236557087e-16 1.443632070747747e-11 0.0 0.0 0.0
2.672 2.2096707818920303e-16 1.89894236557087e-16 7.460632658395866e-12 0.0 0.0 0.0
2.682 2.2096919647036838e-16 1.89894236557087e-16 3.816846059465729e-12 0.0 0.0 0.0
2.692 2.2118440475632222e-16 1.89894236557087e-16 1.933056057135758e-12 0.0 0.0 0.0
2.702 2.2086671038157264e-16 1.89894236557087e-16 9.691613179692136e-13 0.0 0.0 0.0
2.712 2.2084816941749156e-16 1.89894236557087e-16 4.810173976707392e-13 0.0 0.0 0.0
2.722 2.2094364955248875e-16 1.8989423655708695e-16 2.363410951826347e-13 0.0 0.0 0.0
2.732 2.2100622382630724e-16 1.89894236557087e-16 1.1495645917975463e-13 0.0 0.0 0.0
2.742 2.2099647996001524e-16 1.89894236557087e-16 5.53533115467335e-14 0.0 0.0 0.0
2.752 2.2098001062286196e-16 1.89894236557087e-16 2.638560426668115e-14 0.0 0.0 0.0
2.762 2.2095126698172885e-16 1.8989423655708703e-16 1.2451402165189293e-14 0.0 0.0 0.0
2.772 2.2095126698172885e-16 1.89894236557087e-16 5.81690512497137e-15 0.0 0.0 0.0
2.782 2.2095126698172885e-16 1.89894236557087e-16 2.6901435742377408e-15 0.0 0.0 0.0
2.792 2.2095126698172885e-16 1.89894236557087e-16 1.2320188481431552e-15 0.0 0.0 0.0
2.802 2.2095126698172885e-16 1.89894236557087e-16 5.588349957479879e-16 0.0 0.0 0.0
2.812 2.2095126698172885e-16 1.89894236557087e-16 2.5112602370145215e-16 0.0 0.0 0.0
2.822 2.2095126698172885e-16 1.89894236557087e-16 1.1253448193210166e-16 0.0 0.0 0.0
2.832 2.2095126698172885e-16 1.89894236557087e-16 4.9556062510350624e-17 0.0 0.0 0.0
2.842 2.2095126698172885e-16 1.89894236557087e-16 2.1342735624653674e-17 0.0 0.0 0.0
2.852 2.2095126698172885e-16 1.89894236557087e-16 9.145767569004615e-18 0.0 0.0 0.0
2.862 2.2095126698172885e-16 1.8989423655708703e-16 3.902194381059914e-18 0.0 0.0 0.0
2.872 2.2095126698172885e-16 1.89894236557087e-16 1.6482438960667306e-18 0.0 0.0 0.0
2.882 2.2095126698172885e-16 1.89894236557087e-16 6.892210474900493e-19 0.0 0.0 0.0
2.892 2.2095126698172885e-16 1.89894236557087e-16 2.853124271645392e-19 0.0 0.0 0.0
2.902 2.2095126698172885e-16 1.89894236557087e-16 1.1692531600085123e-19 0.0 0.0 0.0
2.912 2.2095126698172885e-16 1.89894236557087e-16 4.743760040372496e-20 0.0 0.0 0.0
2.922 2.2095126698172885e-16 1.89894236557087e-16 1.9053016427507885e-20 0.0 0.0 0.0
2.932 2.2095126698172885e-16 1.89894236557087e-16 7.575864501704203e-21 0.0 0.0 0.0
2.942 2.2095126698172885e-16 1.89894236557087e-16 2.982144100254147e-21 0.0 0.0 0.0
2.952 2.2095126698172885e-16 1.8989423655708703e-16 1.1621268913582174e-21 0.0 0.0 0.0
2.962 2.2095126698172885e-16 1.89894236557087e-16 4.483400029673697e-22 0.0 0.0 0.0
2.972 2.2095126698172885e-16 1.89894236557087e-16 1.7123437215912441e-22 0.0 0.0 0.0
2.982 2.2095126698172885e-16 1.89894236557087e-16 6.47447273040926e-23 0.0 0.0 0.0
2.992 2.2095126698172885e-16 1.89894236557087e-16 2.423529709174567e-23 0.0 0.0 0.0
3.002 2.2095126698172885e-16 1.89894236557087e-16 8.980969808216527e-24 0.0 0.0 0.0
3.012 2.2095126698172885e-16 1.89894236557087e-16 3.2948035462575166e-24 0.0 0.0 0.0
3.022 2.2095126698172885e-16 1.89894236557087e-16 1.196651405585469e-24 0.0 0.0 0.0
3.032 2.2095126698172885e-16 1.89894236557087e-16 4.302670208266434e-25 0.0 0.0 0.0
3.042 2.2095126698172885e-16 1.89894236557087e-16 1.5315851912691853e-25 0.0 0.0 0.0
3.052 2.2095126698172885e-16 1.89894236557087e-16 5.397310007696687e-26 0.0 0.0 0.0
3.062 2.2095126698172885e-16 1.8989423655708695e-16 1.8829859340492e-26 0.0 0.0 0.0
3.072 2.2095126698172885e-16 1.8989423655708703e-16 6.503553052832493e-27 0.0 0.0 0.0
3.082 2.2095126698172885e-16 1.89894236557087e-16 2.2237634145017243e-27 0.0 0.0 0.0
3.092 2.2095126698172885e-16 1.89894236557087e-16 7.527679677733609e-28 0.0 0.0 0.0
3.102 2.2095126698172885e-16 1.89894236557087e-16 2.5227179732808926e-28 0.0 0.0 0.0
3.112 2.2095126698172885e-16 1.8989423655708703e-16 8.36973390163498e-29 0.0 0.0 0.0
3.122 2.2095126698172885e-16 1.89894236557087e-16 2.749098668558661e-29 0.0 0.0 0.0
3.132 2.2095126698172885e-16 1.89894236557087e-16 8.93933212160007e-30 0.0 0.0 0.0
3.142 2.2095126698172885e-16 1.89894236557087e-16 2.8777709243542975e-30 0.0 0.0 0.0
3.152 2.2095126698172885e-16 1.89894236557087e-16 9.171578683067748e-31 0.0 0.0 0.0
3.162 2.2095126698172885e-16 1.89894236557087e-16 2.893803379277891e-31 0.0 0.0 0.0
3.172 2.2095126698172885e-16 1.89894236557087e-16 9.039227192628668e-32 0.0 0.0 0.0
3.182 2.2095126698172885e-16 1.89894236557087e-16 2.795318182970454e-32 0.0 0.0 0.0
3.192 2.2095126698172885e-16 1.89894236557087e-16 8.557938484230999e-33 0.0 0.0 0.0
3.202 2.2095126698172885e-16 1.89894236557087e-16 2.5938528037784425e-33 0.0 0.0 0.0
3.212 2.2095126698172885e-16 1.89894236557087e-16 7.783233070477668e-34 0.0 0.0 0.0
3.222 2.2095126698172885e-16 1.89894236557087e-16 2.3121370147387694e-34 0.0 0.0 0.0
3.232 2.2095126698172885e-16 1.89894236557087e-16 6.799957419810065e-35 0.0 0.0 0.0
3.242 2.2095126698172885e-16 1.89894236557087e-16 1.9798768831301483e-35 0.0 0.0 0.0
3.252 2.2095126698172885e-16 1.89894236557087e-16 5.707025383921722e-36 0.0 0.0 0.0
3.262 2.2095126698172885e-16 1.8989423655708695e-16 1.6286257937957707e-36 0.0 0.0 0.0
3.272 2.2095126698172885e-16 1.89894236557087e-16 4.601219490418607e-37 0.0 0.0 0.0
3.282 2.2095126698172885e-16 1.89894236557087e-16 1.28695978818023e-37 0.0 0.0 0.0
3.292 2.2095126698172885e-16 1.89894236557087e-16 3.5636712270151035e-38 0.0 0.0 0.0
3.302 2.2095126698172885e-16 1.8989423655708695e-16 9.769473243183692e-39 0.0 0.0 0.0
3.312 2.2095126698172885e-16 1.89894236557087e-16 2.6514641618683035e-39 0.0 0.0 0.0
3.322 2.2095126698172885e-16 1.89894236557087e-16 7.124291803213147e-40 0.0 0.0 0.0
3.332 2.2095126698172885e-16 1.89894236557087e-16 1.8951307788777332e-40 0.0 0.0 0.0
3.342 2.2095126698172885e-16 1.89894236557087e-16 4.9908950494375e-41 0.0 0.0 0.0
3.352 2.2095126698172885e-16 1.89894236557087e-16 1.3012467901893066e-41 0.0 0.0 0.0
3.362 2.2095126698172885e-16 1.89894236557087e-16 3.358791898529891e-42 0.0 0.0 0.0
3.372 2.2095126698172885e-16 1.89894236557087e-16 8.583193851270963e-43 0.0 0.0 0.0
3.382 2.2095126698172885e-16 1.89894236557087e-16 2.1714875627987747e-43 0.0 0.0 0.0
3.392 2.2095126698172885e-16 1.8989423655708703e-16 5.438868654288547e-44 0.0 0.0 0.0
3.402 2.2095126698172885e-16 1.89894236557087e-16 1.3486609724810353e-44 0.0 0.0 0.0
3.412 2.2095126698172885e-16 1.89894236557087e-16 3.310855257005164e-45 0.0 0.0 0.0
3.422 2.2095126698172885e-16 1.89894236557087e-16 8.04675859801064e-46 0.0 0.0 0.0
3.432 2.2095126698172885e-16 1.89894236557087e-16 1.9361781195590474e-46 0.0 0.0 0.0
3.442 2.2095126698172885e-16 1.89894236557087e-16 4.612255750891236e-47 0.0 0.0 0.0
3.452 2.2095126698172885e-16 1.8989423655708703e-16 1.0877406763768443e-47 0.0 0.0 0.0
3.462 2.2095126698172885e-16 1.89894236557087e-16 2.5396943164061556e-48 0.0 0.0 0.0
3.472 2.2095126698172885e-16 1.89894236557087e-16 5.87059046518405e-49 0.0 0.0 0.0
3.482 2.2095126698172885e-16 1.89894236557087e-16 1.3434655999482674e-49 0.0 0.0 0.0
3.492 2.2095126698172885e-16 1.89894236557087e-16 3.043798572128198e-50 0.0 0.0 0.0
3.502 2.2095126698172885e-16 1.8989423655708695e-16 6.82731627098973e-51 0.0 0.0 0.0
3.512 2.2095126698172885e-16 1.89894236557087e-16 1.5161041890966797e-51 0.0 0.0 0.0
3.522 2.2095126698172885e-16 1.8989423655708703e-16 3.333136834399467e-52 0.0 0.0 0.0
3.532 2.2095126698172885e-16 1.89894236557087e-16 7.254750161099023e-53 0.0 0.0 0.0
3.542 2.2095126698172885e-16 1.89894236557087e-16 1.5632813677466304e-53 0.0 0.0 0.0
3.552 2.2095126698172885e-16 1.89894236557087e-16 3.3350117132845074e-54 0.0 0.0 0.0
3.562 2.2095126698172885e-16 1.8989423655708695e-16 7.043738783541125e-55 0.0 0.0 0.0
3.572 2.2095126698172885e-16 1.89894236557087e-16 1.4728378254352665e-55 0.0 0.0 0.0
3.582 2.2095126698172885e-16 1.89894236557087e-16 3.048965892060413e-56 0.0 0.0 0.0
3.592 2.2095126698172885e-16 1.89894236557087e-16 6.248795187841036e-57 0.0 0.0 0.0
3.602 2.2095126698172885e-16 1.89894236557087e-16 1.2679036078541875e-57 0.0 0.0 0.0
3.612 2.2095126698172885e-16 1.89894236557087e-16 2.546962444224134e-58 0.0 0.0 0.0
3.622 2.2095126698172885e-16 1.89894236557087e-16 5.065301864302463e-59 0.0 0.0 0.0
3.632 2.2095126698172885e-16 1.89894236557087e-16 9.9732048368689e-60 0.0 0.0 0.0
3.642 2.2095126698172885e-16 1.89894236557087e-16 1.9440654797041476e-60 0.0 0.0 0.0
3.652 2.2095126698172885e-16 1.89894236557087e-16 3.751750124787642e-61 0.0 0.0 0.0
3.662 2.2095126698172885e-16 1.89894236557087e-16 7.1680976397945765e-62 0.0 0.0 0.0
3.672 2.2095126698172885e-16 1.89894236557087e-16 1.355879296620492e-62 0.0 0.0 0.0
3.682 2.2095126698172885e-16 1.89894236557087e-16 2.5391325629341437e-63 0.0 0.0 0.0
3.692 2.2095126698172885e-16 1.89894236557087e-16 4.7075730297616125e-64 0.0 0.0 0.0
3.702 2.2095126698172885e-16 1.89894236557087e-16 8.640845042635315e-65 0.0 0.0 0.0
3.712 2.2095126698172885e-16 1.89894236557087e-16 1.5702288070476685e-65 0.0 0.0 0.0
3.722 2.2095126698172885e-16 1.89894236557087e-16 2.824992816992693e-66 0.0 0.0 0.0
3.732 2.2095126698172885e-16 1.89894236557087e-16 5.031755710632173e-67 0.0 0.0 0.0
3.742 2.2095126698172885e-16 1.89894236557087e-16 8.872982987546158e-68 0.0 0.0 0.0
3.752 2.2095126698172885e-16 1.89894236557087e-16 1.5490582736909512e-68 0.0 0.0 0.0
3.762 2.2095126698172885e-16 1.89894236557087e-16 2.6774044005861056e-69 0.0 0.0 0.0
3.772 2.2095126698172885e-16 1.89894236557087e-16 4.5815075100243996e-70 0.0 0.0 0.0
3.782 2.2095126698172885e-16 1.89894236557087e-16 7.761598018236786e-71 0.0 0.0 0.0
3.792 2.2095126698172885e-16 1.89894236557087e-16 1.3017941121762721e-71 0.0 0.0 0.0
3.802 2.2095126698172885e-16 1.89894236557087e-16 2.1616330423465337e-72 0.0 0.0 0.0
3.812 2.2095126698172885e-16 1.8989423655708695e-16 3.553613938238153e-73 0.0 0.0 0.0
3.822 2.2095126698172885e-16 1.89894236557087e-16 5.783719480315846e-74 0.0 0.0 0.0
3.832 2.2095126698172885e-16 1.89894236557087e-16 9.319508144569314e-75 0.0 0.0 0.0
3.842 2.2095126698172885e-16 1.89894236557087e-16 1.486714752011069e-75 0.0 0.0 0.0
3.852 2.2095126698172885e-16 1.89894236557087e-16 2.3480713365318905e-76 0.0 0.0 0.0
3.862 2.2095126698172885e-16 1.89894236557087e-16 3.671503869383528e-77 0.0 0.0 0.0
3.872 2.2095126698172885e-16 1.89894236557087e-16 5.683630658760044e-78 0.0 0.0 0.0
3.882 2.2095126698172885e-16 1.8989423655708695e-16 8.71077804201169e-79 0.0 0.0 0.0
3.892 2.2095126698172885e-16 1.89894236557087e-16 1.3217136457426614e-79 0.0 0.0 0.0
3.902 2.2095126698172885e-16 1.89894236557087e-16 1.9854877442152536e-80 0.0 0.0 0.0
3.912 2.2095126698172885e-16 1.89894236557087e-16 2.9528850498759228e-81 0.0 0.0 0.0
3.922 2.2095126698172885e-16 1.89894236557087e-16 4.3478589502876865e-82 0.0 0.0 0.0
3.932 2.2095126698172885e-16 1.89894236557087e-16 6.338025873709072e-83 0.0 0.0 0.0
3.942 2.2095126698172885e-16 1.89894236557087e-16 9.14707634336378e-84 0.0 0.0 0.0
3.952 2.2095126698172885e-16 1.89894236557087e-16 1.3069543327667607e-84 0.0 0.0 0.0
3.962 2.2095126698172885e-16 1.89894236557087e-16 1.848793526974596e-85 0.0 0.0 0.0
3.972 2.2095126698172885e-16 1.89894236557087e-16 2.589204641844708e-86 0.0 0.0 0.0
3.982 2.2095126698172885e-16 1.89894236557087e-16 3.5899994559950747e-87 0.0 0.0 0.0
3.992 2.2095126698172885e-16 1.89894236557087e-16 4.928020470943974e-88 0.0 0.0 0.0
4.002 2.2095126698172885e-16 1.89894236557087e-16 6.69731631266951e-89 0.0 0.0 0.0
4.012 2.2095126698172885e-16 1.89894236557087e-16 9.011132549874979e-90 0.0 0.0 0.0
4.022 2.2095126698172885e-16 1.89894236557087e-16 1.2003510450341831e-90 0.0 0.0 0.0
4.032 2.2095126698172885e-16 1.89894236557087e-16 1.5830242634986975e-91 0.0 0.0 0.0
4.042 2.2095126698172885e-16 1.89894236557087e-16 2.0668898691802288e-92 0.0 0.0 0.0
4.052 2.2095126698172885e-16 1.89894236557087e-16 2.671761196724193e-93 0.0 0.0 0.0
4.062 2.2095126698172885e-16 1.89894236557087e-16 3.41923179264439e-94 0.0 0.0 0.0
4.072 2.2095126698172885e-16 1.89894236557087e-16 4.332216153037045e-95 0.0 0.0 0.0
4.082 2.2095126698172885e-16 1.89894236557087e-16 5.434285189123641e-96 0.0 0.0 0.0
4.092 2.2095126698172885e-16 1.89894236557087e-16 6.748784088770916e-97 0.0 0.0 0.0
4.102 2.2095126698172885e-16 1.89894236557087e-16 8.297733919923426e-98 0.0 0.0 0.0
4.112 2.2095126698172885e-16 1.89894236557087e-16 1.0100535503873518e-98 0.0 0.0 0.0
4.122 2.2095126698172885e-16 1.89894236557087e-16 1.2172513964481017e-99 0.0 0.0 0.0
4.132 2.2095126698172885e-16 1.89894236557087e-16 1.4523363624970207e-100 0.0 0.0 0.0
4.142 2.2095126698172885e-16 1.89894236557087e-16 1.7155573801776752e-101 0.0 0.0 0.0
4.152 2.2095126698172885e-16 1.89894236557087e-16 2.0062934399273177e-102 0.0 0.0 0.0
4.162 2.2095126698172885e-16 1.89894236557087e-16 2.3229233718345246e-103 0.0 0.0 0.0
4.172 2.2095126698172885e-16 1.89894236557087e-16 2.6627267286489407e-104 0.0 0.0 0.0
4.182 2.2095126698172885e-16 1.89894236557087e-16 3.021827385824269e-105 0.0 0.0 0.0
4.192 2.2095126698172885e-16 1.89894236557087e-16 3.3951901704650507e-106 0.0 0.0 0.0
4.202 2.2095126698172885e-16 1.8989423655708703e-16 3.776678447298511e-107 0.0 0.0 0.0
4.212 2.2095126698172885e-16 1.89894236557087e-16 4.1591771894558564e-108 0.0 0.0 0.0
4.222 2.2095126698172885e-16 1.89894236557087e-16 4.534781825313394e-109 0.0 0.0 0.0
4.232 2.2095126698172885e-16 1.89894236557087e-16 4.8950483722345753e-110 0.0 0.0 0.0
4.242 2.2095126698172885e-16 1.89894236557087e-16 5.23129542842316e-111 0.0 0.0 0.0
4.252 2.2095126698172885e-16 1.8989423655708695e-16 5.534943939431174e-112 0.0 0.0 0.0
4.262 2.2095126698172885e-16 1.89894236557087e-16 5.797876745251622e-113 0.0 0.0 0.0
4.272 2.2095126698172885e-16 1.89894236557087e-16 6.012797171357034e-114 0.0 0.0 0.0
4.282 2.2095126698172885e-16 1.89894236557087e-16 6.173564690282053e-115 0.0 0.0 0.0
4.292 2.2095126698172885e-16 1.89894236557087e-16 6.275486157081904e-116 0.0 0.0 0.0
4.302 2.2095126698172885e-16 1.89894236557087e-16 6.315543358549865e-117 0.0 0.0 0.0
4.312 2.2095126698172885e-16 1.89894236557087e-16 6.292541483541811e-118 0.0 0.0 0.0
4.322 2.2095126698172885e-16 1.89894236557087e-16 6.20716832342067e-119 0.0 0.0 0.0
4.332 2.2095126698172885e-16 1.89894236557087e-16 6.061960109613601e-120 0.0 0.0 0.0
4.342 2.2095126698172885e-16 1.89894236557087e-16 5.8611763559854445e-121 0.0 0.0 0.0
4.352 2.2095126698172885e-16 1.89894236557087e-16 5.610592324056059e-122 0.0 0.0 0.0
4.362 2.2095126698172885e-16 1.89894236557087e-16 5.3172232190611724e-123 0.0 0.0 0.0
4.372 2.2095126698172885e-16 1.89894236557087e-16 4.988998485912502e-124 0.0 0.0 0.0
4.382 2.2095126698172885e-16 1.8989423655708703e-16 4.63440726833413e-125 0.0 0.0 0.0
4.392 2.2095126698172885e-16 1.89894236557087e-16 4.262137046389202e-126 0.0 0.0 0.0
4.402 2.2095126698172885e-16 1.89894236557087e-16 3.880726677269108e-127 0.0 0.0 0.0
4.412 2.2095126698172885e-16 1.89894236557087e-16 3.498252698264542e-128 0.0 0.0 0.0
4.422 2.2095126698172885e-16 1.89894236557087e-16 3.1220641161801e-129 0.0 0.0 0.0
4.432 2.2095126698172885e-16 1.89894236557087e-16 2.7585764094525086e-130 0.0 0.0 0.0
4.442 2.2095126698172885e-16 1.89894236557087e-16 2.4131305626775505e-131 0.0 0.0 0.0
4.452 2.2095126698172885e-16 1.89894236557087e-16 2.089918090714888e-132 0.0 0.0 0.0
4.462 2.2095126698172885e-16 1.8989423655708695e-16 1.791968595351478e-133 0.0 0.0 0.0
4.472 2.2095126698172885e-16 1.8989423655708695e-16 1.5211927510068076e-134 0.0 0.0 0.0
4.482 2.2095126698172885e-16 1.89894236557087e-16 1.2784709486442313e-135 0.0 0.0 0.0
4.492 2.2095126698172885e-16 1.89894236557087e-16 1.063776233792789e-136 0.0 0.0 0.0
4.502 2.2095126698172885e-16 1.89894236557087e-16 8.763196392755556e-138 0.0 0.0 0.0
4.512 2.2095126698172885e-16 1.89894236557087e-16 7.147064254299405e-139 0.0 0.0 0.0
4.522 2.2095126698172885e-16 1.8989423655708703e-16 5.77092920477575e-140 0.0 0.0 0.0
4.532 2.2095126698172885e-16 1.89894236557087e-16 4.613353804641996e-141 0.0 0.0 0.0
4.542 2.2095126698172885e-16 1.89894236557087e-16 3.651243287292725e-142 0.0 0.0 0.0
4.552 2.2095126698172885e-16 1.89894236557087e-16 2.8609996875153806e-143 0.0 0.0 0.0
4.562 2.2095126698172885e-16 1.89894236557087e-16 2.2194630304506974e-144 0.0 0.0 0.0
4.572 2.2095126698172885e-16 1.89894236557087e-16 1.704633906161386e-145 0.0 0.0 0.0
4.582 2.2095126698172885e-16 1.89894236557087e-16 1.296186421157008e-146 0.0 0.0 0.0
4.592 2.2095126698172885e-16 1.89894236557087e-16 9.757913980114992e-148 0.0 0.0 0.0
4.602 2.2095126698172885e-16 1.8989423655708695e-16 7.272767615245869e-149 0.0 0.0 0.0
4.612 2.2095126698172885e-16 1.89894236557087e-16 5.366556161757065e-150 0.0 0.0 0.0
4.622 2.2095126698172885e-16 1.89894236557087e-16 3.9205312752696885e-151 0.0 0.0 0.0
4.632 2.2095126698172885e-16 1.89894236557087e-16 2.8356163820326724e-152 0.0 0.0 0.0
4.642 2.2095126698172885e-16 1.89894236557087e-16 2.030501777660132e-153 0.0 0.0 0.0
4.652 2.2095126698172885e-16 1.89894236557087e-16 1.4395032432712068e-154 0.0 0.0 0.0
4.662 2.2095126698172885e-16 1.89894236557087e-16 1.0103581065387684e-155 0.0 0.0 0.0
4.672 2.2095126698172885e-16 1.89894236557087e-16 7.020878449567602e-157 0.0 0.0 0.0
4.682 2.2095126698172885e-16 1.89894236557087e-16 4.8301548196219625e-158 0.0 0.0 0.0
4.692 2.2095126698172885e-16 1.89894236557087e-16 3.289911506228737e-159 0.0 0.0 0.0
4.702 2.2095126698172885e-16 1.89894236557087e-16 2.2184618934842825e-160 0.0 0.0 0.0
4.712 2.2095126698172885e-16 1.89894236557087e-16 1.4723155304242628e-161 0.0 0.0 0.0
4.722 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.732 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.742 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.752 2.2095126698172885e-16 1.8989423655708695e-16 0.0 0.0 0.0 0.0
4.762 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.772 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.782 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.792 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.802 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.812 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.822 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.832 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.842 2.2095126698172885e-16 1.8989423655708695e-16 0.0 0.0 0.0 0.0
4.852 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.862 2.2095126698172885e-16 1.8989423655708695e-16 0.0 0.0 0.0 0.0
4.872 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.882 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.892 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.902 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.912 2.2095126698172885e-16 1.8989423655708703e-16 0.0 0.0 0.0 0.0
4.922 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.932 2.2095126698172885e-16 1.8989423655708695e-16 0.0 0.0 0.0 0.0
4.942 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.952 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.962 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.972 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.982 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.992 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0


==> figures/zero_circulation_vortex/data/exact_Ma0.03_Mat0.04_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.0001347994088328243 9.63152983914443e-05 0.1377566015108399 0.0 0.0 0.0
0.012 0.00013479885324879713 9.631535841495492e-05 0.1377565690159663 0.0 0.0 0.0
0.022 0.00013479851609729513 9.631538567107624e-05 0.13775654993313877 0.0 0.0 0.0
0.032 0.00013479853624133158 9.63153737676602e-05 0.13775654761324027 0.0 0.0 0.0
0.042 0.0001347988596011994 9.631532943541684e-05 0.13775656202792455 0.0 0.0 0.0
0.052 0.0001347992798675024 9.631526797492831e-05 0.13775658992383616 0.0 0.0 0.0
0.062 0.00013479957006158093 9.631520498185637e-05 0.13775662577112163 0.0 0.0 0.0
0.072 0.0001347996204369754 9.631514950575516e-05 0.13775666308583198 0.0 0.0 0.0
0.082 0.0001347994950823115 9.631510268327612e-05 0.13775669564537937 0.0 0.0 0.0
0.092 0.00013479937280065925 9.631506213430461e-05 0.13775671830439276 0.0 0.0 0.0
0.102 0.00013479941318930743 9.631502850040809e-05 0.13775672741574566 0.0 0.0 0.0
0.112 0.00013479963759899753 9.631500904726713e-05 0.13775672106949746 0.0 0.0 0.0
0.122 0.0001347999049987631 9.631501524563375e-05 0.13775669935252688 0.0 0.0 0.0
0.132 0.00013480000064297246 9.631505540321752e-05 0.1377566646294583 0.0 0.0 0.0
0.142 0.0001347997809905208 9.631512700402333e-05 0.13775662161281713 0.0 0.0 0.0
0.152 0.0001347992800384675 9.631521402468715e-05 0.13775657691506685 0.0 0.0 0.0
0.162 0.00013479870540445126 9.631529166391144e-05 0.13775653794239695 0.0 0.0 0.0
0.172 0.00013479832271296173 9.631533640316227e-05 0.13775651132042768 0.0 0.0 0.0
0.182 0.00013479829915334814 9.631533597491978e-05 0.13775650133809952 0.0 0.0 0.0
0.192 0.00013479860477447414 9.631529376284998e-05 0.13775650896744585 0.0 0.0 0.0
0.202 0.00013479903471110019 9.631522542382055e-05 0.1377565318021224 0.0 0.0 0.0
0.212 0.00013479933900046155 9.6315150061145e-05 0.13775656486611906 0.0 0.0 0.0
0.222 0.00013479937764061787 9.631508129428619e-05 0.1377566018929279 0.0 0.0 0.0
0.232 0.00013479920167979245 9.63150232724751e-05 0.13775663655758605 0.0 0.0 0.0
0.242 0.00013479900814943459 9.631497335598645e-05 0.1377566633100519 0.0 0.0 0.0
0.252 0.00013479899819159255 9.63149289666948e-05 0.13775667778479106 0.0 0.0 0.0
0.262 0.0001347992314185915 9.631489359746268e-05 0.13775667702839334 0.0 0.0 0.0
0.272 0.00013479957354375126 9.631487765418954e-05 0.13775665982010019 0.0 0.0 0.0
0.282 0.0001347997748867959 9.631489319469483e-05 0.1377566271459732 0.0 0.0 0.0
0.292 0.00013479963211276687 9.63149456050472e-05 0.13775658258545884 0.0 0.0 0.0
0.302 0.00013479912964363945 9.631502738585547e-05 0.13775653220698897 0.0 0.0 0.0
0.312 0.00013479846745883734 9.631511821762592e-05 0.13775648368938725 0.0 0.0 0.0
0.322 0.0001347979528727388 9.631519192487896e-05 0.13775644474523324 0.0 0.0 0.0
0.332 0.00013479782059120691 9.631522695769911e-05 0.13775642131403842 0.0 0.0 0.0
0.342 0.00013479809257285557 9.631521491557453e-05 0.13775641617586268 0.0 0.0 0.0
0.352 0.00013479856634617535 9.631516269246852e-05 0.1377564284870217 0.0 0.0 0.0
0.362 0.00013479894108510694 9.631508741976618e-05 0.1377564543325633 0.0 0.0 0.0
0.372 0.00013479900432684385 9.63150074178068e-05 0.13775648795156306 0.0 0.0 0.0
0.382 0.0001347987629989905 9.63149344495584e-05 0.13775652306328176 0.0 0.0 0.0
0.392 0.00013479843561690588 9.631487146695734e-05 0.1377565538181565 0.0 0.0 0.0
0.402 0.00013479830833518163 9.631481643598747e-05 0.13775657523583412 0.0 0.0 0.0
0.412 0.00013479854315005005 9.631476895642692e-05 0.1377565833487562 0.0 0.0 0.0
0.422 0.00013479905854026417 9.631473468731892e-05 0.13775657541695327 0.0 0.0 0.0
0.432 0.0001347995604232473 9.631472414475417e-05 0.1377565504298529 0.0 0.0 0.0
0.442 0.00013479970964632283 9.631474628116568e-05 0.1377565097717136 0.0 0.0 0.0
0.452 0.00013479932730114374 9.631480091864403e-05 0.13775645763439892 0.0 0.0 0.0
0.462 0.00013479851332853977 9.631487519134812e-05 0.1377564007275098 0.0 0.0 0.0
0.472 0.0001347976037340377 9.631494687897765e-05 0.13775634711314977 0.0 0.0 0.0
0.482 0.0001347969878123708 9.631499327100439e-05 0.13775630443399395 0.0 0.0 0.0
0.492 0.0001347968914446736 9.631500067455598e-05 0.1377562781510195 0.0 0.0 0.0
0.502 0.00013479725458775187 9.63149691410884e-05 0.13775627044909589 0.0 0.0 0.0
0.512 0.00013479777643009882 9.631490983221947e-05 0.13775628016740818 0.0 0.0 0.0
0.522 0.00013479810204276353 9.631483692613652e-05 0.13775630362969565 0.0 0.0 0.0
0.532 0.0001347980388615656 9.631475928209835e-05 0.13775633585562408 0.0 0.0 0.0
0.542 0.00013479767177119136 9.631467714324442e-05 0.1377563715492904 0.0 0.0 0.0
0.552 0.00013479730516661052 9.63145858979728e-05 0.13775640552456006 0.0 0.0 0.0
0.562 0.00013479726486189905 9.631448433565994e-05 0.1377564326722574 0.0 0.0 0.0
0.572 0.00013479767959320992 9.63143817586211e-05 0.13775644791998506 0.0 0.0 0.0
0.582 0.00013479837754652455 9.631429868392044e-05 0.13775644665536496 0.0 0.0 0.0
0.592 0.00013479896640274667 9.631425954983452e-05 0.137756425751163 0.0 0.0 0.0
0.602 0.00013479905490658837 9.631428070891553e-05 0.1377563848464126 0.0 0.0 0.0
0.612 0.0001347984866019032 9.631436018438965e-05 0.1377563272121973 0.0 0.0 0.0
0.622 0.00013479744567049267 9.631447525295499e-05 0.1377562595921873 0.0 0.0 0.0
0.632 0.00013479636814485785 9.631458998444837e-05 0.13775619085282845 0.0 0.0 0.0
0.642 0.0001347957058573899 9.631466950069986e-05 0.13775612986557453 0.0 0.0 0.0
0.652 0.00013479567778995345 9.63146938665557e-05 0.1377560834387612 0.0 0.0 0.0
0.662 0.00013479615261004888 9.631466442869834e-05 0.13775605509122385 0.0 0.0 0.0
0.672 0.0001347967317334883 9.63145993267847e-05 0.1377560450258066 0.0 0.0 0.0
0.682 0.00013479698714400615 9.631452083921168e-05 0.13775605106131922 0.0 0.0 0.0
0.692 0.0001347967182843721 9.631444192106256e-05 0.1377560698482125 0.0 0.0 0.0
0.702 0.00013479607896422924 9.631435993428995e-05 0.13775609766036315 0.0 0.0 0.0
0.712 0.00013479549676630734 9.631426149680141e-05 0.13775613043030083 0.0 0.0 0.0
0.722 0.00013479542472050025 9.631413569017822e-05 0.13775616325458473 0.0 0.0 0.0
0.732 0.00013479606269240524 9.63139874406592e-05 0.1377561900075637 0.0 0.0 0.0
0.742 0.00013479720824285978 9.631384215009458e-05 0.137756203709793 0.0 0.0 0.0
0.752 0.0001347983289444716 9.631373740271113e-05 0.13775619787396629 0.0 0.0 0.0
0.762 0.00013479882613503226 9.631370525401853e-05 0.1377561684251809 0.0 0.0 0.0
0.772 0.00013479835135775636 9.631375467532418e-05 0.13775611532971235 0.0 0.0 0.0
0.782 0.0001347970027612397 9.631386437415438e-05 0.1377560430610651 0.0 0.0 0.0
0.792 0.00013479528994204832 9.63139907803506e-05 0.13775595952635084 0.0 0.0 0.0
0.802 0.00013479387970423374 9.631408749915976e-05 0.13775587382320947 0.0 0.0 0.0
0.812 0.00013479325479844156 9.63141259218259e-05 0.13775579379366393 0.0 0.0 0.0
0.822 0.0001347934678915477 9.631410585310669e-05 0.13775572445213763 0.0 0.0 0.0
0.832 0.000134794125873043 9.631405050776555e-05 0.13775566791350274 0.0 0.0 0.0
0.842 0.0001347946186136821 9.631398894813876e-05 0.13775562465825775 0.0 0.0 0.0
0.852 0.00013479447397405029 9.631393608141733e-05 0.13775559525476286 0.0 0.0 0.0
0.862 0.00013479364704512234 9.63138818028831e-05 0.13775558139629057 0.0 0.0 0.0
0.872 0.00013479257816166498 9.631379596081634e-05 0.13775558546578393 0.0 0.0 0.0
0.882 0.000134791972539206 9.631364717374587e-05 0.13775560866384673 0.0 0.0 0.0
0.892 0.00013479240634391563 9.631342573088608e-05 0.13775564861909462 0.0 0.0 0.0
0.902 0.00013479396842579463 9.631315796552227e-05 0.13775569786781627 0.0 0.0 0.0
0.912 0.00013479614171668788 9.631290318845101e-05 0.13775574433993393 0.0 0.0 0.0
0.922 0.000134798007885434 9.631273280031313e-05 0.1377557740799752 0.0 0.0 0.0
0.932 0.0001347986837817852 9.631270040344592e-05 0.1377557752987211 0.0 0.0 0.0
0.942 0.0001347977654450672 9.631281697299251e-05 0.1377557420969805 0.0 0.0 0.0
0.952 0.00013479554292334314 9.631304357682596e-05 0.1377556762672437 0.0 0.0 0.0
0.962 0.00013479286775756725 9.631330617609129e-05 0.13775558646522107 0.0 0.0 0.0
0.972 0.00013479073994734718 9.631352635593301e-05 0.1377554852903779 0.0 0.0 0.0
0.982 0.00013478982964422562 9.631365367357241e-05 0.1377553857509675 0.0 0.0 0.0
0.992 0.0001347901800635801 9.631368394348096e-05 0.13775529871962536 0.0 0.0 0.0
1.002 0.0001347912387827841 9.631365427903958e-05 0.1377552322697852 0.0 0.0 0.0
1.012 0.000134792191999777 9.631361722134489e-05 0.13775519263905656 0.0 0.0 0.0
1.022 0.00013479242218390546 9.631360723089585e-05 0.1377551856188322 0.0 0.0 0.0
1.032 0.00013479184997417483 9.631361754682627e-05 0.13775521691671283 0.0 0.0 0.0
1.042 0.000134790981756947 9.631360105542482e-05 0.13775529061423908 0.0 0.0 0.0
1.052 0.00013479063359987914 9.631349691459885e-05 0.13775540597777852 0.0 0.0 0.0
1.062 0.00013479146889498514 9.631327082658135e-05 0.13775555403305834 0.0 0.0 0.0
1.072 0.000134793590420649 9.631294813423404e-05 0.13775571589783972 0.0 0.0 0.0
1.082 0.00013479641172364057 9.631262043083558e-05 0.13775586450678498 0.0 0.0 0.0
1.092 0.00013479889619556258 9.631241831085809e-05 0.13775597009298932 0.0 0.0 0.0
1.102 0.00013480005750668477 9.631245989454436e-05 0.137756008109272 0.0 0.0 0.0
1.112 0.0001347994650914716 9.631279820777098e-05 0.1377559669614316 0.0 0.0 0.0
1.122 0.00013479748235716138 9.631339290456022e-05 0.13775585267638996 0.0 0.0 0.0
1.132 0.0001347951022030663 9.631412111658096e-05 0.1377556886469434 0.0 0.0 0.0
1.142 0.00013479346301141162 9.631482340407798e-05 0.13775551044332648 0.0 0.0 0.0
1.152 0.00013479330358465264 9.631536360136786e-05 0.13775535748869044 0.0 0.0 0.0
1.162 0.00013479464429928716 9.631567498949654e-05 0.13775526433619079 0.0 0.0 0.0
1.172 0.0001347968481161273 9.631577308107259e-05 0.1377552540297939 0.0 0.0 0.0
1.182 0.00013479900115079854 9.631573291401294e-05 0.13775533487889885 0.0 0.0 0.0
1.192 0.00013480038554996093 9.631564633443915e-05 0.13775550061593375 0.0 0.0 0.0
1.202 0.00013480078967785316 9.631558282288002e-05 0.13775573298118982 0.0 0.0 0.0
1.212 0.00013480051582872996 9.631557222131714e-05 0.13775600555873024 0.0 0.0 0.0
1.222 0.00013480012465549315 9.631561318714039e-05 0.13775628800517142 0.0 0.0 0.0
1.232 0.00013480009112518148 9.631569634062939e-05 0.1377565502658876 0.0 0.0 0.0
1.242 0.000134800569008778 9.631582442263914e-05 0.1377567666067764 0.0 0.0 0.0
1.252 0.00013480137211009736 9.631601637214384e-05 0.13775691919806454 0.0 0.0 0.0
1.262 0.00013480214507784863 9.631629415237934e-05 0.13775700072930824 0.0 0.0 0.0
1.272 0.00013480259684610783 9.631666243839078e-05 0.13775701539566948 0.0 0.0 0.0
1.282 0.00013480265642622168 9.631709513838639e-05 0.1377569777834476 0.0 0.0 0.0
1.292 0.00013480247848943514 9.631753763690776e-05 0.13775690969385757 0.0 0.0 0.0
1.302 0.0001348023235550524 9.631792375818867e-05 0.1377568355639929 0.0 0.0 0.0
1.312 0.00013480240349898696 9.631819830785069e-05 0.1377567775817038 0.0 0.0 0.0
1.322 0.00013480278443340707 9.631833419831142e-05 0.13775675165264492 0.0 0.0 0.0
1.332 0.00013480338683668992 9.6318337580855e-05 0.13775676506616583 0.0 0.0 0.0
1.342 0.0001348040587562755 9.631824131698402e-05 0.13775681619166466 0.0 0.0 0.0
1.352 0.0001348046629677068 9.631809208278683e-05 0.13775689603098304 0.0 0.0 0.0
1.362 0.0001348051275877942 9.631793724578965e-05 0.13775699109265166 0.0 0.0 0.0
1.372 0.00013480544571960057 9.63178152852905e-05 0.13775708686778007 0.0 0.0 0.0
1.382 0.0001348056437625097 9.631775049244019e-05 0.13775717114192088 0.0 0.0 0.0
1.392 0.00013480574957510467 9.631775101703953e-05 0.13775723644678145 0.0 0.0 0.0
1.402 0.00013480578030026567 9.631780936133191e-05 0.1377572811452495 0.0 0.0 0.0
1.412 0.00013480574961390117 9.63179051555611e-05 0.1377573089554255 0.0 0.0 0.0
1.422 0.00013480568072475848 9.631801034071367e-05 0.1377573271086883 0.0 0.0 0.0
1.432 0.00013480561087422278 9.631809634266562e-05 0.13775734370101028 0.0 0.0 0.0
1.442 0.000134805581847629 9.631814185361209e-05 0.13775736501650768 0.0 0.0 0.0
1.452 0.00013480562149428775 9.631813912338562e-05 0.1377573935983984 0.0 0.0 0.0
1.462 0.00013480572736383753 9.631809666555185e-05 0.13775742761098334 0.0 0.0 0.0
1.472 0.00013480586289341 9.631803710817791e-05 0.1377574616454817 0.0 0.0 0.0
1.482 0.00013480597004852856 9.631799037524956e-05 0.13775748868692217 0.0 0.0 0.0
1.492 0.00013480599337551148 9.631798404002876e-05 0.13775750260640401 0.0 0.0 0.0
1.502 0.00013480590393391873 9.631803391576262e-05 0.13775750038158943 0.0 0.0 0.0
1.512 0.0001348057115608968 9.631813812564383e-05 0.1377574833351314 0.0 0.0 0.0
1.522 0.0001348054606279581 9.631827679290784e-05 0.13775745699430303 0.0 0.0 0.0
1.532 0.000134805213471804 9.631841751812201e-05 0.1377574296134503 0.0 0.0 0.0
1.542 0.00013480503086035574 9.631852483192775e-05 0.13775740981669146 0.0 0.0 0.0
1.552 0.00013480495722183487 9.631857063357081e-05 0.13775740407755419 0.0 0.0 0.0
1.562 0.00013480501261510074 9.631854253489652e-05 0.13775741478373893 0.0 0.0 0.0
1.572 0.00013480518927257683 9.631844778363616e-05 0.13775743944371888 0.0 0.0 0.0
1.582 0.00013480545127704164 9.631831163565654e-05 0.13775747123762427 0.0 0.0 0.0
1.592 0.00013480573938549984 9.631817044210694e-05 0.13775750068375997 0.0 0.0 0.0
1.602 0.00013480598409696103 9.631806118964793e-05 0.13775751777670656 0.0 0.0 0.0
1.612 0.0001348061261694903 9.631801049454906e-05 0.1377575136395535 0.0 0.0 0.0
1.622 0.00013480613763746662 9.63180265618942e-05 0.13775748057736337 0.0 0.0 0.0
1.632 0.00013480603344238543 9.631809690545815e-05 0.13775740940872683 0.0 0.0 0.0
1.642 0.00013480586710463952 9.631819273765179e-05 0.13775728297629558 0.0 0.0 0.0
1.652 0.00013480571137716786 9.631827860067594e-05 0.13775706459635206 0.0 0.0 0.0
1.662 0.00013480563159006057 9.631832401479992e-05 0.1377566796715275 0.0 0.0 0.0
1.672 0.00013480566189827425 9.631831334553483e-05 0.13775598757819943 0.0 0.0 0.0
1.682 0.00013480579284672116 9.631825079790398e-05 0.13775473918715414 0.0 0.0 0.0
1.692 0.00013480597450622143 9.631815902914788e-05 0.13775251308169548 0.0 0.0 0.0
1.702 0.0001348061343979349 9.631807180887491e-05 0.13774862099619392 0.0 0.0 0.0
1.712 0.00013480620418943143 9.631802297054511e-05 0.1377419707361528 0.0 0.0 0.0
1.722 0.00013480614507158645 9.631803510919147e-05 0.1377308736439729 0.0 0.0 0.0
1.732 0.00013480596129872183 9.631811159501752e-05 0.13771278457352273 0.0 0.0 0.0
1.742 0.00013480569607777332 9.631823420916153e-05 0.13768396650970324 0.0 0.0 0.0
1.752 0.00013480541167003773 9.631836626372744e-05 0.13763908053792562 0.0 0.0 0.0
1.762 0.00013480516081030186 9.631845805547569e-05 0.13757071558161196 0.0 0.0 0.0
1.772 0.00013480495459445736 9.631844842510157e-05 0.13746889114816413 0.0 0.0 0.0
1.782 0.00013480472250696371 9.631825283262609e-05 0.13732058898307342 0.0 0.0 0.0
1.792 0.0001348042468580757 9.63177235640565e-05 0.13710939315096873 0.0 0.0 0.0
1.802 0.00013480303955937234 9.631655980421194e-05 0.13681533807743232 0.0 0.0 0.0
1.812 0.0001348001124865706 9.631413304872374e-05 0.13641507465652447 0.0 0.0 0.0
1.822 0.00013479356962196689 9.630917674473701e-05 0.13588245953244554 0.0 0.0 0.0
1.832 0.00013477991984882977 9.629927073172542e-05 0.13518964712036272 0.0 0.0 0.0
1.842 0.00013475298434728296 9.628003753490842e-05 0.13430871549377546 0.0 0.0 0.0
1.852 0.0001347022737411656 9.624397048357904e-05 0.13321378729866123 0.0 0.0 0.0
1.862 0.00013461076382492392 9.617884898772337e-05 0.13188352077896 0.0 0.0 0.0
1.872 0.00013445212515382867 9.606577973433772e-05 0.13030375288737941 0.0 0.0 0.0
1.882 0.00013418766328313864 9.587703977345034e-05 0.12846998821774747 0.0 0.0 0.0
1.892 0.00013376347596158185 9.557407263420657e-05 0.12638935815105795 0.0 0.0 0.0
1.902 0.00013310856838894737 9.510615744807665e-05 0.12408164005404643 0.0 0.0 0.0
1.912 0.00013213479631390894 9.441036666198807e-05 0.12157894449727931 0.0 0.0 0.0
1.922 0.0001307394369046683 9.341338297652112e-05 0.11892376858466334 0.0 0.0 0.0
1.932 0.0001288108689589845 9.203552458216274e-05 0.11616529296099971 0.0 0.0 0.0
1.942 0.00012623730650530678 9.019694972964997e-05 0.1133540754418407 0.0 0.0 0.0
1.952 0.00012291788679613054 8.782555566169711e-05 0.11053564605108494 0.0 0.0 0.0
1.962 0.00011877482726414998 8.486566557365578e-05 0.10774387442183381 0.0 0.0 0.0
1.972 0.00011376498891223547 8.128631891137735e-05 0.10499525165248419 0.0 0.0 0.0
1.982 0.00010788910982152314 7.708791555915432e-05 0.10228527388591589 0.0 0.0 0.0
1.992 0.00010119721732137428 7.230613036467155e-05 0.0995878429079233 0.0 0.0 0.0
2.002 9.378923656277578e-05 6.701237713847014e-05 0.09685802876592901 0.0 0.0 0.0
2.012 8.581048692230995e-05 6.131059013497341e-05 0.09403782497853548 0.0 0.0 0.0
2.022 7.744247612974329e-05 5.53306167466916e-05 0.09106390087436708 0.0 0.0 0.0
2.032 6.889004701508318e-05 4.921898728835579e-05 0.0878760150008365 0.0 0.0 0.0
2.042 6.03664035065225e-05 4.312817013689733e-05 0.08442476709054765 0.0 0.0 0.0
2.052 5.20777733408087e-05 3.720558323108107e-05 0.0806776634861381 0.0 0.0 0.0
2.062 4.4209429237998453e-05 3.15835996550699e-05 0.07662290658247238 0.0 0.0 0.0
2.072 3.6914508041692794e-05 2.6371574014320033e-05 0.07227075220321628 0.0 0.0 0.0
2.082 3.030659954928184e-05 2.1650575077183493e-05 0.06765262213785374 0.0 0.0 0.0
2.092 2.445651260666502e-05 1.74711046042083e-05 0.06281838244867237 0.0 0.0 0.0
2.102 1.9393064223292665e-05 1.3853682891859505e-05 0.05783231032489596 0.0 0.0 0.0
2.112 1.5107266449331494e-05 1.0791849762686102e-05 0.052768298122792066 0.0 0.0 0.0
2.122 1.1558967663285667e-05 8.256907551894967e-06 0.04770480919439899 0.0 0.0 0.0
2.132 8.684866676335374e-06 6.203637419339091e-06 0.04272002798072517 0.0 0.0 0.0
2.142 6.4068512378126735e-06 4.576245211880159e-06 0.03788755305604661 0.0 0.0 0.0
2.152 4.639780696433942e-06 3.313912350486869e-06 0.03327287864210173 0.0 0.0 0.0
2.162 3.29808330708462e-06 2.355504292802378e-06 0.028930807047972948 0.0 0.0 0.0
2.172 2.300816581748293e-06 1.6431855080531034e-06 0.024903839009626266 0.0 0.0 0.0
2.182 1.5750967170532593e-06 1.1248724560495015e-06 0.02122150673219245 0.0 0.0 0.0
2.192 1.0580078010726296e-06 7.556017186538139e-07 0.017900549531877415 0.0 0.0 0.0
2.202 6.972374871108676e-07 4.979878289086104e-07 0.014945786430879893 0.0 0.0 0.0
2.212 4.507526637404224e-07 3.2199379351677944e-07 0.012351514141129985 0.0 0.0 0.0
2.222 2.8583696388309894e-07 2.0424401107516515e-07 0.010103251192457124 0.0 0.0 0.0
2.232 1.7777833198563914e-07 1.2708583661403503e-07 0.008179656812977928 0.0 0.0 0.0
2.242 1.0843720476236412e-07 7.756511311591543e-08 0.00655447297195939 0.0 0.0 0.0
2.252 6.485991156145933e-08 4.643387007874333e-08 0.005198365765229497 0.0 0.0 0.0
2.262 3.803936473095141e-08 2.7263539289037338e-08 0.004080574125968777 0.0 0.0 0.0
2.272 2.187309481605141e-08 1.5699651509467864e-08 0.0031703061641482825 0.0 0.0 0.0
2.282 1.2330183807748318e-08 8.866278189353037e-09 0.00243785344018637 0.0 0.0 0.0
2.292 6.813569871231359e-09 4.910444943265399e-09 0.0018554191446820102 0.0 0.0 0.0
2.302 3.6905471626495774e-09 2.66694699096116e-09 0.0013976763099421878 0.0 0.0 0.0
2.312 1.9592261759478167e-09 1.4203946896940308e-09 0.0010420864146732135 0.0 0.0 0.0
2.322 1.0193546036259206e-09 7.418104576690308e-10 0.0007690172883815888 0.0 0.0 0.0
2.332 5.197383443656108e-10 3.798876913412484e-10 0.0005617027652468043 0.0 0.0 0.0
2.342 2.596797802535844e-10 1.9075934823035153e-10 0.0004060860473777065 0.0 0.0 0.0
2.352 1.2713483601165232e-10 9.392377788064345e-11 0.000290585298193393 0.0 0.0 0.0
2.362 6.098851268635307e-11 4.5343585557136273e-11 0.00020581466120668618 0.0 0.0 0.0
2.372 2.8666738689853542e-11 2.1463420807209134e-11 0.00014428763218684822 0.0 0.0 0.0
2.382 1.320238334805594e-11 9.961330826884665e-12 0.000100123270322426 0.0 0.0 0.0
2.392 5.957654865546115e-12 4.532779973024246e-12 6.87696815389167e-05 0.0 0.0 0.0
2.402 2.634291166662907e-12 2.0222492189849956e-12 4.6753911339493316e-05 0.0 0.0 0.0
2.412 1.1414192649943043e-12 8.845493177018419e-13 3.146303724395761e-05 0.0 0.0 0.0
2.422 4.846859349207295e-13 3.7933115668510147e-13 2.0957903289285512e-05 0.0 0.0 0.0
2.432 2.0173285771792113e-13 1.594825520233702e-13 1.3818540057615065e-05 0.0 0.0 0.0
2.442 8.230841400851637e-14 6.573703952450838e-14 9.018746900792646e-06 0.0 0.0 0.0
2.452 3.293532257485628e-14 2.6565954054575067e-14 5.826428528078654e-06 0.0 0.0 0.0
2.462 1.2925677638253295e-14 1.0526787982322168e-14 3.725917442797775e-06 0.0 0.0 0.0
2.472 4.9804698938444295e-15 4.0902466509391195e-15 2.3585273700089586e-06 0.0 0.0 0.0
2.482 1.8933619648038124e-15 1.5639396980428085e-15 1.4778410505096073e-06 0.0 0.0 0.0
2.492 7.31784195595119e-16 6.086430368959414e-16 9.16633629811955e-07 0.0 0.0 0.0
2.502 3.3267017183066593e-16 2.8284933995122776e-16 5.627910288122218e-07 0.0 0.0 0.0
2.512 2.377718367673442e-16 2.0433334151996975e-16 3.4204547491805556e-07 0.0 0.0 0.0
2.522 2.2373082619833714e-16 1.9162906177486933e-16 2.0578217269764386e-07 0.0 0.0 0.0
2.532 2.2225180732572177e-16 1.9004561935087116e-16 1.2255208448266112e-07 0.0 0.0 0.0
2.542 2.220638102654457e-16 1.8982266079394165e-16 7.224777600176002e-08 0.0 0.0 0.0
2.552 2.2130477897557502e-16 1.89894236557087e-16 4.21619601611662e-08 0.0 0.0 0.0
2.562 2.2158378942773503e-16 1.89894236557087e-16 2.4356297833136272e-08 0.0 0.0 0.0
2.572 2.2154487199619244e-16 1.89894236557087e-16 1.3928280705215477e-08 0.0 0.0 0.0
2.582 2.2165751418161742e-16 1.89894236557087e-16 7.884624593022853e-09 0.0 0.0 0.0
2.592 2.2145047109758977e-16 1.89894236557087e-16 4.418382109276111e-09 0.0 0.0 0.0
2.602 2.2134029832074004e-16 1.89894236557087e-16 2.45101336325921e-09 0.0 0.0 0.0
2.612 2.2156076775778193e-16 1.89894236557087e-16 1.3459521053972076e-09 0.0 0.0 0.0
2.622 2.215714486870656e-16 1.89894236557087e-16 7.316718862475194e-10 0.0 0.0 0.0
2.632 2.211487178645651e-16 1.89894236557087e-16 3.937379127468303e-10 0.0 0.0 0.0
2.642 2.2125525128182241e-16 1.8989423655708695e-16 2.0975070570885756e-10 0.0 0.0 0.0
2.652 2.2124087753966406e-16 1.89894236557087e-16 1.1061299263230689e-10 0.0 0.0 0.0
2.662 2.2122094925977353e-16 1.89894236557087e-16 5.7745282663550643e-11 0.0 0.0 0.0
2.672 2.2112101907184622e-16 1.89894236557087e-16 2.9842530093512565e-11 0.0 0.0 0.0
2.682 2.2124927403815871e-16 1.89894236557087e-16 1.5267383226059644e-11 0.0 0.0 0.0
2.692 2.2092672646471314e-16 1.89894236557087e-16 7.732224515678058e-12 0.0 0.0 0.0
2.702 2.2093815917882332e-16 1.89894236557087e-16 3.87664616715374e-12 0.0 0.0 0.0
2.712 2.2113530008033546e-16 1.89894236557087e-16 1.9240692192566688e-12 0.0 0.0 0.0
2.722 2.208202290436971e-16 1.89894236557087e-16 9.45364032246716e-13 0.0 0.0 0.0
2.732 2.2087045914288965e-16 1.89894236557087e-16 4.598244533617753e-13 0.0 0.0 0.0
2.742 2.2089390263452557e-16 1.89894236557087e-16 2.214121275157552e-13 0.0 0.0 0.0
2.752 2.2099374452608063e-16 1.8989423655708695e-16 1.0554243886495366e-13 0.0 0.0 0.0
2.762 2.2097082445019493e-16 1.8989423655708695e-16 4.9804227665279965e-14 0.0 0.0 0.0
2.772 2.2096631311477157e-16 1.89894236557087e-16 2.326653375716407e-14 0.0 0.0 0.0
2.782 2.2095126698172885e-16 1.89894236557087e-16 1.076010690996029e-14 0.0 0.0 0.0
2.792 2.2095126698172885e-16 1.89894236557087e-16 4.926658356071006e-15 0.0 0.0 0.0
2.802 2.2095126698172885e-16 1.89894236557087e-16 2.2330753898054164e-15 0.0 0.0 0.0
2.812 2.2095126698172885e-16 1.89894236557087e-16 1.0021355757301467e-15 0.0 0.0 0.0
2.822 2.2095126698172885e-16 1.89894236557087e-16 4.457105284919868e-16 0.0 0.0 0.0
2.832 2.2095126698172885e-16 1.8989423655708703e-16 1.9652941459345944e-16 0.0 0.0 0.0
2.842 2.2095126698172885e-16 1.8989423655708695e-16 8.68438419016453e-17 0.0 0.0 0.0
2.852 2.2095126698172885e-16 1.89894236557087e-16 3.75101863079896e-17 0.0 0.0 0.0
2.862 2.2095126698172885e-16 1.89894236557087e-16 1.5708093751522075e-17 0.0 0.0 0.0
2.872 2.2095126698172885e-16 1.89894236557087e-16 6.592975584266923e-18 0.0 0.0 0.0
2.882 2.2095126698172885e-16 1.89894236557087e-16 2.7568841899601974e-18 0.0 0.0 0.0
2.892 2.2095126698172885e-16 1.89894236557087e-16 1.141249708658157e-18 0.0 0.0 0.0
2.902 2.2095126698172885e-16 1.89894236557087e-16 4.67701264003405e-19 0.0 0.0 0.0
2.912 2.2095126698172885e-16 1.89894236557087e-16 1.897504016148999e-19 0.0 0.0 0.0
2.922 2.2095126698172885e-16 1.89894236557087e-16 7.621206571003155e-20 0.0 0.0 0.0
2.932 2.2095126698172885e-16 1.89894236557087e-16 3.030345800681682e-20 0.0 0.0 0.0
2.942 2.2095126698172885e-16 1.89894236557087e-16 1.1928576401016591e-20 0.0 0.0 0.0
2.952 2.2095126698172885e-16 1.89894236557087e-16 4.64850756543287e-21 0.0 0.0 0.0
2.962 2.2095126698172885e-16 1.89894236557087e-16 1.7933600118694794e-21 0.0 0.0 0.0
2.972 2.2095126698172885e-16 1.89894236557087e-16 6.849374886364978e-22 0.0 0.0 0.0
2.982 2.2095126698172885e-16 1.89894236557087e-16 2.5897890921637043e-22 0.0 0.0 0.0
2.992 2.2095126698172885e-16 1.89894236557087e-16 9.694118836698269e-23 0.0 0.0 0.0
3.002 2.2095126698172885e-16 1.89894236557087e-16 3.592387923286611e-23 0.0 0.0 0.0
3.012 2.2095126698172885e-16 1.89894236557087e-16 1.3179214185030069e-23 0.0 0.0 0.0
3.022 2.2095126698172885e-16 1.89894236557087e-16 4.786605622341877e-24 0.0 0.0 0.0
3.032 2.2095126698172885e-16 1.89894236557087e-16 1.721068083306574e-24 0.0 0.0 0.0
3.042 2.2095126698172885e-16 1.89894236557087e-16 6.126340765076742e-25 0.0 0.0 0.0
3.052 2.2095126698172885e-16 1.89894236557087e-16 2.1589240030786753e-25 0.0 0.0 0.0
3.062 2.2095126698172885e-16 1.89894236557087e-16 7.531943736196801e-26 0.0 0.0 0.0
3.072 2.2095126698172885e-16 1.89894236557087e-16 2.601421221132998e-26 0.0 0.0 0.0
3.082 2.2095126698172885e-16 1.89894236557087e-16 8.895053658006899e-27 0.0 0.0 0.0
3.092 2.2095126698172885e-16 1.89894236557087e-16 3.0110718710934438e-27 0.0 0.0 0.0
3.102 2.2095126698172885e-16 1.89894236557087e-16 1.009087189312357e-27 0.0 0.0 0.0
3.112 2.2095126698172885e-16 1.89894236557087e-16 3.3478935606539923e-28 0.0 0.0 0.0
3.122 2.2095126698172885e-16 1.89894236557087e-16 1.0996394674234646e-28 0.0 0.0 0.0
3.132 2.2095126698172885e-16 1.8989423655708703e-16 3.575732848640028e-29 0.0 0.0 0.0
3.142 2.2095126698172885e-16 1.89894236557087e-16 1.1511083697417191e-29 0.0 0.0 0.0
3.152 2.2095126698172885e-16 1.89894236557087e-16 3.6686314732271e-30 0.0 0.0 0.0
3.162 2.2095126698172885e-16 1.89894236557087e-16 1.1575213517111565e-30 0.0 0.0 0.0
3.172 2.2095126698172885e-16 1.89894236557087e-16 3.615690877051468e-31 0.0 0.0 0.0
3.182 2.2095126698172885e-16 1.89894236557087e-16 1.1181272731881819e-31 0.0 0.0 0.0
3.192 2.2095126698172885e-16 1.89894236557087e-16 3.4231753936924e-32 0.0 0.0 0.0
3.202 2.2095126698172885e-16 1.89894236557087e-16 1.0375411215113773e-32 0.0 0.0 0.0
3.212 2.2095126698172885e-16 1.89894236557087e-16 3.113293228191067e-33 0.0 0.0 0.0
3.222 2.2095126698172885e-16 1.89894236557087e-16 9.24854805895508e-34 0.0 0.0 0.0
3.232 2.2095126698172885e-16 1.89894236557087e-16 2.7199829679240262e-34 0.0 0.0 0.0
3.242 2.2095126698172885e-16 1.89894236557087e-16 7.919507532520594e-35 0.0 0.0 0.0
3.252 2.2095126698172885e-16 1.89894236557087e-16 2.2828101535686892e-35 0.0 0.0 0.0
3.262 2.2095126698172885e-16 1.89894236557087e-16 6.514503175183083e-36 0.0 0.0 0.0
3.272 2.2095126698172885e-16 1.89894236557087e-16 1.840487796167443e-36 0.0 0.0 0.0
3.282 2.2095126698172885e-16 1.89894236557087e-16 5.147839152720921e-37 0.0 0.0 0.0
3.292 2.2095126698172885e-16 1.89894236557087e-16 1.4254684908060412e-37 0.0 0.0 0.0
3.302 2.2095126698172885e-16 1.89894236557087e-16 3.9077892972734775e-38 0.0 0.0 0.0
3.312 2.2095126698172885e-16 1.8989423655708695e-16 1.0605856647473215e-38 0.0 0.0 0.0
3.322 2.2095126698172885e-16 1.89894236557087e-16 2.849716721285259e-39 0.0 0.0 0.0
3.332 2.2095126698172885e-16 1.8989423655708703e-16 7.580523115510936e-40 0.0 0.0 0.0
3.342 2.2095126698172885e-16 1.89894236557087e-16 1.996358019775e-40 0.0 0.0 0.0
3.352 2.2095126698172885e-16 1.89894236557087e-16 5.204987160757228e-41 0.0 0.0 0.0
3.362 2.2095126698172885e-16 1.89894236557087e-16 1.3435167594119567e-41 0.0 0.0 0.0
3.372 2.2095126698172885e-16 1.89894236557087e-16 3.433277540508386e-42 0.0 0.0 0.0
3.382 2.2095126698172885e-16 1.8989423655708703e-16 8.6859502511951e-43 0.0 0.0 0.0
3.392 2.2095126698172885e-16 1.89894236557087e-16 2.1755474617154194e-43 0.0 0.0 0.0
3.402 2.2095126698172885e-16 1.89894236557087e-16 5.394643889924142e-44 0.0 0.0 0.0
3.412 2.2095126698172885e-16 1.89894236557087e-16 1.324342102802066e-44 0.0 0.0 0.0
3.422 2.2095126698172885e-16 1.89894236557087e-16 3.2187034392042567e-45 0.0 0.0 0.0
3.432 2.2095126698172885e-16 1.89894236557087e-16 7.744712478236191e-46 0.0 0.0 0.0
3.442 2.2095126698172885e-16 1.89894236557087e-16 1.844902300356495e-46 0.0 0.0 0.0
3.452 2.2095126698172885e-16 1.89894236557087e-16 4.3509627055073776e-47 0.0 0.0 0.0
3.462 2.2095126698172885e-16 1.89894236557087e-16 1.0158777265624623e-47 0.0 0.0 0.0
3.472 2.2095126698172885e-16 1.89894236557087e-16 2.3482361860736204e-48 0.0 0.0 0.0
3.482 2.2095126698172885e-16 1.89894236557087e-16 5.37386239979307e-49 0.0 0.0 0.0
3.492 2.2095126698172885e-16 1.89894236557087e-16 1.2175194288512794e-49 0.0 0.0 0.0
3.502 2.2095126698172885e-16 1.89894236557087e-16 2.730926508395892e-50 0.0 0.0 0.0
3.512 2.2095126698172885e-16 1.89894236557087e-16 6.06441675638672e-51 0.0 0.0 0.0
3.522 2.2095126698172885e-16 1.89894236557087e-16 1.333254733759787e-51 0.0 0.0 0.0
3.532 2.2095126698172885e-16 1.89894236557087e-16 2.9019000644396096e-52 0.0 0.0 0.0
3.542 2.2095126698172885e-16 1.89894236557087e-16 6.253125470986523e-53 0.0 0.0 0.0
3.552 2.2095126698172885e-16 1.89894236557087e-16 1.3340046853138032e-53 0.0 0.0 0.0
3.562 2.2095126698172885e-16 1.89894236557087e-16 2.8174955134164506e-54 0.0 0.0 0.0
3.572 2.2095126698172885e-16 1.89894236557087e-16 5.891351301741067e-55 0.0 0.0 0.0
3.582 2.2095126698172885e-16 1.89894236557087e-16 1.2195863568241654e-55 0.0 0.0 0.0
3.592 2.2095126698172885e-16 1.89894236557087e-16 2.4995180751364155e-56 0.0 0.0 0.0
3.602 2.2095126698172885e-16 1.89894236557087e-16 5.07161443141675e-57 0.0 0.0 0.0
3.612 2.2095126698172885e-16 1.89894236557087e-16 1.0187849776896538e-57 0.0 0.0 0.0
3.622 2.2095126698172885e-16 1.89894236557087e-16 2.0261207457209855e-58 0.0 0.0 0.0
3.632 2.2095126698172885e-16 1.89894236557087e-16 3.98928193474756e-59 0.0 0.0 0.0
3.642 2.2095126698172885e-16 1.89894236557087e-16 7.776261918816592e-60 0.0 0.0 0.0
3.652 2.2095126698172885e-16 1.89894236557087e-16 1.5007000499150568e-60 0.0 0.0 0.0
3.662 2.2095126698172885e-16 1.89894236557087e-16 2.8672390559178313e-61 0.0 0.0 0.0
3.672 2.2095126698172885e-16 1.89894236557087e-16 5.423517186481969e-62 0.0 0.0 0.0
3.682 2.2095126698172885e-16 1.89894236557087e-16 1.0156530251736575e-62 0.0 0.0 0.0
3.692 2.2095126698172885e-16 1.8989423655708703e-16 1.8830292119046453e-63 0.0 0.0 0.0
3.702 2.2095126698172885e-16 1.89894236557087e-16 3.4563380170541265e-64 0.0 0.0 0.0
3.712 2.2095126698172885e-16 1.89894236557087e-16 6.280915228190675e-65 0.0 0.0 0.0
3.722 2.2095126698172885e-16 1.89894236557087e-16 1.1299971267970774e-65 0.0 0.0 0.0
3.732 2.2095126698172885e-16 1.89894236557087e-16 2.0127022842528694e-66 0.0 0.0 0.0
3.742 2.2095126698172885e-16 1.89894236557087e-16 3.549193195018464e-67 0.0 0.0 0.0
3.752 2.2095126698172885e-16 1.89894236557087e-16 6.196233094763806e-68 0.0 0.0 0.0
3.762 2.2095126698172885e-16 1.89894236557087e-16 1.0709617602344425e-68 0.0 0.0 0.0
3.772 2.2095126698172885e-16 1.89894236557087e-16 1.83260300400976e-69 0.0 0.0 0.0
3.782 2.2095126698172885e-16 1.89894236557087e-16 3.104639207294715e-70 0.0 0.0 0.0
3.792 2.2095126698172885e-16 1.89894236557087e-16 5.207176448705089e-71 0.0 0.0 0.0
3.802 2.2095126698172885e-16 1.89894236557087e-16 8.646532169386136e-72 0.0 0.0 0.0
3.812 2.2095126698172885e-16 1.89894236557087e-16 1.4214455752952615e-72 0.0 0.0 0.0
3.822 2.2095126698172885e-16 1.89894236557087e-16 2.3134877921263387e-73 0.0 0.0 0.0
3.832 2.2095126698172885e-16 1.89894236557087e-16 3.727803257827726e-74 0.0 0.0 0.0
3.842 2.2095126698172885e-16 1.89894236557087e-16 5.946859008044277e-75 0.0 0.0 0.0
3.852 2.2095126698172885e-16 1.89894236557087e-16 9.392285346127563e-76 0.0 0.0 0.0
3.862 2.2095126698172885e-16 1.89894236557087e-16 1.4686015477534116e-76 0.0 0.0 0.0
3.872 2.2095126698172885e-16 1.89894236557087e-16 2.273452263504018e-77 0.0 0.0 0.0
3.882 2.2095126698172885e-16 1.89894236557087e-16 3.4843112168046763e-78 0.0 0.0 0.0
3.892 2.2095126698172885e-16 1.89894236557087e-16 5.286854582970646e-79 0.0 0.0 0.0
3.902 2.2095126698172885e-16 1.89894236557087e-16 7.941950976861016e-80 0.0 0.0 0.0
3.912 2.2095126698172885e-16 1.89894236557087e-16 1.1811540199503693e-80 0.0 0.0 0.0
3.922 2.2095126698172885e-16 1.89894236557087e-16 1.7391435801150748e-81 0.0 0.0 0.0
3.932 2.2095126698172885e-16 1.89894236557087e-16 2.535210349483629e-82 0.0 0.0 0.0
3.942 2.2095126698172885e-16 1.89894236557087e-16 3.658830537345513e-83 0.0 0.0 0.0
3.952 2.2095126698172885e-16 1.89894236557087e-16 5.227817331067044e-84 0.0 0.0 0.0
3.962 2.2095126698172885e-16 1.89894236557087e-16 7.395174107898386e-85 0.0 0.0 0.0
3.972 2.2095126698172885e-16 1.89894236557087e-16 1.0356818567378834e-85 0.0 0.0 0.0
3.982 2.2095126698172885e-16 1.89894236557087e-16 1.43599978239803e-86 0.0 0.0 0.0
3.992 2.2095126698172885e-16 1.89894236557087e-16 1.9712081883775899e-87 0.0 0.0 0.0
4.002 2.2095126698172885e-16 1.89894236557087e-16 2.678926525067805e-88 0.0 0.0 0.0
4.012 2.2095126698172885e-16 1.8989423655708703e-16 3.604453019949992e-89 0.0 0.0 0.0
4.022 2.2095126698172885e-16 1.89894236557087e-16 4.801404180136733e-90 0.0 0.0 0.0
4.032 2.2095126698172885e-16 1.89894236557087e-16 6.332097053994791e-91 0.0 0.0 0.0
4.042 2.2095126698172885e-16 1.89894236557087e-16 8.267559476720917e-92 0.0 0.0 0.0
4.052 2.2095126698172885e-16 1.89894236557087e-16 1.0687044786896774e-92 0.0 0.0 0.0
4.062 2.2095126698172885e-16 1.89894236557087e-16 1.3676927170577563e-93 0.0 0.0 0.0
4.072 2.2095126698172885e-16 1.89894236557087e-16 1.7328864612148184e-94 0.0 0.0 0.0
4.082 2.2095126698172885e-16 1.89894236557087e-16 2.1737140756494575e-95 0.0 0.0 0.0
4.092 2.2095126698172885e-16 1.89894236557087e-16 2.699513635508367e-96 0.0 0.0 0.0
4.102 2.2095126698172885e-16 1.89894236557087e-16 3.319093567969371e-97 0.0 0.0 0.0
4.112 2.2095126698172885e-16 1.89894236557087e-16 4.040214201549408e-98 0.0 0.0 0.0
4.122 2.2095126698172885e-16 1.89894236557087e-16 4.869005585792408e-99 0.0 0.0 0.0
4.132 2.2095126698172885e-16 1.89894236557087e-16 5.809345449988084e-100 0.0 0.0 0.0
4.142 2.2095126698172885e-16 1.8989423655708695e-16 6.862229520710702e-101 0.0 0.0 0.0
4.152 2.2095126698172885e-16 1.89894236557087e-16 8.025173759709272e-102 0.0 0.0 0.0
4.162 2.2095126698172885e-16 1.89894236557087e-16 9.2916934873381e-103 0.0 0.0 0.0
4.172 2.2095126698172885e-16 1.89894236557087e-16 1.0650906914595764e-103 0.0 0.0 0.0
4.182 2.2095126698172885e-16 1.89894236557087e-16 1.2087309543297076e-104 0.0 0.0 0.0
4.192 2.2095126698172885e-16 1.89894236557087e-16 1.3580760681860205e-105 0.0 0.0 0.0
4.202 2.2095126698172885e-16 1.89894236557087e-16 1.5106713789194047e-106 0.0 0.0 0.0
4.212 2.2095126698172885e-16 1.89894236557087e-16 1.663670875782343e-107 0.0 0.0 0.0
4.222 2.2095126698172885e-16 1.89894236557087e-16 1.813912730125358e-108 0.0 0.0 0.0
4.232 2.2095126698172885e-16 1.89894236557087e-16 1.9580193488938304e-109 0.0 0.0 0.0
4.242 2.2095126698172885e-16 1.89894236557087e-16 2.0925181713692642e-110 0.0 0.0 0.0
4.252 2.2095126698172885e-16 1.89894236557087e-16 2.21397757577247e-111 0.0 0.0 0.0
4.262 2.2095126698172885e-16 1.89894236557087e-16 2.319150698100649e-112 0.0 0.0 0.0
4.272 2.2095126698172885e-16 1.8989423655708695e-16 2.405118868542814e-113 0.0 0.0 0.0
4.282 2.2095126698172885e-16 1.89894236557087e-16 2.4694258761128215e-114 0.0 0.0 0.0
4.292 2.2095126698172885e-16 1.89894236557087e-16 2.5101944628327616e-115 0.0 0.0 0.0
4.302 2.2095126698172885e-16 1.89894236557087e-16 2.5262173434199465e-116 0.0 0.0 0.0
4.312 2.2095126698172885e-16 1.89894236557087e-16 2.5170165934167247e-117 0.0 0.0 0.0
4.322 2.2095126698172885e-16 1.8989423655708703e-16 2.4828673293682684e-118 0.0 0.0 0.0
4.332 2.2095126698172885e-16 1.89894236557087e-16 2.4247840438454406e-119 0.0 0.0 0.0
4.342 2.2095126698172885e-16 1.89894236557087e-16 2.344470542394178e-120 0.0 0.0 0.0
4.352 2.2095126698172885e-16 1.89894236557087e-16 2.244236929622424e-121 0.0 0.0 0.0
4.362 2.2095126698172885e-16 1.89894236557087e-16 2.1268892876244695e-122 0.0 0.0 0.0
4.372 2.2095126698172885e-16 1.89894236557087e-16 1.9955993943650016e-123 0.0 0.0 0.0
4.382 2.2095126698172885e-16 1.89894236557087e-16 1.8537629073336524e-124 0.0 0.0 0.0
4.392 2.2095126698172885e-16 1.89894236557087e-16 1.704854818555681e-125 0.0 0.0 0.0
4.402 2.2095126698172885e-16 1.89894236557087e-16 1.5522906709076436e-126 0.0 0.0 0.0
4.412 2.2095126698172885e-16 1.8989423655708703e-16 1.399301079305817e-127 0.0 0.0 0.0
4.422 2.2095126698172885e-16 1.89894236557087e-16 1.24882564647204e-128 0.0 0.0 0.0
4.432 2.2095126698172885e-16 1.89894236557087e-16 1.1034305637810036e-129 0.0 0.0 0.0
4.442 2.2095126698172885e-16 1.89894236557087e-16 9.652522250710204e-131 0.0 0.0 0.0
4.452 2.2095126698172885e-16 1.89894236557087e-16 8.359672362859554e-132 0.0 0.0 0.0
4.462 2.2095126698172885e-16 1.89894236557087e-16 7.167874381405913e-133 0.0 0.0 0.0
4.472 2.2095126698172885e-16 1.89894236557087e-16 6.0847710040272315e-134 0.0 0.0 0.0
4.482 2.2095126698172885e-16 1.89894236557087e-16 5.1138837945769265e-135 0.0 0.0 0.0
4.492 2.2095126698172885e-16 1.89894236557087e-16 4.2551049351711564e-136 0.0 0.0 0.0
4.502 2.2095126698172885e-16 1.89894236557087e-16 3.505278557102223e-137 0.0 0.0 0.0
4.512 2.2095126698172885e-16 1.89894236557087e-16 2.858825701719763e-138 0.0 0.0 0.0
4.522 2.2095126698172885e-16 1.89894236557087e-16 2.3083716819103e-139 0.0 0.0 0.0
4.532 2.2095126698172885e-16 1.8989423655708695e-16 1.8453415218567989e-140 0.0 0.0 0.0
4.542 2.2095126698172885e-16 1.89894236557087e-16 1.46049731491709e-141 0.0 0.0 0.0
4.552 2.2095126698172885e-16 1.89894236557087e-16 1.1443998750061524e-142 0.0 0.0 0.0
4.562 2.2095126698172885e-16 1.89894236557087e-16 8.877852121802789e-144 0.0 0.0 0.0
4.572 2.2095126698172885e-16 1.89894236557087e-16 6.818535624645544e-145 0.0 0.0 0.0
4.582 2.2095126698172885e-16 1.8989423655708703e-16 5.184745684628033e-146 0.0 0.0 0.0
4.592 2.2095126698172885e-16 1.89894236557087e-16 3.9031655920459974e-147 0.0 0.0 0.0
4.602 2.2095126698172885e-16 1.89894236557087e-16 2.9091070460983478e-148 0.0 0.0 0.0
4.612 2.2095126698172885e-16 1.89894236557087e-16 2.146622464702826e-149 0.0 0.0 0.0
4.622 2.2095126698172885e-16 1.89894236557087e-16 1.5682125101078754e-150 0.0 0.0 0.0
4.632 2.2095126698172885e-16 1.89894236557087e-16 1.1342465528130691e-151 0.0 0.0 0.0
4.642 2.2095126698172885e-16 1.89894236557087e-16 8.122007110640529e-153 0.0 0.0 0.0
4.652 2.2095126698172885e-16 1.8989423655708695e-16 5.758012973084828e-154 0.0 0.0 0.0
4.662 2.2095126698172885e-16 1.89894236557087e-16 4.0414324261550934e-155 0.0 0.0 0.0
4.672 2.2095126698172885e-16 1.89894236557087e-16 2.8083513798329784e-156 0.0 0.0 0.0
4.682 2.2095126698172885e-16 1.8989423655708695e-16 1.9320619286958556e-157 0.0 0.0 0.0
4.692 2.2095126698172885e-16 1.89894236557087e-16 1.3159644077320219e-158 0.0 0.0 0.0
4.702 2.2095126698172885e-16 1.89894236557087e-16 8.874000683261301e-160 0.0 0.0 0.0
4.712 2.2095126698172885e-16 1.89894236557087e-16 5.923766748942323e-161 0.0 0.0 0.0
4.722 2.2095126698172885e-16 1.89894236557087e-16 3.7688708279716753e-162 0.0 0.0 0.0
4.732 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.742 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.752 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.762 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.772 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.782 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.792 2.2095126698172885e-16 1.8989423655708695e-16 0.0 0.0 0.0 0.0
4.802 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.812 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.822 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.832 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.842 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.852 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.862 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.872 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.882 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.892 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.902 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.912 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.922 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.932 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.942 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.952 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.962 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.972 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.982 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.992 2.2095126698172885e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0


==> figures/zero_circulation_vortex/data/exact_Ma0.3_Mat0.1_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.0008392979539891092 0.0006005970391985859 0.03443916443133932 0.0 0.0 0.0
0.012 0.0008392944898603918 0.0006005974204854824 0.034439153452731554 0.0 0.0 0.0
0.022 0.000839292402481827 0.0006005975966803784 0.03443914700310718 0.0 0.0 0.0
0.032 0.0008392925534737208 0.0006005975236411256 0.03443914658228377 0.0 0.0 0.0
0.042 0.0008392945947384227 0.0006005972427289163 0.03443915192218161 0.0 0.0 0.0
0.052 0.0008392972289947385 0.0006005968529196021 0.03443916121947187 0.0 0.0 0.0
0.062 0.0008392990372956675 0.0006005964570108904 0.034439171988390964 0.0 0.0 0.0
0.072 0.0008392993411925646 0.0006005961153346977 0.034439182037215015 0.0 0.0 0.0
0.082 0.0008392985512352851 0.0006005958344503529 0.03443919004232608 0.0 0.0 0.0
0.092 0.0008392977903978939 0.0006005955944921717 0.03443919548621478 0.0 0.0 0.0
0.102 0.0008392980533526144 0.0006005953927913813 0.034439198149403535 0.0 0.0 0.0
0.112 0.0008392994646539666 0.0006005952703805634 0.034439197625542435 0.0 0.0 0.0
0.122 0.0008393011342616028 0.000600595299554427 0.03443919328159672 0.0 0.0 0.0
0.132 0.0008393017178365278 0.0006005955374351307 0.034439184744057605 0.0 0.0 0.0
0.142 0.0008393003244503516 0.0006005959748698632 0.03443917258686633 0.0 0.0 0.0
0.152 0.0008392971778408576 0.0006005965156722203 0.03443915870225455 0.0 0.0 0.0
0.162 0.0008392935853044102 0.0006005970039940964 0.03443914598971291 0.0 0.0 0.0
0.172 0.0008392912091605149 0.0006005972882002714 0.03443913740958909 0.0 0.0 0.0
0.182 0.0008392910875458456 0.0006005972866719603 0.03443913485576533 0.0 0.0 0.0
0.192 0.0008392930218811093 0.0006005970190028117 0.034439138444791684 0.0 0.0 0.0
0.202 0.0008392957233183041 0.0006005965862640612 0.03443914660026845 0.0 0.0 0.0
0.212 0.0008392976293551598 0.0006005961138012825 0.03443915686038686 0.0 0.0 0.0
0.222 0.0008392978717282075 0.0006005956911321493 0.03443916692890921 0.0 0.0 0.0
0.232 0.0008392967764134234 0.0006005953433539224 0.03443917537780616 0.0 0.0 0.0
0.242 0.0008392955754242975 0.000600595047588722 0.03443918166403053 0.0 0.0 0.0
0.252 0.0008392955197294314 0.0006005947794734958 0.034439185582813586 0.0 0.0 0.0
0.262 0.0008392969751343168 0.000600594556108882 0.03443918664870803 0.0 0.0 0.0
0.272 0.0008392991018649081 0.0006005944446416619 0.0344391839293573 0.0 0.0 0.0
0.282 0.0008393003463986518 0.0006005945280710082 0.03443917652793472 0.0 0.0 0.0
0.292 0.0008392994467814489 0.0006005948480302754 0.03443916443303042 0.0 0.0 0.0
0.302 0.0008392963094610488 0.0006005953605481421 0.03443914914929918 0.0 0.0 0.0
0.312 0.0008392921808763529 0.0006005959347375384 0.03443913360076926 0.0 0.0 0.0
0.322 0.0008392889750968805 0.0006005963994636579 0.03443912122266244 0.0 0.0 0.0
0.332 0.0008392881551797746 0.0006005966145094544 0.03443911466105424 0.0 0.0 0.0
0.342 0.0008392898600374035 0.0006005965279946155 0.03443911476306335 0.0 0.0 0.0
0.352 0.0008392928293016154 0.0006005961896414748 0.03443912039474296 0.0 0.0 0.0
0.362 0.0008392951868419423 0.0006005957149796631 0.03443912915547406 0.0 0.0 0.0
0.372 0.0008392956044378268 0.000600595223354001 0.0344391385504712 0.0 0.0 0.0
0.382 0.0008392941202069004 0.0006005947862110791 0.034439146943522396 0.0 0.0 0.0
0.392 0.0008392920919037213 0.0006005944138066445 0.03443915378346542 0.0 0.0 0.0
0.402 0.0008392913008499887 0.0006005940835317275 0.034439159073010664 0.0 0.0 0.0
0.412 0.0008392927570083427 0.0006005937868062554 0.03443916253295104 0.0 0.0 0.0
0.422 0.000839295955122801 0.0006005935601659325 0.03443916310526895 0.0 0.0 0.0
0.432 0.0008392990669758475 0.0006005934770226452 0.03443915921191835 0.0 0.0 0.0
0.442 0.0008392999838541117 0.0006005936030190084 0.03443914968062643 0.0 0.0 0.0
0.452 0.000839297594889052 0.0006005939431149261 0.03443913478286808 0.0 0.0 0.0
0.462 0.0008392925259628905 0.0006005944160131125 0.03443911670060226 0.0 0.0 0.0
0.472 0.0008392868731806493 0.0006005948758780624 0.03443909903713854 0.0 0.0 0.0
0.482 0.0008392830628937121 0.0006005951721699857 0.034439085537888325 0.0 0.0 0.0
0.492 0.0008392824993659412 0.0006005952143434642 0.03443907865770963 0.0 0.0 0.0
0.502 0.0008392848009155841 0.0006005950045122048 0.03443907871972813 0.0 0.0 0.0
0.512 0.0008392880845481705 0.0006005946202998215 0.03443908408846313 0.0 0.0 0.0
0.522 0.0008392901344520486 0.0006005941600915135 0.03443909221284061 0.0 0.0 0.0
0.532 0.000839289753664753 0.0006005936853622799 0.034439100911110174 0.0 0.0 0.0
0.542 0.0008392874778492033 0.0006005931960347712 0.03443910915400048 0.0 0.0 0.0
0.552 0.0008392852073656847 0.0006005926540178672 0.03443911692882006 0.0 0.0 0.0
0.562 0.0008392849690756457 0.0006005920394585098 0.03443912434861536 0.0 0.0 0.0
0.572 0.0008392875580611018 0.0006005914021732537 0.03443913065782521 0.0 0.0 0.0
0.582 0.0008392919000490501 0.0006005908710755047 0.03443913387235286 0.0 0.0 0.0
0.592 0.0008392955541116453 0.0006005906081430968 0.034439131407414766 0.0 0.0 0.0
0.602 0.0008392960902666955 0.0006005907273810572 0.03443912141546581 0.0 0.0 0.0
0.612 0.0008392925396129356 0.0006005912231617365 0.03443910406914254 0.0 0.0 0.0
0.622 0.0008392860510741096 0.0006005919510679567 0.034439081992277215 0.0 0.0 0.0
0.632 0.0008392793412814068 0.0006005926772643034 0.03443905949795133 0.0 0.0 0.0
0.642 0.0008392752280709339 0.000600593174369328 0.034439040966757616 0.0 0.0 0.0
0.652 0.0008392750805632608 0.0006005933147301844 0.034439029189802496 0.0 0.0 0.0
0.662 0.0008392780813949711 0.0006005931120023587 0.03443902452351322 0.0 0.0 0.0
0.672 0.0008392817394373578 0.0006005926897786171 0.034439025250515766 0.0 0.0 0.0
0.682 0.0008392833741021712 0.0006005921965382455 0.034439028876125176 0.0 0.0 0.0
0.692 0.0008392817250680954 0.0006005917166480032 0.0344390335867432 0.0 0.0 0.0
0.702 0.0008392777510490353 0.0006005912297921865 0.0344390390308505 0.0 0.0 0.0
0.712 0.0008392741272159657 0.0006005906434369742 0.0344390459900734 0.0 0.0 0.0
0.722 0.0008392736889375381 0.0006005898795201672 0.034439055164279815 0.0 0.0 0.0
0.732 0.0008392776854746954 0.0006005889622459717 0.03443906583603109 0.0 0.0 0.0
0.742 0.000839284847247223 0.000600588049630198 0.034439075292590826 0.0 0.0 0.0
0.752 0.0008392918423629409 0.0006005873817491265 0.03443907948374794 0.0 0.0 0.0
0.762 0.0008392949309312163 0.000600587167470494 0.03443907468845242 0.0 0.0 0.0
0.772 0.0008392919452113679 0.0006005874704547569 0.034439059349534396 0.0 0.0 0.0
0.782 0.0008392835139971248 0.0006005881602662171 0.034439035075507995 0.0 0.0 0.0
0.792 0.0008392728356494609 0.0006005889606873081 0.034439006211366884 0.0 0.0 0.0
0.802 0.0008392640812319263 0.0006005895732249738 0.03443897813181347 0.0 0.0 0.0
0.812 0.0008392602573244125 0.0006005898106366547 0.03443895509510592 0.0 0.0 0.0
0.822 0.0008392616712351273 0.0006005896685249388 0.03443893873789038 0.0 0.0 0.0
0.832 0.0008392658438001104 0.0006005892969547885 0.03443892796165653 0.0 0.0 0.0
0.842 0.0008392689531394443 0.0006005888894706522 0.03443892023405907 0.0 0.0 0.0
0.852 0.0008392680607196986 0.0006005885528044603 0.03443891357719332 0.0 0.0 0.0
0.862 0.0008392629113715728 0.0006005882318665925 0.034438908124176555 0.0 0.0 0.0
0.872 0.000839256275485428 0.0006005877354306503 0.03443890630979413 0.0 0.0 0.0
0.882 0.000839252553536621 0.0006005868537106942 0.03443891146179745 0.0 0.0 0.0
0.892 0.0008392553148879468 0.0006005855077973529 0.0344389254505401 0.0 0.0 0.0
0.902 0.0008392650815890131 0.0006005838491917564 0.03443894667099356 0.0 0.0 0.0
0.912 0.0008392786153352374 0.0006005822478714542 0.03443896959484946 0.0 0.0 0.0
0.922 0.0008392902058326621 0.0006005811614714284 0.03443898638215946 0.0 0.0 0.0
0.932 0.000839294379090127 0.0006005809404943037 0.034438989934925994 0.0 0.0 0.0
0.942 0.0008392886392820431 0.0006005816627897175 0.03443897692389892 0.0 0.0 0.0
0.952 0.0008392747919171418 0.000600583082561847 0.03443894924729251 0.0 0.0 0.0
0.962 0.0008392581251169854 0.0006005847257684726 0.034438913172252034 0.0 0.0 0.0
0.972 0.0008392448562760875 0.0006005860907487006 0.034438876629845135 0.0 0.0 0.0
0.982 0.0008392391644454526 0.0006005868581805811 0.03443884608213468 0.0 0.0 0.0
0.992 0.000839241333299399 0.0006005870074567285 0.0344388245294119 0.0 0.0 0.0
1.002 0.0008392479307790656 0.0006005867820300557 0.034438811534653606 0.0 0.0 0.0
1.012 0.0008392538846409921 0.0006005865219568259 0.03443880503545907 0.0 0.0 0.0
1.022 0.0008392553410964819 0.0006005864502831271 0.034438803791395765 0.0 0.0 0.0
1.032 0.0008392518047416949 0.0006005865269331046 0.034438809017208784 0.0 0.0 0.0
1.042 0.0008392464324994242 0.0006005864544164811 0.03443882418309862 0.0 0.0 0.0
1.052 0.0008392443002919602 0.0006005858453144538 0.034438852905585564 0.0 0.0 0.0
1.062 0.0008392495163513886 0.0006005844758777759 0.034438895889449844 0.0 0.0 0.0
1.072 0.0008392626952161013 0.0006005824956260031 0.034438948537605214 0.0 0.0 0.0
1.082 0.0008392801843547125 0.000600580471163848 0.034439000750120255 0.0 0.0 0.0
1.092 0.0008392955657994617 0.0006005792164562467 0.03443903950961498 0.0 0.0 0.0
1.102 0.0008393027508723339 0.0006005794694543093 0.03443905345274397 0.0 0.0 0.0
1.112 0.0008392990838837518 0.000600581561330588 0.03443903746513867 0.0 0.0 0.0
1.122 0.0008392867959672234 0.0006005852401642634 0.03443899511521997 0.0 0.0 0.0
1.132 0.0008392719948448823 0.0006005897415910067 0.03443893769614959 0.0 0.0 0.0
1.142 0.0008392617013509357 0.0006005940781203716 0.034438880307100274 0.0 0.0 0.0
1.152 0.0008392605037457246 0.0006005974110512982 0.034438836838260475 0.0 0.0 0.0
1.162 0.0008392685817949084 0.0006005993327409112 0.03443881611152415 0.0 0.0 0.0
1.172 0.0008392820524254247 0.000600599940471111 0.03443882060343176 0.0 0.0 0.0
1.182 0.0008392952892636112 0.0006005996940037556 0.03443884770603888 0.0 0.0 0.0
1.192 0.0008393038355874703 0.0006005991547285158 0.03443889226080678 0.0 0.0 0.0
1.202 0.0008393063382990164 0.0006005987492821089 0.034438948773283434 0.0 0.0 0.0
1.212 0.000839304623478105 0.0006005986660382618 0.03443901232090559 0.0 0.0 0.0
1.222 0.0008393021373569528 0.0006005989052447458 0.03443907820402183 0.0 0.0 0.0
1.232 0.0008393018247517305 0.0006005994162905877 0.03443914119535324 0.0 0.0 0.0
1.242 0.0008393046644800425 0.0006006002173762516 0.03443919538283833 0.0 0.0 0.0
1.252 0.000839309536601128 0.0006006014202897203 0.034439235080999546 0.0 0.0 0.0
1.262 0.0008393142607193858 0.0006006031530176397 0.034439256490728314 0.0 0.0 0.0
1.272 0.0008393170290475604 0.0006006054394092123 0.03443925922358845 0.0 0.0 0.0
1.282 0.0008393173743424847 0.000600608118474187 0.034439246803903555 0.0 0.0 0.0
1.292 0.0008393162235546581 0.0006006108567529592 0.0344392257909039 0.0 0.0 0.0
1.302 0.0008393151788343342 0.0006006132491800193 0.03443920387641475 0.0 0.0 0.0
1.312 0.0008393155706190276 0.0006006149551583957 0.034439187780712616 0.0 0.0 0.0
1.322 0.0008393178445897445 0.0006006158042088704 0.034439181753473234 0.0 0.0 0.0
1.332 0.0008393215377575522 0.0006006158303384191 0.03443918707334615 0.0 0.0 0.0
1.342 0.0008393257125045409 0.000600615234854056 0.03443920243684744 0.0 0.0 0.0
1.352 0.0008393294961275556 0.000600614307876561 0.03443922483062269 0.0 0.0 0.0
1.362 0.0008393324113652878 0.0006006133458154949 0.034439250485566994 0.0 0.0 0.0
1.372 0.0008393343943086112 0.0006006125895371956 0.03443927569725662 0.0 0.0 0.0
1.382 0.0008393356070908668 0.0006006121899005443 0.03443929746967549 0.0 0.0 0.0
1.392 0.0008393362351206145 0.0006006121959306161 0.03443931398673454 0.0 0.0 0.0
1.402 0.0008393363992823234 0.0006006125593959569 0.034439324867016695 0.0 0.0 0.0
1.412 0.000839336191995746 0.0006006131532958147 0.034439331115960564 0.0 0.0 0.0
1.422 0.0008393357568888982 0.0006006138041623062 0.03443933473100286 0.0 0.0 0.0
1.432 0.0008393353208583746 0.0006006143358720356 0.03443933802918561 0.0 0.0 0.0
1.442 0.0008393351392561325 0.0006006146172018751 0.034439342883981046 0.0 0.0 0.0
1.452 0.00083933538285442 0.0006006146005572746 0.03443935011149663 0.0 0.0 0.0
1.462 0.0008393360364951902 0.0006006143387107446 0.03443935921072622 0.0 0.0 0.0
1.472 0.0008393368752842664 0.0006006139714084247 0.034439368553130074 0.0 0.0 0.0
1.482 0.0008393375418418805 0.0006006136831173455 0.03443937596899773 0.0 0.0 0.0
1.492 0.0008393376925796782 0.0006006136436409038 0.034439379537244415 0.0 0.0 0.0
1.502 0.000839337143367816 0.0006006139505352325 0.034439378303487804 0.0 0.0 0.0
1.512 0.0008393359466865775 0.0006006145928188913 0.034439372670656575 0.0 0.0 0.0
1.522 0.0008393343714430732 0.000600615448694169 0.03443936432940045 0.0 0.0 0.0
1.532 0.0008393328071673332 0.0006006163185088574 0.03443935576934606 0.0 0.0 0.0
1.542 0.0008393316438957824 0.0006006169826098002 0.034439349554138826 0.0 0.0 0.0
1.552 0.0008393311730750773 0.0006006172662557627 0.03443934759470201 0.0 0.0 0.0
1.562 0.0008393315268655646 0.000600617092245322 0.03443935061786434 0.0 0.0 0.0
1.572 0.0008393326512473815 0.0006006165058524604 0.03443935794802895 0.0 0.0 0.0
1.582 0.0008393343084987645 0.000600615664369073 0.03443936763948769 0.0 0.0 0.0
1.592 0.0008393361174698328 0.0006006147932601483 0.03443937691981725 0.0 0.0 0.0
1.602 0.0008393376422231497 0.0006006141207641436 0.034439382811290546 0.0 0.0 0.0
1.612 0.0008393385189811947 0.0006006138101867483 0.03443938268776722 0.0 0.0 0.0
1.622 0.0008393385806949667 0.0006006139112185232 0.034439374436549444 0.0 0.0 0.0
1.632 0.000839337924286378 0.0006006143465480539 0.034439355870490594 0.0 0.0 0.0
1.642 0.000839336883374298 0.0006006149388070791 0.03443932307024842 0.0 0.0 0.0
1.652 0.0008393359104220822 0.0006006154693853369 0.034439267359573256 0.0 0.0 0.0
1.662 0.0008393354122775392 0.0006006157499942763 0.034439170528564406 0.0 0.0 0.0
1.672 0.0008393356015315048 0.0006006156838370355 0.03443899765125841 0.0 0.0 0.0
1.682 0.0008393364183660343 0.0006006152968600837 0.03443868638669533 0.0 0.0 0.0
1.692 0.0008393375512272834 0.0006006147292057962 0.03443813105226269 0.0 0.0 0.0
1.702 0.0008393385499174858 0.0006006141895254062 0.03443715909686009 0.0 0.0 0.0
1.712 0.0008393389906931975 0.0006006138865540195 0.034435497006428964 0.0 0.0 0.0
1.722 0.0008393386306318751 0.0006006139596359711 0.03443272234507411 0.0 0.0 0.0
1.732 0.0008393374899604929 0.0006006144298863571 0.034428198849530245 0.0 0.0 0.0
1.742 0.0008393358299441929 0.0006006151855149431 0.034420992567193276 0.0 0.0 0.0
1.752 0.000839334036162306 0.0006006160002261144 0.0344097692294383 0.0 0.0 0.0
1.762 0.0008393324445247908 0.0006006165657736156 0.034392676530092495 0.0 0.0 0.0
1.772 0.0008393311366472918 0.000600616500795108 0.03436721968830051 0.0 0.0 0.0
1.782 0.0008393296794914296 0.0006006152762458362 0.03433014429984623 0.0 0.0 0.0
1.792 0.0008393267065501049 0.0006006119666944631 0.0342773463421236 0.0 0.0 0.0
1.802 0.0008393191463626442 0.0006006046872140195 0.03420383419263117 0.0 0.0 0.0
1.812 0.0008393007914938929 0.0006005894997010479 0.03410377018782286 0.0 0.0 0.0
1.822 0.0008392597503881575 0.0006005584697119909 0.03397061802042063 0.0 0.0 0.0
1.832 0.000839174143278576 0.000600496440637461 0.033797415872525494 0.0 0.0 0.0
1.842 0.0008390052570825715 0.000600376007425497 0.033577183030603065 0.0 0.0 0.0
1.852 0.0008386873917628116 0.0006001501912923407 0.033303450207758045 0.0 0.0 0.0
1.862 0.0008381139717611162 0.0005997425410783658 0.03297088229405314 0.0 0.0 0.0
1.872 0.0008371202891072315 0.0005990349131186982 0.03257593902614304 0.0 0.0 0.0
1.882 0.0008354645070251784 0.0005978540426861875 0.03211749705310383 0.0 0.0 0.0
1.892 0.000832810111890685 0.0005959591135732126 0.031597339554160504 0.0 0.0 0.0
1.902 0.0008287144534643966 0.0005930335781742677 0.031020410915441256 0.0 0.0 0.0
1.912 0.0008226287768781217 0.0005886850595451653 0.030394738492094876 0.0 0.0 0.0
1.922 0.0008139146525961147 0.0005824568617505066 0.029730946005975728 0.0 0.0 0.0
1.932 0.0008018796649877091 0.0005738532082128113 0.029041327978729044 0.0 0.0 0.0
1.942 0.0007858318445742518 0.0005623779576297695 0.028338523396068762 0.0 0.0 0.0
1.952 0.0007651483587257975 0.0005475837149897312 0.027633914697033458 0.0 0.0 0.0
1.962 0.0007393504240017794 0.0005291256682659152 0.02693596969935539 0.0 0.0 0.0
1.972 0.000708174195970219 0.0005068128068597721 0.02624881191251187 0.0 0.0 0.0
1.982 0.0006716270675552388 0.0004806488353130886 0.025571316107929405 0.0 0.0 0.0
1.992 0.0006300204080080811 0.0004508561660168356 0.024896958135547133 0.0 0.0 0.0
2.002 0.0005839729254164352 0.0004178786277723008 0.024214505417041263 0.0 0.0 0.0
2.012 0.000534382908158994 0.0003823615202813258 0.023509455836961457 0.0 0.0 0.0
2.022 0.0004823718820044507 0.00034511083729870865 0.022765976097527948 0.0 0.0 0.0
2.032 0.0004292060362383 0.00030703633858183407 0.021969005361348444 0.0 0.0 0.0
2.042 0.00037620457242122613 0.0002690852282232254 0.021106193408238053 0.0 0.0 0.0
2.052 0.0003246455395608956 0.00023217420243028318 0.020169416979420294 0.0 0.0 0.0
2.062 0.00027567958565951 0.00019712746198985044 0.019155726997078727 0.0 0.0 0.0
2.072 0.0002302604651393174 0.0001646270407260531 0.018067687735846702 0.0 0.0 0.0
2.082 0.00018909841242141642 0.0001351797512143935 0.01691315483674423 0.0 0.0 0.0
2.092 0.00015263911896681322 0.00010910257891676152 0.01570459485052867 0.0 0.0 0.0
2.102 0.00012106761335956531 8.652589063637429e-05 0.014458076990119209 0.0 0.0 0.0
2.112 9.433339002402235e-05 6.741174505615702e-05 0.013192074211450484 0.0 0.0 0.0
2.122 7.219107343796381e-05 5.158317445286672e-05 0.01192620223422474 0.0 0.0 0.0
2.132 5.4249945628879924e-05 3.875967105263014e-05 0.010680007099818254 0.0 0.0 0.0
2.142 4.002578574924303e-05 2.8594230167818803e-05 0.009471888436141147 0.0 0.0 0.0
2.152 2.8989464044736054e-05 2.0708022837110016e-05 0.008318219820031742 0.0 0.0 0.0
2.162 2.0608275746264804e-05 1.4719867079587557e-05 0.007232701865162852 0.0 0.0 0.0
2.172 1.4377740592532798e-05 1.0268895613857974e-05 0.006225959789259521 0.0 0.0 0.0
2.182 9.8432226567237e-06 7.02996690137621e-06 0.005305376665597515 0.0 0.0 0.0
2.192 6.612027485174884e-06 4.722286688219413e-06 0.00447513733221963 0.0 0.0 0.0
2.202 4.35750348906699e-06 3.1123245762137107e-06 0.0037364465440265678 0.0 0.0 0.0
2.212 2.817105916550773e-06 2.0124188400501055e-06 0.00308787847341074 0.0 0.0 0.0
2.222 1.7864408434683506e-06 1.2765076949547642e-06 0.0025258127461875173 0.0 0.0 0.0
2.232 1.1110987810440842e-06 7.942796284777543e-07 0.0020449141639610306 0.0 0.0 0.0
2.242 6.777265647014518e-07 4.847793601350493e-07 0.0016386182156198767 0.0 0.0 0.0
2.252 4.0537228275142125e-07 2.9021074159999043e-07 0.001299591423521173 0.0 0.0 0.0
2.262 2.3774527500377727e-07 1.703967890082107e-07 0.0010201435206227045 0.0 0.0 0.0
2.272 1.3670658990432287e-07 9.812271025341691e-08 0.0007925765347545059 0.0 0.0 0.0
2.282 7.706356748311578e-08 5.5414202527477255e-08 0.0006094633565976794 0.0 0.0 0.0
2.292 4.258478656479319e-08 3.069026965172633e-08 0.0004638547843665585 0.0 0.0 0.0
2.302 2.306591232414611e-08 1.6668415338475663e-08 0.0003494190765843168 0.0 0.0 0.0
2.312 1.224516146729394e-08 8.877465836958584e-09 0.00026052160323739807 0.0 0.0 0.0
2.322 6.370965693746386e-09 4.636315102826622e-09 0.00019225432189789754 0.0 0.0 0.0
2.332 3.24836450290861e-09 2.3742980141040475e-09 0.00014042569122480947 0.0 0.0 0.0
2.342 1.6229986096248538e-09 1.1922459235913702e-09 0.00010152151180769107 0.0 0.0 0.0
2.352 7.945927260506608e-10 5.870236105181709e-10 7.264632453340928e-05 0.0 0.0 0.0
2.362 3.811781997966918e-10 2.833974202289378e-10 5.145366529582275e-05 0.0 0.0 0.0
2.372 1.7916713960526594e-10 1.3414638550919245e-10 3.6071908044506436e-05 0.0 0.0 0.0
2.382 8.251490678724247e-11 6.225833704124216e-11 2.5030817579804414e-05 0.0 0.0 0.0
2.392 3.7235368327714296e-11 2.8329890103591753e-11 1.7192420384446594e-05 0.0 0.0 0.0
2.402 1.6464328726309738e-11 1.2639062849330502e-11 1.1688477834777673e-05 0.0 0.0 0.0
2.412 7.133873274872485e-12 5.528425953157115e-12 7.865759310958775e-06 0.0 0.0 0.0
2.422 3.0293064371384656e-12 2.3708258481481255e-12 5.239475822312139e-06 0.0 0.0 0.0
2.432 1.2608349492570848e-12 9.967883055555466e-13 3.4546350144008106e-06 0.0 0.0 0.0
2.442 5.14464255078064e-13 4.10875405729717e-13 2.254686725196828e-06 0.0 0.0 0.0
2.452 2.058402824577305e-13 1.6604042380733873e-13 1.4566071320196548e-06 0.0 0.0 0.0
2.462 8.078382136475902e-14 6.578367877012145e-14 9.314793606997027e-07 0.0 0.0 0.0
2.472 3.1103962048154526e-14 2.5549097210862868e-14 5.896318425027085e-07 0.0 0.0 0.0
2.482 1.1760837436350751e-14 9.728451528166254e-15 3.6946026262753693e-07 0.0 0.0 0.0
2.492 4.366585127947002e-15 3.6325548213959495e-15 2.2915840745218524e-07 0.0 0.0 0.0
2.502 1.6076983612619291e-15 1.3406345362261835e-15 1.4069775720283202e-07 0.0 0.0 0.0
2.512 6.057089188404128e-16 5.124492090620055e-16 8.551136872974191e-08 0.0 0.0 0.0
2.522 2.9012613251429376e-16 2.513969713763962e-16 5.144554317405166e-08 0.0 0.0 0.0
2.532 2.20670947068416e-16 1.9891445678812124e-16 3.063802112048707e-08 0.0 0.0 0.0
2.542 2.1120986911951683e-16 1.9076945810607095e-16 1.8061944000880807e-08 0.0 0.0 0.0
2.552 2.0850217516521594e-16 1.899012781131452e-16 1.0540490040468461e-08 0.0 0.0 0.0
2.562 2.0950905566053288e-16 1.8981593546197047e-16 6.089074458342345e-09 0.0 0.0 0.0
2.572 2.0895262474779724e-16 1.89894236557087e-16 3.4820701770335406e-09 0.0 0.0 0.0
2.582 2.0824092403675147e-16 1.89894236557087e-16 1.9711561486234106e-09 0.0 0.0 0.0
2.592 2.092563992641304e-16 1.89894236557087e-16 1.104595527464257e-09 0.0 0.0 0.0
2.602 2.0872881235754738e-16 1.89894236557087e-16 6.127533412468126e-10 0.0 0.0 0.0
2.612 2.0882314693229951e-16 1.89894236557087e-16 3.3648802635185604e-10 0.0 0.0 0.0
2.622 2.092694280052168e-16 1.89894236557087e-16 1.8291797173394353e-10 0.0 0.0 0.0
2.632 2.0839193098563532e-16 1.89894236557087e-16 9.843447856844824e-11 0.0 0.0 0.0
2.642 2.0829844928914934e-16 1.89894236557087e-16 5.243767600148907e-11 0.0 0.0 0.0
2.652 2.079834868429121e-16 1.8989423655708703e-16 2.7653248297976442e-11 0.0 0.0 0.0
2.662 2.081570975111398e-16 1.89894236557087e-16 1.4436320707477472e-11 0.0 0.0 0.0
2.672 2.0744365474061754e-16 1.89894236557087e-16 7.460632658395866e-12 0.0 0.0 0.0
2.682 2.0833278100205137e-16 1.89894236557087e-16 3.816846059465729e-12 0.0 0.0 0.0
2.692 2.0762951306022542e-16 1.89894236557087e-16 1.9330560571357584e-12 0.0 0.0 0.0
2.702 2.0767309509248659e-16 1.89894236557087e-16 9.691613179692136e-13 0.0 0.0 0.0
2.712 2.073804303356925e-16 1.89894236557087e-16 4.810173976707393e-13 0.0 0.0 0.0
2.722 2.0752870883189888e-16 1.89894236557087e-16 2.3634109518263477e-13 0.0 0.0 0.0
2.732 2.072673203437509e-16 1.89894236557087e-16 1.1495645917975463e-13 0.0 0.0 0.0
2.742 2.0748713570664485e-16 1.89894236557087e-16 5.535331154673351e-14 0.0 0.0 0.0
2.752 2.0700626588116396e-16 1.89894236557087e-16 2.6385604266681154e-14 0.0 0.0 0.0
2.762 2.06861225551874e-16 1.89894236557087e-16 1.2451402165189294e-14 0.0 0.0 0.0
2.772 2.069103503634803e-16 1.8989423655708703e-16 5.816905124971371e-15 0.0 0.0 0.0
2.782 2.0656145384957107e-16 1.8989423655708695e-16 2.690143574237741e-15 0.0 0.0 0.0
2.792 2.0659488728749623e-16 1.89894236557087e-16 1.2320188481431554e-15 0.0 0.0 0.0
2.802 2.0653174638918492e-16 1.89894236557087e-16 5.588349957479879e-16 0.0 0.0 0.0
2.812 2.0648630177121766e-16 1.89894236557087e-16 2.5112602370145215e-16 0.0 0.0 0.0
2.822 2.0648630177121766e-16 1.89894236557087e-16 1.1253448193210166e-16 0.0 0.0 0.0
2.832 2.0648630177121766e-16 1.89894236557087e-16 4.9556062510350636e-17 0.0 0.0 0.0
2.842 2.0648630177121766e-16 1.8989423655708695e-16 2.1342735624653677e-17 0.0 0.0 0.0
2.852 2.0648630177121766e-16 1.8989423655708703e-16 9.145767569004616e-18 0.0 0.0 0.0
2.862 2.0648630177121766e-16 1.89894236557087e-16 3.902194381059915e-18 0.0 0.0 0.0
2.872 2.0648630177121766e-16 1.89894236557087e-16 1.6482438960667307e-18 0.0 0.0 0.0
2.882 2.064863017712177e-16 1.89894236557087e-16 6.892210474900494e-19 0.0 0.0 0.0
2.892 2.0648630177121766e-16 1.89894236557087e-16 2.8531242716453926e-19 0.0 0.0 0.0
2.902 2.0648630177121766e-16 1.89894236557087e-16 1.1692531600085123e-19 0.0 0.0 0.0
2.912 2.0648630177121766e-16 1.89894236557087e-16 4.7437600403724975e-20 0.0 0.0 0.0
2.922 2.0648630177121766e-16 1.89894236557087e-16 1.9053016427507885e-20 0.0 0.0 0.0
2.932 2.0648630177121766e-16 1.89894236557087e-16 7.575864501704204e-21 0.0 0.0 0.0
2.942 2.0648630177121766e-16 1.8989423655708695e-16 2.9821441002541477e-21 0.0 0.0 0.0
2.952 2.064863017712177e-16 1.89894236557087e-16 1.1621268913582174e-21 0.0 0.0 0.0
2.962 2.0648630177121766e-16 1.89894236557087e-16 4.4834000296736975e-22 0.0 0.0 0.0
2.972 2.0648630177121766e-16 1.89894236557087e-16 1.7123437215912444e-22 0.0 0.0 0.0
2.982 2.064863017712177e-16 1.89894236557087e-16 6.474472730409261e-23 0.0 0.0 0.0
2.992 2.0648630177121766e-16 1.89894236557087e-16 2.4235297091745673e-23 0.0 0.0 0.0
3.002 2.064863017712177e-16 1.89894236557087e-16 8.980969808216528e-24 0.0 0.0 0.0
3.012 2.0648630177121766e-16 1.8989423655708695e-16 3.2948035462575173e-24 0.0 0.0 0.0
3.022 2.0648630177121766e-16 1.89894236557087e-16 1.1966514055854692e-24 0.0 0.0 0.0
3.032 2.0648630177121766e-16 1.89894236557087e-16 4.302670208266435e-25 0.0 0.0 0.0
3.042 2.0648630177121766e-16 1.89894236557087e-16 1.5315851912691856e-25 0.0 0.0 0.0
3.052 2.0648630177121766e-16 1.89894236557087e-16 5.397310007696688e-26 0.0 0.0 0.0
3.062 2.0648630177121766e-16 1.89894236557087e-16 1.8829859340492003e-26 0.0 0.0 0.0
3.072 2.0648630177121766e-16 1.89894236557087e-16 6.503553052832494e-27 0.0 0.0 0.0
3.082 2.0648630177121766e-16 1.8989423655708695e-16 2.2237634145017247e-27 0.0 0.0 0.0
3.092 2.0648630177121766e-16 1.8989423655708695e-16 7.5276796777336095e-28 0.0 0.0 0.0
3.102 2.0648630177121766e-16 1.89894236557087e-16 2.522717973280893e-28 0.0 0.0 0.0
3.112 2.0648630177121766e-16 1.89894236557087e-16 8.369733901634981e-29 0.0 0.0 0.0
3.122 2.0648630177121766e-16 1.89894236557087e-16 2.7490986685586615e-29 0.0 0.0 0.0
3.132 2.0648630177121766e-16 1.89894236557087e-16 8.939332121600072e-30 0.0 0.0 0.0
3.142 2.0648630177121766e-16 1.89894236557087e-16 2.8777709243542985e-30 0.0 0.0 0.0
3.152 2.0648630177121766e-16 1.89894236557087e-16 9.17157868306775e-31 0.0 0.0 0.0
3.162 2.0648630177121766e-16 1.89894236557087e-16 2.8938033792778912e-31 0.0 0.0 0.0
3.172 2.0648630177121766e-16 1.89894236557087e-16 9.03922719262867e-32 0.0 0.0 0.0
3.182 2.0648630177121766e-16 1.89894236557087e-16 2.7953181829704547e-32 0.0 0.0 0.0
3.192 2.0648630177121766e-16 1.89894236557087e-16 8.557938484231e-33 0.0 0.0 0.0
3.202 2.0648630177121766e-16 1.89894236557087e-16 2.5938528037784432e-33 0.0 0.0 0.0
3.212 2.0648630177121766e-16 1.89894236557087e-16 7.783233070477668e-34 0.0 0.0 0.0
3.222 2.0648630177121766e-16 1.89894236557087e-16 2.31213701473877e-34 0.0 0.0 0.0
3.232 2.0648630177121766e-16 1.89894236557087e-16 6.799957419810066e-35 0.0 0.0 0.0
3.242 2.0648630177121766e-16 1.89894236557087e-16 1.9798768831301485e-35 0.0 0.0 0.0
3.252 2.0648630177121766e-16 1.89894236557087e-16 5.707025383921723e-36 0.0 0.0 0.0
3.262 2.0648630177121766e-16 1.89894236557087e-16 1.6286257937957707e-36 0.0 0.0 0.0
3.272 2.0648630177121766e-16 1.89894236557087e-16 4.6012194904186086e-37 0.0 0.0 0.0
3.282 2.0648630177121766e-16 1.89894236557087e-16 1.2869597881802304e-37 0.0 0.0 0.0
3.292 2.0648630177121766e-16 1.8989423655708695e-16 3.563671227015104e-38 0.0 0.0 0.0
3.302 2.0648630177121766e-16 1.89894236557087e-16 9.769473243183694e-39 0.0 0.0 0.0
3.312 2.0648630177121766e-16 1.89894236557087e-16 2.651464161868304e-39 0.0 0.0 0.0
3.322 2.0648630177121766e-16 1.89894236557087e-16 7.1242918032131476e-40 0.0 0.0 0.0
3.332 2.0648630177121766e-16 1.89894236557087e-16 1.8951307788777336e-40 0.0 0.0 0.0
3.342 2.064863017712177e-16 1.89894236557087e-16 4.9908950494375e-41 0.0 0.0 0.0
3.352 2.0648630177121766e-16 1.89894236557087e-16 1.301246790189307e-41 0.0 0.0 0.0
3.362 2.0648630177121766e-16 1.89894236557087e-16 3.358791898529892e-42 0.0 0.0 0.0
3.372 2.0648630177121766e-16 1.8989423655708703e-16 8.583193851270965e-43 0.0 0.0 0.0
3.382 2.0648630177121766e-16 1.89894236557087e-16 2.171487562798775e-43 0.0 0.0 0.0
3.392 2.0648630177121766e-16 1.89894236557087e-16 5.438868654288548e-44 0.0 0.0 0.0
3.402 2.0648630177121766e-16 1.89894236557087e-16 1.3486609724810356e-44 0.0 0.0 0.0
3.412 2.0648630177121766e-16 1.89894236557087e-16 3.310855257005165e-45 0.0 0.0 0.0
3.422 2.0648630177121766e-16 1.89894236557087e-16 8.046758598010642e-46 0.0 0.0 0.0
3.432 2.0648630177121766e-16 1.89894236557087e-16 1.9361781195590477e-46 0.0 0.0 0.0
3.442 2.0648630177121766e-16 1.89894236557087e-16 4.612255750891237e-47 0.0 0.0 0.0
3.452 2.0648630177121766e-16 1.89894236557087e-16 1.0877406763768444e-47 0.0 0.0 0.0
3.462 2.0648630177121766e-16 1.89894236557087e-16 2.539694316406156e-48 0.0 0.0 0.0
3.472 2.0648630177121766e-16 1.8989423655708695e-16 5.870590465184051e-49 0.0 0.0 0.0
3.482 2.0648630177121766e-16 1.89894236557087e-16 1.3434655999482676e-49 0.0 0.0 0.0
3.492 2.064863017712177e-16 1.89894236557087e-16 3.0437985721281986e-50 0.0 0.0 0.0
3.502 2.0648630177121766e-16 1.89894236557087e-16 6.827316270989731e-51 0.0 0.0 0.0
3.512 2.0648630177121766e-16 1.89894236557087e-16 1.51610418909668e-51 0.0 0.0 0.0
3.522 2.0648630177121766e-16 1.89894236557087e-16 3.3331368343994676e-52 0.0 0.0 0.0
3.532 2.064863017712177e-16 1.89894236557087e-16 7.254750161099024e-53 0.0 0.0 0.0
3.542 2.0648630177121766e-16 1.89894236557087e-16 1.5632813677466307e-53 0.0 0.0 0.0
3.552 2.0648630177121766e-16 1.8989423655708695e-16 3.335011713284508e-54 0.0 0.0 0.0
3.562 2.064863017712177e-16 1.89894236557087e-16 7.043738783541127e-55 0.0 0.0 0.0
3.572 2.0648630177121766e-16 1.89894236557087e-16 1.4728378254352667e-55 0.0 0.0 0.0
3.582 2.0648630177121766e-16 1.89894236557087e-16 3.0489658920604134e-56 0.0 0.0 0.0
3.592 2.064863017712177e-16 1.8989423655708695e-16 6.248795187841039e-57 0.0 0.0 0.0
3.602 2.0648630177121766e-16 1.89894236557087e-16 1.2679036078541875e-57 0.0 0.0 0.0
3.612 2.064863017712177e-16 1.89894236557087e-16 2.5469624442241344e-58 0.0 0.0 0.0
3.622 2.0648630177121766e-16 1.89894236557087e-16 5.065301864302464e-59 0.0 0.0 0.0
3.632 2.0648630177121766e-16 1.89894236557087e-16 9.9732048368689e-60 0.0 0.0 0.0
3.642 2.0648630177121766e-16 1.89894236557087e-16 1.944065479704148e-60 0.0 0.0 0.0
3.652 2.0648630177121766e-16 1.8989423655708695e-16 3.751750124787642e-61 0.0 0.0 0.0
3.662 2.0648630177121766e-16 1.89894236557087e-16 7.168097639794578e-62 0.0 0.0 0.0
3.672 2.064863017712177e-16 1.89894236557087e-16 1.3558792966204922e-62 0.0 0.0 0.0
3.682 2.0648630177121766e-16 1.89894236557087e-16 2.5391325629341437e-63 0.0 0.0 0.0
3.692 2.0648630177121766e-16 1.89894236557087e-16 4.707573029761613e-64 0.0 0.0 0.0
3.702 2.0648630177121766e-16 1.89894236557087e-16 8.640845042635316e-65 0.0 0.0 0.0
3.712 2.0648630177121766e-16 1.89894236557087e-16 1.5702288070476687e-65 0.0 0.0 0.0
3.722 2.0648630177121766e-16 1.89894236557087e-16 2.8249928169926936e-66 0.0 0.0 0.0
3.732 2.0648630177121766e-16 1.89894236557087e-16 5.0317557106321735e-67 0.0 0.0 0.0
3.742 2.0648630177121766e-16 1.89894236557087e-16 8.87298298754616e-68 0.0 0.0 0.0
3.752 2.0648630177121766e-16 1.89894236557087e-16 1.5490582736909514e-68 0.0 0.0 0.0
3.762 2.0648630177121766e-16 1.89894236557087e-16 2.677404400586106e-69 0.0 0.0 0.0
3.772 2.0648630177121766e-16 1.89894236557087e-16 4.5815075100244e-70 0.0 0.0 0.0
3.782 2.0648630177121766e-16 1.89894236557087e-16 7.761598018236788e-71 0.0 0.0 0.0
3.792 2.0648630177121766e-16 1.89894236557087e-16 1.3017941121762723e-71 0.0 0.0 0.0
3.802 2.064863017712177e-16 1.89894236557087e-16 2.161633042346534e-72 0.0 0.0 0.0
3.812 2.0648630177121766e-16 1.89894236557087e-16 3.5536139382381537e-73 0.0 0.0 0.0
3.822 2.0648630177121766e-16 1.89894236557087e-16 5.783719480315847e-74 0.0 0.0 0.0
3.832 2.0648630177121766e-16 1.89894236557087e-16 9.319508144569314e-75 0.0 0.0 0.0
3.842 2.0648630177121766e-16 1.89894236557087e-16 1.4867147520110693e-75 0.0 0.0 0.0
3.852 2.0648630177121766e-16 1.89894236557087e-16 2.3480713365318908e-76 0.0 0.0 0.0
3.862 2.0648630177121766e-16 1.89894236557087e-16 3.671503869383529e-77 0.0 0.0 0.0
3.872 2.0648630177121766e-16 1.8989423655708695e-16 5.683630658760045e-78 0.0 0.0 0.0
3.882 2.0648630177121766e-16 1.89894236557087e-16 8.710778042011691e-79 0.0 0.0 0.0
3.892 2.0648630177121766e-16 1.89894236557087e-16 1.3217136457426615e-79 0.0 0.0 0.0
3.902 2.0648630177121766e-16 1.8989423655708695e-16 1.9854877442152536e-80 0.0 0.0 0.0
3.912 2.0648630177121766e-16 1.89894236557087e-16 2.952885049875923e-81 0.0 0.0 0.0
3.922 2.0648630177121766e-16 1.89894236557087e-16 4.347858950287687e-82 0.0 0.0 0.0
3.932 2.064863017712177e-16 1.89894236557087e-16 6.3380258737090725e-83 0.0 0.0 0.0
3.942 2.0648630177121766e-16 1.89894236557087e-16 9.14707634336378e-84 0.0 0.0 0.0
3.952 2.0648630177121766e-16 1.89894236557087e-16 1.306954332766761e-84 0.0 0.0 0.0
3.962 2.0648630177121766e-16 1.89894236557087e-16 1.8487935269745964e-85 0.0 0.0 0.0
3.972 2.0648630177121766e-16 1.89894236557087e-16 2.5892046418447084e-86 0.0 0.0 0.0
3.982 2.0648630177121766e-16 1.89894236557087e-16 3.589999455995075e-87 0.0 0.0 0.0
3.992 2.0648630177121766e-16 1.89894236557087e-16 4.9280204709439746e-88 0.0 0.0 0.0
4.002 2.0648630177121766e-16 1.89894236557087e-16 6.697316312669512e-89 0.0 0.0 0.0
4.012 2.0648630177121766e-16 1.89894236557087e-16 9.01113254987498e-90 0.0 0.0 0.0
4.022 2.0648630177121766e-16 1.89894236557087e-16 1.2003510450341833e-90 0.0 0.0 0.0
4.032 2.064863017712177e-16 1.89894236557087e-16 1.5830242634986978e-91 0.0 0.0 0.0
4.042 2.0648630177121766e-16 1.89894236557087e-16 2.066889869180229e-92 0.0 0.0 0.0
4.052 2.0648630177121766e-16 1.89894236557087e-16 2.6717611967241935e-93 0.0 0.0 0.0
4.062 2.0648630177121766e-16 1.89894236557087e-16 3.419231792644391e-94 0.0 0.0 0.0
4.072 2.064863017712177e-16 1.8989423655708695e-16 4.332216153037046e-95 0.0 0.0 0.0
4.082 2.0648630177121766e-16 1.89894236557087e-16 5.434285189123644e-96 0.0 0.0 0.0
4.092 2.0648630177121766e-16 1.89894236557087e-16 6.748784088770916e-97 0.0 0.0 0.0
4.102 2.0648630177121766e-16 1.89894236557087e-16 8.297733919923428e-98 0.0 0.0 0.0
4.112 2.0648630177121766e-16 1.89894236557087e-16 1.010053550387352e-98 0.0 0.0 0.0
4.122 2.0648630177121766e-16 1.8989423655708703e-16 1.217251396448102e-99 0.0 0.0 0.0
4.132 2.0648630177121766e-16 1.89894236557087e-16 1.452336362497021e-100 0.0 0.0 0.0
4.142 2.0648630177121766e-16 1.89894236557087e-16 1.7155573801776755e-101 0.0 0.0 0.0
4.152 2.0648630177121766e-16 1.89894236557087e-16 2.006293439927318e-102 0.0 0.0 0.0
4.162 2.0648630177121766e-16 1.89894236557087e-16 2.322923371834525e-103 0.0 0.0 0.0
4.172 2.0648630177121766e-16 1.89894236557087e-16 2.662726728648941e-104 0.0 0.0 0.0
4.182 2.0648630177121766e-16 1.8989423655708695e-16 3.0218273858242693e-105 0.0 0.0 0.0
4.192 2.0648630177121766e-16 1.89894236557087e-16 3.395190170465051e-106 0.0 0.0 0.0
4.202 2.0648630177121766e-16 1.89894236557087e-16 3.776678447298512e-107 0.0 0.0 0.0
4.212 2.0648630177121766e-16 1.89894236557087e-16 4.159177189455857e-108 0.0 0.0 0.0
4.222 2.0648630177121766e-16 1.89894236557087e-16 4.534781825313395e-109 0.0 0.0 0.0
4.232 2.0648630177121766e-16 1.89894236557087e-16 4.895048372234576e-110 0.0 0.0 0.0
4.242 2.0648630177121766e-16 1.89894236557087e-16 5.2312954284231606e-111 0.0 0.0 0.0
4.252 2.0648630177121766e-16 1.89894236557087e-16 5.534943939431175e-112 0.0 0.0 0.0
4.262 2.0648630177121766e-16 1.89894236557087e-16 5.797876745251622e-113 0.0 0.0 0.0
4.272 2.0648630177121766e-16 1.89894236557087e-16 6.012797171357035e-114 0.0 0.0 0.0
4.282 2.0648630177121766e-16 1.89894236557087e-16 6.173564690282054e-115 0.0 0.0 0.0
4.292 2.064863017712177e-16 1.89894236557087e-16 6.275486157081904e-116 0.0 0.0 0.0
4.302 2.0648630177121766e-16 1.89894236557087e-16 6.315543358549866e-117 0.0 0.0 0.0
4.312 2.064863017712177e-16 1.89894236557087e-16 6.292541483541812e-118 0.0 0.0 0.0
4.322 2.064863017712177e-16 1.89894236557087e-16 6.207168323420671e-119 0.0 0.0 0.0
4.332 2.0648630177121766e-16 1.89894236557087e-16 6.0619601096136016e-120 0.0 0.0 0.0
4.342 2.0648630177121766e-16 1.89894236557087e-16 5.861176355985445e-121 0.0 0.0 0.0
4.352 2.0648630177121766e-16 1.89894236557087e-16 5.61059232405606e-122 0.0 0.0 0.0
4.362 2.064863017712177e-16 1.89894236557087e-16 5.317223219061174e-123 0.0 0.0 0.0
4.372 2.0648630177121766e-16 1.89894236557087e-16 4.988998485912504e-124 0.0 0.0 0.0
4.382 2.064863017712177e-16 1.8989423655708695e-16 4.634407268334131e-125 0.0 0.0 0.0
4.392 2.0648630177121766e-16 1.89894236557087e-16 4.2621370463892025e-126 0.0 0.0 0.0
4.402 2.0648630177121766e-16 1.89894236557087e-16 3.880726677269109e-127 0.0 0.0 0.0
4.412 2.0648630177121766e-16 1.89894236557087e-16 3.4982526982645426e-128 0.0 0.0 0.0
4.422 2.0648630177121766e-16 1.8989423655708695e-16 3.1220641161801e-129 0.0 0.0 0.0
4.432 2.0648630177121766e-16 1.89894236557087e-16 2.758576409452509e-130 0.0 0.0 0.0
4.442 2.0648630177121766e-16 1.89894236557087e-16 2.413130562677551e-131 0.0 0.0 0.0
4.452 2.0648630177121766e-16 1.89894236557087e-16 2.0899180907148884e-132 0.0 0.0 0.0
4.462 2.0648630177121766e-16 1.89894236557087e-16 1.7919685953514784e-133 0.0 0.0 0.0
4.472 2.0648630177121766e-16 1.89894236557087e-16 1.5211927510068079e-134 0.0 0.0 0.0
4.482 2.0648630177121766e-16 1.89894236557087e-16 1.2784709486442316e-135 0.0 0.0 0.0
4.492 2.064863017712177e-16 1.8989423655708695e-16 1.0637762337927891e-136 0.0 0.0 0.0
4.502 2.0648630177121766e-16 1.89894236557087e-16 8.763196392755557e-138 0.0 0.0 0.0
4.512 2.0648630177121766e-16 1.89894236557087e-16 7.147064254299407e-139 0.0 0.0 0.0
4.522 2.0648630177121766e-16 1.89894236557087e-16 5.77092920477575e-140 0.0 0.0 0.0
4.532 2.0648630177121766e-16 1.89894236557087e-16 4.613353804641997e-141 0.0 0.0 0.0
4.542 2.0648630177121766e-16 1.8989423655708703e-16 3.651243287292725e-142 0.0 0.0 0.0
4.552 2.064863017712177e-16 1.8989423655708695e-16 2.860999687515381e-143 0.0 0.0 0.0
4.562 2.0648630177121766e-16 1.89894236557087e-16 2.219463030450697e-144 0.0 0.0 0.0
4.572 2.0648630177121766e-16 1.89894236557087e-16 1.704633906161386e-145 0.0 0.0 0.0
4.582 2.0648630177121766e-16 1.89894236557087e-16 1.2961864211570083e-146 0.0 0.0 0.0
4.592 2.0648630177121766e-16 1.89894236557087e-16 9.757913980114994e-148 0.0 0.0 0.0
4.602 2.064863017712177e-16 1.89894236557087e-16 7.2727676152458695e-149 0.0 0.0 0.0
4.612 2.0648630177121766e-16 1.89894236557087e-16 5.366556161757065e-150 0.0 0.0 0.0
4.622 2.0648630177121766e-16 1.89894236557087e-16 3.9205312752696885e-151 0.0 0.0 0.0
4.632 2.0648630177121766e-16 1.89894236557087e-16 2.835616382032673e-152 0.0 0.0 0.0
4.642 2.0648630177121766e-16 1.89894236557087e-16 2.0305017776601323e-153 0.0 0.0 0.0
4.652 2.0648630177121766e-16 1.89894236557087e-16 1.439503243271207e-154 0.0 0.0 0.0
4.662 2.0648630177121766e-16 1.89894236557087e-16 1.0103581065387686e-155 0.0 0.0 0.0
4.672 2.0648630177121766e-16 1.89894236557087e-16 7.020878449567603e-157 0.0 0.0 0.0
4.682 2.0648630177121766e-16 1.89894236557087e-16 4.830154819621963e-158 0.0 0.0 0.0
4.692 2.0648630177121766e-16 1.89894236557087e-16 3.2899115062287377e-159 0.0 0.0 0.0
4.702 2.0648630177121766e-16 1.89894236557087e-16 2.2184618934842828e-160 0.0 0.0 0.0
4.712 2.0648630177121766e-16 1.89894236557087e-16 1.472315530424263e-161 0.0 0.0 0.0
4.722 2.064863017712177e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.732 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.742 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.752 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.762 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.772 2.064863017712177e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.782 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.792 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.802 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.812 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.822 2.064863017712177e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.832 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.842 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.852 2.0648630177121766e-16 1.8989423655708695e-16 0.0 0.0 0.0 0.0
4.862 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.872 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.882 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.892 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.902 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.912 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.922 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.932 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.942 2.0648630177121766e-16 1.8989423655708703e-16 0.0 0.0 0.0 0.0
4.952 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.962 2.0648630177121766e-16 1.8989423655708695e-16 0.0 0.0 0.0 0.0
4.972 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.982 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.992 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0


==> figures/zero_circulation_vortex/data/exact_Ma0.3_Mat0.4_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.012548171881459272 0.009222433162859424 0.13775804400888736 0.0 0.0 0.0
0.012 0.01254812002914426 0.00922244045182799 0.13775777492805794 0.0 0.0 0.0
0.022 0.012548092184888192 0.009222444576951316 0.13775761322700236 0.0 0.0 0.0
0.032 0.012548100371193539 0.00922244388901091 0.13775761546718768 0.0 0.0 0.0
0.042 0.012548136872353064 0.009222438797584066 0.13775776373035076 0.0 0.0 0.0
0.052 0.012548179641565297 0.00922243151128942 0.1377579795301171 0.0 0.0 0.0
0.062 0.012548206402344698 0.00922242479119235 0.1377581707050196 0.0 0.0 0.0
0.072 0.012548208215591225 0.009222420463396615 0.13775828263575401 0.0 0.0 0.0
0.082 0.01254819381032184 0.009222418599378685 0.13775832238630742 0.0 0.0 0.0
0.092 0.012548182147159026 0.009222417856610503 0.13775834122790723 0.0 0.0 0.0
0.102 0.01254818837274976 0.00922241672119431 0.1377583881144327 0.0 0.0 0.0
0.112 0.012548212562842066 0.009222414795309572 0.13775846661593072 0.0 0.0 0.0
0.122 0.012548238786617405 0.009222413234210509 0.1377585260870608 0.0 0.0 0.0
0.132 0.012548245291770187 0.009222414001804954 0.1377584944089501 0.0 0.0 0.0
0.142 0.012548219308894581 0.009222418412255372 0.1377583306005016 0.0 0.0 0.0
0.152 0.012548166786579865 0.009222425926358501 0.1377580615564347 0.0 0.0 0.0
0.162 0.012548110426605906 0.00922243404227299 0.137757777539459 0.0 0.0 0.0
0.172 0.012548076857887723 0.009222439441669793 0.13775758780445277 0.0 0.0 0.0
0.182 0.01254808089948237 0.009222439753508251 0.13775756274296277 0.0 0.0 0.0
0.192 0.012548116910181012 0.00922243487597895 0.13775769701062698 0.0 0.0 0.0
0.202 0.012548162733462197 0.00922242702213818 0.1377579154677006 0.0 0.0 0.0
0.212 0.012548193632659785 0.009222419414844363 0.13775811839929616 0.0 0.0 0.0
0.222 0.012548197252113246 0.00922241440959302 0.13775823884673513 0.0 0.0 0.0
0.232 0.012548180170878762 0.009222412230171456 0.13775827676315497 0.0 0.0 0.0
0.242 0.01254816216800156 0.00922241115200945 0.13775828821109137 0.0 0.0 0.0
0.252 0.012548162155487494 0.009222409026766883 0.1377583365241918 0.0 0.0 0.0
0.262 0.012548184890670576 0.009222405109653763 0.1377584385675352 0.0 0.0 0.0
0.272 0.012548216979851066 0.009222400889623414 0.13775854417537967 0.0 0.0 0.0
0.282 0.012548234841052289 0.009222399267862636 0.1377585650437294 0.0 0.0 0.0
0.292 0.01254821981702898 0.0092224025719525 0.1377584350575494 0.0 0.0 0.0
0.302 0.012548171044418938 0.009222410735925064 0.13775816165039304 0.0 0.0 0.0
0.312 0.012548107807391398 0.009222420912982636 0.13775783316274617 0.0 0.0 0.0
0.322 0.012548059396986212 0.00922242885030465 0.13775757589632473 0.0 0.0 0.0
0.332 0.012548048272424131 0.009222431192491271 0.13775748663552487 0.0 0.0 0.0
0.342 0.012548076775854056 0.009222427281171813 0.13775758128588242 0.0 0.0 0.0
0.352 0.012548125787822969 0.009222419359193403 0.13775778994864074 0.0 0.0 0.0
0.362 0.012548166429941996 0.009222411105657207 0.13775800078208222 0.0 0.0 0.0
0.372 0.012548177718252696 0.009222405448216075 0.1377581262462855 0.0 0.0 0.0
0.382 0.012548159201280787 0.00922240299835157 0.13775815202005587 0.0 0.0 0.0
0.392 0.012548130617890401 0.009222402027647023 0.13775813866848435 0.0 0.0 0.0
0.402 0.012548118645508264 0.00922239993612955 0.137758174395961 0.0 0.0 0.0
0.412 0.012548138896859474 0.009222395245520812 0.1377583082078635 0.0 0.0 0.0
0.422 0.012548184465338084 0.00922238883251397 0.13775850696988978 0.0 0.0 0.0
0.432 0.012548228522136325 0.009222383595944525 0.13775866619198604 0.0 0.0 0.0
0.442 0.012548239929668055 0.009222382734932595 0.137758670125111 0.0 0.0 0.0
0.452 0.012548202671244723 0.00922238768887394 0.13775846445235682 0.0 0.0 0.0
0.462 0.01254812713520088 0.009222397009178939 0.13775809629268837 0.0 0.0 0.0
0.472 0.012548045846219422 0.00922240687324714 0.13775769652418002 0.0 0.0 0.0
0.482 0.01254799560353962 0.00922241297516297 0.13775741438561126 0.0 0.0 0.0
0.492 0.012547996520371472 0.00922241272707098 0.13775734185763025 0.0 0.0 0.0
0.502 0.012548040714977898 0.009222406531064825 0.13775747016796974 0.0 0.0 0.0
0.512 0.012548097686256525 0.009222397405381468 0.13775770195407452 0.0 0.0 0.0
0.522 0.012548133143669394 0.009222389168091642 0.137757911541356 0.0 0.0 0.0
0.532 0.01254812973703116 0.00922238420464476 0.13775801886884687 0.0 0.0 0.0
0.542 0.012548097011582096 0.009222382127979843 0.13775803381150387 0.0 0.0 0.0
0.552 0.0125480646058254 0.009222380185490002 0.13775804303044367 0.0 0.0 0.0
0.562 0.01254806293804977 0.009222375255840812 0.13775814511185477 0.0 0.0 0.0
0.572 0.012548103128948647 0.009222366251684096 0.13775837347113354 0.0 0.0 0.0
0.582 0.01254816831386544 0.009222355361642237 0.13775865790372926 0.0 0.0 0.0
0.592 0.012548221778102622 0.009222347179799976 0.1377588537184452 0.0 0.0 0.0
0.602 0.012548227549743409 0.009222346095613414 0.13775882396472672 0.0 0.0 0.0
0.612 0.012548171798207391 0.009222353510162366 0.137758524486859 0.0 0.0 0.0
0.622 0.012548072623404996 0.00922236666205382 0.13775803847885904 0.0 0.0 0.0
0.632 0.01254797202532984 0.009222379877423997 0.13775753875475472 0.0 0.0 0.0
0.642 0.012547913792741216 0.00922238752777041 0.13775720017897625 0.0 0.0 0.0
0.652 0.012547919388795535 0.00922238691574226 0.137757113021071 0.0 0.0 0.0
0.662 0.01254797576867018 0.009222379404123394 0.13775724483412374 0.0 0.0 0.0
0.672 0.012548042826317317 0.009222369236536944 0.13775746910853084 0.0 0.0 0.0
0.682 0.012548076914249801 0.00922236088003506 0.13775764250458183 0.0 0.0 0.0
0.692 0.012548057082928124 0.009222356491330323 0.1377576880603434 0.0 0.0 0.0
0.702 0.012547998437738376 0.009222354902021983 0.1377576393515581 0.0 0.0 0.0
0.712 0.01254794408895101 0.009222352583666311 0.13775761997089783 0.0 0.0 0.0
0.722 0.012547939654980507 0.009222345974844438 0.13775776606568343 0.0 0.0 0.0
0.732 0.012548004795187114 0.009222333868088737 0.13775813264856643 0.0 0.0 0.0
0.742 0.012548118458714093 0.009222318542749712 0.13775863871126864 0.0 0.0 0.0
0.752 0.01254822703845915 0.009222304969737204 0.13775908911479573 0.0 0.0 0.0
0.762 0.012548271735264389 0.009222298415708879 0.1377592679002807 0.0 0.0 0.0
0.772 0.012548220486272205 0.009222301656614376 0.13775905308644537 0.0 0.0 0.0
0.782 0.01254808683807734 0.009222313292365133 0.137758486979702 0.0 0.0 0.0
0.792 0.012547924783656647 0.009222328132321291 0.1377577607246323 0.0 0.0 0.0
0.802 0.012547801450821813 0.009222339542417891 0.13775712167649046 0.0 0.0 0.0
0.812 0.012547761925366793 0.009222342594170622 0.13775675515729918 0.0 0.0 0.0
0.822 0.012547805550432577 0.009222336406031786 0.13775670310951485 0.0 0.0 0.0
0.832 0.012547887381887666 0.009222324447451347 0.13775685877815658 0.0 0.0 0.0
0.842 0.012547944628827152 0.009222312581686272 0.1377570365036923 0.0 0.0 0.0
0.852 0.012547933546963475 0.009222305771723548 0.1377570806580544 0.0 0.0 0.0
0.862 0.012547855888467976 0.009222305134798367 0.1377569603770098 0.0 0.0 0.0
0.872 0.01254775962481068 0.009222307013638936 0.13775680040136493 0.0 0.0 0.0
0.882 0.012547713067360834 0.009222304827259964 0.1377568232059603 0.0 0.0 0.0
0.892 0.012547766352100575 0.009222292973941183 0.13775722025331893 0.0 0.0 0.0
0.902 0.012547921150678399 0.009222270716608546 0.13775801546833033 0.0 0.0 0.0
0.912 0.012548124916741484 0.009222243664042973 0.13775900354418008 0.0 0.0 0.0
0.922 0.012548292997711923 0.009222221611691329 0.13775981563359796 0.0 0.0 0.0
0.932 0.012548347790495315 0.00922221363576676 0.13776009211047924 0.0 0.0 0.0
0.942 0.012548255873292967 0.009222223145276926 0.1377596701001789 0.0 0.0 0.0
0.952 0.012548045114067383 0.009222245814214677 0.13775867502823663 0.0 0.0 0.0
0.962 0.012547793103072675 0.009222271670479043 0.1377574595343869 0.0 0.0 0.0
0.972 0.012547591693376563 0.009222290140697816 0.13775642581017888 0.0 0.0 0.0
0.982 0.012547504273142893 0.009222295164534097 0.13775583545300807 0.0 0.0 0.0
0.992 0.012547537012675756 0.009222287631757819 0.13775571007170778 0.0 0.0 0.0
1.002 0.012547639408031197 0.009222274104385288 0.13775586371680712 0.0 0.0 0.0
1.012 0.01254773460413081 0.009222262840806201 0.13775603331865166 0.0 0.0 0.0
1.022 0.012547763499808457 0.009222259339835276 0.1377560322219153 0.0 0.0 0.0
1.032 0.012547718162892203 0.009222263566530551 0.13775585524071327 0.0 0.0 0.0
1.042 0.012547645526107523 0.009222270073887524 0.13775569154478987 0.0 0.0 0.0
1.052 0.012547619235280702 0.009222270962530551 0.13775583505067607 0.0 0.0 0.0
1.062 0.012547695882227695 0.009222260404426513 0.13775651970949246 0.0 0.0 0.0
1.072 0.012547880483411482 0.00922223860276898 0.1377577499450675 0.0 0.0 0.0
1.082 0.012548120050591789 0.009222213013579374 0.13775922334263957 0.0 0.0 0.0
1.092 0.012548327862661112 0.009222195773953147 0.13776041769791778 0.0 0.0 0.0
1.102 0.012548424765244613 0.009222198284171432 0.13776082769430528 0.0 0.0 0.0
1.112 0.01254837630950341 0.00922222567237591 0.13776023315704022 0.0 0.0 0.0
1.122 0.012548208254400506 0.009222274159038093 0.13775883857407498 0.0 0.0 0.0
1.132 0.01254799426894573 0.009222332743335629 0.13775718776225077 0.0 0.0 0.0
1.142 0.01254782254721245 0.009222388121653888 0.1377558946509594 0.0 0.0 0.0
1.152 0.012547757208729008 0.00922243000667826 0.1377553469138282 0.0 0.0 0.0
1.162 0.012547812376654819 0.009222454164594959 0.13775555118166258 0.0 0.0 0.0
1.172 0.01254795064878938 0.009222462232851877 0.13775619186421964 0.0 0.0 0.0
1.182 0.012548105614369927 0.009222459328811092 0.13775684391670984 0.0 0.0 0.0
1.192 0.01254821591701214 0.009222451301655063 0.1377572026221303 0.0 0.0 0.0
1.202 0.01254825286450247 0.009222442971395553 0.1377572080089177 0.0 0.0 0.0
1.212 0.012548228139831996 0.009222437614763804 0.1377570191180232 0.0 0.0 0.0
1.222 0.012548180069886358 0.009222437220108449 0.13775687746152207 0.0 0.0 0.0
1.232 0.012548148748816195 0.009222442946751246 0.1377569479976653 0.0 0.0 0.0
1.242 0.012548154953810009 0.009222455476515139 0.1377572257181599 0.0 0.0 0.0
1.252 0.012548193260120561 0.009222475145635425 0.13775755276739104 0.0 0.0 0.0
1.262 0.012548240188514841 0.009222501813168573 0.1377577265100224 0.0 0.0 0.0
1.272 0.012548270171752363 0.009222534500619191 0.13775762706869465 0.0 0.0 0.0
1.282 0.012548269743462017 0.009222570998961316 0.13775728516643687 0.0 0.0 0.0
1.292 0.012548243334222406 0.009222607771231862 0.13775685383205136 0.0 0.0 0.0
1.302 0.012548209363816348 0.009222640422595943 0.1377565119393212 0.0 0.0 0.0
1.312 0.012548189956433996 0.009222664738446462 0.13775636835347052 0.0 0.0 0.0
1.322 0.012548199970577975 0.00922267794840424 0.13775642525112913 0.0 0.0 0.0
1.332 0.012548240678829575 0.00922267967331171 0.13775661013291898 0.0 0.0 0.0
1.342 0.012548300690973593 0.009222672096272793 0.13775683879346 0.0 0.0 0.0
1.352 0.012548362815984504 0.009222659245834984 0.1377570603600647 0.0 0.0 0.0
1.362 0.012548412521083144 0.00922264570187414 0.13775726156019757 0.0 0.0 0.0
1.372 0.012548443278103935 0.009222635284009047 0.13775744290389821 0.0 0.0 0.0
1.382 0.01254845660365667 0.009222630214484811 0.13775759571478208 0.0 0.0 0.0
1.392 0.012548458190043603 0.009222630932738432 0.13775769908779148 0.0 0.0 0.0
1.402 0.012548453608429093 0.009222636410579577 0.13775773468799596 0.0 0.0 0.0
1.412 0.012548446349836163 0.009222644684348085 0.13775770381833832 0.0 0.0 0.0
1.422 0.012548438453305296 0.009222653406642288 0.13775763286988882 0.0 0.0 0.0
1.432 0.012548431935987852 0.00922266037177313 0.1377575640618756 0.0 0.0 0.0
1.442 0.012548429187648797 0.009222664019928049 0.13775753773466928 0.0 0.0 0.0
1.452 0.01254843198670899 0.009222663850616295 0.13775757509215483 0.0 0.0 0.0
1.462 0.012548440186714208 0.009222660593645213 0.13775766824235414 0.0 0.0 0.0
1.472 0.012548451243739418 0.00922265601710894 0.13775778157925908 0.0 0.0 0.0
1.482 0.012548460873141544 0.009222652396210635 0.13775786544642254 0.0 0.0 0.0
1.492 0.012548464350297259 0.009222651813008532 0.13775787786645569 0.0 0.0 0.0
1.502 0.012548457950920838 0.009222655505804261 0.13775780421553357 0.0 0.0 0.0
1.512 0.012548440365792616 0.00922266344172704 0.1377576635374711 0.0 0.0 0.0
1.522 0.012548413877900904 0.009222674220030756 0.1377574975097482 0.0 0.0 0.0
1.532 0.012548384618962563 0.009222685364270582 0.13775734990411548 0.0 0.0 0.0
1.542 0.012548361110299692 0.009222693990578717 0.1377572507691644 0.0 0.0 0.0
1.552 0.012548351149192125 0.009222697704948154 0.13775721400787488 0.0 0.0 0.0
1.562 0.012548358438468729 0.009222695431360159 0.13775724418084262 0.0 0.0 0.0
1.572 0.01254838091073366 0.009222687828565886 0.13775734069523707 0.0 0.0 0.0
1.582 0.012548411748643715 0.00922267709836401 0.13775749276987975 0.0 0.0 0.0
1.592 0.012548442342571912 0.009222666260558947 0.13775767105470943 0.0 0.0 0.0
1.602 0.012548465359715742 0.009222658197647244 0.1377578280834927 0.0 0.0 0.0
1.612 0.012548476538780993 0.009222654820210065 0.13775791286241798 0.0 0.0 0.0
1.622 0.012548475111279624 0.009222656584954542 0.13775789147971457 0.0 0.0 0.0
1.632 0.012548463530209069 0.009222662437414285 0.13775775849638358 0.0 0.0 0.0
1.642 0.012548446884601858 0.009222670152505571 0.1377575289177218 0.0 0.0 0.0
1.652 0.01254843171836247 0.009222676999040013 0.13775721175418715 0.0 0.0 0.0
1.662 0.012548424007517376 0.009222680588115447 0.1377567729216336 0.0 0.0 0.0
1.672 0.012548426877787018 0.009222679665307603 0.13775609289801427 0.0 0.0 0.0
1.682 0.012548439294586428 0.00922267455615212 0.13775491756438155 0.0 0.0 0.0
1.692 0.012548456553934403 0.00922266706794467 0.13775279561462234 0.0 0.0 0.0
1.702 0.012548472216422961 0.009222659873993013 0.1377489936910366 0.0 0.0 0.0
1.712 0.012548480300763408 0.009222655623646102 0.13774237674958895 0.0 0.0 0.0
1.722 0.012548476820915925 0.009222656095115845 0.13773123462077036 0.0 0.0 0.0
1.732 0.012548460622358839 0.009222661622004892 0.13771303217268788 0.0 0.0 0.0
1.742 0.012548433838723562 0.009222670875382104 0.1376840678947013 0.0 0.0 0.0
1.752 0.012548401734855781 0.00922268095429663 0.13763904513807554 0.0 0.0 0.0
1.762 0.012548370988107304 0.009222687598605887 0.13757058350994486 0.0 0.0 0.0
1.772 0.012548345566733711 0.00922268507901182 0.1374687155035711 0.0 0.0 0.0
1.782 0.012548320171123142 0.009222664861854035 0.13732042443532128 0.0 0.0 0.0
1.792 0.012548271351355344 0.009222611488815062 0.13710929241977046 0.0 0.0 0.0
1.802 0.012548144599513266 0.009222493253231332 0.13681534786049598 0.0 0.0 0.0
1.812 0.012547832056273871 0.009222244108496282 0.13641522386726795 0.0 0.0 0.0
1.822 0.012547131524555917 0.009221731710986098 0.13588274371796225 0.0 0.0 0.0
1.832 0.012545674997953508 0.009220704745132011 0.13519002165463756 0.0 0.0 0.0
1.842 0.01254281483829656 0.009218711450845466 0.13430910706274274 0.0 0.0 0.0
1.852 0.012537458648522824 0.009214982005880232 0.13321412079304495 0.0 0.0 0.0
1.862 0.012527851156368779 0.009208271905326762 0.13188374815546994 0.0 0.0 0.0
1.872 0.012511315193380208 0.009196673116144062 0.13030387023905507 0.0 0.0 0.0
1.882 0.01248398475987497 0.009177414457097629 0.12847003548524613 0.0 0.0 0.0
1.892 0.012440587265391627 0.009146689728975196 0.12638940422380113 0.0 0.0 0.0
1.902 0.012374349970313234 0.009099566154580966 0.12408175887158167 0.0 0.0 0.0
1.912 0.012277106034844812 0.009030029660405671 0.12157918735450517 0.0 0.0 0.0
1.922 0.01213965131876629 0.008931211738002796 0.11892413951589863 0.0 0.0 0.0
1.932 0.01195235672893485 0.008795814134186543 0.11616573804414017 0.0 0.0 0.0
1.942 0.011705985147985824 0.008616708145935013 0.11335449656528428 0.0 0.0 0.0
1.952 0.01139261436247362 0.008387645744824302 0.11053593946354733 0.0 0.0 0.0
1.962 0.011006542514558992 0.00810399180361538 0.1077439780746214 0.0 0.0 0.0
1.972 0.010545055967802254 0.007763377833848051 0.10499517553424484 0.0 0.0 0.0
1.982 0.010008966381726374 0.0073661885106020225 0.10228509465876681 0.0 0.0 0.0
1.992 0.00940286271507816 0.00691581748998505 0.09958766545127817 0.0 0.0 0.0
2.002 0.008735062261308229 0.006418660570516515 0.09685793741896419 0.0 0.0 0.0
2.012 0.008017274150674155 0.005883845066731675 0.09403785142415626 0.0 0.0 0.0
2.022 0.007264007012756732 0.0053227204879165565 0.09106402216370756 0.0 0.0 0.0
2.032 0.006491763386637638 0.004748156578269989 0.0878761760737056 0.0 0.0 0.0
2.042 0.005718073198692272 0.004173711388084195 0.0844249109134372 0.0 0.0 0.0
2.052 0.004960431805270961 0.003612744771326318 0.08067775320375548 0.0 0.0 0.0
2.062 0.004235224615521892 0.0030775603347070663 0.07662293293399595 0.0 0.0 0.0
2.072 0.0035567347552696274 0.002578658741758738 0.07227072827077106 0.0 0.0 0.0
2.082 0.002936334260005585 0.0021241747796114465 0.0676525718996282 0.0 0.0 0.0
2.092 0.0023819459235609897 0.0017195489987136034 0.06281832951607856 0.0 0.0 0.0
2.102 0.0018978306189560354 0.0013674543967973334 0.057832270722151295 0.0 0.0 0.0
2.112 0.0014847090768139329 0.0010679648227624847 0.052768278079932375 0.0 0.0 0.0
2.122 0.001140178444856444 0.0008189212432026133 0.0477048068515528 0.0 0.0 0.0
2.132 0.000859344341809214 0.0006164307612955038 0.042720037000190794 0.0 0.0 0.0
2.142 0.0006355673028359147 0.00045542478155929055 0.037887566251402244 0.0 0.0 0.0
2.152 0.00046122145135577366 0.00033020709264959097 0.03327289044616871 0.0 0.0 0.0
2.162 0.00032837999256801607 0.00023493704371412526 0.028930814488639 0.0 0.0 0.0
2.172 0.0002293698562999599 0.00016401285696198805 0.02490384149428005 0.0 0.0 0.0
2.182 0.00015716857271088917 0.000112340690715417 0.0212215052132373 0.0 0.0 0.0
2.192 0.00010564362753103826 7.549259160508731e-05 0.017900545584005632 0.0 0.0 0.0
2.202 6.965414779705443e-05 4.97688121304411e-05 0.014945781563373787 0.0 0.0 0.0
2.212 4.504563859413273e-05 3.218659754535777e-05 0.0123515094439967 0.0 0.0 0.0
2.222 2.8571575949642597e-05 2.0419159477822894e-05 0.01010324726242578 0.0 0.0 0.0
2.232 1.7773068631120065e-05 1.2706516914491344e-05 0.008179653844501143 0.0 0.0 0.0
2.242 1.0841920889106583e-05 7.755727834892463e-06 0.00655447090545391 0.0 0.0 0.0
2.252 6.485338125751943e-06 4.643101474715837e-06 0.0051983644229294974 0.0 0.0 0.0
2.262 3.8037088153836386e-06 2.7262538932910456e-06 0.004080573305864733 0.0 0.0 0.0
2.272 2.1872332373179298e-06 1.5699314605736111e-06 0.0031703056901914144 0.0 0.0 0.0
2.282 1.2329938497065541e-06 8.866169124947293e-07 0.00243785318001896 0.0 0.0 0.0
2.292 6.81349404561261e-07 4.910411007674142e-07 0.0018554190086074636 0.0 0.0 0.0
2.302 3.690524646512235e-07 2.6669368427417576e-07 0.001397676241962221 0.0 0.0 0.0
2.312 1.9592197487160348e-07 1.4203917713339961e-07 0.0010420863821702343 0.0 0.0 0.0
2.322 1.0193528413639376e-07 7.418096529691684e-08 0.0007690172734843914 0.0 0.0 0.0
2.332 5.1973788048586026e-08 3.798874795665654e-08 0.0005617027586927974 0.0 0.0 0.0
2.342 2.5967966544584587e-08 1.9075929601839748e-08 0.0004060860446068115 0.0 0.0 0.0
2.352 1.2713480951187742e-08 9.39237651879487e-09 0.0002905852970665614 0.0 0.0 0.0
2.362 6.098850526015825e-09 4.534358459453445e-09 0.00020581466076553996 0.0 0.0 0.0
2.372 2.8666741168891666e-09 2.1463421000496868e-09 0.0001442876320204691 0.0 0.0 0.0
2.382 1.3202385029905939e-09 9.961334690034348e-10 0.00010012327026193668 0.0 0.0 0.0
2.392 5.957659407028936e-10 4.5327828660854273e-10 6.876968151770568e-05 0.0 0.0 0.0
2.402 2.6342923803132236e-10 2.0222501825693516e-10 4.675391133231606e-05 0.0 0.0 0.0
2.412 1.1414202889860589e-10 8.845485308168926e-11 3.146303724161315e-05 0.0 0.0 0.0
2.422 4.8468955155688994e-11 3.793324048990126e-11 2.0957903288545476e-05 0.0 0.0 0.0
2.432 2.0173407055139836e-11 1.594867964150063e-11 1.3818540057389875e-05 0.0 0.0 0.0
2.442 8.231397448843594e-12 6.574028746363493e-12 9.018746900725773e-06 0.0 0.0 0.0
2.452 3.293460264804105e-12 2.656657257552689e-12 5.826428528060383e-06 0.0 0.0 0.0
2.462 1.2925494034100448e-12 1.0525285890231488e-12 3.7259174427923173e-06 0.0 0.0 0.0
2.472 4.977603427997037e-13 4.08808448513558e-13 2.358527370007547e-06 0.0 0.0 0.0
2.482 1.881741175531528e-13 1.556646280270054e-13 1.47784105050889e-06 0.0 0.0 0.0
2.492 6.986450706698669e-14 5.810647055063124e-14 9.16633629812065e-07 0.0 0.0 0.0
2.502 2.5493581517317897e-14 2.1264634404853736e-14 5.627910288126175e-07 0.0 0.0 0.0
2.512 9.146046801821094e-15 7.629045676465814e-15 3.4204547491888264e-07 0.0 0.0 0.0
2.522 3.234167451322134e-15 2.689014589318115e-15 2.0578217269760625e-07 0.0 0.0 0.0
2.532 1.140754895342617e-15 9.445507757684477e-16 1.2255208448278889e-07 0.0 0.0 0.0
2.542 4.3767926246094653e-16 3.6215664588899054e-16 7.224777600168936e-08 0.0 0.0 0.0
2.552 2.4476825686383767e-16 2.162422290169299e-16 4.2161960160654904e-08 0.0 0.0 0.0
2.562 2.1319249194183268e-16 1.9261380406136963e-16 2.4356297833361338e-08 0.0 0.0 0.0
2.572 2.0940675890399623e-16 1.9022950111070726e-16 1.3928280705022759e-08 0.0 0.0 0.0
2.582 2.0909871284395094e-16 1.8982482019257366e-16 7.884624592769351e-09 0.0 0.0 0.0
2.592 2.0933661489743342e-16 1.89894236557087e-16 4.4183821092761106e-09 0.0 0.0 0.0
2.602 2.0913254395064248e-16 1.89894236557087e-16 2.45101336325921e-09 0.0 0.0 0.0
2.612 2.0887152648250112e-16 1.89894236557087e-16 1.3459521053972074e-09 0.0 0.0 0.0
2.622 2.0831604828555129e-16 1.89894236557087e-16 7.316718862475193e-10 0.0 0.0 0.0
2.632 2.089435726725914e-16 1.89894236557087e-16 3.9373791274683026e-10 0.0 0.0 0.0
2.642 2.0899614897865283e-16 1.89894236557087e-16 2.097507057088575e-10 0.0 0.0 0.0
2.652 2.0935186532194402e-16 1.89894236557087e-16 1.1061299263230687e-10 0.0 0.0 0.0
2.662 2.0873581350421703e-16 1.89894236557087e-16 5.774528266355064e-11 0.0 0.0 0.0
2.672 2.0874220225569332e-16 1.89894236557087e-16 2.984253009351256e-11 0.0 0.0 0.0
2.682 2.0792899445255377e-16 1.89894236557087e-16 1.526738322605964e-11 0.0 0.0 0.0
2.692 2.0764427286385458e-16 1.89894236557087e-16 7.732224515678057e-12 0.0 0.0 0.0
2.702 2.0795071195299574e-16 1.89894236557087e-16 3.876646167153739e-12 0.0 0.0 0.0
2.712 2.0716408156179175e-16 1.89894236557087e-16 1.9240692192566688e-12 0.0 0.0 0.0
2.722 2.077963452727156e-16 1.89894236557087e-16 9.453640322467157e-13 0.0 0.0 0.0
2.732 2.0755968441170892e-16 1.89894236557087e-16 4.598244533617752e-13 0.0 0.0 0.0
2.742 2.0804088783313462e-16 1.8989423655708695e-16 2.2141212751575518e-13 0.0 0.0 0.0
2.752 2.0750732787567265e-16 1.8989423655708695e-16 1.0554243886495365e-13 0.0 0.0 0.0
2.762 2.0749608990926493e-16 1.89894236557087e-16 4.980422766527996e-14 0.0 0.0 0.0
2.772 2.069015385399824e-16 1.89894236557087e-16 2.3266533757164068e-14 0.0 0.0 0.0
2.782 2.0690513631717795e-16 1.8989423655708703e-16 1.0760106909960288e-14 0.0 0.0 0.0
2.792 2.0681786769788185e-16 1.89894236557087e-16 4.9266583560710055e-15 0.0 0.0 0.0
2.802 2.066747280805408e-16 1.8989423655708695e-16 2.233075389805416e-15 0.0 0.0 0.0
2.812 2.0656379130382524e-16 1.89894236557087e-16 1.0021355757301465e-15 0.0 0.0 0.0
2.822 2.0645239727303517e-16 1.89894236557087e-16 4.457105284919867e-16 0.0 0.0 0.0
2.832 2.0648630177121766e-16 1.89894236557087e-16 1.9652941459345942e-16 0.0 0.0 0.0
2.842 2.0648630177121766e-16 1.8989423655708695e-16 8.684384190164529e-17 0.0 0.0 0.0
2.852 2.0648630177121766e-16 1.89894236557087e-16 3.751018630798959e-17 0.0 0.0 0.0
2.862 2.0648630177121766e-16 1.89894236557087e-16 1.5708093751522072e-17 0.0 0.0 0.0
2.872 2.0648630177121766e-16 1.89894236557087e-16 6.592975584266922e-18 0.0 0.0 0.0
2.882 2.064863017712177e-16 1.89894236557087e-16 2.756884189960197e-18 0.0 0.0 0.0
2.892 2.0648630177121766e-16 1.89894236557087e-16 1.1412497086581568e-18 0.0 0.0 0.0
2.902 2.0648630177121766e-16 1.89894236557087e-16 4.677012640034048e-19 0.0 0.0 0.0
2.912 2.0648630177121766e-16 1.8989423655708695e-16 1.8975040161489985e-19 0.0 0.0 0.0
2.922 2.0648630177121766e-16 1.89894236557087e-16 7.621206571003153e-20 0.0 0.0 0.0
2.932 2.0648630177121766e-16 1.89894236557087e-16 3.030345800681681e-20 0.0 0.0 0.0
2.942 2.0648630177121766e-16 1.89894236557087e-16 1.1928576401016588e-20 0.0 0.0 0.0
2.952 2.0648630177121766e-16 1.89894236557087e-16 4.64850756543287e-21 0.0 0.0 0.0
2.962 2.064863017712177e-16 1.89894236557087e-16 1.7933600118694786e-21 0.0 0.0 0.0
2.972 2.0648630177121766e-16 1.89894236557087e-16 6.849374886364977e-22 0.0 0.0 0.0
2.982 2.0648630177121766e-16 1.89894236557087e-16 2.589789092163704e-22 0.0 0.0 0.0
2.992 2.0648630177121766e-16 1.89894236557087e-16 9.694118836698268e-23 0.0 0.0 0.0
3.002 2.0648630177121766e-16 1.89894236557087e-16 3.5923879232866107e-23 0.0 0.0 0.0
3.012 2.0648630177121766e-16 1.8989423655708695e-16 1.3179214185030066e-23 0.0 0.0 0.0
3.022 2.0648630177121766e-16 1.89894236557087e-16 4.786605622341876e-24 0.0 0.0 0.0
3.032 2.0648630177121766e-16 1.89894236557087e-16 1.7210680833065736e-24 0.0 0.0 0.0
3.042 2.0648630177121766e-16 1.89894236557087e-16 6.126340765076741e-25 0.0 0.0 0.0
3.052 2.0648630177121766e-16 1.89894236557087e-16 2.158924003078675e-25 0.0 0.0 0.0
3.062 2.0648630177121766e-16 1.89894236557087e-16 7.5319437361968e-26 0.0 0.0 0.0
3.072 2.0648630177121766e-16 1.89894236557087e-16 2.601421221132997e-26 0.0 0.0 0.0
3.082 2.0648630177121766e-16 1.8989423655708695e-16 8.895053658006897e-27 0.0 0.0 0.0
3.092 2.0648630177121766e-16 1.89894236557087e-16 3.0110718710934434e-27 0.0 0.0 0.0
3.102 2.0648630177121766e-16 1.89894236557087e-16 1.009087189312357e-27 0.0 0.0 0.0
3.112 2.0648630177121766e-16 1.89894236557087e-16 3.347893560653992e-28 0.0 0.0 0.0
3.122 2.0648630177121766e-16 1.89894236557087e-16 1.0996394674234644e-28 0.0 0.0 0.0
3.132 2.064863017712177e-16 1.89894236557087e-16 3.575732848640028e-29 0.0 0.0 0.0
3.142 2.0648630177121766e-16 1.89894236557087e-16 1.1511083697417191e-29 0.0 0.0 0.0
3.152 2.0648630177121766e-16 1.89894236557087e-16 3.6686314732270994e-30 0.0 0.0 0.0
3.162 2.064863017712177e-16 1.89894236557087e-16 1.1575213517111563e-30 0.0 0.0 0.0
3.172 2.0648630177121766e-16 1.89894236557087e-16 3.615690877051467e-31 0.0 0.0 0.0
3.182 2.0648630177121766e-16 1.89894236557087e-16 1.1181272731881817e-31 0.0 0.0 0.0
3.192 2.0648630177121766e-16 1.89894236557087e-16 3.4231753936923995e-32 0.0 0.0 0.0
3.202 2.0648630177121766e-16 1.89894236557087e-16 1.037541121511377e-32 0.0 0.0 0.0
3.212 2.0648630177121766e-16 1.89894236557087e-16 3.113293228191067e-33 0.0 0.0 0.0
3.222 2.0648630177121766e-16 1.89894236557087e-16 9.248548058955078e-34 0.0 0.0 0.0
3.232 2.0648630177121766e-16 1.89894236557087e-16 2.719982967924026e-34 0.0 0.0 0.0
3.242 2.0648630177121766e-16 1.89894236557087e-16 7.919507532520593e-35 0.0 0.0 0.0
3.252 2.0648630177121766e-16 1.89894236557087e-16 2.2828101535686887e-35 0.0 0.0 0.0
3.262 2.064863017712177e-16 1.89894236557087e-16 6.514503175183083e-36 0.0 0.0 0.0
3.272 2.0648630177121766e-16 1.89894236557087e-16 1.8404877961674428e-36 0.0 0.0 0.0
3.282 2.0648630177121766e-16 1.89894236557087e-16 5.147839152720921e-37 0.0 0.0 0.0
3.292 2.064863017712177e-16 1.89894236557087e-16 1.4254684908060414e-37 0.0 0.0 0.0
3.302 2.0648630177121766e-16 1.8989423655708695e-16 3.907789297273477e-38 0.0 0.0 0.0
3.312 2.0648630177121766e-16 1.89894236557087e-16 1.0605856647473214e-38 0.0 0.0 0.0
3.322 2.0648630177121766e-16 1.89894236557087e-16 2.8497167212852587e-39 0.0 0.0 0.0
3.332 2.0648630177121766e-16 1.89894236557087e-16 7.580523115510933e-40 0.0 0.0 0.0
3.342 2.0648630177121766e-16 1.89894236557087e-16 1.9963580197749998e-40 0.0 0.0 0.0
3.352 2.0648630177121766e-16 1.8989423655708695e-16 5.204987160757228e-41 0.0 0.0 0.0
3.362 2.064863017712177e-16 1.8989423655708695e-16 1.3435167594119565e-41 0.0 0.0 0.0
3.372 2.0648630177121766e-16 1.89894236557087e-16 3.433277540508385e-42 0.0 0.0 0.0
3.382 2.0648630177121766e-16 1.89894236557087e-16 8.685950251195099e-43 0.0 0.0 0.0
3.392 2.064863017712177e-16 1.89894236557087e-16 2.175547461715419e-43 0.0 0.0 0.0
3.402 2.0648630177121766e-16 1.89894236557087e-16 5.394643889924141e-44 0.0 0.0 0.0
3.412 2.0648630177121766e-16 1.89894236557087e-16 1.3243421028020656e-44 0.0 0.0 0.0
3.422 2.0648630177121766e-16 1.89894236557087e-16 3.218703439204256e-45 0.0 0.0 0.0
3.432 2.0648630177121766e-16 1.89894236557087e-16 7.74471247823619e-46 0.0 0.0 0.0
3.442 2.0648630177121766e-16 1.89894236557087e-16 1.8449023003564945e-46 0.0 0.0 0.0
3.452 2.0648630177121766e-16 1.89894236557087e-16 4.350962705507377e-47 0.0 0.0 0.0
3.462 2.0648630177121766e-16 1.89894236557087e-16 1.0158777265624622e-47 0.0 0.0 0.0
3.472 2.0648630177121766e-16 1.89894236557087e-16 2.34823618607362e-48 0.0 0.0 0.0
3.482 2.0648630177121766e-16 1.8989423655708695e-16 5.3738623997930695e-49 0.0 0.0 0.0
3.492 2.0648630177121766e-16 1.89894236557087e-16 1.2175194288512792e-49 0.0 0.0 0.0
3.502 2.0648630177121766e-16 1.89894236557087e-16 2.7309265083958914e-50 0.0 0.0 0.0
3.512 2.0648630177121766e-16 1.89894236557087e-16 6.064416756386719e-51 0.0 0.0 0.0
3.522 2.0648630177121766e-16 1.89894236557087e-16 1.3332547337597867e-51 0.0 0.0 0.0
3.532 2.0648630177121766e-16 1.89894236557087e-16 2.9019000644396092e-52 0.0 0.0 0.0
3.542 2.0648630177121766e-16 1.89894236557087e-16 6.253125470986522e-53 0.0 0.0 0.0
3.552 2.0648630177121766e-16 1.89894236557087e-16 1.334004685313803e-53 0.0 0.0 0.0
3.562 2.0648630177121766e-16 1.89894236557087e-16 2.81749551341645e-54 0.0 0.0 0.0
3.572 2.0648630177121766e-16 1.89894236557087e-16 5.891351301741066e-55 0.0 0.0 0.0
3.582 2.064863017712177e-16 1.89894236557087e-16 1.2195863568241652e-55 0.0 0.0 0.0
3.592 2.0648630177121766e-16 1.89894236557087e-16 2.499518075136415e-56 0.0 0.0 0.0
3.602 2.0648630177121766e-16 1.89894236557087e-16 5.0716144314167487e-57 0.0 0.0 0.0
3.612 2.0648630177121766e-16 1.89894236557087e-16 1.0187849776896538e-57 0.0 0.0 0.0
3.622 2.0648630177121766e-16 1.89894236557087e-16 2.026120745720985e-58 0.0 0.0 0.0
3.632 2.0648630177121766e-16 1.89894236557087e-16 3.98928193474756e-59 0.0 0.0 0.0
3.642 2.0648630177121766e-16 1.89894236557087e-16 7.77626191881659e-60 0.0 0.0 0.0
3.652 2.0648630177121766e-16 1.89894236557087e-16 1.5007000499150565e-60 0.0 0.0 0.0
3.662 2.0648630177121766e-16 1.89894236557087e-16 2.8672390559178306e-61 0.0 0.0 0.0
3.672 2.0648630177121766e-16 1.89894236557087e-16 5.423517186481968e-62 0.0 0.0 0.0
3.682 2.0648630177121766e-16 1.89894236557087e-16 1.0156530251736575e-62 0.0 0.0 0.0
3.692 2.0648630177121766e-16 1.89894236557087e-16 1.883029211904645e-63 0.0 0.0 0.0
3.702 2.0648630177121766e-16 1.89894236557087e-16 3.456338017054126e-64 0.0 0.0 0.0
3.712 2.0648630177121766e-16 1.89894236557087e-16 6.280915228190674e-65 0.0 0.0 0.0
3.722 2.0648630177121766e-16 1.89894236557087e-16 1.1299971267970772e-65 0.0 0.0 0.0
3.732 2.0648630177121766e-16 1.89894236557087e-16 2.012702284252869e-66 0.0 0.0 0.0
3.742 2.0648630177121766e-16 1.89894236557087e-16 3.549193195018463e-67 0.0 0.0 0.0
3.752 2.0648630177121766e-16 1.89894236557087e-16 6.196233094763805e-68 0.0 0.0 0.0
3.762 2.064863017712177e-16 1.89894236557087e-16 1.0709617602344423e-68 0.0 0.0 0.0
3.772 2.0648630177121766e-16 1.89894236557087e-16 1.8326030040097599e-69 0.0 0.0 0.0
3.782 2.0648630177121766e-16 1.89894236557087e-16 3.1046392072947145e-70 0.0 0.0 0.0
3.792 2.0648630177121766e-16 1.89894236557087e-16 5.2071764487050886e-71 0.0 0.0 0.0
3.802 2.0648630177121766e-16 1.89894236557087e-16 8.646532169386135e-72 0.0 0.0 0.0
3.812 2.0648630177121766e-16 1.89894236557087e-16 1.4214455752952612e-72 0.0 0.0 0.0
3.822 2.0648630177121766e-16 1.89894236557087e-16 2.3134877921263384e-73 0.0 0.0 0.0
3.832 2.0648630177121766e-16 1.89894236557087e-16 3.727803257827726e-74 0.0 0.0 0.0
3.842 2.064863017712177e-16 1.89894236557087e-16 5.946859008044276e-75 0.0 0.0 0.0
3.852 2.0648630177121766e-16 1.89894236557087e-16 9.392285346127562e-76 0.0 0.0 0.0
3.862 2.0648630177121766e-16 1.89894236557087e-16 1.4686015477534113e-76 0.0 0.0 0.0
3.872 2.0648630177121766e-16 1.89894236557087e-16 2.2734522635040176e-77 0.0 0.0 0.0
3.882 2.0648630177121766e-16 1.8989423655708703e-16 3.484311216804675e-78 0.0 0.0 0.0
3.892 2.0648630177121766e-16 1.8989423655708695e-16 5.2868545829706455e-79 0.0 0.0 0.0
3.902 2.0648630177121766e-16 1.89894236557087e-16 7.941950976861013e-80 0.0 0.0 0.0
3.912 2.0648630177121766e-16 1.8989423655708703e-16 1.1811540199503691e-80 0.0 0.0 0.0
3.922 2.0648630177121766e-16 1.89894236557087e-16 1.7391435801150746e-81 0.0 0.0 0.0
3.932 2.0648630177121766e-16 1.89894236557087e-16 2.5352103494836287e-82 0.0 0.0 0.0
3.942 2.0648630177121766e-16 1.89894236557087e-16 3.658830537345512e-83 0.0 0.0 0.0
3.952 2.0648630177121766e-16 1.89894236557087e-16 5.227817331067043e-84 0.0 0.0 0.0
3.962 2.0648630177121766e-16 1.89894236557087e-16 7.395174107898384e-85 0.0 0.0 0.0
3.972 2.0648630177121766e-16 1.8989423655708703e-16 1.0356818567378832e-85 0.0 0.0 0.0
3.982 2.0648630177121766e-16 1.89894236557087e-16 1.4359997823980299e-86 0.0 0.0 0.0
3.992 2.0648630177121766e-16 1.89894236557087e-16 1.9712081883775896e-87 0.0 0.0 0.0
4.002 2.064863017712177e-16 1.89894236557087e-16 2.678926525067804e-88 0.0 0.0 0.0
4.012 2.0648630177121766e-16 1.89894236557087e-16 3.6044530199499915e-89 0.0 0.0 0.0
4.022 2.0648630177121766e-16 1.89894236557087e-16 4.8014041801367325e-90 0.0 0.0 0.0
4.032 2.064863017712177e-16 1.89894236557087e-16 6.33209705399479e-91 0.0 0.0 0.0
4.042 2.0648630177121766e-16 1.89894236557087e-16 8.267559476720915e-92 0.0 0.0 0.0
4.052 2.0648630177121766e-16 1.89894236557087e-16 1.0687044786896772e-92 0.0 0.0 0.0
4.062 2.0648630177121766e-16 1.89894236557087e-16 1.367692717057756e-93 0.0 0.0 0.0
4.072 2.0648630177121766e-16 1.89894236557087e-16 1.732886461214818e-94 0.0 0.0 0.0
4.082 2.0648630177121766e-16 1.89894236557087e-16 2.1737140756494572e-95 0.0 0.0 0.0
4.092 2.0648630177121766e-16 1.8989423655708703e-16 2.699513635508366e-96 0.0 0.0 0.0
4.102 2.0648630177121766e-16 1.8989423655708695e-16 3.3190935679693706e-97 0.0 0.0 0.0
4.112 2.0648630177121766e-16 1.89894236557087e-16 4.040214201549407e-98 0.0 0.0 0.0
4.122 2.0648630177121766e-16 1.89894236557087e-16 4.869005585792407e-99 0.0 0.0 0.0
4.132 2.0648630177121766e-16 1.8989423655708695e-16 5.809345449988083e-100 0.0 0.0 0.0
4.142 2.0648630177121766e-16 1.89894236557087e-16 6.862229520710701e-101 0.0 0.0 0.0
4.152 2.0648630177121766e-16 1.89894236557087e-16 8.02517375970927e-102 0.0 0.0 0.0
4.162 2.064863017712177e-16 1.89894236557087e-16 9.291693487338098e-103 0.0 0.0 0.0
4.172 2.0648630177121766e-16 1.89894236557087e-16 1.0650906914595763e-103 0.0 0.0 0.0
4.182 2.0648630177121766e-16 1.89894236557087e-16 1.2087309543297076e-104 0.0 0.0 0.0
4.192 2.0648630177121766e-16 1.89894236557087e-16 1.3580760681860205e-105 0.0 0.0 0.0
4.202 2.0648630177121766e-16 1.89894236557087e-16 1.5106713789194045e-106 0.0 0.0 0.0
4.212 2.0648630177121766e-16 1.89894236557087e-16 1.6636708757823426e-107 0.0 0.0 0.0
4.222 2.0648630177121766e-16 1.89894236557087e-16 1.8139127301253576e-108 0.0 0.0 0.0
4.232 2.0648630177121766e-16 1.89894236557087e-16 1.9580193488938301e-109 0.0 0.0 0.0
4.242 2.0648630177121766e-16 1.89894236557087e-16 2.092518171369264e-110 0.0 0.0 0.0
4.252 2.0648630177121766e-16 1.89894236557087e-16 2.2139775757724697e-111 0.0 0.0 0.0
4.262 2.0648630177121766e-16 1.89894236557087e-16 2.319150698100649e-112 0.0 0.0 0.0
4.272 2.0648630177121766e-16 1.89894236557087e-16 2.4051188685428136e-113 0.0 0.0 0.0
4.282 2.0648630177121766e-16 1.89894236557087e-16 2.469425876112821e-114 0.0 0.0 0.0
4.292 2.0648630177121766e-16 1.89894236557087e-16 2.5101944628327616e-115 0.0 0.0 0.0
4.302 2.0648630177121766e-16 1.89894236557087e-16 2.526217343419946e-116 0.0 0.0 0.0
4.312 2.0648630177121766e-16 1.89894236557087e-16 2.5170165934167244e-117 0.0 0.0 0.0
4.322 2.064863017712177e-16 1.89894236557087e-16 2.482867329368268e-118 0.0 0.0 0.0
4.332 2.0648630177121766e-16 1.89894236557087e-16 2.4247840438454404e-119 0.0 0.0 0.0
4.342 2.0648630177121766e-16 1.89894236557087e-16 2.3444705423941778e-120 0.0 0.0 0.0
4.352 2.064863017712177e-16 1.89894236557087e-16 2.2442369296224238e-121 0.0 0.0 0.0
4.362 2.0648630177121766e-16 1.89894236557087e-16 2.126889287624469e-122 0.0 0.0 0.0
4.372 2.0648630177121766e-16 1.89894236557087e-16 1.9955993943650013e-123 0.0 0.0 0.0
4.382 2.0648630177121766e-16 1.89894236557087e-16 1.853762907333652e-124 0.0 0.0 0.0
4.392 2.0648630177121766e-16 1.89894236557087e-16 1.7048548185556807e-125 0.0 0.0 0.0
4.402 2.0648630177121766e-16 1.89894236557087e-16 1.5522906709076433e-126 0.0 0.0 0.0
4.412 2.064863017712177e-16 1.89894236557087e-16 1.3993010793058168e-127 0.0 0.0 0.0
4.422 2.0648630177121766e-16 1.89894236557087e-16 1.24882564647204e-128 0.0 0.0 0.0
4.432 2.0648630177121766e-16 1.89894236557087e-16 1.1034305637810034e-129 0.0 0.0 0.0
4.442 2.0648630177121766e-16 1.89894236557087e-16 9.652522250710202e-131 0.0 0.0 0.0
4.452 2.0648630177121766e-16 1.89894236557087e-16 8.359672362859552e-132 0.0 0.0 0.0
4.462 2.0648630177121766e-16 1.89894236557087e-16 7.167874381405912e-133 0.0 0.0 0.0
4.472 2.0648630177121766e-16 1.89894236557087e-16 6.084771004027231e-134 0.0 0.0 0.0
4.482 2.0648630177121766e-16 1.89894236557087e-16 5.113883794576925e-135 0.0 0.0 0.0
4.492 2.064863017712177e-16 1.89894236557087e-16 4.255104935171156e-136 0.0 0.0 0.0
4.502 2.0648630177121766e-16 1.89894236557087e-16 3.5052785571022224e-137 0.0 0.0 0.0
4.512 2.0648630177121766e-16 1.89894236557087e-16 2.8588257017197627e-138 0.0 0.0 0.0
4.522 2.0648630177121766e-16 1.89894236557087e-16 2.3083716819103e-139 0.0 0.0 0.0
4.532 2.0648630177121766e-16 1.89894236557087e-16 1.8453415218567984e-140 0.0 0.0 0.0
4.542 2.0648630177121766e-16 1.89894236557087e-16 1.46049731491709e-141 0.0 0.0 0.0
4.552 2.064863017712177e-16 1.89894236557087e-16 1.1443998750061523e-142 0.0 0.0 0.0
4.562 2.0648630177121766e-16 1.89894236557087e-16 8.877852121802787e-144 0.0 0.0 0.0
4.572 2.0648630177121766e-16 1.89894236557087e-16 6.818535624645544e-145 0.0 0.0 0.0
4.582 2.0648630177121766e-16 1.89894236557087e-16 5.184745684628032e-146 0.0 0.0 0.0
4.592 2.0648630177121766e-16 1.89894236557087e-16 3.9031655920459963e-147 0.0 0.0 0.0
4.602 2.0648630177121766e-16 1.89894236557087e-16 2.9091070460983478e-148 0.0 0.0 0.0
4.612 2.0648630177121766e-16 1.89894236557087e-16 2.146622464702826e-149 0.0 0.0 0.0
4.622 2.0648630177121766e-16 1.89894236557087e-16 1.5682125101078754e-150 0.0 0.0 0.0
4.632 2.0648630177121766e-16 1.89894236557087e-16 1.134246552813069e-151 0.0 0.0 0.0
4.642 2.0648630177121766e-16 1.89894236557087e-16 8.122007110640528e-153 0.0 0.0 0.0
4.652 2.0648630177121766e-16 1.89894236557087e-16 5.7580129730848273e-154 0.0 0.0 0.0
4.662 2.0648630177121766e-16 1.8989423655708695e-16 4.041432426155093e-155 0.0 0.0 0.0
4.672 2.0648630177121766e-16 1.89894236557087e-16 2.8083513798329784e-156 0.0 0.0 0.0
4.682 2.0648630177121766e-16 1.8989423655708695e-16 1.9320619286958553e-157 0.0 0.0 0.0
4.692 2.0648630177121766e-16 1.8989423655708695e-16 1.3159644077320217e-158 0.0 0.0 0.0
4.702 2.0648630177121766e-16 1.89894236557087e-16 8.8740006832613e-160 0.0 0.0 0.0
4.712 2.0648630177121766e-16 1.89894236557087e-16 5.9237667489423224e-161 0.0 0.0 0.0
4.722 2.0648630177121766e-16 1.89894236557087e-16 3.768870827971675e-162 0.0 0.0 0.0
4.732 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.742 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.752 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.762 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.772 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.782 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.792 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.802 2.064863017712177e-16 1.8989423655708703e-16 0.0 0.0 0.0 0.0
4.812 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.822 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.832 2.064863017712177e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.842 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.852 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.862 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.872 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.882 2.064863017712177e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.892 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.902 2.064863017712177e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.912 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.922 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.932 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.942 2.064863017712177e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.952 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.962 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.972 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.982 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0
4.992 2.0648630177121766e-16 1.89894236557087e-16 0.0 0.0 0.0 0.0


==> figures/zero_circulation_vortex/data/grcbc_farfield_Ma0.03_Mat0.01_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01
0.002 8.429467262550475e-06 6.021609284445233e-06 0.03443608120167793 7.704766474696744e-08 5.5055454604160244e-08 0.00022968040285653539 8.429467262551051e-06 6.021609284449956e-06 0.03443608120167791 7.704766474734211e-08 5.505545460614779e-08 0.000229680402856508 8.429467262550308e-06 6.021609284446338e-06 0.03443608120167793 7.704766474695284e-08 5.505545460514433e-08 0.0002296804028565308
0.012 8.42502289241963e-06 6.019044256860595e-06 0.03443060907929814 8.502329358888136e-08 6.078221811144283e-08 0.00034490280250694307 8.425022892410174e-06 6.019044256875231e-06 0.034430609079298125 8.502329359274127e-08 6.078221813656676e-08 0.0003449028025069408 8.425022892414926e-06 6.019044256878207e-06 0.03443060907929778 8.502329360088876e-08 6.07822181212639e-08 0.00034490280250729804
0.022 8.425250224766642e-06 6.019244385874935e-06 0.034430495435253734 8.559595376557112e-08 6.117871153729125e-08 0.0003465760965204594 8.425250224774228e-06 6.019244385887844e-06 0.034430495435253644 8.559595375590359e-08 6.11787115371965e-08 0.000346576096520966 8.425250224763974e-06 6.019244385896501e-06 0.034430495435253124 8.559595376326543e-08 6.117871151788883e-08 0.00034657609652116657
0.032 8.425248406257862e-06 6.019257069340521e-06 0.03443046528489236 8.601225900301745e-08 6.144280550751695e-08 0.0003477560218561614 8.425248406241831e-06 6.019257069327627e-06 0.03443046528489232 8.601225900503727e-08 6.144280551386726e-08 0.0003477560218564826 8.425248406244044e-06 6.019257069359287e-06 0.034430465284891756 8.601225900895202e-08 6.144280551786187e-08 0.00034775602185688247
0.042 8.425235885484988e-06 6.019248538692005e-06 0.03443043701427809 8.638381543608822e-08 6.167641965561541e-08 0.00034890118919018596 8.425235885477031e-06 6.019248538691679e-06 0.034430437014278135 8.638381544280575e-08 6.16764196874181e-08 0.0003489011891906875 8.425235885489266e-06 6.019248538720485e-06 0.034430437014277414 8.638381543529291e-08 6.167641968065818e-08 0.0003489011891910768
0.052 8.425217878676841e-06 6.019233189092025e-06 0.034430407837899725 8.673903387790977e-08 6.189760979976614e-08 0.00035003040465384085 8.425217878686553e-06 6.019233189092835e-06 0.03443040783789991 8.67390338808355e-08 6.189760983692234e-08 0.00035003040465416416 8.42521787868351e-06 6.0192331891131305e-06 0.03443040783789917 8.673903387890838e-08 6.189760983816516e-08 0.0003500304046545989
0.062 8.425192775869779e-06 6.019220185127991e-06 0.034430376236170464 8.707792877096174e-08 6.20997233029562e-08 0.000351143774730749 8.42519277585809e-06 6.019220185123072e-06 0.03443037623617073 8.707792880314882e-08 6.209972335528537e-08 0.00035114377473099593 8.4251927758715e-06 6.019220185152863e-06 0.0344303762361698 8.707792877429886e-08 6.209972334867416e-08 0.0003511437747316519
0.072 8.425152941123617e-06 6.019208347220075e-06 0.03443034247482507 8.74077153777008e-08 6.228314326161693e-08 0.0003522349662594239 8.425152940931031e-06 6.019208347060835e-06 0.03443034247482542 8.740771545458199e-08 6.228314334679406e-08 0.00035223496625953 8.425152941097907e-06 6.019208347198079e-06 0.034430342474824356 8.740771540441756e-08 6.228314332054116e-08 0.00035223496626044507
0.082 8.425086391358009e-06 6.01918578304582e-06 0.0344303074534651 8.774574205259238e-08 6.245418325023481e-08 0.000353298728064628 8.425086390837324e-06 6.0191857826421384e-06 0.03443030745346546 8.774574219233645e-08 6.24541833658398e-08 0.0003532987280647071 8.425086391265879e-06 6.019185782964492e-06 0.034430307453464266 8.774574206910747e-08 6.245418327111023e-08 0.0003532987280654972
0.092 8.425023042079964e-06 6.019165531517488e-06 0.03443027112752849 8.809219496221846e-08 6.261699167491684e-08 0.0003543301460824264 8.42502304127435e-06 6.019165530891342e-06 0.03443027112752888 8.809219524301621e-08 6.261699188246543e-08 0.00035433014608326146 8.425023041969842e-06 6.01916553141177e-06 0.03443027112752782 8.809219500989345e-08 6.261699172026755e-08 0.00035433014608354904
0.102 8.42497172895296e-06 6.019146959064249e-06 0.03443023234915568 8.842387119337563e-08 6.277263094005193e-08 0.0003553295528760767 8.424971727859932e-06 6.01914695822044e-06 0.034430232349156306 8.842387177648627e-08 6.277263133042361e-08 0.00035532955287750505 8.42497172875185e-06 6.019146958873299e-06 0.03443023234915515 8.84238712857116e-08 6.277263099951429e-08 0.00035532955287701233
0.112 8.424933033284793e-06 6.019130311564868e-06 0.034430190019440705 8.872297268439349e-08 6.293282637499626e-08 0.0003563097282841163 8.424933032163753e-06 6.019130310707951e-06 0.03443019001944121 8.872297397903088e-08 6.29328272887317e-08 0.0003563097282872254 8.42493303298381e-06 6.019130311295125e-06 0.03443019001944005 8.872297289520473e-08 6.29328265180393e-08 0.0003563097282853622
0.122 8.424900929140384e-06 6.0191182718903735e-06 0.034430144267146204 8.90001967883566e-08 6.311213649241283e-08 0.0003572938725316905 8.424900927947467e-06 6.019118270979589e-06 0.03443014426714653 8.900019956469005e-08 6.31121384596117e-08 0.0003572938725364912 8.424900928831005e-06 6.019118271596797e-06 0.03443014426714537 8.900019725366689e-08 6.311213682770742e-08 0.00035729387253320764
0.132 8.424862987203074e-06 6.0191113860111166e-06 0.03443009643644751 8.928075861810759e-08 6.331187166726353e-08 0.00035830011249389217 8.424862981321692e-06 6.019111381754888e-06 0.034430096436448 8.928076593670678e-08 6.331187678820461e-08 0.0003583001125027947 8.424862986263689e-06 6.019111385260192e-06 0.03443009643644682 8.928075970053409e-08 6.331187244344347e-08 0.00035830011249651854
0.142 8.424808571040998e-06 6.019107617640533e-06 0.03443004818158913 8.958142946868752e-08 6.351898491536015e-08 0.0003593340791935206 8.424808539255157e-06 6.019107594864001e-06 0.03443004818158949 8.958144868613848e-08 6.351899806675274e-08 0.00035933407922043924 8.42480856679887e-06 6.019107614546004e-06 0.03443004818158847 8.958143230581588e-08 6.351898687859471e-08 0.0003593340791987339
0.152 8.424737073055747e-06 6.019104412278561e-06 0.034430000580739785 8.990362032940792e-08 6.371899588886275e-08 0.000360394534769306 8.424736979838534e-06 6.019104345620329e-06 0.03443000058074035 8.990365228245121e-08 6.371901719440054e-08 0.0003603945348577425 8.424737059970543e-06 6.0191044028563005e-06 0.034430000580739216 8.990362556579252e-08 6.371899941803542e-08 0.00036039453478364396
0.162 8.424660023145532e-06 6.019100949493958e-06 0.03442995395276645 9.02411433397895e-08 6.3906689240131e-08 0.0003614758241932123 8.424659868011426e-06 6.019100838620106e-06 0.03442995395276798 9.024117500330164e-08 6.390670949156578e-08 0.00036147582440943746 8.424659998325648e-06 6.019100931702176e-06 0.034429953952765976 9.02411498947465e-08 6.390669354144518e-08 0.00036147582422691604
0.172 8.4245885562634e-06 6.019093284204027e-06 0.034429908447189635 9.058751873323211e-08 6.408451401116549e-08 0.0003625668890357502 8.424588356160064e-06 6.019093141207015e-06 0.03442990844719149 9.058755422597231e-08 6.408453633469502e-08 0.0003625668894435221 8.424588519396742e-06 6.019093257803833e-06 0.03442990844718918 9.058752696488624e-08 6.408451933259499e-08 0.0003625668891023354
0.182 8.424531349455477e-06 6.0190794221674125e-06 0.0344298646784275 9.093782097032885e-08 6.426484068457587e-08 0.0003636574219549313 8.42453109942645e-06 6.019079243502435e-06 0.0344298646784298 9.093786177620473e-08 6.426486608962636e-08 0.0003636574226205336 8.424531298224368e-06 6.019079385506852e-06 0.03442986467842761 9.09378312323441e-08 6.426484725244619e-08 0.00036365742207052787
0.192 8.424490520209841e-06 6.019060847555578e-06 0.03442982373925906 9.129121827852094e-08 6.446106333400895e-08 0.00036474570837893334 8.42449022733281e-06 6.0190606382763905e-06 0.034429823739261775 9.12912621065416e-08 6.446109027023734e-08 0.0003647457093741625 8.424490453702952e-06 6.019060799976419e-06 0.03442982373925928 9.129123040585938e-08 6.446107098496288e-08 0.00036474570856241103
0.202 8.424456707436198e-06 6.019038729256864e-06 0.034429786432072 9.164153840236715e-08 6.467250309912481e-08 0.00036583771089906947 8.424456369175827e-06 6.019038487560699e-06 0.03442978643207494 9.164158895196897e-08 6.467253415474763e-08 0.0003658377122992495 8.424456623997781e-06 6.019038669589653e-06 0.034429786432072076 9.16415529325217e-08 6.467251222015868e-08 0.00036583771117269743
0.212 8.424417312595166e-06 6.019014865233997e-06 0.03442975242341688 9.198157805803487e-08 6.488439024375587e-08 0.0003669371299702828 8.424416924037577e-06 6.019014587595776e-06 0.034429752423420064 9.198163330281488e-08 6.488442391234138e-08 0.0003669371318597139 8.424417210145273e-06 6.019014791973503e-06 0.03442975242341713 9.198159491931582e-08 6.48844007593548e-08 0.0003669371303600909
0.222 8.424364472462315e-06 6.018990983793808e-06 0.0344297200818444 9.231034981798409e-08 6.50751463703132e-08 0.00036803896379908655 8.424364035993684e-06 6.018990671943857e-06 0.034429720081847734 9.231040948490253e-08 6.507518250509455e-08 0.0003680389662685508 8.424364349775637e-06 6.018990896085206e-06 0.034429720081844424 9.231036911903273e-08 6.507515832620387e-08 0.0003680389643355128
0.232 8.424299267902595e-06 6.0189675583096665e-06 0.03442968716538061 9.263232525629432e-08 6.523577197398528e-08 0.0003691314839467161 8.424298782919303e-06 6.018967211810361e-06 0.03442968716538457 9.263238994448492e-08 6.52358109912255e-08 0.0003691314870908765 8.424299123482873e-06 6.0189674550865825e-06 0.03442968716538117 9.263234713014719e-08 6.52357854554052e-08 0.000369131484662702
0.242 8.424232151420411e-06 6.018945022708819e-06 0.03442965182556674 9.294870365645149e-08 6.538491645811265e-08 0.00037020192010971516 8.424231618106252e-06 6.018944641677964e-06 0.034429651825571235 9.294877301035085e-08 6.538495811722477e-08 0.0003702019240289362 8.424231983905182e-06 6.018944902991339e-06 0.03442965182556759 9.294872822577973e-08 6.538493152399061e-08 0.00037020192104259973
0.252 8.424175428140206e-06 6.0189245141350025e-06 0.034429613272427884 9.325413402814895e-08 6.55435995426102e-08 0.0003712423316065659 8.424174847337226e-06 6.01892409919096e-06 0.03442961327243298 9.325420832598748e-08 6.55436440555942e-08 0.0003712423364055602 8.424175236413548e-06 6.018924377129447e-06 0.03442961327242872 9.325416140011994e-08 6.554361626643008e-08 0.00037124233279716855
0.262 8.4241344889999e-06 6.018907515401712e-06 0.03442957168230612 9.354535984065179e-08 6.572394612026027e-08 0.0003722541305651534 8.424133860813543e-06 6.018907066608064e-06 0.03442957168231174 9.354543932171489e-08 6.572399362741189e-08 0.00037225413635266866 8.424134271885056e-06 6.018907360251763e-06 0.03442957168230755 9.354539015324202e-08 6.572396455320288e-08 0.000372254132057858
0.272 8.42410385014978e-06 6.01889510550275e-06 0.03442952751788259 9.382966174866697e-08 6.592910504120744e-08 0.00037325078695016074 8.424103174065362e-06 6.018894622482761e-06 0.03442952751788926 9.382974658922144e-08 6.592915565635606e-08 0.000373250793840114 8.424103606494004e-06 6.018894931390989e-06 0.03442952751788472 9.382969514557404e-08 6.592912527661698e-08 0.0003732507887937448
0.282 8.424069611713948e-06 6.018886975318534e-06 0.03442948087396896 9.41190881657331e-08 6.614879922063557e-08 0.0003742534319700456 8.424068886926512e-06 6.01888645751586e-06 0.034429480873975835 9.411917846940699e-08 6.614885298404958e-08 0.00037425344008074025 8.42406934032154e-06 6.018886781402104e-06 0.034429480873971005 9.411912476696663e-08 6.614882131779926e-08 0.00037425343421674335
0.292 8.424017754315056e-06 6.018881703935354e-06 0.03442943145170655 9.442422114154913e-08 6.637106424738536e-08 0.00037527719396167347 8.42401698009595e-06 6.018881150845344e-06 0.03442943145171395 9.442431692713698e-08 6.63711211661739e-08 0.00037527720341493386 8.424017454084557e-06 6.018881489426273e-06 0.034429431451708896 9.442426105696152e-08 6.637108826505128e-08 0.0003752771966674036
0.302 8.423943135778867e-06 6.018877526522541e-06 0.03442937927136032 9.474917830898164e-08 6.659200879770324e-08 0.00037632073926708687 8.423942311894923e-06 6.0188769379882805e-06 0.034429379271367806 9.474927976498946e-08 6.659206900845061e-08 0.0003763207501885505 8.423942805633896e-06 6.018877290664261e-06 0.03442937927136278 9.474922165287381e-08 6.659203480182245e-08 0.00037632074249173983
0.312 8.423853727569362e-06 6.018872983013239e-06 0.03442932550156488 9.508758267677611e-08 6.681352369722389e-08 0.00037736858301623907 8.423852854027611e-06 6.018872359003925e-06 0.03442932550157273 9.50876902053296e-08 6.681358749885572e-08 0.00037736859553560623 8.42385336651562e-06 6.018872725044204e-06 0.0344293255015676 9.508762960309621e-08 6.681355180062195e-08 0.00037736858682309646
0.322 8.423766383087375e-06 6.018865895319188e-06 0.03442927268058944 9.54267344335699e-08 6.702919041652338e-08 0.00037840678201916445 8.423765459985037e-06 6.018865235915289e-06 0.0344292726805979 9.542684829868826e-08 6.702925800107295e-08 0.000378406796270348 8.423765990200651e-06 6.018865614607621e-06 0.03442927268059244 9.54267851133155e-08 6.702922073028547e-08 0.0003784067864757691
0.332 8.423697345225893e-06 6.018854275560456e-06 0.03442922374630538 9.576436105743583e-08 6.724099879874968e-08 0.0003794346927889825 8.423696372524153e-06 6.0188535807537965e-06 0.03442922374631443 9.576448153090979e-08 6.724107035071986e-08 0.0003794347089108631 8.423696919622073e-06 6.018853971497201e-06 0.03442922374630843 9.576441564373163e-08 6.72410313933772e-08 0.000379434697967013
0.342 8.423651831963067e-06 6.01883735939173e-06 0.03442918044055783 9.610119556524017e-08 6.746150379130216e-08 0.0003804621438601531 8.423650809367378e-06 6.018836628958164e-06 0.03442918044056801 9.610132300882815e-08 6.746157955351354e-08 0.00038046216199488883 8.423651372772008e-06 6.018837031348243e-06 0.03442918044056095 9.610125423612016e-08 6.746153877361356e-08 0.0003804621498347893
0.352 8.423620714565212e-06 6.018815956618335e-06 0.03442914230774742 9.643051548996265e-08 6.76974761360186e-08 0.00038150035183316715 8.423619641925143e-06 6.0188151904401125e-06 0.03442914230775799 9.643065019012881e-08 6.769755627923109e-08 0.00038150037212713114 8.42362022092938e-06 6.0188156039768634e-06 0.034429142307750654 9.64305784301063e-08 6.769751363137618e-08 0.00038150035868330154
0.362 8.423586389044054e-06 6.018791581472361e-06 0.03442910700349944 9.673972001272754e-08 6.793612064748433e-08 0.00038255535688463195 8.42358526615353e-06 6.018790779398718e-06 0.03442910700351052 9.673986241389739e-08 6.79362054615791e-08 0.00038255537948751804 8.423585860192191e-06 6.018791203695357e-06 0.034429107003503226 9.673978740446832e-08 6.793616075925503e-08 0.0003825553646925062
0.372 8.423534492087939e-06 6.018765884105256e-06 0.03442907176557616 9.702467031434285e-08 6.81513965465083e-08 0.00038362425864622813 8.423533318804613e-06 6.018765046024208e-06 0.03442907176558778 9.702482096182682e-08 6.815148639219508e-08 0.0003836242837122409 8.423533927263371e-06 6.018765480638108e-06 0.034429071765580334 9.702474245230281e-08 6.815143945664776e-08 0.00038362426749880295
0.382 8.423463238510224e-06 6.018740387454758e-06 0.03442903484163411 9.730077844922573e-08 6.832833504108164e-08 0.00038469363904050896 8.423462014770612e-06 6.018739513331518e-06 0.03442903484164611 9.730093777794297e-08 6.832843027045362e-08 0.00038469366672873437 8.423462637000773e-06 6.018739957785817e-06 0.03442903484163867 9.730085553820674e-08 6.832838089360657e-08 0.0003846936490284366
0.392 8.423384249031984e-06 6.018716021611386e-06 0.03442899597401432 9.758439922021487e-08 6.848081072090048e-08 0.0003857417093830424 8.423382974723422e-06 6.018715111366659e-06 0.03442899597402704 9.758456772791195e-08 6.848091170731777e-08 0.00038574173985835453 8.423383610114259e-06 6.018715565197327e-06 0.034428995974018994 9.758448149226001e-08 6.848085969823717e-08 0.00038574172060129255
0.402 8.423314770898291e-06 6.018693386556907e-06 0.03442895577033358 9.787973993528537e-08 6.86401905515211e-08 0.00038674967565817723 8.423313445923705e-06 6.018692440145937e-06 0.034428955770346756 9.787991816788747e-08 6.864029769182831e-08 0.00038674970909314036 8.423314093913786e-06 6.018692902972659e-06 0.03442895577033866 9.787982763558531e-08 6.864024283328011e-08 0.0003867496882070562
0.412 8.423266540981884e-06 6.018673159981735e-06 0.03442891464365128 9.817664800246115e-08 6.882663579037135e-08 0.0003877176379977603 8.423265165237848e-06 6.018672177304204e-06 0.0344289146436652 9.817683647918089e-08 6.882674940256654e-08 0.0003877176745706032 8.42326582531377e-06 6.018672648762288e-06 0.03442891464365688 9.817674142476624e-08 6.882669152550504e-08 0.00038771765198147693
0.422 8.423237898596848e-06 6.018655963708506e-06 0.03442887193200067 9.846534854719613e-08 6.90446464677247e-08 0.00038866687021554873 8.423236472055642e-06 6.018654944756311e-06 0.03442887193201557 9.846554788651194e-08 6.904476691182548e-08 0.0003886669101089496 8.423237143648584e-06 6.018655424444769e-06 0.03442887193200667 9.846544797229907e-08 6.904470581036834e-08 0.0003886668857427039
0.432 8.423213550293236e-06 6.018641970024225e-06 0.0344288258790964 9.874810144785268e-08 6.928399952150276e-08 0.00038962402920722234 8.423212072914313e-06 6.018640914737741e-06 0.03442882587911214 9.874831227310975e-08 6.928412718931344e-08 0.00038962407260851933 8.423212755533418e-06 6.018641402314242e-06 0.034428825879103335 9.874820717921417e-08 6.928406267255716e-08 0.0003896240463904111
0.442 8.423172864461896e-06 6.0186310691038295e-06 0.034428774569917345 9.903717830777728e-08 6.953228924254835e-08 0.00039060094939832846 8.42317133619145e-06 6.018629977457858e-06 0.034428774569934 9.903740130639413e-08 6.953242458442014e-08 0.0003906009964994088 8.423172029296045e-06 6.0186304725333765e-06 0.03442877456992477 9.903729068215132e-08 6.9532356415812e-08 0.0003906009683540017
0.452 8.42310207252643e-06 6.018623050654057e-06 0.034428717407523644 9.934320511727901e-08 6.978685961300478e-08 0.0003915902347905686 8.423100493383873e-06 6.018621922672127e-06 0.03442871740754148 9.934344096549314e-08 6.978700310486806e-08 0.0003915902857908623 8.423101196463404e-06 6.018622424881338e-06 0.03442871740753143 9.934332446247242e-08 6.978693101968317e-08 0.00039159025564013133
0.462 8.423003387681912e-06 6.01861733462755e-06 0.034428656081754494 9.966626739013786e-08 7.00506907928254e-08 0.00039257724474524335 8.423001757707995e-06 6.018616170330453e-06 0.03442865608177316 9.966651686853413e-08 7.005084299235964e-08 0.0003925772998521924 8.423002470275365e-06 6.01861667930869e-06 0.034428656081762606 9.966639407085665e-08 7.005076670973835e-08 0.00039257726761532055
0.472 8.422894443660004e-06 6.018612239808282e-06 0.03442859430565421 9.999204863464092e-08 7.031652536782001e-08 0.0003935535856942157 8.422892762852773e-06 6.018611039232575e-06 0.03442859430567417 9.999231250806023e-08 7.031668673937692e-08 0.00039355364512418063 8.422893484453252e-06 6.018611554648231e-06 0.03442859430566311 9.999218301425456e-08 7.031660597684197e-08 0.0003935536107168242
0.482 8.422798282402136e-06 6.018604431938371e-06 0.03442853632870169 1.0031028620366917e-07 7.057144517783179e-08 0.00039452272276129175 8.422796550746602e-06 6.018603195052654e-06 0.03442853632872281 1.0031056537733384e-07 7.057161637783452e-08 0.00039452278673907315 8.422797280940348e-06 6.0186037165984624e-06 0.03442853632871098 1.0031042875748443e-07 7.057153082560489e-08 0.00039452275007384577
0.492 8.422729819890414e-06 6.018590982062333e-06 0.03442848497063324 1.0062143702345488e-07 7.082122290294433e-08 0.0003954945821012641 8.422728037403287e-06 6.01858970886628e-06 0.03442848497065537 1.0062173241783722e-07 7.082140455231849e-08 0.0003954946508597908 8.422728775802975e-06 6.018590236273501e-06 0.03442848497064314 1.0062158817012862e-07 7.082131386323517e-08 0.00039549461184634717
0.502 8.422687129231806e-06 6.018570887878235e-06 0.03442844043289903 1.0092662888226282e-07 7.108096080291158e-08 0.00039647876146418584 8.422685295865522e-06 6.018569578343466e-06 0.034428440432922404 1.0092694140996553e-07 7.10811534801348e-08 0.0003964788352453339 8.422686042071435e-06 6.01857011132383e-06 0.03442844043290972 1.0092678908980541e-07 7.108105738142892e-08 0.00039647879379000554
0.512 8.422653649061682e-06 6.01854533251847e-06 0.03442840054889199 1.0122246748666657e-07 7.135328469141857e-08 0.0003974818219503209 8.422651764867916e-06 6.018543986679461e-06 0.03442840054891664 1.0122279811572176e-07 7.135348898473569e-08 0.00039748190100585764 8.422652518552635e-06 6.018544524986891e-06 0.0344284005489035 1.0122263721167558e-07 7.135338715598934e-08 0.0003974818570106761
0.522 8.422608653548294e-06 6.018516222959084e-06 0.03442836219752953 1.0150521110025877e-07 7.161868236852768e-08 0.0003985042808962751 8.422606718420297e-06 6.0185148407206765e-06 0.034428362197555 1.0150556085767289e-07 7.161889893545913e-08 0.0003985043654879927 8.422607479242316e-06 6.018515384135545e-06 0.03442836219754167 1.0150539085338683e-07 7.161879103864377e-08 0.00039850431885114627
0.532 8.422540516465455e-06 6.018485683450615e-06 0.03442832295711838 1.0178066863617347e-07 7.184956590630811e-08 0.0003995379254227322 8.422538530368386e-06 6.018484264819927e-06 0.03442832295714512 1.017810385554434e-07 7.184979547262491e-08 0.00039953801582536793 8.422539298064844e-06 6.018484813160825e-06 0.0344283229571311 1.0178085895358758e-07 7.184968112743787e-08 0.00039953796643861175
0.542 8.42245350380158e-06 6.018455498741965e-06 0.03442828194890681 1.020635697506533e-07 7.203786214928546e-08 0.0004005665237687863 8.422451466674712e-06 6.018454043680325e-06 0.03442828194893467 1.0206396083274972e-07 7.203810553104647e-08 0.0004005666202725039 8.422452240975557e-06 6.018454596718758e-06 0.03442828194892004 1.0206377112447597e-07 7.203798433144625e-08 0.0004005665680211667
0.552 8.422364866422784e-06 6.0184266029109005e-06 0.03442823955056599 1.0236019186771318e-07 7.220871377257996e-08 0.00040157096639503856 8.42236277816162e-06 6.0184251113187165e-06 0.034428239550594646 1.0236060514123628e-07 7.22089717392548e-08 0.0004015710693085951 8.422363558861303e-06 6.0184256689264425e-06 0.0344282395505799 1.0236040481616956e-07 7.220884330595996e-08 0.00040157101406892743
0.562 8.422293976905575e-06 6.018399697984126e-06 0.03442819638776597 1.026607020501533e-07 7.239455758345697e-08 0.00040253828831520757 8.422291837331628e-06 6.018398169754551e-06 0.03442819638779553 1.0266113855132417e-07 7.239483081884538e-08 0.00040253839796589155 8.422292624269501e-06 6.018398731824494e-06 0.03442819638778015 1.0266092711054333e-07 7.239469481927403e-08 0.0004025383396049235
0.572 8.422250389609e-06 6.018375700284386e-06 0.034428152428420476 1.0294399062327785e-07 7.260963693718329e-08 0.00040346983260979724 8.422248198673043e-06 6.018374135363319e-06 0.034428152428451 1.0294445148189387e-07 7.260992603231356e-08 0.0004034699493422543 8.422248991657203e-06 6.018374701738666e-06 0.034428152428435145 1.029442283678026e-07 7.260978216427772e-08 0.0004034698877190958
0.582 8.422227241149763e-06 6.018355651641766e-06 0.03442810654992615 1.0319740796745536e-07 7.285272890336791e-08 0.00040438044679892737 8.422224998680352e-06 6.01835404990186e-06 0.034428106549957566 1.0319789439718912e-07 7.285303445235279e-08 0.0004043805709731547 8.422225797590893e-06 6.018354620518759e-06 0.034428106549941696 1.0319765902630658e-07 7.285288245141902e-08 0.0004043805059404035
0.592 8.422203701258157e-06 6.0183402000240004e-06 0.03442805687515316 1.0342842271273947e-07 7.311268479575923e-08 0.00040528869730711663 8.422201406985977e-06 6.018338561259268e-06 0.03442805687518558 1.0342893593934525e-07 7.311300745761427e-08 0.00040528882929792917 8.422202211750675e-06 6.018339136066113e-06 0.03442805687516924 1.0342868771820304e-07 7.311284701115111e-08 0.0004052887607009175
0.602 8.422156206161177e-06 6.018329622870744e-06 0.034428001676293236 1.0366032445501202e-07 7.338204824234865e-08 0.00040620416282149475 8.42215385989372e-06 6.018327946960854e-06 0.034428001676327764 1.0366086570012857e-07 7.338238876414022e-08 0.00040620430302108345 8.422154670418198e-06 6.018328525887e-06 0.03442800167631048 1.0366060406007138e-07 7.338221951904056e-08 0.00040620423069694827
0.612 8.422071900151616e-06 6.018323638391377e-06 0.03442794050574395 1.0391514470509462e-07 7.366183990789315e-08 0.0004071235828765581 8.42206950155359e-06 6.018321925096701e-06 0.034427940505780144 1.0391571505930663e-07 7.36621989708425e-08 0.00040712373170083855 8.422070317931431e-06 6.018322508217652e-06 0.034427940505762054 1.0391543945520141e-07 7.366202056500083e-08 0.00040712365547561905
0.622 8.421956835146096e-06 6.0183209042065025e-06 0.03442787485111841 1.0420165111357124e-07 7.395350571759246e-08 0.000408037848384363 8.421954383860935e-06 6.018319153290942e-06 0.03442787485115688 1.0420225169540363e-07 7.395388405648982e-08 0.00040803800627668756 8.421955206078986e-06 6.018319740602158e-06 0.03442787485113723 1.0420196160991866e-07 7.395369615411571e-08 0.00040803792596181074
0.632 8.421833075362085e-06 6.01831855868819e-06 0.03442780791974927 1.045081590814851e-07 7.42482403723285e-08 0.0004089424102379878 8.4218305709519e-06 6.018316769825129e-06 0.03442780791979036 1.0450879107710588e-07 7.424863878991807e-08 0.0004089425776712771 8.421831399171738e-06 6.018317361433057e-06 0.03442780791976937 1.0450848595357745e-07 7.424844101840733e-08 0.00040894249306392403
0.642 8.42172639081219e-06 6.018311975256315e-06 0.034427743507454686 1.0481856386257894e-07 7.453336151765349e-08 0.0004098429666494134 8.421723832768888e-06 6.01831014809453e-06 0.034427743507498526 1.0481922856226755e-07 7.453378087561286e-08 0.0004098431441267456 8.4217246671663e-06 6.018310744107032e-06 0.03442774350747554 1.0481890779361884e-07 7.453357283183263e-08 0.0004098430550082296
0.652 8.421651941002637e-06 6.018297502761757e-06 0.03442768435284074 1.0512533485301205e-07 7.481674658087903e-08 0.00041075091655576107 8.421649328665871e-06 6.018295636818825e-06 0.03442768435288799 1.0512603356397571e-07 7.48171876810202e-08 0.0004107511046096047 8.421650169536781e-06 6.0182962374541615e-06 0.034427684352863086 1.0512569653727574e-07 7.481696898923279e-08 0.00041075101074604804
0.662 8.421605605808196e-06 6.018274312179243e-06 0.03442763101193481 1.0542371138703367e-07 7.511425680939036e-08 0.00041167576805370854 8.421602938342687e-06 6.018272406858121e-06 0.03442763101198536 1.0542444550819579e-07 7.511472039214404e-08 0.0004116759672476721 8.42160378614857e-06 6.018273012448373e-06 0.03442763101195831 1.0542409153250374e-07 7.51144906769962e-08 0.000411675868389576
0.672 8.421567176534513e-06 6.018244644382396e-06 0.034427581905716535 1.0570834280970682e-07 7.542606270806546e-08 0.00041262155234403537 8.421564453038012e-06 6.0182426990309856e-06 0.03442758190577012 1.0570911365983639e-07 7.542654936445462e-08 0.00041262176327698513 8.421565308234304e-06 6.01824330990701e-06 0.034427581905740724 1.0570874212168857e-07 7.542630837269836e-08 0.0004126216591567861
0.682 8.42151237495985e-06 6.018211679189094e-06 0.03442753447065879 1.0597597751206525e-07 7.572717112164032e-08 0.00041358506854449794 8.421509594269981e-06 6.0182096929856036e-06 0.034427534470714345 1.0597678654849824e-07 7.572768167367803e-08 0.0004135852918530533 8.421510457574628e-06 6.018210309663741e-06 0.03442753447068325 1.0597639676095121e-07 7.572742900993296e-08 0.00041358518218429646
0.692 8.421428049150251e-06 6.018178183311979e-06 0.03442748670807197 1.0623184893837081e-07 7.598266697394239e-08 0.00041455561689426965 8.421425210098678e-06 6.018176155401119e-06 0.03442748670812987 1.0623269754525723e-07 7.598320244699897e-08 0.00041455585325731056 8.421426082107801e-06 6.018176778314079e-06 0.03442748670809724 1.0623228888711515e-07 7.598293763970609e-08 0.0004145557377323881
0.702 8.421320495596992e-06 6.018145554981141e-06 0.03442743807656155 1.0649192682463206e-07 7.618015225950803e-08 0.00041551666331739173 8.421317596935868e-06 6.01814348446926e-06 0.03442743807662085 1.064928161863503e-07 7.618071376937095e-08 0.00041551691346257104 8.421318478344784e-06 6.018144114127716e-06 0.03442743807658745 1.0649238812339178e-07 7.618043629736161e-08 0.00041551679174945733
0.712 8.421212254379875e-06 6.018113631652109e-06 0.034427389311036054 1.0676452184950614e-07 7.634791086364745e-08 0.00041644908611888264 8.421209294868047e-06 6.018111517693186e-06 0.03442738931109622 1.067654531252061e-07 7.634849937281344e-08 0.0004164493508315914 8.421210186337842e-06 6.018112154542948e-06 0.03442738931106196 1.0676500512842279e-07 7.634820878878443e-08 0.00041644922256938447
0.722 8.421128973377474e-06 6.018081713503951e-06 0.034427341379655245 1.0704167461691586e-07 7.652688118246626e-08 0.0004173376272278042 8.42112595151834e-06 6.018079555028511e-06 0.03442734137971524 1.0704264898296156e-07 7.652749735849347e-08 0.00041733790735490675 8.421126853891037e-06 6.018080199661012e-06 0.03442734137968069 1.0704218050997709e-07 7.652719335207146e-08 0.00041733777215183725
0.732 8.42108429759743e-06 6.018050027806948e-06 0.03442729446309738 1.0730231690016698e-07 7.673648880554022e-08 0.00041818153936533527 8.421081211672198e-06 6.018047823586228e-06 0.03442729446315737 1.0730333575337583e-07 7.673713314541171e-08 0.0004181818358096552 8.421082125987327e-06 6.0180484767252905e-06 0.034427294463122496 1.0730284611414894e-07 7.673681549836885e-08 0.00041818169324685597
0.742 8.42107086274986e-06 6.018020234762672e-06 0.03442724728109051 1.0753314383112505e-07 7.697752938507023e-08 0.0004189988845972538 8.421067710638946e-06 6.018017983266463e-06 0.03442724728115042 1.0753420874048143e-07 7.697820240687756e-08 0.0004189991983087975 8.421068638161533e-06 6.0180186458518284e-06 0.034427247281114945 1.0753369716060302e-07 7.697787083967728e-08 0.0004189990479445502
0.752 8.421062182418475e-06 6.0179947679226035e-06 0.03442719716813085 1.0773798528779073e-07 7.723785635253828e-08 0.0004198167708192427 8.421058961672533e-06 6.017992467377162e-06 0.0344271971681921 1.0773909788957294e-07 7.723855867506773e-08 0.00041981710278620035 8.421059903925998e-06 6.017993140482762e-06 0.03442719716815541 1.0773856359805362e-07 7.723821290631035e-08 0.00041981694415943596
0.762 8.421025422716869e-06 6.017976020107959e-06 0.03442714096904913 1.0793580710023952e-07 7.750572415022378e-08 0.00042065158679083404 8.421022130790867e-06 6.017973668697479e-06 0.03442714096911264 1.0793696879734884e-07 7.750645644267812e-08 0.00042065193805011655 8.421023089313782e-06 6.0179743534280755e-06 0.03442714096907439 1.0793641117142509e-07 7.750609617864185e-08 0.00042065177067570307
0.772 8.420938496009661e-06 6.017965438112966e-06 0.03442707656471983 1.0814837642081174e-07 7.778045473346054e-08 0.0004214985545717623 8.420935130237926e-06 6.0179630339484845e-06 0.0344270765647868 1.0814958854008e-07 7.778121775150303e-08 0.0004214989262288684 8.42093610654649e-06 6.0179637313778754e-06 0.03442707656474601 1.0814900694873461e-07 7.778084263251113e-08 0.00042149874958904136
0.782 8.420802384459145e-06 6.017962240436874e-06 0.0344270042117656 1.083898383650289e-07 7.80691238764895e-08 0.00042234043457858633 8.420798942230526e-06 6.017959781648937e-06 0.03442700421183793 1.083911021107118e-07 7.806991831126135e-08 0.0004223408278299947 8.420799937791206e-06 6.017960492842584e-06 0.034427004211793705 1.0839049603510382e-07 7.806952803518182e-08 0.00042234064136121967
0.792 8.420641603746358e-06 6.017963005433649e-06 0.03442692683649623 1.0866061266200374e-07 7.837632450924499e-08 0.0004231658006501122 8.420638082466348e-06 6.0179604901874165e-06 0.034426926836575396 1.0866192937083287e-07 7.837715110871968e-08 0.00042316621679010854 8.42063909857658e-06 6.017961216062825e-06 0.034426926836527066 1.0866129824027526e-07 7.837674534452967e-08 0.0004231660198794327
0.802 8.420490849745727e-06 6.017961122373589e-06 0.03442684902990692 1.0894830591983144e-07 7.869278668407471e-08 0.00042398077254202115 8.420487246680158e-06 6.0179585487264635e-06 0.034426849029994946 1.0894967722766229e-07 7.869364643618262e-08 0.0004239812129607517 8.42048828472578e-06 6.017959290289229e-06 0.03442684902994072 1.0894902020260528e-07 7.869322466093341e-08 0.0004239810049473765
0.812 8.420377566119648e-06 6.017950186889415e-06 0.034426774879198645 1.0924690981084022e-07 7.901511287694124e-08 0.0004248031149869868 8.420373878070241e-06 6.017947552531434e-06 0.03442677487929664 1.0924833755931097e-07 7.901600686242436e-08 0.0004248035811637751 8.420374939832009e-06 6.017948311059326e-06 0.03442677487923599 1.0924765370021863e-07 7.901556852649802e-08 0.0004248033613417379
0.822 8.420306792041386e-06 6.017927373111018e-06 0.034426706029730685 1.0955147230937814e-07 7.93515791001605e-08 0.00042564792312834885 8.420303015085378e-06 6.017924675231167e-06 0.03442670602983968 1.0955295866622808e-07 7.935250846862999e-08 0.0004256484166344738 8.420304102853382e-06 6.017925452346137e-06 0.034426706029771735 1.0955224680466096e-07 7.935205292206081e-08 0.0004256481842529301
0.832 8.420258959367839e-06 6.017894666804412e-06 0.03442664120727657 1.0984812496782593e-07 7.970171929242703e-08 0.00042652065908185176 8.420255088709728e-06 6.017891901952528e-06 0.034426641207396004 1.0984967231520754e-07 7.970268512157025e-08 0.00042652118159109185 8.420256205424427e-06 6.017892699777347e-06 0.034426641207321085 1.0984893121346671e-07 7.970221180812874e-08 0.0004265209358497376
0.842 8.420201927665907e-06 6.0178572465274065e-06 0.03442657739958489 1.101187453815296e-07 8.004469271599534e-08 0.00042741976095590344 8.420197957698626e-06 6.017854410673326e-06 0.03442657739971263 1.1012035644347984e-07 8.004569636565533e-08 0.0004274203142491277 8.420199106884513e-06 6.017855231729029e-06 0.03442657739963202 1.1011958469598035e-07 8.004520455036596e-08 0.0004274200542950267
0.852 8.420109297992924e-06 6.0178194875993794e-06 0.03442651203866445 1.1035298116551416e-07 8.034362956740539e-08 0.0004283381462345792 8.420105222525607e-06 6.017816576377467e-06 0.034426512038797666 1.1035465887336542e-07 8.034467283244541e-08 0.0004283387322044786 8.42010640800134e-06 6.017817423359948e-06 0.03442651203871238 1.1035385506111373e-07 8.034416165042134e-08 0.000428338457130674
0.862 8.419977162254983e-06 6.017783273776557e-06 0.03442644469271491 1.105682506984492e-07 8.057206867419881e-08 0.0004292619896117683 8.41997297532312e-06 6.017780282940211e-06 0.03442644469284953 1.1056999775689206e-07 8.057315373330534e-08 0.0004292626102773287 8.419974200514003e-06 6.017781158292183e-06 0.034426444692761696 1.1056916060041792e-07 8.057262214177925e-08 0.00042926231911602643
0.872 8.41982768814798e-06 6.0177476007013135e-06 0.03442637733097105 1.1080123679591137e-07 8.07384958232629e-08 0.0004301687515094118 8.419823384599599e-06 6.01774452659161e-06 0.034426377331104416 1.1080305525738202e-07 8.073962483429723e-08 0.00043016940903996216 8.419824651991496e-06 6.017745432073106e-06 0.03442637733101563 1.1080218389754601e-07 8.073907183912243e-08 0.00043016910075163
0.882 8.419698206889869e-06 6.017709899921213e-06 0.0344263130618613 1.1107701072021346e-07 8.088935806003717e-08 0.00043102988053661957 8.41969378273074e-06 6.017706739673683e-06 0.03442631306199026 1.1107890233088601e-07 8.08905327431033e-08 0.00043103057727462605 8.419695093731324e-06 6.017707676328763e-06 0.03442631306190217 1.1107799595101073e-07 8.088995748220922e-08 0.00043103025073882754
0.892 8.419620930852105e-06 6.017667911620478e-06 0.034426254199683225 1.1138544897111794e-07 8.106092918680897e-08 0.0004318233203648785 8.419616382864778e-06 6.017664662942828e-06 0.03442625419980589 1.1138741576277179e-07 8.106215089941128e-08 0.00043182405883446993 8.419617738101593e-06 6.017665631182879e-06 0.03442625419971923 1.11386473356248e-07 8.106155270156129e-08 0.0004318237128457696
0.902 8.419604857264032e-06 6.017622172823805e-06 0.034426200967222174 1.1168359165323491e-07 8.125514577013585e-08 0.0004325515771993996 8.419600181744976e-06 6.017618833032193e-06 0.03442620096733773 1.1168563692106806e-07 8.125641622038957e-08 0.0004325523600733827 8.419601582348423e-06 6.017619833691523e-06 0.03442620096725251 1.1168465666324621e-07 8.12557940780691e-08 0.00043255199335972687
0.912 8.419628344505469e-06 6.0175768605677316e-06 0.034426150954290455 1.1193175763629313e-07 8.146576111636932e-08 0.0004332455310802617 8.419623535570577e-06 6.017573425444381e-06 0.03442615095440009 1.1193388621152649e-07 8.146708262591693e-08 0.000433246361128234 8.419624984501162e-06 6.017574460642421e-06 0.03442615095431573 1.1193286539877145e-07 8.146643517386112e-08 0.00043324597237570043
0.922 8.419646371154165e-06 6.017538339994533e-06 0.034426099569115444 1.1211314663593674e-07 8.168770355576839e-08 0.0004339450342033787 8.41964141942754e-06 6.017534802820715e-06 0.034426099569221595 1.1211536446149664e-07 8.168907891696515e-08 0.0004339459142712965 8.419642922637688e-06 6.01753587681017e-06 0.03442609956913672 1.1211429971827387e-07 8.168840447523295e-08 0.000433945502132643
0.932 8.419611080996526e-06 6.017512875300413e-06 0.034426041576819805 1.1224237737870568e-07 8.192314351581124e-08 0.00043467186509608214 8.419605973442405e-06 6.017509226785216e-06 0.03442604157692666 1.122446909300789e-07 8.192457587906357e-08 0.000434672798142121 8.419607539823761e-06 6.0175103459083955e-06 0.03442604157683904 1.1224357867059392e-07 8.192387264410808e-08 0.0004346723612183081
0.942 8.419495485971583e-06 6.0175040347032995e-06 0.03442597323208747 1.1235500149043322e-07 8.217991309243845e-08 0.00043542098201465444 8.419490207431849e-06 6.017500264017522e-06 0.03442597323220052 1.123574168760507e-07 8.218140552977138e-08 0.00043542197118793185 8.419491847139407e-06 6.0175014355314e-06 0.03442597323210703 1.1235625383976924e-07 8.218067182463547e-08 0.0004354215079881067
0.952 8.419308055743473e-06 6.017510361109428e-06 0.03442589399866872 1.1249252439455023e-07 8.246556453839525e-08 0.0004361748866966053 8.41930259197011e-06 6.01750645810791e-06 0.03442589399879419 1.1249504687959276e-07 8.246711993830194e-08 0.00043617593540190347 8.419304313759805e-06 6.017507688257581e-06 0.0344258939986909 1.1249383052070421e-07 8.246635437030918e-08 0.00043617544431164094
0.962 8.419089477250084e-06 6.017524803643532e-06 0.03442580690986889 1.1267974753632326e-07 8.277565823063496e-08 0.00043692366936941523 8.419083817783076e-06 6.0175207608548344e-06 0.03442580691001357 1.1268238162722236e-07 8.27772794326475e-08 0.0004369247812825591 8.419085626482288e-06 6.017522053113929e-06 0.034425806909896876 1.1268111007633606e-07 8.277648080544344e-08 0.00043692426055671893
0.972 8.418891859780446e-06 6.017536792744837e-06 0.034425717267926786 1.129141835719217e-07 8.309521532395571e-08 0.00043767170960035964 8.418885999604229e-06 6.017532606631665e-06 0.03442571726809565 1.1291693368830842e-07 8.309690546980291e-08 0.00043767288865535726 8.41888789498081e-06 6.017533960812047e-06 0.03442571726796265 1.1291560522580886e-07 8.309607249660119e-08 0.00043767233642588396
0.982 8.418752843361178e-06 6.017536136300567e-06 0.03442563045535646 1.1318360560107975e-07 8.341308571134091e-08 0.00043843031928719116 8.418746781993995e-06 6.01753180648371e-06 0.03442563045555402 1.1318647682144862e-07 8.341484849774552e-08 0.00043843156966743646 8.418748759933248e-06 6.0175332196541135e-06 0.034425630455401854 1.1318508932405638e-07 8.341397955779892e-08 0.00043843098395194115
0.992 8.418678067241435e-06 6.017518391945065e-06 0.034425549805720476 1.13472301269597e-07 8.373726979426937e-08 0.0004392057079632032 8.418671804822206e-06 6.017513918509453e-06 0.03442554980594652 1.1347529999728237e-07 8.373910946831283e-08 0.00043920703411190937 8.418673861132714e-06 6.017515387671499e-06 0.03442554980577546 1.1347385029199379e-07 8.373820237917084e-08 0.00043920641281265275
1.002 8.41864105374791e-06 6.017486691278467e-06 0.03442547592996885 1.1375995034375953e-07 8.408020881058795e-08 0.00043999615132019824 8.418634585930316e-06 6.017482071094608e-06 0.03442547593021939 1.1376308520105978e-07 8.40821303665223e-08 0.0004399975579584009 8.41863672091626e-06 6.017483596467979e-06 0.03442547593003136 1.137615684981749e-07 8.408118230866372e-08 0.00043999689885362587
1.012 8.418600198372065e-06 6.017448797650253e-06 0.034425407580476235 1.140236872333834e-07 8.443440422806988e-08 0.00044079853170627054 8.418593512002323e-06 6.017444021315402e-06 0.034425407580744 1.1402696941951883e-07 8.443641385151173e-08 0.0004408000238382234 8.418595733820462e-06 6.017445608744571e-06 0.03442540758054246 1.1402537912014916e-07 8.443542107628194e-08 0.00044079932457723696
1.022 8.418522526033948e-06 6.017411190106477e-06 0.03442534333830771 1.142502273729267e-07 8.476598413000741e-08 0.0004416122374390377 8.41851559764265e-06 6.017406240879852e-06 0.03442534333858288 1.1425367039440392e-07 8.47680898036319e-08 0.0004416138203378255 8.418517923140817e-06 6.017407902373481e-06 0.03442534333837283 1.1425199842824774e-07 8.476704750632328e-08 0.0004416130784451272
1.032 8.418401944169468e-06 6.017375641162251e-06 0.034425283006764 1.1443532668233739e-07 8.502750175427959e-08 0.00044243617779275447 8.418394742677964e-06 6.017370496874757e-06 0.03442528300703698 1.1443894548715023e-07 8.50297133952304e-08 0.0004424378570193793 8.418397194244756e-06 6.0173722484172886e-06 0.03442528300682245 1.1443718313563927e-07 8.50286158345659e-08 0.0004424370698817735
1.042 8.418262645294036e-06 6.017338960785918e-06 0.03442522785509678 1.1460649764911945e-07 8.519382573857718e-08 0.0004432639097965839 8.418255137900026e-06 6.017333598008927e-06 0.03442522785535888 1.1461030663302747e-07 8.519615424287471e-08 0.0004432656912352163 8.418257737764902e-06 6.017335455474206e-06 0.03442522785514421 1.1460844584992451e-07 8.519499547747866e-08 0.0004432648560846555
1.052 8.418145482416215e-06 6.017295472948821e-06 0.034425179767257695 1.1478466468824782e-07 8.527149462072724e-08 0.00044407985606056564 8.418137641604731e-06 6.017289872068123e-06 0.03442517976750297 1.1478867682850384e-07 8.527395066306624e-08 0.0004440817459731591 8.418140405846529e-06 6.0172918469228486e-06 0.03442517976729076 1.1478671096397066e-07 8.527272524057216e-08 0.00044408085986162116
1.062 8.418088019375188e-06 6.01724441224468e-06 0.034425139304794815 1.1499392782718336e-07 8.533010812295867e-08 0.0004448583161583727 8.418079828587588e-06 6.017238561363602e-06 0.03442513930502005 1.1499815375939088e-07 8.533269993696758e-08 0.000444860321269452 8.418082762513571e-06 6.0172406574566975e-06 0.0344251393048115 1.1499607820815752e-07 8.533140413941642e-08 0.0004448593810330134
1.072 8.418099305726653e-06 6.017187565591564e-06 0.03442510458100238 1.1519618008918832e-07 8.539597706948582e-08 0.00044557316979516214 8.4180907610786e-06 6.01718146190411e-06 0.03442510458120675 1.1520063028121933e-07 8.539871140624208e-08 0.00044557529734218546 8.41809385873675e-06 6.017183674956824e-06 0.03442510458100165 1.1519844123015661e-07 8.539734268907629e-08 0.0004455742995826479
1.082 8.418156131159475e-06 6.017133109800449e-06 0.03442507128844721 1.1533067222895363e-07 8.546632348034242e-08 0.00044621858936199065 8.4181472388084e-06 6.017126757673622e-06 0.034425071288634826 1.1533535926277576e-07 8.546920720430246e-08 0.00044622084701946904 8.418150486235962e-06 6.017129077723513e-06 0.034425071288430406 1.1533305207342865e-07 8.546776303322886e-08 0.0004462197881445036
1.092 8.41821167313917e-06 6.0170929573974864e-06 0.03442503405232627 1.1538640191232427e-07 8.555035243477526e-08 0.000446821059277445 8.418202442685297e-06 6.017086363645351e-06 0.03442503405250511 1.153913408130018e-07 8.555339327027965e-08 0.0004468234549860635 8.418205824370436e-06 6.017088779641678e-06 0.03442503405229759 1.1538890909471634e-07 8.555187035021438e-08 0.0004468223312943485
1.102 8.418215058283974e-06 6.017077694603004e-06 0.034424986965861985 1.1539416395232797e-07 8.566812169126136e-08 0.0004474209266524797 8.418205493605772e-06 6.017070862022288e-06 0.034424986966042743 1.1539937320836578e-07 8.567132933691368e-08 0.000447423468541941 8.41820900053656e-06 6.017073367525375e-06 0.03442498696582638 1.1539680733960665e-07 8.566972245216081e-08 0.00044742227626049045
1.112 8.418136382963677e-06 6.017091767804216e-06 0.034424925179742265 1.1542295737153633e-07 8.584956027689697e-08 0.0004480485737961436 8.418126472690346e-06 6.017084688308748e-06 0.03442492517993761 1.1542845995864037e-07 8.585294758200715e-08 0.00044805127028202233 8.418130110276531e-06 6.017087287189031e-06 0.034424925179705655 1.1542574563969786e-07 8.585124844572269e-08 0.000448050005516422
1.122 8.417983040005176e-06 6.0171305808677555e-06 0.03442484678762864 1.1552129438065224e-07 8.610699362520956e-08 0.00044871241103463296 8.417972749331283e-06 6.017123229638642e-06 0.03442484678785191 1.1552711975702819e-07 8.611057781936373e-08 0.0004487152709968873 8.417976543149372e-06 6.017125940152715e-06 0.03442484678759739 1.1552423699126359e-07 8.610877453202483e-08 0.00044871392963646015
1.132 8.417798739736482e-06 6.017181929124001e-06 0.03442475403514118 1.156908119132855e-07 8.642055671738824e-08 0.0004494027909547511 8.417788006312315e-06 6.017174261682457e-06 0.03442475403540166 1.1569699733364547e-07 8.642436022808402e-08 0.0004494058239529146 8.4177920042388e-06 6.017177117988352e-06 0.034424754035118986 1.1569392031271043e-07 8.642243719210224e-08 0.00044940440155504923
1.142 8.41764229205615e-06 6.0172297117132e-06 0.03442465349830817 1.1589663897719635e-07 8.673748804385053e-08 0.0004501065484795517 8.41763102849093e-06 6.0172216656845135e-06 0.034424653498609764 1.1590322754510902e-07 8.674153771349096e-08 0.0004501097648676025 8.417635296558794e-06 6.017224714927915e-06 0.034424653498296535 1.1589992755006089e-07 8.673947721427161e-08 0.000450108256588281
1.152 8.41755824664079e-06 6.017259976042508e-06 0.034424554704005114 1.1609508242720812e-07 8.699230144873997e-08 0.00045081497477006996 8.417546351085332e-06 6.017251478678843e-06 0.03442455470434207 1.161021180164434e-07 8.699662610976326e-08 0.00045081838570893215 8.417550963222134e-06 6.01725477364155e-06 0.03442455470400009 1.1609856809133644e-07 8.699441084062298e-08 0.0004508167862848046
1.162 8.41755576512645e-06 6.01726680132924e-06 0.034424467506288796 1.1626601805635663e-07 8.71521076455712e-08 0.0004515276178449389 8.417543139643715e-06 6.017257782640561e-06 0.03442446750664504 1.1627353803453923e-07 8.715673341696093e-08 0.0004515312352595872 8.417548161090137e-06 6.01726136992172e-06 0.034424467506281135 1.162697187353741e-07 8.715435002368182e-08 0.00045152953902451946
1.172 8.417607101658073e-06 6.017253675379208e-06 0.03442439950913015 1.164089532642957e-07 8.723736549540624e-08 0.00045225174349621704 8.417593674078411e-06 6.0172440837971585e-06 0.03442439950948223 1.1641698385592021e-07 8.724231134214535e-08 0.00045225558004795296 8.417599143554833e-06 6.0172479910828965e-06 0.034424399509106814 1.1641288621046492e-07 8.723975294189816e-08 0.0004522537809530833
1.182 8.417666218323556e-06 6.017230363679604e-06 0.034424354252788794 1.1652277491875515e-07 8.729964716857815e-08 0.0004529945243265628 8.417651960837985e-06 6.017220179301649e-06 0.034424354253108955 1.1653133243505952e-07 8.730492369264538e-08 0.0004529985933730664 8.417657876673828e-06 6.0172244053969926e-06 0.03442435425273422 1.1652695612513809e-07 8.730218967822338e-08 0.00045299668502367184
1.192 8.417694209220527e-06 6.017206706497265e-06 0.03442433081353276 1.1660063600149498e-07 8.737748309179284e-08 0.0004537568292918325 8.417679144468813e-06 6.017195945475032e-06 0.03442433081379426 1.1660973447928769e-07 8.738309737840104e-08 0.0004537611449103389 8.41768546250374e-06 6.017200458862401e-06 0.034424330813432796 1.1660508055476524e-07 8.738018883822354e-08 0.0004537591205784072
1.202 8.417677092697012e-06 6.017188011656202e-06 0.0344243247758171 1.1664065546147146e-07 8.746503591535736e-08 0.0004545320942265957 8.417661282562611e-06 6.0171767181750845e-06 0.03442432477599966 1.1665031741013996e-07 8.747100087285859e-08 0.00045453667126180933 8.417667929431869e-06 6.017181466460336e-06 0.034424324775660556 1.166453785262095e-07 8.746791313391751e-08 0.0004545345238880798
1.212 8.41762704966627e-06 6.0171744701564475e-06 0.03442432995800305 1.166451460186945e-07 8.752255357982951e-08 0.0004553080688201737 8.41761056452743e-06 6.017162694469185e-06 0.034424329958094406 1.1665541366339337e-07 8.752889753719035e-08 0.0004553129229231293 8.417617466221763e-06 6.017167624809471e-06 0.03442432995778318 1.1665016459824698e-07 8.752561306845474e-08 0.0004553106451080172
1.222 8.417570534249762e-06 6.017164379462593e-06 0.0344243401043765 1.1663395047230642e-07 8.752906284639074e-08 0.00045606881101648407 8.417553411062274e-06 6.017152147961167e-06 0.03442434010437124 1.166448919269279e-07 8.753583305325091e-08 0.00045607395869778417 8.41756052895634e-06 6.017157232797066e-06 0.03442434010408964 1.1663928479569812e-07 8.75323189066035e-08 0.0004560715426621194
1.232 8.417532299509394e-06 6.017157327560364e-06 0.03442435000137068 1.1663784900820736e-07 8.75081825928094e-08 0.00045679167800375173 8.417514502068632e-06 6.0171446143609155e-06 0.034424350001268644 1.1664955634171875e-07 8.75154413001279e-08 0.0004567971369300284 8.417521864130471e-06 6.017149873665899e-06 0.03442435000101606 1.1664352360146862e-07 8.751165255817108e-08 0.0004567945743421229
1.242 8.417523223084556e-06 6.017155127157208e-06 0.03442435549928179 1.1667281134055468e-07 8.750418990967912e-08 0.00045745334934054203 8.41750462149876e-06 6.017141839451233e-06 0.03442435549908672 1.1668539265022592e-07 8.751200613074899e-08 0.00045745913866073894 8.417512334321885e-06 6.0171473493915605e-06 0.03442435549885996 1.1667885639847452e-07 8.750789355230408e-08 0.0004574564204312457
1.252 8.417537221817735e-06 6.01715982788497e-06 0.034424353530857835 1.1672690762894583e-07 8.753216469282842e-08 0.00045804943845849746 8.417517606222333e-06 6.017145815744381e-06 0.03442435353057327 1.1674047191644289e-07 8.754060471644073e-08 0.00045805557891442043 8.41752583679457e-06 6.01715169558812e-06 0.034424353530368344 1.1673335901355684e-07 8.753612410777847e-08 0.0004580526950937415
1.262 8.41755677391304e-06 6.017171751365138e-06 0.034424341891890906 1.1681758037495774e-07 8.759513433450572e-08 0.0004586054396105536 8.417535909211914e-06 6.01715684690574e-06 0.03442434189151816 1.168322132762511e-07 8.760424998487273e-08 0.0004586119532956473 8.41754483286828e-06 6.017163221873856e-06 0.034424341891332755 1.1682447519848253e-07 8.759937258921399e-08 0.00045860889315569204
1.272 8.41756271640061e-06 6.017188918373636e-06 0.03442431911440207 1.1695336233887297e-07 8.768359983442693e-08 0.0004591647284823175 8.417540432704094e-06 6.01717300029384e-06 0.034424319113939505 1.16969109111228e-07 8.769341992220487e-08 0.0004591716386223532 8.417550154648684e-06 6.017179945500241e-06 0.03442431911377153 1.1696073531674781e-07 8.768813918072894e-08 0.0004591683907689817
1.282 8.417544249451963e-06 6.017207942133251e-06 0.03442428481781236 1.1712204701891614e-07 8.778574012068766e-08 0.0004597572420701232 8.41752054906515e-06 6.017191012116821e-06 0.0344242848172528 1.1713890648162772e-07 8.779626717433528e-08 0.000459764573037633 8.417531017456092e-06 6.017198490498632e-06 0.03442428481710361 1.1712992733164281e-07 8.779059976584644e-08 0.0004597611254594945
1.292 8.417504237220047e-06 6.017225366077238e-06 0.034424240311747116 1.17293412482378e-07 8.788915651371328e-08 0.00046037950228432515 8.417479388444066e-06 6.017207615782161e-06 0.03442424031107522 1.1731134555753551e-07 8.790037218685446e-08 0.00046038727979845815 8.417490325463661e-06 6.0172154288870385e-06 0.034424240310950656 1.1730182231493409e-07 8.789435134191265e-08 0.0004603836198706387
1.302 8.417457464779458e-06 6.017238472750268e-06 0.0344241891632123 1.1743727493437787e-07 8.79758410453508e-08 0.0004610058990954655 8.41743204799359e-06 6.0172203166735184e-06 0.03442418916240411 1.1745622626738538e-07 8.798772117934542e-08 0.00046101415036587246 8.417442926529932e-06 6.017228088062243e-06 0.034424189162314836 1.1744622939749041e-07 8.798138214141621e-08 0.00046101026490337824
1.312 8.417421915603452e-06 6.017245288990501e-06 0.03442413686603146 1.1754084579609605e-07 8.802713327276157e-08 0.0004616152407799131 8.41739679052546e-06 6.017227340982464e-06 0.034424136865054834 1.1756077450047636e-07 8.803966872619327e-08 0.00046162399423304174 8.4174068792888e-06 6.017234548514709e-06 0.034424136865016275 1.1755035487546478e-07 8.80330302011855e-08 0.00046161986973483865
1.322 8.417408594152054e-06 6.017244606235138e-06 0.03442408924821938 1.176157786267181e-07 8.804064361082676e-08 0.0004622036226315309 8.417384773832714e-06 6.017227589602938e-06 0.03442408924703568 1.1763669245909782e-07 8.805386037971959e-08 0.00046221290749930046 8.417393258537953e-06 6.017233651861223e-06 0.03442408924706698 1.1762585111386435e-07 8.80469071652322e-08 0.00046220853040720837
1.332 8.417416527215133e-06 6.01723634186093e-06 0.03442405055447436 1.176819493881498e-07 8.803470369803568e-08 0.00046277993755611946 8.4173949692321e-06 6.01722094022234e-06 0.034424050553043074 1.1770393689246337e-07 8.804867760961314e-08 0.00046278978371916966 8.417401135779306e-06 6.017225347392759e-06 0.03442405055316385 1.1769259938545528e-07 8.804134845106155e-08 0.0004627851404744907
1.342 8.417435430591749e-06 6.017221804775256e-06 0.03442402226199841 1.1775213061397141e-07 8.803198559992199e-08 0.00046335376564100796 8.417416785641147e-06 6.017208482555742e-06 0.034424022260279435 1.1777538399449067e-07 8.80468507617176e-08 0.0004633642038640289 8.417420226816123e-06 6.017210944016951e-06 0.03442402226050797 1.1776338542497513e-07 8.8039033295236e-08 0.00046335928068062267
1.352 8.417452946033032e-06 6.017203461816696e-06 0.034424003103551426 1.1782964612718056e-07 8.803672307233452e-08 0.0004639295495287454 8.417437328954064e-06 6.017192300826678e-06 0.0344240031015076 1.1785446934753587e-07 8.805267509039258e-08 0.00046394061203171213 8.417438118661861e-06 6.0171928694948485e-06 0.03442400310185897 1.178415533711357e-07 8.804420698127605e-08 0.00046393539443534746
1.362 8.417461260484905e-06 6.017184440332364e-06 0.03442399018446036 1.1792234185845545e-07 8.804153695074292e-08 0.0004645091182214862 8.417448114022864e-06 6.017175042423594e-06 0.03442399018205772 1.1794914284450701e-07 8.805882952211304e-08 0.00046452083930781585 8.417446891642508e-06 6.017174175034018e-06 0.034423990182543586 1.1793497351552974e-07 8.804950512255198e-08 0.0004645153116065432
1.372 8.41745916836992e-06 6.0171677938423625e-06 0.03442398019613047 1.1803145604716878e-07 8.804205832216426e-08 0.00046509071381257793 8.417447268880753e-06 6.017159285003684e-06 0.034423980193332426 1.1806073405784196e-07 8.806099623759013e-08 0.0004651031304903312 8.417445198517474e-06 6.017157812983549e-06 0.034423980193964795 1.1804491267932127e-07 8.805057568794557e-08 0.00046509727523391333
1.382 8.417449761553622e-06 6.017155530866307e-06 0.03442397029778036 1.1815497784706704e-07 8.804670079429067e-08 0.0004656664043476965 8.417437371966846e-06 6.017146670535336e-06 0.03442397029453722 1.1818730712169547e-07 8.806763070469868e-08 0.0004656795571284227 8.417435980637232e-06 6.0171456844054176e-06 0.03442397029533472 1.1816939131411085e-07 8.805584984979556e-08 0.0004656733544898707
1.392 8.417436366328919e-06 6.01714809795064e-06 0.034423958579339595 1.1829378801350231e-07 8.806658964955916e-08 0.00046622720726035243 8.417421486836312e-06 6.017137457962613e-06 0.03442395857558273 1.1832980035021902e-07 8.808989307590886e-08 0.0004662411410485127 8.417422431425713e-06 6.017138140938734e-06 0.03442395857657341 1.1830932339297789e-07 8.80764720071859e-08 0.0004662345681789809
1.402 8.417420268877726e-06 6.01714478375344e-06 0.034423944242550686 1.1844642967020439e-07 8.810118313936257e-08 0.00046677759300375345 8.41740089549661e-06 6.017130932990165e-06 0.034423944238189244 1.1848679525667931e-07 8.812726986829291e-08 0.0004667923577523614 8.417405739844655e-06 6.017134401845243e-06 0.03442394423941243 1.1846328622187878e-07 8.81119218009438e-08 0.00046678538825769937
1.412 8.417401514638079e-06 6.017144581941134e-06 0.03442392753733116 1.1860799025157591e-07 8.814376991409222e-08 0.00046733766379418733 8.417375811851444e-06 6.017126209600399e-06 0.03442392753225413 1.1865339125318561e-07 8.817306292077282e-08 0.000467353315213175 8.417385892152574e-06 6.017133418534874e-06 0.0344239275337586 1.1862640023005632e-07 8.815550958894567e-08 0.00046734591860424435
1.422 8.417381046072592e-06 6.01714644297406e-06 0.03442390930897206 1.1876681446504197e-07 8.818782111847643e-08 0.00046792196027978065 8.417347379811695e-06 6.01712238208644e-06 0.034423909303060954 1.18817909893214e-07 8.822072953682618e-08 0.0004679385613932799 8.417363797605673e-06 6.017134117743088e-06 0.03442390930489643 1.1878703823905756e-07 8.820072445164987e-08 0.00046793070213321325
1.432 8.41736166874303e-06 6.0171489111986805e-06 0.034423890489195565 1.1890745166557189e-07 8.822387812122749e-08 0.0004685208928017086 8.41731850903001e-06 6.017118069079746e-06 0.03442389048233955 1.1896484220311762e-07 8.826076930120183e-08 0.00046853851628683344 8.417342233641202e-06 6.017135023714392e-06 0.034423890484548386 1.189297680683852e-07 8.823811866677412e-08 0.0004685301525065229
1.442 8.417346878775086e-06 6.017150249442391e-06 0.03442387189542478 1.1902317581114094e-07 8.824049215460515e-08 0.0004691133827443479 8.417292627299236e-06 6.0171114845160244e-06 0.03442387188753123 1.1908738979270699e-07 8.828168171788528e-08 0.00046913211256554546 8.417324652853104e-06 6.017134368161451e-06 0.03442387189014268 1.1904786720079372e-07 8.825624487625924e-08 0.0004691231952185552
1.452 8.417338956566237e-06 6.017149583470432e-06 0.03442385430031846 1.1912445758312192e-07 8.823707029665479e-08 0.0004696935845307029 8.417271747073397e-06 6.017101562735958e-06 0.03442385429130851 1.1919599302675936e-07 8.82828493661933e-08 0.00046971351559094485 8.417313258343125e-06 6.017131221604357e-06 0.034423854294342 1.1915179474719954e-07 8.825450123645448e-08 0.0004697039887219948
1.462 8.4173382665996e-06 6.017148067528625e-06 0.03442383829425736 1.1922950059846054e-07 8.822951118880603e-08 0.00047027212502755036 8.417255724435775e-06 6.017089094819952e-06 0.034423838284043135 1.1930895502773582e-07 8.828022452372118e-08 0.00047029336150256453 8.41730828470031e-06 6.017126645516618e-06 0.034423838287523455 1.1925973869512008e-07 8.824877186683316e-08 0.00047028316329906437
1.472 8.417344119139978e-06 6.017148814696069e-06 0.034423823825435795 1.1934614382218656e-07 8.823480840037988e-08 0.0004708552307589873 8.417242994539587e-06 6.017076568812115e-06 0.03442382381389767 1.1943442065854342e-07 8.829097715566927e-08 0.0004708778848250203 8.417308830366415e-06 6.017123601682565e-06 0.03442382381786907 1.193795381140992e-07 8.825604208574034e-08 0.0004708669484858255
1.482 8.417355958667843e-06 6.017155662087872e-06 0.03442380983564619 1.194692228512691e-07 8.825518678890579e-08 0.00047143988809305535 8.417231529426407e-06 6.017066770162763e-06 0.034423809822625426 1.195677264461278e-07 8.83176231534498e-08 0.0004714640800202788 8.417314001031422e-06 6.017125685251976e-06 0.034423809827155455 1.1950605873048654e-07 8.827854532510748e-08 0.00047145233367774177
1.492 8.417373810949133e-06 6.01717201820071e-06 0.034423794341270894 1.195933951308542e-07 8.828516210533011e-08 0.00047202700688496474 8.417219025722839e-06 6.017061443890017e-06 0.03442379432660332 1.1970407054752328e-07 8.835497664361918e-08 0.00047205286706741937 8.417323301143287e-06 6.017135932405376e-06 0.0344237943317601 1.1963401089786687e-07 8.83108175447186e-08 0.00047204023215926535
1.502 8.41739841168912e-06 6.0172007071663885e-06 0.03442377510051838 1.197168668214591e-07 8.832390630758831e-08 0.00047262145664810263 8.41720289501753e-06 6.017061040209062e-06 0.0344237750841128 1.1984196201909362e-07 8.840231929388278e-08 0.0004726491305252772 8.417336714734705e-06 6.017156630506973e-06 0.034423775089912706 1.1976164327595615e-07 8.835203659705639e-08 0.00047263551801239947
1.512 8.417432298360797e-06 6.01724444465573e-06 0.03442375093953991 1.1983519918015527e-07 8.836447014415322e-08 0.00047322239467254457 8.417181480326219e-06 6.017065279452607e-06 0.03442375092149092 1.1997671146314435e-07 8.845241454614525e-08 0.0004732520503814373 8.417355778541482e-06 6.017189780553373e-06 0.03442375092782567 1.1988449370305204e-07 8.839520799401216e-08 0.00047323735501386775
1.522 8.417481601299946e-06 6.01730596594283e-06 0.03442372303620359 1.1994676233551467e-07 8.838928990586892e-08 0.000473827542873918 8.417156278210966e-06 6.017073587915276e-06 0.03442372301694593 1.2010563191641007e-07 8.848686155988392e-08 0.00047385938024785185 8.417385398667631e-06 6.017237243562928e-06 0.034423723023488444 1.2000076962268386e-07 8.842262528182423e-08 0.00047384347379507506
1.532 8.41755590441985e-06 6.017387157515228e-06 0.0344236946643358 1.2006066921860702e-07 8.839847824735447e-08 0.0004744374233099217 8.417132447888346e-06 6.0170846924477055e-06 0.03442369464487104 1.2023589219534123e-07 8.850433000712862e-08 0.0004744716852493459 8.417433779151717e-06 6.017299920550594e-06 0.03442369465094861 1.2011921036506782e-07 8.843410598416736e-08 0.0004744544080561673
1.542 8.417664399346387e-06 6.017487572374395e-06 0.03442366914034537 1.201866949674648e-07 8.841732967236362e-08 0.00047504713325617013 8.417115688066482e-06 6.0170956519215184e-06 0.03442366912256666 1.2037465237721167e-07 8.852822214549467e-08 0.00047508412408832194 8.417508678217428e-06 6.017376340841146e-06 0.03442366912699745 1.202489564412745e-07 8.845445850770841e-08 0.0004750652716825675
1.552 8.417810704608426e-06 6.0176041139927774e-06 0.034423647907771866 1.2032303321404e-07 8.846022109274747e-08 0.00047565205016107296 8.41710777228945e-06 6.017102052929227e-06 0.034423647894839406 1.20517614145803e-07 8.857119891412519e-08 0.0004756921668463047 8.417612360068893e-06 6.017462440689568e-06 0.034423647895790464 1.2038727980118582e-07 8.849738287014944e-08 0.000475671466719496
1.562 8.417990589456778e-06 6.017732730412284e-06 0.03442363041880344 1.2046280170208889e-07 8.851739146441073e-08 0.00047626249451082766 8.417105020776666e-06 6.017100238803947e-06 0.03442363041526806 1.206578628399846e-07 8.862367552645762e-08 0.00047630628078588257 8.417739497049754e-06 6.017553384916193e-06 0.03442363041041201 1.2052610885687523e-07 8.855228775282735e-08 0.0004762833508754459
1.572 8.41819372177269e-06 6.017869679336374e-06 0.03442361524338321 1.206053086423891e-07 8.857807889149001e-08 0.00047688806344404106 8.41710091373325e-06 6.017089193939102e-06 0.034423615254142434 1.2080359802047683e-07 8.868151306964388e-08 0.00047693630989571083 8.417879158321971e-06 6.0176450042858465e-06 0.034423615241890866 1.2066349256920538e-07 8.860757871167522e-08 0.0004769105792800046
1.582 8.418406252599867e-06 6.018009821259929e-06 0.03442360100367892 1.207551782020837e-07 8.863972978899162e-08 0.00047751516201157963 8.41708970485571e-06 6.017069572223001e-06 0.034423601029492476 1.2099318903871348e-07 8.876637371719306e-08 0.00047756909941807583 8.41801770219443e-06 6.017732308675975e-06 0.03442360101315591 1.2080339624285372e-07 8.86603474403816e-08 0.0004775396469392139
1.592 8.418610228530055e-06 6.018143250810333e-06 0.03442358648056435 1.2091864919368972e-07 8.870405449137722e-08 0.00047812718132076766 8.417067039222016e-06 6.017041188652243e-06 0.0344235865050165 1.2132647282169637e-07 8.894620867948836e-08 0.0004781888681580496 8.418138536040935e-06 6.017806366463387e-06 0.034423586503954 1.2095359473413616e-07 8.871354837766643e-08 0.0004781540804099413
1.602 8.418779891831211e-06 6.0182535940574895e-06 0.03442357002294193 1.2110479202530327e-07 8.877965846794258e-08 0.0004787327799895821 8.41702771669481e-06 6.017002359634803e-06 0.03442356997999102 1.2203620424564492e-07 8.938690363629451e-08 0.00047880590382106894 8.41821875920653e-06 6.0178528463686904e-06 0.03442357005625628 1.211300075229793e-07 8.878080017504478e-08 0.0004787627406275421
1.612 8.41888053218557e-06 6.018319634007294e-06 0.03442354911612049 1.2131960033924478e-07 8.887610363551517e-08 0.0004793489336130572 8.416966444297175e-06 6.016952883004377e-06 0.034423548816153 1.236128327388477e-07 9.043776018710912e-08 0.00047944047905852026 8.41822828918703e-06 6.017853838755994e-06 0.034423549133754845 1.2135629722586926e-07 8.888427711678386e-08 0.00047938291280651845
1.622 8.418875667869233e-06 6.018319761105514e-06 0.034423520903259744 1.2155338406060396e-07 8.898892406684998e-08 0.0004799726461282952 8.416887604092995e-06 6.016900333134764e-06 0.03442351987449034 1.2701435513954348e-07 9.277314753878374e-08 0.000480096325076959 8.418137160021086e-06 6.01779238945385e-06 0.034423520824367934 1.2166088345606935e-07 8.904643964084655e-08 0.00048001209161964176
1.632 8.418740582509988e-06 6.018237720904932e-06 0.03442348276451142 1.2178467227684933e-07 8.910283094492058e-08 0.00048059064602562875 8.416822804047415e-06 6.016868675250606e-06 0.03442347992810935 1.33991177339945e-07 9.76248691712057e-08 0.000480773834054844 8.417928919896513e-06 6.017658148204648e-06 0.03442348238083501 1.2209859797227035e-07 8.930570074103304e-08 0.0004806378115663582
1.642 8.418472307797388e-06 6.018067208133867e-06 0.03442343091835708 1.2200076360378962e-07 8.921060214116397e-08 0.00048120250212787267 8.41684897512836e-06 6.0169086605065795e-06 0.03442342394774478 1.4741806811449266e-07 1.070309097101837e-07 0.00048150001107917506 8.417610250448369e-06 6.017451704819208e-06 0.03442342974659938 1.2280512375824115e-07 8.975918114388038e-08 0.0004812610210761047
1.652 8.418087301993786e-06 6.0178122804104255e-06 0.03442335650812868 1.222063049570851e-07 8.931543898105495e-08 0.0004818193342951081 8.417104672726828e-06 6.017111553069562e-06 0.03442334060787223 1.71321189868426e-07 1.238687732766427e-07 0.000482340212909639 8.417208460245137e-06 6.017184874651173e-06 0.03442335349988378 1.240678837931378e-07 9.060903712444562e-08 0.00048189531736905343
1.662 8.417608574895023e-06 6.017483042261775e-06 0.03442324041455856 1.2241449699794584e-07 8.94209814348e-08 0.00048244891403601047 8.417816466456585e-06 6.017632873719512e-06 0.03442320606763947 2.1042610359023732e-07 1.5154156636206162e-07 0.0004834074409636345 8.416759462828538e-06 6.016876998593769e-06 0.03442323340651113 1.2642117632934012e-07 9.222619292903461e-08 0.0004825531274534554
1.672 8.417055333711247e-06 6.017091559168554e-06 0.03442304710996363 1.2263921773350847e-07 8.953204365746251e-08 0.0004830875511731755 8.41935952507286e-06 6.018738988216948e-06 0.03442297604758751 2.696573029746263e-07 1.9360911424692595e-07 0.00048489771441785065 8.416300289072185e-06 6.0165529128877104e-06 0.03442303181532562 1.307875079600335e-07 9.525773866096195e-08 0.0004832397661196756
1.682 8.416449607436289e-06 6.016656000563411e-06 0.034422715621595615 1.2288952816049675e-07 8.965481932709421e-08 0.0004837233765817397 8.422376801449903e-06 6.020891622847075e-06 0.0344225738101666 3.541636717747691e-07 2.537793259030128e-07 0.00048716824610628196 8.415881179495306e-06 6.016251004116783e-06 0.03442268383336277 1.3864131841236724e-07 1.0074967254639762e-07 0.00048396083331314106
1.692 8.415840123579945e-06 6.0162149774330775e-06 0.034422144736034624 1.2316118475472026e-07 8.979063604346415e-08 0.0004843487595572527 8.427970648778822e-06 6.024881931279352e-06 0.034421870473972944 4.6979539669432986e-07 3.3623890184063264e-07 0.0004908721874162603 8.415597889808934e-06 6.016043567907598e-06 0.034422081209249465 1.521180396546761e-07 1.1022848164033671e-07 0.00048474192209884933
1.702 8.41532264698067e-06 6.015840431979754e-06 0.0344211699832874 1.2343281671567334e-07 8.993461200592169e-08 0.00048496529711015876 8.437973301088563e-06 6.032021889931752e-06 0.03442065418195304 6.236089846910228e-07 4.4602207298218565e-07 0.0004971511899208159 8.415624787564633e-06 6.016058801445333e-06 0.03442104715875814 1.7398132051022504e-07 1.2568213438718946e-07 0.00048564594444405745
1.712 8.415030130288054e-06 6.0156308187558704e-06 0.03441953049419687 1.23669582516577e-07 9.007348587870462e-08 0.00048557229107691125 8.455312926246924e-06 6.044405680229137e-06 0.034418584844460934 8.241617975058997e-07 5.892288351940466e-07 0.0005078877398753314 8.416225759394071e-06 6.01648878188555e-06 0.03441929979409896 2.0743086632585243e-07 1.4941599934422865e-07 0.0004867821188227838
1.722 8.415087680332594e-06 6.015679030083729e-06 0.03441682350166221 1.238331748363486e-07 9.018344010570057e-08 0.00048615477559947146 8.48451201594826e-06 6.065265205368405e-06 0.03441513048874912 1.081547259557446e-06 7.73053886966108e-07 0.0005260123587519419 8.417743429619781e-06 6.017581784538794e-06 0.03441640134523509 2.558698315446934e-07 1.8387289609159427e-07 0.0004883275448897119
1.732 8.415558814281835e-06 6.016032342597594e-06 0.03441244323912901 1.239046590949845e-07 9.024389353210418e-08 0.0004866794962643325 8.532352772786674e-06 6.09944267781191e-06 0.03440947980868844 1.4072144003904066e-06 1.0056593281478937e-06 0.0005557761302820415 8.420598112767878e-06 6.01963970495985e-06 0.03441168916342074 3.227783361116297e-07 2.315377453105886e-07 0.0004905753711688705
1.742 8.416418475016708e-06 6.016671052411859e-06 0.03440550103211948 1.239136822710548e-07 9.026517817621773e-08 0.00048709665683055095 8.60869622451205e-06 6.153972120602708e-06 0.034400425022446265 1.8136935256097003e-06 1.295979090641736e-06 0.0006027904906170439 8.425335022754774e-06 6.023049392180237e-06 0.03440418431681026 4.1172340658976337e-07 2.949489134352541e-07 0.0004940104312020357
1.752 8.417563472676715e-06 6.0175160977474784e-06 0.03439472506926507 1.2394928355741763e-07 9.030381697755565e-08 0.00048734836576576064 8.727353577248193e-06 6.238700493924673e-06 0.034386210380765135 2.3143649734753474e-06 1.653554350143517e-06 0.00067365121210215 8.432734156120042e-06 6.028360899209721e-06 0.03439247504817974 5.264780772826915e-07 3.7678823077327984e-07 0.0004994098940683914
1.762 8.418837002118219e-06 6.018449211508259e-06 0.034378341593903364 1.2413211219224985e-07 9.044205755117168e-08 0.00048737436059603556 8.906789657544303e-06 6.366792622677096e-06 0.03436434514857342 2.9232764255970087e-06 2.0884052261564977e-06 0.0007752200777860288 8.443967494295843e-06 6.036402049428809e-06 0.03437457551013318 6.71220182322436e-07 4.800263705006474e-07 0.0005079491330917786
1.772 8.420037339628584e-06 6.0193216952781975e-06 0.03435394582843179 1.2454725205711432e-07 9.07394676884016e-08 0.00048711487392679993 9.170282754990976e-06 6.554850552026241e-06 0.03433138809860725 3.6548010336364957e-06 2.6107905735669484e-06 0.0009139819065220563 8.460781068512472e-06 6.048410954512906e-06 0.03434776696334083 8.507096852978938e-07 6.080546466237953e-07 0.0005212982900976979
1.782 8.420905304747968e-06 6.019946060393968e-06 0.03431838053948098 1.251766615770419e-07 9.118786466429228e-08 0.00048652441768224985 9.545015200769447e-06 6.8222708427806906e-06 0.034282723243879355 4.522845953170078e-06 3.2306462737590267e-06 0.0010958455014954324 8.485685975267845e-06 6.066173444174119e-06 0.03430843881139583 1.0702671900578944e-06 7.646742266183367e-07 0.0005417027185166693
1.792 8.4211002925197e-06 6.020078663737503e-06 0.03426764740964187 1.2590856385439872e-07 9.171020178256168e-08 0.00048557845361707773 1.0059628443628391e-05 7.189506577823677e-06 0.034212357086454856 5.539518202774871e-06 3.956633191902099e-06 0.001326302409738658 8.522123799518506e-06 6.092141941692648e-06 0.034251954925674385 1.3354371319264123e-06 9.53855709945621e-07 0.0005719914922470968
1.802 8.420159409044386e-06 6.0193912882568315e-06 0.03419687590198423 1.2665759564614607e-07 9.223704889228392e-08 0.00048425180686492887 1.0740323807470168e-05 7.675289498816992e-06 0.03411276897519993 6.713523718092558e-06 4.794991627883778e-06 0.0016105982175553153 8.57453385565177e-06 6.129485656886021e-06 0.03417257098279273 1.6514253436732331e-06 1.179335217480477e-06 0.0006154357639716298
1.812 8.4174399903188e-06 6.0174305851966815e-06 0.034100366822245924 1.2753149613162673e-07 9.283284108246121e-08 0.00048250256875398976 1.1606515247979818e-05 8.293524631031624e-06 0.03397483894069796 8.048791926758172e-06 5.748554448203298e-06 0.0019537015479934934 8.648274368868964e-06 6.182036216732339e-06 0.03406342168958813 2.0225856308730996e-06 1.4442446284476596e-06 0.0006754469306894106
1.822 8.412109354653466e-06 6.013608264572151e-06 0.0339717221368239 1.2899961215127913e-07 9.382589712410505e-08 0.0004802958024685765 1.266753568824331e-05 9.050926389015815e-06 0.03378787313946245 9.543632659584196e-06 6.816138631248705e-06 0.0023600740821283074 8.749459954192567e-06 6.254169951404147e-06 0.03391659214622527 2.4521908730452746e-06 1.7509431633173257e-06 0.000755188829304405
1.832 8.403264073405887e-06 6.0072819953407004e-06 0.033804078323472445 1.3216569519328966e-07 9.600591678177618e-08 0.0004776473305206914 1.3921224437368343e-05 9.945993238792766e-06 0.03353975827684726 1.1190259731553083e-05 7.992198641257266e-06 0.0028333558305073396 8.884801377364927e-06 6.350688888951032e-06 0.03372329539811801 2.942445783217757e-06 2.101021026625532e-06 0.0008572420194953991
1.842 8.390111709347633e-06 5.997883566309286e-06 0.033590471159940335 1.3923233063851945e-07 1.0095640454566537e-07 0.00047465362919202613 1.535390511700194e-05 1.0968980984201278e-05 0.03321729547653077 1.2974197443863086e-05 9.266398832587725e-06 0.003376062279074599 9.061310718999684e-06 6.4766071117421246e-06 0.03347419194792541 3.49442673877304e-06 2.4952528634474196e-06 0.0009834569155364795
1.852 8.371964885735186e-06 5.984917623973401e-06 0.033324350745556605 1.5380857470413504e-07 1.1126642418028742e-07 0.00047148521291144277 1.694069173418111e-05 1.2102121234562205e-05 0.032806760398752154 1.4873281332381797e-05 1.0622901129498335e-05 0.003989294749260123 9.28549914996232e-06 6.636579075991705e-06 0.033159880865888794 4.107659541268714e-06 2.933296202387096e-06 0.0011350004252403956
1.862 8.347900105698626e-06 5.967723354911449e-06 0.033000221365304706 1.8026391879035752e-07 1.3005957427092532e-07 0.00046833960049422186 1.8645721707800254e-05 1.3319796262452068e-05 0.032294689352935516 1.6856549857116076e-05 1.2039580017029424e-05 0.004672401131072049 9.561924654254431e-06 6.833866996736691e-06 0.03277154950798048 4.779388949248007e-06 3.4131740847737724e-06 0.0013124575861722264
1.872 8.316333778611935e-06 5.945176590934886e-06 0.03261432216085702 2.2218532904440412e-07 1.5989151995101875e-07 0.00046539543040273994 2.042283521982705e-05 1.4589034272696555e-05 0.03166882344775675 1.8883753990264015e-05 1.3487679765490716e-05 0.005422561494988798 9.891622034201502e-06 7.069224249057095e-06 0.03230171031132049 5.503940587833164e-06 3.930824825924779e-06 0.0015158507066750553
1.882 8.274977468029735e-06 5.91566243155532e-06 0.03216523571789125 2.814738443526158e-07 2.0209761011180642e-07 0.00046280575204646406 2.2217289280782276e-05 1.5870737945970354e-05 0.030919108318189628 2.0906039018426405e-05 1.4932302902656439e-05 0.006234373007569499 1.0271294113830674e-05 7.3403192399868805e-06 0.031744924541431976 6.272572947961286e-06 4.4799963989168625e-06 0.0017445477767948194
1.892 8.221268110332234e-06 5.87738794654079e-06 0.03165433554481932 3.5861790451938105e-07 2.569841766156813e-07 0.0004606881660538698 2.396833906050865e-05 1.7121523700559363e-05 0.030038677274298986 2.286769361204371e-05 1.633365226956424e-05 0.007099576135497325 1.0693585449467379e-05 7.64192720722353e-06 0.03109843888177784 7.073843267548206e-06 5.052500462129378e-06 0.0019971420057179074
1.902 8.152794197239363e-06 5.82868741360184e-06 0.031086029718513857 4.530529106797442e-07 3.2411191229293317e-07 0.0004590535378526915 2.5611887318341157e-05 1.8295604954057307e-05 0.02902480881560099 2.470829927824408e-05 1.7648556862231265e-05 0.008007034423529893 1.1147855351936852e-05 7.966472569320665e-06 0.03036271059455592 7.894121837603528e-06 5.63857330807011e-06 0.0022714234507391815
1.912 8.067190393264879e-06 5.767929147343488e-06 0.03046776746363019 5.630858620128958e-07 4.0228357424674384e-07 0.0004577160210947813 2.7082443890965186e-05 1.934618599875982e-05 0.027879871185214324 2.6364686700314644e-05 1.8831868977798254e-05 0.008942968996312032 1.1620664716702375e-05 8.304361813732238e-06 0.029541807069219453 8.717859072094165e-06 6.227073080625243e-06 0.0025644968587679277
1.922 7.961545848671336e-06 5.693049035651511e-06 0.029809728832451223 6.857377759433179e-07 4.894449715460325e-07 0.0004562945922069781 2.8314621767538467e-05 2.0226533502426944e-05 0.026612207192673258 2.77726358481667e-05 1.9837692293650466e-05 0.009891347309437803 1.2095839995257628e-05 8.644015095490027e-06 0.028643608787819044 9.527554775414186e-06 6.805478451796716e-06 0.002872977966504411
1.932 7.831887163003401e-06 5.601132804341557e-06 0.029124073983692343 8.168383469098247e-07 5.827211834998248e-07 0.0004543423234248682 2.9244940390682164e-05 2.0891274264917032e-05 0.025236811408963788 2.8868792635612574e-05 2.0620769990387205e-05 0.010834314218320429 1.2554636331668073e-05 8.971980156638652e-06 0.027679672146442697 1.0303762731103948e-05 7.359911985573274e-06 0.0031931375157741746
1.942 7.673232563757954e-06 5.488445782806308e-06 0.028423676406716256 9.514000604007534e-07 6.786331042480312e-07 0.000451506490377188 2.9814492550942273e-05 2.1298309603181984e-05 0.02377559387295912 2.9593414944855575e-05 2.1138454841668103e-05 0.011752628465534131 1.2976518565882872e-05 9.27350660483176e-06 0.026664607645110045 1.1025533979678752e-05 7.875457504093546e-06 0.003520913960972692
1.952 7.4802777715769795e-06 5.350978395576268e-06 0.027720428564039244 1.084115526405012e-06 7.734190179298878e-07 0.00044758477678135257 2.9972499860333376e-05 2.1411357662379042e-05 0.022257062510157834 2.98941139563143e-05 2.135337060934734e-05 0.01262615594468412 1.3340569318069051e-05 9.533581059336258e-06 0.02561493732659528 1.1671406231285334e-05 8.33684321394913e-06 0.00385182972658868
1.962 7.248430241826513e-06 5.185276540327406e-06 0.02702341016495529 1.2097734470434293e-06 8.633298162941297e-07 0.0004424425075468153 2.968022011486066e-05 2.1202739076430588e-05 0.0207153567670514 2.9730072532304305e-05 2.1236400346165373e-05 0.013434495772251505 1.3627068247913363e-05 9.738079392431667e-06 0.02454756119053785 1.222066086700064e-05 8.729306316323324e-06 0.004180924549790638
1.972 6.974794268880881e-06 4.989210010156708e-06 0.02633732425179696 1.3234600533969647e-06 9.44793554678372e-07 0.0004358792012214882 2.8914380716258186e-05 2.065582070499259e-05 0.019188640799081478 2.9075879212445434e-05 2.076940248745372e-05 0.01415776260111716 1.3818698950470649e-05 9.874633144821416e-06 0.02347808959375977 1.2654432157861e-05 9.039365049880731e-06 0.004502808606389821
1.982 6.658748540173323e-06 4.7623831572103514e-06 0.02566156401025115 1.420578297228816e-06 1.0144550729635826e-06 0.000427561073166411 2.766951461509398e-05 1.976667896076178e-05 0.01771685812282079 2.792434547309448e-05 1.9947216950679986e-05 0.01477746683985329 1.3901110425429429e-05 9.933017184747894e-06 0.022419327468460287 1.2956450446533962e-05 9.255354736619596e-06 0.0048118617824992665
1.992 6.30196086664183e-06 4.506094772892946e-06 0.024990105308541972 1.4968672266877737e-06 1.0692091639830035e-06 0.000417076657479663 2.595915004401309e-05 1.854495265544464e-05 0.01633878747883518 2.6288143338264296e-05 1.8778847601623015e-05 0.015277381658493551 1.3862963537329605e-05 9.905167328454082e-06 0.0213801404865296 1.3113509265989898e-05 9.36778581703244e-06 0.005102528366022879
2.002 5.9080251392887745e-06 4.223032377325198e-06 0.024312220594743115 1.5486192880708297e-06 1.106365501368682e-06 0.00040409833792612933 2.3816278148979578e-05 1.701418770063883e-05 0.015088343290091111 2.4200509852781138e-05 1.7287987706840872e-05 0.01564428759046586 1.3695852749605765e-05 9.785119922681093e-06 0.020364849565996834 1.311588733584858e-05 9.369670802791917e-06 0.005369622444030104
2.012 5.4821241332889795e-06 3.917025896363261e-06 0.023613858517699173 1.573148213085927e-06 1.1239853726895206e-06 0.00038858002345515153 2.1293660103803803e-05 1.5212068770786725e-05 0.013990296076926695 2.171570816212982e-05 1.5513366638787444e-05 0.015868526278056103 1.3394444555002417e-05 9.569116637885986e-06 0.019373229150945807 1.2957858442379765e-05 9.256900088215694e-06 0.005608570112845465
2.022 5.030970650432741e-06 3.593032563114859e-06 0.022879453563486637 1.5693582136807255e-06 1.1212874633679032e-06 0.00037089758975011796 1.8464800749103538e-05 1.3191120817718058e-05 0.013056129767035813 1.8910046739817102e-05 1.3509481185503212e-05 0.015944348397856932 1.2956891696953244e-05 9.255904998885975e-06 0.01840112390078078 1.263823019193583e-05 9.02862199488255e-06 0.005815550495145232
2.032 4.562891173361235e-06 3.2572162964343214e-06 0.022093902558360076 1.538165831391008e-06 1.0989474342632454e-06 0.00035185628862472183 1.5427164912613028e-05 1.1021001403851389e-05 0.012281373062468926 1.5885031566617326e-05 1.1348836070373953e-05 0.015870077954026337 1.2385317711127883e-05 8.847077118566092e-06 0.01744162205705945 1.216073989300681e-05 8.687512938479592e-06 0.005987538928321405
2.042 4.0876975852596095e-06 2.9168333768701634e-06 0.021244447496968986 1.4825934571863713e-06 1.0591615105681864e-06 0.00033254834158564546 1.2312174184836104e-05 8.795626159626465e-06 0.011645848935999984 1.2777052746039675e-05 9.128843074385436e-06 0.01564812554616327 1.168611144738426e-05 8.347260213887945e-06 0.016486623143670817 1.1534155306427663e-05 8.239839945705542e-06 0.006122287602620133
2.052 3.6161495703848782e-06 2.579779358213856e-06 0.02032223100900716 1.40750314246788e-06 1.0054491795154758e-06 0.000314111899413954 9.316636829192514e-06 6.6555982971013995e-06 0.011117385418984696 9.787022579081335e-06 6.992962614221988e-06 0.015284871480228186 1.0869903027585673e-05 7.764077075416826e-06 0.015528541848033343 1.077202250885205e-05 7.695279981794468e-06 0.006218290402030054
2.062 3.1591394139058735e-06 2.2539199036407317e-06 0.019323347581138496 1.3190474130496456e-06 9.422476712696225e-07 0.00029747599598410634 6.799454899061347e-06 4.857262851213808e-06 0.010657980582085565 7.2665398780513436e-06 5.192194633095276e-06 0.014790419150010468 9.951249380408168e-06 7.107909561640085e-06 0.014561849130048165 9.8920976785574e-06 7.066520628984314e-06 0.006274766645340518
2.072 2.7268944609456012e-06 1.946459873014096e-06 0.018249300967770905 1.2239392947661858e-06 8.743726596621674e-07 0.0002831612288938009 5.463650671109615e-06 3.9027417618176995e-06 0.010230362434877769 5.866676546516749e-06 4.191362297212267e-06 0.014178205513409814 8.948121537935066e-06 6.391538092249593e-06 0.013584197924721196 8.915558112232015e-06 6.368703853028789e-06 0.006291671261946525
2.082 2.328380389570892e-06 1.663515627396862e-06 0.01710688049179009 1.128634550807377e-06 8.06419321344316e-07 0.0002711711739740339 5.930781914546857e-06 4.236122016127995e-06 0.009803080766294148 6.180398731839818e-06 4.414361397747303e-06 0.013464458930625514 7.881269996351343e-06 5.629708742678523e-06 0.012596999626552566 7.866111261060663e-06 5.618791649845872e-06 0.006269712763458942
2.092 1.9708707130251772e-06 1.4098736285245244e-06 0.01590755749983322 1.038535350999234e-06 7.421935417121292e-07 0.00026099058560828203 7.601698847885588e-06 5.429531041557239e-06 0.009353313258864543 7.72643081801001e-06 5.518143618065097e-06 0.012667515132808116 6.773535037223769e-06 4.838665332125726e-06 0.011605454315750618 6.769130608516019e-06 4.83494341795491e-06 0.006210349372731131
2.102 1.6595447648790846e-06 1.1888163937408159e-06 0.014666551555743389 9.573653208149195e-07 6.84286428067133e-07 0.000251700763495723 9.594831620363361e-06 6.85317431204029e-06 0.008867562585895172 9.655123282339085e-06 6.895692266133349e-06 0.011807029962776093 5.649236747948932e-06 4.035731567012011e-06 0.010618134894809096 5.650983935154286e-06 4.0360256367133485e-06 0.006115741943154997
2.112 1.3970453462720124e-06 1.0019292804354016e-06 0.013401716188443696 8.868698073398918e-07 6.338930152863503e-07 0.00024219919624687762 1.1487411600061089e-05 8.205017183570757e-06 0.008340890101838031 1.1517058528107992e-05 8.225733268594553e-06 0.010903149388402115 4.533981668126873e-06 3.2391780049884443e-06 0.00964625862878819 4.538870008955842e-06 3.2414844935265815e-06 0.005988662179139863
2.122 1.1830706550227559e-06 8.489015328485127e-07 0.012132361822390237 8.269130694050325e-07 5.909064402972223e-07 0.0002314660430399259 1.3106524382474042e-05 9.361535478637672e-06 0.007775353155204744 1.3121527046077242e-05 9.371920224555926e-06 0.009975703703820865 3.455796946894195e-06 2.469025492414657e-06 0.008702765034222413 3.462027302264232e-06 2.4722028389730276e-06 0.00583237238819187
2.132 1.0141910946223194e-06 7.274230525210794e-07 0.010878096551195553 7.759071008712601e-07 5.542266031034961e-07 0.00021879170325825485 1.4378748901401115e-05 1.0270283136054578e-05 0.007178145958009982 1.4386660861862803e-05 1.027572356481692e-05 0.009043483409618408 2.4507124012863675e-06 1.7510179002957318e-06 0.007801290369132125 2.457396628377582e-06 1.754544803013737e-06 0.0056504982420678895
2.142 8.841340960463535e-07 6.333284138872831e-07 0.009657744285903965 7.314113649177152e-07 5.221706691148475e-07 0.00020389734863931116 1.5277674091278395e-05 1.0912394017289802e-05 0.006559763323983305 1.52820970227595e-05 1.0915435589569725e-05 0.008123636083818645 1.5866327626519007e-06 1.1336485777701765e-06 0.006955108907101787 1.5935027674107045e-06 1.1374262085472378e-06 0.005446908542743663
2.152 7.84705817175836e-07 5.611221658064325e-07 0.008488396411030033 6.907456045902754e-07 4.928857824390775e-07 0.00018693151853657608 1.580438536755905e-05 1.1288641434433962e-05 0.005932370028542764 1.5807037835270435e-05 1.1290481815177647e-05 0.007231205150391174 1.0602767204404686e-06 7.573730062298523e-07 0.006176100735248679 1.0665615905030125e-06 7.610771970782042e-07 0.005225604107996612
2.162 7.072210310037501e-07 5.048611668989831e-07 0.007384653981338215 6.51510816640999e-07 4.647013622268441e-07 0.00016837523223228707 1.597836701666114e-05 1.1412940249557582e-05 0.0053084648270137055 1.5980066836965947e-05 1.1414138402939606e-05 0.006378817675654626 1.182776521775842e-06 8.44622237652265e-07 0.005473795882549398 1.1860620422515304e-06 8.467777508162619e-07 0.0049906109103615495
2.172 6.439415832883846e-07 4.591172920659151e-07 0.006358107550995128 6.119480142243871e-07 4.363767014385455e-07 0.000148909971818488 1.5831967222342025e-05 1.1308394385247181e-05 0.0046998646486967315 1.58331080151652e-05 1.1309213234974931e-05 0.0055765190898167975 1.6989881007241736e-06 1.2133390114295277e-06 0.004854535561238042 1.700299123029239e-06 1.214327993517326e-06 0.004745874017372621
2.182 5.889826563827286e-07 4.1965170043452023e-07 0.005417076079480317 5.710896441458094e-07 4.07211641379532e-07 0.0001292950166353653 1.5406238555287636e-05 1.1004326354737244e-05 0.004116993373341846 1.5407019642675493e-05 1.1004896557244942e-05 0.0048317455826037215 2.268346608385645e-06 1.6200750785360452e-06 0.00432080105576373 2.2689168135487205e-06 1.620573924051577e-06 0.004495155382603016
2.192 5.385121941841923e-07 3.836267908147881e-07 0.004566592469421828 5.28712533935343e-07 3.770225752563192e-07 0.00011027745412671545 1.4747454567466973e-05 1.0533788869665245e-05 0.00356843701915857 1.4747988164812248e-05 1.0534183886057983e-05 0.004149418120503415 2.789201249987007e-06 1.9921635097708447e-06 0.0038708080953160084 2.7894801367366972e-06 1.9924399546828475e-06 0.0042419440206566145
2.202 4.90450463944104e-07 3.4945086852459876e-07 0.0038085939547290795 4.851647807325699e-07 3.4602985137386565e-07 9.253636593096594e-05 1.3904113547840517e-05 9.931423882654094e-06 0.003060719182538388 1.3904471881150704e-05 9.931692027566189e-06 0.0035321357760778735 3.234269761910462e-06 2.3101080845112486e-06 0.0034985310162464873 3.234420421707636e-06 2.3102697497719845e-06 0.003989387539429649
2.212 4.439837650043919e-07 3.164607347255766e-07 0.003142260005895679 4.411601983043865e-07 3.147190447197323e-07 7.664986184075445e-05 1.2924408579492346e-05 9.231654799573465e-06 0.002598251919020938 1.29246431401312e-05 9.231831675376006e-06 0.002980441783242268 3.5967386849475062e-06 2.5690424898311826e-06 0.0031943264579489387 3.5968261500130733e-06 2.5691391038628447e-06 0.003740249599256821
2.222 3.9910354462117506e-07 2.8459895558141047e-07 0.0025644399826368156 3.976016789967637e-07 2.8371838502607175e-07 6.306792862878754e-05 1.1854178860968735e-05 8.467222993437316e-06 0.002183422590840528 1.1854327909367525e-05 8.467335903094067e-06 0.0024931346679567252 3.877442871236031e-06 2.769565063305395e-06 0.0029461812956556896 3.87749581184299e-06 2.769622785023394e-06 0.003496891842218421
2.232 3.562450781306672e-07 2.541506680537274e-07 0.0020701224110216557 3.554456433640568e-07 2.537019875565128e-07 5.2072093665307476e-05 1.0735344675666133e-05 7.668070330210204e-06 0.001816782662375341 1.073543646884512e-05 7.66813995985845e-06 0.0020675990404100445 4.080872326370205e-06 2.9148847823171824e-06 0.002741343386291964 4.080904841601356e-06 2.914918762997839e-06 0.0032612745685477182
2.242 3.160206715269718e-07 2.2554491667630452e-07 0.0016529105777139995 3.1559267535429975e-07 2.2531010962843293e-07 4.3711049563120625e-05 9.604805542159052e-06 6.860552757857242e-06 0.0014973082887761839 9.604860318560347e-06 6.860594217255414e-06 0.0017001351394450794 4.213504599872895e-06 3.0096299114079685e-06 0.0025678949955966774 4.213524450798178e-06 3.0096494414634173e-06 0.003034969397394639
2.252 2.7902650649647487e-07 1.9920955071039905e-07 0.00130548008347348 2.787947631369508e-07 1.9908095516564976e-07 3.773859495098557e-05 8.493763366707663e-06 6.066957299036036e-06 0.0012227048972267573 8.493795050471433e-06 6.066981136188685e-06 0.0013862715079287155 4.282911234718606e-06 3.0592099808024473e-06 0.002415868291623714 4.282923116924758e-06 3.0592208811122273e-06 0.0028191786968876638
2.262 2.4571629864610294e-07 1.754756492489116e-07 0.001020001258020427 2.455886560354189e-07 1.754012513757397e-07 3.3634774600010175e-05 7.427422599148686e-06 5.305287945389194e-06 0.0009897298106260042 7.427440373141139e-06 5.305301184966307e-06 0.0011210500402916634 4.297183222745731e-06 3.069405579574428e-06 0.0022777400505421355 4.2971901403262495e-06 3.069411475725217e-06 0.002614759075377932
2.272 2.1634324342046824e-07 1.545321859474695e-07 0.0007885135786677679 2.1627143251419945e-07 1.5448705761465472e-07 3.076341751521271e-05 6.425014709378276e-06 4.589282845335706e-06 0.000794509396490292 6.425024384293437e-06 4.589289953593573e-06 0.0008992765178592811 4.2645179593861784e-06 3.046073300163065e-06 0.0021483892848612835 4.264521862009848e-06 3.046076394500465e-06 0.0024222482918321068
2.282 1.9096130591341236e-07 1.3642432692039267e-07 0.0006032421317690525 1.9092006601444254e-07 1.3639625316835695e-07 2.857831174513165e-05 5.500091475016167e-06 3.928623322564592e-06 0.000632830881498653 5.50009658607591e-06 3.928627014652515e-06 0.0007157326591303606 4.192906962473928e-06 2.99492250739098e-06 0.0020247230000273067 4.192909094949051e-06 2.994924089292046e-06 0.002241895941203819
2.292 1.6945970020861157e-07 1.2107690835397735e-07 0.00045684916330465534 1.694357014752124e-07 1.2105946645199626e-07 2.6736256673362533e-05 4.661029090098749e-06 3.329293523322785e-06 0.0005003938924103597 4.661031709845131e-06 3.329295380245874e-06 0.000565347976453153 4.089899811386162e-06 2.921346538446651e-06 0.001905171748255021 4.089900941919204e-06 2.921347331370156e-06 0.0020736982487842685
2.302 1.515988564784684e-07 1.0832061892762686e-07 0.0003426175416788253 1.5158488623517833e-07 1.0831003511847563e-07 2.5085925368878645e-05 3.911683350973283e-06 2.794048166165463e-06 0.0003930125108303383 3.9116846525941335e-06 2.7940490712863514e-06 0.0004433316537265979 3.962433775892323e-06 2.8303009183004036e-06 0.0017891938095352408 3.962434359283086e-06 2.8303013111113798e-06 0.001917436649330971
2.312 1.3703035274492676e-07 9.790785111528421e-08 0.00025456736225901416 1.3702233629908492e-07 9.790167107274504e-08 2.3594766256370798e-05 3.252136392026128e-06 2.3229459118152383e-06 0.0003067644488161596 3.2521370177263135e-06 2.322946339637825e-06 0.00034526637908318015 3.8167230003081775e-06 2.726224238953008e-06 0.0016768597802188166 3.816723294524929e-06 2.7262244327501387e-06 0.0017727189696980117
2.322 1.2530837782589682e-07 8.952241719440658e-08 0.00018751132540009284 1.2530390020366873e-07 8.951897126674535e-08 2.2274835010167124e-05 2.679478623400295e-06 1.913908050980708e-06 0.0002380891383782171 2.6794789134655606e-06 1.9139082470386823e-06 0.0002671675482522446 3.6582011475638906e-06 2.61299731737369e-06 0.0015685410725913842 3.6582012931836036e-06 2.612997413071802e-06 0.0016390213290624904
2.332 1.1591473987575864e-07 8.279774532612149e-08 0.00013705815308658777 1.1591232550907502e-07 8.279591397559079e-08 2.1135181172816895e-05 2.1885759594354743e-06 1.5632667632835622e-06 0.0001838405245069429 2.1885760884208866e-06 1.5632668502345089e-06 0.00020551238373443288 3.491509848186268e-06 2.493935108909852e-06 0.00146469813694588 3.491509919166774e-06 2.4939351562408826e-06 0.0015157285337397534
2.342 1.0830881088382757e-07 7.735157508628195e-08 9.957553262860288e-05 1.0830755872953716e-07 7.73506452332085e-08 2.016422452220909e-05 1.772781673496093e-06 1.2662738096656252e-06 0.00014130286848364996 1.7727817280252704e-06 1.2662738468085832e-06 0.00015724419682263608 3.320523757761676e-06 2.3718047576195225e-06 0.001365751501617465 3.3205237919156373e-06 2.371804780985758e-06 0.0014021708425822046
2.352 1.0198991435995578e-07 7.2829135479776e-08 7.212442929647313e-05 1.0198928975326192e-07 7.282868215602168e-08 1.9333071554797853e-05 1.4245632727107088e-06 1.0175484514969715e-06 0.00010817889533219954 1.4245632942773755e-06 1.0175484666166314e-06 0.00011975723722987916 3.148402355110124e-06 2.2488627035455092e-06 0.0012720150523329943 3.1484023713399842e-06 2.2488627149825597e-06 0.0012976554518971614
2.362 9.654797968019528e-08 6.893855164751299e-08 5.237468079759494e-05 9.654767934325216e-08 6.893833814022513e-08 1.8606934021340666e-05 1.1360263921263926e-06 8.114517195498035e-07 8.255937327523914e-05 1.136026399857323e-06 8.114517252888107e-07 9.086739246067924e-05 2.977659003585039e-06 2.1269040641028165e-06 0.0011836720949309132 2.9776590111986593e-06 2.126904069616535e-06 0.0012014917448908828
2.372 9.168695800984351e-08 6.546771732998483e-08 3.850723178565139e-05 9.168681834934881e-08 6.546761959791083e-08 1.7954901422770376e-05 8.993286413653295e-07 6.423819970303332e-07 6.288204489813786e-05 8.993286436851453e-07 6.423819989614969e-07 6.877352045987003e-05 2.810239017032892e-06 2.007318392803999e-06 0.0011007780387728746 2.810239020553513e-06 2.00731839540596e-06 0.0011130100907509142
2.382 8.722114246065144e-08 6.228237692675021e-08 2.910274856379239e-05 8.722107944765622e-08 6.228233322972073e-08 1.7354360930711734e-05 7.069856252922531e-07 5.049935329619693e-07 4.7886114234404476e-05 7.069856257069792e-07 5.049935334536211e-07 5.2013513161352405e-05 2.6476001385961402e-06 1.8911471200062592e-06 0.0010232774798067728 2.647600140194639e-06 1.8911471212009924e-06 0.0010315746118244637
2.392 8.305385112663596e-08 5.9311663501822284e-08 2.3019343448211932e-05 8.305382345541119e-08 5.931164434942088e-08 1.6790948624902413e-05 5.52078402858709e-07 3.943445364275812e-07 3.656653266722039e-05 5.520784027236673e-07 3.943445364432239e-07 3.941832153485988e-05 2.490790613411094e-06 1.7791392535682202e-06 0.0009510272132849454 2.4907906141207128e-06 1.779139254103075e-06 0.0009565907752797641
2.402 7.914922846542972e-08 5.652847428256057e-08 1.9289602192311364e-05 7.914921660859736e-08 5.6528466035429216e-08 1.6256439177573057e-05 4.2837626841722216e-07 3.0598479636986363e-07 2.81303033746559e-05 4.283762682012788e-07 3.059847962684534e-07 3.0066076784700807e-05 2.340521669192462e-06 1.6718030835431538e-06 0.0008838198505876504 2.340521669500627e-06 1.6718030837746528e-06 0.0008875088863740525
2.412 7.550535056714209e-08 5.3930477764159314e-08 1.7091767679092935e-05 7.550534560207886e-08 5.393047426902217e-08 1.5746438742271993e-05 3.303910621284853e-07 2.359944195856159e-07 2.1955111465386182e-05 3.3039106195764816e-07 2.3599441948523153e-07 2.323709335857237e-05 2.197232571039473e-06 1.5694525974787719e-06 0.0008214051046350253 2.197232571167397e-06 1.5694525975750234e-06 0.0008238245920266212
2.422 7.213345388586973e-08 5.1525274753151436e-08 1.5791483846577118e-05 7.213345185095635e-08 5.152527328994382e-08 1.525867844453165e-05 2.533795515729086e-07 1.8098550766009647e-07 1.7549395683129864e-05 2.533795514619129e-07 1.8098550758916532e-07 1.8369353576497826e-05 2.061147442840196e-06 1.4722480369696224e-06 0.0007635074636208973 2.0611474428895976e-06 1.4722480370083275e-06 0.0007650773994250814
2.432 6.904497200406328e-08 4.9321021468556463e-08 1.4968326924050106e-05 6.904497118813427e-08 4.932102086038825e-08 1.4791968437589022e-05 1.933092668961937e-07 1.380777568214446e-07 1.4514180293734608e-05 1.9330926683065047e-07 1.3807775677727247e-07 1.5014704182158672e-05 1.932323771096328e-06 1.3802305359228179e-06 0.0007098400063004888 1.9323237711130235e-06 1.3802305359367308e-06 0.0007108480330547529
2.442 6.624555445460684e-08 4.732200454851189e-08 1.4381629425460422e-05 6.624555413408825e-08 4.7322004291449525e-08 1.4345603438859644e-05 1.4680105129549921e-07 1.048574445574585e-07 1.2511944885752556e-05 1.468010512594121e-07 1.0485744453213391e-07 1.2800696947837446e-05 1.8106929837618614e-06 1.2933511156161423e-06 0.0006601146748449322 1.8106929837667827e-06 1.2933511156201187e-06 0.0006607552449440378
2.452 6.373378031402045e-08 4.5527580732972504e-08 1.3908456903103163e-05 6.373378019012306e-08 4.552758061665225e-08 1.3919023034580909e-05 1.1105898569725586e-07 7.932740675922298e-08 1.1251733797709847e-05 1.1105898567768765e-07 7.93274067454032e-08 1.1408622062721258e-05 1.696093784755718e-06 1.2114945154590667e-06 0.0006140495635300374 1.6960937847559253e-06 1.211494515459261e-06 0.0006144524936018539
2.462 6.150205671330636e-08 4.3932709852976694e-08 1.349114993461408e-05 6.150205666949764e-08 4.39327097905945e-08 1.351161956073155e-05 8.379567536084082e-08 5.985370167909468e-08 1.0492188991191573e-05 8.379567534984694e-08 5.985370167141836e-08 1.0572786012712138e-05 1.5882990738638985e-06 1.1344984447838265e-06 0.0005713738299380731 1.5882990738611234e-06 1.1344984447824827e-06 0.0005716247395295107
2.472 5.95379142721375e-08 4.2528809424994174e-08 1.3104466989177678e-05 5.953791425781845e-08 4.2528809382935613e-08 1.3122648637326146e-05 6.315844242435984e-08 4.51129140596967e-08 1.0049652347705605e-05 6.315844241751186e-08 4.511291405556092e-08 1.0089124222920275e-05 1.4870373321639852e-06 1.0621688792061494e-06 0.0005318307836764007 1.487037332159666e-06 1.0621688792044937e-06 0.0005319854793055617
2.482 5.7824948891050186e-08 4.130439217819879e-08 1.2737982720559939e-05 5.782494888635812e-08 4.1304392143984176e-08 1.2751216935848915e-05 4.7659929969378543e-08 3.404260043257886e-08 9.797479783157173e-06 4.765992996565347e-08 3.404260043037238e-08 9.816069902735309e-06 1.3920093313924099e-06 9.942920114759136e-07 0.0004951796170514276 1.3920093313890554e-06 9.942920114739377e-07 0.0004952740564252216
2.492 5.634344991445384e-08 4.0245508486785524e-08 1.2387531136876217e-05 5.634344991170486e-08 4.0245508453772296e-08 1.2396320476737429e-05 3.611507907053825e-08 2.5796276012843478e-08 9.655357742749498e-06 3.611507906651419e-08 2.5796276011090408e-08 9.663839020734827e-06 1.3029009622552438e-06 9.306434236979702e-07 0.000461196147282166 1.3029009622498982e-06 9.306434236954181e-07 0.00046125323936165003
2.502 5.5071055934739316e-08 3.933622878984748e-08 1.2051359234657018e-05 5.507105593534963e-08 3.933622875699277e-08 1.2056905416511323e-05 2.7585428947274717e-08 1.970362383295026e-08 9.575335969219007e-06 2.7585428945302933e-08 1.9703623831845704e-08 9.579105959346651e-06 1.219392890762508e-06 8.709949878786701e-07 0.0004296728565332387 1.2193928907572584e-06 8.709949878760499e-07 0.000429707036545731
2.512 5.3983682113750304e-08 3.855933085894537e-08 1.1728537822381862e-05 5.398368211271347e-08 3.8559330824981524e-08 1.1731928813638072e-05 2.1331202672073484e-08 1.5236259177922055e-08 9.529894013854815e-06 2.133120266999355e-08 1.5236259177048257e-08 9.53153496650267e-06 1.14116765745568e-06 8.151199353213407e-07 0.00040041844873797217 1.141167657449761e-06 8.151199353187319e-07 0.0004004387144059067
2.522 5.3056707794724804e-08 3.789717538869556e-08 1.1418376309112758e-05 5.305670779362728e-08 3.7897175354376276e-08 1.1420406384363144e-05 1.6771534675086903e-08 1.197930757522782e-08 9.50361686095055e-06 1.677153467352876e-08 1.1979307574900888e-08 9.504319682728806e-06 1.0679147430187577e-06 7.627964705674853e-07 0.0003732570897237304 1.0679147430116789e-06 7.627964705647967e-07 0.00037326898992671894
2.532 5.2266221444662804e-08 3.7332618718590504e-08 1.1120246207171958e-05 5.2266221444408304e-08 3.733261868348882e-08 1.112144300397717e-05 1.3453054510292232e-08 9.608952839701862e-09 9.487991591878522e-06 1.3453054511786176e-08 9.60895283971779e-09 9.488289265606605e-06 9.993340392129649e-07 7.138102449307947e-07 0.0003480274564615517 9.993340392087197e-07 7.13810244928106e-07 0.0003480343773145884
2.542 5.159007834498216e-08 3.6849784754513616e-08 1.0833550342056147e-05 5.1590078343971205e-08 3.6849784718728334e-08 1.083424716281344e-05 1.102627689422801e-08 7.875566545029871e-09 9.478349723835118e-06 1.102627689543877e-08 7.875566545384743e-09 9.478474993801041e-06 9.351380895431089e-07 6.67955951257699e-07 0.00032458168926084464 9.351380895364882e-07 6.679559512550089e-07 0.00032458567564946976
2.552 5.100860964926227e-08 3.643458029432115e-08 1.055773166140151e-05 5.100860964858432e-08 3.64345802579418e-08 1.0558132895578793e-05 9.227833478281185e-09 6.591017939995695e-09 9.472133758665941e-06 9.227833481010692e-09 6.591017940672359e-09 9.47218634071252e-06 8.750533972216297e-07 6.250382536535768e-07 0.00030278431513762916 8.750533972150252e-07 6.250382536508869e-07 0.0003027865892630706
2.562 5.050494740776912e-08 3.60749296655351e-08 1.0292284484753311e-05 5.050494740658522e-08 3.607492962864224e-08 1.0292513085220121e-05 7.865630949958986e-09 5.618079655451762e-09 9.46793567186539e-06 7.86563095360505e-09 5.618079656424037e-09 9.467957734169963e-06 8.18821042534416e-07 5.848722251099872e-07 0.0002825111900036723 8.188210425285225e-07 5.848722251072975e-07 0.0002825124748825184
2.572 5.006502900174213e-08 3.576077620225986e-08 1.0036758737155517e-05 5.006502899979278e-08 3.576077616492512e-08 1.0036887631614657e-05 6.804728211652472e-09 4.860348522005417e-09 9.464971009374489e-06 6.804728215626731e-09 4.860348523243251e-09 9.46498026352074e-06 7.661968018377394e-07 5.472834308730241e-07 0.00026364849089059803 7.661968018319757e-07 5.472834308703343e-07 0.0002636492098762257
2.582 4.967738720662231e-08 3.5483928349522315e-08 9.790757358726397e-06 4.967738720431415e-08 3.5483928311808967e-08 9.790829289184835e-06 5.953584400754964e-09 4.2524278206018e-09 9.462793895243831e-06 5.953584404990194e-09 4.252427822075232e-09 9.462797770408533e-06 7.169509201998248e-07 5.121077659164395e-07 0.0002460917766277192 7.16950920192892e-07 5.121077659137506e-07 0.0002460921750884311
2.592 4.93328267739964e-08 3.523782424867429e-08 9.553929518733258e-06 4.9332826772107404e-08 3.523782421063792e-08 9.553969254234836e-06 5.251655925318542e-09 3.751069226061778e-09 9.461143460283591e-06 5.251655930931386e-09 3.751069227742741e-09 9.461145078222356e-06 6.7086765462511e-07 4.791911291948314e-07 0.00022974512582144607 6.708676546195453e-07 4.791911291921435e-07 0.0002297453445246663
2.602 4.902406065662813e-08 3.5017267930480685e-08 9.325962117340036e-06 4.902406065498745e-08 3.501726789216975e-08 9.325983850985393e-06 4.659348130788334e-09 3.3279937550652167e-09 9.45986124587967e-06 4.65934813732385e-09 3.3279937569276382e-09 9.45986192036039e-06 6.277446744706461e-07 4.483889966200631e-07 0.00021452035419472932 6.277446744655033e-07 4.483889966173759e-07 0.00021452047307960143
2.612 4.874535033433318e-08 3.48181696376171e-08 9.106571239154722e-06 4.874535033224269e-08 3.481816959907364e-08 9.106583012444946e-06 4.150637561870634e-09 2.964619107485951e-09 9.458846670180067e-06 4.1506375684831495e-09 2.9646191095050193e-09 9.458846952949517e-06 5.873923837390287e-07 4.1956593855430776e-07 0.00020033630887882154 5.873923837348418e-07 4.195659385516228e-07 0.00020033637288138326
2.622 4.8492175807557355e-08 3.463730829291182e-08 8.895494419949745e-06 4.8492175805552e-08 3.463730825417198e-08 8.895500738230848e-06 3.708058308201251e-09 2.6484762275952217e-09 9.45803282627549e-06 3.708058315352143e-09 2.6484762297464223e-09 9.458032947339652e-06 5.496332100715319e-07 3.925951130142529e-07 0.00018711823457886385 5.496332100672054e-07 3.9259511301157006e-07 0.00018711826870327573
2.632 4.826094850070463e-08 3.447212574811586e-08 8.692484043957173e-06 4.8260948498635956e-08 3.4472125709210604e-08 8.692487403951977e-06 3.3194806311646595e-09 2.3709064281682673e-09 9.457373145169182e-06 3.3194806385718617e-09 2.3709064304266673e-09 9.457373199294663e-06 5.143008908103387e-07 3.673577568711511e-07 0.00017479720520457786 5.143008908054172e-07 3.673577568684703e-07 0.00017479722322345586
2.642 4.804877433223436e-08 3.4320557561016207e-08 8.497301893308743e-06 4.804877432960927e-08 3.4320557521971925e-08 8.497303664153058e-06 2.976117576854999e-09 2.125636822517933e-09 9.456833894856017e-06 2.9761175838920786e-09 2.125636824857806e-09 9.456833920656498e-06 4.812397761055815e-07 3.437426885226421e-07 0.00016330961415329416 4.812397760999805e-07 3.4374268851996313e-07 0.00016330962357614617
2.652 4.785326721282751e-08 3.418090022167615e-08 8.309714806395957e-06 4.785326721075189e-08 3.418090018251517e-08 8.309715731397058e-06 2.6713185654435466e-09 1.9079186177644797e-09 9.456389850999977e-06 2.6713185734642356e-09 1.907918620159319e-09 9.456389864194983e-06 4.503041606481285e-07 3.2164583082082955e-07 0.00015259671659565357 4.50304160643803e-07 3.216458308181535e-07 0.00015259672147572754
2.662 4.76724090731381e-08 3.4051711687303626e-08 8.129491410470478e-06 4.767240907094901e-08 3.40517116480448e-08 8.129491889312693e-06 2.3998460956314637e-09 1.7140106478758824e-09 9.456021710935664e-06 2.399846103755055e-09 1.7140106502986424e-09 9.456021718076802e-06 4.213576505267844e-07 3.0096975879460446e-07 0.00014260421760997722 4.2135765052200905e-07 3.009697587919307e-07 0.00014260422011295063
2.672 4.7504448848658546e-08 3.3931739960119616e-08 7.956399931860503e-06 4.750444884583721e-08 3.393173992077879e-08 7.95640017748373e-06 2.1574402453848207e-09 1.5408690338716537e-09 9.455714478575257e-06 2.157440252905211e-09 1.540869036295181e-09 9.45571448256301e-06 3.9427256784234625e-07 2.816232740958084e-07 0.00013328190065748212 3.942725678374764e-07 2.8162327409313733e-07 0.00013328190192883962
2.682 4.7347832643700836e-08 3.3819873634894185e-08 7.790207075736426e-06 4.734783264078578e-08 3.3819873595484613e-08 7.790207200550462e-06 1.9405519103281834e-09 1.3859571430115178e-09 9.455456398874323e-06 1.9405519179073904e-09 1.385957145409041e-09 9.455456401117017e-06 3.6892939277130203e-07 2.6352100614707215e-07 0.0001245832915789558 3.6892939276644737e-07 2.635210061444032e-07 0.0001245832922184825
2.692 4.720115761509363e-08 3.3715109306303425e-08 7.630677912380441e-06 4.7201157612061595e-08 3.371510926683617e-08 7.630677975197662e-06 1.7461745339881635e-09 1.2471258280992424e-09 9.455238207085659e-06 1.7461745415749218e-09 1.247125830444806e-09 9.45523820833458e-06 3.452162423697287e-07 2.4658303953243103e-07 0.00011646535396481974 3.4521624236476446e-07 2.4658303952976446e-07 0.00011646535428340087
2.702 4.706314335445223e-08 3.361653135564431e-08 7.477576629646322e-06 4.706314335177664e-08 3.361653131612848e-08 7.47757666095282e-06 1.571732477964509e-09 1.1225340562163271e-09 9.455052567418556e-06 1.5717324861621318e-09 1.1225340584851564e-09 9.455052568100723e-06 3.230283837516955e-07 2.307345660748832e-07 0.00010888821234001184 3.2302838374641116e-07 2.3073456607221842e-07 0.0001088882124971753
2.712 4.693261578176486e-08 3.352330047111239e-08 7.330667924927286e-06 4.693261577907413e-08 3.352330043155564e-08 7.330667940372606e-06 1.4150026301513587e-09 1.0105929757071437e-09 9.454893635377433e-06 1.4150026384428236e-09 1.0105929778758762e-09 9.45489363574134e-06 3.0226777934546806e-07 2.1590555975140032e-07 0.0001018149001497411 3.0226777934049127e-07 2.15905559748737e-07 0.00010181490022652033
2.722 4.680849935064932e-08 3.34346480915334e-08 7.189718761488203e-06 4.680849934769728e-08 3.343464805194217e-08 7.189718769030891e-06 1.2740557047717358e-09 9.099241052282444e-10 9.454756716657512e-06 1.2740557128182337e-09 9.099241072750232e-10 9.454756716846923e-06 2.8284266171819455e-07 2.0203047299052343e-07 9.521112997342945e-05 2.828426617131812e-07 2.0203047298786145e-07 9.521113001057471e-05
2.732 4.668981410398323e-08 3.3349874217502864e-08 7.054500194848415e-06 4.6689814100992734e-08 3.334987417788228e-08 7.054500198492823e-06 1.147209913186744e-09 8.193260426805043e-10 9.454638004408017e-06 1.1472099212832107e-09 8.19326044584959e-10 9.454638004504286e-06 2.6466713590097845e-07 1.8904795254003988e-07 8.904508376338146e-05 2.64667135895498e-07 1.8904795253737893e-07 8.90450837811775e-05
2.742 4.657567460966699e-08 3.326834652748127e-08 6.924789029612655e-06 4.6575674606621434e-08 3.326834648783579e-08 6.924789031356373e-06 1.0329929019699654e-09 7.377472751893201e-10 9.454534386200925e-06 1.032992910073652e-09 7.377472769324719e-10 9.454534386248784e-06 2.476608071803859e-07 1.7690057369551052e-07 8.328722120333972e-05 2.47660807175021e-07 1.7690057369284994e-07 8.32872212117825e-05
2.752 4.646528928217181e-08 3.3189499829608246e-08 6.800369116535831e-06 4.646528927909042e-08 3.31894997899414e-08 6.800369117359603e-06 9.301101863809991e-10 6.64263427196536e-10 9.45444330879858e-06 9.301101945003225e-10 6.642634287606147e-10 9.454443308821912e-06 2.3174843255367592e-07 1.6553459136486437e-07 7.791010451345618e-05 2.3174843254841516e-07 1.6553459136220405e-07 7.79101045174227e-05
2.762 4.635795900752877e-08 3.3112834993686465e-08 6.681032196126541e-06 4.6357959004188446e-08 3.311283495400136e-08 6.681032196512272e-06 8.374188116206779e-10 5.980584462020975e-10 9.454362684617363e-06 8.374188194496098e-10 5.980584475703775e-10 9.454362684628532e-06 2.1685959409750676e-07 1.548997068602286e-07 7.288823821089008e-05 2.1685959409201505e-07 1.5489970685756793e-07 7.288823821273525e-05
2.772 4.625307449769105e-08 3.303791698221848e-08 6.566578288250871e-06 4.62530744943191e-08 3.303791694251763e-08 6.5665782884298455e-06 7.539055949089493e-10 5.384089102559111e-10 9.454290819930496e-06 7.539056027520235e-10 5.384089114125046e-10 9.454290819935763e-06 2.0292839282009936e-07 1.4494884925133124e-07 6.819792247936405e-05 2.0292839281461323e-07 1.4494884924866989e-07 6.819792248021412e-05
2.782 4.615011228700574e-08 3.296437205544375e-08 6.4568156960151135e-06 4.615011228360528e-08 3.296437201572923e-08 6.456815696097207e-06 6.786693576650557e-10 4.846713595806359e-10 9.454226353783457e-06 6.78669365521432e-10 4.846713605103261e-10 9.45422635378591e-06 1.8989316188218057e-07 1.3563797061199606e-07 6.381711891338819e-05 1.8989316187670003e-07 1.3563797060933357e-07 6.381711891377587e-05
2.792 4.60486295756463e-08 3.2891884020183283e-08 6.3515607368988055e-06 4.604862957222016e-08 3.289188398045686e-08 6.3515607369359004e-06 6.109062866805683e-10 4.362717565413531e-10 9.454168195548993e-06 6.109062945498368e-10 4.362717572294236e-10 9.454168195550125e-06 1.776961977652171e-07 1.2692585399387487e-07 5.972532749721992e-05 1.7769619775974205e-07 1.269258539912111e-07 5.972532749739539e-05
2.802 4.594825810985663e-08 3.282018987159172e-08 6.250637320512244e-06 4.594825810640726e-08 3.2820189831854967e-08 6.2506373205293064e-06 5.498979725726648e-10 3.9269703869953523e-10 9.45411546217877e-06 5.498979804548289e-10 3.926970391316354e-10 9.454115462179285e-06 1.662835081165903e-07 1.1877393329644082e-07 5.5903473767620665e-05 1.6628350811112024e-07 1.1877393329377511e-07 5.5903473767699615e-05
2.812 4.584869720158511e-08 3.274907481883362e-08 6.1538764721014625e-06 4.5848697198114775e-08 3.274907477908777e-08 6.153876472109119e-06 4.950015569270024e-10 3.5348803750537883e-10 9.454067418546185e-06 4.950015648225053e-10 3.534880376673295e-10 9.454067418546418e-06 1.5560457562995782e-07 1.1114612472931946e-07 5.233380519723277e-05 1.556045756244926e-07 1.1114612472665168e-07 5.233380519726791e-05
2.822 4.574970633884679e-08 3.2678367045158024e-08 6.061115863117015e-06 4.57497063353575e-08 3.2678367005404174e-08 6.0611158631186176e-06 4.4564121899440855e-10 3.182334138551184e-10 9.454023432225239e-06 4.456412269041399e-10 3.1823341373277167e-10 9.454023432225344e-06 1.4561213661296657e-07 1.0400866849489897e-07 4.899979590931907e-05 1.4561213660750607e-07 1.0400866849222875e-07 4.8999795909334475e-05
2.832 4.565109741596033e-08 3.260793214873793e-08 5.9721993849671884e-06 4.5651097412453804e-08 3.2607932108977e-08 5.972199384968333e-06 4.0130092307086146e-10 2.865645700980988e-10 9.453982945562775e-06 4.0130093099611117e-10 2.8656456967724837e-10 9.453982945562822e-06 1.3626197322090184e-07 9.732998041381517e-08 4.5886058922790245e-05 1.3626197321544594e-07 9.732998041114202e-08 4.588605892279677e-05
2.842 4.5552727293013035e-08 3.2537667854122884e-08 5.886976764558284e-06 4.555272728949096e-08 3.253766781435576e-08 5.886976764558851e-06 3.6151788475200835e-10 2.581509083745521e-10 9.45394546770324e-06 3.6151789269437217e-10 2.5815090764078474e-10 9.453945467703261e-06 1.2751271878328768e-07 9.108051291959922e-08 4.2978265213628295e-05 1.2751271877783612e-07 9.108051291692298e-08 4.2978265213631046e-05
2.852 4.5454490521142184e-08 3.24674988169059e-08 5.805303221960426e-06 4.545449051760603e-08 3.246749877713327e-08 5.805303221960686e-06 3.2587674514363644e-10 2.326957174133567e-10 9.453910578835887e-06 3.2587675310477504e-10 2.3269571635205594e-10 9.453910578835896e-06 1.193256752294066e-07 8.523262459252933e-08 4.026306894728931e-05 1.1932567522395912e-07 8.523262458984966e-08 4.026306894729049e-05
2.862 4.535631259318077e-08 3.2397371801878704e-08 5.727039158954423e-06 4.5356312589631823e-08 3.239737176210116e-08 5.727039158954532e-06 2.9400437853069535e-10 2.0993244710493085e-10 9.453877937767784e-06 2.9400438651198417e-10 2.0993244570138032e-10 9.453877937767787e-06 1.1166464188873993e-07 7.976045783423072e-08 3.772803831931379e-05 1.1166464188329642e-07 7.976045783154746e-08 3.772803831931429e-05
2.872 4.525814392161629e-08 3.232725139756116e-08 5.6520498764820536e-06 4.525814391805569e-08 3.232725135777925e-08 5.6520498764821e-06 2.6556517133490096e-10 1.896213817180103e-10 9.453847280519102e-06 2.655651793369056e-10 1.8962137995762564e-10 9.453847280519104e-06 1.0449575482546994e-07 7.463982414917414e-08 3.536159150422039e-05 1.0449575482002999e-07 7.463982414648702e-08 3.53615915042206e-05
2.882 4.515995445414355e-08 3.225711610208131e-08 5.580205320693176e-06 4.515995445057248e-08 3.225711606229557e-08 5.580205320693195e-06 2.402568264737424e-10 1.7154663143302426e-10 9.453818404935744e-06 2.4025683449553586e-10 1.7154662930177558e-10 9.453818404935746e-06 9.778733641960526e-08 6.984809665569614e-08 3.315293725949327e-05 9.778733641416891e-08 6.984809665300467e-08 3.3152937259493355e-05
2.892 4.506172895620422e-08 3.2186955064140397e-08 5.511379852542363e-06 4.506172895262367e-08 3.218695502435125e-08 5.511379852542372e-06 2.1780653934172586e-10 1.5551334467595174e-10 9.453791142929544e-06 2.178065473800871e-10 1.5551334216110714e-10 9.453791142929544e-06 9.150975417798544e-08 6.536410931852734e-08 3.1092019791081175e-05 9.150975417255238e-08 6.53641093158313e-08 3.109201979108121e-05
2.902 4.496346320308616e-08 3.2116765248414504e-08 5.445452045425039e-06 4.4963463199496954e-08 3.211676520862227e-08 5.445452045425042e-06 1.9796761962659786e-10 1.4134532438962016e-10 9.453765330067815e-06 1.9796762767518876e-10 1.4134532148069362e-10 9.453765330067813e-06 8.563528867588468e-08 6.11680625509391e-08 2.9169467510617155e-05 8.563528867045482e-08 6.116806254823825e-08 2.916946751061717e-05
2.912 4.486516066953293e-08 3.204654915541112e-08 5.3823045010967644e-06 4.486516066593591e-08 3.204654911561616e-08 5.382304501096766e-06 1.805160971781537e-10 1.2888263168796772e-10 9.453740785359203e-06 1.805161052266618e-10 1.2888262837799767e-10 9.453740785359203e-06 8.013800971512601e-08 5.724143472304739e-08 2.7376545346389385e-05 8.013800970969916e-08 5.724143472034154e-08 2.7376545346389388e-05
2.922 4.4766830057654335e-08 3.19763130074248e-08 5.321823678543078e-06 4.4766830054050256e-08 3.197631296762739e-08 5.321823678543079e-06 1.6524794772022676e-10 1.17979583838134e-10 9.453717308821733e-06 1.6524795575382635e-10 1.179795801253253e-10 9.453717308821733e-06 7.49936603233368e-08 5.356689947570951e-08 2.5705110298107326e-05 7.499366031791275e-08 5.356689947299827e-08 2.5705110298107326e-05
2.932 4.46684832827233e-08 3.19060653113661e-08 5.263899729558888e-06 4.466848327911278e-08 3.1906065271566524e-08 5.263899729558888e-06 1.5197639234242027e-10 1.0850277169303552e-10 9.453694699914074e-06 1.5197640034150657e-10 1.0850276758243935e-10 9.453694699914074e-06 7.017954845923884e-08 5.0128248179907254e-08 2.414756994174403e-05 7.017954845381743e-08 5.012824817719033e-08 2.414756994174403e-05
2.942 4.4570133976588894e-08 3.183581581094841e-08 5.208426346574361e-06 4.457013397297254e-08 3.183581577114683e-08 5.208426346574361e-06 1.405293035003927e-10 1.0032925132984321e-10 9.453672783712266e-06 1.4052931144085746e-10 1.0032924683506966e-10 9.453672783712266e-06 6.567444550221122e-08 4.6910317548112346e-08 2.2696843605902186e-05 6.567444549679243e-08 4.6910317545389413e-08 2.2696843605902186e-05
2.952 4.447179647206414e-08 3.176557472918983e-08 5.15530062288889e-06 4.4471796468442516e-08 3.1765574689386475e-08 5.15530062288889e-06 1.3074681243614047e-10 9.334484744078033e-11 9.453651435331482e-06 1.3074682029021755e-10 9.334484258553558e-11 9.453651435331482e-06 6.145849131593595e-08 4.3898921751557563e-08 2.1346325963687332e-05 6.145849131051934e-08 4.389892174882845e-08 2.134632596368733e-05
2.962 4.437348497852898e-08 3.169535222462347e-08 5.104422940392744e-06 4.437348497490257e-08 3.169535218481853e-08 5.104422940392745e-06 1.2247893977870192e-10 8.744242253393764e-11 9.453630585345472e-06 1.2247894751646898e-10 8.744241735275993e-11 9.453630585345472e-06 5.751310555125262e-08 4.1080789090278305e-08 2.0089852801796015e-05 5.7513105545838147e-08 4.108078908754254e-08 2.008985280179602e-05
2.972 4.427521317256519e-08 3.162515808525819e-08 5.0556968941255825e-06 4.427521316893448e-08 3.162515804545184e-08 5.0556968941255825e-06 1.1558331653056889e-10 8.252026271483254e-11 9.4536102072716e-06 1.1558332412189066e-10 8.252025725301757e-11 9.4536102072716e-06 5.382090471324983e-08 3.844350281312207e-08 1.8921668741684547e-05 5.38209047078374e-08 3.8443502810379353e-08 1.8921668741684547e-05
2.982 4.417699391359187e-08 3.1555001487156405e-08 5.0090292585372195e-06 4.417699390995715e-08 3.1555001447348755e-08 5.0090292585372195e-06 1.099233176453962e-10 7.848072610907738e-11 9.453590291549406e-06 1.0992332506218651e-10 7.848072042128648e-11 9.453590291549406e-06 5.0365624701024176e-08 3.5975445704754946e-08 1.7836396715763735e-05 5.0365624695613554e-08 3.5975445702004974e-08 1.783639671576374e-05
2.992 4.4078839072273475e-08 3.148489088585623e-08 4.964329985188475e-06 4.407883906863516e-08 3.1484890846047436e-08 4.964329985188475e-06 1.0536678923742914e-10 7.522937609695014e-11 9.453570820520564e-06 1.0536679645584442e-10 7.522937024481777e-11 9.453570820520562e-06 4.713204814050141e-08 3.366574819296577e-08 1.682900902726104e-05 4.713204813509241e-08 3.3665748190208194e-08 1.6829009027261043e-05
3.002 4.398075949746879e-08 3.141483404878115e-08 4.921512213695333e-06 4.3980759493827224e-08 3.141483400897132e-08 4.921512213695333e-06 1.0178595608060435e-10 7.267486210383126e-11 9.453551756597043e-06 1.0178596308267685e-10 7.267485615263489e-11 9.453551756597043e-06 4.4105936743584824e-08 3.150424008879268e-08 1.589479985139008e-05 4.410593673817736e-08 3.150424008602718e-08 1.5894799851390084e-05
3.012 4.38827650386285e-08 3.134483800090273e-08 4.880492270832057e-06 4.3882765034983994e-08 3.1344837961091973e-08 4.880492270832056e-06 9.905809823609073e-11 7.07295170256634e-11 9.453533047618057e-06 9.905810501081588e-11 7.072951104069126e-11 9.453533047618057e-06 4.127396804805169e-08 2.948140535366832e-08 1.5029359072480648e-05 4.127396804264554e-08 2.948140535089445e-08 1.5029359072480648e-05
3.022 4.3784864565441676e-08 3.127490908773974e-08 4.841189643856896e-06 4.3784864561794444e-08 3.1274909047928116e-08 4.841189643856896e-06 9.706715021476154e-11 6.93103855096383e-11 9.453514639337358e-06 9.706715675818083e-11 6.931037955276834e-11 9.453514639337358e-06 3.8623676199297454e-08 2.7588339787756967e-08 1.422854739001662e-05 3.8623676193892504e-08 2.7588339784974474e-08 1.422854739001662e-05
3.032 4.368706601967663e-08 3.120505298068908e-08 4.803526920460494e-06 4.368706601602697e-08 3.1205052940876684e-08 4.803526920460494e-06 9.570545522052977e-11 6.834052416354039e-11 9.45349648668838e-06 9.570546153528611e-11 6.834051829045483e-11 9.45349648668838e-06 3.614339663968839e-08 2.5816711577329146e-08 1.3488472679929538e-05 3.614339663428445e-08 2.5816711574537594e-08 1.3488472679929537e-05
3.042 4.358937652124888e-08 3.113527477461717e-08 4.7674297050830354e-06 4.3589376517596934e-08 3.113527473480403e-08 4.7674297050830354e-06 9.487510691788176e-11 6.774998411172848e-11 9.4534785514186e-06 9.487511301202868e-11 6.774997837023146e-11 9.4534785514186e-06 3.3822214467881795e-08 2.4158724327651584e-08 1.2805467633349785e-05 3.38222144624787e-08 2.4158724324850565e-08 1.2805467633349787e-05
3.052 4.349180236751394e-08 3.106557893911285e-08 4.73282652599699e-06 4.3491802363859976e-08 3.106557889929914e-08 4.732826525996989e-06 9.448896764573062e-11 6.74764996349244e-11 9.45346078776316e-06 9.44889735315459e-11 6.747649406424746e-11 9.453460787763161e-06 3.164991604748884e-08 2.2607082608357272e-08 1.217606874573342e-05 3.164991604208641e-08 2.2607082605546373e-08 1.217606874573342e-05
3.062 4.339434912223634e-08 3.09959694630285e-08 4.699648742066693e-06 4.339434911858057e-08 3.099596942321418e-08 4.6996487420666935e-06 9.447092746394585e-11 6.74657140330802e-11 9.453443125362053e-06 9.447093315653147e-11 6.746570866395906e-11 9.453443125362055e-06 2.961694384676442e-08 2.115495963239395e-08 1.1596996773631559e-05 2.9616943841362655e-08 2.115495962957277e-08 1.1596996773631559e-05
3.072 4.3297021669312965e-08 3.092644983441652e-08 4.667830451726055e-06 4.329702166565547e-08 3.0926449794601663e-08 4.667830451726055e-06 9.4755735534243e-11 6.767103363085252e-11 9.453425462306004e-06 9.475574105047356e-11 6.767102848639838e-11 9.453425462306004e-06 2.771435431810407e-08 1.979596712118257e-08 1.1065138798505761e-05 2.771435431270262e-08 1.9795967118350673e-08 1.1065138798505761e-05
3.082 4.319982427438671e-08 3.0857023116686233e-08 4.6373084008644255e-06 4.319982427072774e-08 3.085702307687097e-08 4.6373084008644255e-06 9.528862284948768e-11 6.805333426275846e-11 9.453407677368788e-06 9.528862820690814e-11 6.805332935957214e-11 9.453407677368788e-06 2.593377828645069e-08 1.8524127118041478e-08 1.057753207211737e-05 2.593377828104953e-08 1.8524127115198488e-08 1.0577532072117372e-05
3.092 4.3102760721004876e-08 3.078769200918374e-08 4.6080218789303434e-06 4.3102760717344535e-08 3.0787691969368045e-08 4.608021878930344e-06 9.602452228613465e-11 6.858042117432233e-11 9.453389657513376e-06 9.60245275023075e-11 6.858041652374001e-11 9.453389657513376e-06 2.426738413151628e-08 1.733384559944546e-08 1.013134980659062e-05 2.426738412611521e-08 1.7333845596590913e-08 1.0131349806590622e-05
3.102 4.300583424207618e-08 3.071845880553674e-08 4.579912611588136e-06 4.300583423841455e-08 3.071845876572064e-08 4.579912611588136e-06 9.692721053772675e-11 6.922646934522895e-11 9.453371327786623e-06 9.692721562961458e-11 6.922646495450244e-11 9.453371327786625e-06 2.2707843131378056e-08 1.6219887760750495e-08 9.723889065076837e-06 2.270784312597695e-08 1.62198877578839e-08 9.723889065076838e-06
3.112 4.290904772403786e-08 3.064932556918022e-08 4.552924660253873e-06 4.290904772037518e-08 3.0649325529363755e-08 4.552924660253874e-06 9.796816074476734e-11 6.997110797195763e-11 9.453352668209734e-06 9.796816572829773e-11 6.99711038452831e-11 9.453352668209732e-06 2.1248297201674337e-08 1.517735497643595e-08 9.352560861721581e-06 2.124829719627308e-08 1.5177354973556864e-08 9.352560861721581e-06
3.122 4.281240360846009e-08 3.058029406079451e-08 4.5270043445263875e-06 4.281240360479634e-08 3.0580294020977745e-08 4.5270043445263875e-06 9.9125034382759e-11 7.079842105850941e-11 9.453333709850315e-06 9.912503927265137e-11 7.079841719777328e-11 9.453333709850315e-06 1.9882328674166037e-08 1.4201663186160142e-08 9.014882511447177e-06 1.988232866876442e-08 1.4201663183268132e-08 9.014882511447177e-06
3.132 4.271590410299841e-08 3.0511365845709e-08 4.502100200963569e-06 4.2715904099333704e-08 3.051136580589192e-08 4.502100200963569e-06 1.0038035374909334e-10 7.16959311997619e-11 9.45331451014201e-06 1.0038035855870312e-10 7.169592760494906e-11 9.453314510142011e-06 1.8603931919604017e-08 1.3288522661946655e-08 8.70847218029333e-06 1.8603931914201936e-08 1.3288522659041144e-08 8.70847218029333e-06
3.142 4.261955108273086e-08 3.044254226046981e-08 4.4781629759289595e-06 4.2619551079065364e-08 3.044254222065244e-08 4.4781629759289595e-06 1.0172029322882783e-10 7.265376841489434e-11 9.453295123917076e-06 1.0172029797021902e-10 7.265376508447516e-11 9.453295123917076e-06 1.7407486890939897e-08 1.2433919067370919e-08 8.431045494489946e-06 1.7407486885537147e-08 1.2433919064451458e-08 8.431045494489946e-06
3.152 4.252334619368589e-08 3.0373824479778355e-08 4.455145627975473e-06 4.252334619001959e-08 3.0373824439960746e-08 4.455145627975474e-06 1.031337919423109e-10 7.36640521727816e-11 9.453275580144088e-06 1.0313379662624229e-10 7.366404910383898e-11 9.45327558014409e-06 1.6287734298316257e-08 1.1634095803099872e-08 8.180413962215392e-06 1.628773429291268e-08 1.1634095800165932e-08 8.180413962215392e-06
3.162 4.242729088808327e-08 3.0305213532317284e-08 4.433003318132677e-06 4.2427290884416276e-08 3.0305213492499437e-08 4.433003318132677e-06 1.046118039593202e-10 7.472032833639352e-11 9.453255875240476e-06 1.0461180859549588e-10 7.472032552462447e-11 9.453255875240476e-06 1.5239752497154176e-08 1.0885537394007256e-08 7.954484876505629e-06 1.5239752491749613e-08 1.0885537391058322e-08 7.954484876505629e-06
3.172 4.233138646369557e-08 3.023671035222983e-08 4.411693368130241e-06 4.2331386460027876e-08 3.023671031241177e-08 4.411693368130241e-06 1.0614703250962304e-10 7.581738182079426e-11 9.453235980855073e-06 1.0614703710679545e-10 7.58173792605854e-11 9.453235980855073e-06 1.425893572940399e-08 1.0184953996786734e-08 7.751262314799582e-06 1.4258935723998303e-08 1.0184953993822255e-08 7.751262314799582e-06
3.182 4.223563402953583e-08 3.016831575856222e-08 4.391175183320325e-06 4.2235634025867557e-08 3.0168315718743945e-08 4.391175183320325e-06 1.0773358455792129e-10 7.695105848152428e-11 9.453215856508473e-06 1.0773358912406902e-10 7.695105616623357e-11 9.453215856508473e-06 1.3340973805334382e-08 9.52926691441863e-09 7.568848814171114e-06 1.3340973799927367e-08 9.52926691143806e-09 7.568848814171114e-06
3.192 4.2140034614593365e-08 3.010003043914741e-08 4.37141014709078e-06 4.21400346109245e-08 3.0100030399328946e-08 4.37141014709078e-06 1.0936682224442248e-10 7.811801017049835e-11 9.453195455166133e-06 1.0936682678680828e-10 7.811800809242474e-11 9.453195455166133e-06 1.2481833094929166e-08 8.91559498615304e-09 7.405447306278409e-06 1.2481833089520653e-08 8.915594983155795e-09 7.405447306278409e-06
3.202 4.204458907878331e-08 3.0031855048731484e-08 4.35236150998948e-06 4.204458907511395e-08 3.003185500891284e-08 4.35236150998948e-06 1.110429023968315e-10 7.931549970126817e-11 9.453174721481689e-06 1.1104290692196855e-10 7.931549785193368e-11 9.453174721481689e-06 1.1677738844555465e-08 8.341241968142409e-09 7.259362923827908e-06 1.1677738839145275e-08 8.341241965127964e-09 7.259362923827908e-06
3.212 4.1949298195488775e-08 2.996379010843469e-08 4.3339942850674965e-06 4.1949298191818925e-08 2.99637900686159e-08 4.333994285067497e-06 1.1275872470144108e-10 8.054133424954715e-11 9.45315358598662e-06 1.1275872921518264e-10 8.054133261982199e-11 9.45315358598662e-06 1.0925158485762016e-08 7.803684608619643e-09 7.129004350684154e-06 1.0925158480349973e-08 7.80368460558738e-09 7.129004350684154e-06
3.222 4.1854162629490055e-08 2.989583611995993e-08 4.3162751523880175e-06 4.185416262581976e-08 2.989583608014098e-08 4.3162751523880175e-06 1.1451166817067284e-10 8.179366040099257e-11 9.45313196380298e-06 1.1451167267802454e-10 8.179365898150284e-11 9.45313196380298e-06 1.022078616614465e-08 7.3005615154777416e-09 7.012884463440602e-06 1.0220786160730566e-08 7.300561512427089e-09 7.012884463440602e-06
3.232 4.1759182937270466e-08 2.982799347776386e-08 4.299172366233626e-06 4.17591829335997e-08 2.9827993437944815e-08 4.299172366233626e-06 1.162997248059934e-10 8.307102508484241e-11 9.453109765581106e-06 1.1629972931114765e-10 8.30710238661074e-11 9.453109765581108e-06 9.561528098574407e-09 6.829662901571892e-09 6.90962009369824e-06 9.561528093158103e-09 6.82966289850222e-09 6.909620093698241e-06
3.242 4.166435964445742e-08 2.9760262543721563e-08 4.282655658624727e-06 4.166435964078631e-08 2.976026250390241e-08 4.282655658624727e-06 1.1812148998384237e-10 8.437243369506325e-11 9.453086917066022e-06 1.1812149449004534e-10 8.43724326679393e-11 9.453086917066022e-06 8.944489027851298e-09 6.3889207051206555e-09 6.817930834446179e-06 8.944489022432567e-09 6.3889207020313535e-09 6.81793083444618e-06
3.252 4.156969316991949e-08 2.969264361350892e-08 4.266696142486708e-06 4.1569693166247917e-08 2.9692643573689653e-08 4.2666961424867085e-06 1.199761531129981e-10 8.569733164161649e-11 9.453063379496908e-06 1.1997615762255842e-10 8.569733079732347e-11 9.453063379496908e-06 8.366959517978506e-09 5.976399635848165e-09 6.736636888532518e-06 8.366959512557156e-09 5.976399632738572e-09 6.736636888532519e-06
3.262 4.1475183853113745e-08 2.9625136932159503e-08 4.251266222286717e-06 4.1475183849441844e-08 2.9625136892340143e-08 4.251266222286717e-06 1.2186366604089637e-10 8.704565435858256e-11 9.453039157395597e-06 1.2186367055532175e-10 8.704565368879682e-11 9.453039157395597e-06 7.826403985945396e-09 5.59028853990357e-09 6.664656024522049e-06 7.826403980521243e-09 5.590288536773026e-09 6.664656024522049e-06
3.272 4.1380831996318746e-08 2.955774272721947e-08 4.236339530439837e-06 4.138083199264651e-08 2.9557742687399983e-08 4.236339530439837e-06 1.2378436983980765e-10 8.841767563853548e-11 9.453014289306262e-06 1.237843743599639e-10 8.841767513540954e-11 9.453014289306262e-06 7.320449582116742e-09 5.228892551986237e-09 6.600999751536137e-06 7.3204495766895794e-09 5.22889254883405e-09 6.600999751536138e-06
3.282 4.128663782540156e-08 2.9490461172681956e-08 4.221890901867923e-06 4.1286637821729086e-08 2.949046113286243e-08 4.2218909018679234e-06 1.2573879287857934e-10 8.9813787439477e-11 9.45298882423267e-06 1.2573879740486714e-10 8.981378709578928e-11 9.45298882423267e-06 6.846875710708476e-09 4.890625511199284e-09 6.544768849030182e-06 6.8468757052781155e-09 4.89062550802474e-09 6.544768849030182e-06
3.292 4.119260155160707e-08 2.9423292394456327e-08 4.207896377415929e-06 4.119260154793427e-08 2.9423292354636686e-08 4.207896377415929e-06 1.277274154611799e-10 9.123431181123229e-11 9.452962794283635e-06 1.2772741999385714e-10 9.123431162030564e-11 9.452962794283637e-06 6.403604213287455e-09 4.574003029963548e-09 6.495148401960891e-06 6.403604207853679e-09 4.574003026765922e-09 6.495148401960891e-06
3.302 4.109872330621494e-08 2.935623648582209e-08 4.194333224929431e-06 4.109872330254182e-08 2.9356236446002377e-08 4.194333224929431e-06 1.2975050013968712e-10 9.267943725186457e-11 9.45293619781644e-06 1.2975050467906777e-10 9.267943720747472e-11 9.45293619781644e-06 5.9886903549907715e-09 4.2776360057530975e-09 6.45140248954606e-06 5.988690349553383e-09 4.2776360025316385e-09 6.45140248954606e-06
3.312 4.1005003180734e-08 2.9289293523528045e-08 4.181179947925344e-06 4.10050031770607e-08 2.9289293483708265e-08 4.181179947925343e-06 1.3180819599080095e-10 9.414925192905534e-11 9.452908998785175e-06 1.3180820053749281e-10 9.41492520253114e-11 9.452908998785175e-06 5.600314148553561e-09 4.000224440514682e-09 6.412868672010299e-06 5.600314143112354e-09 4.0002244372686356e-09 6.412868672010299e-06
3.322 4.091144123640472e-08 2.9222463556504015e-08 4.1684162619060425e-06 4.091144123273114e-08 2.9222463516684192e-08 4.1684162619060425e-06 1.3390060427253925e-10 9.564386049210236e-11 9.45288113900365e-06 1.3390060882750478e-10 9.564386072346307e-11 9.45288113900365e-06 5.236772383517835e-09 3.740551771588319e-09 6.378952408052269e-06 5.236772378072601e-09 3.740551768316878e-09 6.378952408052269e-06
3.332 4.0818037528894146e-08 2.9155746603496987e-08 4.156023038473181e-06 4.081803752522032e-08 2.9155746563677085e-08 4.156023038473181e-06 1.3602788183511393e-10 9.716337209663385e-11 9.452852556316516e-06 1.36027886399675e-10 9.716337245762859e-11 9.452852556316516e-06 4.896471062500322e-09 3.4974793997714566e-09 6.34912151807094e-06 4.896471057050823e-09 3.4974793964738126e-09 6.34912151807094e-06
3.342 4.0724792051525685e-08 2.9089142672199397e-08 4.143982222699457e-06 4.072479204785168e-08 2.908914263237946e-08 4.143982222699457e-06 1.3819023236052475e-10 9.870793139051156e-11 9.452823196510377e-06 1.381902369363021e-10 9.870793187569421e-11 9.452823196510377e-06 4.577918439959653e-09 3.2699418228527063e-09 6.322900791310781e-06 4.5779184345056616e-09 3.2699418195280085e-09 6.322900791310781e-06
3.352 4.0631704747297254e-08 2.9022651701142705e-08 4.132276742051898e-06 4.0631704743622984e-08 2.902265166132273e-08 4.132276742051898e-06 1.403878459329059e-10 1.0027767346772337e-10 9.452793013171162e-06 1.4038785052165528e-10 1.0027767407160983e-10 9.452793013171162e-06 4.2797184775854904e-09 3.0569418605905474e-09 6.299866809431225e-06 4.2797184721267634e-09 3.0569418572379186e-09 6.299866809431225e-06
3.362 4.053877554804152e-08 2.8956273694937235e-08 4.120890421466959e-06 4.053877554436709e-08 2.8956273655117227e-08 4.120890421466959e-06 1.426209167285908e-10 1.0187274722362299e-10 9.452761962403773e-06 1.426209213320848e-10 1.0187274794054603e-10 9.452761962403773e-06 4.000564614406437e-09 2.8575462724452605e-09 6.279643041024484e-06 4.000564608942718e-09 2.8575462690637884e-09 6.279643041024484e-06
3.372 4.044600436735772e-08 2.8890008547329194e-08 4.1098079096466315e-06 4.044600436368313e-08 2.889000850750913e-08 4.1098079096466315e-06 1.4488951753390073e-10 1.0349317913025179e-10 9.452729996461998e-06 1.4488952215366242e-10 1.0349317995444054e-10 9.452729996461998e-06 3.739234151909797e-09 2.6708816833660715e-09 6.2618952396355664e-06 3.739234146440833e-09 2.6708816799547894e-09 6.2618952396355664e-06
3.382 4.035339110472514e-08 2.8823856211088748e-08 4.099014611291893e-06 4.035339110105028e-08 2.8823856171268643e-08 4.0990146112918924e-06 1.4719387353393026e-10 1.0513915124246519e-10 9.452697065289888e-06 1.4719387817119411e-10 1.0513915216812212e-10 9.452697065289886e-06 3.4945826892707927e-09 2.496130664998767e-09 6.246327161543457e-06 3.4945826837963182e-09 2.4961306615566735e-09 6.246327161543457e-06
3.392 4.026093565048458e-08 2.8757816597767945e-08 4.088496620146226e-06 4.026093564680957e-08 2.8757816557947795e-08 4.088496620146226e-06 1.4953429398330376e-10 1.06810886539922e-10 9.452663125819542e-06 1.495342986389202e-10 1.0681088756129272e-10 9.452663125819542e-06 3.2655393619365745e-09 2.3325282975734606e-09 6.2326766139729785e-06 3.2655393564563234e-09 2.3325282940995e-09 6.2326766139729785e-06
3.402 4.0168637843493515e-08 2.8691889582205195e-08 4.078240654262585e-06 4.016863783981832e-08 2.869188954238498e-08 4.078240654262585e-06 1.5191132481157708e-10 1.0850874628562007e-10 9.452628152517449e-06 1.5191132948587675e-10 1.0850874739711428e-10 9.452628152517449e-06 3.0511018813194036e-09 2.1793586788877987e-09 6.220711831748131e-06 3.0511018758331108e-09 2.1793586753808565e-09 6.220711831748132e-06
3.412 4.0076497546337744e-08 2.862607507366934e-08 4.0682340034647e-06 4.0076497542662355e-08 2.8626075033849036e-08 4.0682340034647e-06 1.5432572442804067e-10 1.10233352038559e-10 9.452592142681807e-06 1.543257291209696e-10 1.1023335323487684e-10 9.452592142681807e-06 2.8503322690466268e-09 2.0359518151879624e-09 6.210228178911105e-06 2.850332263554017e-09 2.0359518116468775e-09 6.210228178911105e-06
3.422 3.9984514607606625e-08 2.8560372948657616e-08 4.058464498977051e-06 3.9984514603931124e-08 2.8560372908837284e-08 4.058464498977051e-06 1.567783839902492e-10 1.1198527575676961e-10 9.452555108552473e-06 1.5677838870133715e-10 1.1198527703308368e-10 9.452555108552473e-06 2.6623526812196956e-09 1.9016807078246098e-09 6.2010451612960815e-06 2.662352675720477e-09 1.9016807042481624e-09 6.2010451612960815e-06
3.432 3.989268883819377e-08 2.849478309570544e-08 4.048920514472961e-06 3.989268883451809e-08 2.8494783055885025e-08 4.048920514472961e-06 1.5927022871224372e-10 1.1376517100062033e-10 9.452517060666608e-06 1.592702334406612e-10 1.1376517235254521e-10 9.452517060666608e-06 2.4863416155453583e-09 1.775958539883277e-09 6.193003732671893e-06 2.4863416100392318e-09 1.775958536270196e-09 6.193003732671893e-06
3.442 3.9801020028322095e-08 2.8429305371474648e-08 4.039590995954214e-06 3.980102002464621e-08 2.8429305331654196e-08 4.039590995954214e-06 1.6180198659453818e-10 1.1557359452887064e-10 9.452477990194634e-06 1.618019913391986e-10 1.1557359595248032e-10 9.452477990194634e-06 2.3215301809152753e-09 1.6582360866727245e-09 6.185963869612256e-06 2.3215301754019e-09 1.6582360830216728e-09 6.185963869612256e-06
3.452 3.9709507979253296e-08 2.836393961373881e-08 4.030465499972077e-06 3.970950797557725e-08 2.83639395739183e-08 4.030465499972077e-06 1.6437438006142425e-10 1.174110422911705e-10 9.452437857903621e-06 1.6437438482104533e-10 1.1741104378295364e-10 9.452437857903621e-06 2.1671988624840333e-09 1.5479994375512735e-09 6.179802393513227e-06 2.167198856963046e-09 1.5479994338608434e-09 6.179802393513227e-06
3.462 3.961815251366726e-08 2.8298685698991384e-08 4.02153422218083e-06 3.96181525099911e-08 2.8298685659170816e-08 4.02153422218083e-06 1.669879360041345e-10 1.192778930030945e-10 9.452396597632763e-06 1.669879407772376e-10 1.1927789455977182e-10 9.452396597632763e-06 2.0226742576564505e-09 1.4447675745723764e-09 6.1744110146031875e-06 2.0226742521274396e-09 1.4447675708410926e-09 6.174411014603188e-06
3.472 3.9526953421251715e-08 2.8233543476035673e-08 4.012787994633358e-06 3.952695341757541e-08 2.8233543436215023e-08 4.012787994633358e-06 1.6964315744064317e-10 1.211744800101664e-10 9.452354129220441e-06 1.696431622256873e-10 1.211744816286364e-10 9.452354129220441e-06 1.887326106210703e-09 1.348090342324698e-09 6.169694580112726e-06 1.8873261006732182e-09 1.3480903385510036e-09 6.169694580112727e-06
3.482 3.943591048035901e-08 2.8168512780718985e-08 4.00421825207339e-06 3.943591047668252e-08 2.8168512740898265e-08 4.00421825207339e-06 1.7234056332262845e-10 1.2310122173253786e-10 9.452310374585103e-06 1.7234056811797766e-10 1.231012234096473e-10 9.452310374585103e-06 1.7605645464631194e-09 1.2575463758280152e-09 6.165569512550828e-06 1.7605645409166641e-09 1.2575463720102563e-09 6.165569512550828e-06
3.492 3.934502346171586e-08 2.8103593458625523e-08 3.995816972547029e-06 3.934502345803921e-08 2.8103593418804744e-08 3.995816972547029e-06 1.750807171710668e-10 1.250584711333064e-10 9.45226526845853e-06 1.7508072197513037e-10 1.2505847286583712e-10 9.45226526845853e-06 1.641837572077866e-09 1.1727413988877246e-09 6.161962421869391e-06 1.6418375665219056e-09 1.1727413950241536e-09 6.161962421869391e-06
3.502 3.925429211328679e-08 2.8038785340382365e-08 3.987576608789003e-06 3.9254292109609944e-08 2.8038785300561523e-08 3.987576608789003e-06 1.7786423394847329e-10 1.2704668631445822e-10 9.452218758929535e-06 1.7786423875975596e-10 1.2704668809902654e-10 9.452218758929535e-06 1.5306285451583275e-09 1.0933063945884094e-09 6.158808879067725e-06 1.5306285395922916e-09 1.0933063906771647e-09 6.158808879067725e-06
3.512 3.916371622083082e-08 2.797408826259299e-08 3.979490024682708e-06 3.9163716217153864e-08 2.797408822277208e-08 3.979490024682707e-06 1.806916276339834e-10 1.2906625487956823e-10 9.45217080039471e-06 1.8069163245113803e-10 1.2906625671276777e-10 9.45217080039471e-06 1.4264539625128184e-09 1.0188959784369282e-09 6.156052334561792e-06 1.4264539569360962e-09 1.0188959744760297e-09 6.156052334561792e-06
3.522 3.907329554958669e-08 2.790950204801844e-08 3.971550440710349e-06 3.9073295545909545e-08 2.7909502008197452e-08 3.97155044071035e-06 1.8356344505187519e-10 1.3111754443831188e-10 9.45212134649987e-06 1.835634498738156e-10 1.31117546316747e-10 9.452121346499872e-06 1.3288613338663191e-09 9.491869763146526e-10 6.153643165555336e-06 1.3288613282782618e-09 9.491869723019891e-10 6.153643165555336e-06
3.532 3.8983029855976436e-08 2.7845026546608242e-08 3.963751388487187e-06 3.89830298522991e-08 2.78450265067872e-08 3.963751388487187e-06 1.8648020888382832e-10 1.332009355100382e-10 9.452070348862864e-06 1.8648021370977564e-10 1.332009374305429e-10 9.452070348862864e-06 1.2374271345467372e-09 8.83876842065248e-10 6.151537837301422e-06 1.2374271289466649e-09 8.838768379985599e-10 6.151537837301422e-06
3.542 3.8892918907426367e-08 2.7780661581051274e-08 3.956086668261715e-06 3.8892918903748894e-08 2.7780661541230174e-08 3.956086668261715e-06 1.894425094710691e-10 1.3531687129292563e-10 9.452017762141405e-06 1.8944251430060864e-10 1.3531687325253356e-10 9.452017762141405e-06 1.1517549553911337e-09 8.226824117319941e-10 6.149698162924713e-06 1.1517549497783148e-09 8.226824076088464e-10 6.149698162924713e-06
3.552 3.880296248739249e-08 2.7716406988311328e-08 3.948550310204824e-06 3.880296248371482e-08 2.7716406948490185e-08 3.948550310204824e-06 1.9245112018459563e-10 1.3746588595836788e-10 9.451963551692612e-06 1.9245112501762827e-10 1.3746588795455935e-10 9.451963551692612e-06 1.0714738757871997e-09 7.653387818009158e-10 6.148090653632528e-06 1.0714738701608534e-09 7.653387776186888e-10 6.148090653632528e-06
3.562 3.871316036138053e-08 2.7652262591904257e-08 3.941136545608218e-06 3.871316035770269e-08 2.7652262552083025e-08 3.941136545608218e-06 1.9550696155484334e-10 1.3964862135794892e-10 9.451907697250106e-06 1.9550696639161002e-10 1.3964862338866287e-10 9.451907697250106e-06 9.962366806547295e-10 7.115979070667251e-10 6.146685949789676e-06 9.96236675014015e-10 7.11597902822567e-10 6.146685949789676e-06
3.572 3.862351224766341e-08 2.7588228214235357e-08 3.933839801348358e-06 3.862351224398544e-08 2.75882281744141e-08 3.933839801348358e-06 1.9861097412789081e-10 1.4186578835471862e-10 9.451850186979623e-06 1.986109789688127e-10 1.4186579041829144e-10 9.451850186979621e-06 9.257183800865875e-10 6.612276695372975e-10 6.145458325087979e-06 9.257183744305977e-10 6.612276652280829e-10 6.1454583250879815e-06
3.582 3.853401793625063e-08 2.75243036921549e-08 3.926654719081075e-06 3.853401793257247e-08 2.752430365233355e-08 3.926654719081075e-06 2.0176411651073265e-10 1.441180397277248e-10 9.451791004325259e-06 2.0176412135641613e-10 1.4411804182281534e-10 9.451791004325259e-06 8.596148678376604e-10 6.140108709748151e-10 6.1443852523507295e-06 8.59614862165417e-10 6.140108665971268e-10 6.1443852523507295e-06
3.592 3.8444677135797795e-08 2.7460488830692748e-08 3.919576195110304e-06 3.84446771321195e-08 2.7460488790871357e-08 3.919576195110304e-06 2.0496724389119525e-10 1.4640598369488977e-10 9.45173011248713e-06 2.0496724874233308e-10 1.4640598582037384e-10 9.45173011248713e-06 7.976415070257701e-10 5.697441745049569e-10 6.143447020816826e-06 7.976415013362282e-10 5.697441700550241e-10 6.143447020816826e-06
3.602 3.8355489587365033e-08 2.7396783422602804e-08 3.912599430891268e-06 3.8355489583686574e-08 2.739678338278139e-08 3.912599430891267e-06 2.0822106916361997e-10 1.4873013912288654e-10 9.451667446047897e-06 2.082210740208475e-10 1.4873014127770212e-10 9.451667446047898e-06 7.395319227281034e-10 5.282373172597436e-10 6.1426263959481776e-06 7.395319170201474e-10 5.282373127334155e-10 6.1426263959481776e-06
3.612 3.826645502830921e-08 2.7333187310985252e-08 3.905719969375345e-06 3.826645502463056e-08 2.7333187271163765e-08 3.905719969375345e-06 2.1152632825463387e-10 1.510910578772936e-10 9.451602913720852e-06 2.1152633311851615e-10 1.5109106006036326e-10 9.451602913720852e-06 6.850368062202753e-10 4.89312200791025e-10 6.141908313200758e-06 6.85036800492719e-10 4.893121961837205e-10 6.141908313200758e-06
3.622 3.8177573200364425e-08 2.726970029025126e-08 3.898933704646124e-06 3.817757319668567e-08 2.7269700250429724e-08 3.898933704646123e-06 2.1488375593335924e-10 1.5348923399986162e-10 9.451536409601834e-06 2.1488376080437205e-10 1.534892362100056e-10 9.451536409601834e-06 6.339228411760655e-10 4.528022189487597e-10 6.141279601668313e-06 6.339228354276551e-10 4.5280221425542627e-10 6.141279601668314e-06
3.632 3.8088843901115654e-08 2.7206322192732403e-08 3.8922368611820456e-06 3.808884389743671e-08 2.720632215291083e-08 3.8922368611820456e-06 2.1829404546087534e-10 1.5592516200973347e-10 9.45146782937945e-06 2.18294050339319e-10 1.5592516424563968e-10 9.45146782937945e-06 5.85971698841003e-10 4.185513951886123e-10 6.140728738163949e-06 5.859716930703836e-10 4.1855139040361115e-10 6.140728738163949e-06
3.642 3.8000266864608796e-08 2.7143052853223928e-08 3.885625947598246e-06 3.800026686092973e-08 2.7143052813402345e-08 3.885625947598246e-06 2.217580758627628e-10 1.583994533557987e-10 9.451397080081757e-06 2.21758080748799e-10 1.5839945561608815e-10 9.451397080081757e-06 5.409790829113685e-10 3.8641380574593613e-10 6.140245631234318e-06 5.40979077117079e-10 3.864138008629792e-10 6.140245631234318e-06
3.652 3.791184188151803e-08 2.707989213590636e-08 3.879097702633577e-06 3.7911841877838835e-08 2.7079892096084688e-08 3.8790977026335774e-06 2.2527669357160328e-10 1.6091273128773356e-10 9.451324082316354e-06 2.252766984652312e-10 1.6091273357096135e-10 9.451324082316354e-06 4.987538461931331e-10 3.5625291960832286e-10 6.139821434196661e-06 4.98753840373525e-10 3.562529146203164e-10 6.139821434196661e-06
3.662 3.782356870280242e-08 2.7016839852080927e-08 3.872649043000877e-06 3.7823568699123124e-08 2.7016839812259255e-08 3.872649043000876e-06 2.2885075751992782e-10 1.6346562605940268e-10 9.45124876623712e-06 2.288507624210078e-10 1.6346562836411378e-10 9.451248766237119e-06 4.5911705217779523e-10 3.279409177094727e-10 6.139448386011418e-06 4.5911704633101263e-10 3.279409126083259e-10 6.139448386011419e-06
3.672 3.773544710838992e-08 2.6953895841321004e-08 3.866277019629072e-06 3.77354471047105e-08 2.6953895801499276e-08 3.866277019629072e-06 2.3248113722385494e-10 1.6605872177670452e-10 9.451171064188129e-06 2.3248114213210592e-10 1.6605872410157536e-10 9.45117106418813e-06 4.2190134316136786e-10 3.013582622858606e-10 6.139119674318405e-06 4.2190133728523576e-10 3.0135825706225636e-10 6.139119674318406e-06
3.682 3.7647476860681314e-08 2.6891059933282522e-08 3.859978783976464e-06 3.764747685700177e-08 2.689105989346076e-08 3.859978783976464e-06 2.3616864748990937e-10 1.6869261517790585e-10 9.451090908016344e-06 2.3616865240493494e-10 1.686926175217583e-10 9.451090908016344e-06 3.869501208845596e-10 2.763931100870729e-10 6.138829318093266e-06 3.8695011497649405e-10 2.7639310473017833e-10 6.138829318093266e-06
3.692 3.755965769196832e-08 2.6828331959218772e-08 3.85375155904156e-06 3.7559657688288656e-08 2.6828331919397007e-08 3.85375155904156e-06 2.399141944937668e-10 1.7136795853591103e-10 9.451008231960969e-06 2.3991419941505576e-10 1.7136796089778005e-10 9.451008231960969e-06 3.541168614359476e-10 2.529407767980306e-10 6.138572065236568e-06 3.541168554928653e-10 2.529407712951551e-10 6.1385720652365684e-06
3.702 3.74719893706662e-08 2.676571172461707e-08 3.847592615476822e-06 3.747198936698642e-08 2.6765711684795274e-08 3.847592615476822e-06 2.437187507540874e-10 1.7408545495144337e-10 9.450922977475043e-06 2.4371875568103186e-10 1.7408545733054657e-10 9.450922977475043e-06 3.232645573590037e-10 2.309034224122036e-10 6.138343305376122e-06 3.232645513771598e-10 2.3090341674837347e-10 6.138343305376122e-06
3.712 3.7384471609968106e-08 2.6703199033284148e-08 3.8414992600430655e-06 3.738447160628821e-08 2.670319899346233e-08 3.8414992600430655e-06 2.4758327765675327e-10 1.7684580818458864e-10 9.450835094491106e-06 2.4758328258868584e-10 1.7684581058034424e-10 9.450835094491104e-06 2.942650867933786e-10 2.1018950821370188e-10 6.13813899495949e-06 2.942650807682499e-10 2.1018950237111575e-10 6.13813899495949e-06
3.722 3.7297104128638927e-08 2.6640793688454473e-08 3.835468842562906e-06 3.729710412495897e-08 2.6640793648632606e-08 3.835468842562906e-06 2.515088250316455e-10 1.7964975366940157e-10 9.450744536733446e-06 2.515088299679039e-10 1.796497560813324e-10 9.450744536733446e-06 2.669988135157532e-10 1.9071358541528748e-10 6.137955596582126e-06 2.6699880744181665e-10 1.9071357937265511e-10 6.137955596582126e-06
3.732 3.720988666952591e-08 2.6578495501761093e-08 3.829498783753128e-06 3.7209886665845774e-08 2.657849546193917e-08 3.829498783753128e-06 2.5549646690360653e-10 1.824980409531344e-10 9.450651249648602e-06 2.554964718435425e-10 1.8249804338088995e-10 9.450651249648602e-06 2.4135403301561835e-10 1.7239588105456692e-10 6.137790024602656e-06 2.413540268861604e-10 1.7239587478622323e-10 6.137790024602656e-06
3.742 3.7122818962315404e-08 2.6516304266944377e-08 3.823586621822477e-06 3.712281895863517e-08 2.6516304227122414e-08 3.823586621822477e-06 2.5954708286933654e-10 1.8539130983561198e-10 9.450555158253106e-06 2.5954708781244297e-10 1.853913122788402e-10 9.450555158253106e-06 2.1722668165108704e-10 1.5516206971749888e-10 6.137639598905519e-06 2.1722667545784636e-10 1.5516206319217323e-10 6.137639598905519e-06
3.752 3.703590073192532e-08 2.6454219817109758e-08 3.817730065364688e-06 3.7035900728244963e-08 2.645421977728774e-08 3.817730065364688e-06 2.6366162794592496e-10 1.883302459059319e-10 9.450456158942563e-06 2.6366163289180235e-10 1.8833024836429295e-10 9.450456158942566e-06 1.9451992757121772e-10 1.3894296876153408e-10 6.137501998019847e-06 1.9451992130396392e-10 1.389429619406143e-10 6.137501998019847e-06
3.762 3.6949131646098886e-08 2.6392241890433774e-08 3.811927029892292e-06 3.694913164241841e-08 2.6392241850611717e-08 3.8119270298922924e-06 2.6784106147816017e-10 1.9131554928221076e-10 9.45035412323709e-06 2.67841066426602e-10 1.9131555175528082e-10 9.450354123237088e-06 1.7314401224520764e-10 1.236744713166614e-10 6.137375212761395e-06 1.7314400589113148e-10 1.2367446415171319e-10 6.1373752127613956e-06
3.772 3.686251142324173e-08 2.6330370291405377e-08 3.806175653049982e-06 3.6862511419561085e-08 2.6330370251583245e-08 3.8061756530499823e-06 2.7208639922315424e-10 1.943479134557499e-10 9.450248908174095e-06 2.720864041740951e-10 1.9434791594308668e-10 9.450248908174095e-06 1.5301615465241652e-10 1.0929744039644696e-10 6.137257498331844e-06 1.5301614819522874e-10 1.0929743282553442e-10 6.137257498331844e-06
3.782 3.677603974769939e-08 2.626860479504271e-08 3.8004742772665617e-06 3.677603974401861e-08 2.6268604755220556e-08 3.8004742772665617e-06 2.763987255552732e-10 1.9742813057339933e-10 9.450140370444256e-06 2.763987305088143e-10 1.9742813307448233e-10 9.450140370444256e-06 1.3406071219011027e-10 9.57578657228646e-11 6.1371473304083584e-06 1.340607056087039e-10 9.575785766485483e-11 6.1371473304083584e-06
3.792 3.668971631692573e-08 2.620694519517715e-08 3.79482141097688e-06 3.6689716313244816e-08 2.62069451553549e-08 3.79482141097688e-06 2.807791754048449e-10 2.005570125542352e-10 9.450028376935568e-06 2.8077918036114365e-10 2.0055701506843781e-10 9.450028376935568e-06 1.1620983767834822e-10 8.300727323671847e-11 6.137043365317126e-06 1.162098309448021e-10 8.300726458253341e-11 6.137043365317126e-06
3.802 3.660354085196173e-08 2.6145391290289198e-08 3.789215679341178e-06 3.660354084828066e-08 2.6145391250466887e-08 3.7892156793411776e-06 2.8522891956593336e-10 2.0373537318752836e-10 9.449912807962968e-06 2.8522892452516025e-10 2.037353757141349e-10 9.449912807962968e-06 9.940478448688059e-11 7.100369817580869e-11 6.13694440932279e-06 9.940477756329918e-11 7.1003688774e-11 6.13694440932279e-06
3.812 3.65175130950748e-08 2.6083942894054104e-08 3.7836557776478153e-06 3.651751309139355e-08 2.6083942854231763e-08 3.7836557776478153e-06 2.897491301830908e-10 2.06964097235555e-10 9.449793552722842e-06 2.897491351453391e-10 2.069640997737972e-10 9.449793552722842e-06 8.359910281675759e-11 5.971394631640562e-11 6.136849395002044e-06 8.359909565008215e-11 5.971393594891885e-11 6.136849395002044e-06
3.822 3.6431632852477596e-08 2.602259984083586e-08 3.778140432990702e-06 3.643163284879619e-08 2.6022599801013487e-08 3.778140432990702e-06 2.943409245385898e-10 2.1024393793714495e-10 9.449670503484688e-06 2.9434092950382305e-10 2.10243940486168e-10 9.449670503484686e-06 6.87651563519712e-11 4.91182853247226e-11 6.136757364064537e-06 6.876514886535508e-11 4.911827366304351e-11 6.136757364064537e-06
3.832 3.634589994202085e-08 2.596136203405136e-08 3.7726683765523154e-06 3.6345899938339305e-08 2.596136199422893e-08 3.7726683765523154e-06 2.990053833079639e-10 2.1357568368831205e-10 9.449543551777334e-06 2.9900538827596615e-10 2.1357568624720722e-10 9.449543551777336e-06 5.490963293912557e-11 3.922154021542562e-11 6.136667454700328e-06 5.490962501761434e-11 3.922152673805687e-11 6.136667454700326e-06
3.842 3.62603142147781e-08 2.5900229351934097e-08 3.7672383234376004e-06 3.6260314211096336e-08 2.5900229312111594e-08 3.7672383234376004e-06 3.037436134650245e-10 2.1696010555407486e-10 9.449412589342286e-06 3.0374361843539586e-10 2.1696010812194194e-10 9.449412589342286e-06 4.211301707589692e-11 3.0081162387775466e-11 6.136578891342453e-06 4.2113008544840665e-11 3.008114621909204e-11 6.136578891342453e-06
3.852 3.617487560269504e-08 2.5839201756876185e-08 3.7618489583593597e-06 3.617487559901313e-08 2.5839201717053665e-08 3.7618489583593597e-06 3.0855670277984633e-10 2.20398002081732e-10 9.449277511498462e-06 3.08556707752028e-10 2.203980046576549e-10 9.449277511498462e-06 3.0646285667160054e-11 2.189072474819886e-11 6.136490977457775e-06 3.0646276288288975e-11 2.189070437388727e-11 6.136490977457775e-06
3.862 3.6089584008388585e-08 2.5778279171922364e-08 3.756498934118762e-06 3.60895840047065e-08 2.5778279132099788e-08 3.756498934118762e-06 3.1344583413960684e-10 2.238902113745552e-10 9.44913821853204e-06 3.134458391129528e-10 2.238902139576716e-10 9.44913821853204e-06 2.1352116614608882e-11 1.5252184985701744e-11 6.136403091509031e-06 2.1352106349488995e-11 1.5252158273800083e-11 6.136403091509031e-06
3.872 3.600443935046195e-08 2.571746153504007e-08 3.7511868848955362e-06 3.600443934677972e-08 2.5717461495217494e-08 3.7511868848955362e-06 3.1841219245396175e-10 2.2743758443070001e-10 9.448994610609286e-06 3.184121974277974e-10 2.2743758702024483e-10 9.448994610609288e-06 1.6580338424726235e-11 1.1843883392515149e-11 6.136314685078847e-06 1.658032911906905e-11 1.184385211079419e-11 6.1363146850788476e-06
3.882 3.5919441486546495e-08 2.5656748770558196e-08 3.7459114605707664e-06 3.591944148286411e-08 2.565674873073555e-08 3.7459114605707673e-06 3.2345700138575496e-10 2.3104100458961074e-10 9.448846577706119e-06 3.2345700635947763e-10 2.310410071849382e-10 9.448846577706119e-06 1.8813517947951417e-11 1.3438879670929765e-11 6.136225283038931e-06 1.8813513029166527e-11 1.3438854729788745e-11 6.13622528303893e-06
3.892 3.5834590229898464e-08 2.5596140721665432e-08 3.740671375515953e-06 3.583459022621599e-08 2.559614068184275e-08 3.740671375515953e-06 3.285814897091455e-10 2.347013412642654e-10 9.448693988259973e-06 3.285814946822908e-10 2.3470134386484513e-10 9.448693988259971e-06 2.5622399177508733e-11 1.8302184834070263e-11 6.136134481426755e-06 2.5622397861242797e-11 1.8302168367183308e-11 6.136134481426755e-06
3.902 3.574988532759424e-08 2.5535637199855665e-08 3.7354654580902216e-06 3.574988532391155e-08 2.553563716003295e-08 3.7354654580902216e-06 3.337868746211251e-10 2.384194445953327e-10 9.448536682005164e-06 3.337868795934057e-10 2.3841944720080485e-10 9.448536682005164e-06 3.392687533461509e-11 2.4233850481189005e-11 6.1360419415240624e-06 3.392687599288497e-11 2.423383938001868e-11 6.1360419415240624e-06
3.912 3.5665326424553963e-08 2.547523797486467e-08 3.7302926901982667e-06 3.566532642087114e-08 2.5475237935041935e-08 3.730292690198267e-06 3.3907444857554207e-10 2.421962467498145e-10 9.448374471677118e-06 3.3907445354686467e-10 2.4219624935997494e-10 9.448374471677118e-06 4.2547692497352046e-11 3.039152123408893e-11 6.135947378691987e-06 4.254769427918292e-11 3.039151340146824e-11 6.135947378691987e-06
3.922 3.5580913031416745e-08 2.541494269214056e-08 3.7251522179538253e-06 3.5580913027733746e-08 2.54149426523178e-08 3.7251522179538253e-06 3.4444553862775355e-10 2.4603270126096184e-10 9.448207153835726e-06 3.444455435981871e-10 2.460327038757216e-10 9.448207153835728e-06 5.109703589744913e-11 3.649817762545576e-11 6.135850547090173e-06 5.109703838048152e-11 3.649817191647807e-11 6.135850547090174e-06
3.932 3.549664466286195e-08 2.5354750977312998e-08 3.7200433356665206e-06 3.549664465917883e-08 2.5354750937490187e-08 3.72004333566652e-06 3.4990150462301175e-10 2.499298127678237e-10 9.448034522726383e-06 3.499015095927477e-10 2.49929815387275e-10 9.448034522726385e-06 5.943666522736e-11 4.245504266831454e-11 6.135751223044689e-06 5.943666818315524e-11 4.2455038430479395e-11 6.13575122304469e-06
3.942 3.541252075496579e-08 2.5294662462998126e-08 3.7149654482258376e-06 3.5412520751282556e-08 2.5294662423175246e-08 3.7149654482258376e-06 3.554437822180496e-10 2.5388856190195276e-10 9.447856379931798e-06 3.554437871873251e-10 2.5388856452626535e-10 9.4478563799318e-06 6.751665645342142e-11 4.822645716284517e-11 6.1356491908948e-06 6.751665974715781e-11 4.822645399817037e-11 6.1356491908948e-06
3.952 3.532854080759297e-08 2.523467677130614e-08 3.709918020165497e-06 3.532854080390951e-08 2.523467673148321e-08 3.709918020165497e-06 3.610737731438839e-10 2.5790995410038034e-10 9.44767253939878e-06 3.6107377811289244e-10 2.5790995672979735e-10 9.44767253939878e-06 7.532293017411894e-11 5.380236846440311e-11 6.135544233649187e-06 7.532293372049145e-11 5.3802366115056306e-11 6.135544233649187e-06
3.962 3.524470431316116e-08 2.5174793578487946e-08 3.7049005309171816e-06 3.524470430947761e-08 2.5174793538664987e-08 3.7049005309171816e-06 3.667929118137302e-10 2.619950208247302e-10 9.447482823716607e-06 3.667929167825956e-10 2.619950234595262e-10 9.447482823716607e-06 8.285735502168699e-11 5.918409410338528e-11 6.135436128674354e-06 8.285735876354157e-11 5.918409239399819e-11 6.135436128674354e-06
3.972 3.516101090290418e-08 2.5115012577254933e-08 3.699912439639698e-06 3.516101089922049e-08 2.511501253743191e-08 3.699912439639698e-06 3.72602604537564e-10 2.661447965247519e-10 9.447287057995517e-06 3.726026095062837e-10 2.661447991652243e-10 9.447287057995519e-06 9.012943823160034e-11 6.437844139764649e-11 6.135324648254079e-06 9.012944212890777e-11 6.437844020405697e-11 6.135324648254079e-06
3.982 3.5077460333983905e-08 2.5055333600932235e-08 3.6949531600693573e-06 3.507746033030004e-08 2.505533356110914e-08 3.6949531600693573e-06 3.785043418228286e-10 2.703603197140574e-10 9.447085065837288e-06 3.785043467912996e-10 2.7036032236046996e-10 9.447085065837288e-06 9.715227075599247e-11 6.939474826466416e-11 6.13520956113012e-06 9.71522747796295e-11 6.939474749588981e-11 6.135209561130121e-06
3.992 3.4994052482667893e-08 2.4995756568194465e-08 3.6900220464840564e-06 3.49940524789839e-08 2.499575652837134e-08 3.690022046484056e-06 3.8449957935202694e-10 2.7464263671689385e-10 9.446876668275097e-06 3.844995843200758e-10 2.7464263936947467e-10 9.446876668275097e-06 1.0394058208989958e-10 7.424355499854503e-11 6.1350906366934145e-06 1.0394058621796406e-10 7.424355458608502e-11 6.135090636693415e-06
4.002 3.4910787287493017e-08 2.4936281434176052e-08 3.685118389115422e-06 3.4910787283808873e-08 2.4936281394352854e-08 3.685118389115422e-06 3.9058982375503547e-10 2.7899282203321293e-10 9.44666168626538e-06 3.905898287224624e-10 2.7899282469209247e-10 9.44666168626538e-06 1.1050966803359393e-10 7.893576906384762e-11 6.134967648551167e-06 1.1050967224917677e-10 7.893576895489673e-11 6.134967648551167e-06
4.012 3.482766482575216e-08 2.4876908236059234e-08 3.6802414179601306e-06 3.482766482206789e-08 2.487690819623598e-08 3.6802414179601306e-06 3.9677664135428266e-10 2.8341196994181787e-10 9.446439940816992e-06 3.9677664632096075e-10 2.8341197260706416e-10 9.446439940816992e-06 1.1687473116708302e-10 8.348224969882775e-11 6.134840380515654e-06 1.1687473545679651e-10 8.348224985176636e-11 6.134840380515654e-06
4.022 3.474468517194986e-08 2.481763706111885e-08 3.6753903234109378e-06 3.4744685168265424e-08 2.4817637021295548e-08 3.6753903234109378e-06 4.0306152578895564e-10 2.879011737514265e-10 9.446211249492656e-06 4.030615307548815e-10 2.8790117642296057e-10 9.446211249492658e-06 1.2305064858973298e-10 8.789361551775706e-11 6.13470863181178e-06 1.2305065294280802e-10 8.789361589907109e-11 6.13470863181178e-06
4.032 3.466184840008186e-08 2.4758467941444622e-08 3.6705642928191204e-06 3.466184839639728e-08 2.4758467901621235e-08 3.6705642928191204e-06 4.0944593879406473e-10 2.92461478356463e-10 9.445975416690636e-06 4.0944594375941245e-10 2.9246148103409366e-10 9.445975416690636e-06 1.2905169110130485e-10 9.218006812628084e-11 6.1345722235402506e-06 1.290516955089234e-10 9.21800687084665e-11 6.134572223540252e-06
4.042 3.457915449187717e-08 2.4699400876736537e-08 3.6657625573078064e-06 3.457915448819244e-08 2.469940083691312e-08 3.6657625573078064e-06 4.1593122324899886e-10 2.970938520063733e-10 9.445732223571449e-06 4.159312282141313e-10 2.9709385468972105e-10 9.44573222357145e-06 1.3489166197513705e-10 9.635146299676143e-11 6.134431001903709e-06 1.348916664300102e-10 9.635146375686347e-11 6.134431001903709e-06
4.052 3.449660345376562e-08 2.4640435853692427e-08 3.6609844427382657e-06 3.4496603450080754e-08 2.4640435813868925e-08 3.6609844427382657e-06 4.225186223316987e-10 3.017991527880656e-10 9.445481422186718e-06 4.2251862729715685e-10 3.0179915547659246e-10 9.445481422186718e-06 1.4058365375536286e-10 1.0041715911835406e-10 6.134284836503622e-06 1.4058365825151463e-10 1.004171600369734e-10 6.134284836503622e-06
4.062 3.441419512695e-08 2.458157276236235e-08 3.6562294038290575e-06 3.441419512326499e-08 2.4581572722538798e-08 3.6562294038290575e-06 4.2920917448865975e-10 3.0657811291632435e-10 9.44522273662997e-06 4.292091794551079e-10 3.0657811560930033e-10 9.44522273662997e-06 1.4614002442472787e-10 1.0438600894037433e-10 6.134133614330692e-06 1.4614002895718848e-10 1.0438601000086971e-10 6.134133614330692e-06
4.072 3.433192921084655e-08 2.4522811395562934e-08 3.651497036822311e-06 3.43319292071613e-08 2.4522811355739312e-08 3.651497036822312e-06 4.3600386618453556e-10 3.1143147895155323e-10 9.444955873911341e-06 4.360038711526812e-10 3.1143148164807817e-10 9.444955873911341e-06 1.5157257304659778e-10 1.0826638354232672e-10 6.1339772275273235e-06 1.5157257761134531e-10 1.0826638473028668e-10 6.1339772275273235e-06
4.082 3.4249805358813407e-08 2.446415150173282e-08 3.646787061750653e-06 3.4249805355127966e-08 2.4464151461909157e-08 3.646787061750653e-06 4.4290352946877437e-10 3.163598162663991e-10 9.444680536650197e-06 4.429035344392871e-10 3.1635981896546165e-10 9.444680536650197e-06 1.568923950201832e-10 1.1206624586598932e-10 6.133815563156942e-06 1.5689239961394693e-10 1.1206624716886572e-10 6.133815563156942e-06
4.092 3.4167823150636675e-08 2.4405592788735037e-08 3.6420992848068643e-06 3.416782314695104e-08 2.440559274891131e-08 3.6420992848068643e-06 4.499088198500741e-10 3.213636104152187e-10 9.444396435077538e-06 4.499088248234916e-10 3.2136361311573374e-10 9.44439643507754e-06 1.6210993831485658e-10 1.1579305297837416e-10 6.13364849121005e-06 1.6210994293502661e-10 1.1579305438514205e-10 6.13364849121005e-06
4.102 3.408598212329003e-08 2.43471349093608e-08 3.6374335513320737e-06 3.4085982119604214e-08 2.4347134869537014e-08 3.6374335513320737e-06 4.57020495022135e-10 3.264433792920311e-10 9.444103290859128e-06 4.5702049999879815e-10 3.26443381992884e-10 9.444103290859128e-06 1.672350560744316e-10 1.1945382724042157e-10 6.133475859898924e-06 1.6723506071895525e-10 1.1945382874134452e-10 6.133475859898924e-06
4.112 3.400428177698153e-08 2.428877752264909e-08 3.6327897038866828e-06 3.4004281773295584e-08 2.4288777482825233e-08 3.6327897038866828e-06 4.642392264987621e-10 3.3159961136657443e-10 9.443800834603004e-06 4.642392314787613e-10 3.31599614066736e-10 9.443800834603004e-06 1.722770197391203e-10 1.2305522607868582e-10 6.133297494361419e-06 1.7227702440636637e-10 1.23055227665186e-10 6.133297494361419e-06
4.122 3.392272170291731e-08 2.423052031013664e-08 3.6281675479005523e-06 3.392272169923118e-08 2.423052027031271e-08 3.6281675479005535e-06 4.71565757956541e-10 3.3683283568609837e-10 9.443488799069294e-06 4.715657629397208e-10 3.3683283838468754e-10 9.443488799069294e-06 1.77244555798747e-10 1.2660345728483084e-10 6.133113199500985e-06 1.7724456048736745e-10 1.2660345894924784e-10 6.133113199500985e-06
4.132 3.3841301497298184e-08 2.4172363002964105e-08 3.623566832739293e-06 3.3841301493611823e-08 2.4172362963140117e-08 3.623566832739293e-06 4.790010051868335e-10 3.421437094666166e-10 9.443166912516061e-06 4.790010101728103e-10 3.421437121629874e-10 9.443166912516061e-06 1.821459072158102e-10 1.301044026563392e-10 6.132922764813983e-06 1.8214591192466008e-10 1.3010440439187072e-10 6.132922764813984e-06
4.142 3.3760020817523086e-08 2.4114305372701172e-08 3.6189872418799336e-06 3.376002081383658e-08 2.4114305332877147e-08 3.6189872418799336e-06 4.865460388252693e-10 3.475330090380878e-10 9.442834896220418e-06 4.865460438134706e-10 3.4753301173188284e-10 9.442834896220418e-06 1.869888328750943e-10 1.3356361018247003e-10 6.132725969226154e-06 1.86988837603103e-10 1.3356361198309803e-10 6.132725969226154e-06
4.152 3.367887941606466e-08 2.405634722355121e-08 3.6144283913411847e-06 3.367887941237795e-08 2.4056347183727136e-08 3.6144283913411847e-06 4.942021378666222e-10 3.5300163858713543e-10 9.44249246524037e-06 4.942021428563613e-10 3.5300164127831e-10 9.44249246524037e-06 1.917806218553934e-10 1.3698629238692073e-10 6.132522586724407e-06 1.917806266014895e-10 1.3698629424728635e-10 6.132522586724408e-06
4.162 3.359787712109898e-08 2.3998488436169214e-08 3.609889837738456e-06 3.3597877117412125e-08 2.399848839634507e-08 3.609889837738456e-06 5.019708292854711e-10 3.5855068850459636e-10 9.442139327911357e-06 5.01970834276026e-10 3.5855069119343664e-10 9.442139327911357e-06 1.9652810492955198e-10 1.403773220370853e-10 6.1323123921268565e-06 1.9652810969262061e-10 1.4037732395244145e-10 6.1323123921268565e-06
4.172 3.3517013774783666e-08 2.3940728903948878e-08 3.6053710965284927e-06 3.3517013771096645e-08 2.3940728864124674e-08 3.6053710965284927e-06 5.098539224502994e-10 3.641814569521854e-10 9.441775183208713e-06 5.098539274409719e-10 3.641814596392441e-10 9.441775183208713e-06 2.012377995546793e-10 1.437413750854538e-10 6.1320951665410285e-06 2.012378043335442e-10 1.4374137705160607e-10 6.1320951665410285e-06
4.182 3.343628921980713e-08 2.3883068504612766e-08 3.6008716743029545e-06 3.343628921611992e-08 2.3883068464788463e-08 3.6008716743029545e-06 5.178533227269131e-10 3.6989528270902095e-10 9.441399712209408e-06 5.178533277170972e-10 3.69895285395046e-10 9.441399712209408e-06 2.0591579471281908e-10 1.4708278588334684e-10 6.131870703036287e-06 2.0591579950624762e-10 1.470827878966512e-10 6.131870703036287e-06
4.192 3.335570332478914e-08 2.3825507154244722e-08 3.596391110541251e-06 3.335570332110181e-08 2.3825507114420353e-08 3.596391110541251e-06 5.259711249639215e-10 3.7569367186681454e-10 9.441012569952916e-06 5.259711299531473e-10 3.7569367455270033e-10 9.441012569952916e-06 2.105679555950468e-10 1.504057342937213e-10 6.131638809259962e-06 2.1056796040175556e-10 1.5040573635103513e-10 6.131638809259962e-06
4.202 3.3275255924929635e-08 2.3768044732005343e-08 3.5919290193388286e-06 3.327525592124209e-08 2.3768044692180957e-08 3.5919290193388286e-06 5.342094988735979e-10 3.815781936700109e-10 9.440613377698926e-06 5.342095038615528e-10 3.815781963566706e-10 9.440613377698926e-06 2.1519987566327372e-10 1.5371422201222242e-10 6.131399306206363e-06 2.1519988048202898e-10 1.5371422411084488e-10 6.131399306206363e-06
4.212 3.319494684910969e-08 2.3710681105636785e-08 3.5874851203421833e-06 3.3194946845422e-08 2.3710681065812303e-08 3.5874851203421824e-06 5.425706333055851e-10 3.875504093854985e-10 9.440201724748807e-06 5.425706382921143e-10 3.875504120737815e-10 9.440201724748809e-06 2.198168035748858e-10 1.5701201056091504e-10 6.131152022030736e-06 2.1981680840450054e-10 1.5701201269855595e-10 6.131152022030736e-06
4.222 3.311477586871391e-08 2.3653416128313584e-08 3.5830592460701053e-06 3.311477586502605e-08 2.3653416088489086e-08 3.5830592460701053e-06 5.510567776591608e-10 3.9361193019664907e-10 9.439777176628676e-06 5.510567826442676e-10 3.9361193288725693e-10 9.439777176628675e-06 2.24423714556864e-10 1.603026485512418e-10 6.130896782981581e-06 2.2442371939629737e-10 1.603026507258812e-10 6.130896782981581e-06
4.232 3.303474273600097e-08 2.359624961019211e-08 3.578651323532322e-06 3.303474273231296e-08 2.359624957036754e-08 3.5786513235323224e-06 5.596700721792964e-10 3.9976426061693196e-10 9.439339287353096e-06 5.59670077163098e-10 3.9976426331034944e-10 9.439339287353096e-06 2.2902546559344395e-10 1.635895947793677e-10 6.130633400211039e-06 2.2902547044176348e-10 1.6358959698924605e-10 6.130633400211039e-06
4.242 3.295484719688051e-08 2.3539181376123364e-08 3.5742613377026973e-06 3.2954847193192354e-08 2.3539181336298766e-08 3.5742613377026973e-06 5.684127348288405e-10 4.06008988898259e-10 9.438887611814063e-06 5.684127398115433e-10 4.060089915947476e-10 9.438887611814064e-06 2.3362657634685315e-10 1.668760973198384e-10 6.130361661713691e-06 2.336265812033161e-10 1.6687609956336128e-10 6.130361661713691e-06
4.252 3.2875088977627895e-08 2.3482211219568872e-08 3.5698892852054215e-06 3.2875088973939576e-08 2.3482211179744186e-08 3.5698892852054215e-06 5.772869374700713e-10 4.123476863511583e-10 9.438421710433767e-06 5.772869424519325e-10 4.123476890507506e-10 9.438421710433767e-06 2.382314152133033e-10 1.7016528455911734e-10 6.130081327368602e-06 2.382314200773359e-10 1.7016528683472259e-10 6.130081327368602e-06
4.262 3.2795467763821863e-08 2.3425338910419194e-08 3.5655351342167385e-06 3.2795467760133346e-08 2.3425338870594464e-08 3.5655351342167385e-06 5.862948858758818e-10 4.1878191574850646e-10 9.437941148884301e-06 5.862948908571807e-10 4.1878191845100256e-10 9.437941148884301e-06 2.4284413842752335e-10 1.734601008485068e-10 6.129792127838e-06 2.42844143298664e-10 1.734601031546779e-10 6.129792127838001e-06
4.272 3.2715983269928586e-08 2.336856427501059e-08 3.561198796632285e-06 3.271598326623992e-08 2.3368564235185834e-08 3.5611987966322853e-06 5.954387757843129e-10 4.253132625363133e-10 9.43744549084913e-06 5.954387807652998e-10 4.2531326524138233e-10 9.43744549084913e-06 2.474686904414753e-10 1.7676338180279354e-10 6.129493768894423e-06 2.4746869531938043e-10 1.7676338413798676e-10 6.129493768894423e-06
4.282 3.2636635212688215e-08 2.3311887092222397e-08 3.556880114495822e-06 3.263663520899934e-08 2.3311887052397605e-08 3.556880114495822e-06 6.047208444987841e-10 4.319433122717615e-10 9.43693429123995e-06 6.047208494796727e-10 4.3194331497897166e-10 9.43693429123995e-06 2.521088790591977e-10 1.800778068210957e-10 6.129185936986899e-06 2.5210888394359375e-10 1.8007780918369992e-10 6.129185936986899e-06
4.292 3.25574233482977e-08 2.3255307181518433e-08 3.5525788593739864e-06 3.255742334460866e-08 2.3255307141693628e-08 3.552578859373986e-06 6.141434425455947e-10 4.3867373582651394e-10 9.436407092093954e-06 6.141434475265361e-10 4.386737385354086e-10 9.436407092093956e-06 2.5676832797506386e-10 1.8340598771490005e-10 6.128868305782547e-06 2.5676833286570715e-10 1.834059901032289e-10 6.128868305782547e-06
4.302 3.2478347426788e-08 2.3198824377751232e-08 3.548294738083914e-06 3.247834742309885e-08 2.319882433792636e-08 3.5482947380839144e-06 6.237090355008267e-10 4.455062984963632e-10 9.43586342133287e-06 6.237090404818994e-10 4.4550630120653345e-10 9.43586342133287e-06 2.6145044153218495e-10 1.867503627174976e-10 6.128540541427042e-06 2.6145044642883444e-10 1.867503651298524e-10 6.128540541427042e-06
4.312 3.2399407211700035e-08 2.3142438493753713e-08 3.544027407408425e-06 3.2399407208010684e-08 2.3142438453928825e-08 3.544027407408425e-06 6.334200900517493e-10 4.5244276311735663e-10 9.43530279184066e-06 6.33420095032968e-10 4.524427658284545e-10 9.43530279184066e-06 2.6615851355304536e-10 1.901132687867146e-10 6.128202308801772e-06 2.6615851845542964e-10 1.9011327122139638e-10 6.128202308801772e-06
4.322 3.232060247796195e-08 2.308614939198234e-08 3.5397764953331007e-06 3.232060247427249e-08 2.30861493521574e-08 3.5397764953331007e-06 6.432792338105576e-10 4.5948499618144524e-10 9.434724698934046e-06 6.432792387918705e-10 4.5948499889325187e-10 9.434724698934048e-06 2.7089580476391246e-10 1.93497041506481e-10 6.127853275940332e-06 2.7089580967173127e-10 1.9349704396183862e-10 6.127853275940332e-06
4.332 3.224193300335064e-08 2.3029956908273358e-08 3.535541632726349e-06 3.2241932999660995e-08 2.302995686844837e-08 3.535541632726349e-06 6.53289152146284e-10 4.666349487712598e-10 9.434128613692165e-06 6.532891571276103e-10 4.666349514836901e-10 9.434128613692167e-06 2.756653705754803e-10 1.9690386273947577e-10 6.127493118395161e-06 2.7566537548839805e-10 1.969038652139763e-10 6.127493118395163e-06
4.342 3.216339854894233e-08 2.2973860859612187e-08 3.5313224916582716e-06 3.216339854525255e-08 2.297386081978714e-08 3.5313224916582716e-06 6.634526766642159e-10 4.7389459880967e-10 9.43351397433776e-06 6.63452681645441e-10 4.738946015227611e-10 9.433513974337758e-06 2.8047027536747736e-10 2.0033594323238566e-10 6.127121520554166e-06 2.804702802851035e-10 2.0033594572466536e-10 6.1271215205541665e-06
4.352 3.208499890173067e-08 2.2917861113362455e-08 3.5271188198430378e-06 3.208499889804075e-08 2.291786107353735e-08 3.5271188198430378e-06 6.737725414252416e-10 4.812659216127145e-10 9.432880179961214e-06 6.737725464062571e-10 4.812659243266186e-10 9.432880179961214e-06 2.8531342653746957e-10 2.037953207070179e-10 6.126738173539085e-06 2.853134314593978e-10 2.0379532321590425e-10 6.126738173539085e-06
4.362 3.2006733813704134e-08 2.2861957483841964e-08 3.5229304669538687e-06 3.200673381001403e-08 2.286195744401679e-08 3.5229304669538687e-06 6.842515131044623e-10 4.887508859813979e-10 9.432226590091985e-06 6.842515180851896e-10 4.887508886963396e-10 9.432226590091985e-06 2.9019762629456445e-10 2.072840145785728e-10 6.126342768693979e-06 2.9019763122035613e-10 2.0728401710315919e-10 6.126342768693979e-06
4.372 3.1928603048115816e-08 2.280614980083017e-08 3.518757385694468e-06 3.192860304442554e-08 2.2806149761004917e-08 3.518757385694468e-06 6.948923980583581e-10 4.963514992717863e-10 9.431552531847805e-06 6.948924030387488e-10 4.963515019880256e-10 9.431552531847805e-06 2.951256662994299e-10 2.1080404055343614e-10 6.125934987924752e-06 2.9512567122865907e-10 2.1080404309298247e-10 6.125934987924752e-06
4.382 3.1850606369339524e-08 2.2750437883922253e-08 3.514599613216027e-06 3.185060636564909e-08 2.275043784409694e-08 3.514599613216027e-06 7.056979955998361e-10 5.040697625350617e-10 9.430857312245686e-06 7.056980005798966e-10 5.040697652528861e-10 9.430857312245684e-06 3.0010022967062554e-10 2.1435729198890511e-10 6.1255144921843285e-06 3.0010023460287084e-10 2.1435729454284022e-10 6.1255144921843285e-06
4.392 3.1772743503943605e-08 2.2694821553599762e-08 3.510457230510316e-06 3.1772743500253003e-08 2.2694821513774407e-08 3.510457230510316e-06 7.166711295800282e-10 5.119077005044786e-10 9.430140229872017e-06 7.166711345598098e-10 5.119077032241395e-10 9.430140229872019e-06 3.0512392945827834e-10 2.1794562728151487e-10 6.125080912487097e-06 3.051239343931555e-10 2.1794562984945176e-10 6.125080912487097e-06
4.402 3.169501420676284e-08 2.2639300620983152e-08 3.506330316010732e-06 3.1695014203072044e-08 2.2639300581157707e-08 3.506330316010731e-06 7.278146028666132e-10 5.198673096575051e-10 9.429400582618975e-06 7.278146078462125e-10 5.19867312379223e-10 9.429400582618975e-06 3.101993144052008e-10 2.2157089162198912e-10 6.124633845806349e-06 3.101993193423777e-10 2.215708942036171e-10 6.124633845806349e-06
4.412 3.161741818519214e-08 2.2583874888574016e-08 3.502218906190695e-06 3.1617418181501166e-08 2.2583874848748528e-08 3.502218906190695e-06 7.391312956377102e-10 5.279506299991505e-10 9.428637667007749e-06 7.391313006172377e-10 5.279506327230876e-10 9.428637667007749e-06 3.153288031450844e-10 2.2523479830856414e-10 6.124172854811335e-06 3.153288080842955e-10 2.252348009036336e-10 6.124172854811335e-06
4.422 3.153995521211244e-08 2.252854416733064e-08 3.498122969169094e-06 3.1539955208421316e-08 2.2528544127505107e-08 3.498122969169094e-06 7.506240842792095e-10 5.361597567958476e-10 9.427850772391516e-06 7.506240892587728e-10 5.361597595221184e-10 9.427850772391516e-06 3.2051486960741335e-10 2.2893910313005165e-10 6.123697472751534e-06 3.2051487454847097e-10 2.2893910573836156e-10 6.123697472751534e-06
4.432 3.146262502773659e-08 2.2473308320304054e-08 3.4940423955428398e-06 3.1462625024045305e-08 2.2473308280478474e-08 3.4940423955428398e-06 7.622960032186336e-10 5.444968313850934e-10 9.427039171703068e-06 7.62296008198313e-10 5.444968341137575e-10 9.42703917170307e-06 3.257597937808138e-10 2.3268546259376503e-10 6.12320720940447e-06 3.2575979872359043e-10 2.326854652150727e-10 6.1232072094044695e-06
4.442 3.138542742466575e-08 2.2418167170314297e-08 3.4899770027487626e-06 3.138542742097426e-08 2.241816713048866e-08 3.4899770027487626e-06 7.741500636547256e-10 5.529639979421095e-10 9.426202114835435e-06 7.741500686345466e-10 5.529640006731945e-10 9.426202114835435e-06 3.31065882208064e-10 2.364755244742578e-10 6.12270155851555e-06 3.310658871524841e-10 2.3647552710825913e-10 6.12270155851555e-06
4.452 3.130836214460722e-08 2.2363120526685465e-08 3.485926547179717e-06 3.1308362140915526e-08 2.2363120486859793e-08 3.485926547179717e-06 7.861894001267164e-10 5.615635158160475e-10 9.42533882372257e-06 7.861894051066327e-10 5.615635185495521e-10 9.425338823722572e-06 3.364354201192012e-10 2.403108860421893e-10 6.122180002940431e-06 3.3643542506523205e-10 2.403108886885287e-10 6.12218000294043e-06
4.462 3.123142899995472e-08 2.2308168262689177e-08 3.481890744169813e-06 3.123142899626284e-08 2.2308168222863468e-08 3.481890744169813e-06 7.984172486718047e-10 5.702976848088378e-10 9.424448490573064e-06 7.984172536517e-10 5.702976875447456e-10 9.424448490573064e-06 3.418706192215424e-10 2.4419316798383124e-10 6.12164201924612e-06 3.418706241691495e-10 2.441931706420571e-10 6.121642019246121e-06
4.472 3.115462773296877e-08 2.2253310210094972e-08 3.4778692905103636e-06 3.115462772927673e-08 2.2253310170269233e-08 3.4778692905103636e-06 8.10836952392672e-10 5.791688813928276e-10 9.423530275847446e-06 8.108369573723614e-10 5.791688841311256e-10 9.423530275847446e-06 3.4737365338177375e-10 2.4812388849012673e-10 6.1210870813913984e-06 3.473736583309126e-10 2.4812389115975827e-10 6.121087081391398e-06
4.482 3.10779581193821e-08 2.2198546190584117e-08 3.473861893919319e-06 3.107795811568988e-08 2.2198546150758305e-08 3.4738618939193188e-06 8.234519124195185e-10 5.881795554731852e-10 9.4225833036355e-06 8.234519173987669e-10 5.881795582138728e-10 9.4225833036355e-06 3.5294669891737484e-10 2.521046331975792e-10 6.120514663265481e-06 3.529467038679599e-10 2.5210463587807823e-10 6.120514663265482e-06
4.492 3.10014199554019e-08 2.214387606507687e-08 3.469868305262474e-06 3.1001419951709476e-08 2.2143876025251035e-08 3.469868305262474e-06 8.362656902180177e-10 5.973322375968893e-10 9.421606655633055e-06 8.362656951965733e-10 5.973322403399812e-10 9.421606655633055e-06 3.5859192074440384e-10 2.5613691640612806e-10 6.119924238291586e-06 3.585919256963127e-10 2.5613691909692726e-10 6.119924238291586e-06
4.502 3.092501298395144e-08 2.2089299653449986e-08 3.465888349681137e-06 3.092501298025885e-08 2.208929961362411e-08 3.465888349681137e-06 8.492818494299276e-10 6.066294708978707e-10 9.420599365625956e-06 8.49281854407555e-10 6.066294736434069e-10 9.420599365625958e-06 3.6431150558625065e-10 2.602223276968265e-10 6.119315277403969e-06 3.6431151053930895e-10 2.6022233039739235e-10 6.119315277403969e-06
4.512 3.084873700894991e-08 2.2034816818262076e-08 3.4619219475287823e-06 3.084873700525712e-08 2.2034816778436142e-08 3.4619219475287823e-06 8.625040157879568e-10 6.160738554778964e-10 9.419560417616392e-06 8.625040207644722e-10 6.160738582259374e-10 9.419560417616392e-06 3.7010763481197615e-10 2.6436240276900705e-10 6.118687241996734e-06 3.7010763976596244e-10 2.6436240547883414e-10 6.118687241996734e-06
4.522 3.0772591805975076e-08 2.1980427360374366e-08 3.4579691160200484e-06 3.0772591802282144e-08 2.198042732054836e-08 3.4579691160200484e-06 8.759358743036506e-10 6.256680393147483e-10 9.418488750927778e-06 8.759358792789511e-10 6.256680420653795e-10 9.418488750927778e-06 3.759824199691981e-10 2.6855865456241376e-10 6.1180395749112655e-06 3.7598242492388013e-10 2.685586572810573e-10 6.1180395749112655e-06
4.532 3.0696577118055774e-08 2.192613114812537e-08 3.45402994927346e-06 3.069657711436263e-08 2.1926131108299283e-08 3.45402994927346e-06 8.895811135685256e-10 6.354146222995713e-10 9.417383268287917e-06 8.895811185425998e-10 6.354146250528966e-10 9.41738326828792e-06 3.819380693897551e-10 2.7281266762360033e-10 6.117371689961335e-06 3.819380743448887e-10 2.72812670350675e-10 6.117371689961334e-06
4.542 3.062069272783423e-08 2.1871928013116235e-08 3.4501045794199873e-06 3.062069272414094e-08 2.1871927973290106e-08 3.4501045794199873e-06 9.034434942900559e-10 6.453163016693413e-10 9.416242847909924e-06 9.034434992629893e-10 6.45316304425477e-10 9.416242847909926e-06 3.8797675409918833e-10 2.7712599434263016e-10 6.116682962442562e-06 3.879767590545632e-10 2.7712599707782414e-10 6.116682962442562e-06
4.552 3.0544938380824656e-08 2.1817817763538622e-08 3.4461931295798246e-06 3.054493837713115e-08 2.18178177237124e-08 3.4461931295798246e-06 9.175267819521072e-10 6.553758050963867e-10 9.415066350889898e-06 9.175267869240643e-10 6.553758078554524e-10 9.415066350889898e-06 3.94100612261777e-10 2.8150016219204765e-10 6.115972724758803e-06 3.941006172172249e-10 2.815001649351227e-10 6.1159727247588044e-06
4.562 3.0469313878488624e-08 2.1763800254573388e-08 3.4422956724434802e-06 3.046931387479491e-08 2.1763800214747096e-08 3.4422956724434802e-06 9.318347853668476e-10 6.655957935854911e-10 9.413852623860201e-06 9.31834790338045e-10 6.655957963476186e-10 9.4138526238602e-06 4.0031174446237753e-10 2.859366440494885e-10 6.115240265523693e-06 4.0031174941778544e-10 2.8593664680030467e-10 6.115240265523693e-06
4.572 3.0393818973653734e-08 2.1709875311481388e-08 3.438412203148992e-06 3.039381896995982e-08 2.170987527165507e-08 3.438412203148992e-06 9.46371350762545e-10 6.759790447735341e-10 9.41260049448196e-06 9.46371355733218e-10 6.759790475388448e-10 9.412600494481962e-06 4.066122906556281e-10 2.904369868247168e-10 6.114484834255307e-06 4.066122956109425e-10 2.90436989583195e-10 6.114484834255307e-06
4.582 3.031845345311077e-08 2.1656042784303188e-08 3.4345426298115938e-06 3.031845344941668e-08 2.1656042744476755e-08 3.4345426298115938e-06 9.611403552078354e-10 6.865283097938065e-10 9.411308762333638e-06 9.61140360178192e-10 6.865283125624267e-10 9.411308762333638e-06 4.1300436774249713e-10 2.9500273012793245e-10 6.113705648329549e-06 4.130043726977216e-10 2.950027328940609e-10 6.113705648329549e-06
4.592 3.02432170953278e-08 2.1602302517436616e-08 3.430686783060662e-06 3.024321709163355e-08 2.1602302477610113e-08 3.430686783060662e-06 9.761457856288962e-10 6.972464680622032e-10 9.409976188881384e-06 9.761457905990928e-10 6.972464708342482e-10 9.409976188881384e-06 4.1949011392014214e-10 2.9963540377524657e-10 6.112901900254028e-06 4.1949011887532903e-10 2.996354065490765e-10 6.112901900254028e-06
4.602 3.0168109664954924e-08 2.154865433362378e-08 3.4268444336676823e-06 3.016810966126046e-08 2.15486542937972e-08 3.4268444336676823e-06 9.913916431257438e-10 7.081363671163452e-10 9.408601489304899e-06 9.913916480958628e-10 7.081363698919158e-10 9.408601489304899e-06 4.260716390050121e-10 3.043364949888669e-10 6.112072763553158e-06 4.260716439602272e-10 3.0433649777047836e-10 6.112072763553157e-06
4.612 3.009313095136841e-08 2.1495098078612565e-08 3.423015318686524e-06 3.009313094767374e-08 2.149509803878591e-08 3.423015318686524e-06 1.006882066833997e-09 7.192009558597372e-10 9.40718332736587e-06 1.006882071804028e-09 7.192009586389303e-10 9.407183327365871e-06 4.3275108981583395e-10 3.0910755609879917e-10 6.111217397655177e-06 4.3275109477114787e-10 3.091075588882894e-10 6.111217397655177e-06
4.622 3.001828073915008e-08 2.144163363718477e-08 3.419199168154582e-06 3.001828073545522e-08 2.1441633597358078e-08 3.419199168154582e-06 1.0226212986246136e-09 7.304432826116435e-10 9.40572031167742e-06 1.0226213035944736e-09 7.304432853945537e-10 9.40572031167742e-06 4.395305945390217e-10 3.13950056593098e-10 6.110334950072354e-06 4.3953059949449314e-10 3.139500593905925e-10 6.110334950072354e-06
4.632 2.994355878834192e-08 2.1388260813112827e-08 3.4153957344831784e-06 2.9943558784646884e-08 2.1388260773286033e-08 3.4153957344831793e-06 1.038613656525735e-09 7.418664092724359e-10 9.404210994563018e-06 1.0386136614952925e-09 7.418664120591582e-10 9.404210994563018e-06 4.464122542616813e-10 3.188655517713745e-10 6.1094245570519176e-06 4.4641225921732925e-10 3.188655545770048e-10 6.1094245570519176e-06
4.642 2.986896487404033e-08 2.1334979440952857e-08 3.411604819812072e-06 2.986896487034507e-08 2.1334979401125997e-08 3.411604819812072e-06 1.0548635299340956e-09 7.534734457035056e-10 9.40265386895699e-06 1.0548635349031878e-09 7.53473448494131e-10 9.402653868956988e-06 4.533982868792907e-10 3.2385558441524497e-10 6.108485341194687e-06 4.533982918351011e-10 3.2385558722913045e-10 6.108485341194687e-06
4.652 2.9794498828401106e-08 2.128178938842575e-08 3.4078263017410164e-06 2.979449882470568e-08 2.128178934859883e-08 3.4078263017410164e-06 1.0713753715848205e-09 7.652676049684797e-10 9.401047365394322e-06 1.0713753765533028e-09 7.652676077631126e-10 9.401047365394322e-06 4.604909084755307e-10 3.2892174689394867e-10 6.107516408580667e-06 4.6049091343145956e-10 3.289217497161827e-10 6.107516408580667e-06
4.662 2.9720160393457136e-08 2.122869050137191e-08 3.4040601475216907e-06 2.9720160389761528e-08 2.122869046154494e-08 3.4040601475216907e-06 1.0881537155707494e-09 7.772521146404011e-10 9.399389850766616e-06 1.0881537205385184e-09 7.772521174391368e-10 9.399389850766616e-06 4.676923368618072e-10 3.3406563921489536e-10 6.106516841450189e-06 4.676923418177881e-10 3.3406564204556635e-10 6.106516841450189e-06
4.672 2.9645949338650264e-08 2.1175682611679888e-08 3.4003064125669884e-06 2.9645949334954434e-08 2.1175682571852865e-08 3.4003064125669884e-06 1.1052031909732413e-09 7.894303033106494e-10 9.397679627900095e-06 1.1052031959402524e-09 7.894303061135924e-10 9.397679627900095e-06 4.750048479514216e-10 3.3928886351878064e-10 6.105485688609515e-06 4.750048529073703e-10 3.392888663579523e-10 6.105485688609515e-06
4.682 2.9571865474437575e-08 2.1122765560335275e-08 3.3965652192679385e-06 2.95718654707416e-08 2.1122765520508226e-08 3.3965652192679385e-06 1.1225284469605329e-09 8.01805469816069e-10 9.395914939114657e-06 1.1225284519268066e-09 8.018054726233136e-10 9.395914939114657e-06 4.824307196850553e-10 3.4459304961392496e-10 6.104421956104498e-06 4.824307246409102e-10 3.445930524616436e-10 6.104421956104498e-06
4.692 2.9497908594643788e-08 2.1069939209196978e-08 3.3928367208413953e-06 2.94979085909476e-08 2.1069939169369872e-08 3.3928367208413953e-06 1.1401341726208745e-09 8.143809719280576e-10 9.394093972813985e-06 1.1401341775864885e-09 8.143809747396899e-10 9.394093972813987e-06 4.899722120324182e-10 3.4997980155414116e-10 6.103324597965048e-06 4.899722169881352e-10 3.49979804410428e-10 6.103324597965049e-06
4.702 2.942407843911072e-08 2.1017203383108394e-08 3.3891210549336694e-06 2.942407843541432e-08 2.1017203343281252e-08 3.3891210549336694e-06 1.15802508997627e-09 8.271601794801988e-10 9.392214870024775e-06 1.158025094941336e-09 8.271601822962968e-10 9.392214870024775e-06 4.976316164051628e-10 3.554507740363874e-10 6.102192510925773e-06 4.976316213607399e-10 3.554507769012264e-10 6.102192510925773e-06
4.712 2.9350374819673603e-08 2.0964557937374355e-08 3.3854183027094624e-06 2.9350374815977012e-08 2.0964557897547177e-08 3.3854183027094624e-06 1.176205907819612e-09 8.401464783559905e-10 9.390275730332702e-06 1.1762059127842453e-09 8.401464811766058e-10 9.390275730332702e-06 5.054112750022221e-10 3.6100765071501834e-10 6.101024533626208e-06 5.054112799576941e-10 3.610076535883654e-10 6.101024533626208e-06
4.722 2.9276797530001918e-08 2.0912002714297792e-08 3.381728459628631e-06 2.9276797526305103e-08 2.0912002674470567e-08 3.381728459628631e-06 1.1946813759180895e-09 8.533432310030163e-10 9.388274612285693e-06 1.194681380882374e-09 8.533432338281741e-10 9.388274612285693e-06 5.133135253900715e-10 3.6665207715481466e-10 6.099819450019588e-06 5.133135303455109e-10 3.666520800365981e-10 6.099819450019588e-06
4.732 2.9203346323914582e-08 2.0859537561250844e-08 3.378051426737568e-06 2.9203346320217614e-08 2.085953752142355e-08 3.378051426737568e-06 1.2134563469448896e-09 8.667539204516166e-10 9.386209529047615e-06 1.2134563519088646e-09 8.667539232813128e-10 9.386209529047615e-06 5.213407041978662e-10 3.723857360402436e-10 6.098575996507728e-06 5.213407091533687e-10 3.723857389303707e-10 6.098575996507728e-06
4.742 2.9130021002289345e-08 2.080716231919158e-08 3.374387022568087e-06 2.9130020998592208e-08 2.0807162279364252e-08 3.374387022568087e-06 1.2325357003418814e-09 8.80382002969098e-10 9.384078438923946e-06 1.2325357053055098e-09 8.80382005803312e-10 9.384078438923947e-06 5.294951627055654e-10 3.7821033013923993e-10 6.097292869530086e-06 5.294951676612101e-10 3.782103330375926e-10 6.097292869530088e-06
4.752 2.9056821315531002e-08 2.0754876827353003e-08 3.370735008560073e-06 2.9056821311833687e-08 2.0754876787525617e-08 3.370735008560073e-06 1.2519243946095124e-09 8.942310651958627e-10 9.381879231672601e-06 1.2519243995726877e-09 8.942310680345593e-10 9.381879231672601e-06 5.377792411540284e-10 3.8412751411617813e-10 6.09596873362059e-06 5.377792461098685e-10 3.8412751702265113e-10 6.09596873362059e-06
4.762 2.8983747076866674e-08 2.070268094638391e-08 3.3670951204209152e-06 2.8983747073169193e-08 2.0702680906556478e-08 3.3670951204209152e-06 1.2716274441702669e-09 9.08304681975678e-10 9.37960971487672e-06 1.2716274491328261e-09 9.083046848188239e-10 9.37960971487672e-06 5.461953539425755e-10 3.901390241979803e-10 6.094602225653448e-06 5.461953588986156e-10 3.90139027112426e-10 6.094602225653448e-06
4.772 2.8910798081843214e-08 2.0650574504473362e-08 3.3634671021499875e-06 2.8910798078145564e-08 2.0650574464645846e-08 3.3634671021499875e-06 1.2916499472623607e-09 9.22606476717839e-10 9.377267603701353e-06 1.29164995222411e-09 9.226064795654157e-10 9.377267603701353e-06 5.547459074812391e-10 3.9624655916536285e-10 6.0931919559543335e-06 5.547459124374035e-10 3.9624656208763603e-10 6.093191955954332e-06
4.782 2.883797409941298e-08 2.059855737624553e-08 3.3598507354415688e-06 2.8837974095715148e-08 2.059855733641798e-08 3.3598507354415688e-06 1.311996992801599e-09 9.37140079556907e-10 9.374850515513947e-06 1.3119969977623305e-09 9.371400824089241e-10 9.374850515513947e-06 5.634332888985485e-10 4.024518452236696e-10 6.091736506180653e-06 5.634332938546843e-10 4.0245184815365627e-10 6.091736506180653e-06
4.792 2.8765274949164475e-08 2.0546629407032272e-08 3.3562458628242794e-06 2.8765274945466482e-08 2.0546629367204687e-08 3.3562458628242794e-06 1.3326739229118925e-09 9.51909310927289e-10 9.372355970654886e-06 1.3326739278714402e-09 9.51909313783785e-10 9.372355970654886e-06 5.722599662966477e-10 4.0875661905182394e-10 6.090234424565924e-06 5.722599712525223e-10 4.087566219894245e-10 6.090234424565924e-06
4.802 2.869270041684949e-08 2.049479045423523e-08 3.352652401760524e-06 2.8692700413151326e-08 2.0494790414407536e-08 3.352652401760524e-06 1.3536860706578305e-09 9.669179791583023e-10 9.369781396411092e-06 1.3536860756160793e-09 9.669179820193705e-10 9.369781396411092e-06 5.812284564393783e-10 4.151626894382319e-10 6.0886842187538915e-06 5.81228461394712e-10 4.1516269238340035e-10 6.0886842187538915e-06
4.812 2.8620250262948032e-08 2.044304033109096e-08 3.349070349633148e-06 2.8620250259249665e-08 2.0443040291263177e-08 3.349070349633148e-06 1.3750388468731546e-09 9.821699484890642e-10 9.367124132645093e-06 1.3750388518300685e-09 9.821699513548475e-10 9.367124132645096e-06 5.903412534167565e-10 4.216718492475279e-10 6.0870843480798135e-06 5.903412583712333e-10 4.216718522002629e-10 6.0870843480798135e-06
4.822 2.8547924282059937e-08 2.039137890787352e-08 3.3454997747935862e-06 2.8547924278361395e-08 2.0391378868045673e-08 3.3454997747935862e-06 1.396737829425416e-09 9.976692073671035e-10 9.364381433520117e-06 1.3967378343810353e-09 9.976692102377775e-10 9.364381433520117e-06 5.996008789402231e-10 4.2828588563596835e-10 6.0854332147956975e-06 5.996008838935415e-10 4.2828588859631154e-10 6.0854332147956975e-06
4.832 2.8475722289728176e-08 2.0339806046849948e-08 3.3419407957348295e-06 2.8475722286029405e-08 2.033980600702204e-08 3.3419407957348295e-06 1.4187886626571296e-09 1.0134197902767249e-09 9.361550466848679e-06 1.4187886676115686e-09 1.013419793152498e-09 9.361550466848679e-06 6.090099175591138e-10 4.350066357899866e-10 6.083729155909697e-06 6.090099225110136e-10 4.350066387580561e-10 6.083729155909697e-06
4.842 2.8403644071300222e-08 2.0288321600410767e-08 3.33839354906948e-06 2.8403644067601263e-08 2.028832156058279e-08 3.33839354906948e-06 1.4411969708450096e-09 1.0294257119559063e-09 9.358628309008944e-06 1.4411969757984365e-09 1.0294257148369923e-09 9.358628309008944e-06 6.18571011648528e-10 4.4183600819371615e-10 6.0819704359563815e-06 6.185710165988251e-10 4.418360111696701e-10 6.0819704359563815e-06
4.852 2.833168941137734e-08 2.0236925387848525e-08 3.3348581531561723e-06 2.833168940767812e-08 2.0236925348020464e-08 3.3348581531561727e-06 1.4639685360203826e-09 1.0456911150601452e-09 9.355611941496852e-06 1.4639685409729887e-09 1.0456911179467646e-09 9.355611941496854e-06 6.282868058219818e-10 4.487758746595446e-10 6.080155242502075e-06 6.282868107705846e-10 4.487758776436048e-10 6.080155242502075e-06
4.862 2.8259858087995623e-08 2.0185617291341674e-08 3.331334672564677e-06 2.8259858084296203e-08 2.0185617251513533e-08 3.331334672564678e-06 1.4871091136713303e-09 1.0622200540095286e-09 9.35249825034031e-06 1.4871091186233045e-09 1.0622200569018733e-09 9.35249825034031e-06 6.381599433173911e-10 4.5582812501921545e-10 6.078281683773427e-06 6.381599482643105e-10 4.55828128011659e-10 6.078281683773427e-06
4.872 2.8188149911385913e-08 2.013439715991195e-08 3.3278230902629858e-06 2.8188149907686255e-08 2.0134397120083733e-08 3.3278230902629858e-06 1.510624510694359e-09 1.0790167391438122e-09 9.349284029543605e-06 1.5106245156458528e-09 1.0790167420420358e-09 9.349284029543605e-06 6.481931267874342e-10 4.6299468907821684e-10 6.076347789166902e-06 6.481931317327618e-10 4.629946920793041e-10 6.076347789166902e-06
4.882 2.8116564680527425e-08 2.0083264852742108e-08 3.324323295046188e-06 2.811656467682753e-08 2.0083264812913835e-08 3.3243232950461874e-06 1.5345206186793113e-09 1.0960853780434937e-09 9.345965986133437e-06 1.5345206236304306e-09 1.0960853809477138e-09 9.345965986133437e-06 6.583890579722872e-10 4.70277491093112e-10 6.074351513165282e-06 6.583890629161965e-10 4.702774941031233e-10 6.074351513165282e-06
4.892 2.804510220903077e-08 2.003222022223335e-08 3.3208350853944553e-06 2.8045102205330646e-08 2.0032220182405016e-08 3.3208350853944553e-06 1.5588033926250031e-09 1.1134302160538483e-09 9.3425407405627e-06 1.5588033975757893e-09 1.1134302189641322e-09 9.342540740562698e-06 6.687504472837797e-10 4.776784862453424e-10 6.072290742304173e-06 6.687504522264743e-10 4.776784892645283e-10 6.072290742304173e-06
4.902 2.7973762300347497e-08 1.9981263131595118e-08 3.317358192326874e-06 2.7973762296647167e-08 1.9981263091766742e-08 3.317358192326874e-06 1.583478906432307e-09 1.1310555768971016e-09 9.339004817252793e-06 1.583478911382737e-09 1.1310555798134794e-09 9.339004817252793e-06 6.792800957671068e-10 4.851996541084611e-10 6.070163303154288e-06 6.792801007087947e-10 4.851996571370461e-10 6.070163303154288e-06
4.912 2.790254474221072e-08 1.9930393440022793e-08 3.313892314052286e-06 2.7902544738510165e-08 1.993039340019438e-08 3.313892314052286e-06 1.6085531847361222e-09 1.1489657827382845e-09 9.335354625517351e-06 1.6085531896861254e-09 1.1489657856607615e-09 9.335354625517351e-06 6.899807494430356e-10 4.928429711195589e-10 6.067966968548044e-06 6.899807543838953e-10 4.928429741577016e-10 6.067966968548044e-06
4.922 2.7831449351979426e-08 1.987961100477893e-08 3.310437158718308e-06 2.7831449348278624e-08 1.987961096495047e-08 3.310437158718308e-06 1.63403241794929e-09 1.1671652191639775e-09 9.331586431349522e-06 1.6340324228987635e-09 1.1671652220925395e-09 9.331586431349522e-06 7.008552376342807e-10 5.00610452871516e-10 6.065699461535601e-06 7.008552425744473e-10 5.00610455919336e-10 6.065699461535601e-06
4.932 2.776047591126087e-08 1.9828915691223494e-08 3.3069924863744435e-06 2.7760475907559908e-08 1.9828915651394986e-08 3.306992486374444e-06 1.6599229365754155e-09 1.1856584500020735e-09 9.327696333437233e-06 1.6599229415242394e-09 1.1856584529367058e-09 9.327696333437233e-06 7.119064163524572e-10 5.085041436595551e-10 6.063358452123826e-06 7.119064212919865e-10 5.085041467170999e-10 6.063358452123826e-06
4.942 2.7689624228892424e-08 1.977830734657153e-08 3.3035581394126756e-06 2.7689624225191247e-08 1.9778307306742988e-08 3.3035581394126748e-06 1.6862310412100943e-09 1.2044499587190005e-09 9.323680247484727e-06 1.6862310461581632e-09 1.2044499616597056e-09 9.323680247484727e-06 7.231371821814751e-10 5.165260983851513e-10 6.060941548400002e-06 7.231371871203708e-10 5.165261014524245e-10 6.060941548400002e-06
4.952 2.7618894134920298e-08 1.9727785844803005e-08 3.3001340547506673e-06 2.761889413121892e-08 1.972778580497441e-08 3.3001340547506673e-06 1.7129631797302621e-09 1.2235443453588958e-09 9.319533910713507e-06 1.712963184677496e-09 1.2235443483056947e-09 9.319533910713507e-06 7.345504818552037e-10 5.246784594554042e-10 6.058446282432002e-06 7.345504867934101e-10 5.246784625323735e-10 6.058446282432002e-06
4.962 2.7548285426429864e-08 1.9677351047564653e-08 3.296720253788438e-06 2.754828542272829e-08 1.9677351007736042e-08 3.296720253788437e-06 1.7401259624826514e-09 1.2429463192897915e-09 9.31525290032339e-06 1.7401259674290094e-09 1.2429463222427378e-09 9.31525290032339e-06 7.461492745235877e-10 5.329633199786202e-10 6.055870094532165e-06 7.461492794610083e-10 5.32963323065236e-10 6.055870094532165e-06
4.972 2.7477797906923243e-08 1.9627002813004982e-08 3.2933168130370215e-06 2.7477797903221415e-08 1.962700277317629e-08 3.2933168130370215e-06 1.767726094136833e-09 1.2626607026421256e-09 9.310832660306816e-06 1.7677260990823145e-09 1.2626607056012923e-09 9.310832660306818e-06 7.579365351187054e-10 5.413827951559886e-10 6.0532103195328885e-06 7.579365400552432e-10 5.413827982521982e-10 6.053210319532889e-06
4.982 2.7407431405164595e-08 1.9576741023152958e-08 3.289923826302265e-06 2.7407431401462575e-08 1.9576740983324268e-08 3.289923826302265e-06 1.7957704361886063e-09 1.2826923828363406e-09 9.30626852624227e-06 1.7957704411332395e-09 1.2826923858018263e-09 9.30626852624227e-06 7.6991526545988e-10 5.499390413649523e-10 6.050464178381043e-06 7.699152703954449e-10 5.499390444707145e-10 6.050464178381043e-06
4.992 2.7337185709356852e-08 1.9526565532948363e-08 3.286541364751216e-06 2.733718570565464e-08 1.9526565493119607e-08 3.286541364751216e-06 1.8242659143295822e-09 1.3030462792751699e-09 9.301555734509626e-06 1.8242659192734283e-09 1.3030462822470927e-09 9.301555734509626e-06 7.820884961954733e-10 5.586342154146192e-10 6.047628777405507e-06 7.820885011299977e-10 5.58634218529913e-10 6.047628777405507e-06


==> figures/zero_circulation_vortex/data/grcbc_farfield_Ma0.03_Mat0.04_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01
0.002 0.00013477749008247025 9.63047538214087e-05 0.1377443371910312 9.258751929506452e-07 6.617348361667893e-07 0.0009107495008224608 0.00013477749008246608 9.63047538214062e-05 0.1377443371910312 9.25875192957853e-07 6.617348361726204e-07 0.000910749500822479 0.00013477749008246567 9.630475382140671e-05 0.1377443371910312 9.258751929573735e-07 6.617348361724796e-07 0.0009107495008224805
0.012 0.00013470856081501575 9.626537147424871e-05 0.13772243167289885 1.352809899411786e-06 9.684587884460568e-07 0.0013682071827581573 0.00013470856081501927 9.626537147424271e-05 0.1377224316728986 1.3528098994037423e-06 9.684587884245866e-07 0.0013682071827582692 0.00013470856081501876 9.626537147424251e-05 0.13772243167289888 1.352809899414721e-06 9.684587884387577e-07 0.0013682071827582395
0.022 0.00013471193799292815 9.626855759496755e-05 0.13772195707758117 1.359978333150081e-06 9.742340460060997e-07 0.0013753567849215504 0.00013471193799293515 9.626855759495425e-05 0.13772195707758053 1.3599783331558513e-06 9.742340460097764e-07 0.0013753567849215465 0.00013471193799292964 9.626855759496415e-05 0.137721957077581 1.3599783331537805e-06 9.742340460059101e-07 0.0013753567849214851
0.032 0.00013471172427388105 9.626881612918792e-05 0.13772181539082853 1.365301481977336e-06 9.782522433465806e-07 0.001380499424009526 0.0001347117242738772 9.62688161291645e-05 0.1377218153908279 1.365301481979185e-06 9.782522433449788e-07 0.0013804994240094106 0.00013471172427388767 9.626881612919357e-05 0.13772181539082823 1.3653014819816526e-06 9.782522433485264e-07 0.0013804994240092737
0.042 0.00013471124859618013 9.6268745489748e-05 0.13772166321175808 1.3706602421681573e-06 9.822307582269225e-07 0.0013854608818878221 0.00013471124859616094 9.626874548971582e-05 0.13772166321175783 1.370660242166152e-06 9.822307582237358e-07 0.0013854608818869485 0.0001347112485961685 9.626874548974653e-05 0.1377216632117578 1.3706602421533094e-06 9.822307582178498e-07 0.0013854608818872935
0.052 0.00013471066372712522 9.626852709421229e-05 0.13772151233173446 1.3759571303464705e-06 9.864523191859775e-07 0.0013902833723951793 0.00013471066372713287 9.626852709423135e-05 0.13772151233173432 1.3759571303451189e-06 9.86452319167415e-07 0.0013902833723943324 0.00013471066372713577 9.62685270942567e-05 0.1377215123317341 1.3759571303416863e-06 9.86452319167362e-07 0.0013902833723950792
0.062 0.0001347100687931126 9.626831162764548e-05 0.13772137942269017 1.3812795817514884e-06 9.91270712393117e-07 0.00139500460586966 0.00013471006879309068 9.62683116276624e-05 0.13772137942268978 1.3812795817966268e-06 9.91270712405331e-07 0.0013950046058685865 0.0001347100687931275 9.626831162769882e-05 0.13772137942268983 1.381279581771661e-06 9.91270712380806e-07 0.0013950046058696932
0.072 0.0001347093268694945 9.626815000157679e-05 0.13772125296337495 1.3867142019105896e-06 9.966785906952624e-07 0.0013995611833850154 0.00013470932686927676 9.626815000144278e-05 0.13772125296337487 1.3867142011439538e-06 9.966785901320126e-07 0.0013995611833844935 0.00013470932686944064 9.626815000158294e-05 0.1377212529633748 1.3867142018149126e-06 9.966785906060317e-07 0.0013995611833851947
0.082 0.0001347081941167557 9.626786684036429e-05 0.13772111592873817 1.3920369144059116e-06 1.0018965236351522e-06 0.0014041587835129908 0.000134708194116287 9.626786684005256e-05 0.13772111592873834 1.3920369144424663e-06 1.0018965236136196e-06 0.0014041587835143302 0.00013470819411667582 9.62678668403541e-05 0.13772111592873804 1.392036914376681e-06 1.0018965235719409e-06 0.0014041587835133913
0.092 0.0001347071354909565 9.626762104767754e-05 0.13772096452483815 1.3969937583244235e-06 1.006151075860351e-06 0.0014088879617526339 0.00013470713549020247 9.626762104717039e-05 0.13772096452483842 1.396993760480478e-06 1.0061510773320645e-06 0.001408887961757071 0.00013470713549081583 9.626762104763711e-05 0.13772096452483823 1.396993758579193e-06 1.0061510759810072e-06 0.0014088879617532941
0.102 0.00013470626255946848 9.626735763305894e-05 0.13772080296717096 1.4016929009998035e-06 1.0098101942566643e-06 0.0014135684618870048 0.00013470626255911882 9.626735763288593e-05 0.13772080296717157 1.4016929078539975e-06 1.0098101990690646e-06 0.001413568461892308 0.00013470626255934027 9.62673576330366e-05 0.13772080296717107 1.4016929017681586e-06 1.0098101947446203e-06 0.0014135684618879819
0.112 0.0001347055094236123 9.626710008621311e-05 0.13772063114793484 1.406336539680622e-06 1.0140796479607403e-06 0.001418145672855925 0.00013470550942736107 9.626710008895384e-05 0.1377206311479352 1.406336556422232e-06 1.0140796598187314e-06 0.001418145672849248 0.0001347055094239479 9.626710008651161e-05 0.13772063114793487 1.406336542151468e-06 1.014079649663626e-06 0.0014181456728556523
0.122 0.00013470473986060605 9.626694538453227e-05 0.13772044268200775 1.410912526974836e-06 1.0194975381585638e-06 0.0014227331375718595 0.00013470473986893094 9.626694539053985e-05 0.13772044268200756 1.4109125632457518e-06 1.0194975637127648e-06 0.0014227331375408537 0.00013470473986170394 9.626694538536815e-05 0.1377204426820076 1.4109125324776417e-06 1.0194975419683078e-06 0.0014227331375687043
0.132 0.00013470379673310586 9.626688339466932e-05 0.13772023145435605 1.4153714100293834e-06 1.0244238931538517e-06 0.001427240726104158 0.0001347037966770878 9.626688335467893e-05 0.13772023145435322 1.4153715111135388e-06 1.0244239627227436e-06 0.0014272407261624151 0.00013470379672713575 9.626688339044211e-05 0.13772023145435539 1.4153714244781824e-06 1.0244239030965997e-06 0.001427240726109662
0.142 0.00013470256656830716 9.6266786081219e-05 0.1377200013211157 1.4198380390606162e-06 1.027198758783904e-06 0.0014315532539365156 0.00013470256612215856 9.626678576245475e-05 0.13772000132111314 1.419838319486366e-06 1.0271989474263593e-06 0.0014315532549028895 0.00013470256651362973 9.626678604218915e-05 0.13772000132111492 1.4198380789505658e-06 1.0271987857209782e-06 0.0014315532540513515
0.152 0.00013470104499675625 9.626658150473852e-05 0.1377197637227102 1.4244006528938236e-06 1.0293197696187352e-06 0.0014357880367151354 0.00013470104361548835 9.626658051777463e-05 0.13771976372272837 1.4244011329077728e-06 1.0293200846472063e-06 0.0014357880411377585 0.00013470104480889106 9.626658137052734e-05 0.13771976372271194 1.4244007289265913e-06 1.0293198199106435e-06 0.001435788037285616
0.162 0.00013469941093738975 9.626633737556998e-05 0.1377195278509224 1.4289788641362486e-06 1.0323331854098113e-06 0.001440067147585269 0.00013469940863802143 9.626633573260753e-05 0.13771952785096084 1.4289793397800654e-06 1.0323334846771969e-06 0.0014400671594421998 0.00013469941057545195 9.626633711698318e-05 0.13771952785092745 1.4289789589424016e-06 1.03233324637577e-06 0.0014400671492498154
0.172 0.00013469789995618737 9.626607773267512e-05 0.13771930044558553 1.433542880281805e-06 1.0360621764492484e-06 0.0014443058004191913 0.00013469789703649592 9.626607564648792e-05 0.13771930044562972 1.4335434132684313e-06 1.0360625066394062e-06 0.001444305823370729 0.0001346978994206507 9.626607735002683e-05 0.13771930044559313 1.4335429988680822e-06 1.036062251483548e-06 0.0014443058039475983
0.182 0.0001346967304200799 9.626579399934202e-05 0.1377190929639047 1.43811609796272e-06 1.0409354581618836e-06 0.0014484041517975972 0.00013469672683910622 9.626579144066558e-05 0.13771909296396911 1.4381167092277534e-06 1.0409358330723397e-06 0.0014484041894883817 0.00013469672968339074 9.626579347296436e-05 0.13771909296391635 1.4381162451868589e-06 1.0409355501728539e-06 0.0014484041581002086
0.192 0.00013469593911931524 9.626547653192906e-05 0.1377189163790382 1.4426672171705869e-06 1.047279760326438e-06 0.0014524794659722274 0.00013469593503583605 9.62654736142038e-05 0.13771891637911324 1.4426678658805398e-06 1.0472801529039255e-06 0.0014524795222298013 0.00013469593817746329 9.626547585895383e-05 0.13771891637905354 1.4426673895181956e-06 1.0472798665887425e-06 0.0014524794761213184
0.202 0.00013469529418876425 9.626512947369316e-05 0.13771876959057508 1.4471441618105545e-06 1.0541463843024123e-06 0.001456744603054963 0.0001346952896211748 9.626512621007242e-05 0.13771876959066492 1.4471449013782667e-06 1.0541468315044451e-06 0.001456744681658739 0.00013469529302986773 9.626512864564612e-05 0.13771876959059517 1.4471443663204248e-06 1.0541465093727337e-06 0.0014567446182530705
0.212 0.00013469454289193454 9.626478561567032e-05 0.13771864155796676 1.451764194639717e-06 1.0605322613396463e-06 0.0014612683921729618 0.00013469453783448743 9.626478200201632e-05 0.1377186415580744 1.4517649847379485e-06 1.0605327352537473e-06 0.0014612684971626226 0.00013469454150129582 9.626478462202172e-05 0.1377186415579923 1.45176442902696e-06 1.0605324033824254e-06 0.0014612684137832693
0.222 0.00013469356424456326 9.626447110409416e-05 0.13771851830172926 1.456855280622712e-06 1.0664966328945406e-06 0.0014658873667849064 0.000134693558822546 9.62644672299493e-05 0.13771851830185114 1.4568561071175488e-06 1.0664971258376173e-06 0.001465887502159905 0.00013469356262447383 9.626446994648961e-05 0.13771851830176057 1.4568555438331437e-06 1.0664967912726264e-06 0.0014658873963015765
0.232 0.00013469236335155794 9.62641635228825e-05 0.13771838621145774 1.4624981527002998e-06 1.072516557800586e-06 0.0014704684382562268 0.00013469235765763433 9.626415945447854e-05 0.13771838621159435 1.462499013284101e-06 1.0725170696394962e-06 0.0014704686078203424 0.00013469236150674466 9.62641622047008e-05 0.13771838621149504 1.4624984452402907e-06 1.0725167329341412e-06 0.0014704684772740661
0.242 0.00013469109195640938 9.626385411141314e-05 0.13771823172939957 1.468180334162969e-06 1.0788136212600983e-06 0.0014749718656489558 0.00013469108610655053 9.62638499315898e-05 0.1377182317295499 1.4681812099230521e-06 1.078814140544072e-06 0.001474972072970695 0.00013469108989856875 9.62638526410081e-05 0.13771823172944375 1.4681806546445337e-06 1.0788138122637767e-06 0.001474971915843791
0.252 0.00013468999626290752 9.626356041493817e-05 0.13771805184547198 1.4732404905442911e-06 1.0849907689411357e-06 0.001479230194778894 0.0001346899903888934 9.626355621789642e-05 0.13771805184563424 1.4732413730598422e-06 1.0849912916297117e-06 0.0014792304430793688 0.00013468999401115007 9.626355880599212e-05 0.13771805184552302 1.4732408383548914e-06 1.0849909755600372e-06 0.0014792302578814586
0.262 0.000134689210136001 9.626334039044044e-05 0.13771786215294987 1.47761039386485e-06 1.0910145486364911e-06 0.0014831430354519733 0.00013468920436148036 9.62633362645121e-05 0.1377178621531221 1.4776112767692807e-06 1.0910150720565687e-06 0.001483143327552951 0.00013468920771407612 9.626333865992699e-05 0.13771786215300794 1.4776107685817168e-06 1.0910147708150346e-06 0.0014831431132203213
0.272 0.0001346886314564409 9.626323252106555e-05 0.1377176813694614 1.4816052767518574e-06 1.0967334562768866e-06 0.0014866731555833836 0.00013468862589038915 9.626322854408738e-05 0.13771768136964183 1.481606157392108e-06 1.0967339803565617e-06 0.001486673493883738 0.00013468862889134945 9.626323068824408e-05 0.13771768136952595 1.4816056785811995e-06 1.0967336945331923e-06 0.0014866732497806374
0.282 0.0001346879970027257 9.626315332809678e-05 0.13771750363027802 1.4855030535432297e-06 1.1014688335869147e-06 0.0014899114849924603 0.00013468799173790868 9.626314956635612e-05 0.1377175036304651 1.485503933369251e-06 1.1014693612768041e-06 0.0014899118714218735 0.00013468799432361336 9.626315141381662e-05 0.13771750363034896 1.4855034835030402e-06 1.101469089235791e-06 0.001489911597353877
0.292 0.0001346870185174358 9.626296993978067e-05 0.13771729861171816 1.4896304307218793e-06 1.1051423304725244e-06 0.0014931580170030607 0.00013468701362667044 9.626296644530967e-05 0.13771729861191062 1.4896313191640496e-06 1.1051428698855018e-06 0.001493158452937763 0.00013468701575426145 9.626296796544611e-05 0.1377172986117949 1.4896308915351116e-06 1.105142606083008e-06 0.0014931581491922034
0.302 0.0001346855160632969 9.626266158829578e-05 0.137717042847324 1.4939252132631423e-06 1.1079998883037666e-06 0.0014963151722551518 0.00013468551159826793 9.626265839802233e-05 0.13771704284752045 1.4939261322834178e-06 1.1080004555395618e-06 0.0014963156586177018 0.00013468551324555944 9.626265957499478e-05 0.1377170428474073 1.4939257104011043e-06 1.1080001882340721e-06 0.0014963153258670235
0.312 0.00013468364517304782 9.626234865118071e-05 0.13771675481648077 1.4977704376458515e-06 1.110339357658778e-06 0.0014991847735749881 0.00013468364115538123 9.626234578054426e-05 0.13771675481667983 1.4977714231054601e-06 1.1103399775071132e-06 0.0014991853109535323 0.00013468364232786258 9.626234661827058e-05 0.13771675481656978 1.497770980287476e-06 1.1103396885837304e-06 0.0014991849501364582
0.322 0.00013468189862228506 9.626210666864558e-05 0.13771648264240613 1.5011218422549643e-06 1.112604823835243e-06 0.0015017650384842051 0.0001346818950326091 9.62621041038072e-05 0.13771648264260644 1.5011229384818697e-06 1.1126055261273093e-06 0.001501765627251421 0.00013468189577135053 9.62621046316284e-05 0.13771648264249992 1.501122442990403e-06 1.1126051945949768e-06 0.0015017652394466114
0.332 0.00013468068908362938 9.626192970458154e-05 0.13771625809517463 1.504279971015345e-06 1.1157279471704938e-06 0.0015039215634316922 0.00013468068585672575 9.626192739892593e-05 0.13771625809537658 1.5042812298321276e-06 1.1157287656090267e-06 0.0015039222040009472 0.00013468068624109493 9.626192767359376e-05 0.13771625809527313 1.5042806458188224e-06 1.115728368558875e-06 0.00150392179021438
0.342 0.00013468000409698672 9.626177579616733e-05 0.1377160804707661 1.5069674567829172e-06 1.1197342472774815e-06 0.0015057883330296046 0.00013468000112090245 9.626177366969975e-05 0.13771608047097078 1.5069689375737695e-06 1.1197352194778708e-06 0.001505789025947903 0.00013468000126725703 9.626177377433591e-05 0.13771608047086925 1.5069682251958359e-06 1.1197347321348028e-06 0.0015057885870108827
0.352 0.00013467950854367626 9.626159643334429e-05 0.1377159302345751 1.5088981510566985e-06 1.122893738329922e-06 0.0015077171934419664 0.00013467950566712502 9.626159437798207e-05 0.137715930234785 1.5088999156184157e-06 1.1228949039802589e-06 0.0015077179394952767 0.00013467950572049943 9.626159441620263e-05 0.1377159302346833 1.5088990352634324e-06 1.122894301623961e-06 0.0015077174759518567
0.362 0.00013467887100101017 9.626134196307455e-05 0.13771578815359825 1.5102013703331083e-06 1.1242478698919544e-06 0.0015096342999632285 0.00013467886803903212 9.626133984663862e-05 0.13771578815381672 1.5102034818673475e-06 1.1242492703357573e-06 0.0015096351005956894 0.0001346788681667002 9.626133993796049e-05 0.1377157881537116 1.5102023943347222e-06 1.1242485282607672e-06 0.001509634612398891
0.372 0.00013467793480507228 9.626099768606498e-05 0.13771564652048107 1.5113891256498304e-06 1.125329870852392e-06 0.0015112102682806057 0.0001346779315471687 9.626099535815701e-05 0.13771564652071183 1.511391645673987e-06 1.1253315447702824e-06 0.0015112111259666706 0.00013467793193027276 9.626099563201591e-05 0.13771564652060025 1.5113903139314696e-06 1.1253306405549468e-06 0.001511210612223671
0.382 0.00013467670175675998 9.626059572785813e-05 0.13771550286655324 1.5130836714802915e-06 1.1270757725691335e-06 0.0015125219470151455 0.00013467669797876614 9.62605930283272e-05 0.1377155028667994 1.5130866575132284e-06 1.1270777550207428e-06 0.0015125228652629352 0.00013467669880140305 9.626059361625626e-05 0.13771550286667814 1.513085047646228e-06 1.1270766688117426e-06 0.0015125223242223771
0.392 0.00013467532656941315 9.626019180863686e-05 0.13771534488882073 1.5149799795011943e-06 1.1285532073776825e-06 0.0015137496053308631 0.00013467532204597198 9.626018857651698e-05 0.1377153448890853 1.514983487622111e-06 1.1285555339928207e-06 0.0015137505887539012 0.00013467532348385478 9.626018960401302e-05 0.1377153448889518 1.514981566139106e-06 1.1285542451769859e-06 0.0015137500177628182
0.402 0.00013467408784674829 9.625984770319917e-05 0.1377151598879658 1.515948017720714e-06 1.1289932313557445e-06 0.001514723140830227 0.00013467408236989594 9.625984378999782e-05 0.13771515988825453 1.5159521050120528e-06 1.1289959391890492e-06 0.0015147241954476976 0.00013467408457460304 9.625984536530152e-05 0.13771515988810443 1.5159498367571783e-06 1.1289944252892305e-06 0.0015147235907881894
0.412 0.00013467319036709993 9.625960170850002e-05 0.13771496187546767 1.5157378669278648e-06 1.1281768579084389e-06 0.0015155299968513374 0.00013467318376342123 9.625959699035903e-05 0.13771496187578897 1.5157425919235664e-06 1.1281799860686644e-06 0.0015155311299631278 0.00013467318684845143 9.62595991945402e-05 0.13771496187561585 1.5157399390874387e-06 1.1281782218765213e-06 0.0015155304869654133
0.422 0.000134672570630796 9.625945283703932e-05 0.1377147755660757 1.5148955237887014e-06 1.1268532600304951e-06 0.0015159516501878883 0.00013467256277831986 9.62594472268005e-05 0.13771477556644002 1.5149009449009361e-06 1.1268568474849e-06 0.0015159528705830786 0.00013467256680638797 9.625945010466062e-05 0.13771477556623676 1.5148978676796144e-06 1.1268548061450056e-06 0.0015159521835736163
0.432 0.00013467195782191176 9.625931560288455e-05 0.13771459883546558 1.513489006474979e-06 1.1257555543203447e-06 0.0015156599091121134 0.0001346719486650887 9.62593090608294e-05 0.13771459883588238 1.5134951809312332e-06 1.1257596379758128e-06 0.0015156612271732188 0.0001346719536372907 9.625931261317969e-05 0.13771459883564285 1.5134916389957067e-06 1.125757292560791e-06 0.0015156604894918549
0.442 0.0001346710410130734 9.625905141608211e-05 0.13771439807940614 1.5117442926696405e-06 1.1235571847953498e-06 0.0015154136337917252 0.00013467103057320534 9.625904395739853e-05 0.13771439807988242 1.5117512729536104e-06 1.1235618048883384e-06 0.0015154150604181679 0.00013467103642311778 9.625904813679044e-05 0.13771439807960306 1.511747228561862e-06 1.1235591259962064e-06 0.001515414265114462
0.452 0.00013466952857718196 9.625861718610806e-05 0.1377141300269367 1.510148495399391e-06 1.1196370877534163e-06 0.0015154027711983206 0.00013466951695865592 9.62586088853544e-05 0.13771413002747873 1.510156323634699e-06 1.1196422846785127e-06 0.0015154043177993798 0.00013466952355023235 9.625861359462041e-05 0.13771413002715688 1.5101517465783563e-06 1.1196392433554733e-06 0.0015154034577579013
0.462 0.00013466737471340418 9.625813247271888e-05 0.13771379302327313 1.5082371882372237e-06 1.1152941408125685e-06 0.001514951303369585 0.00013466736210462048 9.625812346448615e-05 0.1377137930238879 1.5082458960454095e-06 1.1152999432187707e-06 0.0015149529824347746 0.0001346673692350167 9.625812855870695e-05 0.13771379302352035 1.508240765148725e-06 1.1152965189161676e-06 0.0015149520501498625
0.472 0.00013466502454678045 9.62577295190333e-05 0.13771344924698903 1.505603950111155e-06 1.1110002889999188e-06 0.0015142886911004023 0.00013466501121569966 9.625771999473068e-05 0.13771344924768458 1.505613556243134e-06 1.1110067127551456e-06 0.0015142905152309603 0.00013466501862228962 9.625772528630384e-05 0.13771344924726767 1.5056078617012913e-06 1.1110028949470772e-06 0.001514289503421267
0.482 0.0001346631171915395 9.625743287924248e-05 0.1377131618565546 1.5027816259766082e-06 1.1072381928108312e-06 0.0015136738541615857 0.00013466310347762716 9.625742308130568e-05 0.1377131618573357 1.5027921283443099e-06 1.1072452380173933e-06 0.0015136758356837636 0.00013466311084837666 9.62574283473504e-05 0.13771316185686736 1.5027858769236022e-06 1.1072410283914621e-06 0.0015136747376118028
0.492 0.00013466191033678572 9.625718868793937e-05 0.13771294600727918 1.4999065334681728e-06 1.1053236539691956e-06 0.0015128660402665905 0.00013466189663880414 9.62571789012416e-05 0.1377129460081434 1.4999179070350588e-06 1.1053312961594676e-06 0.0015128681914249626 0.00013466190362535483 9.625718389287988e-05 0.1377129460076269 1.4999111230767798e-06 1.1053267138024774e-06 0.001512867000886421
0.502 0.00013466116696741125 9.625691393465332e-05 0.1377127792528977 1.4965956694287482e-06 1.1041101939945985e-06 0.0015120553567435039 0.00013466115372986302 9.625690447670487e-05 0.13771277925383835 1.496607866263885e-06 1.1041183973750836e-06 0.001512057688853931 0.00013466115996125217 9.625690892896739e-05 0.13771277925327946 1.4966005912730027e-06 1.1041134707032147e-06 0.001512056400700094
0.512 0.00013466046515228257 9.625655428375081e-05 0.13771262845321033 1.4927816296748048e-06 1.1013804132437932e-06 0.0015115761441919784 0.000134660452851158 9.625654549461654e-05 0.13771262845422041 1.4927945739619387e-06 1.1013891383406647e-06 0.001511578667187314 0.00013466045794739289 9.625654913600217e-05 0.13771262845362506 1.492786868564228e-06 1.1013838997671765e-06 0.0015115772776047951
0.522 0.0001346594859344698 9.625609689502513e-05 0.1377124711587613 1.4887859867200392e-06 1.0980239531085522e-06 0.0015111400425193281 0.00013465947506384978 9.625608912762421e-05 0.13771247115982857 1.488799569338986e-06 1.0980331323432498e-06 0.0015111427656991118 0.0001346594786481603 9.625609168898455e-05 0.1377124711592058 1.4887915154709862e-06 1.0980276323555251e-06 0.0015111412718218538
0.532 0.00013465810103762172 9.625557865469983e-05 0.13771230150974964 1.485230381075724e-06 1.0960551317375602e-06 0.0015103428207548376 0.00013465809209894426 9.62555722673548e-05 0.13771230151084898 1.4852444528798852e-06 1.0960646561382706e-06 0.0015103457527290184 0.0001346580938070287 9.62555734883728e-05 0.13771230151021482 1.4852361568060027e-06 1.096058970495631e-06 0.0015103441526980298
0.542 0.00013465639719529207 9.625504030768424e-05 0.13771212286281853 1.4824921624353888e-06 1.094967304617604e-06 0.0015094404551713931 0.00013465639069049925 9.625503565921475e-05 0.13771212286391055 1.4825065274440518e-06 1.0949770410939801e-06 0.001509443602312509 0.0001346563901757564 9.625503529215171e-05 0.13771212286328893 1.4824981224541356e-06 1.094971259591158e-06 0.001509441896134061
0.552 0.00013465468985729228 9.625453747282845e-05 0.13771192913785957 1.4798977066012517e-06 1.0938679923816821e-06 0.0015085848868538825 0.00013465468628608962 9.625453492057348e-05 0.1377119291389 1.4799121222500318e-06 1.0938777824312765e-06 0.0015085882531196998 0.00013465468322124198 9.625453273143167e-05 0.13771192913831745 1.4799037671927294e-06 1.0938720086322151e-06 0.0015085864427497957
0.562 0.0001346533670397789 9.625411370510462e-05 0.13771171970670668 1.4764637750603343e-06 1.0921333814248022e-06 0.0015076572242814406 0.00013465336690008333 9.625411360507022e-05 0.1377117197076676 1.476477949335999e-06 1.0921430335732785e-06 0.0015076608116886441 0.00013465336097576928 9.625410937266333e-05 0.13771171970713983 1.4764698286766144e-06 1.0921373882001966e-06 0.0015076589007464057
0.572 0.00013465257461118873 9.625380265599457e-05 0.1377115161654098 1.4723834690367677e-06 1.0894550333975631e-06 0.0015068598235635658 0.00013465257840182096 9.625380536468458e-05 0.13771151616628352 1.472397047507777e-06 1.0894643169281133e-06 0.001506863631217398 0.00013465256932330947 9.625379887834606e-05 0.13771151616581323 1.4723893768060034e-06 1.0894589402109462e-06 0.0015068616254963131
0.582 0.0001346520910684982 9.62536082278022e-05 0.13771133326781324 1.4682748670497867e-06 1.0872102554351142e-06 0.0015058250851238252 0.0001346520992924781 9.625361410451307e-05 0.1377113332685968 1.4682874302654863e-06 1.0872188862237781e-06 0.0015058291103929866 0.0001346520867761963 9.625360516169214e-05 0.13771133326818358 1.468280455035882e-06 1.0872139443824029e-06 0.0015058270172441384
0.592 0.00013465152661379604 9.625342331809759e-05 0.13771115351691174 1.4642731761729783e-06 1.0855545044247285e-06 0.0015043592489013082 0.00013465153978071078 9.625343272668314e-05 0.1377111535175893 1.4642842513520075e-06 1.0855621633759781e-06 0.001504363487144792 0.00013465152355128968 9.625342113076222e-05 0.1377111535172403 1.4642782377495319e-06 1.0855578359918731e-06 0.0015043613156315704
0.602 0.00013465050821272724 9.625309891786216e-05 0.13771093656378433 1.4607405220265707e-06 1.082796608692125e-06 0.0015032325162039769 0.00013465052683856962 9.625311222669109e-05 0.1377109365643235 1.460749595448089e-06 1.082802966008805e-06 0.0015032369572304163 0.0001346505066289321 9.625309778702468e-05 0.13771093656405647 1.4607448204905301e-06 1.0827994301648249e-06 0.0015032347200361832
0.612 0.0001346487476098008 9.625261977260403e-05 0.1377106469123122 1.457773827377909e-06 1.0790626663185795e-06 0.0015024575862065237 0.00013464877221354313 9.62526373519905e-05 0.13771064691267998 1.4577803677557843e-06 1.0790673787083044e-06 0.0015024622150316689 0.00013464874776736237 9.625261988575293e-05 0.137710646912512 1.457777103619759e-06 1.0790648088746862e-06 0.0015024599281373392
0.622 0.000134646315183082 9.625214089417098e-05 0.1377102979570393 1.4547765322042641e-06 1.0757608771499867e-06 0.001501674713579023 0.00013464634628082304 9.625216311224992e-05 0.137710297957229 1.4547800239850588e-06 1.0757635974366803e-06 0.0015016795121323432 0.00013464631735714098 9.625214244768933e-05 0.13771029795715867 1.4547785165512986e-06 1.0757621582419769e-06 0.0015016771938244655
0.632 0.00013464378904401005 9.625179750841369e-05 0.1377099508162415 1.4518580487320267e-06 1.0732038513836429e-06 0.0015011093134379564 0.00013464382714082024 9.625182472525296e-05 0.13770995081626478 1.4518580213851015e-06 1.0732042557453247e-06 0.0015011142595700465 0.00013464379352068825 9.625180070644766e-05 0.13770995081627727 1.4518584711926109e-06 1.073204085700003e-06 0.0015011119308237135
0.642 0.00013464183823283808 9.625158577946524e-05 0.1377096558633332 1.4497503032748312e-06 1.0720784906811697e-06 0.0015007193015223396 0.00013464188381227156 9.625161833999121e-05 0.13770965586317482 1.4497463543119996e-06 1.072076301225554e-06 0.001500724369329199 0.0001346418453066564 9.625159083222968e-05 0.1377096558632719 1.4497489028786633e-06 1.0720774993694898e-06 0.0015007220537189077
0.652 0.00013464067096113355 9.625140391100256e-05 0.13770942402044054 1.4482878492368053e-06 1.0735839946962684e-06 0.0015004505163960995 0.00013464072447486215 9.625144213796037e-05 0.13770942402003708 1.4482796559175526e-06 1.0735790042944736e-06 0.0015004556756916167 0.0001346406809322065 9.625141103285074e-05 0.1377094240202506 1.4482843800985523e-06 1.0735816167531046e-06 0.0015004533996863456
0.662 0.00013463998511145954 9.625114433839892e-05 0.1377092358466193 1.446816593743738e-06 1.0763095765006845e-06 0.0015006891218066357 0.00013464004696973303 9.625118852523013e-05 0.1377092358458762 1.4468039125305222e-06 1.076301649067175e-06 0.0015006943365349762 0.00013463999828259012 9.625115374576702e-05 0.13770923584625794 1.4468108256277874e-06 1.0763056700517188e-06 0.0015006921301495793
0.672 0.0001346393066956289 9.625078115270652e-05 0.13770906143702333 1.445286844746331e-06 1.078027883188377e-06 0.0015015207306803477 0.00013463937725935926 9.625083155736533e-05 0.13770906143583245 1.4452695157710524e-06 1.0780169273969946e-06 0.001501525960313336 0.00013463932336914817 9.625079306156886e-05 0.13770906143644132 1.4452785660179034e-06 1.078022314103282e-06 0.0015015238563375148
0.682 0.0001346382815047055 9.625034526955337e-05 0.13770888316222932 1.4443327059707692e-06 1.0793389948412502e-06 0.0015025011082433284 0.00013463836108141297 9.62504021115631e-05 0.13770888316045132 1.4443106695680583e-06 1.0793249742019603e-06 0.0015025063096472365 0.00013463830197935918 9.625035989328272e-05 0.1377088831613635 1.4443217335648073e-06 1.0793316430861112e-06 0.0015025043428302004
0.692 0.00013463677265651807 9.624989341540738e-05 0.1377086995780252 1.4448134788965978e-06 1.0822663596340673e-06 0.0015034297297782876 0.00013463686150063186 9.624995687657545e-05 0.13770869957545073 1.4447867838761103e-06 1.0822493226932532e-06 0.0015034348554037605 0.00013463679722498328 9.624991096308645e-05 0.1377086995767812 1.4447996659533289e-06 1.0822571371361138e-06 0.0015034330633933747
0.702 0.0001346348982983022 9.62494485477768e-05 0.1377085125141621 1.4467948074155306e-06 1.0864294934062866e-06 0.0015045923305060935 0.00013463499661466524 9.624951877508969e-05 0.1377085125105164 1.4467635899775315e-06 1.086409551769118e-06 0.001504597325481789 0.00013463492724499556 9.624946922288905e-05 0.13770851251241734 1.4467780360161375e-06 1.0864183343054836e-06 0.0015045957501416901
0.712 0.00013463305939569894 9.624901321091604e-05 0.1377083126222711 1.449125201154022e-06 1.0904874204775448e-06 0.0015060200099400926 0.00013463316734608975 9.624909032128117e-05 0.13770831261724686 1.4490896511045627e-06 1.0904647244397263e-06 0.0015060248122493488 0.00013463309299557958 9.624903721047361e-05 0.1377083126198884 1.4491053657838675e-06 1.090474267951537e-06 0.0015060234996556751
0.722 0.00013463173381701512 9.624858069800967e-05 0.1377080984127061 1.4508318019459334e-06 1.093475831773642e-06 0.0015076709478881358 0.0001346318515282485 9.62486647835959e-05 0.13770809840610296 1.450792165677189e-06 1.0934505652415974e-06 0.0015076754894205945 0.00013463177233497253 9.62486082118967e-05 0.13770809840958867 1.4508088096035826e-06 1.0934606346426483e-06 0.0015076744891532527
0.732 0.00013463110530472476 9.624818961512448e-05 0.13770789272146886 1.4523638214637118e-06 1.0957026917318698e-06 0.0015097145477096412 0.0001346312328765211 9.624828074853095e-05 0.13770789271318185 1.4523204486365943e-06 1.095675100896355e-06 0.0015097187521401366 0.00013463114899534126 9.624822082573753e-05 0.13770789271755762 1.4523376182169875e-06 1.0956854209993854e-06 0.0015097181183058065
0.742 0.00013463090844590423 9.6247895499317e-05 0.13770770986020925 1.4542290827836326e-06 1.098972112480301e-06 0.0015114396365163384 0.00013463104595698634 9.624799373734168e-05 0.13770770985012684 1.4541824395110424e-06 1.0989425489515724e-06 0.0015114434204902421 0.00013463095755357002 9.624793058142656e-05 0.13770770985544206 1.4541996656525664e-06 1.0989527924954125e-06 0.0015114432122044664
0.752 0.00013463066598693246 9.624763180827417e-05 0.13770753203558267 1.4561095491025364e-06 1.102590420315459e-06 0.001512484086325542 0.0001346308134974322 9.624773719344018e-05 0.1377075320235046 1.45606019915965e-06 1.1025592898826128e-06 0.0015124873598223812 0.00013463072074572783 9.624767092887779e-05 0.13770753202986133 1.456076958792603e-06 1.1025691001761907e-06 0.0015124876407412494
0.762 0.0001346299007351318 9.624725064230593e-05 0.13770731653215845 1.4581730872415716e-06 1.1039737821258444e-06 0.0015138658447363376 0.00013463005828481844 9.624736320199353e-05 0.1377073165177809 1.4581217061546865e-06 1.1039415025351746e-06 0.0015138685039868978 0.0001346299613683177 9.624729396042912e-05 0.13770731652533974 1.458137423817e-06 1.1039505019312486e-06 0.0015138693445081602
0.772 0.00013462818913318592 9.624672375053953e-05 0.13770701835945862 1.4607173088393086e-06 1.103181599483277e-06 0.0015158121562817413 0.00013462835673622704 9.624684349317575e-05 0.13770701834249008 1.4606646816641553e-06 1.1031486761645061e-06 0.001515814080034412 0.0001346282558522099 9.624677141639565e-05 0.13770701835140092 1.4606787412932336e-06 1.103156439159562e-06 0.001515815560296851
0.782 0.0001346254824623285 9.624622012250815e-05 0.13770663987012446 1.4631855371199142e-06 1.102338587322496e-06 0.001517874966767383 0.00013462566009902308 9.624634703107349e-05 0.13770663985047604 1.4631325416552825e-06 1.1023056606333337e-06 0.0015178760223257671 0.00013462555546506387 9.624627227618885e-05 0.1377066398607643 1.4631442951691845e-06 1.102311715569122e-06 0.001517878229528307
0.792 0.00013462237519391767 9.624592782751498e-05 0.13770624088082276 1.465295532588462e-06 1.1025055515796672e-06 0.0015201042166798865 0.00013462256279872398 9.624606185118623e-05 0.13770624085858943 1.4652431693915543e-06 1.1024733447644325e-06 0.0015201042646886495 0.00013462245466186565 9.624598459692654e-05 0.13770624087016775 1.4652519257962706e-06 1.1024772072530026e-06 0.0015201072895225588
0.802 0.0001346197546090028 9.624585270451416e-05 0.13770588323973026 1.4675987879848148e-06 1.1040247410014107e-06 0.0015223377815772301 0.0001346199520566994 9.624599375116961e-05 0.13770588321493513 1.46754818066538e-06 1.1039940310347544e-06 0.0015223366737080078 0.00013461984070352851 9.624591420376529e-05 0.1377058832277543 1.4675532216000684e-06 1.1039952197122995e-06 0.0015223406123096091
0.812 0.000134618097715787 9.624584854461268e-05 0.13770559176595717 1.4703027293931325e-06 1.1077869121724142e-06 0.0015244816255176735 0.00013461830480873633 9.624599647363948e-05 0.13770559173840619 1.470255046150724e-06 1.1077585329037803e-06 0.0015244792012225313 0.00013461819057399935 9.624591487186186e-05 0.13770559175254082 1.4702556699560513e-06 1.1077565804050338e-06 0.001524484157071364
0.822 0.00013461722130648257 9.62457446859231e-05 0.137705352619935 1.4731263731546246e-06 1.1128880199341012e-06 0.0015270432074387466 0.00013461743776645125 9.624589930161976e-05 0.1377053525892769 1.4730827591348487e-06 1.1128627814270066e-06 0.0015270392938746128 0.00013461732103813853 9.624581592083868e-05 0.13770535260489145 1.4730783072905212e-06 1.1128572520706092e-06 0.0015270453763938585
0.832 0.00013461656385924014 9.624547487658667e-05 0.13770513034767648 1.4759480510559299e-06 1.1169807598697563e-06 0.0015302612146088615 0.00013461678932601666 9.624563592433826e-05 0.13770513031354972 1.4759096134542686e-06 1.1169593903574826e-06 0.0015302556295426525 0.0001346166705447741 9.624555107773202e-05 0.13770513033081433 1.475899477902248e-06 1.116949877699863e-06 0.001530262952824098
0.842 0.00013461560446916936 9.624509910930865e-05 0.13770489850218548 1.4788426922779128e-06 1.1199627130831884e-06 0.001533667694980097 0.00013461583850366628 9.624526627589666e-05 0.1377048984642032 1.478810495377396e-06 1.1199458824406681e-06 0.0015336602468663276 0.00013461571815758062 9.624518031171158e-05 0.13770489848329476 1.4787941261634608e-06 1.1199320278827016e-06 0.0015336689314227642
0.852 0.00013461406415984424 9.624468814412382e-05 0.1377046567282216 1.4822012321858306e-06 1.12368628552966e-06 0.0015369136537017928 0.00013461430625112865 9.624486106377575e-05 0.13770465668586448 1.482176272717196e-06 1.1236746120527705e-06 0.0015369041379152354 0.0001346141848668001 9.62447743584814e-05 0.13770465670702067 1.4821531995340256e-06 1.1236561429968393e-06 0.0015369143127320424
0.862 0.00013461195439737632 9.624429299092748e-05 0.13770441344049475 1.4866794777386742e-06 1.129157922718269e-06 0.001540150197918905 0.00013461220397293836 9.6244471254951e-05 0.13770441339294978 1.4866626326194403e-06 1.1291519478075623e-06 0.0015401383917198455 0.00013461208210342504 9.624438420346781e-05 0.13770441341654954 1.4866324986681604e-06 1.1291286805059342e-06 0.0015401501954545637
0.872 0.00013460964475114435 9.624390366722545e-05 0.1377041693054647 1.4918655894279677e-06 1.1355219867017576e-06 0.0015434928843760308 0.0001346099011920007 9.624408683529173e-05 0.13770416925186116 1.4918575740254702e-06 1.135522158390733e-06 0.0015434785459164156 0.0001346097794021537 9.624399984027688e-05 0.13770416927829934 1.4918201263595846e-06 1.1354939621051705e-06 0.0015434921271436622
0.882 0.000134607783030757 9.624347287675629e-05 0.1377039196618508 1.4965387557385442e-06 1.1413690190471246e-06 0.001546913531625882 0.00013460804568410907 9.624366048616353e-05 0.13770391960148629 1.4965401592289472e-06 1.1413757074988817e-06 0.0015468964010790281 0.00013460792453856704 9.624357394939914e-05 0.13770391963105735 1.4964951998828542e-06 1.1413424745050132e-06 0.0015469119177229215
0.892 0.00013460686533150876 9.624296022440672e-05 0.13770367883021406 1.5004417269801865e-06 1.1451718476664196e-06 0.0015507716667671984 0.00013460713351763813 9.62431517939862e-05 0.1377036787629086 1.500453045208594e-06 1.1451853708248783e-06 0.001550751469588054 0.0001346070135755516 9.624306611290928e-05 0.13770367879563597 1.500400437846145e-06 1.1451469912202908e-06 0.0015507690852973512
0.902 0.000134606865402231 9.62424442942985e-05 0.13770346923152463 1.5042867170930895e-06 1.1485422633638648e-06 0.0015546948378583401 0.00013460713840943777 9.624263932012304e-05 0.13770346915726858 1.5043083163955898e-06 1.1485628576077374e-06 0.0015546712688498396 0.00013460702022921267 9.624255489151714e-05 0.13770346919308946 1.5042480372011337e-06 1.14851931726696e-06 0.0015546911642080304
0.912 0.00013460728176556766 9.624200104025095e-05 0.13770328777584664 1.5079771944553669e-06 1.153403180410692e-06 0.0015574759905169243 0.00013460755883853105 9.624219898515171e-05 0.13770328769449264 1.5080092548280873e-06 1.1534308925601635e-06 0.0015574487030934957 0.00013460744298886328 9.62421162140259e-05 0.13770328773341378 1.5079413998518154e-06 1.1533823497438005e-06 0.0015574710857800657
0.922 0.00013460747223194953 9.62415419322526e-05 0.13770310818145753 1.510918930976905e-06 1.1573166357857959e-06 0.0015594671724986342 0.00013460775255882151 9.624174221628527e-05 0.13770310809259792 1.5109613909522462e-06 1.1573513933864847e-06 0.0015594358002900728 0.00013460763963005188 9.624166152402751e-05 0.13770310813475609 1.5108861890307903e-06 1.1572980175887396e-06 0.001559460886874533
0.932 0.00013460679073155126 9.624095773832941e-05 0.13770288366525646 1.5131609220582397e-06 1.1580014972599324e-06 0.0015617599817851489 0.00013460707343221695 9.624115973123386e-05 0.1377028835682542 1.5132133666754774e-06 1.1580431671495815e-06 0.0015617241344100218 0.000134606964045649 9.624108156178048e-05 0.13770288361390537 1.5131312596534992e-06 1.157985103171313e-06 0.0015617521470947004
0.942 0.00013460473156166886 9.624034918278525e-05 0.13770257053371118 1.5147477851011066e-06 1.1567413501250294e-06 0.0015643444028858484 0.00013460501567706505 9.624055219501282e-05 0.1377025704281674 1.5148093711969285e-06 1.1567895873074974e-06 0.0015643036437341864 0.0001346049104926195 9.624047702103111e-05 0.13770257047745094 1.5147210493905975e-06 1.156727137622814e-06 0.0015643348260696542
0.952 0.0001346013856708904 9.62399974145904e-05 0.13770217614884836 1.5156399426155844e-06 1.155943400515047e-06 0.0015671676970993584 0.00013460167014932997 9.624020068540028e-05 0.1377021760350293 1.5157094614276846e-06 1.1559975018816564e-06 0.0015671215631385268 0.00013460156987519104 9.624012901657053e-05 0.13770217608775048 1.5156158181655949e-06 1.1559312370350012e-06 0.0015671561698678163
0.962 0.000134597592543965 9.624007440891242e-05 0.13770175528704523 1.516372242590089e-06 1.1568133215843371e-06 0.0015700091067539265 0.00013459787621734607 9.624027709195707e-05 0.13770175516558544 1.516448173588008e-06 1.1568722158393343e-06 0.0015699571087181923 0.00013459778162648356 9.624020948588061e-05 0.13770175522136247 1.5163502867758952e-06 1.1568029378858781e-06 0.0015699954076682434
0.972 0.00013459444602713952 9.624044754880947e-05 0.13770136976573122 1.517609176839992e-06 1.1597631456641671e-06 0.0015721533681879647 0.00013459472758095445 9.624064869818722e-05 0.13770136963695806 1.5176896626653474e-06 1.159825467834309e-06 0.0015720949622767555 0.00013459463953151418 9.624058577159274e-05 0.13770136969555274 1.5175887993530806e-06 1.1597541406166535e-06 0.0015721372534096946
0.982 0.00013459256273935254 9.624079174638201e-05 0.13770105624536316 1.5193438595135563e-06 1.1647456544609581e-06 0.0015736992151372333 0.00013459284068839883 9.624099030404638e-05 0.1377010561090203 1.5194267381968484e-06 1.1648098460090323e-06 0.001573633821804262 0.0001345927601397033 9.624093274187687e-05 0.13770105617048548 1.5193242836697167e-06 1.1647375102087269e-06 0.0015736804218825981
0.992 0.00013459179043432854 9.624085064010382e-05 0.13770080812580288 1.5211167242163852e-06 1.1698577033409646e-06 0.0015756408769692476 0.00013459206311266798 9.624104542639019e-05 0.13770080798124548 1.5211996289783464e-06 1.1699221875432758e-06 0.0015755679235300041 0.00013459199113171358 9.624099398708295e-05 0.13770080804584756 1.5210969825631952e-06 1.1698497852864073e-06 0.0015756191363144848
1.002 0.00013459145104655063 9.624060538962997e-05 0.13770058948813585 1.5227386672391422e-06 1.1731793686781525e-06 0.0015783354939889805 0.00013459171660516048 9.62407950950773e-05 0.1377005893346959 1.522819103340336e-06 1.1732426090427135e-06 0.0015782544034209324 0.0001345916543670788 9.624075061339723e-05 0.13770058940273275 1.5227176298086716e-06 1.1731709430568679e-06 0.0015783105294937471
1.012 0.0001345908478999436 9.624024007688016e-05 0.13770038117928568 1.524333487858292e-06 1.1760477262434808e-06 0.0015812779051658414 0.00013459110430411305 9.624042325426203e-05 0.13770038101642187 1.5244088903129001e-06 1.1761080163263778e-06 0.001581188063879263 0.00013459105309105384 9.624038664293728e-05 0.1377003810881149 1.524309899522961e-06 1.1760379575513138e-06 0.001581249424391984
1.022 0.0001345896201363374 9.623988867283246e-05 0.13770019772163147 1.526310618516727e-06 1.1803594080353654e-06 0.001584362119883758 0.00013458986516629823 9.624006373678777e-05 0.13770019754855978 1.5263783733091373e-06 1.1804148361706276e-06 0.0015842628898535254 0.00013458982636070703 9.624003598254815e-05 0.137700197624147 1.5262831216865011e-06 1.1803473546060533e-06 0.0015843298148410952
1.032 0.00013458780597639297 9.623954557532759e-05 0.137700050289062 1.529330750603533e-06 1.1857881285318923e-06 0.0015878965003140518 0.00013458803723928307 9.623971081368241e-05 0.13770005010470215 1.529388221077526e-06 1.1858368197464749e-06 0.0015877872377722192 0.00013458801230580453 9.623969296361608e-05 0.13770005018449732 1.5292979066332443e-06 1.1857727960557902e-06 0.001587860050436823
1.042 0.00013458586745295818 9.623920183032914e-05 0.13769992032587428 1.5330752803652121e-06 1.1922420439658773e-06 0.001591764511007187 0.00013458608240833332 9.623935542473874e-05 0.13769992012877594 1.533119888240379e-06 1.1922822258831373e-06 0.0015916445443593323 0.00013458607286496823 9.623934856507136e-05 0.13769992021324212 1.5330355729309505e-06 1.1922224354298662e-06 0.001591723575748191
1.052 0.00013458444848168436 9.623878014087362e-05 0.1376997820926014 1.536704607346131e-06 1.198612922659817e-06 0.001596188839458508 0.00013458464447275181 9.623892018909263e-05 0.13769978188153184 1.536733855697213e-06 1.1986428774492036e-06 0.001596057510604483 0.00013458465186034162 9.623892542316991e-05 0.13769978197116853 1.5366564434088678e-06 1.198587973068523e-06 0.0015961430735869444
1.062 0.00013458402818459383 9.623813963156615e-05 0.13769963793229972 1.5405451842036575e-06 1.2019775544661652e-06 0.001601792413946497 0.00013458420245504056 9.623826416355852e-05 0.13769963770628202 1.5405566236822819e-06 1.2019956489827553e-06 0.0016016491231290813 0.00013458422832065815 9.623828259829587e-05 0.13769963780158748 1.5404869277123617e-06 1.2019460888201847e-06 0.0016017414790389585
1.072 0.0001345845794862207 9.623731990265366e-05 0.1376994962777186 1.5452326494228645e-06 1.2039214032427527e-06 0.0016074764528375782 0.00013458472917272435 9.623742687832604e-05 0.13769949603579923 1.5452239215124004e-06 1.203926017501505e-06 0.0016073205163937528 0.0001345847750766343 9.623745962785472e-05 0.13769949613721116 1.5451626428309436e-06 1.2038822564750491e-06 0.001607419964038157
1.082 0.00013458562620266933 9.623656916276495e-05 0.13769935749938544 1.5500854315309122e-06 1.209204876739465e-06 0.0016118415547900205 0.00013458574830104632 9.623665644355715e-05 0.1376993572405832 1.5500543368718842e-06 1.2091943771708851e-06 0.0016116721563119126 0.0001345858158489792 9.623670465251252e-05 0.1376993573485471 1.5500019601895549e-06 1.2091569587838715e-06 0.0016117790686510942
1.092 0.00013458651436906147 9.623600060433587e-05 0.13769921043719438 1.5540615213873216e-06 1.214992563724513e-06 0.0016153610223973375 0.00013458660567265853 9.623606590812571e-05 0.13769921016007144 1.5540059263047656e-06 1.214965374918361e-06 0.0016151773663278803 0.00013458669656843581 9.62361307885732e-05 0.13769921027519183 1.5539627334185896e-06 1.2149346171342224e-06 0.0016152920886363473
1.102 0.00013458653965269272 9.623554054184664e-05 0.13769901330013673 1.5568745951212095e-06 1.2163483613939824e-06 0.0016182250998875937 0.00013458659668252724 9.623558139589779e-05 0.13769901300288692 1.5567922116730501e-06 1.2163028979775558e-06 0.0016180263876202354 0.00013458671278471126 9.623566426659044e-05 0.1376990131259111 1.5567583884244845e-06 1.2162788445349373e-06 0.0016181492428304159
1.112 0.00013458520141889963 9.623529102609252e-05 0.1376987282924711 1.5587544249904626e-06 1.2161988622808043e-06 0.0016204041855698154 0.00013458522037157955 9.623530472671155e-05 0.13769872797352306 1.5586427271458625e-06 1.216133631675379e-06 0.0016201896087482347 0.00013458536373166585 9.623540704243627e-05 0.13769872810518682 1.5586184108786077e-06 1.2161162820960913e-06 0.0016203209002790273
1.122 0.00013458253726000125 9.62355298053339e-05 0.13769836247680972 1.560257276889841e-06 1.2179661684876135e-06 0.001622860531597955 0.00013458251398967312 9.623551339445625e-05 0.1376983621349751 1.5601137703141299e-06 1.2178799276955457e-06 0.0016226293981534683 0.00013458268685846025 9.62356367565441e-05 0.13769836227594315 1.5600989470690683e-06 1.2178692007857314e-06 0.0016227693305050572
1.132 0.00013457926187700192 9.623633385347891e-05 0.1376979436751556 1.5617989575581576e-06 1.2209797314697686e-06 0.0016252255087975398 0.00013457919190386009 9.623628411876003e-05 0.1376979433095115 1.5616215744550582e-06 1.220871406679988e-06 0.0016249770823796924 0.0001345793967127416 9.623643026653446e-05 0.13769794346020384 1.561615894887871e-06 1.2208670277388003e-06 0.0016251258555663847
1.142 0.00013457655538599194 9.623742715103231e-05 0.1376975132672209 1.5631667923606443e-06 1.2254653331078075e-06 0.0016261267442512263 0.0001345764339101524 9.623734064028572e-05 0.1376975128769148 1.5629541467099856e-06 1.2253341831725245e-06 0.0016258600985174392 0.00013457667324612196 9.623751143311684e-05 0.13769751303759442 1.5629567651579849e-06 1.2253356262592903e-06 0.0016260180019997696
1.152 0.00013457537265373974 9.623831044665311e-05 0.13769713146925466 1.5639003129569258e-06 1.2315219913198304e-06 0.0016258390579455063 0.00013457519455476228 9.623818348024782e-05 0.13769713105262718 1.5636518242831838e-06 1.2313678608960491e-06 0.0016255532844332633 0.00013457547115025982 9.623838088495655e-05 0.13769713122399913 1.563661309994338e-06 1.2313742189899628e-06 0.001625720577651787
1.162 0.0001345757555872882 9.623864058247717e-05 0.13769683898064666 1.5637887520378838e-06 1.2371287529485785e-06 0.0016254858533354664 0.00013457551540021424 9.62384692462778e-05 0.13769683853491177 1.563504673786559e-06 1.2369519305393447e-06 0.001625180208980836 0.00013457583214865305 9.623869534189749e-05 0.1376968387183118 1.5635190178561862e-06 1.2369619164919158e-06 0.0016253570322721214
1.172 0.00013457689808871586 9.62384529215498e-05 0.13769663771515128 1.5628708355929735e-06 1.2393429407678354e-06 0.0016254514126130006 0.00013457658994662334 9.623823302509324e-05 0.13769663723683404 1.5625523805116877e-06 1.2391438917625732e-06 0.001625125247327854 0.0001345769499503761 9.623849003409498e-05 0.13769663743401617 1.5625689733662834e-06 1.2391559043965582e-06 0.0016253116643457903
1.182 0.0001345779006750429 9.623806953033822e-05 0.1376965186720609 1.5615256609312222e-06 1.2391500242143581e-06 0.0016255365260028527 0.0001345775182201401 9.623779653625619e-05 0.1376965181576069 1.5611753366922238e-06 1.2389299698500337e-06 0.001625189194318853 0.00013457792486403918 9.623808687792346e-05 0.137696518370267 1.5611908470771894e-06 1.2389419773357618e-06 0.001625385240548931
1.192 0.00013457828541228796 9.623772638113498e-05 0.1376964740506306 1.5603056983356972e-06 1.2399432967743922e-06 0.0016255805877020471 0.00013457782170250805 9.623739533338702e-05 0.13769647349641975 1.5599275678295113e-06 1.239704782083883e-06 0.001625211468946971 0.0001345782787219588 9.62377216746206e-05 0.13769647372600474 1.5599378288598287e-06 1.2397142175728693e-06 0.0016254171311053363
1.202 0.00013457798088497316 9.623746069815208e-05 0.13769648209917212 1.5595881673670169e-06 1.2420936992925098e-06 0.001625619615347793 0.00013457742838434998 9.623706621458082e-05 0.13769648150161656 1.5591878168849077e-06 1.241840158692488e-06 0.0016252281808406034 0.0001345779398541958 9.623743146425752e-05 0.13769648174926016 1.5591878501259248e-06 1.2418440080126296e-06 0.0016254433560605162
1.212 0.00013457717974326577 9.623726129767215e-05 0.13769651272369673 1.5592904414387512e-06 1.2444870888965758e-06 0.0016258624490271263 0.00013457653047381672 9.623679767889806e-05 0.1376965120793448 1.5588746543731218e-06 1.2442224140322144e-06 0.0016254483323511846 0.00013457710065425032 9.623720487819665e-05 0.13769651234594185 1.5588588729073818e-06 1.2442173867044045e-06 0.0016256727888904407
1.222 0.00013457623674815666 9.623706541624505e-05 0.13769654903308337 1.5592870770677424e-06 1.2464150877008313e-06 0.0016263697072894155 0.0001345754825829937 9.623652685345482e-05 0.13769654833827302 1.5588634466950521e-06 1.2461434615914459e-06 0.001625932692267855 0.0001345761156478862 9.62369789832701e-05 0.13769654862483793 1.5588259716692734e-06 1.2461261226308847e-06 0.001626166076130571
1.232 0.00013457551491797193 9.623675634288912e-05 0.13769659139450408 1.5598361287831703e-06 1.2469281996815072e-06 0.001627130810857772 0.00013457464786657329 9.623613712034797e-05 0.1376965906451467 1.5594128329411362e-06 1.2466538045983517e-06 0.001626670868813039 0.0001345753476540097 9.623663692629654e-05 0.1376965909529782 1.5593477225941586e-06 1.2466206755610958e-06 0.0016269126816729877
1.242 0.0001345751971064274 9.623637808556724e-05 0.13769663416146546 1.561155460361723e-06 1.2464423933509204e-06 0.0016283094090216077 0.00013457420941784712 9.623567265945205e-05 0.13769663335239604 1.5607411465206526e-06 1.246169617841158e-06 0.0016278267534793186 0.0001345749793579613 9.62362225992049e-05 0.13769663368343255 1.5606423924869855e-06 1.246117248120152e-06 0.0016280763245376162
1.252 0.00013457518838574448 9.623618614061284e-05 0.13769664950264526 1.5627158661213657e-06 1.2482246463544738e-06 0.0016297465196027146 0.00013457407243317192 9.62353890676149e-05 0.13769664862772457 1.5623195123298714e-06 1.2479589520767968e-06 0.0016292415273452862 0.0001345749156786934 9.623599139476235e-05 0.13769664898448897 1.5621808314613713e-06 1.2478838463197105e-06 0.0016294980571508772
1.262 0.00013457524087903368 9.623630098393582e-05 0.13769661442930764 1.5642310911778013e-06 1.2513920604883854e-06 0.0016312795835243987 0.00013457398895172715 9.623540677570997e-05 0.13769661348209195 1.5638621831291589e-06 1.251139253263001e-06 0.001630752838299892 0.0001345749085843427 9.623606368189562e-05 0.1376966138672956 1.563676803077534e-06 1.251037505367057e-06 0.0016310153758514899
1.272 0.00013457513498488788 9.623659479885277e-05 0.1376965293981643 1.566107903365025e-06 1.2538119211414334e-06 0.001633268587651565 0.00013457373913019433 9.623559779743794e-05 0.1376965283720322 1.565776700262176e-06 1.2535777482710191e-06 0.0016327210956373582 0.0001345747383070342 9.623631152523348e-05 0.1376965287884037 1.5655372565220716e-06 1.2534449887147625e-06 0.0016329884267453304
1.282 0.0001345747741313924 9.623689306661266e-05 0.13769639578368667 1.5686845991093713e-06 1.2569441819065307e-06 0.001635977931406292 0.000134573226078845 9.623578738141292e-05 0.13769639467190295 1.5684022610273117e-06 1.2567352511542534e-06 0.0016354111756482373 0.00013457430809272282 9.623656027338714e-05 0.13769639512202606 1.5681006408463916e-06 1.256566749536959e-06 0.0016356817898094571
1.292 0.00013457422373372143 9.623709402756569e-05 0.13769621007376376 1.5720150611433119e-06 1.260091132491871e-06 0.0016393403877329417 0.00013457251481797228 9.623587348116988e-05 0.1376962088688495 1.5717937552372571e-06 1.2599147912902979e-06 0.0016387562194445774 0.0001345736831525647 9.623670801815886e-05 0.13769620935560134 1.5714209304015457e-06 1.2597050120260685e-06 0.0016390283692208785
1.302 0.00013457360168131773 9.623719826107406e-05 0.13769598287742996 1.5762787737642247e-06 1.2629353531483428e-06 0.0016428841021160355 0.00013457172266873052 9.623585627314335e-05 0.13769598157092333 1.5761315060210636e-06 1.2627998152993134e-06 0.0016422846060824337 0.00013457298113725793 9.623675516826416e-05 0.13769598209774989 1.575677765042635e-06 1.26254243806843e-06 0.0016425563745429946
1.312 0.00013457305430020265 9.623722330255999e-05 0.13769575767815295 1.5813321226577031e-06 1.2658639000489978e-06 0.0016466378785070155 0.00013457099511235627 9.623575268859002e-05 0.13769575626165054 1.581272014712633e-06 1.2657779790010724e-06 0.0016460256514394757 0.00013457234808245464 9.623671904978025e-05 0.13769575683193314 1.5807275321443688e-06 1.265466343778998e-06 0.0016462948076711582
1.322 0.0001345727890963795 9.623714166895691e-05 0.13769557372845245 1.586872556472888e-06 1.2695887338217371e-06 0.0016507698977695593 0.00013457053850744922 9.62355344064145e-05 0.13769557219347967 1.5869122196184994e-06 1.2695611477654015e-06 0.0016501481361475838 0.0001345719911294466 9.623657191110423e-05 0.13769557281030692 1.586267584210558e-06 1.269188924905617e-06 0.0016504120830130185
1.332 0.00013457287957916911 9.623689005346401e-05 0.1376954287099594 1.5927610503054265e-06 1.27398306407764e-06 0.0016551282191666294 0.00013457042494921626 9.623513708827516e-05 0.1376954270464605 1.592912605051176e-06 1.274022018257358e-06 0.0016545005811897497 0.00013457198332564814 9.623625010795344e-05 0.1376954277135306 1.5921588216366596e-06 1.2735832388129989e-06 0.00165475641976777
1.342 0.000134573134755381 9.623644743959838e-05 0.13769531086861905 1.5991162299881766e-06 1.2773358972993505e-06 0.0016599242311984435 0.00013457046176687775 9.62345385187236e-05 0.13769530906439942 1.5993916476524728e-06 1.2774496268213256e-06 0.0016592950215284087 0.0001345721331090557 9.623573221933703e-05 0.1376953097864561 1.598519862259266e-06 1.2769377382504788e-06 0.0016595394639448348
1.352 0.00013457328617617634 9.623591790628523e-05 0.13769522057894384 1.6061560282442757e-06 1.2804379128453882e-06 0.0016648961163226196 0.00013457037858515978 9.623384141554222e-05 0.13769521861998144 1.606567092490564e-06 1.2806348762455673e-06 0.0016642701984168737 0.00013457217137101835 9.623512185928726e-05 0.13769521940266144 1.6055687075943416e-06 1.2800434224016317e-06 0.0016644995821359354
1.362 0.00013457326402916344 9.623543934036745e-05 0.1376951676389266 1.6137565991048897e-06 1.284598087839292e-06 0.0016701671955204299 0.0001345701036952303 9.623318231728499e-05 0.13769516550958302 1.6143146614350606e-06 1.284886378730887e-06 0.0016695501597148643 0.00013457202760118746 9.62345564170005e-05 0.1376951663591269 1.6131815747067625e-06 1.2842096903986215e-06 0.0016697603730787026
1.372 0.000134573122388382 9.623504991552941e-05 0.1376951375895282 1.6219454699324155e-06 1.2897376976418614e-06 0.0016757549222854158 0.0001345696900147289 9.623259856405413e-05 0.13769513527295293 1.6226618758705479e-06 1.2901251147686877e-06 0.0016751531238888382 0.00013457175523495096 9.623407360593886e-05 0.13769513619561058 1.621386270790479e-06 1.2893577745860672e-06 0.0016753395486872986
1.382 0.00013457286535639379 9.623473449035282e-05 0.13769510270775828 1.6305859791230571e-06 1.2951663679242205e-06 0.0016811535681621093 0.00013456914200315524 9.623207525644693e-05 0.13769510018530876 1.6314740852119449e-06 1.2956617424112125e-06 0.0016805740295691637 0.00013457135791202654 9.623365794961429e-05 0.13769510118809516 1.6300466145304308e-06 1.2947972005928952e-06 0.0016807315561099794
1.392 0.0001345725084552027 9.623452985098992e-05 0.13769506389810196 1.6395061371352077e-06 1.3002207463160112e-06 0.0016866850253922515 0.00013456847699385308 9.623165046198261e-05 0.13769506114861887 1.6405826763611516e-06 1.3008347419321742e-06 0.0016861358099015563 0.00013457085090733573 9.623334605332999e-05 0.13769506223997735 1.6389912666285793e-06 1.2998646020648856e-06 0.0016862587079131243
1.402 0.00013457211814200745 9.623448280376095e-05 0.13769501918308288 1.6485160497814777e-06 1.30586920164935e-06 0.0016921549432028947 0.0001345677634730009 9.623137243321846e-05 0.1376950161825799 1.6497989867095123e-06 1.3066121472000967e-06 0.0016916450157897216 0.00013457030053851344 9.623318462232165e-05 0.13769501737231793 1.648030877012442e-06 1.3055286986565492e-06 0.0016917269524314106
1.412 0.00013457177066441303 9.623455031002663e-05 0.13769495651133215 1.6574814373179962e-06 1.3122710705136365e-06 0.0016974915489109906 0.00013456707854652217 9.623119875130954e-05 0.13769495323043784 1.6589852035967e-06 1.313150154381314e-06 0.0016970307047406228 0.00013456978284896357 9.62331304755278e-05 0.13769495453128497 1.6570312724809151e-06 1.311948673316122e-06 0.0016970647988368698
1.422 0.00013457147806183667 9.623463508651207e-05 0.1376948724084244 1.6665451670107614e-06 1.317506867568631e-06 0.0017027957398403697 0.00013456643300240967 9.623103124237935e-05 0.13769486881245854 1.6682793696898548e-06 1.3185267552074592e-06 0.0017023947885486906 0.00013456930944884534 9.623308602714018e-05 0.13769487024029892 1.6661351182217718e-06 1.3172041455232639e-06 0.00170237352667359
1.432 0.0001345712139420543 9.623471995778023e-05 0.1376947784228963 1.6756900714861844e-06 1.321856994477113e-06 0.0017077621208710055 0.00013456579553942986 9.623084922726526e-05 0.13769477447272388 1.6776657937378683e-06 1.323022328044642e-06 0.0017074329464306225 0.0001345688530266101 9.623303344864336e-05 0.1376947760463363 1.6753253107720993e-06 1.3215753537876458e-06 0.0017073481037658373
1.442 0.00013457103348167408 9.623482714640805e-05 0.13769469448419966 1.6846939375892671e-06 1.3271319584385971e-06 0.0017124371167080788 0.00013456521198398815 9.623066826526456e-05 0.1376946901365068 1.6869297869808044e-06 1.3284502620440708e-06 0.0017121928358469882 0.00013456846710291725 9.623299378552643e-05 0.13769469187714126 1.6843804101413353e-06 1.3268736710676615e-06 0.0017120354320656161
1.452 0.00013457103393257886 9.623492182093145e-05 0.13769462537456428 1.6933947393497423e-06 1.3325685955405509e-06 0.0017168835229920934 0.00013456477006505355 9.623044673398949e-05 0.13769462058194745 1.6959127119819174e-06 1.3340502827406125e-06 0.001716738625066549 0.00013456824685732338 9.623293073029863e-05 0.13769462251264583 1.6931392700965157e-06 1.3323365043656804e-06 0.001716498814452943
1.462 0.00013457122743037905 9.623501808303587e-05 0.1376945613277515 1.7017218400751178e-06 1.3373460277917211e-06 0.0017210794922313053 0.0001345644796871779 9.62301971432999e-05 0.13769455603767267 1.7045391066110959e-06 1.338999347709663e-06 0.0017210501181684711 0.00013456820283980333 9.623285725446579e-05 0.1376945581837671 1.7015314232988814e-06 1.3371430416101113e-06 0.0017207170026462392
1.472 0.000134571527132256 9.62352210971974e-05 0.1376944924998771 1.7095959896647676e-06 1.3421778551572337e-06 0.0017249952016910812 0.00013456426042035804 9.623002925177149e-05 0.13769448665360537 1.7127271206638282e-06 1.3440088168089755e-06 0.0017250994659515392 0.00013456824759630606 9.623287809074548e-05 0.13769448904369333 1.7094776018548727e-06 1.342007063852678e-06 0.001724660931224249
1.482 0.00013457184909829856 9.623556153174434e-05 0.13769441354396492 1.7168551688211021e-06 1.34632390764598e-06 0.0017284931800502436 0.00013456403665345552 9.62299797053738e-05 0.13769440707617642 1.7203215807153905e-06 1.3483446886100329e-06 0.0017287513322878395 0.0001345682970769884 9.623302383613143e-05 0.13769440974255584 1.716816505040408e-06 1.3461890587703333e-06 0.0017281939583912516
1.492 0.00013457218421941732 9.623597174661833e-05 0.1376943215447107 1.723317503541711e-06 1.3494502803653725e-06 0.0017314732883516497 0.00013456380366141097 9.622998400893845e-05 0.13769431438274235 1.7271469593695782e-06 1.3516779753595133e-06 0.0017319078363371844 0.00013456834188879394 9.623322664999052e-05 0.13769431736165907 1.7233671453103116e-06 1.3493558765239568e-06 0.001731216843084647
1.502 0.00013457256753753415 9.623642477843453e-05 0.13769421685741257 1.7289686586583148e-06 1.3518719242510044e-06 0.0017339216885641187 0.00013456359565335081 9.62300145890402e-05 0.13769420891960954 1.7331857860222641e-06 1.3543209028054836e-06 0.0017345575353141908 0.00013456841634327388 9.62334590409155e-05 0.13769421225201314 1.7291153528807308e-06 1.3518225648238514e-06 0.0017337167412458821
1.512 0.00013457301837975705 9.623699010856788e-05 0.13769410635874854 1.7338624758842522e-06 1.3531755485508353e-06 0.001735910230897318 0.0001345634259548015 9.623013660906921e-05 0.1376940975532834 1.7384882643982558e-06 1.3558578281837559e-06 0.0017367747046723046 0.00013456853856545312 9.623378961850825e-05 0.1376941012856308 1.7341155165800598e-06 1.3531758722264769e-06 0.0017357665939672759
1.522 0.0001345735282702223 9.623772349758798e-05 0.13769399700305604 1.7379840234545938e-06 1.3542146488328694e-06 0.0017374627897481364 0.0001345632795352029 9.62304011404373e-05 0.13769398722902162 1.7430425571689583e-06 1.3571425612436442e-06 0.0017385856959124487 0.0001345686989024011 9.623427329472478e-05 0.137693991412504 1.7383554254790337e-06 1.3542709612430052e-06 0.0017373914409869941
1.532 0.0001345740493572902 9.623851621538063e-05 0.13769388817299374 1.7411915138167737e-06 1.3551722254823591e-06 0.0017385219902462255 0.0001345631181365299 9.623070631187612e-05 0.137693877321089 1.7466974493290159e-06 1.3583525838614639e-06 0.0017399357566841725 0.00013456885022118987 9.623480184762309e-05 0.13769388201032073 1.7416961405586148e-06 1.355292848540506e-06 0.0017385351331852125
1.542 0.00013457451517842674 9.623919128849788e-05 0.13769377831126742 1.7432545382254975e-06 1.355078672732957e-06 0.001739075199496564 0.00013456292047322926 9.623090740787676e-05 0.1376937662656273 1.7491712200746006e-06 1.358488897637617e-06 0.001740815074413436 0.00013456893141247468 9.623520211867077e-05 0.13769377151612602 1.743903805446457e-06 1.3552701397599594e-06 0.001739186351819282
1.552 0.000134574954005459 9.623970083804046e-05 0.13769367229681612 1.744035323620973e-06 1.3534051074294269e-06 0.0017390751462477358 0.00013456278887570322 9.623100943410753e-05 0.13769365894405783 1.750234110852268e-06 1.3569668771452353e-06 0.0017411795933410831 0.00013456898152516415 9.623543392205253e-05 0.1376936648057079 1.74482683582368e-06 1.3536658436927878e-06 0.0017392993489232244
1.562 0.0001345755579360949 9.624016617093637e-05 0.13769357756161454 1.743588254526359e-06 1.350292612040584e-06 0.001738380818944591 0.00013456297338802184 9.623117508163775e-05 0.13769356280607775 1.7498477122876744e-06 1.3538692022621262e-06 0.001740891997600737 0.00013456920541076467 9.62356276771925e-05 0.13769356931299223 1.74450014337229e-06 1.3506093814667457e-06 0.001738734939407806
1.572 0.00013457656716943579 9.624076427024456e-05 0.1376934989116535 1.7419923607920218e-06 1.3466944218721832e-06 0.0017370073976760519 0.00013456370071411667 9.623157168762607e-05 0.13769348269846174 1.7480400502655142e-06 1.3501136575871007e-06 0.0017399717957951194 0.0001345698512139334 9.623596604860075e-05 0.1376934898528009 1.7429901755637473e-06 1.3470466195104223e-06 0.0017375104860324713
1.582 0.0001345779676825044 9.624149237257402e-05 0.13769343552321286 1.7392118178151589e-06 1.3419076689512984e-06 0.0017350479020300405 0.00013456488060412512 9.623214198664225e-05 0.13769341786944178 1.744767016323166e-06 1.3449907175891963e-06 0.0017385181610437546 0.00013457090492580422 9.623644626787304e-05 0.13769342562222123 1.740263470300832e-06 1.3422764031457103e-06 0.001735721877197716
1.592 0.00013457928755575852 9.624210757153949e-05 0.13769338037399897 1.7352091049515737e-06 1.3353215348286836e-06 0.0017324894926196456 0.0001345660264275303 9.6232632446621e-05 0.1376933613677482 1.7400090095050115e-06 1.3378961904322632e-06 0.001736526346535483 0.00013457189640593673 9.623682665118638e-05 0.1376933696303801 1.7362891287757286e-06 1.3356898310509666e-06 0.0017333599394220522
1.602 0.0001345799588500662 9.624237812985054e-05 0.13769332221756206 1.7300178149367826e-06 1.3283896131356093e-06 0.0017292944503299271 0.00013456672786290436 9.623292389836154e-05 0.13769330193237533 1.7339141605231645e-06 1.330357238904633e-06 0.0017339670089340099 0.00013457227618257953 9.623688863953205e-05 0.13769331065709092 1.7310934843732733e-06 1.3287334132466347e-06 0.0017303908271451638
1.612 0.0001345800753568687 9.62424364390265e-05 0.13769324885847475 1.7236172090087028e-06 1.3201992659944915e-06 0.0017254641921151022 0.00013456728248899296 9.623329437775274e-05 0.1376932271594571 1.7268698475253946e-06 1.3217404678477389e-06 0.0017308521804909817 0.0001345721679822971 9.623678603580732e-05 0.1376932365019756 1.7246436782343679e-06 1.320486707714161e-06 0.0017268196939692543
1.622 0.00013458039945470098 9.624278197295684e-05 0.13769315209704094 1.715920781703399e-06 1.3104087135479146e-06 0.0017210173675895135 0.00013456844517772756 9.623423805776582e-05 0.13769312827299243 1.7197651382785199e-06 1.3123582008763351e-06 0.00172722388021872 0.00013457234987491806 9.623702954537371e-05 0.13769313889391793 1.7168790540650899e-06 1.3106251122005313e-06 0.0017226700512481046
1.632 0.00013458122237104933 9.624355348551163e-05 0.13769302548753143 1.7070120498473215e-06 1.2991566837059042e-06 0.0017159519361114027 0.00013457034485417848 9.623577783941544e-05 0.1376929974045283 1.7146946036417768e-06 1.303708834202441e-06 0.0017231346011499346 0.00013457311119544082 9.623775657752625e-05 0.13769301115863603 1.707984705676696e-06 1.29935530659765e-06 0.0017179482611036074
1.642 0.00013458166666293364 9.62441035403191e-05 0.1376928518917896 1.6972024616296525e-06 1.2865359335756073e-06 0.0017102935746477529 0.00013457219048184117 9.623732820776536e-05 0.1376928139844229 1.7161010144879596e-06 1.2987215840392196e-06 0.001718721457073562 0.00013457359108873178 9.623833156147643e-05 0.13769283552755485 1.6984697693412815e-06 1.2869061408927576e-06 0.0017126933681890447
1.652 0.00013458070519941885 9.62437134523366e-05 0.1376925899752233 1.686774030015764e-06 1.273921709534038e-06 0.0017041259221567437 0.00013457346431211117 9.623853478721294e-05 0.13769252893067382 1.7325767264128665e-06 1.3045177063817538e-06 0.001714281007532737 0.0001345728231717408 9.623807931767008e-05 0.13769256910244543 1.6889688911727468e-06 1.2749037720687435e-06 0.001707007267027788
1.662 0.00013457868343876562 9.624255912165293e-05 0.13769216471498463 1.6756686127194937e-06 1.261980817875304e-06 0.001697499728689637 0.00013457506788922257 9.623997129295119e-05 0.1376920510857197 1.7793999979848259e-06 1.3323890964693058e-06 0.001710272298743638 0.00013457122734648565 9.623722914576686e-05 0.13769213337321104 1.6801037915586114e-06 1.2644996529053178e-06 0.0017009652500272557
1.672 0.00013457728673371583 9.624171417332722e-05 0.13769144415766416 1.6635935998689106e-06 1.2500792419906426e-06 0.001690474459246959 0.00013457883039901553 9.62428146851473e-05 0.13769121704371834 1.8812714827426927e-06 1.3991668260021896e-06 0.0017075448643690254 0.00013457051859557445 9.623687610436105e-05 0.13769138923274754 1.672906438541535e-06 1.2559933972227843e-06 0.001694664663402574
1.682 0.0001345779087383998 9.624214014002588e-05 0.13769018756528648 1.6504184444041134e-06 1.2372703005073973e-06 0.0016831948041289948 0.00013458599608602974 9.624792056394452e-05 0.13768972753445818 2.07317425696872e-06 1.5289449870752518e-06 0.0017077442966065058 0.00013457205606503088 9.62379573936413e-05 0.13769008209041322 1.6696848994505136e-06 1.250151426983623e-06 0.0016883171939083552
1.692 0.00013458020508943732 9.624368520430639e-05 0.1376879756131525 1.6363513158459672e-06 1.2229869194691153e-06 0.0016757845401425646 0.00013459659967282971 9.625540858179854e-05 0.1376870580708162 2.3971687371989258e-06 1.7518081782996624e-06 0.001713747176304729 0.00013457545252290536 9.624029090243173e-05 0.13768776688825127 1.6748842670731136e-06 1.2493887446579304e-06 0.0016821705226642506
1.702 0.0001345825394296996 9.624528246186882e-05 0.1376841272749302 1.6217510723347964e-06 1.2084543404563857e-06 0.001668254625265119 0.0001346108931770129 9.626555988675585e-05 0.13768234464504897 2.8966232486014463e-06 2.100514787572042e-06 0.001730416056943328 0.00013457912156668867 9.624284556232642e-05 0.13768371644715702 1.6959418559698858e-06 1.2598851371942744e-06 0.0016764648062086874
1.712 0.00013458385546227732 9.62461990405691e-05 0.13767758058532545 1.6068309347911144e-06 1.194145145508025e-06 0.0016605564452580603 0.00013463159644241154 9.628033509343012e-05 0.13767421678346103 3.612478796596542e-06 2.6051560048688865e-06 0.001765865483765867 0.00013458221655207419 9.624503803098237e-05 0.13767678872155273 1.7443439684935422e-06 1.2900054836418793e-06 0.0016715753110396105
1.722 0.00013458408398080978 9.624641706378326e-05 0.1376667173168101 1.591891471231619e-06 1.1796976144686315e-06 0.001652611605506896 0.00013466415379647599 9.630364803966342e-05 0.13766055149958387 4.58379939027207e-06 3.2935597485347884e-06 0.001832916046321048 0.00013458504168388868 9.624711663220173e-05 0.13766523081107662 1.8368658251457832e-06 1.3510691344108734e-06 0.0016682017839436108
1.732 0.00013458302085841287 9.624589694450752e-05 0.13764911626053197 1.5774336983209734e-06 1.1665001801370889e-06 0.001644382087290493 0.00013471581926041001 9.634078146486718e-05 0.13763812349761828 5.850772033404346e-06 4.194762284044564e-06 0.0019501407218953997 0.00013458793508146482 9.624942921287391e-05 0.13764640130912034 1.995309801985766e-06 1.4595905910636937e-06 0.0016676831577218988
1.742 0.0001345801635498129 9.624428321407098e-05 0.13762121104333813 1.563882209766417e-06 1.1550621613643728e-06 0.0016357817286859107 0.0001347960972666574 9.639853215699883e-05 0.1376021158950769 7.45822901115183e-06 5.3406487875248125e-06 0.002141306113694508 0.00013459110273542592 9.625212883939462e-05 0.13761638281617655 2.244156055490918e-06 1.6333942407144962e-06 0.0016722385495191994
1.752 0.0001345755163549078 9.62414124841584e-05 0.1375778651556726 1.5514395665114555e-06 1.1445479826171795e-06 0.0016266364575255195 0.0001349184479625192 9.648636256567614e-05 0.1375454950304636 9.458031731037084e-06 6.767932032684587e-06 0.0024330983475517225 0.0001345954325410764 9.625568828106103e-05 0.13756949303395186 2.6080480263830933e-06 1.8897472714627251e-06 0.001685366705291197
1.762 0.00013456748003821563 9.623601295381065e-05 0.13751191096320078 1.5415293227064458e-06 1.1357981361403127e-06 0.001616773229241386 0.00013509969800274793 9.661617482679811e-05 0.13745829230270906 1.1907876728112484e-05 8.517643827008354e-06 0.002852311384726154 0.00013460046472980698 9.625965491481808e-05 0.13749773750928646 3.110754185170578e-06 2.2459374978300376e-06 0.0017124931028984114
1.772 0.00013454962615565977 9.622349237807466e-05 0.13741366800734828 1.5376425105369216e-06 1.1312779754888944e-06 0.001605943696499223 0.00013535956870032524 9.680205961058781e-05 0.13732680064173902 1.486694571188833e-05 1.063182205745445e-05 0.003423833790969132 0.0001346014266967183 9.626062369145614e-05 0.13739021455824965 3.77365025494125e-06 2.717409184704288e-06 0.0017613628432859238
1.782 0.00013451737815976827 9.620057287191076e-05 0.13727043849828877 1.5424928336724626e-06 1.1335847110106325e-06 0.001594022375846273 0.00013572829593266973 9.706561363629105e-05 0.13713267734048346 1.8392690126420027e-05 1.3151421630366839e-05 0.004170511445113954 0.00013459617861032473 9.625706312338687e-05 0.13723246554744783 4.6155847486922754e-06 3.3178714628711175e-06 0.00184223481662338
1.792 0.0001344750630000202 9.617028211899129e-05 0.13706605783714773 1.557705922111199e-06 1.143277101907162e-06 0.0015811686844564318 0.00013624735739854697 9.743641524488064e-05 0.1368520566572408 2.2537918760503408e-05 1.611401046357637e-05 0.00511438195659982 0.00013459168219816023 9.625388911514682e-05 0.13700585030984158 5.655817016034705e-06 4.06067911126998e-06 0.001967473790510035
1.802 0.00013442453462402624 9.613401517049257e-05 0.1367806970931709 1.5896740036358725e-06 1.164616041185859e-06 0.001567740745403872 0.00013695186648310877 9.793962026916014e-05 0.13645491498912352 2.7344379652220748e-05 1.9549270022588848e-05 0.006277826427289875 0.00013459126235749867 9.625355143981726e-05 0.13668715276768517 6.913635416260096e-06 4.959369475755266e-06 0.002150436761050864
1.812 0.00013435572655770436 9.608473577673777e-05 0.13639101907407286 1.6517153140174926e-06 1.2071304276263654e-06 0.0015542080578670099 0.00013786498704733757 9.859189580607825e-05 0.13590482022831168 3.2837879905106856e-05 2.347540662067213e-05 0.007683510561174557 0.00013458525493952105 9.624930409244211e-05 0.13624852568555965 8.405810253200688e-06 6.02579640654713e-06 0.0024039332976124937
1.822 0.00013425553587968729 9.60130374500309e-05 0.135870679934925 1.762758936074265e-06 1.2832508713649232e-06 0.001541138183185211 0.00013900760994168138 9.940798779145988e-05 0.13515910150245153 3.9029282610055294e-05 2.7899656835313717e-05 0.009353645123612853 0.00013456063369366212 9.623178681266219e-05 0.1356577802946557 1.0150042248064974e-05 7.272148408643308e-06 0.002739143735171135
1.832 0.0001341127004172884 9.591069326243214e-05 0.1351914611381521 1.9494927183538787e-06 1.4133247946236962e-06 0.0015292695691455252 0.0001403923453681281 0.0001003964890419094 0.13416978279124878 4.590958352503647e-05 3.2815139221070426e-05 0.011309085210327903 0.00013450487130239877 9.619183964710102e-05 0.1348793288570532 1.21646623131968e-05 8.711445959542969e-06 0.003165835852750497
1.842 0.00013391609278787478 9.576966570153839e-05 0.1343253046997744 2.243497215257826e-06 1.6210449717901602e-06 0.0015193064047793903 0.00014200759485018423 0.00010154886295089706 0.1328855914410519 5.34365398777757e-05 3.819169555859074e-05 0.013567252954847423 0.0001344022472460696 9.611812987547339e-05 0.1338760799607087 1.4458239374911153e-05 1.0350007915388496e-05 0.00369263479836723
1.852 0.00013365222186117982 9.558030125133677e-05 0.13324669058301264 2.6753221305951584e-06 1.9285739750562936e-06 0.0015118747774193145 0.00014380650509435708 0.000102831623405825 0.1312545619671504 6.153084755705869e-05 4.397308487922225e-05 0.016138734570803854 0.00013422989320019234 9.599433579430748e-05 0.13261176655168147 1.7026391060973496e-05 1.2185161911360163e-05 0.004326368836307149
1.862 0.00013329603035631865 9.532470188426029e-05 0.13193465885553388 3.2757001510197524e-06 2.3582392424658744e-06 0.0015079996801854521 0.00014570090968570149 0.00010418175967740762 0.12922652461682535 7.008880420214872e-05 5.0085511912263006e-05 0.01902408161009571 0.0001339484085713103 9.579233319389406e-05 0.13105302719749712 1.986184027365738e-05 1.4212014171548485e-05 0.005071251462613162
1.872 0.00013281353090734442 9.497886086768443e-05 0.13037482414461685 4.075892083576073e-06 2.93121803065859e-06 0.0015094958530494226 0.00014756947817938924 0.00010551278179826903 0.12675568760673803 7.898945817986983e-05 5.6442699091429724e-05 0.022211800098018358 0.00013350430795798577 9.547416542604735e-05 0.12917157859224407 2.29568682882203e-05 1.6424828350170497e-05 0.005928615626620119
1.882 0.00013217479794087552 9.452220298302075e-05 0.12856202728741026 5.100239807803756e-06 3.663096813884716e-06 0.001518781745173648 0.00014926949203935752 0.00010672363481655437 0.12380400480071352 8.808610936449012e-05 6.294024773456063e-05 0.025676958539268463 0.00013284370363751102 9.500211183375895e-05 0.12694717779509326 2.629102458099524e-05 1.8808591681037658e-05 0.006896857657095223
1.892 0.00013135028035116288 9.393457916341804e-05 0.12650306839705286 6.358740442272236e-06 4.559925544314437e-06 0.001538316848614904 0.00015063848671212677 0.00010769943362863402 0.12034522063566155 9.720051392261794e-05 6.945112777239906e-05 0.02938009210383657 0.00013191056118250168 9.433707998514424e-05 0.12437097468681105 2.9824368166999865e-05 2.133418291874822e-05 0.0079713282928221
1.902 0.00013030421575260733 9.319065738502202e-05 0.1242179870873214 7.842424521364577e-06 5.6159305826239195e-06 0.0015704370400388401 0.00015149931019258777 0.00010831413753943636 0.11636861027070704 0.00010612454932837435 7.582663345739442e-05 0.033266512244734585 0.0001306420914233639 9.343449292349648e-05 0.12144788141125284 3.349893320653444e-05 2.396003106107748e-05 0.009143925306974122
1.912 0.00012900434887578135 9.226750205263314e-05 0.12173925583907548 9.514771215537542e-06 6.805914284272183e-06 0.0016167960385057609 0.00015167595559694967 0.00010844203623762715 0.11188171955535592 0.00011461948215245892 8.189634879335119e-05 0.03726616644350004 0.00012898030963679144 9.22529516539102e-05 0.11819732155512662 3.723599058408868e-05 2.662997200065852e-05 0.010402185156567201
1.922 0.00012739951199999762 9.113037299140675e-05 0.11910961988911509 1.1317183135418982e-05 8.087428851637877e-06 0.00167772771795155 0.00015100801919837596 0.00010796901958374218 0.1069126232924839 0.00012241892356240868 8.746978526241077e-05 0.041295256103953196 0.0001268627163970814 9.0748971993711e-05 0.11465305784982398 4.094047840039297e-05 2.9274569858879653e-05 0.011729073718433103
1.932 0.0001254865077328603 8.977855357512398e-05 0.11637834444165561 1.3170516560553432e-05 9.403147449587733e-06 0.00175156964018559 0.00014935582938636755 0.00010679606102814426 0.10151229041373999 0.00012924415514790365 9.23467709682471e-05 0.045260498614810886 0.0001241985482477273 8.885901275214927e-05 0.11086214584938589 4.451824771018322e-05 3.182430251833907e-05 0.013103916276922659
1.942 0.0001237160131003724 8.853104960108277e-05 0.113592794977907 1.48577040483779e-05 1.0602513499591726e-05 0.0018376495479695287 0.00014660740730794547 0.00010484298465059113 0.09575604891669463 0.0001348139622769128 9.63257012755015e-05 0.04906426840923308 0.0001209033846346503 8.652107036312526e-05 0.10688165449857637 4.787183953409287e-05 3.420996938633918e-05 0.014502190766667608
1.952 0.00012188871312522587 8.723976004940438e-05 0.11082452403334678 1.6534735671250597e-05 1.1803394478807347e-05 0.0019711091844682458 0.00014268521895100268 0.00010205254001173259 0.08974313489185065 0.00013884069140060733 9.920171036850805e-05 0.05260893619682786 0.00011694644143436159 8.37082161515161e-05 0.10277338806292495 5.088831553422482e-05 3.635423204166548e-05 0.015894626547155802
1.962 0.00012000618515179636 8.590046824103626e-05 0.10817163018100519 1.8709634449360503e-05 1.3366643209743619e-05 0.0023587848683427398 0.00013754270535954298 9.83883873463484e-05 0.08359545026660702 0.00014103760294532954 0.00010077113523166524 0.05580198060551641 0.00011230849212720022 8.040184340929473e-05 0.09859978964226403 5.3441784268726864e-05 3.8170246222471444e-05 0.017248370897008536
1.972 0.00011938742060631494 8.545245062843577e-05 0.10563799517957898 2.122430811337886e-05 1.5177004892993573e-05 0.00330266867640684 0.00013115016150558464 9.382631356045294e-05 0.07745646812303998 0.00014114893987836552 0.00010085203415274524 0.05856282213985076 0.00010648663426884937 7.624042765336617e-05 0.09443433422919703 5.541251726421659e-05 3.9572491339406525e-05 0.018515150513750474
1.982 0.00011770843619921899 8.423789740177164e-05 0.10299981373477017 2.1926989364396056e-05 1.5697280207611287e-05 0.004680142297565132 0.00012348414355583726 8.834786929496248e-05 0.07148819273855432 0.00013898182234858483 9.930678814115858e-05 0.06082886355019572 9.856336235594482e-05 7.056949620917269e-05 0.09038022657572656 5.681033871702109e-05 4.056723521988704e-05 0.0196114215760577
1.992 9.988852060980043e-05 7.147793554558537e-05 0.10112004766147607 2.8381514411070562e-05 2.0235955928756198e-05 0.006154935269747493 0.0001145333818325181 8.194494267469533e-05 0.06586239877824215 0.00013442500966909436 9.605557990695214e-05 0.06255833513909452 9.00346038120311e-05 6.445872624427067e-05 0.08650614807609595 5.833518859506644e-05 4.165693538581209e-05 0.020492364674031302
2.002 9.723542371758001e-05 6.954970379737919e-05 0.09937217891626664 4.506828595006451e-05 3.217847654782319e-05 0.008321396790335922 0.00010431563094397532 7.46312733438728e-05 0.06074409132675829 0.0001274632930284466 9.108705636653476e-05 0.06373062298039782 8.137814911314272e-05 5.8249073522551034e-05 0.0828811428511923 6.127952952297716e-05 4.376142068750328e-05 0.021109785511762312
2.012 0.00010040926567922251 7.178435895473238e-05 0.09764160113688906 6.398348473178448e-05 4.570465925033071e-05 0.010950582038145692 9.289782759640139e-05 6.645617569555817e-05 0.05626771017573341 0.00011819174496794829 8.446882262989228e-05 0.06434529415102747 7.57790526636359e-05 5.421558158472857e-05 0.07951601659994535 6.750149647067771e-05 4.8209720986834666e-05 0.021471703325869108
2.022 0.00011024247640887462 7.879818873980972e-05 0.0959116857262012 8.394875386725595e-05 5.9992645628897754e-05 0.014002937555595186 8.041511027495469e-05 5.7517758789198214e-05 0.05250927496459208 0.00010683271961157487 7.635955700023723e-05 0.06441949954319094 7.743004015173167e-05 5.5356041886072535e-05 0.07639661830003208 7.863920828731359e-05 5.6170270587057114e-05 0.02160873606876951
2.032 0.0001215769133157471 8.691651610679315e-05 0.09400768993360228 0.00010046210762678523 7.183045157728737e-05 0.017355458553886954 6.708981476649769e-05 4.797647929634711e-05 0.04946230410163404 9.376835034510841e-05 6.703187160959987e-05 0.06398212076247248 8.815969533383072e-05 6.298952260298038e-05 0.07344874216381171 9.443522688418116e-05 6.745638747639023e-05 0.02161428923983124
2.042 0.00013083792400302247 9.358608764041785e-05 0.09194885046362779 0.00011345349811483088 8.11714040335689e-05 0.020842270691471328 5.327305172359032e-05 3.808498237764285e-05 0.047029153577552905 7.959544315995192e-05 5.69109313740703e-05 0.06306364526152655 0.00010580549962832358 7.557912745713789e-05 0.07058520900829258 0.00011347524966358949 8.105655357455695e-05 0.021584863349956886
2.052 0.0001375889743378706 9.848097662695764e-05 0.08978871452328073 0.00012364622868597626 8.852375745547588e-05 0.024307701364294033 3.957598602122123e-05 2.8281400672283213e-05 0.04503814965368586 6.523160735816624e-05 4.664985651236731e-05 0.06168368950726498 0.00012668832512958603 9.049430676466084e-05 0.06770781922519999 0.00013377855176799285 9.555785470971509e-05 0.021607590127896495
2.062 0.00014287651177347836 0.00010232235391744423 0.08754876755734574 0.00013232829641659377 9.478647008697569e-05 0.027637271683081156 2.7502522051379775e-05 1.9640875912912265e-05 0.04328246257119026 5.2117744002134934e-05 3.7274253616519444e-05 0.0598481960079874 0.00014794887177229274 0.00010568632425453032 0.06475867378171228 0.00015389637574227732 0.00010992723683129715 0.021708645705399817
2.072 0.00014863514700893884 0.00010647249654969266 0.0852061549425737 0.00014130647867901998 0.00010123244641566577 0.030762737659033677 2.104068843591966e-05 1.5014822349030486e-05 0.0415663316627485 4.24195789600837e-05 3.0326651760191987e-05 0.057563430071569846 0.00016857667567473207 0.00012042669704360498 0.06173801232142601 0.00017343992513475115 0.0001238863774229366 0.0218564864241965
2.082 0.00015694138282774722 0.00011241342453364982 0.08272842227610568 0.00015234781938323127 0.00010912195907097424 0.03363978488732747 2.4358083644450896e-05 1.7385728075680756e-05 0.039743974984109816 3.8525602560060795e-05 2.7515705195864787e-05 0.05485055727801798 0.00018883407315467392 0.00013489759229751773 0.05867701712847154 0.0001928010677925629 0.00013771312486095683 0.022015071913479956
2.092 0.00016931442225688335 0.00012123420246607396 0.0801131725616669 0.00016673619319043008 0.00011937707793896044 0.03623546787437612 3.324705071183952e-05 2.3738782632179704e-05 0.03773748857086433 4.075070833529519e-05 2.9082781979573085e-05 0.051750913899468606 0.00020956517120650404 0.00014970032315762445 0.05561310379189621 0.00021279123203147245 0.0001519861584841935 0.022178449966490085
2.102 0.00018605068112057178 0.00013314955514257554 0.07740143677803492 0.00018478124204482097 0.00013222557882081132 0.038532690707011374 4.2806791618353323e-05 3.0568742096776434e-05 0.03553122402139784 4.651193119510329e-05 3.319149329194658e-05 0.0483257157072792 0.00023172695791104635 0.0001655198067326265 0.05259671844007688 0.00023432537706328453 0.0001673596338515549 0.022380402109999326
2.112 0.00020645940747828664 0.00014767573919418348 0.07466117930531105 0.0002059653968984867 0.0001473085255762574 0.04053289667191885 5.120974523294383e-05 3.6571091000480744e-05 0.03315215325489007 5.3050863609897945e-05 3.786561285856908e-05 0.044653490508473545 0.0002562951204653429 0.00018305631967018742 0.049714363895036445 0.0002583664389987775 0.0001845232827249799 0.022674904378889752
2.122 0.000229574981145517 0.00016413520346252093 0.07196516067424137 0.0002295034786655378 0.00016407484420908158 0.04225352820828668 5.7858251156246985e-05 4.131979810917969e-05 0.03064848063378424 5.880948889538591e-05 4.198542263080112e-05 0.04082490350068808 0.00028349838357806897 0.00020247765698623392 0.04704445803706418 0.00028509158689677484 0.0002036067992497495 0.023150017738056732
2.132 0.0002550087716543901 0.00018225731640190144 0.06937904931777272 0.00025514050051671407 0.00018234664429079666 0.04372641040704898 6.26017007010576e-05 4.470772171421732e-05 0.028074008400161176 6.312230051608864e-05 4.507194055018565e-05 0.03693550161011676 0.00031255460716548433 0.00022322623309624183 0.04466403689460088 0.000313728454259836 0.00022405892707703744 0.02388055717145291
2.142 0.00028267926182304397 0.00020198559144062235 0.06695773757975733 0.0002828852596717009 0.00020213080928350137 0.04499404940675737 6.549293660170471e-05 4.677277010894761e-05 0.025479905651191802 6.57969102920079e-05 4.698654577096468e-05 0.033077561164148214 0.0003421044526303629 0.00024433048474901926 0.04263892995829713 0.00034293532320592914 0.00024492048300373833 0.024886552632381456
2.152 0.0003121717917620419 0.00022302302618824025 0.06474507393479233 0.00031238237912034573 0.00022317288713054136 0.04610339211560079 6.669248731242788e-05 4.762964235641102e-05 0.022911818594489586 6.688057805786634e-05 4.7763069731653926e-05 0.029332704071881634 0.00037066052320694053 0.0002647268596063401 0.04100506075950449 0.000371228551664713 0.0002651306450889715 0.026128653261419492
2.162 0.0003432322464823006 0.00024518653792662354 0.06277774426403797 0.0003434148826899446 0.00024531694923480055 0.04710248880166198 6.641706911093602e-05 4.743313017969996e-05 0.02040952720779419 6.653838512739908e-05 4.751996893942724e-05 0.0257670083821974 0.00039702346687079293 0.0002835576587358193 0.03976149805785987 0.0003974004963889075 0.00028382595383944365 0.027527744441107546
2.172 0.0003737005227252658 0.00026693021580728076 0.06085670623311551 0.00037379923501329394 0.0002670008640323166 0.04788475197337644 6.490484116975321e-05 4.635333784826493e-05 0.01800728019264327 6.498491410028529e-05 4.641107501006452e-05 0.022429278397262366 0.00042105940056768573 0.0003007242871103444 0.03896204589580901 0.000421311451034775 0.00030090380685847396 0.029066024282926303
2.182 0.00038930162580823004 0.0002780391191663316 0.05848499919232578 0.0003893225315934471 0.0002780543436967251 0.048096609891527656 6.239191592818224e-05 4.455891325967119e-05 0.015733971145054308 6.244517975934145e-05 4.459751297659374e-05 0.019351838981873315 0.0004426147089415806 0.00031612197719183975 0.038540392510300024 0.00044277378717644397 0.0003162352961413088 0.030675496940008033
2.192 0.00039067721384308915 0.00027898534228326335 0.0553643227865275 0.0003906845284925001 0.0002789909330362655 0.0470057992754436 5.909966118307697e-05 4.22079712769759e-05 0.013612993398039131 5.913496358204254e-05 4.223363492720173e-05 0.016552733047458957 0.0004594410438396437 0.0003281415866926469 0.03818693519416865 0.0004595348010990407 0.0003282083741949779 0.03207102677287075
2.202 0.00038238006302138345 0.00027305758451959397 0.051996850342977324 0.0003823843208920612 0.0002730609222622586 0.045266589020394515 5.523077321210599e-05 3.94452774629756e-05 0.011661925403119888 5.525389195484785e-05 3.946211651843067e-05 0.014038369788882428 0.00047099311107788946 0.0003363935630713001 0.037840246738383966 0.0004710475604262079 0.0003364323638769021 0.033162991685917846
2.212 0.00036979131910740246 0.00026409539351337753 0.04872969324536233 0.00036979602724917355 0.00026409890157688166 0.043360995353982044 5.096876314247253e-05 3.640187267774127e-05 0.009892273726094917 5.0983629830489435e-05 3.641271473163722e-05 0.01180605110101954 0.0004774752694035352 0.00034102443968476255 0.03751423598143864 0.00047750694893666367 0.0003410470327610589 0.03398448198767757
2.222 0.00035885686241646605 0.0002563079905759553 0.04572537490562257 0.0003588618079787139 0.0002563115455532777 0.04148591220502566 4.647686090142928e-05 3.3194290033876176e-05 0.008309455272971555 4.648620568590778e-05 3.320111023855713e-05 0.009846147116633702 0.00047861270032108395 0.00034183922388002235 0.03702722462423906 0.00047862959848820843 0.00034185128798263 0.03442141769300699
2.232 0.0003510356884295895 0.00025073472116075895 0.043248692910864514 0.0003510393302660775 0.00025073729813677325 0.039965764824506686 4.1897180761961845e-05 2.9923969301669915e-05 0.006913114275068016 4.190290376062469e-05 2.9928146737514543e-05 0.008143904312682172 0.00047221040093302737 0.0003372678444657036 0.03593786961803811 0.0004722171594950081 0.00033727268200793884 0.03412012132664359
2.242 0.0003442143824542792 0.0002458805507177571 0.04065791801195434 0.00034421652527961706 0.0002458820580712709 0.03815154248339572 3.7350961432928306e-05 2.667744539642934e-05 0.0056977743668176145 3.735436888652144e-05 2.667993049663574e-05 0.006680953236867057 0.000458547442454405 0.0003275101999837935 0.0345872162660069 0.0004585501298326947 0.00032751213136315545 0.03337858217932553
2.252 0.00033478512180778113 0.00023912372120159272 0.0381062970667365 0.00033478636342273397 0.0002391245969919969 0.03620902254327513 3.293920922006944e-05 2.3526823249587622e-05 0.0046537454169426114 3.294117876866521e-05 2.3528256367243466e-05 0.005436583898987918 0.00043951299036080083 0.00031391636439729963 0.033253831803602925 0.0004395141411223285 0.0003139171928499273 0.032471179723757466
2.262 0.000325928867619049 0.00023279576649152048 0.036225278899239745 0.0003259299854212589 0.00023279656163235286 0.034786651873708246 2.8743306945157543e-05 2.053021998632339e-05 0.0037681675888313546 2.8744411034116423e-05 2.0531020036609464e-05 0.004388832111408742 0.0004178844423042123 0.0002984697324725385 0.03200085012061646 0.0004178849472278515 0.00029847009478158683 0.031507000450746864
2.272 0.00031900968619721253 0.0002278536544955568 0.03462283696405003 0.00031901042041136696 0.00022785417857075572 0.03354629381235237 2.4825352066843568e-05 1.773200366772415e-05 0.003026077574174288 2.482595184458315e-05 1.7732435580324165e-05 0.0035153962403945515 0.0003965487607472407 0.0002832321250257795 0.030849832541074648 0.00039654898569473415 0.0002832322852229422 0.03054657307665396
2.282 0.0003145522168277558 0.00022467097744636262 0.03333267414229232 0.00031455266568976097 0.00022467129827187678 0.03253956026736002 2.1228596023463783e-05 1.5163097363774233e-05 0.002411405748173269 2.122891151024119e-05 1.5163322680632748e-05 0.0027943892078215065 0.0003764309914733412 0.00026886417961157063 0.029792450796164497 0.0003764310929487205 0.00026886425130638044 0.02961192701280242
2.292 0.0003118388462047816 0.0002227332299010145 0.03230818943670926 0.000311839104037329 0.00022273341418395 0.03173288573032988 1.7978569044003978e-05 1.2841771035782314e-05 0.0019078431343250745 1.7978729601782554e-05 1.2841884577950627e-05 0.0022049268095958034 0.0003574904761050118 0.000255336837597454 0.028808349529458713 0.00035749052169061526 0.0002553368696685302 0.02870504807495375
2.302 0.0003110259880507782 0.0002221519831532266 0.031491466605324155 0.0003110261277776146 0.0002221520829559048 0.031080231674791063 1.5085039351729829e-05 1.0775032036039589e-05 0.0014995448190732172 1.508511834928964e-05 1.077508731684733e-05 0.0017275575552299317 0.0003395522196011684 0.00024252513290700544 0.027876534169502698 0.00033955223932074347 0.00024252514679122634 0.027820502132338734
2.312 0.0003122850060567308 0.0002230503846229179 0.03083059840820564 0.00031228507809241533 0.00022305043603827276 0.030540486344164647 1.2544567167045856e-05 8.960445139666971e-06 0.0011716581450875504 1.2544604705355084e-05 8.96047115819326e-06 0.0013445462709803973 0.0003226546787885347 0.00023045657299402175 0.02698099162400584 0.00032265468672750897 0.00023045657860948032 0.026952856099804332
2.322 0.0003135508474765919 0.00022395401712723998 0.030273678090455492 0.00031355088348459256 0.00022395404281662075 0.030071290084229183 1.0343271862016015e-05 7.388108935033821e-06 0.0009106796060243225 1.0343289044475055e-05 7.388120769367489e-06 0.0010400299081818512 0.00030705925676330885 0.00021931789881633672 0.026111928542111498 0.0003070592596027271 0.00021931790083705893 0.02609947010297832
2.332 0.0003133447811966537 0.00022380679559635337 0.02978274117895022 0.00031334479889685916 0.00022380680822450398 0.02964294036616844 8.459528484516321e-06 6.042583949630144e-06 0.0007046561013379725 8.459536015063738e-06 6.042589135513657e-06 0.0008000681766362713 0.0002924342878120006 0.00020887227117390787 0.02525991814109713 0.0002924342886110018 0.00020887227174534801 0.025255693082305367
2.342 0.0003124621361327599 0.00022317661878368538 0.02934326314252224 0.00031246214471601056 0.00022317662491007533 0.029247604343040277 6.866474290091514e-06 4.904685765873151e-06 0.0005432545583703662 6.8664774158402585e-06 4.904687939748334e-06 0.0006126125226591696 0.00027852416172730895 0.00019893717147714636 0.02441939684935027 0.00027852416180899073 0.00019893717153514936 0.024419085395724967
2.352 0.0003114254418968254 0.00022243650513061806 0.02894751627341898 0.0003114254460052574 0.00022243650806514923 0.028882666439773063 5.534250769592127e-06 3.953088997992591e-06 0.00041772839153561363 5.534251976157386e-06 3.953089858872665e-06 0.00046741486747686896 0.00026619730476267834 0.00019013286612979606 0.023594336579992197 0.00026619730465296906 0.00019013286605013019 0.023595587505382792
2.362 0.0003107422556453835 0.00022194883488928544 0.02859231939270024 0.0003107422575838341 0.0002219488362749825 0.02854876135572742 4.431923726373969e-06 3.165700164867441e-06 0.0003208107747730132 4.4319241442153024e-06 3.165700479116341e-06 0.0003558950104690931 0.0002560577559731474 0.0001828907690428359 0.022788482651838714 0.000256057755853727 0.00018289076895634682 0.022790121890854706
2.372 0.00031092617600048263 0.00022208036291677442 0.028276166127499475 0.00031092617689936576 0.00022208036355984067 0.02824717883392358 3.529052440761708e-06 2.520778575910864e-06 0.00024656245639412776 3.529052558453445e-06 2.520778675289963e-06 0.00027098168455375044 0.0002467077683683432 0.0001762125792184615 0.02199399669667375 0.00024670776828367174 0.00017621257915725793 0.02199551142141911
2.382 0.00031096405519382813 0.0002221074462604856 0.02798907643833527 0.0003109640556041159 0.00022210744655421822 0.027969957199745144 2.796791695810668e-06 1.9977229906139097e-06 0.00019019536574784232 2.796791711775702e-06 1.9977230122143476e-06 0.00020693637496542396 0.00023682332831189424 0.00016915267517438387 0.021204310086633812 0.0002368233282608799 0.00016915267513759445 0.02120552936280728
2.392 0.00030973616923666967 0.00022123039017604107 0.027720398540519723 0.0003097361694213954 0.00022123039030838446 0.02770789599842864 2.2085267282734134e-06 1.577524735882386e-06 0.00014788782000866202 2.2085267169481632e-06 1.577524733312543e-06 0.00015916676353282843 0.00022700710014368603 0.00016214149323471737 0.02042507279877282 0.00022700710011574468 0.0001621414932146171 0.020425982902312314
2.402 0.0003086143791772503 0.00022042907335100915 0.027475132943890264 0.0003086143792588346 0.00022042907340951058 0.02746702979648388 1.7402464425742799e-06 1.243033998341296e-06 0.00011660265666519795 1.740246428675181e-06 1.2430339909341345e-06 0.00012403611958593412 0.0002177058118652167 0.0001554980895348002 0.019660902162555713 0.00021770581185092124 0.00015549808952454344 0.019661549618048287
2.412 0.0003079167227053214 0.00021993067719528955 0.02725194465854449 0.0003079167227405917 0.00021993067722061736 0.027246740404350066 1.3707607288213697e-06 9.791148514919928e-07 9.391456245807013e-05 1.370760718622059e-06 9.79114845164214e-07 9.867275745651448e-05 0.0002088424615014955 0.000149167470427469 0.01891302077105493 0.00020884246149455786 0.0001491674704225089 0.018913466093363508
2.422 0.00030716649618280024 0.00021939475842371097 0.027044217937060855 0.0003071664961977325 0.000219394758434463 0.027040905901712122 1.0817323088746962e-06 7.726680620306313e-07 7.78544626569173e-05 1.0817323026439098e-06 7.726680578576128e-07 8.078695294764866e-05 0.00020033570137432922 0.00014309153658442438 0.01818244112265613 0.0002003357013711058 0.000143091536582135 0.018182739596648224
2.432 0.00030653023754185517 0.00021894026881519863 0.026849243681930486 0.0003065302375480429 0.00021894026881967934 0.026847155423517403 8.575353094506954e-07 6.125304864171943e-07 6.678899409208256e-05 8.575353060252722e-07 6.125304840100049e-07 6.851547652102115e-05 0.00019213469525276687 0.00013723397923555346 0.017470072735280083 0.00019213469525132396 0.0001372339792345445 0.01747026852014353
2.442 0.0003059730979564684 0.0002185423140718248 0.0266640888131045 0.00030597309795898345 0.00021854231407367045 0.02666278453155243 6.850016993858896e-07 4.892945816256255e-07 5.9355593270349646e-05 6.850016976429229e-07 4.892945803602311e-07 6.032245639464973e-05 0.00018421056523549713 0.00013157417163220717 0.016776568450066028 0.0001842105652348728 0.00013157417163178734 0.016776694428382873
2.452 0.0003054554820771937 0.00021817260404583032 0.026488056682013515 0.00030545548207819913 0.00021817260404659143 0.0264872498217053 5.531177551908246e-07 3.950921825972563e-07 5.444998921525699e-05 5.531177543585691e-07 3.950921819800774e-07 5.496522355113376e-05 0.0001765507644390773 0.00012610315120637126 0.016102421124462887 0.0001765507644388174 0.00012610315120621397 0.01610250074591824
2.462 0.0003049097430940206 0.00021778281429959615 0.02632102113841854 0.00030490974309441615 0.0002177828142999188 0.02632052678743676 4.5273501652208e-07 3.2338836867779036e-07 5.1229790211213704e-05 4.5273501614787696e-07 3.233883683968013e-07 5.149202436640193e-05 0.00016916195313793888 0.00012082567411857903 0.01544822395962548 0.00016916195313783632 0.00012082567411853535 0.015448273436738064
2.472 0.00030434549612075963 0.00021737980522578852 0.02616205820959826 0.00030434549612091424 0.0002173798052259367 0.02616175823006007 3.7634081652875946e-07 2.688175153027924e-07 4.9097125595230526e-05 3.7634081636938973e-07 2.6881751518283384e-07 4.922521526783257e-05 0.00016204455308662077 0.00011574204178357072 0.014814281217783193 0.00016204455308658418 0.00011574204178357453 0.014814311476897293
2.482 0.0003037843264769916 0.00021697899002252102 0.02600978628269633 0.0003037843264770529 0.00021697899002260144 0.026009605982857883 3.178824410836505e-07 2.2705732994835621e-07 4.765415041154155e-05 3.1788244101948504e-07 2.2705732990047577e-07 4.7714465824379996e-05 0.00015518943860671222 0.0001108457369100817 0.014200302625786494 0.00015518943860670217 0.0001108457369101047 0.014200320862104529
2.492 0.0003032427176412012 0.00021659214086697273 0.025863228549633948 0.000303242717641226 0.00021659214086702778 0.02586312120598258 2.7260693728242996e-07 1.9471393897425395e-07 4.664818662098752e-05 2.7260693725985564e-07 1.9471393895665316e-07 4.6675671910922954e-05 0.00014858293346209234 0.00010612699195189967 0.013606004334538254 0.00014858293346209307 0.00010612699195193024 0.013606015181450545
2.502 0.00030272590857681144 0.00021622300040146131 0.025721765075257298 0.00030272590857682234 0.00021622300040150658 0.025721701768026316 2.368925089133465e-07 1.6920107688766813e-07 4.592301581627407e-05 2.3689250890855596e-07 1.6920107688305069e-07 4.593518060116522e-05 0.0001422155114356388 0.00010157900395059367 0.01303173930892513 0.00014221551143564398 0.00010157900395062718 0.013031745685679441
2.512 0.000302212102487673 0.00021585600217378286 0.025585500057459194 0.0003022121024876793 0.00021585600217382433 0.025585463073198672 2.080700215232031e-07 1.486124569747263e-07 4.53829471027255e-05 2.0807002152493486e-07 1.4861245697504167e-07 4.538819801328187e-05 0.00013608452857636987 9.71998860408941e-05 0.012477911644020992 0.00013608452857637654 9.719988604092855e-05 0.012477915353732463
2.522 0.00030167830965613677 0.00021547472745816218 0.025454739003370388 0.00030167830965614127 0.0002154747274582027 0.02545471760155117 1.842396861934201e-07 1.315909165226377e-07 4.4969040238195143e-05 1.8423968619734225e-07 1.3159091652480996e-07 4.497126276109591e-05 0.00013018612201847873 9.298688038827303e-05 0.01194422495007235 0.000130186122018486 9.298688038830786e-05 0.011944227087847214
2.532 0.0003011377801751511 0.0002150886403342821 0.025328803599461092 0.0003011377801751559 0.00021508864033432205 0.025328791332080557 1.640901467389853e-07 1.1719937768855264e-07 4.4644330116434746e-05 1.6409014674319172e-07 1.1719937769096285e-07 4.4645259421696815e-05 0.0001245126831634927 8.893455323200937e-05 0.011430115466034015 0.00012451268316350013 8.893455323204405e-05 0.011430116687146592
2.542 0.00030060988774285424 0.00021471157813938565 0.025206754529111353 0.00030060988774285825 0.00021471157813942555 0.025206747564335392 1.4673272946560363e-07 1.0480262953042751e-07 4.43849627570504e-05 1.4673272947144866e-07 1.0480262953299108e-07 4.438535036466648e-05 0.00011905712510420524 8.503784327056718e-05 0.010935249866706057 0.00011905712510421285 8.503784327060174e-05 0.010935250558118297
2.552 0.0003000897201668999 0.0002143400324855475 0.025088482800057977 0.00030008972016690497 0.00021434003248558704 0.02508847888355904 1.3156521974684118e-07 9.39701415189088e-08 4.417497468240141e-05 1.3156521975165598e-07 9.39701415218232e-08 4.4175137806242454e-05 0.00011381359268115473 8.129256894661826e-05 0.010459345999944754 0.0001138135926811622 8.129256894665278e-05 0.010459346387910047
2.562 0.00029957233751731787 0.00021397047512214948 0.024973959302734255 0.0002995723375173214 0.00021397047512218908 0.024973957121420986 1.1817228858923162e-07 8.440499310936935e-08 4.4003239538038194e-05 1.181722885963688e-07 8.440499311226665e-08 4.4003309583718286e-05 0.00010877642574336414 7.769468796934227e-05 0.010002044276364148 0.00010877642574337185 7.769468796937669e-05 0.010002044492045054
2.572 0.0002990587510714557 0.00021360362832725316 0.02486283376285405 0.0002990587510714597 0.0002136036283272929 0.024862832559607983 1.0625924721805365e-07 7.589656292203058e-08 4.386168207380369e-05 1.0625924722429101e-07 7.589656292489077e-08 4.386171300111681e-05 0.00010393987092126124 7.424009147012689e-05 0.009562928841286395 0.00010393987092126895 7.424009147016111e-05 0.009562928960034474
2.582 0.0002985482930599925 0.00021323901522488973 0.024754887356008948 0.0002985482930599964 0.00021323901522492955 0.024754886698646044 9.560996587497656e-08 6.829045041044489e-08 4.374423112139249e-05 9.560996588174363e-08 6.829045041325154e-08 4.374424518618504e-05 9.929805993027856e-05 7.092458850300033e-05 0.009141545774960265 9.929805993028622e-05 7.092458850303446e-05 0.009141545839690375
2.592 0.0002980399563717502 0.00021287591662740135 0.024649967432327783 0.0002980399563717544 0.00021287591662744098 0.024649967076634503 8.606002685057378e-08 6.146926659352061e-08 4.3646201303658234e-05 8.606002685718394e-08 6.1469266596259e-08 4.364620786295468e-05 9.484503700809008e-05 6.774392564240111e-05 0.008737422187912706 9.484503700809791e-05 6.774392564243514e-05 0.008737422222844463
2.602 0.0002975328073265966 0.00021251366582206732 0.024547877547594216 0.00029753280732660036 0.0002125136658221071 0.024547877356975646 7.747923508536563e-08 5.534010655121134e-08 4.356391612378972e-05 7.747923509250516e-08 5.534010655386864e-08 4.356391923710632e-05 9.057480825055186e-05 6.469382223373312e-05 0.008350074079795922 9.057480825055966e-05 6.469382223376714e-05 0.008350074098459524
2.612 0.00029702695696999916 0.00021215234223743767 0.024448459444907478 0.00029702695697000306 0.0002121523422374775 0.02444845934373193 6.976038895967311e-08 4.982649850296423e-08 4.349446090593502e-05 6.976038896670265e-08 4.9826498505528366e-08 4.3494462399450714e-05 8.648165132177568e-05 6.177019159469867e-05 0.007979011736536519 8.648165132178347e-05 6.177019159473251e-05 0.007979011746410525
2.622 0.0002965227268179266 0.0002117921755651062 0.024351581424962576 0.0002965227268179297 0.0002117921755651458 0.02435158137177532 6.281245718182704e-08 4.48635083497397e-08 4.343550647311577e-05 6.281245719039665e-08 4.486350835219851e-08 4.343550719465343e-05 8.256015833500496e-05 5.896917158005952e-05 0.007623741547532866 8.25601583350131e-05 5.896917158009329e-05 0.007623741552706497
2.632 0.00029602041379901646 0.0002114333778826001 0.024257112716876736 0.00029602041379902074 0.00021143337788263975 0.024257112689184426 5.655652896260419e-08 4.0394834953922495e-08 4.338517766140047e-05 5.65565289695141e-08 4.039483495626385e-08 4.33851780126704e-05 7.880469210828445e-05 5.628673619146487e-05 0.007283765292380426 7.880469210829231e-05 5.628673619149855e-05 0.007283765295065604
2.642 0.0002955198477764201 0.00021107582764564757 0.024164928832227393 0.0002955198477764238 0.00021107582764568752 0.024164928817947438 5.0923171691311807e-08 3.6370919355858836e-08 4.3341955544591305e-05 5.092317169873622e-08 3.637091935806939e-08 4.334195571757895e-05 7.520903625853782e-05 5.371844572313954e-05 0.006958580368829598 7.52090362585457e-05 5.371844572317315e-05 0.006958580370210197
2.652 0.0002950204506937312 0.00021071911196610143 0.024074913102043183 0.0002950204506937345 0.00021071911196614108 0.02407491309475019 4.585049797952172e-08 3.2747566984278527e-08 4.330460520150026e-05 4.585049798758243e-08 3.274756698634398e-08 4.330460528807221e-05 7.176700391654109e-05 5.1259881565675506e-05 0.006647685817422015 7.176700391654907e-05 5.125988156570908e-05 0.006647685818125218
2.662 0.00029452189724707477 0.00021036299849857092 0.02398695794863143 0.00029452189724707846 0.00021036299849861063 0.023986957944942575 4.1282815685357006e-08 2.9484990090460444e-08 4.327212109640086e-05 4.128281569303564e-08 2.9484990092364952e-08 4.3272121140536494e-05 6.847310499399586e-05 4.890712273712711e-05 0.006350588831057908 6.847310499400383e-05 4.890712273716056e-05 0.006350588831412707
2.672 0.00029402436065068335 0.000210007610954115 0.023900967172694642 0.00029402436065068677 0.00021000761095415468 0.023900967170846745 3.716981402446866e-08 2.654723434265236e-08 4.324368415818063e-05 3.716981403228256e-08 2.65472343443785e-08 4.324368418106396e-05 6.53222506855564e-05 4.665653479236969e-05 0.006066804806115295 6.53222506855644e-05 4.665653479240308e-05 0.006066804806292602
2.682 0.0002935281085857837 0.00020965314051289791 0.02381685167993123 0.00029352810858578705 0.00020965314051293773 0.023816851679014452 3.3466088130608297e-08 2.3901846240134623e-08 4.321862733485637e-05 3.346608813848481e-08 2.3901846241663504e-08 4.3218627346853216e-05 6.230920843564853e-05 4.450438057429831e-05 0.005795855542835081 6.230920843565665e-05 4.4504380574331624e-05 0.0057958555429228325
2.692 0.0002930330972291396 0.000209299555888876 0.023734525928315167 0.0002930330972291432 0.00020929955588891587 0.02373452592786473 3.0130764192298453e-08 2.151961061526868e-08 4.319640769936788e-05 3.013076419981921e-08 2.1519610616579835e-08 4.319640770567684e-05 5.942863256574757e-05 4.2446842110389924e-05 0.005537270673416983 5.942863256575556e-05 4.244684211042321e-05 0.00553727067345999
2.702 0.0002925391753396066 0.00020894674909043131 0.02365390910133136 0.0002925391753396102 0.00020894674909047102 0.023653909101112185 2.712710007431374e-08 1.937426829889974e-08 4.317658345298959e-05 2.7127100081918205e-08 1.93742682999711e-08 4.3176583456291136e-05 5.6675303421099513e-05 4.0480191416128925e-05 0.005290590056216669 5.66753034211075e-05 4.048019141616223e-05 0.005290590056237539
2.712 0.0002920462886053667 0.00020859468135552817 0.02357492636679604 0.00029204628860537014 0.00020859468135556793 0.023574926366690417 2.4422065967235713e-08 1.744221775564513e-08 4.3158794659710724e-05 2.4422065974689467e-08 1.744221775645303e-08 4.315879466141898e-05 5.404419044458529e-05 3.860083554461043e-05 0.00505536491466538 5.404419044459329e-05 3.860083554464362e-05 0.005055364914675408
2.722 0.00029155440343642995 0.00020824332872051808 0.023497508114526326 0.0002915544034364329 0.00020824332872055774 0.02349750811447592 2.1985953747858793e-08 1.5702235413329446e-08 4.3142747167251336e-05 2.1985953755931544e-08 1.5702235413848538e-08 4.314274716812152e-05 5.153043187952856e-05 3.68053020919683e-05 0.004831158322383449 5.153043187953675e-05 3.6805302092001436e-05 0.00483115832238822
2.732 0.0002910634832029867 0.0002078926650482029 0.02342158890722725 0.00029106348320298987 0.00020789266504824276 0.023421588907203427 1.9792039769742645e-08 1.4135233687276112e-08 4.31281992521035e-05 1.979203977784638e-08 1.4135233687479198e-08 4.312819925253897e-05 4.912930956867659e-05 3.5090221200493473e-05 0.004617545472685479 4.912930956868476e-05 3.5090221200526535e-05 0.0046175454726877264
2.742 0.0002905735126844728 0.00020754267948841054 0.0233471066569523 0.000290573512684476 0.00020754267948845017 0.023347106656941154 1.7816291530290935e-08 1.2724049744902047e-08 4.31149504667835e-05 1.7816291537972743e-08 1.2724049744760031e-08 4.311495046699744e-05 4.6836235186990566e-05 3.345231572776361e-05 0.004414113860868982 4.683623518699867e-05 3.345231572779666e-05 0.004414113860870031
2.752 0.00029008448979684167 0.00020719337056977237 0.02327400233454408 0.0002900844897968451 0.0002071933705698123 0.023274002334538912 1.6037097970823333e-08 1.1453251420213976e-08 4.310283269848991e-05 1.603709797849653e-08 1.1453251419695583e-08 4.310283269859317e-05 4.464674954647157e-05 3.1888400751853066e-05 0.004220463537712227 4.464674954647967e-05 3.188840075188611e-05 0.004220463537712713
2.762 0.000289596409973173 0.00020684473504424013 0.023202220197484906 0.0002895964099731761 0.00020684473504427984 0.02320222019748254 1.4435015244157187e-08 1.0308954482875808e-08 4.3091704063748916e-05 1.4435015251698365e-08 1.0308954481947435e-08 4.309170406379794e-05 4.2556531002585974e-05 3.0395389577322207e-05 0.004036207476742186 4.255653100259409e-05 3.039538957735519e-05 0.004036207476742409
2.772 0.0002891092570319499 0.0002064967613658057 0.02313170789509089 0.0002891092570319534 0.00020649676136584542 0.02313170789508981 1.2992536108041547e-08 9.278657279929349e-09 4.308144572381222e-05 1.2992536115289605e-08 9.27865727855478e-09 4.3081445723835156e-05 4.056140397881146e-05 2.8970299824932143e-05 0.0038609717793557114 4.05614039788195e-05 2.8970299824965093e-05 0.0038609717793558116
2.782 0.0002886230087999035 0.0002061494337073119 0.023062416208587268 0.000288623008799907 0.00020614943370735162 0.023062416208586786 1.1693892623713438e-08 8.35109941904068e-09 4.307196020308326e-05 1.1693892630870305e-08 8.351099417180978e-09 4.307196020309385e-05 3.865733667497924e-05 2.761025179605144e-05 0.0036943954516247606 3.865733667498728e-05 2.7610251796084385e-05 0.003694395451624806
2.792 0.0002881376467101528 0.0002058027388165616 0.022994298496578806 0.0002881376467101568 0.0002058027388166014 0.022994298496578587 1.0524889987197823e-08 7.516143170686165e-09 4.306316904549914e-05 1.0524889994281351e-08 7.516143168299653e-09 4.306316904550397e-05 3.684043701354503e-05 2.6312465577656545e-05 0.0035361300236304285 3.684043701355307e-05 2.6312465577689454e-05 0.0035361300236304493
2.802 0.00028765316480652896 0.0002054566724480798 0.02292731027946091 0.0002876531648065326 0.00020545667244811948 0.022927310279460815 9.47276098657307e-09 6.764669610147824e-09 4.305500873115613e-05 9.47276099357573e-09 6.7646696071900725e-09 4.3055008731158314e-05 3.510694919544068e-05 2.507425858342872e-05 0.0033858393442995787 3.5106949195448734e-05 2.5074258583461597e-05 0.0033858393442995883
2.812 0.00028716956318938563 0.00020511123468206272 0.022861409225830628 0.00028716956318938916 0.00020511123468210254 0.02286140922583059 8.526031970159145e-09 6.088483245429105e-09 4.3047425675682186e-05 8.526031977073025e-09 6.088483241853011e-09 4.3047425675683155e-05 3.3453253239611016e-05 2.3893045226384754e-05 0.003243199489340089 3.3453253239619094e-05 2.389304522641758e-05 0.0032431994893400923
2.822 0.00028668683638320415 0.0002047664216163185 0.022796555254021335 0.00028668683638320746 0.00020476642161635822 0.022796555254021317 7.67439717657639e-09 5.4802224302439e-09 4.304037202452014e-05 7.67439718339313e-09 5.480222425999652e-09 4.3040372024520566e-05 3.187586511197169e-05 2.276633701218707e-05 0.0031078985206599713 3.187586511197974e-05 2.276633701221991e-05 0.0031078985206599726
2.832 0.00028620497534093836 0.00020442222679774045 0.02273271038361277 0.00028620497534094237 0.00020442222679778013 0.02273271038361276 6.908602137980772e-09 4.93327644373648e-09 4.3033803361325454e-05 6.908602144691437e-09 4.933276438771525e-09 4.303380336132564e-05 3.0371433222091492e-05 2.1691740037999382e-05 0.002979636072193165 3.0371433222099542e-05 2.1691740038032186e-05 0.002979636072193166
2.842 0.00028572397238761014 0.00020407864475315875 0.022669838439683152 0.0002857239723876136 0.00020407864475319848 0.022669838439683145 6.220335635441638e-09 4.441708309032841e-09 4.302767835688073e-05 6.220335642036544e-09 4.441708303291731e-09 4.3027678356880806e-05 2.8936734939044297e-05 2.0666952504879893e-05 0.0028581229110155827 2.8936734939052377e-05 2.0666952504912676e-05 0.0028581229110155836
2.852 0.0002852438219137905 0.00020373567148448537 0.02260790489891929 0.0002852438219137942 0.00020373567148452502 0.02260790489891929 5.602129149648263e-09 4.000183232132404e-09 4.302195970992351e-05 5.602129156116797e-09 4.000183225556681e-09 4.302195970992354e-05 2.7568673676401767e-05 1.9689762636519244e-05 0.0027430805063779987 2.756867367640986e-05 1.9689762636551974e-05 0.0027430805063779987
2.862 0.0002847645189357018 0.00020339330344030886 0.022546876852047978 0.0002847645189357055 0.00020339330344034846 0.02254687685204798 5.0472635541119e-09 3.603901802723471e-09 4.301661547274118e-05 5.047263560442345e-09 3.603901795251587e-09 4.301661547274119e-05 2.626427574405888e-05 1.87580464314266e-05 0.0026342405832823993 2.6264275744066975e-05 1.875804643145934e-05 0.0026342405832823993
2.872 0.00028428605861978564 0.00020305153717610852 0.022486722935148157 0.00028428605861978955 0.00020305153717614817 0.022486722935148157 4.5496837864574035e-09 3.2485391268043553e-09 4.3011619733148106e-05 4.549683792636682e-09 3.2485391183717817e-09 4.30116197331481e-05 2.5020687262263752e-05 1.7869765459531095e-05 0.002531344660861162 2.5020687262271826e-05 1.7869765459563838e-05 0.002531344660861162
2.882 0.00028380843667068684 0.0002027103696313595 0.02242741321367587 0.00028380843667069036 0.00020271036963139932 0.02242741321367587 4.103922397025968e-09 2.930190167752544e-09 4.3006951830860645e-05 4.103922403039452e-09 2.9301901582921575e-09 4.300695183086064e-05 2.3835170845390374e-05 1.702296449407456e-05 0.0024341435756956753 2.383517084539846e-05 1.7022964494107282e-05 0.0024341435756956753
2.892 0.0002833316492632381 0.00020236979808086153 0.022368919098890355 0.00028333164926324153 0.00020236979808090132 0.022368919098890355 3.7050320707993227e-09 2.6453214072036378e-09 4.300259408469663e-05 3.705032076630645e-09 2.6453213966464842e-09 4.3002594084696624e-05 2.2705101970416235e-05 1.6215768918305322e-05 0.0023423969923002026 2.270510197042432e-05 1.6215768918338e-05 0.002342396992300202
2.902 0.0002828556927182603 0.0002020298199033262 0.022311213282549966 0.000282855692718264 0.00020202981990336588 0.022311213282549966 3.3485259056710553e-09 2.3907283034894945e-09 4.2998529020291194e-05 3.3485259113020017e-09 2.390728291766033e-09 4.299852902029119e-05 2.162796523096284e-05 1.5446382050450803e-05 0.0022558729066741836 2.162796523097094e-05 1.5446382050483488e-05 0.0022558729066741836
2.912 0.00028238056334828983 0.0002016904324711322 0.02225426965223335 0.00028238056334829373 0.0002016904324711719 0.02225426965223335 3.030325521889889e-09 2.163498064125115e-09 4.2994737510242996e-05 3.030325527300418e-09 2.163498051166927e-09 4.299473751024299e-05 2.060135073063968e-05 1.471308256816753e-05 0.0021743471520050245 2.0601350730647763e-05 1.4713082568200196e-05 0.0021743471520050245
2.922 0.00028190625756026593 0.00020135163322375317 0.022198063225050198 0.00028190625756026967 0.00020135163322379288 0.022198063225050198 2.746717130612224e-09 1.960978292182623e-09 4.299119869247179e-05 2.746717135780635e-09 1.9609782779245474e-09 4.2991198692471786e-05 1.962295077237708e-05 1.4014222144252671e-05 0.0020976029203713543 1.9622950772385175e-05 1.4014222144285328e-05 0.0020976029203713547
2.932 0.00028143277206380685 0.00020101341981663455 0.022142570093491527 0.0002814327720638104 0.00020101341981667434 0.02214257009349153 2.494316392459386e-09 1.7807518414224595e-09 4.298789149814885e-05 2.494316397362674e-09 1.7807518258051102e-09 4.298789149814884e-05 1.869055658208766e-05 1.3348223106671709e-05 0.002025430311669367 1.8690556582095766e-05 1.3348223106704359e-05 0.002025430311669367
2.942 0.00028096010395790215 0.00020067579018295467 0.022087767362276658 0.00028096010395790584 0.00020067579018299435 0.022087767362276658 2.270040980328958e-09 1.6206172185837896e-09 4.298479683102415e-05 2.270040984943282e-09 1.6206172015562674e-09 4.298479683102415e-05 1.7802054762745303e-05 1.2713575906260398e-05 0.0019576259141997295 1.780205476275341e-05 1.2713575906293037e-05 0.0019576259141997295
2.952 0.00028048825056805205 0.0002003387424174624 0.02203363308940165 0.0002804882505680558 0.00020033874241750217 0.022033633089401646 2.071088695471414e-09 1.478572923542091e-09 4.298189925584685e-05 2.071088699772703e-09 1.4785729050648237e-09 4.2981899255846844e-05 1.6955423619731744e-05 1.2108836492370716e-05 0.001893992415011981 1.6955423619739838e-05 1.210883649240335e-05 0.001893992415011981
2.962 0.0002800172092566105 0.00020000227464096005 0.02198014623451676 0.0002800172092566142 0.00020000227464099998 0.02198014623451676 1.8949173536327025e-09 1.3528030488724838e-09 4.2979187353730935e-05 1.8949173575973064e-09 1.352803028920072e-09 4.297918735373093e-05 1.6148729683378443e-05 1.1532623829514776e-05 0.0018343382373443612 1.6148729683386547e-05 1.1532623829547397e-05 0.001834338237344361
2.972 0.00027954697743771625 0.00019966638501101955 0.02192728661181724 0.00027954697743771956 0.00019966638501105942 0.02192728661181724 1.7392229864930902e-09 1.2416617564781828e-09 4.297665254710844e-05 1.7392229900986355e-09 1.2416617350421376e-09 4.297665254710844e-05 1.538012446500247e-05 1.0983617580262347e-05 0.0017784772084294732 1.538012446501059e-05 1.0983617580294946e-05 0.0017784772084294732
2.982 0.0002790775526598171 0.00019933107178094357 0.021875034848094794 0.0002790775526598206 0.00019933107178098366 0.021875034848094794 1.6019146204591142e-09 1.143655197424255e-09 4.297428698060913e-05 1.6019146236855551e-09 1.1436551745155107e-09 4.297428698060912e-05 1.4647841263195806e-05 1.0460555824481438e-05 0.001726228268094604 1.4647841263203917e-05 1.0460555824514029e-05 0.001726228268094604
2.992 0.0002786089326338242 0.00019899633331978806 0.021823372342986758 0.000278608932633828 0.00019899633331982772 0.021823372342986758 1.4810865809003505e-09 1.0574217548090178e-09 4.297208164831518e-05 1.4810865837312818e-09 1.057421730459982e-09 4.297208164831517e-05 1.3950191958998334e-05 9.962232770326952e-06 0.001677415230699083 1.395019195900646e-05 9.962232770359545e-06 0.0016774152306990831
3.002 0.00027814111520131705 0.0001986621680898165 0.021772281230462834 0.0002781411152013206 0.00019866216808985622 0.021772281230462834 1.3749927839214083e-09 9.817136570265728e-10 4.2970025895540395e-05 1.374992786345582e-09 9.817136312924368e-10 4.297002589554039e-05 1.3285563860612906e-05 9.487496500696987e-06 0.0016318666069398426 1.3285563860621013e-05 9.487496500729579e-06 0.0016318666069398426
3.012 0.0002776740983035179 0.0001983285746242857 0.021721744342554784 0.0002776740983035214 0.00019832857462432547 0.021721744342554784 1.2820274135128657e-09 9.153832129492888e-10 4.2968108558035255e-05 1.282027415525652e-09 9.153831859082642e-10 4.2968108558035255e-05 1.2652416643684385e-05 9.035246788041868e-06 0.0015894154845785163 1.2652416643692493e-05 9.035246788074448e-06 0.0015894154845785163
3.022 0.0002772078799723753 0.0001979955515210384 0.02167174517566298 0.0002772078799723792 0.00019799555152107815 0.02167174517566298 1.2007138947397081e-09 8.573749735248122e-10 4.296631986296994e-05 1.2007138963441345e-09 8.573749452771123e-10 4.2966319862969934e-05 1.204927939615114e-05 8.604432983570726e-06 0.0015498994636598607 1.2049279396159252e-05 8.604432983603289e-06 0.0015498994636598611
3.032 0.000276742458312963 0.00019766309743003856 0.021622267859128654 0.0002767424583129664 0.00019766309743007827 0.021622267859128654 1.1296991494843686e-09 8.067216754735626e-10 4.296465266126718e-05 1.1296991506913949e-09 8.067216461389355e-10 4.296465266126717e-05 1.1474747759262918e-05 8.194051975426285e-06 0.0015131606404026317 1.1474747759271046e-05 8.194051975458856e-06 0.0015131606404026317
3.042 0.0002762778314895304 0.00019733121104328132 0.02157329712477111 0.00027627783148953376 0.00019733121104332133 0.02157329712477111 1.0677477587629643e-09 7.625400762815698e-10 4.2963102016606746e-05 1.0677477595907862e-09 7.625400459953742e-10 4.296310201660674e-05 1.0927481155740378e-05 7.803146208994039e-06 0.0014790456316529732 1.0927481155748486e-05 7.803146209026597e-06 0.0014790456316529732
3.052 0.00027581399772101016 0.00019699989109165527 0.0215248182769979 0.0002758139977210138 0.00019699989109169487 0.021524818276997898 1.013732609875603e-09 7.240243863296065e-10 4.296166333418979e-05 1.013732610348046e-09 7.240243552375974e-10 4.296166333418978e-05 1.040620010270074e-05 7.430801767552116e-06 0.0014474056290680636 1.040620010270886e-05 7.430801767584663e-06 0.0014474056290680636
3.062 0.00027535095527891077 0.00019666913634353042 0.02147681716450185 0.0002753509552789145 0.00019666913634357037 0.02147681716450185 9.666232440353387e-10 6.90437942619801e-10 4.296033021701116e-05 9.666232441797063e-10 6.904379108720873e-10 4.296033021701116e-05 9.90968361184744e-06 7.076146515517336e-06 0.0014180964724567688 9.909683611855562e-06 7.076146515549877e-06 0.0014180964724567688
3.072 0.0002748887024849892 0.00019633894560289688 0.02142928015491448 0.00027488870248499296 0.00019633894560293656 0.02142928015491448 9.254772987024374e-10 6.611071529823419e-10 4.295909344263406e-05 9.254772985473186e-10 6.611071207273435e-10 4.2959093442634056e-05 9.436766680251194e-06 6.738348306155527e-06 0.0013909787361843882 9.436766680259319e-06 6.738348306188068e-06 0.0013909787361843882
3.082 0.000274427237705749 0.00019600931770558062 0.021382194112868225 0.0002744272377057527 0.0001960093177056204 0.021382194112868225 8.89439588443211e-10 6.354208151721214e-10 4.295794177046635e-05 8.894395880168193e-10 6.354207825515491e-10 4.295794177046635e-05 8.9863378725606e-06 6.41661325471286e-06 0.0013659178281189507 8.986337872568712e-06 6.416613254745401e-06 0.0013659178281189507
3.092 0.0002739665593463639 0.00019568025151496052 0.02133554638032475 0.0002739665593463673 0.00019568025151500053 0.02133554638032475 8.577491603536225e-10 6.12835203694722e-10 4.295686416810619e-05 8.577491596829794e-10 6.128351708405164e-10 4.295686416810618e-05 8.557336992145412e-06 6.110184075024718e-06 0.0013427841025126762 8.557336992153529e-06 6.1101840750572504e-06 0.001342784102512676
3.102 0.00027350666584919806 0.00019535174592084865 0.02128932475719278 0.00027350666584920175 0.0001953517459208885 0.02128932475719278 8.297490432315994e-10 5.928809423747586e-10 4.295585217628757e-05 8.297490423426275e-10 5.928809094082913e-10 4.295585217628756e-05 8.14875283876231e-06 5.818338477987305e-06 0.0013214529839437371 8.14875283877043e-06 5.818338478019838e-06 0.0013214529839437373
3.112 0.00027304755569529675 0.0001950237998406157 0.021243517480818534 0.0002730475556953003 0.00019502379984065536 0.021243517480818534 8.048906540252218e-10 5.751662359659114e-10 4.295490103242919e-05 8.04890652943488e-10 5.751662029990695e-10 4.2954901032429185e-05 7.75962105124535e-06 5.5403876306182135e-06 0.0013018050905351044 7.759621051253469e-06 5.540387630650735e-06 0.0013018050905351044
3.122 0.0002725892274041346 0.00019469641221891716 0.02119811320437477 0.00027258922740413817 0.00019469641221895687 0.021198113204374768 7.827269478259465e-10 5.593718566562099e-10 4.295400893699654e-05 7.827269465776068e-10 5.593718237932547e-10 4.295400893699653e-05 7.389022034029088e-06 5.27567467516403e-06 0.0012837263364928765 7.389022034037207e-06 5.275674675196551e-06 0.0012837263364928765
3.132 0.00027213167953026057 0.00019436958202540753 0.021153100975601816 0.00027213167953026393 0.000194369582025447 0.021153100975601816 7.628945654719757e-10 5.452384014604327e-10 4.295317500612668e-05 7.628945640844192e-10 5.452383687995163e-10 4.2953175006126676e-05 7.036078965199131e-06 5.02357330619895e-06 0.0012671079932411072 7.036078965207262e-06 5.023573306231475e-06 0.0012671079932411072
3.142 0.00027167491065852717 0.00019404330825121153 0.021108470217983705 0.00027167491065853075 0.00019404330825125135 0.021108470217983705 7.450921684419908e-10 5.325508192367805e-10 4.295239725875824e-05 7.450921669438945e-10 5.325507868703978e-10 4.2952397258758236e-05 6.699955883394242e-06 4.783486404439988e-06 0.0012518466985548908 6.6999558834023605e-06 4.783486404472506e-06 0.001251846698554891
3.152 0.0002712189193987215 0.00019371758990514648 0.0210642107157395 0.000271218919398725 0.00019371758990518589 0.0210642107157395 7.290641170605183e-10 5.211267179287773e-10 4.2951671885159226e-05 7.290641154812734e-10 5.211266859431707e-10 4.295167188515922e-05 6.379855851042171e-06 4.554844724416745e-06 0.0012378444204360411 6.379855851050301e-06 4.554844724449264e-06 0.0012378444204360411
3.162 0.00027076370437965317 0.00019339242600955857 0.021020312602217667 0.000270763704379657 0.0001933924260095985 0.021020312602217667 7.145945162466017e-10 5.108121010598536e-10 4.2950994102512345e-05 7.145945146153136e-10 5.108120695339802e-10 4.2950994102512345e-05 6.07501919204993e-06 4.337105636010178e-06 0.0012250083965686862 6.075019192058052e-06 4.3371056360427e-06 0.0012250083965686862
3.172 0.000270309264243333 0.00019306781559605887 0.02097676634948888 0.0002703092642433364 0.00019306781559609893 0.02097676634948888 7.015093354309334e-10 5.014829225276586e-10 4.29503598022668e-05 7.015093337753524e-10 5.014828915324764e-10 4.295035980226679e-05 5.78472180246509e-06 4.129751917602697e-06 0.0012132510705787733 5.784721802473212e-06 4.129751917635213e-06 0.0012132510705787733
3.182 0.0002698555976397162 0.00019274375770195749 0.020933562756476783 0.0002698555976397201 0.00019274375770199711 0.020933562756476783 6.896784594436753e-10 4.930464258837767e-10 4.2949766692053755e-05 6.896784577894184e-10 4.930463954821102e-10 4.294976669205375e-05 5.508273532168859e-06 3.932290600403727e-06 0.001202490031304537 5.508273532176987e-06 3.9322906004362374e-06 0.001202490031304537
3.192 0.0002694027032227349 0.00019242025136733776 0.020890692934349107 0.0002694027032227385 0.00019242025136737755 0.020890692934349107 6.790103760736058e-10 4.854374551594431e-10 4.2949214046289995e-05 6.790103744438632e-10 4.854374254063919e-10 4.294921404628999e-05 5.245016635843996e-06 3.7442518618210507e-06 0.0011926479408474052 5.245016635852124e-06 3.744251861853564e-06 0.0011926479408474052
3.202 0.00026895057964822385 0.0001920972956335557 0.020848148290242598 0.0002689505796482274 0.00019209729563359558 0.020848148290242594 6.694381257378996e-10 4.786083784261152e-10 4.2948701187294496e-05 6.694381241536376e-10 4.786083493695418e-10 4.294870118729449e-05 4.99432428998095e-06 3.565187966437678e-06 0.0011836524265578733 4.994324289989081e-06 3.5651879664701905e-06 0.0011836524265578733
3.212 0.00026849922557348714 0.0001917748895429147 0.02080592051202451 0.0002684992255734904 0.0001917748895429546 0.02080592051202451 6.609020455479725e-10 4.725168159203035e-10 4.2948225700437075e-05 6.609020440284704e-10 4.725167876011476e-10 4.294822570043707e-05 4.755599173335368e-06 3.3946722518514215e-06 0.0011754359201832547 4.7555991733434915e-06 3.3946722518839336e-06 0.0011754359201832547
3.222 0.0002680486396584177 0.00019145303213944644 0.020764001556515206 0.0002680486396584212 0.00019145303213948637 0.020764001556515206 6.533380905181718e-10 4.671172478422116e-10 4.2947782598228674e-05 6.533380890816448e-10 4.671172202946991e-10 4.294778259822867e-05 4.5282721082271755e-06 3.2322981583101664e-06 0.001167935449574635 4.528272108235301e-06 3.232298158342676e-06 0.001167935449574635
3.232 0.0002675988205680696 0.0001911317224707834 0.020722383641633743 0.0002675988205680732 0.00019113172247082292 0.020722383641633743 6.466773319669513e-10 4.62360658753254e-10 4.294736506080531e-05 6.466773306309849e-10 4.6236063200528894e-10 4.294736506080531e-05 4.311800760848058e-06 3.0776783003159994e-06 0.001161092409567008 4.311800760856186e-06 3.077678300348504e-06 0.001161092409567008
3.242 0.00026714976697572615 0.00019081095959042565 0.020681059240634136 0.0002671497669757299 0.0001908109595904654 0.020681059240634136 6.40855838162289e-10 4.582015974003487e-10 4.29469663896044e-05 6.408558369439087e-10 4.582015714743716e-10 4.294696638960439e-05 4.105668398721602e-06 2.930443579089052e-06 0.0011548523440935864 4.105668398729734e-06 2.9304435791215583e-06 0.0011548523440935864
3.252 0.0002667014775661895 0.00019049074256004432 0.020640021075536582 0.00026670147756619313 0.0001904907425600841 0.020640021075536582 6.35827331225825e-10 4.546072207837878e-10 4.2946582048986637e-05 6.358273301411066e-10 4.546071956981383e-10 4.294658204898663e-05 3.90938270411772e-06 2.7902423350491647e-06 0.0011491647570972497 3.909382704125849e-06 2.7902423350816713e-06 0.0011491647570972497
3.262 0.0002662539510382376 0.0001901710704513172 0.02059926210769396 0.00026625395103824115 0.00019017107045135703 0.020599262107693965 6.315695051964893e-10 4.515617767156676e-10 4.2946210610364196e-05 6.315695042598325e-10 4.5156175248600477e-10 4.294621061036419e-05 3.722474641010671e-06 2.6567395384913765e-06 0.0011439829447856386 3.7224746410187984e-06 2.656739538523884e-06 0.0011439829447856386
3.272 0.00026580718610566084 0.0001898519423465447 0.02055877552558568 0.00026580718610566485 0.00018985194234658428 0.020558775525585684 6.280795018407394e-10 4.4906335039974344e-10 4.294585310286994e-05 6.280795010640281e-10 4.490633270400543e-10 4.294585310286993e-05 3.5444973729281223e-06 2.5296160167253236e-06 0.0011392638230169163 3.544497372936248e-06 2.529616016757828e-06 0.0011392638230169163
3.282 0.0002653611814967221 0.00018953335733832592 0.02051855473200955 0.0002653611814967259 0.0001895333573383657 0.02051855473200955 6.253605188587885e-10 4.4711436791957996e-10 4.2945511259178307e-05 6.253605182507233e-10 4.4711434544244313e-10 4.29455112591783e-05 3.375025229087701e-06 2.4085677154476607e-06 0.0011349677239924402 3.3750252290958268e-06 2.408567715480166e-06 0.0011349677239924402
3.292 0.000264915935952027 0.0001892153145279888 0.020478593333518345 0.0002649159359520305 0.00018921531452802858 0.020478593333518345 6.234079190964986e-10 4.4571167583670774e-10 4.29451857897041e-05 6.234079186623888e-10 4.4571165425277346e-10 4.294518578970409e-05 3.2136527159446386e-06 2.29330499285047e-06 0.0011310581561452455 3.213652715952763e-06 2.2933049928829743e-06 0.0011310581561452455
3.302 0.0002644714482211677 0.00018889781302319533 0.020438885133778794 0.0002644714482211714 0.00018889781302323504 0.020438885133778794 6.222033569077806e-10 4.448423186249297e-10 4.2944875707483e-05 6.22203356649932e-10 4.44842297942041e-10 4.2944875707482996e-05 3.0599935719860412e-06 2.18355194444097e-06 0.001127501547048858 3.0599935719941677e-06 2.183551944473475e-06 0.001127501547048858
3.312 0.0002640277170585925 0.0001885808519350144 0.02039942413025073 0.00026402771705859594 0.0001885808519350542 0.02039942413025073 6.21719367569694e-10 4.4448683837889637e-10 4.2944578960817284e-05 6.217193674883133e-10 4.4448681860121203e-10 4.294457896081728e-05 2.91367986510864e-06 2.0790457583166515e-06 0.0011242670035882623 2.913679865116768e-06 2.0790457583491547e-06 0.0011242670035882623
3.322 0.0002635847412196315 0.00018826443037509865 0.02036020451166508 0.00026358474121963507 0.00018826443037513847 0.020360204511665085 6.21930120096796e-10 4.4462687490633837e-10 4.294429374721e-05 6.219301201911741e-10 4.446268560338661e-10 4.294429374721e-05 2.774361131531415e-06 1.9795360999064617e-06 0.0011213261163286925 2.774361131539539e-06 1.979536099938966e-06 0.0011213261163286925
3.332 0.0002631425194569726 0.00018794854745332693 0.020321220653477395 0.00026314251945697625 0.00018794854745336653 0.020321220653477395 6.228196722827837e-10 4.452511725296303e-10 4.2944019478287744e-05 6.228196725524309e-10 4.4525115455805525e-10 4.294401947828774e-05 2.641703555126602e-06 1.884784526069192e-06 0.0011186528105265965 2.641703555134728e-06 1.8847845261016947e-06 0.0011186528105265965
3.342 0.00026270105051837605 0.0001876332022759181 0.020282467110010253 0.0002627010505183797 0.00018763320227595782 0.020282467110010253 6.243818169673116e-10 4.4635539028792264e-10 4.294375666914101e-05 6.243818174126882e-10 4.4635537320862925e-10 4.294375666914101e-05 2.515389185672582e-06 1.7945639265502508e-06 0.0011162232208760461 2.515389185680704e-06 1.7945639265827514e-06 0.0011162232208760461
3.352 0.00026226033314589016 0.00018731839394502744 0.020243938604347957 0.00026226033314589363 0.00018731839394506725 0.020243938604347964 6.266114683748188e-10 4.4793599625704275e-10 4.2943505816581876e-05 6.266114689975324e-10 4.4793598005726255e-10 4.294350581658187e-05 2.3951151932625316e-06 1.7086579915167884e-06 0.001114015557705651 2.395115193270654e-06 1.7086579915492892e-06 0.001114015557705651
3.362 0.00026182036607652414 0.00018700412155912412 0.020205630018646035 0.0002618203660765275 0.0001870041215591638 0.020205630018646035 6.294937377280045e-10 4.499824574208961e-10 4.2943266039414326e-05 6.294937385304491e-10 4.4998244208391446e-10 4.294326603941431e-05 2.280593156066523e-06 1.6268607027749288e-06 0.0011120099448629806 2.280593156074644e-06 1.6268607028074301e-06 0.0011120099448629806
3.372 0.00026138114804446453 0.00018669038421463574 0.020167536387354506 0.00026138114804446805 0.00018669038421467555 0.020167536387354506 6.329985228780866e-10 4.524733871451302e-10 4.294303444559417e-05 6.329985238626577e-10 4.5247337265072365e-10 4.294303444559416e-05 2.1715483796792757e-06 1.5489758475661605e-06 0.0011101882350896834 2.1715483796873953e-06 1.5489758475986597e-06 0.0011101882350896834
3.382 0.0002609426777841269 0.00018637718100804026 0.02012965289404447 0.0002609426777841303 0.00018637718100807994 0.020129652894044472 6.370844845115773e-10 4.553793708943204e-10 4.294280672697215e-05 6.370844856797474e-10 4.5537935721948027e-10 4.2942806726972134e-05 2.0677192470580164e-06 1.4748165542385668e-06 0.001108533829949257 2.0677192470661395e-06 1.474816554271064e-06 0.001108533829949257
3.392 0.00026050495403376 0.0001860645110385971 0.02009197487031848 0.0002605049540337637 0.00018606451103863678 0.020091974870318483 6.417104854048361e-10 4.58671070557104e-10 4.294257868928987e-05 6.417104867563283e-10 4.586710576770179e-10 4.294257868928987e-05 1.968856598825136e-06 1.4042048495660507e-06 0.0011070315341443092 1.9688565988332536e-06 1.404204849598548e-06 0.0011070315341443092
3.402 0.0002600679755387366 0.00018575237341058798 0.02005449779409155 0.0002600679755387402 0.00018575237341062785 0.02005449779409155 6.468468044604147e-10 4.623273729205768e-10 4.294234782489679e-05 6.468468059926895e-10 4.6232736080958175e-10 4.2942347824896784e-05 1.874723143833513e-06 1.3369712377169092e-06 0.0011056674567247468 1.8747231438416346e-06 1.3369712377494065e-06 0.0011056674567247468
3.412 0.0002596317410540952 0.00018544076723527592 0.02001721728511026 0.0002596317410540987 0.00018544076723531587 0.02001721728511026 6.52479592223235e-10 4.663383976923715e-10 4.294211400296953e-05 6.524795939314035e-10 4.663383863247026e-10 4.294211400296952e-05 1.785092898965865e-06 1.27295430018985e-06 0.0011044289457737306 1.7850928989739815e-06 1.2729543002223459e-06 0.0011044289457737308
3.422 0.000259196249345594 0.00018512969163152342 0.01998012909751054 0.00025919624934559767 0.0001851296916315632 0.019980129097510544 6.586059190550525e-10 4.707021105862855e-10 4.2941878914477135e-05 6.586059209322386e-10 4.707020999364252e-10 4.294187891447713e-05 1.699750655921511e-06 1.212000314868846e-06 0.001103304526023519 1.6997506559296282e-06 1.212000314901343e-06 0.001103304526023519
3.432 0.00025876149918928007 0.00018481914572557263 0.019943229111252646 0.0002587614991892838 0.00018481914572561232 0.019943229111252646 6.652231030409351e-10 4.754166241850878e-10 4.294164468583242e-05 6.652231050789572e-10 4.754166142277728e-10 4.294164468583242e-05 1.618491472100354e-06 1.153962892377177e-06 0.0011022838117857206 1.618491472108468e-06 1.1539628924096746e-06 0.0011022838117857208
3.442 0.00025832748936965036 0.00018450912864950857 0.019906513325091545 0.000258327489369654 0.00018450912864954825 0.019906513325091545 6.723194687213182e-10 4.804736578715972e-10 4.294141255017235e-05 6.72319470911521e-10 4.804736485816691e-10 4.294141255017234e-05 1.5411201834074226e-06 1.0987026282316455e-06 0.0011013573885171502 1.541120183415538e-06 1.0987026282641413e-06 0.0011013573885171502
3.452 0.0002578942186764397 0.00018419963953923935 0.019869977852853687 0.0002578942186764431 0.0001841996395392793 0.019869977852853687 6.79872362896171e-10 4.858570871897029e-10 4.294118236048967e-05 6.798723652301614e-10 4.858570785420287e-10 4.2941182360489666e-05 1.467450937813483e-06 1.0460867694650672e-06 0.0011005166814344255 1.4674509378215973e-06 1.046086769497564e-06 0.0011005166814344255
3.462 0.00025746168590106035 0.00018389067753181405 0.019833618922772016 0.00025746168590106403 0.00018389067753185365 0.019833618922772016 6.878539815875176e-10 4.915470462100714e-10 4.294095311356149e-05 6.878539840576488e-10 4.91547038179582e-10 4.294095311356148e-05 1.397306750125174e-06 9.959888967728644e-07 0.0010997538422089597 1.397306750133289e-06 9.959888968053617e-07 0.0010997538422089597
3.472 0.000257029889833123 0.00018358224176296696 0.019797432877789112 0.00025702988983312676 0.0001835822417630069 0.019797432877789112 6.962403932140507e-10 4.975264968902929e-10 4.294072397764132e-05 6.962403958135269e-10 4.975264894521397e-10 4.294072397764131e-05 1.3305190787562246e-06 9.482886219713828e-07 0.0010990616766705747 1.3305190787643384e-06 9.482886220038808e-07 0.0010990616766705747
3.482 0.00025659882925748416 0.00018327433136503134 0.019761416174263077 0.0002565988292574874 0.00018327433136507116 0.01976141617426308 7.050173381525635e-10 5.037852629165351e-10 4.294049501376548e-05 7.050173408752222e-10 5.037852560462155e-10 4.294049501376548e-05 1.266927424780304e-06 9.028713018912288e-07 0.0010984336135382564 1.2669274247884156e-06 9.028713019237288e-07 0.0010984336135382564
3.492 0.0002561685029524855 0.00018296694546569834 0.019725565377673854 0.00025616850295248915 0.0001829669454657382 0.019725565377673854 7.141791126991182e-10 5.103192526839416e-10 4.294026704317379e-05 7.141791155390258e-10 5.10319246357192e-10 4.294026704317379e-05 1.206378952070862e-06 8.59627766916458e-07 0.0010978636915123044 1.206378952078973e-06 8.596277669489592e-07 0.0010978636915123044
3.502 0.0002557389096895869 0.00018266008318773802 0.019689877155955462 0.0002557389096895904 0.0001826600831877779 0.019689877155955462 7.237214260145543e-10 5.171254737460773e-10 4.294004073374891e-05 7.237214289656209e-10 5.171254679386426e-10 4.2940040733748906e-05 1.1487281255728875e-06 8.184540625862018e-07 0.0010973465345698534 1.148728125580999e-06 8.184540626187058e-07 0.0010973465345698534
3.512 0.00025531004823436677 0.00018235374364973408 0.01965434827264052 0.00025531004823437024 0.00018235374364977377 0.01965434827264052 7.336338360785978e-10 5.241963844030038e-10 4.293981553938525e-05 7.336338391343386e-10 5.241963790903211e-10 4.293981553938524e-05 1.0938363650331807e-06 7.792512023895259e-07 0.0010968772976237386 1.0938363650412904e-06 7.792512024220322e-07 0.0010968772976237386
3.522 0.0002548819173489494 0.00018204792596768804 0.01961897558212231 0.0002548819173489531 0.00018204792596772788 0.01961897558212231 7.438963355009088e-10 5.315177437539344e-10 4.2939589255639234e-05 7.438963386544908e-10 5.315177389109242e-10 4.293958925563923e-05 1.0415717124443905e-06 7.419249301208963e-07 0.0010964515880836198 1.0415717124525013e-06 7.41924930153406e-07 0.0010964515880836198
3.532 0.00025445451579513706 0.00018174262925733147 0.01958375602797809 0.0002544545157951408 0.00018174262925737124 0.01958375602797809 7.544833637714554e-10 5.390712994356475e-10 4.293935856952842e-05 7.544833670160086e-10 5.390712950368286e-10 4.2939358569528416e-05 9.91808513109756e-07 7.063854919706138e-07 0.001096065387668314 9.918085131178649e-07 7.063854920031263e-07 0.001096065387668314
3.542 0.0002540278423379421 0.0001814378526367296 0.01954868664338003 0.00025402784233794596 0.0001814378526367693 0.019548686643380032 7.653719852804241e-10 5.468406465346702e-10 4.293912033918595e-05 7.653719886095224e-10 5.468406425545799e-10 4.293912033918594e-05 9.444271125296757e-07 6.725474201227263e-07 0.0010957150008476034 9.444271125377842e-07 6.725474201552432e-07 0.0010957150008476034
3.552 0.00025360189574893537 0.00018113359522860018 0.01951376455136847 0.00025360189574893905 0.00018113359522863997 0.01951376455136847 7.765490076155677e-10 5.548163563914981e-10 4.293887286884755e-05 7.765490110237747e-10 5.548163528053848e-10 4.293887286884754e-05 8.993135700091483e-07 6.40329328142454e-07 0.0010953970404557246 8.993135700172564e-07 6.40329328174976e-07 0.0010953970404557246
3.562 0.00025317667480868775 0.00018082985616214723 0.01947898696297076 0.0002531766748086917 0.00018082985616218694 0.019478986962970762 7.880129594162086e-10 5.629973492864498e-10 4.2938616438742195e-05 7.880129628994969e-10 5.629973460710687e-10 4.293861643874219e-05 8.563593890700031e-07 6.096537183267867e-07 0.0010951084382144068 8.5635938907811e-07 6.096537183593135e-07 0.0010951084382144068
3.572 0.0002527521783078561 0.00018052663457372638 0.019444351172636553 0.00025275217830785976 0.00018052663457376617 0.019444351172636553 7.99769307619813e-10 5.713875606245541e-10 4.293835281624312e-05 7.997693111757974e-10 5.713875577588895e-10 4.293835281624312e-05 8.154612621005915e-07 5.804467995784366e-07 0.0010948464531707314 8.154612621086986e-07 5.804467996109702e-07 0.0010948464531707316
3.582 0.0002523284050468286 0.00018022392960667717 0.019409854552258847 0.00025232840504683246 0.00018022392960671685 0.01940985455225885 8.11822643567819e-10 5.799902371827055e-10 4.2938084096999724e-05 8.1182264719568e-10 5.799902346483481e-10 4.2938084096999724e-05 7.765208260805871e-07 5.526383126115872e-07 0.001094608654060258 7.76520826088693e-07 5.526383126441266e-07 0.001094608654060258
3.592 0.0002519053538339705 0.00017992174040999806 0.019375494545998562 0.00025190535383397397 0.00017992174041003796 0.019375494545998562 8.241706314523618e-10 5.888037058419842e-10 4.293781160142996e-05 8.241706351524824e-10 5.888037036231226e-10 4.2937811601429955e-05 7.394444262649336e-07 5.261613613209453e-07 0.0010943928701232116 7.394444262730385e-07 5.26161361353492e-07 0.0010943928701232116
3.602 0.0002514830234826451 0.0001796200661362032 0.019341268667651172 0.00025148302348264865 0.00017962006613624282 0.019341268667651172 8.36803463784939e-10 5.978209518815753e-10 4.2937535457008796e-05 8.368034675582772e-10 5.978209499645252e-10 4.293753545700879e-05 7.041428876518655e-07 5.009522496395461e-07 0.0010941971265803405 7.041428876599709e-07 5.009522496721003e-07 0.0010941971265803405
3.612 0.00025106141280781225 0.00017931890593895594 0.019307174500707895 0.000251061412807816 0.00017931890593899576 0.019307174500707895 8.497083949582965e-10 6.070328580536089e-10 4.293725499992281e-05 8.497083988056747e-10 6.070328564260127e-10 4.29372549999228e-05 6.705312960569208e-07 4.769503249798619e-07 0.001094019591687503 6.705312960650254e-07 4.76950325012424e-07 0.0010940195916875031
3.622 0.0002506405206226338 0.0001790182589705777 0.01927320969961173 0.0002506405206226371 0.00017901825897061752 0.019273209699611726 8.628762930736326e-10 6.16432907192009e-10 4.293696959177566e-05 8.628762969950571e-10 6.164329058418043e-10 4.293696959177565e-05 6.385287916968023e-07 4.5409783095000043e-07 0.0010938585553523742 6.385287917049065e-07 4.5409783098257223e-07 0.0010938585553523742
3.632 0.0002502203457356681 0.0001787181243801503 0.019239371990031492 0.000250220345735672 0.00017871812438018998 0.019239371990031492 8.763053029948675e-10 6.26019760374163e-10 4.293667920489309e-05 8.763053069890419e-10 6.260197592886497e-10 4.293667920489308e-05 6.080583767329585e-07 4.32339769854721e-07 0.0010937124395661542 6.080583767410622e-07 4.32339769887302e-07 0.0010937124395661545
3.642 0.00024980088694913306 0.0001784185013122253 0.019205659166693076 0.0002498008869491364 0.0001784185013122651 0.019205659166693076 8.899996945054728e-10 6.357964186790805e-10 4.293638433411683e-05 8.899996985696222e-10 6.357964178442934e-10 4.293638433411682e-05 5.790467356073488e-07 4.1162377446166716e-07 0.0010935798216091502 5.79046735615451e-07 4.116237744942584e-07 0.0010935798216091502
3.652 0.00024938214305861983 0.00017811938890664673 0.01917206908891994 0.00024938214305862325 0.00017811938890668658 0.01917206908891994 9.039646757312424e-10 6.457666242786781e-10 4.293608529631249e-05 9.03964679861258e-10 6.457666236791844e-10 4.293608529631249e-05 5.514240644191761e-07 3.9189998598774196e-07 0.0010934594445458292 5.514240644272772e-07 3.9189998602034394e-07 0.0010934594445458292
3.662 0.0002489641128540899 0.00017782078629924238 0.01913859967550886 0.00024896411285409365 0.00017782078629928233 0.01913859967550886 9.182011168457469e-10 6.559309874419306e-10 4.293578142302677e-05 9.182011210365763e-10 6.559309870611607e-10 4.293578142302676e-05 5.251239053821366e-07 3.7312093596473723e-07 0.0010933501999553772 5.251239053902365e-07 3.731209359973505e-07 0.0010933501999553772
3.672 0.000248546795122086 0.00017752269262325635 0.01910524890096143 0.0002485467951220896 0.0001775226926232962 0.01910524890096143 9.327036061237471e-10 6.662856189546921e-10 4.2935470754661355e-05 9.327036103699086e-10 6.662856187757008e-10 4.293547075466135e-05 5.00082984198312e-07 3.552414299796185e-07 0.001093251087795657 5.000829842064105e-07 3.552414300122439e-07 0.001093251087795657
3.682 0.0002481301886488226 0.00017722510701179427 0.019072014794207438 0.00024813018864882643 0.00017722510701183398 0.019072014794207438 9.474631832051518e-10 6.768241284191326e-10 4.293515052460539e-05 9.47463187501215e-10 6.768241284255752e-10 4.2935150524605375e-05 4.7624105184410564e-07 3.382184346919439e-07 0.001093161174270021 4.7624105185220205e-07 3.382184347245824e-07 0.001093161174270021
3.692 0.0002477142922235696 0.00017692802860001528 0.019038895439372774 0.00024771429222357304 0.00017692802860005513 0.019038895439372778 9.624727685140987e-10 6.875414297223167e-10 4.2934818214101845e-05 9.624727728550393e-10 6.875414298994124e-10 4.293481821410184e-05 4.535407345841836e-07 3.220109706152764e-07 0.0010930795704519403 4.5354073459227825e-07 3.220109706479292e-07 0.0010930795704519403
3.702 0.00024729910464188953 0.0001766314565277155 0.01900588897689715 0.00024729910464189316 0.00017663145652775506 0.01900588897689715 9.777315615453217e-10 6.984369422550653e-10 4.293447257074882e-05 9.77731565926673e-10 6.984369425902418e-10 4.2934472570748815e-05 4.319273955749549e-07 3.0658001328115006e-07 0.0010930054409870823 4.319273955830472e-07 3.065800133138179e-07 0.0010930054409870823
3.712 0.00024688462470786373 0.00017633538994065825 0.01897299360316104 0.0002468846247078674 0.00017633538994069802 0.01897299360316104 9.932457162769116e-10 7.095150676628824e-10 4.293411399963761e-05 9.932457206947782e-10 7.095150681460464e-10 4.29341139996376e-05 4.11349008729466e-07 2.9188840312575457e-07 0.0010929380326931072 4.113490087375555e-07 2.918884031584382e-07 0.0010929380326931072
3.722 0.0002464708512353589 0.00017603982799177523 0.018940207567825093 0.0002464708512353625 0.00017603982799181513 0.018940207567825093 1.0090248195712087e-09 7.207826178564549e-10 4.2933744114890064e-05 1.0090248240221815e-09 7.207826184797928e-10 4.293374411489006e-05 3.917560415897522e-07 2.779007618666368e-07 0.0010928767001493896 3.9175604159783924e-07 2.779007618993372e-07 0.0010928767001493896
3.732 0.0002460577830476122 0.00017574476984053217 0.018907529169604156 0.0002460577830476164 0.00017574476984057204 0.01890752916960416 1.0250765932589788e-09 7.32245114361956e-10 4.2933364746966467e-05 1.0250765977400608e-09 7.322451151193928e-10 4.293336474696646e-05 3.731013416870082e-07 2.645834113582205e-07 0.0010928209076337767 3.7310134169509214e-07 2.6458341139093815e-07 0.0010928209076337767
3.742 0.00024564541897571947 0.0001754502146520446 0.018874956752233756 0.00024564541897572267 0.00017545021465208428 0.01887495675223376 1.041403316094866e-09 7.439041359565932e-10 4.293297700986048e-05 1.0414033206034134e-09 7.439041368430513e-10 4.293297700986048e-05 3.553400224934016e-07 2.5190429201468515e-07 0.0010927702023571307 3.5534002250148107e-07 2.519042920474209e-07 0.0010927702023571305
3.752 0.0002452337578559393 0.00017515616159510737 0.018842488702276682 0.00024523375785594307 0.00017515616159514706 0.018842488702276682 1.0580020965257553e-09 7.557576458475319e-10 4.2932580943402394e-05 1.0580021010595066e-09 7.557576468582172e-10 4.2932580943402394e-05 3.3842934850217975e-07 2.398328810579254e-07 0.0010927241725114684 3.384293485102541e-07 2.398328810906794e-07 0.0010927241725114684
3.762 0.00024482279852651277 0.0001748626098398504 0.01881012344925978 0.00024482279852651624 0.00017486260983989025 0.01881012344925978 1.0748686146418204e-09 7.678025786950441e-10 4.2932175844751596e-05 1.074868619198958e-09 7.67802579824932e-10 4.293217584475159e-05 3.2232862360227217e-07 2.2834011248555454e-07 0.001092682413144732 3.2232862361034085e-07 2.2834011251832733e-07 0.001092682413144732
3.772 0.0002444125398245641 0.00017456955855568016 0.018777859467168874 0.00024441253982456775 0.00017456955855571984 0.018777859467168874 1.0920015946338912e-09 7.800379647564994e-10 4.2931760955458326e-05 1.0920015992131087e-09 7.800379660000723e-10 4.293176095545831e-05 3.0699908831201116e-07 2.1739830389608636e-07 0.0010926445173338108 3.0699908832007327e-07 2.173983039288785e-07 0.0010926445173338108
3.782 0.00024400298058359956 0.00017427700690941046 0.018745695275515967 0.00024400298058360303 0.00017427700690945033 0.018745695275515967 1.1094051597940564e-09 7.924667477543727e-10 4.2931335966512104e-05 1.1094051643945878e-09 7.924667491056285e-10 4.29313359665121e-05 2.9240382928780604e-07 2.06981091938203e-07 0.0010926100935393383 2.9240382929586095e-07 2.069810919710148e-07 0.0010926100935393383
3.792 0.0002435941196320334 0.00017398495406419244 0.01871362943851749 0.00024359411963203708 0.00017398495406423231 0.01871362943851749 1.127087720233003e-09 8.05094948417667e-10 4.2930900974131704e-05 1.127087724854571e-09 8.050949498703597e-10 4.2930900974131704e-05 2.785076997240787e-07 1.9706337530746698e-07 0.0010925787934452597 2.78507699732125e-07 1.9706337534029915e-07 0.0010925787934452597
3.802 0.00024318595579271514 0.00017369339917927524 0.018681660562161147 0.0002431859557927187 0.00017369339917931506 0.018681660562161147 1.1450582355416106e-09 8.179289694817496e-10 4.293045592566061e-05 1.145058240184283e-09 8.179289710297088e-10 4.2930455925660605e-05 2.652772444941033e-07 1.8762126153826305e-07 0.0010925503287861525 2.6527724450214057e-07 1.8762126157111663e-07 0.0010925503287861525
3.812 0.00024277848788396868 0.00017340234141059908 0.01864978729027677 0.00024277848788397218 0.00017340234141063866 0.01864978729027677 1.1633224152258962e-09 8.309728263070761e-10 4.29299999696602e-05 1.1633224198898703e-09 8.309728279444851e-10 4.292999996966019e-05 2.5268062334380214e-07 1.7863201193347763e-07 0.0010925244641170311 2.5268062335182985e-07 1.786320119663536e-07 0.0010925244641170311
3.822 0.0002423717147212868 0.00017311177991209675 0.018618008301331656 0.0002423717147212904 0.00017311177991213635 0.018618008301331656 1.1818815788985673e-09 8.442275191103602e-10 4.2929531214791795e-05 1.1818815835839094e-09 8.442275208319098e-10 4.292953121479179e-05 2.4068752888083247e-07 1.7007398298560132e-07 0.0010925009893136223 2.406875288888499e-07 1.7007398301850125e-07 0.0010925009893136223
3.832 0.00024196563512008518 0.0001728217138375916 0.01858632230717315 0.00024196563512008903 0.00017282171383763145 0.01858632230717315 1.2007345757960272e-09 8.576921850857075e-10 4.292904714335264e-05 1.2007345805024e-09 8.576921868865643e-10 4.292904714335263e-05 2.2926910224944592e-07 1.619265660867408e-07 0.0010924796895013145 2.2926910225745255e-07 1.6192656611966593e-07 0.0010924796895013145
3.842 0.00024156024789839337 0.00017253214234283498 0.018554728053696738 0.00024156024789839684 0.0001725321423428747 0.018554728053696738 1.219881485901418e-09 8.713668855340532e-10 4.292854549826438e-05 1.2198814906279163e-09 8.71366887409703e-10 4.292854549826437e-05 2.18397853635253e-07 1.541701306739488e-07 0.0010924603320026632 2.1839785364324814e-07 1.541701307069007e-07 0.0010924603320026632
3.852 0.00024115555187953505 0.0001722430645872951 0.018523224322230778 0.00024115555187953895 0.00017224306458733476 0.01852322432223078 1.2393262486508152e-09 8.852544329614409e-10 4.292802514196545e-05 1.2393262533959103e-09 8.852544349074438e-10 4.292802514196544e-05 2.0804759440950173e-07 1.4678597578294452e-07 0.0010924426787335838 2.0804759441748467e-07 1.467859758159242e-07 0.0010924426787335838
3.862 0.0002407515458938631 0.00017195447973548437 0.018491809930041857 0.00024075154589386683 0.00017195447973552416 0.018491809930041857 1.2590770107805465e-09 8.993606248474284e-10 4.292748638334207e-05 1.259077015542193e-09 8.993606268592044e-10 4.292748638334206e-05 1.9819338251887985e-07 1.3975629086281933e-07 0.0010924265158127463 1.9819338252684964e-07 1.397562908958282e-07 0.0010924265158127463
3.872 0.0002403482287796827 0.0001716663869576574 0.018460483728996682 0.00024034822877968626 0.00017166638695769707 0.018460483728996682 1.279143383889691e-09 9.136923131843993e-10 4.292693058497172e-05 1.2791433886655701e-09 9.136923152571223e-10 4.2926930584971713e-05 1.8881147598653066e-07 1.3306412270452074e-07 0.0010924116809231756 1.8881147599448644e-07 1.3306412273755913e-07 0.0010924116809231756
3.882 0.0002399455993828894 0.0001713787854294565 0.018429244602647585 0.000239945599382893 0.00017137878542949631 0.018429244602647582 1.299532812326764e-09 9.28254795288276e-10 4.292635929229292e-05 1.2995328171146208e-09 9.282547974168995e-10 4.292635929229291e-05 1.798792855566328e-07 1.2669334175688868e-07 0.0010923980704238474 1.7987928556457424e-07 1.26693341789957e-07 0.0010923980704238474
3.892 0.00023954365655567587 0.00017109167433102145 0.018398091463045427 0.0002395436565556797 0.00017109167433106126 0.018398091463045427 1.3202483021418942e-09 9.430502720384966e-10 4.292577339502589e-05 1.3202483069398726e-09 9.430502742179545e-10 4.2925773395025885e-05 1.7137531925411275e-07 1.2062860251773293e-07 0.0010923856212130688 1.713753192620386e-07 1.206286025508309e-07 0.0010923856212130688
3.902 0.0002391423991543559 0.00017080505284542297 0.01836702324876254 0.00023914239915435973 0.0001708050528454627 0.01836702324876254 1.3412889291105033e-09 9.58078037875052e-10 4.292517277270859e-05 1.3412889339173758e-09 9.580780401005438e-10 4.292517277270858e-05 1.6327911864335408e-07 1.1485529800714048e-07 0.001092374278359269 1.6327911865126415e-07 1.1485529804026764e-07 0.001092374278359269
3.912 0.00023874182603694 0.00017051892015686009 0.018336038924846667 0.0002387418260369435 0.0001705189201568999 0.018336038924846667 1.362652818610228e-09 9.733367539468744e-10 4.292455654425647e-05 1.3626528234254765e-09 9.733367562141785e-10 4.292455654425647e-05 1.5557119421737825e-07 1.0935951375235547e-07 0.0010923639679950507 1.5557119422527217e-07 1.0935951378551096e-07 0.0010923639679950507
3.922 0.00023834193606069192 0.00017023327544911823 0.01830513748420683 0.00023834193606069558 0.00017023327544915794 0.01830513748420683 1.3843406117816153e-09 9.888268793882058e-10 4.2923923655127496e-05 1.3843406166053278e-09 9.88826881693902e-10 4.292392365512749e-05 1.4823297012282994e-07 1.0412798832756309e-07 0.0010923545907060663 1.4823297013070766e-07 1.0412798836074609e-07 0.0010923545907060663
3.932 0.00023794272808042176 0.0001699481179041456 0.018274317949040057 0.00023794272808042548 0.00016994811790418547 0.018274317949040057 1.4063575417874973e-09 1.0045521617070271e-09 4.2923273349896946e-05 1.4063575466201292e-09 1.0045521640486398e-09 4.2923273349896946e-05 1.4124674435463413e-07 9.914808497389714e-08 0.0010923460372921148 1.4124674436249558e-07 9.914808500710631e-08 0.001092346037292115
3.942 0.0002375442009473384 0.00016966344670137133 0.01824357937090775 0.00023754420094734195 0.00016966344670141104 0.01824357937090775 1.4287128159583747e-09 1.0205191540612637e-09 4.2922605196695526e-05 1.4287128208004137e-09 1.020519156437259e-09 4.292260519669552e-05 1.3459566266894754e-07 9.440777317638419e-08 0.0010923382138379337 1.3459566267679273e-07 9.44077732096181e-08 0.0010923382138379337
3.952 0.00023714635350908356 0.00016937926101765478 0.01821292082893848 0.0002371463535090874 0.00016937926101769454 0.01821292082893848 1.451417553067918e-09 1.0367358297870913e-09 4.292191867150186e-05 1.4514175579195637e-09 1.0367358321967315e-09 4.292191867150185e-05 1.2826369547375645e-07 8.989561223421398e-08 0.0010923310580349234 1.282636954815854e-07 8.989561226747106e-08 0.0010923310580349234
3.962 0.0002367491846106359 0.0001690955600280096 0.018182341426815383 0.0002367491846106395 0.00016909556002804935 0.018182341426815383 1.4744822481700647e-09 1.0532096690467458e-09 4.292121263745708e-05 1.4744822530309748e-09 1.0532096714898576e-09 4.292121263745707e-05 1.2223560702128643e-07 8.560072939829497e-08 0.0010923245353269186 1.222356070290984e-07 8.560072943157265e-08 0.0010923245353269182
3.972 0.0002363526930960199 0.00016881234290665133 0.01815184028995709 0.00023635269309602372 0.00016881234290669112 0.01815184028995709 1.4979159278528505e-09 1.069947137769609e-09 4.2920485139551086e-05 1.4979159327220446e-09 1.06994714024631e-09 4.292048513955108e-05 1.1649690956683448e-07 8.15127867366501e-08 0.0010923186164157235 1.164969095746292e-07 8.15127867699458e-08 0.0010923186164157235
3.982 0.00023595687781038298 0.00016852960882865904 0.018121416564147463 0.00023595687781038658 0.00016852960882869874 0.018121416564147463 1.5217267653108295e-09 1.086954064738682e-09 4.291973374186618e-05 1.5217267701867273e-09 1.0869540672490853e-09 4.2919733741866175e-05 1.1103380784035558e-07 7.762194149820369e-08 0.001092313252311326 1.1103380784813217e-07 7.76219415315143e-08 0.001092313252311326
3.992 0.0002355617376023237 0.00016824735697158787 0.018091069415941605 0.00023556173760232724 0.0001682473569716278 0.018091069415941605 1.545923487640345e-09 1.104236659141414e-09 4.291895627184296e-05 1.5459234925209415e-09 1.1042366616853967e-09 4.291895627184295e-05 1.0583314677000053e-07 7.391880830862833e-08 0.0010923083642120687 1.0583314677775791e-07 7.391880834195021e-08 0.0010923083642120687
4.002 0.00023516727132598525 0.00016796558651687823 0.018060798034077046 0.00023516727132598888 0.00016796558651691816 0.018060798034077046 1.5705157577971856e-09 1.1218018101729637e-09 4.291815155398423e-05 1.5705157626803692e-09 1.1218018127499801e-09 4.2918151553984224e-05 1.0088237509073021e-07 7.03944331341572e-08 0.001092303854462819 1.0088237509846762e-07 7.039443316748664e-08 0.001092303854462819
4.012 0.00023477347784244952 0.00016768429665099145 0.018030601630528578 0.00023477347784245343 0.00016768429665103124 0.018030601630528578 1.5955123501060027e-09 1.1396557650627247e-09 4.291731969908542e-05 1.5955123549898793e-09 1.139655767671712e-09 4.291731969908541e-05 9.616952878076436e-08 6.704028135476109e-08 0.0010922996338069296 9.616952878848145e-08 6.704028138809433e-08 0.0010922996338069296
4.022 0.0002343803560202154 0.00016740348656566105 0.018000479440141277 0.0002343803560202193 0.000167403486565701 0.018000479440141277 1.6209177313838174e-09 1.1578017399446318e-09 4.2916461769236306e-05 1.6209177362670386e-09 1.1578017425839662e-09 4.29164617692363e-05 9.1683226329168e-08 6.384823470572247e-08 0.0010922956479706067 9.168322633686441e-08 6.384823473905588e-08 0.0010922956479706065
4.032 0.00023398790473488053 0.00016712315545774464 0.01797043071873381 0.0002339879047348843 0.0001671231554577844 0.01797043071873381 1.6467282743785576e-09 1.1762371402749089e-09 4.291557901298128e-05 1.64672827926057e-09 1.1762371429424468e-09 4.291557901298127e-05 8.741265919955384e-08 6.081058456233576e-08 0.0010922918865597289 8.74126592072303e-08 6.081058459566622e-08 0.0010922918865597289
4.042 0.00023359612286776355 0.0001668433025281645 0.017940454740568948 0.00023359612286776704 0.00016684330252820427 0.01794045474056895 1.6729298478060555e-09 1.1949518244410317e-09 4.291467210174566e-05 1.6729298526872276e-09 1.1949518271341389e-09 4.291467210174566e-05 8.334756476334196e-08 5.792001297319248e-08 0.0010922883697520199 8.334756477100009e-08 5.7920013006517336e-08 0.0010922883697520199
4.052 0.00023320500930389105 0.00016656392698046523 0.017910550796492328 0.00023320500930389481 0.00016656392698050494 0.017910550796492328 1.699498095681545e-09 1.2139284249098697e-09 4.291374077966339e-05 1.6994981005631352e-09 1.2139284276254922e-09 4.291374077966338e-05 7.947818061527233e-08 5.516955987061876e-08 0.0010922851209308345 7.9478180622914e-08 5.516955990393601e-08 0.0010922851209308345
4.062 0.00023281456292964802 0.0001662850280191456 0.01788071819360764 0.0002328145629296515 0.0001662850280191856 0.017880718193607648 1.7264009409218287e-09 1.2331440365552156e-09 4.291278405633163e-05 1.726400945805813e-09 1.2331440392899452e-09 4.2912784056331624e-05 7.57951939445714e-08 5.2552586854959635e-08 0.0010922821428004765 7.57951939521988e-08 5.255258688826775e-08 0.0010922821428004767
4.072 0.00023242478263037846 0.00016600660484796925 0.01785095625637072 0.00023242478263038217 0.00016600660484800898 0.01785095625637072 1.7536018594379434e-09 1.2525725748495734e-09 4.2911800738820603e-05 1.7536018643267225e-09 1.2525725775997149e-09 4.29118007388206e-05 7.228970239238296e-08 5.006274914938093e-08 0.0010922794107631046 7.228970239999846e-08 5.006274918267865e-08 0.0010922794107631046
4.082 0.00023203566728851853 0.00016572865666866383 0.01782126432807704 0.00023203566728852214 0.00016572865666870343 0.017821264328077038 1.7810622312971479e-09 1.27218650135641e-09 4.29107899059761e-05 1.7810622361931925e-09 1.2721865041180532e-09 4.291078990597609e-05 6.895319985554918e-08 4.769398567699438e-08 0.0010922768857764057 6.895319986315498e-08 4.7693985710280565e-08 0.0010922768857764057
4.092 0.000231647215782458 0.00016545118267998542 0.017791641771474437 0.00023164721578246145 0.00016545118268002519 0.017791641771474437 1.8087423064301441e-09 1.2919573800098712e-09 4.290975101696614e-05 1.8087423113356124e-09 1.291957382778997e-09 4.290975101696613e-05 6.577758530163476e-08 4.544052578025489e-08 0.0010922745364516729 6.577758530923267e-08 4.544052581352837e-08 0.0010922745364516729
4.102 0.00023125942698615505 0.00016517418207762454 0.017762087967787468 0.00023125942698615863 0.00016517418207766417 0.017762087967787468 1.8366007714703474e-09 1.31185575875848e-09 4.290868361598087e-05 1.8366007763867816e-09 1.3118557615310842e-09 4.290868361598087e-05 6.275517581554114e-08 4.329689911729181e-08 0.0010922723535026185 6.275517582313223e-08 4.329689915055124e-08 0.0010922723535026185
4.112 0.00023087229976982525 0.0001648976540545286 0.017732602314431575 0.00023087229976982877 0.00016489765405456838 0.017732602314431575 1.8645943163429037e-09 1.3318506957837253e-09 4.290758689703948e-05 1.8645943212709976e-09 1.3318506985560062e-09 4.290758689703947e-05 5.9878703055046e-08 4.1257933401479144e-08 0.0010922703472795046 5.98787030626308e-08 4.125793343472296e-08 0.0010922703472795046
4.122 0.00023048583300138616 0.00016462159780208715 0.017703184222497316 0.00023048583300138998 0.0001646215978021271 0.017703184222497316 1.8926782752195275e-09 1.3519102583268395e-09 4.29064594921182e-05 1.8926782801590093e-09 1.3519102610954132e-09 4.2906459492118195e-05 5.714128106671446e-08 3.931873103737439e-08 0.0010922685298313261 5.714128107429303e-08 3.931873107060098e-08 0.0010922685298313261
4.132 0.00023010002554869118 0.0001643460125115431 0.017673833115200703 0.0002301000255486947 0.00016434601251158297 0.017673833115200703 1.920808631727331e-09 1.3720030420270426e-09 4.2905299704345614e-05 1.9208086366769787e-09 1.3720030447891798e-09 4.2905299704345614e-05 5.453635342520991e-08 3.747463046937195e-08 0.0010922668922187001 5.4536353432781865e-08 3.7474630502579784e-08 0.0010922668922187001
4.142 0.0002297148762818229 0.0001640708973757466 0.0176445484278793 0.00022971487628182667 0.00016407089737578652 0.0176445484278793 1.9489450907331246e-09 1.3921002390939378e-09 4.2904106099603666e-05 1.948945095690891e-09 1.3921002418477916e-09 4.2904106099603666e-05 5.205764253763704e-08 3.5721168979300226e-08 0.0010922653943859829 5.205764254520208e-08 3.572116901248808e-08 0.0010922653943859829
4.152 0.0002293303840756484 0.00016379625159097333 0.01761532960916079 0.00022933038407565206 0.00016379625159101304 0.01761532960916079 1.9770539136972717e-09 1.4121777368692153e-09 4.2902878114693315e-05 1.97705391866051e-09 1.412177739614048e-09 4.290287811469331e-05 4.9699124914813285e-08 3.4054064250464726e-08 0.0010922639747876883 4.969912492237123e-08 3.4054064283631936e-08 0.0010922639747876883
4.162 0.00022894654781161316 0.00016352207435818336 0.0175861761222446 0.00022894654781161673 0.00016352207435822304 0.0175861761222446 2.0051104771044584e-09 1.4322179487692192e-09 4.2901616298395064e-05 2.005110482070208e-09 1.4322179515055403e-09 4.290161629839506e-05 4.745504017337736e-08 3.246922108514467e-08 0.0010922625740931433 4.7455040180928656e-08 3.2469221118291075e-08 0.0010922625740931436
4.172 0.00022856336637910773 0.0001632483648840442 0.017557087445240715 0.0002285633663791115 0.0001632483648840839 0.017557087445240715 2.0331010652005806e-09 1.4522110350680028e-09 4.290032199855468e-05 2.033101070165846e-09 1.4522110377976237e-09 4.290032199855467e-05 4.531992010171704e-08 3.096275273632881e-08 0.0010922611596985387 4.5319920109262174e-08 3.096275276945485e-08 0.0010922611596985387
4.182 0.000228180838675733 0.00016297512238111462 0.017528063070165655 0.00022818083867573666 0.0001629751223811545 0.017528063070165655 2.0610251962291793e-09 1.4721566365112993e-09 4.289899663180385e-05 2.0610252011912302e-09 1.4721566392372763e-09 4.289899663180385e-05 4.3288608370800894e-08 2.9530995779458366e-08 0.0010922597358377412 4.3288608378340996e-08 2.9530995812564738e-08 0.0010922597358377412
4.192 0.00022779896360656927 0.00016270234606725076 0.01749910250109007 0.000227798963606573 0.0001627023460672906 0.01749910250109007 2.0888992838681155e-09 1.4920664588133066e-09 4.289764090892483e-05 2.088899288824719e-09 1.4920664615397704e-09 4.289764090892482e-05 4.1356250450107475e-08 2.8170503269315735e-08 0.0010922583341378084 4.135625045764368e-08 2.8170503302403085e-08 0.0010922583341378084
4.202 0.00022741774008263875 0.00016243003516457988 0.017470205252483946 0.0002274177400826424 0.00016243003516461962 0.017470205252483946 2.116761563336684e-09 1.5119678268815712e-09 4.289625439447227e-05 2.1167615682862267e-09 1.5119678296134303e-09 4.289625439447226e-05 3.951824813490312e-08 2.6878011899844877e-08 0.0010922569913761884 3.9518248142436455e-08 2.6878011932913354e-08 0.0010922569913761886
4.212 0.0002270371670186701 0.0001621581888978503 0.017441370848679073 0.00022703716701867366 0.0001621581888978902 0.017441370848679076 2.1446774479462864e-09 1.5319074354791822e-09 4.289483556044078e-05 2.144677452887848e-09 1.5319074382217295e-09 4.2894835560440776e-05 3.777020033234887e-08 2.565039857115244e-08 0.0010922557279792575 3.777020033988028e-08 2.5650398604201465e-08 0.0010922557279792577
4.222 0.00022665724333072244 0.00016188680649277293 0.01741259882465487 0.0002266572433307261 0.0001618868064928126 0.01741259882465487 2.172743470631361e-09 1.5519542600896103e-09 4.289338219623922e-05 2.1727434755647195e-09 1.5519542628480866e-09 4.289338219623921e-05 3.6107860752550806e-08 2.448464949748178e-08 0.001092254540509133 3.610786076008078e-08 2.448464953050968e-08 0.001092254540509133
4.232 0.00022627796793365433 0.00016161588717417689 0.017383888727516235 0.00022627796793365786 0.00016161588717421678 0.01738388872751624 2.2010881685555985e-09 1.572200082443868e-09 4.289189184930393e-05 2.2010881734811414e-09 1.572200085223018e-09 4.289189184930392e-05 3.4527136831545286e-08 2.3377859652460288e-08 0.0010922534109050295 3.452713683907387e-08 2.337785968546443e-08 0.0010922534109050295
4.242 0.0002258993397393644 0.0001613454301647974 0.017355240117580682 0.00022589933973936826 0.0001613454301648371 0.017355240117580682 2.229868548126445e-09 1.592757042027369e-09 4.289036200036434e-05 2.229868553045102e-09 1.5927570448310307e-09 4.2890362000364334e-05 3.302412625795929e-08 2.2327260214125455e-08 0.001092252325027222 3.302412626548613e-08 2.2327260247102025e-08 0.001092252325027222
4.252 0.0002255213576555839 0.0001610754346844057 0.017326652568238867 0.0002255213576555874 0.00016107543468444553 0.017326652568238867 2.2592622350236615e-09 1.6137520303259245e-09 4.2888789913721645e-05 2.2592622399367864e-09 1.613752033156722e-09 4.288878991372163e-05 3.1595166047878834e-08 2.1330255296128074e-08 0.0010922512864579158 3.1595166055403247e-08 2.1330255329072305e-08 0.0010922512864579158
4.262 0.00022514402058557918 0.0001608058999495829 0.017298125664495085 0.0002251440205855828 0.00016080589994962272 0.017298125664495085 2.2894563406750128e-09 1.635318702654263e-09 4.288717235407967e-05 2.289456345584302e-09 1.6353187055134176e-09 4.288717235407966e-05 3.0236851385887925e-08 2.0384436244335987e-08 0.0010922503150208394 3.023685139340895e-08 2.0384436277242386e-08 0.0010922503150208394
4.272 0.00022476732742890393 0.00016053682517425913 0.017269659000893934 0.0002247673274289077 0.000160536825174299 0.017269659000893934 2.3206341020643956e-09 1.6575879387320136e-09 4.28855054814556e-05 2.3206341069717745e-09 1.6575879416192757e-09 4.288550548145561e-05 2.894600494571653e-08 1.9487558649490968e-08 0.001092249431559988 2.8946004953233145e-08 1.948755868235317e-08 0.001092249431559988
4.282 0.00022439127708278846 0.00016026820957068186 0.01724125217988356 0.00022439127708279204 0.00016026820957072178 0.017241252179883565 2.3529609950161715e-09 1.680677959739215e-09 4.288378513129122e-05 2.3529609999236897e-09 1.6806779626529471e-09 4.2883785131291215e-05 2.7719605400766647e-08 1.8637488425605853e-08 0.0010922486384453258 2.7719605408277718e-08 1.8637488458416948e-08 0.0010922486384453258
4.292 0.0002240158684442849 0.00016000005235098616 0.017212904811360882 0.00022401586844428856 0.00016000005235102593 0.017212904811360886 2.3865708624599682e-09 1.7046843667899198e-09 4.288200743205345e-05 2.3865708673696863e-09 1.7046843697272686e-09 4.288200743205344e-05 2.6554715775963684e-08 1.7832147541513127e-08 0.0010922479084932188 2.6554715783467982e-08 1.783214757426575e-08 0.0010922479084932188
4.302 0.00022364110041253133 0.00015973235272874773 0.017184616513394275 0.00022364110041253485 0.0001597323527287876 0.017184616513394275 2.4215528496052296e-09 1.7296708972249453e-09 4.2880169473727846e-05 2.421552854519071e-09 1.7296709001821108e-09 4.288016947372784e-05 2.5448452752159628e-08 1.7069490116835767e-08 0.00109224719171336 2.5448452759655684e-08 1.706949014952202e-08 0.00109224719171336
4.312 0.0002232669718910612 0.00015946510992072163 0.017156386913399466 0.00022326697189106477 0.00015946510992076148 0.017156386913399466 2.457940577870647e-09 1.7556615452700669e-09 4.287826967443355e-05 2.457940582790248e-09 1.755661548242619e-09 4.2878269674433546e-05 2.4398015853404444e-08 1.634752345600786e-08 0.001092246436081184 2.43980158608905e-08 1.634752348861918e-08 0.001092246436081184
4.322 0.00022289348178952448 0.00015919832314805092 0.017128215648805553 0.00022289348178952814 0.00015919832314809085 0.017128215648805557 2.49570444719418e-09 1.7826351541284606e-09 4.287630765148261e-05 2.4957044521207668e-09 1.782635157111663e-09 4.287630765148261e-05 2.3400753151995972e-08 1.5664357161107773e-08 0.0010922456100523298 2.3400753159469668e-08 1.5664357193634606e-08 0.0010922456100523298
4.332 0.00022252062902482567 0.0001589319916370404 0.017100102366615126 0.00022252062902482927 0.00015893199163708014 0.017100102366615126 2.5347491728231463e-09 1.8105237315314723e-09 4.2874283678135225e-05 2.5347491777574313e-09 1.810523734520609e-09 4.287428367813522e-05 2.2454218667706014e-08 1.5018246151683197e-08 0.0010922447142467573 2.2454218675164338e-08 1.5018246184114448e-08 0.0010922447142467573
4.342 0.00022214841252120277 0.00015866611461925608 0.017072046721990447 0.00022214841252120654 0.0001586661146192959 0.01707204672199045 2.5749174414785177e-09 1.8392149140035637e-09 4.287219803439461e-05 2.574917446420638e-09 1.8392149169941926e-09 4.28721980343946e-05 2.1556174654655202e-08 1.4407592364436599e-08 0.0010922437758898826 2.1556174662094378e-08 1.4407592396759245e-08 0.0010922437758898826
4.352 0.00022177683120960538 0.0001584006913310443 0.017044048376624796 0.00022177683120960906 0.0001584006913310842 0.0170440483766248 2.615999898569058e-09 1.868559163341978e-09 4.287005059527106e-05 2.615999903518605e-09 1.8685591663301713e-09 4.287005059527106e-05 2.0704534564596805e-08 1.3830902306799944e-08 0.0010922428300995147 2.0704534572012694e-08 1.3830902338998909e-08 0.0010922428300995147
4.362 0.00022140588402625458 0.00015813572101254077 0.017016106997781697 0.0002214058840262582 0.00015813572101258062 0.017016106997781697 2.657750805471128e-09 1.8983809658278828e-09 4.286784083140315e-05 2.6577508104272296e-09 1.898380968810389e-09 4.286784083140314e-05 1.989727388161106e-08 1.3286720050788607e-08 0.0010922419012207197 1.9897273888999473e-08 1.328672008284694e-08 0.0010922419012207197
4.372 0.00022103556991061763 0.0001578712029061344 0.016988222258455577 0.00022103556991062126 0.00015787120290617433 0.016988222258455577 2.699906833438895e-09 1.92849220071636e-09 4.286556812810832e-05 2.6999068384003258e-09 1.928492203690697e-09 4.2865568128108316e-05 1.913236912755002e-08 1.2773581488636034e-08 0.0010922409941275496 1.9132369134907415e-08 1.2773581520535675e-08 0.0010922409941275496
4.382 0.00022066588780346975 0.0001576071362551588 0.0169603938384023 0.0002206658878034733 0.00015760713625519876 0.0169603938384023 2.7422068249624605e-09 1.95870632613276e-09 4.286323214221954e-05 2.7422068299278334e-09 1.958706329097276e-09 4.2863232142219536e-05 1.840780556042085e-08 1.2290020488961661e-08 0.0010922400998624616 1.8407805567744975e-08 1.2290020520684347e-08 0.0010922400998624614
4.392 0.00022029683664482257 0.0001573435203024801 0.016932621425246906 0.00022029683664482607 0.0001573435203025199 0.016932621425246906 2.784410009422971e-09 1.988851371969992e-09 4.286083292386611e-05 2.7844100143908717e-09 1.9888513749238417e-09 4.28608329238661e-05 1.772165255918047e-08 1.1834626131209066e-08 0.0010922392112863353 1.7721652566470932e-08 1.1834626162737399e-08 0.0010922392112863353
4.402 0.00021992841537256207 0.00015708035428934724 0.016904904714843818 0.0002199284153725658 0.00015708035428938698 0.016904904714843818 2.8263109378148655e-09 2.0187805336064872e-09 4.2858370712468144e-05 2.8263109427840066e-09 2.0187805365496178e-09 4.285837071246814e-05 1.7072155686854678e-08 1.1406111892225917e-08 0.0010922383351025977 1.7072155694113366e-08 1.1406111923544095e-08 0.0010922383351025977
4.412 0.00021956062292153984 0.00015681763745490157 0.016877243410544637 0.00021956062292154336 0.00015681763745494136 0.016877243410544633 2.867750507592213e-09 2.048380137110499e-09 4.2855845553189656e-05 2.867750512561482e-09 2.048380140043543e-09 4.285584555318965e-05 1.6457782848329703e-08 1.1003349604209411e-08 0.0010922374915805304 1.645778285556071e-08 1.1003349635303847e-08 0.0010922374915805304
4.422 0.0002191934582235778 0.00015655536903616237 0.016849637221698407 0.00021919345822358114 0.0001565553690362021 0.016849637221698414 2.9086219662787863e-09 2.0775739461805774e-09 4.2853257016252144e-05 2.9086219712472747e-09 2.077573949104785e-09 4.2853257016252144e-05 1.5877187244336987e-08 1.0625340063721658e-08 0.0010922367026533883 1.58771872515464e-08 1.0625340094581158e-08 0.0010922367026533885
4.432 0.00021882692020819906 0.00015629354826843437 0.016822085862171543 0.0002188269202082025 0.000156293548268474 0.016822085862171543 2.9488723513387702e-09 2.106324123694021e-09 4.285060423474217e-05 2.94887235630572e-09 2.1063241266111157e-09 4.285060423474216e-05 1.532910570643619e-08 1.0271134812438194e-08 0.0010922359745537324 1.5329105713631463e-08 1.0271134843054094e-08 0.0010922359745537324
4.442 0.00021846100780392022 0.00015603217438630058 0.0167945890496513 0.00021846100780392377 0.0001560321743863404 0.016794589049651303 2.9884989398782527e-09 2.1346286913677397e-09 4.284788626346852e-05 2.988498944842962e-09 2.134628694279814e-09 4.2847886263468516e-05 1.4812251032951949e-08 9.93975380162161e-09 0.001092235287160115 1.4812251040141295e-08 9.939753831987667e-09 0.0010922352871601151
4.452 0.00021809571993995134 0.00015577124662485313 0.016767146506012926 0.00021809571993995514 0.00015577124662489279 0.01676714650601293 3.027541708444774e-09 2.162516166102391e-09 4.284510254273124e-05 3.027541713406482e-09 2.162516169011784e-09 4.284510254273123e-05 1.4325267364748362e-08 9.630151801447966e-09 0.0010922345976660005 1.4325267371939954e-08 9.63015183156005e-09 0.0010922345976660005
4.462 0.00021773105554801576 0.00015551076422098593 0.016739757958400284 0.00021773105554801937 0.00015551076422102566 0.016739757958400284 3.0660727417621546e-09 2.190038052357087e-09 4.2842253157285954e-05 3.066072746719968e-09 2.1900380552662783e-09 4.284225315728595e-05 1.386677356330639e-08 9.341251036989459e-09 0.0010922338569343544 1.3866773570507878e-08 9.341251066844905e-09 0.0010922338569343544
4.472 0.00021736701356402433 0.0001552507264145616 0.016712423140283313 0.00021736701356402804 0.0001552507264146014 0.016712423140283313 3.104184700398612e-09 2.2172605490614764e-09 4.283933869716324e-05 3.1041847053514232e-09 2.2172605519730227e-09 4.283933869716323e-05 1.3435468295398627e-08 9.072020669162902e-09 0.0010922330301754934 1.3435468302616666e-08 9.072020698759548e-09 0.0010922330301754934
4.482 0.00021700359292931433 0.0001549911324493438 0.016685141791814302 0.00021700359292931796 0.0001549911324493836 0.016685141791814302 3.1419799221510435e-09 2.2442567558339267e-09 4.283635975596676e-05 3.1419799270975455e-09 2.2442567587503955e-09 4.283635975596676e-05 1.303022438471218e-08 8.821548066974939e-09 0.0010922321095958056 1.3030224391952355e-08 8.82154809631006e-09 0.0010922321095958056
4.492 0.00021664079259117936 0.00015473198157335522 0.01665791365927796 0.00021664079259118294 0.00015473198157339482 0.01665791365927796 3.1795628821376722e-09 2.2711012910435672e-09 4.283331631761799e-05 3.1795628870763988e-09 2.2711012939675523e-09 4.283331631761798e-05 1.2650110016958846e-08 8.58905431953498e-09 0.0010922311125472941 1.2650110024225878e-08 8.58905434860426e-09 0.0010922311125472941
4.502 0.00021627861150281673 0.00015447327303883007 0.01663073849399539 0.00021627861150282028 0.0001544732730388698 0.016630738493995392 3.217036191758504e-09 2.297867458637282e-09 4.2830207338604397e-05 3.2170361966879286e-09 2.2978674615714086e-09 4.2830207338604397e-05 1.2294315431963207e-08 8.37384066929293e-09 0.0010922300680400584 1.2294315439261366e-08 8.373840698090065e-09 0.0010922300680400584
4.512 0.00021591704862258872 0.00015421500610171543 0.01660361605135822 0.0002159170486225923 0.0001542150061017553 0.01660361605135822 3.254501147095989e-09 2.324627633826743e-09 4.282703069877759e-05 3.2545011520146334e-09 2.3246276367736973e-09 4.282703069877759e-05 1.196202654254924e-08 8.175196453473026e-09 0.0010922289997344575 1.1962026549882781e-08 8.17519648198985e-09 0.0010922289997344575
4.522 0.00021555610291292609 0.0001539571800208541 0.016576546090557732 0.00021555610291292964 0.00015395718002089384 0.016576546090557732 3.292061270389718e-09 2.351455751779265e-09 4.28237834722753e-05 3.2920612752962695e-09 2.3514557547418616e-09 4.282378347227529e-05 1.1652333592707165e-08 7.992335516576121e-09 0.0010922279166519825 1.1652333600080661e-08 7.992335544803403e-09 0.0010922279166519827
4.532 0.00021519577333873645 0.0001536997940568225 0.01654952837510965 0.00021519577333873994 0.00015369979405686226 0.016549528375109653 3.32982765890473e-09 2.3784311452950562e-09 4.282046228209249e-05 3.329827663798143e-09 2.378431148276256e-09 4.282046228209248e-05 1.1364237529859747e-08 7.824405301304731e-09 0.0010922268160285006 1.1364237537277819e-08 7.824405329233103e-09 0.0010922268160285006
4.542 0.0002148360588660079 0.00015344284747099133 0.0165225626737647 0.00021483605886601163 0.00015344284747103107 0.0165225626737647 3.3679246895707997e-09 2.40564268547639e-09 4.28170634909554e-05 3.367924694450346e-09 2.405642688479335e-09 4.281706349095539e-05 1.1096753893800223e-08 7.67056688555898e-09 0.0010922256938752206 1.1096753901266777e-08 7.670566913179595e-09 0.0010922256938752208
4.552 0.0002144769584603994 0.0001531863395244931 0.016495648761142196 0.0002144769584604031 0.00015318633952453282 0.0164956487611422 3.406494754864014e-09 2.4331920448804003e-09 4.281358312392101e-05 3.406494759729317e-09 2.4331920479083934e-09 4.2813583123921e-05 1.0849047672157933e-08 7.530094766445954e-09 0.0010922245558988867 1.084904767967488e-08 7.530094793750843e-09 0.001092224555898887
4.562 0.00021411847108631922 0.00015293026947757794 0.01646878641758357 0.00021411847108632274 0.00015293026947761778 0.01646878641758357 3.4457010609809415e-09 2.4611958306133114e-09 4.281001662684105e-05 3.4457010658319442e-09 2.461195833669765e-09 4.281001662684104e-05 1.0620506613497387e-08 7.402428891372219e-09 0.0010922234194846504 1.0620506621062968e-08 7.402428918354145e-09 0.0010922234194846502
4.572 0.00021376059570642517 0.0001526746365892171 0.01644197542819407 0.0002137605957064288 0.00015267463658925684 0.01644197542819407 3.4857282359421507e-09 2.4897858940933132e-09 4.2806358686341496e-05 3.4857282407790645e-09 2.489785897181675e-09 4.280635868634149e-05 1.0410703408390235e-08 7.287144767791606e-09 0.0010922223039570409 1.0410703415997611e-08 7.287144794443856e-09 0.0010922223039570409
4.582 0.00021340333128165587 0.00015241944011718423 0.016415215581512425 0.00021340333128165944 0.00015241944011722415 0.01641521558151243 3.526779853940928e-09 2.5191076407791283e-09 4.28026033009122e-05 3.5267798587641383e-09 2.5191076439027587e-09 4.28026033009122e-05 1.0219261351105825e-08 7.183855409047089e-09 0.0010922212161848799 1.0219261358742025e-08 7.183855435363352e-09 0.0010922212161848799
4.592 0.00021304667677176365 0.00015216467931844792 0.016388506668466186 0.00021304667677176734 0.0001521646793184876 0.016388506668466186 3.569073250671575e-09 2.5493163399702627e-09 4.279874411368396e-05 3.5690732554815698e-09 2.549316343132283e-09 4.279874411368395e-05 1.004570961360191e-08 7.092108175514099e-09 0.0010922201404300268 1.0045709621247795e-08 7.092108201488596e-09 0.0010922201404300268
4.602 0.0002126906311362772 0.00015191035344972936 0.016361848482082546 0.00021269063113628077 0.00015191035344976905 0.016361848482082546 3.6128316076463524e-09 2.580571324199437e-09 4.2794774825377284e-05 3.612831612443612e-09 2.5805713274025985e-09 4.279477482537728e-05 9.889422092310157e-09 7.0113439684172346e-09 0.0010922190389963545 9.889422099941224e-09 7.011343994044925e-09 0.0010922190389963545
4.612 0.00021233519333550423 0.00015165646176833623 0.01633524081798887 0.00021233519333550772 0.00015165646176837594 0.01633524081798887 3.6582740552094864e-09 2.613029216900921e-09 4.279068942968908e-05 3.658274059994442e-09 2.6130292201474808e-09 4.2790689429689074e-05 9.749675291288513e-09 6.940941860429096e-09 0.0010922178649184504 9.749675298876553e-09 6.94094188570573e-09 0.0010922178649184504
4.622 0.00021198036233163338 0.0001514030035328869 0.01630868347530101 0.00021198036233163696 0.00015140300353292657 0.01630868347530101 3.705605458574116e-09 2.64683631466495e-09 4.2786482107815705e-05 3.705605463347132e-09 2.6468363179565873e-09 4.2786482107815705e-05 9.625777697830553e-09 6.880312562618252e-09 0.0010922165793524734 9.625777705345845e-09 6.880312587540236e-09 0.0010922165793524736
4.632 0.00021162613708979662 0.0001511499780041217 0.016282176257326152 0.0002116261370898004 0.00015114997800416143 0.016282176257326152 3.755007134765711e-09 2.682122129459428e-09 4.2782146818846636e-05 3.755007139527058e-09 2.6821221327972142e-09 4.278214681884663e-05 9.517193805472065e-09 6.828986573654252e-09 0.0010922151642355266 9.51719381288562e-09 6.828986598218281e-09 0.0010922151642355266
4.642 0.0002112725165787209 0.00015089738444543118 0.016255718971671655 0.00021127251657872463 0.00015089738444547086 0.016255718971671655 3.806630398874174e-09 2.7189947892843853e-09 4.2777676811710396e-05 3.80663040362408e-09 2.7189947926688056e-09 4.277767681171039e-05 9.423573501886865e-09 6.786634118952091e-09 0.0010922136244779395 9.423573509172283e-09 6.786634143154846e-09 0.0010922136244779397
4.652 0.00021091949977111846 0.00015064522212298434 0.01622931142974217 0.00021091949977112211 0.00015064522212302414 0.01622931142974217 3.860593812033413e-09 2.7575389917842425e-09 4.2773064321796674e-05 3.860593816772123e-09 2.757538995215307e-09 4.277306432179667e-05 9.344674515228755e-09 6.753010997417212e-09 0.0010922119792492473 9.344674522363535e-09 6.753011021255412e-09 0.0010922119792492475
4.662 0.00021056708564368755 0.000150393490305798 0.016202953445970003 0.00021056708564369121 0.00015039349030583784 0.01620295344597001 3.916984222857152e-09 2.797816763815826e-09 4.276830059713732e-05 3.9169842275849774e-09 2.7978167672931565e-09 4.276830059713731e-05 9.28022796727422e-09 6.727866657202451e-09 0.0010922102483643232 9.280227974240323e-09 6.727866680673396e-09 0.0010922102483643232
4.672 0.00021021527317685254 0.00015014218826550404 0.01617664483724771 0.00021021527317685625 0.00015014218826554383 0.01617664483724771 3.9758611747838514e-09 2.8398706366144027e-09 4.276337618308619e-05 3.975861179501217e-09 2.8398706401373963e-09 4.2763376183086184e-05 9.229840865490954e-09 6.710879516663304e-09 0.0010922084427155076 9.229840872274432e-09 6.710879539765481e-09 0.0010922084427155076
4.682 0.0002098640613540816 0.00014989131527604806 0.016150385422868674 0.00020986406135408512 0.00014989131527608777 0.016150385422868674 4.037263563029915e-09 2.8837284086608997e-09 4.275828125031271e-05 4.037263567737368e-09 2.883728412228863e-09 4.275828125031271e-05 9.192999197640684e-09 6.701661993238325e-09 0.001092206563691283 9.192999204230441e-09 6.70166201597196e-09 0.001092206563691283
4.692 0.00020951344916118574 0.00014964087061294506 0.016124175024939492 0.00020951344916118948 0.00014964087061298487 0.016124175024939492 4.101217619624848e-09 2.929408808427418e-09 4.275300574313971e-05 4.1012176243230785e-09 2.929408812039686e-09 4.2753005743139703e-05 9.169169839245007e-09 6.699831824175765e-09 0.0010922046096558738 9.169169845631035e-09 6.699831846542947e-09 0.0010922046096558738
4.702 0.0002091634355855075 0.00014939085355275908 0.016098013468925573 0.0002091634355855115 0.00014939085355279878 0.016098013468925573 4.167744878066323e-09 2.9769272567856094e-09 4.274753928098544e-05 4.167744882756096e-09 2.976927260441621e-09 4.274753928098543e-05 9.157933183332104e-09 6.705101877377468e-09 0.001092202583874585 9.157933189503484e-09 6.705101899381734e-09 0.001092202583874585
4.712 0.00020881401961515104 0.00014914126337265958 0.016071900583907606 0.00020881401961515454 0.00014914126337269934 0.016071900583907606 4.236869411909351e-09 3.026300877753669e-09 4.274187093504588e-05 4.236869416591453e-09 3.026300881452983e-09 4.2741870935045874e-05 9.159063788932762e-09 6.717332174961222e-09 0.0010922004969236298 9.159063794876104e-09 6.717332196606921e-09 0.0010922004969236298
4.722 0.00020846520023835272 0.00014889209934997217 0.01604583620229157 0.00020846520023835616 0.00014889209935001186 0.01604583620229157 4.308623411472189e-09 3.0775526886355174e-09 4.27359890996259e-05 4.3086234161473404e-09 3.0775526923777883e-09 4.2735989099625896e-05 9.172502110703258e-09 6.736507411231482e-09 0.0010921983610288014 9.172502116401913e-09 6.736507432523104e-09 0.0010921983610288014
4.732 0.00020811697644311386 0.00014864336076175994 0.016019820159023025 0.00020811697644311744 0.00014864336076179978 0.016019820159023028 4.383050529948855e-09 3.130713885764522e-09 4.272988161230907e-05 4.383050534617619e-09 3.1307138895494467e-09 4.2729881612309066e-05 9.198237896940233e-09 6.762654445868465e-09 0.0010921961794257615 9.198237902374616e-09 6.7626544668103356e-09 0.0010921961794257615
4.742 0.00020776934721692257 0.0001483950468847862 0.01599385229063288 0.0002077693472169262 0.0001483950468848259 0.01599385229063288 4.4602060934618696e-09 3.1858239378915078e-09 4.272353609052065e-05 4.460206098124628e-09 3.185823941718726e-09 4.2723536090520646e-05 9.236180955564303e-09 6.795752701586479e-09 0.0010921939373300562 9.236180960713254e-09 6.795752722182807e-09 0.0010921939373300562
4.752 0.00020742231154683788 0.0001481471569954307 0.015967932434533857 0.00020742231154684122 0.00014814715699547045 0.015967932434533857 4.540153998965718e-09 3.2429285012281213e-09 4.271694027100002e-05 4.540154003622654e-09 3.2429285050971234e-09 4.271694027100001e-05 9.286097987738465e-09 6.835690124095991e-09 0.0010921916006414616 9.286097992581415e-09 6.835690144351202e-09 0.0010921916006414616
4.762 0.0002070758684196586 0.00014789969036993123 0.0159420604288486 0.00020707586841966225 0.0001478996903699709 0.0159420604288486 4.622960919863923e-09 3.302075203952052e-09 4.271008210537674e-05 4.6229609245150495e-09 3.302075207862107e-09 4.271008210537674e-05 9.347649898304496e-09 6.8822878192013576e-09 0.0010921891239628076 9.347649902823877e-09 6.882287839120491e-09 0.0010921891239628076
4.772 0.00020673001682215093 0.0001476526462845225 0.015916236112780455 0.00020673001682215453 0.00014765264628456237 0.015916236112780455 4.708688545239326e-09 3.3633081224138912e-09 4.270294950117619e-05 4.708688549884576e-09 3.363308126363988e-09 4.270294950117618e-05 9.420499037460275e-09 6.935371978945102e-09 0.0010921864640481723 9.420499041643721e-09 6.935371998534095e-09 0.0010921864640481723
4.782 0.00020638475574137304 0.00014740602401562065 0.01589045932728851 0.00020638475574137656 0.00014740602401566033 0.01589045932728851 4.797385488299592e-09 3.426661983533622e-09 4.2695529836255636e-05 4.797385492938926e-09 3.4266619875224867e-09 4.269552983625563e-05 9.50441416394827e-09 6.994844159330896e-09 0.001092183591705772 9.5044141677901e-09 6.994844178596681e-09 0.001092183591705772
4.792 0.0002060400841650787 0.00014715982284012544 0.01586472991571043 0.00020604008416508232 0.00014715982284016534 0.015864729915710425 4.88908039195865e-09 3.492157281103805e-09 4.268780953547658e-05 4.889080396592149e-09 3.492157285129919e-09 4.268780953547659e-05 9.599308253231345e-09 7.060706706309709e-09 0.0010921804963909055 9.599308256733113e-09 7.060706725260307e-09 0.0010921804963909055
4.802 0.000205696001082117 0.00014691404203573117 0.015839047724046106 0.00020569600108212078 0.00014691404203577102 0.015839047724046106 4.983777170069766e-09 3.559796800367029e-09 4.267977398780049e-05 4.983777174697743e-09 3.5597968044287005e-09 4.267977398780048e-05 9.70519104266605e-09 7.133030808237392e-09 0.0010921771821766667 9.705191045835932e-09 7.133030826882012e-09 0.0010921771821766667
4.812 0.0002053525054829594 0.00014666868088135547 0.01581341260082605 0.0002053525054829628 0.00014666868088139518 0.01581341260082605 5.081453127608805e-09 3.6295643608348933e-09 4.2671407866084404e-05 5.081453132231856e-09 3.629564364930331e-09 4.26714078660844e-05 9.822074542540035e-09 7.21189293868042e-09 0.0010921736586231674 9.822074545391368e-09 7.211892957029566e-09 0.0010921736586231674
4.822 0.00020500959636042545 0.00014642373865748085 0.015787824396708866 0.0002050095963604291 0.00014642373865752064 0.01578782439670887 5.182059850110852e-09 3.701425320830507e-09 4.266269565350458e-05 5.182059854729831e-09 3.701425324957922e-09 4.2662695653504574e-05 9.94989697404412e-09 7.297323781492205e-09 0.0010921699323917402 9.949896976593141e-09 7.2973237995577485e-09 0.0010921699323917402
4.832 0.0002046672727103428 0.00014617921464685034 0.015762282964063987 0.0002046672727103463 0.00014617921464689013 0.01576228296406399 5.2855267136698625e-09 3.775329317063561e-09 4.2653622032120975e-05 5.285526718285827e-09 3.77532932122124e-09 4.265362203212097e-05 1.0088514417256977e-08 7.389302580114204e-09 0.0010921660039745593 1.0088514419520428e-08 7.3893025979092445e-09 0.0010921660039745593
4.842 0.00020432553353233237 0.0001459351081348245 0.015736788156763354 0.00020432553353233593 0.00014593510813486419 0.015736788156763354 5.391766351796466e-09 3.8512138995067625e-09 4.264417187119397e-05 5.391766356410599e-09 3.851213903693144e-09 4.264417187119396e-05 1.0237762719583861e-08 7.487798517100933e-09 0.0010921618699637945 1.0237762721576787e-08 7.487798534639422e-09 0.0010921618699637947
4.852 0.0002039843778300516 0.0001456914184096826 0.01571133983024306 0.00020398437783005513 0.00014569141840972235 0.015711339830243063 5.500681680777845e-09 3.929009730657881e-09 4.263432982605749e-05 5.5006816853912875e-09 3.929009734871558e-09 4.2634329826057476e-05 1.0397546655484424e-08 7.592830294442014e-09 0.0010921575274596747 1.0397546657218651e-08 7.592830311738205e-09 0.0010921575274596747
4.862 0.00020364380461134003 0.0001454481447627246 0.01568593784171788 0.00020364380461134347 0.00014544814476276453 0.015685937841717876 5.612173732750196e-09 4.008646085781057e-09 4.262407984228429e-05 5.6121737373639294e-09 4.0086460900208155e-09 4.2624079842284284e-05 1.0567898022062568e-08 7.704504067748604e-09 0.0010921529760692706 1.0567898023546258e-08 7.704504084816492e-09 0.0010921529760692706
4.872 0.00020330381288763386 0.00014520528648776697 0.015660582050319248 0.00020330381288763757 0.00014520528648780682 0.015660582050319245 5.726149573728159e-09 4.0900566088088966e-09 4.261340495439174e-05 5.726149578342918e-09 4.090056613073698e-09 4.2613404954391736e-05 1.0748967528673627e-08 7.823006602876481e-09 0.0010921482149067083 1.074896752991176e-08 7.823006619729405e-09 0.0010921482149067083
4.882 0.00020296440167305612 0.00014496284288056672 0.015635272316954905 0.0002029644016730597 0.0001449628428806066 0.01563527231695491 5.842529305885447e-09 4.173184194512007e-09 4.2602287601827346e-05 5.842529310501628e-09 4.173184198800904e-09 4.260228760182734e-05 1.094095833644412e-08 7.948558594961068e-09 0.0010921432357628158 1.0940958337440057e-08 7.94855861161173e-09 0.0010921432357628158
4.892 0.0002026255699832079 0.00014472081323791831 0.015610008503831116 0.00020262556998321165 0.00014472081323795802 0.015610008503831114 5.961250753554251e-09 4.257984436850854e-09 4.2590710320576417e-05 5.9612507581719415e-09 4.2579844411630186e-09 4.259071032057641e-05 1.114404441789017e-08 8.081357885262996e-09 0.001092138016536185 1.1144044418647422e-08 8.08135790172363e-09 0.001092138016536185
4.902 0.0002022873168341086 0.00014447919685695238 0.015584790473756974 0.00020228731683411235 0.0001444791968569922 0.015584790473756974 6.082271149491167e-09 4.3444267884464345e-09 4.257865637611229e-05 6.082271154110177e-09 4.3444267927810065e-09 4.257865637611228e-05 1.135832278652348e-08 8.22154600390612e-09 0.001092132519230402 1.1358322787047735e-08 8.22154602018905e-09 0.001092132519230402
4.912 0.00020194964124135265 0.00014423799303448257 0.015559618089490867 0.00020194964124135617 0.00014423799303452236 0.015559618089490867 6.205565680913151e-09 4.432493507858558e-09 4.256610985100951e-05 6.205565685533121e-09 4.432493512214691e-09 4.2566109851009506e-05 1.1583822909182619e-08 8.369213906006419e-09 0.0010921266943199775 1.1583822909483202e-08 8.36921392212448e-09 0.0010921266943199773
4.922 0.0002016125422198748 0.0001439972010668501 0.015534491213399261 0.00020161254221987842 0.00014399720106688985 0.015534491213399261 6.331122414794324e-09 4.5221760646291166e-09 4.2553054991502926e-05 6.331122419414833e-09 4.522176069005875e-09 4.255305499150292e-05 1.182056065183601e-08 8.524438653751735e-09 0.0010921204896655033 1.1820560651926527e-08 8.524438669718695e-09 0.0010921204896655035
4.932 0.0002012760187840806 0.00014375682025000966 0.015509409707585952 0.00020127601878408409 0.00014375682025004945 0.015509409707585953 6.4589355299948415e-09 4.613470310149588e-09 4.2539475078680314e-05 6.458935534615546e-09 4.613470314545974e-09 4.253947507868031e-05 1.2068598173689883e-08 8.68732437451632e-09 0.0010921138597004417 1.2068598173587987e-08 8.687324390347002e-09 0.001092113859700442
4.942 0.00020094006994824792 0.000143516849879811 0.015484373434457391 0.0002009400699482516 0.00014351684987985069 0.015484373434457391 6.588997733982733e-09 4.7063710302446416e-09 4.252535144551984e-05 6.588997738603444e-09 4.706371034659563e-09 4.252535144551983e-05 1.2328073974533428e-08 8.85802322734437e-09 0.0010921067707845814 1.2328073974259837e-08 8.858023243054589e-09 0.0010921067707845816
4.952 0.00020060469472697436 0.0001432772892523546 0.015459382257503096 0.00020060469472697802 0.0001432772892523943 0.015459382257503096 6.721293271323622e-09 4.800867010261546e-09 4.251066326635556e-05 6.721293275944371e-09 4.800867014693825e-09 4.251066326635556e-05 1.2599189986572348e-08 9.036727278683279e-09 0.001092099201036186 1.2599189986149112e-08 9.036727294289677e-09 0.001092099201036186
4.962 0.00020026989213537172 0.00014303813766407912 0.015434436041975504 0.00020026989213537525 0.00014303813766411883 0.015434436041975506 6.855792410137775e-09 4.896937003847846e-09 4.249538835271973e-05 6.855792414758824e-09 4.896937008296279e-09 4.249538835271973e-05 1.28821711703309e-08 9.223641696713728e-09 0.001092091136015344 1.2882171169779541e-08 9.223641712233457e-09 0.001092091136015344
4.972 0.0001999356611890418 0.0001427993944118101 0.01540953465519918 0.00019993566118904543 0.00014279939441184993 0.015409534655199186 6.992448008667116e-09 4.994547332018325e-09 4.2479504617892595e-05 6.992448013288935e-09 4.9945473364816535e-09 4.2479504617892574e-05 1.3177227612048168e-08 9.41895998740994e-09 0.0010920825634145892 1.3177227611388071e-08 9.418960002860305e-09 0.0010920825634145892
4.982 0.00019960200090376668 0.00014256105879252804 0.015384677966410819 0.0001996020009037702 0.00014256105879256785 0.015384677966410819 7.1311942479228595e-09 5.093650994199705e-09 4.246299144996293e-05 7.131194252546033e-09 5.093650998676704e-09 4.246299144996292e-05 1.3484543362156028e-08 9.622857357207808e-09 0.0010920734694914648 1.3484543361403208e-08 9.622857372606043e-09 0.001092073469491465
4.992 0.00019926891029548022 0.00014232313010330603 0.015359865846230204 0.00019926891029548366 0.00014232313010334582 0.015359865846230204 7.271947415908664e-09 5.194188212437328e-09 4.244583023756843e-05 7.271947420533765e-09 5.194188216926816e-09 4.244583023756842e-05 1.380429576934456e-08 9.83550465656194e-09 0.0010920638379879918 1.3804295768511195e-08 9.835504671924941e-09 0.0010920638379879918


==> figures/zero_circulation_vortex/data/grcbc_farfield_Ma0.3_Mat0.1_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01
0.002 0.0008391794644364835 0.0006005435947356916 0.0344361080508462 5.707162128982256e-06 4.0856830536875264e-06 0.00022957709009677866 0.0008391794644364835 0.0006005435947356917 0.03443610805084619 5.707162128982184e-06 4.085683053687444e-06 0.0002295770900967794 0.0008391794644364835 0.0006005435947356917 0.03443610805084619 5.707162128982207e-06 4.085683053687483e-06 0.0002295770900967794
0.012 0.0008389467633833457 0.0006004371934630476 0.0344306292293446 8.529834557379423e-06 6.111903636547547e-06 0.00034483197462549677 0.0008389467633833461 0.0006004371934630358 0.0344306292293446 8.529834557346962e-06 6.1119036365525754e-06 0.00034483197462549644 0.0008389467633833378 0.0006004371934630447 0.03443062922934461 8.529834557348246e-06 6.1119036365470706e-06 0.0003448319746254938
0.022 0.0008389065701167301 0.0006004127492675135 0.034430515177626596 8.542754116541416e-06 6.128815817959461e-06 0.00034647667660655786 0.0008389065701167287 0.0006004127492674957 0.034430515177626575 8.542754116494958e-06 6.128815817977721e-06 0.0003464766766065498 0.0008389065701167112 0.0006004127492674965 0.034430515177626575 8.542754116501216e-06 6.128815817980099e-06 0.0003464766766065529
0.032 0.0008388672110718665 0.0006003857663731029 0.03443048496577829 8.566709727504374e-06 6.1351365678023995e-06 0.00034761938981580433 0.0008388672110718784 0.0006003857663730924 0.034430484965778246 8.566709727496515e-06 6.135136567845117e-06 0.00034761938981579924 0.0008388672110718604 0.0006003857663731071 0.03443048496577826 8.566709727506427e-06 6.135136567836561e-06 0.0003476193898158022
0.042 0.000838816297669057 0.0006003493873899962 0.03443046183085441 8.601374447109178e-06 6.163875632277743e-06 0.0003487588444560595 0.0008388162976690522 0.0006003493873899886 0.03443046183085439 8.601374447144149e-06 6.163875632348358e-06 0.000348758844456039 0.0008388162976690778 0.0006003493873900182 0.03443046183085439 8.601374447150722e-06 6.1638756323262e-06 0.000348758844456054
0.052 0.0008387566460274584 0.0006003059321070512 0.03443044562173505 8.630498893712932e-06 6.175437816692383e-06 0.00034988104745951686 0.0008387566460274369 0.0006003059321070335 0.03443044562173502 8.630498893776226e-06 6.175437816777099e-06 0.00034988104745949355 0.0008387566460274723 0.000600305932107068 0.03443044562173503 8.630498893765933e-06 6.175437816750017e-06 0.0003498810474595185
0.062 0.0008387061384913597 0.000600269859393381 0.034430426509483136 8.666769355744876e-06 6.19446468691772e-06 0.0003509879151886453 0.0008387061384913238 0.0006002698593933714 0.0344304265094831 8.666769355791099e-06 6.1944646869850465e-06 0.00035098791518862934 0.0008387061384913684 0.0006002698593933998 0.034430426509483116 8.666769355783262e-06 6.194464686964619e-06 0.0003509879151886625
0.072 0.0008386805563023142 0.0006002530397321341 0.03443039803653012 8.705335427681838e-06 6.218422650073036e-06 0.0003520797660181294 0.0008386805563022646 0.0006002530397321155 0.034430398036530106 8.705335427701367e-06 6.2184226501126014e-06 0.0003520797660181121 0.0008386805563022986 0.0006002530397321547 0.03443039803653015 8.70533542771364e-06 6.218422650100543e-06 0.00035207976601812495
0.082 0.0008386802828958599 0.0006002552543562635 0.03443036254931703 8.744576202912652e-06 6.2386353286786505e-06 0.0003531399606277783 0.0008386802828958457 0.0006002552543562357 0.034430362549317015 8.744576202920128e-06 6.238635328694495e-06 0.0003531399606277736 0.0008386802828958618 0.0006002552543562653 0.03443036254931704 8.744576202948834e-06 6.238635328686466e-06 0.00035313996062777755
0.092 0.0008386915627623858 0.0006002656511151758 0.03443032629370728 8.776772125252468e-06 6.253950090692719e-06 0.00035416422917416615 0.0008386915627623941 0.0006002656511151427 0.03443032629370728 8.776772125250952e-06 6.253950090690579e-06 0.00035416422917417006 0.0008386915627624055 0.000600265651115179 0.03443032629370731 8.776772125277942e-06 6.253950090692767e-06 0.00035416422917418247
0.102 0.0008387027634758991 0.0006002752035772553 0.03443029120300889 8.807112777479266e-06 6.266502366947574e-06 0.0003551593698655926 0.0008387027634759218 0.0006002752035772078 0.03443029120300888 8.807112777458009e-06 6.266502366943939e-06 0.0003551593698655798 0.0008387027634759018 0.0006002752035772418 0.034430291203008896 8.807112777475669e-06 6.266502366920471e-06 0.00035515936986559444
0.112 0.0008387098646805196 0.0006002811565088808 0.034430254613578376 8.833276622319765e-06 6.2778890078031025e-06 0.0003561421714613371 0.0008387098646805465 0.0006002811565088466 0.03443025461357837 8.833276622300283e-06 6.27788900780352e-06 0.0003561421714613251 0.0008387098646804921 0.0006002811565088551 0.03443025461357839 8.833276622290078e-06 6.277889007762916e-06 0.0003561421714613331
0.122 0.0008387132655486682 0.000600284494936333 0.034430214251269665 8.855660696856092e-06 6.29142019021242e-06 0.00035713344211001546 0.000838713265548683 0.0006002844949363068 0.03443021425126968 8.855660696848252e-06 6.291420190203888e-06 0.00035713344211000126 0.0008387132655486183 0.0006002844949362985 0.03443021425126967 8.855660696823172e-06 6.291420190173144e-06 0.0003571334421100176
0.132 0.0008387138356140476 0.0006002867392351235 0.03443017003932491 8.879047296735136e-06 6.306797009393376e-06 0.00035814710249948434 0.0008387138356140319 0.0006002867392350718 0.03443017003932491 8.87904729674128e-06 6.306797009392336e-06 0.00035814710249948786 0.0008387138356139979 0.0006002867392350755 0.03443017003932492 8.879047296747618e-06 6.306797009363751e-06 0.0003581471024994913
0.142 0.0008387115603909025 0.0006002884399010429 0.03443012352223358 8.906568384653361e-06 6.325273151166707e-06 0.0003591844235875579 0.0008387115603908867 0.0006002884399009787 0.03443012352223362 8.90656838468465e-06 6.325273151159536e-06 0.0003591844235875479 0.0008387115603908724 0.0006002884399009876 0.034430123522233576 8.906568384692423e-06 6.32527315110898e-06 0.00035918442358755
0.152 0.0008387068695160444 0.0006002896937417327 0.03443007648530136 8.936972432793642e-06 6.34558049151187e-06 0.00036024116615629914 0.0008387068695159894 0.0006002896937416504 0.03443007648530139 8.936972432819748e-06 6.345580491492558e-06 0.0003602411661562983 0.0008387068695160152 0.0006002896937416844 0.03443007648530137 8.936972432825487e-06 6.345580491446367e-06 0.0003602411661563037
0.162 0.0008387011946986 0.0006002905913103037 0.03443003035315852 8.969343430888455e-06 6.365461504218233e-06 0.00036131172006559755 0.0008387011946985717 0.0006002905913102123 0.03443003035315855 8.96934343088441e-06 6.365461504184395e-06 0.00036131172006561977 0.0008387011946985627 0.0006002905913102569 0.034430030353158544 8.969343430875196e-06 6.3654615041441095e-06 0.00036131172006561196
0.172 0.0008386961774932503 0.0006002911163987813 0.03442998650986846 9.003825747932707e-06 6.384694481515087e-06 0.00036238916702468 0.0008386961774932703 0.0006002911163987078 0.03442998650986848 9.00382574790575e-06 6.384694481459565e-06 0.00036238916702467666 0.0008386961774932276 0.0006002911163987444 0.03442998650986848 9.003825747841947e-06 6.384694481409123e-06 0.00036238916702467996
0.182 0.0008386927723694645 0.0006002911466990486 0.03442994642971224 9.041061656440772e-06 6.404773622604539e-06 0.00036346833171077754 0.0008386927723695377 0.0006002911466989924 0.03442994642971227 9.041061656421295e-06 6.4047736225430475e-06 0.0003634683317107853 0.0008386927723694489 0.000600291146699008 0.03442994642971226 9.041061656357244e-06 6.404773622501e-06 0.0003634683317107825
0.192 0.0008386907149986712 0.0006002905037831347 0.034429911210372276 9.080409957609438e-06 6.426379419432228e-06 0.0003645501289772177 0.0008386907149987657 0.0006002905037830982 0.034429911210372297 9.080409957613327e-06 6.4263794193955525e-06 0.000364550128977231 0.0008386907149986858 0.0006002905037830951 0.034429911210372276 9.080409957575268e-06 6.426379419352228e-06 0.0003645501289772195
0.202 0.0008386889043529148 0.0006002892009704466 0.03442988079177541 9.120271565838978e-06 6.449521208591005e-06 0.000365638722793545 0.0008386889043530499 0.0006002892009704215 0.03442988079177542 9.120271565850005e-06 6.449521208577169e-06 0.0003656387227935476 0.0008386889043529641 0.000600289200970429 0.03442988079177542 9.120271565825326e-06 6.449521208524328e-06 0.0003656387227935243
0.212 0.0008386862379408658 0.0006002875259176356 0.0344298535554784 9.158213700976714e-06 6.47271688691577e-06 0.00036673235928317617 0.0008386862379410118 0.0006002875259176182 0.034429853555478424 9.158213700981293e-06 6.472716886905743e-06 0.00036673235928318023 0.0008386862379409414 0.0006002875259176413 0.0344298535554784 9.158213700972663e-06 6.472716886847363e-06 0.00036673235928318153
0.222 0.0008386821883640666 0.000600285815955414 0.034429826966717085 9.192110826149122e-06 6.493174447085362e-06 0.00036782030210605674 0.0008386821883642035 0.0006002858159553889 0.0344298269667171 9.1921108261638e-06 6.493174447052977e-06 0.0003678203021060545 0.000838682188364147 0.0006002858159554394 0.03442982696671709 9.19211082614178e-06 6.493174447007597e-06 0.00036782030210605847
0.232 0.0008386770657699662 0.0006002842406307692 0.03442979877017882 9.222329079739042e-06 6.509367329985735e-06 0.00036889055508959503 0.0008386770657700421 0.0006002842406306985 0.03442979877017885 9.222329079737436e-06 6.509367329939553e-06 0.0003688905550895983 0.0008386770657700473 0.0006002842406307744 0.03442979877017882 9.222329079741663e-06 6.509367329920412e-06 0.00036889055508959384
0.242 0.0008386719750550565 0.0006002828817055703 0.03442976777965597 9.250080040532173e-06 6.522613036827862e-06 0.00036993666199673376 0.0008386719750550313 0.0006002828817054668 0.03442976777965599 9.250080040495849e-06 6.522613036775297e-06 0.00036993666199673463 0.0008386719750550866 0.0006002828817055671 0.03442976777965597 9.25008004055056e-06 6.5226130367711815e-06 0.00036993666199669793
0.252 0.0008386680851041421 0.0006002818372253918 0.034429733852350576 9.276758390511182e-06 6.535623068553976e-06 0.000370959807287575 0.0008386680851040568 0.0006002818372252545 0.0344297338523506 9.276758390504002e-06 6.5356230685127836e-06 0.0003709598072875723 0.0008386680851041266 0.000600281837225363 0.03442973385235056 9.276758390538429e-06 6.535623068517561e-06 0.00037095980728752207
0.262 0.0008386656877866312 0.0006002811112317006 0.03442969730094918 9.303426191964325e-06 6.550425527026555e-06 0.0003719669743619062 0.0008386656877865145 0.0006002811112315611 0.034429697300949205 9.303426192000794e-06 6.550425527007002e-06 0.0003719669743618927 0.0008386656877865835 0.0006002811112316529 0.03442969730094916 9.303426192002812e-06 6.550425526993813e-06 0.00037196697436182733
0.272 0.0008386638230080878 0.000600280537729062 0.034429658112761025 9.33059930130108e-06 6.568217418016873e-06 0.00037297000491342733 0.0008386638230080262 0.0006002805377289495 0.03442965811276104 9.330599301359656e-06 6.5682174180167945e-06 0.0003729700049134033 0.0008386638230080792 0.0006002805377290115 0.03442965811276099 9.330599301312417e-06 6.568217418003751e-06 0.0003729700049133475
0.282 0.0008386608462333836 0.0006002798968070954 0.03442961554840111 9.35833893752107e-06 6.588580296872203e-06 0.0003739827285129869 0.0008386608462334086 0.0006002798968070179 0.034429615548401106 9.35833893755865e-06 6.588580296869459e-06 0.0003739827285129758 0.000838660846233409 0.0006002798968070737 0.03442961554840108 9.35833893752483e-06 6.588580296873464e-06 0.0003739827285128918
0.292 0.0008386555369322866 0.0006002791449920915 0.03442956858664481 9.386052567626785e-06 6.6098460559669005e-06 0.0003750130514894229 0.0008386555369323694 0.0006002791449920543 0.034429568586644796 9.386052567618935e-06 6.609846055918833e-06 0.00037501305148941136 0.0008386555369323329 0.0006002791449920749 0.034429568586644775 9.386052567646346e-06 6.609846055982421e-06 0.0003750130514893144
0.302 0.0008386479583807203 0.0006002784826692752 0.0344295171721849 9.413840280154235e-06 6.630980412182081e-06 0.000376056262329211 0.0008386479583808242 0.0006002784826692453 0.03442951717218489 9.41384028009559e-06 6.63098041210167e-06 0.00037605626232921336 0.0008386479583807574 0.0006002784826692426 0.03442951717218489 9.4138402802146e-06 6.63098041220483e-06 0.00037605626232908873
0.312 0.000838639449177316 0.0006002781252311478 0.034429463335840405 9.442923833619869e-06 6.652351625998266e-06 0.00037709819281417996 0.0008386394491774101 0.0006002781252310908 0.034429463335840446 9.44292383350988e-06 6.652351625881857e-06 0.0003770981928141928 0.0008386394491773308 0.0006002781252310954 0.034429463335840405 9.442923833663972e-06 6.652351625990804e-06 0.0003770981928140721
0.322 0.0008386319453677111 0.0006002780449763523 0.03442941113500446 9.474632128388873e-06 6.674111730857393e-06 0.0003781284738878512 0.0008386319453677535 0.0006002780449762587 0.0344294111350045 9.474632128291639e-06 6.674111730714181e-06 0.00037812847388786025 0.0008386319453677256 0.0006002780449762853 0.034429411135004445 9.47463212839187e-06 6.6741117308107945e-06 0.0003781284738877379
0.332 0.0008386268872682839 0.0006002779438210289 0.03442936497051259 9.510085450387093e-06 6.696730462756793e-06 0.00037914920645450834 0.0008386268872682957 0.0006002779438209166 0.034429364970512646 9.51008545029927e-06 6.696730462618061e-06 0.00037914920645451794 0.0008386268872682916 0.0006002779438209623 0.03442936497051257 9.51008545036144e-06 6.696730462680825e-06 0.0003791492064544106
0.342 0.0008386242954950141 0.0006002774135650089 0.03442932715962584 9.549279560121344e-06 6.721567047828163e-06 0.00038017118768957016 0.0008386242954950146 0.000600277413564893 0.034429327159625926 9.549279560053566e-06 6.721567047717969e-06 0.000380171187689573 0.0008386242954950461 0.0006002774135649347 0.03442932715962584 9.549279560053646e-06 6.721567047737653e-06 0.00038017118768947047
0.352 0.0008386226686860803 0.0006002761203730543 0.03442929655693373 9.589661514111078e-06 6.748832752712149e-06 0.00038120369283136367 0.0008386226686860822 0.0006002761203729381 0.034429296556933844 9.589661514076951e-06 6.748832752651561e-06 0.00038120369283137164 0.0008386226686861211 0.0006002761203729906 0.03442929655693375 9.58966151402858e-06 6.74883275261692e-06 0.00038120369283127986
0.362 0.0008386200126574129 0.000600274037351263 0.03442926924602693 9.626685878852908e-06 6.7762656310248166e-06 0.0003822483715387355 0.0008386200126574287 0.0006002740373511342 0.03442926924602703 9.626685878846203e-06 6.776265630997485e-06 0.0003822483715387265 0.0008386200126574505 0.0006002740373512115 0.0344292692460269 9.626685878773218e-06 6.77626563093825e-06 0.0003822483715386334
0.372 0.0008386152167447897 0.000600271540982096 0.03442924089711741 9.657370714575505e-06 6.80035047299904e-06 0.00038329837602263844 0.0008386152167448266 0.0006002715409819533 0.034429240897117505 9.657370714601751e-06 6.800350472995692e-06 0.000383298376022619 0.0008386152167448349 0.0006002715409820163 0.03442924089711737 9.657370714565212e-06 6.800350472962073e-06 0.0003832983760225452
0.382 0.0008386086366739003 0.0006002691430333453 0.03442920915575457 9.682811500231006e-06 6.818796203226635e-06 0.00038434149216030666 0.0008386086366739379 0.0006002691430332087 0.034429209155754655 9.68281150024869e-06 6.818796203230347e-06 0.00038434149216029474 0.000838608636673897 0.0006002691430332425 0.03442920915575454 9.682811500248231e-06 6.818796203217814e-06 0.0003843414921602051
0.392 0.0008386018092632247 0.0006002671997537586 0.0344291743769309 9.706360942364606e-06 6.83268605258673e-06 0.00038536254679344916 0.0008386018092632506 0.0006002671997536117 0.034429174376930986 9.706360942373801e-06 6.832686052600359e-06 0.00038536254679342693 0.00083860180926317 0.0006002671997536273 0.03442917437693088 9.706360942410976e-06 6.832686052607115e-06 0.0003853625467933408
0.402 0.0008385965047500208 0.00060026582862857 0.03442913843662839 9.730784728866376e-06 6.845651067130878e-06 0.0003863511446238656 0.0008385965047500571 0.0006002658286284046 0.034429138436628495 9.73078472893181e-06 6.84565106717946e-06 0.0003863511446238302 0.0008385965047499641 0.0006002658286284174 0.0344291384366284 9.730784728940623e-06 6.845651067183224e-06 0.0003863511446237452
0.412 0.0008385935915580406 0.0006002649230485882 0.03442910263385693 9.756968777228866e-06 6.86095056721199e-06 0.0003873123516366546 0.0008385935915580637 0.000600264923048388 0.034429102633857026 9.756968777273967e-06 6.8609505672505955e-06 0.00038731235163663437 0.0008385935915579756 0.0006002649230484058 0.03442910263385695 9.75696877729687e-06 6.860950567292784e-06 0.0003873123516365387
0.422 0.0008385923689221228 0.0006002641899230105 0.0344290662233348 9.784363414136937e-06 6.880274489974404e-06 0.0003882660314128572 0.0008385923689220916 0.0006002641899227762 0.03442906622333492 9.784363414070409e-06 6.880274489915273e-06 0.00038826603141286337 0.0008385923689220563 0.0006002641899228182 0.034429066223334845 9.784363414197733e-06 6.880274490062561e-06 0.0003882660314127427
0.432 0.0008385908471870017 0.0006002633033227225 0.03442902637483938 9.812290209606924e-06 6.903169770690547e-06 0.0003892323568284169 0.0008385908471869123 0.0006002633033224573 0.0344290263748395 9.812290209505951e-06 6.903169770630599e-06 0.0003892323568284281 0.0008385908471869109 0.000600263303322516 0.03442902637483941 9.8122902096454e-06 6.903169770782798e-06 0.00038923235682830436
0.442 0.0008385868429914253 0.000600262116734779 0.03442897970345833 9.84017223841885e-06 6.927645788746617e-06 0.00039021582087794354 0.0008385868429912916 0.0006002621167344833 0.034428979703458464 9.840172237443382e-06 6.927645788067804e-06 0.0003902158208780554 0.0008385868429913439 0.0006002621167345742 0.03442897970345835 9.840172238333604e-06 6.927645788778786e-06 0.00039021582087785236
0.452 0.0008385793465901644 0.0006002608276277772 0.03442892465044378 9.867550759791972e-06 6.952370524358798e-06 0.0003912047496964151 0.0008385793465898289 0.0006002608276273253 0.03442892465044393 9.8675507435356e-06 6.952370512611357e-06 0.000391204749698682 0.0008385793465900907 0.0006002608276275473 0.03442892465044379 9.86755075778084e-06 6.952370522991239e-06 0.0003912047496966102
0.462 0.0008385692462309877 0.000600259839092788 0.03442886318718745 9.894639487986062e-06 6.977300081973636e-06 0.00039218502167761166 0.0008385692462300631 0.0006002598390919062 0.03442886318718767 9.894639421376535e-06 6.977300033793386e-06 0.0003921850216869952 0.000838569246230828 0.0006002598390924945 0.03442886318718745 9.894639478851334e-06 6.977300075440341e-06 0.0003921850216788183
0.472 0.0008385588686702074 0.0006002594022163181 0.03442880059478203 9.922444659136967e-06 7.002611439165565e-06 0.00039315223316778 0.0008385588686690038 0.0006002594022152098 0.034428800594782275 9.9224445678159e-06 7.002611373148543e-06 0.00039315223318056494 0.000838558868670032 0.0006002594022159826 0.034428800594782046 9.9224446452888e-06 7.0026114292266045e-06 0.00039315223316964025
0.482 0.0008385507134111466 0.0006002593677829786 0.03442874323250324 9.952528475263307e-06 7.027788076136751e-06 0.0003941128229237927 0.000838550713410927 0.0006002593677825551 0.03442874323250335 9.952528465689416e-06 7.0277880692459755e-06 0.0003941128229247732 0.0008385507134111829 0.000600259367782769 0.03442874323250323 9.952528477267665e-06 7.027788077668352e-06 0.00039411282292339356
0.492 0.0008385459443810633 0.0006002592450551693 0.034428695484924145 9.98665050943274e-06 7.054035748756706e-06 0.0003950768238828323 0.0008385459443801182 0.000600259245054245 0.03442869548492437 9.986650439990441e-06 7.054035698644256e-06 0.0003950768238925637 0.0008385459443810698 0.000600259245054949 0.03442869548492417 9.986650513172137e-06 7.054035751539884e-06 0.00039507682388226174
0.502 0.0008385436726391044 0.0006002584486737707 0.03442865770847953 1.0024366229171454e-05 7.083064288472192e-06 0.0003960519576122544 0.0008385436726386689 0.0006002584486732205 0.03442865770847971 1.0024366201869787e-05 7.08306426882572e-06 0.00039605195761735024 0.0008385436726390102 0.0006002584486735054 0.034428657708479575 1.0024366230350693e-05 7.08306428941944e-06 0.00039605195761231715
0.512 0.0008385415998479572 0.0006002566243450831 0.03442862648316965 1.0062235385662775e-05 7.1146220536716165e-06 0.000397042266493336 0.0008385415998515848 0.0006002566243474668 0.03442862648316932 1.0062235698259703e-05 7.114622279315781e-06 0.00039704226645395386 0.0008385415998482688 0.0006002566243451254 0.03442862648316967 1.0062235424297293e-05 7.114622081675745e-06 0.0003970422664886509
0.522 0.0008385376193951455 0.0006002539055690735 0.03442859678835471 1.0095953980058432e-05 7.1454600431980605e-06 0.00039804560078010977 0.0008385376193981135 0.0006002539055709875 0.034428596788354554 1.0095954236930637e-05 7.145460228474028e-06 0.0003980456007550491 0.000838537619395293 0.0006002539055690069 0.03442859678835474 1.0095954008047215e-05 7.145460063505705e-06 0.0003980456007777734
0.532 0.0008385311172069841 0.0006002508528699384 0.03442856477337926 1.0124002275750687e-05 7.171404147500444e-06 0.00039905201512742687 0.0008385311172058081 0.0006002508528689073 0.034428564773379675 1.0124002186938181e-05 7.171404083624762e-06 0.00039905201515298287 0.0008385311172064097 0.0006002508528693545 0.034428564773379376 1.0124002241511442e-05 7.171404122968644e-06 0.0003990520151338592
0.542 0.0008385231757125887 0.0006002480867890316 0.03442852937582317 1.0148372975310306e-05 7.190518586800562e-06 0.00040004703539470816 0.0008385231757088378 0.0006002480867861492 0.034428529375823816 1.014837266924979e-05 7.19051836650073e-06 0.000400047035441544 0.0008385231757116977 0.0006002480867882002 0.034428529375823295 1.0148372907164788e-05 7.190518537868118e-06 0.00040004703540388637
0.552 0.0008385159296682284 0.0006002460079710485 0.034428491957763575 1.0172067227062774e-05 7.205218727707496e-06 0.00040101714170038573 0.0008385159296639356 0.0006002460079677737 0.034428491957764186 1.0172066871827186e-05 7.2052184719449456e-06 0.0004010171417429796 0.0008385159296674686 0.0006002460079703112 0.034428491957763686 1.0172067161827208e-05 7.205218680872794e-06 0.0004010171417064855
0.562 0.0008385112878776987 0.0006002447226344383 0.03442845445938487 1.0196847499973619e-05 7.219936861198423e-06 0.00040195756654607686 0.0008385112878700097 0.0006002447226287461 0.03442845445938585 1.0196846864677499e-05 7.219936403535662e-06 0.0004019575666185381 0.0008385112878764856 0.0006002447226333782 0.034428454459385034 1.0196847392420846e-05 7.219936783853846e-06 0.00040195756655596386
0.572 0.000838509682766815 0.0006002440127115943 0.034428417461666874 1.0222563648438019e-05 7.2379361966243185e-06 0.0004028755558450435 0.0008385096827561357 0.0006002440127037569 0.034428417461668054 1.0222562771689301e-05 7.237935564943992e-06 0.0004028755559350495 0.0008385096827646925 0.0006002440127098872 0.034428417461667124 1.0222563467499137e-05 7.237936066382261e-06 0.0004028755558617952
0.582 0.0008385095957212927 0.0006002434149535462 0.03442837932238258 1.0247921477202626e-05 7.260402152728202e-06 0.00040378541018398724 0.0008385095957164384 0.0006002434149498763 0.03442837932238295 1.0247921085348285e-05 7.260401870622041e-06 0.0004037854102024546 0.0008385095957196523 0.0006002434149521969 0.034428379322382754 1.0247921340428069e-05 7.260402054371648e-06 0.0004037854101918715
0.592 0.0008385082928352879 0.0006002424971582773 0.034428336712228357 1.0271941261272496e-05 7.286313193472943e-06 0.0004046991419392219 0.0008385082928364122 0.0006002424971588905 0.034428336712228 1.0271941367962369e-05 7.28631327027518e-06 0.0004046991418971129 0.00083850829283487 0.0006002424971578311 0.03442833671222837 1.0271941229792281e-05 7.286313170962167e-06 0.0004046991419318549
0.602 0.0008385033667482111 0.0006002411785550182 0.03442828629122245 1.0294300924891048e-05 7.313586307286477e-06 0.00040561873126427895 0.0008385033667537428 0.0006002411785587589 0.034428286291221466 1.0294301406729561e-05 7.313586653401066e-06 0.00040561873116753006 0.0008385033667488013 0.0006002411785552816 0.03442828629122231 1.029430097864174e-05 7.3135863460292616e-06 0.00040561873124250844
0.612 0.0008384942212142715 0.0006002398619548056 0.034428226801602305 1.0315544148732243e-05 7.340949605067343e-06 0.00040653694122779247 0.0008384942212205379 0.0006002398619590767 0.03442822680160102 1.031554471886398e-05 7.3409500138934965e-06 0.000406536941106497 0.0008384942212151794 0.0006002398619553082 0.03442822680160207 1.0315544235917402e-05 7.340949667703054e-06 0.00040653694119569667
0.622 0.0008384824837475455 0.0006002391236455423 0.03442816035856216 1.0337325767586725e-05 7.368120187307017e-06 0.0004074454145535786 0.0008384824837554577 0.0006002391236510194 0.03442816035856043 1.0337326511887453e-05 7.368120720124231e-06 0.00040744541439514254 0.0008384824837489672 0.0006002391236464426 0.03442816035856175 1.0337325905346993e-05 7.368120286054496e-06 0.0004074454145082849
0.632 0.000838471046006792 0.0006002391967530779 0.034428092093178264 1.03618946220467e-05 7.3952972364399e-06 0.0004083427177367489 0.0008384710460177091 0.0006002391967606836 0.03442809209317595 1.0361895656887333e-05 7.395297976231178e-06 0.00040834271752855227 0.0008384710460091545 0.0006002391967546369 0.03442809209317765 1.0361894848449891e-05 7.395297398407212e-06 0.0004083427176740547
0.642 0.0008384625197019621 0.0006002397181201308 0.03442802813139174 1.0391025621700951e-05 7.422686339826841e-06 0.00040923594325602546 0.0008384625197148987 0.0006002397181291697 0.03442802813138895 1.039102687714665e-05 7.422687236508081e-06 0.0004092359430062835 0.0008384625197050795 0.0006002397181222109 0.03442802813139091 1.039102592439864e-05 7.422686556112701e-06 0.0004092359431769926
0.652 0.0008384577432008557 0.0006002398992671274 0.034427972855841135 1.0425755070602928e-05 7.452354593764244e-06 0.00041013558487280134 0.0008384577432154945 0.0006002398992773691 0.03442797285583785 1.0425756524628972e-05 7.4523556315707635e-06 0.00041013558458078157 0.0008384577432045021 0.0006002398992696106 0.034427972855840115 1.0425755438723711e-05 7.452354856599653e-06 0.00041013558477713286
0.662 0.0008384552872655639 0.0006002389417480901 0.034427926927536046 1.046473492296374e-05 7.4863176032116416e-06 0.0004110497837939518 0.0008384552872819102 0.0006002389417595552 0.034427926927532215 1.0464736578620412e-05 7.486318783952603e-06 0.00041104978345608405 0.0008384552872697512 0.0006002389417509665 0.0344279269275348 1.0464735358859624e-05 7.486317914137938e-06 0.0004110497836799808
0.672 0.0008384523630489966 0.0006002364810540433 0.034427887323990866 1.0503484012524532e-05 7.5233332727297765e-06 0.000411980990073101 0.000838452363067007 0.0006002364810666834 0.03442788732398643 1.0503485866895463e-05 7.523334593561003e-06 0.0004119809896865088 0.0008384523630536805 0.0006002364810572735 0.034427887323989374 1.0503484515832438e-05 7.523333631302762e-06 0.0004119809899393986
0.682 0.0008384466818255988 0.0006002328746058847 0.03442784928817831 1.0536600766369029e-05 7.558545144058532e-06 0.0004129233442685585 0.000838446681845386 0.0006002328746197779 0.03442784928817324 1.0536602826975677e-05 7.5585466095138895e-06 0.00041292334382702733 0.000838446681830786 0.0006002328746094614 0.034427849288176555 1.0536601338388696e-05 7.5585455509472674e-06 0.0004129233441125631
0.692 0.0008384379025989794 0.0006002290417547691 0.03442780912991096 1.0561797467369968e-05 7.586584400120392e-06 0.000413863036701931 0.0008384379026206821 0.0006002290417700234 0.03442780912990514 1.0561799744067399e-05 7.586586017134201e-06 0.0004138630361977828 0.0008384379026047241 0.0006002290417587429 0.034427809129908886 1.0561798115444649e-05 7.586584860482893e-06 0.0004138630365197191
0.702 0.0008384276906143464 0.000600225837104261 0.034427766169829954 1.0581369385618858e-05 7.605296956010731e-06 0.00041478424918637815 0.0008384276906381541 0.0006002258371210044 0.03442776616982325 1.0581371888259248e-05 7.605298732413006e-06 0.00041478424861157286 0.0008384276906207188 0.0006002258371086744 0.03442776616982751 1.058137011606335e-05 7.6052974745548885e-06 0.0004147842489739756
0.712 0.0008384188143290875 0.0006002236333544222 0.03442772253132013 1.0599769549183522e-05 7.618185894565337e-06 0.00041567430108796494 0.0008384188143551932 0.0006002236333727947 0.03442772253131246 1.0599772284590724e-05 7.6181878362167995e-06 0.00041567430043385845 0.0008384188143361088 0.0006002236333592934 0.03442772253131729 1.0599770365748602e-05 7.618186474235981e-06 0.00041567430084125647
0.722 0.0008384136251161235 0.0006002222737930598 0.034427681127421395 1.0620469419689338e-05 7.631479232667652e-06 0.0004165289408213067 0.0008384136251448254 0.0006002222738132743 0.03442768112741261 1.0620472400912813e-05 7.63148134928429e-06 0.0004165289400769463 0.0008384136251238989 0.0006002222737984681 0.034427681127418085 1.0620470328464692e-05 7.631479877936725e-06 0.0004165289405350706
0.732 0.0008384126277050894 0.0006002212454809469 0.03442764317683393 1.0644085050229775e-05 7.649367325184195e-06 0.00041735647583938566 0.0008384126277371347 0.0006002212455035395 0.034427643176823765 1.0644088330844151e-05 7.649369654042545e-06 0.00041735647498659115 0.0008384126277137572 0.0006002212454870135 0.03442764317683003 1.0644086064560494e-05 7.64936804528571e-06 0.00041735647550668304
0.742 0.0008384139156647247 0.0006002199172201432 0.034427606824900425 1.0668926168728716e-05 7.672739750507263e-06 0.0004181756514816301 0.0008384139157010602 0.0006002199172457983 0.03442760682488863 1.0668929819218748e-05 7.672742340032043e-06 0.0004181756504990085 0.0008384139156745568 0.0006002199172270388 0.03442760682489582 1.0668927307113987e-05 7.672740558078328e-06 0.0004181756510943269
0.752 0.0008384139692542296 0.0006002178839818559 0.03442756739528011 1.0692850610574478e-05 7.699961053225242e-06 0.00041900590614712377 0.0008384139692952838 0.0006002178840108717 0.034427567395266534 1.069285466301389e-05 7.699963924308035e-06 0.000419005905018565 0.0008384139692654063 0.0006002178839897239 0.034427567395274736 1.069285188872912e-05 7.6999619587827e-06 0.00041900590569713477
0.762 0.0008384094529227948 0.0006002152669377704 0.034427519221897455 1.0714159444321852e-05 7.72817611934342e-06 0.0004198531423977194 0.0008384094529685021 0.0006002152669701222 0.034427519221881905 1.0714163897506214e-05 7.728179269073676e-06 0.00041985314111125585 0.000838409452935385 0.0006002152669466808 0.0344275192218912 1.0714160870615034e-05 7.728177128159789e-06 0.00041985314187753395
0.772 0.0008383990431187115 0.0006002127614747241 0.03442745845609229 1.0732173522438363e-05 7.755470397322127e-06 0.00042070501950020544 0.000838399043169181 0.0006002127615104742 0.03442745845607459 1.0732178383965946e-05 7.755473829370769e-06 0.0004207050180410204 0.0008383990431328141 0.0006002127614847207 0.03442745845608503 1.0732175102984626e-05 7.755471513149669e-06 0.0004207050189018106
0.782 0.0008383842391012493 0.000600211253182429 0.03442738542651131 1.074821726458981e-05 7.781718275677367e-06 0.0004215424198965888 0.0008383842391569969 0.0006002112532219399 0.03442738542649122 1.0748222571382397e-05 7.781722015117506e-06 0.00042154241824378017 0.000838384239117092 0.0006002112531936499 0.034427385426502956 1.0748219013653724e-05 7.781719508177888e-06 0.0004215424192098513
0.792 0.0008383685632743765 0.000600211187072633 0.03442730509509982 1.0765669854465515e-05 7.808209107405725e-06 0.0004223569015568139 0.000838368563336216 0.0006002111871164964 0.034427305095076986 1.0765675669796091e-05 7.80821319717626e-06 0.0004223568996835496 0.0008383685632922575 0.0006002111870853084 0.03442730509509018 1.0765671799233055e-05 7.80821047527903e-06 0.0004223569007686537
0.802 0.0008383557978132988 0.0006002122126183135 0.03442722515546454 1.0788368488869476e-05 7.836408021689697e-06 0.000423158928448821 0.0008383557978821247 0.0006002122126671304 0.03442722515543857 1.0788374879968255e-05 7.836412507573787e-06 0.0004231589263258063 0.0008383557978336466 0.000600212212632746 0.034427225155453434 1.0788370659390468e-05 7.836409545750632e-06 0.0004231589275447218
0.812 0.0008383480176612392 0.0006002133036045061 0.03442715250729102 1.0819107500618929e-05 7.868078579006046e-06 0.000423968839999212 0.0008383480177377694 0.0006002133036588599 0.03442715250726172 1.0819114525845499e-05 7.86808350540659e-06 0.0004239688376001896 0.0008383480176843303 0.0006002133036209135 0.034427152507278284 1.0819109918465517e-05 7.868080274689404e-06 0.0004239688389657659
0.822 0.0008383444138614262 0.0006002132696961469 0.03442709001738042 1.0858091878816092e-05 7.905376168479051e-06 0.00042480281619688005 0.0008383444139473686 0.0006002132697576074 0.03442709001734837 1.085809959386986e-05 7.905381599149757e-06 0.0004248028134963166 0.000838344413887629 0.0006002132697148232 0.034427090017366026 1.0858094561858034e-05 7.905378051284998e-06 0.00042480281502086216
0.832 0.0008383417210889386 0.0006002113307377022 0.034427035421104694 1.0900815541006945e-05 7.947376341341613e-06 0.0004256651881205886 0.0008383417211908196 0.000600211330811614 0.034427035421073754 1.0900823974072386e-05 7.94738234848428e-06 0.00042566518507997634 0.0008383417211193769 0.0006002113307595496 0.03442703542108904 1.0900818511604814e-05 7.947378434783517e-06 0.00042566518678537236
0.842 0.0008383362185475016 0.0006002075626969559 0.03442698313732071 1.0939143466112023e-05 7.989164672744305e-06 0.00042655024122196134 0.0008383362186911057 0.000600207562801671 0.034426983137303024 1.0939152578982426e-05 7.989171229118974e-06 0.0004265502377843757 0.000838336218586084 0.0006002075627248508 0.03442698313730548 1.0939146742004827e-05 7.989166993698257e-06 0.00042655023970647075
0.852 0.0008383260784213403 0.0006002029145027028 0.03442692786609196 1.096688383625828e-05 8.024150113395853e-06 0.0004274442894450054 0.0008383260786921292 0.0006002029146968633 0.034426927866110756 1.0966893478330294e-05 8.024156938738357e-06 0.0004274442855518502 0.0008383260784809914 0.0006002029145456261 0.034426927866081015 1.096688741023504e-05 8.02415263874784e-06 0.00042744428772668267
0.862 0.0008383123828469044 0.0006001985868604676 0.03442686798147669 1.0984344622366555e-05 8.047774536427072e-06 0.00042832894959188604 0.0008383123834637083 0.0006001985872973003 0.03442686798155689 1.0984354374437322e-05 8.047781108977733e-06 0.0004283289451973493 0.0008383123829625041 0.0006001985869428032 0.034426867981475616 1.0984348434339782e-05 8.047777187575734e-06 0.00042832894764836306
0.872 0.000838298462535801 0.0006001952758466575 0.03442680656330697 1.0997632280282205e-05 8.06038670418069e-06 0.00042918432401008736 0.0008382984639253642 0.0006001952768321959 0.03442680656343629 1.0997641411564532e-05 8.060392593473787e-06 0.00042918431909219455 0.0008382984627819139 0.0006001952760215156 0.03442680656331809 1.0997636200975472e-05 8.060389380933922e-06 0.00042918432182007454
0.882 0.0008382884179802358 0.0006001930456960425 0.03442674938671427 1.1013773036114187e-05 8.068508466754457e-06 0.00042999218494194335 0.000838288420719266 0.0006001930476457189 0.03442674938676758 1.101378118061996e-05 8.068513648112372e-06 0.0004299921795567737 0.0008382884184763838 0.0006001930460491143 0.03442674938672449 1.1013776934546112e-05 8.068511096415213e-06 0.00042999218249374063
0.892 0.0008382850865151644 0.0006001914995971778 0.034426701301368955 1.103642693768144e-05 8.079819490624274e-06 0.0004307452367460136 0.0008382850909014398 0.0006001915027219182 0.03442670130105742 1.1036435718439023e-05 8.07982479831939e-06 0.00043074523101169817 0.0008382850873790337 0.000600191500212354 0.03442670130133587 1.1036430912146942e-05 8.07982210666255e-06 0.00043074523404172514
0.902 0.0008382882915890156 0.0006001900044879828 0.034426663126477894 1.1064120125663483e-05 8.09764208188297e-06 0.0004314562861127126 0.0008382882967288049 0.0006001900081492876 0.03442666312545917 1.1064134646800218e-05 8.097650660471007e-06 0.00043145627995215405 0.000838288292799563 0.0006001900053501528 0.03442666312633382 1.1064124834548107e-05 8.097645067455034e-06 0.0004314562831375953
0.912 0.0008382943317644077 0.0006001878842189052 0.03442663056247914 1.109228538493609e-05 8.121013134759267e-06 0.0004321557016245058 0.0008382943345777923 0.0006001878862274014 0.034426630560660476 1.1092313457483855e-05 8.121031009428617e-06 0.00043215569461719063 0.000838294332957252 0.00060018788506909 0.03442663056216866 1.1092292175804792e-05 8.121017457425524e-06 0.0004321556983113652
0.922 0.000838297409659714 0.0006001847848912656 0.034426595303701894 1.1116357362228005e-05 8.147181765399805e-06 0.00043287374034976854 0.000838297404696152 0.0006001847813516863 0.03442659530146592 1.111640577644622e-05 8.147214313851779e-06 0.000432873732287648 0.0008382974099694797 0.0006001847851117759 0.0344265953032292 1.1116367922455946e-05 8.147188686514643e-06 0.0004328737366303275
0.932 0.0008382924664182379 0.0006001810441991851 0.034426548124246406 1.1133238888621106e-05 8.173329592955087e-06 0.0004336200710930508 0.0008382924470387478 0.0006001810303336836 0.034426548122251134 1.113330940511047e-05 8.173377053479825e-06 0.0004336200629028406 0.0008382924644982592 0.0006001810428239177 0.034426548123680345 1.1133254596612327e-05 8.173339985067964e-06 0.00043362006703746413
0.942 0.0008382778776221114 0.0006001777212824527 0.034426482925479965 1.1142391599747537e-05 8.19811483842393e-06 0.00043438102930948975 0.0008382778379091403 0.0006001776928318153 0.034426482924140286 1.1142480554478774e-05 8.19817336657865e-06 0.0004343810231953772 0.0008382778718464836 0.000600177717143889 0.03442648292490058 1.1142413128641956e-05 8.198128963946347e-06 0.00043438102521727696
0.952 0.0008382564780080869 0.0006001760799139492 0.03442639981924905 1.1147121277134123e-05 8.222126043852224e-06 0.00043513704656586867 0.000838256413983094 0.000600176034050545 0.034426399818479385 1.1147223300611932e-05 8.222192682489056e-06 0.0004351370451078016 0.0008382564667074667 0.0006001760718177385 0.03442639981869342 1.1147148757397878e-05 8.22214397688249e-06 0.0004351370429194948
0.962 0.0008382341590455035 0.000600176761195849 0.034426305396997134 1.1153595644738182e-05 8.247057281741146e-06 0.0004358810166059458 0.0008382340685213841 0.000600176696389959 0.03442630539653272 1.115370731447889e-05 8.247131403038874e-06 0.000435881021927829 0.0008382341406302383 0.0006001767480084431 0.03442630539646747 1.1153629073042347e-05 8.247079202984494e-06 0.0004358810139715626
0.972 0.0008382168603503722 0.0006001793052994502 0.03442620982283573 1.1168042646067694e-05 8.274760948241737e-06 0.0004366214561440145 0.000838216742284961 0.0006001792208015458 0.0344262098227433 1.1168161897274943e-05 8.274840968690653e-06 0.00043662147004516267 0.0008382168333419718 0.000600179285964104 0.034426209822357355 1.1168081960855841e-05 8.27478687259364e-06 0.00043662145514951497
0.982 0.0008382077483005663 0.0006001823416377184 0.03442612242428322 1.1194104023698458e-05 8.306631217421802e-06 0.00043737138721468613 0.0008382076030555082 0.0006001822376694325 0.03442612242509405 1.1194226143695944e-05 8.306712062090694e-06 0.0004373714117896612 0.0008382077114300286 0.0006001823152425435 0.034426122423946166 1.1194148675836369e-05 8.306660584138613e-06 0.0004373713886064594
0.992 0.0008382056528243453 0.0006001841915642383 0.03442604797169008 1.1231596460979306e-05 8.344157718461387e-06 0.00043813677584468623 0.000838205483744995 0.0006001840704995877 0.0344260479740652 1.1231710997325659e-05 8.344231514934334e-06 0.00043813681367599853 0.000838205605317049 0.0006001841575508259 0.03442604797163433 1.12316448609193e-05 8.344189274883019e-06 0.0004381367805268782
1.002 0.0008382058711783686 0.0006001836413188109 0.0344259855101318 1.1275272290647545e-05 8.386893611151072e-06 0.00043891582465385015 0.0008382056865350781 0.0006001835090853093 0.034425985514312626 1.127536399575855e-05 8.38695087592448e-06 0.000438915878514781 0.0008382058131830899 0.0006001835997922495 0.03442598551048098 1.1275321612834446e-05 8.386925438887768e-06 0.00043891583367167315
1.012 0.0008382029870554668 0.0006001804945774144 0.03442593034403486 1.1315910916145622e-05 8.430611966449572e-06 0.00043970514973073875 0.0008382028006304832 0.0006001803610410287 0.034425930349257165 1.131596535541292e-05 8.430642924860066e-06 0.0004397052222474781 0.0008382029200082746 0.0006001804465642723 0.03442593034479126 1.1315957576812344e-05 8.430641587105958e-06 0.0004397051642309619
1.022 0.0008381940374268385 0.0006001755997465247 0.03442587780839038 1.1345351648214483e-05 8.468359392599364e-06 0.00044050236863827513 0.0008381938659236682 0.0006001754768514438 0.03442587781250248 1.134536511019718e-05 8.468359807431571e-06 0.000440502461771568 0.0008381939640213011 0.0006001755471719098 0.034425877809321735 1.1345392689442306e-05 8.468384526355453e-06 0.00044050238978652793
1.032 0.0008381801124526096 0.0006001703530930094 0.034425826429090825 1.1361310461507336e-05 8.493844789381237e-06 0.000441301954784743 0.0008381799687086517 0.0006001702500603514 0.034425826428984285 1.1361301556003826e-05 8.493827048679067e-06 0.0004413020687350266 0.0008381800358830456 0.0006001702982454597 0.03442582642970164 1.1361345781245667e-05 8.493865181931824e-06 0.0004413019835705043
1.042 0.0008381654735825345 0.0006001657841543349 0.03442577902247879 1.1368192467437126e-05 8.504711776792252e-06 0.0004420932321887239 0.0008381653571648255 0.00060016570077757 0.03442577901578454 1.136820625761281e-05 8.504710366627043e-06 0.0004420933645595355 0.0008381653960109376 0.0006001657285948737 0.03442577902217955 1.1368226755951054e-05 8.504730979528894e-06 0.0004420932691980806
1.052 0.0008381552226757368 0.0006001620818839781 0.034425740852073644 1.1373147249147167e-05 8.504381094701639e-06 0.0004428610293315027 0.0008381551130951779 0.000600162003565352 0.034425740839323295 1.1373241413593757e-05 8.504439070589911e-06 0.00044286117633351426 0.0008381551434665704 0.0006001620251732455 0.034425740850524536 1.137318971276974e-05 8.504406005739843e-06 0.00044286107475041524
1.062 0.0008381529004935725 0.000600159029369249 0.03442571546207351 1.1382263085510963e-05 8.502391125488957e-06 0.00044358769724605463 0.0008381527592406132 0.0006001589284591945 0.034425715447356155 1.1382478862095566e-05 8.502534437345037e-06 0.0004435878573451982 0.0008381528152375889 0.000600158968350149 0.03442571545946582 1.1382324213558204e-05 8.502428964896345e-06 0.0004435877512691819
1.072 0.0008381589194902421 0.0006001565134417448 0.03442570130976932 1.1397859530098232e-05 8.50838926785134e-06 0.00044426559669985907 0.0008381587024358824 0.0006001563581966924 0.034425701298748175 1.1398196482310338e-05 8.508612555223996e-06 0.0004442657743902615 0.0008381588206094485 0.0006001564426728358 0.03442570130678531 1.1397946525209752e-05 8.508444429096581e-06 0.0004442656601837547
1.082 0.0008381697023144421 0.0006001544496912208 0.03442569082356685 1.1416390996589701e-05 8.522824071282425e-06 0.00044490358260122065 0.0008381693765859067 0.0006001542165161947 0.03442569082017148 1.141680467390198e-05 8.523095722176231e-06 0.00044490378891472236 0.0008381695811122862 0.0006001543629324075 0.03442569082101946 1.1416504725064239e-05 8.522896770818154e-06 0.0004449036575158827
1.092 0.0008381785441682956 0.0006001525346611914 0.034425673051621905 1.1432789855033788e-05 8.539060608347553e-06 0.00044552754525426267 0.0008381780999928972 0.0006001522165875062 0.03442567305597257 1.1433214334754257e-05 8.539336604952388e-06 0.00044552779406369585 0.0008381783932844013 0.0006001524266381628 0.03442567305004215 1.1432925131059923e-05 8.53914719114454e-06 0.00044552763458357783
1.102 0.0008381788191615918 0.0006001507194323884 0.034425636774273766 1.144376218346568e-05 8.552937570558981e-06 0.00044616552981630725 0.0008381782705058675 0.0006001503264979664 0.0344256367831172 1.1444142059173565e-05 8.553179305862658e-06 0.00044616583311025504 0.000838178634213563 0.0006001505870075483 0.03442563677371293 1.1443910897951169e-05 8.553032237655653e-06 0.00044616563706276793
1.112 0.0008381678921119515 0.0006001497600896769 0.03442557445117016 1.1449884053385244e-05 8.567555261104985e-06 0.00044683221043517594 0.0008381672671116065 0.0006001493124937058 0.034425574460107286 1.1450196827416948e-05 8.56774711786511e-06 0.00044683257618201316 0.0008381676719045236 0.0006001496024127967 0.03442557445128838 1.1450039078805927e-05 8.567652867231855e-06 0.00044683233916441696
1.122 0.0008381486882202701 0.0006001507798346451 0.034425485926005014 1.1454484190176303e-05 8.587645484561046e-06 0.0004475250285085911 0.000838148015924101 0.0006001502984433978 0.03442548593188185 1.145474219403177e-05 8.587798137157964e-06 0.00044752546131277205 0.0008381484337595082 0.0006001505976373706 0.03442548592633653 1.1454641915549343e-05 8.587743594401468e-06 0.00044752518213969937
1.132 0.00083812802122338 0.0006001542578903035 0.03442537939248935 1.1461005187324431e-05 8.61430274613812e-06 0.0004482308639177563 0.0008381273218765878 0.0006001537572152305 0.03442537939454947 1.146123931245846e-05 8.614438914058447e-06 0.0004482313667441934 0.0008381277343223371 0.0006001540524791489 0.03442537939269644 1.1461165595545378e-05 8.61440148316238e-06 0.00044823104572127946
1.142 0.0008381130952662139 0.0006001594839003958 0.03442526890307223 1.1472102489223198e-05 8.645074470208623e-06 0.00044893806385653493 0.0008381123776831937 0.000600158970212927 0.034425268902430924 1.1472341620036853e-05 8.645213450757172e-06 0.0004489386397605252 0.0008381127775037254 0.0006001592564058308 0.03442526890303992 1.1472267451396863e-05 8.645175123085547e-06 0.0004489382770868238
1.152 0.0008381081183063789 0.0006001648705137531 0.034425169350517704 1.1488334870259037e-05 8.675210828442336e-06 0.0004496405322975487 0.0008381073829268551 0.0006001643441035972 0.034425169348748695 1.1488595214343607e-05 8.67536382948849e-06 0.0004496411853635483 0.0008381077706391685 0.0006001646216180409 0.03442516935028299 1.1488506457771606e-05 8.675314904986602e-06 0.0004496407803296073
1.162 0.0008381125309101399 0.0006001687394603021 0.03442509144965364 1.150830169311417e-05 8.699264480282946e-06 0.0004503398011691832 0.0008381117744839115 0.0006001681980098253 0.03442509144775566 1.1508588212367696e-05 8.699436282932552e-06 0.00045034053620072925 0.0008381121537557766 0.0006001684694617501 0.03442509144928666 1.1508481521082819e-05 8.69937339398781e-06 0.00045034008751300664
1.172 0.000838121776030159 0.0006001701253913209 0.034425039224072085 1.1529413377843174e-05 8.714284326267025e-06 0.00045104624745090057 0.0008381209948119448 0.000600169566216642 0.03442503922234744 1.1529725946861934e-05 8.71447497962686e-06 0.00045104706925700084 0.0008381213694785482 0.0006001698343531705 0.03442503922361449 1.1529602666288623e-05 8.7143991546373e-06 0.0004510465756945593
1.182 0.0008381300381398706 0.0006001691600890436 0.03442501048589169 1.1547685274261439e-05 8.72231387838103e-06 0.00045177198056922966 0.0008381292290279062 0.0006001685809403801 0.03442501048431256 1.154802315611847e-05 8.722521061270791e-06 0.00045177289387833883 0.0008381296020968916 0.0006001688479404547 0.034425010485358294 1.1547885059074962e-05 8.722435253080496e-06 0.0004517723543713463
1.192 0.0008381332883334798 0.0006001668223241977 0.03442499953576053 1.1559208710860168e-05 8.727555934246042e-06 0.00045252115887643187 0.0008381324489013669 0.000600166221444992 0.034424999534249455 1.1559572084435267e-05 8.72777825918322e-06 0.0004525221686900114 0.0008381328225847011 0.0006001664889091127 0.03442499953515631 1.1559420029838456e-05 8.727684316291392e-06 0.00045252158199832497
1.202 0.0008381308620239517 0.0006001642716700478 0.03442500033769622 1.1563079687792629e-05 8.732508298878742e-06 0.00045328602071222085 0.0008381299903018449 0.0006001636476583608 0.03442500033618488 1.1563469583272221e-05 8.732746503555296e-06 0.0004532871324743353 0.0008381303662630086 0.000600163916770195 0.034425000337021665 1.156330366749784e-05 8.73264428577868e-06 0.00045328649704163843
1.212 0.0008381249943427646 0.0006001622687918038 0.03442500831815881 1.1561740622493475e-05 8.736220635807908e-06 0.00045404923080391227 0.0008381240886066154 0.0006001616204284491 0.03442500831657469 1.1562158624978699e-05 8.73647630925831e-06 0.0004540504503458997 0.0008381244681833795 0.0006001618921331717 0.03442500831740862 1.1561978441700437e-05 8.736364977655499e-06 0.00045404976437812215
1.222 0.0008381190538421932 0.0006001610858238608 0.034425020265652334 1.1558822024854268e-05 8.737284523921814e-06 0.0004547916567179547 0.0008381181124131682 0.0006001604119109774 0.03442502026393645 1.155927026584823e-05 8.737559153065142e-06 0.00045479299020441096 0.0008381184968151659 0.0006001606870715869 0.034425020264817696 1.1559074912721828e-05 8.737438040898709e-06 0.0004547922517434972
1.232 0.0008381156288390035 0.0006001606615867464 0.034425033411527535 1.1558009850815263e-05 8.737050899635284e-06 0.0004554944994120579 0.0008381146499360404 0.0006001599608455423 0.03442503340966629 1.1558490837324805e-05 8.737345992665068e-06 0.0004554959534214086 0.0008381150403803997 0.0006001602403361113 0.0344250334106018 1.1558279086548192e-05 8.73721444417479e-06 0.00045549516030047785
1.242 0.0008381154881897321 0.0006001609170337478 0.03442504397580742 1.1562368856922283e-05 8.738724825030533e-06 0.0004561449820594427 0.0008381144699110093 0.0006001601880980785 0.03442504397382894 1.1562884870168221e-05 8.739041830849572e-06 0.00045614656374782923 0.0008381148676340762 0.0006001604728063681 0.0344250439747896 1.156265564540591e-05 8.738899193895241e-06 0.0004561457134846319
1.252 0.000838117558753723 0.000600161803239415 0.034425047296114814 1.1571416127663145e-05 8.743461448370833e-06 0.0004567488919310674 0.0008381164991742311 0.0006001610447272776 0.03442504729403621 1.15719691415029e-05 8.74380161639851e-06 0.0004567506090751155 0.0008381169053432007 0.0006001613354907813 0.034425047295005735 1.1571721624087594e-05 8.74364737759784e-06 0.0004567496988459951
1.262 0.0008381197143416343 0.0006001631835061116 0.034425038978875167 1.1583764099277388e-05 8.750520215352923e-06 0.000457329469824716 0.0008381186115759525 0.0006001623940669347 0.034425038976645665 1.1584356358868229e-05 8.750884996688996e-06 0.00045733133069983774 0.0008381190272407231 0.0006001626916370917 0.03442503897766846 1.1584089540867718e-05 8.750718486823249e-06 0.00045733035743138325
1.272 0.000838119925183801 0.0006001647750385768 0.03442501632472509 1.1598652694155972e-05 8.75847694736099e-06 0.00045791863469009093 0.0008381187772561878 0.0006001639532615984 0.03442501632223104 1.1599287295390384e-05 8.758868477888826e-06 0.00045792064793445794 0.0008381192034737698 0.0006001642583920015 0.03442501632340227 1.1598999461907347e-05 8.758688466483294e-06 0.000457919608418368
1.282 0.0008381172923453197 0.000600166266033651 0.03442497937682311 1.1614053457790541e-05 8.766472344436004e-06 0.00045853373401951955 0.0008381160968969308 0.0006001654102345605 0.03442497937396053 1.161473493992116e-05 8.766893661511791e-06 0.0004585359085616994 0.0008381165349891223 0.0006001657238686808 0.03442497937535782 1.1614423289151986e-05 8.766698240141062e-06 0.0004585347995162606
1.292 0.0008381125629028359 0.0006001675230722931 0.03442493124151364 1.1627452721726448e-05 8.774754840450202e-06 0.00045916595325138396 0.0008381113169404335 0.00060016663110883 0.034424931238258225 1.1628186721616079e-05 8.77520944228288e-06 0.00045916829848650123 0.0008381117686929234 0.0006001669545257823 0.0344249312398818 1.1627847743401137e-05 8.774996424977398e-06 0.000459167116435501
1.302 0.000838107737261857 0.0006001686042927157 0.03442487760072641 1.1637727838030997e-05 8.782895332141412e-06 0.00045979388169642513 0.0008381064371462151 0.0006001676735559748 0.03442487759712531 1.1638520116877625e-05 8.783386635785324e-06 0.00045979640772894235 0.000838106904781215 0.0006001680083501828 0.034424877598912086 1.163815044167006e-05 8.783154049416952e-06 0.0004597951488161909
1.312 0.0008381048853657534 0.0006001695560203883 0.034424825315248264 1.1645679956864952e-05 8.788543913539115e-06 0.00046040342862361877 0.0008381035270190957 0.0006001685835858686 0.03442482531133626 1.164653592501855e-05 8.789075263674552e-06 0.0004604061463178898 0.0008381040129797731 0.0006001689315098915 0.03442482531323937 1.1646132715344514e-05 8.78882139457141e-06 0.0004604048062609371
1.322 0.0008381049684499585 0.0006001702730281791 0.034424780366701595 1.165299045280048e-05 8.790099370070885e-06 0.00046099488597354 0.0008381035475373207 0.000600169255788862 0.034424780362423225 1.1653915369772495e-05 8.790674340723385e-06 0.00046099780692596137 0.0008381040543129015 0.0006001696186253659 0.03442478036448032 1.1653475982652706e-05 8.790397376188733e-06 0.00046099638107292276
1.332 0.000838107427056552 0.0006001705273287095 0.03442474620775162 1.16609246514085e-05 8.789070859508599e-06 0.000461578081871849 0.000838105938921627 0.0006001694619498908 0.034424746202962715 1.1661924758771679e-05 8.789693817603994e-06 0.00046158121831706356 0.0008381064691068467 0.000600169841554498 0.03442474620528811 1.1661445762059467e-05 8.789391291116657e-06 0.000461579701748785
1.342 0.0008381107308702935 0.0006001701199534782 0.03442472320043969 1.166957221897221e-05 8.788486888330592e-06 0.0004621612990915314 0.0008381091702220158 0.0006001690026448265 0.03442472319498652 1.1670655643417857e-05 8.789163176969263e-06 0.0004621646639759838 0.0008381097267933816 0.0006001694011480266 0.034424723197694296 1.1670132139614063e-05 8.788831818915063e-06 0.000462163051479407
1.352 0.0008381133765181875 0.000600169029641358 0.034424709214036744 1.1678605496421352e-05 8.78949819162323e-06 0.0004627458300382045 0.0008381117370928634 0.0006001678559124929 0.03442470920784462 1.167978214541418e-05 8.790233967311805e-06 0.00046274943725953764 0.0008381123236819623 0.0006001682759179754 0.03442470921096876 1.1679207953555212e-05 8.789869932376466e-06 0.000462747723177909
1.362 0.0008381146155731884 0.0006001674703136433 0.03442470089975522 1.168829859001876e-05 8.790735908062702e-06 0.00046332849134966944 0.0008381128900398387 0.0006001662349093535 0.03442470089286559 1.168957943105961e-05 8.79153807791792e-06 0.00046333235592893975 0.0008381135109656277 0.0006001666795143461 0.03442470089633271 1.1688947846427823e-05 8.791137169130188e-06 0.0004633305340400338
1.372 0.0008381145051120917 0.0006001658126302568 0.034424694811444986 1.1699431439566064e-05 8.791337462854799e-06 0.0004639056077872612 0.0008381126853312523 0.0006001645097189974 0.034424694803984454 1.1700827077772704e-05 8.792212988746374e-06 0.00046390974603041727 0.000838113345308407 0.0006001649823023044 0.03442469480765106 1.1700132026824889e-05 8.791771220692085e-06 0.00046390780944021614
1.382 0.0008381134738195461 0.0006001643917426187 0.03442468805041712 1.1712025616746335e-05 8.792242583551137e-06 0.000464475144461285 0.0008381115513692184 0.0006001630152914128 0.034424688042495544 1.1713545506541803e-05 8.793197649674163e-06 0.00046447957398999704 0.0008381122550019006 0.0006001635191521553 0.03442468804624604 1.1712782080659874e-05 8.792711802724782e-06 0.0004644775151209076
1.392 0.0008381118603823434 0.0006001633448245855 0.034424678621911474 1.1725987300686691e-05 8.794518699913827e-06 0.0004650373775435166 0.0008381098270474917 0.0006001618889477748 0.03442467861346215 1.1727640904567508e-05 8.795559249599804e-06 0.0004650421170344386 0.0008381105784066932 0.000600162427003958 0.034424678617347805 1.1726804375931311e-05 8.795026400136698e-06 0.000465039927795423
1.402 0.0008381097519035187 0.0006001626109110733 0.03442466563035822 1.1741222637819013e-05 8.79770716204868e-06 0.0004655992557034141 0.0008381075996514284 0.0006001610698568066 0.03442466562101417 1.1743021644944145e-05 8.79884065109924e-06 0.0004656043246174179 0.0008381084023507282 0.0006001616446956944 0.03442466562534678 1.1742105519182434e-05 8.798256671639642e-06 0.0004656019966034115
1.412 0.0008381071910159362 0.0006001620939850984 0.03442464931381489 1.1757048325440276e-05 8.800789383663103e-06 0.0004661729391774908 0.00083810491112351 0.0006001604615145463 0.034424649302963566 1.175900891492128e-05 8.802026565781328e-06 0.00046617835765915157 0.0008381057691428403 0.0006001610759791473 0.03442464930824367 1.1758002942330012e-05 8.801384554494457e-06 0.0004661758822827051
1.422 0.0008381044305550971 0.0006001617702533922 0.0344246307718113 1.1771798242026323e-05 8.803657972409174e-06 0.00046676453593473473 0.0008381020120960369 0.0006001600385512967 0.034424630758868195 1.1773942564695359e-05 8.805013494223582e-06 0.00046677032499458705 0.0008381029311038843 0.0006001606966929199 0.03442463076552726 1.1772831736640356e-05 8.804303372510504e-06 0.00046676769343410044
1.432 0.0008381019309100043 0.0006001616136679053 0.03442461155462135 1.1784255190193391e-05 8.806653477356625e-06 0.00046736563808207976 0.0008380993594190778 0.0006001597723726975 0.03442461153934567 1.1786611248377855e-05 8.808145248995272e-06 0.00046737182011061175 0.0008381003478263295 0.0006001604802168918 0.034424611547473845 1.1785376534083364e-05 8.807354711253084e-06 0.0004673690229725306
1.442 0.0008381000695099072 0.0006001614656504884 0.0344245932091765 1.1794847539038818e-05 8.809117802272545e-06 0.0004679620054293773 0.000838097326701747 0.0006001595016503404 0.03442459319175782 1.1797446507792914e-05 8.81076552452979e-06 0.0004679686050204371 0.0008380983956874187 0.0006001602672164024 0.034424593201057896 1.179606766190898e-05 8.809881736911183e-06 0.00046796563170751647
1.452 0.0008380988809386225 0.0006001610825378726 0.034424576880901524 1.1805191709407304e-05 8.810082535526686e-06 0.0004685490272658816 0.0008380959456721421 0.0006001589806750401 0.03442457686173216 1.1808062542898458e-05 8.811904979008961e-06 0.00046855607217363975 0.0008380971080894123 0.0006001598131799476 0.03442457687175789 1.1806522270190486e-05 8.810916675493567e-06 0.0004685529101820621
1.462 0.0008380981002292868 0.000600160352119133 0.03442456294419329 1.181658472888745e-05 8.810053114097197e-06 0.00046913224421178635 0.0008380949501015007 0.0006001580963434022 0.03442456292352967 1.1819752131201589e-05 8.812066880974173e-06 0.00046913976522547476 0.0008380962189241601 0.0006001590050795719 0.03442456293400249 1.1818037150797313e-05 8.810964926053082e-06 0.0004691364002705309
1.472 0.0008380974137072393 0.0006001594272576031 0.03442455072637064 1.1829177971734771e-05 8.810589483989725e-06 0.00046971575960782727 0.0008380940263691446 0.0006001570015635177 0.03442455070417729 1.1832667451645725e-05 8.812811513088158e-06 0.00046972378897362907 0.0008380954135511526 0.0006001579950884351 0.03442455071511232 1.1830764553426442e-05 8.81158695676908e-06 0.00046972020612127784
1.482 0.0008380965840281606 0.0006001586031617083 0.03442453849957201 1.1842574002092371e-05 8.812451668022361e-06 0.0004703002658948928 0.0008380929376975587 0.000600155991939476 0.03442453847563218 1.184641482335776e-05 8.814900340494237e-06 0.0004703088365718483 0.0008380944538647064 0.000600157077870089 0.03442453848721807 1.1844308337526613e-05 8.813543494007862e-06 0.000470305020823128
1.492 0.0008380953325409938 0.000600158058355573 0.0344245238451328 1.1856591530440342e-05 8.815506215521647e-06 0.0004708899739254367 0.0008380914059388445 0.0006001552463347527 0.034424523819190665 1.1860814077359836e-05 8.81819928308185e-06 0.00047089912035073534 0.000838093060633306 0.0006001564315314128 0.03442452383164781 1.1858487084499696e-05 8.816700787907181e-06 0.00047089505622943635
1.502 0.0008380932488210763 0.0006001577316750655 0.03442450447355286 1.1870930634214183e-05 8.819974847517071e-06 0.0004714894981339899 0.0008380890208994818 0.0006001547037390476 0.03442450444521494 1.1875567200203732e-05 8.822930304745992e-06 0.00047149925670068854 0.0008380908230063462 0.0006001559946013818 0.034424504458868695 1.1873000878913044e-05 8.821280240412023e-06 0.0004714949279783994
1.512 0.0008380900244453702 0.0006001574419473016 0.03442447948808824 1.1884753000398952e-05 8.825562362250337e-06 0.0004720960336279768 0.0008380854734549095 0.0006001541824934762 0.03442447945656903 1.1889841745404948e-05 8.828802529910642e-06 0.0004721064431276475 0.0008380874321245232 0.0006001555855952107 0.03442447947206008 1.1887012768243416e-05 8.826987350008203e-06 0.0004721018325844816
1.522 0.000838085880180224 0.0006001571042492335 0.03442445042423816 1.1897585351945922e-05 8.829986835708332e-06 0.00047270442100344874 0.0008380809811426199 0.000600153595399659 0.03442445038833714 1.1903173050529775e-05 8.833542122123927e-06 0.0004727155232792963 0.0008380831079186701 0.0006001551189948642 0.034424450406637705 1.190005159704168e-05 8.83154192273151e-06 0.00047271061235763475
1.532 0.0008380816824180352 0.0006001568124838552 0.034424420873365995 1.1910113402642057e-05 8.831662097381377e-06 0.00047331384032095843 0.0008380764027254344 0.0006001530309178222 0.03442442083194818 1.1916256581629335e-05 8.835571353042095e-06 0.00047332568089323754 0.0008380787150325719 0.000600154687452649 0.03442442085396977 1.1912806005215238e-05 8.833360158859454e-06 0.00047332044920029697
1.542 0.0008380784672997989 0.00060015667620078 0.03442439453524285 1.1923233530808977e-05 8.832637513918376e-06 0.0004739230718481535 0.0008380727613754486 0.0006001525892853855 0.03442439448809787 1.1929993702728833e-05 8.83694100154616e-06 0.00047393570280679045 0.0008380752864922341 0.0006001543982819718 0.03442439451403441 1.1926175609781722e-05 8.834493093902295e-06 0.0004739301256665498
1.552 0.0008380767389788344 0.0006001565870948917 0.03442437329415449 1.1937079295470397e-05 8.835693369829057e-06 0.00047453102081361595 0.000838070543779688 0.0006001521496253438 0.0344243732428621 1.1944510675568098e-05 8.840421049826898e-06 0.000474544508740383 0.0008380733217946193 0.0006001541398300145 0.034424373271613115 1.1940296357494916e-05 8.837721283705004e-06 0.00047453855065549916
1.562 0.0008380762049198337 0.0006001562425196142 0.034424356860961916 1.195144387349892e-05 8.840809454189583e-06 0.00047514381697264543 0.0008380694378475409 0.0006001513952182334 0.034424356809537496 1.1959577562752897e-05 8.845970401292558e-06 0.00047515825897091616 0.0008380725224108809 0.0006001536051422124 0.034424356838405626 1.1954961851755573e-05 8.843023634563358e-06 0.0004751518607090519
1.572 0.0008380761746532548 0.0006001554309054936 0.03442434376188768 1.1966101296911557e-05 8.846482780542855e-06 0.0004757651939601412 0.0008380687345597345 0.0006001501011699673 0.03442434371707006 1.197493265500996e-05 8.852058918353472e-06 0.0004757807471501138 0.0008380721910474206 0.0006001525777506932 0.034424343741844964 1.1969942871184672e-05 8.848894270354627e-06 0.0004757738026000221
1.582 0.0008380761682027439 0.0006001542185873717 0.03442433238039096 1.1980643516975276e-05 8.851772677104993e-06 0.00047638459536250685 0.0008380679394151291 0.0006001483234253529 0.03442433235078189 1.1990145027450654e-05 8.857731017919036e-06 0.0004764015267397778 0.000838071840727803 0.0006001511189755566 0.03442433236687949 1.198482355024723e-05 8.854386926079996e-06 0.0004763938434406131
1.592 0.0008380760941447506 0.0006001528488378226 0.034424321130106836 1.1995053821394325e-05 8.85652133499796e-06 0.0004769930959999541 0.0008380669521989342 0.0006001462990444167 0.03442432112200019 1.2005271265591308e-05 8.862884888130665e-06 0.00047701186637529643 0.0008380713733355852 0.0006001494673068434 0.03442432112845891 1.199957705207044e-05 8.859337210179758e-06 0.0004770030961288152
1.602 0.0008380758895459693 0.0006001515426256404 0.03442430783798 1.201001386491154e-05 8.861273596811324e-06 0.0004776005105421906 0.0008380657046482609 0.0006001442453321684 0.03442430784413389 1.202137277490432e-05 8.868336482738083e-06 0.0004776219264626854 0.0008380707191904081 0.0006001478389025651 0.034424307853494415 1.2014880874785675e-05 8.864287774281726e-06 0.00047761143425041267
1.612 0.0008380752108788792 0.0006001504465359316 0.03442428938838269 1.202568963606129e-05 8.866508791188942e-06 0.0004782189111591664 0.0008380638426680823 0.0006001423014619338 0.03442428936378434 1.2039766376670493e-05 8.875368027347748e-06 0.0004782444154397061 0.0008380695258476891 0.0006001463739848547 0.03442428942251115 1.2030922396529386e-05 8.869732509683988e-06 0.00047823102183690297
1.622 0.0008380737035572486 0.000600149732455185 0.03442426247458639 1.2040907226627562e-05 8.87182785900392e-06 0.0004788426140853377 0.0008380609840802271 0.0006001406195811985 0.034424262287735555 1.2062134978164881e-05 8.885558626339477e-06 0.0004788748532412773 0.0008380674232845033 0.0006001452333956571 0.03442426251613177 1.2046611271892081e-05 8.875327939083174e-06 0.00047885632193845354
1.632 0.0008380715412862433 0.0006001496308827012 0.03442422444825621 1.2054374184699823e-05 8.876744142107674e-06 0.00047946005231722604 0.0008380572593424003 0.000600139399001022 0.03442422378234747 1.2093563894862078e-05 8.902840806577708e-06 0.00047950399314749094 0.000838064557708106 0.0006001446279397941 0.03442422445415751 1.2060864292546372e-05 8.8807289531088e-06 0.0004794760081240395
1.642 0.000838069514558363 0.0006001502780576098 0.03442417205401123 1.2066087219341747e-05 8.881501583581292e-06 0.0004800728453223751 0.0008380534458905214 0.0006001387662715378 0.0344241702028337 1.2147422928020385e-05 8.936762011477798e-06 0.00048013796855333335 0.0008380616765967979 0.0006001446630936655 0.0344241719081272 1.2074132771508831e-05 8.886495796174128e-06 0.00048009210338207075
1.652 0.000838068562549991 0.0006001515837543034 0.03442409731795635 1.2076947657658713e-05 8.886255953652301e-06 0.00048069182101028395 0.0008380506294852239 0.0006001387361549846 0.03442409276929486 1.2251422378822956e-05 9.006215031323295e-06 0.00048079639064964205 0.0008380596639571878 0.0006001452093640905 0.034424096744751505 1.2088257415057847e-05 8.893454609893517e-06 0.0004807161292146358
1.662 0.000838069298770583 0.0006001533591255544 0.03442398186112675 1.2087663970102435e-05 8.890697331639558e-06 0.0004813227737851265 0.000838049979088432 0.0006001395189180718 0.0344239714780123 1.245775923565341e-05 9.147040533872398e-06 0.0004815020398094522 0.0008380590801309395 0.0006001460405777563 0.03442398025161621 1.2105855291219286e-05 8.902679384287164e-06 0.00048135510715411196
1.672 0.0008380718805945534 0.0006001555463284368 0.034423790332051285 1.209856498981989e-05 8.895111986995164e-06 0.00048196030688257266 0.0008380530175950555 0.0006001420388776854 0.03442376781710658 1.2860376628389722e-05 9.425544320203974e-06 0.00048228207090413917 0.0008380600573428928 0.0006001470826615357 0.034423786407869805 1.2131080752179786e-05 8.917249294358385e-06 0.00048200588534370344
1.682 0.0008380760502538977 0.000600158192727143 0.034423461347351 1.2110024266470638e-05 8.900152129222701e-06 0.00048259254384950824 0.0008380622699904497 0.0006001483451816452 0.034423414482992624 1.361687083887679e-05 9.953813223187742e-06 0.00048318623721676487 0.0008380623773099072 0.0006001484148153859 0.03442345253880289 1.2171799863977352e-05 8.943288907357251e-06 0.0004826608109892802
1.692 0.0008380811477704397 0.000600161199614482 0.03442289294184708 1.2122690690644522e-05 8.90564856238381e-06 0.0004832132487869988 0.0008380822216182945 0.0006001620375837289 0.03442279879283568 1.4963829897683478e-05 1.0900079297872565e-05 0.00048432294190549005 0.0008380655331193306 0.0006001500540712098 0.03442287427603154 1.2242854981344245e-05 8.99095930800338e-06 0.0004833216704811094
1.702 0.0008380861633586698 0.0006001642165356188 0.034421919752601886 1.2137376904504478e-05 8.911573614915575e-06 0.0004838253301082585 0.0008381209255319778 0.0006001892699937136 0.034421736531495294 1.72090400674607e-05 1.2485109556615692e-05 0.0004859033032895403 0.0008380688558186048 0.0006001519031690727 0.03442188192142627 1.2370888943686214e-05 9.07891482778131e-06 0.0004840064388559442
1.712 0.0008380899128862158 0.0006001667885364315 0.034420279993044915 1.215471980745661e-05 8.919483730882269e-06 0.00048442818480450483 0.0008381927721586963 0.0006002407438349354 0.034419933561827806 2.069888010327905e-05 1.4959886095368116e-05 0.0004882943811379061 0.0008380718189439792 0.0006001539896820686 0.03442020607831518 1.2601519943723721e-05 9.240947571587166e-06 0.00048474215792957364
1.722 0.0008380912735322621 0.0006001684872686572 0.0344175701810075 1.2175066013742327e-05 8.931172654963319e-06 0.00048500590959949815 0.0008383228858911795 0.0006003347936544652 0.034416932165253024 2.5789383921900222e-05 1.858165748411442e-05 0.0004921096991142072 0.0008380745002408383 0.0006001567561272154 0.03441743023645679 1.3009554846864177e-05 9.531627824240687e-06 0.00048556231913370735
1.732 0.0008380893864882885 0.0006001688521436992 0.03441318441614013 1.219872391654716e-05 8.946433402647964e-06 0.00048552491920554483 0.0008385535673447251 0.000600501744416653 0.0344120376388775 3.2847440213451065e-05 2.3611978647402627e-05 0.0004983555125077338 0.0008380781462381035 0.0006001612523140282 0.03441292672783356 1.3710644416939233e-05 1.0031716724801781e-05 0.00048651913164005653
1.742 0.0008380837495735828 0.0006001672853739954 0.034406234757948684 1.2225900663176295e-05 8.963699639463796e-06 0.0004859364127513505 0.0008389531467862276 0.0006007899868260435 0.03440422013271432 4.227331969204006e-05 3.0333825138732734e-05 0.000508625457309016 0.0008380857836139873 0.0006001693858152206 0.0344057721050035 1.486812038852573e-05 1.0853464887010163e-05 0.00048770780972229717
1.752 0.0008380741120388274 0.0006001630617867782 0.034395450995662116 1.225643688358296e-05 8.982572076882451e-06 0.0004861826948369235 0.0008396276193148081 0.0006012742634190694 0.03439198810462456 5.452206355243452e-05 3.906881368295224e-05 0.0005253077561220684 0.0008381027974119972 0.0006001843974257066 0.034394639591622825 1.6687159223526238e-05 1.2139359247185963e-05 0.0004893023683387587
1.762 0.0008380601369596445 0.0006001553551216548 0.03437906166434922 1.229044174378463e-05 9.004192791691403e-06 0.0004862011276193029 0.0008407356235736457 0.0006020665315328573 0.03437323306756543 7.01142113027478e-05 5.018568784314719e-05 0.0005517189776224049 0.000838137464005745 0.000600211486662281 0.034377669681469984 1.939539137172504e-05 1.404934250058792e-05 0.0004915960180063445
1.772 0.0008380408171550425 0.0006001430189992783 0.03435466471539929 1.2330322619700192e-05 9.030469457925889e-06 0.00048592821630820057 0.0008425073633877619 0.0006033296413257038 0.03434505200570194 8.963713000373211e-05 6.410206520169454e-05 0.0005920634963851471 0.0008382014968360399 0.0006002583893619845 0.03435232645239256 2.3221938101207013e-05 1.674583290510729e-05 0.000495049179543417
1.782 0.0008380133161031759 0.0006001237946452008 0.034319105560621545 1.2384358167735334e-05 9.066939165157736e-06 0.0004853153089884056 0.0008452671132542439 0.000605293530996018 0.03430356404093579 0.00011373889193638083 8.128115759610714e-05 0.00065117548294797 0.0008383104005471882 0.0006003356786714467 0.03431525655495513 2.8390029435282212e-05 2.038979406582818e-05 0.0005003607532728257
1.792 0.0008379704104461669 0.0006000924857814248 0.03426838761960672 1.2471744705393348e-05 9.128086228616196e-06 0.00048433634134367666 0.0008494566540126661 0.0006082721900548325 0.034243746916559514 0.0001431132810121618 0.00010222132818330018 0.0007341016543999766 0.0008384829270755157 0.0006004564167328275 0.03426217548195267 3.512407697489643e-05 2.514609144980976e-05 0.0005085478534557352
1.802 0.0008378958562790465 0.0006000377165579755 0.03419764071062366 1.262830448525216e-05 9.240293332400067e-06 0.00048296724729083565 0.0008556543228534876 0.0006126776808181374 0.034159320762024846 0.0001784733416131887 0.00012743644846374634 0.0008456907830338938 0.0008387389764885489 0.0006006347854324749 0.034187806247211086 4.365935042304174e-05 3.1188515493766265e-05 0.0005210063954552726
1.812 0.0008377579270632382 0.0005999373206683638 0.03410116567396071 1.2912284473891262e-05 9.443550699943445e-06 0.00048117066594536336 0.0008645825397766721 0.0006190259492413026 0.034042700940403806 0.00022051377408580965 0.00015742808830977574 0.000990345754549457 0.0008390960810050697 0.0006008836605122258 0.03408588898087872 5.424487854668423e-05 3.8700360382228744e-05 0.0005395491128394851
1.822 0.0008375017907144916 0.0005997526601298913 0.033972567685754435 1.3408958327555777e-05 9.795334327165755e-06 0.00047891991511417016 0.0008770959648864605 0.0006279285309979571 0.03388503707507979 0.00026986660253788526 0.00019265299987553791 0.0011719356631416976 0.0008395649926733748 0.0006012113038320696 0.033949274484418056 6.713844086623136e-05 4.78706736131227e-05 0.0005663892223268722
1.832 0.000837040601573287 0.000599421900261223 0.03380499526940676 1.4230304699235941e-05 1.0374074461667144e-05 0.00047624230984563313 0.000894143229367578 0.0006400650085323758 0.033676362132698284 0.00032705592693524365 0.00023348977427401307 0.0013937735629414765 0.0008401442526875234 0.0006016171577619385 0.033770120215318146 8.2597214979875e-05 5.888736100977744e-05 0.0006040020766103263
1.842 0.000836244582153324 0.0005988520689618258 0.03359151098581081 1.5506695157087666e-05 1.1275850647439487e-05 0.00047325009242814775 0.0009166986634584599 0.0006561338096989865 0.03340588820391801 0.00039245463725549184 0.0002802068120228084 0.0016586120745271107 0.0008408132763195925 0.0006020867077210618 0.0335402176027965 0.00010086760733530543 7.192901023030008e-05 0.0006548672480063267
1.852 0.000834928484333966 0.0005979103377803893 0.033325609088211416 1.737126495001219e-05 1.2601179914318881e-05 0.0004701462259040487 0.0009456669129446735 0.000676783673126362 0.03306247931686342 0.0004662412381358837 0.0003329309830789967 0.001968636338549967 0.0008415246993909738 0.0006025861227676667 0.0332514707621929 0.00012217440971966424 8.715634969950796e-05 0.000721193686680417
1.862 0.0008328399393129332 0.0005964161378833144 0.03300185082892979 1.9941039055187528e-05 1.4436448543470631e-05 0.0004672099153320393 0.0009817711378827547 0.0007025336614705645 0.03263529013151577 0.0005483535150659572 0.00039161517015684586 0.002325400140773977 0.0008421985868601439 0.0006030584581614864 0.03289650393050408 0.00014670652751965654 0.00010470234473639603 0.000804732127439942
1.872 0.0008296521733557741 0.0005941363801312635 0.0326165320717618 2.3302604893813717e-05 1.6840707157365524e-05 0.00046479379715211636 0.0010254422373870236 0.0007336941388984029 0.03211450412351183 0.0006384402154874179 0.000456004969520924 0.0027296456223466162 0.0008427216320976643 0.000603423497703004 0.032469320508350955 0.00017459777288142034 0.00012465955200410838 0.0009066919666064018
1.882 0.0008249634561979227 0.000590785520328614 0.032168274681471 2.7509230551345034e-05 1.984453207869038e-05 0.00046334703160838645 0.0010767298426708513 0.0007703030076302123 0.03149208139236383 0.0007358186924575725 0.0005256088847636408 0.0031810071877632993 0.0008429532504115832 0.0006035824694589928 0.03196591500573913 0.00020590530481590907 0.00014706515687768775 0.0010276962266286362
1.892 0.0008183041773796616 0.000586031148160683 0.03165846097023272 3.2586948480244665e-05 2.3456224797403172e-05 0.0004634040136056264 0.0011352528438658613 0.0008120893845997199 0.03076245626425209 0.0008394489615256625 0.0005996789852213106 0.0036776877146252876 0.0008427393398647636 0.0006034279375921692 0.03138476929890005 0.0002405907237679594 0.00017188656083629662 0.0011677218906345332
1.902 0.0008091530998766139 0.0005795055617538466 0.03109147300202803 3.854020562544336e-05 2.7667597553030126e-05 0.00046547693318748685 0.0012001962239330866 0.0008584699447041507 0.0299231756874608 0.0009479299069999916 0.0006772075406070511 0.0042162393980108796 0.0008419350881683118 0.0006028593358465289 0.03072721057807162 0.0002785072067231238 0.00019901146549045445 0.001326071394812343
1.912 0.000796966517555925 0.0005708247795255176 0.030474698645308232 4.535068977882916e-05 3.245829871709956e-05 0.00046990629197857215 0.001270345084042241 0.0009085726972382813 0.028975481425296688 0.0010595154168119 0.0007569400797718732 0.0047915330519305134 0.0008404386994030159 0.000601805107277844 0.02999761160563923 0.0003193920960975033 0.0002282445851353294 0.00150146075123847
1.922 0.0007812236014074872 0.000559617040364005 0.02981821643192498 5.296954707270715e-05 3.779884614924348e-05 0.00047679886002906794 0.0013441349525713793 0.000961274106204231 0.0279247902947842 0.0011721441792727437 0.0008374004013941086 0.005396890883542102 0.000838234169306155 0.0006002506990913437 0.0292033619709206 0.0003628619195603458 0.0002593088512455023 0.0016922201750314966
1.932 0.0007614857300295757 0.0005455612149372015 0.02913403855657824 6.13072128797395e-05 4.364726003456026e-05 0.00048609450240908424 0.0014196986939378688 0.0010152347974990215 0.026780961766478012 0.0012834800543918205 0.0009169225396174854 0.006024281337465617 0.000835432932990152 0.0005982668527405572 0.028354491735712882 0.000408408420625302 0.00029184623430166836 0.001896490681596724
1.942 0.0007374604706963812 0.0005284319027317196 0.028434854545197365 7.022595468076746e-05 4.993593892683293e-05 0.0004976520315906814 0.0014949046413156642 0.001068928382665954 0.025558227908430202 0.0013909666889164907 0.0009936892150263547 0.0066644891097130555 0.0008322975098774594 0.0005960278320147882 0.027462861366494985 0.0004553983771925221 0.0003254160044447284 0.0021122927012749673
1.952 0.000709057810544692 0.0005081441809858992 0.027732381128486912 7.953897167614097e-05 5.6555615783323105e-05 0.0005112232397745697 0.0015673973644851232 0.0011206705940897037 0.024274718474774838 0.001491903496581004 0.001065781613261999 0.007307253889598005 0.0008292317880042069 0.0005938086158520328 0.026540954857984543 0.0005030826592756998 0.00035949449383949834 0.002337446046250262
1.962 0.0006764286547976862 0.000484788712609693 0.027035600926447696 8.901741350077686e-05 6.334883983142759e-05 0.0005263235118926015 0.0016346591405707283 0.0011686621037198205 0.022951603476565767 0.0015835466014678262 0.0011312460412413587 0.007941444812249048 0.0008267320175776548 0.0005919545961479422 0.02560045854802289 0.0005506183571625221 0.00039348380500009396 0.0025694377235061486
1.972 0.0006399799190310909 0.0004586482883814119 0.026349259543451364 9.840410065440305e-05 7.011942581669124e-05 0.0005421372253686252 0.001694102990781042 0.0012110540044515787 0.021611938120866623 0.0016632303014024502 0.0011881778818712784 0.008555348078150565 0.0008253037859366886 0.000590824742769253 0.024650891712630563 0.0005971029839908303 0.00042673373605973985 0.0028053690895636363
1.982 0.0006003633514259265 0.0004301903921201651 0.025672945996484304 0.00010743123194164178 7.665381981693762e-05 0.0005575753395834181 0.0017431943542132126 0.0012460347553557595 0.020279305940371434 0.0017284978941091266 0.0012348162660152906 0.00913709111247525 0.0008253586220090418 0.0005907171142823091 0.02369854358402069 0.0006416153722836708 0.00045857428049336405 0.003042051444004509
1.992 0.000558437049398151 0.0004000361918621286 0.02500094208940815 0.00011583947864085853 8.274520656942238e-05 0.0005714792246928179 0.0017795884964872599 0.0012719294305064339 0.018976338815910907 0.0017772293556971828 0.0012696391110683036 0.009675151132911196 0.0008271096827086471 0.0005917923418431403 0.022745894161175482 0.000683256743622897 0.0004883511741965045 0.003276220372343105
2.002 0.0005152020759049295 0.00036891201478123764 0.024322861599201162 0.00012339695857737707 8.821345316435136e-05 0.0005828725100530126 0.0018012692717405494 0.0012873003349579105 0.01772319292710423 0.0018077568530209852 0.00129144941938734 0.01015884902533289 0.0008304900270258993 0.0005940141083501464 0.021791602723623845 0.0007211873907806292 0.0005154571436327274 0.003504774493419043
2.012 0.00047172220693180957 0.00033759234925658654 0.023624960693681002 0.00012991738458153823 9.291915644800057e-05 0.0005911555013497415 0.0018066791128322018 0.0012910407700006568 0.01653610590233815 0.0018189638689288152 0.0012994478607716777 0.010578735539249106 0.0008351162658918849 0.0005971231292003628 0.020831066102022896 0.0007546572660008906 0.0005393553083324809 0.003724941878204584
2.022 0.00042903989601755235 0.0003068429403831183 0.02289190531958526 0.00013527650812175643 9.677336982556467e-05 0.000596179827303543 0.0017948346477935485 0.0012824571346433872 0.015426237716101113 0.0018103666376602875 0.001293290380220332 0.010926827430526809 0.0008403108369419094 0.0006006522964161772 0.01985747752868966 0.0007830305980404425 0.0005595951772457457 0.003934322775032304
2.032 0.0003881024424800668 0.00027736973854212553 0.022108729983926004 0.00013942521340634667 9.974457307100746e-05 0.0005981932968562859 0.0017654239350955116 0.0012613363588978971 0.014399047949650072 0.00178217674964035 0.0012731310303736305 0.011196716022467294 0.0008451793405046107 0.0006039789139826327 0.01886324731148221 0.0008058051078528364 0.0005758235763534506 0.004130818724846575
2.042 0.0003497081448129273 0.0002497764767604456 0.021262713159028265 0.0001423970177510157 0.00010186256451273867 0.0005976906770323509 0.0017188803602842817 0.001227995895478511 0.01345441563371544 0.0017353423040296029 0.0012396496092217844 0.01138361544890004 0.0008487234809576842 0.000606400815455167 0.01784158234435624 0.0008226261591617631 0.0005877925824691249 0.004312505779530984
2.052 0.00031447562432775577 0.00022453250491488787 0.020344926157356127 0.00014430768132872007 0.00010321727246775035 0.0005952341435850347 0.0016564269953932415 0.001183313201567421 0.012587540905160365 0.0016715636431167335 0.001194062280879305 0.011484421179461581 0.000849963303842452 0.0006072201041754133 0.016787982704813624 0.0008332959461571302 0.0005953652908392679 0.004477524033863142
2.062 0.00028283446043859517 0.00020195366229328133 0.019351280936532333 0.00014534514417039178 0.00010395019221338741 0.0005913044897069571 0.001580085570837443 0.0011287316517697478 0.01179044067740833 0.0015932798022932953 0.0011381124949790577 0.011497813615972644 0.0008480459767804321 0.0006058205650679109 0.015701424250566236 0.0008377777779651019 0.0005985191295132733 0.004624034860571224
2.072 0.0002550332691225399 0.0001822002991647911 0.018282996778970016 0.0001457491572201068 0.00010423752658368681 0.0005862141892906808 0.0014926464072179963 0.001066240380714408 0.011053681085034198 0.0015036234740713893 0.0010740398525487262 0.011424390275883602 0.0008423273700917898 0.0006017292187918473 0.014585064933248054 0.0008361955673647768 0.000597345965370837 0.004750257147990097
2.082 0.0002311603732648801 0.000165294501671833 0.017146505509671478 0.00014578193866709196 0.00010426677157712529 0.0005800806281883233 0.001397598149191734 0.0009983262746422498 0.010367964385665077 0.0014063440547380103 0.0010045255814475948 0.011266772587024356 0.0008324213757714056 0.0005946565770922657 0.013446420796962089 0.0008288286799539759 0.000592048439091524 0.0048545583538566256
2.092 0.00021117000952122758 0.00015115189072913092 0.015952894256687077 0.00014569385560979722 0.00010421132926811285 0.0005728449895129232 0.0012990159252772645 0.0009278958595888107 0.009725297555243487 0.001305697228561471 0.0009326130021381342 0.011029626620701628 0.00081821774377396 0.0005845136099547129 0.012297065175896014 0.0008161023412753036 0.0005829325445012335 0.004935561678673776
2.102 0.0001949051227503668 0.0001396160868009004 0.014717024465948117 0.00014569066152409697 0.00010420909912631648 0.0005643289213302394 0.0012013999761850778 0.000858160701006369 0.009119631186811009 0.0012062918931711384 0.0008615967718735323 0.010719558809398651 0.0007998726641064383 0.0005714068101478059 0.011151972562834898 0.0007985738216728857 0.000570397012258662 0.004992238184846734
2.112 0.00018211068456126345 0.00013048297108764865 0.013456463842199493 0.00014590973664412038 0.00010434981381599348 0.0005543278279640232 0.0011094418454302697 0.000792470119525812 0.008546992515087778 0.0011128692297364647 0.000794863827366709 0.010344881808754515 0.0007777783887982284 0.0005556158338948278 0.010028641926849493 0.0007769145793809251 0.0005549202047366164 0.005023971199951436
2.122 0.0001724402975617057 0.0001235100037396607 0.01219034010089935 0.00014641089274616142 0.00010467273333293827 0.0005427300412163813 0.0010276775610971963 0.0007340628872923163 0.00800521914488416 0.00102997043671776 0.0007356557568113767 0.009915274483656094 0.0007525190663826103 0.0005375599891890677 0.008946105770345228 0.0007518884424609414 0.000537044906244841 0.005030595882855204
2.132 0.00016546721162641732 0.00011841743849205568 0.01093819526384807 0.00014718291731230773 0.00010517308394244389 0.0005296293405935858 0.0009599904507646554 0.0006857117526168124 0.007493441450235453 0.0009614530983241218 0.0006867241754397307 0.00944137396332507 0.0007248194548279499 0.0005177596540895037 0.007923885090957481 0.0007243258436829466 0.0005173608816044731 0.005012421380682996
2.142 0.000160710039226405 0.00011489362747653528 0.009718902749456242 0.0001481621615282227 0.00010581387701562956 0.0005153856483649533 0.0009089930123663368 0.0006492819407462363 0.007011474475982394 0.0009098842381316077 0.0006498986868439331 0.008934337819912097 0.0006954915458866304 0.0004967969721332081 0.0069809005120198735 0.0006950942129024335 0.0004964847983783187 0.004970238044913962
2.152 0.00015767287731534025 0.00011261152885590878 0.008549707237875806 0.00014925652036152024 0.00010653961264580265 0.0005006020408531202 0.0008754636366779738 0.0006253290178620473 0.00655926524458193 0.0008759863750118407 0.0006256926276415894 0.008405407742605965 0.0006653821872993819 0.00047527808357726993 0.0061342936586250415 0.0006650649286018824 0.0004750373119179664 0.00490530524985994
2.162 0.0001558888034120316 0.00011125350530020302 0.007445447599389686 0.00015036815330551564 0.00010728910078887796 0.0004860204644237922 0.0008581365717785991 0.0006129489916882385 0.006136497968052867 0.0008584363731122091 0.000613160075172315 0.007865499195756352 0.0006353233362535553 0.0004537977295077503 0.005398053463676951 0.0006350776908763826 0.00045361772329641144 0.004819313291603659
2.172 0.00015495375884742426 0.00011053548236253865 0.006418013171500074 0.0001514104838006287 0.00010800556780878749 0.0004723725278009929 0.0008540470279729492 0.0006100247057968217 0.005742398302161619 0.0008542188519449905 0.0006101480044425351 0.007324836894706513 0.0006060859690284057 0.0004329066167039278 0.0047813354137161744 0.0006059037467300576 0.0004327773637605093 0.004714317302087214
2.182 0.00015454399940466104 0.00011022286534768273 0.005476058992221205 0.00015231782121461133 0.00010864314280444497 0.00046023704961385855 0.0008593098196048635 0.0006137817013654946 0.005375718891446254 0.0008594102788021865 0.0006138554517770916 0.006792652273582333 0.0005783388291550499 0.00041308220061970824 0.004286547230877386 0.0005782100755314248 0.00041299351092182786 0.004592648802142728
2.192 0.00015441783441716363 0.00011013580413427826 0.004624972532449872 0.00015304817745825344 0.00010916967368277594 0.0004499480433917758 0.0008699640933927259 0.0006213912514262752 0.005034850490193534 0.0008700246182953438 0.0006214366439383857 0.0062769543592530895 0.0005526138508130819 0.0003947041453001238 0.003907762091626855 0.0005525274273679177 0.0003946461482929443 0.0044568164571113815
2.202 0.00015440656530453381 0.00011014574543382779 0.003867054522039594 0.00015358108625279762 0.00010956649385518705 0.000441572680983812 0.0008825751489752572 0.0006304000268646332 0.004717992347460067 0.0008826125595039539 0.0006304285198246632 0.005784379048281062 0.0005292808810153863 0.00037803633548288556 0.003630541310928642 0.0005292258370853713 0.00037800024047044095 0.004309408624410339
2.212 0.00015440011900121897 0.00011016689907446644 0.003201858687062931 0.0001539125923664736 0.0001098261400109703 0.00043495122590400887 0.0008945107753937279 0.000638927484129747 0.0044233262178927655 0.0008945341627629866 0.0006389454340193617 0.0053201151276430795 0.0005085347346495234 0.00036321762684811453 0.0034340294662159507 0.0005085014888999849 0.0003631962577111901 0.00415300667366407
2.222 0.00015433162095994542 0.00011014594392184823 0.0026266317879463687 0.00015404935113334648 0.00010994909828421005 0.00042977253248141023 0.000903971043639685 0.0006456873238009082 0.0041491585468067926 0.0009039855956667715 0.0006456984978471512 0.004887900565136146 0.0004903970766699118 0.00035026315514464005 0.003294889457509225 0.000490378044707289 0.00035025111968544265 0.003990112634048621
2.232 0.00015416353311565245 0.0001100522411400347 0.002136802061770152 0.00015400324535736585 0.0001099405003079 0.0004256557230733489 0.0009098863227128558 0.0006499148903493738 0.003894015098045073 0.0009098952204589683 0.0006499216867704827 0.004490080679594767 0.0004747338350055217 0.0003390767596527468 0.0031913922942075203 0.000474723517259334 0.0003390703087740675 0.0038230905154021462
2.242 0.00015387662436720895 0.0001098697651455496 0.0017264738379118513 0.00015378731094427137 0.0001098073995901155 0.000422217766813031 0.0009117682611049213 0.0006512609282234308 0.0036566866603369597 0.0009117735633923598 0.0006512649401306028 0.004127720058916606 0.0004612861397637369 0.00032947312330191994 0.003106099733840541 0.0004612808511516326 0.0003294698326092656 0.0036541190964976596
2.252 0.00015346207915949313 0.00010959116276827163 0.0013888919222807075 0.00015341322165300246 0.00010955692834240629 0.00041911899985645307 0.0009095598100557148 0.0006496845365178564 0.003436232862827787 0.0009095628754218212 0.0006496868275137603 0.003800760546432084 0.0004497101180530208 0.0003212062806766721 0.0030267321658005437 0.00044970756285385617 0.0003212046846954145 0.0034851546590952322
2.262 0.00015291645439902203 0.00010921383407191791 0.0011168370634595643 0.00015289020253985672 0.00010919535029045817 0.0004160873040323198 0.0009035038693561286 0.0006453593057530194 0.0032319548370474908 0.0009035055849301089 0.0006453605702344146 0.0035082163485494963 0.0004396193446912755 0.0003140000162889624 0.0029457362869632782 0.00043961818771692037 0.00031399928288852817 0.0033179037136537104
2.272 0.00015223890280409547 0.00010873765860289768 0.0009029044725181364 0.00015222504138789493 0.0001087278445247462 0.000412925397130295 0.0008940360897546854 0.0006385966377668478 0.003043347940609377 0.000894037018609363 0.0006385973126723761 0.0032483937140529657 0.00043062394896205644 0.00030757582144800416 0.0028592659409298125 0.0004306234634486228 0.0003075755047525649 0.003153806960319465
2.282 0.00015143001480618176 0.00010816391412644045 0.000739615455395494 0.00015142281938602747 0.00010815879148509531 0.00040950651765388636 0.0008817010872224377 0.0006297857800226723 0.0028700440973578848 0.0008817015737920488 0.0006297861288302224 0.003019117836225014 0.0004223620738696921 0.0003016753254795169 0.0027660758105306138 0.00042236188933622755 0.0003016751992621744 0.0029940359198244006
2.292 0.00015049169948084235 0.00010749497678984857 0.0006193571961917994 0.00015048802619701274 0.00010749234916971202 0.0004057635988526464 0.0008670889775553345 0.0006193484125393547 0.0027117504035788697 0.0008670892242853091 0.000619348587387926 0.002817946004015491 0.0004145217300611493 0.000296075829159013 0.0026665681715151877 0.00041452166994797486 0.00029607578460174894 0.002839502813486886
2.302 0.00014942763627207297 0.00010673447299805707 0.0005342785532049819 0.0001494257916467358 0.00010673314888106324 0.0004016763299671551 0.000850788542161085 0.0006077051680332656 0.0025681875106145337 0.0008507886633544381 0.000607705253187065 0.002642346027286529 0.0004068531671517292 0.00029059906746567264 0.002562065008632602 0.0004068531532452304 0.0002905990550859719 0.002690882714093431
2.312 0.00014824392664372922 0.00010588762353811541 0.0004764136437503023 0.00014824301531830454 0.00010588696811319642 0.00039725919699480557 0.0008333534817860157 0.0005952515438184618 0.0024390291006755097 0.000833353539496023 0.0005952515841694034 0.0024898239109735197 0.00039917318567520216 0.00028511424637282746 0.0024542972462336045 0.0003991731861921057 0.0002851142451068143 0.002548645266093027
2.322 0.00014694965453250307 0.00010496157419079626 0.00043820606225614936 0.0001469492115808937 0.00010496125550074201 0.00039255189604511234 0.0008152787258627593 0.0005823410167263166 0.0023238434957797414 0.0008152787525250261 0.0005823410353513574 0.0023579941242399967 0.0003913633133848065 0.0002795367345571931 0.0023450732751466048 0.00039136331683064135 0.0002795367362025551 0.0024130919377145592
2.332 0.0001455571499976477 0.00010396556246256253 0.0004132134185925918 0.00014555693820254975 0.00010396541021642596 0.00038761201771706947 0.0007969844885877392 0.000569273690479347 0.0022220402427967833 0.0007969845005498022 0.0005692736988593189 0.002244597269907122 0.0003833637276310495 0.0002738237438911491 0.002236083122942804 0.0003833637305972243 0.0002738237456837786 0.0022843942063384606
2.342 0.0001440818512452508 0.00010291083632242409 0.0003965527168337074 0.00014408175164210913 0.00010291076484363591 0.00038250911455652714 0.0007788065649175435 0.0005562893869014435 0.00213282743364715 0.0007788065701345406 0.0005562893905780064 0.0021474802146343166 0.00037516450401306294 0.00026796811060526734 0.0021287982942324564 0.00037516450592737816 0.0002679681118724007 0.0021626283946539885
2.352 0.0001425417598961932 0.0001018103081002767 0.0003848950046299647 0.00014254171383662988 0.00010181027511031513 0.00037731925207565054 0.0007609920797903664 0.0005435646166298382 0.0020551877370443175 0.0007609920820048221 0.0005435646182029392 0.002064559765967255 0.00036679540677719683 0.00026199103084846315 0.002024434240122863 0.0003667954078572673 0.0002619910316023805 0.0020478039060853022
2.362 0.00014095656031916126 0.00010067797985729591 0.00037615665491118057 0.0001409565393813592 0.00010067796488651293 0.0003721195978366825 0.0007437003876541744 0.0005312132171416344 0.0019878808244015458 0.0007437003885703556 0.000531213217798154 0.001993791092777814 0.0003583151149175713 0.0002559343813891473 0.001923950038288662 0.00035831511547779676 0.00025593438179364773 0.0019398830408326277
2.372 0.00013934651899875927 9.952821061355626e-05 0.00036911709259056 0.00013934650964524868 9.952820393336915e-05 0.0003669831289278588 0.0007270089690660958 0.0005192905550301593 0.0019294762833163585 0.0007270089694362105 0.0005192905552975095 0.0019331565336732888 0.0003498005409742471 0.0002498530936714002 0.0018280670869826885 0.0003498005412475987 0.00024985309387285325 0.0018387920748026147
2.382 0.00013773130120386644 9.837491488425173e-05 0.0003630974821506439 0.0001377312970987934 9.83749119535779e-05 0.00036197387888480627 0.0007109239824147238 0.0005078010536052989 0.0018784150754332855 0.0007109239825610187 0.0005078010537116178 0.0018806813488809956 0.0003413367483061994 0.00024380794584759493 0.0017372949089963024 0.00034133674843323154 0.00024380794594216782 0.0017444245893370386
2.392 0.00013612884568867014 9.723078893741666e-05 0.0003577352353274213 0.00013612884391917655 9.72307876736355e-05 0.0003571432255295376 0.0006953946977010715 0.0004967084964971248 0.001833091292318817 0.0006953946977577835 0.0004967084965384725 0.001834473540658641 0.0003330078893475708 0.0002378590795363194 0.001651957258821907 0.0003330078894042194 0.00023785907957857419 0.0016566389962668264
2.402 0.00013455442561051582 9.610665608605733e-05 0.0003528412863183595 0.00013455442486157027 9.610665555057104e-05 0.0003525275978804424 0.0006803305320635805 0.0004859481933009634 0.0017919417760827695 0.0006803305320851924 0.0004859481933167211 0.001792778055025025 0.0003248895444892772 0.0002320605168896988 0.0015722155371324785 0.00032488954451363093 0.00023206051690778952 0.001575252755279747
2.412 0.00013301999633401874 9.501100525515315e-05 0.0003483157589673725 0.00013301999602282605 9.501100503229705e-05 0.0003481477591587451 0.0006656190188102283 0.0004754398148193942 0.0017535303800379164 0.0006656190188183431 0.0004754398148252944 0.001754032970104182 0.0003170428006168301 0.0002264559229222032 0.0014980890769523034 0.0003170428006269585 0.0002264559229296643 0.0015000359294179135
2.422 0.00013153388918335724 9.394976855970074e-05 0.0003441009271284924 0.00013153388905644538 9.394976846864083e-05 0.0003440095894106633 0.000651142928416173 0.0004650996241285629 0.0017166160802621348 0.0006511429284191794 0.0004650996241307394 0.0017169164911908631 0.00030951032957312176 0.00022107580003727923 0.0014294732979829178 0.0003095103295772069 0.00022107580004025629 0.001430706493100085
2.432 0.000130100858654995 9.292634693273354e-05 0.00034015664560410505 0.00013010085860420276 9.292634689621553e-05 0.0003401060956805755 0.0006367949611102075 0.0004548509735801864 0.0016801984730560923 0.0006367949611113035 0.0004548509735809796 0.0016803772541506827 0.0003023145889125401 0.00021593620185949859 0.0013661572189549948 0.00030231458891413684 0.00021593620186065052 0.00136692924443262
2.442 0.00012872243892142504 9.194185535440222e-05 0.0003364487395560208 0.00012872243890148038 9.194185534003298e-05 0.00033642024752757177 0.0006224888904992597 0.00044463226668635874 0.0016435387921261181 0.0006224888904996505 0.0004446322666866449 0.0016436448187812389 0.0002954580813802533 0.00021103891996420533 0.001307841616357984 0.0002954580813808599 0.00021103891996463982 0.0013083193703695515
2.452 0.0001273975252099696 9.099552958109784e-05 0.0003329445079023332 0.00012739752520228898 9.099552957555189e-05 0.00033292818408904476 0.0006081666241679307 0.0004344020030834314 0.0016061583004588504 0.0006081666241680623 0.00043440200308353285 0.0016062210049336326 0.0002889254115142288 0.0002063729554747145 0.0012541584976676532 0.0002889254115144485 0.00020637295547487201 0.0012544508040520275
2.462 0.0001261230754617055 9.00852208984122e-05 0.00032961183838018944 0.0001261230754588065 9.008522089631299e-05 0.0003296023677470237 0.00059380121295058 0.0004241409290888732 0.0015678182568318764 0.0005938012129506178 0.00042414092908890866 0.0015678552563993765 0.0002826867112895683 0.00020191696876743447 0.001204691794471132 0.00028268671128964343 0.0002019169687674892 0.001204868658677484
2.472 0.0001248948299375634 8.920790619690774e-05 0.0003264198912926212 0.0001248948299364949 8.920790619612929e-05 0.0003264143530959591 0.0005793962765100317 0.0004138516278651854 0.0015284866704649146 0.0005793962765100357 0.00041385162786519714 0.0015285084606627818 0.0002767019060818205 0.00019764232897344372 0.0011589985105931783 0.0002767019060818425 0.00019764232897346047 0.001159104370798345
2.482 0.00012370796614976154 8.836015414001865e-05 0.0003233402152859316 0.000123707966149378 8.836015413973624e-05 0.00032333696614062217 0.0005649825832804531 0.0004035560764475796 0.0014882971022579256 0.000564982583280446 0.00040355607644758346 0.0014883099130579506 0.00027092527159776575 0.00019351637057424167 0.00111662915621714 0.00027092527159776634 0.00019351637057424595 0.0011166918542594138
2.492 0.00012255763462976985 8.753850794317073e-05 0.0003203477194651354 0.00012255763462964026 8.753850794307082e-05 0.00032034581472223844 0.0005506126417337278 0.00039329178189551344 0.001447504231954563 0.0005506126417337169 0.0003932917818955149 0.001447511751009783 0.000265309785621884 0.00018950550265950432 0.0010771461795209365 0.0002653097856218804 0.00018950550265950419 0.00107718293740327
2.502 0.00012143934951133911 8.673976550821672e-05 0.0003174212675687082 0.00012143934951129903 8.673976550818298e-05 0.00031742015527858194 0.0005363541620568144 0.0003831071103958598 0.001406440087676967 0.0005363541620568027 0.000383107110395861 0.0014064444930759188 0.0002598108864639383 0.00018557789375159232 0.00104013927114317 0.0002598108864639305 0.00018557789375159118 0.0010401606101155191
2.512 0.00012034923199466404 8.596115492304488e-05 0.0003145438587310021 0.00012034923199465516 8.596115492303431e-05 0.00031454321313870365 0.0005222831759276153 0.0003730563721477324 0.0013654739335099283 0.0005222831759276038 0.0003730563721477337 0.0013654765095386314 0.0002543893880033934 0.00018170555375603722 0.001005236846672576 0.00025438938800338245 0.00018170555375603584 0.001005249117502091
2.522 0.00011928412248582 8.520041614973185e-05 0.0003117024635213777 0.00011928412248582195 8.520041614973029e-05 0.0003117020916117988 0.0005084774846891349 0.0003631951409667814 0.0013249779299687751 0.0005084774846891255 0.0003631951409667832 0.0013249794328250152 0.00024901344155634094 0.0001778657348373073 0.0009721134482766678 0.0002490134415563307 0.0001778657348373064 0.0009721204402223602
2.532 0.00011824158818245276 8.445580774335337e-05 0.0003088876247724795 0.00011824158818245957 8.445580774335486e-05 0.0003088874123068382 0.0004950109571747297 0.0003535761810115559 0.0012852998548413016 0.0004950109571747222 0.00035357618101155793 0.0012853007292135182 0.00024365955731413534 0.00017404166049834351 0.0009404932374377106 0.00024365955731412502 0.0001740416604983431 0.0009404971864114451
2.542 0.00011721985776802064 8.372606109655299e-05 0.0003060929330273666 0.00011721985776802821 8.372606109655626e-05 0.00030609281271305923 0.00048194902917870824 0.0003442462320601662 0.001246743413038549 0.00048194902917870304 0.00034424623206016886 0.0012467439200940767 0.00023831279120621555 0.0001702226585911677 0.0009101500842041867 0.00023831279120620466 0.00017022265859116775 0.0009101522955697676
2.552 0.00011621771461854354 8.301030464118823e-05 0.00030331446488287574 0.00011621771461855131 8.301030464119242e-05 0.0003033143973632061 0.0004693455829513492 0.0003352437806977477 0.0012095559976118856 0.00046934558295134656 0.0003352437806977507 0.0012095562905156494 0.0002329662611368433 0.00016640381542841614 0.0008809049610497599 0.00023296626113683525 0.00016640381542841693 0.0008809061891759139
2.562 0.00011523437538390908 8.230797726556059e-05 0.00030055024416532263 0.0001152343753839168 8.230797726556578e-05 0.00030055020661737 0.0004572412220368162 0.00032659782827648985 0.0011739232123242033 0.0004572412220368159 0.00032659782827649327 0.0011739233807474515 0.0002276201812302742 0.00016258528575241644 0.0008526214252340171 0.00022762018123026576 0.00016258528575241829 0.000852622101837855
2.572 0.00011426937338855155 8.161874494050814e-05 0.0002977997606841461 0.00011426937338855972 8.161874494051439e-05 0.0002977997399940863 0.0004456628208211711 0.0003183275694041704 0.0011399690610954026 0.0004456628208211732 0.00031832756940417396 0.001139969157424629 0.00022228060008612182 0.00015877139140649198 0.000825199945047761 0.00022228060008611442 0.00015877139140649428 0.0008252003148962936
2.582 0.00011332245808038952 8.09424286806271e-05 0.0002950635631743592 0.00011332245808039692 8.094242868063423e-05 0.0002950635518781333 0.00043462413043456424 0.00031044282493528997 0.0011077604572243378 0.00043462413043456874 0.00031044282493529333 0.0011077605119821036 0.00021695800777988977 0.0001549696263444897 0.0007985717245908687 0.00021695800777988286 0.00015496962634449266 0.0007985719252160552
2.592 0.00011239351461636385 8.0278946849175e-05 0.00029234293127376504 0.00011239351461637068 8.027894684918282e-05 0.00029234292516335496 0.00042412716876088916 0.00030294503497353605 0.0010773146284943694 0.00042412716876089556 0.0003029450349735395 0.001077314659404961 0.0002116659453442585 0.00015118966346651876 0.0007726925437749472 0.00021166594534425347 0.0001511896634665222 0.000772692651788358
2.602 0.00011148250274254197 7.962827126772275e-05 0.0002896396234759519 0.00011148250274254909 7.962827126773103e-05 0.00028963962020154177 0.0004141641095420817 0.00029582860830030405 0.001048608078674031 0.00041416410954209015 0.0002958286083003074 0.0010486080959874727 0.00020641971663594354 0.00014744243460770696 0.0007475369844407682 0.00020641971663593945 0.00014744243460771084 0.0007475370421629458
2.612 0.00011058941186192855 7.89903949465155e-05 0.00028695569199433123 0.00011058941186193547 7.89903949465241e-05 0.00028695569025622173 0.00040471940462167704 0.000289082438272899 0.0010215859646067903 0.0004047194046216868 0.00028908243827290226 0.001021585974221163 0.00020123526965300895 0.00014373933155892725 0.0007230932788319827 0.000201235269653006 0.0001437393315589315 0.0007230933094519933
2.622 0.00010971422910556731 7.836530917054626e-05 0.000284293351297151 0.00010971422910557425 7.836530917055496e-05 0.00028429335038333505 0.0003957719136047547 0.00028269142398248617 0.0009961710266761844 0.0003957719136047658 0.00028269142398248883 0.0009961710319652697 0.00019612828469883786 0.00014009155481712699 0.0006993589034590541 0.0001961282846988372 0.00014009155481713132 0.0006993589195830337
2.632 0.00010885691809226404 7.775298828233066e-05 0.0002816548856355265 0.00010885691809227034 7.775298828233914e-05 0.00028165488515970595 0.00038729686744587395 0.00027663787277390614 0.0009722715008142368 0.0003872968674458858 0.000276637872773908 0.0009722715036945702 0.0001911134812728865 0.00013650961854726535 0.0006763369536257532 0.00019111348127288686 0.0001365096185472698 0.0006763369620538866
2.642 0.00010801740676794056 7.715338099622925e-05 0.00027904258246321694 0.00010801740676794641 7.715338099623735e-05 0.000279042582217852 0.00037926755138673203 0.0002709027023024587 0.0009497877144037468 0.00037926755138674396 0.00027090270230246044 0.0009497877159554633 0.00018620413545426424 0.0001330030058765995 0.0006540332718286661 0.00018620413545426622 0.00013300300587660378 0.0006540332762013866
2.652 0.0001071955826435724 7.656640702521162e-05 0.00027645868259666256 0.0001071955826435785 7.656640702521912e-05 0.00027645868247135844 0.00037165665031358916 0.00026546640147195107 0.0009286172900279501 0.00037165665031360114 0.00026546640147195226 0.0009286172908544115 0.0001814117857894908 0.00012957995882098645 0.0006324542645143214 0.00018141178578949408 0.00012957995882099057 0.0006324542667658828
2.662 0.00010639129295553756 7.599195723572928e-05 0.0002739053429652244 0.00010639129295554317 7.599195723573603e-05 0.00027390534290184853 0.0003644372481292553 0.0002603097442502275 0.0009086590325825272 0.00036443724812926665 0.00026030974425022825 0.0009086590330174742 0.00017674609798654556 0.0001262473816363094 0.0006116053212144872 0.00017674609798654995 0.00012624738163631306 0.000611605322364917
2.672 0.00010560434667498783 7.542989512228375e-05 0.0002713846117023232 0.00010560434667499316 7.542989512228958e-05 0.0002713846116705763 0.0003575835076605177 0.00025541427530201163 0.0008898156649670187 0.00035758350766052876 0.0002554142753020117 0.0008898156651930918 0.00017221485552875555 0.00012301083411030912 0.000591489741777274 0.0001722148555287612 0.00012301083411031262 0.0005914897423604466
2.682 0.00010483451586597344 7.488005780889464e-05 0.0002688984157375229 0.00010483451586597832 7.48800578088995e-05 0.00026889841572176935 0.00035107107856144804 0.0002507626013361719 0.0008719956159022001 0.00035107107856145796 0.0002507626013361715 0.0008719956160182079 0.0001678240433905414 0.00011987459135607158 0.000572108076650985 0.00016782404339054751 0.0001198745913560747 0.000572108076944209
2.692 0.00010408153563914393 7.434225603612313e-05 0.00026644855797423097 0.00010408153563914862 7.434225603612703e-05 0.00026644855796648716 0.0003448772890394305 0.00024633852804227145 0.0008551140682075828 0.0003448772890394391 0.00024633852804227063 0.0008551140682663327 0.00016357799425703134 0.00011684174825281203 0.0005534577904326707 0.0001635779942570376 0.0001168417482528146 0.0005534577905788736
2.702 0.00010334510388014241 7.381627397608181e-05 0.00026403671796363965 0.00010334510388014633 7.38162739760846e-05 0.0002640367179598691 0.00033898117697117353 0.00024212708230854043 0.0008390934606371456 0.0003389811769711807 0.0002421270823085388 0.0008390934606665018 0.00015947957023462555 0.00011391434923890102 0.0005355331695650104 0.0001594795702346325 0.00011391434923890289 0.0005355331696372795
2.712 0.00010262488280432716 7.33018703434073e-05 0.0002616644498388748 0.00010262488280433059 7.330187034340905e-05 0.0002616644498370557 0.00033336341096062614 0.00023811445583155638 0.0008238636028015888 0.0003333634109606318 0.00023811445583155432 0.0008238636028160591 0.0001555303574045884 0.00011109352728020159 0.0005183254094106942 0.0001555303574045956 0.00011109352728020286 0.0005183254094460993
2.722 0.00010192050371880293 7.279878179231824e-05 0.0002593331740864298 0.000101920503718806 7.2798781792319e-05 0.0002593331740855603 0.0003280061456574554 0.0002342879017744194 0.0008093615239776248 0.00032800614565745945 0.00023428790177441693 0.00080936152398466 0.0001517308555635984 0.00010837963940253148 0.0005018228302078021 0.0001517308555636053 0.00010837963940253217 0.0005018228302249883
2.732 0.00010123157474494584 7.230672842655446e-05 0.00025704416358327366 0.00010123157474494817 7.230672842655426e-05 0.0002570441635828615 0.0003228928493221773 0.00023063561160303997 0.0007955311371121764 0.00032289284932217956 0.00023063561160303694 0.00079553113711555 0.00014808065090036275 0.00010577239003814318 0.00048601118241442006 0.00014808065090036928 0.00010577239003814324 0.0004860111824226838
2.742 0.00010055768966625156 7.182542011367106e-05 0.0002547985277620854 0.00010055768966625345 7.182542011366996e-05 0.0002547985277618923 0.0003180081339101228 0.0002271465937195658 0.0007823227690301525 0.0003180081339101231 0.00022714659371956224 0.000782322769031748 0.00014457856450387444 0.00010327093711013632 0.0004708740089100779 0.00014457856450388062 0.00010327093711013578 0.0004708740089140126
2.752 9.989843539276599e-05 7.135456181296167e-05 0.0002525972007103009 9.989843539276669e-05 7.135456181295986e-05 0.00025259720071021057 0.0003133376090393901 0.00022381056915153118 0.0007696925928762727 0.0003133376090393896 0.00022381056915152735 0.0007696925928770169 0.00014122277420193405 0.0001008739790658737 0.00045639303597897726 0.0001412227742019394 0.00010087397906587248 0.0004563930359808323
2.762 9.925339623454987e-05 7.089385662559644e-05 0.00025044093774975057 9.925339623455003e-05 7.089385662559404e-05 0.00025044093774970893 0.0003088677708131969 0.00022061789213358607 0.0007576019916913245 0.00030886777081319506 0.00022061789213358217 0.000757601991691667 0.00013801091119762486 9.857982390658794e-05 0.000442548568902543 0.00013801091119762954 9.857982390658612e-05 0.00044254856890340845
2.772 9.862215499672751e-05 7.044300657572563e-05 0.0002483303202003304 9.862215499672682e-05 7.044300657572278e-05 0.0002483303202003114 0.0003045859256530016 0.00021755949569803582 0.0007460168868176783 0.00030458592565299865 0.0002175594956980315 0.0007460168868178337 0.00013494013593022092 9.638644337507105e-05 0.0004293198725209453 0.00013494013593022482 9.638644337506871e-05 0.0004293198725213449
2.782 9.800429284493236e-05 7.000171251373399e-05 0.00024626576290862594 9.800429284493125e-05 7.000171251373078e-05 0.00024626576290861726 0.0003004801413270546 0.00021462685669556628 0.0007349070661073434 0.00030048014132705086 0.00021462685669556192 0.0007349070661074131 0.00013200719872538238 9.429151627779423e-05 0.0004166855224243878 0.00013200719872538542 9.429151627779151e-05 0.00041668552242457037
2.792 9.739939059575036e-05 6.95696750375188e-05 0.00024424751799330825 9.739939059574869e-05 6.956967503751544e-05 0.00024424751799330424 0.0002965392142745443 0.00021181197246102475 0.0007242455435635642 0.00029653921427453986 0.00021181197246102038 0.000724245543563595 0.00012920848991168242 9.229246428328387e-05 0.0004046237176062295 0.00012920848991168472 9.229246428328073e-05 0.00040462371760631205
2.802 9.680703281961122e-05 6.914659742334302e-05 0.0002422756722470183 9.680703281960918e-05 6.914659742333965e-05 0.0002422756722470166 0.00029275264403424235 0.0002091073425545872 0.0007140079731318413 0.0002927526440342373 0.0002091073425545828 0.0007140079731318548 0.00012654008214057884 9.038648215250206e-05 0.0003931125493240269 0.00012654008214058022 9.038648215249859e-05 0.0003931125493240639
2.812 9.622681368888179e-05 6.873218980374505e-05 0.00024035014209256852 9.622681368887969e-05 6.873218980374177e-05 0.00024035014209256773 0.0002891106098893617 0.00020650595208259468 0.0007041721266987863 0.0002891106098893561 0.00020650595208259042 0.0007041721266987922 0.00012399776640153364 8.857056346651001e-05 0.00038213022377212307 0.00012399776640153442 8.857056346650628e-05 0.0003821302237721394
2.822 9.565834171163942e-05 6.832617254992355e-05 0.0002384706739644828 9.565834171163743e-05 6.832617254992043e-05 0.00023847067396448192 0.00028560394806905403 0.00020400125540997747 0.0006947174411366885 0.0002856039480690483 0.00020400125540997308 0.000694717441136691 0.00012157708358235044 8.684152317202307e-05 0.00037165523828095343 0.0001215770835823508 8.684152317201908e-05 0.0003716552382809607
2.832 9.510124080874185e-05 6.792827704183662e-05 0.00023663685590070367 9.51012408087401e-05 6.792827704183384e-05 0.00023663685590070345 0.0002822241288921589 0.00020158715982900548 0.0006856246357840325 0.00028222412889215305 0.00020158715982900128 0.0006856246357840336 0.00011927335455292899 8.519601907099576e-05 0.0003616665120627375 0.00011927335455292896 8.519601907099171e-05 0.00036166651206274064
2.842 9.455514750696425e-05 6.753824366408375e-05 0.0002348481395210522 9.455514750696298e-05 6.75382436640814e-05 0.00023484813952105209 0.0002789632318338434 0.00019925800774537363 0.0006768754046228677 0.0002789632318338375 0.00019925800774536987 0.0006768754046228683 0.0001170817120788973 8.363057461548403e-05 0.00035214347360316165 0.00011708171207889673 8.363057461547988e-05 0.00035214347360316295
2.852 9.401970664819445e-05 6.715581874082643e-05 0.00023310386561905055 9.401970664819385e-05 6.715581874082446e-05 0.0002331038656190505 0.0002758139145919386 0.00019700855458225545 0.0006684521873626597 0.00027581391459193265 0.00019700855458225174 0.0006684521873626598 0.00011499713657203288 8.21416044415917e-05 0.00034306610849793524 0.0001149971365720319 8.214160444158755e-05 0.00034306610849793584
2.862 9.349456904085278e-05 6.678075285800423e-05 0.00023140328541730696 9.349456904085283e-05 6.678075285800271e-05 0.00023140328541730693 0.00027276937303436454 0.00019483394017411835 0.0006603380192455173 0.00027276937303435847 0.0001948339401741151 0.0006603380192455174 0.00011301449540723764 8.072544245042143e-05 0.0003344149740916523 0.00011301449540723636 8.072544245041737e-05 0.0003344149740916525
2.872 9.297939324274355e-05 6.641280213612492e-05 0.00022974557342013508 9.297939324274434e-05 6.641280213612385e-05 0.00022974557342013508 0.0002698232919101284 0.00019272965356442024 0.0006525164502040562 0.000269823291910122 0.00019272965356441737 0.0006525164502040562 0.00011112858357064505 7.937837084140919e-05 0.0003261711897977801 0.00011112858357064337 7.937837084140514e-05 0.00032617118979778013
2.882 9.247385097057659e-05 6.605173209419186e-05 0.00022812983356557877 9.247385097057795e-05 6.605173209419109e-05 0.00022812983356557877 0.0002669697904804153 0.00019069149417329681 0.000644971514889024 0.0002669697904804086 0.0001906914941732942 0.0006449715148890241 0.00010933416273682957 7.809664802534014e-05 0.00031831641305625084 0.0001093341627368274 7.809664802533624e-05 0.00031831641305625084
2.892 9.197763325091764e-05 6.569732204356306e-05 0.00022655510422299861 9.197763325091949e-05 6.569732204356258e-05 0.0002265551042229986 0.0002642033699166854 0.00018871553422356016 0.000637687732631408 0.0002642033699166784 0.0001887155342235579 0.0006376877326314082 0.00010762599678718215 7.687653399669844e-05 0.0003108328097379678 0.00010762599678717931 7.687653399669468e-05 0.00031083280973796774
2.902 9.149045403552752e-05 6.534936767098292e-05 0.00022502036786467173 9.149045403552979e-05 6.534936767098262e-05 0.00022502036786467173 0.0002615188685589999 0.0001867980867778715 0.0006306501197649816 0.0002615188685589925 0.00018679808677787 0.0006306501197649816 0.00010599888371299624 7.571431312251788e-05 0.0003037030251610622 0.00010599888371299288 7.571431312251416e-05 0.0003037030251610622
2.912 9.101204976076066e-05 6.500768072401368e-05 0.00022352456836225544 9.101204976076292e-05 6.500768072401335e-05 0.0002235245683622554 0.00025891142792765795 0.00018493568145650438 0.0006238442063416594 0.0002589114279276502 0.00018493568145650313 0.0006238442063416594 0.0001044476854683253 7.460631546426696e-05 0.0002969101593732612 0.00010444768546832105 7.460631546426346e-05 0.0002969101593732613
2.922 9.05421758525415e-05 6.467208651417899e-05 0.00022206663403831023 9.054217585254356e-05 6.467208651417861e-05 0.0002220666340383102 0.00025637646805580445 0.00018312504681604558 0.0006172560562827039 0.0002563764680557964 0.00018312504681604477 0.0006172560562827039 0.00010296735748831397 7.354893785891352e-05 0.00029043774861613745 0.00010296735748830871 7.354893785890997e-05 0.00029043774861613745
2.932 9.00806029156021e-05 6.434242119451445e-05 0.00022064550004196871 9.008060291560376e-05 6.43424211945138e-05 0.0002206455000419687 0.0002539096680599206 0.00018136309647435943 0.0006108722931941194 0.0002539096680599123 0.00018136309647435905 0.0006108722931941195 0.00010155297853413761 7.253866523309691e-05 0.00028426975369887 0.00010155297853413123 7.253866523309337e-05 0.00028426975369887
2.942 8.962711532662385e-05 6.401853075427887e-05 0.00021926012241796862 8.962711532662476e-05 6.401853075427776e-05 0.0002192601224179686 0.0002515069484301117 0.00017964691646594835 0.0006046801313497512 0.00025150694843010336 0.0001796469164659481 0.0006046801313497513 0.00010019978024798307 7.157209171207606e-05 0.00027839055548153045 0.0001001997802479755 7.157209171207253e-05 0.00027839055548153045
2.952 8.918151305645313e-05 6.370027232063858e-05 0.00021790948017892764 8.918151305645313e-05 6.370027232063692e-05 0.00021790948017892762 0.00024916445394344654 0.00017797375304006132 0.0005986674070437356 0.00024916445394343825 0.00017797375304006149 0.0005986674070437356 9.890317476771633e-05 7.064594034470825e-05 0.00027278495790652573 9.890317476770759e-05 7.064594034470473e-05 0.00027278495790652573
2.962 8.874361502102067e-05 6.338751655262754e-05 0.00021659256874225456 8.874361502101948e-05 6.338751655262508e-05 0.00021659256874225453 0.0002468785387736484 0.00017634100202287313 0.0005928226028219966 0.0002468785387736403 0.00017634100202287319 0.0005928226028219966 9.765877843505613e-05 6.975708003937129e-05 0.0002674381993940066 9.765877843504623e-05 6.975708003936759e-05 0.0002674381993940066
2.972 8.831326103073773e-05 6.308014903418658e-05 0.0002153083930533858 8.831326103073517e-05 6.308014903418325e-05 0.0002153083930533858 0.0002446457566403233 0.00017474620177619803 0.000587134858283141 0.0002446457566403157 0.0001747462017761984 0.000587134858283141 9.646243052163939e-05 6.89025389401506e-05 0.0002623359726002738 9.646243052162833e-05 6.890253894014678e-05 0.00026233597260027374
2.982 8.789031028827228e-05 6.27780692012123e-05 0.00021405596749598298 8.789031028826844e-05 6.2778069201208e-05 0.00021405596749598296 0.00024246285717478383 0.0001731870305981672 0.0005815939668197987 0.00024246285717477705 0.00017318703059816776 0.0005815939668197987 9.531020744082165e-05 6.807951457758025e-05 0.0002574644502959917 9.531020744080978e-05 6.807951457757625e-05 0.0002574644502959917
2.992 8.747463651900711e-05 6.248118686283074e-05 0.0002128343233992139 8.747463651900182e-05 6.248118686282536e-05 0.00021283432339921392 0.00024032678650971441 0.00017166130714469456 0.0005761903643402302 0.0002403267865097087 0.00017166130714469535 0.0005761903643402303 9.419843381108029e-05 6.728538176924404e-05 0.0002528103135287628 9.419843381106774e-05 6.728538176923984e-05 0.0002528103135287628
3.002 8.706612168097286e-05 6.218941770782589e-05 0.00021164251887917626 8.706612168096638e-05 6.218941770781946e-05 0.00021164251887917623 0.000238234687992503 0.00017016699094205625 0.0005709151193023191 0.00023823468799249821 0.00017016699094205736 0.0005709151193023191 9.312369132508454e-05 6.651769895314672e-05 0.00024836077893896865 9.312369132507142e-05 6.651769895314233e-05 0.00024836077893896865
3.012 8.666465069746514e-05 6.190267954205889e-05 0.0002104796442980738 8.66646506974577e-05 6.190267954205149e-05 0.00021047964429807378 0.00023618389957919317 0.0001687021805284553 0.0005657599287031141 0.00023618389957918976 0.0001687021805284565 0.0005657599287031141 9.208282526918792e-05 6.577421284324636e-05 0.00024410362408157558 9.208282526917482e-05 6.577421284324184e-05 0.00024410362408157563
3.022 8.627010869361018e-05 6.16208903145481e-05 0.0002093448200424525 8.62701086936019e-05 6.162089031453974e-05 0.0002093448200424524 0.0002341719473853616 0.00016726510884818675 0.0005607171167287226 0.0002341719473853597 0.00016726510884818808 0.0005607171167287226 9.10729477680974e-05 6.505286074695185e-05 0.00024002721074328765 9.10729477680846e-05 6.50528607469473e-05 0.00024002721074328765
3.032 8.588238056085348e-05 6.134396780683116e-05 0.0002082371883962753 8.588238056084476e-05 6.13439678068221e-05 0.00020823718839627523 0.0002321965372075135 0.00016585413719440777 0.000555779627098634 0.00023219653720751277 0.0001658541371944094 0.000555779627098634 9.009143684890762e-05 6.435176989717613e-05 0.0002361205056114969 9.009143684889536e-05 6.43517698971716e-05 0.0002361205056114969
3.042 8.550135133888842e-05 6.107182990601263e-05 0.00020715590418433124 8.550135133887957e-05 6.107182990600297e-05 0.0002071559041843312 0.00023025554612664107 0.00016446774920936583 0.000550941000877556 0.00023025554612664183 0.0001644677492093675 0.000550941000877556 8.913593099834122e-05 6.36692535660545e-05 0.0002323730960490239 8.913593099832995e-05 6.366925356605015e-05 0.0002323730960490239
3.052 8.512690572768984e-05 6.0804394256692746e-05 0.00020610012827776647 8.512690572768126e-05 6.0804394256682866e-05 0.00020610012827776642 0.00022834701520202857 0.00016310454566332972 0.0005461953372973604 0.00022834701520203085 0.0001631045456633316 0.0005461953372973604 8.820431966036964e-05 6.300380427837027e-05 0.00022877519786067857 8.820431966035976e-05 6.300380427836639e-05 0.00022877519786067857
3.062 8.475892613506315e-05 6.0541576866407136e-05 0.000205069025685641 8.475892613505514e-05 6.054157686639721e-05 0.00020506902568564095 0.00022646914262786457 0.00016176323956505184 0.0005415372422644391 0.0002264691426278682 0.0001617632395650539 0.0005415372422644391 8.729473078967328e-05 6.235408492094427e-05 0.00022531765319834177 8.72947307896649e-05 6.235408492094082e-05 0.00022531765319834177
3.072 8.439729004690796e-05 6.028329022688613e-05 0.00020406176795824106 8.439729004690086e-05 6.0283290226876506e-05 0.000204061767958241 0.00022462027553836881 0.00016044265030946083 0.0005369617740527545 0.0002246202755383734 0.00016044265030946286 0.0005369617740527544 8.640551669760427e-05 6.171891863129475e-05 0.00022199191961261267 8.640551669759782e-05 6.171891863129197e-05 0.00022199191961261267
3.082 8.404186799425266e-05 6.002944186139068e-05 0.000203077538408395 8.404186799424681e-05 6.0029441861381676e-05 0.000203077538408395 0.0002227988987100806 0.00015914169561086775 0.0005324643951651377 0.0002227988987100864 0.00015914169561086986 0.0005324643951651377 8.553523878348757e-05 6.109727789051018e-05 0.00021879005332357313 8.553523878348313e-05 6.109727789050821e-05 0.00021879005332357308
3.092 8.369252284926188e-05 5.977993382184059e-05 0.0002021155376203685 8.369252284925735e-05 5.977993382183249e-05 0.00020211553762036847 0.0002210036199050963 0.00015785938103568157 0.0005280409329569915 0.000221003619905103 0.00015785938103568366 0.0005280409329569916 8.468265094808237e-05 6.0488272675719305e-05 0.00021570468911673727 8.468265094808008e-05 6.048827267571829e-05 0.00021570468911673727
3.102 8.334911042915973e-05 5.9534663120359977e-05 0.00020117498629854263 8.334911042915672e-05 5.953466312035299e-05 0.00020117498629854263 0.00021923315384123678 0.0001565947885514546 0.0005236875444791999 0.00021923315384124404 0.00015659478855145663 0.0005236875444792 8.384668145943867e-05 5.989113750804996e-05 0.00021272901678144577 8.384668145943834e-05 5.989113750805001e-05 0.00021272901678144577
3.112 8.301148105490835e-05 5.9293522843088895e-05 0.00020025512400714476 8.30114810549069e-05 5.9293522843083345e-05 0.00020025512400714468 0.00021748630762206394 0.00015534706611687984 0.0005194006792594252 0.00021748630762207164 0.00015534706611688206 0.0005194006792594252 8.302641383360185e-05 5.930521779704083e-05 0.00020985675247285504 8.302641383360364e-05 5.9305217797042e-05 0.00020985675247285504
3.122 8.267948163144034e-05 5.905640363602624e-05 0.00019935520533272428 8.26794816314404e-05 5.905640363602225e-05 0.00019935520533272428 0.00021576196912986915 0.00015411541938917136 0.000515177037871505 0.00021576196912987704 0.00015411541938917342 0.000515177037871505 8.222106791801546e-05 5.8729956329501144e-05 0.00020708210430577174 8.222106791801911e-05 5.8729956329503475e-05 0.00020708210430577174
3.132 8.235295761221708e-05 5.8823195108406694e-05 0.0001984744969792711 8.235295761221851e-05 5.8823195108404424e-05 0.00019847449697927107 0.0002140590980810358 0.00015289910533548706 0.0005110135300568279 0.0002140590980810437 0.0001528991053354892 0.0005110135300568279 8.142998200131775e-05 5.816488049093392e-05 0.00020439973371793918 8.142998200132311e-05 5.8164880490937485e-05 0.00020439973371793918
3.142 8.203175414585724e-05 5.8593786651766e-05 0.00019761227849090767 8.203175414585987e-05 5.859378665176555e-05 0.00019761227849090764 0.00021237671858079224 0.00015169742691628412 0.0005069072389861536 0.00021237671858080016 0.00015169742691628632 0.0005069072389861536 8.065259588188733e-05 5.760959017145888e-05 0.00020180471544331238 8.06525958818941e-05 5.7609590171463576e-05 0.00020180471544331238
3.152 8.171571623700226e-05 5.836806755498746e-05 0.00019676784632268103 8.171571623700597e-05 5.836806755498881e-05 0.000196767846322681 0.00021071391222883662 0.00015050972816179465 0.0005028553964311476 0.0002107139122288441 0.00015050972816179695 0.0005028553964311475 7.988843455016787e-05 5.706374611019203e-05 0.00019929249829513001 7.988843455017586e-05 5.706374611019784e-05 0.00019929249829513
3.162 8.140468859395158e-05 5.814592689532772e-05 0.00019594051836470687 8.140468859395593e-05 5.814592689533093e-05 0.00019594051836470684 0.0002090698115187868 0.00014933538945684558 0.0004988553697374751 0.0002090698115187939 0.00014933538945684785 0.0004988553697374752 7.913709264544366e-05 5.652705879298158e-05 0.00019685886750915103 7.913709264545255e-05 5.6527058792988526e-05 0.00019685886750915103
3.172 8.109851612406108e-05 5.792725389239083e-05 0.00019512963612674012 8.109851612406585e-05 5.792725389239571e-05 0.00019512963612674012 0.00020744359396606703 0.0001481738233458888 0.0004949046576630698 0.0002074435939660735 0.00014817382334589128 0.00049490465766307 7.839822026492703e-05 5.599927831613879e-05 0.00019449990899027953 7.839822026493646e-05 5.5999278316146676e-05 0.00019449990899027953
3.182 8.079704539577399e-05 5.771193895214146e-05 0.00019433456426167268 8.079704539577891e-05 5.7711938952147855e-05 0.00019433456426167265 0.00020583447798591613 0.00014702447158801475 0.000491000889734435 0.00020583447798592185 0.00014702447158801722 0.000491000889734435 7.767151053147896e-05 5.548018550634658e-05 0.00019221197634327684 7.767151053148869e-05 5.5480185506355236e-05 0.00019221197634327684
3.192 8.050012638662486e-05 5.749987491563475e-05 0.00019355468922895196 8.05001263866296e-05 5.7499874915642566e-05 0.00019355468922895193 0.0002042417213779911 0.00014588680407472284 0.00048714182465834586 0.0002042417213779963 0.0001458868040747252 0.00048714182465834586 7.695668894454504e-05 5.49695843145304e-05 0.00018999166142902448 7.695668894455471e-05 5.496958431453973e-05 0.0001899916614290245
3.202 8.02076134585815e-05 5.729095775568392e-05 0.00019278941888028453 8.02076134585858e-05 5.729095775569278e-05 0.0001927894188802845 0.0002026646221543031 0.000144760319421362 0.0004833253466689654 0.0002026646221543072 0.00014476031942136413 0.0004833253466689654 7.62535044133656e-05 5.446729541153469e-05 0.0001878357682174531 7.625350441337502e-05 5.44672954115445e-05 0.0001878357682174531
3.212 7.991936513256723e-05 5.7085086416036e-05 0.00019203818329119947 7.991936513257086e-05 5.708508641604567e-05 0.00019203818329119945 0.00020110252038727655 0.00014364454628639777 0.00047954946218816216 0.00020110252038727983 0.00014364454628639967 0.00047954946218816216 7.556172200133612e-05 5.3973151005794565e-05 0.0001857412893492391 7.556172200134507e-05 5.397315100580454e-05 0.0001857412893492391
3.222 7.96352432525246e-05 5.688216221430316e-05 0.00019130043582542898 7.963524325252731e-05 5.6882162214313246e-05 0.000191300435825429 0.00019955479967724622 0.0001425390444187454 0.0004758122991491007 0.00019955479967724842 0.00014253904441874688 0.00047581229914910066 7.48811174872427e-05 5.348699095821975e-05 0.00018370538537997223 7.488111748725088e-05 5.348699095822966e-05 0.00018370538537997223
3.232 7.935511256897248e-05 5.668208854426377e-05 0.0001905756531306188 7.93551125689742e-05 5.668208854427384e-05 0.00019057565313061877 0.00019802088750201644 0.00014144340490766864 0.00047211210910424355 0.00019802088750201768 0.0001414434049076696 0.00047211210910424355 7.421147366653273e-05 5.30086601399842e-05 0.00018172536714835142 7.421147366653999e-05 5.300866013999378e-05 0.00018172536714835142
3.242 7.90788412911794e-05 5.648477127021023e-05 0.00018986333360478203 7.907884129118e-05 5.648477127022001e-05 0.00018986333360478203 0.00019650025427735393 0.00014035724951313997 0.00046844727082968955 0.00019650025427735403 0.00014035724951314032 0.00046844727082968955 7.355257793612542e-05 5.253800670710177e-05 0.00017979868169743703 7.355257793613157e-05 5.253800670711068e-05 0.00017979868169743703
3.252 7.88063022414934e-05 5.6290119551441485e-05 0.0001891629952202285 7.880630224149284e-05 5.629011955145067e-05 0.0001891629952202285 0.0001949924114376353 0.00013928022929583038 0.0004648162938495972 0.00019499241143763413 0.00013928022929583024 0.00046481629384959733 7.290422039893481e-05 5.207488074683595e-05 0.0001779229020643546 7.29042203989398e-05 5.2074880746844024e-05 0.0001779229020643546
3.262 7.85373737028931e-05 5.609804644803643e-05 0.00018847417433860038 7.85373737028914e-05 5.609804644804471e-05 0.00018847417433860038 0.00019349690947275652 0.00013821202321390118 0.00046121781982844107 0.00019349690947275438 0.00013821202321390034 0.00046121781982844107 7.226619186108868e-05 5.1619132847915646e-05 0.0001760957208554707 7.226619186109235e-05 5.161913284792258e-05 0.0001760957208554707
3.272 7.827193932195576e-05 5.590846885154819e-05 0.00018779642637177787 7.827193932195302e-05 5.590846885155527e-05 0.00018779642637177784 0.00019201333704739725 0.0001371523374917924 0.0004576506196820561 0.00019201333704739395 0.0001371523374917908 0.00045765061968205614 7.163828181644889e-05 5.117061266102126e-05 0.0001743149463498444 7.163828181645125e-05 5.1170612661026905e-05 0.0001743149463498444
3.282 7.80098871718728e-05 5.5721306815641135e-05 0.00018712932721927462 7.800988717186903e-05 5.572130681564685e-05 0.0001871293272192746 0.00019054132152074201 0.00013610090599051517 0.0004541135862118313 0.00019054132152073773 0.00013610090599051308 0.0004541135862118313 7.102027722750105e-05 5.072916802783883e-05 0.00017257849861037844 7.102027722750214e-05 5.072916802784315e-05 0.00017257849861037846
3.292 7.775110861712358e-05 5.5536482745013545e-05 0.0001864724734319243 7.775110861711898e-05 5.553648274501781e-05 0.00018647247343192428 0.00018908052999094802 0.00013505749095466565 0.00045060572476623024 0.00018908052999094276 0.00013505749095466292 0.00045060572476623024 7.04119628523629e-05 5.029464521424296e-05 0.00017088440368180237 7.041196285236267e-05 5.0294645214245824e-05 0.00017088440368180237
3.302 7.74954976397536e-05 5.5353920914047314e-05 0.00018582548040103908 7.74954976397484e-05 5.5353920914050194e-05 0.00018582548040103908 0.00018763066956435794 0.00013402188320639158 0.0004471261453256759 0.0001876306695643522 0.00013402188320638835 0.0004471261453256759 6.981312309652107e-05 4.9866890232851025e-05 0.0001692307866141213 6.981312309651964e-05 4.986689023285256e-05 0.0001692307866141213
3.312 7.72429508978628e-05 5.517354750869133e-05 0.00018518797982398943 7.724295089785711e-05 5.5173547508692804e-05 0.00018518797982398943 0.00018619148614732188 0.00013299390128298927 0.00044367405697211525 0.0001861914861473155 0.00013299390128298556 0.00044367405697211525 6.922354460252625e-05 4.944575069303254e-05 0.00016761586567781722 6.922354460252379e-05 4.944575069303278e-05 0.00016761586567781722
3.322 7.699336833837576e-05 5.499529106411933e-05 0.00018455961789652203 7.699336833836988e-05 5.499529106411961e-05 0.00018455961789652197 0.00018476276173791484 0.00013197338950150206 0.00044024876301355746 0.00018476276173790796 0.000131973389501498 0.00044024876301355746 6.86430185701604e-05 4.903107745837647e-05 0.00016603794882058827 6.864301857015704e-05 4.903107745837564e-05 0.00016603794882058827
3.332 7.674665395619359e-05 5.4819083007010314e-05 0.00018394005452266723 7.674665395618761e-05 5.4819083007009596e-05 0.0001839400545226672 0.0001833443105259366 0.0001309602151717954 0.0004368496546804587 0.00018334431052592962 0.0001309602151717911 0.00043684965468045883 6.807134212907765e-05 4.862272562735194e-05 0.00016449543141927608 6.807134212907349e-05 4.8622725627350195e-05 0.00016449543141927605
3.342 7.650271620688616e-05 5.464485795011987e-05 0.00018332896303398165 7.650271620688038e-05 5.4644857950118454e-05 0.00018332896303398162 0.0001819359743412364 0.00012995426534477938 0.0004334762026129512 0.0001819359743412295 0.00012995426534477507 0.0004334762026129512 6.750831854878294e-05 4.8220554683291874e-05 0.00016298679402998952 6.75083185487783e-05 4.822055468328941e-05 0.00016298679402998952
3.352 7.626146766203088e-05 5.447255344631247e-05 0.0001827260301354259 7.626146766202554e-05 5.447255344631056e-05 0.00018272603013542586 0.00018053761791846462 0.00012895544343056702 0.0004301279458885505 0.00018053761791845787 0.00012895544343056257 0.0004301279458885505 6.695375642613345e-05 4.782442791399748e-05 0.00016151059961291777 6.695375642612845e-05 4.78244279139946e-05 0.00016151059961291777
3.362 7.602282404230809e-05 5.4302109298004915e-05 0.0001821309564325635 7.60228240423034e-05 5.430210929800281e-05 0.00018213095643256348 0.00017914912406715998 0.0001279636657493718 0.0004268044775529654 0.00017914912406715363 0.00012796366574936745 0.00042680447755296535 6.640746838725299e-05 4.7434211484436415e-05 0.00016006549034551295 6.640746838724798e-05 4.7434211484433204e-05 0.00016006549034551293
3.372 7.578670338445338e-05 5.4133466962253924e-05 0.0001815434576097006 7.578670338444941e-05 5.413346696225184e-05 0.00018154345760970056 0.00017777038828267557 0.00012697885768274652 0.00042350542487131534 0.00017777038828267004 0.0001269788576827424 0.00042350542487131534 6.586927005546814e-05 4.704977369938054e-05 0.00015865018381979243 6.586927005546326e-05 4.704977369937723e-05 0.00015865018381979243
3.382 7.555302589644058e-05 5.396656944718222e-05 0.00018096326503797518 7.555302589643755e-05 5.396656944718035e-05 0.00018096326503797515 0.00017640131164645728 0.0001260009486018334 0.0004202304217199526 0.0001764013116464525 0.00012600094860182952 0.00042023042171995264 6.533897957902262e-05 4.667098466638349e-05 0.00015726346740644744 6.533897957901817e-05 4.667098466638025e-05 0.00015726346740644744
3.392 7.532171421439285e-05 5.3801361495560376e-05 0.00018039012448588669 7.532171421439084e-05 5.3801361495558824e-05 0.00018039012448588666 0.0001750417902758438 0.00012502986433123722 0.00041697907014529034 0.00017504179027584001 0.00012502986433123348 0.0004169790701452904 6.481641721451163e-05 4.629771599847976e-05 0.00015590418967227135 6.481641721450779e-05 4.6297715998476655e-05 0.00015590418967227135
3.402 7.509269343049454e-05 5.363778960465688e-05 0.00017982379342019553 7.509269343049372e-05 5.363778960465569e-05 0.00017982379342019547 0.00017369169912672587 0.00012406551557908623 0.00041375088729191323 0.00017369169912672322 0.00012406551557908287 0.00041375088729191323 6.430140407458262e-05 4.592983991982598e-05 0.00015457124895387167 6.430140407457951e-05 4.592983991982304e-05 0.00015457124895387167
3.412 7.486589081181462e-05 5.347580182537655e-05 0.00017926403850766057 7.486589081181497e-05 5.347580182537565e-05 0.00017926403850766052 0.0001723508675847433 0.00012310778050232923 0.00041054523236450286 0.00017235086758474159 0.0001231077805023264 0.00041054523236450286 6.379375918829713e-05 4.556722716574308e-05 0.0001532635786489271 6.379375918829498e-05 4.5567227165740326e-05 0.0001532635786489271
3.422 7.46412358255939e-05 5.331534778025523e-05 0.00017871063384281558 7.464123582559543e-05 5.3315347780254634e-05 0.00017871063384281558 0.0001710190442348811 0.0001221564795420812 0.00040736120775024 0.00017101904423488047 0.00012215647954207887 0.00040736120775024 6.329329402412497e-05 4.5209743070579494e-05 0.0001519801261692682 6.329329402412382e-05 4.520974307057688e-05 0.0001519801261692682
3.432 7.441866102825395e-05 5.3156379298256564e-05 0.00017816335910836827 7.441866102825662e-05 5.315637929825607e-05 0.00017816335910836824 0.00016969584893864262 0.00012121134119285529 0.0004041975318905932 0.00016969584893864302 0.00012121134119285336 0.0004041975318905932 6.279980351403095e-05 4.4857241156298206e-05 0.0001507198216593279 6.279980351403086e-05 4.4857241156295604e-05 0.0001507198216593279
3.442 7.419810345911555e-05 5.299885141019746e-05 0.00017762199698438536 7.419810345911927e-05 5.299885141019689e-05 0.00017762199698438533 0.0001683807127443596 0.00012027195908052146 0.00040105239048812523 0.00016838071274436078 0.00012027195908052012 0.0004010523904881253 6.231305299158571e-05 4.450955380269496e-05 0.00014948153608977384 6.231305299158669e-05 4.4509553802692314e-05 0.00014948153608977384
3.452 7.39795052904138e-05 5.284272281305618e-05 0.00017708632961919207 7.397950529041837e-05 5.2842722813055306e-05 0.00017708632961919204 0.00016707281099770708 0.00011933774418286357 0.0003979232873430988 0.00016707281099770892 0.00011933774418286278 0.0003979232873430988 6.183276216050543e-05 4.4166480796501465e-05 0.00014826403486656892 6.183276216050733e-05 4.4166480796498796e-05 0.00014826403486656892
3.462 7.376281235131418e-05 5.2687954815674556e-05 0.00017655613308686482 7.376281235131957e-05 5.2687954815673214e-05 0.0001765561330868648 0.00016577100172336144 0.00011840788081475599 0.00039480693517780785 0.0001657710017233637 0.00011840788081475572 0.00039480693517780785 6.13585900688478e-05 4.3827778598451905e-05 0.00014706593998131722 6.135859006885053e-05 4.3827778598449005e-05 0.0001470659399813172
3.472 7.35479689930179e-05 5.253450767114343e-05 0.000176031165701841 7.354796899302377e-05 5.253450767114136e-05 0.00017603116570184097 0.00016447378818414804 0.00011748129988271424 0.0003916992454505427 0.00016447378818415067 0.00011748129988271454 0.0003916992454505427 6.0890127181181095e-05 4.3493154680439476e-05 0.00014588571827884187 6.089012718118446e-05 4.349315468043625e-05 0.00014588571827884187
3.482 7.333490598856772e-05 5.238233193392257e-05 0.00017551114060649335 7.333490598857384e-05 5.238233193391958e-05 0.00017551114060649335 0.00016317933012115345 0.00011655668691212877 0.0003885954905548604 0.00016317933012115627 0.00011655668691212936 0.00038859549055486045 6.042690009927693e-05 4.316227089744877e-05 0.00014472171325155366 6.0426900099280666e-05 4.316227089744518e-05 0.00014472171325155366
3.492 7.312351435569094e-05 5.223134976221457e-05 0.000174995664604633 7.312351435569714e-05 5.2231349762210556e-05 0.00017499566460463297 0.0001618855330043957 0.00011563254579782842 0.00038549072067585504 0.00016188553300439825 0.00011563254579782944 0.000385490720675855 5.9968392047731294e-05 4.2834758120256036e-05 0.00014357223368878194 5.9968392047735306e-05 4.2834758120252085e-05 0.00014357223368878194
3.502 7.291359306501216e-05 5.208141756698864e-05 0.00017448411220781837 7.291359306501814e-05 5.2081417566983505e-05 0.00017448411220781835 0.00016059024842913727 0.00011470734194826327 0.00038238051724682885 0.00016059024842913965 0.00011470734194826462 0.00038238051724682885 5.951408099421981e-05 4.2510243464422855e-05 0.0001424357087008666 5.9514080994223826e-05 4.251024346441852e-05 0.0001424357087008666
3.512 7.270475220604696e-05 5.193225684521785e-05 0.0001739753828988555 7.270475220605256e-05 5.193225684521149e-05 0.00017397538289885549 0.00015929161409290531 0.0001137797451351974 0.0003792621347352349 0.00015929161409290716 0.00011377974513519906 0.0003792621347352349 5.906349780534133e-05 4.218839183046134e-05 0.0001413109142379527 5.906349780534517e-05 4.218839183045664e-05 0.0001413109142379527
3.522 7.249624267943898e-05 5.1783332532620914e-05 0.00017346745735281348 7.2496242679444e-05 5.178333253261337e-05 0.00017346745735281346 0.00015798853316086135 0.00011284897191356035 0.0003761359863598514 0.00015798853316086273 0.00011284897191356225 0.0003761359863598514 5.861630261071718e-05 4.186896045071354e-05 0.00014019725668129625 5.86163026107206e-05 4.186896045070858e-05 0.00014019725668129625
3.532 7.228666828231349e-05 5.1633647353346274e-05 0.00017295662940397616 7.228666828231773e-05 5.163364735333758e-05 0.00017295662940397614 0.00015668122977591505 0.00011191518243494991 0.000373007245848729 0.00015668122977591597 0.00011191518243495209 0.000373007245848729 5.8172358252717536e-05 4.155185135510545e-05 0.00013909504378780996 5.817235825272044e-05 4.1551851355100325e-05 0.00013909504378780996
3.542 7.207352405814406e-05 5.148141207715055e-05 0.00017243626628412012 7.207352405814745e-05 5.1481412077140914e-05 0.0001724362662841201 0.0001553717344741392 0.00011097982719094215 0.00036988710464969007 0.00015537173447413967 0.00011097982719094441 0.00036988710464968996 5.773174411296948e-05 4.123712124867255e-05 0.00013800558161274247 5.7731744112971754e-05 4.123712124866737e-05 0.00013800558161274247
3.552 7.185251180653554e-05 5.1323556611907264e-05 0.00017189497554338627 7.185251180653803e-05 5.1323556611896754e-05 0.00017189497554338624 0.0001540640935669084 0.00011004579657387538 0.00036679305130390673 0.00015406409356690833 0.00011004579657387788 0.00036679305130390673 5.7294620065963734e-05 4.092488433630458e-05 0.00013693085015974266 5.7294620065965354e-05 4.092488433629947e-05 0.00013693085015974266
3.562 7.161662242116024e-05 5.1155074557590754e-05 0.00017131416259197953 7.16166224211617e-05 5.11550745575796e-05 0.0001713141625919795 0.0001527641049409603 0.00010911723213625292 0.00036374754985541623 0.0001527641049409597 0.00010911723213625558 0.00036374754985541623 5.686084883905869e-05 4.061504257961993e-05 0.0001358725027824398 5.686084883905956e-05 4.061504257961513e-05 0.0001358725027824398
3.572 7.135504392910002e-05 5.096824328073388e-05 0.00017066514840644088 7.135504392910048e-05 5.09682432807223e-05 0.00017066514840644086 0.00015147847181946043 0.00010819892207791653 0.0003607747410054193 0.00015147847181945972 0.00010819892207791937 0.00036077474100541936 5.642933375410485e-05 4.0306812656091885e-05 0.00013483005590522666 5.642933375410505e-05 4.030681265608751e-05 0.00013483005590522666
3.582 7.105204324909621e-05 5.075182524205998e-05 0.00016990625866934823 7.105204324909557e-05 5.0751825242048134e-05 0.0001699062586693482 0.00015021341384586855 0.00010729530909278362 0.0003578952368729682 0.00015021341384586744 0.0001072953090927867 0.0003578952368729682 5.5997121036190205e-05 3.999808475584039e-05 0.00013379837814633957 5.599712103618971e-05 3.9998084755836585e-05 0.00013379837814633957
3.592 7.068607652199288e-05 5.049043261548294e-05 0.00016898058024422688 7.068607652199124e-05 5.0490432615471075e-05 0.00016898058024422685 0.00014897294834636575 0.00010640926265348835 0.0003551196474815567 0.00014897294834636466 0.00010640926265349167 0.0003551196474815567 5.555843426932102e-05 3.968473292029e-05 0.00013276490789594102 5.555843426931989e-05 3.968473292028693e-05 0.000132764907895941
3.602 7.022951382947094e-05 5.0164330768550444e-05 0.00016781541285936926 7.022951382946817e-05 5.016433076853881e-05 0.00016781541285936923 0.0001477572179801222 0.00010554088449840102 0.00035244205659992447 0.00014775721798012125 0.00010554088449840469 0.00035244205659992447 5.51039412000242e-05 3.936009135594431e-05 0.00013170738748882808 5.510394120002243e-05 3.9360091355942114e-05 0.00013170738748882808
3.612 6.96494998365002e-05 4.9750053095078786e-05 0.00016632477311346734 6.964949983649634e-05 4.9750053095067435e-05 0.00016632477311346734 0.00014656133542462687 0.00010468668352444458 0.0003498350735816342 0.00014656133542462608 0.00010468668352444842 0.0003498350735816342 5.462067633052718e-05 3.90148991785214e-05 0.0001305932316472922 5.462067633052487e-05 3.9014899178520144e-05 0.0001305932316472922
3.622 6.891053122706802e-05 4.922224204439943e-05 0.00016441644369407244 6.891053122706299e-05 4.9222242044388456e-05 0.00016441644369407242 0.0001453751580098369 0.0001038394150044573 0.0003472480727017577 0.00014537515800983636 0.00010383941500446147 0.0003472480727017577 5.4093085347480784e-05 3.863804646162218e-05 0.00012938176154167442 5.409308534747799e-05 3.863804646162186e-05 0.00012938176154167442
3.632 6.797919261490083e-05 4.855703175112513e-05 0.00016200471267295102 6.79791926148945e-05 4.8557031751114714e-05 0.000162004712672951 0.000144184149855915 0.00010298869658924097 0.00034460964102150607 0.00014418414985591522 0.00010298869658924532 0.00034460964102150607 5.350550813275944e-05 3.8218347808767266e-05 0.00012803015195150753 5.350550813275619e-05 3.8218347808767964e-05 0.00012803015195150756
3.642 6.683107471046313e-05 4.7736989182210445e-05 0.0001590289193263185 6.683107471045557e-05 4.773698918220051e-05 0.00015902891932631846 0.00014297111081569333 0.00010212224333366727 0.00034183425488374124 0.00014297111081569414 0.00010212224333367185 0.0003418342548837412 5.2846007691828635e-05 3.7747277231406576e-05 0.00012650289644915258 5.284600769182497e-05 3.77472772314082e-05 0.0001265028964491526
3.652 6.545923092668354e-05 4.67571539274096e-05 0.00015547626878840341 6.545923092667455e-05 4.675715392740024e-05 0.00015547626878840336 0.00014171824200507872 0.00010122734291883302 0.000338832254044499 0.0001417182420050801 0.0001012273429188376 0.00033883225404449904 5.211085010068541e-05 3.722216797400443e-05 0.00012478308457812535 5.211085010068148e-05 3.7222167974007015e-05 0.00012478308457812535
3.662 6.388272429295204e-05 4.5631142368543804e-05 0.00015140532799286417 6.388272429294171e-05 4.5631142368534934e-05 0.00015140532799286414 0.00014040896675087165 0.0001002921559363445 0.0003355217280488874 0.0001404089667508737 0.00010029215593634902 0.0003355217280488874 5.1308348618850046e-05 3.66489581473269e-05 0.00012288233001070203 5.130834861884584e-05 3.6648958147330234e-05 0.00012288233001070203
3.672 6.215299816443684e-05 4.4395697550371093e-05 0.00014696437469994053 6.215299816442501e-05 4.439569755036278e-05 0.00014696437469994053 0.00013902918749437155 9.930661316801924e-05 0.0003318410879625794 0.0001390291874943744 9.930661316802361e-05 0.0003318410879625795 5.046045461322933e-05 3.6043326996823005e-05 0.00012084540645216473 5.046045461322493e-05 3.604332699682712e-05 0.00012084540645216473
3.682 6.035512368510662e-05 4.311158009498187e-05 0.00014239658568260036 6.03551236850932e-05 4.3111580094973984e-05 0.00014239658568260036 0.00013756810631202602 9.826300127672828e-05 0.0003277615767559623 0.00013756810631202954 9.826300127673241e-05 0.00032776157675596236 4.960063753605513e-05 3.54291806320713e-05 0.00011874606594352503 4.960063753605068e-05 3.542918063207595e-05 0.00011874606594352503
3.692 5.8600794275017734e-05 4.185856499605966e-05 0.00013802278927481162 5.860079427500277e-05 4.1858564996052146e-05 0.0001380227892748116 0.00013601910952146292 9.715659462773236e-05 0.00032329921581311183 0.000136019109521467 9.715659462773602e-05 0.0003232992158131118 4.876742357026376e-05 3.4834036959735035e-05 0.00011667251830467237 4.87674235702594e-05 3.4834036959740084e-05 0.00011667251830467237
3.702 5.7010991295000436e-05 4.072306163991639e-05 0.00013419443451648136 5.7010991294984146e-05 4.0723061639909244e-05 0.00013419443451648133 0.0001343812367177854 9.59867050368755e-05 0.00031852513975261714 0.00013438123671778997 9.598670503687862e-05 0.00031852513975261714 4.79944734013816e-05 3.428193863183415e-05 0.00011470465145258389 4.7994473401377454e-05 3.428193863183946e-05 0.00011470465145258389
3.712 5.568939235457407e-05 3.9779121917006594e-05 0.0001312178580646625 5.56893923545566e-05 3.977912191699976e-05 0.00013121785806466247 0.00013266129190428602 9.475819052649001e-05 0.0003135717732578108 0.000132661291904291 9.475819052649243e-05 0.0003135717732578109 4.729987771906859e-05 3.378580713039866e-05 0.00011288933379840776 4.7299877719064695e-05 3.378580713040402e-05 0.00011288933379840773
3.722 5.4692689071452354e-05 3.9067240176758104e-05 0.00012926670732493317 5.469268907143402e-05 3.9067240176751524e-05 0.00012926670732493314 0.00013087588031806004 9.348291102783032e-05 0.0003086304531203604 0.0001308758803180652 9.348291102783192e-05 0.0003086304531203604 4.667850801747131e-05 3.3341978976818405e-05 0.00011122289196539079 4.6678508017467804e-05 3.334197897682362e-05 0.0001112228919653908
3.732 5.40084406203324e-05 3.8578534050960575e-05 0.00012831487929183865 5.400844062031357e-05 3.857853405095438e-05 0.00012831487929183862 0.00012905202302383777 9.218016778077778e-05 0.00030393528478267446 0.00012905202302384268 9.218016778077841e-05 0.00030393528478267446 4.6100775340580383e-05 3.2929318846682654e-05 0.000109648724970913 4.6100775340577456e-05 3.292931884668758e-05 0.000109648724970913
3.742 5.355058382829667e-05 3.825153498069911e-05 0.00012812213211618078 5.355058382827759e-05 3.825153498069312e-05 0.00012812213211618075 0.00012722498918987433 9.087515465718569e-05 0.00029972982404716085 0.00012722498918987923 9.087515465718514e-05 0.0002997298240471608 4.551887147244352e-05 3.2513677298959185e-05 0.00010807259002206905 4.551887147244118e-05 3.2513677298963705e-05 0.00010807259002206905
3.752 5.317557897578228e-05 3.798371763182856e-05 0.0001282814716375833 5.3175578975763455e-05 3.7983717631822875e-05 0.00012828147163758326 0.00012543275330611185 8.959499813430029e-05 0.00029621827600344585 0.00012543275330611627 8.959499813429868e-05 0.00029621827600344585 4.487864602498491e-05 3.2056374394919905e-05 0.00010639102196391917 4.487864602498321e-05 3.205637439492385e-05 0.00010639102196391919
3.762 5.271286210636803e-05 3.765324924836212e-05 0.00012830718541645026 5.2712862106349544e-05 3.765324924835665e-05 0.00012830718541645024 0.00012370774116850366 8.836286059530237e-05 0.0002935100797988281 0.00012370774116850743 8.836286059529973e-05 0.0002935100797988281 4.4133339114088656e-05 3.15240090624237e-05 0.00010452350040173166 4.413333911408759e-05 3.152400906242701e-05 0.00010452350040173166
3.772 5.199856103724171e-05 3.7143072380491595e-05 0.00012772890505295694 5.199856103722391e-05 3.714307238048636e-05 0.00012772890505295692 0.00012206772111582667 8.71914336508102e-05 0.0002915727251777656 0.00012206772111582957 8.719143365080653e-05 0.0002915727251777656 4.325522440800032e-05 3.089677604782514e-05 0.0001024383459510711 4.325522440799999e-05 3.0896776047827695e-05 0.00010243834595107113
3.782 5.09032922308457e-05 3.636076161464007e-05 0.00012616551202984902 5.090329223082865e-05 3.636076161463505e-05 0.00012616551202984902 0.00012050833848492883 8.607760604643128e-05 0.00029020856246442874 0.00012050833848493072 8.607760604642655e-05 0.00029020856246442874 4.2242371485538945e-05 3.017329656593643e-05 0.00010016502424380399 4.2242371485539216e-05 3.0173296565938166e-05 0.000100165024243804
3.792 4.934980906500305e-05 3.52511321940878e-05 0.00012336932534408082 4.9349809064986825e-05 3.525113219408291e-05 0.00012336932534408077 0.00011899966398214332 8.499999920333557e-05 0.0002890655409874067 0.00011899966398214416 8.499999920333003e-05 0.00028906554098740675 4.1119280766432006e-05 2.9371071885099073e-05 9.778950420868097e-05 4.111928076643285e-05 2.937107188509995e-05 9.778950420868097e-05
3.802 4.73203638023901e-05 3.380150102902648e-05 0.00011924290534972635 4.732036380237476e-05 3.38015010290218e-05 0.00011924290534972633 0.00011748828228980526 8.392045984524453e-05 0.0002876816589865886 0.00011748828228980503 8.392045984523831e-05 0.0002876816589865886 3.9931505026083664e-05 2.8522641217417117e-05 9.54333052235629e-05 3.993150502608492e-05 2.8522641217417094e-05 9.543330522356292e-05
3.812 4.4855562330708734e-05 3.20408700989917e-05 0.00011383526102414446 4.485556233069432e-05 3.2040870098987155e-05 0.00011383526102414442 0.00011590511524263448 8.278964780891827e-05 0.00028555358448262074 0.0001159051152426331 8.278964780891157e-05 0.00028555358448262074 3.873550559385558e-05 2.7668335556108314e-05 9.322078519006834e-05 3.8735505593857214e-05 2.7668335556107457e-05 9.322078519006834e-05
3.822 4.204685409125856e-05 3.0034562275655944e-05 0.00010732428649499765 4.20468540912452e-05 3.00345622756516e-05 0.00010732428649499762 0.00011417769386359327 8.155580057933693e-05 0.00028221544044443217 0.00011417769386359062 8.155580057933003e-05 0.00028221544044443217 3.7586034834184286e-05 2.6847264608651666e-05 9.124301531456213e-05 3.758603483418619e-05 2.6847264608649955e-05 9.124301531456213e-05
3.832 3.9024522809749144e-05 2.7875642298959028e-05 9.999090736427896e-05 3.902452280973692e-05 2.7875642298954942e-05 9.999090736427896e-05 0.00011224436608080147 8.017488009308155e-05 0.00027731450922102377 0.00011224436608079786 8.017488009307469e-05 0.00027731450922102377 3.652417646416438e-05 2.6088773940643935e-05 8.952899490886447e-05 3.65241764641664e-05 2.6088773940641492e-05 8.952899490886448e-05
3.842 3.594259893206823e-05 2.5674138281327898e-05 9.218892715446413e-05 3.594259893205725e-05 2.567413828132415e-05 9.21889271544641e-05 0.0001100673172337535 7.861987221074868e-05 0.000270674198663522 0.00011006731723374897 7.861987221074193e-05 0.000270674198663522 3.5569316032981974e-05 2.540670981964952e-05 8.80337532529574e-05 3.556931603298396e-05 2.540670981964647e-05 8.80337532529574e-05
3.852 3.296162125114572e-05 2.354472682872746e-05 8.431291626883159e-05 3.296162125113624e-05 2.354472682872409e-05 8.431291626883158e-05 0.00010764147289402135 7.688714639598907e-05 0.00026233828939399556 0.00010764147289401595 7.688714639598256e-05 0.00026233828939399556 3.471724879654646e-05 2.4798068209025046e-05 8.664716456604588e-05 3.4717248796548345e-05 2.4798068209021522e-05 8.664716456604588e-05
3.862 3.0229798482402358e-05 2.1593275795189134e-05 7.676440513843623e-05 3.0229798482394517e-05 2.1593275795186278e-05 7.67644051384362e-05 0.00010499725537048771 7.499842653343292e-05 0.0002525925514999806 0.00010499725537048158 7.499842653342675e-05 0.0002525925514999806 3.394451062903336e-05 2.4246088773454135e-05 8.521958461054327e-05 3.39445106290351e-05 2.424608877345029e-05 8.521958461054327e-05
3.872 2.7863426844010696e-05 1.9902856609094316e-05 6.991454304753783e-05 2.7863426844004848e-05 1.990285660909209e-05 6.991454304753781e-05 0.00010219646244612036 7.299784960250851e-05 0.0002419595734455402 0.00010219646244611379 7.299784960250297e-05 0.0002419595734455402 3.321685902081619e-05 2.3726312956483847e-05 8.359523389448599e-05 3.321685902081767e-05 2.3726312956479893e-05 8.3595233894486e-05
3.882 2.5929167350877217e-05 1.852108602295129e-05 6.406123943043282e-05 2.5929167350873507e-05 1.852108602294986e-05 6.40612394304328e-05 9.932188723539722e-05 7.094455313270028e-05 0.00023116023063478701 9.932188723539043e-05 7.094455313269529e-05 0.000231160230634787 3.2498797792098286e-05 2.3213387239642427e-05 8.164409872882802e-05 3.249879779209954e-05 2.3213387239638426e-05 8.164409872882803e-05
3.892 2.4433554615931544e-05 1.7452633710315477e-05 5.9383923768368884e-05 2.4433554615930152e-05 1.7452633710314887e-05 5.9383923768368884e-05 9.646249974306906e-05 6.890209099384691e-05 0.00022103255084417097 9.646249974306212e-05 6.89020909938428e-05 0.000221032550844171 3.1761454110374754e-05 2.2686689281791586e-05 7.928658761161406e-05 3.176145411037578e-05 2.2686689281787723e-05 7.928658761161406e-05
3.902 2.332581395899231e-05 1.6661235318448933e-05 5.591001258759778e-05 2.332581395899328e-05 1.666123531844921e-05 5.591001258759778e-05 9.369698648150661e-05 6.692667475477292e-05 0.00021240132373393205 9.369698648149978e-05 6.692667475476958e-05 0.00021240132373393205 3.0987345078533876e-05 2.2133732320368856e-05 7.650905689645135e-05 3.098734507853468e-05 2.2133732320365183e-05 7.650905689645135e-05
3.912 2.2515294825744005e-05 1.6082144714599783e-05 5.351466975517657e-05 2.2515294825747173e-05 1.6082144714600874e-05 5.351466975517656e-05 9.107906527305305e-05 6.505668200152738e-05 0.00020590826473815832 9.107906527304654e-05 6.505668200152491e-05 0.00020590826473815832 3.017176656261374e-05 2.155115700907045e-05 7.337047429719029e-05 3.017176656261435e-05 2.1551157009067115e-05 7.337047429719029e-05
3.922 2.1896850404996834e-05 1.5640261405586192e-05 5.19643539789e-05 2.1896850405002028e-05 1.5640261405587978e-05 5.1964353978900004e-05 8.862795752454752e-05 6.330584854822666e-05 0.00020184490447271194 8.86279575245415e-05 6.330584854822526e-05 0.00020184490447271194 2.9321291469100872e-05 2.094365872016198e-05 7.000065947560427e-05 2.932129146910136e-05 2.0943658720159042e-05 7.000065947560429e-05
3.932 2.137375264469614e-05 1.5266497566567784e-05 5.0987594346500074e-05 2.137375264470311e-05 1.5266497566570115e-05 5.0987594346500074e-05 8.63263949148773e-05 6.166184326934832e-05 0.00020005733584496698 8.632639491487192e-05 6.166184326934781e-05 0.00020005733584496698 2.845023103797732e-05 2.032145995132702e-05 6.658949471564258e-05 2.8450231037977738e-05 2.0321459951324556e-05 6.658949471564258e-05
3.942 2.0871318280605143e-05 1.490751048643637e-05 5.0340212690784184e-05 2.0871318280613607e-05 1.490751048643905e-05 5.034021269078418e-05 8.412661652167907e-05 6.009055165744019e-05 0.00019997569275935785 8.41266165216744e-05 6.009055165744066e-05 0.00019997569275935788 2.757607605823681e-05 1.969705412871924e-05 6.33652791160284e-05 2.7576076058237194e-05 1.9697054128717328e-05 6.33652791160284e-05
3.952 2.0340688445318228e-05 1.4528402211463326e-05 4.984211495441387e-05 2.0340688445327908e-05 1.4528402211466146e-05 4.984211495441386e-05 8.196261832940432e-05 5.854482636773965e-05 0.0002007576131659671 8.196261832940057e-05 5.854482636774107e-05 0.0002007576131659671 2.6714978548043352e-05 1.908197829057375e-05 6.0560449776325636e-05 2.6714978548043785e-05 1.908197829057235e-05 6.0560449776325636e-05
3.962 1.9755995678540315e-05 1.4110696094949814e-05 4.9383496565609755e-05 1.9755995678550916e-05 1.411069609495257e-05 4.938349656560974e-05 7.976537401846006e-05 5.697536047053682e-05 0.0002014777978184522 7.976537401845711e-05 5.69753604705391e-05 0.0002014777978184522 2.5878229166449538e-05 1.848429697593218e-05 5.836630966695932e-05 2.5878229166450033e-05 1.848429697593139e-05 5.836630966695932e-05
3.972 1.9108659709878584e-05 1.3648262559703251e-05 4.8910885418951046e-05 1.9108659709889765e-05 1.3648262559705765e-05 4.891088541895104e-05 7.747742416275607e-05 5.534110933812154e-05 0.00020129307389787253 7.747742416275405e-05 5.534110933812466e-05 0.00020129307389787253 2.5070392780597332e-05 1.790727049857098e-05 5.6886259071792364e-05 2.50703927805979e-05 1.790727049857083e-05 5.6886259071792364e-05
3.982 1.8401442864882084e-05 1.314307321055589e-05 4.840522181851713e-05 1.840144286489357e-05 1.3143073210557951e-05 4.840522181851712e-05 7.506399598057847e-05 5.361723383490195e-05 0.00019954966065583905 7.50639959805776e-05 5.361723383490572e-05 0.00019954966065583905 2.428932057740988e-05 1.734936362498493e-05 5.610511634545543e-05 2.4289320577410593e-05 1.734936362498539e-05 5.610511634545543e-05
3.992 1.764359826337949e-05 1.2601735535651783e-05 4.786104362259307e-05 1.7643598263390932e-05 1.260173553565317e-05 4.786104362259306e-05 7.25190654366595e-05 5.179943039965637e-05 0.00019583472266792025 7.251906543665939e-05 5.179943039966074e-05 0.0001958347226679202 2.3527781827279014e-05 1.6805411171510928e-05 5.5890550474027264e-05 2.352778182727983e-05 1.6805411171512032e-05 5.589055047402728e-05
4.002 1.6847506599464533e-05 1.203309087591069e-05 4.727203336197341e-05 1.6847506599475575e-05 1.2033090875911286e-05 4.7272033361973405e-05 6.986593890904097e-05 4.990434622107183e-05 0.00018998906557986557 6.986593890904187e-05 4.990434622107672e-05 0.00018998906557986557 2.2776099443939215e-05 1.6268500610648114e-05 5.6027317306106775e-05 2.2776099443940208e-05 1.626850061064987e-05 5.6027317306106775e-05
4.012 1.602666126991336e-05 1.1446775466471077e-05 4.662484162286128e-05 1.6026661269923705e-05 1.1446775466470656e-05 4.6624841622861266e-05 6.715276997899747e-05 4.7966376554714955e-05 0.0001820975219265557 6.715276997899916e-05 4.7966376554720254e-05 0.00018209752192655575 2.2025031892919593e-05 1.5732030624031175e-05 5.6267798540741176e-05 2.2025031892920745e-05 1.5732030624033533e-05 5.6267798540741176e-05
4.022 1.5194622773062746e-05 1.0852473755354729e-05 4.590035733893511e-05 1.5194622773072087e-05 1.0852473755353165e-05 4.5900357338935105e-05 6.444398513592832e-05 4.603153991389768e-05 0.00017246812657435877 6.44439851359309e-05 4.6031539913903266e-05 0.0001724681265743588 2.1268228906460383e-05 1.5191465190799053e-05 5.637845909497544e-05 2.1268228906461735e-05 1.519146519080203e-05 5.637845909497544e-05
4.032 1.4364519677596434e-05 1.0259562055620756e-05 4.5079725567444295e-05 1.436451967760442e-05 1.0259562055617901e-05 4.507972556744429e-05 6.18090216230415e-05 4.414943352639903e-05 0.00016160555582035873 6.180902162304461e-05 4.4149433526404696e-05 0.00016160555582035873 2.050382327809908e-05 1.4645470542951055e-05 5.617086100270334e-05 2.0503823278100637e-05 1.464547054295462e-05 5.617086100270334e-05
4.042 1.3548750992017581e-05 9.676895981069985e-06 4.4151731725656376e-05 1.3548750992023925e-05 9.676895981065718e-06 4.4151731725656376e-05 5.9310176777982836e-05 4.23645543215911e-05 0.00015017902042544322 5.931017677798661e-05 4.236455432159673e-05 0.00015017902042544322 1.973499206155241e-05 1.4096315948742008e-05 5.551648714918037e-05 1.973499206155422e-05 1.4096315948746117e-05 5.551648714918037e-05
4.052 1.2758685798826236e-05 9.112595865863068e-06 4.311862532861428e-05 1.275868579883068e-05 9.112595865857276e-06 4.3118625328614264e-05 5.6991683393563876e-05 4.0708495778838174e-05 0.0001389785343888205 5.699168339356819e-05 4.070849577884362e-05 0.0001389785343888205 1.8969535865358828e-05 1.3549573131811531e-05 5.4349882230385715e-05 1.89695358653609e-05 1.3549573131816146e-05 5.4349882230385715e-05
4.062 1.2004309299723995e-05 8.573793862771216e-06 4.199859301781249e-05 1.2004309299726287e-05 8.573793862763818e-06 4.199859301781249e-05 5.4872157166421146e-05 3.919455346697215e-05 0.00012884575143805877 5.487215716642577e-05 3.9194553466977304e-05 0.00012884575143805877 1.8218650149015375e-05 1.3013238573881695e-05 5.2665090515605805e-05 1.821865014901774e-05 1.3013238573886767e-05 5.2665090515605805e-05
4.072 1.12938846142661e-05 8.066392271504584e-06 4.082436487375053e-05 1.1293884614266037e-05 8.066392271495485e-06 4.0824364873750524e-05 5.294205958862899e-05 3.781591302394007e-05 0.00012056137552426086 5.294205958863373e-05 3.781591302394479e-05 0.00012056137552426087 1.749511870958814e-05 1.2496443143155018e-05 5.0508938959441766e-05 1.7495118709590817e-05 1.2496443143160452e-05 5.0508938959441766e-05
4.082 1.063375296281658e-05 7.5949207071005646e-06 3.963849145904485e-05 1.0633752962814013e-05 7.594920707089692e-06 3.963849145904484e-05 5.1166715005823365e-05 3.65478053277581e-05 0.00011468602545718632 5.1166715005828224e-05 3.6547805327762255e-05 0.00011468602545718635 1.681119327331006e-05 1.200793756378843e-05 4.7973161901900736e-05 1.6811193273313073e-05 1.2007937563794147e-05 4.7973161901900736e-05
4.092 1.0028368148302838e-05 7.162560626668744e-06 3.848654174057251e-05 1.0028368148297691e-05 7.162560626656046e-06 3.8486541740572504e-05 4.949401781107103e-05 3.5353011681836405e-05 0.00011139953707614381 4.949401781107596e-05 3.535301168183995e-05 0.00011139953707614381 1.6176466826260244e-05 1.1554573452623743e-05 4.5186164218603706e-05 1.6176466826263595e-05 1.1554573452629629e-05 4.51861642186037e-05
4.102 9.480571404811263e-06 6.771341547337807e-06 3.7409848668943166e-05 9.4805714048035e-06 6.771341547323258e-06 3.7409848668943166e-05 4.7864840711478876e-05 3.418929827434969e-05 0.00011043325418453284 4.786484071148375e-05 3.418929827435259e-05 0.00011043325418453286 1.5596093925970267e-05 1.1140032210685858e-05 4.230424080201598e-05 1.559609392597397e-05 1.1140032210691791e-05 4.230424080201598e-05
4.112 8.992005427624724e-06 6.4224366722668354e-06 3.643947066028604e-05 8.992005427614377e-06 6.422436672250418e-06 3.6439470660286035e-05 4.62237715862769e-05 3.3017085314095794e-05 0.00011115951551164376 4.6223771586281536e-05 3.3017085314098e-05 0.00011115951551164376 1.5069711114541712e-05 1.076405396629304e-05 3.950108940428527e-05 1.5069711114545752e-05 1.0764053966298875e-05 3.950108940428527e-05
4.122 8.563496473107458e-06 6.116435698057507e-06 3.5592704891080524e-05 8.563496473094638e-06 6.116435698039262e-06 3.559270489108052e-05 4.45281960898199e-05 3.180593454901361e-05 0.00011279014809674287 4.4528196089824247e-05 3.180593454901511e-05 0.00011279014809674287 1.4591312090734986e-05 1.0422348442333307e-05 3.695352986837391e-05 1.4591312090739356e-05 1.0422348442338955e-05 3.695352986837391e-05
4.132 8.195235468397754e-06 5.85347405848343e-06 3.487278580255018e-05 8.1952354683826e-06 5.853474058463409e-06 3.4872785802550167e-05 4.2754549424200245e-05 3.053901476719094e-05 0.0001145696498407683 4.2754549424204284e-05 3.053901476719184e-05 0.00011456964984076828 1.4150128539662499e-05 1.0107224098313492e-05 3.482126421832609e-05 1.4150128539667147e-05 1.0107224098318839e-05 3.482126421832609e-05
4.142 7.88666243105038e-06 5.633150282643476e-06 3.4271492539352434e-05 7.886662431033096e-06 5.633150282621797e-06 3.427149253935243e-05 4.090134782097793e-05 2.9215267097830338e-05 0.00011589160703819234 4.090134782098165e-05 2.9215267097830528e-05 0.00011589160703819234 1.3732322645345542e-05 9.808797007878113e-06 3.322096653838012e-05 1.3732322645350429e-05 9.808797007883068e-06 3.3220966538380124e-05
4.152 7.63607554478882e-06 5.4542467665195326e-06 3.377359612606764e-05 7.636075544769661e-06 5.454246766496372e-06 3.3773596126067634e-05 3.898911837641003e-05 2.7849354860441755e-05 0.00011633837401826006 3.8989118376413254e-05 2.784935486044122e-05 0.00011633837401826006 1.3323114150981844e-05 9.51651011537604e-06 3.220093973588501e-05 1.332311415098692e-05 9.516510115380543e-06 3.220093973588501e-05
4.162 7.44010830896361e-06 5.314356442506404e-06 3.336171212741289e-05 7.440108308942838e-06 5.314356442481975e-06 3.336171212741288e-05 3.7057542113987166e-05 2.646962287782445e-05 0.00011567486386536 3.705754211398992e-05 2.6469622877823295e-05 0.00011567486386536 1.2908914949265974e-05 9.22065788372166e-06 3.172835831937495e-05 1.2908914949271173e-05 9.220657883725658e-06 3.172835831937495e-05
4.172 7.293301875847795e-06 5.209577571714453e-06 3.3020280004748296e-05 7.293301875825682e-06 5.2095775716889835e-06 3.302028000474829e-05 3.516012762480226e-05 2.5114292931219785e-05 0.00011382358979049377 3.516012762480443e-05 2.5114292931217972e-05 0.00011382358979049377 1.2479123085045166e-05 8.913667689340057e-06 3.169860687581552e-05 1.2479123085050433e-05 8.913667689343517e-06 3.169860687581552e-05
4.182 7.188002625415737e-06 5.134440919104141e-06 3.2737903403625265e-05 7.188002625392549e-06 5.1344409190778815e-06 3.2737903403625265e-05 3.335672863367274e-05 2.38261191612372e-05 0.00011083585799683446 3.3356728633674233e-05 2.3826119161234806e-05 0.00011083585799683446 1.202737176468528e-05 8.590991960344698e-06 3.196373930119353e-05 1.20273717646905e-05 8.590991960347609e-06 3.196373930119354e-05
4.192 7.114719437654313e-06 5.082165249734724e-06 3.250788609616215e-05 7.114719437630264e-06 5.082165249707906e-06 3.250788609616214e-05 3.170441150575483e-05 2.264586481581767e-05 0.00010686508555073872 3.170441150575561e-05 2.2645864815814678e-05 0.00010686508555073874 1.1552165962880109e-05 8.251562899557543e-06 3.236619579570363e-05 1.1552165962885238e-05 8.251562899559893e-06 3.236619579570363e-05
4.202 7.0629151315741525e-06 5.045222815249148e-06 3.2327279981692165e-05 7.062915131549392e-06 5.045222815221971e-06 3.232727998169216e-05 3.0247706133105232e-05 2.1605338472181737e-05 0.00010214353763464701 3.0247706133105263e-05 2.160533847217831e-05 0.00010214353763464701 1.1056928882429301e-05 7.897825679414857e-06 3.276486503353699e-05 1.1056928882434214e-05 7.897825679416627e-06 3.276486503353699e-05
4.212 7.0220585602436555e-06 5.016090859095059e-06 3.219504263901645e-05 7.022058560218296e-06 5.016090859067669e-06 3.219504263901644e-05 2.9010038843196693e-05 2.072127446638921e-05 9.696149815750335e-05 2.9010038843195924e-05 2.0721274466385387e-05 9.696149815750335e-05 1.0549518493681477e-05 7.5353931209000465e-06 3.304909722071717e-05 1.0549518493686076e-05 7.535393120901247e-06 3.304909722071717e-05
4.222 6.98269489393085e-06 4.988015981013748e-06 3.210998623097756e-05 6.982694893904935e-06 4.988015980986235e-06 3.210998623097756e-05 2.7988656445845944e-05 1.999170695895286e-05 9.164654790370499e-05 2.7988656445844396e-05 1.9991706958948714e-05 9.164654790370499e-05 1.004127834836686e-05 7.172367707215576e-06 3.3142954297815e-05 1.0041278348371034e-05 7.17236770721618e-06 3.314295429781501e-05
4.232 6.937315250801647e-06 4.955635115341972e-06 3.206912023813474e-05 6.937315250775176e-06 4.955635115314377e-06 3.206912023813473e-05 2.715490159355155e-05 1.9396166452027548e-05 8.65396879673048e-05 2.7154901593549176e-05 1.9396166452023184e-05 8.653968796730481e-05 9.545682648319865e-06 6.81837377673997e-06 3.300380438393666e-05 9.545682648323493e-06 6.818373776739958e-06 3.300380438393666e-05
4.242 6.880887888167376e-06 4.91535476985098e-06 3.206678824154053e-05 6.880887888140305e-06 4.91535476982331e-06 3.206678824154052e-05 2.64600634461255e-05 1.889985884964522e-05 8.196497034020238e-05 2.646006344612236e-05 1.8899858849640694e-05 8.196497034020238e-05 9.076650370567576e-06 6.483353328865055e-06 3.261842374252043e-05 9.076650370570515e-06 6.483353328864419e-06 3.261842374252043e-05
4.252 6.811005187427679e-06 4.865455875807972e-06 3.209472866322055e-05 6.811005187399934e-06 4.865455875780197e-06 3.209472866322055e-05 2.5844998449521288e-05 1.8460537638348e-05 7.819152908131864e-05 2.58449984495175e-05 1.8460537638343408e-05 7.819152908131864e-05 8.6466598868532e-06 6.176219331826519e-06 3.199833833742811e-05 8.64665988685533e-06 6.17621933182525e-06 3.199833833742811e-05
4.262 6.727674921499315e-06 4.8059446121739235e-06 3.2142923503411165e-05 6.727674921470826e-06 4.8059446121459654e-06 3.214292350341116e-05 2.5250581843341547e-05 1.803596952876388e-05 7.539283168454674e-05 2.5250581843337227e-05 1.8035969528759274e-05 7.539283168454674e-05 8.264897601193626e-06 5.903533338805043e-06 3.1175113997169356e-05 8.26489760119483e-06 5.903533338803117e-06 3.1175113997169356e-05
4.272 6.632833590637507e-06 4.738204761086753e-06 3.220091039217093e-05 6.632833590608167e-06 4.738204761058557e-06 3.2200910392170914e-05 2.462638526879684e-05 1.759013299311429e-05 7.361585020235431e-05 2.462638526879203e-05 1.75901329931097e-05 7.361585020235433e-05 7.935783619873176e-06 5.668452421181447e-06 3.019574421169922e-05 7.935783619873354e-06 5.66845242117888e-06 3.019574421169922e-05
4.282 6.529687611081406e-06 4.6645271412076925e-06 3.2259165923037615e-05 6.5296876110511265e-06 4.664527141179163e-06 3.225916592303761e-05 2.393623149039854e-05 1.709718607257708e-05 7.277560789856191e-05 2.3936231490393338e-05 1.7097186072572534e-05 7.277560789856191e-05 7.658249157573102e-06 5.4702130578793845e-06 2.9118022322512143e-05 7.658249157572195e-06 5.470213057876179e-06 2.9118022322512147e-05
4.292 6.421999152473309e-06 4.587599527507127e-06 3.23102204176605e-05 6.4219991524420165e-06 4.587599527478204e-06 3.231022041766049e-05 2.3160524201647054e-05 1.654313057354057e-05 7.268148590678037e-05 2.316052420164166e-05 1.6543130573536152e-05 7.268148590678037e-05 7.4260098626053254e-06 5.304326386574286e-06 2.800568918762153e-05 7.426009862603336e-06 5.30432638657048e-06 2.8005689187621527e-05
4.302 6.313428701484028e-06 4.51003709508652e-06 3.234929476398055e-05 6.313428701451658e-06 4.510037095057131e-06 3.234929476398054e-05 2.2295970459953818e-05 1.5925613787414057e-05 7.308542904795765e-05 2.229597045994828e-05 1.5925613787409788e-05 7.308542904795765e-05 7.2287936396375385e-06 5.1634552227510524e-06 2.6923172039812615e-05 7.228793639634488e-06 5.163455222746701e-06 2.6923172039812615e-05
4.312 6.207025706598306e-06 4.434018625468665e-06 3.237440288714515e-05 6.207025706564826e-06 4.434018625438778e-06 3.2374402887145146e-05 2.1353508369261923e-05 1.5252448210985363e-05 7.373277300098332e-05 2.1353508369256387e-05 1.5252448210981267e-05 7.373277300098332e-05 7.0541775120637374e-06 5.038726091632522e-06 2.5929897059345045e-05 7.054177512059697e-06 5.038726091627677e-06 2.592989705934505e-05
4.322 6.10492356376097e-06 4.361068649892294e-06 3.23859925995022e-05 6.104923563726371e-06 4.361068649861873e-06 3.2385992599502194e-05 2.0355150529262433e-05 1.4539356805270872e-05 7.440038651466464e-05 2.0355150529257015e-05 1.4539356805267026e-05 7.440038651466464e-05 6.889537784319678e-06 4.921122180881934e-06 2.5074501999123145e-05 6.889537784314743e-06 4.9211221808766806e-06 2.5074501999123145e-05
4.332 6.0082517040744625e-06 4.291994641821711e-06 3.238627805076397e-05 6.008251704038752e-06 4.291994641790765e-06 3.2386278050763964e-05 1.933026075518209e-05 1.3807313453001863e-05 7.491723731431543e-05 1.9330260755177036e-05 1.3807313452998365e-05 7.491723731431543e-05 6.723683814312534e-06 4.802650301536258e-06 2.4389742895228014e-05 6.723683814306827e-06 4.802650301530667e-06 2.4389742895228014e-05
4.342 5.9172354264061746e-06 4.2269582932561145e-06 3.2378444040094835e-05 5.917235426369391e-06 4.226958293224652e-06 3.237844404009483e-05 1.831161296049324e-05 1.3079727830106307e-05 7.517023112573436e-05 1.8311612960488632e-05 1.3079727830103239e-05 7.517023112573436e-05 6.547946047695081e-06 4.6771180423605985e-06 2.3889244320982314e-05 6.547946047688747e-06 4.677118042354769e-06 2.3889244320982314e-05
4.352 5.83142352631294e-06 4.165638064635567e-06 3.236588535277862e-05 5.831423526275152e-06 4.165638064603617e-06 3.236588535277861e-05 1.733148475309736e-05 1.2379655089043518e-05 7.510065519268333e-05 1.7331484753093474e-05 1.2379655089041008e-05 7.510065519268333e-05 6.3566923823562216e-06 4.540502596191732e-06 2.356713038036064e-05 6.356692382349408e-06 4.54050259618578e-06 2.3567130380360642e-05
4.362 5.749971074267115e-06 4.107431128611587e-06 3.2351599309486196e-05 5.749971074228406e-06 4.107431128579192e-06 3.235159930948619e-05 1.641802713362988e-05 1.1727202779423366e-05 7.469583312400658e-05 1.641802713362681e-05 1.1727202779421524e-05 7.469583312400658e-05 6.147373594820434e-06 4.390983207108909e-06 2.340082927990068e-05 6.147373594813332e-06 4.390983207102957e-06 2.3400829279900683e-05
4.372 5.671910274391019e-06 4.051646810447547e-06 3.2337794091471716e-05 5.671910274351504e-06 4.051646810414768e-06 3.233779409147171e-05 1.559221147841949e-05 1.1137350139668085e-05 7.39790209645352e-05 1.5592211478417483e-05 1.113735013966706e-05 7.397902096453522e-05 5.920240873198216e-06 4.228739411301033e-06 2.335628940667336e-05 5.920240873191009e-06 4.228739411295209e-06 2.335628940667336e-05
4.382 5.596361291348886e-06 3.997657162507265e-06 3.232572337980239e-05 5.596361291308694e-06 3.997657162474166e-06 3.232572337980239e-05 1.4865731074547892e-05 1.0618449235255929e-05 7.299925579577592e-05 1.4865731074547048e-05 1.0618449235255848e-05 7.29992557957759e-05 5.677866831383147e-06 4.055608908288904e-06 2.3394121275275416e-05 5.677866831376042e-06 4.055608908283359e-06 2.339412127527541e-05
4.392 5.522659728591796e-06 3.944988017666926e-06 3.231571860957002e-05 5.522659728551087e-06 3.944988017633582e-06 3.231571860957002e-05 1.4240228882983681e-05 1.017167341498016e-05 7.18220188450418e-05 1.4240228882984091e-05 1.0171673414981084e-05 7.18220188450418e-05 5.424568830854083e-06 3.874675651727227e-06 2.3475185359072073e-05 5.424568830847309e-06 3.874675651722134e-06 2.3475185359072073e-05
4.402 5.450400827868075e-06 3.893350567871442e-06 3.230736704584849e-05 5.4504008278270126e-06 3.893350567837922e-06 3.230736704584849e-05 1.3708043295092144e-05 9.791550040225604e-06 7.052108187104689e-05 1.3708043295093808e-05 9.791550040227566e-06 7.052108187104689e-05 5.16580094144154e-06 3.6898355381564438e-06 2.3564722382240706e-05 5.165800941435336e-06 3.6898355381519786e-06 2.3564722382240702e-05
4.412 5.379417450355341e-06 3.842625649287602e-06 3.229977537734189e-05 5.379417450314096e-06 3.842625649253986e-06 3.229977537734189e-05 1.325431565993593e-05 9.467465878399624e-06 6.917162782863188e-05 1.3254315659938796e-05 9.46746587840263e-06 6.917162782863188e-05 4.907556848769273e-06 3.505369912860581e-06 2.3634810704191798e-05 4.907556848763887e-06 3.5053699128569293e-06 2.3634810704191805e-05
4.422 5.309717502894769e-06 3.79281906144796e-06 3.229186045092983e-05 5.30971750285352e-06 3.792819061414311e-06 3.229186045092983e-05 1.2859937604046112e-05 9.18577231130802e-06 6.784458946092966e-05 1.2859937604050018e-05 9.18577231131202e-06 6.784458946092966e-05 4.655811145794971e-06 3.3255464900164443e-06 2.366539582930859e-05 4.655811145790644e-06 3.3255464900137876e-06 2.366539582930859e-05
4.432 5.241407401283601e-06 3.7440069118593923e-06 3.228261698419281e-05 5.241407401242512e-06 3.7440069118257795e-06 3.22826169841928e-05 1.2504634455666043e-05 8.931987732725414e-06 6.66020986089012e-05 1.2504634455670885e-05 8.931987732730313e-06 6.66020986089012e-05 4.416018795602867e-06 3.154261820136683e-06 2.3644302488644825e-05 4.416018795599808e-06 3.1542618201351907e-06 2.3644302488644825e-05
4.442 5.174623767779111e-06 3.69628684028958e-06 3.227132394031985e-05 5.174623767738328e-06 3.6962868402560447e-06 3.227132394031985e-05 1.2169571993091855e-05 8.692659454687368e-06 6.549397154687847e-05 1.2169571993097359e-05 8.692659454693044e-06 6.549397154687847e-05 4.192690867505995e-06 2.994738234139756e-06 2.3566608554178605e-05 4.192690867504384e-06 2.9947382341395824e-06 2.3566608554178605e-05
4.452 5.109488364760426e-06 3.6497458376780555e-06 3.225766543881275e-05 5.109488364720063e-06 3.649745837644625e-06 3.225766543881275e-05 1.1839149653995638e-05 8.456644523975897e-06 6.455524664816152e-05 1.1839149654001598e-05 8.456644523982188e-06 6.455524664816154e-05 3.989068230897133e-06 2.8492907533593844e-06 2.3433653723133522e-05 3.989068230897086e-06 2.849290753360625e-06 2.3433653723133522e-05
4.462 5.046092954256827e-06 3.6044494390164185e-06 3.2241757607449166e-05 5.04609295421698e-06 3.6044494389831072e-06 3.224175760744916e-05 1.1501934993423473e-05 8.215777163151907e-06 6.380488675036908e-05 1.1501934993429635e-05 8.215777163158645e-06 6.380488675036908e-05 3.806920581784025e-06 2.719183521330359e-06 2.32518517692002e-05 3.8069205817855963e-06 2.7191835213330546e-06 2.32518517692002e-05
4.472 4.984512385950972e-06 3.5604510780684757e-06 3.2224088122505815e-05 4.9845123859116995e-06 3.5604510780352766e-06 3.22240881225058e-05 1.1150881935416114e-05 7.965024653870861e-06 6.324579080529161e-05 1.1150881935422223e-05 7.965024653877853e-06 6.324579080529161e-05 3.6464983868625747e-06 2.6045954643843303e-06 2.3031402953932256e-05 3.6464983868657257e-06 2.6045954643884655e-06 2.303140295393226e-05
4.482 4.924837044259284e-06 3.5178152690455973e-06 3.2205388329737304e-05 4.92483704422061e-06 3.5178152690124842e-06 3.22053883297373e-05 1.0783038190183414e-05 7.702278351701631e-06 6.286618131894574e-05 1.0783038190189206e-05 7.702278351708665e-06 6.286618131894573e-05 3.50665156185405e-06 2.5047050548061063e-06 2.2784964934853494e-05 3.5066515618586777e-06 2.5047050548115976e-06 2.2784964934853494e-05
4.492 4.867211615692381e-06 3.476645302037386e-06 3.218646687277707e-05 4.8672116156542974e-06 3.476645302004327e-06 3.2186466872777065e-05 1.0398929153038337e-05 7.427913623806525e-06 6.264225650189965e-05 1.039892915304359e-05 7.427913623813396e-06 6.264225650189965e-05 3.385099641527009e-06 2.4178832918910272e-06 2.2526328456247478e-05 3.3850996415329123e-06 2.4178832918977226e-06 2.2526328456247478e-05
4.502 4.811867246030229e-06 3.4371062161550415e-06 3.216803727102709e-05 4.811867245992705e-06 3.4371062161219865e-06 3.216803727102709e-05 1.0001761946609596e-05 7.144221320516774e-06 6.254178680925579e-05 1.0001761946614087e-05 7.1442213205232575e-06 6.254178680925578e-05 3.278804438512473e-06 2.3419598985982087e-06 2.226914947994134e-05 3.278804438519418e-06 2.3419598986059117e-06 2.226914947994134e-05
4.512 4.759138079943392e-06 3.3994366164439523e-06 3.215056918704643e-05 4.759138079906378e-06 3.399436616410854e-06 3.215056918704642e-05 9.59655804576285e-06 6.854788235002203e-06 6.252817985779037e-05 9.596558045766343e-06 6.85478823500808e-06 6.252817985779037e-05 3.18437457591141e-06 2.2745122909791048e-06 2.202580343057761e-05 3.1843745759191148e-06 2.2745122909875806e-06 2.202580343057761e-05
4.522 4.709458755461827e-06 3.363946885905076e-06 3.213418474032841e-05 4.70945875542526e-06 3.3639468858718923e-06 3.21341847403284e-05 9.189303438341156e-06 6.563890087315654e-06 6.256448973284928e-05 9.189303438343496e-06 6.563890087320711e-06 6.256448973284928e-05 3.0984325465368312e-06 2.213127782259659e-06 2.1806439753546522e-05 3.098432546545007e-06 2.2131277822686583e-06 2.1806439753546522e-05
4.532 4.663344216933488e-06 3.3310047669571067e-06 3.2118609437401044e-05 4.663344216897295e-06 3.3310047669237946e-06 3.2118609437401044e-05 8.786192747518816e-06 6.275951622475032e-06 6.261690859401022e-05 8.786192747519868e-06 6.275951622479061e-06 6.261690859401022e-05 3.0178963807603666e-06 2.155604789763819e-06 2.1618315263965933e-05 3.0178963807687277e-06 2.155604789773085e-06 2.1618315263965936e-05
4.542 4.621355955777637e-06 3.301011247511849e-06 3.21031757305549e-05 4.6213559557417534e-06 3.3010112474783763e-06 3.21031757305549e-05 8.393027314901713e-06 5.995116677791243e-06 6.265741381563236e-05 8.393027314901396e-06 5.99511667779406e-06 6.265741381563239e-05 2.940157407825227e-06 2.100079818029121e-06 2.146546525471903e-05 2.940157407833509e-06 2.1000798180384014e-06 2.146546525471903e-05
4.552 4.584059691403766e-06 3.274370332412959e-06 3.208686924788812e-05 4.584059691368138e-06 3.274370332379321e-06 3.208686924788811e-05 8.014802604339755e-06 5.7249534760529815e-06 6.266540497352464e-05 8.01480260433803e-06 5.724953476054438e-06 6.266540497352464e-05 2.863160897677043e-06 2.0450850653674523e-06 2.1348731979668267e-05 2.8631608976850136e-06 2.045085065376513e-06 2.1348731979668267e-05
4.562 4.551979419505867e-06 3.251456219812993e-06 3.2068404758467396e-05 4.5519794194704385e-06 3.251456219779195e-06 3.206840475846739e-05 7.655490417851257e-06 5.468299066504153e-06 6.262831660161607e-05 7.655490417848154e-06 5.468299066504125e-06 6.262831660161607e-05 2.785411637263264e-06 1.9895524083520143e-06 2.1266119698460385e-05 2.7854116372707352e-06 1.9895524083606464e-06 2.126611969846039e-05
4.572 4.52555232597754e-06 3.2325810961201976e-06 3.2046320006949505e-05 4.52555232594227e-06 3.2325810960862506e-06 3.204632000694949e-05 7.317992601957552e-06 5.22722625534226e-06 6.254131403266185e-05 7.317992601953182e-06 5.22722625534069e-06 6.254131403266185e-05 2.7059317014793964e-06 1.9327832367739235e-06 2.1213398295473397e-05 2.705931701486217e-06 1.9327832367819373e-06 2.12133982954734e-05
4.582 4.505088540257309e-06 3.2179663882274643e-06 3.201907845524519e-05 4.5050885402221655e-06 3.2179663881933996e-06 3.201907845524518e-05 7.004220807713973e-06 5.0031005715445686e-06 6.240626380494563e-05 7.0042208077085e-06 5.003100571541446e-06 6.240626380494563e-05 2.6241956400896094e-06 1.8744021557914535e-06 2.118484720388079e-05 2.6241956400956813e-06 1.8744021557986916e-06 2.118484720388079e-05
4.592 4.490739170491315e-06 3.2077199319546487e-06 3.1985174761836614e-05 4.490739170456291e-06 3.2077199319205044e-06 3.19851747618366e-05 6.715244889420927e-06 4.7966862590390385e-06 6.223021722840934e-05 6.715244889414576e-06 4.79668625903443e-06 6.223021722840934e-05 2.5400622523154756e-06 1.8143082506705918e-06 2.117402519194998e-05 2.540062252320739e-06 1.8143082506769216e-06 2.117402519194998e-05
4.602 4.482475562693451e-06 3.2018211585042716e-06 3.194323867915629e-05 4.48247556265853e-06 3.2018211584700964e-06 3.194323867915628e-05 6.45145204600743e-06 4.6082599423981344e-06 6.202365883743484e-05 6.4514520460004674e-06 4.6082599423921646e-06 6.202365883743484e-05 2.4537147298454887e-06 1.7526323288360979e-06 2.1174468168648066e-05 2.45371472984993e-06 1.7526323288414115e-06 2.1174468168648066e-05
4.612 4.480082131676188e-06 3.2001159757061173e-06 3.1892134032177486e-05 4.480082131641367e-06 3.2001159756719518e-06 3.189213403217748e-05 6.212669459550096e-06 4.4376982205245e-06 6.17987546441631e-05 6.212669459542831e-06 4.437698220517376e-06 6.17987546441631e-05 2.365614042993441e-06 1.6897036225944237e-06 2.118024855511481e-05 2.3656140429970837e-06 1.6897036225986483e-06 2.118024855511481e-05
4.622 4.48316408926793e-06 3.2023222906251188e-06 3.1831049848805396e-05 4.483164089233218e-06 3.2023222905910062e-06 3.183104984880539e-05 5.998222819280252e-06 4.2845194665984156e-06 6.156779328109052e-05 5.998222819273009e-06 4.284519466590379e-06 6.156779328109053e-05 2.276464921893538e-06 1.6260254889479015e-06 2.1186365528340255e-05 2.27646492189645e-06 1.626025488950994e-06 2.1186365528340255e-05
4.632 4.491169639781266e-06 3.208045866080695e-06 3.175958062571866e-05 4.491169639746654e-06 3.2080458660466725e-06 3.175958062571866e-05 5.80692780192051e-06 4.1478777425023054e-06 6.134195324349412e-05 5.806927801913599e-06 4.147877742493675e-06 6.134195324349412e-05 2.1871896833322656e-06 1.5622567149442602e-06 2.1188966564012917e-05 2.1871896833345437e-06 1.5622567149462097e-06 2.1188966564012917e-05
4.642 4.503423782360624e-06 3.2168044674676063e-06 3.1677792062831286e-05 4.5034237823261255e-06 3.216804467433709e-06 3.167779206283128e-05 5.637036086496202e-06 4.026524240722785e-06 6.11304612511558e-05 5.637036086489929e-06 4.026524240713906e-06 6.11304612511558e-05 2.098902075061549e-06 1.4991928367057786e-06 2.118542192076377e-05 2.0989020750633195e-06 1.4991928367066125e-06 2.1185421920763773e-05
4.652 4.519168320053787e-06 3.228056442719939e-06 3.158626747879491e-05 4.519168320019396e-06 3.228056442686183e-06 3.158626747879491e-05 5.486176062817528e-06 3.918764937974992e-06 6.094014180629475e-05 5.48617606281214e-06 3.91876493796622e-06 6.094014180629475e-05 2.0128710219839025e-06 1.437740246990356e-06 2.117428384842539e-05 2.012871021985312e-06 1.4377402469901403e-06 2.117428384842539e-05
4.662 4.53760091883207e-06 3.241228622847114e-06 3.148612898211782e-05 4.537600918797786e-06 3.2412286228135187e-06 3.1486128982117816e-05 5.3513356868996896e-06 3.822448354784246e-06 6.077530694205476e-05 5.351335686895388e-06 3.8224483547759295e-06 6.077530694205476e-05 1.9304631661362723e-06 1.3788751563902464e-06 2.1155163352601902e-05 1.930463166137488e-06 1.378875156389092e-06 2.1155163352601902e-05
4.672 4.557905914080937e-06 3.2557383273264387e-06 3.137902708650879e-05 4.55790591404676e-06 3.2557383272930203e-06 3.137902708650878e-05 5.228927676094076e-06 3.7350121290036732e-06 6.063790450565522e-05 5.228927676090994e-06 3.7350121289961253e-06 6.063790450565522e-05 1.853054727547667e-06 1.3235806408705851e-06 2.112855303834619e-05 1.8530547275488565e-06 1.32358064086865e-06 2.112855303834619e-05
4.682 4.5792714273360825e-06 3.271005590704727e-06 3.126709359100745e-05 4.5792714273019945e-06 3.2710055906714894e-06 3.126709359100745e-05 5.114956571318889e-06 3.653602349943145e-06 6.052783408744238e-05 5.1149565713171e-06 3.6536023499366295e-06 6.052783408744238e-05 1.7819091395016928e-06 1.2727592408486693e-06 2.109561875446896e-05 1.7819091395030277e-06 1.2727592408461443e-06 2.109561875446896e-05
4.692 4.600890978941076e-06 3.2864543145469735e-06 3.115285557402026e-05 4.600890978907066e-06 3.286454314513921e-06 3.115285557402026e-05 5.0052796376972935e-06 3.5752599176916664e-06 6.044334794240833e-05 5.005279637696789e-06 3.5752599176863886e-06 6.044334794240833e-05 1.7180278764501633e-06 1.2271264087653889e-06 2.1057978168860633e-05 1.7180278764518034e-06 1.2271264087625058e-06 2.1057978168860633e-05
4.702 4.621952250896604e-06 3.30150424097013e-06 3.103911298528143e-05 4.621952250862659e-06 3.3015042409372595e-06 3.103911298528142e-05 4.895928730703855e-06 3.497150447303666e-06 6.038147326116227e-05 4.895928730704576e-06 3.4971504472997663e-06 6.038147326116227e-05 1.6619961077212292e-06 1.1871002552424873e-06 2.1017481888414913e-05 1.6619961077233108e-06 1.1871002552394981e-06 2.1017481888414913e-05
4.712 4.641619646802285e-06 3.31555849530744e-06 3.092878762639861e-05 4.641619646768382e-06 3.315558495274756e-06 3.092878762639861e-05 4.783446282122237e-06 3.4168042572782627e-06 6.0338414963332593e-05 4.783446282124063e-06 3.4168042572758085e-06 6.0338414963332593e-05 1.613856987414147e-06 1.1527117437406237e-06 2.097601150163921e-05 1.6138569874167767e-06 1.152711743737782e-06 2.097601150163921e-05
4.722 4.659019535566486e-06 3.3279930458738494e-06 3.0824756004252955e-05 4.659019535532607e-06 3.327993045841334e-06 3.082475600425295e-05 4.6651884002144316e-06 3.3323328677184027e-06 6.030991925404516e-05 4.665188400217208e-06 3.3323328677173875e-06 6.030991925404516e-05 1.5730511758461908e-06 1.1235614756471682e-06 2.0935307423634633e-05 1.5730511758494345e-06 1.1235614756447118e-06 2.0935307423634633e-05
4.732 4.67323683682227e-06 3.3381542644671173e-06 3.072968146077034e-05 4.673236836788389e-06 3.338154264434762e-06 3.072968146077034e-05 4.539558797609756e-06 3.2425960899791237e-06 6.0291593942502476e-05 4.539558797613283e-06 3.2425960899794998e-06 6.0291593942502476e-05 1.5384466651523632e-06 1.0988409787200328e-06 2.089683650433065e-05 1.5384466651562557e-06 1.0988409787181674e-06 2.089683650433065e-05
4.742 4.683329036270783e-06 3.3453689364863584e-06 3.0645861475485744e-05 4.6833290362368715e-06 3.3453689364541407e-06 3.0645861475485744e-05 4.406152327495457e-06 3.1473045510366816e-06 6.027919007467782e-05 4.406152327499514e-06 3.147304551038335e-06 6.027919007467782e-05 1.5084606472555805e-06 1.0774197451850352e-06 2.0861704967228743e-05 1.5084606472601106e-06 1.0774197451839232e-06 2.0861704967228743e-05
4.752 4.6883596890672354e-06 3.3489681904304334e-06 3.0575104102923396e-05 4.68835968903327e-06 3.348968190398327e-06 3.057510410292339e-05 4.2657995411524556e-06 3.047051518875616e-06 6.026885035982334e-05 4.2657995411567975e-06 3.047051518878399e-06 6.0268850359823335e-05 1.4812501491968956e-06 1.057981397513086e-06 2.0830617333012555e-05 1.4812501492020248e-06 1.0579813975128334e-06 2.0830617333012555e-05
4.762 4.687449141830403e-06 3.3483237259113115e-06 3.051864367862916e-05 4.687449141796348e-06 3.3483237258792822e-06 3.051864367862916e-05 4.120509500577896e-06 2.943272052762321e-06 6.025732458478044e-05 4.1205095005822665e-06 2.9432720527660313e-06 6.025732458478044e-05 1.454932812033015e-06 1.039181392704665e-06 2.0803877757990553e-05 1.4549328120386804e-06 1.039181392705328e-06 2.0803877757990553e-05
4.772 4.679836556668064e-06 3.342892114122273e-06 3.047710102972745e-05 4.679836556633898e-06 3.3428921140902837e-06 3.0477101029727447e-05 3.973306625537417e-06 2.838126463564983e-06 6.0242143265953324e-05 3.973306625541542e-06 2.838126463569398e-06 6.0242143265953324e-05 1.4277983053318684e-06 1.019798042532774e-06 2.078142735481884e-05 1.4277983053379846e-06 1.0197980425343682e-06 2.078142735481884e-05
4.782 4.664944927901532e-06 3.33226123561846e-06 3.0450488356476052e-05 4.664944927867224e-06 3.332261235586462e-06 3.045048835647605e-05 3.827952675222647e-06 2.7343017272380783e-06 6.0221732851019756e-05 3.827952675226265e-06 2.7343017272429513e-06 6.0221732851019756e-05 1.3984808277741628e-06 9.988557398597917e-07 2.076290942364179e-05 1.3984808277806438e-06 9.98855739862298e-07 2.076290942364179e-05
4.792 4.6424398634437725e-06 3.316192264273842e-06 3.0438254483448267e-05 4.642439863409295e-06 3.3161922642417974e-06 3.043825448344826e-05 3.6885452371030547e-06 2.6347246904171272e-06 6.019545331397e-05 3.688545237105922e-06 2.6347246904221866e-06 6.019545331397001e-05 1.3660764827086237e-06 9.75708808651977e-07 2.0747753505766683e-05 1.3660764827153758e-06 9.757088086553447e-07 2.0747753505766683e-05
4.802 4.6122734523395845e-06 3.2946509984847107e-06 3.0439362811659572e-05 4.6122734523049095e-06 3.2946509984525654e-06 3.0439362811659572e-05 3.558999305697588e-06 2.5421917707123827e-06 6.016354475546164e-05 3.558999305699475e-06 2.542191770717349e-06 6.016354475546164e-05 1.3302002873569775e-06 9.500822327837571e-07 2.0735268316368842e-05 1.3302002873639087e-06 9.500822327879209e-07 2.0735268316368842e-05
4.812 4.574706393049124e-06 3.267823664712347e-06 3.0452392174458722e-05 4.574706393014238e-06 3.267823664680058e-06 3.0452392174458722e-05 3.4424548268779144e-06 2.458945778252221e-06 6.0126982997298645e-05 3.4424548268786437e-06 2.458945778256823e-06 6.0126982997298645e-05 1.2909842942699704e-06 9.220703193895826e-07 2.0724732996215374e-05 1.2909842942769882e-06 9.220703193944609e-07 2.0724732996215374e-05
4.822 4.530304413921673e-06 3.2361143585239886e-06 3.0475649806196985e-05 4.530304413886544e-06 3.2361143584915154e-06 3.047564980619698e-05 3.3407041873579723e-06 2.3862669861647553e-06 6.0087261029388394e-05 3.3407041873574234e-06 2.3862669861687347e-06 6.0087261029388394e-05 1.2490217098266e-06 8.920967858545923e-07 2.071547630604915e-05 1.2490217098336175e-06 8.920967858600907e-07 2.071547630604915e-05
4.832 4.47990847967433e-06 3.2001237621425032e-06 3.0507285674761304e-05 4.479908479638945e-06 3.200123762109813e-06 3.0507285674761304e-05 3.2537751710178876e-06 2.3241752492157507e-06 6.0046127748781775e-05 3.2537751710160038e-06 2.3241752492188877e-06 6.0046127748781775e-05 1.2052639082576948e-06 8.608411979116803e-07 2.0706935097369116e-05 1.2052639082646248e-06 8.608411979176972e-07 2.0706935097369116e-05
4.842 4.424581881395469e-06 3.1606113507566267e-06 3.054539856835834e-05 4.424581881359825e-06 3.1606113507236848e-06 3.054539856835833e-05 3.1798026648588045e-06 2.2713383700954443e-06 6.0005322988132414e-05 3.179802664855595e-06 2.2713383700975767e-06 6.0005322988132434e-05 1.160879627157106e-06 8.291383916992758e-07 2.0698686876905452e-05 1.160879627163861e-06 8.291383917057007e-07 2.0698686876905452e-05
4.852 4.365540512393552e-06 3.118445589743158e-06 3.058812664989535e-05 4.365540512357625e-06 3.11844558970994e-06 3.058812664989535e-05 3.115258177625802e-06 2.2252360417372537e-06 5.996634668184427e-05 3.115258177621359e-06 2.2252360417382757e-06 5.996634668184427e-05 1.1170894851428798e-06 7.978602653038149e-07 2.0690456074031636e-05 1.117089485149377e-06 7.978602653105266e-07 2.0690456074031636e-05
4.862 4.304074825390342e-06 3.074548190876997e-06 3.063371846283337e-05 4.3040748253541365e-06 3.0745481908435013e-06 3.063371846283337e-05 3.0555018496227967e-06 2.182554136225694e-06 5.9930291661695714e-05 3.0555018496172647e-06 2.1825541362255604e-06 5.9930291661695714e-05 1.0749942742455943e-06 7.677931212090268e-07 2.068209847331054e-05 1.0749942742517584e-06 7.677931212159017e-07 2.068209847331054e-05
4.872 4.241472581024739e-06 3.029838934535911e-06 3.068058384386112e-05 4.241472580988241e-06 3.0298389345021196e-06 3.068058384386112e-05 2.9955302484966607e-06 2.1397188382767307e-06 5.989775718381334e-05 2.995530248490224e-06 2.1397188382754517e-06 5.989775718381333e-05 1.0354206937511993e-06 7.395274653414415e-07 2.0673571687009733e-05 1.035420693756967e-06 7.39527465348355e-07 2.0673571687009733e-05
4.882 4.178950306475561e-06 2.9851867142670023e-06 3.07273268554027e-05 4.178950306438776e-06 2.9851867142329265e-06 3.072732685540269e-05 2.9307584855212256e-06 2.0934552933578535e-06 5.986884686476438e-05 2.9307584855141037e-06 2.093455293355484e-06 5.986884686476438e-05 9.988102631808485e-07 7.133786497533639e-07 2.066490051025153e-05 9.988102631861812e-07 7.133786497601938e-07 2.0664900510251532e-05
4.892 4.11759875704166e-06 2.9413705837327225e-06 3.077276395432844e-05 4.117598757004581e-06 2.941370583698357e-06 3.077276395432843e-05 2.857699466594005e-06 2.0412727810023875e-06 5.9843242179955536e-05 2.857699466586429e-06 2.0412727809990163e-06 5.9843242179955536e-05 9.651728074692565e-07 6.893536431467939e-07 2.0656144529342555e-05 9.651728074741384e-07 6.893536431534309e-07 2.0656144529342555e-05
4.902 4.058344566159399e-06 2.8990523670981893e-06 3.081593017594396e-05 4.058344566122032e-06 2.8990523670635537e-06 3.0815930175943955e-05 2.774455677100128e-06 1.981815983364954e-06 5.9820332194132424e-05 2.7744556770923528e-06 1.981815983360693e-06 5.9820332194132424e-05 9.341140916614345e-07 6.671707715460983e-07 2.0647372468464353e-05 9.341140916658823e-07 6.671707715524547e-07 2.0647372468464353e-05
4.912 4.001927796085714e-06 2.8587606269387177e-06 3.0856074912497996e-05 4.001927796048056e-06 2.858760626903813e-06 3.0856074912497996e-05 2.6809864931688224e-06 1.9150559135101948e-06 5.9799372783017245e-05 2.6809864931610856e-06 1.9150559135051706e-06 5.9799372783017245e-05 9.049309701513595e-07 6.463276902447766e-07 2.0638644892690208e-05 9.04930970155423e-07 6.463276902507801e-07 2.063864489269021e-05
4.922 3.948893928173163e-06 2.8208849458209696e-06 3.08926479749813e-05 3.94889392813522e-06 2.82088494578582e-06 3.08926479749813e-05 2.579140531531264e-06 1.842313009710295e-06 5.9779645424788354e-05 2.5791405315238142e-06 1.8423130097046581e-06 5.9779645424788354e-05 8.767530388700271e-07 6.262025758766379e-07 2.063000506400421e-05 8.767530388737866e-07 6.262025758822425e-07 2.063000506400421e-05
4.932 3.89959880504669e-06 2.785679458795258e-06 3.092527676501645e-05 3.899598805008468e-06 2.7856794587598657e-06 3.092527676501645e-05 2.4724491581473677e-06 1.7661096242433067e-06 5.9760587592229454e-05 2.4724491581404453e-06 1.7661096242372267e-06 5.976058759222945e-05 8.487026944184677e-07 6.061684661093762e-07 2.062147709745861e-05 8.487026944220331e-07 6.061684661145586e-07 2.0621477097458614e-05
4.942 3.8542253588684885e-06 2.75327480369961e-06 3.0953736530349575e-05 3.85422535882999e-06 2.7532748036639867e-06 3.0953736530349575e-05 2.3656752206784513e-06 1.6898476705110584e-06 5.9741873902915835e-05 2.36567522067228e-06 1.6898476705047226e-06 5.9741873902915835e-05 8.200468423206955e-07 5.85701631874468e-07 2.0613070449151657e-05 8.200468423241945e-07 5.857016318792287e-07 2.0613070449151657e-05
4.952 3.8128107752150125e-06 2.7236975243326326e-06 3.097791713830361e-05 3.8128107751762442e-06 2.7236975242967823e-06 3.0977917138303594e-05 2.2641181246286002e-06 1.6173122372407987e-06 5.9723438293941265e-05 2.2641181246233846e-06 1.6173122372344216e-06 5.9723438293941265e-05 7.903200744322137e-07 5.644695666274453e-07 2.0604789399343105e-05 7.903200744357919e-07 5.64469566631805e-07 2.0604789399343105e-05
4.962 3.7752817029609343e-06 2.6968952196591645e-06 3.0997790665279236e-05 3.775281702921899e-06 2.6968952196230953e-06 3.099779066527923e-05 2.1727149177489755e-06 1.5520295154024842e-06 5.9705440210494744e-05 2.1727149177448776e-06 1.552029515396299e-06 5.9705440210494744e-05 7.59406480891991e-07 5.423894257239103e-07 2.0596645278786883e-05 7.594064808958012e-07 5.423894257279114e-07 2.059664527878688e-05
4.972 3.7414935634576275e-06 2.672764620129069e-06 3.1013383770340765e-05 3.7414935634183353e-06 2.672764620092777e-06 3.101338377034076e-05 2.095061606346768e-06 1.4965677814822096e-06 5.9688189082431145e-05 2.0950616063438843e-06 1.4965677814764462e-06 5.9688189082431145e-05 7.275724970937736e-07 5.196514893545023e-07 2.0588668135053583e-05 7.275724970979724e-07 5.196514893582057e-07 2.0588668135053583e-05
4.982 3.711268702789506e-06 2.651178836908902e-06 3.1024757342315136e-05 3.7112687027499614e-06 2.6511788368724e-06 3.1024757342315136e-05 2.032585969335342e-06 1.451946624575204e-06 5.967204840363192e-05 2.0325859693337014e-06 1.451946624570071e-06 5.967204840363192e-05 6.954459047635844e-07 4.967041641780018e-07 2.0580914148080038e-05 6.954459047683231e-07 4.96704164181487e-07 2.0580914148080038e-05
4.992 3.6844278327306845e-06 2.632009817366547e-06 3.103199392463821e-05 3.6844278326909e-06 2.632009817329836e-06 3.1031993924638205e-05 1.9841505966015128e-06 1.4173534798816271e-06 5.965734192643012e-05 1.9841505966010554e-06 1.4173534798772963e-06 5.965734192643012e-05 6.6393785047364e-07 4.741982833116976e-07 2.0573465973711644e-05 6.639378504790555e-07 4.7419828331506223e-07 2.0573465973711644e-05


==> figures/zero_circulation_vortex/data/grcbc_farfield_Ma0.3_Mat0.4_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01
0.002 0.012546490963648488 0.009221631064163228 0.13774584899487913 8.21473736622614e-05 6.08831485432711e-05 0.0009103473627136205 0.012546490963648488 0.009221631064163228 0.13774584899487913 8.214737366226123e-05 6.0883148543270654e-05 0.00091034736271362 0.012546490963648488 0.009221631064163228 0.13774584899487913 8.214737366226125e-05 6.088314854327066e-05 0.0009103473627136199
0.012 0.01254327635334796 0.009220081818561437 0.1377240243718508 0.00012339752964272922 9.159259971615648e-05 0.001368303646351987 0.01254327635334797 0.009220081818561444 0.1377240243718508 0.00012339752964272906 9.159259971615296e-05 0.0013683036463519815 0.012543276353347989 0.009220081818561446 0.1377240243718508 0.00012339752964272947 9.159259971615917e-05 0.0013683036463519732
0.022 0.012542796640272585 0.009219797204294939 0.13772349847542473 0.00012420861600101623 9.240727310716172e-05 0.0013752387479310354 0.012542796640272611 0.009219797204294966 0.13772349847542478 0.00012420861600101924 9.240727310715539e-05 0.0013752387479310025 0.01254279664027261 0.009219797204294965 0.13772349847542475 0.00012420861600101417 9.240727310715886e-05 0.0013752387479310077
0.032 0.012542279023155894 0.009219458143978588 0.13772324918484197 0.00012455434610548206 9.259736422463408e-05 0.0013806214389531122 0.012542279023155953 0.009219458143978617 0.137723249184842 0.00012455434610545148 9.25973642246138e-05 0.0013806214389530962 0.012542279023155935 0.009219458143978615 0.13772324918484194 0.0001245543461054482 9.25973642246112e-05 0.0013806214389530853
0.042 0.012541674194840006 0.009219000088732585 0.13772341568708518 0.00012487607185764362 9.284525931960965e-05 0.0013854638551482241 0.012541674194840058 0.009219000088732603 0.13772341568708527 0.0001248760718576258 9.284525931959535e-05 0.001385463855148214 0.012541674194840051 0.009219000088732608 0.13772341568708518 0.00012487607185759578 9.284525931959422e-05 0.0013854638551482011
0.052 0.01254104430364116 0.009218479465531747 0.13772399197318017 0.00012529363210940235 9.319465140140627e-05 0.0013900889395333984 0.012541044303641195 0.009218479465531738 0.13772399197318028 0.00012529363210939034 9.319465140140953e-05 0.0013900889395333717 0.012541044303641176 0.009218479465531754 0.1377239919731802 0.0001252936321093699 9.31946514014179e-05 0.0013900889395333698
0.062 0.012540532951329182 0.00921806085364751 0.13772448425930084 0.00012577835174592818 9.355485642875396e-05 0.0013946079103811676 0.012540532951329203 0.009218060853647497 0.1377244842593009 0.00012577835174593379 9.3554856428756e-05 0.0013946079103811283 0.012540532951329198 0.009218060853647491 0.13772448425930076 0.00012577835174591988 9.355485642877583e-05 0.001394607910381127
0.072 0.012540289632415455 0.009217895250511457 0.13772450802028405 0.00012624568544464018 9.400451960789952e-05 0.0013990513519771246 0.012540289632415493 0.00921789525051147 0.13772450802028413 0.00012624568544467705 9.400451960788371e-05 0.0013990513519770746 0.012540289632415482 0.009217895250511438 0.13772450802028402 0.0001262456854446672 9.400451960792245e-05 0.0013990513519770633
0.082 0.012540357088776165 0.009217990321997008 0.1377241966749483 0.00012671221278013503 9.450853885180166e-05 0.001403837782415376 0.012540357088776204 0.00921799032199704 0.13772419667494837 0.00012671221278016305 9.450853885177364e-05 0.0014038377824153333 0.012540357088776191 0.009217990321996987 0.13772419667494826 0.00012671221278015275 9.450853885182394e-05 0.0014038377824153066
0.092 0.012540610776522071 0.009218207502893302 0.137723949365329 0.0001271471772777902 9.50157471712113e-05 0.001408959551533615 0.012540610776522096 0.009218207502893346 0.13772394936532903 0.00012714717727778732 9.501574717117112e-05 0.001408959551533573 0.01254061077652207 0.009218207502893278 0.13772394936532892 0.0001271471772777953 9.501574717121327e-05 0.0014089595515335493
0.102 0.012540860806278637 0.009218393114172259 0.13772394412860112 0.0001275317593228503 9.543396652569996e-05 0.0014138914546518429 0.012540860806278665 0.0092183931141723 0.1377239441286012 0.00012753175932282202 9.543396652562775e-05 0.0014138914546518004 0.012540860806278614 0.009218393114172226 0.13772394412860106 0.00012753175932283194 9.543396652568116e-05 0.001413891454651781
0.112 0.012541002570224594 0.009218491347427155 0.13772405394476445 0.00012787499992004598 9.581254374791515e-05 0.0014184887656676158 0.012541002570224623 0.009218491347427195 0.13772405394476456 0.00012787499991999136 9.581254374783796e-05 0.0014184887656675579 0.012541002570224577 0.009218491347427122 0.13772405394476442 0.00012787499992000066 9.581254374787763e-05 0.0014184887656675594
0.122 0.01254105031262799 0.00921853622299098 0.13772408412648238 0.00012818758651507252 9.62458995608799e-05 0.0014230120001728999 0.012541050312628034 0.009218536222991005 0.1377240841264825 0.00012818758651504154 9.624589956080753e-05 0.0014230120001728073 0.012541050312627982 0.009218536222990925 0.1377240841264823 0.0001281875865150317 9.624589956084663e-05 0.0014230120001728316
0.132 0.01254106403308544 0.009218575433024203 0.13772396892842667 0.000128513159786272 9.666550629660619e-05 0.001427542234450967 0.012541064033085487 0.00921857543302424 0.1377239689284268 0.00012851315978626933 9.666550629654084e-05 0.001427542234450873 0.012541064033085426 0.009218575433024151 0.13772396892842662 0.0001285131597862675 9.666550629661078e-05 0.0014275422344509096
0.142 0.01254107442286684 0.009218621705043267 0.13772376514904633 0.00012887055524836205 9.695429726278006e-05 0.0014319116497472342 0.012541074422866916 0.009218621705043294 0.1377237651490464 0.00012887055524836072 9.695429726270918e-05 0.0014319116497471317 0.012541074422866831 0.009218621705043189 0.13772376514904625 0.0001288705552483816 9.695429726279406e-05 0.0014319116497471774
0.152 0.012541075572652964 0.009218664657980137 0.13772353908561477 0.00012926885527060096 9.719837300951306e-05 0.001436097543588817 0.012541075572653024 0.009218664657980158 0.13772353908561488 0.00012926885527059695 9.719837300944942e-05 0.0014360975435887048 0.012541075572652969 0.00921866465798005 0.13772353908561472 0.00012926885527062874 9.719837300955879e-05 0.001436097543588761
0.162 0.012541060642671133 0.009218697258456017 0.13772332068539317 0.00012973199923854343 9.751671218979011e-05 0.0014402751413807664 0.012541060642671197 0.009218697258456024 0.13772332068539322 0.00012973199923851838 9.751671218973625e-05 0.0014402751413806242 0.01254106064267113 0.009218697258455932 0.1377233206853931 0.000129731999238588 9.75167121898424e-05 0.0014402751413807016
0.172 0.01254104054088834 0.00921872077166514 0.13772313728934787 0.00013024047714793588 9.788330124119343e-05 0.0014445576849607437 0.012541040540888403 0.00921872077166514 0.13772313728934793 0.00013024047714792637 9.788330124114506e-05 0.0014445576849605696 0.012541040540888348 0.009218720771665056 0.13772313728934782 0.00013024047714798318 9.788330124123382e-05 0.001444557684960684
0.182 0.012541036247696683 0.009218738412289025 0.13772304966811577 0.00013073523927025567 9.832539507977576e-05 0.0014488876346940142 0.01254103624769674 0.009218738412289009 0.13772304966811594 0.00013073523927026768 9.832539507974728e-05 0.0014488876346938097 0.01254103624769671 0.009218738412288945 0.13772304966811577 0.00013073523927030763 9.832539507981475e-05 0.001448887634693974
0.192 0.012541060315877739 0.009218752586061628 0.13772310891945042 0.00013118830731516574 9.892126735049647e-05 0.0014532189666276799 0.012541060315877766 0.009218752586061585 0.13772310891945055 0.00013118830731517048 9.892126735049145e-05 0.0014532189666274396 0.012541060315877784 0.00921875258606155 0.13772310891945044 0.000131188307315205 9.892126735052712e-05 0.0014532189666276675
0.202 0.01254110420606183 0.009218768303221303 0.13772327107301563 0.00013159411185743858 9.956856314287107e-05 0.0014575221701516568 0.012541104206061804 0.009218768303221226 0.13772327107301577 0.00013159411185743015 9.95685631428841e-05 0.0014575221701513938 0.012541104206061863 0.009218768303221214 0.13772327107301563 0.00013159411185746777 9.9568563142876e-05 0.0014575221701516787
0.212 0.012541148590610457 0.009218791253881552 0.1377234263096375 0.00013197233880135115 0.00010012090049794608 0.0014617282783257373 0.012541148590610427 0.009218791253881463 0.13772342630963763 0.00013197233880130995 0.00010012090049795281 0.0014617282783254844 0.012541148590610464 0.009218791253881461 0.13772342630963752 0.0001319723388013511 0.00010012090049793365 0.0014617282783258314
0.222 0.012541182737320628 0.009218823968073069 0.13772351610633712 0.00013236069609256056 0.00010060238667535512 0.001466043547939451 0.012541182737320604 0.009218823968073001 0.1377235161063373 0.00013236069609248092 0.0001006023866753545 0.0014660435479391988 0.012541182737320623 0.00921882396807298 0.1377235161063372 0.00013236069609251746 0.00010060238667532102 0.0014660435479396023
0.232 0.012541207939509183 0.009218860517932078 0.13772357165816992 0.00013278402220838007 0.0001011608800471144 0.0014709466179969152 0.012541207939509138 0.009218860517932024 0.13772357165817012 0.00013278402220830743 0.00010116088004714448 0.0014709466179966102 0.012541207939509165 0.009218860517931983 0.13772357165817006 0.0001327840222083373 0.00010116088004706587 0.001470946617997044
0.242 0.012541229001969316 0.0092188896987793 0.1377236279274907 0.00013320280139646936 0.00010173487034841655 0.0014761265945947952 0.012541229001969289 0.00921888969877927 0.13772362792749093 0.00013320280139639604 0.00010173487034846538 0.001476126594594482 0.012541229001969311 0.009218889698779213 0.13772362792749088 0.00013320280139642924 0.00010173487034837156 0.0014761265945949075
0.252 0.012541244615022176 0.009218905081271399 0.1377236744740987 0.00013358453413688087 0.00010219050773563165 0.0014806556503535232 0.012541244615022193 0.009218905081271381 0.1377236744740989 0.0001335845341368044 0.00010219050773568957 0.0014806556503531704 0.012541244615022182 0.009218905081271317 0.1377236744740988 0.00013358453413686626 0.00010219050773559473 0.001480655650353622
0.262 0.01254124710702579 0.009218915290107616 0.13772365402418849 0.0001339400817169957 0.00010263596280140731 0.0014842567411231355 0.01254124710702585 0.009218915290107625 0.13772365402418865 0.00013394008171696 0.00010263596280150865 0.0014842567411227448 0.012541247107025817 0.009218915290107555 0.13772365402418857 0.00013394008171701072 0.00010263596280140784 0.0014842567411232173
0.272 0.012541239570150287 0.009218937856056075 0.13772353340000948 0.0001343050843403483 0.00010324020529850717 0.0014879777325347559 0.012541239570150358 0.009218937856056092 0.13772353340000965 0.00013430508434037305 0.00010324020529865996 0.0014879777325343042 0.012541239570150343 0.009218937856056025 0.13772353340000962 0.00013430508434039896 0.00010324020529855873 0.0014879777325347919
0.282 0.012541239250289897 0.009218977612132641 0.13772335651506393 0.00013470451431045493 0.00010386104118749566 0.0014927662223342187 0.012541239250289958 0.009218977612132655 0.13772335651506412 0.00013470451431051342 0.00010386104118767273 0.0014927662223337443 0.012541239250289942 0.009218977612132587 0.13772335651506407 0.0001347045143105114 0.00010386104118755666 0.0014927662223342228
0.292 0.012541251486756094 0.009219019396049034 0.137723195752814 0.00013509110625206089 0.0001042429806218617 0.0014978897338472452 0.012541251486756147 0.00921901939604904 0.13772319575281416 0.00013509110625209046 0.00010424298062203515 0.0014978897338467731 0.012541251486756125 0.009219019396048966 0.1377231957528141 0.00013509110625210057 0.00010424298062192394 0.0014978897338472385
0.302 0.012541257139812353 0.009219047393644458 0.1377230606445804 0.00013546483118491217 0.00010439534365268929 0.0015023977841142008 0.01254125713981241 0.009219047393644451 0.1377230606445806 0.0001354648311848998 0.00010439534365283018 0.0015023977841137606 0.012541257139812393 0.009219047393644394 0.1377230606445805 0.0001354648311849441 0.00010439534365273303 0.0015023977841141993
0.312 0.012541234127147935 0.009219059540420802 0.13772290367434983 0.0001359666903065086 0.00010453020020183593 0.0015067214239125187 0.012541234127148007 0.009219059540420802 0.1377229036743501 0.00013596669030644436 0.00010453020020196403 0.001506721423912114 0.012541234127148014 0.009219059540420748 0.13772290367435003 0.00013596669030651755 0.00010453020020186567 0.001506721423912523
0.322 0.012541183714378405 0.009219062171741566 0.13772270418361932 0.000136606767685693 0.00010476344874509536 0.0015111324398024055 0.012541183714378502 0.009219062171741557 0.13772270418361954 0.0001366067676856305 0.00010476344874519098 0.0015111324398020284 0.01254118371437849 0.009219062171741519 0.13772270418361948 0.00013660676768572453 0.00010476344874511974 0.0015111324398024099
0.332 0.012541137908999255 0.009219064410996488 0.13772253475593402 0.00013720441093707133 0.00010511295889636747 0.0015152037384872676 0.012541137908999363 0.009219064410996491 0.13772253475593418 0.0001372044109369972 0.00010511295889643335 0.0015152037384869033 0.012541137908999358 0.009219064410996451 0.1377225347559341 0.00013720441093708277 0.00010511295889638557 0.001515203738487275
0.342 0.012541132130289925 0.00921907570902057 0.13772249086532626 0.00013770142697052561 0.00010564451362412758 0.0015190787507634751 0.012541132130290062 0.00921907570902058 0.13772249086532642 0.00013770142697047528 0.00010564451362417084 0.0015190787507631245 0.01254113213029003 0.009219075709020533 0.13772249086532637 0.0001377014269705292 0.00010564451362411722 0.0015190787507635157
0.352 0.012541163942097316 0.009219099859148096 0.13772254964240802 0.00013813159164481856 0.00010622993802806085 0.0015228244488138965 0.01254116394209746 0.009219099859148124 0.1377225496424081 0.00013813159164474364 0.000106229938028077 0.0015228244488135695 0.012541163942097413 0.009219099859148058 0.13772254964240804 0.00013813159164478083 0.00010622993802800845 0.001522824448813981
0.362 0.012541203234222193 0.009219130977477112 0.13772262668837007 0.00013850369551934733 0.00010661917100558978 0.00152638638987069 0.012541203234222332 0.009219130977477116 0.13772262668837015 0.0001385036955192698 0.00010661917100558738 0.0015263863898704092 0.012541203234222262 0.009219130977477036 0.1377226266883701 0.00013850369551928905 0.00010661917100552246 0.0015263863898708175
0.372 0.012541235223366492 0.009219162428564834 0.1377227016867173 0.00013884416040392875 0.00010688755299289114 0.001530015144916738 0.012541235223366564 0.009219162428564798 0.13772270168671744 0.00013884416040381724 0.00010688755299286521 0.001530015144916478 0.012541235223366481 0.009219162428564725 0.13772270168671735 0.00013884416040383757 0.00010688755299281211 0.0015300151449168607
0.382 0.012541262374872322 0.009219190791389678 0.13772280545936294 0.00013920027270603494 0.000107271702574988 0.0015342178585367537 0.012541262374872329 0.009219190791389602 0.1377228054593631 0.00013920027270590738 0.00010727170257492997 0.0015342178585365407 0.012541262374872252 0.00921919079138953 0.137722805459363 0.000139200272705938 0.00010727170257490622 0.0015342178585368718
0.392 0.012541287832687265 0.009219213117096 0.13772293393785817 0.00013958173722215255 0.00010766467385422718 0.001539166649081418 0.012541287832687235 0.0092192131170959 0.13772293393785837 0.00013958173722200402 0.00010766467385415805 0.0015391666490812352 0.0125412878326872 0.00921921311709584 0.13772293393785823 0.0001395817372220583 0.00010766467385415737 0.0015391666490815533
0.402 0.012541312108494018 0.009219227903592529 0.13772306078493796 0.00013993115840345524 0.00010786770181818434 0.001543955601153814 0.012541312108493994 0.009219227903592421 0.13772306078493812 0.00013993115840327459 0.00010786770181806985 0.0015439556011536662 0.012541312108493982 0.009219227903592368 0.137723060784938 0.00013993115840336487 0.00010786770181814485 0.0015439556011539362
0.412 0.012541328698200134 0.009219240094913242 0.13772313239479775 0.0001401969626406687 0.00010798124952143584 0.00154741830393014 0.012541328698200094 0.009219240094913154 0.13772313239479786 0.00014019696263972833 0.0001079812495208029 0.0015474183039303896 0.01254132869820014 0.009219240094913105 0.13772313239479775 0.00014019696264049071 0.00010798124952132718 0.0015474183039302942
0.422 0.012541326276476384 0.009219260481540226 0.1377230768342859 0.00014040411126086498 0.0001082649948377271 0.0015498413297379407 0.012541326276476323 0.009219260481540146 0.137723076834286 0.00014040411125717508 0.00010826499483524453 0.0015498413297395876 0.012541326276476396 0.00921926048154012 0.13772307683428586 0.0001404041112602701 0.00010826499483733009 0.0015498413297383132
0.432 0.012541311453147637 0.009219296233083648 0.13772289475370633 0.00014063388319146162 0.0001087982711338235 0.0015527359447235329 0.0125413114531476 0.009219296233083572 0.1377228947537065 0.0001406338831870198 0.00010879827113085514 0.0015527359447254738 0.012541311453147684 0.009219296233083554 0.13772289475370636 0.00014063388319065305 0.00010879827113328185 0.0015527359447240227
0.442 0.01254130505381249 0.009219338010841679 0.13772268594949927 0.00014086560418141657 0.0001091897301186309 0.0015566904908653272 0.012541305053812409 0.009219338010841573 0.1377226859494995 0.0001408656041694283 0.00010918973011068648 0.0015566904908704984 0.012541305053812546 0.009219338010841578 0.13772268594949932 0.00014086560418001326 0.00010918973011770286 0.0015566904908660326
0.452 0.012541306659753114 0.009219369589576476 0.1377225163521094 0.0001410018951333215 0.00010911495019313374 0.0015606073084335403 0.012541306659750513 0.009219369589574639 0.1377225163521109 0.00014100189489455156 0.00010911495003575383 0.0015606073085499867 0.012541306659752878 0.00921936958957616 0.13772251635210958 0.00014100189510324782 0.00010911495017331369 0.0015606073084482631
0.462 0.012541290270782124 0.009219386329391668 0.13772234484385912 0.00014115404509145013 0.00010885539552535554 0.001563776874560929 0.012541290270770394 0.00921938632938351 0.13772234484386525 0.00014115404404145643 0.00010885539483100636 0.0015637768750772977 0.012541290270780572 0.009219386329390455 0.13772234484385998 0.00014115404494591025 0.0001088553954290833 0.0015637768746325463
0.472 0.012541240860624801 0.009219394339871045 0.1377221111180212 0.00014149331974647235 0.00010875031100334339 0.0015665643872346735 0.012541240860604878 0.009219394339857169 0.13772211111803143 0.00014149331796751145 0.0001087503098229915 0.001566564388104648 0.012541240860621916 0.009219394339868896 0.1377221111180228 0.00014149331947929685 0.00010875031082602812 0.0015665643873657195
0.482 0.012541174962515519 0.009219399245011112 0.13772184255808473 0.0001418615639384706 0.00010875394147779733 0.001568955820017606 0.01254117496250464 0.009219399245003508 0.13772184255809017 0.00014186156296531742 0.00010875394083039805 0.0015689558204685314 0.01254117496251431 0.009219399245010125 0.13772184255808545 0.0001418615638172886 0.0001087539413971165 0.0015689558200742558
0.492 0.012541129216235411 0.00921940622326532 0.1377216553039412 0.00014209050348399225 0.00010893569683380168 0.0015709229097447442 0.012541129216225376 0.009219406223258326 0.13772165530394612 0.0001420905025908902 0.00010893569623968828 0.0015709229101467574 0.012541129216235942 0.00921940622326555 0.13772165530394104 0.0001420905035162628 0.00010893569685521683 0.001570922909725609
0.502 0.01254112458021209 0.009219420130656589 0.13772161681021308 0.00014224127364095154 0.00010936129013509974 0.0015725900836539648 0.012541124580188884 0.009219420130640432 0.13772161681022502 0.00014224127158633126 0.00010936128877230762 0.0015725900846627944 0.012541124580211201 0.00921942013065581 0.1377216168102137 0.00014224127354739614 0.00010936129007298104 0.001572590083704659
0.512 0.012541149284518625 0.009219443364282947 0.1377216714566399 0.0001423040773985501 0.00010969104027114001 0.0015736315735068469 0.012541149284526622 0.009219443364288442 0.13772167145663733 0.00014230407810012798 0.00010969104073520279 0.0015736315732636293 0.012541149284521796 0.009219443364284983 0.1377216714566387 0.00014230407766397443 0.00010969104044669283 0.0015736315733981192
0.522 0.012541185558158537 0.00921947671490517 0.137721753939787 0.00014223557154048548 0.00010975370699797434 0.0015743155417827065 0.012541185558214199 0.009219476714943744 0.13772175393976388 0.00014223557645491456 0.00010975371024560978 0.0015743155397760105 0.012541185558170595 0.00921947671491336 0.13772175393978178 0.00014223557259601026 0.00010975370769548223 0.0015743155413294903
0.532 0.012541226759101447 0.009219519776677449 0.13772185310961577 0.00014213024525883995 0.00010984124550433295 0.001575415669472136 0.012541226759184641 0.009219519776735154 0.13772185310958374 0.0001421302526144901 0.00010984125035775348 0.0015754156666960867 0.012541226759119607 0.009219519776689875 0.13772185310960822 0.00014213024686093078 0.0001098412465613879 0.0015754156688135407
0.542 0.012541268271591065 0.009219563617203932 0.13772198670341967 0.00014209732249376915 0.00011008802384875241 0.0015775079545073296 0.01254126827169448 0.009219563617275684 0.13772198670337935 0.00014209733164007368 0.00011008802986876915 0.0015775079510222392 0.012541268271613667 0.009219563617219447 0.13772198670340993 0.00014209732449428254 0.00011008802516542262 0.0015775079536637206
0.552 0.012541308177430446 0.009219595947801853 0.13772216345069388 0.00014207251556250618 0.0001102378043667198 0.0015800737003401634 0.012541308177513134 0.009219595947859224 0.13772216345066446 0.00014207252287818973 0.00011023780917443677 0.0015800736977930594 0.012541308177450989 0.009219595947815937 0.1377221634506847 0.0001420725173834523 0.00011023780556334178 0.0015800736995441867
0.562 0.012541348279903747 0.009219612572298128 0.13772237168129173 0.00014193021497761272 0.00011013563611981523 0.0015816269234963157 0.012541348279895169 0.009219612572292162 0.13772237168130572 0.000141930214217741 0.00011013563562041603 0.0015816269246685605 0.01254134827990632 0.009219612572299756 0.13772237168129053 0.0001419302152111418 0.00011013563627318928 0.0015816269233902337
0.572 0.012541378394789452 0.009219624373252645 0.13772251316531625 0.0001416844165872248 0.00010998423420398017 0.001581233701619395 0.012541378394753323 0.009219624373227561 0.13772251316533393 0.00014168441338178547 0.0001099842320982682 0.0015812337031099353 0.012541378394775603 0.009219624373242877 0.13772251316532072 0.00014168441536455007 0.00010998423340073813 0.001581233701993462
0.582 0.012541386041078873 0.009219650504671604 0.13772247828012785 0.00014144136232556163 0.00011015545335919168 0.0015799116281875298 0.012541386041156182 0.00921965050472527 0.13772247828008974 0.00014144136919862007 0.00011015545785933938 0.0015799116249110656 0.012541386041076826 0.009219650504670053 0.13772247828012457 0.0001414413621502175 0.0001101554532443553 0.0015799116279011226
0.592 0.012541384037790959 0.009219697372219927 0.13772229806125813 0.00014124796293944658 0.00011058020874216944 0.001579736802482754 0.012541384037878089 0.009219697372280407 0.13772229806121744 0.00014124797070680004 0.00011058021380138263 0.001579736798987178 0.012541384037797672 0.009219697372224457 0.1377222980612498 0.0001412479635448022 0.00011058020913644005 0.0015797368017588674
0.602 0.012541392565733042 0.009219748224464199 0.13772210705576252 0.00014100436063452156 0.00011065752532776236 0.0015812478269318579 0.012541392565770415 0.009219748224490131 0.13772210705573146 0.00014100436399659122 0.00011065752751226062 0.0015812478242726196 0.012541392565730256 0.009219748224462133 0.13772210705575547 0.00014100436039385394 0.00011065752517134706 0.0015812478263229075
0.612 0.012541401946942535 0.009219785596785485 0.13772194834919735 0.00014065679491766017 0.00011017439985838165 0.0015830539405827144 0.01254140194695559 0.009219785596794525 0.13772194834916227 0.00014065679614451017 0.00011017440065696902 0.0015830539375784245 0.01254140194692949 0.009219785596776294 0.13772194834919016 0.0001406567937614055 0.00011017439910562152 0.0015830539399625668
0.622 0.01254138353870948 0.009219808000169938 0.1377217581397576 0.00014042201545691826 0.00010957593745513409 0.00158440270227787 0.012541383538730903 0.009219808000184774 0.13772175813970486 0.00014042201747743282 0.0001095759387753892 0.0015844026977752021 0.012541383538701406 0.009219808000164219 0.1377217581397426 0.00014042201475283612 0.00010957593699501603 0.0015844027009954754
0.632 0.012541328793516467 0.009219822043963072 0.1377214881229489 0.00014042388488236932 0.00010914027219224987 0.0015854541481988636 0.012541328793626898 0.00921982204403965 0.137721488122835 0.00014042389492032158 0.00010914027877796001 0.0015854541384824488 0.012541328793534227 0.009219822043975284 0.13772148812291538 0.00014042388650209613 0.00010914027325491258 0.0015854541453361867
0.642 0.012541258610448382 0.009219831614126007 0.13772118051838922 0.00014040961598161424 0.00010879805186981874 0.0015858687092080413 0.012541258610738255 0.009219831614327061 0.13772118051817187 0.0001404096421426415 0.00010879806908600279 0.0015858686906797294 0.012541258610509542 0.009219831614168308 0.13772118051832843 0.00014040962150033072 0.00010879805550158828 0.0015858687040235888
0.652 0.012541206808732218 0.009219841088248408 0.13772093899664456 0.0001402484791141826 0.00010872031608376837 0.0015856069860878453 0.012541206809275474 0.009219841088625292 0.13772093899629392 0.00014024852807937422 0.000108720348293212 0.0015856069561938347 0.012541206808856759 0.009219841088334705 0.1377209389965474 0.0001402484903408127 0.00010872032346867303 0.0015856069778003863
0.662 0.01254119087076882 0.009219856052974042 0.13772081858015967 0.0001400470479503014 0.00010898796184430676 0.0015851859052952292 0.01254119087168702 0.009219856053611098 0.13772081857961732 0.00014004713070505151 0.00010898801606902379 0.0015851858590544615 0.012541190870995485 0.009219856053131203 0.13772081858000687 0.00014004706838334014 0.00010898797523296954 0.0015851858922722127
0.672 0.012541202071403728 0.009219880414615234 0.13772078996273748 0.00013978753129258815 0.00010921280364802983 0.0015847423127004186 0.012541202072860764 0.009219880415626215 0.13772078996191864 0.00013978766271591732 0.0001092128894262348 0.0015847422428632851 0.012541202071790259 0.00921988041488332 0.13772078996249923 0.00013978756616527744 0.0001092128264089409 0.0015847422923855618
0.682 0.01254122844165754 0.009219917034921503 0.13772082388722387 0.00013942784576712527 0.0001091487115870882 0.0015844853158673473 0.012541228443771257 0.009219917036388168 0.13772082388606322 0.00013942803678833397 0.00010914883601628389 0.0015844852168695267 0.012541228442261833 0.00921991703534068 0.13772082388686918 0.00013942790039061265 0.00010914874716824026 0.0015844852856224158
0.692 0.012541265833416571 0.009219968269524934 0.1377209113031422 0.0001390854701889181 0.00010906951159438255 0.0015848615455084228 0.012541265836217652 0.00921996827146861 0.13772091130161937 0.00013908572385378502 0.0001090696765429876 0.0015848614156446453 0.012541265834279117 0.009219968270123328 0.1377209113026492 0.0001390855483204323 0.00010906956240032586 0.0015848615034711453
0.702 0.012541310158090254 0.009220027023745012 0.13772105769941534 0.00013890403709197855 0.00010921910165139025 0.001586522570591738 0.012541310161587322 0.00922002702617167 0.13772105769752177 0.00013890435411645716 0.00010921930724976883 0.0015865224092897305 0.01254131015923491 0.009220027024539171 0.13772105769877085 0.00013890414088794925 0.00010921916896566627 0.0015865225156896203
0.712 0.012541363365271715 0.009220077611103952 0.1377212811969016 0.00013881478122233776 0.00010938397867525532 0.001589117839628476 0.01254136336944118 0.00922007761399721 0.13772128119463742 0.000138815159380831 0.00010938422339300575 0.001589117647073314 0.012541363366710245 0.009220077612102065 0.13772128119609636 0.00013881491173060151 0.00010938406313119586 0.00158911777114544
0.722 0.01254143051808267 0.009220106151812407 0.13772159898010744 0.00013863238700124002 0.00010926318659374909 0.0015909809623921892 0.012541430522744904 0.009220106155047644 0.13772159897754196 0.00013863281038483267 0.00010926346052119349 0.0015909807444698261 0.012541430519798459 0.00922010615300292 0.1377215989791423 0.00013863254285348208 0.00010926328742946636 0.001590980880410946
0.732 0.012541495685100322 0.009220116726352978 0.13772191621119817 0.00013836574294164976 0.00010904290693168317 0.0015908113869648648 0.012541495689946757 0.009220116729716048 0.13772191620846283 0.00013836618392519849 0.0001090431922735729 0.0015908111545910074 0.0125414956870317 0.00922011672769309 0.13772191621009416 0.00013836591871478856 0.0001090430206668688 0.001590811293180599
0.742 0.01254153267328877 0.009220130533198138 0.13772208446286216 0.00013815122169240476 0.00010926003899940926 0.0015894356900328136 0.012541532677942668 0.00922013053642754 0.13772208446012554 0.00013815164589259533 0.0001092603125086774 0.00158943545735731 0.012541532675316294 0.009220130534604971 0.13772208446167009 0.0001381514065241541 0.00010926015817305973 0.0015894355886802794
0.752 0.012541545941657163 0.009220161832281996 0.137722091837406 0.00013803552271316713 0.0001099196708250865 0.0015893161372029193 0.012541545945600696 0.009220161835018418 0.1377220918349143 0.00013803588263448468 0.00010991990130648552 0.001589315925335602 0.012541545943583123 0.009220161833618332 0.13772209183621753 0.00013803569849036684 0.00010991978338637343 0.0015893160361487052
0.762 0.01254155930862352 0.009220201052387519 0.13772205166082438 0.00013788096108547897 0.00011029106211825408 0.0015915849299090955 0.012541559311180426 0.009220201054161737 0.13772205165890403 0.00013788119505838052 0.00011029121128401706 0.0015915847668579817 0.012541559310171682 0.009220201053461682 0.137722051659769 0.00013788110266061936 0.00011029115237260766 0.0015915848402994748
0.772 0.012541567504045044 0.009220233108648973 0.13772198375522107 0.00013758927884158806 0.00010997051447718144 0.0015947265296813917 0.012541567504511374 0.009220233108972159 0.13772198375419625 0.00013758932238215905 0.00010997054225147132 0.0015947264428800788 0.012541567504898274 0.00922023310924084 0.1377219837544424 0.0001375893572747229 0.00010997056451741704 0.001594726463701291
0.782 0.012541538110482843 0.009220256005583773 0.13772178878109284 0.00013741235476336837 0.00010939492135718902 0.001597500677797876 0.012541538108285157 0.009220256004057976 0.13772178878120048 0.00013741215475968538 0.00010939479323593363 0.001597500686993443 0.01254153811033307 0.009220256005479512 0.1377217887807223 0.00013741234159731573 0.00010939491292215998 0.0015975006464716505
0.792 0.012541456173775663 0.009220276442969107 0.13772139223299132 0.00013759981475620014 0.00010902872378282938 0.001599938291240044 0.012541456168430332 0.009220276439259253 0.13772139223440785 0.00013759932762621535 0.00010902841030593536 0.00159993841101648 0.012541456172343457 0.009220276441974882 0.13772139223314062 0.00013759968452010295 0.00010902863996964917 0.0015999383038877713
0.802 0.012541343202107138 0.009220297100293316 0.13772084675091784 0.00013790017633964348 0.00010887811433248117 0.0016016925883743454 0.01254134319307522 0.00922029709402478 0.13772084675383292 0.00013789935448387745 0.00010887758352511727 0.0016016928345310847 0.012541343199132119 0.009220297098228391 0.13772084675168444 0.00013789990584233542 0.00010887793962990911 0.001601692653116796
0.812 0.012541245168512835 0.009220319787296139 0.13772031979833263 0.00013804370250274258 0.00010907105666535611 0.0016026245844732155 0.012541245155206484 0.009220319778060324 0.13772031980296173 0.00013804249271936057 0.00010907027579362322 0.0016026249741035842 0.01254124516375358 0.009220319783992853 0.13772031979980215 0.00013804326994346634 0.00010907077748510021 0.0016026247083592144
0.822 0.012541196929330407 0.009220348156392815 0.13771995480965973 0.0001381059918704483 0.00010973628105127464 0.0016035125210683084 0.012541196911244824 0.009220348143848225 0.13771995481624635 0.00013810434682706357 0.00010973522585933082 0.0016035130678812982 0.012541196922589445 0.009220348151715171 0.1377199548119049 0.00013810537913663254 0.00010973588787929703 0.0016035127092781471
0.832 0.012541195361821692 0.009220384973679269 0.13771976223324928 0.00013810836307990787 0.00011047428279026495 0.0016046954960298213 0.012541195338706767 0.009220384957666491 0.13771976224218316 0.0001381062487972123 0.00011047293735423845 0.0016046962062487326 0.012541195352983661 0.009220384967549556 0.13771976223634244 0.00013810755810861477 0.00011047376996249262 0.001604695750780635
0.842 0.012541216490752249 0.009220432934068254 0.1377196883004948 0.00013799407245976473 0.00011083988815208766 0.0016061711006928505 0.012541216462932665 0.009220432914797514 0.13771968831265216 0.0001379914684037996 0.00011083823810638381 0.0016061719717760867 0.012541216479826065 0.009220432926492158 0.1377196883045681 0.00013799306853043224 0.00011083925138832249 0.0016061714213108378
0.852 0.01254124720833094 0.009220498555637065 0.13771969179503235 0.00013785871146543966 0.00011097314850766803 0.0016082352822826787 0.012541247177397614 0.009220498534179548 0.1377196918122562 0.00013785560355458458 0.0001109711802359426 0.0016082363077742905 0.012541247195522923 0.009220498546753674 0.13771969180039845 0.00013785750340615844 0.00011097238367025943 0.001608235667707028
0.862 0.012541285364524786 0.00922058339634266 0.13771976118920456 0.0001378955634085903 0.0001113305205120688 0.0016115415885835504 0.012541285334739825 0.009220583375714386 0.1377197612141626 0.00013789193715496898 0.0001113282276754525 0.0016115427654675013 0.012541285350439772 0.009220583386576843 0.13771976119643123 0.00013789414315226031 0.00011132962350421788 0.0016115420407302634
0.872 0.01254134146019579 0.009220675148183777 0.13771994403566692 0.00013818643553249976 0.00011200905302090795 0.00161687825955518 0.012541341440088899 0.009220675134579675 0.13771994406962007 0.00013818226243081155 0.0001120064263284967 0.0016168795991211623 0.012541341446174985 0.00922067513850304 0.13771994404535154 0.00013818478741974902 0.00011200801616149046 0.0016168787858441291
0.882 0.012541441217128087 0.009220750752632678 0.13772035148998546 0.00013853565621858404 0.00011258665832022418 0.0016233261755992537 0.01254144121899782 0.00922075075521125 0.13772035152773715 0.00013853087553087606 0.00011258365962169307 0.0016233277149515528 0.012541441205437648 0.009220750744708081 0.13772035150199388 0.00013853375114739703 0.0001125854631618747 0.0016233267907391489
0.892 0.012541591686652809 0.009220794056241084 0.1377210055022895 0.00013876216656241418 0.00011273077118622985 0.001628148438640506 0.012541591720380416 0.009220794082941736 0.1377210055280166 0.00013875669208095653 0.00011272733213178264 0.001628150238927471 0.01254159167991371 0.009220794052087018 0.13772100551476965 0.00013875996196198779 0.00011272938720951262 0.0016281491647612688
0.902 0.012541751894345914 0.009220815323288051 0.13772170173052498 0.0001389169973015977 0.00011282102136635718 0.001629181015044053 0.012541751954611123 0.009220815371533714 0.1377217017232492 0.00013891074949285055 0.00011281708261044075 0.001629183142267834 0.012541751893721234 0.0092208153239768 0.1377217017399213 0.00013891444565378795 0.0001128194171747939 0.001629181878806122
0.912 0.012541874515166623 0.009220840416054813 0.13772221224012715 0.00013911408925102673 0.00011352952839770762 0.0016280525595116263 0.012541874569153729 0.009220840462789056 0.13772221219279832 0.00013910701321843703 0.00011352508177644984 0.0016280550625264593 0.012541874517804466 0.009220840419755029 0.13772221224338413 0.0001391111460176516 0.00011352768488321405 0.0016280535866966574
0.922 0.012541954048669193 0.009220875625561762 0.13772252448285033 0.00013936683326221146 0.00011461820651373835 0.0016292096897392765 0.012541954036881867 0.00922087562621219 0.13772252442116925 0.0001393588623344485 0.00011461325493452878 0.001629212606557068 0.012541954046113933 0.009220875626135694 0.13772252448087371 0.00013936345425137804 0.0001146161073727832 0.0016292109024788916
0.932 0.01254199685517147 0.00922090444548209 0.13772269578148102 0.0001395115582848277 0.00011519490989690777 0.001634301010553164 0.01254199671190546 0.009220904348539484 0.1377226957576062 0.00013950255864833837 0.00011518937354756664 0.0016343044022935295 0.012541996834557194 0.009220904433171893 0.13772269578043908 0.00013950769228790854 0.00011519252228774339 0.001634302429485614
0.942 0.01254197766825492 0.009220918836399557 0.1377226191373547 0.00013951117364386 0.00011500345769629408 0.001640882031562205 0.01254197735328819 0.009220918609004059 0.1377226191940838 0.00013950098853321284 0.0001149971879766304 0.0016408859810136992 0.01254197761646038 0.009220918801022392 0.13772261914545608 0.00013950677630716592 0.00011500074087262924 0.0016408836745346348
0.952 0.012541865066059374 0.009220932273477084 0.1377221256644803 0.00013971296459496822 0.00011463728260803998 0.0016468782837100783 0.012541864588145112 0.009220931921878023 0.13772212580196125 0.00013970152054859806 0.00011463018245932212 0.0016468828490164439 0.012541864974713851 0.00922093220853266 0.137722125686665 0.00013970802454532408 0.00011463421576048401 0.001646880160412904
0.962 0.012541670418081605 0.009220963571188224 0.13772119722131285 0.00014029276981045584 0.00011459592003195757 0.0016515958202026689 0.012541669835775496 0.009220963141525209 0.13772119740194994 0.0001402800809614383 0.00011458799704032781 0.0016516010095870576 0.012541670286724623 0.009220963476433744 0.13772119725703705 0.00014028730039835342 0.00011459250741483929 0.0016515979336522504
0.972 0.012541456751660327 0.009221018317073922 0.13772005810667057 0.00014090355657431238 0.00011498338975871572 0.001654522464547544 0.012541456154692127 0.009221017878423308 0.13772005829428036 0.00014088963985740756 0.00011497470088334882 0.0016545282498737158 0.012541456588101392 0.009221018198578613 0.13772005815283703 0.00014089756220339822 0.0001149796462039035 0.0016545248172079423
0.982 0.012541307370677367 0.009221089407221508 0.13771907660224375 0.00014134438112705175 0.00011591740122793873 0.00165642674362481 0.012541306860601063 0.009221089034370836 0.13771907679681225 0.00014132923172225154 0.00011590799367657065 0.0016564330781731254 0.012541307189949719 0.009221089276180141 0.13771907665820612 0.00014133785433352838 0.00011591334592876847 0.001656429338521814
0.992 0.012541266925637996 0.009221163138259592 0.13771850594368532 0.00014171450139487636 0.00011723520745529026 0.0016589067917423964 0.012541266614473457 0.009221162911102351 0.1377185061794504 0.00014169810659487542 0.00011722509757115594 0.0016589136273860781 0.01254126675002645 0.009221163010848583 0.13771850601354554 0.00014170743315843306 0.00011723085199224353 0.0016589096329608691
1.002 0.01254131293379208 0.009221227436926088 0.13771833497620647 0.00014196128054481567 0.00011830861088010654 0.001662381575699294 0.012541312959982997 0.009221227455114547 0.13771833528106556 0.0001419435932707818 0.00011829777306327401 0.0016623888900205008 0.012541312795025034 0.00922122733613867 0.13771833506569775 0.00014195364357576075 0.00011830393738168983 0.0016623846757603453
1.012 0.012541385623212971 0.009221282018331998 0.13771839017126128 0.00014203278988442208 0.00011877690994498857 0.0016665103384333815 0.01254138615829138 0.009221282408851908 0.1377183905112715 0.00014201373353873458 0.00011876526507413826 0.001666518149038493 0.012541385564501344 0.009221281975871522 0.13771839027993196 0.00014202452473807613 0.00011877186690590496 0.0016665137257811558
1.022 0.012541436594683517 0.009221338510487004 0.1377184898177359 0.00014205463410647077 0.00011894160522680056 0.0016708931088593 0.012541437805227457 0.00922133940165134 0.13771849006751657 0.00014203422460504504 0.00011892911910245433 0.0016709014198515552 0.01254143666753975 0.009221338564879476 0.13771848993092153 0.00014204567598991437 0.00011893614011350398 0.0016708968180585595
1.032 0.012541448350710721 0.009221403914914402 0.137718558026175 0.0001421529700693517 0.00011920923010052139 0.0016751298707077843 0.012541450304060045 0.009221405366586609 0.13771855800990268 0.000142131508120298 0.00011919608277297984 0.0016751385643718692 0.012541448602146186 0.00922140410234016 0.1377185581144863 0.00014214330578005233 0.00011920333441217245 0.001675133914244579
1.042 0.01254145383355146 0.009221475729789895 0.13771873721849787 0.00014236349317826608 0.00011980374672701161 0.0016804874440660748 0.01254145638739801 0.009221477645260752 0.13771873682981517 0.00014234160571407459 0.00011979033212647063 0.0016804962292560658 0.012541454285026557 0.009221476067963157 0.13771873725076575 0.0001423531885733799 0.0001197974690458621 0.0016804917910955529
1.052 0.012541536214518503 0.009221550760194182 0.13771931049044367 0.0001426826309759891 0.00012064090684625096 0.0016889651571917541 0.01254153897190127 0.009221552844162238 0.13771930981867472 0.0001426609846997293 0.00012062769735912807 0.0016889736686213851 0.01254153684271356 0.009221551232862822 0.13771931045550523 0.0001426718012277487 0.00012063433024015653 0.001688969736525667
1.062 0.012541757545152148 0.009221619769576857 0.13772043841506174 0.00014311828177738676 0.00012108838391379814 0.0016994152309793365 0.01254175993589951 0.009221621586795141 0.137720437752499 0.00014309715642152232 0.00012107569127920101 0.0016994232528239864 0.012541758277640244 0.00922162032245605 0.13772043833553874 0.0001431070438913316 0.00012108158277092042 0.0016994199553914077
1.072 0.012542081269894133 0.009221676840547107 0.13772191406912404 0.00014359679851684484 0.00012087764380039123 0.0017065366857561006 0.012542082742717646 0.009221677964714788 0.13772191375681656 0.00014357586385000746 0.00012086524592499563 0.0017065443165372655 0.012542082001545737 0.009221677393601878 0.1377219139933504 0.00014358521631106878 0.0001208706422537098 0.0017065414914377588
1.082 0.012542396162424002 0.009221732231827364 0.137723276090053 0.0001440383234974523 0.00012093682007157905 0.0017072893308255441 0.012542396404994752 0.009221732419516548 0.1377232763275971 0.00014401667919334296 0.0001209239431197729 0.0017072969813439844 0.012542396787796457 0.009221732704360821 0.13772327606856716 0.00014402635365834044 0.00012092958966817435 0.0017072942076915528
1.092 0.012542609770618168 0.009221786141730512 0.13772418783656407 0.00014448487945495115 0.0001217797607317777 0.0017066398402211024 0.012542608857695857 0.009221785449487265 0.13772418860928137 0.00014446122365812528 0.0001217655278289809 0.001706648096062738 0.012542610220318034 0.009221786480733872 0.13772418790211663 0.00014447235439044183 0.0001217722151713504 0.0017066448273301365
1.102 0.012542680811271023 0.00922181944237158 0.13772447241215474 0.00014489273736951151 0.00012258387245707412 0.0017102753691600123 0.012542679216002101 0.009221818231341805 0.13772447355097747 0.00014486574810743927 0.00012256758359262092 0.0017102846998995943 0.01254268107851643 0.00922181964267518 0.1377244725735922 0.00014487940529093576 0.00012257585548436088 0.0017102805206448365
1.112 0.012542588953304915 0.009221829490839089 0.13772393072706 0.00014504261097143185 0.00012273833661491208 0.0017157581408047803 0.012542587436755702 0.00922182833594816 0.13772393202464628 0.00014501146700762296 0.0001227195824607036 0.0017157686504293158 0.012542589103178755 0.009221829601389208 0.1377239309755249 0.00014502821555371597 0.00012272967919740323 0.001715763498216528
1.122 0.012542343780557495 0.009221852239376653 0.13772249562011435 0.00014504420367779166 0.00012286360753450832 0.0017187647375201513 0.012542343242165056 0.009221851811914362 0.13772249693381777 0.0001450087454102649 0.00012284237239612673 0.0017187761609072792 0.012542343945136793 0.009221852358716278 0.13772249594140296 0.00014502856024306457 0.00012285422029491034 0.001718770315430087
1.132 0.01254202658220871 0.009221932735686495 0.13772050544750145 0.0001452882663964298 0.00012365089522534922 0.001719794263265035 0.01254202794631924 0.00922193371675859 0.1377205067357564 0.00014524863834844992 0.0001236273049220524 0.001719806154097739 0.012542026949970824 0.009221933003321324 0.1377205058320559 0.00014527125284257697 0.00012364074591845222 0.001719800049170154
1.142 0.012541791910533397 0.009222087980707823 0.13771866999831112 0.00014584802211817114 0.00012490160561887272 0.0017211176930342787 0.012541796068269443 0.009222091024293794 0.13771867127240028 0.0001458043522027551 0.00012487574936580052 0.0017211294671333583 0.012541792715998961 0.009222088569659436 0.13771867044180547 0.0001458295026075923 0.00012489063316074714 0.0017211236465270955
1.152 0.01254178659530936 0.009222294517296028 0.1377177091374246 0.0001464809935686254 0.0001260887244248313 0.0017244103784198616 0.012541794382279411 0.009222300241264518 0.13771771039172342 0.00014643342302322405 0.0001260607679068812 0.0017244211275145118 0.012541788110843267 0.009222295628914827 0.1377177096345502 0.00014646081828855693 0.0001260768471576217 0.0017244163839106746
1.162 0.012542023360494486 0.00922249785740191 0.13771784951140553 0.00014689756946146456 0.000126934845533625 0.0017292763492937316 0.012542035541054377 0.009222506829814101 0.13771785070710751 0.00014684623307074224 0.00012690491215701014 0.001729284821396582 0.01254202588837446 0.009222499715574869 0.13771785005212606 0.00014687561023812582 0.00012692199291837808 0.001729282177173702
1.172 0.01254236195931034 0.009222640253663497 0.1377186829258208 0.00014700659109623387 0.00012720229595332113 0.001733735243225889 0.012542379198548118 0.009222652966934426 0.13771868402425325 0.00014695148040111565 0.00012717022499915206 0.0017337399887794212 0.012542365820888657 0.009222643096250614 0.1377186834980033 0.00014698271196373708 0.00012718835381586954 0.0017337405732841202
1.182 0.012542628800953297 0.009222699543619423 0.1377195488331414 0.00014700337519938452 0.0001269049866382828 0.0017374893624696101 0.012542651634384283 0.009222716391922925 0.13771954983404502 0.000146944326139 0.0001268704347177476 0.001737488796563937 0.012542634323884642 0.009222703612787327 0.1377195494282703 0.00014697739964457856 0.00012688977572397023 0.001737493802195557
1.192 0.012542737738738383 0.009222694661861092 0.1377200149916771 0.00014702597791836698 0.0001265418827265069 0.0017410604491275763 0.012542766567333533 0.009222715938559944 0.13772001594964178 0.00014696252052841415 0.00012650449692129303 0.0017410528900351015 0.012542745246643278 0.009222700196452353 0.1377200156095677 0.0001469976468920851 0.00012652521190522443 0.00174106352202882
1.202 0.01254271346968999 0.009222660920770233 0.13772005132148452 0.00014698880719138214 0.000126377731756891 0.0017444400781754077 0.012542748592137356 0.009222686842482099 0.1377200523236328 0.00014691989053060886 0.00012633699066617624 0.0017444238379392728 0.012542723277281542 0.009222668152742771 0.13772005197051426 0.0001469577068832978 0.00012635937421211815 0.0017444412219975137
1.212 0.012542633889667228 0.009222632807285495 0.1377198588354777 0.00014688610660691702 0.00012635817777377224 0.0017474474273589517 0.01254267554899552 0.009222663551071495 0.13771985993633878 0.00014681020320994153 0.0001263133033683141 0.0017474208212256257 0.012542646302491224 0.009222641961887252 0.13771985952563942 0.0001468516673009711 0.00012633782910854033 0.0017474459978507587
1.222 0.012542573583802456 0.009222630875178078 0.13771969587701652 0.0001468389658545701 0.00012636895237965433 0.0017505275108186335 0.01254262198501368 0.00922266659533736 0.13771969703337825 0.00014675448458303144 0.00012631901654870824 0.0017504887724231796 0.01254258889775146 0.009222642171202163 0.13771969660866992 0.00014680053112928765 0.00012634623214922592 0.0017505227728449855
1.232 0.012542585810594472 0.009222653459205423 0.13771984172674964 0.00014698490702212086 0.00012627158311204935 0.001755690472255109 0.01254264107858369 0.009222694256416225 0.13771984279391036 0.00014689054037289647 0.0001262156287980953 0.0017556377143295029 0.012542604305065298 0.009222667104296497 0.13771984248321897 0.0001469418238969418 0.00012624605311297663 0.0017556815854834842
1.242 0.012542681885956529 0.00922269130627552 0.13772039245634132 0.00014743708561808488 0.00012602813230049435 0.0017642818529657166 0.01254274396840481 0.009222737152578687 0.1377203932543993 0.00014733204596711506 0.0001259654186352916 0.001764213016172348 0.012542703807318423 0.00922270748462046 0.13772039320587265 0.00014738880088100193 0.00012599936169053582 0.0017642678515963242
1.252 0.012542804654115947 0.00922274411576252 0.13772102466417593 0.0001481068503799684 0.00012591122918103792 0.0017739246877012745 0.012542873208472504 0.00922279476629901 0.13772102506774286 0.0001479909148773236 0.00012584157088209408 0.0017738373710927174 0.0125428301912558 0.009222762969345962 0.13772102537052477 0.00014805292846803406 0.00012587892184775395 0.001773904445982605
1.262 0.012542860701782326 0.009222808927163224 0.13772119602166827 0.00014860798433630703 0.00012599769987246557 0.0017801531548522808 0.012542935022740977 0.009222863862437597 0.13772119602675537 0.0001484812098171891 0.0001259213417260135 0.001780044590958956 0.01254288996032128 0.009222830535650867 0.13772119665894952 0.00014854799346579998 0.000125961672801597 0.0017801253920704018
1.272 0.012542810921463903 0.009222877158904548 0.1377207103996879 0.00014884475630909846 0.00012633761781152987 0.0017827529548555788 0.012542889958471262 0.009222935595975918 0.13772071014561674 0.00014870746970680664 0.00012625505226788325 0.0017826204053973417 0.012542843906243478 0.009222901525916368 0.1377207109648297 0.0001487783271012926 0.00012629778610987607 0.0017827163245196216
1.282 0.012542711373475231 0.009222945527978619 0.1377199187007547 0.0001492785413228831 0.00012712797105967943 0.0017862866911854828 0.01254279385221862 0.009223006511212554 0.13771991843204504 0.00014913165012956636 0.00012703989201424574 0.001786127868526076 0.012542747987269325 0.009222972579996946 0.13771991921584467 0.00014920564153220363 0.00012708441159409213 0.0017862398490484832
1.292 0.012542648875600288 0.009223010269880842 0.13771929742380945 0.0001500337039713756 0.00012790903963612378 0.0017928701371083893 0.01254273348707544 0.00922307281554094 0.13771929738605126 0.00014987827133477514 0.00012781577935466778 0.0017926830865804002 0.012542688935252193 0.00922303986878762 0.13771929792545395 0.0001499545424539862 0.00012786177237858573 0.0017928116808731739
1.302 0.01254265991512297 0.009223066097847312 0.13771902282301668 0.00015067450113400696 0.00012809501343590075 0.00179959437072755 0.012542745496186412 0.009223129336434618 0.13771902312641834 0.00015051112699208572 0.0001279964259468547 0.0017993771266096707 0.012542703178267662 0.009223098061905322 0.1377190233432688 0.00015058915698958904 0.00012804386661532664 0.0017995227846338236
1.312 0.012542722559926707 0.009223109309521733 0.13771900635036974 0.00015108567740567793 0.00012782861666506414 0.001804290602905898 0.012542808176231327 0.009223172555592497 0.13771900687781113 0.00015091473500902403 0.00012772469982499565 0.0018040414450882323 0.012542768749296907 0.009223143432848626 0.13771900689749986 0.0001509940772403785 0.00012777340036819796 0.0018042044251930331
1.322 0.012542795540445104 0.009223136689821361 0.13771909696461954 0.00015163882801448312 0.00012765051593449273 0.0018086843157886301 0.01254288041767063 0.009223199391390028 0.1377190973889141 0.0001514609226591817 0.00012754176876961812 0.0018084022714740474 0.012542844352708837 0.009223172749902586 0.1377190975118324 0.00015154092161822328 0.00012759116370963982 0.001808582369383958
1.332 0.01254284356105839 0.009223142452548592 0.13771913934803323 0.00015245241457459286 0.00012778776915087838 0.001813460349057691 0.012542926882172995 0.009223204030432468 0.13771913925894302 0.0001522682565681812 0.00012767486611799583 0.0018131448466644977 0.012542894653712802 0.009223180200014098 0.1377191398372878 0.00015234808508459243 0.00012772424877906076 0.0018133416462814988
1.342 0.012542857351781293 0.009223122958930487 0.13771908709383407 0.00015322632618024946 0.00012808041559278944 0.001817569221101974 0.012542938000705378 0.009223182604531284 0.13771908616834003 0.0001530364062285487 0.00012796378480219142 0.001817219818482427 0.012542910310184754 0.009223162091507305 0.1377190874552845 0.00015311520759423518 0.00012801258050873903 0.0018174328452094234
1.352 0.01254286303626985 0.009223089096070277 0.1377190563276558 0.0001539704251884821 0.00012848074774168806 0.001822524117976395 0.012542939393354864 0.00922314561660029 0.13771905444610036 0.00015377534923568403 0.0001283607419733614 0.0018221410385382505 0.012542917330877177 0.009223129225871101 0.13771905650099842 0.0001538521435658213 0.00012840840568988308 0.0018223693836528524
1.362 0.012542878897071754 0.009223057338305706 0.1377191036649189 0.0001548513367786183 0.00012884593392407614 0.001829409833782957 0.0125429487745869 0.009223109112448117 0.1377191009326722 0.00015465183294858262 0.00012872281302363488 0.0018289939209604389 0.012542933847201251 0.009223097964815746 0.13771910361403275 0.00015472563851843299 0.0001287688072136756 0.0018292362577726905
1.372 0.012542894063587638 0.009223035657480587 0.13771919565056492 0.0001557202033067915 0.0001291802562629176 0.0018377500960128246 0.012542954816879552 0.009223080719132712 0.1377191923431762 0.00015551665753666823 0.00012905425930619338 0.0018373025969147055 0.012542948823820389 0.009223076156882063 0.13771919537126187 0.00015558679144846372 0.0001290981101092666 0.0018375573050776633
1.382 0.012542898527141893 0.009223019455224605 0.13771933191503632 0.00015650967120534382 0.00012968023081476256 0.0018468556552242972 0.012542947299060556 0.00922305567653147 0.1377193283534965 0.00015630242938843785 0.00012955177258049642 0.0018463781567591576 0.012542952101097059 0.009223059090240826 0.1377193314279728 0.00015636843014941662 0.00012959309356090775 0.0018466433147505056
1.392 0.012542889244932237 0.009222999867410557 0.13771948458782685 0.00015739558782415356 0.00013017765612406156 0.0018564105695973135 0.012542923236327356 0.009223025167444745 0.13771948096856756 0.00015718550979792616 0.00013004712384567923 0.0018559050961875544 0.01254294051771914 0.009223037812544157 0.13771948391593702 0.0001572469098051863 0.00013008566311808505 0.0018561783946120078
1.402 0.012542856558780855 0.009222980893380623 0.13771952645582772 0.00015844499912574263 0.00013070404757987842 0.0018665946870957146 0.012542873208141797 0.009222993379537357 0.13771952271409257 0.00015823364304419374 0.00013057218392366847 0.0018660637600514088 0.012542904333557744 0.009223016263482212 0.13771952559796494 0.00015828974808824284 0.00013060759701893457 0.0018663425115862488
1.412 0.012542794810333532 0.009222969784177637 0.13771937163533204 0.00015947951038825902 0.00013140717479627448 0.0018763836800578964 0.012542791805468134 0.009222967760658226 0.13771936743699695 0.0001592691780085953 0.00013127535637221422 0.0018758300066673056 0.012542837833170247 0.009223001653127172 0.1377193705516117 0.00015931883778748295 0.00013130702846681023 0.0018761113800165954
1.422 0.012542725127250597 0.009222963361271685 0.13771914170253063 0.0001604189817280757 0.00013210487494551954 0.001885752841825361 0.012542700243373013 0.009222945202927138 0.13771913657105117 0.0001602129923754365 0.0001319749783955109 0.001885179637999429 0.012542762087172771 0.009222990762036183 0.13771914031452007 0.00016025441221498144 0.00013200192337529704 0.0018854605151397336
1.432 0.01254267471319022 0.009222956939873576 0.13771898287081516 0.00016137539660400938 0.00013267333657557937 0.001895112775421288 0.01254262555144483 0.009222920891770505 0.13771897636319508 0.00016117813366690507 0.00013254786467219634 0.001894523854001155 0.012542704215364624 0.009222978844974658 0.1377189810737422 0.0001612088761079574 0.00013256859150932826 0.0018948007972016134
1.442 0.012542645494803436 0.009222949967137366 0.1377189016423438 0.00016235151170618006 0.0001332988428255245 0.0019042163362769035 0.012542569238346115 0.009222893958118565 0.13771889348877825 0.0001621677314197732 0.00013318084663297984 0.001903616392463319 0.01254266601852815 0.00922296525689726 0.13771889932999282 0.0001621850242978728 0.00013319352838849283 0.001903885475235176
1.452 0.012542624908321347 0.009222941441913393 0.13771885556542252 0.00016329668830418248 0.00013412439270386886 0.0019124843509429961 0.01254251819936141 0.00922286299118613 0.13771884572483659 0.00016313085795762779 0.00013401685001934214 0.0019118795056334323 0.012542634768248443 0.009222948874467318 0.13771885265476827 0.00016313199179189872 0.00013401975288195224 0.001912135972822896
1.462 0.01254260907317631 0.009222930232724766 0.13771885645213994 0.00016422598392179755 0.0001350013128874446 0.0019193452722733018 0.012542468056436842 0.009222826484317048 0.13771884509354684 0.00016408155065361505 0.000134906382534881 0.0019187435237932873 0.01254260639734361 0.009222928427217027 0.1377188528969647 0.00016406447821114043 0.00013489824762011272 0.001918981492550645
1.472 0.012542600167846675 0.00922292005639901 0.13771892502467242 0.00016517933656217705 0.00013584290673404945 0.0019256594242743393 0.012542420689786659 0.009222787929628577 0.1377189124512577 0.00016505775015395225 0.00013576150063071508 0.0019250712731783298 0.012542582900259513 0.009222907495100767 0.13771892081513165 0.0001650217820800326 0.0001357418567552831 0.0019252834102072333
1.482 0.012542590641483985 0.009222914047337374 0.13771898439185135 0.00016613354022888396 0.0001366193520524191 0.001931943463440115 0.012542368545567107 0.009222750457894417 0.1377189708964981 0.00016603392303541367 0.0001365509145558408 0.001931381679279033 0.01254255657311546 0.009222889098736848 0.13771897953936357 0.00016597986057917814 0.00013652024815771448 0.0019315593198810104
1.492 0.012542565360333232 0.009222910646410426 0.13771891947841705 0.0001670254669270468 0.00013732132633938212 0.0019372319338475156 0.012542296762345292 0.009222712718988809 0.13771890514660012 0.00016694559393528113 0.0001372643826872454 0.0019367107333830918 0.012542512180004106 0.00922287160363415 0.137718913986503 0.0001668750203654656 0.00013722376932359478 0.0019368443148187423
1.502 0.012542518885790948 0.009222909101365494 0.13771869860908673 0.0001677977962866471 0.00013801528546617792 0.0019406174992769875 0.012542200296822575 0.009222674271722287 0.1377186831761991 0.00016773579278092442 0.00013796861027054794 0.0019401518711547332 0.012542444228760677 0.009222854219240371 0.13771869243956897 0.00016764997678409948 0.00013791893955512988 0.001940231437016558
1.512 0.01254246421228447 0.009222912167987924 0.13771839378887288 0.00016841315776969557 0.0001385980755071659 0.001942569814366144 0.012542092433266466 0.009222638102103609 0.137718376689684 0.00016836842467457964 0.00013856119662544812 0.0019421753182044972 0.01254236568094302 0.009222839678730771 0.1377183868453086 0.00016826779218615003 0.00013850277913541275 0.0019421908237227312
1.522 0.012542422051862716 0.009222923919338181 0.1377181149758007 0.00016891852163637374 0.00013904697027865891 0.001944458408772121 0.01254199388838099 0.009222608284501726 0.13771809558552314 0.00016889167680966865 0.00013902003485268474 0.0019441512660022303 0.012542297200106967 0.009222832019894555 0.137718107115825 0.00016877601948225718 0.0001389528521032838 0.0019440925633865754
1.532 0.012542404347125644 0.009222942647053667 0.13771792790980505 0.00016939873404744275 0.00013945055474738686 0.0019469548241620549 0.012541916300236461 0.009222582868768994 0.13771790580802734 0.00016939143615054427 0.0001394343585596597 0.001946751958575779 0.0125422506427124 0.009222829469577445 0.13771791897672775 0.0001692602088477809 0.00013935819052099532 0.0019466085784348953
1.542 0.012542406390533927 0.009222961373820603 0.13771782309005454 0.00016981675338961647 0.00013978793615148792 0.0019494663774153138 0.012541854482340301 0.009222554507798908 0.13771779817618696 0.00016983132267415306 0.0001397839702545627 0.0019493860587215675 0.012542221175936967 0.009222824956167155 0.13771781294534885 0.00016968389747106587 0.00013969830480255172 0.0019491466115402253
1.552 0.012542413625006195 0.009222972768553588 0.1377177540633218 0.000170068924311803 0.00013989195455812426 0.0019513110714068742 0.012541793438711191 0.009222515539341327 0.13771772648480285 0.0001701076599816117 0.00013990199560715355 0.0019513742475594045 0.012542194096010286 0.009222811038966139 0.13771774260277087 0.00016994368049858422 0.0001398061932497706 0.0019510256903031429
1.562 0.01254241721955089 0.009222974511221008 0.13771768542725463 0.00017017441155775718 0.0001397754411550603 0.0019525281873735373 0.012541724123871712 0.00922246348527316 0.1377176554138612 0.0001702390620091381 0.00013980098752556583 0.001952759558781135 0.012542160432867518 0.009222785295011304 0.13771767257569398 0.00017005873860735844 0.00013969476403773116 0.0019522868197950002
1.572 0.012542420566385323 0.009222969554846262 0.1377176212392403 0.00017021101897371266 0.00013967582632394885 0.0019534018149916462 0.012541650015343953 0.009222401366682328 0.13771758898313344 0.00017030251086886598 0.00013971781436391336 0.0019538307047663483 0.012542123471606657 0.009222750599276401 0.13771760693950505 0.00017010662563924 0.00013960148290299975 0.0019532163692688818
1.582 0.012542436470444824 0.009222961412405683 0.13771762498651285 0.00017018619103461444 0.00013962482238222897 0.0019543324526045017 0.01254158428762681 0.00922233297372619 0.1377175906349145 0.00017030518779456271 0.00013968400178009197 0.001954993535986558 0.012542095959036086 0.009222710422340904 0.13771760919785592 0.00017009451742588355 0.00013955792936692752 0.0019542175480965307
1.592 0.012542476867025447 0.009222956822478486 0.13771776042320918 0.00017011192150345213 0.00013948434831228922 0.0019562141722971643 0.012541539467261578 0.009222265478183484 0.13771772413124952 0.00017025961846294242 0.00013956164748543852 0.001957148102320914 0.012542089828656568 0.009222671499437904 0.1377177431286836 0.00017003438929383779 0.0001394258015513239 0.001956187441538519
1.602 0.012542537397197105 0.009222964608894409 0.13771797429362428 0.00017007983196507112 0.00013920715416783553 0.001959613489643327 0.012541511915270172 0.009222208229177324 0.13771793620439884 0.00017025815405359454 0.00013930356914270778 0.0019608680258749477 0.0125421007716215 0.009222642688190235 0.1377179555004971 0.0001700178902550789 0.00013915757102201225 0.00195969574258266
1.612 0.012542594552856796 0.00922298673484306 0.1377181031506518 0.00017011996032186783 0.00013884419368117041 0.0019634913181540894 0.012541478838519509 0.009222163725294365 0.13771806324193958 0.00017033272349860844 0.00013896154799722057 0.001965123560587458 0.012542105372435665 0.009222626019651346 0.13771808286785323 0.00017007528154214658 0.00013880414103305489 0.0019637066955857253
1.622 0.012542626895707367 0.009223018087023211 0.137718039147082 0.00017011614356568633 0.00013849638007143875 0.0019665095102362846 0.0125414193141312 0.009222127264511677 0.1377179971530006 0.00017037120627179375 0.0001386391993478365 0.0019685905002329103 0.01254208230122159 0.009222616465017472 0.1377180173679873 0.00017009093370498076 0.00013846677677575975 0.0019668864874409168
1.632 0.012542639615541768 0.009223055263831529 0.1377178159877998 0.00017003092643358116 0.000138096909729115 0.001969043862739104 0.01254133876685466 0.009222095636415874 0.13771777165372262 0.000170343467741765 0.00013827490463593623 0.0019716658679324196 0.012542036844058635 0.009222610697601143 0.13771779272420934 0.00017002831355610382 0.00013807924274906747 0.0019696170533646477
1.642 0.012542660631229443 0.009223105341221548 0.13771752074318114 0.0001699926000226191 0.00013764405702815333 0.001972305225663441 0.012541265395469622 0.009222076067318346 0.1377174741568604 0.00017039173948028467 0.00013787552313885047 0.0019755930448164135 0.012541997024582674 0.00922261586446702 0.1377174960900927 0.0001700174475450865 0.00013764077816734362 0.001973117326478397
1.652 0.012542712800085029 0.009223176214530386 0.1377171761591288 0.00017001861681825524 0.00013721330328025954 0.0019764061855143808 0.012541223216448284 0.009222077185373842 0.13771712706317446 0.00017056183723162873 0.00013753377709519888 0.001980534394971717 0.012541985912500367 0.009222640001979018 0.1377171502356585 0.00017007876162476789 0.00013722873436829437 0.0019775100412767472
1.662 0.012542798848041891 0.009223263294811655 0.13771672189444706 0.00016998493041233773 0.00013677874935912507 0.001980177513285635 0.012541218116982882 0.00922209662494925 0.1377166664334487 0.0001707907132331275 0.00013726286979236997 0.001985394846360556 0.012542006727467369 0.009222678870490709 0.13771669437266623 0.00017009336854640781 0.00013682085719298845 0.0019816380188885487
1.672 0.012542913076362896 0.009223355938411502 0.13771604165221707 0.00016987963668144032 0.00013630373308720403 0.0019828508279932286 0.01254125048878785 0.009222128173545816 0.13771596531349095 0.0001711950709338923 0.00013710880249811545 0.0019895206071670686 0.01254205473918752 0.009222722533475256 0.1377160105359651 0.00017005896772554244 0.00013638723948874572 0.001984746790152125
1.682 0.01254305546744035 0.009223452223675389 0.13771491149460768 0.00016982271927454027 0.00013581782987181302 0.0019852501993029206 0.01254132960520994 0.009222176676124558 0.13771477716353167 0.0001721460279219955 0.00013726083199286452 0.0019939306786058084 0.012542131487866115 0.009222770214248052 0.13771487074685546 0.00017011366655625366 0.00013596941605963886 0.001987677738051289
1.692 0.012543225407080557 0.009223559703990051 0.13771287032134688 0.00016987690059206721 0.000135341147073496 0.00198796412499152 0.012541467015023637 0.009222258446138106 0.13771259924049822 0.00017415748637472314 0.00013802921947952233 0.0019995750367213854 0.0125422384542481 0.009222831002749855 0.13771280567603816 0.00017035225519444964 0.00013560789597130197 0.0019910462090007857
1.702 0.012543410782181583 0.009223681856205097 0.13770915000709 0.00016992116626707082 0.000134858155703767 0.0019904314193265626 0.012541665609367102 0.00922238757047414 0.13770859074325356 0.00017786505473616436 0.00013989460533108555 0.0020065700171584835 0.012542365968572666 0.00922291015461281 0.13770903176101262 0.00017070707764654756 0.00013532090652927802 0.0019943368159755508
1.712 0.01254359463543687 0.009223812983692946 0.13770260772430495 0.00016987984069121638 0.00013429307705507292 0.001992182767255209 0.012541927917621163 0.009222571797154577 0.1377014839498776 0.00018438433018547055 0.00014358137055715768 0.0020156747695095336 0.012542499709890968 0.009223003855425935 0.1377023783985966 0.00017118906823161123 0.00013508828561365768 0.0019971581984548695
1.722 0.012543767772208673 0.00922395103870134 0.13769156703307198 0.0001698218979304471 0.00013366077386801843 0.001992932903982323 0.012542271998734068 0.009222827615280493 0.1376893900209358 0.00019550539783777233 0.0001502941317837399 0.0020287729839854676 0.012542633214019524 0.009223111954464997 0.1376911204723832 0.00017200350137671158 0.00013501357814420793 0.0019993640920070313
1.732 0.012543936252559805 0.009224106078534168 0.13767361602414016 0.00016972506171388606 0.00013314729134530996 0.001992591621203621 0.012542742568687221 0.009223191614406422 0.1376695451641765 0.00021348342661089037 0.00016182322030680555 0.0020495200738421455 0.012542775156687374 0.009223246321556676 0.13767276322162947 0.00017334224419748108 0.00013542261256964736 0.002001125724105681
1.742 0.012544116811047789 0.009224282587508313 0.1376453332253056 0.00016953204393910053 0.00013272043656171613 0.0019918745892019943 0.01254340970308942 0.00922370542441991 0.13763796822015603 0.00024097898270395153 0.0001801386868812159 0.0020849065502493267 0.01254294430213013 0.009223412907326999 0.1376437492229229 0.0001754871709135648 0.00013651278178770004 0.0020036625636621064
1.752 0.012544316731536316 0.009224466967546096 0.13760183338840706 0.00016933438971837632 0.00013223341960689024 0.0019909832921735904 0.01254435101486054 0.009224403917257136 0.1375889173401209 0.0002808824508523597 0.0002072880259459277 0.002145118436652657 0.012543148386079268 0.009223598426753238 0.1375989779079413 0.000179039517234343 0.00013849619904194728 0.0020081164989749936
1.762 0.012544518257464174 0.009224636642712525 0.1375361730364082 0.00016920980195315728 0.0001317473255949428 0.0019886726842866377 0.012545635056592992 0.009225321669282022 0.13751416944777237 0.00033586040791684163 0.00024532052278254516 0.00224341077524631 0.012543366506262596 0.00922377771953541 0.13753117355675867 0.00018478704391055036 0.0001419282154384891 0.0020148235866451094
1.772 0.012544674251034746 0.009224759114841228 0.13743873489567182 0.00016912038227139854 0.00013122256566346172 0.0019838064314995746 0.012547307067896517 0.00922648443735469 0.1374022306632876 0.00040835188453848575 0.0002960288783289492 0.0023972005981122944 0.012543540933742629 0.00922390991970625 0.1374302166502221 0.00019364177912923502 0.00014743033324943167 0.0020249957399777374
1.782 0.012544690426881862 0.009224775739260213 0.13729671613518632 0.000169196668354249 0.00013083860777632957 0.00197640442610353 0.012549341871757009 0.009227872421615114 0.13723762515101623 0.0005009890126181435 0.00036134249147578944 0.0026274351682157803 0.01254355187709666 0.00922391692978747 0.1372825638290254 0.0002069348690345546 0.00015601946900604496 0.0020418868121895675
1.792 0.012544391709181514 0.00922456751586678 0.13709387902430914 0.00016986195202866529 0.0001310086162263545 0.0019669837607910333 0.012551552698129985 0.009229341356159234 0.13700046449816977 0.0006167611061437102 0.00044340116392363785 0.002956005180636993 0.012543170701787988 0.009223639267200807 0.13707092000005333 0.0002264699233992466 0.0001690653470641847 0.0020703536351512454
1.802 0.012543472278508067 0.009223909409591372 0.13681047317576298 0.00017169090750169242 0.00013198984378091406 0.0019562972215264496 0.012553450940750048 0.009230506322528005 0.13666622956461014 0.0007588515922195694 0.0005444056312922194 0.0034037376784183684 0.012541989483467634 0.009222774925663809 0.13677407571852074 0.0002542143589965344 0.0001878697204249212 0.0021167601321517315
1.812 0.012541410613338856 0.009222414155101078 0.13642317156093675 0.00017563659992552 0.00013431674160494962 0.0019463527526330368 0.012554039949666446 0.009230598975902638 0.13620560684708993 0.0009305041587344401 0.0006667390681159602 0.00398993542461905 0.012539308261866423 0.009220803618236349 0.13636675247607968 0.00029221463034377257 0.00021394031322108958 0.0021898049265206125
1.822 0.01253735323523359 0.00921945091179478 0.13590551676518006 0.00018312728026103345 0.0001388958236983573 0.0019394073533547695 0.012551556939854139 0.00922828452076765 0.13558490106105495 0.0011348808467971894 0.0008128245305105136 0.004732340653220202 0.012533986544837035 0.009216881962583122 0.1358199552632415 0.0003424902440416445 0.00024889745042038517 0.0022993777248836392
1.832 0.012529988091609198 0.009214060924781577 0.13522945984528867 0.0001957936939346268 0.00014697925223799822 0.0019370137975637605 0.012543204522338834 0.009221462204534276 0.13476767237041448 0.0013748092331699632 0.0009848270847161388 0.005648703050172543 0.012524284567868504 0.009209732569027875 0.13510242578616838 0.00040688518531950774 0.0002942833326607682 0.002455950667537588
1.842 0.01251740309945659 0.009204858979226183 0.13436756990932155 0.00021561013787246738 0.0001602628810520268 0.001941354553041731 0.012524921671147117 0.009207092893728838 0.1337171859573782 0.0016524696831459454 0.0011844511982650938 0.006758021294125569 0.012507699173247988 0.009197526798294596 0.1341827815455511 0.00048723064159636426 0.0003516264651009923 0.0026717590161285114
1.852 0.012496909453986828 0.009189891226504975 0.133295302351383 0.0002448460072053307 0.00018067723252085732 0.0019568982311392903 0.01249126915729979 0.009181103577445468 0.1323988870392196 0.001968955739269118 0.0014126929630172704 0.00807920144688201 0.012480789728461101 0.009177744333230124 0.133031709384642 0.0005853085019338378 0.00042240827194287055 0.0029607766900342117
1.862 0.012464854552103749 0.009166492578605545 0.1319934254878596 0.0002854369155405665 0.00020987595538844337 0.001991604534665663 0.012435559727791446 0.009138459443730639 0.13078270338358258 0.0023238162427144755 0.0016693802837417363 0.009628505418392089 0.012439039706801118 0.009147058844343154 0.1316242746810876 0.0007025232224006401 0.0005077330017321953 0.0033371247673986094
1.872 0.012416503421794447 0.00913121215569047 0.130450608006479 0.0003386326945846261 0.000248755213741608 0.0020567311854760976 0.012350338064378904 0.009073516859081662 0.12884505590861664 0.002714689017500335 0.0019527903443504223 0.011417420134952939 0.012376846186007746 0.009101335885539468 0.12994234148798744 0.0008396294571777938 0.000608025908022478 0.003813005797835122
1.882 0.012346078996626307 0.0090798493531832 0.12866562369431303 0.00040494121833049314 0.0002975131626895339 0.0021651410799168954 0.012228218092274767 0.008980692836602484 0.12657016081824943 0.003137129134551171 0.002259666885411327 0.013450968967896661 0.012287727196822584 0.009035800127269143 0.12797659184780463 0.0009965509375606271 0.0007230983759146289 0.004397300688783285
1.892 0.012247012964253687 0.009007612347786562 0.12664835664773802 0.00048410266115865813 0.0003558008488391588 0.002329888240506752 0.012062927706701415 0.008855267607310514 0.12395020490586178 0.003584605754134589 0.0025852595746880774 0.015725690409916285 0.01216476902756389 0.008945351616034087 0.1257274177865595 0.001172195736054096 0.0008520976547563146 0.005095109913394572
1.902 0.012112371490495554 0.008909381230769576 0.12441926685771562 0.0005751691891353423 0.00042292350948046033 0.002562587001409591 0.011850285399303637 0.008694104434588843 0.12098440888638329 0.004048659391717857 0.0029234548320138426 0.01822667463064286 0.012001225093883627 0.008824971985251453 0.12320443889730097 0.0013643143037199465 0.0009934660185976951 0.005906756093365939
1.912 0.011935370965314936 0.008780136350624133 0.1220081402824398 0.0006766063480523625 0.0004977902726343408 0.002870375759572329 0.011588854405614446 0.008496153623530834 0.11767801380493645 0.004519206365028833 0.003266964189079294 0.020924460496006138 0.011791130753877102 0.00867021784379115 0.12042558211413215 0.0015694110891266097 0.0011447465814689065 0.006826054447647328
1.922 0.011709927559205356 0.008615484153640529 0.11945216862496187 0.0007863215267883178 0.0005784926648696547 0.0032531551775310773 0.011280186827507414 0.008262645592436087 0.11404188233166326 0.004984999870448893 0.0036073649494403246 0.02377272634051771 0.011529844263789057 0.008477713519922284 0.11741605076300875 0.0017827619869836247 0.0013021537127874297 0.007838759927342063
1.932 0.011431496588346253 0.008412147241819164 0.1167927342001893 0.0009015992512885872 0.0006624853294671911 0.003702978056945736 0.01092871966823876 0.007996996798029916 0.11009222121227963 0.005434281594445209 0.003935544090632605 0.02670721580367307 0.011214493180888635 0.008245414004033398 0.11420651470679678 0.00199867430159806 0.0014609517700264927 0.008921397585927084
1.942 0.01109855927416024 0.008168758772341913 0.11407254097713768 0.0010199973381626733 0.0007478429551835647 0.004208886422062179 0.010541414270932482 0.0077045037917998944 0.10585036517943668 0.005855627046433471 0.004242724671303098 0.02964654845487488 0.010844273138884001 0.007972598320161848 0.11083079171261867 0.0022110463012168066 0.001616546025532179 0.010040958694751604
1.952 0.010713862456104624 0.00788688695124332 0.11133386129859361 0.0011417391859926782 0.0008348250196261838 0.004762881641616073 0.010127184436353999 0.007391852467972748 0.10134315160532735 0.006238747753438224 0.004521231001691492 0.03249533654583729 0.01042067750801464 0.007659989223941695 0.10732356863183586 0.0024140234012645393 0.0017649109272496722 0.01115692641303498
1.962 0.010284969816163274 0.007571863120155331 0.1086134186342892 0.0012681417371126235 0.0009243568647314069 0.0053690383674775966 0.009696212919980412 0.007066604727197176 0.09660419091301219 0.006574970196626625 0.004764638612766572 0.03514997916519866 0.009947912542013548 0.007310312755272496 0.10371829005668552 0.002602295668037171 0.0019021576359526528 0.012226439358752388
1.972 0.009823362822751348 0.0072320325177595195 0.10593871124094545 0.0013994629381033716 0.0010162772360117834 0.006046314747494833 0.009259203703607869 0.00673672650530251 0.09167538606782162 0.006857440646013478 0.004967725648450296 0.03750716871837933 0.009434113132027194 0.0069294243937551205 0.10004357962774282 0.0027711527488830474 0.0020243518225433314 0.01321094732548216
1.982 0.009342700347897163 0.006877037489430002 0.10332507244167631 0.0015360634610360792 0.001110554210354099 0.006820195015394954 0.008826605917525937 0.0064100884979451265 0.08660772018699969 0.0070813140713122035 0.005126690295916309 0.03947392827444154 0.008891797608548774 0.006526683896043166 0.09631959601546476 0.0029169486595620685 0.002128364040573127 0.014078667958566984
1.992 0.008857366198758109 0.006516839841037251 0.10077311436220365 0.0016804446694111133 0.0012096328327402108 0.007712572408972979 0.00840782102753874 0.006093886537218962 0.08146154174365579 0.007243963780918013 0.005239559966483621 0.04097833078814167 0.008336691066453251 0.006113909818764926 0.09255669335906928 0.0030377495751517723 0.0022128184939250437 0.014805952652757784
2.002 0.008380776659543974 0.006160918411835773 0.09826678827110619 0.0018385874339520477 0.0013191433778931456 0.008736001227392359 0.008010432398195644 0.005794037360144473 0.07630689479865908 0.007344918207995987 0.005306311093869246 0.04198065038500396 0.007781442160176992 0.0057005292687727005 0.08876677081576366 0.003132755129127999 0.0022774921564654355 0.015370579673446568
2.012 0.007925297697114623 0.005818460193157346 0.09576220034876466 0.0020194983844944473 0.0014473772260100402 0.00986496346366046 0.00763953308434021 0.005514644572735266 0.0712227546212629 0.007385349603843828 0.005328399254980574 0.04248334343569716 0.007241480508959706 0.0052976958995156415 0.08493854917311573 0.003206583457015303 0.0023269131185895534 0.015789664421929608
2.022 0.0074990952475199575 0.005495615961306615 0.09317888461832595 0.00222785401180391 0.0015975968075166715 0.011053379169716316 0.007297190066627318 0.00525751242166434 0.0662929696405105 0.0073672322915296655 0.00530794964896134 0.042536643157152464 0.006731885866833702 0.004916105506562527 0.08104669009928213 0.003270280152451089 0.002369351639748853 0.01612485540846305
2.032 0.007093426953264223 0.00518761535239872 0.09048093179950736 0.002440753626543494 0.0017528603699357547 0.01232455773719269 0.006981901109851891 0.005021680504890533 0.06159766892759781 0.007292464849071964 0.005246960911678238 0.04223712778963389 0.0062310065751392425 0.004539723909347036 0.07709493170504993 0.0033200144862960356 0.0024009317730227593 0.01633598201096999
2.042 0.006705030229268382 0.004893656830938481 0.08762681585486 0.0026536911238135524 0.0019101020428188733 0.013602309320260634 0.006688289415036504 0.0048031889277406386 0.057200749661925496 0.00716215804672275 0.005146716750425369 0.041716772286842854 0.00571219239852388 0.004149902440581792 0.07309590419887338 0.0033467430613998987 0.0024152846882352285 0.0164082385118134
2.052 0.006313142968750828 0.00459833596641806 0.08459999644188865 0.002839964773714031 0.0020475058409055763 0.01479491342701886 0.006407190642786072 0.004595198394031183 0.05313483114645492 0.0069761155134334145 0.0050073493203891956 0.04111998462523349 0.005186017982240201 0.0037556247424716097 0.06902822262008082 0.003354488629466434 0.0024162001764392546 0.016407701997932043
2.062 0.005903515151919295 0.0042909987823007865 0.08137405054900367 0.0029813776840226865 0.002150951424575684 0.015830473203156045 0.006126548131178953 0.0043888008420101795 0.04938892898299354 0.006732723754651367 0.004827812853099144 0.04056926235969499 0.004683212082305277 0.003380859884641588 0.06484450690849589 0.0033467474484688673 0.0024068136513203924 0.016425613063846555
2.072 0.005490082246782858 0.003982148587596137 0.07790321919671726 0.003088554215350514 0.002228336375326811 0.016690360339094427 0.005833410483486615 0.004174671762233104 0.045909029199788974 0.006429708634373799 0.004606527607799419 0.040129185249906274 0.004240636977892587 0.0030531274226658386 0.06048741761619425 0.0033274817407000002 0.0023898528554251084 0.016523714745275614
2.082 0.005074375331208378 0.0036724581337520797 0.07416443966549147 0.003151099483778568 0.0022710440008111084 0.017361360683282433 0.005516315378853593 0.003944780029510088 0.042619793863856066 0.006066211429931165 0.004342866791750864 0.03978600086776262 0.003879443599890583 0.002787180605692503 0.055928083737280206 0.0032962198713699137 0.0023646254301349545 0.01672914107619464
2.092 0.004668958106400211 0.003371242010444371 0.07014957154184545 0.0031729664601065155 0.0022828658040770573 0.017836209302479235 0.005168454466876594 0.003694281559470554 0.03946379016156471 0.005646185174982658 0.0040395293687943675 0.039455513926770394 0.003599323215954079 0.002581898640592632 0.051184230354157485 0.0032505460677157362 0.002329418949220505 0.01703145323512068
2.102 0.004288757589896175 0.0030893478636970623 0.0658806468885408 0.0031618251807298144 0.0022703655090152977 0.018118821286970375 0.004791251448670561 0.0034238022992239196 0.036433179540222536 0.0051823079223732695 0.0037054243332831616 0.039016864134773586 0.0033853957236358798 0.0024259533942701467 0.04631964695751838 0.0031887761910586246 0.002283267603959427 0.017391779664396378
2.112 0.003937827229354845 0.0028299484823103146 0.06141093685112357 0.0031183005705315535 0.0022349092468122145 0.01820583395998887 0.004397423524812962 0.0031419381465251244 0.033567940364332055 0.004698405223804299 0.003357638490169971 0.03835252355466866 0.003217417361686229 0.002304178282275118 0.04143602916943214 0.0031108544844406943 0.0022261779134623415 0.017757685369933798
2.122 0.0036094308857492394 0.0025886431949996443 0.05680717385968569 0.0030407341178653063 0.0021759404082504806 0.01803823893620322 0.004010563012183181 0.002865284973104224 0.030923382857783396 0.004227646295086039 0.0030200670603577487 0.037379301245060635 0.00307646854758238 0.002202341651030396 0.036659572104893005 0.003018555001382095 0.0021592699057702554 0.018073724870602572
2.132 0.0033351500845441085 0.0023880356373261313 0.0520974838374086 0.002961455524781262 0.0021169641564580542 0.017528022524761478 0.0036600684822004795 0.0026147375466214063 0.02853563093237712 0.003806193913160376 0.0027185229004165513 0.036065190147841056 0.0029487309371595996 0.002110137206713314 0.032121776997395074 0.0029152043185838128 0.0020847730320518324 0.018291193691125494
2.142 0.0031479887869485606 0.0022508756117673775 0.047308077451476686 0.0029110432821458972 0.002079198558625616 0.016752443240097017 0.0033732572444437033 0.0024096818899212616 0.02640755428280669 0.0034647579602264163 0.0024745831145435502 0.034431159601698194 0.0028266015177826815 0.0020220364646223623 0.02794224119115628 0.002805008510200991 0.0020056135401918074 0.01837622868469414
2.152 0.0030180396188237745 0.0021557191161975502 0.04256168943832698 0.0028702156069447165 0.0020488465072236914 0.015892822059288852 0.0031676897970097134 0.002262544690980185 0.024515252140657737 0.0032210377646541568 0.0023004589560221105 0.03253937181243102 0.002707344008632652 0.001936098132329231 0.02421722538804401 0.002692103763330823 0.0019246457391161283 0.018313745480015457
2.162 0.0029215117423704562 0.002085452108857992 0.037983677807206205 0.0028299968718814663 0.0020194710814858776 0.015030297492488479 0.0030465245084515306 0.0021755810415682074 0.022822629235030267 0.00307576007960886 0.0021964679408201008 0.030473948466708374 0.002591140133807464 0.0018524587003179104 0.021013457794798646 0.002579972547845336 0.0018442555541682924 0.018106204365168587
2.172 0.0028483482469163026 0.002032567548465872 0.03368313213696872 0.0027917658062903325 0.0019918832536081877 0.014221965817575398 0.002999014931179934 0.0021412201318566043 0.02129355452842667 0.003014385685110018 0.0021522854158049463 0.02832227266753884 0.002479554725483235 0.0017722471667015647 0.018364901421333103 0.0024714541305855234 0.0017664415590741055 0.017768889748390044
2.182 0.002792162442517357 0.001992266180252405 0.02973861765034224 0.002757154579878728 0.0019671537967346723 0.013504880618626263 0.0030058088243802763 0.00214575262416229 0.019898178666225532 0.0030137874436181257 0.002151545132700164 0.026162053661197532 0.002374521259389118 0.001696844840319123 0.016270120939052522 0.0023688598630649932 0.0016928732187332476 0.01732421434223701
2.192 0.0027485251290242526 0.001961114579832459 0.026194845440109638 0.002726906103138735 0.0019456377440911269 0.012885878900435195 0.00304569180427511 0.0021740798894159014 0.018614467813947135 0.003049899859416371 0.002177158573748871 0.024055203569262166 0.0022777541102871786 0.0016274525430934985 0.014690557033790694 0.0022739889916222767 0.001624854461540153 0.01679677118762326
2.202 0.0027142482074924497 0.0019367426680611559 0.023070260062914495 0.002701005926069113 0.001927280939419751 0.012353941252496238 0.003100360864261099 0.002213122093967497 0.017427159061461233 0.003102657688869742 0.0022148123437529914 0.022046875109764254 0.0021904871270185715 0.001564923825678407 0.013553265325577431 0.002188119323904328 0.0015633093894439475 0.01620997005753442
2.212 0.0026868644001122907 0.001917352916170467 0.020365040666192543 0.002678862885522664 0.0019116459732338802 0.01189304843789021 0.0031563024333235543 0.0022531871445960034 0.016325888302847057 0.0031576024215451827 0.002254147208465416 0.020167304016827845 0.0021133743995327193 0.001509707420815256 0.012761819494262264 0.0021119712504712156 0.00150875881931033 0.015584396565159973
2.222 0.0026642684971423278 0.0019013997355365679 0.018063617315695384 0.002659517521420996 0.0018980154269414708 0.01148817387976985 0.003204702999153092 0.0022879309280538196 0.015303460522907224 0.0032054572399676864 0.0022884885719681508 0.01843460300820998 0.0020464519025440104 0.0014618165504773296 0.012213678053695278 0.0020456705217315753 0.0014612914880482324 0.014937193919789472
2.232 0.002644668354667544 0.0018875780629830684 0.016138128917442988 0.0026419025004414906 0.0018856085251784684 0.011127208601683567 0.003240547052086617 0.002313726799090895 0.014354611877509044 0.003240988119213144 0.0023140524516652066 0.01685747122490085 0.001989181294125517 0.0014208563445151628 0.011816755731923936 0.0019887745035745254 0.0014205841442687503 0.01428197170744606
2.242 0.002626535139769417 0.001874785322870613 0.014552101312906667 0.0026249570752624987 0.0018736608329991606 0.010800911116992024 0.0032615868565263315 0.0023289364603453896 0.01347525011710914 0.0032618428309769986 0.0023291247179145404 0.015437454026818826 0.0019405716766118818 0.0013861098188189171 0.01149916802649246 0.0019403756090564518 0.0013859789228709348 0.013629107740540063
2.252 0.0026085848686949234 0.0018620924632620204 0.01326376457360297 0.0026077024779000025 0.0018614627386602184 0.010502601320638372 0.0032674518156458393 0.002333276009149453 0.01266201686780533 0.003267597575878996 0.002333382538016325 0.01417074724797831 0.0018993419676425702 0.0013566532709884383 0.011211284020091123 0.0018992560222505861 0.0013565958477773734 0.012986293307681654
2.262 0.0025897001262454884 0.0018486929251334873 0.012228196706860922 0.0025892162896812856 0.0018483469499991447 0.010226790568866466 0.003258957307502966 0.0023273210339299828 0.0119120180135049 0.003259038148612094 0.0023273796310745477 0.013049658706116749 0.0018640289577742627 0.0013314339469876488 0.010922753997745834 0.0018639960433190035 0.0013314117976345303 0.012359079673164745
2.272 0.0025689964297824874 0.001833957399072799 0.011400135966058466 0.002568736042666129 0.0018337708252555555 0.009968859254866866 0.003237599858258096 0.0023121426142034395 0.011222631189567147 0.003237643337140469 0.002312173830042236 0.01206383759959163 0.0018331669923667335 0.0013093992178433084 0.010617863229094625 0.0018331572451625903 0.001309392491554659 0.011751429445506391
2.282 0.0025458154571929084 0.0018174248889628122 0.010736922197616244 0.0025456777589070024 0.0018173260488293997 0.009724938881867642 0.0032052069743757432 0.0022890531187566023 0.010591359946269297 0.003205229596756347 0.0022890691997752097 0.011201338977661188 0.0018053942232268425 0.001289572934363728 0.01029095477481367 0.0018053932908440318 0.001289572130747128 0.01116613213522819
2.292 0.002519751535570894 0.0017988158934925174 0.010200848922757333 0.002519679940784288 0.0017987644350834432 0.009491918101432614 0.0031637086058756733 0.0022594394360553583 0.010015737488592831 0.0031637199798459593 0.0022594474463271635 0.010449548367928637 0.0017794647052203094 0.0012710638540362465 0.009942592302218185 0.001779466336993029 0.0012710648306662154 0.010605012339074094
2.302 0.0024907903198088206 0.001778129521516428 0.009760566496005473 0.0024907537197264677 0.00177810319585946 0.00926759177460742 0.0031149987187323214 0.002224661764078842 0.00949328215884467 0.0031150042424338688 0.002224665624954189 0.009795955828920972 0.0017543504216885103 0.0012531379309201238 0.009576887315608549 0.0017543522627471396 0.0012531391079966439 0.010069209352468501
2.312 0.0024592600217724307 0.0017556078950796692 0.009391337560113443 0.002459241619544274 0.0017555946566344966 0.00905059838234045 0.0030608596706887627 0.002185998559707515 0.009021494213670309 0.003060862261983659 0.002186000362323922 0.009228754191582226 0.001729152364220354 0.0012351531336559024 0.009199515931514631 0.0017291537493495364 0.0012351540451283906 0.009559250123216694
2.322 0.002425711585567575 0.0017316496775792412 0.009074753708988189 0.0024257024845157566 0.0017316431326894488 0.008840482941365437 0.0030029286088022428 0.0021446225290261845 0.008597877372287774 0.0030029297834251 0.0021446233452012773 0.008737245780541835 0.0017030426865619148 0.001216517741690263 0.008816241390843646 0.0017030435736721046 0.0012165183389896206 0.009074932680105416
2.332 0.002390707211062814 0.0017066590281377826 0.008797517052870147 0.002390702785900714 0.001706655848244248 0.008637257012792733 0.0029426870979681902 0.0021015937722832258 0.008219954930575516 0.0029426876126568443 0.0021015941309509133 0.008312047464047912 0.001675507282544592 0.0011968631983702944 0.008432594810397376 0.001675507799267211 0.0011968635535259827 0.00861583765301451
2.342 0.0023548363540120184 0.0016810577999879504 0.008550278648406701 0.002354834239393664 0.0016810562819226276 0.008441209881507789 0.002881456288456809 0.002057856991297154 0.00788524001861467 0.0028814565065412084 0.00205785714432806 0.007945089079722325 0.0016464754531383798 0.0011761375230043146 0.00805364545113404 0.0016464757347815085 0.0011761377201716253 0.008181592498456004
2.352 0.002318680935337733 0.00165526103470001 0.008326723189908316 0.0023186799420815783 0.0016552603223655804 0.00825290531446279 0.0028203878845321595 0.0020142355306666995 0.00759113761549515 0.0028203879739166285 0.0020142355940390645 0.007629427169110241 0.0016162166061836633 0.0011545321597622297 0.007683809097204248 0.001616216752161181 0.0011545322635532907 0.0077719239511645595
2.362 0.0022827443485215642 0.0016296267438117332 0.00812239748723767 0.0022827438900025862 0.0016296264152409602 0.00807274447604543 0.0027604473182242665 0.001971419582334244 0.007334784022002397 0.0027604473536641887 0.0019714196077781254 0.007358925485826872 0.0015851416174869788 0.001132340064963056 0.007326721251299 0.001585141690114763 0.0011323401172243465 0.007386602897396076
2.372 0.0022474196316866492 0.0016044334521167014 0.007934272350065316 0.00224741942377485 0.0016044333031929197 0.007901100242612697 0.002702383235878151 0.0019299443864746794 0.007112850752911853 0.0027023832494688267 0.0019299443963614706 0.0071278693458257415 0.0015535580189508767 0.001109780918649518 0.006985034703583171 0.001553558053814407 0.0011097809439410394 0.007025208472516126
2.382 0.002213033264131609 0.0015799119717411565 0.007760052960567696 0.002213033171546041 0.001579911905419988 0.007738054428379578 0.002646677616304804 0.0018901545282319163 0.006921356020909585 0.0026466776213433904 0.0018901545319413202 0.006930587065528392 0.0015216838182125988 0.0010870111109327237 0.006660489699364157 0.0015216838344199234 0.0010870111227420881 0.006687106076933674
2.392 0.0021798876583356717 0.0015562759268337928 0.007598233522563705 0.002179887617838093 0.0015562758978076975 0.007583760395541979 0.002593488302167769 0.0018521628574246372 0.006755554055524391 0.0025934883039722134 0.0018521628587647306 0.006761167798583526 0.0014898179210071178 0.0010642450505807012 0.0063543171221292745 0.001489817928329358 0.0010642450559220024 0.006371736279980753
2.402 0.002148229516434315 0.0015336996859439563 0.007447672592784934 0.0021482294990396167 0.0015336996734632404 0.0074382307845473564 0.00254262095803394 0.0018158305373060417 0.006610000667867229 0.0025426209586573035 0.0018158305377707217 0.006613383655911254 0.00145831763520593 0.0010417387937558722 0.006067334693110229 0.0014583176384279696 0.0010417387961029999 0.006078597720648794
2.412 0.002118042071590421 0.001512170243018525 0.007307245439957103 0.002118042064257348 0.0015121702377492927 0.007301140326852241 0.0024935672440842454 0.0017807944850156757 0.006478851123378506 0.0024935672442914702 0.0017807944851697126 0.006480874517163071 0.0014275059137366863 0.0010197239075592822 0.005799799576094729 0.001427505915118959 0.0010197239085634239 0.005806995670562705
2.422 0.00208911595841578 0.0014915378714267322 0.007175682524307792 0.0020891159553811985 0.0014915378692423788 0.007171770922398667 0.0024456204532101585 0.001746550047704153 0.006356349612312549 0.0024456204532761656 0.0017465500477526956 0.006357552597105742 0.0013976917276083516 0.0009984218009550243 0.005551651996159522 0.0013976917281870837 0.0009984218013741116 0.005556195590779325
2.432 0.0020613034465756627 0.0014716971871624764 0.007051988265331378 0.002061303445342551 0.0014716971862731609 0.007049505511103779 0.002398038641389757 0.0017125674494495677 0.006237378602228494 0.0023980386414097577 0.0017125674494639842 0.006238090542748767 0.0013691146572085762 0.0009780040318349956 0.005322494686676108 0.001369114657445307 0.000978004032005943 0.005325330049286231
2.442 0.002034629339104682 0.001452666329293187 0.006935596275737801 0.002034629338612844 0.0014526663289377614 0.006934035516668378 0.0023501901471378386 0.0016783956037658854 0.006117876364800648 0.0023501901471435194 0.001678395603769857 0.0061182962508778025 0.0013418575561533299 0.000958530077227356 0.005111430938750893 0.0013418575562479812 0.0009585300772955898 0.00511317995200085
2.452 0.0020091363801029334 0.0014344764573846962 0.006825968406959512 0.0020091363799104845 0.0014344764572453267 0.006824996757651248 0.002301637900560683 0.0016437222130743564 0.00599501723581845 0.0023016379005621496 0.001643722213075334 0.0059952642350703115 0.001315925387368456 0.0009400035165941153 0.004917302074860411 0.0013159253874054754 0.0009400035166207946 0.004918368757691298
2.462 0.0019848174856009378 0.0014171233135935228 0.00672255729483544 0.0019848174855270503 0.0014171233135398952 0.006721958280938463 0.002252168035303151 0.0016083942159952579 0.005867202281986652 0.0022521680353034665 0.001608394215995451 0.005867347283718221 0.0012912451663561436 0.0009223721001675855 0.00473873020702005 0.0012912451663703195 0.0009223721001778115 0.004739373529359841
2.472 0.0019616720931648493 0.001400607160465686 0.006624750083259772 0.0019616720931370114 0.001400607160445432 0.006624384390966419 0.002201779866756415 0.0015724107700590274 0.005733930905646874 0.00220177986675645 0.0015724107700590426 0.005734015877708585 0.0012676519040188212 0.0009055178380808273 0.004574087647024782 0.001267651904024133 0.0009055178380846674 0.004574471429154964
2.482 0.001939671294843874 0.001384907841330512 0.006532011487541722 0.0019396712948335894 0.0013849078413230068 0.0065317904090511315 0.002150649850436509 0.0015358976212525273 0.0055955954179365466 0.002150649850436488 0.001535897621252515 0.005595645124768255 0.0012449760259757134 0.0008893194402250307 0.004421773113027796 0.0012449760259776606 0.0008893194402264392 0.0044219996384949455
2.492 0.0019187764339023063 0.00136999812667695 0.006443846572932479 0.0019187764338985836 0.0013699981266742233 0.0064437142199659575 0.0020990834613925534 0.0014990727909199612 0.005453243606327149 0.00209908346139253 0.0014990727909199508 0.005453272628682944 0.0012230583989556872 0.0008736630370735406 0.0042802538220176895 0.001223058398956382 0.0008736630370740451 0.004280386146513301
2.502 0.0018988942317201924 0.0013558114845445915 0.006359662887774898 0.0018988942317188751 0.00135581148454362 0.006359584420849304 0.002047461865937115 0.001462208497601239 0.005308331855510479 0.002047461865937097 0.0014622084976012332 0.005308348764513013 0.0012017222554989188 0.0008584222630420297 0.004147976698696992 0.001201722255499158 0.0008584222630422047 0.004148053219311291
2.512 0.0018799248200799983 0.001342276672868772 0.006279030317647224 0.0018799248200795453 0.001342276672868434 0.0062789842495683135 0.0019961903666554054 0.0014255942653821835 0.0051624916995129735 0.0019961903666553893 0.0014255942653821822 0.005162501526794978 0.0011808391445462146 0.0008435052378975079 0.004023631003638163 0.0011808391445462902 0.0008435052378975657 0.0040236748207569915
2.522 0.0018617703788838455 0.001329323677459449 0.006201495860523309 0.0018617703788836963 0.0013293236774593348 0.006201469076050729 0.0019456588927847917 0.0013895086517670048 0.005017347303089468 0.0019456588927847787 0.001389508651767004 0.005017352998413457 0.0011603220654799564 0.0008288496859737612 0.0039061015749693308 0.0011603220654799727 0.0008288496859737785 0.00390612642653201
2.532 0.0018443209426434214 0.001316873938706441 0.0061266444817359555 0.0018443209426433768 0.0013168739387064044 0.006126629059031141 0.0018962149418696617 0.0013541999073608925 0.00487438758309333 0.0018962149418696504 0.0013541999073608938 0.004874390873075843 0.0011400878725457463 0.0008143962097747798 0.0037943555326850876 0.001140087872545743 0.000814396209774785 0.003794369497803071
2.542 0.0018275008810792707 0.0013048733785963151 0.006054171494777347 0.0018275008810792605 0.0013048733785963056 0.006054162699414056 0.00184814750554748 0.0013198744626204582 0.004734887834371242 0.0018481475055474714 0.0013198744626204608 0.004734889727854547 0.001120103382619542 0.0008001210716981553 0.003687627949615765 0.0011201033826195314 0.0008001210716981563 0.003687635726996869
2.552 0.0018112301889347746 0.0012932648008125282 0.005983763843844135 0.0018112301889347774 0.0012932648008125286 0.005983758875814924 0.0018016829877669492 0.0012866940177950243 0.004599880262892152 0.0018016829877669414 0.0012866940177950282 0.004599881348093888 0.0011003620547559317 0.0007860196122077708 0.0035853051335712947 0.0011003620547559208 0.000786019612207772 0.0035853094271324814
2.562 0.0017954428505997386 0.0012820010357306498 0.005915152723886086 0.001795442850599746 0.0012820010357306537 0.005915149944370787 0.0017569866638269783 0.0012547766074384305 0.0044701455881504 0.001756986663826974 0.001254776607438436 0.00447014620719709 0.0010808614750423187 0.0007720901404770109 0.0034868704693238055 0.0010808614750423087 0.0007720901404770129 0.0034868728194499764
2.572 0.0017800979885485755 0.001271052876157012 0.00584818226272033 0.0017800979885485844 0.0012710528761570165 0.005848180722408581 0.0017141654783817371 0.001224198582859273 0.004346215199091194 0.0017141654783817374 0.0012241985828592785 0.004346215550395774 0.0010616284705938107 0.0007583517897134035 0.00339200360725225 0.001061628470593802 0.0007583517897134062 0.0033920048829130752
2.582 0.0017651623916522803 0.0012603966204468746 0.005782703724595039 0.001765162391652287 0.0012603966204468796 0.00578270287912321 0.0016732743591139092 0.001194999130793871 0.004228395268841 0.0016732743591139124 0.0011949991307938772 0.004228395467071528 0.0010426872045237298 0.0007448218325832465 0.0033004266589535497 0.0010426872045237207 0.0007448218325832492 0.0033004273457491002
2.592 0.001750609831458945 0.0012500135252216651 0.005718566465844407 0.0017506098314589524 0.0012500135252216707 0.005718566006173356 0.0016343251016101925 0.0011671866329950008 0.004116799060057569 0.001634325101610198 0.0011671866329950075 0.004116799171216433 0.0010240675979902014 0.0007315216696154826 0.0032119514638968673 0.001024067597990194 0.0007315216696154858 0.003211951830702973
2.602 0.0017364241113625332 0.0012398920956670802 0.005655677496655806 0.0017364241113625375 0.0012398920956670865 0.005655677249106434 0.0015972966965756134 0.0011407460342705259 0.004011381346106487 0.0015972966965756216 0.0011407460342705313 0.004011381408013302 0.0010058224498318586 0.0007184889950756178 0.0031265129873275332 0.0010058224498318514 0.0007184889950756207 0.003126513181693806
2.612 0.0017225845809231255 0.0012300176020440341 0.005593956121350484 0.0017225845809231296 0.0012300176020440393 0.005593955989296009 0.001562143790439992 0.0011156449068531794 0.0039119777984505276 0.001562143790440001 0.0011156449068531837 0.003911977832669541 0.0009879879100896311 0.0007057496645343168 0.003044013559265257 0.0009879879100896246 0.0007057496645343192 0.0030440136614620973
2.622 0.0017090835889860656 0.0012203846184874925 0.005533365231113372 0.0017090835889860697 0.0012203846184874955 0.0055333651613335266 0.0015287998754690494 0.001091835731729508 0.0038183380430502544 0.0015287998754690605 0.0010918357317295123 0.003818338061810621 0.0009705962391333606 0.0006933267416271089 0.002964406411883347 0.0009705962391333544 0.0006933267416271111 0.0029644064652074318
2.632 0.0016959222252876677 0.0012109939599621107 0.005473860906683247 0.0016959222252876727 0.0012109939599621142 0.005473860870157444 0.0014971806711398914 0.0010692582939229149 0.003730157744417945 0.001497180671139903 0.0010692582939229192 0.0037301577546127273 0.0009536864692051068 0.0006812480839234815 0.00288769854962123 0.0009536864692051022 0.0006812480839234823 0.002887698577233757
2.642 0.0016830829515923718 0.0012018330792636649 0.005415367429426995 0.0016830829515923752 0.0012018330792636675 0.005415367410487758 0.0014671910327355158 0.0010478446255033046 0.003647107184704047 0.0014671910327355288 0.0010478446255033074 0.0036471071901919274 0.0009372815009670615 0.000669530055220939 0.0028138557933842707 0.0009372815009670582 0.0006695300552209389 0.0028138558075752424
2.652 0.0016705580452968682 0.0011928965159537597 0.005357880385351374 0.00167055804529687 0.0011928965159537619 0.005357880375623911 0.0014387325047401287 0.0010275243954448712 0.003568842879441364 0.0014387325047401426 0.0010275243954448736 0.0035688428823658965 0.0009213995693313469 0.0006581856798966844 0.0027428702019262133 0.000921399569331346 0.0006581856798966844 0.002742870209164332
2.662 0.001658346202283677 0.0011841833502674929 0.005301412420527801 0.0016583462022836779 0.0011841833502674942 0.005301412415579133 0.0014117100443987172 0.0010082297033847673 0.0034950163434113294 0.0014117100443987317 0.0010082297033847702 0.0034950163449532982 0.0009060587618143922 0.0006472278689022989 0.0026747443421550475 0.0009060587618143926 0.000647227868902298 0.0026747443458183884
2.672 0.0016464398215237513 0.001175688169813312 0.005245929663023046 0.0016464398215237511 0.0011756881698133132 0.00524592966052944 0.00138603457520831 0.0009898969175340647 0.003425285681429021 0.0013860345752083228 0.0009898969175340664 0.0034252856822329335 0.0008912666364085583 0.0006366620242096952 0.002609447215305317 0.0008912666364085595 0.0006366620242096943 0.0026094472171447137
2.682 0.0016348325440378789 0.0011674064456878815 0.005191417596056389 0.0016348325440378785 0.0011674064456878824 0.005191417594811785 0.0013616210455866507 0.0009724652849691097 0.003359323980156005 0.0013616210455866641 0.0009724652849691117 0.0033593239805702006 0.000877025449922527 0.0006264897597873971 0.002546947501384517 0.0008770254499225292 0.000626489759787395 0.0025469475023005865
2.692 0.001623516832144849 0.0011593328018139784 0.005137870141438297 0.0016235168321448478 0.0011593328018139769 0.005137870140822981 0.001338387572668472 0.0009558763190682895 0.0032968283648011896 0.0013383875726684842 0.0009558763190682906 0.003296828365011964 0.0008633370001298565 0.0006167123502139295 0.002487208568550328 0.0008633370001298579 0.0006167123502139272 0.0024872085690027554
2.702 0.001612486857103431 0.0011514630648120844 0.005085290098445139 0.0016124868571034303 0.0011514630648120836 0.005085290098143831 0.0013162567820283835 0.0009400747598414143 0.003237523225734258 0.0013162567820283956 0.0009400747598414153 0.0032375232258401374 0.0008501995691615641 0.0006073285640397463 0.0024301827326804843 0.0008501995691615665 0.000607328564039743 0.0024301827329020168
2.712 0.0016017374167538534 0.0011437935428914108 0.005033691461597069 0.0016017374167538523 0.0011437935428914093 0.005033691461450937 0.0012951570748674123 0.0009250094690958334 0.0031811580395084997 0.0012951570748674216 0.000925009469095833 0.0031811580395609746 0.0008376041363731881 0.000598331950250964 0.002375810963698806 0.0008376041363731906 0.00059833195025096 0.002375810963806322
2.722 0.0015912574331550654 0.001136316331743224 0.0049830717244961215 0.001591257433155063 0.0011363163317432215 0.004983071724425929 0.0012750228243464394 0.0009106335747373271 0.0031275076721614336 0.0012750228243464472 0.0009106335747373267 0.003127507672187083 0.0008255381273866811 0.0005897135230626147 0.002324023460848283 0.0008255381273866828 0.0005897135230626102 0.002324023460899985
2.732 0.0015810434518176899 0.001129028972135423 0.004933452697397743 0.001581043451817688 0.0011290289721354186 0.0049334526973643525 0.0012557936750411073 0.0008969039717551845 0.0030763690392809134 0.0012557936750411133 0.0008969039717551819 0.0030763690392932737 0.0008139890552233389 0.0005814643636306422 0.0022747478112051076 0.0008139890552233403 0.0005814643636306372 0.0022747478112297354
2.742 0.0015710909058108597 0.0011219282119055523 0.00488483586285798 0.0015710909058108571 0.0011219282119055477 0.0048848358628422505 0.0012374149933764322 0.0008837816354133323 0.0030275552339566274 0.0012374149933764345 0.0008837816354133293 0.003027555233962499 0.0008029423364616613 0.000573574038163737 0.0022278983160652008 0.000802942336461661 0.0005735740381637312 0.0022278983160768165
2.752 0.0015613853678051127 0.0011150037295606092 0.004837205185643211 0.0015613853678051088 0.001115003729560605 0.004837205185635874 0.001219838475210099 0.0008712320617486945 0.0029808941719528474 0.0012198384752101 0.0008712320617486909 0.002980894171955597 0.00079238309039299 0.0005660319139611722 0.002183379601318357 0.0007923830903929886 0.0005660319139611667 0.0021833796013237807
2.762 0.0015519208695976903 0.0011082512846773166 0.004790582524461812 0.0015519208695976869 0.0011082512846773114 0.004790582524458423 0.001203019717178322 0.0008592235379856141 0.002936231034579615 0.0012030197171783194 0.0008592235379856103 0.0029362310345808834 0.0007822966981998507 0.0005588275449090207 0.0021410990706716157 0.0007822966981998478 0.0005588275449090145 0.002141099070674121
2.772 0.0015426922467875119 0.0011016671793201303 0.004744973904378193 0.0015426922467875076 0.0011016671793201232 0.0047449739043766434 0.0011869146739906288 0.0008477246091358106 0.0028934339043273655 0.0011869146739906244 0.0008477246091358068 0.0028934339043279428 0.0007726687815594404 0.000551950652616667 0.002100962896756908 0.0007726687815594365 0.0005519506526166602 0.002100962896758053
2.782 0.0015336876631022985 0.0010952429693787376 0.00470036718080713 0.001533687663102292 0.0010952429693787311 0.004700367180806428 0.0011714784818884463 0.0008367032407311367 0.0028523947037317208 0.001171478481888441 0.0008367032407311333 0.00285239470373198 0.0007634856625904852 0.0005453914674223553 0.0020628733995189607 0.0007634856625904813 0.0005453914674223487 0.0020628733995194785
2.792 0.0015249009150640038 0.0010889742277664103 0.004656773282292777 0.001524900915063998 0.001088974227766404 0.004656773282292461 0.0011566669212658461 0.0008261278577951545 0.0028130197248260156 0.00115666692126584 0.0008261278577951504 0.0028130197248261305 0.0007547283464479432 0.0005391364284000127 0.002026732562364943 0.0007547283464479393 0.0005391364284000067 0.0020267325623651747
2.802 0.0015163277540860777 0.0010828579241610916 0.004614191904651124 0.0015163277540860727 0.0010828579241610862 0.004614191904650984 0.001142439396702637 0.000815969465962913 0.0027752205899193344 0.00114243939670263 0.0008159694659629101 0.002775220589919384 0.0007463755402997677 0.0005331703134576343 0.0019924507029895496 0.0007463755402997642 0.0005331703134576288 0.0019924507029896524
2.812 0.001507958183850202 0.0010768869148289643 0.004572610305323561 0.0015079581838501957 0.001076886914828958 0.0045726103053234995 0.0011287608561780461 0.0008062030288557566 0.002738911811723375 0.0011287608561780392 0.0008062030288557536 0.002738911811723396 0.0007384094115269164 0.0005274803799300582 0.0019599356943946398 0.0007384094115269138 0.0005274803799300529 0.0019599356943946844
2.822 0.0014997821409122624 0.001071054024283448 0.004532026517261163 0.0014997821409122576 0.0010710540242834415 0.004532026517261137 0.001115600394616936 0.0007968064728787336 0.002704012148081526 0.0011156003946169294 0.0007968064728787309 0.0027040121480815353 0.0007308115283995941 0.0005220534648900917 0.001929087669721186 0.000730811528399592 0.0005220534648900878 0.0019290876697212057
2.832 0.0014917922616540424 0.0010653539946846925 0.0044924396678170005 0.001491792261654038 0.0010653539946846864 0.004492439667816989 0.0011029281453810557 0.0007877584676873137 0.0026704490437399696 0.0011029281453810496 0.0007877584676873114 0.002670449043739974 0.0007235657560879195 0.0005168780369156165 0.0018998223977716342 0.0007235657560879177 0.0005168780369156124 0.0018998223977716425
2.842 0.0014839813339429173 0.001059781674927372 0.004453844955422799 0.001483981333942913 0.0010597816749273663 0.004453844955422793 0.001090713769282877 0.0007790373517911342 0.00263816075935382 0.0010907137692828727 0.0007790373517911314 0.0026381607593538216 0.0007166571004198145 0.000511943383016159 0.0018720594080935244 0.0007166571004198133 0.0005119433830161555 0.0018720594080935279
2.852 0.0014763407256164693 0.0010543308977996129 0.004416227432992659 0.0014763407256164673 0.001054330897799607 0.004416227432992657 0.0010789275634149062 0.0007706219196520037 0.0026070910090893137 0.0010789275634149021 0.0007706219196520019 0.002607091009089314 0.0007100649401071656 0.0005072347836485603 0.001845710449115365 0.0007100649401071645 0.0005072347836485565 0.0018457104491153666
2.862 0.0014688635998191834 0.001048996777775734 0.004379573702530559 0.0014688635998191815 0.0010489967777757283 0.004379573702530558 0.0010675425891023768 0.0007624929349905826 0.0025771828075042773 0.0010675425891023742 0.0007624929349905805 0.0025771828075042773 0.0007037713302569979 0.0005027394208493917 0.00182070467319472 0.0007037713302569969 0.0005027394208493878 0.0018207046731947207
2.872 0.0014615454351326683 0.001043776092680859 0.004343875028479297 0.001461545435132666 0.001043776092680853 0.004343875028479295 0.0010565357190065448 0.0007546338826246424 0.002548377743065723 0.0010565357190065428 0.0007546338826246407 0.0025483777430657236 0.0006977623788983001 0.0004984473649306506 0.0017969740534341113 0.000697762378898299 0.0004984473649306466 0.001796974053434112
2.882 0.001454378175288469 0.001038663089962686 0.004309105047552366 0.0014543781752884668 0.00103866308996268 0.004309105047552366 0.0010458872839219078 0.0007470307178468116 0.0025206170072550127 0.0010458872839219056 0.0007470307178468105 0.0025206170072550127 0.0006920201821097925 0.0004943458308390044 0.001774439543896583 0.0006920201821097916 0.0004943458308389999 0.001774439543896583
2.892 0.0014473526046974456 0.0010336511926943223 0.0042752395529102784 0.0014473526046974434 0.0010336511926943162 0.0042752395529102784 0.0010355804621045104 0.0007396714287530508 0.0024938416262584185 0.0010355804621045087 0.0007396714287530503 0.002493841626258419 0.0006865289000313414 0.0004904235020558445 0.0017530358567007557 0.0006865289000313403 0.0004904235020558401 0.001753035856700756
2.902 0.001440463875656578 0.0010287369333108378 0.004242274947808425 0.0014404638756565758 0.0010287369333108313 0.004242274947808425 0.0010256003294657446 0.0007325453585681733 0.002467994370783724 0.0010256003294657433 0.0007325453585681739 0.002467994370783724 0.0006812771934818282 0.00048667227470864196 0.0017327029010954342 0.0006812771934818269 0.0004866722747086381 0.0017327029010954342
2.912 0.0014337052275469925 0.0010239154807385072 0.004210195516866524 0.001433705227546989 0.0010239154807385007 0.004210195516866524 0.001015931669243989 0.0007256416420316103 0.002443023559504158 0.0010159316692439876 0.0007256416420316106 0.002443023559504158 0.0006762507662431529 0.00048308194613322754 0.001713374041377027 0.0006762507662431504 0.0004830819461332246 0.001713374041377027
2.922 0.0014270676798347958 0.0010191804168545324 0.004178979837102737 0.0014270676798347893 0.0010191804168545261 0.004178979837102737 0.0010065571510587132 0.0007189479067802253 0.002418885402249543 0.0010065571510587108 0.0007189479067802264 0.002418885402249543 0.0006714344663251828 0.00047964169679348164 0.001694992097568747 0.0006714344663251794 0.0004796416967934787 0.001694992097568747
2.932 0.0014205484178996994 0.0010145297407908702 0.0041486177701199525 0.0014205484178996914 0.0010145297407908628 0.004148617770119953 0.000997458405709064 0.000712451039557117 0.0023955414861321547 0.00099745840570906 0.0007124510395571186 0.0023955414861321547 0.0006668165451139558 0.0004763431285603943 0.0016775058589415378 0.0006668165451139505 0.00047634312856039183 0.0016775058589415378
2.942 0.0014141472557112204 0.0010099633144841096 0.004119089259786716 0.0014141472557112126 0.0010099633144841026 0.004119089259786716 0.0009886188534606755 0.0007061392016589524 0.002372952643007058 0.0009886188534606703 0.0007061392016589545 0.002372952643007058 0.0006623842452402204 0.00047317713243588905 0.0016608599636326056 0.000662384245240213 0.0004731771324358861 0.001660859963632606
2.952 0.0014078606272246428 0.0010054785938201601 0.004090371930317443 0.0014078606272246346 0.0010054785938201523 0.004090371930317443 0.0009800251791267688 0.0007000028842755316 0.0023510759828578097 0.0009800251791267623 0.0007000028842755342 0.0023510759828578097 0.0006581228328954116 0.00047013318656405784 0.0016450041828808472 0.0006581228328954026 0.0004701331865640549 0.0016450041828808474
2.962 0.0014016870226324827 0.0010010745037011956 0.004062463421936293 0.0014016870226324734 0.0010010745037011871 0.004062463421936293 0.0009716664989969077 0.0006940343173761097 0.0023298675619971617 0.0009716664989969002 0.0006940343173761111 0.002329867561997162 0.0006540214484923302 0.0004672035284912344 0.001629898031579148 0.0006540214484923193 0.0004672035284912299 0.001629898031579148
2.972 0.0013956269957488526 0.0009967514423674833 0.004035360339246743 0.0013956269957488433 0.0009967514423674746 0.0040353603392467435 0.0009635323424050809 0.0006882260255384028 0.0023092865925919094 0.0009635323424050723 0.0006882260255384032 0.00230928659259191 0.0006500714502734439 0.00046438198971896004 0.0016154943319360185 0.000650071450273432 0.00046438198971895413 0.0016154943319360185
2.982 0.0013896782204314974 0.0009925077490380108 0.004009045269365682 0.001389678220431487 0.0009925077490380008 0.004009045269365682 0.0009556111223538423 0.0006825697358773474 0.00228929805380146 0.0009556111223538339 0.000682569735877347 0.0022892980538014606 0.0006462610019913262 0.0004616601186170145 0.0016017393877310415 0.0006462610019913131 0.0004616601186170074 0.0016017393877310415
2.992 0.0013838409438562756 0.0009883436109016544 0.003983505353409684 0.0013838409438562639 0.0009883436109016433 0.003983505353409684 0.0009478900367571323 0.000677056308880145 0.0022698723168888884 0.0009478900367571229 0.0006770563088801438 0.0022698723168888884 0.000642578616649852 0.0004590297086099238 0.001588595542047361 0.0006425786166498381 0.0004590297086099152 0.0015885955420473614
3.002 0.0013781188224783892 0.0009842616375082425 0.0039587342576564415 0.0013781188224783769 0.0009842616375082302 0.0039587342576564415 0.0009403560531567724 0.0006716764394282612 0.002250982107105969 0.0009403560531567629 0.0006716764394282586 0.0022509821071059694 0.0006390135395664538 0.0004564830795501056 0.0015760315277587237 0.0006390135395664395 0.00045648307955009577 0.0015760315277587237
3.012 0.0013725102872801695 0.0009802607081437075 0.0039347201850308015 0.0013725102872801569 0.000980260708143694 0.0039347201850308015 0.0009329974095264763 0.0006664217293201152 0.0022325995828067122 0.0009329974095264677 0.0006664217293201121 0.0022325995828067122 0.0006355532830653991 0.00045401131575548186 0.001564007731982549 0.0006355532830653842 0.00045401131575547124 0.001564007731982549
3.022 0.0013670125251492163 0.0009763388185514335 0.003911454037821115 0.0013670125251492036 0.0009763388185514184 0.003911454037821116 0.0009258050072566011 0.0006612856843108456 0.0022146941045970638 0.0009258050072565934 0.0006612856843108418 0.0022146941045970638 0.0006321899756433225 0.00045160879268063396 0.0015524910612578974 0.0006321899756433079 0.0004516087926806233 0.0015524910612578974
3.032 0.001361628304785461 0.0009724979464627898 0.0038889323226474646 0.0013616283047854488 0.0009724979464627742 0.0038889323226474655 0.0009187726389620333 0.0006562638731670911 0.0021972313734743773 0.0009187726389620262 0.0006562638731670872 0.0021972313734743773 0.0006289198081021971 0.00044927278962440326 0.0015414476858959085 0.0006289198081021836 0.00044927278962439307 0.0015414476858959085
3.042 0.001356358597813953 0.0009687387854678623 0.0038671385601890865 0.001356358597813941 0.000968738785467847 0.003867138560189087 0.0009118954020159637 0.0006513527952422821 0.002180177392042436 0.000911895402015959 0.0006513527952422781 0.0021801773920424364 0.0006257365997437279 0.0004469988923191558 0.001530834178168272 0.0006257365997437157 0.0004469988923191469 0.001530834178168272
3.052 0.0013512002693316658 0.0009650590998271801 0.0038460522553383737 0.0013512002693316547 0.0009650590998271654 0.0038460522553383737 0.0009051669563710232 0.0006465479251009788 0.002163505573518317 0.000905166956371021 0.0006465479251009752 0.0021635055735183175 0.0006226348528640661 0.0004447831740495156 0.0015206195662487228 0.0006226348528640565 0.0004447831740495081 0.0015206195662487228
3.062 0.0013461522715664733 0.0009614581411014926 0.0038256656360304325 0.0013461522715664633 0.0009614581411014776 0.0038256656360304325 0.0008985781384050566 0.0006418427195141345 0.0021471994945791227 0.0008985781384050565 0.0006418427195141319 0.0021471994945791227 0.0006196105874228686 0.0004426227925262758 0.0015107830366916462 0.0006196105874228618 0.00044262279252627024 0.0015107830366916462
3.072 0.0013412132378022674 0.0009579349328339229 0.0038059667156016357 0.0013412132378022574 0.0009579349328339087 0.0038059667156016357 0.0008921190193297147 0.0006372300880864854 0.0021312479499698274 0.0008921190193297173 0.0006372300880864841 0.0021312479499698274 0.0006166578392203651 0.0004405134901361026 0.0015012969355936868 0.0006166578392203614 0.00044051349013609904 0.001501296935593687
3.082 0.0013363797009084068 0.0009544870046274649 0.003786936085088425 0.0013363797009083988 0.0009544870046274514 0.003786936085088425 0.0008857821098141649 0.000632704686069358 0.002115637353760535 0.0008857821098141704 0.0006327046860693584 0.002115637353760535 0.0006137712205045879 0.00043845141831476154 0.0014921373558574513 0.0006137712205045871 0.0004384514183147592 0.0014921373558574513
3.092 0.0013316503563166624 0.0009511134218669328 0.0037685620955052153 0.001331650356316655 0.0009511134218669207 0.0037685620955052153 0.0008795627224815074 0.0006282631689852173 0.002100349208960316 0.0008795627224815149 0.0006282631689852182 0.002100349208960316 0.0006109471431465471 0.00043643401488713105 0.0014832891742798092 0.0006109471431465485 0.0004364340148871303 0.0014832891742798092
3.102 0.0013270231550142515 0.0009478127170053405 0.003750830281719969 0.001327023155014245 0.0009478127170053281 0.0037508302817199695 0.0008734571368374347 0.0006239028795257964 0.0020853639472732254 0.0008734571368374437 0.0006239028795257979 0.0020853639472732254 0.0006081809883262281 0.0004344579823597365 0.0014747332615157609 0.0006081809883262315 0.00043445798235973714 0.001474733261515761
3.112 0.0013224929596823943 0.0009445812180583925 0.003733720917860202 0.001322492959682388 0.0009445812180583822 0.003733720917860202 0.0008674614861223855 0.0006196210574310649 0.002070664753816209 0.0008674614861223954 0.0006196210574310667 0.002070664753816209 0.0006054690204503589 0.00043252065099335345 0.0014664488114961621 0.000605469020450364 0.00043252065099335594 0.0014664488114961621
3.122 0.0013180562922137991 0.000941416443135134 0.0037172220787724157 0.0013180562922137935 0.0009414164431351241 0.0037172220787724157 0.0008615711637901431 0.0006154144151466589 0.002056238389981453 0.0008615711637901537 0.0006154144151466605 0.002056238389981453 0.000602810616115121 0.0004306215751336321 0.001458420555344819 0.0006028106161151272 0.00043062157513363577 0.001458420555344819
3.132 0.0013137114422219957 0.000938317168446948 0.0037013242852381822 0.0013137114422219903 0.0009383171684469399 0.0037013242852381822 0.000855780181819326 0.0006112786778118992 0.002042075914696108 0.000855780181819336 0.0006112786778119007 0.002042075914696108 0.000600203694124255 0.00042875926774305594 0.0014506325064214103 0.0006002036941242616 0.0004287592677430608 0.0014506325064214103
3.142 0.0013094558834179277 0.0009352815924110061 0.003686010153393022 0.0013094558834179232 0.0009352815924109991 0.003686010153393022 0.0008500820388918366 0.0006072092046164505 0.0020281716962293785 0.0008500820388918461 0.000607209204616452 0.0020281716962293785 0.0005976435978346415 0.0004269304034012104 0.001443070313156256 0.0005976435978346489 0.0004269304034012172 0.0014430703131562558
3.152 0.0013052873249649953 0.0009323080781717184 0.003671261426272904 0.00130528732496499 0.000932308078171712 0.003671261426272904 0.0008444717017490644 0.0006032024020005505 0.0020145177085129093 0.0008444717017490732 0.0006032024020005518 0.0020145177085129098 0.000595127602460139 0.00042513303987125274 0.0014357278909610444 0.0005951276024601466 0.00042513303987126103 0.0014357278909610444
3.162 0.0013012039474004607 0.0009293953268828566 0.0036570678058741018 0.001301203947400455 0.0009293953268828518 0.0036570678058741018 0.0008389462053766247 0.0005992561519926415 0.0020011001625069554 0.0008389462053766327 0.0005992561519926429 0.0020011001625069554 0.0005926541411005804 0.0004233660594375624 0.0014285959466384898 0.0005926541411005872 0.0004233660594375723 0.0014285959466384898
3.172 0.0012972034767106501 0.0009265417148776594 0.003643421087355901 0.001297203476710644 0.0009265417148776559 0.003643421087355901 0.0008335034123347026 0.000595368930640948 0.001987903611963887 0.0008335034123347095 0.0005953689306409504 0.001987903611963887 0.0005902213061019018 0.0004216280953392888 0.001421659719366218 0.0005902213061019074 0.0004216280953392997 0.001421659719366218
3.182 0.0012932828955294527 0.0009237450925670428 0.0036303077693046956 0.0012932828955294462 0.0009237450925670403 0.0036303077693046956 0.0008281404804070246 0.0005915387111088168 0.0019749154674524316 0.0008281404804070306 0.0005915387111088192 0.0019749154674524316 0.0005878285241547614 0.00041991873963297366 0.00141490898601986 0.0005878285241547666 0.00041991873963298504 0.00141490898601986
3.192 0.0012894401627585614 0.0009210040019027346 0.0036177154044806582 0.0012894401627585549 0.0009210040019027337 0.0036177154044806582 0.0008228536126491172 0.0005877627818401484 0.001962126206462231 0.0008228536126491225 0.000587762781840152 0.0019621262064622312 0.0005854753831137729 0.00041823769786316533 0.00140833377498306 0.0005854753831137779 0.00041823769786317693 0.00140833377498306
3.202 0.001285674893744474 0.0009183181688661833 0.003605629843231314 0.0012856748937444674 0.0009183181688661829 0.003605629843231314 0.0008176392343592772 0.0005840385905347893 0.0019495277781102236 0.0008176392343592812 0.0005840385905347936 0.0019495277781102236 0.0005831610085001726 0.00041658434433204547 0.0014019213280224764 0.0005831610085001771 0.0004165843443320573 0.0014019213280224764
3.212 0.0012819851675349176 0.0009156862209953931 0.003594030114266397 0.0012819851675349107 0.0009156862209953934 0.003594030114266397 0.000812494693434733 0.0005803642452630232 0.0019371109698041844 0.0008124946934347365 0.0005803642452630271 0.0019371109698041844 0.0005808850445272169 0.0004149584287540702 0.001395662213158278 0.0005808850445272212 0.0004149584287540815 0.001395662213158278
3.222 0.001278368335934942 0.0009131062670410173 0.003582903167020736 0.0012783683359349342 0.0009131062670410185 0.0035829031670207355 0.0008074176260110848 0.0005767380583335121 0.0019248643965294114 0.0008074176260110872 0.0005767380583335167 0.0019248643965294114 0.0005786465896932973 0.00041335930947180856 0.0013895496496459507 0.0005786465896932999 0.00041335930947181886 0.0013895496496459509
3.232 0.0012748232644131958 0.0009105774961465353 0.0035722424350779 0.0012748232644131873 0.0009105774961465363 0.0035722424350779 0.0008024054522620964 0.0005731581882757324 0.0019127775680055329 0.0008024054522620983 0.0005731581882757362 0.0019127775680055329 0.000576444247997782 0.00041178598446608874 0.0013835760442741075 0.0005764442479977834 0.00041178598446609763 0.0013835760442741075
3.242 0.0012713470245720897 0.0009080978186406278 0.003562031948335482 0.00127134702457208 0.0009080978186406278 0.0035620319483354824 0.0007974553918535304 0.0005696226512058387 0.0019008429266345623 0.0007974553918535314 0.0005696226512058415 0.0019008429266345623 0.0005742773729618121 0.0004102379923456843 0.0013777333427802138 0.0005742773729618121 0.00041023799234569106 0.0013777333427802138
3.252 0.0012679360347429868 0.0009056646769123109 0.0035522565795054577 0.001267936034742977 0.0009056646769123093 0.0035522565795054577 0.0007925643628053451 0.000566129246452193 0.0018890544673583493 0.0007925643628053451 0.0005661292464521945 0.0018890544673583495 0.0005721453677281766 0.0004087149098973471 0.0013720146762986887 0.0005721453677281752 0.00040871490989735144 0.0013720146762986887
3.262 0.0012645898717014781 0.0009032777681171656 0.0035429085326374307 0.0012645898717014682 0.0009032777681171627 0.0035429085326374307 0.000787729201046771 0.0005626757152947954 0.0018774071181044503 0.0007877292010467699 0.0005626757152947954 0.0018774071181044503 0.0005700467747738093 0.0004072156933413694 0.001366414955753422 0.0005700467747738067 0.0004072156933413712 0.001366414955753422
3.272 0.0012613075694174413 0.0009009364041110935 0.0035339747916365246 0.0012613075694174302 0.000900936404111089 0.0035339747916365246 0.0007829471045246919 0.0005592600587239641 0.001865896447685398 0.0007829471045246901 0.0005592600587239629 0.001865896447685398 0.0005679801362845442 0.00040573930069541064 0.001360930186784951 0.0005679801362845404 0.0004057393006954093 0.001360930186784951
3.282 0.0012580852453681702 0.0008986378147471642 0.003525442083181684 0.0012580852453681578 0.0008986378147471584 0.003525442083181684 0.0007782154730249371 0.0005558804200662853 0.0018545172150930753 0.0007782154730249331 0.000555880420066283 0.0018545172150930755 0.0005659438754186483 0.00040428461001642364 0.0013555557596362424 0.0005659438754186445 0.00040428461001642044 0.0013555557596362424
3.292 0.0012549199852936123 0.000896379919082368 0.0035173045009506197 0.0012549199852935997 0.000896379919082361 0.0035173045009506197 0.000773531708097642 0.0005525349436209679 0.0018432639782757594 0.0007735317080976379 0.0005525349436209653 0.0018432639782757596 0.0005639355102511017 0.00040284984602426425 0.001350287382404759 0.0005639355102510971 0.0004028498460242597 0.001350287382404759
3.302 0.0012518103616712525 0.0008941616963332435 0.003509552682276312 0.001251810361671239 0.0008941616963332353 0.003509552682276312 0.000768893603298412 0.0005492220547913877 0.0018321324094264714 0.0007688936032984063 0.0005492220547913837 0.0018321324094264714 0.0005619535564655011 0.0004014339457054897 0.0013451246571099232 0.0005619535564654967 0.00040143394570548433 0.0013451246571099232
3.312 0.0012487533829248548 0.0008919810123538167 0.0035021712942205066 0.0012487533829248418 0.0008919810123538082 0.0035021712942205066 0.0007642996566143816 0.0005459406816206783 0.0018211175939143722 0.0007642996566143748 0.0005459406816206744 0.0018211175939143722 0.0005599972417506928 0.0004000363628799109 0.0013400644427588241 0.0005599972417506887 0.00040003636287990553 0.0013400644427588241
3.322 0.0012457466088314994 0.0008898361227150639 0.0034951525181272708 0.001245746608831486 0.000889836122715055 0.0034951525181272708 0.0007597489715714446 0.0005426901854087886 0.0018102132079446875 0.0007597489715714371 0.0005426901854087854 0.0018102132079446875 0.0005580645754181572 0.0003986556748827 0.001335098387604625 0.0005580645754181528 0.00039865567488269523 0.0013350983876046253
3.332 0.0012427895874819077 0.0008877267040109997 0.0034884926929667185 0.0012427895874818928 0.00088772670401099 0.0034884926929667193 0.0007552408380412267 0.0005394700615251242 0.001799414181120421 0.0007552408380412187 0.0005394700615251215 0.001799414181120421 0.0005561553064498077 0.000397291698779269 0.001330224627606755 0.0005561553064498038 0.00039729169877926435 0.0013302246276067548
3.342 0.001239879381161152 0.000885650660308973 0.0034821792023943046 0.001239879381161139 0.000885650660308963 0.0034821792023943046 0.0007507739946479851 0.000536279409919514 0.0017887176223579976 0.0007507739946479774 0.000536279409919512 0.0017887176223579976 0.0005542705256308733 0.00039594521590853186 0.0013254421056947206 0.000554270525630869 0.00039594521590852763 0.0013254421056947206
3.352 0.0012370129775681668 0.0008836058427978968 0.0034762003210274616 0.0012370129775681536 0.0008836058427978873 0.0034762003210274616 0.0007463465894602649 0.0005331169078740646 0.001778120668391631 0.0007463465894602576 0.0005331169078740638 0.001778120668391631 0.0005524089260379035 0.0003946152941788463 0.0013207412987654378 0.0005524089260378994 0.00039461529417884276 0.0013207412987654376
3.362 0.0012341917659972194 0.0008815932419083557 0.0034705513412273733 0.001234191765997207 0.0008815932419083461 0.003470551341227374 0.0007419572029506499 0.0005299815421354406 0.001767619125026785 0.0007419572029506432 0.0005299815421354406 0.001767619125026785 0.0005505699041992306 0.0003933015012215175 0.001316117249183569 0.0005505699041992267 0.00039330150122151425 0.001316117249183569
3.372 0.0012314151098179772 0.0008796124077645334 0.0034652202185056417 0.0012314151098179642 0.0008796124077645241 0.0034652202185056417 0.000737605099809006 0.0005268727877426885 0.0017572074658482565 0.0007376050998089998 0.0005268727877426893 0.0017572074658482565 0.0005487544929753737 0.0003920045764913171 0.0013115690247578976 0.0005487544929753707 0.0003920045764913147 0.0013115690247578976
3.382 0.0012286796534941133 0.0008776609456337054 0.0034601945964149007 0.001228679653494102 0.0008776609456336969 0.0034601945964149007 0.0007332890793599959 0.0005237897881103582 0.0017468792173528866 0.00073328907935999 0.0005237897881103592 0.0017468792173528866 0.0005469619017085842 0.0003907239558621272 0.0013070889119433128 0.0005469619017085817 0.0003907239558621257 0.001307088911943313
3.392 0.0012259856788227794 0.0008757390570226728 0.0034554708261938377 0.0012259856788227692 0.0008757390570226637 0.0034554708261938377 0.0007290066199005069 0.0005207307439484102 0.0017366268770328244 0.0007290066199005024 0.0005207307439484119 0.0017366268770328244 0.0005451917372977251 0.00038945935620511725 0.0013026704241047712 0.0005451917372977238 0.0003894593562051161 0.0013026704241047714
3.402 0.0012233335920898833 0.0008738470340894594 0.0034510388692717887 0.0012233335920898737 0.0008738470340894502 0.0034510388692717883 0.0007247537151884482 0.0005176927941573811 0.0017264394082657868 0.0007247537151884443 0.0005176927941573827 0.0017264394082657868 0.0005434450856856168 0.00038821155443234234 0.00129831167984861 0.0005434450856856173 0.00038821155443234136 0.0012983116798486103
3.412 0.0012207213381736739 0.0008719834125879523 0.0034468843184098097 0.001220721338173665 0.000871983412587943 0.0034468843184098097 0.00072052416353367 0.0005146715093011397 0.001716298679448618 0.0007205241635336672 0.0005146715093011413 0.001716298679448618 0.0005417209975939035 0.00038697987476293166 0.0012940086923280685 0.0005417209975939048 0.00038697987476293035 0.0012940086923280683
3.422 0.0012181483001182957 0.0008701477506908137 0.0034430015028793213 0.001218148300118288 0.0008701477506908044 0.0034430015028793213 0.000716308129416279 0.0005116598656160137 0.0017061778368884183 0.0007163081294162772 0.0005116598656160148 0.001706177836888418 0.0005400166564830123 0.0003857623035013486 0.001289757148574796 0.0005400166564830149 0.000385762303501347 0.0012897571485747958
3.432 0.0012156138502979429 0.0008683396014845758 0.003439386357087555 0.0012156138502979364 0.0008683396014845657 0.003439386357087555 0.0007120910139021141 0.0005086474353979347 0.0016960407486175172 0.0007120910139021141 0.0005086474353979358 0.0016960407486175172 0.0005383300502972137 0.00038455740381241276 0.0012855554432468443 0.0005383300502972181 0.00038455740381241054 0.0012855554432468443
3.442 0.0012131158407779616 0.0008665574327092327 0.003436031141569237 0.0012131158407779564 0.0008665574327092224 0.003436031141569237 0.0007078532404232419 0.0005056202349059595 0.0016858404539224197 0.0007078532404232424 0.0005056202349059606 0.00168584045392242 0.0005366596522047095 0.00038336408611973875 0.0012814007039238203 0.0005366596522047146 0.00038336408611973664 0.0012814007039238205
3.452 0.001210652886278642 0.0008648002547670359 0.0034329279882613405 0.001210652886278637 0.0008648002547670255 0.003432927988261341 0.0007035703711720848 0.000502560809170531 0.0016755167940513212 0.0007035703711720867 0.0005025608091705309 0.0016755167940513212 0.0005350025522535483 0.00038218026916160227 0.001277287115213023 0.0005350025522535539 0.00038218026916159945 0.0012772871152130231
3.462 0.001208224032381992 0.0008630673843980516 0.0034300691783827743 0.0012082240323819876 0.0008630673843980387 0.0034300691783827743 0.0006992126875085485 0.0004994479289076836 0.001664994634423467 0.0006992126875085514 0.000499447928907683 0.001664994634423467 0.0005333552226942323 0.00038100343388179484 0.0012732113054466298 0.0005333552226942372 0.00038100343388179056 0.00127321130544663
3.472 0.0012058272749064128 0.0008613573928943157 0.00342744723345536 0.0012058272749064082 0.0008613573928943016 0.003427447233455361 0.0006947446432493808 0.0004962562001847292 0.001654184512175171 0.0006947446432493847 0.000496256200184729 0.0016541845121751711 0.000531714765620691 0.0003798315137161406 0.0012691713721458056 0.0005317147656206953 0.00037983151371613535 0.0012691713721458056
3.482 0.0012034597561286177 0.0008596682393882484 0.003425054761832291 0.0012034597561286129 0.000859668239388234 0.003425054761832291 0.0006901257983820471 0.0004929567343005264 0.0016429877101485622 0.0006901257983820514 0.0004929567343005258 0.0016429877101485624 0.0005300783582558299 0.00037866248931763306 0.001265162812664045 0.0005300783582558334 0.00037866248931762634 0.001265162812664045
3.492 0.001201117978126225 0.0008579974276078334 0.003422882656051266 0.0012011179781262187 0.0008579974276078174 0.003422882656051267 0.0006853149077378372 0.0004895200657134422 0.001631308661159002 0.000685314907737842 0.0004895200657134418 0.001631308661159002 0.0005284444049802166 0.0003774952209880415 0.0012611841456904437 0.0005284444049802187 0.0003774952209880336 0.0012611841456904437
3.502 0.0011987964508067299 0.0008563410382153204 0.00342091513212425 0.001198796450806724 0.0008563410382153039 0.003420915132124251 0.0006802782862304363 0.0004859221277547855 0.0016190774087338894 0.0006802782862304417 0.0004859221277547849 0.0016190774087338894 0.0005268139877412004 0.0003763304846284844 0.001257239895602197 0.000526813987741202 0.0003763304846284755 0.001257239895602197
3.512 0.001196484579853139 0.0008546915047634666 0.003419121573502916 0.0011964845798531339 0.0008546915047634496 0.003419121573502917 0.000675001633471442 0.0004821527044188271 0.001606280157062191 0.0006750016334714472 0.0004821527044188272 0.0016062801570621912 0.0005251910952356058 0.0003751711274835898 0.001253341060233735 0.0005251910952356067 0.00037517112748358043 0.0012533410602337351
3.522 0.0011941625237046536 0.0008530346574574161 0.0034174510380438864 0.001194162523704646 0.0008530346574573972 0.003417451038043887 0.0006695019730454616 0.0004782239598404914 0.0015929912663713898 0.0006695019730454674 0.00047822395984049203 0.0015929912663713898 0.0005235833556315756 0.00037402259969057856 0.0012495080107006356 0.000523583355631576 0.00037402259969056923 0.0012495080107006358
3.532 0.0011917950177620237 0.0008513453140604438 0.0034158220521749647 0.0011917950177620141 0.0008513453140604239 0.0034158220521749647 0.0006638366144091867 0.0004741768402977749 0.0015793993045345915 0.0006638366144091926 0.0004741768402977761 0.0015793993045345918 0.0005219997924366367 0.0003728913468803132 0.0012457635894479926 0.0005219997924366367 0.00037289134688030397 0.0012457635894479926
3.542 0.001189324017367417 0.0008495820233314282 0.0034141026498927716 0.0011893240173674068 0.000849582023331408 0.0034141026498927716 0.0006581073919728101 0.0004700841041141762 0.0015658164003251953 0.0006581073919728161 0.00047008410411417844 0.0015658164003251956 0.0005204452018049164 0.000371780795123594 0.0012421184069585107 0.0005204452018049161 0.0003717807951235854 0.0012421184069585107
3.552 0.0011866603233075675 0.0008476810889603925 0.0034120898462140763 0.0011866603233075567 0.0008476810889603712 0.0034120898462140763 0.0006524569028042423 0.00046604762842377545 0.0015526574905774676 0.0006524569028042477 0.0004660476284237783 0.0015526574905774676 0.0005189134659656086 0.00037068657715932425 0.0012385528528272313 0.000518913465965607 0.0003706865771593161 0.0012385528528272313
3.562 0.0011836701327614108 0.0008455469762090392 0.003409483158945751 0.0011836701327613973 0.000845546976209017 0.0034094831589457516 0.0006470508250909514 0.000462185768404576 0.001540381683903452 0.0006470508250909569 0.00046218576840457916 0.001540381683903452 0.0005173768213017418 0.00036958886299779975 0.0012349872477285392 0.0005173768213017408 0.00036958886299779244 0.0012349872477285392
3.572 0.001180159143393976 0.0008430409602813261 0.003405854371052506 0.0011801591433939626 0.0008430409602813026 0.0034058543710525063 0.0006420393696672511 0.000458605815108484 0.0015293874358613662 0.0006420393696672566 0.0004586058151084878 0.0015293874358613664 0.0005157705479281908 0.0003684414309972144 0.0012312399722116266 0.000515770547928189 0.00036844143099720803 0.0012312399722116268
3.582 0.0011758623101893247 0.0008399738324132498 0.0034006301181368215 0.0011758623101893128 0.0008399738324132278 0.0034006301181368215 0.0006374947946005499 0.000455359357697555 0.001519851562606037 0.0006374947946005544 0.0004553593576975587 0.0015198515626060369 0.0005139764567592132 0.0003671598820330482 0.0012269871475691426 0.0005139764567592114 0.0003671598820330429 0.0012269871475691426
3.592 0.0011704447260816135 0.0008361065497321648 0.003393097486000418 0.0011704447260816 0.0008361065497321431 0.003393097486000418 0.0006333346286938786 0.00045238745192126913 0.0015115303614757624 0.0006333346286938824 0.0004523874519212727 0.0015115303614757624 0.0005118107663957122 0.0003656129815287059 0.0012217393393506824 0.0005118107663957097 0.00036561298152870144 0.0012217393393506827
3.602 0.0011635182729722944 0.0008311621299150901 0.003382442381473658 0.0011635182729722807 0.0008311621299150691 0.0033824423814736585 0.0006292566363044572 0.00044947420927400085 0.0015035899694914275 0.0006292566363044606 0.0004494742092740042 0.0015035899694914275 0.000509026856407924 0.00036362463525238504 0.001214851836213345 0.0005090268564079206 0.00036362463525238195 0.001214851836213345
3.612 0.001154672767315637 0.000824847898140364 0.0033678255745706424 0.0011546727673156225 0.000824847898140343 0.0033678255745706424 0.0006247244529207514 0.0004462365994454783 0.001494572087849044 0.0006247244529207534 0.0004462365994454809 0.001494572087849044 0.0005053399511067342 0.00036099152756493826 0.0012055904896145105 0.0005053399511067296 0.00036099152756493674 0.0012055904896145105
3.622 0.0011435144060523502 0.0008168829346234332 0.0033484844213886463 0.0011435144060523335 0.0008168829346234128 0.0033484844213886463 0.0006190455250476443 0.0004421801654328757 0.0014826035650446828 0.0006190455250476458 0.0004421801654328778 0.001482603565044683 0.0005004707895738275 0.00035751430483263404 0.0011932538235685708 0.0005004707895738211 0.00035751430483263333 0.0011932538235685708
3.632 0.0011297116189974837 0.0008070307857365231 0.0033238465957037616 0.001129711618997466 0.000807030785736502 0.0033238465957037616 0.0006115553957654242 0.0004368306348991444 0.001465873579291738 0.0006115553957654248 0.00043683063489914593 0.0014658735792917384 0.0004942126020563561 0.0003530453860977752 0.001177354761578887 0.0004942126020563486 0.0003530453860977753 0.0011773547615788872
3.642 0.0011130663811390151 0.0007951503326789048 0.0032936871291123888 0.0011130663811389952 0.0007951503326788834 0.0032936871291123888 0.0006018596615981071 0.0004299066246205559 0.0014432428186977172 0.0006018596615981072 0.000429906624620557 0.0014432428186977174 0.0004865366880632807 0.0003475643233719599 0.0011578954290826773 0.0004865366880632716 0.00034756432337196047 0.0011578954290826773
3.652 0.0010936394180513685 0.0007812851050671325 0.0032583888519193793 0.0010936394180513468 0.0007812851050671116 0.0032583888519193793 0.0005900301391347704 0.0004214595842807713 0.0014147341108465686 0.0005900301391347696 0.0004214595842807722 0.0014147341108465686 0.00047771537123259 0.0003412655563502402 0.001135680217941592 0.00047771537123257975 0.00034126555635024077 0.001135680217941592
3.662 0.0010719269737423237 0.0007657893547648439 0.003219276802563025 0.0010719269737423014 0.000765789354764823 0.003219276802563024 0.0005766559500042604 0.0004119101744355959 0.00138167758880159 0.0005766559500042601 0.00041191017443559637 0.0013816775888015897 0.00046837903390095653 0.0003345991055075689 0.0011124610435578428 0.0004683790339009459 0.0003345991055075696 0.0011124610435578428
3.672 0.0010490158163166225 0.0007494385843197304 0.0031788665035969556 0.0010490158163165982 0.0007494385843197087 0.003178866503596956 0.0005627170822458615 0.00040195797623781936 0.0013464344219380165 0.0005627170822458605 0.0004019579762378192 0.0013464344219380165 0.00045942223870218255 0.00032820358582702226 0.0010906992865931874 0.0004594222387021713 0.0003282035858270232 0.0010906992865931872
3.682 0.001026583907459188 0.0007334300648150258 0.003140789004021388 0.0010265839074591612 0.0007334300648150035 0.003140789004021387 0.0005493316662381114 0.0003924011185815206 0.0013118094528511803 0.0005493316662381104 0.0003924011185815205 0.0013118094528511805 0.0004517585845447278 0.0003227312828056178 0.0010729228789423612 0.000451758584544716 0.0003227312828056188 0.0010729228789423612
3.692 0.0010066139932570482 0.0007191786410358972 0.0031091609843698353 0.0010066139932570191 0.0007191786410358747 0.0031091609843698353 0.0005374740612033905 0.0003839351091577745 0.0012803687233061871 0.0005374740612033893 0.0003839351091577747 0.0012803687233061871 0.0004460173735516829 0.0003186316541703212 0.0010609049182074598 0.00044601737355167163 0.00031863165417032283 0.0010609049182074598
3.702 0.000990801324709338 0.0007078943085024398 0.0030874008762132492 0.0009908013247093084 0.0007078943085024176 0.0030874008762132492 0.0005277513545449982 0.0003769933345634928 0.00125386831135469 0.0005277513545449978 0.0003769933345634934 0.00125386831135469 0.00044226920986175896 0.000315955358984686 0.0010549002750052752 0.0004422692098617488 0.00031595535898468874 0.0010549002750052752
3.712 0.0009798806307133648 0.0007001019440508189 0.0030769576744263975 0.0009798806307133334 0.0007001019440507965 0.0030769576744263975 0.0005202863377981305 0.0003716634879801269 0.0012329362105223108 0.0005202863377981304 0.0003716634879801277 0.0012329362105223108 0.000439799901169851 0.0003141925761023222 0.0010530308084168612 0.00043979990116984154 0.00031419257610232565 0.0010530308084168612
3.722 0.0009732629242609546 0.000695381694225369 0.003076660388718546 0.0009732629242609249 0.0006953816942253464 0.003076660388718546 0.0005147185576523789 0.00036768823131847834 0.0012170674367688122 0.0005147185576523792 0.00036768823131847996 0.0012170674367688122 0.0004370008570174894 0.00031219436326151485 0.0010510519227934184 0.0004370008570174813 0.000312194363261519 0.0010510519227934184
3.732 0.0009692245920716727 0.0006925033035207865 0.0030830777955096994 0.0009692245920716422 0.0006925033035207643 0.0030830777955096994 0.0005103142147106533 0.00036454355946544955 0.0012048968980496598 0.0005103142147106543 0.0003645435594654514 0.0012048968980496598 0.00043159854825703916 0.00030833623724965003 0.0010430297404422561 0.00043159854825703173 0.00030833623724965464 0.0010430297404422563
3.742 0.0009655433635765592 0.0006898797360866845 0.00309169921892404 0.0009655433635765284 0.0006898797360866621 0.00309169921892404 0.0005061615903646818 0.00036157826416313753 0.0011946392233195462 0.0005061615903646832 0.0003615782641631396 0.0011946392233195462 0.00042141318289640336 0.0003010601897539537 0.0010232531401811803 0.00042141318289639707 0.00030106018975395844 0.0010232531401811803
3.752 0.0009602331573699319 0.0006860919273166564 0.003098334560394182 0.0009602331573698997 0.0006860919273166349 0.0030983345603941823 0.0005014122214540047 0.00035818615180497856 0.0011845717707632177 0.0005014122214540072 0.0003581861518049804 0.0011845717707632177 0.00040545913041937007 0.00028966137620121696 0.0009888601777469806 0.0004054591304193649 0.0002896613762012217 0.0009888601777469806
3.762 0.0009520295727238946 0.000680235835082308 0.003100075406096011 0.0009520295727238638 0.0006802358350822863 0.0031000754060960113 0.0004955166625622606 0.00035397453634935963 0.0011734792738435696 0.0004955166625622629 0.0003539745363493599 0.0011734792738435696 0.0003847367103270962 0.0002748544055387891 0.0009417152508830013 0.00038473671032709207 0.00027485440553879313 0.0009417152508830013
3.772 0.0009404664266754877 0.0006719774814969216 0.003095483361756202 0.0009404664266754574 0.0006719774814969003 0.0030954833617562014 0.00048840047849552 0.00034889017325018555 0.001161002944949772 0.0004884004784955219 0.0003488901732501843 0.001161002944949772 0.0003619768021416404 0.00025859092930352834 0.0008878607319848031 0.0003619768021416372 0.00025859092930353143 0.0008878607319848031
3.782 0.0009256406478089728 0.0006613853615826113 0.0030841801272668543 0.0009256406478089422 0.0006613853615825902 0.003084180127266855 0.0004805125386902656 0.00034325396533787427 0.0011477653795984282 0.0004805125386902667 0.0003432539653378703 0.0011477653795984282 0.0003401849559664032 0.00024301887459396605 0.0008341491004125048 0.00034018495596640255 0.00024301887459396898 0.000834149100412505
3.792 0.0009079488763729809 0.0006487426615637815 0.0030663763270245455 0.0009079488763729512 0.0006487426615637597 0.0030663763270245455 0.00047266395841063196 0.00033764588923243077 0.001135055149496507 0.0004726639584106318 0.0003376458892324247 0.001135055149496507 0.0003209471488371358 0.00022927146978469622 0.0007842794264166849 0.00032094714883713687 0.00022927146978469874 0.0007842794264166849
3.802 0.0008880536415079112 0.0006345232840065469 0.0030428247651586066 0.0008880536415078801 0.0006345232840065249 0.0030428247651586066 0.0004656519358072818 0.000332635984808224 0.0011240332958382074 0.0004656519358072797 0.00033263598480821595 0.0011240332958382074 0.0003040454257016512 0.00021719278925473126 0.0007379213299373869 0.00030404542570165467 0.00021719278925473403 0.0007379213299373869
3.812 0.0008670575054917398 0.0006195160068470346 0.0030151566887881283 0.0008670575054917087 0.0006195160068470116 0.0030151566887881283 0.00045987030546796773 0.00032850582926078454 0.0011149468406872465 0.00045987030546796475 0.000328505829260775 0.0011149468406872465 0.00028865472953795707 0.00020619315359448852 0.0006936509639233831 0.0002886547295379625 0.00020619315359449126 0.0006936509639233831
3.822 0.0008465333845637486 0.0006048455520859439 0.002985992143794999 0.0008465333845637182 0.000604845552085922 0.002985992143794999 0.0004552129925605232 0.000325179496507966 0.0011070681024302326 0.0004552129925605198 0.00032517949650795615 0.0011070681024302328 0.0002745627429097246 0.00019612075661189663 0.0006519808085145934 0.00027456274290973173 0.00019612075661189937 0.0006519808085145934
3.832 0.0008280661910200711 0.0005916446656663691 0.0029582579066395266 0.0008280661910200406 0.0005916446656663473 0.002958257906639527 0.0004512892432643042 0.0003223774837541767 0.001099334797737275 0.00045128924326429966 0.0003223774837541675 0.001099334797737275 0.00026221614717778494 0.00018729480276428187 0.0006154599666220871 0.00026221614717779275 0.00018729480276428453 0.0006154599666220871
3.842 0.000812478077178202 0.0005805006522656701 0.002933947264143627 0.000812478077178174 0.000580500652265648 0.002933947264143627 0.0004475961352036118 0.00031974019608680006 0.001090746307916533 0.00044759613520360626 0.00031974019608679177 0.001090746307916533 0.0002520605454830661 0.00018003384460277513 0.000586837464301469 0.0002520605454830744 0.00018003384460277768 0.000586837464301469
3.852 0.0007994142144350856 0.0005711597003111524 0.0029133404334528786 0.0007994142144350586 0.0005711597003111315 0.002913340433452879 0.00044345019170000056 0.00031677922821918096 0.0010799994669899952 0.00044345019169999466 0.00031677922821917397 0.0010799994669899952 0.0002440796149999878 0.00017432637109722604 0.0005674088338307457 0.00024407961499999678 0.0001743263710972283 0.0005674088338307457
3.862 0.0007876876435545015 0.0005627732817663025 0.002895357959485726 0.0007876876435544745 0.0005627732817662823 0.002895357959485726 0.00043795170059879226 0.00031285174314476356 0.0010651127360949868 0.00043795170059878597 0.0003128517431447578 0.0010651127360949868 0.0002377747731292975 0.00016981635306625488 0.0005561804173468773 0.0002377747731293073 0.00016981635306625683 0.0005561804173468773
3.872 0.000776029437126221 0.0005544340463655661 0.002878606047056569 0.0007760294371261964 0.0005544340463655459 0.002878606047056569 0.00043026297469448663 0.0003073590300937827 0.001043913787702159 0.00043026297469448023 0.0003073590300937782 0.001043913787702159 0.0002323981881489204 0.00016596985770550297 0.0005500187786652258 0.0002323981881489311 0.0001659698577055054 0.0005500187786652258
3.882 0.0007636974027510836 0.0005456111692415159 0.002862294584330527 0.0007636974027510589 0.0005456111692414953 0.0028622945843305276 0.00042004062580706036 0.00030005537261099856 0.0010151407956388307 0.0004200406258070538 0.0003000553726109955 0.001015140795638831 0.000227228943486949 0.0001622723017883527 0.0005450728223183806 0.00022722894348696117 0.00016227230178835563 0.0005450728223183805
3.892 0.0007507488770163994 0.0005363459728098018 0.0028466611732165816 0.0007507488770163754 0.0005363459728097805 0.002846661173216582 0.00040765772162886844 0.00029120708089399894 0.0009792526147877603 0.00040765772162886215 0.00029120708089399656 0.0009792526147877605 0.00022172276180660553 0.0001583352168549802 0.0005385682486213991 0.00022172276180661837 0.00015833521685498393 0.0005385682486213991
3.902 0.0007379651742544284 0.000527197889659021 0.0028328502023500786 0.0007379651742544052 0.0005271978896590002 0.00283285020235008 0.00039407415233273 0.0002815000890403737 0.0009385022352878468 0.0003940741523327235 0.0002815000890403718 0.0009385022352878468 0.00021549461839209138 0.0001538836845458874 0.000529312427784208 0.0002154946183921048 0.00015388368454589174 0.000529312427784208
3.912 0.0007264531271883932 0.0005189590489754808 0.002822330197236808 0.000726453127188371 0.0005189590489754589 0.002822330197236808 0.0003804840337865563 0.00027178795590822747 0.0008964825374404082 0.0003804840337865505 0.00027178795590822617 0.0008964825374404081 0.00020826646009743175 0.0001487190494374722 0.0005167827087020041 0.0002082664600974454 0.00014871904943747642 0.0005167827087020041
3.922 0.0007171201162951777 0.0005122787095477487 0.002816193719498627 0.0007171201162951573 0.0005122787095477265 0.0028161937194986276 0.0003679330088261671 0.0002628182119183164 0.0008574592503364224 0.00036793300882616146 0.0002628182119183154 0.0008574592503364224 0.00019992009251622455 0.00014275682499409313 0.0005005047194040016 0.0001999200925162381 0.0001427568249940968 0.0005005047194040016
3.932 0.0007102968971723217 0.0005073936262378771 0.002814736501007955 0.0007102968971723012 0.0005073936262378551 0.002814736501007955 0.00035702924959531726 0.0002550257198914434 0.0008255320100348422 0.0003570292495953116 0.00025502571989144266 0.0008255320100348422 0.00019060174697765593 0.00013610139486812278 0.0004806344208397076 0.00019060174697766864 0.00013610139486812587 0.0004806344208397077
3.942 0.0007056698799913337 0.000504079712775648 0.0028174537506120197 0.0007056698799913137 0.0005040797127756261 0.0028174537506120197 0.0003478141860537863 0.0002484402805941538 0.0008035522096116274 0.000347814186053781 0.00024844028059415344 0.0008035522096116274 0.00018068834789158075 0.00012902187779528006 0.0004584874981771038 0.00018068834789159281 0.00012902187779528155 0.0004584874981771038
3.952 0.0007025276023697754 0.0005018284227853207 0.002823366057153694 0.0007025276023697547 0.0005018284227852978 0.002823366057153694 0.0003398273820028514 0.00024273301176604804 0.0007920443388436728 0.00033982738200284685 0.0002427330117660479 0.0007920443388436728 0.00017059855090573463 0.00012181717706947948 0.0004359129277701364 0.0001705985509057457 0.00012181717706948 0.0004359129277701364
3.962 0.0007001398194935642 0.00050011786684098 0.002831442138282977 0.0007001398194935456 0.0005001178668409573 0.0028314421382829775 0.00033233383328313903 0.00023737877404058911 0.0007887909078261218 0.00033233383328313496 0.00023737877404058958 0.0007887909078261218 0.00016065832644062878 0.00011472000874546143 0.00041433633870346356 0.00016065832644063835 0.0001147200087454611 0.00041433633870346356
3.972 0.000698013281015501 0.0004985955792290467 0.002840852466930423 0.0006980132810154818 0.0004985955792290241 0.002840852466930423 0.0003245994975204621 0.0002318530550252479 0.0007895582002087723 0.000324599497520459 0.00023185305502524905 0.0007895582002087723 0.00015111392322721644 0.00010790615100822178 0.0003945166337048538 0.00015111392322722416 0.00010790615100822111 0.0003945166337048538
3.982 0.0006959243891138294 0.0004971017432612228 0.0028509898381275855 0.0006959243891138099 0.0004971017432611992 0.0028509898381275855 0.0003160895340447639 0.00022577364787097456 0.0007896131843215272 0.0003160895340447619 0.00022577364787097675 0.0007896131843215272 0.00014216152915729133 0.00010151560968005703 0.0003767159158715808 0.0001421615291572971 0.00010151560968005634 0.0003767159158715808
3.992 0.0006938183621852164 0.0004955970877553713 0.0028614031442281878 0.0006938183621851959 0.0004955970877553479 0.0028614031442281878 0.00030653801443403787 0.000218950506120553 0.0007851173821752751 0.00030653801443403754 0.00021895050612055655 0.0007851173821752751 0.00013392418209558766 9.563612941170617e-05 0.0003607662298101476 0.0001339241820955915 9.563612941170563e-05 0.0003607662298101475
4.002 0.0006917060009530818 0.0004940891445888635 0.002871751798314891 0.000691706000953061 0.0004940891445888397 0.002871751798314891 0.00029592003840128625 0.00021136584220754018 0.0007737591824391482 0.00029592003840128744 0.00021136584220754484 0.0007737591824391482 0.00012642911240699564 9.02870098795153e-05 0.0003462420152030869 0.00012642911240699837 9.028700987951508e-05 0.0003462420152030869
4.012 0.0006896151258914475 0.0004925975933610767 0.0028817667313708792 0.0006896151258914256 0.0004925975933610518 0.0028817667313708792 0.00028438717327508437 0.00020312797529990878 0.0007546535685116982 0.00028438717327508676 0.0002031279752999146 0.0007546535685116983 0.0001195930862652209 8.540863408461253e-05 0.0003328705093918521 0.00011959308626522262 8.540863408461235e-05 0.0003328705093918521
4.022 0.0006875813882422068 0.0004911477247256482 0.002891242660655159 0.0006875813882421836 0.0004911477247256223 0.002891242660655159 0.0002722098864641777 0.00019443015127717283 0.0007279307582774662 0.00027220988646418156 0.00019443015127717985 0.0007279307582774662 0.00011324062306375792 8.087549703677335e-05 0.00032077673745298273 0.00011324062306375884 8.087549703677314e-05 0.00032077673745298273
4.032 0.0006856506191344739 0.0004897721184506526 0.0029001099445303625 0.00068565061913445 0.0004897721184506262 0.0029001099445303625 0.0002597370191468824 0.00018552155166742118 0.0006943750100618577 0.00025973701914688694 0.00018552155166742877 0.0006943750100618577 0.00010722933378369911 7.658578321086757e-05 0.00031022422840295785 0.00010722933378369907 7.658578321086727e-05 0.0003102242284029579
4.042 0.0006838733713857919 0.0004885067323407468 0.002908485140523826 0.0006838733713857676 0.0004885067323407204 0.002908485140523826 0.0002473585369707991 0.00017668067478568715 0.0006552260112342383 0.0002473585369708046 0.00017668067478569468 0.0006552260112342383 0.00010158537722527521 7.255815322594416e-05 0.0003010802646897416 0.0001015853772252743 7.255815322594366e-05 0.0003010802646897416
4.052 0.000682288678062956 0.00048737930462798047 0.0029165907555846102 0.0006822886780629306 0.00048737930462795337 0.0029165907555846102 0.00023545611813808264 0.00016818005430883456 0.0006121144070854606 0.00023545611813808887 0.0001681800543088422 0.0006121144070854607 9.644993009092677e-05 6.889346100481565e-05 0.000292636426751499 9.644993009092437e-05 6.889346100481491e-05 0.000292636426751499
4.062 0.00068091949391047 0.0004864061062202229 0.0029246348983476863 0.000680919493910444 0.0004864061062201954 0.0029246348983476863 0.0002243391764986926 0.00016024059017660311 0.0005671043643169224 0.00022433917649869928 0.00016024059017661016 0.0005671043643169224 9.188779505591602e-05 6.563797706391709e-05 0.0002840656413165596 9.18877950559125e-05 6.563797706391623e-05 0.0002840656413165596
4.072 0.0006797860021596747 0.0004856014445132494 0.0029327624866654694 0.0006797860021596478 0.0004856014445132217 0.0029327624866654686 0.0002141794687105088 0.00015298487544039915 0.0005228129341626064 0.0002141794687105158 0.00015298487544040555 0.0005228129341626063 8.781162081040191e-05 6.272926503834987e-05 0.0002749729810252527 8.78116208103975e-05 6.272926503834884e-05 0.0002749729810252527
4.082 0.000678912436054202 0.00048498253224175865 0.0029410503961321494 0.0006789124360541752 0.00048498253224173036 0.00294105039613215 0.000204973689955079 0.00014641050373960903 0.0004824699866922147 0.00020497368995508607 0.0001464105037396146 0.0004824699866922147 8.409013455438169e-05 6.0073540568663256e-05 0.00026540822744178916 8.409013455437676e-05 6.007354056866215e-05 0.0002654082274417892
4.092 0.0006783216158057525 0.0004845655839652642 0.002949515768700684 0.0006783216158057248 0.0004845655839652355 0.002949515768700684 0.00019656856763204504 0.0001404079830950702 0.000449623998662403 0.00019656856763205165 0.0001404079830950751 0.000449623998662403 8.066362575266436e-05 5.762816985274701e-05 0.0002555278547732753 8.066362575265904e-05 5.76281698527457e-05 0.0002555278547732753
4.102 0.0006780306193099774 0.00048436272356664563 0.0029581520182704207 0.0006780306193099495 0.0004843627235666169 0.002958152018270421 0.00018874976417840024 0.0001348241904910227 0.0004272169910978151 0.0001887497641784067 0.00013482419049102697 0.0004272169910978151 7.75445901126022e-05 5.540210116567241e-05 0.00024547749115580946 7.75445901125966e-05 5.54021011656705e-05 0.00024547749115580946
4.112 0.0006780452056217998 0.00048437800191894416 0.0029669699252982584 0.0006780452056217716 0.00048437800191891516 0.002966969925298259 0.00018133683818081296 0.0001295301540242473 0.00041626088052878915 0.000181336838180819 0.00012953015402425094 0.00041626088052878915 7.476253541522736e-05 5.341641924068621e-05 0.0002355238859813899 7.476253541522115e-05 5.3416419240683305e-05 0.00023552388598138988
4.122 0.0006783484305729648 0.0004845992667801938 0.0029760094524292516 0.0006783484305729365 0.0004845992667801641 0.0029760094524292516 0.0001742123856871289 0.00012444187417471684 0.0004151059036334862 0.00017421238568713452 0.00012444187417471968 0.0004151059036334862 7.233747630859625e-05 5.1685414565542204e-05 0.00022609525546163432 7.233747630858937e-05 5.16854145655382e-05 0.00022609525546163432
4.132 0.0006788964403315913 0.0004849951553802188 0.0029853237869313237 0.0006788964403315621 0.0004849951553801888 0.002985323786931323 0.0001672799598272729 0.000119490332970357 0.0004201077858591665 0.0001672799598272786 0.00011949033297035918 0.0004201077858591665 7.027728177660013e-05 5.021470366262624e-05 0.0002176745937652251 7.027728177659273e-05 5.021470366262132e-05 0.0002176745937652251
4.142 0.0006796331492241832 0.00048552557368513564 0.002994948053632894 0.0006796331492241533 0.0004855255736851052 0.002994948053632894 0.0001604192238328647 0.00011458952714693233 0.00042716618260921506 0.00016041922383287015 0.00011458952714693382 0.00042716618260921506 6.856159322454106e-05 4.8989758300364674e-05 0.00021069617852459527 6.856159322453347e-05 4.898975830035929e-05 0.0002106961785245953
4.152 0.0006805150161231708 0.00048615939226021075 0.0030048699746613922 0.0006805150161231405 0.0004861593922601801 0.0030048699746613922 0.00015349626807590718 0.00010964384553677976 0.00043295764513655673 0.00015349626807591252 0.00010964384553678059 0.00043295764513655673 6.711705528444997e-05 4.79582223181615e-05 0.00020546961362740657 6.71170552844428e-05 4.795822231815621e-05 0.00020546961362740657
4.162 0.0006815227883020297 0.0004868828340733628 0.003015031500981701 0.0006815227883019997 0.00048688283407333157 0.003015031500981701 0.0001464164346861025 0.00010458576038295718 0.000435377087011621 0.00014641643468610774 0.00010458576038295726 0.00043537708701162087 6.581326852157702e-05 4.702701867865409e-05 0.00020211526822917831 6.581326852157032e-05 4.702701867864923e-05 0.00020211526822917826
4.172 0.0006826458365965013 0.00048768828561697306 0.0030253669451096254 0.0006826458365964711 0.00048768828561694216 0.003025366945109626 0.0001391718531574007 9.940974110086789e-05 0.0004334339300866147 0.00013917185315740537 9.94097411008673e-05 0.0004334339300866148 6.44886097843285e-05 4.608078109693673e-05 0.00020054996720424183 6.448860978432245e-05 4.6080781096932345e-05 0.00020054996720424183
4.182 0.0006838567343610346 0.0004885561420811547 0.003035844311687786 0.0006838567343610036 0.0004885561420811236 0.003035844311687786 0.0001318578876080293 9.418398690053482e-05 0.00042696365093208567 0.00013185788760803355 9.418398690053371e-05 0.00042696365093208567 6.299192663375785e-05 4.5011620258648066e-05 0.00020051289207821763 6.299192663375236e-05 4.501162025864401e-05 0.00020051289207821763
4.192 0.0006851102379304803 0.0004894540816264156 0.0030464752185805698 0.0006851102379304491 0.0004894540816263844 0.0030464752185805698 0.0001246607373666627 8.904157174070886e-05 0.0004163457618645817 0.00012466073736666628 8.904157174070714e-05 0.00041634576186458177 6.122383040313211e-05 4.374860540799281e-05 0.0002015882882443157 6.122383040312688e-05 4.3748605407988676e-05 0.0002015882882443157
4.202 0.0006863666449654883 0.0004903537498296888 0.0030572875063901066 0.0006863666449654565 0.0004903537498296576 0.0030572875063901066 0.00011782578318682783 8.415784012096158e-05 0.0004022879923461792 0.00011782578318683101 8.415784012095947e-05 0.0004022879923461793 5.9165821953577785e-05 4.2278559731541116e-05 0.00020323895628573344 5.9165821953572385e-05 4.227855973153671e-05 0.00020323895628573344
4.212 0.0006876054879892695 0.0004912405394746553 0.0030682864131817062 0.0006876054879892375 0.000491240539474624 0.0030682864131817062 0.00011161411589616234 7.971936006802906e-05 0.0003856840046941309 0.00011161411589616484 7.971936006802631e-05 0.0003856840046941309 5.688006627955457e-05 4.064589712650701e-05 0.00020489124322103932 5.688006627954885e-05 4.064589712650229e-05 0.00020489124322103932
4.222 0.0006888178259668328 0.0004921080830431828 0.0030794421511902742 0.0006888178259668009 0.0004921080830431512 0.0030794421511902742 0.00010625302474175114 7.588855816577519e-05 0.0003675281404623886 0.00010625302474175296 7.588855816577204e-05 0.0003675281404623886 5.4467026046512825e-05 3.8922368078401096e-05 0.0002060638260885904 5.446702604650655e-05 3.892236807839597e-05 0.0002060638260885904
4.232 0.0006899974755801297 0.0004929519870775391 0.0030907087137388117 0.0006899974755800979 0.000492951987077508 0.0030907087137388117 0.00010188694952045871 7.276868026614926e-05 0.0003488611462156424 0.00010188694952045974 7.27686802661456e-05 0.0003488611462156425 5.201065087708144e-05 3.716792210399668e-05 0.0002064660834473312 5.2010650877074505e-05 3.716792210399126e-05 0.00020646608344733122
4.242 0.0006911419831328897 0.0004937705238834971 0.0031020420277564644 0.0006911419831328571 0.0004937705238834658 0.0031020420277564644 9.853869612103634e-05 7.037607673430881e-05 0.00033072726790596256 9.853869612103675e-05 7.037607673430496e-05 0.00033072726790596256 4.9569735213623745e-05 3.5424537246491975e-05 0.0002059960684177223 4.956973521361612e-05 3.542453724648619e-05 0.0002059960684177223
4.252 0.0006922548287052219 0.0004945662043587228 0.0031134031055902586 0.0006922548287051893 0.0004945662043586915 0.0031134031055902586 9.609267951944882e-05 6.862821938297676e-05 0.00031413136425395614 9.60926795194481e-05 6.862821938297283e-05 0.00031413136425395614 4.721624515154159e-05 3.3743584056279427e-05 0.00020466571762609132 4.721624515153335e-05 3.374358405627311e-05 0.00020466571762609132
4.262 0.0006933432496615067 0.0004953442228718801 0.003124760404126075 0.0006933432496614745 0.0004953442228718488 0.003124760404126075 9.430797458486916e-05 6.73530160404304e-05 0.0002999832642841306 9.430797458486762e-05 6.735301604042642e-05 0.0002999832642841306 4.5050092328278e-05 3.2196372187841664e-05 0.0002025413863603794 4.5050092328269044e-05 3.2196372187834644e-05 0.0002025413863603794
4.272 0.0006944141001023915 0.0004961094998449116 0.0031360953955477293 0.0006944141001023593 0.0004961094998448802 0.0031360953955477293 9.286025877797972e-05 6.631877454603922e-05 0.00028901308383177715 9.286025877797746e-05 6.631877454603558e-05 0.00028901308383177715 4.315812461712184e-05 3.08448740954725e-05 0.00019973166093200393 4.315812461711202e-05 3.0844874095464756e-05 0.00019973166093200393
4.282 0.0006954707439380188 0.0004968644626041989 0.0031474025929869257 0.0006954707439379859 0.0004968644626041676 0.0031474025929869257 9.140334634393151e-05 6.527817120880016e-05 0.00028165309534044304 9.14033463439287e-05 6.52781712087967e-05 0.0002816530953404431 4.157125395536841e-05 2.971112511882646e-05 0.00019639629577133583 4.157125395535758e-05 2.9711125118818064e-05 0.00019639629577133586
4.292 0.0006965130674209734 0.0004976090539886226 0.003158683506669372 0.0006965130674209401 0.0004976090539885914 0.003158683506669372 8.963618192117315e-05 6.40161217061121e-05 0.00027791684492827916 8.96361819211698e-05 6.401612170610895e-05 0.00027791684492827916 4.0265925884918046e-05 2.8778281320410978e-05 0.00019275313016342945 4.0265925884906133e-05 2.8778281320402105e-05 0.00019275313016342945
4.302 0.000697540203223271 0.0004983426775241168 0.0031699400718163896 0.0006975402032232379 0.0004983426775240853 0.0031699400718163896 8.735953344259508e-05 6.239028952447765e-05 0.0002773426580195374 8.735953344259109e-05 6.239028952447468e-05 0.0002773426580195374 3.918766114365403e-05 2.8007430538599443e-05 0.00018905780694968778 3.918766114364091e-05 2.8007430538590305e-05 0.00018905780694968778
4.312 0.0006985525008088639 0.0004990656044710322 0.003181171438544358 0.0006985525008088305 0.0004990656044710007 0.003181171438544358 8.450716077524342e-05 6.035335400713284e-05 0.00027906242035019953 8.45071607752389e-05 6.035335400712989e-05 0.00027906242035019953 3.826558260750599e-05 2.7347963267849574e-05 0.000185547292742665 3.82655826074916e-05 2.7347963267840294e-05 0.000185547292742665
4.322 0.0006995510693473003 0.0004997786472998664 0.0031923756936523854 0.0006995510693472667 0.000499778647299835 0.003192375693652386 8.114149188743997e-05 5.794991807481662e-05 0.000281993282055744 8.114149188743497e-05 5.794991807481359e-05 0.00028199328205574396 3.74216581258828e-05 2.6744168552184607e-05 0.00018239401598956642 3.742165812586715e-05 2.674416855217532e-05 0.00018239401598956642
4.332 0.0007005365849088413 0.000500482307709531 0.003203553469467034 0.0007005365849088078 0.0005004823077094985 0.003203553469467034 7.741688217294798e-05 5.5290255933686225e-05 0.00028507799123286625 7.741688217294264e-05 5.5290255933683074e-05 0.0002850779912328662 3.6583691865775546e-05 2.6144505729350493e-05 0.00017970330450825376 3.6583691865758795e-05 2.6144505729341162e-05 0.00017970330450825373
4.342 0.0007015089468760629 0.0005011765311805968 0.0032147080913687395 0.0007015089468760292 0.0005011765311805647 0.0032147080913687395 7.352858155928359e-05 5.251385151123472e-05 0.0002874800364954126 7.352858155927812e-05 5.251385151123148e-05 0.00028748003649541255 3.569722429909196e-05 2.551009863807423e-05 0.0001775211688453877 3.569722429907424e-05 2.5510098638064904e-05 0.0001775211688453877
4.352 0.000702467898313873 0.0005018611501180937 0.003225842256398386 0.000702467898313839 0.0005018611501180615 0.003225842256398386 6.966926169354253e-05 4.975833915011515e-05 0.00028867886781046504 6.966926169353704e-05 4.9758339150111946e-05 0.00028867886781046504 3.473039939235686e-05 2.4818210764094825e-05 0.00017583332941168022 3.473039939233854e-05 2.4818210764085463e-05 0.00017583332941168022
4.362 0.0007034138543761269 0.0005025364755842644 0.0032369563683177253 0.0007034138543760935 0.0005025364755842322 0.0032369563683177253 6.600311146040559e-05 4.7140994904872665e-05 0.00028846598932756763 6.600311146040049e-05 4.714099490486961e-05 0.0002884659893275677 3.367247321138175e-05 2.4061181480684795e-05 0.00017457584981915502 3.367247321136325e-05 2.4061181480675413e-05 0.00017457584981915502
4.372 0.0007043479654413014 0.0005032033422020056 0.0032480501374103376 0.0007043479654412678 0.0005032033422019734 0.0032480501374103376 6.265307355625916e-05 4.474961493803138e-05 0.00028687771942100356 6.265307355625451e-05 4.474961493802865e-05 0.00028687771942100356 3.252945191477128e-05 2.324331230523658e-05 0.00017365656497284076 3.2529451914752994e-05 2.3243312305227175e-05 0.00017365656497284076
4.382 0.000705271530213776 0.0005038626886079391 0.003259123594850581 0.0007052715302137419 0.0005038626886079065 0.003259123594850581 5.9693692199662036e-05 4.2637403822640764e-05 0.00028410794790392535 5.9693692199658214e-05 4.2637403822638684e-05 0.00028410794790392535 3.13189527764239e-05 2.237719759665174e-05 0.000172971623741748 3.13189527764063e-05 2.2377197596642363e-05 0.000172971623741748
4.392 0.0007061856752696821 0.0005045153283900118 0.0032701760795579896 0.0007061856752696482 0.0005045153283899801 0.0032701760795579896 5.714814808434341e-05 4.0820858797704085e-05 0.0002804325496959691 5.7148148084340664e-05 4.08208587977028e-05 0.00028043254969596914 3.006440319253613e-05 2.147958231892916e-05 0.00017241975807774534 3.0064403192519592e-05 2.1479582318920055e-05 0.00017241975807774534
4.402 0.0007070914008563024 0.0005051619829248389 0.003281205827422544 0.0007070914008562677 0.0005051619829248071 0.003281205827422544 5.499230513716702e-05 3.928266855367354e-05 0.0002761562295298841 5.499230513716546e-05 3.928266855367331e-05 0.0002761562295298841 2.8788422936488646e-05 2.056663677724271e-05 0.0001719177526970056 2.878842293647346e-05 2.0566636777234125e-05 0.0001719177526970056
4.412 0.0007079895878578233 0.0005058032866417688 0.003292210619143798 0.0007079895878577897 0.0005058032866417365 0.003292210619143798 5.3166672005037105e-05 3.7980268595491117e-05 0.00027157597111519615 5.316667200503693e-05 3.798026859549193e-05 0.00027157597111519615 2.75073036803524e-05 1.96500144200933e-05 0.00017140992873334644 2.7507303680338755e-05 1.965001442008551e-05 0.00017140992873334644
4.422 0.0007088810659664325 0.0005064398360006117 0.003303188207549722 0.0007088810659663984 0.0005064398360005794 0.003303188207549722 5.1592950298325386e-05 3.685767145342411e-05 0.0002669533678110327 5.1592950298326626e-05 3.685767145342603e-05 0.0002669533678110328 2.623152623653238e-05 1.8737220207335473e-05 0.0001708667746726232 2.6231526236520532e-05 1.8737220207328687e-05 0.0001708667746726232
4.432 0.0007097669169996774 0.0005070724063453133 0.0033141370646734623 0.0007097669169996424 0.0005070724063452811 0.0033141370646734623 5.0189704228222385e-05 3.585666492538572e-05 0.00026249576651884483 5.018970422822489e-05 3.585666492538887e-05 0.00026249576651884483 2.4974455838439882e-05 1.7837819808339977e-05 0.0001702758656417901 2.4974455838430118e-05 1.7837819808334454e-05 0.0001702758656417901
4.442 0.0007106488431359739 0.0005077022151024857 0.003325057259586159 0.000710648843135939 0.0005077022151024534 0.003325057259586159 4.8882820023217004e-05 3.492428418479497e-05 0.00025835019237960635 4.8882820023220636e-05 3.4924284184799004e-05 0.0002583501923796064 2.3761054322645837e-05 1.696966397794772e-05 0.00016963405580374617 2.3761054322638393e-05 1.696966397794367e-05 0.0001696340558037462
4.452 0.0007115294496920431 0.0005083311240088091 0.0033359498865266363 0.0007115294496920098 0.0005083311240087775 0.0033359498865266363 4.760953748797777e-05 3.4015689564709185e-05 0.000254610582934691 4.760953748798227e-05 3.401568956471403e-05 0.000254610582934691 2.2625487717505177e-05 1.615718397620307e-05 0.00016894678094404959 2.2625487717500088e-05 1.6157183976200574e-05 0.00016894678094404959
4.462 0.0007124124295718752 0.0005089617711430823 0.0033468154174496416 0.0007124124295718415 0.0005089617711430495 0.0033468154174496425 4.631792675614284e-05 3.30937895081306e-05 0.0002513332932848927 4.631792675614797e-05 3.309378950813608e-05 0.0002513332932848927 2.159878204284108e-05 1.5422575936479855e-05 0.00016822836160872498 2.159878204283822e-05 1.5422575936478883e-05 0.000168228361608725
4.472 0.0007133026179114104 0.0005095976101818765 0.003357652545907111 0.0007133026179113767 0.0005095976101818449 0.0033576525459071116 4.496534141308008e-05 3.212813180082407e-05 0.0002485526874026631 4.4965341413085487e-05 3.2128131800830003e-05 0.0002485526874026631 2.0697708026204017e-05 1.4777856920779069e-05 0.00016749566259956507 2.069770802620306e-05 1.4777856920779402e-05 0.00016749566259956507
4.482 0.0007142058936106848 0.0005102428402278604 0.0033684577929206545 0.0007142058936106508 0.0005102428402278291 0.0033684577929206545 4.351914123681064e-05 3.109541564112205e-05 0.00024628948366887585 4.351914123681621e-05 3.109541564112821e-05 0.00024628948366887585 1.9921216953019814e-05 1.4222311083424263e-05 0.00016676083703025217 1.992121695302042e-05 1.4222311083425513e-05 0.0001667608370302522
4.492 0.0007151290240102162 0.0005109022950342797 0.003379225327357647 0.0007151290240101822 0.0005109022950342473 0.003379225327357647 4.1961058958678394e-05 2.9982606413644904e-05 0.00024454925611229857 4.196105895868389e-05 2.9982606413651148e-05 0.00024454925611229857 1.9253391901486916e-05 1.3744590920553298e-05 0.00016603293506127582 1.9253391901488804e-05 1.374459092055501e-05 0.00016603293506127582
4.502 0.0007160796093113609 0.000511581403475288 0.003389946561607063 0.0007160796093113269 0.0005115814034752558 0.003389946561607063 4.029361373562236e-05 2.879151277228671e-05 0.00024331451420677987 4.029361373562756e-05 2.8791512772292905e-05 0.00024331451420677987 1.8670986185034652e-05 1.3328100041839947e-05 0.00016532449104318407 1.8670986185037603e-05 1.3328100041841747e-05 0.00016532449104318404
4.512 0.000717066079617758 0.0005122861875075707 0.003400609576866906 0.0007170660796177239 0.0005122861875075383 0.0034006095768669064 3.85442022320979e-05 2.754170637147883e-05 0.00024253726253409117 3.854420223210273e-05 2.754170637148487e-05 0.00024253726253409117 1.8151767837507355e-05 1.2956956695570295e-05 0.00016465251734754726 1.8151767837511187e-05 1.2956956695571945e-05 0.00016465251734754728
4.522 0.0007180975225194947 0.0005130231389532939 0.0034111990276570717 0.0007180975225194612 0.0005130231389532617 0.0034111990276570717 3.6762093551328425e-05 2.6268375845310983e-05 0.00024213776789214068 3.676209355133267e-05 2.626837584531673e-05 0.00024213776789214068 1.767788569749506e-05 1.2618402108435147e-05 0.0001640339808956139 1.767788569749948e-05 1.261840210843663e-05 0.0001640339808956139
4.532 0.0007191833902605324 0.0005137990102288012 0.0034216967237675994 0.0007191833902604989 0.0005137990102287697 0.0034216967237675994 3.500705509732492e-05 2.50142065243236e-05 0.00024201076011535377 3.500705509732842e-05 2.501420652432889e-05 0.00024201076011535377 1.723439899404585e-05 1.2301752291999342e-05 0.00016348206252333834 1.7234398994050694e-05 1.230175229200083e-05 0.00016348206252333834
4.542 0.0007203333839947531 0.0005146207316526777 0.0034320821692192345 0.0007203333839947195 0.0005146207316526453 0.0034320821692192345 3.33337781812081e-05 2.38182623923348e-05 0.00024203669091615957 3.333377818121057e-05 2.381826239233944e-05 0.0002420366909161596 1.6809139992004792e-05 1.199830192448696e-05 0.00016300419877144395 1.6809139992009868e-05 1.1998301924488712e-05 0.00016300419877144395
4.552 0.0007215574991346032 0.0005154954439162298 0.003442332672457671 0.0007215574991345689 0.0005154954439161972 0.003442332672457671 3.1778988450170936e-05 2.270678512337404e-05 0.00024209579295944757 3.1778988450172135e-05 2.270678512337786e-05 0.00024209579295944757 1.6395403435860577e-05 1.1703247947202928e-05 0.000162601424963199 1.6395403435865706e-05 1.1703247947205195e-05 0.000162601424963199
4.562 0.0007228659237801292 0.0005164304255945113 0.0034524235834552906 0.0007228659237800953 0.0005164304255944787 0.0034524235834552906 3.035612281938556e-05 2.168939414088438e-05 0.00024208379739554822 3.0356122819385154e-05 2.1689394140887257e-05 0.00024208379739554828 1.599247306583986e-05 1.1416066246246468e-05 0.00016226998345031352 1.5992473065844942e-05 1.1416066246249304e-05 0.00016226998345031352
4.572 0.0007242687056591206 0.000517432855204185 0.003462329195376179 0.0007242687056590866 0.0005174328552041526 0.0034623291953761797 2.9058403254995038e-05 2.0761279992798915e-05 0.00024192645654921328 2.9058403254992944e-05 2.076127999280076e-05 0.00024192645654921328 1.5601668473540924e-05 1.1137685895208425e-05 0.00016200301050276215 1.5601668473545718e-05 1.1137685895211711e-05 0.00016200301050276218
4.582 0.0007257752973399772 0.0005185094862270533 0.0034720242480830886 0.000725775297339944 0.0005185094862270203 0.0034720242480830886 2.7867796718491022e-05 1.9909599354489892e-05 0.00024158769343653625 2.7867796718487336e-05 1.990959935449063e-05 0.00024158769343653625 1.5221279490025282e-05 1.0866868716277057e-05 0.00016179014557253843 1.522127949002947e-05 1.0866868716280446e-05 0.00016179014557253843
4.592 0.0007273939764819405 0.0005196662328296032 0.003481485792092111 0.0007273939764819067 0.0005196662328295703 0.0034814857920921114 2.6765193684172042e-05 1.9120740418974985e-05 0.00024106819079387814 2.676519368416687e-05 1.91207404189745e-05 0.00024106819079387808 1.484425887830624e-05 1.059856149356514e-05 0.00016161739487345077 1.4844258878309413e-05 1.059856149356816e-05 0.00016161739487345077
4.602 0.000729131085749241 0.0005209076266977842 0.003490695293340601 0.0007291310857492072 0.0005209076266977522 0.0034906952933406016 2.5737079314410536e-05 1.8385084922732482e-05 0.0002403964499563521 2.5737079314404363e-05 1.8385084922730717e-05 0.0002403964499563521 1.4459629151118037e-05 1.032490361946761e-05 0.00016146925718833229 1.4459629151119796e-05 1.0324903619469721e-05 0.00016146925718833229
4.612 0.0007309900854324666 0.0005222361399746712 0.0034996409323579175 0.0007309900854324333 0.0005222361399746387 0.0034996409323579175 2.4776878931322253e-05 1.769796806954461e-05 0.0002396171645298022 2.477687893131552e-05 1.7697968069541444e-05 0.0002396171645298022 1.4056025181311979e-05 1.0037760828319506e-05 0.00016133144480645677 1.4056025181312006e-05 1.0037760828320266e-05 0.00016133144480645677
4.622 0.0007329704850660899 0.000523651421711906 0.0035083200269104974 0.0007329704850660565 0.0005236514217118736 0.0035083200269104974 2.38827437757137e-05 1.7058096794662832e-05 0.00023878052237581628 2.3882743775706876e-05 1.705809679465819e-05 0.00023878052237581628 1.3625019856127756e-05 9.73110243730465e-06 0.00016119221869967377 1.3625019856125913e-05 9.731102437303691e-06 0.0001611922186996738
4.632 0.0007350669206150657 0.0005251496383816116 0.0035167411619504364 0.0007350669206150323 0.000525149638381579 0.0035167411619504364 2.305462148328455e-05 1.646545727136028e-05 0.00023793397630965312 2.305462148327798e-05 1.646545727135413e-05 0.00023793397630965312 1.316301436977978e-05 9.40235127634361e-06 0.00016104249316535924 1.3163014369776056e-05 9.402351276340736e-06 0.00016104249316535924
4.642 0.0007372686970153722 0.000526723146940525 0.0035249252965755397 0.0007372686970153386 0.0005267231469404923 0.0035249252965755397 2.2292190026690024e-05 1.591983903873487e-05 0.00023711709531521786 2.2292190026683956e-05 1.591983903872734e-05 0.00023711709531521786 1.2672028793796649e-05 9.05294672056991e-06 0.00016087606440832425 1.2672028793791285e-05 9.052946720565099e-06 0.00016087606440832425
4.652 0.0007395598235354956 0.0005283605200368496 0.0035329056101326313 0.0007395598235354624 0.0005283605200368167 0.0035329056101326317 2.1593879584673012e-05 1.542013611237862e-05 0.00023635948099004432 2.1593879584667632e-05 1.5420136112369915e-05 0.00023635948099004432 1.2160084452781294e-05 8.688615295718536e-06 0.00016069072207257088 1.2160084452774632e-05 8.68861529571193e-06 0.00016069072207257088
4.662 0.0007419194268161103 0.0005300468410891533 0.003540726453613475 0.0007419194268160772 0.0005300468410891213 0.003540726453613474 2.0956659659935553e-05 1.4964194768102741e-05 0.0002356809196311469 2.0956659659931016e-05 1.4964194768093271e-05 0.0002356809196311469 1.1641134269810754e-05 8.319317507426744e-06 0.0001604894158161839 1.1641134269803246e-05 8.319317507418646e-06 0.0001604894158161839
4.672 0.0007443226527823774 0.0005317643487017545 0.0035484413841565137 0.0007443226527823435 0.0005317643487017223 0.0035484413841565137 2.0376111393584182e-05 1.4548865239734134e-05 0.00023509258851713672 2.0376111393580604e-05 1.4548865239724478e-05 0.0002350925885171367 1.1133825613646307e-05 7.958360138667276e-06 0.00016027981785177864 1.1133825613638389e-05 7.958360138658047e-06 0.00016027981785177864
4.682 0.0007467421678441626 0.000533493509320315 0.003556109883635128 0.0007467421678441297 0.000533493509320283 0.003556109883635128 1.984637024611311e-05 1.4169960979851005e-05 0.00023459843292135895 1.9846370246110642e-05 1.4169960979841768e-05 0.00023459843292135895 1.0658697132465909e-05 7.62039072358347e-06 0.0001600716208934771 1.06586971324579e-05 7.620390723573525e-06 0.00016007162089347711
4.692 0.0007491499399485614 0.0005352142899146026 0.003563793136428179 0.0007491499399485273 0.0005352142899145704 0.0035637931364281795 1.9359832336618033e-05 1.3822049118358314e-05 0.00023419633784276284 1.9359832336616695e-05 1.382204911835006e-05 0.00023419633784276284 1.0234307169049467e-05 7.318631666651477e-06 0.00015987290192252742 1.0234307169041507e-05 7.318631666641188e-06 0.00015987290192252742
4.702 0.0007515187735316736 0.000536907254906061 0.0035715499836850226 0.00075151877353164 0.0005369072549060286 0.0035715499836850226 1.8906830558556655e-05 1.34982192844609e-05 0.00023387913780456487 1.890683055855655e-05 1.3498219284454136e-05 0.00023387913780456484 9.873088367010215e-06 7.061923534282646e-06 0.00015968791877770587 9.873088367002174e-06 7.06192353427231e-06 0.00015968791877770587
4.712 0.0007538233853839211 0.0005385543351291237 0.003579433764136769 0.0007538233853838874 0.000538554335129091 0.003579433764136768 1.8475633881172227e-05 1.319008334052861e-05 0.00023363573579606933 1.847563388117333e-05 1.3190083340523675e-05 0.00023363573579606928 9.577913271388353e-06 6.852281346402146e-06 0.00015951754275875466 9.577913271379916e-06 6.852281346391929e-06 0.00015951754275875466
4.722 0.0007560411363684435 0.0005401393508982319 0.003587490108200358 0.0007560411363684093 0.0005401393508981995 0.003587490108200358 1.8053124847614094e-05 1.2888259860004221e-05 0.0002334525671116757 1.805312484761628e-05 1.2888259860001267e-05 0.00023345256711167572 9.341326803061315e-06 6.6843569102090084e-06 0.00015936128757400208 9.341326803052087e-06 6.68435691019895e-06 0.00015936128757400208
4.732 0.0007581525412043139 0.0005416483764563873 0.003595755715526723 0.0007581525412042797 0.0005416483764563555 0.003595755715526723 1.762632214122805e-05 1.2583462752599018e-05 0.00023331538930718455 1.762632214123116e-05 1.2583462752597998e-05 0.00023331538930718455 9.148924185193404e-06 6.547855949571937e-06 0.00015921905055342 9.148924185183153e-06 6.547855949562019e-06 0.00015921905055342003
4.742 0.0007601416242754996 0.0005430699943295672 0.003604258111132456 0.0007601416242754655 0.0005430699943295347 0.003604258111132456 1.718452001138523e-05 1.2268030958059052e-05 0.0002332110613151599 1.7184520011389028e-05 1.2268030958059743e-05 0.0002332110613151599 8.985019418946387e-06 6.431582467209906e-06 0.00015909168007428919 8.985019418935184e-06 6.431582467200121e-06 0.0001590916800742892
4.752 0.0007619962948196761 0.0005443955634328105 0.0036130158458268623 0.0007619962948196427 0.0005443955634327784 0.003613015845826863 1.6721428251445537e-05 1.193745859114299e-05 0.00023312876699772223 1.672142825144981e-05 1.1937458591145043e-05 0.00023312876699772223 8.836488669746413e-06 6.326176554642213e-06 0.0001589804607403155 8.836488669734697e-06 6.326176554632671e-06 0.0001589804607403155
4.762 0.0007637089479641773 0.0005456196484548288 0.003622038324469375 0.0007637089479641437 0.0005456196484547963 0.0036220383244693756 1.6236576343268143e-05 1.1591399048293286e-05 0.00023306020544423044 1.623657634327265e-05 1.159139904829633e-05 0.00023306020544423044 8.692606967706682e-06 6.2239946944504314e-06 0.00015888584152672018 8.692606967695074e-06 6.223994694441367e-06 0.00015888584152672018
4.772 0.0007652771713035612 0.0005467405245807319 0.003631325220057159 0.000765277171303527 0.0005467405245806995 0.003631325220057159 1.5735452160322806e-05 1.1233764441676698e-05 0.00023299867619486393 1.573545216032733e-05 1.1233764441680415e-05 0.00023299867619486393 8.542741797447758e-06 6.117464063530257e-06 0.00015880614319864267 8.542741797436853e-06 6.117464063521974e-06 0.00015880614319864267
4.782 0.0007667039840953763 0.0005477603482329049 0.0036408665863655954 0.0007667039840953425 0.0005477603482328728 0.003640866586365596 1.5228276815868524e-05 1.0871849989030019e-05 0.000232937598185401 1.5228276815872923e-05 1.0871849989034152e-05 0.00023293759818540102 8.376268325942077e-06 5.999021455586357e-06 0.00015873737171585815 8.376268325932246e-06 5.999021455579089e-06 0.00015873737171585815
4.792 0.000767997063820335 0.0005486846043065666 0.0036506447773314798 0.0007679970638203008 0.0005486846043065346 0.0036506447773314798 1.4727809222810434e-05 1.0514764673898172e-05 0.00023286948559469526 1.47278092228146e-05 1.051476467390257e-05 0.00023286948559469526 8.186739317285092e-06 5.864083320178928e-06 0.00015867459477498082 8.186739317276437e-06 5.864083320172724e-06 0.00015867459477498082
4.802 0.0007691670666571135 0.0005495209060944558 0.0036606379020950315 0.0007691670666570788 0.0005495209060944235 0.0036606379020950315 1.4246895401203707e-05 1.0171679340420053e-05 0.0002327863607534905 1.4246895401207544e-05 1.0171679340424646e-05 0.00023278636075349055 7.976328675826482e-06 5.714208585888768e-06 0.00015861400112009998 7.976328675818927e-06 5.714208585883458e-06 0.00015861400112009998
4.812 0.0007702257997403055 0.0005502776894048926 0.003670823292395486 0.0007702257997402726 0.0005502776894048605 0.003670823292395486 1.379642794707218e-05 9.850368042545485e-06 0.0002326818017318049 1.37964279470756e-05 9.850368042550206e-06 0.00023268180173180493 7.75503029148148e-06 5.556523811580686e-06 0.0001585541442110298 7.755030291474837e-06 5.556523811575959e-06 0.0001585541442110298
4.822 0.0007711850360147048 0.0005509633658275624 0.00368117951332723 0.0007711850360146704 0.0005509633658275302 0.00368117951332723 1.338400818613628e-05 9.556252008940467e-06 0.00023255360953478355 1.3384008186139134e-05 9.556252008945209e-06 0.0002325536095347836 7.535065433728581e-06 5.3997370434497e-06 0.000158495612230923 7.5350654337226076e-06 5.399737043445224e-06 0.00015849561223092303
4.832 0.0007720562579546062 0.0005515861395682636 0.0036916864451050652 0.0007720562579545727 0.0005515861395682313 0.0036916864451050652 1.3013231382061472e-05 9.291889468261617e-06 0.0002324053138120114 1.3013231382063653e-05 9.291889468266212e-06 0.0002324053138120114 7.325608920515756e-06 5.2503825518804896e-06 0.00015843965270694445 7.325608920510203e-06 5.250382551876089e-06 0.00015843965270694445
4.842 0.0007728510463221323 0.0005521542850223871 0.00370232398681631 0.000772851046322099 0.0005521542850223545 0.003702323986816311 1.2683486762836832e-05 9.056833831850747e-06 0.0002322452216223699 1.2683486762838235e-05 9.056833831854945e-06 0.0002322452216223699 7.131082616015702e-06 5.111608490833602e-06 0.0001583868068872907 7.131082616010328e-06 5.111608490829339e-06 0.00015838680688729073
4.852 0.0007735815152385128 0.0005526764574085473 0.0037130704957646257 0.0007735815152384785 0.0005526764574085146 0.0037130704957646257 1.2390445192159321e-05 8.847983297039805e-06 0.00023208331754020773 1.2390445192159799e-05 8.847983297043336e-06 0.00023208331754020776 6.953361677867885e-06 4.984749915850348e-06 0.00015833633507808902 6.953361677862504e-06 4.984749915846489e-06 0.00015833633507808905
4.862 0.000774260280705653 0.0005531616702246445 0.003723901956187466 0.0007742602807056181 0.0005531616702246121 0.003723901956187466 1.212739658672111e-05 8.660537208215983e-06 0.00023192784762827954 1.212739658672053e-05 8.660537208218602e-06 0.00023192784762827954 6.796151252636117e-06 4.872444549539541e-06 0.0001582867167043223 6.796151252630636e-06 4.872444549536387e-06 0.00015828671670432232
4.872 0.0007748999307433924 0.0005536189169353525 0.0037347921078560976 0.0007748999307433586 0.0005536189169353199 0.0037347921078560976 1.1886826157279135e-05 8.48912241742053e-06 0.00023178356257288563 1.1886826157277381e-05 8.489122417422063e-06 0.00023178356257288563 6.666474573989695e-06 4.779691359558068e-06 0.00015823668583594128 6.6664745739840715e-06 4.7796913595557864e-06 0.00015823668583594128
4.882 0.000775512467884137 0.0005540567732129576 0.0037457130165708783 0.0007755124678841025 0.0005540567732129251 0.0037457130165708783 1.1660861102132389e-05 8.328112160672521e-06 0.00023165220515693668 1.1660861102129316e-05 8.328112160672877e-06 0.00023165220515693668 6.570025749907816e-06 4.710544234500741e-06 0.0001581857748436337 6.570025749901985e-06 4.710544234499257e-06 0.0001581857748436337
4.892 0.000776109169579936 0.0005544832978189542 0.0037566356214489205 0.0007761091695799026 0.0005544832978189215 0.0037566356214489205 1.1439921792085203e-05 8.170662134751636e-06 0.00023153413842655641 1.1439921792080778e-05 8.170662134750879e-06 0.00023153413842655641 6.505976807051708e-06 4.6644186049581195e-06 0.00015813418736858488 6.505976807045551e-06 4.66441860495716e-06 0.0001581341873685849
4.902 0.0007767007588030399 0.000554906154775712 0.0037675305200998562 0.000776700758803006 0.0005549061547756793 0.0037675305200998562 1.1210979707540794e-05 8.007465887141367e-06 0.00023142946361026553 1.1210979707535085e-05 8.007465887139583e-06 0.00023142946361026548 6.468017895999213e-06 4.636831878152075e-06 0.00015808266320746815 6.468017895992521e-06 4.636831878151271e-06 0.0001580826632074682
4.912 0.0007772973960059803 0.0005553326073331179 0.0037783696103103 0.0007772973960059468 0.0005553326073330849 0.0037783696103102994 1.0958090249340067e-05 7.827135415422075e-06 0.0002313378515723712 1.0958090249333267e-05 7.827135415419437e-06 0.00023133785157237124 6.448170678125212e-06 4.6221152811924425e-06 0.00015803236620905896 6.448170678117795e-06 4.622115281191417e-06 0.000158032366209059
4.922 0.0007779082933224427 0.000555769241596026 0.0037891285155496747 0.0007779082933224076 0.0005557692415959933 0.0037891285155496747 1.0666479041258176e-05 7.6191198975055585e-06 0.00023125762279621985 1.066647904125066e-05 7.619119897502221e-06 0.0002312576227962199 6.4371349884265e-06 4.613658321433393e-06 0.00015798428181917082 6.437134988418287e-06 4.613658321431807e-06 0.00015798428181917082
4.932 0.0007785413413451521 0.0005562216990866995 0.0037997886183162004 0.0007785413413451182 0.0005562216990866662 0.0037997886183162004 1.0328344263353009e-05 7.37784970336075e-06 0.00023118520725930983 1.0328344263345243e-05 7.377849703356829e-06 0.00023118520725930983 6.423423233875454e-06 4.603290563547573e-06 0.00015793841053231885 6.423423233866481e-06 4.603290563545149e-06 0.00015793841053231888
4.942 0.0007792033170298733 0.0005566948248032421 0.003810337301725085 0.0007792033170298394 0.0005566948248032093 0.003810337301725085 9.946777599623336e-06 7.105536112084425e-06 0.00023111570567942283 9.946777599615862e-06 7.105536112080017e-06 0.00023111570567942285 6.3956417124885795e-06 4.582904398967519e-06 0.00015789359235290052 6.395641712478982e-06 4.582904398964084e-06 0.00015789359235290052
4.952 0.0007799007853413113 0.0005571933113487929 0.003820766118736229 0.0007799007853412763 0.0005571933113487603 0.003820766118736229 9.53562495196304e-06 6.812070702652874e-06 0.00023104441761655605 9.535624951956419e-06 6.812070702648043e-06 0.00023104441761655602 6.346055326780542e-06 4.5469937950981765e-06 0.00015784811572791034 6.346055326770523e-06 4.546993795093685e-06 0.00015784811572791037
4.962 0.0007806411019399454 0.0005577224155442788 0.003831068179513934 0.0007806411019399113 0.0005577224155442451 0.003831068179513934 9.116081521775647e-06 6.51259229618869e-06 0.0002309685657066306 9.116081521770395e-06 6.512592296183561e-06 0.00023096856570663054 6.271825959522758e-06 4.493538261407721e-06 0.00015780056066172146 6.27182595951249e-06 4.493538261402239e-06 0.0001578005606617215
4.972 0.0007814325897809515 0.0005582880848886006 0.0038412366929488424 0.0007814325897809173 0.0005582880848885673 0.0038412366929488424 8.712258658300525e-06 6.224319872193324e-06 0.00023088830752772933 8.712258658297106e-06 6.2243198721881344e-06 0.00023088830752772933 6.173587610680141e-06 4.422990063890405e-06 0.0001577503515555537 6.1735876106697475e-06 4.422990063884065e-06 0.0001577503515555537
4.982 0.0007822833996895014 0.0005588961436349734 0.0038512657070265926 0.0007822833996894665 0.0005588961436349399 0.0038512657070265926 8.347011140681668e-06 5.96357229812916e-06 0.00023080647702780808 8.347011140680387e-06 5.963572298124245e-06 0.00023080647702780808 6.05294872843261e-06 4.336496391768408e-06 0.0001576978058657265 6.052948728422131e-06 4.33649639176135e-06 0.00015769780586572652
4.992 0.0007831995533557652 0.0005595508945747174 0.0038611523621329786 0.000783199553355731 0.0005595508945746842 0.0038611523621329786 8.0379316379047e-06 5.742908616405754e-06 0.00023072717974508415 8.037931637905679e-06 5.742908616401557e-06 0.00023072717974508418 5.9111723761090386e-06 4.2349596701103054e-06 0.0001576437599071707 5.911172376098465e-06 4.234959670102618e-06 0.00015764375990717073


==> figures/zero_circulation_vortex/data/grcbc_outflow_Ma0.03_Mat0.01_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 8.42946726254995e-06 6.021609284446857e-06 0.034436081201677946 7.704766474744862e-08 5.5055454605712716e-08 0.00022968040285653593 8.429467262551163e-06 6.021609284447074e-06 0.03443608120167794 7.704766474693614e-08 5.505545460408523e-08 0.00022968040285651788 8.429467262550336e-06 6.0216092844464595e-06 0.034436081201677946 7.704766474724319e-08 5.505545460433864e-08 0.000229680402856537
0.012 8.425022892412092e-06 6.01904425686476e-06 0.03443060907929827 8.502329359097557e-08 6.078221812098292e-08 0.00034490280250692274 8.425022892413205e-06 6.0190442568525225e-06 0.03443060907929795 8.502329359419639e-08 6.078221810735172e-08 0.0003449028025069471 8.425022892421079e-06 6.019044256856468e-06 0.03443060907929809 8.502329359606505e-08 6.078221813692336e-08 0.00034490280250662464
0.022 8.425250224775113e-06 6.019244385886118e-06 0.03443049543525365 8.55959537572535e-08 6.117871153396959e-08 0.00034657609652068703 8.425250224756739e-06 6.019244385861463e-06 0.03443049543525366 8.559595376499137e-08 6.117871152948541e-08 0.00034657609652050906 8.425250224762751e-06 6.019244385872089e-06 0.03443049543525382 8.559595375955911e-08 6.11787115363091e-08 0.0003465760965200717
0.032 8.42524840625636e-06 6.0192570693411045e-06 0.034430465284892395 8.601225901708719e-08 6.144280551378287e-08 0.0003477560218565301 8.425248406252216e-06 6.019257069318855e-06 0.034430465284892325 8.601225901159983e-08 6.14428055274624e-08 0.00034775602185650425 8.425248406265014e-06 6.0192570693359326e-06 0.03443046528489279 8.601225901341617e-08 6.144280553193327e-08 0.0003477560218554245
0.042 8.425235885474571e-06 6.019248538681509e-06 0.034430437014278004 8.638381542687641e-08 6.167641964229225e-08 0.00034890118919105067 8.425235885476152e-06 6.019248538669892e-06 0.034430437014278274 8.638381543212779e-08 6.167641968859713e-08 0.0003489011891902126 8.425235885472997e-06 6.01924853866747e-06 0.034430437014278455 8.638381543458471e-08 6.16764196897062e-08 0.0003489011891898718
0.052 8.425217878687761e-06 6.0192331890834445e-06 0.03443040783789952 8.673903388432985e-08 6.189760981684475e-08 0.00035003040465452054 8.42521787866669e-06 6.019233189079012e-06 0.03443040783789997 8.67390338708493e-08 6.189760983368313e-08 0.0003500304046534188 8.425217878671424e-06 6.019233189063947e-06 0.03443040783789979 8.673903384653592e-08 6.189760981616511e-08 0.00035003040465322763
0.062 8.425192775877526e-06 6.019220185128134e-06 0.03443037623617017 8.707792876225534e-08 6.209972330502827e-08 0.0003511437747315099 8.42519277588524e-06 6.019220185148084e-06 0.03443037623617044 8.70779289216182e-08 6.209972346486945e-08 0.000351143774729999 8.425192775821071e-06 6.019220185066563e-06 0.03443037623617029 8.707793005131564e-08 6.209972427224744e-08 0.0003511437747297224
0.072 8.425152941122706e-06 6.019208347196589e-06 0.034430342474824904 8.740771538135783e-08 6.228314327756386e-08 0.0003522349662604393 8.425152941091572e-06 6.019208347208007e-06 0.03443034247482516 8.740771584701604e-08 6.22831436356018e-08 0.000352234966258504 8.425152940783142e-06 6.019208346926829e-06 0.03443034247482491 8.740771881920596e-08 6.228314577090349e-08 0.0003522349662579489
0.082 8.425086391341785e-06 6.019185783011643e-06 0.03443030745346483 8.774574204921467e-08 6.245418324674631e-08 0.0003532987280654975 8.425086391222224e-06 6.019185782948667e-06 0.03443030745346533 8.77457392045552e-08 6.245418121878892e-08 0.0003532987280638525 8.425086390350568e-06 6.019185782273867e-06 0.03443030745346499 8.774571805477743e-08 6.245416606403785e-08 0.0003532987280681533
0.092 8.425023042104684e-06 6.019165531505815e-06 0.034430271127528465 8.809219496823478e-08 6.261699167396538e-08 0.0003543301460835077 8.425023041525388e-06 6.019165531112306e-06 0.03443027112752876 8.809218942780003e-08 6.261698770690288e-08 0.000354330146082236 8.425023037010077e-06 6.019165527843874e-06 0.0344302711275286 8.809215862668541e-08 6.261696549344184e-08 0.00035433014609383563
0.102 8.424971728961419e-06 6.0191469590363965e-06 0.034430232349155966 8.842387118715686e-08 6.277263091854508e-08 0.00035532955287652135 8.424971722380621e-06 6.019146954347832e-06 0.034430232349155834 8.84238645696173e-08 6.27726260354378e-08 0.0003553295528789488 8.424971669705707e-06 6.019146916685049e-06 0.034430232349155834 8.842384346154608e-08 6.277260967975944e-08 0.00035532955292035125
0.112 8.424933033256451e-06 6.019130311514234e-06 0.034430190019440574 8.872297269215391e-08 6.293282636495962e-08 0.00035630972828448797 8.42493300089685e-06 6.019130288414866e-06 0.034430190019441094 8.872296648763752e-08 6.293282138996166e-08 0.00035630972830507664 8.424932752197775e-06 6.019130110719319e-06 0.03443019001944345 8.872296122892566e-08 6.293281367908083e-08 0.00035630972849001947
0.122 8.424900929131012e-06 6.0191182718434496e-06 0.034430144267145656 8.90001968045181e-08 6.311213647728746e-08 0.0003572938725322486 8.42490093823129e-06 6.01911827837411e-06 0.03443014426714763 8.900012134734171e-08 6.311208325643127e-08 0.00035729387257857267 8.424901105309013e-06 6.019118397755297e-06 0.03443014426715911 8.8999559618141e-08 6.311168901535549e-08 0.00035729387292442015
0.132 8.424862987171613e-06 6.019111385950249e-06 0.03443009643644686 8.928075859913756e-08 6.331187164440725e-08 0.00035830011249478127 8.424863431263107e-06 6.019111703219974e-06 0.03443009643644771 8.928051099872146e-08 6.331170271126565e-08 0.00035830011236676106 8.424867089187768e-06 6.019114316286891e-06 0.03443009643644442 8.927871700854004e-08 6.331048515695108e-08 0.00035830011119604085
0.142 8.42480857104997e-06 6.019107617609303e-06 0.03443004818158853 8.958142947682107e-08 6.351898489415705e-08 0.0003593340791944793 8.4248096883531e-06 6.0191084157519444e-06 0.03443004818158387 8.958118632631923e-08 6.351882820956725e-08 0.0003593340783217751 8.42481785075e-06 6.019114246286027e-06 0.03443004818153756 8.95798687078662e-08 6.351800787000197e-08 0.00035933407140772484
0.152 8.424737073044303e-06 6.019104412235955e-06 0.034430000580739105 8.990362034371403e-08 6.371899586986484e-08 0.00036039453477077507 8.424738356089437e-06 6.019105328726975e-06 0.03443000058073432 8.990352640920173e-08 6.37189470574022e-08 0.00036039453265799404 8.424745985762059e-06 6.019110778520642e-06 0.03443000058069828 8.990364338891241e-08 6.371913446565975e-08 0.000360394517384936
0.162 8.424660023112942e-06 6.019100949437592e-06 0.03442995395276563 9.024114334317591e-08 6.390668920133125e-08 0.0003614758241950471 8.424661248514545e-06 6.0191018247591714e-06 0.03442995395276289 9.024098746031186e-08 6.390659597655195e-08 0.00036147582069715595 8.424666939507667e-06 6.0191058898464334e-06 0.03442995395274697 9.024051071916744e-08 6.390633838926403e-08 0.00036147579768129476
0.172 8.424588556220102e-06 6.019093284143511e-06 0.03442990844718915 9.058751873804563e-08 6.408451397486684e-08 0.0003625668890378145 8.424589996527873e-06 6.019094312966072e-06 0.03442990844718285 9.058730781364064e-08 6.408438467599627e-08 0.00036256688391830594 8.424596425316705e-06 6.019098905072794e-06 0.03442990844714465 9.058648380914705e-08 6.408389082440407e-08 0.00036256685273471133
0.182 8.424531349415567e-06 6.019079422108298e-06 0.03442986467842704 9.093782099419028e-08 6.426484068140032e-08 0.0003636574219574925 8.424532961656723e-06 6.019080573730106e-06 0.03442986467842027 9.093761553389426e-08 6.426471767505977e-08 0.0003636574148566063 8.424539675963384e-06 6.019085369749375e-06 0.034429864678385186 9.093695910262528e-08 6.426434708709713e-08 0.00036365737413196833
0.192 8.424490520201373e-06 6.019060847494941e-06 0.03442982373925888 9.129121826750929e-08 6.446106329537947e-08 0.00036474570838076505 8.424492344824018e-06 6.019062150825144e-06 0.034429823739250034 9.129097823520617e-08 6.446091872239847e-08 0.0003647456989442147 8.42449969586285e-06 6.019067401675303e-06 0.034429823739205175 9.129014948747511e-08 6.446043458566534e-08 0.0003647456475267742
0.202 8.42445670741487e-06 6.01903872917257e-06 0.03442978643207195 9.164153841370434e-08 6.467250308115563e-08 0.0003658377109006831 8.424458735005397e-06 6.019040177494826e-06 0.03442978643206126 9.164130047402894e-08 6.467236281162248e-08 0.0003658376987341524 8.424466538891637e-06 6.019045751798894e-06 0.034429786432011576 9.164061894547992e-08 6.467198907880237e-08 0.0003658376353163112
0.212 8.42441731252718e-06 6.019014865121784e-06 0.03442975242341679 9.19815780656239e-08 6.488439023203864e-08 0.0003669371299713679 8.42441950149676e-06 6.019016428706095e-06 0.0344297524234044 9.198132780932789e-08 6.488424354672457e-08 0.00036693711469695215 8.424427400986828e-06 6.019022071315108e-06 0.034429752423352715 9.198063517752324e-08 6.488386351870992e-08 0.0003669370382835748
0.222 8.424364472427881e-06 6.0189909837175465e-06 0.03442972008184396 9.231034982013757e-08 6.507514637293477e-08 0.00036803896379999186 8.424366830562082e-06 6.018992668124885e-06 0.034429720081829804 9.231008774990712e-08 6.507499369708924e-08 0.000368038945034817 8.424374927217456e-06 6.0189984515636054e-06 0.034429720081772905 9.230939013626572e-08 6.507461299037565e-08 0.00036803885468674526
0.232 8.424299267885426e-06 6.018967558241285e-06 0.03442968716538034 9.263232525280252e-08 6.523577197140217e-08 0.0003691314839476204 8.424301783264037e-06 6.01896935497335e-06 0.03442968716536436 9.263205473662169e-08 6.523561546112109e-08 0.00036913146129859733 8.424309992337283e-06 6.018975218687521e-06 0.0344296871653042 9.263137583416122e-08 6.52352494527203e-08 0.0003691313560855765
0.242 8.42423215135873e-06 6.018945022603377e-06 0.034429651825566274 9.294870366752609e-08 6.538491646169561e-08 0.00037020192011066785 8.42423481702312e-06 6.018946926676322e-06 0.03442965182554858 9.294842180613311e-08 6.5384753960185e-08 0.000370201893181598 8.424243114004062e-06 6.018952853173646e-06 0.03442965182548454 9.294773295313489e-08 6.538438205890236e-08 0.00037020177223457367
0.252 8.424175428124615e-06 6.018924514052908e-06 0.03442961327242742 9.325413403490136e-08 6.55435995355572e-08 0.0003712423316073807 8.424178244298903e-06 6.018926525645321e-06 0.034429613272408364 9.325384070533223e-08 6.554343101113284e-08 0.00037124229999362676 8.424186660881367e-06 6.018932537580821e-06 0.0344296132723403 9.325314083063321e-08 6.554305305677592e-08 0.00037124216244798327
0.262 8.424134488959602e-06 6.018907515290216e-06 0.03442957168230578 9.354535984480431e-08 6.572394611256077e-08 0.0003722541305655878 8.424137460143126e-06 6.018909637606803e-06 0.034429571682285026 9.354505541852906e-08 6.572377196473513e-08 0.00037225409385276424 8.42414605098942e-06 6.0189157740242835e-06 0.03442957168221304 9.354434811292593e-08 6.572339134618857e-08 0.00037225393883882826
0.272 8.42410385013276e-06 6.01889510539355e-06 0.03442952751788244 9.382966175832356e-08 6.592910503504587e-08 0.00037325078695092927 8.424106980367191e-06 6.018897341323891e-06 0.034429527517860235 9.382934992723273e-08 6.592892801024752e-08 0.0003732507447188885 8.42411578048216e-06 6.018903627203493e-06 0.03442952751778377 9.382866400114288e-08 6.592856556556929e-08 0.0003732505713924425
0.282 8.424069611689024e-06 6.018886975194331e-06 0.03442948087396891 9.411908816949447e-08 6.614879921402842e-08 0.0003742534319712551 8.42407289690916e-06 6.0188893218286665e-06 0.03442948087394468 9.411877082000392e-08 6.614862057963315e-08 0.0003742533838061156 8.42408186702637e-06 6.018895729126748e-06 0.03442948087386461 9.411811280846857e-08 6.61482803838962e-08 0.0003742531914280703
0.292 8.424017754307484e-06 6.0188817038386485e-06 0.03442943145170657 9.442422114328336e-08 6.637106423418373e-08 0.0003752771939627308 8.424021183589326e-06 6.018884153360041e-06 0.03442943145168074 9.442389493557806e-08 6.63708814841402e-08 0.00037527713946118997 8.424030239517763e-06 6.0188906219221434e-06 0.03442943145159782 9.442322964898827e-08 6.637053762238393e-08 0.0003752769274074309
0.302 8.423943135777223e-06 6.018877526466257e-06 0.03442937927136014 9.474917832352182e-08 6.659200878781164e-08 0.0003763207392679402 8.423946699859858e-06 6.018880072242362e-06 0.03442937927133214 9.474884179962821e-08 6.659182073275997e-08 0.0003763206780264014 8.423955788116354e-06 6.018886563848552e-06 0.03442937927124649 9.474815786345249e-08 6.659146445494475e-08 0.0003763204456870261
0.312 8.423853727579903e-06 6.018872982948314e-06 0.034429325501564585 9.508758267009502e-08 6.681352367814601e-08 0.00037736858301724326 8.42385742244473e-06 6.018875622107416e-06 0.03442932550153454 9.508723898268682e-08 6.681333244344612e-08 0.00037736851462483016 8.423866541407308e-06 6.01888213559142e-06 0.034429325501446145 9.50865639515687e-08 6.681298297769715e-08 0.0003773682613638775
0.322 8.423766383096692e-06 6.018865895247103e-06 0.03442927268058892 9.542673444349098e-08 6.702919042279722e-08 0.00037840678202003355 8.42377020767689e-06 6.018868627046875e-06 0.034429272680557295 9.542638491713695e-08 6.702899689555108e-08 0.0003784067060666404 8.423779375653491e-06 6.01887517547461e-06 0.034429272680466076 9.542572544427416e-08 6.702865906405429e-08 0.00037840643128368706
0.332 8.423697345215864e-06 6.0188542755059145e-06 0.03442922374630469 9.576436106010451e-08 6.724099878075609e-08 0.0003794346927898108 8.42370129717046e-06 6.018857098276547e-06 0.034429223746271484 9.576400484888869e-08 6.724080233286691e-08 0.00037943460887093414 8.423710515840322e-06 6.018863682853359e-06 0.034429223746177656 9.576334894220403e-08 6.724046772106996e-08 0.00037943431203261036
0.342 8.423651831966587e-06 6.018837359371765e-06 0.034429180440557386 9.610119556996593e-08 6.746150378772862e-08 0.0003804621438611818 8.423655905688805e-06 6.018840269099224e-06 0.03442918044052268 9.610083312659732e-08 6.746130466324978e-08 0.0003804620515782852 8.423665148578925e-06 6.018846870951261e-06 0.03442918044042675 9.610018179145021e-08 6.746097367891126e-08 0.00038046173220083085
0.352 8.423620714548266e-06 6.0188159565729625e-06 0.0344291423077471 9.643051549837443e-08 6.769747617067415e-08 0.00038150035183443637 8.42362490445777e-06 6.018818949299444e-06 0.03442914230771047 9.643014701587552e-08 6.769727448354706e-08 0.0003815002507959102 8.423634149360248e-06 6.018825552600617e-06 0.034429142307612536 9.642949933128366e-08 6.769694624925595e-08 0.0003814999084424622
0.362 8.423586389057744e-06 6.018791581464389e-06 0.03442910700349886 9.673971999431201e-08 6.793612065394496e-08 0.0003825553568858082 8.423590689714161e-06 6.018794653276453e-06 0.03442910700346059 9.673934576341561e-08 6.793591664106106e-08 0.0003825552467077034 8.423599917507875e-06 6.018801244372049e-06 0.03442910700336065 9.673870304430087e-08 6.793559190102082e-08 0.0003825548809850555
0.372 8.423534492096752e-06 6.018765884097967e-06 0.034429071765575754 9.702467030896675e-08 6.815139655207754e-08 0.00038362425864708183 8.423538897777082e-06 6.018769030914728e-06 0.03442907176553545 9.702429087700767e-08 6.815119052288453e-08 0.00038362413895333896 8.423548086236392e-06 6.018775593913536e-06 0.03442907176543355 9.702365664723509e-08 6.81508714446998e-08 0.00038362374951074967
0.382 8.423463238519852e-06 6.018740387452847e-06 0.03442903484163367 9.730077846477857e-08 6.832833505840835e-08 0.00038469363904166157 8.423467743997264e-06 6.018743605537897e-06 0.034429034841591405 9.73003938548295e-08 6.832812685838889e-08 0.00038469350946045253 8.423476874575463e-06 6.018750127179067e-06 0.034429034841487634 9.729976687990013e-08 6.832781220762524e-08 0.00038469309598830007
0.392 8.423384249057225e-06 6.0187160216144e-06 0.03442899597401392 9.758439921290714e-08 6.848081071967646e-08 0.0003857417093841396 8.423388848509978e-06 6.018719306780776e-06 0.03442899597397001 9.758400991394167e-08 6.848060054092626e-08 0.00038574156954589736 8.423397900446865e-06 6.018725772224337e-06 0.034428995973864784 9.758339006938364e-08 6.848028980828452e-08 0.0003857411317604763
0.402 8.423314770899486e-06 6.01869338653768e-06 0.034428955770333135 9.787973993388025e-08 6.864019055883034e-08 0.0003867496756591533 8.423319458347503e-06 6.0186967345665014e-06 0.03442895577028747 9.787934649444014e-08 6.863997869905286e-08 0.0003867495251956396 8.423328418505086e-06 6.018703134406737e-06 0.03442895577018103 9.787873355272315e-08 6.863967148596236e-08 0.0003867490628335959
0.412 8.423266540972272e-06 6.018673159952677e-06 0.034428914643651234 9.817664800412808e-08 6.882663578472298e-08 0.0003877176379987145 8.423271309838857e-06 6.018676566123737e-06 0.03442891464360384 9.817625089510338e-08 6.882642252709618e-08 0.0003877174765474488 8.42328016239835e-06 6.018682889086521e-06 0.034428914643495775 9.817564662762193e-08 6.882611992055847e-08 0.00038771698938145065
0.422 8.423237898591926e-06 6.018655963689495e-06 0.03442887193200042 9.846534855570677e-08 6.904464646489055e-08 0.00038866687021629954 8.423242741698252e-06 6.018659422907564e-06 0.03442887193195153 9.8464948238318e-08 6.904443209414115e-08 0.00038866669742983705 8.423251461245917e-06 6.018665650860336e-06 0.03442887193184196 9.846435549027096e-08 6.904413583390226e-08 0.0003886661852967051
0.432 8.423213550319144e-06 6.0186419700178985e-06 0.03442882587909632 9.874810144027436e-08 6.928399950785976e-08 0.0003896240292078767 8.423218460460863e-06 6.018645477112448e-06 0.03442882587904567 9.874769829310619e-08 6.928378428159378e-08 0.0003896238447593911 8.42322702106206e-06 6.01865159155289e-06 0.03442882587893473 9.87471163731327e-08 6.928349357300702e-08 0.0003896233075731735
0.442 8.423172864449526e-06 6.018631069075006e-06 0.03442877456991713 9.903717832185263e-08 6.953228923980381e-08 0.00039060094939921415 8.423177834214313e-06 6.018634618727993e-06 0.03442877456986483 9.9036772736305e-08 6.953207333196762e-08 0.0003906007529774923 8.423186214513716e-06 6.018640604399961e-06 0.03442877456975244 9.903620118942451e-08 6.953178758911335e-08 0.0003906001907158306
0.452 8.423102072527645e-06 6.018623050643762e-06 0.034428717407523304 9.934320511014392e-08 6.978685960174287e-08 0.0003915902347914124 8.42310709430996e-06 6.018626637438482e-06 0.034428717407468966 9.93427976698119e-08 6.978664329484435e-08 0.0003915900260960401 8.423115275463543e-06 6.018632480814554e-06 0.034428717407355335 9.934223767308759e-08 6.978636304620778e-08 0.0003915894387771474
0.462 8.423003387664161e-06 6.018617334584597e-06 0.0344286560817537 9.966626740883393e-08 7.005069082379487e-08 0.00039257724474621615 8.423008453811067e-06 6.0186209530308874e-06 0.034428656081697706 9.966585852650763e-08 7.005047429539805e-08 0.00039257702348534357 8.423016416701612e-06 6.018626640478968e-06 0.03442865608158317 9.966531099211667e-08 7.005019991805939e-08 0.00039257641116256244
0.472 8.422894443669734e-06 6.018612239795526e-06 0.03442859430565337 9.999204861398543e-08 7.03165253465856e-08 0.00039355358569521975 8.422899546240408e-06 6.018615884226912e-06 0.03442859430559597 9.999163873564452e-08 7.0316308832013e-08 0.00039355335158912087 8.4229072712707e-06 6.01862140173228e-06 0.034428594305481244 9.999110393036946e-08 7.031604018900499e-08 0.0003935527143583656
0.482 8.422798282389332e-06 6.0186044318996175e-06 0.034428536328700785 1.0031028621671983e-07 7.057144519158972e-08 0.00039452272276235324 8.422803413247244e-06 6.018608096523583e-06 0.03442853632864239 1.0030987567578222e-07 7.05712287431003e-08 0.0003945224755477651 8.422810880216792e-06 6.018613429660344e-06 0.034428536328528145 1.0030935416859944e-07 7.05709659259434e-08 0.0003945218135619729
0.492 8.422729819885603e-06 6.01859098204007e-06 0.03442848497063246 1.0062143703245744e-07 7.08212229186365e-08 0.0003954945821021111 8.422734970635867e-06 6.0185946608337e-06 0.03442848497057301 1.0062102633356311e-07 7.082100677532196e-08 0.00039549432153570386 8.422742159102706e-06 6.018599795042392e-06 0.03442848497045992 1.0062051885362005e-07 7.082074996328476e-08 0.0003954936350081442
0.502 8.422687129181245e-06 6.018570887827333e-06 0.03442844043289813 1.0092662887868465e-07 7.108096082190104e-08 0.0003964787614651904 8.422692291187301e-06 6.018574574662155e-06 0.03442844043283814 1.0092621858403103e-07 7.108074526296073e-08 0.00039647848732362364 8.422699180618951e-06 6.018579495283916e-06 0.034428440432726165 1.0092572598327299e-07 7.108049478499617e-08 0.0003964777765279061
0.512 8.422653649070263e-06 6.018545332515813e-06 0.03442840054889115 1.0122246748540833e-07 7.135328471752671e-08 0.00039748182195148397 8.422658813460618e-06 6.018549021044936e-06 0.03442840054883014 1.0122205808411084e-07 7.135307003091295e-08 0.0003974815340325112 8.422665383327226e-06 6.01855371344046e-06 0.03442840054871938 1.0122158124099639e-07 7.135282626791264e-08 0.00039748079930176873
0.522 8.422608653505353e-06 6.0185162229137315e-06 0.034428362197528664 1.0150521110823411e-07 7.161868241131934e-08 0.0003985042808975478 8.422613811300403e-06 6.018519906740169e-06 0.03442836219746648 1.0150480306791855e-07 7.161846881685986e-08 0.00039850397901950634 8.422620041450202e-06 6.018524356496e-06 0.03442836219735669 1.0150434262365029e-07 7.161823198096744e-08 0.0003985032207441792
0.532 8.422540516432207e-06 6.018485683406665e-06 0.03442832295711763 1.0178066864157999e-07 7.184956595053552e-08 0.00039953792542423073 8.422545658420962e-06 6.018489355929848e-06 0.0344283229570541 1.017802624291801e-07 7.184935357846874e-08 0.0003995376094219046 8.422551529252719e-06 6.018493549059829e-06 0.034428322956945825 1.017798190552284e-07 7.184912377041782e-08 0.0003995368280384653
0.542 8.422453503772887e-06 6.018455498702554e-06 0.03442828194890614 1.0206356975177268e-07 7.203786219103603e-08 0.0004005665237707025 8.422458620713053e-06 6.018459153302502e-06 0.034428281948841476 1.0206316589146326e-07 7.203765114091332e-08 0.00040056619349037985 8.422464112901851e-06 6.0184630759937645e-06 0.034428281948734936 1.0206274049788619e-07 7.203742860923482e-08 0.0004005653894649198
0.552 8.422364866407319e-06 6.018426602885976e-06 0.034428239550565384 1.0236019187015982e-07 7.220871381525275e-08 0.0004015709663971618 8.422369948751593e-06 6.018430232753577e-06 0.03442823955050009 1.0235979096194879e-07 7.220850428893809e-08 0.00040157062169183974 8.422375043048683e-06 6.018433871228877e-06 0.034428239550395964 1.0235938475908364e-07 7.220828953779232e-08 0.0004015697955087798
0.562 8.422293976834881e-06 6.018399697912741e-06 0.03442819638776521 1.0266070205136733e-07 7.239455763448653e-08 0.00040253828831731856 8.422299014873356e-06 6.018403296135815e-06 0.034428196387699436 1.0266030470871268e-07 7.239434992294026e-08 0.0004025379290474539 8.422303691244199e-06 6.018406636097834e-06 0.03442819638759849 1.0265991914378995e-07 7.239414371713476e-08 0.0004025370812139515
0.572 8.422250389603875e-06 6.018375700262673e-06 0.034428152428419956 1.0294399062650095e-07 7.260963698097091e-08 0.0004034698326117 8.422255373288166e-06 6.018379259651716e-06 0.03442815242835346 1.0294359746964593e-07 7.260943150696686e-08 0.00040346945865480424 8.42225961140973e-06 6.018382286614552e-06 0.034428152428255455 1.0294323389637356e-07 7.260923457199558e-08 0.000403468589725418
0.582 8.422227241134375e-06 6.018355651615611e-06 0.0344281065499259 1.0319740795812504e-07 7.28527289345223e-08 0.00040438044680067537 8.422232160344556e-06 6.018359164946573e-06 0.034428106549858346 1.0319701956128606e-07 7.285252606554955e-08 0.0004043800580637098 8.422235940171793e-06 6.01836186458332e-06 0.03442810654976298 1.0319667912328268e-07 7.285233901082246e-08 0.00040437916866665623
0.592 8.422203701242323e-06 6.018340199975613e-06 0.03442805687515304 1.0342842270697923e-07 7.311268483154877e-08 0.00040528869730881953 8.42220854574035e-06 6.018343659954251e-06 0.03442805687508425 1.0342803959687374e-07 7.311248485181144e-08 0.0004052882937336589 8.4222118486328e-06 6.01834601896987e-06 0.03442805687499123 1.0342772326651446e-07 7.311230815862262e-08 0.00040528738457837094
0.602 8.422156206109928e-06 6.018329622809134e-06 0.03442800167629341 1.0366032447035206e-07 7.338204832141543e-08 0.00040620416282290275 8.422160965856195e-06 6.0183330222279876e-06 0.03442800167622333 1.0365994727900201e-07 7.338185151735546e-08 0.00040620374438031336 8.422163775543945e-06 6.0183350290022924e-06 0.034428001676132136 1.0365965575959654e-07 7.338168543881828e-08 0.0004062028162421303
0.612 8.422071900123933e-06 6.018323638355984e-06 0.03442794050574407 1.0391514472479484e-07 7.366184000004269e-08 0.0004071235828782876 8.422076565229363e-06 6.018326970149072e-06 0.034427940505672654 1.0391477402062625e-07 7.366164661437188e-08 0.00040712314955837264 8.422078867802671e-06 6.018328614728758e-06 0.03442794050558274 1.0391450807692472e-07 7.366149145434406e-08 0.00040712220325211105
0.622 8.421956835140643e-06 6.018320904182344e-06 0.03442787485111859 1.0420165110986998e-07 7.395350580822282e-08 0.0004080378483858186 8.421961395988696e-06 6.01832416146644e-06 0.03442787485104595 1.0420128753079909e-07 7.395331612753296e-08 0.00040803740019591605 8.421963179293838e-06 6.018325435206436e-06 0.034427874850957496 1.0420104787529893e-07 7.395317216114921e-08 0.0004080364365628451
0.632 8.421833075351317e-06 6.018318558648675e-06 0.03442780791974952 1.045081590828993e-07 7.424824048250962e-08 0.0004089424102392413 8.421837522425174e-06 6.0183217346180875e-06 0.034427807919676395 1.0450780318811563e-07 7.42480546986018e-08 0.00040894194720675705 8.421838775552533e-06 6.018322629713424e-06 0.03442780791958988 1.0450759060456465e-07 7.42479223096464e-08 0.0004089409671228839
0.642 8.42172639079489e-06 6.018311975202651e-06 0.034427743507454825 1.0481856384619148e-07 7.453336162835932e-08 0.00040984296665081993 8.421730714741805e-06 6.018315063218868e-06 0.034427743507381564 1.0481821620353227e-07 7.453317997665148e-08 0.00040984248883327307 8.421731427588521e-06 6.018315572434323e-06 0.03442774350729744 1.0481803153613e-07 7.45330595451303e-08 0.00040984149322492123
0.652 8.421651940999337e-06 6.018297502716768e-06 0.03442768435284111 1.0512533486434153e-07 7.481674671879464e-08 0.00041075091655732915 8.42165613254182e-06 6.018300496167661e-06 0.034427684352768134 1.0512499603269421e-07 7.481656939116058e-08 0.0004107504240449375 8.42165629572135e-06 6.018300612793033e-06 0.03442768435268696 1.0512484010127553e-07 7.481646137814606e-08 0.0004107494138941805
0.662 8.42160560577558e-06 6.018274312116615e-06 0.03442763101193507 1.0542371140391216e-07 7.51142569759947e-08 0.00041167576805536466 8.421609655785822e-06 6.018277204496989e-06 0.03442763101186263 1.0542338199077923e-07 7.511408428511929e-08 0.000411675260969345 8.42160926113207e-06 6.018276922729637e-06 0.03442763101178452 1.0542325554630326e-07 7.511398911531859e-08 0.0004116742373051094
0.672 8.421567176514662e-06 6.018244644326157e-06 0.0344275819057167 1.0570834279978404e-07 7.542606286996003e-08 0.00041262155234573936 8.421571076167618e-06 6.018247429347613e-06 0.03442758190564447 1.0570802332680166e-07 7.542589509566045e-08 0.0004126210308335292 8.421570116929954e-06 6.0182467443542465e-06 0.03442758190557034 1.0570792706991923e-07 7.542581319124774e-08 0.0004126199947223302
0.682 8.421512374952267e-06 6.018211679165212e-06 0.03442753447065883 1.059759775106102e-07 7.572717129443982e-08 0.00041358506854598053 8.421516115730343e-06 6.0182143507132864e-06 0.034427534470586885 1.059756684603858e-07 7.572700866901971e-08 0.00041358453277871745 8.421514586924458e-06 6.018213258950361e-06 0.03442753447051672 1.0597560293322622e-07 7.572694033081705e-08 0.0004135834853133152
0.692 8.421428049128994e-06 6.018178183275737e-06 0.03442748670807222 1.0623184895782573e-07 7.59826671716794e-08 0.0004145556168961059 8.421431622884262e-06 6.0181807355303455e-06 0.03442748670800085 1.0623155078252145e-07 7.598250983431013e-08 0.0004145550670609742 8.421429521287111e-06 6.018179234696154e-06 0.03442748670793563 1.0623151661841376e-07 7.598245541627999e-08 0.0004145540093475999
0.702 8.421320495561559e-06 6.018145554936532e-06 0.034427438076561956 1.064919268250158e-07 7.618015247356549e-08 0.00041551666331925824 8.421323894378443e-06 6.018147982255705e-06 0.03442743807649152 1.0649164005234768e-07 7.618000054057858e-08 0.0004155160996137504 8.42132121812807e-06 6.018146071014131e-06 0.034427438076432594 1.0649163800020177e-07 7.617996052193449e-08 0.00041551503275596806
0.712 8.421212254355498e-06 6.018113631615513e-06 0.03442738931103683 1.0676452185494374e-07 7.634791107707281e-08 0.0004164490861209801 8.421215470653187e-06 6.018115928583916e-06 0.03442738931096725 1.0676424699858238e-07 7.63477647461582e-08 0.0004164485087437669 8.42121221854859e-06 6.018113606097316e-06 0.034427389310916635 1.0676427800267595e-07 7.634773980048932e-08 0.00041644743382767313
0.722 8.42112897332817e-06 6.018081713444198e-06 0.03442734137965584 1.0704167460531784e-07 7.652688140474593e-08 0.00041733762723010216 8.421131999761566e-06 6.018083874812912e-06 0.03442734137958806 1.0704141226744274e-07 7.652674097352926e-08 0.0004173370363814935 8.421128171376993e-06 6.0180811407658675e-06 0.03442734137954632 1.0704147720803651e-07 7.652673172340098e-08 0.0004173359544752159
0.732 8.421084297580538e-06 6.018050027779004e-06 0.03442729446309791 1.0730231690207855e-07 7.673648904754592e-08 0.00041818153936768533 8.421087127084169e-06 6.018052048499952e-06 0.03442729446303217 1.0730206754936528e-07 7.673635481398218e-08 0.00041818093526401693 8.42108272316687e-06 6.018048903398541e-06 0.034427294462999025 1.0730216714579553e-07 7.673636177328694e-08 0.0004181798474484781
0.742 8.421070862749141e-06 6.018020234754974e-06 0.0344272472810907 1.0753314381088124e-07 7.69775296178914e-08 0.0004189988845998823 8.421073488688157e-06 6.0180221100858025e-06 0.034427247281026224 1.0753290796688457e-07 7.697740189770155e-08 0.0004189982674983576 8.421068512182775e-06 6.018018556056381e-06 0.03442724728100162 1.0753304257775196e-07 7.697742530484035e-08 0.00041899717491048106
0.752 8.421062182372867e-06 6.017994767881972e-06 0.03442719716813109 1.0773798531342693e-07 7.723785662679262e-08 0.00041981677082254045 8.421064598822281e-06 6.017996493615672e-06 0.034427197168067074 1.0773776337897897e-07 7.723773561876684e-08 0.00041981614103248744 8.421059055601485e-06 6.017992534819589e-06 0.03442719716804927 1.0773793302315964e-07 7.72377754864202e-08 0.00041981504488354385
0.762 8.421025422722458e-06 6.017976020104883e-06 0.034427140969049155 1.0793580709904863e-07 7.750572441542445e-08 0.0004206515867941807 8.421027624357848e-06 6.017977592412941e-06 0.03442714096898534 1.0793559944133497e-07 7.750561027075132e-08 0.0004206509446650225 8.421021523623937e-06 6.017973235462612e-06 0.03442714096897261 1.079358038561648e-07 7.750566646501925e-08 0.0004206498462088754
0.772 8.420938496006216e-06 6.0179654380915965e-06 0.03442707656471998 1.0814837641680404e-07 7.778045500887313e-08 0.0004214985545748034 8.420940478344475e-06 6.017966853789887e-06 0.034427076564655275 1.0814818337176431e-07 7.778034788301655e-08 0.0004214979004674926 8.420933832498575e-06 6.017962107591924e-06 0.034427076564645616 1.0814842195939949e-07 7.778042008720916e-08 0.00042149680094376215
0.782 8.420802384473392e-06 6.0179622404117385e-06 0.03442700421176594 1.0838983835453547e-07 7.806912413790555e-08 0.0004223404345817189 8.420804143762382e-06 6.017963496812372e-06 0.03442700421170056 1.0838966010216359e-07 7.806902407363288e-08 0.0004223397688525512 8.420796967540253e-06 6.017958371932159e-06 0.03442700421169181 1.0838993215572489e-07 7.806911200425729e-08 0.000422338669451069
0.792 8.420641603747228e-06 6.017963005387139e-06 0.034426926836496584 1.0866061267479228e-07 7.837632476587631e-08 0.0004231658006535405 8.420643136849788e-06 6.017964100260502e-06 0.03442692683643071 1.0866044939088074e-07 7.837623182749258e-08 0.0004231651236628918 8.420635446776408e-06 6.017958608511839e-06 0.0344269268364222 1.0866075408159421e-07 7.837633511941902e-08 0.00042316402552835527
0.802 8.420490849734331e-06 6.017961122343225e-06 0.03442684902990753 1.089483059172309e-07 7.869278690721626e-08 0.00042398077254542007 8.420492154150484e-06 6.017962053863143e-06 0.034426849029841264 1.0894815773106218e-07 7.86927011150647e-08 0.0004239800846806231 8.42048396771472e-06 6.017956207751778e-06 0.034426849029832125 1.0894849411709734e-07 7.86928193717665e-08 0.0004239789889446817
0.812 8.420377566109458e-06 6.017950186860812e-06 0.03442677487919937 1.0924690980830116e-07 7.901511308940426e-08 0.0004248031149905572 8.420378639888555e-06 6.017950953654882e-06 0.03442677487913338 1.0924677677410093e-07 7.901503439436455e-08 0.0004248024166745144 8.420369975554813e-06 6.017944766325809e-06 0.03442677487912224 1.0924714372440338e-07 7.901516712978896e-08 0.0004248013244727781
0.822 8.420306792022795e-06 6.017927373093141e-06 0.03442670602973187 1.0955147230293256e-07 7.935157930202366e-08 0.000425647923131685 8.420307633798807e-06 6.0179279741833806e-06 0.03442670602966605 1.0955135449258265e-07 7.935150770210052e-08 0.00042564721481477906 8.420298511142504e-06 6.017921459587198e-06 0.034426706029653295 1.0955175066175343e-07 7.935165425339795e-08 0.0004256461272706064
0.832 8.420258959342977e-06 6.017894666787006e-06 0.03442664120727797 1.0984812497101147e-07 7.970171949776612e-08 0.0004265206590849417 8.420259568435875e-06 6.017895101698394e-06 0.034426641207212304 1.0984802234980591e-07 7.970165495547169e-08 0.00042651994123032126 8.420250008751015e-06 6.017888275026794e-06 0.03442664120719813 1.0984844612057852e-07 7.970181449236521e-08 0.00042651885943416747
0.842 8.420201927618576e-06 6.017857246480443e-06 0.03442657739958632 1.1011874539885836e-07 8.004469294968431e-08 0.0004274197609585556 8.420202304180585e-06 6.017857515360414e-06 0.03442657739952066 1.101186578170589e-07 8.004463534630632e-08 0.0004274190340385662 8.420192331378041e-06 6.017850393675098e-06 0.03442657739950672 1.101191073198355e-07 8.004480686067936e-08 0.00042741795904010127
0.852 8.42010929795507e-06 6.017819487563995e-06 0.03442651203866573 1.1035298116626124e-07 8.034362981240306e-08 0.00042833814623729956 8.420109442995647e-06 6.017819591122155e-06 0.03442651203860105 1.1035290841759573e-07 8.034357899203732e-08 0.00042833741073346757 8.42009908380405e-06 6.017812193552474e-06 0.034426512038589915 1.1035338165705244e-07 8.034376145031312e-08 0.00042833634353887413
0.862 8.419977162200956e-06 6.017783273728489e-06 0.03442644469271594 1.1056825070551248e-07 8.057206892116237e-08 0.00042926198961428235 8.419977077631713e-06 6.017783213333245e-06 0.034426444692652804 1.1056819245332937e-07 8.05720246605303e-08 0.00042926124600845835 8.419966361099249e-06 6.017775560666198e-06 0.034426444692648175 1.1056868744270993e-07 8.057221717222857e-08 0.0004292601875651816
0.872 8.41982768806614e-06 6.017747600633415e-06 0.034426377330972285 1.1080123680960145e-07 8.073849607327447e-08 0.0004301687515121111 8.419827376515167e-06 6.01774737815882e-06 0.034426377330911924 1.1080119273666337e-07 8.073845815878579e-08 0.0004301680002678104 8.41981633285033e-06 6.017739491962974e-06 0.03442637733091744 1.1080170734841527e-07 8.073865987349653e-08 0.0004301669514403587
0.882 8.419698206815816e-06 6.017709899855e-06 0.034426313061862404 1.1107701073640886e-07 8.088935831312205e-08 0.0004310298805395862 8.419697671584536e-06 6.017709517661608e-06 0.03442631306180641 1.1107698050686644e-07 8.088932652229164e-08 0.0004310291220826769 8.419686331220552e-06 6.017701419640837e-06 0.034426313061825406 1.1107751248237735e-07 8.088953654496826e-08 0.0004310280836276464
0.892 8.419620930774266e-06 6.017667911554639e-06 0.03442625419968442 1.1138544897465602e-07 8.106092944039592e-08 0.00043182332036779134 8.41962017572048e-06 6.01766737237931e-06 0.034426254199633285 1.1138543218335027e-07 8.106090357123937e-08 0.0004318225550894872 8.419608569150211e-06 6.017659084249349e-06 0.03442625419966745 1.1138597912961487e-07 8.10611207483352e-08 0.0004318215276659784
0.902 8.41960485719196e-06 6.017622172759441e-06 0.03442620096722315 1.1168359164794421e-07 8.125514601593937e-08 0.0004325515772021746 8.41960388679414e-06 6.017621479794391e-06 0.0344262009671769 1.1168358787148136e-07 8.12551258176041e-08 0.0004325508054962924 8.419592045041586e-06 6.017613023624011e-06 0.034426200967226754 1.1168414722829247e-07 8.125534877516339e-08 0.0004325497897282729
0.912 8.419628344448443e-06 6.017576860530711e-06 0.03442615095429147 1.1193175763390738e-07 8.14657613594339e-08 0.00043324553108329384 8.419627163869095e-06 6.0175760174345045e-06 0.034426150954249383 1.1193176639216926e-07 8.14657465455151e-08 0.000433244753392515 8.419615119468482e-06 6.017567416434928e-06 0.03442615095431311 1.1193233545824085e-07 8.146597366886771e-08 0.0004332437499335133
0.922 8.419646371112738e-06 6.017538339958989e-06 0.03442609956911653 1.1211314663265184e-07 8.168770380146349e-08 0.0004339450342063586 8.419644986370621e-06 6.017537351062135e-06 0.03442609956907662 1.1211316738135e-07 8.168769403480992e-08 0.000433944251036716 8.41963277399137e-06 6.0175286300207975e-06 0.03442609956915184 1.121137432565405e-07 8.168792352791427e-08 0.00043394326058422407
0.932 8.419611080963973e-06 6.01751287526329e-06 0.034426041576820984 1.1224237739324783e-07 8.192314378807627e-08 0.0004346718650991335 8.419609498944311e-06 6.017511745514047e-06 0.034426041576781655 1.1224240946967864e-07 8.192313867292601e-08 0.00043467107698703315 8.41959715529876e-06 6.017502930743221e-06 0.034426041576863325 1.12242989033241e-07 8.192336869904133e-08 0.00043467010022948694
0.942 8.419495485914627e-06 6.017504034641628e-06 0.034425973232088784 1.12355001492541e-07 8.217991335011216e-08 0.00043542098201738457 8.419493714294533e-06 6.0175027695171295e-06 0.03442597323204829 1.1235504412768821e-07 8.217991247148617e-08 0.0004354201894852461 8.419481277631165e-06 6.017493888462347e-06 0.0344259732321317 1.1235562403486158e-07 8.218014115272281e-08 0.00043541922702394585
0.952 8.41930805572041e-06 6.017510361058627e-06 0.03442589399867 1.124925244056173e-07 8.246556480284457e-08 0.00043617488669950137 8.419306102883838e-06 6.017508966571438e-06 0.034425893998627444 1.1249257667349778e-07 8.246556768054493e-08 0.00043617409023431427 8.419293611904084e-06 6.017500046981001e-06 0.03442589399870584 1.1249315335100737e-07 8.246579316171276e-08 0.00043617314253624733
0.962 8.419089477191918e-06 6.017524803559806e-06 0.03442580690987046 1.1267974755121517e-07 8.277565849684104e-08 0.0004369236693722161 8.419087352193392e-06 6.017523286198941e-06 0.0344258069098253 1.1267980845340892e-07 8.2775664589282e-08 0.0004369228694382722 8.419074845336748e-06 6.017514355557067e-06 0.03442580690989276 1.12680378080353e-07 8.277588500501271e-08 0.0004369219368345934
0.972 8.418891859715758e-06 6.017536792662404e-06 0.03442571726792815 1.1291418356476023e-07 8.309521555620375e-08 0.00043767170960327565 8.41888957204646e-06 6.017535159187645e-06 0.03442571726788019 1.1291425200066122e-07 8.309522430316366e-08 0.0004376709066570252 8.418877087462087e-06 6.017526244704737e-06 0.034425717267931505 1.1291481062584755e-07 8.309543775400247e-08 0.00043766998936316264
0.982 8.418752843322025e-06 6.017536136234816e-06 0.03442563045535785 1.1318360561431571e-07 8.341308595287404e-08 0.0004384303192900748 8.418750402955072e-06 6.017534393741588e-06 0.034425630455307665 1.1318368049100334e-07 8.341309672250571e-08 0.00043842951378549906 8.41873797827507e-06 6.017525522201006e-06 0.034425630455338724 1.1318422402687552e-07 8.341330120477166e-08 0.0004384286119084248
0.992 8.418678067179397e-06 6.017518391864713e-06 0.03442554980572184 1.1347230126519051e-07 8.373727001588785e-08 0.0004392057079662009 8.418675484682113e-06 6.0175165478914975e-06 0.03442554980566971 1.1347238144051263e-07 8.373728220993096e-08 0.00043920490033826857 8.418663157377778e-06 6.017507745908588e-06 0.03442554980567932 1.1347290583113487e-07 8.373747561591857e-08 0.0004392040138739117
1.002 8.418641053696949e-06 6.017486691207182e-06 0.034425475929970244 1.1375995035088195e-07 8.408020905146965e-08 0.00043999615132283464 8.418638340041241e-06 6.0174847535627006e-06 0.03442547592991676 1.1376003469498051e-07 8.408022204665727e-08 0.0004399953419773461 8.418626147722106e-06 6.01747604795966e-06 0.03442547592990703 1.1376053597578646e-07 8.408040223257371e-08 0.00043999447080373614
1.012 8.418600198321534e-06 6.0174487976014815e-06 0.03442540758047743 1.14023687229402e-07 8.443440445227108e-08 0.0004407985317090394 8.41859736498002e-06 6.0174467744839665e-06 0.03442540758042342 1.140237747020088e-07 8.443441770870147e-08 0.00044079772102731336 8.418585344684405e-06 6.017438191665417e-06 0.03442540758039998 1.1402424950575655e-07 8.443458285908921e-08 0.00044079686491613646
1.022 8.418522525970283e-06 6.0174111900458934e-06 0.03442534333830895 1.1425022737592326e-07 8.476598435218579e-08 0.000441612237441433 8.41851958466025e-06 6.017409089842516e-06 0.03442534333825572 1.1425031689564749e-07 8.476599729761165e-08 0.00044161142579562165 8.418507771964773e-06 6.017400655291116e-06 0.03442534333822566 1.1425076258083787e-07 8.476614611087511e-08 0.00044161058443385184
1.032 8.418401944128732e-06 6.01737564115339e-06 0.0344252830067653 1.1443532668413432e-07 8.502750196436915e-08 0.00044243617779516053 8.418398906603767e-06 6.017373472232482e-06 0.03442528300671438 1.1443541726956639e-07 8.502751412570056e-08 0.0004424353655507239 8.418387334184728e-06 6.017365209343513e-06 0.034425283006684945 1.1443583159174832e-07 8.502764559106906e-08 0.0004424345385451168
1.042 8.418262645247542e-06 6.017338960766007e-06 0.03442522785509803 1.1460649763506748e-07 8.519382592385095e-08 0.0004432639097992116 8.418259523388736e-06 6.017336731655924e-06 0.034425227855051324 1.1460658818011331e-07 8.519383675995737e-08 0.00044326309730648915 8.418248221822472e-06 6.017328662264897e-06 0.03442522785502878 1.1460696844582318e-07 8.519394969601632e-08 0.0004432622841800671
1.052 8.418145482367953e-06 6.017295472953987e-06 0.03442517976725922 1.1478466470739823e-07 8.527149480925267e-08 0.0004440798560632504 8.418142288208908e-06 6.017293192221015e-06 0.03442517976721758 1.1478475394517563e-07 8.52715037029563e-08 0.0004440790436353134 8.418131287699382e-06 6.017285337874894e-06 0.03442517976720611 1.1478509672943179e-07 8.527159643981728e-08 0.00044407824382091657
1.062 8.418088019303271e-06 6.017244412218147e-06 0.03442513930479678 1.1499392783075667e-07 8.533010828915741e-08 0.00044485831616058704 8.418084765327839e-06 6.0172420887572466e-06 0.03442513930476029 1.1499401446371565e-07 8.533011456542953e-08 0.00044485750404641377 8.418074097533366e-06 6.017234471991989e-06 0.03442513930476152 1.149943155093166e-07 8.533018489501416e-08 0.00044485671685851735
1.072 8.418099305699555e-06 6.0171875655888135e-06 0.03442510458100422 1.1519618009601564e-07 8.539597722449277e-08 0.0004455731697975137 8.418096004867797e-06 6.017185208627409e-06 0.03442510458097238 1.1519626275040942e-07 8.539598016918619e-08 0.0004455723581745712 8.41808570291564e-06 6.017177853010644e-06 0.03442510458098553 1.1519651776627056e-07 8.539602580375649e-08 0.00044557158280437124
1.082 8.41815613112821e-06 6.0171331097961806e-06 0.03442507128844856 1.1533067221699915e-07 8.546632362616359e-08 0.0004462185893649683 8.418152796829893e-06 6.017130728892395e-06 0.03442507128842019 1.1533074966412757e-07 8.54663225325401e-08 0.00044621777837638684 8.418142894097313e-06 6.017123658205264e-06 0.03442507128844256 1.1533095493272e-07 8.546634150677502e-08 0.0004462170139368784
1.092 8.418211673118579e-06 6.0170929573950495e-06 0.03442503405232791 1.1538640191778794e-07 8.555035258816737e-08 0.0004468210592803092 8.418208318647078e-06 6.017090562059079e-06 0.03442503405230017 1.1538647299385146e-07 8.555034687620579e-08 0.00044682024909247967 8.418198845732804e-06 6.01708379818334e-06 0.03442503405232752 1.1538662585468857e-07 8.55503378336583e-08 0.0004468194946915765
1.102 8.41821505825828e-06 6.017077694613701e-06 0.03442498696586384 1.153941639657753e-07 8.566812182915968e-08 0.00044742092665555597 8.41821169653249e-06 6.017075294081112e-06 0.03442498696583455 1.1539422761760851e-07 8.566811103622003e-08 0.0004474201174740601 8.418202679044205e-06 6.017068855396021e-06 0.03442498696586125 1.1539432625331477e-07 8.566807316635322e-08 0.00044741937223707326
1.112 8.418136382956486e-06 6.01709176782798e-06 0.03442492517974388 1.1542295736565289e-07 8.584956040425969e-08 0.00044804857379919614 8.418133026261445e-06 6.017089370929568e-06 0.03442492517971095 1.1542301255831255e-07 8.584954408319967e-08 0.0004480477658454272 8.418124483491769e-06 6.01708327133672e-06 0.034424925179729865 1.1542305613536292e-07 8.584947724295373e-08 0.0004480470288653995
1.122 8.41798303997035e-06 6.017130580860539e-06 0.03442484678763008 1.155212943791228e-07 8.610699376022241e-08 0.0004487124110384727 8.417979699715495e-06 6.017128195796419e-06 0.034424846787592084 1.1552134008175223e-07 8.610697151604441e-08 0.0004487116045050505 8.417971644491041e-06 6.017122444518348e-06 0.03442484678759528 1.1552132827704155e-07 8.61068758830603e-08 0.0004487108747770079
1.132 8.417798739694222e-06 6.017181929102482e-06 0.034424754035142516 1.156908119206009e-07 8.642055686066215e-08 0.00044940279095863475 8.417795426629253e-06 6.017179563547028e-06 0.034424754035098315 1.1569084711696694e-07 8.642052827119131e-08 0.0004494019859795935 8.417787867641171e-06 6.0171741668370586e-06 0.03442475403507833 1.1569077910518666e-07 8.642040365705428e-08 0.0004494012623299834
1.142 8.41764229202845e-06 6.017229711682298e-06 0.034424653498309594 1.1589663899206625e-07 8.67374881617139e-08 0.0004501065484834037 8.417639016276406e-06 6.017227372866602e-06 0.03442465349825965 1.1589666274351927e-07 8.673745280408735e-08 0.00045010574512847776 8.417631960102024e-06 6.017222335362067e-06 0.03442465349820979 1.1589653770688533e-07 8.673729889380515e-08 0.00045010502619523713
1.152 8.417558246585506e-06 6.0172599759976635e-06 0.03442455470400699 1.1609508242513545e-07 8.699230155404421e-08 0.0004508149747740195 8.41755501767687e-06 6.0172576706342015e-06 0.03442455470395189 1.160950939576446e-07 8.699225900616373e-08 0.00045081417306354246 8.417548467474912e-06 6.017252994509445e-06 0.034424554703869674 1.1609491177631528e-07 8.699207567902752e-08 0.00045081345732875125
1.162 8.417555765073918e-06 6.017266801274014e-06 0.034424467506290815 1.1626601806831301e-07 8.715210776134175e-08 0.0004515276178488461 8.417552591326417e-06 6.017264535278399e-06 0.034424467506233423 1.1626601680751912e-07 8.715205767403391e-08 0.0004515268177761625 8.41754654378536e-06 6.017260218055601e-06 0.03442446750612109 1.1626577812530508e-07 8.715184509834207e-08 0.0004515261036201824
1.172 8.417607101575794e-06 6.017253675298622e-06 0.03442439950913219 1.1640895327152293e-07 8.723736560379606e-08 0.00045225174350047525 8.417603989943825e-06 6.017251453621466e-06 0.03442439950907512 1.1640893874935473e-07 8.723730771774994e-08 0.00045225094504452686 8.417598435297218e-06 6.017247488254358e-06 0.034424399508940905 1.1640864414242784e-07 8.723706586199688e-08 0.00045225023078431865
1.182 8.417666218280375e-06 6.01723036362448e-06 0.0344243542527909 1.1652277491782091e-07 8.729964726321292e-08 0.0004529945243315193 8.417663174605906e-06 6.01722819041997e-06 0.03442435425273687 1.165227466236023e-07 8.729958130471837e-08 0.00045299372745991084 8.417658099324253e-06 6.017224567260329e-06 0.03442435425259271 1.1652239578003598e-07 8.729930969700298e-08 0.0004529930113769918
1.192 8.41769420914493e-06 6.0172067064165566e-06 0.03442433081353488 1.166006360073809e-07 8.737748317221496e-08 0.0004537568292964231 8.417691238808388e-06 6.0172045855703435e-06 0.03442433081348607 1.1660059324933248e-07 8.737740883122887e-08 0.00045375603395069467 8.417686631680178e-06 6.017201296635203e-06 0.03442433081334525 1.1660018372760104e-07 8.737710591487962e-08 0.00045375531427748226
1.202 8.41767709264528e-06 6.0171880116076415e-06 0.0344243247758191 1.16640655472094e-07 8.746503598327716e-08 0.00045453209423139797 8.417674201528975e-06 6.0171859473266546e-06 0.034424324775776394 1.1664059721415288e-07 8.746495273260399e-08 0.00045453130031494613 8.41767006010899e-06 6.017182990912625e-06 0.03442432477565043 1.166401243492312e-07 8.746461576758978e-08 0.0004545305752063991
1.212 8.4176270496001e-06 6.0171744700839694e-06 0.034424329958005054 1.1664514602790167e-07 8.75225536561288e-08 0.0004553080688252727 8.41762424471748e-06 6.017172467407771e-06 0.0344243299579689 1.1664507109355837e-07 8.752246089910018e-08 0.0004553072761918526 8.4176205773583e-06 6.017169849530024e-06 0.034424329957865075 1.1664452951318808e-07 8.752208669631412e-08 0.000455306543711671
1.222 8.41757053419987e-06 6.017164379432312e-06 0.03442434010437865 1.1663395047303951e-07 8.752906290526493e-08 0.00045606881102249565 8.417567823263643e-06 6.017162443837928e-06 0.03442434010434871 1.1663385774209542e-07 8.752896003866457e-08 0.00045606801947525573 8.417564644218001e-06 6.017160174705355e-06 0.034424340104269535 1.1663324370455813e-07 8.75285463444469e-08 0.0004560672776104873
1.232 8.41753229945039e-06 6.017157327520663e-06 0.034424350001373 1.1663784900399564e-07 8.750818263818971e-08 0.0004567916780098859 8.417529689785792e-06 6.017155464255262e-06 0.03442435000134783 1.1663773782465152e-07 8.750806931494946e-08 0.00045679088728440924 8.417527008101397e-06 6.017153550317226e-06 0.03442435000129295 1.1663705145457995e-07 8.750761614093297e-08 0.00045679013392920144
1.242 8.417523223047846e-06 6.017155127131062e-06 0.034424355499284166 1.1667281134274037e-07 8.750418995511633e-08 0.0004574533493467623 8.417520720074362e-06 6.017153340054787e-06 0.03442435549926246 1.1667268151450582e-07 8.750406614931648e-08 0.0004574525591057013 8.417518528501184e-06 6.017151776104283e-06 0.03442435549922896 1.1667192659585729e-07 8.750357563867311e-08 0.0004574517920548053
1.252 8.417537221747154e-06 6.017159827834465e-06 0.03442435353086018 1.1672690762663449e-07 8.753216474190802e-08 0.0004580494384645683 8.41753482799536e-06 6.017158118746064e-06 0.0344243535308404 1.167267592614233e-07 8.753203054300636e-08 0.00045804864832762435 8.417533099662124e-06 6.017156885565763e-06 0.03442435353082483 1.1672594024217926e-07 8.753150510746491e-08 0.0004580478653046005
1.262 8.41755677386723e-06 6.017171751350096e-06 0.03442434189189319 1.1681758038121014e-07 8.759513437872321e-08 0.00045860543961673646 8.417554489769983e-06 6.0171701205599716e-06 0.034424341891874696 1.1681741319946078e-07 8.759498964662625e-08 0.0004586046492147235 8.41755318813254e-06 6.017169192036421e-06 0.034424341891874724 1.1681653018400177e-07 8.759442875151974e-08 0.00045860384794509936
1.272 8.417562716353704e-06 6.0171889183677745e-06 0.03442431911440434 1.1695336235386141e-07 8.76835998792054e-08 0.00045916472848868243 8.417560543103383e-06 6.0171873667342e-06 0.03442431911438588 1.1695317485580156e-07 8.768344368192977e-08 0.0004591639374916474 8.417559646821304e-06 6.017186727648442e-06 0.034424319114400706 1.169522166737452e-07 8.768283978051056e-08 0.0004591631157319193
1.282 8.41754424944474e-06 6.017207942159743e-06 0.03442428481781447 1.1712204701038564e-07 8.778574015212105e-08 0.00045975724207683014 8.417542193698307e-06 6.017206474449831e-06 0.034424284817796295 1.171218354212238e-07 8.778557019180531e-08 0.0004597564501689078 8.417541731070409e-06 6.0172061450295135e-06 0.03442428481782499 1.1712077400737602e-07 8.778490580363328e-08 0.00045975560565018376
1.292 8.417504237177209e-06 6.017225366079678e-06 0.0344242403117493 1.1729341248105046e-07 8.78891565508142e-08 0.00046037950229134715 8.417502317025492e-06 6.017223995208997e-06 0.03442424031173164 1.1729316986135461e-07 8.7888968701143e-08 0.0004603787091095219 8.417502401775197e-06 6.017224056724618e-06 0.03442424031177394 1.172919564587082e-07 8.788821459678342e-08 0.00046037783940092034
1.302 8.417457464746025e-06 6.01723847274618e-06 0.034424189163214214 1.1743727493131616e-07 8.797584107048033e-08 0.0004610058991027809 8.41745571540451e-06 6.017237223880016e-06 0.03442418916319732 1.1743699080141683e-07 8.79756292522676e-08 0.0004610051041827492 8.41745657460445e-06 6.0172378384917475e-06 0.03442418916325243 1.1743555611278648e-07 8.797474494128289e-08 0.00046100420648960904
1.312 8.417421915609764e-06 6.017245289018392e-06 0.03442413686603337 1.1754084579753826e-07 8.802713329468025e-08 0.00046161524078753793 8.417420393363945e-06 6.017244202327e-06 0.03442413686601797 1.1754050620879709e-07 8.80268894969177e-08 0.000461614443546808 8.417422376314179e-06 6.0172456194791455e-06 0.03442413686608426 1.1753876599876823e-07 8.802582677150107e-08 0.00046161351453815187
1.322 8.417408594120026e-06 6.017244606239511e-06 0.03442408924822134 1.1761577862709321e-07 8.804064361418829e-08 0.0004622036226393731 8.417407377074818e-06 6.017243737510089e-06 0.03442408924820772 1.1761536730294014e-07 8.804035862454197e-08 0.00046220282237218743 8.417410936354089e-06 6.0172462803715755e-06 0.034424089248284245 1.1761323332130315e-07 8.803906795898773e-08 0.0004622018580388895
1.332 8.417416527191882e-06 6.017236341867445e-06 0.03442405055447655 1.1768194939753469e-07 8.803470371509108e-08 0.00046277993756424957 8.417415711006006e-06 6.017235759404635e-06 0.034424050554464715 1.176814496572682e-07 8.803436826296968e-08 0.00046277913342676385 8.41742135125026e-06 6.0172397883009725e-06 0.034424050554551416 1.1767884602701786e-07 8.803280852783268e-08 0.00046277812895206106
1.342 8.417435430596848e-06 6.017221804819093e-06 0.03442402226200071 1.1775213061017353e-07 8.803198559062679e-08 0.0004633537656492322 8.41743511888021e-06 6.017221582571446e-06 0.03442402226199078 1.1775152821040565e-07 8.80315921267795e-08 0.0004633529566322839 8.417443314430034e-06 6.01722743621153e-06 0.03442402226208854 1.1774841114217797e-07 8.802974200473403e-08 0.00046335190629815043
1.352 8.417452946064955e-06 6.017203461882031e-06 0.03442400310355376 1.178296461193594e-07 8.803672305991261e-08 0.00046392954953699243 8.41745323603581e-06 6.017203669302749e-06 0.03442400310354585 1.1782893266031113e-07 8.803626759643285e-08 0.0004639287344377467 8.41746432695419e-06 6.0172115904976425e-06 0.03442400310365694 1.1782530900910083e-07 8.803413589449265e-08 0.0004639276315943594
1.362 8.417461260511438e-06 6.017184440409923e-06 0.03442399018446267 1.1792234185557413e-07 8.804153692908999e-08 0.00046450911822972586 8.417462225931042e-06 6.0171851301532145e-06 0.03442399018445684 1.1792151740747952e-07 8.804102038196963e-08 0.0004645082956462215 8.417476315230692e-06 6.017195192409531e-06 0.03442399018458416 1.1791745539481486e-07 8.80386509438177e-08 0.00046450713280146824
1.372 8.417459168385698e-06 6.017167793931099e-06 0.0344239801961328 1.1803145606524729e-07 8.804205832493556e-08 0.00046509071382081824 8.417460844052692e-06 6.017168990817535e-06 0.03442398019612872 1.1803053034295993e-07 8.804148708518045e-08 0.00046508988216645964 8.417477728705454e-06 6.017181049113193e-06 0.03442398019627618 1.1802615422286992e-07 8.803895453926398e-08 0.0004650886512201953
1.382 8.41744976157413e-06 6.01715553095933e-06 0.03442397029778284 1.1815497784426938e-07 8.80467007795193e-08 0.00046566640435603644 8.417452134402791e-06 6.017157225675576e-06 0.034423970297779924 1.181539688303608e-07 8.804608584361024e-08 0.0004656655618862483 8.417471298280954e-06 6.017170911345503e-06 0.03442397029795299 1.1814943820354987e-07 8.804348295408387e-08 0.0004656642544547964
1.392 8.4174363663208e-06 6.0171480980154085e-06 0.03442395857934221 1.1829378801725311e-07 8.806658964235597e-08 0.00046622720726873873 8.417439375231256e-06 6.017150246911173e-06 0.03442395857934075 1.1829271872913505e-07 8.806594457475713e-08 0.00046622635212982154 8.417460049226952e-06 6.017165010698194e-06 0.03442395857954536 1.182881985159593e-07 8.806336420268086e-08 0.0004662249599185247
1.402 8.417420268856463e-06 6.017144783795131e-06 0.03442394424255331 1.184464296651078e-07 8.81011831307593e-08 0.0004667775930119166 8.41742381233437e-06 6.017147314377053e-06 0.03442394424255449 1.1844532443878812e-07 8.810052177966676e-08 0.000466776723329607 8.417445079524347e-06 6.017162501503098e-06 0.03442394424279958 1.1844095790791405e-07 8.809804091853776e-08 0.0004667752385498492
1.412 8.41740151460215e-06 6.017144581974918e-06 0.03442392753733377 1.1860799025333672e-07 8.814376991054841e-08 0.0004673376638016261 8.417405461613717e-06 6.0171474006548085e-06 0.03442392753733894 1.1860687198646385e-07 8.81431047363124e-08 0.00046733677777422426 8.417426362208872e-06 6.017162325729856e-06 0.03442392753763769 1.1860276776851822e-07 8.814077752099408e-08 0.00046733519353162794
1.422 8.417381046060552e-06 6.017146443022489e-06 0.03442390930897465 1.187668144819951e-07 8.818782111343572e-08 0.0004679219602870033 8.417385244483566e-06 6.0171494411645426e-06 0.03442390930898665 1.1876570391131593e-07 8.818716287417482e-08 0.0004679210562270944 8.417404837407784e-06 6.017163432202045e-06 0.03442390930935583 1.1876193959951652e-07 8.818502366284043e-08 0.000467919366751944
1.432 8.417361668714075e-06 6.017148911229733e-06 0.034423890489198035 1.1890745167698369e-07 8.822387810357301e-08 0.0004685208928092635 8.417365947879939e-06 6.017151966952652e-06 0.03442389048922011 1.1890636837690126e-07 8.82232364772491e-08 0.0004685199691402962 8.41738331351945e-06 6.0171643672884645e-06 0.03442389048968098 1.1890300456699561e-07 8.822130875454195e-08 0.0004685181698335769
1.442 8.417346878745152e-06 6.017150249463621e-06 0.034423871895427234 1.1902317580971906e-07 8.824049212680618e-08 0.00046911338275212763 8.41735104644798e-06 6.017153225538507e-06 0.03442387189546255 1.190221400462764e-07 8.823987681968411e-08 0.00046911243802597025 8.417365249215256e-06 6.0171633671235655e-06 0.0344238718960384 1.1901923554076436e-07 8.823818217758405e-08 0.0004691105254881226
1.452 8.417338956534814e-06 6.0171495834906145e-06 0.03442385430032087 1.1912445759964244e-07 8.823707028426004e-08 0.0004696935845388694 8.417342793761317e-06 6.0171523235236465e-06 0.03442385430037328 1.1912349263567904e-07 8.82364924365819e-08 0.0004696926175119983 8.417352834225555e-06 6.017159492713113e-06 0.03442385430108973 1.1912111994474023e-07 8.82350599427596e-08 0.00046969058971719905
1.462 8.417338266568042e-06 6.01714806755095e-06 0.03442383829425967 1.192295005955711e-07 8.822951116126373e-08 0.00047027212503588777 8.417341519234346e-06 6.0171503901057576e-06 0.0344238382943329 1.1922863693535764e-07 8.822898600117943e-08 0.00047027113476123084 8.417346275505481e-06 6.017153785780644e-06 0.03442383829521664 1.1922690988391477e-07 8.822786917799373e-08 0.00047026899131111564
1.472 8.417344119094262e-06 6.017148814724431e-06 0.034423823825438196 1.193461438303087e-07 8.823480837392395e-08 0.00047085523076725064 8.417346479807138e-06 6.017150500266092e-06 0.03442382382553636 1.1934542737048634e-07 8.823436015231577e-08 0.0004708542166471388 8.41734457947128e-06 6.01714914236911e-06 0.03442382382661598 1.1934455976815245e-07 8.823367203440268e-08 0.0004708519589647572
1.482 8.417355958584634e-06 6.017155662089491e-06 0.03442380983564903 1.1946922285600242e-07 8.825518677225462e-08 0.0004714398881015097 8.41735702441247e-06 6.017156422893813e-06 0.034423809835775546 1.1946872852515912e-07 8.825485647472603e-08 0.0004714388499340069 8.417346550870655e-06 6.017148942596029e-06 0.03442380983707563 1.1946912898140624e-07 8.825482409551078e-08 0.00047143648148199966
1.492 8.417373810849605e-06 6.017172018178202e-06 0.034423794341273614 1.1959339515879325e-07 8.828516210712933e-08 0.00047202700689327466 8.417373005410544e-06 6.017171442596069e-06 0.034423794341430405 1.1959324164543474e-07 8.828501522638726e-08 0.00047202594498479944 8.417350979367954e-06 6.0171557120594745e-06 0.03442379434296484 1.1959561471916566e-07 8.828603353497283e-08 0.00047202347181988553
1.502 8.417398411598682e-06 6.017200707128542e-06 0.034423775100520915 1.1971686681796905e-07 8.832390629195917e-08 0.000472621456656353 8.417394874483307e-06 6.017198180683634e-06 0.034423775100706926 1.1971722262028662e-07 8.83240340057962e-08 0.0004726203720320569 8.417356576990293e-06 6.017170829637151e-06 0.034423775102470855 1.197226085974968e-07 8.832667644579787e-08 0.00047261780403511886
1.512 8.417432298274605e-06 6.0172444446350244e-06 0.03442375093954245 1.198351992055149e-07 8.836447013562858e-08 0.0004732223946809108 8.417424765716294e-06 6.017239064757191e-06 0.03442375093975269 1.1983626552101227e-07 8.8364974875323e-08 0.0004732212894474733 8.417363118836716e-06 6.0171950383170315e-06 0.03442375094171317 1.19845941826651e-07 8.836991402768798e-08 0.0004732186425201765
1.522 8.417481601231392e-06 6.01730596594171e-06 0.03442372303620632 1.1994676232092214e-07 8.838928986131729e-08 0.00047382754288223994 8.417468315690876e-06 6.017296477507268e-06 0.03442372303643075 1.1994872192502584e-07 8.839024875137504e-08 0.0004738264207912881 8.417373597513752e-06 6.0172288327669555e-06 0.03442372303851637 1.199639257560949e-07 8.839806610705619e-08 0.0004738237200973365
1.532 8.417555904327158e-06 6.017387157499218e-06 0.03442369466433869 1.2006066922641783e-07 8.839847821525936e-08 0.00047443742331825076 8.417534584327408e-06 6.017371931241831e-06 0.034423694664559065 1.2006359769926353e-07 8.83998822201155e-08 0.0004744362904795253 8.417394646539251e-06 6.017271992818021e-06 0.03442369466664584 1.2008509947620065e-07 8.8410787269961e-08 0.0004744335743537926
1.542 8.417664399282265e-06 6.017487572372618e-06 0.034423669140348445 1.2018669496496986e-07 8.84173296231e-08 0.0004750471332646237 8.417632275332416e-06 6.017464630562245e-06 0.034423669140534144 1.201904427419316e-07 8.84190032518383e-08 0.00047504599892764167 8.417433203492824e-06 6.017322462058634e-06 0.034423669142426117 1.2021806188690123e-07 8.843251602049781e-08 0.00047504332291866004
1.552 8.41781070451853e-06 6.017604113993979e-06 0.034423647907774794 1.203230332109698e-07 8.846022104115715e-08 0.00047565205016950247 8.417764601347818e-06 6.017571189134269e-06 0.03442364790788052 1.2032709274836801e-07 8.84617322227847e-08 0.000475650927572679 8.41749158480461e-06 6.017376214183131e-06 0.034423647909296896 1.2035925878414267e-07 8.84763976882275e-08 0.0004756483684159597
1.562 8.417990589385204e-06 6.017732730440369e-06 0.03442363041880634 1.2046280169542565e-07 8.851739141782869e-08 0.0004762624945190417 8.41792703150476e-06 6.017687340664473e-06 0.034423630418769335 1.2046617672442773e-07 8.851796358831626e-08 0.0004762614017934806 8.417565240572217e-06 6.017428969305888e-06 0.03442363041935631 1.2049960544447482e-07 8.853114874389212e-08 0.00047625906118970194
1.572 8.41819372169616e-06 6.017869679340918e-06 0.0344236152433862 1.2060530863565216e-07 8.857807884679521e-08 0.0004768880634522068 8.418109062519371e-06 6.017809220616197e-06 0.034423615243131304 1.2060641100784842e-07 8.857652274639822e-08 0.0004768870244490818 8.417644561535633e-06 6.017477501379364e-06 0.034423615242513736 1.206359678530223e-07 8.858434695702866e-08 0.00047688503226778667
1.582 8.418406252522961e-06 6.0180098212488885e-06 0.0344236010036819 1.2075517819105186e-07 8.863972974283049e-08 0.0004775151620198973 8.418296861304012e-06 6.01793170090555e-06 0.034423601003135317 1.2075180166907708e-07 8.863443021469479e-08 0.0004775142070257396 8.417717834096595e-06 6.017518196242716e-06 0.03442360100103914 1.2077070478854495e-07 8.863194317786633e-08 0.0004775127237576977
1.592 8.418610228451762e-06 6.01814325080256e-06 0.034423586480567224 1.2091864916316644e-07 8.870405443559774e-08 0.0004781271813292721 8.41847278690292e-06 6.0180450993829885e-06 0.03442358647968452 1.2090809803320755e-07 8.869306815703949e-08 0.00047812634774968777 8.417771421059309e-06 6.017544231539241e-06 0.034423586476169186 1.2090869668770075e-07 8.867484903398786e-08 0.0004781255662060813
1.602 8.418779891747788e-06 6.01825359403291e-06 0.034423570022944834 1.2110479200680346e-07 8.877965842967964e-08 0.00047873277999790583 8.418611841084487e-06 6.01813358464232e-06 0.034423570021761926 1.2108424781727636e-07 8.876098208346281e-08 0.00047873211290624446 8.417787048943367e-06 6.017544579009425e-06 0.03442357001761148 1.210595448944304e-07 8.872227987376892e-08 0.000478732258373948
1.612 8.418880532122467e-06 6.018319633995582e-06 0.03442354911612318 1.2131960030335218e-07 8.887610359580101e-08 0.000479348933621539 8.418680673390825e-06 6.0181769110803386e-06 0.03442354911484163 1.2128675488723803e-07 8.884813257333412e-08 0.00047934848585652953 8.417741500277294e-06 6.01750623047653e-06 0.03442354911216559 1.2123249668971263e-07 8.878641716699422e-08 0.0004793498129410935
1.622 8.41887566779648e-06 6.018319761105137e-06 0.03442352090326217 1.215533840316981e-07 8.898892402827705e-08 0.00047997264613710937 8.418644857399463e-06 6.018154937203866e-06 0.03442352090237447 1.2150723253473796e-07 8.895102339464431e-08 0.00047997247767601127 8.417613995216143e-06 6.017418791208686e-06 0.034423520905461226 1.2142382469219698e-07 8.886740323515706e-08 0.00047997526219006973
1.632 8.41874058245271e-06 6.018237720929837e-06 0.034423482764513874 1.2178467224636316e-07 8.910283091122296e-08 0.0004805906460343138 8.418482377749157e-06 6.018053337624248e-06 0.034423482764975796 1.2172621204708089e-07 8.90558360075161e-08 0.0004805908225332761 8.41739866727559e-06 6.0172794686356775e-06 0.0344234827814117 1.2161935707016154e-07 8.895553398921958e-08 0.00048059534805164334
1.642 8.4184723077118e-06 6.018067208134e-06 0.03442343091835956 1.2200076357617118e-07 8.921060211760093e-08 0.00048120250213691513 8.418193335414931e-06 6.017867998783447e-06 0.034423430921804575 1.219332950893906e-07 8.915703179534347e-08 0.000481203092607495 8.417111722981765e-06 6.017095649083335e-06 0.03442343096377187 1.218125678781471e-07 8.90483342977773e-08 0.00048120963274245193
1.652 8.418087301918553e-06 6.0178122804355925e-06 0.034423356508131255 1.2220630489783769e-07 8.931543893267484e-08 0.00048181933430439317 8.417797112095425e-06 6.017605065438916e-06 0.034423356517083246 1.2213513762560672e-07 8.925927437165522e-08 0.00048182040782411697 8.416784779931195e-06 6.0168822118443765e-06 0.03442335660247094 1.2201068539565016e-07 8.915105553991645e-08 0.0004818292052284934
1.662 8.417608574806972e-06 6.0174830422756504e-06 0.034423240414561365 1.2241449696544826e-07 8.942098140821445e-08 0.0004824489140454092 8.417318873751706e-06 6.017276181093459e-06 0.034423240432539595 1.2234607965051003e-07 8.936702588641624e-08 0.00048245053531644074 8.416447497335696e-06 6.016654005461691e-06 0.03442324058497565 1.2222457532108493e-07 8.926567708153544e-08 0.0004824617772397604
1.672 8.417055333642413e-06 6.017091559209476e-06 0.03442304710996623 1.226392177078921e-07 8.953204363243328e-08 0.0004830875511827556 8.41677869489156e-06 6.016894030079854e-06 0.03442304714125883 1.2257989189514723e-07 8.948502267976268e-08 0.0004830897750783847 8.416114329033464e-06 6.0164196982701e-06 0.0344230473873578 1.2246110604612975e-07 8.939182801851079e-08 0.00048310356682008265
1.682 8.416449607340406e-06 6.016656000603288e-06 0.034422715621598286 1.2288952813155223e-07 8.965481929622002e-08 0.0004837233765915695 8.416197891208134e-06 6.016476272270641e-06 0.034422715670339575 1.228441524127088e-07 8.961839621818232e-08 0.00048372624270093267 8.415790580651634e-06 6.016185516500049e-06 0.03442271603136948 1.227193097230066e-07 8.952816118020219e-08 0.000483742586335974
1.692 8.415840123437635e-06 6.016214977455075e-06 0.03442214473603746 1.2316118473467686e-07 8.979063601905134e-08 0.00048434875956706507 8.415622788395497e-06 6.01605980350292e-06 0.034422144804074586 1.231319408532688e-07 8.976653862410808e-08 0.0004843522887060345 8.415497116811547e-06 6.015970172172727e-06 0.034422145278310126 1.2298531455798056e-07 8.966838639569232e-08 0.0004843710809124974
1.702 8.415322646887838e-06 6.015840432044226e-06 0.0344211699832904 1.2343281672971111e-07 8.993461199946813e-08 0.00048496529712017624 8.41514496583994e-06 6.015713576716145e-06 0.03442117006637354 1.234187193113852e-07 8.992221551477273e-08 0.0004849694921578881 8.415291153534574e-06 6.015818073391939e-06 0.0344211705988796 1.2323443649325193e-07 8.980390327994687e-08 0.0004849905564433908
1.712 8.415030130177053e-06 6.01563081880832e-06 0.03441953049419997 1.2366958252093393e-07 9.007348586541863e-08 0.0004855722910864442 8.414891126999941e-06 6.015531582829182e-06 0.03441953057645297 1.236673378785898e-07 9.007031518322023e-08 0.0004855771438221876 8.415254879123076e-06 6.015791413654173e-06 0.03441953101668326 1.234422863679874e-07 8.992686984472737e-08 0.0004856003057001464
1.722 8.415087680233555e-06 6.015679030152596e-06 0.03441682350166535 1.23833174858486e-07 9.018344010888032e-08 0.0004861547756094663 8.414977420632974e-06 6.015600316008482e-06 0.034416823549037176 1.2383958520448223e-07 9.01867815975678e-08 0.00048616028012871603 8.415445766694497e-06 6.015934780973983e-06 0.034416823602492895 1.235992398245518e-07 9.003149674529252e-08 0.0004861854824573077
1.732 8.415558814184569e-06 6.0160323426795155e-06 0.03441244323913204 1.2390465911659782e-07 9.024389352500446e-08 0.00048667949627451633 8.415454603438537e-06 6.01595794075894e-06 0.03441244319271568 1.2391954850522311e-07 9.025284341879291e-08 0.00048668566868210165 8.415834943278377e-06 6.016229483894083e-06 0.0344124423739886 1.2372805654507078e-07 9.012466735753838e-08 0.00048671312014268616
1.742 8.41641847492036e-06 6.016671052504488e-06 0.03440550103212232 1.239136822870663e-07 9.026517817812578e-08 0.0004870966568410049 8.416279734947798e-06 6.016571985733982e-06 0.03440550080072969 1.239410041492447e-07 9.028147791695374e-08 0.0004871035621869846 8.416271547467741e-06 6.016566013392225e-06 0.03440549838291405 1.2389597900875868e-07 9.024192556878558e-08 0.0004871339204491679
1.752 8.417563472606967e-06 6.017516097853561e-06 0.03439472506926788 1.2394928354558632e-07 9.030381696090755e-08 0.0004873483657763326 8.417325642161622e-06 6.017346269462118e-06 0.034394724518234034 1.239940354230111e-07 9.032976801275443e-08 0.0004873561540758897 8.416488615742658e-06 6.016748412813867e-06 0.03439471945497995 1.2420782801778407e-07 9.045030059100446e-08 0.00048739075865433546
1.762 8.418837002027213e-06 6.0184492116094535e-06 0.03437834159390606 1.2413211218424327e-07 9.044205753272219e-08 0.00048737436060690745 8.41840518595465e-06 6.018140873651997e-06 0.03437834052810705 1.2419304792943222e-07 9.047550078217305e-08 0.00048738331148449497 8.41612924741205e-06 6.0165156020162295e-06 0.03437833133454148 1.2478827514862907e-07 9.083481832307947e-08 0.0004874244717444602
1.772 8.420037339530389e-06 6.019321695364015e-06 0.034353945828434575 1.2454725201901155e-07 9.073946764526076e-08 0.00048711487393822135 8.41927973976523e-06 6.018780762241141e-06 0.03435394397696999 1.2461031636930145e-07 9.076934214251309e-08 0.0004871254383613858 8.414755325977135e-06 6.015550173271268e-06 0.03435392863183269 1.2579249704857276e-07 9.150521014570575e-08 0.0004871767106089122
1.782 8.42090530461075e-06 6.019946060466604e-06 0.03431838053948354 1.2517666152433901e-07 9.118786461337837e-08 0.0004865244176936591 8.419644583137519e-06 6.019045947693074e-06 0.03431837756566871 1.252200444449559e-07 9.119800286363048e-08 0.00048653723453650273 8.4118167867408e-06 6.013457057669577e-06 0.034318353620166706 1.2752268006319885e-07 9.268094311551461e-08 0.0004866035669914401
1.792 8.421100292408318e-06 6.020078663832648e-06 0.03426764740964441 1.2590856375632072e-07 9.17102017119758e-08 0.00048557845362887293 8.41909950955113e-06 6.018650253681496e-06 0.03426764298060573 1.2593515214692971e-07 9.170223118518822e-08 0.0004855943407709145 8.406581470791564e-06 6.00971319245361e-06 0.034267608129181934 1.307527187880576e-07 9.491184923239673e-08 0.00048568219367601563
1.802 8.420159408932073e-06 6.019391288362515e-06 0.034196875901986674 1.2665759553582397e-07 9.223704881769523e-08 0.0004842518068768321 8.41710025122002e-06 6.01720738658866e-06 0.03419686984338496 1.2677858900225185e-07 9.228878867045749e-08 0.00048427179810744617 8.398034970209481e-06 6.003596742920575e-06 0.03419682312440349 1.3729846606842093e-07 9.94725520435293e-08 0.00048439000358329367
1.812 8.417439990166364e-06 6.017430585274325e-06 0.03410036682224877 1.275314960038618e-07 9.283284101528217e-08 0.0004825025687660359 8.41289459128667e-06 6.014185802532379e-06 0.034100359358382876 1.2814560234766084e-07 9.322371979508436e-08 0.0004825281601196911 8.384784401717651e-06 5.9941188764485634e-06 0.03410030294638135 1.5063976634650652e-07 1.0882141246809283e-07 0.0004826911510144383
1.822 8.412109354486273e-06 6.013608264641779e-06 0.033971722136826595 1.2899961204436848e-07 9.38258970872048e-08 0.00048029580248099083 8.405509723779776e-06 6.008897204360947e-06 0.0339717142021025 1.3113179363267543e-07 9.527630655183418e-08 0.00048032965210096295 8.365048798717819e-06 5.980014522378625e-06 0.03397165565448758 1.7601701206472896e-07 1.2670779691141436e-07 0.00048056551816493855
1.832 8.403264073237013e-06 6.007281995407412e-06 0.03380407832347504 1.3216569514066223e-07 9.600591679817349e-08 0.0004776473305334236 8.393872259133641e-06 6.000577998230622e-06 0.03380407195809045 1.3796710675421253e-07 1.000354912442952e-07 0.0004776947123577029 8.336802922940591e-06 5.959841041038532e-06 0.03380402701401322 2.1949053508571753e-07 1.575208335604608e-07 0.0004780613064895975
1.842 8.39011170918675e-06 5.997883566368295e-06 0.03359047115994247 1.3923233069692377e-07 1.0095640465410078e-07 0.0004746536292058758 8.376992218020124e-06 5.988519092622832e-06 0.03359047006219193 1.5236392475278745e-07 1.101682463636064e-07 0.00047472495112830127 8.297992739706774e-06 5.932130692160569e-06 0.03359046656178627 2.866937973005276e-07 2.0535788220988494e-07 0.00047533791549023553
1.852 8.371964885582245e-06 5.9849176240273215e-06 0.03332435074555845 1.5380857493463372e-07 1.112664244169697e-07 0.000471485212926048 8.353964643636841e-06 5.972070011999954e-06 0.0333243610832138 1.791080087734033e-07 1.2912485457693686e-07 0.00047159989048437304 8.24661468945748e-06 5.8954501360553215e-06 0.03332444477183261 3.8256635050087235e-07 2.737750263630267e-07 0.0004726771402162544
1.862 8.34790010551311e-06 5.9677233549428335e-06 0.03300022136530572 1.8026391922427966e-07 1.3005957462319407e-07 0.0004683396005100146 8.323650961449968e-06 5.950416605376249e-06 0.03300025288184703 2.2267916315023338e-07 1.6012914634029662e-07 0.00046853165480814174 8.180604291565027e-06 5.848325649121098e-06 0.033000495284631455 5.118994578980442e-07 3.6617003334401625e-07 0.000470460210859913
1.872 8.316333778443974e-06 5.945176590969983e-06 0.032614322160856905 2.2218532967017888e-07 1.5989152040120729e-07 0.0004653954304199024 8.284300182086013e-06 5.922315281198882e-06 0.03261438945889043 2.86188990028491e-07 2.0539776053876883e-07 0.0004657214691065469 8.097847033845682e-06 5.789254682352232e-06 0.03261489680751916 6.797768669774802e-07 4.861224182079918e-07 0.00046915469831686365
1.882 8.27497746786002e-06 5.915662431573769e-06 0.03216523571789074 2.814738451549378e-07 2.0209761065538915e-07 0.00046280575206470885 8.233569760809691e-06 5.886112292063683e-06 0.03216535946998372 3.715278112856422e-07 2.66243528191955e-07 0.0004633562800879128 7.996737240533852e-06 5.717107870952739e-06 0.032166280742895015 8.914910583369479e-07 6.373502830517799e-07 0.00046934982487993794
1.892 8.221268110171456e-06 5.877387946550756e-06 0.031654335544818536 3.5861790546538535e-07 2.569841772557912e-07 0.00046068816607366866 8.169031529672772e-06 5.840110285741068e-06 0.03165454337508921 4.798358144560089e-07 3.4342594428528287e-07 0.0004616027849779346 7.87728327050396e-06 5.631921660411733e-06 0.031656075659774595 1.151919952678141e-06 8.232729259640877e-07 0.00047178951889574307
1.902 8.152794197117289e-06 5.828687413649121e-06 0.03108602971851367 4.5305291171950634e-07 3.2411191299730994e-07 0.0004590535378739527 8.088672248362113e-06 5.782926554647769e-06 0.0310863565781652 6.114685669395199e-07 4.371558393270884e-07 0.00046053898052767053 7.742193299096434e-06 5.53567312516501e-06 0.03108874675943944 1.4645758168804447e-06 1.046348772971408e-06 0.00047732297757007954
1.912 8.067190393151658e-06 5.767929147385078e-06 0.030467767463630904 5.630858631348444e-07 4.022835749959046e-07 0.0004577160211178972 7.990850427637785e-06 5.71344454458832e-06 0.03046825532569155 7.656029138573592e-07 5.468495067385369e-07 0.00046006365711907804 7.597326560156813e-06 5.4325853603453435e-06 0.030471797162933884 1.8306900545136865e-06 1.3074511960505604e-06 0.00048678639774990106
1.922 7.961545848595538e-06 5.693049035704459e-06 0.029809728832453107 6.857377771357978e-07 4.894449723229613e-07 0.0004562945922317974 7.873741511643942e-06 5.6303743425927585e-06 0.029810425387074558 9.399435326048556e-07 6.709324915464646e-07 0.0004598924650204017 7.451385917802617e-06 5.32886839645319e-06 0.0298154498694436 2.2486177605085056e-06 1.605464001144736e-06 0.0005009060633192556
1.932 7.831887162954732e-06 5.6011328044074834e-06 0.029124073983694716 8.168383481753669e-07 5.827211843210884e-07 0.0004543423234518392 7.734818698749669e-06 5.531834008707472e-06 0.02912502994096625 1.1307586598308755e-06 8.068403002827819e-07 0.0004596768767261932 7.315140510220533e-06 5.232121734623047e-06 0.029131886202489226 2.7136099982818763e-06 1.937107803389046e-06 0.0005202615221799903
1.942 7.673232563754757e-06 5.488445782918724e-06 0.028423676406718664 9.514000617178482e-07 6.786331051012575e-07 0.00045150649040722173 7.570859249479222e-06 5.4153453226628096e-06 0.028424941358347052 1.3332005877282572e-06 9.512012227686817e-07 0.00045915088373565564 7.200395383105698e-06 5.150596001178477e-06 0.028433968112403403 3.217852263446078e-06 2.2969244400951164e-06 0.0005452442893213808
1.952 7.4802777716131165e-06 5.350978395695434e-06 0.027720428564041465 1.0841155277808733e-06 7.734190188279601e-07 0.00044758477681397724 7.378539424601288e-06 5.278314201253626e-06 0.027722046172813923 1.5417383623358143e-06 1.1001085429617673e-06 0.00045817396619295565 7.118623609361025e-06 5.092278934048445e-06 0.027733539782226868 3.750659150355436e-06 2.6773650746212022e-06 0.0005759406496049907
1.962 7.2484302419146675e-06 5.185276540478543e-06 0.027023410164957063 1.2097734485024458e-06 8.633298172119387e-07 0.0004424425075817973 7.155338297100834e-06 5.118767983503739e-06 0.027025414269143615 1.7505109109507665e-06 1.2493629629952192e-06 0.0004566393112397415 7.079091303965898e-06 5.063654922491329e-06 0.027039605304049853 4.2987568131467054e-06 3.0689627637614537e-06 0.0006119722190074594
1.972 6.974794269014395e-06 4.989210010363095e-06 0.026337324251798497 1.323460054949036e-06 9.447935556704479e-07 0.00043587920125822495 6.900348108288442e-06 4.935999516369262e-06 0.02633973762252211 1.953484715410865e-06 1.3946002978521023e-06 0.0004543378291067418 7.08656711597251e-06 5.068133824730368e-06 0.026356788037630693 4.846652727802726e-06 3.460602625174158e-06 0.0006524039854022625
1.982 6.658748540334974e-06 4.762383157437293e-06 0.025661564010252293 1.4205782988816307e-06 1.0144550739656306e-06 0.00042756107320485724 6.614628095103859e-06 4.730818702814001e-06 0.025664400738856574 2.1444623459377524e-06 1.531323692345543e-06 0.00045089295233337437 7.139186379915072e-06 5.104510794655131e-06 0.025684427299518205 5.377198974936282e-06 3.839955541075863e-06 0.0006957899064092869
1.992 6.301960866883545e-06 4.506094773187512e-06 0.02499010530854284 1.4968672284201308e-06 1.0692091650131317e-06 0.0004170766575192015 6.300970228884102e-06 4.505335201546933e-06 0.02499337653717064 2.317140142023531e-06 1.6549678198391607e-06 0.00044581908949182305 7.227454370120959e-06 5.1661829642327174e-06 0.02501649654142453 5.87251822263902e-06 4.194173539862607e-06 0.0007403424561341882
2.002 5.908025139583856e-06 4.223032377667597e-06 0.02431222059474257 1.548619289885361e-06 1.1063655024439428e-06 0.0004040983379661952 5.96333005609498e-06 4.262505810782324e-06 0.02431594219254485 2.4654232449627493e-06 1.7611360746327933e-06 0.00043868252794792 7.335247693824226e-06 5.241799191745882e-06 0.024342329953432128 6.315358084708414e-06 4.510875946483525e-06 0.0007841675371106072
2.012 5.482124133636704e-06 3.917025896755163e-06 0.023613858517698077 1.5731482149427225e-06 1.1239853738104891e-06 0.000388580023496207 5.606405931547343e-06 4.0058272274975315e-06 0.023618058705673545 2.5840372794039805e-06 1.8460389049880342e-06 0.0004292929603283876 7.442777420403042e-06 5.3173544374173805e-06 0.02364799795074461 6.690688145764129e-06 4.779290913895055e-06 0.000825497004235175
2.022 5.030970650860084e-06 3.5930325635386704e-06 0.02287945356348538 1.5693582155674487e-06 1.1212874645178425e-06 0.0003708975897919561 5.235645175503183e-06 3.7393625602863834e-06 0.022884178373012577 2.669249430221997e-06 1.9070046635513467e-06 0.00041783314770266054 7.530401741481633e-06 5.378921417246045e-06 0.022918095911838604 6.9871498617776e-06 4.9912833041711425e-06 0.0008628573204461031
2.032 4.562891173837473e-06 3.2572162968585875e-06 0.022093902558359035 1.5381658332881564e-06 1.0989474353715167e-06 0.0003518562886675869 4.857486625559979e-06 3.4679247067434225e-06 0.0220992172725693 2.7194116274405496e-06 1.942863140252056e-06 0.00040485671862329514 7.581847042054988e-06 5.414957138964628e-06 0.022137685925017046 7.1979927201653275e-06 5.142018088606238e-06 0.0008951408078997874
2.042 4.087697585822626e-06 2.9168333772950373e-06 0.021244447496968494 1.482593459090497e-06 1.0591615116662653e-06 0.00033254834162937865 4.479398214526688e-06 3.197068877144745e-06 0.02125043291481614 2.735133247572782e-06 1.9540662139492124e-06 0.0003911489976706934 7.5860030906219685e-06 5.4175729594301024e-06 0.021294137036357113 7.321355650199125e-06 5.230162928582104e-06 0.0009215925450981804
2.052 3.6161495710040542e-06 2.5797793586101074e-06 0.020322231009007114 1.4075031443725328e-06 1.005449180590364e-06 0.0003141118994585802 4.109464652138254e-06 2.9327223581215724e-06 0.020328974520606117 2.7190788384454767e-06 1.9425409074476424e-06 0.000377515491918034 7.537337619662224e-06 5.382810462281426e-06 0.02037863973289109 7.3599899687275775e-06 5.257695321538477e-06 0.0009417604781872679
2.062 3.1591394145758884e-06 2.253919904026989e-06 0.019323347581138815 1.3190474149265643e-06 9.422476723496039e-07 0.000297475996029113 3.7556650373149853e-06 2.6805892303623064e-06 0.019330930402290655 2.6755197377789526e-06 1.9113643759667764e-06 0.00036458768446376516 7.435444333915817e-06 5.310309740274698e-06 0.019387228566862605 7.320612467204964e-06 5.229442343412931e-06 0.0009554518792269177
2.072 2.7268944616483023e-06 1.9464598733668707e-06 0.018249300967771456 1.223939296580135e-06 8.743726606860661e-07 0.0002831612289385785 3.4251545337102074e-06 2.445603423482916e-06 0.01825778393801506 2.6097856375586147e-06 1.8643647344869142e-06 0.00035270237083211945 7.284181480065296e-06 5.202707867820913e-06 0.01832123141435793 7.213030558454638e-06 5.152450107205025e-06 0.0009627046410808444
2.082 2.328380390288002e-06 1.6635156277316934e-06 0.017106880491790537 1.1286345525344683e-06 8.064193223329129e-07 0.00027117117401806933 3.123726520085732e-06 2.2315855303515544e-06 0.017116291146486936 2.527707731013354e-06 1.8057164177086452e-06 0.0003418575765837617 7.090602634575002e-06 5.0649080496608325e-06 0.017187159943032788 7.049113972849306e-06 5.035237510072319e-06 0.0009637529400058284
2.092 1.9708707137905947e-06 1.4098736288816644e-06 0.015907557499833577 1.0385353526350939e-06 7.421935426719899e-07 0.0002609905856514064 2.8554181316445917e-06 2.0410667165711444e-06 0.015917880635725315 2.4350967280658032e-06 1.7395657299521255e-06 0.00033172582228675176 6.863751254322769e-06 4.9032563625191296e-06 0.015996138001204224 6.841688649322391e-06 4.88699405782109e-06 0.0009589699279115673
2.102 1.6595447656515176e-06 1.1888163941162008e-06 0.01466655155574449 9.573653223156027e-07 6.842864289632602e-07 0.0002517007635378495 2.6221906707939455e-06 1.8751836738826818e-06 0.014677724588818372 2.3372905833748535e-06 1.6697130033772165e-06 0.00032172079568933246 6.6134368426731435e-06 4.7246944685616384e-06 0.014763009528573387 6.603478625750294e-06 4.716817459188698e-06 0.000948798284527701
2.112 1.3970453470214441e-06 1.0019292807987178e-06 0.013401716188445413 8.868698086498291e-07 6.338930160611428e-07 0.0002421991962876005 2.42376483491476e-06 1.7336425509720423e-06 0.01341362972574495 2.238816790207417e-06 1.5993797184434935e-06 0.0003111264487586572 6.34917920971931e-06 4.536012213968728e-06 0.013505268193246267 6.3462396584378e-06 4.533095864587506e-06 0.0009337021465802919
2.122 1.1830706557231018e-06 8.489015332174086e-07 0.012132361822392858 8.269130705083192e-07 5.909064409825324e-07 0.00023146604307969923 2.257795052242793e-06 1.614846618671212e-06 0.012144865273630031 2.1432092398729804e-06 1.5310837453653247e-06 0.0002992766959968787 6.079468969661458e-06 4.343306898074299e-06 0.012241921156301514 6.080173758499684e-06 4.343096601411951e-06 0.0009141671200714866
2.132 1.0141910952194952e-06 7.274230528544578e-07 0.01087809655119891 7.75907101736641e-07 5.542266036691436e-07 0.0002187917032973111 2.12045895630989e-06 1.516250102016337e-06 0.010891008213654506 2.0529911574822443e-06 1.4666284809807615e-06 0.0002857362254404128 5.8113698421112015e-06 4.151676638829396e-06 0.01099236437106311 5.813627088106182e-06 4.152759289453302e-06 0.0008907429143429816
2.142 8.841340965110631e-07 6.333284141563864e-07 0.009657744285908147 7.314113655401635e-07 5.221706695336786e-07 0.00020389734867825522 2.007300452661553e-06 1.4348680959164801e-06 0.009670864953212743 1.9697981510683983e-06 1.4071884323061018e-06 0.0002704197239409119 5.550389013391591e-06 3.965106300920705e-06 0.009775326282220454 5.553019136863022e-06 3.966652482704302e-06 0.0008640928323789779
2.152 7.847058174638261e-07 5.611221660073051e-07 0.008488396411032962 6.907456049659646e-07 4.928857827505213e-07 0.0001869315185740292 1.9140246745564114e-06 1.367775496465087e-06 0.008501525126034633 1.8945844060014408e-06 1.3534526073869555e-06 0.00025361361634451956 5.300521901537605e-06 3.7864862805879415e-06 0.008607933463458632 5.3029441765533825e-06 3.788049521039865e-06 0.0008350100712633721
2.162 7.072210311444719e-07 5.048611670329688e-07 0.007384653981339854 6.51510816828536e-07 4.647013624413666e-07 0.00016837523226923159 1.8370046980945742e-06 1.312445025422103e-06 0.007397604227502692 1.827835988625182e-06 1.3057729606888654e-06 0.00023590851684135891 5.0644023502683794e-06 3.617716160958043e-06 0.007504953614679308 5.066391768893867e-06 3.6190853900385658e-06 0.0008043827911728841
2.172 6.439415832953254e-07 4.591172921374854e-07 0.006358107550996146 6.119480142557624e-07 4.363767015698777e-07 0.00014890997185640969 1.7734302201143668e-06 1.2668665093728703e-06 0.0063707221774085936 1.7697170483667422e-06 1.2642663465686168e-06 0.00021807985721886692 4.843506698249544e-06 3.4598536411318106e-06 0.006478263756422084 4.845026759996064e-06 3.4609536073219805e-06 0.0007731186664409658
2.182 5.889826562662126e-07 4.196517004679664e-07 0.005417076079480985 5.710896440454645e-07 4.0721164146080136e-07 0.0001292950166751353 1.721176395249003e-06 1.2294825014804021e-06 0.0054292396778698486 1.7201135823412077e-06 1.2288459698402431e-06 0.00020095582044244576 4.638367357163461e-06 3.3132731520928527e-06 0.005536568649732403 4.63946831348113e-06 3.3141021620146594e-06 0.0007420561302659039
2.192 5.385121939851268e-07 3.836267908369053e-07 0.0045665924694225455 5.28712533744999e-07 3.7702257531274224e-07 0.00011027745416924976 1.678545974186789e-06 1.1990319722673668e-06 0.004578240658355767 1.6786078586423038e-06 1.1992058465285614e-06 0.00018529587784727215 4.448771999700573e-06 3.1778139884812166e-06 0.004685362446203154 4.449535018942967e-06 3.1784064557120046e-06 0.0007118889265594032
2.202 4.904504636538039e-07 3.4945086849216846e-07 0.003808593954729108 4.851647804485019e-07 3.460298513673864e-07 9.25363659761722e-05 1.6440390972578634e-06 1.1744036544688527e-06 0.0038197198377813795 1.6444652970199465e-06 1.174814971358431e-06 0.00017168832889223395 4.273953936980608e-06 3.052920281839781e-06 0.003927097198143142 4.274462782329764e-06 3.0533242597418887e-06 0.0006831198159923318
2.212 4.43983764650845e-07 3.1646073467362506e-07 0.003142260005895325 4.4116019795560043e-07 3.14719044686594e-07 7.664986188977566e-05 1.616241456387578e-06 1.1545629106392706e-06 0.0031529187347394414 1.6166976854794898e-06 1.1549648209197626e-06 0.00016047284527459543 4.112787019786334e-06 2.9377820145867218e-06 0.0032615043994970666 4.1131149156529595e-06 2.9380459687935678e-06 0.0006560473161804785
2.222 3.991035442254166e-07 2.845989555311709e-07 0.002564439982636609 3.9760167860421524e-07 2.8371838498855327e-07 6.30679286828307e-05 1.5938270579313622e-06 1.1385527120871074e-06 0.0025747527715939034 1.5941959735392566e-06 1.1388645396573562e-06 0.00015170184921915598 3.963974358680488e-06 2.8314699691851975e-06 0.0026860121416390236 3.964179254329512e-06 2.8316358149079526e-06 0.0006307810968414015
2.232 3.5624507769460996e-07 2.5415066799804385e-07 0.0020701224110208963 3.5544564293033106e-07 2.537019875090033e-07 5.207209372411286e-05 1.5756052054903797e-06 1.12552267974828e-06 0.002080281548681649 1.5758673104716451e-06 1.1257376573602761e-06 0.00014515820285747834 3.826193897587537e-06 2.7330390218071736e-06 0.002196206205491577 3.826318421637587e-06 2.7331395199748325e-06 0.0006072777461906498
2.242 3.160206710733044e-07 2.2554491662826436e-07 0.0016529105777122613 3.1559267490200686e-07 2.2531010958534352e-07 4.3711049626749476e-05 1.5605410011202985e-06 1.1147388277532116e-06 0.0016631870699228717 1.5607130497993399e-06 1.1148761369088282e-06 0.0001404322471122089 3.6981704330017667e-06 2.6415787029333315e-06 0.001786291387747186 3.698244192298684e-06 2.6416375827825517e-06 0.000585387672344715
2.252 2.7902650604073615e-07 1.992095506705861e-07 0.0013054800834713558 2.787947626822028e-07 1.9908095512883747e-07 3.773859501909634e-05 1.5477293387597667e-06 1.1055612065605085e-06 0.0013162356348529435 1.5478361002617422e-06 1.1056441596921856e-06 0.0001370339454483771 3.578682580786648e-06 2.556217419915547e-06 0.001449513984713145 3.5787252170167984e-06 2.556250849019666e-06 0.0005649043491773991
2.262 2.4571629819982817e-07 1.7547564921860997e-07 0.0010200012580184681 2.455886555897585e-07 1.7540125134705156e-07 3.3634774670917465e-05 1.5363530495163837e-06 1.097411658913561e-06 0.0010317063512677474 1.5364164527024309e-06 1.0974596508191235e-06 0.00013449944810187977 3.466549118471858e-06 2.4761121688155013e-06 0.0011785066639191392 3.4665731872400045e-06 2.476130607163816e-06 0.0005456082354757948
2.272 2.163432429738897e-07 1.5453218592390567e-07 0.0007885135786670342 2.1627143206811132e-07 1.5448705759217616e-07 3.076341758685234e-05 1.525667196288922e-06 1.0897614943331326e-06 0.000801773224100409 1.5257035036785708e-06 1.0897883133826475e-06 0.00013246019114008433 3.360639747348508e-06 2.400455916460004e-06 0.0009655202522800071 3.3606530247863283e-06 2.400465827437485e-06 0.0005272996076215879
2.282 1.9096130543257518e-07 1.364243268841079e-07 0.0006032421317692997 1.9092006553392925e-07 1.3639625313276147e-07 2.8578311815379933e-05 1.515024685165879e-06 1.0821496187739916e-06 0.0006188297846712452 1.5150448378163642e-06 1.0821641930300557e-06 0.0001306660314487674 3.259922529980112e-06 2.3285113946761206e-06 0.0008025325993202986 3.259929694276741e-06 2.3285166068526476e-06 0.0005098174426819862
2.292 1.6945969972203376e-07 1.210769083234286e-07 0.00045684916330438456 1.6943570098881925e-07 1.2105946642189668e-07 2.6736256741791197e-05 1.5039237792985218e-06 1.0742169398788411e-06 0.00047574582953559383 1.5039346665424584e-06 1.0742246848991818e-06 0.00012897314096110133 3.1635243014794188e-06 2.2596543419286577e-06 0.0006812946255562024 3.163528088384798e-06 2.25965703607981e-06 0.0004930448970530387
2.302 1.5159885599621965e-07 1.0832061893675087e-07 0.00034261754167858906 1.5158488575303307e-07 1.083100351278515e-07 2.5085925435173143e-05 1.4920438317749366e-06 1.0657326557902949e-06 0.0003660442452196645 1.4920495768568443e-06 1.065736698908533e-06 0.00012731448476916942 3.0707690700415623e-06 2.1934011285566166e-06 0.0005934651796013055 3.0707710348676354e-06 2.1934025036978204e-06 0.00047690476338742955
2.312 1.3703035226666438e-07 9.79078511539736e-08 0.0002545673622583898 1.3702233582087598e-07 9.79016711115685e-08 2.3594766320083878e-05 1.479247067849013e-06 1.056596282974368e-06 0.0002839809682972599 1.4792500382117218e-06 1.056598363120341e-06 0.0001256683587779364 2.981175871357402e-06 2.129407430751506e-06 0.0005309836392774039 2.981176874304229e-06 2.129408126528904e-06 0.0004613496029156274
2.322 1.2530837735102918e-07 8.95224172659849e-08 0.00018751132539932534 1.2530389972883e-07 8.951897133838798e-08 2.227483507069959e-05 1.4655471579516907e-06 1.0468157490990837e-06 0.00022450751472944303 1.4655486665015597e-06 1.04681680582249e-06 0.00012403406532419584 2.8944232994296017e-06 2.067443039206656e-06 0.00048663730234615717 2.8944238041595803e-06 2.0674433889508014e-06 0.0004463508598022321
2.332 1.1591473936197578e-07 8.279774539699252e-08 0.00013705815308663916 1.1591232499530838e-07 8.279591404649204e-08 2.113518122943317e-05 1.4510615535133373e-06 1.0364736137368073e-06 0.00018311697302754391 1.4510623074569477e-06 1.03647414402038e-06 0.00012241738431967414 2.8103027237748605e-06 2.0073584991785172e-06 0.0004545581066827894 2.810302974571309e-06 2.0073586738583154e-06 0.00043188976997164484
2.342 1.0830881029779732e-07 7.735157512584384e-08 9.957553263263371e-05 1.0830755814351567e-07 7.735064527278287e-08 2.016422457252899e-05 1.4359661276814492e-06 1.0256947150976245e-06 0.00015565680251230065 1.435966498859627e-06 1.0256949777731436e-06 0.00012082418597381646 2.728679451917394e-06 1.949057358837449e-06 0.00043040551045239056 2.7286795750386886e-06 1.94905744537176e-06 0.00041795117156058823
2.352 1.0198991365943581e-07 7.282913547075578e-08 7.212442930414729e-05 1.0198928905274513e-07 7.282868214700408e-08 1.9333071599822445e-05 1.4204618439053365e-06 1.0146222849913559e-06 0.00013828649193551047 1.4204620239507502e-06 1.0146224132460807e-06 0.0001192588738965827 2.6494683974524e-06 1.8924787482528248e-06 0.0004112229549522971 2.6494684571511903e-06 1.8924787906504176e-06 0.00040452006939678526
2.362 9.654797884698283e-08 6.893855156726743e-08 5.237468080947186e-05 9.654767851004058e-08 6.893833805997873e-08 1.8606934061932582e-05 1.4047532169478906e-06 1.0034024438456411e-06 0.00012766998035484804 1.404753302954794e-06 1.0034025054704451e-06 0.0001177247134730509 2.5726197707658746e-06 1.8375871150219008e-06 0.00039512298078707084 2.5726197993254848e-06 1.8375871355042925e-06 0.00039158021257497535
2.372 9.16869570451929e-08 6.546771713854966e-08 3.850723180281005e-05 9.16868173846984e-08 6.546761940647463e-08 1.795490145891534e-05 1.3890335187872693e-06 9.921735123079628e-07 0.00012122458575876275 1.3890335592153217e-06 9.921735414066004e-07 0.0001162243428528598 2.498107150900371e-06 1.7843636682585754e-06 0.000380956785695142 2.498107164361864e-06 1.7843636779931907e-06 0.0003791138719014418
2.382 8.722114139563327e-08 6.228237666001657e-08 2.910274858504959e-05 8.722107838263799e-08 6.228233296298648e-08 1.7354360962397735e-05 1.3734725626647388e-06 9.810571759950352e-07 0.00011718599094548495 1.373472581343621e-06 9.810571894877767e-07 0.00011475991651516602 2.4259137638126337e-06 1.7327965475209443e-06 0.00036804787902159925 2.4259137700543957e-06 1.7327965520690283e-06 0.00036710219081590643
2.392 8.305384993044033e-08 5.931166314909134e-08 2.30193434712107e-05 8.305382225921559e-08 5.931164399668968e-08 1.679094865243498e-05 1.3582063000597922e-06 9.701509597469076e-07 0.00011446915390313702 1.3582063085357208e-06 9.701509658927193e-07 0.00011333296588548266 2.3560179103929415e-06 1.6828703868740463e-06 0.0003560058937102516 2.356017913237361e-06 1.6828703889667794e-06 0.00035552572159060463
2.402 7.914922713121379e-08 5.6528473840222204e-08 1.9289602215556646e-05 7.914921527438145e-08 5.652846559309083e-08 1.625643920247594e-05 1.3433299582523849e-06 9.595232504104511e-07 0.00011245631160086712 1.3433299620273848e-06 9.595232531659997e-07 0.00011194421859960586 2.2883812432147963e-06 1.63455791719166e-06 0.000344607277056157 2.2883812444884154e-06 1.6345579181460986e-06 0.0003443649482161728
2.412 7.550534910417085e-08 5.3930477231223706e-08 1.709176770071969e-05 7.550534413910763e-08 5.393047373608655e-08 1.5746438764384127e-05 1.328896569436213e-06 9.492121969653265e-07 0.00011081421325308804 1.3288965710855116e-06 9.492121981887185e-07 0.00011059353304525849 2.222943048056368e-06 1.5878158635606605e-06 0.0003337230749628465 2.222943048617081e-06 1.5878158639989213e-06 0.00033360071729464656
2.422 7.2133452349669e-08 5.152527416704259e-08 1.579148386541832e-05 7.213345031475558e-08 5.1525272703834974e-08 1.5258678463438002e-05 1.3149211402723109e-06 9.392286689253144e-07 0.00010936984317722299 1.3149211409799743e-06 9.392286694710429e-07 0.00010927998005493367 2.159621267749957e-06 1.5425856679702496e-06 0.00032327692670693287 2.1596212679938786e-06 1.5425856681797302e-06 0.000323214560690453
2.432 6.904497032121029e-08 4.932102078846761e-08 1.4968326939756632e-05 6.904496950528124e-08 4.932102018029941e-08 1.479196845347392e-05 1.301388919981232e-06 9.29562168943374e-07 0.00010803585648453231 1.3013889202799672e-06 9.295621691946927e-07 0.00010800202866722811 2.0983186410968125e-06 1.49879787468265e-06 0.000313221347201968 2.0983186412027217e-06 1.4987978747925989e-06 0.00031318891784074655
2.442 6.624555262582771e-08 4.7322003767926346e-08 1.4381629438517087e-05 6.624555230530915e-08 4.7322003510863904e-08 1.4345603452162108e-05 1.2882653633324103e-06 9.201879749829521e-07 0.0001067689954237837 1.2882653634578262e-06 9.201879751094397e-07 0.00010675777280531751 2.0389311544747834e-06 1.4563781749022016e-06 0.000303524646790249 2.038931154522091e-06 1.4563781749699304e-06 0.00030350726982783895
2.452 6.373377835220544e-08 4.5527579865171844e-08 1.3908456914122224e-05 6.373377822830797e-08 4.552757974885159e-08 1.3919023046064463e-05 1.2755056221284625e-06 9.110739538985783e-07 0.0001055479887309818 1.2755056221822533e-06 9.110739539732008e-07 0.00010554514611283187 1.9813561329637896e-06 1.4152531973579226e-06 0.00029416385316480845 1.981356132986932e-06 1.4152531974081104e-06 0.00029415419613300776
2.462 6.150205465752382e-08 4.3932708905625935e-08 1.3491149942853215e-05 6.150205461371512e-08 4.3932708843243745e-08 1.351161956949798e-05 1.2630622376794783e-06 9.021860893956408e-07 0.00010436223344816759 1.2630622377025788e-06 9.021860894494736e-07 0.00010436209238301343 1.925498236430141e-06 1.3753548026376686e-06 0.00028512093390783863 1.9254982364427572e-06 1.3753548026808353e-06 0.0002851153662939882
2.472 5.9537912124923885e-08 4.252880840369725e-08 1.310446699426442e-05 5.9537912110604886e-08 4.2528808361638594e-08 1.3122648642868828e-05 1.2508905615100304e-06 8.93492379994801e-07 0.00010320618703330516 1.2508905615214084e-06 8.934923800401737e-07 0.0001032066789088953 1.8712727620099324e-06 1.336622451330623e-06 0.0002763807933105179 1.8712727620186018e-06 1.3366224513709306e-06 0.000276377482763794
2.482 5.7824946662425716e-08 4.1304391077433746e-08 1.273798272242025e-05 5.782494665773364e-08 4.130439104321909e-08 1.2751216938002505e-05 1.2389519934887405e-06 8.849651685190007e-07 0.00010207667554908998 1.2389519934960614e-06 8.849651685606587e-07 0.00010207715550636471 1.8186065387264447e-06 1.2990038488797917e-06 0.0002679302050892857 1.818606538733761e-06 1.299003848918833e-06 0.0002679281941719634
2.492 5.634344756169494e-08 4.0245507280047165e-08 1.2387531135116291e-05 5.634344755894601e-08 4.0245507247033937e-08 1.2396320475132783e-05 1.2272153897553525e-06 8.765821543994774e-07 0.00010097163970354073 1.2272153897617754e-06 8.765821544401507e-07 0.00010097197117764 1.7674371445929377e-06 1.2624543888565645e-06 0.00025975723222965315 1.767437144599961e-06 1.262454388895279e-06 0.00025975599687010043
2.502 5.5071053518513235e-08 3.933622751899436e-08 1.2051359229314305e-05 5.5071053519123515e-08 3.9336227486139656e-08 1.2056905411248723e-05 1.2156570806689555e-06 8.683264056558048e-07 9.988956466340224e-05 1.2156570806736498e-06 8.683264056959204e-07 9.988976331724138e-05 1.7177112196480552e-06 1.2269359479202667e-06 0.0002518508986452786 1.7177112196544704e-06 1.2269359479587923e-06 0.0002518501375291798
2.512 5.398367965325356e-08 3.855932952166067e-08 1.1728537814055541e-05 5.3983679652216715e-08 3.8559329487696806e-08 1.1731928805354683e-05 1.2042599588924956e-06 8.601857017274923e-07 9.882922310655371e-05 1.204259958897847e-06 8.601857017676696e-07 9.882933268731902e-05 1.669382465193913e-06 1.1924154547277112e-06 0.00024420099097580876 1.6693824652005934e-06 1.1924154547662658e-06 0.00024420052350468575
2.522 5.30567053029578e-08 3.789717399541136e-08 1.1418376298060689e-05 5.3056705301860267e-08 3.7897173961092065e-08 1.142040637333252e-05 1.1930120794889656e-06 8.521515254111087e-07 9.77895567125225e-05 1.1930120794942005e-06 8.521515254510323e-07 9.77896136474559e-05 1.6224096951277237e-06 1.158863495471121e-06 0.00023679792852066638 1.6224096951343748e-06 1.158863495509586e-06 0.00023679764338854507
2.532 5.226621891813697e-08 3.7332617264317857e-08 1.1120246193422064e-05 5.226621891788252e-08 3.7332617229216136e-08 1.1121442990237824e-05 1.1819051517775007e-06 8.44217977555271e-07 9.676961731036783e-05 1.1819051517820776e-06 8.44217977595194e-07 9.676964538040086e-05 1.576755144375309e-06 1.1262531027316963e-06 0.00022963267062249952 1.5767551443817103e-06 1.1262531027701612e-06 0.0002296324982840392
2.542 5.159007578370665e-08 3.6849783240412815e-08 1.0833550325270808e-05 5.159007578269565e-08 3.684978320462746e-08 1.0834247146032604e-05 1.1709331958555758e-06 8.363808106833175e-07 9.576853400869536e-05 1.1709331958603747e-06 8.363808107232405e-07 9.576854708910421e-05 1.5323831477173328e-06 1.0945588094259422e-06 0.00022269664705780868 1.5323831477237982e-06 1.0945588094644092e-06 0.00022269654395001923
2.552 5.100860707662069e-08 3.643457874235564e-08 1.0557731641117066e-05 5.100860707594275e-08 3.64345787059763e-08 1.0558132875294953e-05 1.160091507275736e-06 8.286366847887063e-07 9.47854927388856e-05 1.1600915072801931e-06 8.286366848286305e-07 9.478549839765383e-05 1.4892592363634527e-06 1.0637560021533254e-06 0.00021598170477807072 1.489259236369813e-06 1.0637560021917953e-06 0.00021598164374305218
2.562 5.05049448249417e-08 3.607492807101452e-08 1.0292284460670953e-05 5.050494482375782e-08 3.6074928034121624e-08 1.0292513061136821e-05 1.1493759572128078e-06 8.209826651434573e-07 9.381972297403721e-05 1.1493759572173663e-06 8.209826651833813e-07 9.381972514283871e-05 1.4473496290425317e-06 1.0338205564984052e-06 0.0002094800673897166 1.4473496290489151e-06 1.0338205565368755e-06 0.00020948003164662893
2.572 5.0065026401779617e-08 3.576077456377178e-08 1.0036758709539109e-05 5.0065026399830203e-08 3.5760774526436985e-08 1.0036887603997294e-05 1.1387825817225217e-06 8.134159283533215e-07 9.287048946400975e-05 1.1387825817273788e-06 8.134159283932456e-07 9.287049009951324e-05 1.4066210281226364e-06 1.0047286913143607e-06 0.0002031843045377965 1.4066210281291546e-06 1.0047286913528323e-06 0.00020318428382989963
2.582 4.967738461110932e-08 3.5483926691088787e-08 9.790757327940705e-06 4.967738460880117e-08 3.548392665337545e-08 9.790829258398944e-06 1.1283073848768137e-06 8.059336224968628e-07 9.193708777670025e-05 1.1283073848817322e-06 8.059336225367861e-07 9.193708780791804e-05 1.3670406003503992e-06 9.764569552592398e-07 0.00019708730844991012 1.3670406003569218e-06 9.764569552977127e-07 0.00019708729658047983
2.592 4.9332824194569794e-08 3.5237822577802536e-08 9.553929485015132e-06 4.933282419268088e-08 3.523782253976615e-08 9.553969220516966e-06 1.117946284904887e-06 7.985328303955237e-07 9.101884264542051e-05 1.1179462849094075e-06 7.98532830435448e-07 9.101884248673378e-05 1.3285760356259816e-06 9.489822691952366e-07 0.00019118227513263895 1.3285760356323504e-06 9.489822692337099e-07 0.0001911822684015461
2.602 4.9024058064227605e-08 3.501726622830525e-08 9.325962081534895e-06 4.902405806258691e-08 3.501726618999431e-08 9.325983815180658e-06 1.107695149274746e-06 7.912105961370414e-07 9.011510819790917e-05 1.1076951492789782e-06 7.912105961769655e-07 9.011510801680381e-05 1.2911956215253446e-06 9.222819800967278e-07 0.00018546268827771985 1.2911956215316111e-06 9.222819801352013e-07 0.00018546268450108858
2.612 4.874534773587286e-08 3.481816790945241e-08 9.106571200913787e-06 4.8745347733782404e-08 3.4818167870908965e-08 9.106582974204357e-06 1.097549879704735e-06 7.839639875402062e-07 8.922526923453175e-05 1.0975498797091327e-06 7.8396398758013e-07 8.92252690867117e-05 1.2548683145601421e-06 8.963339124636532e-07 0.00017992230463653434 1.2548683145664648e-06 8.963339125021282e-07 0.00017992230254010796
2.622 4.8492173184407246e-08 3.463730651297343e-08 8.895494379776563e-06 4.8492173182401915e-08 3.463730647423361e-08 8.895500698057919e-06 1.0875065176465159e-06 7.767901726467674e-07 8.834874287081654e-05 1.0875065176507439e-06 7.767901726866914e-07 8.834874276575003e-05 1.2195638101525195e-06 8.711164186389152e-07 0.00017455514026939903 1.219563810158788e-06 8.711164186773903e-07 0.00017455513911806132
2.632 4.826094588809527e-08 3.447212395408835e-08 8.69248400131804e-06 4.8260945886026596e-08 3.447212391518306e-08 8.692487361312994e-06 1.077561346955373e-06 7.696864937028714e-07 8.748498004548581e-05 1.0775613469595308e-06 7.696864937427957e-07 8.748497997652668e-05 1.1852526128118563e-06 8.46608429325761e-07 0.00016935545751056187 1.1852526128180997e-06 8.466084293642378e-07 0.00016935545688500037
2.642 4.804877172358438e-08 3.4320555754283125e-08 8.497301848794722e-06 4.804877172095927e-08 3.4320555715238803e-08 8.49730361963912e-06 1.0677109766235822e-06 7.626505264672967e-07 8.663346656513982e-05 1.0677109766280184e-06 7.626505265072209e-07 8.663346652225305e-05 1.1519060990282743e-06 8.22789498456503e-07 0.00016431775266523277 1.1519060990346144e-06 8.227894984949797e-07 0.000164317752328966
2.652 4.785326462898781e-08 3.418089840365336e-08 8.309714760307024e-06 4.785326462691222e-08 3.418089836449234e-08 8.309715685308175e-06 1.0579523942922456e-06 7.556801184558655e-07 8.579372351409442e-05 1.0579523942962216e-06 7.556801184957895e-07 8.57937234884683e-05 1.1194965602861867e-06 7.996398339027915e-07 0.00015943674446539352 1.1194965602923679e-06 7.996398339412683e-07 0.00015943674428655518
2.662 4.767240650965116e-08 3.405170988327809e-08 8.129491363089488e-06 4.767240650746204e-08 3.4051709844019286e-08 8.129491841931725e-06 1.048282988582029e-06 7.48773404481743e-07 8.496530697322167e-05 1.0482829885859885e-06 7.487734045216681e-07 8.496530695838603e-05 1.0879972179453925e-06 7.771403081271314e-07 0.00015470736322059704 1.0879972179515612e-06 7.771403081656096e-07 0.00015470736312649217
2.672 4.750444628241439e-08 3.3931738142801184e-08 7.956399883354111e-06 4.7504446279593065e-08 3.393173810346035e-08 7.95640012897735e-06 1.0387005442590675e-06 7.419288029290494e-07 8.414780708132006e-05 1.0387005442634092e-06 7.419288029689743e-07 8.414780707294934e-05 1.0573822096234025e-06 7.552724482534662e-07 0.000150124740504001 1.0573822096297086e-06 7.552724482919437e-07 0.00015012474045500036
2.682 4.734783006286749e-08 3.3819871797666156e-08 7.790207026091572e-06 4.7347830059952417e-08 3.38198717582566e-08 7.790207150905614e-06 1.029203216656523e-06 7.351449970906635e-07 8.334084652625084e-05 1.0292032166608672e-06 7.351449971305885e-07 8.33408465216333e-05 1.0276265533086258e-06 7.340184103332e-07 0.00014568419919598892 1.0276265533149328e-06 7.340184103716774e-07 0.00014568419917074417
2.692 4.720115503867294e-08 3.3715107471653686e-08 7.630677861565365e-06 4.720115503564084e-08 3.37151074321864e-08 7.630677924382587e-06 1.0197894920853087e-06 7.28420906764338e-07 8.254407859443229e-05 1.0197894920896874e-06 7.284209068042634e-07 8.254407859193271e-05 9.987060986408918e-07 7.13360944472229e-07 0.00014138124375819803 9.987060986472214e-07 7.133609445107069e-07 0.00014138124374532646
2.702 4.7063140777948835e-08 3.361652950134918e-08 7.477576577932021e-06 4.7063140775273184e-08 3.361652946183332e-08 7.477576609238521e-06 1.0104581406561758e-06 7.217556541927852e-07 8.175718491404008e-05 1.0104581406602267e-06 7.217556542327102e-07 8.175718491270968e-05 9.705974737359375e-07 6.932833567077527e-07 0.00013721155068966318 9.705974737421407e-07 6.932833567462303e-07 0.00013721155068316653
2.712 4.693261320404647e-08 3.352329861610229e-08 7.3306678728559195e-06 4.6932613201355805e-08 3.352329857654558e-08 7.33066788830124e-06 1.0012081657387331e-06 7.151485280348569e-07 8.097987302509155e-05 1.001208165742746e-06 7.151485280747821e-07 8.097987302439435e-05 9.432780329573347e-07 6.737694718236225e-07 0.00013317095921372782 9.432780329635255e-07 6.737694718621004e-07 0.00013317095921048285
2.722 4.680849680359873e-08 3.3434646249246904e-08 7.189718708499931e-06 4.680849680064665e-08 3.343464620965562e-08 7.189718716042619e-06 9.920387544008736e-07 7.085989478802815e-07 8.021187389474908e-05 9.920387544050405e-07 7.085989479202072e-07 8.02118738943898e-05 9.16725809336449e-07 6.548035992094086e-07 0.0001292554622916761 9.167258093426949e-07 6.548035992478863e-07 0.000129255462290072
2.732 4.66898115627979e-08 3.334987237794804e-08 7.0545001411148004e-06 4.668981155980741e-08 3.334987233832747e-08 7.054500144759208e-06 9.829492311874117e-07 7.021064313033788e-07 7.945293946968442e-05 9.82949231191568e-07 7.021064313433037e-07 7.945293946950201e-05 8.909194724670867e-07 6.363705029027542e-07 0.00012546119809191185 8.909194724733303e-07 6.363705029412317e-07 0.000125461198091128
2.742 4.657567205771655e-08 3.3268344697660336e-08 6.924788975100005e-06 4.657567205467095e-08 3.3268344658014826e-08 6.924788976843723e-06 9.73939017428279e-07 6.956705649195139e-07 7.87028403439806e-05 9.739390174324422e-07 6.956705649594398e-07 7.870284034388858e-05 8.658382924552247e-07 6.184553758452334e-07 0.0001217844420217175 8.65838292461474e-07 6.184553758837114e-07 0.00012178444202133717
2.752 4.64652867440792e-08 3.318949800743819e-08 6.800369060407431e-06 4.6465286740997794e-08 3.318949796777135e-08 6.800369061231202e-06 9.65007596939085e-07 6.892909798689604e-07 7.79613635902923e-05 9.650075969432458e-07 6.89290979908886e-07 7.796136359024741e-05 8.41462109328539e-07 6.010438180206118e-07 0.00011822159941406411 8.414621093347899e-07 6.010438180590894e-07 0.00011822159941388344
2.762 4.635795651730614e-08 3.3112833183493e-08 6.681032137503835e-06 4.6357956513965825e-08 3.3112833143807874e-08 6.681032137889565e-06 9.561544883566417e-07 6.829673321168554e-07 7.72283107944348e-05 9.561544883609755e-07 6.829673321567815e-07 7.722831079441276e-05 8.177713076353419e-07 5.841218183193193e-07 0.0001147691989203279 8.177713076416499e-07 5.841218183577967e-07 0.00011476919892024223
2.772 4.625307201203878e-08 3.30379151849094e-08 6.5665782275586045e-06 4.625307200866684e-08 3.3037915145208516e-08 6.566578227737577e-06 9.473792238991722e-07 6.766992873745736e-07 7.65034963075764e-05 9.473792239035045e-07 6.766992874144993e-07 7.65034963075656e-05 7.947467954000249e-07 5.676757395899416e-07 0.00011142388660179007 7.94746795406333e-07 5.676757396284193e-07 0.00011142388660174965
2.782 4.615010980317414e-08 3.296437026232457e-08 6.456815633803194e-06 4.6150109799773655e-08 3.2964370222610054e-08 6.4568156338852875e-06 9.386813337663391e-07 6.70486510001994e-07 7.578674572245073e-05 9.386813337706728e-07 6.704865100419196e-07 7.578674572244534e-05 7.723699868872965e-07 5.516923062594522e-07 0.00010818242067869784 7.723699868936052e-07 5.516923062979298e-07 0.00010818242067867899
2.792 4.6048627089999396e-08 3.289188221597647e-08 6.351560673164791e-06 4.6048627086573214e-08 3.289188217625006e-08 6.351560673201887e-06 9.300603355289e-07 6.643286553011348e-07 7.507789456283414e-05 9.300603355332327e-07 6.643286553410607e-07 7.507789456283154e-05 7.506227882504462e-07 5.361585941458119e-07 0.00010504166685434392 7.506227882567544e-07 5.361585941842892e-07 0.00010504166685433541
2.802 4.594825559083204e-08 3.2820188045882967e-08 6.250637255163471e-06 4.594825558738268e-08 3.2820188006146196e-08 6.250637255180533e-06 9.215157274888302e-07 6.582253649442052e-07 7.437678717016047e-05 9.215157274931611e-07 6.582253649841307e-07 7.4376787170159e-05 7.294875853596683e-07 5.210620217198504e-07 0.00010199859411272105 7.294875853659765e-07 5.210620217583271e-07 0.00010199859411271681
2.812 4.584869467528801e-08 3.274907298139177e-08 6.153876404203022e-06 4.58486946718177e-08 3.2749072941645886e-08 6.153876404210677e-06 9.1304698542748e-07 6.521762644148188e-07 7.36832757637349e-05 9.130469854318127e-07 6.521762644547448e-07 7.368327576373423e-05 7.089472330405424e-07 5.063903424539832e-07 9.905027088591375e-05 7.089472330468505e-07 5.063903424924602e-07 9.905027088591176e-05
2.822 4.574970379138183e-08 3.267836517319842e-08 6.061115792994613e-06 4.574970378789252e-08 3.267836513344457e-08 6.061115792996217e-06 9.04653561883038e-07 6.461809627696929e-07 7.299721965086361e-05 9.046535618873694e-07 6.461809628096189e-07 7.299721965086413e-05 6.889850453364323e-07 4.921316377927098e-07 9.619386150203146e-05 6.889850453427406e-07 4.921316378311868e-07 9.619386150203244e-05
2.832 4.565109486470459e-08 3.260793025667531e-08 5.972199312904014e-06 4.56510948611981e-08 3.260793021691443e-08 5.9721993129051566e-06 8.963348873546375e-07 6.402390531768385e-07 7.231848456205035e-05 8.963348873589697e-07 6.402390532167643e-07 7.231848456205038e-05 6.695847861638939e-07 4.782743105575725e-07 9.342662284247844e-05 6.695847861702023e-07 4.782743105960491e-07 9.342662284247837e-05
2.842 4.5552724740951126e-08 3.253766595562794e-08 5.8869766906687855e-06 4.555272473742904e-08 3.253766591586084e-08 5.88697669066935e-06 8.880903726451301e-07 6.343501148250481e-07 7.164694208907853e-05 8.880903726494627e-07 6.343501148649742e-07 7.164694208907847e-05 6.507306604508082e-07 4.648070786058665e-07 9.074590115780634e-05 6.507306604571166e-07 4.6480707864434276e-07 9.074590115780621e-05
2.852 4.545448796603246e-08 3.246749692248186e-08 5.8053031467804726e-06 4.545448796249629e-08 3.2467496882709235e-08 5.805303146780732e-06 8.799194121474774e-07 6.285137151564199e-07 7.098246920558852e-05 8.799194121518102e-07 6.285137151963453e-07 7.098246920558849e-05 6.324073054336817e-07 4.5171896850892936e-07 8.814912900870884e-05 6.324073054399895e-07 4.5171896854740593e-07 8.814912900870877e-05
2.862 4.535631006301122e-08 3.239736993652802e-08 5.727039082206221e-06 4.535631005946227e-08 3.239736989675049e-08 5.72703908220633e-06 8.71821387249491e-07 6.227294123356273e-07 7.032494785547941e-05 8.718213872538232e-07 6.227294123755527e-07 7.03249478554794e-05 6.14599781841028e-07 4.3899930939010376e-07 8.563382231047736e-05 6.14599781847336e-07 4.3899930942858007e-07 8.563382231047732e-05
2.872 4.525814144874482e-08 3.2327249560941526e-08 5.6520497995093245e-06 4.525814144518429e-08 3.232724952115964e-08 5.652049799509369e-06 8.637956699106738e-07 6.169967577809724e-07 6.967426459683142e-05 8.637956699150057e-07 6.169967578208983e-07 6.967426459683141e-05 5.972935648909546e-07 4.26637726385045e-07 8.319757747122799e-05 5.972935648972622e-07 4.2663772642352137e-07 8.319757747122798e-05
2.882 4.5159952026227555e-08 3.22571143021161e-08 5.5802052439820255e-06 4.515995202265654e-08 3.2257114262330344e-08 5.580205243982044e-06 8.5584162608465e-07 6.113152985885659e-07 6.903031028965249e-05 8.558416260889828e-07 6.113152986284913e-07 6.903031028965247e-05 5.804745350873872e-07 4.14624134187457e-07 8.083806862107436e-05 5.804745350936952e-07 4.146241342259334e-07 8.083806862107433e-05
2.892 4.50617265975685e-08 3.218695330689746e-08 5.511379776947503e-06 4.506172659398796e-08 3.218695326710826e-08 5.511379776947509e-06 8.479586185924048e-07 6.056845796543315e-07 6.839297982007821e-05 8.479586185967371e-07 6.056845796942577e-07 6.839297982007821e-05 5.64128968563729e-07 4.0294873002740775e-07 7.855304492769178e-05 5.641289685700369e-07 4.02948730065884e-07 7.855304492769178e-05
2.902 4.4963460897345875e-08 3.211676353233367e-08 5.44545197163858e-06 4.496346089375671e-08 3.211676349254143e-08 5.4454519716385825e-06 8.401460098856276e-07 6.001041455671134e-07 6.77621718531323e-05 8.401460098899602e-07 6.001041456070394e-07 6.776217185313229e-05 5.482435274378928e-07 3.9160198679926917e-07 7.634032800045859e-05 5.482435274442012e-07 3.9160198683774517e-07 7.634032800045857e-05
2.912 4.486515842083419e-08 3.204654747756603e-08 5.382304429519131e-06 4.486515841723717e-08 3.204654743777106e-08 5.382304429519132e-06 8.324031640498954e-07 5.945735420849897e-07 6.71377886119158e-05 8.324031640542278e-07 5.945735421249152e-07 6.713778861191579e-05 5.32805249817538e-07 3.805746460828817e-07 7.419780937669801e-05 5.328052498238457e-07 3.805746461213577e-07 7.419780937669801e-05
2.922 4.476682788492235e-08 3.197631137601848e-08 5.321823609277866e-06 4.4766827881318215e-08 3.197631133622103e-08 5.321823609277867e-06 8.247294485873868e-07 5.890923174270508e-07 6.65197356713384e-05 8.247294485917197e-07 5.890923174669758e-07 6.651973567133839e-05 5.17801539909309e-07 3.698577108539377e-07 7.212344808965231e-05 5.178015399156171e-07 3.698577108924137e-07 7.21234480896523e-05
2.932 4.466848116790581e-08 3.190606370520307e-08 5.26389966260378e-06 4.466848116429529e-08 3.190606366540344e-08 5.263899662603779e-06 8.171242356989878e-07 5.836600231624646e-07 6.590792176828063e-05 8.171242357033203e-07 5.836600232023901e-07 6.590792176828063e-05 5.032201579913341e-07 3.594424384476517e-07 7.011526830543615e-05 5.032201579976418e-07 3.5944243848612766e-07 7.011526830543614e-05
2.942 4.457013193428362e-08 3.183581424939664e-08 5.208426281773032e-06 4.457013193066728e-08 3.183581420959506e-08 5.208426281773031e-06 8.095869032066e-07 5.782762148727278e-07 6.53022586220468e-05 8.095869032109335e-07 5.782762149126526e-07 6.530225862204678e-05 4.89049210629197e-07 3.493203335516475e-07 6.817135702417766e-05 4.890492106355057e-07 3.4932033359012303e-07 6.817135702417767e-05
2.952 4.4471794477818575e-08 3.1765573205494925e-08 5.155300559505167e-06 4.447179447419698e-08 3.1765573165691577e-08 5.155300559505166e-06 8.021168351234159e-07 5.729404525892971e-07 6.470266076598084e-05 8.021168351277492e-07 5.729404526292216e-07 6.470266076598084e-05 4.752771409089745e-07 3.394831412551546e-07 6.62898618421236e-05 4.752771409152828e-07 3.3948314129363004e-07 6.628986184212358e-05
2.962 4.4373483001033157e-08 3.169535071608382e-08 5.104422878250458e-06 4.4373482997406724e-08 3.1695350676278926e-08 5.1044228782504575e-06 7.947134220590483e-07 5.676523010155607e-07 6.410904538779738e-05 7.947134220633814e-07 5.676523010554857e-07 6.410904538779737e-05 4.618927188276558e-07 3.299228401265636e-07 6.446898877589603e-05 4.6189271883396395e-07 3.299228401650391e-07 6.446898877589603e-05
2.972 4.4275211206056344e-08 3.1625156589482154e-08 5.055696833545167e-06 4.427521120242558e-08 3.16251565496758e-08 5.055696833545166e-06 7.87376061305153e-07 5.624113296355533e-07 6.352133218271007e-05 7.873760613094868e-07 5.624113296754788e-07 6.352133218271007e-05 4.488850318793843e-07 3.2063163551680226e-07 6.2707000151667e-05 4.488850318856926e-07 3.2063163555527757e-07 6.2707000151667e-05
2.982 4.4176991966356013e-08 3.1554999995704994e-08 5.0090291995779056e-06 4.4176991962721276e-08 3.155499995589738e-08 5.009029199577905e-06 7.801041569140789e-07 5.572171128029048e-07 6.293944321773491e-05 7.801041569184128e-07 5.572171128428298e-07 6.29394432177349e-05 4.362434759845662e-07 3.1160195305395394e-07 6.1002212570170447e-05 4.36243475990874e-07 3.116019530924289e-07 6.100221257017044e-05
2.992 4.407883715820516e-08 3.148488941826828e-08 4.96432992774123e-06 4.407883715456684e-08 3.1484889378459484e-08 4.96432992774123e-06 7.728971196014115e-07 5.520692295710165e-07 6.236330280840486e-05 7.728971196057451e-07 5.520692296109414e-07 6.236330280840484e-05 4.2395774650006435e-07 3.0282643231966806e-07 5.935299494778958e-05 4.2395774650637273e-07 3.028264323581431e-07 5.935299494778956e-05
3.002 4.398075761601398e-08 3.141483260421911e-08 4.921512156900943e-06 4.398075761237243e-08 3.141483256440926e-08 4.921512156900942e-06 7.657543666819801e-07 5.469672637846742e-07 6.179283740554521e-05 7.657543666863139e-07 5.469672638245993e-07 6.17928374055452e-05 4.1201782957871e-07 2.9429792053766756e-07 5.7757766630604914e-05 4.120178295850183e-07 2.9429792057614255e-07 5.775776663060491e-05
3.012 4.3882763200040784e-08 3.13448365978548e-08 4.880492214443414e-06 4.3882763196396246e-08 3.1344836558044034e-08 4.880492214443413e-06 7.586753217823708e-07 5.419108037128274e-07 6.122797549129273e-05 7.586753217867052e-07 5.419108037527527e-07 6.122797549129271e-05 4.004139937891962e-07 2.8600946671484956e-07 5.621499557735158e-05 4.0041399379550434e-07 2.860094667533244e-07 5.621499557735157e-05
3.022 4.378486278275279e-08 3.127490773894507e-08 4.841189587422568e-06 4.3784862779105564e-08 3.127490769913341e-08 4.841189587422567e-06 7.516594147428953e-07 5.368994420806574e-07 6.0668647478971544e-05 7.516594147472301e-07 5.368994421205819e-07 6.066864747897153e-05 3.891367819802873e-07 2.779543157445985e-07 5.4723196600824485e-05 3.891367819865955e-07 2.779543157830733e-07 5.472319660082448e-05
3.032 4.368706431780985e-08 3.120505168043069e-08 4.803526864105818e-06 4.3687064314160186e-08 3.120505164061826e-08 4.803526864105818e-06 7.447060814509566e-07 5.319327760074132e-07 6.0114785619129464e-05 7.447060814552916e-07 5.319327760473378e-07 6.011478561912945e-05 3.7817700353954066e-07 2.7012590288204093e-07 5.328092965623983e-05 3.781770035458489e-07 2.701259029205156e-07 5.3280929656239826e-05
3.042 4.358937485434314e-08 3.1135273492930637e-08 4.767429649271506e-06 4.3589374850691264e-08 3.1135273453117534e-08 4.767429649271506e-06 7.378147636144842e-07 5.270104066491607e-07 5.956632391056318e-05 7.378147636188191e-07 5.270104066890853e-07 5.9566323910563165e-05 3.675257265886017e-07 2.6251784822094947e-07 5.188679817194943e-05 3.675257265949097e-07 2.6251784825942404e-07 5.188679817194942e-05
3.052 4.34918007370094e-08 3.106557766459129e-08 4.732826470344203e-06 4.349180073335544e-08 3.106557762477754e-08 4.732826470344202e-06 7.309849086746119e-07 5.221319393536713e-07 5.902319801419582e-05 7.30984908678947e-07 5.22131939393596e-07 5.902319801419581e-05 3.571742707924287e-07 2.5512395153097675e-07 5.053944742197461e-05 3.571742707987369e-07 2.551239515694512e-07 5.0539447421974604e-05
3.062 4.339434749944684e-08 3.099596818944611e-08 4.69964868592583e-06 4.339434749579108e-08 3.09959681496318e-08 4.699648685925829e-06 7.242159696168739e-07 5.172969833948329e-07 5.8485345173189686e-05 7.242159696212094e-07 5.172969834347573e-07 5.848534517318968e-05 3.4711420011707163e-07 2.479381870938075e-07 4.923756293681645e-05 3.4711420012337986e-07 2.479381871322815e-07 4.923756293681644e-05
3.072 4.329702002963421e-08 3.092644856200295e-08 4.667830395287738e-06 4.329702002597673e-08 3.09264485221881e-08 4.667830395287738e-06 7.175074048752221e-07 5.125051519341212e-07 5.7952704138193e-05 7.175074048795576e-07 5.125051519740453e-07 5.795270413819299e-05 3.373373159282054e-07 2.4095469869710514e-07 4.7979868949425865e-05 3.3733731593451385e-07 2.409546987355793e-07 4.797986894942586e-05
3.082 4.319982263012112e-08 3.085702185085526e-08 4.637308344378733e-06 4.319982262646216e-08 3.085702181103997e-08 4.637308344378732e-06 7.108586782015706e-07 5.077560619635323e-07 5.7425215093592975e-05 7.108586782059069e-07 5.077560620034565e-07 5.742521509359297e-05 3.2783565031549367e-07 2.3416779502979058e-07 4.6765126872022325e-05 3.278356503218019e-07 2.3416779506826464e-07 4.676512687202232e-05
3.092 4.310275906917054e-08 3.0787690749758265e-08 4.608021822692679e-06 4.310275906551021e-08 3.0787690709942535e-08 4.608021822692679e-06 7.042692585320129e-07 5.030493341095168e-07 5.6902819588924646e-05 7.042692585363492e-07 5.030493341494408e-07 5.6902819588924646e-05 3.1860145955419736e-07 2.275719448182907e-07 4.559213379433953e-05 3.1860145956050537e-07 2.2757194485676467e-07 4.5592133794339526e-05
3.102 4.300583262876997e-08 3.071845758292902e-08 4.579912556041644e-06 4.300583262510841e-08 3.07184575431129e-08 4.579912556041643e-06 6.977386199280283e-07 4.98384592728238e-07 5.638546047139056e-05 6.977386199323639e-07 4.983845927681623e-07 5.6385460471390554e-05 3.0962721782675346e-07 2.211617724965836e-07 4.445972100493221e-05 3.0962721783306163e-07 2.2116177253505748e-07 4.44597210049322e-05
3.112 4.2909046111556236e-08 3.064932435371164e-08 4.552924605348258e-06 4.2909046107893514e-08 3.0649324313895186e-08 4.552924605348257e-06 6.912662413768126e-07 4.937614656235065e-07 5.587308182154483e-05 6.912662413811495e-07 4.937614656634306e-07 5.5873081821544825e-05 3.0090561099061935e-07 2.1493205367051656e-07 4.336675253615089e-05 3.009056109969278e-07 2.1493205370898997e-07 4.3366752536150885e-05
3.122 4.2812402039317604e-08 3.058029284844824e-08 4.527004289876935e-06 4.281240203565387e-08 3.058029280863145e-08 4.527004289876934e-06 6.84851606768942e-07 4.891795842204983e-07 5.5365628894157965e-05 6.848516067732788e-07 4.89179584260422e-07 5.536562889415796e-05 2.92429530663353e-07 2.0887771095480834e-07 4.231212374737517e-05 2.924295306696611e-07 2.0887771099328158e-07 4.2312123747375164e-05
3.132 4.271590255591788e-08 3.051136465544133e-08 4.5021001469775226e-06 4.2715902552253165e-08 3.0511364615624226e-08 4.5021001469775226e-06 6.784942048396858e-07 4.846385833117393e-07 5.48630480660156e-05 6.784942048440229e-07 4.846385833516633e-07 5.48630480660156e-05 2.841920684526696e-07 2.0299380973165996e-07 4.129475995980009e-05 2.84192068458978e-07 2.0299380977013323e-07 4.1294759959800074e-05
3.142 4.2619549540777285e-08 3.044254106290574e-08 4.478162922439867e-06 4.2619549537111777e-08 3.04425410230884e-08 4.4781629224398665e-06 6.72193528956931e-07 4.801381009833753e-07 5.436528679063771e-05 6.721935289612684e-07 4.801381010232992e-07 5.436528679063771e-05 2.7618651019805095e-07 1.972755542004994e-07 4.0313615153544584e-05 2.7618651020435944e-07 1.972755542389727e-07 4.031361515354458e-05
3.152 4.2523344660759444e-08 3.0373823267436536e-08 4.455145574639447e-06 4.252334465709313e-08 3.037382322761892e-08 4.455145574639446e-06 6.659490771564227e-07 4.7567777869008486e-07 5.387229355992179e-05 6.659490771607607e-07 4.7567777873000827e-07 5.3872293559921775e-05 2.6840633063290734e-07 1.917182834532691e-07 3.936767072893557e-05 2.684063306392158e-07 1.9171828349174224e-07 3.9367670728935565e-05
3.162 4.2427289394993343e-08 3.030521235917377e-08 4.433003265299256e-06 4.2427289391326366e-08 3.030521231935592e-08 4.433003265299255e-06 6.597603520502611e-07 4.7125726115200807e-07 5.338401786806245e-05 6.59760352054599e-07 4.712572611919314e-07 5.338401786806245e-05 2.608451880440351e-07 1.8631746768919753e-07 3.845593432851097e-05 2.6084518805034353e-07 1.8631746772767048e-07 3.8455934328510966e-05
3.172 4.233138501000538e-08 3.023670920430323e-08 4.411693316180496e-06 4.233138500633768e-08 3.023670916448518e-08 4.4116933161804955e-06 6.536268607358001e-07 4.668761963495947e-07 5.2900410177268885e-05 6.536268607401387e-07 4.668761963895182e-07 5.290041017726887e-05 2.5349691900046797e-07 1.8106870448986616e-07 3.75774387070401e-05 2.5349691900677624e-07 1.8106870452833884e-07 3.75774387070401e-05
3.182 4.2235632632672013e-08 3.016831463289542e-08 4.391175131934445e-06 4.223563262900378e-08 3.0168314593077173e-08 4.391175131934445e-06 6.475481147739397e-07 4.6253423536176683e-07 5.242142188367584e-05 6.47548114778279e-07 4.625342354016902e-07 5.242142188367583e-05 2.463555334619341e-07 1.759677152093044e-07 3.673124064354421e-05 2.463555334682426e-07 1.759677152477769e-07 3.6731240643544206e-05
3.192 4.214003326810911e-08 3.010002936021791e-08 4.371410096015578e-06 4.21400332644403e-08 3.010002932039945e-08 4.3714100960155765e-06 6.415236300836527e-07 4.5823103242596014e-07 5.1947005280764374e-05 6.415236300879919e-07 4.582310324658834e-07 5.194700528076437e-05 2.394152098672994e-07 1.7101034162634303e-07 3.591641988947491e-05 2.3941520987360786e-07 1.7101034166481542e-07 3.59164198894749e-05
3.202 4.2044587766059073e-08 3.0031854000286794e-08 4.352361459627438e-06 4.204458776238972e-08 3.003185396046813e-08 4.352361459627437e-06 6.355529268886634e-07 4.5396624484496504e-07 5.147711352698667e-05 6.355529268930029e-07 4.539662448848887e-07 5.147711352698666e-05 2.3267029039707904e-07 1.6619254241466081e-07 3.513207815119558e-05 2.3267029040338766e-07 1.6619254245313318e-07 3.513207815119557e-05
3.212 4.194929690854395e-08 2.9963789081294614e-08 4.333994235696662e-06 4.194929690487409e-08 2.9963789041475853e-08 4.333994235696661e-06 6.296355297904753e-07 4.4973953302117217e-07 5.101170061286717e-05 6.296355297948151e-07 4.4973953306109575e-07 5.1011700612867163e-05 2.2611527630644766e-07 1.6151038993175837e-07 3.43773381198213e-05 2.261152763127562e-07 1.6151038997023056e-07 3.437733811982129e-05
3.222 4.18541613897546e-08 2.9895835122858975e-08 4.316275103722279e-06 4.185416138608429e-08 2.9895835083040075e-08 4.316275103722279e-06 6.237709675774454e-07 4.455505603807591e-07 5.055072132976128e-05 6.237709675817857e-07 4.4555056042068244e-07 5.055072132976127e-05 2.1974482358021646e-07 1.5696006697923682e-07 3.365134253734255e-05 2.1974482358652495e-07 1.5696006701770895e-07 3.365134253734255e-05
3.232 4.175918175833539e-08 2.9827992512896083e-08 4.2991723178015385e-06 4.1759181754664664e-08 2.982799247307702e-08 4.299172317801538e-06 6.179587732481921e-07 4.4139899335664155e-07 5.0094131240321445e-05 6.179587732525325e-07 4.413989933965649e-07 5.009413124032143e-05 2.1355373847341247e-07 1.5253786379877043e-07 3.295325330395018e-05 2.1355373847972122e-07 1.525378638372424e-07 3.295325330395017e-05
3.242 4.166435850347254e-08 2.9760261605438872e-08 4.282655610344696e-06 4.1664358499801396e-08 2.9760261565619697e-08 4.282655610344695e-06 6.12198484010743e-07 4.3728450141096877e-07 4.9641886647975805e-05 6.121984840150832e-07 4.3728450145089213e-07 4.96418866479758e-05 2.0753697335472352e-07 1.4824017484804833e-07 3.2282250618408364e-05 2.0753697336103212e-07 1.4824017488652012e-07 3.228225061840836e-05
3.252 4.1569692047562484e-08 2.9692642692830703e-08 4.266696094951598e-06 4.156969204389096e-08 2.969264265301141e-08 4.266696094951598e-06 6.064896411069185e-07 4.332067568236567e-07 4.919394456599216e-05 6.064896411112593e-07 4.3320675686357967e-07 4.919394456599216e-05 2.0168962256479295e-07 1.4406349617250065e-07 3.163753215011264e-05 2.0168962257110154e-07 1.4406349621097233e-07 3.163753215011263e-05
3.262 4.147518276188596e-08 2.9625136035806127e-08 4.251266175842084e-06 4.1475182758214076e-08 2.9625135995986714e-08 4.251266175842082e-06 6.008317899424914e-07 4.29165434885012e-07 4.8750262688668383e-05 6.008317899468323e-07 4.2916543492493513e-07 4.875026268866838e-05 1.960069184636985e-07 1.4000442226169526e-07 3.101831225631831e-05 1.9600691847000716e-07 1.4000442230016678e-07 3.101831225631831e-05
3.272 4.1380830952402215e-08 2.9557741869634214e-08 4.2363394853110885e-06 4.1380830948729977e-08 2.9557741829814745e-08 4.236339485311088e-06 5.952244799194859e-07 4.251602137670796e-07 4.8310799364182055e-05 5.952244799238273e-07 4.2516021380700276e-07 4.831079936418205e-05 1.904842275053869e-07 1.3605964347091473e-07 3.0423821255588576e-05 1.9048422751169547e-07 1.3605964350938594e-07 3.0423821255588572e-05
3.282 4.128663682087515e-08 2.949046034283888e-08 4.221890857865164e-06 4.128663681720262e-08 2.9490460303019323e-08 4.221890857865164e-06 5.896672644868946e-07 4.21190774490742e-07 4.7875513571939355e-05 5.896672644912366e-07 4.2119077453066495e-07 4.7875513571939355e-05 1.8511704648433967e-07 1.3222594322501138e-07 2.985330477701128e-05 1.8511704649064819e-07 1.3222594326348274e-07 2.985330477701128e-05
3.292 4.119260056651249e-08 2.942329157834753e-08 4.207896334710013e-06 4.1192600562839664e-08 2.9423291538527883e-08 4.207896334710012e-06 5.841597009924834e-07 4.172568009159123e-07 4.74443649067158e-05 5.841597009968254e-07 4.172568009558351e-07 4.7444364906715794e-05 1.7990099885159174e-07 1.285001954283345e-07 2.930602320138027e-05 1.7990099885790042e-07 1.2850019546680556e-07 2.9306023201380267e-05
3.302 4.1098722336773603e-08 2.9356235692621862e-08 4.19433318350142e-06 4.109872233310048e-08 2.9356235652802175e-08 4.19433318350142e-06 5.787013507500286e-07 4.133579796535289e-07 4.7017313565919236e-05 5.787013507543714e-07 4.1335797969345165e-07 4.701731356591923e-05 1.7483183119279606e-07 1.248793618974651e-07 2.8781251194520026e-05 1.7483183119910484e-07 1.2487936193593618e-07 2.878125119452002e-05
3.312 4.1005002223942524e-08 2.9289292745017006e-08 4.181179907563694e-06 4.100500222026921e-08 2.9289292705197213e-08 4.181179907563694e-06 5.73291778958945e-07 4.094940001388309e-07 4.659432033903036e-05 5.732917789632878e-07 4.094940001787537e-07 4.6594320339030355e-05 1.6990540970149544e-07 1.2136048991608778e-07 2.827827732245509e-05 1.6990540970780425e-07 1.2136048995455877e-07 2.827827732245509e-05
3.322 4.091144031082775e-08 2.922246278746248e-08 4.168416222454215e-06 4.091144030715415e-08 2.9222462747642644e-08 4.168416222454214e-06 5.679305546771137e-07 4.05664554521893e-07 4.617534659565053e-05 5.67930554681457e-07 4.056645545618156e-07 4.617534659565053e-05 1.651177169171479e-07 1.1794070988376551e-07 2.779640373566856e-05 1.651177169234565e-07 1.179407099222361e-07 2.7796403735668557e-05
3.332 4.081803663326627e-08 2.9155745867724286e-08 4.156023000346929e-06 4.0818036629592436e-08 2.9155745827904387e-08 4.156023000346929e-06 5.626172507289814e-07 4.018693377170127e-07 4.576035427319158e-05 5.626172507333247e-07 4.018693377569354e-07 4.5760354273191575e-05 1.604648483883213e-07 1.1461723288133334e-07 2.7334945903987925e-05 1.6046484839462996e-07 1.1461723291980385e-07 2.7334945903987925e-05
3.342 4.072479116138757e-08 2.9089141939051912e-08 4.143982186283995e-06 4.072479115771355e-08 2.9089141899231967e-08 4.143982186283995e-06 5.573514437371945e-07 3.9810804732195687e-07 4.5349305861082097e-05 5.573514437415386e-07 3.9810804736187907e-07 4.534930586108209e-05 1.5594300943658446e-07 1.1138734849293493e-07 2.6893232395316822e-05 1.5594300944289327e-07 1.1138734853140544e-07 2.6893232395316822e-05
3.352 4.0631703868135004e-08 2.902265098842639e-08 4.132276706945762e-06 4.063170386446074e-08 2.902265094860641e-08 4.132276706945761e-06 5.521327140877764e-07 3.9438038357376755e-07 4.4942164385140073e-05 5.521327140921201e-07 3.9438038361368985e-07 4.4942164385140073e-05 1.5154851221232274e-07 1.0824842245848377e-07 2.6470604692377902e-05 1.5154851221863144e-07 1.0824842249695406e-07 2.64706046923779e-05
3.362 4.053877470010367e-08 2.8956272997758078e-08 4.120890387842743e-06 4.053877469642921e-08 2.895627295793801e-08 4.120890387842743e-06 5.469606458998522e-07 3.906860494570183e-07 4.453889339111142e-05 5.46960645904197e-07 3.906860494969405e-07 4.453889339111142e-05 1.472777725454247e-07 1.0519789468898262e-07 2.606641704651724e-05 1.4727777255173328e-07 1.0519789472745289e-07 2.6066417046517235e-05
3.372 4.044600353783604e-08 2.8890007869279683e-08 4.10980787769753e-06 4.0446003534161424e-08 2.8890007829459612e-08 4.109807877697529e-06 5.418348269495677e-07 3.8702475049664994e-07 4.4139456929446996e-05 5.418348269539125e-07 3.870247505365716e-07 4.413945692944699e-05 1.4312730712531568e-07 1.0223327711032036e-07 2.5680036366666678e-05 1.4312730713162462e-07 1.0223327714879036e-07 2.568003636666667e-05
3.382 4.035339029530759e-08 2.8823855534009265e-08 4.0990145805311955e-06 4.0353390291632785e-08 2.882385549418912e-08 4.0990145805311955e-06 5.367548486453775e-07 3.8339619486099715e-07 4.3743819538981584e-05 5.367548486497229e-07 3.833961949009192e-07 4.374381953898158e-05 1.3909373063580595e-07 9.935215165376034e-08 2.5310842132201324e-05 1.3909373064211478e-07 9.935215169223031e-08 2.5310842132201324e-05
3.392 4.026093484070299e-08 2.875781590988399e-08 4.088496590324141e-06 4.026093483702799e-08 2.8757815870063785e-08 4.088496590324141e-06 5.317203060442786e-07 3.798000933048599e-07 4.335194623137787e-05 5.317203060486241e-07 3.79800093344782e-07 4.3351946231377864e-05 1.3517375301269744e-07 9.655216823106665e-08 2.4958226323473987e-05 1.3517375301900628e-07 9.655216826953641e-08 2.4958226323473984e-05
3.402 4.0168637047532604e-08 2.8691888911838112e-08 4.078240625646532e-06 4.016863704385736e-08 2.8691888872017885e-08 4.0782406256465306e-06 5.26730797721315e-07 3.7623615907508357e-07 4.296380247270341e-05 5.26730797725661e-07 3.762361591150055e-07 4.296380247270341e-05 1.3136417673876532e-07 9.383104292668804e-08 2.462159336617272e-05 1.3136417674507415e-07 9.383104296515772e-08 2.4621593366172715e-05
3.412 4.007649677337721e-08 2.862607442118489e-08 4.068233976248892e-06 4.007649676970184e-08 2.8626074381364615e-08 4.068233976248891e-06 5.21785925823512e-07 3.727041079872694e-07 4.25793541672879e-05 5.217859258278581e-07 3.72704108027191e-07 4.257935416728789e-05 1.2766189423693945e-07 9.118655602782766e-08 2.4300360091537664e-05 1.2766189424324834e-07 9.11865560662972e-08 2.430036009153766e-05
3.422 3.998451382535542e-08 2.8560372311047427e-08 4.058464472803351e-06 3.998451382167986e-08 2.856037227122709e-08 4.05846447280335e-06 5.168852959905088e-07 3.6920365837148137e-07 4.219856764232773e-05 5.16885295994855e-07 3.69203658411403e-07 4.2198567642327726e-05 1.2406388542564406e-07 8.86165503548698e-08 2.3993955723608203e-05 1.2406388543195295e-07 8.861655039333924e-08 2.39939557236082e-05
3.432 3.989268806756313e-08 2.8494782496026975e-08 4.048920489619282e-06 3.9892688063887465e-08 2.8494782456206587e-08 4.0489204896192815e-06 5.120285173114425e-07 3.657345310376618e-07 4.182140963826092e-05 5.120285173157893e-07 3.6573453107758356e-07 4.182140963826091e-05 1.2056721511943338e-07 8.611892934758861e-08 2.3701821912989605e-05 1.2056721512574231e-07 8.611892938605792e-08 2.3701821912989602e-05
3.442 3.9801019304688746e-08 2.8429304788753405e-08 4.039590972298271e-06 3.9801019301012894e-08 2.842930474893295e-08 4.03959097229827e-06 5.072152023991407e-07 3.6229644920441593e-07 4.144784730118977e-05 5.072152024034888e-07 3.6229644924433734e-07 4.1447847301189766e-05 1.1716903072397731e-07 8.369165542286075e-08 2.3423412819143072e-05 1.1716903073028633e-07 8.36916554613299e-08 2.342341281914307e-05
3.452 3.970950731438499e-08 2.836393907180323e-08 4.0304654779592816e-06 3.970950731070902e-08 2.836393903198273e-08 4.030465477959281e-06 5.024449672384855e-07 3.5888913863319075e-07 4.1077848181994014e-05 5.024449672428329e-07 3.5888913867311215e-07 4.107784818199401e-05 1.1386655992175862e-07 8.133274836151895e-08 2.315819523974043e-05 1.138665599280677e-07 8.133274839998799e-08 2.3158195239740425e-05
3.462 3.961815188976469e-08 2.8298685184188733e-08 4.021534201550185e-06 3.961815188608854e-08 2.8298685144368156e-08 4.0215342015501846e-06 4.977174312018924e-07 3.555123274339951e-07 4.071138023387156e-05 4.977174312062406e-07 3.555123274739164e-07 4.071138023387155e-05 1.1065710839578691e-07 7.904028359521462e-08 2.290564877127461e-05 1.106571084020959e-07 7.904028363368349e-08 2.2905648771274606e-05
3.472 3.952695278780965e-08 2.823354298338335e-08 4.012787975529147e-06 3.952695278413329e-08 2.823354294356271e-08 4.012787975529147e-06 4.930322170675705e-07 3.5216574616000154e-07 4.034841180962161e-05 4.930322170719187e-07 3.521657461999227e-07 4.03484118096216e-05 1.0753805761291482e-07 7.681239084195235e-08 2.2665265975236424e-05 1.0753805761922389e-07 7.681239088042108e-08 2.2665265975236428e-05
3.482 3.9435909845929274e-08 2.8168512288862943e-08 4.004218234310651e-06 3.943590984225278e-08 2.816851224904221e-08 4.00421823431065e-06 4.883889508520701e-07 3.4884912769168325e-07 3.9988911657888406e-05 4.883889508564191e-07 3.488491277316042e-07 3.99889116578884e-05 1.0450686274330916e-07 7.464725230624547e-08 2.2436552533524664e-05 1.0450686274961823e-07 7.464725234471399e-08 2.243655253352466e-05
3.492 3.93450228337017e-08 2.810359296695416e-08 3.995816955592674e-06 3.934502283002502e-08 2.810359292713337e-08 3.995816955592674e-06 4.837872619019288e-07 3.455622072459909e-07 3.963284891411711e-05 4.837872619062781e-07 3.4556220728591194e-07 3.9632848914117105e-05 1.0156105053532881e-07 7.254310140838924e-08 2.2219027376548428e-05 1.01561050541638e-07 7.254310144685776e-08 2.2219027376548425e-05
3.502 3.9254291491088235e-08 2.803878485080716e-08 3.987576592446657e-06 3.925429148741144e-08 2.803878481098627e-08 3.987576592446656e-06 4.792267828647779e-07 3.423047224528902e-07 3.9280193092034586e-05 4.792267828691278e-07 3.4230472249281114e-07 3.928019309203458e-05 9.869821736338679e-08 7.049822123134345e-08 2.2012222780427507e-05 9.869821736969601e-08 7.049822126981162e-08 2.2012222780427503e-05
3.512 3.9163715600292816e-08 2.7974087767860593e-08 3.9794900088940805e-06 3.9163715596615846e-08 2.7974087728039655e-08 3.97949000889408e-06 4.747071495906521e-07 3.390764131943525e-07 3.89309140736567e-05 4.747071495950023e-07 3.3907641323427317e-07 3.893091407365669e-05 9.591602716115177e-08 6.851094318508537e-08 2.1815684430274206e-05 9.591602716746098e-08 6.851094322355345e-08 2.18156844302742e-05
3.522 3.9073294955931066e-08 2.7909501568151855e-08 3.97155042581771e-06 3.907329495225391e-08 2.7909501528330835e-08 3.971550425817708e-06 4.7022800113823964e-07 3.358770216632467e-07 3.858498209871425e-05 4.7022800114259016e-07 3.358770217031672e-07 3.8584982098714244e-05 9.32122096532888e-08 6.657964566170575e-08 2.1628971449502536e-05 9.321220965959801e-08 6.657964570017361e-08 2.1628971449502533e-05
3.532 3.898302929997346e-08 2.7845026080572613e-08 3.963751374410512e-06 3.898302929629612e-08 2.7845026040751573e-08 3.963751374410511e-06 4.6578897971768974e-07 3.327062922852413e-07 3.8242367755141e-05 4.657889797220403e-07 3.32706292325162e-07 3.8242367755140994e-05 9.058455842306727e-08 6.47027526465194e-08 2.1451656392838078e-05 9.058455842937643e-08 6.470275268498717e-08 2.1451656392838075e-05
3.542 3.889291840178406e-08 2.7780661143116503e-08 3.956086655334063e-06 3.889291839810658e-08 2.7780661103295394e-08 3.956086655334062e-06 4.6138973073344753e-07 3.2956397183117887e-07 3.7903041968476396e-05 4.6138973073779884e-07 3.2956397187109943e-07 3.790304196847638e-05 8.803092912667896e-08 6.287873244026352e-08 2.128332519546794e-05 8.803092913298831e-08 6.287873247873116e-08 2.1283325195467938e-05
3.552 3.880296202742532e-08 2.7716406576246316e-08 3.948550298217812e-06 3.880296202374767e-08 2.7716406536425173e-08 3.948550298217811e-06 4.570299027456782e-07 3.264498091906845e-07 3.756697598828666e-05 4.570299027500296e-07 3.2644980923060505e-07 3.7566975988286655e-05 8.554923780878623e-08 6.110609647519245e-08 2.112357708175887e-05 8.554923781509542e-08 6.11060965136599e-08 2.1123577081758865e-05
3.562 3.871315992516441e-08 2.7652262202537207e-08 3.941136534957707e-06 3.871315992148661e-08 2.7652262162715985e-08 3.941136534957706e-06 4.5270914731703926e-07 3.233635555539313e-07 3.7234141377885056e-05 4.5270914732139147e-07 3.233635555938515e-07 3.7234141377885056e-05 8.313745906476433e-08 5.938339809765115e-08 2.0972024444553344e-05 8.313745907107352e-08 5.93833981361185e-08 2.097202444455334e-05
3.572 3.8623511847348575e-08 2.7588227854171352e-08 3.933839792353636e-06 3.862351184367055e-08 2.7588227814350067e-08 3.933839792353636e-06 4.4842711920904723e-07 3.203049642571157e-07 3.690451000534662e-05 4.484271192133999e-07 3.203049642970362e-07 3.6904510005346614e-05 8.079362459186594e-08 5.770923135171263e-08 2.0828292709060902e-05 8.079362459817515e-08 5.7709231390179806e-08 2.0828292709060902e-05
3.582 3.853401753952539e-08 2.7524303333272233e-08 3.92665471094251e-06 3.853401753584726e-08 2.7524303293450908e-08 3.926654710942509e-06 4.4418347611795766e-07 3.172737908233442e-07 3.657805403735873e-05 4.4418347612231035e-07 3.172737908632645e-07 3.6578054037358716e-05 7.851582141290674e-08 5.608222981340133e-08 2.0692020198665116e-05 7.851582141921593e-08 5.608222985186828e-08 2.0692020198665112e-05
3.592 3.844467672698462e-08 2.7460488474287197e-08 3.919576187703753e-06 3.844467672330633e-08 2.746048843446583e-08 3.919576187703754e-06 4.3997787876504167e-07 3.1426979294199996e-07 3.625474593830472e-05 4.3997787876939494e-07 3.1426979298192e-07 3.625474593830471e-05 7.630219038899112e-08 5.45010655591379e-08 2.056285801536577e-05 7.630219039530033e-08 5.450106559760468e-08 2.056285801536577e-05
3.602 3.835548918607415e-08 2.7396783067327384e-08 3.912599423937508e-06 3.8355489182395716e-08 2.7396783027505946e-08 3.912599423937507e-06 4.3580999091031933e-07 3.1129273039134964e-07 3.5934558471868135e-05 4.358099909146728e-07 3.1129273043126924e-07 3.5934558471868135e-05 7.415092471944479e-08 5.296444797228346e-08 2.0440469934637845e-05 7.41509247257539e-08 5.296444801075012e-08 2.0440469934637842e-05
3.612 3.826645460841601e-08 2.7333186924942337e-08 3.905719962264453e-06 3.826645460473736e-08 2.7333186885120863e-08 3.905719962264453e-06 4.3167947923059543e-07 3.0834236511945057e-07 3.561746470353159e-05 4.316794792349498e-07 3.083423651593702e-07 3.5617464703531584e-05 7.206026841853485e-08 5.147112280785178e-08 2.032453229929503e-05 7.206026842484394e-08 5.1471122846318234e-08 2.032453229929503e-05
3.622 3.8177572801082894e-08 2.7269699913053748e-08 3.898933697850934e-06 3.817757279740413e-08 2.7269699873232224e-08 3.898933697850934e-06 4.275860133508226e-07 3.0541846111513557e-07 3.5303438002015324e-05 4.2758601335517703e-07 3.0541846115505507e-07 3.5303438002015324e-05 7.002851494996677e-08 5.001987108257657e-08 2.0214733897609473e-05 7.002851495627593e-08 5.0019871121042844e-08 2.021473389760947e-05
3.632 3.8088843492850254e-08 2.7206321824760026e-08 3.8922368544120195e-06 3.808884348917135e-08 2.720632178493847e-08 3.892236854412019e-06 4.2352926578278567e-07 3.025207844649278e-07 3.4992452037672146e-05 4.2352926578714064e-07 3.025207845048476e-07 3.499245203767214e-05 6.805400574298072e-08 4.860950813214597e-08 2.011077580648295e-05 6.805400574928985e-08 4.860950817061204e-08 2.0110775806482948e-05
3.642 3.800026647034978e-08 2.7143052503323452e-08 3.885625940952077e-06 3.8000266466670766e-08 2.714305246350185e-08 3.885625940952077e-06 4.1950891194089753e-07 2.996491033551821e-07 3.468448077774784e-05 4.1950891194525324e-07 2.9964910339510137e-07 3.468448077774784e-05 6.613512896996124e-08 4.7238882631061985e-08 2.001237119796876e-05 6.613512897627042e-08 4.723888266952796e-08 2.0012371197968756e-05
3.652 3.791184147762845e-08 2.7079891796552265e-08 3.879097696238666e-06 3.7911841473949266e-08 2.707989175673061e-08 3.879097696238665e-06 4.1552463008060357e-07 2.9680318791749574e-07 3.4379498479175096e-05 4.155246300849594e-07 2.968031879574151e-07 3.437949847917509e-05 6.427031809297183e-08 4.59068756429947e-08 1.9919245104697528e-05 6.427031809928094e-08 4.5906875681460524e-08 1.9919245104697528e-05
3.662 3.7823568311149423e-08 2.70168395151277e-08 3.872649036658198e-06 3.7823568307470104e-08 2.7016839475306015e-08 3.8726490366581975e-06 4.115761012776965e-07 2.9398281040034066e-07 3.4077479681267105e-05 4.115761012820524e-07 2.9398281044026006e-07 3.40774796812671e-05 6.245805070821225e-08 4.46123997355882e-08 1.9831134152292835e-05 6.245805071452138e-08 4.4612399774053886e-08 1.983113415229283e-05
3.672 3.773544671254392e-08 2.6953895498715328e-08 3.86627701331669e-06 3.7735446708864486e-08 2.6953895458893626e-08 3.866277013316689e-06 4.076630094134009e-07 2.91187744961172e-07 3.377839919722393e-05 4.076630094177576e-07 2.911877450010911e-07 3.377839919722393e-05 6.069684725149519e-08 4.3354398059359255e-08 1.974778626333039e-05 6.069684725780438e-08 4.335439809782476e-08 1.974778626333039e-05
3.682 3.764747647364112e-08 2.6891059589078246e-08 3.8599787776099525e-06 3.764747646996162e-08 2.6891059549256508e-08 3.859978777609952e-06 4.037850412002247e-07 2.8841776782842404e-07 3.348223210728538e-05 4.03785041204582e-07 2.884177678683429e-07 3.348223210728537e-05 5.898526976796712e-08 4.21318435328383e-08 1.9668960336388464e-05 5.898526977427628e-08 4.2131843571303694e-08 1.966896033638846e-05
3.692 3.75596573143522e-08 2.6828331616535225e-08 3.853751552275945e-06 3.755965731067253e-08 2.682833157671346e-08 3.8537515522759446e-06 3.9994188609341924e-07 2.8567265722981247e-07 3.3188953748784384e-05 3.9994188609777707e-07 2.856726572697313e-07 3.318895374878438e-05 5.732192081767554e-08 4.09437379532369e-08 1.9594425899467216e-05 5.73219208239848e-08 4.094373799170212e-08 1.959442589946721e-05
3.702 3.747198899375877e-08 2.676571136914023e-08 3.84759260804682e-06 3.747198899007901e-08 2.676571132931843e-08 3.847592608046819e-06 3.9613323627958067e-07 2.8295219325929303e-07 3.289853970949204e-05 3.961332362839388e-07 2.8295219329921173e-07 3.289853970949203e-05 5.5705442247016146e-08 3.9789111218396585e-08 1.9523962744621125e-05 5.570544225332539e-08 3.978911125686171e-08 1.9523962744621122e-05
3.712 3.738447122728167e-08 2.670319865988926e-08 3.841499252514127e-06 3.7384471223601796e-08 2.670319862006742e-08 3.841499252514127e-06 3.9235878665102586e-07 2.8025615799217996e-07 3.261096581715667e-05 3.923587866553845e-07 2.802561580320988e-07 3.2610965817156666e-05 5.4134514182793884e-08 3.866702058061371e-08 1.9457360553888107e-05 5.4134514189103234e-08 3.8667020619078684e-08 1.9457360553888104e-05
3.722 3.7297103743361524e-08 2.664079331462655e-08 3.835468834807255e-06 3.729710373968151e-08 2.664079327480467e-08 3.835468834807254e-06 3.8861823483140587e-07 2.775843354324804e-07 3.2326208134588064e-05 3.8861823483576497e-07 2.7758433547239925e-07 3.2326208134588064e-05 5.260785388330539e-08 3.757654975559555e-08 1.9394418532330844e-05 5.260785388961484e-08 3.7576549794060345e-08 1.939441853233084e-05
3.732 3.720988629017171e-08 2.6578495123989894e-08 3.8294987755555975e-06 3.7209886286491593e-08 2.6578495084167974e-08 3.829498775555597e-06 3.8491128109071555e-07 2.749365115306548e-07 3.2044242957331445e-05 3.8491128109507475e-07 2.749365115705731e-07 3.204424295733144e-05 5.112421471732669e-08 3.6516808331609654e-08 1.9334945064894003e-05 5.112421472363618e-08 3.651680837007433e-08 1.9334945064894003e-05
3.742 3.712281858985843e-08 2.651630389907356e-08 3.8235866137242315e-06 3.712281858617816e-08 2.651630385925159e-08 3.823586613724231e-06 3.8123762834892613e-07 2.7231247401513315e-07 3.176504681354824e-05 3.812376283532862e-07 2.7231247405505154e-07 3.176504681354824e-05 4.968238512665057e-08 3.548693087998454e-08 1.9278757406587004e-05 4.9682385132960087e-08 3.548693091844905e-08 1.9278757406586997e-05
3.752 3.70359003316631e-08 2.645421941463115e-08 3.817730056883638e-06 3.703590032798272e-08 2.6454219374809128e-08 3.817730056883637e-06 3.7759698213363173e-07 2.6971201258844257e-07 3.1488596468221136e-05 3.775969821379922e-07 2.6971201262836117e-07 3.148859646822113e-05 4.8281187706999744e-08 3.4486076406185637e-08 1.922568140447565e-05 4.828118771330936e-08 3.448607644464999e-08 1.9225681404475647e-05
3.762 3.694913122619207e-08 2.639224147690034e-08 3.811927020914044e-06 3.694913122251156e-08 2.639224143707825e-08 3.811927020914043e-06 3.739890505829928e-07 2.67134918783569e-07 3.1214868927737485e-05 3.7398905058735363e-07 2.6713491882348716e-07 3.121486892773748e-05 4.691947815006726e-08 3.35134275505158e-08 1.917555124131342e-05 4.6919478156376964e-08 3.3513427588980016e-08 1.917555124131342e-05
3.772 3.686251096297778e-08 2.6330369854280535e-08 3.806175643595567e-06 3.686251095929714e-08 2.6330369814458406e-08 3.8061756435955666e-06 3.704135444416257e-07 2.645809860125725e-07 3.094384144241163e-05 3.7041354444598697e-07 2.645809860524905e-07 3.094384144241163e-05 4.559614433399495e-08 3.2568189935486515e-08 1.9128209183063768e-05 4.559614434030471e-08 3.2568189973950546e-08 1.9128209183063768e-05
3.782 3.67760392320145e-08 2.6268604331555537e-08 3.8004742673836646e-06 3.677603922833372e-08 2.6268604291733335e-08 3.800474267383664e-06 3.6687017696507223e-07 2.620500094001092e-07 3.067549150452485e-05 3.6687017696943403e-07 2.620500094400271e-07 3.067549150452485e-05 4.431010548221788e-08 3.1649591589122235e-08 1.9083505315496244e-05 4.431010548852769e-08 3.1649591627586054e-08 1.908350531549624e-05
3.792 3.6689715774019255e-08 2.6206944711884112e-08 3.794821400722544e-06 3.668971577033832e-08 2.6206944672061914e-08 3.7948214007225434e-06 3.633586639514822e-07 2.5954178598186495e-07 3.0409796844382192e-05 3.633586639558446e-07 2.5954178602178296e-07 3.0409796844382182e-05 4.306031123388425e-08 3.0756882274530046e-08 1.904129726899661e-05 4.306031124019409e-08 3.0756882312993706e-08 1.9041297268996602e-05
3.802 3.660354032889384e-08 2.61453908037741e-08 3.7892156690513938e-06 3.6603540325212735e-08 2.6145390763951805e-08 3.7892156690513934e-06 3.5987872365670395e-07 2.5705611449625547e-07 3.0146735424769367e-05 3.598787236610671e-07 2.5705611453617306e-07 3.014673542476936e-05 4.184574080303123e-08 2.988933281817052e-08 1.9001449921948432e-05 4.18457408093411e-08 2.988933285663399e-08 1.900144992194843e-05
3.812 3.6517512592290237e-08 2.608394241548433e-08 3.7836557669181453e-06 3.6517512588608985e-08 2.608394237566198e-08 3.7836557669181445e-06 3.564300768259498e-07 2.545927954835802e-07 2.988628543358872e-05 3.56430076830313e-07 2.5459279552349784e-07 2.9886285433588716e-05 4.066540207953069e-08 2.904623457219052e-08 1.896383509518461e-05 4.0665402085840585e-08 2.9046234610653808e-08 1.8963835095184608e-05
3.822 3.643163237462093e-08 2.6022599403269923e-08 3.7781404217758363e-06 3.643163237093955e-08 2.6022599363447506e-08 3.778140421775836e-06 3.530124466180188e-07 2.5215163119626667e-07 2.9628425276745367e-05 3.530124466223827e-07 2.5215163123618416e-07 2.962842527674536e-05 3.951833091107143e-08 2.8226898900185432e-08 1.8928331242936257e-05 3.9518330917381366e-08 2.8226898938648497e-08 1.8928331242936254e-05
3.832 3.6345899465704105e-08 2.596136161325237e-08 3.772668365098993e-06 3.634589946202254e-08 2.596136157342993e-08 3.772668365098993e-06 3.496255586237563e-07 2.49732425624255e-07 2.9373133571886968e-05 3.496255586281208e-07 2.4973242566417204e-07 2.937313357188696e-05 3.840359025618776e-08 2.7430656451288052e-08 1.889482313474548e-05 3.840359026249771e-08 2.743065648975093e-08 1.8894823134745473e-05
3.842 3.6260313771739407e-08 2.5900228957526582e-08 3.7672383117965323e-06 3.626031376805766e-08 2.5900228917704102e-08 3.7672383117965314e-06 3.4626914075854336e-07 2.4733498443529595e-07 2.9120389141754463e-05 3.4626914076290833e-07 2.473349844752129e-07 2.9120389141754457e-05 3.732026940130368e-08 2.6656856729527056e-08 1.8863201534356375e-05 3.732026940761363e-08 2.665685676798977e-08 1.886320153435637e-05
3.852 3.617487516048791e-08 2.5839201362972453e-08 3.7618489465274834e-06 3.617487515680601e-08 2.5839201323149924e-08 3.7618489465274826e-06 3.4294292328210034e-07 2.4495911496793e-07 2.887017100750692e-05 3.4294292328646547e-07 2.4495911500784687e-07 2.8870171007506915e-05 3.6267483302853025e-08 2.5904867565523092e-08 1.8833362876212952e-05 3.6267483309163e-08 2.5904867603985657e-08 1.883336287621295e-05
3.862 3.6089583566138985e-08 2.5778278779979662e-08 3.756498921641325e-06 3.608958356245691e-08 2.5778278740157073e-08 3.7564989216413244e-06 3.396466389040645e-07 2.426046262620765e-07 2.8622458382361563e-05 3.396466389084304e-07 2.4260462630199346e-07 2.862245838236156e-05 3.524437180516915e-08 2.5174074540062716e-08 1.880520894757926e-05 3.5244371811479133e-08 2.517407457852507e-08 1.8805208947579257e-05
3.872 3.6004438908754647e-08 2.5717461147954063e-08 3.7511868717324604e-06 3.6004438905072436e-08 2.5717461108131454e-08 3.7511868717324604e-06 3.363800226387932e-07 2.402713290660294e-07 2.8377230667295465e-05 3.363800226431599e-07 2.402713291059461e-07 2.8377230667295458e-05 3.4250098981568345e-08 2.446388055201347e-08 1.877864659068062e-05 3.425009898787833e-08 2.446388059047567e-08 1.8778646590680617e-05
3.882 3.591944102312753e-08 2.565674836211538e-08 3.7459114466392374e-06 3.591944101944515e-08 2.5656748322292743e-08 3.745911446639237e-06 3.331428118736091e-07 2.3795903579199202e-07 2.813446745082862e-05 3.3314281187797597e-07 2.3795903583190842e-07 2.8134467450828617e-05 3.3283852429983055e-08 2.3773705364873524e-08 1.875358743888036e-05 3.328385243629308e-08 2.377370540333555e-08 1.8753587438880358e-05
3.892 3.583458975707246e-08 2.559614030534679e-08 3.740671360350115e-06 3.583458975338991e-08 2.559614026552408e-08 3.7406713603501146e-06 3.299347463726016e-07 2.3566756054374865e-07 2.789414851031639e-05 3.29934746376969e-07 2.3566756058366497e-07 2.7894148510316387e-05 3.2344842655259095e-08 2.3102984988839067e-08 1.872994769053494e-05 3.2344842661569107e-08 2.310298502730093e-08 1.8729947690534937e-05
3.902 3.5749884823647984e-08 2.5535636764834062e-08 3.7354654417752126e-06 3.574988481996532e-08 2.5535636725011357e-08 3.7354654417752117e-06 3.2675556823334224e-07 2.3339671913824723e-07 2.7656253817948437e-05 3.2675556823771023e-07 2.3339671917816366e-07 2.7656253817948434e-05 3.143230238036698e-08 2.2451171432615952e-08 1.8707647925191617e-05 3.143230238667699e-08 2.245117147107767e-08 1.8707647925191614e-05
3.912 3.566532584959905e-08 2.547523748848462e-08 3.7302926723558625e-06 3.5665325845916237e-08 2.5475237448661885e-08 3.7302926723558625e-06 3.236050219486397e-07 2.3114632907478263e-07 2.7420763543587438e-05 3.236050219530085e-07 2.311463291146988e-07 2.7420763543587435e-05 3.054548603284082e-08 2.1817732098097858e-08 1.8686612943713794e-05 3.054548603915085e-08 2.1817732136559427e-08 1.868661294371379e-05
3.922 3.5580912421098087e-08 2.541494216983548e-08 3.7251521989158416e-06 3.5580912417415075e-08 2.5414942130012726e-08 3.7251521989158408e-06 3.2048285430926385e-07 2.2891620944324448e-07 2.7187658058373884e-05 3.2048285431363285e-07 2.2891620948316033e-07 2.7187658058373884e-05 2.9683669019785502e-08 2.120214944649889e-08 1.8666771620688667e-05 2.968366902609562e-08 2.1202149484960308e-08 1.8666771620688667e-05
3.932 3.549664401887808e-08 2.5354750447369055e-08 3.720043316337217e-06 3.549664401519496e-08 2.5354750407546227e-08 3.720043316337217e-06 3.1738881440151426e-07 2.2670618106065395e-07 2.6956917935649777e-05 3.1738881440588384e-07 2.2670618110056985e-07 2.6956917935649767e-05 2.8846147168155227e-08 2.0603920510501604e-08 1.8648056752861947e-05 2.8846147174465368e-08 2.0603920548962865e-08 1.8648056752861947e-05
3.942 3.541252008998437e-08 2.529466191887131e-08 3.7149654285207257e-06 3.5412520086301103e-08 2.5294661879048447e-08 3.7149654285207253e-06 3.1432265355762753e-07 2.2451606630937134e-07 2.6728523945018684e-05 3.1432265356199753e-07 2.2451606634928706e-07 2.672852394501868e-05 2.8032236194888108e-08 2.0022556475941567e-08 1.863040489477445e-05 2.803223620119828e-08 2.0022556514402666e-08 1.8630404894774446e-05
3.952 3.532854010871142e-08 2.5234676222541886e-08 3.70991799983912e-06 3.5328540105028e-08 2.523467618271896e-08 3.70991799983912e-06 3.11284125267984e-07 2.2234568907847353e-07 2.6502457046182647e-05 3.112841252723548e-07 2.2234568911838917e-07 2.6502457046182643e-05 2.7241271078046396e-08 1.945758232123458e-08 1.861375618370845e-05 2.7241271084356603e-08 1.945758235969552e-08 1.861375618370845e-05
3.962 3.5244703627129334e-08 2.5174793018798853e-08 3.7049005096047548e-06 3.524470362344575e-08 2.517479297897589e-08 3.7049005096047548e-06 3.08272985168745e-07 2.2019487484991975e-07 2.6278698383261877e-05 3.082729851731163e-07 2.201948748898351e-07 2.6278698383261874e-05 2.647260547420041e-08 1.8908536415212403e-08 1.8598054153354815e-05 2.647260548051067e-08 1.890853645367315e-08 1.8598054153354812e-05
3.972 3.516101024965617e-08 2.511501202859246e-08 3.6999124172308817e-06 3.5161010245972435e-08 2.5115011988769413e-08 3.699912417230881e-06 3.052889909950777e-07 2.1806345055751682e-07 2.605722927778879e-05 3.052889909994494e-07 2.1806345059743227e-07 2.6057229277788783e-05 2.5725611216065528e-08 1.837497004759561e-08 1.85832455454525e-05 2.572561122237586e-08 1.8374970086056163e-08 1.8583245545452496e-05
3.982 3.5077459710280445e-08 2.5055333064041645e-08 3.694953136866595e-06 3.5077459706596646e-08 2.5055333024218543e-08 3.6949531368665948e-06 3.0233190248170557e-07 2.1595124460360583e-07 2.5838031222519625e-05 3.0233190248607796e-07 2.1595124464352106e-07 2.583803122251962e-05 2.4999677792977348e-08 1.7856447150650413e-08 1.8569280115830902e-05 2.4999677799287763e-08 1.7856447189110787e-08 1.85692801158309e-05
3.992 3.499405184976207e-08 2.4995756032684135e-08 3.6900220223466854e-06 3.4994051846078065e-08 2.4995755992860984e-08 3.690022022346685e-06 2.9940148139363576e-07 2.138580868220218e-07 2.56210858767935e-05 2.994014813980086e-07 2.1385808686193663e-07 2.5621085876793497e-05 2.4294211834213673e-08 1.735254385592322e-08 1.8556110439335482e-05 2.429421184052416e-08 1.7352543894383406e-08 1.855611043933548e-05
4.002 3.491078663678391e-08 2.4936280869272458e-08 3.6851183635935968e-06 3.4910786633099773e-08 2.4936280829449237e-08 3.685118363593596e-06 2.9649749149671806e-07 2.117838084533744e-07 2.540637505998429e-05 2.9649749150109166e-07 2.117838084932894e-07 2.540637505998429e-05 2.3608636603531244e-08 1.686284822147229e-08 1.8543691712768805e-05 2.360863660984183e-08 1.6862848259932274e-08 1.85436917127688e-05
4.012 3.4827664129951065e-08 2.4876907646066008e-08 3.6802413909280897e-06 3.482766412626678e-08 2.487690760624271e-08 3.6802413909280893e-06 2.9361969856779135e-07 2.097282421761799e-07 2.5193880747774392e-05 2.9361969857216527e-07 2.097282422160945e-07 2.5193880747774392e-05 2.294239158981462e-08 1.6386959909268723e-08 1.8531981565282196e-05 2.2942391596125294e-08 1.6386959947728475e-08 1.8531981565282192e-05
4.022 3.474468440575164e-08 2.481763642092487e-08 3.6753902942777977e-06 3.4744684402067227e-08 2.4817636381101548e-08 3.675390294277797e-06 2.907678703768962e-07 2.0769122214171816e-07 2.4983585067651154e-05 2.907678703812708e-07 2.076912221816326e-07 2.498358506765115e-05 2.229493204532768e-08 1.59244897682625e-08 1.8520939885423636e-05 2.229493205163845e-08 1.5924489806722035e-08 1.8520939885423632e-05
4.032 3.4661847556381854e-08 2.47584672367326e-08 3.670564261105682e-06 3.466184755269726e-08 2.475846719690922e-08 3.6705642611056817e-06 2.879417767782795e-07 2.0567258396033783e-07 2.4775470298868875e-05 2.879417767826548e-07 2.0567258400025196e-07 2.4775470298868872e-05 2.1665728488836074e-08 1.5475059619135467e-08 1.8510528678443025e-05 2.1665728495146926e-08 1.5475059657594773e-08 1.8510528678443025e-05
4.042 3.457915362088764e-08 2.4699400131542424e-08 3.6657625233732673e-06 3.457915361720284e-08 2.4699400091718968e-08 3.6657625233732665e-06 2.8514118963901e-07 2.0367216471580874e-07 2.456951887565043e-05 2.851411896433859e-07 2.0367216475572267e-07 2.456951887565043e-05 2.105426643477677e-08 1.503830199762532e-08 1.850071195671435e-05 2.1054266441087686e-08 1.50383020360844e-08 1.850071195671435e-05
4.052 3.449660251644572e-08 2.4640435053363705e-08 3.6609844062356786e-06 3.449660251276078e-08 2.4640435013540213e-08 3.6609844062356773e-06 2.8236588295939446e-07 2.0168980291759495e-07 2.4365713392002347e-05 2.8236588296377087e-07 2.0168980295750907e-07 2.4365713392002344e-05 2.0460045862704847e-08 1.4613859713483576e-08 1.8491455665163265e-05 2.0460045869015825e-08 1.4613859751942415e-08 1.8491455665163265e-05
4.062 3.441419411192709e-08 2.458157189629873e-08 3.6562293654608735e-06 3.441419410824205e-08 2.4581571856475168e-08 3.656229365460873e-06 2.796156327715604e-07 1.9972533860827467e-07 2.4164036604602813e-05 2.796156327759374e-07 1.9972533864818837e-07 2.416403660460281e-05 1.9882580901525067e-08 1.4201385716378353e-08 1.848272762635456e-05 1.9882580907836084e-08 1.4201385754836936e-08 1.8482727626354558e-05
4.072 3.43319281292577e-08 2.452281048040182e-08 3.651496996519487e-06 3.433192812557246e-08 2.4522810440578208e-08 3.6514969965194864e-06 2.768902172518755e-07 1.977786133272078e-07 2.3964471437313815e-05 2.76890217256253e-07 1.9777861336712146e-07 2.396447143731381e-05 1.9321399398023068e-08 1.3800542801998391e-08 1.847449749211156e-05 1.93213994043341e-08 1.3800542840456686e-08 1.8474497492111556e-05
4.082 3.424980422928077e-08 2.446415054122024e-08 3.646787019496324e-06 3.424980422559536e-08 2.4464150501396555e-08 3.646787019496323e-06 2.7418941654214253e-07 1.9584947005564848e-07 2.376700097859746e-05 2.741894165465206e-07 1.9584947009556176e-07 2.3767000978597453e-05 1.8776042536821876e-08 1.3411003164391019e-08 1.8466736686029954e-05 1.8776042543132894e-08 1.3411003202849068e-08 1.846673668602995e-05
4.092 3.4167821942141715e-08 2.4405591754270007e-08 3.642099240275394e-06 3.416782193845611e-08 2.4405591714446283e-08 3.6420992402753937e-06 2.715130127978723e-07 1.939377532015187e-07 2.3571608475925524e-05 2.715130128022512e-07 1.939377532414321e-07 2.357160847592552e-05 1.8246064472398984e-08 1.3032448408103769e-08 1.8459418331902255e-05 1.8246064478709952e-08 1.3032448446561553e-08 1.845941833190225e-05
4.102 3.4085980815745984e-08 2.4347133810482273e-08 3.6374335045804853e-06 3.4085980812060186e-08 2.4347133770658493e-08 3.6374335045804845e-06 2.688607901610181e-07 1.9204330856050883e-07 2.3378277329834043e-05 2.688607901653975e-07 1.920433086004221e-07 2.3378277329834043e-05 1.7731031987181148e-08 1.2664569059924972e-08 1.8452517164654656e-05 1.773103199349204e-08 1.2664569098382476e-08 1.8452517164654653e-05
4.112 3.4004280434809575e-08 2.4288776388992683e-08 3.632789654433809e-06 3.4004280431123585e-08 2.4288776349168826e-08 3.632789654433808e-06 2.662325346614427e-07 1.9016598331999658e-07 2.3186991086230704e-05 2.6623253466582285e-07 1.901659833599096e-07 2.31869910862307e-05 1.7230524001256604e-08 1.230706438322747e-08 1.84460094326293e-05 1.7230524007567413e-08 1.2307064421684697e-08 1.8446009432629295e-05
4.122 3.392272028646762e-08 2.423051914937765e-08 3.6281674953694666e-06 3.392272028278147e-08 2.4230519109553735e-08 3.628167495369466e-06 2.6362803421080474e-07 1.8830562594266282e-07 2.2997733429724705e-05 2.6362803421518565e-07 1.8830562598257562e-07 2.2997733429724702e-05 1.674413133112146e-08 1.1959642068393038e-08 1.8439872793667808e-05 1.6744131337432174e-08 1.1959642106849958e-08 1.8439872793667804e-05
4.132 3.384130002278132e-08 2.4172361814928148e-08 3.623566776932645e-06 3.384130001909501e-08 2.417236177510418e-08 3.6235667769326444e-06 2.6104707855650643e-07 1.864620862748429e-07 2.2810488177875257e-05 2.6104707856088744e-07 1.8646208631475555e-07 2.2810488177875254e-05 1.627145628815749e-08 1.1622018021342495e-08 1.8434086210669158e-05 1.6271456294468113e-08 1.1622018059799119e-08 1.8434086210669154e-05
4.142 3.376001929773569e-08 2.411430415015812e-08 3.618987182723663e-06 3.376001929404914e-08 2.4114304110334086e-08 3.6189871827236625e-06 2.5848945920745677e-07 1.8463521541753933e-07 2.2625239277069496e-05 2.584894592118386e-07 1.8463521545745176e-07 2.2625239277069493e-05 1.581211237954672e-08 1.1293916261898914e-08 1.8428629843739705e-05 1.5812112385857212e-08 1.1293916300355228e-08 1.84286298437397e-05
4.152 3.3678877845621774e-08 2.405634597893672e-08 3.6144283288616493e-06 3.367887784193504e-08 2.4056345939112646e-08 3.6144283288616484e-06 2.5595496946361357e-07 1.828248657356412e-07 2.244197079888804e-05 2.559549694679962e-07 1.828248657755534e-07 2.244197079888804e-05 1.5365723947620185e-08 1.0975068417714428e-08 1.842348494736799e-05 1.5365723953930588e-08 1.097506845617042e-08 1.8423484947367985e-05
4.162 3.3597875497926906e-08 2.3998487153177303e-08 3.6098897722681076e-06 3.359787549424007e-08 2.3998487113353126e-08 3.6098897722681064e-06 2.534434044066298e-07 1.810308907841971e-07 2.2260666936195944e-05 2.534434044110131e-07 1.810308908241093e-07 2.226066693619594e-05 1.4931925841524633e-08 1.0665213653049098e-08 1.8418633770966113e-05 1.4931925847834926e-08 1.0665213691504741e-08 1.8418633770966113e-05
4.172 3.351701208319988e-08 2.3940727565288423e-08 3.6053710284064832e-06 3.351701207951282e-08 2.394072752546421e-08 3.605371028406483e-06 2.509545608549162e-07 1.7925314548918556e-07 2.208131200226718e-05 2.509545608592996e-07 1.7925314552909762e-07 2.2081312002267176e-05 1.451036319569382e-08 1.0364098547415175e-08 1.8414059473755558e-05 1.4510363202004016e-08 1.0364098585870457e-08 1.8414059473755555e-05
4.182 3.343628748167678e-08 2.3883067129307415e-08 3.6008716039989887e-06 3.3436287477989604e-08 2.3883067089483142e-08 3.600871603998988e-06 2.4848823743557873e-07 1.7749148600397452e-07 2.190389043327598e-05 2.484882374399633e-07 1.7749148604388626e-07 2.190389043327598e-05 1.4100691152257308e-08 1.0071476693754417e-08 1.8409746065564426e-05 1.4100691158567424e-08 1.0071476732209297e-08 1.8409746065564423e-05
4.192 3.3355701559644646e-08 2.3825505743094546e-08 3.596391038285703e-06 3.3355701555957266e-08 2.3825505703270206e-08 3.5963910382857024e-06 2.4604423452931137e-07 1.757457697223132e-07 2.172838679115823e-05 2.460442345336966e-07 1.757457697622249e-07 2.1728386791158224e-05 1.370257449594121e-08 9.787108711967078e-09 1.8405678374028156e-05 1.3702574502251227e-08 9.787108750421547e-09 1.8405678374028152e-05
4.202 3.327525415437963e-08 2.376804332833766e-08 3.591928945408369e-06 3.327525415069211e-08 2.376804328851324e-08 3.5919289454083687e-06 2.4362235426542966e-07 1.7401585534109958e-07 2.155478577131215e-05 2.4362235426981575e-07 1.7401585538101095e-07 2.1554785771312147e-05 1.3315687522313165e-08 9.510761944656125e-09 1.8401842037749675e-05 1.3315687528623094e-08 9.51076198311018e-09 1.8401842037749675e-05
4.212 3.31949451133937e-08 2.3710679730938347e-08 3.587485045448328e-06 3.3194945109706e-08 2.371067969111388e-08 3.587485045448328e-06 2.4122240058052696e-07 1.7230160279927936e-07 2.1383072207300762e-05 2.412224005849134e-07 1.723016028391906e-07 2.138307220730076e-05 1.2939713654635796e-08 9.242210256378361e-09 1.8398223512914e-05 1.293971366094565e-08 9.242210294831978e-09 1.8398223512913997e-05
4.222 3.3114774177662735e-08 2.365341476591915e-08 3.583059170481502e-06 3.3114774173974886e-08 2.3653414726094628e-08 3.5830591704815013e-06 2.3884417912502445e-07 1.7060287328771306e-07 2.1213231075759115e-05 2.3884417912941176e-07 1.7060287332762398e-07 2.1213231075759115e-05 1.2574345289208714e-08 8.98123392984048e-09 1.839481008166608e-05 1.2574345295518474e-08 8.98123396829368e-09 1.8394810081666078e-05
4.232 3.3034741104889405e-08 2.359624827941012e-08 3.578651247443184e-06 3.303474110120137e-08 2.3596248239585553e-08 3.5786512474431837e-06 2.364874973338048e-07 1.6891952925944692e-07 2.1045247493703523e-05 2.3648749733819293e-07 1.6891952929935771e-07 2.1045247493703523e-05 1.221928348489717e-08 8.727619402193627e-09 1.839158984319914e-05 1.2219283491206846e-08 8.727619440646401e-09 1.8391589843199136e-05
4.242 3.295484560889289e-08 2.3539180072616566e-08 3.5742612607358725e-06 3.295484560520471e-08 2.3539180032791945e-08 3.574261260735872e-06 2.3415216435456474e-07 1.6725143439123762e-07 2.0879106714424743e-05 2.3415216435895309e-07 1.672514344311482e-07 2.087910671442474e-05 1.187423774150794e-08 8.481159224606707e-09 1.8388551686478558e-05 1.187423774781754e-08 8.481159263059094e-09 1.8388551686478555e-05
4.252 3.287508741081593e-08 2.3482209921979867e-08 3.5698892071987417e-06 3.287508740712756e-08 2.3482209882155174e-08 3.5698892071987417e-06 2.3183799102012485e-07 1.6559845356183566e-07 2.0714794119179542e-05 2.3183799102451433e-07 1.6559845360174605e-07 2.071479411917954e-05 1.1538925771096855e-08 8.241651738563453e-09 1.8385685241071592e-05 1.153892577740636e-08 8.241651777015468e-09 1.838568524107159e-05
4.262 3.279546619765576e-08 2.3425337628052383e-08 3.5655350549539377e-06 3.279546619396724e-08 2.342533758822767e-08 3.5655350549539373e-06 2.2954478983453263e-07 1.6396045281297676e-07 2.0552295207362552e-05 2.2954478983892275e-07 1.6396045285288692e-07 2.055229520736255e-05 1.1213073208496137e-08 8.008900963908908e-09 1.8382980815236074e-05 1.1213073214805566e-08 8.00890100236059e-09 1.838298081523607e-05
4.272 3.2715981685041235e-08 2.3368562973469997e-08 3.561198716071812e-06 3.2715981681352565e-08 2.3368562933645244e-08 3.5611987160718118e-06 2.272723749684414e-07 1.6233729941566525e-07 2.039159558796533e-05 2.2727237497283227e-07 1.623372994555752e-07 2.0391595587965328e-05 1.0896413430115929e-08 7.782716471208791e-09 1.838042932750588e-05 1.0896413436425282e-08 7.782716509660169e-09 1.8380429327505876e-05
4.282 3.263663361031328e-08 2.3311885764871453e-08 3.5568800328732873e-06 3.2636633606624425e-08 2.3311885725046667e-08 3.556880032873287e-06 2.250205621942598e-07 1.6072886180809424e-07 2.0232680972929998e-05 2.2502056219865126e-07 1.6072886184800397e-07 2.0232680972929998e-05 1.0588687350939725e-08 7.562913239836631e-09 1.8378022237686457e-05 1.0588687357249026e-08 7.562913278287743e-09 1.8378022237686457e-05
4.292 3.2557421686905144e-08 2.3255305819238448e-08 3.5525787769725545e-06 3.255742168321613e-08 2.325530577941361e-08 3.552578776972554e-06 2.2278916892285505e-07 1.5913500956725998e-07 2.007553717281579e-05 2.227891689272474e-07 1.5913500960716956e-07 2.0075537172815788e-05 1.0289643121109509e-08 7.349311309539907e-09 1.8375751479851663e-05 1.0289643127418766e-08 7.349311347990777e-09 1.837575147985166e-05
4.302 3.2478345728449574e-08 2.3198822974136936e-08 3.5482946548269763e-06 3.247834572476041e-08 2.3198822934312064e-08 3.548294654826976e-06 2.2057801414302387e-07 1.5755561338224666e-07 1.9920150091602418e-05 2.2057801414741672e-07 1.5755561342215604e-07 1.9920150091602418e-05 9.999036049386017e-09 7.1417359322820565e-09 1.8373609398973583e-05 9.99903605569526e-09 7.141735970732704e-09 1.837360939897358e-05
4.312 3.2399405462464085e-08 2.314243706571271e-08 3.5440273231883657e-06 3.2399405458774774e-08 2.314243702588781e-08 3.5440273231883653e-06 2.183869184376245e-07 1.5599054511548262e-07 1.9766505724392417e-05 2.1838691844201814e-07 1.5599054515539177e-07 1.9766505724392414e-05 9.716628283965126e-09 6.9400172058236776e-09 1.837158869500122e-05 9.716628290274374e-09 6.940017244274107e-09 1.8371588695001215e-05
4.322 3.232060067801538e-08 2.3086147933945284e-08 3.539776410117507e-06 3.232060067432588e-08 2.3086147894120316e-08 3.5397764101175057e-06 2.1621570396556593e-07 1.5443967772395397e-07 1.9614590156537428e-05 2.1621570396996034e-07 1.5443967776386293e-07 1.9614590156537424e-05 9.442188649601378e-09 6.7439899959875065e-09 1.8369682380371186e-05 9.442188655910668e-09 6.743990034437712e-09 1.8369682380371182e-05
4.332 3.2241931137653025e-08 2.3029955396448504e-08 3.5355415470817907e-06 3.22419311339634e-08 2.3029955356623516e-08 3.5355415470817903e-06 2.1406419441368405e-07 1.5290288528358055e-07 1.9464389565973564e-05 2.1406419441807912e-07 1.5290288532348928e-07 1.946438956597356e-05 9.175492554763088e-09 6.553493904154753e-09 1.8367883760315186e-05 9.17549256107246e-09 6.553493942604715e-09 1.8367883760315182e-05
4.342 3.2163396654426425e-08 2.2973859338965402e-08 3.5313224053119214e-06 3.216339665073666e-08 2.2973859299140325e-08 3.531322405311921e-06 2.1193221503946555e-07 1.5138004295537258e-07 1.931589022752016e-05 2.1193221504386152e-07 1.5138004299528101e-07 1.931589022752016e-05 8.916321634175847e-09 6.3683729358644976e-09 1.8366186435127044e-05 8.916321640485328e-09 6.368372974314195e-09 1.8366186435127044e-05
4.352 3.2084996985936515e-08 2.2917859588790064e-08 3.5271187332017033e-06 3.208499698224656e-08 2.2917859548964957e-08 3.527118733201702e-06 2.0981959261619493e-07 1.4987102705069735e-07 1.91690785219867e-05 2.0981959262059156e-07 1.4987102709060566e-07 1.9169078521986692e-05 8.66446373665486e-09 6.188475554786312e-09 1.836458432397736e-05 8.664463742964474e-09 6.188475593235717e-09 1.8364584323977356e-05
4.362 3.200673189492493e-08 2.2861955955905082e-08 3.522930379727932e-06 3.20067318912348e-08 2.2861955916079902e-08 3.5229303797279316e-06 2.077261555489814e-07 1.483757149623772e-07 1.9023940940824304e-05 2.0772615555337882e-07 1.483757150022853e-07 1.90239409408243e-05 8.419712670122e-09 6.0136544891516876e-09 1.8363071699284033e-05 8.419712676431766e-09 6.01365452760076e-09 1.836307169928403e-05
4.372 3.192860114714088e-08 2.2806148268809238e-08 3.518757298235447e-06 3.192860114345061e-08 2.2806148228983972e-08 3.5187572982354468e-06 2.0565173369658487e-07 1.468939851767503e-07 1.8880464090962256e-05 2.0565173370098322e-07 1.4689398521665802e-07 1.8880464090962253e-05 8.181868079397445e-09 5.843766602908611e-09 1.836164321790629e-05 8.181868085707367e-09 5.84376664135732e-09 1.836164321790629e-05
4.382 3.185060443920262e-08 2.2750436340021225e-08 3.5145995252264535e-06 3.1850604435512205e-08 2.2750436300195923e-08 3.5145995252264535e-06 2.0359615844596066e-07 1.454257171988956e-07 1.873863469390776e-05 2.0359615845035983e-07 1.454257172388032e-07 1.8738634693907754e-05 7.950735248783788e-09 5.678672851142051e-09 1.8360293935283482e-05 7.95073525509387e-09 5.678672889590368e-09 1.8360293935283476e-05
4.392 3.1772741530902956e-08 2.2694819978503748e-08 3.5104571417110252e-06 3.177274152721236e-08 2.269481993867839e-08 3.510457141711025e-06 2.01559262635757e-07 1.4397079169068678e-07 1.859843958111417e-05 2.0155926264015689e-07 1.43970791730594e-07 1.8598439581114168e-05 7.72612495230689e-09 5.518238028910575e-09 1.835901929576262e-05 7.726124958617116e-09 5.5182380673584984e-09 1.8359019295762618e-05
4.402 3.169501218263944e-08 2.2639299013141628e-08 3.5063302268546134e-06 3.1695012178948645e-08 2.2639298973316174e-08 3.506330226854613e-06 1.9954088061033072e-07 1.4252909033027877e-07 1.8459865683708353e-05 1.995408806147315e-07 1.4252909037018593e-07 1.8459865683708353e-05 7.507853245410649e-09 5.362330802966825e-09 1.835781510280601e-05 7.507853251720996e-09 5.362330841414345e-09 1.8357815102806005e-05
4.412 3.1617416121925024e-08 2.258387326091184e-08 3.5022188164418016e-06 3.1617416118234045e-08 2.2583873221086347e-08 3.5022188164418007e-06 1.9754084818056404e-07 1.411004958169933e-07 1.83229000230953e-05 1.9754084818496533e-07 1.4110049585690017e-07 1.8322900023095296e-05 7.295741436968451e-09 5.2108234849034065e-09 1.8356677471636392e-05 7.295741443278897e-09 5.2108235233505405e-09 1.835667747163639e-05
4.422 3.1539953090473705e-08 2.2528542523445463e-08 3.4981228790111814e-06 3.1539953086782554e-08 2.2528542483619912e-08 3.498122879011181e-06 1.9555900256360118e-07 1.3968489189030868e-07 1.8187529701862902e-05 1.9555900256800345e-07 1.396848919302152e-07 1.81875297018629e-05 7.089615809034835e-09 5.06359202464562e-09 1.835560277824997e-05 7.089615815345344e-09 5.063592063092401e-09 1.835560277824997e-05
4.432 3.146262287176227e-08 2.247330664748555e-08 3.494042304754792e-06 3.146262286807096e-08 2.2473306607659948e-08 3.4940423047547915e-06 1.9359518246136464e-07 1.38282163328889e-07 1.805374189663902e-05 1.9359518246576783e-07 1.3828216336879545e-07 1.8053741896639017e-05 6.889307585740095e-09 4.92051587798521e-09 1.83545876083125e-05 6.889307592050643e-09 4.92051591643166e-09 1.83545876083125e-05
4.442 3.1385425218680375e-08 2.2418165454449348e-08 3.489976910691656e-06 3.1385425214988866e-08 2.2418165414623722e-08 3.4899769106916565e-06 1.9164922796942185e-07 1.3689219589062052e-07 1.792152385442265e-05 1.9164922797382573e-07 1.3689219593052662e-07 1.792152385442265e-05 6.694652736609238e-09 4.781477865404203e-09 1.8353628711921912e-05 6.694652742919798e-09 4.7814779038503596e-09 1.835362871192191e-05
4.452 3.130835990211041e-08 2.2363118791450107e-08 3.4859264539523514e-06 3.1308359898418714e-08 2.2363118751624454e-08 3.48592645395235e-06 1.8972098052830174e-07 1.3551487638410568e-07 1.7790862889544273e-05 1.897209805327066e-07 1.355148764240116e-07 1.7790862889544273e-05 6.505491862394224e-09 4.646364119357743e-09 1.8352722964032238e-05 6.505491868704778e-09 4.646364157803657e-09 1.8352722964032238e-05
4.462 3.123142668053862e-08 2.2308166481256443e-08 3.481890649613062e-06 3.123142667684675e-08 2.2308166441430744e-08 3.4818906496130616e-06 1.878102830694953e-07 1.341500925719976e-07 1.7661746381607638e-05 1.8781028307390085e-07 1.3415009261190325e-07 1.7661746381607635e-05 6.321670068325295e-09 4.5150640088951925e-09 1.8351867333623296e-05 6.321670074635851e-09 4.51506404734089e-09 1.8351867333623292e-05
4.472 3.1154625365792806e-08 2.225330838760745e-08 3.477869194543527e-06 3.115462536210075e-08 2.2253308347781696e-08 3.4778691945435267e-06 1.8591697982297476e-07 1.327977332177531e-07 1.753416177692543e-05 1.8591697982738113e-07 1.327977332576585e-07 1.753416177692542e-05 6.1430367546125445e-09 4.387469918472813e-09 1.8351058864142684e-05 6.143036760923089e-09 4.387469956918319e-09 1.835105886414268e-05
4.482 3.10779557080395e-08 2.2198544337691366e-08 3.473861796328091e-06 3.107795570434724e-08 2.219854429786556e-08 3.47386179632809e-06 1.8404091643275478e-07 1.314576880091286e-07 1.7408096590864576e-05 1.8404091643716224e-07 1.314576880490338e-07 1.7408096590864576e-05 5.9694456264103005e-09 4.263477405843621e-09 1.835029467107873e-05 5.969445632720854e-09 4.263477444288956e-09 1.835029467107873e-05
4.492 3.1001417467050564e-08 2.214387416409632e-08 3.4698682062508468e-06 3.1001417463358155e-08 2.2143874124270476e-08 3.4698682062508464e-06 1.8218193988221541e-07 1.3012984770889907e-07 1.728353841318735e-05 1.821819398866236e-07 1.30129847748804e-07 1.7283538413187346e-05 5.800754471323814e-09 4.1429848850829785e-09 1.834957195942349e-05 5.800754477634382e-09 4.142984923528128e-09 1.8349571959423484e-05
4.502 3.0925010457024194e-08 2.208929772190237e-08 3.4658882495508604e-06 3.092501045333161e-08 2.2089297682076496e-08 3.46588824955086e-06 1.8033989853934562e-07 1.2881410396382697e-07 1.716047491549225e-05 1.8033989854375467e-07 1.2881410400373175e-07 1.716047491549225e-05 5.636825112956089e-09 4.025893661379443e-09 1.8348888055329243e-05 5.636825119266684e-09 4.025893699824391e-09 1.8348888055329236e-05
4.512 3.084873444885613e-08 2.2034814856134914e-08 3.461921846514543e-06 3.084873444516337e-08 2.203481481630899e-08 3.4619218465145425e-06 1.7851464210770032e-07 1.2751034947625656e-07 1.7038893858873138e-05 1.7851464211211048e-07 1.2751034951616094e-07 1.7038893858873134e-05 5.47752320945574e-09 3.912107752276283e-09 1.8348240450157074e-05 5.477523215766346e-09 3.912107790720991e-09 1.8348240450157074e-05
4.522 3.077258920578582e-08 2.1980425390002168e-08 3.457969013786112e-06 3.0772589202092875e-08 2.1980425350176184e-08 3.4579690137861117e-06 1.767060216061679e-07 1.2621847778933172e-07 1.691878309708313e-05 1.767060216105789e-07 1.2621847782923574e-07 1.6918783097083127e-05 5.322718264224523e-09 3.801533980250958e-09 1.834762683792106e-05 5.322718270535125e-09 3.801534018695372e-09 1.834762683792106e-05
4.532 3.0696574494395155e-08 2.192612916981531e-08 3.4540298458449006e-06 3.069657449070202e-08 2.1926129129989235e-08 3.4540298458449006e-06 1.7491388933203964e-07 1.2493838339916016e-07 1.680013057691107e-05 1.7491388933645138e-07 1.2493838343906402e-07 1.680013057691107e-05 5.172283439885485e-09 3.694081713608379e-09 1.8347045136725106e-05 5.172283446196049e-09 3.6940817520524215e-09 1.8347045136725103e-05
4.542 3.062069008582081e-08 2.1871926019563832e-08 3.4501044745170155e-06 3.06206900821275e-08 2.1871925979737693e-08 3.450104474517015e-06 1.731380989551697e-07 1.2366996178302308e-07 1.6682924331683375e-05 1.7313809895958257e-07 1.2366996182292688e-07 1.6682924331683375e-05 5.02609546291388e-09 3.5896629268869395e-09 1.8346493488772487e-05 5.026095469224367e-09 3.58966296533054e-09 1.8346493488772487e-05
4.552 3.05449357613065e-08 2.1817815788575866e-08 3.446193023472638e-06 3.054493575761299e-08 2.181781574874965e-08 3.446193023472637e-06 1.7137850536989883e-07 1.224131093263392e-07 1.6567152471429057e-05 1.7137850537431243e-07 1.224131093662424e-07 1.6567152471429053e-05 4.884034551264976e-09 3.4881920352967665e-09 1.8345970233751998e-05 4.884034557575336e-09 3.488192073739841e-09 1.8345970233751998e-05
4.562 3.046931127228958e-08 2.176379830138397e-08 3.442295565343493e-06 3.0469311268595884e-08 2.1763798261557693e-08 3.442295565343492e-06 1.696349648045689e-07 1.2116772329126638e-07 1.6452803171503678e-05 1.6963496480898346e-07 1.211677233311694e-07 1.6452803171503675e-05 4.74598428863209e-09 3.389585915201383e-09 1.834547386771551e-05 4.74598429494226e-09 3.389585953643844e-09 1.8345473867715505e-05
4.572 3.0393816379692526e-08 2.1709873370192232e-08 3.4384120952267998e-06 3.039381637599862e-08 2.170987333036587e-08 3.4384120952268006e-06 1.679073347326915e-07 1.1993370188378409e-07 1.6339864662572757e-05 1.679073347371068e-07 1.199337019236868e-07 1.6339864662572757e-05 4.611831574612148e-09 3.2937637438450983e-09 1.834500299569693e-05 4.611831580922078e-09 3.2937637822868776e-09 1.834500299569693e-05
4.582 3.0318450867117116e-08 2.1656040847040506e-08 3.4345425212177034e-06 3.0318450863423027e-08 2.1656040807214062e-08 3.434542521217703e-06 1.661954738595203e-07 1.187109442163077e-07 1.6228325222652792e-05 1.661954738639367e-07 1.1871094425621008e-07 1.622832522265279e-05 4.481466456483289e-09 3.200647005322169e-09 1.834455628430885e-05 4.481466462792943e-09 3.2006470437631976e-09 1.8344556284308845e-05
4.592 3.0243214509196805e-08 2.160230059000734e-08 3.4306866737944117e-06 3.0243214505502537e-08 2.160230055018083e-08 3.4306866737944113e-06 1.6449924217109274e-07 1.1749935023298037e-07 1.6118173173485355e-05 1.6449924217551012e-07 1.1749935027288245e-07 1.6118173173485355e-05 4.354782085294595e-09 3.1101593851619467e-09 1.8344132424865343e-05 4.3547820916039406e-09 3.1101594236021733e-09 1.8344132424865343e-05
4.602 3.0168107087843637e-08 2.154865242087249e-08 3.4268443239207357e-06 3.0168107084149163e-08 2.1548652381045902e-08 3.4268443239207357e-06 1.628185008207402e-07 1.1629882079677565e-07 1.600939687970265e-05 1.628185008251585e-07 1.1629882083667749e-07 1.600939687970265e-05 4.231674674587139e-09 3.022226720706286e-09 1.8343730105246097e-05 4.231674680896176e-09 3.0222267591456757e-09 1.8343730105246094e-05
4.612 3.009312838014557e-08 2.1495096196889228e-08 3.4230152085506415e-06 3.009312837645091e-08 2.149509615706257e-08 3.423015208550641e-06 1.6115311227753423e-07 1.1510925764710937e-07 1.590198474954328e-05 1.6115311228195342e-07 1.151092576870108e-07 1.5901984749543278e-05 4.112043333320433e-09 2.9367769681654394e-09 1.834334799387722e-05 4.112043339629164e-09 2.9367770066039703e-09 1.834334799387722e-05
4.622 3.0018278171621574e-08 2.14416317620215e-08 3.4191990574934828e-06 3.001827816792672e-08 2.1441631722194752e-08 3.4191990574934823e-06 1.5950294017873045e-07 1.1393056338090958e-07 1.5795925236819168e-05 1.595029401831507e-07 1.1393056342081074e-07 1.5795925236819164e-05 3.995790020415878e-09 2.8537401096685876e-09 1.8342984735110506e-05 3.995790026724326e-09 2.8537401481062653e-09 1.8342984735110503e-05
4.632 2.994355624405806e-08 2.1388258955280663e-08 3.4153956235218492e-06 2.9943556240363013e-08 2.1388258915453872e-08 3.4153956235218492e-06 1.5786784937174286e-07 1.1276264145760216e-07 1.569120684654491e-05 1.5786784937616416e-07 1.1276264149750301e-07 1.5691206846544907e-05 3.882819430406035e-09 2.7730480582516426e-09 1.834263896031722e-05 3.882819436714234e-09 2.773048096688474e-09 1.8342638960317217e-05
4.642 2.986896237133521e-08 2.13349776314226e-08 3.4116047086570915e-06 2.9868962367639975e-08 2.133497759159574e-08 3.4116047086570915e-06 1.5624770586591567e-07 1.1160539618598929e-07 1.5587818140448335e-05 1.5624770587033795e-07 1.1160539622588985e-07 1.5587818140448328e-05 3.773038967134332e-09 2.6946346609671957e-09 1.834230931142603e-05 3.773038973442301e-09 2.6946346994032104e-09 1.834230931142603e-05
4.652 2.979449635585949e-08 2.128178762208784e-08 3.4078261903880327e-06 2.9794496352164064e-08 2.128178758226093e-08 3.4078261903880323e-06 1.5464237689988016e-07 1.1045873274671262e-07 1.5485747744471405e-05 1.5464237690430344e-07 1.1045873278661294e-07 1.5485747744471398e-05 3.666358608964961e-09 2.618435620008078e-09 1.8341994477550062e-05 3.666358615272712e-09 2.6184356584433073e-09 1.8341994477550062e-05
4.662 2.9720157950789283e-08 2.122868873611404e-08 3.404060035904398e-06 2.972015794709368e-08 2.1228688696287067e-08 3.404060035904397e-06 1.5305173085181322e-07 1.093225570979543e-07 1.5384984355666172e-05 1.5305173085623756e-07 1.0932255713785424e-07 1.5384984355666172e-05 3.562690890051481e-09 2.5443884700625937e-09 1.8341693236713015e-05 3.5626908963590054e-09 2.5443885084970793e-09 1.834169323671301e-05
4.672 2.9645946923119643e-08 2.1175680855632454e-08 3.4003063008014963e-06 2.9645946919423843e-08 2.1175680815805438e-08 3.4003063008014963e-06 1.514756372634168e-07 1.081967760254319e-07 1.528551674664121e-05 1.514756372678419e-07 1.0819677606533151e-07 1.5285516746641208e-05 3.4619507736120326e-09 2.4724324942545857e-09 1.834140449357876e-05 3.4619507799193133e-09 2.472432532688375e-09 1.8341404493578758e-05
4.682 2.9571863063385518e-08 2.1122763806481394e-08 3.3965651069870594e-06 2.9571863059689533e-08 2.1122763766654332e-08 3.396565106987059e-06 1.49913966804661e-07 1.0708129723588763e-07 1.5187333763331059e-05 1.4991396680908734e-07 1.070812972757869e-07 1.5187333763331057e-05 3.3640556564219196e-09 2.40250866500057e-09 1.834112730002689e-05 3.3640556627289186e-09 2.402508703433717e-09 1.834112730002689e-05
4.692 2.949790616611207e-08 2.106993744256118e-08 3.3928366080428694e-06 2.94979061624159e-08 2.106993740273408e-08 3.392836608042869e-06 1.483665913566887e-07 1.059760291762378e-07 1.5090424319768572e-05 1.4836659136111605e-07 1.0597602921613672e-07 1.509042431976857e-05 3.2689252516424584e-09 2.3345596244384694e-09 1.8340860856067878e-05 3.268925257949132e-09 2.334559662871023e-09 1.8340860856067875e-05
4.702 2.9424075996075746e-08 2.1017201588727385e-08 3.3891209419881617e-06 2.942407599237934e-08 2.101720154890023e-08 3.3891209419881604e-06 1.4683338389479064e-07 1.048808810818365e-07 1.4994777387515344e-05 1.468333838992189e-07 1.048808811217352e-07 1.4994777387515342e-05 3.176481551663568e-09 2.2685296588707016e-09 1.8340604485799676e-05 3.176481557969903e-09 2.2685296973027197e-09 1.8340604485799673e-05
4.712 2.9350372356732503e-08 2.0964556122180562e-08 3.3854181894509786e-06 2.935037235303593e-08 2.0964556082353387e-08 3.385418189450978e-06 1.4531421847125803e-07 1.0379576301640978e-07 1.4900381982349202e-05 1.4531421847568743e-07 1.0379576305630814e-07 1.4900381982349202e-05 3.0866487602046446e-09 2.204364634183288e-09 1.8340357595905223e-05 3.0866487665106312e-09 2.20436467261481e-09 1.834035759590522e-05
4.722 2.9276795041158706e-08 2.0912000879474308e-08 3.3817283458600023e-06 2.927679503746197e-08 2.091200083964705e-08 3.381728345860002e-06 1.43808970292719e-07 1.0272058582743418e-07 1.4807227153141241e-05 1.4380897029714944e-07 1.0272058586733221e-07 1.480722715314124e-05 2.9993532082574696e-09 2.142011934241062e-09 1.8340119627214456e-05 2.999353214563156e-09 2.1420119726721396e-09 1.8340119627214453e-05
4.732 2.9203343818023234e-08 2.0859535711447927e-08 3.378051312609393e-06 2.920334381432629e-08 2.0859535671620636e-08 3.3780513126093922e-06 1.4231751567136605e-07 1.0165526116658187e-07 1.4715301973747764e-05 1.4231751567579765e-07 1.0165526120647955e-07 1.4715301973747766e-05 2.9145233191933214e-09 2.081420402036035e-09 1.833989000675735e-05 2.9145233254987885e-09 2.0814204404667056e-09 1.833989000675735e-05
4.742 2.913001847018476e-08 2.0807160476055473e-08 3.3743869086576993e-06 2.913001846648763e-08 2.080716043622815e-08 3.374386908657699e-06 1.4083973198501113e-07 1.0059970146992458e-07 1.46245955396265e-05 1.4083973198944384e-07 1.0059970150982195e-07 1.4624595539626497e-05 2.8320895234988936e-09 2.0225404113410416e-09 1.8339668112922515e-05 2.832089529804272e-09 2.0225404497713227e-09 1.833966811292251e-05
4.752 2.9056818805066857e-08 2.0754874997004037e-08 3.370734895279828e-06 2.9056818801369538e-08 2.0754874957176628e-08 3.3707348952798273e-06 1.393754977206597e-07 9.955381993626314e-08 1.4535096967439272e-05 1.3937549772509355e-07 9.955381997616007e-08 1.453509696743927e-05 2.751984236137279e-09 1.9653236317454167e-09 1.8339453253845855e-05 2.7519842424427426e-09 1.96532367017531e-09 1.833945325384585e-05
4.762 2.8983744599095698e-08 2.0702679131696154e-08 3.367095007790231e-06 2.8983744595398207e-08 2.07026790918687e-08 3.3670950077902306e-06 1.379246924062763e-07 9.851753049932554e-08 1.4446795400382217e-05 1.3792469241071122e-07 9.851753053922218e-08 1.4446795400382213e-05 2.674141766539521e-09 1.9097231439360718e-09 1.8339244663559816e-05 2.6741417728452518e-09 1.9097231823655674e-09 1.8339244663559816e-05
4.772 2.891079565751238e-08 2.065057271591134e-08 3.3634669903541703e-06 2.8910795653814717e-08 2.0650572676083845e-08 3.3634669903541703e-06 1.3648719663934946e-07 9.749074786955098e-08 1.4359680013676254e-05 1.3648719664378558e-07 9.749074790944724e-08 1.4359680013676251e-05 2.5984982881143302e-09 1.8556933663082772e-09 1.833904151225513e-05 2.598498294420512e-09 1.8556934047373255e-09 1.833904151225513e-05
4.782 2.8837971709773916e-08 2.0598555599864123e-08 3.359850624562692e-06 2.8837971706076084e-08 2.0598555560036577e-08 3.359850624562691e-06 1.3506289209109744e-07 9.647338754706187e-08 1.4273740022820824e-05 1.3506289209553455e-07 9.647338758695784e-08 1.427374002282082e-05 2.524991728345345e-09 1.8031899605090789e-09 1.8338842928014267e-05 2.5249917346521275e-09 1.8031899989376065e-09 1.8338842928014264e-05
4.792 2.8765272592964985e-08 2.0546627647840658e-08 3.356245752378029e-06 2.876527258926695e-08 2.0546627608013017e-08 3.3562457523780284e-06 1.3365166149132188e-07 9.546536574998032e-08 1.4188964689727847e-05 1.3365166149576018e-07 9.546536578987588e-08 1.4188964689727844e-05 2.453561754593617e-09 1.7521698488772383e-09 1.8338648028564308e-05 2.4535617609010953e-09 1.7521698873051356e-09 1.8338648028564305e-05
4.802 2.869269807722179e-08 2.0494788705184923e-08 3.3526522916438877e-06 2.8692698073523635e-08 2.0494788665357242e-08 3.352652291643887e-06 1.3225338854976543e-07 9.44665994372466e-08 1.410534333010261e-05 1.3225338855420502e-07 9.446659947714174e-08 1.4105343330102614e-05 2.3841498011829413e-09 1.7025911572335319e-09 1.8338455956192178e-05 2.3841498074911278e-09 1.7025911956606692e-09 1.8338455956192175e-05
4.812 2.8620247949048176e-08 2.0443038600509433e-08 3.3490702394208966e-06 2.8620247945349802e-08 2.044303856068166e-08 3.349070239420896e-06 1.3086795802241833e-07 9.347700628587556e-08 1.4022865317351932e-05 1.3086795802685884e-07 9.34770063257703e-08 1.402286531735193e-05 2.3166988788967045e-09 1.654413252881466e-09 1.833826591142354e-05 2.316698885205537e-09 1.6544132913077006e-09 1.8338265911423536e-05
4.822 2.8547921974376976e-08 2.03913771770794e-08 3.345499664398277e-06 2.854792197067842e-08 2.0391377137251553e-08 3.345499664398276e-06 1.2949525572735112e-07 9.249650471319678e-08 1.3941520085295657e-05 1.2949525573179296e-07 9.249650475309117e-08 1.3941520085295655e-05 2.2511536192272893e-09 1.607596497029908e-09 1.8338077179162217e-05 2.2511536255366164e-09 1.6075965354550923e-09 1.8338077179162214e-05
4.832 2.847571996927191e-08 2.0339804310661747e-08 3.3419406847405418e-06 2.8475719965573156e-08 2.0339804270833828e-08 3.3419406847405418e-06 1.2813516842068855e-07 9.152501387035697e-08 1.3861297125663988e-05 1.2813516842513142e-07 9.152501391025099e-08 1.3861297125663986e-05 2.187460214601761e-09 1.5621024819695874e-09 1.833788914210273e-05 2.187460220911366e-09 1.5621025203935997e-09 1.833788914210273e-05
4.842 2.8403641723695106e-08 2.0288319843975336e-08 3.338393437870171e-06 2.8403641719996106e-08 2.0288319804147314e-08 3.33839343787017e-06 1.2678758394154727e-07 9.056245359775809e-08 1.3782185981909594e-05 1.2678758394599157e-07 9.05624536376517e-08 1.378218598190959e-05 2.125566367509203e-09 1.5178939072438777e-09 1.8337701277740713e-05 2.12556637381883e-09 1.5178939456666198e-09 1.833770127774071e-05
4.852 2.8331687004283242e-08 2.0236923617386867e-08 3.3348580411640493e-06 2.8331687000584034e-08 2.0236923577558785e-08 3.334858041164049e-06 1.2545239101016092e-07 8.960874447757212e-08 1.37041762398313e-05 1.2545239101460628e-07 8.960874451746526e-08 1.3704176239831298e-05 2.065421274162571e-09 1.4749344400610229e-09 1.8337513138721846e-05 2.065421280471953e-09 1.474934478482458e-09 1.8337513138721843e-05
4.862 2.8259855634058477e-08 2.018561547924173e-08 3.3313345594463706e-06 2.8259855630359057e-08 2.0185615439413584e-08 3.33133455944637e-06 1.2412947941031052e-07 8.866380769489336e-08 1.3627257515934253e-05 1.2412947941475726e-07 8.866380773478611e-08 1.3627257515934251e-05 2.0069755723098307e-09 1.4331888361420334e-09 1.8337324317122105e-05 2.0069755786187306e-09 1.4331888745621885e-09 1.8337324317122102e-05
4.872 2.8188147382185168e-08 2.013439529671631e-08 3.327822975690385e-06 2.818814737848551e-08 2.0134395256888086e-08 3.3278229756903845e-06 1.2281873987059435e-07 8.772756528179902e-08 1.3551419445664114e-05 1.2281873987504236e-07 8.772756532169128e-08 1.3551419445664112e-05 1.95018136479813e-09 1.3926228694809608e-09 1.8337134401812187e-05 1.950181371106358e-09 1.3926229078999361e-09 1.8337134401812183e-05
4.882 2.8116562080351172e-08 2.0083262941892312e-08 3.3243231787049958e-06 2.8116562076651276e-08 2.008326290206404e-08 3.3243231787049954e-06 1.2152006410516032e-07 8.679993980730439e-08 1.3476651673957335e-05 1.2152006410960938e-07 8.679993984719629e-08 1.3476651673957333e-05 1.894992053544341e-09 1.3532032678158854e-09 1.833694293030417e-05 1.894992059851781e-09 1.3532033062338571e-09 1.833694293030417e-05
4.892 2.804509952175206e-08 2.0032218268161387e-08 3.320834967474626e-06 2.8045099518051964e-08 2.0032218228333054e-08 3.3208349674746255e-06 1.2023334473283058e-07 8.588085463425134e-08 1.3402943850391127e-05 1.2023334473728103e-07 8.588085467414283e-08 1.3402943850391127e-05 1.8413623626599179e-09 1.314897683672407e-09 1.8336749347866498e-05 1.8413623689665416e-09 1.314897722089617e-09 1.8336749347866495e-05
4.902 2.7973759526810906e-08 1.9981261121163017e-08 3.3173580727153402e-06 2.7973759523110557e-08 1.998126108133463e-08 3.31735807271534e-06 1.1895847532645388e-07 8.497023374108871e-08 1.3330285628880456e-05 1.1895847533090562e-07 8.497023378097975e-08 1.3330285628880454e-05 1.7892483501847101e-09 1.2776747329513488e-09 1.833655298153253e-05 1.789248356490563e-09 1.2776747713680851e-09 1.8336552981532528e-05
4.912 2.7902541903077267e-08 1.9930391383905e-08 3.3138921925949744e-06 2.7902541899376726e-08 1.9930391344076565e-08 3.313892192594974e-06 1.176953504435738e-07 8.406800178434806e-08 1.3258666671739576e-05 1.176953504480268e-07 8.406800182423875e-08 1.3258666671739573e-05 1.7386072553855583e-09 1.2415038422007343e-09 1.83363530305709e-05 1.7386072616907518e-09 1.241503880617317e-09 1.83363530305709e-05
4.922 2.7831446463779923e-08 1.9879608925847084e-08 3.3104370354046826e-06 2.7831446460079156e-08 1.9879608886018622e-08 3.310437035404682e-06 1.1644386554429369e-07 8.317408410361468e-08 1.3188076660239612e-05 1.1644386554874787e-07 8.317408414350492e-08 1.318807666023961e-05 1.6893974768051567e-09 1.2063553236991875e-09 1.8336148584775348e-05 1.6893974831098359e-09 1.2063553621159336e-09 1.8336148584775348e-05
4.932 2.7760472975259806e-08 1.982891357547569e-08 3.306992361243033e-06 2.7760472971558824e-08 1.982891353564718e-08 3.306992361243033e-06 1.1520391701397677e-07 8.228840665026569e-08 1.3118505306820784e-05 1.152039170184324e-07 8.228840669015561e-08 1.3118505306820782e-05 1.6415785712229099e-09 1.1722003276402754e-09 1.833593865770293e-05 1.6415785775272376e-09 1.172200366057477e-09 1.8335938657702926e-05
4.942 2.7689621244480532e-08 1.977830520008289e-08 3.3035580126664177e-06 2.7689621240779376e-08 1.9778305160254347e-08 3.3035580126664173e-06 1.1397540213565122e-07 8.141089614540327e-08 1.3049942367398295e-05 1.1397540214010816e-07 8.141089618529269e-08 1.3049942367398295e-05 1.5951112535879245e-09 1.139010738541321e-09 1.833572223540912e-05 1.595111259892042e-09 1.1390107769592265e-09 1.8335722235409116e-05
4.952 2.7618891103227765e-08 1.9727783672651343e-08 3.3001339265933555e-06 2.7618891099526367e-08 1.9727783632822762e-08 3.300133926593355e-06 1.1275821915291517e-07 8.054147981609661e-08 1.2982377648988126e-05 1.1275821915737341e-07 8.054147985598554e-08 1.2982377648988123e-05 1.5499573204947207e-09 1.1067592989108635e-09 1.833549832282572e-05 1.549957326798733e-09 1.1067593373296564e-09 1.8335498322825715e-05
4.962 2.7548282372653684e-08 1.9677348860043466e-08 3.2967201239398127e-06 2.7548282368952107e-08 1.9677348820214852e-08 3.2967201239398122e-06 1.1155226712044189e-07 7.968008560928442e-08 1.2915801014504067e-05 1.1155226712490155e-07 7.968008564917292e-08 1.2915801014504066e-05 1.5060796458938253e-09 1.0754194673396466e-09 1.8335265978289445e-05 1.5060796521977882e-09 1.075419505759447e-09 1.8335265978289442e-05
4.972 2.7477794832955094e-08 1.9627000618967904e-08 3.2933166815987754e-06 2.747779482925331e-08 1.962700057913925e-08 3.2933166815987754e-06 1.1035744602357281e-07 7.882664205452512e-08 1.2850202377507389e-05 1.1035744602803375e-07 7.88266420944132e-08 1.2850202377507387e-05 1.4634421601193501e-09 1.0449654503189e-09 1.8335024326216304e-05 1.4634421664232644e-09 1.0449654887397537e-09 1.8335024326216304e-05
4.982 2.74074282857114e-08 1.9576738802572045e-08 3.2899236927755023e-06 2.7407428282009372e-08 1.9576738762743342e-08 3.2899236927755015e-06 1.0917365673406741e-07 7.798107837623539e-08 1.2785571693631697e-05 1.0917365673852983e-07 7.798107841612295e-08 1.2785571693631695e-05 1.4220098286774031e-09 1.0153722858016827e-09 1.8334772546175626e-05 1.422009834981227e-09 1.01537232422357e-09 1.8334772546175622e-05
4.992 2.733718254348765e-08 1.952656326449709e-08 3.2865412294988636e-06 2.7337182539785447e-08 1.9526563224668302e-08 3.286541229498863e-06 1.0800080098047146e-07 7.714332438928717e-08 1.2721898949876702e-05 1.0800080098493524e-07 7.71433244291743e-08 1.27218989498767e-05 1.381748536798925e-09 9.866155789456642e-10 1.8334509845128384e-05 1.3817485431025946e-09 9.8661561736852e-10 1.8334509845128377e-05


==> figures/zero_circulation_vortex/data/grcbc_outflow_Ma0.03_Mat0.04_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 0.00013477749008246578 9.630475382140661e-05 0.1377443371910312 9.258751929574e-07 6.617348361725975e-07 0.0009107495008224836 0.00013477749008246594 9.630475382140649e-05 0.1377443371910312 9.258751929572576e-07 6.617348361723806e-07 0.0009107495008224817 0.00013477749008246562 9.630475382140751e-05 0.1377443371910312 9.258751929573857e-07 6.617348361721716e-07 0.0009107495008224912
0.012 0.00013470856081501098 9.626537147425485e-05 0.13772243167289894 1.3528098994020302e-06 9.684587884311285e-07 0.0013682071827581918 0.00013470856081500483 9.62653714742288e-05 0.1377224316728987 1.3528098994142533e-06 9.68458788425625e-07 0.0013682071827584527 0.00013470856081501897 9.62653714742377e-05 0.13772243167289883 1.3528098994170545e-06 9.684587884355506e-07 0.0013682071827582094
0.022 0.0001347119379929392 9.626855759497618e-05 0.1377219570775813 1.3599783331542315e-06 9.742340460024689e-07 0.0013753567849215426 0.0001347119379929438 9.626855759495513e-05 0.13772195707758086 1.3599783331445353e-06 9.74234045988442e-07 0.0013753567849217158 0.00013471193799294252 9.626855759495638e-05 0.13772195707758128 1.3599783331459761e-06 9.742340459934691e-07 0.0013753567849214704
0.032 0.00013471172427388786 9.626881612920168e-05 0.13772181539082876 1.3653014819739192e-06 9.782522433427965e-07 0.0013804994240094622 0.00013471172427388366 9.626881612916252e-05 0.13772181539082848 1.365301481984614e-06 9.782522433326882e-07 0.0013804994240098243 0.00013471172427386907 9.626881612914817e-05 0.13772181539082862 1.3653014819828884e-06 9.782522433545956e-07 0.001380499424009262
0.042 0.00013471124859615693 9.626874548976201e-05 0.13772166321175838 1.3706602421721627e-06 9.822307582240496e-07 0.0013854608818875467 0.00013471124859616455 9.626874548971254e-05 0.13772166321175833 1.370660242174839e-06 9.82230758205362e-07 0.0013854608818877564 0.0001347112485961828 9.62687454897279e-05 0.1377216632117586 1.3706602421659914e-06 9.82230758240611e-07 0.0013854608818875047
0.052 0.00013471066372711018 9.626852709426318e-05 0.13772151233173488 1.3759571303401754e-06 9.86452319162694e-07 0.0013902833723951889 0.0001347106637271236 9.626852709419653e-05 0.13772151233173463 1.375957130262223e-06 9.864523191025528e-07 0.0013902833723955792 0.00013471066372711956 9.626852709421965e-05 0.1377215123317347 1.3759571295933896e-06 9.8645231866024e-07 0.0013902833723957195
0.062 0.00013471006879313483 9.626831162774583e-05 0.13772137942269064 1.3812795817458612e-06 9.912707123644095e-07 0.0013950046058695625 0.0001347100687931084 9.626831162763192e-05 0.13772137942269022 1.3812795836973747e-06 9.912707137508857e-07 0.0013950046058691782 0.0001347100687932157 9.626831162771901e-05 0.1377213794226902 1.3812795998695873e-06 9.912707252920652e-07 0.0013950046058617811
0.072 0.0001347093268694675 9.626815000163753e-05 0.13772125296337556 1.3867142019049162e-06 9.966785906823223e-07 0.0013995611833850419 0.00013470932686949824 9.626815000157435e-05 0.13772125296337542 1.3867142091013583e-06 9.96678595752393e-07 0.0013995611833811032 0.0001347093268696082 9.626815000166179e-05 0.13772125296337506 1.386714253901585e-06 9.966786276112694e-07 0.0013995611833591411
0.082 0.00013470819411677554 9.626786684045244e-05 0.13772111592873884 1.3920369143938562e-06 1.0018965235936118e-06 0.00140415878351304 0.00013470819411604118 9.626786683985175e-05 0.1377211159287387 1.3920368705501478e-06 1.0018964924797875e-06 0.0014041587835359724 0.00013470819411059306 9.626786683596533e-05 0.13772111592874103 1.3920365483038491e-06 1.0018962640548188e-06 0.0014041587837612128
0.092 0.0001347071354909808 9.626762104778085e-05 0.13772096452483912 1.396993758328687e-06 1.0061510758345145e-06 0.0014088879617527653 0.00013470713548306985 9.626762104206447e-05 0.13772096452483826 1.3969936810076891e-06 1.0061510208390683e-06 0.0014088879618146869 0.00013470713542014794 9.626762099710177e-05 0.1377209645248395 1.3969932648896375e-06 1.006150724534827e-06 0.00140888796242538
0.102 0.00013470626255946292 9.626735763316044e-05 0.13772080296717223 1.401692900988594e-06 1.0098101942272587e-06 0.0014135684618870401 0.00013470626245596162 9.626735755913552e-05 0.13772080296716868 1.401692831429826e-06 1.0098101426748453e-06 0.0014135684621582548 0.00013470626161947945 9.626735696137996e-05 0.13772080296715145 1.4016927309433691e-06 1.0098100532514e-06 0.0014135684645048179
0.112 0.00013470550942360266 9.62671000862991e-05 0.13772063114793592 1.406336539684767e-06 1.0140796479573606e-06 0.0014181456728561237 0.00013470550889916672 9.626709971150467e-05 0.1377206311479469 1.4063365380808567e-06 1.014079638548492e-06 0.0014181456742589837 0.00013470550485983636 9.626709682513227e-05 0.13772063114805694 1.4063370781040786e-06 1.0140799591092022e-06 0.001418145685514827
0.122 0.00013470473986060933 9.626694538463473e-05 0.1377204426820089 1.410912526960752e-06 1.0194975381474611e-06 0.0014227331375724537 0.00013470473993197596 9.626694543565349e-05 0.13772044268209466 1.4109115296130362e-06 1.0194968474235813e-06 0.0014227331406635002 0.00013470474200423833 9.626694691715075e-05 0.13772044268278252 1.4109038160993176e-06 1.0194915359869999e-06 0.0014227331627702097
0.132 0.0001347037967331253 9.626688339477297e-05 0.13772023145435705 1.4153714100222938e-06 1.0244238931795314e-06 0.0014272407261049702 0.00013470380350921743 9.626688823683531e-05 0.13772023145435275 1.41536773453578e-06 1.0244214329247824e-06 0.001427240718775297 0.00013470385949944223 9.626692824668136e-05 0.13772023145412365 1.4153404430698604e-06 1.0244032433609547e-06 0.0014272406499487899
0.142 0.0001347025665683198 9.626678608132555e-05 0.13772000132111703 1.419838039073946e-06 1.0271987588141859e-06 0.0014315532539378294 0.00013470258365706566 9.626679829210701e-05 0.1377200013207674 1.4198344036152372e-06 1.0271964617282894e-06 0.0014315532015237446 0.00013470270860818756 9.62668875760226e-05 0.13772000131786788 1.4198139611468205e-06 1.0271839274408683e-06 0.001431552784720962
0.152 0.00013470104499675167 9.626658150482105e-05 0.13771976372271158 1.4244006528951407e-06 1.029319769661446e-06 0.0014357880367167413 0.00013470106422939848 9.626659524714041e-05 0.1377197637223568 1.4243994452661414e-06 1.0293191943472183e-06 0.0014357879099955297 0.0001347011778174672 9.626667640877252e-05 0.13771976372014613 1.4244019560941657e-06 1.0293225112936715e-06 0.0014357869930001603
0.162 0.0001346994109373958 9.626633737564985e-05 0.13771952785092398 1.4289788641498918e-06 1.0323331854575778e-06 0.0014400671475871128 0.00013469942857807307 9.62663499804346e-05 0.13771952785068683 1.4289768200443009e-06 1.0323320079826967e-06 0.0014400669399524562 0.00013469950753665298 9.626640639848979e-05 0.13771952784981759 1.4289707057829366e-06 1.0323288543773548e-06 0.0014400655764898087
0.172 0.0001346978999561904 9.626607773275611e-05 0.13771930044558717 1.4335428802712998e-06 1.0360621764815013e-06 0.0014443058004211982 0.00013469792009182548 9.62660921202441e-05 0.13771930044516556 1.433540051924437e-06 1.0360604861394273e-06 0.0014443055005759287 0.00013469800575907572 9.626615333226892e-05 0.13771930044296257 1.4335285758860233e-06 1.0360536732537218e-06 0.0014443036843139452
0.182 0.00013469673042008695 9.62657939994237e-05 0.1377190929639063 1.43811609796233e-06 1.0409354582004698e-06 0.001448404151799571 0.00013469675209247002 9.626580948485054e-05 0.13771909296347243 1.4381134760757027e-06 1.0409339371617482e-06 0.0014484037420427042 0.00013469683602393244 9.626586945595107e-05 0.13771909296159507 1.4381050245994004e-06 1.0409292267820748e-06 0.001448401413563892
0.192 0.0001346959391193248 9.626547653201135e-05 0.13771891637903952 1.442667217163954e-06 1.047279760352944e-06 0.0014524794659745927 0.00013469596261639222 9.626549332121538e-05 0.13771891637851255 1.4426641835663779e-06 1.0472779818675057e-06 0.0014524789305394683 0.0001346960487327141 9.626555485350963e-05 0.13771891637618347 1.442653455402411e-06 1.0472717205617533e-06 0.0014524760523753676
0.202 0.00013469529418877097 9.62651294737699e-05 0.13771876959057613 1.4471441618204006e-06 1.0541463843446957e-06 0.0014567446030571986 0.00013469531891720885 9.626514714278392e-05 0.13771876958998358 1.4471413354785732e-06 1.0541447711283705e-06 0.0014567439258847653 0.00013469540221485972 9.626520666074891e-05 0.13771876958754 1.4471336597200268e-06 1.054140594772341e-06 0.001456740461158161
0.212 0.00013469454289193996 9.626478561574195e-05 0.13771864155796779 1.4517641946527053e-06 1.0605322613745189e-06 0.0014612683921748169 0.0001346945676747127 9.626480332356011e-05 0.13771864155734073 1.4517613692479335e-06 1.060530652070416e-06 0.0014612675608793486 0.00013469464019983025 9.626485514421266e-05 0.13771864155501518 1.4517543524444054e-06 1.0605267807383059e-06 0.0014612635045512196
0.222 0.00013469356424457822 9.626447110416749e-05 0.13771851830173026 1.4568552806252458e-06 1.0664966329397358e-06 0.0014658873667870193 0.0001346935886659432 9.626448855370557e-05 0.137718518301055 1.456852489769305e-06 1.0664950431178403e-06 0.0014658863716075663 0.0001346936499650482 9.626453235305882e-05 0.13771851829869675 1.4568463806749168e-06 1.0664916368580734e-06 0.001465881734882624
0.232 0.0001346923633516116 9.626416352298367e-05 0.1377183862114587 1.4624981526972081e-06 1.0725165578303722e-06 0.0014704684382584935 0.00013469238668780456 9.626418019703272e-05 0.13771838621075647 1.4624954929847848e-06 1.072515042629994e-06 0.0014704672719849877 0.0001346924336965818 9.626421378546483e-05 0.13771838620852794 1.4624909227276952e-06 1.0725124887633426e-06 0.001470462079216557
0.242 0.00013469109195644136 9.626385411147879e-05 0.13771823172940076 1.468180334165557e-06 1.0788136213116259e-06 0.0014749718656509301 0.00013469111357838283 9.626386956057484e-05 0.13771823172868086 1.4681777960421264e-06 1.078812165133357e-06 0.001474970524310944 0.000134691144547887 9.626389168852809e-05 0.13771823172661207 1.4681744580405713e-06 1.0788102270959088e-06 0.0014749648158911984
0.252 0.00013468999626295347 9.626356041501228e-05 0.13771805184547303 1.4732404905588396e-06 1.0849907690029556e-06 0.001479230194780851 0.00013469001570120046 9.626357430377227e-05 0.13771805184474806 1.4732380921975125e-06 1.0849893775773632e-06 0.0014792286773010115 0.0001346900302761425 9.62635847174491e-05 0.13771805184288782 1.473235957834004e-06 1.0849880281284673e-06 0.0014792225047553997
0.262 0.00013468921013602188 9.626334039049561e-05 0.1377178621529511 1.4776103938615604e-06 1.091014548683695e-06 0.001483143035453854 0.00013468922708643235 9.626335250161867e-05 0.13771786215223222 1.4776081432888192e-06 1.091013222765516e-06 0.0014831413435040781 0.00013468922607456408 9.626335177828376e-05 0.13771786215060958 1.4776070993585608e-06 1.0910123918292833e-06 0.0014831347668306414
0.272 0.00013468863145644838 9.626323252108729e-05 0.1377176813694628 1.4816052767641025e-06 1.0967334563334278e-06 0.0014866731555855874 0.00013468864575650802 9.626324273848831e-05 0.1377176813687593 1.4816032158836492e-06 1.0967322210526682e-06 0.0014866712934538105 0.000134688630687095 9.626323197089378e-05 0.13771768136739504 1.4816034108062562e-06 1.0967320268742453e-06 0.0014866643794390101
0.282 0.00013468799700275955 9.626315332814462e-05 0.13771750363027918 1.4855030535526835e-06 1.1014688336257908e-06 0.0014899114849946363 0.00013468800854709461 9.626316157652635e-05 0.13771750362960067 1.4855011724806889e-06 1.1014676790561144e-06 0.001489909459817213 0.00013468798089522974 9.626314181880293e-05 0.13771750362852153 1.4855022674931115e-06 1.10146791024146e-06 0.0014899022828849715
0.292 0.0001346870185174798 9.62629699398367e-05 0.1377172986117196 1.4896304307389094e-06 1.105142330502212e-06 0.0014931580170046207 0.0001346870273063774 9.626297621946179e-05 0.13771729861107163 1.4896286050007147e-06 1.1051411714616022e-06 0.0014931558386038308 0.00013468698895118181 9.626294881449677e-05 0.13771729861028326 1.489629416932459e-06 1.1051410554376172e-06 0.0014931484773679322
0.302 0.00013468551606332047 9.626266158833644e-05 0.1377170428473255 1.4939252132555628e-06 1.1079998883037192e-06 0.0014963151722559706 0.0001346855223527646 9.626266608215309e-05 0.13771704284670871 1.4939233120828172e-06 1.107998640101542e-06 0.001496312851227629 0.00013468547671397407 9.626263347366394e-05 0.13771704284616706 1.4939228903557327e-06 1.1079975852045738e-06 0.0014963053756386169
0.312 0.00013468364517308417 9.626234865122488e-05 0.13771675481648202 1.4977704376558567e-06 1.1103393576491564e-06 0.0014991847735758763 0.00013468364953498005 9.626235176784953e-05 0.13771675481589682 1.4977683768066362e-06 1.1103379718379642e-06 0.001499182319909887 0.00013468360173404185 9.626231761519652e-05 0.13771675481554108 1.4977663496349089e-06 1.1103357986495625e-06 0.0014991747834765274
0.322 0.00013468189862231563 9.626210666866444e-05 0.13771648264240727 1.501121842267167e-06 1.1126048238023727e-06 0.001501765038484801 0.00013468190188468357 9.626210899972344e-05 0.13771648264185346 1.5011194927710677e-06 1.1126032250924332e-06 0.0015017624610535359 0.00013468185795594703 9.626207761426402e-05 0.13771648264162162 1.501115194287935e-06 1.1125995675051103e-06 0.0015017549001727461
0.332 0.00013468068908363144 9.626192970457795e-05 0.13771625809517585 1.504279971003001e-06 1.1157279471186103e-06 0.0015039215634319355 0.00013468069223001767 9.626193195275586e-05 0.1377162580946456 1.5042771630038714e-06 1.1157260364213048e-06 0.0015039188687558833 0.0001346806581961023 9.626190763737514e-05 0.13771625809445295 1.5042697467640892e-06 1.1157204135121437e-06 0.0015039112987612646
0.342 0.00013468000409700123 9.626177579619018e-05 0.1377160804707675 1.5069674568074266e-06 1.1197342472368557e-06 0.0015057883330294602 0.00013468000818466088 9.6261778716883e-05 0.137716080470247 1.506964049999924e-06 1.119731948436993e-06 0.00150578552459739 0.00013467998950137186 9.626176536955467e-05 0.1377160804699938 1.506953068630397e-06 1.119724150619852e-06 0.0015057779364121432
0.352 0.00013467950854369467 9.626159643340141e-05 0.13771593023457646 1.508898151068967e-06 1.122893738268671e-06 0.0015077171934409041 0.00013467951469836782 9.626160083098424e-05 0.13771593023404488 1.5088940215531543e-06 1.1228909851144688e-06 0.0015077142712169324 0.0001346795164169132 9.626160206071035e-05 0.1377159302336085 1.5088792103094807e-06 1.1228809135232626e-06 0.0015077066300686994
0.362 0.00013467887100101843 9.626134196312914e-05 0.13771578815359933 1.5102013703334274e-06 1.1242478698236481e-06 0.0015096342999614768 0.00013467888036204875 9.626134865170346e-05 0.1377157881530328 1.5101964264820337e-06 1.124244615145651e-06 0.0015096312588231946 0.00013467890681446694 9.626136755363124e-05 0.1377157881522896 1.5101777767003908e-06 1.1242323210716452e-06 0.001509623501197298
0.372 0.00013467793480506228 9.626099768610447e-05 0.1377156465204823 1.5113891256457058e-06 1.125329870777336e-06 0.0015112102682779953 0.00013467794843655064 9.626100742592118e-05 0.1377156465198573 1.5113833229365795e-06 1.125326100875356e-06 0.0015112070969673188 0.00013467800271215816 9.62610462072444e-05 0.13771564651869916 1.5113611223884928e-06 1.1253118256266026e-06 0.0015111991306341755
0.382 0.00013467670175680452 9.626059572794326e-05 0.13771550286655435 1.513083671474037e-06 1.1270757724733508e-06 0.0015125219470120074 0.0001346767205531915 9.626060915801251e-05 0.13771550286584655 1.5130770041986127e-06 1.1270714989396138e-06 0.0015125186288501172 0.0001346768040321221 9.626066880444191e-05 0.13771550286418568 1.5130516845384953e-06 1.1270555599898059e-06 0.0015125103390786318
0.392 0.00013467532656942787 9.62601918086896e-05 0.13771534488882184 1.514979979494306e-06 1.1285532072914902e-06 0.001513749605326973 0.00013467535113886845 9.626020936341726e-05 0.13771534488800893 1.5149724775156145e-06 1.1285484583761937e-06 0.0015137461187519335 0.00013467546302374286 9.626028930471842e-05 0.13771534488579334 1.514944553021808e-06 1.1285311833035637e-06 0.0015137373748876064
0.402 0.00013467408784676824 9.625984770324624e-05 0.13771515988796698 1.5159480177145049e-06 1.1289932312640134e-06 0.0015147231408258154 0.00013467411845048796 9.62598695691651e-05 0.13771515988703112 1.5159397265168386e-06 1.1289880398026548e-06 0.0015147194595625409 0.00013467425582463022 9.625996772098166e-05 0.1377151598842364 1.5159096723659827e-06 1.1289696940494965e-06 0.001514710121354624
0.412 0.0001346731903670842 9.625960170853754e-05 0.13771496187546875 1.515737866923358e-06 1.1281768578250667e-06 0.0015155299968465496 0.00013467322685824622 9.625962778067865e-05 0.13771496187440133 1.5157288431583035e-06 1.1281712569395666e-06 0.001515526091800407 0.0001346733845421274 9.625974044214057e-05 0.13771496187105128 1.5156971320225287e-06 1.1281520645156618e-06 0.0015155160205459974
0.422 0.00013467257063082435 9.625945283713272e-05 0.1377147755660766 1.5148955237855316e-06 1.1268532599447705e-06 0.0015159516501824356 0.00013467261242109137 9.625948269515209e-05 0.13771477556487485 1.514885838045367e-06 1.1268472860941752e-06 0.0015159474899290276 0.00013467278300391088 9.625960457142527e-05 0.13771477556104045 1.514852954413414e-06 1.1268274458533451e-06 0.0015159365562956819
0.432 0.00013467195782190943 9.625931560294e-05 0.1377145988354662 1.5134890064600983e-06 1.1257555542428494e-06 0.0015156599091059133 0.0001346720038901207 9.625934851730047e-05 0.13771459883412976 1.51347873793649e-06 1.1257492456929243e-06 0.0015156554611556843 0.00013467217822531592 9.625947307340395e-05 0.137714598829914 1.5134451204263345e-06 1.1257289080191039e-06 0.0015156435541406538
0.442 0.00013467104101307615 9.625905141612994e-05 0.13771439807940652 1.5117442926651544e-06 1.1235571847197038e-06 0.001515413633785166 0.00013467108993935335 9.625908637233321e-05 0.13771439807793767 1.5117335358543903e-06 1.1235505755885643e-06 0.0015154088695127647 0.00013467125776878857 9.625920627912897e-05 0.13771439807347038 1.5116996759351539e-06 1.1235298831322794e-06 0.0015153959139527072
0.452 0.00013466952857718302 9.625861718613423e-05 0.13771413002693705 1.5101484953956751e-06 1.1196370876969326e-06 0.001515402771191424 0.00013466957860568636 9.62586529296631e-05 0.13771413002534777 1.5101373683941136e-06 1.1196302180381245e-06 0.0015153976663702345 0.00013466972913871197 9.625876047753591e-05 0.1377141300207929 1.5101039066264107e-06 1.1196093924689823e-06 0.0015153836275864736
0.462 0.0001346673747134361 9.625813247275785e-05 0.13771379302327347 1.5082371882358589e-06 1.1152941407760375e-06 0.0015149513033618036 0.000134667423830328 9.625816756467184e-05 0.13771379302159986 1.5082258288397958e-06 1.1152870700935436e-06 0.001514945837807048 0.00013466754629280336 9.625825505578523e-05 0.1377137930171816 1.5081935254009572e-06 1.1152664494744379e-06 0.0015149307215534956
0.472 0.00013466502454675922 9.625772951904638e-05 0.13771344924698942 1.5056039500937923e-06 1.1110002889689718e-06 0.0015142886910918703 0.00013466507057133348 9.625776240112313e-05 0.13771344924528622 1.5055925173135236e-06 1.1109930917026406e-06 0.0015142828533477439 0.00013466515479027748 9.625782256741141e-05 0.13771344924126436 1.5055622309972608e-06 1.1109731052661788e-06 0.0015142667179164715
0.482 0.00013466311719151545 9.625743287926424e-05 0.13771316185655483 1.5027816259819856e-06 1.1072381928215682e-06 0.0015136738541526053 0.00013466315786692638 9.625746193905287e-05 0.13771316185487678 1.5027703047287834e-06 1.1072309603841661e-06 0.0015136676427282788 0.00013466319474357249 9.625748828041488e-05 0.13771316185149787 1.5027430011401514e-06 1.1072121338276018e-06 0.0015136506005801074
0.492 0.0001346619103367566 9.62571886879624e-05 0.13771294600727957 1.4999065334703128e-06 1.1053236539932632e-06 0.001512866040257215 0.00013466194340733595 9.625721231405048e-05 0.1377129460056739 1.4998955238686365e-06 1.105316497289438e-06 0.0015128594629831424 0.00013466192519720425 9.625719929814511e-05 0.13771294600315692 1.4998722191176026e-06 1.1052994374812039e-06 0.0015128416758736997
0.502 0.00013466116696741359 9.625691393470208e-05 0.13771277925289813 1.4965956694264066e-06 1.1041101940391874e-06 0.0015120553567341195 0.0001346611902476313 9.625693056584672e-05 0.1377127792514058 1.4965851718055485e-06 1.1041032188453916e-06 0.0015120484336029983 0.00013466111074312857 9.62568737581814e-05 0.1377127792499396 1.4965668488967546e-06 1.1040885140606041e-06 0.0015120301160693938
0.512 0.00013466046515224502 9.625655428379327e-05 0.13771262845321106 1.4927816296549046e-06 1.1013804132762303e-06 0.0015115761441822414 0.0001346604765802294 9.625656244706342e-05 0.1377126284518704 1.4927718415644195e-06 1.1013737109504983e-06 0.0015115689086621503 0.00013466033115472827 9.625645854264914e-05 0.137712628451614 1.4927594473201838e-06 1.1013619169254496e-06 0.0015115503264459989
0.522 0.000134659485934455 9.625609689509071e-05 0.13771247115876223 1.4887859867070597e-06 1.0980239531545842e-06 0.0015111400425092804 0.00013465948358542387 9.625609521544037e-05 0.13771247115761695 1.4887771094089739e-06 1.0980176246196392e-06 0.0015111325390999642 0.00013465926894172024 9.625594185918666e-05 0.13771247115872243 1.488771620824277e-06 1.0980093532352495e-06 0.0015111139980414
0.532 0.00013465810103760955 9.625557865476445e-05 0.13771230150975053 1.4852303810800636e-06 1.0960551317841072e-06 0.0015103428207443655 0.00013465808310607157 9.625556584237193e-05 0.1377123015088522 1.4852226265398483e-06 1.0960492957342437e-06 0.001510335104886852 0.00013465779686163657 9.625536133272622e-05 0.13771230151148164 1.48522509154527e-06 1.0960452334086145e-06 0.0015103169473812007
0.542 0.00013465639719530454 9.625504030776789e-05 0.1377121228628193 1.4824921624043148e-06 1.0949673046406153e-06 0.0015094404551606135 0.00013465636197165727 9.625501514122786e-05 0.13771212286222423 1.4824857629213002e-06 1.0949620882574732e-06 0.0015094325969587823 0.00013465600231142444 9.625475818179986e-05 0.13771212286654852 1.4824973400619254e-06 1.0949629890807354e-06 0.0015094152082297846
0.552 0.00013465468985728347 9.625453747292034e-05 0.13771192913786018 1.4798977066040954e-06 1.0938679924335265e-06 0.0015085848868427322 0.00013465463570136324 9.62544987803156e-05 0.13771192913762298 1.4798929286560825e-06 1.093863542469103e-06 0.0015085769708197768 0.00013465420109104803 9.625418827474858e-05 0.13771192914381017 1.4799149638269748e-06 1.0938702790802143e-06 0.0015085607755200834
0.562 0.00013465336703979015 9.625411370523272e-05 0.13771171970670748 1.4764637750515703e-06 1.0921333814715269e-06 0.0015076572242702225 0.00013465329235342122 9.625406034462471e-05 0.13771171970688542 1.4764609373844622e-06 1.0921298788021657e-06 0.0015076493487482887 0.00013465278131372975 9.62536952351514e-05 0.1377117197150854 1.47649502710738e-06 1.0921434852643973e-06 0.0015076348071635336
0.572 0.00013465257461117892 9.625380265611258e-05 0.13771151616541102 1.4723834690286614e-06 1.0894550334532676e-06 0.0015068598235525082 0.00013465247782218468 9.625373350422848e-05 0.13771151616605892 1.4723829525866117e-06 1.089452702299931e-06 0.0015068521024248522 0.000134651888842034 9.625331271040464e-05 0.13771151617638044 1.4724308978949331e-06 1.089474368879308e-06 0.001506839712127557
0.582 0.0001346520910684992 9.62536082279453e-05 0.13771133326781457 1.4682748670477362e-06 1.0872102555015292e-06 0.0015058250851121007 0.00013465197064361245 9.625352218946235e-05 0.13771133326897259 1.4682771022337685e-06 1.087209359185551e-06 0.0015058176445603645 0.00013465130233420857 9.625304471905542e-05 0.13771133328147842 1.46834074508531e-06 1.0872403060188666e-06 0.0015058079337602534
0.592 0.0001346515266137598 9.625342331819421e-05 0.13771115351691277 1.4642731761635458e-06 1.0855545044940287e-06 0.0015043592488893827 0.00013465138110290575 9.625331935740462e-05 0.13771115351861074 1.4642786219290774e-06 1.08555532364582e-06 0.0015043522289675635 0.00013465063255705697 9.625278456308376e-05 0.13771115353335342 1.4643596911018706e-06 1.0855966875751586e-06 0.0015043457590612206
0.602 0.0001346505082126876 9.625309891795812e-05 0.13771093656378516 1.4607405220017121e-06 1.082796608751068e-06 0.001503232516191833 0.0001346503362996031 9.625297609486319e-05 0.13771093656605307 1.460749641075521e-06 1.0827994300926356e-06 0.0015032260754392222 0.0001346495074145477 9.625238390475038e-05 0.13771093658310352 1.4608495952693716e-06 1.0828522464168673e-06 0.0015032234436172902
0.612 0.00013464874760977318 9.625261977270539e-05 0.13771064691231277 1.457773827355539e-06 1.0790626663770604e-06 0.0015024575861940488 0.00013464854816598238 9.625247728184051e-05 0.13771064691519008 1.4577870503031858e-06 1.0790677656553003e-06 0.0015024518977724407 0.0001346476399280586 9.625182840365294e-05 0.13771064693462193 1.457906885778627e-06 1.0791327999898273e-06 0.0015024537286603124
0.622 0.00013464631518306661 9.625214089429112e-05 0.13771029795704007 1.4547765321967467e-06 1.0757608771998356e-06 0.0015016747135664914 0.0001346460873318929 9.625197811050146e-05 0.1377102979605711 1.4547942225235056e-06 1.0757684848486418e-06 0.0015016699638143532 0.00013464510211982767 9.625127424856957e-05 0.13771029798235795 1.4549343258693994e-06 1.075846023915641e-06 0.0015016769033643095
0.632 0.00013464378904398859 9.625179750853414e-05 0.13770995081624235 1.45185804872062e-06 1.073203851427547e-06 0.001501109313425529 0.00013464353221294824 9.625161402381583e-05 0.13770995082045767 1.4518804651872135e-06 1.0732141326094438e-06 0.0015011057025895043 0.0001346424739507265 9.625085798606546e-05 0.13770995084443932 1.4520404553582335e-06 1.0733039663589767e-06 0.0015011184082332175
0.642 0.00013464183823280032 9.625158577959558e-05 0.13770965586333392 1.4497503032718238e-06 1.0720784907235093e-06 0.0015007193015101358 0.0001346415521855018 9.625138142527049e-05 0.13770965586824993 1.449777566791358e-06 1.0720915248010734e-06 0.0015007170412233003 0.00013464042632407101 9.625057710692451e-05 0.13770965589423917 1.4499561924177926e-06 1.072192869846538e-06 0.0015007361754141187
0.652 0.0001346406709611159 9.625140391114604e-05 0.13770942402044106 1.448287849212225e-06 1.0735839947277033e-06 0.001500450516384183 0.00013464035582514607 9.625117877777802e-05 0.13770942402607173 1.4483199464850146e-06 1.0735997504325445e-06 0.0015004498287374123 0.0001346391693172826 9.625033114321092e-05 0.13770942405394218 1.4485152125337363e-06 1.0737111692722565e-06 0.0015004760530999387
0.662 0.00013463998511141942 9.625114433852029e-05 0.13770923584661973 1.4468165937373293e-06 1.0763095765154636e-06 0.001500689121794407 0.0001346396413834526 9.625089878016109e-05 0.1377092358529834 1.4468534154822923e-06 1.0763279574836415e-06 0.0015006902376359147 0.0001346384024964388 9.625001373163576e-05 0.1377092358826705 1.447062882832653e-06 1.0764477583258743e-06 0.0015007241958737575
0.672 0.0001346393066956114 9.625078115284412e-05 0.13770906143702377 1.445286844727364e-06 1.0780278832040345e-06 0.0015015207306683547 0.0001346389351978649 9.625051575658926e-05 0.1377090614441426 1.4453282256261974e-06 1.0780487917179502e-06 0.001501523886232259 0.00013463765299456045 9.624959976634232e-05 0.13770906147561002 1.4455492668812602e-06 1.0781753994216912e-06 0.0015015661960153946
0.682 0.0001346382815046628 9.625034526968929e-05 0.1377088831622298 1.4443327059546358e-06 1.0793389948462196e-06 0.0015025011082310778 0.00013463788331917898 9.625006080895616e-05 0.13770888317013386 1.4443784508488668e-06 1.0793623257041933e-06 0.0015025065445786927 0.0001346365670874259 9.62491205126315e-05 0.13770888320336552 1.4446083826835395e-06 1.0794941551759242e-06 0.0015025578062879486
0.692 0.000134636772656479 9.6249893415546e-05 0.13770869957802567 1.4448134788826317e-06 1.0822663596473568e-06 0.0015034297297661014 0.000134636349065422 9.624959080724042e-05 0.1377086995867582 1.4448633861427791e-06 1.082291986541097e-06 0.0015034376927571494 0.00013463500792181194 9.624863271983413e-05 0.137708699621812 1.4450995831339816e-06 1.0824273544239636e-06 0.001503498486310441
0.702 0.0001346348982982795 9.624944854792681e-05 0.13770851251416236 1.4467948074142078e-06 1.086429493432129e-06 0.001504592330493784 0.00013463445072987797 9.62491288132721e-05 0.13770851252378297 1.4468487115364281e-06 1.0864573258606153e-06 0.0015046030677065435 0.00013463309334428727 9.624815913063986e-05 0.1377085125608069 1.4470888059954418e-06 1.0865947743986391e-06 0.0015046739337459714
0.712 0.0001346330593956578 9.624901321104376e-05 0.13770831262227154 1.4491252011286976e-06 1.0904874204764356e-06 0.001506020009927643 0.000134632589377081 9.62486774411576e-05 0.13770831263283975 1.449183018924791e-06 1.0905174300759364e-06 0.0015060337691423522 0.00013463122379355294 9.624770190983553e-05 0.13770831267200168 1.4494250618933364e-06 1.090655818023089e-06 0.0015061152116760612
0.722 0.0001346317338169842 9.624858069815603e-05 0.13770809841270654 1.4508318019264e-06 1.0934758317702122e-06 0.0015076709478757152 0.00013463124294538198 9.62482300329066e-05 0.13770809842423218 1.4508935061374174e-06 1.0935080338574106e-06 0.001507687974623408 0.00013462987657432204 9.624725394318095e-05 0.1377080984654262 1.4511357712718747e-06 1.093646388064451e-06 0.0015077804546642555
0.732 0.00013463110530468171 9.624818961525597e-05 0.13770789272146922 1.4523638214507433e-06 1.0957026917421953e-06 0.0015097145476966319 0.00013463059525523747 9.624782524949716e-05 0.1377078927339155 1.4524293296510018e-06 1.0957370762265383e-06 0.0015097350822293252 0.00013462923514567243 9.624685363093715e-05 0.13770789277682485 1.4526698060297114e-06 1.095874243621636e-06 0.0015098390083999984
0.742 0.0001346309084459075 9.624789549947319e-05 0.13770770986020928 1.4542290827670462e-06 1.0989721125057124e-06 0.0015114396365032438 0.000134630381012769 9.62475187136138e-05 0.13770770987354922 1.4542981880944895e-06 1.0990085550867404e-06 0.001511463926409069 0.00013462903430909833 9.624655666537586e-05 0.13770770991795733 1.4545343328801314e-06 1.0991428900429487e-06 0.0015115797231408752
0.752 0.00013463066598689357 9.624763180837336e-05 0.13770753203558284 1.4561095490865423e-06 1.1025904203429679e-06 0.0015124840863126375 0.0001346301231296193 9.624724400201915e-05 0.1377075320498408 1.4561819099830104e-06 1.102628727982532e-06 0.0015125123843714118 0.00013462879745158518 9.624629696621576e-05 0.1377075320958011 1.4564106556499182e-06 1.1027583495439619e-06 0.0015126404739399535
0.762 0.0001346299007350796 9.624725064240148e-05 0.13770731653215842 1.4581730872308848e-06 1.103973782151049e-06 0.0015138658447237765 0.00013462934462967852 9.62468533704157e-05 0.1377073165474252 1.4582481903447623e-06 1.1040137359862734e-06 0.001513898384239748 0.00013462804840018856 9.624592736442306e-05 0.13770731659527935 1.458465865152058e-06 1.104136642342531e-06 0.0015140390779187158
0.772 0.00013462818913312865 9.624672375062963e-05 0.13770701835945862 1.4607173088601818e-06 1.1031815995278785e-06 0.0015158121562689377 0.000134627622230407 9.624631876518398e-05 0.1377070183758313 1.4607944792282598e-06 1.1032228608906676e-06 0.001515849160915245 0.00013462636499216344 9.624542060824281e-05 0.13770701842586283 1.4609969517927505e-06 1.1033366019813675e-06 0.0015160027145567634
0.782 0.00013462548246227462 9.624622012261146e-05 0.13770663987012466 1.4631855371141726e-06 1.102338587336641e-06 0.0015178749667551137 0.0001346249075271124 9.624580940205856e-05 0.13770663988754103 1.4632639907180653e-06 1.102380643792078e-06 0.0015179166587589975 0.00013462370004077264 9.624494678830974e-05 0.13770663993928034 1.4634469812975547e-06 1.1024823296506312e-06 0.0015180833069089333
0.792 0.00013462237519383107 9.624592782759069e-05 0.137706240880823 1.4652955325887394e-06 1.102505551585614e-06 0.0015201042166678666 0.00013462179531251246 9.624551358091793e-05 0.1377062408990263 1.4653743704745642e-06 1.1025477949969868e-06 0.0015201508010719027 0.0001346206493862251 9.624469495735716e-05 0.13770624095123898 1.4655335761212678e-06 1.1026345285469492e-06 0.0015203306933707307
0.802 0.00013461975460893677 9.624585270461118e-05 0.13770588323973035 1.4675987879956232e-06 1.104024741018993e-06 0.0015223377815659343 0.00013461917318419154 9.624543736491903e-05 0.13770588325843883 1.4676770192692977e-06 1.1040665311179125e-06 0.0015223894539069809 0.00013461810146296802 9.624467177253157e-05 0.13770588330991732 1.4678083587247877e-06 1.104135693510235e-06 0.001522582690303686
0.812 0.00013461809771570028 9.624584854468536e-05 0.13770559176595765 1.4703027293937324e-06 1.1077869121764975e-06 0.0015244816255067751 0.00013461751843830082 9.624543474746711e-05 0.13770559178499894 1.470379401747471e-06 1.1078276089296623e-06 0.001524538570803103 0.00013461653407509998 9.624473158054451e-05 0.13770559183508352 1.4704795877007613e-06 1.1078771119220467e-06 0.0015247451992798043
0.822 0.0001346172213063836 9.624574468599753e-05 0.13770535261993558 1.4731263731548164e-06 1.1128880199230466e-06 0.0015270432074287054 0.00013461664807171538 9.624533521048412e-05 0.13770535263927677 1.473200693045203e-06 1.1129271191671634e-06 0.001527105575034518 0.00013461576405921952 9.624470374107934e-05 0.13770535268788744 1.473267645349928e-06 1.1129557868157777e-06 0.001527325505093221
0.832 0.00013461656385910505 9.62454748766535e-05 0.13770513034767706 1.475948051065092e-06 1.1169807598750253e-06 0.001530261214599431 0.0001346160006470345 9.624507256219873e-05 0.13770513036735596 1.4760194525978405e-06 1.1170179942846498e-06 0.0015303291213465396 0.00013461522900570487 9.624452136580834e-05 0.13770513041465182 1.4760524127262665e-06 1.1170256217112785e-06 0.0015305621467688291
0.842 0.00013461560446906197 9.624509910937949e-05 0.1377048985021855 1.4788426922937298e-06 1.1199627131153145e-06 0.001533667694971767 0.00013461505522989784 9.62447067759204e-05 0.13770489852221152 1.4789108904702988e-06 1.1199980068312015e-06 0.0015337412522081148 0.0001346144064104762 9.62442433101963e-05 0.13770489856821794 1.4789104098491076e-06 1.1199852086233131e-06 0.0015339871511601245
0.852 0.00013461406415972072 9.62446881441845e-05 0.1377046567282213 1.4822012322008472e-06 1.123686285564185e-06 0.0015369136536945778 0.00013461353272506974 9.624430852858659e-05 0.13770465674856286 1.4822662419971977e-06 1.123719710687971e-06 0.001536992966583894 0.0001346130153046935 9.624393891660184e-05 0.13770465679314814 1.482234099573629e-06 1.1236878795635252e-06 0.0015372514995781546
0.862 0.00013461195439725562 9.624429299098652e-05 0.13770441344049433 1.4866794777475876e-06 1.1291579227633929e-06 0.0015401501979122533 0.0001346114444101368 9.624392869712755e-05 0.13770441346110235 1.4867415789958612e-06 1.1291897160354785e-06 0.0015402353427281608 0.0001346110649761817 9.624365764491268e-05 0.1377044135041048 1.4866805529571702e-06 1.129140914880283e-06 0.001540506183303182
0.872 0.000134609644751006 9.624390366724408e-05 0.13770416930546406 1.4918655894570734e-06 1.1355219867431328e-06 0.0015434928843707522 0.00013460915962490962 9.624355713611248e-05 0.13770416932625387 1.4919252658080734e-06 1.1355525367426137e-06 0.0015435839058559413 0.00013460892287869416 9.62433880075865e-05 0.13770416936739074 1.4918386155369258e-06 1.1354891299999387e-06 0.0015438666419290053
0.882 0.00013460778303062682 9.624347287678769e-05 0.13770391966185025 1.4965387557410467e-06 1.141369019061991e-06 0.0015469135316220626 0.00013460732596370573 9.624314639492477e-05 0.1377039196826407 1.4965965831196267e-06 1.1413987933134381e-06 0.0015470104442548702 0.0001346072351972339 9.624308154995538e-05 0.13770391972137985 1.4964874329362273e-06 1.141323052646204e-06 0.0015473045913661151
0.892 0.00013460686533135478 9.624296022441688e-05 0.13770367883021353 1.5004417269874636e-06 1.145171847669053e-06 0.0015507716667651683 0.00013460643937520856 9.624265597078076e-05 0.13770367885068233 1.5004982210776006e-06 1.1452013002091059e-06 0.001550874428251849 0.00013460649724688744 9.624269731252198e-05 0.13770367888606808 1.5003692728566798e-06 1.1451150823929324e-06 0.0015511793556434294
0.902 0.00013460686540207328 9.624244429431182e-05 0.1377034692315241 1.5042867171056063e-06 1.1485422633706622e-06 0.001554694837858111 0.00013460647354386266 9.624216439887425e-05 0.13770346925140478 1.5043422202077103e-06 1.148571694421473e-06 0.0015548034046346847 0.00013460668278194478 9.62423138722886e-05 0.13770346928269184 1.5041957656446468e-06 1.1484765839773114e-06 0.0015551185036064667
0.912 0.00013460728176544094 9.62420010402886e-05 0.1377032877758462 1.5079771944753806e-06 1.1534031804067e-06 0.0015574759905176837 0.00013460692700733272 9.624174764369259e-05 0.13770328779503413 1.5080318461369166e-06 1.1534327577408334e-06 0.0015575903824238573 0.0001346072909486871 9.6242007625114e-05 0.13770328782198613 1.507869705765261e-06 1.15333034902102e-06 0.0015579152456883867
0.922 0.0001346074722318006 9.624154193227804e-05 0.13770310818145712 1.5109189309756459e-06 1.1573166357485535e-06 0.001559467172500395 0.00013460715768074362 9.624131725089796e-05 0.1377031082000204 1.5109727009251034e-06 1.1573465104137083e-06 0.001559587367002491 0.00013460768077609407 9.624169091079921e-05 0.13770310822289497 1.5107963641078404e-06 1.157238152122091e-06 0.001559921477978395
0.932 0.00013460679073139318 9.624095773833838e-05 0.1377028836652559 1.5131609220918352e-06 1.1580014972487166e-06 0.0015617599817883494 0.00013460651967658104 9.624076411806688e-05 0.13770288368344272 1.5132137188016116e-06 1.1580317723856986e-06 0.0015618858600041114 0.000134607207797153 9.624125563555347e-05 0.1377028837029021 1.513024930742917e-06 1.1579185852001659e-06 0.0015622284466349278
0.942 0.0001346047315615386 9.624034918279165e-05 0.1377025705337105 1.5147477850998759e-06 1.1567413500871664e-06 0.0015643444028906875 0.00013460450749570776 9.624018911543105e-05 0.1377025705516221 1.5147995824254075e-06 1.1567720372270832e-06 0.0015644758193168705 0.000134605367763379 9.624080355854184e-05 0.13770257056782256 1.5146008344596229e-06 1.1566554983861685e-06 0.001564826048521088
0.952 0.00013460138567076156 9.623999741457563e-05 0.13770217614884736 1.5156399426411548e-06 1.1559434005054058e-06 0.001567167697105652 0.00013460121225920404 9.623987351907536e-05 0.137702176166109 1.5156907972780963e-06 1.155974482601365e-06 0.0015673044709118655 0.00013460225253871037 9.624061649288756e-05 0.13770217617800878 1.515485429218841e-06 1.15585683874885e-06 0.0015676614265358042
0.962 0.00013459759254377536 9.624007440886267e-05 0.1377017552870441 1.5163722426114065e-06 1.1568133215758268e-06 0.0015700091067614272 0.00013459747358174077 9.623998940234384e-05 0.1377017553028849 1.5164222931057566e-06 1.1568448781276513e-06 0.0015701510419649024 0.000134598701993205 9.624086671039373e-05 0.13770175530865741 1.516214600509311e-06 1.1567292186291108e-06 0.001570513783240669
0.972 0.0001345944460270122 9.624044754880468e-05 0.13770136976572978 1.5176091768799888e-06 1.1597631456585098e-06 0.0015721533681970264 0.00013459438536116415 9.624040418651213e-05 0.13770136977933806 1.5176587291904244e-06 1.1597954080123999e-06 0.001572300305028712 0.00013459580960640107 9.624142134685163e-05 0.13770136977720712 1.5174541478473206e-06 1.1596856060532663e-06 0.0015726679926261913
0.982 0.0001345925627391954 9.62407917463535e-05 0.13770105624536166 1.5193438595473785e-06 1.164745654462208e-06 0.0015736992151481738 0.00013459256411798085 9.62407927102947e-05 0.13770105625623724 1.519393450453249e-06 1.1647790077123139e-06 0.0015738509598255204 0.00013459419040589 9.624195417817026e-05 0.13770105624524118 1.519198289805488e-06 1.1646794428122506e-06 0.0015742226714244654
0.992 0.00013459179043416803 9.624085064007596e-05 0.1377008081258013 1.5211167242565591e-06 1.16985770333916e-06 0.0015756408769817029 0.000134591857313991 9.624089839819256e-05 0.1377008081338944 1.521167063630309e-06 1.1698926858744307e-06 0.0015757971193633502 0.0001345936892027882 9.624220672850937e-05 0.13770080811416635 1.5209877361342769e-06 1.1698076012311783e-06 0.0015761716603271082
1.002 0.0001345914510463747 9.624060538961974e-05 0.13770058948813416 1.5227386672838736e-06 1.1731793687012244e-06 0.001578335494003098 0.00013459158642877648 9.624070208042423e-05 0.13770058949356187 1.5227905326243478e-06 1.1732165962370416e-06 0.0015784958673510173 0.0001345936241640897 9.624215744878019e-05 0.13770058946561445 1.5226328003679257e-06 1.1731496356466317e-06 0.0015788719381812067
1.012 0.00013459084789975686 9.624024007688257e-05 0.13770038117928401 1.524333487910613e-06 1.1760477262604452e-06 0.0015812779051816816 0.00013459105422820275 9.624038743907304e-05 0.1377003811818954 1.5243876590254082e-06 1.1760877554189599e-06 0.0015814420630659094 0.00013459329465503994 9.624198758012682e-05 0.1377003811454976 1.5242561835813263e-06 1.1760418636897338e-06 0.0015818184491566568
1.022 0.00013458962013615148 9.623988867282374e-05 0.1377001977216303 1.5263106185704825e-06 1.1803594080469505e-06 0.0015843621199015546 0.00013458989923285933 9.6240088003511e-05 0.13770019772100836 1.5263678111121966e-06 1.1804026903196749e-06 0.00158452969225169 0.00013459233596777032 9.624182834308102e-05 0.13770019767482683 1.5262658038407556e-06 1.1803798076232956e-06 0.0015849051537769217
1.032 0.00013458780597615426 9.623954557529146e-05 0.13770005028906085 1.529330750645367e-06 1.1857881285420954e-06 0.0015878965003338125 0.00013458815903026567 9.623979772355907e-05 0.13770005028479038 1.5293914948860009e-06 1.1858350057727725e-06 0.0015880670578021774 0.00013459078294882727 9.624167173688946e-05 0.13770005022719883 1.52932032901501e-06 1.185835744707946e-06 0.00158844025380968
1.042 0.00013458586745274397 9.62392018303015e-05 0.1376999203258732 1.5330752804259664e-06 1.1922420439896328e-06 0.0015917645110289957 0.00013458629508407595 9.623950724291061e-05 0.13769992031773692 1.5331398443903277e-06 1.1922926594315546e-06 0.0015919376087331599 0.00013458909523979932 9.624150711657001e-05 0.13769992024737363 1.5330988728342598e-06 1.1923163234453683e-06 0.001592307207774304
1.052 0.00013458444848149886 9.623878014087227e-05 0.1376997820925997 1.536704607387803e-06 1.1986129226653517e-06 0.0015961888394823542 0.00013458495086188897 9.623913894865629e-05 0.1376997820804407 1.5367729502455552e-06 1.1986672625322246e-06 0.0015963639650611243 0.0001345879156033306 9.624125637928522e-05 0.1376997819967283 1.536759796544873e-06 1.1987120839033996e-06 0.001596728540082301
1.062 0.00013458402818441266 9.623813963156145e-05 0.13769963793229772 1.5405451842582264e-06 1.2019775544844577e-06 0.0016017924139718526 0.00013458460517514647 9.623855174339069e-05 0.13769963791599618 1.5406168915239728e-06 1.2020355152347023e-06 0.0016019689498708882 0.00013458772311275167 9.624077862440245e-05 0.13769963781900466 1.540627956518695e-06 1.2020990872218177e-06 0.0016023268859079428
1.072 0.00013458457948603282 9.623731990264598e-05 0.13769949627771697 1.5452326494740524e-06 1.203921403272624e-06 0.0016074764528648947 0.00013458523078131905 9.623778510269925e-05 0.1376994962572069 1.5453069230136473e-06 1.2039825670218215e-06 0.0016076538800796204 0.00013458849161741805 9.624011410561111e-05 0.13769949614690527 1.545337765219557e-06 1.204062023685411e-06 0.001608003777528719
1.082 0.000134585626202452 9.623656916274392e-05 0.13769935749938386 1.5500854316106491e-06 1.2092048767929818e-06 0.0016118415548189277 0.00013458635147932483 9.623708721677782e-05 0.13769935747465586 1.5501612108862981e-06 1.2092684440967353e-06 0.0016120194801764196 0.0001345897467526743 9.623951230591692e-05 0.13769935735113153 1.550207062070847e-06 1.2093604156580274e-06 0.0016123602200534834
1.092 0.0001345865143688495 9.623600060430647e-05 0.13769921043719316 1.5540615214550531e-06 1.2149925637837198e-06 0.0016153610224283032 0.00013458731340159488 9.623657134404306e-05 0.137699210408383 1.5541376217417017e-06 1.2150578332152887e-06 0.0016155389795213973 0.00013459083683448538 9.623908802081904e-05 0.13769921027153412 1.5541938556185544e-06 1.215159119964052e-06 0.001615869305523432
1.102 0.00013458653965245823 9.623554054179678e-05 0.13769901330013515 1.556874595184034e-06 1.2163483614579855e-06 0.0016182250999207022 0.0001345874123595494 9.623616389734385e-05 0.13769901326756379 1.5569497639027017e-06 1.2164147419012838e-06 0.0016184025796390903 0.0001345910596512537 9.623876905402676e-05 0.1376990131172324 1.5570118488741802e-06 1.2165225624786215e-06 0.0016187211099037114
1.112 0.00013458520141867072 9.623529102604457e-05 0.13769872829246932 1.5587544250698971e-06 1.2161988623473627e-06 0.0016204041856047048 0.00013458614782734516 9.62359670000643e-05 0.1376987282563502 1.558827366511827e-06 1.2162654419427752e-06 0.0016205806332652507 0.00013458991592939432 9.623865840345157e-05 0.13769872809284334 1.558890594242828e-06 1.2163767510531002e-06 0.0016208858500173671
1.122 0.00013458253725976799 9.623552980529828e-05 0.13769836247680778 1.5602572769731652e-06 1.2179661685534536e-06 0.0016228605316348749 0.00013458355739875416 9.623625840236586e-05 0.13769836243720127 1.560326629333101e-06 1.2180318391532651e-06 0.0016230352465351897 0.00013458744344525947 9.623903394084658e-05 0.1376983622615372 1.5603858811425182e-06 1.2181431763265875e-06 0.0016233253150104677
1.132 0.0001345792618767483 9.623633385341337e-05 0.13769794367515392 1.5617989576321284e-06 1.2209797315206948e-06 0.0016252255088367007 0.00013458035563670628 9.623711499040064e-05 0.13769794363179746 1.5618632251887337e-06 1.221043455094644e-06 0.0016253978046821907 0.0001345843558931767 9.623997195040511e-05 0.13769794344423422 1.5619126646848878e-06 1.2211510082567257e-06 0.0016256708298055193
1.142 0.00013457655538574683 9.623742715095257e-05 0.1376975132672189 1.5631667924460322e-06 1.2254653331664455e-06 0.0016261267442929204 0.0001345777223343362 9.623826052984159e-05 0.13769751321934523 1.5632243285399014e-06 1.2255260267502674e-06 0.0016262960401610504 0.00013458183097222388 9.62411947496744e-05 0.13769751301909136 1.5632572174536775e-06 1.2256252068111487e-06 0.0016265502446131308
1.152 0.00013457537265344866 9.623831044654061e-05 0.13769713146925275 1.5639003130487488e-06 1.231521991374888e-06 0.0016258390579895223 0.00013457661174812912 9.623919534411339e-05 0.13769713141613246 1.5639492720338275e-06 1.2315784223677822e-06 0.001626004709195645 0.00013458081900582914 9.624219990674055e-05 0.1376971312027146 1.5639574383969348e-06 1.2316634736159784e-06 0.0016262382070539743
1.162 0.00013457575558703408 9.623864058239169e-05 0.1376968389806449 1.5637887521053563e-06 1.237128752986352e-06 0.0016254858533818776 0.00013457706489180746 9.623957563556355e-05 0.1376968389221438 1.563826919058466e-06 1.2371795238267915e-06 0.001625647091163258 0.0001345813556490633 9.624263982489018e-05 0.13769683869606666 1.5637997751411963e-06 1.237243402096313e-06 0.00162585781276706
1.172 0.0001345768980884283 9.623845292145691e-05 0.13769663771514956 1.562870835673833e-06 1.2393429407850664e-06 0.001625451412661785 0.0001345782746144346 9.623943600471813e-05 0.13769663765169535 1.5628954759528474e-06 1.239386430777761e-06 0.001625607428917651 0.0001345826282434911 9.62425451567439e-05 0.13769663741452629 1.5628196881723428e-06 1.2394207638981317e-06 0.0016257932720345695
1.182 0.00013457790067477682 9.623806953025102e-05 0.1376965186720592 1.5615256610233531e-06 1.2391500241981624e-06 0.0016255365260538885 0.00013457934031395902 9.623909770850212e-05 0.13769651860400076 1.5615334940837423e-06 1.2391841440564279e-06 0.0016256865204214506 0.0001345837312516 9.624223359543548e-05 0.13769651835688856 1.5613934662729737e-06 1.2391788227635726e-06 0.0016258454234555771
1.192 0.00013457828541200157 9.623772638104812e-05 0.1376964740506287 1.5603056984336341e-06 1.239943296726853e-06 0.0016255805877554278 0.000134579782972832 9.623879594112144e-05 0.1376964739779666 1.56029296758368e-06 1.2399654884888589e-06 0.0016257237524009132 0.00013458418185866038 9.624193758715883e-05 0.13769647372009458 1.5600714980961154e-06 1.2399088449322e-06 0.0016258536345858455
1.202 0.00013457798088466327 9.623746069804953e-05 0.13769648209917007 1.5595881674491335e-06 1.2420936992340105e-06 0.0016256196154037434 0.00013457953026347228 9.623856727507572e-05 0.13769648202164633 1.5595508002382332e-06 1.2421012146019201e-06 0.0016257551222123125 0.00013458390578870703 9.624169229928492e-05 0.13769648175012128 1.559230041214897e-06 1.2419811779891807e-06 0.001625853869314009
1.212 0.00013457717974296594 9.623726129757375e-05 0.13769651272369435 1.5592904415272494e-06 1.2444870888219193e-06 0.0016258624490857708 0.00013457877417791717 9.623840005725583e-05 0.13769651264085417 1.5592242735178439e-06 1.244477179164013e-06 0.0016259894439090916 0.00013458309510423744 9.62414861237346e-05 0.13769651235154784 1.5587870753057529e-06 1.2442824379545585e-06 0.0016260549236872565
1.222 0.00013457623674784414 9.623706541614455e-05 0.13769654903308146 1.559287077165995e-06 1.2464150876154986e-06 0.0016263697073509405 0.00013457786911104933 9.623823126582864e-05 0.13769654894431038 1.5591880970861504e-06 1.246385086135843e-06 0.0016264873295056452 0.00013458210613037793 9.624125741948403e-05 0.1376965486332601 1.558619328713493e-06 1.246105496708603e-06 0.0016265174270526457
1.232 0.00013457551491769396 9.623675634279798e-05 0.13769659139450202 1.5598361288862686e-06 1.246928199607851e-06 0.0016271308109224337 0.00013457717806607638 9.623794418460404e-05 0.13769659129924525 1.5597007259209385e-06 1.246875594837407e-06 0.0016272382012384684 0.0001345813057339022 9.624089225213837e-05 0.13769659096327144 1.5589882385968062e-06 1.2465023485483769e-06 0.0016272308190797306
1.242 0.00013457519710610228 9.623637808542236e-05 0.13769663416146327 1.5611554604467768e-06 1.2464423932711856e-06 0.0016283094090891734 0.00013457688426573504 9.623758308827349e-05 0.1376966340594616 1.560980560365093e-06 1.2463649881367415e-06 0.00162840570663841 0.00013458088283440872 9.624043899530212e-05 0.1376966336963573 1.56011529647562e-06 1.2458914767989977e-06 0.0016283587695887576
1.252 0.0001345751883854446 9.623618614047066e-05 0.1376966495026432 1.562715866224163e-06 1.248224646288058e-06 0.0016297465196728313 0.0001345768935259293 9.623740399980444e-05 0.13769664939387855 1.5624988032647394e-06 1.248120756460117e-06 0.0016298308882230245 0.00013458075041362341 9.624015878628939e-05 0.13769664900227435 1.5614736584752136e-06 1.2475432168262158e-06 0.0016297423461097383
1.262 0.00013457524087871227 9.623630098376255e-05 0.1376966144293061 1.564231091266305e-06 1.2513920604088448e-06 0.001631279583597728 0.00013457695901806987 9.623752813737369e-05 0.13769661431364502 1.563969458767108e-06 1.2512601973208568e-06 0.0016313511994820026 0.00013458066956305957 9.624017846937052e-05 0.1376966138926341 1.5627781936146722e-06 1.2505751865656153e-06 0.0016312190140743978
1.272 0.0001345751349845404 9.623659479866275e-05 0.1376965293981628 1.5661079034673603e-06 1.2538119210712862e-06 0.0016332685877278469 0.00013457686232317594 9.623782852804381e-05 0.13769652927532267 1.565799531638888e-06 1.253650599484781e-06 0.001633326613997436 0.00013458042919261046 9.624037629794251e-05 0.1376965288240235 1.5644363691651394e-06 1.252854332975437e-06 0.0016331487710545152
1.282 0.0001345747741310579 9.623689306643822e-05 0.13769639578368525 1.5686845992322542e-06 1.256944181836901e-06 0.0016359779314851323 0.00013457650796292356 9.623813143614422e-05 0.1376963956532536 1.5683274634363008e-06 1.2567522154179555e-06 0.0016360215218328606 0.0001345799391090543 9.624058231474188e-05 0.13769639517004412 1.5667865096051272e-06 1.2558419672350222e-06 0.0016357959659917412
1.292 0.00013457422373335356 9.623709402736022e-05 0.13769621007376248 1.5720150612591703e-06 1.2600911324325865e-06 0.0016393403878150704 0.0001345759621829767 9.623833569566295e-05 0.1376962099353333 1.571607120462855e-06 1.2598672356343022e-06 0.001639368708661613 0.0001345792680186728 9.624069710844898e-05 0.13769620941887384 1.5698815389928204e-06 1.2588392052033283e-06 0.0016390933486801179
1.302 0.00013457360168097444 9.623719826087193e-05 0.13769598287742882 1.5762787738860067e-06 1.2629353531097132e-06 0.0016428841022012167 0.00013457534333758103 9.623844221603793e-05 0.13769598273066053 1.5758178878884e-06 1.2626780130209011e-06 0.0016428963427663507 0.00013457853379723357 9.624072123575554e-05 0.13769598218091228 1.5738995870741895e-06 1.2615268665000569e-06 0.0016425690315466977
1.312 0.00013457305429986224 9.623722330236574e-05 0.13769575767815187 1.5813321227748156e-06 1.2658639000412907e-06 0.001646637878595103 0.0001345747977845621 9.623846855446905e-05 0.13769575752260155 1.5808159196855122e-06 1.2655714031421359e-06 0.0016466332209217993 0.00013457787950005436 9.624066988599126e-05 0.13769575693987357 1.5786953224271312e-06 1.2642904876191995e-06 0.0016462517769999312
1.322 0.0001345727890960297 9.623714166875512e-05 0.13769557372845206 1.586872556575898e-06 1.2695887338206584e-06 0.0016507698978605741 0.00013457453256639164 9.623838690097305e-05 0.13769557356355275 1.5862983649009065e-06 1.2692593019663781e-06 0.001650747517214728 0.00013457750608755225 9.624051091714537e-05 0.13769557294649137 1.5839646399054068e-06 1.267841522824607e-06 0.0016503096987979537
1.332 0.00013457287957881127 9.623689005323954e-05 0.1376954287099589 1.5927610504170892e-06 1.273983064093834e-06 0.001655128219260702 0.00013457462021388734 9.623813325555108e-05 0.13769542853519276 1.592125936314334e-06 1.273614773678913e-06 0.0016550872861230735 0.00013457747751915883 9.624017423277532e-05 0.13769542788173425 1.5895675081668366e-06 1.272052466572138e-06 0.001654590749164974
1.342 0.00013457313475501273 9.623644743937191e-05 0.13769531086861883 1.599116230111243e-06 1.2773358973294746e-06 0.0016599242312957526 0.00013457486825489898 9.623768554683235e-05 0.13769531068345148 1.5984172270135802e-06 1.2769262594337934e-06 0.001659863915514649 0.00013457759070281341 9.623963019233382e-05 0.1376953099917047 1.5956229900023096e-06 1.2752097977133002e-06 0.001659306313745314
1.352 0.00013457328617580267 9.623591790606015e-05 0.1376952205789438 1.6061560283796708e-06 1.280437912894147e-06 0.0016648961164230805 0.0001345750063655472 9.62371465101831e-05 0.13769522038273913 1.6053904684858181e-06 1.2799846564997641e-06 0.0016648155721919432 0.00013457756370265444 9.623897322825592e-05 0.1376952196508976 1.6023514506075163e-06 1.2781060278482205e-06 0.0016641943966484972
1.362 0.00013457326402878462 9.623543934014838e-05 0.13769516763892647 1.613756599238767e-06 1.2845980879085664e-06 0.001670167195623526 0.00013457496267862452 9.623665256014694e-05 0.13769516743075383 1.6129223679925343e-06 1.2840996209875121e-06 0.0016700655772765288 0.00013457731370907386 9.623833191881601e-05 0.13769516665577838 1.6096330890663765e-06 1.2820542687355402e-06 0.0016693783137183146
1.372 0.00013457312238804187 9.62350499153327e-05 0.13769513758952812 1.621945470057498e-06 1.2897376977267695e-06 0.0016757549223916889 0.00013457478917546696 9.623624037532905e-05 0.13769513736773017 1.6210414942229755e-06 1.2891929898414258e-06 0.0016756313638240621 0.00013457688311936572 9.6237736092055e-05 0.13769513654284093 1.617502233278537e-06 1.2869794745036462e-06 0.001674875340567686
1.382 0.00013457286535599637 9.623473449011515e-05 0.13769510270775862 1.6305859792680834e-06 1.2951663680292032e-06 0.0016811535682721623 0.00013457448796325855 9.623589339160247e-05 0.1376951024703084 1.6296124359855782e-06 1.2945749191554302e-06 0.0016810071626080524 0.00013457626638393877 9.623716372632596e-05 0.13769510158775627 1.6258299708649365e-06 1.2921947996862673e-06 0.0016801794536497894
1.392 0.0001345725084548163 9.623452985075337e-05 0.13769506389810243 1.63950613727893e-06 1.3002207464390508e-06 0.0016866850255060585 0.00013457407282998539 9.623564715824727e-05 0.13769506364299142 1.6384646264713241e-06 1.2995827038090393e-06 0.0016865149064529067 0.0001345754723074833 9.62366468217479e-05 0.13769506269565462 1.6344522970298783e-06 1.297040764803146e-06 0.0016856127952698538
1.402 0.00013457211814161315 9.623448280352162e-05 0.13769501918308336 1.6485160499360208e-06 1.3058692017745151e-06 0.0016921549433199473 0.0001345736088908547 9.623554752164479e-05 0.13769501890812785 1.647409626568011e-06 1.3051861417999375e-06 0.0016919602344225078 0.00013457456408632422 9.623622984743502e-05 0.13769501788780605 1.643186849544907e-06 1.3024930987737303e-06 0.0016909808963028678
1.412 0.0001345717706640182 9.623455030978651e-05 0.13769495651133273 1.65748143747444e-06 1.3122710706408293e-06 0.0016974915490311588 0.00013457317147592458 9.623555078656697e-05 0.13769495621435698 1.656314796463645e-06 1.3115457557683183e-06 0.0016972713862405174 0.00013457361777232925 9.623586961418076e-05 0.13769495511288088 1.6519075589271465e-06 1.3087169986439309e-06 0.0016962120128666334
1.422 0.0001345714780614329 9.623463508624051e-05 0.13769487240842496 1.6665451671443142e-06 1.3175068676840893e-06 0.0017027957399634358 0.00013457277199710433 9.62355592237819e-05 0.13769487208738318 1.6653251139863636e-06 1.3167423525787686e-06 0.0017025492894787375 0.00013457264654973724 9.623546966670574e-05 0.13769487089726518 1.6607675320663528e-06 1.3137944162631728e-06 0.001701407153626604
1.432 0.00013457121394163497 9.623471995749544e-05 0.13769477842289699 1.6756900716349742e-06 1.3218569945851427e-06 0.001707762120996782 0.0001345723835560945 9.623555529909568e-05 0.13769477807592365 1.6744253712508675e-06 1.3210578463701753e-06 0.0017074885299892522 0.00013457162492108653 9.623501348549786e-05 0.13769477679072598 1.6697579336339288e-06 1.3180126244115193e-06 0.0017062607702669152
1.442 0.00013457103348125994 9.623482714613758e-05 0.13769469448420038 1.684693937742251e-06 1.3271319585406038e-06 0.0017124371168368345 0.00013457206084860134 9.623556089050806e-05 0.13769469410946275 1.6833946108341432e-06 1.326304761109057e-06 0.0017121355819124584 0.00013457060811053172 9.623452332119242e-05 0.13769469272282586 1.6786595985621676e-06 1.3231900020303486e-06 0.001710819522756242
1.452 0.00013457103393215873 9.62349218206646e-05 0.1376946253745648 1.6933947394922886e-06 1.3325685956311861e-06 0.0017168835231236967 0.0001345719007753096 9.623554091558022e-05 0.13769462496974877 1.6920714336212943e-06 1.331719961815039e-06 0.0017165532958314028 0.00013456969391210306 9.623396472562259e-05 0.13769462347278372 1.687309861745458e-06 1.3285611608278343e-06 0.001715146451184882
1.462 0.00013457122742995247 9.623501808277172e-05 0.1376945613277521 1.701721840239036e-06 1.337346027888369e-06 0.0017210794923659275 0.00013457191561859922 9.62355095839531e-05 0.13769456088998128 1.7003856293698651e-06 1.3364825085322578e-06 0.0017207198754420868 0.00013456889886108713 9.623335496031992e-05 0.137694559270942 1.6956375594375244e-06 1.3333034473260587e-06 0.001719219943953937
1.472 0.0001345715271318154 9.623522109690758e-05 0.13769449249987756 1.7095959898275748e-06 1.3421778552636842e-06 0.001724995201828902 0.00013457201940005848 9.623557267764278e-05 0.13769449202604397 1.7082582424966838e-06 1.3413068322830778e-06 0.0017246055712213358 0.00013456814565158522 9.623280600750768e-05 0.13769449027175815 1.7035629557247282e-06 1.3381333007575082e-06 0.0017230105542921609
1.482 0.00013457184909785916 9.623556153144923e-05 0.13769441354396497 1.7168551689850166e-06 1.3463239077390849e-06 0.0017284931801911467 0.00013457212929111355 9.623576165334429e-05 0.1376944130309368 1.7155271171434884e-06 1.345452269825851e-06 0.0017280729785390683 0.00013456735989049345 9.623235532729521e-05 0.13769441112745662 1.7109210796007957e-06 1.342306733276965e-06 0.001726381164909241
1.492 0.00013457218421896816 9.623597174631506e-05 0.1376943215447107 1.7233175036805968e-06 1.349450280438603e-06 0.0017314732884961216 0.00013457223656695774 9.62360091406704e-05 0.13769432098932988 1.722010104782293e-06 1.3485846133236412e-06 0.0017310220373629559 0.00013456653355949734 9.62319360280044e-05 0.13769431892161513 1.7175272310195773e-06 1.3454872848800466e-06 0.0017292320674019044
1.502 0.0001345725675370667 9.623642477812449e-05 0.13769421685741262 1.7289686587974372e-06 1.3518719243089433e-06 0.0017339216887115923 0.00013457237559484693 9.623628769345484e-05 0.13769421625644188 1.7276929746520438e-06 1.351019073353219e-06 0.0017334390233790325 0.00013456569335186508 9.623151517262721e-05 0.13769421400792398 1.7233678603944897e-06 1.3479910155248171e-06 0.0017315500704695624
1.512 0.0001345730183792623 9.623699010824002e-05 0.13769410635874874 1.7338624760483898e-06 1.3531755486264167e-06 0.0017359102310476138 0.00013457256513607676 9.623666639030931e-05 0.13769410570862786 1.7326292954927513e-06 1.3523419460756753e-06 0.0017353959553757707 0.00013456485321845663 9.623115840878924e-05 0.1376941032601107 1.7284949512526344e-06 1.3494021998896014e-06 0.001733408018853843
1.522 0.0001345735282697523 9.623772349727628e-05 0.13769399700305604 1.7379840236109046e-06 1.3542146489058489e-06 0.0017374627899015569 0.00013457279808815398 9.623720197022193e-05 0.13769399629946244 1.7368025147807582e-06 1.3534062118551922e-06 0.0017369168923865687 0.0001345640178202159 9.623093086818514e-05 0.1376939936270871 1.7328826749801291e-06 1.3505697697273192e-06 0.0017348309351939346
1.532 0.00013457404935678907 9.623851621504091e-05 0.1376938881729934 1.7411915139735345e-06 1.3551722255469018e-06 0.0017385219904023962 0.00013457303032272946 9.62377883567092e-05 0.13769388741058583 1.7400686405071216e-06 1.3543934543106496e-06 0.0017379446388039181 0.00013456317076659632 9.623074625752396e-05 0.13769388448380757 1.7363768138259053e-06 1.3516687574238082e-06 0.0017357625824018068
1.542 0.0001345745151779366 9.62391912881607e-05 0.1376937783112671 1.74325453839511e-06 1.3550786728190714e-06 0.0017390751996554142 0.0001345731998305343 9.623825175454603e-05 0.13769377748320172 1.7421959948049662e-06 1.3543326979269615e-06 0.0017384667407815122 0.00013456227766405935 9.623045048686543e-05 0.13769377426098486 1.7387436085344992e-06 1.3517248040491992e-06 0.0017361914035271696
1.552 0.00013457495400491417 9.623970083765691e-05 0.13769367229681564 1.7440353237989357e-06 1.353405107521556e-06 0.0017390751464099953 0.00013457333795523387 9.623854647957529e-05 0.13769367139386837 1.7430460913963946e-06 1.3526943923814172e-06 0.0017384360880770989 0.00013456138134605036 9.623000607767083e-05 0.13769366781955017 1.739845681113456e-06 1.3502081373346866e-06 0.0017360711032146142
1.562 0.00013457555793550452 9.624016617050696e-05 0.13769357756161438 1.7435882546911919e-06 1.3502926121327795e-06 0.001738380819109646 0.0001345736377365826 9.623879451427228e-05 0.13769357657124034 1.7426707619827642e-06 1.349618111532356e-06 0.0017377118468988562 0.00013456066832133652 9.622953036210683e-05 0.13769357256758596 1.7397240642469792e-06 1.3472516589788156e-06 0.0017352618386081101
1.572 0.00013457656716885528 9.624076426981744e-05 0.13769349891165297 1.741992360967939e-06 1.346694421973086e-06 0.0017370073978443484 0.0001345743393662362 9.62391728411261e-05 0.13769349781619764 1.741143975805497e-06 1.346054340980616e-06 0.0017363094784253084 0.0001345603673271789 9.622919216967333e-05 0.13769349327645608 1.7384292097079678e-06 1.343792668572993e-06 0.0017337806139436232
1.582 0.0001345779676819269 9.624149237215333e-05 0.13769343552321214 1.7392118179730073e-06 1.3419076690325184e-06 0.001735047902201317 0.0001345754304723809 9.623967988181873e-05 0.13769343429723793 1.7384266163782436e-06 1.3412977902200145e-06 0.0017343223357189877 0.00013456047080852334 9.622899339166331e-05 0.13769342907245422 1.7359117909220616e-06 1.3391187133806022e-06 0.0017317227308958397
1.592 0.00013457928755517774 9.624210757111927e-05 0.13769338037399823 1.7352091051091555e-06 1.335321534920157e-06 0.001732489492794246 0.00013457644521166958 9.624007707779205e-05 0.1376933789820849 1.7344847535138703e-06 1.3347399933639273e-06 0.0017317379416482636 0.0001345605521234445 9.622872349870589e-05 0.13769337287025593 1.7321627762603156e-06 1.332637778100363e-06 0.0017290780035369878
1.602 0.00013457995884948816 9.624237812943087e-05 0.13769332221756128 1.7300178150993556e-06 1.3283896132463076e-06 0.0017292944505074778 0.0001345768254473447 9.624013969682719e-05 0.13769332061273762 1.7293591578623417e-06 1.327839996794637e-06 0.0017285190504107853 0.00013456011411548032 9.622820133020837e-05 0.1376933133503961 1.7272554753851536e-06 1.3258327936373232e-06 0.0017258120200613662
1.612 0.0001345800753563044 9.624243643862464e-05 0.13769324885847414 1.7236172091666586e-06 1.3201992661071452e-06 0.0017254641922963914 0.0001345766722714371 9.624000534212148e-05 0.13769324697986543 1.723028978320503e-06 1.3196844785698241e-06 0.0017246676458654946 0.00013455928800478517 9.622758599559195e-05 0.1376932382296527 1.7211560404040622e-06 1.3177784832926373e-06 0.001721929879635954
1.622 0.00013458039945412657 9.624278197253546e-05 0.13769315209704017 1.7159207818614169e-06 1.310408713663903e-06 0.0017210173677745058 0.0001345767476209588 9.624017316685126e-05 0.1376931498651516 1.7153985964733139e-06 1.3099250782935419e-06 0.00172020291426325 0.0001345588017682619 9.622735236029681e-05 0.13769313919403492 1.7137226733965226e-06 1.3080916563697034e-06 0.0017174537085637414
1.632 0.00013458122237046735 9.624355348506951e-05 0.13769302548753085 1.7070120500005898e-06 1.2991566838261143e-06 0.0017159519362998248 0.00013457734062772222 9.624078042072667e-05 0.13769302279743625 1.7065468957438068e-06 1.2986970306218424e-06 0.001715123268779008 0.00013455890831641872 9.622761176770831e-05 0.13769300964894302 1.7050274470370635e-06 1.296900365813403e-06 0.0017123848291764267
1.642 0.00013458166666232576 9.62441035398364e-05 0.13769285189178893 1.6972024618014754e-06 1.2865359337141617e-06 0.0017102935748395352 0.00013457758365718664 9.624118666875797e-05 0.13769284860664577 1.6967946342261114e-06 1.286099564019682e-06 0.00170945488293387 0.00013455880693793415 9.622777157074085e-05 0.137692832278586 1.6954386857124963e-06 1.2843382791346437e-06 0.0017067529552322722
1.652 0.00013458070519880024 9.624371345184641e-05 0.1376925899752228 1.6867740302050956e-06 1.2739217097179594e-06 0.0017041259223519623 0.00013457647303678785 9.624068997961436e-05 0.13769258592179962 1.6864359570282375e-06 1.273517566927438e-06 0.001703281995266062 0.0001345576543947645 9.62272444344799e-05 0.13769256555626794 1.6852725081137699e-06 1.271813802943704e-06 0.001700646267786137
1.662 0.0001345786834381462 9.624255912116873e-05 0.1376921647149841 1.675668612924545e-06 1.2619808180827672e-06 0.0016974997288887823 0.00013457437237319236 9.623947921213526e-05 0.13769215968114298 1.675409586498858e-06 1.26161687350464e-06 0.0016966558891201077 0.00013455590079311533 9.622628097810311e-05 0.13769213427185473 1.6744130869377195e-06 1.259960237864004e-06 0.0016941191746869312
1.672 0.00013457728673309946 9.624171417284729e-05 0.13769144415766357 1.6635936000913558e-06 1.2500792422209187e-06 0.001690474459450275 0.00013457295936691071 9.623862252742167e-05 0.13769143789318578 1.66340388083037e-06 1.249750837986332e-06 0.001689636418249484 0.00013455509451974556 9.62258569802573e-05 0.13769140632848717 1.6624844790867979e-06 1.248084086783812e-06 0.0016872337290577204
1.682 0.0001345779087377562 9.624214013953194e-05 0.1376901875652859 1.650418444662133e-06 1.2372703007870542e-06 0.001683194804336801 0.00013457359788240095 9.623906020110308e-05 0.13769017979054854 1.6502719943640477e-06 1.2369621028916669e-06 0.0016823687192087055 0.00013455632966302467 9.622672011275583e-05 0.13769014096022716 1.6493675194594028e-06 1.2352455196415558e-06 0.001680138142114175
1.692 0.00013458020508878678 9.62436852037895e-05 0.13768797561315183 1.636351316111532e-06 1.2229869197745924e-06 0.001675784540354257 0.00013457591413385163 9.624061942828075e-05 0.1376879660413233 1.6362268454824898e-06 1.2226877742003778e-06 0.0016749774156530684 0.00013455902397472596 9.622854883803012e-05 0.13768791903392916 1.6354147877588814e-06 1.2209831713219884e-06 0.001672963369044619
1.702 0.00013458253942905777 9.624528246136807e-05 0.13768412727492907 1.6217510726170724e-06 1.2084543407942568e-06 0.0016682546254802374 0.0001345782531130545 9.624221999730524e-05 0.1376841156526699 1.6216522756711953e-06 1.2081712930603865e-06 0.0016674748811665295 0.0001345614364513423 9.62302016279929e-05 0.1376840600777388 1.6211870882181476e-06 1.206671325050246e-06 0.001665732026509918
1.712 0.00013458385546163433 9.62461990400726e-05 0.13767758058532442 1.606830935087389e-06 1.1941451458771281e-06 0.0016605564454772518 0.00013457953300080686 9.624311080330768e-05 0.13767756676437456 1.6067929263277532e-06 1.1939066436796808e-06 0.0016598143284106731 0.00013456235107003813 9.623083151392449e-05 0.13767750330191358 1.6070828990388718e-06 1.1929105780889284e-06 0.0016584097913973548
1.722 0.00013458408398017057 9.624641706328742e-05 0.1376667173168092 1.5918914715512785e-06 1.179697614861195e-06 0.0016526116057302017 0.00013457963788926107 9.62432406054506e-05 0.13766670137682563 1.5919803740321882e-06 1.179551758039398e-06 0.001651919370360828 0.00013456136552925126 9.623018265596357e-05 0.1376666326994707 1.5935781610857506e-06 1.1794500374569866e-06 0.0016509334238084484
1.732 0.0001345830208577272 9.624589694398542e-05 0.13764911626053103 1.5774336986500982e-06 1.1665001805375303e-06 0.0016443820875179226 0.00013457828876027532 9.624251632302946e-05 0.1376490987012607 1.5777575459541235e-06 1.1665214612984332e-06 0.0016437541976933963 0.00013455773048132017 9.622782605834565e-05 0.1376490308805936 1.5814646496637158e-06 1.1678642027084349e-06 0.001643281802228252
1.742 0.00013458016354913292 9.624428321355174e-05 0.13762121104333744 1.5638822101288452e-06 1.1550621617842814e-06 0.00163578172891745 0.00013457487726439005 9.624050690741077e-05 0.13762119306294057 1.5646122731766593e-06 1.1553643792298225e-06 0.0016352352803666599 0.00013455018584544804 9.622286518837591e-05 0.13762113755413022 1.571673874339466e-06 1.1589857588057999e-06 0.0016353906485888359
1.752 0.00013457551635421682 9.624141248362696e-05 0.13757786515567227 1.5514395668863222e-06 1.1445479830435296e-06 0.0016266364577613279 0.00013456921122880581 9.623690860081212e-05 0.1375778490616577 1.5528718669484474e-06 1.145322292680662e-06 0.0016261921556985778 0.00013453723407598952 9.621406370285079e-05 0.13757782560574425 1.5655679918818008e-06 1.1527173295482142e-06 0.0016271189983100456
1.762 0.00013456748003752293 9.623601295328564e-05 0.13751191096320117 1.5415293231551804e-06 1.1357981366006298e-06 0.0016167732294813124 0.00013455932387437068 9.623018703288783e-05 0.1375119008409895 1.5442389778449535e-06 1.1374145685664575e-06 0.0016164580499948686 0.00013451441153199516 9.619810346620005e-05 0.13751194223593977 1.5672270688229011e-06 1.1516345344670008e-06 0.0016183537021540284
1.772 0.0001345496261549299 9.622349237754217e-05 0.1374136680073496 1.5376425110729995e-06 1.131277975975913e-06 0.0016059436967428196 0.00013453830431053992 9.621540530921955e-05 0.13741367077093322 1.5427918149349567e-06 1.1344962576905722e-06 0.00160579671433226 0.00013447175821749649 9.61678692354256e-05 0.13741383040904606 1.5855200734491443e-06 1.161826085635653e-06 0.0016089615136398265
1.782 0.00013451737815904126 9.620057287139281e-05 0.1372704384982912 1.542492834345916e-06 1.1335847115739016e-06 0.0015940223760936123 0.00013450099993101824 9.618887389733066e-05 0.13727046537862006 1.5523619083889284e-06 1.1399107629547024e-06 0.0015941044777221182 0.0001344006734716223 9.611720710824055e-05 0.1372708279717713 1.6332518689327234e-06 1.1927421482789932e-06 0.001599024566650174
1.792 0.0001344750629993146 9.617028211849428e-05 0.13706605783715217 1.5577059230278008e-06 1.143277102609137e-06 0.0015811686847074858 0.00013445076691059402 9.615292648961217e-05 0.13706612666291268 1.5764837794281258e-06 1.1554827577235961e-06 0.0015815770617473796 0.00013429822673580836 9.604395584361921e-05 0.1370668251241808 1.7293969174949362e-06 1.2567659201772226e-06 0.0015890580258707187
1.802 0.0001344245346233102 9.613401516999583e-05 0.13678069709317772 1.5896740048757903e-06 1.1646160420834423e-06 0.0015677407456589478 0.00013438786504953501 9.610781858055942e-05 0.13678083618346326 1.624711488717824e-06 1.1876057066980462e-06 0.0015686329615329328 0.0001341542310211075 9.594090241693563e-05 0.13678208106940334 1.907807323566221e-06 1.3773748434216782e-06 0.0015800347307571624
1.812 0.0001343557265569951 9.60847357762561e-05 0.13639101907408335 1.6517153156752324e-06 1.2071304287973707e-06 0.0015542080581263204 0.0001343001823862715 9.604505287638175e-05 0.13639127351879535 1.7156078716587079e-06 1.2495362530332845e-06 0.0015558442524462896 0.00013394393363370575 9.579052019154535e-05 0.13639340052349053 2.22087423136451e-06 1.592898079298694e-06 0.00157349871013251
1.822 0.00013425553587897328 9.601303744954763e-05 0.13587067993494026 1.7627589382438657e-06 1.2832508728920446e-06 0.001541138183449468 0.0001341721789815707 9.595348433448846e-05 0.13587112159949025 1.8759682158054952e-06 1.3596205686603934e-06 0.0015439493063057052 0.00013363757236100804 9.557152009150758e-05 0.1358746668295281 2.7340174499589316e-06 1.95168729841634e-06 0.0015718510236130043
1.832 0.0001341127004165671 9.591069326192306e-05 0.13519146113817346 1.9494927210694625e-06 1.4133247965352827e-06 0.001529269569415813 0.00013398961758632975 9.582276476212809e-05 0.13519220547082622 2.142061857717699e-06 1.5454603346612792e-06 0.001533955701984043 0.00013320407224240538 9.52615526657422e-05 0.13519803145747003 3.5194990905926213e-06 2.508280400551814e-06 0.0015788015451616165
1.842 0.0001339160927871858 9.576966570105663e-05 0.13432530469980267 2.243497218522097e-06 1.6210449740937074e-06 0.001519306405057331 0.0001337378710474398 9.564236167682508e-05 0.134326537591799 2.554666044878155e-06 1.837578417893553e-06 0.001526970569081433 0.00013260987591396671 9.483659623310938e-05 0.1343360324630489 4.651204318613582e-06 3.316202415965581e-06 0.0015996258788033289
1.852 0.00013365222186049994 9.558030125085895e-05 0.13324669058304903 2.6753221343041806e-06 1.9285739776969925e-06 0.00151187477770609 0.00013339961690895933 9.539989239997293e-05 0.13324870734277924 3.1524308391420053e-06 2.263983897813831e-06 0.0015242116037081244 0.0001318187139041481 9.427078410279635e-05 0.1332640689050889 6.205962672137962e-06 4.429730436104928e-06 0.0016417135494571165
1.862 0.0001332960303556913 9.532470188382919e-05 0.13193465885557976 3.2757001550609305e-06 2.35823924535696e-06 0.0015079996804838137 0.00013294620278065175 9.507489858916834e-05 0.13193791763309348 3.975017334084454e-06 2.853117124986242e-06 0.0015275746695650062 0.00013078801266173525 9.353376340233688e-05 0.13196253739926517 8.272145216118664e-06 5.910993611225662e-06 0.0017156843589794205
1.872 0.00013281353090679063 9.497886086731378e-05 0.130374824144672 4.07589208785247e-06 2.9312180337215697e-06 0.001509495853361594 0.00013234117558169376 9.464161101499158e-05 0.1303800146251088 5.064893118165975e-06 3.633839078228618e-06 0.0015401287908238664 0.00012947958573365006 9.25985121414399e-05 0.13041896611498172 1.0948044136839766e-05 7.827994275718124e-06 0.0018359211479105568
1.882 0.00013217479794033684 9.452220298266253e-05 0.1285620272874747 5.100239812304889e-06 3.6630968171277346e-06 0.0015187817455021395 0.0001315542258068332 9.40791639166832e-05 0.12857014866535307 6.4590300960146005e-06 4.6305434374518886e-06 0.001565978318790262 0.0001278809107721525 9.145674575713801e-05 0.12863073302726383 1.4325852810996008e-05 1.0244162723726014e-05 0.0020193120154118334
1.892 0.0001313502803506997 9.393457916312467e-05 0.1265030683971261 6.358740446971269e-06 4.559925547701994e-06 0.0015383168489612638 0.0001305586218372766 9.336939719323156e-05 0.1265155036666433 8.180569082023936e-06 5.858605114003559e-06 0.001609644800408733 0.00012601161235767196 9.012322021874139e-05 0.1266077566807588 1.8478223189663272e-05 1.3210158187131463e-05 0.0022825955804050544
1.902 0.00013030421575224233 9.319065738479418e-05 0.12421798708740199 7.842424526231865e-06 5.6159305861569295e-06 0.0015704370404050036 0.00012932571886945462 9.24920468310694e-05 0.12423655671198536 1.0233769626596045e-05 7.321728872912205e-06 0.0016757269796544125 0.00012392700818368555 8.863749366318962e-05 0.12437359834185234 2.344981651864573e-05 1.6758747806397302e-05 0.002640187420293929
1.912 0.00012900434887550552 9.22675020524586e-05 0.121739255839162 9.514771220583458e-06 6.80591428794511e-06 0.0016167960388919777 0.00012783530728844737 9.143275927992457e-05 0.12176622882058548 1.2594154488600616e-05 9.003302277863979e-06 0.0017680298197604485 0.00012173377327605126 8.707562678244451e-05 0.12196431110065746 2.9242790637942227e-05 2.0892474960516012e-05 0.003102584457794853
1.922 0.00012739951199982022 9.113037299130138e-05 0.11910961988920635 1.1317183140607502e-05 8.087428855430237e-06 0.0016777277183572786 0.00012605402746415978 9.016944960847759e-05 0.1191476559309006 1.521261865707521e-05 1.0867539110162803e-05 0.00188857333239521 0.00011957459479867311 8.55407029305885e-05 0.11942574363523 3.5814641162565016e-05 2.5580022472869742e-05 0.003675656303713428
1.932 0.00012548650773282525 8.977855357508827e-05 0.11637834444174973 1.3170516565902596e-05 9.403147453469795e-06 0.0017515696406106283 0.00012408568773744473 8.877779230483031e-05 0.11642926801673334 1.797075856557895e-05 1.2829297988224054e-05 0.002035252251246164 0.00011777057363884163 8.426326495657095e-05 0.11680794118385976 4.300636468599605e-05 3.070655924566765e-05 0.004356476880325862
1.942 0.00012371601310045858 8.853104960112556e-05 0.11359279497800204 1.4857704053969158e-05 1.0602513503602598e-05 0.0018376495484166745 0.000122306081280019 8.752382659032177e-05 0.11365527628187141 2.0565406310984055e-05 1.4675312116727131e-05 0.0022003269508120873 0.0001164220014796787 8.331535238226071e-05 0.1141696796781668 5.0767884994943706e-05 3.623462578140554e-05 0.005131856330904171
1.952 0.00012188871312547092 8.723976004955137e-05 0.11082452403344066 1.6534735677006904e-05 1.1803394482901438e-05 0.001971109184932043 0.00012035118392897994 8.614317270978104e-05 0.11090011287334862 2.3176483969430778e-05 1.6536999289601332e-05 0.002396640570751092 0.00011587112843477841 8.294310434859958e-05 0.11158063479664887 5.917874301872972e-05 4.221961520448372e-05 0.005994914351738749
1.962 0.000120006185152224 8.590046824132144e-05 0.10817163018109605 1.8709634455090688e-05 1.3366643213801112e-05 0.002358784868775367 0.00011832262968859721 8.470515047036583e-05 0.10825784178559947 2.6229420561245804e-05 1.8717367125923822e-05 0.0027603663702775345 0.0001164122126435118 8.336345521698643e-05 0.10907516935147436 6.785984894223292e-05 4.8395450234877016e-05 0.00694490676902482
1.972 0.00011938742060688396 8.545245062885383e-05 0.10563799517966661 2.1224308118930474e-05 1.5177004896923936e-05 0.0033026686767510557 0.00011695892669031571 8.373870702105031e-05 0.1057598307567402 2.949129866195392e-05 2.1055684167728016e-05 0.003552420477260158 0.00011790872543214066 8.4498696634518e-05 0.1066569673785083 7.626864712627486e-05 5.438847573714331e-05 0.007978305678279365
1.982 0.00011770843619984364 8.423789740224728e-05 0.10299981373485617 2.192698936972613e-05 1.569728021129112e-05 0.004680142297828885 0.0001181304009579597 8.459892191417589e-05 0.10316138231582671 3.1662586895302894e-05 2.2708953953307163e-05 0.0047631508068187245 0.00011991760547001927 8.606600874220193e-05 0.10430560699673998 8.389192377442832e-05 5.985803359726931e-05 0.009087317649509019
1.992 9.988852061070437e-05 7.147793554629173e-05 0.10112004766155985 2.8381514415548287e-05 2.023595593186432e-05 0.006154935269952994 0.00010748928278621786 7.697796327215333e-05 0.10076177702237821 3.094105598179856e-05 2.209982654593289e-05 0.006177516281566416 0.00012188391505535386 8.771513454320485e-05 0.10199370817024789 9.047348219449782e-05 6.466454689406327e-05 0.010273852817578241
2.002 9.72354237191054e-05 6.954970379863434e-05 0.09937217891635017 4.506828595402866e-05 3.217847655076953e-05 0.008321396790508032 9.720642701897798e-05 6.965362441083229e-05 0.09888878453510508 3.9627227562291946e-05 2.8336366067474826e-05 0.008006444712481093 0.00012348493676646736 8.927513488300193e-05 0.09968617659142803 9.588853284091173e-05 6.878626550131354e-05 0.011547093108275557
2.012 0.00010040926568160567 7.17843589566172e-05 0.09764160113698178 6.398348473611599e-05 4.570465925354651e-05 0.010950582038305281 9.60815052083331e-05 6.888154322251076e-05 0.09699575185862638 5.382241178083192e-05 3.852565431274079e-05 0.01033384198579048 0.00012443956479653775 9.061295670747731e-05 0.09734329628224847 0.00010010993713460269 7.229025414835331e-05 0.012918540350965926
2.022 0.00011024247641232461 7.879818874246849e-05 0.09591168572631431 8.394875387235857e-05 5.999264563266261e-05 0.014002937555755091 0.00010151257049983726 7.284502118995955e-05 0.09513815834973424 7.187685241904617e-05 5.1526104575581126e-05 0.01306202262696204 0.000124580210829407 9.179724051247962e-05 0.09485049124463409 0.00010269893668629572 7.512419287062969e-05 0.014326248873434177
2.032 0.00012157691332024916 8.691651611015729e-05 0.09400768993373826 0.00010046210763267357 7.183045158157887e-05 0.01735545855405726 0.00011074405721900755 7.960097804607696e-05 0.09313484965372193 8.815530048776492e-05 6.332763940131011e-05 0.01610744652483405 0.00012274621680388392 9.173851597986925e-05 0.09217150552207347 0.00010351893989869435 7.685410596181875e-05 0.01576253229177778
2.042 0.000130837924008473 9.35860876443763e-05 0.09194885046378598 0.00011345349812140232 8.117140403826541e-05 0.020842270691658303 0.00011917133554149772 8.586996265075803e-05 0.09097157309226207 0.00010141570262019756 7.304184469846227e-05 0.01930855866786006 0.00012001997250334943 9.140611212794125e-05 0.08938625985012998 0.00010361604637279383 7.843911462486883e-05 0.017266885834411733
2.052 0.00013758897434408156 9.848097663143651e-05 0.08978871452346 0.0001236462286930565 8.852375746052439e-05 0.02430770136450072 0.00012595358827120678 9.102781486635452e-05 0.08867910377728053 0.00011226045983908066 8.107900899441331e-05 0.022520405366219753 0.00011642171535426802 9.065620167495081e-05 0.08646692391960825 0.00010315719979061449 7.978819356010027e-05 0.018787191893835865
2.062 0.0001428765117802618 0.00010232235392234762 0.0875487675575481 0.00013232829642399868 9.478647009228535e-05 0.027637271683309945 0.000131759801717065 9.548139999508382e-05 0.08627489910025826 0.00012175497740606763 8.814476673187486e-05 0.02563296805574868 0.0001132118965594696 9.007584700500297e-05 0.08346365139928694 0.00010344757338217235 8.153199755458065e-05 0.02033140238956441
2.072 0.00014863514701610138 0.00010647249655482743 0.08520615494280284 0.00014130647868658148 0.00010123244642105534 0.030762737659286925 0.00013817180297780374 0.00010027143513683096 0.08374929392740325 0.0001314475980412449 9.527567624310128e-05 0.0285756361541052 0.00011183463658828046 9.020056698575561e-05 0.08038725878756779 0.00010539946954638983 8.395259189834406e-05 0.021911564921541546
2.082 0.00015694138283514866 0.00011241342453893582 0.08272842227636362 0.00015234781939086264 0.00010912195907640303 0.03363978488760753 0.00014688102508818112 0.00010656436171083594 0.08108732820858353 0.00014282059202502 0.000103496283342877 0.031300273985410354 0.00011347228062802115 9.170898881299536e-05 0.07717718878693598 0.00010939070753775715 8.733273074956592e-05 0.023498222752849976
2.092 0.00016931442226439925 0.00012123420247141889 0.0801131725619547 0.00016673619319806558 0.00011937707794437851 0.03623546787468539 0.00015905411285861075 0.0001152138599235419 0.07829736314487012 0.00015690456675965342 0.00011355115368846839 0.03377036283736423 0.00011683692019511805 9.36486845152576e-05 0.07378649487576933 0.00011425571992167567 9.073734209792629e-05 0.02499409593700523
2.102 0.00018605068112818496 0.00013314955514797332 0.07740143677835137 0.0001847812420524873 0.00013222557882623824 0.03853269070735144 0.00017493106238057742 0.00012643138510681705 0.07541922050906766 0.00017399742616940034 0.00012567657379720573 0.03595792548373612 0.00011972344648863734 9.466009538314114e-05 0.07005133308874402 0.00011760751028240014 9.254507828038408e-05 0.026248902392790846
2.112 0.00020645940748600578 0.0001476757391996485 0.07466117930565415 0.00020596539690622567 0.0001473085255817314 0.04053289667229015 0.00019398550605342457 0.0001398746213331004 0.07250857496018094 0.00019374211420851388 0.00013964364062157676 0.0378496816971048 0.0001189214183444313 9.218899959142368e-05 0.06600970089070388 0.00011727796788229384 9.075681191259317e-05 0.027135334887070126
2.122 0.00022957498115330546 0.0001641352034680055 0.07196516067460858 0.0002295034786733294 0.0001640748442145644 0.0422535282086881 0.00021588937852262948 0.00015545555555391543 0.06953640839132098 0.00021579980243463415 0.0001553581646424699 0.03942892615921342 0.0001145106835615165 8.687302866248762e-05 0.06164425417606786 0.00011343064559517411 8.604285436266178e-05 0.027339352940666927
2.132 0.0002550087716622775 0.00018225731640744784 0.06937904931816193 0.00025514050052459773 0.0001823466442963381 0.043726410407478294 0.00022834767780288175 0.0001640817872347438 0.06605593523424512 0.0002278708187381652 0.00016372937159229653 0.04068597233290409 0.00010890746359993168 8.085100399024852e-05 0.05707725429160184 0.00010820555813455089 8.038209537187586e-05 0.02706064405040316
2.142 0.0002826792618310483 0.00020198559144623513 0.06695773758016799 0.00028288525967970057 0.00020213080928910954 0.04499404940721304 0.00022738337603050247 0.0001629514634866052 0.062149727303775854 0.0002269449110413282 0.00016263806462144375 0.04093300045079328 0.00010301168478979547 7.508227806468507e-05 0.05239532587447499 0.00010266422737824827 7.489040603728997e-05 0.02626634027902219
2.152 0.0003121717917701457 0.00022302302619393353 0.06474507393522398 0.0003123823791284448 0.0002231728871362305 0.04610339211608072 0.00021627248839675437 0.0001546762643895556 0.057601490966396114 0.00021596487110631872 0.00015446058035272135 0.03971943628343643 9.852692918371392e-05 7.130815166124647e-05 0.047760053962486386 9.836005568376359e-05 7.123963230812926e-05 0.02525312305163656
2.162 0.00034323224649055573 0.00024518653793240315 0.0627777442644897 0.0003434148826981961 0.000245316949240577 0.04710248880216322 0.00020040149641749382 0.00014301591843030145 0.05293974528966212 0.00020018449425744073 0.0001428665977717196 0.0380106647908273 9.513041744878734e-05 6.882618198154975e-05 0.04330832945329584 9.505331182584839e-05 6.880390214296576e-05 0.024172602619935403
2.172 0.0003737005227337567 0.00026693021581315903 0.06085670623358641 0.00037379923502178374 0.00026700086403819373 0.04788475197389508 0.00018408069430201444 0.00013118403578935307 0.04805733746236704 0.00018394274949105302 0.00013109134134102715 0.03564661152836505 9.147201063760302e-05 6.596005113355864e-05 0.03875852693739422 9.142979910246135e-05 6.594516648756903e-05 0.02255885557951576
2.182 0.00038930162581709307 0.0002780391191723737 0.058484999192817556 0.0003893225316023103 0.00027805434370276765 0.048096609892062325 0.0001698081387190698 0.00012097669478135991 0.043688778982750975 0.0001697314899687372 0.0001209265182237227 0.033502135350592446 8.672995901055214e-05 6.262175709956899e-05 0.034202083975382165 8.669831485387975e-05 6.260347991554959e-05 0.020522553582888337
2.192 0.0003906772138523702 0.0002789853422895239 0.055364322787049614 0.00039068452850178186 0.00027899093304252677 0.04700579927600668 0.00015859534457851344 0.00011299382262083711 0.040021234383717 0.00015855637029369728 0.00011296884448255576 0.03176591180100187 8.182941288775763e-05 5.8774664181719047e-05 0.030316645010623117 8.183350828944124e-05 5.877705715922995e-05 0.01890782610202627
2.202 0.00038238006303106456 0.0002730575845261112 0.051996850343528654 0.0003823843209017427 0.00027306092226877626 0.045266589020985154 0.0001501548045529241 0.00010696895330641337 0.03687452597393778 0.0001501298704667185 0.00010695259223686385 0.030294447164760922 7.744734880045001e-05 5.541455183563378e-05 0.02684713254268495 7.745807184456922e-05 5.542084393938108e-05 0.01745875369505343
2.212 0.00036979131911743236 0.00026409539352014914 0.04872969324593772 0.00036979602725920426 0.0002640989015836536 0.043360995354594534 0.00014327685371947862 0.00010211556061629016 0.032556857019411925 0.00014325392671380403 0.00010209975912626311 0.027242728260942813 7.388582360399216e-05 5.2810405008403995e-05 0.023779712095502042 7.389452392719096e-05 5.281583028083597e-05 0.01618374841600682
2.222 0.00035885686242673084 0.0002563079905829318 0.04572537490620951 0.0003588618079889787 0.0002563115455602542 0.041485912205646625 0.00013183424934251243 9.41206846404831e-05 0.029091191091492233 0.00013182074523362424 9.41112047968194e-05 0.02486434794659194 7.114598116486891e-05 5.08437228990923e-05 0.02111767349671894 7.11513609160901e-05 5.0847401463904895e-05 0.01508576109108429
2.232 0.00035103568843990114 0.00025073472116776045 0.04324869291143923 0.00035103933027638896 0.0002507372981437748 0.039965764825109565 0.00011921405488796322 8.514777179696942e-05 0.02628919114001111 0.0001192105082683063 8.514524298720906e-05 0.022913001111195704 6.91771461725968e-05 4.942584144431333e-05 0.018842876913587703 6.918001887580379e-05 4.94280124579334e-05 0.014143309690714591
2.242 0.00034421438246455517 0.0002458805507246689 0.04065791801253318 0.00034421652528989275 0.00024588205807818267 0.038151542483997165 0.0001084889984561273 7.74934774975244e-05 0.02392987554084068 0.00010848917444050277 7.749357945897097e-05 0.021264776341687122 6.757658185590617e-05 4.8273823639402385e-05 0.01691972117661933 6.75779902139765e-05 4.827497644235337e-05 0.01332421152904515
2.252 0.00033478512181816394 0.00023912372120854486 0.03810629706732962 0.0003347863634331165 0.00023912459699894896 0.03620902254388603 0.00010170504854057945 7.2646367018991e-05 0.02199187604065442 0.00010170622174633801 7.264719339847613e-05 0.019920365468553382 6.5745419605582e-05 4.6963066390498226e-05 0.015303945972730328 6.574609078778547e-05 4.69636332058876e-05 0.012599136214067174
2.262 0.0003259288676295603 0.0002327957664985624 0.036225278899825124 0.0003259299854317701 0.00023279656163939467 0.03478665187430789 9.987859414397952e-05 7.134125592631011e-05 0.020417793678430444 9.987961436127074e-05 7.134198302178865e-05 0.018833482201591638 6.35824253335547e-05 4.541718682599882e-05 0.013950293088675066 6.358274894565537e-05 4.541745087079795e-05 0.011947205441349572
2.272 0.00031900968620780925 0.0002278536545026806 0.0346228369646269 0.00031901042042196384 0.0002278541785778797 0.03354629381294053 0.00010030230395065478 7.1644027577868e-05 0.019124037322780348 0.00010030293046299725 7.164447583251661e-05 0.017930254515855882 6.121704585116268e-05 4.372672098331274e-05 0.012817910748193658 6.121720701474613e-05 4.3726841171193383e-05 0.011355976129340545
2.282 0.0003145522168384182 0.00022467097745355115 0.033332674142862645 0.0003145526657004236 0.0002246712982790652 0.032539560267939145 0.00010008268703442327 7.148699054581607e-05 0.018037687246907432 0.00010008302221676076 7.148723025685098e-05 0.017149785549812856 5.8854075928882616e-05 4.203831380207287e-05 0.011871617423681861 5.885415907681714e-05 4.203836970125786e-05 0.010818809688640485
2.292 0.0003118388462155047 0.00022273322990823725 0.03230818943727756 0.000311839104048052 0.00022273341419117273 0.03173288573090509 9.920644195811298e-05 7.086073774888035e-05 0.017109682948478228 9.920661216536064e-05 7.086085910423344e-05 0.016456987427775 5.701447885865782e-05 4.072422480278406e-05 0.011081297380991768 5.701452272450572e-05 4.072425240720398e-05 0.010332159144626003
2.302 0.0003110259880616091 0.00022215198316052716 0.031491466605895774 0.0003110261277884457 0.0002221520829632051 0.03108023167536805 9.809401553151245e-05 7.00658606289082e-05 0.016304657622056396 9.809410136608023e-05 7.006592161989999e-05 0.0158301435367825 5.5951229702770605e-05 3.996480879020261e-05 0.010419520246330683 5.595125282132113e-05 3.996482322129883e-05 0.009891952956000429
2.312 0.00031228500606769353 0.00022305038463030254 0.030830598408783595 0.00031228507810337753 0.00022305043604565718 0.030540486344746768 9.662864374744084e-05 6.901906418550551e-05 0.015598912650104872 9.662868784494594e-05 6.901909546810919e-05 0.015257541571318006 5.479208800189937e-05 3.913685922416369e-05 0.009858792112543991 5.4792100118657444e-05 3.913686702529787e-05 0.009490374615466191
2.322 0.0003135508474876781 0.00022395401713474136 0.030273678091041326 0.00031355088349567886 0.0002239540428241222 0.03007129008481816 9.546228083147235e-05 6.818600218960115e-05 0.014980169205997616 9.54623037845819e-05 6.81860184844088e-05 0.014737081816660317 5.250699030203149e-05 3.750467452422349e-05 0.009374177275839805 5.2506996663299886e-05 3.750467879427494e-05 0.009118602207507246
2.332 0.0003133447812078911 0.00022380679560397038 0.029782741179544665 0.0003133447989080965 0.00022380680823212115 0.02964294036676526 9.575989713671925e-05 6.839871771792663e-05 0.01444053081970446 9.575990895277306e-05 6.839872612529275e-05 0.014269168917288872 5.027010904120948e-05 3.5906964678991174e-05 0.00895120319426273 5.027011228336987e-05 3.590696693259292e-05 0.008774982150514648
2.342 0.00031246213614413194 0.00022317661879140647 0.029343263143126436 0.0003124621447273823 0.00022317662491779666 0.029247604343646212 9.718333119122902e-05 6.941559106827806e-05 0.013968061362637696 9.71833371464602e-05 6.941559531637527e-05 0.013848428147708291 4.8728495045318125e-05 3.480585778993494e-05 0.008577749231450257 4.8728496619675184e-05 3.480585890929427e-05 0.008456962731000462
2.352 0.00031142544190835214 0.00022243650513846037 0.028947516274033327 0.000311425446016784 0.00022243650807299146 0.028882666440388668 9.72531181563469e-05 6.946555514617735e-05 0.013543883800579562 9.725312113990116e-05 6.946555727886799e-05 0.013461103999999538 4.73353382352462e-05 3.3810757016752435e-05 0.008241270113020976 4.7335338975366365e-05 3.3810757549072114e-05 0.008158958547870828
2.362 0.00031074225565704065 0.00022194883489720725 0.028592319393323674 0.0003107422575954914 0.0002219488362829044 0.028548761356351753 9.532175663626753e-05 6.80861196781367e-05 0.01315584642466667 9.532175812310558e-05 6.808612074240473e-05 0.013099060763177949 4.601943659521146e-05 3.287081097623108e-05 0.007933748016690426 4.6019436937371126e-05 3.287081122326556e-05 0.007877997015062121
2.372 0.0003109261760122229 0.00022208036292473257 0.028276166128132135 0.000310926176911106 0.00022208036356779904 0.02824717883455689 9.396763281245262e-05 6.711891875819155e-05 0.012806083258297959 9.396763352743082e-05 6.71189192703796e-05 0.012767499287043467 4.4720092910387804e-05 3.194268617302959e-05 0.007649597506153518 4.472009306840185e-05 3.194268628709225e-05 0.007612082525944987
2.382 0.0003109640552056676 0.00022210744626851867 0.02798907643897722 0.00031096405561595547 0.0002221074465622512 0.02796995720038756 9.315948769494807e-05 6.654164315759094e-05 0.012487764113390209 9.315948802649071e-05 6.654164339521818e-05 0.012461801995345042 4.343773022264081e-05 3.102669736161341e-05 0.007385037137428554 4.343773029534355e-05 3.1026697414032866e-05 0.007359969318930452
2.392 0.00030973616924864273 0.00022123039018415877 0.02772039854117112 0.00030973616943336845 0.00022123039031650223 0.027707895999080356 9.249907019566246e-05 6.606987317477823e-05 0.012193812939181039 9.249907034553237e-05 6.606987328224591e-05 0.012176514333011116 4.2172754189463006e-05 3.0123137127690014e-05 0.007137168000756299 4.2172754222281786e-05 3.0123137151341373e-05 0.007120540666323404
2.402 0.0003086143791893542 0.00022042907335922658 0.027475132944551308 0.0003086143792709386 0.00022042907341772826 0.02746702979714513 9.19396448360559e-05 6.567024555619701e-05 0.011920565246055765 9.193964490267349e-05 6.567024560400164e-05 0.011909153724547617 4.094142086942773e-05 2.9243614633123495e-05 0.0069036959672388026 4.0941420883853356e-05 2.9243614643528336e-05 0.0068927516160512264
2.412 0.0003079167227175344 0.00021993067720360425 0.027251944659215415 0.0003079167227528043 0.00021993067722893194 0.027246740405021133 9.137147665845539e-05 6.526438761638841e-05 0.011665559627925193 9.137147668755528e-05 6.526438763730098e-05 0.011658107360448443 3.9747638383986716e-05 2.8390918077445952e-05 0.006682742547612782 3.9747638390131635e-05 2.839091808189251e-05 0.006675595796756749
2.422 0.0003071664961951345 0.00021939475843212465 0.02704421793774153 0.00030716649621006684 0.00021939475844287684 0.027040905902392894 9.076085552104178e-05 6.482822021135193e-05 0.011426753234812513 9.076085553347725e-05 6.482822022031533e-05 0.011421935542096091 3.8590980844182406e-05 2.7564740734338053e-05 0.006472759675996803 3.8590980846725775e-05 2.7564740736194966e-05 0.006468130773203532
2.432 0.00030653023755430696 0.00021894026882367357 0.026849243682621204 0.000306530237560494 0.00021894026882815436 0.026847155424208183 9.01133925177837e-05 6.436574740652084e-05 0.011202258751917011 9.011339252299071e-05 6.43657474102982e-05 0.011199175410091057 3.7470520439785904e-05 2.676441848176598e-05 0.006272657132865965 3.747052044083913e-05 2.676441848255262e-05 0.006269684203402367
2.442 0.0003059730979690229 0.00021854231408040256 0.026664088813805532 0.00030597309797153786 0.00021854231408224877 0.0266627845322535 8.94542854504037e-05 6.389496300032893e-05 0.010990690491723017 8.945428545254051e-05 6.389496300190262e-05 0.010988736739159755 3.6382317370771656e-05 2.598713669108781e-05 0.006081857944098741 3.638231737121706e-05 2.598713669143922e-05 0.006079965200105949
2.452 0.00030545548208984785 0.0002181726040544766 0.026488056682724952 0.00030545548209085324 0.00021817260405523767 0.026487249822416768 8.880260618306327e-05 6.342948673633958e-05 0.010790561138535666 8.880260618392038e-05 6.342948673699375e-05 0.010789335314543756 3.5323473198595095e-05 2.5230825186326636e-05 0.005899779011608747 3.5323473198780704e-05 2.5230825186492566e-05 0.005898584796570385
2.462 0.0003049097431067859 0.0002177828143083522 0.02632102113914078 0.0003049097431071816 0.00021778281430867474 0.02632052678815902 8.818017686664415e-05 6.298490403224504e-05 0.010600250131018073 8.818017686698206e-05 6.298490403252568e-05 0.010599488506238715 3.4296302689488496e-05 2.4497137699999734e-05 0.00572539992621644 3.429630268956383e-05 2.4497137700087064e-05 0.005724653316410884
2.472 0.00030434549613362623 0.00021737980523463366 0.02616205821033119 0.0003043454961337805 0.00021737980523478192 0.02616175823079301 8.758312536027337e-05 6.255844838443041e-05 0.010418750328630716 8.75831253604067e-05 6.255844838456317e-05 0.010418281712480628 3.330242907086863e-05 2.378723368367121e-05 0.005557827176837604 3.330242907090116e-05 2.378723368372795e-05 0.005557364724132656
2.482 0.00030378432648997316 0.00021697899003141665 0.026009786283439845 0.00030378432649003453 0.00021697899003149715 0.026009605983601407 8.697654114814172e-05 6.212518390510733e-05 0.010245951681141903 8.697654114819589e-05 6.212518390518254e-05 0.01024566617164808 3.2338534561804504e-05 2.30987431700619e-05 0.005396816389634119 3.233853456182107e-05 2.3098743170107205e-05 0.005396532642213674
2.492 0.0003032427176542895 0.000216592140875944 0.02586322855038768 0.00030324271765431435 0.00021659214087599917 0.025863121206736315 8.634439844896604e-05 6.1673663586308e-05 0.010081597757603561 8.634439844898913e-05 6.16736635863614e-05 0.010081425521836457 3.140171423850601e-05 2.2429591128908784e-05 0.005242206219055857 3.1401714238516265e-05 2.2429591128949794e-05 0.005242033776744676
2.502 0.0003027259085900142 0.0002162230004105074 0.025721765076020878 0.0003027259085900254 0.00021622300041055265 0.025721701768789896 8.571326514856201e-05 6.122286370815822e-05 0.009924437464074554 8.571326514857285e-05 6.12228637082029e-05 0.009924334582861667 3.049152425142299e-05 2.1779460363377223e-05 0.005093538111520555 3.0491524251430736e-05 2.1779460363416495e-05 0.005093434315867977
2.512 0.0003022121025009699 0.00021585600218288823 0.025585500058232506 0.0003022121025009761 0.00021585600218292978 0.025585463073971984 8.510120881759836e-05 6.078568909815345e-05 0.009773286384039013 8.5101208817605e-05 6.078568909819494e-05 0.00977322553399111 2.960809849621209e-05 2.114844638074907e-05 0.004950451484648994 2.9608098496219012e-05 2.1148446380787715e-05 0.004950389607653763
2.522 0.0003016783096695387 0.00021547472746732784 0.025454739004153147 0.00030167830966954337 0.0002154747274673682 0.025454717602333938 8.450062557601591e-05 6.0356708414610796e-05 0.009627944364582851 8.450062557602125e-05 6.03567084146511e-05 0.009627908728277103 2.8750982566040325e-05 2.053622456812733e-05 0.004812700856568021 2.875098256604698e-05 2.053622456816573e-05 0.00481266432285198
2.532 0.000301137780188646 0.00021508864034350004 0.025328803600253202 0.0003011377801886508 0.0002150886403435401 0.02532879133287268 8.390598335650423e-05 5.993197031298577e-05 0.009488178718943332 8.390598335650945e-05 5.993197031302601e-05 0.009488158054095691 2.791881998677538e-05 1.9941826064890083e-05 0.00467999321219898 2.791881998678211e-05 1.994182606492848e-05 0.004679971848925695
2.542 0.0003006098877564263 0.00021471157814864918 0.025206754529912886 0.0003006098877564304 0.00021471157814868935 0.025206747565136932 8.33157679232652e-05 5.951039341227647e-05 0.009353399377101279 8.331576792326966e-05 5.95103934123166e-05 0.00935338751174805 2.7110099798158845e-05 1.936417171229744e-05 0.004552080301429467 2.7110099798165364e-05 1.936417171233586e-05 0.004552067929270117
2.552 0.0003000897201805503 0.00021434003249484984 0.02508848280086881 0.0003000897201805549 0.00021434003249488963 0.02508847888436987 8.272904207386242e-05 5.909130857436011e-05 0.009223290960153093 8.272904207386779e-05 5.909130857440007e-05 0.00922328421402039 2.632365858908917e-05 1.880243061977023e-05 0.004428741466209516 2.6323658589095946e-05 1.880243061980855e-05 0.004428734370081376
2.562 0.0002995723375310318 0.0002139704751314785 0.024973959303554186 0.0002995723375310352 0.00021397047513151813 0.024973957122240927 8.214581592393807e-05 5.8674723296587975e-05 0.0090975747705249 8.214581592394209e-05 5.867472329662789e-05 0.009097570972409515 2.5559230593574543e-05 1.8256413060528648e-05 0.004309765459943716 2.5559230593580923e-05 1.825641306056698e-05 0.0043097614291781675
2.572 0.0002990587510852157 0.0002136036283366097 0.024862833763682125 0.0002990587510852197 0.00021360362833664943 0.024862832560436057 8.156658977772279e-05 5.826099513394168e-05 0.00897589811176079 8.156658977772756e-05 5.826099513398157e-05 0.008975895994244025 2.481753445935303e-05 1.7726632391039172e-05 0.00419495725481521 2.4817534459359612e-05 1.7726632391077515e-05 0.00419495498737931
2.582 0.00029854829307382914 0.00021323901523428274 0.024754887356844616 0.0002985482930738334 0.00021323901523432226 0.024754886699481716 8.099186723468296e-05 5.785048390936753e-05 0.008857990155736848 8.099186723468758e-05 5.785048390940742e-05 0.008857988986674399 2.409867841890148e-05 1.7213165898497088e-05 0.004084132176086969 2.409867841890805e-05 1.7213165898535438e-05 0.004084130912931328
2.592 0.00029803995638563507 0.00021287591663685524 0.02464996743317101 0.00029803995638563935 0.0002128759166368952 0.024649967077477727 8.04218325975933e-05 5.74433213014645e-05 0.008743618406140467 8.042183259759797e-05 5.7443321301504397e-05 0.00874361776698855 2.3400762868842766e-05 1.671465674222685e-05 0.003977113388519563 2.3400762868849362e-05 1.6714656742265184e-05 0.003977112691655171
2.602 0.00029753280734056033 0.00021251366583159657 0.024547877548445153 0.00029753280734056434 0.0002125136658316363 0.02454787735782658 7.985680773335377e-05 5.7039737180228e-05 0.008632557526799806 7.985680773335816e-05 5.703973718026799e-05 0.008632557180759929 2.272165398422132e-05 1.6229580823271735e-05 0.003873733916512019 2.272165398422784e-05 1.622958082331008e-05 0.0038737335357912728
2.612 0.00029702695698401426 0.00021215234224703842 0.02444845944576612 0.0002970269569840181 0.00021215234224707813 0.024448459344590574 7.929665523098492e-05 5.6639633331436134e-05 0.008524601267557046 7.929665523098937e-05 5.663963333147602e-05 0.008524601082031758 2.2061279668549716e-05 1.5757886646175905e-05 0.0037738425255253 2.2061279668556225e-05 1.5757886646214235e-05 0.003773842319543106
2.622 0.0002965227268319747 0.0002117921755747906 0.024351581425828998 0.00029652272683197765 0.00021179217557483062 0.024351581372641744 7.87407312209299e-05 5.6242549800122084e-05 0.008419561104912586 7.874073122093354e-05 5.624254980016205e-05 0.008419561006413072 2.14202602999773e-05 1.5300017298811424e-05 0.0036772985796460446 2.1420260299983565e-05 1.530001729884976e-05 0.0036772984692848448
2.632 0.0002960204138131127 0.0002114333778923456 0.024257112717749878 0.00029602041381311656 0.00021143337789238543 0.024257112690057567 7.8188596385407e-05 5.584817275869998e-05 0.008317266235005095 7.818859638541152e-05 5.584817275873987e-05 0.008317266183218352 2.0798045018133393e-05 1.4855579305190028e-05 0.003583964686191123 2.0798045018139952e-05 1.4855579305228336e-05 0.0035839646276358524
2.642 0.0002955198477905323 0.00021107582765542512 0.024164928833106697 0.0002955198477905358 0.0002110758276554649 0.024164928818826738 7.764052208115841e-05 5.545669599634566e-05 0.00821756455594617 7.764052208116272e-05 5.545669599638554e-05 0.008217564528983905 2.0193701849886712e-05 1.4423906982722573e-05 0.0034937090813604516 2.0193701849893156e-05 1.4423906982760908e-05 0.003493709050594003
2.652 0.0002950204507078631 0.0002107191119758888 0.02407491310292813 0.00029502045070786643 0.00021071911197592877 0.024074913095635135 7.709698366402493e-05 5.506845901556111e-05 0.00812031765152781 7.70969836640288e-05 5.5068459015601037e-05 0.00812031763762676 1.960664585193508e-05 1.400458252171317e-05 0.003406407918127509 1.960664585194145e-05 1.4004582521751493e-05 0.0034064079021190836
2.662 0.00029452189726125716 0.00021036299850837005 0.02398695794952147 0.0002945218972612608 0.0002103629985084097 0.023986957945832617 7.655798024380466e-05 5.468346117194523e-05 0.008025396384876723 7.655798024380875e-05 5.468346117198516e-05 0.008025396377779426 1.9036402625711053e-05 1.359726707357483e-05 0.003321944027857803 1.9036402625717467e-05 1.3597267073613146e-05 0.0033219440196092655
2.672 0.0002940243606649196 0.00021000761096396883 0.02390096717359067 0.00029402436066492305 0.00021000761096400845 0.02390096717174277 7.6023265333484e-05 5.4301526415955755e-05 0.007932681093254984 7.602326533348794e-05 5.430152641599567e-05 0.00793268108966665 1.848253083794386e-05 1.3201645408293905e-05 0.003240206038973458 1.8482530837950213e-05 1.320164540833223e-05 0.0032402060347646506
2.682 0.00029352810860011733 0.00020965314052283888 0.0238168516808334 0.00029352810860012026 0.00020965314052287867 0.023816851679916633 7.549271963894326e-05 5.392256955203665e-05 0.007842062351513347 7.54927196389472e-05 5.392256955207653e-05 0.00784206234971676 1.7944597541339952e-05 1.2817408286457661e-05 0.0031610877448136968 1.7944597541346325e-05 1.2817408286495981e-05 0.0031610877426870698
2.692 0.00029303309724355403 0.00020929955589887286 0.023734525929223767 0.00029303309724355755 0.00020929955589891284 0.023734525928773325 7.496631609382937e-05 5.3546571260920016e-05 0.007753439645865643 7.49663160938335e-05 5.3546571260959894e-05 0.007753439644974891 1.7422156851380127e-05 1.2444237228250076e-05 0.0030844876477149692 1.742215685138656e-05 1.2444237228288396e-05 0.0030844876466509037
2.702 0.00029253917535411233 0.0002089467491004722 0.02365390910224683 0.00029253917535411597 0.0002089467491005117 0.02365390910202765 7.444405085976965e-05 5.317352881345141e-05 0.0076667201013824885 7.444405085977362e-05 5.317352881349133e-05 0.0076667201009451465 1.6914766563345607e-05 1.208181638187378e-05 0.00301030890950484 1.6914766563352028e-05 1.2081816381912096e-05 0.0030103089089776208
2.712 0.00029204628861994415 0.00020859468136562534 0.023574926367718633 0.0002920462886199477 0.00020859468136566491 0.023574926367613012 7.392592280756107e-05 5.280344141348585e-05 0.007581817806352997 7.39259228075652e-05 5.280344141352579e-05 0.00758181780614036 1.6421994529067777e-05 1.1729837077807945e-05 0.0029384596010706768 1.6421994529074207e-05 1.1729837077846252e-05 0.0029384596008120026
2.722 0.0002915544034511041 0.00020824332873069692 0.023497508115455524 0.00029155440345110723 0.000208243328730737 0.023497508115405116 7.34119201594596e-05 5.243630065601375e-05 0.007498653243328323 7.341192015946341e-05 5.2436300656053714e-05 0.0074986532432259455 1.594341993412644e-05 1.138799874085935e-05 0.0028688525747946904 1.594341993413278e-05 1.1387998740897659e-05 0.002868852574669015
2.732 0.00029106348321775616 0.00020789266505838905 0.023421588908163166 0.00029106348321775925 0.00020789266505842876 0.02342158890813934 7.290202041660062e-05 5.207209047552694e-05 0.0074171527724598285 7.290202041660423e-05 5.2072090475566884e-05 0.007417152772411018 1.5478636409897857e-05 1.1056011113188932e-05 0.002801404488767017 1.5478636409904166e-05 1.1056011113227245e-05 0.0028014044887065552
2.742 0.0002905735126993279 0.00020754267949866785 0.0233471066578956 0.00029057351269933104 0.00020754267949870753 0.02334710665788445 7.239619182549343e-05 5.1710788193721273e-05 0.00733724827312024 7.239619182549729e-05 5.17107881937612e-05 0.007337248273097195 1.5027256720030144e-05 1.0733597601955203e-05 0.0027360350172221572 1.5027256720036512e-05 1.0733597601993505e-05 0.002736035017193354
2.752 0.00029008448981178447 0.00020719337058010924 0.023274002335495245 0.00029008448981178734 0.00020719337058014908 0.02327400233549007 7.18943965194973e-05 5.1352366764066965e-05 0.007258876765312768 7.189439651950126e-05 5.135236676410684e-05 0.0072588767653019946 1.4588904870006107e-05 1.0420489643679035e-05 0.0026726671299188384 1.458890487001248e-05 1.042048964371734e-05 0.002672667129905251
2.762 0.00028959640998822657 0.00020684473505465915 0.023202220198443948 0.00028959640998822987 0.00020684473505469918 0.023202220198441568 7.139659805623631e-05 5.099680015643225e-05 0.0071819797028616315 7.139659805624025e-05 5.099680015647214e-05 0.007181979702856646 1.416320958974043e-05 1.0116422049061855e-05 0.0026112274956362983 1.4163209589746837e-05 1.0116422049100163e-05 0.0026112274956299536
2.772 0.00028910925704711055 0.00020649676137630347 0.023131707896058666 0.00028910925704711413 0.00020649676137634361 0.023131707896057587 7.090277312765175e-05 5.064407172196929e-05 0.007106502265757995 7.09027731276559e-05 5.064407172200918e-05 0.007106502265755709 1.3749807216416787e-05 9.821135062336538e-06 0.002551646101387634 1.374980721642322e-05 9.821135062374828e-06 0.002551646101384698
2.782 0.00028862300881516323 0.00020614943371789648 0.023062416209564368 0.00028862300881516697 0.00020614943371793622 0.023062416209563882 7.0412904058434e-05 5.029416883526162e-05 0.007032393082133305 7.041290405843809e-05 5.0294168835301523e-05 0.007032393082132268 1.3348346370697223e-05 9.534377701408062e-06 0.002493855714803203 1.334834637070366e-05 9.534377701446364e-06 0.0024938557148018576
2.792 0.0002881376467254947 0.0002058027388272087 0.022994298497565048 0.0002881376467254983 0.0002058027388272485 0.022994298497564833 6.992696571518816e-05 4.994707354418717e-05 0.006959604223720773 6.992696571519232e-05 4.994707354422709e-05 0.0069596042237203065 1.295848813950699e-05 9.255907888476213e-06 0.0024377917707180245 1.2958488139513411e-05 9.255907888514519e-06 0.002437791770717415
2.802 0.00028765316482197954 0.0002054566724588126 0.0229273102804562 0.00028765316482198307 0.00020545667245885243 0.022927310280456113 6.944492625820911e-05 4.960276310685228e-05 0.006888090987654826 6.944492625821323e-05 4.96027631068922e-05 0.006888090987654617 1.2579903028913747e-05 8.985490273487438e-06 0.0023833924246012307 1.2579903028920176e-05 8.985490273525733e-06 0.002383392424600956
2.812 0.00028716956320496334 0.00020511123469288588 0.022861409226835154 0.0002871695632049667 0.00020511123469292575 0.02286140922683511 6.896675363899851e-05 4.926121463274907e-05 0.006817811439645311 6.896675363900262e-05 4.926121463278896e-05 0.006817811439645219 1.2212268994359337e-05 8.722894827250202e-06 0.002330598427382799 1.2212268994365788e-05 8.722894827288495e-06 0.0023305984273826763
2.822 0.0002866868363988605 0.00020476642162721656 0.02279655525503516 0.0002866868363988639 0.00020476642162725654 0.02279655525503514 6.849241828711926e-05 4.8922407001630224e-05 0.006748726090936868 6.849241828712341e-05 4.8922407001670136e-05 0.006748726090936827 1.1855271242580255e-05 8.467896700084703e-06 0.0022793529230966825 1.1855271242586691e-05 8.467896700123e-06 0.002279352923096627
2.832 0.0002862049753566995 0.0002044222268087079 0.022732710384636017 0.0002862049753567032 0.00020442222680874773 0.02273271038463601 6.802189152551005e-05 4.858631973154043e-05 0.006680797798498759 6.802189152551417e-05 4.8586319731580335e-05 0.006680797798498741 1.1508603424548041e-05 8.220277073850047e-06 0.0022296013735544585 1.1508603424554474e-05 8.22027707388833e-06 0.002229601373554434
2.842 0.00028572397240348514 0.00020407864476418904 0.022669838440715653 0.00028572397240348845 0.00020407864476422886 0.02266983844071565 6.755514440319878e-05 4.825293214489799e-05 0.0066139916207657076 6.755514440320287e-05 4.825293214493791e-05 0.0066139916207657015 1.1171969585051175e-05 7.97982455436024e-06 0.002181291461219346 1.1171969585057614e-05 7.979824554398526e-06 0.0021812914612193363
2.852 0.0002852438219297667 0.00020373567149558898 0.022607904899960736 0.00028524382192977025 0.00020373567149562885 0.02260790489996073 6.709214766394402e-05 4.792222334604471e-05 0.006548274587620853 6.70921476639481e-05 4.792222334608456e-05 0.00654827458762085 1.0845084533518601e-05 7.746335436004231e-06 0.0021343729499354366 1.084508453352504e-05 7.746335436042519e-06 0.0021343729499354327
2.862 0.0002847645189517846 0.000203393303451442 0.022546876853098058 0.0002847645189517883 0.0002033933034514818 0.022546876853098058 6.663287182166328e-05 4.7594172275106465e-05 0.006483615567251495 6.663287182166738e-05 4.759417227514647e-05 0.006483615567251493 1.052767090189637e-05 7.519611600491733e-06 0.002088797603847731 1.052767090190281e-05 7.5196116005300196e-06 0.002088797603847729
2.872 0.0002842860586359854 0.00020305153718730223 0.022486722936206703 0.00028428605863598904 0.00020305153718734202 0.022486722936206707 6.617728726901424e-05 4.7268757785456105e-05 0.00641998513519838 6.617728726901835e-05 4.726875778549606e-05 0.006419985135198378 1.0219456161635371e-05 7.299458386415802e-06 0.0020445190986581093 1.0219456161641807e-05 7.299458386454091e-06 0.002044519098658108
2.882 0.0002838084366869692 0.00020271036964257576 0.022427413214742897 0.00028380843668697275 0.00020271036964261544 0.022427413214742897 6.572536434774404e-05 4.694595869397511e-05 0.006357355398128463 6.572536434774818e-05 4.6945958694014994e-05 0.006357355398128463 9.920174031394481e-06 7.085685594647851e-06 0.002001492928486818 9.920174031400927e-06 7.085685594686136e-06 0.0020014929284868175
2.892 0.0002833316492795749 0.00020236979809211506 0.022368919099965186 0.0002833316492795781 0.0002023697980921549 0.022368919099965186 6.527707335162781e-05 4.662575378319118e-05 0.00629569988543502 6.527707335163192e-05 4.6625753783231114e-05 0.0062956998854350205 9.62956767624212e-06 6.878109773098548e-06 0.001959676336774198 9.629567676248565e-06 6.878109773136821e-06 0.0019596763367741975
2.902 0.00028285569273463294 0.00020202981991460211 0.022311213283631698 0.0002828556927346367 0.00020202981991464185 0.022311213283631698 6.483238464923802e-05 4.630812188897755e-05 0.006234993458418044 6.48323846492421e-05 4.6308121889017425e-05 0.006234993458418044 9.347389290218056e-06 6.676553918776928e-06 0.0019190282435414085 9.3473892902245e-06 6.6765539188152045e-06 0.0019190282435414085
2.912 0.0002823805633646891 0.00020169043248239376 0.02225426965332143 0.00028238056336469256 0.00020169043248243328 0.02225426965332143 6.43912689039361e-05 4.59930420577504e-05 0.006175212195971202 6.439126890394021e-05 4.5993042057790286e-05 0.006175212195971203 9.073397441571725e-06 6.480845581737745e-06 0.0018795091671215626 9.073397441578171e-06 6.480845581776023e-06 0.0018795091671215622
2.922 0.0002819062575766526 0.00020135163323500336 0.02219806322614415 0.0002819062575766561 0.0002013516332350434 0.02219806322614415 6.395369703937284e-05 4.5680493521714126e-05 0.006116333297476033 6.395369703937696e-05 4.5680493521754066e-05 0.006116333297476032 8.807356490439786e-06 6.290816448928071e-06 0.0018410811549005837 8.807356490446235e-06 6.290816448966351e-06 0.0018410811549005837
2.932 0.00028143277208019917 0.00020101341982783883 0.022142570094590475 0.00028143277208020275 0.00020101341982787867 0.022142570094590478 6.351964002945919e-05 4.537045554895109e-05 0.006058335004803375 6.351964002946328e-05 4.5370455548991014e-05 0.006058335004803375 8.549037499716029e-06 6.106302994925644e-06 0.0018037077208799014 8.549037499722476e-06 6.106302994963919e-06 0.0018037077208799012
2.942 0.0002809601039742913 0.00020067579019417156 0.02208776736338063 0.00028096010397429485 0.00020067579019421135 0.022087767363380632 6.30890688361939e-05 4.506290739905013e-05 0.006001196533355517 6.308906883619796e-05 4.506290739909e-05 0.006001196533355517 8.29821837363615e-06 5.927146580890712e-06 0.0017673537830875255 8.298218373642593e-06 5.927146580928977e-06 0.0017673537830875253
2.952 0.0002804882505844386 0.00020033874242865018 0.022033633090510665 0.0002804882505844425 0.0002003387424286901 0.022033633090510665 6.266195453242968e-05 4.475782841070025e-05 0.005944898008566453 6.266195453243376e-05 4.475782841074021e-05 0.005944898008566453 8.054683441714197e-06 5.753193157399064e-06 0.0017319856036110506 8.054683441720646e-06 5.7531931574373365e-06 0.0017319856036110504
2.962 0.00028001720927301333 0.0002000022746521413 0.021980146235630597 0.000280017209273017 0.00020000227465218092 0.021980146235630597 6.223826842554222e-05 4.445519809013762e-05 0.005889420402747916 6.223826842554631e-05 4.4455198090177596e-05 0.005889420402747916 7.818223164364589e-06 5.5842930540871746e-06 0.001697570733715727 7.818223164371045e-06 5.5842930541254435e-06 0.001697570733715727
2.972 0.0002795469774541526 0.00019966638502223974 0.021927286612935134 0.00027954697745415585 0.00019966638502227956 0.021927286612935134 6.181798205008063e-05 4.415499610585633e-05 0.005834745474233484 6.181798205008467e-05 4.4154996105896224e-05 0.005834745474233485 7.588633930709736e-06 5.420300835394798e-06 0.0016640779623503556 7.588633930716191e-06 5.4203008354330695e-06 0.0016640779623503556
2.982 0.0002790775526763012 0.00019933107179215628 0.0218750348492161 0.0002790775526763048 0.0001993310717921962 0.021875034849216102 6.140106712630251e-05 4.3857202258946865e-05 0.005780855713223708 6.140106712630654e-05 4.385720225898674e-05 0.005780855713223707 7.3657179023593685e-06 5.261075188941785e-06 0.0016314772664014858 7.365717902365815e-06 5.2610751889800515e-06 0.0016314772664014856
2.992 0.0002786089326503032 0.00019899633333101497 0.02182337234411126 0.00027860893265030677 0.00019899633333105514 0.02182337234411126 6.0987495553615765e-05 4.356179647846493e-05 0.0057277342938119825 6.0987495553619845e-05 4.35617964785048e-05 0.0057277342938119825 7.1492828742008356e-06 5.106478825956376e-06 0.0015997397617994063 7.149282874207285e-06 5.106478825994636e-06 0.0015997397617994059
3.002 0.0002781411152178146 0.00019866216810109641 0.02177228123159025 0.0002781411152178183 0.0001986621681011363 0.02177228123159025 6.057723941564252e-05 4.3268758825035725e-05 0.005675365028685656 6.05772394156466e-05 4.326875882507566e-05 0.005675365028685656 6.93914212313544e-06 4.956378373364563e-06 0.0015688376553225033 6.939142123141887e-06 4.956378373402828e-06 0.0015688376553225029
3.012 0.0002776740983200388 0.00019832857463558028 0.021721744343685165 0.00027767409832004237 0.00019832857463562007 0.02172174434368517 6.017027099031201e-05 4.2978069497982314e-05 0.005623732325899974 6.0170270990316106e-05 4.2978069498022226e-05 0.005623732325899973 6.735114260144088e-06 4.810644268133469e-06 0.001538744198065743 6.735114260150537e-06 4.810644268171729e-06 0.0015387441980657427
3.022 0.0002772078799889043 0.00019799555153235537 0.021671745176796497 0.0002772078799889078 0.00019799555153239527 0.021671745176796497 5.976656275830398e-05 4.268970884149823e-05 0.005572821150926014 5.976656275830809e-05 4.268970884153815e-05 0.005572821150926014 6.537023085126825e-06 4.669150653568414e-06 0.001509433642647786 6.537023085133279e-06 4.669150653606673e-06 0.0015094336426477858
3.032 0.0002767424583295314 0.0001976630974413764 0.021622267860264693 0.0002767424583295351 0.00019766309744141615 0.021622267860264693 5.93660874082218e-05 4.240365734822398e-05 0.005522616995498883 5.936608740822587e-05 4.240365734826388e-05 0.005522616995498883 6.344697434388049e-06 4.5317752702800204e-06 0.0014808812051726806 6.344697434394509e-06 4.531775270318278e-06 0.0014808812051726804
3.042 0.0002762778315061385 0.00019733121105464704 0.02157329712590975 0.00027627783150614206 0.00019733121105468683 0.021573297125909746 5.896881784099128e-05 4.211989566248388e-05 0.005473105850228445 5.8968817840995313e-05 4.211989566252382e-05 0.005473105850228446 6.157971027679243e-06 4.398399347104475e-06 0.0014530630299272968 6.1579710276857056e-06 4.39839934714273e-06 0.0014530630299272964
3.052 0.00027581399773766513 0.00019699989110306536 0.02152481827813909 0.0002758139977376688 0.000196999891103105 0.02152481827813909 5.857472716997224e-05 4.183840458027486e-05 0.005424274176650036 5.85747271699763e-05 4.183840458031477e-05 0.005424274176650037 5.976682329648505e-06 4.268907502000779e-06 0.0014259561536855293 5.976682329654958e-06 4.26890750203903e-06 0.0014259561536855293
3.062 0.00027535095529560103 0.0001966691363549892 0.021476817165645305 0.0002753509552956048 0.00019666913635502906 0.021476817165645305 5.818378871722344e-05 4.1559165046686136e-05 0.005376108877465737 5.81837887172275e-05 4.155916504672602e-05 0.005376108877465737 5.800674423247104e-06 4.143187651671419e-06 0.0013995384684917995 5.8006744232535655e-06 4.1431876517096685e-06 0.0013995384684918
3.072 0.0002748887025017134 0.00019633894561439552 0.021429280156060673 0.0002748887025017173 0.0001963389456144352 0.021429280156060673 5.779597601083292e-05 4.12821581539251e-05 0.0053285972671074 5.779597601083698e-05 4.128215815396501e-05 0.005328597267107399 5.629794883272729e-06 4.021130921285791e-06 0.0013737886841672286 5.6297948832791906e-06 4.02113092132404e-06 0.0013737886841672282
3.082 0.00027442723772248833 0.00019600931771711705 0.02138219411401723 0.00027442723772249197 0.00019600931771715686 0.021382194114017233 5.741126278592742e-05 4.100736514209368e-05 0.0052817270451422154 5.741126278593147e-05 4.10073651421336e-05 0.0052817270451422154 5.463895646668249e-06 3.902631551822964e-06 0.0013486862928372245 5.463895646674707e-06 3.902631551861211e-06 0.0013486862928372243
3.092 0.0002739665593631252 0.00019568025152650435 0.021335546381476667 0.0002739665593631288 0.0001956802515265441 0.021335546381476667 5.702962298589543e-05 4.073476740002967e-05 0.005235486273542951 5.702962298589952e-05 4.0734767400069604e-05 0.005235486273542951 5.30283288413252e-06 3.7875868082396603e-06 0.0013242115375194535 5.302832884138982e-06 3.787586808277907e-06 0.0013242115375194535
3.102 0.0002735066658659881 0.00019535174593239237 0.021289324758347737 0.0002735066658659913 0.00019535174593243216 0.021289324758347737 5.665103076129658e-05 4.0464346464453065e-05 0.005189863358028601 5.665103076130063e-05 4.046434646449296e-05 0.005189863358028601 5.1464668775883955e-06 3.675896892164188e-06 0.0013003453850861165 5.1464668775948575e-06 3.6758968922024324e-06 0.0013003453850861165
3.112 0.00027304755571211635 0.00019502379985217346 0.021243517481976865 0.00027304755571211977 0.00019502379985221306 0.021243517481976865 5.627546046755524e-05 4.019608401844938e-05 0.005144847033579486 5.627546046755933e-05 4.0196084018489295e-05 0.005144847033579486 4.994661905390734e-06 3.567464859731652e-06 0.001277069501669918 4.994661905397198e-06 3.5674648597698922e-06 0.0012770695016699179
3.122 0.0002725892274209837 0.0001946964122305036 0.021198113205536863 0.000272589227420987 0.00019469641223054333 0.021198113205536863 5.5902886663020845e-05 3.9929961890005984e-05 0.005100426353031123 5.590288666302491e-05 3.992996189004591e-05 0.005100426353031123 4.847286134054443e-06 3.4621965443859504e-06 0.0012543662275617186 4.847286134060912e-06 3.4621965444241867e-06 0.0012543662275617184
3.132 0.00027213167954714403 0.00019436958203701107 0.02115310097676818 0.00027213167954714756 0.0001943695820370507 0.02115310097676818 5.553328410791898e-05 3.966596205134341e-05 0.00505659067554086 5.5533284107923065e-05 3.9665962051383314e-05 0.00505659067554086 4.704211511253907e-06 3.360000480297445e-06 0.0012322185498157738 4.704211511260371e-06 3.3600004803356813e-06 0.0012322185498157734
3.142 0.0002716749106754743 0.00019404330826282957 0.021108470219154685 0.00027167491067547813 0.00019404330826286922 0.021108470219154685 5.5166627763621203e-05 3.940406661834276e-05 0.005013329651473561 5.516662776362533e-05 3.94040666183827e-05 0.005013329651473561 4.565313655343699e-06 3.2607878235999523e-06 0.0012106100733527267 4.5653136553501645e-06 3.2607878236381882e-06 0.0012106100733527264
3.152 0.00027121891941570887 0.00019371758991677305 0.021064210716915478 0.00027121891941571223 0.00019371758991681273 0.021064210716915478 5.480289279203554e-05 3.9144257850130526e-05 0.0049706332034197016 5.4802892792039626e-05 3.914425785017044e-05 0.0049706332034197016 4.430471746093451e-06 3.164472274198594e-06 0.0011895249932016541 4.430471746099919e-06 3.164472274236829e-06 0.001189524993201654
3.162 0.0002707637043966961 0.0001933924260212149 0.021020312603398844 0.0002707637043966997 0.00019339242602125462 0.021020312603398844 5.4442054555091705e-05 3.8886518148613425e-05 0.004928491507259796 5.444205455509576e-05 3.8886518148653364e-05 0.004928491507259796 4.299568424035755e-06 3.0709700040287436e-06 0.0011689480702797767 4.299568424042224e-06 3.0709700040669744e-06 0.0011689480702797767
3.172 0.00027030926426048127 0.00019306781560779037 0.02097676635067524 0.0002703092642604849 0.00019306781560783016 0.02097676635067524 5.408408861453922e-05 3.863083005849369e-05 0.004886894978292009 5.408408861454329e-05 3.863083005853362e-05 0.00488689497829201 4.172489697189832e-06 2.9801995903295384e-06 0.0011488646112855691 4.172489697196302e-06 2.9801995903677714e-06 0.001148864611285569
3.182 0.00026985559765693555 0.00019274375771374897 0.02093356275766895 0.00026985559765693924 0.00019274375771378884 0.02093356275766895 5.3728970731872616e-05 3.8377176267041967e-05 0.004845834264136398 5.37289707318767e-05 3.8377176267081865e-05 0.004845834264136398 4.049124847439796e-06 2.8920819488072258e-06 0.0011292604511653403 4.049124847446269e-06 2.892081948845453e-06 0.00112926045116534
3.192 0.0002694027032400022 0.00019242025137916738 0.020890692935547437 0.00026940270324000564 0.00019242025137920725 0.020890692935547437 5.3376676868082876e-05 3.812553960405195e-05 0.004805300241487483 5.3376676868086996e-05 3.812553960409186e-05 0.004805300241487483 3.929366335176297e-06 2.806540265523503e-06 0.0011101219354992962 3.929366335182766e-06 2.8065402655617306e-06 0.0011101219354992958
3.202 0.0002689505796655562 0.00019209729564543987 0.020848148291446815 0.00026895057966555997 0.00019209729564547968 0.020848148291446815 5.302718318344046e-05 3.787590304168065e-05 0.004765284011729348 5.302718318344449e-05 3.7875903041720536e-05 0.004765284011729348 3.8131097072048788e-06 2.7234999310945913e-06 0.0010914359007569714 3.813109707211354e-06 2.723499931132819e-06 0.0010914359007569712
3.212 0.0002684992255908638 0.00019177488955482682 0.02080592051323383 0.0002684992255908673 0.00019177488955486675 0.02080592051323383 5.2680466036778e-05 3.762824969394399e-05 0.004725776892016243 5.268046603678206e-05 3.7628249693983886e-05 0.004725776892016243 3.700253509737018e-06 2.6428884786151815e-06 0.0010731896522683288 3.700253509743494e-06 2.6428884786534055e-06 0.0010731896522683288
3.222 0.0002680486396758382 0.0001914530321513829 0.020764001557729856 0.00026804863967584176 0.00019145303215142268 0.02076400155772986 5.2336501984592425e-05 3.7382562815967214e-05 0.004686770401879703 5.233650198459646e-05 3.7382562816007106e-05 0.004686770401879704 3.59069920386258e-06 2.5646355231532026e-06 0.0010553709417557623 3.5906992038690575e-06 2.5646355231914254e-06 0.001055370941755762
3.232 0.0002675988205855123 0.00019113172248275703 0.02072238364285363 0.000267598820585516 0.0001911317224827969 0.020722383642853632 5.19952677798133e-05 3.713882580321841e-05 0.00464825624842958 5.199526777981736e-05 3.7138825803258345e-05 0.00464825624842958 3.4843510825943294e-06 2.4886727026214425e-06 0.0010379679471768228 3.4843510826008045e-06 2.488672702659662e-06 0.0010379679471768228
3.242 0.00026714976699318077 0.00019081095960241765 0.020681059241858413 0.00026714976699318413 0.00019081095960245752 0.020681059241858417 5.1656740370150266e-05 3.689702219018847e-05 0.004610226314342535 5.165674037015428e-05 3.689702219022837e-05 0.004610226314342535 3.381116189837434e-06 2.4149336198014004e-06 0.0010209692566904333 3.3811161898439123e-06 2.4149336198396185e-06 0.001020969256690433
3.252 0.00026670147758368955 0.00019049074257205826 0.02064002107676487 0.000266701477583693 0.000190490742572098 0.02064002107676487 5.13208968963124e-05 3.665713564931998e-05 0.0045726726516977356 5.132089689631643e-05 3.665713564935991e-05 0.0045726726516977356 3.2809042419302144e-06 2.3433537863784524e-06 0.0010043638562873887 3.280904241936691e-06 2.34335378641667e-06 0.0010043638562873885
3.262 0.0002662539510557791 0.00019017107046336124 0.020599262108926125 0.0002662539510557826 0.00019017107046340108 0.020599262108926125 5.098771469005674e-05 3.641914998937714e-05 0.0045355874816601135 5.0987714690060745e-05 3.641914998941704e-05 0.0045355874816601135 3.1836275516170745e-06 2.2738705686051694e-06 0.00098814111853945 3.1836275516235547e-06 2.27387056864338e-06 0.00098814111853945
3.272 0.00026580718612324096 0.0001898519423586513 0.020558775526821792 0.0002658071861232446 0.00018985194235869137 0.020558775526821796 5.0657171272383327e-05 3.618304915439051e-05 0.00449896319652767 5.065717127238742e-05 3.618304915443041e-05 0.00449896319652767 3.089200954062445e-06 2.2064231344602184e-06 0.000972290789549343 3.089200954068926e-06 2.2064231344984294e-06 0.000972290789549343
3.282 0.0002653611815143407 0.0001895333573504741 0.020518554733249855 0.00026536118151434466 0.0001895333573505137 0.020518554733249858 5.032924435172124e-05 3.594881722220524e-05 0.004462792359015114 5.032924435172527e-05 3.594881722224514e-05 0.004462792359015114 2.997541734831669e-06 2.140952402236486e-06 0.0009568029728401497 2.9975417348381515e-06 2.140952402274694e-06 0.0009568029728401496
3.292 0.0002649159359696757 0.00018921531454016473 0.02047859333476278 0.0002649159359696793 0.00018921531454020447 0.02047859333476278 5.0003911822286406e-05 3.5716438403473424e-05 0.004427067695491755 5.000391182229043e-05 3.571643840351332e-05 0.004427067695491756 2.9085695599134126e-06 2.0774009904866808e-06 0.0009416681114250974 2.9085695599198975e-06 2.0774009905248883e-06 0.0009416681114250972
3.302 0.0002644714482388441 0.00018889781303536618 0.020438885135027594 0.0002644714482388477 0.00018889781303540616 0.020438885135027594 4.9681151762563285e-05 3.548589704036643e-05 0.004391782084239117 4.9681151762567385e-05 3.548589704040633e-05 0.004391782084239117 2.8222064077733478e-06 2.015713169510063e-06 0.0009268769708914755 2.8222064077798314e-06 2.015713169548266e-06 0.0009268769708914755
3.312 0.00026402771707633035 0.00018858085194721776 0.020399424131504217 0.000264027717076334 0.00018858085194725784 0.020399424131504217 4.936094243405047e-05 3.525717760580717e-05 0.004356928543499159 4.936094243405451e-05 3.52571776058471e-05 0.004356928543499158 2.7383765033217144e-06 1.9558348142116946e-06 0.0009124206259538239 2.7383765033282015e-06 1.9558348142498966e-06 0.0009124206259538239
3.322 0.0002635847412374235 0.00018826443038737027 0.020360204512923356 0.000263584741237427 0.00018826443038740987 0.02036020451292336 4.904326228015804e-05 3.503026470257406e-05 0.004322500224340185 4.9043262280162125e-05 3.503026470261395e-05 0.004322500224340185 2.6570062538947966e-06 1.897713358432308e-06 0.0008982904509041147 2.657006253901286e-06 1.8977133584705086e-06 0.0008982904509041144
3.332 0.0002631425194748254 0.00018794854746563715 0.020321220654740315 0.000263142519474829 0.00018794854746567716 0.020321220654740315 4.872808992530764e-05 3.4805143062831556e-05 0.0042884904100397156 4.8728089925311716e-05 3.480514306287143e-05 0.0042884904100397156 2.5780241872720457e-06 1.8412977505513517e-06 0.0008844781121333087 2.5780241872785352e-06 1.8412977505895495e-06 0.0008844781121333085
3.342 0.00026270105053630756 0.00018763320228828382 0.020282467111278655 0.00026270105053631114 0.00018763320228832353 0.020282467111278655 4.84154041742522e-05 3.45817975474477e-05 0.004254892519307229 4.841540417425627e-05 3.45817975474876e-05 0.004254892519307229 2.5013608910765773e-06 1.7865384102555905e-06 0.0008709755598488191 2.5013608910830664e-06 1.7865384102937855e-06 0.000870975559848819
3.352 0.0002622603331639124 0.00018731839395745627 0.020243938605622097 0.0002622603331639158 0.00018731839395749598 0.020243938605622097 4.8105184011254355e-05 3.4360213145558864e-05 0.004221700108314077 4.8105184011258414e-05 3.436021314559877e-05 0.004221700108314077 2.4269489540704455e-06 1.7333871866788496e-06 0.0008577750169228039 2.4269489540769355e-06 1.7333871867170436e-06 0.0008577750169228038
3.362 0.00026182036609468274 0.0001870041215716411 0.02020563001992626 0.0002618203660946862 0.00018700412157168092 0.02020563001992626 4.7797408598978135e-05 3.414037497375435e-05 0.00418890686755313 4.779740859898218e-05 3.414037497379426e-05 0.00418890686755313 2.3547229088172e-06 1.6817973173161178e-06 0.0008448689649709462 2.3547229088236923e-06 1.6817973173543086e-06 0.0008448689649709462
3.372 0.00026138114806277215 0.00018669038422723427 0.020167536388640758 0.0002613811480627758 0.00018669038422727404 0.020167536388640758 4.74920572773883e-05 3.392226827520401e-05 0.00415650661308023 4.749205727739238e-05 3.392226827524391e-05 0.00415650661308023 2.284619175905059e-06 1.6317233882877734e-06 0.000832250129867238 2.2846191759115513e-06 1.6317233883259625e-06 0.0008322501298672379
3.382 0.0002609426778025509 0.0001863771810207591 0.02012965289533718 0.00026094267780255454 0.00018637718102079888 0.02012965289533718 4.718910956215937e-05 3.370587841862191e-05 0.004124493275413192 4.718910956216343e-05 3.37058784186618e-05 0.004124493275413192 2.2165760097200904e-06 1.5831212955501803e-06 0.0008199114696028474 2.216576009726588e-06 1.583121295588367e-06 0.0008199114696028473
3.392 0.0002605049540522844 0.00018606451105137274 0.020091974871617947 0.0002605049540522876 0.00018606451105141234 0.020091974871617947 4.688854514299198e-05 3.349119089700944e-05 0.0040928608910056835 4.688854514299601e-05 3.349119089704932e-05 0.0040928608910056835 2.150533445997403e-06 1.5359482074217562e-06 0.0008078461661549256 2.150533446003897e-06 1.5359482074599398e-06 0.0008078461661549255
3.402 0.0002600679755573491 0.0001857523734234446 0.0200544977953978 0.00026006797555735273 0.00018575237342348448 0.0200544977953978 4.659034388185082e-05 3.327819132634209e-05 0.004061603599795752 4.659034388185488e-05 3.327819132638197e-05 0.004061603599795752 2.0864332508999227e-06 1.490162528302401e-06 0.0007960476206270272 2.086433250906419e-06 1.4901625283405836e-06 0.0007960476206270271
3.412 0.0002596317410728162 0.0001854407672482126 0.020017217286422764 0.00025963174107281983 0.00018544076724825247 0.020017217286422764 4.6294485811111426e-05 3.306686544433837e-05 0.004030715648607271 4.629448581111549e-05 3.3066865444378276e-05 0.004030715648607271 2.024218871610526e-06 1.4457238633115942e-06 0.0007845094489758095 2.024218871617026e-06 1.4457238633497747e-06 0.0007845094489758095
3.422 0.00025919624936441535 0.00018512969164454136 0.01998012909883003 0.00025919624936441925 0.00018512969164458112 0.019980129098830034 4.6000951131940765e-05 3.2857199109262586e-05 0.004000191396497504 4.600095113194479e-05 3.285719910930252e-05 0.004000191396497504 1.9638353881950825e-06 1.4025929838697664e-06 0.0007732254754745883 1.963835388201581e-06 1.4025929839079437e-06 0.0007732254754745882
3.432 0.000258761499208231 0.0001848191457386544 0.019943229112579768 0.0002587614992082344 0.0001848191457386943 0.019943229112579768 4.570972021260673e-05 3.2649178298813815e-05 0.003970025316935549 4.570972021261074e-05 3.2649178298853694e-05 0.003970025316935549 1.9052294667388024e-06 1.3607317943226783e-06 0.0007621897228202704 1.905229466745301e-06 1.3607317943608541e-06 0.0007621897228202702
3.442 0.0002583274893886888 0.0001845091286626759 0.019906513326426678 0.0002583274893886924 0.00018450912866271565 0.019906513326426678 4.542077358710549e-05 3.244278910899596e-05 0.00394021199387865 4.5420773587109513e-05 3.244278910903587e-05 0.00394021199387865 1.8483493137335274e-06 1.3201032992619518e-06 0.0007513964002299426 1.8483493137400283e-06 1.3201032993001257e-06 0.0007513964002299425
3.452 0.00025789421869555065 0.0001841996395524774 0.01986997785419714 0.0002578942186955541 0.0001841996395525171 0.019869977854197144 4.513409195376257e-05 3.223801775323119e-05 0.00391074611295187 4.513409195376663e-05 3.223801775327109e-05 0.00391074611295187 1.793144631854613e-06 1.280671572020459e-06 0.0007408398923875552 1.7931446318611168e-06 1.2806715720586302e-06 0.000740839892387555
3.462 0.0002574616859202586 0.00018389067754514174 0.019833618924123934 0.0002574616859202623 0.0001838906775451816 0.019833618924123934 4.48496561740574e-05 3.203485056144452e-05 0.003881622452198552 4.484965617406145e-05 3.203485056148443e-05 0.003881622452198553 1.739566577052456e-06 1.2424017239242973e-06 0.0007305147516852483 1.73956657705896e-06 1.242401723962466e-06 0.0007305147516852482
3.472 0.00025702988985243526 0.00018358224177633588 0.01979743287915006 0.00025702988985243873 0.00018358224177637573 0.01979743287915006 4.456744727171046e-05 3.183327397944487e-05 0.0038528358770465497 4.45674472717145e-05 3.183327397948479e-05 0.0038528358770465497 1.687567717081271e-06 1.2052598748083994e-06 0.0007204156941979287 1.6875677170877774e-06 1.2052598748465657e-06 0.0007204156941979286
3.482 0.00025659882927690547 0.00018327433137845818 0.01976141617563322 0.000256598829276909 0.00018327433137849797 0.01976141617563322 4.4287446431818404e-05 3.1633274568252195e-05 0.0038243813411991995 4.428744643182243e-05 3.163327456829208e-05 0.0038243813411992 1.6371019912405884e-06 1.1692131240910217e-06 0.0007105375975650115 1.6371019912470948e-06 1.1692131241291862e-06 0.0007105375975650114
3.492 0.00025616850297201634 0.00018296694547921628 0.019725565379053473 0.0002561685029720202 0.00018296694547925618 0.01972556537905347 4.4009635000034954e-05 3.1434839003594096e-05 0.0037962538911895287 4.400963500003897e-05 3.143483900363401e-05 0.0037962538911895287 1.5881246712934742e-06 1.1342295230405366e-06 0.000700875497872028 1.5881246712999813e-06 1.1342295230786986e-06 0.0007008754978720279
3.502 0.00025573890970921815 0.00018266008320136387 0.01968987715734496 0.0002557389097092214 0.00018266008320140355 0.019689877157344958 4.373399448176025e-05 3.123795407534892e-05 0.003768448669989391 4.373399448176429e-05 3.12379540753888e-05 0.003768448669989391 1.5405923231154412e-06 1.1002780472263358e-06 0.0006914245834471158 1.5405923231219496e-06 1.1002780472644947e-06 0.0006914245834471157
3.512 0.00025531004825411345 0.00018235374366346968 0.01965434827403982 0.00025531004825411703 0.00018235374366350952 0.019654348274039824 4.3460506541078993e-05 3.104260668673443e-05 0.003740960915797979 4.3460506541082964e-05 3.1042606686774323e-05 0.0037409609157979798 1.4944627694287276e-06 1.0673285700076265e-06 0.0006821801856661652 1.4944627694352396e-06 1.0673285700457838e-06 0.0006821801856661651
3.522 0.00025488191736879057 0.00018204792598149042 0.019618975583531026 0.000254881917368794 0.00018204792598153016 0.019618975583531033 4.3189152999590444e-05 3.084878385344607e-05 0.003713785955381638 4.318915299959442e-05 3.084878385348598e-05 0.003713785955381638 1.4496950535121464e-06 1.0353518365688117e-06 0.0006731377689773637 1.4496950535186588e-06 1.035351836606967e-06 0.0006731377689773636
3.532 0.0002544545158150745 0.00018174262927120365 0.019583756029395844 0.00025445451581507803 0.00018174262927124339 0.019583756029395844 4.291991583489929e-05 3.0656472702560105e-05 0.0036869191949573535 4.291991583490331e-05 3.0656472702599996e-05 0.0036869191949573535 1.4062494039004684e-06 1.0043194386754381e-06 0.0006642929230442106 1.4062494039069823e-06 1.0043194387135919e-06 0.0006642929230442106
3.542 0.00025402784235793876 0.00018143785265065527 0.019548686644806575 0.0002540278423579421 0.0001814378526506951 0.019548686644806575 4.265277717901691e-05 3.0465660471487584e-05 0.0036603561132940647 4.265277717902096e-05 3.0465660471527503e-05 0.0036603561132940647 1.3640872004087677e-06 9.742037904660728e-07 0.0006556413586624274 1.3640872004152835e-06 9.742037905042238e-07 0.0006556413586624274
3.552 0.0002536018957690041 0.0001811335952425721 0.0195137645528034 0.0002536018957690079 0.0001811335952426119 0.019513764552803403 4.238771931665907e-05 3.027633450676165e-05 0.003634092260360845 4.238771931666314e-05 3.027633450680155e-05 0.003634092260360845 1.3231709411301987e-06 9.449781048272663e-07 0.0006471789067716458 1.323170941136717e-06 9.449781048654139e-07 0.0006471789067716458
3.562 0.0002531766748288229 0.0001808298561761624 0.019478986964413438 0.0002531766748288263 0.0001808298561762023 0.019478986964413438 4.21247246836375e-05 3.0088482262674782e-05 0.003608123261336939 4.2124724683641544e-05 3.0088482262714654e-05 0.003608123261336939 1.2834642105254184e-06 9.166163706327277e-07 0.000638901517971197 1.283464210531936e-06 9.16616370670873e-07 0.0006389015179711968
3.572 0.0002527521783280489 0.00018052663458779857 0.019444351174086584 0.0002527521783280525 0.00018052663458783839 0.019444351174086584 4.186377586525594e-05 2.990209130043063e-05 0.003582444822397549 4.186377586525997e-05 2.9902091300470513e-05 0.003582444822397549 1.2449316481862161e-06 8.890933304042971e-07 0.0006308052597588338 1.2449316481927355e-06 8.890933304424405e-07 0.0006308052597588337
3.582 0.00025232840506710325 0.00018022392962082642 0.0194098545537159 0.0002523284050671066 0.00018022392962086626 0.0194098545537159 4.1604855594823394e-05 2.971714928690893e-05 0.0035570527336228025 4.160485559482738e-05 2.9717149286948834e-05 0.003557052733622803 1.207538918441841e-06 8.623844586481552e-07 0.0006228863103400248 1.2075389184483623e-06 8.623844586862964e-07 0.0006228863103400247
3.592 0.0002519053538542742 0.00017992174042418032 0.019375494547462426 0.0002519053538542779 0.00017992174042422 0.019375494547462426 4.1347946752319116e-05 2.9533643993763823e-05 0.003531942866371065 4.1347946752323134e-05 2.953364399380375e-05 0.003531942866371065 1.1712526806107762e-06 8.364659406139141e-07 0.000615140950221817 1.171252680617299e-06 8.364659406520516e-07 0.0006151409502218169
3.602 0.000251483023503006 0.00017962006615043625 0.019341268669121812 0.0002514830235030096 0.00017962006615047593 0.019341268669121812 4.109303236316577e-05 2.9351563296517447e-05 0.0035071111661280517 4.1093032363169817e-05 2.9351563296557355e-05 0.0035071111661280517 1.1360405603304131e-06 8.113146517372875e-07 0.0006075655543619869 1.1360405603369378e-06 8.113146517754228e-07 0.0006075655543619868
3.612 0.0002510614128282547 0.00017931890595323139 0.01930717450218491 0.00025106141282825814 0.00017931890595327123 0.01930717450218491 4.0840095597093774e-05 2.9170895173791694e-05 0.0034825536447630483 4.084009559709779e-05 2.917089517383158e-05 0.0034825536447630483 1.101871121590149e-06 7.869081376657161e-07 0.0006001565873728197 1.101871121596675e-06 7.869081377038484e-07 0.0006001565873728196
3.622 0.00025064052064315695 0.00017901825898490064 0.01927320970109499 0.0002506405206431606 0.0001790182589849404 0.01927320970109499 4.058911976728214e-05 2.899162770662157e-05 0.0034582663763672115 4.058911976728616e-05 2.8991627706661444e-05 0.003458266376367212 1.0687138400148828e-06 7.632245952409197e-07 0.0005929106023926772 1.0687138400214078e-06 7.632245952790502e-07 0.0005929106023926771
3.632 0.00025022034575624357 0.00017871812439452888 0.019239371991520746 0.00025022034575624704 0.00017871812439456867 0.019239371991520746 4.0340088329634144e-05 2.8813749078005574e-05 0.003434245498347491 4.034008832963814e-05 2.881374907804545e-05 0.003434245498347491 1.0365390770129729e-06 7.402428540454703e-07 0.0005858242419263055 1.0365390770195007e-06 7.40242854083598e-07 0.0005858242419263054
3.642 0.0002498008869697466 0.00017841850132663525 0.019205659168188016 0.00024980088696975025 0.0001784185013266752 0.019205659168188016 4.0092984881961225e-05 2.863724757230569e-05 0.00341048721593426 4.009298488196524e-05 2.8637247572345607e-05 0.00341048721593426 1.0053180543875686e-06 7.179423582072544e-07 0.0005788942377657127 1.0053180543940975e-06 7.179423582453797e-07 0.0005788942377657127
3.652 0.00024938214307928955 0.0001781193889210885 0.019172069090420525 0.0002493821430792933 0.00017811938892112815 0.019172069090420525 3.9847793163382514e-05 2.8462111574834613e-05 0.003386987806042265 3.9847793163386525e-05 2.8462111574874502e-05 0.003386987806042265 9.75022829589406e-07 6.963031487312044e-07 0.0005721174077977012 9.750228295959375e-07 6.963031487693271e-07 0.0005721174077977011
3.662 0.00024896411287482094 0.00017782078631369474 0.01913859967701498 0.0002489641128748244 0.00017782078631373475 0.01913859967701498 3.960449705342892e-05 2.828832957114821e-05 0.0033637436169077447 3.9604497053432954e-05 2.8288329571188114e-05 0.003363743616907745 9.456262714542589e-07 6.753058462097933e-07 0.0005654906496528242 9.456262714607908e-07 6.753058462479136e-07 0.0005654906496528242
3.672 0.00024854679514288983 0.00017752269263774102 0.019105248902473358 0.0002485467951428933 0.00017752269263778065 0.019105248902473355 3.936308057091011e-05 2.8115890146355498e-05 0.0033407510627645703 3.9363080570914085e-05 2.8115890146395424e-05 0.003340751062764571 9.171020365423548e-07 6.549316338803828e-07 0.0005590109333183814 9.171020365488893e-07 6.549316339185004e-07 0.0005590109333183813
3.682 0.0002481301886696787 0.00017722510702628154 0.01907201479572566 0.00024813018866968225 0.00017722510702632114 0.01907201479572566 3.912352787264304e-05 2.794478198404795e-05 0.003318006616113248 3.912352787264711e-05 2.7944781984087847e-05 0.003318006616113248 8.894245462741253e-07 6.351622413015195e-07 0.0005526752956058594 8.894245462806602e-07 6.351622413396344e-07 0.0005526752956058594
3.692 0.0002477142922445145 0.0001769280286145594 0.01903889544089794 0.0002477142922445181 0.0001769280286145991 0.01903889544089794 3.888582325193735e-05 2.7774993865378578e-05 0.003295506801776294 3.888582325194136e-05 2.7774993865418467e-05 0.003295506801776295 8.625689649074713e-07 6.15979928617141e-07 0.000546480838210366 8.625689649140078e-07 6.159799286552533e-07 0.000546480838210366
3.702 0.00024729910466288077 0.00017663145654227267 0.019005888978429152 0.00024729910466288435 0.00017663145654231262 0.019005888978429156 3.864995113711712e-05 2.760651466788165e-05 0.0032732481958423535 3.864995113712113e-05 2.7606514667921545e-05 0.0032732481958423535 8.365111783332639e-07 5.973674714597403e-07 0.0005404247288075906 8.365111783398023e-07 5.973674714978502e-07 0.0005404247288075905
3.712 0.00024688462472893157 0.0001763353899553021 0.01897299360469956 0.00024688462472893525 0.0001763353899553419 0.01897299360469956 3.841589608989084e-05 2.7439333364405904e-05 0.0032512274294816184 3.841589608989485e-05 2.7439333364445806e-05 0.0032512274294816184 8.112277735228887e-07 5.793081462208661e-07 0.0005345042027166735 8.112277735294285e-07 5.793081462589721e-07 0.0005345042027166734
3.722 0.0002464708512565063 0.00017603982800645058 0.018940207569370184 0.0002464708512565099 0.00017603982800649026 0.018940207569370187 3.81836428040005e-05 2.7273439022065034e-05 0.003229441194510868 3.818364280400451e-05 2.7273439022104902e-05 0.0032294411945108683 7.866960183435861e-07 5.617857157021114e-07 0.0005287165623759549 7.866960183501263e-07 5.617857157402148e-07 0.0005287165623759547
3.732 0.0002460577830688631 0.00017574476985527776 0.018907529171156266 0.0002460577830688666 0.00017574476985531755 0.018907529171156266 3.795317610388699e-05 2.7108820801354146e-05 0.003207886246534175 3.7953176103891005e-05 2.710882080139409e-05 0.003207886246534175 7.628938419087949e-07 5.447844149514497e-07 0.000523059173380597 7.628938419153372e-07 5.447844149895504e-07 0.000523059173380597
3.742 0.0002456454189971123 0.0001754502146668466 0.018874956753793002 0.00024564541899711566 0.00017545021466688635 0.018874956753793002 3.772448094344512e-05 2.6945467955235465e-05 0.0031865594031427217 3.772448094344913e-05 2.694546795527535e-05 0.0031865594031427217 7.39799815058644e-07 5.282889373891047e-07 0.0005175294581500028 7.397998150651881e-07 5.282889374272027e-07 0.0005175294581500027
3.752 0.0002452337578774374 0.00017515616160996753 0.01884248870384366 0.0002452337578774409 0.00017515616161000743 0.01884248870384366 3.7497542405099083e-05 2.678336982847785e-05 0.003165457537912236 3.749754240510309e-05 2.6783369828517766e-05 0.003165457537912236 7.173931316254136e-07 5.122844214835484e-07 0.0005121248898836197 7.173931316319593e-07 5.122844215216438e-07 0.0005121248898836197
3.762 0.0002448227985481118 0.0001748626098547946 0.018810123450834763 0.0002448227985481154 0.00017486260985483438 0.018810123450834763 3.727234569881177e-05 2.6622515856924417e-05 0.0031445775736170653 3.727234569881577e-05 2.662251585696433e-05 0.0031445775736170653 6.956535904907645e-07 4.967564378399042e-07 0.0005068429893505703 6.956535904973121e-07 4.967564378779959e-07 0.0005068429893505702
3.772 0.00024441253984625185 0.00017456955857069457 0.018777859468751806 0.00024441253984625554 0.00017456955857073428 0.018777859468751802 3.704887616139472e-05 2.6462895567053284e-05 0.003123916478456369 3.704887616139874e-05 2.6462895567093186e-05 0.0031239164784563683 6.745615783997501e-07 4.816909770100006e-07 0.0005016813252902512 6.745615784062991e-07 4.816909770480898e-07 0.0005016813252902511
3.782 0.00024400298060538706 0.0001742770069244954 0.018745695277106376 0.00024400298060539053 0.00017427700692453522 0.018745695277106376 3.682711925575437e-05 2.630449857537341e-05 0.003103471266973974 3.682711925575833e-05 2.6304498575413296e-05 0.003103471266973974 6.540980533023221e-07 4.6707443752159703e-07 0.0004966375169289193 6.540980533088724e-07 4.670744375596836e-07 0.0004966375169289192
3.792 0.00024359411965391197 0.000173984954079313 0.018713629440114905 0.0002435941196539156 0.0001739849540793529 0.018713629440114905 3.660706057023839e-05 2.6147314588028244e-05 0.0030832390042177735 3.660706057024237e-05 2.6147314588068115e-05 0.0030832390042177735 6.342445281331078e-07 4.528936143089341e-07 0.0004917092358197203 6.342445281396596e-07 4.5289361434701734e-07 0.0004917092358197202
3.802 0.00024318595581469596 0.0001736933991944246 0.018681660563764864 0.00024318595581469962 0.0001736933991944643 0.018681660563764864 3.638868581782106e-05 2.599133340012187e-05 0.003063216809562304 3.638868581782508e-05 2.599133340016179e-05 0.0030632168095623045 6.149830546771788e-07 4.391356871735454e-07 0.00048689420472061457 6.149830546837324e-07 4.3913568721162544e-07 0.0004868942047206145
3.812 0.00024277848790598512 0.00017340234142576165 0.01864978729188639 0.00024277848790598888 0.00017340234142580147 0.01864978729188639 3.617198083509608e-05 2.5836544895141806e-05 0.0030434018569110953 3.617198083510007e-05 2.5836544895181715e-05 0.0030434018569110957 5.962962077594703e-07 4.2578820958261374e-07 0.00048219019322094257 5.96296207766025e-07 4.2578820962069025e-07 0.0004821901932209425
3.822 0.00024237171474334355 0.00017311177992730356 0.018618008302947003 0.00024237171474334707 0.00017311177992734335 0.018618008302947003 3.59569315809174e-05 2.5682939043791916e-05 0.0030237913704275485 3.59569315809214e-05 2.568293904383184e-05 0.0030237913704275485 5.781670695359904e-07 4.1283909732686646e-07 0.0004775950119937451 5.781670695425466e-07 4.1283909736493985e-07 0.000477595011993745
3.832 0.00024196563514218593 0.00017282171385286598 0.018586322308793802 0.00024196563514218973 0.00017282171385290567 0.018586322308793802 3.574352413498727e-05 2.5530505903174344e-05 0.0030043826179282254 3.574352413499127e-05 2.5530505903214243e-05 0.0030043826179282254 5.605792144876335e-07 4.002766179389777e-07 0.00047310650848808524 5.605792144941921e-07 4.002766179770473e-07 0.00047310650848808513
3.842 0.0002415602479205525 0.00017253214235816996 0.018554728055321996 0.00024156024792055625 0.00017253214235820986 0.018554728055321996 3.553174469641494e-05 2.537923561567968e-05 0.0029851729056557356 3.5531744696418927e-05 2.5379235615719584e-05 0.002985172905655736 5.435166954210073e-07 3.880893805154761e-07 0.00046872256594281944 5.435166954275678e-07 3.8808938055354196e-07 0.0004687225659428194
3.852 0.00024115555190173385 0.0001722430646026659 0.018523224323860756 0.00024115555190173734 0.00017224306460270557 0.018523224323860756 3.532157958221613e-05 2.5229118407862334e-05 0.002966159577297364 3.5321579582220144e-05 2.5229118407902232e-05 0.002966159577297364 5.269640296808416e-07 3.762663260246709e-07 0.00046444110544301235 5.269640296874038e-07 3.7626632606273346e-07 0.0004644411054430123
3.862 0.0002407515459160721 0.00017195447975088405 0.01849180993167606 0.00024075154591607565 0.00017195447975092382 0.01849180993167606 3.5113015226138574e-05 2.508014458968604e-05 0.002947340017400654 3.511301522614256e-05 2.508014458972593e-05 0.002947340017400654 5.109061863017729e-07 3.647967180700423e-07 0.0004602600887640821 5.10906186308337e-07 3.6479671810810125e-07 0.000460260088764082
3.872 0.00024034822880188484 0.0001716663869730635 0.01846048373063461 0.0002403482288018883 0.00017166638697310333 0.018460483730634615 3.490603817757923e-05 2.4932304553702926e-05 0.0029287116565180787 3.490603817758319e-05 2.4932304553742866e-05 0.0029287116565180787 4.95328573129916e-07 3.536701336924469e-07 0.0004561775192616551 4.953285731364818e-07 3.5367013373050215e-07 0.00045617751926165504
3.882 0.00023994559940508723 0.0001713787854448779 0.01842924460428891 0.00023994559940509084 0.0001713787854449178 0.018429244604288915 3.4700635100824656e-05 2.4785588774535244e-05 0.0029102719743496334 3.470063510082867e-05 2.478558877457513e-05 0.0029102719743496325 4.802170240308822e-07 3.4287645420835545e-07 0.0004521914393759947 4.802170240374502e-07 3.428764542464072e-07 0.0004521914393759946
3.892 0.0002395436565778757 0.0001710916743464678 0.01839809146468947 0.00023954365657787922 0.00017109167434650768 0.01839809146468947 3.449679277451518e-05 2.4639987808529597e-05 0.0028920184984994927 3.44967927745192e-05 2.4639987808569502e-05 0.0028920184984994927 4.655577864143763e-07 3.3240585634582534e-07 0.00044829992559602434 4.655577864209459e-07 3.3240585638387337e-07 0.0004482999255960243
3.902 0.00023914239917655902 0.00017080505286089722 0.018367023250409065 0.0002391423991765628 0.00017080505286093696 0.018367023250409065 3.4294498091196964e-05 2.4495492293299365e-05 0.002873948799321242 3.429449809120097e-05 2.4495492293339264e-05 0.002873948799321242 4.513375090538511e-07 3.2224880354064315e-07 0.00044450108345012775 4.513375090604221e-07 3.222488035786878e-07 0.00044450108345012765
3.912 0.0002387418260591451 0.00017051892017237375 0.018336038926495265 0.00023874182605914876 0.0001705189201724137 0.018336038926495265 3.409373805687897e-05 2.435209294759247e-05 0.002856060483818659 3.4093738056882924e-05 2.4352092947632352e-05 0.002856060483818659 4.375432305606151e-07 3.123960376456052e-07 0.00044079304515408846 4.375432305671881e-07 3.123960376836457e-07 0.0004407930451540884
3.922 0.00023834193608295644 0.00017023327546469806 0.01830513748585729 0.00023834193608295988 0.0001702332754647378 0.01830513748585729 3.389449979060966e-05 2.420978057083602e-05 0.0028383511920835013 3.389449979061364e-05 2.4209780570875922e-05 0.0028383511920835013 4.241623686582742e-07 3.028385713225124e-07 0.0004371739708893726 4.241623686648489e-07 3.028385713605486e-07 0.00043717397088937254
3.932 0.00023794272810272155 0.00016994811791975621 0.0182743179506923 0.000237942728102725 0.000169948117919796 0.0182743179506923 3.3696770523958654e-05 2.406854604282976e-05 0.002820818597996555 3.3696770523962686e-05 2.4068546042869687e-05 0.002820818597996555 4.111827096236998e-07 2.935676804932232e-07 0.0004336420523961135 4.1118270963027646e-07 2.9356768053125536e-07 0.00043364205239611347
3.942 0.00023754420096965662 0.00016966344671699227 0.018243579372561807 0.00023754420096966025 0.00016966344671703206 0.018243579372561807 3.350053760017195e-05 2.392838032321138e-05 0.002803460413094875 3.350053760017594e-05 2.3928380323251274e-05 0.0028034604130948754 3.9859239794938315e-07 2.845748969186788e-07 0.0004301955161179918 3.9859239795596185e-07 2.8457489695670665e-07 0.00043019551611799174
3.952 0.00023714635353144688 0.00016937926103332353 0.018212920830594396 0.0002371463535314509 0.0001693792610333634 0.018212920830594392 3.3305788473213424e-05 2.3789274450554533e-05 0.0027862743904544717 3.330578847321742e-05 2.3789274450594435e-05 0.0027862743904544717 3.863799257480428e-07 2.7585200070560076e-07 0.00042683262347745834 3.8637992575462376e-07 2.758520007436241e-07 0.0004268326234774583
3.962 0.00023674918463303298 0.00016909556004365101 0.018182341428473303 0.0002367491846330367 0.00016909556004369086 0.018182341428473303 3.311251070638566e-05 2.365121954170504e-05 0.002769258325477934 3.3112510706389665e-05 2.3651219541744953e-05 0.002769258325477934 3.745341219602338e-07 2.673910125310857e-07 0.00042355166778877175 3.745341219668168e-07 2.6739101256910474e-07 0.0004235516677887717
3.972 0.00023635269311844323 0.0001688123429222999 0.018151840291617292 0.00023635269311844684 0.00016881234292233968 0.018151840291617292 3.2920691970849154e-05 2.3514206790452944e-05 0.0027524100525583677 3.292069197085316e-05 2.3514206790492826e-05 0.0027524100525583672 3.63044141855415e-07 2.591841861464397e-07 0.00042035096946864116 3.6304414186200006e-07 2.591841861844545e-07 0.0004203509694686412
3.982 0.00023595687783282846 0.00016852960884433904 0.018121416565809813 0.00023595687783283157 0.0001685296088443789 0.018121416565809813 3.273032004377234e-05 2.3378227466334656e-05 0.0027357274393400802 3.273032004377634e-05 2.3378227466374572e-05 0.0027357274393400802 3.5189945697243555e-07 2.512240012173683e-07 0.00041722887226995853 3.518994569790232e-07 2.512240012553792e-07 0.0004172288722699585
3.992 0.00023556173762481368 0.00016824735698726197 0.01809106941760638 0.00023556173762481728 0.0001682473569873017 0.018091069417606388 3.2541382806804334e-05 2.324327291347522e-05 0.002719208381907507 3.254138280680831e-05 2.324327291351511e-05 0.002719208381907507 3.410898457593066e-07 2.435031566038687e-07 0.0004141837425416979 3.4108984576589636e-07 2.4350315664187526e-07 0.0004141837425416978
4.002 0.00023516727134852527 0.00016796558653257678 0.018060798035744775 0.0002351672713485287 0.0001679655865326166 0.018060798035744775 3.235386824442903e-05 2.3109334549474317e-05 0.0027028508036682783 3.235386824443298e-05 2.3109334549514216e-05 0.0027028508036682783 3.306053849994364e-07 2.3601456436358057e-07 0.0004112139714576104 3.3060538500602855e-07 2.36014564401583e-07 0.0004112139714576103
4.012 0.0002347734778650348 0.00016768429666667072 0.018030601632199057 0.00023477347786503858 0.00016768429666671054 0.018030601632199057 3.21677644427964e-05 2.2976403864549203e-05 0.0026866526583026336 3.21677644428004e-05 2.297640386458911e-05 0.002686652658302634 3.204364416163491e-07 2.287513436996215e-07 0.00040831797823250135 3.2043644162294385e-07 2.287513437376195e-07 0.0004083179782325013
4.022 0.00023438035604283407 0.00016740348658133604 0.018000479441814564 0.00023438035604283756 0.00016740348658137586 0.018000479441814564 3.1983059588659035e-05 2.284447242075698e-05 0.002670611934528414 3.198305958866299e-05 2.2844472420796862e-05 0.002670611934528414 3.1057366449795967e-07 2.2170681527112043e-07 0.0004054942117462363 3.105736645045567e-07 2.2170681530911425e-07 0.00040549421174623627
4.032 0.00023398790475752493 0.00016712315547342033 0.017970430720410074 0.00023398790475752864 0.00016712315547346012 0.017970430720410074 3.179974196865213e-05 2.2713531851497404e-05 0.002654726659268832 3.179974196865614e-05 2.271353185153732e-05 0.0026547266592688323 3.010079761828692e-07 2.148744951866398e-07 0.00040274114898787393 3.0100797618946876e-07 2.1487449522462903e-07 0.0004027411489878739
4.042 0.00023359612289044292 0.00016684330254383348 0.017940454742248067 0.00023359612289044652 0.00016684330254387324 0.017940454742248067 3.161779996889279e-05 2.2583573861272504e-05 0.002638994896864139 3.161779996889679e-05 2.2583573861312406e-05 0.002638994896864139 2.9173056461670384e-07 2.0824808914210476e-07 0.0004000572909198545 2.917305646233058e-07 2.082480891800892e-07 0.0004000572909198545
4.052 0.00023320500932658882 0.00016656392699615036 0.01791055079817379 0.00023320500932659242 0.00016656392699619007 0.017910550798173788 3.143722207447361e-05 2.2454590225242018e-05 0.00262341474453362 3.143722207447759e-05 2.2454590225281917e-05 0.0026234147445336206 2.827328752314727e-07 2.01821486718112e-07 0.00039744115810576346 2.827328752380772e-07 2.018214867560918e-07 0.0003974411581057634
4.062 0.00023281456295234942 0.00016628502803484326 0.01788071819529133 0.0002328145629523532 0.00016628502803488307 0.01788071819529133 3.1257996869389827e-05 2.2326572789229228e-05 0.002607984326670442 3.1257996869393784e-05 2.2326572789269113e-05 0.002607984326670442 2.7400660362943343e-07 1.9558875627363517e-07 0.00039489128861766863 2.7400660363603986e-07 1.9558875631160998e-07 0.0003948912886176686
4.072 0.00023242478265308853 0.00016600660486368202 0.01785095625805686 0.0002324247826530924 0.0001660066048637218 0.01785095625805686 3.1080113036152745e-05 2.2199513469387284e-05 0.0025927017912277563 3.108011303615673e-05 2.219951346942718e-05 0.002592701791227756 2.655436889749271e-07 1.8954414008610098e-07 0.0003924062394123307 2.6554368898153555e-07 1.8954414012407103e-07 0.00039240623941233066
4.082 0.0002320356673112829 0.00016572865668441428 0.01782126432976591 0.00023203566731128653 0.00016572865668445404 0.01782126432976591 3.0903559355538266e-05 2.2073404252096123e-05 0.002577565310018648 3.090355935554223e-05 2.2073404252136015e-05 0.002577565310018648 2.5733630773132406e-07 1.836820498824134e-07 0.0003899845901631721 2.573363077379349e-07 1.836820499203787e-07 0.00038998459016317203
4.092 0.0002316472158052776 0.00016545118269579585 0.017791641773166004 0.0002316472158052812 0.00016545118269583562 0.017791641773166004 3.072832470629452e-05 2.1948237193689132e-05 0.0025625730821806584 3.0728324706298505e-05 2.1948237193729014e-05 0.0025625730821806584 2.4937686731618463e-07 1.7799706240986684e-07 0.0003876249469911236 2.493768673227979e-07 1.779970624478272e-07 0.0003876249469911235
4.102 0.0002312594270090192 0.00016517418209348363 0.017762087969481703 0.00023125942700902267 0.00016517418209352347 0.017762087969481703 3.055439806456319e-05 2.1824004420085842e-05 0.0025477233380219694 3.055439806456718e-05 2.182400442012574e-05 0.0025477233380219694 2.416579994819665e-07 1.7248391464214706e-07 0.0003853259437077061 2.416579994885827e-07 1.7248391468010264e-07 0.00038532594370770606
4.112 0.00023087229979270804 0.00016489765407043486 0.017732602316128644 0.00023087229979271146 0.0001648976540704746 0.017732602316128644 3.0381768503296678e-05 2.170069812632021e-05 0.0025330143402948293 3.0381768503300655e-05 2.1700698126360112e-05 0.0025330143402948293 2.3417255319465781e-07 1.6713749871872776e-07 0.0003830862397707031 2.3417255320127642e-07 1.6713749875667854e-07 0.0003830862397707031
4.122 0.0002304858330243027 0.00016462159781805048 0.01770318422419711 0.0002304858330243065 0.00016462159781809027 0.01770318422419711 3.0210425191455545e-05 2.157831057604903e-05 0.002518444381684727 3.0210425191459495e-05 2.1578310576088924e-05 0.0025184443816847276 2.2691358756727504e-07 1.6195285684529497e-07 0.000380904516241835 2.2691358757389643e-07 1.619528568832408e-07 0.000380904516241835
4.132 0.00023010002557163138 0.00016434601252753015 0.01767383311690245 0.00023010002557163504 0.00016434601252757005 0.017673833116902453 3.0040357392904493e-05 2.1456834100712892e-05 0.0025040117798343017 3.0040357392908488e-05 2.1456834100752774e-05 0.0025040117798343017 2.1987436529017745e-07 1.5692517668464727e-07 0.0003787794723555144 2.1987436529680178e-07 1.569251767225881e-07 0.00037877947235551434
4.142 0.00022971487630481203 0.00016407089739176495 0.01764454842958275 0.0002297148763048155 0.0001640708973918046 0.01764454842958275 2.9871554465438334e-05 2.133626109880409e-05 0.00248971487288243 2.9871554465442302e-05 2.1336261098844003e-05 0.00248971487288243 2.1304834673589481e-07 1.5204978709480817e-07 0.00037670982480937073 2.1304834674252213e-07 1.520497871327439e-07 0.00037670982480937073
4.152 0.00022933038409865116 0.0001637962516069782 0.017615329610865916 0.00022933038409865482 0.0001637962516070179 0.017615329610865916 2.9704005859577996e-05 2.121658403506112e-05 0.002475552018207568 2.9704005859581967e-05 2.1216584035100994e-05 0.0024755520182075685 2.06429184695464e-07 1.4732215437637046e-07 0.000374694310092555 2.0642918470209394e-07 1.4732215441430063e-07 0.00037469431009255495
4.162 0.0002289465478346701 0.0001635220743742117 0.017586176123951917 0.0002289465478346737 0.00016352207437425148 0.017586176123951917 2.9537701117495148e-05 2.1097795439683374e-05 0.0024615215950319525 2.9537701117499116e-05 2.1097795439723273e-05 0.0024615215950319525 2.0001071939536977e-07 1.427378786779618e-07 0.000372731688221923 2.0001071940200244e-07 1.4273787871588638e-07 0.0003727316882219229
4.172 0.00022856336640222728 0.00016324836490012512 0.0175570874469508 0.00022856336640223078 0.00016324836490016502 0.0175570874469508 2.9372629871795237e-05 2.0979887907489314e-05 0.002447622009077602 2.9372629871799194e-05 2.0979887907529226e-05 0.0024476220090776015 1.937869732300817e-07 1.3829269032665195e-07 0.0003708207453275068 1.9378697323671672e-07 1.3829269036457084e-07 0.00037082074532750675
4.182 0.00022818083869890942 0.0001629751223972137 0.017528063071878798 0.00022818083869891297 0.00016297512239725348 0.017528063071878798 2.9208781844300082e-05 2.086285409698019e-05 0.0024338516961877645 2.920878184430404e-05 2.0862854097020076e-05 0.0024338516961877645 1.8775214496308733e-07 1.3398244562545057e-07 0.0003689602933878465 1.877521449697249e-07 1.339824456633636e-07 0.0003689602933878464
4.192 0.00022779896362982755 0.0001627023460834247 0.017499102502806795 0.00022779896362983134 0.00016270234608346446 0.017499102502806795 2.9046146844843552e-05 2.074668672953891e-05 0.0024202091225228118 2.9046146844847513e-05 2.0746686729578803e-05 0.0024202091225228113 1.819006036442549e-07 1.2980312250969036e-07 0.00036714916730416487 1.8190060365089474e-07 1.298031225475973e-07 0.0003671491673041648
4.202 0.0002274177401059909 0.00016243003518081695 0.0174702052542045 0.00022741774010599428 0.00016243003518085685 0.017470205254204497 2.888471477007121e-05 2.0631378588555023e-05 0.0024066927811596047 2.8884714770075165e-05 2.0631378588594928e-05 0.0024066927811596047 1.7622688285743083e-07 1.2575081640824669e-07 0.0003653862212407582 1.762268828640734e-07 1.257508164461476e-07 0.0003653862212407581
4.212 0.00022703716704212644 0.00016215818891417055 0.017441370850403634 0.0002270371670421302 0.00016215818891421045 0.017441370850403634 2.872447560228919e-05 2.051692251866768e-05 0.002393301187196665 2.872447560229315e-05 2.0516922518707575e-05 0.002393301187196665 1.7072567560965138e-07 1.2182173662549197e-07 0.0003636703267040813 1.7072567561629644e-07 1.218217366633867e-07 0.00036367032670408123
4.222 0.00022665724335426145 0.00016188680650915533 0.017412598826384032 0.0002266572433542651 0.00016188680650919515 0.017412598826384032 2.8565419408353467e-05 2.0403311424856458e-05 0.0023800328743477884 2.856541940835741e-05 2.0403311424896346e-05 0.0023800328743477884 1.6539182996728152e-07 1.18012203258207e-07 0.00036200037365386183 1.6539182997392927e-07 1.180122032960958e-07 0.0003620003736538618
4.232 0.00022627796795729102 0.00016161588719061174 0.017383888729250327 0.00022627796795729463 0.0001616158871906516 0.017383888729250327 2.8407536338928877e-05 2.0290538271917162e-05 0.00236688639496116 2.8407536338932835e-05 2.029053827195707e-05 0.0023668863949611605 1.6022034533662836e-07 1.1431864445814421e-07 0.00036037527395204396 1.602203453432791e-07 1.1431864449602699e-07 0.00036037527395204385
4.242 0.00022589933976309618 0.00016134543018130978 0.017355240119319954 0.0002258993397630998 0.00016134543018134963 0.017355240119319954 2.8250816627858735e-05 2.017859608411218e-05 0.0023538603231181687 2.825081662786269e-05 2.0178596084152062e-05 0.0023538603231181687 1.5520636872798978e-07 1.107375938265759e-07 0.00035879396488939255 1.5520636873464362e-07 1.107375938644527e-07 0.0003587939648893925
4.252 0.0002255213576794126 0.0001610754347009807 0.01732665256998399 0.00022552135767941613 0.00016107543470102046 0.01732665256998399 2.8095250591737066e-05 2.006747794477752e-05 0.0023409532584321734 2.8095250591741017e-05 2.0067477944817413e-05 0.0023409532584321734 1.5034519044486288e-07 1.0726568735297708e-07 0.0003572554103839952 1.503451904515198e-07 1.0726568739084802e-07 0.00035725541038399513
4.262 0.00022514402060953354 0.00016080589996622817 0.017298125666246212 0.0002251440206095374 0.0001608058999662678 0.017298125666246212 2.7940828629650403e-05 1.9957176996175463e-05 0.0023281638276952303 2.794082862965436e-05 1.9957176996215355e-05 0.0023281638276952303 1.456322395322283e-07 1.0389966003284354e-07 0.00035575859883026404 1.4563223953888846e-07 1.0389966007070831e-07 0.000355758598830264
4.272 0.00022476732745294617 0.00016053682519095612 0.017269659002650466 0.00022476732745294983 0.00016053682519099593 0.017269659002650466 2.7787541223036582e-05 1.984768643943754e-05 0.0023154906828852296 2.7787541223040543e-05 1.9847686439477432e-05 0.00231549068288523 1.4106307898078426e-07 1.006363426154275e-07 0.0003543025385893494 1.4106307898744755e-07 1.0063634265328607e-07 0.00035430253858934936
4.282 0.00022439127710691825 0.0001602682095874466 0.01724125218164484 0.0002243912771069218 0.00016026820958748645 0.01724125218164484 2.7635378935525047e-05 1.9738999534347786e-05 0.0023029324963809794 2.763537893552899e-05 1.973899953438768e-05 0.0023029324963809794 1.3663340162822496e-07 9.74726585396121e-08 0.00035288625345943005 1.366334016348914e-07 9.74726585774644e-08 0.00035288625345943
4.292 0.00022401586846846993 0.0001600000523677928 0.017212904813126897 0.0002240158684684734 0.0001600000523678325 0.017212904813126897 2.7484332412899283e-05 1.963110959939158e-05 0.0022904879560122753 2.7484332412903223e-05 1.9631109599431458e-05 0.0022904879560122753 1.323390267748672e-07 9.440562163194957e-08 0.00035150878032355376 1.3233902678153702e-07 9.440562166979535e-08 0.0003515087803235537
4.302 0.00022364110043675972 0.00015973235274557913 0.017184616515164678 0.00022364110043676322 0.00015973235274561881 0.017184616515164678 2.733439238277196e-05 1.9524010011528117e-05 0.0022781557626266997 2.7334392382775922e-05 1.9524010011568002e-05 0.0022781557626266997 1.2817589770647142e-07 9.143233427682716e-08 0.00035016916970749095 1.2817589771314464e-07 9.1432334314666e-08 0.0003501691697074909
4.312 0.00022326697191529397 0.0001594651099375664 0.017156386915173773 0.0002232669719152974 0.00015946510993760605 0.017156386915173773 2.7185549654297864e-05 1.9417694205929412e-05 0.002265934631273295 2.7185549654301815e-05 1.941769420596932e-05 0.002265934631273295 1.2414007911343637e-07 8.854998559692531e-08 0.0003488664881211115 1.2414007912011316e-07 8.854998563475734e-08 0.00034886648812111143
4.322 0.00022289348181377236 0.00015919832316491314 0.017128215650583485 0.00022289348181377586 0.00015919832316495293 0.01712821565058349 2.7037795117690485e-05 1.9312155675634145e-05 0.002253823294735729 2.703779511769443e-05 1.9312155675674043e-05 0.002253823294735729 1.2022775412064594e-07 8.575584930406315e-08 0.00034759982003247045 1.2022775412732643e-07 8.575584934188826e-08 0.0003475998200324704
4.332 0.0002225206290490898 0.00015893199165390676 0.017100102368396007 0.0002225206290490933 0.00015893199165394672 0.017100102368396007 2.6891119743357076e-05 1.9207387971004208e-05 0.002241820506717269 2.6891119743361013e-05 1.9207387971044103e-05 0.002241820506717269 1.1643522040207094e-07 8.304728092432317e-08 0.00034636826776717 1.1643522040875556e-07 8.304728096214115e-08 0.00034636826776717004
4.342 0.00022214841254549018 0.00015866611463615424 0.01707204672377452 0.00022214841254549386 0.00015866611463619403 0.01707204672377452 2.674551458091439e-05 1.910338469897494e-05 0.0022299250423611443 2.6745514580918314e-05 1.910338469901482e-05 0.0022299250423611443 1.1275888562733215e-07 8.042171458079723e-08 0.0003451709491506694 1.1275888563402105e-07 8.042171461860821e-08 0.0003451709491506693
4.352 0.00022177683123391666 0.0001584006913479641 0.01704404837841182 0.00022177683123392005 0.00015840069134800388 0.01704404837841182 2.6600970757930844e-05 1.9000139522138842e-05 0.002218135695451374 2.660097075793479e-05 1.900013952217875e-05 0.002218135695451374 1.0919526323947307e-07 7.787665990391812e-08 0.0003440069944196829 1.0919526324616646e-07 7.787665994172225e-08 0.00034400699441968283
4.362 0.0002214058840505651 0.0001581357210294595 0.017016106999571318 0.00022140588405056863 0.00015813572102949927 0.017016106999571318 2.6457479478529964e-05 1.8897646157846686e-05 0.0022064512739412056 2.645747947853391e-05 1.8897646157886578e-05 0.0022064512739412056 1.0574096867141869e-07 7.54096994030776e-08 0.0003428755445249953 1.0574096867811679e-07 7.540969944087502e-08 0.00034287554452499527
4.372 0.000221035569934964 0.00015787120292307393 0.016988222260248324 0.00022103556993496762 0.00015787120292311364 0.016988222260248324 2.631503202222343e-05 1.879589837721661e-05 0.002194870596572518 2.6315032022227356e-05 1.8795898377256517e-05 0.002194870596572518 1.0239271657907125e-07 7.301848645800353e-08 0.000341775752241532 1.0239271658577393e-07 7.30184864957943e-08 0.000341775752241532
4.382 0.00022066588782786197 0.0001576071362721548 0.016960393840198762 0.0002206658878278656 0.00015760713627219455 0.016960393840198765 2.617361974256628e-05 1.8694890004251152e-05 0.002183392492585407 2.6173619742570225e-05 1.869489000429104e-05 0.002183392492585407 9.914731873186925e-08 7.070074375451662e-08 0.00034070678587332434 9.914731873857667e-08 7.070074379230075e-08 0.0003407067858733243
4.392 0.00022029683666928947 0.00015734352031950873 0.016932621427047382 0.00022029683666929307 0.0001573435203195486 0.016932621427047382 2.6033234066385746e-05 1.859461491534218e-05 0.002172015804663169 2.6033234066389676e-05 1.8594614915382046e-05 0.0021720158046631692 9.600168185253714e-08 6.84542618727946e-08 0.00033966783365539053 9.600168185924913e-08 6.84542619105721e-08 0.00033966783365539053
4.402 0.00021992841539710854 0.0001570803543063995 0.016904904716648773 0.0002199284153971122 0.00015708035430643928 0.016904904716648773 2.58938664929349e-05 1.8495067038582742e-05 0.002160739393205831 2.589386649293883e-05 1.849506703862264e-05 0.002160739393205831 9.295280483848721e-08 6.627689718150638e-08 0.00033865810656535955 9.295280484520386e-08 6.627689721927718e-08 0.00033865810656535955
4.412 0.00021956062294616434 0.00015681763747200914 0.01687724341235442 0.000219560622946168 0.000156817637472049 0.01687724341235442 2.5755508593546272e-05 1.8396240353502144e-05 0.002149562139242829 2.5755508593550202e-05 1.8396240353542053e-05 0.0021495621392428293 8.999777533300423e-08 6.416656946589564e-08 0.00033767683825890535 8.999777533972542e-08 6.41665695036595e-08 0.00033767683825890535
4.422 0.00021919345824828826 0.0001565553690533151 0.016849637223513552 0.000219193458248292 0.00015655536905335486 0.016849637223513552 2.5618152011332444e-05 1.8298128890979602e-05 0.002138482944237881 2.561815201133637e-05 1.82981288910195e-05 0.002138482944237881 8.713376627172493e-08 6.212125940508685e-08 0.0003367232824695563 8.713376627845087e-08 6.212125944284373e-08 0.00033672328246955624
4.432 0.0002188269202329719 0.0001562935482856412 0.016822085863992076 0.00021882692023297533 0.0001562935482856809 0.016822085863992076 2.548178846105511e-05 1.8200726733055406e-05 0.0021275007269881416 2.5481788461059038e-05 1.820072673309528e-05 0.002127500726988141 8.435803282486137e-08 6.013900646334909e-08 0.00033579670965222617 8.435803283159208e-08 6.013900650109855e-08 0.0003357967096522261
4.442 0.00021846100782873138 0.00015603217440353286 0.016794589051477283 0.00021846100782873496 0.0001560321744035728 0.016794589051477286 2.5346409729116027e-05 1.8104028012923312e-05 0.0021166144196417248 2.5346409729119954e-05 1.81040280129632e-05 0.0021166144196417248 8.166791047416051e-08 5.821790743898283e-08 0.00033489640491429545 8.166791048089633e-08 5.82179074767246e-08 0.0003348964049142954
4.452 0.00021809571996479407 0.00015577124664211368 0.016767146507843753 0.00021809571996479768 0.00015577124664215356 0.016767146507843753 2.5212007673501017e-05 1.8008026914879496e-05 0.002105822965343773 2.521200767350496e-05 1.8008026914919388e-05 0.002105822965343773 7.906081394260062e-08 5.635611579192589e-08 0.00033402166822729397 7.906081394934176e-08 5.635611582965971e-08 0.0003340216682272939
4.462 0.00021773105557289945 0.00015551076423827705 0.016739757960235885 0.00021773105557290314 0.0001555107642383169 0.016739757960235885 2.507857422359294e-05 1.7912717674256554e-05 0.0020951253188998867 2.507857422359686e-05 1.7912717674296426e-05 0.0020951253188998867 7.653423630003405e-08 5.455184091033363e-08 0.00033317181635097906 7.653423630678081e-08 5.455184094805916e-08 0.000333171816350979
4.472 0.00021736701358900627 0.0001552507264318967 0.016712423142123164 0.0002173670135890098 0.00015525072643193645 0.016712423142123168 2.4946101379929897e-05 1.7818094577262926e-05 0.0020845204498315677 2.4946101379933824e-05 1.781809457730283e-05 0.0020845204498315677 7.40857474089553e-08 5.2803347059813544e-08 0.00033234618473626515 7.408574741570789e-08 5.280334709753052e-08 0.0003323461847362651
4.482 0.0002170035929543536 0.0001549911324667167 0.016685141793657876 0.00021700359295435715 0.0001549911324667565 0.016685141793657876 2.481458121364174e-05 1.7724151960388674e-05 0.0020740073456765908 2.4814581213645652e-05 1.772415196042858e-05 0.002074007345676591 7.17129911818933e-08 5.110895140483648e-08 0.0003315441277306602 7.171299118865177e-08 5.110895144254464e-08 0.00033154412773066016
4.492 0.00021664079261627647 0.00015473198159078334 0.016657913661125054 0.00021664079261628008 0.000154731981590823 0.016657913661125054 2.4684005865560407e-05 1.7630884210035443e-05 0.002063585013187906 2.468400586556433e-05 1.7630884210075335e-05 0.0020635850131879054 6.941368215120705e-08 4.9467021572746175e-08 0.00033076501659423554 6.941368215797122e-08 4.946702161044538e-08 0.00033076501659423554
4.502 0.000216278611527939 0.00015447327305630887 0.016630738495845756 0.00021627861152794276 0.0001544732730563487 0.016630738495845756 2.4554367545228494e-05 1.753828576163768e-05 0.0020532524764053325 2.4554367545232418e-05 1.753828576167756e-05 0.0020532524764053325 6.718560200583479e-08 4.787597315683549e-08 0.00033000823633063943 6.71856020126046e-08 4.787597319452557e-08 0.0003300082363306394
4.512 0.00021591704864772982 0.00015421500611925853 0.016603616053211572 0.00021591704864773348 0.00015421500611929845 0.016603616053211572 2.4425658529561726e-05 1.7446351098742617e-05 0.0020430087726370236 2.442565852956566e-05 1.744635109878249e-05 0.0020430087726370236 6.502659685608142e-08 4.633426770963838e-08 0.0003292731831841766 6.502659686285635e-08 4.6334267747319195e-08 0.00032927318318417653
4.522 0.0002155561029380486 0.00015395718003843024 0.01657654609241365 0.00021555610293805217 0.00015395718003847014 0.016576546092413658 2.429787116163101e-05 1.735507475217188e-05 0.0020328529486211304 2.429787116163494e-05 1.7355074752211768e-05 0.0020328529486211304 6.293457565254253e-08 4.484041172478865e-08 0.000328559264312147 6.293457565932221e-08 4.484041176245989e-08 0.00032855926431214695
4.532 0.0002151957733638688 0.00015369979407442203 0.016549528376967892 0.00021519577336387224 0.00015369979407446193 0.016549528376967892 2.417099784927518e-05 1.726445129899227e-05 0.0020227840590281536 2.41709978492791e-05 1.7264451299032134e-05 0.0020227840590281536 6.090750935332281e-08 4.3392955931602906e-08 0.0003278658998209263 6.090750936010662e-08 4.3392955969264294e-08 0.00032786589982092626
4.542 0.00021483605889113818 0.00015344284748858736 0.016522562675625053 0.00021483605889114176 0.0001534428474886272 0.016522562675625053 2.404503106414731e-05 1.717447536185499e-05 0.0020128011680872163 2.4045031064151215e-05 1.717447536189488e-05 0.0020128011680872163 5.894342993869519e-08 4.199049463378819e-08 0.00032719252592288973 5.894342994548278e-08 4.199049467143938e-08 0.0003271925259228897
4.552 0.00021447695848553292 0.00015318633954209987 0.016495648763004373 0.00021447695848553648 0.00015318633954213972 0.016495648763004373 2.3919963340880986e-05 1.7085141608393943e-05 0.0020029033531298473 2.39199633408849e-05 1.7085141608433828e-05 0.0020029033531298473 5.7040428559094345e-08 4.063166441400136e-08 0.00032653859731204956 5.704042856588538e-08 4.0631664451641966e-08 0.00032653859731204956
4.562 0.00021411847111145094 0.00015293026949517177 0.01646878641944754 0.00021411847111145438 0.00015293026949521156 0.01646878641944754 2.379578727645367e-05 1.6996444750769004e-05 0.001993089707759286 2.3795787276457616e-05 1.6996444750808892e-05 0.0019930897077592865 5.5196652884735836e-08 3.931514223648703e-08 0.0003259035873755692 5.5196652891530145e-08 3.9315142274116614e-08 0.00032590358737556914
4.572 0.00021376059573156714 0.00015267463660682286 0.016441975430059545 0.00021376059573157072 0.00015267463660686257 0.016441975430059545 2.3672495529955556e-05 1.6908379545551066e-05 0.0019833593426780306 2.3672495529959496e-05 1.6908379545590948e-05 0.0019833593426780306 5.341030432370501e-08 3.8039643490880174e-08 0.00032528698616458824 5.341030433050279e-08 3.803964352849837e-08 0.00032528698616458824
4.582 0.00021340333130679756 0.00015241944013480931 0.016415215583379553 0.00021340333130680082 0.0001524194401348492 0.016415215583379553 2.3550080822485392e-05 1.6820940793543453e-05 0.001973711383690573 2.3550080822489306e-05 1.6820940793583362e-05 0.001973711383690573 5.167963598511444e-08 3.680392041527737e-08 0.00032468829733173584 5.167963599191606e-08 3.680392045288363e-08 0.0003246882973317358
4.592 0.00021304667679695105 0.00015216467933609182 0.01638850667033478 0.0002130466767969547 0.00015216467933613155 0.01638850667033478 2.3428535937282773e-05 1.673412333997697e-05 0.0019641449681749184 2.3428535937286693e-05 1.6734123340016853e-05 0.0019641449681749184 5.00029516588961e-08 3.560676155170328e-08 0.00032410703569764874 5.0002951665701936e-08 3.560676158929723e-08 0.0003241070356976487
4.602 0.00021269063116150034 0.00015191035346739335 0.016361848483952238 0.00021269063116150384 0.00015191035346743317 0.016361848483952238 2.330785371977649e-05 1.6647922074464788e-05 0.001954659242179933 2.330785371978041e-05 1.6647922074504673e-05 0.001954659242179933 4.837860595596213e-08 3.4446991678035975e-08 0.000323542726527961 4.837860596277276e-08 3.444699171561715e-08 0.00032354272652796096
4.612 0.0002123351933607499 0.00015165646178599327 0.01633524081985956 0.00021233519336075345 0.00015165646178603296 0.016335240819859563 2.3188027077725898e-05 1.656233193120378e-05 0.001945253359806981 2.3188027077729818e-05 1.656233193124367e-05 0.001945253359806981 4.680500435132072e-08 3.332347200463328e-08 0.00032299490639074426 4.6805004358136623e-08 3.332347204220133e-08 0.00032299490639074426
4.622 0.00021198036235689336 0.00015140300355054694 0.016308683477173132 0.00021198036235689686 0.00015140300355058673 0.016308683477173132 2.3069048981413383e-05 1.6477347888895776e-05 0.0019359264850125934 2.3069048981417286e-05 1.6477347888935644e-05 0.001935926485012593 4.528060247635287e-08 3.2235099563878534e-08 0.000322463124437878 4.528060248317417e-08 3.2235099601432984e-08 0.00032246312443787785
4.632 0.00021162613711508661 0.00015114997802183848 0.0162821762591998 0.00021162613711509046 0.00015114997802187846 0.0162821762591998 2.2950912463441213e-05 1.6392964970951874e-05 0.0019266777944065092 2.2950912463445133e-05 1.6392964970991766e-05 0.0019266777944065092 4.3803904138188895e-08 3.1180805784880866e-08 0.00032194694274733206 4.3803904145015444e-08 3.118080582242134e-08 0.000321946942747332
4.642 0.0002112725166040437 0.00015089738446316057 0.016255718973546655 0.0002112725166040473 0.00015089738446320044 0.016255718973546655 2.283361061821955e-05 1.6309178244836523e-05 0.0019175064789957188 2.2833610618223485e-05 1.6309178244876418e-05 0.0019175064789957188 4.237345858859127e-08 3.0159554528490435e-08 0.0003214459350641935 4.2373458595422504e-08 3.015955456601644e-08 0.00032144593506419346
4.652 0.00021091949979648925 0.00015064522214068793 0.016229311431618623 0.00021091949979649293 0.00015064522214072783 0.016229311431618623 2.2717136601435058e-05 1.622598282178604e-05 0.001908411743493199 2.271713660143895e-05 1.6225982821825922e-05 0.001908411743493199 4.098785763353633e-08 2.917034013419295e-08 0.00032095968443155733 4.09878576403712e-08 2.91703401717039e-08 0.00032095968443155733
4.662 0.00021056708566909613 0.00015039349032351453 0.016202953447848015 0.00021056708566909976 0.00015039349032355424 0.016202953447848015 2.2601483628917397e-05 1.6143373856008154e-05 0.0018993928033440458 2.2601483628921317e-05 1.6143373856048046e-05 0.0018993928033440458 3.9645734066410855e-08 2.8212186152665805e-08 0.00032048778101109396 3.9645734073248303e-08 2.8212186190161042e-08 0.0003204877810110939
4.672 0.00021021527320226886 0.00015014218828325086 0.016176644839126737 0.00021021527320227225 0.0001501421882832907 0.016176644839126737 2.2486644975397168e-05 1.6061346543771436e-05 0.0018904488810363974 2.248664497540107e-05 1.606134654381132e-05 0.0018904488810363974 3.8345760845722224e-08 2.7284144776170615e-08 0.0003200298213567336 3.8345760852561e-08 2.7284144813649444e-08 0.00032002982135673354
4.682 0.00020986406137948476 0.0001498913152937724 0.016150385424748306 0.00020986406137948855 0.00014989131529381225 0.016150385424748306 2.2372613973228594e-05 1.5979896122525276e-05 0.0018815792037035785 2.2372613973232486e-05 1.597989612256516e-05 0.0018815792037035785 3.7086651170198126e-08 2.638529697989386e-08 0.0003195854095554832 3.708665117703729e-08 2.638529701735559e-08 0.0003195854095554832
4.692 0.00020951344918654499 0.00014964087063061492 0.016124175026819017 0.00020951344918654846 0.00014964087063065468 0.01612417502681902 2.225938401098749e-05 1.589901786984546e-05 0.0018727830032475678 2.225938401099139e-05 1.589901786988535e-05 0.0018727830032475678 3.5867157827966236e-08 2.5514752023042672e-08 0.0003191541595338376 3.586715783480527e-08 2.5514752060486584e-08 0.00031915415953383757
4.702 0.00020916343561081812 0.00014939085357038105 0.01609801347080449 0.00020916343561082167 0.00014939085357042065 0.01609801347080449 2.2146948532388055e-05 1.5818707102712283e-05 0.0018640595187354918 2.214694853239197e-05 1.5818707102752155e-05 0.0018640595187354916 3.4686071715990515e-08 2.4671646283420464e-08 0.0003187356971588599 3.468607172282956e-08 2.467164632084601e-08 0.00031873569715885983
4.712 0.0002088140196404115 0.00014914126339025136 0.016071900585785788 0.00020881401964041506 0.00014914126339029123 0.016071900585785788 2.2035301035290437e-05 1.5738959176766863e-05 0.0018554079995406778 2.2035301035294337e-05 1.5738959176806748e-05 0.0018554079995406778 3.354221913892481e-08 2.3855141565198255e-08 0.00031832966095884544 3.354221914576461e-08 2.385514160260496e-08 0.0003183296609588454
4.722 0.00020846520026355847 0.0001488920993675069 0.01604583620416876 0.0002084652002635618 0.00014889209936754669 0.01604583620416876 2.1924435071147758e-05 1.5659769485929606e-05 0.0018468277073888345 2.1924435071151654e-05 1.5659769485969484e-05 0.0018468277073888345 3.2434459375331114e-08 2.3064423114329086e-08 0.00031793570118177517 3.243445938217301e-08 2.306442315171647e-08 0.0003179357011817751
4.732 0.00020811697646824654 0.0001486433607792317 0.016019820160898063 0.00020811697646825028 0.00014864336077927148 0.016019820160898063 2.181434424469087e-05 1.5581133462177056e-05 0.001838317916242658 2.181434424469478e-05 1.5581133462216937e-05 0.001838317916242658 3.1361683169534956e-08 2.229869874960519e-08 0.0003175534778997491 3.136168317638056e-08 2.2298698786972928e-08 0.00031755347789974906
4.742 0.00020776934724197965 0.00014839504690222525 0.015993852292505977 0.00020776934724198336 0.00014839504690226512 0.01599385229250598 2.170502221385898e-05 1.550304657552037e-05 0.001829877910309649 2.1705022213862887e-05 1.550304657556025e-05 0.0018298779103096488 3.0322812819648226e-08 2.155719882693678e-08 0.00031718265933735506 3.032281282649903e-08 2.1557198864284496e-08 0.00031718265933735506
4.752 0.00020742231157180966 0.00014814715701282196 0.015967932436405426 0.00020742231157181348 0.0001481471570128619 0.015967932436405426 2.1596462689929195e-05 1.5425504334017862e-05 0.0018215069815329 2.1596462689933067e-05 1.5425504334057747e-05 0.0018215069815329 2.931680333683255e-08 2.0839177140312254e-08 0.00031682292126072864 2.931680334368974e-08 2.0839177177639484e-08 0.0003168229212607286
4.762 0.0002070758684445495 0.00014789969038729207 0.015942060430718472 0.0002070758684445532 0.00014789969038733194 0.015942060430718472 2.148865943765774e-05 1.5348502284011563e-05 0.0018132044281023209 2.1488659437661644e-05 1.5348502284051448e-05 0.0018132044281023209 2.8342643458219453e-08 2.0143911548215542e-08 0.0003164739474036674 2.8342643465083447e-08 2.0143911585521603e-08 0.00031647394740366735
4.772 0.00020673001684698303 0.00014765264630184563 0.015916236114648298 0.0002067300168469865 0.0001476526463018853 0.015916236114648298 2.1381606275799496e-05 1.527203601029674e-05 0.0018049695547513178 2.1381606275803396e-05 1.5272036010336625e-05 0.0018049695547513178 2.739935519773846e-08 1.9470703740460388e-08 0.00031613543011897396 2.7399355204608756e-08 1.947070377774441e-08 0.0003161354301189739
4.782 0.00020638475576617777 0.00014740602403291633 0.015890459329154356 0.00020638475576618138 0.00014740602403295604 0.015890459329154356 2.1275297077364135e-05 1.5196101136507963e-05 0.001796801674400998 2.1275297077368014e-05 1.5196101136547853e-05 0.001796801674400998 2.6485991668614338e-08 1.8818877669807346e-08 0.0003158070702900807 2.6485991675489678e-08 1.8818877707068285e-08 0.0003158070702900806
4.792 0.00020604008418985626 0.0001471598228574171 0.015864729917574587 0.00020604008418985986 0.0001471598228574569 0.015864729917574587 2.116972576990704e-05 1.5120693325228427e-05 0.0017887001098462012 2.116972576991092e-05 1.512069332526831e-05 0.0017887001098462012 2.5601634059604086e-08 1.8187777313849244e-08 0.00031548857609953716 2.5601634066482483e-08 1.8187777351085825e-08 0.0003154885760995371
4.802 0.00020569600110690198 0.0001469140420530145 0.01583904772590857 0.0002056960011069056 0.00014691404205305437 0.01583904772590857 2.1064886335872806e-05 1.5045808278216953e-05 0.0017806641941543132 2.1064886335876706e-05 1.5045808278256838e-05 0.0017806641941543132 2.4745389251591866e-08 1.7576765006723592e-08 0.00031517966113344824 2.4745389258471183e-08 1.7576765043934448e-08 0.0003151796611334482
4.812 0.0002053525055077657 0.0001466686808986473 0.015813412602687083 0.00020535250550776928 0.00014666868089868701 0.01581341260268708 2.09607728123348e-05 1.4971441736254764e-05 0.0017726932692395262 2.0960772812338702e-05 1.497144173629465e-05 0.0017726932692395266 2.3916389257105657e-08 1.698522093391625e-08 0.00031488004289225135 2.3916389263983832e-08 1.6985220971100136e-08 0.0003148800428922513
4.822 0.00020500959638523688 0.0001464237386747988 0.015787824398568504 0.00020500959638524043 0.00014642373867483865 0.015787824398568504 2.0857379290473002e-05 1.4897589478825483e-05 0.0017647866831834507 2.0857379290476885e-05 1.4897589478865353e-05 0.0017647866831834505 2.311379246512145e-08 1.641254417318803e-08 0.00031458944262446534 2.3113792471997226e-08 1.641254421034391e-08 0.0003145894426244653
4.832 0.0002046672727351638 0.00014617921466415705 0.015762282965922598 0.0002046672727351674 0.00014617921466419682 0.015762282965922598 2.0754699914419816e-05 1.482424732318174e-05 0.001756943787610591 2.0754699914423716e-05 1.4824247323221625e-05 0.001756943787610591 2.2336785430986624e-08 1.585815385583053e-08 0.00031430758660875674 2.2336785437859707e-08 1.5858153892957728e-08 0.0003143075866087567
4.842 0.00020432553355715556 0.00014593510815211978 0.015736788158620944 0.00020432553355715917 0.00014593510815215962 0.015736788158620944 2.0652728879702686e-05 1.4751411123301193e-05 0.001749163936393802 2.065272887970658e-05 1.4751411123341071e-05 0.001749163936393802 2.1584583242546912e-08 1.5321489524223545e-08 0.0003140342080944115 2.1584583249418166e-08 1.5321489561321762e-08 0.0003140342080944114
4.852 0.00020398437785489374 0.000145691418427006 0.015711339832100223 0.00020398437785489726 0.0001456914184270458 0.015711339832100227 2.0551460431196425e-05 1.4679076768379083e-05 0.0017414464862221795 2.0551460431200318e-05 1.467907676841896e-05 0.0017414464862221795 2.0856427370958793e-08 1.480200953248337e-08 0.0003137690486990685 2.0856427377830202e-08 1.480200956955273e-08 0.00031376904869906847
4.862 0.000203643804636194 0.00014544814478004758 0.015685937843574912 0.00020364380463619767 0.0001454481447800874 0.01568593784357491 2.0450888861312833e-05 1.4607240181604635e-05 0.0017337907985863245 2.045088886131671e-05 1.4607240181644522e-05 0.0017337907985863245 2.015158135208988e-08 1.4299187961414757e-08 0.00031351185845854014 2.015158135896412e-08 1.4299187998455712e-08 0.00031351185845854014
4.872 0.00020330381291248372 0.00014520528650507187 0.01566058205217649 0.0002033038129124873 0.0001452052865051115 0.01566058205217649 2.0351008508504633e-05 1.453589731906957e-05 0.0017261962420838492 2.0351008508508523e-05 1.4535897319109469e-05 0.0017261962420838496 1.9469326806564306e-08 1.381251191581211e-08 0.0003132623946364642 1.9469326813444317e-08 1.381251195282529e-08 0.0003132623946364642
4.882 0.00020296440169787546 0.00014496284289787617 0.015635272318812846 0.00020296440169787898 0.0001449628428979159 0.015635272318812846 2.0251813756611706e-05 1.4465044169238889e-05 0.0017186621939583302 2.0251813756615592e-05 1.4465044169278762e-05 0.0017186621939583302 1.8808961609696444e-08 1.3341480011353459e-08 0.00031302042024169085 1.88089616165849e-08 1.3341480048339536e-08 0.0003130204202416908
4.892 0.00020262557000803942 0.00014472081325527314 0.015610008505690316 0.00020262557000804316 0.00014472081325531306 0.01561000850569032 2.0153299034830794e-05 1.4394676752982826e-05 0.001711188040344841 2.0153299034834663e-05 1.4394676753022711e-05 0.001711188040344841 1.8169801382298056e-08 1.2885603683845439e-08 0.0003127857033552501 1.8169801389196832e-08 1.288560372080494e-08 0.00031278570335525
4.902 0.00020228731685899905 0.0001444791968743616 0.015584790475618318 0.00020228731685900274 0.0001444791968744014 0.015584790475618317 2.005545881846305e-05 1.4324791124140804e-05 0.0017037731754443368 2.005545881846694e-05 1.4324791124180687e-05 0.0017037731754443368 1.7551183057634072e-08 1.2444409633634274e-08 0.0003125580177314569 1.755118306454396e-08 1.2444409670567434e-08 0.00031255801773145687
4.912 0.00020194964126630851 0.00014423799305196864 0.015559618091354881 0.00020194964126631223 0.00014423799305200843 0.015559618091354881 1.9958287629807356e-05 1.4255383370035578e-05 0.0016964170003172124 1.995828762981124e-05 1.4255383370075452e-05 0.0016964170003172124 1.69524679510527e-08 1.2017442000300301e-08 0.0003123371441402301 1.6952467957973294e-08 1.2017442037206977e-08 0.0003123371441402301
4.922 0.00020161254224489403 0.00014399720108440952 0.015534491215265955 0.00020161254224489758 0.0001439972010844493 0.015534491215265955 1.986178003847609e-05 1.4186449611923467e-05 0.0016891189219820418 1.9861780038479984e-05 1.4186449611963347e-05 0.0016891189219820418 1.6373041775826253e-08 1.1604262513239512e-08 0.00031212287124474065 1.63730417827561e-08 1.1604262550119186e-08 0.00031212287124474065
4.932 0.0002012760188091545 0.00014375682026763456 0.015509409709455137 0.00020127601880915813 0.00014375682026767432 0.015509409709455137 1.9765930661565063e-05 1.4117986004858667e-05 0.0016818783531096382 1.9765930661568933e-05 1.4117986004898542e-05 0.0016818783531096382 1.5812311285019297e-08 1.1204447946481245e-08 0.0003119149949552839 1.5812311291956345e-08 1.12044479833331e-08 0.0003119149949552839
4.942 0.00020094006997336771 0.0001435168498974746 0.015484373436328944 0.00020094006997337135 0.0001435168498975144 0.015484373436328944 1.9670734162857267e-05 1.4049988737282737e-05 0.001674694712135015 1.967073416286115e-05 1.4049988737322617e-05 0.001674694712135015 1.5269699012004624e-08 1.0817586373873664e-08 0.00031171331613129646 1.5269699018946768e-08 1.0817586410696786e-08 0.0003117133161312964
4.952 0.0002006046947521286 0.00014327728927002718 0.015459382259376963 0.00020060469475213221 0.00014327728927006702 0.015459382259376963 1.9576185251957675e-05 1.3982454030375358e-05 0.0016675674233637419 1.9576185251961547e-05 1.3982454030415235e-05 0.0016675674233637419 1.4744639260067035e-08 1.0443274254394908e-08 0.00031151763761951305 1.4744639267012614e-08 1.0443274291188486e-08 0.00031151763761951305
4.962 0.0002002698921605748 0.00014303813768179382 0.01543443604385131 0.00020026989216057834 0.00014303813768183377 0.015434436043851307 1.9482278683741554e-05 1.3915378137622609e-05 0.0016604959167145306 1.9482278683745427e-05 1.3915378137662477e-05 0.0016604959167145306 1.4236577846498831e-08 1.0081116262576928e-08 0.0003113277621977421 1.42365778534472e-08 1.0081116299340539e-08 0.00031132776219774206
4.972 0.00019993566121430877 0.00014279939442958466 0.015409534657077057 0.00019993566121431213 0.00014279939442962455 0.015409534657077057 1.938900925846201e-05 1.3848757344963176e-05 0.001653479627031505 1.9389009258465885e-05 1.3848757345003044e-05 0.001653479627031505 1.3744975567342854e-08 9.730727674610792e-09 0.0003111434926220184 1.3744975574294592e-08 9.730727711344546e-09 0.0003111434926220184
4.982 0.00019960200092910906 0.00014256105881034131 0.015384677968291027 0.00019960200092911286 0.00014256105881038116 0.015384677968291027 1.9296371822793278e-05 1.378258797144389e-05 0.0016465179931328445 1.929637182279715e-05 1.3782587971483756e-05 0.0016465179931328445 1.3269313283120389e-08 9.391738002211186e-09 0.00031096463380790476 1.3269313290077338e-08 9.391738038915782e-09 0.0003109646338079047
4.992 0.00019926891032089362 0.0001423231301211303 0.015359865848111958 0.00019926891032089717 0.00014232313012117016 0.015359865848111958 1.9204361271304208e-05 1.3716866370371718e-05 0.0016396104568517527 1.920436127130808e-05 1.3716866370411602e-05 0.0016396104568517527 1.280909535841802e-08 9.063793565225702e-09 0.00031079099592706545 1.2809095365383006e-08 9.063793601902408e-09 0.0003107909959270654


==> figures/zero_circulation_vortex/data/grcbc_outflow_Ma0.3_Mat0.1_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 0.0008391794644364835 0.0006005435947356918 0.03443610805084619 5.70716212898221e-06 4.085683053687491e-06 0.00022957709009677942 0.0008391794644364833 0.0006005435947356917 0.03443610805084619 5.707162128982173e-06 4.085683053687451e-06 0.00022957709009677947 0.0008391794644364835 0.0006005435947356918 0.03443610805084619 5.707162128982184e-06 4.085683053687444e-06 0.0002295770900967794
0.012 0.0008389467633833533 0.0006004371934630318 0.03443062922934461 8.529834557357934e-06 6.1119036365491695e-06 0.00034483197462548766 0.0008389467633833439 0.0006004371934630445 0.03443062922934462 8.52983455735028e-06 6.111903636548516e-06 0.0003448319746255012 0.0008389467633833496 0.0006004371934630331 0.0344306292293446 8.529834557340722e-06 6.11190363654234e-06 0.000344831974625501
0.022 0.0008389065701167338 0.0006004127492674925 0.034430515177626596 8.542754116492165e-06 6.128815817966519e-06 0.00034647667660654143 0.0008389065701167073 0.0006004127492675173 0.03443051517762659 8.54275411651132e-06 6.1288158179723e-06 0.0003464766766065449 0.0008389065701167287 0.0006004127492674979 0.03443051517762658 8.542754116504687e-06 6.128815817968081e-06 0.00034647667660656545
0.032 0.0008388672110719005 0.000600385766373096 0.03443048496577829 8.566709727486703e-06 6.135136567829824e-06 0.00034761938981579886 0.0008388672110718596 0.0006003857663731274 0.03443048496577827 8.566709727503959e-06 6.135136567832227e-06 0.0003476193898157952 0.000838867211071869 0.0006003857663730886 0.03443048496577825 8.566709727489077e-06 6.135136567820093e-06 0.0003476193898158121
0.042 0.0008388162976690848 0.0006003493873899933 0.03443046183085441 8.601374447117377e-06 6.163875632315205e-06 0.00034875884445604563 0.0008388162976690356 0.0006003493873900143 0.0344304618308544 8.601374447136856e-06 6.1638756323154114e-06 0.0003487588444560477 0.000838816297669056 0.0006003493873899861 0.034430461830854395 8.601374447099603e-06 6.163875632288049e-06 0.00034875884445605663
0.052 0.0008387566460274584 0.0006003059321070298 0.03443044562173507 8.630498893741044e-06 6.175437816737626e-06 0.000349881047459505 0.0008387566460274218 0.0006003059321070677 0.03443044562173505 8.630498893758594e-06 6.175437816738713e-06 0.0003498810474595048 0.0008387566460274624 0.00060030593210705 0.03443044562173504 8.63049889374485e-06 6.175437816718435e-06 0.0003498810474594915
0.062 0.0008387061384913335 0.0006002698593933583 0.03443042650948315 8.666769355759703e-06 6.1944646869748525e-06 0.0003509879151886364 0.000838706138491323 0.000600269859393401 0.034430426509483116 8.666769355775534e-06 6.194464686952837e-06 0.00035098791518865314 0.0008387061384913557 0.0006002698593933803 0.034430426509483136 8.666769355780192e-06 6.1944646869333555e-06 0.0003509879151886276
0.072 0.0008386805563022843 0.0006002530397321122 0.034430398036530176 8.705335427675123e-06 6.2184226501339534e-06 0.00035207976601809633 0.0008386805563023122 0.0006002530397321786 0.03443039803653015 8.70533542769319e-06 6.2184226500950695e-06 0.0003520797660181226 0.0008386805563023333 0.0006002530397321444 0.03443039803653015 8.705335427715672e-06 6.218422650074623e-06 0.0003520797660180986
0.082 0.0008386802828958824 0.0006002552543562321 0.03443036254931707 8.744576202945959e-06 6.2386353287475075e-06 0.0003531399606277642 0.000838680282895891 0.0006002552543563183 0.03443036254931702 8.744576202933712e-06 6.2386353286938726e-06 0.0003531399606277879 0.000838680282895895 0.0006002552543562591 0.034430362549317035 8.744576202950587e-06 6.238635328681885e-06 0.000353139960627764
0.092 0.0008386915627624185 0.0006002656511151377 0.03443032629370733 8.776772125312579e-06 6.253950090793044e-06 0.0003541642291741567 0.0008386915627624349 0.0006002656511152367 0.034430326293707285 8.776772125277607e-06 6.253950090713721e-06 0.0003541642291741938 0.0008386915627624385 0.0006002656511151588 0.034430326293707306 8.776772125281628e-06 6.253950090702565e-06 0.0003541642291741573
0.102 0.0008387027634759254 0.0006002752035772025 0.034430291203008945 8.807112777524094e-06 6.266502367045811e-06 0.00035515936986557406 0.00083870276347593 0.0006002752035773055 0.03443029120300891 8.807112777488573e-06 6.2665023669729465e-06 0.0003551593698656136 0.0008387027634759333 0.000600275203577227 0.03443029120300892 8.807112777493254e-06 6.26650236696284e-06 0.00035515936986556875
0.112 0.0008387098646805378 0.0006002811565088236 0.03443025461357841 8.833276622334178e-06 6.277889007890894e-06 0.0003561421714613191 0.0008387098646805223 0.0006002811565089082 0.034430254613578404 8.833276622329589e-06 6.2778890078358065e-06 0.0003561421714613559 0.0008387098646805268 0.0006002811565088476 0.034430254613578404 8.833276622347233e-06 6.277889007839745e-06 0.00035614217146130603
0.122 0.0008387132655486855 0.0006002844949362799 0.03443021425126971 8.855660696883075e-06 6.29142019027555e-06 0.0003571334421099969 0.0008387132655486478 0.0006002844949363507 0.03443021425126972 8.855660696856636e-06 6.291420190228998e-06 0.0003571334421100356 0.0008387132655486647 0.0006002844949362875 0.0344302142512697 8.8556606968642e-06 6.291420190242467e-06 0.00035713344210998294
0.132 0.0008387138356140577 0.0006002867392350727 0.03443017003932494 8.879047296729453e-06 6.3067970094394085e-06 0.00035814710249946336 0.0008387138356140484 0.0006002867392351377 0.03443017003932496 8.87904729674696e-06 6.306797009390371e-06 0.00035814710249950044 0.0008387138356140346 0.0006002867392350807 0.034430170039324956 8.879047296739727e-06 6.306797009393569e-06 0.0003581471024994462
0.142 0.0008387115603909108 0.0006002884399009792 0.034430123522233624 8.906568384642635e-06 6.325273151183157e-06 0.0003591844235875361 0.0008387115603908981 0.0006002884399010523 0.034430123522233645 8.906568384667942e-06 6.325273151142091e-06 0.0003591844235875608 0.0008387115603909025 0.0006002884399009893 0.034430123522233645 8.906568384661044e-06 6.3252731511244486e-06 0.0003591844235875103
0.152 0.0008387068695160177 0.0006002896937416504 0.03443007648530141 8.936972432774955e-06 6.345580491515235e-06 0.000360241166156287 0.0008387068695160185 0.0006002896937417395 0.03443007648530143 8.936972432792561e-06 6.3455804914733545e-06 0.0003602411661563152 0.0008387068695160302 0.0006002896937416788 0.034430076485301435 8.936972432787503e-06 6.345580491429699e-06 0.0003602411661562578
0.162 0.0008387011946985565 0.0006002905913102062 0.03443003035315857 8.969343430848284e-06 6.365461504204119e-06 0.0003613117200656154 0.0008387011946986144 0.0006002905913103311 0.034430030353158565 8.969343430842275e-06 6.36546150416139e-06 0.0003613117200656294 0.0008387011946985843 0.0006002905913102396 0.03443003035315861 8.969343430805841e-06 6.365461504100727e-06 0.00036131172006557906
0.172 0.0008386961774932403 0.0006002911163986905 0.034429986509868504 9.003825747857722e-06 6.384694481485076e-06 0.0003623891670246759 0.000838696177493327 0.0006002911163988394 0.034429986509868504 9.003825747853151e-06 6.384694481436464e-06 0.00036238916702468875 0.0008386961774932682 0.0006002911163987386 0.034429986509868546 9.003825747812214e-06 6.3846944813773445e-06 0.0003623891670246461
0.182 0.0008386927723694806 0.0006002911466989676 0.03442994642971228 9.04106165637869e-06 6.404773622582384e-06 0.0003634683317107816 0.0008386927723695843 0.0006002911466991294 0.03442994642971228 9.041061656384722e-06 6.4047736225578986e-06 0.0003634683317107932 0.000838692772369502 0.0006002911466990188 0.034429946429712324 9.04106165634158e-06 6.404773622491858e-06 0.00036346833171073146
0.192 0.0008386907149987038 0.0006002905037830547 0.03442991121037231 9.080409957588594e-06 6.426379419435461e-06 0.0003645501289772224 0.0008386907149987991 0.0006002905037832222 0.03442991121037231 9.080409957642865e-06 6.4263794194509425e-06 0.0003645501289772304 0.0008386907149987387 0.0006002905037831141 0.03442991121037235 9.080409957609206e-06 6.426379419384709e-06 0.0003645501289771567
0.202 0.0008386889043529671 0.0006002892009703811 0.03442988079177546 9.12027156585174e-06 6.4495212086029415e-06 0.0003656387227935407 0.0008386889043530217 0.000600289200970514 0.03442988079177547 9.120271565893085e-06 6.4495212086213636e-06 0.00036563872279356605 0.0008386889043529946 0.000600289200970415 0.03442988079177549 9.120271565899789e-06 6.449521208563957e-06 0.0003656387227934839
0.212 0.0008386862379408963 0.0006002875259175571 0.034429853555478465 9.158213701018118e-06 6.4727168869330605e-06 0.0003667323592831825 0.0008386862379409371 0.0006002875259176818 0.03442985355547845 9.158213701038122e-06 6.472716886943221e-06 0.00036673235928321216 0.0008386862379409143 0.0006002875259176012 0.0344298535554785 9.158213701052316e-06 6.47271688689165e-06 0.0003667323592831191
0.222 0.0008386821883640756 0.0006002858159553326 0.03442982696671714 9.192110826191853e-06 6.493174447093094e-06 0.0003678203021060633 0.0008386821883641225 0.0006002858159554458 0.034429826966717154 9.192110826204536e-06 6.4931744470998085e-06 0.00036782030210608785 0.0008386821883640999 0.0006002858159553814 0.034429826966717175 9.192110826215734e-06 6.493174447047727e-06 0.00036782030210599776
0.232 0.0008386770657699663 0.0006002842406306727 0.0344297987701789 9.222329079774304e-06 6.5093673299820376e-06 0.0003688905550895966 0.0008386770657700021 0.000600284240630765 0.03442979877017888 9.222329079751463e-06 6.509367329978789e-06 0.00036889055508962626 0.0008386770657699862 0.0006002842406307098 0.0344297987701789 9.222329079797896e-06 6.509367329934835e-06 0.0003688905550895346
0.242 0.0008386719750550343 0.0006002828817054885 0.03442976777965604 9.250080040540877e-06 6.522613036798059e-06 0.00036993666199672444 0.0008386719750550802 0.0006002828817055796 0.03442976777965602 9.250080040511546e-06 6.5226130367849356e-06 0.0003699366619967588 0.0008386719750550411 0.0006002828817055049 0.03442976777965606 9.250080040539932e-06 6.522613036749128e-06 0.0003699366619966472
0.252 0.0008386680851041082 0.000600281837225305 0.03442973385235064 9.27675839048944e-06 6.535623068500775e-06 0.00037095980728756955 0.0008386680851041543 0.0006002818372253959 0.034429733852350604 9.276758390469052e-06 6.5356230684909394e-06 0.0003709598072875968 0.0008386680851040893 0.0006002818372253165 0.03442973385235066 9.276758390502081e-06 6.535623068467597e-06 0.0003709598072874934
0.262 0.0008386656877866122 0.0006002811112316177 0.03442969730094925 9.303426191909596e-06 6.5504255269479405e-06 0.00037196697436188295 0.0008386656877866172 0.0006002811112316991 0.03442969730094922 9.303426191932263e-06 6.550425526985093e-06 0.00037196697436191255 0.0008386656877865545 0.0006002811112316224 0.03442969730094926 9.303426191960977e-06 6.550425526930056e-06 0.00037196697436181383
0.272 0.0008386638230081142 0.0006002805377289911 0.03442965811276108 9.330599301269122e-06 6.568217417963074e-06 0.0003729700049133946 0.000838663823008105 0.000600280537729063 0.03442965811276106 9.330599301294834e-06 6.568217418006625e-06 0.0003729700049134184 0.0008386638230080314 0.0006002805377290006 0.03442965811276108 9.330599301317565e-06 6.568217417943351e-06 0.00037297000491333626
0.282 0.0008386608462334627 0.0006002798968070504 0.03442961554840116 9.358338937563331e-06 6.588580296876363e-06 0.0003739827285129337 0.0008386608462334464 0.0006002798968071175 0.03442961554840115 9.358338937557905e-06 6.588580296899643e-06 0.00037398272851298125 0.0008386608462333753 0.0006002798968070735 0.03442961554840116 9.358338937564625e-06 6.588580296815248e-06 0.0003739827285128905
0.292 0.0008386555369323802 0.0006002791449920724 0.03442956858664486 9.386052567726982e-06 6.609846055999499e-06 0.0003750130514893437 0.0008386555369323681 0.0006002791449921215 0.03442956858664483 9.386052567679664e-06 6.609846055995288e-06 0.000375013051489403 0.0008386555369322976 0.0006002791449920967 0.034429568586644865 9.386052567688319e-06 6.609846055924003e-06 0.0003750130514893128
0.302 0.0008386479583808158 0.000600278482669274 0.034429517172184954 9.413840280293445e-06 6.630980412221855e-06 0.0003760562623291306 0.0008386479583807944 0.0006002784826693167 0.03442951717218493 9.413840280181656e-06 6.630980412187249e-06 0.00037605626232919964 0.0008386479583807388 0.0006002784826692876 0.03442951717218496 9.413840280223612e-06 6.630980412125e-06 0.00037605626232911464
0.312 0.0008386394491774146 0.0006002781252311307 0.03442946333584048 9.442923833681047e-06 6.652351625990194e-06 0.0003770981928141166 0.0008386394491773566 0.0006002781252311628 0.034429463335840446 9.442923833606481e-06 6.652351625970711e-06 0.00037709819281418104 0.0008386394491773508 0.000600278125231154 0.03442946333584049 9.442923833614269e-06 6.652351625890637e-06 0.00037709819281409734
0.322 0.0008386319453678048 0.0006002780449763188 0.03442941113500452 9.474632128366127e-06 6.6741117307696296e-06 0.0003781284738878036 0.0008386319453677179 0.0006002780449763334 0.0344294111350045 9.474632128357692e-06 6.6741117308015746e-06 0.0003781284738878723 0.0008386319453677583 0.0006002780449763418 0.03442941113500453 9.474632128316321e-06 6.674111730696421e-06 0.0003781284738877759
0.332 0.0008386268872683631 0.0006002779438209861 0.03442936497051268 9.510085450276956e-06 6.696730462601523e-06 0.00037914920645448124 0.0008386268872682568 0.0006002779438209817 0.03442936497051262 9.510085450341302e-06 6.696730462677326e-06 0.00037914920645453317 0.0008386268872683473 0.0006002779438210172 0.034429364970512674 9.510085450260224e-06 6.696730462580858e-06 0.0003791492064544548
0.342 0.000838624295495072 0.0006002774135649427 0.03442932715962595 9.549279559980735e-06 6.721567047647166e-06 0.00038017118768953904 0.0008386242954950107 0.0006002774135649648 0.03442932715962588 9.549279560034072e-06 6.721567047725628e-06 0.00038017118768959694 0.0008386242954951033 0.0006002774135649894 0.03442932715962592 9.549279559969706e-06 6.721567047659085e-06 0.00038017118768950446
0.352 0.000838622668686052 0.0006002761203729511 0.03442929655693385 9.589661514001552e-06 6.74883275255209e-06 0.0003812036928313422 0.0008386226686860741 0.0006002761203730033 0.03442929655693378 9.589661513996512e-06 6.748832752597711e-06 0.0003812036928313881 0.0008386226686861493 0.0006002761203730177 0.034429296556933844 9.589661513974204e-06 6.74883275255615e-06 0.0003812036928312919
0.362 0.000838620012657353 0.0006002740373511322 0.03442926924602705 9.626685878802222e-06 6.776265630912487e-06 0.00038224837153870157 0.0008386200126574164 0.0006002740373512269 0.03442926924602699 9.626685878735574e-06 6.776265630907384e-06 0.0003822483715387626 0.0008386200126574934 0.0006002740373512034 0.034429269246027044 9.626685878753766e-06 6.776265630901561e-06 0.000382248371538661
0.372 0.0008386152167447119 0.000600271540981926 0.034429240897117526 9.657370714635146e-06 6.80035047295585e-06 0.00038329837602261264 0.0008386152167448295 0.0006002715409820564 0.03442924089711748 9.657370714516103e-06 6.800350472922874e-06 0.0003832983760226545 0.0008386152167448655 0.0006002715409820212 0.03442924089711752 9.65737071455368e-06 6.800350472937996e-06 0.000383298376022549
0.382 0.0008386086366738235 0.0006002691430331705 0.0344292091557547 9.682811500308221e-06 6.818796203241717e-06 0.0003843414921602727 0.0008386086366739536 0.0006002691430333098 0.03442920915575464 9.682811500234511e-06 6.818796203220308e-06 0.0003843414921603167 0.0008386086366739725 0.0006002691430332678 0.034429209155754675 9.682811500324427e-06 6.818796203277095e-06 0.0003843414921601974
0.392 0.0008386018092631248 0.0006002671997535715 0.03442917437693104 9.706360942468485e-06 6.8326860526298415e-06 0.00038536254679339636 0.0008386018092632404 0.0006002671997536877 0.034429174376930965 9.706360942415914e-06 6.832686052645487e-06 0.0003853625467934361 0.0008386018092632657 0.0006002671997536736 0.034429174376931 9.706360942292952e-06 6.832686052537719e-06 0.0003853625467933469
0.402 0.0008385965047499612 0.0006002658286283753 0.03442913843662853 9.730784728957555e-06 6.8456510671738e-06 0.0003863511446238042 0.0008385965047500222 0.0006002658286284635 0.03442913843662849 9.730784729117517e-06 6.8456510673295865e-06 0.0003863511446238174 0.0008385965047500698 0.000600265828628467 0.03442913843662851 9.730784730298732e-06 6.845651068153882e-06 0.00038635114462359343
0.412 0.0008385935915579784 0.0006002649230483877 0.03442910263385706 9.756968777269856e-06 6.860950567246421e-06 0.0003873123516366078 0.000838593591558039 0.0006002649230484636 0.034429102633857026 9.75696877879134e-06 6.860950568356099e-06 0.00038731235163643656 0.0008385935915581768 0.0006002649230485506 0.03442910263385703 9.756968789751733e-06 6.860950576292954e-06 0.00038731235163485254
0.422 0.0008385923689220316 0.0006002641899227917 0.03442906622333496 9.784363414133452e-06 6.8802744899715045e-06 0.00038826603141282564 0.0008385923689221502 0.0006002641899228903 0.03442906622333492 9.784363419662814e-06 6.880274493978361e-06 0.0003882660314120723 0.0008385923689224989 0.0006002641899231504 0.0344290662233349 9.784363450982828e-06 6.880274516709861e-06 0.00038826603140791854
0.432 0.0008385908471868951 0.0006002633033225142 0.03442902637483954 9.812290209554554e-06 6.903169770660185e-06 0.0003892323568283915 0.0008385908471864038 0.0006002633033221611 0.034429026374839564 9.812290164553016e-06 6.903169738035607e-06 0.0003892323568349628 0.0008385908471820791 0.0006002633033190995 0.03442902637484029 9.812289796975291e-06 6.903169471486166e-06 0.00038923235689509983
0.442 0.0008385868429913177 0.00060026211673458 0.034428979703458484 9.84017223833734e-06 6.9276457887282764e-06 0.0003902158208779228 0.0008385868429896987 0.0006002621167334219 0.03442897970345868 9.84017209910751e-06 6.9276456878194635e-06 0.00039021582089881015 0.0008385868429792273 0.0006002621167259736 0.03442897970346082 9.84017120788687e-06 6.927645041984042e-06 0.0003902158210836094
0.452 0.0008385793465900959 0.0006002608276275825 0.034428924650443934 9.867550759752546e-06 6.952370524374481e-06 0.00039120474969638394 0.0008385793465925489 0.0006002608276293276 0.03442892465044359 9.867550969822245e-06 6.9523706764722984e-06 0.00039120474966997375 0.0008385793466174992 0.0006002608276471321 0.03442892465044222 9.867553091541896e-06 6.952372212837911e-06 0.000391204749546572
0.462 0.0008385692462309201 0.0006002598390926 0.034428863187187596 9.894639488015825e-06 6.977300082023335e-06 0.0003921850216775672 0.0008385692462467961 0.0006002598391039148 0.034428863187185445 9.89464083595899e-06 6.977301057258391e-06 0.00039218502149280165 0.0008385692463611349 0.0006002598391854245 0.03442886318717335 9.894650528447684e-06 6.977308069780815e-06 0.00039218502043031903
0.472 0.0008385588686701733 0.000600259402216136 0.03442880059478218 9.922444659196048e-06 7.002611439213038e-06 0.0003931522331677083 0.0008385588686805999 0.0006002594022235522 0.034428800594780845 9.922445541913975e-06 7.002612077351427e-06 0.000393152233054796 0.0008385588687273526 0.0006002594022569005 0.03442880059477985 9.922449498537454e-06 7.002614937647845e-06 0.0003931522329660751
0.482 0.0008385507134111373 0.0006002593677828119 0.03442874323250339 9.95252847529764e-06 7.027788076171977e-06 0.0003941128229237257 0.0008385507134000041 0.0006002593677748571 0.03442874323250513 9.952527540323854e-06 7.027787400654485e-06 0.0003941128230801972 0.0008385507133488467 0.0006002593677384275 0.03442874323252207 9.952523236195862e-06 7.027784290916462e-06 0.0003941128245553488
0.492 0.0008385459443810667 0.0006002592450550201 0.03442869548492431 9.986650509411746e-06 7.054035748757896e-06 0.0003950768238827753 0.0008385459444010914 0.0006002592450692689 0.0344286954849219 9.986652196691314e-06 7.054036967467578e-06 0.0003950768236793866 0.0008385459446509098 0.0006002592452473611 0.03442869548490395 9.986673182961385e-06 7.054052125524869e-06 0.00039507682211402227
0.502 0.0008385436726391301 0.0006002584486736399 0.034428657708479686 1.0024366229127073e-05 7.083064288475852e-06 0.0003960519576121945 0.000838543672653608 0.0006002584486839419 0.034428657708478215 1.0024367448612262e-05 7.083065169003775e-06 0.0003960519574900889 0.000838543672786938 0.0006002584487790128 0.03442865770848061 1.0024378609533872e-05 7.08307322766142e-06 0.0003960519576956619
0.512 0.0008385415998479748 0.0006002566243449648 0.03442862648316981 1.0062235385620486e-05 7.114622053697966e-06 0.000397042266493267 0.0008385415998386967 0.0006002566243383304 0.03442862648317176 1.0062234621862921e-05 7.1146215026135e-06 0.000397042266667207 0.0008385415998291267 0.0006002566243315447 0.034428626483197174 1.006223382628095e-05 7.114620928587473e-06 0.00039704226886712064
0.522 0.0008385376193951393 0.0006002539055689524 0.03442859678835489 1.0095953980056474e-05 7.14546004324027e-06 0.00039804560078001875 0.0008385376194068279 0.0006002539055772622 0.034428596788354075 1.0095954962535456e-05 7.1454607515025676e-06 0.0003980456007158575 0.0008385376195738083 0.0006002539056962738 0.034428596788357975 1.0095968828281929e-05 7.145470746574829e-06 0.00039804560105314386
0.532 0.0008385311172069928 0.000600250852869828 0.03442856477337942 1.0124002275727522e-05 7.171404147528071e-06 0.00039905201512732577 0.0008385311172238332 0.000600250852881833 0.03442856477337814 1.0124003684278756e-05 7.171405162034334e-06 0.00039905201502184623 0.0008385311173746728 0.000600250852989315 0.03442856477338756 1.0124016170410171e-05 7.17141415498928e-06 0.0003990520158358817
0.542 0.0008385231757126412 0.0006002480867889332 0.03442852937582334 1.0148372975229642e-05 7.190518586795874e-06 0.0004000470353946097 0.0008385231757364901 0.0006002480868059401 0.03442852937582133 1.0148374958040787e-05 7.19052001453717e-06 0.00040004703522811264 0.0008385231759296752 0.0006002480869436046 0.03442852937582884 1.0148390914063103e-05 7.190531503653226e-06 0.00040004703587624295
0.552 0.0008385159296683222 0.0006002460079709734 0.03442849195776378 1.0172067226949415e-05 7.205218727681214e-06 0.00040101714170028496 0.0008385159296930769 0.0006002460079886051 0.03442849195776191 1.0172069274974055e-05 7.205220202809773e-06 0.0004010171415462555 0.000838515929880203 0.0006002460081219539 0.034428491957773116 1.0172084696781166e-05 7.205231310468309e-06 0.00040101714251212963
0.562 0.0008385112878778053 0.0006002447226343749 0.034428454459385076 1.0196847499909986e-05 7.219936861193075e-06 0.0004019575665459751 0.0008385112878966416 0.000600244722647768 0.03442845445938436 1.0196849051169499e-05 7.219937978982763e-06 0.0004019575664905074 0.0008385112880343312 0.0006002447227458903 0.034428454459404734 1.0196860373229384e-05 7.219946136963335e-06 0.00040195756823896607
0.572 0.0008385096827668794 0.0006002440127115096 0.034428417461667096 1.0222563648410331e-05 7.237936196637226e-06 0.0004028755558449219 0.0008385096827746071 0.0006002440127169813 0.03442841746166805 1.0222564281564573e-05 7.237936652899555e-06 0.00040287555593241444 0.0008385096828499993 0.0006002440127706844 0.034428417461698536 1.0222570466188646e-05 7.237941109276144e-06 0.0004028755585423812
0.582 0.0008385095957213126 0.0006002434149534512 0.034428379322382824 1.0247921477227251e-05 7.2604021527706324e-06 0.00040378541018385805 0.0008385095957185747 0.0006002434149514647 0.03442837932238523 1.024792125207755e-05 7.260401990690569e-06 0.00040378541039481057 0.0008385095957758097 0.000600243414992208 0.03442837932242051 1.0247925942740763e-05 7.260405368483511e-06 0.00040378541340732593
0.592 0.0008385082928352881 0.0006002424971581922 0.03442833671222863 1.0271941261339854e-05 7.286313193567783e-06 0.0004046991419390694 0.000838508292822539 0.000600242497149073 0.0344283367122325 1.0271940220556285e-05 7.286312445049312e-06 0.000404699142275569 0.0008385082928669259 0.0006002424971806721 0.03442833671227337 1.0271943868155382e-05 7.286315068507048e-06 0.00040469914575610983
0.602 0.0008385033667481768 0.0006002411785549121 0.03442828629122272 1.0294300925002066e-05 7.313586307408698e-06 0.0004056187312641197 0.0008385033667300112 0.0006002411785419326 0.03442828629122753 1.0294299446962879e-05 7.313585246078662e-06 0.0004056187316772833 0.0008385033667811623 0.0006002411785783529 0.03442828629127071 1.0294303660077357e-05 7.313588271498777e-06 0.00040561873534679187
0.612 0.0008384942212141967 0.0006002398619546765 0.03442822680160256 1.0315544148853073e-05 7.3409496051937085e-06 0.00040653694122762957 0.0008384942211915735 0.0006002398619385074 0.0344282268016082 1.0315542313806457e-05 7.340948289695042e-06 0.00040653694171028916 0.0008384942212379936 0.0006002398619715584 0.034428226801654416 1.0315546163763289e-05 7.340951049772659e-06 0.00040653694562770313
0.622 0.0008384824837474828 0.0006002391236454329 0.0344281603585624 1.0337325767685425e-05 7.368120187409919e-06 0.00040744541455341665 0.0008384824837194408 0.0006002391236253959 0.03442816035856905 1.0337323506719297e-05 7.3681185691192755e-06 0.0004074454151209881 0.0008384824837590742 0.0006002391236536288 0.03442816035861843 1.0337326833422862e-05 7.368120950163717e-06 0.00040744541929667343
0.632 0.0008384710460067291 0.0006002391967529495 0.03442809209317852 1.0361894622101732e-05 7.3952972365282376e-06 0.0004083427177366002 0.0008384710459747319 0.0006002391967300783 0.034428092093186105 1.0361892056583281e-05 7.395295402640591e-06 0.0004083427183817943 0.0008384710460184525 0.0006002391967612589 0.03442809209323759 1.0361895748363754e-05 7.3952980416830865e-06 0.0004083427227256699
0.642 0.0008384625197019247 0.0006002397181199996 0.03442802813139198 1.0391025621687802e-05 7.422686339873063e-06 0.00040923594325587676 0.0008384625196657654 0.0006002397180941858 0.03442802813140062 1.0391022743448364e-05 7.422684284226829e-06 0.0004092359439860464 0.0008384625197088424 0.0006002397181248628 0.03442802813145488 1.039102641287685e-05 7.422686904634384e-06 0.00040923594855449996
0.652 0.0008384577432008445 0.0006002398992670058 0.034427972855841385 1.0425755070579808e-05 7.452354593802359e-06 0.0004101355848726635 0.0008384577431608053 0.0006002398992384454 0.03442797285585108 1.0425751905148327e-05 7.452352334556497e-06 0.00041013558569046325 0.0008384577432029853 0.0006002398992684468 0.03442797285590789 1.0425755537008754e-05 7.452354926892103e-06 0.0004101355904617954
0.662 0.0008384552872655848 0.0006002389417480026 0.034427926927536275 1.04647349229789e-05 7.4863176032715895e-06 0.0004110497837938325 0.0008384552872219759 0.0006002389417169116 0.034427926927547106 1.0464731498081265e-05 7.48631516074489e-06 0.00041104978470326447 0.0008384552872629582 0.000600238941746032 0.03442792692760671 1.046473507140507e-05 7.486317708668186e-06 0.00041104978969685427
0.672 0.0008384523630490296 0.0006002364810539616 0.034427887323991095 1.0503484012597482e-05 7.523333272851135e-06 0.00041198099007296686 0.0008384523630021054 0.0006002364810205025 0.034427887324003086 1.0503480349958398e-05 7.5233306639994595e-06 0.00041198099107920183 0.0008384523630416085 0.0006002364810485701 0.0344278873240656 1.0503483840904356e-05 7.523333150349406e-06 0.0004119809962998907
0.682 0.0008384466818256371 0.0006002328746058069 0.03442784928817854 1.0536600766446909e-05 7.558545144201925e-06 0.00041292334426841254 0.0008384466817758751 0.000600232874570332 0.034427849288191745 1.0536596904488097e-05 7.558542397632588e-06 0.0004129233453744772 0.0008384466818164431 0.0006002328745991697 0.03442784928825687 1.0536600519050367e-05 7.5585449689616604e-06 0.0004129233507994776
0.692 0.0008384379025989981 0.0006002290417546781 0.034427809129911204 1.0561797467425303e-05 7.58658440023862e-06 0.00041386303670179795 0.0008384379025462291 0.0006002290417170638 0.034427809129925775 1.0561793390135634e-05 7.586581504037409e-06 0.00041386303791884026 0.0008384379025851072 0.0006002290417446429 0.034427809129994075 1.0561796901000837e-05 7.58658399582739e-06 0.00041386304359576506
0.702 0.0008384276906143333 0.0006002258371041558 0.03442776616983017 1.058136938558798e-05 7.605296956072137e-06 0.00041478424918626425 0.0008384276905585134 0.0006002258370643572 0.03442776616984624 1.0581365085373605e-05 7.6052939038904665e-06 0.000414784250524458 0.0008384276905946292 0.0006002258370900295 0.03442776616991789 1.0581368404660708e-05 7.60529626258358e-06 0.000414784256467196
0.712 0.0008384188143290522 0.0006002236333543211 0.034427722531320336 1.0599769549104136e-05 7.618185894564189e-06 0.0004156743010878744 0.0008384188142705462 0.0006002236333125886 0.03442772253133796 1.0599765058115807e-05 7.6181827065838114e-06 0.0004156743025519868 0.0008384188143059814 0.0006002236333377715 0.03442772253141286 1.0599768357413627e-05 7.61818504833983e-06 0.00041567430875082156
0.722 0.0008384136251160955 0.0006002222737929622 0.0344276811274216 1.0620469419588556e-05 7.631479232675145e-06 0.0004165289408212266 0.0008384136250546619 0.0006002222737491085 0.03442768112744094 1.0620464716180627e-05 7.631475892686544e-06 0.000416528942424803 0.0008384136250861976 0.0006002222737714446 0.03442768112751969 1.0620467723565402e-05 7.631478024125131e-06 0.0004165289489276495
0.732 0.0008384126277050642 0.0006002212454808396 0.034427643176834125 1.0644085050164577e-05 7.649367325201188e-06 0.0004173564758393056 0.000838412627640695 0.0006002212454349326 0.034427643176855274 1.0644080139394907e-05 7.649363840084608e-06 0.0004173564775918892 0.0008384126276690911 0.0006002212454551848 0.03442764317693799 1.0644082920364002e-05 7.649365825034625e-06 0.00041735648440236703
0.742 0.0008384139156646908 0.0006002199172200418 0.034427606824900585 1.0668926168683103e-05 7.672739750533957e-06 0.0004181756514815485 0.0008384139155980457 0.0006002199171725146 0.03442760682492363 1.0668921106891038e-05 7.672736159320972e-06 0.00041817565338417143 0.0008384139156267288 0.0006002199171928314 0.034427606825009824 1.0668923941089647e-05 7.672738165681985e-06 0.0004181756604602559
0.752 0.0008384139692541726 0.0006002178839817443 0.034427567395280294 1.0692850610560061e-05 7.699961053234414e-06 0.00041900590614702657 0.0008384139691855943 0.00060021788393282 0.03442756739530528 1.0692845419889972e-05 7.699957372808453e-06 0.00041900590820548306 0.0008384139692134114 0.0006002178839522315 0.034427567395395105 1.0692848174896816e-05 7.69995930259171e-06 0.0004190059155614386
0.762 0.000838409452922716 0.0006002152669376558 0.03442751922189763 1.07141594442989e-05 7.72817611933611e-06 0.0004198531423976252 0.0008384094528524623 0.0006002152668875872 0.03442751922192469 1.071415415265404e-05 7.7281723768416e-06 0.0004198531446174584 0.0008384094528782644 0.0006002152669059882 0.03442751922201884 1.0714156777994039e-05 7.728174244653936e-06 0.00041985315228127064
0.772 0.0008383990431186242 0.0006002127614746206 0.03442745845609246 1.07321735224131e-05 7.755470397295381e-06 0.00042070501950012656 0.000838399043046798 0.0006002127614234627 0.034427458456121614 1.0732168136555256e-05 7.755466594029977e-06 0.00042070502189512266 0.000838399043068102 0.0006002127614386935 0.034427458456219466 1.0732170402323874e-05 7.755468192513189e-06 0.00042070502994973627
0.782 0.0008383842391011914 0.0006002112531823512 0.03442738542651149 1.0748217264534893e-05 7.781718275650633e-06 0.00042154241989650744 0.000838384239028315 0.0006002112531305145 0.03442738542654255 1.0748211807404314e-05 7.7817144326255e-06 0.0004215424224822928 0.000838384239047881 0.0006002112531451028 0.034427385426641935 1.0748213815229358e-05 7.781715877161912e-06 0.00042154243098602845
0.792 0.0008383685632743155 0.0006002111870725548 0.034427305095099996 1.0765669854410045e-05 7.80820910737974e-06 0.000422356901556729 0.0008383685632005604 0.0006002111870205544 0.03442730509513364 1.0765664290868938e-05 7.808205227853477e-06 0.0004223569043459731 0.000838368563219047 0.0006002111870377202 0.03442730509523989 1.0765665760869395e-05 7.808206531441816e-06 0.0004223569133026276
0.802 0.0008383557978132233 0.0006002122126182519 0.03442722515546472 1.0788368488861607e-05 7.836408021689453e-06 0.0004231589284487286 0.0008383557977391062 0.0006002122125660813 0.03442722515550178 1.0788362652356632e-05 7.836403977064966e-06 0.0004231589314419611 0.0008383557977598062 0.0006002122125839528 0.034427225155620286 1.078836236132589e-05 7.836404108465562e-06 0.00042315894074507725
0.812 0.0008383480176611916 0.0006002133036044771 0.034427152507291205 1.0819107500648797e-05 7.868078579060407e-06 0.00042396883999910054 0.0008383480175834236 0.0006002133035462393 0.03442715250732439 1.0819101290571309e-05 7.868074065555623e-06 0.00042396884319164367 0.0008383480175762194 0.0006002133035152726 0.03442715250739532 1.0819098757485204e-05 7.868070825330364e-06 0.0004239688527409313
0.822 0.0008383444138614319 0.0006002132696961636 0.034427090017380604 1.0858091878894146e-05 7.905376168554735e-06 0.0004248028161967503 0.0008383444137392957 0.0006002132695923497 0.034427090017364465 1.0858085725807477e-05 7.905370684329931e-06 0.0004248028197203091 0.0008383444133867242 0.0006002132692137672 0.03442709001704466 1.0858084823890416e-05 7.905361108750342e-06 0.0004248028305507299
0.832 0.000838341721089005 0.0006002113307377652 0.034427035421104854 1.0900815541090998e-05 7.947376341435161e-06 0.0004256651881204437 0.0008383417206900175 0.0006002113304135579 0.03442703542088612 1.0900810773637064e-05 7.947370033114559e-06 0.0004256651923668117 0.0008383417182685577 0.0006002113284231209 0.03442703541909511 1.0900821608769382e-05 7.947357693037392e-06 0.0004256652072271318
0.842 0.0008383362185475972 0.0006002075626970469 0.03442698313732085 1.0939143466193638e-05 7.989164672817084e-06 0.00042655024122182625 0.0008383362169374996 0.0006002075615094716 0.034426983136553915 1.0939142632486144e-05 7.989160972113954e-06 0.00042655024662017425 0.0008383362057647974 0.000600207553369937 0.034426983131063967 1.0939181785750329e-05 7.989174027909009e-06 0.0004265502676737478
0.852 0.0008383260784214947 0.0006002029145028401 0.03442692786609209 1.0966883836321365e-05 8.024150113473607e-06 0.00042744428944487776 0.0008383260728204885 0.0006002029105188663 0.034426927864239905 1.096689282264803e-05 8.024156987888871e-06 0.00042744429629999563 0.0008383260339004465 0.000600202883030444 0.03442692785208253 1.0966997372865737e-05 8.02424891993837e-06 0.0004274443239513487
0.862 0.0008383123828471064 0.0006001985868606237 0.03442686798147684 1.0984344622406245e-05 8.047774536473232e-06 0.00042832894959175794 0.0008383123669205779 0.0006001985755424607 0.03442686797813127 1.0984376627480774e-05 8.04780024772964e-06 0.00042832895831515066 0.0008383122596071381 0.0006001984994082923 0.03442686795834439 1.0984628125867264e-05 8.048008756462291e-06 0.00042832899360731736
0.872 0.0008382984625360233 0.0006001952758468084 0.034426806563307114 1.099763228027835e-05 8.060386704165403e-06 0.0004291843240099761 0.0008382984253321033 0.0006001952492767949 0.034426806559133175 1.0997704231411799e-05 8.060435831622137e-06 0.0004291843346786111 0.0008382981861763957 0.0006001950783945207 0.03442680653939562 1.0998186113614497e-05 8.060759203787369e-06 0.0004291843759693832
0.882 0.0008382884179804162 0.0006001930456961647 0.034426749386714424 1.1013773036059205e-05 8.068508466695758e-06 0.000429992184941842 0.0008382883466419776 0.0006001929946943936 0.03442674938456491 1.1013885445026823e-05 8.068582899543205e-06 0.0004299921966213386 0.0008382879180180176 0.0006001926881654382 0.034426749386911364 1.1014526041244005e-05 8.069000211366935e-06 0.0004299922353353588
0.892 0.0008382850865152956 0.0006001914995972326 0.034426701301369135 1.1036426937580033e-05 8.079819490554617e-06 0.00043074523674591433 0.0008382849756486401 0.000600191420390388 0.03442670130551633 1.1036539570503433e-05 8.07990350439682e-06 0.00043074525071789323 0.0008382843765024884 0.0006001909924532209 0.03442670135562752 1.1036975519940002e-05 8.08026104435778e-06 0.0004307452984547292
0.902 0.0008382882915890701 0.0006001900044879736 0.03442666312647807 1.1064120125586024e-05 8.097642081812166e-06 0.00043145628611262663 0.0008382881556158959 0.0006001899071954991 0.03442666313846808 1.1064157718436372e-05 8.097677817413348e-06 0.00043145631106835243 0.0008382875517830028 0.0006001894747040861 0.03442666323259258 1.1063875743367754e-05 8.097544927260153e-06 0.00043145643285815317
0.912 0.000838294331764443 0.0006001878842188694 0.03442663056247932 1.1092285384910597e-05 8.121013134695262e-06 0.0004321557016244092 0.0008382942076673398 0.0006001877950356919 0.034426630577087586 1.1092189471399224e-05 8.120938273008495e-06 0.00043215574865567926 0.0008382938849065084 0.0006001875607914617 0.03442663066092984 1.109097335025074e-05 8.119996803544315e-06 0.0004321560062089277
0.922 0.0008382974096597289 0.0006001847848912093 0.034426595303702075 1.1116357362243191e-05 8.147181765331477e-06 0.00043287374034967524 0.0008382973404885675 0.0006001847350014731 0.034426595311734885 1.1116143574932186e-05 8.147017120643685e-06 0.0004328738072848781 0.0008382975391125745 0.0006001848748734014 0.034426595318879635 1.1114410558302482e-05 8.145693118209353e-06 0.00043287413920143947
0.932 0.0008382924664182266 0.0006001810441991068 0.03442654812424656 1.1133238888634385e-05 8.173329592904816e-06 0.0004336200710929697 0.0008382924756149862 0.0006001810510117921 0.034426548121827015 1.1132991819027136e-05 8.173168768483642e-06 0.0004336201383197989 0.0008382932103088876 0.0006001815799569855 0.03442654804840748 1.1131542438636415e-05 8.17229176059039e-06 0.00043362036940243693
0.942 0.000838277877622052 0.0006001777212823646 0.03442648292548011 1.1142391599743913e-05 8.198114838377221e-06 0.00043438102930939775 0.000838277959230999 0.000600177780255281 0.03442648291880393 1.114218754305576e-05 8.19800376459648e-06 0.00043438107817488043 0.0008382790195247424 0.0006001785435695721 0.03442648283813337 1.1141497228873134e-05 8.1977578024476e-06 0.0004343810987328273
0.952 0.0008382564780080117 0.000600176079913852 0.03442639981924919 1.1147121277131077e-05 8.222126043791884e-06 0.00043513704656579304 0.0008382566138844935 0.0006001761772264806 0.0344263998174668 1.1146958778593781e-05 8.222022297496676e-06 0.0004351370766764188 0.0008382577678804378 0.0006001770022072779 0.03442639980006222 1.1146767247953735e-05 8.221876764528033e-06 0.00043513695191011164
0.962 0.0008382341590454493 0.0006001767611957434 0.03442630539699727 1.115359564468843e-05 8.247057281629734e-06 0.00043588101660586604 0.000838234343848259 0.0006001768930734556 0.03442630540195038 1.1153414035633943e-05 8.246919866316595e-06 0.0004358810377770407 0.0008382355315395749 0.0006001777391638826 0.034426305439834305 1.1153110956261374e-05 8.246551789012858e-06 0.00043588088680053153
0.972 0.0008382168603503268 0.0006001793052993522 0.034426209822835875 1.116804264599365e-05 8.274760948099651e-06 0.0004366214561439322 0.0008382171073986009 0.0006001794820743098 0.03442620982877642 1.1167799985865461e-05 8.274602226447281e-06 0.00043662146778319444 0.0008382184259438295 0.0006001804259000997 0.0344262098606709 1.1167119542857962e-05 8.27419079645002e-06 0.00043662128980461964
0.982 0.000838207748300525 0.0006001823416376061 0.034426122424283376 1.1194104023613867e-05 8.30663121728222e-06 0.00043737138721458563 0.000838208074586665 0.0006001825756427252 0.03442612242635869 1.1193814824873498e-05 8.306468754377655e-06 0.00043737137372219494 0.0008382096142612998 0.0006001836815638358 0.03442612241888162 1.1192993327742169e-05 8.30615170464482e-06 0.0004373710550613725
0.992 0.0008382056528243296 0.000600184191564158 0.03442604797169025 1.1231596460868573e-05 8.344157718337971e-06 0.00043813677584456155 0.0008382060652218658 0.0006001844871267387 0.03442604797124125 1.1231295941759207e-05 8.343982491902406e-06 0.000438136720037149 0.0008382078105715813 0.0006001857382906874 0.034426047947967005 1.1230635898374387e-05 8.343650964701378e-06 0.00043813617287379806
1.002 0.0008382058711784107 0.0006001836413187558 0.03442598551013194 1.1275272290562986e-05 8.386893611023336e-06 0.0004389158246537146 0.0008382063694234341 0.0006001839979527823 0.03442598551181391 1.1274967139378168e-05 8.386696305912115e-06 0.00043891571795071365 0.0008382082578556034 0.0006001853481227569 0.03442598551234781 1.127445701509738e-05 8.386287592157526e-06 0.00043891494654175187
1.012 0.0008382029870555383 0.0006001804945773916 0.034425930344034995 1.1315910916093187e-05 8.430611966356363e-06 0.00043970514973060447 0.0008382035769070282 0.0006001809166878224 0.03442593035049097 1.1315571337094127e-05 8.430391940234398e-06 0.00043970498903704043 0.0008382056118893612 0.0006001823716644125 0.03442593038615386 1.1314938520970651e-05 8.429930384137216e-06 0.00043970403554558185
1.022 0.0008381940374269392 0.000600175599746511 0.0344258778083905 1.1345351648225803e-05 8.468359392552955e-06 0.0004405023686381388 0.0008381947386089812 0.0006001761016564761 0.034425877818137184 1.1344938832739027e-05 8.468102547500552e-06 0.00044050214918723045 0.0008381970257463744 0.0006001777385032314 0.03442587786607487 1.1343939937468771e-05 8.467498213001863e-06 0.00044050102926547935
1.032 0.000838180112452698 0.0006001703530929856 0.03442582642909094 1.1361310461608994e-05 8.493844789381368e-06 0.000441301954784606 0.0008381809541405092 0.0006001709555586772 0.03442582643752943 1.1360809557668438e-05 8.493530444107045e-06 0.0004413016673608671 0.0008381836329038819 0.0006001728726516114 0.034425826459187 1.1359462956274895e-05 8.492677781313944e-06 0.00044130035883443026
1.042 0.0008381654735825795 0.0006001657841542829 0.03442577902247895 1.136819246757266e-05 8.504711776808216e-06 0.0004420932321885966 0.000838166480217354 0.0006001665046041222 0.03442577902412989 1.1367632739683519e-05 8.504351245718007e-06 0.00044209286328169265 0.0008381696060816742 0.0006001687412525707 0.034425778986824876 1.1366282085597522e-05 8.503428255633412e-06 0.00044209131859370863
1.052 0.0008381552226757209 0.0006001620818838783 0.03442574085207379 1.1373147249278959e-05 8.504381094711273e-06 0.0004428610293313674 0.0008381563973882535 0.0006001629227216994 0.034425740843341525 1.1372600789555062e-05 8.504029648163653e-06 0.000442860561923675 0.000838159844504731 0.0006001653902632132 0.034425740739314106 1.1371798519963937e-05 8.503486153781785e-06 0.00044285872169875124
1.062 0.0008381529004935418 0.0006001590293691168 0.03442571546207365 1.1382263085612227e-05 8.502391125499951e-06 0.0004435876972459161 0.0008381542146003028 0.0006001599701737107 0.03442571544358472 1.1381819735071162e-05 8.502116307406729e-06 0.0004435871136715497 0.0008381576562203425 0.0006001624351698522 0.03442571529964233 1.138206857901379e-05 8.502339555426863e-06 0.0004435849330898201
1.072 0.0008381589194901896 0.0006001565134416044 0.034425701309769456 1.1397859530135293e-05 8.508389267835636e-06 0.00044426559669971926 0.0008381603146218304 0.00060015751233421 0.03442570128650693 1.1397588406395e-05 8.508235221445714e-06 0.0004442648838033913 0.0008381633056164047 0.0006001596548775071 0.03442570115353953 1.1399067185198708e-05 8.509304982409886e-06 0.0004442623678322181
1.082 0.0008381697023143632 0.0006001544496910822 0.034425690823567 1.141639099659652e-05 8.522824071234647e-06 0.00044490358260106794 0.0008381711053612759 0.0006001554541923406 0.0344256908023026 1.1416310520464555e-05 8.522798395196759e-06 0.00044490273581954365 0.0008381732343472176 0.0006001569786409982 0.034425690727820465 1.1418756545164494e-05 8.524494725460934e-06 0.0004448999536815943
1.092 0.0008381785441682356 0.0006001525346610649 0.034425673051622085 1.1432789855011511e-05 8.539060608291344e-06 0.00044552754525410736 0.0008381798876631639 0.0006001534964063335 0.034425673037424505 1.1432864509919147e-05 8.539137188652436e-06 0.00044552656846552337 0.0008381809197475766 0.0006001542344612992 0.03442567304043967 1.1435695456115153e-05 8.541060287713645e-06 0.0004455236308311123
1.102 0.0008381788191615549 0.0006001507194323007 0.03442563677427395 1.1443762183444834e-05 8.552937570499931e-06 0.0004461655298161567 0.0008381800568577343 0.0006001516052998835 0.03442563676843986 1.144392570559112e-05 8.553069767198348e-06 0.0004461644317179225 0.0008381799931481849 0.000600151558077212 0.034425636833471183 1.1446518187274945e-05 8.554795032112779e-06 0.0004461614496453617
1.112 0.0008381678921119654 0.000600149760089605 0.03442557445117032 1.144988405335546e-05 8.567555261049079e-06 0.00044683221043502334 0.0008381690033662191 0.000600150555322671 0.03442557445155642 1.1450072673572791e-05 8.56769811026058e-06 0.00044683100069758686 0.0008381680371027865 0.00060014986166245 0.03442557454248737 1.145202382271583e-05 8.568950156416274e-06 0.0004468280569443229
1.122 0.000838148688220299 0.0006001507798345947 0.03442548592600519 1.1454484190168048e-05 8.587645484507766e-06 0.00044752502850844007 0.0008381496719010241 0.0006001514836772756 0.03442548592904887 1.1454660202100053e-05 8.5877735017316e-06 0.00044752371571072963 0.0008381480806641896 0.00060015034288027 0.034425486010873446 1.1455892292714456e-05 8.588512758023187e-06 0.0004475208587705357
1.132 0.0008381280212234266 0.0006001542578902735 0.034425379392489554 1.146100518730758e-05 8.614302746089031e-06 0.00044823086391760676 0.0008381288850668401 0.0006001548759250212 0.034425379395341765 1.1461160414461819e-05 8.614411382208962e-06 0.00044822945522349374 0.0008381269239585039 0.0006001534709067819 0.03442537944962594 1.1461842207218048e-05 8.614769357209357e-06 0.000448226707948418
1.142 0.0008381130952662581 0.0006001594839003624 0.03442526890307242 1.1472102489223618e-05 8.645074470167278e-06 0.0004489380638563759 0.0008381138470748486 0.0006001600217260502 0.03442526890456245 1.147224628915804e-05 8.645170753187141e-06 0.0004489365658367679 0.0008381116900203501 0.0006001584769063988 0.03442526893129866 1.1472624408915265e-05 8.645323706418706e-06 0.00044893393954922054
1.152 0.0008381081183064031 0.000600164870513717 0.03442516935051787 1.1488334870267558e-05 8.675210828428931e-06 0.0004496405322973877 0.0008381087620351777 0.0006001653309744996 0.03442516935080335 1.1488479878520041e-05 8.675304545764903e-06 0.00044963895199615246 0.0008381064983843426 0.0006001637101984982 0.03442516935992727 1.148874706942032e-05 8.675391973222895e-06 0.00044963645796664887
1.162 0.0008381125309101708 0.0006001687394602783 0.03442509144965382 1.1508301693107393e-05 8.69926448026895e-06 0.0004503398011690239 0.0008381130668260589 0.0006001691227751607 0.0344250914493586 1.1508456173785504e-05 8.699363236671492e-06 0.0004503381464480889 0.0008381107295120031 0.0006001674496379246 0.03442509145113613 1.1508710923546883e-05 8.699462993273372e-06 0.0004503357984494942
1.172 0.0008381217760301544 0.0006001701253912917 0.03442503922407228 1.152941337781672e-05 8.714284326226928e-06 0.0004510462474507499 0.000838122202483851 0.0006001704303966355 0.03442503922370181 1.152958034034241e-05 8.714391306092944e-06 0.00045104452659650447 0.0008381197992767813 0.000600168710421749 0.034425039224241824 1.1529850281910001e-05 8.714523451174277e-06 0.00045104233713774185
1.182 0.0008381300381398244 0.0006001691600890058 0.03442501048589189 1.1547685274202509e-05 8.722313878337549e-06 0.00045177198056906915 0.0008381303531368626 0.0006001693853471936 0.03442501048569194 1.1547864538719429e-05 8.722428356515921e-06 0.00045177020191494916 0.0008381278864153823 0.0006001676200458846 0.03442501048722855 1.154814456554312e-05 8.72257764796815e-06 0.00045176817982775627
1.192 0.0008381332883334163 0.0006001668223241509 0.03442499953576074 1.1559208710774079e-05 8.727555934203374e-06 0.0004525211588762704 0.0008381334903510985 0.0006001669667273471 0.03442499953578154 1.1559399009115581e-05 8.727675888915189e-06 0.0004525193307828547 0.0008381309649358085 0.000600165159381833 0.03442499953840624 1.1559677253886448e-05 8.727822334039723e-06 0.00045251748240727113
1.202 0.0008381308620238614 0.0006001642716699876 0.03442500033769646 1.1563079687713116e-05 8.732508298835855e-06 0.00045328602071205356 0.0008381309501997258 0.0006001643345952445 0.0344250003378744 1.1563279892794454e-05 8.732632517110649e-06 0.00045328415161685127 0.0008381283740436623 0.0006001624908851206 0.03442500034081655 1.1563548980089828e-05 8.73276855959254e-06 0.0004532824822476208
1.212 0.0008381249943426698 0.0006001622687917353 0.03442500831815905 1.1561740622445745e-05 8.736220635775589e-06 0.0004540492308037426 0.000838124968295074 0.0006001622499707575 0.034425008318394734 1.1561950230938988e-05 8.736348998674468e-06 0.00045404732912339256 0.0008381223502414479 0.0006001603762963701 0.034425008320852546 1.156220972151163e-05 8.736477608723335e-06 0.0004540458428748911
1.222 0.0008381190538421405 0.0006001610858238212 0.03442502026565255 1.1558822024855176e-05 8.737284523907435e-06 0.0004547916567177622 0.000838118913386823 0.0006001609851292902 0.03442502026589289 1.1559041088940241e-05 8.737417369732843e-06 0.00045478973076868454 0.0008381162608401033 0.0006001590868299415 0.03442502026764688 1.1559295033743996e-05 8.737543795269083e-06 0.00045478843043415156
1.232 0.0008381156288390087 0.0006001606615867311 0.03442503341152777 1.155800985084889e-05 8.737050899656273e-06 0.00045549449941185196 0.0008381153738440802 0.0006001604789236058 0.034425033411810184 1.155823845182409e-05 8.737188383206466e-06 0.0004554925574703666 0.0008381126921694084 0.0006001585598197609 0.03442503341338021 1.1558490171791574e-05 8.73731478686592e-06 0.0004554914455100308
1.242 0.0008381154881898007 0.0006001609170337918 0.034425043975807625 1.1562368856942547e-05 8.73872482505065e-06 0.00045614498205923955 0.0008381151186891438 0.0006001606524230296 0.03442504397623589 1.1562606409304526e-05 8.738866529713218e-06 0.0004561430324833619 0.0008381124127134824 0.0006001587159321536 0.03442504397847865 1.1562853485126903e-05 8.738990377597479e-06 0.00045614211195894134
1.252 0.0008381175587538398 0.0006001618032395096 0.034425047296115036 1.1571416127647312e-05 8.743461448386769e-06 0.0004567488919308702 0.0008381170752574233 0.000600161457045177 0.03442504729680236 1.1571661008803296e-05 8.743606341844217e-06 0.0004567469431888008 0.0008381143517788494 0.0006001595080232238 0.034425047300388645 1.1571893853100694e-05 8.743721428255018e-06 0.0004567462173484172
1.262 0.0008381197143417767 0.0006001631835062358 0.03442503897887537 1.158376409922136e-05 8.750520215355848e-06 0.00045732946982450506 0.0008381191181907075 0.0006001627566911038 0.034425038979912954 1.1584013683161244e-05 8.750666736335026e-06 0.0004573275304429333 0.0008381163880656855 0.00060016080292591 0.034425038985152215 1.1584217919156412e-05 8.750764664696238e-06 0.0004573270017457958
1.272 0.0008381199251839808 0.0006001647750387185 0.034425016324725305 1.159865269410592e-05 8.75847694736541e-06 0.0004579186346898828 0.000838119218849213 0.0006001642693745233 0.03442501632617913 1.1598903563628257e-05 8.75862298316769e-06 0.0004579167131994132 0.0008381164980402561 0.0006001623222996219 0.03442501633309686 1.1599063103193202e-05 8.758693454256747e-06 0.0004579163829478211
1.282 0.000838117292345469 0.0006001662660337733 0.0344249793768233 1.1614053457740566e-05 8.766472344442694e-06 0.0004585337340193018 0.0008381164796366866 0.000600165684247233 0.03442497937871863 1.1614301647292955e-05 8.766615191359052e-06 0.0004585318388516803 0.0008381137892676364 0.0006001637589635345 0.03442497938700333 1.1614400835614127e-05 8.76664644868582e-06 0.000458531707152998
1.292 0.0008381125629030025 0.0006001675230724056 0.034424931241513836 1.1627452721673757e-05 8.77475484045319e-06 0.00045916595325114397 0.0008381116490310562 0.0006001668688925436 0.034424931243800284 1.162769414262664e-05 8.77489163296301e-06 0.00045916409256487354 0.0008381090142918242 0.0006001649834181953 0.03442493125263507 1.162772106804036e-05 8.774874567622196e-06 0.0004591641579233208
1.302 0.0008381077372620196 0.0006001686042928357 0.0344248776007266 1.1637727837988154e-05 8.782895332167202e-06 0.0004597938816961654 0.0008381067286657807 0.0006001678823321893 0.03442487760327311 1.1637959085467507e-05 8.783023995113537e-06 0.0004597920631873011 0.0008381041762212207 0.0006001660557887305 0.03442487761147029 1.1637910407639219e-05 8.78295819172165e-06 0.0004597923218395996
1.312 0.0008381048853659109 0.000600169556020517 0.03442482531524846 1.1645679956869595e-05 8.788543913577487e-06 0.00046040342862334625 0.0008381037892983292 0.0006001687714760508 0.03442482531789794 1.1645898953562068e-05 8.788663559246986e-06 0.00046040165942587684 0.0008381013436788204 0.000600167021468199 0.03442482532444884 1.1645782107432765e-05 8.788557121036624e-06 0.0004604021049884934
1.322 0.0008381049684501247 0.00060017027302833 0.0344247803667018 1.1652990452844725e-05 8.790099370121375e-06 0.0004609948859732399 0.0008381037924806772 0.0006001694313174472 0.034424780369340977 1.165319642484448e-05 8.790209796941129e-06 0.0004609931726643285 0.0008381014730129544 0.0006001677716691799 0.03442478037389895 1.1653026669195494e-05 8.790073289888041e-06 0.0004609937965158934
1.332 0.0008381074270567092 0.0006001705273288514 0.03442474620775182 1.1660924651490132e-05 8.789070859565003e-06 0.0004615780818715266 0.0008381061786953912 0.0006001696338224152 0.03442474621034182 1.166111762100914e-05 8.789172187499642e-06 0.000461576430508044 0.0008381039983459913 0.0006001680737765229 0.03442474621324972 1.166091173737237e-05 8.789015581744565e-06 0.00046157722268716213
1.342 0.0008381107308704533 0.0006001701199536186 0.03442472320043987 1.1669572219045455e-05 8.788486888384908e-06 0.0004621612990912081 0.000838109417421403 0.0006001691798794637 0.03442472320302265 1.1669752244685052e-05 8.788579440073027e-06 0.00046215971519462435 0.0008381073837553018 0.0006001677248501105 0.034424723205144954 1.166952188979662e-05 8.788411413407876e-06 0.0004621606649588706
1.352 0.0008381133765183705 0.0006001690296414973 0.03442470921403693 1.1678605496465525e-05 8.78949819167774e-06 0.00046274583003787646 0.0008381120052059832 0.0006001680481734152 0.034424709216751295 1.1678771757876261e-05 8.78958184597005e-06 0.00046274431854319406 0.0008381101231148883 0.0006001667016739091 0.03442470921942783 1.1678518005485219e-05 8.789404873646424e-06 0.0004627454144816765
1.362 0.0008381146155733683 0.000600167470313781 0.03442470089975541 1.1688298590003672e-05 8.790735908097412e-06 0.00046332849134934494 0.0008381131939793122 0.0006001664528766409 0.034424700902825275 1.1688448488355991e-05 8.790809114162796e-06 0.0004633270566294667 0.0008381114699030016 0.0006001652194813815 0.034424700907614264 1.1688158322488763e-05 8.790613605563499e-06 0.00046332828717002945
1.372 0.0008381145051122323 0.0006001658126303694 0.03442469481144519 1.1699431439500282e-05 8.791337462879885e-06 0.00046390560778693506 0.000838113041851145 0.0006001647653835428 0.03442469481507938 1.1699560287388887e-05 8.791396956525421e-06 0.0004639042537175284 0.0008381114884359644 0.0006001636540828308 0.03442469482290781 1.169920869435986e-05 8.791163102130271e-06 0.00046390560764504786
1.382 0.0008381134738196351 0.0006001643917426977 0.034424688050417304 1.1712025616687134e-05 8.792242583565133e-06 0.0004644751444609569 0.0008381119791422854 0.0006001633220194327 0.034424688054662436 1.1712127535168157e-05 8.792284319196414e-06 0.0004644738743207546 0.0008381106177937304 0.0006001623481160227 0.03442468806490367 1.1711688211814699e-05 8.791992714987463e-06 0.00046447533977930707
1.392 0.0008381118603824023 0.0006001633448246452 0.034424678621911654 1.1725987300659475e-05 8.794518699923236e-06 0.00046503737754316737 0.0008381103462856917 0.0006001622612160715 0.034424678626581516 1.172605701936571e-05 8.794539376045327e-06 0.0004650361937486576 0.0008381092050889292 0.0006001614448614889 0.03442467863702856 1.172551679093176e-05 8.794182604725077e-06 0.0004650377561987801
1.402 0.0008381097519035557 0.0006001626109111134 0.03442466563035839 1.1741222637778859e-05 8.797707162057992e-06 0.0004655992557030524 0.0008381082315468846 0.0006001615228439493 0.03442466563509775 1.1741257295143228e-05 8.797705254891095e-06 0.0004655981596142327 0.0008381073385545205 0.0006001608841772385 0.034424665642971565 1.1740625678378193e-05 8.797291843680992e-06 0.0004655998009991559
1.412 0.0008381071910159951 0.0006001620939851327 0.03442464931381504 1.1757048325342281e-05 8.800789383659813e-06 0.0004661729391771218 0.000838105677616901 0.0006001610109234314 0.03442464931823622 1.1757048369585919e-05 8.80076535230057e-06 0.0004661719310867337 0.0008381050523580982 0.0006001605639319786 0.03442464932142056 1.175635703088935e-05 8.800316244518698e-06 0.00046617363085502627
1.422 0.0008381044305551836 0.0006001617702534434 0.03442463077181147 1.1771798241870403e-05 8.803657972383184e-06 0.00046676453593436356 0.0008381029361635299 0.0006001607008235285 0.034424630775627754 1.1771767008427181e-05 8.803614188983667e-06 0.000466763615131545 0.0008381025830206159 0.0006001604486386989 0.03442463077347845 1.1771059375437783e-05 8.803158286943989e-06 0.0004667653517636776
1.432 0.0008381019309101009 0.0006001616136679689 0.03442461155462151 1.178425519003543e-05 8.806653477335251e-06 0.0004673656380817085 0.0008381004654891714 0.0006001605650062094 0.03442461155775883 1.1784197446988958e-05 8.806593676279285e-06 0.00046736480290775396 0.000838100371619974 0.0006001604984635029 0.034424611551480536 1.1783513904903774e-05 8.806160956976854e-06 0.00046736655503217586
1.442 0.0008381000695100263 0.0006001614656505424 0.03442459320917668 1.17948475389163e-05 8.809117802292531e-06 0.0004679620054289932 0.0008380986406863394 0.000600160443217194 0.034424593211836246 1.179476750730166e-05 8.809045357351541e-06 0.0004679612534218759 0.0008380987797756314 0.0006001605434755413 0.0344245932043538 1.1794131318460032e-05 8.8086532478997e-06 0.0004679630010695215
1.452 0.0008380988809387258 0.0006001610825379059 0.034424576880901704 1.1805191709378281e-05 8.81008253560242e-06 0.00046854902726547104 0.0008380974945903837 0.0006001600905291831 0.0344245768834929 1.1805091090082898e-05 8.80999848842475e-06 0.00046854835547520483 0.0008380978357847909 0.0006001603354074252 0.03442457687836692 1.1804498489129458e-05 8.809640752188888e-06 0.0004685500819422889
1.462 0.0008380981002293729 0.0006001603521191424 0.034424562944193486 1.181658472892824e-05 8.810053114216532e-06 0.00046913224421135056 0.0008380967616785042 0.0006001593943290338 0.03442456294711696 1.1816461583098542e-05 8.8099556866358e-06 0.0004691316495142054 0.0008380972801868232 0.0006001597659832926 0.03442456294667979 1.1815881815242858e-05 8.809606367906204e-06 0.0004691333423386159
1.472 0.0008380974137073251 0.0006001594272575993 0.03442455072637084 1.1829177971789232e-05 8.810589484120383e-06 0.00046971575960737293 0.0008380961288793864 0.0006001585079219832 0.034424550729796236 1.18290274252486e-05 8.810475225983897e-06 0.0004697152387194147 0.0008380968128240528 0.0006001589978540548 0.03442455073385416 1.1828417518751788e-05 8.81010406045981e-06 0.00046971688799263164
1.482 0.0008380965840282522 0.0006001586031617014 0.0344245384995722 1.18425740021269e-05 8.812451668151798e-06 0.00047030026589441976 0.0008380953599423268 0.0006001577273076193 0.03442453850338314 1.184239069205819e-05 8.812317034172091e-06 0.0004702998150672741 0.0008380962098144088 0.0006001583359287564 0.03442453850961261 1.184171828041858e-05 8.811902975636672e-06 0.0004703014103074331
1.492 0.0008380953325410838 0.0006001580583555519 0.03442452384513299 1.185659153044552e-05 8.815506215629347e-06 0.0004708899739249682 0.0008380941769513451 0.0006001572315355358 0.0344245238490457 1.1856371975473957e-05 8.815348804962913e-06 0.0004708895886706564 0.0008380951986669767 0.0006001579631148545 0.03442452385457741 1.1855629622837844e-05 8.814886575292964e-06 0.0004708911173495483
1.502 0.0008380932488211298 0.0006001577316750296 0.03442450447355304 1.1870930634179406e-05 8.819974847587025e-06 0.0004714894981335121 0.0008380921693319489 0.0006001569593307724 0.03442450447726423 1.1870674118192789e-05 8.819793980624975e-06 0.0004714891731925177 0.0008380933653798452 0.0006001578156487193 0.03442450448000796 1.1869878558463118e-05 8.81929382413965e-06 0.00047149062160923536
1.512 0.0008380900244454027 0.0006001574419472523 0.03442447948808844 1.188475300034331e-05 8.82556236229578e-06 0.00047209603362748505 0.0008380890275535412 0.0006001567287278063 0.03442447949134727 1.1884461383360464e-05 8.82535921593652e-06 0.0004720957630106921 0.0008380903903025819 0.0006001577043260937 0.03442447949035763 1.1883644863395514e-05 8.824843180723014e-06 0.00047209711737803496
1.522 0.0008380858801802549 0.0006001571042491792 0.03442445042423837 1.1897585351871864e-05 8.829986835728114e-06 0.0004727044210029406 0.0008380849705045963 0.0006001564534653401 0.034424450426865275 1.1897262490587697e-05 8.829764333272885e-06 0.00047270419796978873 0.0008380864790978652 0.0006001575334651893 0.03442445042223203 1.189646279007026e-05 8.829261377009435e-06 0.0004727054444394694
1.532 0.0008380816824180486 0.000600156812483794 0.03442442087336619 1.1910113402563637e-05 8.831662097410122e-06 0.0004733138403204426 0.0008380808622301283 0.0006001562257672378 0.034424420875280456 1.1909764339465705e-05 8.831424048875887e-06 0.0004733136573478398 0.0008380824830506913 0.0006001573861521323 0.03442442086813061 1.190901528227328e-05 8.83096024742823e-06 0.0004733147817358789
1.542 0.0008380784672997819 0.0006001566762006947 0.03442439453524304 1.1923233530762244e-05 8.832637513951864e-06 0.00047392307184761543 0.0008380777364773855 0.0006001561534601207 0.03442439453647514 1.1922863260409781e-05 8.83238724123651e-06 0.0004739229206596326 0.000838079427229953 0.0006001573639157832 0.034424394528836125 1.1922184525992092e-05 8.831974255679248e-06 0.0004739239088671022
1.552 0.0008380767389787642 0.0006001565870947811 0.034424373294154695 1.193707929545235e-05 8.835693369886528e-06 0.00047453102081305645 0.0008380760954417667 0.0006001561268281873 0.034424373294753514 1.1936691282779916e-05 8.835432726982784e-06 0.00047453089242654567 0.000838077812256176 0.0006001573558557139 0.03442437328864019 1.193607984772153e-05 8.835063474725688e-06 0.0004745317310678921
1.562 0.0008380762049197325 0.0006001562425194783 0.03442435686096213 1.1951443873528404e-05 8.840809454277466e-06 0.0004751438169720644 0.000838075645337123 0.0006001558423296611 0.034424356860786556 1.1951039538487886e-05 8.84053879635645e-06 0.0004751437015119724 0.0008380773502198555 0.0006001570626700161 0.03442435685670705 1.1950472025977347e-05 8.840193214777989e-06 0.0004751443768021182
1.572 0.0008380761746531572 0.0006001554309053651 0.03442434376188793 1.1966101296968304e-05 8.846482780653452e-06 0.0004757651939595305 0.0008380756949372619 0.0006001550878545734 0.034424343760403986 1.1965681273635023e-05 8.846201638205581e-06 0.00047576508002537387 0.0008380773595190049 0.0006001562791707179 0.03442434375645087 1.1965129954215473e-05 8.845856638866778e-06 0.00047576557404285026
1.582 0.0008380761682026687 0.0006001542185872603 0.03442433238039119 1.198064351703827e-05 8.85177267723509e-06 0.0004763845953618813 0.0008380757633543812 0.0006001539290765624 0.03442433237658401 1.1980209854581004e-05 8.85148065666991e-06 0.0004763844691349629 0.0008380773665207556 0.0006001550761799676 0.034424332368805835 1.1979661503931254e-05 8.85111889319488e-06 0.00047638475568865255
1.592 0.0008380760941447124 0.0006001528488377525 0.03442432113010707 1.1995053821482178e-05 8.856521335119524e-06 0.0004769930959993227 0.0008380757573489171 0.000600152607949057 0.03442432112244265 1.19946121858257e-05 8.85621910007068e-06 0.00047699294062043373 0.0008380772777771917 0.0006001536954000611 0.03442432110563307 1.1994081003928775e-05 8.855835485188746e-06 0.0004769929842000687
1.602 0.0008380758895459836 0.0006001515426256016 0.034424307837980235 1.2010013864996816e-05 8.86127359691069e-06 0.00047760051054154487 0.0008380756105552736 0.0006001513429574727 0.03442430782421985 1.2009576253485138e-05 8.860964265830349e-06 0.0004776003061828087 0.0008380770161404723 0.0006001523474776681 0.0344243077915205 1.2009115310225611e-05 8.860572593377176e-06 0.0004776000654078313
1.612 0.0008380752108789384 0.0006001504465359217 0.03442428938838289 1.2025689636142855e-05 8.866508791281627e-06 0.00047821891115851483 0.0008380749732681657 0.0006001502762501716 0.034424289365148984 1.2025279289404454e-05 8.866201753187912e-06 0.00047821863581799865 0.0008380762057239356 0.0006001511558291633 0.034424289306108746 1.2025002877583814e-05 8.865856148908257e-06 0.0004782180700302761
1.622 0.0008380737035573351 0.0006001497324551826 0.034424262474586576 1.2040907226676824e-05 8.871827859089871e-06 0.0004788426140846918 0.0008380734797155295 0.0006001495717164273 0.03442426243688854 1.2040567920644206e-05 8.87154613857092e-06 0.0004788422445174066 0.0008380744282738065 0.0006001502469651289 0.03442426233598819 1.2040696351886869e-05 8.871380085282626e-06 0.000478841318997362
1.632 0.0008380715412863325 0.0006001496308826856 0.034424224448256414 1.2054374184698656e-05 8.876744142142974e-06 0.0004794600523165776 0.0008380712839377017 0.000600149445801829 0.034424224389448525 1.2054183181565382e-05 8.876533759017968e-06 0.00047945956455979584 0.0008380717439143775 0.000600149770328037 0.03442422422828352 1.2055094647139458e-05 8.87679753819156e-06 0.00047945825150417566
1.642 0.0008380695145584193 0.000600150278057575 0.03442417205401141 1.206608721929394e-05 8.881501583552664e-06 0.0004800728453217354 0.0008380691448446485 0.0006001500121589293 0.034424171966578224 1.2066166113152816e-05 8.881439175760222e-06 0.0004800722154907127 0.0008380687676856203 0.0006001497367332052 0.03442417173106327 1.2068409854243528e-05 8.882508726471575e-06 0.00048007049586449815
1.652 0.0008380685625500265 0.0006001515837542515 0.034424097317956544 1.2076947657576229e-05 8.886255953596889e-06 0.0004806918210096518 0.0008380679569497879 0.0006001511485923233 0.03442409719505873 1.2077464137554916e-05 8.886449570184178e-06 0.0004806910281115326 0.0008380662125466918 0.0006001498939998362 0.03442409688490723 1.208169770132179e-05 8.888779541737995e-06 0.00048068890431910376
1.662 0.0008380692987705849 0.0006001533591255003 0.03442398186112694 1.2087663970026073e-05 8.890697331596327e-06 0.0004813227737844851 0.0008380682789585728 0.0006001526269944295 0.03442398169829183 1.2088820585986935e-05 8.89127769945545e-06 0.00048132180606512653 0.0008380644566301135 0.0006001498845337954 0.03442398133268016 1.209567080981875e-05 8.89529814723128e-06 0.0004813193314476225
1.672 0.0008380718805945196 0.0006001555463283809 0.03442379033205149 1.2098564989749772e-05 8.895111986946169e-06 0.0004819603068819276 0.0008380702102617926 0.0006001543479915786 0.03442379012816742 1.2100576968134986e-05 8.896218103410558e-06 0.00048195917124862857 0.0008380634736454102 0.0006001495188586947 0.03442378974171189 1.2110471713718011e-05 8.902223448742193e-06 0.00048195648989727934
1.682 0.0008380760502538764 0.000600158192727091 0.03442346134735122 1.211002426641742e-05 8.900152129174099e-06 0.00048259254384885164 0.0008380734407879446 0.0006001563215694152 0.034423461104455204 1.2113093456745351e-05 8.901918499653439e-06 0.0004825912756537888 0.0008380629288660574 0.000600148789701159 0.03442346073195132 1.2126135156682123e-05 8.910006696247971e-06 0.000482588656875274
1.692 0.0008380811477704312 0.00060016119961445 0.03442289294184729 1.2122690690583625e-05 8.90564856233157e-06 0.00048321324878632853 0.0008380772724035462 0.0006001584218962755 0.03442289266376345 1.2126979759711762e-05 8.908195344813354e-06 0.00048321191986841293 0.0008380622225615609 0.000600147642561102 0.034422892316744856 1.2142886177170556e-05 8.918254058278946e-06 0.00048320978274315617
1.702 0.0008380861633586709 0.000600164216535599 0.034421919752602094 1.2137376904419539e-05 8.91157361486417e-06 0.0004838253301075889 0.0008380806797342442 0.0006001602875979745 0.03442191944230002 1.2142977262366991e-05 8.914988942321768e-06 0.0004838240569026416 0.000838060558509396 0.0006001458807825858 0.03442191907779469 1.2161023293505643e-05 8.926648226182635e-06 0.000483823006806653
1.712 0.0008380899128862257 0.0006001667885364104 0.03442027999304512 1.2154719807387983e-05 8.919483730851963e-06 0.00048442818480383447 0.0008380824975503288 0.0006001614773809668 0.03442027964676111 1.2161599558769454e-05 8.923782948141652e-06 0.0004844271420546439 0.0008380571568486257 0.0006001433385506364 0.03442027911449074 1.2180456555439849e-05 8.936253316734348e-06 0.000484428058359299
1.722 0.0008380912735322463 0.0006001684872686149 0.0344175701810077 1.2175066013704077e-05 8.93117265492979e-06 0.00048500590959881597 0.0008380816739940806 0.0006001616135576409 0.034417569774378876 1.2182998138016525e-05 8.936233621877496e-06 0.00048500535457539785 0.0008380515629558897 0.0006001400638458081 0.03441756871201913 1.2200498721758405e-05 8.948063033094228e-06 0.00048500955516959666
1.732 0.00083808938648824 0.0006001688521436323 0.034413184416140316 1.2198723916536112e-05 8.946433402643822e-06 0.0004855249192048421 0.0008380774885243444 0.0006001603340555706 0.03441318387674027 1.2207239075982807e-05 8.951941622215887e-06 0.00048552522357714687 0.0008380438847101033 0.0006001362846113529 0.03441318152645026 1.2220409939176858e-05 8.96094129483232e-06 0.0004855346721013606
1.742 0.0008380837495734644 0.0006001672853738864 0.03440623475794888 1.2225900663180818e-05 8.96369963947255e-06 0.00048593641275063317 0.000838069634015522 0.0006001571801205279 0.03440623392274992 1.2234361658534905e-05 8.969180357485804e-06 0.0004859380852280946 0.0008380346971299628 0.0006001321711285646 0.03440622888227626 1.2240367621080558e-05 8.97302187460214e-06 0.0004859555097880132
1.752 0.0008380741120386335 0.0006001630617866191 0.0343954509956623 1.2256436883607701e-05 8.982572076886935e-06 0.0004861826948362023 0.0008380580429914986 0.0006001515574896241 0.03439544955988162 1.2264349838250938e-05 8.987604414831548e-06 0.00048618636666195833 0.0008380243191294025 0.0006001274064758251 0.03439543953644722 1.226302389080448e-05 8.985641504971276e-06 0.0004862151053087315
1.762 0.0008380601369594047 0.0006001553551214641 0.034379061664349383 1.2290441743794473e-05 9.004192791686551e-06 0.0004862011276185867 0.0008380423982593308 0.0006001426543274505 0.03437905913324332 1.2298099513286075e-05 9.008871026844361e-06 0.0004862074818314583 0.0008380113340760583 0.0006001203959180802 0.03437904078265866 1.2296621056245023e-05 9.00550326474458e-06 0.00048625100057504055
1.772 0.0008380408171547773 0.0006001430189990575 0.03435466471539943 1.233032261972635e-05 9.030469457904774e-06 0.0004859282163074866 0.000838021301224984 0.0006001290447561329 0.03435466036913018 1.2339907946507114e-05 9.03617514860321e-06 0.000485937876021209 0.0008379903630623972 0.0006001068684668967 0.034354629262789683 1.2360678779738932e-05 9.046276447307113e-06 0.0004859992445384773
1.782 0.000838013316102895 0.0006001237946449606 0.03431910556062167 1.2384358167748322e-05 9.066939165131714e-06 0.00048531530898768125 0.0008379907446103009 0.0006001076330684381 0.03431909844612704 1.2401829413602102e-05 9.077649183263273e-06 0.0004853287406652097 0.000837948649288259 0.0006000774696436835 0.034319049226102426 1.249632241129222e-05 9.13612034830793e-06 0.0004854107264909507
1.792 0.0008379704104458766 0.0006000924857811862 0.03426838761960679 1.2471744705352221e-05 9.128086228570162e-06 0.0004843363413429546 0.0008379409901301952 0.0006000714255357377 0.034268376617186506 1.2510150055726014e-05 9.152718191595043e-06 0.00048435386600754 0.0008378600812850249 0.0006000135003534493 0.03426830364870161 1.278350998176631e-05 9.3320528120433e-06 0.0004844607057539213
1.802 0.0008378958562787776 0.0006000377165577449 0.034197640710623714 1.2628304485159752e-05 9.240293332318064e-06 0.0004829672472901191 0.0008378510425354746 0.0006000056512380528 0.03419762479727679 1.2713347979939651e-05 9.296689333212253e-06 0.00048298932894501215 0.0008376750829473977 0.0005998797672610444 0.03419752411745265 1.3363345892508853e-05 9.735303437210408e-06 0.0004831321527855068
1.812 0.0008377579270629869 0.000599937320668143 0.034101165673960765 1.2912284473774617e-05 9.443550699845234e-06 0.00048117066594467137 0.0008376808413366162 0.0005998821878238885 0.034101144593358265 1.3090564962681531e-05 9.564393377600017e-06 0.00048119885462525447 0.0008373059609082187 0.0005996141057502418 0.03410101840863948 1.4455592631439827e-05 1.0501814060336029e-05 0.0004814089899295569
1.822 0.0008375017907142499 0.000599752660129686 0.033972567685754455 1.3408958327439403e-05 9.795334327081995e-06 0.00047891991511347687 0.0008373617897958273 0.0005996525578502556 0.033972543291519185 1.3757944068091108e-05 1.0035515029353719e-05 0.0004789592760548767 0.0008366084827351089 0.0005991139641726891 0.033972408384867675 1.6353897419421718e-05 1.1840766734186035e-05 0.0004793180313335947
1.832 0.0008370406015730349 0.0005994219002610355 0.03380499526940676 1.4230304699162007e-05 1.0374074461614742e-05 0.0004762423098449284 0.0008367855425553288 0.0005992395592702463 0.03380497381991213 1.4867086837011125e-05 1.0817720576955475e-05 0.00047630693414373303 0.0008353603070575797 0.0005982206489642977 0.03380487503396727 1.939159654378172e-05 1.3995507230365212e-05 0.0004770073476805826
1.842 0.0008362445821530781 0.0005988520689616497 0.03359151098581077 1.550669515712375e-05 1.127585064744204e-05 0.00047325009242744264 0.0008357904261013082 0.0005985274281751811 0.03359150665999067 1.6591850649537183e-05 1.2040063415028826e-05 0.0004733742220733386 0.0008332364070028983 0.0005967016715849232 0.03359153646077378 2.3903931659701455e-05 1.7216736050701104e-05 0.0004748386349878228
1.852 0.000834928484333747 0.0005979103377802334 0.0333256090882113 1.7371264950111896e-05 1.2601179914337687e-05 0.00047014622590335706 0.0008341460401404375 0.0005973510731326193 0.033325648971903946 1.9107366122115784e-05 1.3834987794176907e-05 0.0004704043029167845 0.0008297829088583034 0.000594232286448054 0.033325974059427554 3.0218869676370413e-05 2.1747901883384367e-05 0.0004734884972606594
1.862 0.0008328399393127305 0.0005964161378831649 0.03300185082892961 1.994103905527223e-05 1.4436448543466912e-05 0.0004672099153313365 0.000831538892078156 0.000595486225776829 0.03300198152775824 2.257084407093401e-05 1.6318115202553374e-05 0.0004677493873081466 0.000824394078739566 0.0005903793352368675 0.03300287700601971 3.867115776930982e-05 2.782778250004234e-05 0.00047406560279699653
1.872 0.000829652173355582 0.0005941363801311293 0.03261653207176156 2.3302604893923123e-05 1.6840707157346797e-05 0.0004647937971514021 0.0008275632435042377 0.0005926432722426031 0.03261682781713857 2.7112975127930653e-05 1.957862217737778e-05 0.0004658852933538681 0.000816300488439232 0.000584592904573942 0.03261871765849317 4.961446332143463e-05 3.569852581817891e-05 0.00047826723445691525
1.882 0.0008249634561977457 0.0005907855203284752 0.03216827468147067 2.7509230551503334e-05 1.9844532078681856e-05 0.0004633470316076328 0.0008217206428867117 0.0005884672972416306 0.032168846197890115 3.284127491217861e-05 2.3682799296701683e-05 0.0004654576034911529 0.0008045775062441625 0.0005762124007461255 0.032172345033617746 6.341954319947718e-05 4.5607580884353184e-05 0.0004885550053136932
1.892 0.0008183041773794906 0.0005860311481605324 0.03165846097023235 3.258694848039886e-05 2.3456224797401468e-05 0.00046340401360482776 0.0008134303469676691 0.000582545966480824 0.03165946345023332 3.9847662852376936e-05 2.868183302354312e-05 0.00046729780261880636 0.0007881821892739199 0.0005644929328874825 0.03166540943659419 8.045771042921637e-05 5.779932206212476e-05 0.0005081994247996765
1.902 0.0008091530998764377 0.0005795055617536764 0.03109147300202759 3.8540205625608175e-05 2.7667597553035588e-05 0.0004654769331866387 0.0008020532879419973 0.0005744265639468503 0.031093110473755597 4.821067217312317e-05 3.4616354716345417e-05 0.0004723388529878333 0.0007660251842373116 0.0005486564412340293 0.031102573798573927 0.00010107058626725746 7.249846108372675e-05 0.0005409887031898949
1.912 0.000796966517555745 0.0005708247795253223 0.030474698645307722 4.53506897790067e-05 3.2458298717117766e-05 0.0004699062919776688 0.0007869338532698306 0.0005636441464485276 0.030477221276027307 5.7988233535307786e-05 4.151827825138193e-05 0.00048146655385689985 0.0007370829829060167 0.0005279708772511942 0.0304914706923997 0.00012552794259594672 8.988904460982865e-05 0.0005905716046821825
1.922 0.0007812236014073076 0.0005596170403638112 0.029818216431924446 5.2969547072903885e-05 3.779884614927343e-05 0.0004767988600280886 0.000767462593423722 0.000549762834343744 0.029821907582057657 6.920291699237231e-05 4.941010982914573e-05 0.0004954173591871314 0.0007005531693082311 0.000501859490776236 0.029842321497196168 0.00015397775474985465 0.00011008838299233032 0.0006596976394743492
1.932 0.000761485730029414 0.0005455612149370048 0.029134038556577688 6.130721287998113e-05 4.364726003458748e-05 0.0004860945024080499 0.0007431568077152056 0.0005324299442842565 0.02913919034584347 8.182429732835043e-05 5.829611753515525e-05 0.0005147592195429269 0.0006560506884064182 0.00047004013373476395 0.029167111698918852 0.00018639507801388854 0.00013311160424599362 0.0007497152394096856
1.942 0.0007374604706962101 0.0005284319027315227 0.028434854545196755 7.022595468107664e-05 4.993593892687035e-05 0.0004976520315895821 0.0007137481733173357 0.0005114383210995075 0.02844173447822189 9.575351918374378e-05 6.814217452579366e-05 0.0005398668266240746 0.0006038410845756159 0.000432693137098198 0.028478289243751072 0.0002225382021040535 0.00015882805458662246 0.0008604633151196428
1.952 0.0007090578105445186 0.0005081441809856911 0.027732381128486278 7.953897167651304e-05 5.655561578338744e-05 0.00051122323977341 0.0006792628672381521 0.00048678797254008674 0.027741197145024328 0.00011081427759356927 7.885201260793543e-05 0.000570805066937832 0.0005451149663178483 0.0003906606351115818 0.027787119530351324 0.0002619209896304419 0.00018692214554043385 0.0009904233718770947
1.962 0.0006764286547974806 0.0004847887126094641 0.027035600926447054 8.901741350120497e-05 6.334883983151083e-05 0.0005263235118914174 0.0006400816136130696 0.00045873589411045553 0.027046476225389075 0.00012675265179847833 9.025385970600887e-05 0.0006071696794282326 0.00048233188543338326 0.0003456951168176562 0.02710199956040919 0.00030380848103228825 0.0002168763637942841 0.0011369498698741282
1.972 0.0006399799190308856 0.0004586482883811666 0.02634925954345071 9.840410065486927e-05 7.011942581679016e-05 0.0005421372253674382 0.0005969713843972614 0.0004278237043870574 0.02636222936570834 0.00014324596740945448 0.0001021056611828968 0.0006480223652290518 0.00041968847526626117 0.0003007934524822193 0.026427099192548147 0.000347238945702504 0.0002479868446083703 0.0012964911606490478
1.982 0.0006003633514258119 0.00043019039211993364 0.025672945996483603 0.00010743123194211952 7.665381981704097e-05 0.0005575753395822648 0.0005510834013704865 0.0003948763185371136 0.02568798467076871 0.00015991905618343276 0.00011411585275957419 0.0006919935943188494 0.0003636944668673236 0.00026060452856454966 0.02576162396231591 0.0003910712417845348 0.00027940848192523207 0.0014647967062447328
1.992 0.0005584370493980906 0.0004000361918619204 0.02500094208940732 0.00011583947864134441 8.274520656950866e-05 0.0005714792246917166 0.0005039131917370264 0.00036096989335898666 0.025018020349683666 0.00017636571016917552 0.00012597019469540028 0.0007375045074197405 0.00032327747498287173 0.00023150428316193536 0.02509983145492365 0.00043405318485069606 0.00031021758733122787 0.0016371394613798047
2.002 0.0005152020759049031 0.0003689120147810302 0.02432286159920025 0.00012339695857791332 8.821345316444689e-05 0.0005828725100519023 0.0004572191526392578 0.0003273708118606251 0.02434202391530465 0.00019217350112337182 0.0001373566188451604 0.0007830053132554155 0.00030739253910510076 0.00021990587150549977 0.024431763559077592 0.000474904702789873 0.0003394798180804764 0.0018085782915554678
2.012 0.00047172220693181554 0.0003375923492563744 0.02362496069368009 0.0001299173845821355 9.291915644811867e-05 0.0005911555013486029 0.00041289641053704343 0.0002954468000627506 0.023646403811442212 0.00020695043318699494 0.00014798535711790412 0.0008271508696937802 0.0003189769624648793 0.0002279558411128764 0.02374453531485576 0.000512408086980362 0.0003663158424238869 0.0019742566398211294
2.022 0.0004290398960175761 0.0003068429403829056 0.02289190531958431 0.00013527650812243208 9.677336982571102e-05 0.0005961798273023778 0.0003728016015017942 0.00026654621492888344 0.022916035763069234 0.00022035157041102975 0.00015760558980405814 0.0008688800792640884 0.00035181696437578075 0.00025125620434816485 0.02302395975712657 0.0005454964466630953 0.00038996136591195555 0.002129701084833427
2.032 0.00038810244248010267 0.00027736973854193087 0.02210872998392501 0.0001394252134071065 9.974457307119766e-05 0.0005981932968551281 0.0003385252135587875 0.000241837740012417 0.022136181600336674 0.00023210320989617487 0.00016602035615613715 0.0009074043551554658 0.00039562390248843344 0.00028245761889023833 0.022256274796780117 0.0005733311871945141 0.0004098191625472973 0.0022710711374795503
2.042 0.000349708144813 0.00024977647676032393 0.021262713159027218 0.00014239701775184546 0.00010186256451296285 0.0005976906770312336 0.00031112651781099553 0.00022211467838041256 0.021294315190257557 0.00024202196018228154 0.00017309962897651287 0.0009421392332895944 0.0004416907480428545 0.00031532149181323524 0.02142975706914755 0.0005953604774277135 0.00042549964858395756 0.0023953268344147783
2.052 0.00031447562432793526 0.00022453250491488337 0.020344926157354937 0.00014430768132961115 0.00010321727246803285 0.0005952341435839758 0.0002908979725037541 0.0002076105312223261 0.020381624921354247 0.00025002638215928516 0.00017878942489399027 0.0009726267660289216 0.0004843475354236553 0.0003457804134767073 0.02053604808232259 0.0006113529434959383 0.0004368454917135156 0.00250030863769301
2.062 0.00028283446043891923 0.00020195366229343155 0.01935128093653105 0.00014534514417133414 0.0001039501922137348 0.0005913044897059338 0.00027728366858443404 0.00019792468025523141 0.01939402989856981 0.00025613945862083836 0.00018311405325475413 0.0009984860693593577 0.0005204046709806661 0.00037154422631725516 0.019571073394416567 0.0006214034971952505 0.000443936180612088 0.002584744027176606
2.072 0.00025503326912297656 0.00018220029916506434 0.018282996778968715 0.00014574915722112347 0.00010423752658412286 0.0005862141892897216 0.0002690488823053001 0.00019214222620543694 0.018332636856503253 0.0002604809937345477 0.0001861695134505022 0.0010194017569878702 0.0005484096553393425 0.00039156753351220783 0.01853550016251318 0.0006259108712322844 0.00044707065308071824 0.0026481985765352584
2.082 0.00023116037326541782 0.00016529450167221014 0.017146505509670167 0.0001457819386681868 0.00010426677157766756 0.0005800806281874732 0.0002646492031858059 0.00018911405300323187 0.017203658133839932 0.00026325024517592267 0.00018810825271260625 0.0010351361410636723 0.0005681034026778797 0.0004056597665524126 0.01743474364691229 0.0006255291739682672 0.0004467294668216858 0.0026909839021431563
2.092 0.00021117000952186677 0.00015115189072961702 0.01595289425668578 0.00014569385561094295 0.00010421132926877842 0.0005728449895122343 0.0002626154149292012 0.0001877525286238693 0.016017884923884933 0.0002647007131332993 0.0001891180041798829 0.0010455469321076784 0.0005800355739158208 0.00041420937305463207 0.01627858686721565 0.0006210986951941193 0.0004435215730098695 0.0027140331984303392
2.102 0.00019490512275114057 0.00013961608680152776 0.014717024465946789 0.00014569066152529908 0.00010420909912712036 0.000564328921329737 0.0002617961258861185 0.00018721622750898187 0.014789847050085406 0.0002651107076560007 0.00018939901129642306 0.0010506047120893128 0.0005852701339839254 0.00041797286278528784 0.015080508097914183 0.0006135639502821718 0.0004381233084603329 0.0027187613886070837
2.112 0.00018211068456218372 0.00013048297108842318 0.01345646384219813 0.0001459097366453823 0.00010434981381693177 0.0005543278279637277 0.0002614257748068727 0.0001869580589620476 0.013536788729232157 0.0002647544025046447 0.00018914386708796338 0.0010504170683204009 0.0005851452373339584 0.0004179030989981244 0.013856814822916319 0.0006038888084752623 0.0004312179082948677 0.0027069338365712345
2.122 0.00017244029756276669 0.00012351000374060276 0.012190340100897952 0.00014641089274748805 0.00010467273333400495 0.0005427300412163054 0.00026107491876173225 0.000186682669176564 0.012277563843743013 0.000263877955428402 0.00018852272250084859 0.0010452645861026655 0.0005810762173130643 0.0004150088043812965 0.01262566826224624 0.0005929788547758011 0.0004234426686269183 0.0026805641334364063
2.132 0.00016546721162760732 0.00011841743849312027 0.010938195263846644 0.00014718291731368873 0.00010517308394359703 0.0005296293405937428 0.00026055407865047933 0.00018626973162583454 0.011031525945510148 0.0002626838565392154 0.00018767474014051198 0.0010356384463464457 0.0005744021762984681 0.00041024542261852915 0.011406064764664957 0.0005816197049108241 0.0004153486483829108 0.0026418449587719234
2.142 0.0001607100392276461 0.00011489362747771714 0.009718902749454868 0.00014816216152960384 0.00010581387701687745 0.0005153856483654223 0.0002598187484013895 0.00018570036027310734 0.009817472871158688 0.0002613244988166724 0.0001867052656281212 0.0010222550379382655 0.0005662794092760402 0.00040443931212335286 0.010216831458519832 0.0005704371405036465 0.0004073754073741405 0.0025930961502211823
2.152 0.0001576728773166195 0.0001126115288571845 0.008549707237874526 0.00014925652036290992 0.00010653961264713744 0.0005006020408539525 0.000258896498049083 0.00018500247254255427 0.00865270433309244 0.0002599038715296831 0.00018568748773005168 0.0010060246960688856 0.0005576224026891333 0.0003982455434517352 0.009075695103977491 0.0005598812180756674 0.00039984118213744543 0.002536705068615854
2.162 0.00015588880341338502 0.00011125350530154781 0.007445447599388513 0.0001503681533069525 0.00010728910079027025 0.00048602046442500153 0.0002578398345871052 0.00018421711830860011 0.007552252227809672 0.00025848490262480906 0.00018466712290049687 0.000987970202105456 0.0005490883459546162 0.00039213634801442697 0.007998486025839134 0.0005502325829754063 0.0003929470766690431 0.0024750422409196976
2.172 0.00015495375884886015 0.00011053548236392113 0.006418013171498963 0.000151410483802118 0.00010800556781020115 0.00047237252780256005 0.00025670046871979475 0.00018338145680247346 0.006528335016870491 0.00025709953350666116 0.0001836686449935355 0.0009691132235273443 0.0005410962146957474 0.00038641399640523865 0.006998531186894983 0.000541625837061121 0.0003867922321075593 0.002410353675065216
2.182 0.00015454399940613683 0.00011022286534908349 0.005476058992220142 0.00015231782121611593 0.00010864314280586305 0.00046023704961583385 0.0002555184025070268 0.00018252256466859182 0.005590064495851435 0.0002557589441089403 0.0001827017254557176 0.0009503596165780106 0.0005338682118096425 0.0003812396638473552 0.006086265590276317 0.0005340827474685091 0.0003813957586917313 0.002344647841635082
2.192 0.00015441783441862722 0.00011013580413561969 0.004624972532448888 0.00015304817745973278 0.0001091696736841266 0.0004499480433942042 0.00025431975701181513 0.0001816570993512231 0.0047434008929581615 0.0002544621411337853 0.00018176686267446244 0.0009324125977186018 0.0005274806954973165 0.0003766693428849811 0.005269052774183999 0.0005275478476606748 0.0003767208429597433 0.002279601482222049
2.202 0.00015440656530593853 0.00011014574543507379 0.0038670545220387364 0.0001535810862542126 0.00010956649385643929 0.0004415726809867015 0.0002531187255615605 0.0001807933761436304 0.003991321102346666 0.000253202057660392 0.00018085961087802206 0.0009157303093134784 0.0005219137514933558 0.00037268916742792693 0.0045511641130729355 0.0005219204628733958 0.00037269705725495936 0.002216503325360772
2.212 0.00015440011900258967 0.00011016689907560162 0.00320185868706223 0.00015391259236785212 0.00010982614001210995 0.00043495122590730473 0.00025192066709952415 0.00017993384805008723 0.0033341432492657174 0.0002519691321866634 0.00017997326084907204 0.0009005288832781192 0.0005170923667290988 0.0003692450556958591 0.003933837019244693 0.0005170796647015007 0.0003692382648539785 0.002156243295675161
2.222 0.00015433162096131694 0.00011014594392289492 0.002626631787945841 0.00015404935113472345 0.00010994909828525973 0.0004297725324850444 0.00025072479339265135 0.00017907705643637904 0.0027699400319600802 0.0002507528789059095 0.0001791001748642957 0.000886820234756289 0.0005129163050984738 0.00036626443576263896 0.0034153302102866347 0.0005129011702517075 0.00036625511455334864 0.0020993429905818086
2.232 0.0001541635331170241 0.00011005224114097926 0.0021368020617697917 0.00015400324535874046 0.00010994050030884597 0.00042565572307723214 0.0002495259624690979 0.00017821882937068772 0.0022949682727238293 0.0002495421835228443 0.00017823217969478185 0.000874468605596983 0.0005092790536112601 0.0003636701499754348 0.0029909393821883666 0.0005092670409007749 0.00036366244592391016 0.0020460152679202715
2.242 0.00015387662436854837 0.00010986976514639446 0.0017264738379117498 0.00015378731094561183 0.00010980739959096078 0.0004222177668171655 0.00024831569966790427 0.0001773528881714267 0.0019040367870984524 0.0002483250202662311 0.00017736046708843764 0.0008632507609500982 0.000506078058697789 0.000361388024128179 0.0026530398516640074 0.0005060699652873276 0.0003613827096710868 0.0019962379974891474
2.252 0.00015346207916075284 0.00010959116276903344 0.0013888919222809636 0.00015341322165426293 0.00010955692834316821 0.00041911899986087645 0.0002470827888336507 0.00017647114994205656 0.0015907327333664117 0.0002470881007311349 0.00017647537553524886 0.0008529089624098453 0.0005032190301762568 0.0003593500628644952 0.0023913469052486663 0.000503214078557298 0.00035934674893604363 0.0019498284041909232
2.262 0.00015291645440019527 0.00010921383407257846 0.0011168370634602356 0.0001528902025410304 0.00010919535029111889 0.00041608730403700617 0.0002458137527229335 0.00017556397755186015 0.0013474561944684892 0.0002458167447737065 0.00017556629116589935 0.0008431907124305192 0.000500616817020895 0.0003574950870167222 0.002193612032802596 0.000500613984417002 0.000357493157289902 0.0019065081749406998
2.272 0.0001522389028052071 0.00010873765860350516 0.0009029044725193592 0.00015222504138900686 0.00010872784452535373 0.000412925397135198 0.00024449342184983813 0.00017462052723847538 0.001165324815983823 0.00024449508200240374 0.0001746217721822838 0.0008338734575711303 0.0004981947308499805 0.0003557681966189809 0.0020467888448945323 0.0004981931916177903 0.00035576712985155615 0.0018659540441706096
2.282 0.0001514300148072109 0.00010816391412702654 0.0007396154553974424 0.00015142281938705676 0.00010815879148568151 0.00040950651765896617 0.0002431056749948822 0.0001736292502669383 0.001034203289370766 0.00024310657983699877 0.00017362990949020338 0.000824775661823613 0.0004958835311736422 0.0003541199668766296 0.0019383884623751526 0.000495882728851835 0.00035411940178141935 0.0018278328222749568
2.292 0.00015049169948180613 0.00010749497679044216 0.000619357196194503 0.0001504880261979766 0.00010749234917030562 0.00040576359885785606 0.00024163435870653042 0.0001725785457665009 0.0009431984172829786 0.00024163484213992904 0.00017257888973351917 0.000815757803025689 0.0004936207373523661 0.00035250588038507504 0.0018575838130645908 0.0004936203335237889 0.0003525055919062473 0.0017918230260348584
2.302 0.0001494276362729752 0.00010673447299864291 0.0005342785532083386 0.0001494257916476381 0.00010673314888164912 0.0004016763299724282 0.0002400643454999178 0.00017145752666532756 0.0008816789545192207 0.00024006459833617323 0.00017145770365869657 0.0008067176802369022 0.0004913505236969317 0.0003508861940395521 0.0017957717825629164 0.0004913503264947039 0.0003508860515968777 0.0017576269350791178
2.312 0.00014824392664458897 0.00010588762353868954 0.00047641364375420264 0.00014824301531916426 0.0001058869681137706 0.0003972591970000827 0.0002383826491694769 0.00017025683187377733 0.0008403942276584258 0.00023838277851355447 0.00017025692168448134 0.0007975839217793322 0.0004890241682084729 0.00034922622385939256 0.0017465967989465155 0.0004890240744491243 0.00034922615565092575 0.0017249769919652224
2.322 0.00014694965453327668 0.00010496157419139452 0.0004382060622604816 0.00014694921158166726 0.00010496125550134027 0.00039255189605036844 0.0002365794801427605 0.00016896939445148234 0.000812148544842251 0.0002365795448466854 0.00016896943934642723 0.0007883101869920467 0.00048660084642957775 0.00034749689594147746 0.0017056320238461502 0.000486600802914559 0.00034749686419836655 0.0016936394333158372
2.332 0.00014555714999831863 0.00010396556246316733 0.00041321341859721267 0.00014555693820322054 0.00010396541021703082 0.0003876120177222904 0.00023464911152875677 0.00016759106950977045 0.0007918589782180658 0.00023464914318126518 0.0001675910915807827 0.000778870981840342 0.00048404848244690995 0.0003456753519968038 0.0016699352085503792 0.00048404846269409354 0.0003456753376096252 0.0016634166061011491
2.342 0.0001440818512458266 0.00010291083632302379 0.0003965527168385136 0.0001440817516426849 0.00010291076484423561 0.00038250911456173955 0.00023259044772921066 0.00016612104356636084 0.0007762015795390249 0.00023259046287470275 0.00016612105421568246 0.0007692588619801636 0.000481344376329662 0.0003437454030141593 0.0016376233562907612 0.00048134436754736817 0.0003437453966497499 0.0016341482289132007
2.352 0.00014254175989669265 0.00010181030810085179 0.00038489500463486243 0.00014254171383712923 0.0001018102751108902 0.00037731925208083037 0.00023040723233855868 0.000164561981094913 0.0007631313111236573 0.0002304072394294682 0.000164561986128263 0.0007594823005480404 0.0004784753964724984 0.00034169767527652336 0.0016075294760220667 0.0004784753926439314 0.00034169767252236925 0.0016057112328267192
2.362 0.00014095656031957077 0.00010067797985786561 0.00037615665491612843 0.00014095653938176877 0.00010067796488708261 0.00037211959784182663 0.000228107880867728 0.00016291989978278192 0.0007514528777264972 0.0002281078841172229 0.00016291990210960723 0.0007495635305702775 0.0004754376261974524 0.00033952936654227644 0.001578951959047966 0.00047543762455966494 0.00033952936537368815 0.0015780177608280851
2.372 0.0001393465189991072 9.952821061411042e-05 0.00036911709259545384 0.00013934650964559668 9.952820393392334e-05 0.00036698312893288643 0.00022570496478664938 0.00016120379537436078 0.0007405016641018738 0.00022570496624465118 0.00016120379642540862 0.0007395359707719774 0.0004722354601744167 0.00033724360743946275 0.0015514828546656211 0.0004722354594865031 0.00033724360695227797 0.0015510112175932255
2.382 0.00013773130120415977 9.837491488480468e-05 0.0003630974821554184 0.0001377312970990866 9.837491195413083e-05 0.0003619738788896713 0.00022321440590685455 0.0001594250599008063 0.000729929742511447 0.00022321440654751666 0.00015942506036453963 0.000729441179229948 0.00046888023880285637 0.0003348484903870849 0.0015248948958745288 0.0004688802385190157 0.0003348484901871806 0.001524660688335225
2.392 0.0001361288456888854 9.723078893798313e-05 0.0003577352353320556 0.00013612884391939176 9.723078767420192e-05 0.00035714322553423417 0.00022065446569355415 0.00015759675485236491 0.000719571104918118 0.0002206544659692894 0.00015759675505224062 0.0007193255213953963 0.0004653885751426106 0.0003323558766317929 0.0014990689953695284 0.0004653885750275178 0.00033235587655097254 0.0014989543854268493
2.402 0.00013455442561068935 9.610665608663643e-05 0.00035284128632284527 0.0001345544248617437 9.61066555511502e-05 0.0003525275978849713 0.0002180446317970971 0.0001557328129012578 0.0007093601622053107 0.00021804463191334422 0.00015573281298546083 0.0007092368524452208 0.0004617805623937419 0.0003297801162947375 0.001473948385500303 0.0004617805623478683 0.0003297801162625309 0.001473892933895596
2.412 0.00013301999633413331 9.501100525574e-05 0.00034831575897175624 0.00013301999602294065 9.501100503288386e-05 0.00034814775916315756 0.0002154045114628823 0.00015384724648330662 0.0006992838109878593 0.00021540451151089108 0.0001538472465180062 0.000699221521475073 0.0004580780485314889 0.00032713681543218077 0.0014495099358186338 0.0004580780485135144 0.0003271368154195357 0.0014494832612353447
2.422 0.00013153388918343525 9.394976856028348e-05 0.00034410092713273643 0.00013153388905652336 9.394976846922356e-05 0.00034400958941492593 0.00021275283525882833 0.000151953436687234 0.0006893538719239222 0.00021275283527825338 0.0001519534367012359 0.0006893219444051568 0.0004543031322974087 0.0003244417608510244 0.0014257465269884632 0.000454303132290487 0.0003244417608461395 0.0014257336595334858
2.432 0.0001301008586550358 9.292634693330305e-05 0.00034015664560821396 0.00013010085860424358 9.292634689678496e-05 0.0003401060956846965 0.0002101066534858483 0.0001500635606523459 0.0006795916454320752 0.00021010665349355235 0.00015006356065788592 0.0006795748958395834 0.0004504769813867326 0.00032171007509245326 0.0014026566107377093 0.0004504769813841159 0.0003217100750906008 0.0014026503131653353
2.442 0.00012872243892139758 9.194185535492874e-05 0.00033644873955996236 0.00012872243890145287 9.19418553405594e-05 0.00033642024753152163 0.00020748077478954642 0.0001481881922308737 0.0006700196139384178 0.0002074807747925454 0.00014818819223302792 0.000670010561109645 0.00044661901302917245 0.00031895563047504045 0.0013802384787425434 0.0004466190130282051 0.0003189556304743544 0.0013802353094169977
2.452 0.00012739752520991477 9.099552958160409e-05 0.00033294450790611436 0.00012739752520223412 9.09955295760581e-05 0.00033292818409283133 0.00020488745877006735 0.0001463360838910886 0.0006606573400324556 0.00020488745877121777 0.00014633608389191585 0.0006606522873860577 0.0004427464224474191 0.00031619071186771136 0.001358487589366943 0.0004427464224470725 0.00031619071186746596 0.0013584859299811548
2.462 0.00012612307546160508 9.008522089884887e-05 0.00032961183838376606 0.00012612307545870616 9.008522089674957e-05 0.00032960236775060375 0.00020233634069347534 0.00014451411398543008 0.0006515198002073988 0.0002023363406939149 0.00014451411398574775 0.0006515168959472172 0.0004388740055051829 0.00031342588981305846 0.0013373957984333632 0.00043887400550506663 0.0003134258898129764 0.0013373948895449013
2.472 0.00012489482993742343 8.920790619721929e-05 0.00032641989129594546 0.00012489482993635487 8.920790619644086e-05 0.0003264143530992856 0.00019983454389413066 0.00014272736761219176 0.000642617087145273 0.00019983454389430256 0.0001427273676123176 0.0006426153792409969 0.000435014201904601 0.0003106700513459951 0.0013169516672981419 0.00043501420190456875 0.0003106700513459725 0.0013169511480927562
2.482 0.00012370796614960165 8.836015414026171e-05 0.0003233402152890688 0.00012370796614921808 8.836015413997929e-05 0.0003233369661437608 0.0001973869259551926 0.00014097931263054779 0.000633954825328166 0.00019738692595526656 0.00014097931263060262 0.0006339538062326044 0.0004311772824293489 0.0003079305338038426 0.0012971412656410462 0.0004311772824293462 0.0003079305338038404 0.0012971409593491212
2.492 0.00012255763462959532 8.753850794334709e-05 0.0003203477194680879 0.00012255763462946579 8.753850794324716e-05 0.00032034581472519175 0.00019499640534173816 0.00013927203286352737 0.0006255348997802124 0.00019499640534177627 0.0001392720328635565 0.0006255342875918197 0.0004273716125446375 0.00030521331322763267 0.001277949084569196 0.00042737161254464555 0.0003052133132276373 0.00127794890028873
2.502 0.00012143934951113317 8.673976550830099e-05 0.00031742126757144256 0.00012143934951109307 8.673976550826719e-05 0.0003174201552813168 0.00019266432161199176 0.00013760648513634532 0.0006173562623931159 0.0001926643216120181 0.0001376064851363654 0.0006173558944727924 0.0004236039394537173 0.00030252320952882324 0.0012593588371964256 0.00042360393945372905 0.00030252320952883 0.0012593587253912817
2.512 0.00012034923199441437 8.596115492300015e-05 0.0003145438587334977 0.00012034923199440553 8.596115492298954e-05 0.00031454321314119965 0.00019039079173791066 0.0001359827534943127 0.0006094156882209339 0.00019039079173793297 0.00013598275349432985 0.0006094154679776922 0.00041987966634779244 0.0002998640824937734 0.0012413540480665296 0.00041987966634780507 0.00029986408249378074 0.0012413539802347212
2.522 0.00011928412248553601 8.520041614961386e-05 0.0003117024635237205 0.00011928412248553798 8.520041614961227e-05 0.0003117020916141419 0.0001881750358545616 0.0001344002816145297 0.0006017084228334701 0.00018817503585458268 0.00013440028161454588 0.000601708291881854 0.00041620309333546 0.0002972390039602813 0.001223918417873068 0.0004162030933354732 0.000297239003960289 0.001223918376944292
2.532 0.00011824158818215516 8.445580774307972e-05 0.00030888762477464764 0.00011824158818216199 8.445580774308118e-05 0.0003088874123090065 0.00018601565662522177 0.00013285807215434727 0.0005942287023491205 0.0001860156566252423 0.00013285807215436372 0.0005942286251390455 0.00041257761738700254 0.0002946504006903001 0.0012070359980745136 0.00041257761738701604 0.0002946504006903081 0.001207035973591118
2.542 0.00011721985776770954 8.372606109616393e-05 0.00030609293302942813 0.00011721985776771712 8.37260610961672e-05 0.00030609281271512095 0.00018391086602867655 0.00013135484862222734 0.0005869701496657765 0.0001839108660286973 0.00013135484862224423 0.0005869701045607027 0.0004090058925938029 0.00029210016886964244 0.0011906912294240926 0.00040900589259381667 0.000292100168869651 0.0011906912149285693
2.552 0.00011621771461817936 8.301030464068526e-05 0.0003033144648848565 0.0001162177146181871 8.301030464068947e-05 0.00030331439736518693 0.0001818586606200609 0.00012988918051178163 0.0005799260616770454 0.00018185866062008172 0.00012988918051179928 0.0005799260355797803 0.0004054899570723736 0.00028958976476068656 0.0011748688992287567 0.00040548995707238736 0.00028958976476069567 0.001174868890741634
2.562 0.00011523437538350424 8.230797726491882e-05 0.0003005502441672357 0.00011523437538351191 8.230797726492397e-05 0.00030055020661928306 0.00017985695071272737 0.000128459575571613 0.0005730896075457019 0.00017985695071274854 0.00012845957557163136 0.0005730895925933191 0.00040203133443572 0.0002871202771743237 0.001159554062528663 0.0004020313344357335 0.00028712027717433375 0.0011595540576163832
2.572 0.00011426937338810766 8.161874493977876e-05 0.00029779976068600964 0.0001142693733881157 8.161874493978509e-05 0.0002977997399959499 0.00017790365099226306 0.00012706454455453027 0.0005664539589168316 0.00017790365099228418 0.00012706454455454954 0.0005664539504340844 0.0003986311169768327 0.00028469248687134214 0.0011447319582664314 0.0003986311169768464 0.0002846924868713532 0.001144731955456415
2.582 0.00011332245807991852 8.09424286798412e-05 0.00029506356317615456 0.00011332245807992584 8.094242867984832e-05 0.0002950635518799286 0.00017599674069636068 0.00012570264423826579 0.0005600123701810231 0.00017599674069638206 0.00012570264423828587 0.0005600123654162341 0.000395290035842303 0.0002823069166683565 0.0011303879375469473 0.0003952900358423171 0.0002823069166683684 0.001130387935958532
2.592 0.00011239351461588736 8.027894684833954e-05 0.0002923429312754708 0.00011239351461589418 8.027894684834732e-05 0.0002923429251650608 0.00017413430099744108 0.00012437250416092095 0.0005537582228726736 0.00017413430099746268 0.00012437250416094182 0.0005537582202229953 0.0003920085213799817 0.0002799638745270783 0.0011165074109758272 0.0003920085213799957 0.0002799638745270911 0.0011165074100887354
2.602 0.00011148250274206017 7.962827126685982e-05 0.0002896396234775354 0.00011148250274206726 7.96282712668681e-05 0.00028963962020312536 0.00017231453567331892 0.00012307284141199856 0.0005476850454844255 0.00017231453567334053 0.00012307284141202014 0.0005476850440258284 0.0003887867550321992 0.0002776634906099041 0.001103075817242823 0.00038878675503221325 0.0002776634906099177 0.0011030758167534507
2.612 0.00011058941186146287 7.89903949456434e-05 0.000286955691995798 0.00011058941186146978 7.899039494565198e-05 0.0002869556902576885 0.0001705357792874765 0.00012180246649367833 0.000541786518565254 0.00017053577928749825 0.00012180246649370053 0.000541786517770538 0.00038562471314201977 0.0002754057485655784 0.0010900786135402013 0.00038562471314203397 0.0002754057485655928 0.001090078613273583
2.622 0.00010971422910514302 7.836530916968475e-05 0.0002842933512985069 0.00010971422910514989 7.836530916969343e-05 0.00028429335038469107 0.00016879649601011918 0.00012056028248938263 0.0005360564732464011 0.00016879649601014103 0.00012056028248940536 0.0005360564728178883 0.0003825222030890266 0.00027319051134106853 0.0010775012866460012 0.00038252220308904086 0.00027319051134108344 0.0010775012865025665
2.632 0.00010885691809184075 7.775298828146011e-05 0.0002816548856367308 0.00010885691809184711 7.77529882814686e-05 0.0002816548851609103 0.0001670952721820816 0.0001193452797572759 0.0005304888881904302 0.00016709527218210376 0.00011934527975729889 0.0005304888879617972 0.00037947889285492263 0.0002710175423023251 0.00106532938039643 0.0003794788928549367 0.0002710175423023405 0.0010653293803202404
2.642 0.0001080174067675021 7.71533809953021e-05 0.00027904258246421907 0.00010801740676750797 7.715338099531022e-05 0.0002790425822188542 0.000165430805982916 0.00011815652855097513 0.0005250778863225374 0.00016543080598293837 0.00011815652855099819 0.0005250778862018393 0.000376494335681697 0.00026888652284897394 0.0010535485328479215 0.00037649433568171154 0.00026888652284898966 0.0010535485328079628
2.652 0.0001071955826430963 7.656640702428117e-05 0.00027645868259757405 0.00010719558264310234 7.656640702428866e-05 0.00027645868247227 0.00016380189697241167 0.0001169931715474006 0.0005198177307269951 0.00016380189697243398 0.00011699317154742367 0.0005198177306639538 0.00037356799128832795 0.00026679706756915165 0.0010421445170794201 0.0003735679912883425 0.00026679706756916715 0.0010421445170587255
2.662 0.00010639129295502877 7.599195723476102e-05 0.0002739053429660541 0.00010639129295503425 7.599195723476777e-05 0.00027390534290267827 0.0001622074365184359 0.0001158544170063242 0.0005147028199372557 0.0001622074365184584 0.00011585441700634706 0.0005147028199046801 0.00037069924400670465 0.00026474873719277994 0.0010311032831639567 0.00037069924400671874 0.00026474873719279534 0.001031103283153372
2.672 0.00010560434667442582 7.54298951213033e-05 0.00027138461170311687 0.0001056043466744311 7.542989512130912e-05 0.00027138461167137 0.00016064639830938766 0.00011473953199005451 0.0005097276852118212 0.0001606463983094101 0.00011473953199007714 0.0005097276851951655 0.0003678874169021838 0.0002627410486771847 0.001020411002561531 0.0003678874169021978 0.0002627410486771997 0.0010204110025561811
2.682 0.00010483451586539536 7.488005780796047e-05 0.0002688984157382947 0.00010483451586540029 7.488005780796533e-05 0.0002688984157225412 0.00015911782768618246 0.00011364783474060588 0.0005048869932525609 0.00015911782768620496 0.00011364783474062806 0.0005048869932441377 0.00036513178069295444 0.0002607734815782068 0.0010100541168913716 0.0003651317806929683 0.00026077348157822126 0.0010100541168887012
2.692 0.00010408153563855938 7.434225603529663e-05 0.00026644855797502845 0.00010408153563856411 7.434225603530041e-05 0.00026644855796728476 0.00015762082960663922 0.00011257868608046243 0.0005001755555271092 0.00015762082960666166 0.00011257868608048407 0.0005001755555228941 0.00036243155755066403 0.0002588454807655822 0.0010000193900481019 0.0003624315575506777 0.00025884548076559585 0.001000019390046784
2.702 0.00010334510387952574 7.381627397535145e-05 0.0002640367179643981 0.00010334510387952977 7.381627397535416e-05 0.0002640367179606276 0.00015615455654307195 0.00011153148076634565 0.0004955883415934426 0.00015615455654309433 0.00011153148076636678 0.0004955883415913551 0.00035978592172579015 0.00025695645686974513 0.0009902939587510822 0.0003597859217258037 0.000256956456869758 0.0009902939587504386
2.712 0.0001026248828036805 7.330187034278433e-05 0.00026166444983959065 0.00010262488280368395 7.330187034278609e-05 0.0002616644498377716 0.00015471819825182864 0.00011050564018027588 0.0004911204916890172 0.00015471819825185084 0.00011050564018029633 0.0004911204916879945 0.0003571939999423149 0.00025510578656260936 0.000980865375300958 0.0003571939999423281 0.00025510578656262134 0.000980865375300647
2.722 0.00010192050371814577 7.279878179182659e-05 0.0002593331740871001 0.00010192050371814876 7.279878179182732e-05 0.0002593331740862306 0.00015331097484710336 0.0001095006073811327 0.0004867673247028175 0.00015331097484712518 0.00010950060738115251 0.00048676732470232225 0.00035465487403392394 0.00025329281443829807 0.000971721638048679 0.0003546548740339367 0.00025329281443830923 0.0009717216380485306
2.732 0.00010123157474427696 7.230672842620039e-05 0.0002570441635838965 0.00010123157474427928 7.230672842620021e-05 0.0002570441635834843 0.00015193213349348902 0.00010851584474171763 0.00048252434044502397 0.00015193213349351057 0.0001085158447417368 0.00048252434044478707 0.0003521675868161498 0.0002515168572049641 0.0009628512079589924 0.0003521675868161619 0.00025151685720497423 0.0009628512079589229
2.742 0.00010055768966559532 7.182542011344959e-05 0.0002547985277626896 0.00010055768966559725 7.182542011344856e-05 0.0002547985277624964 0.0001505809478264537 0.00010755083353461779 0.0004783872180295806 0.0001505809478264747 0.0001075508335346363 0.0004783872180294679 0.00034973115049634763 0.0002497772096902817 0.0009542430126746881 0.00034973115049635923 0.000249777209690291 0.0009542430126746551
2.752 9.989843539211208e-05 7.13545618128313e-05 0.0002525972007108477 9.989843539211278e-05 7.135456181282948e-05 0.0002525972007107574 0.000149256718318499 0.00010660507419486801 0.0004743518138659911 0.00014925671831851964 0.00010660507419488598 0.0004743518138659389 0.0003473445556179873 0.0002480731512305722 0.0009458864426461833 0.0003473445556179981 0.0002480731512305805 0.0009458864426461688
2.762 9.925339623389604e-05 7.089385662552185e-05 0.0002504409377502428 9.925339623389622e-05 7.089385662551946e-05 0.0002504409377502012 0.00014795877175299081 0.000105678085945541 0.0004704141622910778 0.00014795877175301074 0.00010567808594555834 0.00047041416229105364 0.0003450067782102114 0.0002464039507792153 0.0009377713454412456 0.0003450067782102216 0.0002464039507792228 0.0009377713454412391
2.772 9.862215499606328e-05 7.044300657568474e-05 0.0002483303202007383 9.862215499606261e-05 7.044300657568184e-05 0.00024833032020071935 0.00014668645907448495 0.00010476940526400824 0.0004665704792189979 0.00014668645907450463 0.00010476940526402515 0.0004665704792189867 0.000342716784031266 0.00024476886994098863 0.000929888021834287 0.00034271678403127547 0.00024476886994099546 0.0009298880218342839
2.782 9.800429284431715e-05 7.000171251371012e-05 0.00024626576290892225 9.800429284431601e-05 7.000171251370691e-05 0.0002462657629089137 0.00014543915265703925 0.00010387858393202347 0.00046281716608286206 0.0001454391526570583 0.0001038785839320399 0.0004628171660828569 0.00034047353110148196 0.0002431671647836885 0.0009222272217496309 0.00034047353110149074 0.00024316716478369477 0.0009222272217496295
2.792 9.739939059517641e-05 6.956967503751682e-05 0.0002442475179935131 9.739939059517481e-05 6.956967503751345e-05 0.0002442475179935092 0.00014421624510638223 0.00010300518818021884 0.0004591508100757853 0.00014421624510640082 0.0001030051881802349 0.00045915081007578306 0.00033827597321197246 0.0002415980883436553 0.0009147801343727329 0.00033827597321198065 0.00024159808834366104 0.0009147801343727323
2.802 9.680703281902934e-05 6.914659742332182e-05 0.00024227567224713214 9.680703281902733e-05 6.914659742331837e-05 0.00024227567224713051 0.00014301715100146115 0.00010214879993156559 0.00045556817827080193 0.0001430171510014794 0.0001021487999315815 0.0004555681782708007 0.00033612306626216776 0.00024006089514931684 0.000907538368499067 0.00033612306626217513 0.00024006089514932234 0.0009075383684990667
2.812 9.622681368830364e-05 6.873218980365143e-05 0.00024035014209260059 9.622681368830155e-05 6.873218980364813e-05 0.00024035014209259985 0.00014184131092041924 0.0001013090196765024 0.00045206620682748455 0.00014184131092043732 0.00010130901967651817 0.00045206620682748406 0.00033401377678301874 0.0002385548473069077 0.0009004939252955534 0.00033401377678302584 0.00023855484730691295 0.0009004939252955533
2.822 9.565834171106378e-05 6.832617254973208e-05 0.00023847067396448514 9.565834171106175e-05 6.8326172549729e-05 0.0002384706739644843 0.0001406881953141681 0.0001004854692396802 0.0004486419897185152 0.00014068819531418614 0.00010048546923969603 0.00044864198971851575 0.0003319470898925223 0.00023707922018362444 0.0008936391709250778 0.0003319470898925292 0.00023707922018362967 0.0008936391709250786
2.832 9.510124080811188e-05 6.792827704152269e-05 0.0002366368559006979 9.510124080811014e-05 6.792827704151988e-05 0.00023663685590069765 0.000139557305681399 9.967779261953626e-05 0.0004452927715683729 0.0001395573056814171 9.967779261955227e-05 0.0004452927715683729 0.00032992201375963993 0.00023563330559938796 0.0008869668164991346 0.00032992201375964676 0.0002356333055993933 0.0008869668164991348
2.842 9.455514750631796e-05 6.75382436636191e-05 0.00023484813952105482 9.455514750631666e-05 6.75382436636167e-05 0.00023484813952105474 0.00013844817216291107 9.888565427043186e-05 0.0004420159459640056 0.00013844817216292942 9.888565427044797e-05 0.0004420159459640056 0.00032793757951494806 0.00023421641176537032 0.0008804699076375034 0.0003279375795149551 0.0002342164117653758 0.0008804699076375034
2.852 9.401970664754107e-05 6.71558187402427e-05 0.00023310386561903613 9.401970664754035e-05 6.715581874024073e-05 0.0002331038656190361 0.00013736034886381707 9.810873576189686e-05 0.00043880905637973705 0.00013736034886383582 9.810873576191318e-05 0.00043880905637973705 0.00032599283812354734 0.00023282786105059363 0.0008741418195879277 0.0003259928381235547 0.0002328278610505991 0.0008741418195879277
2.862 9.349456904017924e-05 6.678075285732098e-05 0.00023140328541724125 9.349456904017934e-05 6.678075285731945e-05 0.00023140328541724125 0.00013629340938845004 9.734673258914011e-05 0.0004356697947040672 0.00013629340938846923 9.734673258915671e-05 0.0004356697947040672 0.0003240868572564623 0.0002314669877460663 0.0008679762508866844 0.00032408685725646987 0.00023146698774607219 0.0008679762508866844
2.872 9.297939324208593e-05 6.641280213539027e-05 0.00022974557341998703 9.297939324208662e-05 6.641280213538918e-05 0.0002297455734199871 0.00013524694459259896 9.65993525670512e-05 0.0004325959936681877 0.00013524694459261867 9.6599352567068e-05 0.00043259599366818774 0.00032221872071485405 0.00023013313765208712 0.0008619672104954752 0.00032221872071486223 0.00023013313765209327 0.0008619672104954752
2.882 9.247385096992245e-05 6.605173209344893e-05 0.00022812983356534371 9.247385096992386e-05 6.605173209344814e-05 0.00022812983356534371 0.0001342205628359483 9.586631600986551e-05 0.00042958561306004995 0.00013422056283596853 9.586631600988251e-05 0.00042958561306004995 0.0003203875309272514 0.00022882566986109286 0.000856108998034618 0.0003203875309272604 0.00022882566986109933 0.000856108998034618
2.892 9.197763325028938e-05 6.569732204290615e-05 0.00022655510422271051 9.197763325029125e-05 6.569732204290568e-05 0.00022655510422271051 0.00013321389115367933 9.51473565678836e-05 0.00042663672296244147 0.00013321389115370007 9.514735656790076e-05 0.00042663672296244147 0.00031859241287853597 0.00022754395956409436 0.0008503961806222495 0.0003185924128785455 0.00022754395956410127 0.0008503961806222495
2.902 9.14904540349185e-05 6.534936767044791e-05 0.00022502036786431988 9.149045403492072e-05 6.534936767044762e-05 0.00022502036786431988 0.0001322265749906574 9.444222103815592e-05 0.0004237474885865174 0.00013222657499067846 9.444222103817331e-05 0.0004237474885865174 0.00031683251692314005 0.00022628740006168914 0.0008448235711638026 0.0003168325169231502 0.00022628740006169624 0.0008448235711638026
2.912 9.101204976016527e-05 6.500768072358999e-05 0.00022352456836179362 9.101204976016756e-05 6.500768072358973e-05 0.00022352456836179362 0.0001312582749432354 9.375066703761154e-05 0.00042091616007698505 0.00013125827494325673 9.375066703762894e-05 0.000420916160076985 0.00031510701863385516 0.00022505540265808666 0.0008393862119823641 0.00031510701863386546 0.00022505540265809406 0.000839386211982364
2.922 9.054217585194519e-05 6.467208651388416e-05 0.00022206663403781285 9.05421758519473e-05 6.467208651388378e-05 0.00022206663403781285 0.00013030866077259917 9.307245872755475e-05 0.0004181410674761101 0.00013030866077262044 9.307245872757207e-05 0.00041814106747611017 0.00031341511549828796 0.00022384739430290332 0.0008340793649909766 0.00031341511549829826 0.00022384739430291072 0.0008340793649909768
2.932 9.008060291502278e-05 6.434242119431551e-05 0.00022064550004143575 9.008060291502438e-05 6.434242119431483e-05 0.00022064550004143577 0.00012937740472229826 9.240736204048938e-05 0.0004154206175288735 0.00012937740472231926 9.240736204050654e-05 0.0004154206175288735 0.0003117560219848465 0.00022266281406655182 0.0008288985058529485 0.000311756021984857 0.00022266281406655927 0.0008288985058529486
2.942 8.962711532605261e-05 6.401853075418905e-05 0.00021926012241742698 8.962711532605345e-05 6.401853075418792e-05 0.00021926012241742698 0.0001284641767468861 9.175514127160577e-05 0.0004127532875823516 0.00012846417674690667 9.17551412716226e-05 0.0004127532875823516 0.00031012896534062206 0.00022150111013716106 0.0008238393167527835 0.0003101289653406324 0.00022150111013716833 0.0008238393167527835
2.952 8.918151305586618e-05 6.370027232057999e-05 0.00021790948017836838 8.918151305586607e-05 6.370027232057834e-05 0.00021790948017836838 0.0001275686430505927 9.111555803446225e-05 0.0004101376138746805 0.00012756864305061262 9.111555803447864e-05 0.0004101376138746805 0.0003085331837648215 0.0002203617385144403 0.0008188976730376561 0.000308533183764831 0.00022036173851444738 0.000818897673037656
2.962 8.874361502043291e-05 6.338751655258393e-05 0.00021659256874172487 8.874361502043164e-05 6.338751655258147e-05 0.00021659256874172493 0.0001266904671424996 9.048837201462209e-05 0.00040757217583091074 0.00012669046714251865 9.048837201463786e-05 0.0004075721758309108 0.00030696792671952453 0.00021924416323228772 0.0008140696232948205 0.0003069679267195336 0.0002192441632322943 0.0008140696232948205
2.972 8.831326103015163e-05 6.30801490341046e-05 0.00021530839305286003 8.831326103014914e-05 6.308014903410128e-05 0.00021530839305286003 0.00012582931118064656 8.987334193015339e-05 0.00040505558133059513 0.00012582931118066461 8.987334193016842e-05 0.00040505558133059513 0.0003054324556325168 0.00021814785686284898 0.000809351367247619 0.000305432455632525 0.00021814785686285505 0.000809351367247619
2.982 8.78903102876852e-05 6.277806920107194e-05 0.00021405596749545205 8.789031028768128e-05 6.277806920106759e-05 0.00021405596749545205 0.00012498483571094277 8.927022534556327e-05 0.00040258645766512745 0.00012498483571095968 8.927022534557749e-05 0.00040258645766512745 0.00030392604329658045 0.00021707230008960904 0.0008047392372808765 0.0003039260432965875 0.00021707230008961446 0.0008047392372808766
2.992 8.747463651842045e-05 6.248118686260762e-05 0.00021283432339865114 8.747463651841519e-05 6.248118686260227e-05 0.00021283432339865114 0.00012415669748670725 8.86787771146262e-05 0.00040016344945506527 0.0001241566974867229 8.867877711463938e-05 0.00040016344945506527 0.00030244797155742263 0.00021601698005601174 0.000800229686529487 0.00030244797155742854 0.00021601698005601635 0.000800229686529487
3.002 8.706612168037987e-05 6.218941770753175e-05 0.00021164251887860735 8.706612168037335e-05 6.218941770752533e-05 0.00021164251887860738 0.00012334454658935955 8.809874732360935e-05 0.00039778522103947134 0.00012334454658937405 8.809874732362155e-05 0.0003977852210394714 0.00030099752819142734 0.00021498138813489106 0.0007958192820799944 0.00030099752819143206 0.00021498138813489463 0.0007958192820799944
3.012 8.666465069689624e-05 6.190267954166803e-05 0.00021047964429747514 8.666465069688877e-05 6.19026795416606e-05 0.00021047964429747514 0.00012254802458224612 8.752987997256049e-05 0.0003954504593802587 0.00012254802458225945 8.752987997257157e-05 0.0003954504593802587 0.0002995740043439058 0.00021396501809818025 0.0007915046994950167 0.0002995740043439094 0.0002139650180981829 0.0007915046994950167
3.022 8.627010869305187e-05 6.162089031408951e-05 0.00020934482004184447 8.627010869304363e-05 6.162089031408116e-05 0.00020934482004184447 0.00012176676481975158 8.697191319609489e-05 0.0003931578747972842 0.00012176676481976401 8.697191319610499e-05 0.0003931578747972842 0.00029817669348840986 0.00021296736537391192 0.000787282715820278 0.00029817669348841246 0.00021296736537391366 0.000787282715820278
3.032 8.588238056032361e-05 6.134396780627663e-05 0.0002082371883955646 8.588238056031484e-05 6.134396780626755e-05 0.0002082371883955646 0.00012100039485296546 8.64245809819261e-05 0.00039090619939879766 0.00012100039485297711 8.642458098193526e-05 0.0003909061993987977 0.00029680489199714294 0.00021198792745400364 0.0007831502009788146 0.00029680489199714467 0.0002119879274540043 0.0007831502009788146
3.042 8.550135133840332e-05 6.10718299054096e-05 0.0002071559041835056 8.550135133839449e-05 6.107182990539991e-05 0.00020715590418350557 0.00012024853981413844 8.58876155884385e-05 0.00038869418492594774 0.00012024853981414952 8.58876155884469e-05 0.00038869418492594763 0.00029545790059300235 0.00021102620493224756 0.0007791041095249916 0.0002954579005930036 0.00021102620493224737 0.0007791041095249916
3.052 8.512690572724003e-05 6.080439425605657e-05 0.0002061001282768457 8.512690572723144e-05 6.080439425604664e-05 0.0002061001282768457 0.00011951082534268971 8.536074963494262e-05 0.0003865206019761598 0.00011951082534270065 8.536074963495037e-05 0.0003865206019761598 0.00029413502569496867 0.0002100817024664473 0.0007751414747923441 0.00029413502569496954 0.00021008170246644662 0.0007751414747923442
3.062 8.47589261345954e-05 6.05415768657356e-05 0.0002050690256846747 8.47589261345874e-05 6.054157686572564e-05 0.0002050690256846747 0.00011878687926478098 8.484371730170278e-05 0.00038438424171592466 0.00011878687926479187 8.48437173017101e-05 0.00038438424171592466 0.00029283558014811637 0.00020915392930121523 0.000771259406215449 0.00029283558014811707 0.0002091539293012141 0.000771259406215449
3.072 8.439729004642766e-05 6.028329022619437e-05 0.0002040617679573054 8.439729004642053e-05 6.028329022618472e-05 0.0002040617679573054 0.00011807633227839065 8.43362548193139e-05 0.00038228392014337607 0.00011807633227840185 8.433625481932107e-05 0.0003822839201433761 0.0002915588835488 0.0002082423995004921 0.0007674550895966516 0.00029155888354880105 0.00020824239950049055 0.0007674550895966516
3.082 8.404186799368801e-05 6.002944186068386e-05 0.00020307753840754584 8.404186799368214e-05 6.002944186067482e-05 0.00020307753840754584 0.00011737881842262878 8.383810080384087e-05 0.00038021848405154145 0.00011737881842264061 8.3838100803848e-05 0.00038021848405154145 0.0002903042626260621 0.00020734663221938325 0.0007637257897235983 0.0002903042626260636 0.0002073466322193818 0.0007637257897235983
3.092 8.369252284865152e-05 5.9779933821112055e-05 0.000202115537619635 8.369252284864705e-05 5.9779933821103904e-05 0.000202115537619635 0.00011669397588341752 8.334899683198119e-05 0.00037818681700875137 0.00011669397588343029 8.334899683198867e-05 0.00037818681700875137 0.0002890710519062241 0.00020646615217825073 0.0007600688541186642 0.00028907105190622656 0.0002064661521782496 0.0007600688541186643
3.102 8.334911042851291e-05 5.953466311963197e-05 0.00020117498629785484 8.334911042850993e-05 5.953466311962501e-05 0.00020117498629785487 0.00011602144823241302 8.286868832650272e-05 0.00037618784332332355 0.00011602144823242681 8.286868832651081e-05 0.00037618784332332355 0.0002878585947463164 0.0002056004904016292 0.0007564817157760462 0.00028785859474632 0.00020560049040162855 0.0007564817157760462
3.112 8.301148105423189e-05 5.9293522842360874e-05 0.00020025512400645133 8.301148105423037e-05 5.929352284235529e-05 0.00020025512400645128 0.00011536088598991841 8.239692567273615e-05 0.000374220528861685 0.00011536088598993332 8.2396925672745e-05 0.000374220528861685 0.0002866662448917135 0.00020474918533209502 0.000752961893016734 0.0002866662448917181 0.0002047491853320953 0.000752961893016734
3.122 8.26794816307844e-05 5.9056403635331686e-05 0.00019935520533200218 8.267948163078445e-05 5.905640363532764e-05 0.00019935520533200218 0.00011471194830597462 8.193346541977718e-05 0.00037228387945647813 0.00011471194830599072 8.193346541978706e-05 0.00037228387945647813 0.00028549336849555975 0.00020391178427350267 0.0007495069866590405 0.0002854933684955658 0.00020391178427350406 0.0007495069866590405
3.132 8.235295761160141e-05 5.88231951077787e-05 0.00019847449697851465 8.235295761160293e-05 5.882319510777643e-05 0.00019847449697851465 0.00011407430431715899 8.147807124952159e-05 0.0003703769389487114 0.00011407430431717628 8.147807124953274e-05 0.0003703769389487114 0.0002843393460263221 0.0002030878447537495 0.0007461146767640253 0.0002843393460263296 0.000203087844753752 0.0007461146767640253
3.142 8.2031754145261e-05 5.859378665117961e-05 0.00019761227849011707 8.203175414526368e-05 5.859378665117916e-05 0.00019761227849011707 0.0001134476336420585 8.103051433046231e-05 0.00036849878854132656 0.00011344763364207693 8.10305143304749e-05 0.00036849878854132656 0.00028320357339354726 0.00020227693532883976 0.0007427827211182459 0.000283203573393556 0.00020227693532884377 0.0007427827211182459
3.152 8.171571623643156e-05 5.8368067554403085e-05 0.00019676784632184633 8.171571623643518e-05 5.8368067554404454e-05 0.00019676784632184633 0.00011283162590929068 8.059057298051542e-05 0.0003666485474801581 0.00011283162590931002 8.05905729805295e-05 0.0003666485474801582 0.0002820854621688595 0.0002014786357409999 0.0007395089555765091 0.0002820854621688694 0.0002014786357410054 0.0007395089555765091
3.162 8.140468859338378e-05 5.8145926894750216e-05 0.00019594051836389708 8.140468859338814e-05 5.8145926894753394e-05 0.00019594051836389708 0.00011222597988216577 8.015803204186561e-05 0.000364825373609124 0.00011222597988218598 8.015803204188123e-05 0.000364825373609124 0.0002809844393527712 0.00020069253675239222 0.0007362912946859515 0.00028098443935278215 0.00020069253675239926 0.0007362912946859516
3.172 8.109851612349324e-05 5.792725389180647e-05 0.00019512963612594404 8.109851612349801e-05 5.792725389181135e-05 0.000195129636125944 0.00011163040297871389 7.973268253804106e-05 0.00036302846238679595 0.0001116304029787348 7.973268253805838e-05 0.000363028462386796 0.0002798999472425504 0.00019991824005071842 0.0007331277311567277 0.00027989994724256223 0.0001999182400507275 0.0007331277311567277
3.182 8.079704539519537e-05 5.771193895155929e-05 0.00019433456426091778 8.079704539520025e-05 5.771193895156572e-05 0.00019433456426091778 0.000111044611524052 7.931432185427388e-05 0.0003612570442785175 0.00011104461152407337 7.931432185429276e-05 0.00036125704427851746 0.00027883144368619336 0.00019915535843051814 0.0007300163339159905 0.000278831443686206 0.00019915535843052909 0.0007300163339159905
3.192 8.050012638602466e-05 5.749987491501005e-05 0.00019355468922809414 8.050012638602947e-05 5.749987491501785e-05 0.00019355468922809414 0.0001104683313271468 7.890275414939462e-05 0.0003595103816070559 0.00011046833132716832 7.890275414941499e-05 0.0003595103816070559 0.0002777784026075275 0.00019840351616796318 0.0007269552452791565 0.0002777784026075407 0.00019840351616797576 0.0007269552452791566
3.202 8.020761345800504e-05 5.729095775506803e-05 0.00019278941887931872 8.020761345800926e-05 5.729095775507686e-05 0.00019278941887931875 0.00010990129781617927 7.849779045259539e-05 0.00035778776604282844 0.00010990129781620084 7.849779045261718e-05 0.00035778776604282844 0.0002767403143498753 0.00019766234926661317 0.0007239426779799935 0.0002767403143498885 0.00019766234926662724 0.0007239426779799935
3.212 7.991936513200598e-05 5.7085086415462723e-05 0.00019203818329009359 7.991936513200962e-05 5.7085086415472325e-05 0.0001920381832900936 0.00010934325531920993 7.809924815000221e-05 0.00035608851719999785 0.00010934325531923133 7.809924815002521e-05 0.00035608851719999785 0.00027571668538391153 0.000196931505249385 0.0007209769127055636 0.00027571668538392465 0.0001969315052494005 0.0007209769127055636
3.222 7.963524325203294e-05 5.688216221378534e-05 0.0001913004358241581 7.963524325203572e-05 5.688216221379538e-05 0.0001913004358241581 0.00010879395581705047 7.770695009385348e-05 0.00035441198191526313 0.00010879395581707136 7.770695009387745e-05 0.0003544119819152632 0.00027470703740288 0.00019621064251325155 0.0007180562962482294 0.000274707037402893 0.00019621064251326811 0.0007180562962482296
3.232 7.935511256854005e-05 5.668208854380477e-05 0.00019057565312919093 7.935511256854172e-05 5.6682088543814876e-05 0.00019057565312919093 0.00010825315795671213 7.732072389796388e-05 0.0003527575332669817 0.00010825315795673246 7.732072389798856e-05 0.0003527575332669817 0.00027371090641085233 0.00019549942967786414 0.0007151792395800188 0.0002737109064108645 0.00019549942967788165 0.0007151792395800186
3.242 7.90788412907773e-05 5.64847712697732e-05 0.00018986333360323826 7.907884129077781e-05 5.6484771269783015e-05 0.00018986333360323826 0.0001077206268994481 7.69404018287728e-05 0.0003511245686833635 0.00010772062689946782 7.694040182879792e-05 0.00035112456868336355 0.0002727278424581885 0.00019479754539598694 0.000712344215050593 0.00027272784245819994 0.00019479754539600497 0.000712344215050593
3.252 7.88063022410826e-05 5.629011955103765e-05 0.00018916299521865718 7.880630224108206e-05 5.6290119551046815e-05 0.0001891629952186572 0.00010719613487060539 7.656582119793601e-05 0.00034951250752353514 0.00010719613487062424 7.656582119796116e-05 0.0003495125075235352 0.00027175741007431274 0.00019410467866186483 0.0007095497529594533 0.0002717574100743234 0.00019410467866188297 0.0007095497529594533
3.262 7.85373737024378e-05 5.609804644764072e-05 0.00018847417433705724 7.853737370243607e-05 5.6098046447648974e-05 0.00018847417433705724 0.000106679461714542 7.6196824758754e-05 0.0003479207893674022 0.00010667946171456003 7.619682475877904e-05 0.0003479207893674022 0.0002707991888193932 0.0001934205292054564 0.0007067944388060187 0.00027079918881940283 0.0001934205292054744 0.0007067944388060189
3.272 7.82719393214723e-05 5.5908468851176566e-05 0.0001877964263703109 7.827193932146953e-05 5.5908468851183606e-05 0.0001877964263703109 0.00010617039484685238 7.583326067228201e-05 0.0003463488738395192 0.0001061703948468695 7.583326067230657e-05 0.0003463488738395193 0.00026985277333171166 0.0001927448075268827 0.0007040769121278707 0.0002698527733317204 0.00019274480752690023 0.0007040769121278707
3.282 7.800988717133789e-05 5.5721306815268827e-05 0.0001871293272178871 7.800988717133415e-05 5.572130681527448e-05 0.0001871293272178871 0.00010566872856203544 7.547498201292163e-05 0.00034479624125227816 0.00010566872856205172 7.547498201294557e-05 0.00034479624125227816 0.00026891777269201267 0.00019207723444281642 0.0007013958662783127 0.00026891777269202037 0.00019207723444283317 0.0007013958662783128
3.292 7.775110861654666e-05 5.553648274463379e-05 0.00018647247343059654 7.775110861654207e-05 5.553648274463809e-05 0.00018647247343059654 0.00010517426311502684 7.512184611233966e-05 0.0003432623924252448 0.00010517426311504237 7.512184611236295e-05 0.0003432623924252448 0.00026799380936973487 0.0001914175403335737 0.0006987500475986054 0.0002679938093697417 0.0001914175403335894 0.0006987500475986054
3.302 7.749549763913758e-05 5.53539209136279e-05 0.00018582548039973372 7.749549763913234e-05 5.535392091363074e-05 0.00018582548039973372 0.00010468680404072782 7.477371407339548e-05 0.00034174684698211197 0.00010468680404074263 7.477371407341785e-05 0.00034174684698211197 0.0002670805181736979 0.00019076546439366948 0.0006961382532267562 0.00026708051817370376 0.00019076546439368417 0.0006961382532267562
3.312 7.724295089726093e-05 5.51735475082496e-05 0.0001851879798226635 7.724295089725524e-05 5.5173547508251086e-05 0.00018518797982266353 0.00010420616192483884 7.443045060668623e-05 0.00034024914104899436 0.00010420616192485316 7.443045060670773e-05 0.00034024914104899436 0.00026617754556497843 0.00019012075414112021 0.0006935593281400618 0.0002661775455649836 0.00019012075414113369 0.0006935593281400618
3.322 7.699336833778154e-05 5.4995291063643664e-05 0.00018455961789514777 7.699336833777562e-05 5.4995291063643956e-05 0.00018455961789514772 0.00010373215258789415 7.409192416202126e-05 0.00033876882561143396 0.00010373215258790791 7.40919241620419e-05 0.00033876882561143396 0.0002652845495452291 0.00018948316533792472 0.00069101216233653 0.0002652845495452336 0.00018948316533793703 0.0006910121623365301
3.332 7.674665395561222e-05 5.481908300649785e-05 0.00018394005452124774 7.674665395560625e-05 5.4819083006497155e-05 0.0001839400545212478 0.00010326459752954462 7.375800724567603e-05 0.00033730546581638734 0.00010326459752955823 7.375800724569591e-05 0.00033730546581638734 0.0002644012000860847 0.00018885246229662897 0.0006884956883681817 0.00026440120008608886 0.00018885246229664016 0.0006884956883681818
3.342 7.650271620634717e-05 5.464485794958986e-05 0.00018332896303255964 7.650271620634143e-05 5.4644857949588395e-05 0.00018332896303255964 0.00010280332431854795 7.342857669900225e-05 0.0003358586406577537 0.00010280332431856137 7.342857669902153e-05 0.0003358586406577537 0.00026352717965301805 0.0001882284182540157 0.000686008879079777 0.0002635271796530218 0.00018822841825402595 0.000686008879079777
3.352 7.626146766148517e-05 5.447255344571962e-05 0.0001827260301339633 7.626146766147982e-05 5.447255344571775e-05 0.0001827260301339633 0.00010234816647895119 7.310351361687788e-05 0.0003344279426784194 0.00010234816647896479 7.31035136168968e-05 0.0003344279426784194 0.0002626621831744066 0.00018761081534887717 0.0006835507459506593 0.0002626621831744104 0.00018761081534888644 0.0006835507459506593
3.362 7.602282404176096e-05 5.430210929737728e-05 0.00018213095643108352 7.60228240417562e-05 5.430210929737518e-05 0.00018213095643108352 0.00010189896276629456 7.278270283081054e-05 0.00033301297809352175 0.00010189896276630845 7.278270283082922e-05 0.00033301297809352175 0.0002618059172743507 0.00018699944407420157 0.0006811203387782994 0.0002618059172743546 0.0001869994440742102 0.0006811203387782994
3.372 7.578670338391307e-05 5.413346696159314e-05 0.00018154345760817807 7.578670338390922e-05 5.4133466961591056e-05 0.00018154345760817807 0.00010145555635809921 7.246603233070689e-05 0.00033161336769858927 0.00010145555635811357 7.246603233072549e-05 0.0003316133676985892 0.0002609580993102734 0.00018639410259002742 0.0006787167464326421 0.00026095809931027733 0.00018639410259003571 0.0006787167464326421
3.382 7.555302589589247e-05 5.3966569446532305e-05 0.0001809632650364508 7.555302589588942e-05 5.396656944653042e-05 0.0001809632650364508 0.00010101779452243607 7.215339302814035e-05 0.00033022874778209364 0.00010101779452245102 7.215339302815898e-05 0.00033022874778209364 0.00026011845681816266 0.00018579459632716994 0.0006763390970250553 0.0002601184568181672 0.00018579459632717788 0.0006763390970250553
3.392 7.532171421381827e-05 5.38013614949176e-05 0.00018039012448432197 7.53217142138163e-05 5.380136149491604e-05 0.00018039012448432197 0.0001005855286936929 7.184467881047483e-05 0.0003288587697369761 0.00010058552869370862 7.184467881049365e-05 0.0003288587697369761 0.0002592867273529596 0.0001852007378728295 0.0006739865561434657 0.00025928672735296487 0.00018520073787283721 0.0006739865561434657
3.402 7.509269342993408e-05 5.3637789604052995e-05 0.0001798237934185894 7.509269342993327e-05 5.3637789604051795e-05 0.0001798237934185894 0.00010015861446713782 7.153978653698633e-05 0.00032750309815315003 0.00010015861446715443 7.153978653700537e-05 0.00032750309815315003 0.00025846265831430654 0.00018461234684599476 0.0006716583236586991 0.0002584626583143126 0.00018461234684600262 0.0006716583236586991
3.412 7.486589081127262e-05 5.347580182482273e-05 0.00017926403850603194 7.486589081127298e-05 5.347580182482188e-05 0.00017926403850603194 9.973691134344969e-05 7.123861585660894e-05 0.0003261614083610244 9.973691134346724e-05 7.123861585662827e-05 0.0003261614083610244 0.00025764600662640135 0.00018402924966905645 0.000669353630679421 0.0002576460066264082 0.0001840292496690643 0.000669353630679421
3.422 7.464123582506928e-05 5.3315347779766527e-05 0.0001787106338411472 7.464123582507084e-05 5.331534777976591e-05 0.0001787106338411472 9.932028265016802e-05 7.094106915198021e-05 0.0003248333842625636 9.93202826501867e-05 7.094106915199965e-05 0.0003248333842625636 0.00025683653857587203 0.00018345127945269672 0.0006670717374374199 0.00025683653857588027 0.00018345127945270477 0.0006670717374374199
3.432 7.441866102770559e-05 5.315637929782729e-05 0.00017816335910670678 7.441866102770826e-05 5.315637929782677e-05 0.0001781633591067068 9.890859614133628e-05 7.064705196751997e-05 0.00032351871650306826 9.890859614135602e-05 7.064705196753947e-05 0.00032351871650306826 0.00025603402997392263 0.00018287827611174578 0.0006648119315503169 0.0002560340299739319 0.00018287827611175377 0.0006648119315503169
3.442 7.419810345854697e-05 5.299885140984412e-05 0.0001776219969827304 7.419810345855071e-05 5.2998851409843516e-05 0.00017762199698273038 9.850172507441302e-05 7.035647377866638e-05 0.0003222171006544357 9.850172507443373e-05 7.03564737786859e-05 0.0003222171006544357 0.00025523826611317617 0.0001823100863337334 0.0006625735256896323 0.0002552382661131865 0.00018231008633374135 0.0006625735256896323
3.452 7.397950528985574e-05 5.2842722812760735e-05 0.00017708632961754584 7.397950528986032e-05 5.284272281275984e-05 0.00017708632961754584 9.809954873214456e-05 7.00692483644757e-05 0.00032092823490584743 9.809954873216636e-05 7.00692483644949e-05 0.00032092823490584743 0.000254449040422288 0.00018174656261716723 0.000660355853757625 0.0002544490404222994 0.00018174656261717517 0.000660355853757625
3.462 7.376281235074355e-05 5.2687954815418684e-05 0.00017655613308522946 7.376281235074891e-05 5.2687954815417336e-05 0.00017655613308522946 9.770195102616305e-05 6.978529280998556e-05 0.00031965181589652217 9.770195102618576e-05 6.97852928100045e-05 0.00031965181589652217 0.00025366615049017923 0.00018118756043104673 0.0006581582632557926 0.00025366615049019175 0.0001811875604310545 0.0006581582632557926
3.472 7.354796899244034e-05 5.253450767093273e-05 0.00017603116570020494 7.354796899244622e-05 5.2534507670930694e-05 0.00017603116570020494 9.730881535207e-05 6.950452383109867e-05 0.00031838752903048603 9.73088153520936e-05 6.950452383111693e-05 0.00031838752903048603 0.00025288938910754996 0.0001806329318157922 0.0006559800966340915 0.00025288938910756346 0.0001806329318157997 0.0006559800966340915
3.482 7.333490598798739e-05 5.238233193372855e-05 0.00017551114060479625 7.333490598799358e-05 5.238233193372554e-05 0.00017551114060479627 9.692001179772736e-05 6.922684863749147e-05 0.00031713502532641595 9.692001179775165e-05 6.922684863750885e-05 0.000317135025326416 0.00025211852453936866 0.0001800825112930944 0.0006538206451416986 0.00025211852453938276 0.00018008251129310136 0.0006538206451416986
3.492 7.312351435512106e-05 5.2231349762028885e-05 0.00017499566460293218 7.312351435512724e-05 5.223134976202486e-05 0.00017499566460293218 9.653536856142699e-05 6.895214451686886e-05 0.000315893869803438 9.653536856145158e-05 6.89521445168854e-05 0.0003158938698034381 0.0002513532579063013 0.00017953608542517068 0.0006516790444482364 0.00025135325790631594 0.0001795360854251767 0.0006516790444482364
3.502 7.291359306446306e-05 5.208141756678891e-05 0.00017448411220609688 7.291359306446906e-05 5.208141756678371e-05 0.00017448411220609688 9.615461354103073e-05 6.868021711207708e-05 0.0003146634349736001 9.615461354105555e-05 6.868021711209246e-05 0.0003146634349736002 0.0002505931367470776 0.0001789933310738161 0.0006495540595720788 0.00025059313674709235 0.00017899333107382123 0.0006495540595720788
3.512 7.270475220547583e-05 5.1932256844981315e-05 0.00017397538289709336 7.270475220548143e-05 5.1932256844974946e-05 0.00017397538289709339 9.577726390303356e-05 6.841072154041875e-05 0.0003134426940901928 9.577726390305844e-05 6.841072154043289e-05 0.0003134426940901928 0.00024983739124764966 0.00017845369841924282 0.0006474436716950043 0.00024983739124766484 0.00017845369841924688 0.0006474436716950043
3.522 7.249624267888701e-05 5.178333253231765e-05 0.0001734674573509972 7.249624267889202e-05 5.178333253231008e-05 0.0001734674573509972 9.540242817917005e-05 6.814302103155288e-05 0.0003122298391706564 9.540242817919488e-05 6.814302103156568e-05 0.0003122298391706564 0.0002490846389362721 0.0001779162000261791 0.0006453443246215435 0.0002490846389362872 0.0001779162000261822 0.0006453443246215435
3.532 7.228666828176609e-05 5.1633647352996456e-05 0.00017295662940217463 7.228666828177034e-05 5.163364735298781e-05 0.00017295662940217465 9.502846577234924e-05 6.787594371456992e-05 0.0003110216105823964 9.502846577237385e-05 6.787594371458159e-05 0.0003110216105823964 0.00024833237151498174 0.00017737904429832558 0.0006432496125836078 0.00024833237151499675 0.00017737904429832745 0.0006432496125836078
3.542 7.207352405758513e-05 5.1481412076725624e-05 0.00017243626628230663 7.207352405758853e-05 5.1481412076715914e-05 0.00017243626628230663 9.465242916252587e-05 6.760738419180832e-05 0.0003098121917901599 9.465242916255005e-05 6.76073841918187e-05 0.0003098121917901599 0.00024757609801495146 0.00017683902346275618 0.0006411481044438528 0.0002475760980149661 0.00017683902346275697 0.0006411481044438527
3.552 7.185251180597095e-05 5.132355661143041e-05 0.0001718949755415445 7.185251180597336e-05 5.132355661141987e-05 0.0001718949755415445 9.426920924788683e-05 6.733369307121869e-05 0.00030859151931035767 9.426920924791059e-05 6.733369307122799e-05 0.00030859151931035767 0.00024680798511742176 0.00017629054241548873 0.0006390199290892415 0.0002468079851174356 0.00017629054241548843 0.0006390199290892415
3.562 7.161662242061723e-05 5.1155074557090876e-05 0.00017131416259010468 7.161662242061868e-05 5.1155074557079674e-05 0.0001713141625901047 9.387032809173456e-05 6.7048814659121e-05 0.00030734290873325146 9.38703280917576e-05 6.70488146591293e-05 0.00030734290873325146 0.00024601482734388835 0.00017572416896022994 0.0006368317368279408 0.00024601482734390163 0.00017572416896022855 0.0006368317368279407
3.572 7.135504392855732e-05 5.096824328022991e-05 0.00017066514840447273 7.135504392855773e-05 5.096824328021833e-05 0.00017066514840447273 9.344237994592463e-05 6.674317344862571e-05 0.00030604001512448976 9.344237994594702e-05 6.67431734486331e-05 0.00030604001512448976 0.00024517521974097323 0.0001751246145136721 0.0006345297627771003 0.00024517521974098543 0.00017512461451367 0.0006345297627771004
3.582 7.105204324854796e-05 5.075182524155464e-05 0.00016990625866724796 7.105204324854726e-05 5.075182524154279e-05 0.00016990625866724796 9.296520941990836e-05 6.640237290096643e-05 0.00030464333348107614 9.296520941992993e-05 6.640237290097307e-05 0.00030464333348107614 0.00024425592648011645 0.00017446814065978907 0.000632031032551112 0.0002442559264801279 0.0001744681406597863 0.0006320310325511119
3.592 7.068607652143693e-05 5.0490432615003004e-05 0.00016898058024200684 7.06860765214352e-05 5.049043261499113e-05 0.00016898058024200684 9.241004283118333e-05 6.60058608482577e-05 0.00030309671576325204 9.241004283120423e-05 6.600586084826395e-05 0.00030309671576325204 0.00024320768683409587 0.0001737195641226238 0.0006292133688790226 0.00024320768683410636 0.00017371956412262057 0.0006292133688790227
3.602 7.022951382895915e-05 5.016433076809286e-05 0.00016781541285704172 7.022951382895637e-05 5.016433076808117e-05 0.00016781541285704172 9.173796978312298e-05 6.55258451299297e-05 0.000301324755336056 9.173796978314283e-05 6.552584512993555e-05 0.0003013247553360561 0.0002419611143846076 0.0001728293286957345 0.0006259058571100568 0.00024196111438461716 0.00017282932869573078 0.0006259058571100568
3.612 6.96494998359894e-05 4.9750053094667114e-05 0.00016632477311108627 6.964949983598545e-05 4.975005309465569e-05 0.00016632477311108627 9.089939272713354e-05 6.492690069652247e-05 0.00029923233254204444 9.089939272715251e-05 6.492690069652799e-05 0.00029923233254204444 0.0002404239078662777 0.00017173151438196928 0.0006218827593033337 0.00024042390786628592 0.00017173151438196557 0.0006218827593033337
3.622 6.891053122652375e-05 4.9222242044026346e-05 0.00016441644369167695 6.891053122651874e-05 4.922224204401544e-05 0.00016441644369167695 8.983524122918597e-05 6.416683719829881e-05 0.00029670796186593895 8.983524122920405e-05 6.416683719830432e-05 0.000296707961865939 0.00023848117749432249 0.0001703440719469967 0.000616865242305168 0.00023848117749432945 0.00017034407194699294 0.000616865242305168
3.632 6.797919261431203e-05 4.855703175074576e-05 0.00016200471267049257 6.797919261430574e-05 4.855703175073533e-05 0.00016200471267049257 8.848075203772371e-05 6.319939914513661e-05 0.00029363255393003357 8.848075203774075e-05 6.319939914514236e-05 0.00029363255393003357 0.00023600105800505029 0.00016857283317202036 0.0006105361430890415 0.00023600105800505617 0.00016857283317201667 0.0006105361430890415
3.642 6.683107470981125e-05 4.773698918181617e-05 0.00015902891932378167 6.683107470980365e-05 4.773698918180624e-05 0.00015902891932378167 8.677234317628263e-05 6.197917577969367e-05 0.00028989456091219594 8.677234317629866e-05 6.197917577969954e-05 0.00028989456091219594 0.0002328476183862218 0.00016632073157064629 0.0006025725976528223 0.00023284761838622648 0.0001663207315706431 0.0006025725976528223
3.652 6.545923092598447e-05 4.675715392699243e-05 0.00015547626878575297 6.545923092597555e-05 4.67571539269831e-05 0.00015547626878575297 8.465756398482184e-05 6.046870761798703e-05 0.0002854111652310268 8.465756398483676e-05 6.046870761799321e-05 0.0002854111652310268 0.00022890209305361664 0.00016350296448621195 0.0005926989973631443 0.00022890209305362005 0.00016350296448620905 0.0005926989973631443
3.662 6.3882724292227e-05 4.5631142368110076e-05 0.00015140532799009758 6.388272429221664e-05 4.5631142368101246e-05 0.00015140532799009758 8.21073816309743e-05 5.864726143686176e-05 0.0002801533689330924 8.210738163098825e-05 5.8647261436868264e-05 0.0002801533689330924 0.00022409148610110828 0.00016006741851004578 0.0005807579982001063 0.0002240914861011102 0.00016006741851004325 0.0005807579982001063
3.672 6.21529981636766e-05 4.439569754989776e-05 0.0001469643746970339 6.215299816366477e-05 4.439569754988942e-05 0.0001469643746970339 7.912927556969686e-05 5.652018207359565e-05 0.00027417082756247093 7.912927556970958e-05 5.652018207360273e-05 0.00027417082756247093 0.0002184207570678368 0.0001560176504469188 0.0005667904262494654 0.00021842075706783733 0.00015601765044691697 0.0005667904262494654
3.682 6.035512368434042e-05 4.311158009445553e-05 0.00014239658567946845 6.035512368432699e-05 4.311158009444759e-05 0.00014239658567946845 7.57788159098926e-05 5.4127161391430987e-05 0.0002676104021417692 7.577881590990412e-05 5.412716139143855e-05 0.0002676104021417692 0.0002120016166704623 0.00015143344635599982 0.0005511070849046461 0.0002120016166704615 0.0001514334463559985 0.0005511070849046461
3.692 5.8600794274243525e-05 4.1858564995472965e-05 0.00013802278927148992 5.860079427422863e-05 4.18585649954654e-05 0.00013802278927148992 7.216664719644834e-05 5.154722602838418e-05 0.00026072122808467235 7.216664719645872e-05 5.154722602839239e-05 0.0002607212280846724 0.0002050683951018616 0.00014648215011851853 0.0005343288702822376 0.00020506839510185947 0.00014648215011851796 0.0005343288702822376
3.702 5.7010991294194264e-05 4.0723061639299035e-05 0.00013419443451300186 5.701099129417799e-05 4.0723061639291845e-05 0.00013419443451300186 6.845720469661339e-05 4.889782095191462e-05 0.0002538394996450389 6.845720469662269e-05 4.889782095192355e-05 0.00025383949964503895 0.00019797070700649036 0.0001414134260262554 0.0005173691938268161 0.00019797070700648667 0.00014141342602625546 0.0005173691938268161
3.712 5.5689392353749596e-05 3.9779121916356215e-05 0.00013121785806106257 5.568939235373214e-05 3.97791219163493e-05 0.00013121785806106257 6.48553819804895e-05 4.6325288210401895e-05 0.00024734921431190026 6.48553819804975e-05 4.632528821041148e-05 0.00024734921431190026 0.00019113505515214424 0.0001365318452880538 0.000501338019935263 0.00019113505515213917 0.00013653184528805438 0.000501338019935263
3.722 5.469268907060705e-05 3.9067240176096836e-05 0.00012926670732122972 5.4692689070588706e-05 3.906724017609029e-05 0.00012926670732122972 6.157854712807525e-05 4.3984881515156075e-05 0.00024162147911234354 6.157854712808214e-05 4.398488151516641e-05 0.00024162147911234354 0.00018499441466984253 0.00013214661047505417 0.00048736371261830843 0.0001849944146698361 0.00013214661047505517 0.00048736371261830843
3.732 5.400844061948001e-05 3.857853405028727e-05 0.000128314879288047 5.4008440619461146e-05 3.857853405028101e-05 0.000128314879288047 5.881519857591601e-05 4.201123772470967e-05 0.00023694380311323817 5.8815198575921845e-05 4.201123772472066e-05 0.0002369438031132382 0.00017989668213688235 0.0001285061847630933 0.0004763590983266706 0.0001798966821368748 0.00012850618476309482 0.0004763590983266705
3.742 5.355058382743427e-05 3.825153498002041e-05 0.00012812213211231752 5.3550583827415246e-05 3.8251534980014414e-05 0.00012812213211231752 5.667905659875252e-05 4.048558643750465e-05 0.00023345862595995878 5.6679056598757355e-05 4.048558643751626e-05 0.00023345862595995878 0.00017601667623115872 0.0001257354474267884 0.00046879419130089046 0.00017601667623115034 0.00012573544742679052 0.00046879419130089046
3.752 5.3175578974929975e-05 3.7983717631127976e-05 0.000128281471633629 5.3175578974911123e-05 3.798371763112226e-05 0.000128281471633629 5.5175499882482216e-05 3.941177458137884e-05 0.0002311316947235474 5.517549988248645e-05 3.941177458139097e-05 0.00023113169472354741 0.00017330349849068238 0.00012379808656392548 0.00046455719126219856 0.00017330349849067358 0.00012379808656392811 0.00046455719126219856
3.762 5.271286210550523e-05 3.765324924764008e-05 0.00012830718541246915 5.271286210548677e-05 3.765324924763459e-05 0.00012830718541246915 5.4197615599613016e-05 3.871344096371567e-05 0.00022976224305222835 5.4197615599616784e-05 3.871344096372819e-05 0.00022976224305222835 0.00017148580856459966 0.00012250034088575384 0.00046296216817160417 0.0001714858085645904 0.000122500340885757 0.00046296216817160417
3.772 5.1998561036376135e-05 3.7143072379743956e-05 0.00012772890504889718 5.1998561036358334e-05 3.714307237973869e-05 0.00012772890504889718 5.3556174956435854e-05 3.825542308604557e-05 0.00022903134066556635 5.355617495643943e-05 3.8255423086058435e-05 0.0002290313406655664 0.00017013320556202174 0.0001215348125656406 0.0004628996434270038 0.00017013320556201258 0.00012153481256564414 0.0004628996434270038
3.782 5.090329222997601e-05 3.636076161385761e-05 0.00012616551202570306 5.090329222995894e-05 3.636076161385256e-05 0.00012616551202570306 5.302993889945688e-05 3.78796878260834e-05 0.00022857124129317986 5.3029938899460766e-05 3.787968782609666e-05 0.00022857124129317986 0.00016874858051574258 0.00012054641379155085 0.0004630668417691506 0.00016874858051573385 0.00012054641379155467 0.0004630668417691506
3.792 4.9349809064102435e-05 3.525113219325573e-05 0.00012336932533986019 4.934980906408621e-05 3.525113219325081e-05 0.00012336932533986019 5.2415260139328e-05 3.744076257333727e-05 0.00022803446310901246 5.241526013933229e-05 3.744076257335096e-05 0.00022803446310901246 0.00016685983152267938 0.00011919787708230662 0.0004621980806637008 0.00016685983152267122 0.0001191978770823108 0.0004621980806637009
3.802 4.7320363801468044e-05 3.3801501028164483e-05 0.00011924290534541349 4.732036380145266e-05 3.3801501028159774e-05 0.00011924290534541349 5.156054710293825e-05 3.6830355407458615e-05 0.00022714659703155018 5.1560547102943306e-05 3.683035540747291e-05 0.00022714659703155018 0.00016408945796673666 0.00011721948050087913 0.00045924153697911996 0.00016408945796672942 0.0001172194805008837 0.00045924153697911996
3.812 4.485556232973263e-05 3.204087009808694e-05 0.00011383526101970713 4.4855562329718173e-05 3.204087009808243e-05 0.00011383526101970713 5.038217064889328e-05 3.598872035803854e-05 0.00022573586575301327 5.0382170648899355e-05 3.5988720358053544e-05 0.00022573586575301327 0.0001601953104750154 0.00011443817653433941 0.0004534659051726935 0.00016019531047500903 0.0001144381765343444 0.0004534659051726936
3.822 4.204685409021903e-05 3.0034562274738828e-05 0.00010732428649038681 4.204685409020572e-05 3.0034562274734498e-05 0.00010732428649038681 4.8865271285975875e-05 3.4905236364604517e-05 0.00022374001280139972 4.886527128598336e-05 3.4905236364620434e-05 0.00022374001280139977 0.0001550856649825071 0.00011078837948849912 0.00044450517004366945 0.00015508566498250207 0.0001107883794885046 0.00044450517004366945
3.832 3.9024522808642486e-05 2.7875642298023724e-05 9.999090735946423e-05 3.902452280863023e-05 2.7875642298019604e-05 9.999090735946424e-05 4.7054635475654744e-05 3.361189134545449e-05 0.00022119527117585354 4.705463547566396e-05 3.361189134547152e-05 0.00022119527117585354 0.00014881518175797692 0.00010630909258399207 0.00043235776850439133 0.00014881518175797323 0.0001063090925839983 0.00043235776850439133
3.842 3.5942598930917064e-05 2.567413828037985e-05 9.21889271493924e-05 3.59425989309061e-05 2.5674138280376067e-05 9.218892714939241e-05 4.5039929824226614e-05 3.217273494137369e-05 0.0002182135128581316 4.5039929824237754e-05 3.2172734941392076e-05 0.0002182135128581316 0.00014156781320023016 0.00010113170408040126 0.0004173545150159943 0.0001415678132002281 0.00010113170408040828 0.0004173545150159943
3.852 3.2961621249938136e-05 2.3544726827761683e-05 8.431291626345639e-05 3.296162124992862e-05 2.354472682775831e-05 8.431291626345639e-05 4.293819999505254e-05 3.0671376677264336e-05 0.00021495344694924767 4.2938199995066055e-05 3.067137667728427e-05 0.00021495344694924767 0.00013363095608580632 9.546152123971374e-05 0.00040010471793580063 0.00013363095608580607 9.546152123972165e-05 0.00040010471793580063
3.862 3.0229798481150704e-05 2.1593275794246878e-05 7.676440513274738e-05 3.0229798481142894e-05 2.1593275794243994e-05 7.676440513274738e-05 4.08754934409554e-05 2.9197857991500135e-05 0.00021159085064742947 4.08754934409715e-05 2.9197857991521833e-05 0.00021159085064742947 0.00012536338154120127 8.955485384960744e-05 0.00038142551497307684 0.00012536338154120312 8.95548538496164e-05 0.00038142551497307684
3.872 2.7863426842726394e-05 1.9902856608155292e-05 6.991454304152094e-05 2.786342684272052e-05 1.9902856608153087e-05 6.991454304152094e-05 3.896899240960349e-05 2.783588890183036e-05 0.00020829179164241955 3.8968992409622305e-05 2.7835888901853983e-05 0.00020829179164241955 0.00011715811777696925 8.369249010384427e-05 0.0003622568015901732 0.00011715811777697347 8.369249010385471e-05 0.0003622568015901732
3.882 2.592916734959108e-05 1.8521086022047762e-05 6.4061239424123e-05 2.59291673495874e-05 1.8521086022046316e-05 6.4061239424123e-05 3.731123001282618e-05 2.6651572975243494e-05 0.00020519183014803356 3.7311230012847936e-05 2.6651572975269006e-05 0.00020519183014803356 0.00010940083746135116 7.814996308876111e-05 0.0003435637221472029 0.00010940083746135801 7.814996308877304e-05 0.0003435637221472029
3.892 2.4433554614658132e-05 1.7452633709456643e-05 5.9383923761769495e-05 2.4433554614656767e-05 1.7452633709456067e-05 5.9383923761769495e-05 3.59585979313694e-05 2.5685198139035946e-05 0.0002023832297990106 3.595859793139412e-05 2.5685198139063383e-05 0.0002023832297990106 0.00010242514049781958 7.316560474361057e-05 0.00032623126662126073 0.0001024251404978294 7.316560474362408e-05 0.00032623126662126073
3.902 2.332581395773548e-05 1.6661235317650316e-05 5.5910012580690225e-05 2.3325813957736428e-05 1.6661235317650577e-05 5.591001258069024e-05 3.492663730010977e-05 2.4947872802531848e-05 0.00019991106318420233 3.4926637300137275e-05 2.4947872802560986e-05 0.00019991106318420238 9.646920803171298e-05 6.890958552905569e-05 0.00031096153218177684 9.646920803172576e-05 6.890958552907085e-05 0.00031096153218177684
3.912 2.251529482449925e-05 1.6082144713839175e-05 5.351466974799514e-05 2.251529482450244e-05 1.608214471384026e-05 5.351466974799514e-05 3.4193490745677625e-05 2.4423991356976436e-05 0.00019777765020320272 3.419349074570778e-05 2.4423991357007142e-05 0.00019777765020320272 9.164297580633648e-05 6.5460471869713e-05 0.00029819194035765053 9.164297580635254e-05 6.546047186972973e-05 0.0002981919403576506
3.922 2.1896850403718698e-05 1.5640261404829683e-05 5.196435397145571e-05 2.1896850403723926e-05 1.564026140483148e-05 5.196435397145571e-05 3.3710306226137154e-05 2.4078665205457655e-05 0.00019595321891959443 3.371030622616968e-05 2.4078665205489608e-05 0.00019595321891959446 8.791750891715547e-05 6.279764079113935e-05 0.0002880565164796985 8.791750891717453e-05 6.279764079115758e-05 0.0002880565164796985
3.932 2.137375264342664e-05 1.5266497565820457e-05 5.0987594338816035e-05 2.137375264343362e-05 1.526649756582278e-05 5.0987594338816035e-05 3.3414860648684375e-05 2.386745370061222e-05 0.00019438954101293733 3.3414860648719036e-05 2.38674537006452e-05 0.00019438954101293733 8.514359996586327e-05 6.081456362492207e-05 0.00028040512157439244 8.514359996588524e-05 6.081456362494152e-05 0.00028040512157439244
3.942 2.0871318279331548e-05 1.4907510485710162e-05 5.034021268291649e-05 2.0871318279340028e-05 1.490751048571284e-05 5.034021268291649e-05 3.324404974788417e-05 2.374528541929293e-05 0.000193033052201111 3.324404974792068e-05 2.3745285419326656e-05 0.00019303305220111106 8.309476165994073e-05 5.934950991816685e-05 0.00027487642180333885 8.309476165996523e-05 5.9349509918187404e-05 0.00027487642180333885
3.952 2.0340688444014244e-05 1.4528402210723944e-05 4.984211494635407e-05 2.0340688444023928e-05 1.4528402210726774e-05 4.9842114946354066e-05 3.3142402104093514e-05 2.367253967203988e-05 0.0001918347197321037 3.3142402104131576e-05 2.3672539672074176e-05 0.0001918347197321037 8.151896500505993e-05 5.8222497362101915e-05 0.0002709997348480701 8.151896500508657e-05 5.822249736212328e-05 0.0002709997348480702
3.962 1.9755995677217212e-05 1.411069609416082e-05 4.9383496557358076e-05 1.975599567722782e-05 1.4110696094163583e-05 4.9383496557358096e-05 3.306604022438358e-05 2.3617875984440165e-05 0.0001907553135609844 3.3066040224422966e-05 2.361787598447487e-05 0.0001907553135609844 8.018224861126562e-05 5.726643754498327e-05 0.00026829266845162174 8.01822486112941e-05 5.726643754500518e-05 0.00026829266845162174
3.972 1.9108659708499055e-05 1.3648262558858756e-05 4.891088541049987e-05 1.9108659708510243e-05 1.3648262558861268e-05 4.891088541049987e-05 3.298311712231272e-05 2.3558546105498307e-05 0.00018976622027175498 3.2983117122353224e-05 2.3558546105533252e-05 0.00018976622027175498 7.889506193949356e-05 5.634595157498838e-05 0.00026632978333246757 7.889506193952368e-05 5.63459515750107e-05 0.00026632978333246746
3.982 1.840144286343715e-05 1.3143073209653176e-05 4.840522180985023e-05 1.840144286344864e-05 1.314307320965523e-05 4.840522180985023e-05 3.2872271469987284e-05 2.3479290731319688e-05 0.00018884704847156272 3.287227147002861e-05 2.347929073135481e-05 0.00018884704847156272 7.752140655319427e-05 5.536390048161307e-05 0.0002647741737215815 7.752140655322562e-05 5.536390048163562e-05 0.0002647741737215815
3.992 1.7643598261885612e-05 1.2601735534680347e-05 4.786104361367972e-05 1.7643598261897064e-05 1.2601735534681763e-05 4.786104361367972e-05 3.272040149596682e-05 2.337074964468187e-05 0.0001879817909237981 3.2720401496008855e-05 2.337074964471698e-05 0.00018798179092379804 7.597598150732387e-05 5.4259348155722754e-05 0.000263378106329304 7.597598150735616e-05 5.42593481557455e-05 0.000263378106329304
4.002 1.6847506597943746e-05 1.2033090874843786e-05 4.72720333527999e-05 1.6847506597954816e-05 1.203309087484436e-05 4.72720333527999e-05 3.252054639848963e-05 2.322794867284438e-05 0.0001871552361857384 3.2520546398532214e-05 2.3227948672879497e-05 0.00018715523618573839 7.421528336063507e-05 5.3001206656155475e-05 0.0002619656546444682 7.421528336066826e-05 5.300120665617834e-05 0.00026196565464446826
4.012 1.602666126831598e-05 1.1446775465313967e-05 4.6624841613410615e-05 1.6026661268326353e-05 1.1446775465313552e-05 4.662484161341062e-05 3.227019912089183e-05 2.3049094762472628e-05 0.00018635081086280523 3.227019912093478e-05 2.3049094762507678e-05 0.00018635081086280523 7.222710668871513e-05 5.15807392081616e-05 0.00026041034957143325 7.222710668874894e-05 5.158073920818446e-05 0.00026041034957143325
4.022 1.5194622771358967e-05 1.0852473754122636e-05 4.5900357329132976e-05 1.5194622771368303e-05 1.0852473754121069e-05 4.590035732913298e-05 3.1970072139541506e-05 2.2834694608279927e-05 0.00018555030699567084 3.1970072139584725e-05 2.2834694608314994e-05 0.00018555030699567084 7.002098111114388e-05 5.000473205820318e-05 0.00025861711124623677 7.002098111117812e-05 5.0004732058226054e-05 0.00025861711124623677
4.032 1.4364519675767722e-05 1.025956205427662e-05 4.5079725557278e-05 1.436451967577573e-05 1.0259562054273762e-05 4.5079725557277995e-05 3.16231990899918e-05 2.2586913114352447e-05 0.0001847352465942697 3.162319909003518e-05 2.2586913114387437e-05 0.0001847352465942697 6.762058266181377e-05 4.829007621925322e-05 0.0002565127312041007 6.762058266184831e-05 4.8290076219276143e-05 0.0002565127312041007
4.042 1.354875099003062e-05 9.676895979655113e-06 4.415173171511918e-05 1.354875099003697e-05 9.676895979650856e-06 4.415173171511918e-05 3.123423499785634e-05 2.230907365173526e-05 0.00018388915174332015 3.123423499789974e-05 2.2309073651770205e-05 0.00018388915174332015 6.505822076161849e-05 4.64598312276304e-05 0.0002540447121329269 6.50582207616532e-05 4.6459831227653274e-05 0.0002540447121329269
4.052 1.2758685796738478e-05 9.11259586437144e-06 4.311862531766308e-05 1.2758685796742906e-05 9.11259586436566e-06 4.3118625317663084e-05 3.080886271938922e-05 2.2005234116360965e-05 0.00018299982448820017 3.080886271943264e-05 2.20052341163959e-05 0.00018299982448820014 6.237103017003134e-05 4.454050609790462e-05 0.00025118536346929705 6.237103017006611e-05 4.454050609792759e-05 0.00025118536346929716
4.062 1.200430929748107e-05 8.57379386117668e-06 4.199859300643205e-05 1.2004309297483357e-05 8.573793861169288e-06 4.199859300643205e-05 3.0353275842242865e-05 2.1679817551387188e-05 0.00018206088257627118 3.0353275842286267e-05 2.167981755142213e-05 0.0001820608825762712 5.959835252454739e-05 4.256018939273606e-05 0.0002479370135328697 5.959835252458227e-05 4.2560189392759104e-05 0.00024793701353286964
4.072 1.1293884611840492e-05 8.066392269791294e-06 4.082436486193653e-05 1.1293884611840446e-05 8.066392269782202e-06 4.082436486193653e-05 2.9873755809958524e-05 2.1337310040789587e-05 0.00018107213994820524 2.9873755810001895e-05 2.1337310040824573e-05 0.00018107213994820524 5.6779852828347045e-05 4.054720381469978e-05 0.0002443347472960227 5.6779852828381895e-05 4.0547203814722955e-05 0.0002443347472960227
4.082 1.0633752960230342e-05 7.594920705256244e-06 3.963849144676022e-05 1.0633752960227776e-05 7.594920705245378e-06 3.963849144676022e-05 2.9376377120986326e-05 2.098205007103786e-05 0.00018003881909936493 2.937637712102963e-05 2.0982050071072885e-05 0.00018003881909936493 5.395407838366179e-05 3.85290765693913e-05 0.00024044457028625464 5.395407838369659e-05 3.852907656941461e-05 0.00024044457028625467
4.092 1.0028368145552247e-05 7.1625606247167205e-06 3.8486541727802134e-05 1.0028368145547085e-05 7.162560624704024e-06 3.848654172780214e-05 2.886685895854239e-05 2.06181224859235e-05 0.00017896990586291394 2.8866858958585707e-05 2.0618122485958643e-05 0.00017896990586291394 5.1157342043809405e-05 3.653174127127764e-05 0.00023635664281913135 5.115734204384411e-05 3.653174127130115e-05 0.00023635664281913135
4.102 9.48057140191262e-06 6.771341545286021e-06 3.7409848655690244e-05 9.480571401904853e-06 6.77134154527147e-06 3.740984865569025e-05 2.835054754390348e-05 2.0249345822112756e-05 0.00017787612888326977 2.8350547543946765e-05 2.024934582214801e-05 0.00017787612888326977 4.84229319951395e-05 3.457897304806803e-05 0.00023217470901794313 4.842293199517422e-05 3.45789730480918e-05 0.00023217470901794316
4.112 8.992005424595074e-06 6.422436670080761e-06 3.643947064653261e-05 8.992005424584733e-06 6.422436670064337e-06 3.643947064653262e-05 2.783248029038966e-05 1.9879318081728255e-05 0.0001767680529424489 2.7832480290432964e-05 1.987931808176362e-05 0.0001767680529424489 4.578068410121768e-05 3.269208258308216e-05 0.0002280037857353165 4.5780684101252384e-05 3.269208258310618e-05 0.0002280037857353165
4.122 8.563496469957026e-06 6.116435695727891e-06 3.559270487685524e-05 8.5634964699442e-06 6.116435695709631e-06 3.559270487685524e-05 2.731746635712398e-05 1.9511474226830297e-05 0.0001756546549101187 2.7317466357167405e-05 1.951147422686579e-05 0.00017565465491011867 4.3256903612858936e-05 3.0889859618615285e-05 0.00022393849278407274 4.325690361289368e-05 3.088985961863963e-05 0.00022393849278407274
4.132 8.195235465070284e-06 5.853474056028227e-06 3.487278578789462e-05 8.195235465055132e-06 5.8534740560082e-06 3.487278578789462e-05 2.6810123263629293e-05 1.9149112295243914e-05 0.00017454256618351294 2.681012326367281e-05 1.9149112295279537e-05 0.00017454256618351294 4.087452214251087e-05 2.9188684353214697e-05 0.00022005413454024832 4.08745221425457e-05 2.9188684353239377e-05 0.00022005413454024832
4.142 7.886662427538955e-06 5.633150280075836e-06 3.427149252429931e-05 7.886662427521679e-06 5.633150280054165e-06 3.427149252429931e-05 2.6314830042426535e-05 1.879535990826795e-05 0.00017343597863014848 2.631483004247022e-05 1.8795359908303727e-05 0.00017343597863014848 3.8653271072949566e-05 2.7602650384836334e-05 0.00021640190494886993 3.8653271072984626e-05 2.7602650384861365e-05 0.00021640190494886993
4.152 7.636075541138008e-06 5.454246763857752e-06 3.3773596110675074e-05 7.636075541118841e-06 5.454246763834594e-06 3.3773596110675074e-05 2.5835584854408463e-05 1.845307254676512e-05 0.0001723370676824778 2.583558485445233e-05 1.8453072546801057e-05 0.0001723370676824778 3.660959824612612e-05 2.614350411016797e-05 0.00021300858265835864 3.660959824616133e-05 2.6143504110193354e-05 0.00021300858265835864
4.162 7.4401083051845025e-06 5.314356439731982e-06 3.336171211166112e-05 7.440108305163739e-06 5.31435643970755e-06 3.336171211166112e-05 2.5375783017097582e-05 1.8124674991492192e-05 0.0001712467086158263 2.537578301714164e-05 1.812467499152828e-05 0.00017124670861582632 3.475609960536659e-05 2.482023760860761e-05 0.00020988007236044938 3.47560996054021e-05 2.4820237608633384e-05 0.00020988007236044938
4.172 7.2933018719645535e-06 5.209577568862985e-06 3.302027998868151e-05 7.293301871942445e-06 5.209577568837515e-06 3.302027998868152e-05 2.4937957060470783e-05 1.781197565320905e-05 0.00017016525121092701 2.4937957060515073e-05 1.78119756532453e-05 0.00017016525121092701 3.3100405153690096e-05 2.363829193535234e-05 0.00020700739597443802 3.310040515372588e-05 2.3638291935378503e-05 0.00020700739597443802
4.182 7.188002621453785e-06 5.134440916206931e-06 3.273790338724735e-05 7.188002621430595e-06 5.134440916180672e-06 3.273790338724735e-05 2.4523539832528233e-05 1.751599737984058e-05 0.00016909315992114327 2.4523539832572706e-05 1.7515997379876972e-05 0.0001690931599211433 3.1643722433785735e-05 2.2598516303593597e-05 0.00020437341989070266 3.164372243382183e-05 2.259851630362014e-05 0.00020437341989070266
4.192 7.1147194335982445e-06 5.082165246773781e-06 3.2507886079513235e-05 7.114719433574191e-06 5.082165246746965e-06 3.2507886079513235e-05 2.413271821236237e-05 1.7236872994263978e-05 0.0001680313997534242 2.4132718212407087e-05 1.7236872994300533e-05 0.00016803139975342423 3.037950819878885e-05 2.1696219667369025e-05 0.00020195875150586843 3.0379508198825204e-05 2.169621966739592e-05 0.00020195875150586843
4.202 7.062915127456431e-06 5.045222812247048e-06 3.232727996478425e-05 7.062915127431677e-06 5.045222812219866e-06 3.2327279964784256e-05 2.3764432737386846e-05 1.6973845063398275e-05 0.0001669815302192254 2.3764432737431753e-05 1.6973845063435e-05 0.00016698153021922545 2.9292872268783055e-05 2.0920746255639108e-05 0.00019974573843377016 2.9292872268819674e-05 2.0920746255666345e-05 0.00019974573843377016
4.212 7.022058556097084e-06 5.0160908560526575e-06 3.219504262186616e-05 7.022058556071726e-06 5.01609085602526e-06 3.2195042621866166e-05 2.3416547546815018e-05 1.672538732405433e-05 0.00016594554293697966 2.3416547546860124e-05 1.672538732409125e-05 0.00016594554293697966 2.8361204810435933e-05 2.0255925717635294e-05 0.00019772016764577074 2.8361204810472765e-05 2.025592571766291e-05 0.00019772016764577074
4.222 6.982694889757954e-06 4.988015977932118e-06 3.210998621365909e-05 6.982694889732042e-06 4.988015977904604e-06 3.210998621365909e-05 2.3086173769986568e-05 1.648943570910586e-05 0.0001649255306980706 2.3086173770031813e-05 1.648943570914296e-05 0.0001649255306980706 2.7556163145075637e-05 1.96814945445014e-05 0.00019587089639298125 2.755616314511258e-05 1.968149454452941e-05 0.00019587089639298125
4.232 6.937315246584682e-06 4.955635112214698e-06 3.2069120220687884e-05 6.937315246558217e-06 4.955635112187108e-06 3.206912022068789e-05 2.2770091188258215e-05 1.6263689561742064e-05 0.00016392330075895968 2.2770091188303592e-05 1.6263689561779377e-05 0.00016392330075895968 2.6846705933890317e-05 1.9175265155929702e-05 0.0001941881066599707 2.684670593392738e-05 1.917526515595813e-05 0.0001941881066599707
4.242 6.880887883895415e-06 4.91535476667418e-06 3.206678822397968e-05 6.8808878838683365e-06 4.915354766646513e-06 3.206678822397968e-05 2.246519004482264e-05 1.6045927231311934e-05 0.0001629400417949549 2.246519004486815e-05 1.604592723134945e-05 0.0001629400417949549 2.6202533494508035e-05 1.8715584191302676e-05 0.00019266108296882645 2.6202533494545223e-05 1.8715584191331567e-05 0.00019266108296882645
4.252 6.811005183101793e-06 4.8654558725726945e-06 3.20947286455603e-05 6.811005183074051e-06 4.8654558725449194e-06 3.2094728645560306e-05 2.2168853550855414e-05 1.583427929933373e-05 0.0001619761263604349 2.2168853550901035e-05 1.5834279299371457e-05 0.0001619761263604349 2.559721883550338e-05 1.828356895166428e-05 0.0001912763618930441 2.559721883554071e-05 1.8283568951693664e-05 0.00019127636189304414
4.262 6.727674917132066e-06 4.805944608861584e-06 3.2142923485662844e-05 6.727674917103573e-06 4.805944608833631e-06 3.214292348566285e-05 2.1879220432585053e-05 1.5627416111870097e-05 0.0001610310873974784 2.187922043263077e-05 1.562741611190805e-05 0.0001610310873974784 2.5010479581100838e-05 1.7864729532904922e-05 0.00019001684361549955 2.5010479581138304e-05 1.7864729532934846e-05 0.00019001684361549955
4.272 6.632833586178891e-06 4.738204757698872e-06 3.2200910374348975e-05 6.632833586149549e-06 4.73820475767067e-06 3.220091037434898e-05 2.159529822429312e-05 1.5424628695515736e-05 0.000160103760064891 2.1595298224338913e-05 1.54246286955539e-05 0.00016010376006489103 2.442932449410101e-05 1.744978683753772e-05 0.00018886208783781768 2.4429324494138627e-05 1.744978683756827e-05 0.0001888620878378177
4.282 6.529687606538513e-06 4.664527137743818e-06 3.225916590513974e-05 6.529687606508229e-06 4.66452713771529e-06 3.225916590513975e-05 2.1316931863568258e-05 1.522580631403124e-05 0.00015919254119607383 2.131693186361409e-05 1.5225806314069606e-05 0.00015919254119607383 2.3848080776641794e-05 1.7034691214551484e-05 0.00018778965150519411 2.3848080776679615e-05 1.7034691214582658e-05 0.00018778965150519411
4.292 6.421999147827631e-06 4.587599523969456e-06 3.2310220399694386e-05 6.4219991477963415e-06 4.587599523940531e-06 3.2310220399694386e-05 2.1044659455129888e-05 1.5031333429722789e-05 0.00015829569718756303 2.1044659455175756e-05 1.5031333429761371e-05 0.00015829569718756303 2.326749834352306e-05 1.6619982056884287e-05 0.00018677706111327867 2.326749834356105e-05 1.661998205691612e-05 0.00018677706111327867
4.302 6.3134286967694645e-06 4.510037091490518e-06 3.234929474590322e-05 6.3134286967370935e-06 4.510037091461133e-06 3.234929474590322e-05 2.0779502300409012e-05 1.4841939711112683e-05 0.00015741165020263507 2.0779502300454864e-05 1.4841939711151435e-05 0.00015741165020263507 2.2693224456112223e-05 1.6209697964926656e-05 0.00018580390138540472 2.2693224456150377e-05 1.6209697964959155e-05 0.00018580390138540472
4.312 6.207025701835861e-06 4.434018621805338e-06 3.237440286898284e-05 6.207025701802379e-06 4.4340186217754476e-06 3.237440286898285e-05 2.0522738262718246e-05 1.4658538138214414e-05 0.00015653918893626296 2.0522738262764053e-05 1.4658538138253322e-05 0.00015653918893626296 2.2133967919697693e-05 1.5810065418959237e-05 0.00018485354512660685 2.2133967919736013e-05 1.581006541899239e-05 0.00018485354512660685
4.322 6.10492355893008e-06 4.361068646182257e-06 3.238599258125106e-05 6.104923558895473e-06 4.3610686461518455e-06 3.238599258125106e-05 2.027569881697312e-05 1.4482080025755917e-05 0.00015567757621056218 2.0275698817018868e-05 1.4482080025794965e-05 0.0001556775762105622 2.1599651863539063e-05 1.5428179426545126e-05 0.00018391420304906246 2.1599651863577458e-05 1.542817942657888e-05 0.00018391420304906246
4.332 6.008251699175368e-06 4.2919946380477184e-06 3.238627803239848e-05 6.008251699139658e-06 4.291994638016773e-06 3.238627803239848e-05 2.0039615380891473e-05 1.4313445248555527e-05 0.0001548265526497573 2.0039615380937128e-05 1.4313445248594704e-05 0.0001548265526497573 2.109980430621119e-05 1.507085401251253e-05 0.00018297917345726946 2.109980430624967e-05 1.507085401254688e-05 0.00018297917345726946
4.342 5.917235421423048e-06 4.226958289450555e-06 3.237844402163843e-05 5.917235421386271e-06 4.226958289419087e-06 3.237844402163843e-05 1.9815524577295555e-05 1.4153374560698136e-05 0.00015398625664931042 1.98155245773411e-05 1.4153374560737415e-05 0.00015398625664931042 2.0642363780752703e-05 1.4743769061791754e-05 0.0001820463588413914 2.064236378079116e-05 1.4743769061826632e-05 0.0001820463588413914
4.352 5.831423521289761e-06 4.165638060796889e-06 3.2365885334190995e-05 5.831423521251963e-06 4.165638060764938e-06 3.2365885334190995e-05 1.960422851898845e-05 1.4002441217681954e-05 0.0001531570922167545 1.9604228519033842e-05 1.4002441217721317e-05 0.0001531570922167545 2.0232988586033526e-05 1.4450976715415783e-05 0.00018111724788378027 2.023298858607194e-05 1.4450976715451114e-05 0.00018111724788378027
4.362 5.749971069193964e-06 4.107431124756773e-06 3.2351599290778626e-05 5.749971069155256e-06 4.107431124724381e-06 3.2351599290778626e-05 1.9406296944076255e-05 1.3861052492375892e-05 0.00015233957797539837 1.9406296944121493e-05 1.386105249241533e-05 0.00015233957797539837 1.9874862628876635e-05 1.4194762299813328e-05 0.00018019562076385505 1.9874862628914927e-05 1.4194762299849066e-05 0.00018019562076385505
4.372 5.671910269261234e-06 4.051646806569879e-06 3.2337794072671555e-05 5.671910269221715e-06 4.051646806537103e-06 3.233779407267156e-05 1.9222093628149755e-05 1.3729468532865165e-05 0.00015153420523032903 1.9222093628194827e-05 1.3729468532904672e-05 0.000151534205230329 1.956890480244695e-05 1.3975793384544263e-05 0.00017928622919550187 1.9568904802485102e-05 1.397579338458034e-05 0.00017928622919550184
4.382 5.596361286171186e-06 3.997657158602373e-06 3.232572336088056e-05 5.596361286130998e-06 3.997657158569271e-06 3.232572336088056e-05 1.90518096879983e-05 1.3607826144041478e-05 0.0001507413241482366 1.9051809688043265e-05 1.360782614408105e-05 0.0001507413241482366 1.9314231179966197e-05 1.3793449403055024e-05 0.0001783936508158494 1.9314231180004212e-05 1.3793449403091394e-05 0.0001783936508158494
4.392 5.522659723358935e-06 3.944988013755814e-06 3.231571859054923e-05 5.52265972331823e-06 3.944988013722469e-06 3.231571859054923e-05 1.889549027784608e-05 1.3496157850479164e-05 0.00014996106809802334 1.8895490277890888e-05 1.349615785051881e-05 0.00014996106809802336 1.9108702970093435e-05 1.3646212596255444e-05 0.00017752144495605237 1.9108702970131355e-05 1.3646212596292073e-05 0.00017752144495605237
4.402 5.450400822597638e-06 3.893350563954103e-06 3.230736702671983e-05 5.450400822556576e-06 3.893350563920582e-06 3.2307367026719835e-05 1.875304729507803e-05 1.3394400967927304e-05 0.0001491933189357761 1.875304729512276e-05 1.3394400967966999e-05 0.0001491933189357761 1.894941874948186e-05 1.3532019268259868e-05 0.00017667166390635756 1.894941874951972e-05 1.3532019268296743e-05 0.0001766716639063575
4.412 5.379417445052182e-06 3.84262564535997e-06 3.229977535807483e-05 5.379417445010937e-06 3.84262564532635e-06 3.229977535807483e-05 1.8624257207733326e-05 1.3302396048396612e-05 0.00014843771080262543 1.862425720777798e-05 1.3302396048436367e-05 0.00014843771080262543 1.883306431858237e-05 1.3448509469960494e-05 0.00017584471271710775 1.883306431862027e-05 1.3448509469997608e-05 0.0001758447127171078
4.422 5.3097174975704754e-06 3.7928190575292947e-06 3.229186043154289e-05 5.3097174975292325e-06 3.7928190574956497e-06 3.229186043154289e-05 1.8508748265162582e-05 1.3219877742991827e-05 0.00014769366624610547 1.850874826520721e-05 1.3219877743031666e-05 0.00014769366624610547 1.875609726526752e-05 1.3393158726682365e-05 0.00017503950560932545 1.875609726530554e-05 1.3393158726719675e-05 0.00017503950560932547
4.432 5.241407395921753e-06 3.7440069079565554e-06 3.2282616964682685e-05 5.241407395880662e-06 3.7440069079229396e-06 3.2282616964682685e-05 1.8405984160404854e-05 1.314646313192098e-05 0.00014696045566244713 1.8405984160449483e-05 1.3146463131960885e-05 0.00014696045566244713 1.8714796305122814e-05 1.3363313263331288e-05 0.0001742538378348414 1.8714796305161026e-05 1.3363313263368786e-05 0.0001742538378348414
4.442 5.174623762405804e-06 3.6962868363904235e-06 3.227132392068734e-05 5.1746237623650195e-06 3.696286836356886e-06 3.227132392068735e-05 1.8315251655283296e-05 1.3081642885490595e-05 0.0001462372693174154 1.831525165532794e-05 1.3081642885530573e-05 0.00014623726931741536 1.8705235435822006e-05 1.3356171593194161e-05 0.0001734848769028457 1.8705235435860516e-05 1.3356171593231883e-05 0.0001734848769028457
4.452 5.109488359412594e-06 3.6497458337756837e-06 3.225766541903486e-05 5.109488359372231e-06 3.649745833742255e-06 3.225766541903486e-05 1.8235658367098232e-05 1.3024779684959803e-05 0.00014552329107060154 1.8235658367142932e-05 1.3024779684999826e-05 0.00014552329107060154 1.8723247331311607e-05 1.3368758478225844e-05 0.00017272967571226817 1.872324733135051e-05 1.3368758478263723e-05 0.00017272967571226817
4.462 5.046092948892677e-06 3.604449435115656e-06 3.2241757587526334e-05 5.0460929488528284e-06 3.6044494350823465e-06 3.2241757587526334e-05 1.816614452024325e-05 1.2975116619005602e-05 0.00014481776465665754 1.8166144520288046e-05 1.297511661904571e-05 0.00014481776465665754 1.876442455873328e-05 1.339792595787646e-05 0.00017198562172899347 1.876442455877261e-05 1.3397925957914494e-05 0.00017198562172899347
4.472 4.984512380587052e-06 3.5604510741782986e-06 3.222408810247285e-05 4.9845123805477736e-06 3.560451074145101e-06 3.222408810247285e-05 1.810550944767632e-05 1.2931796116443836e-05 0.00014412004651340348 1.8105509447721232e-05 1.2931796116483975e-05 0.00014412004651340345 1.8824180736026898e-05 1.3440397236089198e-05 0.0001712507592163596 1.882418073606671e-05 1.3440397236127355e-05 0.00017125075921635966
4.482 4.924837038901992e-06 3.5178152651461227e-06 3.220538830954248e-05 4.924837038863317e-06 3.51781526511301e-06 3.220538830954248e-05 1.8052450452959637e-05 1.2893887708485574e-05 0.0001434296427187002 1.805245045300465e-05 1.2893887708525742e-05 0.0001434296427187002 1.8897866953533816e-05 1.3492850070264912e-05 0.00017052395210756752 1.8897866953574115e-05 1.3492850070303164e-05 0.00017052395210756752
4.492 4.867211610354641e-06 3.4766452981218127e-06 3.218646685244958e-05 4.867211610316556e-06 3.476645298088752e-06 3.218646685244958e-05 1.8005609020313304e-05 1.2860421039644246e-05 0.00014274623070236394 1.800560902035842e-05 1.2860421039684417e-05 0.00014274623070236394 1.898091976683259e-05 1.3552022717180437e-05 0.00016980488817523037 1.89809197668734e-05 1.355202271721871e-05 0.00016980488817523037
4.502 4.811867240675249e-06 3.437106212217638e-06 3.216803725058157e-05 4.811867240637727e-06 3.437106212184582e-06 3.216803725058157e-05 1.796361807217342e-05 1.2830419626533995e-05 0.00014206966856187127 1.7963618072218623e-05 1.283041962657416e-05 0.0001420696685618713 1.9069009739039554e-05 1.3614820254998586e-05 0.00016909395459879025 1.9069009739080842e-05 1.3614820255036852e-05 0.00016909395459879022
4.512 4.759138074591955e-06 3.3994366124896933e-06 3.215056916646346e-05 4.7591380745549384e-06 3.3994366124565976e-06 3.215056916646346e-05 1.7925144399505332e-05 1.2802931168442699e-05 0.00014139999590713834 1.792514439955063e-05 1.2802931168482838e-05 0.00014139999590713834 1.915816298537883e-05 1.3678401585870442e-05 0.0001683920350278907 1.915816298542052e-05 1.3678401585908672e-05 0.0001683920350278907
4.522 4.70945875008338e-06 3.363946881921467e-06 3.2134184719599725e-05 4.709458750046811e-06 3.3639468818882833e-06 3.2134184719599725e-05 1.788892220748302e-05 1.2777051510744565e-05 0.00014073743014673119 1.788892220752841e-05 1.2777051510784655e-05 0.00014073743014673119 1.9244838170379484e-05 1.3740234573891186e-05 0.00016770028484856887 1.92448381704216e-05 1.3740234573929317e-05 0.00016770028484856887
4.532 4.663344211519453e-06 3.331004762913383e-06 3.211860941650837e-05 4.663344211483257e-06 3.3310047628800703e-06 3.211860941650838e-05 1.7853776102754e-05 1.275194106636127e-05 0.0001400823609973184 1.785377610279944e-05 1.2751941066401316e-05 0.0001400823609973184 1.9325952972475694e-05 1.3798115041274581e-05 0.00016701993411117317 1.9325952972518144e-05 1.3798115041312586e-05 0.00016701993411117317
4.542 4.621355950323347e-06 3.301011243424732e-06 3.210317570953887e-05 4.62135595028747e-06 3.301011243391261e-06 3.210317570953887e-05 1.781863397903925e-05 1.2726834020781872e-05 0.00013943534393833008 1.781863397908473e-05 1.272683402082184e-05 0.00013943534393833008 1.9398863785287034e-05 1.3850152319930413e-05 0.0001663521499668691 1.9398863785329755e-05 1.385015231996826e-05 0.0001663521499668691
4.552 4.584059685945509e-06 3.2743703283013e-06 3.208686922676748e-05 4.584059685909879e-06 3.2743703282676644e-06 3.208686922676748e-05 1.7782531671226298e-05 1.2701041657298712e-05 0.00013879709090228447 1.7782531671271818e-05 1.2701041657338602e-05 0.00013879709090228447 1.946130915994291e-05 1.3894728870608289e-05 0.00016569796866632624 1.9461309159985883e-05 1.3894728870645952e-05 0.00016569796866632624
4.562 4.551979414025089e-06 3.2514562156660133e-06 3.2068404737254845e-05 4.551979413989655e-06 3.2514562156322163e-06 3.2068404737254845e-05 1.7744611892505148e-05 1.267395159818672e-05 0.00013816845450874714 1.7744611892550702e-05 1.2673951598226516e-05 0.00013816845450874714 1.9511331378773458e-05 1.393044425849442e-05 0.0001650582875647232 1.951133137881661e-05 1.3930444258531894e-05 0.0001650582875647232
4.572 4.525552320443647e-06 3.232581091959625e-06 3.2046319985656235e-05 4.5255523204083726e-06 3.232581091925677e-06 3.2046319985656235e-05 1.770412003485196e-05 1.2645024805244681e-05 0.00013755040138833537 1.7704120034897537e-05 1.26450248052844e-05 0.00013755040138833537 1.954719222377392e-05 1.395605497018451e-05 0.00016443389440829457 1.9547192223817204e-05 1.3956054970221786e-05 0.00016443389440829457
4.582 4.505088534694008e-06 3.2179663840405246e-06 3.201907843388152e-05 4.505088534658867e-06 3.21796638400646e-06 3.201907843388152e-05 1.7660399179962353e-05 1.2613792016617217e-05 0.0001369439709341085 1.7660399180007913e-05 1.2613792016656856e-05 0.0001369439709341085 1.956729917933024e-05 1.3970421680212307e-05 0.00016382550569672685 1.956729917937361e-05 1.3970421680249394e-05 0.00016382550569672683
4.592 4.490739164889537e-06 3.2077199277431793e-06 3.198517474041896e-05 4.490739164854508e-06 3.207719927709038e-06 3.198517474041896e-05 1.761288637787219e-05 1.2579851088938358e-05 0.0001363502178973348 1.7612886377917763e-05 1.2579851088977915e-05 0.0001363502178973348 1.9570157664716515e-05 1.3972475114762541e-05 0.00016323378709302407 1.957015766475996e-05 1.3972475114799436e-05 0.00016323378709302407
4.602 4.482475557048494e-06 3.2018211542569558e-06 3.1943238657682235e-05 4.482475557013572e-06 3.2018211542227797e-06 3.1943238657682235e-05 1.756111201047687e-05 1.2542866543386449e-05 0.00013577013994983718 1.756111201052242e-05 1.2542866543425939e-05 0.00013577013994983718 1.9554363750288072e-05 1.3961210842448422e-05 0.00016265933484374198 1.9554363750331535e-05 1.3961210842485124e-05 0.00016265933484374198
4.612 4.480082125967914e-06 3.2001159714084047e-06 3.189213401063737e-05 4.480082125933095e-06 3.200115971374239e-06 3.189213401063737e-05 1.7504703766247106e-05 1.250257240555166e-05 0.00013520459397829178 1.750470376629266e-05 1.2502572405591094e-05 0.0001352045939782918 1.951864971286372e-05 1.3935721822214665e-05 0.00016210260643876646 1.951864971290719e-05 1.3935721822251211e-05 0.00016210260643876646
4.622 4.483164083495939e-06 3.2023222862861535e-06 3.183104982720961e-05 4.483164083461224e-06 3.2023222862520397e-06 3.183104982720961e-05 1.7443396177784774e-05 1.2458779019096503e-05 0.0001346542070573899 1.7443396177830334e-05 1.2458779019135886e-05 0.00013465420705738993 1.9461990492605614e-05 1.3895274469752771e-05 0.00016156380015283582 1.946199049264911e-05 1.3895274469789173e-05 0.00016156380015283585
4.632 4.491169633959413e-06 3.2080458616953715e-06 3.17595806040788e-05 4.491169633924807e-06 3.2080458616613483e-06 3.17595806040788e-05 1.737704563219706e-05 1.2411383768895675e-05 0.00013411928964006286 1.7377045632242603e-05 1.2411383768935034e-05 0.00013411928964006286 1.9383771286282238e-05 1.3839428411773673e-05 0.00016104269534738524 1.9383771286325735e-05 1.3839428411809955e-05 0.00016104269534738524
4.642 4.503423776460323e-06 3.2168044630508953e-06 3.167779204117018e-05 4.503423776425825e-06 3.216804463016995e-06 3.167779204117018e-05 1.7305649296804837e-05 1.2360384600906825e-05 0.000133599759398559 1.73056492968504e-05 1.2360384600946143e-05 0.00013359975939855902 1.92840047298875e-05 1.376819167768054e-05 0.00016053847642405732 1.928400472993101e-05 1.3768191677716706e-05 0.00016053847642405732
4.652 4.5191683140660465e-06 3.2280564382525096e-06 3.158626745711069e-05 4.519168314031654e-06 3.2280564382187516e-06 3.15862674571107e-05 1.7229364827024782e-05 1.2305894101167386e-05 0.00013309508408198672 1.7229364827070352e-05 1.2305894101206677e-05 0.00013309508408198672 1.9163571608866555e-05 1.3682192707028957e-05 0.00016004957061245654 1.9163571608910086e-05 1.3682192707065061e-05 0.00016004957061245654
4.662 4.537600912740235e-06 3.2412286183179184e-06 3.148612896042613e-05 4.537600912705952e-06 3.2412286182843234e-06 3.148612896042613e-05 1.714852649931145e-05 1.2248151020574075e-05 0.00013260425038220703 1.7148526499357027e-05 1.2248151020613353e-05 0.00013260425038220703 1.9024444616825758e-05 1.3582840249816844e-05 0.00015957353138000766 1.9024444616869302e-05 1.358284024985287e-05 0.00015957353138000766
4.672 4.557905907894796e-06 3.2557383227291208e-06 3.137902706480964e-05 4.557905907860615e-06 3.2557383226957024e-06 3.137902706480965e-05 1.706365293986967e-05 1.2187525796680518e-05 0.00013212576307743118 1.7063652939915276e-05 1.2187525796719788e-05 0.00013212576307743118 1.8869844140444507e-05 1.3472434699559146e-05 0.00015910699475059822 1.8869844140488072e-05 1.3472434699595155e-05 0.00015910699475059822
4.682 4.579271421037126e-06 3.271005586030336e-06 3.1267093569302735e-05 4.579271421003039e-06 3.271005585997097e-06 3.1267093569302735e-05 1.69754420990435e-05 1.2124516964547038e-05 0.00013165767517533248 1.697544209908912e-05 1.2124516964586322e-05 0.00013165767517533248 1.8704272151186816e-05 1.3354192329852443e-05 0.00015864572657167393 1.8704272151230414e-05 1.3354192329888404e-05 0.00015864572657167393
4.692 4.600890972500754e-06 3.2864543097958717e-06 3.1152855552298e-05 4.600890972466747e-06 3.2864543097628196e-06 3.115285555229801e-05 1.688475051196542e-05 1.2059736342670017e-05 0.00013119764640272946 1.6884750512011045e-05 1.205973634270929e-05 0.00013119764640272946 1.853337799390848e-05 1.323214940794859e-05 0.00015818476716796358 1.8533377993952115e-05 1.3232149407984524e-05 0.00015818476716796358
4.702 4.621952244362397e-06 3.3015042361458563e-06 3.103911296355509e-05 4.621952244328454e-06 3.30150423611299e-06 3.103911296355509e-05 1.6792555965509654e-05 1.1993882365377489e-05 0.0001307430251544534 1.67925559655553e-05 1.1993882365416784e-05 0.0001307430251544534 1.8363629623371323e-05 1.3110927278536657e-05 0.0001577186681292075 1.8363629623414966e-05 1.3110927278572557e-05 0.0001577186681292075
4.712 4.641619640179787e-06 3.3155584904110287e-06 3.09287876046424e-05 4.6416196401458835e-06 3.315558490378344e-06 3.09287876046424e-05 1.6699905135435306e-05 1.1927702678926445e-05 0.0001302909482841503 1.669990513548096e-05 1.1927702678965735e-05 0.00013029094828415032 1.8201794883033327e-05 1.299536169052471e-05 0.00015724180547474297 1.8201794883076916e-05 1.2995361690560559e-05 0.000157241805474743
4.722 4.6590195288623375e-06 3.3279930409337453e-06 3.0824755982475433e-05 4.659019528828463e-06 3.32799304090123e-06 3.0824755982475433e-05 1.6607850194223527e-05 1.1861948858695978e-05 0.0001298384534363372 1.660785019426919e-05 1.1861948858735277e-05 0.00012983845343633724 1.8054276017376307e-05 1.2890027224546956e-05 0.00015674874439210689 1.8054276017419824e-05 1.2890027224582743e-05 0.00015674874439210689
4.732 4.673236830046787e-06 3.338154259479956e-06 3.072968143897059e-05 4.673236830012903e-06 3.3381542594476004e-06 3.072968143897059e-05 1.6517380432486367e-05 1.179732756423513e-05 0.00012938259902866615 1.651738043253201e-05 1.1797327564274437e-05 0.00012938259902866615 1.792637968298846e-05 1.2798715607694448e-05 0.000156234623111814 1.79263796830318e-05 1.2798715607730111e-05 0.000156234623111814
4.742 4.6833290293924065e-06 3.345368931430046e-06 3.064586145363437e-05 4.6833290293584955e-06 3.345368931397828e-06 3.064586145363437e-05 1.6429356228636034e-05 1.1734453371435068e-05 0.00012892058671291984 1.642935622868165e-05 1.1734453371474387e-05 0.00012892058671291984 1.7821634447446996e-05 1.272394795373596e-05 0.00015569551774673147 1.7821634447490134e-05 1.2723947953771476e-05 0.00015569551774673147
4.752 4.688359682099003e-06 3.3489681853017175e-06 3.057510408103463e-05 4.688359682065034e-06 3.34896818526961e-06 3.057510408103463e-05 1.6344452953873232e-05 1.1673808701765415e-05 0.0001284498800934362 1.6344452953918837e-05 1.1673808701804739e-05 0.0001284498800934362 1.7741277671208792e-05 1.2666608053016689e-05 0.0001551287474746922 1.7741277671251675e-05 1.266660805305205e-05 0.0001551287474746922
4.762 4.687449134758495e-06 3.348323720732079e-06 3.0518643656699894e-05 4.687449134724444e-06 3.348323720700049e-06 3.0518643656699894e-05 1.626312145585821e-05 1.1615715593864692e-05 0.00012796831231423042 1.6263121455903786e-05 1.161571559390401e-05 0.00012796831231423042 1.7684016332163997e-05 1.2625771448225142e-05 0.00015453308214106304 1.7684016332206558e-05 1.2625771448260306e-05 0.00015453308214106304
4.772 4.679836549487696e-06 3.342892108870124e-06 3.0477101007750862e-05 4.67983654945353e-06 3.3428921088381353e-06 3.047710100775086e-05 1.6185569666733922e-05 1.1560322565094077e-05 0.00012747417475905904 1.618556966677944e-05 1.1560322565133373e-05 0.00012747417475905904 1.7646121557701605e-05 1.2598773011793943e-05 0.00015390882354332445 1.7646121557743814e-05 1.2598773011828918e-05 0.00015390882354332445
4.782 4.664944920634885e-06 3.332261230310145e-06 3.045048833441361e-05 4.664944920600579e-06 3.3322612302781495e-06 3.045048833441361e-05 1.6111766932117984e-05 1.150760770332918e-05 0.00012696628011871927 1.6111766932163466e-05 1.1507607703368459e-05 0.00012696628011871927 1.762185364269726e-05 1.2581510713508305e-05 0.00015325774714272699 1.762185364273912e-05 1.2581510713543076e-05 0.00015325774714272696
4.792 4.642439856091164e-06 3.3161922589068244e-06 3.0438254461293662e-05 4.642439856056693e-06 3.3161922588747786e-06 3.0438254461293662e-05 1.6041469402690963e-05 1.1457396804366169e-05 0.00012644399538030542 1.6041469402736415e-05 1.145739680440544e-05 0.00012644399538030542 1.7604149899447597e-05 1.2568937212301606e-05 0.00015258291050325337 1.7604149899489115e-05 1.2568937212336202e-05 0.00015258291050325337
4.802 4.612273444897307e-06 3.2946509930844686e-06 3.0439362789436223e-05 4.612273444862638e-06 3.2946509930523263e-06 3.0439362789436223e-05 1.5974261932984122e-05 1.1409393301701695e-05 0.00012590724325009202 1.597426193302951e-05 1.140939330174095e-05 0.00012590724325009202 1.758545976254894e-05 1.2555656656689506e-05 0.0001518883544568084 1.7585459762590146e-05 1.2555656656723967e-05 0.00015188835445680837
4.812 4.574706385570191e-06 3.267823659264639e-06 3.0452392152113106e-05 4.574706385535299e-06 3.267823659232352e-06 3.045239215211311e-05 1.5909609975474596e-05 1.1363215335988596e-05 0.0001253564733679335 1.590960997551996e-05 1.1363215336027824e-05 0.0001253564733679335 1.7558592035605802e-05 1.2536530128618714e-05 0.00015117873833759963 1.7558592035646754e-05 1.2536530128653078e-05 0.00015117873833759966
4.822 4.530304406402183e-06 3.236114353038881e-06 3.0475649783693508e-05 4.530304406367055e-06 3.23611435300641e-06 3.0475649783693508e-05 1.584691426425785e-05 1.1318434817418254e-05 0.00012479260691353905 1.5846914264303178e-05 1.1318434817457465e-05 0.00012479260691353905 1.7517449796781478e-05 1.2507200774873012e-05 0.00015045895803930746 1.751744979682224e-05 1.2507200774907368e-05 0.00015045895803930746
4.832 4.479908472098338e-06 3.2001237566214315e-06 3.050728565210809e-05 4.479908472062957e-06 3.2001237565887394e-06 3.050728565210809e-05 1.5785561679215304e-05 1.127461375980776e-05 0.00012421695975530162 1.5785561679260593e-05 1.127461375984695e-05 0.00012421695975530162 1.7457562046122082e-05 1.2464473670239328e-05 0.00014973379369577537 1.745756204616277e-05 1.246447367027373e-05 0.00014973379369577537
4.842 4.4245818737593444e-06 3.160611345190049e-06 3.054539854552223e-05 4.424581873723704e-06 3.1606113451571037e-06 3.054539854552223e-05 1.572496732436453e-05 1.1231334338847128e-05 0.0001236311503440463 1.5724967324409796e-05 1.1231334338886319e-05 0.0001236311503440463 1.7376366017997464e-05 1.2406517504518485e-05 0.00014900762358384671 1.7376366018038135e-05 1.2406517504553017e-05 0.00014900762358384671
4.852 4.365540504706657e-06 3.1184455841417224e-06 3.0588126626869234e-05 4.3655405046707336e-06 3.1184455841085065e-06 3.0588126626869234e-05 1.566460512096207e-05 1.1188220745826793e-05 0.0001230369992924491 1.566460512100735e-05 1.1188220745865979e-05 0.00012303699929244911 1.7273238905109615e-05 1.2332887213789347e-05 0.00014828422551218308 1.727323890515038e-05 1.2332887213824087e-05 0.00014828422551218308
4.862 4.3040748177008465e-06 3.074548185226069e-06 3.063371843958538e-05 4.30407481766464e-06 3.074548185192571e-06 3.063371843958539e-05 1.5604026560485824e-05 1.11449525836927e-05 0.0001224364280061033 1.5604026560531096e-05 1.1144952583731893e-05 0.0001224364280061033 1.714931445684062e-05 1.2244392905999846e-05 0.00014756667044498432 1.714931445688155e-05 1.2244392906034839e-05 0.00014756667044498432
4.872 4.2414725733193555e-06 3.0298389288559467e-06 3.068058382041521e-05 4.24147257328286e-06 3.029838928822156e-06 3.06805838204152e-05 1.5542869145286176e-05 1.1101270896665618e-05 0.00012183136364658304 1.5542869145331475e-05 1.1101270896704827e-05 0.00012183136364658301 1.7007144169134372e-05 1.2142857754937748e-05 0.00014685729901221104 1.7007144169175562e-05 1.2142857754973052e-05 0.00014685729901221104
4.882 4.178950298764073e-06 2.985186708543983e-06 3.072732683177828e-05 4.178950298727284e-06 2.985186708509901e-06 3.072732683177828e-05 1.548085706614452e-05 1.1056978654353722e-05 0.00012122365689861115 1.5480857066189847e-05 1.1056978654392956e-05 0.00012122365689861115 1.685027324258244e-05 1.203081500363703e-05 0.00014615776226809386 1.685027324262393e-05 1.2030815003672717e-05 0.00014615776226809386
4.892 4.1175987493004195e-06 2.9413705779519835e-06 3.077276393051533e-05 4.117598749263345e-06 2.9413705779176228e-06 3.077276393051533e-05 1.5417796741255218e-05 1.1011937565108122e-05 0.00012061501744542218 1.5417796741300564e-05 1.1011937565147397e-05 0.00012061501744542218 1.6682798972703228e-05 1.1911192420713694e-05 0.00014546910448257321 1.668279897274505e-05 1.1911192420749756e-05 0.00014546910448257321
4.902 4.058344558365324e-06 2.899052361252885e-06 3.081593015196298e-05 4.05834455832795e-06 2.899052361218248e-06 3.081593015196298e-05 1.5353569224667812e-05 1.096606265308866e-05 0.00012000696993961584 1.5353569224713206e-05 1.0966062653127969e-05 0.00012000696993961584 1.650896629449255e-05 1.1787023304618446e-05 0.00014479186741169357 1.6508966294534743e-05 1.1787023304654914e-05 0.0001447918674116936
4.912 4.0019277882446275e-06 2.85876062101674e-06 3.085607488836896e-05 4.001927788206971e-06 2.8587606209818416e-06 3.085607488836896e-05 1.5288120664090614e-05 1.091931544197132e-05 0.00011940083096559809 1.5288120664136045e-05 1.0919315442010664e-05 0.00011940083096559809 1.633283587285068e-05 1.166120932091892e-05 0.00014412620081331333 1.633283587289325e-05 1.1661209320955794e-05 0.00014412620081331333
4.922 3.9488939203070685e-06 2.820884939839369e-06 3.089264795068043e-05 3.9488939202691265e-06 2.820884939804217e-06 3.089264795068043e-05 1.522145140492074e-05 1.0871696171591569e-05 0.00011879770539803162 1.5221451404966204e-05 1.087169617163096e-05 0.00011879770539803162 1.6158039445180747e-05 1.1536345679496803e-05 0.00014347197067526648 1.6158039445223685e-05 1.1536345679534038e-05 0.00014347197067526648
4.932 3.8995987971456444e-06 2.7856794527654856e-06 3.0925276740525386e-05 3.899598797107422e-06 2.785679452730094e-06 3.0925276740525386e-05 1.5153604213839503e-05 1.0823235385432918e-05 0.00011819849890937303 1.5153604213885002e-05 1.0823235385472369e-05 0.00011819849890937303 1.598761998068094e-05 1.141460691285988e-05 0.00014282886229228812 1.5987619980724228e-05 1.1414606912897466e-05 0.00014282886229228812
4.942 3.8542253509457285e-06 2.7532747976423325e-06 3.0953736505664656e-05 3.854225350907229e-06 2.753274797606706e-06 3.0953736505664656e-05 1.5084652334537587e-05 1.0773985398478362e-05 0.00011760394227397395 1.5084652334583122e-05 1.0773985398517856e-05 0.00011760394227397395 1.5823943942640172e-05 1.1297684172839839e-05 0.00014219647815663227 1.5823943942683757e-05 1.1297684172877712e-05 0.0001421964781566323
4.952 3.81281076727897e-06 2.7236975182500432e-06 3.097791711341022e-05 3.8128107672401986e-06 2.7236975182141905e-06 3.0977917113410204e-05 1.501468839001014e-05 1.0724012369891492e-05 0.00011701462257904423 1.5014688390055712e-05 1.0724012369931027e-05 0.00011701462257904423 1.5668670202734736e-05 1.1186763006774856e-05 0.00014157443005051568 1.5668670202778596e-05 1.1186763006812955e-05 0.00014157443005051568
4.962 3.7752816949774806e-06 2.696895213566378e-06 3.099779064020109e-05 3.775281694938447e-06 2.6968952135303047e-06 3.099779064020109e-05 1.4943815197358157e-05 1.0673389741532692e-05 0.0001164310164788066 1.4943815197403764e-05 1.067338974157226e-05 0.0001164310164788066 1.5522762956692214e-05 1.108253257582422e-05 0.0001409624216582226 1.552276295673628e-05 1.1082532575862475e-05 0.0001409624216582226
4.972 3.7414935554361048e-06 2.6727646140273077e-06 3.101338374505744e-05 3.7414935553968113e-06 2.6727646139910187e-06 3.101338374505744e-05 1.4872139219735466e-05 1.0622193560703523e-05 0.00011585352117834281 1.48721392197811e-05 1.0622193560743125e-05 0.00011585352117834281 1.53865407295563e-05 1.0985220662472678e-05 0.00014036031445108845 1.5386540729600542e-05 1.0985220662511024e-05 0.00014036031445108845
4.982 3.711268694758737e-06 2.6511788307949275e-06 3.102475731686673e-05 3.7112686947191895e-06 2.6511788307584233e-06 3.102475731686673e-05 1.479976673478407e-05 1.0570499743057548e-05 0.00011528247979604382 1.4799766734829734e-05 1.0570499743097169e-05 0.00011528247979604384 1.5259756747491152e-05 1.089465109371668e-05 0.00013976816776133683 1.5259756747535513e-05 1.0894651093755065e-05 0.00013976816776133683
4.992 3.684427824692793e-06 2.6320098112536695e-06 3.103199389900328e-05 3.684427824653009e-06 2.63200981121696e-06 3.103199389900328e-05 1.4726802118204306e-05 1.0518382846398128e-05 0.00011471819894986298 1.4726802118249985e-05 1.0518382846437774e-05 0.000114718198949863 1.5141705750525244e-05 1.0810320060846758e-05 0.00013918624532867094 1.5141705750569677e-05 1.081032006088512e-05 0.00013918624532867094


==> figures/zero_circulation_vortex/data/grcbc_outflow_Ma0.3_Mat0.4_dt0.002.dat <==
t p_0.0 rho_0.0 u_0.0 e_p_0.0 e_rho_0.0 e_u_0.0 p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_0.1 rho_0.1 u_0.1 e_p_0.1 e_rho_0.1 e_u_0.1
0.002 0.012546490963648488 0.009221631064163228 0.13774584899487916 8.21473736622595e-05 6.088314854327093e-05 0.0009103473627136238 0.012546490963648493 0.009221631064163231 0.13774584899487913 8.214737366225909e-05 6.088314854327283e-05 0.0009103473627136211 0.012546490963648488 0.009221631064163228 0.13774584899487913 8.214737366226125e-05 6.0883148543270654e-05 0.00091034736271362
0.012 0.012543276353347978 0.009220081818561437 0.13772402437185083 0.00012339752964273863 9.159259971614975e-05 0.001368303646351981 0.012543276353347961 0.009220081818561427 0.1377240243718508 0.00012339752964273537 9.159259971615144e-05 0.0013683036463520027 0.012543276353347984 0.009220081818561451 0.1377240243718508 0.00012339752964273066 9.15925997161482e-05 0.0013683036463519789
0.022 0.012542796640272632 0.009219797204294961 0.13772349847542487 0.00012420861600103458 9.24072731071533e-05 0.0013752387479310016 0.012542796640272597 0.009219797204294942 0.13772349847542478 0.00012420861600103176 9.240727310715123e-05 0.0013752387479310272 0.01254279664027262 0.009219797204294972 0.1377234984754248 0.00012420861600103734 9.240727310715057e-05 0.0013752387479310161
0.032 0.01254227902315596 0.009219458143978622 0.13772324918484208 0.00012455434610548607 9.259736422459445e-05 0.0013806214389530873 0.012542279023155934 0.009219458143978596 0.13772324918484202 0.0001245543461054551 9.25973642246082e-05 0.001380621438953093 0.012542279023155928 0.009219458143978636 0.13772324918484205 0.00012455434610545061 9.259736422460575e-05 0.0013806214389530849
0.042 0.012541674194840069 0.00921900008873261 0.1377234156870853 0.00012487607185763895 9.284525931955355e-05 0.0013854638551481922 0.012541674194840032 0.009219000088732582 0.13772341568708524 0.0001248760718576189 9.284525931958442e-05 0.0013854638551481916 0.012541674194840051 0.009219000088732629 0.13772341568708527 0.0001248760718576046 9.284525931956793e-05 0.001385463855148199
0.052 0.012541044303641218 0.00921847946553176 0.1377239919731803 0.00012529363210937538 9.319465140132958e-05 0.001390088939533369 0.012541044303641176 0.00921847946553172 0.13772399197318022 0.00012529363210938768 9.319465140139627e-05 0.0013900889395333672 0.012541044303641195 0.009218479465531787 0.1377239919731803 0.0001252936321093735 9.319465140136249e-05 0.0013900889395333637
0.062 0.01254053295132924 0.00921806085364751 0.1377244842593009 0.00012577835174590953 9.355485642866581e-05 0.0013946079103811146 0.012540532951329215 0.009218060853647469 0.13772448425930084 0.0001257783517459187 9.3554856428757e-05 0.00139460791038112 0.012540532951329245 0.009218060853647557 0.13772448425930092 0.00012577835174591457 9.35548564286981e-05 0.0013946079103811292
0.072 0.012540289632415533 0.009217895250511473 0.1377245080202842 0.00012624568544467095 9.400451960781695e-05 0.001399051351977056 0.012540289632415505 0.009217895250511428 0.13772450802028405 0.0001262456854446684 9.400451960791914e-05 0.0013990513519770615 0.01254028963241554 0.00921789525051152 0.1377245080202842 0.00012624568544466192 9.400451960786077e-05 0.0013990513519770383
0.082 0.012540357088776228 0.009217990321997025 0.13772419667494842 0.00012671221278017015 9.450853885170078e-05 0.0014038377824152934 0.012540357088776205 0.009217990321996964 0.1377241966749483 0.00012671221278016435 9.450853885183283e-05 0.0014038377824153153 0.012540357088776226 0.009217990321997058 0.1377241966749484 0.0001267122127801754 9.45085388517683e-05 0.0014038377824152574
0.092 0.012540610776522108 0.009218207502893316 0.1377239493653291 0.00012714717727780654 9.501574717109154e-05 0.0014089595515335424 0.012540610776522076 0.009218207502893245 0.137723949365329 0.00012714717727782706 9.501574717124048e-05 0.0014089595515335393 0.012540610776522089 0.009218207502893342 0.13772394936532906 0.00012714717727784164 9.50157471711738e-05 0.0014089595515334918
0.102 0.012540860806278649 0.009218393114172278 0.13772394412860128 0.00012753175932281882 9.543396652553209e-05 0.0014138914546517885 0.012540860806278597 0.009218393114172179 0.13772394412860114 0.00012753175932287854 9.543396652570712e-05 0.0014138914546517809 0.012540860806278609 0.009218393114172283 0.13772394412860117 0.00012753175932285932 9.54339665256353e-05 0.001413891454651725
0.112 0.012541002570224604 0.009218491347427181 0.13772405394476467 0.00012787499991999187 9.581254374772637e-05 0.0014184887656675577 0.012541002570224549 0.009218491347427074 0.13772405394476456 0.00012787499992003652 9.581254374790924e-05 0.0014184887656675561 0.012541002570224566 0.009218491347427166 0.13772405394476456 0.00012787499991999477 9.581254374782176e-05 0.0014184887656675188
0.122 0.012541050312627979 0.009218536222990991 0.13772408412648257 0.00012818758651504233 9.6245899560727e-05 0.0014230120001727912 0.012541050312627944 0.009218536222990896 0.13772408412648252 0.00012818758651506217 9.624589956087078e-05 0.0014230120001728181 0.01254105031262796 0.009218536222990974 0.13772408412648246 0.0001281875865149865 9.624589956076127e-05 0.0014230120001728175
0.132 0.01254106403308543 0.009218575433024217 0.1377239689284269 0.0001285131597862726 9.666550629648253e-05 0.00142754223445083 0.012541064033085409 0.009218575433024139 0.13772396892842675 0.00012851315978628524 9.666550629659949e-05 0.0014275422344508725 0.012541064033085398 0.009218575433024201 0.13772396892842678 0.00012851315978619534 9.66655062964995e-05 0.0014275422344508782
0.142 0.012541074422866857 0.009218621705043291 0.13772376514904655 0.00012887055524835283 9.695429726264009e-05 0.0014319116497470972 0.012541074422866836 0.00921862170504321 0.13772376514904638 0.00012887055524835614 9.695429726276106e-05 0.0014319116497471494 0.012541074422866817 0.009218621705043248 0.1377237651490464 0.00012887055524829057 9.695429726268041e-05 0.0014319116497471297
0.152 0.012541075572653005 0.009218664657980175 0.13772353908561497 0.00012926885527056665 9.719837300938307e-05 0.0014360975435886753 0.012541075572652978 0.009218664657980094 0.13772353908561488 0.0001292688552705632 9.719837300949123e-05 0.001436097543588742 0.012541075572652959 0.009218664657980116 0.13772353908561488 0.00012926885527054724 9.719837300942924e-05 0.0014360975435886872
0.162 0.012541060642671176 0.009218697258456053 0.1377233206853933 0.00012973199923849689 9.751671218967402e-05 0.0014402751413806077 0.012541060642671145 0.00921869725845596 0.13772332068539322 0.00012973199923848138 9.751671218975604e-05 0.0014402751413806769 0.012541060642671128 0.009218697258456006 0.13772332068539322 0.00012973199923852573 9.751671218971903e-05 0.0014402751413806073
0.172 0.01254104054088839 0.009218720771665185 0.13772313728934804 0.0001302404771478731 9.788330124109362e-05 0.0014445576849605832 0.012541040540888365 0.009218720771665091 0.13772313728934796 0.00013024047714788864 9.788330124114597e-05 0.0014445576849606307 0.012541040540888367 0.009218720771665134 0.13772313728934787 0.0001302404771479402 9.788330124113665e-05 0.001444557684960559
0.182 0.01254103624769676 0.009218738412289073 0.137723049668116 0.00013073523927021414 9.832539507971207e-05 0.0014488876346938346 0.012541036247696733 0.009218738412288988 0.1377230496681159 0.00013073523927024802 9.832539507975795e-05 0.0014488876346938628 0.012541036247696756 0.009218738412289021 0.13772304966811585 0.0001307352392702297 9.832539507973177e-05 0.0014488876346938021
0.192 0.012541060315877815 0.00921875258606167 0.1377231089194506 0.00013118830731515067 9.892126735048517e-05 0.0014532189666274897 0.012541060315877813 0.009218752586061604 0.13772310891945055 0.00013118830731519807 9.892126735049855e-05 0.0014532189666274908 0.012541060315877805 0.009218752586061633 0.1377231089194505 0.0001311883073151388 9.892126735047524e-05 0.0014532189666274595
0.202 0.012541104206061882 0.00921876830322133 0.13772327107301585 0.00013159411185747547 9.956856314291185e-05 0.0014575221701514228 0.012541104206061906 0.009218768303221278 0.13772327107301574 0.00013159411185748726 9.95685631429032e-05 0.0014575221701514144 0.01254110420606187 0.009218768303221287 0.1377232710730157 0.0001315941118574543 9.95685631428981e-05 0.0014575221701513953
0.212 0.012541148590610491 0.009218791253881586 0.1377234263096377 0.0001319723388013866 0.00010012090049801135 0.0014617282783255133 0.012541148590610545 0.009218791253881543 0.13772342630963763 0.0001319723388013963 0.0001001209004979731 0.001461728278325505 0.012541148590610493 0.009218791253881536 0.13772342630963763 0.00013197233880139208 0.00010012090049801701 0.0014617282783254755
0.222 0.012541182737320659 0.009218823968073114 0.13772351610633735 0.00013236069609256278 0.00010060238667542415 0.0014660435479392406 0.01254118273732071 0.00921882396807306 0.13772351610633732 0.0001323606960925681 0.00010060238667535231 0.0014660435479392458 0.012541182737320657 0.009218823968073055 0.1377235161063373 0.00013236069609259008 0.00010060238667544352 0.0014660435479392068
0.232 0.012541207939509197 0.00921886051793212 0.13772357165817017 0.00013278402220837852 0.00010116088004719458 0.0014709466179966795 0.01254120793950926 0.009218860517932064 0.13772357165817015 0.00013278402220836302 0.00010116088004710524 0.001470946617996683 0.012541207939509197 0.009218860517932052 0.1377235716581701 0.00013278402220838625 0.0001011608800471947 0.0014709466179966782
0.242 0.012541229001969335 0.009218889698779343 0.137723627927491 0.00013320280139646488 0.00010173487034850611 0.0014761265945945775 0.012541229001969394 0.009218889698779282 0.13772362792749096 0.0001332028013964499 0.0001017348703483941 0.0014761265945945688 0.012541229001969318 0.009218889698779278 0.1377236279274909 0.00013320280139643312 0.00010173487034845682 0.001476126594594574
0.252 0.01254124461502218 0.00921890508127143 0.13772367447409894 0.00013358453413686163 0.00010219050773569933 0.0014806556503533068 0.012541244615022236 0.009218905081271343 0.1377236744740989 0.00013358453413683162 0.00010219050773559826 0.0014806556503532864 0.01254124461502221 0.009218905081271359 0.13772367447409883 0.00013358453413681192 0.00010219050773564317 0.001480655650353288
0.262 0.01254124710702578 0.009218915290107644 0.1377236540241887 0.0001339400817169584 0.00010263596280145428 0.0014842567411229633 0.012541247107025817 0.00921891529010753 0.1377236540241887 0.00013394008171691864 0.00010263596280136649 0.0014842567411229004 0.012541247107025815 0.009218915290107568 0.1377236540241886 0.0001339400817169473 0.00010263596280143962 0.0014842567411229271
0.272 0.012541239570150275 0.009218937856056092 0.1377235334000097 0.00013430508434030688 0.00010324020529854794 0.0014879777325345807 0.012541239570150266 0.009218937856055962 0.13772353340000965 0.00013430508434026904 0.00010324020529847419 0.0014879777325345071 0.012541239570150287 0.009218937856056009 0.13772353340000965 0.0001343050843403299 0.00010324020529857101 0.001487977732534529
0.282 0.012541239250289868 0.009218977612132638 0.13772335651506415 0.00013470451431043552 0.00010386104118754907 0.0014927662223340745 0.012541239250289849 0.009218977612132508 0.13772335651506412 0.00013470451431042045 0.00010386104118749944 0.0014927662223339453 0.01254123925028985 0.009218977612132548 0.13772335651506412 0.00013470451431047382 0.00010386104118758743 0.0014927662223340019
0.292 0.01254125148675605 0.009219019396049017 0.13772319575281422 0.0001350911062520519 0.0001042429806219282 0.0014978897338471376 0.012541251486756033 0.009219019396048885 0.13772319575281414 0.0001350911062520238 0.00010424298062190773 0.0014978897338469568 0.012541251486756042 0.009219019396048925 0.13772319575281414 0.00013509110625206232 0.00010424298062196302 0.0014978897338470483
0.302 0.012541257139812315 0.009219047393644436 0.13772306064458062 0.00013546483118491656 0.00010439534365275756 0.0015023977841141065 0.012541257139812306 0.009219047393644313 0.1377230606445805 0.00013546483118485908 0.00010439534365273656 0.0015023977841139144 0.012541257139812318 0.009219047393644347 0.1377230606445805 0.00013546483118489797 0.00010439534365275695 0.0015023977841140247
0.312 0.012541234127147933 0.00921905954042078 0.1377229036743501 0.00013596669030651307 0.00010453020020189528 0.0015067214239124676 0.012541234127147945 0.009219059540420668 0.13772290367434997 0.00013596669030642393 0.00010453020020186628 0.001506721423912221 0.01254123412714796 0.00921905954042071 0.13772290367434997 0.00013596669030647583 0.00010453020020186795 0.0015067214239123828
0.322 0.012541183714378437 0.009219062171741567 0.13772270418361954 0.00013660676768567547 0.00010476344874513088 0.0015111324398023721 0.012541183714378458 0.009219062171741451 0.13772270418361945 0.00013660676768559966 0.00010476344874512342 0.0015111324398020866 0.012541183714378455 0.009219062171741487 0.13772270418361937 0.0001366067676856763 0.00010476344874511679 0.0015111324398023062
0.332 0.012541137908999302 0.009219064410996515 0.13772253475593418 0.0001372044109370427 0.0001051129588963648 0.0015152037384872526 0.01254113790899934 0.00921906441099639 0.13772253475593405 0.00013720441093695914 0.00010511295889638419 0.0015152037384869328 0.012541137908999326 0.009219064410996432 0.13772253475593407 0.00013720441093702 0.0001051129588963587 0.0015152037384872064
0.342 0.012541132130290011 0.009219075709020617 0.13772249086532642 0.00013770142697049748 0.00010564451362410448 0.0015190787507634897 0.012541132130290034 0.009219075709020487 0.1377224908653263 0.00013770142697041616 0.00010564451362414577 0.0015190787507631232 0.012541132130290034 0.00921907570902053 0.1377224908653263 0.00013770142697047894 0.00010564451362409145 0.00151907875076347
0.352 0.012541163942097425 0.009219099859148169 0.1377225496424081 0.0001381315916447417 0.00010622993802800998 0.001522824448813924 0.012541163942097427 0.009219099859148028 0.13772254964240802 0.00013813159164471946 0.00010622993802809209 0.0015228244488135056 0.01254116394209744 0.009219099859148072 0.13772254964240802 0.00013813159164477015 0.00010622993802800633 0.0015228244488139457
0.362 0.01254120323422231 0.009219130977477178 0.13772262668837013 0.00013850369551925826 0.00010661917100554573 0.0015263863898707386 0.012541203234222276 0.009219130977477008 0.13772262668837007 0.00013850369551927891 0.00010661917100564529 0.001526386389870275 0.012541203234222309 0.009219130977477077 0.13772262668837004 0.0001385036955192926 0.00010661917100555096 0.0015263863898707678
0.372 0.012541235223366582 0.009219162428564872 0.13772270168671738 0.00013884416040381653 0.00010688755299284887 0.0015300151449167798 0.012541235223366483 0.009219162428564692 0.13772270168671735 0.00013884416040385413 0.00010688755299296341 0.0015300151449162901 0.012541235223366552 0.00921916242856477 0.1377227016867173 0.000138844160403853 0.00010688755299284467 0.0015300151449168507
0.382 0.012541262374872368 0.00921919079138969 0.13772280545936302 0.00013920027270593712 0.00010727170257494032 0.001534217858536788 0.012541262374872247 0.009219190791389493 0.13772280545936297 0.00013920027270598903 0.00010727170257506168 0.0015342178585363061 0.012541262374872332 0.009219190791389574 0.13772280545936297 0.00013920027270595859 0.00010727170257491846 0.0015342178585369157
0.392 0.012541287832687282 0.009219213117095986 0.13772293393785823 0.00013958173722212322 0.00010766467385421824 0.0015391666490814535 0.012541287832687166 0.009219213117095813 0.13772293393785823 0.00013958173722187657 0.00010766467385412712 0.0015391666490811085 0.01254128783268722 0.00921921311709586 0.13772293393785823 0.00013958173721988378 0.00010766467385269462 0.0015391666490828732
0.402 0.012541312108494023 0.0092192279035925 0.13772306078493807 0.00013993115840347327 0.0001078677018182225 0.0015439556011538056 0.012541312108493935 0.009219227903592357 0.13772306078493798 0.00013993115840372277 0.00010786770181845151 0.0015439556011532284 0.012541312108494029 0.009219227903592416 0.13772306078493798 0.00013993115840698616 0.00010786770182048641 0.0015439556011537013
0.412 0.012541328698200136 0.009219240094913206 0.13772313239479783 0.00014019696264071064 0.00010798124952147958 0.0015474183039301044 0.012541328698200396 0.00921924009491331 0.13772313239479758 0.00014019696266956763 0.00010798124954061916 0.0015474183039152123 0.01254132869820286 0.009219240094915019 0.13772313239479636 0.00014019696288740938 0.00010798124968472775 0.0015474183038097391
0.422 0.012541326276476389 0.009219260481540197 0.13772307683428597 0.00014040411126087902 0.00010826499483774733 0.001549841329737916 0.012541326276477279 0.009219260481540734 0.13772307683428542 0.0001404041113423636 0.00010826499489166755 0.0015498413296968756 0.01254132627648214 0.009219260481544114 0.1377230768342831 0.00014040411177761256 0.00010826499517938956 0.0015498413294993821
0.432 0.012541311453147694 0.009219296233083613 0.13772289475370644 0.00014063388319142538 0.00010879827113381219 0.0015527359447235086 0.01254131145313828 0.009219296233077032 0.13772289475371133 0.00014063388235220902 0.00010879827058069497 0.001552735945153197 0.012541311453062344 0.009219296233024326 0.1377228947537565 0.0001406338755660011 0.00010879826610753375 0.001552735949091219
0.442 0.012541305053812556 0.009219338010841653 0.13772268594949938 0.0001408656041813584 0.00010918973011862592 0.0015566904908652774 0.012541305053778417 0.009219338010817903 0.13772268594951764 0.00014086560113616404 0.00010918972811533448 0.0015566904924592991 0.01254130505355261 0.00921933801066119 0.13772268594967818 0.00014086558098916642 0.00010918971486135227 0.001556690506400075
0.452 0.012541306659753192 0.009219369589576464 0.1377225163521095 0.00014100189513325105 0.00010911495019315517 0.0015606073084334308 0.01254130665975506 0.009219369589577711 0.13772251635211122 0.0001410018952985999 0.00010911495030207283 0.0015606073085889618 0.012541306659894936 0.009219369589674776 0.13772251635217994 0.00014100190776684775 0.00010911495851786469 0.0015606073145441202
0.462 0.012541290270782181 0.009219386329391647 0.13772234484385926 0.0001411540450914344 0.00010885539552537912 0.001563776874560767 0.012541290270970866 0.00921938632952256 0.1377223448437682 0.00014115406188930626 0.00010885540663256804 0.0015637768666980048 0.012541290272430167 0.009219386330535354 0.13772234484328877 0.00014115419182104437 0.00010885549254707019 0.0015637768252646977
0.472 0.012541240860624858 0.009219394339871022 0.13772211111802138 0.00014149331974647433 0.0001087503110033473 0.0015665643872344833 0.012541240860862357 0.009219394340035799 0.13772211111791016 0.000141493340837974 0.00010875032499662423 0.0015665643776537153 0.012541240862292193 0.009219394341028135 0.1377221111175882 0.0001414934678413793 0.00010875040925797727 0.0015665643498736313
0.482 0.012541174962515559 0.009219399245011084 0.13772184255808492 0.0001418615639384561 0.00010875394147778996 0.0015689558200173797 0.012541174962419398 0.009219399244944275 0.13772184255815362 0.00014186155541556019 0.00010875393580856399 0.001568955825949202 0.012541174961787622 0.00921939924450578 0.13772184255913722 0.0001418614994488095 0.00010875389858121583 0.0015689559106787819
0.492 0.01254112921623544 0.009219406223265302 0.13772165530394143 0.00014209050348399003 0.00010893569683382224 0.0015709229097444777 0.012541129216118616 0.009219406223184132 0.13772165530403335 0.00014209049314999707 0.00010893568996031524 0.001570922917668134 0.012541129216724822 0.009219406223604865 0.13772165530480543 0.00014209054677100317 0.00010893572562492072 0.0015709229840959575
0.502 0.012541124580212126 0.00921942013065655 0.13772161681021322 0.00014224127364099992 0.00010936129013516521 0.0015725900836536446 0.012541124580254574 0.009219420130685912 0.1377216168102407 0.00014224127739188183 0.00010936129262281134 0.0015725900860260676 0.012541124582377683 0.009219420132159449 0.13772161681070444 0.00014224146498136147 0.00010936141703985388 0.00157259012588433
0.512 0.012541149284518672 0.009219443364282903 0.13772167145664005 0.00014230407739863126 0.00010969104027126749 0.0015736315735064648 0.01254114928442976 0.0092194433642211 0.13772167145675768 0.0001423040695498733 0.0001096910350788877 0.0015736315836202774 0.012541149285777167 0.009219443365156295 0.1377216714580681 0.00014230418854858487 0.00010969111380106471 0.001573631696166364
0.522 0.012541185558158583 0.009219476714905122 0.13772175393978714 0.0001422355715406066 0.00010975370699811811 0.0015743155417822588 0.012541185558147313 0.00921947671489721 0.13772175393989197 0.00014223557055291475 0.00010975370634528354 0.0015743155507958247 0.012541185560650949 0.009219476716634856 0.1377217539410659 0.00014223579176500558 0.00010975385253163154 0.001574315651572824
0.532 0.012541226759101446 0.009219519776677391 0.13772185310961593 0.00014213024525895285 0.00010984124550445568 0.0015754156694717065 0.012541226759042736 0.009219519776636551 0.13772185310977475 0.00014213024007670875 0.0001098412420849404 0.0015754156831077038 0.012541226761255153 0.0092195197781721 0.137721853111508 0.00014213043569906913 0.00010984137116163632 0.001575415831798265
0.542 0.012541268271591056 0.009219563617203864 0.1377219867034198 0.0001420973224938116 0.0001100880238488116 0.0015775079545069565 0.012541268271559877 0.009219563617182121 0.1377219867035853 0.00014209731974415522 0.00011008802203886285 0.0015775079686910199 0.012541268274368146 0.009219563619131234 0.1377219867052746 0.00014209756811050972 0.00011008818551221172 0.0015775081134248904
0.552 0.01254130817743044 0.0092195959478018 0.13772216345069405 0.0001420725155624878 0.0001102378043667443 0.0015800737003398553 0.012541308177505671 0.00921959594785391 0.13772216345081498 0.00014207252222462244 0.00011023780874487402 0.001580073710694384 0.012541308180869555 0.00921959595018864 0.1377221634523511 0.0001420728197852708 0.00011023800429749301 0.001580073842089833
0.562 0.012541348279903723 0.00921961257229806 0.13772237168129184 0.0001419302149775664 0.00011013563611982922 0.0015816269234960167 0.012541348279834457 0.009219612572249892 0.1377223716814949 0.0001419302088454389 0.00011013563209005182 0.001581626940861732 0.012541348281796797 0.009219612573611913 0.13772237168381077 0.00014193038260510473 0.00011013574627382045 0.001581627138756936
0.572 0.01254137839478942 0.009219624373252562 0.13772251316531642 0.00014168441658720944 0.00010998423420403846 0.0015812337016191198 0.012541378394715709 0.009219624373201318 0.13772251316551848 0.00014168441004671318 0.0001099842299074188 0.0015812337189100854 0.012541378396964568 0.009219624374762168 0.1377225131676585 0.00014168460953126814 0.00010998436094900721 0.0015812339018219017
0.582 0.012541386041078796 0.009219650504671521 0.13772247828012799 0.000141441362325566 0.0001101554533592825 0.001579911628187289 0.01254138604132048 0.009219650504839177 0.13772247828018175 0.0001414413837955138 0.00011015546741671582 0.0015799116328067658 0.012541386045500057 0.009219650507740006 0.1377224782814405 0.00014144175519177518 0.00011015571059050472 0.0015799117404801442
0.592 0.01254138403779086 0.009219697372219835 0.13772229806125832 0.00014124796293946867 0.00011058020874225729 0.00157973680248256 0.01254138403830222 0.009219697372574663 0.13772229806122088 0.00014124800843741728 0.00011058023837716854 0.0015797367992984104 0.012541384042938588 0.009219697375792474 0.13772229806249237 0.000141248420996035 0.00011058050709667895 0.001579736908079052
0.602 0.012541392565732959 0.009219748224464142 0.13772210705576263 0.00014100436063456853 0.00011065752532785379 0.0015812478269316454 0.012541392566473858 0.009219748224978251 0.13772210705565446 0.00014100442667752122 0.0001106575682404866 0.001581247817704756 0.012541392571385444 0.009219748228387052 0.13772210705691387 0.0001410048644959028 0.00011065785272186075 0.0015812479253546426
0.612 0.012541401946942463 0.009219785596785456 0.1377219483491975 0.0001406567949177069 0.00011017439985848536 0.00158305394058249 0.012541401947899272 0.009219785597449386 0.13772194834901963 0.00014065688042537094 0.0001101744555249053 0.001583053925416631 0.012541401953264426 0.009219785601172963 0.1377219483501173 0.00014065735987481745 0.00011017476765265256 0.0015830540191383016
0.622 0.012541383538709412 0.009219808000169924 0.1377217581397577 0.00014042201545697185 0.00010957593745522977 0.0015844027022777014 0.012541383539617729 0.009219808000800179 0.1377217581396444 0.00014042209677782527 0.0001095759905960784 0.0015844026926306013 0.012541383543744946 0.009219808003664584 0.13772175814143722 0.00014042246626486978 0.0001095762320452676 0.0015844028455713833
0.632 0.0125413287935164 0.009219822043963065 0.13772148812294904 0.00014042388488237935 0.00010914027219228235 0.0015854541481987346 0.012541328793912808 0.009219822044238043 0.13772148812313065 0.00014042392039705163 0.00010914029549303805 0.0015854541636947347 0.012541328794694027 0.009219822044780291 0.1377214881266291 0.00014042399045573678 0.00010914034145816276 0.0015854544619332725
0.642 0.012541258610448308 0.009219831614125984 0.13772118051838936 0.00014040961598157491 0.00010879805186979348 0.001585868709207948 0.012541258609916393 0.009219831613756694 0.137721180519071 0.00014040956841701805 0.00010879802056753377 0.0015858687673171838 0.012541258606634213 0.009219831611478865 0.13772118052462134 0.0001404092748196099 0.00010879782735149307 0.0015858692403496887
0.652 0.012541206808732133 0.009219841088248389 0.1377209389966447 0.00014024847911412187 0.0001087203160837317 0.0015856069860877564 0.012541206806752182 0.00921984108687416 0.13772093899808563 0.00014024830174455763 0.00010872019940845363 0.0015856071089314834 0.012541206798174718 0.009219841080921387 0.13772093900636553 0.00014024753335078666 0.0001087196939524339 0.0015856078147061471
0.662 0.012541190870768737 0.009219856052974007 0.13772081858015975 0.00014004704795027772 0.00010898796184429795 0.001585185905295114 0.012541190866766453 0.009219856050196294 0.13772081858265062 0.00014004668885184756 0.00010898772654541871 0.0015851861176898326 0.012541190851795789 0.009219856039806682 0.13772081859432353 0.00014004534567989036 0.00010898684643558062 0.0015851871129388402
0.672 0.01254120207140364 0.009219880414615205 0.13772078996273757 0.00013978753129261547 0.00010921280364803242 0.001584742312700265 0.012541202065076891 0.009219880410224281 0.1377207899664404 0.00013978696254969672 0.00010921243243513926 0.0015847426285192105 0.01254120204469945 0.009219880396082243 0.13772078998114987 0.0001397851308172486 0.00010921123687925765 0.001584743883035068
0.682 0.012541228441657462 0.009219917034921478 0.1377208238872239 0.00013942784576717634 0.00010914871158708787 0.001584485315867176 0.01254122843288356 0.009219917028832252 0.13772082389221804 0.00013942705498470366 0.00010914819647882066 0.0015844857418917618 0.012541228408529524 0.009219917011930652 0.13772082390937607 0.0001394248601366778 0.00010914676678381751 0.0015844872054729623
0.692 0.012541265833416509 0.00921996826952494 0.13772091130314226 0.000139085470188994 0.00010906951159436676 0.001584861545508209 0.012541265822268156 0.00921996826178784 0.13772091130941064 0.000139084462912961 0.00010906885659816558 0.0015848620800922202 0.012541265795940202 0.009219968243516116 0.13772091132810915 0.0001390820843033348 0.0001090673098685549 0.0015848636746611305
0.702 0.01254131015809028 0.00922002702374507 0.13772105769941537 0.00013890403709202945 0.00010921910165133211 0.001586522570591538 0.012541310145032153 0.009220027014682637 0.13772105770674695 0.00013890285572458493 0.00010921833550409491 0.001586523195191547 0.01254131012030593 0.009220026997522732 0.13772105772529183 0.0001389006189649754 0.00010921688491763662 0.0015865247750253017
0.712 0.0125413633652718 0.009220077611104043 0.13772128119690163 0.00013881478122233475 0.00010938397867514238 0.0015891178396282844 0.012541363351381908 0.00922007760146447 0.13772128120477659 0.000138813523816972 0.00010938316497315985 0.0015891185094309276 0.012541363333984734 0.009220077589391591 0.13772128122039062 0.000138811949266635 0.00010938214607911357 0.0015891198375153892
0.722 0.012541430518082755 0.009220106151812494 0.13772159898010744 0.0001386323870011644 0.0001092631865936077 0.0015909809623919813 0.01254143050484007 0.009220106142621755 0.13772159898780265 0.00013863118661484842 0.00010926240993273749 0.0015909816161518947 0.012541430500087611 0.009220106139321772 0.1377215989979329 0.00013863075620406648 0.00010926213133476934 0.001590982476867912
0.732 0.012541495685100398 0.009220116726353046 0.13772191621119814 0.00013836574294158533 0.00010904290693153495 0.0015908113869646248 0.012541495673775773 0.00922011671849361 0.1377219162181023 0.00013836471448019848 0.00010904224146622186 0.0015908119735445756 0.012541495683042326 0.009220116724925204 0.1377219162222958 0.00013836555665795584 0.00010904278650730612 0.0015908123296192423
0.742 0.012541532673288797 0.009220130533198187 0.13772208446286216 0.00013815122169235437 0.00010926003899926818 0.0015894356900325818 0.012541532664767518 0.009220130527284714 0.13772208446856063 0.00013815044670430595 0.00010925953934391365 0.0015894361745364773 0.012541532686240602 0.009220130542190931 0.13772208446814435 0.000138152400908276 0.00010926079961590663 0.001589436138510874
0.752 0.012541545941657158 0.00922016183228204 0.137722091837406 0.0001380355227130879 0.0001099196708249087 0.0015893161372027055 0.012541545936232917 0.00922016182851603 0.13772209184178286 0.00013803502905036666 0.00010991935457528007 0.0015893165094491434 0.012541545964510719 0.009220161848128978 0.1377220918402684 0.0001380376042725043 0.00010992100259833433 0.0015893163809279033
0.762 0.01254155930862347 0.009220201052387569 0.13772205166082443 0.00013788096108541053 0.00011029106211807316 0.0015915849299088804 0.01254155930557659 0.00922020105027174 0.13772205166430387 0.00013788068359900404 0.00011029088513536645 0.0015915852254319639 0.012541559330715152 0.009220201067713119 0.13772205166827803 0.00013788297577841744 0.00011029234604957084 0.0015915855632913083
0.772 0.012541567504044985 0.009220233108649036 0.13772198375522118 0.00013758927884154474 0.00010997051447700218 0.0015947265296811408 0.012541567501947052 0.009220233107196222 0.1377219837586375 0.0001375890874154466 0.000109970392598721 0.0015947268189618865 0.012541567513997527 0.0092202331155894 0.13772198377570471 0.0001375901885254651 0.00010997109741381572 0.0015947282634036248
0.782 0.012541538110482767 0.009220256005583825 0.13772178878109292 0.00013741235476332885 0.00010939492135699962 0.0015975006777975815 0.012541538108019532 0.009220256003872647 0.13772178878527985 0.0001374121292783575 0.0001093947767039059 0.0015975010316239425 0.012541538102549984 0.009220256000057625 0.13772178882130812 0.00013741162616687767 0.00010939445215797425 0.0015975040775550685
0.792 0.012541456173775606 0.009220276442969154 0.13772139223299137 0.00013759981475618065 0.00010902872378265546 0.0015999382912396996 0.01254145617073557 0.0092202764408553 0.137721392238309 0.00013759953575566693 0.00010902854381643839 0.0015999387389942202 0.012541456152958961 0.009220276428489235 0.13772139229531952 0.00013759790135740412 0.00010902748917583165 0.001599943546131603
0.802 0.01254134320210705 0.009220297100293345 0.1377208467509179 0.00013790017633965224 0.00010887811433235741 0.0016016925883739796 0.012541343199920141 0.009220297098796734 0.1377208467569321 0.00013789997181901385 0.00010887798412824146 0.001601693096189199 0.012541343184226388 0.009220297088079015 0.13772084683234234 0.000137898504559313 0.00010887705231036931 0.001601699469404633
0.812 0.012541245168512698 0.009220319787296158 0.13772031979833269 0.0001380437025027329 0.00010907105666523645 0.001602624584472833 0.012541245169945453 0.009220319788258874 0.13772031980339428 0.0001380438266490761 0.00010907113479204664 0.001602625065772423 0.01254124517463632 0.00922031979119344 0.13772031988756983 0.00013804422219572006 0.00010907136842757676 0.0016026326019647733
0.822 0.012541196929330268 0.00922034815639281 0.13771995480965982 0.00013810599187039777 0.00010973628105112684 0.0016035125210679337 0.012541196936668969 0.009220348161124737 0.13771995480959937 0.00013810673008795234 0.00010973672558663686 0.0016035128857488901 0.012541196971065524 0.009220348182191255 0.1377199548757279 0.00013811044938225612 0.00010973888466541445 0.0016035212468171922
0.832 0.01254119536182153 0.009220384973679269 0.13771976223324936 0.00013810836307980823 0.000110474282790103 0.001604695496029431 0.012541195372186573 0.009220384980217157 0.13771976221750484 0.00013810989587889792 0.00011047520344450328 0.001604695726613386 0.01254119540630001 0.009220384999754359 0.13771976219423052 0.00013811750537350318 0.00011047969325673797 0.001604704993732961
0.842 0.0125412164907521 0.009220432934068228 0.13771968830049489 0.00013799407245965674 0.0001108398881519371 0.0016061711006924407 0.012541216486192207 0.009220432930649884 0.13771968824438324 0.00013799644951950215 0.00011084137139593282 0.0016061712847625464 0.012541216386822325 0.00922043286202261 0.13771968796927686 0.00013800780870889805 0.0001108485803082805 0.0016061820051870128
0.852 0.012541247208330773 0.009220498555637039 0.13771969179503246 0.00013785871146537723 0.00011097314850753745 0.001608235282282248 0.012541247135220517 0.009220498504864573 0.1377196916546189 0.00013786195831587666 0.00011097523550214018 0.0016082355711612834 0.0125412465359691 0.009220498090662279 0.1377196908661159 0.00013787709470939973 0.00011098524444881112 0.0016082484054532181
0.862 0.012541285364524635 0.009220583396342644 0.13771976118920465 0.00013789556340856754 0.0001113305205119672 0.0016115415885831247 0.012541285100572893 0.00922058321002111 0.13771976092016522 0.0001378997558429385 0.00011133316719196146 0.0016115421154839387 0.012541283218566889 0.009220581880420993 0.13771975943936926 0.00013791925297190562 0.00011134550244733587 0.0016115572769567499
0.872 0.012541341460195653 0.009220675148183796 0.13771994403566706 0.00013818643553254912 0.00011200905302085888 0.0016168782595547444 0.012541340793058298 0.009220674670990645 0.1377199436591295 0.00013819173004770067 0.0001120122882189897 0.0016168790199296845 0.012541336396396482 0.00922067151731617 0.13771994187547937 0.0001382165522391445 0.00011202719446730435 0.0016168956284416283
0.882 0.012541441217127977 0.009220750752632723 0.1377203514899856 0.00013853565621869165 0.0001125866583202448 0.0016233261755987766 0.012541439890154446 0.00922074979095541 0.1377203511749846 0.0001385422285122806 0.00011259069011865919 0.0016233270171722648 0.012541431794235492 0.009220743896135173 0.1377203504977776 0.00013857252562504008 0.00011260928976217674 0.0016233436731448397
0.892 0.012541591686652746 0.009220794056241143 0.13772100550228963 0.0001387621665625408 0.00011273077118630911 0.0016281484386400477 0.012541589548345038 0.009220792482126811 0.1377210055357338 0.0001387699865364263 0.00011273574858498455 0.0016281492981994644 0.012541577750137308 0.009220783723097998 0.13772100782275198 0.00013880309574894342 0.00011275753381048859 0.0016281663316162842
0.902 0.012541751894345879 0.009220815323288131 0.13772170173052506 0.0001389169973016671 0.00011282102136641998 0.001629181015043606 0.012541749072716414 0.009220813212303013 0.13772170226396263 0.00013892561758115077 0.00011282667411591568 0.0016291822231060138 0.012541735708109424 0.009220803063062865 0.1377217077193504 0.00013895560883011356 0.00011284742967047976 0.0016292033525572612
0.912 0.012541874515166605 0.009220840416054924 0.1377222122401272 0.00013911408925099643 0.00011352952839770298 0.0016280525595112401 0.012541871427431081 0.009220838081032502 0.13772221297519463 0.00013912306583084287 0.00011353520042386285 0.0016280547085988644 0.012541860154531688 0.0092208293565261 0.1377222182847575 0.0001391459807175892 0.00011354929030842547 0.0016280844385216534
0.922 0.01254195404866922 0.009220875625561897 0.1377225244828504 0.00013936683326208906 0.00011461820651364274 0.001629209689738899 0.012541951138228535 0.00922087343653804 0.1377225247223083 0.00013937676238835422 0.00011462391021410811 0.0016292129045906028 0.012541944636969971 0.00922086848394176 0.13772252461973605 0.0001393985725684177 0.00011463337649507558 0.0016292502626198788
0.932 0.012541996855171529 0.009220904445482236 0.1377226957814811 0.00013951155828463528 0.00011519490989677785 0.001634301010552816 0.012541994201495679 0.009220902509590612 0.1377226950060538 0.0001395241856561439 0.00011520215923682078 0.0016343045813749604 0.012541991522479003 0.009220900916783587 0.13772268732025517 0.00013955843937429746 0.00011522014964633318 0.0016343420528106385
0.942 0.01254197766825501 0.009220918836399718 0.13772261913735484 0.0001395111736436395 0.00011500345769618054 0.0016408820315618816 0.012541974774215786 0.009220916781735573 0.13772261757776688 0.0001395278502949563 0.0001150137820379636 0.0016408852915088326 0.012541970899680675 0.009220914625265033 0.1377226065358042 0.000139581576865083 0.0001150492245408226 0.0016409177241472049
0.952 0.012541865066059463 0.009220932273477247 0.13772212566448036 0.0001397129645947942 0.00011463728260794596 0.0016468782837097326 0.012541861018961318 0.009220929362203418 0.1377221241793705 0.00013973344294750917 0.00011465040298787989 0.001646881607776835 0.012541849389502037 0.00922092120607831 0.13772211734834314 0.00013980027601388594 0.0001146960995802563 0.001646913142066344
0.962 0.012541670418081663 0.009220963571188389 0.1377211972213129 0.0001402927698103818 0.00011459592003190535 0.0016515958202022848 0.012541664344047505 0.009220959103046681 0.13772119657110443 0.00014031584025224564 0.00011461054877459117 0.0016516003306537494 0.012541640781142078 0.00922094154067459 0.13772119829728569 0.00014038457167894443 0.0001146549026182712 0.0016516394247295355
0.972 0.012541456751660318 0.009221018317074073 0.1377200581066706 0.0001409035565743638 0.00011498338975872163 0.0016545224645471428 0.01254144826683211 0.00922101201246591 0.13772005842104534 0.00014092817984190403 0.00011499880468077646 0.0016545291438680681 0.012541413615409256 0.00922098589457666 0.13772006693313182 0.00014099166516267356 0.00011503824924778637 0.0016545808531356376
0.982 0.012541307370677317 0.009221089407221638 0.1377190766022439 0.00014134438112721137 0.00011591740122801448 0.0016564267436243948 0.012541296752803221 0.009221081508454385 0.1377190775187735 0.00014136978753416616 0.00011593330131762243 0.0016564361270965378 0.01254125658257712 0.009221051340888298 0.1377190879879583 0.0001414240872006973 0.00011596779340137236 0.00165650107302777
0.992 0.012541266925637892 0.00922116313825967 0.13771850594368545 0.00014171450139504767 0.00011723520745536271 0.0016589067917419924 0.012541254979045844 0.00922115426117851 0.1377185070953774 0.00014173991830837565 0.00011725109413746962 0.001658919127092707 0.012541217092584619 0.009221125951678457 0.13771851623281312 0.00014178191300540666 0.0001172783963650255 0.0016589960138958934
1.002 0.012541312933791899 0.009221227436926122 0.1377183349762066 0.00014196128054496572 0.00011830861088011642 0.0016623815756989548 0.012541300753590362 0.009221218385532463 0.1377183362621445 0.00014198602922552912 0.0001183239744928594 0.0016623970198949131 0.012541272741006608 0.009221197445100346 0.13771834377632794 0.00014201410702970727 0.00011834193622999354 0.001662484500391258
1.012 0.012541385623212727 0.009221282018332016 0.13771839017126142 0.00014203278988448345 0.00011877690994491352 0.0016665103384331356 0.012541374452961648 0.009221273699874263 0.13771839164078645 0.00014205640023667813 0.00011879151533201276 0.0016665289910757337 0.012541362711117431 0.009221264748106275 0.13771839838690308 0.00014207086822390933 0.00011880052061762078 0.0016666257471304323
1.022 0.012541436594683262 0.009221338510487023 0.13771848981773602 0.00014205463410648373 0.00011894160522668824 0.0016708931088591516 0.012541427777856495 0.00922133191619063 0.13771849140637157 0.00014207681185787808 0.00011895530968436867 0.0016709149267889161 0.012541437508940257 0.009221338802029064 0.13771849707238945 0.00014207958896166251 0.00011895683475789999 0.0016710187183077562
1.032 0.01254144835071049 0.009221403914914422 0.13771855802617508 0.0001421529700693794 0.00011920923010037115 0.0016751298707077102 0.012541443232239512 0.009221400051341068 0.13771855941172578 0.00014217368483924298 0.00011922189285797148 0.0016751545428765752 0.012541478031680132 0.009221425541116665 0.13771856184837394 0.0001421690849778174 0.00011921794741125517 0.0016752612263208194
1.042 0.012541453833551269 0.009221475729789956 0.13771873721849798 0.00014236349317827367 0.00011980374672687955 0.0016804874440660275 0.012541453507676556 0.009221475429727715 0.13771873789234987 0.000142383409207939 0.00011981557736700413 0.0016805141740349697 0.012541513912872396 0.009221520080766163 0.13771873425485906 0.00014238048889605846 0.00011981093273264053 0.0016806167953884207
1.052 0.012541536214518345 0.009221550760194224 0.13771931049044375 0.0001426826309759246 0.00012064090684610095 0.0016889651571917587 0.012541541169863725 0.009221554409919586 0.13771930999222554 0.00014270343861898054 0.00012065286952317614 0.001688992542699574 0.012541622908663681 0.009221615180647172 0.13771929872840838 0.00014271620306282456 0.00012065639907680381 0.0016890817241981427
1.062 0.012541757545151962 0.009221619769576896 0.13772043841506182 0.00014311828177727075 0.00012108838391362091 0.0016994152309794338 0.01254176736251067 0.00922162707142919 0.1377204365625069 0.00014314236010759535 0.00012110222270597255 0.0016994416014675321 0.012541860574574966 0.00922169665210094 0.13772041870897483 0.00014318490960704857 0.00012112475862671005 0.0016995090198565247
1.072 0.012542081269893916 0.009221676840547132 0.1377219140691241 0.0001435967985167275 0.00012087764380019381 0.0017065366857562405 0.012542094490913721 0.009221686709783522 0.13772191097822778 0.0001436264623034581 0.0001208951829962851 0.0017065607548806497 0.012542184483945505 0.009221754080755382 0.13772188944850172 0.00014370690711998688 0.00012094359407784089 0.0017066037749269081
1.082 0.012542396162423789 0.009221732231827378 0.13772327609005305 0.00014403832349739075 0.00012093682007141618 0.0017072893308256935 0.012542410327195282 0.00922174283552525 0.13772327196248824 0.000144075329347492 0.00012095905352251699 0.0017073105852192228 0.012542479346327087 0.009221794709972659 0.13772324933566052 0.000144194291440052 0.0001210319912246351 0.0017073339293005054
1.092 0.012542609770617965 0.009221786141730531 0.1377241878365642 0.00014448487945494602 0.00012177976073163415 0.0017066398402212416 0.01254262153366712 0.009221795004694647 0.1377241827534853 0.0001445303081036946 0.00012180694043558385 0.0017066586554335512 0.0125426505371483 0.009221817297971717 0.13772415986959516 0.00014468321800718874 0.00012189890901697262 0.0017066734220861828
1.102 0.012542680811270857 0.009221819442371609 0.1377244724121549 0.0001448927373695287 0.0001225838724569697 0.001710275369160131 0.012542686050647178 0.009221823531164785 0.13772446637264088 0.00014494704977561942 0.00012261625048147663 0.001710293161384835 0.012542655863368852 0.00922180218326479 0.13772444324690067 0.00014512652689814513 0.00012272348857540971 0.0017103152740916582
1.112 0.012542588953304793 0.009221829490839174 0.13772393072706018 0.00014504261097146164 0.00012273833661486313 0.0017157581408049 0.012542582888133237 0.009221825279761233 0.13772392391121777 0.00014510574451610648 0.00012277611886311757 0.001715777551111386 0.012542475084634828 0.009221746703348688 0.13772390203166923 0.0001453028537153834 0.00012289518367739665 0.0017158267800936287
1.122 0.012542343780557436 0.00922185223937678 0.1377224956201145 0.00014504420367779974 0.00012286360753448612 0.0017187647375202632 0.012542321232763458 0.009221835882177086 0.13772248864536746 0.0001451152923298917 0.00012290619667764527 0.0017187898500190901 0.01254211989845106 0.00922168812600395 0.13772247244100985 0.0001453181968978179 0.00012302948486440273 0.0017188904638649218
1.132 0.012542026582208708 0.009221932735686668 0.13772050544750158 0.00014528826639641552 0.00012365089522534115 0.0017197942632651865 0.012541982525157373 0.009221900468421978 0.13772049938369005 0.00014536496308964944 0.00012369640900454683 0.001719830943153573 0.012541677704943596 0.00922167581857586 0.1377204953659531 0.00014555516473170594 0.00012381027428544703 0.001720013254455579
1.142 0.012541791910533426 0.009222087980708024 0.13771866999831125 0.0001458480221181318 0.00012490160561886117 0.001721117693034468 0.012541722294639958 0.0092220367509409 0.1377186660585157 0.00014592619864107893 0.00012494720435391986 0.0017211737467057882 0.012541314494958584 0.009221735255676764 0.13771867976900445 0.00014607739919441333 0.00012503456188152237 0.001721473497828812
1.152 0.012541786595309384 0.009222294517296229 0.13771770913742468 0.00014648099356859295 0.00012608872442486827 0.0017244103784200921 0.012541689225899265 0.009222222663448035 0.13771770816645879 0.00014655522317429294 0.0001261313414369118 0.001724495158125089 0.01254119289434041 0.009221854925912772 0.1377177405636417 0.00014663792684142622 0.00012617661128629185 0.0017249491431489475
1.162 0.01254202336049448 0.009222497857402093 0.13771784951140562 0.00014689756946144303 0.00012693484553371635 0.0017292763492940057 0.012541898474206895 0.009222405559706862 0.13771785154171926 0.0001469623352272413 0.0001269718706609574 0.001729399910835191 0.012541342074460967 0.00922199290241064 0.13771789706157747 0.00014695315064436527 0.0001269653589365724 0.001730039709883212
1.172 0.0125423619593103 0.009222640253663645 0.13771868292582093 0.00014700659109621373 0.00012720229595344305 0.001733735243226223 0.012542212207901221 0.009222529524721329 0.13771868707808216 0.00014705780346912993 0.00012723210242722126 0.0017339072915172212 0.01254163375958915 0.009222100599217157 0.1377187349550064 0.0001469496898546703 0.00012717246691688232 0.0017347529389322703
1.182 0.012542628800953208 0.00922269954361957 0.1377195488331415 0.00014700337519935047 0.0001269049866384049 0.0017374893624699872 0.012542458605741044 0.009222573723098282 0.1377195536821042 0.0001470396710826842 0.0001269269670440365 0.001737718080803937 0.012541897836056273 0.009222158418131265 0.13771959240610368 0.00014684772841834108 0.00012682055136431497 0.001738773113421502
1.192 0.012542737738738347 0.009222694661861272 0.13772001499167724 0.0001470259779183558 0.0001265418827266372 0.0017410604491279885 0.012542552279500687 0.009222557628863187 0.13772001923217794 0.00014704921883441853 0.0001265564153825331 0.0017413517650525013 0.012542042447937135 0.009222180741545564 0.13772004187030232 0.00014680695652308129 0.0001264166038080438 0.0017426032365866055
1.202 0.012542713469690003 0.009222660920770452 0.1377200513214846 0.00014698880719138458 0.0001263777317570387 0.0017444400781758862 0.012542517744708664 0.009222516377719255 0.13772005435646176 0.00014700336945351367 0.00012638657804516992 0.001744797666687079 0.01254208056079644 0.009222193799162032 0.13772006155225994 0.00014675126445260045 0.0001262343383662671 0.0017462207792117287
1.212 0.01254263388966728 0.009222632807285747 0.1377198588354778 0.0001468861066069091 0.0001263581777739449 0.0017474474273595111 0.012542432234946391 0.009222483930556085 0.1377198609608409 0.0001468973712135952 0.00012636450087464662 0.0017478731379365294 0.01254207783830546 0.009222222780065506 0.13771985990830557 0.00014667043593670544 0.00012622484356383177 0.0017494370233756475
1.222 0.01254257358380253 0.009222630875178333 0.1377196958770166 0.0001468389658545782 0.00012636895237986016 0.0017505275108192504 0.012542369794446222 0.009222480422879474 0.13771969800686315 0.00014685161550328103 0.00012637630945482476 0.001751021712207524 0.012542101284954844 0.00922228258043185 0.13771969830294306 0.0001466689989479562 0.00012626819110936593 0.001752694172669153
1.232 0.012542585810594527 0.00922265345920569 0.13771984172674978 0.00014698490702216965 0.00012627158311227522 0.0017556904722557723 0.012542383695156442 0.009222504198603992 0.13771984484287728 0.00014700155876804858 0.00012628239123457818 0.0017562520513418147 0.012542203501672993 0.009222371151776624 0.137719853557657 0.00014686155710783567 0.000126208733025845 0.0017580022340459947
1.242 0.012542681885956577 0.009222691306275779 0.13772039245634143 0.00014743708561814204 0.00012602813230071396 0.0017642818529664292 0.012542485867609721 0.009222546475057361 0.13772039705793263 0.00014745793422033508 0.00012604272097294555 0.0017649086938406578 0.012542400468529809 0.009222482920996023 0.13772041530872076 0.00014734254325511666 0.0001259896171176424 0.0017667091223662029
1.252 0.012542804654115986 0.009222744115762798 0.13772102466417604 0.00014810685038002509 0.00012591122918126008 0.0017739246877020642 0.012542620027316891 0.009222607627671993 0.13772103048062292 0.00014813047914781735 0.00012592817643610344 0.0017746149831807544 0.01254264060427398 0.009222622021731006 0.13772105310359734 0.00014801737139247086 0.00012587495369691766 0.001776442653765697
1.262 0.012542860701782373 0.009222808927163513 0.13772119602166838 0.00014860798433635983 0.000125997699872679 0.0017801531548531514 0.012542693357123645 0.00922268517439227 0.1377212021386008 0.00014863263136157248 0.0001260153082222849 0.0017809057341766404 0.012542832260135816 0.009222787058637175 0.13772122073296666 0.000148506854327702 0.00012594884029384706 0.0017827386156868293
1.272 0.012542810921463981 0.009222877158904857 0.13772071039968795 0.00014884475630914934 0.00012633761781174723 0.0017827529548565468 0.012542666649340277 0.009222770479788664 0.13772071574443295 0.00014886909648087696 0.0001263551525832926 0.0017835647327169688 0.012542931803359251 0.009222966123168199 0.13772072353562143 0.00014872847411200805 0.00012627703114166935 0.0017853730127290824
1.282 0.012542711373475323 0.009222945527978933 0.13771991870075473 0.0001492785413229525 0.00012712797105990026 0.0017862866911865255 0.012542595090685048 0.009222859599035047 0.1377199226363369 0.00014930193906898762 0.00012714569656114175 0.0017871502872572299 0.012542985530859438 0.009223148424397762 0.1377199184305477 0.0001491552418756813 0.00012706689937639734 0.0017888928923086196
1.292 0.012542648875600365 0.009223010269881139 0.13771929742380953 0.00015003370397145501 0.00012790903963635973 0.001792870137109486 0.012542564164390929 0.009222947735481893 0.13771930012637534 0.000150056064582493 0.00012792748505257697 0.0017937757141365189 0.012543069286673245 0.009223321660786155 0.13771928919073828 0.00014991443764595926 0.00012785726573149127 0.0017954093605629278
1.302 0.01254265991512304 0.009223066097847593 0.13771902282301685 0.00015067450113409836 0.0001280950134360922 0.0017995943707287247 0.012542609106804813 0.00922302862806016 0.13771902523722715 0.00015069513971243843 0.0001281137386099961 0.0018005330784355929 0.012543212296947007 0.009223474862370082 0.1377190168197033 0.0001505600675086211 0.00012805061553954636 0.0018020238357519703
1.312 0.012542722559926757 0.009223109309521995 0.13771900635036985 0.00015108567740570062 0.00012782861666517996 0.0018042906029071726 0.012542707330448398 0.009223098063647312 0.1377190097542269 0.00015110184709806823 0.00012784526974818505 0.0018052546409228875 0.01254339235374196 0.009223604083252512 0.1377190126325692 0.0001509578389848898 0.0001277746583115215 0.0018065804374351813
1.322 0.012542795540445139 0.00922313668982162 0.13771909696461965 0.00015163882801444623 0.00012765051593454732 0.0018086843157899774 0.012542817729629323 0.009223152963005462 0.13771910236520526 0.0001516455046220122 0.00012766127817716674 0.0018096649621781456 0.012543574779737048 0.009223711278689109 0.13771912051157545 0.00015146347643554025 0.000127562279642303 0.0018108113174155052
1.332 0.012542843561058378 0.00922314245254883 0.13771913934803334 0.00015245241457451631 0.0001277877691508885 0.0018134603490590955 0.012542905800496202 0.009223188175408343 0.13771914698839813 0.0001524435648559312 0.00012778876718367755 0.0018144481908769678 0.012543734184400943 0.009223798479883347 0.13771917738287584 0.00015219274964799583 0.00012764440756738097 0.0018154035648131998
1.342 0.01254285735178127 0.009223122958930697 0.13771908709383418 0.00015322632618017717 0.00012808041559274924 0.0018175692211034294 0.012542963164032 0.00922320077643407 0.13771909630068288 0.00015319640790866317 0.00012806856252150535 0.00181855404066899 0.012543869175958032 0.009223868261945791 0.13771913006852424 0.00015285616125991822 0.00012787003408877632 0.001819304141427958
1.352 0.012542863036269817 0.009223089096070452 0.13771905632765596 0.00015397042518845215 0.00012848074774166594 0.0018225241179778567 0.012543016317038531 0.009223201958450916 0.1377190658002875 0.00015391548190324815 0.00012845376999872068 0.0018234930721310755 0.012544007130428256 0.00922393250417143 0.1377190922048616 0.0001534824020585758 0.00012819954742789537 0.00182401666734888
1.362 0.012542878897071733 0.009223057338305878 0.13771910366491913 0.00015485133677865627 0.00012884593392412149 0.001829409833784402 0.012543082978275236 0.009223207772797181 0.13771911206571583 0.00015476972736645507 0.00012880240029397767 0.0018303482280195525 0.01254415928923806 0.009224002247679572 0.13771912342556436 0.00015425907075200946 0.00012849812326554572 0.0018306189809876637
1.372 0.012542894063587622 0.009223035657480762 0.13771919565056512 0.00015572020330689425 0.0001291802562630042 0.0018377500960142748 0.012543150752721966 0.009223225033962019 0.13771920221065198 0.0001556122694409799 0.0001291197315054195 0.001838642490269562 0.012544301598279125 0.009224075354280596 0.13771919752209014 0.0001550518795553749 0.00012877915302858252 0.0018386323735529494
1.382 0.012542898527141874 0.009223019455224793 0.13771933191503657 0.00015650967120546503 0.00012968023081484623 0.0018468556552257392 0.012543207559113631 0.009223247570617918 0.1377193368218244 0.00015637641221006595 0.00012960316343099028 0.0018476863257170682 0.012544409892498004 0.009224136398582496 0.1377193225946384 0.0001557947866990004 0.00012924479631392247 0.00184736952511416
1.392 0.012542889244932234 0.009222999867410773 0.13771948458782707 0.00015739558782433205 0.00013017765612412528 0.0018564105695987499 0.012543248421002814 0.00922326505020044 0.1377194889802398 0.00015723709721915274 0.00013008438417669294 0.0018571640555546539 0.012544471967368359 0.00922416949917882 0.13771947678359958 0.0001566497313760244 0.00012972177027656772 0.0018565224319784304
1.402 0.012542856558780902 0.009222980893380868 0.13771952645582794 0.00015844499912594104 0.0001307040475799516 0.0018665946870971303 0.012543262539410306 0.00922328060679846 0.13771953196253292 0.00015825919090120056 0.00013059374490426121 0.001867256491341809 0.012544478034561381 0.009224178526542807 0.13771953335313586 0.00015766053496968132 0.00013022703661731398 0.0018662840319527577
1.412 0.012542794810333624 0.009222969784177918 0.13771937163533227 0.00015947951038846258 0.00013140717479632672 0.0018763836800592987 0.012543244225503212 0.009223301477019535 0.13771937962683983 0.00015926171958338922 0.00013127722178882955 0.001876941008406685 0.012544431459780042 0.009224177620789652 0.13771940063242846 0.000158627692561717 0.00013089052489232913 0.0018756441169517956
1.422 0.012542725127250727 0.009222963361271992 0.1377191417025308 0.00016041898172824517 0.0001321048749455612 0.001885752841826762 0.012543215510625738 0.00922332518751924 0.13771915263744652 0.00016016292827683408 0.0001319508222519503 0.0018861940592064352 0.012544367504333595 0.00922417446272124 0.137719190590671 0.00015946255682407052 0.00013151845521374196 0.0018845889958542788
1.432 0.012542674713190377 0.009222956939873898 0.13771898287081538 0.0001613753966041338 0.00013267333657561981 0.0018951127754226853 0.012543204820879901 0.009223348009909725 0.13771899604623133 0.00016107511501915438 0.00013249033197991985 0.001895427082716491 0.01254432602895548 0.009224174175886543 0.13771904031853557 0.00016028642771682408 0.00013199198859188547 0.0018935329914566102
1.442 0.012542645494803596 0.009222949967137694 0.137718901642344 0.00016235151170624818 0.00013329884282552455 0.0019042163362783012 0.012543214815792774 0.009223369981668662 0.13771891541844705 0.0001620031869159214 0.00013308391199372708 0.0019043929065920742 0.012544313804675005 0.009224180081695312 0.13771895161236977 0.00016112721671119446 0.000132519337878636 0.0019022220623989624
1.452 0.012542624908321517 0.009222941441913731 0.1377188555654227 0.00016329668830420595 0.00013412439270381934 0.0019124843509443737 0.012543232521114228 0.009223389822336317 0.13771886797609018 0.00016290024775642557 0.00013387788916293278 0.001912511161416808 0.012544312010691734 0.009224186539354721 0.13771888379854888 0.00016196809317872373 0.00013327121519598445 0.0019100630557575841
1.462 0.012542609073176475 0.009222930232725107 0.13771885645214016 0.00016422598392183777 0.00013500131288740402 0.0019193452722746276 0.01254325230640534 0.009223405091789453 0.13771886600256522 0.00016378614893525646 0.00013472687721724947 0.0019192086877539288 0.012544300822034922 0.009224180282193378 0.13771885665973627 0.00016285462047052536 0.00013411946308308426 0.0019164720798161721
1.472 0.012542600167846847 0.009222920056399367 0.13771892502467267 0.0001651793365622373 0.00013584290673401383 0.0019256594242756022 0.012543273642673044 0.009223417447918625 0.13771893138334368 0.00016470483674848016 0.00013554648096354984 0.0019253452883704711 0.012544262665315133 0.009224149831125782 0.1377189024119613 0.0001638385078262309 0.00013498239806899732 0.0019223096814438498
1.482 0.012542590641484183 0.009222914047337763 0.13771898439185162 0.00016613354022890624 0.00013661935205235053 0.0019319434634413248 0.012543286159335166 0.009223427860275966 0.13771898865428883 0.00016563381291309924 0.00013630683176148848 0.0019314393889651893 0.012544174613582535 0.009224086340839517 0.1377189546324049 0.00016487888542284133 0.00013581447263037388 0.0019281083542944581
1.492 0.012542565360333482 0.00922291064641086 0.13771891947841727 0.00016702546692700426 0.00013732132633928593 0.0019372319338486646 0.012543272786491375 0.009223433277160032 0.13771892381603812 0.0001665066478104459 0.00013699621554570654 0.0019365291023056342 0.012544017692182313 0.009223985130058999 0.13771890285816007 0.00016587070553536262 0.00013657754147121298 0.001932928390426229
1.502 0.01254251888579121 0.009222909101365936 0.13771869860908692 0.00016779779628660902 0.00013801528546609506 0.0019406174992780316 0.01254322777507002 0.009223432709313716 0.1377187054031364 0.00016726055670353214 0.00013767799195580862 0.0019397114837735908 0.012543797152981534 0.00922385358551576 0.13771871149895817 0.00016670980896020353 0.00013731081068710563 0.0019358892698996683
1.512 0.012542464212284722 0.009222912167988356 0.1377183937888731 0.00016841315776965987 0.00013859807550710738 0.0019425698143671025 0.01254316557437811 0.00922343003315791 0.13771840459982226 0.00016785334786204023 0.00013824600453461283 0.0019414605166282557 0.012543548331041316 0.009223711570819882 0.1377184411219345 0.00016732772347899475 0.00013789254800886715 0.0019374793750052913
1.522 0.01254242205186293 0.009222923919338568 0.13771811497580091 0.00016891852163628598 0.00013904697027856272 0.001944458408773036 0.012543109516444863 0.009223431331955252 0.13771812975596154 0.00016833022963423712 0.00013867601948958774 0.0019431489131454284 0.012543317689068459 0.009223582857101507 0.1377181868540302 0.00016777023210924613 0.0001382962816795674 0.0019390714501225641
1.532 0.012542404347125773 0.009222942647053988 0.13771792790980533 0.0001693987340473304 0.0001394505547472751 0.001946954824162936 0.01254307416486 0.009223436916297916 0.13771794479289073 0.00016877866824960495 0.0001390578611375689 0.0019454488346772921 0.012543135650721274 0.00922347995742763 0.13771800196787892 0.00016815620278119508 0.00013862921169179233 0.001941320950585551
1.542 0.01254240639053402 0.009222961373820896 0.13771782309005487 0.00016981675338954895 0.00013978793615143905 0.0019494663774160905 0.012543056164227276 0.009223440872077746 0.13771783895645698 0.00016916801711312692 0.00013937457103721046 0.001947765405426338 0.01254300008603493 0.009223398069291388 0.13771787267032756 0.00016850767527587903 0.00013890904415635898 0.0019436060342358221
1.552 0.012542413625006328 0.009222972768553881 0.1377177540633221 0.0001700689243117991 0.0001398919545581368 0.0019513110714075054 0.012543040231537983 0.009223435339967449 0.13771776578437164 0.0001694024092444373 0.00013946401169254234 0.0019494138774041147 0.012542880723526044 0.009223317985154368 0.13771775978632944 0.00016877864941845845 0.00013900959086186814 0.001945220384116235
1.562 0.012542417219551072 0.009222974511221359 0.13771768542725496 0.00017017441155781364 0.00013977544115510143 0.0019525281873740343 0.012543014797816993 0.009223415913884756 0.13771769125259284 0.00016950727555845464 0.0001393437333278829 0.0019504328097542697 0.012542740324217927 0.009223215601013197 0.13771764474068335 0.0001690176214547156 0.00013896874871220161 0.0019461990872517083
1.572 0.012542420566385597 0.009222969554846692 0.13771762123924056 0.0001702110189737744 0.00013967582632398677 0.0019534018149920183 0.01254297947610397 0.009223382646069036 0.13771762157709042 0.00016956243831540166 0.0001392535009835193 0.0019511083617025525 0.01254255278585693 0.00922307111469114 0.13771755023670562 0.00016929126409077054 0.00013901996927004107 0.0019468438916149936
1.582 0.01254243647044516 0.009222961412406182 0.13771762498651313 0.00017018619103463867 0.00013962482238226675 0.0019543324526047775 0.012542943724205417 0.009223336480217647 0.1377176221358938 0.00016957208113458648 0.00013922287469550067 0.0019518458897582929 0.012542312939619486 0.009222874148497096 0.1377175510880398 0.00016956108553973728 0.00013916141345735343 0.0019475888496082955
1.592 0.012542476867025847 0.009222956822479025 0.13771776042320943 0.0001701119215034002 0.00013948434831229483 0.0019562141722973786 0.012542917888959023 0.009223282943308517 0.13771775742159043 0.0001695411529039844 0.00013910828467246947 0.001953546462341213 0.012542034196914863 0.00922263255242911 0.13771770991926502 0.00016977555063336206 0.00013920695008098777 0.0019493680063678383
1.602 0.01254253739719752 0.009222964608894973 0.13771797429362453 0.00017007983196490963 0.00013920715416777186 0.001959613489643484 0.012542898367927602 0.009223231443814728 0.13771797345638026 0.00016955292359365 0.00013885603639663882 0.00195678314954898 0.012541732698807047 0.009222370855351597 0.137717960669556 0.00016996655408709263 0.00013906450381181784 0.0019527794220982246
1.612 0.012542594552857196 0.009222986734843616 0.13771810315065214 0.0001701199603216139 0.0001388441936810378 0.001963491318154172 0.012542864327196347 0.00922318600036581 0.1377181048947061 0.0001696303951154851 0.00013851214848496418 0.0019605204508636024 0.012541415645845037 0.009222114605384383 0.13771812053067536 0.000170131956532908 0.00013876249350260273 0.001956794836449533
1.622 0.012542626895707745 0.009223018087023749 0.13771803914708228 0.00017011614356538237 0.0001384963800712787 0.0019665095102362746 0.012542797622330886 0.009223144046019142 0.1377180414827883 0.00016965478086599498 0.00013817633724479955 0.0019634221648843647 0.012541088787571332 0.00922187974891098 0.13771806299583803 0.00017016883255177825 0.00013841419959169436 0.0019600686795285247
1.632 0.012542639615542151 0.009223055263832054 0.13771781598780009 0.00017003092643329333 0.0001380969097289807 0.001969043862738947 0.012542705693000877 0.009223103947327473 0.13771781489654417 0.0001695925345599952 0.0001377846993949968 0.001965865855137523 0.012540767984347537 0.009221671420753351 0.13771781156799975 0.0001700966633278156 0.00013799659144820566 0.0019629574476862314
1.642 0.012542660631229855 0.00922310534122207 0.1377175207431814 0.0001699926000223863 0.0001376440570280455 0.0019723052256631303 0.01254261635673218 0.009223072747045046 0.1377175114870803 0.00016958077520278875 0.00013734156925348704 0.0019690619923459344 0.01254046891321548 0.009221487542141641 0.13771745752671843 0.00017011952598927632 0.00013756180988857268 0.0019666448731848413
1.652 0.012542712800085457 0.009223176214530919 0.13771717615912904 0.00017001861681807415 0.00013721330328017876 0.001976406185513908 0.012542549741305933 0.009223056260150481 0.1377171551288058 0.00016964572980101105 0.00013692855405033727 0.0019731200580619746 0.012540183255003882 0.009221311981180211 0.13771704272660443 0.0001703120093176066 0.0001372226981098221 0.0019712234846243123
1.662 0.012542798848042344 0.0092232632948122 0.13771672189444725 0.00016998493041214862 0.00013677874935903592 0.001980177513285005 0.012542504267372424 0.009223046567818612 0.1377166881004177 0.00016966779797745178 0.00013652308994380197 0.001976868783486167 0.012539877607749585 0.009221112009388067 0.13771653345602267 0.0001705587385741454 0.0001369583533539716 0.0019755320233513676
1.672 0.012542913076363384 0.009223355938412059 0.13771604165221732 0.00016987963668122207 0.00013630373308709613 0.0019828508279924636 0.012542470400273405 0.009223030026740861 0.137715996906495 0.0001696330185504941 0.00013608743550908576 0.001979543861923444 0.01253952368670996 0.00922085908577501 0.13771583448504846 0.00017079864501669156 0.0001366982739431935 0.0019788466150471194
1.682 0.01254305546744087 0.009223452223675972 0.1377149114946079 0.0001698227192742645 0.00013581782987168067 0.0019852501993020146 0.01254244686343252 0.009223003693064068 0.1377148589456846 0.00016965277478097498 0.00013564572828067426 0.001981979681982751 0.012539126420987413 0.009220554659440102 0.13771472529901851 0.00017106300645851108 0.00013641137221166702 0.001982055349688587
1.692 0.01254322540708111 0.009223559703990653 0.13771287032134705 0.00016987690059172596 0.000135341147073304 0.001987964124990459 0.012542435452377923 0.009222976953154553 0.1377128120171144 0.0001697783481239572 0.00013521134013648044 0.0019847743353106355 0.012538719277849697 0.00922023249505451 0.13771272730288592 0.00017133311779118465 0.00013606758962752164 0.001985794369124473
1.702 0.012543410782182152 0.009223681856205706 0.13770915000709016 0.00016992116626668113 0.0001348581557035056 0.0019904314193253444 0.012542429623680467 0.009222957579840128 0.1377090848975575 0.00016988075434307037 0.00013476491573435838 0.001987372398782749 0.012538341010728128 0.009219935512827798 0.137709043296588 0.0001714610936416645 0.00013564203075467458 0.0019895147564441763
1.712 0.012543594635437432 0.009223812983693538 0.1377026077243052 0.0001698798406907887 0.00013429307705479154 0.001992182767253816 0.012542419268692243 0.00922294513091546 0.13770253131472468 0.00016988302279748207 0.00013423060061218251 0.0019893095277158128 0.012538021959834835 0.009219694414399581 0.13770250689140834 0.00017140330433932526 0.0001350831450224991 0.0019927369953149842
1.722 0.01254376777220922 0.009223951038701937 0.13769156703307214 0.0001698218979300017 0.0001336607738677429 0.0019929329039807286 0.012542400929305638 0.00922294189851438 0.1376914728872909 0.00016985768999364326 0.0001336251725666003 0.001990306668572824 0.012537777867271841 0.0092195258497953 0.13769143738333517 0.00017129146571076656 0.00013444132365611058 0.001995167202540617
1.732 0.012543936252560338 0.009224106078534754 0.1376736160241404 0.00016972506171344722 0.00013314729134504788 0.001992591621201791 0.012542383421976874 0.009222959976609301 0.1376734984167806 0.00016978970953993432 0.00013313844083872155 0.0019902816751197335 0.012537608226556586 0.009219434475692963 0.1376734415371015 0.0001711820460175914 0.00013394976238707075 0.001996718701709778
1.742 0.012544116811048332 0.009224282587508903 0.13764533322530575 0.0001695320439386554 0.00013272043656146356 0.001991874589199909 0.01254238262385995 0.009223003144092162 0.1376451901486151 0.00016963216891948822 0.00013274402372197804 0.0019899602921051997 0.012537495441415305 0.009219398550679821 0.13764513538058948 0.000171102784018479 0.00013363679388629047 0.0019981246751351253
1.752 0.012544316731536867 0.009224466967546701 0.13760183338840726 0.00016933438971790792 0.00013223341960663177 0.001990983292171236 0.012542401954216574 0.00922305480960451 0.13760166934321608 0.00016948772832523032 0.0001323011966123892 0.0019895552788107428 0.012537397543051887 0.009219366940096414 0.13760168212358098 0.00017121401530181178 0.00013340368046863043 0.0019996432171289036
1.762 0.012544518257464745 0.009224636642713143 0.1375361730364083 0.00016920980195261957 0.0001317473255946426 0.001988672684284027 0.012542417570894724 0.009223087767039442 0.13753600110374237 0.00016944715043124933 0.00013187690232904328 0.001987838064113917 0.012537242723956201 0.009219276270575796 0.13753618697637973 0.00017166852336062243 0.00013334356959388805 0.0020001691610021756
1.772 0.012544674251035325 0.009224759114841866 0.137438734895672 0.00016912038227076675 0.00013122256566309884 0.0019838064314967275 0.01254237307467133 0.009223062751102403 0.1374385784706815 0.00016950003311395065 0.00013144580859576744 0.0019837004469483075 0.01253691678923897 0.009219045557095728 0.13743907686079213 0.00017263557012662067 0.00013352183757146325 0.0019988131730471993
1.782 0.012544690426882403 0.009224775739260855 0.13729671613518651 0.00016919666835354342 0.00013083860777592378 0.0019764044261004147 0.012542157235656081 0.009222909033051691 0.137296613361449 0.00016983920093588146 0.00013122599664520105 0.001977208410348892 0.012536208499910436 0.009218533530859049 0.13729761229713583 0.00017476201823614224 0.00013444325432977083 0.001995999603281132
1.792 0.01254439170918203 0.009224567515867416 0.1370938790243093 0.00016986195202794453 0.0001310086162259704 0.001966983760787599 0.012541561363906759 0.009222483365835964 0.13709389541998157 0.000171006507012487 0.00013170421334006947 0.0019689603452076043 0.01253470972649258 0.009217453264998504 0.1370957033419368 0.0001794653866039461 0.00013716440970069397 0.0019929968584842853
1.802 0.012543472278508567 0.009223909409591991 0.1368104731757631 0.0001716909075009981 0.000131989843780553 0.0019562972215226735 0.012540215578804057 0.00922151379717155 0.13681072787421383 0.00017377961754727814 0.00013326144047863176 0.001959864174158789 0.012531673416083676 0.00921525565360431 0.13681392770840775 0.00018897607187990054 0.00014300911686084816 0.001992041986001454
1.812 0.012541410613339365 0.009222414155101702 0.13642317156093692 0.0001756365999248299 0.0001343167416045791 0.0019463527526289333 0.012537484704778964 0.009219529492807691 0.1364238824916001 0.00017943481349006577 0.00013665142196594193 0.0019522248596137866 0.012525809925267254 0.009210987168572849 0.13642958955178525 0.0002066912523006881 0.00015425684146400876 0.00199801514851518
1.822 0.012537353235234123 0.009219450911795416 0.13590551676518015 0.00018312728026033363 0.00013889582369796264 0.0019394073533503698 0.012532326447431038 0.00921576084845787 0.13590707465506122 0.00018986208957725767 0.00014314792590983499 0.0019488487099127946 0.012515020691921131 0.009203100826105561 0.13591735632202032 0.00023710585650047554 0.00017437684098570684 0.0020185025656613283
1.832 0.012529988091609802 0.00921406092478225 0.13522945984528867 0.00019579369393388828 0.00014697925223755806 0.0019370137975590655 0.012523132607679835 0.009209030686369385 0.1352325496749122 0.00020727118682100005 0.0001545000946343834 0.0019522394457861772 0.01249609285649987 0.009189234857480839 0.13525112185228147 0.0002851139076988458 0.00020751348458876816 0.0020643113797320883
1.842 0.012517403099457227 0.009204858979226896 0.13436756990932142 0.00021561013787169058 0.00016026288105152047 0.00194135455303675 0.012507551061970894 0.009197626937540603 0.134373364768879 0.00023425162695298567 0.00017292754215440123 0.0019661323349079805 0.012464369678956781 0.009165963001436671 0.13440669916947673 0.0003557528708452439 0.0002578624993371509 0.002152535955709402
1.852 0.012496909453987471 0.009189891226505703 0.13329530235138273 0.0002448460072045176 0.00018067723252027234 0.001956898231134012 0.012482273640402096 0.009179132763895512 0.13330575055250823 0.0002736363377317683 0.00020083131930926035 0.00199742674250323 0.012413414688877425 0.009128526974154996 0.1333646748823945 0.000454175489919402 0.0003294913695577689 0.002309628909257217
1.862 0.012464854552104387 0.009166492578606258 0.13199342548785922 0.0002854369155396798 0.00020987595538775398 0.0019916045346601097 0.01244282417826857 0.009150263313857846 0.13201163640284944 0.00032789970712555157 0.00024027014846793256 0.0020576525507048893 0.012334752427382115 0.009070631931619973 0.13211341613188088 0.0005854909382240035 0.00042627785080401066 0.0025720570213060446
1.872 0.01241650342179504 0.00913121215569115 0.13045060800647845 0.0003386326945836476 0.00024875521374082726 0.002056731185470303 0.012383439211375346 0.00910678648463768 0.13048131818191752 0.00039888487531246125 0.0002925299754282352 0.0021628394395898577 0.012217842429719142 0.00898442171289259 0.13065209646647444 0.0007545848597280507 0.0005516548612660149 0.0029827516940809724
1.882 0.012346078996626856 0.009079849353183834 0.12866562369431225 0.0004049412183294721 0.00029751316268869044 0.0021651410799108694 0.012297148778950436 0.00904358619094943 0.12871568983229414 0.00048776591041476406 0.0003582480407937777 0.002331602612408826 0.012050470083778126 0.008860765530440136 0.12899299144404958 0.0009657396169591312 0.0007085573886730927 0.003585771164364415
1.892 0.012247012964254187 0.009007612347787158 0.1266483566477372 0.00048410266115763757 0.00035580084883828653 0.002329888240500501 0.012176125525755683 0.00895489641214493 0.12672717631318067 0.0005949951870911226 0.0004376010190747564 0.0025833429223937284 0.01181969320703273 0.008689958061345782 0.1271619547642289 0.0012222049216355675 0.0008993404183777719 0.004424268180996333
1.902 0.012112371490496012 0.00890938123077015 0.12441926685771454 0.0005751691891343682 0.0004229235094795859 0.0025625870014031596 0.012012273456485487 0.008834694744617665 0.1245389791071375 0.0007203510671452046 0.0005304899285002916 0.0029363834916220164 0.01151334740625916 0.00846284716738321 0.12519650173865834 0.0015260431528290213 0.0011257175746847451 0.005541306691593721
1.912 0.011935370965315367 0.008780136350624678 0.12200814028243852 0.0006766063480513846 0.0004977902726334498 0.0028703757595658482 0.011797960650574044 0.008677297706114214 0.1221834229967416 0.0008630154269669847 0.0006363634896499662 0.003405048239736062 0.011121984746051765 0.008172349552452203 0.12314226459135068 0.0018781664099189052 0.0013883221903546875 0.00697950079969677
1.922 0.011709927559205746 0.008615484153641037 0.11945216862496033 0.0007863215267873398 0.0005784926648687329 0.0032531551775245955 0.011526810970853486 0.008478066495794528 0.11969952340170915 0.00102162755825335 0.0007537271824345222 0.003997222036554668 0.010641096916792728 0.007815205867080014 0.12104824377605268 0.002278448335613264 0.0016859960578447515 0.008778657000119436
1.932 0.011431496588346579 0.008412147241819622 0.11679273420018758 0.000901599251287656 0.0006624853294662588 0.0037029780569391127 0.011194791191008796 0.00823411627751309 0.11712932411871392 0.0011941351594784968 0.0008802781276357051 0.004713641122260918 0.010073580168730126 0.007393884501221336 0.11896077943899148 0.0027256051396805955 0.0020152517866883013 0.010972070602664804
1.942 0.011098559274160502 0.008168758772342287 0.1140725409771358 0.0010199973381618188 0.0007478429551827053 0.004208886422055321 0.010801910053821568 0.007945355017711934 0.1145144863602902 0.0013784459263345458 0.0010139571009676969 0.005550087526110458 0.009432612003115277 0.006918754832168901 0.11691899865579405 0.003217656712867281 0.002371667510547891 0.013582750820022743
1.952 0.010713862456104752 0.00788688695124358 0.1113338612985916 0.0011417391859919776 0.0008348250196254523 0.004762881641608887 0.010353744845397634 0.007615728735004165 0.11189264101518155 0.0015737243459890335 0.0011537950396486609 0.006498550763050988 0.0087448557171288 0.006410708913182177 0.11495239120348914 0.0037522910759219 0.0027507670021261047 0.01661854320188329
1.962 0.010284969816163279 0.007571863120155484 0.10861341863428724 0.001268141737112062 0.0009243568647307895 0.005369038367470312 0.00986166348279861 0.007253661592906169 0.10929146173664964 0.0017786507270645846 0.0012984584246555435 0.007547722290824659 0.008054596579532306 0.005904522591855676 0.11307737059021146 0.004324934845769622 0.0031467469787477137 0.020062614288535407
1.972 0.009823362822751217 0.00723203251775957 0.10593871124094363 0.0013994629381028998 0.0010162772360112072 0.006046314747487912 0.00934129704214593 0.0068708680513671775 0.10672715149863518 0.0019908549121123507 0.001445834807322274 0.008682878811916372 0.007425978473467723 0.005451682120150418 0.11129854681596596 0.004929297317176934 0.003550901990829222 0.02387304892805391
1.982 0.009342700347896896 0.006877037489429928 0.1033250724416748 0.001536063461035673 0.001110554210353566 0.006820195015388867 0.00880951556106978 0.006479913562382753 0.10420433247136394 0.0022085479208889362 0.0015945379093797705 0.009886301424756227 0.006937232545010986 0.005114160113175238 0.1096150681951809 0.005560189152683174 0.003959155440430951 0.02798926400405491
1.992 0.008857366198757712 0.006516839841037046 0.10077311436220258 0.001680444669410799 0.001209632832739728 0.00771257240896819 0.008281946796120852 0.006092282694921808 0.1017219685618978 0.002432682681007254 0.0017461079869324127 0.011151577541324736 0.006666756522121765 0.004952148052329864 0.10802370764174184 0.00621154446397606 0.004370995343044586 0.032327347425075814
2.002 0.008380776659543447 0.006160918411835437 0.09826678827110572 0.0018385874339518714 0.0013191433778927519 0.008736001227389247 0.0077743772960873125 0.005719833453544011 0.09927247509885585 0.0026647820810628458 0.0019038810349934544 0.012473241683340654 0.006668496728179001 0.005003691902133789 0.10651788884350741 0.006875172025876183 0.0047867847855350525 0.03677863380941137
2.012 0.007925297697114008 0.0058184601931569185 0.09576220034876488 0.0020194983844943953 0.0014473772260097425 0.00986496346365918 0.007305377056185408 0.005377072612588646 0.09684397880610293 0.0029051844637173214 0.0020716782469959367 0.013840629357241474 0.006947550620343673 0.0052677588834785846 0.10508491942815076 0.007540472602772325 0.0052091392370772665 0.04121194299512575
2.022 0.007499095247519339 0.00549561596130619 0.09317888461832667 0.0022278540118040226 0.001597596807516495 0.011053379169716786 0.006892173050960218 0.005078283600386808 0.09440777434333571 0.003150754852586628 0.0022504794129121226 0.01521294322909757 0.007453758707106525 0.005703652729636071 0.10370368966548495 0.008195732756044799 0.005645499479850542 0.04548915814632269
2.032 0.007093426953263693 0.005187615352398363 0.09048093179950846 0.002440753626543745 0.0017528603699357205 0.012324557737194626 0.0065427888886264215 0.004830217799515751 0.09193569920637064 0.0034012221142577497 0.002439872096106584 0.016563482165498057 0.008103015325844417 0.006250407032434838 0.10234841152017528 0.008829893848587463 0.006103955740490833 0.04948488302484739
2.042 0.006705030229268079 0.0048936568309383074 0.08762681585486122 0.002653691123813958 0.0019101020428190097 0.013602309320263609 0.006255798754159752 0.004635196247659201 0.08937704695281022 0.003654830224802543 0.0026425456777819647 0.01781814691417615 0.008809483791310755 0.006849157088825473 0.10098708827039915 0.00943206516310248 0.006586863940326991 0.05309887176099919
2.052 0.006313142968750886 0.004598335966418133 0.08459999644188972 0.002839964773714639 0.002047505840905912 0.014794913427022348 0.006016460431588083 0.004480392431332448 0.08668397585609525 0.003900309758005043 0.002843321410305648 0.018953978401834 0.009505604908671198 0.0074544392167914695 0.099581709263048 0.00999137734474408 0.007088634206408641 0.05626120434873811
2.062 0.005903515151919826 0.0042909987823011985 0.08137405054900423 0.002981377684023613 0.0021509514245763007 0.01583047320315967 0.005800664827246162 0.004344815977988542 0.08389286852895933 0.0041237066080041405 0.0030249026209036877 0.020062364390794778 0.010147159952201423 0.008035563990459117 0.09809383628294491 0.01049810817886683 0.007598644437225264 0.05893152431500667
2.072 0.005490082246783906 0.003982148587596934 0.07790321919671701 0.0030885542153517337 0.0022283363753277134 0.01669036033909812 0.0055980458764430955 0.00422110111449412 0.08103067675045378 0.004320358517920865 0.0031864302391500015 0.021145946933100807 0.010709676178799865 0.008574345087021968 0.09649283371549741 0.010944938846609137 0.008105099979478066 0.061096220704948793
2.082 0.0050743753312094035 0.0036724581337528777 0.07416443966549043 0.0031510994837795395 0.002271044000811867 0.017361360683285736 0.005414271361184461 0.004106005625419982 0.0780963141649255 0.00449641047463175 0.003328340344185442 0.02220161173444951 0.011182289645916386 0.00906266531955308 0.09476080796956612 0.011327369958963072 0.008596760524772235 0.06276669707870965
2.092 0.004668958106401074 0.0033712420104450714 0.07014957154184354 0.003172966460107245 0.0022828658040776884 0.017836209302481813 0.0052679276881436934 0.004001194079682965 0.07505595852070164 0.004662512968211328 0.0034515788933939507 0.023232113340300474 0.011562499514175885 0.009500000027247454 0.09289184958800853 0.011643227293262585 0.009063785666139497 0.0639780086984677
2.102 0.004288757589896876 0.0030893478636977 0.06588064688853794 0.003161825180730375 0.002270365509015872 0.01811882128697219 0.005181157325924046 0.003914173745902031 0.07187232270979942 0.00482799452261014 0.003558450121733029 0.024243744211206578 0.0118531569890872 0.00988943258263343 0.09088709414522643 0.01189216118388831 0.009498081155838766 0.06478364565726932
2.112 0.003937827229355416 0.00282994848231091 0.06141093685111987 0.0031183005705319794 0.00223490924681274 0.018205833959990002 0.0051694650925165325 0.003858307345690263 0.06853512305740657 0.0049998137713375785 0.0036557453595245696 0.025232135896421853 0.012061246148501447 0.010232939493647173 0.0887499416844848 0.012075939358344693 0.009892571551770103 0.0652429140763293
2.122 0.0036094308857496926 0.0025886431950002263 0.05680717385968128 0.003040734117865631 0.0021759404082510093 0.018038238936203637 0.005234293690095775 0.003847113165420804 0.06509309885423692 0.005182178785451741 0.003753813066914197 0.0262008453054521 0.012196794615947694 0.010529808911528913 0.08648559873220897 0.012198878420021828 0.010241186425133634 0.06540874141597018
2.132 0.003335150084544437 0.0023880356373266825 0.05209748383740366 0.002961455524781496 0.002116964156458565 0.017528022524761076 0.005364216104455242 0.0038876575284996014 0.06164816403709503 0.005377063949165614 0.0038629336034435484 0.027159965807956505 0.01227086775632045 0.01077610250752179 0.0841068284117673 0.012267579171312737 0.01053762094053937 0.0653232400531055
2.142 0.003147988786948822 0.0022508756117678736 0.047308077451471316 0.002911043282146093 0.002079198558626076 0.016752443240095786 0.005542995815247321 0.00397739515300098 0.058309440730373446 0.005585602149427055 0.003989396005638222 0.028109029829932054 0.012295923221713639 0.010968088447079154 0.0816563432169439 0.012291283190490908 0.010777053779532688 0.065033526645499
2.152 0.0030180396188239796 0.0021557191161979943 0.04256168943832148 0.002870215606944876 0.002048846507224103 0.01589282205928712 0.0057621110491496074 0.004108381575602879 0.055195428800159464 0.005814817077389716 0.0041365750380520806 0.029088856303362932 0.012282227645980923 0.011107671609590723 0.07915556695543569 0.012277858585643567 0.010960066910993261 0.06456460458540167
2.162 0.0029215117423706093 0.002085452108858373 0.037983677807200814 0.002829996871881578 0.002019471081486225 0.01503029749248655 0.006027205726924328 0.004281843779294278 0.05242343823805065 0.006080011309830852 0.004314708989075957 0.03016673950102733 0.012238286896443355 0.011187754648690667 0.07662505082546041 0.012234767639209028 0.011078024473756342 0.0639396201024877
2.172 0.002848348246916381 0.002032567548466155 0.03368313213696372 0.00279176580629038 0.001991883253608444 0.01422196581757359 0.006352165517225169 0.004504775920692515 0.05009875766086391 0.0063998424836387395 0.0045362463872359055 0.03140509980663239 0.012172385975706324 0.011192535746209419 0.07409214340774206 0.012169681251933908 0.011113953251135796 0.06317740452477719
2.182 0.002792162442517349 0.001992266180252574 0.02973861765033771 0.0027571545798786993 0.001967153796734823 0.013504880618624676 0.006747814848866359 0.004782728436327523 0.048308786560093984 0.006787664275254985 0.004809810952450734 0.032854958430856215 0.012090321627918801 0.01111489090081942 0.07157987045621934 0.01208831628646053 0.01106058517576521 0.06229343211069398
2.192 0.0027485251290242083 0.0019611145798325257 0.026194845440105592 0.0027269061031386754 0.001945637744091183 0.012885878900433826 0.007209665727386545 0.00511211143003706 0.04707711920747502 0.007240712478562512 0.005133617360319562 0.03450636133875531 0.011996627427296591 0.010957697472238258 0.06910940300952105 0.011995205085369233 0.010921419737886531 0.0613050175609976
2.202 0.002714248207492405 0.0019367426680611261 0.023070260062911033 0.0027010059260690594 0.001927280939419713 0.012353941252495093 0.007716028584059279 0.005476940360029269 0.04633107138639609 0.007738659232010876 0.005492860784423249 0.036265847027632726 0.011895332743688512 0.010732810197359624 0.06670171265629629 0.011894401551433198 0.010709376660926926 0.06023037711518651
2.212 0.00268686440011225 0.0019173529161703269 0.020365040666189573 0.0026788628855226168 0.0019116459732337365 0.011893048437889213 0.008242717333834502 0.00585898464195078 0.045978285742438126 0.008258251583930558 0.0058700632386636895 0.03804702038986226 0.011791087381919346 0.010454441580745943 0.06438757381712912 0.011790525161705574 0.010439793156212754 0.0590967926943285
2.222 0.0026642684971422974 0.001901399735536431 0.01806361731569289 0.0026595175214209612 0.0018980154269413313 0.01148817387976897 0.008772871907305494 0.006244933988916829 0.045949897229756065 0.008783006216639565 0.006252256674459355 0.03980259752623097 0.011686789474098973 0.010133450823618394 0.06218369684362251 0.011686462619772398 0.010124576532237688 0.05791992702225133
2.232 0.002644668354667566 0.0018875780629829591 0.016138128917440875 0.0026419025004415105 0.0018856085251783585 0.011127208601682747 0.009294895965897066 0.00662526796901136 0.04618553172050229 0.009301228795988395 0.0066299045265714295 0.0415020311035818 0.011583645265154312 0.009793214441084518 0.060084118559825796 0.011583453854112257 0.009788022484629863 0.05669835377371191
2.242 0.002626535139769474 0.0018747853228705078 0.014552101312904875 0.002624957075262554 0.0018736608329990544 0.010800911116991205 0.00979956153838724 0.006992001287284132 0.04662680404739695 0.009803371646545515 0.006994828733549697 0.04312197500152088 0.011482789132200506 0.009445992355513064 0.058088662914305485 0.01148267542224054 0.009443083371463164 0.05543955191392763
2.252 0.0026085848686950045 0.0018620924632618773 0.013263764573601513 0.002607702477900083 0.0018614627386600742 0.01050260132063761 0.010277630124853785 0.007336610686849899 0.04720993408121547 0.010279842735034041 0.007338274851054777 0.044637063302979604 0.01138459026648404 0.009099962898181598 0.05619982518216559 0.011384524492773395 0.009098422320337559 0.05415839014313937
2.262 0.002589700126245592 0.0018486929251333513 0.012228196706859668 0.0025892162896813883 0.0018483469499990083 0.010226790568865692 0.010719535927405054 0.007649656612451757 0.047863083806914626 0.010720776313224618 0.0076506006736954 0.04601464303696891 0.011288814678725044 0.00876596183072274 0.05441753511179888 0.011288779726764325 0.008765203616360677 0.0528704883424631
2.272 0.0025689964297826323 0.0018339573990726892 0.011400135966057313 0.0025687360426662753 0.0018337708252554451 0.009968859254866033 0.011084782920964764 0.00789852481240453 0.04834865259110238 0.011085431699626131 0.007899023972260407 0.047056433704264544 0.011195265309210462 0.00845906664462525 0.05273744957836097 0.011195249152652978 0.008458726885981385 0.05158727809133337
2.282 0.0025458154571930767 0.0018174248889627554 0.010736922197615092 0.0025456777589071724 0.0018173260488293422 0.00972493888186671 0.011352708841471808 0.008076949111336091 0.04859436907610115 0.011353026408721269 0.008077196044476646 0.04772015285316821 0.01110375866840588 0.008198044957066017 0.05114965441946754 0.011103752551962307 0.008197909968533416 0.05031282315113427
2.292 0.002519751535571089 0.0017988158934925396 0.010200848922756136 0.0025196799407844824 0.001798764435083466 0.009491918101431553 0.011543705716609032 0.008204157226860725 0.04865208118645257 0.011543855091362427 0.008204274126086096 0.048079479916174346 0.011013939895091461 0.007994627815671692 0.04964568940176164 0.011013938205503105 0.007994582190122975 0.049050934493299274
2.302 0.002490790319809068 0.0017781295215165591 0.009760566496004252 0.002490753719726714 0.0017781031958595912 0.009267591774606268 0.011670321830404232 0.008288340453443526 0.04856087700341995 0.011670389262842371 0.008288393148823304 0.048196545304253165 0.010925173687112993 0.00784544134407213 0.048223250038844166 0.010925173478518868 0.0078454293573664 0.04781075114364775
2.312 0.0024592600217726865 0.0017556078950798693 0.009391337560112128 0.0024592416195445307 0.0017555946566346972 0.00905059838233917 0.011751571479972057 0.00834237531387793 0.048380807118142716 0.011751601219794804 0.008342398229397793 0.04815465543204714 0.010836653334609968 0.007736985604191067 0.046885866920018573 0.010836653422358282 0.0077369839117419625 0.04660673151576073
2.322 0.002425711585567893 0.0017316496775795166 0.009074753708986782 0.0024257024845160758 0.0017316431326897242 0.008840482941364048 0.011801396932067706 0.008376425105124064 0.048163832783674955 0.01180140998223114 0.008376434889435784 0.048025946907022006 0.010747657228902608 0.007654056295927473 0.04563859707564078 0.010747657287047576 0.00765405674999191 0.045454152329338644
2.332 0.002390707211063169 0.001706659028138138 0.008797517052868615 0.002390702785901071 0.0017066558482446037 0.00863725701279121 0.011828979414229578 0.008396620353383405 0.047937367656034444 0.011828985137934312 0.00839662450905469 0.04785419146598977 0.010657715460301182 0.00758370621182579 0.044482765436495805 0.01065771546240758 0.007583706665134855 0.044363526985325655
2.342 0.0023548363540124187 0.001681057799988381 0.00855027864840508 0.0023548342393940646 0.001681056281923058 0.008441209881506168 0.01184079643941661 0.008406813811698489 0.04770966873673927 0.011840798957826778 0.008406815592301947 0.04765972183107438 0.01056660440163344 0.007517289725880098 0.0434136266169571 0.010566604379719515 0.007517289912721721 0.04333797404101004
2.352 0.002318680935338185 0.0016552610347004369 0.008326723189906586 0.002318679942082031 0.0016552603223660065 0.008252905314461058 0.011840867051506793 0.008409098527832776 0.04748120045292707 0.011840868157710766 0.008409099299956575 0.047451233499657096 0.010474258814613105 0.00745101009468867 0.042421220637594556 0.010474258791492538 0.007451010133000176 0.042373915094278625
2.362 0.0022827443485220838 0.001629626743812191 0.008122397487235878 0.002282743890003106 0.0016296264152414178 0.008072744476043638 0.011831712758878652 0.008404839620058422 0.04724855387187966 0.011831713241636496 0.008404839957726354 0.047230572611966455 0.010380692108221701 0.007384116135848157 0.04149297342219521 0.01038069209178432 0.007384116127618335 0.04146367910276585
2.372 0.002247419631687219 0.001604433452117165 0.007934272350063451 0.0022474194237754206 0.0016044333031933829 0.007901100242610825 0.011815157998078916 0.008395116761403334 0.04700886076906057 0.011815158206368482 0.008395116908690426 0.046998075669855484 0.010285961328073218 0.0073166821625894034 0.040616422302933566 0.010285961318397954 0.007316682149830489 0.0405983710893022
2.382 0.002213033264132301 0.0015799119717416058 0.00776005296056569 0.0022130331715467326 0.0015799119054204385 0.007738054428377569 0.011792541249753803 0.008380806074015255 0.04675892024968981 0.01179254133830104 0.008380806137424653 0.04675246056171085 0.01019016008935517 0.00724868131005852 0.039781067307563624 0.010190160084302286 0.007248681302346314 0.03976995704429863
2.392 0.0021798876583364484 0.0015562759268342372 0.007598233522561574 0.00217988761783887 0.0015562758978081418 0.0075837603955398476 0.011764970021281998 0.008362702985910209 0.04649752929152459 0.011764970058282826 0.008362703012665708 0.04649366639743612 0.010093418823800746 0.0071800468712609 0.03897908428263786 0.010093418821376814 0.007180046867815801 0.03897223972721768
2.402 0.0021482295164351787 0.0015336996859443722 0.007447672592782725 0.0021482294990404797 0.001533699673463655 0.007438230784545145 0.011733385565635347 0.008341530819484671 0.04622462714541677 0.011733385580817306 0.008341530830510927 0.046222318642270804 0.009995899916497918 0.0071108423784153425 0.0382051382242856 0.00999589991540837 0.007110842377133393 0.03820091670472436
2.412 0.0021180420715913545 0.0015121702430189734 0.007307245439954873 0.002118042064258281 0.001512170237749742 0.007301140326850008 0.01169852599850508 0.008317881248246544 0.045940714293668035 0.011698526004620078 0.008317881252684154 0.04593933342415907 0.009897777305051795 0.007041223325936704 0.03745579878534086 0.009897777304587463 0.007041223325515137 0.03745319517878048
2.422 0.0020891159584167907 0.001491537871427184 0.00717568252430551 0.002089115955382209 0.0014915378692428305 0.007171770922396384 0.01166097787652455 0.008292224087209688 0.04564653007983849 0.011660977878943136 0.008292224088957193 0.04564570182177709 0.009799227382266894 0.00697134170191196 0.036728916465553894 0.009799227382077556 0.006971341701781585 0.036727313737585705
2.432 0.002061303446576725 0.0014716971871629317 0.007051988265329095 0.0020613034453436127 0.0014716971862736169 0.007049505511101494 0.011621110152889247 0.00826485184387058 0.04534310314367749 0.011621110153829278 0.00826485184454604 0.04534260441684001 0.009700439416288521 0.006901323910678607 0.03602310732745737 0.00970043941621406 0.0069013239106372175 0.03602212437504251
2.442 0.0020346293391058303 0.001452666329293652 0.006935596275735491 0.002034629338613992 0.0014526663289382265 0.006934035516666068 0.011579116657883462 0.00823591113225522 0.04503143488421083 0.01157911665824236 0.00823591113251193 0.04503113349117864 0.009601620884823806 0.006831295255967721 0.035337424634406464 0.009601620884795407 0.006831295255953089 0.035336824847298144
2.452 0.0020091363801041408 0.0014344764573852563 0.0068259684069572535 0.002009136379911692 0.0014344764572458858 0.006824996757648993 0.011534990475507698 0.00820539384421067 0.04471192394145219 0.011534990475642354 0.008205393844306757 0.04471174144395135 0.00950298800044534 0.006761393913173719 0.03467120008432069 0.009502988000434795 0.006761393913167936 0.034670836251550416
2.462 0.001984817485602215 0.001417123313594172 0.006722557294833261 0.001984817485528328 0.0014171233135405437 0.006721958280936284 0.011488566505863962 0.00817317641793552 0.044384823509756116 0.011488566505913629 0.008173176417970973 0.0443847130599331 0.009404747780796415 0.006691761311174349 0.0340239281312505 0.009404747780792592 0.006691761311171963 0.03402370880712205
2.472 0.0019616720931662037 0.0014006071604664762 0.0066247500832576365 0.001961672093138365 0.001400607160446222 0.006624384390964283 0.011439517298106251 0.008139021231783202 0.04405015393396316 0.01143951729812425 0.008139021231796087 0.044050087290956025 0.009307088568512605 0.006622530352173116 0.03339517997343881 0.009307088568511254 0.006622530352172159 0.033395048607594305
2.482 0.00193967129484531 0.0013849078413314707 0.0065320114875396075 0.0019396712948350247 0.0013849078413239655 0.006531790409049019 0.011387440744724489 0.00810264212424625 0.04370760260125766 0.011387440744730906 0.008102642124250858 0.043707562602042005 0.009210178802006856 0.0065538209331121085 0.03278458652663385 0.009210178802006398 0.006553820933111749 0.03278450835995903
2.492 0.0019187764339038162 0.001369998126678056 0.006443846572930362 0.0019187764339000947 0.0013699981266753287 0.006443714219963837 0.011331862164646881 0.008063704858729667 0.04335649124476285 0.011331862164649128 0.00806370485873129 0.043356467401943335 0.009114167640708187 0.006485739718731926 0.0321918323836721 0.009114167640708042 0.006485739718731807 0.03219178619035431
2.502 0.0018988942317218033 0.0013558114845458075 0.0063596628877727905 0.0018988942317204852 0.001355811484544836 0.006359584420847194 0.011272139476579674 0.008021758327099462 0.042995993881881266 0.011272139476580453 0.008021758327100035 0.04299597977855322 0.009019186077020612 0.006418381020763327 0.0316166176849695 0.009019186077020576 0.006418381020763291 0.03161659058572445
2.512 0.001879924820081689 0.001342276672870099 0.006279030317645135 0.0018799248200812363 0.0013422766728697607 0.006278984249566226 0.011207429311299809 0.007976209285313451 0.04262497275811146 0.011207429311300077 0.007976209285313658 0.04262496448269601 0.008925348033061385 0.006351827224913101 0.031058628992230896 0.008925348033061385 0.006351827224913098 0.031058613219522458
2.522 0.0018617703788855796 0.0013293236774608687 0.006201495860521225 0.0018617703788854287 0.0013293236774607545 0.0062014690760486425 0.01113671689038255 0.007926342831518331 0.04224192187024009 0.011136716890382651 0.007926342831518414 0.04224191705389689 0.008832750710985666 0.0062861485615895146 0.030517553281897567 0.008832750710985675 0.006286148561589523 0.03051754417915586
2.532 0.0018443209426451952 0.0013168739387079578 0.006126644481733905 0.00184432094264515 0.0013168739387079207 0.00612662905902909 0.011059021567056135 0.007871468642726939 0.04184548363380511 0.011059021567056187 0.007871468642726979 0.041845480853345926 0.008741474940582899 0.006221403184460574 0.029993078061139676 0.00874147494058292 0.00622140318446059 0.029993072854710333
2.542 0.0018275008810810821 0.0013048733785978597 0.006054171494775323 0.0018275008810810728 0.0013048733785978495 0.00605416269941203 0.010973692475501414 0.007811130322035917 0.041434939475132916 0.010973692475501442 0.007811130322035946 0.04143493788301109 0.008651589184955127 0.006157640128176825 0.02948487058287016 0.008651589184955144 0.006157640128176839 0.02948486763262495
2.552 0.0018112301889365977 0.001293264800814079 0.005983763843842146 0.0018112301889366001 0.0012932648008140784 0.0059837588758129365 0.01088053941604127 0.007745198783645048 0.041010373188469895 0.010880539416041293 0.007745198783645071 0.04101037228437493 0.008563148720574683 0.006094898908973138 0.028992568893705283 0.008563148720574705 0.006094898908973152 0.02899256723774953
2.562 0.0017954428506015416 0.0012820010357321862 0.005915152723884149 0.0017954428506015497 0.001282001035732191 0.0059151499443688485 0.010779754592157381 0.007673815728546513 0.040572458692555026 0.010779754592157407 0.007673815728546534 0.04057245818359406 0.008476193971259267 0.00603320847616042 0.028515801845768466 0.008476193971259286 0.006033208476160435 0.028515800925108234
2.572 0.001780097988550388 0.0012710528761585324 0.005848182262718565 0.001780097988550396 0.0012710528761585382 0.005848180722406812 0.01067169898865301 0.0075972425361835695 0.04012246590838699 0.010671698988653028 0.007597242536183595 0.04012246562443827 0.008390752912608383 0.005972588979356043 0.028054196415561936 0.008390752912608402 0.005972588979356061 0.02805419590852869
2.582 0.0017651623916540716 0.0012603966204483778 0.0057827037245934505 0.0017651623916540792 0.0012603966204483843 0.005782702879121619 0.010556883762447043 0.007515845883301951 0.039662033022495415 0.010556883762447067 0.007515845883301971 0.039662032865551755 0.008306841538757825 0.005913052080437474 0.027607369770910863 0.008306841538757844 0.0059130520804374885 0.027607369494282153
2.592 0.0017506098314607652 0.0012500135252231205 0.005718566465842939 0.0017506098314607726 0.001250013525223126 0.005718566006171886 0.010436228271499735 0.007430282155697344 0.03919336432039895 0.010436228271499757 0.007430282155697368 0.03919336423448091 0.008224465169105938 0.005854601859685776 0.027174930141871962 0.008224465169105955 0.005854601859685791 0.027174929992347902
2.602 0.0017364241113643594 0.0012398920956685191 0.005655677496654428 0.0017364241113643649 0.001239892095668524 0.005655677249105054 0.01031127427528799 0.0073416486858077 0.038719559984684515 0.010311274275288019 0.00734164868580772 0.03871955993810425 0.008143621002087773 0.00579723661350257 0.02675648124265897 0.008143621002087794 0.005797236613502588 0.026756481162586165
2.612 0.0017225845809249512 0.0012300176020454928 0.0055939561213492394 0.0017225845809249554 0.0012300176020454974 0.0055939559892947644 0.010183806016603127 0.007251214507569642 0.03824405213894635 0.010183806016603144 0.0072512145075696675 0.03824405211393707 0.008064299815338455 0.005740950035238634 0.026351627923616245 0.008064299815338474 0.005740950035238651 0.026351627881134935
2.622 0.001709083588987918 0.0012203846184889208 0.005533365231112204 0.0017090835889879221 0.001220384618488925 0.005533365161332357 0.010055285693870538 0.007160019014886947 0.03776966224662643 0.010055285693870557 0.007160019014886973 0.03776966223332698 0.00798648852382152 0.005685733048603484 0.0259599709173533 0.00798648852382154 0.0056857330486035 0.02595997089502742
2.632 0.0016959222252895386 0.0012109939599634799 0.00547386090668211 0.0016959222252895423 0.0012109939599634833 0.005473860870156305 0.009926651834574127 0.007068729572226249 0.037298273742228744 0.009926651834574158 0.007068729572226274 0.037298273735223306 0.007910172338114274 0.005631575370655833 0.025581100958884308 0.007910172338114288 0.005631575370655844 0.025581100947262594
2.642 0.0016830829515942479 0.0012018330792649562 0.005415367429425931 0.001683082951594252 0.0012018330792649596 0.005415367410486694 0.009798488354200236 0.006977761934528391 0.03683120022067374 0.009798488354200264 0.0069777619345284154 0.0368312002170185 0.007835335464375271 0.005578466008145777 0.025214603515344138 0.007835335464375294 0.005578466008145797 0.02521460350935262
2.652 0.0016705580452987397 0.0011928965159550167 0.0053578803853503686 0.0016705580452987423 0.0011928965159550187 0.005357880375622906 0.009671228431247444 0.006887424226377053 0.036369492596137476 0.00967122843124747 0.006887424226377073 0.03636949259424826 0.007761961082200772 0.005526393232505416 0.02486007038922579 0.007761961082200789 0.005526393232505433 0.024860070386166853
2.662 0.001658346202285577 0.0011841833502687252 0.005301412420526828 0.0016583462022855772 0.0011841833502687265 0.005301412415578159 0.00954518308107645 0.0067979379862993594 0.03591394276830025 0.009545183081076481 0.006797937986299383 0.035913942767333056 0.007690031195014598 0.005475344473026295 0.02451710249301513 0.007690031195014619 0.0054753444730263135 0.024517102491468656
2.672 0.0016464398215256778 0.0011756881698145555 0.005245929663022136 0.0016464398215256784 0.001175688169814557 0.00524592966052853 0.009420554268809124 0.006709447323017423 0.03546511034574462 0.009420554268809144 0.0067094473230174465 0.03546511034525418 0.007619526606721537 0.005425306298149697 0.02418530216392813 0.007619526606721558 0.005425306298149714 0.024185302163153958
2.682 0.0016348325440398229 0.0011674064456891153 0.005191417596055519 0.0016348325440398216 0.0011674064456891151 0.005191417594810914 0.009297476190061967 0.006622048162076139 0.03502345355289947 0.009297476190061993 0.006622048162076164 0.03502345355265314 0.007550427609220341 0.005376264899170645 0.023864270768020307 0.007550427609220361 0.005376264899170662 0.023864270767636562
2.692 0.0016235168321467983 0.0011593328018151777 0.005137870141437448 0.0016235168321467976 0.001159332801815177 0.005137870140822131 0.00917604636895858 0.006535810269905456 0.03458933240199297 0.0091760463689586 0.006535810269905481 0.034589332401870426 0.007482713816252583 0.005328205966742716 0.02355361700522144 0.007482713816252605 0.0053282059667427335 0.023553617005033094
2.702 0.0016124868571053945 0.001151463064813249 0.005085290098444314 0.0016124868571053932 0.0011514630648132487 0.005085290098143004 0.009056336903318299 0.006450785392657701 0.03416301462659909 0.009056336903318328 0.00645078539265772 0.03416301462653872 0.007416363785988232 0.005281114425820063 0.023252964661547228 0.007416363785988252 0.00528111442582008 0.023252964661455686
2.712 0.0016017374167558167 0.0011437935428925752 0.005033691461596335 0.0016017374167558154 0.001143793542892573 0.0050336914614502026 0.008938406826979396 0.0063670160591236145 0.033744728225444734 0.008938406826979417 0.006367016059123639 0.03374472822541527 0.00735135437619924 0.005234973980510712 0.022961947848422194 0.007351354376199261 0.005234973980510725 0.02296194784837814
2.722 0.0015912574331570612 0.0011363163317443783 0.004983071724495455 0.0015912574331570595 0.001136316331744376 0.004983071724425263 0.008822294837336502 0.006284530411548785 0.03333463802187724 0.00882229483733652 0.006284530411548805 0.03333463802186301 0.007287660618337049 0.005189767025575267 0.022680205835656685 0.007287660618337066 0.00518976702557528 0.022680205835635694
2.732 0.001581043451819735 0.0011290289721365687 0.004933452697397115 0.001581043451819734 0.0011290289721365648 0.004933452697363724 0.00870802702331289 0.0062033473922036755 0.03293284904373513 0.008708027023312916 0.0062033473922037015 0.03293284904372832 0.007225256702672036 0.005145475352640485 0.02240738757692812 0.007225256702672053 0.0051454753526404984 0.022407387576918222
2.742 0.001571090905812927 0.0011219282119066883 0.004884835862857417 0.0015710909058129243 0.0011219282119066846 0.004884835862841685 0.008595614308188367 0.0061234752645139634 0.032539451660574384 0.0085956143081884 0.006123475264513985 0.03253945166057116 0.007164116796475848 0.005102080727456178 0.02214315548924855 0.007164116796475865 0.005102080727456188 0.02214315548924392
2.752 0.001561385367807179 0.001115003729561724 0.004837205185642758 0.0015613853678071755 0.0011150037295617197 0.004837205185635419 0.00848505642753867 0.006044914423163848 0.03215448824882588 0.008485056427538704 0.006044914423163872 0.032154488248824366 0.007104215184787498 0.005059564979127733 0.021887181304574597 0.007104215184787516 0.005059564979127744 0.021887181304572456
2.762 0.0015519208695997497 0.0011082512846783946 0.004790582524461529 0.0015519208695997458 0.0011082512846783891 0.004790582524458137 0.008376351756953289 0.00596766411893962 0.03177794933443298 0.008376351756953313 0.005967664118939641 0.03177794933443228 0.0070455262631384874 0.005017909998673693 0.021639143586453708 0.007045526263138502 0.005017909998673706 0.021639143586452726
2.772 0.0015426922467895792 0.0011016671793212334 0.0047449739043781015 0.0015426922467895743 0.0011016671793212275 0.004744973904376551 0.008269490742735516 0.005891718039645053 0.03140977690089012 0.008269490742735544 0.005891718039645079 0.0314097769008898 0.006988024427480707 0.004977097670902597 0.02139873133755726 0.006988024427480719 0.004977097670902608 0.021398731337556813
2.782 0.001533687663104373 0.0010952429693798981 0.00470036718080715 0.0015336876631043689 0.0010952429693798923 0.004700367180806447 0.008164448606825168 0.005817058949509337 0.031049910346803572 0.008164448606825194 0.0058170589495093634 0.03104991034680343 0.0069316838702997005 0.004937109731243208 0.021165647472598335 0.006931683870299712 0.00493710973124322 0.021165647472598133
2.792 0.0015249009150660995 0.0010889742277676337 0.004656773282292838 0.001524900915066095 0.0010889742277676278 0.004656773282292521 0.008061199797080568 0.005743669063026638 0.030698313272261715 0.008061199797080596 0.0057436690630266645 0.030698313272261652 0.006876478456143906 0.004897927677212832 0.020939605818224516 0.006876478456143918 0.0048979276772128455 0.02093960581822443
2.802 0.0015163277540882322 0.0010828579241623946 0.004614191904651226 0.0015163277540882266 0.0010828579241623881 0.004614191904651084 0.007959724688657247 0.005671534803551373 0.03035489836761361 0.00795972468865728 0.0056715348035514 0.030354898367613577 0.006822381912249789 0.004859532903747158 0.020720327698662024 0.006822381912249805 0.004859532903747171 0.020720327698661983
2.812 0.0015079581838523973 0.001076886914830353 0.0045726103053237415 0.001507958183852392 0.001076886914830347 0.004572610305323679 0.007859992926602107 0.005600634929162984 0.030019522535887244 0.007859992926602135 0.005600634929163014 0.030019522535887234 0.006769368427487802 0.004821907122949167 0.020507545583814565 0.006769368427487816 0.004821907122949181 0.020507545583814547
2.822 0.0014997821409144674 0.001071054024284937 0.004532026517261446 0.001499782140914463 0.0010710540242849318 0.004532026517261419 0.007761972013348476 0.0055309466992677 0.0296920517259852 0.0077619720133485035 0.005530946699267732 0.029692051725985193 0.006717412699099941 0.004785032398915826 0.02030100548701413 0.006717412699099958 0.004785032398915836 0.020301005487014124
2.832 0.001491792261656242 0.001065353994686296 0.004492439667817416 0.0014917922616562373 0.0010653539946862902 0.004492439667817405 0.007665639490760558 0.00546245446106891 0.029372348318181817 0.007665639490760587 0.0054624544610689385 0.029372348318181817 0.006666489907190146 0.0047488911397317556 0.020100464269777112 0.0066664899071901635 0.004748891139731766 0.020100464269777112
2.842 0.0014839813339450833 0.0010597816749290296 0.004453844955423327 0.0014839813339450805 0.001059781674929024 0.00445384495542332 0.007570967426758331 0.005395138605810546 0.02906024927805541 0.007570967426758356 0.005395138605810579 0.02906024927805541 0.006616576059599755 0.004713466336304167 0.019905687402136246 0.006616576059599769 0.004713466336304179 0.019905687402136246
2.852 0.0014763407256186394 0.0010543308978013114 0.004416227432993349 0.0014763407256186364 0.0010543308978013051 0.004416227432993345 0.0074779214208216625 0.0053289750116257565 0.02875559486747447 0.007477921420821691 0.0053289750116257886 0.028755594867474477 0.006567647717951887 0.004678741357924496 0.019716448696815693 0.006567647717951902 0.004678741357924507 0.019716448696815693
2.862 0.0014688635998213453 0.0010489967777774977 0.004379573702531447 0.0014688635998213434 0.0010489967777774915 0.004379573702531446 0.007386476221278391 0.005263945985936299 0.028458242966412764 0.00738647622127842 0.005263945985936327 0.028458242966412764 0.006519681535706362 0.004644699638662361 0.019532531243403102 0.006519681535706378 0.004644699638662371 0.019532531243403102
2.872 0.001461545435134833 0.0010437760926826692 0.004343875028480291 0.0014615454351348317 0.0010437760926826634 0.004343875028480289 0.007296610962049242 0.0052000369397263045 0.028168038974479497 0.007296610962049275 0.005200036939726332 0.028168038974479497 0.006472654601471524 0.00461132492688101 0.01935372818901884 0.006472654601471542 0.004611324926881022 0.01935372818901884
2.882 0.0014543781752906916 0.0010386630899645115 0.004309105047553404 0.0014543781752906892 0.0010386630899645063 0.004309105047553403 0.00720829747876244 0.005137228134903139 0.02788479222114186 0.00720829747876247 0.005137228134903168 0.02788479222114186 0.00642654518186364 0.004578601799831589 0.019179842597369764 0.006426545181863658 0.004578601799831598 0.019179842597369764
2.892 0.0014473526046997268 0.0010336511926960646 0.004275239552911405 0.0014473526046997244 0.0010336511926960583 0.004275239552911405 0.0071215085316152045 0.005075500409638005 0.027608308690131072 0.007121508531615235 0.005075500409638034 0.027608308690131072 0.006381332736269779 0.0045465156797354364 0.019010686480989362 0.0063813327362697925 0.004546515679735449 0.019010686480989365
2.902 0.0014404638756588684 0.001028736933312469 0.0042422749478096865 0.0014404638756588658 0.0010287369333124628 0.004242274947809686 0.007036222842020332 0.005014838867060436 0.027338405028231233 0.00703622284202036 0.005014838867060467 0.027338405028231236 0.006336997149673391 0.004515052291298164 0.01884607956493555 0.00633699714967341 0.004515052291298174 0.01884607956493555
2.912 0.0014337052275492648 0.0010239154807399832 0.00421019551686791 0.001433705227549261 0.0010239154807399774 0.00421019551686791 0.006952414596154213 0.004955225389172464 0.027074895936612223 0.006952414596154245 0.004955225389172489 0.02707489593661222 0.006293518459216139 0.0044841974553630586 0.018685849605559444 0.006293518459216156 0.0044841974553630716 0.018685849605559444
2.922 0.0014270676798370514 0.0010191804168558326 0.0041789798371042255 0.0014270676798370456 0.0010191804168558256 0.004178979837104225 0.006870056976071373 0.004896641084357616 0.02681761293393275 0.006870056976071406 0.0048966410843576435 0.026817612933932755 0.006250877161782149 0.0044539373193676676 0.018529832772666913 0.006250877161782166 0.0044539373193676806 0.018529832772666913
2.932 0.001420548417901936 0.0010145297407920225 0.004148617770121548 0.0014205484179019296 0.0010145297407920155 0.004148617770121548 0.006789131421076365 0.0048390729479101625 0.026566394323983347 0.006789131421076393 0.004839072947910192 0.02656639432398335 0.006209053830125371 0.0044242580932733555 0.018377871954534417 0.006209053830125386 0.004424258093273366 0.01837787195453442
2.942 0.001414147255713474 0.0010099633144851625 0.004119089259788413 0.0014141472557134653 0.0010099633144851545 0.004119089259788412 0.00670961269829602 0.004782503223146059 0.026321043836988148 0.00670961269829605 0.004782503223146089 0.026321043836988148 0.006168028734010322 0.00439514575982072 0.01822981701043138 0.0061680287340103385 0.004395145759820728 0.01822981701043138
2.952 0.0014078606272269053 0.0010054785938212174 0.004090371930319271 0.0014078606272268967 0.0010054785938212094 0.00409037193031927 0.0066314685481010105 0.004726909096341611 0.026081363245103843 0.006631468548101043 0.004726909096341635 0.026081363245103843 0.0061277823738868035 0.004366586460821731 0.018085525871762282 0.006127782373886816 0.004366586460821738 0.018085525871762282
2.962 0.0014016870226347372 0.0010010745037023047 0.00406246342193829 0.001401687022634728 0.0010010745037022965 0.00406246342193829 0.00655467688956022 0.004672275056733824 0.025847178479005882 0.006554676889560248 0.00467227505673385 0.025847178479005882 0.006088295824625323 0.004338566754661909 0.017944861896415917 0.006088295824625336 0.004338566754661917 0.017944861896415913
2.972 0.0013956269957511168 0.000996751442368652 0.004035360339248924 0.0013956269957511069 0.000996751442368643 0.004035360339248922 0.006479215683001387 0.00461858556868085 0.025618314399978758 0.00647921568300142 0.0046185855686808755 0.02561831439997876 0.006049550599064963 0.00431107349779658 0.017807692048938773 0.006049550599064975 0.004311073497796588 0.017807692048938777
2.982 0.0013896782204338212 0.0009925077490392548 0.004009045269367975 0.0013896782204338098 0.0009925077490392452 0.004009045269367975 0.006405055478165718 0.004565819784051081 0.02539460046089189 0.0064050554781657455 0.004565819784051102 0.02539460046089189 0.00601152855203637 0.004284093779683034 0.01767388895593304 0.006011528552036379 0.004284093779683043 0.01767388895593304
2.992 0.001383840943858658 0.000988343610902996 0.003983505353412047 0.0013838409438586467 0.0009883436109029845 0.003983505353412046 0.006332174967437614 0.004513962678814619 0.02517588222489549 0.006332174967437641 0.004513962678814646 0.02517588222489549 0.005974211234447349 0.004257614488300174 0.017543331122365773 0.0059742112344473575 0.00425761448830018 0.017543331122365776
3.002 0.001378118822480833 0.000984261637509717 0.0039587342576589005 0.0013781188224808207 0.000984261637509705 0.0039587342576589 0.006260552728150668 0.004462999152931002 0.024961989068809195 0.006260552728150696 0.004462999152931027 0.024961989068809195 0.005937579393428937 0.004231621931982898 0.017415901964674872 0.005937579393428943 0.004231621931982903 0.017415901964674872
3.012 0.0013725102872826354 0.0009802607081452884 0.003934720185033437 0.0013725102872826226 0.0009802607081452743 0.0039347201850334365 0.006190157308721828 0.004412906912240896 0.024752742324655748 0.006190157308721852 0.004412906912240919 0.024752742324655748 0.005901613917534455 0.004206102504426323 0.01729149041756674 0.005901613917534458 0.004206102504426325 0.01729149041756674
3.022 0.0013670125251516543 0.0009763388185530542 0.003911454037823931 0.001367012525151642 0.0009763388185530398 0.003911454037823931 0.006120964226336016 0.004363668685584527 0.02454799256731527 0.0061209642263360415 0.00436366868558455 0.02454799256731527 0.005866296697028531 0.004181043324953597 0.017169988955820836 0.005866296697028539 0.0041810433249535985 0.017169988955820836
3.032 0.0013616283047878782 0.0009724979464644332 0.003888932322650528 0.0013616283047878657 0.0009724979464644174 0.003888932322650528 0.00605295660021883 0.004315272552962257 0.024347605639435596 0.006052956600218858 0.004315272552962279 0.024347605639435596 0.00583161027753391 0.004156431978321233 0.01705129058821567 0.005831610277533914 0.004156431978321236 0.017051290588215674
3.042 0.0013563585978163717 0.0009687387854694791 0.003867138560192352 0.0013563585978163602 0.0009687387854694639 0.0038671385601923517 0.005986110738869829 0.004267701749874498 0.02415143777019597 0.005986110738869859 0.004267701749874522 0.02415143777019597 0.005797537902128539 0.0041322565289454005 0.016935291015633947 0.005797537902128543 0.004132256528945402 0.016935291015633947
3.052 0.0013512002693340489 0.0009650590998288069 0.0038460522553418783 0.0013512002693340376 0.0009650590998287917 0.0038460522553418783 0.005920405807557012 0.004220941549510294 0.02395935241958428 0.005920405807557043 0.0042209415495103215 0.023959352419584284 0.005764063530831817 0.004108505565668842 0.01682189072848251 0.005764063530831823 0.0041085055656688435 0.01682189072848251
3.062 0.0013461522715688635 0.0009614581411031413 0.00382566563603412 0.0013461522715688533 0.0009614581411031264 0.00382566563603412 0.005855827159963604 0.004174981630563962 0.02377121622551566 0.0058558271599636336 0.0041749816305639825 0.02377121622551566 0.0057311708981383595 0.004085167520478145 0.016710993042517646 0.005731170898138366 0.004085167520478148 0.016710993042517646
3.072 0.0013412132378046776 0.0009579349328356116 0.0038059667156054343 0.001341213237804669 0.0009579349328355978 0.0038059667156054335 0.00579235353352565 0.004129806927448559 0.023586892352246352 0.005792353533525681 0.0041298069274485864 0.023586892352246345 0.005698843561304964 0.004062230678480839 0.016602504662409916 0.005698843561304972 0.004062230678480838 0.016602504662409916
3.082 0.0013363797009108265 0.0009544870046291659 0.003786936085092343 0.0013363797009108185 0.0009544870046291527 0.0037869360850923428 0.005729963893816379 0.004085402594240827 0.023406267462229253 0.005729963893816411 0.004085402594240853 0.023406267462229253 0.005667065664764175 0.004039683751818137 0.01649633722398534 0.0056670656647641844 0.004039683751818139 0.016496337223985344
3.092 0.0013316503563190723 0.0009511134218686688 0.0037685620955093123 0.0013316503563190645 0.0009511134218686567 0.0037685620955093123 0.005668645285468735 0.004041759465980908 0.023229247075977538 0.005668645285468768 0.004041759465980933 0.02322924707597754 0.005635821435080054 0.004017515522817766 0.016392404475239652 0.005635821435080062 0.004017515522817768 0.016392404475239656
3.102 0.0013270231550166491 0.0009478127170071241 0.003750830281724274 0.0013270231550166428 0.000947812717007113 0.0037508302817242725 0.005608382134285349 0.003998866557254499 0.023055721359951386 0.005608382134285379 0.003998866557254522 0.02305572135995139 0.005605095004651571 0.0039957146843884956 0.01629062219858663 0.005605095004651582 0.0039957146843885 0.01629062219858663
3.112 0.0013224929596847652 0.000944581218060215 0.003733720917864691 0.001322492959684759 0.0009445812180602049 0.0037337209178646903 0.0055491583343245015 0.00395671248827662 0.02288557792108869 0.005549158334324536 0.003956712488276643 0.022885577921088685 0.005574871265951536 0.003974270474752102 0.016190911320285124 0.005574871265951546 0.003974270474752107 0.016190911320285124
3.122 0.0013180562922161722 0.0009414164431370312 0.0037172220787770297 0.0013180562922161662 0.0009414164431370222 0.0037172220787770292 0.005490964667035354 0.003915290765602111 0.0227187222766162 0.005490964667035391 0.003915290765602136 0.0227187222766162 0.005545135523130452 0.0039531724464515776 0.01609319569510666 0.005545135523130466 0.003953172446451584 0.01609319569510666
3.132 0.0013137114422243849 0.0009383171684489289 0.003701324285242902 0.0013137114422243786 0.000938317168448921 0.003701324285242901 0.005433790643397785 0.003874593987740082 0.02255506408644523 0.005433790643397817 0.0038745939877401084 0.02255506408644523 0.005515872765182981 0.0039324099099503984 0.01599740023316422 0.005515872765182992 0.003932409909950405 0.01599740023316422
3.142 0.001309455883420337 0.0009352815924130647 0.0036860101533978495 0.0013094558834203323 0.0009352815924130571 0.003686010153397849 0.005377621675218324 0.003834611876353417 0.022394517202518532 0.005377621675218357 0.003834611876353445 0.022394517202518532 0.005487068263913398 0.003911972365730685 0.015903454250606946 0.005487068263913415 0.003911972365730694 0.015903454250606946
3.152 0.0013052873249674432 0.0009323080781738073 0.003671261426277808 0.0013052873249674384 0.0009323080781738011 0.003671261426277807 0.005322448228561013 0.003795337667712907 0.022237007185816737 0.005322448228561044 0.0037953376677129333 0.022237007185816737 0.005458707846470864 0.0038918497338414682 0.015811291382340782 0.005458707846470879 0.0038918497338414786 0.015811291382340782
3.162 0.0013012039474029269 0.0009293953268849685 0.0036570678058791338 0.0013012039474029227 0.0009293953268849636 0.0036570678058791338 0.005268263952029829 0.0037567669368806108 0.022082455520935955 0.005268263952029861 0.0037567669368806372 0.022082455520935955 0.005430777256398002 0.0038720318732097274 0.015720846099335387 0.005430777256398017 0.003872031873209738 0.015720846099335387
3.172 0.0012972034767131351 0.000926541714879753 0.0036434210873610416 0.0012972034767131293 0.0009265417148797493 0.0036434210873610416 0.00521505708422989 0.003718891389597397 0.02193077581250911 0.005215057084229925 0.0037188913895974253 0.02193077581250911 0.005403262505095876 0.00385250880689901 0.015632055124839644 0.005403262505095888 0.0038525088068990265 0.015632055124839644
3.182 0.0012932828955319504 0.0009237450925690866 0.0036303077693099184 0.0012932828955319446 0.0009237450925690847 0.003630307769309917 0.005162815777651691 0.0036817026147605166 0.021781897044606143 0.005162815777651721 0.0036817026147605457 0.02178189704460614 0.005376150798272964 0.0038332714208691603 0.015544859523831733 0.00537615079827298 0.0038332714208691764 0.015544859523831733
3.192 0.0012894401627610904 0.0009210040019047252 0.0036177154044859288 0.0012894401627610841 0.0009210040019047239 0.0036177154044859283 0.00511153075805166 0.0036451940587071624 0.02163575550385827 0.005111530758051687 0.003645194058707187 0.02163575550385827 0.005349430189147727 0.003814311226561429 0.015459201880900993 0.005349430189147738 0.003814311226561445 0.015459201880900993
3.202 0.0012856748937470582 0.0009183181688681465 0.00360562984323667 0.0012856748937470515 0.0009183181688681464 0.0036056298432366697 0.005061186680292572 0.0036093548858285736 0.02149227277904455 0.005061186680292598 0.0036093548858285992 0.02149227277904455 0.005323088616242732 0.003795619636347772 0.015375024770118317 0.005323088616242747 0.0037956196363477896 0.015375024770118317
3.212 0.0012819851675375039 0.0009156862209973385 0.003594030114271907 0.0012819851675374967 0.0009156862209973387 0.003594030114271907 0.005011766480421036 0.0035741729352478076 0.021351371309403743 0.005011766480421061 0.003574172935247836 0.021351371309403743 0.0052971141068555725 0.0037771881162318847 0.015292273726353967 0.005297114106855589 0.0037771881162319025 0.015292273726353969
3.222 0.0012783683359374911 0.0009131062670429434 0.0035829031670264744 0.0012783683359374842 0.0009131062670429448 0.003582903167026473 0.004963259498166999 0.003539640664256733 0.021212985828328975 0.004963259498167026 0.0035396406642567552 0.021212985828328975 0.005271495375072745 0.0037590086430362886 0.01521089801275436 0.005271495375072757 0.0037590086430363085 0.015210898012754364
3.232 0.001274823264415716 0.0009105774961484291 0.003572242435083814 0.0012748232644157079 0.0009105774961484303 0.0035722424350838134 0.004915649912538497 0.0035057468719860777 0.021077039237901142 0.0049156499125385215 0.003505746871986099 0.021077039237901142 0.00524622155159106 0.003741073492104655 0.01513084700351281 0.005246221551591072 0.003741073492104672 0.01513084700351281
3.242 0.0012713470245745767 0.0009080978186425278 0.0035620319483415526 0.0012713470245745671 0.0009080978186425278 0.0035620319483415526 0.004868915486718094 0.003472475703534838 0.020943457790202735 0.004868915486718119 0.00347247570353486 0.020943457790202735 0.005221282402904821 0.0037233753641609676 0.015052071600924503 0.005221282402904837 0.0037233753641609858 0.015052071600924503
3.252 0.0012679360347454469 0.0009056646769142643 0.003552256579511669 0.001267936034745436 0.0009056646769142631 0.003552256579511668 0.004823040867619855 0.003439816251070544 0.020812180945193787 0.0048230408676198785 0.0034398162510705663 0.02081218094519379 0.005196668654830055 0.0037059076614845863 0.014974527278266788 0.005196668654830063 0.0037059076614846054 0.014974527278266788
3.262 0.001264589871703978 0.0009032777681191918 0.003542908532643713 0.0012645898717039668 0.0009032777681191886 0.0035429085326437126 0.0047780096933638175 0.0034077569447442655 0.020683133006185593 0.004778009693363843 0.00340775694474429 0.020683133006185593 0.005172370762218625 0.0036886636107394907 0.014898170046195104 0.005172370762218636 0.0036886636107395076 0.014898170046195104
3.272 0.0012613075694199775 0.0009009364041131818 0.0035339747916428637 0.0012613075694199662 0.0009009364041131778 0.003533974791642863 0.004733798548303192 0.0033762810833605317 0.020556234409860825 0.004733798548303216 0.0033762810833605525 0.020556234409860825 0.005148378682321412 0.0036716360572846044 0.014822956833399084 0.005148378682321424 0.0036716360572846226 0.01482295683339908
3.282 0.0012580852453707308 0.0008986378147493091 0.0035254420831881054 0.0012580852453707193 0.0008986378147493032 0.0035254420831881046 0.0046903936605147975 0.003345378854032749 0.020431432165905393 0.004690393660514818 0.0033453788540327685 0.020431432165905393 0.005124682949883509 0.003654818266313117 0.014748849244380783 0.005124682949883518 0.0036548182663131324 0.014748849244380783
3.292 0.0012549199852961925 0.0008963799190845416 0.0035173045009571466 0.0012549199852961795 0.0008963799190845341 0.003517304500957146 0.004647783051165297 0.0033150418016457853 0.020308668032202545 0.004647783051165321 0.0033150418016458056 0.020308668032202545 0.005101274432557004 0.003638203755712561 0.014675811343227757 0.005101274432557014 0.0036382037557125767 0.014675811343227757
3.302 0.0012518103616738449 0.0008941616963354274 0.0035095526822829333 0.0012518103616738318 0.0008941616963354196 0.0035095526822829333 0.004605944466116924 0.0032852540580633146 0.020187874214293557 0.004605944466116952 0.0032852540580633363 0.020187874214293557 0.005078143553248496 0.0036217857067845334 0.014603807591245993 0.005078143553248506 0.003621785706784547 0.014603807591245997
3.312 0.00124875338292744 0.000891981012355978 0.0035021712942272655 0.0012487533829274268 0.0008919810123559692 0.003502171294227264 0.004564862766175622 0.003256004849894325 0.020068999752318812 0.0045648627661756536 0.0032560048498943483 0.020068999752318815 0.005055280835457375 0.003605557372416013 0.01453280519872567 0.0050552808354573835 0.0036055573724160252 0.01453280519872567
3.322 0.0012457466088340637 0.000889836122717155 0.0034951525181341776 0.00124574660883405 0.0008898361227171456 0.0034951525181341776 0.004524527615732728 0.0032272868916796687 0.019951992593833866 0.0045245276157327595 0.003227286891679692 0.019951992593833866 0.005032677323993983 0.003589512396323722 0.01446277255241003 0.005032677323993993 0.00358951239632374 0.01446277255241003
3.332 0.0012427895874844437 0.0008877267040130067 0.0034884926929737874 0.00124278958748443 0.0008877267040129971 0.0034884926929737874 0.00448491757080802 0.0031990849061926 0.019836788163574322 0.004484917570808052 0.0031990849061926245 0.019836788163574322 0.005010324837244742 0.0035736449543391753 0.014393678734825143 0.005010324837244754 0.0035736449543391914 0.014393678734825143
3.342 0.001239879381163676 0.0008856506603108908 0.003482179202401521 0.0012398793811636637 0.000885650660310881 0.00348217920240152 0.004446016701561286 0.003171387508957435 0.019723344708748154 0.004446016701561318 0.003171387508957463 0.019723344708748154 0.004988216522973805 0.003557950182092005 0.014325495064977663 0.004988216522973815 0.0035579501820920205 0.014325495064977663
3.352 0.0012370129775707067 0.0008836058427997206 0.0034762003210348654 0.0012370129775706935 0.0008836058427997116 0.003476200321034865 0.004407816977334784 0.0031441890532181833 0.019611623355847298 0.00440781697733481 0.003144189053218208 0.019611623355847298 0.004966345576905734 0.003542423256430082 0.01425819285990229 0.004966345576905743 0.003542423256430099 0.014258192859902293
3.362 0.0012341917659997657 0.0008815932419100846 0.0034705513412349523 0.001234191765999753 0.0008815932419100754 0.0034705513412349523 0.004370299762112956 0.0031174762665742107 0.019501564564095807 0.0043702997621129875 0.00311747626657424 0.019501564564095807 0.004944704376682122 0.0035270587525805855 0.014191742475868421 0.004944704376682135 0.003527058752580601 0.014191742475868421
3.372 0.0012314151098205277 0.0008796124077661823 0.0034652202185133474 0.0012314151098205156 0.0008796124077661731 0.003465220218513347 0.004333446436947172 0.003091235891959351 0.019393119567055184 0.004333446436947208 0.003091235891959379 0.01939311956705518 0.004923286228064828 0.0035118519092561225 0.014126115920091083 0.004923286228064839 0.0035118519092561355 0.014126115920091083
3.382 0.0012286796534966594 0.0008776609456353163 0.0034601945964227456 0.0012286796534966486 0.0008776609456353074 0.0034601945964227447 0.004297248376067478 0.003065461818216167 0.019286254907709046 0.00429724837606751 0.003065461818216197 0.01928625490770905 0.004902086217290387 0.003496799252269423 0.014061289575814767 0.004902086217290397 0.0034967992522694394 0.014061289575814767
3.392 0.001225985678825349 0.0008757390570242776 0.00345547082620182 0.001225985678825339 0.0008757390570242687 0.003455470826201819 0.004261690813968298 0.003040143551200605 0.019180923982853485 0.004261690813968332 0.0030401435512006376 0.019180923982853485 0.004881098963342975 0.0034818969690272408 0.013997237734466829 0.004881098963342986 0.003481896969027259 0.013997237734466832
3.402 0.0012233335920924602 0.0008738470340910432 0.0034510388692798612 0.001223333592092451 0.000873847034091034 0.00345103886927986 0.004226755142070474 0.0030152678181025743 0.019077084693601302 0.004226755142070503 0.0030152678181026107 0.019077084693601302 0.004860319150108003 0.0034671412663973434 0.01393393477210735 0.004860319150108016 0.003467141266397358 0.01393393477210735
3.412 0.0012207213381762593 0.0008719834125895503 0.00344688431841804 0.00122072133817625 0.0008719834125895411 0.0034468843184180397 0.004192431194640314 0.0029908274100334514 0.01897470476620843 0.004192431194640348 0.0029908274100334887 0.018974704766208432 0.004839743112305592 0.0034525295808855755 0.013871362571881048 0.0048397431123056054 0.00345252958088559 0.013871362571881048
3.422 0.0012181483001209063 0.0008701477506924456 0.003443001502887688 0.0012181483001208978 0.0008701477506924358 0.0034430015028876874 0.00415870746292086 0.0029668141325075756 0.01887374307941831 0.0041587074629208945 0.0029668141325076107 0.018873743079418314 0.004819363953789312 0.0034380570393239065 0.013809493082272922 0.004819363953789327 0.0034380570393239213 0.013809493082272924
3.432 0.0012156138503005565 0.0008683396014862556 0.003439386357096095 0.0012156138503005489 0.0008683396014862449 0.003439386357096094 0.004125567417984662 0.0029432162371341897 0.018774160074306052 0.004125567417984699 0.002943216237134227 0.018774160074306052 0.004799175022817506 0.0034237188386221236 0.013748299155671292 0.004799175022817521 0.003423718838622138 0.013748299155671292
3.442 0.0012131158407805822 0.0008665574327109641 0.0034360311415779317 0.0012131158407805754 0.0008665574327109527 0.0034360311415779312 0.004092999245084613 0.00292002532672559 0.01867592561248866 0.004092999245084648 0.0029200253267256267 0.01867592561248866 0.004779175326857219 0.0034095143123289385 0.013687772830284356 0.004779175326857232 0.003409514312328951 0.013687772830284356
3.452 0.0012106528862812426 0.0008648002547688336 0.003432927988270203 0.0012106528862812383 0.0008648002547688223 0.0034329279882702028 0.004060992184756696 0.0028972337331081843 0.018579006321256263 0.004060992184756731 0.0028972337331082242 0.018579006321256267 0.004759360556166004 0.0033954404604620574 0.0136278969756278 0.00475936055616602 0.0033954404604620687 0.013627896975627801
3.462 0.0012082240323846066 0.0008630673843999194 0.0034300691783918104 0.0012082240323846017 0.0008630673843999072 0.00343006917839181 0.004029532789713739 0.0028748318828498705 0.018483368081219316 0.004029532789713773 0.002874831882849908 0.018483368081219316 0.004739723010818028 0.003381491762410605 0.013568648245674693 0.004739723010818048 0.0033814917624106168 0.013568648245674693
3.472 0.0012058272749090198 0.0008613573928962177 0.003427447233464537 0.0012058272749090142 0.0008613573928962049 0.0034274472334645356 0.0039986091316940335 0.0028528113297490733 0.01838897517733567 0.0039986091316940656 0.0028528113297491093 0.01838897517733567 0.004720256551043625 0.0033676638694223986 0.013510011891859443 0.004720256551043644 0.0033676638694224072 0.013510011891859443
3.482 0.0012034597561312442 0.0008596682393901624 0.0034250547618416257 0.0012034597561312395 0.0008596682393901479 0.0034250547618416257 0.003968210611468808 0.002831164477981517 0.018295797237007257 0.0039682106114688415 0.002831164477981552 0.018295797237007257 0.004700952561854738 0.0033539506691787116 0.01345196365231972 0.004700952561854759 0.0033539506691787203 0.013451963652319716
3.492 0.001201117978128863 0.0008579974276097427 0.0034228826560606875 0.0012011179781288579 0.0008579974276097271 0.003422882656060687 0.003938324939849977 0.0028098826050171567 0.018203805544183223 0.0039383249398500094 0.0028098826050171892 0.018203805544183223 0.004681802498647957 0.0033403460366845166 0.01339447740018746 0.004681802498647977 0.003340346036684525 0.013394477400187458
3.502 0.0011987964508093996 0.0008563410382172229 0.003420915132133772 0.0011987964508093937 0.0008563410382172056 0.003420915132133771 0.003908937780590486 0.0027889555102200638 0.01811296574721237 0.003908937780590518 0.0027889555102200985 0.01811296574721237 0.004662795101153794 0.003326841960500835 0.013337520432343644 0.004662795101153809 0.003326841960500844 0.01333752043234364
3.512 0.0011964845798558053 0.000854691504765354 0.003419121573512548 0.0011964845798557988 0.0008546915047653369 0.0034191215735125476 0.0038800320153866406 0.002768370992486995 0.01802324061500916 0.003880032015386669 0.0027683709924870266 0.01802324061500916 0.004643906121368004 0.0033134211297945896 0.013281027895644709 0.004643906121368023 0.0033134211297945935 0.013281027895644709
3.522 0.0011941625237073142 0.0008530346574593402 0.0034174510380537144 0.0011941625237073073 0.0008530346574593218 0.0034174510380537144 0.0038515874083685873 0.002748114600677475 0.017934590253175085 0.0038515874083686194 0.0027481146006775046 0.01793459025317509 0.004625089343949763 0.003300050517395568 0.013224884848639325 0.0046250893439497825 0.0033000505173955696 0.013224884848639325
3.532 0.0011917950177646704 0.0008513453140623771 0.003415822052185013 0.0011917950177646615 0.0008513453140623566 0.0034158220521850126 0.0038235771661864148 0.002728167247502871 0.017846964025622063 0.003823577166186449 0.0027281672475029024 0.017846964025622063 0.004606252365391571 0.003286664090990635 0.013168866096144968 0.004606252365391595 0.00328666409099064 0.013168866096144968
3.542 0.0011893240173700462 0.000849582023333369 0.0034141026499029943 0.001189324017370036 0.0008495820233333479 0.003414102649902994 0.003795957619085181 0.002708497707866621 0.017760294040987803 0.003795957619085211 0.00270849770786665 0.017760294040987803 0.00458721907116709 0.0032731359325947097 0.013112554226102238 0.004587219071167106 0.00327313593259471 0.013112554226102238
3.552 0.001186660323310197 0.0008476810889623724 0.00341208984622444 0.0011866603233101857 0.0008476810889623508 0.0034120898462244396 0.003768663525864194 0.002689059389733192 0.017674485740159465 0.003768663525864225 0.0026890593897332224 0.017674485740159465 0.004567646840994962 0.003259221207926017 0.013055168860654647 0.004567646840994984 0.0032592212079260215 0.013055168860654647
3.562 0.0011836701327640395 0.0008455469762110633 0.0034094831589562362 0.001183670132764028 0.0008455469762110412 0.003409483158956236 0.003741598917570549 0.0026697837425841554 0.017589395984074965 0.0037415989175705816 0.0026697837425841853 0.017589395984074965 0.0045468500259117205 0.0032444301413924017 0.012995187560053434 0.004546850025911738 0.0032444301413924025 0.012995187560053433
3.572 0.0011801591433966193 0.0008430409602833969 0.0034058543710631137 0.0011801591433966063 0.0008430409602833742 0.0034058543710631124 0.003714620234507563 0.0026505681955416136 0.017504818659541916 0.0037146202345075974 0.002650568195541642 0.017504818659541916 0.00452352330250931 0.0032278306767509406 0.01292977525299318 0.0045235233025093255 0.0032278306767509445 0.012929775252993181
3.582 0.0011758623101920124 0.0008399738324153374 0.0034006301181475165 0.0011758623101919994 0.0008399738324153145 0.0034006301181475165 0.003687518082813997 0.002631263169722835 0.01742046420250762 0.0036875180828140294 0.002631263169722865 0.01742046420250762 0.0044952365944807724 0.0032076888698881353 0.012853768732464991 0.0044952365944807915 0.0032076888698881353 0.012853768732464991
3.592 0.001170444726084366 0.0008361065497342757 0.0033930974860112042 0.0011704447260843518 0.0008361065497342539 0.003393097486011204 0.0036600026908779238 0.0026116616911706857 0.01733594155595402 0.003660002690877957 0.0026116616911707174 0.01733594155595402 0.004457482127375559 0.00318079105919712 0.012757780543368628 0.004457482127375576 0.0031807910591971195 0.01275778054336863
3.602 0.0011635182729750925 0.0008311621299172155 0.0033824423814845027 0.001163518272975079 0.0008311621299171943 0.003382442381484502 0.0036316996194697944 0.0025914963676203105 0.017250745489541138 0.0036316996194698248 0.0025914963676203395 0.017250745489541138 0.004402551705132379 0.003141648190712672 0.012626049590039408 0.004402551705132395 0.0031416481907126717 0.012626049590039408
3.612 0.0011546727673184614 0.0008248478981425267 0.0033678255745816146 0.0011546727673184458 0.0008248478981425052 0.003367825574581614 0.0036021599198957054 0.002570446669215382 0.01716427480466472 0.003602159919895739 0.0025704466692154124 0.01716427480466472 0.004319785846659125 0.003082681001502214 0.012437158084938425 0.004319785846659136 0.0030826810015022166 0.012437158084938428
3.622 0.0011435144060552185 0.000816882934625636 0.003348484421399763 0.001143514406055202 0.0008168829346256146 0.0033484844213997624 0.00357088825570928 0.0025481591219829566 0.017075873176807213 0.003570888255709312 0.002548159121982985 0.017075873176807217 0.004199211163744865 0.002996812655091667 0.012171526712784568 0.00419921116374487 0.0029968126550916664 0.012171526712784568
3.632 0.0011297116190003903 0.0008070307857387391 0.0033238465957150234 0.0011297116190003734 0.0008070307857387178 0.003323846595715023 0.003537413755485656 0.0025242978393750608 0.01698490822524249 0.003537413755485693 0.0025242978393750907 0.01698490822524249 0.004037687411920078 0.0028818314671193225 0.011823662684709631 0.004037687411920089 0.0028818314671193216 0.011823662684709631
3.642 0.0011130663811420019 0.0007951503326811567 0.0032936871291238453 0.0011130663811419828 0.000795150332681136 0.0032936871291238453 0.003501451674869128 0.0024986598421402073 0.016890988418561324 0.003501451674869162 0.0024986598421402367 0.01689098841856132 0.0038428178330489854 0.0027431542473483105 0.01140954825857462 0.003842817833048994 0.002743154247348309 0.01140954825857462
3.652 0.001093639418054417 0.0007812851050694206 0.0032583888519310327 0.0010936394180543956 0.0007812851050693991 0.0032583888519310323 0.0034630800199274537 0.0024713012217024025 0.01679415500530636 0.00346308001992749 0.002471301221702432 0.01679415500530636 0.003631050910195838 0.0025924710848274288 0.010962368627288478 0.0036310509101958417 0.0025924710848274266 0.01096236862728848
3.662 0.0010719269737454408 0.0007657893547671623 0.0032192768025749124 0.001071926973745418 0.0007657893547671403 0.003219276802574912 0.003422810612813957 0.0024425874324773555 0.016694937540361002 0.0034228106128139936 0.002442587432477386 0.016694937540361002 0.003421530921997413 0.0024433836132714093 0.010520217181780664 0.0034215309219974175 0.0024433836132714067 0.010520217181780664
3.672 0.0010490158163197405 0.000749438584322082 0.003178866503609094 0.0010490158163197157 0.00074943858432206 0.0031788665036090935 0.003381554865621975 0.002413168858615335 0.016594344163474658 0.0033815548656220126 0.002413168858615365 0.016594344163474658 0.0032300512742033764 0.0023071185382511463 0.010114537197472824 0.003230051274203383 0.0023071185382511467 0.010114537197472824
3.682 0.0010265839074623062 0.0007334300648173697 0.0031407890040336768 0.0010265839074622795 0.000733430064817347 0.0031407890040336763 0.0033404479997489233 0.0023838557486416645 0.016493614159651417 0.00334044799974896 0.002383855748641692 0.016493614159651417 0.003066076706992123 0.0021904138514555597 0.00976476935131358 0.0030660767069921237 0.0021904138514555593 0.00976476935131358
3.692 0.0010066139932601627 0.0007191786410382293 0.003109160984382241 0.0010066139932601347 0.0007191786410382069 0.0031091609843822404 0.0033006405140670837 0.002355469216630484 0.016393949955956083 0.003300640514067124 0.0023554692166305115 0.01639394995595608 0.0029328989934801447 0.002095624555885945 0.009478945035425665 0.002932898993480144 0.002095624555885946 0.009478945035425667
3.702 0.0009908013247124656 0.000707894308504787 0.0030874008762257618 0.0009908013247124355 0.0007078943085047647 0.0030874008762257613 0.0032632361391689325 0.002328797015928603 0.016296485506674025 0.0032632361391689685 0.0023287970159286287 0.016296485506674025 0.002829305824740103 0.002021902717298594 0.009256951076453045 0.0028293058247401033 0.0020219027172985933 0.009256951076453046
3.712 0.0009798806307164752 0.0007001019440531704 0.0030769576744389578 0.0009798806307164446 0.0007001019440531488 0.0030769576744389573 0.003229214528515308 0.002304538368950794 0.0162021722419629 0.0032292145285153424 0.0023045383689508205 0.0162021722419629 0.002751325612438847 0.001966433932177337 0.009093690262457587 0.002751325612438843 0.001966433932177338 0.009093690262457587
3.722 0.0009732629242640622 0.0006953816942277478 0.003076660388731182 0.0009732629242640309 0.0006953816942277265 0.003076660388731181 0.0031992221679116705 0.002283154290498 0.016111569002450706 0.0031992221679117035 0.002283154290498025 0.016111569002450706 0.0026935480328744445 0.0019253745050770651 0.008981206449254847 0.0026935480328744432 0.0019253745050770664 0.008981206449254845
3.732 0.0009692245920747954 0.0006925033035232127 0.0030830777955224435 0.0009692245920747644 0.0006925033035231908 0.003083077795522443 0.0031733855655199186 0.002264734311297944 0.0160247314503035 0.0031733855655199567 0.002264734311297969 0.0160247314503035 0.0026500769841556614 0.0018945286544290098 0.008909977462244903 0.002650076984155656 0.0018945286544290098 0.008909977462244903
3.742 0.0009655433635797069 0.0006898797360891299 0.003091699218936889 0.0009655433635796757 0.0006898797360891086 0.003091699218936888 0.00315124972969982 0.002248952790440171 0.015941171102716024 0.003151249729699858 0.002248952790440193 0.015941171102716024 0.002615236852798082 0.0018698513628762183 0.008869730659494287 0.0026152368527980765 0.0018698513628762215 0.008869730659494287
3.752 0.0009602331573731093 0.0006860919273191532 0.003098334560407138 0.000960233157373078 0.0006860919273191317 0.0030983345604071377 0.00313193501340849 0.0022351809452464343 0.015860070163107566 0.003131935013408526 0.002235180945246456 0.015860070163107566 0.002584086869290776 0.0018478157448900219 0.008849990445107694 0.002584086869290772 0.001847815744890026 0.008849990445107694
3.762 0.0009520295727270774 0.0006802358350848375 0.003100075406109043 0.0009520295727270462 0.0006802358350848159 0.0031000754061090425 0.0031143918563860187 0.0022226690861164057 0.01578059124666053 0.0031143918563860556 0.0022226690861164235 0.01578059124666053 0.002552759882765139 0.0018256562322223502 0.008840512104174867 0.002552759882765133 0.0018256562322223537 0.008840512104174867
3.772 0.0009404664266786815 0.0006719774814994735 0.0030954833617693506 0.000940466426678651 0.0006719774814994511 0.00309548336176935 0.003097539509216036 0.0022106451285974884 0.015701988304050944 0.0030975395092160706 0.0022106451285975083 0.015701988304050944 0.0025186135421084318 0.0018014783777861578 0.0088317388967379 0.002518613542108428 0.0018014783777861615 0.008831738896737901
3.782 0.0009256406478121539 0.000661385361585167 0.0030841801272801003 0.0009256406478121228 0.0006613853615851452 0.0030841801272801 0.003080348040023058 0.002198372462432532 0.015623633179149747 0.0030803480400230896 0.002198372462432551 0.01562363317914975 0.0024801730923892616 0.001774219768467013 0.0088153379212094 0.00248017309238926 0.0017742197684670182 0.0088153379212094
3.792 0.0009079488763761492 0.0006487426615663157 0.0030663763270378473 0.0009079488763761187 0.0006487426615662944 0.003066376327037847 0.003061870487990733 0.0021851730052351906 0.015544944068277904 0.0030618704879907645 0.002185173005235209 0.015544944068277904 0.0024368909834980045 0.0017434796893903478 0.00878474150181622 0.0024368909834980006 0.0017434796893903547 0.00878474150181622
3.802 0.0008880536415110983 0.0006345232840090713 0.0030428247651719423 0.0008880536415110679 0.0006345232840090495 0.003042824765171942 0.003041318164464024 0.002170482540295436 0.01546536834342196 0.003041318164464055 0.002170482540295457 0.01546536834342196 0.00238882378823534 0.0017092893016799715 0.008735526137652452 0.0023888237882353385 0.0017092893016799795 0.008735526137652452
3.812 0.000867057505494957 0.0006195160068495345 0.0030151566888015242 0.0008670575054949267 0.0006195160068495114 0.003015156688801523 0.0030182475760020303 0.002153986278325044 0.015384559478813455 0.0030182475760020624 0.002153986278325064 0.015384559478813458 0.002336349414046881 0.0016719100652130437 0.008665482613223204 0.002336349414046879 0.0016719100652130524 0.008665482613223204
3.822 0.0008465333845669791 0.0006048455520884233 0.0029859921438085213 0.0008465333845669493 0.0006048455520884015 0.002985992143808521 0.002992282667244144 0.0021354208333468623 0.015302060599795985 0.0029922826672441776 0.002135420833346882 0.015302060599795985 0.002279990035103851 0.0016317069250596247 0.00857437706143911 0.0022799900351038525 0.0016317069250596345 0.00857437706143911
3.832 0.0008280661910232992 0.0005916446656688122 0.0029582579066532457 0.0008280661910232696 0.0005916446656687906 0.0029582579066532453 0.0029618454340786583 0.0021136665625186577 0.015215911194450557 0.002961845434078689 0.002113666562518675 0.01521591119445056 0.002220338639814101 0.001589095367065894 0.008463536785770215 0.0022203386398141002 0.0015890953670659037 0.008463536785770215
3.842 0.0008124780771814549 0.0005805006522680852 0.0029339472641575237 0.0008124780771814264 0.0005805006522680634 0.0029339472641575237 0.0029223138537522978 0.0020854326400733215 0.01512076785623926 0.0029223138537523277 0.0020854326400733406 0.015120767856239262 0.0021580544162146127 0.0015445390127272526 0.008335400779747424 0.0021580544162146153 0.0015445390127272662 0.008335400779747424
3.852 0.0007994142144383861 0.0005711597003135458 0.002913340433467004 0.0007994142144383579 0.000571159700313525 0.002913340433467004 0.0028654938796398906 0.00204488437807405 0.015007679516350519 0.00286549387963992 0.0020448843780740667 0.015007679516350519 0.00209387733146807 0.0014985624958734434 0.008193107736449972 0.0020938773314680727 0.001498562495873455 0.008193107736449972
3.862 0.0007876876435578493 0.0005627732817687157 0.0028953579595000713 0.0007876876435578234 0.0005627732817686958 0.002895357959500071 0.002783104549423937 0.001986130929784556 0.014868271916327029 0.002783104549423965 0.0019861309297845727 0.014868271916327029 0.002028619291413902 0.0014517466093734008 0.008040146071823486 0.0020286192914139075 0.0014517466093734149 0.008040146071823486
3.872 0.0007760294371296214 0.000554434046368019 0.002878606047071134 0.0007760294371295963 0.0005544340463679989 0.0028786060470711336 0.002673066929978492 0.0019077003899964234 0.014701586284775985 0.002673066929978521 0.0019077003899964442 0.014701586284775983 0.0019631315739155855 0.001404703224486462 0.007880090332660369 0.001963131573915591 0.001404703224486477 0.007880090332660369
3.882 0.0007636974027545435 0.0005456111692440309 0.0028622945843452905 0.0007636974027545194 0.0005456111692440105 0.002862294584345291 0.0025426459781529424 0.001814769052399163 0.014516728108882052 0.00254264597815297 0.0018147690523991856 0.014516728108882052 0.0018982998128062424 0.0013580687202194206 0.007716478479684354 0.0018982998128062542 0.0013580687202194388 0.007716478479684354
3.892 0.0007507488770199586 0.0005363459728123773 0.00284666117323156 0.0007507488770199346 0.0005363459728123564 0.0028466611732315596 0.0024053353272081314 0.0017169426177105738 0.014328431486808102 0.0024053353272081588 0.0017169426177105962 0.014328431486808105 0.0018351198426923812 0.001312558388072569 0.00755287064481755 0.0018351198426923927 0.0013125583880725883 0.00755287064481755
3.902 0.0007379651742580605 0.0005271978896616512 0.002832850202365238 0.0007379651742580385 0.0005271978896616299 0.0028328502023652375 0.002274636895247008 0.0016238331346446454 0.014150089131791095 0.0022746368952470397 0.0016238331346446705 0.014150089131791098 0.0017748202072977574 0.0012690575830597928 0.007393013758323415 0.0017748202072977706 0.0012690575830598138 0.007393013758323415
3.912 0.0007264531271920986 0.0005189590489781704 0.0028223301972521253 0.000726453127192076 0.000518959048978149 0.0028223301972521244 0.002159850205925012 0.0015420656595159501 0.01398994451827334 0.0021598502059250405 0.0015420656595159724 0.01398994451827334 0.0017188766364072947 0.0012286342322451395 0.007240887541801903 0.0017188766364073125 0.0012286342322451614 0.007240887541801903
3.922 0.0007171201162989153 0.0005122787095504746 0.0028161937195140953 0.0007171201162988937 0.0005122787095504531 0.002816193719514095 0.002065926495242912 0.0014751728946188103 0.01385168111131593 0.00206592649524294 0.001475172894618839 0.013851681111315932 0.001668760251593096 0.0011923563086365912 0.0071003989856987 0.0016687602515931166 0.0011923563086366135 0.007100398985698701
3.932 0.0007102968971761057 0.0005073936262406248 0.002814736501023532 0.0007102968971760854 0.0005073936262406031 0.0028147365010235317 0.0019950375426612816 0.0014247076324097787 0.013736384578004126 0.0019950375426613094 0.0014247076324098078 0.013736384578004126 0.0016254671805575687 0.001160950967580009 0.006974747655986127 0.001625467180557593 0.001160950967580033 0.006974747655986127
3.942 0.0007056698799951557 0.0005040797127784293 0.002817453750627681 0.0007056698799951357 0.0005040797127784075 0.0028174537506276804 0.001946880672187425 0.0013904563752611772 0.013643103700607315 0.0019468806721874526 0.0013904563752612082 0.013643103700607315 0.0015891413634276238 0.0011345328953385968 0.0068658349327231465 0.0015891413634276507 0.0011345328953386215 0.0068658349327231465
3.952 0.0007025276023736338 0.0005018284227881349 0.0028233660571694423 0.0007025276023736142 0.0005018284227881126 0.0028233660571694414 0.0019180672227680216 0.001370001179022021 0.013568477774939068 0.001918067222768052 0.001370001179022054 0.013568477774939068 0.0015590999789187791 0.0011126239025187313 0.006774119796340368 0.0015590999789188078 0.0011126239025187582 0.006774119796340368
3.962 0.0007001398194974478 0.000500117866843824 0.0028314421382988376 0.000700139819497429 0.0005001178668438015 0.0028314421382988368 0.0019026766875535812 0.001359113405330732 0.013507191586677868 0.0019026766875536102 0.0013591134053307639 0.013507191586677868 0.0015342312238666301 0.0010944391393519633 0.006698933373974079 0.0015342312238666599 0.0010944391393519909 0.006698933373974079
3.972 0.0006980132810194111 0.0004985955792318987 0.0028408524669463722 0.0006980132810193923 0.0004985955792318757 0.0028408524669463722 0.0018941896359098592 0.001353134226359106 0.013453523790529845 0.0018941896359098878 0.001353134226359137 0.013453523790529845 0.0015134181902087915 0.00107919000788639 0.006638895009270369 0.0015134181902088243 0.0010791900078864175 0.006638895009270369
3.982 0.0006959243891177445 0.0004971017432641245 0.0028509898381437063 0.0006959243891177242 0.0004971017432641014 0.0028509898381437054 0.0018873586475502582 0.001348313889650043 0.013402877305542658 0.0018873586475502868 0.001348313889650074 0.013402877305542661 0.0014956827428166952 0.0010661853343485557 0.006592104558847792 0.0014956827428167284 0.001066185334348583 0.0065921045588477915
3.992 0.0006938183621891407 0.0004955970877583027 0.0028614031442444387 0.0006938183621891205 0.0004955970877582791 0.0028614031442444382 0.0018790876452710425 0.0013424418730684966 0.013352318660226663 0.0018790876452710729 0.0013424418730685278 0.013352318660226663 0.0014800583551322576 0.001054738866976962 0.0065561191608489305 0.0014800583551322917 0.0010547388669769897 0.0065561191608489305
4.002 0.0006917060009570327 0.0004940891445918232 0.0028717517983312697 0.0006917060009570118 0.0004940891445917987 0.002871751798331269 0.0018683281360228454 0.0013347718869884024 0.013300125119706142 0.0018683281360228736 0.0013347718869884343 0.013300125119706142 0.0014654532750720266 0.0010440710166090455 0.006527988321738457 0.001465453275072062 0.0010440710166090747 0.006527988321738457
4.012 0.0006896151258954182 0.0004925975933640869 0.0028817667313873405 0.000689615125895397 0.0004925975933640625 0.00288176673138734 0.0018553645952436753 0.0013255094123789096 0.013245113592081182 0.0018553645952437059 0.001325509412378941 0.013245113592081182 0.001450712065948451 0.0010333536432393124 0.0065045416727545925 0.0014507120659484876 0.0010333536432393406 0.0065045416727545925
4.022 0.0006875813882462121 0.0004911477247286951 0.002891242660671751 0.0006875813882461894 0.0004911477247286697 0.0028912426606717504 0.001840999219172423 0.0013152284290087546 0.013186449273297112 0.0018409992191724526 0.001315228429008787 0.013186449273297113 0.0014348230360850197 0.001021859819106539 0.006482822760528023 0.0014348230360850573 0.001021859819106568 0.006482822760528023
4.032 0.0006856506191385033 0.00048977211845373 0.0029001099445470193 0.0006856506191384801 0.0004897721184537036 0.0029001099445470193 0.0018260940834398489 0.0013045448827693 0.013123905459410763 0.001826094083439881 0.0013045448827693322 0.013123905459410763 0.001417067358721994 0.0010090718196978557 0.006460402973298138 0.001417067358722029 0.0010090718196978836 0.006460402973298139
4.042 0.0006838733713898654 0.0004885067323438687 0.0029084851405405724 0.0006838733713898407 0.0004885067323438417 0.002908485140540572 0.0018115654940793677 0.0012941137785964963 0.01305808329595772 0.0018115654940793991 0.0012941137785965288 0.013058083295957722 0.0013969941432349273 0.000994664036070944 0.006435438145300447 0.0013969941432349655 0.0009946640360709717 0.006435438145300446
4.052 0.0006822886780670737 0.00048737930463113897 0.002916590755601476 0.0006822886780670476 0.0004873793046311119 0.0029165907556014765 0.0017985075122888535 0.0012847182666942283 0.012990302635351423 0.0017985075122888877 0.001284718266694262 0.012990302635351423 0.0013742890427815761 0.0009784090600819721 0.006406556790148094 0.0013742890427816139 0.0009784090600819999 0.006406556790148095
4.062 0.0006809194939146323 0.0004864061062233999 0.002924634898364645 0.0006809194939146067 0.0004864061062233729 0.0029246348983646446 0.001788023812630129 0.0012771495144415356 0.012922215883802489 0.0017880238126301619 0.00127714951444157 0.012922215883802489 0.0013486908727220243 0.0009601177126980165 0.006372770955054261 0.0013486908727220628 0.0009601177126980439 0.006372770955054261
4.072 0.0006797860021638898 0.0004856014445164737 0.0029327624866825465 0.0006797860021638631 0.00048560144451644546 0.002932762486682546 0.001780749196881197 0.0012718641262525207 0.012855313067169005 0.0017807491968812334 0.0012718641262525563 0.012855313067169005 0.0013200346670304058 0.0009396694768689587 0.006333503433048539 0.0013200346670304423 0.0009396694768689875 0.006333503433048538
4.082 0.0006789124360584704 0.0004849825322450267 0.0029410503961493557 0.0006789124360584445 0.0004849825322449984 0.0029410503961493552 0.001776552677580485 0.0012687713162964484 0.012790531775649826 0.0017765526775805204 0.0012687713162964848 0.012790531775649828 0.001288357968202792 0.0009170883634278855 0.0062886557165816506 0.0012883579682028306 0.0009170883634279129 0.0062886557165816506
4.092 0.0006783216158100775 0.00048456558396857 0.0029495157687180443 0.00067832161581005 0.0004845655839685415 0.0029495157687180443 0.0017747700616188148 0.0012673989324553183 0.01272813044560333 0.0017747700616188517 0.0012673989324553554 0.01272813044560333 0.0012539562926579398 0.000892582672660444 0.0062385944235450784 0.0012539562926579782 0.0008925826726604719 0.0062385944235450784
4.102 0.0006780306193143386 0.0004843627235699906 0.002958152018287946 0.0006780306193143106 0.00048436272356996155 0.0029581520182879457 0.0017746685587386101 0.0012672256232571556 0.012667791173741496 0.0017746685587386477 0.0012672256232571925 0.012667791173741496 0.0012173436974433664 0.000866517005846397 0.006184029188561925 0.001217343697443405 0.0008665170058464248 0.006184029188561927
4.112 0.0006780452056262033 0.0004843780019223343 0.0029669699253158694 0.0006780452056261748 0.0004843780019223046 0.002966969925315869 0.0017756960488488362 0.0012678592190780557 0.012608881492061455 0.0017756960488488742 0.0012678592190780921 0.012608881492061455 0.0011791578667332237 0.0008393445450167233 0.006125842726338024 0.0011791578667332619 0.0008393445450167521 0.006125842726338024
4.122 0.0006783484305774192 0.000484599266783636 0.002976009452446991 0.0006783484305773899 0.0004845992667836062 0.0029760094524469904 0.001777484140327935 0.0012690389823450318 0.012550819884749783 0.0017774841403279758 0.0012690389823450687 0.012550819884749783 0.0011400686765309362 0.0008115416806651378 0.006064940640379938 0.0011400686765309755 0.0008115416806651655 0.006064940640379938
4.132 0.0006788964403360813 0.00048499515538370753 0.002985323786949186 0.0006788964403360524 0.00048499515538367766 0.002985323786949186 0.001779775955321697 0.001270583681435074 0.012493312042909313 0.0017797759553217372 0.0012705836814351124 0.012493312042909313 0.001100721698620561 0.0007835675223563612 0.006002160945137045 0.0011007216986205996 0.0007835675223563893 0.006002160945137045
4.142 0.0006796331492286963 0.00048552557368866276 0.002994948053650887 0.0006796331492286665 0.00048552557368863257 0.0029949480536508857 0.0017823452671883449 0.001272333442800001 0.01243628487240143 0.0017823452671883865 0.0012723334428000382 0.012436284872401435 0.0010617135164283174 0.0007558461410121163 0.0059382512197736015 0.0010617135164283566 0.0007558461410121457 0.0059382512197736015
4.152 0.0006805150161277134 0.00048615939226376656 0.0030048699746794793 0.0006805150161276833 0.0004861593922637359 0.003004869974679479 0.0017849327760680758 0.0012741041847923599 0.01237972457082077 0.0017849327760681164 0.0012741041847923983 0.01237972457082077 0.0010235766423971936 0.0007287557205258107 0.0058738860477968655 0.0010235766423972337 0.00072875572052584 0.005873886047796866
4.162 0.0006815227883065917 0.0004868828340769469 0.003015031500999885 0.000681522788306561 0.0004868828340769156 0.0030150315009998844 0.0017872201305718447 0.0012756692597408737 0.012323655725912177 0.0017872201305718885 0.0012756692597409112 0.012323655725912177 0.0009867583827285072 0.0007026134333061304 0.005809685491278 0.0009867583827285458 0.00070261343330616 0.0058096854912779985
4.172 0.0006826458366011007 0.0004876882856205988 0.0030253669451279137 0.00068264583660107 0.00048768828562056795 0.0030253669451279137 0.0017888299915517502 0.0012767596423836096 0.012268188712718318 0.0017888299915517945 0.0012767596423836486 0.012268188712718318 0.0009515983053919803 0.0006776593443461639 0.005746217655334763 0.0009515983053920198 0.0006776593443461938 0.005746217655334763
4.182 0.0006838567343656471 0.0004885561420848041 0.0030358443117061897 0.0006838567343656162 0.0004885561420847731 0.0030358443117061893 0.0017893659905684866 0.001277092444386827 0.01221348125530944 0.0017893659905685315 0.0012770924443868664 0.01221348125530944 0.0009183171686263888 0.000654048519738368 0.005683991828538698 0.0009183171686264291 0.0006540485197383984 0.005683991828538698
4.192 0.0006851102379351106 0.0004894540816300813 0.003046475218599084 0.0006851102379350797 0.0004894540816300502 0.0030464752185990845 0.001788503252614759 0.0012764354473071764 0.01215961213390696 0.0017885032526148055 0.0012764354473072154 0.01215961213390696 0.0008870210719078051 0.0006318540376631456 0.0056234504153366 0.0008870210719078469 0.0006318540376631756 0.0056234504153366005
4.202 0.0006863666449701127 0.0004903537498333639 0.0030572875064087237 0.0006863666449700807 0.0004903537498333325 0.0030572875064087237 0.0017860572546409288 0.0012746562188574613 0.012106470125005413 0.0017860572546409745 0.0012746562188575001 0.012106470125005413 0.0008577154133142176 0.0006110770421909105 0.005564960949700706 0.0008577154133142584 0.000611077042190941 0.005564960949700708
4.212 0.0006876054879939115 0.0004912405394783411 0.003068286413200433 0.0006876054879938796 0.0004912405394783099 0.003068286413200432 0.0017819637706319917 0.001271707893333985 0.01205374167839321 0.001781963770632036 0.0012717078933340226 0.01205374167839321 0.0008303237366233987 0.000591660317510913 0.0055088082114047796 0.0008303237366234398 0.0005916603175109434 0.005508808211404779
4.222 0.0006888178259714971 0.000492108083046887 0.0030794421512091155 0.0006888178259714651 0.0004921080830468557 0.003079442151209115 0.0017762185202635093 0.001267586260986874 0.012000983262883872 0.0017762185202635547 0.0012675862609869122 0.012000983262883874 0.0008047107267819735 0.0005735048274780537 0.005455188279976423 0.0008047107267820149 0.0005735048274780851 0.005455188279976423
4.232 0.0006899974755848212 0.0004929519870812505 0.0030907087137577362 0.0006899974755847894 0.0004929519870812195 0.0030907087137577354 0.0017688546077546901 0.0012623138337632734 0.011947711254122225 0.0017688546077547361 0.0012623138337633118 0.011947711254122226 0.0007807091039873164 0.0005564890157974786 0.005404206444575512 0.0007807091039873576 0.0005564890157975104 0.005404206444575513
4.242 0.0006911419831375964 0.0004937705238872325 0.003102042027775448 0.0006911419831375647 0.0004937705238872008 0.0031020420277754475 0.001759952873342302 0.0012559473762403727 0.011893490712470617 0.0017599528733423472 0.001255947376240411 0.011893490712470617 0.0007581467610870473 0.0005404882398197316 0.0053558799787662426 0.0007581467610870895 0.0005404882398197646 0.0053558799787662426
4.252 0.0006922548287099805 0.0004945662043624875 0.0031134031056093405 0.000692254828709948 0.0004945662043624565 0.0031134031056093405 0.001749638845698965 0.0012485757979175582 0.011838038011499397 0.0017496388456990119 0.001248575797917596 0.011838038011499399 0.0007368680100611091 0.0005253899562821183 0.005310145774492041 0.000736868010061152 0.0005253899562821521 0.005310145774492041
4.262 0.0006933432496662754 0.0004953442228756417 0.003124760404145287 0.0006933432496662433 0.0004953442228756105 0.0031247604041452865 0.0017380526419601779 0.001240298656208744 0.011781291458684676 0.0017380526419602236 0.0012402986562087812 0.011781291458684676 0.0007167447180866065 0.0005111016595953989 0.005266871751237403 0.0007167447180866491 0.0005111016595954329 0.005266871751237403
4.272 0.0006944141001071546 0.0004961094998486516 0.0031360953955671053 0.0006944141001071223 0.0004961094998486205 0.0031360953955671053 0.001725324413126345 0.0012312085694938324 0.01172338627256966 0.0017253244131263902 0.0012312085694938697 0.01172338627256966 0.0006976778927356136 0.0004975519908446528 0.005225871069365644 0.0006976778927356563 0.0004975519908446862 0.005225871069365644
4.282 0.0006954707439427771 0.0004968644626079323 0.003147402593006452 0.0006954707439427444 0.0004968644626079011 0.003147402593006452 0.0017115935725737596 0.0012214048660192673 0.011664564437426294 0.0017115935725738047 0.0012214048660193057 0.011664564437426294 0.0006795943577362265 0.00048468834383938306 0.00518691966347624 0.0006795943577362699 0.0004846883438394175 0.00518691966347624
4.292 0.0006965130674257333 0.0004976090539923544 0.0031586835066889766 0.0006965130674257007 0.0004976090539923224 0.003158683506688976 0.00169704252621165 0.0012110176074412791 0.011605088716359273 0.0016970425262116942 0.0012110176074413184 0.011605088716359273 0.0006624439650147765 0.00047247485881144163 0.0051497777468400485 0.0006624439650148193 0.0004724748588114763 0.0051497777468400485
4.302 0.0006975402032280574 0.0004983426775278602 0.003169940071836044 0.0006975402032280244 0.0004983426775278289 0.0031699400718360436 0.001681878987338546 0.0012001949425292898 0.01154517980239499 0.0016818789873385895 0.0012001949425293286 0.01154517980239499 0.0006461995666623465 0.0004608923875847846 0.005114212885094135 0.0006461995666623893 0.00046089238758481945 0.005114212885094136
4.312 0.0006985525008136642 0.0004990656044747851 0.0031811714385640397 0.0006985525008136317 0.0004990656044747538 0.0031811714385640392 0.0016662783474564583 0.0011890619537989118 0.0114849897796668 0.001666278347456504 0.001189061953798951 0.0114849897796668 0.0006308578281803591 0.0004499390565430362 0.005080019218765591 0.0006308578281804017 0.0004499390565430715 0.005080019218765592
4.322 0.0006995510693521416 0.0004997786473036319 0.0031923756936721526 0.0006995510693521083 0.0004997786473036 0.0031923756936721526 0.0016503564004658657 0.0011777011677064015 0.011424622408006282 0.0016503564004659106 0.0011777011677064385 0.011424622408006284 0.0006164382849610317 0.00043962957295513394 0.005047028792923817 0.0006164382849610742 0.00043962957295516994 0.005047028792923817
4.332 0.0007005365849136544 0.000500482307713301 0.0032035534694869324 0.0007005365849136207 0.0005004823077132685 0.003203553469486931 0.001634192576008847 0.0011661691296774856 0.011364160270977091 0.0016341925760088927 0.0011661691296775242 0.011364160270977091 0.0006029798306582922 0.0004299926989144506 0.005015114790564326 0.0006029798306583349 0.0004299926989144864 0.005015114790564326
4.342 0.0007015089468808807 0.0005011765311843814 0.0032147080913888064 0.0007015089468808473 0.0005011765311843497 0.003214708091388806 0.0016178672562753346 0.0011545230433334852 0.011303665819479097 0.0016178672562753812 0.001154523043333523 0.011303665819479097 0.0005905341644722005 0.0004210665560456511 0.004984187744759217 0.0005905341644722427 0.0004210665560456877 0.004984187744759217
4.352 0.0007024678983187325 0.0005018611501219005 0.0032258422564185782 0.0007024678983186987 0.0005018611501218683 0.003225842256418578 0.0016014827972549578 0.0011428357785972145 0.01124317651808938 0.0016014827972550027 0.0011428357785972525 0.01124317651808938 0.000579155684313236 0.00041289138937050006 0.004954185489643573 0.0005791556843132774 0.0004128913893705367 0.004954185489643572
4.362 0.0007034138543809884 0.0005025364755881047 0.003236956368338004 0.0007034138543809546 0.0005025364755880731 0.0032369563683380034 0.0015851604970899818 0.0011311937067198588 0.01118271297594164 0.0015851604970900262 0.0011311937067198972 0.01118271297594164 0.0005688899219660913 0.0004055012793866217 0.004925059625332084 0.0005688899219661328 0.0004055012793866584 0.004925059625332085
4.372 0.000704347965446168 0.0005032033422058747 0.003248050137430743 0.0007043479654461342 0.0005032033422058428 0.0032480501374307427 0.0015690189932303935 0.0011196812764022546 0.011122292710804681 0.0015690189932304397 0.0011196812764022923 0.011122292710804681 0.000559765180899339 0.00039891812753878775 0.004896763810038494 0.0005597651808993812 0.0003989181275388254 0.004896763810038494
4.382 0.0007052715302186446 0.0005038626886118018 0.003259123594871124 0.0007052715302186108 0.0005038626886117696 0.003259123594871124 0.0015531522348282408 0.001108365290923198 0.011061941809265636 0.0015531522348282848 0.001108365290923236 0.011061941809265638 0.0005517900325192432 0.0003931498156790663 0.004869247790410599 0.0005517900325192851 0.0003931498156791039 0.004869247790410599
4.392 0.0007061856752745523 0.0005045153283938803 0.003270176079578722 0.0007061856752745181 0.0005045153283938483 0.0032701760795787213 0.0015376213721771813 0.001097289128955846 0.011001702560534033 0.0015376213721772281 0.0010972891289558846 0.011001702560534033 0.0005449545547218991 0.0003881910344982037 0.004842456535170384 0.000544954554721941 0.00038819103449824185 0.004842456535170383
4.402 0.0007070914008611665 0.0005051619829287322 0.003281205827443401 0.0007070914008611322 0.0005051619829287 0.0032812058274434004 0.0015224555072836 0.0010864732973795677 0.010941637521335855 0.0015224555072836446 0.0010864732973796072 0.010941637521335855 0.0005392313055208661 0.0003840239225138108 0.004816331104943127 0.0005392313055209085 0.0003840239225138497 0.004816331104943127
4.412 0.0007079895878626689 0.0005058032866456773 0.0032922106191647354 0.0007079895878626346 0.0005058032866456448 0.003292210619164735 0.0015076527085299367 0.0010759161731640858 0.010881830254382531 0.0015076527085299822 0.001075916173164125 0.010881830254382531 0.0005345744787049632 0.0003806174076162159 0.004790809478820412 0.0005345744787050051 0.00038061740761625485 0.004790809478820412
4.422 0.0007088810659713055 0.0005064398360045504 0.0033031882075707404 0.0007088810659712719 0.0005064398360045186 0.00330318820757074 0.0014931846752489475 0.0010655973465195957 0.010822375837188954 0.0014931846752489935 0.0010655973465196337 0.010822375837188954 0.0005309188387704789 0.00037792639465540487 0.004765828406781643 0.0005309188387705213 0.00037792639465544396 0.004765828406781644
4.432 0.0007097669170045572 0.000507072406349271 0.0033141370646946333 0.0007097669170045234 0.0005070724063492382 0.003314137064694633 0.0014790109871391872 0.0010554877984689552 0.010763356344963778 0.0014790109871392321 0.0010554877984689944 0.010763356344963781 0.0005281806963105282 0.00037589242009518413 0.0047413268888833425 0.000528180696310571 0.0003758924200952235 0.0047413268888833425
4.442 0.000710648843140849 0.0005077022151064524 0.0033250572596075076 0.0007106488431408152 0.0005077022151064203 0.0033250572596075076 0.0014650985305564982 0.0010455637655306328 0.010704815912826585 0.0014650985305565433 0.0010455637655306725 0.010704815912826586 0.0005262617859911003 0.0003744463966056342 0.004717249215291242 0.0005262617859911434 0.00037444639660567393 0.004717249215291242
4.452 0.0007115294496969112 0.0005083311240127667 0.003335949886548122 0.0007115294496968772 0.0005083311240127343 0.0033359498865481218 0.0014514324155599449 0.001035814525709681 0.010646758673786578 0.0014514324155599928 0.0010358145257097187 0.010646758673786578 0.0005250553458745727 0.0003735129503160082 0.0046935460345488705 0.0005250553458746162 0.00037351295031604764 0.0046935460345488705
4.462 0.0007124124295767585 0.0005089617711470548 0.00334681541747122 0.0007124124295767249 0.0005089617711470227 0.0033468154174712194 0.0014380114799913536 0.0010262391829999951 0.010589170016619721 0.0014380114799914 0.0010262391830000344 0.010589170016619721 0.0005244528119847181 0.00037301521474366575 0.004670175228776985 0.0005244528119847612 0.00037301521474370527 0.004670175228776985
4.472 0.000713302617916328 0.0005095976101858546 0.0033576525459287237 0.0007133026179162937 0.0005095976101858223 0.0033576525459287233 0.0014248394486892876 0.001016840352826271 0.010532037380196887 0.001424839448689334 0.001016840352826311 0.010532037380196887 0.0005243493532123343 0.0003728788054561671 0.0046471041870528385 0.0005243493532123775 0.00037287880545620666 0.004647104187052839
4.482 0.0007142058936156601 0.0005102428402318654 0.003368457792942306 0.0007142058936156262 0.0005102428402318335 0.003368457792942306 0.0014119240465238511 0.0010076235261973526 0.010475357207511398 0.0014119240465238975 0.001007623526197391 0.010475357207511398 0.000524647050601508 0.00037303411307516035 0.0046243114622528565 0.0005246470506015519 0.0003730341130751998 0.0046243114622528565
4.492 0.0007151290240152414 0.0005109022950383023 0.003379225327379373 0.0007151290240152076 0.00051090229503827 0.003379225327379373 0.0013992799562471906 0.000998599179385451 0.010419135134247335 0.001399279956247236 0.0009985991793854902 0.010419135134247335 0.0005252557051985146 0.00037341689917519204 0.004601785893536162 0.0005252557051985582 0.0003734168991752316 0.0046017858935361615
4.502 0.0007160796093164103 0.000511581403479309 0.0033899465616288927 0.0007160796093163763 0.0005115814034792768 0.0033899465616288927 0.0013869272608471794 0.0009897816619962804 0.010363383423889937 0.0013869272608472265 0.0009897816619963194 0.010363383423889937 0.0005260922654857508 0.00037396790300694906 0.004579525452624373 0.000526092265485794 0.00037396790300698825 0.004579525452624373
4.512 0.0007170660796228091 0.0005122861875115942 0.003400609576888845 0.0007170660796227751 0.000512286187511562 0.003400609576888844 0.0013748868355248254 0.0009811859080415023 0.010308114826640277 0.0013748868355248718 0.0009811859080415416 0.010308114826640277 0.0005270799645684957 0.0003746322397914551 0.004557538553702673 0.0005270799645685396 0.0003746322397914945 0.004557538553702672
4.522 0.0007180975225245619 0.0005130231389573117 0.003411199027679083 0.0007180975225245283 0.0005130231389572792 0.0034111990276790823 0.0013631771676116497 0.0009728251654552302 0.01025334005860853 0.0013631771676116968 0.0009728251654552704 0.01025334005860853 0.0005281476289476651 0.00037535892228467865 0.004535846128118582 0.0005281476289477095 0.00037535892228471784 0.004535846128118583
4.532 0.0007191833902656207 0.0005137990102328273 0.0034216967237896832 0.0007191833902655869 0.0005137990102327947 0.0034216967237896824 0.0013518130000388729 0.000964710026459837 0.010199072876352048 0.0013518130000389186 0.0009647100264598765 0.01019907287635205 0.0005292290568092452 0.0003761004331345318 0.004514481412822347 0.0005292290568092894 0.0003761004331345708 0.004514481412822347
4.542 0.0007203333839998723 0.0005146207316567091 0.0034320821692414025 0.0007203333839998388 0.0005146207316566764 0.003432082169241401 0.0013408053031391419 0.0009568484053842283 0.010145334458859156 0.0013408053031391887 0.000956848405384267 0.010145334458859156 0.0005302622446765998 0.00037681218891854386 0.004493488402008712 0.0005302622446766446 0.0003768121889185831 0.004493488402008712
4.552 0.0007215574991397565 0.0005154954439202618 0.0034423326724799083 0.0007215574991397221 0.0005154954439202294 0.0034423326724799083 0.001330162679456093 0.0009492465388546872 0.010092151336918069 0.0013301626794561402 0.0009492465388547278 0.010092151336918067 0.0005311884066496669 0.00037745185409194143 0.004472921134480947 0.0005311884066497118 0.0003774518540919808 0.004472921134480947
4.562 0.0007228659237853139 0.0005164304255985589 0.0034524235834775927 0.0007228659237852801 0.000516430425598526 0.0034524235834775914 0.0013198928644332876 0.0009419100538675546 0.010039551388724588 0.0013198928644333348 0.0009419100538675945 0.010039551388724588 0.0005319510324735638 0.0003779786798411015 0.004452840920475676 0.0005319510324736081 0.0003779786798411407 0.004452840920475676
4.572 0.0007242687056643317 0.0005174328552082583 0.0034623291953985048 0.0007242687056642981 0.0005174328552082255 0.0034623291953985043 0.0013100026438778185 0.0009348439040160026 0.009987563103881112 0.001310002643877864 0.0009348439040160427 0.009987563103881112 0.0005324955952165862 0.00037835330584675705 0.004433306094116566 0.000532495595216631 0.00037835330584679575 0.004433306094116566
4.582 0.0007257752973452318 0.0005185094862311505 0.0034720242481054413 0.0007257752973451986 0.0005185094862311173 0.003472024248105441 0.0013004969363938513 0.0009280517078908663 0.009936217135298098 0.001300496936393896 0.0009280517078909061 0.009936217135298096 0.000532770663469145 0.0003785385678585473 0.0044143555898561535 0.0005327706634691894 0.0003785385678585857 0.0044143555898561535
4.592 0.0007273939764872229 0.0005196662328336927 0.0034814857921145292 0.0007273939764871891 0.0005196662328336598 0.0034814857921145292 0.001291379598284595 0.0009215363183807125 0.009885545263435424 0.0012913795982846404 0.0009215363183807519 0.009885545263435424 0.0005327307241023939 0.0003785015321388679 0.004395995702931054 0.000532730724102439 0.0003785015321389063 0.004395995702931054
4.602 0.0007291310857545523 0.0005209076267018846 0.003490695293363127 0.0007291310857545189 0.0005209076267018526 0.003490695293363127 0.0012826564581189842 0.0009153019879658876 0.009835574900967647 0.001282656458119029 0.0009153019879659273 0.009835574900967647 0.0005323400977368208 0.0003782163138819005 0.0043781978864866145 0.0005323400977368655 0.0003782163138819387 0.0043781978864866145
4.612 0.0007309900854378127 0.000522236139978778 0.0034996409323804815 0.0007309900854377795 0.0005222361399787455 0.0034996409323804806 0.0012743374082181582 0.0009093558640159234 0.009786323806114477 0.0012743374082182033 0.0009093558640159634 0.009786323806114479 0.000531576821113315 0.00037766687116299366 0.004360906702400595 0.0005315768211133599 0.0003776668711630318 0.0043609067024005955
4.622 0.000732970485071502 0.0005236514217160185 0.003508320026933099 0.000732970485071468 0.0005236514217159855 0.0035083200269330986 0.0012664345233687857 0.0009037066475665199 0.009737799337819753 0.001266434523368831 0.0009037066475665593 0.009737799337819755 0.0005304357495521454 0.0003768492378876819 0.004344051355937123 0.00053043574955219 0.00037684923788772 0.004344051355937123
4.632 0.0007350669206204894 0.000525149638385735 0.003516741161973181 0.0007350669206204559 0.0005251496383857027 0.0035167411619731804 0.0012589570608652833 0.0008983610233772949 0.009689999175492911 0.0012589570608653293 0.0008983610233773349 0.009689999175492911 0.0005289304909364332 0.00037577291685824934 0.004327554885916679 0.0005289304909364779 0.00037577291685828755 0.004327554885916679
4.642 0.0007372686970207855 0.0005267231469446772 0.0035249252965983756 0.0007372686970207516 0.0005267231469446454 0.003524925296598375 0.0012519062729776122 0.0008933199547306958 0.009642908696033688 0.0012519062729776575 0.0008933199547307359 0.009642908696033688 0.0005270934441505866 0.00037446091122902454 0.004311338260860626 0.0005270934441506313 0.0003744609112290623 0.004311338260860626
4.652 0.0007395598235409356 0.0005283605200410105 0.003532905610155596 0.0007395598235409017 0.0005283605200409786 0.0035329056101555956 0.001245271920569482 0.0008885761929389918 0.0095964971481246 0.0012452719205695282 0.0008885761929390317 0.009596497148124598 0.0005249732181323147 0.00037294787455593466 0.004295319855145121 0.0005249732181323595 0.0003729478745559722 0.004295319855145121
4.662 0.0007419194268215874 0.0005300468410933325 0.0035407264536365573 0.0007419194268215529 0.0005300468410932996 0.0035407264536365564 0.001239031250736741 0.0008841135467965211 0.009550718364109924 0.0012390312507367873 0.0008841135467965611 0.009550718364109924 0.0005226300336522633 0.00037127681137946196 0.004279413256857865 0.0005226300336523083 0.00037127681137949915 0.004279413256857865
4.672 0.0007443226527878679 0.0005317643487059452 0.003548441384179688 0.0007443226527878346 0.0005317643487059127 0.003548441384179688 0.0012331504819063244 0.0008799079430014454 0.009505516272243261 0.0012331504819063695 0.0008799079430014853 0.009505516272243261 0.0005201309568266928 0.00036949565578958557 0.004263526539101003 0.0005201309568267375 0.00036949565578962346 0.004263526539101003
4.682 0.0007467421678496881 0.0005334935093245184 0.003556109883658373 0.0007467421678496541 0.0005334935093244862 0.003556109883658372 0.0012275880604954031 0.000875929752262955 0.00946083014596513 0.0012275880604954482 0.0008759297522629958 0.00946083014596513 0.0005175461207746059 0.0003676545584864377 0.0042475640823834825 0.0005175461207746509 0.00036765455848647476 0.0042475640823834825
4.692 0.0007491499399541144 0.0005352142899188145 0.003563793136451482 0.0007491499399540809 0.000535214289918782 0.0035637931364514816 0.0012222987428061678 0.0008721467053166512 0.009416597442193114 0.0012222987428062158 0.0008721467053166918 0.009416597442193114 0.000514945415131242 0.00036580350903526413 0.004231430315147382 0.000514945415131286 0.00036580350903530164 0.004231430315147381
4.702 0.0007515187735372624 0.0005369072549102652 0.0035715499837084023 0.0007515187735372289 0.0005369072549102336 0.0035715499837084023 0.0012172373159452638 0.0008685265510897597 0.009372757511907977 0.0012172373159453095 0.0008685265510898 0.009372757511907978 0.0005123945627213497 0.0003639895175029854 0.004215034690157593 0.0005123945627213938 0.00036398951750302215 0.004215034690157593
4.712 0.000753823385389538 0.0005385543351333288 0.0035794337641602784 0.0007538233853895044 0.0005385543351332968 0.003579433764160278 0.0012123608100028116 0.0008650386368254658 0.009329257629465623 0.001212360810002857 0.0008650386368255054 0.00932925762946562 0.0005099501835901358 0.000362253068357134 0.004198297613981771 0.0005099501835901801 0.00036225306835717077 0.004198297613981771
4.722 0.000756041136374062 0.0005401393509024252 0.003587490108224008 0.0007560411363740285 0.0005401393509023923 0.0035874901082240075 0.0012076295259510388 0.0008616546420896806 0.009286056738808947 0.0012076295259510852 0.0008616546420897203 0.009286056738808949 0.000507654411978154 0.0003606242527136776 0.004181156744331973 0.0005076544119781984 0.00036062425271371425 0.004181156744331973
4.732 0.0007581525412099535 0.0005416483764605663 0.003595755715550496 0.0007581525412099192 0.0005416483764605338 0.0035957557155504964 0.0012030080599374083 0.0008583493101839475 0.009243123730760855 0.0012030080599374539 0.0008583493101839869 0.009243123730760855 0.0005055304575460141 0.0003591195785049574 0.004163572379762449 0.0005055304575460579 0.000359119578504994 0.004163572379762449
4.742 0.0007601416242811583 0.0005430699943337569 0.0036042581111563566 0.0007601416242811246 0.0005430699943337246 0.0036042581111563566 0.0011984661711229069 0.000855101067555852 0.009200434995046369 0.001198466171122953 0.0008551010675558917 0.009200434995046369 0.0005035808026291048 0.0003577406745085341 0.00414553033585604 0.000503580802629149 0.0003577406745085706 0.00414553033585604
4.752 0.0007619962948253368 0.0005443955634370133 0.0036130158458508744 0.0007619962948253037 0.000544395563436981 0.003613015845850873 0.00119397850783625 0.0008518918272820992 0.00915797648472818 0.001193978507836295 0.0008518918272821395 0.00915797648472818 0.0005017889277693171 0.0003564755297970758 0.004127041152400227 0.0005017889277693606 0.00035647552979711214 0.004127041152400227
4.762 0.0007637089479698656 0.0005456196484590575 0.0036220383244935 0.0007637089479698313 0.0005456196484590261 0.0036220383244935 0.0011895233165631516 0.0008487060659431236 0.009115747115799506 0.0011895233165631978 0.0008487060659431629 0.009115747115799506 0.0005001237857796183 0.00035530170853224745 0.004108135697764042 0.0005001237857796619 0.00035530170853228333 0.004108135697764042
4.772 0.0007652771713092657 0.0005467405245849891 0.0036313252200813845 0.0007652771713092306 0.0005467405245849561 0.0036313252200813836 0.0011850808845843988 0.0008455297105596779 0.009073758624202137 0.001185080884584445 0.0008455297105597179 0.009073758624202137 0.0004985450480945501 0.00035419012000573874 0.0040888586233110815 0.0004985450480945931 0.00035419012000577495 0.0040888586233110815
4.782 0.0007667039841011171 0.0005477603482372056 0.003640866586389863 0.0007667039841010832 0.000547760348237173 0.0036408665863898624 0.001180631780909598 0.0008423488815134821 0.009032035512807308 0.0011806317809096437 0.0008423488815135218 0.009032035512807308 0.0004970074741157157 0.0003531081584774105 0.004069261753732271 0.0004970074741157592 0.00035310815847744675 0.004069261753732272
4.792 0.000767997063826111 0.000548684604310888 0.003650644777355784 0.0007679970638260774 0.0005486846043108551 0.0036506447773557837 0.0011761551632743915 0.0008391486825634379 0.008990620248529266 0.0011761551632744364 0.000839148682563478 0.008990620248529266 0.0004954640295914737 0.0003520219435752797 0.004049399008853759 0.000495464029591517 0.0003520219435753161 0.004049399008853759
4.802 0.0007691670666629011 0.0005495209060988053 0.0036606379021194065 0.0007691670666628668 0.0005495209060987731 0.003660637902119406 0.0011716285808367798 0.0008359130599918814 0.008949577540014532 0.001171628580836826 0.0008359130599919217 0.008949577540014533 0.0004938682468265291 0.00035089801507114495 0.004029323350468204 0.000493868246826572 0.000350898015071181 0.004029323350468204
4.812 0.0007702257997461243 0.0005502776894092742 0.003670823292419971 0.0007702257997460909 0.0005502776894092419 0.00367082329241997 0.0011670302611112844 0.0008326264380461179 0.00890898598008363 0.0011670302611113297 0.0008326264380461573 0.008908985980083628 0.0004921763337152551 0.0003497048465310422 0.00400908532147518 0.000492176333715298 0.00034970484653107836 0.00400908532147518
4.822 0.0007711850360205573 0.0005509633658319422 0.0036811795133518143 0.0007711850360205237 0.0005509633658319095 0.003681179513351814 0.0011623427933003584 0.0008292763534217203 0.008868917072021858 0.0011623427933004041 0.0008292763534217603 0.008868917072021858 0.0004903492074073746 0.0003484143045658965 0.003988732427658853 0.0004903492074074179 0.0003484143045659326 0.003988732427658853
4.832 0.0007720562579604884 0.0005515861395726624 0.003691686445129797 0.0007720562579604546 0.0005515861395726303 0.0036916864451297968 0.0011575560502474571 0.0008258555461088966 0.008829415256909964 0.0011575560502475038 0.0008258555461089362 0.008829415256909964 0.0004883543352840971 0.00034700296968502917 0.003968308861419762 0.00048835433528414 0.0003470029696850654 0.003968308861419762
4.842 0.0007728510463280235 0.0005521542850267804 0.0037023239868411726 0.0007728510463279899 0.0005521542850267478 0.0037023239868411726 0.0011526680387141026 0.0008223625694228696 0.008790490490605663 0.0011526680387141486 0.0008223625694229092 0.008790490490605663 0.00048616711718158857 0.00034545312779657347 0.003947855443627861 0.00048616711718163177 0.00034545312779660973 0.003947855443627861
4.852 0.0007735815152444078 0.0005526764574129493 0.0037130704957895944 0.000773581515244374 0.0005526764574129171 0.003713070495789594 0.0011476838903533224 0.000818801070640492 0.008752122571149547 0.0011476838903533688 0.0008188010706405315 0.008752122571149547 0.0004837716883455986 0.00034375334582077054 0.003927409694303024 0.00048377168834564164 0.00034375334582080713 0.003927409694303024
4.862 0.0007742602807115646 0.0005531616702290611 0.0037239019562125483 0.0007742602807115311 0.0005531616702290277 0.003723901956212548 0.0011426141848582393 0.0008151785937938616 0.008714269665991304 0.0011426141848582846 0.0008151785937939004 0.008714269665991304 0.00048116131709122933 0.0003418987561928724 0.0039070057047481946 0.00048116131709127237 0.00034189875619290884 0.0039070057047481946
4.872 0.0007748999307493285 0.0005536189169397794 0.003734792107881311 0.0007748999307492943 0.0005536189169397466 0.003734792107881311 0.0011374736202807178 0.0008115056301697174 0.008676875669092294 0.0011374736202807638 0.000811505630169757 0.008676875669092294 0.00047833851791328363 0.0003398911367647216 0.003886673511602217 0.00047833851791332656 0.00033989113676475825 0.0038866735116022174
4.882 0.0007755124678900907 0.0005540567732174161 0.0037457130165962204 0.0007755124678900564 0.0005540567732173836 0.00374571301659622 0.0011322799876388235 0.00080779488590397 0.008639874885279718 0.0011322799876388682 0.0008077948859040096 0.008639874885279718 0.0004753146188704131 0.0003377385985208688 0.003866438127042112 0.0004753146188704564 0.00033773859852090555 0.003866438127042112
4.892 0.0007761091695859255 0.0005544832978234482 0.0037566356214743675 0.0007761091695858912 0.0005544832978234148 0.0037566356214743667 0.0011270528180875269 0.000804060314998677 0.008603194569486093 0.0011270528180875729 0.0008040603149987166 0.008603194569486092 0.00047210852016306784 0.00033545469235797456 0.003846318784868557 0.00047210852016311153 0.00033545469235801115 0.003846318784868557
4.902 0.0007767007588090408 0.0005549061547802257 0.0037675305201254243 0.0007767007588090068 0.0005549061547801927 0.0037675305201254235 0.0011218116890949698 0.0008003159078801536 0.008566756879631196 0.0011218116890950162 0.0008003159078801931 0.008566756879631196 0.0004687449674492442 0.0003330571676557863 0.0038263289553067082 0.0004687449674492876 0.0003330571676558234 0.0038263289553067082
4.912 0.000777297396011994 0.000555332607337635 0.0037783696103359968 0.0007772973960119592 0.0005553326073376025 0.0037783696103359963 0.0011165748466621266 0.0007965747052122798 0.008530481217095235 0.001116574846662173 0.0007965747052123197 0.008530481217095235 0.00046525303629863516 0.00033056688333096417 0.003806477418135397 0.00046525303629867863 0.00033056688333100114 0.003806477418135397
4.922 0.0007779082933284797 0.0005557692416005604 0.0037891285155754796 0.0007779082933284452 0.0005557692416005279 0.003789128515575479 0.0011113586090167416 0.000792848370073024 0.008494286072764185 0.0011113586090167877 0.0007928483700730629 0.008494286072764185 0.0004616650894776806 0.00032800705969870085 0.0037867703439282774 0.0004616650894777245 0.00032800705969873815 0.0037867703439282774
4.932 0.0007785413413512126 0.0005562216990912447 0.003799788618342153 0.0007785413413511786 0.0005562216990912118 0.0037997886183421523 0.0011061775944158398 0.0007891473495022606 0.008458089494328866 0.0011061775944158866 0.0007891473495023002 0.008458089494328866 0.0004580157667150743 0.0003254025546664734 0.0037672138721980717 0.0004580157667151177 0.0003254025546665106 0.0037672138721980717
4.942 0.0007792033170359189 0.0005566948248078208 0.003810337301751183 0.0007792033170358844 0.0005566948248077874 0.0038103373017511826 0.0011010453985727722 0.0007854813580929345 0.008421809645529908 0.0011010453985728188 0.0007854813580929741 0.008421809645529908 0.0004543404469947013 0.0003227787614334787 0.003747816265240238 0.0004543404469947449 0.0003227787614335164 0.003747816265240239
4.952 0.0007799007853473832 0.000557193311353383 0.003820766118762412 0.000779900785347349 0.0005571933113533497 0.003820766118762412 0.0010959747671461472 0.0007818595012804039 0.008385368186625537 0.0010959747671461923 0.0007818595012804431 0.008385368186625537 0.00045067314569749477 0.0003201600999699934 0.0037285887981289424 0.0004506731456975384 0.000320160099970031 0.0037285887981289424
4.962 0.0007806411019460298 0.0005577224155488901 0.003831068179540204 0.000780641101945995 0.000557722415548857 0.0038310681795402034 0.0010909763998930436 0.000778289420806714 0.008348697409640827 0.001090976399893089 0.0007782894208067536 0.008348697409640827 0.0004470443871073824 0.0003175684899867401 0.0037095452220850564 0.00044704438710742637 0.00031756848998677756 0.0037095452220850555
4.972 0.00078143258978706 0.0005582880848932297 0.0038412366929752 0.0007814325897870265 0.000558288084893197 0.0038412366929751994 0.0010860567587583367 0.0007747757281037226 0.008311748910484024 0.0010860567587583831 0.0007747757281037623 0.008311748910484024 0.0004434797025592803 0.00031502227223680475 0.003690700429165783 0.00044347970255932467 0.0003150222722368423 0.0036907004291657835
4.982 0.0007822833996956502 0.0005588961436396585 0.0038512657070531057 0.0007822833996956158 0.0005588961436396251 0.0038512657070531053 0.0010812164149862562 0.0007713188228192148 0.008274499663048943 0.0010812164149863021 0.000771318822819254 0.008274499663048943 0.00043999896929874867 0.00031253573296667495 0.0036720692729170002 0.00043999896929879253 0.0003125357329667122 0.003672069272917001
4.992 0.0007831995533619333 0.0005595508945794304 0.0038611523621595862 0.0007831995533618988 0.0005595508945793979 0.0038611523621595854 0.0010764501832452587 0.0007679149887095861 0.008236952105576735 0.0010764501832453046 0.000767914988709626 0.008236952105576735 0.00043661625703318626 0.0003101189929956762 0.003653666156068592 0.00043661625703323066 0.00031011899299571404 0.003653666156068592


==> figures/zero_circulation_vortex/data/mesh.csv <==
x0,y0,x1,y1,x2,y2
-2.0,-1.0,-1.8507778521503013,-1.0,-2.0000000000000004,-0.8461538461538458
-1.8507778521503013,-1.0,-1.7015557043006024,-1.0,-1.820846243352765,-0.8157815643761758
-1.7015557043006024,-1.0,-1.552333556450904,-1.0,-1.6367569835715143,-0.851763333354865
-1.7015557043006024,-1.0,-1.6367569835715143,-0.851763333354865,-1.820846243352765,-0.8157815643761758
-1.552333556450904,-1.0,-1.4031114086012053,-1.0,-1.48263315939538,-0.8618543636261425
-1.552333556450904,-1.0,-1.48263315939538,-0.8618543636261425,-1.6367569835715143,-0.851763333354865
-1.4031114086012053,-1.0,-1.2538892607515066,-1.0,-1.332541954804724,-0.8646599136686238
-1.4031114086012053,-1.0,-1.332541954804724,-0.8646599136686238,-1.48263315939538,-0.8618543636261425
-1.2538892607515066,-1.0,-1.104667112901808,-1.0,-1.1824969479914214,-0.8663026021823222
-1.2538892607515066,-1.0,-1.1824969479914214,-0.8663026021823222,-1.332541954804724,-0.8646599136686238
-1.104667112901808,-1.0,-0.9554449650521093,-1.0,-1.032849003651915,-0.8672916852774473
-1.104667112901808,-1.0,-1.032849003651915,-0.8672916852774473,-1.1824969479914214,-0.8663026021823222
-0.9554449650521093,-1.0,-0.8062228172024104,-1.0,-0.8833859387206715,-0.8680513435625202
-0.9554449650521093,-1.0,-0.8833859387206715,-0.8680513435625202,-1.032849003651915,-0.8672916852774473
-0.8062228172024104,-1.0,-0.6570006693527117,-1.0,-0.734272992349813,-0.8682517747556275
-0.8062228172024104,-1.0,-0.734272992349813,-0.8682517747556275,-0.8833859387206715,-0.8680513435625202
-0.6570006693527117,-1.0,-0.5077785215030126,-1.0,-0.5851273753559986,-0.8682600535732867
-0.6570006693527117,-1.0,-0.5851273753559986,-0.8682600535732867,-0.734272992349813,-0.8682517747556275
-0.5077785215030126,-1.0,-0.35855637365331394,-1.0,-0.43606539109328407,-0.8680930938391016
-0.5077785215030126,-1.0,-0.43606539109328407,-0.8680930938391016,-0.5851273753559986,-0.8682600535732867
-0.35855637365331394,-1.0,-0.20933422580361505,-1.0,-0.28681484527322465,-0.8679883330497675
-0.35855637365331394,-1.0,-0.28681484527322465,-0.8679883330497675,-0.43606539109328407,-0.8680930938391016
-0.20933422580361505,-1.0,-0.06011207795391593,-1.0,-0.13749132591153593,-0.8679197979675425
-0.20933422580361505,-1.0,-0.13749132591153593,-0.8679197979675425,-0.28681484527322465,-0.8679883330497675
-0.06011207795391593,-1.0,0.08911006989578274,-1.0,0.011862328418408131,-0.8678379457686464
-0.06011207795391593,-1.0,0.011862328418408131,-0.8678379457686464,-0.13749132591153593,-0.8679197979675425
0.08911006989578274,-1.0,0.2383322177454814,-1.0,0.16143352450321155,-0.867895813185116
0.08911006989578274,-1.0,0.16143352450321155,-0.867895813185116,0.011862328418408131,-0.8678379457686464
0.2383322177454814,-1.0,0.3875543655951801,-1.0,0.3111899993768024,-0.868039036684027
0.2383322177454814,-1.0,0.3111899993768024,-0.868039036684027,0.16143352450321155,-0.867895813185116
0.3875543655951801,-1.0,0.5367765134448788,-1.0,0.4612700416192275,-0.8682469607538063
0.3875543655951801,-1.0,0.4612700416192275,-0.8682469607538063,0.3111899993768024,-0.868039036684027
0.5367765134448788,-1.0,0.6859986612945774,-1.0,0.6116644265995568,-0.8686608667586222
0.5367765134448788,-1.0,0.6116644265995568,-0.8686608667586222,0.4612700416192275,-0.8682469607538063
0.6859986612945774,-1.0,0.8352208091442761,-1.0,0.7624626735106624,-0.8692925316147766
0.6859986612945774,-1.0,0.7624626735106624,-0.8692925316147766,0.6116644265995568,-0.8686608667586222
0.8352208091442761,-1.0,0.9844429569939748,-1.0,0.913854681310576,-0.8702560678224287
0.8352208091442761,-1.0,0.913854681310576,-0.8702560678224287,0.7624626735106624,-0.8692925316147766
0.9844429569939748,-1.0,1.1336651048436739,-1.0,1.0653084611491561,-0.8717252274658407
0.9844429569939748,-1.0,1.0653084611491561,-0.8717252274658407,0.913854681310576,-0.8702560678224287
1.1336651048436739,-1.0,1.2828872526933721,-1.0,1.216650663414171,-0.873833537086403
1.1336651048436739,-1.0,1.216650663414171,-0.873833537086403,1.0653084611491561,-0.8717252274658407
1.2828872526933721,-1.0,1.4321094005430708,-1.0,1.3666493968614892,-0.8762791321060501
1.2828872526933721,-1.0,1.3666493968614892,-0.8762791321060501,1.216650663414171,-0.873833537086403
1.4321094005430708,-1.0,1.58133154839277,-1.0,1.5143221643603106,-0.8783975241919497
1.4321094005430708,-1.0,1.5143221643603106,-0.8783975241919497,1.3666493968614892,-0.8762791321060501
1.58133154839277,-1.0,1.7305536962424681,-1.0,1.6575042369145512,-0.8789409905248378
1.58133154839277,-1.0,1.6575042369145512,-0.8789409905248378,1.5143221643603106,-0.8783975241919497
1.7305536962424681,-1.0,1.8797758440921677,-1.0,1.7917112589454491,-0.8732282951458221
1.7305536962424681,-1.0,1.7917112589454491,-0.8732282951458221,1.6575042369145512,-0.8789409905248378
2.0,-1.0,2.0,-0.9009008032232523,1.8797758440921677,-1.0
2.0,-0.9009008032232523,2.0,-0.8018016064465046,1.9091071307515235,-0.8457839439164943
2.0,-0.8018016064465046,2.0,-0.7012010709643364,1.9333720032822446,-0.7568622409223369
2.0,-0.8018016064465046,1.9333720032822446,-0.7568622409223369,1.9091071307515235,-0.8457839439164943
2.0,-0.7012010709643364,2.0,-0.6006005354821681,1.9128428584455854,-0.6747450219647692
2.0,-0.7012010709643364,1.9128428584455854,-0.6747450219647692,1.9333720032822446,-0.7568622409223369
2.0,-0.6006005354821681,2.0,-0.4999999999999998,1.8984114711710582,-0.5744560797986071
2.0,-0.6006005354821681,1.8984114711710582,-0.5744560797986071,1.9128428584455854,-0.6747450219647692
2.0,-0.4999999999999998,2.0,-0.3993994645178316,1.8906272101396815,-0.4686261733642547
2.0,-0.4999999999999998,1.8906272101396815,-0.4686261733642547,1.8984114711710582,-0.5744560797986071
2.0,-0.3993994645178316,2.0,-0.2987989290356633,1.8877074908978568,-0.3622671966448824
2.0,-0.3993994645178316,1.8877074908978568,-0.3622671966448824,1.8906272101396815,-0.4686261733642547
2.0,-0.2987989290356633,2.0,-0.1981983935534951,1.886968707852348,-0.2572369409367251
2.0,-0.2987989290356633,1.886968707852348,-0.2572369409367251,1.8877074908978568,-0.3622671966448824
2.0,-0.1981983935534951,2.0,-0.09909919677674728,1.8872567871806536,-0.15368528874571527
2.0,-0.1981983935534951,1.8872567871806536,-0.15368528874571527,1.886968707852348,-0.2572369409367251
2.0,-0.09909919677674728,2.0,4.190193191178082e-05,1.8875343066401384,-0.05119849633048042
2.0,-0.09909919677674728,1.8875343066401384,-0.05119849633048042,1.8872567871806536,-0.15368528874571527
2.0,4.190193191178082e-05,2.0,0.09944555664293464,1.8886392446127287,0.050860654375258135
2.0,4.190193191178082e-05,1.8886392446127287,0.050860654375258135,1.8875343066401384,-0.05119849633048042
2.0,0.09944555664293464,2.0,0.1988492113539575,1.8899542817802484,0.1525402768770514
2.0,0.09944555664293464,1.8899542817802484,0.1525402768770514,1.8886392446127287,0.050860654375258135
2.0,0.1988492113539575,2.0,0.29825286606498036,1.8918482273092985,0.2538561655583811
2.0,0.1988492113539575,1.8918482273092985,0.2538561655583811,1.8899542817802484,0.1525402768770514
2.0,0.29825286606498036,2.0,0.39765652077600344,1.894618820966591,0.35498748803138974
2.0,0.29825286606498036,1.894618820966591,0.35498748803138974,1.8918482273092985,0.2538561655583811
2.0,0.39765652077600344,2.0,0.4970601754870261,1.8974764190955713,0.4556480852409841
2.0,0.39765652077600344,1.8974764190955713,0.4556480852409841,1.894618820966591,0.35498748803138974
2.0,0.4970601754870261,2.0,0.5964638301980492,1.901407454395332,0.555540068725037
2.0,0.4970601754870261,1.901407454395332,0.555540068725037,1.8974764190955713,0.4556480852409841
2.0,0.5964638301980492,2.0,0.6973688236144926,1.9064873885722964,0.6535149719856231
2.0,0.5964638301980492,1.9064873885722964,0.6535149719856231,1.901407454395332,0.555540068725037
2.0,0.6973688236144926,2.0,0.7982738170309358,1.9045673919280697,0.7527091494494206
2.0,0.6973688236144926,1.9045673919280697,0.7527091494494206,1.9064873885722964,0.6535149719856231
2.0,0.7982738170309358,2.0,0.8991788104473792,1.8995233117920958,0.8584726235841816
2.0,0.7982738170309358,1.8995233117920958,0.8584726235841816,1.9045673919280697,0.7527091494494206
2.0,1.0,1.8972247437435013,1.0,2.0,0.8991788104473792
1.749534557952925,1.0,1.599553175634808,1.0,1.6867889996562457,0.897154526029811
1.599553175634808,1.0,1.449571793316691,1.0,1.5436317368177621,0.8890561241183369
1.599553175634808,1.0,1.5436317368177621,0.8890561241183369,1.6867889996562457,0.897154526029811
1.449571793316691,1.0,1.299590410998574,1.0,1.3946226021034893,0.8826443868164147
1.449571793316691,1.0,1.3946226021034893,0.8826443868164147,1.5436317368177621,0.8890561241183369
1.299590410998574,1.0,1.1496090286804572,1.0,1.2430040104133282,0.8776346277489565
1.299590410998574,1.0,1.2430040104133282,0.8776346277489565,1.3946226021034893,0.8826443868164147
1.1496090286804572,1.0,0.9996276463623399,1.0000000000000002,1.0903496072600714,0.8738302784736387
1.1496090286804572,1.0,1.0903496072600714,0.8738302784736387,1.2430040104133282,0.8776346277489565
0.9996276463623399,1.0000000000000002,0.849646264044223,1.0000000000000002,0.9378728028156738,0.8711431792010156
0.9996276463623399,1.0000000000000002,0.9378728028156738,0.8711431792010156,1.0903496072600714,0.8738302784736387
0.849646264044223,1.0000000000000002,0.699664881726106,1.0000000000000002,0.7849860975873809,0.8694157707646147
0.849646264044223,1.0000000000000002,0.7849860975873809,0.8694157707646147,0.9378728028156738,0.8711431792010156
0.699664881726106,1.0000000000000002,0.5496834994079887,1.0000000000000002,0.6329902333227713,0.8683925959364022
0.699664881726106,1.0000000000000002,0.6329902333227713,0.8683925959364022,0.7849860975873809,0.8694157707646147
0.5496834994079887,1.0000000000000002,0.3997021170898716,1.0000000000000002,0.48110367796691045,0.8678900219807183
0.5496834994079887,1.0000000000000002,0.48110367796691045,0.8678900219807183,0.6329902333227713,0.8683925959364022
0.3997021170898716,1.0000000000000002,0.24972073477175472,1.0000000000000002,0.33007962571920263,0.8675918269786493
0.3997021170898716,1.0000000000000002,0.33007962571920263,0.8675918269786493,0.48110367796691045,0.8678900219807183
0.24972073477175472,1.0000000000000002,0.09973935245363741,1.0000000000000002,0.17906353351237275,0.8675522617095348
0.24972073477175472,1.0000000000000002,0.17906353351237275,0.8675522617095348,0.33007962571920263,0.8675918269786493
0.09973935245363741,1.0000000000000002,-0.050242029864479676,1.0000000000000002,0.02875352880739373,0.8674494082398896
0.09973935245363741,1.0000000000000002,0.02875352880739373,0.8674494082398896,0.17906353351237275,0.8675522617095348
-0.050242029864479676,1.0000000000000002,-0.20022341218259632,1.0000000000000002,-0.12166220501794621,0.8675338227685583
-0.050242029864479676,1.0000000000000002,-0.12166220501794621,0.8675338227685583,0.02875352880739373,0.8674494082398896
-0.20022341218259632,1.0000000000000002,-0.3502047945007134,1.0000000000000002,-0.2717654810848756,0.8675751364727702
-0.20022341218259632,1.0000000000000002,-0.2717654810848756,0.8675751364727702,-0.12166220501794621,0.8675338227685583
-0.3502047945007134,1.0000000000000002,-0.5001861768188305,1.0000000000000002,-0.42183176678301887,0.8677299651919504
-0.3502047945007134,1.0000000000000002,-0.42183176678301887,0.8677299651919504,-0.2717654810848756,0.8675751364727702
-0.5001861768188305,1.0000000000000002,-0.6501675591369471,1.0000000000000002,-0.5719137912043107,0.8681068626260031
-0.5001861768188305,1.0000000000000002,-0.5719137912043107,0.8681068626260031,-0.42183176678301887,0.8677299651919504
-0.6501675591369471,1.0000000000000002,-0.8001489414550642,1.0000000000000002,-0.7218862276530811,0.8687491279350887
-0.6501675591369471,1.0000000000000002,-0.7218862276530811,0.8687491279350887,-0.5719137912043107,0.8681068626260031
-0.8001489414550642,1.0000000000000002,-0.9501303237731813,1.0000000000000002,-0.8715519966861308,0.8697476919768627
-0.8001489414550642,1.0000000000000002,-0.8715519966861308,0.8697476919768627,-0.7218862276530811,0.8687491279350887
-0.9501303237731813,1.0000000000000002,-1.1001117060912984,1.0000000000000004,-1.0207236723956794,0.8711312986778369
-0.9501303237731813,1.0000000000000002,-1.0207236723956794,0.8711312986778369,-0.8715519966861308,0.8697476919768627
-1.1001117060912984,1.0000000000000004,-1.2500930884094155,1.0000000000000004,-1.1691938304464948,0.8726173054393163
-1.1001117060912984,1.0000000000000004,-1.1691938304464948,0.8726173054393163,-1.0207236723956794,0.8711312986778369
-1.2500930884094155,1.0000000000000004,-1.400074470727532,1.0000000000000004,-1.3171809106962398,0.8737488761741183
-1.2500930884094155,1.0000000000000004,-1.3171809106962398,0.8737488761741183,-1.1691938304464948,0.8726173054393163
-1.400074470727532,1.0000000000000004,-1.5500558530456487,1.0000000000000004,-1.4654903979238771,0.874932301879262
-1.400074470727532,1.0000000000000004,-1.4654903979238771,0.874932301879262,-1.3171809106962398,0.8737488761741183
-1.5500558530456487,1.0000000000000004,-1.7000372353637663,1.0000000000000004,-1.61210549169477,0.8797435099956862
-1.5500558530456487,1.0000000000000004,-1.61210549169477,0.8797435099956862,-1.4654903979238771,0.874932301879262
-1.7000372353637663,1.0000000000000004,-1.8500186176818834,1.0000000000000004,-1.7491317060824882,0.8859674271018915
-1.7000372353637663,1.0000000000000004,-1.7491317060824882,0.8859674271018915,-1.61210549169477,0.8797435099956862
-2.0,1.0000000000000004,-1.8770277706763903,0.8741638425082625,-1.8500186176818834,1.0000000000000004
-1.8500186176818834,1.0000000000000004,-1.8770277706763903,0.8741638425082625,-1.7491317060824882,0.8859674271018915
-2.0,1.0000000000000004,-2.0,0.8461538461538467,-1.8770277706763903,0.8741638425082625
-2.0,0.8461538461538467,-2.0,0.6923076923076928,-1.8879611654843493,0.7436221196679396
-2.0,0.8461538461538467,-1.8879611654843493,0.7436221196679396,-1.8770277706763903,0.8741638425082625
-2.0,0.6923076923076928,-2.0,0.5384615384615392,-1.8803417988957722,0.6025989900578385
-2.0,0.6923076923076928,-1.8803417988957722,0.6025989900578385,-1.8879611654843493,0.7436221196679396
-2.0,0.5384615384615392,-2.0,0.38461538461538547,-1.874049672545921,0.45003200442176
-2.0,0.5384615384615392,-1.874049672545921,0.45003200442176,-1.8803417988957722,0.6025989900578385
-2.0,0.38461538461538547,-2.0,0.23076923076923161,-1.872452696265188,0.2954405431994793
-2.0,0.38461538461538547,-1.872452696265188,0.2954405431994793,-1.874049672545921,0.45003200442176
-2.0,0.23076923076923161,-2.0,0.07692307692307765,-1.8721969562682912,0.1417376077780047
-2.0,0.23076923076923161,-1.8721969562682912,0.1417376077780047,-1.872452696265188,0.2954405431994793
-2.0,0.07692307692307765,-2.0000000000000004,-0.07692307692307643,-1.8715945601234374,-0.010678227040823291
-2.0,0.07692307692307765,-1.8715945601234374,-0.010678227040823291,-1.8721969562682912,0.1417376077780047
-2.0000000000000004,-0.07692307692307643,-2.0000000000000004,-0.23076923076923017,-1.8700552579455598,-0.163388771009845
-2.0000000000000004,-0.07692307692307643,-1.8700552579455598,-0.163388771009845,-1.8715945601234374,-0.010678227040823291
-2.0000000000000004,-0.23076923076923017,-2.0000000000000004,-0.38461538461538414,-1.867917420847183,-0.3164789033945748
-2.0000000000000004,-0.23076923076923017,-1.867917420847183,-0.3164789033945748,-1.8700552579455598,-0.163388771009845
-2.0000000000000004,-0.38461538461538414,-2.0000000000000004,-0.5384615384615379,-1.86482322571476,-0.469681494092563
-2.0000000000000004,-0.38461538461538414,-1.86482322571476,-0.469681494092563,-1.867917420847183,-0.3164789033945748
-2.0000000000000004,-0.5384615384615379,-2.0000000000000004,-0.6923076923076921,-1.8552530542621402,-0.6271001612057108
-2.0000000000000004,-0.5384615384615379,-1.8552530542621402,-0.6271001612057108,-1.86482322571476,-0.469681494092563
-2.0000000000000004,-0.6923076923076921,-2.0000000000000004,-0.8461538461538458,-1.820846243352765,-0.8157815643761758
-1.8507778521503013,-1.0,-1.820846243352765,-0.8157815643761758,-2.0000000000000004,-0.8461538461538458
2.0,0.8991788104473792,1.8972247437435013,1.0,1.8995233117920958,0.8584726235841816
1.8797758440921677,-1.0,2.0,-0.9009008032232523,1.9091071307515235,-0.8457839439164943
1.8797758440921677,-1.0,1.9091071307515235,-0.8457839439164943,1.7917112589454491,-0.8732282951458221
1.8972247437435013,1.0,1.749534557952925,1.0,1.8032745118221383,0.9101916058849489
-2.0000000000000004,-0.6923076923076921,-1.820846243352765,-0.8157815643761758,-1.8552530542621402,-0.6271001612057108
1.8972247437435013,1.0,1.8032745118221383,0.9101916058849489,1.8995233117920958,0.8584726235841816
1.749534557952925,1.0,1.6867889996562457,0.897154526029811,1.8032745118221383,0.9101916058849489
-1.6367569835715143,-0.851763333354865,-1.48263315939538,-0.8618543636261425,-1.5585462818944404,-0.725440372695952
-1.820846243352765,-0.8157815643761758,-1.6367569835715143,-0.851763333354865,-1.7057252044714153,-0.6989011894941654
-1.6367569835715143,-0.851763333354865,-1.5585462818944404,-0.725440372695952,-1.7057252044714153,-0.6989011894941654
-1.332541954804724,-0.8646599136686238,-1.1824969479914214,-0.8663026021823222,-1.2612863172543316,-0.7309427073263832
-1.1824969479914214,-0.8663026021823222,-1.032849003651915,-0.8672916852774473,-1.1104661853073923,-0.7336608945563516
-1.1824969479914214,-0.8663026021823222,-1.1104661853073923,-0.7336608945563516,-1.2612863172543316,-0.7309427073263832
-1.032849003651915,-0.8672916852774473,-0.8833859387206715,-0.8680513435625202,-0.9606473702812756,-0.735655668882541
-1.032849003651915,-0.8672916852774473,-0.9606473702812756,-0.735655668882541,-1.1104661853073923,-0.7336608945563516
-0.8833859387206715,-0.8680513435625202,-0.734272992349813,-0.8682517747556275,-0.8116453831135693,-0.7363896800051266
-0.8833859387206715,-0.8680513435625202,-0.8116453831135693,-0.7363896800051266,-0.9606473702812756,-0.735655668882541
-0.734272992349813,-0.8682517747556275,-0.5851273753559986,-0.8682600535732867,-0.662760535472567,-0.7364603829063416
-0.734272992349813,-0.8682517747556275,-0.662760535472567,-0.7364603829063416,-0.8116453831135693,-0.7363896800051266
-0.5851273753559986,-0.8682600535732867,-0.43606539109328407,-0.8680930938391016,-0.5136646278872199,-0.7362906215919895
-0.5851273753559986,-0.8682600535732867,-0.5136646278872199,-0.7362906215919895,-0.662760535472567,-0.7364603829063416
-0.43606539109328407,-0.8680930938391016,-0.28681484527322465,-0.8679883330497675,-0.36446212444294845,-0.7360255469848458
-0.43606539109328407,-0.8680930938391016,-0.36446212444294845,-0.7360255469848458,-0.5136646278872199,-0.7362906215919895
-0.28681484527322465,-0.8679883330497675,-0.13749132591153593,-0.8679197979675425,-0.2153069888784847,-0.7356878399844143
-0.28681484527322465,-0.8679883330497675,-0.2153069888784847,-0.7356878399844143,-0.36446212444294845,-0.7360255469848458
-0.13749132591153593,-0.8679197979675425,0.011862328418408131,-0.8678379457686464,-0.06577414523673988,-0.7355858769248691
-0.13749132591153593,-0.8679197979675425,-0.06577414523673988,-0.7355858769248691,-0.2153069888784847,-0.7356878399844143
0.011862328418408131,-0.8678379457686464,0.16143352450321155,-0.867895813185116,0.08397463795464462,-0.7356159358821517
0.011862328418408131,-0.8678379457686464,0.08397463795464462,-0.7356159358821517,-0.06577414523673988,-0.7355858769248691
0.16143352450321155,-0.867895813185116,0.3111899993768024,-0.868039036684027,0.23403874201699149,-0.7356851812676822
0.16143352450321155,-0.867895813185116,0.23403874201699149,-0.7356851812676822,0.08397463795464462,-0.7356159358821517
0.3111899993768024,-0.868039036684027,0.4612700416192275,-0.8682469607538063,0.3846066241153035,-0.7360656628368807
0.3111899993768024,-0.868039036684027,0.3846066241153035,-0.7360656628368807,0.23403874201699149,-0.7356851812676822
0.4612700416192275,-0.8682469607538063,0.6116644265995568,-0.8686608667586222,0.5357836527346767,-0.7366975006010283
0.4612700416192275,-0.8682469607538063,0.5357836527346767,-0.7366975006010283,0.3846066241153035,-0.7360656628368807
0.6116644265995568,-0.8686608667586222,0.7624626735106624,-0.8692925316147766,0.6880368684932108,-0.7376398928870894
0.6116644265995568,-0.8686608667586222,0.6880368684932108,-0.7376398928870894,0.5357836527346767,-0.7366975006010283
0.7624626735106624,-0.8692925316147766,0.913854681310576,-0.8702560678224287,0.8410048917020826,-0.7391542510690897
0.7624626735106624,-0.8692925316147766,0.8410048917020826,-0.7391542510690897,0.6880368684932108,-0.7376398928870894
0.913854681310576,-0.8702560678224287,1.0653084611491561,-0.8717252274658407,0.9948753611720014,-0.7414743641466115
0.913854681310576,-0.8702560678224287,0.9948753611720014,-0.7414743641466115,0.8410048917020826,-0.7391542510690897
1.0653084611491561,-0.8717252274658407,1.216650663414171,-0.873833537086403,1.149411210109031,-0.7451686997347011
1.0653084611491561,-0.8717252274658407,1.149411210109031,-0.7451686997347011,0.9948753611720014,-0.7414743641466115
1.216650663414171,-0.873833537086403,1.3666493968614892,-0.8762791321060501,1.3021622544987332,-0.7503210785890535
1.216650663414171,-0.873833537086403,1.3021622544987332,-0.7503210785890535,1.149411210109031,-0.7451686997347011
1.3666493968614892,-0.8762791321060501,1.5143221643603106,-0.8783975241919497,1.4519776186854214,-0.7557843875644583
1.3666493968614892,-0.8762791321060501,1.4519776186854214,-0.7557843875644583,1.3021622544987332,-0.7503210785890535
1.5143221643603106,-0.8783975241919497,1.6575042369145512,-0.8789409905248378,1.5961929469285092,-0.7599956051166207
1.5143221643603106,-0.8783975241919497,1.5961929469285092,-0.7599956051166207,1.4519776186854214,-0.7557843875644583
1.6575042369145512,-0.8789409905248378,1.7917112589454491,-0.8732282951458221,1.7302645398219823,-0.7625436237832296
1.6575042369145512,-0.8789409905248378,1.7302645398219823,-0.7625436237832296,1.5961929469285092,-0.7599956051166207
1.9128428584455854,-0.6747450219647692,1.8984114711710582,-0.5744560797986071,1.8085790738988883,-0.6601553260214071
1.7917112589454491,-0.8732282951458221,1.9091071307515235,-0.8457839439164943,1.846406197340222,-0.7609371455095502
1.7917112589454491,-0.8732282951458221,1.846406197340222,-0.7609371455095502,1.7302645398219823,-0.7625436237832296
1.9091071307515235,-0.8457839439164943,1.9333720032822446,-0.7568622409223369,1.846406197340222,-0.7609371455095502
1.8984114711710582,-0.5744560797986071,1.8906272101396815,-0.4686261733642547,1.7830330671360552,-0.5484756471746995
1.8984114711710582,-0.5744560797986071,1.7830330671360552,-0.5484756471746995,1.8085790738988883,-0.6601553260214071
1.8906272101396815,-0.4686261733642547,1.8877074908978568,-0.3622671966448824,1.7743253025507064,-0.43199611184855824
1.8906272101396815,-0.4686261733642547,1.7743253025507064,-0.43199611184855824,1.7830330671360552,-0.5484756471746995
1.8877074908978568,-0.3622671966448824,1.886968707852348,-0.2572369409367251,1.7737798447756117,-0.31949359007490885
1.8877074908978568,-0.3622671966448824,1.7737798447756117,-0.31949359007490885,1.7743253025507064,-0.43199611184855824
1.886968707852348,-0.2572369409367251,1.8872567871806536,-0.15368528874571527,1.7739790756706242,-0.21117181444078406
1.886968707852348,-0.2572369409367251,1.7739790756706242,-0.21117181444078406,1.7737798447756117,-0.31949359007490885
1.8872567871806536,-0.15368528874571527,1.8875343066401384,-0.05119849633048042,1.7749361083464175,-0.10496153186349799
1.8872567871806536,-0.15368528874571527,1.7749361083464175,-0.10496153186349799,1.7739790756706242,-0.21117181444078406
1.8875343066401384,-0.05119849633048042,1.8886392446127287,0.050860654375258135,1.7760780990085896,0.00012944607526255928
1.8875343066401384,-0.05119849633048042,1.7760780990085896,0.00012944607526255928,1.7749361083464175,-0.10496153186349799
1.8886392446127287,0.050860654375258135,1.8899542817802484,0.1525402768770514,1.778086220459964,0.10455659914063974
1.8886392446127287,0.050860654375258135,1.778086220459964,0.10455659914063974,1.7760780990085896,0.00012944607526255928
1.8899542817802484,0.1525402768770514,1.8918482273092985,0.2538561655583811,1.782245719215452,0.20857326327716771
1.8899542817802484,0.1525402768770514,1.782245719215452,0.20857326327716771,1.778086220459964,0.10455659914063974
1.8918482273092985,0.2538561655583811,1.894618820966591,0.35498748803138974,1.7869252890478116,0.3114190885988509
1.8918482273092985,0.2538561655583811,1.7869252890478116,0.3114190885988509,1.782245719215452,0.20857326327716771
1.894618820966591,0.35498748803138974,1.8974764190955713,0.4556480852409841,1.7918513151440987,0.4136831536542637
1.894618820966591,0.35498748803138974,1.7918513151440987,0.4136831536542637,1.7869252890478116,0.3114190885988509
1.8974764190955713,0.4556480852409841,1.901407454395332,0.555540068725037,1.7983242923484177,0.516220925314791
1.8974764190955713,0.4556480852409841,1.7983242923484177,0.516220925314791,1.7918513151440987,0.4136831536542637
1.901407454395332,0.555540068725037,1.9064873885722964,0.6535149719856231,1.8088109947514102,0.6160624634971992
1.901407454395332,0.555540068725037,1.8088109947514102,0.6160624634971992,1.7983242923484177,0.516220925314791
1.9064873885722964,0.6535149719856231,1.9045673919280697,0.7527091494494206,1.8253815740199153,0.7031929470306421
1.9064873885722964,0.6535149719856231,1.8253815740199153,0.7031929470306421,1.8088109947514102,0.6160624634971992
1.9045673919280697,0.7527091494494206,1.8995233117920958,0.8584726235841816,1.7848585399730041,0.7999643323850952
1.9045673919280697,0.7527091494494206,1.7848585399730041,0.7999643323850952,1.8253815740199153,0.7031929470306421
1.8995233117920958,0.8584726235841816,1.8032745118221383,0.9101916058849489,1.7848585399730041,0.7999643323850952
1.6867889996562457,0.897154526029811,1.7848585399730041,0.7999643323850952,1.8032745118221383,0.9101916058849489
1.3946226021034893,0.8826443868164147,1.2430040104133282,0.8776346277489565,1.3408152165477973,0.7603792343024376
1.5436317368177621,0.8890561241183369,1.3946226021034893,0.8826443868164147,1.4917165533577175,0.7717899350111351
1.3946226021034893,0.8826443868164147,1.3408152165477973,0.7603792343024376,1.4917165533577175,0.7717899350111351
-1.820846243352765,-0.8157815643761758,-1.7057252044714153,-0.6989011894941654,-1.8552530542621402,-0.6271001612057108
1.6867889996562457,0.897154526029811,1.5436317368177621,0.8890561241183369,1.6374782304605213,0.7862695830122378
1.5436317368177621,0.8890561241183369,1.4917165533577175,0.7717899350111351,1.6374782304605213,0.7862695830122378
1.2430040104133282,0.8776346277489565,1.0903496072600714,0.8738302784736387,1.1861077148921326,0.7513321860696048
1.2430040104133282,0.8776346277489565,1.1861077148921326,0.7513321860696048,1.3408152165477973,0.7603792343024376
1.0903496072600714,0.8738302784736387,0.9378728028156738,0.8711431792010156,1.0300056216540636,0.7444597415576729
1.0903496072600714,0.8738302784736387,1.0300056216540636,0.7444597415576729,1.1861077148921326,0.7513321860696048
0.9378728028156738,0.8711431792010156,0.7849860975873809,0.8694157707646147,0.8745410754305191,0.7399096713386512
0.9378728028156738,0.8711431792010156,0.8745410754305191,0.7399096713386512,1.0300056216540636,0.7444597415576729
0.7849860975873809,0.8694157707646147,0.6329902333227713,0.8683925959364022,0.7187597843915328,0.7372635155274878
0.7849860975873809,0.8694157707646147,0.7187597843915328,0.7372635155274878,0.8745410754305191,0.7399096713386512
0.6329902333227713,0.8683925959364022,0.48110367796691045,0.8678900219807183,0.5642080561393495,0.735924887659579
0.6329902333227713,0.8683925959364022,0.5642080561393495,0.735924887659579,0.7187597843915328,0.7372635155274878
0.48110367796691045,0.8678900219807183,0.33007962571920263,0.8675918269786493,0.4116374739317814,0.7351776716973807
0.48110367796691045,0.8678900219807183,0.4116374739317814,0.7351776716973807,0.5642080561393495,0.735924887659579
0.33007962571920263,0.8675918269786493,0.17906353351237275,0.8675522617095348,0.2594070760379497,0.7349378120404272
0.33007962571920263,0.8675918269786493,0.2594070760379497,0.7349378120404272,0.4116374739317814,0.7351776716973807
0.17906353351237275,0.8675522617095348,0.02875352880739373,0.8674494082398896,0.10826736006027887,0.7347819618363024
0.17906353351237275,0.8675522617095348,0.10826736006027887,0.7347819618363024,0.2594070760379497,0.7349378120404272
0.02875352880739373,0.8674494082398896,-0.12166220501794621,0.8675338227685583,-0.042591518407623104,0.7348160798131074
0.02875352880739373,0.8674494082398896,-0.042591518407623104,0.7348160798131074,0.10826736006027887,0.7347819618363024
-0.12166220501794621,0.8675338227685583,-0.2717654810848756,0.8675751364727702,-0.19288572555958006,0.7347985633016914
-0.12166220501794621,0.8675338227685583,-0.19288572555958006,0.7347985633016914,-0.042591518407623104,0.7348160798131074
-0.2717654810848756,0.8675751364727702,-0.42183176678301887,0.8677299651919504,-0.34337619627121657,0.7351256526687606
-0.2717654810848756,0.8675751364727702,-0.34337619627121657,0.7351256526687606,-0.19288572555958006,0.7347985633016914
-0.42183176678301887,0.8677299651919504,-0.5719137912043107,0.8681068626260031,-0.49353476714746086,0.7355400603856612
-0.42183176678301887,0.8677299651919504,-0.49353476714746086,0.7355400603856612,-0.34337619627121657,0.7351256526687606
-0.5719137912043107,0.8681068626260031,-0.7218862276530811,0.8687491279350887,-0.6436219132189163,0.7364286716814844
-0.5719137912043107,0.8681068626260031,-0.6436219132189163,0.7364286716814844,-0.49353476714746086,0.7355400603856612
-0.7218862276530811,0.8687491279350887,-0.8715519966861308,0.8697476919768627,-0.7935394279742451,0.7380495198585825
-0.7218862276530811,0.8687491279350887,-0.7935394279742451,0.7380495198585825,-0.6436219132189163,0.7364286716814844
-0.8715519966861308,0.8697476919768627,-1.0207236723956794,0.8711312986778369,-0.9427937294421169,0.7404903394651959
-0.8715519966861308,0.8697476919768627,-0.9427937294421169,0.7404903394651959,-0.7935394279742451,0.7380495198585825
-1.0207236723956794,0.8711312986778369,-1.1691938304464948,0.8726173054393163,-1.0906528184520363,0.7438824374187413
-1.0207236723956794,0.8711312986778369,-1.0906528184520363,0.7438824374187413,-0.9427937294421169,0.7404903394651959
-1.1691938304464948,0.8726173054393163,-1.3171809106962398,0.8737488761741183,-1.2366409358592891,0.7470194661344198
-1.1691938304464948,0.8726173054393163,-1.2366409358592891,0.7470194661344198,-1.0906528184520363,0.7438824374187413
-1.3171809106962398,0.8737488761741183,-1.4654903979238771,0.874932301879262,-1.382120519255239,0.7478422905205806
-1.3171809106962398,0.8737488761741183,-1.382120519255239,0.7478422905205806,-1.2366409358592891,0.7470194661344198
-1.4654903979238771,0.874932301879262,-1.61210549169477,0.8797435099956862,-1.5313039901897287,0.7486024598762228
-1.4654903979238771,0.874932301879262,-1.5313039901897287,0.7486024598762228,-1.382120519255239,0.7478422905205806
-1.61210549169477,0.8797435099956862,-1.7491317060824882,0.8859674271018915,-1.6769703733031678,0.7655629044029807
-1.61210549169477,0.8797435099956862,-1.6769703733031678,0.7655629044029807,-1.5313039901897287,0.7486024598762228
-1.7491317060824882,0.8859674271018915,-1.8770277706763903,0.8741638425082625,-1.7916764812632415,0.7878706303649485
-1.7491317060824882,0.8859674271018915,-1.7916764812632415,0.7878706303649485,-1.6769703733031678,0.7655629044029807
-1.8770277706763903,0.8741638425082625,-1.8879611654843493,0.7436221196679396,-1.7916764812632415,0.7878706303649485
-1.8803417988957722,0.6025989900578385,-1.874049672545921,0.45003200442176,-1.747408988861119,0.5190588347618348
-1.8879611654843493,0.7436221196679396,-1.8803417988957722,0.6025989900578385,-1.767861068109481,0.6709791563417057
-1.8879611654843493,0.7436221196679396,-1.767861068109481,0.6709791563417057,-1.7916764812632415,0.7878706303649485
-1.8803417988957722,0.6025989900578385,-1.747408988861119,0.5190588347618348,-1.767861068109481,0.6709791563417057
-1.874049672545921,0.45003200442176,-1.872452696265188,0.2954405431994793,-1.744072811168834,0.3598037611086027
-1.874049672545921,0.45003200442176,-1.744072811168834,0.3598037611086027,-1.747408988861119,0.5190588347618348
-1.872452696265188,0.2954405431994793,-1.8721969562682912,0.1417376077780047,-1.7446473444738355,0.20573867179901803
-1.872452696265188,0.2954405431994793,-1.7446473444738355,0.20573867179901803,-1.744072811168834,0.3598037611086027
-1.8721969562682912,0.1417376077780047,-1.8715945601234374,-0.010678227040823291,-1.7446399412180273,0.054418190089443534
-1.8721969562682912,0.1417376077780047,-1.7446399412180273,0.054418190089443534,-1.7446473444738355,0.20573867179901803
-1.8715945601234374,-0.010678227040823291,-1.8700552579455598,-0.163388771009845,-1.7422456383596103,-0.09639976177198667
-1.8715945601234374,-0.010678227040823291,-1.7422456383596103,-0.09639976177198667,-1.7446399412180273,0.054418190089443534
-1.8700552579455598,-0.163388771009845,-1.867917420847183,-0.3164789033945748,-1.7380680433049052,-0.24795635923021184
-1.8700552579455598,-0.163388771009845,-1.7380680433049052,-0.24795635923021184,-1.7422456383596103,-0.09639976177198667
-1.867917420847183,-0.3164789033945748,-1.86482322571476,-0.469681494092563,-1.7342562760566285,-0.40102648805414165
-1.867917420847183,-0.3164789033945748,-1.7342562760566285,-0.40102648805414165,-1.7380680433049052,-0.24795635923021184
-1.86482322571476,-0.469681494092563,-1.8552530542621402,-0.6271001612057108,-1.7309249096003945,-0.549669038820599
-1.86482322571476,-0.469681494092563,-1.7309249096003945,-0.549669038820599,-1.7342562760566285,-0.40102648805414165
-1.8552530542621402,-0.6271001612057108,-1.7057252044714153,-0.6989011894941654,-1.7309249096003945,-0.549669038820599
-1.48263315939538,-0.8618543636261425,-1.332541954804724,-0.8646599136686238,-1.4119205338243455,-0.7288614848954234
-1.48263315939538,-0.8618543636261425,-1.4119205338243455,-0.7288614848954234,-1.5585462818944404,-0.725440372695952
1.6867889996562457,0.897154526029811,1.6374782304605213,0.7862695830122378,1.7848585399730041,0.7999643323850952
1.9333720032822446,-0.7568622409223369,1.9128428584455854,-0.6747450219647692,1.846406197340222,-0.7609371455095502
-1.332541954804724,-0.8646599136686238,-1.2612863172543316,-0.7309427073263832,-1.4119205338243455,-0.7288614848954234
1.9128428584455854,-0.6747450219647692,1.8085790738988883,-0.6601553260214071,1.846406197340222,-0.7609371455095502
-1.1104661853073923,-0.7336608945563516,-0.9606473702812756,-0.735655668882541,-1.0377589189237841,-0.6026246609350191
-1.2612863172543316,-0.7309427073263832,-1.1104661853073923,-0.7336608945563516,-1.1882326737155657,-0.5984085258586646
-1.1104661853073923,-0.7336608945563516,-1.0377589189237841,-0.6026246609350191,-1.1882326737155657,-0.5984085258586646
-0.8116453831135693,-0.7363896800051266,-0.662760535472567,-0.7364603829063416,-0.7403459651286234,-0.6049775168071037
-0.662760535472567,-0.7364603829063416,-0.5136646278872199,-0.7362906215919895,-0.5915078509673223,-0.6046229016957514
-0.662760535472567,-0.7364603829063416,-0.5915078509673223,-0.6046229016957514,-0.7403459651286234,-0.6049775168071037
-0.5136646278872199,-0.7362906215919895,-0.36446212444294845,-0.7360255469848458,-0.4427746055028937,-0.603893984156547
-0.5136646278872199,-0.7362906215919895,-0.4427746055028937,-0.603893984156547,-0.5915078509673223,-0.6046229016957514
-0.36446212444294845,-0.7360255469848458,-0.2153069888784847,-0.7356878399844143,-0.2934441056347808,-0.6034399727732082
-0.36446212444294845,-0.7360255469848458,-0.2934441056347808,-0.6034399727732082,-0.4427746055028937,-0.603893984156547
-0.2153069888784847,-0.7356878399844143,-0.06577414523673988,-0.7355858769248691,-0.14389175540184668,-0.6031594176524165
-0.2153069888784847,-0.7356878399844143,-0.14389175540184668,-0.6031594176524165,-0.2934441056347808,-0.6034399727732082
-0.06577414523673988,-0.7355858769248691,0.08397463795464462,-0.7356159358821517,0.005800239321533553,-0.6029200246086627
-0.06577414523673988,-0.7355858769248691,0.005800239321533553,-0.6029200246086627,-0.14389175540184668,-0.6031594176524165
0.08397463795464462,-0.7356159358821517,0.23403874201699149,-0.7356851812676822,0.15606499665005044,-0.6030500223621835
0.08397463795464462,-0.7356159358821517,0.15606499665005044,-0.6030500223621835,0.005800239321533553,-0.6029200246086627
0.23403874201699149,-0.7356851812676822,0.3846066241153035,-0.7360656628368807,0.3068992295720958,-0.6034203341302152
0.23403874201699149,-0.7356851812676822,0.3068992295720958,-0.6034203341302152,0.15606499665005044,-0.6030500223621835
0.3846066241153035,-0.7360656628368807,0.5357836527346767,-0.7366975006010283,0.45872705092855354,-0.6040310225769021
0.3846066241153035,-0.7360656628368807,0.45872705092855354,-0.6040310225769021,0.3068992295720958,-0.6034203341302152
0.5357836527346767,-0.7366975006010283,0.6880368684932108,-0.7376398928870894,0.6115631387989257,-0.6051622972744519
0.5357836527346767,-0.7366975006010283,0.6115631387989257,-0.6051622972744519,0.45872705092855354,-0.6040310225769021
0.6880368684932108,-0.7376398928870894,0.8410048917020826,-0.7391542510690897,0.7657448275382475,-0.6068767235244844
0.6880368684932108,-0.7376398928870894,0.7657448275382475,-0.6068767235244844,0.6115631387989257,-0.6051622972744519
0.8410048917020826,-0.7391542510690897,0.9948753611720014,-0.7414743641466115,0.9222282713369998,-0.6094463177369477
0.8410048917020826,-0.7391542510690897,0.9222282713369998,-0.6094463177369477,0.7657448275382475,-0.6068767235244844
0.9948753611720014,-0.7414743641466115,1.149411210109031,-0.7451686997347011,1.080037173027683,-0.6134919431560725
0.9948753611720014,-0.7414743641466115,1.080037173027683,-0.6134919431560725,0.9222282713369998,-0.6094463177369477
1.149411210109031,-0.7451686997347011,1.3021622544987332,-0.7503210785890535,1.2384213899596253,-0.6208300810633144
1.149411210109031,-0.7451686997347011,1.2384213899596253,-0.6208300810633144,1.080037173027683,-0.6134919431560725
1.3021622544987332,-0.7503210785890535,1.4519776186854214,-0.7557843875644583,1.3917554646821237,-0.6312745496565482
1.3021622544987332,-0.7503210785890535,1.3917554646821237,-0.6312745496565482,1.2384213899596253,-0.6208300810633144
1.4519776186854214,-0.7557843875644583,1.5961929469285092,-0.7599956051166207,1.5401368681809942,-0.6389511596538812
1.4519776186854214,-0.7557843875644583,1.5401368681809942,-0.6389511596538812,1.3917554646821237,-0.6312745496565482
1.7743253025507064,-0.43199611184855824,1.7737798447756117,-0.31949359007490885,1.6586192694345776,-0.38286326415123356
1.7830330671360552,-0.5484756471746995,1.7743253025507064,-0.43199611184855824,1.6400502189936708,-0.5155410540274975
1.7743253025507064,-0.43199611184855824,1.6586192694345776,-0.38286326415123356,1.6400502189936708,-0.5155410540274975
1.7302645398219823,-0.7625436237832296,1.846406197340222,-0.7609371455095502,1.8085790738988883,-0.6601553260214071
-1.2612863172543316,-0.7309427073263832,-1.3431322435374253,-0.5921286866558773,-1.4119205338243455,-0.7288614848954234
-1.2612863172543316,-0.7309427073263832,-1.1882326737155657,-0.5984085258586646,-1.3431322435374253,-0.5921286866558773
1.8085790738988883,-0.6601553260214071,1.7830330671360552,-0.5484756471746995,1.6827419627101112,-0.646474367920121
1.7830330671360552,-0.5484756471746995,1.6400502189936708,-0.5155410540274975,1.6827419627101112,-0.646474367920121
1.7737798447756117,-0.31949359007490885,1.7739790756706242,-0.21117181444078406,1.660648151860235,-0.27017560272695507
1.7737798447756117,-0.31949359007490885,1.660648151860235,-0.27017560272695507,1.6586192694345776,-0.38286326415123356
1.7739790756706242,-0.21117181444078406,1.7749361083464175,-0.10496153186349799,1.6624354033922126,-0.1606650947725243
1.7739790756706242,-0.21117181444078406,1.6624354033922126,-0.1606650947725243,1.660648151860235,-0.27017560272695507
1.7749361083464175,-0.10496153186349799,1.7760780990085896,0.00012944607526255928,1.6631902569480397,-0.052657557150431904
1.7749361083464175,-0.10496153186349799,1.6631902569480397,-0.052657557150431904,1.6624354033922126,-0.1606650947725243
1.7760780990085896,0.00012944607526255928,1.778086220459964,0.10455659914063974,1.6658314358365265,0.05498206921198066
1.7760780990085896,0.00012944607526255928,1.6658314358365265,0.05498206921198066,1.6631902569480397,-0.052657557150431904
1.778086220459964,0.10455659914063974,1.782245719215452,0.20857326327716771,1.6696767085506594,0.16213321960086077
1.778086220459964,0.10455659914063974,1.6696767085506594,0.16213321960086077,1.6658314358365265,0.05498206921198066
1.782245719215452,0.20857326327716771,1.7869252890478116,0.3114190885988509,1.67673896218893,0.2678775004914124
1.782245719215452,0.20857326327716771,1.67673896218893,0.2678775004914124,1.6696767085506594,0.16213321960086077
1.7869252890478116,0.3114190885988509,1.7918513151440987,0.4136831536542637,1.6871419058538906,0.37103887790091367
1.7869252890478116,0.3114190885988509,1.6871419058538906,0.37103887790091367,1.67673896218893,0.2678775004914124
1.7918513151440987,0.4136831536542637,1.7983242923484177,0.516220925314791,1.691238051427706,0.4748805692765529
1.7918513151440987,0.4136831536542637,1.691238051427706,0.4748805692765529,1.6871419058538906,0.37103887790091367
1.7983242923484177,0.516220925314791,1.8088109947514102,0.6160624634971992,1.69717414290821,0.5839846243032114
1.7983242923484177,0.516220925314791,1.69717414290821,0.5839846243032114,1.691238051427706,0.4748805692765529
1.8088109947514102,0.6160624634971992,1.8253815740199153,0.7031929470306421,1.7247933254251147,0.6927837262423479
1.8088109947514102,0.6160624634971992,1.7247933254251147,0.6927837262423479,1.69717414290821,0.5839846243032114
1.3408152165477973,0.7603792343024376,1.4431687816374048,0.6480792363367442,1.4917165533577175,0.7717899350111351
-1.5585462818944404,-0.725440372695952,-1.4119205338243455,-0.7288614848954234,-1.4949281130632734,-0.5962400112905905
-1.4119205338243455,-0.7288614848954234,-1.3431322435374253,-0.5921286866558773,-1.4949281130632734,-0.5962400112905905
1.1861077148921326,0.7513321860696048,1.0300056216540636,0.7444597415576729,1.1276418013988052,0.6204967365221732
1.3408152165477973,0.7603792343024376,1.1861077148921326,0.7513321860696048,1.286344948761547,0.6333048652751143
1.3408152165477973,0.7603792343024376,1.286344948761547,0.6333048652751143,1.4431687816374048,0.6480792363367442
1.0300056216540636,0.7444597415576729,0.8745410754305191,0.7399096713386512,0.9684477043362077,0.6115030009363096
1.0300056216540636,0.7444597415576729,0.9684477043362077,0.6115030009363096,1.1276418013988052,0.6204967365221732
0.8745410754305191,0.7399096713386512,0.7187597843915328,0.7372635155274878,0.8081296336637688,0.6063088286241982
0.8745410754305191,0.7399096713386512,0.8081296336637688,0.6063088286241982,0.9684477043362077,0.6115030009363096
0.7187597843915328,0.7372635155274878,0.5642080561393495,0.735924887659579,0.6509432746941539,0.6036787866677243
0.7187597843915328,0.7372635155274878,0.6509432746941539,0.6036787866677243,0.8081296336637688,0.6063088286241982
0.5642080561393495,0.735924887659579,0.4116374739317814,0.7351776716973807,0.4948136876899236,0.6025387804939606
0.5642080561393495,0.735924887659579,0.4948136876899236,0.6025387804939606,0.6509432746941539,0.6036787866677243
0.4116374739317814,0.7351776716973807,0.2594070760379497,0.7349378120404272,0.3407272895354663,0.6021062783335736
0.4116374739317814,0.7351776716973807,0.3407272895354663,0.6021062783335736,0.4948136876899236,0.6025387804939606
0.2594070760379497,0.7349378120404272,0.10826736006027887,0.7347819618363024,0.18889436907868942,0.6017378873402974
0.2594070760379497,0.7349378120404272,0.18889436907868942,0.6017378873402974,0.3407272895354663,0.6021062783335736
0.10826736006027887,0.7347819618363024,-0.042591518407623104,0.7348160798131074,0.03699268453021617,0.6018604371643133
0.10826736006027887,0.7347819618363024,0.03699268453021617,0.6018604371643133,0.18889436907868942,0.6017378873402974
-0.042591518407623104,0.7348160798131074,-0.19288572555958006,0.7347985633016914,-0.11358888325106506,0.6017466874975405
-0.042591518407623104,0.7348160798131074,-0.11358888325106506,0.6017466874975405,0.03699268453021617,0.6018604371643133
-0.19288572555958006,0.7347985633016914,-0.34337619627121657,0.7351256526687606,-0.2642861539312408,0.6019634012586386
-0.19288572555958006,0.7347985633016914,-0.2642861539312408,0.6019634012586386,-0.11358888325106506,0.6017466874975405
-0.34337619627121657,0.7351256526687606,-0.49353476714746086,0.7355400603856612,-0.41461959663993014,0.6022447753603899
-0.34337619627121657,0.7351256526687606,-0.41461959663993014,0.6022447753603899,-0.2642861539312408,0.6019634012586386
-0.49353476714746086,0.7355400603856612,-0.6436219132189163,0.7364286716814844,-0.5652429191855748,0.6031910388801132
-0.49353476714746086,0.7355400603856612,-0.5652429191855748,0.6031910388801132,-0.41461959663993014,0.6022447753603899
-0.6436219132189163,0.7364286716814844,-0.7935394279742451,0.7380495198585825,-0.7155999657788592,0.6048385514210255
-0.6436219132189163,0.7364286716814844,-0.7155999657788592,0.6048385514210255,-0.5652429191855748,0.6031910388801132
-0.7935394279742451,0.7380495198585825,-0.9427937294421169,0.7404903394651959,-0.865565763565978,0.6079073548294461
-0.7935394279742451,0.7380495198585825,-0.865565763565978,0.6079073548294461,-0.7155999657788592,0.6048385514210255
-0.9427937294421169,0.7404903394651959,-1.0906528184520363,0.7438824374187413,-1.0143795890409602,0.6125720122204923
-0.9427937294421169,0.7404903394651959,-1.0143795890409602,0.6125720122204923,-0.865565763565978,0.6079073548294461
-1.0906528184520363,0.7438824374187413,-1.2366409358592891,0.7470194661344198,-1.1604438968512363,0.6189985063000288
-1.0906528184520363,0.7438824374187413,-1.1604438968512363,0.6189985063000288,-1.0143795890409602,0.6125720122204923
-1.2366409358592891,0.7470194661344198,-1.382120519255239,0.7478422905205806,-1.30091271953585,0.625792755442081
-1.2366409358592891,0.7470194661344198,-1.30091271953585,0.625792755442081,-1.1604438968512363,0.6189985063000288
-1.382120519255239,0.7478422905205806,-1.5313039901897287,0.7486024598762228,-1.441919992054052,0.6188820287958906
-1.382120519255239,0.7478422905205806,-1.441919992054052,0.6188820287958906,-1.30091271953585,0.625792755442081
-1.5313039901897287,0.7486024598762228,-1.6769703733031678,0.7655629044029807,-1.6080060947013342,0.6037158898844294
-1.5313039901897287,0.7486024598762228,-1.6080060947013342,0.6037158898844294,-1.441919992054052,0.6188820287958906
-1.6769703733031678,0.7655629044029807,-1.7916764812632415,0.7878706303649485,-1.767861068109481,0.6709791563417057
-1.744072811168834,0.3598037611086027,-1.7446473444738355,0.20573867179901803,-1.6159184790820513,0.2673805542986543
-1.7446473444738355,0.20573867179901803,-1.7446399412180273,0.054418190089443534,-1.6192579888508019,0.11749997749779631
-1.7446473444738355,0.20573867179901803,-1.6192579888508019,0.11749997749779631,-1.6159184790820513,0.2673805542986543
-1.747408988861119,0.5190588347618348,-1.744072811168834,0.3598037611086027,-1.611598579484916,0.42310662610289185
-1.744072811168834,0.3598037611086027,-1.6159184790820513,0.2673805542986543,-1.611598579484916,0.42310662610289185
-1.7446399412180273,0.054418190089443534,-1.7422456383596103,-0.09639976177198667,-1.617834219944008,-0.028857471016934425
-1.7446399412180273,0.054418190089443534,-1.617834219944008,-0.028857471016934425,-1.6192579888508019,0.11749997749779631
-1.7422456383596103,-0.09639976177198667,-1.7380680433049052,-0.24795635923021184,-1.6109684138447702,-0.1779841377395296
-1.7422456383596103,-0.09639976177198667,-1.6109684138447702,-0.1779841377395296,-1.617834219944008,-0.028857471016934425
-1.7380680433049052,-0.24795635923021184,-1.7342562760566285,-0.40102648805414165,-1.6018592314375075,-0.33280017906695303
-1.7380680433049052,-0.24795635923021184,-1.6018592314375075,-0.33280017906695303,-1.6109684138447702,-0.1779841377395296
-0.9606473702812756,-0.735655668882541,-0.8116453831135693,-0.7363896800051266,-0.8886894091472736,-0.6048154347545246
-0.8116453831135693,-0.7363896800051266,-0.7403459651286234,-0.6049775168071037,-0.8886894091472736,-0.6048154347545246
-1.5585462818944404,-0.725440372695952,-1.6185828856745583,-0.6119601697125702,-1.7057252044714153,-0.6989011894941654
-1.7057252044714153,-0.6989011894941654,-1.6185828856745583,-0.6119601697125702,-1.7309249096003945,-0.549669038820599
-1.5585462818944404,-0.725440372695952,-1.4949281130632734,-0.5962400112905905,-1.6185828856745583,-0.6119601697125702
1.7302645398219823,-0.7625436237832296,1.8085790738988883,-0.6601553260214071,1.6827419627101112,-0.646474367920121
1.5961929469285092,-0.7599956051166207,1.6827419627101112,-0.646474367920121,1.5401368681809942,-0.6389511596538812
1.5961929469285092,-0.7599956051166207,1.7302645398219823,-0.7625436237832296,1.6827419627101112,-0.646474367920121
1.7848585399730041,0.7999643323850952,1.6374782304605213,0.7862695830122378,1.7247933254251147,0.6927837262423479
1.6374782304605213,0.7862695830122378,1.5933060366085816,0.6686576683686262,1.7247933254251147,0.6927837262423479
1.69717414290821,0.5839846243032114,1.7247933254251147,0.6927837262423479,1.5933060366085816,0.6686576683686262
1.4917165533577175,0.7717899350111351,1.5933060366085816,0.6686576683686262,1.6374782304605213,0.7862695830122378
-1.6769703733031678,0.7655629044029807,-1.767861068109481,0.6709791563417057,-1.6080060947013342,0.6037158898844294
-1.747408988861119,0.5190588347618348,-1.6080060947013342,0.6037158898844294,-1.767861068109481,0.6709791563417057
-0.9606473702812756,-0.735655668882541,-0.8886894091472736,-0.6048154347545246,-1.0377589189237841,-0.6026246609350191
-1.7342562760566285,-0.40102648805414165,-1.7309249096003945,-0.549669038820599,-1.6033059778598535,-0.48638244222225197
-1.7342562760566285,-0.40102648805414165,-1.6033059778598535,-0.48638244222225197,-1.6018592314375075,-0.33280017906695303
-1.7309249096003945,-0.549669038820599,-1.6185828856745583,-0.6119601697125702,-1.6033059778598535,-0.48638244222225197
1.1861077148921326,0.7513321860696048,1.1276418013988052,0.6204967365221732,1.286344948761547,0.6333048652751143
1.4917165533577175,0.7717899350111351,1.4431687816374048,0.6480792363367442,1.5933060366085816,0.6686576683686262
-1.747408988861119,0.5190588347618348,-1.611598579484916,0.42310662610289185,-1.6080060947013342,0.6037158898844294
1.6586192694345776,-0.38286326415123356,1.5542566474978445,-0.43065654603104947,1.6400502189936708,-0.5155410540274975
1.5401368681809942,-0.6389511596538812,1.6827419627101112,-0.646474367920121,1.6400502189936708,-0.5155410540274975
1.5401368681809942,-0.6389511596538812,1.6400502189936708,-0.5155410540274975,1.4830494024401275,-0.5219073778809851
-0.5915078509673223,-0.6046229016957514,-0.4427746055028937,-0.603893984156547,-0.5214549166817919,-0.47192172429561563
-0.7403459651286234,-0.6049775168071037,-0.5915078509673223,-0.6046229016957514,-0.6700664745729159,-0.4731075171356722
-0.5915078509673223,-0.6046229016957514,-0.5214549166817919,-0.47192172429561563,-0.6700664745729159,-0.4731075171356722
-0.2934441056347808,-0.6034399727732082,-0.14389175540184668,-0.6031594176524165,-0.22285751878057247,-0.47033527945029285
-0.14389175540184668,-0.6031594176524165,0.005800239321533553,-0.6029200246086627,-0.0729601622254801,-0.47004703686189603
-0.14389175540184668,-0.6031594176524165,-0.0729601622254801,-0.47004703686189603,-0.22285751878057247,-0.47033527945029285
0.005800239321533553,-0.6029200246086627,0.15606499665005044,-0.6030500223621835,0.07732392959307292,-0.4700378919104578
0.005800239321533553,-0.6029200246086627,0.07732392959307292,-0.4700378919104578,-0.0729601622254801,-0.47004703686189603
0.15606499665005044,-0.6030500223621835,0.3068992295720958,-0.6034203341302152,0.22829795730616642,-0.4701948812199579
0.15606499665005044,-0.6030500223621835,0.22829795730616642,-0.4701948812199579,0.07732392959307292,-0.4700378919104578
0.3068992295720958,-0.6034203341302152,0.45872705092855354,-0.6040310225769021,0.3803463383184798,-0.47079041108712527
0.3068992295720958,-0.6034203341302152,0.3803463383184798,-0.47079041108712527,0.22829795730616642,-0.4701948812199579
0.45872705092855354,-0.6040310225769021,0.6115631387989257,-0.6051622972744519,0.5333878541558864,-0.4719352069941691
0.45872705092855354,-0.6040310225769021,0.5333878541558864,-0.4719352069941691,0.3803463383184798,-0.47079041108712527
0.6115631387989257,-0.6051622972744519,0.7657448275382475,-0.6068767235244844,0.6888615475455527,-0.4736390286340543
0.6115631387989257,-0.6051622972744519,0.6888615475455527,-0.4736390286340543,0.5333878541558864,-0.4719352069941691
0.7657448275382475,-0.6068767235244844,0.9222282713369998,-0.6094463177369477,0.8459173580977013,-0.47617819622594826
0.7657448275382475,-0.6068767235244844,0.8459173580977013,-0.47617819622594826,0.6888615475455527,-0.4736390286340543
0.9222282713369998,-0.6094463177369477,1.080037173027683,-0.6134919431560725,1.0060469662454234,-0.4796846274566106
0.9222282713369998,-0.6094463177369477,1.0060469662454234,-0.4796846274566106,0.8459173580977013,-0.47617819622594826
1.080037173027683,-0.6134919431560725,1.2384213899596253,-0.6208300810633144,1.1720941762847452,-0.4851709598212612
1.080037173027683,-0.6134919431560725,1.1720941762847452,-0.4851709598212612,1.0060469662454234,-0.4796846274566106
1.2384213899596253,-0.6208300810633144,1.3917554646821237,-0.6312745496565482,1.3349823324276058,-0.5009221664821266
1.2384213899596253,-0.6208300810633144,1.3349823324276058,-0.5009221664821266,1.1720941762847452,-0.4851709598212612
1.3917554646821237,-0.6312745496565482,1.5401368681809942,-0.6389511596538812,1.4830494024401275,-0.5219073778809851
1.660648151860235,-0.27017560272695507,1.6624354033922126,-0.1606650947725243,1.5499665500984539,-0.21735076765872285
1.1276418013988052,0.6204967365221732,1.2341483700868856,0.5013528973706463,1.286344948761547,0.6333048652751143
1.6586192694345776,-0.38286326415123356,1.660648151860235,-0.27017560272695507,1.5498776790061228,-0.32855772060570393
1.660648151860235,-0.27017560272695507,1.5499665500984539,-0.21735076765872285,1.5498776790061228,-0.32855772060570393
-1.3431322435374253,-0.5921286866558773,-1.4440287561283116,-0.43357025305926555,-1.4949281130632734,-0.5962400112905905
-0.4427746055028937,-0.603893984156547,-0.2934441056347808,-0.6034399727732082,-0.37216457067089087,-0.4710681700333365
-0.4427746055028937,-0.603893984156547,-0.37216457067089087,-0.4710681700333365,-0.5214549166817919,-0.47192172429561563
1.69717414290821,0.5839846243032114,1.5933060366085816,0.6686576683686262,1.5603413340632706,0.5350548168420138
1.4431687816374048,0.6480792363367442,1.5603413340632706,0.5350548168420138,1.5933060366085816,0.6686576683686262
-1.1882326737155657,-0.5984085258586646,-1.2656875038725781,-0.4577683418568648,-1.3431322435374253,-0.5921286866558773
-1.3431322435374253,-0.5921286866558773,-1.2656875038725781,-0.4577683418568648,-1.4440287561283116,-0.43357025305926555
1.6624354033922126,-0.1606650947725243,1.6631902569480397,-0.052657557150431904,1.5524114746521076,-0.1070398173007452
1.6624354033922126,-0.1606650947725243,1.5524114746521076,-0.1070398173007452,1.5499665500984539,-0.21735076765872285
1.6631902569480397,-0.052657557150431904,1.6658314358365265,0.05498206921198066,1.552873205030783,0.0025926057809745507
1.6631902569480397,-0.052657557150431904,1.552873205030783,0.0025926057809745507,1.5524114746521076,-0.1070398173007452
1.6658314358365265,0.05498206921198066,1.6696767085506594,0.16213321960086077,1.5542681160615162,0.11350981108526562
1.6658314358365265,0.05498206921198066,1.5542681160615162,0.11350981108526562,1.552873205030783,0.0025926057809745507
1.6696767085506594,0.16213321960086077,1.67673896218893,0.2678775004914124,1.5627599319232683,0.22542087906429495
1.6696767085506594,0.16213321960086077,1.5627599319232683,0.22542087906429495,1.5542681160615162,0.11350981108526562
1.67673896218893,0.2678775004914124,1.6871419058538906,0.37103887790091367,1.5778485259330584,0.33299850768389
1.67673896218893,0.2678775004914124,1.5778485259330584,0.33299850768389,1.5627599319232683,0.22542087906429495
1.6871419058538906,0.37103887790091367,1.691238051427706,0.4748805692765529,1.5995229829278426,0.42647582808451767
1.6871419058538906,0.37103887790091367,1.5995229829278426,0.42647582808451767,1.5778485259330584,0.33299850768389
1.691238051427706,0.4748805692765529,1.69717414290821,0.5839846243032114,1.5603413340632706,0.5350548168420138
-1.6080060947013342,0.6037158898844294,-1.611598579484916,0.42310662610289185,-1.4739583733001846,0.4751441766919529
-1.441919992054052,0.6188820287958906,-1.6080060947013342,0.6037158898844294,-1.4739583733001846,0.4751441766919529
1.1276418013988052,0.6204967365221732,0.9684477043362077,0.6115030009363096,1.0698310230931614,0.4842489979108351
1.1276418013988052,0.6204967365221732,1.0698310230931614,0.4842489979108351,1.2341483700868856,0.5013528973706463
0.9684477043362077,0.6115030009363096,0.8081296336637688,0.6063088286241982,0.9044620681120291,0.4748611025293268
0.9684477043362077,0.6115030009363096,0.9044620681120291,0.4748611025293268,1.0698310230931614,0.4842489979108351
1.4431687816374048,0.6480792363367442,1.286344948761547,0.6333048652751143,1.390849880757973,0.5213423856661474
1.286344948761547,0.6333048652751143,1.2341483700868856,0.5013528973706463,1.390849880757973,0.5213423856661474
0.8081296336637688,0.6063088286241982,0.6509432746941539,0.6036787866677243,0.74032700959311,0.47084316978855045
0.8081296336637688,0.6063088286241982,0.74032700959311,0.47084316978855045,0.9044620681120291,0.4748611025293268
-1.0377589189237841,-0.6026246609350191,-1.1128901630906998,-0.46955950012316905,-1.1882326737155657,-0.5984085258586646
-1.1882326737155657,-0.5984085258586646,-1.1128901630906998,-0.46955950012316905,-1.2656875038725781,-0.4577683418568648
-1.0377589189237841,-0.6026246609350191,-0.8886894091472736,-0.6048154347545246,-0.9654177427016254,-0.47361912616318647
-1.0377589189237841,-0.6026246609350191,-0.9654177427016254,-0.47361912616318647,-1.1128901630906998,-0.46955950012316905
0.6509432746941539,0.6036787866677243,0.4948136876899236,0.6025387804939606,0.5800447371849994,0.469301444939544
0.6509432746941539,0.6036787866677243,0.5800447371849994,0.469301444939544,0.74032700959311,0.47084316978855045
0.4948136876899236,0.6025387804939606,0.3407272895354663,0.6021062783335736,0.4245592362577771,0.46854759274206553
0.4948136876899236,0.6025387804939606,0.4245592362577771,0.46854759274206553,0.5800447371849994,0.469301444939544
0.3407272895354663,0.6021062783335736,0.18889436907868942,0.6017378873402974,0.27015410090909825,0.4684216910113179
0.3407272895354663,0.6021062783335736,0.27015410090909825,0.4684216910113179,0.4245592362577771,0.46854759274206553
0.18889436907868942,0.6017378873402974,0.03699268453021617,0.6018604371643133,0.11789396833405084,0.46829583371735667
0.18889436907868942,0.6017378873402974,0.11789396833405084,0.46829583371735667,0.27015410090909825,0.4684216910113179
0.03699268453021617,0.6018604371643133,-0.11358888325106506,0.6017466874975405,-0.03370637856124919,0.4683568450511705
0.03699268453021617,0.6018604371643133,-0.03370637856124919,0.4683568450511705,0.11789396833405084,0.46829583371735667
-0.11358888325106506,0.6017466874975405,-0.2642861539312408,0.6019634012586386,-0.18473788405783767,0.46849159213694214
-0.11358888325106506,0.6017466874975405,-0.18473788405783767,0.46849159213694214,-0.03370637856124919,0.4683568450511705
-0.2642861539312408,0.6019634012586386,-0.41461959663993014,0.6022447753603899,-0.3351900055574659,0.46851144357794444
-0.2642861539312408,0.6019634012586386,-0.3351900055574659,0.46851144357794444,-0.18473788405783767,0.46849159213694214
-0.41461959663993014,0.6022447753603899,-0.5652429191855748,0.6031910388801132,-0.48602702051145014,0.4690819730099992
-0.41461959663993014,0.6022447753603899,-0.48602702051145014,0.4690819730099992,-0.3351900055574659,0.46851144357794444
-0.5652429191855748,0.6031910388801132,-0.7155999657788592,0.6048385514210255,-0.6369478029898944,0.47027986591189164
-0.5652429191855748,0.6031910388801132,-0.6369478029898944,0.47027986591189164,-0.48602702051145014,0.4690819730099992
-0.7155999657788592,0.6048385514210255,-0.865565763565978,0.6079073548294461,-0.788174202645267,0.4729906378262862
-0.7155999657788592,0.6048385514210255,-0.788174202645267,0.4729906378262862,-0.6369478029898944,0.47027986591189164
-0.865565763565978,0.6079073548294461,-1.0143795890409602,0.6125720122204923,-0.9388558101384187,0.4782028625803874
-0.865565763565978,0.6079073548294461,-0.9388558101384187,0.4782028625803874,-0.788174202645267,0.4729906378262862
-1.0143795890409602,0.6125720122204923,-1.1604438968512363,0.6189985063000288,-1.087781118119326,0.48624989743420494
-1.0143795890409602,0.6125720122204923,-1.087781118119326,0.48624989743420494,-0.9388558101384187,0.4782028625803874
-1.1604438968512363,0.6189985063000288,-1.30091271953585,0.625792755442081,-1.232576738837106,0.4981385675735152
-1.1604438968512363,0.6189985063000288,-1.232576738837106,0.4981385675735152,-1.087781118119326,0.48624989743420494
-1.30091271953585,0.625792755442081,-1.441919992054052,0.6188820287958906,-1.356575442673226,0.5186539561606218
-1.30091271953585,0.625792755442081,-1.356575442673226,0.5186539561606218,-1.232576738837106,0.4981385675735152
-1.441919992054052,0.6188820287958906,-1.4739583733001846,0.4751441766919529,-1.356575442673226,0.5186539561606218
-1.617834219944008,-0.028857471016934425,-1.6109684138447702,-0.1779841377395296,-1.4905583500378012,-0.10546049592403961
-1.6159184790820513,0.2673805542986543,-1.6192579888508019,0.11749997749779631,-1.4951423935618773,0.1765029011813265
-1.6159184790820513,0.2673805542986543,-1.4826239430374832,0.3231643474271486,-1.611598579484916,0.42310662610289185
-1.611598579484916,0.42310662610289185,-1.4826239430374832,0.3231643474271486,-1.4739583733001846,0.4751441766919529
-1.6159184790820513,0.2673805542986543,-1.4951423935618773,0.1765029011813265,-1.4826239430374832,0.3231643474271486
-1.6192579888508019,0.11749997749779631,-1.617834219944008,-0.028857471016934425,-1.4982218182020886,0.03597171839239092
-1.617834219944008,-0.028857471016934425,-1.4905583500378012,-0.10546049592403961,-1.4982218182020886,0.03597171839239092
-1.6109684138447702,-0.1779841377395296,-1.6018592314375075,-0.33280017906695303,-1.4737318923107754,-0.2540182480305472
-1.6109684138447702,-0.1779841377395296,-1.4737318923107754,-0.2540182480305472,-1.4905583500378012,-0.10546049592403961
-0.7403459651286234,-0.6049775168071037,-0.8183388995997045,-0.47387919487584157,-0.8886894091472736,-0.6048154347545246
-0.7403459651286234,-0.6049775168071037,-0.6700664745729159,-0.4731075171356722,-0.8183388995997045,-0.47387919487584157
1.3917554646821237,-0.6312745496565482,1.4830494024401275,-0.5219073778809851,1.3349823324276058,-0.5009221664821266
1.6400502189936708,-0.5155410540274975,1.5542566474978445,-0.43065654603104947,1.4830494024401275,-0.5219073778809851
1.6586192694345776,-0.38286326415123356,1.5498776790061228,-0.32855772060570393,1.5542566474978445,-0.43065654603104947
1.4431687816374048,0.6480792363367442,1.390849880757973,0.5213423856661474,1.5603413340632706,0.5350548168420138
-0.2934441056347808,-0.6034399727732082,-0.22285751878057247,-0.47033527945029285,-0.37216457067089087,-0.4710681700333365
1.691238051427706,0.4748805692765529,1.5603413340632706,0.5350548168420138,1.5995229829278426,0.42647582808451767
1.8253815740199153,0.7031929470306421,1.7848585399730041,0.7999643323850952,1.7247933254251147,0.6927837262423479
-0.8886894091472736,-0.6048154347545246,-0.8183388995997045,-0.47387919487584157,-0.9654177427016254,-0.47361912616318647
-1.6192579888508019,0.11749997749779631,-1.4982218182020886,0.03597171839239092,-1.4951423935618773,0.1765029011813265
-1.6018592314375075,-0.33280017906695303,-1.4440287561283116,-0.43357025305926555,-1.4737318923107754,-0.2540182480305472
-1.4949281130632734,-0.5962400112905905,-1.6033059778598535,-0.48638244222225197,-1.6185828856745583,-0.6119601697125702
-1.4949281130632734,-0.5962400112905905,-1.4440287561283116,-0.43357025305926555,-1.6033059778598535,-0.48638244222225197
-1.4905583500378012,-0.10546049592403961,-1.4737318923107754,-0.2540182480305472,-1.3621927473755926,-0.16811190345732718
-0.0729601622254801,-0.47004703686189603,0.07732392959307292,-0.4700378919104578,-0.002173492794375911,-0.33651768614486466
-0.22285751878057247,-0.47033527945029285,-0.0729601622254801,-0.47004703686189603,-0.15241534520926958,-0.33685071841486647
-0.0729601622254801,-0.47004703686189603,-0.002173492794375911,-0.33651768614486466,-0.15241534520926958,-0.33685071841486647
0.22829795730616642,-0.4701948812199579,0.3803463383184798,-0.47079041108712527,0.30059973638836585,-0.337110446820343
0.3803463383184798,-0.47079041108712527,0.5333878541558864,-0.4719352069941691,0.45406839914103053,-0.338026608045173
0.3803463383184798,-0.47079041108712527,0.45406839914103053,-0.338026608045173,0.30059973638836585,-0.337110446820343
0.5333878541558864,-0.4719352069941691,0.6888615475455527,-0.4736390286340543,0.6096228753448242,-0.3396260648188337
0.5333878541558864,-0.4719352069941691,0.6096228753448242,-0.3396260648188337,0.45406839914103053,-0.338026608045173
0.6888615475455527,-0.4736390286340543,0.8459173580977013,-0.47617819622594826,0.7669570108057414,-0.34208282952679897
0.6888615475455527,-0.4736390286340543,0.7669570108057414,-0.34208282952679897,0.6096228753448242,-0.3396260648188337
0.8459173580977013,-0.47617819622594826,1.0060469662454234,-0.4796846274566106,0.9282435815114559,-0.34546043723734843
0.8459173580977013,-0.47617819622594826,0.9282435815114559,-0.34546043723734843,0.7669570108057414,-0.34208282952679897
1.0060469662454234,-0.4796846274566106,1.1720941762847452,-0.4851709598212612,1.0937363842776715,-0.3489349019082685
1.0060469662454234,-0.4796846274566106,1.0937363842776715,-0.3489349019082685,0.9282435815114559,-0.34546043723734843
1.1720941762847452,-0.4851709598212612,1.3349823324276058,-0.5009221664821266,1.2842561178306877,-0.34796743479961545
1.1720941762847452,-0.4851709598212612,1.2842561178306877,-0.34796743479961545,1.0937363842776715,-0.3489349019082685
1.5542566474978445,-0.43065654603104947,1.441669414776049,-0.40113758533963506,1.4830494024401275,-0.5219073778809851
1.4830494024401275,-0.5219073778809851,1.441669414776049,-0.40113758533963506,1.3349823324276058,-0.5009221664821266
1.5542566474978445,-0.43065654603104947,1.5498776790061228,-0.32855772060570393,1.441669414776049,-0.40113758533963506
1.0698310230931614,0.4842489979108351,0.9044620681120291,0.4748611025293268,1.0087321164008156,0.3409064223562668
1.5524114746521076,-0.1070398173007452,1.552873205030783,0.0025926057809745507,1.4450685301438289,-0.052548205522923705
0.9044620681120291,0.4748611025293268,0.74032700959311,0.47084316978855045,0.8335393260096463,0.33614416609276976
0.9044620681120291,0.4748611025293268,0.8335393260096463,0.33614416609276976,1.0087321164008156,0.3409064223562668
1.5499665500984539,-0.21735076765872285,1.5524114746521076,-0.1070398173007452,1.4438604059646867,-0.16124210549793322
1.5524114746521076,-0.1070398173007452,1.4450685301438289,-0.052548205522923705,1.4438604059646867,-0.16124210549793322
-0.5214549166817919,-0.47192172429561563,-0.37216457067089087,-0.4710681700333365,-0.4520144847934193,-0.3384172845207379
-1.1128901630906998,-0.46955950012316905,-0.9654177427016254,-0.47361912616318647,-1.0398806881682037,-0.3450522228594423
1.552873205030783,0.0025926057809745507,1.5542681160615162,0.11350981108526562,1.439770857788502,0.059349891956697175
1.552873205030783,0.0025926057809745507,1.439770857788502,0.059349891956697175,1.4450685301438289,-0.052548205522923705
1.5542681160615162,0.11350981108526562,1.5627599319232683,0.22542087906429495,1.4399320037979453,0.17870829735046312
1.5542681160615162,0.11350981108526562,1.4399320037979453,0.17870829735046312,1.439770857788502,0.059349891956697175
1.5627599319232683,0.22542087906429495,1.5778485259330584,0.33299850768389,1.454576601463882,0.30007450226366145
1.5627599319232683,0.22542087906429495,1.454576601463882,0.30007450226366145,1.4399320037979453,0.17870829735046312
1.5778485259330584,0.33299850768389,1.5995229829278426,0.42647582808451767,1.4885416090403618,0.41810664563105865
1.5778485259330584,0.33299850768389,1.4885416090403618,0.41810664563105865,1.454576601463882,0.30007450226366145
-1.4905583500378012,-0.10546049592403961,-1.379875401827505,-0.03345635503792399,-1.4982218182020886,0.03597171839239092
-1.4905583500378012,-0.10546049592403961,-1.3621927473755926,-0.16811190345732718,-1.379875401827505,-0.03345635503792399
-0.22285751878057247,-0.47033527945029285,-0.30233857582860435,-0.33742398406271645,-0.37216457067089087,-0.4710681700333365
-0.22285751878057247,-0.47033527945029285,-0.15241534520926958,-0.33685071841486647,-0.30233857582860435,-0.33742398406271645
-0.9654177427016254,-0.47361912616318647,-0.8183388995997045,-0.47387919487584157,-0.895960431757465,-0.3447775888400468
-0.9654177427016254,-0.47361912616318647,-0.895960431757465,-0.3447775888400468,-1.0398806881682037,-0.3450522228594423
-1.2656875038725781,-0.4577683418568648,-1.1128901630906998,-0.46955950012316905,-1.181496496487179,-0.33758492813314545
-1.1128901630906998,-0.46955950012316905,-1.0398806881682037,-0.3450522228594423,-1.181496496487179,-0.33758492813314545
1.2341483700868856,0.5013528973706463,1.3449432782530908,0.39244682854305474,1.390849880757973,0.5213423856661474
0.5800447371849994,0.469301444939544,0.4245592362577771,0.46854759274206553,0.5091753857694638,0.3344083160367152
0.74032700959311,0.47084316978855045,0.5800447371849994,0.469301444939544,0.6686007741385765,0.3347899794851556
0.5800447371849994,0.469301444939544,0.5091753857694638,0.3344083160367152,0.6686007741385765,0.3347899794851556
0.4245592362577771,0.46854759274206553,0.27015410090909825,0.4684216910113179,0.35264010409687785,0.33447529316382446
0.4245592362577771,0.46854759274206553,0.35264010409687785,0.33447529316382446,0.5091753857694638,0.3344083160367152
0.27015410090909825,0.4684216910113179,0.11789396833405084,0.46829583371735667,0.1996124456706347,0.33434707576245
0.27015410090909825,0.4684216910113179,0.1996124456706347,0.33434707576245,0.35264010409687785,0.33447529316382446
0.11789396833405084,0.46829583371735667,-0.03370637856124919,0.4683568450511705,0.046930542847238195,0.3345483892139527
0.11789396833405084,0.46829583371735667,0.046930542847238195,0.3345483892139527,0.1996124456706347,0.33434707576245
-0.03370637856124919,0.4683568450511705,-0.18473788405783767,0.46849159213694214,-0.10409559965060748,0.3344088692004429
-0.03370637856124919,0.4683568450511705,-0.10409559965060748,0.3344088692004429,0.046930542847238195,0.3345483892139527
-0.18473788405783767,0.46849159213694214,-0.3351900055574659,0.46851144357794444,-0.25510947092124614,0.3344637931061784
-0.18473788405783767,0.46849159213694214,-0.25510947092124614,0.3344637931061784,-0.10409559965060748,0.3344088692004429
-0.3351900055574659,0.46851144357794444,-0.48602702051145014,0.4690819730099992,-0.40605624393392425,0.3346187973533257
-0.3351900055574659,0.46851144357794444,-0.40605624393392425,0.3346187973533257,-0.25510947092124614,0.3344637931061784
-0.48602702051145014,0.4690819730099992,-0.6369478029898944,0.47027986591189164,-0.5572201556817876,0.33499346428089305
-0.48602702051145014,0.4690819730099992,-0.5572201556817876,0.33499346428089305,-0.40605624393392425,0.3346187973533257
-0.6369478029898944,0.47027986591189164,-0.788174202645267,0.4729906378262862,-0.7092802666614473,0.33647925211519863
-0.6369478029898944,0.47027986591189164,-0.7092802666614473,0.33647925211519863,-0.5572201556817876,0.33499346428089305
-0.788174202645267,0.4729906378262862,-0.9388558101384187,0.4782028625803874,-0.8622483060509963,0.34034903529793115
-0.788174202645267,0.4729906378262862,-0.8622483060509963,0.34034903529793115,-0.7092802666614473,0.33647925211519863
-0.9388558101384187,0.4782028625803874,-1.087781118119326,0.48624989743420494,-1.0147198801070167,0.3488731350817898
-0.9388558101384187,0.4782028625803874,-1.0147198801070167,0.3488731350817898,-0.8622483060509963,0.34034903529793115
-1.087781118119326,0.48624989743420494,-1.232576738837106,0.4981385675735152,-1.1654800804310184,0.36201319160494455
-1.087781118119326,0.48624989743420494,-1.1654800804310184,0.36201319160494455,-1.0147198801070167,0.3488731350817898
-1.4951423935618773,0.1765029011813265,-1.4982218182020886,0.03597171839239092,-1.3858586334593164,0.094517276224807
-1.4982218182020886,0.03597171839239092,-1.379875401827505,-0.03345635503792399,-1.3858586334593164,0.094517276224807
-1.6018592314375075,-0.33280017906695303,-1.6033059778598535,-0.48638244222225197,-1.4440287561283116,-0.43357025305926555
1.2341483700868856,0.5013528973706463,1.0698310230931614,0.4842489979108351,1.183845316572075,0.35988417601832284
1.0698310230931614,0.4842489979108351,1.0087321164008156,0.3409064223562668,1.183845316572075,0.35988417601832284
1.5603413340632706,0.5350548168420138,1.390849880757973,0.5213423856661474,1.4885416090403618,0.41810664563105865
-1.4440287561283116,-0.43357025305926555,-1.3274344951766623,-0.31126900383032213,-1.4737318923107754,-0.2540182480305472
-1.4737318923107754,-0.2540182480305472,-1.3274344951766623,-0.31126900383032213,-1.3621927473755926,-0.16811190345732718
-1.4440287561283116,-0.43357025305926555,-1.2656875038725781,-0.4577683418568648,-1.3274344951766623,-0.31126900383032213
1.5603413340632706,0.5350548168420138,1.4885416090403618,0.41810664563105865,1.5995229829278426,0.42647582808451767
-0.6700664745729159,-0.4731075171356722,-0.7495443441619118,-0.34218084590673864,-0.8183388995997045,-0.47387919487584157
-0.8183388995997045,-0.47387919487584157,-0.7495443441619118,-0.34218084590673864,-0.895960431757465,-0.3447775888400468
0.07732392959307292,-0.4700378919104578,0.22829795730616642,-0.4701948812199579,0.14877422132464233,-0.3366342498181026
0.07732392959307292,-0.4700378919104578,0.14877422132464233,-0.3366342498181026,-0.002173492794375911,-0.33651768614486466
1.5499665500984539,-0.21735076765872285,1.4334220477982726,-0.27655987205842447,1.5498776790061228,-0.32855772060570393
1.5499665500984539,-0.21735076765872285,1.4438604059646867,-0.16124210549793322,1.4334220477982726,-0.27655987205842447
-0.5214549166817919,-0.47192172429561563,-0.600915699977616,-0.3401280591135225,-0.6700664745729159,-0.4731075171356722
-0.5214549166817919,-0.47192172429561563,-0.4520144847934193,-0.3384172845207379,-0.600915699977616,-0.3401280591135225
0.22829795730616642,-0.4701948812199579,0.30059973638836585,-0.337110446820343,0.14877422132464233,-0.3366342498181026
-0.6700664745729159,-0.4731075171356722,-0.600915699977616,-0.3401280591135225,-0.7495443441619118,-0.34218084590673864
1.3349823324276058,-0.5009221664821266,1.441669414776049,-0.40113758533963506,1.2842561178306877,-0.34796743479961545
1.5498776790061228,-0.32855772060570393,1.4334220477982726,-0.27655987205842447,1.441669414776049,-0.40113758533963506
-0.37216457067089087,-0.4710681700333365,-0.30233857582860435,-0.33742398406271645,-0.4520144847934193,-0.3384172845207379
1.390849880757973,0.5213423856661474,1.3449432782530908,0.39244682854305474,1.4885416090403618,0.41810664563105865
-1.2656875038725781,-0.4577683418568648,-1.181496496487179,-0.33758492813314545,-1.3274344951766623,-0.31126900383032213
-1.4951423935618773,0.1765029011813265,-1.3702070245172109,0.22477873602932077,-1.4826239430374832,0.3231643474271486
-1.4951423935618773,0.1765029011813265,-1.3858586334593164,0.094517276224807,-1.3702070245172109,0.22477873602932077
1.2341483700868856,0.5013528973706463,1.183845316572075,0.35988417601832284,1.3449432782530908,0.39244682854305474
0.74032700959311,0.47084316978855045,0.6686007741385765,0.3347899794851556,0.8335393260096463,0.33614416609276976
-1.4739583733001846,0.4751441766919529,-1.4826239430374832,0.3231643474271486,-1.3313333266982075,0.37640290558506995
-1.4739583733001846,0.4751441766919529,-1.3313333266982075,0.37640290558506995,-1.356575442673226,0.5186539561606218
-1.4826239430374832,0.3231643474271486,-1.3702070245172109,0.22477873602932077,-1.3313333266982075,0.37640290558506995
-1.0398806881682037,-0.3450522228594423,-0.895960431757465,-0.3447775888400468,-0.9745697839936831,-0.2195874915691317
0.45406839914103053,-0.338026608045173,0.6096228753448242,-0.3396260648188337,0.529251559557589,-0.20495724655200756
0.30059973638836585,-0.337110446820343,0.45406839914103053,-0.338026608045173,0.3736489506155623,-0.20364227740154528
0.45406839914103053,-0.338026608045173,0.529251559557589,-0.20495724655200756,0.3736489506155623,-0.20364227740154528
0.7669570108057414,-0.34208282952679897,0.9282435815114559,-0.34546043723734843,0.8481514200929942,-0.21057417440225695
0.9282435815114559,-0.34546043723734843,1.0937363842776715,-0.3489349019082685,1.0106384265721435,-0.21527037683491274
0.9282435815114559,-0.34546043723734843,1.0106384265721435,-0.21527037683491274,0.8481514200929942,-0.21057417440225695
1.0937363842776715,-0.3489349019082685,1.2842561178306877,-0.34796743479961545,1.1747463645674763,-0.21794781867659244
1.0937363842776715,-0.3489349019082685,1.1747463645674763,-0.21794781867659244,1.0106384265721435,-0.21527037683491274
1.2842561178306877,-0.34796743479961545,1.441669414776049,-0.40113758533963506,1.4334220477982726,-0.27655987205842447
1.439770857788502,0.059349891956697175,1.4399320037979453,0.17870829735046312,1.3110255247382259,0.1179494742075863
0.30059973638836585,-0.337110446820343,0.22050676330009272,-0.20294211248418784,0.14877422132464233,-0.3366342498181026
0.30059973638836585,-0.337110446820343,0.3736489506155623,-0.20364227740154528,0.22050676330009272,-0.20294211248418784
1.0087321164008156,0.3409064223562668,0.8335393260096463,0.33614416609276976,0.9320502658224885,0.19702363391978509
0.6096228753448242,-0.3396260648188337,0.7669570108057414,-0.34208282952679897,0.686657628612665,-0.20713620315086168
0.6096228753448242,-0.3396260648188337,0.686657628612665,-0.20713620315086168,0.529251559557589,-0.20495724655200756
1.4450685301438289,-0.052548205522923705,1.3570248879012958,-0.10484614616201557,1.4438604059646867,-0.16124210549793322
0.5091753857694638,0.3344083160367152,0.5945866947989291,0.19921030483697333,0.6686007741385765,0.3347899794851556
1.4450685301438289,-0.052548205522923705,1.439770857788502,0.059349891956697175,1.331351073465753,-0.006701803057106413
1.439770857788502,0.059349891956697175,1.3110255247382259,0.1179494742075863,1.331351073465753,-0.006701803057106413
1.454576601463882,0.30007450226366145,1.4885416090403618,0.41810664563105865,1.3449432782530908,0.39244682854305474
1.454576601463882,0.30007450226366145,1.3449432782530908,0.39244682854305474,1.3150442030332643,0.2571371870801064
0.35264010409687785,0.33447529316382446,0.1996124456706347,0.33434707576245,0.2814871652157262,0.20008444194919728
-0.895960431757465,-0.3447775888400468,-0.7495443441619118,-0.34218084590673864,-0.8308489359179289,-0.21239701274021885
-0.895960431757465,-0.3447775888400468,-0.8308489359179289,-0.21239701274021885,-0.9745697839936831,-0.2195874915691317
-1.3621927473755926,-0.16811190345732718,-1.2640630678714035,-0.08927557704354884,-1.379875401827505,-0.03345635503792399
1.2842561178306877,-0.34796743479961545,1.4334220477982726,-0.27655987205842447,1.3223995780217164,-0.2037148437999026
1.2842561178306877,-0.34796743479961545,1.3223995780217164,-0.2037148437999026,1.1747463645674763,-0.21794781867659244
1.4438604059646867,-0.16124210549793322,1.3223995780217164,-0.2037148437999026,1.4334220477982726,-0.27655987205842447
-0.15241534520926958,-0.33685071841486647,-0.23271670268269867,-0.20325454480821917,-0.30233857582860435,-0.33742398406271645
-0.002173492794375911,-0.33651768614486466,0.14877422132464233,-0.3366342498181026,0.0684899849942668,-0.20270617285206308
0.14877422132464233,-0.3366342498181026,0.22050676330009272,-0.20294211248418784,0.0684899849942668,-0.20270617285206308
-1.0398806881682037,-0.3450522228594423,-1.108574378259399,-0.2256167509148089,-1.181496496487179,-0.33758492813314545
-1.0398806881682037,-0.3450522228594423,-0.9745697839936831,-0.2195874915691317,-1.108574378259399,-0.2256167509148089
0.5091753857694638,0.3344083160367152,0.35264010409687785,0.33447529316382446,0.43718069889824385,0.19963180421669588
0.5091753857694638,0.3344083160367152,0.43718069889824385,0.19963180421669588,0.5945866947989291,0.19921030483697333
0.1996124456706347,0.33434707576245,0.046930542847238195,0.3345483892139527,0.12859981547167285,0.2002231000857514
0.1996124456706347,0.33434707576245,0.12859981547167285,0.2002231000857514,0.2814871652157262,0.20008444194919728
-0.002173492794375911,-0.33651768614486466,-0.08234015259887946,-0.2027998634816925,-0.15241534520926958,-0.33685071841486647
-0.002173492794375911,-0.33651768614486466,0.0684899849942668,-0.20270617285206308,-0.08234015259887946,-0.2027998634816925
0.046930542847238195,0.3345483892139527,-0.10409559965060748,0.3344088692004429,-0.02305619875326808,0.20018346425834438
0.046930542847238195,0.3345483892139527,-0.02305619875326808,0.20018346425834438,0.12859981547167285,0.2002231000857514
-0.10409559965060748,0.3344088692004429,-0.25510947092124614,0.3344637931061784,-0.17443435140834843,0.20021285173273673
-0.10409559965060748,0.3344088692004429,-0.17443435140834843,0.20021285173273673,-0.02305619875326808,0.20018346425834438
-0.25510947092124614,0.3344637931061784,-0.40605624393392425,0.3346187973533257,-0.32516907702105635,0.19989045101465275
-0.25510947092124614,0.3344637931061784,-0.32516907702105635,0.19989045101465275,-0.17443435140834843,0.20021285173273673
-0.40605624393392425,0.3346187973533257,-0.5572201556817876,0.33499346428089305,-0.4763621866312187,0.19971325007774873
-0.40605624393392425,0.3346187973533257,-0.4763621866312187,0.19971325007774873,-0.32516907702105635,0.19989045101465275
-0.5572201556817876,0.33499346428089305,-0.7092802666614473,0.33647925211519863,-0.6283725968255487,0.1997058654613559
-0.5572201556817876,0.33499346428089305,-0.6283725968255487,0.1997058654613559,-0.4763621866312187,0.19971325007774873
-0.7092802666614473,0.33647925211519863,-0.8622483060509963,0.34034903529793115,-0.7823572212920648,0.2005984269196476
-0.7092802666614473,0.33647925211519863,-0.7823572212920648,0.2005984269196476,-0.6283725968255487,0.1997058654613559
-0.8622483060509963,0.34034903529793115,-1.0147198801070167,0.3488731350817898,-0.9396161358891174,0.20461504705830624
-0.8622483060509963,0.34034903529793115,-0.9396161358891174,0.20461504705830624,-0.7823572212920648,0.2005984269196476
-1.0147198801070167,0.3488731350817898,-1.1654800804310184,0.36201319160494455,-1.0941783119204112,0.22200293436331467
-1.0147198801070167,0.3488731350817898,-1.0941783119204112,0.22200293436331467,-0.9396161358891174,0.20461504705830624
1.3449432782530908,0.39244682854305474,1.183845316572075,0.35988417601832284,1.3150442030332643,0.2571371870801064
-1.232576738837106,0.4981385675735152,-1.3313333266982075,0.37640290558506995,-1.1654800804310184,0.36201319160494455
-1.379875401827505,-0.03345635503792399,-1.2770710719519192,0.033051524627299385,-1.3858586334593164,0.094517276224807
-1.379875401827505,-0.03345635503792399,-1.2640630678714035,-0.08927557704354884,-1.2770710719519192,0.033051524627299385
-1.232576738837106,0.4981385675735152,-1.356575442673226,0.5186539561606218,-1.3313333266982075,0.37640290558506995
-1.3621927473755926,-0.16811190345732718,-1.3274344951766623,-0.31126900383032213,-1.2357528142965186,-0.21123939446116025
-1.3621927473755926,-0.16811190345732718,-1.2357528142965186,-0.21123939446116025,-1.2640630678714035,-0.08927557704354884
-1.181496496487179,-0.33758492813314545,-1.2357528142965186,-0.21123939446116025,-1.3274344951766623,-0.31126900383032213
-0.7495443441619118,-0.34218084590673864,-0.600915699977616,-0.3401280591135225,-0.6822200008964046,-0.2082834034207885
-0.7495443441619118,-0.34218084590673864,-0.6822200008964046,-0.2082834034207885,-0.8308489359179289,-0.21239701274021885
0.8335393260096463,0.33614416609276976,0.6686007741385765,0.3347899794851556,0.75930563884606,0.1983313528204121
0.8335393260096463,0.33614416609276976,0.75930563884606,0.1983313528204121,0.9320502658224885,0.19702363391978509
-0.4520144847934193,-0.3384172845207379,-0.5326784176818866,-0.20571387327267715,-0.600915699977616,-0.3401280591135225
-0.600915699977616,-0.3401280591135225,-0.5326784176818866,-0.20571387327267715,-0.6822200008964046,-0.2082834034207885
-0.4520144847934193,-0.3384172845207379,-0.30233857582860435,-0.33742398406271645,-0.3826513742224866,-0.20421606663827205
-0.4520144847934193,-0.3384172845207379,-0.3826513742224866,-0.20421606663827205,-0.5326784176818866,-0.20571387327267715
1.0087321164008156,0.3409064223562668,1.1389343134869891,0.19278451775816668,1.183845316572075,0.35988417601832284
1.0087321164008156,0.3409064223562668,0.9320502658224885,0.19702363391978509,1.1389343134869891,0.19278451775816668
-1.1654800804310184,0.36201319160494455,-1.3313333266982075,0.37640290558506995,-1.2364718204915979,0.23956152838751082
-1.1654800804310184,0.36201319160494455,-1.2364718204915979,0.23956152838751082,-1.0941783119204112,0.22200293436331467
-1.3702070245172109,0.22477873602932077,-1.2364718204915979,0.23956152838751082,-1.3313333266982075,0.37640290558506995
1.4438604059646867,-0.16124210549793322,1.3570248879012958,-0.10484614616201557,1.3223995780217164,-0.2037148437999026
0.7669570108057414,-0.34208282952679897,0.8481514200929942,-0.21057417440225695,0.686657628612665,-0.20713620315086168
-0.15241534520926958,-0.33685071841486647,-0.08234015259887946,-0.2027998634816925,-0.23271670268269867,-0.20325454480821917
-1.181496496487179,-0.33758492813314545,-1.108574378259399,-0.2256167509148089,-1.2357528142965186,-0.21123939446116025
1.4450685301438289,-0.052548205522923705,1.331351073465753,-0.006701803057106413,1.3570248879012958,-0.10484614616201557
0.6686007741385765,0.3347899794851556,0.5945866947989291,0.19921030483697333,0.75930563884606,0.1983313528204121
1.4399320037979453,0.17870829735046312,1.454576601463882,0.30007450226366145,1.3150442030332643,0.2571371870801064
-1.3858586334593164,0.094517276224807,-1.2898568338679455,0.14089242906548125,-1.3702070245172109,0.22477873602932077
-1.3702070245172109,0.22477873602932077,-1.2898568338679455,0.14089242906548125,-1.2364718204915979,0.23956152838751082
-1.3858586334593164,0.094517276224807,-1.2770710719519192,0.033051524627299385,-1.2898568338679455,0.14089242906548125
0.35264010409687785,0.33447529316382446,0.2814871652157262,0.20008444194919728,0.43718069889824385,0.19963180421669588
1.183845316572075,0.35988417601832284,1.1389343134869891,0.19278451775816668,1.3150442030332643,0.2571371870801064
1.4399320037979453,0.17870829735046312,1.3150442030332643,0.2571371870801064,1.3110255247382259,0.1179494742075863
-0.30233857582860435,-0.33742398406271645,-0.23271670268269867,-0.20325454480821917,-0.3826513742224866,-0.20421606663827205
1.0106384265721435,-0.21527037683491274,1.1747463645674763,-0.21794781867659244,1.095425309629265,-0.08857204217217869
0.8481514200929942,-0.21057417440225695,1.0106384265721435,-0.21527037683491274,0.9311722806731563,-0.07935895166877376
1.0106384265721435,-0.21527037683491274,1.095425309629265,-0.08857204217217869,0.9311722806731563,-0.07935895166877376
0.3736489506155623,-0.20364227740154528,0.2920464553052897,-0.06897002468361417,0.22050676330009272,-0.20294211248418784
0.9320502658224885,0.19702363391978509,0.75930563884606,0.1983313528204121,0.8471422769699212,0.059647637580541306
-0.23271670268269867,-0.20325454480821917,-0.3135525745411478,-0.06942218648301667,-0.3826513742224866,-0.20421606663827205
1.3110255247382259,0.1179494742075863,1.1916402062779425,0.028516105007036285,1.331351073465753,-0.006701803057106413
-0.6822200008964046,-0.2082834034207885,-0.5326784176818866,-0.20571387327267715,-0.614997555532902,-0.07236776477204523
0.529251559557589,-0.20495724655200756,0.686657628612665,-0.20713620315086168,0.6048258485010907,-0.07150335586478913
0.2814871652157262,0.20008444194919728,0.12859981547167285,0.2002231000857514,0.20997976536926183,0.06578897725834787
-0.23271670268269867,-0.20325454480821917,-0.08234015259887946,-0.2027998634816925,-0.16308016456517613,-0.06877052674566136
-0.23271670268269867,-0.20325454480821917,-0.16308016456517613,-0.06877052674566136,-0.3135525745411478,-0.06942218648301667
0.5945866947989291,0.19921030483697333,0.6814128382924821,0.06270561196721663,0.75930563884606,0.1983313528204121
0.75930563884606,0.1983313528204121,0.6814128382924821,0.06270561196721663,0.8471422769699212,0.059647637580541306
-1.108574378259399,-0.2256167509148089,-1.1651720132795258,-0.13065204079019227,-1.2357528142965186,-0.21123939446116025
-1.2640630678714035,-0.08927557704354884,-1.2357528142965186,-0.21123939446116025,-1.1651720132795258,-0.13065204079019227
-0.9745697839936831,-0.2195874915691317,-0.8308489359179289,-0.21239701274021885,-0.9175488108138795,-0.08356349055209376
-0.5326784176818866,-0.20571387327267715,-0.3826513742224866,-0.20421606663827205,-0.46401900892371084,-0.0705340003265959
-0.5326784176818866,-0.20571387327267715,-0.46401900892371084,-0.0705340003265959,-0.614997555532902,-0.07236776477204523
1.1747463645674763,-0.21794781867659244,1.3223995780217164,-0.2037148437999026,1.2443588322705645,-0.09917711224930972
1.1747463645674763,-0.21794781867659244,1.2443588322705645,-0.09917711224930972,1.095425309629265,-0.08857204217217869
1.3570248879012958,-0.10484614616201557,1.2443588322705645,-0.09917711224930972,1.3223995780217164,-0.2037148437999026
0.22050676330009272,-0.20294211248418784,0.1393783410673089,-0.06857257485395854,0.0684899849942668,-0.20270617285206308
0.22050676330009272,-0.20294211248418784,0.2920464553052897,-0.06897002468361417,0.1393783410673089,-0.06857257485395854
0.12859981547167285,0.2002231000857514,-0.02305619875326808,0.20018346425834438,0.05791519332146034,0.06591709212542105
0.12859981547167285,0.2002231000857514,0.05791519332146034,0.06591709212542105,0.20997976536926183,0.06578897725834787
-0.9745697839936831,-0.2195874915691317,-1.0575133929671534,-0.10488546193640697,-1.108574378259399,-0.2256167509148089
-1.108574378259399,-0.2256167509148089,-1.0575133929671534,-0.10488546193640697,-1.1651720132795258,-0.13065204079019227
-0.9745697839936831,-0.2195874915691317,-0.9175488108138795,-0.08356349055209376,-1.0575133929671534,-0.10488546193640697
0.529251559557589,-0.20495724655200756,0.44658271906885694,-0.06983936306511535,0.3736489506155623,-0.20364227740154528
0.529251559557589,-0.20495724655200756,0.6048258485010907,-0.07150335586478913,0.44658271906885694,-0.06983936306511535
-0.02305619875326808,0.20018346425834438,-0.17443435140834843,0.20021285173273673,-0.09326184634493505,0.06578419691391087
-0.02305619875326808,0.20018346425834438,-0.09326184634493505,0.06578419691391087,0.05791519332146034,0.06591709212542105
1.3570248879012958,-0.10484614616201557,1.331351073465753,-0.006701803057106413,1.2443588322705645,-0.09917711224930972
0.0684899849942668,-0.20270617285206308,-0.012138225662546994,-0.06852805447021129,-0.08234015259887946,-0.2027998634816925
0.0684899849942668,-0.20270617285206308,0.1393783410673089,-0.06857257485395854,-0.012138225662546994,-0.06852805447021129
-0.17443435140834843,0.20021285173273673,-0.32516907702105635,0.19989045101465275,-0.24412296109338663,0.06547400903773955
-0.17443435140834843,0.20021285173273673,-0.24412296109338663,0.06547400903773955,-0.09326184634493505,0.06578419691391087
-0.32516907702105635,0.19989045101465275,-0.4763621866312187,0.19971325007774873,-0.39489788395310427,0.06489787983200086
-0.32516907702105635,0.19989045101465275,-0.39489788395310427,0.06489787983200086,-0.24412296109338663,0.06547400903773955
-0.4763621866312187,0.19971325007774873,-0.6283725968255487,0.1997058654613559,-0.5462092038136175,0.0639525848483454
-0.4763621866312187,0.19971325007774873,-0.5462092038136175,0.0639525848483454,-0.39489788395310427,0.06489787983200086
-0.6283725968255487,0.1997058654613559,-0.7823572212920648,0.2005984269196476,-0.6988381124174019,0.06258778108325522
-0.6283725968255487,0.1997058654613559,-0.6988381124174019,0.06258778108325522,-0.5462092038136175,0.0639525848483454
-0.7823572212920648,0.2005984269196476,-0.9396161358891174,0.20461504705830624,-0.8555187778985163,0.06048899911325027
-0.7823572212920648,0.2005984269196476,-0.8555187778985163,0.06048899911325027,-0.6988381124174019,0.06258778108325522
-0.9396161358891174,0.20461504705830624,-1.0941783119204112,0.22200293436331467,-1.0297270056780838,0.05545855089814756
-0.9396161358891174,0.20461504705830624,-1.0297270056780838,0.05545855089814756,-0.8555187778985163,0.06048899911325027
-1.2640630678714035,-0.08927557704354884,-1.1651720132795258,-0.13065204079019227,-1.1622643419184226,-0.020066331475763685
0.2814871652157262,0.20008444194919728,0.3644729155064526,0.0652118602186805,0.43718069889824385,0.19963180421669588
0.2814871652157262,0.20008444194919728,0.20997976536926183,0.06578897725834787,0.3644729155064526,0.0652118602186805
0.5945866947989291,0.19921030483697333,0.43718069889824385,0.19963180421669588,0.5207230754704375,0.0643376049694841
0.43718069889824385,0.19963180421669588,0.3644729155064526,0.0652118602186805,0.5207230754704375,0.0643376049694841
-0.8308489359179289,-0.21239701274021885,-0.6822200008964046,-0.2082834034207885,-0.7662138523956317,-0.0759446280426153
-0.8308489359179289,-0.21239701274021885,-0.7662138523956317,-0.0759446280426153,-0.9175488108138795,-0.08356349055209376
0.8481514200929942,-0.21057417440225695,0.7651735854032344,-0.0742696947761478,0.686657628612665,-0.20713620315086168
0.8481514200929942,-0.21057417440225695,0.9311722806731563,-0.07935895166877376,0.7651735854032344,-0.0742696947761478
1.3110255247382259,0.1179494742075863,1.3150442030332643,0.2571371870801064,1.1389343134869891,0.19278451775816668
0.9320502658224885,0.19702363391978509,1.0210662144395743,0.05213657724655414,1.1389343134869891,0.19278451775816668
0.9320502658224885,0.19702363391978509,0.8471422769699212,0.059647637580541306,1.0210662144395743,0.05213657724655414
-1.0941783119204112,0.22200293436331467,-1.2364718204915979,0.23956152838751082,-1.1807652067842713,0.11209075082190649
-1.0941783119204112,0.22200293436331467,-1.1807652067842713,0.11209075082190649,-1.0297270056780838,0.05545855089814756
-1.2364718204915979,0.23956152838751082,-1.2898568338679455,0.14089242906548125,-1.1807652067842713,0.11209075082190649
1.3110255247382259,0.1179494742075863,1.1389343134869891,0.19278451775816668,1.1916402062779425,0.028516105007036285
0.3736489506155623,-0.20364227740154528,0.44658271906885694,-0.06983936306511535,0.2920464553052897,-0.06897002468361417
-0.3826513742224866,-0.20421606663827205,-0.3135525745411478,-0.06942218648301667,-0.46401900892371084,-0.0705340003265959
1.331351073465753,-0.006701803057106413,1.1916402062779425,0.028516105007036285,1.2443588322705645,-0.09917711224930972
-0.6822200008964046,-0.2082834034207885,-0.614997555532902,-0.07236776477204523,-0.7662138523956317,-0.0759446280426153
-0.08234015259887946,-0.2027998634816925,-0.012138225662546994,-0.06852805447021129,-0.16308016456517613,-0.06877052674566136
0.5945866947989291,0.19921030483697333,0.5207230754704375,0.0643376049694841,0.6814128382924821,0.06270561196721663
0.686657628612665,-0.20713620315086168,0.7651735854032344,-0.0742696947761478,0.6048258485010907,-0.07150335586478913
-1.2770710719519192,0.033051524627299385,-1.1807652067842713,0.11209075082190649,-1.2898568338679455,0.14089242906548125
-1.2640630678714035,-0.08927557704354884,-1.1622643419184226,-0.020066331475763685,-1.2770710719519192,0.033051524627299385
-1.2770710719519192,0.033051524627299385,-1.1622643419184226,-0.020066331475763685,-1.1807652067842713,0.11209075082190649
-1.1651720132795258,-0.13065204079019227,-1.0575133929671534,-0.10488546193640697,-1.1622643419184226,-0.020066331475763685
1.1389343134869891,0.19278451775816668,1.0210662144395743,0.05213657724655414,1.1916402062779425,0.028516105007036285
-1.0297270056780838,0.05545855089814756,-1.1807652067842713,0.11209075082190649,-1.1622643419184226,-0.020066331475763685
1.095425309629265,-0.08857204217217869,1.2443588322705645,-0.09917711224930972,1.1916402062779425,0.028516105007036285
0.05791519332146034,0.06591709212542105,-0.09326184634493505,0.06578419691391087,-0.012138225662546994,-0.06852805447021129
1.095425309629265,-0.08857204217217869,1.1916402062779425,0.028516105007036285,1.0210662144395743,0.05213657724655414
-0.3135525745411478,-0.06942218648301667,-0.16308016456517613,-0.06877052674566136,-0.24412296109338663,0.06547400903773955
0.6048258485010907,-0.07150335586478913,0.7651735854032344,-0.0742696947761478,0.6814128382924821,0.06270561196721663
0.6048258485010907,-0.07150335586478913,0.5207230754704375,0.0643376049694841,0.44658271906885694,-0.06983936306511535
-0.614997555532902,-0.07236776477204523,-0.46401900892371084,-0.0705340003265959,-0.5462092038136175,0.0639525848483454
0.6048258485010907,-0.07150335586478913,0.6814128382924821,0.06270561196721663,0.5207230754704375,0.0643376049694841
0.1393783410673089,-0.06857257485395854,0.05791519332146034,0.06591709212542105,-0.012138225662546994,-0.06852805447021129
-0.614997555532902,-0.07236776477204523,-0.6988381124174019,0.06258778108325522,-0.7662138523956317,-0.0759446280426153
0.8471422769699212,0.059647637580541306,0.6814128382924821,0.06270561196721663,0.7651735854032344,-0.0742696947761478
-0.3135525745411478,-0.06942218648301667,-0.24412296109338663,0.06547400903773955,-0.39489788395310427,0.06489787983200086
-0.16308016456517613,-0.06877052674566136,-0.09326184634493505,0.06578419691391087,-0.24412296109338663,0.06547400903773955
-0.6988381124174019,0.06258778108325522,-0.8555187778985163,0.06048899911325027,-0.7662138523956317,-0.0759446280426153
-0.46401900892371084,-0.0705340003265959,-0.39489788395310427,0.06489787983200086,-0.5462092038136175,0.0639525848483454
-0.614997555532902,-0.07236776477204523,-0.5462092038136175,0.0639525848483454,-0.6988381124174019,0.06258778108325522
-0.3135525745411478,-0.06942218648301667,-0.39489788395310427,0.06489787983200086,-0.46401900892371084,-0.0705340003265959
-0.9175488108138795,-0.08356349055209376,-0.8555187778985163,0.06048899911325027,-1.0297270056780838,0.05545855089814756
-0.9175488108138795,-0.08356349055209376,-0.7662138523956317,-0.0759446280426153,-0.8555187778985163,0.06048899911325027
0.2920464553052897,-0.06897002468361417,0.3644729155064526,0.0652118602186805,0.20997976536926183,0.06578897725834787
0.44658271906885694,-0.06983936306511535,0.5207230754704375,0.0643376049694841,0.3644729155064526,0.0652118602186805
-0.16308016456517613,-0.06877052674566136,-0.012138225662546994,-0.06852805447021129,-0.09326184634493505,0.06578419691391087
0.9311722806731563,-0.07935895166877376,0.8471422769699212,0.059647637580541306,0.7651735854032344,-0.0742696947761478
0.2920464553052897,-0.06897002468361417,0.44658271906885694,-0.06983936306511535,0.3644729155064526,0.0652118602186805
1.095425309629265,-0.08857204217217869,1.0210662144395743,0.05213657724655414,0.9311722806731563,-0.07935895166877376
0.9311722806731563,-0.07935895166877376,1.0210662144395743,0.05213657724655414,0.8471422769699212,0.059647637580541306
0.2920464553052897,-0.06897002468361417,0.20997976536926183,0.06578897725834787,0.1393783410673089,-0.06857257485395854
0.20997976536926183,0.06578897725834787,0.05791519332146034,0.06591709212542105,0.1393783410673089,-0.06857257485395854
-0.9175488108138795,-0.08356349055209376,-1.0297270056780838,0.05545855089814756,-1.0575133929671534,-0.10488546193640697
-1.0575133929671534,-0.10488546193640697,-1.0297270056780838,0.05545855089814756,-1.1622643419184226,-0.020066331475763685


==> figures/zero_circulation_vortex/data/nscbc_outflow_Ma0.03_Mat0.01_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_1.0 rho_1.0 u_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.28 rho_0.28 u_0.28 e_p_0.28 e_rho_0.28 e_u_0.28
0.002 8.429467262550428e-06 6.021609284446281e-06 0.03443608120167793 7.704766474720891e-08 5.50554546045028e-08 0.00022968040285653528 8.429467262551005e-06 6.021609284449583e-06 0.03443608120167791 7.704766474733942e-08 5.5055454605744036e-08 0.00022968040285650568 8.429467262551051e-06 6.021609284449956e-06 0.03443608120167791 7.704766474734211e-08 5.50554546061456e-08 0.00022968040285650804
0.012 8.42502289241184e-06 6.019044256863293e-06 0.03443060907929827 8.50232935929254e-08 6.078221812640368e-08 0.0003449028025072062 8.425022892417738e-06 6.019044256868261e-06 0.034430609079298104 8.502329359736424e-08 6.078221812022326e-08 0.0003449028025070738 8.425022892420442e-06 6.019044256863526e-06 0.03443060907929795 8.502329359473923e-08 6.078221812352686e-08 0.00034490280250690485
0.022 8.425250224759232e-06 6.019244385886088e-06 0.03443049543525393 8.559595375500929e-08 6.117871153169341e-08 0.00034657609652080667 8.425250224771055e-06 6.019244385903678e-06 0.03443049543525361 8.559595375361257e-08 6.117871153547924e-08 0.00034657609652079436 8.425250224766923e-06 6.019244385870886e-06 0.03443049543525373 8.559595376883568e-08 6.11787115318334e-08 0.00034657609652040443
0.032 8.425248406248377e-06 6.019257069348774e-06 0.03443046528489266 8.601225901301114e-08 6.144280553740308e-08 0.0003477560218565213 8.425248406251284e-06 6.0192570693575726e-06 0.03443046528489254 8.601225900613619e-08 6.144280554022273e-08 0.0003477560218561611 8.425248406253071e-06 6.019257069321562e-06 0.034430465284892894 8.60122590101791e-08 6.144280551979208e-08 0.0003477560218561761
0.042 8.425235885503387e-06 6.019248538708219e-06 0.034430437014278364 8.638381543548365e-08 6.16764196989917e-08 0.0003489011891904358 8.425235885500709e-06 6.019248538712874e-06 0.034430437014278156 8.638381543075749e-08 6.167641969654223e-08 0.00034890118919017165 8.425235885485635e-06 6.019248538662925e-06 0.0344304370142788 8.638381543170117e-08 6.16764196617192e-08 0.0003489011891903001
0.052 8.425217878673506e-06 6.019233189083587e-06 0.03443040783789973 8.673903387408593e-08 6.189760985125745e-08 0.00035003040465360363 8.425217878655764e-06 6.019233189066957e-06 0.034430407837899586 8.67390338559586e-08 6.189760982131807e-08 0.00035003040465370815 8.42521787867655e-06 6.019233189049739e-06 0.034430407837900294 8.67390338724042e-08 6.18976098111223e-08 0.0003500304046538213
0.062 8.425192775876145e-06 6.019220185138577e-06 0.03443037623617029 8.707792877799306e-08 6.209972337761634e-08 0.0003511437747305124 8.425192775833895e-06 6.019220185107339e-06 0.03443037623617019 8.707792965364383e-08 6.209972397459253e-08 0.0003511437747302751 8.425192775863758e-06 6.019220185100998e-06 0.03443037623617081 8.707792902691652e-08 6.20997235221738e-08 0.00035114377473089906
0.072 8.425152941107761e-06 6.019208347196405e-06 0.03443034247482501 8.740771541954293e-08 6.228314335955195e-08 0.0003522349662592088 8.425152940893267e-06 6.019208347046405e-06 0.034430342474824724 8.740771796576106e-08 6.228314514302601e-08 0.00035223496625854387 8.425152941042719e-06 6.019208347128455e-06 0.0344303424748256 8.740771624206714e-08 6.228314390396636e-08 0.00035223496625943893
0.082 8.425086391311295e-06 6.019185782988922e-06 0.034430307453465245 8.774574185504594e-08 6.245418315872119e-08 0.0003532987280641702 8.425086390648582e-06 6.019185782522556e-06 0.034430307453464634 8.774572499029718e-08 6.245417102148242e-08 0.00035329872806716053 8.425086391114592e-06 6.0191857828324015e-06 0.034430307453465564 8.774573679820084e-08 6.245417948523e-08 0.00035329872806536965
0.092 8.425023042082131e-06 6.0191655314787815e-06 0.034430271127528715 8.809219457151704e-08 6.261699144597216e-08 0.0003543301460820957 8.425023038549202e-06 6.0191655289800334e-06 0.03443027112752839 8.809216684030143e-08 6.261697141966369e-08 0.00035433014609027804 8.425023041012674e-06 6.019165530706485e-06 0.03443027112752888 8.809218508769132e-08 6.26169845725032e-08 0.0003543301460842697
0.102 8.424971728483341e-06 6.019146958692123e-06 0.0344302323491563 8.84238707207027e-08 6.277263061512526e-08 0.0003553295528757739 8.42497168802988e-06 6.019146929800495e-06 0.03443023234915528 8.84238454819534e-08 6.277261153238135e-08 0.00035532955290626275 8.424971716839625e-06 6.0191469503626884e-06 0.03443023234915617 8.842385981312666e-08 6.277262246723271e-08 0.00035532955288410426
0.112 8.424933031067324e-06 6.019130309945548e-06 0.03443019001944115 8.87229722180179e-08 6.293282603853272e-08 0.0003563097282851436 8.424932836289682e-06 6.019130170805118e-06 0.03443019001944157 8.872295683507786e-08 6.293281179117928e-08 0.00035630972842699816 8.424932973741225e-06 6.019130269000233e-06 0.03443019001944131 8.872296257492859e-08 6.293281811312595e-08 0.0003563097283258779
0.122 8.424900929653025e-06 6.0191182722276095e-06 0.0344301442671466 8.900019165348693e-08 6.311213291112248e-08 0.0003572938725347556 8.424901028458595e-06 6.019118342853404e-06 0.03443014426715419 8.899975057320249e-08 6.31118225793773e-08 0.0003572938728144825 8.42490094794451e-06 6.019118285304176e-06 0.034430144267148965 8.900005915712033e-08 6.311203937147644e-08 0.00035729387261981393
0.132 8.42486301699672e-06 6.0191114072642125e-06 0.03443009643644801 8.928074169899143e-08 6.331186016098606e-08 0.00035830011248607436 8.424865803463572e-06 6.019113397821621e-06 0.03443009643644522 8.92793070013348e-08 6.331088432452909e-08 0.0003583001116352745 8.424863809466043e-06 6.0191119733660925e-06 0.03443009643644763 8.928030664102364e-08 6.331156337254363e-08 0.00035830011225785214
0.142 8.424808646952814e-06 6.01910767184606e-06 0.034430048181589235 8.958141244051216e-08 6.351897394876505e-08 0.000359334079135295 8.424815185349786e-06 6.019112342353e-06 0.03443004818155252 8.958021058444287e-08 6.351821326390855e-08 0.00035933407378914244 8.424810617167775e-06 6.019109079197566e-06 0.034430048181578875 8.958099610670423e-08 6.35187063108754e-08 0.00035933407758715653
0.152 8.424737161887202e-06 6.019104475717475e-06 0.03443000058073994 8.990361300350363e-08 6.371899197448346e-08 0.00036039453462675876 8.424743852833709e-06 6.019109255032942e-06 0.034430000580707186 8.990345908926285e-08 6.371897487587164e-08 0.0003603945223523402 8.424739381655235e-06 6.019106061257539e-06 0.0344300005807294 8.990347022488973e-08 6.371892131953574e-08 0.00036039453090993135
0.162 8.424660109908835e-06 6.01910101146391e-06 0.03442995395276682 9.024113175468906e-08 6.390668230187335e-08 0.00036147582395446194 8.424665695519058e-06 6.019105001279693e-06 0.034429953952748206 9.024057368868537e-08 6.39063653553646e-08 0.0003614758047124752 8.424662183103024e-06 6.019102492307781e-06 0.03442995395275965 9.02408799335422e-08 6.39065328348845e-08 0.00036147581785667533
0.172 8.424588659141144e-06 6.019093357686706e-06 0.03442990844718995 9.058750321291584e-08 6.408450450396394e-08 0.0003625668886827523 8.424595016624123e-06 6.019097898860579e-06 0.034429908447153296 9.058666186284718e-08 6.408399720642365e-08 0.0003625668617753688 8.424591076951016e-06 6.019095084697664e-06 0.034429908447177124 9.058715817303137e-08 6.408429366912625e-08 0.000362566879829805
0.182 8.424531465732303e-06 6.019079505207693e-06 0.03442986467842816 9.093780557993806e-08 6.426483145445071e-08 0.00036365742146108075 8.424538274455368e-06 6.01908436867949e-06 0.034429864678391785 9.093706846582119e-08 6.426440467756154e-08 0.0003636573854730543 8.424534147194548e-06 6.019081420540091e-06 0.034429864678413837 9.093747584220649e-08 6.426463522355762e-08 0.0003636574092649787
0.192 8.424490652792439e-06 6.019060942232837e-06 0.034429823739259416 9.129120028226058e-08 6.44610524658725e-08 0.0003647457077176909 8.424498165923498e-06 6.0190663088701695e-06 0.03442982373921473 9.12903120647159e-08 6.446052824279017e-08 0.00036474566136621644 8.424493667990204e-06 6.019063095944664e-06 0.0344298237392422 9.12908142961733e-08 6.446082098601117e-08 0.00036474569160598546
0.202 8.424456855845532e-06 6.019038835249955e-06 0.034429786432072215 9.164152024999328e-08 6.467249234329357e-08 0.0003658377100410579 8.424464960539166e-06 6.019044624405838e-06 0.034429786432021575 9.164071926889813e-08 6.467203808263905e-08 0.0003658376518954731 8.424460183646475e-06 6.019041212228967e-06 0.034429786432052294 9.164114405784915e-08 6.467227214511987e-08 0.0003658376893807555
0.212 8.42441747423179e-06 6.019014980680166e-06 0.03442975242341655 9.198155880162607e-08 6.48843788900058e-08 0.00036693712888636747 8.424425894003762e-06 6.019020994883895e-06 0.034429752423362554 9.198073756675693e-08 6.488391492842847e-08 0.00036693705772098854 8.42442103765123e-06 6.0190175259508235e-06 0.03442975242339476 9.198116598859057e-08 6.4884150323034e-08 0.0003669371030824722
0.222 8.424364647998816e-06 6.018991109176384e-06 0.03442972008184392 9.23103294920352e-08 6.507513446593774e-08 0.00036803896245987965 8.424373440945877e-06 6.0189973899107434e-06 0.03442972008178397 9.230949134444415e-08 6.507466385652787e-08 0.00036803887708527377 8.424368459543247e-06 6.018993831681799e-06 0.03442972008181888 9.230992101734901e-08 6.50748983030803e-08 0.0003680389309145401
0.232 8.42429945662786e-06 6.0189676931162145e-06 0.03442968716538029 9.263230407635164e-08 6.523575964640105e-08 0.0003691314823215682 8.424308548897306e-06 6.018974187628935e-06 0.03442968716531559 9.263146813210297e-08 6.523529464256918e-08 0.0003691313815484681 8.424303493549234e-06 6.0189705765987255e-06 0.03442968716535287 9.26318858966122e-08 6.523551967093467e-08 0.00036913144442591743
0.242 8.424232352951789e-06 6.018945166657051e-06 0.03442965182556632 9.294868140446926e-08 6.538490353576464e-08 0.000370201918167582 8.424241711426088e-06 6.018951851299812e-06 0.03442965182549662 9.294782717245243e-08 6.53844291906965e-08 0.0003702018008464031 8.424236601834742e-06 6.01894820153427e-06 0.034429651825536235 9.294824836678313e-08 6.538465591540282e-08 0.0003702018733140264
0.252 8.424175642590529e-06 6.018924667319437e-06 0.03442961327242725 9.325411072883822e-08 6.55435860690324e-08 0.0003712423293154107 8.424185279546028e-06 6.018931550846228e-06 0.03442961327235253 9.325323694261575e-08 6.55431018170864e-08 0.00037124219429628445 8.42418010306837e-06 6.0189278533321794e-06 0.03442961327239452 9.325366260330868e-08 6.554333069832514e-08 0.0003712422768869269
0.262 8.424134716771315e-06 6.018907678086537e-06 0.034429571682305496 9.354533548464773e-08 6.572393207157716e-08 0.00037225412789169575 8.424144666726428e-06 6.0189147851756855e-06 0.03442957168222555 9.354444446571795e-08 6.572344022641774e-08 0.0003722539740157311 8.424139396000145e-06 6.018911020374575e-06 0.03442957168226988 9.354487292884945e-08 6.572366966858507e-08 0.00037225406726061464
0.272 8.424104091612755e-06 6.018895277943527e-06 0.03442952751788233 9.382963659006346e-08 6.592909063495495e-08 0.0003732507838607586 8.42411437972473e-06 6.018902626561777e-06 0.03442952751779697 9.382875056361969e-08 6.592860732193194e-08 0.00037325060998340265 8.424108995735612e-06 6.01889878085836e-06 0.03442952751784373 9.382916624681332e-08 6.592882605758454e-08 0.0003732507143959011
0.282 8.424069866652229e-06 6.018887157375956e-06 0.0344294808739685 9.411906234775994e-08 6.614878455473333e-08 0.0003742534284308161 8.424080463669069e-06 6.018894726621132e-06 0.034429480873878045 9.41181887840004e-08 6.614831464055732e-08 0.00037425323348554894 8.42407498720485e-06 6.01889081488609e-06 0.03442948087392699 9.411858730648842e-08 6.614851986920177e-08 0.0003742533495170519
0.292 8.424018022101924e-06 6.018881895191819e-06 0.034429431451706086 9.442419441593581e-08 6.637104914073522e-08 0.0003752771899394781 8.424028860862953e-06 6.0188896370791125e-06 0.034429431451611 9.44233085863964e-08 6.637057427185498e-08 0.00037527697295094324 8.424023338741077e-06 6.018885692740554e-06 0.034429431451661774 9.442370861184845e-08 6.637077977342901e-08 0.00037527710098441086
0.302 8.423943415883775e-06 6.018877726582042e-06 0.03442937927135936 9.474915060576085e-08 6.65919931926821e-08 0.000376320734728338 8.423954447315821e-06 6.018885606045491e-06 0.034429379271259816 9.474824301073337e-08 6.659150594993552e-08 0.0003763204947414661 8.423948911551324e-06 6.018881651986622e-06 0.0344293792713125 9.474865136292117e-08 6.659171697483984e-08 0.0003763206351433797
0.312 8.42385401975293e-06 6.018873191673405e-06 0.034429325501563725 9.508755416463313e-08 6.681350770440109e-08 0.00037736857792676596 8.423865232471154e-06 6.018881200556412e-06 0.03442932550145958 9.508664485365493e-08 6.681302190644197e-08 0.0003773683139695784 8.423859687269884e-06 6.01887723979304e-06 0.034429325501514174 9.508704711300634e-08 6.681322846559381e-08 0.00037736846711628207
0.322 8.423766687335679e-06 6.018866112595731e-06 0.03442927268058841 9.542670524013342e-08 6.702917413147498e-08 0.00037840677634398364 8.423778087141152e-06 6.018874255040276e-06 0.03442927268047951 9.542580041652289e-08 6.702869413026768e-08 0.00037840648747214205 8.42377252461565e-06 6.018870281941886e-06 0.0344292726805362 9.542619264906551e-08 6.702889337828339e-08 0.0003784066537172051
0.332 8.423697661430096e-06 6.01885450139577e-06 0.034429223746304055 9.576433109981222e-08 6.724098213523633e-08 0.0003794346864932121 8.423709243901687e-06 6.018862774263463e-06 0.03442922374619127 9.576342281636611e-08 6.724050226066987e-08 0.0003794343718180112 8.423703664233136e-06 6.018858788959566e-06 0.034429223746249474 9.576381131674448e-08 6.724069864647592e-08 0.0003794345514733346
0.342 8.423652159779683e-06 6.018837593536494e-06 0.03442918044055665 9.610116490833182e-08 6.746148680558692e-08 0.00038046213690970284 8.423663899850274e-06 6.018845978940752e-06 0.034429180440440174 9.610025430690773e-08 6.746100758667234e-08 0.0003804617955882203 8.423658318096032e-06 6.018841992165396e-06 0.03442918044049966 9.610063858256094e-08 6.746120093209497e-08 0.00038046198893351826
0.352 8.423621053668386e-06 6.018816198834383e-06 0.03442914230774615 9.643048412300137e-08 6.769745882605219e-08 0.00038150034419414053 8.423632928213609e-06 6.018824680284753e-06 0.03442914230762598 9.642957086407947e-08 6.769697984970747e-08 0.00038149997542919064 8.423627357653227e-06 6.018820701500356e-06 0.034429142307686796 9.642995152470911e-08 6.769717070688464e-08 0.00038150018271400945
0.362 8.423586739116737e-06 6.018791831528528e-06 0.034429107003497966 9.67396879558089e-08 6.793610301756688e-08 0.00038255534852264973 8.423598727235817e-06 6.018800394097419e-06 0.03442910700337418 9.673877310509065e-08 6.793562488140461e-08 0.0003825549515618385 8.423593179320696e-06 6.018796431493214e-06 0.0344291070034361 9.673914954832636e-08 6.793581295743124e-08 0.0003825551730070463
0.372 8.423534852730702e-06 6.018766141719249e-06 0.03442907176557445 9.702463761920847e-08 6.815137860655576e-08 0.0003836242495278085 8.423546931489397e-06 6.018774769022754e-06 0.03442907176544723 9.70237238397732e-08 6.815090287701864e-08 0.0003836238236614994 8.423541419236405e-06 6.018770831891571e-06 0.03442907176551041 9.702409428823282e-08 6.815108711174487e-08 0.00038362405945995605
0.382 8.423463609448114e-06 6.0187406524231626e-06 0.0344290348416322 9.730074513116676e-08 6.832831678964956e-08 0.00038469362913218057 8.423475758952695e-06 6.018749330222099e-06 0.03442903484150158 9.729983178205999e-08 6.832784257318576e-08 0.00038469317368822187 8.423470293319517e-06 6.018745426410336e-06 0.0344290348415658 9.730019691600016e-08 6.832802364820514e-08 0.00038469342400799763
0.392 8.42338462986734e-06 6.018716293612369e-06 0.03442899597401231 9.758436526338764e-08 6.84807921642165e-08 0.0003857416986504616 8.423396827660201e-06 6.018725005884602e-06 0.0344289959738782 9.758345319083525e-08 6.848031952688392e-08 0.00038574121298012235 8.423391421111586e-06 6.0187211442947456e-06 0.03442899597394348 9.75838128517294e-08 6.848049757515486e-08 0.0003857414779716088
0.402 8.423315161261018e-06 6.018693665366077e-06 0.03442895577033109 9.787970543421017e-08 6.864017173398447e-08 0.00038674966406839617 8.423327388140148e-06 6.018702398386004e-06 0.034428955770194364 9.787879551776814e-08 6.863970098090561e-08 0.0003867491475409369 8.423322049923764e-06 6.018698585626473e-06 0.03442895577026025 9.787914960348858e-08 6.863987607693318e-08 0.00038674942734083127
0.412 8.423266940426107e-06 6.018673445268691e-06 0.03442891464364873 9.817661296865984e-08 6.882661672501287e-08 0.00038771762551637485 8.423279175115096e-06 6.018682183863228e-06 0.03442891464350926 9.817570669811803e-08 6.882614869545398e-08 0.0003877170775391793 8.42327391565749e-06 6.018678427352988e-06 0.03442891464357575 9.817605447485119e-08 6.882632045105352e-08 0.0003877173722605611
0.422 8.42323830663114e-06 6.018656255135891e-06 0.034428871931997854 9.846531301961518e-08 6.904462716790107e-08 0.00038866685680989747 8.423250522618022e-06 6.018664980381346e-06 0.03442887193185556 9.846441242410895e-08 6.904416310132984e-08 0.0003886662768568457 8.42324535654184e-06 6.01866129057265e-06 0.03442887193192285 9.8464752597845e-08 6.90443307519939e-08 0.00038866658657308006
0.432 8.423213966455053e-06 6.018642267244718e-06 0.03442882587909354 9.874806546040365e-08 6.92839800244773e-08 0.0003896240148459877 8.423226136978687e-06 6.0186509600220005e-06 0.03442882587894796 9.874717083152875e-08 6.928351987234877e-08 0.0003896234024730547 8.423221079117626e-06 6.0186473475062125e-06 0.03442882587901636 9.874750356002919e-08 6.928368371038676e-08 0.0003896237272097682
0.442 8.423173288164792e-06 6.018631371710016e-06 0.034428774569914444 9.9037141900332e-08 6.953226956208299e-08 0.00039060093405124407 8.423185387957465e-06 6.018640013948143e-06 0.03442877456976539 9.903625372850413e-08 6.953181334153773e-08 0.00039060028888241013 8.423180451469557e-06 6.0186364881299735e-06 0.034428774569834876 9.903657913900368e-08 6.953197362761908e-08 0.000390600628625901
0.452 8.423102503289562e-06 6.018623358299937e-06 0.0344287174075205 9.934316832026046e-08 6.978683977759403e-08 0.00039159021842788855 8.42311450812832e-06 6.018631932655173e-06 0.03442871740736818 9.934228805074887e-08 6.978638808520016e-08 0.0003915895401313533 8.42310970498223e-06 6.0186285021073975e-06 0.03442871740743824 9.934260549608544e-08 6.978654456868581e-08 0.0003915898948421441
0.462 8.423003824954748e-06 6.018617646908721e-06 0.03442865608175091 9.966623024300265e-08 7.005067085363347e-08 0.00039257722733779986 8.423015710692367e-06 6.018626136104426e-06 0.03442865608159609 9.966535899323013e-08 7.005022411807073e-08 0.00039257651562064227 8.423011052717862e-06 6.0186228092757655e-06 0.0344286560816666 9.966566801669359e-08 7.00503766582192e-08 0.00039257688523643505
0.472 8.422894886881923e-06 6.018612556354656e-06 0.03442859430565053 9.999201116348985e-08 7.031650529377282e-08 0.0003935535672131104 8.422906628980448e-06 6.018620942848338e-06 0.03442859430549381 9.999114960868477e-08 7.031606363278945e-08 0.00039355282183078775 8.422902128122338e-06 6.0186177283031575e-06 0.034428594305564636 9.999145006951635e-08 7.031621231480578e-08 0.00039355320626203544
0.482 8.422798730975452e-06 6.018604752310954e-06 0.03442853632869785 1.0031024847366674e-07 7.05714250015089e-08 0.00039452270317858065 8.422810304273466e-06 6.018613018156297e-06 0.034428536328540184 1.0030939748764108e-07 7.057098863363975e-08 0.00039452192395048513 8.422805972785485e-06 6.018609924618732e-06 0.034428536328610496 1.003096890879603e-07 7.057113345138188e-08 0.0003945223230734582
0.492 8.422730273232666e-06 6.0185913058419274e-06 0.03442848497062937 1.00621399046912e-07 7.082120261695057e-08 0.00039549456139063404 8.422741652155047e-06 6.018599432823397e-06 0.034428484970471636 1.0062055975077771e-07 7.08207719240597e-08 0.0003954937482062172 8.422737502345067e-06 6.018596469055889e-06 0.034428484970541004 1.0062084203808543e-07 7.0820912737813e-08 0.0003954941618590605
0.502 8.422687586640614e-06 6.018571214572874e-06 0.034428440432894815 1.0092659068529634e-07 7.108094042831949e-08 0.00039647873960091146 8.422698745263727e-06 6.0185791842030534e-06 0.03442844043273733 1.0092576434110649e-07 7.108051596609231e-08 0.0003964778924204833 8.422694789528006e-06 6.0185763590424505e-06 0.03442844043280597 1.0092603685616244e-07 7.108065262374815e-08 0.00039647832040424813
0.512 8.422654109983365e-06 6.018545661706201e-06 0.03442840054888781 1.012224291566143e-07 7.135326429307723e-08 0.00039748179891041117 8.422665022116226e-06 6.018553455308418e-06 0.034428400548730156 1.012216169850918e-07 7.135284665958759e-08 0.0003974809177648847 8.422661272832265e-06 6.0185507775899296e-06 0.03442840054879781 1.0122187921033043e-07 7.135297892155611e-08 0.00039748135984402137
0.522 8.422609117244606e-06 6.018516554118731e-06 0.034428362197525195 1.0150517264400628e-07 7.161866195397245e-08 0.000398504256658044 8.422619756748027e-06 6.018524153023375e-06 0.03442836219736706 1.0150437570201337e-07 7.16182515427872e-08 0.00039850334164716247 8.422616226067685e-06 6.018521631424907e-06 0.03442836219743386 1.0150462726352277e-07 7.161837931525636e-08 0.0003985037975504782
0.532 8.42254098224689e-06 6.018486016097743e-06 0.03442832295711413 1.0178063010538455e-07 7.184954547095565e-08 0.0003995378999652032 8.422551323239677e-06 6.018493401791439e-06 0.0344283229569555 1.0177984945906459e-07 7.18491425352565e-08 0.00039953695124410327 8.422548023005468e-06 6.018491044789054e-06 0.034428322957021626 1.0178008994899124e-07 7.184926575111198e-08 0.00039953742067311607
0.542 8.422453970962306e-06 6.018455832371674e-06 0.03442828194890269 1.020635311729583e-07 7.20378417017752e-08 0.00040056649707171456 8.422463987621712e-06 6.018462986406567e-06 0.03442828194874398 1.020627680800954e-07 7.203744650668644e-08 0.00040056551483355575 8.422460929345681e-06 6.0184608022040595e-06 0.03442828194880922 1.0206299699818877e-07 7.203756503960867e-08 0.0004005659974705735
0.552 8.422365334248354e-06 6.0184269369954045e-06 0.03442823955056195 1.0236015332540584e-07 7.220869335319218e-08 0.00040157093843847755 8.42237500050932e-06 6.018433840720715e-06 0.03442823955040388 1.0235940929042796e-07 7.220830642902709e-08 0.00040156992290034377 8.422372195865616e-06 6.01843183768376e-06 0.03442823955046762 1.023596259465342e-07 7.220841999066302e-08 0.00040157041841531815
0.562 8.422294444613631e-06 6.018400031984885e-06 0.034428196387762 1.0266066356247575e-07 7.239453719466609e-08 0.0004025382590792606 8.422303733811661e-06 6.018406666369777e-06 0.0344281963876053 1.0265994038868929e-07 7.239415946459696e-08 0.0004025372104851442 8.422301194624361e-06 6.0184048529476e-06 0.03442819638766723 1.0266014396530582e-07 7.239426766631224e-08 0.00040253771853456996
0.572 8.422250856489937e-06 6.018376033716122e-06 0.03442815242841628 1.0294395225746781e-07 7.260961660890653e-08 0.0004034698020761606 8.422259741416955e-06 6.0183823793473966e-06 0.03442815242826135 1.0294325158137014e-07 7.260924901361633e-08 0.0004034687207279695 8.42225747973646e-06 6.018380764111686e-06 0.03442815242832127 1.0294344129387326e-07 7.260935141882537e-08 0.0004034692409388885
0.582 8.422227706372478e-06 6.018355983894362e-06 0.03442810654992173 1.0319736975848073e-07 7.28527086573418e-08 0.0004043804149512281 8.422236159811098e-06 6.0183620213336065e-06 0.03442810654976781 1.0319669315534876e-07 7.285235211504903e-08 0.0004043793012417976 8.422234187550106e-06 6.018360612811302e-06 0.03442810654982611 1.0319686827734833e-07 7.28524483430432e-08 0.000404379833196884
0.592 8.422204163989463e-06 6.018340530478921e-06 0.034428056875148424 1.0342838471506404e-07 7.311266468442374e-08 0.00040528866413202033 8.422212159674032e-06 6.0183462409944316e-06 0.03442805687499494 1.0342773355951631e-07 7.311231985526468e-08 0.0004052875185570264 8.422210487849117e-06 6.018345047048013e-06 0.03442805687505177 1.034278935590269e-07 7.311240967349521e-08 0.00040528806178881106
0.602 8.422156665622132e-06 6.018329950982813e-06 0.034428001676288865 1.0366028673173614e-07 7.338202832816352e-08 0.000406204128307485 8.422164178885876e-06 6.018335316943864e-06 0.034428001676135175 1.0365966229160801e-07 7.3381695740719e-08 0.00040620295144747635 8.422162817308679e-06 6.0183343445777515e-06 0.034428001676190804 1.0365980669878184e-07 7.338177895852424e-08 0.0004062035054494341
0.612 8.422072355548468e-06 6.018323963609774e-06 0.03442794050573949 1.0391510729565807e-07 7.366182017671637e-08 0.0004071235470137037 8.422079363701554e-06 6.018328968771038e-06 0.034427940505585224 1.0391451087609262e-07 7.366150038026558e-08 0.0004071223395051271 8.422078320716696e-06 6.018328223954974e-06 0.034427940505640124 1.0391463921276357e-07 7.366157679136442e-08 0.0004071229037463175
0.622 8.421957285707505e-06 6.018321225966589e-06 0.034427874851113725 1.0420161405288523e-07 7.395348618977456e-08 0.0004080378111640001 8.421963767586402e-06 6.0183258552229525e-06 0.03442787485095896 1.0420104689947198e-07 7.395317967833169e-08 0.00040803657368376826 8.421963050302707e-06 6.018325343008706e-06 0.034427874851013146 1.0420115879945795e-07 7.395324915339419e-08 0.00040803714761646596
0.632 8.421833520276627e-06 6.018318876384435e-06 0.03442780791974454 1.0450812245702068e-07 7.424822109075845e-08 0.00040894237165253213 8.421839455889356e-06 6.018323115447148e-06 0.03442780791959066 1.0450758578956033e-07 7.424792836487458e-08 0.00040894110493050234 8.421839070746697e-06 6.018322840447567e-06 0.034427807919643574 1.0450768081653333e-07 7.424799068929589e-08 0.0004089416879867454
0.642 8.421726829309668e-06 6.018312288378618e-06 0.03442774350744979 1.0481852769111864e-07 7.453334248823342e-08 0.00040984292669469846 8.421732199507601e-06 6.01831612357322e-06 0.03442774350729779 1.0481802279646427e-07 7.45330640925645e-08 0.0004098416315360204 8.421732152276102e-06 6.018316089886376e-06 0.0344277435073492 1.0481810044047021e-07 7.453311900442177e-08 0.0004098422231157946
0.652 8.421652372309903e-06 6.018297810753492e-06 0.03442768435283615 1.0512529923160265e-07 7.481672783179436e-08 0.00041075087522921184 8.42165715882409e-06 6.018301229052862e-06 0.034427684352686776 1.0512482734931864e-07 7.481646434127155e-08 0.00041074955252171807 8.421657454707185e-06 6.018301440423606e-06 0.034427684352736194 1.05124887175154e-07 7.48165116278633e-08 0.0004107501519932114
0.662 8.421606029137178e-06 6.018274614481422e-06 0.03442763101193032 1.0542367632515636e-07 7.51142383702969e-08 0.0004116757253557222 8.421610214719914e-06 6.018277603611735e-06 0.034427631011783956 1.0542323874743228e-07 7.51139904338157e-08 0.00041167437606056285 8.421610858264745e-06 6.018278063281168e-06 0.0344276310118311 1.054232802985219e-07 7.511402984316874e-08 0.0004116749827626023
0.672 8.421567591128626e-06 6.018244940460584e-06 0.03442758190571234 1.0570830836711378e-07 7.542604458223683e-08 0.0004126215082769441 8.421571160013461e-06 6.018247489150085e-06 0.03442758190556896 1.05707906182156e-07 7.542581281318601e-08 0.00041262013341624186 8.421572154823497e-06 6.018248199695002e-06 0.03442758190561361 1.0570792907411258e-07 7.54258441039435e-08 0.00041262074666601964
0.682 8.42151278008258e-06 6.018211968517835e-06 0.03442753447065415 1.059759437202467e-07 7.572715332907427e-08 0.0004135850231122965 8.421515718151656e-06 6.0182140666945766e-06 0.03442753447051443 1.0597557798037402e-07 7.572693824472048e-08 0.00041358362375754326 8.421517066743373e-06 6.018215029909331e-06 0.034427534470556416 1.0597558189425858e-07 7.572696123047449e-08 0.00041358424285618405
0.692 8.421428444088268e-06 6.018178465347619e-06 0.03442748670806756 1.0623181585605684e-07 7.598264955852395e-08 0.0004145555701026003 8.421430738943199e-06 6.018180104179255e-06 0.03442748670793224 1.0623148753763099e-07 7.598245155803554e-08 0.00041455414735713515 8.42143244275137e-06 6.018181321080997e-06 0.034427486707971106 1.0623147209590594e-07 7.59824660228626e-08 0.0004145547715986371
0.702 8.421320879622032e-06 6.018145829216604e-06 0.034427438076557335 1.0649189449452539e-07 7.618013520750997e-08 0.0004155166151727839 8.421322520329507e-06 6.018147000867662e-06 0.034427438076428056 1.0649160469533463e-07 7.617995477900906e-08 0.00041551517015100194 8.421324579881023e-06 6.018148471821822e-06 0.034427438076462855 1.0649156951861719e-07 7.617996044090971e-08 0.00041551579883074454
0.712 8.421212626824662e-06 6.018113897623541e-06 0.03442738931103208 1.0676449029702726e-07 7.634789417766547e-08 0.0004164490366271479 8.421213603443987e-06 6.0181145949765e-06 0.034427389310910224 1.0676424033574526e-07 7.634773203120893e-08 0.0004164475704357352 8.421216018783186e-06 6.0181163200303025e-06 0.03442738931093991 1.0676418487658174e-07 7.634772852147529e-08 0.00041644820286040033
0.722 8.421129333518234e-06 6.018081970700652e-06 0.03442734137965163 1.070416439083937e-07 7.6526864905395e-08 0.00041733757639559374 8.421129637008432e-06 6.018082187296931e-06 0.03442734137953777 1.0704143506001182e-07 7.652672182705945e-08 0.0004173360901308168 8.421132407743759e-06 6.0180841661604835e-06 0.034427341379562056 1.0704135882684813e-07 7.652670875805862e-08 0.00041733672561740647
0.732 8.421084644859035e-06 6.018050275810825e-06 0.03442729446309365 1.0730228706802901e-07 7.673647296394863e-08 0.0004181814872005112 8.421084267532667e-06 6.0180500061681065e-06 0.034427294462988464 1.0730212046764777e-07 7.673634967658086e-08 0.0004181799819889694 8.421087392370944e-06 6.018052237934898e-06 0.03442729446300744 1.0730202305657543e-07 7.673632674309639e-08 0.0004181806198478133
0.742 8.421071196431262e-06 6.018020473079548e-06 0.03442724728108663 1.0753311493956594e-07 7.697751401623163e-08 0.0004189988311114627 8.42107013268999e-06 6.01801971320007e-06 0.03442724728098892 1.075329914351118e-07 7.697741101403867e-08 0.00041899730817040396 8.421073609209099e-06 6.018022196153535e-06 0.034427247281003 1.0753287263145168e-07 7.697737809514068e-08 0.0004189979476791366
0.752 8.421062501936643e-06 6.017994996138772e-06 0.03442719716812701 1.0773795738174639e-07 7.723784149008813e-08 0.0004198167160279504 8.421060748917831e-06 6.017993743995477e-06 0.03442719716803523 1.077378775756573e-07 7.723775908515224e-08 0.0004198151766924601 8.421064572842719e-06 6.017996475042079e-06 0.03442719716804471 1.0773773734609731e-07 7.723771614777624e-08 0.00041981581708594115
0.762 8.42102572753821e-06 6.0179762377989426e-06 0.03442714096904507 1.0793578018573524e-07 7.75057097726985e-08 0.00042065153071289976 8.421023285579707e-06 6.017974493681494e-06 0.03442714096895722 1.0793574433335572e-07 7.75056480676754e-08 0.00042064997639729027 8.421027450795637e-06 6.0179774684610305e-06 0.03442714096896316 1.0793558290376315e-07 7.750559522947014e-08 0.00042065061688590743
0.772 8.420938785654285e-06 6.017965644952173e-06 0.03442707656471553 1.0814835055212361e-07 7.778044089298378e-08 0.0004214984972269542 8.42093565836629e-06 6.017963411425796e-06 0.0344270765646295 1.081483586427893e-07 7.778039985099221e-08 0.00042149692934996205 8.42094015671627e-06 6.017966624090613e-06 0.03442707656463315 1.0814817631510535e-07 7.778033723385042e-08 0.00042149756915445166
0.782 8.42080265848653e-06 6.0179624361327634e-06 0.03442700421176107 1.0838981353604107e-07 7.80691105296938e-08 0.00042234037598704537 8.42079885216479e-06 6.017959717712057e-06 0.034427004211675605 1.0838986532421169e-07 7.806909002844033e-08 0.0004223387959282368 8.420803674020278e-06 6.017963161353505e-06 0.034427004211678366 1.0838966262304006e-07 7.806901788961404e-08 0.00042233943429962245
0.792 8.420641861758428e-06 6.0179631896950685e-06 0.03442692683649158 1.0866058893895367e-07 7.837631167733585e-08 0.0004231657408316473 8.420637384950072e-06 6.017959992496002e-06 0.034426926836406184 1.086606839415412e-07 7.837631148076424e-08 0.0004231641499455407 8.420642519572512e-06 6.0179636594203e-06 0.03442692683640867 1.0866046141725079e-07 7.837623006412479e-08 0.00042316478616212776
0.802 8.420491091367496e-06 6.017961294942228e-06 0.034426849029902624 1.089482832955805e-07 7.869277436920668e-08 0.00042398071151914077 8.420485954293337e-06 6.017957626284279e-06 0.034426849029816665 1.08948420951297e-07 7.86927942100856e-08 0.00042397911118357537 8.42049139019476e-06 6.017961508303462e-06 0.03442684902981973 1.0894817923095926e-07 7.869270374138381e-08 0.0004239797445332687
0.812 8.420377791054192e-06 6.017950347537239e-06 0.03442677487919406 1.092468882835492e-07 7.901510106879872e-08 0.00042480305278633836 8.420372005481347e-06 6.0179462158063974e-06 0.03442677487910834 1.0924706783171562e-07 7.901514054427704e-08 0.0004248014444247513 8.420377730497787e-06 6.0179503042389005e-06 0.03442677487911175 1.0924680763705672e-07 7.901504134957931e-08 0.0004248020741959301
0.822 8.420307000005594e-06 6.017927521626875e-06 0.034426706029726424 1.0955145191822544e-07 7.935156780592862e-08 0.00042564785977841423 8.420300579386807e-06 6.0179229364189685e-06 0.034426706029640264 1.0955167238014617e-07 7.935162642092792e-08 0.00042564624483835045 8.420306580672093e-06 6.017927222112084e-06 0.0344267060296446 1.0955139460489736e-07 7.93515189157725e-08 0.00042564687032871807
0.832 8.420259150157631e-06 6.0178948030598025e-06 0.034426641207272575 1.098481057272761e-07 7.970170855728989e-08 0.0004265205946131115 8.420252110024672e-06 6.01788977544297e-06 0.03442664120718615 1.0984836588759174e-07 7.970178562127794e-08 0.00042651897453350546 8.42025837365555e-06 6.017894248472274e-06 0.034426641207191515 1.0984807154973036e-07 7.970167033684878e-08 0.00042651959506234525
0.842 8.420202101110809e-06 6.017857370393719e-06 0.03442657739958093 1.1011872726395168e-07 8.004468251918756e-08 0.0004274196953991576 8.420194459785882e-06 6.017851913481539e-06 0.03442657739949543 1.101190256520963e-07 8.004477722861594e-08 0.00042741807160100555 8.420200970418988e-06 6.017856562875321e-06 0.03442657739950069 1.101187158836354e-07 8.004465476515357e-08 0.0004274186865146471
0.852 8.420109453978386e-06 6.017819599002251e-06 0.03442651203866067 1.1035296416911961e-07 8.034361988965798e-08 0.0004283380796225116 8.420101232902373e-06 6.017813728116453e-06 0.03442651203857825 1.1035329909753703e-07 8.034373133572374e-08 0.0004283364535044057 8.420107973466897e-06 6.0178185416906914e-06 0.03442651203858185 1.1035297512782373e-07 8.034360232646216e-08 0.00042833706217826714
0.862 8.419977300773259e-06 6.017783372704891e-06 0.03442644469271077 1.1056823480950771e-07 8.057205949372337e-08 0.00042926192197719176 8.41996852414658e-06 6.017777105149301e-06 0.03442644469263586 1.1056860442214913e-07 8.057218674335076e-08 0.0004292602948961166 8.419975476152404e-06 6.017782069681383e-06 0.03442644469263492 1.1056826750773315e-07 8.057205175380903e-08 0.0004292608967411275
0.872 8.419827809199322e-06 6.017747687160953e-06 0.0344263773309671 1.1080122199500788e-07 8.073848713294981e-08 0.00043016868288435565 8.419818503110413e-06 6.01774104157519e-06 0.03442637733090323 1.1080162432486856e-07 8.073862935782472e-08 0.00043016705611427546 8.419825647388439e-06 6.017746143357906e-06 0.03442637733089612 1.1080127582341607e-07 8.073848888622113e-08 0.0004301676505941832
0.882 8.419698310603224e-06 6.0177099740022344e-06 0.03442631306185783 1.1107699699117253e-07 8.088934983646927e-08 0.0004310298109486177 8.419688502434514e-06 6.017702969923158e-06 0.03442631306180857 1.1107742984784144e-07 8.088950606656599e-08 0.00043102818564242496 8.419695819401362e-06 6.017708194979823e-06 0.03442631306179327 1.11077071217864e-07 8.08893607275144e-08 0.00043102877228495996
0.892 8.419621017300984e-06 6.0176679733885355e-06 0.03442625419968024 1.1138543627556405e-07 8.106092141905461e-08 0.00043182324983925526 8.419610735231524e-06 6.017660630853277e-06 0.034426254199647684 1.113858973259205e-07 8.106109052533315e-08 0.0004318216270375337 8.419618205430849e-06 6.017665965355118e-06 0.034426254199623293 1.1138553013129063e-07 8.106094105304282e-08 0.0004318222054292142
0.902 8.419604926678624e-06 6.0176222223950885e-06 0.03442620096721933 1.1168357996933994e-07 8.125513843161679e-08 0.0004325515057619588 8.419594200185529e-06 6.0176145624349445e-06 0.03442620096720405 1.1168406678193636e-07 8.125531908518943e-08 0.00043254988648110457 8.419601803637585e-06 6.0176199921458086e-06 0.03442620096716995 1.1168369259853151e-07 8.125516632787542e-08 0.0004325504562332234
0.912 8.419628397084183e-06 6.017576898112017e-06 0.03442615095428785 1.1193174695149575e-07 8.146575421167933e-08 0.00043324545876104496 8.419617257408045e-06 6.017568942974776e-06 0.034426150954287624 1.119322569402868e-07 8.146594484127506e-08 0.0004332438440939949 8.419624973492864e-06 6.017574453217488e-06 0.0344261509542451 1.1193187749243402e-07 8.146578982211084e-08 0.00043324440480418095
0.922 8.419646407161323e-06 6.017538365687213e-06 0.034426099569112925 1.1211313692252207e-07 8.168769705592724e-08 0.00043394496103870615 8.419634888139676e-06 6.017530139567415e-06 0.034426099569123327 1.121136673148719e-07 8.168789597580657e-08 0.0004339433521794076 8.419642694941903e-06 6.017535714658653e-06 0.0344260995690747 1.121132843630853e-07 8.168773977484389e-08 0.00043394390342486747
0.932 8.419611100822818e-06 6.017512889443947e-06 0.03442604157681742 1.1224236857176588e-07 8.192313740563941e-08 0.00043467179112630013 8.419599238614181e-06 6.01750441825927e-06 0.03442604157683391 1.1224291634906336e-07 8.192334279928497e-08 0.0004346701892929097 8.419607113108937e-06 6.017510041693418e-06 0.03442604157678084 1.1224253181771785e-07 8.192318655388146e-08 0.00043467073066133917
0.942 8.419495489993155e-06 6.017504037538832e-06 0.034425973232085426 1.1235499356445084e-07 8.217990734663176e-08 0.00043542090727821935 8.419483322983947e-06 6.017495348845245e-06 0.034425973232101864 1.1235555522935076e-07 8.218011726962344e-08 0.0004354193136069635 8.419491241177585e-06 6.017501003417665e-06 0.03442597323204787 1.1235517124434893e-07 8.217996217032438e-08 0.0004354198447405334
0.952 8.419308044530261e-06 6.017510353053991e-06 0.034425893998666426 1.1249251724521159e-07 8.246555908685663e-08 0.00043617481123086753 8.419295612388379e-06 6.017501475274571e-06 0.03442589399867725 1.1249308905493658e-07 8.246577160097382e-08 0.00043617322671809426 8.419303549964422e-06 6.017507143547307e-06 0.03442589399862606 1.1249270783291395e-07 8.246561878673272e-08 0.00043617374734140907
0.962 8.419089451294687e-06 6.0175247850486044e-06 0.03442580690986658 1.1267974112371098e-07 8.27756530617086e-08 0.00043692359320894397 8.419076794413587e-06 6.017515747084501e-06 0.0344258069098672 1.1268031893056166e-07 8.277586609272717e-08 0.0004369220187244737 8.419084727196847e-06 6.017521411753125e-06 0.03442580690982265 1.126799428606548e-07 8.277571673008881e-08 0.00043692252864497915
0.972 8.418891819646e-06 6.01753676402278e-06 0.03442571726792401 1.129141777952025e-07 8.309521037577724e-08 0.000437671632780867 8.418878978961371e-06 6.017527595067421e-06 0.034425717267910494 1.129147573129218e-07 8.309542181943306e-08 0.00043767006909860854 8.41888688295064e-06 6.017533238999776e-06 0.03442571726787567 1.1291438885500316e-07 8.30952770964565e-08 0.00043767056819743873
0.982 8.418752789697689e-06 6.017536097928529e-06 0.03442563045535348 1.1318360041899438e-07 8.341308095210154e-08 0.0004384302418440343 8.418739806433082e-06 6.017526827287573e-06 0.03442563045532334 1.1318417719421545e-07 8.341328857441164e-08 0.00043842868965343114 8.418747657923294e-06 6.0175324336552255e-06 0.034425630455301025 1.1318381891238886e-07 8.341314973961425e-08 0.00043842917787973796
0.992 8.418678000707633e-06 6.017518344369327e-06 0.034425549805717486 1.1347229656633293e-07 8.373726516881899e-08 0.0004392056299312573 8.418664916577528e-06 6.017509001745897e-06 0.03442554980567038 1.1347286615682343e-07 8.373746665158138e-08 0.0004392040898153087 8.418672692072521e-06 6.017514553832652e-06 0.034425549805660795 1.1347252058212837e-07 8.373733501367646e-08 0.0004392045671883589
1.002 8.41864097508174e-06 6.017486635020634e-06 0.03442547592996528 1.1375994608783277e-07 8.40802043074301e-08 0.00043999607273225816 8.418627832427072e-06 6.0174772506108385e-06 0.03442547592990393 1.137605041324904e-07 8.408039730651461e-08 0.00043999454515005057 8.418635508403495e-06 6.017482731643473e-06 0.034425475929905705 1.1376017374300293e-07 8.408027420238098e-08 0.0004399950117622647
1.012 8.418600108332593e-06 6.0174487332793945e-06 0.034425407580472515 1.1402368332083733e-07 8.443439978414993e-08 0.0004407984525938394 8.418586949706206e-06 6.017439337438457e-06 0.03442540758040084 1.1402422593844698e-07 8.44345822010489e-08 0.00044079693789527335 8.41859450298769e-06 6.017444730893014e-06 0.03442540758041114 1.1402391281620239e-07 8.443446875529887e-08 0.0004407973939057248
1.022 8.418522425402822e-06 6.017411118178288e-06 0.034425343338304076 1.1425022371229696e-07 8.476597968093718e-08 0.00044161215783317066 8.418509292660173e-06 6.0174017408454254e-06 0.03442534333822888 1.1425074757941535e-07 8.47661498407116e-08 0.00044161065628969863 8.41851670095975e-06 6.017407030757919e-06 0.03442534333824315 1.1425045343962176e-07 8.476604690555701e-08 0.00044161110191230277
1.032 8.418401833786875e-06 6.017375562279423e-06 0.03442528300676024 1.1443532321995505e-07 8.502749728358573e-08 0.0004424360977249486 8.41838876693812e-06 6.017366232107845e-06 0.03442528300668884 1.1443582528818415e-07 8.502765376010958e-08 0.00044243460953676607 8.418396009729665e-06 6.017371403792466e-06 0.03442528300670309 1.1443555154917645e-07 8.502756195633875e-08 0.00044243504503790106
1.042 8.418262525896404e-06 6.017338875451816e-06 0.034425227855093214 1.146064942911649e-07 8.519382120948916e-08 0.00044326382929801644 8.418249563646515e-06 6.017329620104877e-06 0.03442522785503161 1.1460697117166112e-07 8.51939624759677e-08 0.00044326235458019283 8.418256621657812e-06 6.017334659775665e-06 0.03442522785504202 1.1460671950963766e-07 8.519388254488717e-08 0.0004432627802788484
1.052 8.418145354875239e-06 6.017295381823315e-06 0.03442517976725458 1.1478466135062065e-07 8.5271489960873e-08 0.0004440797751589137 8.418132535634607e-06 6.017286228648137e-06 0.03442517976720651 1.1478510901413071e-07 8.527161411770492e-08 0.0004440783139138285 8.418139390021914e-06 6.01729112288938e-06 0.034425179767210864 1.1478488151123912e-07 8.527154703160649e-08 0.00044407873018539315
1.062 8.418087884601102e-06 6.017244315965282e-06 0.03442513930479233 1.1499392440528635e-07 8.533010328759933e-08 0.00044485823487535925 8.418075247897917e-06 6.017235293093645e-06 0.03442513930475949 1.1499433806981578e-07 8.533020790809764e-08 0.00044485678694148413 8.418081879299725e-06 6.017240028127792e-06 0.03442513930475653 1.1499413726494804e-07 8.533015498989695e-08 0.00044485719423180165
1.072 8.418099164617694e-06 6.0171874647871875e-06 0.03442510458100006 1.1519617648200236e-07 8.539597200450697e-08 0.0004455730881474308 8.418086751522969e-06 6.017178601462893e-06 0.03442510458098089 1.1519655140301687e-07 8.539605459204751e-08 0.0004455716531903715 8.418093139657924e-06 6.01718316285127e-06 0.03442510458097108 1.1519637988471091e-07 8.539601721786368e-08 0.0004455720520174961
1.082 8.418155984712778e-06 6.017133005180596e-06 0.03442507128844497 1.1533066834855133e-07 8.546631815377634e-08 0.0004462185073622233 8.418143836738247e-06 6.017124331018923e-06 0.03442507128843563 1.1533100026307487e-07 8.546637639412047e-08 0.0004462170849476305 8.418149961356258e-06 6.017128704317397e-06 0.03442507128842046 1.1533086028665265e-07 8.546635576202997e-08 0.00044621747587839046
1.092 8.41821152230125e-06 6.017092849652828e-06 0.03442503405232427 1.1538639766866919e-07 8.555034680092291e-08 0.0004468209769412962 8.41819967915441e-06 6.017084393016458e-06 0.03442503405231963 1.1538668310343535e-07 8.555037889438649e-08 0.0004468195666480854 8.418205521633992e-06 6.017088564919488e-06 0.0344250340523012 1.1538657636568678e-07 8.55503758812348e-08 0.0004468199502572021
1.102 8.418214903995639e-06 6.017077584388121e-06 0.03442498696585977 1.15394159287846e-07 8.566811571752782e-08 0.00044742084400073694 8.418203401718184e-06 6.017069371138902e-06 0.03442498696585351 1.1539439541306007e-07 8.566812033486735e-08 0.00044741944545371895 8.418208946110808e-06 6.017073330212923e-06 0.034424986965835465 1.1539432306984159e-07 8.566813545605201e-08 0.00044741982231372764
1.112 8.418136226160775e-06 6.017091655808199e-06 0.0344249251797394 1.1542295216633235e-07 8.58495539113295e-08 0.00044804849085126213 8.418125095745152e-06 6.017083708207372e-06 0.034424925179723835 1.154231368422659e-07 8.584953026300592e-08 0.00044804710366009887 8.418130329948817e-06 6.017087445735797e-06 0.034424925179710124 1.15423099494673e-07 8.584956366705665e-08 0.00044804747436825266
1.122 8.417982881562576e-06 6.0171304676914966e-06 0.03442484678762539 1.1552128856947549e-07 8.610698685268993e-08 0.0004487123278180051 8.417972148394112e-06 6.017122804012864e-06 0.034424846787593076 1.1552142007653924e-07 8.61069344427137e-08 0.0004487109514824594 8.417977064184767e-06 6.017126314052568e-06 0.03442484678758814 1.155214179690891e-07 8.61069860700369e-08 0.00044871131669752586
1.132 8.41779858049451e-06 6.017181815371271e-06 0.03442475403513723 1.1569080543708302e-07 8.64205495261853e-08 0.0004494027074829244 8.417788266101065e-06 6.017174451015584e-06 0.034424754035081884 1.1569088179125958e-07 8.642046762427698e-08 0.0004494013413076042 8.417792857815283e-06 6.017177729507339e-06 0.034424754035091036 1.1569091539167332e-07 8.642053757074421e-08 0.00044940170178926444
1.142 8.417642132835758e-06 6.0172295979734885e-06 0.03442465349830391 1.1589663170611997e-07 8.673748034180981e-08 0.0004501064647641643 8.417632256099176e-06 6.017222546365722e-06 0.03442465349822093 1.1589665121408762e-07 8.673736828824898e-08 0.000450105107840368 8.417636519708477e-06 6.01722559045984e-06 0.034424653498248144 1.1589672089305423e-07 8.673745665292386e-08 0.00045010546446261655
1.152 8.417558088170432e-06 6.0172598628278725e-06 0.03442455470400061 1.1609507437188759e-07 8.6992293246058e-08 0.00045081489081939303 8.417548664509817e-06 6.017253134841477e-06 0.034424554703889075 1.1609503575997093e-07 8.699215035787333e-08 0.00045081354206442855 8.417552598156972e-06 6.017255943260652e-06 0.034424554703936336 1.1609514165563396e-07 8.699225723411768e-08 0.00045081389579459757
1.162 8.417555608126102e-06 6.017266689180104e-06 0.03442446750628426 1.1626600910389256e-07 8.715209888299277e-08 0.0004515275336656231 8.417546647043501e-06 6.017260291446709e-06 0.034424467506148616 1.1626591214125942e-07 8.715192491714906e-08 0.00045152619188421636 8.417550252722353e-06 6.017262865685082e-06 0.03442446750621403 1.1626605376051683e-07 8.715205014120732e-08 0.00045152654375371306
1.172 8.417606946649763e-06 6.017253564652445e-06 0.03442439950912605 1.1640894338724092e-07 8.723735616360935e-08 0.0004522516590941538 8.417598451327894e-06 6.017247499378296e-06 0.034424399508974274 1.1640878787390502e-07 8.72371507789502e-08 0.00045225032302158226 8.417601735090215e-06 6.01724984382118e-06 0.03442439950905361 1.1640896481635972e-07 8.723729432270621e-08 0.00045225067410276126
1.182 8.41766606595495e-06 6.0172302548282504e-06 0.03442435425278513 1.1652276407937347e-07 8.729963722102847e-08 0.0004529944397084077 8.417658035036058e-06 6.017224521047056e-06 0.03442435425262885 1.165225493359e-07 8.729939990276096e-08 0.00045299310803080387 8.41766100531604e-06 6.017226641699257e-06 0.034424354252714846 1.1652276160155345e-07 8.729956193585185e-08 0.00045299345941966296
1.192 8.41769405987313e-06 6.01720659980619e-06 0.034424330813529906 1.16600624148575e-07 8.737747250407736e-08 0.0004537567444606658 8.41768649223511e-06 6.017201196749902e-06 0.03442433081338032 1.1660034792530346e-07 8.73772019331992e-08 0.0004537554157937454 8.417689156753295e-06 6.017203099121055e-06 0.03442433081346529 1.166005967201253e-07 8.73773832449938e-08 0.00045375576861679344
1.202 8.417676946943748e-06 6.0171879075332505e-06 0.03442432477581487 1.1664064250458363e-07 8.746502465199051e-08 0.0004545320091840064 8.417669847000773e-06 6.017182838421395e-06 0.03442432477568182 1.1664030081484491e-07 8.746471857885852e-08 0.0004545306820396433 8.41767220881884e-06 6.017184524682068e-06 0.03442432477575883 1.1664058855647921e-07 8.746492059347449e-08 0.0004545310374686648
1.212 8.417626908075606e-06 6.017174368996256e-06 0.03442432995800114 1.1664513186648709e-07 8.752254161542621e-08 0.00045530798356258073 8.417620288243613e-06 6.017169642754177e-06 0.0344243299578903 1.1664471990068596e-07 8.752219731369625e-08 0.0004553066563306979 8.417622344442572e-06 6.017171110774339e-06 0.034424329957954795 1.1664504952367251e-07 8.752242176195738e-08 0.00045530701558916983
1.222 8.417570397490612e-06 6.017164281761469e-06 0.03442434010437535 1.1663393503615174e-07 8.7529050127359e-08 0.00045606872553672793 8.417564275255496e-06 6.0171599108952725e-06 0.034424340104288104 1.1663344891486916e-07 8.7528665317113e-08 0.0004560673964944513 8.417566019244884e-06 6.017161155964148e-06 0.03442434010433834 1.1663382261016262e-07 8.752891355771385e-08 0.0004560677608473444
1.232 8.417532168163582e-06 6.017157233745578e-06 0.03442435000137009 1.1663783222433973e-07 8.750816906284439e-08 0.0004567915922868501 8.41752655777131e-06 6.0171532283841344e-06 0.0344243500013046 1.1663727102829076e-07 8.750774321959786e-08 0.0004567902595714507 8.417527985408585e-06 6.0171542475367626e-06 0.034424350001340843 1.1663768878133111e-07 8.750801533181345e-08 0.0004567906303337415
1.242 8.417523097679418e-06 6.017155037589928e-06 0.03442435549928183 1.1667279319894668e-07 8.750417559305912e-08 0.0004574532633653246 8.417518001233264e-06 6.017151399233805e-06 0.034424355499234144 1.1667215892775315e-07 8.75037099507447e-08 0.0004574519249639074 8.417519117052774e-06 6.017152195714584e-06 0.03442435549925809 1.1667261870468578e-07 8.750400475970304e-08 0.0004574523035043125
1.252 8.417537102663468e-06 6.017159742773246e-06 0.03442435353085774 1.1672688812834406e-07 8.753214957971388e-08 0.00045804935219961965 8.417532506179589e-06 6.017156461416387e-06 0.03442435353082396 1.1672618374280831e-07 8.753164583052204e-08 0.0004580480059980947 8.417533325784813e-06 6.01715704637753e-06 0.03442435353083835 1.1672668290337082e-07 8.753196190421074e-08 0.00045804839372646567
1.262 8.41755666115097e-06 6.017171670835338e-06 0.03442434189189077 1.1681755948182963e-07 8.759511839961665e-08 0.00045860535304477473 8.41755254108937e-06 6.017168729649308e-06 0.03442434189186863 1.1681678506228851e-07 8.759457620143179e-08 0.00045860399693453436 8.41755308605104e-06 6.017169118511762e-06 0.03442434189187412 1.1681732332954583e-07 8.759491373466664e-08 0.0004586043952625966
1.272 8.417562610242352e-06 6.017188842579566e-06 0.03442431911440157 1.1695333996019042e-07 8.768358303516296e-08 0.0004591646415909107 8.41755895207564e-06 6.017186231193535e-06 0.03442431911438922 1.1695248711148044e-07 8.768299675410007e-08 0.00045916327351743484 8.417559236542094e-06 6.017186434055826e-06 0.0344243191143867 1.1695307024798399e-07 8.76833596973107e-08 0.0004591636838454212
1.282 8.417544150470655e-06 6.017207871458911e-06 0.03442428481781158 1.1712202286578093e-07 8.778572228835527e-08 0.00045975715483769045 8.417540976754403e-06 6.0172056060416e-06 0.03442428481780815 1.1712106955989662e-07 8.778507817947555e-08 0.0004597557727377157 8.417540987714335e-06 6.017205613586568e-06 0.034424284817798335 1.171217130768462e-07 8.778547628784991e-08 0.00045975619648112257
1.292 8.41750414668645e-06 6.01722530143385e-06 0.03442424031174645 1.172933860866728e-07 8.788913738533642e-08 0.00046037941469098106 8.417501548040091e-06 6.017223446714489e-06 0.03442424031175206 1.1729229283824748e-07 8.788841175774292e-08 0.00046037801633783 8.417501224657859e-06 6.0172232154898e-06 0.034424240311734654 1.1729302414471165e-07 8.788886149582512e-08 0.0004603784550033954
1.302 8.417457385245734e-06 6.017238415974367e-06 0.034424189163211244 1.1743724557672494e-07 8.797582020077623e-08 0.00046100581111322217 8.417455547391273e-06 6.017237104590651e-06 0.034424189163225656 1.174359543963498e-07 8.797497912626921e-08 0.00046100439392403087 8.417454763669992e-06 6.017236544608395e-06 0.03442418916320153 1.1743681320133047e-07 8.797550374318531e-08 0.0004610048492216854
1.312 8.41742185106116e-06 6.017245242925584e-06 0.03442413686603019 1.1754081244401691e-07 8.802711009398846e-08 0.0004616151523712232 8.417421068177183e-06 6.017244684955534e-06 0.03442413686605272 1.1753925023041523e-07 8.802611162505329e-08 0.0004616137132709584 8.417419626060363e-06 6.017243654762018e-06 0.034424136866022956 1.1754028564733017e-07 8.802673931961805e-08 0.000461614187214673
1.322 8.417408550091577e-06 6.017244574790074e-06 0.03442408924821829 1.1761574014281608e-07 8.804061744648103e-08 0.00046220353374997174 8.41740921641398e-06 6.017245051757631e-06 0.034424089248248135 1.1761382660412642e-07 8.80394162746414e-08 0.000462202069065629 8.41740685462098e-06 6.017243364781351e-06 0.03442408924821348 1.1761509108829443e-07 8.804017658681528e-08 0.0004622025640582838
1.332 8.417416510452004e-06 6.01723632990528e-06 0.03442405055447374 1.1768190454685648e-07 8.803467389271312e-08 0.00046277984814697867 8.417419084946355e-06 6.017238169520705e-06 0.034424050554510595 1.1767956514353164e-07 8.803322907285745e-08 0.0004627783534948168 8.417415506260487e-06 6.017235613542296e-06 0.03442405055447159 1.1768110523918067e-07 8.803414743402742e-08 0.00046277887240911897
1.342 8.417435448642848e-06 6.017221817676812e-06 0.03442402226199813 1.1775207832753079e-07 8.803195155368259e-08 0.00046335367563743733 8.417440391266483e-06 6.0172253483725766e-06 0.03442402226204277 1.1774926082906969e-07 8.803023633533854e-08 0.0004633521458222509 8.417435308819245e-06 6.017221718552157e-06 0.03442402226199854 1.1775110565100463e-07 8.803132725115219e-08 0.0004633526920576744
1.352 8.417453006002321e-06 6.017203504653164e-06 0.03442400310355139 1.1782958575975824e-07 8.803668449696406e-08 0.0004639294588507045 8.417460692388742e-06 6.0172089946512455e-06 0.03442400310360525 1.1782627711039491e-07 8.803469562453633e-08 0.00046392788779902727 8.417453889287731e-06 6.0172041361248225e-06 0.03442400310355448 1.1782842721566117e-07 8.8035956587299e-08 0.00046392846530794735
1.362 8.417461368063903e-06 6.017184517165056e-06 0.03442399018446042 1.1792227327589719e-07 8.804149381282726e-08 0.00046450902677408154 8.41747199852853e-06 6.0171921094775e-06 0.03442399018452527 1.179185114405284e-07 8.803925741748742e-08 0.0004645074075739316 8.417463388894604e-06 6.0171859609460745e-06 0.03442399018446618 1.1792093167346176e-07 8.804066544355701e-08 0.00046450802081873
1.372 8.417459326706594e-06 6.017167906919432e-06 0.03442398019613079 1.180313798096785e-07 8.804201101169538e-08 0.0004650906214870445 8.417472856260228e-06 6.017177569356674e-06 0.034423980196208855 1.1802725317027218e-07 8.803958135524407e-08 0.0004650889465484013 8.417462529098939e-06 6.0171701944182605e-06 0.034423980196139084 1.180298747233925e-07 8.80410948109149e-08 0.0004650896003723715
1.382 8.417449970552337e-06 6.017155680112524e-06 0.034423970297780604 1.1815489509719991e-07 8.804665001679842e-08 0.0004656663110230868 8.417466084646612e-06 6.017167188006873e-06 0.034423970297874654 1.1815052896939435e-07 8.804410108510892e-08 0.00046566457231905285 8.41745431384253e-06 6.017158782276076e-06 0.03442397029779188 1.1815326011576201e-07 8.804566631705094e-08 0.00046566527176204823
1.392 8.417436622615329e-06 6.017148280943569e-06 0.03442395857933986 1.182937002788099e-07 8.806653632170407e-08 0.00046622711280586507 8.417454767350936e-06 6.017161238712377e-06 0.03442395857945403 1.1828923410265077e-07 8.806394796589047e-08 0.00046622530217768144 8.41744198274932e-06 6.017152109157652e-06 0.03442395857935459 1.182919771824365e-07 8.806550958101276e-08 0.00046622605226178667
1.402 8.417420566209937e-06 6.017144996049427e-06 0.03442394424255093 1.1844633856186801e-07 8.81011281905408e-08 0.0004667774972856148 8.417440020053837e-06 6.017158888389621e-06 0.034423944242692364 1.1844190322515612e-07 8.809857244654992e-08 0.0004667756068286713 8.417426751037012e-06 6.0171494130799785e-06 0.03442394424257131 1.184445704267829e-07 8.810008275633321e-08 0.0004667764123117988
1.412 8.417401844639357e-06 6.017144817554532e-06 0.03442392753733144 1.1860789742321902e-07 8.814371424500482e-08 0.0004673375666841085 8.417421798200586e-06 6.017159066489066e-06 0.034423927537510474 1.1860360191026961e-07 8.814124775721065e-08 0.00046733558912844035 8.417408614365279e-06 6.017149652148571e-06 0.034423927537360385 1.1860612390588275e-07 8.814267153625593e-08 0.00046733645427133116
1.422 8.417381398704417e-06 6.017146694739729e-06 0.03442390930897286 1.1876672138927005e-07 8.81877655008985e-08 0.00046792186165679387 8.417401008563008e-06 6.0171606979825335e-06 0.03442390930920323 1.1876265251699099e-07 8.818543008115529e-08 0.00046791979059497806 8.417388481432078e-06 6.017151752738052e-06 0.0344239093090144 1.18764977655771e-07 8.81867435295123e-08 0.0004679207190138958
1.432 8.417362032501885e-06 6.017149170898129e-06 0.03442389048919729 1.1890735974557796e-07 8.822382326522749e-08 0.0004685207925511842 8.417380431850385e-06 6.017162309473535e-06 0.03442389048949597 1.1890359114306712e-07 8.822165167825558e-08 0.00046851862248990735 8.417369128819419e-06 6.017154238494737e-06 0.034423890489256787 1.1890567826947868e-07 8.822283784442447e-08 0.00046851961711479446
1.442 8.417347240477836e-06 6.017150507676389e-06 0.03442387189542761 1.1902308654667141e-07 8.824043879776059e-08 0.00046911328075727914 8.417363516910574e-06 6.017162130070323e-06 0.0344238718958138 1.1901969033067032e-07 8.823846168195434e-08 0.0004691110071764747 8.417354018494767e-06 6.017155347865255e-06 0.034423871895510966 1.1902150042569315e-07 8.823950547895645e-08 0.00046911207022258224
1.452 8.417339300982753e-06 6.017149829354144e-06 0.0344238543003226 1.1912437275688352e-07 8.823701932899039e-08 0.000469693480711558 8.417352462314046e-06 6.0171592271141396e-06 0.03442385430081708 1.1912143260994947e-07 8.823527318322381e-08 0.00046969110028597137 8.417345387025818e-06 6.017154175317415e-06 0.03442385430043653 1.1912291974685604e-07 8.823615588843771e-08 0.00046969223314588564
1.462 8.417338575854935e-06 6.017148288299178e-06 0.03442383829426275 1.1922942247893091e-07 8.82294637499032e-08 0.00047027201930159877 8.417347503695877e-06 6.017154662804161e-06 0.03442383829488783 1.1922705651783513e-07 8.822800506733842e-08 0.00047026953019494377 8.417343540384292e-06 6.017151833333476e-06 0.034423838294413873 1.1922815224888336e-07 8.822869470327453e-08 0.00047027073328292094
1.472 8.417344371400251e-06 6.017148994775133e-06 0.03442382382544291 1.1934607581128596e-07 8.823476632194066e-08 0.0004708551230758866 8.4173477176073e-06 6.017151383290737e-06 0.03442382382622225 1.1934448396596272e-07 8.823369997923957e-08 0.0004708525251555466 8.417347697158131e-06 6.017151369480862e-06 0.034423823825638473 1.1934506437819172e-07 8.823413159549147e-08 0.00047085379778282887
1.482 8.41735612538653e-06 6.01715578108573e-06 0.03442380983565539 1.194691704194509e-07 8.82551530788704e-08 0.00047143977842923403 8.417352073174176e-06 6.017152886130666e-06 0.034423809836609615 1.194687113297954e-07 8.825467639089515e-08 0.00047143707348266847 8.417357133653562e-06 6.017156500745403e-06 0.03442380983590211 1.1946854369966635e-07 8.825472148841267e-08 0.0004714384137278424
1.492 8.41737385126471e-06 6.017172046927147e-06 0.03442379434128208 1.1959336681757341e-07 8.828514151959552e-08 0.000472026895251927 8.417359685450472e-06 6.017161929305432e-06 0.03442379434242291 1.1959464130428722e-07 8.828558842944249e-08 0.00047202408748613637 8.417371566346443e-06 6.017170414722479e-06 0.03442379434158328 1.195933266450473e-07 8.828502435731298e-08 0.00047202549187733074
1.502 8.417398265012675e-06 6.017200602339508e-06 0.03442377510053118 1.1971687463783133e-07 8.832390535799991e-08 0.0004726213431084771 8.417369789649188e-06 6.017180265351246e-06 0.03442377510185493 1.1972075962954068e-07 8.832575495085149e-08 0.00047261844020768596 8.41739122300109e-06 6.017195572778262e-06 0.03442377510088568 1.1971770916025209e-07 8.832425854245803e-08 0.00047261990302385315
1.512 8.417431875775042e-06 6.017244142779738e-06 0.0344237509395542 1.1983525747485071e-07 8.836449617407596e-08 0.0004732222793642578 8.417382841150469e-06 6.017209123044993e-06 0.03442375094103379 1.1984282174967202e-07 8.83683030120352e-08 0.0004732192943732179 8.417417921429889e-06 6.017234176664672e-06 0.034423750939953215 1.1983731232880213e-07 8.836549592352319e-08 0.00047322080638472966
1.522 8.41748077900839e-06 6.017305378618394e-06 0.034423723036218934 1.199468841437947e-07 8.838934848064909e-08 0.00047382742605003213 8.417402541418131e-06 6.017249503243016e-06 0.03442372303779619 1.1995914140535363e-07 8.839557013857294e-08 0.000473824380206079 8.417456917675005e-06 6.017288337311303e-06 0.03442372303664444 1.1995047548783885e-07 8.839112935224627e-08 0.000473825926803959
1.532 8.417554521072665e-06 6.017386169504453e-06 0.034423694664351044 1.200608598962243e-07 8.839856873113537e-08 0.00047443730538948516 8.417436092337564e-06 6.017301591567463e-06 0.03442369466592401 1.200783695802848e-07 8.840729829646364e-08 0.00047443423162553026 8.417516879468272e-06 6.017359286995737e-06 0.03442369466477138 1.2006612638576055e-07 8.840112266227602e-08 0.0004744357905337994
1.542 8.417662257936334e-06 6.017486042992976e-06 0.03442366914035815 1.2018694349203082e-07 8.841743929476353e-08 0.000475047014878833 8.417490730749807e-06 6.017363545264792e-06 0.034423669141763244 1.202093255775357e-07 8.842808178283727e-08 0.0004750439615490158 8.4176061618591e-06 6.017445981374414e-06 0.034423669140720585 1.2019365230554792e-07 8.84204838891199e-08 0.00047504550042918046
1.552 8.417807577334821e-06 6.01760188059185e-06 0.03442364790777886 1.2032330225688682e-07 8.84603182179178e-08 0.0004756519322473618 8.41756876715693e-06 6.017431333794253e-06 0.03442364790877723 1.2034875361173603e-07 8.84712696616497e-08 0.0004756489669370573 8.417727709111524e-06 6.017544842472619e-06 0.03442364790800453 1.2033063608767916e-07 8.846315282801981e-08 0.000475650441002296
1.562 8.417986224630567e-06 6.017729613244326e-06 0.03442363041880066 1.204630173946907e-07 8.851741865707549e-08 0.00047626237832982556 8.417665371959626e-06 6.017500477526053e-06 0.034423630419081176 1.2048790461498346e-07 8.852580143876286e-08 0.0004762595916290552 8.417876818046935e-06 6.017651480922326e-06 0.03442363041878254 1.2046937098452223e-07 8.851878837965941e-08 0.000476260941356711
1.572 8.418187852159795e-06 6.017865487539471e-06 0.03442361524336496 1.2060535216740716e-07 8.857794729511089e-08 0.0004768879506738005 8.417770394625046e-06 6.017567363896924e-06 0.03442361524258149 1.206239725323603e-07 8.857946510402799e-08 0.0004768854595028971 8.418042925408963e-06 6.017761989404113e-06 0.03442361524297734 1.2060818037301386e-07 8.85759436303532e-08 0.0004768866086681466
1.582 8.418398607940756e-06 6.018004361864558e-06 0.03442360100363993 1.207548825283194e-07 8.863931715047981e-08 0.00047751505478912183 8.41787123103871e-06 6.01762774270238e-06 0.034423601001501214 1.207595708481162e-07 8.86283594566594e-08 0.00047751300511070195 8.418212295124601e-06 6.017871309144944e-06 0.03442360100276167 1.2075068009589072e-07 8.863137303562688e-08 0.0004775138592489342
1.592 8.418600555783334e-06 6.018136343133684e-06 0.03442358648050074 1.2091780713473998e-07 8.870321138001053e-08 0.0004781270822955425 8.41795280850575e-06 6.017673766270712e-06 0.03442358647695154 1.2089965933118891e-07 8.867340457313825e-08 0.00047812565130538634 8.418367626797353e-06 6.017970001280202e-06 0.03442358647906761 1.2090234427546203e-07 8.868627966605198e-08 0.0004781260966002667
1.602 8.418767985869433e-06 6.018245091624834e-06 0.034423570022855315 1.2110318190335764e-07 8.877822697941423e-08 0.00047873269236782496 8.41799464071174e-06 6.01769282587568e-06 0.03442357001838559 1.2105363270038064e-07 8.872360210878875e-08 0.00047873208954380314 8.418484623592519e-06 6.018042735419654e-06 0.034423570020950034 1.2107212455849413e-07 8.874923479991346e-08 0.0004787319925832543
1.612 8.418866277436669e-06 6.018309454338493e-06 0.0344235491160233 1.2131703208956972e-07 8.887395078569792e-08 0.00047934886117322333 8.417970366229402e-06 6.017669667856613e-06 0.03442354911215626 1.212302170941788e-07 8.879067606393225e-08 0.00047934932665086684 8.418531111811357e-06 6.018070106454922e-06 0.034423549114025336 1.2126697624855196e-07 8.883055044067203e-08 0.000479348536058175
1.622 8.418859087317052e-06 6.018307920706496e-06 0.03442352090318419 1.2154975932993683e-07 8.89859849370809e-08 0.00047997259318432106 8.417855189062788e-06 6.017591029123502e-06 0.03442352090318025 1.2142501694026822e-07 8.887419090274418e-08 0.0004799743920294062 8.418474377973934e-06 6.018033196422843e-06 0.03442352090198986 1.2147948406596407e-07 8.892745798907054e-08 0.0004799727429307624
1.632 8.418721884162086e-06 6.018224368406692e-06 0.03442348276452123 1.2178004065175946e-07 8.909914885108754e-08 0.0004805906173346113 8.417638781722935e-06 6.017450931391452e-06 0.03442348277431867 1.216234232534355e-07 8.896402652136683e-08 0.0004805940292257803 8.418294594176559e-06 6.017919242192027e-06 0.03442348276584344 1.2169154685761088e-07 8.902715205079649e-08 0.0004805913508383016
1.642 8.418451913192528e-06 6.0180526446395384e-06 0.034423430918562065 1.2199535252313709e-07 8.920634989473144e-08 0.0004812025027412108 8.417333336661002e-06 6.017253894967146e-06 0.03442343094789733 1.2181911844923646e-07 8.905777252991716e-08 0.0004812078074972571 8.417994272662747e-06 6.017725852027762e-06 0.03442343092530078 1.2189419580876028e-07 8.912515045749209e-08 0.0004812039333728345
1.652 8.418065840422102e-06 6.017796955352061e-06 0.03442335650870001 1.2220050752164567e-07 8.93109093368065e-08 0.0004818193693376878 8.416968121955619e-06 6.01701312227416e-06 0.034423356572136896 1.2202035472878764e-07 8.916137694570784e-08 0.000481826828651293 8.417594993638358e-06 6.0174607402353336e-06 0.03442335652530606 1.2209514006644705e-07 8.922689527549171e-08 0.0004818216091114644
1.662 8.417586835012923e-06 6.017467518803592e-06 0.034423240415736495 1.224088160492954e-07 8.941654584516129e-08 0.00048244898840131014 8.416573202565887e-06 6.0167437524796415e-06 0.034423240532920715 1.2223962211981466e-07 8.927801306091764e-08 0.0004824588233990173 8.417123400904843e-06 6.017136605067757e-06 0.03442324044837551 1.2230902879405237e-07 8.933707984321776e-08 0.00048245214027095405
1.672 8.417034178731808e-06 6.01707645370243e-06 0.0344230471120429 1.226341781354528e-07 8.952808910843243e-08 0.00048308766914317375 8.416166662838194e-06 6.016457047017795e-06 0.03442304730584785 1.2248552481574082e-07 8.940865258245508e-08 0.0004831000348551761 8.416599922932123e-06 6.0167663832605315e-06 0.0344230471681677 1.2254902451120752e-07 8.946000494711779e-08 0.00048309181768828465
1.682 8.416429868483185e-06 6.016641906549768e-06 0.03442271562486568 1.2288557248045306e-07 8.965167407570144e-08 0.0004837235414364052 8.41576040617933e-06 6.016163943763218e-06 0.03442271591523096 1.2275830789455133e-07 8.955299380750995e-08 0.0004837385042017398 8.416044909070303e-06 6.016367044515472e-06 0.03442271571154552 1.228212262259761e-07 8.959973449606673e-08 0.000483728743751669
1.692 8.415822483673518e-06 6.016202382590274e-06 0.034422144740634805 1.2315857271283514e-07 8.978849703595451e-08 0.0004843489733096059 8.415384283593853e-06 6.015889572728603e-06 0.03442214513111965 1.2304390053029798e-07 8.970489729051767e-08 0.000484366502421378 8.41550235884731e-06 6.015973823402249e-06 0.034422144860745435 1.2311667466370033e-07 8.975416464367068e-08 0.00048435525355936345
1.702 8.415307516811867e-06 6.0158296294814695e-06 0.0344211699889513 1.234315642943693e-07 8.993349733523184e-08 0.00048496556052788595 8.415106568718044e-06 6.0156862402759455e-06 0.034421170443340386 1.233147700085768e-07 8.985417514359427e-08 0.0004849855469835831 8.415060131563636e-06 6.015653015822192e-06 0.03442117013439747 1.2340893910583452e-07 8.991460484898226e-08 0.00048497291228229004
1.712 8.41501750273831e-06 6.0156218034125915e-06 0.03441953049987876 1.2366949042541713e-07 9.007324763571935e-08 0.00048557260410726864 8.41502295227916e-06 6.015625784720807e-06 0.034419530908933654 1.235399232723346e-07 8.998884971198546e-08 0.00048559491452797196 8.41483962114307e-06 6.015494820162985e-06 0.03441953064179986 1.2366022783692635e-07 9.006528992717561e-08 0.00048558100341105216
1.722 8.415076939820077e-06 6.015671362094872e-06 0.03441682350509065 1.2383397051610582e-07 9.01838581707982e-08 0.0004861551382422441 8.415208140200067e-06 6.0157651011425976e-06 0.034416823648075426 1.2369958842660588e-07 9.009649318872977e-08 0.0004861797033898923 8.41494957648247e-06 6.015580445314855e-06 0.034416823582311365 1.238339850887438e-07 9.018307663660683e-08 0.0004861645679783002
1.732 8.415548469654704e-06 6.016024956930736e-06 0.03441244323635096 1.2390619159220145e-07 9.02448111907006e-08 0.0004866799098848026 8.41565630880878e-06 6.016101954132391e-06 0.03441244274291624 1.2380541230258455e-07 9.017654236005796e-08 0.0004867068438581475 8.415430401907556e-06 6.015940663451445e-06 0.03441244314365807 1.23918278712321e-07 9.025174983699072e-08 0.00048669039504148137
1.742 8.416405799053777e-06 6.0166620015388206e-06 0.03440550101699074 1.2391600993496033e-07 9.0266567183198e-08 0.0004870971259867157 8.4162475080274e-06 6.0165488986347005e-06 0.03440549932561361 1.2391647167690222e-07 9.025897666057193e-08 0.0004871268783883491 8.416224829471369e-06 6.016532774773481e-06 0.034405500592150466 1.23951368940175e-07 9.028725299656355e-08 0.00048710878107978455
1.752 8.417544070553722e-06 6.017502243739574e-06 0.0343947250326838 1.239524726634215e-07 9.030564155707554e-08 0.000487348900673881 8.416754158923963e-06 6.016938087264631e-06 0.03439472132725975 1.241325040185857e-07 9.040727520484428e-08 0.00048738245310820825 8.41718668275423e-06 6.017247033219575e-06 0.034394724036832504 1.240250399266448e-07 9.034774892057085e-08 0.00048736199264373767
1.762 8.418804356684015e-06 6.018425901607638e-06 0.03437834152264796 1.2413570651355162e-07 9.044390897182075e-08 0.00048737498019851827 8.416866097353264e-06 6.017041795760617e-06 0.03437833463590638 1.2456360560262598e-07 9.069615186673448e-08 0.0004874140885748492 8.418105064146371e-06 6.017926562962282e-06 0.034378339610525686 1.2425024697022982e-07 9.050855949798112e-08 0.0004873900061613733
1.772 8.41998233713702e-06 6.0192824235048736e-06 0.03435394570410425 1.2454969343222338e-07 9.07401696315683e-08 0.0004871156087533004 8.416199208119903e-06 6.0165811555573626e-06 0.0343539340350372 1.2530585055184054e-07 9.119352974488134e-08 0.00048716303324983223 8.418712753780018e-06 6.0183759210958935e-06 0.03435394239744681 1.2469356334208621e-07 9.081642896282626e-08 0.00048713336882409735
1.782 8.420815616660148e-06 6.01988202658638e-06 0.03431838033914927 1.251753393283649e-07 9.11855256277352e-08 0.00048652531094097617 8.414270597906335e-06 6.01520903195484e-06 0.034318361928463666 1.264935037274575e-07 9.200006091215065e-08 0.000486584924566668 8.418669931063269e-06 6.018350071659495e-06 0.03431837504520658 1.253344280594495e-07 9.126200965837656e-08 0.00048654693816346686
1.792 8.420959385846912e-06 6.019978067306887e-06 0.03426764711051317 1.2590148097347525e-07 9.170339377471427e-08 0.0004855795603660129 8.410442405684406e-06 6.012469654940249e-06 0.03426762007645796 1.2853036535141777e-07 9.340361841911001e-08 0.0004856563878085244 8.417530322895008e-06 6.017529964339113e-06 0.03426763924621127 1.2612972348216708e-07 9.181726958057669e-08 0.00048560651032526086
1.802 8.419945022767492e-06 6.019238240510865e-06 0.03419687549186094 1.266481344707362e-07 9.222813051948874e-08 0.0004842531958392061 8.403837919098079e-06 6.0077394646292965e-06 0.03419683896655903 1.3256252277752482e-07 9.620322892948457e-08 0.0004843539161484858 8.41468641223448e-06 6.015484164564768e-06 0.03419686475808538 1.2723461012602646e-07 9.258196375340821e-08 0.0004842873281248146
1.812 8.417122156010089e-06 6.017203696146035e-06 0.03410036631582931 1.2753919158713989e-07 9.283548352006001e-08 0.0004825043374907815 8.393253506668173e-06 6.0001647112250195e-06 0.03410032186403263 1.4111501253782777e-07 1.0217218357720725e-07 0.0004826394156226427 8.409300677913522e-06 6.011620241091566e-06 0.03410035312118805 1.293500916137669e-07 9.403703247167766e-08 0.00048254838914005385
1.822 8.411648223338111e-06 6.0132790924474744e-06 0.03397172159695262 1.2908178322316194e-07 9.388033118461307e-08 0.00048029812154413336 8.377144864203501e-06 5.988649224064376e-06 0.0339716750177299 1.5852724216051767e-07 1.1439881020451473e-07 0.0004804873230684321 8.400291639421042e-06 6.0051723357821035e-06 0.033971707605271365 1.3416649668537566e-07 9.737214547831669e-08 0.0004803570214166032
1.832 8.402607755945927e-06 6.006813507885066e-06 0.03380407788818484 1.3245317813009143e-07 9.620439118509648e-08 0.0004776505360988114 8.353761051453453e-06 5.971946033362899e-06 0.03380404147457661 1.9051367037050794e-07 1.3700527559929134e-07 0.00047793408282332985 8.386455219091916e-06 5.9952836146824825e-06 0.033804066712198336 1.4482676493421664e-07 1.0482893376321218e-07 0.0004777341186255562
1.842 8.389194228140943e-06 5.997228683531572e-06 0.03359047108025212 1.399680682524371e-07 1.014711419452582e-07 0.00047465838306509135 8.321349154181094e-06 5.9488020558697055e-06 0.03359046677643455 2.4281337230350407e-07 1.7416797686970883e-07 0.00047511635075622423 8.366651421951192e-06 5.981138007407417e-06 0.03359046924975553 1.6596053556859852e-07 1.1974231504316289e-07 0.00047478609500017097
1.852 8.370704578079517e-06 5.9840180826332935e-06 0.03332435144092239 1.553477736954207e-07 1.1235081107415329e-07 0.0004714927467959234 8.278206954080442e-06 5.917998619958044e-06 0.03332441550206908 3.2027731959978384e-07 2.293983477855557e-07 0.00047227560274059097 8.339813390551962e-06 5.961969626706637e-06 0.03332436982614558 2.0269828324290359e-07 1.458260523748036e-07 0.0004717009314519524
1.862 8.346199459221464e-06 5.9665095908836635e-06 0.03300022349926026 1.83002237024572e-07 1.3199781325882232e-07 0.0004683520652840562 8.222499920579888e-06 5.878225698443038e-06 0.03300041282804792 4.271393361211406e-07 3.0570769036139517e-07 0.00046972613106297233 8.304649444216713e-06 5.936855186963709e-06 0.03300027925069321 2.5928618234935107e-07 1.8613961635485813e-07 0.00046870457563928365
1.872 8.314082188938302e-06 5.943569699424335e-06 0.03261432672898071 2.2648323230831276e-07 1.629437276938898e-07 0.0004654163897298386 8.152139942012996e-06 5.827999405237968e-06 0.03261472612912099 5.676235803771243e-07 4.0606507363106533e-07 0.00046782985541984527 8.259304679828266e-06 5.9044769788882454e-06 0.032614445522731766 3.3871349919944765e-07 2.4280112424645226e-07 0.0004660198137170534
1.882 8.272058262587727e-06 5.913579160934939e-06 0.03216524413118094 2.87666971422862e-07 2.065054739236631e-07 0.00046284087917046793 8.065167455028859e-06 5.765938288861018e-06 0.0321659729689401 7.461031400792269e-07 5.335331048272122e-07 0.00046701700740207257 8.20143992223341e-06 5.86318347618735e-06 0.03216546227752366 4.4321869474055767e-07 3.1736176995383426e-07 0.0004638661545106478
1.892 8.217570475982357e-06 5.874749179493642e-06 0.03165434969088722 3.670724610415906e-07 2.6301010603108027e-07 0.0004607461789000686 7.960666857142679e-06 5.691421079684582e-06 0.03165556651099284 9.666732524329793e-07 6.909733964190484e-07 0.00046780600522043896 8.128804789457177e-06 5.811403635536769e-06 0.03165471565692673 5.745799002800178e-07 4.110321964381946e-07 0.00046245761849618867
1.902 8.148229844075051e-06 5.8254300252398206e-06 0.03108605198817211 4.641977199233081e-07 3.3206224815177086e-07 0.00045914730152932075 7.839673158408107e-06 5.605234111197967e-06 0.031087956202938343 1.2323430373737486e-06 8.804870193375078e-07 0.0004707511242300043 8.0398053826153e-06 5.748052986424207e-06 0.03108662703257945 7.338253847865059e-07 5.24501744502975e-07 0.00046193707619531486
1.912 8.061714014725259e-06 5.764020594039319e-06 0.030467800730445277 5.774147523911013e-07 4.125102557137046e-07 0.00045786359490626344 7.70548107414831e-06 5.509775030790734e-06 0.030470630543114146 1.5442143918894729e-06 1.102856858323654e-06 0.00047634261902131813 7.933519809082273e-06 5.6725272249661825e-06 0.030468658354511156 9.207009091759649e-07 6.575902191485347e-07 0.00046228547943091765
1.922 7.955177550651538e-06 5.68850339519172e-06 0.02980977636311855 7.037980060855781e-07 5.023371873527334e-07 0.0004565198967204452 7.56329790659425e-06 5.408764112351225e-06 0.029813801194767068 1.9009553203268599e-06 1.357189941994678e-06 0.00048495612409528335 7.809181985855363e-06 5.584290745562597e-06 0.02981100002700599 1.1333171622974945e-06 8.090100842447199e-07 0.0004633131199602024
1.932 7.824734196951404e-06 5.59602636031174e-06 0.029124139252090578 8.392136408606653e-07 5.986937555700479e-07 0.000454675118270539 7.419645561472405e-06 5.306772662400291e-06 0.02912964447244695 2.2986391669178045e-06 1.6407893664968598e-06 0.0004968860588464773 7.665666590885566e-06 5.482461415539954e-06 0.029125817672108197 1.368147840716721e-06 9.763437600489513e-07 0.00046476909038169694
1.942 7.665507419442136e-06 5.482930015736388e-06 0.028423762807908662 9.786896832415024e-07 6.981125038892149e-07 0.000451981481997364 7.281853777072414e-06 5.208855633088478e-06 0.02843102663823587 2.7308467280639047e-06 1.9491847148280706e-06 0.0005123800845521589 7.501454086674214e-06 5.36577710037107e-06 0.028425982758649316 1.620307152139084e-06 1.156197530530516e-06 0.0004664750478903102
1.952 7.4723100724539475e-06 5.345288526552645e-06 0.027720539080137795 1.116908599917016e-06 7.968257557214148e-07 0.0004482398988267761 7.157610228227278e-06 5.120289753099684e-06 0.02772980636757978 3.1888935733723196e-06 2.2762472219023273e-06 0.0005315729001312055 7.315134772017349e-06 5.2330113391289644e-06 0.027723377065617602 1.88393403783454e-06 1.3444368582635247e-06 0.0004683546915065448
1.962 7.2406703001826095e-06 5.179734105513502e-06 0.02702354709094315 1.2486182007290865e-06 8.910565214234882e-07 0.00044331667236994447 7.054276294414845e-06 5.046181378557235e-06 0.027035009287776333 3.662076504316737e-06 2.6143407226083495e-06 0.0005543279237041021 7.106169505665433e-06 5.083608842048586e-06 0.027027062679152045 2.152505570812283e-06 1.536396213212639e-06 0.00047033195987283973
1.972 6.967805879371376e-06 4.984217766949516e-06 0.026337489100708645 1.3688285604565425e-06 9.771792913692349e-07 0.00043700994165297074 6.977698436188432e-06 4.990685217884807e-06 0.026351280253340995 4.137909499165775e-06 2.9544976853273386e-06 0.000580099571136832 6.875498943257485e-06 4.9181865685072535e-06 0.02634172295689786 2.4189801621162827e-06 1.726993930995527e-06 0.0004721912416801795
1.982 6.653188074819149e-06 4.758410245763164e-06 0.025661757666429863 1.4728277855538026e-06 1.051757184544837e-06 0.0004289823561663101 6.930544559685529e-06 4.9558106302683086e-06 0.02567797132373832 4.60244937547791e-06 3.2866816082592162e-06 0.0006079161975198956 6.6256404619230845e-06 4.738602302022476e-06 0.02566673595407088 2.6758300845393145e-06 1.91078215358215e-06 0.00047351368633061637
1.992 6.298540802610885e-06 4.5036508040949046e-06 0.024990328412018415 1.5562001063280624e-06 1.1115745192572842e-06 0.0004188168570844461 6.91072793450706e-06 4.940234926415172e-06 0.02500905283241727 5.040908558302016e-06 3.6002560544507025e-06 0.0006364994773933198 6.360177877439731e-06 4.547540331601197e-06 0.024996072996611756 2.9151696771815023e-06 2.0820634897707546e-06 0.0004737387529412059
2.002 5.907464046752393e-06 4.22263187994138e-06 0.024312474063406527 1.6150453384835903e-06 1.1538035154688493e-06 0.00040617810588584733 6.910876062810882e-06 4.938863354631862e-06 0.024333836905542167 5.438683495144219e-06 3.884736401568419e-06 0.0006644702915586487 6.082976462396129e-06 4.347904053525405e-06 0.0243190160168387 3.1291836618368067e-06 2.2352104037157318e-06 0.00047232602043310575
2.012 5.4850901441689094e-06 3.919148059285576e-06 0.023614144071554394 1.6464520473908382e-06 1.1763446724781627e-06 0.00039100968230791877 6.91948183344415e-06 4.943627351088967e-06 0.023638354821984956 5.782688720865573e-06 4.130743526500743e-06 0.0006905647813422831 5.797686240144606e-06 4.142451920968503e-06 0.023621536955845433 3.3108737020912255e-06 2.365199559007986e-06 0.00046894373665577884
2.022 5.038027541502257e-06 3.598082605195096e-06 0.022879774105577316 1.649072333657664e-06 1.178236126129631e-06 0.0003736737284247428 6.9233839788816e-06 4.945259014778682e-06 0.022907152373899925 6.062658438047352e-06 4.330926403314038e-06 0.0007137862780347275 5.507827172941824e-06 3.933874392315692e-06 0.022888103345362273 3.454905717046025e-06 2.4682118051745255e-06 0.0004635934289190471
2.032 4.574453342704621e-06 3.265492686870089e-06 0.0220942622836507 1.6235459401061542e-06 1.1599543972630306e-06 0.0003549575943419953 6.910443860382779e-06 4.9352011379314576e-06 0.02212524202225471 6.272053630650839e-06 4.480604933105269e-06 0.0007334521965091567 5.2172048563606984e-06 3.725092161965351e-06 0.022103647429287134 3.5582488576936228e-06 2.542083772443224e-06 0.0004566067442222166
2.042 4.1039948048048865e-06 2.928501382383261e-06 0.021244851646919246 1.5725912261612606e-06 1.1234760013358818e-06 0.0003359315057345168 6.871406400405896e-06 4.906914776072028e-06 0.021279955535810652 6.408401800079634e-06 4.578013392973155e-06 0.0007491508481948929 4.930143247148169e-06 3.519381492042516e-06 0.021255439557915437 3.620410597297041e-06 2.5864741062552597e-06 0.00044851804312994413
2.052 3.6371988538132296e-06 2.594849209193133e-06 0.020322685267944268 1.500735172370561e-06 1.0720777914914298e-06 0.00031770954610458457 6.800666635060273e-06 4.856398009242176e-06 0.020362470121584188 6.4731290049943765e-06 4.624184146997987e-06 0.0007606647516105907 4.651270747559869e-06 3.3201493431835132e-06 0.02033463426335447 3.643274689174886e-06 2.6027473741181096e-06 0.00043988254636704644
2.062 3.1847213330981236e-06 2.2722283663185875e-06 0.01932385720393795 1.4137688595963848e-06 1.0099358500134923e-06 0.0003011992757869157 6.696249264602585e-06 4.782159335665526e-06 0.01936883889065846 6.471055014040528e-06 4.622587825272327e-06 0.0007679129047362403 4.385023921757324e-06 3.130518332099017e-06 0.019337314598827943 3.6306816266419657e-06 2.5936719456077296e-06 0.0004311252281557288
2.072 2.756532608794937e-06 1.967655404184014e-06 0.018249869801492898 1.3180445169889315e-06 9.416072879550338e-07 0.00028690888979592954 6.559389467980422e-06 4.6849367382741785e-06 0.01830044192160125 6.409691929834852e-06 4.578626742551009e-06 0.0007709239950160936 4.135192852207284e-06 2.9529965670897146e-06 0.018264947079913985 3.587895814606322e-06 2.5630333766876237e-06 0.00042246284747984067
2.082 2.361322835593457e-06 1.687047407123145e-06 0.017107510075857372 1.2197185494746383e-06 8.714766154612377e-07 0.00027484404842640617 6.3938953453551756e-06 4.567285649184891e-06 0.01716387205877468 6.298415680129795e-06 4.499032686920914e-06 0.0007698171703062882 3.904657275871491e-06 2.7893518393256683e-06 0.017124260463962492 3.5210376420983183e-06 2.515221467212984e-06 0.0004138864162620692
2.092 2.0060723872986795e-06 1.4349841645362974e-06 0.01590824639657907 1.124047351443122e-06 8.032531624094311e-07 0.0002645068171590661 6.205333494805249e-06 4.43304600661097e-06 0.01597035356061028 6.147564196918865e-06 4.391212768091305e-06 0.0007647679145493055 3.6952438891397326e-06 2.640612483619426e-06 0.015926648718190224 3.43651194003245e-06 2.4548178256095664e-06 0.00040517496018389323
2.102 1.6956553270782512e-06 1.2145399034772349e-06 0.014667295000808156 1.034858726001468e-06 7.396117481573436e-07 0.00025500569724465816 6.000122354105056e-06 4.2867280034615694e-06 0.01473483758385906 5.967556808495933e-06 4.262615672578933e-06 0.000755966171688397 3.5076196448933286e-06 2.507082799305667e-06 0.014687246067371464 3.3404712538823227e-06 2.3862136930639926e-06 0.00039593570616541974
2.112 1.4324237603452469e-06 1.0271077064201903e-06 0.013402506090983736 9.543039790905917e-07 6.820433207021761e-07 0.00024526653608150103 5.784706797837868e-06 4.132929113162751e-06 0.013474918991194094 5.7681569312419395e-06 4.120206809361005e-06 0.0007435978625605555 3.341269297069112e-06 2.388365018531823e-06 0.013423822325614017 3.2383794018185776e-06 2.313303061043369e-06 0.0003856881618273428
2.122 1.2158708096580893e-06 8.722446715259722e-07 0.012133187104622446 8.829197969675227e-07 6.309200418339061e-07 0.00023429170956508382 5.5649725408056876e-06 3.9758981249064336e-06 0.012209688462614781 5.557965735647355e-06 3.970112852062758e-06 0.0007278732454429498 3.1946701557814895e-06 2.2834592039267957e-06 0.012155615044328001 3.1347402561208785e-06 2.239293906148322e-06 0.0003739958582815235
2.132 1.042566058921794e-06 7.476433476645524e-07 0.010878943789761925 8.199352033950942e-07 5.857176333439636e-07 0.00022138488104197354 5.345941664575101e-06 3.819288405082367e-06 0.010958598263532602 5.344159567787525e-06 3.817441485117138e-06 0.0007090919185696506 3.065680547791759e-06 2.1909776441214756e-06 0.010902178421256323 3.033016493226715e-06 2.1666530754242785e-06 0.0003606117060873887
2.142 9.065516040750066e-07 6.493498632534629e-07 0.009658598590227508 7.637139659619459e-07 5.453181863340159e-07 0.00020627286323976073 5.131679698739038e-06 3.6660650707126013e-06 0.009740399212380084 5.132424924816551e-06 3.6662406018565675e-06 0.0006877047217026284 2.9520131593642486e-06 2.109419560460602e-06 0.009682307821096059 2.9357084417550563e-06 2.097163371113211e-06 0.0003455808811195933
2.152 8.00264756978515e-07 5.722975597183839e-07 0.008489242442181731 7.122404765941496e-07 5.08336970039108e-07 0.00018910544819332098 4.9253147116478224e-06 3.518503549956631e-06 0.00857220296538487 4.927027939407746e-06 3.519550422717899e-06 0.000664331974864157 2.851616623039329e-06 2.0374061567172633e-06 0.008513095292002369 2.8445241147122065e-06 2.032044184367505e-06 0.0003292610169107629
2.162 7.158124331343983e-07 5.110935367313855e-07 0.007385476989597184 6.635817167685306e-07 4.7343437221597006e-07 0.00017036362042366883 4.7290995664388525e-06 3.378231156748139e-06 0.007468725331096519 4.730961760272737e-06 3.379508079314214e-06 0.0006397231739960396 2.7628569499070497e-06 1.9738032544913157e-06 0.007409172563414792 2.7605596097229966e-06 1.972078595994963e-06 0.0003122583880463127
2.172 6.461885976791305e-07 4.608310026139233e-07 0.006358894306876191 6.162508001707731e-07 4.3956570414495375e-07 0.00015072953681919985 4.5444845183930955e-06 3.2462841035607203e-06 0.006441758144460829 4.546122680638006e-06 3.2474708865882317e-06 0.0006146733807920263 2.684493998873336e-06 1.9177177910377672e-06 0.006382188661242138 2.684425096036594e-06 1.917701694957759e-06 0.0002953105609514356
2.182 5.860323418564116e-07 4.176526613599943e-07 0.005417815598517009 5.693977566804634e-07 4.061176440136457e-07 0.00013096468810459095 4.372189483866827e-06 3.123167193931871e-06 0.005499893734352784 4.37347926092313e-06 3.124134573474945e-06 0.0005899269279456038 2.61552321428734e-06 1.8684047544277502e-06 0.0054405443857974125 2.616295444389194e-06 1.8690362624859448e-06 0.00027915466290506026
2.192 5.317993763069784e-07 3.789342634354852e-07 0.00456727647785265 5.228076881415598e-07 3.729147490760406e-07 0.00011181992265029753 4.212284869935606e-06 3.0089187713188195e-06 0.004648493595845855 4.2132278758492074e-06 3.009642925368704e-06 0.0005660965324566227 2.554986867799045e-06 1.8251493988460863e-06 0.004589372562934585 2.555921046978248e-06 1.8259014595225673e-06 0.00026441150736804296
2.202 4.815105974471233e-07 3.4316012701727565e-07 0.0038092170945921958 4.767660140952786e-07 3.4013363957462597e-07 9.397918731216365e-05 4.064304314793813e-06 2.903195810543791e-06 0.0038898636447436603 4.064956158274979e-06 2.9037042090814204e-06 0.0005436138431662122 2.5018514785839967e-06 1.7871897616286145e-06 0.0038307237644642244 2.5026653515525755e-06 1.7878411727407787e-06 0.0002515032553017283
2.212 4.343374893021241e-07 3.0965718996069725e-07 0.0031428198178081583 4.3188604293829405e-07 3.0818819438731076e-07 7.802572935713667e-05 3.927402515737346e-06 2.80538842387476e-06 0.003223581674695278 3.927833074604499e-06 2.805727157806632e-06 0.0005227150131887149 2.4549975948930486e-06 1.753712654155127e-06 0.0031639013631725565 2.4556118524346995e-06 1.7542014225308658e-06 0.00024061379769812184
2.222 3.9020677076155386e-07 2.7832090617545046e-07 0.0025649367248416497 3.889634720308952e-07 2.776298151508306e-07 6.441340221543916e-05 3.8005359203677065e-06 2.7147487294621624e-06 0.002646920203035213 3.8008096667790363e-06 2.714964574634945e-06 0.0005034564660893697 2.4132969311202607e-06 1.7239075701855676e-06 0.0025858888809824686 2.413722321302005e-06 1.724243340525788e-06 0.00023169492170135484
2.232 3.494844667822301e-07 2.493860129962766e-07 0.0020705587754484916 3.48864357414641e-07 2.490679905682788e-07 5.3423687475278195e-05 3.68261488480258e-06 2.630498427736972e-06 0.0021553151698732093 3.682783296519851e-06 2.630630688611144e-06 0.0004857519133724246 2.3757053145050984e-06 1.6970300115600992e-06 0.002091821794070199 2.375982770450698e-06 1.6972466304730787e-06 0.00022451332525357792
2.242 3.1272245636694084e-07 2.2323821692738894e-07 0.0016532913548400671 3.1241759096091254e-07 2.2309220324782643e-07 4.509846965337879e-05 3.572584859546938e-06 2.5518855587724517e-06 0.0017428408983531352 3.5726854847072848e-06 2.5519638128579892e-06 0.0004694205557101583 2.341308410122907e-06 1.6724310336357934e-06 0.0016754684449188527 2.3414812660511764e-06 1.6725641352578128e-06 0.00021872398270669988
2.252 2.804393641321373e-07 2.002508012337121e-07 0.00130581181554965 2.802908801939619e-07 2.0018153240903299e-07 3.917843258275052e-05 3.469437684674822e-06 2.478191589102253e-06 0.001402658506817926 3.469496219381381e-06 2.47823644394577e-06 0.00045423689941885776 2.3093074890238944e-06 1.6495447337104004e-06 0.0013296953175384028 2.3094112081558717e-06 1.6496233226185439e-06 0.00021394917624027967
2.262 2.5293754415002354e-07 1.806484180165358e-07 0.0010202919101716108 2.528651549916624e-07 1.8061302416361602e-07 3.513033656159031e-05 3.3721953251795e-06 2.4087191513482542e-06 0.0011274058700056066 3.3722285292152642e-06 2.408744135200923e-06 0.00043997405159285785 2.278980559285282e-06 1.6278590481364282e-06 0.0010468984400142862 2.279040811421203e-06 1.6279039183037421e-06 0.00020984374377944301
2.272 2.301878816766769e-07 1.644204715740422e-07 0.0007887722515276519 2.3015199390457656e-07 1.644006362251393e-07 3.231066480426613e-05 3.279913685695813e-06 2.3427944422234704e-06 0.0009094940809134419 3.2799320754813956e-06 2.342808007741281e-06 0.0004264347154086039 2.249664640280664e-06 1.6069024300856557e-06 0.0008193849814501658 2.2496986469905227e-06 1.6069273262365194e-06 0.00020613491236773295
2.282 2.1181419499604103e-07 1.5130676266260362e-07 0.0006034788369157751 2.1179582229689118e-07 1.51294886014856e-07 3.017088933510055e-05 3.191723605273108e-06 2.2797964511300315e-06 0.0007412782466751247 3.191733562195303e-06 2.2798036566171227e-06 0.0004134674108878527 2.2207781011916146e-06 1.586259749918255e-06 0.0006396876000219646 2.2207968007363815e-06 1.5862732316631046e-06 0.00020263505547417178
2.292 1.9717545643476886e-07 1.4085465207007367e-07 0.0004570746817995951 1.971656992062629e-07 1.4084742313929652e-07 2.836575862995644e-05 3.106889098689615e-06 2.219198720156836e-06 0.0006151020834016035 3.10689437716933e-06 2.2192024782482338e-06 0.0004009690796194421 2.1918663058018706e-06 1.565605264163451e-06 0.0005007888991131346 2.191876347878374e-06 1.5656124164063736e-06 0.00019923351178003957
2.302 1.8550145785524046e-07 1.325163133288979e-07 0.00034284338419262434 1.8549614446743148e-07 1.325120222287363e-07 2.6739698946268585e-05 3.024848422884591e-06 2.160598953060059e-06 0.0005232970806237422 3.0248511677939537e-06 2.160600884651404e-06 0.00038887805061851253 2.1626375728914507e-06 1.544728876396552e-06 0.00039622696977086047 2.162642851567946e-06 1.5447326054840148e-06 0.00019587715352521726
2.312 1.7602218660859542e-07 1.257426656422792e-07 0.00025480584396830083 1.7601928342883884e-07 1.2574023794358343e-07 2.5254546268085094e-05 2.945217152132794e-06 2.1037214914596916e-06 0.00045830573457017487 2.945218555068994e-06 2.1037224727012824e-06 0.0003771624376428743 2.1329666133687804e-06 1.5235391651164776e-06 0.0003200598310555289 2.1329693350635893e-06 1.523541080484722e-06 0.00019254884849933946
2.322 1.680544447761767e-07 1.2004663324469464e-07 0.00018777575460509862 1.6805288700932431e-07 1.200453359501421e-07 2.3917720778645744e-05 2.8677574977207075e-06 2.0483955986361595e-06 0.0004130532790605664 2.8677582037539834e-06 2.048396092149042e-06 0.00036580834473985186 2.1028653965233017e-06 1.5020429942336274e-06 0.000266720978394856 2.1028667754257176e-06 1.5020439646972563e-06 0.00018924983671751922
2.332 1.610442602389254e-07 1.1503388933606423e-07 0.0001373630946831605 1.610434519690786e-07 1.1503323542521966e-07 2.273672556997588e-05 2.792334210946901e-06 1.9945240493703724e-06 0.0003814579717481677 2.792334561273809e-06 1.9945242951836434e-06 0.0003548105126034689 2.072438158073347e-06 1.4803135916358095e-06 0.0002309111794444571 2.0724388454069964e-06 1.4803140768366677e-06 0.00018598827827251196
2.342 1.545806055170321e-07 1.1041229337663336e-07 9.993700959593277e-05 1.5458020360985908e-07 1.1041198178155037e-07 2.1702239431132286e-05 2.7188765298587815e-06 1.9420559472288607e-06 0.0003587913025430071 2.7188767013609517e-06 1.942056068359292e-06 0.0003441662201959929 2.0418391565619266e-06 1.458460416791957e-06 0.00020771670437353746 2.0418394938874776e-06 1.4584606560361386e-06 0.00018277336621461878
2.352 1.4839316629056776e-07 1.0598973868974556e-07 7.25596905760844e-05 1.4839297564549815e-07 1.0598959783687351e-07 2.079053738679539e-05 2.647353978321357e-06 1.8909693893356654e-06 0.0003417120677121968 2.647354061151499e-06 1.8909694482794636e-06 0.0003338720295430813 2.0112427895193866e-06 1.4366077514019277e-06 0.00019294488115097265 2.011242952538035e-06 1.4366078676176996e-06 0.0001796130908930803
2.362 1.4233928261383332e-07 1.0166455457782248e-07 5.290069016280873e-05 1.4233919654692617e-07 1.0166449396814587e-07 1.9973182728400868e-05 2.5777626302290346e-06 1.8412615945184903e-06 0.000328039114907346 2.5777626696678843e-06 1.8412616227843313e-06 0.00032392247911637085 1.9808253738027545e-06 1.414881577522707e-06 0.00018340768222481003 1.9808254513501306e-06 1.4148816330676248e-06 0.00017651376475629195
2.372 1.3638177664053274e-07 9.740978458748963e-08 3.913643201427801e-05 1.363817397294105e-07 9.740975970064609e-08 1.9225273613009653e-05 2.510114479057368e-06 1.7929412541492999e-06 0.0003164316131832169 2.5101144975519905e-06 1.792941267485211e-06 0.0003143098767465122 1.950752983837996e-06 1.3934007756363945e-06 0.0001769407731118766 1.9507530201264543e-06 1.3934008017299113e-06 0.00017348009362617363
2.382 1.3055982357045903e-07 9.325270855899461e-08 2.983513637722546e-05 1.3055980857479163e-07 9.32526988072282e-08 1.852904971518915e-05 2.444425320315498e-06 1.7460198285152343e-06 0.0003061000692800717 2.444425328846781e-06 1.746019834702012e-06 0.00030502460373574986 1.921170858545e-06 1.3722694519778002e-06 0.000172204058377901 1.9211708752351103e-06 1.3722694640205077e-06 0.00017051528640772633
2.392 1.2495655892335293e-07 8.925202867934259e-08 2.3834285569820838e-05 1.249565531821414e-07 8.92520250494183e-08 1.7873663778949168e-05 2.3807015010808795e-06 1.700502040733427e-06 0.00029659299322910864 2.3807015049489648e-06 1.7005020435593272e-06 0.00029605559915364964 1.8921936384402778e-06 1.351569874574963e-06 0.00016842194616738037 1.8921936459805012e-06 1.3515698800384675e-06 0.00016762112360013662
2.402 1.1966818201119278e-07 8.54759944928696e-08 2.014740920865795e-05 1.196681799606901e-07 8.547599322866875e-08 1.7253220637571668e-05 2.3189289189309426e-06 1.6563779854467874e-06 0.00028765655822996406 2.3189289206541604e-06 1.6563779867236839e-06 0.00028739086589942735 1.8638984256095088e-06 1.3313574475531476e-06 0.00016516646842592157 1.8638984289541973e-06 1.3313574499956463e-06 0.0001647980487900755
2.412 1.1477921426707447e-07 8.198477755196177e-08 1.7949254083711343e-05 1.1477921359853713e-07 8.198477715825044e-08 1.6664709394800496e-05 2.259067488668135e-06 1.6136191540708112e-06 0.0002791486770694701 2.25906748942261e-06 1.6136191546485252e-06 0.0002790179328985968 1.836322850250116e-06 1.3116592875662484e-06 0.00016220936350171998 1.836322851706316e-06 1.3116592886494953e-06 0.00016204533437329867
2.422 1.1034704213598007e-07 7.881937815435832e-08 1.6617918718807434e-05 1.1034704194741275e-07 7.88193780627187e-08 1.6106522052270497e-05 2.2010520955923254e-06 1.572179106145572e-06 0.00027098886160184207 2.201052095918112e-06 1.572179106414466e-06 0.0002709242501437378 1.8094686793803152e-06 1.2924767866970092e-06 0.0001594318035585283 1.809468680003512e-06 1.2924767871814163e-06 0.00015936132152417768
2.432 1.063963461445042e-07 7.599755333002005e-08 1.5749252800860013e-05 1.063963461068492e-07 7.599755333546745e-08 1.5577600401773895e-05 2.144798702597324e-06 1.5319978343000353e-06 0.0002631299634177629 2.1447987027370435e-06 1.531997834434931e-06 0.0002630975088642917 1.7833096159260092e-06 1.2737911919803929e-06 0.00015677286803156095 1.7833096161888247e-06 1.2737911922055258e-06 0.00015674370056675672
2.442 1.0292155401975159e-07 7.351548225177356e-08 1.5114151421158172e-05 1.0292155402275215e-07 7.351548228468871e-08 1.5077009990147937e-05 2.0902130036832928e-06 1.4930079567727719e-06 0.00025554267852311534 2.090213003744227e-06 1.4930079568509365e-06 0.0002555258828324662 1.7578009625965664e-06 1.2555705323695375e-06 0.00015420142064311772 1.7578009627071592e-06 1.2555705324850694e-06 0.0001541897890109772
2.452 9.989407262795868e-08 7.135287408918473e-08 1.459564927417185e-05 9.989407263872124e-08 7.135287412816184e-08 1.4603747773799055e-05 2.0371990231061037e-06 1.4551408749658605e-06 0.00024820724497167946 2.037199023134578e-06 1.4551408750204889e-06 0.0002481981886818063 1.7328889603567761e-06 1.2377763197418035e-06 0.00015170127818919197 1.7328889604046678e-06 1.2377763198119234e-06 0.0001516967713198314
2.462 9.72710615931879e-08 6.947920985444302e-08 1.4138478460038886e-05 9.727106160313111e-08 6.94792098940001e-08 1.4156670888435863e-05 1.985665888446545e-06 1.418331626664948e-06 0.00024110907875834014 1.9856658884609852e-06 1.41833162671016e-06 0.00024110396834422265 1.7085183948775704e-06 1.2203690113921942e-06 0.0001492636203867389 1.7085183948986336e-06 1.2203690114441535e-06 0.00014926187844800754
2.472 9.500345320330451e-08 6.785947108206931e-08 1.3718027572314506e-05 9.50034532116912e-08 6.78594711211728e-08 1.3734494699185461e-05 1.9355320535230768e-06 1.382521914483338e-06 0.00023423650985085234 1.935532053532227e-06 1.3825219145247219e-06 0.00023423350489611933 1.6846379195932955e-06 1.203311834790802e-06 0.00014688321336910358 1.6846379196041534e-06 1.2033118348353866e-06 0.0001468825009922381
2.482 9.304207576014367e-08 6.645852771253787e-08 1.3323779427087263e-05 9.304207576753263e-08 6.645852775120826e-08 1.333583293821502e-05 1.8867270830620561e-06 1.3476613880653854e-06 0.00022757961140936066 1.8867270830693872e-06 1.3476613881050816e-06 0.00022757778999726104 1.6612031500946158e-06 1.186573011894824e-06 0.00014455657870314427 1.661203150101955e-06 1.186573011936177e-06 0.00014455624325398467
2.492 9.134161452842618e-08 6.524398548216739e-08 1.2951243998791598e-05 9.134161453554578e-08 6.524398552090621e-08 1.2959258083040355e-05 1.839191571496667e-06 1.3137075894511491e-06 0.00022112958674237818 1.8391915715036034e-06 1.3137075894904049e-06 0.00022112846308517797 1.6381778929278946e-06 1.1701266425732758e-06 0.0001422811235709501 1.6381778929344596e-06 1.1701266426137748e-06 0.00014228093347782312
2.502 8.98626391787136e-08 6.418764997736498e-08 1.2598311512621191e-05 8.986263918487836e-08 6.418765001614828e-08 1.2603362840914011e-05 1.7928758856040286e-06 1.28062505443936e-06 0.00021487843700320524 1.792875885610165e-06 1.2806250544783626e-06 0.00021487773924817156 1.6155339857799835e-06 1.1539525891967195e-06 0.0001400547308929011 1.6155339857850475e-06 1.1539525892367342e-06 0.00014005460722397992
2.512 8.857214230583748e-08 6.326592170805773e-08 1.2263728655442418e-05 8.857214231227633e-08 6.326592174711667e-08 1.2266809485681294e-05 1.7477383308316313e-06 1.2483840004249555e-06 0.00020881876957422723 1.7477383308381051e-06 1.2483840004639915e-06 0.0002088183369074552 1.5932502386803684e-06 1.138035715393306e-06 0.00013787556316828046 1.5932502386860147e-06 1.138035715433374e-06 0.0001378754779920343
2.522 8.744309183693818e-08 6.245948092566787e-08 1.194652310381622e-05 8.744309184321175e-08 6.24594809647725e-08 1.1948361282453583e-05 1.7037431806991493e-06 1.2169589150892365e-06 0.00020294367774389464 1.7037431807055776e-06 1.2169589151281553e-06 0.00020294341117044342 1.5713109291907514e-06 1.1223648039553604e-06 0.00013574196352093352 1.571310929196299e-06 1.1223648039952075e-06 0.000135741904639558
2.532 8.645346627335094e-08 6.175259809557934e-08 1.1645817007414482e-05 8.645346627900411e-08 6.175259813484285e-08 1.1646896295966347e-05 1.6608588606648236e-06 1.186327255447358e-06 0.00019724665820266605 1.6608588606709305e-06 1.1863272554862798e-06 0.0001972464954641418 1.5497042254906575e-06 1.1069314233652528e-06 0.0001336524009990826 1.5497042254956309e-06 1.1069314234051008e-06 0.00013365236104587123
2.542 8.55851433452166e-08 6.113233675597198e-08 1.1360781683712706e-05 8.558514335090687e-08 6.113233679536737e-08 1.1361407203150581e-05 1.619056461050572e-06 1.1564683825954078e-06 0.00019172155085014106 1.619056461056768e-06 1.1564683826343308e-06 0.00019172145254123444 1.5284207983459667e-06 1.091728930622288e-06 0.00013160543712493886 1.5284207983511325e-06 1.091728930662136e-06 0.0001316054106754478
2.552 8.482288031078034e-08 6.058782089668985e-08 1.1090633337573813e-05 8.482288031608006e-08 6.058782093619372e-08 1.1090991686349044e-05 1.5783086566942683e-06 1.1273627878274445e-06 0.00018636249388728825 1.5783086567003212e-06 1.1273627878663677e-06 0.00018636243515223096 1.5074527558426271e-06 1.0767517063117028e-06 0.0001295997041174306 1.5074527558475018e-06 1.0767517063515512e-06 0.0001295996870295945
2.562 8.415349815947087e-08 6.010964820806447e-08 1.0834634611986913e-05 8.41534981647164e-08 6.010964824765665e-08 1.0834837645324619e-05 1.5385890243595142e-06 1.0989916041600505e-06 0.00018116389061772882 1.538589024365606e-06 1.098991604198976e-06 0.00018116385591589794 1.4867929231550898e-06 1.061994638045519e-06 0.00012763389076926352 1.4867929231600517e-06 1.0619946380853682e-06 0.00012763387997350532
2.572 8.356529173706622e-08 5.968946633459007e-08 1.059209284917517e-05 8.356529174245174e-08 5.968946637425335e-08 1.0592206638669007e-05 1.4998716827106905e-06 1.0713363486839862e-06 0.00017612038537217331 1.4998716827169427e-06 1.0713363487229125e-06 0.00017612036509650182 1.466434416839796e-06 1.0474528160123496e-06 0.00012570673396577976 1.4664344168450248e-06 1.0474528160521985e-06 0.00012570672728161376
2.582 8.304764160401843e-08 5.931969441991907e-08 1.036235493954099e-05 8.304764160935885e-08 5.931969445963886e-08 1.0362418028789825e-05 1.4621311492859373e-06 1.0443788208313727e-06 0.0001712268461438451 1.4621311492922052e-06 1.0443788208702992e-06 0.0001712268344273641 1.4463704354858867e-06 1.0331213840592321e-06 0.00012381701441118492 1.4463704354911676e-06 1.0331213840990814e-06 0.00012381701034846094
2.592 8.259078850203841e-08 5.8993362205399673e-08 1.0144800789852082e-05 8.259078850691536e-08 5.8993362245163887e-08 1.014483539959961e-05 1.4253423178316364e-06 1.0181010868521039e-06 0.0001664783516967347 1.4253423178377084e-06 1.0181010868910318e-06 0.00016647834500035968 1.4265941927186267e-06 1.0189954933359826e-06 0.00012196355529496143 1.4265941927235613e-06 1.018995493375833e-06 0.00012196355286776315
2.602 8.21857305691132e-08 5.8704037599349015e-08 9.938837188102172e-06 8.218573057362054e-08 5.8704037639147434e-08 9.938855978823487e-06 1.3894804914675267e-06 9.924855043996475e-07 0.00016187018131016729 1.3894804914734654e-06 9.924855044385754e-07 0.00016187017752476772 1.4070989373889106e-06 1.0050703180429105e-06 0.00012014522276669876 1.4070989373935973e-06 1.0050703180827613e-06 0.00012014522134012056
2.612 8.182420433332196e-08 5.844581438216596e-08 9.743893021561038e-06 8.182420433789979e-08 5.844581442199032e-08 9.74390312177567e-06 1.3545214402572286e-06 9.675147642363417e-07 0.0001573978059030151 1.3545214402632438e-06 9.6751476427527e-07 0.00015739780378654417 1.3878780225821615e-06 9.913411062996076e-07 0.00011836092728663372 1.3878780225869934e-06 9.91341106339459e-07 0.00011836092646121944
2.622 8.149871181549864e-08 5.821333285971445e-08 9.559416066434131e-06 8.149871181982733e-08 5.821333289955793e-08 9.559421442999037e-06 1.320441470375676e-06 9.431719402056054e-07 0.0001530568798087006 1.320441470381616e-06 9.431719402445356e-07 0.00015305687863828487 1.3689249962332076e-06 9.778032456356616e-07 0.00011660962515735818 1.3689249962378938e-06 9.778032456755128e-07 0.00011660962468695902
2.632 8.120256060826457e-08 5.8001809358886597e-08 9.384871119329632e-06 8.120256061244306e-08 5.80018093987438e-08 9.384873954577407e-06 1.2872174962396066e-06 9.194405410907439e-07 0.0001488432328879412 1.287217496245514e-06 9.194405411296749e-07 0.0001488432322477658 1.3502336916944668e-06 9.64452328401178e-07 0.00011489031977426048 1.3502336916990933e-06 9.644523284410292e-07 0.00011489031951008527
2.642 8.092989199101109e-08 5.7807056743874976e-08 9.219739085316668e-06 8.092989199540523e-08 5.780705678374163e-08 9.219740566720302e-06 1.2548271041188028e-06 8.9630455611497e-07 0.0001447528628743601 1.25482710412484e-06 8.963045561539011e-07 0.00014475286252802185 1.3317983018314139e-06 9.512842048664931e-07 0.00011320206231731253 1.3317983018362813e-06 9.512842049063455e-07 0.00011320206217104178
2.652 8.067568316420769e-08 5.7625486202250965e-08 9.063516676299175e-06 8.067568316805937e-08 5.7625486242123704e-08 9.063517443286338e-06 1.2232485964244127e-06 8.737484866456209e-07 0.00014078192792480593 1.2232485964302382e-06 8.737484866845517e-07 0.00014078192773946563 1.3136134269078135e-06 9.382950173478852e-07 0.00011154395175750065 1.3136134269122858e-06 9.382950173877373e-07 0.0001115439516776138
2.662 8.043572021162988e-08 5.745408766808059e-08 8.91571648975405e-06 8.043572021540554e-08 5.745408770795677e-08 8.915716883230303e-06 1.1924610096450884e-06 8.51757358793557e-07 0.00013692673932890042 1.1924610096509011e-06 8.517573588324877e-07 0.0001369267392307866 1.2956740933682892e-06 9.254812133675179e-07 0.00010991513414713441 1.2956740933727467e-06 9.254812134073698e-07 0.00010991513410407772
2.672 8.020654581998637e-08 5.729039224416361e-08 8.775867367364037e-06 8.02065458241208e-08 5.729039228404136e-08 8.775867567353635e-06 1.1624441060283227e-06 8.303167173373843e-07 0.00013318375430550853 1.162444106034315e-06 8.303167173763154e-07 0.00013318375425412177 1.2779757464498554e-06 9.1283954019465e-07 0.00010831480123466165 1.2779757464546424e-06 9.128395402345021e-07 0.00010831480121174714
2.682 7.998538871537969e-08 5.713242137890885e-08 8.643514990043469e-06 7.998538871947246e-08 5.7132421418786645e-08 8.643515090728573e-06 1.1331783443483648e-06 8.094126047225156e-07 0.00012954956880517556 1.1331783443543596e-06 8.094126047614465e-07 0.00012954956877855037 1.2605142228455078e-06 9.003670248169134e-07 0.00010674218849060357 1.2605142228502976e-06 9.003670248567662e-07 0.00010674218847856053
2.692 7.977008194126272e-08 5.697862823711717e-08 8.518222684189045e-06 7.9770081945353e-08 5.697862827699397e-08 8.518222734386479e-06 1.1046448376139978e-06 7.890315306712643e-07 0.00012602091028122642 1.1046448376200176e-06 7.890315307101953e-07 0.00012602091026757525 1.2432857098246888e-06 8.880609446750638e-07 0.00010519657266938503 1.2432857098295122e-06 8.880609447149154e-07 0.00010519657266312994
2.702 7.955897649450432e-08 5.682783581258698e-08 8.39957237856637e-06 7.955897649819591e-08 5.6827835852462066e-08 8.399572403345074e-06 1.076825304743208e-06 7.691604376443473e-07 0.00012259463045639107 1.076825304749065e-06 7.691604376832784e-07 0.00012259463044946362 1.2262866973405281e-06 8.759187932515974e-07 0.00010367726904779103 1.2262866973450663e-06 8.759187932914505e-07 0.00010367726904457911
2.712 7.935085541862484e-08 5.667917540281511e-08 8.287165602994044e-06 7.935085542224173e-08 5.6679175442688e-08 8.28716561510067e-06 1.0497020217045113e-06 7.497866658612976e-07 0.00011926769817237099 1.0497020217103518e-06 7.497866659002279e-07 0.00011926769816889227 1.2095139277102543e-06 8.639382440451856e-07 0.00010218362848314204 1.2095139277147605e-06 8.639382440850378e-07 0.00010218362848151131
2.722 7.914485214021923e-08 5.653202838834342e-08 8.180624379694443e-06 7.91448521439789e-08 5.6532028428213717e-08 8.180624385549812e-06 1.023257775508853e-06 7.308979204889505e-07 0.00011603719244991743 1.0232577755147672e-06 7.308979205278807e-07 0.00011603719244818888 1.1929643464798362e-06 8.521171155398163e-07 0.00010071503442724225 1.192964346484477e-06 8.521171155796689e-07 0.00010071503442642424
2.732 7.894037604342318e-08 5.638597292717112e-08 8.079591860363476e-06 7.894037604714383e-08 5.6385972967038667e-08 8.079591863165256e-06 9.9747582315333e-07 7.124822422921139e-07 0.000112900295890023 9.974758231592412e-07 7.124822423310441e-07 0.00011290029588917372 1.1766350572233722e-06 8.404533389788274e-07 9.927090001117258e-05 1.1766350572280049e-06 8.404533390186799e-07 9.927090001076701e-05
2.742 7.873704710992085e-08 5.624073753581004e-08 7.98373259114519e-06 7.873704711362599e-08 5.624073757567468e-08 7.98373259247202e-06 9.723398561938619e-07 6.945279823045786e-07 0.00010985428853709665 9.723398561997767e-07 6.945279823435084e-07 0.0001098542885366826 1.1605232820062504e-06 8.28944930005698e-07 9.785066529164375e-05 1.1605232820108887e-06 8.289449300455501e-07 9.785066529144413e-05
2.752 7.853464048883728e-08 5.609616144105564e-08 7.89273233996604e-06 7.853464049251865e-08 5.60961614809173e-08 7.892732340587355e-06 9.47833971098201e-07 6.770237808301421e-07 0.00010689654228727844 9.478339711041186e-07 6.770237808690713e-07 0.00010689654228708042 1.1446263282514318e-06 8.175899652613078e-07 9.645379472070197e-05 1.1446263282560706e-06 8.1758996530116e-07 9.64537947206059e-05
2.762 7.833304094844004e-08 5.595216213300352e-08 7.806297492934178e-06 7.833304095229911e-08 5.595216217286234e-08 7.80629749322214e-06 9.239426456135026e-07 6.599585504875567e-07 0.00010402451589179076 9.239426456194971e-07 6.599585505264855e-07 0.00010402451589169637 1.1289415622878687e-06 8.063865633964795e-07 9.507977488092791e-05 1.1289415622926536e-06 8.063865634363316e-07 9.50797748808817e-05
2.772 7.813220640901814e-08 5.580870938397004e-08 7.724154085406422e-06 7.813220641286052e-08 5.5808709423826015e-08 7.724154085538534e-06 9.006507198387735e-07 6.433214626850995e-07 0.00010123575054729721 9.006507198447678e-07 6.433214627240282e-07 0.0001012357505472525 1.1134663891544293e-06 7.95332870728184e-07 9.372811249499647e-05 1.1134663891592157e-06 7.953328707680362e-07 9.372811249497435e-05
2.782 7.793213999203615e-08 5.5665805270557065e-08 7.646046578162948e-06 7.793213999586344e-08 5.566580531041033e-08 7.646046578222644e-06 8.779433817682685e-07 6.271019374199297e-07 9.852786603913373e-05 8.779433817742631e-07 6.27101937458858e-07 9.85278660391127e-05 1.0981982380660083e-06 7.844270508540611e-07 9.239833271058165e-05 1.0981982380707947e-06 7.844270508939126e-07 9.239833271057101e-05
2.792 7.773286894691454e-08 5.552346921438153e-08 7.571736507940046e-06 7.773286895072819e-08 5.552346925423219e-08 7.571736507966683e-06 8.55806156389469e-07 6.112896353608851e-07 9.589855736668671e-05 8.558061563954633e-07 6.112896353998124e-07 9.589855736667709e-05 1.0831345524846683e-06 7.736672776354969e-07 9.108997763500787e-05 1.0831345524894548e-06 7.736672776753488e-07 9.108997763500288e-05
2.802 7.753442967992337e-08 5.5381727152404396e-08 7.501001122034945e-06 7.753442968372472e-08 5.538172719225249e-08 7.501001122046804e-06 8.342248973342281e-07 5.958744519516018e-07 9.334559176559374e-05 8.342248973402238e-07 5.958744519905289e-07 9.334559176558897e-05 1.0682727842066108e-06 7.630517309324008e-07 8.980260508953863e-05 1.0682727842113963e-06 7.630517309722527e-07 8.980260508953609e-05
2.812 7.733685762545303e-08 5.5240604391745476e-08 7.433632081289432e-06 7.733685762924324e-08 5.524060443159126e-08 7.433632081294721e-06 8.131857803662511e-07 5.808465127327513e-07 9.08668060391523e-05 8.13185780372246e-07 5.808465127716781e-07 9.086680603915009e-05 1.0536103906019295e-06 7.525785945489927e-07 8.853578755430303e-05 1.0536103906067157e-06 7.525785945888443e-07 8.853578755430186e-05
2.822 7.714018113014797e-08 5.510012123168025e-08 7.369434277063467e-06 7.714018113392813e-08 5.510012127152386e-08 7.369434277065422e-06 7.926752983034368e-07 5.661961697638888e-07 8.846010412747935e-05 7.926752983094322e-07 5.661961698028153e-07 8.846010412748e-05 1.039144834081983e-06 7.422460559401073e-07 8.728911126622548e-05 1.0391448340867704e-06 7.422460559799596e-07 8.728911126622591e-05
2.832 7.694441821363582e-08 5.4960290537569047e-08 7.308224777052846e-06 7.694441821740683e-08 5.4960290577410545e-08 7.3082247770537935e-06 7.726802567686533e-07 5.519139984774864e-07 8.6123454845676e-05 7.726802567746486e-07 5.519139985164123e-07 8.612345484567588e-05 1.0248735835142482e-06 7.320523071802378e-07 8.606217544078479e-05 1.024873583519035e-06 7.320523072200902e-07 8.606217544078477e-05
2.842 7.674957547117361e-08 5.482111708840401e-08 7.2498318892621715e-06 7.674957547493637e-08 5.482111712824352e-08 7.249831889262591e-06 7.531877704706362e-07 5.379907951111806e-07 8.385488974786477e-05 7.531877704766319e-07 5.379907951501067e-07 8.385488974786465e-05 1.0107941165775805e-06 7.219955466692583e-07 8.485459159312584e-05 1.0107941165823677e-06 7.219955467091094e-07 8.48545915931258e-05
2.852 7.655564850545059e-08 5.468259775758227e-08 7.194094330913357e-06 7.655564850920584e-08 5.468259779742004e-08 7.194094330913535e-06 7.34185259485466e-07 5.244175740372508e-07 8.165250108953291e-05 7.341852594914618e-07 5.244175740761759e-07 8.165250108953285e-05 9.969039229210632e-07 7.120739813020552e-07 8.366598293866204e-05 9.969039229258504e-07 7.120739813419063e-07 8.366598293866202e-05
2.862 7.636262324784274e-08 5.4544722526540906e-08 7.140860483866876e-06 7.636262325159118e-08 5.4544722566376925e-08 7.14086048386695e-06 7.156604455913144e-07 5.111855651023233e-07 7.95144398607764e-05 7.156604455973103e-07 5.111855651412484e-07 7.951443986077637e-05 9.832005074928116e-07 7.02285828900915e-07 8.249598385245174e-05 9.832005074975992e-07 7.022858289407664e-07 8.249598385245171e-05
2.872 7.617047779328525e-08 5.4407475704040254e-08 7.089987724069446e-06 7.61704777970275e-08 5.4407475743874785e-08 7.089987724069478e-06 6.976013482980684e-07 4.982862108401038e-07 7.743891388767245e-05 6.976013483040635e-07 4.982862108790283e-07 7.743891388767243e-05 9.696813938535705e-07 6.926293206118157e-07 8.134423938157778e-05 9.696813938583584e-07 6.926293206516667e-07 8.134423938157776e-05
2.882 7.597918437111434e-08 5.4270837483315896e-08 7.0413418150383956e-06 7.597918437485096e-08 5.4270837523148996e-08 7.041341815038409e-06 6.799962804081986e-07 4.857111632204167e-07 7.542418598940342e-05 6.799962804141945e-07 4.857111632593405e-07 7.542418598940342e-05 9.563441272257516e-07 6.831027029876463e-07 8.021040479717406e-05 9.563441272305392e-07 6.83102703027497e-07 8.021040479717406e-05
2.892 7.578871125098653e-08 5.4134785222263095e-08 6.994796359067839e-06 7.578871125471811e-08 5.4134785262094906e-08 6.994796359067845e-06 6.628338431930721e-07 4.7345228034402837e-07 7.346857219229488e-05 6.62833843199068e-07 4.734522803829516e-07 7.346857219229488e-05 9.431862771708546e-07 6.737042400420475e-07 7.909414517903364e-05 9.431862771756434e-07 6.737042400818975e-07 7.909414517903364e-05
2.902 7.559902458278975e-08 5.399929470782464e-08 6.950232298428525e-06 7.559902458651679e-08 5.399929474765521e-08 6.9502322984285275e-06 6.461029212464171e-07 4.615016226029883e-07 7.157043999809909e-05 6.461029212524138e-07 4.615016226419111e-07 7.15704399980991e-05 9.302054398160279e-07 6.64432214688248e-07 7.79951350294362e-05 9.302054398208172e-07 6.644322147280979e-07 7.799513502943619e-05
2.912 7.541008985472569e-08 5.386434134490109e-08 6.907537456275432e-06 7.541008985844857e-08 5.386434138473054e-08 6.907537456275434e-06 6.297926767851107e-07 4.4985144876617204e-07 6.972820670112179e-05 6.297926767911075e-07 4.498514488050945e-07 6.97282067011218e-05 9.173992396351691e-07 6.552849301797937e-07 7.691305790830044e-05 9.173992396399583e-07 6.552849302196439e-07 7.691305790830046e-05
2.922 7.522187313338089e-08 5.3729900855419096e-08 6.8666061056762856e-06 7.522187313710002e-08 5.3729900895247585e-08 6.8666061056762856e-06 6.13892543912945e-07 4.3849421172302307e-07 6.79403377549955e-05 6.13892543918942e-07 4.384942117619452e-07 6.79403377549955e-05 9.047653307200828e-07 6.46260710824617e-07 7.584760608751495e-05 9.047653307248725e-07 6.462607108644666e-07 7.584760608751495e-05
2.932 7.503434191356913e-08 5.3595949992744444e-08 6.8273385646886975e-06 7.503434191728495e-08 5.359595003257201e-08 6.827338564688698e-06 5.983922224831223e-07 4.274225542615227e-07 6.620534518073727e-05 5.983922224891192e-07 4.274225543004442e-07 6.62053451807373e-05 8.923013977196041e-07 6.373579027690162e-07 7.479848021858389e-05 8.92301397724394e-07 6.373579028088662e-07 7.479848021858389e-05
2.942 7.484746569340241e-08 5.3462466975891476e-08 6.7896408110755275e-06 7.484746569711509e-08 5.346246701571818e-08 6.789640811075528e-06 5.832816719559371e-07 4.166293045465375e-07 6.452178601222322e-05 5.832816719619349e-07 4.166293045854588e-07 6.45217860122232e-05 8.800051563254938e-07 6.285748743895281e-07 7.376538901341672e-05 8.800051563302842e-07 6.285748744293783e-07 7.376538901341672e-05
2.952 7.466121635740476e-08 5.332943172431232e-08 6.753424123446361e-06 7.46612163611147e-08 5.332943176413824e-08 6.753424123446361e-06 5.685511050454961e-07 4.0610747167495366e-07 6.288826077783857e-05 5.685511050514935e-07 4.0610747171387425e-07 6.288826077783857e-05 8.678743534366555e-07 6.199100163509089e-07 7.274804893502694e-05 8.67874353441446e-07 6.199100163907576e-07 7.274804893502694e-05
2.962 7.447556837604464e-08 5.319682599607515e-08 6.7186047537153305e-06 7.447556837975198e-08 5.31968260359004e-08 6.7186047537153305e-06 5.541909814648468e-07 3.958502411310469e-07 6.130341201798807e-05 5.541909814708445e-07 3.958502411699669e-07 6.130341201798807e-05 8.559067671746196e-07 6.113617415706873e-07 7.174618389932943e-05 8.559067671794107e-07 6.113617416105365e-07 7.174618389932943e-05
2.972 7.429049875982957e-08 5.3064633408499484e-08 6.685103640673809e-06 7.429049876353464e-08 5.3064633448324114e-08 6.68510364067381e-06 5.401920016838789e-07 3.858509704382905e-07 5.976592284716622e-05 5.401920016898767e-07 3.8585097047720926e-07 5.976592284716623e-05 8.441002066906466e-07 6.02928485209425e-07 7.075952499200181e-05 8.441002066954378e-07 6.02928485249274e-07 7.075952499200181e-05
2.982 7.410598702268567e-08 5.293283928993053e-08 6.652846165175259e-06 7.410598702638874e-08 5.2932839329754525e-08 6.652846165175259e-06 5.265451006767271e-07 3.761031845455339e-07 5.8274515564228365e-05 5.265451006827256e-07 3.76103184584453e-07 5.8274515564228365e-05 8.324525117727562e-07 5.946087041937163e-07 6.978781019844833e-05 8.324525117775483e-07 5.94608704233565e-07 6.978781019844833e-05
2.992 7.392201489092697e-08 5.280143060110971e-08 6.621761944590457e-06 7.39220148946282e-08 5.280143064093325e-08 6.621761944590457e-06 5.132414419467444e-07 3.6660057165472287e-07 5.682795031308211e-05 5.132414419527429e-07 3.6660057169364155e-07 5.682795031308211e-05 8.209615523796295e-07 5.8640087710774e-07 6.883078415104803e-05 8.209615523844223e-07 5.864008771475878e-07 6.883078415104804e-05
3.002 7.37385662134367e-08 5.2670395813893066e-08 6.591784646478915e-06 7.373856621713619e-08 5.2670395853716115e-08 6.591784646478915e-06 5.002724115137049e-07 3.573369789707903e-07 5.5425023796185595e-05 5.00272411519704e-07 3.573369790097083e-07 5.5425023796185595e-05 8.096252282285319e-07 5.783035037335133e-07 6.788819788950505e-05 8.096252282333242e-07 5.783035037733611e-07 6.788819788950505e-05
3.012 7.355562670087733e-08 5.253972470291536e-08 6.562851808114414e-06 7.355562670457542e-08 5.253972474273795e-08 6.562851808114414e-06 4.876296121777746e-07 3.483064084847269e-07 5.406456803618643e-05 4.876296121837733e-07 3.483064085236442e-07 5.4064568036186437e-05 7.984414682178802e-07 5.703151046996391e-07 6.695980863535396e-05 7.98441468222673e-07 5.703151047394869e-07 6.695980863535397e-05
3.022 7.337318374101433e-08 5.2409408281743064e-08 6.53490464641442e-06 7.337318374471095e-08 5.240940832156529e-08 6.534904646414419e-06 4.7530485795295745e-07 3.395030130564815e-07 5.2745449176472225e-05 4.7530485795895625e-07 3.3950301309539837e-07 5.274544917647223e-05 7.874082298992834e-07 5.62434221144493e-07 6.604537957566824e-05 7.874082299040776e-07 5.624342211843406e-07 6.604537957566824e-05
3.032 7.319122618362177e-08 5.22794385883151e-08 6.507887856128544e-06 7.319122618731714e-08 5.227943862813699e-08 6.507887856128544e-06 4.632901684654595e-07 3.3092109243114437e-07 5.146656631594951e-05 4.6329016847145943e-07 3.3092109247006066e-07 5.1466566315949496e-05 7.76523499045259e-07 5.546594143086425e-07 6.514467965558168e-05 7.765234990500532e-07 5.546594143484898e-07 6.514467965558168e-05
3.042 7.300974425998087e-08 5.214980863209406e-08 6.481749402902382e-06 7.300974426367511e-08 5.214980867191557e-08 6.481749402902381e-06 4.515777638287375e-07 3.2255508954461256e-07 5.022685037651608e-05 4.515777638347376e-07 3.225550895835283e-07 5.022685037651608e-05 7.657852890011627e-07 5.469892651753959e-07 6.425748337910655e-05 7.657852890059572e-07 5.469892652152436e-07 6.425748337910655e-05
3.052 7.282872928578761e-08 5.202051222010893e-08 6.456440320054605e-06 7.282872928948086e-08 5.202051225993011e-08 6.456440320054605e-06 4.401600594204354e-07 3.143995868148277e-07 4.902526299500615e-05 4.4016005942643497e-07 3.1439958685374276e-07 4.902526299500615e-05 7.551916404142687e-07 5.39422374206185e-07 6.338357061648912e-05 7.551916404190636e-07 5.394223742460313e-07 6.338357061648912e-05
3.062 7.264817358011188e-08 5.1891543837487835e-08 6.431914517264378e-06 7.26481735838042e-08 5.189154387730883e-08 6.431914517264377e-06 4.290296609535783e-07 3.064493025849633e-07 4.786079544382241e-05 4.290296609595785e-07 3.064493026238781e-07 4.786079544382241e-05 7.447406206506866e-07 5.319573609276419e-07 6.252272642207247e-05 7.44740620655483e-07 5.319573609674884e-07 6.252272642207247e-05
3.072 7.246807039893562e-08 5.176289871629673e-08 6.408128600846571e-06 7.246807040262709e-08 5.176289875611746e-08 6.408128600846573e-06 4.1817935957558605e-07 2.9869908769177167e-07 4.6732467579388496e-05 4.181793595815863e-07 2.986990877306855e-07 4.673246757938849e-05 7.344303233480408e-07 5.245928636888163e-07 6.167474085619867e-05 7.344303233528367e-07 5.245928637286622e-07 6.167474085619867e-05
3.082 7.228841377917499e-08 5.1634572541713835e-08 6.385041700406524e-06 7.228841378286574e-08 5.16345725815343e-08 6.385041700406524e-06 4.076021272006192e-07 2.9114392210074926e-07 4.56393268083053e-05 4.0760212720661967e-07 2.911439221396628e-07 4.56393268083053e-05 7.242588680594113e-07 5.173275392730689e-07 6.083940881598685e-05 7.24258868064208e-07 5.17327539312915e-07 6.083940881598685e-05
3.092 7.21091983864465e-08 5.150656153487401e-08 6.362615298383879e-06 7.210919839013666e-08 5.1506561574694313e-08 6.362615298383879e-06 3.972911119887525e-07 2.8377891160860803e-07 4.4580447070407214e-05 3.972911119947534e-07 2.83778911647521e-07 4.4580447070407214e-05 7.142243997591964e-07 5.101600627120974e-07 6.001652986890371e-05 7.142243997639932e-07 5.10160062751943e-07 6.001652986890371e-05
3.102 7.193041948497456e-08 5.137886232545474e-08 6.340813064480143e-06 7.193041948866409e-08 5.1378862365274834e-08 6.3408130644801435e-06 3.872396338460972e-07 2.7659928476284356e-07 4.355492783415584e-05 3.8723963385209864e-07 2.7659928480175594e-07 4.355492783415584e-05 7.043250885650787e-07 5.030891268831905e-07 5.9205908089690256e-05 7.04325088569876e-07 5.030891269230358e-07 5.9205908089690256e-05
3.112 7.175207292835218e-08 5.12514719419395e-08 6.319600701959933e-06 7.175207293204114e-08 5.1251471981759435e-08 6.3196007019599335e-06 3.7744118009715533e-07 2.696003895757782e-07 4.256189310922916e-05 3.7744118010315703e-07 2.6960038961469024e-07 4.256189310922916e-05 6.945591292001758e-07 4.961134423708879e-07 5.8407351906220206e-05 6.945591292049741e-07 4.96113442410733e-07 5.840735190622021e-05
3.122 7.157415491186515e-08 5.1124387640731054e-08 6.298945819084071e-06 7.157415491555371e-08 5.112438768055088e-08 6.298945819084071e-06 3.6788940129382746e-07 2.6277769080769717e-07 4.160049048354357e-05 3.6788940129982927e-07 2.6277769084660817e-07 4.160049048354358e-05 6.849247407011349e-07 4.892317370069819e-07 5.7620673949207043e-05 6.849247407059332e-07 4.892317370468274e-07 5.7620673949207043e-05
3.132 7.139666202463732e-08 5.099760702095148e-08 6.278817834477944e-06 7.13966620283255e-08 5.099760706077119e-08 6.278817834477944e-06 3.5857810702027854e-07 2.561267667078608e-07 4.066989019356027e-05 3.5857810702628014e-07 2.561267667467714e-07 4.066989019356027e-05 6.754201660308419e-07 4.824427557984514e-07 5.684569091226399e-05 6.754201660356404e-07 4.824427558382959e-07 5.6845690912263974e-05
3.142 7.12195912053229e-08 5.087112788012215e-08 6.25918791240743e-06 7.121959120901067e-08 5.087112791994171e-08 6.25918791240743e-06 3.49501262010129e-07 2.4964330634936433e-07 3.976928423486389e-05 3.495012620161314e-07 2.4964330638827454e-07 3.976928423486389e-05 6.660436717226117e-07 4.75745260552489e-07 5.6082223424497344e-05 6.660436717274106e-07 4.757452605923333e-07 5.6082223424497344e-05
3.152 7.104293957319351e-08 5.074494814810158e-08 6.240028913977339e-06 7.104293957688099e-08 5.074494818792102e-08 6.24002891397734e-06 3.406529821827927e-07 2.4332310684556136e-07 3.889788551774397e-05 3.406529821887954e-07 2.433231068844707e-07 3.889788551774397e-05 6.567935475342365e-07 4.691380296393737e-07 5.533009593127861e-05 6.567935475390356e-07 4.691380296792174e-07 5.533009593127861e-05
3.162 7.08667045564969e-08 5.061906601129614e-08 6.221315345251734e-06 7.086670456018407e-08 5.06190660511155e-08 6.221315345251735e-06 3.3202753084258923e-07 2.371620705280978e-07 3.8054927061507976e-05 3.3202753084859157e-07 2.371620705670065e-07 3.8054927061507976e-05 6.476681060499071e-07 4.6261985782764866e-07 5.4589136583443044e-05 6.476681060547067e-07 4.6261985786749213e-07 5.4589136583443044e-05
3.172 7.069088372070254e-08 5.049347969542923e-08 6.203023286683717e-06 7.069088372438949e-08 5.049347973524848e-08 6.203023286683717e-06 3.2361931497664236e-07 2.3115620240394157e-07 3.723966122020505e-05 3.2361931498264534e-07 2.3115620244284947e-07 3.7239661220205055e-05 6.386656824969658e-07 4.5618955592106197e-07 5.385917713105787e-05 6.386656825017666e-07 4.561895559609052e-07 5.385917713105787e-05
3.182 7.051547484971557e-08 5.0368187630611544e-08 6.1851303036492344e-06 7.051547485340223e-08 5.036818767043069e-08 6.1851303036492344e-06 3.1542288170721287e-07 2.253016075774326e-07 3.6451358932017755e-05 3.154228817132164e-07 2.2530160761633997e-07 3.6451358932017755e-05 6.297846343024918e-07 4.498459506588217e-07 5.314005282021321e-05 6.297846343072935e-07 4.4984595069866474e-07 5.314005282021321e-05
3.192 7.034047582906647e-08 5.0243188345415724e-08 6.167615342399694e-06 7.034047583275296e-08 5.0243188385234776e-08 6.167615342399694e-06 3.074329147444055e-07 2.195944886539345e-07 3.5689308987880194e-05 3.0743291475040907e-07 2.1959448869284124e-07 3.5689308987880194e-05 6.210233407935218e-07 4.435878844550492e-07 5.24316022916586e-05 6.21023340798323e-07 4.43587884494892e-07 5.24316022916586e-05
3.202 7.016588468202285e-08 5.011848038036863e-08 6.1504586256045265e-06 7.01658846857091e-08 5.011848042018764e-08 6.1504586256045265e-06 2.9964423095453265e-07 2.1403114344036256e-07 3.495281732324724e-05 2.9964423096053657e-07 2.1403114347926861e-07 3.495281732324724e-05 6.123802029497437e-07 4.374142151228724e-07 5.173366748121396e-05 6.123802029545458e-07 4.3741421516271496e-07 5.173366748121396e-05
3.212 6.999169949283822e-08 4.999406238566475e-08 6.133641554376001e-06 6.999169949652438e-08 4.999406242548367e-08 6.133641554376001e-06 2.920517770508195e-07 2.086079624609064e-07 3.424120632828052e-05 2.920517770568234e-07 2.08607962499812e-07 3.424120632828052e-05 6.038536430673329e-07 4.313238157872248e-07 5.10460935260119e-05 6.038536430721358e-07 4.3132381582706674e-07 5.10460935260119e-05
3.222 6.981791850458579e-08 4.986993310362249e-08 6.117146621806435e-06 6.98179185082718e-08 4.986993314344135e-08 6.117146621806437e-06 2.846506263393105e-07 2.033214265771599e-07 3.3553814182335337e-05 2.8465062634531505e-07 2.0332142661606446e-07 3.3553814182335337e-05 5.954421045383682e-07 4.253155745429577e-07 5.0368728669455743e-05 5.954421045431719e-07 4.253155745827998e-07 5.0368728669455743e-05
3.232 6.964454002619432e-08 4.974609133543937e-08 6.100957330707197e-06 6.964454002988018e-08 4.974609137525824e-08 6.100957330707197e-06 2.7743597553843697e-07 1.9816810493790279e-07 3.288999420533246e-05 2.774359755444416e-07 1.9816810497680677e-07 3.288999420533246e-05 5.871440514661178e-07 4.193883943125936e-07 4.970142417215738e-05 5.871440514709214e-07 4.1938839435243537e-07 4.970142417215738e-05
3.242 6.947156246572352e-08 4.9622535933628257e-08 6.085058111094312e-06 6.94715624694093e-08 4.962253597344701e-08 6.085058111094312e-06 2.704031417713323e-07 1.931446526160203e-07 3.224911422308403e-05 2.7040314177733696e-07 1.9314465265492374e-07 3.224911422308403e-05 5.789579684215e-07 4.1354119265070306e-07 4.904403422204908e-05 5.789579684263053e-07 4.1354119269054437e-07 4.904403422204908e-05
3.252 6.929898426778249e-08 4.9499265760840834e-08 6.069434238951895e-06 6.929898427146817e-08 4.9499265800659575e-08 6.069434238951895e-06 2.635475594467928e-07 1.882478084766714e-07 3.16305559483999e-05 2.635475594527983e-07 1.8824780851557402e-07 3.16305559483999e-05 5.708823601812311e-07 4.0777290153728866e-07 4.839641584527331e-05 5.70882360186036e-07 4.0777290157712954e-07 4.839641584527331e-05
3.262 6.912680401999798e-08 4.937627985848626e-08 6.05407176169902e-06 6.912680402368352e-08 4.9376279898304955e-08 6.05407176169902e-06 2.5686477734734534e-07 1.8347439309853965e-07 3.1033714378510265e-05 2.568647773533509e-07 1.8347439313744165e-07 3.1033714378510265e-05 5.629157514391972e-07 4.020824672080739e-07 4.7758428816428085e-05 5.629157514440024e-07 4.020824672479146e-07 4.7758428816428085e-05
3.272 6.895502028111968e-08 4.9253577179971347e-08 6.0389574440852305e-06 6.895502028480518e-08 4.9253577219789995e-08 6.03895744408523e-06 2.50350455801922e-07 1.7882130668421244e-07 3.0457997221130647e-05 2.503504558079278e-07 1.7882130672311368e-07 3.0457997221130647e-05 5.550566866028354e-07 3.964688499577648e-07 4.712993557633859e-05 5.550566866076416e-07 3.9646884999760524e-07 4.71299355763386e-05
3.282 6.878363167875171e-08 4.913115676230897e-08 6.0240787432747505e-06 6.878363168243715e-08 4.91311568021276e-08 6.0240787432747505e-06 2.440003639120846e-07 1.7428552714472776e-07 2.9902824364535916e-05 2.4400036391809065e-07 1.7428552718362839e-07 2.9902824364535916e-05 5.473037294355557e-07 3.909310238918637e-07 4.651080115312835e-05 5.473037294403623e-07 3.9093102393170313e-07 4.6510801153128356e-05
3.292 6.86126369648476e-08 4.9009017691138586e-08 6.009423805924855e-06 6.861263696853294e-08 4.900901773095718e-08 6.009423805924855e-06 2.3781037673481016e-07 1.6986410813556682e-07 2.9367627399376252e-05 2.3781037674081679e-07 1.6986410817446678e-07 2.9367627399376252e-05 5.396554628789907e-07 3.8546797678515284e-07 4.590089309411618e-05 5.396554628837982e-07 3.854679768249924e-07 4.590089309411618e-05
3.302 6.844203485283707e-08 4.888715899815149e-08 5.994981480143577e-06 6.844203485652237e-08 4.888715903797009e-08 5.99498148014358e-06 2.3177647273543e-07 1.6555417709502061e-07 2.8851849195292426e-05 2.3177647274143675e-07 1.6555417713391983e-07 2.8851849195292426e-05 5.321104886997655e-07 3.800787099540834e-07 4.5300081404037906e-05 5.321104887045732e-07 3.800787099939227e-07 4.53000814040379e-05
3.312 6.827182413803196e-08 4.876557993188241e-08 5.980741319733187e-06 6.827182414171722e-08 4.8765579971700967e-08 5.980741319733187e-06 2.2589473115983406e-07 1.613529335158704e-07 2.835494352799739e-05 2.258947311658414e-07 1.6135293355476888e-07 2.835494352799739e-05 5.246674273351656e-07 3.747622379786255e-07 4.4708238488079247e-05 5.246674273399735e-07 3.747622380184648e-07 4.470823848807925e-05
3.322 6.810200363555166e-08 4.8644279562795387e-08 5.966693568552476e-06 6.810200363923693e-08 4.864427960261397e-08 5.966693568552476e-06 2.2016132945240317e-07 1.5725764698896526e-07 2.7876374748124248e-05 2.2016132945841064e-07 1.5725764702786308e-07 2.7876374748124248e-05 5.173249175448147e-07 3.6951758854723186e-07 4.412523909821703e-05 5.173249175496239e-07 3.6951758858707025e-07 4.412523909821704e-05
3.332 6.79325721952647e-08 4.852325710503278e-08 5.952829123566224e-06 6.793257219894985e-08 4.852325714485135e-08 5.952829123566224e-06 2.145725409133495e-07 1.5326565558402073e-07 2.7415617476079613e-05 2.1457254091935744e-07 1.5326565562291757e-07 2.7415617476079607e-05 5.10081616231277e-07 3.6434380230951173e-07 4.3550960278154806e-05 5.100816162360862e-07 3.643438023493497e-07 4.3550960278154806e-05
3.342 6.776352872139758e-08 4.840251178671999e-08 5.939139477920658e-06 6.776352872508283e-08 4.840251182653858e-08 5.939139477920658e-06 2.091247322336982e-07 1.4937436409928462e-07 2.6972156325493097e-05 2.0912473223970632e-07 1.4937436413818077e-07 2.6972156325493097e-05 5.029361982532233e-07 3.592399327499005e-07 4.29852813082447e-05 5.029361982580332e-07 3.592399327897385e-07 4.298528130824469e-05
3.352 6.75948721370236e-08 4.8282042804623386e-08 5.925616661320409e-06 6.759487214070873e-08 4.8282042844441975e-08 5.925616661320409e-06 2.0381436113388763e-07 1.4558124229765057e-07 2.6545485646131356e-05 2.0381436113989598e-07 1.4558124233654574e-07 2.6545485646131356e-05 4.958873560362819e-07 3.542050458480718e-07 4.242808364952342e-05 4.958873560410925e-07 3.542050458879093e-07 4.242808364952342e-05
3.362 6.742660137336141e-08 4.8161849394765925e-08 5.912253182521258e-06 6.742660137704664e-08 4.81618494345845e-08 5.912253182521258e-06 1.986379741430349e-07 1.4188382344450917e-07 2.6135109290978007e-05 1.9863797414904396e-07 1.418838234834038e-07 2.6135109290978007e-05 4.889337994581469e-07 3.492382201060072e-07 4.187925088902697e-05 4.889337994629588e-07 3.49238220145844e-07 4.187925088902698e-05
3.372 6.72587154043016e-08 4.8041930849068015e-08 5.899041980972675e-06 6.725871540798679e-08 4.8041930888886544e-08 5.899041980972675e-06 1.9359220438421134e-07 1.3827970262348708e-07 2.5740540403722382e-05 1.935922043902204e-07 1.3827970266238087e-07 2.5740540403722382e-05 4.82074255556e-07 3.443385462917208e-07 4.1338668684553756e-05 4.82074255560812e-07 3.443385463315572e-07 4.1338668684553756e-05
3.382 6.709121322358951e-08 4.7922286432361664e-08 5.8859763820197225e-06 6.709121322727472e-08 4.792228647218022e-08 5.8859763820197225e-06 1.8867376933084233e-07 1.3476653516994156e-07 2.536130122484961e-05 1.8867376933685205e-07 1.347665352088345e-07 2.536130122484961e-05 4.753074683308047e-07 3.3950512722478143e-07 4.0806224710592055e-05 4.753074683356169e-07 3.395051272646175e-07 4.0806224710592055e-05
3.392 6.69240938102708e-08 4.7802915429560633e-08 5.873050054063997e-06 6.692409381395601e-08 4.780291546937919e-08 5.873050054063997e-06 1.8387946875583172e-07 1.3134203520709594e-07 2.4996922911793832e-05 1.8387946876184166e-07 1.313420352459882e-07 2.4996922911793832e-05 4.686321985097204e-07 3.347370777282293e-07 4.028180860283467e-05 4.6863219851453367e-07 3.3473707776806515e-07 4.028180860283467e-05
3.402 6.67573561951074e-08 4.768381714676305e-08 5.860256963634113e-06 6.675735619879257e-08 4.768381718658156e-08 5.860256963634113e-06 1.792061826198317e-07 1.2800397413635142e-07 2.464694536713e-05 1.7920618262584172e-07 1.2800397417524294e-07 2.464694536713e-05 4.620472232947147e-07 3.3003352436674157e-07 3.976531190156243e-05 4.6204722329952877e-07 3.300335244065767e-07 3.976531190156243e-05
3.412 6.659099940680666e-08 4.7564990870455684e-08 5.847591340809454e-06 6.659099941049187e-08 4.756499091027421e-08 5.8475913408094535e-06 1.7465086915839873e-07 1.247501792539491e-07 2.431091708276158e-05 1.746508691644093e-07 1.2475017929283977e-07 2.431091708276158e-05 4.555513361638752e-07 3.253936053412497e-07 3.925662799596155e-05 4.5555133616869e-07 3.2539360538108455e-07 3.925662799596155e-05
3.422 6.642502250149302e-08 4.744643594889638e-08 5.835047661072482e-06 6.642502250517825e-08 4.744643598871487e-08 5.835047661072482e-06 1.7021056279711016e-07 1.2157853232852676e-07 2.3988395009801e-05 1.7021056280312103e-07 1.2157853236741672e-07 2.3988395009801e-05 4.491433466970811e-07 3.2081647034151007e-07 3.8755652069208874e-05 4.491433467018966e-07 3.2081647038134476e-07 3.8755652069208874e-05
3.432 6.625942451988057e-08 4.7328151688924736e-08 5.822620647294148e-06 6.625942452356578e-08 4.732815172874323e-08 5.822620647294148e-06 1.6588237234885486e-07 1.1848696820693135e-07 2.3678944462851147e-05 1.658823723548662e-07 1.1848696824582033e-07 2.3678944462851144e-05 4.4282208029088516e-07 3.163012804047022e-07 3.82622810503808e-05 4.4282208029570134e-07 3.1630128044453663e-07 3.82622810503808e-05
3.442 6.609420453874784e-08 4.7210137413234914e-08 5.810305293886381e-06 6.609420454243309e-08 4.7210137453053404e-08 5.810305293886379e-06 1.6166347912251032e-07 1.1547347352147419e-07 2.3382139069272046e-05 1.6166347912852187e-07 1.1547347356036239e-07 2.3382139069272046e-05 4.3658637799343175e-07 3.1184720763916197e-07 3.777641357432966e-05 4.365863779982485e-07 3.118472076789957e-07 3.7776413574329655e-05
3.452 6.592936164950696e-08 4.709239253092912e-08 5.7980968985415835e-06 6.592936165319228e-08 4.7092392570747597e-08 5.7980968985415835e-06 1.5755113507379663e-07 1.1253608538198336e-07 2.309756076371409e-05 1.575511350798087e-07 1.1253608542087071e-07 2.3097560763714092e-05 4.3043509621359877e-07 3.074534352716685e-07 3.729794994642584e-05 4.3043509621841616e-07 3.0745343531150186e-07 3.7297949946425834e-05
3.462 6.576489495976706e-08 4.697491631136782e-08 5.7859910858021986e-06 6.57648949634524e-08 4.69749163511863e-08 5.7859910858022e-06 1.5354266105389787e-07 1.0967289013108539e-07 2.2824799816548502e-05 1.535426610599101e-07 1.0967289016997195e-07 2.2824799816548502e-05 4.2436710666715255e-07 3.0311915732453177e-07 3.682679211305688e-05 4.243671066719707e-07 3.031191573643649e-07 3.682679211305688e-05
3.472 6.560080355970519e-08 4.685770815369901e-08 5.773983812294193e-06 6.560080356339056e-08 4.6857708193517423e-08 5.7739838122941934e-06 1.4963544512586767e-07 1.0688202211308596e-07 2.2563454882567744e-05 1.4963544513188052e-07 1.0688202215197159e-07 2.2563454882567744e-05 4.1838129607193486e-07 2.988435786657674e-07 3.6362843632902965e-05 4.1838129607675353e-07 2.9884357870559994e-07 3.6362843632902965e-05
3.482 6.543708657948954e-08 4.67407674544737e-08 5.76207134870758e-06 6.543708658317494e-08 4.6740767494292135e-08 5.762071348707581e-06 1.4582694083306569e-07 1.0416166240450818e-07 2.231313305604952e-05 1.4582694083907875e-07 1.0416166244339297e-07 2.231313305604952e-05 4.1247656595551746e-07 2.946259145999901e-07 3.590600964542303e-05 4.1247656596033666e-07 2.94625914639822e-07 3.5906009645423035e-05
3.492 6.52737431304549e-08 4.662409356794981e-08 5.750250244159703e-06 6.527374313414028e-08 4.662409360776821e-08 5.750250244159703e-06 1.4211466558365716e-07 1.0151003772448089e-07 2.20734499213924e-05 1.4211466558967064e-07 1.0151003776336466e-07 2.20734499213924e-05 4.0665183245474206e-07 2.9046539098945713e-07 3.5456196837341864e-05 4.066518324595621e-07 2.904653910292887e-07 3.5456196837341864e-05
3.502 6.511077232464753e-08 4.650768584749948e-08 5.738517282640656e-06 6.511077232833297e-08 4.65076858873179e-08 5.738517282640657e-06 1.3849619906044502e-07 9.892541925242445e-08 2.184402959782616e-05 1.3849619906645898e-07 9.892541929130743e-08 2.184402959782616e-05 4.009060261343965e-07 2.863612439295401e-07 3.5013313408227876e-05 4.0090602613921716e-07 2.863612439693714e-07 3.5013313408227876e-05
3.512 6.494817329211423e-08 4.6391543667579905e-08 5.7268694443260855e-06 6.494817329579963e-08 4.63915437073983e-08 5.7268694443260855e-06 1.34969181620235e-07 9.64061215390605e-08 2.162450477518456e-05 1.349691816262492e-07 9.640612157794257e-08 2.1624504775184554e-05 3.9523809185572525e-07 2.8231271973974183e-07 3.4577269033708286e-05 3.9523809186054677e-07 2.8231271977957276e-07 3.4577269033708286e-05
3.522 6.47859451509346e-08 4.627566642978857e-08 5.7153038723094565e-06 6.478594515461998e-08 4.627566646960688e-08 5.7153038723094565e-06 1.3153131277229802e-07 9.395050142461862e-08 2.141451673883671e-05 1.3153131277831267e-07 9.395050146349973e-08 2.1414516738836713e-05 3.896469884440604e-07 2.7831907473640186e-07 3.414797482873835e-05 3.896469884488824e-07 2.783190747762321e-07 3.414797482873835e-05
3.532 6.462408702186635e-08 4.616005348753327e-08 5.703817842694936e-06 6.462408702555178e-08 4.6160053527351594e-08 5.703817842694936e-06 1.2818034978762494e-07 9.155695694168049e-08 2.1213715381761433e-05 1.2818034979364e-07 9.155695698056065e-08 2.1213715381761437e-05 3.8413168860529225e-07 2.743795751209611e-07 3.3725343309829776e-05 3.841316886101156e-07 2.743795751607912e-07 3.3725343309829776e-05
3.542 6.446259807649478e-08 4.604470421561926e-08 5.692408738084468e-06 6.446259808018016e-08 4.6044704255437567e-08 5.692408738084467e-06 1.2491410613081113e-07 8.922392627614048e-08 2.1021759199005238e-05 1.249141061368265e-07 8.922392631501971e-08 2.1021759199005235e-05 3.7869117869085235e-07 2.704934968970858e-07 3.330928835694931e-05 3.7869117869567615e-07 2.7049349693691517e-07 3.330928835694931e-05
3.552 6.430147742754258e-08 4.592961802693396e-08 5.6810740229852456e-06 6.430147743122806e-08 4.5929618066752263e-08 5.681074022985246e-06 1.217304501419604e-07 8.694988677877671e-08 2.083831526427512e-05 1.2173045014797622e-07 8.694988681765506e-08 2.083831526427512e-05 3.733244585859504e-07 2.666601256675418e-07 3.2899725171736406e-05 3.733244585907745e-07 2.6666012570737083e-07 3.2899725171736406e-05
3.562 6.414072423825291e-08 4.581479431417071e-08 5.669811225885482e-06 6.414072424193837e-08 4.5814794353989016e-08 5.669811225885482e-06 1.1862730364872084e-07 8.473335411308167e-08 2.0663059193564206e-05 1.1862730365473702e-07 8.473335415195903e-08 2.0663059193564206e-05 3.6803054152601656e-07 2.6287875660158304e-07 3.249657023646889e-05 3.680305415308421e-07 2.6287875664141154e-07 3.2496570236468886e-05
3.572 6.398033767278227e-08 4.5700232484343385e-08 5.6586179356513555e-06 6.398033767646772e-08 4.570023252416164e-08 5.6586179356513555e-06 1.1560264062623091e-07 8.257288106885563e-08 2.0495675107271365e-05 1.1560264063224758e-07 8.257288110773202e-08 2.049567510727137e-05 3.628084538345945e-07 2.591486942027247e-07 3.2099741275802506e-05 3.628084538394207e-07 2.591486942425527e-07 3.209974127580251e-05
3.582 6.382031689084548e-08 4.558593191677378e-08 5.647491817779837e-06 6.382031689453107e-08 4.5585931956592037e-08 5.647491817779835e-06 1.1265448586016058e-07 8.046705678223706e-08 2.0335855601087295e-05 1.1265448586617764e-07 8.04670568211125e-08 2.0335855601087295e-05 3.576572347867617e-07 2.5546925227892836e-07 3.170915722436479e-05 3.576572347915885e-07 2.554692523187558e-07 3.170915722436479e-05
3.592 6.366066105411108e-08 4.5471892031349666e-08 5.636430644664829e-06 6.366066105779668e-08 4.547189207116794e-08 5.636430644664829e-06 1.0978091368842344e-07 7.841450579983815e-08 2.0183301733359113e-05 1.0978091369444077e-07 7.84145058387126e-08 2.0183301733359113e-05 3.525759364802548e-07 2.518397537190657e-07 3.1324738199527765e-05 3.5257593648508224e-07 2.518397537588926e-07 3.1324738199527765e-05
3.602 6.350136936139832e-08 4.53581122513814e-08 5.625432334254469e-06 6.350136936508388e-08 4.535811229119965e-08 5.625432334254469e-06 1.0698004676790209e-07 7.641388711374653e-08 2.0037723030795508e-05 1.0698004677391985e-07 7.641388715261993e-08 2.0037723030795508e-05 3.4756362361516666e-07 2.4825953049530486e-07 3.0946405482011484e-05 3.475636236199954e-07 2.482595305351316e-07 3.0946405482011484e-05
3.612 6.334244098399587e-08 4.524459197210298e-08 5.614494978892985e-06 6.33424409876815e-08 4.5244592011921176e-08 5.614494978892985e-06 1.0425005484589072e-07 7.446389347046306e-08 1.989883750217522e-05 1.0425005485190895e-07 7.446389350933544e-08 1.989883750217522e-05 3.426193733442735e-07 2.4472792341124003e-07 3.0574081498990955e-05 3.426193733491031e-07 2.4472792345106593e-07 3.0574081498990955e-05
3.622 6.318387504807047e-08 4.513133061984431e-08 5.60361685699499e-06 6.31838750517561e-08 4.513133065966259e-08 5.603616856994991e-06 1.0158915362920401e-07 7.256325029697968e-08 1.9766371644509208e-05 1.0158915363522265e-07 7.256325033585107e-08 1.9766371644509208e-05 3.3774227510946985e-07 2.4124428208229315e-07 3.020768980702696e-05 3.377422751143001e-07 2.4124428212211857e-07 3.0207689807026963e-05
3.632 6.302567073876809e-08 4.501832755378014e-08 5.592796421258794e-06 6.302567074245383e-08 4.501832759359841e-08 5.592796421258794e-06 9.899560356749006e-08 7.07107151026837e-08 1.964006043234795e-05 9.899560357350917e-08 7.07107151415541e-08 1.9640060432347953e-05 3.3293143044634555e-07 2.3780796471760693e-07 2.984715507386521e-05 3.329314304511764e-07 2.378079647574319e-07 2.984715507386521e-05
3.642 6.286782720936083e-08 4.490558219325275e-08 5.582032271905728e-06 6.286782721304656e-08 4.4905582233070966e-08 5.582032271905728e-06 9.646770876864542e-08 6.890507653830633e-08 1.9519647280627284e-05 9.646770877466482e-08 6.890507657717565e-08 1.9519647280627284e-05 3.281859528517595e-07 2.3441833810503225e-07 2.949240305560613e-05 3.2818595285659156e-07 2.3441833814485657e-07 2.949240305560613e-05
3.652 6.271034361256998e-08 4.479309390100003e-08 5.5713231212725335e-06 6.27103436162557e-08 4.4793093940818304e-08 5.5713231212725335e-06 9.400381588941281e-08 6.714515363810315e-08 1.9404883979882392e-05 9.400381589543272e-08 6.714515367697141e-08 1.9404883979882392e-05 3.235049676306846e-07 2.310747774703172e-07 2.9143360571118375e-05 3.2350496763551704e-07 2.3107477751014135e-07 2.9143360571118375e-05
3.662 6.255321910997385e-08 4.4680862124516143e-08 5.5606677611561076e-06 6.255321911365965e-08 4.4680862164334335e-08 5.560667761156108e-06 9.160231308034383e-08 6.542979505994454e-08 1.9295530608242684e-05 9.160231308636422e-08 6.542979509881179e-08 1.9295530608242684e-05 3.1888761172559233e-07 2.2777666635885993e-07 2.8799955475535456e-05 3.188876117304257e-07 2.2777666639868353e-07 2.8799955475535456e-05
3.672 6.239645284349552e-08 4.45688862423264e-08 5.550065035102221e-06 6.239645284718137e-08 4.4568886282144614e-08 5.550065035102221e-06 8.926162900712721e-08 6.375787844308165e-08 1.919135542112041e-05 8.926162901314804e-08 6.375787848194783e-08 1.9191355421120418e-05 3.1433303356234933e-07 2.2452339646867157e-07 2.8462116630469655e-05 3.1433303356718356e-07 2.2452339650849446e-07 2.8462116630469655e-05
3.682 6.224004400348804e-08 4.4457165654077765e-08 5.539513814257284e-06 6.224004400717395e-08 4.4457165693896e-08 5.539513814257284e-06 8.698023171624274e-08 6.212830953309462e-08 1.909213471862059e-05 8.698023172226394e-08 6.212830957195967e-08 1.909213471862059e-05 3.098403929450621e-07 2.2131436767929372e-07 2.8129773876950377e-05 3.0984039294989707e-07 2.2131436771911612e-07 2.8129773876950384e-05
3.692 6.208399175388214e-08 4.434569974462841e-08 5.529012980983384e-06 6.208399175756808e-08 4.434569978444664e-08 5.529012980983384e-06 8.475662776038248e-08 6.054002155453507e-08 1.8997652691995592e-05 8.475662776640415e-08 6.054002159339906e-08 1.8997652691995592e-05 3.05408860826734e-07 2.1814898782671062e-07 2.7802858003857587e-05 3.0540886083157023e-07 2.1814898786653253e-07 2.7802858003857587e-05
3.702 6.192829527785182e-08 4.4234487972423156e-08 5.518561412488107e-06 6.19282952815378e-08 4.423448801224141e-08 5.518561412488107e-06 8.258936109317918e-08 5.899197455012471e-08 1.89077012498826e-05 8.258936109920135e-08 5.899197458898762e-08 1.89077012498826e-05 3.010376192728958e-07 2.1502667264750106e-07 2.7481300715308486e-05 3.010376192777328e-07 2.1502667268732254e-07 2.7481300715308483e-05
3.712 6.177295376975952e-08 4.4123529776445116e-08 5.5081579740100884e-06 6.177295377344554e-08 4.412352981626334e-08 5.508157974010089e-06 8.047701231550117e-08 5.74831545992724e-08 1.8822079833516642e-05 8.047701232152389e-08 5.7483154638134177e-08 1.8822079833516646e-05 2.967258611761764e-07 2.1194684565585063e-07 2.7165034599010765e-05 2.967258611810143e-07 2.1194684569567108e-07 2.7165034599010765e-05
3.722 6.16179664501848e-08 4.401282456905758e-08 5.497801522754246e-06 6.161796645387094e-08 4.401282460887581e-08 5.497801522754246e-06 7.841819766855103e-08 5.601257332528666e-08 1.8740595229511896e-05 7.841819767457424e-08 5.6012573364147365e-08 1.8740595229511893e-05 2.92472790192501e-07 2.089089380239612e-07 2.6853993096318808e-05 2.924727901973399e-07 2.089089380637815e-07 2.685399309631881e-05
3.732 6.146333250669776e-08 4.390237175947309e-08 5.4874909302587875e-06 6.146333251038391e-08 4.390237179929134e-08 5.487490930258789e-06 7.641156810090914e-08 5.4579267095581267e-08 1.866306139367892e-05 7.641156810693286e-08 5.457926713444084e-08 1.8663061393678916e-05 2.882776205812411e-07 2.0591238849101862e-07 2.654811047818045e-05 2.8827762058608076e-07 2.0591238853083822e-07 2.6548110478180455e-05
3.742 6.130905118725348e-08 4.3792170820642697e-08 5.477225116024052e-06 6.130905119093967e-08 4.3792170860460955e-08 5.477225116024052e-06 7.445580844951989e-08 5.3182296508467864e-08 1.858929929325228e-05 7.445580845554416e-08 5.318229654732629e-08 1.858929929325228e-05 2.8413957711194615e-07 2.029566433650488e-07 2.6247321826584382e-05 2.841395771167865e-07 2.0295664340486805e-07 2.6247321826584382e-05
3.752 6.115512170831364e-08 4.368222121095606e-08 5.467003083978342e-06 6.115512171199988e-08 4.3682221250774316e-08 5.467003083978345e-06 7.254963662518217e-08 5.1820745832656395e-08 1.8519136768753678e-05 7.254963663120692e-08 5.182074587151365e-08 1.8519136768753678e-05 2.8005789488638426e-07 2.0004115629692684e-07 2.5951563023190572e-05 2.8005789489122564e-07 2.0004115633674512e-07 2.5951563023190572e-05
3.762 6.100154332282997e-08 4.3572522364544924e-08 5.456823951491362e-06 6.100154332651627e-08 4.357252240436316e-08 5.4568239514913614e-06 7.069180269460174e-08 5.049372221633508e-08 1.845240840616156e-05 7.069180270062697e-08 5.049372225519116e-08 1.845240840616156e-05 2.760318191509591e-07 1.9716538813016947e-07 2.5660770740154318e-05 2.760318191558015e-07 1.971653881699874e-07 2.5660770740154318e-05
3.772 6.084831528302772e-08 4.3463073799955257e-08 5.446686961460856e-06 6.084831528671403e-08 4.346307383977345e-08 5.446686961460856e-06 6.888108810953348e-08 4.920035526660939e-08 1.838895540988285e-05 6.888108811555924e-08 4.920035530546423e-08 1.8388955409882848e-05 2.7206060520726027e-07 1.9432880695286599e-07 2.5374882430333934e-05 2.720606052121037e-07 1.943288069926833e-07 2.5374882430333927e-05
3.782 6.069543683981985e-08 4.335387491215841e-08 5.436591472297877e-06 6.069543684350625e-08 4.335387495197663e-08 5.436591472297877e-06 6.711630493517581e-08 4.793979648503185e-08 1.8328625463615706e-05 6.711630494120217e-08 4.793979652388548e-08 1.8328625463615706e-05 2.681435183314609e-07 1.9153088796247968e-07 2.5093836315415424e-05 2.6814351833630535e-07 1.9153088800229643e-07 2.5093836315415427e-05
3.792 6.054290723134492e-08 4.3244925199065144e-08 5.426536931486779e-06 6.054290723503134e-08 4.324492523888336e-08 5.4265369314867795e-06 6.539629511426814e-08 4.6711218669945454e-08 1.8271272576538382e-05 6.539629512029501e-08 4.671121870879789e-08 1.8271272576538382e-05 2.6427983353841275e-07 1.8877111334967995e-07 2.4817571369000446e-05 2.6427983354325825e-07 1.8877111338949598e-07 2.4817571369000446e-05
3.802 6.039072574764136e-08 4.313622414947524e-08 5.416522843924357e-06 6.039072575132779e-08 4.31362241892934e-08 5.416522843924357e-06 6.371992961102941e-08 4.551381539852419e-08 1.821675691081534e-05 6.371992961705675e-08 4.5513815437375366e-08 1.821675691081534e-05 2.604688355125292e-07 1.8604897209639789e-07 2.4546027296572895e-05 2.604688355173756e-07 1.8604897213621307e-07 2.4546027296572895e-05
3.812 6.023889157398074e-08 4.30277711506522e-08 5.406548740089923e-06 6.023889157766726e-08 4.302777119047041e-08 5.406548740089923e-06 6.20861077549965e-08 4.434680044944015e-08 1.81649445960779e-05 6.208610776102442e-08 4.434680048829006e-08 1.8164944596077905e-05 2.5670981843945414e-07 1.833639601026499e-07 2.4279144513654216e-05 2.5670981844430134e-07 1.8336396014246458e-07 2.4279144513654216e-05
3.822 6.008740388173485e-08 4.2919565663388495e-08 5.396614151442222e-06 6.008740388542136e-08 4.291956570320671e-08 5.396614151442223e-06 6.049375655219699e-08 4.320940739825961e-08 1.8115707534239288e-05 6.049375655822547e-08 4.3209407437108276e-08 1.8115707534239288e-05 2.530020858194264e-07 1.8071557985926836e-07 2.4016864123082766e-05 2.530020858242748e-07 1.8071557989908235e-07 2.4016864123082766e-05
3.832 5.993626182202747e-08 4.281160704710349e-08 5.386718592634211e-06 5.993626182571402e-08 4.281160708692167e-08 5.386718592634211e-06 5.8941829915389056e-08 4.210088901260489e-08 1.8068923194125493e-05 5.8941829921418045e-08 4.2100889051452264e-08 1.8068923194125493e-05 2.493449504873324e-07 1.781033405323579e-07 2.3759127891880372e-05 2.49344950492182e-07 1.781033405721714e-07 2.3759127891880372e-05
3.842 5.97854644773838e-08 4.2703894678749705e-08 5.376861548788876e-06 5.978546448107045e-08 4.270389471856784e-08 5.3768615487888765e-06 5.742930798320596e-08 4.1020516862529996e-08 1.802447439698521e-05 5.742930798923548e-08 4.1020516901376125e-08 1.802447439698521e-05 2.45737734336622e-07 1.7552675778429615e-07 2.350587822507805e-05 2.4573773434147256e-07 1.75526757824109e-07 2.350587822507805e-05
3.852 5.963501092586199e-08 4.259642783982266e-08 5.367042468061976e-06 5.963501092954861e-08 4.259642787964083e-08 5.3670424680619765e-06 5.595519655870036e-08 3.9967580794184487e-08 1.7982249095650663e-05 5.5955196564730375e-08 3.9967580833029285e-08 1.7982249095650663e-05 2.4217976832766736e-07 1.7298535366453043e-07 2.325705814136827e-05 2.4217976833251874e-07 1.7298535370434278e-07 2.3257058141368274e-05
3.862 5.948490019228517e-08 4.248920591548762e-08 5.357260759929596e-06 5.9484900195971754e-08 4.2489205955305774e-08 5.357260759929595e-06 5.451852638466598e-08 3.894138849148173e-08 1.79421401507656e-05 5.451852639069655e-08 3.894138853032519e-08 1.79421401507656e-05 2.3867039220193313e-07 1.7047865661689634e-07 2.3012611246563685e-05 2.386703922067859e-07 1.704786566567078e-07 2.3012611246563685e-05
3.872 5.9335131363304336e-08 4.2382228185315445e-08 5.347515804980372e-06 5.9335131366990974e-08 4.2382228225133623e-08 5.347515804980373e-06 5.3118352552153434e-08 3.7941265006244734e-08 1.7904045118103596e-05 5.3118352558184574e-08 3.7941265045086886e-08 1.7904045118103596e-05 2.3520895459361992e-07 1.6800620135714339e-07 2.277248171082024e-05 2.3520895459847385e-07 1.6800620139695404e-07 2.277248171082024e-05
3.882 5.918570354746879e-08 4.2275494062663363e-08 5.337806979408571e-06 5.91857035511555e-08 4.2275494102481555e-08 5.3378069794085705e-06 5.175375395369905e-08 3.696655239002692e-08 1.7867866052676016e-05 5.175375395973071e-08 3.696655242886766e-08 1.786786605267602e-05 2.3179481280235807e-07 1.6556752883070347e-07 2.2536614250583654e-05 2.317948128072131e-07 1.6556752887051347e-07 2.2536614250583654e-05
3.892 5.903661589956155e-08 4.2169002909365764e-08 5.328133687587044e-06 5.903661590324829e-08 4.2169002949183935e-08 5.328133687587044e-06 5.0423832628963185e-08 3.601660926994215e-08 1.783350934283465e-05 5.042383263499544e-08 3.601660930878158e-08 1.7833509342834653e-05 2.2842733277609947e-07 1.631621861356178e-07 2.2304954118715555e-05 2.2842733278095527e-07 1.6316218617542717e-07 2.2304954118715555e-05
3.902 5.888786765806536e-08 4.206275420229927e-08 5.3184953973452685e-06 5.8887867661752184e-08 4.206275424211746e-08 5.3184953973452685e-06 4.9127713222898136e-08 3.509081037017849e-08 1.7800885567086203e-05 4.912771322893098e-08 3.5090810409016565e-08 1.7800885567086203e-05 2.2510588893745384e-07 1.607897264355344e-07 2.207744709859006e-05 2.2510588894231097e-07 1.6078972647534302e-07 2.207744709859006e-05
3.912 5.873945816889026e-08 4.1956747425039e-08 5.308891666286768e-06 5.873945817257702e-08 4.1956747464857206e-08 5.308891666286768e-06 4.786454244067171e-08 3.418854622507087e-08 1.7769909372568013e-05 4.786454244670514e-08 3.418854626390754e-08 1.7769909372568013e-05 2.218298640913761e-07 1.5844970889796154e-07 2.1854039503211494e-05 2.2182986409623428e-07 1.5844970893776954e-07 2.1854039503211497e-05
3.922 5.859138687824067e-08 4.185098222382357e-08 5.29932215002865e-06 5.859138688192754e-08 4.1850982263641754e-08 5.299322150028651e-06 4.6633488511635027e-08 3.330922268084431e-08 1.7740499359455295e-05 4.663348851766903e-08 3.330922271967964e-08 1.7740499359455295e-05 2.185986493905703e-07 1.561416985735723e-07 2.163467817203469e-05 2.1859864939542958e-07 1.5614169861337937e-07 2.163467817203469e-05
3.932 5.844365328349376e-08 4.174545823494386e-08 5.289786591775835e-06 5.844365328718064e-08 4.1745458274762064e-08 5.289786591775835e-06 4.543374054441544e-08 3.2452260534407084e-08 1.771257796160575e-05 4.5433740550450057e-08 3.245226057324098e-08 1.7712577961605752e-05 2.1541164413526344e-07 1.5386526641212462e-07 2.1419310464187923e-05 2.154116441401239e-07 1.538652664519311e-07 2.1419310464187923e-05
3.942 5.8296256893082506e-08 4.164017509437411e-08 5.280284796054554e-06 5.8296256896769495e-08 4.1640175134192274e-08 5.280284796054554e-06 4.42645081205323e-08 3.161709521915588e-08 1.7686071318293234e-05 4.4264508126567516e-08 3.161709525798835e-08 1.7686071318293234e-05 2.1226825562561277e-07 1.5161998909011442e-07 2.1207884247934953e-05 2.1226825563047418e-07 1.516199891299202e-07 2.1207884247934953e-05
3.952 5.814919720774956e-08 4.153513246232547e-08 5.2708165961827135e-06 5.8149197211436517e-08 4.153513250214362e-08 5.2708165961827135e-06 4.3125020678772463e-08 3.080317632734091e-08 1.766090913265729e-05 4.312502068480828e-08 3.0803176366171944e-08 1.766090913265729e-05 2.0916789908920113e-07 1.4940544886775412e-07 2.1000347885454607e-05 2.091678990940639e-07 1.4940544890755919e-07 2.1000347885454607e-05
3.962 5.800247369374346e-08 4.143032994532482e-08 5.261381825269954e-06 5.800247369743054e-08 4.1430329985143e-08 5.261381825269955e-06 4.2014526980680284e-08 3.0009967268611976e-08 1.7637024524279777e-05 4.201452698671676e-08 3.000996730744151e-08 1.7637024524279777e-05 2.0610999752996048e-07 1.472212336381858e-07 2.079665021535061e-05 2.061099975348243e-07 1.4722123367799002e-07 2.079665021535061e-05
3.972 5.785608576693411e-08 4.132576708675681e-08 5.251980294495238e-06 5.7856085770621214e-08 4.132576712657495e-08 5.251980294495238e-06 4.093229468904688e-08 2.9236944921360768e-08 1.761435387511503e-05 4.093229469508397e-08 2.9236944960188824e-08 1.7614353875115034e-05 2.030939815320826e-07 1.4506693668528024e-07 2.059674053494388e-05 2.0309398153694767e-07 1.4506693672508365e-07 2.059674053494388e-05
3.982 5.771003262971107e-08 4.122144340055946e-08 5.2426117787646824e-06 5.7710032633398184e-08 4.122144344037757e-08 5.2426117787646824e-06 3.987760983994719e-08 2.8483599287014983e-08 1.759283667032078e-05 3.987760984598495e-08 2.8483599325841495e-08 1.759283667032078e-05 2.001192891755936e-07 1.4294215661540164e-07 2.0400568582035205e-05 2.0011928918045977e-07 1.4294215665520436e-07 2.040056858203521e-05
3.992 5.756431342294346e-08 4.111735823736128e-08 5.233276010505903e-06 5.756431342663064e-08 4.111735827717943e-08 5.233276010505903e-06 3.884977633774638e-08 2.7749433238085644e-08 1.75724153355651e-05 3.884977634378475e-08 2.7749433276910663e-08 1.7572415335565098e-05 1.971853659968841e-07 1.4084649737210964e-07 2.0208084515162037e-05 1.9718536600175154e-07 1.4084649741191145e-07 2.0208084515162037e-05
4.002 5.741892719358854e-08 4.101351092956133e-08 5.223972676941158e-06 5.741892719727581e-08 4.101351096937942e-08 5.223972676941158e-06 3.7848115535300255e-08 2.7033961955378195e-08 1.755303507323394e-05 3.784811554133934e-08 2.703396199420167e-08 1.755303507323394e-05 1.9429166479106707e-07 1.3877956808825098e-07 2.0019238894281106e-05 1.9429166479593593e-07 1.3877956812805192e-07 2.0019238894281106e-05
4.012 5.7273872896768895e-08 4.0909900725730684e-08 5.2147014240715365e-06 5.727387290045611e-08 4.0909900765548776e-08 5.2147014240715365e-06 3.6871965791607584e-08 2.6336712831108053e-08 1.7534643699893947e-05 3.687196579764731e-08 2.6336712869929946e-08 1.7534643699893954e-05 1.9143764557050687e-07 1.3674098310419115e-07 1.9833982662075776e-05 1.9143764557537676e-07 1.3674098314399132e-07 1.983398266207578e-05
4.022 5.7129149470129404e-08 4.0806526839244695e-08 5.20546187061518e-06 5.71291494738167e-08 4.080652687906284e-08 5.205461870615181e-06 3.5920682126031725e-08 2.565722522530892e-08 1.7517191496042753e-05 3.592068213207213e-08 2.565722526412918e-08 1.7517191496042753e-05 1.8862277553749896e-07 1.3473036179626767e-07 1.9652267128058993e-05 1.8862277554237045e-07 1.3473036183606708e-07 1.9652267128058993e-05
4.032 5.698475580316422e-08 4.070338849331153e-08 5.196253629533006e-06 5.698475580685159e-08 4.070338853312961e-08 5.1962536295330064e-06 3.499363570451091e-08 2.4995049941858314e-08 1.7500631075946442e-05 3.4993635710552046e-08 2.4995049980676967e-08 1.7500631075946442e-05 1.8584652892927335e-07 1.3274732869725906e-07 1.9474043958609004e-05 1.8584652893414588e-07 1.3274732873705757e-07 1.947404395860901e-05
4.042 5.684069086155347e-08 4.0600484954883834e-08 5.187076340643096e-06 5.684069086524086e-08 4.060048499470193e-08 5.187076340643096e-06 3.4090213556120575e-08 2.4349749117039954e-08 1.7484917281956586e-05 3.409021356216239e-08 2.4349749155857e-08 1.748491728195659e-05 1.8310838708875391e-07 1.3079151326240546e-07 1.9299265174507884e-05 1.8310838709362787e-07 1.3079151330220318e-07 1.9299265174507884e-05
4.052 5.6696953740080224e-08 4.0497815593947834e-08 5.177929700643395e-06 5.6696953743767676e-08 4.049781563376593e-08 5.177929700643395e-06 3.320981818827476e-08 2.372089602472879e-08 1.74700071060602e-05 3.3209818194317285e-08 2.3720896063544178e-08 1.74700071060602e-05 1.8040783828301761e-07 1.2886254999664076e-07 1.91278831533979e-05 1.8040783828789277e-07 1.2886255003643755e-07 1.91278831533979e-05
4.062 5.655354361634219e-08 4.039537974927942e-08 5.168813484657687e-06 5.655354362002969e-08 4.039537978909747e-08 5.168813484657688e-06 3.235186718961466e-08 2.3108074607142292e-08 1.7455859628007637e-05 3.235186719565787e-08 2.3108074645956006e-08 1.7455859628007643e-05 1.7774437766719467e-07 1.2696007828297387e-07 1.895985063696035e-05 1.7774437767207112e-07 1.2696007832276988e-07 1.895985063696035e-05
4.072 5.64104597602802e-08 4.029317698056315e-08 5.159727551877579e-06 5.6410459763967726e-08 4.0293177020381183e-08 5.159727551877579e-06 3.151579285024494e-08 2.2510879409632072e-08 1.7442435958671205e-05 3.1515792856288836e-08 2.2510879448444087e-08 1.7442435958671205e-05 1.7511750724437338e-07 1.2508374246582185e-07 1.879512073458585e-05 1.7511750724925136e-07 1.2508374250561678e-07 1.8795120734585854e-05
4.082 5.626770155636199e-08 4.0191206839396924e-08 5.150671830883699e-06 5.626770156004955e-08 4.0191206879214977e-08 5.150671830883699e-06 3.070104184487441e-08 2.192891516368029e-08 1.7429699179293606e-05 3.070104185091897e-08 2.1928915202490535e-08 1.7429699179293606e-05 1.725267357402e-07 1.2323319156104814e-07 1.8633646925236206e-05 1.7252673574507934e-07 1.232331916008422e-07 1.8633646925236206e-05
4.092 5.6125268474205275e-08 4.008946893762655e-08 5.141646292494544e-06 5.612526847789287e-08 4.0089468977444594e-08 5.141646292494543e-06 2.990707476356724e-08 2.136179658359481e-08 1.7417614269174266e-05 2.9907074769612437e-08 2.1361796622403334e-08 1.7417614269174266e-05 1.699715784575194e-07 1.2140807936935766e-07 1.8475383051006138e-05 1.6997157846240006e-07 1.2140807940915084e-07 1.8475383051006138e-05
4.102 5.598315996712851e-08 3.998796287489557e-08 5.132650917355486e-06 5.598315997081605e-08 3.99879629147136e-08 5.132650917355486e-06 2.9133365856225674e-08 2.0809148142352925e-08 1.740614802302138e-05 2.913336586227154e-08 2.0809148181159673e-08 1.740614802302138e-05 1.6745155723979295e-07 1.1960806437765161e-07 1.832028330869758e-05 1.67451557244675e-07 1.1960806441744392e-07 1.832028330869758e-05
4.112 5.584137555719364e-08 3.9886688264485996e-08 5.123685665910763e-06 5.584137556088121e-08 3.988668830430404e-08 5.1236856659107634e-06 2.8379402587061514e-08 2.0270603709037618e-08 1.739526895860411e-05 2.837940259310806e-08 2.0270603747842586e-08 1.739526895860411e-05 1.649662002852278e-07 1.1783280957032495e-07 1.8168302238299993e-05 1.649662002901113e-07 1.178328096101163e-07 1.8168302238299993e-05
4.122 5.569991469103471e-08 3.978564478713913e-08 5.114750458906018e-06 5.569991469472238e-08 3.978564482695711e-08 5.114750458906018e-06 2.7644685373164437e-08 1.9745806472833274e-08 1.7384947221969072e-05 2.7644685379211634e-08 1.97458065116364e-08 1.7384947221969072e-05 1.6251504209648877e-07 1.1608198248804417e-07 1.8019394711433417e-05 1.625150421013736e-07 1.1608198252783458e-07 1.8019394711433417e-05
4.132 5.555877677989156e-08 3.96848319796914e-08 5.1058451666735115e-06 5.5558776783579263e-08 3.9684832019509406e-08 5.1058451666735115e-06 2.6928727119238358e-08 1.9234408498320865e-08 1.7375154488482613e-05 2.6928727125286233e-08 1.9234408537122157e-08 1.7375154488482613e-05 1.6009762334139599e-07 1.1435525497682356e-07 1.7873515919428377e-05 1.6009762334628228e-07 1.1435525501661297e-07 1.7873515919428377e-05
4.142 5.5417961187902346e-08 3.958424940620275e-08 5.096969606184574e-06 5.541796119159003e-08 3.9584249446020725e-08 5.096969606184575e-06 2.6231053019298146e-08 1.8736070633236126e-08 1.7365863866124946e-05 2.623105302534672e-08 1.8736070672035542e-08 1.7365863866124946e-05 1.577134907533794e-07 1.1265230329350771e-07 1.7730621361552625e-05 1.577134907582672e-07 1.1265230333329608e-07 1.7730621361552625e-05
4.152 5.527746719049147e-08 3.948389654812666e-08 5.088123543022601e-06 5.5277467194179225e-08 3.9483896587944605e-08 5.088123543022601e-06 2.5551200162122615e-08 1.825046224911512e-08 1.7357049796033386e-05 2.5551200168171816e-08 1.8250462287912653e-08 1.7357049796033386e-05 1.5536219703806046e-07 1.1097280796830387e-07 1.7590666834289422e-05 1.5536219704294988e-07 1.1097280800809118e-07 1.7590666834289422e-05
4.162 5.513729401498254e-08 3.938377285955486e-08 5.079306698760855e-06 5.51372940186703e-08 3.9383772899372785e-08 5.079306698760855e-06 2.488871724876037e-08 1.7777260965625793e-08 1.7348687958711422e-05 2.488871725481029e-08 1.7777261004421378e-08 1.734868795871143e-05 1.5304330082556808e-07 1.093164537017037e-07 1.7453608422507227e-05 1.5304330083045877e-07 1.0931645374149003e-07 1.7453608422507227e-05
4.172 5.4997440862546846e-08 3.9283877733469374e-08 5.070518767423053e-06 5.499744086623465e-08 3.9283877773287274e-08 5.070518767423053e-06 2.424316430647878e-08 1.7316152506974163e-08 1.7340755191219333e-05 2.4243164312529393e-08 1.7316152545767796e-08 1.7340755191219333e-05 1.5075636660770515e-07 1.0768292941495229e-07 1.731940249226464e-05 1.5075636661259737e-07 1.0768292945473766e-07 1.731940249226464e-05
4.182 5.4857906873165016e-08 3.9184210576486815e-08 5.061759437876328e-06 5.4857906876852865e-08 3.9184210616304755e-08 5.061759437876328e-06 2.3614112449989775e-08 1.6866830573847246e-08 1.7333229419183827e-05 2.361411245604109e-08 1.686683061263889e-08 1.7333229419183827e-05 1.4850096468238596e-07 1.0607192823134192e-07 1.7188005689610545e-05 1.485009646872797e-07 1.0607192827112616e-07 1.7188005689610545e-05
4.192 5.471869123691651e-08 3.9084770817491484e-08 5.053028424691939e-06 5.471869124060444e-08 3.908477085730942e-08 5.053028424691939e-06 2.3001143612792707e-08 1.642899649041398e-08 1.732608961367738e-05 2.3001143618844744e-08 1.6428996529203607e-08 1.732608961367738e-05 1.4627667102900196e-07 1.0448314723028542e-07 1.7059374948668058e-05 1.4627667103389728e-07 1.0448314727006866e-07 1.7059374948668058e-05
4.202 5.457979316005243e-08 3.898555788780538e-08 5.044325497474907e-06 5.457979316374032e-08 3.898555792762328e-08 5.044325497474907e-06 2.240385018355539e-08 1.6002359148524655e-08 1.731931576601802e-05 2.240385018960816e-08 1.6002359187312213e-08 1.731931576601802e-05 1.4408306731091637e-07 1.0291628761611308e-07 1.6933467501518653e-05 1.4408306731581323e-07 1.0291628765589523e-07 1.693346750151865e-05
4.212 5.444121183331716e-08 3.8886571235770795e-08 5.035650501374329e-06 5.44412118370051e-08 3.888657127558867e-08 5.035650501374329e-06 2.182183490485234e-08 1.558663474663795e-08 1.7312888877297447e-05 2.182183491090584e-08 1.5586634785423432e-08 1.7312888877297447e-05 1.419197407992042e-07 1.0137105458430088e-07 1.681024089343315e-05 1.4191974080410267e-07 1.0137105462408191e-07 1.681024089343315e-05
4.222 5.430294658508469e-08 3.878781033494337e-08 5.027003362096709e-06 5.430294658877268e-08 3.8787810374761266e-08 5.027003362096709e-06 2.125471049896155e-08 1.5181546696482566e-08 1.730679094687314e-05 2.125471050501578e-08 1.518154673526595e-08 1.7306790946873142e-05 1.3978628426677083e-07 9.984715723230962e-08 1.6689652995206988e-05 1.39786284271671e-07 9.984715727208962e-08 1.6689652995206988e-05
4.232 5.416499667987769e-08 3.868927470316749e-08 5.0183840726381656e-06 5.416499668356581e-08 3.868927474298538e-08 5.0183840726381656e-06 2.070209952118168e-08 1.4786825376529352e-08 1.7301004954972074e-05 2.0702099527236688e-08 1.4786825415310608e-08 1.7301004954972074e-05 1.3768229598621006e-07 9.834430863197207e-08 1.657166200979376e-05 1.3768229599111191e-07 9.834430867175098e-08 1.6571662009793763e-05
4.242 5.4027361423892573e-08 3.859096381485843e-08 5.009792664827291e-06 5.4027361427580674e-08 3.8590963854676304e-08 5.009792664827291e-06 2.0163634036121575e-08 1.4402207996997299e-08 1.7295514828860976e-05 2.016363404217736e-08 1.4402208035776426e-08 1.7295514828860976e-05 1.3560737957858102e-07 9.686222563452557e-08 1.6456226473232975e-05 1.3560737958348437e-07 9.686222567430324e-08 1.6456226473232975e-05
4.252 5.3890040169755714e-08 3.8492877221958906e-08 5.001229177521935e-06 5.389004017344388e-08 3.849287726177674e-08 5.001229177521935e-06 1.9638955350013724e-08 1.4027438330189701e-08 1.7290305395286966e-05 1.9638955356070258e-08 1.4027438368966686e-08 1.7290305395286966e-05 1.335611439889766e-07 9.540062895366793e-08 1.634330524985846e-05 1.3356114399388176e-07 9.540062899344451e-08 1.634330524985846e-05
4.262 5.3753032285206716e-08 3.839501445066018e-08 4.992693624892307e-06 5.3753032288894915e-08 3.839501449047805e-08 4.992693624892307e-06 1.9127713863593813e-08 1.3662266667245664e-08 1.7285362322356398e-05 1.9127713869651134e-08 1.3662266706020484e-08 1.7285362322356398e-05 1.3154320338176312e-07 9.395924300476315e-08 1.6232857524000623e-05 1.3154320338666996e-07 9.395924304453846e-08 1.6232857524000623e-05
4.272 5.361633709749921e-08 3.8297375013953835e-08 4.9841859770238126e-06 5.3616337101187396e-08 3.82973750537717e-08 4.9841859770238126e-06 1.8629568842596996e-08 1.3306449634068469e-08 1.7280672055243423e-05 1.862956884865512e-08 1.330644967284114e-08 1.7280672055243423e-05 1.2955317705192545e-07 9.253779584431712e-08 1.6124842792165907e-05 1.2955317705683409e-07 9.253779588409132e-08 1.6124842792165907e-05
4.282 5.3479953953489916e-08 3.819995848398201e-08 4.975706150795469e-06 5.347995395717817e-08 3.819995852379988e-08 4.975706150795469e-06 1.8144188068094445e-08 1.2959749929332464e-08 1.727622175349572e-05 1.814418807415338e-08 1.2959749968102976e-08 1.727622175349572e-05 1.2759068940968014e-07 9.113601916631874e-08 1.601922085617518e-05 1.2759068941459037e-07 9.113601920609175e-08 1.6019220856175183e-05
4.292 5.334388215472639e-08 3.8102764344306894e-08 4.967254007681038e-06 5.334388215841477e-08 3.8102764384124794e-08 4.967254007681038e-06 1.767124769704434e-08 1.262193619305207e-08 1.727199922704686e-05 1.7671247703104122e-08 1.2621936231820384e-08 1.727199922704686e-05 1.2565536979547875e-07 8.975364821926696e-08 1.5915951817405375e-05 1.2565536980039059e-07 8.975364825903876e-08 1.5915951817405375e-05
4.302 5.320812102259535e-08 3.800579210245539e-08 4.9588293588870525e-06 5.320812102628372e-08 3.8005792142273275e-08 4.958829358887053e-06 1.721043204868604e-08 1.2292783012546125e-08 1.726799287681162e-05 1.7210432054746673e-08 1.2292783051312247e-08 1.7267992876811623e-05 1.237468525173911e-07 8.839042178823644e-08 1.5814996072787387e-05 1.237468525223047e-07 8.839042182800704e-08 1.5814996072787387e-05
4.312 5.307266983808646e-08 3.790904123997949e-08 4.9504319747908215e-06 5.307266984177486e-08 3.790904127979738e-08 4.9504319747908215e-06 1.676143340507968e-08 1.1972070547547437e-08 1.7264191638511225e-05 1.6761433411141186e-08 1.1972070586311334e-08 1.726419163851123e-05 1.2186477676457084e-07 8.704608215207192e-08 1.5716314311429673e-05 1.2186477676948623e-07 8.704608219184123e-08 1.5716314311429673e-05
4.322 5.293752787594324e-08 3.7812511252231346e-08 4.9420616011277025e-06 5.2937527879631724e-08 3.781251129204923e-08 4.9420616011277025e-06 1.6323951806855444e-08 1.1659584564016429e-08 1.726058493919708e-05 1.632395181291784e-08 1.165958460277806e-08 1.726058493919708e-05 1.2000878655640588e-07 8.57203750382128e-08 1.5619867516189633e-05 1.2000878656132335e-07 8.572037507798083e-08 1.5619867516189633e-05
4.332 5.2802694424341756e-08 3.7716201653929353e-08 4.933717981946181e-06 5.280269442803026e-08 3.771620169374725e-08 4.933717981946181e-06 1.5897694854915313e-08 1.1355116186151367e-08 1.725716266646215e-05 1.589769486097865e-08 1.1355116224910722e-08 1.7257162666462153e-05 1.1817853058318192e-07 8.441304951413291e-08 1.5525616969223274e-05 1.1817853058810117e-07 8.44130495538997e-08 1.5525616969223274e-05
4.342 5.266816880007633e-08 3.762011192694677e-08 4.92540088587172e-06 5.2668168803764916e-08 3.7620111966764695e-08 4.925400885871721e-06 1.548237748899302e-08 1.1058461801103267e-08 1.7253915158064132e-05 1.548237749505731e-08 1.1058461839860292e-08 1.7253915158064132e-05 1.1637366226731456e-07 8.312385805089551e-08 1.543352426399505e-05 1.1637366227223577e-07 8.31238580906609e-08 1.543352426399505e-05
4.352 5.253395028889136e-08 3.752424157068821e-08 4.917110133514361e-06 5.2533950292579986e-08 3.752424161050609e-08 4.917110133514362e-06 1.5077721897044514e-08 1.076942295551567e-08 1.7250833207529263e-05 1.507772190310976e-08 1.0769422994270325e-08 1.7250833207529263e-05 1.1459383968740028e-07 8.185255639576854e-08 1.5343551323264364e-05 1.1459383969232328e-07 8.185255643553255e-08 1.5343551323264364e-05
4.362 5.240003821634039e-08 3.742859010027359e-08 4.9088456154050515e-06 5.240003822002906e-08 3.742859014009144e-08 4.9088456154050515e-06 1.4683457226512414e-08 1.0487806216726628e-08 1.7247908080058098e-05 1.4683457232578667e-08 1.048780625547886e-08 1.7247908080058098e-05 1.128387254332208e-07 8.059890353058578e-08 1.52556604172856e-05 1.1283872543814587e-07 8.05989035703485e-08 1.52556604172856e-05
4.372 5.226643186423768e-08 3.733315698143841e-08 4.900607295967069e-06 5.226643186792641e-08 3.733315702125626e-08 4.90060729596707e-06 1.4299319526907393e-08 1.0213423051365864e-08 1.7245131526615413e-05 1.4299319532974657e-08 1.0213423090115633e-08 1.7245131526615413e-05 1.1110798662525636e-07 7.936266169650377e-08 1.5169814180861626e-05 1.1110798663018324e-07 7.93626617362651e-08 1.5169814180861626e-05
4.382 5.2133130587564385e-08 3.723794177630132e-08 4.89239519958638e-06 5.2133130591253154e-08 3.723794181611915e-08 4.89239519958638e-06 1.392505146062208e-08 9.94608961246875e-09 1.724249578854786e-05 1.3925051466690359e-08 9.946089651216025e-09 1.724249578854786e-05 1.0940129487792607e-07 7.814359633804458e-08 1.5085975622386585e-05 1.094012948828549e-07 7.814359637780455e-08 1.5085975622386585e-05
4.392 5.200013372101441e-08 3.7142944007249384e-08 4.88420938228237e-06 5.2000133724703266e-08 3.714294404706724e-08 4.88420938228237e-06 1.3560402201534347e-08 9.685626744320544e-09 1.7239993584466356e-05 1.3560402207603649e-08 9.685626783065288e-09 1.7239993584466356e-05 1.077183261680616e-07 7.694147601887554e-08 1.500410812729055e-05 1.077183261729924e-07 7.6941476058634e-08 1.5004108127290552e-05
4.402 5.1867440619650385e-08 3.7048163213732734e-08 4.876049900238033e-06 5.186744062333929e-08 3.704816325355056e-08 4.876049900238034e-06 1.3205127270928688e-08 9.431859828679574e-09 1.7237618081215743e-05 1.3205127276999021e-08 9.431859867421754e-09 1.7237618081215747e-05 1.0605876076434672e-07 7.575607239135546e-08 1.4924175452938261e-05 1.0605876076927956e-07 7.575607243111255e-08 1.4924175452938261e-05
4.412 5.173505060714541e-08 3.6953598936472875e-08 4.867916778968462e-06 5.173505061083437e-08 3.695359897629066e-08 4.867916778968462e-06 1.2858988347800838e-08 9.184618651998893e-09 1.723536285417399e-05 1.285898835387219e-08 9.184618690738476e-09 1.723536285417399e-05 1.0442228326014574e-07 7.458716007927437e-08 1.484614172306877e-05 1.0442228326508058e-07 7.458716011903004e-08 1.4846141723068768e-05
4.422 5.160296302769911e-08 3.685925065551369e-08 4.859809993720816e-06 5.160296303138806e-08 3.685925069533148e-08 4.859809993720816e-06 1.2521753162845785e-08 8.943737268232542e-09 1.7233221840698507e-05 1.2521753168918168e-08 8.94373730696953e-09 1.7233221840698507e-05 1.0280858241272241e-07 7.343451680304761e-08 1.476997141978071e-05 1.0280858241765937e-07 7.343451684280171e-08 1.476997141978071e-05
4.432 5.147117718727288e-08 3.67651179043491e-08 4.851729463390316e-06 5.147117719096186e-08 3.6765117944166893e-08 4.851729463390316e-06 1.2193195278361597e-08 8.709053964241476e-09 1.723118929682324e-05 1.2193195284434989e-08 8.709054002975845e-09 1.723118929682324e-05 1.0121735116202005e-07 7.229792324476694e-08 1.4695629378420041e-05 1.0121735116695914e-07 7.229792328451961e-08 1.4695629378420041e-05
4.442 5.1339692444931905e-08 3.667120022564227e-08 4.84367505223399e-06 5.1339692448620985e-08 3.667120026546006e-08 4.84367505223399e-06 1.1873093963518028e-08 8.480411040939502e-09 1.7229259753994858e-05 1.1873093969592435e-08 8.480411079671233e-09 1.7229259753994858e-05 9.96482865146518e-08 7.11771629958141e-08 1.4623080783987934e-05 9.964828651959292e-08 7.11771630355652e-08 1.4623080783987934e-05
4.452 5.120850810218025e-08 3.657749710588061e-08 4.835646578623171e-06 5.1208508105869365e-08 3.657749714569843e-08 4.835646578623171e-06 1.1561234077434128e-08 8.257654898175351e-09 1.7227427983201887e-05 1.156123408350957e-08 8.257654936904426e-09 1.7227427983201887e-05 9.810108950609342e-08 7.007202247389731e-08 1.455229117096577e-05 9.810108951103679e-08 7.007202251364694e-08 1.455229117096577e-05
4.462 5.1077623503282114e-08 3.6484008086378944e-08 4.82764382733176e-06 5.107762350697121e-08 3.648400812619675e-08 4.82764382733176e-06 1.125740592718823e-08 8.04063570480079e-09 1.7225688963369718e-05 1.1257405933264714e-08 8.040635743527212e-09 1.7225688963369718e-05 9.657546520651307e-08 6.898229101498801e-08 1.448322642396929e-05 9.657546521145863e-08 6.8982291054736e-08 1.4483226423969289e-05
4.472 5.094703794728608e-08 3.639073270635965e-08 4.819666566173469e-06 5.094703795097529e-08 3.6390732746177454e-08 4.819666566173469e-06 1.0961405064699134e-08 7.829207430200768e-09 1.722403785856192e-05 1.0961405070776655e-08 7.829207468924494e-09 1.722403785856192e-05 9.507112258577805e-08 6.790776077882242e-08 1.4415852781084623e-05 9.507112259072566e-08 6.790776081856874e-08 1.4415852781084623e-05
4.482 5.0816750750097594e-08 3.629767043484409e-08 4.811714566903164e-06 5.081675075378682e-08 3.6297670474661924e-08 4.811714566903164e-06 1.0673032243597157e-08 7.623227780943289e-09 1.7222470008649204e-05 1.0673032249675732e-08 7.623227819664303e-09 1.7222470008649204e-05 9.358777452209965e-08 6.68482266439862e-08 1.4350136842900506e-05 9.358777452704966e-08 6.684822668373094e-08 1.4350136842900506e-05
4.492 5.068676124869053e-08 3.62048207945863e-08 4.803787628537808e-06 5.0686761252379855e-08 3.620482083440412e-08 4.803787628537808e-06 1.0392093251573544e-08 7.422558003253134e-09 1.7220980933362273e-05 1.0392093257653221e-08 7.422558041971389e-09 1.7220980933362273e-05 9.212513773560746e-08 6.58034863007761e-08 1.4286045583895154e-05 9.21251377405598e-08 6.580348634051913e-08 1.4286045583895154e-05
4.502 5.0557068766817964e-08 3.6112183324396197e-08 4.795885601517364e-06 5.055706877050728e-08 3.6112183364214004e-08 4.795885601517364e-06 1.0118398775752628e-08 7.227062880008581e-09 1.72195663509066e-05 1.0118398781833385e-08 7.227062918724047e-09 1.72195663509066e-05 9.068293274346697e-08 6.477334007346657e-08 1.422354637158152e-05 9.068293274842165e-08 6.477334011320799e-08 1.422354637158152e-05
4.512 5.042767262435637e-08 3.6019757529933166e-08 4.788008401998211e-06 5.042767262804572e-08 3.601975756975097e-08 4.788008401998211e-06 9.851764294916716e-09 7.036610635420151e-09 1.7218222203568246e-05 9.851764300998591e-09 7.036610674132766e-09 1.7218222203568246e-05 8.926088373281529e-08 6.375759099069347e-08 1.4162606983302936e-05 8.926088373777214e-08 6.375759103043308e-08 1.4162606983302932e-05
4.522 5.0298572122857757e-08 3.59275428929336e-08 4.7801560161431106e-06 5.029857212654714e-08 3.5927542932751406e-08 4.7801560161431106e-06 9.59200993235461e-09 6.851072752209112e-09 1.721694468271417e-05 9.592009938437585e-09 6.851072790918811e-09 1.7216944682714175e-05 8.785871860110597e-08 6.275604469280688e-08 1.4103195621561783e-05 8.78587186060652e-08 6.27560447325448e-08 1.4103195621561783e-05
4.532 5.016976659984024e-08 3.583553894314e-08 4.7723284861329675e-06 5.0169766603529706e-08 3.58355389829578e-08 4.7723284861329675e-06 9.33896037996308e-09 6.6703240116906456e-09 1.7215730242912187e-05 9.338960386047171e-09 6.6703240503973646e-09 1.7215730242912187e-05 8.647616894471565e-08 6.17685094508169e-08 1.4045280923122735e-05 8.64761689496773e-08 6.176850949055301e-08 1.4045280923122736e-05
4.542 5.0041255409370715e-08 3.5743745250729555e-08 4.764525882664072e-06 5.004125541306026e-08 3.5743745290547296e-08 4.764525882664072e-06 9.092444765298239e-09 6.494242394978652e-09 1.721457559870025e-05 9.092444771383446e-09 6.494242433682319e-09 1.721457559870025e-05 8.511296986980671e-08 6.079479605279827e-08 1.398883195960616e-05 8.511296987477088e-08 6.079479609253262e-08 1.398883195960616e-05
4.552 4.9913037932867666e-08 3.56521613433874e-08 4.756748271250524e-06 4.99130379365572e-08 3.5652161383205185e-08 4.756748271250524e-06 8.852296533641625e-09 6.3227088962205394e-09 1.7213477703210626e-05 8.852296539727929e-09 6.322708934921079e-09 1.7213477703210623e-05 8.376886004825467e-08 5.983471782223541e-08 1.3933818229775002e-05 8.376886005322118e-08 5.983471786196784e-08 1.3933818229775002e-05
4.562 4.978511347967765e-08 3.5560786758128575e-08 4.748995682473611e-06 4.9785113483367205e-08 3.5560786797946344e-08 4.748995682473611e-06 8.61835331300179e-09 6.155607587640267e-09 1.721243371606343e-05 8.618353319089161e-09 6.155607626337608e-09 1.721243371606343e-05 8.244358164453775e-08 5.8888090605837324e-08 1.3880209648051697e-05 8.244358164950682e-08 5.888809064556789e-08 1.3880209648051697e-05
4.572 4.965748139304858e-08 3.5469620977229955e-08 4.741268089977663e-06 4.965748139673822e-08 3.5469621017047704e-08 4.741268089977664e-06 8.390456890993604e-09 5.99282539323817e-09 1.7211440962824372e-05 8.390456897082054e-09 5.992825431932232e-09 1.7211440962824372e-05 8.113688028097673e-08 5.795473270042747e-08 1.382797653428699e-05 8.113688028594833e-08 5.795473274015612e-08 1.3827976534286992e-05
4.582 4.953014100776848e-08 3.537866357714086e-08 4.733565404096439e-06 4.953014101145818e-08 3.5378663616958566e-08 4.733565404096439e-06 8.168453022570695e-09 5.834252183827716e-09 1.7210496897556606e-05 8.168453028660225e-09 5.834252222518433e-09 1.7210496897556606e-05 7.984850497894561e-08 5.703446483432348e-08 1.3777089603790407e-05 7.98485049839197e-08 5.703446487405024e-08 1.3777089603790408e-05
4.592 4.9403091669307106e-08 3.528791406314558e-08 4.725887477222146e-06 4.940309167299686e-08 3.528791410296328e-08 4.725887477222146e-06 7.952191369067811e-09 5.679780549731185e-09 1.7209599069468685e-05 7.952191375158402e-09 5.6797805884184935e-09 1.7209599069468685e-05 7.857820810974746e-08 5.612711014595089e-08 1.3727519962386201e-05 7.857820811472413e-08 5.612711018567571e-08 1.3727519962386201e-05
4.602 4.92763327273608e-08 3.519737196386351e-08 4.718234116035477e-06 4.927633273105053e-08 3.519737200368117e-08 4.718234116035477e-06 7.741525403983392e-09 5.529305859244427e-09 1.7208745097911533e-05 7.741525410075055e-09 5.529305897928262e-09 1.7208745097911533e-05 7.732574533097946e-08 5.523249409410486e-08 1.3679239104333044e-05 7.732574533595886e-08 5.5232494133827665e-08 1.3679239104333046e-05
4.612 4.9149863518463764e-08 3.5107036827969236e-08 4.7106050991760035e-06 4.914986352215355e-08 3.510703686778687e-08 4.710605099176003e-06 7.53631233329599e-09 5.38272609436561e-09 1.7207932655015277e-05 7.536312339388753e-09 5.3827261330459255e-09 1.7207932655015277e-05 7.609087560848753e-08 5.435044451320441e-08 1.3632218913748587e-05 7.609087561346953e-08 5.4350444552925105e-08 1.3632218913748587e-05
4.622 4.902368339715235e-08 3.501690818514747e-08 4.703000197443396e-06 4.9023683400842174e-08 3.501690822496513e-08 4.703000197443396e-06 7.336412946535086e-09 5.2399418202132995e-09 1.7207159457482035e-05 7.336412952628966e-09 5.23994185889005e-09 1.7207159457482035e-05 7.487336110510554e-08 5.348079153057205e-08 1.3586431668310334e-05 7.487336111009034e-08 5.348079157029069e-08 1.3586431668310333e-05
4.632 4.889779167949951e-08 3.492698553973511e-08 4.6954191941481655e-06 4.889779168318943e-08 3.492698557955277e-08 4.6954191941481655e-06 7.1416915615151735e-09 5.100856127091109e-09 1.7206423269659306e-05 7.141691567610195e-09 5.100856165764254e-09 1.7206423269659306e-05 7.367296716507549e-08 5.262336751201031e-08 1.3541850047037857e-05 7.367296717006295e-08 5.262336755172678e-08 1.3541850047037857e-05
4.642 4.87721877340765e-08 3.4837268458745026e-08 4.687861905433233e-06 4.8772187737766437e-08 3.4837268498562655e-08 4.6878619054332334e-06 6.952015951225346e-09 4.965374544008693e-09 1.7205721916979418e-05 6.95201595732154e-09 4.965374582678197e-09 1.7205721916979418e-05 7.248946225131657e-08 5.177800707822454e-08 1.3498447141194e-05 7.248946225630683e-08 5.177800711793896e-08 1.3498447141194e-05
4.652 4.864687090505632e-08 3.47477564441746e-08 4.6803282003292024e-06 4.8646870908746296e-08 3.4747756483992233e-08 4.680328200329203e-06 6.7672571814201325e-09 4.833404999543429e-09 1.720505330953417e-05 6.767257187517521e-09 4.833405038209262e-09 1.7205053309534174e-05 7.132261797103967e-08 5.094454709354671e-08 1.3456196466621263e-05 7.132261797603274e-08 5.0944547133258904e-08 1.3456196466621263e-05
4.662 4.852184053831762e-08 3.4658449040759476e-08 4.672818011061984e-06 4.8521840542007705e-08 3.465844908057708e-08 4.672818011061984e-06 6.587289603720265e-09 4.704857753270521e-09 1.7204415470130013e-05 6.587289609818862e-09 4.70485779193266e-09 1.7204415470130013e-05 7.017220896068874e-08 5.012282659779901e-08 1.3415071978925015e-05 7.017220896568462e-08 5.0122826637508974e-08 1.3415071978925015e-05
4.672 4.839709596288692e-08 3.45693457714246e-08 4.665331333428024e-06 4.839709596657697e-08 3.4569345811242256e-08 4.6653313334280245e-06 6.4119907844865545e-09 4.5796452918535975e-09 1.7203806561918983e-05 6.411990790586366e-09 4.579645330512014e-09 1.7203806561918983e-05 6.903801283934601e-08 4.931268676298794e-08 1.3375048081871866e-05 6.903801284434488e-08 4.9312686802695675e-08 1.3375048081871866e-05
4.682 4.8272636538974815e-08 3.4480446179328004e-08 4.6578682138575596e-06 4.827263654266498e-08 3.4480446219145626e-08 4.65786821385756e-06 6.241241321501037e-09 4.457682407498039e-09 1.720322490300798e-05 6.241241327602063e-09 4.457682446152715e-09 1.7203224903007982e-05 6.791981026885154e-08 4.851397085878568e-08 1.3336099632843517e-05 6.79198102738534e-08 4.8513970898491056e-08 1.3336099632843519e-05
4.692 4.814846162045501e-08 3.439174983164597e-08 4.65042872215797e-06 4.814846162414523e-08 3.439174987146356e-08 4.650428722157971e-06 6.074924903251584e-09 4.3388860067009555e-09 1.7202668966599325e-05 6.074924909353831e-09 4.338886045351856e-09 1.7202668966599328e-05 6.681738478224644e-08 4.772652432369261e-08 1.3298201937445753e-05 6.68173847872513e-08 4.772652436339569e-08 1.3298201937445753e-05
4.702 4.802457057314564e-08 3.4303256230868255e-08 4.643012917820288e-06 4.802457057683586e-08 3.4303256270685884e-08 4.643012917820288e-06 5.912928184655167e-09 4.2231750933885674e-09 1.7202137364062625e-05 5.9129281907586365e-09 4.223175132035675e-09 1.7202137364062625e-05 6.573052284576878e-08 4.695019462155596e-08 1.3261330738372356e-05 6.573052285077663e-08 4.6950194661256654e-08 1.3261330738372357e-05
4.712 4.790096276378739e-08 3.421496493269224e-08 4.6356208201693954e-06 4.7900962767477675e-08 3.4214964972509874e-08 4.6356208201693954e-06 5.755140650108709e-09 4.110470740520137e-09 1.7201628812638898e-05 5.755140656213419e-09 4.1104707791634176e-09 1.7201628812638898e-05 6.465901378317449e-08 4.618483121836337e-08 1.3225462198424571e-05 6.465901378818542e-08 4.618483125806157e-08 1.3225462198424568e-05
4.722 4.777763750843247e-08 3.4126875431812495e-08 4.628252385330038e-06 4.7777637512122816e-08 3.4126875471630124e-08 4.628252385330038e-06 5.6014545661739594e-09 4.000696022594955e-09 1.7201142098435158e-05 5.6014545722799304e-09 4.000696061234378e-09 1.720114209843516e-05 6.360264970903463e-08 4.543028568383095e-08 1.319057288337404e-05 6.360264971404864e-08 4.5430285723526734e-08 1.319057288337404e-05
4.732 4.76545941798193e-08 3.4038987343157105e-08 4.620907500077845e-06 4.765459418350964e-08 3.403898738297473e-08 4.6209075000778455e-06 5.451764984589557e-09 3.893775954096591e-09 1.7200676038003157e-05 5.4517649906968545e-09 3.893775992732122e-09 1.7200676038003157e-05 6.256122553344077e-08 4.468641151974391e-08 1.3156639746783413e-05 6.2561225538458e-08 4.468641155943722e-08 1.3156639746783413e-05
4.742 4.753183215257425e-08 3.3951300182134875e-08 4.613585988170583e-06 4.753183215626469e-08 3.395130022195251e-08 4.613585988170583e-06 5.305969605163079e-09 3.789637469960636e-09 1.7200229448769563e-05 5.305969611271778e-09 3.7896375085922325e-09 1.7200229448769563e-05 6.153453892982123e-08 4.395306419585152e-08 1.3123640122174555e-05 6.153453893484176e-08 4.395306423554221e-08 1.3123640122174555e-05
4.752 4.740935078112104e-08 3.386381346279796e-08 4.606287627672627e-06 4.740935078481155e-08 3.386381350261562e-08 4.606287627672627e-06 5.163968696381015e-09 3.688209307100025e-09 1.7199801130583648e-05 5.163968702491212e-09 3.688209345727636e-09 1.7199801130583648e-05 6.05223902844677e-08 4.323010110374131e-08 1.3091551717994558e-05 6.052239028949149e-08 4.32301011434294e-08 1.3091551717994558e-05
4.762 4.7287149421924955e-08 3.3776526756648205e-08 4.599012175426047e-06 4.728714942561553e-08 3.377652679646587e-08 4.599012175426047e-06 5.025665087177873e-09 3.5894220704243984e-09 1.7199389858372323e-05 5.025665093289653e-09 3.5894221090479617e-09 1.7199389858372323e-05 5.952458259609452e-08 4.251738156055899e-08 1.3060352619423256e-05 5.952458260112157e-08 4.25173816002444e-08 1.3060352619423256e-05
4.772 4.716522745913202e-08 3.368943964330692e-08 4.591759389731818e-06 4.716522746282264e-08 3.368943968312454e-08 4.591759389731818e-06 4.890964059163121e-09 3.4932081175700962e-09 1.719899438664255e-05 4.8909640652766e-09 3.4932081561895365e-09 1.719899438664255e-05 5.854092156593983e-08 4.1814766790131225e-08 1.3030021293625392e-05 5.854092157097035e-08 4.1814766829813925e-08 1.303002129362539e-05
4.782 4.704358421950658e-08 3.36025516257341e-08 4.58452905319945e-06 4.704358422319725e-08 3.3602551665551743e-08 4.584529053199449e-06 4.759773293054226e-09 3.399501533144401e-09 1.719861346253222e-05 4.7597732991694914e-09 3.399501571759624e-09 1.719861346253222e-05 5.7571215472069016e-08 4.112211981488159e-08 1.30005365956741e-05 5.757121547710298e-08 4.112211985456152e-08 1.3000536595674101e-05
4.792 4.692221910227146e-08 3.3515862255619604e-08 4.577320989672051e-06 4.692221910596219e-08 3.351586229543718e-08 4.577320989672051e-06 4.632002799579497e-09 3.3082379626285204e-09 1.7198245846775755e-05 4.632002805696606e-09 3.308238001239426e-09 1.7198245846775755e-05 5.661527516652616e-08 4.043930555144655e-08 1.2971877778451055e-05 5.6615275171563585e-08 4.043930559112366e-08 1.2971877778451055e-05
4.802 4.680113149794485e-08 3.342937109709223e-08 4.570135077248107e-06 4.680113150163567e-08 3.342937113690983e-08 4.570135077248106e-06 4.507564876526664e-09 3.219354817449779e-09 1.7197890338409208e-05 4.507564882645651e-09 3.21935485605625e-09 1.7197890338409208e-05 5.567291402918552e-08 3.976619070971929e-08 1.2944024499610995e-05 5.5672914034226455e-08 3.976619074939352e-08 1.2944024499610995e-05
4.812 4.668032074655355e-08 3.334307771095578e-08 4.562971250492413e-06 4.668032075024439e-08 3.3343077750773374e-08 4.562971250492413e-06 4.386374062791889e-09 3.1327910587953012e-09 1.719754579950225e-05 4.386374068912742e-09 3.1327910973972144e-09 1.719754579950225e-05 5.474394794290072e-08 3.910264373987856e-08 1.2916956828941633e-05 5.474394794794526e-08 3.91026437795498e-08 1.2916956828941633e-05
4.822 4.6559786203080344e-08 3.32569816060708e-08 4.555829495200248e-06 4.6559786206771263e-08 3.325698164588835e-08 4.5558294952002475e-06 4.26834703019751e-09 3.0484871383387614e-09 1.719721117385488e-05 4.268347036320183e-09 3.048487176935993e-09 1.719721117385488e-05 5.382819525753964e-08 3.844853494565428e-08 1.2890655251325216e-05 5.3828195262587853e-08 3.844853498532254e-08 1.2890655251325216e-05
4.832 4.6439527246820334e-08 3.317108233623474e-08 4.5487098350180795e-06 4.643952725051135e-08 3.317108237605231e-08 4.5487098350180795e-06 4.153402631656465e-09 2.966385101227412e-09 1.7196885498558104e-05 4.153402637780892e-09 2.9663851398198467e-09 1.7196885498558104e-05 5.292547679572197e-08 3.78037362791827e-08 1.2865100663659335e-05 5.292547680077393e-08 3.780373631884788e-08 1.2865100663659337e-05
4.842 4.631954325948564e-08 3.308537947751778e-08 4.541612306781408e-06 4.631954326317666e-08 3.3085379517335365e-08 4.5416123067814085e-06 4.041461733123306e-09 2.8864284368913428e-09 1.719656790117565e-05 4.041461739249395e-09 2.886428475478871e-09 1.719656790117565e-05 5.2035615690955496e-08 3.7168121477348813e-08 1.2840274367956288e-05 5.203561569601112e-08 3.716812151701086e-08 1.2840274367956288e-05
4.852 4.619983361059764e-08 3.299987257242615e-08 4.534536934624176e-06 4.61998336142887e-08 3.29998726122437e-08 4.534536934624176e-06 3.9324472150784276e-09 2.8085620413273247e-09 1.719625758600816e-05 3.932447221206074e-09 2.808562079909868e-09 1.719625758600816e-05 5.1158437531859714e-08 3.654156594132768e-08 1.2816158055751178e-05 5.115843753691922e-08 3.654156598098653e-08 1.281615805575118e-05
4.862 4.608039766692991e-08 3.291456117722094e-08 4.5274837030107905e-06 4.608039767062104e-08 3.2914561217038484e-08 4.5274837030107905e-06 3.826283953652059e-09 2.732732245494457e-09 1.7195953808571194e-05 3.826283959781178e-09 2.7327322840719526e-09 1.719595380857119e-05 5.029377025946492e-08 3.592394671731428e-08 1.2792733790192541e-05 5.029377026452825e-08 3.592394675696986e-08 1.2792733790192544e-05
4.872 4.5961234836413965e-08 3.2829444840303964e-08 4.520452535328118e-06 4.5961234840105103e-08 3.282944488012145e-08 4.520452535328118e-06 3.7228986861627482e-09 2.6588867695590585e-09 1.7195655839536705e-05 3.7228986922932803e-09 2.6588868081314864e-09 1.7195655839536708e-05 4.944144405470918e-08 3.5315142583406656e-08 1.2769983987258421e-05 4.944144405977645e-08 3.531514262305897e-08 1.276998398725842e-05
4.882 4.584234444988227e-08 3.2744523120579167e-08 4.51344328232351e-06 4.5842344453573416e-08 3.2744523160396697e-08 4.51344328232351e-06 3.6222200831134126e-09 2.5869746049440643e-09 1.7195362931551007e-05 3.6222200892453244e-09 2.586974643511423e-09 1.7195362931551007e-05 4.8601291431856515e-08 3.471503382622217e-08 1.2747891395269364e-05 4.86012914369278e-08 3.471503386587107e-08 1.2747891395269364e-05
4.892 4.5723725887918514e-08 3.265979558393939e-08 4.506455725539895e-06 4.572372589160974e-08 3.2659795623756896e-08 4.506455725539896e-06 3.52417856238276e-09 2.516946095015183e-09 1.719507428444662e-05 3.524178568516057e-09 2.5169461335775078e-09 1.719507428444662e-05 4.7773147095856175e-08 3.412350244293657e-08 1.2726439081778897e-05 4.777314710093147e-08 3.412350248258201e-08 1.2726439081778897e-05
4.902 4.560537850410411e-08 3.257526174192066e-08 4.499489590909815e-06 4.5605378507795324e-08 3.257526178173815e-08 4.499489590909815e-06 3.428706352105966e-09 2.4487528070050563e-09 1.719478902270874e-05 3.428706358240693e-09 2.4487528455623993e-09 1.7194789022708743e-05 4.6956848017411165e-08 3.354043196242856e-08 1.2705610423411618e-05 4.695684802249053e-08 3.3540432002070486e-08 1.270561042341162e-05
4.912 4.548730165391086e-08 3.249092109472212e-08 4.492544575885e-06 4.548730165760215e-08 3.249092113453963e-08 4.492544575885e-06 3.3357374017451165e-09 2.382347552750703e-09 1.719450618778021e-05 3.3357374078813424e-09 2.382347591303127e-09 1.7194506187780207e-05 4.6152233309802036e-08 3.296570745342269e-08 1.2685389106011088e-05 4.615223331488562e-08 3.296570749306102e-08 1.2685389106011088e-05
4.922 4.536949474691665e-08 3.240677328343778e-08 4.485620379453489e-06 4.536949475060798e-08 3.240677332325532e-08 4.485620379453489e-06 3.245207282500835e-09 2.317684354283062e-09 1.719422474539309e-05 3.2452072886386414e-09 2.3176843928306333e-09 1.719422474539309e-05 4.5359144249359104e-08 3.239921554619378e-08 1.2665759128169508e-05 4.535914425444694e-08 3.239921558582848e-08 1.2665759128169508e-05
4.932 4.525195714166679e-08 3.232281782031068e-08 4.4787167345141515e-06 4.52519571453582e-08 3.232281786012821e-08 4.4787167345141515e-06 3.157053226076694e-09 2.2547183377295603e-09 1.7193943610084244e-05 3.157053232216174e-09 2.254718376272329e-09 1.7193943610084244e-05 4.457742426519945e-08 3.184084444079116e-08 1.2646704812930923e-05 4.4577424270291634e-08 3.18408444804221e-08 1.2646704812930923e-05
4.942 4.5134688182080856e-08 3.223905426469475e-08 4.471833430844517e-06 4.513468818577227e-08 3.223905430451232e-08 4.471833430844517e-06 3.0712140566885488e-09 2.193405810179122e-09 1.7193661678622246e-05 3.071214062829786e-09 2.1934058487171216e-09 1.7193661678622246e-05 4.3806918885861444e-08 3.129048376068291e-08 1.2628210819687405e-05 4.380691889095804e-08 3.1290483800310024e-08 1.2628210819687405e-05
4.952 4.5017687264135084e-08 3.215548217053533e-08 4.464970325587949e-06 4.501768726782657e-08 3.215548221035291e-08 4.464970325587949e-06 2.9876301449297824e-09 2.1337042033199434e-09 1.7193377864092053e-05 2.987630151072846e-09 2.1337042418531816e-09 1.7193377864092056e-05 4.304747569085309e-08 3.074802462412517e-08 1.2610262152770042e-05 4.304747569595408e-08 3.0748024663748424e-08 1.2610262152770044e-05
4.962 4.490095377096012e-08 3.2072101072736784e-08 4.45812733530703e-06 4.4900953774651614e-08 3.207210111255435e-08 4.45812733530703e-06 2.906243376483288e-09 2.075571995461873e-09 1.7193091121845237e-05 2.9062433826282227e-09 2.0755720339903187e-09 1.719309112184524e-05 4.229894433410144e-08 3.0213359676832734e-08 1.2592844165069594e-05 4.229894433920704e-08 3.0213359716452005e-08 1.2592844165069592e-05
4.972 4.478448708287545e-08 3.198891057658497e-08 4.451304417675407e-06 4.478448708656706e-08 3.1988910616402546e-08 4.451304417675407e-06 2.826997117746167e-09 2.0189686916833132e-09 1.7192800459777126e-05 2.8269971238929976e-09 2.018968730206911e-09 1.7192800459777126e-05 4.156117646992088e-08 2.968638295743374e-08 1.2575942550743815e-05 4.156117647503114e-08 2.9686382997048962e-08 1.2575942550743815e-05
4.982 4.466828656030921e-08 3.190591017230584e-08 4.4445015420981206e-06 4.466828656400085e-08 3.1905910212123406e-08 4.4445015420981206e-06 2.749836171238086e-09 1.96385493570965e-09 1.7192504932377334e-05 2.7498361773868107e-09 1.96385497422831e-09 1.7192504932377334e-05 4.0834025756134094e-08 2.9166989906934755e-08 1.2559543333724578e-05 4.083402576124905e-08 2.9166989946545778e-08 1.255954333372458e-05
4.992 4.455235157042422e-08 3.182309948033853e-08 4.437718659810409e-06 4.4552351574115964e-08 3.1823099520156105e-08 4.43771865981041e-06 2.674706727828148e-09 1.910192254503598e-09 1.719220362096262e-05 2.6747067339787713e-09 1.910192293017211e-09 1.719220362096262e-05 4.0117347803507024e-08 2.865507740961559e-08 1.254363284810891e-05 4.0117347808626775e-08 2.8655077449222374e-08 1.254363284810891e-05


==> figures/zero_circulation_vortex/data/nscbc_outflow_Ma0.03_Mat0.04_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_1.0 rho_1.0 u_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.28 rho_0.28 u_0.28 e_p_0.28 e_rho_0.28 e_u_0.28
0.002 0.00013477749008246873 9.63047538214118e-05 0.13774433719103113 9.258751929540708e-07 6.61734836171316e-07 0.0009107495008225541 0.00013477749008246575 9.630475382140659e-05 0.1377443371910312 9.258751929574116e-07 6.61734836172565e-07 0.0009107495008224838 0.00013477749008247277 9.630475382140675e-05 0.13774433719103119 9.258751929578368e-07 6.617348361704687e-07 0.0009107495008224543
0.012 0.00013470856081500843 9.626537147422727e-05 0.13772243167289827 1.35280989941618e-06 9.684587884291028e-07 0.0013682071827584396 0.0001347085608150166 9.626537147422913e-05 0.13772243167289863 1.3528098994101016e-06 9.684587884321638e-07 0.0013682071827581061 0.00013470856081501114 9.626537147422912e-05 0.13772243167289883 1.3528098994137561e-06 9.684587884423938e-07 0.0013682071827583562
0.022 0.0001347119379929454 9.626855759496016e-05 0.13772195707758045 1.3599783331602857e-06 9.74234045994977e-07 0.001375356784921948 0.00013471193799293515 9.626855759493939e-05 0.13772195707758106 1.3599783331455575e-06 9.7423404600802e-07 0.001375356784921617 0.00013471193799293566 9.626855759495173e-05 0.13772195707758123 1.3599783331553498e-06 9.742340460027846e-07 0.0013753567849218724
0.032 0.0001347117242738738 9.626881612917358e-05 0.13772181539082806 1.3653014819762458e-06 9.782522433379339e-07 0.0013804994240100218 0.00013471172427388344 9.62688161291492e-05 0.13772181539082856 1.3653014819867083e-06 9.782522433480836e-07 0.0013804994240093666 0.00013471172427387062 9.626881612916693e-05 0.13772181539082864 1.36530148198036e-06 9.782522433453486e-07 0.0013804994240098063
0.042 0.00013471124859617121 9.626874548973825e-05 0.13772166321175766 1.370660242173747e-06 9.822307582129747e-07 0.0013854608818881717 0.00013471124859616774 9.626874548970803e-05 0.13772166321175847 1.3706602421593557e-06 9.822307582257308e-07 0.001385460881887533 0.00013471124859617612 9.62687454897409e-05 0.13772166321175863 1.3706602421574175e-06 9.822307582303443e-07 0.0013854608818874559
0.052 0.0001347106637271292 9.626852709423135e-05 0.13772151233173396 1.3759571303386111e-06 9.864523191660696e-07 0.0013902833723961367 0.0001347106637271291 9.62685270942004e-05 0.13772151233173485 1.3759571298337024e-06 9.864523188198822e-07 0.001390283372395605 0.00013471066372714653 9.626852709422133e-05 0.13772151233173494 1.3759571301892047e-06 9.86452319077635e-07 0.0013902833723951603
0.062 0.00013471006879309377 9.626831162765752e-05 0.1377213794226896 1.3812795818717843e-06 9.912707124582141e-07 0.0013950046058707358 0.00013471006879318194 9.626831162768745e-05 0.13772137942269058 1.3812795941618626e-06 9.912707212168448e-07 0.0013950046058642438 0.0001347100687931309 9.626831162765732e-05 0.13772137942269005 1.3812795853613603e-06 9.91270714950145e-07 0.0013950046058680647
0.072 0.00013470932686948 9.626815000159382e-05 0.13772125296337465 1.3867142024070079e-06 9.966785910170786e-07 0.0013995611833858177 0.00013470932686959815 9.62681500016361e-05 0.13772125296337545 1.3867142409721575e-06 9.966786184290428e-07 0.0013995611833640498 0.0001347093268695265 9.626815000160668e-05 0.13772125296337498 1.3867142149214896e-06 9.966785999252508e-07 0.00139956118337728
0.082 0.00013470819411671043 9.626786684034698e-05 0.13772111592873776 1.3920369114058109e-06 1.001896521458382e-06 0.0014041587835153893 0.00013470819411240468 9.626786683724102e-05 0.13772111592874026 1.3920366537205697e-06 1.001896338801218e-06 0.0014041587836747178 0.0001347081941154503 9.62678668394473e-05 0.1377211159287387 1.3920368340307473e-06 1.0018964666228383e-06 0.0014041587835556374
0.092 0.00013470713549043465 9.626762104733027e-05 0.13772096452483798 1.39699375292211e-06 1.0061510719829473e-06 0.0014088879617573438 0.0001347071354419823 9.626762101267721e-05 0.1377209645248391 1.39699337185555e-06 1.0061508008787228e-06 0.0014088879621946687 0.0001347071354764286 9.626762103732753e-05 0.13772096452483804 1.3969936204406008e-06 1.00615097781015e-06 0.0014088879618706592
0.102 0.00013470626255251338 9.62673576281297e-05 0.13772080296717049 1.4016928957726141e-06 1.0098101903714491e-06 0.0014135684619052053 0.00013470626191137332 9.626735716993429e-05 0.13772080296715727 1.401692690613763e-06 1.0098100310744378e-06 0.0014135684636686998 0.0001347062623683135 9.626735749652454e-05 0.13772080296716632 1.4016927847068212e-06 1.0098101076880902e-06 0.001413568462393649
0.112 0.00013470550938817115 9.626710006092399e-05 0.1377206311479352 1.4063365388184549e-06 1.014079646759635e-06 0.0014181456729501678 0.0001347055062279651 9.626709780270748e-05 0.1377206311480161 1.4063368183683985e-06 1.014079795776196e-06 0.001418145681634211 0.0001347055084591016 9.626709939708445e-05 0.13772063114795657 1.4063365541452586e-06 1.014079643052139e-06 0.0014181456754503725
0.122 0.00013470473986409407 9.626694538707752e-05 0.13772044268201306 1.41091245903517e-06 1.0194974910501916e-06 0.0014227331377823342 0.0001347047409841776 9.626694618796399e-05 0.13772044268254652 1.4109064978042742e-06 1.0194933774283977e-06 0.001422733155685162 0.00013470474002491085 9.626694550219253e-05 0.13772044268216738 1.4109107013290546e-06 1.019496274622069e-06 0.0014227331432284534
0.132 0.00013470379718777547 9.626688371960093e-05 0.1377202314543553 1.415371159960382e-06 1.0244237256886114e-06 0.0014272407256192693 0.00013470383978616372 9.626691415984831e-05 0.13772023145424572 1.4153495373191542e-06 1.0244092910220282e-06 0.0014272406758528819 0.0001347038092831927 9.626689236291231e-05 0.13772023145434548 1.4153646831950193e-06 1.0244193926830058e-06 0.001427240712360798
0.142 0.00013470256772910537 9.626678691070868e-05 0.13772000132109177 1.4198377855407785e-06 1.0271985982156714e-06 0.0014315532504050456 0.0001347026677878573 9.626685840790566e-05 0.13772000131888906 1.4198194212477594e-06 1.027187177560195e-06 0.0014315529283531422 0.00013470259786603007 9.62668084452416e-05 0.13772000132046927 1.4198315354542264e-06 1.0271946592763853e-06 0.0014315531572283563
0.152 0.00013470104632923253 9.626658245687264e-05 0.1377197637226854 1.4244005581277374e-06 1.0293197220854493e-06 0.0014357880280947784 0.00013470114627418838 9.626665387047732e-05 0.13771976372078049 1.4243990080917357e-06 1.029320023206219e-06 0.0014357872911256453 0.00013470107958530382 9.626660621951563e-05 0.13771976372206995 1.4243987399665267e-06 1.029318915372483e-06 0.00143578780492775
0.162 0.00013469941218965196 9.626633827039176e-05 0.13771952785090538 1.428978712502762e-06 1.0323330973301279e-06 0.0014400671333191079 0.0001346994911703797 9.626639470440035e-05 0.13771952784993005 1.4289714256804641e-06 1.032329126069335e-06 0.0014400659920477076 0.00013469944195714575 9.626635954025147e-05 0.13771952785051098 1.4289754065316889e-06 1.032331210373267e-06 0.0014400667712096038
0.172 0.00013469790139958982 9.626607876405759e-05 0.137719300445556 1.4335426734523404e-06 1.0360620525191839e-06 0.0014443057796340187 0.000134697988127678 9.626614073396322e-05 0.13771930044353697 1.4335311219050442e-06 1.0360552064047342e-06 0.0014443042082426059 0.00013469793507376319 9.626610282536739e-05 0.13771930044484074 1.4335380219106823e-06 1.0360592800652571e-06 0.0014443052611710005
0.182 0.00013469673199249327 9.626579512289592e-05 0.13771909296387383 1.4381159021973497e-06 1.040935344040279e-06 0.0014484041231778212 0.00013469682015711018 9.626585811866842e-05 0.13771909296199839 1.4381064003001855e-06 1.0409299636899035e-06 0.0014484020568617424 0.00013469676782417673 9.626582072562006e-05 0.13771909296314988 1.4381116782994611e-06 1.0409329062873517e-06 0.0014484034197670026
0.192 0.00013469594084045724 9.62654777617589e-05 0.13771891637900024 1.442666991055282e-06 1.047279627449061e-06 0.0014524794283144284 0.00013469603288552946 9.626554353021725e-05 0.13771891637671754 1.4426555676441049e-06 1.047272972097317e-06 0.0014524768181409361 0.0001346959793510478 9.626550527859345e-05 0.13771891637812217 1.4426620881897511e-06 1.0472767599874064e-06 0.001452478515163992
0.202 0.00013469529602022312 9.62651307823449e-05 0.13771876959053198 1.4471439466586582e-06 1.05414626090779e-06 0.001456744555120937 0.00013469538817702706 9.626519663040118e-05 0.13771876958806625 1.4471345899502821e-06 1.0541410519055654e-06 0.0014567413526289676 0.00013469533613149227 9.626515944282789e-05 0.13771876958955193 1.4471394751145725e-06 1.054143721547229e-06 0.0014567434071969983
0.212 0.0001346945447545441 9.626478694657908e-05 0.1377186415579206 1.451763977012846e-06 1.060532136870225e-06 0.0014612683329576668 0.00013469463041086225 9.626484814978349e-05 0.1377186415554624 1.4517550915243753e-06 1.0605271666340557e-06 0.0014612645142865963 0.00013469458438777651 9.626481526544382e-05 0.13771864155689503 1.4517595556062104e-06 1.0605296290140132e-06 0.0014612669320182314
0.222 0.0001346935661087513 9.626447243611386e-05 0.13771851830167878 1.4568550627829672e-06 1.0664965083649246e-06 0.001465887295452734 0.00013469364403344094 9.626452811477186e-05 0.13771851829912837 1.4568468373889805e-06 1.066491883583816e-06 0.0014658828515333633 0.00013469360457886998 9.626449992381873e-05 0.1377185183005833 1.456850750765457e-06 1.066494060411844e-06 0.0014658856280103311
0.232 0.0001346923651666798 9.626416481982166e-05 0.13771838621140425 1.4624979411658097e-06 1.0725164369062075e-06 0.001470468354138619 0.00013469243224011436 9.626421274477911e-05 0.13771838620889093 1.4624909066730077e-06 1.0725124745456106e-06 0.0014704632888050833 0.0001346924012491424 9.626419060136177e-05 0.13771838621027727 1.4624939083228255e-06 1.072514146521967e-06 0.0014704664112357923
0.242 0.00013469109367708965 9.626385534085164e-05 0.1377182317293444 1.4681801283943625e-06 1.0788135029912196e-06 0.0014749717682958658 0.00013469114767134506 9.626389392026485e-05 0.13771823172690623 1.4681741185915599e-06 1.07881005636822e-06 0.001474966101023772 0.00013469112633803749 9.626387867752248e-05 0.137718231728202 1.468176353685139e-06 1.0788113408699835e-06 0.0014749695466215588
0.252 0.00013468999785392203 9.626356155173856e-05 0.13771805184541577 1.4732402918395279e-06 1.0849906536838456e-06 0.0014792300839405394 0.0001346900376406628 9.626358997948621e-05 0.13771805184310518 1.47323533079585e-06 1.0849877214737991e-06 0.0014792238464846727 0.00013469002635736228 9.626358191769185e-05 0.13771805184427888 1.473236804017947e-06 1.0849886287833744e-06 0.0014792275851379124
0.262 0.00013468921157280185 9.626334141705226e-05 0.13771786215289386 1.4776102028537946e-06 1.0910144364453122e-06 0.001483142911070053 0.00013468923702189087 9.626335960025879e-05 0.13771786215074974 1.477606245006442e-06 1.0910119822962481e-06 0.00148313614555161 0.0001346892354833217 9.626335850122421e-05 0.13771786215178042 1.4776070116767928e-06 1.0910125484231955e-06 0.001483140141378263
0.272 0.00013468863272387633 9.626323342663468e-05 0.13771768136940613 1.4816050964782627e-06 1.0967333489228677e-06 0.0014866730177871903 0.00013468864442762405 9.626324178861736e-05 0.13771768136745938 1.4816022942584765e-06 1.0967314803749612e-06 0.0014866657753254998 0.00013468865185731863 9.626324709751298e-05 0.13771768136833232 1.4816022705457972e-06 1.0967316400545515e-06 0.001486669987751566
0.282 0.00013468799808961335 9.626315410466452e-05 0.1377175036302238 1.48550288363678e-06 1.101468730514896e-06 0.001489911334117827 0.00013468799677681732 9.626315316625677e-05 0.1377175036285069 1.4855010309332384e-06 1.1014673137922901e-06 0.001489903675507308 0.00013468801235794723 9.626316429937266e-05 0.13771750362920496 1.4855003963090768e-06 1.10146717885306e-06 0.0014899080589245888
0.292 0.00013468701941980797 9.626297058452804e-05 0.13771729861166523 1.489630263144919e-06 1.105142226111965e-06 0.0014931578535865829 0.00013468700626778719 9.62629611871636e-05 0.13771729861019286 1.4896284732430887e-06 1.1051406774116935e-06 0.0014931498469816275 0.00013468702891630499 9.626297736975716e-05 0.13771729861071083 1.489627884101017e-06 1.105140675878574e-06 0.0014931543526573677
0.302 0.0001346855167946709 9.626266211087205e-05 0.1377170428472728 1.4939250394241645e-06 1.1079997770527271e-06 0.001496314996904609 0.00013468549431327255 9.626264604813444e-05 0.13771704284602204 1.4939225121919802e-06 1.1079975929863103e-06 0.001496306707114419 0.00013468552205734085 9.626266587113012e-05 0.13771704284638228 1.4939225321350835e-06 1.107998076320207e-06 0.0014963112905373838
0.312 0.00013468364576890937 9.626234907693125e-05 0.13771675481643117 1.4977702518424849e-06 1.1103392361770227e-06 0.0014991845868760187 0.00013468361801452567 9.626232924716865e-05 0.13771675481536838 1.4977665770694517e-06 1.1103361972119381e-06 0.0014991760682341454 0.00013468364787844837 9.626235058440043e-05 0.1377167548156027 1.4977674678506599e-06 1.110337300444138e-06 0.001499180693832472
0.322 0.00013468189913643416 9.626210703599848e-05 0.13771648264235797 1.501121635752049e-06 1.1126046870024688e-06 0.0015017648409625217 0.00013468187118385622 9.626208706501925e-05 0.13771648264144534 1.5011161704864082e-06 1.1126004296425013e-06 0.0015017561356268055 0.00013468189959968621 9.626210736725394e-05 0.1377164826415884 1.5011183494808776e-06 1.1126023852569733e-06 0.0015017607776037331
0.332 0.00013468068958171097 9.626193006046996e-05 0.13771625809512775 1.5042797320983336e-06 1.1157277881612217e-06 0.0015039213554664753 0.00013468066682525772 9.626191380227447e-05 0.13771625809430038 1.5042716629259892e-06 1.1157218449547156e-06 0.0015039124887738886 0.00013468069014603578 9.626193046394444e-05 0.13771625809440166 1.5042756502864165e-06 1.1157249496231477e-06 0.001503917133716192
0.342 0.00013468000465119962 9.626177619216523e-05 0.13771608047071976 1.5069671754989394e-06 1.1197340606449308e-06 0.001505788114806549 0.00013467999232335076 9.626176738523993e-05 0.13771608046989217 1.5069559639214043e-06 1.119726156563581e-06 0.0015057790920077814 0.00013468000715736688 9.626177798308604e-05 0.13771608047001155 1.5069620638176676e-06 1.1197305589592097e-06 0.001505783740961914
0.352 0.0001346795092323071 9.626159692541061e-05 0.13771593023452788 1.508897818293911e-06 1.1228935191341279e-06 0.0015077169649193702 0.00013467951244902144 9.626159922507671e-05 0.13771593023358972 1.50888307056815e-06 1.1228834684217926e-06 0.0015077077693493699 0.00013467951560653692 9.626160148008226e-05 0.1377159302338009 1.5088914762347262e-06 1.122889248729882e-06 0.0015077124388075706
0.362 0.00013467887190480384 9.626134260887743e-05 0.13771578815354807 1.5102009790178472e-06 1.124247614404858e-06 0.00150963406075533 0.00013467889537855266 9.626135938217809e-05 0.13771578815238295 1.5101825154116508e-06 1.1242353583436007e-06 0.0015096246492721575 0.0001346788840618925 9.626135129542547e-05 0.13771578815276198 1.5101932663694856e-06 1.1242425057010524e-06 0.0015096293732834742
0.372 0.00013467793600115957 9.626099854072423e-05 0.1377156465204266 1.5113886718325603e-06 1.1253295775960385e-06 0.0015112100175699165 0.00013467798357755129 9.62610325351866e-05 0.13771564651892648 1.511366577554477e-06 1.125315232572436e-06 0.0015112003187303304 0.0001346779556895595 9.626101260838991e-05 0.13771564651954094 1.511379533126246e-06 1.1253236199813625e-06 0.0015112051491807657
0.382 0.00013467670331220174 9.62605968392894e-05 0.1377155028664926 1.5130831537865448e-06 1.1270754417724665e-06 0.0015125216836037634 0.0001346767775225086 9.626064986317651e-05 0.1377155028645602 1.5130576810792138e-06 1.1270592226059907e-06 0.0015125116023719622 0.00013467673195171267 9.62606173023936e-05 0.13771550286546713 1.5130726005381322e-06 1.1270686674796823e-06 0.001512516605549174
0.392 0.00013467532853275084 9.626019321148933e-05 0.13771534488875212 1.5149793991619578e-06 1.1285528405489145e-06 0.001513749327670492 0.0001346754300976059 9.626026577918808e-05 0.13771534488631457 1.5149509235435648e-06 1.1285350054918904e-06 0.0015137387501774696 0.00013467536701845066 9.626022070935604e-05 0.1377153448875512 1.5149675020356744e-06 1.1285453089183136e-06 0.0015137440030756073
0.402 0.00013467409024351063 9.625984941572217e-05 0.1377151598878882 1.5159473770997678e-06 1.1289928303353407e-06 0.0015147228470213576 0.00013467421797154638 9.625994067555111e-05 0.13771515988489735 1.515916284849082e-06 1.1289736125356369e-06 0.0015147116447799835 0.00013467413885241418 9.625988414609985e-05 0.13771515988648372 1.5159342304400216e-06 1.1289846061044281e-06 0.0015147172314597399
0.412 0.0001346731931950894 9.625960372912945e-05 0.1377149618753798 1.515737169258722e-06 1.1281764246324478e-06 0.0015155296847750971 0.0001346733438026343 9.625971133477136e-05 0.1377149618718318 1.5157038574380489e-06 1.128156027824554e-06 0.0015155177245691456 0.0001346732514903124 9.625964537979529e-05 0.1377149618737601 1.5157228832428668e-06 1.1281675706469986e-06 0.0015155237295459254
0.422 0.00013467257385748368 9.625945514251728e-05 0.1377147755659777 1.5148947735338087e-06 1.1268527968725674e-06 0.0015159513175224517 0.00013467274193517287 9.625957522913176e-05 0.13771477556190634 1.5148596644649083e-06 1.1268314107951723e-06 0.0015159384672323495 0.0001346726406406918 9.62595028573225e-05 0.13771477556414025 1.514879478248647e-06 1.1268433787293184e-06 0.0015159449708258262
0.432 0.0001346719613841703 9.62593181481117e-05 0.13771459883535686 1.5134882088667697e-06 1.1257550639272618e-06 0.0015156595534113332 0.000134672139677019 9.625944553221227e-05 0.1377145988308212 1.5134517141209243e-06 1.1257328520614802e-06 0.001515645689810832 0.0001346720347256593 9.625937054833934e-05 0.1377145988333049 1.5134720448746577e-06 1.1257451471197745e-06 0.0015156527626947777
0.442 0.00013467104481900696 9.625905413538913e-05 0.13771439807928698 1.511743454148619e-06 1.1235566694931222e-06 0.001515413252858985 0.0001346712246387119 9.625918260939772e-05 0.13771439807437003 1.5117060368975004e-06 1.1235337787851915e-06 0.001515398280234039 0.00013467112213308874 9.625910937361421e-05 0.13771439807703081 1.511726585371331e-06 1.123546312077165e-06 0.0015154059727343831
0.452 0.00013466953250985847 9.625861999595151e-05 0.1377141300268076 1.5101476241875802e-06 1.1196365503654397e-06 0.0015154023631065567 0.00013466970420308486 9.625874266279003e-05 0.13771413002163158 1.510109866905365e-06 1.1196131774792738e-06 0.0015153862175961244 0.00013466961067561895 9.625867584233736e-05 0.13771413002437327 1.5101302535488296e-06 1.1196258208965087e-06 0.0015153945565289408
0.462 0.00013466737863585297 9.625813527523859e-05 0.1377137930231367 1.5082362939195028e-06 1.115293585531425e-06 0.0015149508664177335 0.00013466753206864459 9.625824489425757e-05 0.13771379301789732 1.50819888264541e-06 1.115270026746692e-06 0.0015149335161229898 0.00013466745414120342 9.625818922030411e-05 0.13771379302058795 1.5082186580289657e-06 1.1152825852471678e-06 0.0015149425043845487
0.472 0.0001346650283077547 9.625773220615902e-05 0.1377134492468491 1.5056030438633415e-06 1.1109997211049618e-06 0.0015142882241785977 0.00013466515338737508 9.625782156629271e-05 0.13771344924179507 1.505566762835787e-06 1.1109763538912975e-06 0.0015142696841056148 0.00013466509741385182 9.625778157842101e-05 0.1377134492442779 1.5055854148622195e-06 1.1109885769998151e-06 0.0015142792930395034
0.482 0.0001346631206318295 9.62574353372157e-05 0.13771316185641516 1.5027807208333042e-06 1.1072376187902462e-06 0.0015136733568415885 0.00013466320776782894 9.625749758684527e-05 0.13771316185178822 1.5027464661152778e-06 1.107214909685211e-06 0.0015136536922974529 0.0001346631795334832 9.625747741802342e-05 0.1377131618539127 1.5027634142294999e-06 1.1072264874138046e-06 0.001513663860271729
0.492 0.00013466191329426989 9.625719080094999e-05 0.13771294600714332 1.4999056435275318e-06 1.1053230816716774e-06 0.0015128655127475024 0.00013466195372690418 9.625721968233981e-05 0.13771294600315975 1.499874373776303e-06 1.1053015827369414e-06 0.0015128448358431924 0.0001346619582528305 9.625722291947747e-05 0.13771294600479003 1.4998890006890248e-06 1.1053121523713133e-06 0.00151285547075196
0.502 0.00013466116928212212 9.62569155884055e-05 0.1377127792527683 1.496594808762695e-06 1.1041096307887568e-06 0.0015120548000820927 0.00013466115533398664 9.625690561709211e-05 0.13771277924961672 1.4965674728474075e-06 1.1040898826543974e-06 0.0015120332763591802 0.00013466119674114614 9.625693520406344e-05 0.13771277925063477 1.4965791722360923e-06 1.1040990867192443e-06 0.0015120442532216025
0.512 0.00013466046667008662 9.625655536816276e-05 0.13771262845309035 1.4927808120169082e-06 1.1013798651694871e-06 0.0015115755604166417 0.00013466039188673488 9.625650193334941e-05 0.13771262845093785 1.4927583403855442e-06 1.1013623731976616e-06 0.0015115534099508377 0.000134660473341716 9.625656013221899e-05 0.13771262845124213 1.4927665211926377e-06 1.1013698696074459e-06 0.0015115645716031502
0.522 0.00013465948650842857 9.625609730508767e-05 0.13771247115865398 1.4887852258602764e-06 1.0980234267754457e-06 0.0015111394344427935 0.00013465934555584316 9.625599659648889e-05 0.13771247115767044 1.4887685783196687e-06 1.098008750959643e-06 0.001511116921384486 0.0001346594693880473 9.625608507112611e-05 0.1377124711571633 1.488772629381003e-06 1.0980141614806738e-06 0.0015111280850022672
0.532 0.00013465810052707528 9.625557828994022e-05 0.1377123015096585 1.4852296913952751e-06 1.0960546349244816e-06 0.0015103421919726828 0.0001346578889299395 9.625542711070797e-05 0.13771230151003086 1.485219893137101e-06 1.0960434139396905e-06 0.0015103196220900184 0.00013465805685239176 9.625554708460184e-05 0.13771230150860908 1.4852191596301304e-06 1.0960463130323538e-06 0.0015103305813364614
0.542 0.00013465639546459754 9.625503907119302e-05 0.1377121228627476 1.4824915593590558e-06 1.0949668453738236e-06 0.0015094398103740019 0.0001346561093602113 9.625483466191522e-05 0.13771212286467388 1.4824897408552653e-06 1.0949597787699245e-06 0.0015094175401523754 0.00013465632266747784 9.625498705972538e-05 0.13771212286222964 1.4824835005339878e-06 1.094959698444661e-06 0.0015094280615108422
0.552 0.00013465468677407427 9.625453527003656e-05 0.13771192913781297 1.4798972077688778e-06 1.0938675799308482e-06 0.001508584231816437 0.00013465432268777621 9.625427514805655e-05 0.13771192914148572 1.4799046737312053e-06 1.0938654766182696e-06 0.0015085626656742282 0.0001346545824282262 9.625446071886569e-05 0.13771192913791488 1.4798920920452895e-06 1.0938618765972199e-06 0.0015085724906473688
0.562 0.00013465336247344228 9.625411044269353e-05 0.13771171970668916 1.476463401505616e-06 1.0921330271382889e-06 0.0015076565658243446 0.00013465291712350374 9.625379226265117e-05 0.1377117197122921 1.4764816987521776e-06 1.0921368544151831e-06 0.001507636152516815 0.00013465322424223618 9.625401168219036e-05 0.13771171970750065 1.47646179014707e-06 1.0921290959711888e-06 0.0015076450000883306
0.572 0.00013465256843167524 9.625379824104107e-05 0.13771151616542582 1.4723832462012778e-06 1.0894547516769805e-06 0.0015068591697089755 0.00013465203863132988 9.625341972553787e-05 0.1377115161731114 1.4724141514991382e-06 1.0894656471163816e-06 0.0015068404055736027 0.0001346523940378461 9.625367364410532e-05 0.13771151616703067 1.4723858032496565e-06 1.0894529941014776e-06 0.0015068479713936473
0.582 0.0001346520831474638 9.625360256862606e-05 0.13771133326786564 1.4682748241170222e-06 1.0872100636869445e-06 0.0015058244448272486 0.0001346514658944445 9.625316157287284e-05 0.13771133327773555 1.4683202248753038e-06 1.0872292499303372e-06 0.0015058078646266039 0.00013465187039474115 9.625345056631768e-05 0.13771133327032453 1.4682822896213402e-06 1.0872109407745426e-06 0.0015058138252399707
0.592 0.00013465151682745923 9.625341632627764e-05 0.13771115351700236 1.4642733447646795e-06 1.0855544214978307e-06 0.0015043586321866083 0.00013465080957090082 9.625291102869343e-05 0.1377111535291371 1.4643351101071749e-06 1.0855831017619756e-06 0.0015043448128436783 0.00013465126367772227 9.625323546286005e-05 0.13771115352036176 1.4642864964505733e-06 1.0855584168987928e-06 0.0015043488242292326
0.602 0.00013465049644560795 9.625309051094248e-05 0.137710936563916 1.4607409345364756e-06 1.0827966539513273e-06 0.0015032319345763226 0.0001346496973535468 9.6252519604285e-05 0.13771093657840863 1.4608207753313512e-06 1.082835983504112e-06 0.0015032215030661893 0.00013465020110523134 9.625287950563983e-05 0.13771093656822275 1.4607605430358555e-06 1.08280425711439e-06 0.0015032231990404464
0.612 0.0001346487337584858 9.625260987674503e-05 0.13771064691248772 1.4577745145393086e-06 1.0790628588025052e-06 0.001502457052336256 0.00013464784197598692 9.625197275335088e-05 0.1377106469294468 1.4578738060127147e-06 1.0791138105653366e-06 0.0015024506747427745 0.00013464839476950172 9.625236768920921e-05 0.137710646917803 1.457801281159431e-06 1.079074530322746e-06 0.0015024496721063078
0.622 0.00013464629916074843 9.625212944744456e-05 0.13771029795726275 1.4547775206102673e-06 1.075761233311381e-06 0.0015016742411956972 0.00013464531509795562 9.625142640523745e-05 0.13771029797673756 1.4548971526707672e-06 1.0758244075472793e-06 0.0015016726166615423 0.00013464591550755052 9.625185535403834e-05 0.13771029796364717 1.4548120188098046e-06 1.0757773428398193e-06 0.0015016685188645388
0.632 0.0001346437707844761 9.625178446359834e-05 0.1377099508165161 1.4518593582729161e-06 1.0732043835120774e-06 0.001501108917442159 0.0001346426963026875 9.625101683677038e-05 0.13770995083844928 1.451999566766501e-06 1.0732799606265616e-06 0.0015011127724898325 0.00013464334197802862 9.625147811664001e-05 0.13770995082400123 1.4519019679277044e-06 1.0732251791440703e-06 0.0015011051755085833
0.642 0.00013464181769302832 9.625157110582323e-05 0.13770965586366096 1.4497519449236e-06 1.0720792056643385e-06 0.0015007189977859082 0.0001346406561572212 9.625074129930739e-05 0.13770965588795625 1.4499121864565927e-06 1.0721668591297191e-06 0.0015007290784358825 0.0001346413438181648 9.625123256627185e-05 0.13770965587225723 1.4498027967689702e-06 1.0721047779810102e-06 0.0015007175747695051
0.652 0.0001346406481234354 9.625138759589125e-05 0.13770942402082278 1.4482898249209386e-06 1.0735848922533842e-06 0.0015004503217076995 0.00013463940443649697 9.625049910969609e-05 0.13770942404742045 1.4484688597147389e-06 1.073683692349937e-06 0.0015004673880803828 0.00013464012987833668 9.625101736154148e-05 0.13770942403054245 1.4483488120794079e-06 1.0736151320796165e-06 0.001500451570398802
0.662 0.00013463995998454797 9.625112638793747e-05 0.13770923584705788 1.4468188989863836e-06 1.076310651803468e-06 0.0015006890538037875 0.00013463864048829954 9.62501837490127e-05 0.137709235875944 1.4470150301472276e-06 1.076419389671889e-06 0.0015007138659473731 0.0001346393986798172 9.625072539376389e-05 0.1377092358579233 1.4468857458274774e-06 1.0763453385126772e-06 0.0015006933375490282
0.672 0.00013463927931187938 9.625076159000094e-05 0.13770906143752035 1.4452894714876421e-06 1.0780291311409082e-06 0.001501520807586208 0.00013463789141344662 9.624977008805975e-05 0.1377090614687039 1.4455007572449355e-06 1.078146652587142e-06 0.0015015541151172174 0.00013463867678425821 9.62503311476226e-05 0.13770906144956016 1.4453638013706475e-06 1.0780680451444571e-06 0.001501528495066492
0.682 0.00013463825191615836 9.625032413182866e-05 0.13770888316278707 1.4443356446221906e-06 1.0793404102675619e-06 0.0015025013487801697 0.00013463680363460885 9.624928949655935e-05 0.1377088831962982 1.444560020024889e-06 1.0794655164099145e-06 0.0015025438957161328 0.00013463761040502197 9.624986584162464e-05 0.13770888317604166 1.4444170225435832e-06 1.0793833125216232e-06 0.0015025128138483205
0.692 0.00013463674093109056 9.624987075127201e-05 0.13770869957864756 1.4448167200451333e-06 1.0822679366352982e-06 0.001503430153197369 0.00013463524054358408 9.624879889857298e-05 0.1377086996145785 1.4450521067937417e-06 1.082399300790172e-06 0.0015034826751982606 0.0001346360629691523 9.624938642401408e-05 0.13770869959317816 1.4449046911385516e-06 1.082314540663525e-06 0.0015034457743827942
0.702 0.00013463486451623926 9.624942441460957e-05 0.13770851251485372 1.446798344925429e-06 1.0864312290295375e-06 0.0015045929564155775 0.00013463332028044452 9.624832124651076e-05 0.13770851255337735 1.4470428511100753e-06 1.0865677035175445e-06 0.0015046561631655614 0.00013463415283298982 9.624891600166795e-05 0.13770851253075028 1.4468925076001003e-06 1.0864813045215593e-06 0.0015046131110634413
0.712 0.00013463302364641582 9.624898767259688e-05 0.13770831262303704 1.4491290351898667e-06 1.0904893163861909e-06 0.0015060208581677826 0.00013463144359155047 9.624785892528485e-05 0.13770831266433728 1.449381142097151e-06 1.0906300409742439e-06 0.0015060954326732389 0.00013463228108534815 9.624845720553116e-05 0.13770831264038974 1.4492291197114423e-06 1.0905427348928737e-06 0.0015060459204465574
0.722 0.00013463169619711693 9.624855382347768e-05 0.1377080984135479 1.4508359374060925e-06 1.093477893132033e-06 0.0015076720383057768 0.00013463008804738303 9.624740501106241e-05 0.13770809845755633 1.4510943430487506e-06 1.0936221765990522e-06 0.0015077586288293418 0.00013463092566774607 9.624800337902363e-05 0.13770809843235854 1.4509417587829774e-06 1.0935345940183064e-06 0.0015077023752394832
0.732 0.00013463106591841395 9.624816147865341e-05 0.13770789272238435 1.4523682602369233e-06 1.0957049226542821e-06 0.0015097159000181392 0.0001346294372432809 9.624699800188339e-05 0.1377078927688278 1.4526313884264656e-06 1.0958519136256655e-06 0.0015098151091736227 0.0001346302704140829 9.624759319221458e-05 0.13770789274257791 1.4524795298536972e-06 1.0957647927861507e-06 0.0015097518664864097
0.742 0.00013463086740784724 9.624786618275394e-05 0.1377077098611971 1.4542338185147365e-06 1.0989745097162241e-06 0.0015114412710652897 0.00013462922594475153 9.624669356409663e-05 0.13770770990988285 1.4544995611319527e-06 1.0991228558630802e-06 0.001511553719659736 0.0001346300500816763 9.624728230472485e-05 0.13770770988271822 1.4543500331042095e-06 1.0990372361260753e-06 0.001511483232164826
0.752 0.00013463062342511666 9.624760140301302e-05 0.13770753203664535 1.456114566204938e-06 1.1025929757855569e-06 0.0015124860240099535 0.0001346289773812449 9.624642550427209e-05 0.1377075320876326 1.4563802779446557e-06 1.102741074343512e-06 0.001512612335887861 0.00013462978767304356 9.624700435890227e-05 0.1377075320595281 1.4562349965843124e-06 1.102658132714366e-06 0.0015125343506961462
0.762 0.00013462985679472104 9.624721925211449e-05 0.1377073165333025 1.4581783580025065e-06 1.1039764855678628e-06 0.0015138681053034268 0.00013462821513371238 9.624604647734708e-05 0.13770731658693405 1.4584407468652322e-06 1.1041226339128997e-06 0.0015140087990562 0.000134629006344805 9.624661170565701e-05 0.13770731655769158 1.4583019917053032e-06 1.1040436085413726e-06 0.0015139231323922856
0.772 0.00013462814398048256 9.624669149433153e-05 0.13770701836069177 1.4607227938579555e-06 1.1031844322059856e-06 0.0015158147589583737 0.0001346265167170726 9.624552900112665e-05 0.13770701841728006 1.460978025627896e-06 1.1033264554602201e-06 0.00151597029943607 0.00013462728299286009 9.624607641946655e-05 0.13770701838673563 1.4608483576349224e-06 1.1032528574474268e-06 0.0015158768027759165
0.782 0.00013462543628770915 9.624618713653537e-05 0.13770663987144333 1.4631911886801512e-06 1.1023415182634752e-06 0.0015178779308287573 0.00013462383462857776 9.624504293970771e-05 0.13770663993057394 1.4634351627268124e-06 1.1024766747090084e-06 0.0015180487640624035 0.00013462456941869993 9.624556786440154e-05 0.13770663989901885 1.4633172424277994e-06 1.1024102994669646e-06 0.0015179473030634968
0.792 0.00013462232821269898 9.624589426592329e-05 0.1377062408822102 1.4653012939501432e-06 1.1025085424732546e-06 0.0015201075603284075 0.00013462076448665539 9.624477718633612e-05 0.13770624094268122 1.4655297087384551e-06 1.1026339244855704e-06 0.0015202940488411882 0.00013462146062000522 9.624527448759476e-05 0.1377062409108713 1.465426228858095e-06 1.1025765899668182e-06 0.0015201845418654075
0.802 0.0001346197070614132 9.624581873909536e-05 0.13770588324116637 1.4676045947322696e-06 1.1040277505922236e-06 0.001522341522472432 0.00013461819459586118 9.624473830580933e-05 0.13770588330175684 1.4678131361157165e-06 1.1041405695750037e-06 0.0015225439797633335 0.0001346188443891358 9.624520249023271e-05 0.1377058832704349 1.4677266780781654e-06 1.1040939406616636e-06 0.0015224263764848118
0.812 0.0001346180498654122 9.624581436356839e-05 0.13770559176743077 1.4703085187042638e-06 1.1077898983439413e-06 0.0015244857807044515 0.00013461660274883546 9.62447806382762e-05 0.13770559182743336 1.470493422490459e-06 1.1078876928753925e-06 0.001524704468146615 0.000134617198187574 9.624520598165277e-05 0.1377055917970158 1.470426112639936e-06 1.1078531327254264e-06 0.0015245787510258253
0.822 0.00013461717343467658 9.624571048998519e-05 0.13770535262144343 1.4731320927266965e-06 1.1128909495039184e-06 0.0015270477914939404 0.0001346158059889162 9.62447336926075e-05 0.13770535268073067 1.4732905916372938e-06 1.1129720454163013e-06 0.0015272828249415166 0.0001346163391047909 9.624511450832982e-05 0.13770535265128456 1.473243849102524e-06 1.1129503753279447e-06 0.0015271490619142404
0.832 0.00013461651625728394 9.624544087353836e-05 0.13770513034922374 1.4759536645812234e-06 1.1169836166130038e-06 0.0015302662398167812 0.00013461524235310531 9.624453090001209e-05 0.13770513040792334 1.4760841731652464e-06 1.1170473249294234e-06 0.0015305176094472038 0.0001346157056947991 9.62448618720905e-05 0.13770513037937276 1.4760586292869224e-06 1.117038775535917e-06 0.0015303759401275314
0.842 0.00013461555743029475 9.624506550847131e-05 0.13770489850377296 1.4788481838117772e-06 1.119965494802383e-06 0.001533673173308275 0.0001346143899230089 9.624423153391217e-05 0.13770489856187992 1.478950385447087e-06 1.1200119429330917e-06 0.0015339408484875557 0.00013461477692356243 9.624450797601044e-05 0.13770489853423093 1.4789458738420895e-06 1.1200162449406753e-06 0.0015337914234782083
0.852 0.00013461401797308168 9.624465515198776e-05 0.1377046567298483 1.4822066080076752e-06 1.1236890009839902e-06 0.0015369195967635959 0.00013461296834318907 9.624390537434324e-05 0.13770465678719232 1.4822814439234649e-06 1.1237190462500411e-06 0.001537203523227798 0.00013461327352888474 9.624412337881787e-05 0.13770465676054855 1.482297036251382e-06 1.123735451899979e-06 0.0015370465056403606
0.862 0.00013461190934232697 9.624426080735473e-05 0.13770441344215806 1.4866847636388646e-06 1.1291605927094667e-06 0.0015401566152637612 0.00013461098748248515 9.624360229557665e-05 0.13770441349852428 1.4867342472791951e-06 1.1291757928139046e-06 0.0015404566367187749 0.00013461120657298143 9.624375880459981e-05 0.13770441347300766 1.4867683803622378e-06 1.1292031289293654e-06 0.0015402922444620831
0.872 0.00013460960109488385 9.624387248317541e-05 0.13770416930715965 1.49187082674607e-06 1.135524643604852e-06 0.0015434997832530811 0.00013460881527871523 9.624331115464165e-05 0.13770416936220134 1.491897629083656e-06 1.1355270081305861e-06 0.0015438156387175869 0.00013460894515743591 9.624340393858798e-05 0.13770416933800636 1.4919484075199508e-06 1.1355638894177966e-06 0.0015436441436820294
0.882 0.0001346077410283918 9.624344287465305e-05 0.137703919663565 1.4965439933548124e-06 1.1413717016156436e-06 0.0015469209170359988 0.000134607098194674 9.62429836942841e-05 0.13770391971663531 1.4965508810280156e-06 1.1413633275710006e-06 0.0015472522517735584 0.00013460713666184123 9.624301117679802e-05 0.13770391969410845 1.4966164471471024e-06 1.1414083954408845e-06 0.0015470739716657463
0.892 0.00013460682523031185 9.62429315807692e-05 0.13770367883192416 1.5004470092398366e-06 1.1451745943587263e-06 0.0015507795394054012 0.00013460633154515014 9.624257895494021e-05 0.13770367888189416 1.500436434241282e-06 1.1451573129681119e-06 0.0015511258192885723 0.00013460627688781745 9.62425399098156e-05 0.13770367886163923 1.5005151489167778e-06 1.1452094375335438e-06 0.0015509411620634281
0.902 0.0001346068274469209 9.624241718360462e-05 0.13770346923321142 1.5042920737832597e-06 1.1485450999737786e-06 0.001554703198323715 0.00013460648886808206 9.624217536035729e-05 0.13770346927917168 1.504266017466215e-06 1.1485203683285504e-06 0.001555063900389417 0.0001346063394483976 9.624206862002107e-05 0.13770346926166457 1.5043564626548452e-06 1.148578571266679e-06 0.0015548732616127593
0.912 0.00013460724620354124 9.624197563889333e-05 0.13770328777750324 1.5079826381115535e-06 1.153406120433068e-06 0.0015574848443402915 0.000134607068956987 9.624184905548452e-05 0.13770328781911575 1.5079425223352532e-06 1.1533752447387784e-06 0.0015578596659905533 0.00013460682288023436 9.62416732708617e-05 0.13770328780451963 1.5080435467286957e-06 1.1534385295331267e-06 0.0015576633202282677
0.922 0.00013460743931918332 9.624151842283982e-05 0.13770310818309026 1.5109244593575833e-06 1.1573196912497314e-06 0.0015594765220249987 0.00013460743037459763 9.624151204789493e-05 0.137703108220589 1.5108712727473647e-06 1.157283801945637e-06 0.0015598650270174912 0.0001346070851721103 9.624126546084592e-05 0.13770310820876516 1.510981917710923e-06 1.157351317308293e-06 0.0015596633157841497
0.932 0.00013460676073815837 9.624093631356096e-05 0.13770288366688616 1.5131665257973424e-06 1.158004676625308e-06 0.0015617698219172749 0.0001346069281517539 9.624105588671541e-05 0.1377028837010248 1.5131013520657048e-06 1.1579646753440716e-06 0.001562171270000588 0.000134606480571223 9.624073618305346e-05 0.13770288369158803 1.5132205088044605e-06 1.1580357185677748e-06 0.001561964689073677
0.942 0.0001346047047735531 9.624033004669767e-05 0.1377025705353479 1.5147534570393624e-06 1.1567446522054816e-06 0.0015643547264687615 0.0001346050576617293 9.624058206240193e-05 0.13770257056633062 1.5146779674018692e-06 1.1567015500996824e-06 0.0015647683003620846 0.00013460450372452073 9.6240186411846e-05 0.1377025705592058 1.5148040882826573e-06 1.1567752121094275e-06 0.0015645573816694426
0.952 0.00013460136238779006 9.623998078141187e-05 0.13770217615046493 1.5156456789466553e-06 1.1559468180109867e-06 0.0015671784942262266 0.00013460191060538074 9.624037227101198e-05 0.13770217617703195 1.5155622324408293e-06 1.1559021211305292e-06 0.0015676032731759427 0.0001346012458665851 9.623989750643576e-05 0.13770217617287353 1.5156932639296917e-06 1.155977024992303e-06 0.0015673885979995755
0.962 0.00013459757307692006 9.624006050141414e-05 0.13770175528858247 1.5163780417461897e-06 1.156816851257144e-06 0.0015700203663176805 0.00013459832686651637 9.624059879133108e-05 0.1377017553084103 1.5162897741059115e-06 1.1567727898264475e-06 0.001570455393056804 0.0001345975466838965 9.624004159492684e-05 0.13770175530834589 1.5164230799987626e-06 1.1568470399800105e-06 0.00157023755669509
0.972 0.00013459443069353184 9.624043659431353e-05 0.1377013697671254 1.5176150462689252e-06 1.1597667935231684e-06 0.0015721650819875135 0.0001345954001586477 9.624112892291058e-05 0.13770136977788264 1.517526119120877e-06 1.1597263569982571e-06 0.0015726095163534504 0.00013459450007588235 9.624048610146752e-05 0.1377013697830026 1.5176583637086487e-06 1.1597975746192444e-06 0.0015723890526124344
0.982 0.00013459255185267378 9.624078396913305e-05 0.1377010562465745 1.519349822033241e-06 1.16474943680937e-06 0.0015737113723425739 0.00013459374607497918 9.624163684339839e-05 0.13770105624691611 1.5192653411928372e-06 1.164716198107173e-06 0.0015741642722205238 0.00013459272243841758 9.624090577481878e-05 0.1377010562578091 1.519392639024292e-06 1.1647816809848565e-06 0.0015739417644675749
0.992 0.0001345917842908943 9.624084625159635e-05 0.137700808126828 1.521122816023146e-06 1.1698616498739118e-06 0.0015756534574427978 0.0001345932103106763 9.624186470837392e-05 0.1377008081167631 1.521048254517363e-06 1.1698393295712929e-06 0.0015761135419379406 0.00013459206095308354 9.624104383654006e-05 0.13770080813335234 1.5211666161016465e-06 1.1698964346429147e-06 0.0015758897361555404
1.002 0.00013459144991394392 9.624060458050987e-05 0.13770058948898437 1.5227449312373694e-06 1.173183517876154e-06 0.0015783484729316988 0.00013459311202850967 9.624179168227824e-05 0.1377005894690045 1.522685495209018e-06 1.1731755710282514e-06 0.0015788143161058418 0.00013459183669660942 9.624088082614646e-05 0.13770058949098346 1.5227912674569205e-06 1.1732219887079639e-06 0.0015785900200747983
1.012 0.00013459085200907164 9.624024301152818e-05 0.13770038117994612 1.524339969679308e-06 1.1760521124582084e-06 0.0015812912592960168 0.000134592751501081 9.624159965755513e-05 0.1377003811496831 1.524300201031805e-06 1.1760615036628374e-06 0.0015817615198256937 0.00013459135196478288 9.62406000884909e-05 0.13770038117719 1.5243903430502356e-06 1.176095306217448e-06 0.001581537490039412
1.022 0.00013458962967651615 9.62398954861183e-05 0.13770019772207254 1.5263173620296931e-06 1.1803640582496052e-06 0.0015843758239238637 0.00013459176477496586 9.62414203952543e-05 0.1377001976800844 1.5263007986705388e-06 1.1803929893757115e-06 0.0015848491123891008 0.0001345902447749036 9.624033479403103e-05 0.13770019771390232 1.5263731047701445e-06 1.1804128215879247e-06 0.001584626119892346
1.032 0.00013458782109349667 9.623955637149526e-05 0.13770005028925306 1.5293377885569364e-06 1.185793064510497e-06 0.0015879105240274797 0.0001345901872194232 9.624124626735051e-05 0.1377000502339238 1.5293465220462134e-06 1.1858427075966536e-06 0.0015883853059043822 0.00013458855222130082 9.624007854260818e-05 0.1377000502749967 1.529399870392402e-06 1.1858480069434266e-06 0.0015881641807575992
1.042 0.00013458588825306973 9.623921668547173e-05 0.13769992032580128 1.5330826293143928e-06 1.1922472743402e-06 0.0015917788226879402 0.0001345884786558225 9.624106675499785e-05 0.13769992025597957 1.533117034582358e-06 1.1923176460618961e-06 0.0015922535513492667 0.000134586735345732 9.62398216793284e-05 0.1376999203050789 1.5331515259657715e-06 1.192308646615667e-06 0.0015920351163097477
1.052 0.0001345844750385349 9.623879910833032e-05 0.13769978209225217 1.5367122630550294e-06 1.1986184465086173e-06 0.0015962034016004992 0.00013458728166557967 9.62408036235665e-05 0.13769978200737654 1.5367710963070677e-06 1.1987085969753122e-06 0.0015966763801563344 0.00013458543730834996 9.623948637460556e-05 0.13769978206481587 1.5367879037752275e-06 1.1986862029703823e-06 0.0015964615125064019
1.062 0.0001345840605485849 9.623816274789141e-05 0.13769963793166373 1.5405531127831763e-06 1.2019833672680967e-06 0.0016018071800683853 0.00013458707487802842 9.62403156525481e-05 0.13769963783164468 1.540633769871219e-06 1.2020917331093103e-06 0.0016022764530984016 0.00013458513673448054 9.623893139897556e-05 0.13769963789735962 1.540634839291694e-06 1.2020572718204198e-06 0.0016020661374626219
1.072 0.00013458461769385674 9.623734719401427e-05 0.13769949627679073 1.545240784101114e-06 1.2039274725750042e-06 0.001607491384482165 0.00013458783150816056 9.623964264090316e-05 0.1376994961615604 1.545339550582816e-06 1.2040517488024006e-06 0.0016079552754487236 0.00013458580631709773 9.62381961796201e-05 0.137699496235537 1.5453273711540454e-06 1.2040068441233296e-06 0.0016077503655114486
1.082 0.0001345856702867842 9.623660065221028e-05 0.13769935749816378 1.5500936823751642e-06 1.2092111336850377e-06 0.0016118566239207283 0.00013458907640930036 9.62390335163872e-05 0.13769935736781608 1.5502062323648333e-06 1.209348184248555e-06 0.0016123138104625911 0.00013458696991302955 9.623752894397986e-05 0.1376993574499646 1.5501835289940096e-06 1.209294777332492e-06 0.0016121149926633547
1.092 0.00013458656436667537 9.623603631772734e-05 0.13769921043569172 1.5540697861629746e-06 1.2149989488415476e-06 0.0016153761947895824 0.00013459015711002824 9.623860251770959e-05 0.137699210290397 1.5541916882100275e-06 1.2151458318578971e-06 0.001615825170656415 0.00013458797380036248 9.62370430512086e-05 0.1376992103807338 1.5541611327099114e-06 1.2150857935647315e-06 0.0016156332094440255
1.102 0.00013458659560863635 9.62355805103051e-05 0.1376990132983822 1.5568827641850723e-06 1.2163548263726258e-06 0.0016182403378337644 0.0001345903707831538 9.623827701380385e-05 0.1376990131385174 1.557009545003657e-06 1.2165089887464318e-06 0.001618679462327212 0.00013458811396353123 9.62366650342244e-05 0.13769901323709188 1.5569737700613394e-06 1.2164439517249736e-06 0.0016184951925039231
1.112 0.00013458526338375515 9.623533528449032e-05 0.1376987282904834 1.5587623840630668e-06 1.2162053273725071e-06 0.0016204194476710286 0.0001345892178528481 9.62381597906938e-05 0.13769872811658204 1.5588894026216452e-06 1.2163636515945334e-06 0.0016208469345838448 0.0001345868900093275 9.62364971073108e-05 0.13769872822317528 1.558851147330912e-06 1.2162953958887178e-06 0.0016206712676816151
1.122 0.00013458260528307654 9.623557838778801e-05 0.13769836247458903 1.5602649052230595e-06 1.217972534092457e-06 0.0016228757640575915 0.00013458673617385936 9.623852877892184e-05 0.13769836228746746 1.56038719147125e-06 1.2181314028559929e-06 0.001623289434425265 0.00013458433956628355 9.623681704493567e-05 0.13769836240143535 1.5603494229897148e-06 1.2180619464527299e-06 0.0016231234625935158
1.132 0.00013457933599707038 9.623638678750666e-05 0.13769794367267507 1.5618061230750087e-06 1.2209859055056626e-06 0.0016252406593000276 0.0001345836398394723 9.623946054582775e-05 0.13769794347224967 1.561918090252625e-06 1.2211415721688013e-06 0.0016256383179903543 0.00013458117711258333 9.623770167839804e-05 0.1376979435933807 1.5618841789391182e-06 1.2210731304744437e-06 0.001625483165750738
1.142 0.00013457663561871363 9.623748444886046e-05 0.137697513264409 1.5631733520760335e-06 1.2254712223875732e-06 0.0016261417699329802 0.00013458110729450308 9.624067793300701e-05 0.13769751304927627 1.563268632689299e-06 1.225619364700735e-06 0.0016265214351927218 0.00013457858220199944 9.623887461278075e-05 0.13769751317795453 1.5632424694108122e-06 1.225554611413295e-06 0.001626378159137145
1.152 0.0001345754589721289 9.623837209069443e-05 0.1376971314660414 1.5639061115652806e-06 1.2315274938362276e-06 0.0016258539104406643 0.00013458009013570977 9.624167940567139e-05 0.13769713123507837 1.5639771266273666e-06 1.2316628089841794e-06 0.0016262134488711937 0.00013457750861563687 9.623983584086391e-05 0.13769713137149134 1.563963443066754e-06 1.2316051098416437e-06 0.001626083166646042
1.162 0.00013457584790191863 9.623870651020961e-05 0.1376968389770133 1.5637936110272317e-06 1.237133758485976e-06 0.0016255004731961968 0.0001345806256200052 9.624211850211129e-05 0.137696838730516 1.5638306783561497e-06 1.2372498658283408e-06 0.0016258374780108054 0.0001345779966707312 9.624024106940188e-05 0.1376968388742843 1.5638356343322451e-06 1.2372033386970467e-06 0.0016257214087004603
1.172 0.00013457699623550974 9.623852301624285e-05 0.13769663771112675 1.5628745421427395e-06 1.2393473264970496e-06 0.0016254657365673405 0.0001345819025538569 9.624202692176844e-05 0.1376966374508139 1.5628654076188212e-06 1.239436655250358e-06 0.0016257777367367561 0.00013457923841487192 9.624012432119146e-05 0.1376966376009467 1.562896820935972e-06 1.2394061988190965e-06 0.0016256771134995375
1.182 0.00013457800440932335 9.623814361694655e-05 0.13769651866766797 1.5615279646795826e-06 1.2391536327007716e-06 0.0016255504911440993 0.00013458301651620555 9.624172316311964e-05 0.13769651839488783 1.5614580199827895e-06 1.2392067679288144e-06 0.0016258350581605558 0.00013458033242296958 9.623980625790575e-05 0.13769651855063703 1.5615251293682065e-06 1.2391983574587816e-06 0.001625751087130649
1.192 0.00013457839440976578 9.62378042276253e-05 0.13769647404586813 1.5603063168825585e-06 1.2399459362680897e-06 0.0016255941303376519 0.00013458348532722242 9.62414401351298e-05 0.13769647376020355 1.5601590657026208e-06 1.2399516562108455e-06 0.0016258488186994772 0.00013458079891534854 9.623952152461257e-05 0.1376964739219831 1.5602721823437177e-06 1.2399722956399215e-06 0.0016257827140657482
1.202 0.00013457809475206622 9.623754202301547e-05 0.1376964820940249 1.5595867984123291e-06 1.2420951667934384e-06 0.0016256326697775083 0.00013458323469602598 9.624121299847566e-05 0.13769648179331576 1.5593446641570622e-06 1.2420415675485187e-06 0.0016258549930705214 0.00013458056497070442 9.62393062684614e-05 0.13769648196277842 1.5595146292455263e-06 1.2420986017011079e-06 0.0016258079841675185
1.212 0.00013457729803361695 9.623734578180174e-05 0.13769651271813677 1.5592867779544404e-06 1.2444871826354466e-06 0.001625874946802713 0.00013458245605369487 9.624102969613546e-05 0.1376965123991174 1.558932297653858e-06 1.244362729256172e-06 0.001626062383820187 0.00013457982221498087 9.623914857473395e-05 0.13769651257866067 1.559169682539858e-06 1.2444631357509996e-06 0.001626035704130269
1.222 0.00013457635898178266 9.623715271681881e-05 0.13769654902706813 1.55928082271933e-06 1.2464136120669909e-06 0.0016263815789062533 0.00013458150460609458 9.624082778828e-05 0.13769654868636916 1.5587979102806075e-06 1.2462075519932637e-06 0.0016265316221849761 0.0001345789249253091 9.623898533895078e-05 0.13769654887829744 1.5591121943794386e-06 1.246357678141267e-06 0.0016265264886805512
1.232 0.0001345756406053071 9.623684611059967e-05 0.13769659138799278 1.559827014127492e-06 1.2469249697382124e-06 0.0016271419865008284 0.00013458074563565416 9.62404922042193e-05 0.13769659102283133 1.5592020135439021e-06 1.2466276013978206e-06 0.0016272521530137944 0.00013457823627261088 9.623869996887546e-05 0.13769659122899325 1.5596009582077883e-06 1.2468330246444115e-06 0.0016272697660407172
1.242 0.00013457532577495517 9.62364699833946e-05 0.1376966341544417 1.5611432528778573e-06 1.2464372439797354e-06 0.0016283198181238632 0.00013458036608665538 9.62400698984125e-05 0.13769663376303115 1.5603652778424082e-06 1.246040744586899e-06 0.0016283876508565562 0.00013457793994897093 9.623833707812199e-05 0.13769663398472287 1.5608548024630955e-06 1.2463057367299036e-06 0.001628429189892753
1.252 0.0001345753196064945 9.623627986225917e-05 0.13769664949511365 1.562700361779602e-06 1.24821744701648e-06 0.00162975609352189 0.00013458027672290075 9.623982042352974e-05 0.13769664907650403 1.5617604539200163e-06 1.2477165578911928e-06 0.0016297791928224534 0.0001345779425218759 9.623815322440266e-05 0.13769664931454895 1.5623452504049604e-06 1.248043708187781e-06 0.0016298458175473141
1.262 0.0001345753742885781 9.623639626950376e-05 0.13769661442125936 1.5642121041674568e-06 1.2513826967410707e-06 0.0016312882544048442 0.0001345802364205331 9.623986904886497e-05 0.13769661397466956 1.5631023462274548e-06 1.2507727124154846e-06 0.0016312642549731577 0.0001345779981294105 9.623827031122491e-05 0.13769661422961346 1.5637865014781704e-06 1.2511643546073678e-06 0.0016313571121573031
1.272 0.0001345752702963966 9.623669144309427e-05 0.13769652938957433 1.5660852656079934e-06 1.2538002785279435e-06 0.001633276285511647 0.0001345800323066929 9.624009275674587e-05 0.13769652891405465 1.5647984798415045e-06 1.2530763953367523e-06 0.001633202839697684 0.00013457788938501652 9.623856210208601e-05 0.13769652918642525 1.5655857189777614e-06 1.2535349751627835e-06 0.0016333230516922112
1.282 0.00013457491113051683 9.623699091625707e-05 0.13769639577452292 1.568658154058967e-06 1.2569301673654793e-06 0.0016359845848865808 0.00013457957325147826 9.624032092036701e-05 0.13769639526843722 1.5671874039111315e-06 1.2560887539058178e-06 0.0016358593209865918 0.000134577521723081 9.623885551412864e-05 0.1376963955592135 1.5680814280846292e-06 1.2566160372939844e-06 0.0016360080264210188
1.292 0.00013457436226234305 9.623719296953187e-05 0.13769621006399294 1.5719846520731775e-06 1.2600746461535556e-06 0.0016393459264365823 0.00013457892800875518 9.624045416350574e-05 0.13769620952589764 1.5703224932149276e-06 1.2591113403050644e-06 0.0016391664738575605 0.00013457696204489676 9.623904984963959e-05 0.137696209835897 1.5713274600996405e-06 1.259709648349775e-06 0.0016393448284854379
1.302 0.00013457374161396845 9.623729820548313e-05 0.13769598286701687 1.576244237891899e-06 1.262916278673966e-06 0.0016428884579896847 0.0001345782153951873 9.624049371793615e-05 0.13769598229645572 1.5743823826548862e-06 1.261825495313266e-06 0.0016426524393032469 0.00013457632903179475 9.623914625015043e-05 0.1376959826257137 1.5755031051909497e-06 1.2624979893200622e-06 0.0016428616318544254
1.312 0.00013457319551508383 9.623732416208646e-05 0.13769575766704858 1.5812932804484565e-06 1.265842107471638e-06 0.0016466409824098128 0.00013457758016127675 9.624045598643038e-05 0.137695757063696 1.5792222354079276e-06 1.2646171681010641e-06 0.0016463459980950133 0.00013457576900037925 9.623916224244699e-05 0.13769575741203519 1.5804643448224173e-06 1.2653677540775475e-06 0.0016465872333663867
1.322 0.00013457293144172733 9.62372433352279e-05 0.13769557371660726 1.5868292055549507e-06 1.2695640893085512e-06 0.00165077167967714 0.00013457722563359932 9.624031051458144e-05 0.13769557307877311 1.5845382792049952e-06 1.2681979447734132e-06 0.00165041528904228 0.00013457548854694138 9.623906970037118e-05 0.13769557344705127 1.5859081293805131e-06 1.2690307816510033e-06 0.001650689804789152
1.332 0.00013457302283739837 9.623699237145951e-05 0.13769542869733495 1.5927129688594772e-06 1.2739554239671799e-06 0.0016551286088727555 0.00013457721866301462 9.623998926512679e-05 0.1376954280228287 1.59019058720866e-06 1.2724404333527228e-06 0.0016547082976955778 0.0001345755593494459 9.623880401910124e-05 0.13769542841237153 1.591694999480073e-06 1.2733600292192086e-06 0.0016550173929110654
1.342 0.0001345732786079139 9.623655018222822e-05 0.13769531085517517 1.5990631945019568e-06 1.2773050749307156e-06 0.0016599231578072401 0.00013457735940559161 9.623946491316691e-05 0.1376953101418853 1.596297948285827e-06 1.2756315125060358e-06 0.0016594364179195005 0.00013457578770234858 9.62383422483348e-05 0.137695310553928 1.5979435340749969e-06 1.2766435637139604e-06 0.0016597813906481676
1.352 0.000134573430174396 9.623602075320593e-05 0.1376952205646299 1.6060978375005044e-06 1.2804037362836566e-06 0.0016648935082135966 0.00013457736917136574 9.623883421094636e-05 0.13769521981036525 1.6030800078768476e-06 1.2785631711877036e-06 0.0016643376984875015 0.00013457590176914 9.623778604065561e-05 0.13769522024609931 1.6048721958559123e-06 1.2796724657143367e-06 0.0016647199463223046
1.362 0.00013457340757973174 9.623554186755922e-05 0.13769516762367173 1.6136930921373217e-06 1.284560436363094e-06 0.0016701629806326007 0.00013457716787558334 9.623822768756701e-05 0.13769516682498634 1.610415875140641e-06 1.282547528671083e-06 0.0016695354609143175 0.00013457582807891306 9.623727066154395e-05 0.13769516728635714 1.6123581191282645e-06 1.2837568747594982e-06 0.0016699563844316543
1.372 0.00013457326474829002 9.623515159208218e-05 0.13769513757321672 1.6218765622790715e-06 1.2896964926803397e-06 0.0016757490272633557 0.0001345767999966969 9.623767665882674e-05 0.1376951367231092 1.6183381978653744e-06 1.2875086070379375e-06 0.001675047023600613 0.00013457561703325216 9.623683166055424e-05 0.13769513721431903 1.62043064842498e-06 1.2888190382657133e-06 0.0016755081187988926
1.382 0.00013457300563725805 9.623483468168453e-05 0.13769510269024407 1.6305116785064329e-06 1.2951215698219827e-06 0.001681145917331892 0.00013457626133707058 9.623716006603744e-05 0.13769510178059213 1.626716267120888e-06 1.2927586920781549e-06 0.0016803664243725364 0.00013457526928986407 9.623645144019919e-05 0.1376951023064124 1.6289552950743567e-06 1.2941695123348694e-06 0.00168086934212395
1.392 0.00013457264563915522 9.623462783016469e-05 0.13769506387923497 1.6394265568232496e-06 1.3001723625793692e-06 0.0016866755450975848 0.00013457556117273697 9.623671024333774e-05 0.13769506290239503 1.635384440033418e-06 1.2976374734950742e-06 0.001685815760923186 0.00013457479744548068 9.623616470035323e-05 0.1376950634672123 1.6377625194062735e-06 1.2991460744380791e-06 0.0016863620252324848
1.402 0.0001345722511067397 9.623457776913806e-05 0.13769501916270413 1.648431411557054e-06 1.3058173470594225e-06 0.001692143559363664 0.00013457476226571457 9.623637135109094e-05 0.1376950181100459 1.6441589948211855e-06 1.3031193128051165e-06 0.0016912005937236181 0.00013457426577728618 9.62360166876576e-05 0.13769501871889914 1.6466649173768155e-06 1.3047195255720363e-06 0.001691791794542887
1.412 0.0001345718982113042 9.623464140540295e-05 0.13769495648928226 1.6573920861122946e-06 1.312215949863094e-06 0.0016974781882565188 0.00013457393957630795 9.623609942273814e-05 0.13769495535222256 1.6529124308916124e-06 1.3093683795069478e-06 0.0016964491813189749 0.00013457374914011762 9.623596336607017e-05 0.13769495601011983 1.6555310006508655e-06 1.311051208904454e-06 0.0016970868979983198
1.422 0.00013457159893573916 9.623472141545709e-05 0.1376948723845523 1.6664516079704028e-06 1.3174487070683516e-06 0.0017027803311569856 0.00013457310514521507 9.623579718442396e-05 0.137694871155154 1.6617960849806425e-06 1.3144664224633696e-06 0.001701662521366371 0.00013457325870231473 9.623590683394216e-05 0.13769487186668897 1.6645071988178975e-06 1.316222146277608e-06 0.0017023482841712078
1.432 0.00013457132683986284 9.623480058982554e-05 0.1376947783970619 1.675592961393291e-06 1.3217961350197901e-06 0.0017077445918820705 0.00013457223273758594 9.623544758654171e-05 0.13769477706834732 1.6707999822591782e-06 1.3186996671846487e-06 0.0017065350999683135 0.0001345727674040112 9.623582944392702e-05 0.13769477783748418 1.6735795998882017e-06 1.3205152817602861e-06 0.001707270520375733
1.442 0.00013457113705478424 9.623490111849741e-05 0.1376946944562665 1.6845940358733147e-06 1.327068898844978e-06 0.0017124173985183955 0.0001345713773267029 9.62350727016066e-05 0.13769469302134724 1.6797052210788774e-06 1.3238855907559125e-06 0.0017111135361768466 0.00013457232978020077 9.62357529583432e-05 0.1376946938520014 1.6825279766717323e-06 1.3257444347074297e-06 0.0017119001166759184
1.452 0.0001345711267958736 9.623498814392588e-05 0.13769462534436408 1.6932928623639231e-06 1.3325038431602866e-06 0.0017168615506547456 0.000134570636413315 9.623463787309775e-05 0.13769462379402686 1.6883501972926946e-06 1.329259814500327e-06 0.0017154608272054515 0.00013457204266524177 9.623564224701993e-05 0.1376946246915951 1.6911911994678251e-06 1.3311463867068128e-06 0.0017162999612094804
1.462 0.0001345713081962757 9.623507576622064e-05 0.13769456129507826 1.7016188429703638e-06 1.3372800880858359e-06 0.001721055204560726 0.00013457002514450972 9.623415936786466e-05 0.13769455961750743 1.6966645172660142e-06 1.3340004074177814e-06 0.0017195553142448595 0.00013457191868006678 9.623551176397872e-05 0.1376945605890384 1.6994992458365383e-06 1.3359001052388936e-06 0.0017204482918417839
1.472 0.00013457159446021117 9.623526918346277e-05 0.13769449246450716 1.7094927536552784e-06 1.3421112985280252e-06 0.0017249685428864941 0.00013456946350213933 9.62337472294351e-05 0.137694490646706 1.7045690597676698e-06 1.338823635286254e-06 0.0017233674681034763 0.0001345718727590925 9.623546794385805e-05 0.13769449170004047 1.7073733004792922e-06 1.340720555509697e-06 0.0017243154092816293
1.482 0.0001345719017136223 9.623559911060037e-05 0.13769441350567374 1.716752570103427e-06 1.3462572708376378e-06 0.0017284640993966976 0.00013456887482628927 9.62334373039959e-05 0.13769441153417922 1.711899949808854e-06 1.3429865527112288e-06 0.001726760087103757 0.00013457182313958514 9.623554300082909e-05 0.1376944126775612 1.7146510253475499e-06 1.3448666798786014e-06 0.0017277639532456953
1.492 0.00013457222086649907 9.623599792089382e-05 0.13769432150327426 1.7232164048265314e-06 1.349384082251469e-06 0.0017314417411053804 0.00013456825176706293 9.623316318402024e-05 0.1376943193639565 1.7184731697429876e-06 1.3461533070033924e-06 0.0017296333590259042 0.00013457176149132485 9.623566984241254e-05 0.1376943206062132 1.7211499779430507e-06 1.348003988969887e-06 0.0017306939170337115
1.502 0.00013457258690942502 9.623643861426087e-05 0.13769421681260227 1.7288699377508157e-06 1.3518067091432005e-06 0.0017338876384025417 0.00013456762441594258 9.623289436261817e-05 0.13769421449032615 1.724274621931424e-06 1.348639567603421e-06 0.0017319739361162333 0.00013457172166265286 9.623582065082212e-05 0.13769421584111327 1.726855922950493e-06 1.3504478031704128e-06 0.0017330916557631647
1.512 0.0001345730191244314 9.623699063992565e-05 0.13769410631031492 1.7337669974292063e-06 1.3531118345738781e-06 0.0017358736538060525 0.0001345670086147414 9.623269783719563e-05 0.13769410378788657 1.7293565776747046e-06 1.3500300312385308e-06 0.001733854421126273 0.00013457172201483038 9.62360642200216e-05 0.1376941052583357 1.7318221579367836e-06 1.351784076099469e-06 0.0017350293088348125
1.522 0.00013457350912050801 9.62377098189242e-05 0.13769399695069778 1.737892533382555e-06 1.354152918137021e-06 0.001737423675194607 0.0001345664049378516 9.623263582280385e-05 0.13769399420693748 1.7336961480735045e-06 1.3511750907546821e-06 0.001735299546103791 0.00013457175670303963 9.62364581855335e-05 0.13769399581084601 1.7360309463280302e-06 1.3528653797477828e-06 0.001736531069093916
1.532 0.0001345740092915144 9.623848759607817e-05 0.13769388811633887 1.7411045787088501e-06 1.355112845244831e-06 0.0017384803408428927 0.00013456578795897694 9.6232615579806e-05 0.13769388512449154 1.7371423614419876e-06 1.3522518552124652e-06 0.0017362527813885515 0.0001345717847826979 9.623689874048698e-05 0.13769388687945658 1.739336922815431e-06 1.353872415366082e-06 0.001737539871076899
1.542 0.00013457445347527625 9.623914721230188e-05 0.13769377824984239 1.7431725962830414e-06 1.3550218850784882e-06 0.0017390310310946935 0.00013456511541161227 9.623247740073679e-05 0.13769377497455887 1.7394620007611002e-06 1.352286795664095e-06 0.0017367023030508747 0.0001345717479046929 9.623721470154653e-05 0.13769377690413515 1.741507961452087e-06 1.3538335511969622e-06 0.0017380433882389656
1.552 0.00013457487015708274 9.623964094124027e-05 0.1376936722299822 1.743958729987753e-06 1.3533510846069642e-06 0.001739028486693417 0.0001345644286201286 9.623218272997682e-05 0.13769366862285132 1.7405169114503604e-06 1.3507499306676065e-06 0.0017366015690084384 0.00013457167976069665 9.623736206190034e-05 0.13769367075951366 1.7424054626025718e-06 1.3522190286698762e-06 0.0017379946240561322
1.562 0.00013457545150807396 9.624009014245974e-05 0.137693577488503 1.7435171778731974e-06 1.3502414160269377e-06 0.0017383317092166898 0.00013456391868928202 9.623185217854211e-05 0.13769357348356276 1.7403502176924084e-06 1.3477755330207236e-06 0.0017358104250426623 0.00013457177386654867 9.62374631461593e-05 0.13769357587159434 1.7420793769078691e-06 1.3491673057459936e-06 0.0017372528738596143
1.572 0.00013457643773722255 9.624067180637258e-05 0.13769349883103674 1.7419266261742351e-06 1.34664593107853e-06 0.0017369558992968315 0.0001345638198402686 9.62316584847675e-05 0.1376934943365178 1.7390173039843554e-06 1.3443036318327822e-06 0.0017343453991280325 0.00013457227009919644 9.623769471593458e-05 0.13769349703725728 1.740599654617759e-06 1.3456266361425617e-06 0.0017358338045079691
1.582 0.00013457781494206336 9.624138325609575e-05 0.13769343543331253 1.7391510155427716e-06 1.3418615868129037e-06 0.001734994100668326 0.00013456412361509298 9.623160288688582e-05 0.13769343031974055 1.7364699203794023e-06 1.3396224879483696e-06 0.0017323011763283275 0.000134573157210611 9.623805599987911e-05 0.13769343341903464 1.7379247835383755e-06 1.3408900040250649e-06 0.0017338310178574513
1.592 0.00013457911162360355 9.624198188617077e-05 0.13769338027232636 1.7351530372606847e-06 1.335277703816269e-06 0.0017324334997786534 0.00013456439070073578 9.623146579841162e-05 0.13769337436252013 1.7326920264853285e-06 1.333135408707639e-06 0.0017296668362102357 0.00013457397418375312 9.623831189202749e-05 0.137693377977053 1.7340241326511252e-06 1.3343511041995853e-06 0.001731232316170348
1.602 0.00013457976052257993 9.62422364451899e-05 0.13769332210080487 1.7299667405611354e-06 1.3283482319384297e-06 0.0017292364111842712 0.00013456410523584252 9.623105269540812e-05 0.1376933151624048 1.7277502838233264e-06 1.3263204026071587e-06 0.0017264071047871365 0.00013457417066031936 9.623824321880513e-05 0.13769331944453156 1.7289443715976444e-06 1.3274733430012754e-06 0.0017280008184360623
1.612 0.00013457985595418003 9.624227969855353e-05 0.13769324872232994 1.7235713701411415e-06 1.3201604783500949e-06 0.0017254042925089804 0.00013456339232791682 9.623051832572446e-05 0.13769324045654255 1.721616407562461e-06 1.3182569401112752e-06 0.0017225261821880518 0.00013457385311130786 9.623799142351125e-05 0.1376932456015635 1.7226643024946665e-06 1.31934272232509e-06 0.0017241389369244838
1.622 0.0001345801603052984 9.62426111257073e-05 0.13769315193587514 1.7158798040718379e-06 1.310372217796956e-06 0.0017209558321346892 0.00013456299602959354 9.623034904645613e-05 0.13769314195652166 1.7141588599828102e-06 1.3085700950428543e-06 0.0017180453301056946 0.00013457378218676246 9.623805473589145e-05 0.13769314821574377 1.715080918072405e-06 1.3096055365276963e-06 0.0017196662592098566
1.632 0.0001345809646948165 9.62433694024919e-05 0.13769302529388386 1.7069752436300172e-06 1.2991219405828797e-06 0.001715889021825525 0.00013456318349233274 9.623066638084075e-05 0.13769301309936438 1.7054467980115715e-06 1.2973867485836307e-06 0.0017129649242981573 0.00013457424450278351 9.623856860308226e-05 0.13769302079693 1.706269654971946e-06 1.2983943894022799e-06 0.0017145815483116027
1.642 0.0001345813923683106 9.624390758402984e-05 0.13769285165588588 1.6971697827419383e-06 1.2865028516946796e-06 0.0017102295732316817 0.0001345631307990558 9.623086110749025e-05 0.13769283660509585 1.6958360918459575e-06 1.2848311984075313e-06 0.001707313489182432 0.00013457438011290037 9.62388980781051e-05 0.13769284615163027 1.6965584059039616e-06 1.2858135040183515e-06 0.0017089113757670627
1.652 0.00013458041781797488 9.624350814445099e-05 0.13769258968462827 1.6867463049447718e-06 1.2738908862424297e-06 0.0017040611672909931 0.00013456194229518502 9.623030845043791e-05 0.1376925709834537 1.6856444964549948e-06 1.2723103357375012e-06 0.0017011779539498392 0.00013457320421606555 9.623835470847134e-05 0.1376925828826368 1.686249421195632e-06 1.2732543773917453e-06 0.001702740455435322
1.662 0.00013457838779914932 9.624234790997593e-05 0.13769216435438156 1.6756465023725948e-06 1.261952818755803e-06 0.001697434592010011 0.0001345600472405218 9.622924414889017e-05 0.13769214105509336 1.6747748289299676e-06 1.2604693553424357e-06 0.0016946117974617988 0.00013457109404851398 9.623713708577744e-05 0.1376921559008721 1.6752772742905766e-06 1.261380896106581e-06 0.0016961204807452402
1.672 0.00013457698724092981 9.62415002031842e-05 0.13769144370884434 1.6635764579814743e-06 1.2500537686236745e-06 0.0016904093407317069 0.00013455904881065533 9.622868312566656e-05 0.13769141473520222 1.6628571359044013e-06 1.2486207341412313e-06 0.0016876764011013485 0.00013456971876646493 9.62363072688825e-05 0.13769143318964402 1.6633157143538333e-06 1.2495366038227857e-06 0.0016891115939628389
1.682 0.00013457760785949254 9.624192517407798e-05 0.13769018700764665 1.6504044293286577e-06 1.2372462742432322e-06 0.0016831301358790592 0.00013456013620458818 9.622944096206049e-05 0.13769015123002928 1.649742457096751e-06 1.2358051775318979e-06 0.0016805189165499156 0.00013457041561402375 9.623678653366618e-05 0.13769017396541022 1.650208225941103e-06 1.2367577505210955e-06 0.0016818592748778748
1.692 0.00013457990332931528 9.624346960569315e-05 0.13768797492511262 1.6363388138404765e-06 1.222963483929225e-06 0.0016757208131610237 0.0001345627895105745 9.623124059120807e-05 0.13768793131107138 1.6357289954107238e-06 1.2215217400061024e-06 0.001673268130905432 0.0001345727857510393 9.623838420073657e-05 0.13768795890030366 1.6361753682264694e-06 1.222487344560436e-06 0.0016744888343105779
1.702 0.00013458223601697827 9.624506568310987e-05 0.13768412643660316 1.621740137781288e-06 1.2084318593224203e-06 0.0016681924279854476 0.00013456528197773647 9.623295062779333e-05 0.13768407430458124 1.62132824854512e-06 1.2071070445189142e-06 0.0016659432890384612 0.00013457515918229766 9.624000936543162e-05 0.13768410704095616 1.6216227009269995e-06 1.2079845491025158e-06 0.001667013805690349
1.712 0.0001345835478678614 9.624597927851708e-05 0.13767757958327465 1.6068237842141673e-06 1.1941254564785577e-06 0.0016604964922842663 0.00013456642937470414 9.623374681051303e-05 0.13767751903760506 1.6069034441172101e-06 1.193136677060914e-06 0.001658506111243428 0.00013457643369814843 9.624089635642759e-05 0.13767755662791306 1.6068196171256196e-06 1.1937602113431221e-06 0.0016593888832912836
1.722 0.0001345837664625892 9.624619021989494e-05 0.13766671615226353 1.591892459942917e-06 1.1796839095843524e-06 0.001652554750902063 0.0001345659124387998 9.623343262097194e-05 0.1376666488170954 1.5928955978295032e-06 1.17933773132754e-06 0.001650889259645276 0.00013457645573054918 9.6240967027497e-05 0.13766668986639738 1.5921215633205928e-06 1.1794873883029029e-06 0.0016515392893187634
1.732 0.00013458268250942837 9.624565523106814e-05 0.13764911496229854 1.5774500245187356e-06 1.166497438007206e-06 0.0016443293388130643 0.00013456312241339095 9.623167947098194e-05 0.13764904511050174 1.5800220460903865e-06 1.1672364535623882e-06 0.001643066947280743 0.00013457488598061373 9.624008524139599e-05 0.13764908633396544 1.5781050594291632e-06 1.166602152913213e-06 0.001643430982949888
1.742 0.0001345797861345233 9.624401360811722e-05 0.1376212096866001 1.5639253045927823e-06 1.1550779739019474e-06 0.0016357342747555029 0.00013455699251545733 9.622772888234655e-05 0.1376211458471745 1.5690691937246717e-06 1.1575717001809637e-06 0.0016349684738508612 0.00013457103156241045 9.623775956574324e-05 0.13762118095424147 1.5653104342902632e-06 1.1556861263869239e-06 0.001634982594744748
1.752 0.00013457506810462616 9.624109229386106e-05 0.13757786388984763 1.5515290983547336e-06 1.1445950128592947e-06 0.0016265957297064463 0.00013454643485727528 9.62206371847785e-05 0.1375778212007149 1.5610348564851663e-06 1.1500111452992312e-06 0.0016264425544913006 0.00013456454128804837 9.623357263786977e-05 0.137577839265788 1.5541725466589004e-06 1.1460485127456826e-06 0.001626026724744908
1.762 0.00013456690392975489 9.623560144584352e-05 0.13751191005740201 1.5417033844396654e-06 1.1359008049910488e-06 0.0016167410778668105 0.00013452777769314814 9.620765198486473e-05 0.13751191410610863 1.5591575639470338e-06 1.1465749347060105e-06 0.0016173569200223009 0.0001345531493204574 9.622577644332503e-05 0.13751189690337307 1.5466359959599174e-06 1.138864786995495e-06 0.0016164019949464856
1.772 0.00013454883178284753 9.622292497115253e-05 0.13741366792194865 1.5379782007018412e-06 1.1314865161658792e-06 0.0016059227789394117 0.00013449197892820622 9.618231383583298e-05 0.13741376079362813 1.5706533542641538e-06 1.1522273180341818e-06 0.0016075417063551307 0.000134529557742538 9.62091576008068e-05 0.13741367859516512 1.5472826065820353e-06 1.1373258026629114e-06 0.0016058825697543176
1.782 0.0001345162349942635 9.619975631416943e-05 0.13727043998637728 1.5431414391829917e-06 1.133998724805846e-06 0.0015940168041273944 0.00013443144092406504 9.613918580065825e-05 0.13727068884963994 1.6052958040966828e-06 1.1743368998706229e-06 0.0015970129307190423 0.00013448815774294942 9.61797005664229e-05 0.13727049445427347 1.560904291964335e-06 1.145419457577557e-06 0.0015943835532387146
1.792 0.00013447337333045306 9.616907513128876e-05 0.13706606209970273 1.558944283953583e-06 1.1440789919540097e-06 0.0015811849813928656 0.0001343451800986097 9.607749882062267e-05 0.13706657257125057 1.6769391513292515e-06 1.221738347409288e-06 0.0015861703090334484 0.00013443152601087688 9.613918177202721e-05 0.13706619195622 1.5926990204163864e-06 1.1660837256967067e-06 0.001582132163517777
1.802 0.00013442199058572287 9.613219773303305e-05 0.13678070604336834 1.5919861380367643e-06 1.1661268685398124e-06 0.001567789417423798 0.00013422626154041754 9.599236494159356e-05 0.13678164530415293 1.8117900467999992e-06 1.3124323810753878e-06 0.0015757826994425477 0.0001343586383196691 9.608693881647276e-05 0.136780961379229 1.6549809390288028e-06 1.2075975470091371e-06 0.001569599871310821
1.812 0.00013435187809092132 9.608198630373361e-05 0.1363910357637387 1.6559344223726035e-06 1.2099176189458383e-06 0.0015543063419897678 0.00013405370886934248 9.586895501953479e-05 0.13639266986556922 2.0527925974017666e-06 1.4775954956773376e-06 0.001567032508871542 0.00013425575509921502 9.601331182892336e-05 0.13639149625183383 1.7707346440105362e-06 1.2864009605261779e-06 0.001557449622936464
1.822 0.00013424976232733068 9.60089126499384e-05 0.1358707092343641 1.7702615034254122e-06 1.2882875721115875e-06 0.0015413144597866502 0.0001338018567542072 9.568890163314523e-05 0.1358734623472588 2.4563121001226177e-06 1.7584512601272125e-06 0.0015616975738011601 0.00013410542377956952 9.590579136419754e-05 0.13587150177831447 1.972922655801135e-06 1.4255353701706053e-06 0.0015465725335778561
1.832 0.00013410417176891825 9.590460056655254e-05 0.13519151087891607 1.96235357676723e-06 1.4221103590883065e-06 0.0015295696412196925 0.00013344441867920551 9.543326748474896e-05 0.1351960646019188 3.0870659291806374e-06 2.2040977713039432e-06 0.0015624684027339155 0.00013389109512191482 9.575238088276162e-05 0.13519283924721834 2.304603415309527e-06 1.6577727908399797e-06 0.0015382197838133159
1.842 0.00013390373097900635 9.57608356958544e-05 0.1343253875032262 2.2644984201109468e-06 1.6356058646661484e-06 0.0015198018982184851 0.0001329531014732638 9.508178081173877e-05 0.13433283854426323 4.010951524507382e-06 2.8627479083278825e-06 0.0015730462255833545 0.00013359545947931457 9.554063576058323e-05 0.13432757963255587 2.8125595161260314e-06 2.0180323108300958e-06 0.0015338687064246068
1.852 0.00013363467389014165 9.556776865681108e-05 0.13324682651836037 2.707868393405069e-06 1.9513928032856275e-06 0.0015126748479757466 0.000132296622202019 9.461212111200588e-05 0.13325891317916003 5.29407015101803e-06 3.781283113442094e-06 0.00159851991757214 0.0001331983289147192 9.525613257995173e-05 0.13325040302928431 3.540999703354725e-06 2.5382196799201607e-06 0.0015352877451989659
1.862 0.00013327167810370317 9.530731258191717e-05 0.1319348790885447 3.323842933783463e-06 2.3922454601137327e-06 0.0015092684166744274 0.00013143537573098092 9.399604041812132e-05 0.13195428916880195 7.01153761330207e-06 5.012536155375882e-06 0.0016463823155185968 0.00013266851259175847 9.48766058971186e-05 0.13194064706953695 4.536395482247182e-06 3.251408373489042e-06 0.0015451864586404156
1.872 0.00013278055947486735 9.495532010677514e-05 0.13037517563405732 4.144476118011327e-06 2.979883205060897e-06 0.001511476566983223 0.00013032979278766068 9.320553429120388e-05 0.1304059397642372 9.247944430702029e-06 6.614824413600328e-06 0.0017272586069032253 0.0001319681293556622 9.437526514375385e-05 0.1303843490952357 5.849835699568156e-06 4.192420790268619e-06 0.0015677939352698041
1.882 0.00013213132606885615 9.449116751511232e-05 0.12856257812305008 5.195006018146064e-06 3.73051415279348e-06 0.0015218251149671268 0.00012895933197790838 9.222663122085936e-05 0.12861051225743034 1.2083430250166282e-05 8.643042515997428e-06 0.0018542918546428544 0.000131067389296113 9.373160192714637e-05 0.12857691452286862 7.527772060911101e-06 5.392313195923201e-06 0.0016087348244913677
1.892 0.00013129456298171467 9.389480135863442e-05 0.1265039128938959 6.486373147679891e-06 4.6508557019378755e-06 0.0015429071492845071 0.00012732607941595814 9.10616250666532e-05 0.12657703413004773 1.558148595501657e-05 1.1141330038282223e-05 0.0020412553744495188 0.00012994303129654222 9.292991379226736e-05 0.12652584294817704 9.60289333922221e-06 6.873258172874402e-06 0.0016743076093277043
1.902 0.00013023491525500255 9.314117961604894e-05 0.12421924947162717 8.010578319392474e-06 5.7358286181226085e-06 0.0015772096205787399 0.00012545547700152388 8.972878710951748e-05 0.12432806936691312 1.9781437660446325e-05 1.4138592259427095e-05 0.002300685529696411 0.0001285738391356731 9.195522816421351e-05 0.12425197066331287 1.2088632482261552e-05 8.645542979021479e-06 0.0017709225640079765
1.912 0.00012892084166344508 9.220787535567509e-05 0.12174109100338554 9.731998590906307e-06 6.960873742010633e-06 0.0016265363944275588 0.0001234105895255598 8.827310393707112e-05 0.12189866692327375 2.468495385512245e-05 1.7636974923409108e-05 0.0026419722830597885 0.00012695163450809031 9.080176445868255e-05 0.12178858668942966 1.4968471539945247e-05 1.0698246676123045e-05 0.0019039309263865394
1.922 0.00012730224179837002 9.106090662237364e-05 0.11911220938558112 1.1592754924667474e-05 8.284044770543242e-06 0.0016913465886044918 0.00012127535375351196 8.675589123627772e-05 0.11933381455950086 3.0255586505686073e-05 2.1609542514357913e-05 0.0030702172817580757 0.0001250605382786421 8.945986484230327e-05 0.1191791481316772 1.819911274905636e-05 1.299967718672732e-05 0.0020763883486018446
1.932 0.00012537757193450526 8.970073446295473e-05 0.11638188283199984 1.351397002000411e-05 9.648211675030698e-06 0.0017700416825509881 0.00011926407778451258 8.53312729110106e-05 0.11668402789826846 3.6393256594054634e-05 2.5984122888462156e-05 0.003583744647249176 0.00012297877116662618 8.798681649757236e-05 0.11647388655645767 2.1708568752771634e-05 1.5497658973263283e-05 0.002286874070970626
1.942 0.0001235976042514952 8.844644085427932e-05 0.11359745763184842 1.527555225720296e-05 1.0900580488497701e-05 0.0018615049079946848 0.00011770272562451666 8.422947335556187e-05 0.11400391926691296 4.2930421634687326e-05 3.064418442191742e-05 0.0041679874321034135 0.0001210643697906223 8.663564985692102e-05 0.11372238430248147 2.5275154969537295e-05 1.8037638460205864e-05 0.0025290850237769864
1.952 0.00012176431008926492 8.715087502953859e-05 0.11083036591149306 1.702676857957259e-05 1.21540585074474e-05 0.001999066782836806 0.00011681756545457489 8.360653720827107e-05 0.11137313093660887 5.001162511923471e-05 3.569700506396363e-05 0.004817434737183123 0.00011921620275006141 8.532844316159484e-05 0.11100425164039357 2.910394960316569e-05 2.0770387255818917e-05 0.0028171532274982774
1.962 0.00011988221055483163 8.581198654592482e-05 0.10817830423013526 1.9261318074378336e-05 1.3759325318897593e-05 0.002384367841685772 0.00011708060153856761 8.379482713588246e-05 0.10885132376268301 5.737046263288866e-05 4.095330037630384e-05 0.005579542609713888 0.00011779642894709306 8.431860082894214e-05 0.1084003039243829 3.332862494851301e-05 2.3791789225912155e-05 0.0032855739822802493
1.972 0.00011925457237659166 8.535811498397959e-05 0.10564508043066076 2.178368707968804e-05 1.557541587672466e-05 0.0033153802192164637 0.00011847901475489471 8.478422704251742e-05 0.10645802485391206 6.434134009356251e-05 4.59353475324179e-05 0.006552255540083411 0.0001174100909598635 8.403673448195207e-05 0.10593078323894012 3.740358271524277e-05 2.6710774072051137e-05 0.004161374805461581
1.982 0.00011756545364872086 8.413695849456282e-05 0.10300599328151176 2.2405751814992216e-05 1.6037268938468652e-05 0.00467298310150451 0.00012067352208523462 8.63360498600764e-05 0.10414543080807953 6.994663338072878e-05 4.994625065601582e-05 0.007796840681529577 0.00011912580443185951 8.524759957640352e-05 0.10328120542819914 3.9120229961488455e-05 2.7955155692331016e-05 0.005420408612829279
1.992 9.991732109521837e-05 7.150089984664836e-05 0.1011159829038143 2.8821848738312552e-05 2.0549171949712226e-05 0.006134206431400956 0.00012157305883431719 8.696046551852798e-05 0.10156523191179415 7.140402989442096e-05 5.099861321068811e-05 0.009177878465982949 0.00010017339607394288 7.167718343701499e-05 0.10123103358648602 4.4165100965242644e-05 3.150404100980661e-05 0.006711213396745
2.002 9.733630272399133e-05 6.962692852603708e-05 0.09935479353750298 4.52910960075078e-05 3.233771121438337e-05 0.00828534313271651 0.00011035190620687292 7.891098856407386e-05 0.0993618781332701 7.403342203921663e-05 5.285839352746732e-05 0.010802745848131267 9.950785956853012e-05 7.11590163391428e-05 0.09987515405710212 7.001894974906313e-05 4.998223100282937e-05 0.008899470865689442
2.012 0.00010042131269164796 7.180223934345466e-05 0.09760951816419998 6.398375865091913e-05 4.570683015717854e-05 0.01089373519095008 0.00011113800005224734 7.944165540929297e-05 0.09782163205264736 9.066530044941379e-05 6.474488813136866e-05 0.013121833101471471 0.00011654460839738506 8.329397622403988e-05 0.09841299461903498 9.76127426452576e-05 6.971031968327438e-05 0.011686922219957693
2.022 0.00011008608421250279 7.870388797753496e-05 0.09586651344281055 8.379290322212848e-05 5.9889798140366605e-05 0.013921424488691788 0.00012511388841907672 8.941073365293136e-05 0.09618413086211297 0.0001105503688250068 7.896750975066066e-05 0.01595049867761795 0.00013648651751479475 9.752339808201156e-05 0.09680591533328922 0.00012275506423818828 8.768538936822073e-05 0.014805541230861858
2.032 0.00012128993455427575 8.674367159487137e-05 0.09394948068335847 0.00010020622374148322 7.166909207653727e-05 0.017247621376242035 0.00014032569987613096 0.00010028490654725474 0.09437346549938921 0.00012839164924925554 9.173848625944229e-05 0.01902074898878146 0.0001548399515165873 0.00011064137369798956 0.09508576907152966 0.00014369740245389657 0.00010266762442666063 0.018199361283583265
2.042 0.00013046766537902116 9.337848183537817e-05 0.09187552466957404 0.00011313283966648483 8.098572516548216e-05 0.020707909122191583 0.00015175255079882398 0.00010848734450856437 0.09235501546091782 0.00014112971534279456 0.00010088333958362517 0.02218913452067765 0.00016902990981943535 0.00012081777196668268 0.09313974537328187 0.00015880403592680346 0.00011350121744481298 0.021736707715017938
2.052 0.0001371578306841553 9.826683064834786e-05 0.0896962079181143 0.0001232677834007831 8.832972172019275e-05 0.024147718052015696 0.00015779375934168004 0.00011287659241869618 0.090147632899687 0.00014843696462761734 0.00010617252920314657 0.025319938820532233 0.00017787927799160143 0.00012721809491164879 0.0909117110580061 0.0001682473825322148 0.00012031927947382677 0.025226183276943828
2.062 0.00014237370078890523 0.00010210331068482683 0.08743247167869055 0.00013186895358101324 9.4576614619372e-05 0.027452934443969512 0.00016047695754576257 0.00011489441519974614 0.08783352271491512 0.00015267601517275476 0.00010929312264480643 0.02832750463236196 0.00018120602145060383 0.00012969678377693336 0.0885362084620536 0.00017294310788306777 0.00012376570901350605 0.028518897390403454
2.072 0.0001480127763824235 0.00010621381409552871 0.08506246901545382 0.00014071229883658021 0.000100969566216084 0.030555415416686 0.0001617168457511452 0.00011588701748642837 0.08544379587113156 0.00015564267560581521 0.00011151202538966959 0.031157322213259522 0.00018176106729944082 0.0001301976610997118 0.08610460013977825 0.0001753312603344567 0.00012556866328050393 0.03156826852097048
2.082 0.00015611241824672154 0.00011204133974678826 0.08255531087192709 0.00015153384478287186 0.00010873724792486246 0.03341109977984475 0.00016336008958500593 0.00011715337507235452 0.08298545203712819 0.00015898192764336874 0.00011398661538589929 0.03380766654166274 0.0001826642358388537 0.00013092776660005148 0.08360590562323854 0.00017811462769253287 0.00012763987179850378 0.034378496303886966
2.092 0.00016817585081543024 0.0001206583886665856 0.07990995264148446 0.00016560586613802576 0.0001187875620006614 0.03598740098439486 0.00016678852919510862 0.00011967202955037868 0.08044493552465734 0.00016385595805944623 0.00011753764921476449 0.03628406747281744 0.00018652030867355514 0.0001337377763886271 0.08101476930328415 0.0001835841204100724 0.00013160402612991275 0.036958594733999636
2.102 0.00018452458248263446 0.00013229803735724844 0.07716876300437342 0.00018326196426462956 0.00013136375354487427 0.0382676800670497 0.00017260864054289245 0.00012386954442581924 0.07781722048869494 0.00017076874505457656 0.0001225175225732354 0.038559759615984575 0.0001944145810454701 0.00013939435611046004 0.07833125632072473 0.000192684067738322 0.0001381255364954565 0.03928703642997611
2.112 0.00020451754768091438 0.00014651469524736902 0.07440152909810438 0.00020403133582404473 0.00014614171836032218 0.04025406290552552 0.00018068475091388695 0.0001296424953143853 0.07512722275936444 0.00017960286025317474 0.00012883646358847066 0.0405889297638205 0.00020606698194586154 0.00014769565748001822 0.075594592739667 0.00020515196272551534 0.00014701519486776118 0.041332153086777
2.122 0.00022724603269633174 0.00016267520770764507 0.07168345166321759 0.00022718370804760484 0.00016261319601173978 0.04196502662271119 0.00019030908160861195 0.00013648900137009124 0.07242543853176359 0.00018972431562320758 0.0001360451202262583 0.04233790651203555 0.00022035886344809832 0.0001578541345411709 0.0728682764241644 0.00021995417866068124 0.0001575454085841932 0.043079782145906347
2.132 0.0002523843307619426 0.00018055789481945576 0.06908308543045422 0.00025252604674821813 0.00018064869607506564 0.04343388554862051 0.0002004511656896492 0.00014368449857225723 0.06976861791692353 0.00020017609760835027 0.0001434695707163334 0.04379712475415164 0.00023660408177518646 0.00016939335473077792 0.07021849175723642 0.00023649442607609147 0.00016930221532077648 0.044540916135919026
2.142 0.00027991538910469735 0.00020015630895765064 0.06665836026825683 0.000280131292597137 0.00020030495922237785 0.04470515207958973 0.00021077204138376953 0.00015099603154613818 0.06720556580226185 0.0002106779672909271 0.00015091700525984438 0.04497889414361646 0.0002552712307520956 0.00018265700006706435 0.06770197854461196 0.00025531358781926474 0.00018267970612882226 0.04574798629057463
2.152 0.00030948783206873103 0.00022122216941009964 0.06445601323199976 0.00030970742614316367 0.00022137630264170696 0.04582831792833969 0.0002220784197091825 0.00015900482524874377 0.06477348392079554 0.00022208038068027923 0.00015899915884984878 0.04591127997288335 0.0002758415035991166 0.00019728219925014098 0.06535949348862091 0.0002759466853419992 0.00019735319358283858 0.04674117126401382
2.162 0.0003371694521947627 0.0002409601065601807 0.062143063014029984 0.00033725041963884335 0.000241016977849822 0.04665377599369701 0.00023411123961123047 0.00016753219199102707 0.06249590707820597 0.00023415565863243507 0.00016755988175874343 0.04662553614084977 0.00029768626088451735 0.00021282465263383559 0.06322073126481315 0.0002978039988556651 0.0002129066022819928 0.04756469109280582
2.172 0.0003488761881578532 0.0002492262266436199 0.059394738730759705 0.0003488716368526471 0.00024922321026253614 0.0468734845432969 0.00024625390437630745 0.00017614262211664903 0.060388042460176365 0.00024631010254062705 0.00017618052783981706 0.04715309780999581 0.000320423286886868 0.00022903366003671483 0.061208255729973925 0.0003205033387971573 0.00022908982756136536 0.04819072133109498
2.182 0.0003471496095550348 0.0002479062720511145 0.05582524018630997 0.0003471410117810371 0.00024790082874990557 0.04560588750589714 0.00025817935225334464 0.0001846306786058774 0.058366075409463376 0.000258214325420262 0.00018465450073596552 0.04744772852652647 0.00033244551767577806 0.00023754666487235427 0.05877356445615338 0.00033244918991344116 0.00023754914975458404 0.04826985816268714
2.192 0.00033684937049943974 0.00024052602127523526 0.052124603852043525 0.0003368445704072862 0.00024052323330024073 0.04380780460516549 0.00026108912228705905 0.0001866350758275878 0.05591687865619091 0.00026107824174372056 0.00018662695710958789 0.047126277599495316 0.0003319051188526019 0.00023706037134369167 0.05574457120981955 0.0003318983348089022 0.0002370558314686516 0.047283482548290456
2.202 0.00032356389484395124 0.00023105898718923912 0.04852043203552711 0.0003235650704699635 0.00023106020687578885 0.04181929044098728 0.00025569267667296806 0.00018267385078130267 0.05325624286163696 0.000255676724372161 0.00018266255478191298 0.04623434257050483 0.0003228511214777215 0.00023054471002267028 0.0522975386330753 0.00032284605997139954 0.00023054146660462445 0.04545240744224246
2.212 0.0003122500563876832 0.0002230024642997478 0.04513878061167673 0.0003122545758245866 0.00022300583324297199 0.039784798288952775 0.0002441715125043056 0.00017436555455034607 0.049956048916879436 0.0002441614055728312 0.0001743585833686051 0.04429484238275972 0.00030951371656395 0.00022101229540392596 0.04890839271845817 0.00030951072969080505 0.00022101043663823658 0.04342666361364067
2.222 0.00030375787948212465 0.00021695471572939404 0.042273769442304494 0.00030376178832196 0.00021695752796607967 0.03807139058825486 0.0002305162602410619 0.00016458497432431392 0.04664072800923075 0.00023051030127628123 0.00016458094073923627 0.04210880269246229 0.00029625033813861657 0.00021155940040753937 0.04565131219112516 0.0002962508330545729 0.00021155990237197678 0.041299929749176574
2.232 0.00029702008204305404 0.00021216213784107043 0.03968716916061817 0.00029702261628372666 0.00021216393540954376 0.03644200080611678 0.00021726770164869435 0.0001551306255592243 0.04343930016419705 0.00021726506389761966 0.00015512888480768522 0.03985720781524998 0.00028523136363998774 0.00020370727287406877 0.04273944922407783 0.0002852328329023718 0.0002037083783655583 0.03932852785441965
2.242 0.00028757052584100834 0.00020540759110924384 0.03637594304637684 0.00028757147589748074 0.0002054082593123825 0.0338709863631368 0.00020594834058385887 0.00014706205480523175 0.040508649697580675 0.00020594778141792754 0.00014706172584494256 0.037708647255697426 0.0002765367680798538 0.0001975125452939635 0.040317552539941105 0.00027653778316060574 0.00019751328198227956 0.03769547571285078
2.252 0.00027604282399845253 0.00019716754665173757 0.03395738035332599 0.0002760439451658253 0.00019716834317233563 0.03203626079550087 0.00019690821598318908 0.00014062192064448654 0.038051796747963454 0.00019690828383630546 0.0001406219945845205 0.035898801056643885 0.00026764864707051034 0.00019118539601055643 0.03727267955875435 0.00026764902074606937 0.00019118566151871087 0.035266061596503966
2.262 0.00026581330912346516 0.00018985942194505261 0.032019358927103544 0.0002658143178758505 0.00018986014140019838 0.030555584034668112 0.00018907595339147468 0.0001350536876546081 0.03564015083993903 0.0001890759486958544 0.00013505368980384246 0.034006429408364895 0.0002553463096492298 0.00018238806566705685 0.034293066159345735 0.00025534639472517495 0.00018238812383300154 0.032770117622007884
2.272 0.0002588265739808951 0.00018486958374165375 0.03046274114217221 0.00025882728885308836 0.00018487009425014207 0.0293651678132781 0.0001799196909833323 0.00012851435409309627 0.03260024408195821 0.00017991958247523591 0.00012851427638341326 0.03135688714503486 0.00024242718157908066 0.00017315720449622506 0.032105581439712684 0.00024242749174486564 0.00017315742455212166 0.03095149736866238
2.282 0.00025492990871877155 0.0001820867897700119 0.02923316706803024 0.0002549303568093436 0.00018208710980032562 0.028423866141889142 0.00017003148277723349 0.00012145055971344216 0.03030429937291837 0.00017003156159224364 0.00012145061494240892 0.02936484359133429 0.0002314750477941839 0.0001653336732327949 0.030329857941981418 0.00023147531930921384 0.0001653338665514025 0.029466624076921695
2.292 0.0002542519601280197 0.00018160222298866383 0.02826319493375625 0.0002542522158310878 0.0001816024055360009 0.02767574584729884 0.00016069514182430624 0.00011478022884221784 0.028382187391448706 0.00016069523845593632 0.00011478029712468812 0.02768082276337269 0.00022338310071803535 0.00015955427919148242 0.028891527738508973 0.00022338328427076184 0.00015955441007148297 0.028256513159980196
2.302 0.0002559014846232841 0.00018277977026678703 0.027482806492278994 0.00025590162038804974 0.0001827798671355353 0.027062247652320015 0.00015282722666128576 0.00010915969039205112 0.026760138679681515 0.0001528272949907453 0.00010915973883759247 0.026245345497673128 0.00021845760620480513 0.0001560364643542588 0.02772170534689264 0.0002184577140846483 0.00015603654131486 0.027261974438987986
2.312 0.00025720788549180154 0.0001837124592888679 0.02682868629557947 0.0002572079546732007 0.0001837125086307433 0.02653107210424449 0.00014723912169800103 0.00010516826600571959 0.025391553412050384 0.0001472391616238356 0.00010516829437822898 0.025019991225402806 0.00021666611012043357 0.00015475671461093312 0.02674944010373863 0.00021666616748428457 0.00015475675553218082 0.02642127707933796
2.322 0.0002570269340771132 0.00018358316414354085 0.02625904236862738 0.0002570269686197236 0.00018358318877930222 0.026050562531452128 0.0001444339552303934 0.00010316472129367048 0.024225156664835417 0.00014443397595054148 0.0001031647360399363 0.02396096050369932 0.00021578058044918397 0.000154123939337814 0.025910766583974766 0.0002157806090986375 0.00015412395977043334 0.025679262303967804
2.332 0.000256316263632707 0.00018307576394052409 0.025754588134703445 0.00025631628064435924 0.00018307577607761324 0.025609969790059757 0.00014247733800529355 0.00010176718629410853 0.023208493756981936 0.00014247734803997207 0.0001017671934415947 0.02302294085867136 0.00021357288395798058 0.00015254694534771622 0.025159362818651967 0.00021357289788106952 0.0001525469552765408 0.02499764461201057
2.342 0.000255458639295023 0.00018246349155540267 0.02530351466891814 0.00025545864758234497 0.0001824634974719636 0.025204150506369868 0.00013952348005917298 9.965733322459695e-05 0.02230180888496668 0.0001395234848193033 9.965733661690656e-05 0.022172787165521027 0.00021064873616911484 0.00015045840065979228 0.024473342263839865 0.00021064874284462822 0.00015045840542149603 0.02436141335813295
2.352 0.000254853506636335 0.00018203153455130636 0.024900630869221837 0.00025485351062540435 0.00018203153740147955 0.02483300444232926 0.00013602930513732756 9.716157362116093e-05 0.021481826134908098 0.00013602930739128562 9.716157522849904e-05 0.021392915837257824 0.0002076508437350161 0.00014831728412366174 0.023840948720710887 0.00020765084690858886 0.00014831728638897693 0.023764187509329845
2.362 0.00025522538993168274 0.00018229730970876413 0.02454439953251935 0.00025522539182024637 0.00018229731105918673 0.024498807211114998 0.00013254551480519885 9.46732600086966e-05 0.020732939110076308 0.00013254551587343465 9.467326077131858e-05 0.02067220676815962 0.00020468505015492605 0.0001461991273125573 0.02325575614713336 0.00020468505165237045 0.00014619912838252175 0.02320359618601953
2.372 0.00025603503464636867 0.00018287563346497897 0.024227056110299947 0.000256035035525427 0.0001828756340939889 0.02419659947661173 0.00012906051244120447 9.218410701239811e-05 0.02004390295216696 0.0001290605129462945 9.218410737356147e-05 0.020002786309312744 0.00020260611579700212 0.00014471438184794993 0.022717412407152873 0.00020260611649401488 0.00014471438234654778 0.022682301695742133
2.382 0.0002555045137972132 0.00018249666462922607 0.023933728771796798 0.0002555045142014007 0.0001824966649186222 0.023913558275055438 0.0001260084017728486 9.00041654492275e-05 0.019408082531332724 0.00012600840200892364 9.000416561835273e-05 0.01938050106317081 0.00020184487244737193 0.0001441707224923095 0.02222416904812027 0.0002018448727655512 0.00014417072272016488 0.022200757550194267
2.392 0.0002541410577687351 0.00018152274587463141 0.02366276525750246 0.00025414105795165134 0.00018152274600568319 0.023649523558747047 0.00012431324273287221 8.87934201061236e-05 0.018822275466561275 0.00012431324284044423 8.879342018334252e-05 0.018803948649775876 0.00020060441005683393 0.00014328470180661302 0.021763235971463072 0.00020060441020006668 0.00014328470190929239 0.02174776503186384
2.402 0.00025336645539667825 0.00018096939880168512 0.023418499220339027 0.0002533664554775772 0.00018096939885969544 0.023409886192699597 0.0001230500099536118 8.789113409194733e-05 0.01827763654673694 0.00012305001000153254 8.789113412641775e-05 0.018265572530904037 0.00019743127933398582 0.00014101825427877834 0.02132292490515141 0.00019743127939788666 0.00014101825432463917 0.021312788535197226
2.412 0.0002527655537534713 0.00018054013119056089 0.02319410340271925 0.0002527655537884463 0.000180540131215677 0.023188552950719015 0.00012019171794439412 8.584954552477167e-05 0.01776165762729985 0.00012019171796556247 8.584954554003716e-05 0.01775378657407691 0.00019436580335326596 0.00013882868764797125 0.02090942827422882 0.00019436580338118265 0.00013882868766804086 0.020902847005714015
2.422 0.0002522751686070613 0.0001801898255835129 0.02298495280860179 0.00025227516862185253 0.00018018982559416362 0.022981409531295426 0.00011685099430199956 8.346337838084655e-05 0.017273761589579176 0.00011685099431117724 8.346337838749198e-05 0.01726867256186479 0.00019202006304784266 0.00013715317807831565 0.020521919369113732 0.00019202006305972562 0.00013715317808688543 0.02051768604767715
2.432 0.0002518620412425886 0.00017989472381625717 0.022788071011976822 0.00025186204124872703 0.0001798947238207024 0.022785830595839357 0.00011434749678031207 8.167518708175066e-05 0.01681480259379371 0.00011434749678416694 8.167518708456506e-05 0.016811543020382454 0.00018980405287444884 0.00013557034369326802 0.02015325556672988 0.0001898040528793891 0.00013557034369685516 0.020150557822186114
2.442 0.0002514640057212406 0.00017961041670567704 0.022602556360629522 0.000251464005723745 0.00017961041670751514 0.022601153407916255 0.000112032148063158 8.002138508641287e-05 0.01637847700728653 0.00011203214806473605 8.002138508758748e-05 0.01637640859352754 0.0001877258567953519 0.00013408596061841038 0.019800332765165712 0.00018772585679736507 0.0001340859606198957 0.01979862981168504
2.452 0.00025102464963291243 0.0001792966040305982 0.022427882875167757 0.0002510246496339155 0.00017929660403135769 0.022427012860472578 0.0001098425156152605 7.84573862276376e-05 0.015961704831127587 0.0001098425156158952 7.845738622813187e-05 0.015960404619767856 0.0001856930264703495 0.0001326339950625232 0.01946142891520643 0.00018569302647115777 0.00013263399506314256 0.019460364223070566
2.462 0.0002505598297250873 0.00017896460512092178 0.022262746168994787 0.00025055982972548203 0.00017896460512124366 0.02226221185258797 0.00010769610310263424 7.692426737183946e-05 0.01556279739284315 0.00010769610310288794 7.692426737205875e-05 0.015561987882731798 0.00018366437778493782 0.00013118502424297855 0.01913608011328891 0.00018366437778525834 0.00013118502424324651 0.019135420915786384
2.472 0.00025009707354704726 0.0001786340778967955 0.022105781246809186 0.0002500970735472015 0.00017863407789694359 0.022105456240957163 0.00010557000472535416 7.540566465375631e-05 0.015180841107032281 0.00010557000472545614 7.54056646538654e-05 0.015180341986335081 0.0001816244134826137 0.00012972797361709507 0.018823131913983812 0.00018162441348274007 0.00012972797361722273 0.018822727729991214
2.482 0.00024965149929992696 0.00017831581959256462 0.021955944292320787 0.00024965149929998844 0.00017831581959264504 0.02195574848057981 0.00010344989522814924 7.389134272786227e-05 0.014814349252462203 0.00010344989522819178 7.389134272792816e-05 0.014814044493797474 0.00017960378651226674 0.00012828473291804783 0.01852123666007161 0.00017960378651231827 0.00012828473291812085 0.018520991222300665
2.492 0.00024923472469620586 0.00017801812855175898 0.021812256772995302 0.00024923472469623096 0.00017801812855181392 0.02181213991286414 0.00010136086421050278 7.239921880009714e-05 0.014461919117218603 0.00010136086421052219 7.23992188001466e-05 0.014461734832390114 0.00017761506717111773 0.00012686427887800266 0.018229380937167534 0.00017761506717113974 0.0001268642788780551 0.018229233320503795
2.502 0.00024883223000576654 0.0001777306351991412 0.02167441221602878 0.00024883223000577765 0.00017773063519918643 0.021674343133390984 9.931372260887769e-05 7.093701277833052e-05 0.014122604766567341 9.931372260888801e-05 7.093701277837366e-05 0.0141224944023275 0.00017566966505151873 0.00012547476095063257 0.017946527995818026 0.00017566966505152938 0.00012547476095067702 0.017946440053823624
2.512 0.0002484104940727199 0.00017742939825848278 0.021542825960799643 0.0002484104940727264 0.00017742939825852444 0.021542785510587414 9.731342172158378e-05 6.95082607217259e-05 0.013795413693496293 9.731342172159103e-05 6.950826072176647e-05 0.013795348229670224 0.0001737696779688066 0.00012411767835127045 0.017671898439796156 0.0001737696779688134 0.00012411767835131179 0.017671846543179718
2.522 0.000247967184579978 0.0001771127521618048 0.0214172219894373 0.0002479671845799829 0.0001771127521618449 0.021417198530327974 9.5365182859077e-05 6.811669240087044e-05 0.013479381948417897 9.536518285908321e-05 6.811669240091023e-05 0.013479343486526664 0.00017189065639248036 0.00012277556866483147 0.01740566784471903 0.00017189065639248578 0.00012277556866487172 0.01740563750982083
2.532 0.00024753044129333595 0.0001768007952570947 0.021296387797789158 0.0002475304412933405 0.0001768007952571348 0.02129637432254625 9.34608536692549e-05 6.675648545803713e-05 0.013174219453211058 9.346085366926107e-05 6.675648545807686e-05 0.013174197070817099 0.00017001144452451645 0.00012143332172286391 0.017148035594489224 0.0001700114445245219 0.00012143332172290418 0.017148018032110846
2.542 0.00024710793433678225 0.00017649900570831264 0.021179704786476447 0.000247107934336786 0.00017649900570835254 0.021179697120299445 9.158535333410905e-05 6.541686861010504e-05 0.01287987736294472 9.158535333411468e-05 6.541686861014465e-05 0.01287986446249357 0.00016814749929911342 0.00012010197812168024 0.016897967007805596 0.00016814749929911833 0.00012010197812172026 0.016897956937015304
2.552 0.0002466910203361123 0.00017620121006693224 0.021067223257196146 0.00024669102033611707 0.00017620121006697203 0.021067218937714023 8.974052934860639e-05 6.409916193618215e-05 0.01259548644555282 8.974052934861261e-05 6.409916193622166e-05 0.012595479081314314 0.00016631867881220115 0.00011879572189790195 0.016654237782814246 0.00016631867881220676 0.00011879572189794187 0.016654232063063257
2.562 0.0002462772576165796 0.00017590566443864065 0.020958691196080157 0.00024627725761658295 0.00017590566443868053 0.020958688785685506 8.793806997538127e-05 6.281171443674494e-05 0.012319803495824058 8.793806997538663e-05 6.281171443678448e-05 0.012319799332124005 0.00016452043854403825 0.00011751130711598853 0.01641669552170165 0.00016452043854404258 0.00011751130711602846 0.016416692304283057
2.572 0.0002458657072589969 0.00017561169833687612 0.020853753120124833 0.0002458657072590012 0.00017561169833691582 0.020853751788007347 8.617700967048177e-05 6.155383660831802e-05 0.012052428696772052 8.61770096704876e-05 6.155383660835754e-05 0.01205242636524358 0.00016274594323646599 0.00011624385160454153 0.01618533798146677 0.0001627459432364711 0.00011624385160458141 0.016185336189009733
2.582 0.0002454554321998158 0.0001753186426581635 0.02075221337626037 0.0002454554321998199 0.00017531864265820345 0.020752212647131982 8.445183392502946e-05 6.032158962277341e-05 0.011793343361185697 8.44518339250351e-05 6.0321589622812896e-05 0.0117933420681823 0.00016099419385792003 0.00011499264180546455 0.01595970811858185 0.0001609941938579247 0.00011499264180550451 0.0159597071295917
2.592 0.0002450459326904263 0.0001750261406490493 0.02065385410405507 0.0002450459326904304 0.000175026140649089 0.02065385370880084 8.276220216050225e-05 5.911473021000174e-05 0.011542077812892905 8.276220216050798e-05 5.911473021004124e-05 0.011542077102742446 0.00015926450022682537 0.0001137571848014219 0.015739482854833113 0.00015926450022683047 0.0001137571848014618 0.01573948231440176
2.602 0.0002446375494107879 0.00017473443576770256 0.020558461491367353 0.00024463754941079173 0.00017473443576774249 0.020558461279159557 8.110869372255012e-05 5.793367213251238e-05 0.011298169959156563 8.110869372255558e-05 5.793367213255187e-05 0.011298169572884913 0.00015755611013479692 0.00011253694342113963 0.015524445630672281 0.00015755611013480166 0.00011253694342117959 0.015524445338187351
2.612 0.00024423076562887037 0.00017444387324067864 0.02046586854291982 0.0002442307656288743 0.00017444387324071843 0.02046586843008052 7.949028474533255e-05 5.677768408471577e-05 0.01106134711879623 7.949028474533817e-05 5.677768408475531e-05 0.011061346910713858 0.00015586835561673542 0.00011133144067180517 0.015314310824032932 0.0001558683556167401 0.00011133144067184509 0.015314310667255861
2.622 0.0002438257908913866 0.00017415460273192414 0.020375919943691787 0.0002438257908913894 0.00017415460273196404 0.020375919884266284 7.790508719134714e-05 5.56454175787128e-05 0.01083126047688217 7.790508719135218e-05 5.564541757875227e-05 0.010831260365867198 0.00015420121720176192 0.00011014066271115867 0.015108845958428868 0.00015420121720176582 0.00011014066271119855 0.01510884587519888
2.632 0.00024342261421152745 0.0001738666163496459 0.02028846512839044 0.0002434226142115313 0.00017386661634968557 0.02028846509739517 7.635213160266007e-05 5.4536180213108245e-05 0.010607601248308967 7.635213160266574e-05 5.4536180213147784e-05 0.010607601189650102 0.00015255461412386892 0.00010896455187597252 0.014907853811484965 0.00015255461412387388 0.00010896455187601243 0.014907853767723077
2.642 0.0002430207052886819 0.00017357953528124198 0.02020336346709115 0.00024302070528868546 0.00017357953528128166 0.020203363451079957 7.483079383833076e-05 5.3449526210752383e-05 0.01039010459355896 7.48307938383363e-05 5.3449526210791896e-05 0.01039010456286217 0.00015092851416746082 0.00010780308515947914 0.014711142532013489 0.00015092851416746537 0.00010780308515951915 0.014711142509224312
2.652 0.00024261951913621044 0.00017329297024992074 0.020120485010490703 0.0002426195191362138 0.0001732929702499605 0.02012048500229939 7.334045724687651e-05 5.2385015177242236e-05 0.010178514611849272 7.334045724688171e-05 5.238501517728169e-05 0.010178514595939723 0.00014932282391949455 0.0001066561958156911 0.014518530737321471 0.00014932282391949883 0.00010665619581573105 0.014518530725567807
2.662 0.00024221906600499843 0.00017300692856619807 0.020039713631735814 0.0002422190660050021 0.00017300692856623802 0.02003971362758551 7.188135380328048e-05 5.134281282751114e-05 0.009972592737059438 7.188135380328577e-05 5.134281282755063e-05 0.009972592728893162 0.00014773697711497613 0.00010552347936334181 0.01432984804494114 0.00014773697711498044 0.0001055234793633817 0.014329848038937354
2.672 0.00024181975143773817 0.00017272169987021978 0.01996094475690657 0.00024181975143774143 0.00017272169987025962 0.019960944754824 7.045387544947841e-05 5.0323199046458324e-05 0.00977211337572579 7.045387544948363e-05 5.0323199046497837e-05 0.009772113371574465 0.00014617009349355713 0.000104404307095017 0.014144935310332136 0.00014617009349356146 0.00010440430709505702 0.014144935307294893
2.682 0.00024142173960833022 0.00017243740141820846 0.019884079721783847 0.00024142173960833374 0.00017243740141824828 0.019884079720748914 6.905673516233236e-05 4.932525453626725e-05 0.009576861862109149 6.905673516233758e-05 4.932525453630679e-05 0.009576861860019175 0.00014462177588583268 0.00010329839536995379 0.013963647288975478 0.000144621775885837 0.0001032983953699938 0.013963647287453767
2.692 0.00024102486500576165 0.00017215391501375742 0.019809024851560258 0.00024102486500576526 0.00017215391501379713 0.01980902485105092 6.768773474850301e-05 4.8347409292546954e-05 0.009386633125034781 6.76877347485084e-05 4.834740929258647e-05 0.009386633123992748 0.00014309225908789493 0.0001022059119043951 0.013785852157473511 0.00014309225908789937 0.00010220591190443506 0.013785852156718457
2.702 0.00024062898253179014 0.00017187113704683225 0.019735693528225455 0.00024062898253179375 0.000171871137046872 0.01973569352797721 6.634628712399262e-05 4.7389244036000226e-05 0.009201239935111067 6.634628712399795e-05 4.738924403603979e-05 0.009201239934596544 0.0001415815495600291 0.00010112686132527928 0.013611425727676993 0.0001415815495600336 0.00010112686132531923 0.013611425727305953
2.712 0.00024023404206978483 0.0001715890317448729 0.01966400608502264 0.00024023404206978836 0.00017158903174491276 0.019664006084902808 6.503284819768681e-05 4.6451084392583795e-05 0.00902051004071434 6.503284819769226e-05 4.645108439262333e-05 0.009020510040462741 0.00014008921377728882 0.00010006093402071815 0.013440249279984022 0.00014008921377729345 0.00010006093402075804 0.013440249279803449
2.722 0.00023984002258122536 0.00017130758410164698 0.019593888270668776 0.0002398400225812286 0.00017130758410168693 0.019593888270611495 6.374698665697096e-05 4.553262230568542e-05 0.008844276702751154 6.374698665697611e-05 4.553262230572496e-05 0.008844276702629312 0.00013861486696951773 9.900785520227744e-05 0.013272211882214117 0.00013861486696952182 9.900785520231734e-05 0.013272211882127091
2.732 0.0002394469253446292 0.0001710267950469508 0.019525270214463254 0.00023944692534463236 0.00017102679504699085 0.01952527021443614 6.248779307186296e-05 4.463320823624395e-05 0.008672380213314256 6.248779307186809e-05 4.4633208236283466e-05 0.008672380213255825 0.00013715825984008236 9.796744683618053e-05 0.013107210372411193 0.00013715825984008634 9.796744683622048e-05 0.013107210372369648
2.742 0.00023905475773337913 0.00017074666986027193 0.019458086062469317 0.00023905475773338243 0.00017074666986031172 0.019458086062456602 6.125461479862377e-05 4.375237604621201e-05 0.008504670945800702 6.125461479862906e-05 4.375237604625149e-05 0.00850467094577295 0.00013571916861265885 9.693954911240605e-05 0.012945147790098917 0.0001357191686126632 9.693954911244597e-05 0.01294514779007928
2.752 0.0002386635197875661 0.00017046720858009037 0.01939227403458314 0.00023866351978756937 0.0001704672085801302 0.01939227403457724 6.00468897534857e-05 4.288972427602441e-05 0.00834100757112116 6.0046889753490904e-05 4.288972427606391e-05 0.008341007571108108 0.00013429738442323236 9.592401286836692e-05 0.012785932490234674 0.00013429738442323662 9.592401286840683e-05 0.012785932490225482
2.762 0.0002382731991504187 0.0001701884023880859 0.019327776397382392 0.00023827319915042207 0.00017018840238812558 0.01932777639737968 5.8864088115153626e-05 4.204487450621572e-05 0.008181255501525805 5.8864088115158905e-05 4.2044874506255225e-05 0.008181255501519727 0.00013289269891047023 9.492068929795341e-05 0.012629477768928473 0.00013289269891047454 9.492068929799335e-05 0.01262947776892421
2.772 0.00023788377499411542 0.00016991023641374926 0.019264539241752743 0.00023788377499411905 0.00016991023641378908 0.01926453924175151 5.7705706093102536e-05 4.1217466907585994e-05 0.008025286452788138 5.770570609310792e-05 4.121746690762552e-05 0.008025286452785331 0.0001315048983975346 9.392942579642496e-05 0.012475701718876986 0.00013150489839753907 9.392942579646498e-05 0.012475701718875028
2.782 0.00023749522729093442 0.00016963269635712503 0.01920251198485022 0.00023749522729093794 0.00016963269635716466 0.019202511984849666 5.657123551192142e-05 4.040713851776156e-05 0.00787297818531547 5.657123551192679e-05 4.0407138517801065e-05 0.007872978185314189 0.00013013376605348255 9.29500675048969e-05 0.0123245270287152 0.00013013376605348705 9.295006750493671e-05 0.012324527028714307
2.792 0.0002371075474770258 0.0001693557761059496 0.019141646749603926 0.00023710754747702947 0.00016935577610598953 0.019141646749603676 5.546017351522076e-05 3.961353017298641e-05 0.007724214050559504 5.5460173515226155e-05 3.961353017302595e-05 0.007724214050558925 0.0001287790837710776 9.198245865193207e-05 0.01217588079938325 0.00012877908377108207 9.198245865197197e-05 0.012175880799382852
2.802 0.00023672073913012524 0.00016907947822000655 0.019081898102133215 0.00023672073913012884 0.00016907947822004642 0.019081898102133104 5.4372025767273474e-05 3.883628879495908e-05 0.0075788829225871945 5.437202576727885e-05 3.8836288794998636e-05 0.007578882922586935 0.0001274406326302544 9.102644288504643e-05 0.012029694157402923 0.00012744063263025896 9.102644288508633e-05 0.012029694157402744
2.812 0.00023633480332794647 0.0001688038034737167 0.01902322314990254 0.00023633480332795002 0.00016880380347375655 0.019023223149902492 5.330629751155871e-05 3.807506100416293e-05 0.007436879400199526 5.3306297511564125e-05 3.8075061004202494e-05 0.00743687940019941 0.00012611820354044048 9.008187087231643e-05 0.01188590159351282 0.00012611820354044498 9.008187087235633e-05 0.011885901593512738
2.822 0.00023594973331253976 0.00016852874704515405 0.018965581530007974 0.00023594973331254342 0.00016852874704519386 0.018965581530007953 5.2262496608200785e-05 3.7329495289406806e-05 0.007298103078133557 5.226249660820612e-05 3.7329495289446346e-05 0.007298103078133504 0.00012481160055475857 8.914860266986747e-05 0.011744440540419848 0.00012481160055476315 8.914860266990741e-05 0.011744440540419808
2.832 0.00023556552062255575 0.00016825430289598927 0.018908935089011022 0.00023556552062255947 0.00016825430289602906 0.018908935089011016 5.124015342110193e-05 3.659925621279618e-05 0.007162457356803129 5.1240153421107284e-05 3.659925621283574e-05 0.007162457356803106 0.00012352062900151402 8.822649924437122e-05 0.011605251455464474 0.0001235206290015185 8.822649924441108e-05 0.01160525145546446
2.842 0.0002351821593292227 0.0001679804667967183 0.01885324757375312 0.00023518215932922626 0.0001679804667967581 0.018853247573753118 5.0238818599315146e-05 3.5884022825490925e-05 0.0070298493456672695 5.023881859932051e-05 3.588402282553044e-05 0.007029849345667261 0.0001222450901831964 8.731541868664085e-05 0.011468277852355114 0.00012224509018320085 8.731541868668078e-05 0.011468277852355109
2.852 0.00023479964546687575 0.00016770723592002878 0.018798484528913695 0.00023479964546687935 0.00016770723592006846 0.01879848452891369 4.925804731843673e-05 3.5183477411314933e-05 0.006900190418385458 4.925804731844209e-05 3.5183477411354446e-05 0.006900190418385453 0.00012098478585262412 8.641521940864013e-05 0.011333465915715898 0.0001209847858526286 8.641521940867998e-05 0.011333465915715895
2.862 0.00023441797551840133 0.00016743460775878286 0.018744613252872116 0.00023441797551840483 0.00016743460775882268 0.018744613252872116 4.829739712489457e-05 3.4497303946703694e-05 0.00677339599472625 4.829739712489992e-05 3.449730394674323e-05 0.006773395994726247 0.00011973952265051647 8.5525763313127e-05 0.011200764131607085 0.0001197395226505209 8.552576331316688e-05 0.011200764131607081
2.872 0.0002340371461485952 0.00016716257993549893 0.01869160267574477 0.00023403714614859877 0.0001671625799355387 0.01869160267574477 4.735643632834441e-05 3.3825194095278656e-05 0.006649384866452966 4.735643632834977e-05 3.382519409531819e-05 0.006649384866452964 0.00011850911118802301 8.464691513819453e-05 0.011070123201621616 0.00011850911118802741 8.464691513823451e-05 0.011070123201621618
2.882 0.00023365715417395555 0.00016689115018078422 0.018639423229718264 0.00023365715417395931 0.00016689115018082403 0.018639423229718264 4.6434745928062464e-05 3.3166848583782046e-05 0.006528078923628825 4.64347459280678e-05 3.3166848583821566e-05 0.006528078923628823 0.0001172933642908383 8.377854120318795e-05 0.010941495984528565 0.00011729336429084271 8.377854120322786e-05 0.010941495984528564
2.892 0.0002332779964129464 0.00016662031622632494 0.018588046766566453 0.0002332779964129501 0.00016662031622636467 0.018588046766566453 4.553191558485462e-05 3.252197432495808e-05 0.006409403166559598 4.553191558485996e-05 3.252197432499763e-05 0.006409403166559597 0.00011609209699900402 8.292050940841909e-05 0.010814837315828784 0.00011609209699900849 8.292050940845907e-05 0.010814837315828782
2.902 0.0002328996696139188 0.00016635007575341665 0.01853744646081583 0.0002328996696139222 0.0001663500757534563 0.018537446460815832 4.464754248970079e-05 3.18902836097133e-05 0.00629328557689939 4.4647542489706105e-05 3.189028360975284e-05 0.0062932855768993885 0.00011490512675145322 8.207268936710769e-05 0.010690103868538534 0.00011490512675145761 8.207268936714763e-05 0.010690103868538532
2.912 0.00023252217054013383 0.00016608042645384596 0.018487596715043266 0.0002325221705401375 0.00016608042645388583 0.018487596715043266 4.3781232250473634e-05 3.127149474036038e-05 0.006179656885779901 4.378123225047894e-05 3.127149474039994e-05 0.0061796568857799 0.00011373227336271407 8.123495238873388e-05 0.010567254065795843 0.00011373227336271842 8.123495238877383e-05 0.010567254065795843
2.922 0.00023214549615430076 0.00016581136616162533 0.018438473094683643 0.0002321454961543045 0.000165811366161665 0.018438473094683643 4.2932599062386335e-05 3.066533215242102e-05 0.006068450461393812 4.293259906239164e-05 3.0665332152460564e-05 0.00606845046139381 0.00011257335896307914 8.04071714364407e-05 0.010446247948639253 0.00011257335896308352 8.040717143648064e-05 0.010446247948639253
2.932 0.0002317696437584437 0.00016554289295297705 0.018390052258724452 0.00023176964375844756 0.00016554289295301678 0.018390052258724452 4.2101265918836534e-05 3.0071526565388525e-05 0.0059596021877783255 4.2101265918841873e-05 3.007152656542806e-05 0.0059596021877783255 0.00011142820788948893 7.958922104899377e-05 0.010327047066716758 0.00011142820788949336 7.958922104903372e-05 0.010327047066716758
2.942 0.0002313946109285827 0.00016527500509964642 0.01834231188633245 0.0002313946109285862 0.00016527500509968648 0.01834231188633245 4.1286865199817204e-05 2.9489815402713586e-05 0.005853050295751254 4.128686519982254e-05 2.9489815402753116e-05 0.005853050295751253 0.00011029664657114468 7.878097725924571e-05 0.010209614400450526 0.00011029664657114912 7.878097725928564e-05 0.010209614400450526
2.952 0.00023102039526895867 0.00016500770089333954 0.018295230614205304 0.00023102039526896214 0.0001650077008933793 0.018295230614205304 4.048903775060638e-05 2.8919942133944856e-05 0.005748735254511622 4.048903775061173e-05 2.89199421339844e-05 0.0057487352545116215 0.00010917850364021532 7.798231767316682e-05 0.010093914268803132 0.0001091785036402198 7.798231767320676e-05 0.010093914268803132
2.962 0.00023064699432138907 0.0001647409785810423 0.018248787981941173 0.00023064699432139262 0.00016474097858108208 0.018248787981941173 3.9707430880355434e-05 2.836165484538607e-05 0.005646599663087621 3.9707430880360754e-05 2.8361654845425608e-05 0.005646599663087619 0.00010807361011025888 7.719312159728276e-05 0.009979912245241128 0.00010807361011026333 7.719312159732268e-05 0.009979912245241128
2.972 0.00023027440566689036 0.00016447483643758983 0.018202964383141923 0.00023027440566689402 0.00016447483643762965 0.018202964383141923 3.894169841945285e-05 2.781470628102694e-05 0.005546588134528816 3.894169841945815e-05 2.7814706281066494e-05 0.005546588134528815 0.00010698179927542861 7.641326996676857e-05 0.009867575087781575 0.00010698179927543304 7.641326996680846e-05 0.009867575087781574
2.982 0.00022990262701793598 0.0001642092728317193 0.0181577410196191 0.0002299026270179397 0.00016420927283175904 0.0181577410196191 3.819150254808075e-05 2.7278855148490118e-05 0.005448647207807567 3.81915025480861e-05 2.7278855148529634e-05 0.005448647207807566 0.00010590290645791115 7.564264516491442e-05 0.009756870670377784 0.00010590290645791554 7.564264516495436e-05 0.009756870670377782
2.992 0.0002295316562188896 0.00016394428622604193 0.01811309985672974 0.00022953165621889327 0.00016394428622608183 0.01811309985672974 3.745651399223912e-05 2.6753866259061092e-05 0.005352725262310011 3.745651399224443e-05 2.6753866259100638e-05 0.005352725262310011 0.00010483676893815658 7.488113097353823e-05 0.009647767917308323 0.00010483676893816098 7.488113097357815e-05 0.009647767917308323
3.002 0.00022916149119611142 0.00016367987514179181 0.01806902358167393 0.00022916149119611514 0.00016367987514183152 0.01806902358167393 3.673641050562323e-05 2.6239509443485394e-05 0.005258772425326024 3.6736410505628536e-05 2.6239509443524964e-05 0.005258772425326023 0.00010378322607347824 7.412861265746239e-05 0.00954023674442261 0.00010378322607348261 7.41286126575023e-05 0.009540236744422607
3.012 0.00022879212993209152 0.0001634160381401101 0.018025495565683978 0.00022879212993209513 0.00016341603814014983 0.018025495565683978 3.6030876266174495e-05 2.5735559120932076e-05 0.005166740488621097 3.6030876266179774e-05 2.5735559120971608e-05 0.005166740488621096 0.00010274211933482574 7.338497699092432e-05 0.009434248007363937 0.00010274211933483018 7.338497699096427e-05 0.009434248007363937
3.022 0.0002284235704539809 0.00016315277381396742 0.017982499829096287 0.00022842357045398446 0.00016315277381400721 0.017982499829096287 3.5339602303747535e-05 2.524179460447091e-05 0.0050765828375576 3.533960230375288e-05 2.524179460451045e-05 0.005076582837557599 0.00010171329223366852 7.265011220540682e-05 0.009329773455280552 0.00010171329223367292 7.265011220544676e-05 0.00932977345528055
3.032 0.0002280558108249112 0.00016289008078191358 0.017940021007638002 0.00022805581082491468 0.00016289008078195337 0.017940021007638002 3.466228658498247e-05 2.4758000161667635e-05 0.004988254383131253 3.466228658498778e-05 2.4758000161707174e-05 0.0049882543831312525 0.00010069659026588771 7.192390794949927e-05 0.00922678568711322 0.00010069659026589207 7.19239079495392e-05 0.009226785687113218
3.042 0.00022768884914357051 0.00016262795768780724 0.017898044319600705 0.00022768884914357398 0.0001626279576878471 0.017898044319600705 3.399863375192079e-05 2.4283964827914128e-05 0.004901711494036652 3.399863375192608e-05 2.428396482795367e-05 0.0049017114940366514 9.969186087975921e-05 7.120625526605705e-05 0.009125258107206397 9.969186087976357e-05 7.1206255266097e-05 0.009125258107206395
3.052 0.00022732268354478687 0.0001623664032012028 0.01785655553522372 0.0002273226835447905 0.00016236640320124255 0.01785655553522372 3.334835491648648e-05 2.381948225977473e-05 0.0048169119291595446 3.334835491649177e-05 2.3819482259814284e-05 0.004816911929159544 9.869895345137477e-05 7.049704657470034e-05 0.00902516487986806 9.869895345137923e-05 7.049704657474025e-05 0.009025164879868059
3.062 0.0002269573121991589 0.00016210541601713253 0.01781554094948098 0.00022695731219916243 0.0001621054160171724 0.01781554094948098 3.2711167500683495e-05 2.336435062056563e-05 0.004733814772312029 3.271116750068881e-05 2.3364350620605177e-05 0.004733814772312028 9.771771926350955e-05 6.979617565662287e-05 0.00892648088575418 9.771771926351394e-05 6.979617565666282e-05 0.008926480885754179
3.072 0.0002265927333095187 0.00016184499485352613 0.017774987358270836 0.0002265927333095223 0.00016184499485356595 0.01777498735827084 3.2086795100262245e-05 2.2918372483305745e-05 0.004652380373516487 3.208679510026754e-05 2.291837248334532e-05 0.004652380373516486 9.674801148274274e-05 6.910353763837045e-05 0.008829181683727762 9.674801148274721e-05 6.910353763841039e-05 0.00882918168372776
3.082 0.00022622894510458973 0.00016158513844674656 0.017734882036903588 0.00022622894510459338 0.00016158513844678646 0.017734882036903588 3.14749673560605e-05 2.2481354738573796e-05 0.004572570299121635 3.1474967356065765e-05 2.2481354738613352e-05 0.004572570299121634 9.578968513875133e-05 6.841902897686546e-05 0.008733243480301571 9.578968513875572e-05 6.841902897690532e-05 0.008733243480301571
3.092 0.00022586594583552593 0.00016132584554910695 0.017695212719363074 0.0002258659458355295 0.00016132584554914674 0.017695212719363074 3.0875419813579765e-05 2.205310849442017e-05 0.004494347288251512 3.0875419813585023e-05 2.2053108494459734e-05 0.004494347288251512 9.484259710473948e-05 6.774254744572909e-05 0.008638643105911722 9.4842597104744e-05 6.774254744576902e-05 0.00863864310591172
3.102 0.00022550373377723719 0.00016106711492982475 0.017655967577152317 0.0002255037337772405 0.00016106711492986457 0.017655967577152317 3.028789379358368e-05 2.1633448983818732e-05 0.004417675210067805 3.0287893793588962e-05 2.1633448983858323e-05 0.0044176752100678045 9.390660607534921e-05 6.707399211931721e-05 0.00854535799407171 9.390660607535369e-05 6.707399211935705e-05 0.008545357994071712
3.112 0.0002251423072302888 0.0001608089453764481 0.017617135197366927 0.0002251423072302925 0.0001608089453764878 0.017617135197366924 2.9712136279142796e-05 2.122219548409495e-05 0.004342519018199307 2.97121362791481e-05 2.1222195484134523e-05 0.004342519018199306 9.298157254208294e-05 6.641326335532666e-05 0.008453366157734558 9.298157254208744e-05 6.641326335536657e-05 0.008453366157734557
3.122 0.00022478166451942594 0.00016055133569369998 0.017578704560843143 0.0002247816645194296 0.00016055133569373967 0.017578704560843143 2.9147899795351106e-05 2.0819171230965413e-05 0.0042688447025269844 2.9147899795356385e-05 2.0819171231004997e-05 0.0042688447025269844 9.206735877058727e-05 6.57602627784937e-05 0.008362646159257981 9.206735877059168e-05 6.576026277853365e-05 0.008362646159257981
3.132 0.00022442180398965356 0.00016029428470060178 0.01754066502229456 0.00022442180398965706 0.00016029428470064168 0.01754066502229456 2.8594942274790005e-05 2.0424203322434846e-05 0.004196619240616573 2.8594942274795297e-05 2.0424203322474427e-05 0.004196619240616572 9.116382878052206e-05 6.511489326611609e-05 0.008273177076045524 9.116382878052657e-05 6.511489326615608e-05 0.008273177076045522
3.142 0.0002240627240015549 0.00016003779122730234 0.017503006294264118 0.0002240627240015585 0.0001600377912273421 0.01750300629426412 2.805302693022639e-05 2.0037122627854138e-05 0.004125810552541948 2.8053026930231646e-05 2.0037122627893718e-05 0.004125810552541947 9.027084832434407e-05 6.44770589330712e-05 0.008184938469026482 9.027084832434853e-05 6.44770589331112e-05 0.00818493846902648
3.152 0.00022370442292683014 0.00015978185411182462 0.01746571843500026 0.00022370442292683372 0.0001597818541118645 0.01746571843500026 2.752192214245434e-05 1.9657763707857186e-05 0.004056387463735845 2.7521922142459624e-05 1.9657763707896763e-05 0.004056387463735845 8.938828486398274e-05 6.384666511496037e-05 0.008097910360939847 8.938828486398709e-05 6.384666511500028e-05 0.008097910360939847
3.162 0.00022334689914385236 0.00015952647219686088 0.017428791838119184 0.00022334689914385602 0.0001595264721969008 0.017428791838119184 2.7001401349753736e-05 1.928596473543388e-05 0.00398831967766231 2.7001401349759018e-05 1.928596473547345e-05 0.0039883196776623105 8.851600754680187e-05 6.322361835108918e-05 0.008012073225564065 8.851600754680624e-05 6.322361835112913e-05 0.008012073225564064
3.172 0.00022299015103371348 0.00015927164432704717 0.017392217221046842 0.0002229901510337171 0.00015927164432708697 0.01739221722104684 2.649124293330418e-05 1.892156741405542e-05 0.003921577754025843 2.649124293330946e-05 1.8921567414095006e-05 0.0039215777540258425 8.765388718269966e-05 6.260782636815001e-05 0.007927407982104437 8.765388718270406e-05 6.260782636818996e-05 0.007927407982104435
3.182 0.00022263417697721295 0.00015901736934682522 0.01735598561061022 0.00022263417697721656 0.00015901736934686493 0.01735598561061022 2.5991230104076217e-05 1.856441689687887e-05 0.0038561330845232234 2.5991230104081486e-05 1.856441689691846e-05 0.0038561330845232225 8.680179622217454e-05 6.199919806454796e-05 0.007843895986146269 8.680179622217893e-05 6.199919806458784e-05 0.007843895986146267
3.192 0.00022227897535325437 0.00015876364609917654 0.017320088326751727 0.00022227897535325808 0.00015876364609921625 0.017320088326751727 2.5501150794586472e-05 1.821436170956625e-05 0.003791957860640885 2.5501150794591747e-05 1.8214361709605805e-05 0.0037919578606408844 8.595960873508191e-05 6.13976434952306e-05 0.00776151901176843 8.595960873508623e-05 6.139764349527056e-05 0.007761519011768429
3.202 0.00022192454453848751 0.0001585104734254041 0.017284516967121962 0.00022192454453849123 0.0001585104734254438 0.017284516967121962 2.502079755399252e-05 1.7871253675184217e-05 0.0037290250349130533 2.5020797553997767e-05 1.7871253675223814e-05 0.003729025034913053 8.512720039047787e-05 6.080307385727779e-05 0.007680259226054618 8.512720039048219e-05 6.080307385731774e-05 0.007680259226054617
3.212 0.00022157088290835416 0.00015825785016589162 0.0172492633950311 0.00022157088290835798 0.0001582578501659313 0.0172492633950311 2.454996744629284e-05 1.7534947841558206e-05 0.0036673082829458744 2.45499674462981e-05 1.7534947841597773e-05 0.0036673082829458744 8.430444843718921e-05 6.021540147599966e-05 0.007600099162886475 8.430444843719353e-05 6.0215401476039586e-05 0.0076000991628864725
3.222 0.0002212179888391097 0.00015800577516160568 0.017214319731334325 0.0002212179888391132 0.00015800577516164542 0.017214319731334325 2.408846195115555e-05 1.720530241049959e-05 0.0036067819739109496 2.4088461951160816e-05 1.7205302410539168e-05 0.003606781973910949 8.349123168577932e-05 5.963453979197807e-05 0.0075210217039973085 8.34912316857837e-05 5.9634539792017994e-05 0.007521021703997308
3.232 0.00022086586071070065 0.00015775424725602178 0.017179678348642886 0.0002208658607107043 0.00015775424725606165 0.01717967834864289 2.3636086865605365e-05 1.6882178667458773e-05 0.0035474211521418506 2.3636086865610623e-05 1.6882178667498353e-05 0.00354742115214185 8.268743049115026e-05 5.906040334882734e-05 0.007443010071193856 8.268743049115468e-05 5.9060403348867266e-05 0.0074430100711938545
3.242 0.00022051449690947214 0.0001575032652972855 0.017145331865117765 0.00022051449690947588 0.00015750326529732534 0.017145331865117765 2.319265220675927e-05 1.6565440912093418e-05 0.003489201525687224 2.319265220676453e-05 1.6565440912133008e-05 0.0034892015256872233 8.189292673577251e-05 5.8492907781065814e-05 0.007366047826913471 8.18929267357769e-05 5.849290778110577e-05 0.007366047826913471
3.252 0.00022016389583060975 0.00015725282813973298 0.01711127313564711 0.0002201638958306133 0.0001572528281397728 0.01711127313564711 2.275797211798997e-05 1.625495639143862e-05 0.0034320994536968467 2.2757972117995225e-05 1.6254956391478224e-05 0.003432099453696846 8.110760381278369e-05 5.7931969802221105e-05 0.007290118875016662 8.110760381278807e-05 5.793196980226105e-05 0.007290118875016661
3.262 0.0002198140558793429 0.00015700293464495138 0.017077495240123416 0.0002198140558793466 0.0001570029346449913 0.017077495240123416 2.2331864778965133e-05 1.5950595235495067e-05 0.0033760919258400985 2.23318647789704e-05 1.595059523553466e-05 0.003376091925840098 8.033134660884907e-05 5.737750719245018e-05 0.007215207453535434 8.033134660885346e-05 5.7377507192490104e-05 0.007215207453535433
3.272 0.00021946497547093883 0.00015675358368159832 0.017043991470696192 0.0002194649754709424 0.00015675358368163794 0.0170439914706962 2.1914152316499712e-05 1.5652230393456302e-05 0.0033211565325843963 2.191415231650497e-05 1.5652230393495892e-05 0.003321156532584396 7.956404148630612e-05 5.682943878598518e-05 0.007141298116588175 7.95640414863105e-05 5.6829438786025114e-05 0.007141298116588174
3.282 0.00021911665302922227 0.00015650477412442672 0.017010755320916535 0.0002191166530292259 0.00015650477412446653 0.017010755320916535 2.1504660715457212e-05 1.5359737570313856e-05 0.003267271431687357 2.150466071546244e-05 1.535973757035345e-05 0.0032672714316873564 7.880557626480726e-05 5.628768445779786e-05 0.007068375710370994 7.880557626481155e-05 5.628768445783779e-05 0.007068375710370993
3.292 0.0002187690869841815 0.0001562565048524818 0.016977780478811655 0.00021876908698418502 0.0001562565048525215 0.016977780478811655 2.1103219731427963e-05 1.5072995164270096e-05 0.0032144153196827993 2.110321973143319e-05 1.5072995164309686e-05 0.003214415319682799 7.805584020209735e-05 5.575216510991797e-05 0.006996425352691221 7.805584020210167e-05 5.575216510995791e-05 0.006996425352691221
3.302 0.00021842227576886368 0.00015600877474697639 0.01694506082360766 0.00021842227576886707 0.00015600877474701618 0.01694506082360766 2.070966280629111e-05 1.479188420650873e-05 0.003162567414911481 2.0709662806296333e-05 1.479188420654834e-05 0.0031625674149114804 7.731472397457433e-05 5.5222802657547836e-05 0.006925432423599189 7.731472397457866e-05 5.522280265758774e-05 0.006925432423599188
3.312 0.00021807621781617478 0.00015576158268900298 0.016912590423620644 0.00021807621781617828 0.00015576158268904272 0.016912590423620644 2.0323826985875083e-05 1.4516288302429594e-05 0.003111707451752075 2.0323826985880317e-05 1.451628830246918e-05 0.0031117074517520746 7.658211965772875e-05 5.469952001501168e-05 0.006855382567572367 7.658211965773312e-05 5.4699520015051594e-05 0.006855382567572368
3.322 0.0002177309115561609 0.0001555149275576845 0.01688036353228594 0.00021773091155616455 0.00015551492755772422 0.01688036353228594 1.9945552839381576e-05 1.4246093574020596e-05 0.003061815678649911 1.9945552839386818e-05 1.424609357406019e-05 0.0030618156786499104 7.585792070695061e-05 5.418224108235007e-05 0.0067862617003149085 7.58579207069549e-05 5.418224108238999e-05 0.006786261700314908
3.332 0.0002173863554141439 0.0001552688082286883 0.01684837458078276 0.0002173863554141475 0.000155268808228728 0.01684837458078276 1.957468438026155e-05 1.398118860337253e-05 0.003012872850277752 1.9574684380266802e-05 1.3981188603412145e-05 0.003012872850277752 7.514202193891856e-05 5.367089073182989e-05 0.006718056010558104 7.514202193892288e-05 5.367089073186981e-05 0.006718056010558103
3.342 0.00021704254780980118 0.00015502322357366353 0.016816618168160196 0.00021704254780980492 0.00015502322357370323 0.016816618168160196 1.921106898903394e-05 1.372146437769616e-05 0.0029648602085058833 1.9211068989039158e-05 1.3721464377735761e-05 0.0029648602085058837 7.443431951366299e-05 5.316539479522776e-05 0.006650751950920825 7.44343195136673e-05 5.31653947952677e-05 0.006650751950920825
3.352 0.0002166994871576807 0.00015477817246055647 0.016785089051636483 0.00021669948715768438 0.00015477817246059626 0.016785089051636486 1.885455733798675e-05 1.346681423529007e-05 0.0029177594548911237 1.885455733799197e-05 1.3466814235329667e-05 0.0029177594548911233 7.37347109174476e-05 5.266568005145477e-05 0.006584336219366779 7.373471091745196e-05 5.266568005149468e-05 0.006584336219366777
3.362 0.00021635717186890385 0.00015453365375477985 0.016753782139679034 0.0002163571718689073 0.00015453365375481964 0.016753782139679037 1.8505003317475224e-05 1.3217133813128539e-05 0.0028715527235368197 1.8505003317480456e-05 1.321713381316814e-05 0.0028715527235368197 7.304309494656348e-05 5.217167421507712e-05 0.006518795739157754 7.304309494656786e-05 5.2171674215117084e-05 0.006518795739157752
3.372 0.00021601560035355437 0.00015428966632101486 0.016722692488746485 0.000216015600353558 0.00015428966632105465 0.016722692488746485 1.8162263964522315e-05 1.2972320995641745e-05 0.002826222563254359 1.8162263964527553e-05 1.2972320995681355e-05 0.0028262225632543587 7.235937169190077e-05 5.1683305925294144e-05 0.0064541176463733035 7.235937169190501e-05 5.168330592533404e-05 0.006454117646373303
3.382 0.00021567477102371073 0.00015404620902530387 0.016691815302323876 0.00021567477102371418 0.00015404620902534352 0.016691815302323876 1.7826199392926495e-05 1.2732275864933267e-05 0.002781751932023874 1.782619939293172e-05 1.273227586497287e-05 0.0027817519320238737 7.168344252416477e-05 5.120050473523832e-05 0.006390289289302071 7.168344252416913e-05 5.12005047352783e-05 0.006390289289302071
3.392 0.00021533468229624096 0.0001538032807371802 0.016661145929561097 0.00021533468229624462 0.00015380328073722008 0.016661145929561097 1.7496672725449396e-05 1.2496900652323682e-05 0.002738124198830847 1.74966727254546e-05 1.2496900652363275e-05 0.002738124198830847 7.101521007960846e-05 5.0723201102078094e-05 0.0063272982363539515 7.101521007961276e-05 5.072320110211802e-05 0.0063272982363539515
3.402 0.00021499533259503276 0.00015356088033116817 0.01663067986123167 0.00021499533259503636 0.00015356088033120787 0.01663067986123167 1.717355002738658e-05 1.2266099690943215e-05 0.002695323143283099 1.717355002739181e-05 1.2266099690982829e-05 0.0026953231432830984 7.035457824577617e-05 5.025132637660167e-05 0.006265132283589758 7.035457824578053e-05 5.0251326376641686e-05 0.006265132283589757
3.412 0.0002146567203521255 0.00015331900668760128 0.016600412722590115 0.00021465672035212913 0.00015331900668764115 0.016600412722590115 1.6856700241332952e-05 1.2039779369057216e-05 0.0026533329449845047 1.6856700241338166e-05 1.2039779369096811e-05 0.0026533329449845043 6.970145214688986e-05 4.978481279294432e-05 0.006203779453256518 6.970145214689416e-05 4.978481279298429e-05 0.006203779453256517
3.422 0.0002143188440076512 0.0001530776586926246 0.016570340264835996 0.00021431884400765466 0.0001530776586926645 0.016570340264836 1.654599512305596e-05 1.1817848084375088e-05 0.0026121381615340556 1.6545995123061182e-05 1.1817848084414692e-05 0.002612138161534055 6.905573812858704e-05 4.9323593457605346e-05 0.006143227980745274 6.90557381285913e-05 4.932359345764528e-05 0.006143227980745273
3.432 0.0002139817020084657 0.00015283683523709186 0.016540458357922054 0.00021398170200846928 0.00015283683523713163 0.016540458357922058 1.6241309178636316e-05 1.1600216198988388e-05 0.0025717237018106523 1.6241309178641537e-05 1.1600216199027999e-05 0.002571723701810652 6.841734374222126e-05 4.886760233828946e-05 0.006083466295162788 6.841734374222551e-05 4.8867602338329345e-05 0.0060834662951627875
3.442 0.00021364529280590232 0.0001525965352149954 0.016510762986670896 0.0002136452928059061 0.00015259653521503515 0.016510762986670896 1.594251960280841e-05 1.1386795995489058e-05 0.002532074804749634 1.5942519602813603e-05 1.1386795995528672e-05 0.0025320748047496337 6.778617772842519e-05 4.841677425200878e-05 0.0060244830030418495 6.778617772842951e-05 4.841677425204865e-05 0.006024483003041849
3.452 0.00021330961485295746 0.00015235675752157545 0.016481250250125756 0.00021330961485296093 0.00015235675752161526 0.016481250250125756 1.5649506218767827e-05 1.1177501633855158e-05 0.0024931770306718067 1.5649506218773035e-05 1.1177501633894777e-05 0.0024931770306718063 6.716215000054677e-05 4.7971044853332574e-05 0.005966266882724606 6.716215000055109e-05 4.797104485337249e-05 0.005966266882724606
3.462 0.00021297466660149538 0.000152117501051165 0.01645191636208183 0.0002129746666014989 0.00015211750105120468 0.01645191636208183 1.5362151419521408e-05 1.0972249109622979e-05 0.0024550162643113536 1.5362151419526623e-05 1.0972249109662593e-05 0.002455016264311353 6.654517162821515e-05 4.753035062274653e-05 0.0059088068900346995 6.654517162821951e-05 4.75303506227864e-05 0.005908806890034699
3.472 0.0002126404464999806 0.0001518787646957418 0.016422757650131077 0.0002126404464999842 0.0001518787646957815 0.016422757650131077 1.5080340110544706e-05 1.0770956212869187e-05 0.002417578721233369 1.5080340110549919e-05 1.077095621290881e-05 0.0024175787212333687 6.593515482110851e-05 4.709462885490402e-05 0.0058520921686286585 6.593515482111281e-05 4.7094628854943996e-05 0.005852092168628658
3.482 0.00021230695299193897 0.00015164054734378404 0.01639377055166631 0.0002123069529919425 0.00015164054734382383 0.01639377055166631 1.4803959653968984e-05 1.057354248849307e-05 0.0023808509473724954 1.4803959653974191e-05 1.0573542488532691e-05 0.002380850947372495 6.533201291343243e-05 4.66638176477336e-05 0.005796112055601525 6.533201291343671e-05 4.666381764777351e-05 0.005796112055601524
3.492 0.0002119741845155979 0.00015140284787991704 0.01636495160736181 0.00021197418451560164 0.00015140284787995678 0.016364951607361813 1.453289981369697e-05 1.0379929196883914e-05 0.0023448198062539605 1.4532899813702174e-05 1.0379929196923537e-05 0.00234481980625396 6.473566034893277e-05 4.623785589162874e-05 0.005740856076259241 6.473566034893711e-05 4.623785589166864e-05 0.00574085607625924
3.502 0.0002116421395046712 0.00015116566518556655 0.016336297454303858 0.0002116421395046748 0.00015116566518560645 0.01633629745430386 1.4267052701997027e-05 1.0190039275883114e-05 0.002309472456862253 1.4267052702002217e-05 1.0190039275922726e-05 0.002309472456862253 6.414601266666144e-05 4.581668325928142e-05 0.005686313929214623 6.414601266666571e-05 4.581668325932134e-05 0.005686313929214622
3.512 0.00021131081639007415 0.0001509289981401495 0.016307804821156995 0.00021131081639007775 0.0001509289981401893 0.016307804821156995 1.4006312727385675e-05 1.0003797303389723e-05 0.0022747963314736675 1.4006312727390878e-05 1.000379730342934e-05 0.002274796331473667 6.356298648756314e-05 4.540024019617572e-05 0.005632475469367687 6.356298648756745e-05 4.540024019621565e-05 0.005632475469367687
3.522 0.00021098021360249077 0.0001506928456227812 0.016279470526424443 0.00021098021360249446 0.00015069284562282113 0.016279470526424443 1.3750576543871695e-05 9.8211294612548e-06 0.0022407791228821446 1.3750576543876897e-05 9.821129461294415e-06 0.002240779122882144 6.29864995016854e-05 4.498846791126835e-05 0.0055793306977372555 6.298649950168974e-05 4.498846791130823e-05 0.005579330697737255
3.532 0.00021065032957533477 0.0001504572065145996 0.016251291478909594 0.00021065032957533853 0.0001504572065146394 0.016251291478909594 1.3499743001734235e-05 9.64196349999445e-06 0.002207408784308844 1.3499743001739428e-05 9.641963500034071e-06 0.002207408784308844 6.241647045603464e-05 4.458130836843236e-05 0.005526869762628798 6.241647045603892e-05 4.458130836847227e-05 0.005526869762628797
3.542 0.00021032116274745274 0.00015022207970067123 0.016223264678148868 0.0002103211627474562 0.00015022207970071094 0.016223264678148875 1.3253713099687159e-05 9.46622870475261e-06 0.0021746735369582697 1.3253713099692355e-05 9.466228704792233e-06 0.0021746735369582697 6.18528191428453e-05 4.417870427807757e-05 0.005475082969218509 6.185281914284956e-05 4.417870427811749e-05 0.0054750829692185084
3.552 0.00020999271156525617 0.0001499874640713858 0.016195387212712384 0.00020999271156525964 0.0001499874640714255 0.016195387212712384 1.3012389937898213e-05 9.293855861699861e-06 0.002142561875162353 1.3012389937903412e-05 9.293855861739495e-06 0.0021425618751623526 6.129546638770529e-05 4.378059908869201e-05 0.005423960789156656 6.129546638770958e-05 4.378059908873191e-05 0.005423960789156655
3.562 0.00020966497448374243 0.00014975335852331317 0.016167656255748213 0.00020966497448374603 0.00014975335852335296 0.016167656255748213 1.2775678671830647e-05 9.124777225104579e-06 0.0021110625606688776 1.2775678671835822e-05 9.124777225144212e-06 0.002111062560668877 6.074433403738403e-05 4.338693697825462e-05 0.005373493861847724 6.0744334037388346e-05 4.3386936978294575e-05 0.005373493861847723
3.572 0.00020933794996640207 0.00014951976195912058 0.016140069058987457 0.00020933794996640573 0.00014951976195916032 0.016140069058987457 1.2543486466852422e-05 8.958926484783533e-06 0.002080164604842926 1.2543486466857599e-05 8.958926484823159e-06 0.0020801646048429255 6.019934494725045e-05 4.299766284504068e-05 0.0053236729845872076 6.019934494725473e-05 4.2997662845080603e-05 0.005323672984587207
3.582 0.00020901163648381172 0.00014928667328645065 0.016112622947471917 0.0002090116364838153 0.00014928667328649065 0.016112622947471913 1.2315722453431817e-05 8.796238734272834e-06 0.0020498572456651926 1.2315722453436984e-05 8.796238734312462e-06 0.0020498572456651926 5.966042296774958e-05 4.2612722298043484e-05 0.0052744890960559395 5.966042296775385e-05 4.2612722298083416e-05 0.005274489096055939
3.592 0.00020868603251154508 0.00014905409141648565 0.016085315316828202 0.00020868603251154866 0.0001490540914165254 0.016085315316828202 1.2092297683283902e-05 8.63665043932626e-06 0.0020201299300436335 1.2092297683289084e-05 8.63665043936588e-06 0.002020129930043633 5.9127492930639427e-05 4.22320616472271e-05 0.005225933262005533 5.912749293064368e-05 4.2232061647267055e-05 0.005225933262005532
3.602 0.00020836113652731718 0.0001488220152619913 0.016058143633314967 0.0002083611365273206 0.00014882201526203098 0.016058143633314967 1.1873125086553867e-05 8.480099407461426e-06 0.0019909723087039493 1.1873125086559044e-05 8.480099407501062e-06 0.001990972308703949 5.860048063498701e-05 4.185562789336002e-05 0.005177996670506886 5.860048063499128e-05 4.185562789339989e-05 0.005177996670506885
3.612 0.0002080369470083389 0.00014859044373530752 0.016031105435156158 0.00020803694700834266 0.00014859044373534723 0.01603110543515616 1.1658119430155225e-05 8.326524758094184e-06 0.001962374242879619 1.1658119430160405e-05 8.326524758133824e-06 0.001962374242879619 5.807931283308598e-05 4.148336871801783e-05 0.005130670637913361 5.807931283309028e-05 4.148336871805779e-05 0.005130670637913361
3.622 0.00020771346242906566 0.00014835937574684462 0.01600419833294132 0.00020771346242906918 0.0001483593757468843 0.01600419833294132 1.1447197277143124e-05 8.175866893644867e-06 0.0019343258144840418 1.1447197277148299e-05 8.175866893684496e-06 0.0019343258144840416 5.756391721685253e-05 4.111523247389974e-05 0.0050839466198065566 5.7563917216856785e-05 4.1115232473939684e-05 0.005083946619806556
3.632 0.000207390681259759 0.00014812881020403283 0.015977420007571647 0.00020739068125976247 0.00014812881020407278 0.015977420007571647 1.1240276947198753e-05 8.028067471234612e-06 0.0019068173293696727 1.124027694720393e-05 8.02806747127424e-06 0.0019068173293696725 5.705422240477433e-05 4.075116817556265e-05 0.005037816218101612 5.705422240477862e-05 4.075116817560263e-05 0.005037816218101611
3.642 0.00020706860196614103 0.0001478987460110342 0.015950768205864278 0.00020706860196614466 0.000147898746011074 0.015950768205864278 1.103727847763672e-05 7.883069374889057e-06 0.0018798393080205226 1.1037278477641894e-05 7.88306937492869e-06 0.0018798393080205224 5.65501579295134e-05 4.039112549051302e-05 0.004992271178156899 5.655015792951769e-05 4.039112549055299e-05 0.004992271178156898
3.652 0.00020674722301013948 0.00014766918206934927 0.01592424073543043 0.00020674722301014309 0.00014766918206938906 0.01592424073543043 1.0838123585645886e-05 7.740816688546717e-06 0.0018533824664323188 1.0838123585651058e-05 7.740816688586348e-06 0.0018533824664323183 5.605165422606927e-05 4.003505473075467e-05 0.004947303376373835 5.605165422607353e-05 4.0035054730794616e-05 0.004947303376373834
3.662 0.00020642654285159113 0.00014744011727889307 0.015897835460883955 0.00020642654285159465 0.0001474401172789328 0.015897835460883955 1.0642735631254785e-05 7.601254669585964e-06 0.0018274376964704736 1.0642735631259942e-05 7.601254669625602e-06 0.0018274376964704734 5.5558642620745516e-05 3.968290684490657e-05 0.004902904805037268 5.555864262074976e-05 3.9682906844946524e-05 0.004902904805037267
3.672 0.0002061065599508125 0.00014721155053991738 0.015871550302547457 0.0002061065599508164 0.00014721155053995714 0.015871550302547457 1.0451039581455393e-05 7.4643297231091e-06 0.0018019960553980825 1.0451039581460544e-05 7.464329723148734e-06 0.0018019960553980823 5.507105532070802e-05 3.933463341071663e-05 0.004859067562944999 5.507105532071228e-05 3.933463341075655e-05 0.004859067562944998
3.682 0.00020578727277134314 0.00014698348075497194 0.01584538323723315 0.00020578727277134682 0.00014698348075501173 0.015845383237233147 1.0262961975633782e-05 7.329989377446278e-06 0.001777048768223186 1.0262961975638947e-05 7.329989377485926e-06 0.0017770487682231856 5.458882540415535e-05 3.899018662801886e-05 0.004815783856573223 5.4588825404159606e-05 3.899018662805877e-05 0.004815783856573222
3.692 0.00020546867978254231 0.00014675590683081743 0.015819332299387614 0.00020546867978254584 0.00014675590683085722 0.015819332299387617 1.007843089171739e-05 7.198182259848732e-06 0.0017525872380688915 1.0078430891722541e-05 7.198182259888372e-06 0.0017525872380688915 5.411188681060776e-05 3.864951931185558e-05 0.004773046009631364 5.411188681061199e-05 3.864951931189551e-05 0.004773046009631364
3.702 0.00020515077946165765 0.00014652882767981077 0.015793395580735718 0.00020515077946166128 0.00014652882767985065 0.015793395580735718 9.897375913149924e-06 7.068858072872281e-06 0.001728603054440431 9.89737591315508e-06 7.068858072911921e-06 0.0017286030544404307 5.3640174331218e-05 3.831258488559301e-05 0.004730846473391085 5.364017433122222e-05 3.831258488563293e-05 0.0047308464733910845
3.712 0.0002048335702947469 0.00014630224222063402 0.015767571227600016 0.00020483357029475055 0.00014630224222067376 0.015767571227600013 9.719728096255384e-06 6.941967571282164e-06 0.001705087990615147 9.719728096260539e-06 6.941967571321809e-06 0.0017050879906151469 5.317362359881838e-05 3.797933737373382e-05 0.004689177829743941 5.317362359882264e-05 3.7979337373773703e-05 0.00468917782974394
3.722 0.00020451705077658718 0.00014607614937815454 0.015741857436628183 0.00020451705077659078 0.00014607614937819447 0.015741857436628183 9.545419938037319e-06 6.817462538727608e-06 0.0016820339885648245 9.54541993804247e-06 6.817462538767247e-06 0.0016820339885648245 5.271217107724335e-05 3.764973139441989e-05 0.004648032783728488 5.271217107724761e-05 3.76497313944598e-05 0.004648032783728488
3.732 0.00020420121940939857 0.00014585054808259094 0.015716252450713737 0.00020420121940940234 0.00014585054808263084 0.015716252450713734 9.374385344164086e-06 6.695295765145516e-06 0.0016594331380981595 9.37438534416924e-06 6.695295765185159e-06 0.0016594331380981593 5.2255754050257456e-05 3.732372215142321e-05 0.004607404149149244 5.225575405026174e-05 3.7323722151463135e-05 0.004607404149149242
3.742 0.00020388607470065147 0.00014562543726785962 0.01569075455678417 0.0002038860747006549 0.00014562543726789946 0.01569075455678417 9.20655959774316e-06 6.575421024286031e-06 0.0016372776608216944 9.206559597748304e-06 6.575421024325676e-06 0.001637277660821694 5.1804310609914316e-05 3.7001265425724226e-05 0.004567284835346098 5.180431060991859e-05 3.700126542576412e-05 0.004567284835346097
3.752 0.00020357161516066518 0.0001454008158699887 0.01566536208594654 0.0002035716151606687 0.00014540081587002845 0.01566536208594654 9.041879328954464e-06 6.457793052106428e-06 0.0016155599064706114 9.041879328959616e-06 6.4577930521460836e-06 0.0016155599064706112 5.135777964482493e-05 3.668231756733291e-05 0.004527667842340104 5.135777964482922e-05 3.668231756737283e-05 0.004527667842340103
3.762 0.00020325783930002765 0.00014517668282502987 0.015640073414996437 0.00020325783930003137 0.00014517668282506955 0.015640073414996437 8.880282485369556e-06 6.342367525603029e-06 0.001594272361164806 8.880282485374696e-06 6.3423675256426755e-06 0.0015942723611648058 5.091610082843022e-05 3.636683548677014e-05 0.004488546266093571 5.091610082843444e-05 3.636683548681006e-05 0.004488546266093571
3.772 0.0002029447456276139 0.00014495303706797428 0.015614886967486119 0.00020294474562761752 0.00014495303706801407 0.015614886967486119 8.721708303323735e-06 6.229101042178449e-06 0.0015734076594765749 8.721708303328885e-06 6.229101042218098e-06 0.0015734076594765747 5.0479214607801855e-05 3.605477664710053e-05 0.004449913309082066 5.047921460780609e-05 3.605477664714049e-05 0.004449913309082066
3.782 0.00020263233264929408 0.00014472987753158135 0.015589801212885479 0.00020263233264929747 0.0001447298775316211 0.015589801212885479 8.566097279582363e-06 6.1179510996846596e-06 0.0015529585898914264 8.566097279587501e-06 6.117951099724319e-06 0.0015529585898914262 5.004706219262024e-05 3.574609905615638e-05 0.004411762288039173 5.0047062192624494e-05 3.57460990561963e-05 0.004411762288039173
3.792 0.00020232059886770583 0.00014450720314636083 0.015564814663632671 0.00020232059886770957 0.00014450720314640065 0.015564814663632671 8.413391143917462e-06 6.008876076596976e-06 0.0015329180877698548 8.413391143922604e-06 6.008876076636627e-06 0.0015329180877698544 4.961958554496477e-05 3.544076125916743e-05 0.004374086632729149 4.9619585544969086e-05 3.5440761259207336e-05 0.004374086632729149
3.802 0.000202009542782943 0.00014428501284100267 0.015539925871215988 0.00020200954278294666 0.00014428501284104235 0.015539925871215988 8.26353283179809e-06 5.901835212676025e-06 0.001513279218267789 8.263532831803224e-06 5.901835212715671e-06 0.0015132792182677888 4.9196727369354785e-05 3.513872233162986e-05 0.004336879875548998 4.919672736935902e-05 3.5138722331669794e-05 0.004336879875548997
3.812 0.00020169916289407267 0.00014406330554341115 0.015515133423013352 0.00020169916289407652 0.00014406330554345086 0.015515133423013352 8.11646645816652e-06 5.796788590120112e-06 0.0014940351583349128 8.116466458171654e-06 5.7967885901597695e-06 0.0014940351583349126 4.877843110356973e-05 3.4839941872850603e-05 0.004300135637794178 4.877843110357399e-05 3.4839941872890536e-05 0.004300135637794177
3.822 0.0002013894577012606 0.00014384208018225096 0.015490435941088971 0.00020138945770126416 0.00014384208018229064 0.015490435941088974 7.972137291749335e-06 5.693697115205716e-06 0.0014751791875457305 7.972137291754458e-06 5.693697115245374e-06 0.0014751791875457305 4.8364640909818896e-05 3.454437999947359e-05 0.004263847620595295 4.8364640909823144e-05 3.454437999951352e-05 0.004263847620595294
3.832 0.00020108042570797123 0.00014362133568859294 0.015465832082896121 0.0002010804257079748 0.00014362133568863265 0.015465832082896121 7.830491730566011e-06 5.592522500921008e-06 0.0014567046917113612 7.830491730571137e-06 5.592522500960663e-06 0.0014567046917113612 4.795530166639697e-05 3.425199733963322e-05 0.004228009605492717 4.795530166640119e-05 3.4251997339673136e-05 0.004228009605492716
3.842 0.000200772065423053 0.0001434010709973215 0.015441320542638666 0.00020077206542305648 0.0001434010709973613 0.015441320542638666 7.691477278054634e-06 5.493227249774269e-06 0.0014386051748062276 7.691477278059769e-06 5.493227249813922e-06 0.0014386051748062274 4.7550358959644754e-05 3.396275502715995e-05 0.004192615463346187 4.7550358959648976e-05 3.39627550271999e-05 0.004192615463346186
3.852 0.00020046437536229474 0.00014318128504827826 0.015416900051698504 0.0002004643753622983 0.00014318128504831805 0.015416900051698504 7.5550425198088075e-06 5.3957746372495015e-06 0.001420874269241298 7.5550425198139346e-06 5.395774637289161e-06 0.0014208742692412982 4.714975907581206e-05 3.36766146958009e-05 0.004157659164889922 4.7149759075816315e-05 3.367661469584084e-05 0.004157659164889921
3.862 0.0002001573540490615 0.00014296197678674544 0.015392569377199208 0.000200157354049065 0.00014296197678678523 0.015392569377199204 7.421137100599372e-06 5.300128695401753e-06 0.0014035057355477913 7.421137100604505e-06 5.3001286954414125e-06 0.001403505735547791 4.6753448992881575e-05 3.339353847343966e-05 0.004123134785201765 4.675344899288581e-05 3.339353847347958e-05 0.004123134785201765
3.872 0.0001998510000138383 0.00014274314516311837 0.015368327319020566 0.0001998510000138418 0.00014274314516315824 0.015368327319020566 7.28971170161509e-06 5.2062541965837005e-06 0.001386493449439998 7.289711701620209e-06 5.206254196623354e-06 0.0013864934494399977 4.636137637194637e-05 3.311348897593119e-05 0.0040890364983345385 4.636137637195056e-05 3.311348897597111e-05 0.004089036498334538
3.882 0.00019954531179324132 0.00014252478913212338 0.015344172706599199 0.0001995453117932449 0.0001425247891321631 0.015344172706599199 7.160718017898056e-06 5.1141166373482584e-06 0.0013698313825035917 7.160718017903179e-06 5.114116637387922e-06 0.0013698313825035917 4.597348954828453e-05 3.2836429300555305e-05 0.004055358564712927 4.597348954828877e-05 3.283642930059524e-05 0.004055358564712926
3.892 0.00019924028792830476 0.00014230690765162677 0.015320104396994263 0.00019924028792830842 0.00014230690765166667 0.015320104396994265 7.034108736304193e-06 5.023682222674904e-06 0.0013535135869698082 7.034108736309313e-06 5.023682222714565e-06 0.0013535135869698082 4.5589737521959066e-05 3.25623230194985e-05 0.004022095318518782 4.558973752196329e-05 3.25623230195384e-05 0.0040220953185187815
3.902 0.000198935926962406 0.00014208949968117133 0.015296121274890244 0.00019893592696240974 0.0001420894996812111 0.015296121274890245 6.909837514044539e-06 4.93491785058394e-06 0.001337534192444033 6.909837514049658e-06 4.934917850623602e-06 0.0013375341924440327 4.521006994861964e-05 3.2291134173163634e-05 0.00398924116220772 4.521006994862379e-05 3.229113417320355e-05 0.00398924116220772
3.912 0.00019863222743952987 0.0001418725641807307 0.015272222253985848 0.00019863222743953364 0.00014187256418077062 0.015272222253985846 6.787858957822524e-06 4.847791097316385e-06 0.001321887414737123 6.787858957827638e-06 4.847791097356051e-06 0.0013218874147371228 4.483443713011105e-05 3.202282726347552e-05 0.003956790570603663 4.483443713011528e-05 3.202282726351544e-05 0.003956790570603663
3.922 0.00019832918790288874 0.00014165610010970271 0.015248406278353666 0.0001983291879028923 0.00014165610010974256 0.015248406278353666 6.668128603573474e-06 4.762270202939418e-06 0.0013065675691578645 6.668128603578586e-06 4.7622702029790805e-06 0.0013065675691578645 4.446279000538615e-05 3.175736724743115e-05 0.003924738100797527 4.4462790005390345e-05 3.175736724747107e-05 0.003924738100797526
3.932 0.0001980268068942498 0.0001414401064265459 0.015224672322407094 0.00019802680689425358 0.0001414401064265858 0.015224672322407094 6.550602896393008e-06 4.678324056806636e-06 0.001291569077876 6.5506028963981215e-06 4.6783240568462975e-06 0.0012915690778759997 4.409508014169798e-05 3.1494719530842637e-05 0.0038930784003700617 4.409508014170222e-05 3.149471953088257e-05 0.0038930784003700612
3.942 0.0001977250829540841 0.00014122458208871077 0.015201019389013443 0.00019772508295408752 0.00014122458208875062 0.015201019389013443 6.435239170683312e-06 4.595922183554739e-06 0.0012768864650381441 6.43523917068842e-06 4.5959221835944e-06 0.001276886465038144 4.373125972602087e-05 3.123484996217144e-05 0.0038618062076728596 4.3731259726025096e-05 3.1234849962211385e-05 0.0038618062076728587
3.952 0.00019742401462235023 0.0001410095260533821 0.01517744650647666 0.00019742401462235392 0.00014100952605342187 0.01517744650647666 6.321995630493766e-06 4.515034729032256e-06 0.0012625143415144883 6.3219956304988755e-06 4.515034729071924e-06 0.0012625143415144883 4.33712815568309e-05 3.0977724826622156e-05 0.003830916343188861 4.337128155683508e-05 3.097772482666209e-05 0.0038309163431888608
3.962 0.00019712360043995118 0.00014079493727830005 0.015153952725800413 0.00019712360043995465 0.00014079493727833984 0.015153952725800413 6.2108313304570436e-06 4.43563244659323e-06 0.0012484473880892209 6.21083133046215e-06 4.435632446632898e-06 0.0012484473880892207 4.301509903610342e-05 3.07233108405271e-05 0.003800403696903446 4.301509903610762e-05 3.072331084056702e-05 0.003800403696903445
3.972 0.0001968238389505075 0.00014058081472318043 0.015130537119445663 0.00019682383895051108 0.00014058081472322022 0.015130537119445663 6.101706157217964e-06 4.357686683878983e-06 0.0012346803470035604 6.1017061572230735e-06 4.357686683918654e-06 0.0012346803470035602 4.2662666161901696e-05 3.0471575145882865e-05 0.0037702632192643426 4.266266616190586e-05 3.047157514592275e-05 0.003770263219264342
3.982 0.000196524728702115 0.00014036715735093907 0.015107198781833971 0.0001965247287021186 0.00014036715735097868 0.015107198781833975 5.994580811757487e-06 4.281169370223504e-06 0.0012212080262889464 5.994580811762584e-06 4.2811693702631725e-06 0.0012212080262889462 4.231393752106287e-05 3.0222485305208214e-05 0.003740489921009919 4.231393752106709e-05 3.0222485305248146e-05 0.0037404899210099186
3.992 0.00019622626824896262 0.00014015396412878002 0.015083936830754954 0.0001962262682489662 0.0001401539641288199 0.015083936830754954 5.88941679251459e-06 4.206053004499501e-06 0.001208025312897011 5.88941679251969e-06 4.206053004539171e-06 0.0012080253128970108 4.196886828231324e-05 2.99760092967296e-05 0.0037110788813860046 4.196886828231742e-05 2.997600929676952e-05 0.0037110788813860046
4.002 0.0001959284561522107 0.00013994123402898375 0.015060750408316084 0.00019592845615221444 0.0001399412340290235 0.015060750408316084 5.7861763787489764e-06 4.132310643377883e-06 0.0011951271847826898 5.786176378754081e-06 4.132310643417552e-06 0.0011951271847826894 4.162741418943704e-05 2.9732115509286122e-05 0.003682025258852048 4.162741418944119e-05 2.9732115509326014e-05 0.0036820252588520472
4.012 0.00019563129098035975 0.0001397289660290413 0.015037638680424346 0.00019563129098036346 0.00013972896602908118 0.015037638680424346 5.684822614345537e-06 4.0599158896716355e-06 0.001182508712695223 5.684822614350634e-06 4.059915889711304e-06 0.0011825087126952228 4.1289531554256934e-05 2.9490772737585583e-05 0.0036533242967836136 4.128953155426112e-05 2.949077273762554e-05 0.003653324296783613
4.022 0.00019533477130872996 0.0001395171591113417 0.015014600834776994 0.0001953347713087338 0.00013951715911138168 0.015014600834776994 5.585319291405899e-06 3.988842880607085e-06 0.0011701650491173397 5.585319291410998e-06 3.988842880646755e-06 0.0011701650491173395 4.095517724952624e-05 2.9251950176991756e-05 0.00362497131991429 4.095517724953043e-05 2.9251950177031702e-05 0.0036249713199142898
4.032 0.0001950388957182253 0.00013930581226223335 0.01499163607831666 0.00019503889571822862 0.0001393058122622732 0.01499163607831666 5.48763093415915e-06 3.919066276426099e-06 0.0011580914100873289 5.487630934164242e-06 3.919066276465772e-06 0.0011580914100873287 4.062430870134067e-05 2.9015617418020484e-05 0.0035969617232044166 4.06243087013449e-05 2.9015617418060386e-05 0.0035969617232044166
4.042 0.0001947436627936406 0.00013909492447082827 0.014968743635450771 0.00019474366279364434 0.00013909492447086803 0.01496874363545077 5.391722783164716e-06 3.850561248968507e-06 0.0011462830603412987 5.3917227831698036e-06 3.850561249008183e-06 0.0011462830603412987 4.029688388141665e-05 2.8781744441002245e-05 0.003569290959603671 4.029688388142085e-05 2.8781744441042188e-05 0.0035692909596036705
4.052 0.00019444907112167734 0.0001388844947276226 0.0149459227478257 0.00019444907112168108 0.0001388844947276624 0.0149459227478257 5.297560779969713e-06 3.7833034708340843e-06 0.0011347353099519925 5.297560779974808e-06 3.783303470873759e-06 0.0011347353099519925 3.997286129935925e-05 2.8550301610358236e-05 0.0035419545337346094 3.9972861299363444e-05 2.855030161039815e-05 0.003541954533734609
4.062 0.00019415511928917245 0.00013867452202316895 0.01492317267545067 0.00019415511928917614 0.0001386745220232087 0.01492317267545067 5.205111552469371e-06 3.7172691048097255e-06 0.0011234435231809558 5.2051115524744595e-06 3.717269104849403e-06 0.0011234435231809558 3.965219999481382e-05 2.8321259669139688e-05 0.003514948004576757 3.9652199994818e-05 2.8321259669179607e-05 0.003514948004576756
4.072 0.00019386180588162123 0.00013846500534711373 0.014900492698100487 0.0001938618058816248 0.0001384650053471534 0.014900492698100487 5.114342400584901e-06 3.6524347936945283e-06 0.001112403132514919 5.114342400589991e-06 3.652434793734202e-06 0.001112403132514919 3.933485953003852e-05 2.8094589733641928e-05 0.003488266994362003 3.9334859530042674e-05 2.8094589733681857e-05 0.0034882669943620027
4.082 0.00019356912948247665 0.00013825594368760763 0.0148778821157593 0.00019356912948248015 0.00013825594368764745 0.0148778821157593 5.025221282196803e-06 3.588777650296723e-06 0.0011016096474914898 5.025221282201887e-06 3.5887776503363977e-06 0.0011016096474914898 3.9020799982712855e-05 2.7870263288381832e-05 0.003461907196935029 3.902079998271705e-05 2.7870263288421778e-05 0.0034619071969350284
4.092 0.00019327708867294672 0.00013804733603126954 0.014855340247485306 0.00019327708867295052 0.00013804733603130928 0.01485534024748531 4.9377167991148016e-06 3.526275247383918e-06 0.0010910586516090048 4.937716799119889e-06 3.526275247423593e-06 0.0010910586516090046 3.8709981939039904e-05 2.7648252181020315e-05 0.0034358643792896165 3.8709981939044085e-05 2.764825218106021e-05 0.003435864379289616
4.102 0.0001929856820327177 0.00013783918136352723 0.0148328664290666 0.0001929856820327212 0.0001378391813635672 0.014832866429066602 4.851798183197108e-06 3.4649056077941647e-06 0.001080745788839364 4.851798183202191e-06 3.46490560783384e-06 0.0010807457888393635 3.840236648713786e-05 2.74285286178543e-05 0.0034101343745529325 3.840236648714206e-05 2.7428528617894225e-05 0.0034101343745529325
4.112 0.00019269490814132693 0.00013763147866975386 0.014810460010583747 0.00019269490814133056 0.00013763147866979356 0.014810460010583748 4.7674352829128315e-06 3.4046471947125977e-06 0.0010706667477488952 4.76743528291792e-06 3.404647194752274e-06 0.001070666747748895 3.809791521107546e-05 2.7211065159304016e-05 0.0033847130703327116 3.809791521107963e-05 2.7211065159343935e-05 0.003384713070332711
4.122 0.0001924047655798492 0.0001374242269364686 0.014788120355030687 0.00019240476557985298 0.0001374242269365083 0.014788120355030687 4.6845985503850155e-06 3.34547890255098e-06 0.0010608172531945139 4.6845985503900985e-06 3.345478902590662e-06 0.0010608172531945137 3.779659018520697e-05 2.6995834716029656e-05 0.003359596399426484 3.7796590185211116e-05 2.699583471606956e-05 0.0033595963994264844
4.132 0.00019211525293306195 0.00013721742515269468 0.014765846838462802 0.0001921152529330654 0.0001372174251527345 0.014765846838462805 4.603259029110681e-06 3.2873800481242493e-06 0.0010511930707238217 4.603259029115757e-06 3.287380048163927e-06 0.0010511930707238215 3.749835396873677e-05 2.678281054492767e-05 0.0033347803384305283 3.749835396874091e-05 2.6782810544967596e-05 0.003334780338430528
4.142 0.0001918263687912168 0.0001370110723114674 0.014743638851203625 0.00019182636879122036 0.00013701107231150713 0.014743638851203625 4.523388342228473e-06 3.2303303622639097e-06 0.001041790020301064 4.523388342233551e-06 3.2303303623035915e-06 0.001041790020301064 3.720316960067082e-05 2.657196624571435e-05 0.003310260914746092 3.720316960067498e-05 2.657196624575425e-05 0.0033102609147460916
4.152 0.00019153811175169307 0.00013680516741091417 0.014721495799023149 0.0001915381117516966 0.00013680516741095396 0.014721495799023149 4.444958680977022e-06 3.174309981589569e-06 0.001032603990205021 4.444958680982094e-06 3.1743099816292497e-06 0.001032603990205021 3.691100059466172e-05 2.636327575698323e-05 0.003286034217136888 3.691100059466588e-05 2.636327575702315e-05 0.0032860342171368876
4.162 0.00019125048041994784 0.00013659970945487245 0.014699417103288114 0.00019125048041995142 0.00013659970945491221 0.014699417103288115 4.367942793050983e-06 3.1192994401747925e-06 0.0010236309417496967 4.3679427930560565e-06 3.1192994402144717e-06 0.0010236309417496967 3.6621810933485104e-05 2.6156713352521715e-05 0.0032620964027676802 3.662181093348927e-05 2.615671335256164e-05 0.00326209640276768
4.172 0.0001909634734096148 0.0001363946974530977 0.01467740219979327 0.00019096347340961806 0.00013639469745313753 0.014677402199793268 4.292313970531614e-06 3.06527966096705e-06 0.0010148669014658418 4.292313970536686e-06 3.065279661006732e-06 0.0010148669014658418 3.6335565063167424e-05 2.5952253637019182e-05 0.003238443695973685 3.633556506317164e-05 2.5952253637059097e-05 0.003238443695973685
4.182 0.00019067708934187918 0.00013619013042072805 0.01465545053686319 0.00019067708934188262 0.00013619013042076784 0.014655450536863191 4.2180460377549335e-06 3.012231947076058e-06 0.00100630794567017 4.218046037760005e-06 3.012231947115744e-06 0.00100630794567017 3.605222788631813e-05 2.5749871541255344e-05 0.003215072379303682 3.605222788632227e-05 2.5749871541295232e-05 0.0032150723793036816
4.192 0.0001903913268441709 0.0001359860073773313 0.014633561573787472 0.0001903913268441745 0.00013598600737737122 0.014633561573787472 4.145113339327869e-06 2.9601379732766586e-06 0.0009979501870976534 4.145113339332939e-06 2.9601379733163433e-06 0.0009979501870976534 3.577176475522039e-05 2.5549542317179027e-05 0.003191978782296663 3.577176475522454e-05 2.5549542317218926e-05 0.003191978782296662
4.202 0.00019010618454831483 0.00013578232734557345 0.014611734780437768 0.0001901061845483186 0.00013578232734561324 0.014611734780437768 4.073490728426913e-06 2.908979777558815e-06 0.0009897897719626343 4.073490728431982e-06 2.9089797775984997e-06 0.0009897897719626343 3.5494141464595784e-05 2.5351241532797694e-05 0.0031691592747789114 3.549414146459997e-05 2.5351241532837623e-05 0.003169159274778911
4.212 0.0001898216610884636 0.00013557908934988357 0.01458996963816471 0.00018982166108846724 0.0001355790893499234 0.01458996963816471 4.003153555813357e-06 2.858739753311042e-06 0.0009818228890933474 4.003153555818427e-06 2.858739753350725e-06 0.0009818228890933474 3.521932424425773e-05 2.515494506685758e-05 0.0031466102684636135 3.521932424426189e-05 2.5154945066897502e-05 0.003146610268463613
4.222 0.000189537755099185 0.00013537629241490193 0.014568265641258493 0.00018953775509918854 0.00013537629241494172 0.014568265641258493 3.934077659062313e-06 2.8094006416778955e-06 0.000974045784907716 3.934077659067376e-06 2.809400641717584e-06 0.0009740457849077157 3.494727975206763e-05 2.496062910380432e-05 0.0031243282252158442 3.4947279752071764e-05 2.4960629103844232e-05 0.0031243282252158442
4.232 0.00018925446521385347 0.00013517393556443586 0.014546622297902653 0.00018925446521385686 0.00013517393556447573 0.014546622297902653 3.866239352399895e-06 2.7609455242729298e-06 0.0009664547742000564 3.866239352404964e-06 2.7609455243126183e-06 0.0009664547742000564 3.467797506714859e-05 2.4768270129074993e-05 0.0031023096660524126 3.4677975067152746e-05 2.476827012911493e-05 0.003102309666052412
4.242 0.00018897179006370716 0.00013497201782077312 0.014525039129867957 0.00018897179006371073 0.00013497201782081285 0.01452503912986796 3.799615416507436e-06 2.7133578159152315e-06 0.0009590462395463541 3.799615416512498e-06 2.713357815954918e-06 0.000959046239546354 3.441137768377888e-05 2.4577844924555392e-05 0.0030805511745132384 3.4411377683783025e-05 2.457784492459534e-05 0.003080551174513238
4.252 0.00018868972827760675 0.00013477053820455055 0.014503515670971523 0.0001886897282776102 0.0001347705382045904 0.014503515670971523 3.734183088627276e-06 2.6666212575435444e-06 0.0009518166192649811 3.734183088632339e-06 2.666621257583233e-06 0.000951816619264981 3.414745550584564e-05 2.4389330564774314e-05 0.0030590493917257264 3.414745550584976e-05 2.438933056481423e-05 0.003059049391725726
4.262 0.0001884082784825055 0.00013456949573501791 0.014482051465075411 0.0001884082784825092 0.00013456949573505773 0.014482051465075411 3.6699200531431354e-06 2.6207199094360613e-06 0.0009447623914380729 3.669920053148199e-06 2.620719909475751e-06 0.0009447623914380729 3.388617684187966e-05 2.4202704413285687e-05 0.003037801005851735 3.388617684188379e-05 2.4202704413325592e-05 0.0030378010058517346
4.272 0.00018812743930474754 0.00013436888943092867 0.014460646064646861 0.00018812743930475112 0.0001343688894309684 0.014460646064646863 3.6068044328161153e-06 2.575638144979203e-06 0.0009378800639102275 3.606804432821174e-06 2.5756381450188945e-06 0.0009378800639102275 3.3627510400877685e-05 2.401794411961368e-05 0.0030168027422035693 3.3627510400881826e-05 2.4017944119653605e-05 0.003016802742203569
4.282 0.00018784720937168627 0.00013416871831181643 0.014439299030517425 0.00018784720937168985 0.00013416871831185622 0.014439299030517425 3.5448147806002022e-06 2.5313606449089405e-06 0.0009311661758541545 3.544814780605262e-06 2.5313606449486307e-06 0.0009311661758541542 3.337142528862936e-05 2.3835027616769587e-05 0.0029960513598101413 3.33714252886335e-05 2.3835027616809492e-05 0.002996051359810141
4.292 0.0001875675873135752 0.00013396898139923127 0.01441800993270852 0.00018756758731357866 0.000133968981399271 0.01441800993270852 3.483930072163403e-06 2.4878723918579045e-06 0.0009246173092308769 3.483930072168462e-06 2.4878723918975943e-06 0.0009246173092308769 3.3117891004340995e-05 2.3653933118680738e-05 0.002975543656017194 3.311789100434515e-05 2.3653933118720664e-05 0.0029755436560171935
4.302 0.00018728857176550484 0.0001337696777182458 0.01439677835153327 0.0001872885717655084 0.00013376967771828557 0.014396778351533272 3.4241296983680747e-06 2.4451586650065067e-06 0.0009182301018209962 3.424129698373129e-06 2.445158665046198e-06 0.000918230101820996 3.286687743731991e-05 2.3474639117953313e-05 0.002955276475523273 3.2866877437324065e-05 2.3474639117993235e-05 0.0029552764755232724
4.312 0.00018701016136892185 0.00013357080629838018 0.014375603878037898 0.00018701016136892523 0.00013357080629842005 0.014375603878037897 3.3653934573249336e-06 2.403205034451036e-06 0.0009120012526003816 3.36539345732999e-06 2.403205034490728e-06 0.0009120012526003814 3.261835486327254e-05 2.3297124383213247e-05 0.002935246717440034 3.2618354863276654e-05 2.3297124383253172e-05 0.002935246717440033
4.322 0.00018673235477245035 0.00013337236617440415 0.0143544861133001 0.0001867323547724541 0.00013337236617444383 0.014354486113300096 3.307701546087538e-06 2.361997355269594e-06 0.0009059275152756745 3.3077015460925926e-06 2.361997355309284e-06 0.0009059275152756742 3.237229394001097e-05 2.3121367955978283e-05 0.002915451335267653 3.23722939400151e-05 2.3121367956018195e-05 0.0029154513352676525
4.332 0.00018645515063223195 0.0001331743563864081 0.014333424666843305 0.0001864551506322355 0.0001331743563864478 0.014333424666843305 3.2510345517238455e-06 2.321521761069022e-06 0.0009000056836774056 3.2510345517288993e-06 2.3215217611087143e-06 0.0009000056836774053 3.2128665702550736e-05 2.294734914728341e-05 0.0028958873292397294 3.2128665702554884e-05 2.2947349147323316e-05 0.002895887329239729
4.342 0.00018617854761138208 0.00013297677597945347 0.014312419154985033 0.0001861785476113858 0.00013297677597949324 0.014312419154985033 3.1953734423021417e-06 2.2817646576392324e-06 0.0008942325780620382 3.1953734423071896e-06 2.281764657678925e-06 0.0008942325780620379 3.188744155737328e-05 2.2775047533426794e-05 0.002876551735291436 3.188744155737743e-05 2.2775047533466717e-05 0.0028765517352914356
4.352 0.00018590254437889677 0.00013277962400280152 0.014291469199968515 0.00018590254437890033 0.0001327796240028414 0.014291469199968515 3.140699558163407e-06 2.2427127166932796e-06 0.0008886050405907877 3.14069955816846e-06 2.242712716732973e-06 0.0008886050405907876 3.164859327645216e-05 2.2604442951728745e-05 0.002857441617029183 3.1648593276456316e-05 2.260444295176864e-05 0.0028574416170291826
4.362 0.00018562713960808706 0.0001325828995087395 0.014270574430222454 0.00018562713960809066 0.0001325828995087792 0.014270574430222458 3.0869946035965567e-06 2.2043528698246976e-06 0.0008831199426922629 3.0869946036016067e-06 2.2043528698643912e-06 0.0008831199426922628 3.141209299074477e-05 2.2435515495967637e-05 0.002838554065067369 3.141209299074889e-05 2.243551549600757e-05 0.0028385540650673687
4.372 0.0001853523319749152 0.00013238660155154717 0.014249734481389985 0.00018535233197491884 0.0001323866015515869 0.014249734481389985 3.0342406388688965e-06 2.1666723029854246e-06 0.0008777741996809057 3.0342406388739435e-06 2.16667230302512e-06 0.0008777741996809055 3.117791318398012e-05 2.2268245511884796e-05 0.002819886203420858 3.1177913183984264e-05 2.2268245511924705e-05 0.0028198862034208576
4.382 0.00018507812015642643 0.00013219072918618137 0.0142289489973072 0.00018507812015643006 0.00013219072918622114 0.0142289489973072 2.982420072432628e-06 2.129658450806951e-06 0.0008725647832435815 2.982420072437673e-06 2.1296584508466467e-06 0.0008725647832435814 3.094602668662879e-05 2.21026135928937e-05 0.0028014351983985135 3.0946026686632896e-05 2.210261359293364e-05 0.002801435198398513
4.392 0.00018480450282946993 0.00013199528146755983 0.014208217630172286 0.0001848045028294736 0.00013199528146759967 0.014208217630172285 2.931515653430204e-06 2.093298991292965e-06 0.0008674887244651705 2.9315156534352493e-06 2.093298991332664e-06 0.0008674887244651704 3.0716406670258e-05 2.193860057603426e-05 0.002783198263826055 3.071640667026213e-05 2.193860057607419e-05 0.002783198263826054
4.402 0.00018453147866985325 0.00013180025744982806 0.014187540039676004 0.000184531478669857 0.00013180025744986796 0.014187540039676004 2.8815104642646746e-06 2.057581840433696e-06 0.0008625431060919125 2.881510464269719e-06 2.0575818404733934e-06 0.0008625431060919125 3.0489026642596135e-05 2.177618753851325e-05 0.002765172659149492 3.0489026642600244e-05 2.1776187538553164e-05 0.0027651726591494917
4.412 0.00018425904635243568 0.00013160565618642334 0.014166915891525435 0.0001842590463524391 0.00013160565618646318 0.014166915891525437 2.832387913564326e-06 2.022495147270712e-06 0.0008577250497127252 2.83238791356937e-06 2.0224951473104066e-06 0.0008577250497127251 3.0263860443183763e-05 2.161535579447332e-05 0.002747355681765702 3.0263860443187866e-05 2.161535579451325e-05 0.0027473556817657016
4.422 0.0001839872045514257 0.00013141147673034667 0.01414634485615884 0.0001839872045514292 0.00013141147673038646 0.01414634485615884 2.7841317298729153e-06 1.98802728934675e-06 0.0008530317067425413 2.784131729877957e-06 1.988027289386446e-06 0.0008530317067425412 3.004088223971314e-05 2.1456086892463683e-05 0.002729744658259355 3.0040882239717232e-05 2.145608689250362e-05 0.0027297446582593547
4.432 0.00018371595194141674 0.00013121771813481072 0.014125826608330894 0.0001837159519414203 0.0001312177181348505 0.014125826608330894 2.7367259559462093e-06 1.9541668686838664e-06 0.0008484602593956871 2.7367259559512487e-06 1.954166868723564e-06 0.000848460259395687 2.9820066525074792e-05 2.129836261335316e-05 0.0027123369402816 2.9820066525078885e-05 2.1298362613393066e-05 0.0027123369402816005
4.442 0.00018344528719876926 0.00013102437945438812 0.014105360827717298 0.00018344528719877284 0.00013102437945442796 0.014105360827717298 2.6901549438147257e-06 1.9209027081398805e-06 0.0008440079313043258 2.6901549438197625e-06 1.9209027081795775e-06 0.0008440079313043257 2.960138811469659e-05 2.114216496831156e-05 0.002695129907726106 2.9601388114700697e-05 2.114216496835148e-05 0.0026951299077261058
4.452 0.0001831752090030733 0.00013083145974583654 0.014084947200074355 0.00018317520900307694 0.00013083145974587647 0.014084947200074355 2.644403349699332e-06 1.8882238478434138e-06 0.0008396720010939621 2.6444033497043716e-06 1.8882238478831136e-06 0.000839672001093962 2.938482214409449e-05 2.0987476197133186e-05 0.002678120977023879 2.938482214409859e-05 2.0987476197173088e-05 0.002678120977023879
4.462 0.00018290571603853177 0.00013063895806927472 0.014064585418194806 0.00018290571603853532 0.00013063895806931453 0.014064585418194808 2.5994561287305002e-06 1.8561195415494817e-06 0.0008354498104245859 2.5994561287355337e-06 1.8561195415891815e-06 0.0008354498104245858 2.9170344066032166e-05 2.0834278766351353e-05 0.00266130760939046 2.9170344066036238e-05 2.083427876639126e-05 0.0026613076093904594
4.472 0.00018263680699498184 0.00013044687348886833 0.01404427518205978 0.0001826368069949853 0.00013044687348890826 0.01404427518205978 2.555298529050669e-06 1.8245792521875557e-06 0.0008313387613805651 2.5552985290557043e-06 1.8245792522272557e-06 0.000831338761380565 2.8957929647459664e-05 2.0682555366729465e-05 0.0026446873136732087 2.895792964746378e-05 2.0682555366769387e-05 0.0026446873136732082
4.482 0.0001823684805684242 0.00013025520507318043 0.014024016198103473 0.00018236848056842782 0.0001302552050732201 0.014024016198103473 2.5119160852438005e-06 1.793592647345057e-06 0.00082733630474506 2.5119160852488352e-06 1.7935926473847566e-06 0.0008273363047450598 2.8747554965473246e-05 2.0532288910717428e-05 0.0026282576418884683 2.874755496547737e-05 2.0532288910757337e-05 0.002628257641888468
4.492 0.0001821007354610651 0.00013006395189522248 0.01400380817804968 0.00018210073546106865 0.00013006395189526235 0.014003808178049682 2.469294611611576e-06 1.7631495943706697e-06 0.0008234399265900145 2.4692946116166106e-06 1.7631495944103708e-06 0.0008234399265900145 2.853919640288626e-05 2.038346252908412e-05 0.002612016180085815 2.8539196402890346e-05 2.0383462529124045e-05 0.002612016180085815
4.502 0.0001818335703808545 0.0001298731130320193 0.013983650838009327 0.0001818335703808582 0.00012987311303205905 0.013983650838009329 2.4274201955569745e-06 1.733240155732116e-06 0.0008196471411339132 2.4274201955620076e-06 1.7332401557718186e-06 0.0008196471411339131 2.8332830643151154e-05 2.023605956733209e-05 0.002595960539759308 2.8332830643155254e-05 2.023605956737198e-05 0.0025959605397593076
4.512 0.00018156698404058383 0.00012968268756415014 0.013963543898333352 0.00018156698404058738 0.00012968268756418996 0.013963543898333352 2.3862791913503073e-06 1.7038545844903147e-06 0.0008159554938997158 2.38627919135534e-06 1.703854584530019e-06 0.0008159554938997157 2.8128434665006105e-05 2.009006358185139e-05 0.002580088354622473 2.812843466501019e-05 2.0090063581891297e-05 0.002580088354622473
4.522 0.00018130097515670364 0.0001294926745747434 0.013943487084212279 0.0001813009751567074 0.0001294926745747832 0.013943487084212279 2.345858214291353e-06 1.674983320123241e-06 0.0008123625728405199 2.345858214296384e-06 1.6749833201629451e-06 0.0008123625728405198 2.7925985737115388e-05 1.9945458336124614e-05 0.0025643972840777634 2.792598573711948e-05 1.9945458336164537e-05 0.002564397284077763
4.532 0.0001810355424481251 0.00012930307314870613 0.013923480126536167 0.00018103554244812883 0.00012930307314874592 0.013923480126536167 2.30614413498729e-06 1.646616984532834e-06 0.0008088660195797086 2.3061441349923216e-06 1.6466169845725392e-06 0.0008088660195797085 2.772546141281914e-05 1.980222779700326e-05 0.0025488850204631783 2.7725461412823212e-05 1.980222779704317e-05 0.0025488850204631783
4.542 0.00018077068463502344 0.00012911388237189003 0.013903522762364704 0.00018077068463502716 0.00012911388237192968 0.013903522762364706 2.267124073749882e-06 1.6187463779577555e-06 0.0008054635336452133 2.267124073754911e-06 1.6187463779974618e-06 0.0008054635336452133 2.7526839525281057e-05 1.9660356131185456e-05 0.002533549294954087 2.7526839525285167e-05 1.9660356131225372e-05 0.0025335492949540867
4.552 0.0001805064004380738 0.0001289251013304655 0.013883614734595302 0.00018050640043807724 0.00012892510133050524 0.013883614734595302 2.228785395063506e-06 1.5913624750569092e-06 0.0008021528671829253 2.228785395068538e-06 1.5913624750966145e-06 0.0008021528671829253 2.7330098183156315e-05 1.95198277021572e-05 0.0025183878781251923 2.7330098183160408e-05 1.9519827702197106e-05 0.002518387878125192
4.562 0.0001802426885778908 0.00012873672911056417 0.013863755790910403 0.0001802426885778943 0.00012873672911060399 0.013863755790910403 2.191115702349682e-06 1.5644564211094043e-06 0.0007989318132937467 2.1911157023547087e-06 1.5644564211491094e-06 0.0007989318132937467 2.7135215766747192e-05 1.9380627067460183e-05 0.0025033985744914943 2.7135215766751278e-05 1.938062706750009e-05 0.002503398574491494
4.572 0.0001799795477749569 0.00012854876479823448 0.013843945682520328 0.0001799795477749605 0.00012854876479827433 0.013843945682520328 2.1541028333448354e-06 1.5380195288618086e-06 0.0007957981956049247 2.154102833349865e-06 1.5380195289015116e-06 0.0007957981956049245 2.6942170924989722e-05 1.9242738976469948e-05 0.002488579214417495 2.6942170924993815e-05 1.9242738976509857e-05 0.002488579214417494
4.582 0.00017971697674992184 0.00012836120747959745 0.013824184163330444 0.00017971697674992534 0.0001283612074796373 0.013824184163330444 2.117734856221844e-06 1.512043275565071e-06 0.0007927498654709458 2.117734856226872e-06 1.5120432756047765e-06 0.0007927498654709457 2.675094257301388e-05 1.910614836871619e-05 0.0024739276484443376 2.6750942573017968e-05 1.910614836875611e-05 0.002473927648444337
4.592 0.00017945497422427225 0.00012817405624142818 0.013804470989908349 0.0001794549742242758 0.00012817405624146791 0.013804470989908352 2.082000066392053e-06 1.4865193008264678e-06 0.0007897847083082405 2.0820000663970774e-06 1.486519300866173e-06 0.0007897847083082404 2.656150988997077e-05 1.8970840372257706e-05 0.00245944174723611 2.656150988997485e-05 1.8970840372297625e-05 0.00245944174723611
4.602 0.0001791935389211696 0.00012798731017163675 0.01378480592215594 0.00017919353892117317 0.0001279873101716766 0.01378480592215594 2.046886983300459e-06 1.4614394042783627e-06 0.0007869006549269277 2.0468869833054843e-06 1.4614394043180684e-06 0.0007869006549269276 2.637385231735638e-05 1.8836800302641852e-05 0.0024451194070824194 2.6373852317360447e-05 1.8836800302681768e-05 0.002445119407082419
4.612 0.0001789326695663841 0.00012780096836007219 0.013765188724207645 0.00017893266956638774 0.00012780096836011195 0.013765188724207645 2.012384347179923e-06 1.4367955432039295e-06 0.0007840956904758655 2.0123843471849467e-06 1.4367955432436365e-06 0.0007840956904758655 2.6187949557002643e-05 1.8704013661241113e-05 0.0024309585574766295 2.6187949557006702e-05 1.8704013661281022e-05 0.002430958557476629
4.622 0.0001786723648891017 0.00012761502989894766 0.01374561916498368 0.00017867236488910548 0.00012761502989898737 0.01374561916498368 1.978481114919716e-06 1.4125798296791964e-06 0.0007813678552883176 1.978481114924738e-06 1.4125798297189036e-06 0.0007813678552883175 2.6003781568914986e-05 1.8572466133958795e-05 0.002416957165887625 2.6003781568919042e-05 1.8572466133998704e-05 0.0024169571658876248
4.632 0.00017841262362262985 0.00012742949388344426 0.013726097018086112 0.00017841262362263321 0.00012742949388348408 0.01372609701808611 1.945166455493387e-06 1.3887845272744493e-06 0.0007787152370298905 1.9451664554984073e-06 1.3887845273141574e-06 0.0007787152370298904 2.5821328568428903e-05 1.8442143589051525e-05 0.002403113236779059 2.582132856843298e-05 1.844214358909143e-05 0.0024031132367790587
4.642 0.00017815344450481657 0.00012724435941205818 0.013706622061122413 0.0001781534445048203 0.00012724435941209795 0.013706622061122413 1.912429745040799e-06 1.365402047510071e-06 0.0007761359588090487 1.9124297450458176e-06 1.3654020475497784e-06 0.0007761359588090486 2.564057102292584e-05 1.8313032074736925e-05 0.002389424805306858 2.5640571022929907e-05 1.831303207477684e-05 0.002389424805306858
4.652 0.00017789482627816706 0.00012705962558657633 0.013687194074876029 0.00017789482627817045 0.00012705962558661607 0.013687194074876029 1.8802605617829867e-06 1.342424946262891e-06 0.0007736281701342545 1.8802605617880043e-06 1.3424249463026012e-06 0.0007736281701342544 2.54614896478123e-05 1.8185117816467377e-05 0.002375889929243871 2.546148964781636e-05 1.818511781650729e-05 0.002375889929243871
4.662 0.0001776367676896959 0.00012687529151193304 0.013667812842788106 0.00017763676768969933 0.00012687529151197274 0.013667812842788106 1.8486486813459582e-06 1.3198459204033086e-06 0.0007711900455570957 1.8486486813509773e-06 1.319845920443017e-06 0.0007711900455570954 2.5284065402266157e-05 1.80583872137762e-05 0.0023625066835170332 2.5284065402270243e-05 1.8058387213816118e-05 0.002362506683517033
4.672 0.00017737926749060318 0.0001266913562961301 0.013648478150981932 0.00017737926749060678 0.00012669135629616993 0.013648478150981932 1.817584072335647e-06 1.2976578047248085e-06 0.0007688197909363861 1.8175840723406635e-06 1.2976578047645191e-06 0.0007688197909363858 2.510827948473396e-05 1.7932826837142733e-05 0.002349273159902905 2.510827948473802e-05 1.7932826837182652e-05 0.0023492731599029045
4.682 0.00017712232443567203 0.0001265078190496908 0.013629189788704723 0.00017712232443567572 0.00012650781904973067 0.013629189788704725 1.7870568919360464e-06 1.2758535685912862e-06 0.0007665156526399065 1.787056891941062e-06 1.2758535686309962e-06 0.0007665156526399064 2.4934113328364314e-05 1.780842342459788e-05 0.0023361874712909 2.4934113328368393e-05 1.7808423424637786e-05 0.0023361874712908995
4.692 0.00017686593728266246 0.0001263246788852661 0.01360994754880449 0.00017686593728266615 0.0001263246788853059 0.013609947548804492 1.757057481496344e-06 1.2544263130308388e-06 0.0007642759234792416 1.7570574815013579e-06 1.2544263130705484e-06 0.0007642759234792415 2.4761548596573438e-05 1.768516387873497e-05 0.0023232477572279905 2.4761548596577493e-05 1.7685163878774894e-05 0.00232324775722799
4.702 0.00017661010479153952 0.00012614193491711733 0.013590751227840465 0.00017661010479154315 0.0001261419349171571 0.013590751227840465 1.7275763622249396e-06 1.2333692675094771e-06 0.0007620989415202245 1.7275763622299531e-06 1.2333692675491883e-06 0.0007620989415202244 2.459056717910108e-05 1.7563035263776113e-05 0.0023104521869005993 2.459056717910512e-05 1.756303526381602e-05 0.002310452186900599
4.712 0.00017635482572388793 0.00012595958626065523 0.013571600625647402 0.00017635482572389146 0.000125959586260695 0.013571600625647402 1.6986042310087684e-06 1.2126757869513212e-06 0.0007599830825121716 1.6986042310137792e-06 1.2126757869910322e-06 0.0007599830825121715 2.44211511886133e-05 1.7442024803149782e-05 0.0022977989575239124 2.442115118861738e-05 1.7442024803189708e-05 0.002297798957523912
4.722 0.00017610009884241144 0.0001257776320320129 0.01355249554449512 0.00017610009884241515 0.0001257776320320527 0.01355249554449512 1.6701319568828e-06 1.1923393492546714e-06 0.0007579267506442817 1.6701319568878104e-06 1.1923393492943832e-06 0.0007579267506442816 2.425328295764002e-05 1.7322119877376835e-05 0.002285286289061219 2.425328295764407e-05 1.7322119877416737e-05 0.002285286289061219
4.732 0.00017584592291059747 0.00012559607134797964 0.013533435788215543 0.00017584592291060088 0.00012559607134801943 0.013533435788215543 1.6421505781523325e-06 1.1723535532472465e-06 0.0007559283732389732 1.6421505781573417e-06 1.172353553286959e-06 0.000755928373238973 2.408694503634277e-05 1.7203308022409084e-05 0.002272912418485319 2.4086945036346835e-05 1.720330802244899e-05 0.002272912418485319
4.742 0.00017559229669255257 0.00012541490332579867 0.013514421161690257 0.0001755922966925562 0.0001254149033258385 0.013514421161690257 1.6146513001664273e-06 1.1527121169683004e-06 0.0007539864024420748 1.6146513001714373e-06 1.1527121170080123e-06 0.0007539864024420747 2.3922120190680466e-05 1.7085576928321926e-05 0.0022606755970574 2.392212019068451e-05 1.708557692836184e-05 0.0022606755970574
4.752 0.000175339218953006 0.00012523412708305702 0.013495451470904384 0.0001753392189530095 0.0001252341270830968 0.013495451470904384 1.5876254933671162e-06 1.1334088765373802e-06 0.0007520993226368727 1.5876254933721252e-06 1.1334088765770916e-06 0.0007520993226368726 2.3758791400781556e-05 1.6968914438132425e-05 0.0022485740922397655 2.3758791400785608e-05 1.696891443817233e-05 0.002248574092239765
4.762 0.00017508668845751056 0.00012505374173797486 0.013476526523481674 0.000175086688457514 0.0001250537417380148 0.013476526523481674 1.5610646912522726e-06 1.1144377844228068e-06 0.0007502656588827222 1.5610646912572798e-06 1.1144377844625178e-06 0.000750265658882722 2.35969418594794e-05 1.6853308546839736e-05 0.002236606193075991 2.3596941859483434e-05 1.6853308546879645e-05 0.0022366061930759904
4.772 0.00017483470397262416 0.00012487374640946224 0.013457646129393104 0.00017483470397262782 0.000124873746409502 0.013457646129393104 1.5349605878748897e-06 1.0957929078485036e-06 0.0007484839812069671 1.5349605878798948e-06 1.0957929078882156e-06 0.000748483981206967 2.343655497072176e-05 1.6738747400230797e-05 0.00222477021581757 2.3436554970725822e-05 1.6738747400270703e-05 0.0022247702158175696
4.782 0.00017458326426634843 0.00012469414021753526 0.013438810101473485 0.00017458326426635204 0.00012469414021757497 0.013438810101473483 1.509305034936307e-06 1.0774684265575352e-06 0.000746752902173958 1.5093050349413104e-06 1.0774684265972464e-06 0.0007467529021739581 2.32776143478853e-05 1.6625219293642125e-05 0.0022130645064650243 2.3277614347889344e-05 1.662521929368203e-05 0.0022130645064650243
4.792 0.00017433236810851724 0.0001245149222834763 0.013420018255518185 0.00017433236810852093 0.00012451492228351607 0.013420018255518187 1.4840900384320376e-06 1.0594586305642549e-06 0.0007450710691573497 1.4840900384370387e-06 1.0594586306039671e-06 0.0007450710691573496 2.3120103811595065e-05 1.651271267054451e-05 0.0022014874387103088 2.3120103811599107e-05 1.6512712670584415e-05 0.0022014874387103083
4.802 0.00017408201427146014 0.00012433609173038353 0.013401270409967787 0.000174082014271464 0.00012433609173042332 0.013401270409967787 1.459307755305258e-06 1.041757917673814e-06 0.0007434371556708614 1.45930775531026e-06 1.0417579177135245e-06 0.0007434371556708612 2.2964007387504165e-05 1.640121612075034e-05 0.002190037408375633 2.2964007387508186e-05 1.6401216120790258e-05 0.002190037408375633
4.812 0.00017383220153076136 0.00012415764768358587 0.013382566385396007 0.00017383220153076496 0.0001241576476836256 0.013382566385396007 1.4349504902783776e-06 1.024360791340255e-06 0.0007418498563174257 1.434950490283379e-06 1.0243607913799663e-06 0.0007418498563174254 2.2809309303518698e-05 1.6290718378589005e-05 0.0021787128272977544 2.2809309303522737e-05 1.6290718378628914e-05 0.0021787128272977535
4.822 0.0001735829286659825 0.00012397958927141836 0.01336390600408297 0.00017358292866598616 0.00012397958927145815 0.01336390600408297 1.4110106926139188e-06 1.0072618581431348e-06 0.0007403078874374076 1.4110106926189187e-06 1.0072618581828467e-06 0.0007403078874374075 2.265599398666109e-05 1.618120832062605e-05 0.0021675121196792512 2.2655993986665135e-05 1.6181208320665958e-05 0.002167512119679251
4.832 0.00017333419446150544 0.00012380191562549983 0.013345289089861776 0.00017333419446150916 0.00012380191562553968 0.013345289089861776 1.3874809528009446e-06 9.904558256284665e-07 0.0007388099920205782 1.3874809528059442e-06 9.904558256681771e-07 0.0007388099920205781 2.2504046059430477e-05 1.6072674963031817e-05 0.002156433722280657 2.250404605943451e-05 1.6072674963071702e-05 0.002156433722280657
4.842 0.00017308599770699646 0.00012362462588130712 0.01332671546823094 0.00017308599770699998 0.0001236246258813469 0.01332671546823094 1.3643539988870957e-06 9.739374995402487e-07 0.0007373549450727615 1.3643539988920938e-06 9.739374995799602e-07 0.0007373549450727614 2.2353450335587524e-05 1.5965107458586128e-05 0.002145476087517077 2.2353450335591555e-05 1.5965107458626037e-05 0.0021454760875170764
4.852 0.0001728383371975108 0.00012344771917813775 0.013308184966559871 0.00017283833719751446 0.00012344771917817749 0.013308184966559871 1.3416226925925882e-06 9.577017811169038e-07 0.0007359415557155881 1.3416226925975846e-06 9.577017811566168e-07 0.000735941555715588 2.2204191816008104e-05 1.585849509370168e-05 0.0021346376869679825 2.2204191816012143e-05 1.5858495093741594e-05 0.0021346376869679825
4.862 0.00017259121173293906 0.00012327119465873227 0.013289697414142066 0.00017259121173294277 0.00012327119465877209 0.013289697414142066 1.3192800254301802e-06 9.417436643231797e-07 0.0007345686646275968 1.319280025435176e-06 9.41743664362891e-07 0.0007345686646275969 2.205625568466807e-05 1.575282728559022e-05 0.002123917012837111 2.205625568467209e-05 1.575282728563012e-05 0.002123917012837111
4.872 0.0001723446201172125 0.00012309505146873307 0.013271252641931987 0.00017234462011721604 0.0001230950514687728 0.013271252641931987 1.2973191154334598e-06 9.260582335216466e-07 0.0007332351384388055 1.297319115438455e-06 9.26058233561358e-07 0.0007332351384388054 2.190962730525228e-05 1.5648093579846566e-05 0.002113312576405353 2.1909627305256293e-05 1.5648093579886465e-05 0.0021133125764053527
4.882 0.00017209856115683699 0.00012291928875563603 0.013252850481977616 0.00017209856115684056 0.00012291928875567584 0.013252850481977616 1.2757332046978748e-06 9.1064066159755e-07 0.000731939864498636 1.2757332047028682e-06 9.106406616372611e-07 0.0007319398644986358 2.1764292218832743e-05 1.5544283648793654e-05 0.0021028229044826804 2.1764292218836795e-05 1.5544283648833553e-05 0.00210282290448268
4.892 0.000171853033659724 0.00012274390566791764 0.013234490766738096 0.00017185303365972756 0.00012274390566795732 0.013234490766738098 1.254515657880921e-06 8.954862090499144e-07 0.0007306817490481246 1.2545156578859136e-06 8.954862090896247e-07 0.0007306817490481245 2.1620236142611297e-05 1.544138729048909e-05 0.0020924465360968557 2.1620236142615342e-05 1.544138729052901e-05 0.0020924465360968553
4.902 0.0001716080364341126 0.00012256890135431783 0.013216173328564996 0.00017160803643411624 0.0001225689013543576 0.013216173328564996 1.233659961339179e-06 8.805902232861225e-07 0.0007294597196408232 1.2336599613441684e-06 8.805902233258337e-07 0.0007294597196408231 2.1477444969383264e-05 1.5339394428450838e-05 0.002082182021471305 2.1477444969387266e-05 1.533939442849074e-05 0.002082182021471305
4.912 0.0001713635682881356 0.00012239427496344316 0.013197897999585212 0.00017136356828813915 0.00012239427496348295 0.01319789799958521 1.2131597224016716e-06 8.659481381257587e-07 0.0007282727301362299 1.213159722406661e-06 8.659481381654698e-07 0.0007282727301362298 2.1335904767221164e-05 1.5238295111359671e-05 0.002072027923948758 2.1335904767225203e-05 1.5238295111399568e-05 0.0020720279239487575
4.922 0.00017111962802992728 0.0001222200256439637 0.013179664612054068 0.00017111962802993083 0.00012222002564400364 0.013179664612054068 1.1930086680698266e-06 8.515554728808669e-07 0.000727119765259476 1.193008668074814e-06 8.515554729205776e-07 0.0007271197652594759 2.1195601778779737e-05 1.513807951262391e-05 0.0020619828238164963 2.119560177878376e-05 1.5138079512663817e-05 0.002061982823816496
4.932 0.00017087621446824067 0.00012204615254493194 0.013161472999047543 0.00017087621446824414 0.0001220461525449717 0.013161472999047541 1.173200643137362e-06 8.374078309912517e-07 0.0007259998422477203 1.173200643142349e-06 8.374078310309625e-07 0.0007259998422477202 2.1056522419489368e-05 1.503873792906662e-05 0.002052045321954973 2.1056522419493397e-05 1.5038737929106533e-05 0.0020520453219549724
4.942 0.0001706333264131778 0.00012187265481641106 0.013143322995213218 0.00017063332641318132 0.00012187265481645086 0.013143322995213218 1.1537296075615538e-06 8.235008980955567e-07 0.0007249120089266893 1.1537296075665405e-06 8.235008981352668e-07 0.0007249120089266892 2.0918653274803924e-05 1.4940260778924592e-05 0.002042214041395354 2.091865327480795e-05 1.4940260778964498e-05 0.0020422140413953534
4.952 0.00017039096267673615 0.00012169953160980395 0.01312521443728151 0.0001703909626767397 0.00012169953160984371 0.01312521443728151 1.1345896335669178e-06 8.09830440073684e-07 0.0007238553394666886 1.1345896335719032e-06 8.098304401133949e-07 0.0007238553394666885 2.078198109662437e-05 1.4842638599390373e-05 0.002032487626007545 2.0781981096628373e-05 1.4842638599430285e-05 0.002032487626007545
4.962 0.0001701491220728951 0.00012152678207793666 0.013107147164141058 0.00017014912207289875 0.00012152678207797644 0.01310714716414106 1.1157749027871975e-06 7.963923009700369e-07 0.0007228289299283696 1.1157749027921814e-06 7.963923010097467e-07 0.0007228289299283695 2.0646492799744193e-05 1.4745862043944176e-05 0.0020228647369641127 2.0646492799748208e-05 1.4745862043984088e-05 0.0020228647369641127
4.972 0.00016990780341742532 0.00012135440537486997 0.013089121016475453 0.00016990780341742882 0.00012135440537490982 0.013089121016475455 1.0972797037769164e-06 7.831824011990878e-07 0.0007218318952325063 1.0972797037819e-06 7.831824012387986e-07 0.0007218318952325062 2.0512175458736552e-05 1.4649921880243618e-05 0.002013344048562763 2.0512175458740574e-05 1.4649921880283506e-05 0.0020133440485627626
4.982 0.00016966700552746678 0.00012118240065571391 0.013071135836141152 0.00016966700552747054 0.00012118240065575385 0.013071135836141152 1.0790984298799415e-06 7.701967360396693e-07 0.0007208633679779123 1.0790984298849255e-06 7.7019673607938e-07 0.0007208633679779122 2.037901630612244e-05 1.4554808988706338e-05 0.0020039242450442694 2.0379016306126455e-05 1.4554808988746247e-05 0.002003924245044269
4.992 0.00016942672722147876 0.00012101076707655135 0.013053191465557583 0.00016942672722148228 0.0001210107670765911 0.013053191465557584 1.061225577420213e-06 7.57431374293838e-07 0.0007199224984583088 1.0612255774251957e-06 7.574313743335486e-07 0.0007199224984583087 2.024700273169113e-05 1.4460514362141588e-05 0.0019946040192949134 2.024700273169513e-05 1.4460514362181491e-05 0.001994604019294913


==> figures/zero_circulation_vortex/data/nscbc_outflow_Ma0.3_Mat0.1_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_1.0 rho_1.0 u_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.28 rho_0.28 u_0.28 e_p_0.28 e_rho_0.28 e_u_0.28
0.002 0.0008391794644364835 0.0006005435947356918 0.03443610805084619 5.707162128982207e-06 4.085683053687482e-06 0.0002295770900967794 0.0008391794644364835 0.0006005435947356917 0.034436108050846195 5.707162128982207e-06 4.085683053687482e-06 0.0002295770900967794 0.0008391794644364833 0.0006005435947356917 0.03443610805084619 5.707162128982207e-06 4.085683053687482e-06 0.0002295770900967794
0.012 0.0008389467633833508 0.0006004371934630298 0.03443062922934461 8.529834557357372e-06 6.111903636541229e-06 0.0003448319746255021 0.000838946763383348 0.0006004371934630404 0.03443062922934462 8.52983455736043e-06 6.111903636551899e-06 0.0003448319746254958 0.0008389467633833316 0.0006004371934630373 0.03443062922934461 8.529834557355263e-06 6.111903636542961e-06 0.00034483197462549845
0.022 0.0008389065701167389 0.0006004127492674983 0.03443051517762658 8.542754116507293e-06 6.128815817954951e-06 0.00034647667660655813 0.0008389065701167232 0.0006004127492675201 0.034430515177626596 8.542754116503608e-06 6.128815817969628e-06 0.00034647667660654626 0.0008389065701167025 0.0006004127492675041 0.034430515177626596 8.542754116519812e-06 6.128815817958467e-06 0.00034647667660655027
0.032 0.0008388672110718759 0.0006003857663731155 0.034430484965778274 8.566709727494506e-06 6.135136567816901e-06 0.0003476193898158067 0.0008388672110718658 0.0006003857663731273 0.034430484965778274 8.566709727491084e-06 6.135136567831651e-06 0.0003476193898157891 0.0008388672110718559 0.0006003857663731011 0.0344304849657783 8.56670972750453e-06 6.135136567812916e-06 0.00034761938981580466
0.042 0.000838816297669085 0.000600349387390013 0.0344304618308544 8.601374447112381e-06 6.163875632298677e-06 0.0003487588444560644 0.0008388162976690571 0.0006003493873900368 0.03443046183085439 8.60137444710716e-06 6.163875632314978e-06 0.0003487588444560438 0.0008388162976690556 0.000600349387390003 0.03443046183085442 8.601374447152815e-06 6.163875632292741e-06 0.0003487588444560503
0.052 0.0008387566460274888 0.0006003059321070455 0.034430445621735056 8.63049889373967e-06 6.1754378167307185e-06 0.000349881047459514 0.000838756646027449 0.0006003059321070875 0.03443044562173503 8.630498893737893e-06 6.175437816749948e-06 0.00034988104745949415 0.0008387566460274324 0.0006003059321070559 0.03443044562173509 8.630498893777757e-06 6.175437816703599e-06 0.0003498810474594923
0.062 0.0008387061384913633 0.0006002698593933705 0.03443042650948316 8.666769355764248e-06 6.194464686957244e-06 0.0003509879151886431 0.0008387061384913405 0.0006002698593934225 0.0344304265094831 8.666769355779288e-06 6.194464686994183e-06 0.00035098791518863644 0.0008387061384913087 0.000600269859393387 0.03443042650948317 8.666769355784336e-06 6.1944646869079166e-06 0.00035098791518864083
0.072 0.0008386805563022865 0.0006002530397321261 0.03443039803653018 8.705335427701323e-06 6.218422650117398e-06 0.00035207976601810934 0.0008386805563022706 0.0006002530397321725 0.03443039803653011 8.705335427685035e-06 6.218422650152947e-06 0.00035207976601811617 0.0008386805563022584 0.0006002530397321561 0.03443039803653018 8.705335427685709e-06 6.218422650043325e-06 0.0003520797660181243
0.082 0.0008386802828958272 0.0006002552543562426 0.03443036254931707 8.744576202961927e-06 6.238635328721802e-06 0.00035313996062777495 0.0008386802828958576 0.0006002552543563093 0.034430362549317 8.744576202905211e-06 6.238635328753604e-06 0.0003531399606277775 0.0008386802828958267 0.0006002552543562762 0.034430362549317105 8.744576202905857e-06 6.238635328639021e-06 0.00035313996062778157
0.092 0.0008386915627623474 0.0006002656511151681 0.034430326293707327 8.776772125288843e-06 6.253950090728564e-06 0.00035416422917417266 0.0008386915627623961 0.0006002656511152171 0.03443032629370725 8.776772125255511e-06 6.2539500907772685e-06 0.00035416422917417136 0.0008386915627623553 0.0006002656511151895 0.03443032629370734 8.776772125240278e-06 6.253950090643337e-06 0.0003541642291741758
0.102 0.0008387027634758835 0.0006002752035772545 0.03443029120300893 8.807112777483375e-06 6.266502366972189e-06 0.00035515936986560165 0.0008387027634759159 0.0006002752035772744 0.034430291203008855 8.807112777471022e-06 6.2665023670283585e-06 0.0003551593698655941 0.0008387027634758786 0.0006002752035772796 0.034430291203008945 8.807112777451437e-06 6.266502366889799e-06 0.000355159369865607
0.112 0.0008387098646805353 0.0006002811565089006 0.034430254613578425 8.833276622316455e-06 6.27788900781789e-06 0.00035614217146133053 0.0008387098646805331 0.0006002811565088956 0.034430254613578355 8.833276622316509e-06 6.27788900788331e-06 0.0003561421714613529 0.0008387098646804978 0.0006002811565089254 0.03443025461357842 8.833276622240215e-06 6.277889007741345e-06 0.0003561421714613495
0.122 0.0008387132655486881 0.0006002844949363641 0.03443021425126972 8.855660696846644e-06 6.291420190199064e-06 0.0003571334421100132 0.0008387132655486725 0.0006002844949363507 0.03443021425126964 8.855660696858466e-06 6.291420190269165e-06 0.00035713344211004783 0.000838713265548662 0.0006002844949363851 0.03443021425126971 8.855660696784333e-06 6.291420190127683e-06 0.00035713344211002343
0.132 0.0008387138356141036 0.000600286739235167 0.03443017003932498 8.879047296724428e-06 6.306797009373718e-06 0.00035814710249946097 0.0008387138356140597 0.0006002867392351439 0.034430170039324866 8.879047296752182e-06 6.306797009443377e-06 0.00035814710249950987 0.0008387138356140566 0.0006002867392351774 0.03443017003932494 8.87904729670266e-06 6.306797009317087e-06 0.0003581471024994924
0.142 0.0008387115603909693 0.0006002884399010725 0.034430123522233666 8.906568384649435e-06 6.325273151131057e-06 0.00035918442358751963 0.0008387115603909209 0.0006002884399010546 0.03443012352223357 8.906568384655847e-06 6.325273151178225e-06 0.00035918442358757156 0.0008387115603909181 0.0006002884399010977 0.034430123522233624 8.906568384669626e-06 6.325273151102435e-06 0.00035918442358754804
0.152 0.0008387068695160908 0.0006002896937417418 0.034430076485301456 8.93697243281756e-06 6.345580491462493e-06 0.00036024116615626265 0.0008387068695160192 0.0006002896937417385 0.03443007648530135 8.936972432777057e-06 6.3455804915053055e-06 0.00036024116615631936 0.0008387068695160523 0.0006002896937417828 0.03443007648530141 8.936972432840261e-06 6.34558049146057e-06 0.00036024116615627263
0.162 0.0008387011946986383 0.000600290591310297 0.034430030353158614 8.969343430878657e-06 6.3654615041611425e-06 0.00036131172006558345 0.0008387011946985608 0.0006002905913103042 0.0344300303531585 8.969343430848438e-06 6.36546150420058e-06 0.00036131172006564314 0.0008387011946986087 0.0006002905913103511 0.034430030353158565 8.969343430887153e-06 6.365461504147977e-06 0.0003613117200655915
0.172 0.0008386961774932897 0.0006002911163987644 0.034429986509868546 9.00382574790854e-06 6.384694481441704e-06 0.0003623891670246544 0.0008386961774932184 0.0006002911163987751 0.03442998650986844 9.003825747864956e-06 6.3846944814951905e-06 0.0003623891670247078 0.000838696177493282 0.0006002911163988388 0.0344299865098685 9.003825747900795e-06 6.384694481433527e-06 0.0003623891670246628
0.182 0.000838692772369503 0.0006002911466990366 0.03442994642971235 9.041061656424546e-06 6.404773622547761e-06 0.0003634683317107576 0.0008386927723694391 0.0006002911466990384 0.03442994642971221 9.041061656424004e-06 6.404773622625018e-06 0.0003634683317108108 0.0008386927723695132 0.0006002911466991166 0.03442994642971229 9.04106165640359e-06 6.404773622542441e-06 0.00036346833171075455
0.192 0.0008386907149987083 0.0006002905037831482 0.03442991121037237 9.080409957635777e-06 6.4263794194023584e-06 0.0003645501289771948 0.0008386907149986465 0.0006002905037831177 0.034429911210372276 9.08040995766037e-06 6.426379419490193e-06 0.0003645501289772406 0.0008386907149987351 0.0006002905037832094 0.03442991121037232 9.080409957634439e-06 6.4263794194076736e-06 0.00036455012897718836
0.202 0.0008386889043529667 0.0006002892009704577 0.0344298807917755 9.120271565888286e-06 6.449521208564255e-06 0.00036563872279350967 0.0008386889043529036 0.0006002892009704491 0.03442988079177542 9.120271565910819e-06 6.449521208645415e-06 0.0003656387227935607 0.0008386889043529921 0.0006002892009705199 0.03442988079177547 9.12027156592429e-06 6.4495212086129856e-06 0.00036563872279350067
0.212 0.0008386862379409004 0.0006002875259176421 0.03442985355547851 9.158213701022714e-06 6.472716886879724e-06 0.00036673235928314375 0.0008386862379408989 0.0006002875259176703 0.034429853555478424 9.15821370101461e-06 6.472716886954561e-06 0.000366732359283217 0.0008386862379409332 0.0006002875259176885 0.034429853555478465 9.158213701067289e-06 6.472716886960588e-06 0.0003667323592831508
0.222 0.0008386821883640846 0.0006002858159554093 0.034429826966717196 9.192110826162081e-06 6.4931744470229945e-06 0.0003678203021060386 0.0008386821883641386 0.0006002858159554753 0.0344298269667171 9.192110826158029e-06 6.493174447086058e-06 0.0003678203021061022 0.0008386821883641384 0.000600285815955474 0.034429826966717154 9.192110826233345e-06 6.493174447115181e-06 0.00036782030210602985
0.232 0.0008386770657699587 0.0006002842406307392 0.03442979877017893 9.2223290797049e-06 6.509367329889853e-06 0.0003688905550895867 0.000838677065770082 0.0006002842406308358 0.03442979877017885 9.222329079727946e-06 6.509367329969015e-06 0.0003688905550896321 0.0008386770657700341 0.0006002842406308013 0.03442979877017891 9.222329079776601e-06 6.509367329970144e-06 0.0003688905550895678
0.242 0.00083867197505502 0.0006002828817055413 0.03442976777965609 9.250080040471333e-06 6.5226130367201486e-06 0.0003699366619967069 0.0008386719750551378 0.00060028288170565 0.03442976777965603 9.25008004053545e-06 6.522613036810858e-06 0.00036993666199676027 0.0008386719750551165 0.0006002828817056032 0.03442976777965606 9.250080040523373e-06 6.522613036792271e-06 0.00036993666199668335
0.252 0.0008386680851041052 0.000600281837225366 0.03442973385235067 9.27675839044433e-06 6.535623068470888e-06 0.0003709598072875506 0.0008386680851041735 0.0006002818372254651 0.03442973385235064 9.276758390549535e-06 6.53562306856369e-06 0.0003709598072875962 0.0008386680851041785 0.0006002818372254215 0.03442973385235065 9.276758390462847e-06 6.535623068495313e-06 0.0003709598072875375
0.262 0.0008386656877865832 0.0006002811112316923 0.03442969730094927 9.303426191974687e-06 6.550425526986345e-06 0.0003719669743618611 0.000838665687786604 0.0006002811112317592 0.03442969730094922 9.303426192013436e-06 6.550425527037294e-06 0.00037196697436191385 0.0008386656877866306 0.0006002811112317147 0.03442969730094923 9.303426191934069e-06 6.550425526975932e-06 0.00037196697436185086
0.272 0.0008386638230080749 0.0006002805377290618 0.034429658112761094 9.330599301399292e-06 6.568217418037156e-06 0.00037297000491337155 0.0008386638230080834 0.0006002805377291149 0.03442965811276106 9.33059930133934e-06 6.568217418024145e-06 0.0003729700049134324 0.0008386638230080899 0.0006002805377290542 0.034429658112761066 9.330599301315488e-06 6.5682174180023864e-06 0.00037297000491337117
0.282 0.0008386608462334162 0.0006002798968071221 0.034429615548401196 9.358338937659576e-06 6.588580296920673e-06 0.00037398272851292227 0.0008386608462333928 0.0006002798968071614 0.03442961554840116 9.358338937571061e-06 6.588580296886207e-06 0.000373982728513001 0.0008386608462333766 0.0006002798968070629 0.03442961554840115 9.358338937576104e-06 6.58858029689064e-06 0.00037398272851292856
0.292 0.0008386555369323572 0.0006002791449921487 0.034429568586644886 9.386052567730508e-06 6.6098460559838335e-06 0.0003750130514893558 0.0008386555369323164 0.0006002791449921702 0.03442956858664485 9.386052567675838e-06 6.609846055977778e-06 0.00037501305148942345 0.0008386555369322169 0.000600279144992036 0.03442956858664484 9.386052567674407e-06 6.609846055993029e-06 0.0003750130514893413
0.302 0.0008386479583808261 0.0006002784826693473 0.034429517172184974 9.413840280186594e-06 6.6309804121556984e-06 0.00037605626232916516 0.0008386479583807306 0.0006002784826693521 0.034429517172184926 9.413840280230985e-06 6.630980412196987e-06 0.0003760562623292003 0.0008386479583806295 0.0006002784826691872 0.03442951717218494 9.413840280189592e-06 6.630980412195539e-06 0.00037605626232912754
0.312 0.0008386394491774663 0.0006002781252312223 0.03442946333584051 9.442923833545732e-06 6.6523516259080644e-06 0.0003770981928141693 0.0008386394491773458 0.0006002781252311879 0.034429463335840446 9.442923833671745e-06 6.652351625986174e-06 0.0003770981928142005 0.0008386394491772198 0.0006002781252310301 0.03442946333584047 9.442923833596318e-06 6.652351625969533e-06 0.0003770981928141185
0.322 0.0008386319453678512 0.0006002780449764002 0.034429411135004535 9.47463212826657e-06 6.674111730717547e-06 0.00037812847388785846 0.000838631945367694 0.0006002780449763576 0.03442941113500449 9.474632128374479e-06 6.674111730786054e-06 0.00037812847388789944 0.0008386319453676323 0.0006002780449762191 0.034429411135004494 9.474632128335254e-06 6.6741117307862915e-06 0.00037812847388780566
0.332 0.0008386268872683863 0.0006002779438210562 0.03442936497051267 9.510085450251281e-06 6.6967304625966885e-06 0.0003791492064545281 0.0008386268872682814 0.0006002779438210311 0.03442936497051262 9.510085450299889e-06 6.696730462627027e-06 0.00037914920645458657 0.0008386268872682681 0.0006002779438209359 0.03442936497051262 9.51008545031286e-06 6.696730462661831e-06 0.0003791492064544748
0.342 0.0008386242954950975 0.0006002774135650159 0.03442932715962595 9.549279560000047e-06 6.721567047681483e-06 0.00038017118768957667 0.0008386242954950412 0.0006002774135650237 0.034429327159625864 9.549279559967728e-06 6.72156704766265e-06 0.0003801711876896536 0.000838624295495064 0.0006002774135649439 0.03442932715962588 9.549279560023869e-06 6.721567047721843e-06 0.00038017118768952744
0.352 0.0008386226686861244 0.000600276120373035 0.03442929655693386 9.589661514021984e-06 6.748832752597124e-06 0.00038120369283137554 0.0008386226686861309 0.0006002761203730875 0.03442929655693376 9.589661513918183e-06 6.748832752538161e-06 0.0003812036928314651 0.0008386226686861595 0.0006002761203730176 0.03442929655693376 9.589661514002277e-06 6.748832752605897e-06 0.00038120369283132545
0.362 0.0008386200126574509 0.0006002740373512246 0.03442926924602704 9.626685878804126e-06 6.776265630943108e-06 0.0003822483715387391 0.0008386200126575242 0.0006002740373513211 0.034429269246026954 9.626685878661921e-06 6.776265630872539e-06 0.0003822483715388341 0.0008386200126575172 0.000600274037351232 0.03442926924602693 9.62668587874632e-06 6.776265630914948e-06 0.00038224837153869214
0.372 0.0008386152167448398 0.0006002715409820329 0.034429240897117505 9.65737071459436e-06 6.800350472974199e-06 0.00038329837602263763 0.0008386152167449177 0.0006002715409821359 0.03442924089711743 9.65737071450596e-06 6.800350472926143e-06 0.000383298376022727 0.0008386152167449174 0.0006002715409820343 0.03442924089711741 9.657370714527678e-06 6.8003504729445595e-06 0.00038329837602258635
0.382 0.0008386086366739338 0.0006002691430332653 0.034429209155754696 9.682811500318357e-06 6.818796203267368e-06 0.000384341492160306 0.0008386086366739958 0.0006002691430333535 0.034429209155754606 9.682811500257321e-06 6.818796203247572e-06 0.0003843414921603924 0.000838608636674011 0.0006002691430332759 0.034429209155754585 9.68281150026039e-06 6.818796203235228e-06 0.00038434149216024546
0.392 0.0008386018092631924 0.0006002671997536529 0.03442917437693102 9.706360942524489e-06 6.832686052682204e-06 0.0003853625467934344 0.0008386018092632174 0.0006002671997536843 0.034429174376930945 9.70636094247917e-06 6.832686052678079e-06 0.00038536254679351546 0.0008386018092632646 0.0006002671997536491 0.0344291743769309 9.70636094244035e-06 6.832686052656806e-06 0.00038536254679337353
0.402 0.0008385965047499527 0.0006002658286284306 0.03442913843662854 9.73078472907532e-06 6.845651067248945e-06 0.00038635114462384887 0.0008385965047499284 0.0006002658286284192 0.03442913843662845 9.730784729110385e-06 6.845651067299116e-06 0.0003863511446239184 0.0008385965047500403 0.0006002658286284345 0.03442913843662839 9.730784729005382e-06 6.845651067248621e-06 0.00038635114462377845
0.412 0.0008385935915579363 0.000600264923048388 0.034429102633857074 9.756968777409115e-06 6.860950567312424e-06 0.0003873123516366516 0.0008385935915578997 0.0006002649230483813 0.03442910263385698 9.756968778245182e-06 6.860950567921665e-06 0.0003873123516366078 0.0008385935915580504 0.0006002649230484233 0.03442910263385693 9.756968777547425e-06 6.860950567496062e-06 0.0003873123516365432
0.422 0.0008385923689219882 0.0006002641899227709 0.03442906622333496 9.78436341425541e-06 6.880274490031251e-06 0.0003882660314128764 0.0008385923689219856 0.0006002641899228047 0.034429066223334866 9.784363417565286e-06 6.8802744924456454e-06 0.0003882660314124812 0.00083859236892212 0.0006002641899228366 0.0344290662233348 9.784363415131414e-06 6.880274490751051e-06 0.00038826603141264447
0.432 0.0008385908471868316 0.000600263303322448 0.03442902637483954 9.812290209298353e-06 6.903169770457875e-06 0.0003892323568284957 0.0008385908471864844 0.0006002633033222627 0.03442902637483948 9.812290182165518e-06 6.90316975080708e-06 0.00038923235683249377 0.0008385908471868557 0.0006002633033224691 0.034429026374839376 9.812290201914264e-06 6.903169765188513e-06 0.0003892323568294435
0.442 0.0008385868429912499 0.0006002621167345085 0.03442897970345848 9.840172237409684e-06 6.927645788042399e-06 0.00039021582087812965 0.0008385868429902814 0.0006002621167338472 0.034428979703458526 9.840172152693042e-06 6.927645726658092e-06 0.0003902158208907011 0.000838586842991037 0.000600262116734373 0.03442897970345835 9.840172214069776e-06 6.927645771192004e-06 0.00039021582088139467
0.452 0.000838579346590054 0.0006002608276275365 0.03442892465044393 9.867550760911474e-06 6.952370525173493e-06 0.00039120474969630854 0.000838579346591568 0.0006002608276286424 0.03442892465044365 9.867550885847497e-06 6.9523706156734305e-06 0.00039120474968005174 0.000838579346590438 0.0006002608276278334 0.034428924650443705 9.867550794673131e-06 6.952370549701087e-06 0.00039120474969157274
0.462 0.0008385692462309926 0.0006002598390926361 0.03442886318718758 9.894639496274373e-06 6.977300087947202e-06 0.0003921850216764907 0.0008385692462406594 0.0006002598390995443 0.034428863187186194 9.894640312298897e-06 6.97730067838705e-06 0.0003921850215634334 0.0008385692462335659 0.0006002598390944843 0.03442886318718704 9.894639720828955e-06 6.977300250500977e-06 0.00039218502164482127
0.472 0.0008385588686702298 0.0006002594022161533 0.03442880059478215 9.92244466484677e-06 7.002611443250881e-06 0.0003931522331670357 0.0008385588686766693 0.0006002594022207586 0.03442880059478124 9.922445207817136e-06 7.002611835809879e-06 0.00039315223309567933 0.000838558868671909 0.0006002594022173499 0.03442880059478175 9.922444816875173e-06 7.002611553236972e-06 0.0003931522331462698
0.482 0.0008385507134110696 0.0006002593677827412 0.034428743232503355 9.952528469265872e-06 7.02778807177501e-06 0.00039411282292474946 0.0008385507134042159 0.0006002593677778799 0.03442874323250437 9.952527893632501e-06 7.027787655908788e-06 0.00039411282301813494 0.0008385507134089982 0.000600259367781261 0.0344287432325035 9.952528307699834e-06 7.027787955102689e-06 0.0003941128229498445
0.492 0.0008385459443811809 0.0006002592450550716 0.034428695484924256 9.986650518894578e-06 7.054035755567761e-06 0.0003950768238816305 0.0008385459443928718 0.0006002592450634195 0.03442869548492278 9.986651502729241e-06 7.054036466211378e-06 0.00039507682375957017 0.0008385459443841218 0.0006002592450571516 0.03442869548492371 9.986650777412055e-06 7.054035942382994e-06 0.0003950768238482313
0.502 0.000838543672639172 0.0006002584486736619 0.034428657708479665 1.0024366236309706e-05 7.083064293625449e-06 0.00039605195761144817 0.000838543672647801 0.0006002584486798295 0.03442865770847867 1.0024366960118636e-05 7.083064816262201e-06 0.00039605195753405527 0.0008385436726414149 0.0006002584486752177 0.03442865770847923 1.0024366430586438e-05 7.0830644339819586e-06 0.00039605195758889616
0.512 0.0008385415998478675 0.0006002566243448868 0.03442862648316982 1.0062235380638587e-05 7.114622050046948e-06 0.0003970422664943353 0.0008385415998421749 0.0006002566243408487 0.03442862648317087 1.0062234907337429e-05 7.114621708568315e-06 0.0003970422665947066 0.0008385415998462147 0.0006002566243436576 0.03442862648316993 1.0062235247124604e-05 7.114621953811306e-06 0.0003970422665201482
0.522 0.0008385376193951895 0.0006002539055689807 0.034428596788354845 1.009595398570643e-05 7.145460047295973e-06 0.00039804560077961565 0.0008385376194021235 0.0006002539055739446 0.034428596788354256 1.0095954563621397e-05 7.14546046389687e-06 0.000398045600735706 0.0008385376193969851 0.0006002539055701908 0.03442859678835452 1.0095954139696958e-05 7.145460158374583e-06 0.00039804560076561664
0.532 0.0008385311172071008 0.0006002508528699007 0.034428564773379404 1.012400228438969e-05 7.1714041537375436e-06 0.0003990520151265861 0.0008385311172172897 0.0006002508528771896 0.03442856477337847 1.012400313331045e-05 7.171404765158988e-06 0.0003990520150545983 0.0008385311172097995 0.0006002508528717608 0.034428564773378946 1.012400251683994e-05 7.1714043212302155e-06 0.00039905201510386233
0.542 0.0008385231757128269 0.0006002480867890415 0.034428529375823275 1.014837298756745e-05 7.190518595654033e-06 0.00040004703539344685 0.000838523175727256 0.0006002480867993891 0.034428529375821915 1.0148374187859636e-05 7.19051945992888e-06 0.0004000470352825306 0.0008385231757166748 0.0006002480867917392 0.034428529375822706 1.0148373317806368e-05 7.190518833537933e-06 0.0004000470353593488
0.552 0.0008385159296684981 0.000600246007971082 0.0344284919577637 1.017206723981993e-05 7.205218736933049e-06 0.0004010171416991504 0.000838515929683516 0.0006002460079818516 0.03442849195776242 1.0172068484241248e-05 7.2052196332422155e-06 0.0004010171415939888 0.0008385159296725362 0.0006002460079738961 0.03442849195776315 1.0172067583710115e-05 7.205218984741688e-06 0.00040101714166599516
0.562 0.0008385112878779311 0.0006002447226344511 0.03442845445938502 1.0196847509776456e-05 7.219936868323631e-06 0.00040195756654541186 0.000838511287889395 0.0006002447226426869 0.034428454459384396 1.019684845785468e-05 7.219937551448214e-06 0.00040195756649865743 0.0008385112878810287 0.0006002447226365733 0.034428454459384646 1.0196847773671641e-05 7.219937058564876e-06 0.00040195756652784513
0.572 0.0008385096827669428 0.0006002440127115365 0.03442841746166705 1.0222563652460519e-05 7.237936199569414e-06 0.0004028755558452596 0.0008385096827716287 0.0006002440127149364 0.03442841746166743 1.0222564040551144e-05 7.237936479209659e-06 0.00040287555588501187 0.0008385096827681484 0.0006002440127123026 0.034428417461666944 1.0222563761067563e-05 7.2379362779090535e-06 0.00040287555585141846
0.582 0.0008385095957212782 0.0006002434149534241 0.0344283793223828 1.0247921475346367e-05 7.260402151453529e-06 0.0004037854101850333 0.0008385095957194185 0.0006002434149521166 0.03442837932238408 1.024792132184784e-05 7.2604020408963055e-06 0.00040378541030138313 0.0008385095957206018 0.0006002434149528103 0.034428379322382956 1.02479214278671e-05 7.260402117358565e-06 0.0004037854102128206
0.592 0.000838508292835191 0.0006002424971581049 0.0344283367122286 1.0271941253626534e-05 7.286313188050035e-06 0.0004046991419411007 0.0008385082928268993 0.0006002424971522323 0.0344283367122308 1.0271940577574587e-05 7.286312701765145e-06 0.00040469914213570756 0.0008385082928326071 0.0006002424971561409 0.03442833671222901 1.0271941052862511e-05 7.286313043754663e-06 0.00040469914199113647
0.602 0.0008385033667480741 0.0006002411785548136 0.034428286291222715 1.0294300913890553e-05 7.313586299482e-06 0.0004056187312666715 0.0008385033667362009 0.0006002411785463865 0.034428286291225504 1.0294299948774414e-05 7.31358560636882e-06 0.0004056187315093506 0.0008385033667443983 0.000600241178552064 0.034428286291223326 1.0294300625439363e-05 7.313586092458837e-06 0.00040561873133044505
0.612 0.0008384942212140627 0.000600239861954548 0.034428226801602575 1.031554413499012e-05 7.340949595297897e-06 0.0004065369412306366 0.0008384942211992578 0.0006002398619440281 0.034428226801605864 1.0315542934886776e-05 7.340948734886439e-06 0.0004065369415163567 0.0008384942212095422 0.0006002398619511767 0.03442822680160331 1.0315543775349161e-05 7.340949337625533e-06 0.0004065369413065373
0.622 0.0008384824837472882 0.0006002391236452762 0.03442816035856242 1.0337325750451569e-05 7.368120175123409e-06 0.00040744541455699093 0.000838482483728915 0.000600239123632211 0.034428160358566356 1.0337324268512349e-05 7.368119114321051e-06 0.0004074454148955165 0.0008384824837417179 0.0006002391236411405 0.034428160358563345 1.0337325304845322e-05 7.368119856313402e-06 0.0004074454146478421
0.632 0.0008384710460065349 0.0006002391967528082 0.03442809209317854 1.0361894602121746e-05 7.395297222282617e-06 0.00040834271774070667 0.0008384710459853915 0.0006002391967377549 0.034428092093183045 1.036189290726915e-05 7.395296010661154e-06 0.00040834271812789316 0.0008384710460000881 0.0006002391967480398 0.034428092093179624 1.0361894087719615e-05 7.3952968547206615e-06 0.0004083427178454421
0.642 0.0008384625197017261 0.0006002397181198568 0.034428028131392 1.0391025598923896e-05 7.422686323670182e-06 0.0004092359432605549 0.0008384625196777249 0.0006002397181027549 0.03442802813139714 1.0391023686033557e-05 7.422684957340879e-06 0.0004092359437007437 0.0008384625196943479 0.0006002397181144363 0.03442802813139328 1.03910250141446e-05 7.422685906161653e-06 0.0004092359433803026
0.652 0.0008384577432006383 0.0006002398992668496 0.0344279728558414 1.0425755045203185e-05 7.452354575766227e-06 0.0004101355848778995 0.0008384577431739161 0.0006002398992478149 0.0344279728558472 1.0425752929266065e-05 7.4523530654247424e-06 0.0004101355853728783 0.0008384577431923629 0.0006002398992607965 0.03442797285584286 1.0425754393870319e-05 7.4523541110318545e-06 0.00041013558501317983
0.662 0.0008384552872653191 0.0006002389417478174 0.0344279269275363 1.0464734895196787e-05 7.486317583500653e-06 0.00041104978379966507 0.0008384552872360708 0.0006002389417269601 0.0344279269275428 1.0464732592205286e-05 7.486315940987843e-06 0.00041104978435196573 0.0008384552872561812 0.0006002389417411423 0.034427926927537975 1.046473418114417e-05 7.486317074456137e-06 0.00041104978395118926
0.672 0.0008384523630487013 0.0006002364810537358 0.03442788732399112 1.050348398242698e-05 7.523333251418895e-06 0.0004119809900794416 0.0008384523630170693 0.0006002364810311929 0.034427887323998374 1.0503481505308902e-05 7.523331486886395e-06 0.000411980990692313 0.0008384523630387349 0.0006002364810464584 0.03442788732399302 1.0503483208759609e-05 7.523332700529384e-06 0.0004119809902481412
0.682 0.0008384466818252665 0.000600232874605548 0.034427849288178575 1.0536600734062872e-05 7.558545121213203e-06 0.0004129233442755612 0.0008384466817915013 0.0006002328745814905 0.034427849288186624 1.0536598105303325e-05 7.558543251563446e-06 0.0004129233449511434 0.0008384466818145154 0.0006002328745977158 0.034427849288180705 1.0536599906344092e-05 7.558544532712911e-06 0.0004129233444621164
0.692 0.0008384379025985894 0.0006002290417543962 0.03442780912991125 1.056179743264173e-05 7.586584375592789e-06 0.00041386303670968953 0.000838437902562596 0.0006002290417287299 0.03442780912992015 1.0561794641580613e-05 7.586582392910024e-06 0.0004138630374551072 0.0008384379025870714 0.0006002290417460243 0.03442780912991361 1.0561796547192197e-05 7.586583746797952e-06 0.0004138630369161761
0.702 0.0008384276906139135 0.0006002258371038499 0.03442776616983023 1.0581369348337153e-05 7.605296929704702e-06 0.00041478424919497137 0.0008384276905756113 0.0006002258370765282 0.034427766169840085 1.0581366389460284e-05 7.605294829381092e-06 0.00041478425001684877 0.000838427690601589 0.0006002258370949076 0.03442776616983286 1.0581368403029654e-05 7.605296258883342e-06 0.00041478424942334154
0.712 0.0008384188143286306 0.0006002236333539911 0.03442772253132043 1.059976950957631e-05 7.618185866581457e-06 0.00041567430109742005 0.0008384188142881977 0.0006002236333251743 0.03442772253133126 1.0599766401882515e-05 7.618183660369052e-06 0.0004156743019991287 0.0008384188143155325 0.0006002236333445241 0.03442772253132334 1.059976850920844e-05 7.6181851565944885e-06 0.00041567430134872976
0.722 0.0008384136251156668 0.0006002222737926105 0.03442768112742169 1.0620469377593262e-05 7.631479202907497e-06 0.0004165289408317304 0.0008384136250729467 0.0006002222737621775 0.034427681127433635 1.0620466107856054e-05 7.631476880870898e-06 0.0004165289418219731 0.0008384136251017693 0.0006002222737825809 0.03442768112742494 1.0620468318208915e-05 7.631478450798525e-06 0.0004165289411085204
0.732 0.0008384126277045979 0.0006002212454804676 0.03442764317683423 1.0644085005704312e-05 7.649367293694818e-06 0.0004173564758508379 0.0008384126276596204 0.0006002212454484491 0.03442764317684733 1.0644081576602378e-05 7.649364859824678e-06 0.0004173564769360526 0.0008384126276899358 0.0006002212454698982 0.034427643176837795 1.064408388765207e-05 7.649366500309116e-06 0.00041735647615509037
0.742 0.0008384139156642 0.0006002199172196568 0.03442760682490073 1.0668926122067346e-05 7.672739717525064e-06 0.0004181756514941446 0.0008384139156174077 0.000600219917186321 0.034427606824915025 1.066892256811662e-05 7.672737195955678e-06 0.00041817565267549423 0.0008384139156488834 0.0006002199172086165 0.03442760682490461 1.0668924954706359e-05 7.672738889489502e-06 0.00041817565182635663
0.752 0.0008384139692536634 0.0006002178839813601 0.03442756739528043 1.0692850561974745e-05 7.69996101888071e-06 0.0004190059061607319 0.0008384139692052736 0.000600217883946849 0.034427567395295997 1.069284689797642e-05 7.699958421041871e-06 0.00041900590744225504 0.0008384139692377344 0.00060021788396987 0.03442756739528469 1.069284934952351e-05 7.699960159552337e-06 0.00041900590652218454
0.762 0.0008384094529221526 0.0006002152669372621 0.034427519221897775 1.0714159393986123e-05 7.728176083847882e-06 0.0004198531424124808 0.0008384094528723597 0.0006002152669017727 0.03442751922191468 1.0714155638973861e-05 7.728173427875244e-06 0.0004198531437978886 0.0008384094529056722 0.0006002152669253752 0.03442751922190243 1.071415814213612e-05 7.728175198608065e-06 0.000419853142804305
0.772 0.0008383990431180332 0.0006002127614742075 0.03442745845609261 1.0732173470471108e-05 7.755470360741332e-06 0.0004207050195161995 0.0008383990430669299 0.0006002127614378171 0.03442745845611085 1.0732169631796075e-05 7.755467649854953e-06 0.0004207050210141294 0.0008383990431009886 0.0006002127614619284 0.03442745845609767 1.0732172182141286e-05 7.755469451146987e-06 0.0004207050199408599
0.782 0.0008383842391005474 0.0006002112531819087 0.03442738542651163 1.0748217211175605e-05 7.781718238182446e-06 0.0004215424199139424 0.0008383842390485255 0.000600211253144911 0.03442738542653113 1.0748213305071906e-05 7.781715486837897e-06 0.0004215424215342962 0.0008383842390830643 0.000600211253169319 0.03442738542651708 1.0748215891441798e-05 7.781717308704787e-06 0.00042154242037432087
0.792 0.0008383685632735977 0.000600211187072098 0.03442730509510014 1.0765669799409146e-05 7.808209069014747e-06 0.00042235690157561183 0.0008383685632207845 0.0006002111870347999 0.03442730509512131 1.0765665805555089e-05 7.80820627988346e-06 0.0004223569033269482 0.0008383685632557438 0.0006002111870592942 0.034427305095106074 1.0765668442863325e-05 7.80820812051975e-06 0.00042235690207435844
0.802 0.0008383557978125264 0.0006002122126177829 0.03442722515546489 1.078836843119755e-05 7.836407981630683e-06 0.000423158928469097 0.0008383557977591492 0.0006002122125801668 0.03442722515548821 1.0788364249442222e-05 7.836405077613302e-06 0.00042315893035275634 0.0008383557977943465 0.0006002122126047702 0.03442722515547145 1.078836701039261e-05 7.83640699306267e-06 0.0004231589290069182
0.812 0.0008383480176604611 0.0006002133036039687 0.03442715250729134 1.0819107439697702e-05 7.868078535452216e-06 0.00042396884002096543 0.0008383480176045778 0.0006002133035624917 0.034427152507312486 1.081910301030684e-05 7.86807533389932e-06 0.0004239688420348927 0.0008383480176414077 0.0006002133035897565 0.03442715250729734 1.0819105938587624e-05 7.868077456969983e-06 0.00042396884059755027
0.822 0.0008383444138603919 0.0006002132696953468 0.03442709001738044 1.08580918173453e-05 7.905376118301092e-06 0.00042480281622090846 0.0008383444137774805 0.0006002132696261576 0.03442709001737186 1.0858087401017132e-05 7.905372314679866e-06 0.0004248028184451573 0.0008383444138337566 0.0006002132696733979 0.034427090017378294 1.085809030780397e-05 7.905374865937296e-06 0.00042480281685843674
0.832 0.0008383417210862401 0.0006002113307355454 0.03442703542110346 1.090081548721067e-05 7.947376285227798e-06 0.00042566518814936494 0.0008383417208355506 0.0006002113305327196 0.034427035420972175 1.0900811888157833e-05 7.947371960056126e-06 0.00042566519082223067 0.0008383417210132792 0.0006002113306766949 0.03442703542106751 1.0900814190486343e-05 7.947374878588235e-06 0.0004256651889137971
0.842 0.0008383362185373017 0.0006002075626894266 0.034426983137316056 1.0939143435933676e-05 7.98916463156901e-06 0.00042655024125827463 0.0008383362175523489 0.0006002075619628418 0.03442698313685157 1.0939142204398574e-05 7.989161850046973e-06 0.00042655024464397314 0.0008383362182618606 0.000600207562486036 0.034426983137187984 1.093914278094095e-05 7.989163635006416e-06 0.0004265502422237515
0.852 0.0008383260783862573 0.0006002029144777299 0.03442692786608042 1.0966883866800187e-05 8.02415013686729e-06 0.0004274442894909794 0.0008383260749779756 0.0006002029120527155 0.03442692786495366 1.0966888591946507e-05 8.024153736856006e-06 0.0004274442937821647 0.0008383260774415734 0.0006002029138051413 0.0344269278657684 1.0966884849451837e-05 8.024150886104832e-06 0.00042744429071313723
0.862 0.0008383123827470617 0.0006001985867894839 0.034426867981455535 1.0984344797176384e-05 8.047774677949552e-06 0.00042832894965033863 0.0008383123730556658 0.0006001985799016334 0.034426867979410594 1.0984363537426369e-05 8.0477897455932e-06 0.0004283289551066828 0.0008383123800630221 0.0006001985848814427 0.03442686798088631 1.0984349656981403e-05 8.047778599264313e-06 0.00042832895120409033
0.872 0.0008382984623014229 0.0006001952756792429 0.03442680656327993 1.0997632708968129e-05 8.060386996213511e-06 0.0004291843240818534 0.000838298439624426 0.0006001952594839928 0.034426806560706076 1.0997675888708193e-05 8.060416457126436e-06 0.0004291843307634883 0.0008382984560104084 0.0006001952711861757 0.03442680656255632 1.099764437144213e-05 8.060394943810987e-06 0.0004291843259882592
0.882 0.0008382884175273169 0.000600193045372235 0.03442674938669875 1.1013773730990354e-05 8.068508926116801e-06 0.00042999218502162717 0.0008382883739194301 0.0006001930141960127 0.03442674938531366 1.1013841998342051e-05 8.068554111547031e-06 0.00042999219237638427 0.0008382884053909331 0.0006001930366955102 0.03442674938629024 1.1013792483759103e-05 8.068521327672607e-06 0.0004299921871333311
0.892 0.0008382850858028373 0.0006001914990882366 0.03442670130139181 1.1036427660001622e-05 8.079820026244687e-06 0.00043074523684162293 0.0008382850177232782 0.0006001914504494143 0.03442670130379633 1.1036497034644007e-05 8.07987164407577e-06 0.0004307452456468811 0.0008382850667574186 0.0006001914854810316 0.03442670130201837 1.103644702834633e-05 8.079834400187587e-06 0.00043074523937350323
0.902 0.0008382882906973812 0.0006001900038500281 0.03442666312655007 1.1064120411213392e-05 8.09764233944046e-06 0.0004314562862782318 0.0008382882065428037 0.0006001899436368189 0.03442666313373404 1.1064145376613586e-05 8.097665496915051e-06 0.0004314563018003192 0.0008382882669433876 0.0006001899868542174 0.03442666312850086 1.1064127893475988e-05 8.09764913183342e-06 0.0004314562906815439
0.912 0.0008382943309160671 0.0006001878836095348 0.03442663056257024 1.1092284855764534e-05 8.121012718620737e-06 0.0004321557019307501 0.0008382942528533232 0.0006001878275204055 0.03442663057144171 1.1092229393605863e-05 8.120969304287465e-06 0.0004321557309638269 0.0008382943084757727 0.0006001878674892105 0.034426630565016964 1.1092270353105046e-05 8.121001327668636e-06 0.00043215571010075753
0.922 0.0008382974091231538 0.0006001847845048234 0.03442659530375566 1.1116356084645279e-05 8.14718077830516e-06 0.000432873740788355 0.0008382973633090464 0.0006001847514823326 0.03442659530877377 1.1116228501956526e-05 8.147082398365561e-06 0.0004328737822060319 0.0008382973952145763 0.0006001847744858365 0.03442659530518233 1.1116321522453167e-05 8.147154088510784e-06 0.00043287375247561433
0.932 0.0008382924663505125 0.0006001810441519888 0.03442654812423728 1.1133237359255228e-05 8.17332859304006e-06 0.0004336200715474676 0.0008382924674464954 0.0006001810450712834 0.03442654812299397 1.1133087858539102e-05 8.173231116617314e-06 0.0004336201136556776 0.0008382924651472525 0.0006001810433263633 0.03442654812396321 1.1133196228299878e-05 8.173301722387935e-06 0.0004336200835931665
0.942 0.0008382778780036154 0.0006001777215589194 0.03442648292544376 1.114239028407481e-05 8.198114112434005e-06 0.0004343810296645324 0.000838277923067549 0.0006001777541512873 0.03442648292159226 1.1142264828584227e-05 8.198045465045845e-06 0.00043438106117073256 0.0008382778889003802 0.0006001777294504928 0.034426482924444134 1.114235514584513e-05 8.198094770124887e-06 0.00043438103896565515
0.952 0.0008382564787420846 0.0006001760804397755 0.03442639981924141 1.1147120177384136e-05 8.222125342434035e-06 0.0004351370468147663 0.000838256557373189 0.00060017613675958 0.0344263998182834 1.1147018353789253e-05 8.222060372326747e-06 0.00043513706730636235 0.0008382564990620507 0.0006001760949957034 0.034426399819018016 1.1147091047007619e-05 8.22210676221055e-06 0.00043513705320752654
0.962 0.0008382341601098604 0.0006001767619553209 0.03442630539703073 1.1153594395681583e-05 8.247056352323187e-06 0.00043588101680514153 0.0008382342694701339 0.0006001768399951916 0.034426305400129864 1.1153479901052514e-05 8.246970304082414e-06 0.00043588103205425855 0.0008382341892034263 0.0006001767827156515 0.034426305397918404 1.1153561403216168e-05 8.24703173542167e-06 0.00043588102182742105
0.972 0.0008382168618369934 0.0006001793063631975 0.034426209822876634 1.1168040983433012e-05 8.274759858521989e-06 0.0004366214562882519 0.0008382170103233273 0.0006001794126121824 0.03442620982661612 1.11678882769365e-05 8.274659895736923e-06 0.0004366214658726386 0.0008382169021302604 0.0006001793351947297 0.03442620982395476 1.1167997043530579e-05 8.274731069503121e-06 0.0004366214598051445
0.982 0.0008382077503273251 0.0006001823430912091 0.03442612242430158 1.1194102023063642e-05 8.30663007188927e-06 0.0004373713872059131 0.0008382079486726589 0.0006001824853383583 0.03442612242574978 1.1193919377947571e-05 8.306526689442032e-06 0.00043737138162477766 0.0008382078049274356 0.0006001823822484381 0.03442612242476573 1.1194049240378386e-05 8.306599945975918e-06 0.00043737138658572647
0.992 0.0008382056554503457 0.0006001841934463145 0.034426047971693206 1.1231594330514199e-05 8.344156461836578e-06 0.0004381367755714631 0.0008382059084015281 0.0006001843747356158 0.03442604797162372 1.123140273224045e-05 8.344044244206353e-06 0.00043813674423137455 0.000838205725865089 0.0006001842439126927 0.034426047971744714 1.1231538359130924e-05 8.3441235132986e-06 0.00043813676783919554
1.002 0.0008382058744200456 0.0006001836436393155 0.034425985510147916 1.1275270070659172e-05 8.386892183289396e-06 0.0004389158240541569 0.0008382061824427957 0.0006001838641231168 0.03442598551135628 1.1275073570751241e-05 8.38676542147082e-06 0.00043891576142794365 0.0008382059609967286 0.0006001837056133654 0.03442598551054901 1.1275212008135194e-05 8.38685481002766e-06 0.00043891580758260133
1.012 0.000838202990966124 0.0006001804973761837 0.03442593034408086 1.1315908422054745e-05 8.430610358382514e-06 0.00043970514877479774 0.0008382033581468073 0.0006001807601467957 0.03442593034818835 1.1315689023116341e-05 8.430468497879701e-06 0.00043970505259877444 0.000838203095045995 0.0006001805718628064 0.03442593034528424 1.1315843310447869e-05 8.430568345934162e-06 0.0004397051228137
1.022 0.0008381940421475269 0.0006001756031257413 0.034425877808458266 1.1345348631715216e-05 8.468357512181939e-06 0.00044050236728546284 0.0008381944810603744 0.000600175917306986 0.03442587781461091 1.1345082580250047e-05 8.468191863422232e-06 0.00044050223427432526 0.0008381941674234636 0.0006001756928019792 0.0344258778102429 1.1345269834706529e-05 8.468308408772147e-06 0.00044050233079689883
1.032 0.0008381801181875227 0.0006001703571981077 0.034425826429152935 1.1361306812769234e-05 8.493842499881066e-06 0.00044130195296597236 0.0008381806472915153 0.0006001707359270216 0.03442582643459652 1.1360984492817521e-05 8.493640248676829e-06 0.00044130177711476957 0.0008381802700288964 0.0006001704658868516 0.034425826430770856 1.1361211466175325e-05 8.493782672805264e-06 0.000441301904151786
1.042 0.0008381654805136686 0.0006001657891151498 0.03442577902250097 1.1368188345732059e-05 8.504709133467418e-06 0.0004420932298064199 0.0008381661156519928 0.0006001662436915953 0.034425779023907296 1.1367826713399857e-05 8.50447661260184e-06 0.0004420930024474221 0.0008381656636560798 0.0006001659201948143 0.034425779023033565 1.1368080848534417e-05 8.504640145500725e-06 0.0004420931661122104
1.052 0.0008381552308593322 0.0006001620877417528 0.034425740852032094 1.137314308552878e-05 8.504378427083408e-06 0.00044286102626350934 0.0008381559751837059 0.0006001626205193947 0.034425740847164175 1.1372785292543824e-05 8.504148671307174e-06 0.0004428607365082668 0.0008381554466215069 0.0006001622421828653 0.034425740850845495 1.1373035123131523e-05 8.504309212883922e-06 0.00044286094448870713
1.062 0.0008381529097902286 0.0006001590360249102 0.03442571546196964 1.1382259438137845e-05 8.502388852759006e-06 0.00044358769336244136 0.0008381537472130478 0.0006001596355561074 0.034425715451114045 1.1381960038229312e-05 8.502202852140988e-06 0.00044358732980013323 0.0008381531542146186 0.0006001592110136385 0.034425715459113576 1.1382166036884932e-05 8.502330698190256e-06 0.0004435875901165159
1.072 0.0008381589295704816 0.000600156520658903 0.03442570130963166 1.1397856850496978e-05 8.50838768125558e-06 0.0004442655918945087 0.0008381598257697212 0.0006001571623189037 0.03442570129571823 1.1397658663168875e-05 8.508272893014547e-06 0.0004442651457066198 0.0008381591936105603 0.0006001567097047712 0.03442570130588423 1.1397790065551503e-05 8.508348349853307e-06 0.0004442654644503153
1.082 0.0008381697127441684 0.0006001544571582972 0.03442569082343611 1.1416389438949071e-05 8.52282324647433e-06 0.0004449035768181521 0.0008381706239483324 0.0006001551095273251 0.03442569081052375 1.1416305194310808e-05 8.52278538858268e-06 0.0004449030442900261 0.0008381699845965041 0.0006001546517885381 0.0344256908198998 1.141635324417269e-05 8.52280464814298e-06 0.0004449034238146054
1.092 0.0008381785545314172 0.0006001525420798697 0.03442567305152997 1.1432789243904826e-05 8.539060413768754e-06 0.0004455275384887374 0.0008381794397343858 0.00060015317576184 0.034425673042708445 1.1432799146675807e-05 8.539084826361634e-06 0.0004455269209984348 0.0008381788229526793 0.0006001527342342981 0.03442567304905973 1.1432778717378829e-05 8.53905887077686e-06 0.00044552735995209307
1.102 0.0008381788291576347 0.0006001507265874538 0.034425636774230266 1.1443762144570796e-05 8.552937741295394e-06 0.0004461655220944563 0.0008381796596112307 0.0006001513209916942 0.03442563677035112 1.1443827428820044e-05 8.552997078279932e-06 0.00044616482399704045 0.0008381790860899842 0.0006001509104942434 0.03442563677307956 1.1443767047366926e-05 8.552946013394288e-06 0.00044616531888026003
1.112 0.0008381679015882814 0.0006001497668718768 0.03442557445116375 1.1449884212389881e-05 8.567555532008434e-06 0.0004468322017912843 0.0008381686636559878 0.0006001503122470583 0.03442557445100614 1.1449967009834868e-05 8.567623041424113e-06 0.00044683142813101194 0.0008381681430019932 0.0006001499396485101 0.03442557445101965 1.1449894372794024e-05 8.567566419218108e-06 0.0004468319749683063
1.122 0.0008381486971401436 0.0006001507862180175 0.03442548592601514 1.1454484319461654e-05 8.58764570081629e-06 0.00044752501897249593 0.0008381493888440323 0.0006001512811790449 0.03442548592747838 1.1454561969374477e-05 8.587706022911064e-06 0.0004475241742376291 0.0008381489221537176 0.0006001509472412364 0.034425485926316814 1.145449357877921e-05 8.5876550176749e-06 0.00044752476948257974
1.132 0.0008381280296048486 0.000600154263887975 0.03442537939249902 1.1461005233465814e-05 8.614302876462516e-06 0.0004482308535126224 0.0008381286543573224 0.0006001547109034719 0.034425379393881864 1.146107262233228e-05 8.614353093932166e-06 0.0004482299414264043 0.0008381282388137956 0.0006001544135907777 0.03442537939278588 1.1461012160315482e-05 8.614309789561326e-06 0.00044823058211007454
1.142 0.0008381131031295979 0.0006001594895269769 0.034425268903074145 1.1472102505583206e-05 8.645074553647868e-06 0.0004489380526035327 0.0008381136644831612 0.0006001598911481184 0.03442526890366593 1.1472165068948083e-05 8.645118712012869e-06 0.0004489370766074732 0.0008381132971866184 0.0006001596283788126 0.03442526890315041 1.147210855009231e-05 8.645080129141692e-06 0.0004489377599844786
1.152 0.0008381081256500376 0.0006001648757682235 0.03442516935051255 1.1488334932644904e-05 8.675210922483646e-06 0.00044964052022236856 0.0008381086249272498 0.0006001652329504284 0.03442516935039642 1.148840017394031e-05 8.675254795567638e-06 0.00044963948411511464 0.000838108304613693 0.0006001650038136038 0.034425169350397564 1.1488342138256703e-05 8.675216716997721e-06 0.0004496402071993394
1.162 0.0008381125377107043 0.0006001687443261152 0.03442509144964497 1.150830185297906e-05 8.699264630861824e-06 0.0004503397883042846 0.0008381129740656363 0.0006001690564819778 0.034425091449187845 1.1508374735490352e-05 8.699312752294551e-06 0.0004503386964536061 0.0008381127010522946 0.0006001688611920206 0.0344250914494366 1.1508311595324859e-05 8.699271881970834e-06 0.00045033945586633514
1.172 0.0008381217822525351 0.0006001701298435017 0.03442503922406294 1.1529413655750213e-05 8.714284553562542e-06 0.00045104623383333375 0.0008381221537104881 0.0006001703955709431 0.03442503922356555 1.1529496027469647e-05 8.714338845541412e-06 0.0004510450909438931 0.0008381219291326673 0.0006001702349326694 0.03442503922384239 1.1529426472158731e-05 8.714293798650091e-06 0.00045104588308483964
1.182 0.0008381300437466491 0.0006001691641007724 0.03442501048588355 1.1547685671505964e-05 8.722314179303456e-06 0.0004517719662383212 0.0008381303481381328 0.0006001693818415437 0.034425010485493845 1.1547777468247593e-05 8.722374229395606e-06 0.0004517707771254325 0.0008381301732673693 0.0006001692567691637 0.03442501048569135 1.1547701577754093e-05 8.722325323772714e-06 0.0004517715983382727
1.192 0.000838133293289902 0.0006001668258704766 0.03442499953575374 1.1559209221732484e-05 8.727556297689093e-06 0.0004525211438737196 0.0008381335287418549 0.0006001669942730048 0.0344249995355033 1.1559309712931034e-05 8.72762090776395e-06 0.00045251991344865794 0.0008381334046289634 0.0006001669055265581 0.03442499953559902 1.1559228046841352e-05 8.727569031920573e-06 0.0004525207600316314
1.202 0.0008381308662991551 0.0006001642747287294 0.03442500033769045 1.1563080307095022e-05 8.732508718413903e-06 0.00045328600508166725 0.0008381310313524457 0.0006001643927447582 0.03442500033754229 1.1563188836909726e-05 8.73257716443049e-06 0.0004532847383773584 0.0008381309587437223 0.0006001643408609861 0.034425000337563565 1.156310189688116e-05 8.73252285908852e-06 0.0004532856065640223
1.212 0.0008381249979088205 0.0006001622713429114 0.03442500831815345 1.1561741348840133e-05 8.73622111139977e-06 0.00045404921459123496 0.0008381250914145668 0.0006001623381526347 0.03442500831804833 1.156185763435456e-05 8.736293319943654e-06 0.0004540479166983957 0.0008381250708286261 0.0006001623235007173 0.0344250083180385 1.1561765651124206e-05 8.736236650160745e-06 0.0004540488027029584
1.222 0.0008381190566724527 0.0006001610878483508 0.03442502026564704 1.1558822860387569e-05 8.737285058278151e-06 0.00045479163997001043 0.000838119077623803 0.0006001611027337617 0.03442502026555294 1.1558946955717017e-05 8.737361231363223e-06 0.0004547903159851225 0.0008381191094748184 0.0006001611256081582 0.03442502026553535 1.1558849917317069e-05 8.737302061479131e-06 0.00045479121603940367
1.232 0.0008381156309072198 0.0006001606630658386 0.03442503341152255 1.155801079798087e-05 8.737051494449787e-06 0.0004554944821771224 0.0008381155783526817 0.0006001606253457304 0.03442503341146178 1.1558142778147581e-05 8.737131727435816e-06 0.00045549313723366845 0.0008381156630138925 0.0006001606860137631 0.034425033411420225 1.1558040659973083e-05 8.737070000706188e-06 0.00045549404756320107
1.242 0.0008381154894708319 0.0006001609179494831 0.03442504397580342 1.156236991425318e-05 8.738725478631439e-06 0.00045614496438795986 0.0008381153625829749 0.0006001608270299777 0.03442504397583864 1.156250945189516e-05 8.738809523557292e-06 0.00045614360372792193 0.0008381155003371687 0.0006001609256953999 0.034425043975727716 1.1562402522821383e-05 8.738745433829103e-06 0.0004561445204998633
1.252 0.0008381175592256814 0.0006001618035760364 0.03442504729611251 1.1571417287060198e-05 8.743462155211081e-06 0.0004567488738759431 0.0008381173574899909 0.0006001616590885829 0.03442504729631298 1.1571563420496369e-05 8.743549387546197e-06 0.00045674750287152765 0.0008381175483933776 0.0006001617957919486 0.03442504729608282 1.1571452407261072e-05 8.74348340088153e-06 0.00045674842218111845
1.262 0.0008381197139878261 0.0006001631832517479 0.03442503897887516 1.1583765346088284e-05 8.750520966375153e-06 0.00045732945144128965 0.0008381194374209669 0.0006001629852101465 0.034425038979297704 1.1583916489964331e-05 8.750610432014933e-06 0.00045732807557058653 0.000838119681146397 0.0006001631597159413 0.034425038978907724 1.158380256567204e-05 8.750543250054539e-06 0.0004573289934622292
1.272 0.0008381199239950922 0.0006001647741866935 0.034425016324727845 1.1598654008201873e-05 8.758477729733773e-06 0.0004579186160359642 0.000838119573331772 0.0006001645231187615 0.034425016325414844 1.1598808074968369e-05 8.758568128618028e-06 0.00045791724085322984 0.000838119869035544 0.0006001647348216871 0.03442501632483522 1.15986927687596e-05 8.758500699345768e-06 0.0004579181533442013
1.282 0.0008381172903215312 0.0006001662645841078 0.0344249793768289 1.1614054814606582e-05 8.766473141209614e-06 0.00045853371515378256 0.000838116867149152 0.0006001659616260363 0.03442497937779868 1.1614209356161428e-05 8.766562799204837e-06 0.00045853234622125966 0.0008381172133764161 0.0006001662094847416 0.03442497937701723 1.1614094448052214e-05 8.76649633593619e-06 0.00045853324934980877
1.292 0.0008381125600535306 0.0006001675210319138 0.03442493124152228 1.162745409502068e-05 8.774755632963659e-06 0.00045916593423326213 0.0008381120668598404 0.0006001671679639123 0.03442493124274794 1.1627606554099028e-05 8.774842753854255e-06 0.00045916457700469757 0.0008381124615136247 0.0006001674504777448 0.03442493124178548 1.1627493890549708e-05 8.774778550252715e-06 0.00045916546691087177
1.302 0.0008381077336054336 0.0006001686016747148 0.03442487760073715 1.1637729204858758e-05 8.782896105988068e-06 0.0004597938625838753 0.0008381071736841455 0.0006001682008567287 0.03442487760214261 1.1637877407752624e-05 8.78297934971517e-06 0.0004597925222811348 0.0008381076140975478 0.000600168516115073 0.03442487760105553 1.1637768546373649e-05 8.782918360970817e-06 0.0004597933952934546
1.312 0.0008381048809272285 0.0006001695528427326 0.034424825315260234 1.1645681301915908e-05 8.788544661285765e-06 0.00046040340947267703 0.000838104258136431 0.0006001691070397771 0.03442482531675251 1.164582385713603e-05 8.788623395465377e-06 0.0004604020910241584 0.0008381047412512548 0.0006001694528511982 0.03442482531560915 1.1645719780877266e-05 8.78856605881421e-06 0.00046040294370450874
1.322 0.0008381049632580628 0.0006001702693114302 0.034424780366714085 1.1652991768296585e-05 8.79010008835241e-06 0.00046099486683848754 0.0008381042817241523 0.0006001697814769896 0.0344247803682252 1.1653128056291845e-05 8.790174091618387e-06 0.0004609935748833904 0.0008381048043078407 0.0006001701555279161 0.03442478036707531 1.1653029182337423e-05 8.790120543588766e-06 0.0004609944040252573
1.332 0.0008381074211414406 0.000600170523094422 0.03442474620776441 1.1660925934265547e-05 8.789071546821578e-06 0.000461578062805378 0.0008381066850322095 0.0006001699962091972 0.03442474620927013 1.1661055811123195e-05 8.789140791224355e-06 0.0004615768017120806 0.0008381072438433799 0.0006001703961814815 0.03442474620813129 1.1660962208507043e-05 8.789091027074943e-06 0.000461577604326748
1.342 0.000838110724262635 0.0006001701152236094 0.03442472320045302 1.1669573466320495e-05 8.788487544440856e-06 0.00046216128014445147 0.0008381099376960757 0.0006001695522352248 0.03442472320197746 1.166969681476548e-05 8.788552125994668e-06 0.00046216005399223704 0.0008381105295506285 0.0006001699758498236 0.034424723200832 1.1669608532794848e-05 8.788506051040054e-06 0.0004621608273192612
1.352 0.0008381133692498613 0.0006001690244387564 0.03442470921405144 1.167860669997481e-05 8.789498813651271e-06 0.00046274581125878034 0.0008381125363663992 0.0006001684283126402 0.034424709215677474 1.1678722876534824e-05 8.789558564500528e-06 0.000462744623796791 0.0008381131580846065 0.0006001688732923296 0.03442470921446518 1.1678640345883762e-05 8.789516275911743e-06 0.0004627453653303485
1.362 0.0008381146076800009 0.0006001674646639212 0.034424700899772696 1.1688299730400168e-05 8.790736484300817e-06 0.0004633284727835739 0.0008381137329037216 0.000600166838565785 0.034424700901635776 1.1688407014048232e-05 8.790790376132348e-06 0.0004633273274372794 0.0008381143811205436 0.0006001673025026849 0.034424700900258606 1.1688331444622626e-05 8.790752594995107e-06 0.0004633280349186592
1.372 0.0008381144966379385 0.0006001658065648049 0.034424694811466594 1.169943248410906e-05 8.791337970822424e-06 0.0004639055894778545 0.0008381135850863843 0.0006001651541536688 0.03442469481369503 1.1699527875274458e-05 8.791383931890689e-06 0.0004639044893830513 0.0008381142559552774 0.0006001656342974448 0.03442469481206075 1.1699461398320452e-05 8.791352132820466e-06 0.000463905160774381
1.382 0.0008381134648204629 0.000600164385301507 0.03442468805044327 1.1712026524512185e-05 8.792242995285858e-06 0.0004644751264488744 0.0008381125226761988 0.0006001637110003881 0.0344246880530691 1.1712106271693859e-05 8.792278457776346e-06 0.00046447407438819015 0.0008381132116025585 0.0006001642040640033 0.03442468805115587 1.1712051552879045e-05 8.792254467434119e-06 0.0004644747079176326
1.392 0.0008381118509275358 0.000600163338057392 0.03442467862194111 1.1725988033216661e-05 8.794518991179987e-06 0.0004650373598637578 0.0008381108855169555 0.0006001626471128378 0.034424678624856105 1.1726048709403956e-05 8.79454180573244e-06 0.0004650363581038023 0.000838111587105465 0.0006001631492326789 0.034424678622744016 1.1726008163793991e-05 8.794527136696262e-06 0.0004650369523832186
1.402 0.0008381097420721305 0.0006001626038744982 0.03442466563038929 1.1741223170320836e-05 8.797707318837646e-06 0.0004655992383860663 0.0008381087615256614 0.0006001619021107509 0.034424665633381396 1.1741262766332053e-05 8.79771638759022e-06 0.0004655982885577659 0.0008381094698316871 0.0006001624090284128 0.034424665631225385 1.1741237766402002e-05 8.79771178111175e-06 0.0004655988426696269
1.412 0.0008381071808905304 0.0006001620867382369 0.034424649313844966 1.175704865294664e-05 8.8007894039208e-06 0.00046617292224622714 0.0008381061934825398 0.0006001613800800406 0.034424649316679455 1.1757067144120167e-05 8.800784820153182e-06 0.00046617202533216437 0.0008381069024941648 0.0006001618874908754 0.03442464931464998 1.1757057615077893e-05 8.800790149381985e-06 0.00046617253883726755
1.422 0.0008381044202140403 0.0006001617628523809 0.034424630771838556 1.1771798377558156e-05 8.803657865970492e-06 0.00046676451940712836 0.0008381034336195804 0.0006001610567943332 0.03442463077433842 1.1771797497329606e-05 8.803640886820666e-06 0.00046676367576631544 0.0008381041377970675 0.0006001615607324561 0.03442463077256311 1.1771802089790468e-05 8.80365518113407e-06 0.00046676414868081277
1.432 0.000838101920421503 0.0006001616061615927 0.03442461155464519 1.1784255156375594e-05 8.806653262950477e-06 0.0004673656219693724 0.0008381009411478146 0.0006001609053645525 0.034424611556759535 1.1784237540674347e-05 8.806625992661626e-06 0.000467364831352634 0.0008381016358327241 0.0006001614024933669 0.03442461155527359 1.1784254258907034e-05 8.806647672532725e-06 0.0004673652641293028
1.442 0.0008381000589300166 0.0006001614580789914 0.03442459320919799 1.1794847356136103e-05 8.80911749725989e-06 0.00046796198973692526 0.0008380990921445523 0.0006001607662426895 0.03442459321104173 1.1794815356722639e-05 8.80908185934187e-06 0.00046796125136249974 0.0008380997736789136 0.0006001612539432593 0.03442459320975998 1.1794842423230101e-05 8.809109486353431e-06 0.00046796164483099874
1.452 0.0008380988703142718 0.000600161074934729 0.034424576880923104 1.1805191383129028e-05 8.810082143691895e-06 0.0004685490119951759 0.000838097920177956 0.0006001603950308462 0.03442457688273874 1.180514586965855e-05 8.810038686858872e-06 0.0004685483247388275 0.0008380985856561238 0.000600160871228259 0.034424576881483884 1.180518259332883e-05 8.810071829705958e-06 0.0004685486799680894
1.462 0.0008380980896053297 0.0006001603445163695 0.034424562944217404 1.1816584242880129e-05 8.810052622140857e-06 0.00046913222936252987 0.0008380971599768269 0.0006001596792975866 0.034424562946245775 1.1816523903930021e-05 8.810000202631904e-06 0.000469131591952612 0.0008380978067299295 0.0006001601420882823 0.03442456294484273 1.1816571180427193e-05 8.81003966089714e-06 0.00046913191011163354
1.472 0.0008380974031334455 0.0006001594196908082 0.03442455072639836 1.1829177291138853e-05 8.810588867904739e-06 0.000469715745178122 0.0008380964982644182 0.0006001587721971055 0.03442455072874401 1.1829099027169795e-05 8.810525316451267e-06 0.0004697151562063382 0.0008380971233546154 0.000600159219480675 0.0344245507271176 1.1829159043635949e-05 8.810572628500329e-06 0.00046971543855688574
1.482 0.000838096573562359 0.0006001585956722968 0.03442453849960267 1.1842573088009066e-05 8.812450902457675e-06 0.000470300251879197 0.0008380956983986757 0.0006001579694456171 0.03442453850219859 1.1842473466830796e-05 8.812373964595764e-06 0.0004702997096139822 0.0008380962984024525 0.0006001583987702757 0.034424538500398526 1.1842548638849693e-05 8.81243072124987e-06 0.0004702999576441397
1.492 0.0008380953222470993 0.0006001580509892986 0.034424523845164735 1.1856590354387145e-05 8.815505281385462e-06 0.0004708899603126716 0.0008380944822212883 0.0006001574499195788 0.0344245238478413 1.1856467040324972e-05 8.815413366191946e-06 0.00047088946252607045 0.0008380950533830594 0.0006001578585961559 0.034424523845991206 1.1856558973594472e-05 8.815480667035072e-06 0.0004708896780730459
1.502 0.0008380932387638222 0.0006001577244782854 0.034424504473584194 1.1870929183868835e-05 8.819973735663796e-06 0.00047148948490695114 0.0008380924392664965 0.0006001571524233071 0.0344245044761572 1.1870781485212037e-05 8.819866271650228e-06 0.00047148902884431437 0.0008380929778843287 0.0006001575378026036 0.03442450447439037 1.1870890581847892e-05 8.819944468720732e-06 0.0004714892141119166
1.512 0.0008380900146844596 0.0006001574349627148 0.03442447948811734 1.1884751279059873e-05 8.825561074734441e-06 0.0004720960207632097 0.00083808926048483 0.0006001568953355817 0.03442447949043119 1.1884580057756629e-05 8.825438607338487e-06 0.0004720956031567544 0.0008380897633309537 0.0006001572551077417 0.03442447948885912 1.1884705589325206e-05 8.825527239323837e-06 0.00047209576070022147
1.522 0.0008380858707653558 0.0006001570975124739 0.0344244504242637 1.189758337564967e-05 8.82998538560286e-06 0.0004727044084709379 0.0008380851655372195 0.0006001565929456492 0.03442445042620243 1.1897390722552377e-05 8.829849529904017e-06 0.0004727040255220232 0.0008380856301996611 0.0006001569253821858 0.034424450424906744 1.1897531074185899e-05 8.829947362754548e-06 0.00047270415825884863
1.532 0.0008380816733856615 0.0006001568060210465 0.0344244208733871 1.1910111195788137e-05 8.831660504047038e-06 0.0004733138280839666 0.0008380810194081577 0.0006001563381493713 0.034424420874891073 1.1909899963127737e-05 8.831513443858306e-06 0.0004733134754439411 0.0008380814445031863 0.0006001566422573163 0.03442442087391113 1.1910052980387848e-05 8.831618840470674e-06 0.00047331358666750516
1.542 0.0008380784586723202 0.000600156670027925 0.03442439453525929 1.1923231119183737e-05 8.832635794967228e-06 0.00047392305986308417 0.0008380778567808088 0.000600156239446958 0.034424394536332274 1.1923004193505344e-05 8.83247946644533e-06 0.0004739227326453798 0.000838078241982192 0.0006001565149945421 0.03442439453565998 1.1923167716226592e-05 8.832590984086209e-06 0.0004739228260131141
1.552 0.0008380767307665682 0.0006001565812192968 0.03442437329416604 1.1937076697286667e-05 8.835691535171955e-06 0.00047453100903011855 0.0008380761805925121 0.0006001561876571713 0.03442437329481874 1.1936836110670512e-05 8.835527036713414e-06 0.00047453070183064376 0.0008380765264500579 0.000600156435043757 0.03442437329443896 1.1937008620301106e-05 8.835643856123435e-06 0.00047453078134592825
1.562 0.000838076197124841 0.0006001562369426706 0.03442435686096683 1.1951441096019258e-05 8.840807505497754e-06 0.0004751438053322795 0.0008380756975009358 0.000600155879555753 0.0344243568610893 1.1951187705520408e-05 8.840635066521418e-06 0.00047514351211223405 0.0008380760051394016 0.000600156099592226 0.03442435686107177 1.195136855538987e-05 8.840757010919048e-06 0.0004751435822076927
1.572 0.0008380761672718901 0.000600155425624507 0.034424343761881526 1.1966098343778423e-05 8.846480715002098e-06 0.00047576518239191137 0.0008380757165129367 0.0006001551031990574 0.03442434376111632 1.19658325761466e-05 8.846300086925249e-06 0.0004757648960775934 0.0008380759874221852 0.0006001552969571877 0.03442434376170598 1.1966021446913646e-05 8.84642733342612e-06 0.0004757649618976696
1.582 0.0008380761612242176 0.0006001542135944779 0.03442433238036577 1.1980640401593021e-05 8.851770492631697e-06 0.0004763845837761481 0.0008380757570189464 0.000600153924463187 0.03442433237804765 1.1980363574690413e-05 8.851581481435805e-06 0.0004763842956862962 0.0008380759931269986 0.0006001540933322784 0.03442433237970549 1.1980559513649744e-05 8.851714171201112e-06 0.0004763843634872773
1.592 0.0008380760875450825 0.0006001528441156029 0.034424321130050575 1.1995050580769377e-05 8.856519036207854e-06 0.0004769930842810287 0.0008380757263929162 0.0006001525857479641 0.034424321125174184 1.1994766244070271e-05 8.85632209294648e-06 0.00047699278371894773 0.0008380759304683214 0.0006001527317275121 0.0344243211285971 1.1994966696250532e-05 8.856459902083165e-06 0.0004769928611517751
1.602 0.000838075883277283 0.0006001515381393649 0.034424307837875034 1.2010010577379793e-05 8.861271204023596e-06 0.0004776004985519935 0.0008380755594864018 0.000600151306419936 0.034424307828971046 1.2009726188568014e-05 8.861068282125173e-06 0.000477600172829374 0.0008380757358559175 0.0006001514326365834 0.03442430783517701 1.2009925792720122e-05 8.86120980428842e-06 0.0004776002689162135
1.612 0.0008380752048512637 0.0006001504422207046 0.034424289388202606 1.2025686453459646e-05 8.866506364820899e-06 0.0004782188987392726 0.0008380749088381052 0.0006001502302388208 0.034424289373059996 1.2025416412804221e-05 8.866303256116495e-06 0.00047821853364399556 0.0008380750646056195 0.000600150341813787 0.03442428938358305 1.2025604822197992e-05 8.866444318039957e-06 0.0004782186584334168
1.622 0.0008380736976058851 0.0006001497281925451 0.03442426247429233 1.2040904434744203e-05 8.87182554677958e-06 0.00047884260106285486 0.000838073412797231 0.0006001495240394451 0.03442426244964987 1.2040675818234752e-05 8.871636401072283e-06 0.00047884218141578153 0.0008380735600664091 0.0006001496296688449 0.034424262466755035 1.2040833580110946e-05 8.87176680604785e-06 0.0004788423455735553
1.632 0.0008380715351156752 0.0006001496264607349 0.03442422444779584 1.2054372289238696e-05 8.876742240761549e-06 0.00047946003850819817 0.0008380712326975424 0.0006001494094786105 0.034424224409288814 1.2054232903513804e-05 8.876595372714541e-06 0.0004794595484872192 0.0008380713923379071 0.0006001495241236304 0.03442422443599948 1.2054325690810708e-05 8.876694736827091e-06 0.0004794597630621097
1.642 0.0008380695076629215 0.0006001502731140942 0.034424172053322356 1.20660870230614e-05 8.881500592615092e-06 0.00048007283053758435 0.0008380691391593413 0.0006001500085826067 0.034424171995929544 1.2066112333061238e-05 8.881443336206645e-06 0.00048007225418676734 0.0008380693461161722 0.0006001501572711845 0.034424172035691 1.2066086042526988e-05 8.881477647968531e-06 0.00048007253025264616
1.652 0.0008380685541236614 0.0006001515777119775 0.034424097316975995 1.2076950284719838e-05 8.886256588926148e-06 0.000480691805074821 0.0008380680431482656 0.0006001512109317211 0.03442409723593621 1.2077244962964946e-05 8.886356092409817e-06 0.0004806911280759468 0.0008380683523107077 0.0006001514329679032 0.034424097291940896 1.20770247538261e-05 8.886277240790161e-06 0.0004806914754741696
1.662 0.0008380692876312564 0.0006001533511377389 0.03442398185980102 1.208767081083211e-05 8.890700480551696e-06 0.0004813227565822246 0.000838068523284886 0.0006001528026848757 0.034423981751636724 1.2088362443140433e-05 8.891038748839686e-06 0.0004813219702447769 0.000838069014115204 0.0006001531549763492 0.034423981826077386 1.2087857474762403e-05 8.89078822915353e-06 0.0004813223947482471
1.672 0.0008380718651484163 0.0006001555352535615 0.03442379033034202 1.2098577575101888e-05 8.895118627233042e-06 0.0004819602884200752 0.000838070699531747 0.000600154699202616 0.03442379019348782 1.2099803619405843e-05 8.895784068412878e-06 0.00048195939564354496 0.0008380714776755989 0.0006001552574109727 0.03442379028710477 1.209891664770494e-05 8.89529920784747e-06 0.0004819598947346578
1.682 0.0008380760285138307 0.0006001581771424259 0.034423461345235336 1.2110044111580192e-05 8.900163255553088e-06 0.00048259252433127827 0.0008380742795829497 0.0006001569231636545 0.034423461179961784 1.2111936258745763e-05 8.901243126051909e-06 0.00048259154586920285 0.0008380754745942584 0.000600157780037557 0.03442346129210881 1.2110575039109478e-05 8.9004626327122e-06 0.00048259210433457294
1.692 0.0008380811174284451 0.0006001611778687622 0.03442289293931065 1.2122719131554058e-05 8.905665129319201e-06 0.0004832132286737772 0.0008380785770601654 0.0006001593570810933 0.03442289274697501 1.2125387476087037e-05 8.907239647997972e-06 0.00048321220833759485 0.0008380803363697736 0.0006001606180822392 0.03442289287618081 1.2123476197411953e-05 8.906107927126887e-06 0.0004832127946330685
1.702 0.0008380861219152894 0.0006001641868423415 0.034421919749624795 1.2137414885379474e-05 8.911596427088674e-06 0.0004838253101760616 0.0008380825692561401 0.000600161641404826 0.034421919531170915 1.2140927927389675e-05 8.913728001007174e-06 0.00048382431998667474 0.0008380850483647785 0.0006001634176635069 0.034421919676252834 1.2138421545918087e-05 8.912202969086168e-06 0.0004838248826057459
1.712 0.0008380898578611845 0.0006001667491239092 0.03442027998956839 1.2154767532227312e-05 8.919513179389774e-06 0.00048442816623408836 0.0008380850801862373 0.0006001633271036528 0.034420279742095564 1.2159119647995833e-05 8.922221248380272e-06 0.0004844273148501843 0.0008380884275029869 0.0006001657246128486 0.034420279904684166 1.2156027156332865e-05 8.920292436923409e-06 0.00048442777627245046
1.722 0.000838091202795117 0.000600168436615053 0.034417570176852104 1.2175122458127858e-05 8.931208284769699e-06 0.00048500589412860486 0.0008380850274196966 0.0006001640146679765 0.03441756988536863 1.2180188801336105e-05 8.934428945716912e-06 0.0004850053415638445 0.0008380893612214501 0.0006001671179077265 0.03441757007593151 1.2176605403165148e-05 8.932146386383082e-06 0.0004850055876167337
1.732 0.0008380892986991901 0.0006001687892903615 0.0344131844108389 1.2198786472657863e-05 8.94647351761051e-06 0.0004855249093269338 0.0008380816347011388 0.0006001633023246392 0.0344131840317566 1.2204292079771616e-05 8.95002428713513e-06 0.00048552488624482827 0.0008380870131705707 0.0006001671529587747 0.034413184281605 1.2200420824923763e-05 8.947523388242676e-06 0.00048552475212646287
1.742 0.0008380836445785904 0.0006001672102073195 0.03440623475048435 1.2225965524580114e-05 8.963741432253914e-06 0.00048593641185027835 0.0008380745188672371 0.0006001606771119256 0.03440623418586333 1.223152764625187e-05 8.96733821221197e-06 0.00048593723317801914 0.000838080914465516 0.0006001652557055735 0.034406234565829585 1.2227647833504354e-05 8.964826632014271e-06 0.0004859364935548848
1.752 0.0008380739908579953 0.0006001629750313949 0.03439545098414528 1.2256500903584755e-05 8.982612893504414e-06 0.00048618270709243223 0.0008380635433370518 0.0006001554953944934 0.0343954500504934 1.2261814983380818e-05 8.98599744394725e-06 0.0004861847629864626 0.0008380708470360451 0.0006001607243100084 0.03439545069348937 1.2258146529164799e-05 8.983661952654805e-06 0.00048618313842634954
1.762 0.0008380600008366198 0.0006001552576637877 0.0343790616457078 1.2290506373851258e-05 9.004232953939147e-06 0.0004862011575457002 0.0008380483876818781 0.0006001469428916591 0.034379060044295716 1.2295734068053491e-05 9.00745102677676e-06 0.0004862048699710202 0.0008380564798170892 0.0006001527367504206 0.03437906116669459 1.2292155702713103e-05 9.00525549613142e-06 0.0004862020581563479
1.772 0.0008380406650404898 0.0006001429100879963 0.03435466468514435 1.233040069501903e-05 9.03051702504056e-06 0.000485928268017143 0.0008380278107760114 0.0006001337061799978 0.03435466198003181 1.233683631814225e-05 9.034385254250112e-06 0.0004859340216039119 0.0008380367411042756 0.0006001401005786709 0.0343546638974029 1.2332401971825866e-05 9.031732002866217e-06 0.00048592974688165176
1.782 0.0008380131397716016 0.0006001236684001267 0.03431910551277863 1.2384485448493189e-05 9.067017947908467e-06 0.0004853153854832782 0.0008379982631620773 0.0006001130168507989 0.034319101125120655 1.2395693083425654e-05 9.073912898282588e-06 0.00048532346519869447 0.0008380085938338637 0.0006001204136711764 0.034319104256149126 1.2387806034362805e-05 9.069069729204355e-06 0.0004853175224690216
1.792 0.0008379701859546889 0.0006000923250892388 0.03426838754711337 1.2472000033904854e-05 9.128250038907305e-06 0.00048433644434614845 0.0008379509779594908 0.0006000785754700235 0.034268380794805854 1.2495807637321353e-05 9.143518859330221e-06 0.0004843470335026098 0.0008379643767622302 0.0006000881667991056 0.03426838563239056 1.2478770691199396e-05 9.132593255436238e-06 0.0004843392867447928
1.802 0.0008378955296320786 0.0006000374828313484 0.034197640606959685 1.2628843622779866e-05 9.240650158039998e-06 0.00048296737849853546 0.0008378667812771973 0.0006000169125748817 0.03419763086393028 1.2680692635887619e-05 9.275006356862048e-06 0.0004829807142846656 0.0008378870103623244 0.0006000313870232393 0.03419763785973757 1.2643272468827332e-05 9.250202886632243e-06 0.0004829709774696511
1.812 0.0008377573911062548 0.0005999369373289585 0.03410116553734399 1.291339074042824e-05 9.444298989538782e-06 0.00048117083177937834 0.0008377087904512447 0.0005999021769248226 0.03410115264076715 1.3021318111127613e-05 9.517396818907524e-06 0.00048118773696131305 0.0008377432920869376 0.000599926853178132 0.03410116191065131 1.2943128945940156e-05 9.464421665476629e-06 0.00048117537550540306
1.822 0.0008375008499065308 0.0005997519874186196 0.03397256752762201 1.3411105985073942e-05 9.796809666908325e-06 0.00047892013960840505 0.0008374136355121975 0.0005996896273945803 0.0339725525970724 1.3621859316817314e-05 9.941755546346416e-06 0.0004789434161966609 0.0008374759385043344 0.0005997341749952116 0.033972563329311346 1.3468948346005844e-05 9.836558009885422e-06 0.00047892631084122756
1.832 0.000837038921498966 0.0005994206991573641 0.033804995129013526 1.423421938228438e-05 1.0376797654776254e-05 0.0004762426646943759 0.0008368811049871914 0.0005993078758694987 0.03380498197000213 1.461880858593984e-05 1.0644589596104515e-05 0.0004762802850181052 0.0008369942562830874 0.0005993887676287767 0.03380499141266347 1.4339704596815495e-05 1.0450197484836631e-05 0.000476252469669719
1.842 0.0008362416212123946 0.000598849952397745 0.033591510952748115 1.5513388382909508e-05 1.1280559409118402e-05 0.0004732507584129331 0.000835961550475646 0.0005986497511839712 0.03359150821267091 1.6169822383649522e-05 1.174267094667038e-05 0.00047332233591770514 0.0008361627332312025 0.0005987935611615862 0.03359151011993183 1.5693678870783763e-05 1.1407419977179567e-05 0.0004732692172871093
1.852 0.0008349234060385658 0.0005979067079761711 0.03332560933452411 1.738203252637199e-05 1.260882964139623e-05 0.0004701476038321655 0.0008344415373286977 0.0005975622843755931 0.033325633566863966 1.84346721743885e-05 1.3356819927355905e-05 0.00047029606585160616 0.0008347879667404672 0.0005978099003592089 0.03332561599295381 1.767183146048215e-05 1.2814726252929255e-05 0.00047018580285138804
1.862 0.0008328315058293846 0.0005964101101146656 0.03300185165190471 1.99574462638132e-05 1.4448193728965019e-05 0.0004672128067958878 0.0008320304639517017 0.0005958375723423627 0.033001931386816355 2.1555750284075102e-05 1.559197852572556e-05 0.00046752347397038547 0.0008326065001509178 0.0005962492891026253 0.03300187375777848 2.039861267109892e-05 1.4763972449160484e-05 0.00046729287699067367
1.872 0.0008296386254761578 0.0005941266964517673 0.032616533946609155 2.3326499449690295e-05 1.685789668945141e-05 0.0004647996797671863 0.000828352064013618 0.000593207097611376 0.03261671468852976 2.5647014908565773e-05 1.8525933754463957e-05 0.0004654294215827645 0.000829277170053442 0.0005938683375531454 0.03261658420995854 2.396845826671869e-05 1.7319601408465344e-05 0.0004649623880872589
1.882 0.0008249423921679992 0.0005907704619341854 0.032168278319296244 2.754279869726912e-05 1.9868734621772058e-05 0.0004633584618797469 0.0008229438503141661 0.0005893417392268727 0.03216862802553884 3.0795141703310834e-05 2.2211146850838088e-05 0.00046457833633670084 0.0008243805315922457 0.000590368795994372 0.0321683757488165 2.844409978903421e-05 2.051834981351568e-05 0.00046367432380774426
1.892 0.0008182724516730429 0.0005860084613598379 0.0316584673707584 3.2632790795148266e-05 2.3489270651793303e-05 0.00046342518889570263 0.000815266216218993 0.0005838587478333706 0.03165908139874399 3.706691139192831e-05 2.6682187382963316e-05 0.0004656794428832823 0.0008174264960012094 0.0005854035269649816 0.03165863867599732 3.3863148635591564e-05 2.4375879394489733e-05 0.00046400994084726553
1.902 0.0008091067704782881 0.0005794724182627284 0.031091483483572293 3.860139885076346e-05 2.7711619514982855e-05 0.0004655144025915696 0.0008047234435633293 0.0005763366862670744 0.031092487338354118 4.451299863922738e-05 3.1960995656766336e-05 0.0004694939100165616 0.0008078719351951281 0.0005785890359065399 0.031091763867164585 4.0243315817662347e-05 2.8892500445570293e-05 0.00046654849921045244
1.912 0.0007969008740117483 0.0005707777952691591 0.030474714829448874 4.5430813796463035e-05 3.2515763589704944e-05 0.00046996971191260475 0.0007907006851588069 0.000566340109531809 0.03047626257769677 5.316317280026774e-05 3.8059879950825194e-05 0.0004766877940542185 0.0007951520811856344 0.0005695261070496727 0.03047514756795796 4.7580249268712064e-05 3.405720147741743e-05 0.0004717189145522657
1.922 0.000781133304493341 0.0005595523765527908 0.029818240161581966 5.307266858453401e-05 3.78725686242231e-05 0.00047690158378290457 0.0007726200873075718 0.0005534560056193749 0.029820506530583903 6.30142322736909e-05 4.498242947408028e-05 0.00048774905740075504 0.0007787289677136033 0.0005578305850110781 0.02981887441063602 5.583854159182168e-05 3.9850155919414735e-05 0.0004797327825031763
1.932 0.0007613650871341541 0.0005454747796115752 0.029134071738398847 6.143782078914507e-05 4.37403852667246e-05 0.0004862537514164816 0.000750013271081957 0.0005373419370002451 0.029137237102838894 7.401519353424545e-05 5.271685499289646e-05 0.000503006386408675 0.0007581545283211226 0.0005431745748034351 0.029134958324485087 6.49402237641793e-05 4.6238460286224344e-05 0.0004906390540712421
1.942 0.0007373038586064625 0.0005283196598358388 0.028434898931448276 7.038884050966047e-05 5.0051877875964663e-05 0.0004978884823111056 0.00072259980208702 0.0005177817008169768 0.02843912871571716 8.6054775203913e-05 6.121841474656193e-05 0.0005226507673502396 0.0007331386861499016 0.0005253345356597672 0.02843608454298486 7.475580698440726e-05 5.316170742298714e-05 0.0005043930592176508
1.952 0.0007088602391379398 0.0005080025589261286 0.02773243808517616 7.973904866990833e-05 5.669792094064595e-05 0.0005115600732132658 0.0006903577480148082 0.0004947401991481954 0.027737861085398035 9.89551965576349e-05 7.038827516736003e-05 0.0005466537020012537 0.0007036095508426961 0.0005042388304199615 0.027733959115183976 8.510174079498758e-05 6.051434850341293e-05 0.0005208152381068906
1.962 0.0006761864428176937 0.0004846150885564849 0.027035671261137158 8.925947429187675e-05 6.352101993082074e-05 0.0005267852007735431 0.0006535745142314033 0.00046840694124072847 0.02704236387314538 0.00011247431280298511 8.006225656524432e-05 0.0005746149588766477 0.0006697551452940906 0.00048000501976171216 0.027037549262687914 9.574583019051473e-05 6.813759251286572e-05 0.000539454526284549
1.972 0.0006396914304178058 0.00045844151104531785 0.0263493434730435 9.869252351024708e-05 7.032471383545598e-05 0.0005427483818265915 0.0006128704255504575 0.00043921817849316123 0.026357327371097604 0.00012631578499490428 9.00171361831479e-05 0.0006056804225318946 0.0006320403835675481 0.00045295761797972033 0.02635158436345991 0.00010641967287593657 7.582769603709453e-05 0.0005594958247493215
1.982 0.0006000297211343216 0.0004299512944116023 0.025673043311535842 0.00010776965485546157 7.689491927174484e-05 0.0005583597428146584 0.0005691904857180169 0.00040785130013810055 0.025682301777808995 0.0001401453199765738 9.999120826349502e-05 0.0006386233995917372 0.0005911959050691629 0.0004236205931058913 0.025675641820648097 0.00011683564742165297 8.335686345332672e-05 0.0005798230158044116
1.992 0.0005580628120917444 0.00039976803423278056 0.02500105251844833 0.00011623046529537947 8.302403985455619e-05 0.0005724588813824651 0.000523761500896075 0.0003751906875668817 0.025011565538461653 0.00015361069324476234 0.00010970974504318841 0.0006720569313904555 0.0005481772761410187 0.0003926847056738714 0.025004001956281014 0.00012670597194072144 9.049754171295944e-05 0.0005992241095899953
2.002 0.0005147955985441376 0.00036862079035255733 0.024322985309231774 0.00012384167975977155 8.853092634599832e-05 0.0005840665070823098 0.00047801450371073796 0.0003422692714139223 0.024334777204152714 0.00016636388739019558 0.00011890768272916898 0.0007046736599378371 0.0005040965357529057 0.0003609554162581995 0.02432629093642058 0.00013576230248216642 9.70429578561867e-05 0.0006166380150209465
2.012 0.0004712958187509866 0.0003372868763061176 0.023625098805274122 0.00013041533462538235 9.327494716583086e-05 0.0005925785217997223 0.0004334767896775019 0.0003101921985554928 0.023638286835921445 0.00017808414856283688 0.0001273471389334836 0.0007354224926396543 0.0004601337249757408 0.00032929012339289897 0.023628791560354138 0.00014377504154002995 0.0001028219589727285 0.0006313409664067376
2.022 0.00042860961321348665 0.0003065346706538912 0.0228920602893166 0.00013582527186387864 9.716574519183633e-05 0.0005978403988434441 0.0003916418671064338 0.0002800477501098142 0.022906890438866404 0.000188500505604996 0.00013483118020941865 0.0007635788336121427 0.00041744130056804425 0.0002985331686054187 0.02289620695913183 0.00015057133919756184 0.00010770971533663076 0.0006430158792617901
2.032 0.0003876872085985776 0.00027707222395343084 0.02210890572539877 0.00014002029897733942 0.00010017025278710983 0.0006000920304595493 0.00035382733451537625 0.00025280794623970147 0.022125763817026092 0.00019741169775876438 0.00014121566486794047 0.0007887110239595056 0.0003770557350256338 0.0002694545022796396 0.022113612154782834 0.00015605008424186316 0.0001116360165097384 0.0006516994547620008
2.042 0.0003493285562733199 0.00024950446465128295 0.021262914833268927 0.00014303177696409173 0.0001023166565450619 0.0005998188862178079 0.00032103223045176147 0.00022922177017240718 0.021282306880217053 0.00020470116480376789 0.0001464191744449057 0.0008105812410921562 0.0003398272237675381 0.00024269537545403404 0.021268320366199592 0.00016019172221182104 0.00011459107050195927 0.0006576454196187179
2.052 0.00031415218347776206 0.00022430067894694072 0.0203451596459479 0.00014497335204640603 0.00010369331897463385 0.0005975732587502171 0.0002938128552081011 0.00020971338525565988 0.020367663116681926 0.00021034497172865417 0.00015042911757731002 0.0008290364477323617 0.00030637295861365163 0.0002187241556004107 0.020351423189799357 0.0001630608111672662 0.00011662696662062128 0.0006611670589284905
2.062 0.000282585493077809 0.000201775122070251 0.019351552089611396 0.00014603106266269645 0.00010444036653241372 0.0005938265586349551 0.00027221111460745993 0.0001943158431023467 0.019377747069369476 0.00021441110675335655 0.000153301398402173 0.0008439344943201412 0.0002770557561336409 0.00019780795101762824 0.019358832281482337 0.00016479976239463907 0.00011785250395399356 0.0006625158999246768
2.072 0.0002548727523555585 0.0001820849742993707 0.018283310579772914 0.0001464431922672637 0.00010473301159295528 0.000588883508749278 0.00025577698775668275 0.00018268115872455503 0.01831370428798529 0.00021704942481746894 0.00015515195281585892 0.0008551193297175424 0.0002519889395378817 0.00018000838907815308 0.018291743838241836 0.00016561318006007102 0.0001184201979532133 0.0006618211911908138
2.082 0.00023109602162930493 0.00016524779017557478 0.01714686530492651 0.0001464711778821574 0.00010475831879738288 0.0005828562659544554 0.00024370154649667146 0.00017418521307736978 0.017181823960956945 0.00021847272589250953 0.0001561406019107833 0.0008624313521947949 0.0002310670537696297 0.0001652073936822001 0.017156545738560378 0.0001657437269098367 0.0001185065835686962 0.0006590821850827604
2.092 0.0002112020240026307 0.00015117383634988095 0.015953301172829875 0.00014636551686038248 0.00010468994653317947 0.0005756837187519953 0.00023502113932873895 0.0001680937407833896 0.015993000322706008 0.0002189310834127569 0.0001564500828532118 0.0008657325914737721 0.0002140168329137368 0.0001531587001268851 0.015964265527406516 0.00016544245714783995 0.00011828942841984878 0.0006541942705548383
2.102 0.00019502597614840604 0.00013970132956768298 0.014717477082971482 0.00014633311597269326 0.00010466675906331515 0.0005671879715941409 0.00022881344724699442 0.00016371947734751096 0.014761876924054868 0.00021868320687300755 0.0001562645598744298 0.0008649386770029487 0.000200455836227688 0.00014354867051496347 0.014729696624730858 0.0001649385386275346 0.00011792678173733077 0.0006469993997451866
2.112 0.0001823061623751945 0.00013062154482365563 0.013456958149298759 0.0001465134520289972 0.00010478004673024379 0.0005571669216777307 0.00022432095677754155 0.00016051572490958949 0.01350580593280305 0.00021796962824002338 0.00015575165735932434 0.000860062205738352 0.00018994414004254602 0.00013604615051691305 0.01347033811676907 0.00016441426614114148 0.00011754207780674962 0.0006373615179510019
2.122 0.00017269171396515782 0.00012368886232130307 0.012190869721522628 0.0001469690890892608 0.00010507098992246019 0.0005455124530658542 0.00022098797193009754 0.00015809743066446153 0.012243727964008456 0.00021699221817379508 0.00015505042727032608 0.0008512696726382252 0.00018202098311781927 0.000130329985682656 0.012205256014798316 0.00016399039231719341 0.00011721725493899343 0.0006252620727792646
2.132 0.00016575432373596834 0.00011862239890650111 0.01093875191216873 0.00014769179957186665 0.00010553681905214987 0.0005323221080883676 0.0002184374944440951 0.0001562148349738524 0.010995048908379181 0.00021590288994257685 0.00015426573943912386 0.0008389376013303525 0.00017622822764350494 0.00012609709294201732 0.01095394402394704 0.00016372405078897483 0.00011699343727190073 0.0006108914238139975
2.142 0.00016101388625505312 0.00011511127413508268 0.009719476860684464 0.00014862072435369586 0.00010614238203750448 0.0005179593930524268 0.00021642399630868303 0.00015471109130668127 0.009778574415896989 0.00021480193386826552 0.00015346824550968772 0.0008236792899729974 0.00017212757081260248 0.00012306240139636093 0.009735245558090818 0.0001636179749022319 0.00011687724855997394 0.000594698309095246
2.152 0.00015797781579646059 0.00011283063253157283 0.008550288698797506 0.00014966603945097093 0.00010683367714285666 0.0005030309573647254 0.00021478743514479512 0.0001534846438901028 0.008611560863300342 0.00021374417664199593 0.00015269846256942042 0.000806317361184695 0.00016931620485097034 0.00012096036312748847 0.008566396575714601 0.00016363688408485393 0.000116850379486801 0.0005773681676613855
2.162 0.00015618340609801297 0.0001114657150643003 0.007446026495924312 0.00015073153180860744 0.00010755059970966695 0.0004882828488231996 0.0002134192839759822 0.00015246403043495132 0.007508942619007049 0.00021274982027430896 0.00015197334522497354 0.0007877988924718264 0.00016744070389290393 0.00011955078760459101 0.007462249306231835 0.00016372588735518551 0.00011688014208933568 0.0005597294768242504
2.172 0.00015523071400546065 0.00011073533493972903 0.006418580471887372 0.00015173160584350246 0.00010823705611100208 0.00047445184137677633 0.00021224149292545073 0.00015159430535898448 0.006482786499325747 0.00021181660982936193 0.00015129373537672286 0.0007690747262250179 0.00016620642191456537 0.00011862629130618787 0.006434727253593624 0.0001638265473581254 0.00011692909500016002 0.000542617117885922
2.182 0.000154799407034953 0.00011040734897209786 0.0054766070996109415 0.00015260100945128452 0.00010884751012044789 0.00046212313083814337 0.0002111951163392026 0.00015083111563642912 0.005542000813888506 0.00021093066203341216 0.00015065129089908793 0.0007509778225909035 0.00016538050832688166 0.00011801752505320975 0.005492537555328642 0.00016388806439945978 0.00011696237824935852 0.0005267364267778571
2.192 0.0001546502967582079 0.00011030374478268976 0.004625495665426869 0.00015329779301065776 0.000109349881868519 0.00045163788594636647 0.00021023469453520206 0.00015013857344011808 0.004692294045357433 0.00021007440675960035 0.0001500339210309196 0.0007341325981461323 0.0001647887206433806 0.00011759413193857566 0.004641133971381625 0.00016387295301280002 0.00011695212648677192 0.000512566622197582
2.202 0.00015461633333045525 0.00011029720744407279 0.003867548908142436 0.00015380126732542033 0.00010972539778580385 0.0004430703090267572 0.00020932532078302873 0.00014948836552346862 0.003936348003199941 0.00020923122697434675 0.00014942930427519626 0.0007189129324645706 0.00016430769947223722 0.00011726157716483304 0.00388289386233499 0.0001637580025981654 0.00011687906181246341 0.0005003237348229311
2.212 0.00015458841158868725 0.00011030269436656413 0.003202322574582775 0.00015410710592644896 0.00010996637889545461 0.0004362665644328621 0.00020844052291917834 0.0001488588305178132 0.0032741509700691678 0.00020838724343757287 0.00014882657354641003 0.00070544926605315 0.00016385483999857098 0.00011695523232713493 0.003217454517785634 0.0001635320501862187 0.00011673190254046674 0.0004899809659440346
2.222 0.00015450013600187506 0.0001102672722100468 0.0026270652899649683 0.00015422152562329366 0.00011007303962700816 0.0004309195695606037 0.00020756015503406257 0.00014823363228788042 0.002703429749094262 0.00020753115085403939 0.0001482166016070105 0.0006936721046677328 0.0001633776924453897 0.00011663334491854385 0.0026421503172012646 0.00016319222168135274 0.00011650547003071931 0.00048132793256845164
2.232 0.00015431412271845696 0.00011016044602633939 0.0021372068417912955 0.00015415595499042767 0.00011005021881814712 0.0004266504666226733 0.0002066682204709401 0.0001476001529924863 0.00222012070789782 0.00020665308971607423 0.00014759146582180317 0.0006833738427543772 0.0001628443307741156 0.00011627022291983629 0.00215249823123672 0.00016274001121348067 0.00011619835625887971 0.000474044754619617
2.242 0.00015401109243821487 0.00010996617832889046 0.0017268526297868924 0.00015392298860523055 0.00010990467640428917 0.00042307644932131647 0.00020575088585907052 0.00014694791559252958 0.0018188208445147273 0.00020574335159939764 0.0001469436380749002 0.0006742724409884836 0.00016223555441494434 0.00011585048592801061 0.0017426878053647323 0.0001621780870496806 0.00011581081376117457 0.0004677713308397844
2.252 0.00015358206255701006 0.00010967700924015756 0.0013892478538320345 0.0001535338846396722 0.00010964326010112707 0.00041985678266318185 0.0002047949770866054 0.00014626732348386938 0.0014931549828832245 0.00020479141681367717 0.00014626529539621766 0.0006660657421480814 0.00016153924832711062 0.0001153647678592958 0.00140603609748729 0.0001615082234917394 0.00011534324682737226 0.00046216081432687685
2.262 0.00015302335766681583 0.00010929017702638393 0.001117172740794368 0.00015299748171057308 0.00010927196172537047 0.00041671752204616713 0.00020378711704917152 0.00014554887749667722 0.001235990491713641 0.0002037855356744039 0.0001455479574377805 0.0006584707940915955 0.00016074680416414724 0.00011480688658438228 0.0011353641963433763 0.0001607303786676979 0.00011479541262211637 0.00045691393216588586
2.272 0.0001523338658730807 0.00010880536946207468 0.0009032208277836197 0.00015232020910951148 0.00010879570158133185 0.000413459248704752 0.00020271350668440579 0.00014478289094100918 0.0010394577985196485 0.0002027128579624792 0.0001447824970892966 0.0006512469817554115 0.00015985124706439913 0.00011417226291295579 0.0009232433802533468 0.0001598427132797727 0.00011416625194821237 0.0004517954953199784
2.282 0.00015151390074693083 0.00010822365866022431 0.0007399105484715271 0.0001515068149632884 0.00010821861435249685 0.0004099530543708108 0.00020156024397717146 0.00014395963009263953 0.0008948467820829813 0.00020156000721388795 0.00014395947569002544 0.0006442049496885739 0.0001588466177296445 0.00011345727736314366 0.000762066420949821 0.00015884226400596593 0.00011345418452547207 0.00044663688719399154
2.292 0.00015056509498846595 0.00010754721228749656 0.0006196255154072791 0.0001505614794837905 0.0001075446259544082 0.00040612988018208463 0.0002003140338093492 0.00014306976989638347 0.0007926371696549457 0.00020031396445077053 0.00014306971837010525 0.0006372053142562176 0.000157728180264544 0.00011265925930983984 0.0006439679073736464 0.00015772599789319312 0.00011265769717764304 0.0004413294476203142
2.302 0.00014949086132534347 0.00010677945397974703 0.0005345115682279596 0.00014948904664660237 0.0001067781512631326 0.0004019676463899828 0.00019896313441316273 0.00014210504704328296 0.0007229777548721553 0.00019896312515069574 0.00014210503593920158 0.0006301518621478546 0.00015649309227646474 0.000111776849161785 0.0005607691348293597 0.00015649201692262229 0.00011177607500168728 0.0004358137029002587
2.312 0.0001482970520934928 0.00010592541491104404 0.0004766017723449067 0.0001482961560285165 0.00010592477039208092 0.000397479308487326 0.00019749838164608791 0.00014105898861573136 0.0006766108744344441 0.00019749838934430427 0.00014105899095409296 0.0006229832780069217 0.00015514123416178894 0.00011081051647066972 0.000504227028982842 0.00015514071311580036 0.00011081014011376101 0.00043006832039385606
2.322 0.00014699252753855015 0.00010499207136027481 0.00043834096387785693 0.000146992092230838 0.0001049917581333045 0.0003927032673032073 0.00019591412786812697 0.00013992759155591106 0.0006457890581385381 0.00019591413733070187 0.00013992759670128303 0.0006156658934188754 0.00015367594446834095 0.00010976304992908327 0.000466672561458461 0.00015367569616435263 0.00010976287043157732 0.0004241008889191348
2.332 0.0001455894274843929 0.00010398851794876407 0.00041328919457187094 0.00014558921945178384 0.00010398836839194752 0.000387696051884146 0.00019420894666561568 0.0001387098398349693 0.0006247163232742628 0.0001942089537884236 0.00013870984426547225 0.0006081882763892065 0.00015210446943459598 0.00010863987568597892 0.00044172061437046617 0.0001521043530513833 0.00010863979166945364 0.00041794090287424027
2.342 0.0001441030411419209 0.00010292589212769485 0.00039656574750714584 0.00014410294335820927 0.00010292582194960177 0.0003825263940000494 0.00019238599810737677 0.00013740797920769866 0.0006094493663401811 0.00019238600261109467 0.00013740798221617141 0.0006005573207747961 0.0001504380170828659 0.00010744911661780368 0.0004246315713587012 0.00015043796343476546 0.00010744907800190669 0.0004116342778120097
2.352 0.00014255126914903204 0.00010181703261139915 0.00038484318044566514 0.00014255122395361017 0.00010181700023936004 0.00037726979171425927 0.00019045300958877342 0.00013602751454777317 0.0005975001268873736 0.00019045301217412866 0.00013602751635330044 0.000592795056514388 0.000148691394196848 0.00010620136687324302 0.00041222289306420517 0.00014869136988107383 0.00010620134943343378 0.0004052384915819495
2.362 0.00014095374775719831 0.0001006759075897572 0.0003760387107566284 0.00014095372722240933 0.00010067589290725543 0.00037200310856753813 0.0001884218833940006 0.000134576936448571 0.0005873905992874743 0.00018842188478453747 0.00013457693744680223 0.0005849355126546368 0.0001468822751395422 0.00010490920702481941 0.00040252283469373844 0.00014688226430595265 0.00010490919928129227 0.0003988177606491411
2.372 0.00013933075028426322 9.951688268683422e-05 0.0003689322736901172 0.00013933074111527148 9.951687613869321e-05 0.00036679928029306925 0.0001863079831307646 0.00013306721434283797 0.0005782880309388516 0.00018630798384272816 0.00013306721486180348 0.0005770213174868162 0.00014503019617150294 0.0001035865192486378 0.00039438573644625795 0.00014503019142831408 0.00010358651586706295 0.00039243814090241457
2.382 0.00013770200244873508 9.835391782029969e-05 0.0003628454753985203 0.00013770199842658273 9.835391494899665e-05 0.0003617225443623486 0.0001841291792281672 0.00013151111432986156 0.0005697484105974008 0.00018412917957833427 0.00013151111458669238 0.0005691000654560504 0.00014315539348287257 0.0001022476825748085 0.0003871813328685611 0.00014315539144281952 0.0001022476811222764 0.00038616281288716454
2.392 0.00013608555201341968 9.719978927226909e-05 0.0003574162354475125 0.00013608555028049493 9.719978803468689e-05 0.00035682469223353574 0.0001819047523849182 0.00012992241372116706 0.0005615512801832271 0.00018190475255127893 0.00012992241384316612 0.0005612206951523295 0.00014127761335659922 0.00010090673861170673 0.00038058031762883506 0.00014127761249491246 0.00010090673799811512 0.0003800479681217316
2.402 0.00013449682108251617 9.606542845395383e-05 0.0003524560962163129 0.00013449682034939498 9.606542792981243e-05 0.00035214272503968026 0.00017965426370148002 0.00012831509132971722 0.0005535990426317277 0.00017965426377810232 0.00012831509138567997 0.0005534301909113606 0.0001394150202456211 9.957661856373555e-05 0.0003744192377611079 0.0001394150198882932 9.957661830893751e-05 0.00037413968079527584
2.412 0.00013294794239693988 9.495945208782425e-05 0.0003478658664396417 0.0001329479420924656 9.495945186978863e-05 0.0003476980754999881 0.0001773964997816451 0.00012670257182193116 0.000545857864095851 0.00017739649981594313 0.0001267025718468357 0.0005457708841919425 0.0001375833128802678 9.826851240666911e-05 0.00036862034749902424 0.0001375833127348304 9.826851230271963e-05 0.0003684720084606201
2.422 0.00013144743982174175 9.388793031384508e-05 0.0003435885323504628 0.0001314474396976282 9.388793022479481e-05 0.0003434973269698569 0.00017514858766396797 0.0001250970923335671 0.0005383240622955439 0.00017514858767891676 0.00012509709234435817 0.0005382785383564522 0.00013579512858912302 9.699144000445887e-05 0.00036314634487990855 0.00013579512853103848 9.699143996282303e-05 0.000363066387239822
2.432 0.00013000026194934212 9.285440271025203e-05 0.0003395846344838647 0.0001300002618996933 9.285440267455601e-05 0.000339534164958382 0.0001729253473228533 0.0001235092397241032 0.0005310056571666982 0.00017292534732920914 0.00012350923972866975 0.0005309812868623902 0.00013405977335554116 9.575205317117422e-05 0.0003579761652243158 0.00013405977333278576 9.575205315481254e-05 0.00035793221564989024
2.442 0.00012860812607785286 9.18601147409088e-05 0.00033582061019858634 0.0001286081260583666 9.186011472686952e-05 0.00033579216484310825 0.0001707389126440332 0.00012194768026622789 0.0005239127821281371 0.00017073891264667522 0.00012194768026812135 0.0005238993826888524 0.00013238326708280544 9.4554662777134e-05 0.00035309305098281635 0.00013238326707406512 9.455466277083083e-05 0.0003530683828283617
2.452 0.00012727008932246614 9.090441731807895e-05 0.00033226426354017653 0.0001272700893149659 9.090441731266303e-05 0.00033224796548951427 0.00016859861287939537 0.0001204190757107573 0.0005170531919763283 0.0001685986128804741 0.00012041907571153032 0.0005170456225502394 0.00013076865058179616 9.340145368629748e-05 0.0003484795268620076 0.00013076865057850894 9.340145368391996e-05 0.0003484654091710313
2.462 0.00012598324299615497 8.998525649455308e-05 0.00032888386183601605 0.00012598324299332582 8.998525649250414e-05 0.00032887440460652883 0.00016651107463972332 0.00011892815690706882 0.000510430626974893 0.00016651107464016036 0.000118928156907383 0.0005104262491830534 0.00012921647262181156 9.229282964383993e-05 0.0003441160495105394 0.00012921647262060452 9.229282964296386e-05 0.00034410784295017604
2.472 0.00012474342816489326 8.909968073908771e-05 0.00032564881474093216 0.0001247434281638512 8.909968073832848e-05 0.00032564328300562477 0.00016448048609033606 0.00011747791312888686 0.0005040446942905322 0.00016448048609051585 0.00011747791312901705 0.0005040421180330363 0.0001277253669996192 9.122782383092676e-05 0.00033998141517739485 0.00012772536699919083 9.122782383061356e-05 0.0003399765947127045
2.482 0.00012354588956676262 8.824430642841407e-05 0.0003225307960970445 0.00012354588956638905 8.824430642813893e-05 0.00032252754972954186 0.0001625089609170697 0.00011606985243350832 0.0004978914685141485 0.00016250896091714944 0.00011606985243356632 0.0004978899366323434 0.00012629263875829313 9.020451709123591e-05 0.00033605381928345407 0.00012629263875814985 9.020451709112932e-05 0.0003360509732577858
2.492 0.00012238581291606059 8.741570173288258e-05 0.00031950472939752634 0.00012238581291593476 8.741570173278553e-05 0.0003195028256094483 0.00016059694566268284 0.00011470429276856465 0.0004919643465719246 0.00016059694566272382 0.00011470429276859495 0.0004919634320682034 0.00012491479822657184 8.922041966949279e-05 0.0003323119677120799 0.00012491479822653172 8.92204196694605e-05 0.0003323102866289001
2.502 0.00012125871891511233 8.661066918331484e-05 0.00031654939932236105 0.00012125871891507379 8.66106691832823e-05 0.00031654828716843133 0.00015874362505644642 0.00011338065146216076 0.00048625490344149033 0.00015874362505647366 0.00011338065146218073 0.000486254358088263 0.00012358800412703243 8.82727884200018e-05 0.0003287359561201073 0.00012358800412702803 8.827278841999578e-05 0.0003287349662743162
2.512 0.00012016071133595348 8.582642443861425e-05 0.00031364765128956754 0.00012016071133594531 8.582642443860418e-05 0.0003136470055228765 0.00015694729265475817 0.0001120977098201099 0.0004807536285058525 0.00015694729265478073 0.00011209770982012638 0.0004807533047967102 0.0001223083980590216 8.735886654859076e-05 0.00032530782666244314 0.00012230839805902938 8.7358866548594e-05 0.00032530724714827845
2.522 0.00011908859431507602 8.506068162259025e-05 0.00031078624586211286 0.00011908859431507843 8.506068162258905e-05 0.00031078587370354175 0.0001552056668504852 0.0001108538386529614 0.0004754505025811418 0.00015520566685050613 0.00011085383865297681 0.0004754503117611896 0.00012107233006030962 8.64760454752442e-05 0.0003220118201733788 0.00012107233006032164 8.64760454752511e-05 0.0003220114833804995
2.532 0.00011803988510189557 8.431166370049128e-05 0.00030795547630758745 0.00011803988510190263 8.431166370049302e-05 0.00030795526361418544 0.00015351614390786823 0.00010964717882676265 0.0004703354185222629 0.00015351614390788843 0.00010964717882677833 0.0004703353069634503 0.00011987648770974458 8.562195761283293e-05 0.00031883439170153166 0.00011987648770975828 8.562195761284147e-05 0.00031883419759341536
2.542 0.00011701275353833058 8.357806011950871e-05 0.0003051486584516165 0.00011701275353833854 8.357806011951224e-05 0.00030514853795972254 0.00015187598899521905 0.0001084757775656172 0.000465398467168491 0.00015187598899523916 0.0001084757775656333 0.0004653984025304661 0.00011871794902661918 8.479451450199609e-05 0.00031576406882983827 0.00011871794902663337 8.47945145020058e-05 0.0003157639579418397
2.552 0.00011600591942239981 8.285895396591622e-05 0.00030236158083242465 0.00011600591942240783 8.28589539659207e-05 0.0003023615131857368 0.000150282472307493 0.00010733768558594329 0.00046063011628048206 0.00015028247230751326 0.00010733768558596023 0.00046063007917570534 0.00011759418228104478 8.399190683523644e-05 0.00031279122278653107 0.00011759418228105897 8.399190683524714e-05 0.000312791160012285
2.562 0.00011501853447721787 8.215373779637902e-05 0.0002995919751518749 0.00011501853447722587 8.215373779638448e-05 0.00029959193751802343 0.00014873296011812403 0.00010623102208926194 0.00045602130995561736 0.0001487329601181445 0.00010623102208927994 0.00045602128885654364 0.00011650301424287108 8.321258179493653e-05 0.00030990780508617546 0.00011650301424288535 8.321258179494825e-05 0.00030990776987424785
2.572 0.00011405006832693091 8.146203210401847e-05 0.000296839042041667 0.00011405006832693922 8.146203210402506e-05 0.00029683902129582743 0.00014722497090458242 0.00010515401484826047 0.0004515635126409775 0.00014722497090460278 0.00010515401484827935 0.0004515635007572085 0.00011544258384678812 8.245520988724336e-05 0.0003071070851461106 0.00011544258384680251 8.245520988725623e-05 0.0003071070655763123
2.582 0.000113100209756338 8.078361457702741e-05 0.00029410304908426794 0.00011310020975634565 8.07836145770348e-05 0.0002941030377529504 0.0001457562058459983 0.00010410502201294482 0.0004472487165136613 0.00014575620584601903 0.00010410502201296462 0.0004472487098842892 0.00011441129276487353 8.171864952762868e-05 0.0003043834100980909 0.00011441129276488768 8.171864952764252e-05 0.0003043833993222926
2.592 0.00011216878745732275 8.011836323871075e-05 0.0002913850062471945 0.00011216878745732987 8.011836323871888e-05 0.0002913850001152772 0.0001443245614982013 0.00010308254119863624 0.0004430694256075738 0.00014432456149822236 0.0001030825411986569 0.00044306942194504535 0.0001134077593378574 8.100191402325708e-05 0.0003017319976065297 0.0001134077593378715 8.100191402327179e-05 0.0003017319917282503
2.602 0.0001112557095605972 7.946621302856927e-05 0.0002886864159720356 0.0001112557095606046 7.946621302857793e-05 0.0002886864126847363 0.0001429281303286739 0.00010208520990410797 0.00043901862646719626 0.00014292813032869473 0.00010208520990412942 0.000439018624463488 0.0001124307783070756 8.030414271910117e-05 0.0002991487654957198 0.00011243077830708971 8.030414271911651e-05 0.00029914876231920256
2.612 0.0001103609189693251 7.882712372716067e-05 0.00028600908916435504 0.00011036091896933227 7.882712372716965e-05 0.00028600908741867315 0.00014156519267120607 0.00010111179979673786 0.0004350897530904298 0.00014156519267122713 0.0001011117997967599 0.0004350897520050521 0.00011147928631858471 7.962457629790516e-05 0.0002966301971280768 0.0001114792863185988 7.962457629792103e-05 0.00029663019542783807
2.622 0.00010948436140384675 7.820105702690961e-05 0.0002833550141512838 0.0001094843614038539 7.820105702691858e-05 0.0002833550132330988 0.00014023420252821668 0.00010016120659537907 0.00043127665187437574 0.0001402342025282378 0.00010016120659540152 0.00043127665129231454 0.00011055233246378433 7.896253570803236e-05 0.0002941732378231305 0.00011055233246379843 7.896253570804844e-05 0.00029417323692179973
2.632 0.00010862596392281938 7.758796114619573e-05 0.0002807262641837817 0.00010862596392282608 7.758796114620452e-05 0.00028072626370548195 0.00013893376971372008 9.92324373302244e-05 0.0004275735493140982 0.00013893376971374139 9.923243733024704e-05 0.000427573549005101 0.00010964905362694813 7.831740454853383e-05 0.00029177521518370346 0.00010964905362696223 7.831740454854995e-05 0.0002917752147105078
2.642 0.00010778562239114737 7.698776187871837e-05 0.0002781249305507342 0.0001077856223911537 7.698776187872676e-05 0.00027812493030398433 0.0001376626412437537 9.832459705674662e-05 0.00042397502222240094 0.0001376626412437751 9.832459705676941e-05 0.00042397502206002963 0.00010876865507412465 7.768861521316685e-05 0.0002894337755863763 0.00010876865507413846 7.768861521318273e-05 0.0002894337753403617
2.652 0.00010696319628764595 7.64003589127556e-05 0.0002755530722439093 0.00010696319628765232 7.640035891276339e-05 0.00027555307211784294 0.000136419684386529 9.743687674841057e-05 0.0004204759690494891 0.00013641968438655034 9.743687674843318e-05 0.00042047596896503534 0.00010791039649665603 7.70756389377127e-05 0.00028714683083810784 0.00010791039649666985 7.707563893772811e-05 0.0002871468307114472
2.662 0.00010615850842792346 7.582562567222867e-05 0.0002730126780828817 0.0001061585084279293 7.582562567223576e-05 0.0002730126780190923 0.00013520387200913542 9.656854282558632e-05 0.00041707158232605834 0.000135203872009157 9.65685428256086e-05 0.00041707158228257993 0.00010707358238832325 7.647797894312104e-05 0.00028491251273543767 0.00010707358238833696 7.647797894313588e-05 0.00028491251267085836
2.672 0.00010537134654783213 7.526341048628688e-05 0.00027050564111828914 0.00010537134654783781 7.526341048629304e-05 0.0002705056410863209 0.00013401426900979356 9.571892745774565e-05 0.00041375732485699217 0.00013401426900981516 9.57189274577675e-05 0.0004137573248348348 0.00010625755433607362 7.589516494220989e-05 0.0002827291369342947 0.00010625755433608712 7.589516494222399e-05 0.0002827291369016852
2.682 0.00010460146425115431 7.47135372963558e-05 0.00026803374555081465 0.00010460146425115948 7.471353729636106e-05 0.0002680337455349442 0.0001328500182707167 9.48874185230699e-05 0.00041052891302263765 0.0001328500182707382 9.488741852309118e-05 0.0004105289130114624 0.00010546168295678107 7.532674738895376e-05 0.00028059517812281236 0.0001054616829567944 7.532674738896702e-05 0.00028059517810650434
2.692 0.00010384858057418377 7.417580536460507e-05 0.00026559866330813273 0.00010384858057418875 7.417580536460926e-05 0.00026559866330032805 0.0001317103258931945 9.407344905648329e-05 0.00040738230793690755 0.00013171032589321587 9.407344905650397e-05 0.0004073823079313278 0.00010468535893850735 7.477229108267987e-05 0.00027850925523735287 0.00010468535893852039 7.477229108269219e-05 0.00027850925522927475
2.702 0.00010311237936262749 7.364998883727e-05 0.00026320195419835056 0.00010311237936263188 7.364998883727314e-05 0.00026320195419454864 0.00013059444717713177 9.32764872303916e-05 0.00040431371130618713 0.000130594447177153 9.327648723041155e-05 0.000404313711303429 0.00010392798466292148 7.423136918348126e-05 0.00027647012148809683 0.00010392798466293407 7.423136918349268e-05 0.0002764701214841335
2.712 0.00010239251052614052 7.313583764122942e-05 0.00026084506337003714 0.00010239251052614435 7.313583764123148e-05 0.0002608450633682021 0.0001295016754343731 9.249602836129196e-05 0.000401319560892033 0.00012950167543439417 9.249602836131124e-05 0.0004013195608906834 0.00010318896867652544 7.370355926011541e-05 0.0002744766528549825 0.00010318896867653776 7.370355926012584e-05 0.0002744766528530562
2.722 0.00010168859455539161 7.263308070603599e-05 0.00025852931261429444 0.00010168859455539501 7.263308070603706e-05 0.000258529312613417 0.00012843133498720264 9.173158990715548e-05 0.0003983965217245715 0.00012843133498722335 9.173158990717405e-05 0.00039839652172391843 0.00010246772442192363 7.31884423800779e-05 0.0002725278310911622 0.00010246772442193537 7.318844238008736e-05 0.00027252783109023526
2.732 0.00010100023005054972 7.214143133524018e-05 0.0002562558859241973 0.00010100023005055235 7.214143133524034e-05 0.0002562558859237812 0.00012738277832804437 9.098270943846288e-05 0.0003955414724015543 0.00012738277832806465 9.098270943848078e-05 0.0003955414724012416 0.00010176367292760116 7.268560502785132e-05 0.0002706227213151207 0.00010176367292761232 7.268560502785998e-05 0.0002706227213146788
2.742 0.00010032700241853158 7.166059341356048e-05 0.00025402581319051363 0.00010032700241853381 7.166059341355976e-05 0.0002540258131903185 0.00012635538612287744 9.024894464149267e-05 0.0003927514889729584 0.00012635538612289706 9.024894464150988e-05 0.0003927514889728097 0.00010107624759716499 7.219464252438466e-05 0.0002687604480084825 0.00010107624759717552 7.219464252439249e-05 0.00026876044800827376
2.752 9.966849122237138e-05 7.119026665249867e-05 0.0002518399578663408 9.966849122237249e-05 7.119026665249723e-05 0.00025183995786624955 0.00012534856795976996 8.952987385519956e-05 0.000390023830568452 0.00012534856795978937 8.952987385521614e-05 0.00039002383056838276 0.00010040489854582059 7.171516212461175e-05 0.00026694017515729754 0.0001004048985458305 7.171516212461896e-05 0.00026694017515719996
2.762 9.902427436426402e-05 7.07301495763668e-05 0.00024969901316000074 9.902427436426454e-05 7.073014957636474e-05 0.00024969901315995873 0.00012436176191115892 8.882509576068744e-05 0.00038735593002922625 0.00012436176191117767 8.882509576070349e-05 0.0003873559300291941 9.974909450429017e-05 7.124678437821489e-05 0.0002651610948420112 9.974909450429935e-05 7.124678437822143e-05 0.00026516109484196596
2.772 9.839392910421383e-05 7.027994024868782e-05 0.0002476035064485586 9.839392910421356e-05 7.027994024868532e-05 0.0002476035064485394 0.00012339443228499855 8.81342277771601e-05 0.0003847453894960218 0.00012339443228501687 8.813422777717565e-05 0.0003847453894960069 9.910832203737572e-05 7.078914257255019e-05 0.00026342242381071555 9.910832203738431e-05 7.078914257255636e-05 0.0002634224238106948
2.782 9.777703185973254e-05 6.983933612863616e-05 0.00024555380646986823 9.77770318597318e-05 6.983933612863334e-05 0.0002455538064698596 0.0001224460668036011 8.745690404778933e-05 0.00038218997741654354 0.0001224460668036188 8.745690404780456e-05 0.0003821899774165366 9.848208383238744e-05 7.03418815104872e-05 0.0002617234027359012 9.848208383239541e-05 7.034188151049301e-05 0.0002617234027358916
2.792 9.717315944418388e-05 6.940803495505576e-05 0.00024355012671612133 9.71731594441826e-05 6.940803495505272e-05 0.00024355012671611735 0.0001215161754686015 8.679277462907592e-05 0.0003796876223748146 0.00012151617546861885 8.679277462909097e-05 0.00037968762237481133 9.786989867043601e-05 6.990465748978633e-05 0.00026006329179771717 9.786989867044362e-05 6.9904657489792e-05 0.0002600632917977128
2.802 9.658189313410205e-05 6.898573765189371e-05 0.00024159252244648126 9.658189313410044e-05 6.898573765189065e-05 0.00024159252244647958 0.00012060429248198798 8.614150686239648e-05 0.0003772364013001549 0.00012060429248200499 8.61415068624114e-05 0.00037723640130015324 9.72713044803684e-05 6.947714048402761e-05 0.0002584413598453759 9.727130448037571e-05 6.947714048403326e-05 0.00025844135984537386
2.812 9.600282449154129e-05 6.85721524877336e-05 0.0002396808852033485 9.600282449153953e-05 6.857215248773062e-05 0.00023968088520334778 0.00011970998033775289 8.550278829597707e-05 0.00037483452375081957 0.0001197099803377698 8.5502788295992e-05 0.00037483452375081886 9.66858633364779e-05 6.905901771256699e-05 0.00025685687032786384 9.668586333648515e-05 6.905901771257276e-05 0.00025685687032786297
2.822 9.543556006740101e-05 6.816699843633198e-05 0.00023781494270880523 9.543556006739934e-05 6.816699843632926e-05 0.0002378149427088044 0.0001188328333668913 8.487632921686497e-05 0.00037248031723103903 0.00011883283336690832 8.487632921688001e-05 0.00037248031723103935 9.611316536376281e-05 6.864999643029098e-05 0.0002553090710916221 9.611316536377024e-05 6.864999643029696e-05 0.0002553090710916219
2.832 9.487972242954172e-05 6.777000591190451e-05 0.00023599426994647016 9.487972242954038e-05 6.777000591190216e-05 0.00023599426994646997 0.00011797247807784866 8.426186289429208e-05 0.00037017221817574114 0.00011797247807786574 8.426186289430736e-05 0.0003701722181757411 9.555282880114555e-05 6.824980397307861e-05 0.00025379719363703484 9.555282880115323e-05 6.824980397308491e-05 0.00025379719363703473
2.842 9.433494728189592e-05 6.738091471174359e-05 0.0002342183106241855 9.433494728189498e-05 6.738091471174158e-05 0.00023421831062418543 0.00011712856958044107 8.365914302559727e-05 0.00036790876939711364 0.00011712856958045862 8.365914302561279e-05 0.0003679087693971135 9.500449582285898e-05 6.78581847732353e-05 0.0002523204615557258 9.500449582286722e-05 6.785818477324201e-05 0.00025232046155572576
2.852 9.380087907451952e-05 6.699947088078362e-05 0.00023248640224310404 9.380087907451929e-05 6.699947088078203e-05 0.00023248640224310402 0.00011630078574761298 8.306793956598577e-05 0.00036568862030116555 0.00011630078574763099 8.30679395660016e-05 0.00036568862030116555 9.44678263905832e-05 6.747489596818888e-05 0.0002508781021570255 9.446782639059204e-05 6.747489596819609e-05 0.0002508781021570255
2.862 9.327716853669494e-05 6.662542494895122e-05 0.00023079779679607162 9.327716853669534e-05 6.66254249489501e-05 0.00023079779679607162 0.00011548882189381664 8.248803492718392e-05 0.0003635105242412636 0.00011548882189383522 8.248803492720009e-05 0.00036351052424126357 9.394249349414846e-05 6.709970400014377e-05 0.0002494693536982588 9.394249349415798e-05 6.709970400015139e-05 0.0002494693536982589
2.872 9.276347432772288e-05 6.625853310973049e-05 0.00022915167299582845 9.276347432772401e-05 6.625853310972972e-05 0.00022915167299582845 0.00011469238804362014 8.191922202585794e-05 0.0003613733292014121 0.00011469238804363941 8.191922202587446e-05 0.0003613733292014121 9.342818202048294e-05 6.673238380777447e-05 0.0002480934639261346 9.34281820204933e-05 6.673238380778256e-05 0.0002480934639261346
2.882 9.22594683089969e-05 6.589856098586105e-05 0.000227547141725986 9.225946830899869e-05 6.589856098586064e-05 0.000227547141725986 0.00011391120888778068 8.136130425166875e-05 0.00035927596209930164 0.00011391120888780045 8.136130425168565e-05 0.0003592759620993015 9.292459096116139e-05 6.637272040258098e-05 0.00024674968120288305 9.292459096117238e-05 6.637272040258949e-05 0.0002467496812028831
2.892 9.176484155766959e-05 6.554528792527912e-05 0.00022598325028954627 9.176484155767187e-05 6.554528792527902e-05 0.00022598325028954627 0.00011314502453586736 8.081409600508815e-05 0.00035721741059904837 0.00011314502453588774 8.081409600510524e-05 0.00035721741059904837 9.243143636076074e-05 6.602051097547135e-05 0.0002454372436865895 9.243143636077231e-05 6.602051097548014e-05 0.00024543724368658945
2.902 9.127930784712624e-05 6.519850948757468e-05 0.00022445899134341428 9.127930784712888e-05 6.519850948757475e-05 0.00022445899134341428 0.00011239358950477616 8.027742197533032e-05 0.0003551967075389651 0.00011239358950479697 8.027742197534759e-05 0.0003551967075389649 9.194845191980772e-05 6.567556532808325e-05 0.0002441553728678511 9.194845191981978e-05 6.567556532809227e-05 0.0002441553728678511
2.912 9.08026030730373e-05 6.485803703437381e-05 0.00022297331952666054 9.080260307304002e-05 6.485803703437392e-05 0.00022297331952666054 0.0001116566684490078 7.97511140911644e-05 0.0003532129214748052 0.00011165666844902883 7.975111409118168e-05 0.00035321292147480514 9.147538575474878e-05 6.533770355864272e-05 0.00024290327517636112 9.147538575476094e-05 6.533770355865184e-05 0.0002429032751763611
2.922 9.033448162996012e-05 6.452369514073917e-05 0.00022152517393767143 9.033448162996271e-05 6.452369514073919e-05 0.00022152517393767145 0.00011093402919271735 7.923500654416131e-05 0.00035126515314204225 0.00011093402919273833 7.923500654417857e-05 0.00035126515314204214 9.10119942903302e-05 6.500675169964564e-05 0.0002416801504839863 9.101199429034227e-05 6.500675169965464e-05 0.00024168015048398633
2.932 8.987471248865651e-05 6.419531879292692e-05 0.00022011350001687325 8.987471248865857e-05 6.419531879292667e-05 0.00022011350001687325 0.0001102254354509155 7.872893058939279e-05 0.00034935253383235575 0.00011022543545093622 7.872893058940986e-05 0.0003493525338323557 9.055803612452072e-05 6.468253733488369e-05 0.00024048520161707273 9.055803612453244e-05 6.468253733489242e-05 0.00024048520161707267
2.942 8.942307771175378e-05 6.38727523274926e-05 0.0002187372631820549 8.942307771175512e-05 6.38727523274919e-05 0.0002187372631820549 0.00010953064205810455 7.823271113683765e-05 0.00034747422041123425 0.0001095306420581248 7.823271113685431e-05 0.0003474742204112341 9.01132688390113e-05 6.436488732103388e-05 0.00023931763774409097 9.011326883902227e-05 6.436488732104227e-05 0.00023931763774409097
2.952 8.897937424440047e-05 6.355585071052413e-05 0.0002173954505256454 8.897937424440085e-05 6.355585071052286e-05 0.0002173954505256454 0.00010884939403827524 7.774616608687506e-05 0.0003456293843338174 0.00010884939403829468 7.774616608689127e-05 0.00034562938433381734 8.967744983484756e-05 6.405362838431387e-05 0.00023817666837088313 8.967744983485762e-05 6.405362838432173e-05 0.00023817666837088318
2.962 8.854341727904148e-05 6.324448194159664e-05 0.00021608706396484322 8.854341727904068e-05 6.324448194159462e-05 0.00021608706396484322 0.00010818142842253637 7.726910762845892e-05 0.00034381719695157414 0.00010818142842255493 7.726910762847445e-05 0.0003438171969515741 8.925033958722126e-05 6.374858944573486e-05 0.0002370614914275562 8.925033958723024e-05 6.374858944574195e-05 0.0002370614914275562
2.972 8.811504225257932e-05 6.29385284808322e-05 0.0002148111132052295 8.811504225257715e-05 6.293852848082933e-05 0.0002148111132052295 0.00010752647626568702 7.680134368001678e-05 0.0003420368168926532 0.00010752647626570435 7.68013436800316e-05 0.0003420368168926531 8.883170431713195e-05 6.344960352992682e-05 0.00023597128345924015 8.88317043171396e-05 6.344960352993306e-05 0.0002359712834592402
2.982 8.769410341656412e-05 6.263788622775418e-05 0.00021356661563978258 8.76941034165606e-05 6.26378862277503e-05 0.00021356661563978258 0.00010688426283996154 7.634267802835603e-05 0.0003402873845638735 0.00010688426283997765 7.634267802836988e-05 0.00034028738456387347 8.842131590808697e-05 6.315650770594508e-05 0.00023490519853327997 8.842131590809334e-05 6.315650770595032e-05 0.00023490519853328003
2.992 8.728046906119191e-05 6.234246110928542e-05 0.00021235260398439442 8.728046906118711e-05 6.234246110928046e-05 0.00021235260398439442 0.00010625450580454059 7.589290902110151e-05 0.0003385680246369787 0.00010625450580455552 7.589290902111437e-05 0.00033856802463697863 8.801894906016605e-05 6.286914105424048e-05 0.0002338623764443101 8.801894906017108e-05 6.286914105424471e-05 0.0002338623764443101
3.002 8.687401534009364e-05 6.20521646683872e-05 0.00021116813635898736 8.687401534008761e-05 6.205216466838117e-05 0.00021116813635898736 0.00010563691279545557 7.545182784521034e-05 0.00033687785320148474 0.00010563691279546919 7.545182784522215e-05 0.0003368778532014847 8.762437752720926e-05 6.258734197860025e-05 0.0002328419551317917 8.762437752721306e-05 6.258734197860336e-05 0.0002328419551317917
3.012 8.647462113655454e-05 6.176691039667236e-05 0.00021001230206324256 8.647462113654747e-05 6.176691039666531e-05 0.00021001230206324256 0.00010503118032758982 7.501921774258543e-05 0.0003352159849304268 0.00010503118032760241 7.501921774259615e-05 0.00033521598493042686 8.723737171138733e-05 6.23109464878225e-05 0.00023184308084193254 8.723737171138997e-05 6.231094648782454e-05 0.00023184308084193254
3.022 8.608216544454658e-05 6.14866118639901e-05 0.00020888421971800768 8.608216544453875e-05 6.148661186398214e-05 0.00020888421971800768 0.00010443699511651325 7.459485495435254e-05 0.0003335815373493588 0.00010443699511652492 7.45948549543623e-05 0.00033358153734935875 8.685769889234805e-05 6.203978835955542e-05 0.00023086491254354271 8.685769889234988e-05 6.203978835955649e-05 0.00023086491254354271
3.032 8.56965270803013e-05 6.121118251249427e-05 0.00020778302951505437 8.569652708029303e-05 6.121118251248555e-05 0.00020778302951505437 0.00010385403759790005 7.417851123486723e-05 0.0003319736322692683 0.00010385403759791108 7.417851123487608e-05 0.00033197363226926825 8.648512576919464e-05 6.177370095615752e-05 0.0002299066215335455 8.648512576919602e-05 6.177370095615776e-05 0.0002299066215335455
3.042 8.531758520652627e-05 6.094053603164144e-05 0.0002067078842240331 8.531758520651788e-05 6.094053603163219e-05 0.0002067078842240331 0.00010328198631443894 7.376995698535498e-05 0.00033039139641279693 0.00010328198631444956 7.376995698536303e-05 0.0003303913964127969 8.611942174094766e-05 6.151251956813109e-05 0.00022896738976891702 8.611942174094882e-05 6.151251956813075e-05 0.00022896738976891702
3.052 8.494521897587174e-05 6.0674586103776646e-05 0.0002056579430286513 8.494521897586356e-05 6.067458610376711e-05 0.00020565794302865127 0.00010272052158189804 7.336896387266484e-05 0.0003288339633496553 0.00010272052158190857 7.33689638726724e-05 0.00032883396334965526 8.57603611730156e-05 6.125608303329272e-05 0.00022804641014365865 8.576036117301694e-05 6.125608303329199e-05 0.00022804641014365865
3.062 8.457930569079225e-05 6.041324508985898e-05 0.00020463236990856773 8.457930569078472e-05 6.04132450898494e-05 0.00020463236990856773 0.00010216932761554915 7.297530634849357e-05 0.00032730047779887727 0.00010216932761555987 7.29753063485008e-05 0.0003273004777988772 8.540772390460867e-05 6.100423409929719e-05 0.00022714289008417856 8.54077239046105e-05 6.100423409929638e-05 0.00022714289008417856
3.072 8.421971825924513e-05 6.0156422211823254e-05 0.0002036303362893579 8.421971825923849e-05 6.0156422211814e-05 0.00020363033628935788 0.00010162809343818046 7.258876229781037e-05 0.0003257901022108954 0.00010162809343819178 7.258876229781759e-05 0.00032579010221089536 8.5061294579292e-05 6.07568189452455e-05 0.00022625605817693938 8.506129457929475e-05 6.075681894524492e-05 0.00022625605817693938
3.082 8.386632321629754e-05 5.990402213882309e-05 0.00020265102646033233 8.386632321629211e-05 5.990402213881447e-05 0.00020265102646033233 0.00010109651344377945 7.220911344121051e-05 0.00032430202460771495 0.00010109651344379151 7.220911344121787e-05 0.0003243020246077149 8.472086192836823e-05 6.0513686669359375e-05 0.0002253851723979077 8.472086192837206e-05 6.0513686669359314e-05 0.00022538517239790778
3.092 8.351898004525927e-05 5.9655944502281233e-05 0.00020169364321709807 8.351898004525516e-05 5.965594450227349e-05 0.00020169364321709807 0.00010057428823293607 7.18361459317274e-05 0.0003228354658074837 0.0001005742882329492 7.183614593173533e-05 0.0003228354658074837 8.438621872926415e-05 6.0274689259283145e-05 0.0002245295275052786 8.43862187292693e-05 6.027468925928393e-05 0.00022452952750527856
3.102 8.317754178120938e-05 5.941208432718261e-05 0.00020075741077059086 8.317754178120682e-05 5.941208432717606e-05 0.00020075741077059086 0.00010006112583203341 7.146965122588563e-05 0.00032138968386627345 0.00010006112583204779 7.146965122589431e-05 0.00032138968386627345 8.40571625112098e-05 6.0039682096531864e-05 0.00022368845883660143 8.405716251121653e-05 6.003968209653372e-05 0.00022368845883660143
3.112 8.284185654945393e-05 5.917233313152139e-05 0.00019984157347669956 8.284185654945291e-05 5.9172333131516196e-05 0.00019984157347669956 9.955674316344136e-05 7.110942713424606e-05 0.00031996397467451914 9.955674316345704e-05 7.110942713425574e-05 0.00031996397467451903 8.373349677149146e-05 5.9808524825585925e-05 0.00022286134126925678 8.373349677149973e-05 5.9808524825589076e-05 0.00022286134126925687
3.122 8.25117696083147e-05 5.893658038534901e-05 0.0001989453919309926 8.25117696083152e-05 5.893658038534536e-05 0.0001989453919309926 9.906086752514314e-05 7.075527887836896e-05 0.00031855766974515145 9.906086752516007e-05 7.07552788783799e-05 0.0003185576697451514 8.341503235617853e-05 5.958108234014612e-05 0.00022204758491811772 8.341503235618835e-05 5.9581082340150876e-05 0.00022204758491811772
3.132 8.218712526207542e-05 5.870471487721969e-05 0.000198068139957127 8.218712526207733e-05 5.870471487721781e-05 0.00019806813995712705 9.857323761402342e-05 7.040701982171368e-05 0.00031717013359950865 9.85732376140417e-05 7.0407019821726e-05 0.00031717013359950855 8.310158844719912e-05 5.93572254881921e-05 0.00022124663092099332 8.310158844721037e-05 5.935722548819858e-05 0.00022124663092099335
3.142 8.186776794581957e-05 5.847662548922045e-05 0.0001972091051955128 8.186776794582272e-05 5.847662548922039e-05 0.00019720910519551287 9.80936035655494e-05 7.006447149783513e-05 0.0003158007626346592 9.80936035655688e-05 7.006447149784902e-05 0.0003158007626346591 8.279299255731568e-05 5.9136831068118726e-05 0.000220457949850949 8.27929925573282e-05 5.913683106812703e-05 0.000220457949850949
3.152 8.155354232049787e-05 5.825220126487342e-05 0.00019636759301791377 8.155354232050197e-05 5.825220126487522e-05 0.00019636759301791377 9.762172596275083e-05 6.972746290231116e-05 0.00031444898544988575 9.762172596277131e-05 6.972746290232668e-05 0.0003144489854498857 8.248907948234324e-05 5.891978108032559e-05 0.0002196810426050424 8.248907948235682e-05 5.8919781080335755e-05 0.00021968104260504246
3.162 8.124429305648202e-05 5.80313312545878e-05 0.0001955429308781204 8.124429305648684e-05 5.803133125459139e-05 0.00019554293087812043 9.715737448177281e-05 6.939582952543685e-05 0.00031311426299127765 9.715737448179408e-05 6.939582952545409e-05 0.0003131142629912776 8.218968996447892e-05 5.8705961772577576e-05 0.00021891544134753667 8.218968996449333e-05 5.8705961772589556e-05 0.00021891544134753667
3.172 8.093986527049847e-05 5.7813904827574855e-05 0.00019473447031307091 8.093986527050373e-05 5.781390482758018e-05 0.00019473447031307091 9.670032706339634e-05 6.906941276033895e-05 0.000311796086970878 9.670032706341822e-05 6.906941276035787e-05 0.00031179608697087796 8.18946700571605e-05 5.849526318614801e-05 0.00021816070824034317 8.189467005717533e-05 5.8495263186161797e-05 0.00021816070824034317
3.182 8.064010593522277e-05 5.759981267872377e-05 0.00019394158628538959 8.064010593522812e-05 5.7599812678730655e-05 0.00019394158628538959 9.62503699525558e-05 6.874805993122593e-05 0.0003104939765470387 9.625036995257798e-05 6.874805993124648e-05 0.0003104939765470387 8.160387152338558e-05 5.828757944034836e-05 0.00021741643188759343 8.160387152340065e-05 5.828757944036381e-05 0.00021741643188759343
3.192 8.034486558093293e-05 5.738894804405808e-05 0.00019316367567957316 8.034486558093809e-05 5.7388948044066306e-05 0.00019316367567957316 9.580729810772641e-05 6.8431624585885e-05 0.00030920747456457273 9.58072981077487e-05 6.843162458590701e-05 0.00030920747456457273 8.131715261872093e-05 5.80828092918362e-05 0.00021668222327115612 8.131715261873598e-05 5.808280929185313e-05 0.00021668222327115614
3.202 8.005399922921969e-05 5.7181207367719005e-05 0.0001924001567478575 8.005399922922443e-05 5.7181207367728295e-05 0.0001924001567478575 9.537091511084317e-05 6.811996643140854e-05 0.0003079361446987258 9.537091511086538e-05 6.811996643143189e-05 0.00030793614469872574 8.103437822917481e-05 5.788085623337e-05 0.00021595771293578568 8.103437822918946e-05 5.788085623338813e-05 0.00021595771293578568
3.212 7.976736612954568e-05 5.697649011395239e-05 0.00019165046983659877 7.976736612954978e-05 5.697649011396248e-05 0.0001916504698365988 9.494103215855918e-05 6.78129506140605e-05 0.0003066795699636426 9.494103215858099e-05 6.781295061408496e-05 0.00030667956996364255 8.075541893109607e-05 5.768162782250646e-05 0.00021524254986389022 8.075541893111016e-05 5.768162782252548e-05 0.00021524254986389022
3.222 7.94848288900605e-05 5.677469814634175e-05 0.00019091407838022541 7.948482889006371e-05 5.6774698146352255e-05 0.00019091407838022541 9.451746656246923e-05 6.751044664790072e-05 0.000305437352027913 9.451746656249055e-05 6.751044664792604e-05 0.00030543735202791293 8.048014954033503e-05 5.7485034645201336e-05 0.00021453640115065063 8.048014954034835e-05 5.748503464522098e-05 0.00021453640115065057
3.232 7.92062530345163e-05 5.657573541117457e-05 0.00019019046884688443 7.920625303451856e-05 5.657573541118519e-05 0.00019019046884688446 9.410004065255132e-05 6.72123276315539e-05 0.00030420911026655994 9.41000406525719e-05 6.721232763157968e-05 0.0003042091102665599 8.020844818169284e-05 5.729098965099683e-05 0.00021383895112036326 8.020844818170525e-05 5.729098965101666e-05 0.00021383895112036332
3.242 7.893150753729205e-05 5.6379508319340745e-05 0.00018947914916119616 7.893150753729317e-05 5.637950831935104e-05 0.00018947914916119616 9.368858166160322e-05 6.691847016532876e-05 0.00030299447988034543 9.368858166162298e-05 6.691847016535473e-05 0.0003029944798803453 7.99401964551887e-05 5.7099408271478294e-05 0.00021314989921609404 7.994019645520003e-05 5.7099408271498006e-05 0.00021314989921609404
3.252 7.866046596837396e-05 5.618592656429773e-05 0.00018877964648896962 7.866046596837391e-05 5.618592656430743e-05 0.00018877964648896962 9.328292235958651e-05 6.662875480415523e-05 0.00030179310954946804 9.328292235960524e-05 6.66287548041811e-05 0.00030179310954946804 7.96752803405508e-05 5.691020906638461e-05 0.0002124689573923918 7.967528034056103e-05 5.6910209066403826e-05 0.0002124689573923918
3.262 7.839300733558607e-05 5.599490372397402e-05 0.000188091506028988 7.839300733558484e-05 5.5994903723982766e-05 0.000188091506028988 9.288290162764918e-05 6.634306646771382e-05 0.0003006046599436038 9.288290162766695e-05 6.634306646773923e-05 0.0003006046599436037 7.941359089861055e-05 5.672331422467614e-05 0.00021179584863416205 7.941359089861963e-05 5.672331422469459e-05 0.00021179584863416205
3.272 7.812901598325916e-05 5.5806357188377584e-05 0.00018741429167414385 7.812901598325686e-05 5.580635718838514e-05 0.00018741429167414385 9.24883643307079e-05 6.606129434970291e-05 0.00029942880389804337 9.248836433072474e-05 6.606129434972767e-05 0.00029942880389804337 7.915502409563923e-05 5.653864943923663e-05 0.00021113030748404465 7.915502409564723e-05 5.653864943925402e-05 0.00021113030748404465
3.282 7.786838065224298e-05 5.562020748818501e-05 0.00018674758746037493 7.786838065223973e-05 5.56202074881912e-05 0.00018674758746037493 9.209916051109981e-05 6.578333134175636e-05 0.00029826522740374533 9.209916051111583e-05 6.578333134178032e-05 0.0002982652274037453 7.889947985274856e-05 5.635614322793466e-05 0.00021047208145114594 7.889947985275561e-05 5.635614322795084e-05 0.000210472081451146
3.292 7.761099334613683e-05 5.5436377484622956e-05 0.00018609099773105378 7.761099334613274e-05 5.543637748462775e-05 0.00018609099773105378 9.171514442059304e-05 6.550907334214544e-05 0.0002971136296255081 9.171514442060816e-05 6.550907334216834e-05 0.00029711362962550803 7.864686096820494e-05 5.617572616373412e-05 0.0002098209311340699 7.864686096821113e-05 5.6175726163748974e-05 0.00020982093113406996
3.302 7.735674866245839e-05 5.525479189180046e-05 0.00018544414530812585 7.735674866245357e-05 5.525479189180379e-05 0.00018544414530812585 9.133617390874627e-05 6.52384188189286e-05 0.00029597372125992596 9.133617390876075e-05 6.523841881895056e-05 0.00029597372125992596 7.839707253384582e-05 5.599733045789516e-05 0.00020917662831104988 7.839707253385135e-05 5.599733045790866e-05 0.00020917662831104985
3.312 7.710554385619208e-05 5.507537732204165e-05 0.00018480666893761768 7.710554385618685e-05 5.507537732204359e-05 0.0001848066689376177 9.096211035199187e-05 6.49712687594434e-05 0.00029484522231324964 9.096211035200579e-05 6.497126875946424e-05 0.0002948452223132496 7.815002203954275e-05 5.582089003479654e-05 0.0002085389533671399 7.815002203954786e-05 5.582089003480872e-05 0.00020853895336713987
3.322 7.685727945371267e-05 5.489806272457359e-05 0.00018417822148274353 7.685727945370722e-05 5.48980627245744e-05 0.00018417822148274356 9.059281899978282e-05 6.47075269176312e-05 0.0002937278606873571 9.059281899979641e-05 6.470752691765113e-05 0.0002937278606873571 7.790561994888772e-05 5.5646340943076115e-05 0.0002079076937013743 7.790561994889254e-05 5.564634094308719e-05 0.0002079076937013743
3.332 7.661186001062435e-05 5.472277992659588e-05 0.0001835584691578287 7.661186001061886e-05 5.4722779926595646e-05 0.0001835584691578287 9.022816950805045e-05 6.44471001949711e-05 0.00029262137185559944 9.022816950806384e-05 6.444710019499018e-05 0.0002926213718555994 7.766378038481565e-05 5.5473621845307874e-05 0.00020728264341988374 7.76637803848204e-05 5.5473621845318005e-05 0.00020728264341988374
3.342 7.636919452327871e-05 5.454946392728331e-05 0.00018294709127868972 7.63691945232734e-05 5.454946392728238e-05 0.00018294709127868975 8.986803632397291e-05 6.418989891528225e-05 0.0002915254989752553 8.986803632398627e-05 6.418989891530071e-05 0.00029152549897525526 7.742442151344506e-05 5.530267429201759e-05 0.00020666360357841888 7.742442151344995e-05 5.530267429202704e-05 0.00020666360357841882
3.352 7.61291960845487e-05 5.4378052651950345e-05 0.00018234378023086384 7.612919608454385e-05 5.4378052651948936e-05 0.00018234378023086387 8.951229849992289e-05 6.393583669160378e-05 0.0002904399929793565 8.951229849993644e-05 6.393583669162187e-05 0.00029043999297935643 7.718746523300825e-05 5.513344249948273e-05 0.00020605038246831315 7.718746523301354e-05 5.513344249949173e-05 0.00020605038246831315
3.362 7.589178091664643e-05 5.42084862613176e-05 0.00018174824201461768 7.589178091664218e-05 5.420848626131598e-05 0.00018174824201461768 8.91608388930323e-05 6.368482985454806e-05 0.00028936461302656 8.916083889304625e-05 6.368482985456589e-05 0.00028936461302656 7.695283624074476e-05 5.496587268320769e-05 0.00020544279633170762 7.695283624075063e-05 5.4965872683216455e-05 0.00020544279633170765
3.372 7.56568675354249e-05 5.404070655470872e-05 0.0001811601974491716 7.565686753542145e-05 5.404070655470719e-05 0.0001811601974491716 8.881354333685751e-05 6.343679686054247e-05 0.0002882991276786798 8.881354333687201e-05 6.34367968605603e-05 0.0002882991276786798 7.672046117523011e-05 5.479991244538458e-05 0.00020484067080197264 7.672046117523667e-05 5.4799912445393407e-05 0.00020484067080197261
3.382 7.542437660301738e-05 5.387465686468391e-05 0.00018057938281447453 7.542437660301492e-05 5.387465686468257e-05 0.00018057938281447453 8.84703003622372e-05 6.319165809259627e-05 0.0002872433159921791 8.847030036225255e-05 6.31916580926142e-05 0.00028724331599217905 7.649026841365179e-05 5.4635510629985074e-05 0.0002042438419998887 7.649026841365932e-05 5.4635510629994046e-05 0.00020424384199988868
3.392 7.519423118509225e-05 5.371028224088815e-05 0.00018000554858342625 7.519423118509078e-05 5.371028224088706e-05 0.00018000554858342625 8.813100135497658e-05 6.29493359727915e-05 0.000286196967188191 8.813100135499275e-05 6.294933597280971e-05 0.00028619696718819093 7.626218831741128e-05 5.447261749827049e-05 0.0002036521558028826 7.626218831741985e-05 5.4472617498279834e-05 0.0002036521558028826
3.402 7.496635678380926e-05 5.3547529473411215e-05 0.0001794384567181177 7.496635678380895e-05 5.3547529473410544e-05 0.0001794384567181177 8.77955406252321e-05 6.270975501192307e-05 0.00028515987875443505 8.779554062524928e-05 6.270975501194156e-05 0.000285159878754435 7.60361533381617e-05 5.431118480464305e-05 0.00020306546542143232 7.603615333817145e-05 5.431118480465275e-05 0.00020306546542143235
3.412 7.474068106350989e-05 5.3386346896944594e-05 0.0001788778781463163 7.474068106351077e-05 5.3386346896944194e-05 0.0001788778781463163 8.746381522560875e-05 6.247284167991409e-05 0.00028413185406754994 8.746381522562698e-05 6.24728416799328e-05 0.0002841318540675499 7.581209785743671e-05 5.415116568212403e-05 0.00020248362876388635 7.581209785744768e-05 5.41511656821341e-05 0.00020248362876388635
3.422 7.451713388162598e-05 5.322668441280156e-05 0.00017832359096551573 7.451713388162801e-05 5.322668441280148e-05 0.00017832359096551573 8.713572497263437e-05 6.223852442105416e-05 0.0002831127004017941 8.713572497265369e-05 6.223852442107313e-05 0.00028311270040179404 7.558995829082252e-05 5.3992514716898404e-05 0.00020190650644156809 7.558995829083464e-05 5.399251471690877e-05 0.00020190650644156809
3.432 7.429564818015102e-05 5.3068494125354885e-05 0.0001777753785999969 7.42956481801543e-05 5.306849412535491e-05 0.0001777753785999969 8.681117317293813e-05 6.200673417275304e-05 0.00028210222731699195 8.681117317295848e-05 6.200673417277215e-05 0.00028210222731699195 7.53696739711772e-05 5.383518857902691e-05 0.00020133396007113708 7.536967397119056e-05 5.383518857903739e-05 0.00020133396007113708
3.442 7.407616137879788e-05 5.291173133723922e-05 0.00017723302722699578 7.407616137880217e-05 5.291173133723917e-05 0.00017723302722699578 8.649006780857331e-05 6.177740521200024e-05 0.00028110024504388736 8.649006780859487e-05 6.177740521201928e-05 0.0002811002450438873 7.515118848166341e-05 5.3679146974395476e-05 0.00020076585030328727 7.515118848167786e-05 5.367914697440589e-05 0.00020076585030328733
3.452 7.385861602255599e-05 5.275635501165008e-05 0.00017669632226914136 7.385861602256118e-05 5.275635501164978e-05 0.00017669632226914136 8.617232209482275e-05 6.155047555370203e-05 0.00028010656235533804 8.617232209484522e-05 6.155047555372088e-05 0.000280106562355338 7.493445024564198e-05 5.352435306610348e-05 0.00020020203412882964 7.49344502456575e-05 5.352435306611369e-05 0.00020020203412882964
3.462 7.364295829978716e-05 5.260232671413612e-05 0.0001761650428538153 7.364295829979309e-05 5.260232671413526e-05 0.0001761650428538153 8.585785304709294e-05 6.132588592686176e-05 0.0002791209825697195 8.585785304711637e-05 6.132588592688018e-05 0.00027912098256971943 7.471941100174634e-05 5.337077238511741e-05 0.00019964236009696392 7.47194110017625e-05 5.337077238512711e-05 0.00019964236009696392
3.472 7.342913289289035e-05 5.2449606934367556e-05 0.00017563895008009748 7.342913289289679e-05 5.244960693436602e-05 0.00017563895008009748 8.554657629540096e-05 6.110357607052749e-05 0.00027814329406828227 8.554657629542513e-05 6.110357607054526e-05 0.00027814329406828227 7.450602053422221e-05 5.321836906618155e-05 0.0001990866573437746 7.450602053423907e-05 5.321836906619049e-05 0.0001990866573437746
3.482 7.321707083751848e-05 5.229814641443922e-05 0.00017511775946340368 7.321707083752519e-05 5.229814641443678e-05 0.0001751177594634037 8.523839333260345e-05 6.088347562523096e-05 0.00027717324749780266 8.523839333262816e-05 6.0883475625247886e-05 0.0002771732474978026 7.429421408186041e-05 5.3067096854135415e-05 0.00019853470933975522 7.429421408187757e-05 5.306709685414349e-05 0.00019853470933975522
3.492 7.300666324472703e-05 5.214786737924857e-05 0.00017460107944569888 7.300666324473376e-05 5.2147867379245076e-05 0.00017460107944569888 8.493316316423671e-05 6.0665483882828963e-05 0.00027621050493213835 8.493316316426169e-05 6.066548388284486e-05 0.00027621050493213824 7.408388478329227e-05 5.291687942218226e-05 0.00019798619530254663 7.408388478330965e-05 5.291687942218934e-05 0.00019798619530254663
3.502 7.279770879024382e-05 5.199862602910925e-05 0.000174088284778294 7.279770879025034e-05 5.199862602910461e-05 0.000174088284778294 8.463064462144065e-05 6.044942858077535e-05 0.0002752545351503344 8.463064462146583e-05 6.0449428580790096e-05 0.00027525453515033437 7.38748282116747e-05 5.276757075378377e-05 0.00019744056966879988 7.387482821169202e-05 5.276757075378965e-05 0.00019744056966879988
3.512 7.25898164538119e-05 5.185014306824317e-05 0.00017357827248971446 7.258981645381802e-05 5.1850143068237284e-05 0.0001735782724897145 8.433038787429274e-05 6.023498841079861e-05 0.0002743044108683185 8.433038787431782e-05 6.0234988410812107e-05 0.00027430441086831843 7.366663910133123e-05 5.261888137597443e-05 0.0001968968295714887 7.36666391013482e-05 5.261888137597913e-05 0.0001968968295714887
3.522 7.238223443519561e-05 5.170188150305414e-05 0.0001730690156756393 7.238223443520106e-05 5.17018815030471e-05 0.00017306901567563931 8.403154106952125e-05 6.00215549013709e-05 0.00027335843522902894 8.403154106954614e-05 6.002155490138317e-05 0.0002733584352290289 7.345852895983997e-05 5.2470248082440445e-05 0.00019635308870072967 7.345852895985648e-05 5.247024808244387e-05 0.0001963530887007297
3.532 7.217356089131202e-05 5.1552840028740134e-05 0.00017255679112306718 7.217356089131682e-05 5.155284002873188e-05 0.00017255679112306718 8.373251942814658e-05 5.980799605775447e-05 0.0002724134888587656 8.373251942817097e-05 5.9807996057765475e-05 0.00027241348885876553 7.324901661875074e-05 5.232061290024269e-05 0.0001958058373819294 7.324901661876659e-05 5.2320612900244995e-05 0.0001958058373819294
3.542 7.196128004911724e-05 5.14012216886027e-05 0.00017203493225173674 7.196128004912112e-05 5.140122168859352e-05 0.00017203493225173674 8.343046674605926e-05 5.959227172004207e-05 0.0002714639602698479 8.343046674608318e-05 5.959227172005192e-05 0.0002714639602698479 7.303542981715078e-05 5.216806708298255e-05 0.00019524874270279613 7.303542981716586e-05 5.216806708298375e-05 0.00019524874270279615
3.552 7.174107421189538e-05 5.124394246399041e-05 0.0001714919846072304 7.174107421189832e-05 5.124394246398038e-05 0.00017149198460723043 8.312043856413889e-05 5.937085011929347e-05 0.00027050012736786464 8.312043856416211e-05 5.9370850119302233e-05 0.00027050012736786464 7.281316084539695e-05 5.2009319439718204e-05 0.00019467086168247286 7.281316084541119e-05 5.200931943971848e-05 0.00019467086168247286
3.562 7.150590097126359e-05 5.107597216686864e-05 0.00017090924678921912 7.15059009712656e-05 5.107597216685797e-05 0.00017090924678921915 8.279426626048818e-05 5.913789653381158e-05 0.00026950592089083973 8.279426626051069e-05 5.913789653381948e-05 0.0002695059208908397 7.257465657264907e-05 5.183897495064262e-05 0.00019405423282021613 7.257465657266237e-05 5.18389749506422e-05 0.00019405423282021613
3.572 7.12448942720377e-05 5.088954953269841e-05 0.0001702578657478585 7.124489427203869e-05 5.088954953268735e-05 0.0001702578657478585 8.243912416105575e-05 5.888424984052533e-05 0.0002684561304569318 8.243912416107731e-05 5.888424984053243e-05 0.00026845613045693175 7.230819244486965e-05 5.164865909784029e-05 0.00019337098011153444 7.230819244488193e-05 5.164865909783927e-05 0.00019337098011153444
3.582 7.094223736971431e-05 5.0673377262091434e-05 0.0001694958979099099 7.09422373697143e-05 5.067337726208011e-05 0.0001694958979099099 8.203591253399303e-05 5.85962675936316e-05 0.00026731330682074837 8.203591253401395e-05 5.8596267593638145e-05 0.0002673133068207483 7.199657195478175e-05 5.142608899223957e-05 0.0001925802916163468 7.199657195479309e-05 5.1426088992238226e-05 0.00019258029161634685
3.592 7.057626297006445e-05 5.0411979361427495e-05 0.00016856603350689123 7.057626297006323e-05 5.041197936141605e-05 0.00016856603350689123 8.155769201851911e-05 5.825470789353657e-05 0.00026602487566455715 8.155769201853914e-05 5.825470789354269e-05 0.0002660248756645571 7.161600704105533e-05 5.115427376966674e-05 0.00019162591514844667 7.161600704106565e-05 5.1154273769665275e-05 0.00019162591514844667
3.602 7.011916747587515e-05 5.008549714453558e-05 0.00016739501543080622 7.011916747587292e-05 5.0085497144524406e-05 0.00016739501543080622 8.096857155558403e-05 5.783393523656483e-05 0.0002645213222483227 8.096857155560307e-05 5.783393523657078e-05 0.00026452132224832263 7.113557924122005e-05 5.081112983646834e-05 0.00019043515385911585 7.113557924122939e-05 5.081112983646701e-05 0.00019043515385911588
3.612 6.953786296834698e-05 4.96702978806264e-05 0.00016589611600870328 6.953786296834366e-05 4.96702978806155e-05 0.00016589611600870328 8.022364634006581e-05 5.730187640484204e-05 0.00026271669221905716 8.022364634008397e-05 5.730187640484799e-05 0.0002627166922190571 7.0517838087542e-05 5.0369908423688166e-05 0.00018892069623212916 7.051783808755032e-05 5.036990842368711e-05 0.00018892069623212916
3.622 6.87965510975941e-05 4.9140813293210495e-05 0.0001639761743894199 6.879655109758958e-05 4.914081329320001e-05 0.0001639761743894199 7.92707229995187e-05 5.6621252903946854e-05 0.0002605129137068995 7.92707229995359e-05 5.662125290395289e-05 0.0002605129137068995 6.972118038507437e-05 4.980089512720057e-05 0.00018698679244406622 6.972118038508155e-05 4.9800895127199865e-05 0.00018698679244406622
3.632 6.78614651249968e-05 4.847292657159664e-05 0.0001615483531228093 6.7861465124991e-05 4.8472926571586695e-05 0.0001615483531228093 7.805452718442867e-05 5.575258639820324e-05 0.00025780930710601993 7.805452718444478e-05 5.57525863982096e-05 0.00025780930710601993 6.870454690847899e-05 4.9074764581359316e-05 0.00018454100582508773 6.870454690848515e-05 4.907476458135912e-05 0.00018454100582508773
3.642 6.67078096182054e-05 4.764892889582685e-05 0.0001585507484273483 6.670780961819838e-05 4.764892889581748e-05 0.0001585507484273483 7.652377200797458e-05 5.465924732768019e-05 0.0002545178915808774 7.652377200798973e-05 5.465924732768697e-05 0.0002545178915808774 6.743458868113218e-05 4.8167698864156725e-05 0.00018151182243991235 6.743458868113717e-05 4.816769886415712e-05 0.00018151182243991235
3.652 6.532826064121432e-05 4.666359035693984e-05 0.00015496933946950223 6.53282606412059e-05 4.666359035693102e-05 0.00015496933946950223 7.464089229971748e-05 5.331440730792681e-05 0.000250583715479534 7.464089229973157e-05 5.3314407307934117e-05 0.0002505837154795339 6.58948200735687e-05 4.706792477108993e-05 0.000177870837984063 6.589482007357247e-05 4.706792477109098e-05 0.000177870837984063
3.662 6.374158507773404e-05 4.553031584205418e-05 0.00015086171613259142 6.374158507772429e-05 4.5530315842045815e-05 0.00015086171613259142 7.239352441749948e-05 5.170923801260848e-05 0.0002460076437779822 7.23935244175125e-05 5.1709238012616305e-05 0.00024600764377798217 6.409549617605569e-05 4.578276822355024e-05 0.00017365629832129245 6.409549617605833e-05 4.5782768223551914e-05 0.00017365629832129245
3.672 6.19991165118035e-05 4.4285770017370755e-05 0.00014637577942111355 6.199911651179228e-05 4.428577001736294e-05 0.00014637577942111358 6.980602996498084e-05 4.986114126716304e-05 0.00024086713739264622 6.980602996499272e-05 4.986114126717156e-05 0.0002408671373926462 6.208212048201551e-05 4.4344730359656164e-05 0.00016899269749704802 6.208212048201674e-05 4.43447303596585e-05 0.00016899269749704802
3.682 6.018613433863975e-05 4.299086226283243e-05 0.0001417553907874202 6.018613433862694e-05 4.299086226282508e-05 0.0001417553907874202 6.694856015579485e-05 4.7820222681200444e-05 0.0002353289293376219 6.694856015580566e-05 4.782022268120971e-05 0.00023532892933762184 5.9939678315756106e-05 4.281451099079911e-05 0.00016409920638540585 5.993967831575601e-05 4.281451099080215e-05 0.00016409920638540588
3.692 5.841498714940835e-05 4.1725835522536064e-05 0.00013732359902340904 5.8414987149394094e-05 4.1725835522529064e-05 0.00013732359902340904 6.394038498825632e-05 4.56716694121725e-05 0.00022964674473763462 6.394038498826604e-05 4.5671669412182455e-05 0.0002296467447376346 5.7789120010906816e-05 4.127849698551487e-05 0.00015927861121975317 5.778912001090547e-05 4.127849698551858e-05 0.0001592786112197532
3.702 5.6807821134779035e-05 4.057793113456602e-05 0.0001334358544093526 5.6807821134763354e-05 4.057793113455943e-05 0.0001334358544093526 6.094370413032545e-05 4.353133025925521e-05 0.0002241383154704748 6.094370413033404e-05 4.3531330259266014e-05 0.0002241383154704748 5.5772913806103744e-05 3.9838444376568224e-05 0.00015487982827497518 5.577291380610114e-05 3.983844437657253e-05 0.00015487982827497518
3.712 5.5469899062761035e-05 3.9622333150292294e-05 0.00013040393502723575 5.5469899062744236e-05 3.9622333150286026e-05 0.00013040393502723575 5.8144574824219356e-05 4.1532094826100756e-05 0.00021914003950810403 5.8144574824226844e-05 4.153209482611232e-05 0.00021914003950810403 5.4028749800288594e-05 3.859269777362017e-05 0.00015123333926793687 5.402874980028494e-05 3.8592697773625046e-05 0.00015123333926793687
3.722 5.4459626810349814e-05 3.8900760304918555e-05 0.00012840722693339672 5.445962681033209e-05 3.890076030491254e-05 0.00012840722693339672 5.572017538810642e-05 3.980051306407153e-05 0.00021494507367602684 5.5720175388112916e-05 3.98005130640838e-05 0.00021494507367602678 5.2655524640872267e-05 3.7611895892823926e-05 0.00014857110091322053 5.2655524640867645e-05 3.7611895892829306e-05 0.00014857110091322053
3.732 5.3765981928646294e-05 3.840534332043412e-05 0.00012742402247182798 5.3765981928628046e-05 3.8405343320428445e-05 0.00012742402247182798 5.3797544249715465e-05 3.842732531673117e-05 0.0002117395329492674 5.3797544249721164e-05 3.842732531674407e-05 0.00021173953294926736 5.168218527736548e-05 3.691671773111206e-05 0.00014695622939914257 5.168218527736022e-05 3.6916717731117855e-05 0.00014695622939914257
3.742 5.330365676021029e-05 3.807515331988472e-05 0.00012721583426435573 5.330365676019195e-05 3.807515331987932e-05 0.00012721583426435573 5.2416862429778153e-05 3.7441235570998014e-05 0.00020955701210631882 5.241686242978311e-05 3.7441235571011465e-05 0.0002095570121063188 5.105297139203019e-05 3.6467339658507546e-05 0.00014625208630486612 5.105297139202463e-05 3.6467339658513644e-05 0.00014625208630486612
3.752 5.292907793009011e-05 3.7807641000118496e-05 0.00012737454736914405 5.292907793007183e-05 3.780764100011338e-05 0.00012737454736914405 5.151607639305274e-05 3.6797925127011605e-05 0.00020826849955263502 5.151607639305735e-05 3.679792512702544e-05 0.000208268499552635 5.063715356771296e-05 3.6170387775914136e-05 0.00014614661604642169 5.063715356770747e-05 3.617038777592059e-05 0.00014614661604642169
3.762 5.2470996663888204e-05 3.7480484522499454e-05 0.00012741122699347842 5.247099666387039e-05 3.7480484522494575e-05 0.00012741122699347842 5.0946263913432154e-05 3.63910241761066e-05 0.0002076122177181424 5.094626391343658e-05 3.639102417612077e-05 0.00020761221771814235 5.0259608494683576e-05 3.590077424189199e-05 0.00014622243676291137 5.025960849467833e-05 3.590077424189872e-05 0.00014622243676291137
3.772 5.176447781797725e-05 3.697586722290939e-05 0.00012685130304899568 5.176447781795998e-05 3.697586722290472e-05 0.0001268513030489957 5.0511423886498504e-05 3.608053013113956e-05 0.0002072526341570244 5.051142388650315e-05 3.6080530131154016e-05 0.00020725263415702437 4.973958368359164e-05 3.552938536489355e-05 0.00014604495325343603 4.9739583683587126e-05 3.552938536490061e-05 0.00014604495325343603
3.782 5.067895513101628e-05 3.6200518886288306e-05 0.00012530935217003135 5.067895513099993e-05 3.620051888628385e-05 0.00012530935217003135 5.0015276066799054e-05 3.572623572330652e-05 0.00020684895356979264 5.001527606680423e-05 3.5726235723321386e-05 0.0002068489535697926 4.892485475229193e-05 3.494748102795318e-05 0.00014524073781559422 4.892485475228817e-05 3.494748102796059e-05 0.00014524073781559422
3.792 4.913604985637959e-05 3.509844605855336e-05 0.00012253372749541504 4.9136049856364044e-05 3.5098446058549094e-05 0.00012253372749541504 4.9299149965028436e-05 3.521479461274606e-05 0.00020611449323976026 4.929914996503434e-05 3.521479461276126e-05 0.00020611449323976023 4.771442808416283e-05 3.408291356748407e-05 0.00014355073126885815 4.771442808416022e-05 3.408291356749197e-05 0.00014355073126885815
3.802 4.7117017194301514e-05 3.365625339887324e-05 0.00011842347266826334 4.7117017194286816e-05 3.3656253398869214e-05 0.00011842347266826334 4.826401874582236e-05 3.447546297965179e-05 0.00020485589883788288 4.826401874582945e-05 3.447546297966772e-05 0.00020485589883788286 4.6068912581858334e-05 3.2907538891238384e-05 0.00014085549813068102 4.606891258185708e-05 3.2907538891247e-05 0.00014085549813068102
3.812 4.4661633826041875e-05 3.190235052008847e-05 0.00011302448013256292 4.466163382602821e-05 3.190235052008463e-05 0.00011302448013256292 4.6877416292301654e-05 3.348504298265302e-05 0.00020298936234639108 4.687741629231019e-05 3.3485042982669726e-05 0.00020298936234639106 4.401072755522618e-05 3.14373667948863e-05 0.00013717675169578459 4.401072755522657e-05 3.143736679489567e-05 0.00013717675169578459
3.822 4.18607033663508e-05 2.990159891227303e-05 0.00010651185498106623 4.186070336633816e-05 2.9901598912269446e-05 0.00010651185498106623 4.516911075853565e-05 3.2264793987039725e-05 0.0002005365223691161 4.516911075854586e-05 3.226479398705746e-05 0.00020053652236911608 4.161691172817067e-05 2.972742509585108e-05 0.00013266122644098297 4.161691172817291e-05 2.9727425095861447e-05 0.00013266122644098297
3.832 3.8844069251659674e-05 2.774674875452028e-05 9.916405553571475e-05 3.884406925164827e-05 2.7746748754517062e-05 9.916405553571475e-05 4.321943338973105e-05 3.087209627340067e-05 0.00019760528135320126 4.321943338974334e-05 3.087209627341965e-05 0.0001976052813532012 3.900683522048351e-05 2.786298186846473e-05 0.00012755238681699872 3.9006835220487924e-05 2.786298186847631e-05 0.00012755238681699872
3.842 3.5765568501203206e-05 2.5547689943026113e-05 9.133287513221471e-05 3.576556850119312e-05 2.5547689943023182e-05 9.13328751322147e-05 4.114317257774139e-05 2.938894605755384e-05 0.00019436141952877906 4.1143172577756016e-05 2.9388946057574308e-05 0.00019436141952877903 3.632644007945786e-05 2.5948287325169932e-05 0.00012215432216560666 3.6326440079464756e-05 2.5948287325182963e-05 0.0001221543221656067
3.852 3.278585231490109e-05 2.3419179337088695e-05 8.341168527189541e-05 3.278585231489261e-05 2.341917933708625e-05 8.341168527189541e-05 3.907104153541098e-05 2.7908716854593268e-05 0.00019099660451160578 3.907104153542824e-05 2.790871685461545e-05 0.00019099660451160576 3.373004418961385e-05 2.4093575076982302e-05 0.00011679132444010908 3.373004418962348e-05 2.409357507699699e-05 0.00011679132444010908
3.862 3.005359896882717e-05 2.146742017347144e-05 7.580226054898128e-05 3.0053598968820416e-05 2.1467420173469615e-05 7.580226054898128e-05 3.713029893858964e-05 2.6522315765897182e-05 0.00018769770897103993 3.7130298938609684e-05 2.6522315765921217e-05 0.00018769770897103993 3.136048267317694e-05 2.240087626310287e-05 0.00011176648186016151 3.136048267318971e-05 2.240087626311948e-05 0.00011176648186016151
3.872 2.7685916725418748e-05 1.9776063920981357e-05 6.88782750964642e-05 2.7685916725414038e-05 1.977606392098027e-05 6.88782750964642e-05 3.5426324276398366e-05 2.5305021973837733e-05 0.00018462145217970304 3.542632427642139e-05 2.5305021973863656e-05 0.00018462145217970302 2.932895822914356e-05 2.0949626501626106e-05 0.0001073234366381296 2.9328958229159633e-05 2.0949626501644693e-05 0.00010732343663812961
3.882 2.5750469324378672e-05 1.839344361190098e-05 6.294307767610047e-05 2.575046932437622e-05 1.839344361190074e-05 6.294307767610047e-05 3.402777371179795e-05 2.430588312264936e-05 0.00018187730883098798 3.402777371182395e-05 2.430588312267713e-05 0.00018187730883098796 2.7697856722863078e-05 1.9784391552011994e-05 0.00010361700896998842 2.7697856722882496e-05 1.9784391552032533e-05 0.00010361700896998842
3.892 2.4254688830940206e-05 1.732487005211323e-05 5.818405399064287e-05 2.4254688830940193e-05 1.7324870052113972e-05 5.818405399064287e-05 3.2958641944173815e-05 2.3542044856133543e-05 0.00017952031564792128 3.295864194420271e-05 2.3542044856163054e-05 0.00017952031564792126 2.6471961471598902e-05 1.890859226894929e-05 0.00010069922856355146 2.6471961471621572e-05 1.8908592268971662e-05 0.00010069922856355147
3.902 2.3148284018233542e-05 1.6534424340793702e-05 5.4636998951621574e-05 2.314828401823593e-05 1.6534424340795366e-05 5.463699895162158e-05 3.219976384571173e-05 2.2999823222688285e-05 0.0001775537841217042 3.219976384574322e-05 2.299982322271924e-05 0.00017755378412170417 2.560294883733493e-05 1.8287715910427585e-05 9.852521622722616e-05 2.5602948837360563e-05 1.8287715910451536e-05 9.852521622722616e-05
3.912 2.2340548734528563e-05 1.5957320754840013e-05 5.2182784705146554e-05 2.2340548734533255e-05 1.5957320754842554e-05 5.2182784705146554e-05 3.1699360769114475e-05 2.264223768040776e-05 0.00017594012425904714 3.169936076914828e-05 2.2642237680439974e-05 0.00017594012425904712 2.50067927211066e-05 1.7861747678649686e-05 9.697764615878413e-05 2.5006792721134853e-05 1.7861747678674948e-05 9.697764615878413e-05
3.922 2.172586318165755e-05 1.5518121030054708e-05 5.0588959160427255e-05 2.17258631816643e-05 1.551812103005798e-05 5.0588959160427255e-05 3.138868994466307e-05 2.2420189290495823e-05 0.00017461644691219437 3.1388689944698926e-05 2.2420189290529e-05 0.00017461644691219437 2.4587074967263554e-05 1.756182064456165e-05 9.59019446502006e-05 2.4587074967294078e-05 1.7561820644587966e-05 9.590194465020061e-05
3.932 2.1206848935770266e-05 1.5147272809895392e-05 4.958112631405959e-05 2.1206848935778883e-05 1.5147272809899226e-05 4.958112631405958e-05 3.119732496646526e-05 2.2283375492798784e-05 0.0001735109164537691 3.119732496650286e-05 2.228337549283269e-05 0.0001735109164537691 2.4255181534594276e-05 1.732464136529339e-05 9.514124871053068e-05 2.4255181534626782e-05 1.7324641365320556e-05 9.514124871053068e-05
3.942 2.0708190985476886e-05 1.4790982111638926e-05 4.891042768727836e-05 2.0708190985487058e-05 1.479098211164315e-05 4.891042768727836e-05 3.106400919370215e-05 2.2188042686230366e-05 0.00017255626896267484 3.10640091937412e-05 2.218804268626482e-05 0.00017255626896267484 2.3942093788077967e-05 1.7100912184645865e-05 9.456218175571135e-05 2.3942093788112153e-05 1.7100912184673674e-05 9.456218175571135e-05
3.952 2.018050760627619e-05 1.4413977467254306e-05 4.839240855395181e-05 2.0180507606287603e-05 1.4413977467258714e-05 4.839240855395181e-05 3.0941856439332e-05 2.2100701110174276e-05 0.00017169827980900086 3.09418564393723e-05 2.210070111020914e-05 0.00017169827980900083 2.3601671192532397e-05 1.6857676043612274e-05 9.406759476895175e-05 2.3601671192568074e-05 1.685767604364058e-05 9.406759476895175e-05
3.962 1.959752712652754e-05 1.3997493457767584e-05 4.791420958219567e-05 1.9597527126539926e-05 1.3997493457772014e-05 4.791420958219567e-05 3.079892501291297e-05 2.199853493882488e-05 0.0001708986803042281 3.079892501295435e-05 2.1998534938859985e-05 0.00017089868030422807 2.3208250525416867e-05 1.657660169763181e-05 9.359728011690162e-05 2.3208250525453768e-05 1.657660169766052e-05 9.359728011690162e-05
3.972 1.895035806122315e-05 1.3535178162412512e-05 4.742065835071969e-05 1.8950358061236216e-05 1.3535178162416718e-05 4.742065835071969e-05 3.0616070361115785e-05 2.1867868520859306e-05 0.0001701334935954826 3.061607036115803e-05 2.186786852089461e-05 0.0001701334935954826 2.2751731201205855e-05 1.6250473342482786e-05 9.312048919619533e-05 2.2751731201243874e-05 1.625047334251179e-05 9.312048919619534e-05
3.982 1.8241513299479273e-05 1.302882497376617e-05 4.689192773091711e-05 1.8241513299492714e-05 1.3028824973770012e-05 4.689192773091711e-05 3.038380840052755e-05 2.1701926011673965e-05 0.0001693886317335474 3.0383808400570477e-05 2.170192601170938e-05 0.00016938863173354736 2.223240232766643e-05 1.5879495818673663e-05 9.26248466287828e-05 2.223240232770535e-05 1.5879495818702957e-05 9.262484662878281e-05
3.992 1.7480033918345368e-05 1.24848898805719e-05 4.632218801449452e-05 1.7480033918358867e-05 1.248488988057515e-05 4.6322188014494525e-05 3.0099314746031187e-05 2.1498688122556034e-05 0.0001686547940673794 3.0099314746074718e-05 2.14986881225915e-05 0.00016865479406737938 2.1656684484255043e-05 1.5468253234035566e-05 9.210565837595801e-05 2.1656684484294674e-05 1.546825323406506e-05 9.210565837595801e-05
4.002 1.667811121610987e-05 1.1912078902847111e-05 4.5704713049355877e-05 1.66781112161231e-05 1.1912078902849609e-05 4.570471304935588e-05 2.9764075932188954e-05 2.1259214610043262e-05 0.00016792334784618328 2.9764075932232858e-05 2.1259214610078743e-05 0.00016792334784618325 2.10341498562154e-05 1.5023580713382547e-05 9.155831260559094e-05 2.103414985625562e-05 1.5023580713412214e-05 9.155831260559094e-05
4.012 1.5849066102186777e-05 1.1319905034593027e-05 4.5025454496436854e-05 1.584906610219941e-05 1.1319905034594615e-05 4.502545449643687e-05 2.938227645578311e-05 2.0986492351488113e-05 0.00016718416625911551 2.9382276455827276e-05 2.0986492351523574e-05 0.00016718416625911551 2.0375706819750404e-05 1.4553267879349268e-05 9.097491732243619e-05 2.0375706819791035e-05 1.4553267879379096e-05 9.097491732243619e-05
4.022 1.5006305510050441e-05 1.071794300304092e-05 4.426427770707927e-05 1.5006305510062168e-05 1.071794300304147e-05 4.426427770707928e-05 2.8959773179806842e-05 2.068470293436078e-05 0.00016642559142844205 2.895977317985118e-05 2.0684702934396235e-05 0.00016642559142844202 1.9692620328905766e-05 1.4065359286153248e-05 9.034486191117801e-05 1.9692620328946712e-05 1.4065359286183243e-05 9.034486191117801e-05
4.032 1.4162831942088812e-05 1.0115479050831627e-05 4.340112014115361e-05 1.4162831942099352e-05 1.0115479050830987e-05 4.340112014115361e-05 2.850343597214122e-05 2.035875179088909e-05 0.00016563600922300196 2.850343597218563e-05 2.0358751790924555e-05 0.00016563600922300196 1.899600467622349e-05 1.3567792199373655e-05 8.965794255173982e-05 1.8996004676264593e-05 1.356779219940383e-05 8.965794255173984e-05
4.042 1.3330959635274252e-05 9.521308232290434e-06 4.2423617607809516e-05 1.3330959635283307e-05 9.521308232288505e-06 4.242361760780952e-05 2.802066431121198e-05 2.0013922967250418e-05 0.0001648061318820117 2.802066431125637e-05 2.0013922967285908e-05 0.0001648061318820117 1.8296500776653966e-05 1.306816611435035e-05 8.890825110555143e-05 1.829650077669516e-05 1.3068166114380722e-05 8.890825110555143e-05
4.052 1.2522031330614752e-05 8.94353208060457e-06 4.1333198394099345e-05 1.2522031330622051e-05 8.943532080601234e-06 4.1333198394099345e-05 2.751896970222316e-05 1.965558085057119e-05 0.00016393104005585138 2.75189697022675e-05 1.965558085060674e-05 0.00016393104005585138 1.7603977268368945e-05 1.2573529236370179e-05 8.809719689671522e-05 1.760397726841017e-05 1.257352923640081e-05 8.809719689671522e-05
4.062 1.1746082310689647e-05 8.389318566904324e-06 4.0147801484015685e-05 1.1746082310694926e-05 8.389318566899472e-06 4.0147801484015685e-05 2.7005597846283668e-05 1.928890025604669e-05 0.00016301128360231862 2.7005597846327924e-05 1.9288900256082303e-05 0.0001630112836023186 1.6927222663481802e-05 1.2090158537213249e-05 8.72346321823808e-05 1.6927222663522957e-05 1.209015853724415e-05 8.72346321823808e-05
4.072 1.1011518517572935e-05 7.86467209429479e-06 3.8900664266777316e-05 1.1011518517576008e-05 7.864672094288358e-06 3.8900664266777316e-05 2.6487221385993832e-05 1.891864690708376e-05 0.00016205274847701297 2.648722138603804e-05 1.8918646907119453e-05 0.00016205274847701294 1.6273684981556283e-05 1.1623373715673815e-05 8.633781852405593e-05 1.6273684981597364e-05 1.1623373715705033e-05 8.633781852405594e-05
4.082 1.0324929888242502e-05 7.374300068275022e-06 3.763567919494191e-05 1.0324929888243226e-05 7.374300068266912e-06 3.763567919494191e-05 2.5969749677722337e-05 1.8549041500601297e-05 0.00016106541147680516 2.5969749677766437e-05 1.8549041500637136e-05 0.00016106541147680513 1.5649343506504276e-05 1.1177445532595546e-05 8.542865444765894e-05 1.564934350654533e-05 1.1177445532627125e-05 8.542865444765896e-05
4.092 9.691135229197172e-06 6.921644850760013e-06 3.6400527371136145e-05 9.691135229195422e-06 6.921644850750166e-06 3.6400527371136145e-05 2.5458279956288128e-05 1.8183724769358233e-05 0.0001600614023979936 2.545827995633215e-05 1.8183724769394228e-05 0.0001600614023979936 1.5058764982668029e-05 1.075563589342201e-05 8.453001998331321e-05 1.5058764982709054e-05 1.075563589345398e-05 8.453001998331321e-05
4.102 9.113466444646106e-06 6.509086674939533e-06 3.523918663974452e-05 9.113466444641837e-06 6.509086674927894e-06 3.523918663974452e-05 2.495717238608793e-05 1.7825811039812566e-05 0.0001590529135609853 2.495717238613193e-05 1.7825811039848744e-05 0.0001590529135609853 1.4505327672625865e-05 1.0360357835687999e-05 8.366221764493579e-05 1.4505327672666899e-05 1.0360357835720349e-05 8.366221764493579e-05
4.112 8.594191307403266e-06 6.138245501832581e-06 3.41855003947576e-05 8.594191307396481e-06 6.138245501819106e-06 3.4185500394757604e-05 2.4470193741390035e-05 1.7477990816005196e-05 0.000158050445035954 2.4470193741434033e-05 1.74779908160415e-05 0.000158050445035954 1.3991529483291017e-05 9.99339556429341e-06 8.284032918235566e-05 1.3991529483332091e-05 9.99339556432614e-06 8.284032918235566e-05
4.122 8.134898718909068e-06 5.810256056745437e-06 3.32592330197358e-05 8.134898718899817e-06 5.810256056730124e-06 3.32592330197358e-05 2.4000658845221693e-05 1.7142631767123438e-05 0.0001570617038527064 2.4000658845265773e-05 1.714263176715991e-05 0.00015706170385270638 1.3519264335364477e-05 9.656101800060774e-06 8.207295619863385e-05 1.3519264335405658e-05 9.656101800093876e-06 8.207295619863385e-05
4.132 7.736664745705662e-06 5.5258862590223694e-06 3.24653892560785e-05 7.736664745694074e-06 5.525886259005264e-06 3.24653892560785e-05 2.3551509220271986e-05 1.682183487197548e-05 0.00015609126036564925 2.3551509220316164e-05 1.6821834872012117e-05 0.00015609126036564923 1.3089965692609892e-05 9.349500242534385e-06 8.136239774323731e-05 1.3089965692651227e-05 9.349500242567833e-06 8.136239774323731e-05
4.142 7.399886110732488e-06 5.285418140134068e-06 3.179665201849006e-05 7.399886110718734e-06 5.285418140115245e-06 3.179665201849006e-05 2.3125295821664355e-05 1.651742205876135e-05 0.0001551408713204776 2.3125295821708678e-05 1.6517422058798146e-05 0.00015514087132047758 1.2704565749878208e-05 9.074256369184613e-06 8.070596289934741e-05 1.2704565749919732e-05 9.0742563692184e-06 8.070596289934741e-05
4.152 7.12378988536334e-06 5.088297565094618e-06 3.123791394527319e-05 7.1237898853476434e-06 5.088297565074219e-06 3.123791394527319e-05 2.2724065000127007e-05 1.6230854735182628e-05 0.00015421025015452668 2.2724065000171462e-05 1.62308547352196e-05 0.00015421025015452665 1.2363281487963875e-05 8.830524590093e-06 8.009790603061685e-05 1.2363281488005605e-05 8.830524590127079e-06 8.009790603061685e-05
4.162 6.905769751703324e-06 4.9326602360141975e-06 3.0771404877863855e-05 6.905769751685936e-06 4.932660235992436e-06 3.0771404877863855e-05 2.2349176110526064e-05 1.5963103507496424e-05 0.00015329801584425373 2.234917611057068e-05 1.596310350753354e-05 0.00015329801584425373 1.2065297068106544e-05 8.617721391956605e-06 7.953143323974812e-05 1.2065297068148459e-05 8.61772139199094e-06 7.953143323974811e-05
4.172 6.7408114159564555e-06 4.814921563445842e-06 3.0381008496474675e-05 6.740811415937635e-06 4.81492156342295e-06 3.0381008496474675e-05 2.2001102001423924e-05 1.5714505685680422e-05 0.00015240257392370857 2.2001102001468725e-05 1.571450568571769e-05 0.00015240257392370855 1.1808454247425112e-05 8.434304248526406e-06 7.900033228391295e-05 1.1808454247467247e-05 8.434304248560982e-06 7.900033228391295e-05
4.182 6.6212916592660166e-06 4.729633551137759e-06 3.0054878440179833e-05 6.6212916592460274e-06 4.72963355111399e-06 3.0054878440179833e-05 2.1679276478974748e-05 1.5484656353662396e-05 0.000151522754348491 2.1679276479019702e-05 1.54846563536998e-05 0.00015152275434849097 1.1589077258928374e-05 8.277646609816852e-06 7.849996349720072e-05 1.1589077258970667e-05 8.277646609851634e-06 7.849996349720072e-05
4.192 6.537329716710118e-06 4.669736194077802e-06 2.9786114966431255e-05 6.537329716689187e-06 4.669736194053402e-06 2.9786114966431255e-05 2.1382050398404342e-05 1.527237703837938e-05 0.00015065812310942654 2.1382050398449485e-05 1.5272377038416935e-05 0.0001506581231094265 1.1402035089314614e-05 8.144082478957585e-06 7.802755038384048e-05 1.140203508935704e-05 8.144082478992562e-06 7.802755038384049e-05
4.202 6.477670785057733e-06 4.6271888189250585e-06 2.9571804918674748e-05 6.477670785036013e-06 4.627188818900243e-06 2.9571804918674748e-05 2.1106796911937987e-05 1.5075790921975564e-05 0.00014980897354012642 2.1106796911983283e-05 1.5075790922013284e-05 0.00014980897354012642 1.1241082142556493e-05 8.029149833849994e-06 7.75818758894449e-05 1.1241082142599012e-05 8.029149833885173e-06 7.758187588944492e-05
4.212 6.430891561411229e-06 4.593831228638208e-06 2.9411056132285486e-05 6.43089156138885e-06 4.593831228613139e-06 2.9411056132285486e-05 2.0850170077622794e-05 1.489250759522637e-05 0.00014897607221459348 2.0850170077668205e-05 1.489250759526424e-05 0.00014897607221459345 1.1099436413153514e-05 7.92800367701298e-06 7.716259775725783e-05 1.1099436413196113e-05 7.928003677048389e-06 7.716259775725783e-05
4.222 6.38663158176636e-06 4.562263090491781e-06 2.9302769517170273e-05 6.386631581743359e-06 4.56226309046656e-06 2.9302769517170273e-05 2.0608480419522333e-05 1.4719891340604616e-05 0.00014816027438900568 2.0608480419567873e-05 1.4719891340642668e-05 0.00014816027438900565 1.0970483485902593e-05 7.835918929811812e-06 7.676943735425445e-05 1.097048348594525e-05 7.835918929847446e-06 7.676943735425445e-05
4.232 6.336590127988315e-06 4.5265557796315094e-06 2.924382009391785e-05 6.3365901279646984e-06 4.5265557796062e-06 2.924382009391785e-05 2.037811974693162e-05 1.455536459159372e-05 0.0001473621329976341 2.0378119746977247e-05 1.4555364591631954e-05 0.00014736213299763407 1.0848461086778191e-05 7.748779401932443e-06 7.640147695890392e-05 1.0848461086820883e-05 7.748779401968352e-06 7.640147695890391e-05
4.242 6.275134849498509e-06 4.482686874719781e-06 2.922810282933346e-05 6.275134849474231e-06 4.482686874694378e-06 2.922810282933346e-05 2.015595555341538e-05 1.4396689653501061e-05 0.00014658160636682493 2.015595555346111e-05 1.4396689653539492e-05 0.0001465816063668249 1.0728990255734916e-05 7.663457181605263e-06 7.60567344370496e-05 1.0728990255777652e-05 7.663457181641467e-06 7.60567344370496e-05
4.252 6.199480394536171e-06 4.428667572810775e-06 2.924659903193017e-05 6.199480394511156e-06 4.4286675727852344e-06 2.924659903193017e-05 1.99396250716729e-05 1.424217874193916e-05 0.00014581793043445698 1.9939625071718686e-05 1.4242178741977782e-05 0.00014581793043445696 1.0609364642415876e-05 7.578019244402621e-06 7.57320907737575e-05 1.0609364642458636e-05 7.5780192444391434e-06 7.57320907737575e-05
4.262 6.109477712265192e-06 4.364392086015864e-06 2.928831781760215e-05 6.109477712239344e-06 4.364392085990122e-06 2.9288317817602153e-05 1.9727685670538352e-05 1.4090801402490783e-05 0.00014506967202809913 1.9727685670584183e-05 1.4090801402529626e-05 0.0001450696720280991 1.0488569460888653e-05 7.49174095975729e-06 7.542354812006935e-05 1.0488569460931449e-05 7.491740959794147e-06 7.542354812006934e-05
4.272 6.007103073325959e-06 4.291272619754866e-06 2.934175167036699e-05 6.007103073299173e-06 4.291272619728839e-06 2.934175167036699e-05 1.9519612506141202e-05 1.394218282231021e-05 0.00014433493298750442 1.9519612506187074e-05 1.3942182822349209e-05 0.0001443349329875044 1.0367058409480954e-05 7.404946720199356e-06 7.512671695421447e-05 1.0367058409523768e-05 7.404946720236541e-06 7.512671695421447e-05
4.282 5.895759817665109e-06 4.211740636494203e-06 2.9396408824137634e-05 5.8957598176372786e-06 4.211740636467808e-06 2.9396408824137634e-05 1.9315666267067543e-05 1.3796509350409951e-05 0.00014361164186737783 1.9315666267113404e-05 1.3796509350449149e-05 0.0001436116418673778 1.0246358757041837e-05 7.318727838088176e-06 7.483738822019887e-05 1.0246358757084625e-05 7.318727838125665e-06 7.483738822019888e-05
4.292 5.779513991372915e-06 4.128700928933825e-06 2.9444045538842948e-05 5.779513991343949e-06 4.128700928906979e-06 2.9444045538842948e-05 1.9116675830362727e-05 1.3654373238984305e-05 0.00014289785751242824 1.911667583040857e-05 1.3654373239023657e-05 0.0001428978575124282 1.01285963505659e-05 7.23460324785355e-06 7.455204644666636e-05 1.0128596350608632e-05 7.2346032478913385e-06 7.455204644666636e-05
4.302 5.6623802341839445e-06 4.0450215971286284e-06 2.947936902807521e-05 5.662380234153776e-06 4.045021597101255e-06 2.947936902807521e-05 1.8923788948807124e-05 1.3516594550378606e-05 0.00014219201727756907 1.892378894885292e-05 1.3516594550418105e-05 0.00014219201727756907 1.0016032717446438e-05 7.154188848742938e-06 7.426821634997201e-05 1.0016032717489102e-05 7.154188848780975e-06 7.426821634997201e-05
4.312 5.547755562165729e-06 3.963129656417179e-06 2.9500151938080087e-05 5.547755562134298e-06 3.963129656389224e-06 2.9500151938080087e-05 1.8738239251899507e-05 1.3384054717028921e-05 0.0001414930862710641 1.8738239251945223e-05 1.3384054717068529e-05 0.0001414930862710641 9.910688664308817e-06 7.078928629779267e-06 7.39845921084458e-05 9.910688664351358e-06 7.078928629817486e-06 7.39845921084458e-05
4.322 5.438065613068026e-06 3.884758380288302e-06 2.950684051206151e-05 5.438065613035314e-06 3.8847583802597425e-06 2.950684051206151e-05 1.856116373023977e-05 1.3257566161557859e-05 0.00014080059364621338 1.8561163730285397e-05 1.3257566161597574e-05 0.00014080059364621338 9.814098964605331e-06 7.009919427296531e-06 7.370095644968883e-05 9.814098964647695e-06 7.0099194273349e-06 7.370095644968883e-05
4.332 5.334644251489787e-06 3.810861298038176e-06 2.9501824958065263e-05 5.334644251455803e-06 3.8108612980090004e-06 2.9501824958065263e-05 1.8393486921702585e-05 1.3137789561848555e-05 0.0001401145687452171 1.8393486921748075e-05 1.3137789561888341e-05 0.0001401145687452171 9.727209080564841e-06 6.947837134486349e-06 7.34179407424897e-05 9.727209080606984e-06 6.94783713452483e-06 7.341794074248972e-05
4.342 5.2378220141627266e-06 3.741675335604825e-06 2.948856871900309e-05 5.237822014127508e-06 3.741675335575048e-06 2.9488568719003094e-05 1.823587127475578e-05 1.302519838682145e-05 0.00013943540769995635 1.823587127480112e-05 1.3025198386861292e-05 0.00013943540769995632 9.650395506239732e-06 6.892951212232036e-06 7.313669961116586e-05 9.650395506281635e-06 6.8929512122705884e-06 7.313669961116587e-05
4.352 5.14716286493444e-06 3.676889875345699e-06 2.9470774361023085e-05 5.147162864898054e-06 3.6768898753153564e-06 2.947077436102309e-05 1.808872091001939e-05 1.2920081574510232e-05 0.00013876370776785645 1.8088720910064555e-05 1.2920081574550098e-05 0.00013876370776785645 9.583571972321561e-06 6.845200532722717e-06 7.285857418731457e-05 9.58357197236321e-06 6.8452005327613115e-06 7.285857418731457e-05
4.362 5.061770830639098e-06 3.6158657287908236e-06 2.9451715233157785e-05 5.06177083060165e-06 3.615865728759971e-06 2.9451715233157785e-05 1.7952219450476817e-05 1.2822570546981972e-05 0.00013810010365262687 1.7952219450521818e-05 1.2822570547021854e-05 0.00013810010365262684 9.526336512898508e-06 6.8042984147089375e-06 7.258480272441258e-05 9.52633651293993e-06 6.804298414747557e-06 7.258480272441258e-05
4.372 4.98059083382957e-06 3.557849975113958e-06 2.9433802051405608e-05 4.980590833791182e-06 3.557849975082655e-06 2.9433802051405608e-05 1.7826381451540285e-05 1.2732675940714303e-05 0.00013744513093077133 1.7826381451585127e-05 1.2732675940754211e-05 0.0001374451309307713 9.478118053497551e-06 6.769837322495783e-06 7.231631413332287e-05 9.47811805353874e-06 6.76983732253442e-06 7.231631413332287e-05
4.382 4.9026472651670824e-06 3.5021463456250677e-06 2.9418397121385254e-05 4.902647265127915e-06 3.502146345593392e-06 2.9418397121385254e-05 1.7711100130880018e-05 1.265032169583695e-05 0.0001367991306043006 1.7711100130924724e-05 1.2650321695876883e-05 0.0001367991306043006 9.438292453474385e-06 6.7413717509416835e-06 7.205361672494287e-05 9.438292453515386e-06 6.7413717509803404e-06 7.205361672494287e-05
4.392 4.8271912439397625e-06 3.448220403178844e-06 2.940584591163895e-05 4.827191243899977e-06 3.448220403146882e-06 2.940584591163895e-05 1.7606180080397033e-05 1.2575368419759904e-05 0.0001361621989759367 1.7606180080441607e-05 1.257536841979985e-05 0.0001361621989759367 9.40625273088288e-06 6.718468387764472e-06 7.179677624171393e-05 9.40625273092377e-06 6.7184683878031625e-06 7.179677624171393e-05
4.402 4.753754372325959e-06 3.3957379449000157e-06 2.939566998408061e-05 4.753754372285755e-06 3.3957379448678525e-06 2.9395669984080617e-05 1.7511350700048424e-05 1.2507622981707732e-05 0.00013553418005129674 1.7511350700092903e-05 1.2507622981747716e-05 0.00013553418005129671 9.38143258070782e-06 6.700722915977914e-06 7.154546600807059e-05 9.381432580748657e-06 6.700722916016643e-06 7.154546600807059e-05
4.412 4.682126827552331e-06 3.344549368343023e-06 2.9386855446500386e-05 4.682126827511909e-06 3.34454936831075e-06 2.9386855446500386e-05 1.7426262458309164e-05 1.2446835842189935e-05 0.00013491469341143098 1.742626245835359e-05 1.2446835842229948e-05 0.00013491469341143095 9.36329319634387e-06 6.687750605757842e-06 7.129906687838581e-05 9.363293196384719e-06 6.687750605796644e-06 7.129906687838581e-05
4.422 4.612288192642461e-06 3.2946402818255997e-06 2.9378172790112807e-05 4.612288192602023e-06 3.2946402817932973e-06 2.9378172790112807e-05 1.735047237531117e-05 1.2392690684866894e-05 0.00013430318804701468 1.7350472375355562e-05 1.2392690684906936e-05 0.00013430318804701465 9.351289164072348e-06 6.6791619588753075e-06 7.105679354611278e-05 9.351289164113297e-06 6.679161958914181e-06 7.105679354611278e-05
4.432 4.5443211364877845e-06 3.246069863342939e-06 2.936847275323011e-05 4.5443211364475284e-06 3.2460698633106787e-06 2.9368472753230108e-05 1.728342677875379e-05 1.234479210121768e-05 0.00013369901128952653 1.7283426778798232e-05 1.2344792101257756e-05 0.00013369901128952656 9.344829823358417e-06 6.674535114683252e-06 7.081782503864193e-05 9.344829823399529e-06 6.674535114722213e-06 7.081782503864193e-05
4.442 4.478333523260831e-06 3.1989152375145053e-06 2.9356915788259775e-05 4.478333523220922e-06 3.198915237482342e-06 2.9356915788259775e-05 1.7224448752344715e-05 1.2302656627722178e-05 0.0001331014816951448 1.722444875238918e-05 1.230265662776231e-05 0.00013310148169514476 9.343249323802689e-06 6.673394468429946e-06 7.058142029448821e-05 9.343249323844012e-06 6.673394468469006e-06 7.058142029448821e-05
4.452 4.4144065965826064e-06 3.1532344743773266e-06 2.93431083363241e-05 4.414406596543199e-06 3.153234474345306e-06 2.9343108336324104e-05 1.717273563181122e-05 1.2265710960244915e-05 0.00013250995593047445 1.7172735631855775e-05 1.226571096028509e-05 0.0001325099559304744 9.345793499177426e-06 6.675201301568656e-06 7.034700470945568e-05 9.345793499219015e-06 6.675201301607797e-06 7.03470047094557e-05
4.462 4.352577457152854e-06 3.109054081354933e-06 2.9327136258468432e-05 4.352577457114052e-06 3.109054081323067e-06 2.9327136258468432e-05 1.712736917845085e-05 1.223329922406476e-05 0.0001319238824767007 1.7127369178495514e-05 1.2233299224104971e-05 0.0001319238824767007 9.351626104804503e-06 6.679358243840363e-06 7.011422024358274e-05 9.351626104846387e-06 6.679358243879578e-06 7.011422024358273e-05
4.472 4.292854341164729e-06 3.066379922907863e-06 2.9309502678510338e-05 4.292854341126605e-06 3.066379922876145e-06 2.9309502678510338e-05 1.7087338163754683e-05 1.2204699109156862e-05 0.00013134283872795027 1.708733816379944e-05 1.2204699109197091e-05 0.00013134283872795024 9.359851884179161e-06 6.685225755562556e-06 6.988293904062231e-05 9.35985188422135e-06 6.685225755601835e-06 6.988293904062231e-05
4.482 4.235254758856479e-06 3.025224468180602e-06 2.9290991913033487e-05 4.235254758819073e-06 3.025224468149006e-06 2.9290991913033483e-05 1.7051570432355543e-05 1.217914477547272e-05 0.00013076655176223555 1.7051570432400425e-05 1.2179144775512958e-05 0.00013076655176223555 9.369550122301762e-06 6.692146100654131e-06 6.965324695875685e-05 9.36955012234425e-06 6.692146100693436e-06 6.965324695875685e-05
4.492 4.1798515148325915e-06 2.98563966818428e-06 2.927249101318936e-05 4.179851514795887e-06 2.985639668152768e-06 2.9272491013189367e-05 1.701896962139277e-05 1.215585308418393e-05 0.00013019490582726824 1.7018969621437763e-05 1.2155853084224165e-05 0.0001301949058272682 9.379810584666184e-06 6.699469022717897e-06 6.942540763685928e-05 9.37981058470896e-06 6.699469022757214e-06 6.942540763685928e-05
4.502 4.1268115626472164e-06 2.947744713763851e-06 2.9254804229087336e-05 4.126811562611189e-06 2.947744713732373e-06 2.9254804229087332e-05 1.6988451129493114e-05 1.2134049292214552e-05 0.0001296279410248793 1.6988451129538203e-05 1.2134049292254768e-05 0.0001296279410248793 9.389764418668338e-06 6.7065738219534365e-06 6.919981917799841e-05 9.38976441871138e-06 6.706573821992735e-06 6.919981917799841e-05
4.512 4.076417066359473e-06 2.911741083411455e-06 2.9238492728376394e-05 4.076417066324064e-06 2.9117410833799502e-06 2.9238492728376394e-05 1.695897278123809e-05 1.2112988957565854e-05 0.00012906584784712084 1.695897278128331e-05 1.2112988957606034e-05 0.0001290658478471208 9.398605237507172e-06 6.712884418193084e-06 6.897697432460206e-05 9.39860523755044e-06 6.712884418232338e-06 6.897697432460206e-05
4.522 4.029064475840768e-06 2.87791188511771e-06 2.922376275019953e-05 4.029064475805906e-06 2.877911885086121e-06 2.9223762750199537e-05 1.6929557486326955e-05 1.2091974125858182e-05 0.00012850896128323386 1.692955748637226e-05 1.20919741258983e-05 0.00012850896128323384 9.405598994261115e-06 6.717876405830493e-06 6.875743163520388e-05 9.405598994304592e-06 6.717876405869685e-06 6.875743163520388e-05
4.532 3.985243030353012e-06 2.8466065027003443e-06 2.921041250775393e-05 3.985243030318616e-06 2.846606502668628e-06 2.9210412507753934e-05 1.6899307290745823e-05 1.2070363367907052e-05 0.00012795775638273094 1.6899307290791166e-05 1.2070363367947108e-05 0.0001279577563827309 9.410084132472178e-06 6.721077162539661e-06 6.85418004763365e-05 9.41008413251581e-06 6.72107716257876e-06 6.85418004763365e-05
4.542 3.945497406027505e-06 2.8182139149528467e-06 2.9197835482943952e-05 3.945497405993497e-06 2.818213914920971e-06 2.9197835482943945e-05 1.6867409917514462e-05 1.204757645213397e-05 0.00012741284476087958 1.6867409917559867e-05 1.2047576452173955e-05 0.00012741284476087955 9.411465221419468e-06 6.722061303131837e-06 6.833073773682747e-05 9.411465221463229e-06 6.722061303170832e-06 6.833073773682747e-05
4.552 3.910380418651319e-06 2.7931289105015033e-06 2.91850689445343e-05 3.910380418617631e-06 2.793128910469448e-06 2.91850689445343e-05 1.6833139897692737e-05 1.2023095152757096e-05 0.00012687496913832611 1.6833139897738176e-05 1.2023095152796995e-05 0.0001268749691383261 9.409203880594628e-06 6.720444196996093e-06 6.81249502652807e-05 9.409203880638488e-06 6.720444197034984e-06 6.81249502652807e-05
4.562 3.8804017271224684e-06 2.7717154454017012e-06 2.9170873164733622e-05 3.880401727089028e-06 2.7717154453694682e-06 2.9170873164733622e-05 1.6795856712782348e-05 1.1996461923073156e-05 0.00012634499134223106 1.6795856712827786e-05 1.1996461923112975e-05 0.00012634499134223106 9.40281058803161e-06 6.715876116393939e-06 6.792519505433283e-05 9.402810588075537e-06 6.715876116432732e-06 6.792519505433283e-05
4.572 3.8559780518685214e-06 2.7542710833010294e-06 2.9153827971644087e-05 3.855978051835284e-06 2.7542710832686334e-06 2.9153827971644087e-05 1.6755002184684946e-05 1.1967278031034069e-05 0.00012582386887543482 1.6755002184730405e-05 1.1967278031073817e-05 0.00012582386887543482 9.3918402366143e-06 6.708039062175958e-06 6.773226950682243e-05 9.39184023665829e-06 6.70803906221465e-06 6.773226950682244e-05
4.582 3.837389779662113e-06 2.74099599775048e-06 2.913243661096239e-05 3.8373897796290424e-06 2.7409959977179573e-06 2.913243661096239e-05 1.6710098904471287e-05 1.1935202437241141e-05 0.00012531261637859363 1.6710098904516766e-05 1.1935202437280813e-05 0.0001253126163785936 9.37589329966126e-06 6.696647596015145e-06 6.754698641389927e-05 9.37589329970529e-06 6.696647596053762e-06 6.754698641389926e-05
4.592 3.824748068618594e-06 2.7319694760661415e-06 2.9105230254867663e-05 3.824748068585667e-06 2.7319694760335333e-06 2.9105230254867663e-05 1.6660751029963385e-05 1.189995236469648e-05 0.0001248122507164949 1.666075103000887e-05 1.1899952364736082e-05 0.00012481225071649487 9.354623469287459e-06 6.681454296513283e-06 6.737013174648799e-05 9.354623469331535e-06 6.681454296551826e-06 6.737013174648799e-05
4.602 3.817975775247965e-06 2.727136297157763e-06 2.9070868890982823e-05 3.817975775215163e-06 2.7271362971251194e-06 2.9070868890982823e-05 1.6606648429976393e-05 1.1861306259410768e-05 0.00012432372130565723 1.660664843002189e-05 1.1861306259450318e-05 0.0001243237213056572 9.327751871080568e-06 6.662259912874977e-06 6.720240702747288e-05 9.327751871124685e-06 6.662259912913479e-06 6.720240702747288e-05
4.612 3.816804592905705e-06 2.7263046901789958e-06 2.9028235723840997e-05 3.816804592873017e-06 2.7263046901463583e-06 2.9028235723841007e-05 1.654757484006137e-05 1.1819109616517479e-05 0.0001238478299592452 1.6547574840106846e-05 1.181910961655699e-05 0.0001238478299592452 9.295087432839536e-06 6.6389279147408255e-06 6.704436112381148e-05 9.295087432883695e-06 6.638927914779318e-06 6.704436112381148e-05
4.622 3.820789380455432e-06 2.7291565728182208e-06 2.8976522886081796e-05 3.820789380422863e-06 2.7291565727856367e-06 2.8976522886081796e-05 1.648342019414561e-05 1.1773283789256279e-05 0.000123385146557281 1.64834201941911e-05 1.1773283789295775e-05 0.00012338514655728099 9.256552424922364e-06 6.611402736231875e-06 6.689631838329694e-05 9.256552424966578e-06 6.61140273627037e-06 6.689631838329694e-05
4.632 3.829338459725322e-06 2.7352691960805185e-06 2.891530627808768e-05 3.829338459692865e-06 2.7352691960480254e-06 2.891530627808768e-05 1.641419641997693e-05 1.1723837272392815e-05 0.00012293592815910875 1.6414196420022434e-05 1.1723837272432273e-05 0.00012293592815910875 9.212211281943727e-06 6.579730364313489e-06 6.675831109188638e-05 9.212211281988001e-06 6.579730364352013e-06 6.675831109188638e-05
4.642 3.841755786802862e-06 2.744145270256441e-06 2.8844606683009802e-05 3.841755786770507e-06 2.744145270224072e-06 2.88446066830098e-05 1.634005477328885e-05 1.1670878084800284e-05 0.00012250004973213933 1.6340054773334363e-05 1.1670878084839728e-05 0.0001225000497321393 9.162299507230611e-06 6.5440789861089026e-06 6.663002429103738e-05 9.162299507274948e-06 6.544078986147482e-06 6.663002429103737e-05
4.652 3.857288061343507e-06 2.7552466174684375e-06 2.876493303676118e-05 3.857288061311254e-06 2.7552466174362134e-06 2.876493303676118e-05 1.6261301549556744e-05 1.1614624993144296e-05 0.00012207695430026358 1.62613015496023e-05 1.1614624993183749e-05 0.00012207695430026358 9.107248092900373e-06 6.5047564333527644e-06 6.651076000660921e-05 9.107248092944808e-06 6.504756433391418e-06 6.651076000660923e-05
4.662 3.87516806607393e-06 2.768025130332586e-06 2.8677302333178363e-05 3.875168066041778e-06 2.768025130300524e-06 2.8677302333178363e-05 1.6178408197855186e-05 1.1555414736851928e-05 0.00012166562876349297 1.6178408197900743e-05 1.1555414736891396e-05 0.00012166562876349297 9.047698044359448e-06 6.462220558095121e-06 6.639942580188279e-05 9.047698044403989e-06 6.462220558133867e-06 6.639942580188279e-05
4.672 3.8946457319405165e-06 2.781944962577572e-06 2.8583229920739596e-05 3.89464573190845e-06 2.781944962545681e-06 2.8583229920739596e-05 1.6092011820950388e-05 1.1493702385949895e-05 0.0001212646088991081 1.6092011820995965e-05 1.1493702385989382e-05 0.00012126460889910808 8.984499792972693e-06 6.4170788137435535e-06 6.629454946043756e-05 8.984499793017337e-06 6.417078813782401e-06 6.629454946043756e-05
4.682 3.915000964813003e-06 2.7964916913952076e-06 2.848468476434478e-05 3.915000964781009e-06 2.7964916913634994e-06 2.848468476434478e-05 1.600290288808993e-05 1.1430052564524575e-05 0.00012087201364306349 1.6002902888135564e-05 1.1430052564564083e-05 0.00012087201364306348 8.918693704388827e-06 6.370074332278743e-06 6.61943182225736e-05 8.918693704433579e-06 6.370074332317719e-06 6.619431822257361e-05
4.692 3.935536745342271e-06 2.8111673887199748e-06 2.8384007104957567e-05 3.9355367453103305e-06 2.8111673886884507e-06 2.8384007104957567e-05 1.591199856232003e-05 1.1365120398357896e-05 0.00012048560561491382 1.5911998562365666e-05 1.1365120398397422e-05 0.00012048560561491379 8.851470337645843e-06 6.32205753658929e-06 6.609663838340979e-05 8.85147033769072e-06 6.322057536628405e-06 6.609663838340979e-05
4.702 3.955556315132825e-06 2.82547432568483e-06 2.8283790644267986e-05 3.955556315100924e-06 2.825474325653492e-06 2.8283790644267986e-05 1.5820302048603137e-05 1.1299622476784754e-05 0.00012010287289317554 1.582030204864882e-05 1.1299622476824322e-05 0.0001201028728931755 8.784112088206519e-06 6.273944454942853e-06 6.59992100482549e-05 8.784112088251513e-06 6.273944454982099e-06 6.59992100482549e-05
4.712 3.974332865191121e-06 2.8388933214223063e-06 2.8186736943058143e-05 3.9743328651592374e-06 2.838893321391148e-06 2.8186736943058143e-05 1.5728850451734652e-05 1.1234299606811524e-05 0.00011972112657172772 1.5728850451780348e-05 1.1234299606851128e-05 0.00011972112657172771 8.717920780097845e-06 6.226664998029488e-06 6.58996124845811e-05 8.717920780142935e-06 6.226664998068881e-06 6.58996124845811e-05
4.722 3.991082622344523e-06 2.8508645191347467e-06 2.8095494715062442e-05 3.99108262231264e-06 2.850864519103762e-06 2.8095494715062442e-05 1.5638655486185944e-05 1.1169874460987902e-05 0.00011933760912356173 1.5638655486231667e-05 1.1169874461027536e-05 0.00011933760912356173 8.654138154288923e-06 6.181106161198611e-06 6.579539695800307e-05 8.654138154334105e-06 6.181106161238131e-06 6.579539695800307e-05
4.732 4.004951819871897e-06 2.8607780792297005e-06 2.8012499756276827e-05 4.0049518198399835e-06 2.860778079198879e-06 2.8012499756276827e-05 1.5550642745754517e-05 1.110700819637688e-05 0.0001189496090916471 1.5550642745800236e-05 1.1107008196416545e-05 0.00011894960909164708 8.593867685694166e-06 6.138056175649367e-06 6.568418490476178e-05 8.59386768573942e-06 6.138056175689016e-06 6.568418490476177e-05
4.742 4.015024936902451e-06 2.8679800639835667e-06 2.7939831587315266e-05 4.015024936870482e-06 2.8679800639528876e-06 2.7939831587315266e-05 1.5465595908716295e-05 1.104626059896181e-05 0.00011855457734465276 1.546559590876202e-05 1.1046260599001499e-05 0.00011855457734465275 8.538006533435133e-06 6.098155897547163e-06 6.556376887845176e-05 8.538006533480434e-06 6.0981558975869234e-06 6.556376887845176e-05
4.752 4.020356834655713e-06 2.8717953906537762e-06 2.7879100521641387e-05 4.020356834623661e-06 2.8717953906232093e-06 2.7879100521641387e-05 1.5384112055044853e-05 1.0988058165458038e-05 0.00011815023903004416 1.538411205509056e-05 1.0988058165497747e-05 0.00011815023903004414 8.487195553479783e-06 6.061863099721949e-06 6.543221197296786e-05 8.48719555352512e-06 6.061863099761809e-06 6.543221197296786e-05
4.762 4.020026353263921e-06 2.871566112933929e-06 2.7831374509186627e-05 4.020026353231762e-06 2.8715661129034433e-06 2.7831374509186634e-05 1.5306573116424163e-05 1.0932673708804211e-05 0.00011773469412711262 1.5306573116469856e-05 1.0932673708843946e-05 0.00011773469412711261 8.441793134899203e-06 6.029433781158423e-06 6.52879393373368e-05 8.44179313494453e-06 6.029433781198359e-06 6.528793933733681e-05
4.772 4.0132046866081496e-06 2.8667002576052673e-06 2.7797149799256084e-05 4.013204686575853e-06 2.866700257574822e-06 2.7797149799256084e-05 1.523313642968129e-05 1.0880219610002956e-05 0.0001173064990944813 1.5233136429726951e-05 1.0880219610042692e-05 0.00011730649909448128 8.401875312923242e-06 6.000922247067464e-06 6.512981420612057e-05 8.40187531296857e-06 6.00092224710745e-06 6.512981420612057e-05
4.782 3.999229076999515e-06 2.8567244605361133e-06 2.7776364280840945e-05 3.999229076967052e-06 2.8567244605056565e-06 2.7776364280840945e-05 1.5163744714670963e-05 1.0830654945005686e-05 0.00011686472310493751 1.51637447147166e-05 1.0830654945045419e-05 0.0001168647231049375 8.367260666430338e-06 5.976198893431177e-06 6.495719135084626e-05 8.367260666475641e-06 5.976198893471196e-06 6.495719135084626e-05
4.792 3.977671310005729e-06 2.841332888366679e-06 2.776844809868489e-05 3.9776713099730715e-06 2.8413328883361638e-06 2.776844809868489e-05 1.5098153065707744e-05 1.0783804764987656e-05 0.0001164089746583548 1.5098153065753344e-05 1.0783804765027389e-05 0.0001164089746583548 8.337554775886463e-06 5.954981964548621e-06 6.476994294004037e-05 8.337554775931713e-06 5.954981964588661e-06 6.476994294004038e-05
4.802 3.948391112335735e-06 2.820425376549969e-06 2.7772403203175943e-05 3.948391112302852e-06 2.8204253765193424e-06 2.7772403203175943e-05 1.5035968328917639e-05 1.0739388224195201e-05 0.00011593939729422226 1.5035968328963215e-05 1.0739388224234934e-05 0.00011593939729422225 8.312206438119699e-06 5.936877709199911e-06 6.456845471323294e-05 8.312206438164914e-06 5.936877709239953e-06 6.456845471323294e-05
4.812 3.9115666376269144e-06 2.7941292018145048e-06 2.7786901851900276e-05 3.9115666375937844e-06 2.794129201783717e-06 2.7786901851900276e-05 1.4976694998832897e-05 1.0697051364882643e-05 0.00011545663590732712 1.4976694998878428e-05 1.0697051364922364e-05 0.00011545663590732708 8.290567031741548e-06 5.921422787371416e-06 6.435359320457285e-05 8.290567031786722e-06 5.921422787411445e-06 6.435359320457285e-05
4.822 3.8676973887544485e-06 2.7628011667895743e-06 2.7810393509437244e-05 3.867697388721051e-06 2.7628011667585792e-06 2.7810393509437244e-05 1.4919781678943391e-05 1.0656400304961285e-05 0.00011496177731683536 1.4919781678988897e-05 1.0656400305000982e-05 0.00011496177731683536 8.271945445578703e-06 5.908123507749237e-06 6.412664692456817e-05 8.27194544562384e-06 5.90812350778925e-06 6.412664692456817e-05
4.832 3.81757870221689e-06 2.7270093722373492e-06 2.784120994783747e-05 3.817578702183203e-06 2.7270093722060992e-06 2.784120994783747e-05 1.4864663084943771e-05 1.0617031242071715e-05 0.0001144562702105414 1.4864663084989277e-05 1.0617031242111403e-05 0.00011445627021054142 8.255653320745391e-06 5.896488145957979e-06 6.38892459095515e-05 8.255653320790506e-06 5.89648814599797e-06 6.38892459095515e-05
4.842 3.7622508088328628e-06 2.687496830279105e-06 2.7877659728788178e-05 3.7622508087988713e-06 2.6874968302475693e-06 2.787765972878818e-05 1.4810794199000924e-05 1.0578554850828766e-05 0.00011394183061698594 1.4810794199046421e-05 1.057855485086846e-05 0.00011394183061698593 8.241038243207044e-06 5.8860506550777726e-06 6.364326523954394e-05 8.241038243252126e-06 5.886050655117739e-06 6.364326523954394e-05
4.852 3.7029289387760604e-06 2.6451315388069536e-06 2.7918105776493883e-05 3.7029289387417513e-06 2.6451315387750997e-06 2.7918105776493886e-05 1.4757675087217557e-05 1.054061401049869e-05 0.0001134203398556498 1.4757675087263038e-05 1.0540614010538386e-05 0.00011342033985564979 8.227505192693096e-06 5.876385987677232e-06 6.339071931563593e-05 8.227505192738165e-06 5.876385987717183e-06 6.339071931563593e-05
4.862 3.6409233343573495e-06 2.600849348178089e-06 2.796102318843714e-05 3.6409233343227093e-06 2.600849348145901e-06 2.7961023188437145e-05 1.4704866643094177e-05 1.0502895051162972e-05 0.00011289374244800565 1.4704866643139675e-05 1.0502895051202676e-05 0.00011289374244800564 8.21452842935031e-06 5.867118586737474e-06 6.31336548132062e-05 8.214528429395388e-06 5.8671185867774166e-06 6.313365481320621e-05
4.872 3.57755877449397e-06 2.5555964801809606e-06 2.8005037972987392e-05 3.577558774458988e-06 2.5555964801484286e-06 2.8005037972987392e-05 1.4651998742141609e-05 1.0465133578723328e-05 0.00011236395147274668 1.4651998742187122e-05 1.0465133578763038e-05 0.00011236395147274665 8.201656760416992e-06 5.857926147999613e-06 6.287405082830891e-05 8.201656760462078e-06 5.857926148039545e-06 6.28740508283089e-05
4.882 3.514102027883226e-06 2.510277711158628e-06 2.804894995125595e-05 3.5141020278479014e-06 2.5102777111257535e-06 2.804894995125595e-05 1.459877277222069e-05 1.0427116282551632e-05 0.0001118327680437241 1.4598772772266221e-05 1.0427116282591354e-05 0.00011183276804372409 8.188514786876952e-06 5.8485405103135875e-06 6.261373425630272e-05 8.188514786922046e-06 5.848540510353521e-06 6.261373425630272e-05
4.892 3.451702902176846e-06 2.465714267428138e-06 2.80917438499329e-05 3.4517029021411717e-06 2.465714267394917e-06 2.8091743849932902e-05 1.4544960277800838e-05 1.0388679967090806e-05 0.00011130181991161492 1.454496027784641e-05 1.0388679967130556e-05 0.0001113018199116149 8.174801638957108e-06 5.838746752295684e-06 6.235431663878563e-05 8.174801639002217e-06 5.838746752335627e-06 6.235431663878563e-05
4.902 3.391351268869293e-06 2.42261313239985e-06 2.8132591708653843e-05 3.3913512688332675e-06 2.422613132366291e-06 2.8132591708653847e-05 1.4490398820176225e-05 1.0349708594749888e-05 0.00011077252188339051 1.4490398820221826e-05 1.034970859478967e-05 0.0001107725218833905 8.160287487395478e-06 5.828380700149826e-06 6.209715584442772e-05 8.160287487440607e-06 5.828380700189783e-06 6.209715584442772e-05
4.912 3.3338498632148146e-06 2.3815476218063235e-06 2.817084803105898e-05 3.333849863178434e-06 2.3815476217724414e-06 2.817084803105898e-05 1.4434985537664403e-05 1.0310128685649425e-05 0.0001102460582529757 1.4434985537710029e-05 1.0310128685689232e-05 0.00011024605825297569 8.144807389228247e-06 5.8173245312635775e-06 6.184334268199924e-05 8.1448073892734e-06 5.817324531303559e-06 6.184334268199924e-05
4.922 3.279801557227258e-06 2.3429482969380495e-06 2.820603782190719e-05 3.2798015571905273e-06 2.3429482969038522e-06 2.8206037821907194e-05 1.4378668635850043e-05 1.0269903238953923e-05 0.00010972338518372448 1.437866863589569e-05 1.0269903238993774e-05 0.00010972338518372447 8.128252127765259e-06 5.805500230747777e-06 6.15937096210867e-05 8.128252127810418e-06 5.805500230787765e-06 6.15937096210867e-05
4.932 3.229610016576763e-06 2.307103437385509e-06 2.8237837571230387e-05 3.2296100165396827e-06 2.3071034373510117e-06 2.8237837571230387e-05 1.432143723716689e-05 1.0229024482245476e-05 0.00010920524925860014 1.4321437237212582e-05 1.0229024482285351e-05 0.00010920524925860014 8.110556508918523e-06 5.7928612311672066e-06 6.134885672816445e-05 8.110556508963695e-06 5.792861231207225e-06 6.134885672816445e-05
4.942 3.183493224552487e-06 2.2741687037589308e-06 2.8266050351957026e-05 3.183493224515062e-06 2.274168703724139e-06 2.8266050351957026e-05 1.4263310479874162e-05 1.018750608458893e-05 0.00010869221733143254 1.4263310479919847e-05 1.0187506084628832e-05 0.00010869221733143252 8.091686580087269e-06 5.7793832823784994e-06 6.110918887986605e-05 8.091686580132448e-06 5.779383282418527e-06 6.110918887986605e-05
4.952 3.141509225310924e-06 2.2441855272074923e-06 2.829057774835419e-05 3.141509225273158e-06 2.2441855271724108e-06 2.829057774835419e-05 1.4204327136626146e-05 1.0145375740773219e-05 0.00010818471237958407 1.4204327136671876e-05 1.0145375740813152e-05 0.00010818471237958405 8.071627849428815e-06 5.7650560362399994e-06 6.087495818770272e-05 8.071627849473989e-06 5.765056036280029e-06 6.087495818770272e-05
4.962 3.1035921310820675e-06 2.217106828733901e-06 2.8311392347005725e-05 3.1035921310439646e-06 2.217106828698538e-06 2.8311392347005725e-05 1.4144537034774388e-05 1.0102669042855472e-05 0.00010768305024675067 1.4144537034820123e-05 1.0102669042895435e-05 0.00010768305024675067 8.050376433714506e-06 5.749876723229587e-06 6.064630614311832e-05 8.050376433759671e-06 5.749876723269618e-06 6.064630614311832e-05
4.972 3.069594334421364e-06 2.1928271690791834e-06 2.8328514349053533e-05 3.069594334382934e-06 2.1928271690435436e-06 2.832851434905353e-05 1.4083995114861714e-05 1.0059425235958928e-05 0.00010718747290135489 1.4083995114907469e-05 1.0059425235998896e-05 0.00010718747290135489 8.027934172251647e-06 5.733846662049717e-06 6.042330103609188e-05 8.027934172296804e-06 5.733846662089748e-06 6.042330103609188e-05
4.982 3.039328942753307e-06 2.171213056443253e-06 2.8341994523597012e-05 3.0393289427145634e-06 2.1712130564073373e-06 2.8341994523597012e-05 1.4022758221546325e-05 1.0015684925904792e-05 0.00010669817498260912 1.4022758221592083e-05 1.001568492594477e-05 0.00010669817498260912 8.004307492698555e-06 5.716970449437949e-06 6.0205967504152766e-05 8.004307492743687e-06 5.716970449477967e-06 6.020596750415277e-05
4.992 3.0126057320982925e-06 2.1521286247031595e-06 2.835190385609133e-05 3.0126057320592442e-06 2.152128624666984e-06 2.835190385609133e-05 1.3960883995414377e-05 9.971489287506605e-06 0.00010621532174940118 1.3960883995460142e-05 9.97148928754659e-06 0.00010621532174940117 7.979508750930033e-06 5.6992569170511185e-06 5.999430645657921e-05 7.979508750975144e-06 5.699256917091119e-06 5.999430645657922e-05


==> figures/zero_circulation_vortex/data/nscbc_outflow_Ma0.3_Mat0.4_dt0.002.dat <==
t p_0.01 rho_0.01 u_0.01 e_p_0.01 e_rho_0.01 e_u_0.01 p_1.0 rho_1.0 u_1.0 e_p_1.0 e_rho_1.0 e_u_1.0 p_0.28 rho_0.28 u_0.28 e_p_0.28 e_rho_0.28 e_u_0.28
0.002 0.012546490963648488 0.009221631064163228 0.13774584899487913 8.214737366226115e-05 6.0883148543270654e-05 0.00091034736271362 0.012546490963648486 0.009221631064163231 0.13774584899487913 8.214737366226026e-05 6.088314854327051e-05 0.0009103473627136231 0.012546490963648488 0.009221631064163228 0.13774584899487913 8.214737366226115e-05 6.0883148543270654e-05 0.00091034736271362
0.012 0.01254327635334797 0.009220081818561451 0.13772402437185083 0.0001233975296427303 9.159259971615777e-05 0.0013683036463519932 0.01254327635334797 0.009220081818561446 0.1377240243718508 0.000123397529642726 9.15925997161472e-05 0.001368303646351988 0.012543276353347977 0.009220081818561446 0.1377240243718508 0.0001233975296427276 9.159259971615896e-05 0.0013683036463519984
0.022 0.012542796640272599 0.00921979720429496 0.13772349847542475 0.00012420861600101807 9.240727310716535e-05 0.0013752387479310294 0.012542796640272599 0.009219797204294961 0.13772349847542478 0.00012420861600101493 9.240727310715927e-05 0.001375238747931025 0.012542796640272623 0.00921979720429495 0.13772349847542475 0.00012420861600102948 9.240727310716706e-05 0.0013752387479310524
0.032 0.012542279023155937 0.009219458143978607 0.137723249184842 0.00012455434610546279 9.259736422463851e-05 0.0013806214389530788 0.012542279023155928 0.009219458143978608 0.137723249184842 0.00012455434610547108 9.259736422462586e-05 0.001380621438953084 0.012542279023155937 0.009219458143978612 0.13772324918484202 0.0001245543461054791 9.259736422461279e-05 0.0013806214389531256
0.042 0.012541674194840062 0.009219000088732594 0.13772341568708524 0.0001248760718576331 9.284525931961881e-05 0.001385463855148181 0.012541674194840039 0.009219000088732603 0.13772341568708524 0.00012487607185763348 9.284525931960627e-05 0.001385463855148209 0.012541674194840056 0.009219000088732608 0.13772341568708524 0.00012487607185763204 9.284525931957013e-05 0.0013854638551482354
0.052 0.012541044303641224 0.009218479465531736 0.13772399197318022 0.00012529363210938906 9.31946514014179e-05 0.001390088939533351 0.012541044303641188 0.00921847946553175 0.13772399197318022 0.00012529363210937822 9.319465140141137e-05 0.0013900889395333739 0.0125410443036412 0.009218479465531774 0.13772399197318022 0.00012529363210938123 9.319465140136193e-05 0.0013900889395334038
0.062 0.012540532951329262 0.009218060853647472 0.13772448425930087 0.00012577835174591018 9.355485642876698e-05 0.0013946079103811194 0.012540532951329203 0.009218060853647521 0.13772448425930084 0.00012577835174592771 9.355485642875152e-05 0.001394607910381135 0.012540532951329226 0.009218060853647535 0.13772448425930084 0.00012577835174592023 9.355485642870723e-05 0.0013946079103811645
0.072 0.012540289632415557 0.009217895250511433 0.1377245080202842 0.00012624568544466658 9.400451960791426e-05 0.0013990513519770587 0.012540289632415502 0.009217895250511478 0.13772450802028405 0.00012624568544468014 9.400451960788624e-05 0.0013990513519770873 0.012540289632415507 0.00921789525051149 0.13772450802028405 0.00012624568544466946 9.400451960785444e-05 0.0013990513519771086
0.082 0.01254035708877625 0.009217990321996978 0.1377241966749484 0.00012671221278017048 9.450853885180704e-05 0.0014038377824152919 0.012540357088776209 0.009217990321997029 0.13772419667494828 0.0001267122127801665 9.450853885177167e-05 0.0014038377824153584 0.01254035708877618 0.009217990321997039 0.1377241966749483 0.0001267122127801508 9.450853885174814e-05 0.0014038377824153517
0.092 0.012540610776522116 0.00921820750289327 0.13772394936532906 0.00012714717727783738 9.501574717119835e-05 0.0014089595515335092 0.012540610776522071 0.0092182075028933 0.13772394936532897 0.0001271471772778069 9.501574717115559e-05 0.0014089595515336165 0.012540610776522042 0.009218207502893323 0.137723949365329 0.0001271471772778046 9.501574717116074e-05 0.001408959551533594
0.102 0.012540860806278661 0.009218393114172229 0.1377239441286012 0.00012753175932281446 9.543396652565115e-05 0.0014138914546517442 0.012540860806278597 0.00921839311417226 0.13772394412860106 0.00012753175932281722 9.543396652561725e-05 0.001413891454651859 0.012540860806278588 0.009218393114172264 0.13772394412860114 0.00012753175932281378 9.543396652563999e-05 0.0014138914546518182
0.112 0.012541002570224606 0.009218491347427105 0.13772405394476456 0.00012787499991998307 9.581254374783712e-05 0.0014184887656675331 0.012541002570224547 0.009218491347427155 0.13772405394476445 0.00012787499991998697 9.581254374782264e-05 0.0014184887656676273 0.012541002570224552 0.009218491347427166 0.13772405394476447 0.00012787499991998298 9.58125437478395e-05 0.0014184887656675986
0.122 0.012541050312627993 0.009218536222990915 0.13772408412648246 0.00012818758651499988 9.62458995607865e-05 0.0014230120001728025 0.01254105031262795 0.009218536222990965 0.13772408412648238 0.00012818758651504688 9.624589956080723e-05 0.0014230120001728754 0.012541050312627953 0.009218536222990991 0.13772408412648238 0.0001281875865150389 9.624589956082093e-05 0.0014230120001728522
0.132 0.012541064033085447 0.00921857543302415 0.1377239689284268 0.00012851315978622808 9.66655062965485e-05 0.0014275422344508448 0.012541064033085412 0.009218575433024196 0.13772396892842667 0.00012851315978629254 9.666550629655993e-05 0.0014275422344509163 0.012541064033085421 0.009218575433024238 0.1377239689284267 0.00012851315978628148 9.666550629658903e-05 0.001427542234450886
0.142 0.012541074422866857 0.009218621705043216 0.13772376514904644 0.00012887055524834836 9.69542972627358e-05 0.0014319116497470905 0.012541074422866836 0.00921862170504327 0.1377237651490463 0.00012887055524840086 9.695429726272594e-05 0.0014319116497472047 0.012541074422866845 0.009218621705043303 0.1377237651490463 0.00012887055524841659 9.695429726277167e-05 0.0014319116497471423
0.152 0.012541075572653002 0.009218664657980102 0.1377235390856149 0.00012926885527062926 9.719837300950475e-05 0.0014360975435886328 0.01254107557265299 0.009218664657980147 0.1377235390856148 0.00012926885527064164 9.719837300945164e-05 0.001436097543588782 0.012541075572652986 0.009218664657980189 0.13772353908561474 0.00012926885527064392 9.719837300951606e-05 0.001436097543588726
0.162 0.012541060642671163 0.009218697258455984 0.1377233206853933 0.0001297319992386059 9.751671218980331e-05 0.001440275141380525 0.01254106064267114 0.009218697258456036 0.13772332068539317 0.00012973199923856365 9.751671218973478e-05 0.0014402751413806981 0.012541060642671164 0.009218697258456072 0.13772332068539309 0.0001297319992385732 9.751671218979484e-05 0.0014402751413806606
0.172 0.012541040540888379 0.009218720771665096 0.13772313728934799 0.0001302404771479996 9.788330124118565e-05 0.001444557684960474 0.012541040540888356 0.009218720771665164 0.13772313728934787 0.00013024047714793542 9.7883301241129e-05 0.001444557684960655 0.012541040540888374 0.009218720771665195 0.13772313728934776 0.00013024047714796307 9.788330124120219e-05 0.001444557684960662
0.182 0.012541036247696738 0.009218738412288966 0.13772304966811594 0.00013073523927029643 9.832539507975772e-05 0.0014488876346937568 0.012541036247696705 0.009218738412289047 0.13772304966811585 0.00013073523927024998 9.83253950797148e-05 0.001448887634693927 0.012541036247696705 0.00921873841228907 0.13772304966811572 0.00013073523927027134 9.832539507977996e-05 0.0014488876346939448
0.192 0.012541060315877784 0.009218752586061548 0.13772310891945055 0.00013118830731517035 9.892126735045197e-05 0.0014532189666274428 0.012541060315877756 0.009218752586061646 0.13772310891945047 0.00013118830731515628 9.892126735044842e-05 0.0014532189666275883 0.012541060315877735 0.009218752586061642 0.13772310891945033 0.00013118830731512988 9.892126735050993e-05 0.0014532189666276597
0.202 0.012541104206061865 0.009218768303221214 0.13772327107301577 0.00013159411185740942 9.956856314281923e-05 0.001457522170151423 0.012541104206061813 0.00921876830322131 0.1377232710730157 0.00013159411185745783 9.956856314285222e-05 0.0014575221701515495 0.012541104206061806 0.009218768303221277 0.13772327107301557 0.00013159411185741421 9.956856314291014e-05 0.0014575221701516386
0.212 0.012541148590610491 0.009218791253881463 0.13772342630963763 0.00013197233880130925 0.000100120900497886 0.0014617282783255551 0.012541148590610436 0.00921879125388155 0.13772342630963758 0.00013197233880137576 0.0001001209004979518 0.0014617282783256703 0.012541148590610394 0.009218791253881515 0.13772342630963746 0.00013197233880131397 0.00010012090049800849 0.0014617282783257518
0.222 0.012541182737320652 0.009218823968072972 0.1377235161063373 0.00013236069609248908 0.00010060238667529234 0.0014660435479393018 0.012541182737320593 0.009218823968073078 0.1377235161063373 0.00013236069609257926 0.00010060238667538321 0.0014660435479393829 0.012541182737320578 0.009218823968073052 0.13772351610633715 0.0001323606960925366 0.00010060238667542341 0.001466043547939486
0.232 0.012541207939509191 0.009218860517931969 0.13772357165817012 0.00013278402220831033 0.00010116088004705243 0.001470946617996732 0.012541207939509132 0.009218860517932078 0.13772357165817012 0.00013278402220838053 0.0001011608800471361 0.001470946617996823 0.012541207939509118 0.009218860517932066 0.13772357165816998 0.00013278402220835326 0.00010116088004720686 0.001470946617996913
0.242 0.012541229001969318 0.009218889698779204 0.13772362792749096 0.0001332028013963998 0.00010173487034838036 0.0014761265945946135 0.012541229001969278 0.009218889698779313 0.13772362792749093 0.00013320280139643068 0.00010173487034843698 0.001476126594594708 0.012541229001969289 0.00921888969877932 0.13772362792749077 0.00013320280139642005 0.00010173487034852263 0.0014761265945947833
0.252 0.012541244615022193 0.009218905081271305 0.1377236744740989 0.0001335845341368132 0.00010219050773561615 0.0014806556503533417 0.012541244615022148 0.009218905081271418 0.13772367447409883 0.00013358453413681932 0.0001021905077356396 0.001480655650353436 0.012541244615022176 0.009218905081271435 0.13772367447409872 0.00013358453413682417 0.0001021905077357239 0.0014806556503534902
0.262 0.012541247107025835 0.009218915290107526 0.13772365402418865 0.00013394008171694631 0.00010263596280140976 0.0014842567411229568 0.012541247107025788 0.009218915290107656 0.1377236540241886 0.00013394008171692813 0.00010263596280143276 0.0014842567411230644 0.012541247107025824 0.009218915290107666 0.13772365402418843 0.0001339400817169501 0.00010263596280153229 0.0014842567411231021
0.272 0.012541239570150313 0.009218937856055986 0.13772353340000965 0.00013430508434034277 0.00010324020529853923 0.0014879777325345642 0.012541239570150289 0.009218937856056137 0.13772353340000965 0.00013430508434032846 0.00010324020529857205 0.0014879777325346468 0.012541239570150313 0.009218937856056122 0.13772353340000945 0.00013430508434035684 0.000103240205298689 0.0014879777325346867
0.282 0.012541239250289911 0.00921897761213254 0.13772335651506407 0.000134704514310505 0.00010386104118755024 0.0014927662223340184 0.012541239250289915 0.009218977612132733 0.13772335651506412 0.00013470451431050098 0.00010386104118761159 0.0014927662223340617 0.012541239250289868 0.009218977612132662 0.13772335651506393 0.0001347045143105234 0.0001038610411877272 0.0014927662223341161
0.292 0.012541251486756111 0.009219019396048921 0.13772319575281414 0.00013509110625208861 0.00010424298062194208 0.0014978897338470533 0.012541251486756147 0.009219019396049145 0.1377231957528141 0.00013509110625214112 0.00010424298062201928 0.0014978897338470967 0.012541251486756054 0.00921901939604904 0.13772319575281397 0.0001350911062521411 0.00010424298062209306 0.0014978897338471268
0.302 0.012541257139812363 0.009219047393644321 0.1377230606445805 0.00013546483118491892 0.00010439534365276378 0.001502397784114037 0.012541257139812462 0.009219047393644587 0.13772306064458048 0.00013546483118501685 0.00010439534365285227 0.0015023977841140852 0.012541257139812327 0.00921904739364446 0.13772306064458037 0.00013546483118496207 0.00010439534365288041 0.001502397784114103
0.312 0.012541234127147966 0.009219059540420646 0.13772290367435003 0.00013596669030651915 0.00010453020020190439 0.0015067214239123617 0.012541234127148079 0.00921905954042095 0.13772290367434997 0.00013596669030659225 0.00010453020020198492 0.001506721423912435 0.012541234127147917 0.00921905954042081 0.1377229036743499 0.00013596669030651614 0.00010453020020198874 0.0015067214239124405
0.322 0.012541183714378432 0.009219062171741415 0.13772270418361948 0.00013660676768571307 0.00010476344874513342 0.0015111324398022668 0.012541183714378528 0.009219062171741708 0.13772270418361945 0.00013660676768575603 0.00010476344874521685 0.0015111324398023637 0.012541183714378432 0.009219062171741595 0.13772270418361932 0.00013660676768568442 0.00010476344874522556 0.0015111324398023472
0.332 0.012541137908999299 0.009219064410996342 0.13772253475593413 0.00013720441093705675 0.00010511295889638031 0.0015152037384871682 0.012541137908999349 0.009219064410996597 0.1377225347559341 0.00013720441093709046 0.00010511295889644419 0.0015152037384872834 0.012541137908999299 0.009219064410996533 0.1377225347559339 0.0001372044109370604 0.00010511295889645335 0.001515203738487225
0.342 0.012541132130290001 0.00921907570902044 0.13772249086532634 0.0001377014269704878 0.0001056445136240885 0.0015190787507634097 0.012541132130289966 0.009219075709020632 0.13772249086532637 0.0001377014269704917 0.00010564451362415827 0.001519078750763537 0.012541132130289989 0.009219075709020636 0.13772249086532623 0.0001377014269705036 0.00010564451362415778 0.0015190787507634417
0.352 0.012541163942097436 0.00921909985914799 0.13772254964240802 0.00013813159164472382 0.00010622993802797188 0.0015228244488138722 0.012541163942097311 0.00921909985914812 0.1377225496424081 0.00013813159164471244 0.0001062299380280274 0.0015228244488140258 0.01254116394209738 0.00921909985914817 0.13772254964240788 0.00013813159164475792 0.00010622993802804845 0.001522824448813904
0.362 0.012541203234222321 0.009219130977477008 0.13772262668837004 0.00013850369551921197 0.00010661917100547289 0.0015263863898707045 0.012541203234222139 0.009219130977477095 0.13772262668837015 0.00013850369551919465 0.00010661917100551891 0.0015263863898708873 0.012541203234222247 0.009219130977477171 0.13772262668836993 0.00013850369551926558 0.00010661917100558125 0.0015263863898707373
0.372 0.012541235223366587 0.009219162428564706 0.13772270168671732 0.0001388441604037633 0.00010688755299274924 0.0015300151449167516 0.012541235223366387 0.0092191624285648 0.13772270168671735 0.0001388441604037607 0.00010688755299282675 0.0015300151449169528 0.012541235223366497 0.009219162428564867 0.13772270168671716 0.00013884416040384646 0.00010688755299286443 0.0015300151449168017
0.382 0.012541262374872379 0.009219190791389524 0.13772280545936302 0.00013920027270589681 0.00010727170257485343 0.0015342178585367504 0.012541262374872204 0.009219190791389628 0.137722805459363 0.00013920027270596417 0.00010727170257499278 0.001534217858536955 0.012541262374872282 0.009219190791389694 0.13772280545936283 0.0001392002727059822 0.00010727170257495971 0.0015342178585368293
0.392 0.012541287832687292 0.00921921311709583 0.13772293393785826 0.00013958173722207606 0.00010766467385414213 0.0015391666490813737 0.012541287832687143 0.009219213117095943 0.13772293393785823 0.00013958173722204706 0.00010766467385420311 0.0015391666490816853 0.012541287832687228 0.009219213117096009 0.13772293393785806 0.0001395817372220883 0.00010766467385417637 0.0015391666490815164
0.402 0.012541312108494034 0.009219227903592336 0.137723060784938 0.00013993115840347337 0.00010786770181815709 0.0015439556011537338 0.012541312108493912 0.009219227903592463 0.13772306078493798 0.00013993115840372204 0.00010786770181840682 0.0015439556011539039 0.012541312108493975 0.00921922790359254 0.13772306078493782 0.0001399311584035086 0.00010786770181820101 0.0015439556011538718
0.412 0.012541328698200134 0.009219240094913055 0.13772313239479778 0.00014019696264091247 0.00010798124952152751 0.0015474183039299195 0.012541328698200214 0.009219240094913298 0.13772313239479764 0.00014019696265844058 0.00010798124953320781 0.0015474183039214558 0.012541328698200153 0.00921924009491331 0.1377231323947976 0.00014019696264564498 0.00010798124952471076 0.0015474183039277066
0.422 0.01254132627647639 0.009219260481540047 0.1377230768342859 0.0001404041112614229 0.00010826499483802396 0.001549841329737562 0.012541326276476843 0.009219260481540544 0.13772307683428564 0.00014040411131140246 0.00010826499487112283 0.0015498413297129509 0.012541326276476535 0.00921926048154038 0.1377230768342857 0.00014040411127530866 0.00010826499484723773 0.001549841329730761
0.432 0.012541311453147594 0.009219296233083422 0.13772289475370642 0.0001406338831863095 0.00010879827113036096 0.0015527359447260096 0.012541311453141865 0.009219296233079615 0.13772289475370944 0.00014063388268046844 0.00010879827079698065 0.0015527359449841753 0.012541311453146074 0.009219296233082581 0.13772289475370705 0.00014063388304777152 0.0001087982710390685 0.0015527359447963104
0.442 0.01254130505381231 0.009219338010841356 0.13772268594949943 0.00014086560416232312 0.00010918973010602311 0.0015566904908748324 0.012541305053791509 0.009219338010827107 0.13772268594951048 0.00014086560231028116 0.00010918972888765569 0.0015566904918326602 0.012541305053806618 0.009219338010837621 0.1377226859495023 0.00014086560364999452 0.00010918972976898503 0.0015566904911360078
0.452 0.01254130665975316 0.009219369589576337 0.13772251635210947 0.00014100189513316488 0.00010911495019298498 0.001560607308433731 0.012541306659753768 0.009219369589576927 0.13772251635211036 0.00014100189518719127 0.00010911495022860645 0.0015606073085084713 0.012541306659753237 0.009219369589576585 0.13772251635210944 0.00014100189513337996 0.00010911495019313617 0.0015606073084479665
0.462 0.012541290270783328 0.009219386329392343 0.1377223448438586 0.00014115404519433552 0.00010885539559331386 0.0015637768745100338 0.012541290270897076 0.00921938632947146 0.13772234484380272 0.00014115405532014468 0.00010885540228879795 0.001563776869679545 0.012541290270814529 0.009219386329414197 0.13772234484384277 0.00014115404796637075 0.00010885539742627318 0.0015637768731580353
0.472 0.01254124086062635 0.009219394339871973 0.13772211111802055 0.00014149331987894212 0.00010875031109113244 0.001566564387170105 0.012541240860770969 0.009219394339972497 0.13772211111795118 0.00014149333271980307 0.00010875031961050377 0.0015665643811870941 0.012541240860666445 0.009219394339899966 0.1377221111180006 0.000141493323433905 0.00010875031344970978 0.0015665643854648394
0.482 0.012541174962514978 0.009219399245010577 0.1377218425580852 0.00014186156388415765 0.00010875394144156036 0.0015689558200489041 0.012541174962456193 0.009219399244969935 0.13772184255812475 0.00014186155867055482 0.00010875393797363251 0.0015689558234519717 0.012541174962498621 0.009219399244999388 0.13772184255809522 0.00014186156243056047 0.00010875394047468547 0.0015689558209243685
0.492 0.012541129216234565 0.009219406223264578 0.1377216553039419 0.0001420905034043302 0.00010893569678073646 0.0015709229097923688 0.012541129216157364 0.009219406223211159 0.1377216553039972 0.00014209049657078006 0.00010893569223551063 0.0015709229145501554 0.012541129216211202 0.009219406223248532 0.1377216553039568 0.00014209050133700033 0.00010893569540569794 0.001570922911088392
0.502 0.012541124580212152 0.009219420130656433 0.1377216168102133 0.00014224127364187965 0.00010936129013563433 0.0015725900836664904 0.012541124580228682 0.009219420130668093 0.1377216168102293 0.00014224127509789795 0.00010936129110127419 0.0015725900850353963 0.012541124580213633 0.009219420130657664 0.13772161681021736 0.00014224127377577192 0.00010936129022442723 0.0015725900840218936
0.512 0.012541149284517841 0.009219443364282204 0.1377216714566407 0.00014230407732453273 0.00010969104022210457 0.001573631573564441 0.012541149284453573 0.009219443364237799 0.1377216714567101 0.00014230407164743663 0.00010969103646642823 0.0015736315795180564 0.012541149284496667 0.0092194433642677 0.13772167145665903 0.00014230407545738342 0.00010969103898691608 0.0015736315751472315
0.522 0.01254118555815811 0.009219476714904685 0.1377217539397877 0.00014223557150036534 0.00010975370697142599 0.001574315541832826 0.0125411855581374 0.009219476714890497 0.13772175393984915 0.00014223556967015997 0.00010975370576184826 0.0015743155471046343 0.012541185558147773 0.009219476714897694 0.13772175393980376 0.00014223557058837188 0.00010975370636872823 0.0015743155432206492
0.532 0.012541226759100634 0.009219519776676708 0.13772185310961682 0.00014213024518675005 0.0001098412454567211 0.0015754156695488937 0.012541226759048946 0.009219519776641028 0.1377218531097101 0.00014213024061879686 0.00010984124244257007 0.0015754156775489303 0.01254122675908092 0.009219519776663236 0.13772185310964136 0.00014213024344698945 0.00010984124430877748 0.0015754156716633113
0.542 0.012541268271590359 0.009219563617203263 0.13772198670342076 0.00014209732242929165 0.00011008802380625956 0.0015775079545863443 0.012541268271552438 0.009219563617177158 0.1377219867035177 0.00014209731908171143 0.00011008802160280056 0.0015775079628871477 0.01254126827157339 0.009219563617191702 0.1377219867034461 0.00014209732093474126 0.00011008802282256916 0.00157750795676906
0.552 0.012541308177430379 0.009219595947801635 0.13772216345069463 0.00014207251555443595 0.00011023780436136145 0.001580073700391743 0.012541308177456375 0.009219595947819898 0.13772216345076324 0.00014207251786099132 0.0001102378058770996 0.0015800737062512098 0.01254130817743074 0.00921959594780209 0.13772216345071162 0.00014207251559075784 0.00011023780438524821 0.0015800737018570317
0.562 0.012541348279902796 0.009219612572297297 0.13772237168129287 0.00014193021489136194 0.00011013563606310682 0.0015816269235864697 0.012541348279842027 0.009219612572255365 0.13772237168140933 0.0001419302095180768 0.00011013563253202875 0.0015816269335320464 0.012541348279879391 0.009219612572281245 0.1377223716813223 0.00014193021282370033 0.00011013563470439758 0.0015816269261173302
0.572 0.012541378394788423 0.009219624373251745 0.1377225131653174 0.00014168441649406945 0.00010998423414276988 0.0015812337017069033 0.012541378394723461 0.009219624373206902 0.13772251316543266 0.00014168441073741906 0.00010998423036113462 0.0015812337115520252 0.0125413783947632 0.009219624373234474 0.13772251316534623 0.00014168441426587493 0.00010998423267911695 0.0015812337041822178
0.582 0.012541386041079768 0.009219650504672062 0.13772247828012799 0.00014144136240694315 0.00011015545341248382 0.0015799116281910433 0.012541386041206594 0.009219650504760327 0.13772247828015138 0.0001414413736803401 0.00011015546079373267 0.0015799116301870614 0.01254138604110745 0.009219650504691505 0.13772247828013073 0.00014144136487574064 0.00011015545502900286 0.0015799116284374037
0.592 0.012541384037793677 0.009219697372221659 0.1377222980612576 0.00014124796318545376 0.00011058020890237884 0.001579736802425672 0.012541384038090691 0.009219697372428035 0.13772229806122094 0.0001412479896173988 0.00011058022611876994 0.0015797367992785945 0.0125413840378703 0.009219697372275064 0.1377222980612421 0.00014124797001281212 0.00011058021334945301 0.001579736801105945
0.602 0.012541392565737457 0.009219748224467111 0.13772210705576132 0.0001410043610289355 0.00011065752558400836 0.0015812478268238212 0.012541392566182365 0.009219748224776116 0.13772210705567653 0.00014100440069171513 0.00011065755135572245 0.0015812478195685372 0.012541392565857602 0.009219748224550716 0.13772210705573065 0.00014100437175065656 0.00011065753255074765 0.001581247824206933
0.612 0.012541401946948527 0.009219785596789497 0.13772194834919563 0.00014065679545239822 0.0001101744002064741 0.0015830539404257963 0.01254140194753239 0.009219785597194921 0.137721948349064 0.00014065684763181585 0.000110174434175975 0.001583053929185286 0.012541401947109556 0.009219785596901496 0.13772194834915025 0.0001406568098564169 0.0001101744095837722 0.0015830539365620795
0.622 0.012541383538715348 0.00921980800017389 0.13772175813975612 0.0001404220159820379 0.00010957593779826752 0.0015844027021452438 0.012541383539276574 0.009219808000563596 0.13772175813966 0.00014042206622824461 0.00010957597063285787 0.0015844026939411534 0.012541383538872354 0.009219808000283079 0.1377217581397191 0.00014042203005034545 0.00010957594699160989 0.001584402698993602
0.632 0.012541328793519218 0.009219822043964855 0.13772148812294924 0.00014042388512597263 0.0001091402723520596 0.0015854541482201697 0.012541328793771333 0.009219822044140043 0.13772148812303156 0.00014042390771533444 0.0001091402871727876 0.0015854541552328516 0.012541328793591457 0.009219822044015231 0.13772148812296103 0.00014042389161033895 0.00010914027660643338 0.0015854541492299583
0.642 0.012541258610445053 0.009219831614123554 0.1377211805183928 0.00014040961568130642 0.00010879805167217378 0.0015858687095082204 0.012541258610123148 0.009219831613900366 0.1377211805187849 0.00014040958689831454 0.00010879803273016549 0.0015858687429178531 0.012541258610355424 0.009219831614061596 0.13772118051849191 0.00014040960767612486 0.00010879804640401427 0.0015858687179580706
0.652 0.012541206808719053 0.009219841088239136 0.13772093899665327 0.00014024847793491142 0.0001087203153080465 0.0015856069868268924 0.01254120680749033 0.009219841087386608 0.1377209389975216 0.0001402483678634833 0.00010872024290217486 0.0015856070608362724 0.012541206808369816 0.00921984108799701 0.1377209389968888 0.0001402484466547013 0.00010872029473168807 0.0015856070069046565
0.662 0.012541190870741585 0.009219856052955009 0.13772081858017565 0.00014004704551001874 0.0001089879602453556 0.0015851859066563143 0.012541190868234697 0.009219856051215435 0.13772081858170812 0.0001400468205850626 0.00010898781286358397 0.0015851860373160991 0.012541190870022393 0.009219856052456126 0.13772081858060342 0.00014004698098322082 0.0001089879179642526 0.0015851859431383832
0.672 0.01254120207135977 0.00921988041458461 0.13772078996276216 0.0001397875273466152 0.00010921280107255606 0.0015847423148040308 0.012541202067364268 0.009219880411811918 0.1377207899650709 0.00013978716817294624 0.0001092125666435373 0.0015847425117020068 0.012541202070203018 0.00921988041378205 0.13772078996341808 0.00013978742336026993 0.00010921273320170814 0.0015847423707516912
0.682 0.012541228441595319 0.00921991703487819 0.1377208238872581 0.00013942784016509732 0.00010914870793800132 0.0015844853187904951 0.01254122843600973 0.009219917031001995 0.13772082389040488 0.00013942733674464963 0.00010914838001465739 0.0015844855872070936 0.012541228439963227 0.009219917033745745 0.1377208238881642 0.00013942769306551776 0.0001091486121186545 0.0015844853960868674
0.692 0.012541265833335778 0.009219968269468744 0.13772091130318637 0.00013908546289423968 0.00010906950685093783 0.0015848615492739533 0.012541265826178845 0.00921996826450202 0.1377209113071736 0.00013908481625284368 0.00010906908636276829 0.001584861889292178 0.01254126583122396 0.009219968268003358 0.1377209113043481 0.00013908527208836158 0.0001090693827765231 0.001584861648350672
0.702 0.012541310157993132 0.009220027023677477 0.1377210576994684 0.00013890402830680362 0.00010921909595400833 0.0015865225751125333 0.01254131014952549 0.009220027017801145 0.13772105770417853 0.00013890326223704025 0.00010921859913788143 0.0015865229763630958 0.012541310155464948 0.009220027021923153 0.13772105770085763 0.00013890379958668973 0.00010921894762298537 0.0015865226934626997
0.712 0.01254136336516454 0.009220077611029434 0.1377212811969605 0.00013881477151973998 0.00010938397239647213 0.0015891178446418802 0.01254136335602938 0.009220077604689915 0.13772128120208352 0.00013881394453517777 0.00010938343723128847 0.0015891182803564594 0.012541363362392085 0.009220077609105619 0.13772128119849433 0.00013881452054127948 0.00010938380998095045 0.0015891179750941397
0.722 0.012541430517974747 0.009220106151737373 0.13772159898016761 0.00013863237722063637 0.00010926318026568965 0.001590980967509722 0.012541430509079125 0.009220106145563881 0.13772159898525965 0.0001386315708591009 0.00010926265854336819 0.0015909814000913281 0.012541430515209576 0.009220106149818556 0.13772159898172276 0.00013863212656876076 0.0001092630180921478 0.0015909810996245157
0.732 0.01254149568500037 0.009220116726283482 0.13772191621125543 0.0001383657338727774 0.00010904290106371263 0.0015908113918312833 0.012541495677149782 0.009220116720835331 0.13772191621592775 0.00013836502088273951 0.00010904243972300512 0.001590811788778783 0.012541495682474587 0.009220116724530797 0.1377219162127194 0.0001383655044756436 0.00010904275263175815 0.0015908115162134634
0.742 0.012541532673203765 0.009220130533139038 0.13772208446291312 0.00013815121397512688 0.00010926003402381136 0.001589435694365712 0.01254153266698961 0.009220130528826817 0.1377220844668855 0.00013815064877307505 0.00010925966961872443 0.0015894360321039636 0.012541532671097842 0.009220130531677792 0.13772208446419937 0.00013815102241795935 0.00010925991051893354 0.0015894358037330896
0.752 0.012541545941590926 0.009220161832235929 0.13772209183744885 0.00013803551669886854 0.00010991966697305407 0.001589316140846185 0.012541545937260425 0.009220161829229816 0.13772209184061301 0.00013803512252660548 0.000109919414483497 0.0015893164099317204 0.012541545939996434 0.009220161831129307 0.13772209183851442 0.00013803537154481702 0.00010991957400077248 0.0015893162314705406
0.762 0.012541559308573706 0.009220201052352883 0.1377220516608605 0.0001378809565616875 0.00011029105923384947 0.0015915849329739202 0.01254155930576273 0.009220201050401486 0.1377220516634306 0.00013788070047783419 0.00011029089592846286 0.0015915851512356438 0.012541559307416244 0.009220201051549613 0.13772205166174892 0.00013788085108678647 0.00011029099197917589 0.001591585008426427
0.772 0.012541567504004614 0.00922023310862089 0.1377219837552544 0.0001375892751609589 0.00010997051213047653 0.0015947265325004423 0.012541567501903895 0.009220233107165106 0.13772198375769626 0.00013758908339915455 0.00010997038993697651 0.0015947267392728808 0.012541567503083453 0.009220233107982334 0.1377219837560787 0.00013758919104531685 0.00010997045850554194 0.0015947266023164453
0.782 0.012541538110444709 0.00922025600555728 0.13772178878112745 0.00013741235128297054 0.00010939491912654688 0.0015975006807212495 0.012541538108286942 0.009220256004058996 0.13772178878391395 0.00013741215381886813 0.00010939479251115776 0.0015975009161980813 0.01254153810956256 0.009220256004944995 0.13772178878200445 0.00013741227056505935 0.00010939486738788144 0.0015975007548498657
0.792 0.01254145617373893 0.00922027644294356 0.13772139223302857 0.0001375998113964956 0.00010902872161808099 0.0015999382943729633 0.012541456171399843 0.009220276441317987 0.137721392236351 0.00013759959695332254 0.00010902858336046952 0.0015999385741295906 0.012541456172867244 0.00922027644233811 0.1377213922339992 0.00013759973155905993 0.00010902867016868351 0.001599938376125086
0.802 0.012541343202080698 0.009220297100275056 0.13772084675095406 0.00013790017390019716 0.00010887811276847473 0.0016016925914273345 0.012541343200420756 0.009220297099136006 0.1377208467545215 0.00013790001946605693 0.00010887801416185543 0.0016016928926049967 0.012541343201458001 0.009220297099846566 0.13772084675192628 0.00013790011628310767 0.00010887807586651517 0.0016016926735055832
0.812 0.01254124516851401 0.009220319787296732 0.13772031979835647 0.00013804370257412677 0.00010907105669964568 0.0016026245868132314 0.01254124516921149 0.009220319787762162 0.13772031980113517 0.00013804376221737927 0.00010907109400585491 0.0016026248539599641 0.012541245168605294 0.009220319787355172 0.13772031979903165 0.00013804370981135948 0.00010907106105049144 0.0016026246527505788
0.822 0.012541196929373945 0.009220348156420729 0.137719954809644 0.0001381059962625355 0.00010973628369011673 0.0016035125220273069 0.012541196933830845 0.009220348159295944 0.1377199548090666 0.00013810644422079338 0.00010973655352309629 0.0016035126970228887 0.012541196930571378 0.00922034815719208 0.13771995480929924 0.00013810611681997514 0.00010973635621564806 0.0016035125544682962
0.832 0.012541195361890274 0.009220384973722665 0.13771976223312699 0.00013810837295663214 0.00011047428873180425 0.0016046954954002958 0.012541195368384314 0.009220384977830651 0.13771976222274454 0.00013810932035709646 0.00011047485830267089 0.0016046955644655255 0.012541195363726049 0.009220384974886314 0.13771976222996754 0.0001381086379520746 0.00011047444814142504 0.0016046954893239496
0.842 0.012541216490734393 0.009220432934053977 0.13771968830011008 0.0001379940881501173 0.0001108398979340887 0.0016061710989547227 0.012541216488389047 0.009220432932264534 0.13771968826487369 0.00013799556612133955 0.00011084081986889633 0.0016061711132858531 0.012541216490211332 0.009220432933643911 0.13771968828995845 0.0001379945063786968 0.0001108401587188869 0.0016061710676594546
0.852 0.012541247207891107 0.009220498555331259 0.1377196917941055 0.00013785873311927165 0.00011097316238617351 0.0016082352803584235 0.012541247164114618 0.009220498524920328 0.137719691707139 0.00013786075706346374 0.00011097446183645581 0.001608235331554128 0.01254124719599846 0.009220498547066415 0.13771969176947405 0.0001378593086973345 0.00011097353146357836 0.001608235248828811
0.862 0.012541285362892365 0.009220583395190107 0.1377197611874437 0.00013789559146863966 0.00011133053821102209 0.0016115415873337812 0.012541285203154546 0.009220583282427705 0.1377197610212677 0.00013789820646627717 0.00011133218851875777 0.001611541757939634 0.012541285318960859 0.009220583364176112 0.1377197611405603 0.0001378963364670398 0.00011133100819320798 0.0016115415786600988
0.872 0.01254134145601812 0.009220675145196035 0.1377199440331731 0.00013818647096044251 0.0001120090747033051 0.0016168782590215952 0.012541341050359284 0.009220674855057247 0.13771994379948757 0.00013818977158257983 0.00011201109280630692 0.0016168785494622773 0.01254134134383306 0.009220675064964712 0.13771994396690185 0.00013818741130468742 0.00011200965005929122 0.0016168782741034658
0.882 0.012541441208732747 0.009220750746551126 0.137720351487776 0.00013853570022289512 0.00011258668532274766 0.0016233261748648175 0.012541440398688 0.009220750159604347 0.13772035128786064 0.0001385397972559569 0.0001125891989323085 0.0016233264945166206 0.012541440983693083 0.00922075058352301 0.13772035142963435 0.00013853686783958313 0.00011258740177545729 0.0016233261890240232
0.892 0.012541591672960262 0.009220794046169968 0.1377210055021469 0.0001387622193145242 0.000112730804657278 0.0016281484371977852 0.01254159036158953 0.009220793081130586 0.1377210055099973 0.0001387671074053083 0.00011273391211066177 0.0016281487442207827 0.012541591306697766 0.009220793776739554 0.13772100550007974 0.00013876361703480186 0.00011273169198306464 0.0016281484374775523
0.902 0.012541751875969318 0.00922081530956002 0.1377217017334626 0.0001389170565673546 0.00011282106001568144 0.0016291810146953512 0.012541750134219865 0.009220814007233387 0.13772170204372822 0.00013892248381110938 0.00011282461137615266 0.001629181501140417 0.012541751385853768 0.009220814943334175 0.13772170181439922 0.00013891862155654533 0.00011282208157680386 0.001629181050946295
0.912 0.012541874494534908 0.009220840400485202 0.13772221224441694 0.0001391141527547239 0.00011352956849481058 0.0016280525637271458 0.012541872569518242 0.00922083894593023 0.13772221268098603 0.00013911986637599007 0.00011353317798522969 0.0016280535822435296 0.012541873946697035 0.009220839986917034 0.13772221236130847 0.00013911582125629958 0.00011353062217948594 0.0016280527305090214
0.922 0.012541954028468876 0.009220875610390738 0.13772252448423164 0.0001393669049825279 0.00011461824823359533 0.001629209699297466 0.012541952186867683 0.009220874226054375 0.13772252462705462 0.00013937327457944862 0.0001146219257184409 0.0016292113270311576 0.01254195349554624 0.009220875210051216 0.13772252452216627 0.00013936878232956703 0.00011461933805889167 0.0016292100177875831
0.932 0.01254199683594246 0.009220904431410805 0.137722695776629 0.000139511649319818 0.00011519496264234346 0.0016343010212014877 0.012541995128186907 0.00922090318396837 0.13772269530708436 0.00013951974043347726 0.000115199624364847 0.0016343028349035066 0.012541996332326178 0.009220904063055462 0.13772269564664122 0.00013951403238635665 0.000115196341225624 0.0016343013765253917
0.942 0.012541977646991326 0.009220918821193875 0.13772261912745865 0.00013951129282747113 0.0001150035312417674 0.0016408820392633883 0.012541975775327936 0.009220917488449665 0.1377226181761572 0.00013952193940954872 0.00011501011358137484 0.001640883639221311 0.012541977091552331 0.009220918424455342 0.1377226188626557 0.00013951441683101478 0.00011500545997911677 0.0016408823224800073
0.952 0.01254186503707187 0.00922093225255545 0.13772212565466851 0.00013971311087925838 0.00011463737573429885 0.0016468782908266896 0.012541862447958655 0.009220930387651788 0.13772212473446746 0.00013972618063714926 0.00011464572854644207 0.0016468799054662451 0.012541864276990257 0.009220931704280119 0.13772212539393192 0.0001397169452426148 0.00011463981937999995 0.0016468785653113035
0.962 0.01254167037571278 0.00922096354003199 0.13772119721630968 0.00014029293596685554 0.0001145960250439358 0.0016515958338518197 0.01254166653128215 0.00922096071247283 0.1377211967884517 0.0001403077062818645 0.00011460537905459001 0.0016515981483474615 0.012541669260004825 0.009220962719553503 0.1377211970867244 0.00014029728495710064 0.000114598775228823 0.001651596290229268
0.972 0.012541456693084837 0.009221018273606338 0.13772005810747381 0.00014090373623595987 0.00011498350212004135 0.0016545224912014847 0.012541451344701122 0.009221014301568062 0.13772005825808056 0.00014091958017874203 0.00011499341747410406 0.0016545261141869465 0.012541455147941239 0.009221017126742568 0.1377200581350233 0.00014090842818005004 0.00011498643706049176 0.00165452330167399
0.982 0.012541307297075092 0.00922108935253137 0.1377190766068301 0.0001413445695149922 0.00011591751889679372 0.001656426787145098 0.01254130059353967 0.009221084367931658 0.13771907712491252 0.00014136102003827565 0.0001159278066119154 0.001656432062139366 0.01254130535693413 0.009221087910625316 0.13771907673606398 0.00014134947579771712 0.00011592058448288653 0.0016564280528722655
0.992 0.012541266841507784 0.009221163075801146 0.13771850594991422 0.00014171469363493603 0.00011723532722117076 0.0016589068542597132 0.012541259253029511 0.009221157438993098 0.13771850661818508 0.0001417312787951683 0.00011724568069579885 0.0016589139521412009 0.012541264629906658 0.0092211614336492 0.1377185061226144 0.00014171968339942652 0.00011723843762980776 0.0016589086295223396
1.002 0.012541312845610077 0.009221227371454024 0.13771833498350014 0.0001419614723535426 0.00011830872958341429 0.0016623816587268676 0.012541305025445561 0.009221221562062646 0.13771833574245343 0.00014197777651977705 0.00011831883911998296 0.0016623906932913114 0.01254131053852216 0.009221225658256043 0.13771833518387191 0.00014196643043367459 0.00011831179964602286 0.0016623839814410987
1.012 0.012541385538615455 0.00922128195541648 0.13771839017995285 0.00014203297840319836 0.00011877702624883563 0.001666510443012353 0.012541378239156468 0.009221276522344998 0.13771839106029143 0.00014204871554292808 0.00011878675159124598 0.0016665214894192257 0.012541383342139138 0.009221280321516328 0.13771839041679745 0.00014203782703886079 0.00011878001901854055 0.0016665133390251527
1.022 0.012541436522198284 0.009221338456416681 0.13771848982746954 0.00014205481759459193 0.00011894171834786737 0.001670893235083018 0.012541430566586902 0.009221334006875768 0.13771849079158 0.00014206980780493328 0.00011895097367837121 0.0016709062801740784 0.012541434665147 0.00922133707056526 0.13771849009097636 0.00014205950870363132 0.00011894461170685184 0.0016708967051305157
1.032 0.012541448299170374 0.009221403876291015 0.13771855803498823 0.0001421531481616911 0.00011920933903176367 0.0016751300170786848 0.012541444522351647 0.009221401034830854 0.13771855888879556 0.0001421673617924717 0.00011921803120367363 0.0016751448878749337 0.012541447017146335 0.009221402914621655 0.13771855827216298 0.00014215767190160018 0.00011921210599763258 0.0016751340187440918
1.042 0.012541453810537997 0.00922147571236496 0.137718737223202 0.00014236366949154443 0.00011980385233699308 0.0016804876061679006 0.012541452906604194 0.009221475006508828 0.13771873765703982 0.00014237748677781324 0.00011981209039288152 0.001680503838142558 0.012541453304017174 0.009221475327029664 0.1377187373483888 0.00014236812487211355 0.00011980651795365658 0.0016804920179294472
1.052 0.012541536224117428 0.00922155076714719 0.13771931048803165 0.00014268281544057865 0.00012064101461914998 0.0016889653267954817 0.012541538529383263 0.009221552460857338 0.13771931021706663 0.00014269723783240346 0.00012064936331447036 0.0016889820851429143 0.01254153659820774 0.009221551040116103 0.13771931042101582 0.00014268747178489269 0.00012064372855549515 0.0016889699246159713
1.062 0.012541757585950128 0.009221619799948837 0.13772043840414339 0.00014311848884340238 0.00012108850450653737 0.00169941539797512 0.012541762890866165 0.009221623746115555 0.13772043730806208 0.00014313494643259153 0.00012109801419511111 0.0016994316760117517 0.012541758797094326 0.0092216207012868 0.13772043810872078 0.0001431237362548761 0.00012109155409134445 0.0016994199080185657
1.072 0.012542081333964596 0.009221676888450329 0.137721914050119 0.00014359704271402874 0.00012087778883582126 0.0017065368421085557 0.012542088795964643 0.00922168246067805 0.1377219121879769 0.00014361694686565424 0.0001208895769603629 0.00170655185341231 0.012542083163572887 0.009221678255750165 0.13772191353898336 0.00014360327161429653 0.00012088148535664714 0.0017065410476122208
1.082 0.012542396235330981 0.009221732286512251 0.13772327606394538 0.0001440386164654065 0.00012093699619712832 0.0017072894729352965 0.01254240439304866 0.009221738396175341 0.13772327354818278 0.00014406306286415 0.00012095168573457396 0.0017073028855147045 0.012542398290963678 0.009221733827514806 0.1377232753648602 0.00014404613706211076 0.00012094151666729211 0.0017072932780443765
1.092 0.012542609831917125 0.009221786188078444 0.137724187803643 0.00014448522907220478 0.00012177997005734553 0.001706639969697721 0.012542616667486444 0.009221791342495142 0.13772418467587436 0.00014451491982379446 0.00012179773759348046 0.0017066519785135488 0.012542611561815842 0.009221787494722194 0.13772418692546617 0.00014449424836330272 0.0001217853692745922 0.0017066434200277887
1.102 0.0125426808349953 0.009221819461278416 0.13772447237221727 0.00014489314793236598 0.00012258411737936045 0.0017102754940176595 0.012542683833423607 0.009221821809770499 0.1377244686251436 0.00014492841831696744 0.0001226051481037405 0.0017102869230016596 0.012542681542127253 0.009221820020713367 0.13772447131052282 0.0001449037751483001 0.00012259045614390035 0.0017102788077190084
1.112 0.012542588908529044 0.009221829459506399 0.1377239306810116 0.00014504308373948047 0.00012273861949870716 0.0017157582769330485 0.012542585123253671 0.009221826829359766 0.13772392641660697 0.0001450839575264389 0.00012276307802530864 0.001715770703877824 0.012542587766608375 0.009221828662547863 0.13772392946128093 0.00014505534506264412 0.00012274595618641095 0.0017157618829131162
1.122 0.012542343632874174 0.009221852132268052 0.13772249557158978 0.0001450447349211074 0.00012286392558933098 0.001718764910248471 0.01254232983949672 0.00922184212917452 0.1377224911575588 0.0001450907466439295 0.0001228914831761543 0.001718780807311176 0.012542339726887165 0.00922184929971301 0.13772249429266778 0.0001450585219529121 0.00012287218067570207 0.001718769489356227
1.132 0.012542026297031408 0.00922193252694618 0.1377205054030587 0.00014528884291633185 0.00012365123731264573 0.0017197945096903376 0.012541999322687132 0.009221912776610237 0.13772050148575113 0.0001453386169879035 0.00012368077212110827 0.0017198174565992166 0.012542018712669151 0.009221926975097158 0.13772050424190316 0.00014530379346130664 0.00012366010839881962 0.0017198010562032885
1.142 0.012541791458227891 0.009222087648063669 0.13771866996562934 0.0001458486193050148 0.00012490195444407026 0.0017211180634180575 0.012541748682983415 0.00922205617801676 0.13771866728698276 0.00014589968402800517 0.0001249317540161586 0.0017211528590087544 0.012541779420008533 0.009222078793819425 0.13771866912828176 0.0001458640652815696 0.00012491097410380234 0.001721127920633435
1.152 0.012541785956828843 0.009222294046410453 0.13771770912218376 0.00014648157814299575 0.000126089061039858 0.001724410934259207 0.012541725853479674 0.009222249703353646 0.13771770821160287 0.00014653064967298554 0.0001261172642594513 0.0017244633746782657 0.012541768978926377 0.00922228152376362 0.13771770875955858 0.00014649662068220418 0.00012609771814887358 0.0017244257398290955
1.162 0.012542022531347098 0.009222497244963032 0.13771784951446447 0.00014689810662540115 0.00012693515340457385 0.0017292771585221698 0.012541945030056694 0.009222439979540087 0.13771785041699366 0.0001469418109893473 0.00012696016043801546 0.0017293535402329197 0.012542000522603337 0.00922248098686626 0.13771784964671513 0.00014691181056739015 0.00012694300378391304 0.0017292987129014653
1.172 0.012542360949995812 0.009222639507734142 0.13771868294241643 0.0001470070538682958 0.00012720256441648475 0.001733736373753538 0.012542267449026593 0.009222570384397739 0.13771868515143143 0.00014704284442837697 0.00012722336283953783 0.0017338428564710592 0.012542334223223865 0.009222619753635938 0.13771868343823102 0.0001470186994099427 0.00012720932289650994 0.0017337664658408482
1.182 0.012542627633507553 0.009222698680920138 0.13771954885493554 0.00014700375270030114 0.00012690521124302995 0.001737490874665585 0.012542520628677695 0.009222619587424997 0.1377195515254207 0.00014703070636817023 0.00012692140212419966 0.0017376327617631094 0.012542596809982839 0.009222675901729522 0.13771954948762657 0.0001470130573188261 0.00012691076029461586 0.0017375310806583522
1.192 0.01254273644087402 0.00922269370319349 0.1377200150107411 0.00014702627921506657 0.00012654206482406053 0.0017410623908357525 0.012542618927983886 0.009222606884647407 0.1377200173574325 0.00014704542742597612 0.000126553836790207 0.00174124366685029 0.012542702290723984 0.009222668476677891 0.13772001556613714 0.00014703349771975332 0.0001265464448307192 0.0017411139418808238
1.202 0.012542712069149434 0.009222659886704504 0.1377200513339609 0.00014698905780955433 0.00012637788118560414 0.0017444424842774058 0.012542586980576151 0.009222567515950917 0.13772005298839665 0.0001470029901948518 0.00012638625959454468 0.0017446657984802705 0.012542675358476606 0.009222632780788404 0.13772005170887866 0.00014699488415874162 0.0001263813616820505 0.001744506256622979
1.212 0.01254263241120328 0.009222631715955455 0.13771985884288948 0.00014688633954403334 0.00012635831346955535 0.0017474503220571628 0.01254250232219992 0.009222535679731329 0.1377198599717677 0.00014689830244918404 0.00012636518918068802 0.001747717233067678 0.01254259382087803 0.009222603229467514 0.13771985907962675 0.00014689166317722745 0.00012636140703563596 0.001747526900102695
1.222 0.01254257204977352 0.009222629742826135 0.13771969588477342 0.0001468392110628178 0.0001263690966016981 0.0017505309093271964 0.012542439245075103 0.009222531701681077 0.13771969703155268 0.00014685207648195968 0.00012637663230710485 0.0017508420775592319 0.012542532192018603 0.009222600320617093 0.13771969612997512 0.00014684483359562314 0.00012637240112066118 0.0017506206332675873
1.232 0.012542584244265359 0.0092226523027285 0.13771984174089066 0.00014698518272646298 0.000126271752167432 0.001755694380122887 0.01254245104789732 0.009222553945384505 0.13771984349814084 0.0001470006106523191 0.0001262814605282856 0.001756049542979384 0.012542543751946116 0.009222622404540338 0.13771984215718322 0.00014699158503974743 0.0001262756999394935 0.0017557973310494382
1.242 0.012542680315215044 0.009222690146075069 0.13772039248016224 0.0001474373955545923 0.00012602833029269286 0.001764286268946555 0.012542549453508857 0.009222593467936715 0.13772039515751996 0.00014745559535927526 0.00012604048476869714 0.0017646845274199568 0.012542639941743426 0.009222660323167606 0.13772039315522538 0.00014744466571202806 0.00012603302142941332 0.001764402346551302
1.252 0.012542803113192412 0.009222742977118314 0.13772102469635253 0.00014810718829386756 0.00012591144915346714 0.001773929613105238 0.012542677874417242 0.009222650408058856 0.13772102814270681 0.00014812738738639628 0.00012592525296520609 0.0017743702694370765 0.012542763778074959 0.00922271390867967 0.13772102559283014 0.0001481151444933437 0.0001259166868489497 0.0017740587810666773
1.262 0.01254285922973391 0.00922280783916078 0.13772119605683414 0.00014860834152406697 0.0001259979324755929 0.0017801585966150401 0.012542743303876905 0.00922272212902426 0.13772119972901453 0.00014862953840415316 0.00012601239342517856 0.0017806413892702572 0.012542821976787412 0.009222780302650209 0.13772119702884525 0.00014861673594386768 0.00012600345820553595 0.0017803009598676835
1.272 0.012542809557991745 0.009222876151247285 0.13772071043124917 0.0001488451256192505 0.0001263378586982228 0.0017827589078432328 0.012542706619206983 0.009222800051017834 0.13772071368088484 0.00014886653605726294 0.0001263525299167972 0.0017832823999861692 0.012542775442056071 0.00922285093600684 0.13772071130102978 0.0001488537567471756 0.0001263435526735508 0.001782914246111021
1.282 0.012542710154119518 0.009222944627214088 0.13771991872453104 0.00014927891794481893 0.00012712822116585606 0.0017862931205416801 0.012542623390948459 0.009222880519897022 0.13771992115643733 0.0001493001079693051 0.00012714322856293797 0.0017868531557869425 0.012542680111686362 0.009222922432854169 0.13771991938060515 0.00014928765710283702 0.0001271341102369522 0.001786460428097584
1.292 0.012542647828703995 0.009223009496961395 0.13771929744051944 0.0001500340856824134 0.0001279093018440477 0.0017928769904529476 0.012542579657194904 0.009222959167181613 0.13771929914677739 0.0001500549247870196 0.00012792494139369858 0.0017934678322707555 0.012542622596904385 0.009222990868288618 0.1377192979038696 0.00015004287814512175 0.0001279154634129297 0.001793054799702368
1.302 0.012542659062051787 0.009223065468252752 0.1377190228382143 0.000150674882812713 0.00012809528536240875 0.0017996016024156565 0.012542611164371978 0.009223030127826567 0.13771902437918102 0.00015069490823941105 0.0001281112892598234 0.0018002181199003521 0.012542639185820761 0.009223050799565464 0.1377190232595812 0.00015068359164549847 0.00012810165081845228 0.00179978862113412
1.312 0.012542721918463371 0.0092231088359035 0.1377190063719047 0.00015108604149532376 0.00012782888389370744 0.0018042981734199698 0.012542695591909382 0.009223089395578947 0.13771900851863242 0.00015110355250912247 0.00012784381928660524 0.0018049358462759492 0.012542707843140006 0.009223098443118584 0.1377190069627431 0.00015109419317985297 0.00012783506167484925 0.0018044932738043914
1.322 0.01254279512970434 0.009223136385887001 0.13771909699895502 0.00015163914221653712 0.0001276507540743049 0.0018086921758666084 0.012542791776500218 0.009223133842140914 0.13771910036949006 0.00015165103988842578 0.0001276622706091058 0.0018093457784206174 0.012542787333956744 0.009223130611572547 0.13771909793206102 0.00015164587046991314 0.00012765608917321327 0.0018088939873034736
1.332 0.01254284340540786 0.009223142336184993 0.1377191393971263 0.00015245263988781447 0.0001277879528893497 0.0018134684418402687 0.012542864913986315 0.009223158074756635 0.1377191441552933 0.00015245519987228213 0.0001277936478297629 0.0018141322098249057 0.012542842506545115 0.009223141633435792 0.13771914072298183 0.00015245690080006093 0.00012779176876958495 0.001813675405281665
1.342 0.012542857481630422 0.009223123052834696 0.13771908715399148 0.00015322642654089853 0.00012808052437563952 0.0018175774824506358 0.012542906293159023 0.009223158901776982 0.13771909290957726 0.00015321621457115405 0.00012807846631213794 0.0018182450807101634 0.012542864255977833 0.009223128001557843 0.13771908877091435 0.00015322725521298573 0.00012808227298815943 0.0018177878538298891
1.352 0.01254286348506866 0.009223089425379345 0.13771905639112691 0.00015397037339600757 0.00012848076571419492 0.0018225324623358397 0.012542942287414155 0.009223147413346183 0.13771906236733134 0.00015394488158505766 0.00012846950421904134 0.0018231957892735843 0.012542878786200038 0.009223100667719872 0.13771905808903154 0.00015396704835960134 0.00012848002728921718 0.0018227439481670457
1.362 0.012542879695605007 0.009223057926161063 0.13771910372345006 0.00015485111877379723 0.00012884585014502547 0.0018294181600503273 0.012542990859256819 0.009223139843962525 0.1377191091104457 0.00015480920160348364 0.00012882443298437195 0.0018300678553872611 0.012542904300282959 0.009223076046745536 0.13771910527993336 0.0001548432787573942 0.00012884233843044968 0.0018296280701162332
1.372 0.012542895233895533 0.009223036520385792 0.1377191956991261 0.00015571981652315076 0.00012918006513291713 0.0018377582959829687 0.012543040225013548 0.009223143472461774 0.13771920002017124 0.00015566150024588418 0.00012914811443695117 0.001838384465710917 0.012542929679021644 0.009223061921790083 0.1377191969799127 0.00015570741313891665 0.0001291736418109592 0.001837963762332354
1.382 0.012542900078769468 0.009223020600205953 0.13771933195434208 0.00015650911582382738 0.0001296799309915594 0.0018468636167263948 0.012543079113602026 0.009223152742743178 0.137719335305226 0.0001564347807524002 0.00012963756573146788 0.0018474561217982507 0.012542944562067844 0.009223053427743643 0.1377193329805804 0.00015649218154619642 0.0001296705791933687 0.0018470616765782783
1.392 0.012542891175317527 0.009223001292302241 0.1377194846245443 0.0001573948567579267 0.00013017724500898184 0.00185641817956473 0.01254310328647972 0.009223157882851666 0.13771948767966824 0.0001573042870567198 0.00013012449940696803 0.0018569669558027016 0.012542945567953311 0.009223041443369327 0.1377194855773018 0.00015737323866579558 0.00013016491718950644 0.001856605859520416
1.402 0.01254285885772359 0.009222982590224136 0.13771952649992997 0.00015844407058737486 0.00013070351471340064 0.001866601835533244 0.012543102357927511 0.009223162340481983 0.13771953024073794 0.00015833570039108804 0.00013063970269248059 0.001867097306653576 0.01254292282663116 0.009223029807356125 0.13771952764798756 0.00015841722835177504 0.00013068795638277575 0.0018667762605374697
1.412 0.012542797466602494 0.009222971744294066 0.13771937169553056 0.0001594783457482302 0.00013140649808418507 0.0018763902660276814 0.012543070611487926 0.00922317332830121 0.1377193769602016 0.00015934902509578361 0.00013132983939410293 0.0018768238361316413 0.012542870653614731 0.009223025752623524 0.13771937327221237 0.00015944529164110005 0.00013138714625719267 0.0018765488123109676
1.422 0.012542728134358219 0.009222965579710427 0.1377191417821714 0.00016041753115955172 0.00013210402058484616 0.001885758768121135 0.012543029688544437 0.009223188069903222 0.1377191488674324 0.00016026309923171365 0.00013201161707119717 0.0018861224324356783 0.01254281031175038 0.009223026206794254 0.1377191438751331 0.00016037698389178315 0.000132079999717166 0.0018858989314943571
1.432 0.012542678071581697 0.009222959417123392 0.1377189829661943 0.00016137361086762442 0.00013267226722600567 0.0018951179471253438 0.012543007510547986 0.009223202442945182 0.1377189914703078 0.00016119006005224193 0.00013256094228195458 0.0018954041185203511 0.01254276920008214 0.009223026638353927 0.13771898547263897 0.00016132431391681172 0.00013264261229911352 0.0018952373017446012
1.442 0.012542649209114265 0.009222952707082411 0.13771890174383586 0.00016234935381531285 0.000133297531453108 0.0019042206565832462 0.012543006434342825 0.009223216242244776 0.13771891069257625 0.00016213394569329992 0.00013316520553191373 0.001904421682599365 0.012542749362861821 0.009223026589725188 0.1377189044020737 0.00016229038667561107 0.00013326156281135532 0.0019043167363222268
1.452 0.012542628980477274 0.009222944446599315 0.13771885566100045 0.00016329414391957973 0.00013412283245275219 0.001912487713681328 0.012543013634486368 0.009223228288585622 0.13771886386788937 0.00016304638930210138 0.00013396943100501234 0.0019125951617764195 0.012542738160597734 0.009223025008310005 0.13771885814644005 0.00016322519852691002 0.00013408041661778524 0.0019125578123690664
1.462 0.012542613494036802 0.009222933495947579 0.13771885653221463 0.0001642230695871211 0.00013499951821482594 0.0019193475584698074 0.01254302414739548 0.00922323664160184 0.13771886307809791 0.00016394542775051004 0.00013482699022116708 0.0019193519365591483 0.012542731404135496 0.009223020532470943 0.13771885858811128 0.00016414466356098791 0.00013495109023650315 0.0019193886422727
1.472 0.012542604910915396 0.00922292355878677 0.1377189250865038 0.00016517609715062246 0.00013584090851548257 0.001925660506866343 0.012543038469189437 0.009223243740005941 0.13771892974342456 0.00016487358229362516 0.00013565267427555487 0.001925551868560571 0.012542730789565684 0.009223016512924358 0.13771892664208668 0.0001650894935625045 0.00013578733454671144 0.0019256693547681106
1.482 0.01254259566161083 0.009222917755235259 0.13771898444146227 0.00016613002915771366 0.00013661718343434796 0.0019319432232747173 0.012543047275303478 0.009223251357992016 0.13771898784303352 0.00016580823345947285 0.0001364167278111326 0.0019317126145486762 0.012542728250338248 0.009223015689056337 0.13771898566212648 0.00016603670054371453 0.00013655937829991748 0.0019319168476600282
1.492 0.012542570598525505 0.009222914515538548 0.13771891952872892 0.00016702171969003638 0.00013731900716261708 0.0019372302736801717 0.012543034174369484 0.009223256968750522 0.13771892296954236 0.00016668432912349433 0.00013710842411563998 0.001936870907117452 0.012542708274536876 0.009223016211298212 0.13771892076450096 0.00016692264434273378 0.00013725752088222313 0.0019371662794836612
1.502 0.012542524278810302 0.009222913084237352 0.13771869867478861 0.00016779381476176265 0.0001380128167921095 0.0019406143490199679 0.012542993448057529 0.00922325960775989 0.13771870359485158 0.00016744122227810873 0.00013779234591744716 0.0019401221123320578 0.012542665315690817 0.009223017245847375 0.13771870032119587 0.00016768906679958068 0.00013794769337806316 0.0019405110751590266
1.512 0.012542469703490227 0.009222916222254202 0.13771839388009433 0.00016840891284984695 0.00013859543910668432 0.0019425651298209375 0.012542938889365876 0.009223262647928155 0.13771840124258627 0.00016803856206719126 0.00013836348110036386 0.001941938538163169 0.012542612563693809 0.00922302170032099 0.13771839620762208 0.00016829774022481458 0.00013852620771552252 0.0019424216238070743
1.522 0.012542427598752435 0.00922292801354565 0.13771811509308213 0.00016891397192015078 0.0001390441375936468 0.001944452165481655 0.012542892736047211 0.009223271334653251 0.13771812490110877 0.00016852220152019351 0.00013879815105711412 0.0019436917095019045 0.012542571135294634 0.00922303395939411 0.1377181181124414 0.00016879530090272454 0.00013897005559827878 0.0019442680150237703
1.532 0.012542409921942615 0.009222946761156139 0.13771792804245978 0.00016939385310332732 0.00013944750404080056 0.0019469470038028273 0.01254286848191099 0.009223285156188329 0.13771793919832628 0.00016897855568664627 0.0001391856759557922 0.0019460536587528996 0.012542553392222213 0.009223052638666311 0.1377179314619364 0.00016926702153985447 0.00013936801834256782 0.0019467219555882125
1.542 0.012542411973030607 0.009222965493733084 0.13771782321925166 0.00016981155339081564 0.0001397846691990959 0.0019494569507137005 0.012542862219716403 0.00922329776642453 0.13771783385097866 0.00016937446945412254 0.00013950754547902147 0.0019484304642940196 0.012542554841435887 0.00922307093076801 0.13771782652961098 0.00016967694518180712 0.00013969986509265487 0.0019491904448597067
1.552 0.012542419189927568 0.009222976876569583 0.13771775416947926 0.0001700634660768194 0.0001398885037482342 0.0019512999924212568 0.012542858935876445 0.009223301503059549 0.1377177623729628 0.00016961107625904087 0.00013959965830023956 0.0019501384731491999 0.012542560789545212 0.009223081405960044 0.13771775684443383 0.00016992277395872573 0.00013979929355419302 0.0019509910212144397
1.562 0.012542422724065225 0.009222978576287743 0.1377176854986039 0.00017016879825517529 0.00013977186994020458 0.0019525154039646382 0.01254284810826908 0.009223292759170158 0.13771769017737567 0.00016971150834882835 0.00013947780358119838 0.0019512164951879457 0.012542561919067285 0.009223081374581372 0.13771768722552086 0.00017002483799829604 0.00013967999356813968 0.001952162808066356
1.572 0.01254242594307381 0.009222973527091383 0.13771762127695739 0.00017020537204980382 0.00013967221726868706 0.0019533872856706243 0.012542830779655356 0.009223272686184265 0.13771762262655926 0.0001697550089654609 0.00013938100800525932 0.001951949849866365 0.012542560942786685 0.00922307326932839 0.13771762209363556 0.00017006142145804782 0.00013957990557100078 0.001952990211597424
1.582 0.012542441629169359 0.00922296522457324 0.13771762500353507 0.00017018061672662759 0.00013962124849678663 0.001954316164678156 0.012542817639240962 0.009223243174897564 0.13771762436755786 0.0001697471944398979 0.0001393397946739466 0.0019527420088436807 0.012542570042234958 0.009223060125901263 0.13771762526419093 0.00017003951668869804 0.00013953045447967453 0.001953874549861964
1.592 0.012542481705101442 0.00922296039778722 0.1377177604374981 0.00017010648589191915 0.00013948085022017385 0.001956196157050524 0.012542819555764466 0.009223210151854367 0.13771775962453164 0.0001696958560265045 0.0001392127714280288 0.001954491400914456 0.012542600816765651 0.009223048427639097 0.13771776062956417 0.0001699699758309558 0.0001393926450763096 0.0019557111297204863
1.602 0.012542541813594023 0.009222967871910927 0.13771797431926716 0.0001700745522134304 0.000139203733434628 0.0019595938217306878 0.012542832527296328 0.009223182719116992 0.13771797472348382 0.00016968758140113193 0.0001389487622684898 0.0019577686884281204 0.012542648969589993 0.009223047047957194 0.13771797482316864 0.00016994303642393834 0.00013911813041346213 0.0019590676704592147
1.612 0.01254259846027751 0.009222989620737894 0.13771810319045305 0.0001701148102474235 0.00013884082136232342 0.0019634700980776655 0.01254283458555368 0.00922316402491922 0.13771810507447763 0.00016974808249722544 0.00013859568664466188 0.0019615371154966597 0.012542691391243959 0.009223058257508769 0.1377181040808152 0.00016998752013831154 0.000138757009473346 0.001962905789404029
1.622 0.01254263022506444 0.009223020545094416 0.13771803918903638 0.0001701110772260387 0.00013849301895236217 0.001966486854748704 0.012542806237754377 0.00922315046139579 0.13771804136216353 0.00016975944409346408 0.00013825367819766238 0.0019644598888582145 0.012542707164370812 0.00922307734679196 0.1377180401416412 0.0001699867265866096 0.0001384099662282642 0.0019658877734657575
1.632 0.012542642310284256 0.00922305725329799 0.13771781600684083 0.00017002591887395953 0.00013809353770815846 0.0019690199057675575 0.012542754012728538 0.009223139681132518 0.13771781603145536 0.0001696864771789587 0.00013785759687888694 0.0019669141526517846 0.012542701837973897 0.009223101197959912 0.13771781634840852 0.0001699038011320684 0.00013801063190618435 0.0019683898759451637
1.642 0.012542662633357234 0.009223106820526211 0.13771752070869006 0.00016998768115381697 0.00013764068827651815 0.0019722801058638436 0.012542705753162547 0.009223138730707616 0.137717515670779 0.0001696628748706272 0.00013740937825054862 0.001970110810710438 0.012542703297320984 0.009223136870192718 0.13771751962173506 0.00016986856443089923 0.00013755829957042896 0.0019716230499498876
1.652 0.012542714033941048 0.00922317712872585 0.13771717604605513 0.00017001387192623426 0.00013720999108452554 0.001976380026065839 0.012542682635308956 0.009223154226415379 0.137717163662671 0.00016971149572548818 0.00013698829535533237 0.001974160675148969 0.012542733913554422 0.00922319188977731 0.13771717286972 0.00016990000936759552 0.00013712953659412836 0.0019756994297283996
1.662 0.012542799210045552 0.009223263567432492 0.1377167216926628 0.00016998047330623784 0.0001367755691703905 0.0019801504241890523 0.012542684720459874 0.00922317952084244 0.13771670122085938 0.0001697110599137107 0.00013657055248036026 0.001977893219386965 0.012542795642328875 0.009223261073740106 0.13771671617408984 0.00016987488227676744 0.00013669905619568108 0.0019794494155488543
1.672 0.012542912437052937 0.00922335547285131 0.13771604136806467 0.00016987557197678632 0.00013630075594062442 0.00198282294505297 0.012542703899105041 0.0092232020881536 0.1377160137326428 0.00016964853879898362 0.00013611892072726002 0.001980542565134703 0.012542882075740466 0.00922333322599966 0.13771603370240287 0.00016978100530422085 0.0001362300634154195 0.001982105342036435
1.682 0.012543053686656279 0.009223450914828735 0.13771491114219725 0.0001698191032247673 0.00013581509612517484 0.001985221728818679 0.012542739289707984 0.009223219311175158 0.13771487806450122 0.0001696388196928381 0.00013565976138500346 0.0019829393460895723 0.012542992914449571 0.009223406200287325 0.13771490173699455 0.00016973698530246142 0.00013575126307647335 0.0019844932167396427
1.692 0.012543222356466942 0.009223557455751279 0.13771286990744064 0.00016987372004684988 0.00013533865665610903 0.0019879353393285784 0.012542791650943769 0.009223239787937114 0.13771283243126975 0.00016973765427589544 0.0001352091006684788 0.0019856781772450965 0.012543127891762372 0.009223487814715756 0.13771285897646404 0.0001698035959101996 0.00013528162652031816 0.001987203349804416
1.702 0.012543406365382486 0.009223678597185555 0.13770914951815547 0.00016991835412576617 0.000134855883595775 0.0019904026313333446 0.012542852200874303 0.00922326956536835 0.1377091067815773 0.00016981897137833526 0.0001347490115278659 0.0019882015766360833 0.012543275802958654 0.009223582247483821 0.13770913673623458 0.00016985833741139277 0.00013480493267673733 0.001989675661824357
1.712 0.012543588797384575 0.009223808674209334 0.1377026071232478 0.0001698773160636645 0.00013429099470821138 0.001992154330341626 0.01254290814937941 0.009223306144479408 0.13770255611055016 0.00016980608129343728 0.00013420355138236297 0.0019900436365046905 0.01254342085211116 0.009223684693544008 0.1377025915443318 0.00016982517611791414 0.0001342453186406083 0.0019914419228644186
1.722 0.012543760493904741 0.009223945666392173 0.13769156626727147 0.00016981959756955418 0.00013365886220460346 0.0019929052263076372 0.012542953853005015 0.00922335016503898 0.13769150267702615 0.000169769956064766 0.00013358865532018326 0.0019909234874849503 0.012543554852534089 0.009223793868415726 0.1376915465476169 0.00016977359695250066 0.00013361792130595415 0.0019922183157458926
1.732 0.01254392753403155 0.00922409964514242 0.13767361504090006 0.00016972296128591908 0.00013314555334394853 0.0019925651842266877 0.012542997153206111 0.009223413002344466 0.13767353486325717 0.00016969252575691176 0.00013309259654593398 0.0019907566826938335 0.0125436843898204 0.009223920218779255 0.1376735898608106 0.00016968243832352512 0.00013310940235837583 0.001991916558141217
1.742 0.012544106649669982 0.009224275092392134 0.13764533198999232 0.00016953017776725904 0.00013271890603929758 0.0019918499684833052 0.012543054380022053 0.009223498798497884 0.13764523332015477 0.00016952266052635447 0.00013268654039829417 0.0019902661513801056 0.012543826115436021 0.009224068155573207 0.1376453005460918 0.00016949607958934907 0.00013268845317829302 0.0019912547791656556
1.752 0.012544305103243909 0.009224458393381995 0.1376018319018492 0.00016933285845949773 0.0001322321616515343 0.001990961160083073 0.01254313056407875 0.009223592206513443 0.13760171664824694 0.00016935863391847383 0.00013222719540668937 0.0019896611673576644 0.012543986706184496 0.009224223608614896 0.13760179437722012 0.0001693079327871629 0.00013220919065524232 0.0019904370145485207
1.762 0.012544505102158696 0.009224626944726436 0.1375361713487078 0.00016920878439503776 0.00013174643833198849 0.0019886538270971334 0.012543204302099976 0.009223667874035077 0.13753604654000898 0.00016928608562086786 0.00013177913663076887 0.0019877071107833686 0.012544147394721736 0.009224363232015314 0.13753612928284342 0.00016919790336890816 0.00013173364222325 0.001988221322325326
1.772 0.01254465945165648 0.00922474820662257 0.13743873311891652 0.00016912022103971998 0.00013122223023649313 0.0019837918125627527 0.012543222817185845 0.009223689181868649 0.13743861204333388 0.00016928379033438428 0.00013131136911044742 0.0019832849065981716 0.012544259454157691 0.009224453366117616 0.13743868974351403 0.00016913271392957136 0.00013122457428978626 0.001983476286225934
1.782 0.012544673760038354 0.009224763458523565 0.13729671447396002 0.00016919808325603682 0.00013083923884051098 0.001976395292180111 0.012543081417487414 0.009223590062494394 0.13729661948866811 0.00016952017114867912 0.00013102684147456555 0.0019764425350678252 0.012544225640803996 0.009224433255564803 0.13729667552176109 0.0001692534901979637 0.00013086801267321412 0.0019762297133513545
1.792 0.012544372738778384 0.009224553546856118 0.13709387785864177 0.00016986638482428487 0.00013101107279741797 0.0019669818471542136 0.012542584308570467 0.00922323656944404 0.13709384821326395 0.00017049069142529547 0.00013138337114059138 0.0019677462617334026 0.012543864967524559 0.009224179635313143 0.1370938537736584 0.0001700037540127759 0.00013108959151814326 0.001967012405125709
1.802 0.01254345016109439 0.00922389313826811 0.1368104732314405 0.0001717010364698117 0.00013199572555864107 0.001956305182452503 0.012541386106019254 0.009222374693255072 0.13681058123639106 0.00017289358585074598 0.00013271307765248624 0.001958042263171507 0.012542860301699226 0.00922345918607271 0.13681048371333096 0.0001719928231373047 0.00013216738719373143 0.0019566030128046795
1.812 0.012541383779608645 0.009222394433891798 0.13642317420187133 0.00017565708683104918 0.0001343289779873479 0.001946374989270562 0.012538894976960053 0.00922056547591933 0.13642355302631368 0.00017787917805838635 0.00013568369769588045 0.0019495168442671292 0.012540669977146455 0.009221869834478674 0.13642325600958183 0.00017622925898606038 0.00013467314307831932 0.0019470587179825113
1.822 0.012537318904902952 0.00921942570334499 0.1359055244709357 0.00018316566331267445 0.00013891961190527562 0.0019394514702086147 0.012534140454752098 0.009217092106801317 0.13590641361071001 0.0001871591056720568 0.00014142645293995876 0.0019447558986002177 0.012536406931365878 0.009218756062724008 0.13590574417272946 0.00018422158517639284 0.0001395767674275891 0.0019407269627797054
1.832 0.0125299415771857 0.009214026785192522 0.1352294769913417 0.00019586120460986253 0.00014702293652136772 0.001937092893312827 0.012525626744250378 0.00921086031429703 0.13523129674950737 0.00020272262911600873 0.00015150045982497134 0.0019458796230178534 0.01252870625866556 0.009213120136658402 0.1352299518126878 0.00019770320209470761 0.00014821801382593541 0.0019393159156758741
1.842 0.012517336868067245 0.009204810351232981 0.13436760400900616 0.0002157220496638161 0.0001603382520423907 0.0019414906038868474 0.012511168419462008 0.009200281849921844 0.13437107421783823 0.00022692885279534266 0.0001679295318771429 0.00195599347224005 0.012515577085948268 0.009203518320273392 0.13436853503154583 0.00021876014357996815 0.0001623880025223159 0.0019452596483830761
1.852 0.012496811952150135 0.009189819547355307 0.13329536589557786 0.00024502133941612845 0.00018079928647208134 0.001957126992694005 0.012487691606061488 0.00918311500712536 0.1333016816576207 0.0002624000916245482 0.0001929417972766043 0.001981006928571554 0.012494219368920846 0.009187913610363337 0.13329708722711797 0.00024976502603977753 0.00018410523075496546 0.0019634180713303073
1.862 0.012464708860449453 0.009166385246712939 0.13199353842013745 0.00028569813396772274 0.000210062382220195 0.001991981952408781 0.012451031471162123 0.009156309173025883 0.13200460611133166 0.00031140327875171027 0.0002284432932744578 0.0020309957874371496 0.01246083217928017 0.009163529278538802 0.13199658331522432 0.0002927489751603543 0.00021509742387148276 0.0020023249257370016
1.872 0.012416285897178842 0.009131051459804165 0.13045080071262366 0.00033900586672205033 0.0002490260435797571 0.002057340358689751 0.012395813523514727 0.009115927567339581 0.13046952248950888 0.00037554560955203073 0.0002755633627911755 0.0021200560583332292 0.01241049487241308 0.009126773352905687 0.13045598139131315 0.0003490626329003584 0.00025632630470325327 0.002074010037941817
1.882 0.012345758173357304 0.009079611573755687 0.12866594015297683 0.00040545636809401274 0.0002978908927504422 0.002166098413909038 0.01231551987779706 0.00905720078432954 0.12869651337086524 0.00045573271919976477 0.00033475709782944586 0.0022644984152194476 0.012337214625862306 0.009073279529146288 0.12867443188928904 0.00041932517402853265 0.00030806021319293675 0.0021922818279986804
1.892 0.012246549094019503 0.009007267347990398 0.12664885708807833 0.00048479405228188513 0.0003563110093983884 0.0023313479473575146 0.012202802412951637 0.008974733170640712 0.12669702675505928 0.000552129573735601 0.00040598596133496897 0.0024812224308621224 0.012234195051710497 0.008998079303439394 0.12666226913530526 0.0005033960586159893 0.0003700361326585513 0.002371263586110481
1.902 0.012111717140450508 0.008908892893259529 0.12442002894901777 0.0005760754613027516 0.00042359527336030794 0.0025647445728905057 0.012050010989983909 0.008862847911886606 0.1244932015834627 0.0006642223003916618 0.0004889133880173915 0.0027859480819023286 0.01209429129123163 0.008895888583483516 0.12444043636590844 0.0006004503284413365 0.0004416613085196163 0.0026237306849610457
1.912 0.011934473007223318 0.00877946408598388 0.1220092576399343 0.0006777705021241877 0.0004986561194906474 0.002873471986790965 0.011849844076836875 0.00871611923764818 0.12211636362150229 0.0007909052398397062 0.0005827720163077808 0.0031902306728003272 0.011910564383621381 0.008761565782679658 0.12203916178531023 0.0007090758453211864 0.0005219374948784207 0.0029580885923372593
1.922 0.01170873077739995 0.008614585611391862 0.11945374513540014 0.0007877905115300369 0.0005795870071424879 0.003257481155670024 0.011596044850453268 0.008530007344199014 0.11960479727747628 0.0009305351508389799 0.000685900897103699 0.0036988988118678737 0.011676866899320395 0.008590664746628878 0.1194959741495651 0.0008273314859554436 0.0006090405814746961 0.003375700808935761
1.932 0.011429949494673687 0.0084109828661336 0.11679487069736648 0.000903420905834509 0.0006638415176425673 0.0037088767201114386 0.011284396339687556 0.008301479144751345 0.1170003705393907 0.0010808512348010238 0.0007959630146018778 0.004309523428048659 0.011388620096950722 0.008379885481056452 0.11685288321032229 0.0009529523478372443 0.0007007123606945025 0.003870834118597635
1.942 0.011096617829055659 0.008167296042977718 0.11407532705338937 0.0010222228253582693 0.0007494926046824129 0.004216746698365253 0.010914175424649529 0.00802980244645295 0.11434564092375474 0.0012399139265258003 0.0009113220234321386 0.00501620301436105 0.0110443249577371 0.008127889101851742 0.11415314944853674 0.0010837746231611078 0.00079521471980427 0.004434700916506677
1.952 0.010711491663693855 0.007885104980032776 0.11133734895482263 0.0011444101974574968 0.0008367817051557056 0.004773057844101826 0.010489531421427096 0.007717653863831065 0.1116818582110669 0.0014079994176576095 0.0010322059532290992 0.005813101681031383 0.01064686431696136 0.007836359103728053 0.11143951963476778 0.0012201333456319755 0.0008928605144890729 0.0050608805893742155
1.962 0.010282142128586753 0.0075697563392463476 0.10861757948531905 0.0012712660082144973 0.0009265918308756457 0.005381615367982904 0.01002009234234671 0.007371910581354992 0.10904295422061575 0.001585454837767285 0.001158675778001001 0.006698648085201073 0.010204154984886174 0.007510895811781721 0.10874914976488997 0.001363314783032653 0.0009944697695654819 0.005753661817114004
1.972 0.009820050552935469 0.007229611360665603 0.10594339009420335 0.0014029912088500938 0.0010187124051850621 0.006060723673986348 0.009519888119940145 0.007002767794497048 0.10645314121169275 0.0017714992127343062 0.001289609702342509 0.007675590806445319 0.00972834640447157 0.007160350364088079 0.10610986895999214 0.0015134474683743309 0.001099706828413604 0.006529193934157178
1.982 0.009338867886537913 0.0068743311595969945 0.10332994530249862 0.0015398701616886894 0.0011130796671654766 0.006834921579392657 0.009005532597202102 0.006622027475118688 0.10392440269701372 0.0019650495237641384 0.0014238492677944217 0.00874570607046618 0.009234126112734145 0.006795148058441576 0.10353712278011164 0.0016705319530000578 0.0012082552929297491 0.007406619189515354
1.992 0.0088529669661334 0.006513904789037514 0.10077766517272728 0.0016843191254411114 0.001212146916003723 0.0077252797022870434 0.008494665128375075 0.006242053230468767 0.10145464219407906 0.002165951443452066 0.0015618154406178513 0.009905409488070836 0.008737260354721148 0.00642628983738981 0.10103124396249014 0.0018360952231628329 0.0013218353223854087 0.008399037348844993
2.002 0.00837574961410191 0.0061578472226664046 0.09827034238511659 0.0018422275961270044 0.0013215879830925036 0.008744049735782477 0.008004005285262246 0.005874725105578589 0.09902644520748749 0.002375827326172178 0.00170581086563841 0.011143701156505334 0.008252857288926975 0.006064508588019984 0.09857512492555069 0.0020144246678294817 0.0014448508524990142 0.009508996492649937
2.012 0.007919539084515861 0.005815411566820144 0.09576405481084717 0.0020224573302251303 0.0014499061701421143 0.009865792234987817 0.007546913443796042 0.005529933459301019 0.09661120135333996 0.002596525285637341 0.0018583114503096267 0.012445943469657264 0.007793367879205833 0.005719131492418473 0.09613534728212425 0.002210311522003657 0.0015822237293882187 0.01072616197911848
2.022 0.007492491700162458 0.005492811138052677 0.09317838852008671 0.002229606902546948 0.0016004701407464066 0.011044925749684192 0.007132265706159657 0.005214910571147873 0.09417452779202894 0.002828459603055126 0.00202069828740088 0.013790706125573112 0.0073714131420628375 0.005399990789598822 0.0936299533578534 0.0024305061318425462 0.0017405833754291437 0.011964281395592535
2.032 0.007085894660424015 0.005185224969438313 0.09047787471327856 0.0024410464078839815 0.0017560876996365073 0.012306379571193023 0.006767804631254792 0.004936366350373734 0.0916443954343496 0.003071714502120569 0.002194236930844443 0.015090855272071175 0.0069817948530384085 0.0051041458889236856 0.09100688282929 0.002656783101648573 0.001905036136001802 0.013236340630120353
2.042 0.006696393655280048 0.004891936151779317 0.08762166076906183 0.002652185035213822 0.0019138915054917707 0.013575226664736326 0.006444607808111446 0.0046887097377624355 0.08897938145704573 0.003309819882958709 0.0023655810576359675 0.01634879843281254 0.006619326717733062 0.004830055918211904 0.0882263784692103 0.0028776413439719614 0.002068200888276539 0.014504893149568201
2.052 0.006302975611386788 0.004597220872631818 0.08459449785007472 0.002836265369487641 0.0020515359221001334 0.014760639872098759 0.006153348042741648 0.004467079596387331 0.08615531026357783 0.003531449252982654 0.0025270414810143788 0.017545590061754563 0.006282913483114531 0.004577623912018812 0.08525422895495623 0.0030918612319357657 0.002228479626109988 0.01569602113619202
2.062 0.005894191613985807 0.004292428459494423 0.08136804306311744 0.0029787981318273827 0.002157683378348964 0.01579454812226875 0.005894598091668609 0.004272242212002319 0.0831478321817479 0.0037356216028472263 0.0026775508185299802 0.018634120824319065 0.005959449601536696 0.00433665043105416 0.08206573733255937 0.0032831953379882767 0.0023722530966471447 0.01675703007769122
2.072 0.0054805487132833924 0.003984838597688276 0.07789971820650879 0.003085240767056874 0.0022356107028461583 0.01665587779122439 0.005667392734909771 0.004102342854745785 0.07993123854457233 0.003919488405636168 0.002813755727849054 0.019576732715734287 0.005617808415864956 0.004082008287970041 0.07865109864971156 0.0034157413830917514 0.002469700867177628 0.01764303557916778
2.082 0.005065994928551948 0.003676312046660073 0.07416421276239524 0.0031484870803440736 0.0022787345031226054 0.017331242165989767 0.005455294119091808 0.00394345572332895 0.07648606755361155 0.0040690592731292986 0.002923537389135349 0.02034702522089557 0.005256842012203569 0.00381278161196413 0.07498012330064248 0.0034916770589047087 0.002523069414272842 0.018325038483256468
2.092 0.0046618219497402075 0.0033747658345882046 0.07015406575109487 0.003170989415696117 0.0022894839338778615 0.017811375116747068 0.005238254742650354 0.0037804814265762583 0.07279799888637047 0.004167218860547296 0.002993971720472203 0.020950092009269294 0.004886323395721759 0.0035352176100590417 0.07103549321945504 0.003514997752358088 0.002534649590421384 0.018805600168058937
2.102 0.004282840511015913 0.0030911584025725175 0.06589074929783542 0.003160371006840363 0.0022747578464814952 0.01809914871150498 0.004995574642809284 0.0035970569376842297 0.06887084543191983 0.004195198997064191 0.0030101770163663147 0.021392183643991175 0.004525034637316703 0.0032637115089327083 0.06682931882130505 0.003496496113646052 0.0025140894517601 0.0190929738286307
2.112 0.0039329736322412 0.002829395099971869 0.0614268428281683 0.0031172100158176766 0.002236667888993114 0.018190720445789458 0.004735676795298583 0.0034004039898914177 0.06472065554815441 0.004163628288410526 0.002981597466728786 0.021652222060841678 0.004193170819844412 0.0030144318562180267 0.06240490593639895 0.0034500249777334505 0.0024735952486253806 0.01919641940570566
2.122 0.0036055830079989772 0.0025865892701384093 0.056828598259447985 0.003040010457575244 0.002176063503122192 0.018027745296610994 0.004494799084081924 0.0032186893773646606 0.0603829613311472 0.004105925606210907 0.002934640448400792 0.021718301130125628 0.003906090544480559 0.0028002501702963645 0.057802384899361285 0.003389630235813488 0.002425107923696761 0.019071766643249437
2.132 0.0033323513618408814 0.0023858610320631386 0.05212399558027012 0.0029611614515692077 0.002116723249995803 0.017523258014931545 0.004276004787166688 0.003055208557531334 0.05594826507314401 0.00402777981881291 0.0028743942292377674 0.021599816443639473 0.003670101949724059 0.002625899367477941 0.053061751618204166 0.00332383361562853 0.002374850607648665 0.018672310642294503
2.142 0.003145928710445935 0.002249028846648256 0.04733883103825522 0.0029108911073618825 0.0020788563289676158 0.01675353246894688 0.004090216889957057 0.002918579040115592 0.05148491035925769 0.003944650903178085 0.0028127855269196715 0.021248791639179174 0.00348362815723266 0.002489349592772573 0.04825217785371357 0.0032590357955221355 0.002326730730961334 0.01802240901960045
2.152 0.0030163377099649232 0.0021542920475393816 0.042595079863056086 0.0028699171589181317 0.0020484851637190666 0.015898071281241846 0.0039642386757645035 0.0028269962605745663 0.04699821290570797 0.0038847914110609846 0.0027693449205598484 0.02062777754809639 0.0033428134913175444 0.0023869447961383954 0.04347822682821944 0.0032016572025169872 0.002284816785998513 0.017193981036162397
2.162 0.0029199157452995 0.00208429037103447 0.038017793978646595 0.0028294101984484253 0.0020190281342525353 0.015037507803569494 0.0038820233956557435 0.002767663694495607 0.04255825283001731 0.0038406400094407505 0.0027376576455245176 0.01984537124993908 0.003239405553493595 0.0023119633151710297 0.03885674283692747 0.0031528887365604758 0.0022494185497448807 0.016281708413739788
2.172 0.002846690264037842 0.0020314286930567054 0.033716185309518865 0.002790817724313096 0.0019912246425362588 0.01422920372381287 0.0038202538198777434 0.0027233977779687057 0.03826896348676442 0.0037996313947385296 0.0027084504518172124 0.018990478198230146 0.003162975348447705 0.0022566427945939125 0.03449951229492833 0.0031107579496148967 0.0022189633644676817 0.015382748031373874
2.182 0.002790310267757913 0.0019909835385051085 0.0297691755857859 0.0027557881740760395 0.001966195188597642 0.01351075177888167 0.0037704678951404605 0.0026878492562340647 0.03422695659718655 0.003760535909479498 0.0026806600215652787 0.018121118598226803 0.0031048199809570053 0.0022147001388506623 0.030494577162483716 0.0030735013945362185 0.0021921748884177307 0.014563670398034178
2.192 0.0027463771472429543 0.0019595841668661493 0.026221851372452903 0.0027250812374749584 0.0019443268900608357 0.01288953363181078 0.00372861664341155 0.0026581302985256394 0.03051333605276491 0.0037238860675149537 0.002654720791740088 0.01728855940667438 0.003059051042564835 0.002181879604183706 0.026897142433632806 0.003040326146624548 0.0021684693138255278 0.01384964307538353
2.202 0.0027117363273563328 0.0019349160193722298 0.023092963625060598 0.00269870262762399 0.0019256005277315782 0.01235493000863557 0.003692189309409038 0.002632331069735484 0.02718156750678992 0.0036898986080042733 0.0026306944682008004 0.01652271210568943 0.003021919024045852 0.0021554431374334222 0.023731194820299152 0.0030107758894167753 0.002147495564342193 0.013236213345699967
2.212 0.0026839481232449353 0.0019152174409735783 0.020382900599922326 0.0026760776009151672 0.001909604815088105 0.011891169155184676 0.003659717200889793 0.002609338492098018 0.024256416985407748 0.0036585680000200335 0.002608528076211183 0.01583239246753896 0.0029909318614299574 0.0021335214106487604 0.020995111825554354 0.002984357964140473 0.0021288460009941273 0.01270687670694936
2.222 0.0026609332291307325 0.001898960413341966 0.018076263184051762 0.0026562624989732784 0.0018956346837859352 0.011483356874692279 0.003630239907874278 0.0025884718273828356 0.021740655959623177 0.003629642794727658 0.00258805674725406 0.015215650213581292 0.002964241176611072 0.002114705897001575 0.01866901330517941 0.002960411630865802 0.002111985058098357 0.012243347168161415
2.232 0.002640914176238056 0.0018848433154281664 0.016145375074421407 0.0026381963570035988 0.001882908890342932 0.01111946627340992 0.003602960162862504 0.0025691600968717984 0.019618446600408575 0.003602642816880087 0.002568941852085878 0.014665529840297625 0.002940280651820974 0.0020978233081757796 0.016721501353782933 0.0029380852938312493 0.002096262498804001 0.011830670247274671
2.242 0.0026223710863444347 0.0018717636307935494 0.014553965068999636 0.0026208211914817733 0.001870659606571404 0.01079031776782329 0.003577019276460262 0.002550785391670018 0.017859174031432803 0.003576850280984087 0.0025506695574747697 0.014173650974530615 0.002917736190319077 0.0020819071777034587 0.015113911659337344 0.0029165006082092783 0.00208102714526245 0.011457837990481017
2.252 0.0026040239514734096 0.001858791714142725 0.013260456973346367 0.002603157772915809 0.0018581736727864345 0.0104892735757259 0.003551520950839923 0.0025327096601451887 0.016422182142786932 0.0035514321259289402 0.0025326484348742995 0.013731753458333258 0.0028954479233854013 0.002066120679401066 0.013803469534122093 0.0028947656556263714 0.002065633621764666 0.011117020285687632
2.262 0.0025847570985484997 0.0018451215468083429 0.012220085782270526 0.002584282426580465 0.001844782134461351 0.01021087109552071 0.003525592279140988 0.0025143121732297976 0.015261568290237478 0.0035255466472405112 0.0025142802910180775 0.013332417449690508 0.0028723663633568675 0.002049722072505537 0.012745286514807119 0.0028719967886991944 0.0020494576257063402 0.010802263642509314
2.272 0.002563686047931741 0.001830124487649577 0.011387693493523155 0.002563430752064649 0.00182994154814984 0.00995050720215067 0.003498384464163115 0.0024949882616204615 0.014330077191587388 0.00349836170736378 0.0024949720611586114 0.012968965793152046 0.0028475808564247646 0.002032074957022022 0.01189453102905328 0.0028473844201877398 0.002031934102311265 0.010508572975461549
2.282 0.002540150332875332 0.0018133389046398958 0.01072065685787158 0.002540015415937791 0.001813242048919694 0.009704313658028681 0.0034691758060432544 0.0024742251552306387 0.013582196847167445 0.0034691648303902816 0.002474217174756161 0.01263524049769853 0.0028203497322653102 0.0020126618290430176 0.011208875255476609 0.00282024722524133 0.0020125881959977693 0.010231654002656434
2.292 0.002513742341770437 0.0017944845428556559 0.010181250669426637 0.002513672241595709 0.0017944341517442072 0.00946916912335484 0.00343741439134343 0.0024516323620863735 0.012976912134022838 0.003437409264521582 0.0024516285544847896 0.012325773847890338 0.002790179743660182 0.0019911399686137854 0.01065046236879206 0.002790127193001372 0.001991102168139776 0.009967774515564336
2.302 0.0024844438263878677 0.0017735579768225443 0.00973806353320037 0.002484408016002202 0.0017735322157212614 0.009242847120980021 0.0034027344581450255 0.0024269515298945684 0.012479271798702455 0.0034027321337877403 0.002426949770079807 0.012035745832623693 0.0027568745111543383 0.001967376280465054 0.010187456478814281 0.0027568480316849738 0.001967357215748267 0.009713944368561548
2.312 0.0024525773175667277 0.0017507972315530872 0.0093662771137348 0.0024525593253803993 0.001750784286472589 0.009023960060937274 0.0033650199082371 0.0024001018087340224 0.012061137492844737 0.003365018891158545 0.0024001010262087205 0.011761233884761243 0.0027206004344298733 0.0019414939852648212 0.009794799441326038 0.002720587319443379 0.0019414845389230477 0.009468219110854922
2.322 0.0024186865153701938 0.0017265956209026208 0.009047398786051843 0.002418677623569349 0.0017265892257690941 0.00881202452679682 0.0033244258550500505 0.0023711954481256776 0.011700952013121317 0.0033244254268092856 0.0023711951147142125 0.011499303561907828 0.0026818020873493795 0.0019138129617204131 0.009453835398892458 0.002681795702947843 0.0019138083640532683 0.009229651405735733
2.332 0.002383326790577872 0.0017013522503453522 0.00876804956494874 0.002383322470342142 0.0017013491455521049 0.008607020015758844 0.0032813099932718507 0.0023404885826977754 0.011382972836203507 0.0032813098196877387 0.0023404884467106844 0.011248002949762316 0.002641030655125223 0.0018847281151799099 0.009151211062310488 0.0026410276000067077 0.0018847259167263806 0.008997984958882968
2.342 0.0023470807432267662 0.0016754839657803359 0.00851881636947914 0.0023470786802646335 0.0016754824846929293 0.00840921126925807 0.003236086917713622 0.002308277275870947 0.01109602367550069 0.0032360868507227644 0.0023082772234136375 0.011006043926616516 0.002598897711603249 0.0018546764672507845 0.008877785498166752 0.0025988962745985347 0.0018546754344292385 0.008773524206553557
2.352 0.0023105277838501304 0.0016494039782950919 0.00829333830764189 0.002310526815555943 0.001649403283836598 0.008219146452430739 0.003189247184036915 0.0022749113766165146 0.010832485706224849 0.0031892471600278804 0.0022749113579628804 0.010772732025692237 0.0025561068656989364 0.0018241598544292924 0.008627589722692213 0.0025561062015847587 0.001824159377788356 0.00855699470940871
2.362 0.002274174458208643 0.0016234725692600386 0.008087137351382598 0.002274174011531864 0.0016234722491756208 0.008037223501566803 0.003141429285901083 0.002240846050505399 0.010587600588555072 0.0031414292781511365 0.002240846044598313 0.010548084362091547 0.0025133394883066124 0.0017936635595855721 0.0083968012436645 0.0025133391867996568 0.0017936633434837178 0.00834926717858093
2.372 0.0022384198632261184 0.0015979726440596706 0.007897173071830701 0.002238419660828683 0.0015979724990912898 0.007863819179081247 0.0030933628422076865 0.002206601356726437 0.010358404212280787 0.003093362840099196 0.0022066013551865337 0.010332394906652775 0.0024711307892546306 0.00176356817985763 0.008182796175630802 0.0024711306547865715 0.0017635680835758243 0.008150989927701567
2.382 0.0022035949906399127 0.001573138298617937 0.007721146634551795 0.002203594900573466 0.0015731382341056862 0.007699021711101519 0.00304574191469643 0.002172672123219032 0.010143121434981573 0.0030457419143540593 0.002172672123005702 0.010126095096727034 0.002429871266286993 0.0017341508796532492 0.007983613027430893 0.002429871207382602 0.0017341508374950567 0.007962478080878535
2.392 0.0021700079138369855 0.0015491872565531926 0.007557554993161769 0.002170007874468309 0.0015491872283386696 0.007542994368460466 0.002999133406957221 0.0021394625955106243 0.009940558661523078 0.0029991334070613297 0.0021394625956110015 0.009929480678759263 0.002389918328867942 0.0017056652663940792 0.007797884622093547 0.002389918303532863 0.0017056652482570055 0.00778394689008089
2.402 0.002137912496148506 0.0015262990383958293 0.007405264280393741 0.0021379124792502086 0.001526299026272388 0.007395762280068067 0.002953950112128962 0.002107267219468838 0.009749815672889352 0.002953950112274292 0.002107267219585527 0.009742656365021349 0.0023516426704253733 0.0016783747253717933 0.007624747914337159 0.0023516426597290237 0.001678374717707285 0.0076156314416471055
2.412 0.0021072971130534656 0.0015044643328551886 0.007263157934563888 0.002107297105934543 0.0015044643277402651 0.0072570117419543684 0.002910526338396994 0.0020763247465599394 0.009570231147515453 0.002910526338496015 0.002076324746635444 0.009565638239582536 0.0023152489428972713 0.0016524246976283331 0.007463358152404941 0.002315248938464354 0.0016524246944472 0.0074574467511199696
2.422 0.0020779553438095536 0.0014835355207573095 0.007129971293526514 0.0020779553408655812 0.0014835355186383252 0.00712603191288407 0.002868964967560082 0.002046708767397233 0.009401054801912424 0.0028689649676156585 0.00204670876743821 0.0093981314586732 0.002280694185703129 0.0016277843823887118 0.00731267498143192 0.002280694183899972 0.0016277843810923016 0.00730887640341327
2.432 0.0020497419533095688 0.0014634089935731014 0.007004716631064759 0.0020497419521140637 0.0014634089927109532 0.007002215285260015 0.0028291245964170556 0.0020183186652999877 0.00924130968856398 0.0028291245964452458 0.0020183186653202714 0.009239464416605782 0.002247840965093417 0.0016043559050994268 0.007171659700849564 0.0022478409643736782 0.0016043559045808625 0.007169241454688757
2.442 0.0020226849299928916 0.0014441051520776105 0.006886834006053778 0.0020226849295163682 0.0014441051517332638 0.006885260942006812 0.002790826955481475 0.001991027392108998 0.009090100824753788 0.0027908269554946705 0.00199102739211834 0.009088946129341125 0.002216565253229897 0.0015820511569126507 0.007039392371430767 0.002216565252947998 0.0015820511567091005 0.007037867453769127
2.452 0.001996827822921092 0.0014256557156671571 0.006775789106326579 0.00199682782273476 0.00142565571553222 0.00677480940671594 0.0027540058809112766 0.0019647878878375795 0.008946791156559235 0.002754005880917101 0.0019647878878416643 0.008946075083711699 0.0021867422995867506 0.0015607815972947046 0.0069150209518005394 0.0021867422994784175 0.001560781597216311 0.006914068578916009
2.462 0.001972161366251401 0.0014080548519339558 0.006671034345917932 0.00197216136617991 0.0014080548518820683 0.006670430127023715 0.002718616020135775 0.0019395679087456231 0.008810866599194974 0.0027186160201382614 0.0019395679087473596 0.008810426627356482 0.00215826137114604 0.001540468689653563 0.006797754708947844 0.002158261371105199 0.0015404686896239445 0.0067971656579167246
2.472 0.001948681529994417 0.0013913003316915684 0.006571949658706365 0.0019486815299674981 0.001391300331671985 0.006571580640303053 0.002684519995779612 0.0019152695282933692 0.008681725688792052 0.0026845199957806444 0.0019152695282940906 0.008681457886414843 0.00213103441498985 0.0015210499971482537 0.0066868696084283075 0.0021310344149747507 0.001521049997137278 0.006686508807809026
2.482 0.0019263564066857035 0.0013753698484127864 0.006477995561501456 0.0019263564066757644 0.0013753698484055342 0.006477772382114413 0.002651539411731801 0.001891765472851489 0.008558649005807778 0.00265153941173222 0.0018917654728517848 0.008558487532041267 0.002104984776298067 0.001502471110129212 0.00658171157289175 0.0021049847762925934 0.0015024711101252232 0.006581492724782185
2.492 0.0019051463820913205 0.0013602354823577555 0.006388674746994944 0.001905146382087726 0.0013602354823551233 0.006388541082233439 0.0026195038944766035 0.0018689342144769898 0.008440928030732745 0.002619503894476776 0.001868934214477112 0.008440831586178102 0.0020800477086090068 0.0014846860085575178 0.006481721027913357 0.002080047708607068 0.0014846860085560981 0.006481589571479029
2.502 0.0018849586790970463 0.0013458310605388725 0.006303395990339787 0.0018849586790957757 0.0013458310605379358 0.006303316713647607 0.0025883081963687642 0.0018467007823810182 0.008328120890461164 0.0025883081963688414 0.0018467007823810724 0.008328063830601761 0.002056155146066241 0.001467646207738032 0.006386366884304994 0.0020561551460655716 0.0014676462077375392 0.006386288686693007
2.512 0.0018656955646804288 0.0013320868707422506 0.006221729825252936 0.001865695564679993 0.0013320868707419242 0.0062216832629594125 0.0025579080929299274 0.0018250336786390486 0.00821986429873055 0.00255790809292997 0.0018250336786390774 0.008219830859983677 0.002033231091247048 0.001451297487009584 0.006295154385840052 0.002033231091246828 0.0014512974870094168 0.006295108319224853
2.522 0.0018472605626408134 0.001318933862220179 0.006143223075226173 0.0018472605626406694 0.00131893386222007 0.006143195992508709 0.0025282917426948884 0.0018039246492241481 0.008115887712693693 0.0025282917426949166 0.001803924649224168 0.008115868303274817 0.002011203175212988 0.001435588178334514 0.006207672710120084 0.002011203175212922 0.0014355881783344622 0.006207645833741623
2.532 0.001829544792041708 0.001306294256878854 0.0060674624075273 0.001829544792041666 0.0013062942568788192 0.006067446806841 0.0024994644413779874 0.0017833775498957826 0.008015960134047564 0.002499464441378012 0.0017833775498958002 0.00801594897574539 0.001989998758615406 0.0014204663890357032 0.006123550046191814 0.001989998758615392 0.0014204663890356886 0.006123534516433998
2.542 0.0018124735966380198 0.0012941146758659687 0.005994142847210238 0.0018124735966380118 0.00129411467586596 0.005994133946798655 0.0024714152011021647 0.001763384641804293 0.00791988727560156 0.002471415201102187 0.0017633846418043094 0.007919880922155679 0.0019695433056266193 0.0014058788704954643 0.006042432927781405 0.0019695433056266236 0.0014058788704954652 0.006042424040152542
2.552 0.0017959671650786455 0.001282338065410593 0.00592294836928429 0.001795967165078648 0.001282338065410594 0.005922943339920802 0.0024441478336250195 0.0017439487707494809 0.007827520371602784 0.0024441478336250416 0.0017439487707494987 0.007827516788489478 0.0019497758818365003 0.0013917820986920233 0.0059640279457379205 0.0019497758818365104 0.00139178209869203 0.005964022907908717
2.562 0.0017799592098240828 0.0012709170623514821 0.005853607246877954 0.0017799592098240917 0.0012709170623514863 0.005853604431932539 0.002417652517411467 0.0017250629945486002 0.007738657777625111 0.00241765251741149 0.0017250629945486189 0.00773865577607153 0.0019306422809885209 0.0013781373537043108 0.005888077783475896 0.0019306422809885321 0.0013781373537043189 0.005888074955063113
2.572 0.0017644080105900025 0.001259821859488941 0.0057859604856331705 0.001764408010590012 0.0012598218594889468 0.005785958925071771 0.0023919003967458967 0.0017067067833860773 0.0076530736366290895 0.0023919003967459206 0.0017067067833860968 0.007653072529132146 0.001912096022379254 0.0013649114587967544 0.005814367908036667 0.0019120960223792656 0.0013649114587967633 0.005814366335174651
2.582 0.0017492793846053695 0.0012490280608559291 0.005719855330007647 0.0017492793846053782 0.0012490280608559354 0.005719854473083957 0.002366868782795407 0.0016888640063748184 0.007570593728173667 0.002366868782795431 0.0016888640063748384 0.007570593121177018 0.0018941017383761064 0.0013520791835948235 0.005742725717123872 0.0018941017383761187 0.0013520791835948335 0.0057427248507680075
2.592 0.0017345459617179853 0.001238516107742604 0.00565513637877232 0.0017345459617179933 0.0012385161077426105 0.005655135912692001 0.0023425306122041288 0.0016715154046661608 0.007491054722197724 0.0023425306122041513 0.0016715154046661814 0.007491054392671399 0.0018766244551541042 0.001339615583765509 0.005672987377279643 0.0018766244551541161 0.0013396155837655198 0.0056729869045931665
2.602 0.0017201904287189403 0.0012282737080252998 0.005591706042889812 0.0017201904287189459 0.001228273708025306 0.0055917057917902165 0.0023188489152270943 0.0016546346069546726 0.007414253794215882 0.0023188489152271173 0.0016546346069546938 0.007414253617019026 0.0018596367808306107 0.00132750113053841 0.005605023710026 0.0018596367808306222 0.00132750113053842 0.005605023454559211
2.612 0.001706191091163322 0.0012182853843162218 0.005529479195690531 0.0017061910911633283 0.0012182853843162272 0.005529479061689575 0.002295792076385828 0.0016381991144894725 0.007340015899293319 0.0022957920763858495 0.001638199114489493 0.007340015804910613 0.0018431202240165809 0.001315722644799712 0.005538736746353437 0.0018431202240165908 0.0013157226447997224 0.005538736609583578
2.622 0.0016925393755530867 0.001208545052838847 0.005468414889756098 0.001692539375553091 0.0012085450528388512 0.005468414818919844 0.002273333529027167 0.0016221899756111468 0.007268184795052509 0.0022733335290271877 0.001622189975611168 0.007268184745254897 0.0018270546543201244 0.0013042657765525072 0.005474030753800755 0.0018270546543201333 0.0013042657765525174 0.005474030681266197
2.632 0.0016792351278719481 0.0011990526380522538 0.005408465185617036 0.0016792351278719546 0.0011990526380522577 0.005408465148523623 0.0022514463715283704 0.0016065880289265644 0.007198612089606177 0.0022514463715283916 0.001606588028926586 0.007198612063579703 0.0018114221218661541 0.0012931177326514917 0.005410824596240326 0.0018114221218661632 0.0012931177326515018 0.005410824558134499
2.642 0.001666259750387578 0.0011897948364327966 0.005349550185215836 0.0016662597503875802 0.0011897948364328005 0.005349550165974646 0.002230108253505865 0.0015913773631755386 0.007131169239265257 0.002230108253505886 0.0015913773631755594 0.007131169225790502 0.0017962083873384912 0.001282268367447094 0.0053490491821173445 0.0017962083873384993 0.0012822683674471038 0.0053490491622875756
2.652 0.0016536049462130384 0.0011807657776089684 0.005291661594050012 0.0016536049462130406 0.001180765777608971 0.005291661584163505 0.0022092912458972318 0.0015765380482669318 0.007065717287120069 0.0022092912458972526 0.0015765380482669524 0.007065717280209273 0.0017813993955442854 0.0012717076704370617 0.005288646864652628 0.0017813993955442932 0.00127170767043707 0.00528864685443111
2.662 0.0016412687302611488 0.0011719640552005266 0.00523480799323263 0.0016412687302611497 0.0011719640552005281 0.005234807988201012 0.002188974730155976 0.0015620554104288343 0.007002133410810445 0.0021889747301559958 0.0015620554104288542 0.0070021334072994735 0.0017669827906490348 0.0012614268391031793 0.005229575816958384 0.0017669827906490417 0.0012614268391031868 0.005229575811739488
2.672 0.0016292427022988386 0.0011633836857628292 0.005178952039631494 0.0016292427022988403 0.0011633836857628302 0.005178952037095051 0.0021691418570268435 0.0015479174580263263 0.006940318324669693 0.002169141857026863 0.0015479174580263462 0.006940318322902875 0.0017529457899931509 0.0012514167601091301 0.00517179373346896 0.0017529457899931576 0.001251416760109137 0.0051717937308296035
2.682 0.001617519769516816 0.0011550196163735726 0.005124076464149785 0.001617519769516816 0.0011550196163735732 0.005124076462883273 0.002149770026183288 0.001534108082808031 0.006880170881268979 0.0021497700261833065 0.0015341080828080499 0.006880170880388355 0.001739274471829589 0.0012416675084330666 0.005115263479120036 0.0017392744718295941 0.0012416675084330727 0.005115263477797944
2.692 0.0016060918902117075 0.0011468661109893792 0.005070172237753788 0.001606091890211708 0.0011468661109893788 0.005070172237127378 0.0021308408519504097 0.0015206141803938125 0.006821605325207646 0.002130840851950429 0.0015206141803938312 0.006821605324772924 0.0017259560862006266 0.0012321699930183568 0.005059957482626448 0.0017259560862006326 0.001232169993018362 0.005059957481970511
2.702 0.001594952709643101 0.001138918620494262 0.005017239376268095 0.0015949527096431008 0.0011389186204942606 0.005017239375961224 0.0021123407379528276 0.0015074260782052219 0.0067645405493268786 0.002112340737952845 0.0015074260782052412 0.006764540549114336 0.0017129789665350356 0.0012229158936078693 0.005005846266716901 0.0017129789665350414 0.0012229158936078743 0.005005846266394575
2.712 0.0015840964747474758 0.0011311730602418548 0.004965288892656451 0.0015840964747474745 0.0011311730602418535 0.004965288892507558 0.0020942529200213837 0.001494531817581904 0.006708885536354374 0.0020942529200214033 0.0014945318175819218 0.006708885536251459 0.0017003330575103173 0.0012138980406115516 0.004952902264635513 0.0017003330575103219 0.0012138980406115557 0.004952902264478644
2.722 0.0015735118927418907 0.001123621372087651 0.004914315649400774 0.0015735118927418898 0.0011236213720876487 0.004914315649329224 0.0020765622072242327 0.0014819205841129796 0.006654568285714535 0.002076562207224251 0.0014819205841129972 0.006654568285665187 0.0016880085891571896 0.001205109470497334 0.004901103881926219 0.0016880085891571952 0.0012051094704973373 0.004901103881850612
2.732 0.0015631953453978163 0.0011162609808244197 0.004864339262283718 0.001563195345397815 0.0011162609808244167 0.004864339262249665 0.0020592570590779774 0.0014695841566918918 0.006601528082949272 0.002059257059077997 0.0014695841566919091 0.006601528082925839 0.0016759938407256453 0.0011965418260565872 0.004850433552380291 0.0016759938407256497 0.0011965418260565899 0.004850433552344204
2.742 0.0015531417275550935 0.001109088249403422 0.0048153586823952025 0.0015531417275550913 0.0011090882494034188 0.004815358682379154 0.002042325038995787 0.0014575136893555962 0.00654971215544417 0.002042325038995805 0.001457513689355613 0.00654971215543315 0.0016642763769262035 0.0011881862395322744 0.004800876320590227 0.001664276376926207 0.0011881862395322765 0.00480087632057317
2.752 0.001543336313432742 0.0011020926438817889 0.00476735647630261 0.0015433363134327385 0.0011020926438817845 0.004767356476295121 0.0020257517637081762 0.001445698934093853 0.006499067765652731 0.0020257517637081945 0.0014456989340938696 0.0064990677656476025 0.0016528451514810033 0.001180034833193594 0.004752417255789882 0.001652845151481007 0.001180034833193595 0.0047524172557819
2.762 0.0015337730829022645 0.001095269887218033 0.004720353293614289 0.0015337730829022614 0.0010952698872180283 0.004720353293610828 0.002009523851779557 0.0014341303403565449 0.006449542447206595 0.0020095238517795744 0.0014341303403565603 0.006449542447204232 0.0016416898403885407 0.0011720802412128898 0.004705040476471685 0.0016416898403885437 0.0011720802412128904 0.004705040476467986
2.772 0.0015244465847238295 0.001088616076661869 0.004674353048899465 0.0015244465847238245 0.0010886160766618647 0.004674353048897882 0.001993633519606721 0.0014228023838986864 0.006401094416747751 0.001993633519606738 0.0014228023838987027 0.006401094416746671 0.0016308000147802339 0.001164315020780877 0.004658728725289437 0.0016308000147802354 0.0011643150207808779 0.004658728725287739
2.782 0.0015153448329097005 0.0010821226615788254 0.004629342222432343 0.0015153448329096964 0.0010821226615788206 0.004629342222431626 0.0019780712153617376 0.001411708256809974 0.006353674977722532 0.0019780712153617537 0.001411708256809988 0.006353674977722044 0.0016201671968488853 0.0011567331238053755 0.004613464866964037 0.0016201671968488877 0.0011567331238053762 0.004613464866963265
2.792 0.0015064616749294719 0.0010757852514307485 0.004585330769851489 0.0015064616749294669 0.0010757852514307433 0.004585330769851166 0.0019628256500170633 0.0014008399128984904 0.006307237576814019 0.0019628256500170815 0.0014008399128985053 0.006307237576813801 0.0016097838527827514 0.0011493291802661448 0.004569229105150024 0.0016097838527827522 0.0011493291802661453 0.0045692291051496765
2.802 0.001497792752388526 0.0010696007376247785 0.004542317006257776 0.0014977927523885212 0.0010696007376247729 0.004542317006257633 0.0019478904499506374 0.001390192820115651 0.006261752976007317 0.001947890449950653 0.0013901928201156656 0.006261752976007221 0.0015996406296423019 0.0011420965196980739 0.0045260000091778725 0.0015996406296423034 0.0011420965196980745 0.004526000009177718
2.812 0.0014893279042866468 0.0010635618589310205 0.0045002874399028715 0.0014893279042866422 0.001063561858931015 0.004500287439902809 0.0019332581735677552 0.0013797616859059665 0.006217190480389443 0.001933258173567772 0.001379761685905982 0.0062171904803894 0.0015897282700959947 0.0011350285384203016 0.004483762389280015 0.0015897282700959952 0.0011350285384203026 0.0044837623892799465
2.822 0.001481057021826329 0.0010576614079811962 0.004459239759370897 0.001481057021826325 0.0010576614079811913 0.00445923975937087 0.0019189175364874064 0.0013695384588106529 0.006173518034499443 0.0019189175364874242 0.0013695384588106683 0.0061735180344994235 0.0015800378487155506 0.0011281188686214736 0.004442503332271475 0.0015800378487155517 0.0011281188686214744 0.004442503332271444
2.832 0.0014729727393462816 0.0010518941253847094 0.004419172658454809 0.001472972739346277 0.0010518941253847048 0.0044191726584547975 0.0019048599760960177 0.0013595170436613382 0.00613071092335539 0.0019048599760960344 0.0013595170436613542 0.006130710923355381 0.0015705595262008355 0.0011213604884032459 0.004402206507225454 0.0015705595262008377 0.0011213604884032478 0.004402206507225441
2.842 0.0014650678136044662 0.0010462548382403462 0.004380080772672546 0.0014650678136044638 0.0010462548382403417 0.004380080772672541 0.001891079483372202 0.0013496931664557993 0.006088744658408657 0.0018910794833722198 0.001349693166455815 0.006088744658408654 0.0015612853105458602 0.0011147476946219024 0.004362854991100816 0.001561285310545864 0.0011147476946219035 0.004362854991100811
2.852 0.0014573336229801853 0.0010407373868497269 0.004341948557412914 0.0014573336229801838 0.0010407373868497212 0.004341948557412913 0.0018775698773853963 0.0013400624262892681 0.006047593573617146 0.0018775698773854123 0.0013400624262892846 0.0060475935736171455 0.0015522092317887702 0.0011082762286814898 0.004324429167981846 0.0015522092317887747 0.0011082762286814918 0.004324429167981844
2.862 0.0014497634502740203 0.0010353369715690205 0.004304762541122759 0.0014497634502740188 0.0010353369715690145 0.004304762541122758 0.0018643263090586195 0.001330621364423221 0.006007232409084486 0.0018643263090586401 0.001330621364423237 0.006007232409084485 0.00154332479096156 0.0011019414526042626 0.004286905924635787 0.0015433247909615651 0.001101941452604264 0.004286905924635786
2.872 0.001442352804699441 0.0010300503921082309 0.00426851407704925 0.0014423528046994395 0.0010300503921082257 0.00426851407704925 0.0018513450381388635 0.0013213673244940128 0.005967641578325569 0.0018513450381388843 0.0013213673244940288 0.005967641578325568 0.0015346253549342415 0.001095738632967741 0.004250263481636467 0.0015346253549342475 0.0010957386329677437 0.004250263481636467
2.882 0.001435093597135575 0.0010248718726241935 0.004233176765327801 0.0014350935971355738 0.001024871872624189 0.004233176765327801 0.0018386207971436055 0.0013122965599614027 0.0059288055129852295 0.0018386207971436254 0.0013122965599614196 0.0059288055129852295 0.0015261045561707708 0.001089663228532461 0.004214480704349885 0.0015261045561707764 0.0010896632285324643 0.0042144807043498845
2.892 0.001427976788996608 0.0010197949626788696 0.004198726845386217 0.0014279767889966066 0.0010197949626788644 0.004198726845386217 0.0018261478970005012 0.0013034050133247865 0.005890704624787518 0.0018261478970005214 0.0013034050133248038 0.005890704624787519 0.0015177558096844215 0.0010837105410139382 0.0041795355770810946 0.0015177558096844284 0.0010837105410139408 0.004179535577081094
2.902 0.0014209976981257298 0.0010148163132508233 0.004165160889314123 0.0014209976981257274 0.0010148163132508185 0.0041651608893141226 0.0018139230800157731 0.0012946903713780507 0.0058533230597430175 0.0018139230800157953 0.0012946903713780687 0.005853323059743018 0.001509572789056582 0.0010778760535881378 0.004145406695000063 0.0015095727890565875 0.0010778760535881393 0.004145406695000063
2.912 0.001414149518245743 0.0010099310607722114 0.004132462848939649 0.0014141495182457393 0.0010099310607722062 0.004132462848939649 0.001801943298201189 0.001286150468807986 0.005816649212249438 0.0018019432982012105 0.001286150468808003 0.005816649212249438 0.0015015495245226003 0.001072155504749099 0.004112073775955593 0.0015015495245226046 0.0010721555047491008 0.004112073775955593
2.922 0.0014074233016635742 0.0010051328109759276 0.004100611625395002 0.0014074233016635697 0.001005132810975921 0.004100611625395004 0.001790203322564825 0.0012777815731559307 0.005780664289699583 0.0017902033225648453 0.0012777815731559472 0.005780664289699583 0.0014936801846783543 0.0010665447333419477 0.0040795170090812275 0.0014936801846783582 0.0010665447333419499 0.0040795170090812275
2.932 0.0014008162812988864 0.0010004195971653129 0.0040695973940732925 0.0014008162812988814 0.0010004195971653072 0.0040695973940732925 0.0017786985365731494 0.0012695803958764032 0.005745352047757525 0.0017786985365731698 0.0012695803958764204 0.005745352047757525 0.0014859596604388423 0.0010610400931537172 0.004047715175417811 0.001485959660438846 0.0010610400931537194 0.004047715175417812
2.942 0.0013943280991671459 0.0009957911583373593 0.004039399823634275 0.0013943280991671387 0.0009957911583373528 0.004039399823634275 0.0017674250598162947 0.0012615441820293864 0.0057106999927937 0.0017674250598163138 0.0012615441820294014 0.0057106999927937 0.001478384365882072 0.0010556390266573562 0.004016646719194801 0.0014783843658820745 0.0010556390266573583 0.004016646719194801
2.952 0.001387955045905473 0.0009912448481659893 0.004009996542477485 0.0013879550459054654 0.0009912448481659822 0.004009996542477485 0.0017563776497318572 0.001253669187283237 0.005676688769720985 0.0017563776497318754 0.0012536691872832514 0.005676688769720985 0.001470951179526718 0.0010503393087051788 0.003986292136140428 0.0014709511795267204 0.0010503393087051807 0.003986292136140428
2.962 0.0013816955619031217 0.0009867795559352058 0.0039813852096120764 0.001381695561903114 0.000986779555935198 0.0039813852096120764 0.0017455512058380553 0.0012459517762945804 0.0056433004350458565 0.0017455512058380711 0.0012459517762945947 0.0056433004350458565 0.0014636558676105998 0.001045137917390233 0.003956633495713367 0.001463655867610601 0.0010451379173902345 0.003956633495713367
2.972 0.0013755499358144917 0.0009823954902839253 0.00395356190499056 0.0013755499358144823 0.0009823954902839173 0.003953561904990561 0.0017349409825746192 0.0012383885697896566 0.005610522635719577 0.0017349409825746342 0.0012383885697896694 0.005610522635719577 0.0014564941476173875 0.0010400317960114435 0.003927653903788601 0.0014564941476173882 0.0010400317960114443 0.003927653903788601
2.982 0.001369515500565336 0.0009780907467449875 0.003926508902213483 0.0013695155005653261 0.0009780907467449784 0.003926508902213484 0.0017245404120816903 0.001230974879096979 0.00557833783204662 0.0017245404120817052 0.0012309748790969928 0.00557833783204662 0.0014494630008540868 0.0010350187923185855 0.0038993349567148427 0.0014494630008540863 0.0010350187923185846 0.0038993349567148423
2.992 0.0013635923188890949 0.000973865380745241 0.0039002133913093005 0.0013635923188890847 0.0009738653807452309 0.0039002133913093005 0.0017143427381954022 0.001223705881637203 0.005546725096631994 0.001714342738195415 0.0012237058816372145 0.005546725096631995 0.0014425601342282477 0.0010300972711643106 0.003871655672918801 0.0014425601342282464 0.0010300972711643076 0.0038716556729188004
3.002 0.0013577837924512355 0.0009697218194966958 0.0038746688254599052 0.0013577837924512246 0.0009697218194966838 0.0038746688254599052 0.0017043430547114633 0.001216578084155406 0.0055156671028312705 0.0017043430547114772 0.0012165780841554173 0.0055156671028312705 0.001435783052541629 0.001025265452086634 0.003844597494660501 0.0014357830525416257 0.0010252654520866307 0.003844597494660501
3.012 0.001352088045574435 0.0009656587234671346 0.0038498629939910556 0.0013520880455744225 0.000965658723467122 0.0038498629939910556 0.0016945353204092738 0.0012095871719784788 0.0054851482960083745 0.001694535320409285 0.0012095871719784883 0.0054851482960083745 0.001429128096390089 0.0010205207235844164 0.0038181452674118156 0.0014291280963900851 0.0010205207235844118 0.0038181452674118156
3.022 0.0013465021421792533 0.000961674000536229 0.0038257866795023015 0.0013465021421792413 0.0009616740005362151 0.003825786679502302 0.0016849112713350428 0.001202727245849799 0.005455152454983457 0.0016849112713350548 0.0012027272458498077 0.005455152454983457 0.001422591180426892 0.0010158601683293808 0.0037922837390112867 0.0014225911804268878 0.0010158601683293756 0.0037922837390112862
3.032 0.001341028684108918 0.0009577695091877155 0.003802436214234875 0.0013410286841089066 0.0009577695091877017 0.003802436214234875 0.001675464249836067 0.0011959935567464385 0.005425663644203326 0.0016754642498360782 0.001195993556746446 0.005425663644203325 0.0014161695084951007 0.0010112817905979904 0.003766995918343379 0.0014161695084950957 0.0010112817905979844 0.003766995918343379
3.042 0.001335668339595646 0.0009539457261837588 0.0037797948466300607 0.0013356683395956343 0.000953945726183744 0.0037797948466300607 0.0016661893470675201 0.001189382602651312 0.005396663856532929 0.0016661893470675331 0.0011893826026513179 0.00539666385653293 0.0014098608400835277 0.0010067839933176306 0.0037422631324096427 0.0014098608400835231 0.0010067839933176244 0.0037422631324096427
3.052 0.0013304178449183744 0.0009502003238877599 0.0037578423941341497 0.001330417844918364 0.0009502003238877458 0.00375784239413415 0.0016570807748534123 0.0011828902518506794 0.005368132051499188 0.001657080774853424 0.001182890251850686 0.005368132051499188 0.0014036624099906438 0.0010023648030474301 0.003718067626109161 0.0014036624099906401 0.0010023648030474234 0.003718067626109161
3.062 0.0013252761446498316 0.0009465325482331265 0.0037365714917626702 0.0013252761446498212 0.000946532548233112 0.0037365714917626702 0.001648133233701353 0.0011765127232841387 0.005340052035878943 0.001648133233701365 0.0011765127232841453 0.005340052035878943 0.0013975713358067648 0.0009980221607928785 0.0036943927929566594 0.0013975713358067622 0.0009980221607928726 0.003694392792956659
3.072 0.0013202417880719714 0.0009429413629901016 0.0037159700205604204 0.0013202417880719627 0.000942941362990088 0.0037159700205604204 0.0016393426283771702 0.0011702470945063868 0.005312412608698113 0.0016393426283771834 0.0011702470945063926 0.005312412608698113 0.0013915849443107502 0.0009937541590804098 0.0036712207121485855 0.0013915849443107487 0.0009937541590804041 0.0036712207121485855
3.082 0.0013153112993105713 0.0009394242915730086 0.0036960186942742927 0.001315311299310564 0.0009394242915729958 0.0036960186942742936 0.0016307040102132818 0.0011640898357929846 0.005285198712737219 0.0016307040102132963 0.0011640898357929916 0.005285198712737219 0.0013857007345774977 0.0009895590137025058 0.003648534113692434 0.0013857007345774977 0.0009895590137025008 0.003648534113692434
3.092 0.0013104834072724413 0.0009359804233570521 0.0036767063850327297 0.001310483407272435 0.0009359804233570407 0.00367670638503273 0.001622212358578673 0.0011580373629735553 0.005258395280138692 0.0016222123585786885 0.001158037362973564 0.005258395280138692 0.0013799155688640102 0.000985434483625254 0.003626318050219397 0.0013799155688640119 0.0009854344836252502 0.003626318050219397
3.102 0.0013057559886916082 0.0009326082378619821 0.003658019032332212 0.0013057559886916015 0.0009326082378619719 0.003658019032332212 0.0016138635947974675 0.0011520867645061113 0.00523199275445774 0.0016138635947974837 0.0011520867645061208 0.00523199275445774 0.0013742253589368097 0.000981377648839005 0.0036045588107572854 0.0013742253589368123 0.0009813776488390023 0.0036045588107572846
3.112 0.00130112389273863 0.0009293040537731964 0.003639937415231666 0.0013011238927386245 0.0009293040537731866 0.003639937415231666 0.0016056530960513891 0.0011462347424861692 0.005205981258204169 0.0016056530960514074 0.0011462347424861792 0.005205981258204169 0.0013686263399440275 0.0009773858215969679 0.003583243495395121 0.0013686263399440312 0.0009773858215969663 0.003583243495395121
3.122 0.0012965837209567852 0.0009260654462191934 0.0036224501298069032 0.0012965837209567804 0.0009260654462191847 0.0036224501298069032 0.001597576433949713 0.00114047813589886 0.005180350157463016 0.0015975764339497315 0.0011404781358988715 0.005180350157463016 0.0013631154637649527 0.0009734568258509074 0.0035623586521075982 0.0013631154637649575 0.0009734568258509066 0.0035623586521075982
3.132 0.0012921337663651979 0.0009228911939756427 0.00360554793620722 0.0012921337663651942 0.0009228911939756349 0.00360554793620722 0.001589630444876095 0.0011348146895864403 0.005155090387365748 0.0015896304448761145 0.0011348146895864533 0.005155090387365749 0.0013576898233193734 0.000969588586952923 0.0035418898334529185 0.0013576898233193789 0.0009695885869529245 0.0035418898334529185
3.142 0.0012877714647595328 0.0009197794684432807 0.00358921366745208 0.0012877714647595282 0.0009197794684432739 0.00358921366745208 0.0015818115466381631 0.001129241852230295 0.005130191114344312 0.0015818115466381835 0.0011292418522303104 0.005130191114344313 0.0013523466967803788 0.0009657791627037126 0.0035218227521663335 0.0013523466967803844 0.0009657791627037156 0.0035218227521663335
3.152 0.0012834945159650585 0.0009167286259967652 0.0035734295133394013 0.0012834945159650544 0.00091672862599676 0.003573429513339401 0.0015741154395951086 0.00112375655342434 0.005105639606223323 0.0015741154395951297 0.0011237565534243559 0.005105639606223323 0.0013470833833660982 0.0009620266241757105 0.003502143927942334 0.0013470833833661043 0.0009620266241757152 0.0035021439279423337
3.162 0.0012793010817682608 0.0009137373543380187 0.0035581856431858468 0.001279301081768256 0.000913737354338015 0.0035581856431858468 0.0015665382579214482 0.0011183560313474195 0.005081426245053278 0.0015665382579214686 0.0011183560313474364 0.005081426245053278 0.0013418967548418093 0.0009583287372170583 0.0034828413527731683 0.0013418967548418155 0.0009583287372170641 0.0034828413527731687
3.172 0.0012751888425859073 0.0009108039972604294 0.00354347407934176 0.001275188842585903 0.0009108039972604264 0.0035434740793417615 0.0015590760760395123 0.0011130374874766577 0.005057544329493115 0.0015590760760395323 0.001113037487476677 0.005057544329493115 0.0013367835247743204 0.0009546831560709436 0.0034639043686088096 0.001336783524774327 0.0009546831560709515 0.0034639043686088096
3.182 0.0012711547632474382 0.0009079263924668147 0.003529281558148396 0.0012711547632474327 0.0009079263924668136 0.003529281558148397 0.0015517247657923236 0.0011077979740286186 0.005033984415077758 0.0015517247657923436 0.0011077979740286386 0.005033984415077758 0.0013317410706473374 0.0009510880084757038 0.003445322655559737 0.0013317410706473443 0.0009510880084757128 0.003445322655559738
3.192 0.0012671968562286392 0.0009051031201152194 0.00351559617262598 0.0012671968562286335 0.0009051031201152198 0.00351559617262598 0.001544481102891321 0.0011026351891147057 0.005010734889816874 0.0015444811028913412 0.0011026351891147272 0.005010734889816874 0.0013267675082278805 0.0009475419493477249 0.0034270845815251192 0.0013267675082278866 0.0009475419493477355 0.0034270845815251192
3.202 0.0012633147667859448 0.0009023339277235553 0.00350240419108649 0.0012633147667859394 0.0009023339277235564 0.00350240419108649 0.0015373427705388785 0.0010975474839738956 0.004987786838762017 0.001537342770538898 0.001097547483973917 0.004987786838762017 0.001321861177895361 0.0009440437953458747 0.0034091767630766013 0.0013218611778953663 0.0009440437953458864 0.0034091767630766013
3.212 0.001259506565957285 0.0008996174371235131 0.003489684963114566 0.0012595065659572794 0.000899617437123515 0.003489684963114566 0.0015303073257220653 0.0010925331146583283 0.004965130853398622 0.0015303073257220841 0.0010925331146583515 0.004965130853398622 0.001317020650044315 0.0009405925266065075 0.003391586603117863 0.0013170206500443204 0.0009405925266065214 0.003391586603117863
3.222 0.001255769661520996 0.0008969517971877042 0.003477425982710998 0.0012557696615209902 0.0008969517971877066 0.003477425982710999 0.0015233719673853788 0.0010875900782091772 0.004942756654430036 0.0015233719673853976 0.0010875900782092022 0.004942756654430036 0.0013122441906435836 0.0009371869048833044 0.003374302738327307 0.0013122441906435892 0.000937186904883318 0.003374302738327306
3.232 0.0012521029629868304 0.000894336228575084 0.0034656210422924793 0.0012521029629868226 0.0008943362285750859 0.0034656210422924793 0.0015165341088365614 0.001082716533480598 0.004920657967394619 0.0015165341088365799 0.0010827165334806235 0.00492065796739462 0.0013075293269660011 0.0009338251650848864 0.00335731428431114 0.0013075293269660053 0.0009338251650848997 0.0033573142843111407
3.242 0.0012485035365578895 0.0008917686378714049 0.003454254384903343 0.0012485035365578814 0.0008917686378714062 0.003454254384903343 0.001509791094751847 0.001077910586042431 0.004898827928699887 0.0015097910947518645 0.001077910586042456 0.004898827928699887 0.0013028739071500694 0.0009305057711150038 0.0033406120737799775 0.001302873907150073 0.0009305057711150164 0.0033406120737799775
3.252 0.0012449678715220622 0.0008892465180465451 0.003443311486066756 0.0012449678715220527 0.0008892465180465444 0.0034433114860667564 0.0015031398609401132 0.0010731700455732932 0.004877256688124983 0.0015031398609401299 0.0010731700455733181 0.004877256688124983 0.0012982762669053339 0.0009272275341734924 0.0033241871427016774 0.0012982762669053365 0.0009272275341735036 0.0033241871427016774
3.262 0.0012414956157213832 0.000886769617096542 0.0034327850764021253 0.0012414956157213734 0.0008867696170965397 0.0034327850764021253 0.0014965782801658809 0.00106849339690829 0.004855938360223029 0.001496578280165897 0.0010684933969083133 0.004855938360223029 0.0012937345550547202 0.0009239891334458852 0.003308029431240448 0.001293734555054721 0.000923989133445896 0.003308029431240448
3.272 0.0012380857788413034 0.0008843372295024546 0.003422662287382662 0.0012380857788412936 0.0008843372295024518 0.0034226622873826623 0.0014901048568359678 0.0010638795749931236 0.0048348677246751485 0.0014901048568359838 0.0010638795749931462 0.004834867724675149 0.0012892470770224805 0.0009207893609242814 0.0032921301059418255 0.001289247077022481 0.000920789360924291 0.0032921301059418255
3.282 0.0012347345086828262 0.0008819466068996551 0.0034129302160301306 0.0012347345086828152 0.0008819466068996497 0.0034129302160301306 0.0014837168019005292 0.0010593265857674675 0.0048140355954509545 0.0014837168019005446 0.001059326585767489 0.0048140355954509545 0.0012848120368111147 0.0009176269349807768 0.003276481670505044 0.0012848120368111142 0.0009176269349807849 0.003276481670505044
3.292 0.001231439005295274 0.0008795957499809513 0.0034035835683439435 0.0012314390052952616 0.0008795957499809457 0.0034035835683439435 0.0014774110559713947 0.0010548322493844652 0.004793435954691697 0.0014774110559714092 0.001054832249384486 0.004793435954691697 0.0012804268981352616 0.0009145000450444656 0.0032610769323548924 0.001280426898135261 0.0009145000450444725 0.0032610769323548924
3.302 0.0012281978422035318 0.0008772836388508186 0.0033946133384418348 0.0012281978422035188 0.000877283638850812 0.0033946133384418356 0.0014711852699567166 0.0010503948909238434 0.004773065744722511 0.0014711852699567309 0.0010503948909238627 0.004773065744722512 0.001276089067000877 0.0009114068396075202 0.0032459097970969197 0.0012760890670008762 0.0009114068396075257 0.0032459097970969197
3.312 0.0012250079679742365 0.0008750080966231916 0.0033860045554443977 0.001225007967974223 0.0008750080966231842 0.0033860045554443977 0.0014650362924873556 0.0010460122575224112 0.004752918667214364 0.0014650362924873688 0.0010460122575224296 0.004752918667214363 0.0012717964916618327 0.000908345853540882 0.0032309749306346385 0.0012717964916618303 0.0009083458535408863 0.0032309749306346385
3.322 0.0012218670093113798 0.0008727674267500395 0.003377750050727569 0.001221867009311367 0.0008727674267500312 0.003377750050727569 0.0014589608717126216 0.001041682029808437 0.004732990064525738 0.001458960871712635 0.0010416820298084547 0.004732990064525739 0.001267547121392635 0.0009053156232711222 0.0032162665138231413 0.0012675471213926337 0.0009053156232711254 0.0032162665138231418
3.332 0.0012187745631855448 0.000870561340792467 0.003369846548344898 0.0012187745631855318 0.000870561340792458 0.003369846548344898 0.0014529571294067622 0.0010374028702070913 0.004713278925743263 0.0014529571294067756 0.0010374028702071086 0.004713278925743263 0.0012633387423080487 0.0009023145699533195 0.0032017788261139856 0.0012633387423080485 0.0009023145699533226 0.0032017788261139864
3.342 0.0012157276517888531 0.000868387714330635 0.0033622815662518878 0.001215727651788841 0.0008683877143306266 0.003362281566251888 0.00144702294883099 0.001033173266005178 0.004693780387330353 0.0014470229488310034 0.001033173266005195 0.004693780387330354 0.0012591697475488421 0.0008993415471416589 0.00318750695854065 0.0012591697475488406 0.0008993415471416618 0.00318750695854065
3.352 0.0012127233402463968 0.0008662444537979235 0.003355043913324499 0.0012127233402463838 0.0008662444537979156 0.003355043913324499 0.0014411555594280887 0.0010289912428298744 0.004674487367912587 0.0014411555594281028 0.001028991242829892 0.004674487367912587 0.0012550391219355672 0.0008963958307617084 0.0031734447326913777 0.001255039121935567 0.0008963958307617112 0.003173444732691378
3.362 0.0012097630876369443 0.0008641325994696063 0.003348129361194856 0.0012097630876369329 0.0008641325994695983 0.0033481293611948566 0.0014353538216930336 0.0010248559893218708 0.00465539707845082 0.0014353538216930477 0.0010248559893218884 0.004655397078450819 0.00125094584158842 0.0008934766918701344 0.003159584139929793 0.0012509458415884205 0.0008934766918701376 0.0031595841399297943
3.372 0.001206846183465732 0.0008620516487320896 0.0033415258765890944 0.001206846183465721 0.0008620516487320815 0.003341525876589095 0.0014296171067227194 0.0010207670555529137 0.0046365056404348735 0.0014296171067227344 0.001020767055552932 0.0046365056404348735 0.0012468891211976684 0.0008905835714429349 0.0031459183188119106 0.0012468891211976684 0.0008905835714429382 0.0031459183188119097
3.382 0.0012039693107543778 0.0008599992343158382 0.00333522140347009 0.001203969310754367 0.0008599992343158302 0.0033352214034700896 0.0014239429952384597 0.0010167227175631708 0.004617804674817177 0.001423942995238476 0.001016722717563189 0.004617804674817177 0.0012428683283877764 0.0008877160189995195 0.003132441269920855 0.0012428683283877786 0.0008877160189995222 0.003132441269920855
3.392 0.0012011328756203704 0.0008579756465049721 0.0033292127659543965 0.0012011328756203613 0.0008579756465049639 0.0033292127659543965 0.0014183299309608538 0.0010127218662194161 0.004599289272047704 0.0014183299309608712 0.0010127218662194348 0.004599289272047704 0.001238882624974871 0.0008848734379973554 0.003119145591379884 0.001238882624974874 0.0008848734379973583 0.0031191455913798837
3.402 0.0011983372694747035 0.000855981166863555 0.0033234899942609334 0.0011983372694746946 0.0008559811668635472 0.0033234899942609334 0.0014127782087299113 0.0010087647105003691 0.00458095691549296 0.0014127782087299304 0.0010087647105003889 0.00458095691549296 0.00123493150412105 0.0008820554684087871 0.003106023642309065 0.0012349315041210523 0.0008820554684087907 0.003106023642309065
3.412 0.0011955804199238523 0.0008540143187913273 0.003318038865594656 0.0011955804199238447 0.0008540143187913187 0.003318038865594656 0.0014072864672483017 0.0010048502810823992 0.004562800438582923 0.001407286467248321 0.0010048502810824191 0.004562800438582924 0.001231014723051949 0.0008792619377648564 0.0030930690889181406 0.0012310147230519535 0.00087926193776486 0.0030930690889181406
3.422 0.0011928617762239238 0.0008520747077521497 0.003312854197400177 0.0011928617762239169 0.0008520747077521413 0.0033128541974001774 0.0014018525229182925 0.0010009770210576106 0.004544813602651828 0.0014018525229183123 0.001000977021057631 0.004544813602651829 0.0012271314998489578 0.0008764922891202912 0.003080277208566245 0.0012271314998489639 0.0008764922891202952 0.003080277208566245
3.432 0.0011901807277420575 0.0008501618990732282 0.00330793221540769 0.0011901807277420503 0.000850161899073219 0.00330793221540769 0.0013964756936393535 0.0009971444411557091 0.00452699536056941 0.0013964756936393759 0.000997144441155729 0.00452699536056941 0.0012232804813150464 0.0008737455579696826 0.003067644457895558 0.0012232804813150538 0.0008737455579696876 0.0030676444578955583
3.442 0.0011875351145264196 0.0008482743519597731 0.0033032653610545713 0.0011875351145264152 0.000848274351959764 0.003303265361054572 0.001391154474172014 0.0009933514697887983 0.0045093430372665465 0.0013911544741720358 0.0009933514697888178 0.0045093430372665465 0.0012194602258044495 0.0008710207154860147 0.0030551670019614073 0.0012194602258044575 0.0008710207154860182 0.0030551670019614073
3.452 0.0011849235744012183 0.0008464110932814744 0.0032988460452299754 0.001184923574401214 0.000846411093281464 0.0032988460452299754 0.0013858862821028895 0.0009895962666474354 0.004491851294249852 0.0013858862821029127 0.0009895962666474547 0.004491851294249852 0.0012156694374998813 0.0008683168369521268 0.0030428400768825405 0.0012156694374998902 0.0008683168369521303 0.003042840076882541
3.462 0.001182345158249738 0.0008445714435960419 0.0032946667984109345 0.0011823451582497345 0.0008445714435960305 0.0032946667984109345 0.001380669555667568 0.0009858777127110861 0.004474516463369496 0.0013806695556675918 0.0009858777127111046 0.004474516463369496 0.0012119066415459058 0.0008656328701475386 0.0030306584349376856 0.0012119066415459158 0.0008656328701475412 0.0030306584349376856
3.472 0.0011797978299416905 0.000842753951444253 0.0032907202979560305 0.0011797978299416874 0.0008427539514442406 0.0032907202979560305 0.001375502305174139 0.000982194388944277 0.004457335160949325 0.0013755023051741624 0.0009821943889442928 0.004457335160949325 0.0012081698355056467 0.0008629673859577236 0.003018616919275622 0.0012081698355056567 0.000862967385957725 0.003018616919275622
3.482 0.0011772787105613408 0.0008409565607434054 0.003286999259139275 0.0011772787105613373 0.0008409565607433915 0.0032869992591392752 0.001370380880683238 0.0009785436928341688 0.004440301826221602 0.0013703808806832631 0.000978543692834184 0.004440301826221602 0.001204456430278518 0.0008603185368327966 0.0030067100267175133 0.0012044564302785279 0.0008603185368327966 0.0030067100267175133
3.492 0.0011747842704386937 0.0008391767525812787 0.003283494581190354 0.0011747842704386896 0.0008391767525812637 0.003283494581190354 0.0013653007029906762 0.000974922350910425 0.00442340816379604 0.0013653007029907007 0.0009749223509104395 0.00442340816379604 0.001200762658237437 0.0008576836331199068 0.002994928789781871 0.0012007626582374472 0.0008576836331199054 0.002994928789781871
3.502 0.0011723088913640895 0.0008374105159972418 0.0032801901580347915 0.0011723088913640847 0.0008374105159972257 0.0032801901580347915 0.0013602546279069554 0.0009713252608672565 0.004406640242325236 0.0013602546279069799 0.0009713252608672687 0.004406640242325236 0.001197082153108988 0.0008550581281534819 0.0029832554272476984 0.0011970821531089985 0.0008550581281534793 0.0029832554272476975
3.512 0.0011698417026260862 0.0008356500870208872 0.003277054410740132 0.0011698417026260815 0.0008356500870208695 0.003277054410740132 0.0013552293571981928 0.0009677429257334461 0.0043899709185986685 0.0013552293571982164 0.0009677429257334576 0.0043899709185986685 0.0011934032354684594 0.0008524336809672635 0.002971656214483225 0.0011934032354684672 0.00085243368096726 0.002971656214483225
3.522 0.001167362350801984 0.0008338809300965775 0.003274034487175299 0.0011673623508019774 0.0008338809300965597 0.003274034487175299 0.0013502004396374865 0.000964157874240218 0.004373348474836534 0.0013502004396375108 0.0009641578742402286 0.004373348474836534 0.0011897041004673582 0.000849794719656593 0.0029600709980597342 0.0011897041004673653 0.0008497947196565878 0.0029600709980597342
3.532 0.0011648346276098716 0.0008320771888885948 0.0032710453106455087 0.0011648346276098627 0.000832077188888576 0.003271045310645509 0.001345123962263071 0.0009605387353093959 0.004356683399088778 0.0013451239622630934 0.0009605387353094048 0.004356683399088779 0.0011859459016663528 0.0008471135013003772 0.0029483964935743145 0.0011859459016663597 0.0008471135013003714 0.0029483964935743145
3.542 0.0011621989000525287 0.0008301962773868144 0.0032679486143728778 0.0011621989000525196 0.0008301962773867949 0.0032679486143728778 0.0013399252392044278 0.0009568321616035713 0.004339826239424423 0.0013399252392044493 0.0009568321616035786 0.004339826239424423 0.0011820637903812187 0.0008443437146651794 0.0029364619107510466 0.0011820637903812257 0.0008443437146651718 0.002936461910751047
3.552 0.0011593634230092254 0.0008281726807321656 0.0032645313468767194 0.001159363423009215 0.0008281726807321443 0.0032645313468767194 0.0013344841748122876 0.0009529523654839099 0.004322534878676877 0.001334484174812308 0.0009529523654839166 0.004322534878676877 0.0011779553682910921 0.0008414122366330928 0.0029239975100292517 0.001177955368291097 0.0008414122366330847 0.0029239975100292517
3.562 0.001156190379519825 0.0008259079970596359 0.0032604774461732163 0.001156190379519815 0.0008259079970596154 0.0032604774461732163 0.0013286131908806698 0.0009487653737200497 0.004304433050598769 0.00132861319088069 0.000948765373720056 0.00430443305059877 0.0011734646954913838 0.0008382077179540701 0.0029105938718152753 0.001173464695491389 0.0008382077179540619 0.0029105938718152753
3.572 0.0011524794271558845 0.0008232591877274067 0.0032553355340218322 0.001152479427155873 0.0008232591877273861 0.0032553355340218322 0.0013220255595023538 0.0009440664279428006 0.004284952146671757 0.0013220255595023734 0.0009440664279428051 0.004284952146671759 0.001168362037135422 0.0008345661336940699 0.0028956534299228133 0.0011683620371354267 0.0008345661336940608 0.0028956534299228133
3.582 0.0011479569699404803 0.0008200309380103826 0.0032484999503763616 0.0011479569699404683 0.000820030938010361 0.0032484999503763607 0.0013143021715617267 0.0009385562687773218 0.004263269436356134 0.0013143021715617466 0.0009385562687773272 0.0042632694363561345 0.001162325785203013 0.0008302578936085535 0.0028783471977239347 0.0011623257852030162 0.0008302578936085457 0.0028783471977239347
3.592 0.0011422767200706106 0.0008159760797146739 0.0032392156278725926 0.0011422767200705982 0.0008159760797146528 0.003239215627872593 0.001304870766868961 0.0009318263588123793 0.004238274505904075 0.0013048707668689792 0.0009318263588123843 0.004238274505904075 0.0011549355154403058 0.0008249829081218949 0.0028575966953599497 0.0011549355154403089 0.0008249829081218862 0.0028575966953599506
3.602 0.0011350364039237535 0.0008108075258426482 0.003226617252528523 0.0011350364039237404 0.0008108075258426271 0.003226617252528523 0.0012930027048961685 0.0009233566378413201 0.0042085712769221505 0.001293002704896188 0.0009233566378413258 0.0042085712769221505 0.0011456804578126479 0.0008183766638285623 0.0028320973158548484 0.0011456804578126492 0.0008183766638285547 0.0028320973158548484
3.612 0.0011258093766076513 0.0008042208536804987 0.003209808180807138 0.0011258093766076372 0.0008042208536804777 0.003209808180807138 0.0012778195118483954 0.0009125202435469522 0.004172506568981172 0.0012778195118484119 0.0009125202435469589 0.004172506568981172 0.0011339785645133806 0.0008100238635611525 0.002800375315355468 0.0011339785645133825 0.000810023863561145 0.002800375315355468
3.622 0.0011141838483691362 0.0007959223102809861 0.0031879664743773655 0.0011141838483691218 0.0007959223102809652 0.003187966474377366 0.0012583069688348232 0.0008985936382471061 0.004128233222324174 0.0012583069688348394 0.0008985936382471121 0.004128233222324174 0.0011192005363143789 0.0007994755962000256 0.002760863346477839 0.0011192005363143789 0.0007994755962000189 0.0027608633464778396
3.632 0.001099810204232969 0.0007856625713879584 0.0031604647314257255 0.0010998102042329527 0.0007856625713879382 0.0031604647314257255 0.0012333730303170573 0.0008807980252361046 0.004073865268020516 0.0012333730303170736 0.000880798025236111 0.004073865268020516 0.0011007117210450937 0.0007862792543099381 0.002712025088986625 0.0011007117210450924 0.0007862792543099312 0.002712025088986625
3.642 0.0010824756046675529 0.0007732899568720139 0.0031270388615330614 0.0010824756046675349 0.0007732899568719928 0.0031270388615330614 0.001202027080350391 0.0008584272571734275 0.004007853289532762 0.0012020270803504058 0.0008584272571734334 0.004007853289532761 0.0010779672928854043 0.0007700464558384894 0.0026526093013160045 0.0010779672928854021 0.000770046455838483 0.0026526093013160045
3.652 0.0010622350816659853 0.0007588439474901094 0.0030880688801296617 0.0010622350816659654 0.0007588439474900889 0.0030880688801296617 0.0011637228349409292 0.0008310923647665297 0.003929645091395973 0.001163722834940943 0.0008310923647665377 0.003929645091395973 0.0010506983845817734 0.0007505858071409125 0.0025821169480516166 0.0010506983845817686 0.0007505858071409067 0.0025821169480516166
3.662 0.001039596153204024 0.0007426868546922061 0.0030449395535323423 0.001039596153204002 0.0007426868546921852 0.0030449395535323423 0.001118774041871484 0.0007990179031422572 0.0038404211318372504 0.0011187740418714973 0.0007990179031422642 0.0038404211318372513 0.0010191924091318123 0.0007281027885694318 0.0025014906946787914 0.001019192409131807 0.0007281027885694269 0.0025014906946787914
3.672 0.001015681562074247 0.0007256198630578266 0.0030003127777608976 0.0010156815620742238 0.0007256198630578072 0.0030003127777608976 0.0010686478407601562 0.0007632509633854573 0.0037435142713305837 0.001068647840760168 0.0007632509633854656 0.003743514271330584 0.0009845902415110256 0.0007034116182950247 0.0024138473923936937 0.0009845902415110178 0.0007034116182950195 0.0024138473923936937
3.682 0.0009922332878159836 0.0007088859311602263 0.002958058636409205 0.0009922332878159585 0.0007088859311602045 0.002958058636409205 0.0010159789615914812 0.0007256712466304952 0.00364424798454024 0.0010159789615914903 0.0007256712466305045 0.00364424798454024 0.0009490222617431127 0.0006780322132980818 0.0023248279977786876 0.0009490222617431021 0.0006780322132980761 0.0023248279977786876
3.692 0.0009713179556749138 0.0006939597593175815 0.0029225904529908966 0.0009713179556748869 0.0006939597593175608 0.0029225904529908966 0.0009642546972668664 0.0006887666046536133 0.0035491485962347567 0.0009642546972668736 0.0006887666046536228 0.003549148596234757 0.0009153660137128202 0.0006540174259010845 0.0022420293522628708 0.0009153660137128084 0.0006540174259010786 0.0022420293522628708
3.702 0.0009547102925619337 0.0006821080586761807 0.0028975958768581696 0.0009547102925619043 0.0006821080586761593 0.00289759587685817 0.0009171866677148476 0.0006551852503899882 0.003464665906235104 0.000917186667714854 0.0006551852503899981 0.003464665906235104 0.0008865319734519857 0.0006334438628327489 0.00217324726407706 0.0008865319734519726 0.0006334438628327439 0.00217324726407706
3.712 0.0009431879879217797 0.000673886371550478 0.0028846629821922534 0.0009431879879217503 0.0006738863715504564 0.0028846629821922534 0.0008778613516102722 0.000627130047936617 0.003395730099208937 0.0008778613516102774 0.0006271300479366272 0.003395730099208937 0.0008644844604048928 0.0006177136629724585 0.0021239711279953275 0.0008644844604048778 0.0006177136629724535 0.002123971127995327
3.722 0.0009361496638410044 0.0006688660096252796 0.0028825724618730462 0.0009361496638409745 0.0006688660096252584 0.0028825724618730462 0.0008479270101396785 0.000605778440403537 0.003344634366800543 0.0008479270101396832 0.0006057784404035468 0.003344634366800543 0.0008494900017719438 0.00060701799917616 0.0020953331796469536 0.0008494900017719283 0.0006070179991761556 0.0020953331796469536
3.732 0.0009318139599999779 0.0006657755010648611 0.0028876864784296305 0.0009318139599999467 0.0006657755010648402 0.00288768647842963 0.0008271942654242575 0.0005909969287563837 0.0033106804394375925 0.0008271942654242609 0.0005909969287563949 0.0033106804394375925 0.0008400372891116483 0.00060027912302187 0.0020837180293034985 0.0008400372891116329 0.0006002791230218666 0.0020837180293034985
3.742 0.0009278865510536702 0.0006629763679566173 0.0028952240980096365 0.0009278865510536389 0.0006629763679565963 0.0028952240980096365 0.0008138583867277452 0.0005814986916437524 0.0032906808391186277 0.0008138583867277478 0.0005814986916437641 0.0032906808391186286 0.0008334294217853152 0.0005955720345531155 0.0020821651799990777 0.0008334294217852995 0.0005955720345531122 0.0020821651799990777
3.752 0.0009223231129116651 0.0006590079536173029 0.00290075701070169 0.000922323112911635 0.0006590079536172826 0.00290075701070169 0.0008051577385268777 0.0005753123938716702 0.003279973649227186 0.0008051577385268814 0.0005753123938716816 0.003279973649227187 0.0008266254502204573 0.0005907246541003596 0.0020825356005296255 0.0008266254502204424 0.0005907246541003562 0.0020825356005296255
3.762 0.0009138228192773847 0.0006529401887746167 0.002901213770601679 0.0009138228192773551 0.000652940188774596 0.002901213770601679 0.0007980499543371083 0.0005702640006179974 0.0032734010271229515 0.000798049954337111 0.0005702640006180109 0.0032734010271229515 0.0008169128125202849 0.0005837981284380427 0.002077318357961896 0.0008169128125202701 0.0005837981284380404 0.002077318357961896
3.772 0.000901895199561487 0.0006444217186276729 0.0028950544585807938 0.0009018951995614579 0.0006444217186276523 0.0028950544585807938 0.0007896266855083804 0.000564272784424443 0.0032659147344486763 0.0007896266855083844 0.0005642727844244569 0.003265914734448676 0.0008023018093352871 0.0005733693409426768 0.0020607045238469177 0.0008023018093352726 0.0005733693409426738 0.0020607045238469177
3.782 0.0008866138610662713 0.0006335043432347628 0.0028818279297595523 0.0008866138610662408 0.0006335043432347419 0.0028818279297595523 0.0007773247715381255 0.0005555032292963426 0.003252939168701579 0.0007773247715381307 0.000555503229296357 0.003252939168701579 0.000781759021253353 0.0005586986392866249 0.002029161140019654 0.0007817590212533376 0.0005586986392866226 0.002029161140019654
3.792 0.000868354983431839 0.0006204566138976919 0.002861691196680738 0.0008683549834318092 0.0006204566138976706 0.002861691196680737 0.0007592048535946012 0.0005425662542681001 0.003230888315322645 0.0007592048535946084 0.0005425662542681151 0.0032308883153226455 0.0007553679821069161 0.0005398453015003193 0.0019817397289182866 0.0007553679821069036 0.000539845301500317 0.001981739728918286
3.802 0.0008477791889720676 0.000605751083148674 0.0028353899403029963 0.0008477791889720379 0.0006057510831486524 0.002835389940302996 0.0007344875995312725 0.0005249044520287493 0.0031980391355438537 0.0007344875995312799 0.0005249044520287648 0.0031980391355438537 0.0007243302254278872 0.0005176682401245877 0.0019200096274713055 0.0007243302254278749 0.0005176682401245868 0.0019200096274713055
3.812 0.0008260210919326194 0.0005901994548657049 0.002804631574231127 0.0008260210919325886 0.0005901994548656837 0.002804631574231127 0.0007042201659511099 0.0005032688226931438 0.003155450223523435 0.0007042201659511176 0.0005032688226931597 0.003155450223523435 0.0006906236396094967 0.0004935812140646808 0.001847329428626255 0.0006906236396094852 0.00049358121406468 0.001847329428626255
3.822 0.0008047156702826247 0.0005749707977649682 0.0027721949992996187 0.0008047156702825944 0.0005749707977649464 0.002772194999299618 0.0006715334795914789 0.00047990084905998514 0.0031071003697247454 0.0006715334795914884 0.00047990084906000217 0.0031071003697247454 0.0006562912769778119 0.0004690440103996927 0.0017674792403529432 0.0006562912769778016 0.0004690440103996927 0.0017674792403529435
3.832 0.0007855092824809408 0.00056124172830283 0.0027411860783597545 0.0007855092824809121 0.0005612417283028088 0.0027411860783597545 0.0006407668473772263 0.0004579040134411568 0.0030584637301510546 0.0006407668473772381 0.00045790401344117604 0.0030584637301510537 0.0006226770910408707 0.00044501635429557303 0.0016832894401580456 0.0006226770910408618 0.0004450163542955749 0.0016832894401580456
3.842 0.0007692466836348416 0.0005496156553239471 0.002713707708820957 0.0007692466836348134 0.0005496156553239268 0.002713707708820957 0.0006154184351376022 0.0004397777864950538 0.003013876573268269 0.0006154184351376166 0.0004397777864950748 0.003013876573268269 0.0005900954870463811 0.00042172229578245785 0.001596128171165858 0.0005900954870463745 0.00042172229578246045 0.001596128171165858
3.852 0.0007555446811154269 0.0005398184737480692 0.0026900377260445376 0.0007555446811153996 0.0005398184737480496 0.002690037726044537 0.0005963578370066683 0.00042614174394934576 0.0029746075191705327 0.0005963578370066848 0.0004261417439493692 0.0029746075191705327 0.0005581369158444984 0.0003988688599181782 0.0015065087328838057 0.0005581369158444939 0.0003988688599181823 0.0015065087328838057
3.862 0.0007431600186426455 0.0005309614202516906 0.002669018893791682 0.0007431600186426201 0.000530961420251671 0.002669018893791682 0.0005820126045985007 0.0004158709838266639 0.0029393168523467305 0.0005820126045985197 0.00041587098382668916 0.0029393168523467314 0.0005263409506895006 0.00037612685066250854 0.0014152510178935837 0.000526340950689498 0.00037612685066251375 0.0014152510178935837
3.872 0.000730773078821332 0.0005221009126633056 0.002649177356667501 0.0007307730788213069 0.0005221009126632853 0.0026491773566675015 0.0005701156708847304 0.00040734500705715405 0.0029061162856404803 0.0005701156708847532 0.00040734500705718127 0.0029061162856404803 0.0004947953675016599 0.0003535588647870751 0.0013244096228435694 0.0004947953675016601 0.00035355886478708127 0.0013244096228435696
3.882 0.000717619959060268 0.0005126906081841105 0.0026296992195768525 0.0007176199590602443 0.000512690608184091 0.0026296992195768525 0.0005590362989828462 0.00039939809616160697 0.0028739833195139844 0.000559036298982871 0.0003993980961616358 0.0028739833195139844 0.00046435293753973174 0.0003317744799900264 0.001237440098573851 0.00046435293753973456 0.00033177447999003325 0.0012374400985738511
3.892 0.0007037770107192122 0.0005027854449435618 0.002610880857720227 0.000703777010719189 0.0005027854449435417 0.002610880857720227 0.0005479563272955853 0.0003914458842127375 0.0028427481575357574 0.0005479563272956132 0.0003914458842127673 0.002842748157535757 0.00043635660249401285 0.00031173415325903993 0.0011584013008754375 0.00043635660249401816 0.00031173415325904774 0.0011584013008754375
3.902 0.0006900832365431569 0.0004929861361805599 0.0025939947447362684 0.0006900832365431352 0.0004929861361805401 0.0025939947447362684 0.0005366604513156002 0.0003833362941676344 0.002812613142230195 0.0005366604513156304 0.0003833362941676647 0.002812613142230194 0.0004120300852258014 0.0002943137944771973 0.0010905438320860758 0.0004120300852258097 0.0002943137944772063 0.0010905438320860758
3.912 0.0006777213089465791 0.00048413907278592656 0.0025806555310854597 0.0006777213089465584 0.0004841390727859061 0.0025806555310854597 0.0005254623807838806 0.00037529612509841124 0.002783963552775542 0.0005254623807839133 0.0003752961250984426 0.002783963552775542 0.00039194928447830023 0.00027992685470809244 0.0010352487730637214 0.0003919492844783117 0.0002799268547081024 0.0010352487730637214
3.922 0.0006676605474283719 0.0004769378401859374 0.0025720592719109476 0.0006676605474283518 0.0004769378401859168 0.0025720592719109476 0.0005150855812824229 0.0003678448276051639 0.0027573299470074982 0.000515085581282457 0.0003678448276051963 0.0027573299470074982 0.0003759142637159296 0.0002684325060708626 0.0009920330440532019 0.00037591426371594397 0.00026843250607087366 0.0009920330440532016
3.932 0.0006602531833403882 0.00047163458683906553 0.0025685277308483017 0.0006602531833403686 0.0004716345868390442 0.0025685277308483017 0.0005063201483445088 0.0003615488858073142 0.0027332453131436686 0.0005063201483445456 0.0003615488858073476 0.002733245313143669 0.0003631473148559554 0.0002592767575318488 0.0009592783886143456 0.00036314731485597216 0.0002592767575318609 0.0009592783886143456
3.942 0.0006551618262106881 0.00046798823730360674 0.0025695090804921214 0.0006551618262106686 0.00046798823730358544 0.0025695090804921214 0.0004995840956291284 0.000356708069808459 0.0027120571608009406 0.0004995840956291674 0.00035670806980849255 0.0027120571608009406 0.00035258083436607337 0.0002516978937652173 0.0009349124083307138 0.0003525808343660926 0.0002516978937652298 0.000934912408330714
3.952 0.0006516260860722307 0.00046545528274525075 0.002573938463577549 0.0006516260860722128 0.0004654552827452289 0.002573938463577549 0.0004946776995438635 0.00035317983155552194 0.00269384285458122 0.0004946776995439036 0.00035317983155555625 0.00269384285458122 0.0003431346920753871 0.00024492465195779514 0.0009168324408290342 0.0003431346920754087 0.0002449246519578082 0.0009168324408290342
3.962 0.0006488695908736711 0.0004634808691954585 0.0025806996762364563 0.0006488695908736532 0.00046348086919543655 0.002580699676236457 0.0004909053499876417 0.00035046670263095376 0.002678408893583757 0.0004909053499876834 0.0003504667026309883 0.0026784088935837575 0.0003339398183611084 0.00023833611145454586 0.000903247077009171 0.00033393981836113087 0.00023833611145455914 0.0009032470770091711
3.972 0.000646370436027073 0.0004616920521556895 0.0025888965920054037 0.0006463704360270548 0.00046169205215566746 0.0025888965920054037 0.0004874221286301295 0.00034796434959569314 0.0026652490671436623 0.00048742212863017254 0.000347964349595728 0.0026652490671436623 0.00032442882151578783 0.00023152657868656624 0.0008928577183517018 0.0003244288215158119 0.0002315265786865796 0.0008928577183517018
3.982 0.0006438921504835233 0.00045991981044640935 0.0025978713529686216 0.000643892150483505 0.0004599198104463871 0.0025978713529686216 0.0004835385460600084 0.00034517952786227313 0.0026535459531602627 0.00048353854606005226 0.00034517952786230767 0.0026535459531602627 0.0003142832943147839 0.00022426804348320989 0.0008846455647679476 0.00031428329431480847 0.00022426804348322273 0.0008846455647679476
3.992 0.0006413756976728848 0.000458121823750238 0.0026071336735598886 0.0006413756976728655 0.0004581218237502154 0.002607133673559889 0.0004788701095593828 0.0003418370095099163 0.0026424286245653136 0.0004788701095594272 0.0003418370095099507 0.0026424286245653136 0.00030334126270584004 0.000216444152439874 0.0008774320643264266 0.0003033412627058646 0.00021644415243988655 0.0008774320643264266
4.002 0.0006388317581902798 0.00045630552736826874 0.0026163134431986196 0.0006388317581902607 0.0004563055273682452 0.0026163134431986196 0.0004733246214197778 0.0003378704802589055 0.002631306802401265 0.000473324621419822 0.0003378704802589397 0.0026313068024012656 0.0002915611442575817 0.00020802456317748722 0.0008697476100214448 0.00029156114425760594 0.0002080245631774989 0.0008697476100214448
4.012 0.0006362905988920372 0.0004544923377241887 0.002625117515265839 0.0006362905988920157 0.00045449233772416474 0.002625117515265839 0.0004669632384289929 0.0003333232223869724 0.002619856256118897 0.0004669632384290365 0.00033332322238700655 0.0026198562561188968 0.00027902513623811456 0.00019906745572188653 0.0008601862468653243 0.00027902513623813787 0.00019906745572189765 0.0008601862468653243
4.022 0.0006337923938738881 0.00045271076674994467 0.0026333220937650426 0.0006337923938738667 0.00045271076674991946 0.0026333220937650426 0.00045987161184669244 0.0003282560654179773 0.0026077460696552947 0.00045987161184673586 0.00032825606541801147 0.0026077460696552943 0.0002659071551051784 0.0001896966757442562 0.0008478337748116547 0.0002659071551052006 0.0001896966757442667 0.0008478337748116547
4.032 0.0006313893096084913 0.00045099791097484376 0.0026408537039880214 0.0006313893096084682 0.00045099791097481795 0.0026408537039880214 0.0004521524287104344 0.0003227420916742625 0.0025946013172050567 0.0004521524287104773 0.000322742091674296 0.0025946013172050567 0.0002523983578612 0.00018004851733723225 0.000832397146476512 0.00025239835786122143 0.00018004851733724182 0.000832397146476512
4.042 0.0006291388282099544 0.0004493946692577618 0.0026478433045820063 0.0006291388282099307 0.0004493946692577362 0.0026478433045820063 0.0004439626930865753 0.0003168932605763129 0.0025802426229665685 0.00044396269308661723 0.0003168932605763466 0.002580242622966569 0.00023865802944011763 0.00017023659421370774 0.000814094936603641 0.00023865802944013795 0.00017023659421371668 0.0008140949366036412
4.052 0.0006270857574869868 0.0004479328965128103 0.002654535747761311 0.0006270857574869623 0.00044793289651278345 0.002654535747761311 0.00043547446135206407 0.000310832330185449 0.002564798104426009 0.00043547446135210613 0.0003108323301854831 0.002564798104426009 0.00022482685515342192 0.00016036129068052593 0.0007934956841207323 0.00022482685515344146 0.00016036129068053442 0.0007934956841207321
4.062 0.0006252576980825289 0.00044663217452536056 0.0026611585044843413 0.0006252576980825044 0.0004466321745253336 0.0026611585044843413 0.00042680205999754724 0.00030464085005771303 0.0025485711192477444 0.00042680205999758925 0.0003046408500577469 0.002548571119247744 0.00021106306073408646 0.00015053558436102139 0.0007713585644894753 0.00021106306073410494 0.00015053558436102935 0.0007713585644894753
4.072 0.0006236795653661205 0.0004455101834333816 0.0026678699227291303 0.0006236795653660945 0.0004455101834333545 0.0026678699227291307 0.0004180056093995138 0.000298361670226737 0.0025318954215347673 0.0004180056093995561 0.0002983616702267714 0.0025318954215347673 0.00019755096019561516 0.0001408911720325998 0.0007484836494112451 0.000197550960195633 0.00014089117203260767 0.0007484836494112451
4.082 0.0006223803989888686 0.0004445875618318407 0.002674754321222333 0.0006223803989888419 0.00044458756183181336 0.002674754321222333 0.0004091545667671776 0.00029204432256751847 0.0025150738065563773 0.00040915456676722013 0.00029204432256755316 0.0025150738065563777 0.00018448282776401068 0.00013156552609583827 0.000725587554813321 0.00018448282776402765 0.00013156552609584575 0.000725587554813321
4.092 0.0006213872010593922 0.0004438835041165163 0.002681831267132787 0.0006213872010593654 0.00044388350411648814 0.002681831267132787 0.0004003631105810903 0.00028577028900258426 0.0024983286946362085 0.0004003631105811332 0.00028577028900261906 0.002498328694636208 0.00017204371512915734 0.0001226910346058349 0.0007032107881717875 0.00017204371512917358 0.00012269103460584184 0.0007032107881717875
4.102 0.0006207204656826646 0.00044341256725777213 0.002689095144021573 0.0006207204656826373 0.00044341256725774394 0.002689095144021573 0.00039177716335899435 0.00027964372699183635 0.002481770547449055 0.0003917771633590379 0.00027964372699187153 0.002481770547449055 0.00016040118008100624 0.00011438762010917534 0.0006816972850531019 0.000160401180081022 0.00011438762010918144 0.0006816972850531019
4.112 0.0006203880594237038 0.0004431803009100403 0.002696559726866289 0.0006203880594236761 0.00044318030091001126 0.002696559726866289 0.00038354190659045916 0.0002737682588406094 0.0024654261342081816 0.0003835419065905029 0.0002737682588406451 0.0024654261342081816 0.00014968163578426088 0.00010674576599368087 0.0006612805665529949 0.0001496816357842759 0.0001067457659936861 0.000661280566552995
4.122 0.000620372557414191 0.00044317420373426596 0.002704270733510402 0.000620372557414163 0.0004431742037342363 0.002704270733510402 0.0003757643373370571 0.00026822021713322465 0.002449293205009745 0.0003757643373371011 0.0002682202171332604 0.002449293205009745 0.00013994999055165171 9.981189875399558e-05 0.000642191987885094 0.0001399499905516662 9.981189875399978e-05 0.000642191987885094
4.132 0.0006206267260005109 0.0004433604938938169 0.002712288001968154 0.000620626726000482 0.00044336049389378666 0.002712288001968154 0.0003684830258797435 0.0002630270344946227 0.002433376060265589 0.0003684830258797875 0.0002630270344946583 0.002433376060265589 0.00013122888084184879 9.360211005287431e-05 0.0006246521279213775 0.0001312288808418623 9.360211005287717e-05 0.0006246521279213775
4.142 0.0006210899112368427 0.0004436958101131174 0.0027206506195699208 0.0006210899112368133 0.00044369581011308715 0.0027206506195699208 0.00036166654067350484 0.00025816611421208016 0.002417698193226926 0.00036166654067354886 0.00025816611421211605 0.002417698193226926 0.00012354039131024132 8.813196548488475e-05 0.0006087467165202634 0.00012354039131025357 8.813196548488651e-05 0.0006087467165202637
4.152 0.0006217152957135612 0.00044414667926060585 0.002729344795046219 0.0006217152957135315 0.00044414667926057495 0.002729344795046219 0.0003552490803976065 0.00025359029062962485 0.0024022949981031567 0.0003552490803976507 0.0002535902906296608 0.0024022949981031567 0.00011691376947524938 8.342197431009227e-05 0.0005943490693453238 0.00011691376947526025 8.342197431009281e-05 0.0005943490693453238
4.162 0.0006224824898626696 0.00044469850928092363 0.002738306520991809 0.0006224824898626395 0.0004446985092808936 0.002738306520991809 0.00034918348576495667 0.0002492657123635561 0.002387184590615324 0.0003491834857650013 0.0002492657123635924 0.002387184590615324 0.00011134735281812057 7.947033225650432e-05 0.0005812034072625732 0.00011134735281813012 7.94703322565039e-05 0.0005812034072625732
4.172 0.0006233800703578243 0.0004453431168979173 0.0027474639592614024 0.0006233800703577937 0.0004453431168978866 0.0027474639592614024 0.00034346639895965216 0.00024518982281881106 0.002372340942333465 0.00034346639895969656 0.0002451898228188475 0.0023723409423334644 0.00010676671692955571 7.622304692664956e-05 0.000569094067476638 0.0001067667169295639 7.622304692664842e-05 0.000569094067476638
4.182 0.0006243779850228667 0.00044605902024333506 0.0027567826368489934 0.0006243779850228362 0.0004460590202433039 0.0027567826368489934 0.00033810612452865433 0.00024136840413321032 0.002357712863893345 0.00033810612452869895 0.00024136840413324678 0.002357712863893345 0.00010301515862489537 7.35672753323336e-05 0.0005579538400065102 0.00010301515862490236 7.356727533233168e-05 0.0005579538400065102
4.192 0.0006254270021549326 0.0004468110482448442 0.002766275957831359 0.0006254270021549012 0.00044681104824481323 0.002766275957831359 0.00033307394557102185 0.00023778080627861363 0.002343284671402611 0.0003330739455710668 0.0002377808062786504 0.0023432846714026116 9.987877342801903e-05 7.134941526194786e-05 0.0005478599655142126 9.987877342802503e-05 7.134941526194557e-05 0.0005478599655142127
4.202 0.0006264842862509943 0.0004475686087605433 0.0027759747477516267 0.0006264842862509625 0.0004475686087605123 0.0027759747477516267 0.0003283057759413253 0.00023438113831174116 0.0023291084051698502 0.00032830577594136984 0.00023438113831177808 0.0023291084051698502 9.712833999399289e-05 6.940514974800869e-05 0.0005389544557115775 9.712833999399815e-05 6.94051497480061e-05 0.0005389544557115775
4.212 0.0006275278284943323 0.00044831599450831096 0.0027858845854278965 0.0006275278284943005 0.00044831599450827995 0.0027858845854278965 0.000323743619077274 0.00023112789249382732 0.0023152647137296093 0.00032374361907731885 0.0002311278924938642 0.0023152647137296093 9.455788253598087e-05 6.758702441617977e-05 0.0005313397394919306 9.455788253598523e-05 6.758702441617713e-05 0.0005313397394919306
4.222 0.0006285477314721806 0.0004490461562129285 0.002795972624914601 0.0006285477314721488 0.0004490461562128974 0.0027959726249146013 0.0003193531623680373 0.00022799651237700847 0.002301801628434261 0.00031935316236808217 0.0002279965123770459 0.002301801628434261 9.200861153772589e-05 6.578150514784465e-05 0.0005250007198099946 9.200861153772946e-05 6.578150514784197e-05 0.0005250007198099947
4.232 0.0006295368262083853 0.00044975399805375916 0.0028061884550209964 0.0006295368262083533 0.00044975399805372815 0.002806188455020996 0.00031510907052934267 0.00022496888143677476 0.0022887157719523026 0.00031510907052938766 0.00022496888143681243 0.0022887157719523026 8.937800015398491e-05 6.391538468192314e-05 0.0005197894021666953 8.937800015398767e-05 6.391538468192053e-05 0.0005197894021666953
4.242 0.0006304919794798145 0.0004504373087470075 0.0028164837201929208 0.0006304919794797827 0.00045043730874697654 0.0028164837201929208 0.00031098894652222816 0.00022202900316828592 0.0022759691744185955 0.0003109889465222735 0.0002220290031683242 0.0022759691744185955 8.661830949105577e-05 6.195465333933089e-05 0.000515464866580868 8.661830949105773e-05 6.195465333932848e-05 0.000515464866580868
4.252 0.0006314165837710638 0.00045109853838719576 0.0028268154732107595 0.0006314165837710313 0.0004510985383871643 0.0028268154732107595 0.0003069853031706108 0.0002191715484686841 0.002263504579596856 0.00030698530317065646 0.0002191715484687228 0.0022635045795968566 8.37277509618969e-05 5.9898131367662436e-05 0.0005117551586365862 8.372775096189806e-05 5.989813136766016e-05 0.0005117551586365863
4.262 0.0006323181968799309 0.0004517431119485513 0.002837148971694225 0.0006323181968798984 0.0004517431119485203 0.002837148971694225 0.00030311120262010576 0.00021640588063823 0.0022512580616345246 0.0003031112026201513 0.00021640588063826899 0.0022512580616345246 8.0736841642617e-05 5.77676956936801e-05 0.0005084142887768334 8.073684164261718e-05 5.776769569367771e-05 0.0005084142887768334
4.272 0.0006332040209113033 0.0004523762001652594 0.002847463810277734 0.000633204020911271 0.0004523762001652283 0.002847463810277734 0.0002993899850669342 0.0002137487157225335 0.002239179057206315 0.00029938998506697965 0.00021374871572257256 0.002239179057206315 7.769380557318592e-05 5.5597848410923895e-05 0.0005052583631619201 7.769380557318522e-05 5.55978484109213e-05 0.0005052583631619201
4.282 0.0006340775124337468 0.00045300029834790845 0.0028577538082500066 0.0006340775124337152 0.000453000298347877 0.0028577538082500066 0.000295839949386648 0.00021121317754168076 0.002227244912031533 0.00029583994938669366 0.00021121317754172004 0.002227244912031533 7.465175867890781e-05 5.342657339276751e-05 0.0005021748118629247 7.465175867890623e-05 5.342657339276429e-05 0.0005021748118629248
4.292 0.0006349384087046427 0.0004536152447594171 0.002868020364718655 0.0006349384087046101 0.0004536152447593856 0.002868020364718654 0.0002924653606455534 0.00020880237183565416 0.0022154579143828113 0.00029246536064559883 0.0002088023718356935 0.0022154579143828113 7.165716506908127e-05 5.1287109633135475e-05 0.0004991118770705849 7.165716506907868e-05 5.1287109633131355e-05 0.0004991118770705849
4.302 0.0006357856746907743 0.0004542203249797572 0.002878265344445172 0.000635785674690741 0.0004542203249797254 0.002878265344445172 0.0002892588490862576 0.00020651109722731606 0.0022038316918975 0.0002892588490863035 0.00020651109722735544 0.0022038316918975 6.874058274119651e-05 4.920136128521524e-05 0.0004960606200935958 6.874058274119269e-05 4.920136128521013e-05 0.0004960606200935958
4.312 0.0006366195933576018 0.0004548157645668692 0.002888487660384386 0.0006366195933575693 0.0004548157645668373 0.002888487660384386 0.00028621197084524727 0.00020433338694679322 0.0021923782210107644 0.00028621197084529313 0.00020433338694683266 0.0021923782210107644 6.591543434225041e-05 4.717902704500876e-05 0.000493036919652352 6.59154343422454e-05 4.717902704500278e-05 0.000493036919652352
4.322 0.0006374412474783916 0.0004554023588718738 0.0028986852006846553 0.000637441247478359 0.00045540235887184163 0.0028986852006846553 0.00028332387054181397 0.00020226869583112384 0.0021811015598271937 0.0002833238705418595 0.0002022686958311632 0.002181101559827194 6.318750788273719e-05 4.52243741806909e-05 0.0004900660493907392 6.318750788273076e-05 4.5224374180684144e-05 0.0004900660493907392
4.332 0.0006382512521762218 0.00045598056772296606 0.002908858683254399 0.0006382512521761881 0.00045598056772293397 0.002908858683254399 0.00028060114656286574 0.00020032180370343274 0.002169999341870162 0.00028060114656291134 0.00020032180370347207 0.002169999341870162 6.056713767402813e-05 4.334492228842772e-05 0.0004871714050349114 6.056713767402023e-05 4.334492228842038e-05 0.0004871714050349114
4.342 0.0006390494167871833 0.0004565502738552331 0.0029190116620978843 0.0006390494167871494 0.0004565502738552015 0.0029190116620978843 0.0002780515828835707 0.00019849833702961523 0.002159067712672909 0.0002780515828836164 0.0001984983370296547 0.0021590677126729096 5.8072091888025274e-05 4.155350490898632e-05 0.00048436998563605043 5.807209188801588e-05 4.155350490897862e-05 0.00048436998563605043
4.352 0.0006398354215019716 0.0004571112662244026 0.002929146886779973 0.0006398354215019369 0.0004571112662243708 0.002929146886779973 0.0002756797299062476 0.00019680161091347167 0.0021483044501505047 0.0002756797299062927 0.00019680161091351143 0.002148304450150505 5.571973993616211e-05 3.9862688912643104e-05 0.00048167530945540204 5.57197399361511e-05 3.986268891263529e-05 0.00048167530945540204
4.362 0.0006406096800304336 0.0004576638561822235 0.0029392646147327673 0.0006406096800304 0.00045766385618219163 0.0029392646147327673 0.00027348840051611816 0.00019523369684533535 0.0021377091655411865 0.0002734884005161632 0.00019523369684537487 0.0021377091655411865 5.3519866592712995e-05 3.827965020500209e-05 0.0004791020301602989 5.3519866592700506e-05 3.8279650204994274e-05 0.0004791020301602989
4.372 0.00064137337129834 0.0004582088998973908 0.002949364402614368 0.0006413733712983063 0.000458208899897359 0.002949364402614368 0.00027148186307189283 0.0001937977029179861 0.002127281934901886 0.00027148186307193777 0.00019379770291802568 0.0021272819349018863 5.147773562597557e-05 3.680835467607904e-05 0.00047666482044383707 5.1477735625961826e-05 3.680835467607131e-05 0.0004766648204438372
4.382 0.0006421278064281784 0.0004587473458497748 0.0029594461421466826 0.0006421278064281444 0.00045874734584974285 0.0029594461421466826 0.00026966533194725645 0.00019249740843862705 0.0021170212015725626 0.0002696653319473011 0.00019249740843866716 0.0021170212015725626 4.960300637113248e-05 3.54559178872427e-05 0.00047437185916628853 4.96030063711177e-05 3.545591788723514e-05 0.00047437185916628853
4.392 0.0006428740981650335 0.00045927999853788686 0.0029695089560656854 0.0006428740981649989 0.000459279998537855 0.002969508956065686 0.00026804196212986916 0.0001913351148223017 0.0021069221658508025 0.0002680419621299135 0.00019133511482234217 0.0021069221658508025 4.7912855735600996e-05 3.4234838504700174e-05 0.0004722193216429534 4.791285573558557e-05 3.423483850469273e-05 0.00047221932164295333
4.402 0.0006436131983086878 0.0004598075453514865 0.0029795508140607148 0.0006436131983086528 0.0004598075453514545 0.0029795508140607148 0.00026661104912249436 0.0001903103581022046 0.002096976938939825 0.0002666110491225386 0.00019031035810224465 0.002096976938939825 4.6425467849791084e-05 3.315835740460315e-05 0.00047019035423952427 4.64254678497754e-05 3.315835740459591e-05 0.0004701903542395244
4.412 0.0006443458768081511 0.0004603305419541084 0.002989569223328919 0.0006443458768081173 0.00046033054195407646 0.002989569223328919 0.0002653673973268452 0.00018941945735200343 0.00208717536867665 0.0002653673973268896 0.00018941945735204358 0.0020871753686766497 4.5150290793471123e-05 3.2233496341500135e-05 0.0004682580178465628 4.515029079345576e-05 3.223349634149309e-05 0.0004682580178465628
4.422 0.0006450727785636568 0.0004608494531719192 0.0029995616420975934 0.0006450727785636231 0.00046084945317188705 0.0029995616420975925 0.00026430047270182823 0.00018865490978318405 0.0020775049883414863 0.0002643004727018729 0.00018865490978322438 0.0020775049883414863 4.408201525692876e-05 3.145673768940001e-05 0.0004663914017325007 4.4082015256914075e-05 3.145673768939324e-05 0.00046639140173250075
4.432 0.0006457947469669847 0.0004613648843174537 0.0030095262888761944 0.0006457947469669505 0.0004613648843174218 0.0030095262888761944 0.00026339400475568995 0.00018800510738825228 0.002067951416321696 0.0002633940047557346 0.00018800510738829266 0.002067951416321696 4.3200266823072134e-05 3.08137753435281e-05 0.0004645632424234079 4.320026682305842e-05 3.081377534352163e-05 0.0004645632424234079
4.442 0.0006465132257165386 0.0004618778683872088 0.003019463112331887 0.0006465132257165054 0.00046187786838717675 0.003019463112331887 0.0002626270112171474 0.00018745507049772964 0.002058500614721864 0.0002626270112171922 0.0001874550704977701 0.002058500614721864 4.247439348860909e-05 3.0282908968475042e-05 0.00046275592235446746 4.2474393488596436e-05 3.0282908968468974e-05 0.0004627559223544674
4.452 0.0006472305777827118 0.00046239009413993816 0.0030293732069753363 0.000647230577782677 0.00046239009413990623 0.0030293732069753363 0.0002619758182629011 0.0001869878928748643 0.0020491413835652837 0.000261975818262946 0.00018698789287490474 0.0020491413835652837 4.187134441089145e-05 2.9840662844230545e-05 0.000460963980406975 4.187134441087999e-05 2.9840662844224867e-05 0.000460963980406975
4.462 0.0006479503025570893 0.00046290406147670403 0.003039257108772057 0.0006479503025570559 0.00046290406147667226 0.003039257108772057 0.0002614161764865159 0.0001865862549454768 0.002039866444006797 0.00026141617648656076 0.00018658625494551715 0.002039866444006797 4.1362592864031016e-05 2.946674001475508e-05 0.0004591933995600945 4.1362592864020844e-05 2.946674001474982e-05 0.00045919339956009453
4.472 0.0006486771085779184 0.0004634231336015823 0.0030491136094267838 0.0006486771085778845 0.00046342313360155004 0.003049113609426784 0.0002609249331322114 0.00018623361924671925 0.0020306724079588814 0.00026092493313225636 0.00018623361924675953 0.002030672407958882 4.092712729220505e-05 2.9146175570323062e-05 0.00045745838744866153 4.092712729219615e-05 2.914617557031823e-05 0.00045745838744866164
4.482 0.0006494168126094473 0.00046395146510395366 0.003058939326963209 0.0006494168126094143 0.0004639514651039218 0.003058939326963209 0.0002604810349501263 0.0001859149469427236 0.0020215588087405894 0.0002604810349501712 0.00018591494694276375 0.0020215588087405894 4.055169906976806e-05 2.8869529329543756e-05 0.00045577634712498964 4.055169906976054e-05 2.886952932953924e-05 0.00045577634712498964
4.492 0.0006501761666480271 0.00046449387857910884 0.003068728483668112 0.0006501761666479932 0.00046449387857907685 0.003068728483668112 0.0002600658068238174 0.00018561689674039488 0.002012526424529165 0.00026006580682386263 0.00018561689674043494 0.002012526424529165 4.0230400118281734e-05 2.8632596474110927e-05 0.0004541625462328015 4.023040011827555e-05 2.8632596474106634e-05 0.0004541625462328015
4.502 0.0006509627793548293 0.00046505580868632437 0.003078472484578669 0.0006509627793547956 0.0004650558086862921 0.003078472484578669 0.0002596625891827943 0.00018532756581702786 0.002003576330862163 0.00025966258918283953 0.00018532756581706778 0.0020035763308621636 3.9962819486500104e-05 2.843509585035682e-05 0.0004526265915443191 3.996281948649516e-05 2.8435095850352593e-05 0.00045262659154431914
4.512 0.0006517850883076882 0.00046564328239045717 0.0030881593601760774 0.0006517850883076538 0.0004656432823904247 0.0030881593601760774 0.0002592560887057889 0.00018503602587864257 0.0019947104778466978 0.000259256088705834 0.00018503602587868244 0.0019947104778466978 3.975029109518696e-05 2.8277984681164423e-05 0.00045117167501480636 3.975029109518305e-05 2.8277984681160043e-05 0.00045117167501480636
4.522 0.0006526521651473474 0.00046626277970171146 0.0030977737146486327 0.0006526521651473137 0.0004662627797016796 0.003097773714648633 0.0002588319869348009 0.00018473204331963846 0.001985932910174363 0.00025883198693484613 0.0001847320433196784 0.001985932910174363 3.959296329774347e-05 2.816135773291429e-05 0.0004497956441423256 3.959296329774048e-05 2.8161357732909634e-05 0.0004497956441423256
4.532 0.0006535734195241164 0.00046692102210405857 0.0031072973392126052 0.000653573419524082 0.0004669210221040264 0.0031072973392126057 0.0002583770678615313 0.00018440617024019208 0.00197725072954647 0.00025837706786157656 0.00018440617024023177 0.00197725072954647 3.9489809597704585e-05 2.8084454142331858e-05 0.00044849260006645967 3.948980959770222e-05 2.8084454142326847e-05 0.00044849260006645967
4.542 0.0006545585056798636 0.000467624905825757 0.0031167097318233407 0.0006545585056798298 0.0004676249058257244 0.0031167097318233407 0.0002578796507659032 0.00018405005394855483 0.00196867470284186 0.0002578796507659484 0.00018405005394859456 0.0019686747028418604 3.9440110160076314e-05 2.804672033764308e-05 0.0004472543671582822 3.944011016007456e-05 2.804672033763772e-05 0.0004472543671582822
4.552 0.0006556173918559238 0.0004683815515114664 0.0031259881606198244 0.0006556173918558894 0.00046838155151143437 0.0031259881606198244 0.0002573300117373052 0.0001836567387543941 0.0019602194618490556 0.00025733001173735057 0.00018365673875443345 0.0019602194618490556 3.944438585523352e-05 2.804848154685121e-05 0.0004460711127235182 3.94443858552323e-05 2.8048481546845554e-05 0.0004460711127235182
4.562 0.0006567602651159207 0.00046919823631288803 0.003135107874692213 0.000656760265115887 0.0004691982363128558 0.003135107874692213 0.0002567207338050398 0.00018322091681150754 0.0019519029485879163 0.000256720733805085 0.00018322091681154674 0.0019519029485879163 3.950448123513595e-05 2.8091003092275343e-05 0.00044493073833592095 3.950448123513532e-05 2.8091003092269573e-05 0.00044493073833592095
4.572 0.0006579971941749356 0.000470082153024851 0.0031440430107901405 0.000657997194174902 0.0004700821530248179 0.0031440430107901405 0.0002560469848402114 0.00018273912712242808 0.0019437450230557823 0.0002560469848402567 0.00018273912712246732 0.0019437450230557823 3.9622886632881624e-05 2.81760055832009e-05 0.00044381820562130645 3.9622886632881576e-05 2.8176005583195228e-05 0.00044381820562130645
4.582 0.0006593376634979449 0.00047104007719214866 0.003152768127209812 0.0006593376634979117 0.00047104007719211575 0.003152768127209812 0.00025530632725027637 0.00018220961969411895 0.0019357658421476605 0.0002553063272503214 0.00018220961969415815 0.0019357658421476605 3.980147068757485e-05 2.830475701198142e-05 0.0004427164164489015 3.980147068757552e-05 2.8304757011975924e-05 0.0004427164164489015
4.592 0.0006607899716868486 0.0004720779372415256 0.003161260116148184 0.0006607899716868155 0.000472077937241493 0.003161260116148184 0.0002544976709060268 0.00018163160729236136 0.0019279845957759247 0.00025449767090607214 0.00018163160729240047 0.0019279845957759251 4.004054349088193e-05 2.8477402445388757e-05 0.0004416084782047345 4.00405434908833e-05 2.8477402445383586e-05 0.0004416084782047345
4.602 0.0006623604537970257 0.00047320025878181825 0.003169500341361573 0.0006623604537969917 0.0004732002587817859 0.0031695003413615736 0.0002536199959600292 0.00018100435274884033 0.0019204180999297762 0.00025361999596007435 0.00018100435274887944 0.0019204180999297762 4.033878767771083e-05 2.869291695823181e-05 0.00044047971580775467 4.0338787677712916e-05 2.869291695822699e-05 0.0004404797158077547
4.612 0.0006640525358445106 0.00047440948893196194 0.00317747692921989 0.0006640525358444765 0.0004744094889319298 0.00317747692921989 0.0002526720085999046 0.00018032692303544888 0.00191307841408631 0.0002526720085999499 0.00018032692303548807 0.0019130784140863103 4.0693352157935955e-05 2.894917553955979e-05 0.0004393185977626913 4.0693352157938496e-05 2.8949175539555253e-05 0.00043931859776269135
4.622 0.0006658656787712589 0.0004757052416420727 0.0031851871727374046 0.0006658656787712253 0.0004757052416420405 0.003185187172737404 0.00025165280027211685 0.0001795986605265881 0.0019059701297994848 0.00025165280027216244 0.0001795986605266274 0.0019059701297994848 4.1099538581089056e-05 2.924273106740889e-05 0.0004381169387735557 4.109953858109183e-05 2.924273106740451e-05 0.0004381169387735557
4.632 0.0006677944685962378 0.0004770836475101378 0.003192639661454107 0.0006677944685962038 0.00047708364751010543 0.0031926396614541074 0.0002505626262559846 0.0001788197396338841 0.001899089000875704 0.0002505626262560303 0.0001788197396339234 0.001899089000875704 4.1550603201992445e-05 2.9568675247030297e-05 0.00043686975668314447 4.155060320199518e-05 2.9568675247025946e-05 0.0004368697566831444
4.642 0.0006698281753163748 0.0004785370385599753 0.003199855381628306 0.0006698281753163408 0.00047853703855994307 0.003199855381628306 0.0002494034898335348 0.0001779915846146162 0.0018924223126322224 0.00024940348983358053 0.0001779915846146557 0.0018924223126322224 4.203828153919732e-05 2.9921017562390985e-05 0.0004355751160870471 4.2038281539199824e-05 2.9921017562386496e-05 0.0004355751160870471
4.652 0.0006719508048874668 0.00048005398533054885 0.0032068675340091897 0.0006719508048874333 0.00048005398533051643 0.0032068675340091897 0.00024817981983095964 0.00017711735417243286 0.0018859498458773177 0.00024817981983100523 0.00017711735417247227 0.0018859498458773177 4.25538615979887e-05 3.0293456425138677e-05 0.000434234477156894 4.255386159799077e-05 3.029345642513399e-05 0.000434234477156894
4.662 0.0006741415224500501 0.00048161959923000597 0.003213720465078893 0.0006741415224500172 0.0004816195992299738 0.003213720465078893 0.0002468991465723736 0.00017620242487421942 0.0018796446963599456 0.0002468991465724194 0.00017620242487425896 0.0018796446963599456 4.3089208937737405e-05 3.068011432551724e-05 0.000432853585783104 4.3089208937738984e-05 3.068011432551235e-05 0.00043285358578310396
4.672 0.0006763755613398184 0.0004832161820038736 0.003220467699472204 0.0006763755613397852 0.0004832161820038418 0.003220467699472204 0.00024557238385424727 0.00017525459287508728 0.0018734743056260255 0.0002455723838542932 0.0001752545928751269 0.0018734743056260255 4.3637243092439085e-05 3.1075878606130954e-05 0.0004314432658655763 4.3637243092440176e-05 3.107587860612594e-05 0.0004314432658655763
4.682 0.0006786257285967651 0.0004848243014262388 0.0032271686537129743 0.0006786257285967313 0.0004848243014262064 0.0032271686537129743 0.0002442135657428826 0.0001742838858623838 0.0018674019736631639 0.00024421356574292843 0.00017428388586242344 0.0018674019736631643 4.419164109266643e-05 3.1476187912725285e-05 0.0004300194012359859 4.4191641092667015e-05 3.147618791272022e-05 0.0004300194012359859
4.692 0.0006808641766591884 0.0004864240572335567 0.0032338844056251873 0.0006808641766591543 0.00048642405723352467 0.003233884405625187 0.00024283901781031966 0.00017330197061136857 0.0018613884104793587 0.00024283901781036534 0.000173301970611408 0.0018613884104793587 4.4745904517397064e-05 3.187636282462443e-05 0.00042860167077780816 4.4745904517397207e-05 3.187636282461931e-05 0.00042860167077780816
4.702 0.000683063912731457 0.00048799615970610325 0.003240673649269674 0.0006830639127314235 0.00048799615970607127 0.0032406736492696744 0.0002414659938857596 0.00017232117834979272 0.0018553927528745964 0.00024146599388580545 0.00017232117834983234 0.0018553927528745964 4.529222335708062e-05 3.227079151173493e-05 0.0004272110332657062 4.529222335708037e-05 3.2270791511729756e-05 0.0004272110332657062
4.712 0.0006851998453652482 0.0004895226776463377 0.0032475895431475946 0.0006851998453652141 0.0004895226776463053 0.0032475895431475946 0.0002401111115677366 0.00017135338615836249 0.0018493729710971857 0.00024011111156778243 0.00017135338615840198 0.001849372971097186 4.582061201403184e-05 3.2652310872633617e-05 0.0004258666238230746 4.582061201403118e-05 3.2652310872628324e-05 0.0004258666238230746
4.722 0.0006872494940004728 0.0004909875455500285 0.003254677516525601 0.0006872494940004393 0.0004909875455499959 0.003254677516525601 0.00023878906277782089 0.0001704090948960824 0.0018432862489325891 0.00023878906277786667 0.00017040909489612197 0.0018432862489325898 4.6318597461127304e-05 3.301198331715499e-05 0.0004245832222166162 4.6318597461126294e-05 3.3011983317149514e-05 0.00042458322221661617
4.732 0.0006891934873266539 0.0004923769198555172 0.0032619740680376996 0.0006891934873266204 0.000492376919855485 0.0032619740680377 0.00023751176067381808 0.00016949681900362113 0.0018370901900866185 0.00023751176067386372 0.00016949681900366073 0.0018370901900866185 4.677146650061016e-05 3.3339273725499393e-05 0.0004233702365126551 4.677146650060868e-05 3.333927372549364e-05 0.00042337023651265517
4.742 0.0006910159211568198 0.0004936794347464549 0.0032695065424479058 0.0006910159211567862 0.0004936794347464232 0.0032695065424479058 0.00023628777123650143 0.00016862267980704486 0.0018307452312072404 0.00023628777123654724 0.00016862267980708448 0.0018307452312072404 4.716291493976171e-05 3.3622513787982114e-05 0.000422232241984832 4.716291493975984e-05 3.3622513787976124e-05 0.000422232241984832
4.752 0.0006927047464518534 0.0004948864794090229 0.0032772933371405483 0.0006927047464518193 0.0004948864794089905 0.0032772933371405483 0.00023512191007528916 0.00016779011700193051 0.0018242179439518858 0.00023512191007533505 0.00016779011700197014 0.0018242179439518858 4.7475979527424967e-05 3.384956835894352e-05 0.0004211701983025876 4.747597952742255e-05 3.3849568358937334e-05 0.0004211701983025876
4.762 0.0006942523809203249 0.0004959926349471021 0.0032853437286933015 0.0006942523809202917 0.0004959926349470696 0.0032853437286933015 0.0002340150631471744 0.00016699976035635514 0.0018174846066248247 0.00023401506314722046 0.00016699976035639471 0.0018174846066248247 4.769420326458785e-05 3.400866850065105e-05 0.00042018229665983305 4.769420326458488e-05 3.400866850064465e-05 0.00042018229665983305
4.772 0.0006956564115737899 0.0004969961762218493 0.0032936573001728668 0.0006956564115737559 0.0004969961762218172 0.0032936573001728668 0.00023296441435480188 0.00016624959248307596 0.0018105341546028936 0.00023296441435484766 0.00016624959248311564 0.0018105341546028936 4.780287309297613e-05 3.408929606256756e-05 0.0004192640880718729 4.780287309297259e-05 3.408929606256102e-05 0.000419264088071873
4.782 0.0006969198173580891 0.0004978992307709975 0.003302224088523199 0.0006969198173580559 0.0004978992307709653 0.003302224088523199 0.0002319642528958541 0.00016553552625082714 0.001803369099118115 0.00023196425289589967 0.00016553552625086672 0.001803369099118115 4.77900205848108e-05 3.408289850943887e-05 0.00041840847431174515 4.779002058480674e-05 3.408289850943219e-05 0.00041840847431174515
4.792 0.0006980501815544382 0.0004987072159725064 0.0033110265367696785 0.0006980501815544043 0.0004987072159724734 0.0033110265367696785 0.00023100728437835255 0.00016485234243169585 0.0017960031942072718 0.000231007284378398 0.0001648523424317355 0.0017960031942072718 4.764696705861303e-05 3.3983277730332984e-05 0.0004176065073215959 4.7646967058608584e-05 3.3983277730326126e-05 0.0004176065073215959
4.802 0.0006990580144947199 0.0004994276406316107 0.003320042951098729 0.0006990580144946865 0.0004994276406315785 0.003320042951098729 0.00023008601913839454 0.0001641946825358903 0.0017884562943036965 0.00023008601913843992 0.00016419468253592973 0.0017884562943036965 4.736845803082842e-05 3.378668510748028e-05 0.00041684943249339413 4.736845803082362e-05 3.378668510747331e-05 0.0004168494324933942
4.812 0.0006999549450667651 0.000500068812902599 0.0033292509377976336 0.0006999549450667311 0.0005000688129025664 0.0033292509377976336 0.00022919370927146135 0.000163557718945949 0.001780748834875995 0.0002291937092715067 0.00016355771894598848 0.001780748834875995 4.695260185870003e-05 3.3491776706854325e-05 0.00041613139770411994 4.695260185869516e-05 3.349177670684729e-05 0.00041613139770411994
4.822 0.0007007525593799805 0.000500639010591681 0.0033386293742780934 0.0007007525593799465 0.0005006390105916485 0.0033386293742780934 0.00022832455238227384 0.0001629373007135218 0.001772898718962074 0.00022832455238231902 0.00016293730071356114 0.0017728987189620739 4.640079082279913e-05 3.30995561919398e-05 0.00041545150419829293 4.6400790822794155e-05 3.30995561919326e-05 0.00041545150419829293
4.832 0.0007014621599751977 0.0005011463090601911 0.0033481584611044068 0.0007014621599751644 0.0005011463090601583 0.003348158461104407 0.00022747328081452168 0.00016232965989446905 0.0017649217395043215 0.00022747328081456708 0.0001623296598945086 0.0017649217395043217 4.571759535854211e-05 3.2613298778887096e-05 0.00041481395012711803 4.57175953585372e-05 3.261329877887977e-05 0.0004148139501271181
4.842 0.0007020951596372786 0.0005015988624021694 0.0033578184060770043 0.0007020951596372447 0.0005015988624021371 0.0033578184060770043 0.0002266345649387915 0.0001617309848042245 0.0017568345370879807 0.00022663456493883651 0.00016173098480426392 0.0017568345370879803 4.491048958994914e-05 3.203835465376644e-05 0.0004142258624206839 4.491048958994428e-05 3.2038354653758916e-05 0.00041422586242068397
4.852 0.0007026635188421731 0.0005020052157755107 0.0033675878418983098 0.0007026635188421386 0.0005020052157754779 0.00336758784189831 0.00022580265669931634 0.0001611371649346242 0.0017486579385678925 0.00022580265669936195 0.00016113716493466364 0.0017486579385678927 4.3989439818516305e-05 3.138185442059772e-05 0.00041369357245894366 4.398943981851155e-05 3.138185442059002e-05 0.0004136935724589437
4.862 0.0007031797227023568 0.0005023742888832651 0.00337744296040041 0.0007031797227023221 0.0005023742888832326 0.00337744296040041 0.00022497140719931197 0.00016054380328820388 0.0017404185550413938 0.0002249714071993577 0.00016054380328824327 0.001740418555041394 4.2966699240525645e-05 3.065256215794936e-05 0.0004132189705035752 4.296669924052104e-05 3.065256215794148e-05 0.0004132189705035752
4.872 0.0007036562675560453 0.0005027150094150815 0.0033873575995732952 0.0007036562675560111 0.0005027150094150493 0.0033873575995732952 0.00022413458682310367 0.00015994644512514413 0.0017321474362553418 0.00022413458682314907 0.00015994644512518365 0.0017321474362553423 4.1856993842198195e-05 2.9861008497309184e-05 0.00041279757738210535 4.1856993842193594e-05 2.9861008497301154e-05 0.0004127975773821054
4.882 0.0007041051199744545 0.0005030359270604227 0.0033973037934717934 0.0007041051199744206 0.0005030359270603905 0.0033973037934717934 0.00022328650454448587 0.00015934102074515973 0.0017238761013698457 0.00022328650454453146 0.00015934102074519922 0.0017238761013698457 4.067761407623076e-05 2.9019556634573315e-05 0.0004124189779827857 4.067761407622618e-05 2.9019556634565194e-05 0.0004124189779827858
4.892 0.0007045375786397073 0.0005033451153935673 0.0034072523473346016 0.0007045375786396728 0.0005033451153935339 0.0034072523473346016 0.00022242289871053856 0.00015872448241340516 0.0017156316524104106 0.00022242289871058426 0.0001587244824134446 0.0017156316524104106 3.944770384879949e-05 2.8141894487254964e-05 0.000412068978667754 3.944770384879483e-05 2.8141894487246785e-05 0.000412068978667754
4.902 0.0007049644219255813 0.0005036502775606402 0.0034171736924858047 0.0007049644219255469 0.0005036502775606078 0.003417173692485806 0.00022154174399664046 0.00015809538132804246 0.0017074330071619828 0.0002215417439966859 0.00015809538132808198 0.0017074330071619828 3.818679901459672e-05 2.724199012880392e-05 0.00041173220200074875 3.818679901459211e-05 2.7241990128795788e-05 0.00041173220200074875
4.912 0.0007053958637521099 0.000503958714459842 0.0034270395977384245 0.0007053958637520754 0.0005039587144598096 0.0034270395977384254 0.00022064346638224228 0.00015745402132129078 0.0016992895492018562 0.00022064346638228812 0.0001574540213213304 0.0016992895492018562 3.6913471062589906e-05 2.63331223210327e-05 0.00041139408132387427 3.69134710625852e-05 2.6333122321024634e-05 0.00041139408132387427
4.922 0.0007058411458431615 0.0005042770327537343 0.003436825621860699 0.0007058411458431276 0.0005042770327537018 0.003436825621860699 0.00021973041932916895 0.00015680208436354707 0.0016912024525981713 0.00021973041932921457 0.00015680208436358686 0.0016912024525981713 3.56447487297461e-05 2.542746725159372e-05 0.00041104197495205134 3.564474872974127e-05 2.5427467251585577e-05 0.00041104197495205134
4.932 0.0007063081722220259 0.000504610883024298 0.0034465131234335386 0.0007063081722219918 0.0005046108830242651 0.0034465131234335377 0.00021880590300897595 0.0001561419293935555 0.001683168108771656 0.00021880590300902186 0.00015614192939359542 0.001683168108771656 3.439621255861194e-05 2.453616643010979e-05 0.00041066581179858826 3.439621255860708e-05 2.453616643010153e-05 0.00041066581179858826
4.942 0.0007068037413829276 0.0005049651252151983 0.0034560894621738 0.0007068037413828934 0.0005049651252151654 0.0034560894621738 0.00021787307653110209 0.00015547581464809106 0.001675182560233661 0.0002178730765311477 0.00015547581464813104 0.001675182560233661 3.318228800230042e-05 2.3669536488973407e-05 0.00041025883506303135 3.318228800229542e-05 2.3669536488964967e-05 0.00041025883506303135
4.952 0.0007073344623934894 0.0005053444830815355 0.003465546156957471 0.0007073344623934541 0.0005053444830815028 0.003465546156957471 0.0002169340489721642 0.00015480524779609768 0.0016672456750453696 0.00021693404897220992 0.00015480524779613763 0.0016672456750453698 3.201648721958351e-05 2.2837242236192837e-05 0.00040981854143664866 3.201648721957827e-05 2.2837242236184045e-05 0.00040981854143664866
4.962 0.000707907748510517 0.0005057542542808614 0.003474876307261332 0.0007079077485104833 0.0005057542542808292 0.003474876307261332 0.00021598946879657058 0.0001541306923661342 0.0016593639071308117 0.00021598946879661636 0.00015413069236617426 0.0016593639071308117 3.091159336559378e-05 2.2048428603399164e-05 0.00040934726737260844 3.091159336558823e-05 2.2048428603389955e-05 0.0004093472673726085
4.972 0.0007085319686455327 0.0005062004188469893 0.00348407318351981 0.0007085319686454978 0.0005062004188469554 0.00348407318351981 0.00021503881376818985 0.0001534517749807378 0.0016515507464192549 0.0002150388137682358 0.0001534517749807777 0.0016515507464192549 2.987968646873387e-05 2.1311739313556738e-05 0.00040885168503893314 2.987968646872794e-05 2.1311739313547058e-05 0.00040885168503893314
4.982 0.0007092152861793796 0.0005066888097328654 0.003493130979820236 0.0007092152861793453 0.0005066888097328328 0.003493130979820236 0.00021408117734447076 0.00015276784756745082 0.0016438244945998915 0.00021408117734451654 0.00015276784756749082 0.0016438244945998915 2.893183641735101e-05 2.0635097318425496e-05 0.00040834101907996303 2.8931836417344512e-05 2.063509731841528e-05 0.00040834101907996303
4.992 0.0007099637006039474 0.0005072237136774559 0.0035020470191064294 0.0007099637006039126 0.0005072237136774229 0.0035020470191064294 0.00021311603740239605 0.00015207853696760562 0.0016362040064005626 0.0002131160374024419 0.0001520785369676457 0.0016362040064005626 2.8077597147091688e-05 2.0025342733022907e-05 0.0004078247014623248 2.8077597147084685e-05 2.002534273301209e-05 0.0004078247014623248


==> figures/zero_circulation_vortex/data/standard_farfield_Ma0.03_Mat0.01_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 8.429467262550302e-06 6.021609284446946e-06 0.03443608120167794 7.70476647473387e-08 5.5055454604144964e-08 0.0002296804028565372
0.012 8.425022892414958e-06 6.019044256862744e-06 0.03443060907929798 8.50232936042189e-08 6.078221812864332e-08 0.00034490280250711654
0.022 8.425250224771838e-06 6.019244385881583e-06 0.034430495435253554 8.559595375896625e-08 6.117871152926387e-08 0.0003465760965205204
0.032 8.425248406259612e-06 6.019257069334161e-06 0.03443046528489249 8.601225901121048e-08 6.144280552497977e-08 0.00034775602185610174
0.042 8.425235885477256e-06 6.019248538678754e-06 0.03443043701427842 8.638381543375924e-08 6.167641967422347e-08 0.000348901189190393
0.052 8.425217878672367e-06 6.019233189075165e-06 0.034430407837900176 8.673903390184656e-08 6.189760983607225e-08 0.0003500304046535579
0.062 8.425192775760893e-06 6.019220185045849e-06 0.0344303762361705 8.707792889946477e-08 6.20997234102707e-08 0.00035114377473054913
0.072 8.425152940527786e-06 6.019208346777249e-06 0.034430342474825244 8.740771542610859e-08 6.228314330490732e-08 0.00035223496625924687
0.082 8.425086390247822e-06 6.019185782222761e-06 0.03443030745346527 8.774574244556518e-08 6.245418352848585e-08 0.00035329872806496844
0.092 8.42502304077738e-06 6.0191655305566845e-06 0.03443027112752875 8.809219577793564e-08 6.261699225313498e-08 0.00035433014608367736
0.102 8.42497172754943e-06 6.019146958025151e-06 0.0344302323491559 8.842387271061573e-08 6.277263200405561e-08 0.000355329552878363
0.112 8.424933032529743e-06 6.019130310993068e-06 0.03443019001944079 8.872297551437133e-08 6.293282838442243e-08 0.00035630972828788076
0.122 8.424900926503917e-06 6.019118269971088e-06 0.03443014426714613 8.900020415027185e-08 6.311214169534672e-08 0.00035729387253810563
0.132 8.424862960099381e-06 6.01911136660427e-06 0.03443009643644713 8.928078068644422e-08 6.331188692508063e-08 0.00035830011251551896
0.142 8.424808453342111e-06 6.019107533529894e-06 0.03443004818158914 8.958147915142026e-08 6.351901840078106e-08 0.000359334079282995
0.152 8.424736840719991e-06 6.019104246278515e-06 0.034430000580741034 8.99036647579312e-08 6.371902412588235e-08 0.0003603945350356438
0.162 8.424659773635283e-06 6.0191007712417475e-06 0.03442995395276742 9.024117078495876e-08 6.390670517732594e-08 0.0003614758247207067
0.172 8.42458826437539e-06 6.019093075681938e-06 0.034429908447191127 9.058757056216346e-08 6.408454662142276e-08 0.0003625668898744301
0.182 8.424531006474202e-06 6.019079177147198e-06 0.03442986467842958 9.093786537438847e-08 6.426486735103946e-08 0.0003636574231886283
0.192 8.424490148148991e-06 6.019060581765069e-06 0.03442982373926108 9.129127325813095e-08 6.44610970303876e-08 0.0003647457100824893
0.202 8.424456272592157e-06 6.019038418615385e-06 0.03442978643207471 9.16416012681651e-08 6.46725415131559e-08 0.0003658377131624725
0.212 8.424416828763025e-06 6.019014519590895e-06 0.03442975242341983 9.198164097711455e-08 6.488442800014272e-08 0.00036693713289485556
0.222 8.424363943480624e-06 6.018990605901075e-06 0.03442972008184748 9.231041971994178e-08 6.507518844509755e-08 0.000368038967482388
0.232 8.424298688234205e-06 6.018967144206024e-06 0.034429687165384464 9.2632399281014e-08 6.523581629019495e-08 0.0003691314884939125
0.242 8.424231525524361e-06 6.0189445755967335e-06 0.03442965182557085 9.294878242680289e-08 6.538496351522691e-08 0.0003702019256302433
0.252 8.424174755573559e-06 6.0189240337093345e-06 0.034429613272432075 9.325421820905653e-08 6.554364977153951e-08 0.00037124233821326787
0.262 8.424133768644754e-06 6.018907000838896e-06 0.034429571682310825 9.354544973202751e-08 6.572399970118382e-08 0.00037225413837565434
0.272 8.424103080456496e-06 6.018894555681209e-06 0.03442952751788825 9.382975717127436e-08 6.592916183676189e-08 0.00037325079608812255
0.282 8.424068791621021e-06 6.018886389494599e-06 0.034429480873975085 9.411918912319728e-08 6.614885918638016e-08 0.00037425344256207863
0.292 8.424016883603335e-06 6.018881081959621e-06 0.034429431451713476 9.44243277128709e-08 6.637112741950011e-08 0.00037527720613747523
0.302 8.423942215266982e-06 6.018876868988353e-06 0.034429379271367744 9.474929120023844e-08 6.659207571534374e-08 0.00037632075315930763
0.312 8.423852757594695e-06 6.018872290131922e-06 0.0344293255015727 9.508770233775358e-08 6.681359469775268e-08 0.0003773685987617243
0.322 8.42376536360217e-06 6.018865167097795e-06 0.03442927268059762 9.542686082528373e-08 6.702926546399456e-08 0.0003784067997602299
0.332 8.423696275691304e-06 6.018853511627279e-06 0.034429223746314054 9.57644946174526e-08 6.724107818466307e-08 0.0003794347126721981
0.342 8.423650711904245e-06 6.018836559389694e-06 0.03442918044056748 9.610133671763967e-08 6.746158782053812e-08 0.0003804621660359637
0.352 8.423619544080635e-06 6.018815120601815e-06 0.03442914230775779 9.643066456879128e-08 6.769756502663016e-08 0.00038150037645553293
0.362 8.42358516783801e-06 6.018790709216724e-06 0.034429107003510324 9.673987767858864e-08 6.793621480601257e-08 0.0003825553841109529
0.372 8.423533220270581e-06 6.018764975694424e-06 0.0344290717655879 9.702483703856413e-08 6.815149629569665e-08 0.0003836242886395565
0.382 8.423461916012251e-06 6.0187394428555255e-06 0.034429034841646514 9.730095475770002e-08 6.832844077183209e-08 0.00038469367196907253
0.392 8.423382875615646e-06 6.018715040642956e-06 0.03442899597402762 9.758458580962538e-08 6.848092296965393e-08 0.0003857417454210826
0.402 8.423313346581323e-06 6.0186923692491e-06 0.03442895577034736 9.787993727632077e-08 6.86403096731856e-08 0.0003867497149884867
0.412 8.423265065591669e-06 6.0186721061989e-06 0.03442891464366589 9.817685675972761e-08 6.882676219826455e-08 0.0003877176808092929
0.422 8.423236372215126e-06 6.018654873520024e-06 0.03442887193201623 9.846556940404257e-08 6.904478057839942e-08 0.0003886669167028398
0.432 8.423211972968226e-06 6.018640843439658e-06 0.03442882587911304 9.874833511948872e-08 6.928414178087385e-08 0.000389624079568453
0.442 8.423171236146475e-06 6.018629906102944e-06 0.034428774569935074 9.903742556616052e-08 6.953244016126111e-08 0.00039060100383753415
0.452 8.423100393243962e-06 6.018621851247204e-06 0.03442871740754233 9.934346675154207e-08 6.9787019740672e-08 0.0003915902935192384
0.462 8.423001657525404e-06 6.018616098878296e-06 0.034428656081774055 9.966654424259402e-08 7.005086072180793e-08 0.0003925773079849192
0.472 8.422892662565707e-06 6.018610967702398e-06 0.0344285943056749 9.99923416073203e-08 7.031670565796414e-08 0.000393553653676883
0.482 8.422796450365332e-06 6.018603123456721e-06 0.0344285363287238 1.0031059633824389e-07 7.057163656443014e-08 0.00039452279572774093
0.492 8.422727936891285e-06 6.018589637173916e-06 0.03442848497065645 1.00621765296475e-07 7.082142605151494e-08 0.00039549466030119147
0.502 8.422685195186824e-06 6.018569506520401e-06 0.03442844043292365 1.0092697635361171e-07 7.108117637871307e-08 0.0003964788451583892
0.512 8.422651664030878e-06 6.018543914741783e-06 0.034428400548918096 1.0122283524104784e-07 7.135351335469809e-08 0.0003974819114101527
0.522 8.422606617398386e-06 6.018514768651393e-06 0.034428362197556704 1.0150560026426348e-07 7.161892482404032e-08 0.00039850437640559906
0.532 8.422538429133229e-06 6.0184841925825676e-06 0.034428322957146665 1.0178108038301885e-07 7.184982300819215e-08 0.0003995380272789159
0.542 8.422451365170424e-06 6.0184539712273894e-06 0.03442828194893643 1.0206400521939589e-07 7.203813480236183e-08 0.00040056663228751335
0.552 8.422362676311226e-06 6.018425038612083e-06 0.034428239550596616 1.0236065218888301e-07 7.220900284870629e-08 0.00040157108191238235
0.562 8.422291735133662e-06 6.0183980967663155e-06 0.03442819638779784 1.0266118834105047e-07 7.239486380520105e-08 0.0004025384111890183
0.572 8.422248096037041e-06 6.018374062061998e-06 0.034428152428453235 1.0294450414679962e-07 7.260996095789511e-08 0.0004034699632171187
0.582 8.422224895561995e-06 6.0183539762371495e-06 0.03442810654995996 1.0319795003998979e-07 7.285307135898689e-08 0.0004043805855341726
0.592 8.422201303412597e-06 6.01833848727166e-06 0.034428056875188136 1.0342899472735616e-07 7.311304644347953e-08 0.00040528884458119086
0.602 8.422153755696636e-06 6.018327872520311e-06 0.03442800167633029 1.0366092770062671e-07 7.338242985362173e-08 0.00040620431906564014
0.612 8.422069396639634e-06 6.018321850160524e-06 0.03442794050578331 1.0391578042495056e-07 7.36622422676001e-08 0.00040712374854809716
0.622 8.421954278046464e-06 6.018319077708251e-06 0.034427874851160244 1.0420232051097206e-07 7.395392963784475e-08 0.0004080380239727387
0.632 8.421830464076406e-06 6.018316693466256e-06 0.034427807919794357 1.0450886349707372e-07 7.424868674153521e-08 0.00040894259626641155
0.642 8.42172372461052e-06 6.018310070828559e-06 0.03442774350750321 1.0481930467627488e-07 7.45338312491683e-08 0.0004098431636742007
0.652 8.421649219013779e-06 6.0182955584657155e-06 0.03442768435289328 1.0512611358363177e-07 7.481724060735468e-08 0.00041075112516776103
0.662 8.421602826923929e-06 6.0182723272370605e-06 0.0344276310119912 1.0542452950805475e-07 7.511477591569218e-08 0.00041167598887928864
0.672 8.421564339522978e-06 6.018242617918415e-06 0.03442758190577666 1.0570920179967236e-07 7.542660755358005e-08 0.00041262178604879735
0.682 8.421509478552555e-06 6.018209610294224e-06 0.03442753447072209 1.0597687895210495e-07 7.572774259477272e-08 0.00041358531583643345
0.692 8.421425091917985e-06 6.0181760709648544e-06 0.034427486708138215 1.0623279429370283e-07 7.598326615566451e-08 0.00041455587852960566
0.702 8.42131747618703e-06 6.018143398227378e-06 0.03442743807662929 1.0649291745516544e-07 7.61807804077621e-08 0.00041551694010696704
0.712 8.421209171279342e-06 6.018111429439653e-06 0.034427389311105006 1.0676555900210684e-07 7.634856904460658e-08 0.0004164493789384719
0.722 8.42112582468418e-06 6.018079464429398e-06 0.03442734137972448 1.0704275967010464e-07 7.652757019065015e-08 0.0004173379370211099
0.732 8.421081081068606e-06 6.018047730276836e-06 0.0344272944631669 1.073034513961876e-07 7.673720919762423e-08 0.0004181818671392162
0.742 8.421067575627495e-06 6.0180178868082106e-06 0.03442724728116026 1.0753432948872724e-07 7.697828168793912e-08 0.00041899923141057265
0.752 8.421058821818934e-06 6.017992367464153e-06 0.03442719716820204 1.0773922385855503e-07 7.723864121279587e-08 0.0004198171377744311
0.762 8.421021985805669e-06 6.0179735651467454e-06 0.03442714096912323 1.0793710002787809e-07 7.750654223847703e-08 0.00042065197504326246
0.772 8.420934980098839e-06 6.017962926701251e-06 0.034427076564798244 1.0814972509177874e-07 7.778130684162475e-08 0.0004214989653539412
0.782 8.42079878701807e-06 6.017959670791455e-06 0.03442700421185098 1.0839124411081639e-07 7.807001078762246e-08 0.00042234086922379716
0.792 8.420637922014192e-06 6.017960375582857e-06 0.03442692683659019 1.0866207706106516e-07 7.837724714534198e-08 0.00042316626060143913
0.802 8.420487080332852e-06 6.017958429909221e-06 0.034426849030011746 1.0894983097195512e-07 7.869374623127752e-08 0.0004239812593484712
0.812 8.42037370468887e-06 6.017947428684712e-06 0.034426774879315426 1.0924849779175754e-07 7.901611068260973e-08 0.0004248036302984077
0.822 8.420302832973014e-06 6.0179245451433925e-06 0.03442670602986105 1.0955312572068154e-07 7.93526164511993e-08 0.0004256484686980422
0.832 8.420254896055422e-06 6.01789176434088e-06 0.03442664120741929 1.0984984643958835e-07 7.97027973978571e-08 0.0004265212367770161
0.842 8.420197753400109e-06 6.017854264781342e-06 0.03442657739973784 1.1012053768874793e-07 8.004581290966313e-08 0.0004274203727630766
0.852 8.420105006814375e-06 6.017816422320321e-06 0.034426512038824075 1.1035484721743664e-07 8.034479364106437e-08 0.000428338794264614
0.862 8.41997274980979e-06 6.017780121872037e-06 0.034426444692877235 1.1057019314371857e-07 8.057327887384221e-08 0.0004292626761148
0.872 8.419823151546683e-06 6.01774436013817e-06 0.0344263773311327 1.1080325798999326e-07 8.073975463675834e-08 0.0004301694788984096
0.882 8.41969354352009e-06 6.017706568858813e-06 0.03442631306201916 1.1107911302339874e-07 8.089066769567972e-08 0.00043103065141344266
0.892 8.419616136173443e-06 6.0176644867885675e-06 0.034426254199834964 1.1138763556157368e-07 8.106229175089898e-08 0.00043182413753013727
0.902 8.419599922990468e-06 6.017618648256581e-06 0.034426200967366795 1.1168586718706183e-07 8.125656375845968e-08 0.0004325524436179278
0.912 8.419623257894229e-06 6.017573227180854e-06 0.034426150954429365 1.1193412805149979e-07 8.146723738409941e-08 0.00043324644982686774
0.922 8.419641116692324e-06 6.01753458666804e-06 0.03442609956925151 1.1211561832216465e-07 8.16892410163574e-08 0.00043394600844176665
0.932 8.419605643418368e-06 6.0175089911291705e-06 0.03442604157695819 1.1224495653302956e-07 8.192474503956781e-08 0.000434672898118023
0.942 8.419489853814154e-06 6.017500011502013e-06 0.03442597323223462 1.1235769352825336e-07 8.21815812972922e-08 0.00043542207732283036
0.952 8.419302223151582e-06 6.017506194723154e-06 0.034425893998831676 1.124953341782382e-07 8.2467302117208e-08 0.0004361760480714378
0.962 8.41908344289837e-06 6.017520493141683e-06 0.03442580691005555 1.1268268014001293e-07 8.277746853180915e-08 0.00043692490088175986
0.972 8.418885623147622e-06 6.0175323377967e-06 0.034425717268142864 1.1291724530084483e-07 8.309710275174513e-08 0.0004376730155973812
0.982 8.418746399718167e-06 6.01753153351529e-06 0.03442563045560644 1.1318680448009302e-07 8.341505583419114e-08 0.00043843170438753835
0.992 8.418671403928412e-06 6.017513632243252e-06 0.03442554980600467 1.1347564682255963e-07 8.37393287104024e-08 0.00043920717707861793
1.002 8.418634149357552e-06 6.017481759346457e-06 0.03442547593028335 1.1376345368487843e-07 8.408236288323753e-08 0.0004399977096827565
1.012 8.418593025557112e-06 6.0174436739677145e-06 0.03442540758081279 1.1402736092023421e-07 8.443666029891134e-08 0.00044080018487721324
1.022 8.418515056601833e-06 6.017405854562201e-06 0.03442534333865574 1.1425408516504194e-07 8.47683503261654e-08 0.0004416139912882706
1.032 8.418394154282556e-06 6.017370076749348e-06 0.03442528300711231 1.1443938333655656e-07 8.502998805772175e-08 0.00044243803850856295
1.042 8.418254518406505e-06 6.0173331556780855e-06 0.034425227855435885 1.1461076742307876e-07 8.519644342179158e-08 0.00044326588391533717
1.052 8.418137009474893e-06 6.017289420701958e-06 0.03442517976758154 1.1478916096884658e-07 8.527425512824849e-08 0.0004440819505176323
1.062 8.418079196342694e-06 6.017238109928276e-06 0.034425139305099405 1.1499866247705931e-07 8.53330208049264e-08 0.0004448605383851926
1.072 8.418090129699126e-06 6.017181011079663e-06 0.03442510458128748 1.1520116595139208e-07 8.53990502151805e-08 0.00044557552778062446
1.082 8.418146596601667e-06 6.01712629909295e-06 0.03442507128871733 1.1533592602563821e-07 8.546956631337598e-08 0.0004462210915799314
1.092 8.418201768279987e-06 6.017085882059958e-06 0.03442503405259144 1.1539194500880192e-07 8.555377631442052e-08 0.0004468237145077435
1.102 8.418204761573866e-06 6.017070339250699e-06 0.034424986966134254 1.1540002351501238e-07 8.567174140971168e-08 0.00044742374390430937
1.112 8.418125659373259e-06 6.01708410746193e-06 0.034424925180036196 1.1542916620686632e-07 8.585339453963882e-08 0.0004480515624187775
1.122 8.417971837707223e-06 6.017122578556937e-06 0.03442484678795927 1.1552789097489624e-07 8.611106503587773e-08 0.00044871558092181833
1.132 8.417786989811361e-06 6.017173535681874e-06 0.03442475403551951 1.1569783854313693e-07 8.642489068691826e-08 0.0004494061527857309
1.142 8.417629912931024e-06 6.017220868930662e-06 0.03442465349873937 1.1590413790385521e-07 8.67421108764923e-08 0.00045011011384227625
1.152 8.417545154788481e-06 6.017250624284817e-06 0.03442455470448338 1.1610309099282998e-07 8.699723828355962e-08 0.0004508187561605392
1.162 8.41754188984058e-06 6.017256890032686e-06 0.03442446750679681 1.1627456488808173e-07 8.715737989721753e-08 0.0004515316285979238
1.172 8.417592398823903e-06 6.017243173004401e-06 0.03442439950964182 1.1641806006909701e-07 8.724299014107707e-08 0.00045225599773172405
1.182 8.417650677449693e-06 6.017219262683797e-06 0.034424354253274156 1.1653246465543411e-07 8.730563952622455e-08 0.0004529990368946641
1.192 8.417677848395697e-06 6.017195019781951e-06 0.034424330813963 1.1661094415789481e-07 8.738386380992919e-08 0.0004537616158118165
1.202 8.417659940945e-06 6.017175759923986e-06 0.03442432477617009 1.166516387053835e-07 8.747183919336938e-08 0.0004545371711798047
1.212 8.417609120283093e-06 6.017161662886014e-06 0.03442432995826647 1.1665688508918638e-07 8.752983173538344e-08 0.0004553134536520736
1.222 8.41755179769062e-06 6.017150995555229e-06 0.03442434010454593 1.1664654402202624e-07 8.753688228150179e-08 0.00045607452225316676
1.232 8.417512666446353e-06 6.017143303190999e-06 0.03442435000144834 1.1665140071035652e-07 8.751661280855258e-08 0.00045679773561347963
1.242 8.417502548153885e-06 6.0171403584735325e-06 0.034424355499273425 1.166874170609756e-07 8.751329213328943e-08 0.0004574597750780523
1.252 8.417515334359669e-06 6.017144192997e-06 0.034424353530769225 1.1674264468446868e-07 8.754198539722293e-08 0.0004580562559212594
1.262 8.417533537147672e-06 6.017155152599869e-06 0.034424341891725656 1.1683449538143283e-07 8.760570187564306e-08 0.00045861267387306716
1.272 8.417538108160176e-06 6.0171713399218286e-06 0.03442431911415956 1.1697147133023141e-07 8.769492703781124e-08 0.00045917240575387954
1.282 8.417518448342165e-06 6.0171895115539125e-06 0.03442428481748575 1.1714134529645557e-07 8.779783077349223e-08 0.0004597653896425395
1.292 8.417477689355398e-06 6.017206401992053e-06 0.03442424031132071 1.1731389174895183e-07 8.790201574179766e-08 0.00046038814874416363
1.302 8.417430898804725e-06 6.01721949545288e-06 0.03442418916266092 1.1745894336513274e-07 8.798948888194233e-08 0.0004610150745387982
1.312 8.417396274733574e-06 6.017226971958258e-06 0.03442413686532178 1.1756374770891991e-07 8.804161774492977e-08 0.0004616249766339424
1.322 8.417384872216258e-06 6.017227658996868e-06 0.03442408924731143 1.1764001248641704e-07 8.805604957634344e-08 0.00046221395137483476
1.332 8.417395527438412e-06 6.017221337778715e-06 0.03442405055332807 1.1770768571314109e-07 8.805115735513336e-08 0.00046279089274856434
1.342 8.417417502813438e-06 6.017208993428109e-06 0.0344240222605767 1.1777963045147718e-07 8.804965971420887e-08 0.00046336538236282546
1.352 8.41743778218194e-06 6.017192622976571e-06 0.03442400310182149 1.1785927871096489e-07 8.805584774639529e-08 0.00046394186512460834
1.362 8.417447822723439e-06 6.01717483267565e-06 0.0344239901823938 1.1795459664846369e-07 8.806241163848708e-08 0.0004645221730259453
1.372 8.417445784694465e-06 6.017158223189512e-06 0.034423980193695206 1.1806695057055276e-07 8.806506014538746e-08 0.0004651045518034639
1.382 8.417434359959426e-06 6.017144517463114e-06 0.03442397029492918 1.1819444865430164e-07 8.807228080024897e-08 0.0004656810739777406
1.392 8.417416755640393e-06 6.017134076963316e-06 0.03442395857600341 1.1833805730364418e-07 8.809525476768787e-08 0.00046624276243472653
1.402 8.417394352177733e-06 6.017126257666719e-06 0.03442394423863681 1.1849634738498549e-07 8.813346203618539e-08 0.00046679409390059566
1.412 8.417367360791365e-06 6.017120171622555e-06 0.0344239275327286 1.1866435772557496e-07 8.818016196205118e-08 0.000467355177860956
1.422 8.417336831492942e-06 6.017114846079133e-06 0.034423909303566834 1.1883031373952166e-07 8.822874396222273e-08 0.000467940564200971
1.432 8.417305570189178e-06 6.017108825573883e-06 0.03442389048288766 1.1897861896183328e-07 8.826964745410942e-08 0.00046854067520857756
1.442 8.417276988626887e-06 6.017100312676367e-06 0.034423871888136996 1.1910245986748852e-07 8.829136539720649e-08 0.00046913444585704547
1.452 8.417253185743644e-06 6.017088303478899e-06 0.03442385429198635 1.1921239245366782e-07 8.829336395508626e-08 0.00046971604329176363
1.462 8.417234064249092e-06 6.0170736222824895e-06 0.03442383828480218 1.1932697996384723e-07 8.829176968079974e-08 0.00047029610467787215
1.472 8.41721778715752e-06 6.017058562580348e-06 0.034423823814738956 1.1945469918705209e-07 8.830396064670703e-08 0.0004708808652124839
1.482 8.417201464163017e-06 6.017045293821166e-06 0.03442380982355236 1.1959111565318577e-07 8.833257553148277e-08 0.0004714673206668624
1.492 8.417181293103274e-06 6.017034490657286e-06 0.03442379432763914 1.1973133010214456e-07 8.83723199264611e-08 0.0004720563941955207
1.502 8.417152895603192e-06 6.017025325182177e-06 0.03442377508532109 1.1987327321365232e-07 8.842203999430329e-08 0.0004726529763996473
1.512 8.417113239184569e-06 6.01701653577352e-06 0.03442375092298872 1.2001122798868706e-07 8.847377512386277e-08 0.0004732562565074546
1.522 8.417063641874362e-06 6.017007421721321e-06 0.0344237230189011 1.2014129204829532e-07 8.850831163043763e-08 0.00047386400051104303
1.532 8.417010736253999e-06 6.016997762655886e-06 0.03442369464748465 1.2026976997040728e-07 8.85237991873821e-08 0.00047447679042459577
1.542 8.416963202934486e-06 6.01698674766756e-06 0.034423669126023584 1.2040452121465425e-07 8.854425543455756e-08 0.00047508981251097223
1.552 8.416926624427043e-06 6.016972684479973e-06 0.03442364789912837 1.2054670945764878e-07 8.858632057189366e-08 0.00047569859234877933
1.562 8.416901118502903e-06 6.016954630154192e-06 0.03442363041961413 1.2070787123091503e-07 8.865347938840117e-08 0.0004763137249327338
1.572 8.416883510816538e-06 6.016933961122341e-06 0.03442361525547662 1.2094681021974012e-07 8.877711549531077e-08 0.00047694536352079836
1.582 8.416871469480057e-06 6.016913774128377e-06 0.03442360101876491 1.2142508268936104e-07 8.906510017744107e-08 0.0004775810964860738
1.592 8.41686602301858e-06 6.016897733454604e-06 0.03442358645895341 1.225160407421976e-07 8.977667275039054e-08 0.0004782068644694305
1.602 8.416872730091193e-06 6.016891841109279e-06 0.034423569843606706 1.2500986816773905e-07 9.146802798733554e-08 0.00047883677813048345
1.612 8.416907246338275e-06 6.0169108516995616e-06 0.03442354846720058 1.3042570483933587e-07 9.52114619324025e-08 0.0004794992813574599
1.622 8.417011800834294e-06 6.016989355995885e-06 0.03442351905375514 1.4137001510669648e-07 1.0284947574710652e-07 0.0004802150278484422
1.632 8.417284136807787e-06 6.01719852888364e-06 0.03442347810676767 1.6171494325448943e-07 1.171395875942713e-07 0.00048101848908249813
1.642 8.417918093673047e-06 6.017672582336325e-06 0.03442342008192426 1.963009569458478e-07 1.4156424709256178e-07 0.00048200343135994565
1.652 8.419261987834849e-06 6.018652542432303e-06 0.03442333269792437 2.5035133314458173e-07 1.799003790526167e-07 0.00048336229864707396
1.662 8.42191322135781e-06 6.020558705675253e-06 0.03442319039165914 3.292769988348892e-07 2.3604816933186513e-07 0.00048544282347041414
1.672 8.426877642288519e-06 6.024107749329172e-06 0.0344229458673739 4.39056686326439e-07 3.1429183099735955e-07 0.0004888605875602765
1.682 8.435829545266075e-06 6.0304977643353895e-06 0.034422517238901426 5.867882681037923e-07 4.1969944500665236e-07 0.0004946945757327172
1.692 8.451514078506883e-06 6.041692771666303e-06 0.034421767036806286 7.811185749502992e-07 5.584383879612409e-07 0.0005047801041115691
1.702 8.478330754900996e-06 6.060837531793364e-06 0.03442046940261788 1.0324754441129761e-06 7.379466639719698e-07 0.0005220674855279774
1.712 8.523112158896753e-06 6.092813409853584e-06 0.03441826198577779 1.3530664632928847e-06 9.669332908322728e-07 0.000550946291262283
1.722 8.596060844517857e-06 6.144906727886256e-06 0.03441457838404371 1.756650788815067e-06 1.2552147192089366e-06 0.0005973547107670317
1.732 8.711735885485017e-06 6.227510353083242e-06 0.03440855551209022 2.2581828174107035e-06 1.6134595800182927e-06 0.0006684686880438416
1.742 8.889889265843045e-06 6.354717515921296e-06 0.03439890973484885 2.873457517949124e-06 2.0529349996411517e-06 0.0007719909314012584
1.752 9.155818020554712e-06 6.544573129002122e-06 0.034383776898532864 3.6187628264764256e-06 2.585259168685664e-06 0.0009154278701473199
1.762 9.539718961787044e-06 6.818618117714779e-06 0.03436051536635189 4.51033087224787e-06 3.22201218106567e-06 0.001105764305606832
1.772 1.0074464283936186e-05 7.2003099041619695e-06 0.03432548039478613 5.563296679072359e-06 3.9739968273694665e-06 0.0013495561157484469
1.782 1.0791594630451576e-05 7.712170441038378e-06 0.0342737918795721 6.79008608051071e-06 4.850091345956118e-06 0.001653148622632428
1.792 1.1716274435587405e-05 8.372189890851414e-06 0.03419912809709364 8.198550639575498e-06 5.855918607653143e-06 0.0020227508369138284
1.802 1.2862850261295051e-05 9.190653850047654e-06 0.0340935780977695 9.79039174865511e-06 6.9927182105810305e-06 0.0024642833669867342
1.812 1.4232486149929046e-05 1.0168444844049022e-05 0.03394757673703671 1.1560204089388186e-05 8.25665786566247e-06 0.0029830491504994295
1.822 1.5813025940914546e-05 1.1296928438322535e-05 0.03374994243472669 1.349495799369777e-05 9.638456364413702e-06 0.00358330353214887
1.832 1.7579954645130076e-05 1.2558626220383954e-05 0.03348805131824668 1.5573405143329094e-05 1.112295211474584e-05 0.0042677847768480106
1.842 1.9497233343906436e-05 1.3927806957515494e-05 0.03314820205022524 1.7765104463094455e-05 1.2688403794569958e-05 0.005037243028965442
1.852 2.151772474004368e-05 1.5370795353824044e-05 0.03271621963154662 2.0029397387640034e-05 1.4305760833704032e-05 0.005889982176839917
1.862 2.3583866421417794e-05 1.684646433729964e-05 0.032178293777344685 2.2315142270678635e-05 1.5938481869924854e-05 0.0068214271578705375
1.872 2.5629349570698788e-05 1.8307445450674552e-05 0.031521975666989006 2.4561842250082382e-05 1.7543349304724124e-05 0.007823756274993737
1.882 2.758185738837739e-05 1.970208904129004e-05 0.030737224268888065 2.6702047604895167e-05 1.9072187588393505e-05 0.008885665743186529
1.892 2.936616453473924e-05 2.097667246517064e-05 0.029817430007073716 2.8664233785575817e-05 2.0473911483402097e-05 0.00999233234203969
1.902 3.09068250138595e-05 2.207730889167264e-05 0.02876041156882456 3.0375364388252224e-05 2.1696345389959428e-05 0.01112560785484795
1.912 3.2130327426130296e-05 2.295147884356079e-05 0.027569403671307346 3.1763034580126774e-05 2.2687750487507244e-05 0.012264435778355445
1.922 3.296735559975912e-05 2.3549646205709413e-05 0.026253988835542842 3.2757834981170555e-05 2.339852328988318e-05 0.013385453971372656
1.932 3.335594050216377e-05 2.382751862467698e-05 0.024830819119300844 3.329669877678649e-05 2.3783604559798537e-05 0.014463747131614618
1.942 3.324570083770458e-05 2.374908621461382e-05 0.023323911949037174 3.332740116251642e-05 2.3805705207454735e-05 0.015473725122061735
1.952 3.2602536163952e-05 2.328997740926348e-05 0.02176433655496447 3.281356099937378e-05 2.3438874276789858e-05 0.016390104814524846
1.962 3.141270742199425e-05 2.2440369400687175e-05 0.02018919880889823 3.173907939355859e-05 2.2671649790746082e-05 0.017188956342115324
1.972 2.968548634627573e-05 2.1206872168886954e-05 0.018639896494678693 3.0111192667333117e-05 2.1509217196851894e-05 0.017848750074892315
1.982 2.745425608230908e-05 1.961330852874566e-05 0.017159595452265967 2.79619990638472e-05 1.997448916756843e-05 0.01835132484567479
1.992 2.4776690607158592e-05 1.7700843758428323e-05 0.015789807017716873 2.5349041998182348e-05 1.8108528761929204e-05 0.018682701357129808
2.002 2.1735240498761576e-05 1.552834231824364e-05 0.014565984499644882 2.2356116707024274e-05 1.5971144263001078e-05 0.018833686126352535
2.012 1.8439949649104926e-05 1.3174392593468683e-05 0.013512418908712328 1.9096225539888606e-05 1.364301864105901e-05 0.01880024121840905
2.022 1.5037911650826141e-05 1.0744068143120496e-05 0.012637478071689323 1.5720664906390734e-05 1.12322055274018e-05 0.018583621206784733
2.032 1.1740863117495838e-05 8.388627753401334e-06 0.011931005232280086 1.2444223467019005e-05 8.892105607772348e-06 0.0181902912453564
2.042 8.899597655221376e-06 6.358633891309059e-06 0.011365595011761634 9.60856349512478e-06 6.866662270212524e-06 0.01763163874786522
2.052 7.131822601045671e-06 5.0952543918072414e-06 0.010901976766932659 7.77952632042721e-06 5.559730394701887e-06 0.016923484667632552
2.062 7.0895412923867204e-06 5.064332961330632e-06 0.010496715786821749 7.553814213475538e-06 5.397314640248848e-06 0.01608540075624902
2.072 8.497566071170663e-06 6.069646438842153e-06 0.010109534035954677 8.763504629527218e-06 6.260164019944357e-06 0.015139853110316312
2.082 1.0478728029561779e-05 7.484608589716482e-06 0.009708315120278508 1.0620266023905571e-05 7.585700669090002e-06 0.014111215609634308
2.092 1.2469179002799639e-05 8.906313613301021e-06 0.009271322918158442 1.2544529219420249e-05 8.959852260806419e-06 0.013024718418744075
2.102 1.4212595324799439e-05 1.015160067824284e-05 0.008787199391006972 1.4253555950578692e-05 1.018049491728302e-05 0.011905406863655292
2.112 1.5596179178360874e-05 1.1139877198509766e-05 0.008253611726734666 1.5619144193524905e-05 1.1155945466564722e-05 0.010777182097779354
2.122 1.6575429281182172e-05 1.1839351219367449e-05 0.007675280468474986 1.6588840824229142e-05 1.1848670701397733e-05 0.009661980778996451
2.132 1.714413885405221e-05 1.224558816788372e-05 0.007061869814939366 1.7152357638638452e-05 1.2251282416465861e-05 0.008579132158701196
2.142 1.7320643080012063e-05 1.237168305392835e-05 0.006426016509038798 1.732592554519472e-05 1.2375352332067538e-05 0.007544911905023684
2.152 1.7139930639259316e-05 1.224262521415714e-05 0.005781640166505669 1.7143454913356976e-05 1.2245092068357821e-05 0.006572294830934327
2.162 1.6648054097713946e-05 1.1891306787269728e-05 0.005142594788733265 1.6650454526321415e-05 1.1893005482667107e-05 0.005670894375422815
2.172 1.589763009723936e-05 1.1355309747953131e-05 0.004521667971854386 1.589927091994211e-05 1.1356485295548914e-05 0.004847065790767375
2.182 1.4944063570279164e-05 1.0674209247743523e-05 0.003929900857906161 1.4945173831968761e-05 1.067501463923744e-05 0.004104142889915367
2.192 1.384241881490952e-05 9.887338009608696e-06 0.003376184112674829 1.3843155606862203e-05 9.887878878689371e-06 0.003442774787198066
2.202 1.2644931115522405e-05 9.032007829725081e-06 0.0028670798204657303 1.2645408041093247e-05 9.032361790661587e-06 0.002861328707646855
2.212 1.1399143701060966e-05 8.142178058048892e-06 0.0024068217348702605 1.1399444011255367e-05 8.14240309182052e-06 0.0023563268599577736
2.222 1.0146628266020984e-05 7.24754162320467e-06 0.001997452175327821 1.0146812046605884e-05 7.247680399270116e-06 0.0019228889197542838
2.232 8.922227569952337e-06 6.372984597118965e-06 0.0016390595863413904 8.922336883700034e-06 6.373067553284187e-06 0.0015551563788284907
2.242 7.753750337431584e-06 5.538369050864729e-06 0.0013300848632146261 7.753813567588935e-06 5.538417098114877e-06 0.0012466804349744595
2.252 6.6620476924052524e-06 4.758588224830113e-06 0.0010676671423302958 6.662083278332854e-06 4.758615176341434e-06 0.000990760719340785
2.262 5.6614013439458165e-06 4.043843935930535e-06 0.0008480018902727019 5.661420833771344e-06 4.043858568099269e-06 0.0007807274821896322
2.272 4.760153799854903e-06 3.4000964406780982e-06 0.0006666869130163816 4.7601641817929145e-06 3.400104121534302e-06 0.0006101645145669167
2.282 3.961510092027221e-06 2.829636582640815e-06 0.0005190359865643137 3.9615154624405025e-06 2.8296404752110005e-06 0.0004730739028733417
2.292 3.264440699447269e-06 2.3317302418360266e-06 0.00040034518667054234 3.2644433891347526e-06 2.331732142171949e-06 0.000363986687857911
2.302 2.664618565419734e-06 1.9032873315416972e-06 0.000306103149188824 2.664619863282629e-06 1.9032882222534976e-06 0.00027802568871564766
2.312 2.155330390521019e-06 1.5395126756548833e-06 0.00023214264948144035 2.1553309892065863e-06 1.5395130743425154e-06 0.0002109282053259835
2.322 1.7283135032392438e-06 1.2345039350493094e-06 0.0001747362904084778 1.7283137638959481e-06 1.2345041038959503e-06 0.00015903704311608847
2.332 1.3744833022257348e-06 9.81771471989543e-07 0.0001306431818266544 1.3744834069055852e-06 9.817715384491449e-07 0.00011926832973916713
2.342 1.0845307890373801e-06 7.746654113607409e-07 9.71160161994638e-05 1.0845308259545916e-06 7.746654347268424e-07 8.906396905918473e-05
2.352 8.493833892122e-07 6.067049648586955e-07 7.187890043742505e-05 8.493833990746232e-07 6.067049713858311e-07 6.633542910768258e-05
2.362 6.605337888774049e-07 4.718133698085242e-07 5.308587642632738e-05 6.605337893286961e-07 4.7181337047551385e-07 4.9404045402185094e-05
2.372 5.102501095204947e-07 3.6446797754630195e-07 3.9268475216342884e-05 5.102501075530608e-07 3.644679766063484e-07 3.6941261962503526e-05
2.382 3.916861778821067e-07 2.7977892949167855e-07 2.9278048131297128e-05 3.9168617588659445e-07 2.797789284093285e-07 2.791027839642844e-05
2.392 2.989131129795367e-07 2.135116209818874e-07 2.2225248678843195e-05 2.989131115424819e-07 2.1351162015528672e-07 2.1508643433147218e-05
2.402 2.268934002092606e-07 1.620681027441876e-07 1.7416505209035895e-05 2.2689339931361968e-07 1.620681022007179e-07 1.7110787387971844e-05
2.412 1.7141671175476e-07 1.2244118970117276e-07 1.4290727291778662e-05 1.7141671123977892e-07 1.224411893726595e-07 1.421360319776469e-05
2.422 1.290136630373894e-07 9.215284119359703e-08 1.2372237373653919e-05 1.2901366275687255e-07 9.21528410069149e-08 1.2397167217141773e-05
2.432 9.686008510986435e-08 6.918579263757277e-08 1.1259862762540828e-05 9.686008496313525e-08 6.918579253614939e-08 1.131290021535878e-05
2.442 7.268077541029946e-08 5.19148317617749e-08 1.0643030401014542e-05 7.268077533656349e-08 5.1914831709066766e-08 1.0691023936707e-05
2.452 5.4658470169698653e-08 3.904181348154344e-08 1.0309640277456296e-05 5.46584701335156e-08 3.904181345535238e-08 1.0343445093496049e-05
2.462 4.135125527336878e-08 2.9536703474627887e-08 1.0130534217442816e-05 4.1351255256579365e-08 2.953670346190256e-08 1.0151335368124954e-05
2.472 3.162001735395022e-08 2.2585786717218652e-08 1.0033228310989428e-05 3.162001734639891e-08 2.258578671159428e-08 1.0044928408880321e-05
2.482 2.4566919965845198e-08 1.7547737818833627e-08 9.978985341217929e-06 2.4566919963496015e-08 1.7547737817141302e-08 9.98514225000631e-06
2.492 1.9485918919297034e-08 1.3918272100029087e-08 9.947590992230678e-06 1.9485918917828606e-08 1.3918272099682889e-08 9.95066591060059e-06
2.502 1.582587365246098e-08 1.1303775582716769e-08 9.928560159713016e-06 1.5825873654240524e-08 1.130377558355085e-08 9.930033384794261e-06
2.512 1.3164647147063778e-08 9.402774976184106e-09 9.916417806807441e-06 1.3164647148752684e-08 9.402774977390569e-09 9.917101522898634e-06
2.522 1.1189581682710413e-08 7.99196977479418e-09 9.908259320939922e-06 1.1189581685239114e-08 7.991969776788482e-09 9.908569711563253e-06
2.532 9.67909673199702e-09 6.9130837200024504e-09 9.90250831878692e-06 9.679096736945524e-09 6.913083722360372e-09 9.902647544009793e-06
2.542 8.48314505829428e-09 6.058915616206739e-09 9.89828444086333e-06 8.483145063062852e-09 6.058915618866864e-09 9.898346719644963e-06
2.552 7.503865161452032e-09 5.359533977680788e-09 9.895078710696343e-06 7.503865167345851e-09 5.359533980589655e-09 9.89510668487031e-06
2.562 6.6788871735389135e-09 4.7703630616079875e-09 9.892584556938568e-06 6.678887179718862e-09 4.77036306472239e-09 9.892597210861289e-06
2.572 5.9686653018617035e-09 4.263139485461028e-09 9.890608565626456e-06 5.968665307907404e-09 4.263139488747567e-09 9.890614322471624e-06
2.582 5.347776267542715e-09 3.8196971296171645e-09 9.88902263128643e-06 5.347776273632207e-09 3.819697133050613e-09 9.889025255348151e-06
2.592 4.799350340113303e-09 3.4279873506660424e-09 9.887737839588051e-06 4.799350347128794e-09 3.427987354227601e-09 9.887739033798031e-06
2.602 4.311671751194498e-09 3.0796477998130517e-09 9.88668985115178e-06 4.311671758852293e-09 3.0796478034888137e-09 9.88669039372507e-06
2.612 3.876162571005658e-09 2.7685594161618204e-09 9.885830449303087e-06 3.8761625784853185e-09 2.7685594199416636e-09 9.885830696776248e-06
2.622 3.4862044342808345e-09 2.490002452229689e-09 9.885122469518211e-06 3.486204442167223e-09 2.490002456106537e-09 9.88512258418722e-06
2.632 3.136451791078483e-09 2.2401646237575128e-09 9.88453666131662e-06 3.136451799117147e-09 2.2401646277268738e-09 9.884536716143848e-06
2.642 2.822429635795922e-09 2.015853077261611e-09 9.884049692623357e-06 2.822429643397234e-09 2.015853081321333e-09 9.884049720024094e-06
2.652 2.5402946330691857e-09 1.8143240421259998e-09 9.883642839780712e-06 2.5402946415343383e-09 1.8143240462761154e-09 9.883642854132096e-06
2.662 2.286690556804625e-09 1.6331800065242621e-09 9.883301074107517e-06 2.2866905653109703e-09 1.6331800107668773e-09 9.883301081908892e-06
2.672 2.0586574101012935e-09 1.470305424040921e-09 9.883012367083467e-06 2.0586574179858848e-09 1.4703054283800772e-09 9.883012371410776e-06
2.682 1.8535707524603493e-09 1.3238240557783778e-09 9.882767114297948e-06 1.8535707603704887e-09 1.323824060219871e-09 9.882767116705845e-06
2.692 1.6690972745230248e-09 1.1920676381835993e-09 9.882557633797171e-06 1.669097282423889e-09 1.19206764273472e-09 9.882557635124091e-06
2.702 1.5031588934065097e-09 1.0735505185229583e-09 9.882377734996078e-06 1.50315890189123e-09 1.0735505231921805e-09 9.882377735714518e-06
2.712 1.3539013301410045e-09 9.669473135699474e-10 9.882222365196788e-06 1.3539013387159248e-09 9.669473183665848e-10 9.882222365577459e-06
2.722 1.2196659369319198e-09 8.710728767508145e-10 9.882087345109672e-06 1.2196659452882297e-09 8.71072881684672e-10 9.882087345306812e-06
2.732 1.098964489350037e-09 7.848641299244401e-10 9.881969191534629e-06 1.098964497770801e-09 7.848641350054867e-10 9.881969191634455e-06
2.742 9.90457571840325e-10 7.073644988682422e-10 9.881865013318523e-06 9.904575802971066e-10 7.073645041063994e-10 9.881865013368013e-06
2.752 8.929364568854046e-10 6.377108921252698e-10 9.88177244973612e-06 8.929364653840221e-10 6.377108975302694e-10 9.881772449760196e-06
2.762 8.053086101379209e-10 5.751232649982416e-10 9.881689618938344e-06 8.053086184059324e-10 5.751232705796115e-10 9.881689618949852e-06
2.772 7.2658621580181e-10 5.188963135931865e-10 9.881615052008275e-06 7.265862241255017e-10 5.188963193603076e-10 9.881615052013698e-06
2.782 6.558771558690706e-10 4.683929633723811e-10 9.88154760521732e-06 6.558771642515636e-10 4.683929693346389e-10 9.88154760521984e-06
2.792 5.923774196021856e-10 4.2303915155279064e-10 9.881486358474137e-06 5.923774280467735e-10 4.230391577197062e-10 9.881486358475299e-06
2.802 5.353645409093274e-10 3.8231884028547216e-10 9.881430527594384e-06 5.353645494195562e-10 3.823188466668244e-10 9.881430527594912e-06
2.812 4.841912367592059e-10 3.457697316026901e-10 9.88137940473057e-06 4.84191245338921e-10 3.457697382085446e-10 9.881379404730808e-06
2.822 4.382792207159457e-10 3.1297873323986366e-10 9.881332340263188e-06 4.382792293692028e-10 3.129787400804547e-10 9.881332340263298e-06
2.832 3.9711290973689714e-10 2.8357755060776554e-10 9.881288755513424e-06 3.971129184678081e-10 2.835775576932442e-10 9.881288755513472e-06
2.842 3.6023334118972327e-10 2.572382969448638e-10 9.881248168752852e-06 3.6023335000214895e-10 2.5723830428489443e-10 9.881248168752872e-06
2.852 3.272320429758826e-10 2.336692064907095e-10 9.881210212582708e-06 3.2723205187298925e-10 2.336692140938762e-10 9.881210212582719e-06
2.862 2.9774551828167515e-10 2.1261065344038564e-10 9.881174625152985e-06 2.977455272654102e-10 2.1261066131351812e-10 9.88117462515299e-06
2.872 2.7144966774441687e-10 1.9383106882352557e-10 9.881141213899636e-06 2.7144967681486857e-10 1.9383107697086245e-10 9.881141213899638e-06
2.882 2.4805497722959236e-10 1.7712370175432814e-10 9.88110980386473e-06 2.480549863843174e-10 1.7712371017657397e-10 9.881109803864734e-06
2.892 2.27301754053808e-10 1.6230307397308965e-10 9.881080189331728e-06 2.273017632871627e-10 1.6230308266648468e-10 9.88108018933173e-06
2.902 2.0895594632541228e-10 1.4920199485200064e-10 9.881052112698524e-06 2.089559556279557e-10 1.492020038074576e-10 9.881052112698524e-06
2.912 1.9280543256696852e-10 1.3766898745210168e-10 9.881025279350084e-06 1.9280544192510735e-10 1.376689966542806e-10 9.881025279350084e-06
2.922 1.786569447974305e-10 1.2756600938928365e-10 9.880999403627803e-06 1.7865695419319294e-10 1.275660188160244e-10 9.880999403627803e-06
2.932 1.6633345456741387e-10 1.1876660416920297e-10 9.880974262729842e-06 1.6633346397870182e-10 1.1876661379131672e-10 9.880974262729843e-06
2.942 1.556719586461945e-10 1.1115434172667653e-10 9.880949732747592e-06 1.5567196804733974e-10 1.111543515081153e-10 9.880949732747592e-06
2.952 1.4652134523424232e-10 1.0462127338369928e-10 9.88092578602238e-06 1.4652135459701393e-10 1.046212832823832e-10 9.880925786022381e-06
2.962 1.387404085249661e-10 9.906652407863778e-11 9.880902451155002e-06 1.3874041781990435e-10 9.906653404780087e-11 9.880902451155002e-06
2.972 1.3219602672798678e-10 9.439498098768829e-11 9.880879757086234e-06 1.3219603592593655e-10 9.439499097777349e-11 9.880879757086234e-06
2.982 1.267619061291695e-10 9.05163896124654e-11 9.880857689423851e-06 1.2676191520293717e-10 9.05163995732745e-11 9.880857689423851e-06
2.992 1.2231814956081973e-10 8.734510498506772e-11 9.880836181200233e-06 1.2231815848654092e-10 8.734511486804496e-11 9.880836181200233e-06
3.002 1.1875158772717103e-10 8.480024009760154e-11 9.880815137154827e-06 1.1875159648526573e-10 8.480024985758359e-11 9.880815137154827e-06
3.012 1.1595666366878146e-10 8.280639257332949e-11 9.88079447255469e-06 1.1595667224449859e-10 8.28064021700966e-11 9.88079447255469e-06
3.022 1.1383634410904891e-10 8.12942073359099e-11 9.880774136065588e-06 1.1383635249239711e-10 8.129421673494235e-11 9.880774136065588e-06
3.032 1.123023788135865e-10 8.020064309688991e-11 9.880754100408195e-06 1.123023869990338e-10 8.020065226987077e-11 9.880754100408196e-06
3.042 1.1127526369712735e-10 7.946893868599345e-11 9.880734323983133e-06 1.1127527168300017e-10 7.946894761047408e-11 9.880734323983134e-06
3.052 1.1068400032978844e-10 7.904834371462718e-11 9.880714714212779e-06 1.1068400811770955e-10 7.904835237414061e-11 9.880714714212779e-06
3.062 1.1046550861269344e-10 7.88938357576651e-11 9.88069511543193e-06 1.1046551620693291e-10 7.889384414120602e-11 9.88069511543193e-06
3.072 1.1056453662026724e-10 7.896595609469246e-11 9.880675340123004e-06 1.1056454402725656e-10 7.89659641962609e-11 9.880675340123004e-06
3.082 1.1093353287189563e-10 7.923076972149631e-11 9.880655228119482e-06 1.1093354009965878e-10 7.923077753973713e-11 9.880655228119482e-06
3.092 1.1153234130524138e-10 7.965957061535378e-11 9.880634703418273e-06 1.1153234836289025e-10 7.965957815286859e-11 9.880634703418273e-06
3.102 1.1232750410782896e-10 8.022850922327479e-11 9.880613795727595e-06 1.1232751100511673e-10 8.022851648605922e-11 9.880613795727595e-06
3.112 1.1329119048503451e-10 8.091771061672568e-11 9.880592614649914e-06 1.13291197231927e-10 8.091771761359331e-11 9.880592614649914e-06
3.122 1.1440005567081088e-10 8.171051086659717e-11 9.88057128866928e-06 1.1440006227721928e-10 8.171051760838566e-11 9.88057128866928e-06
3.132 1.1563429377892528e-10 8.259276109155521e-11 9.880549905661902e-06 1.156343002544714e-10 8.259276759046215e-11 9.880549905661902e-06
3.142 1.1697703923826418e-10 8.355244114931756e-11 9.880528480230872e-06 1.1697704559218076e-10 8.355244741831637e-11 9.880528480230872e-06
3.152 1.1841423791547415e-10 8.457953666675997e-11 9.880506963122454e-06 1.1841424415659845e-10 8.457954271882722e-11 9.880506963122454e-06
3.162 1.1993461146554218e-10 8.566594612413639e-11 9.88048527725429e-06 1.1993461760227278e-10 8.566595197182303e-11 9.88048527725429e-06
3.172 1.215294609049536e-10 8.680548881686734e-11 9.880463351838476e-06 1.2152946694542185e-10 8.680549447200781e-11 9.880463351838477e-06
3.182 1.2319207389580066e-10 8.79933793645295e-11 9.880441133180657e-06 1.2319207984784793e-10 8.799338483799299e-11 9.880441133180657e-06
3.192 1.2491727219463745e-10 8.922593363481271e-11 9.880418568745587e-06 1.2491727806587864e-10 8.92259389365323e-11 9.880418568745589e-06
3.202 1.2670071346356127e-10 9.050003542465913e-11 9.88039558143409e-06 1.2670071926133065e-10 9.050004056370003e-11 9.880395581434092e-06
3.212 1.285385225682631e-10 9.181292990999966e-11 9.880372060499284e-06 1.2853852829950817e-10 9.181293489489024e-11 9.880372060499285e-06
3.222 1.3042734185681905e-10 9.31622271422806e-11 9.88034788043051e-06 1.304273475278612e-10 9.31622319810829e-11 9.880347880430512e-06
3.232 1.323644434235257e-10 9.454597999440552e-11 9.880322942884792e-06 1.3236444903994967e-10 9.454598469502284e-11 9.880322942884792e-06
3.242 1.3434790774004874e-10 9.596282687304081e-11 9.88029721615494e-06 1.343479133064878e-10 9.596283144326916e-11 9.88029721615494e-06
3.252 1.3637654131192514e-10 9.741194094973435e-11 9.880270747422883e-06 1.3637654683205339e-10 9.741194539729117e-11 9.880270747422885e-06
3.262 1.384494933839219e-10 9.889268430214025e-11 9.880243635693938e-06 1.3844949886056904e-10 9.88926886347457e-11 9.88024363569394e-06
3.272 1.40566051770922e-10 1.0040454536683807e-10 9.880215979050622e-06 1.4056605720628817e-10 1.0040454959206833e-10 9.880215979050622e-06
3.282 1.427252550922591e-10 1.0194688920817394e-10 9.880187825291053e-06 1.4272526048826743e-10 1.0194689333352055e-10 9.880187825291055e-06
3.292 1.449260358681233e-10 1.0351892835474813e-10 9.880159149249379e-06 1.4492604122674511e-10 1.035189323875055e-10 9.880159149249379e-06
3.302 1.4716741917012405e-10 1.051199418514295e-10 9.880129868335282e-06 1.47167424493672e-10 1.0511994579846706e-10 9.880129868335282e-06
3.312 1.4944886745582187e-10 1.0674957109581932e-10 9.880099881685075e-06 1.494488727471081e-10 1.0674957496368961e-10 9.880099881685075e-06
3.322 1.51770272869038e-10 1.0840773298123697e-10 9.880069107740975e-06 1.5177027813134499e-10 1.084077367758981e-10 9.880069107740975e-06
3.332 1.5413204251699198e-10 1.100947236683496e-10 9.880037498343057e-06 1.541320477540601e-10 1.1009472739516456e-10 9.880037498343057e-06
3.342 1.5653470987862667e-10 1.1181092252098145e-10 9.880005025490697e-06 1.5653471509432753e-10 1.1181092618462916e-10 9.880005025490697e-06
3.352 1.5897873450324072e-10 1.1355665593202485e-10 9.87997165456787e-06 1.5897873970138464e-10 1.1355665953645296e-10 9.87997165456787e-06
3.362 1.6146440530643403e-10 1.1533216091997423e-10 9.87993732690427e-06 1.6146441049049187e-10 1.1533216446860869e-10 9.879937326904268e-06
3.372 1.6399199037382938e-10 1.171375740335644e-10 9.879901965915203e-06 1.6399199554667014e-10 1.1713757752920553e-10 9.879901965915203e-06
3.382 1.665617637794703e-10 1.1897311704148857e-10 9.879865503874348e-06 1.665617689433097e-10 1.1897312048659501e-10 9.879865503874348e-06
3.392 1.6917429073733689e-10 1.2083921756571598e-10 9.879827911646112e-06 1.691742958936605e-10 1.2083922096251776e-10 9.879827911646112e-06
3.402 1.718303412567209e-10 1.227363933567104e-10 9.879789209216823e-06 1.718303464063518e-10 1.2273639670741077e-10 9.879789209216823e-06
3.412 1.7453074860003416e-10 1.2466526141422519e-10 9.879749447805867e-06 1.7453075374324283e-10 1.246652647211088e-10 9.879749447805867e-06
3.422 1.7727614915581994e-10 1.2662625567378208e-10 9.879708671778574e-06 1.7727615429250047e-10 1.2662625893930392e-10 9.879708671778576e-06
3.432 1.8006696760750824e-10 1.2861968051117442e-10 9.879666880994337e-06 1.80066972737316e-10 1.2861968373797518e-10 9.879666880994337e-06
3.442 1.829034109451376e-10 1.3064568741710578e-10 9.879624016455035e-06 1.8290341606758915e-10 1.306456906079695e-10 9.879624016455036e-06
3.452 1.8578566282052556e-10 1.3270441174767342e-10 9.87957997447218e-06 1.8578566793510015e-10 1.3270441490538058e-10 9.879579974472182e-06
3.462 1.8871402791383917e-10 1.3479607248339204e-10 9.879534641089235e-06 1.887140330199757e-10 1.347960756105496e-10 9.879534641089235e-06
3.472 1.916891359171451e-10 1.3692113323070264e-10 9.879487924728529e-06 1.9168914101428872e-10 1.3692113632957653e-10 9.879487924728527e-06
3.482 1.947118509448098e-10 1.3908021463238998e-10 9.879439768820285e-06 1.947118560324151e-10 1.3908021770483353e-10 9.879439768820287e-06
3.492 1.9778304671188529e-10 1.4127391397185065e-10 9.879390140509503e-06 1.9778305178949615e-10 1.4127391701920682e-10 9.879390140509503e-06
3.502 2.009035192882482e-10 1.4350283026588127e-10 9.87933900586051e-06 2.0090352435552452e-10 1.4350283328909006e-10 9.87933900586051e-06
3.512 2.0407404332057342e-10 1.4576748415126714e-10 9.879286312148204e-06 2.040740483773986e-10 1.4576748715098777e-10 9.879286312148204e-06
3.522 2.0729522521476419e-10 1.480683198647355e-10 9.879231989250423e-06 2.0729523026132685e-10 1.480683228415335e-10 9.879231989250423e-06
3.532 2.105678494142497e-10 1.5040591358412208e-10 9.879175969536429e-06 2.1056785445105832e-10 1.5040591653868392e-10 9.87917596953643e-06
3.542 2.1389282631764724e-10 1.5278087327129634e-10 9.879118212058872e-06 2.138928313455542e-10 1.5278087620453548e-10 9.879118212058872e-06
3.552 2.1727112780825607e-10 1.5519394108360444e-10 9.879058712257444e-06 2.1727113282843265e-10 1.5519394399679776e-10 9.879058712257444e-06
3.562 2.2070381684595343e-10 1.5764586295881456e-10 9.878997488395628e-06 2.2070382185977473e-10 1.5764586585356954e-10 9.878997488395628e-06
3.572 2.241918203682931e-10 1.6013729648633678e-10 9.87893455046139e-06 2.2419182537725287e-10 1.6013729936451272e-10 9.878934550461392e-06
3.582 2.2773588619565647e-10 1.626687798253675e-10 9.8788698677546e-06 2.2773589120125464e-10 1.6266878268893224e-10 9.8788698677546e-06
3.592 2.31336589544148e-10 1.6524071266811656e-10 9.878803355726935e-06 2.3133659454776992e-10 1.6524071551895626e-10 9.878803355726934e-06
3.602 2.349944749770253e-10 1.6785348638537272e-10 9.878734887516742e-06 2.349944799798448e-10 1.6785348922515664e-10 9.878734887516742e-06
3.612 2.387102159450984e-10 1.7050759755498356e-10 9.878664323830453e-06 2.387102209480565e-10 1.7050760038499532e-10 9.878664323830453e-06
3.622 2.4248472681225075e-10 1.7320368232000105e-10 9.87859154325284e-06 2.424847318160223e-10 1.7320368514111565e-10 9.87859154325284e-06
3.632 2.4631901342379844e-10 1.7594246392834506e-10 9.878516456131647e-06 2.463190184287976e-10 1.759424667410929e-10 9.878516456131647e-06
3.642 2.502141789101509e-10 1.7872471895725456e-10 9.878438998958993e-06 2.5021418391658e-10 1.7872472176187562e-10 9.878438998958992e-06
3.652 2.5417127353863124e-10 1.8155121847123226e-10 9.878359113203405e-06 2.541712785465096e-10 1.8155122126785986e-10 9.878359113203405e-06
3.662 2.581913049900946e-10 1.844226858008414e-10 9.87827672889533e-06 2.5819130999929386e-10 1.8442268858964106e-10 9.87827672889533e-06
3.672 2.6227517867003935e-10 1.8733972354489887e-10 9.878191762458371e-06 2.6227518368031e-10 1.8733972632616066e-10 9.878191762458371e-06
3.682 2.6642388601439364e-10 1.9030309850455453e-10 9.87810413045873e-06 2.6642389102537816e-10 1.9030310127876817e-10 9.87810413045873e-06
3.692 2.706384877346572e-10 1.93313534690318e-10 9.878013768136202e-06 2.7063849274591326e-10 1.9331353745820163e-10 9.878013768136204e-06
3.702 2.7492013874755397e-10 1.9637184478057113e-10 9.877920637258179e-06 2.749201437585961e-10 1.9637184754299806e-10 9.87792063725818e-06
3.712 2.792699634795925e-10 1.9947886927409985e-10 9.877824714037356e-06 2.792699684899045e-10 1.9947887203202126e-10 9.877824714037358e-06
3.722 2.836890833785513e-10 2.0263536627737138e-10 9.877725963853248e-06 2.8368908838767347e-10 2.02635369031758e-10 9.87772596385325e-06
3.732 2.8817845546934825e-10 2.0584207677686812e-10 9.877624313421643e-06 2.88178460476933e-10 2.0584207952860698e-10 9.877624313421643e-06
3.742 2.9273902824681373e-10 2.0909962994215158e-10 9.877519638542233e-06 2.9273903325269997e-10 2.0909963269201568e-10 9.877519638542233e-06
3.752 2.9737178781116206e-10 2.1240872097819386e-10 9.877411774771238e-06 2.973717928153687e-10 2.1240872372675772e-10 9.877411774771238e-06
3.762 3.0207783245760277e-10 2.1577016774760185e-10 9.877300544585618e-06 3.0207783746037204e-10 2.1577017049528303e-10 9.877300544585618e-06
3.772 3.0685835132514304e-10 2.1918481509705262e-10 9.877185785208703e-06 3.068583563268723e-10 2.1918481784410247e-10 9.877185785208703e-06
3.782 3.117147036194105e-10 2.226536370392265e-10 9.877067363400332e-06 3.11714708620592e-10 2.2265363978579722e-10 9.877067363400332e-06
3.792 3.1664823286785867e-10 2.261775728539968e-10 9.876945170554124e-06 3.1664823786896897e-10 2.2617757560012855e-10 9.876945170554124e-06
3.802 3.216601340174172e-10 2.2975750535064227e-10 9.876819106427132e-06 3.2166013901884143e-10 2.2975750809627447e-10 9.876819106427132e-06
3.812 3.2675162675817605e-10 2.3339426849816344e-10 9.87668906165992e-06 3.267516317600796e-10 2.3339427124319834e-10 9.876689061659922e-06
3.822 3.3192379553834964e-10 2.370886642900528e-10 9.876554914313808e-06 3.31923800540666e-10 2.3708866703431667e-10 9.87655491431381e-06
3.832 3.3717782467360926e-10 2.408415406726347e-10 9.876416539686473e-06 3.371778296760052e-10 2.408415434159003e-10 9.876416539686474e-06
3.842 3.4251500442675675e-10 2.446538158902564e-10 9.876273825517772e-06 3.425150094286843e-10 2.446538186322514e-10 9.876273825517772e-06
3.852 3.479366727984524e-10 2.485264307177557e-10 9.876126679430444e-06 3.47936677799253e-10 2.4852643345821584e-10 9.876126679430444e-06
3.862 3.534442554141733e-10 2.524604110208827e-10 9.875975018953062e-06 3.534442604131673e-10 2.524604137595641e-10 9.87597501895306e-06
3.872 3.5903917684464774e-10 2.5645679055851874e-10 9.875818748552911e-06 3.59039181841264e-10 2.564567932952312e-10 9.875818748552911e-06
3.882 3.6472285082232743e-10 2.6051656032750254e-10 9.875657734415014e-06 3.6472285581618543e-10 2.6051656306216935e-10 9.875657734415014e-06
3.892 3.7049666927417214e-10 2.646407159427649e-10 9.875491792855366e-06 3.704966742651568e-10 2.6464071867544766e-10 9.875491792855364e-06
3.902 3.7636204378891017e-10 2.688302720526477e-10 9.875320698781155e-06 3.7636204877716387e-10 2.688302747835713e-10 9.875320698781155e-06
3.912 3.823203808612057e-10 2.730862404981766e-10 9.875144210566185e-06 3.8232038584706214e-10 2.7308624322767947e-10 9.875144210566185e-06
3.922 3.8837318419013165e-10 2.774096852969123e-10 9.87496209702928e-06 3.8837318917404446e-10 2.7740968802549097e-10 9.87496209702928e-06
3.932 3.9452197560462204e-10 2.818016779142384e-10 9.874774154200754e-06 3.945219805870728e-10 2.818016806424817e-10 9.874774154200754e-06
3.942 4.007682846437542e-10 2.862633310787123e-10 9.874580202805795e-06 4.007682896251277e-10 2.862633338072592e-10 9.874580202805797e-06
3.952 4.071136212835419e-10 2.907957203966933e-10 9.874380073904826e-06 4.0711362626404765e-10 2.9079572312617323e-10 9.874380073904826e-06
3.962 4.1355951149208913e-10 2.9539991076080267e-10 9.874173591550094e-06 4.135595164717502e-10 2.953999134918527e-10 9.874173591550094e-06
3.972 4.201074551471537e-10 3.000769966029231e-10 9.873960566866674e-06 4.2010746012581005e-10 3.000769993360872e-10 9.873960566866674e-06
3.982 4.26759060663802e-10 3.0482814728040923e-10 9.873740804565778e-06 4.2675906564116926e-10 3.0482815001615763e-10 9.873740804565778e-06
3.992 4.3351607321155596e-10 3.096545729308004e-10 9.873514115007951e-06 4.33516078187339e-10 3.0965457566947674e-10 9.87351411500795e-06
4.002 4.4038022371351386e-10 3.145575237389847e-10 9.87328032053818e-06 4.403802286874798e-10 3.1455752648082797e-10 9.87328032053818e-06
4.012 4.4735328402422437e-10 3.195382724721139e-10 9.873039247989102e-06 4.473532889963227e-10 3.195382752172073e-10 9.8730392479891e-06
4.022 4.5443692663669894e-10 3.2459799548380766e-10 9.87279070807895e-06 4.544369316071248e-10 3.2459799823207926e-10 9.87279070807895e-06
4.032 4.616326199356725e-10 3.2973776825153016e-10 9.87253447297641e-06 4.616326249048667e-10 3.297377710027104e-10 9.872534472976412e-06
4.042 4.689416546562166e-10 3.3495850510696387e-10 9.872270265100677e-06 4.689416596248634e-10 3.349585078606036e-10 9.872270265100679e-06
4.052 4.763650767523277e-10 3.4026093596602665e-10 9.871997764459586e-06 4.76365081721267e-10 3.4026093872147854e-10 9.871997764459588e-06
4.062 4.839037377117883e-10 3.456456726093808e-10 9.87171663190373e-06 4.83903742681909e-10 3.4564567536582715e-10 9.87171663190373e-06
4.072 4.915584823924035e-10 3.5111333666725036e-10 9.87142653731428e-06 4.915584873645207e-10 3.511133394237465e-10 9.871426537314282e-06
4.082 4.993300381563648e-10 3.566644394558401e-10 9.87112717672584e-06 4.993300431311221e-10 3.5666444221137107e-10 9.87112717672584e-06
4.092 5.072191223448519e-10 3.6229949998818106e-10 9.870818273061799e-06 5.072191273226089e-10 3.622995027417475e-10 9.870818273061799e-06
4.102 5.152264978750758e-10 3.6801903507610964e-10 9.870499560814389e-06 5.152265028558927e-10 3.6801903782681176e-10 9.870499560814389e-06
4.112 5.233530517488289e-10 3.7382369960106537e-10 9.870170769008059e-06 5.233530567324459e-10 3.7382370234821537e-10 9.870170769008059e-06
4.122 5.31599879306154e-10 3.797143155123888e-10 9.869831611536481e-06 5.315998842920391e-10 3.7971431825557627e-10 9.869831611536481e-06
4.132 5.399683587311633e-10 3.8569180378430456e-10 9.869481788620595e-06 5.399683637185935e-10 3.8569180652344673e-10 9.869481788620595e-06
4.142 5.484601363297417e-10 3.917573515367237e-10 9.869120997513754e-06 5.484601413178819e-10 3.9175735427210355e-10 9.869120997513754e-06
4.152 5.57077168454655e-10 3.979123568526663e-10 9.868748938632243e-06 5.570771734426755e-10 3.979123595848916e-10 9.868748938632243e-06
4.162 5.658216609541864e-10 4.041584050728003e-10 9.868365310981687e-06 5.658216659413454e-10 4.041584078027605e-10 9.868365310981687e-06
4.172 5.746959896831107e-10 4.104971951621056e-10 9.867969795439918e-06 5.746959946688081e-10 4.1049719789088896e-10 9.867969795439918e-06
4.182 5.837026124595232e-10 4.169304641450029e-10 9.867562032460266e-06 5.83702617443372e-10 4.169304668737781e-10 9.867562032460267e-06
4.192 5.928439688128687e-10 4.2345995379642104e-10 9.867141610450814e-06 5.928439737946807e-10 4.2345995652630525e-10 9.867141610450814e-06
4.202 6.021225185404658e-10 4.3008747698098614e-10 9.866708069167621e-06 6.021225235202455e-10 4.300874797129358e-10 9.866708069167621e-06
4.212 6.11540691924435e-10 4.3681471894693223e-10 9.866260920946797e-06 6.115406969023592e-10 4.3681472168166713e-10 9.866260920946797e-06
4.222 6.211008725466507e-10 4.436433807755281e-10 9.86579967685284e-06 6.211008775230056e-10 4.436433835134761e-10 9.865799676852844e-06
4.232 6.308054296678773e-10 4.5057517850602785e-10 9.865323865884318e-06 6.30805434643019e-10 4.505751812473173e-10 9.865323865884318e-06
4.242 6.406567305269376e-10 4.5761179194884367e-10 9.864833038950315e-06 6.406567355012376e-10 4.576117946933299e-10 9.864833038950315e-06
4.252 6.506571751973235e-10 4.6475494862629945e-10 9.864326757716776e-06 6.506571801711343e-10 4.647549513736107e-10 9.864326757716776e-06
4.262 6.608092036895199e-10 4.720063732973945e-10 9.863804577283087e-06 6.608092086631264e-10 4.720063760470193e-10 9.863804577283087e-06
4.272 6.711153354028817e-10 4.793678525979583e-10 9.863266033024159e-06 6.711153403764969e-10 4.793678553493264e-10 9.863266033024159e-06
4.282 6.815781553156141e-10 4.868412677514125e-10 9.862710639915731e-06 6.815781602893626e-10 4.868412705039846e-10 9.862710639915731e-06
4.292 6.922003928136153e-10 4.944285459293222e-10 9.862137898057297e-06 6.922003977875214e-10 4.944285486826546e-10 9.862137898057298e-06
4.302 7.029849561991021e-10 5.021317800203625e-10 9.861547299383191e-06 7.029849611731007e-10 5.021317827741643e-10 9.861547299383191e-06
4.312 7.139348117996533e-10 5.099530827680457e-10 9.860938325254219e-06 7.139348167736246e-10 5.099530855221961e-10 9.860938325254219e-06
4.322 7.250529792845283e-10 5.178946069963578e-10 9.860310431783617e-06 7.250529842583072e-10 5.178946097509292e-10 9.860310431783619e-06
4.332 7.363425129679491e-10 5.259585592390028e-10 9.859663031178016e-06 7.363425179413562e-10 5.25958561994199e-10 9.859663031178016e-06
4.342 7.478065105052323e-10 5.341471148163238e-10 9.858995478217348e-06 7.478065154781052e-10 5.341471175724717e-10 9.858995478217348e-06
4.352 7.594480040514545e-10 5.424624564104378e-10 9.858307071938206e-06 7.594480090236805e-10 5.424624591679341e-10 9.858307071938208e-06
4.362 7.71270051679103e-10 5.50906773730867e-10 9.857597072492148e-06 7.712700566506297e-10 5.50906776490113e-10 9.857597072492148e-06
4.372 7.832757357835988e-10 5.594822759522784e-10 9.856864726750139e-06 7.832757407544456e-10 5.594822787136672e-10 9.856864726750139e-06
4.382 7.954681241386278e-10 5.681911485241209e-10 9.856109290683022e-06 7.954681291088827e-10 5.681911512879761e-10 9.856109290683022e-06
4.392 8.078503109663672e-10 5.770356003554177e-10 9.855330036769155e-06 8.078503159361711e-10 5.770356031219943e-10 9.855330036769155e-06
4.402 8.204254831908553e-10 5.860178889649075e-10 9.854526246177747e-06 8.204254881603758e-10 5.860178917343712e-10 9.854526246177747e-06
4.412 8.331968388716803e-10 5.951403112475978e-10 9.853697190349696e-06 8.331968438410742e-10 5.951403140200365e-10 9.853697190349698e-06
4.422 8.461676541055258e-10 6.044051848657161e-10 9.852842114850784e-06 8.461676590748992e-10 6.044051876411438e-10 9.852842114850784e-06
4.432 8.5934134624987e-10 6.138149713615176e-10 9.85196022997089e-06 8.593413512192571e-10 6.138149741399073e-10 9.851960229970892e-06
4.442 8.72721418931434e-10 6.233721811653016e-10 9.851050712845391e-06 8.727214239007752e-10 6.233721839466023e-10 9.851050712845391e-06
4.452 8.863115098944023e-10 6.330794037716652e-10 9.850112712287034e-06 8.863115148635365e-10 6.33079406555814e-10 9.850112712287034e-06
4.462 9.001153766985508e-10 6.429393155053079e-10 9.849145349903266e-06 9.001153816672342e-10 6.429393182922622e-10 9.84914534990327e-06
4.472 9.141368548759385e-10 6.529546695135799e-10 9.848147712495154e-06 9.141368598438685e-10 6.529546723033233e-10 9.848147712495154e-06
4.482 9.283798837159122e-10 6.631282753720106e-10 9.847118837368601e-06 9.2837988868278e-10 6.631282781645613e-10 9.847118837368601e-06
4.492 9.428484526493264e-10 6.734629600223775e-10 9.846057699711876e-06 9.428484576148577e-10 6.734629628177895e-10 9.846057699711876e-06
4.502 9.575465384966356e-10 6.839615900338346e-10 9.844963209169548e-06 9.575465434606281e-10 6.839615928322029e-10 9.84496320916955e-06
4.512 9.724782335962295e-10 6.946270576110248e-10 9.843834219707172e-06 9.724782385585968e-10 6.946270604124802e-10 9.843834219707172e-06
4.522 9.876476233089856e-10 7.054623115126185e-10 9.842669551363642e-06 9.876476282697669e-10 7.054623143173159e-10 9.842669551363642e-06
4.532 1.0030588113270714e-09 7.16470268384666e-10 9.841468010961407e-06 1.0030588162864243e-09 7.164702711927786e-10 9.841468010961407e-06
4.542 1.0187159209567762e-09 7.276538911284061e-10 9.840228404614958e-06 1.0187159259149516e-09 7.276538939401119e-10 9.840228404614958e-06
4.552 1.034623175177196e-09 7.390161872472351e-10 9.838949536640462e-06 1.0346231801344981e-09 7.390161900627114e-10 9.838949536640462e-06
4.562 1.0507847781029925e-09 7.505601679346517e-10 9.837630195955114e-06 1.0507847830597243e-09 7.50560170754076e-10 9.837630195955114e-06
4.572 1.067205062729275e-09 7.62288924462463e-10 9.836269136682103e-06 1.0672050676856918e-09 7.622889272859832e-10 9.836269136682103e-06
4.582 1.0838884287802073e-09 7.742055913557747e-10 9.834865062491713e-06 1.0838884337364699e-09 7.74205594183534e-10 9.834865062491713e-06
4.592 1.1008393583319313e-09 7.863133873897502e-10 9.833416619136947e-06 1.1008393632880882e-09 7.863133902218694e-10 9.833416619136947e-06
4.602 1.1180624116213838e-09 7.986155502273547e-10 9.831922394809268e-06 1.118062416577367e-09 7.986155530639492e-10 9.831922394809268e-06
4.612 1.135562274322984e-09 8.111154457373939e-10 9.83038092169846e-06 1.13556227927863e-09 8.111154485785634e-10 9.83038092169846e-06
4.622 1.153343774165211e-09 8.238165124703747e-10 9.828790676181756e-06 1.1533437791202948e-09 8.238165153162143e-10 9.828790676181756e-06
4.632 1.171411812471837e-09 8.367222500803833e-10 9.82715007363641e-06 1.1714118174261194e-09 8.367222529310001e-10 9.827150073636412e-06
4.642 1.1897713207705057e-09 8.498361977119149e-10 9.825457459493089e-06 1.1897713257237881e-09 8.498362005674129e-10 9.825457459493089e-06
4.652 1.208427411808487e-09 8.631619888820091e-10 9.823711102508905e-06 1.2084274167606412e-09 8.631619917425048e-10 9.823711102508905e-06
4.662 1.2273851563808278e-09 8.767032487134542e-10 9.821909195810491e-06 1.227385161331828e-09 8.767032515790683e-10 9.82190919581049e-06
4.672 1.2466497049224207e-09 8.904636505900009e-10 9.820049864880802e-06 1.2466497098723354e-09 8.904636534608454e-10 9.820049864880802e-06
4.682 1.2662262023895036e-09 9.044468481197119e-10 9.818131181886934e-06 1.2662262073384886e-09 9.044468509958957e-10 9.818131181886934e-06
4.692 1.28611978752911e-09 9.186565575888829e-10 9.816151181161369e-06 1.2861197924773505e-09 9.186565604704901e-10 9.816151181161369e-06
4.702 1.3063357342972807e-09 9.330965250121583e-10 9.814107867566693e-06 1.306335739244967e-09 9.330965278992444e-10 9.814107867566695e-06
4.712 1.3268792995509264e-09 9.477705139100345e-10 9.811999216322205e-06 1.3268793044981935e-09 9.477705168026204e-10 9.811999216322205e-06
4.722 1.3477558347363104e-09 9.626823179110656e-10 9.809823161138272e-06 1.34775583968321e-09 9.626823208091417e-10 9.809823161138272e-06
4.732 1.3689707275360323e-09 9.778358095438779e-10 9.807577574859082e-06 1.3689707324824983e-09 9.778358124474146e-10 9.807577574859082e-06
4.742 1.3905294216041967e-09 9.93234859227582e-10 9.805260248486895e-06 1.390529426550067e-09 9.932348621365346e-10 9.805260248486895e-06
4.752 1.4124374960406203e-09 1.0088834823386232e-09 9.8028688723063e-06 1.4124375009856469e-09 1.0088834852529548e-09 9.8028688723063e-06
4.762 1.4347005808228552e-09 1.0247856895611095e-09 9.800401027961479e-06 1.4347005857667427e-09 1.0247856924808035e-09 9.800401027961479e-06
4.772 1.4573244526299362e-09 1.040945613978041e-09 9.797854186171251e-06 1.4573244575723952e-09 1.0409456169031257e-09 9.797854186171251e-06
4.782 1.4803149850993237e-09 1.0573674205068354e-09 9.79522571649059e-06 1.4803149900401167e-09 1.0573674234373942e-09 9.795225716490592e-06
4.792 1.503678139759264e-09 1.0740553852474826e-09 9.792512896006323e-06 1.503678144698241e-09 1.074055388183664e-09 9.792512896006323e-06
4.802 1.527419993446627e-09 1.0910138628129863e-09 9.789712916554923e-06 1.527419998383758e-09 1.0910138657549896e-09 9.789712916554923e-06
4.812 1.5515467713987063e-09 1.1082472787222904e-09 9.786822883785003e-06 1.5515467763340714e-09 1.108247281670375e-09 9.786822883785003e-06
4.822 1.5760647123357578e-09 1.125760088875736e-09 9.78383981000934e-06 1.5760647172695378e-09 1.1257600918301766e-09 9.78383981000934e-06
4.832 1.6009801209567532e-09 1.1435567859808848e-09 9.780760604726764e-06 1.600980125889196e-09 1.143556788941978e-09 9.780760604726764e-06
4.842 1.6262993653147358e-09 1.1616419209554641e-09 9.77758207046414e-06 1.6262993702461114e-09 1.1616419239234858e-09 9.77758207046414e-06
4.852 1.6520288369587439e-09 1.180020082697443e-09 9.774300907961136e-06 1.6520288418893036e-09 1.1800200856726276e-09 9.774300907961136e-06
4.862 1.6781749448206687e-09 1.1986958423032518e-09 9.770913729260853e-06 1.6781749497506041e-09 1.1986958452857748e-09 9.770913729260855e-06
4.872 1.7047442452934781e-09 1.2176739043502148e-09 9.767417072026986e-06 1.704744250222898e-09 1.217673907340193e-09 9.767417072026986e-06
4.882 1.731743337174157e-09 1.2369589542649713e-09 9.763807400810956e-06 1.731743342103071e-09 1.2369589572624587e-09 9.763807400810956e-06
4.892 1.7591789581212617e-09 1.2565558239912013e-09 9.760081089376905e-06 1.7591789630496024e-09 1.2565558269961987e-09 9.760081089376905e-06
4.902 1.7870579098366213e-09 1.2764693444725267e-09 9.756234382446998e-06 1.7870579147642477e-09 1.2764693474850095e-09 9.756234382446998e-06
4.912 1.8153870622207372e-09 1.2967044288348726e-09 9.75226334989268e-06 1.8153870671474692e-09 1.2967044318548013e-09 9.75226334989268e-06
4.922 1.8441733853288297e-09 1.317266080754878e-09 9.74816384915402e-06 1.8441733902544888e-09 1.3172660837822238e-09 9.74816384915402e-06
4.932 1.8734240261167103e-09 1.3381594033931123e-09 9.743931515508683e-06 1.8734240310411403e-09 1.3381594064278757e-09 9.743931515508683e-06
4.942 1.903146226793421e-09 1.359389535375702e-09 9.739561782922273e-06 1.9031462317165106e-09 1.3593895384179182e-09 9.739561782922273e-06
4.952 1.933347335069612e-09 1.3809617582276768e-09 9.735049930727515e-06 1.933347339991326e-09 1.3809617612774394e-09 9.735049930727515e-06
4.962 1.96403486304776e-09 1.4028814163202386e-09 9.730391132976798e-06 1.964034867968104e-09 1.4028814193776758e-09 9.7303911329768e-06
4.972 1.9952165077335115e-09 1.4251540085474397e-09 9.72558049019473e-06 1.995216512652558e-09 1.4251540116127018e-09 9.72558049019473e-06
4.982 2.0269001503954566e-09 1.4477851529545693e-09 9.720613030877885e-06 2.026900155313301e-09 1.447785156027829e-09 9.720613030877885e-06
4.992 2.0590937378094416e-09 1.470780559456305e-09 9.715483680040807e-06 2.0590937427261804e-09 1.4707805625377376e-09 9.715483680040807e-06


==> figures/zero_circulation_vortex/data/standard_farfield_Ma0.03_Mat0.04_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.0001347774900824664 9.630475382140446e-05 0.13774433719103116 9.25875192954099e-07 6.617348361701446e-07 0.0009107495008225231
0.012 0.0001347085608150088 9.626537147423023e-05 0.1377224316728986 1.3528098994070387e-06 9.68458788442867e-07 0.0013682071827581018
0.022 0.0001347119379929415 9.62685575949463e-05 0.13772195707758067 1.3599783331477225e-06 9.74234046003009e-07 0.0013753567849214964
0.032 0.0001347117242738744 9.62688161291468e-05 0.137721815390828 1.365301481985145e-06 9.782522433547244e-07 0.0013804994240096216
0.042 0.00013471124859616934 9.62687454897066e-05 0.13772166321175758 1.3706602421716233e-06 9.822307582370594e-07 0.0013854608818873102
0.052 0.0001347106637271187 9.62685270941967e-05 0.1377215123317338 1.37595713036036e-06 9.864523192180595e-07 0.001390283372395047
0.062 0.0001347100687929913 9.626831162756195e-05 0.13772137942268942 1.381279582018808e-06 9.912707125828559e-07 0.0013950046058700805
0.072 0.00013470932686883964 9.626815000111273e-05 0.13772125296337479 1.3867141988087191e-06 9.96678588479672e-07 0.0013995611833888541
0.082 0.0001347081941157066 9.626786683962293e-05 0.13772111592873815 1.3920369180025719e-06 1.0018965261365008e-06 0.001404158783519148
0.092 0.0001347071354900079 9.626762104700207e-05 0.13772096452483837 1.3969937688008764e-06 1.0061510832340728e-06 0.0014088879617631877
0.102 0.0001347062625619627 9.626735763485448e-05 0.13772080296717149 1.401692921954811e-06 1.0098102091322645e-06 0.001413568461890786
0.112 0.00013470550944118872 9.626710009878007e-05 0.1377206311479346 1.406336577936408e-06 1.0140796752140088e-06 0.0014181456728138493
0.122 0.0001347047398578865 9.626694538260079e-05 0.13772044268200465 1.4109126289971405e-06 1.0194976093514535e-06 0.0014227331375053184
0.132 0.0001347037963664112 9.626688313264666e-05 0.13772023145434742 1.4153717344943913e-06 1.0244241133654678e-06 0.0014272407267177714
0.142 0.00013470256481475042 9.626678482820351e-05 0.13772000132112802 1.4198388008103252e-06 1.0271992641342848e-06 0.001431553258391449
0.152 0.00013470104150528574 9.626657900996056e-05 0.13771976372278813 1.4244013454679577e-06 1.0293202044874332e-06 0.0014357880515308717
0.162 0.00013469940729018132 9.626633476957273e-05 0.13771952785097322 1.4289792845273276e-06 1.0323334271232917e-06 0.0014400671776361494
0.172 0.00013469789579339644 9.626607475825781e-05 0.13771930044565922 1.4335436816000333e-06 1.0360626767704792e-06 0.0014443058482318534
0.182 0.00013469672565869764 9.626579059723438e-05 0.13771909296400475 1.4381167723852322e-06 1.0409358606930357e-06 0.001448404221819817
0.192 0.0001346959341753722 9.62654729993792e-05 0.13771891637913286 1.4426680434489893e-06 1.0472802642646816e-06 0.0014524795617953624
0.202 0.00013469528860922582 9.626512548699677e-05 0.13771876959070403 1.447145088725643e-06 1.0541469472522876e-06 0.0014567447288096245
0.212 0.00013469453699938437 9.626478140532976e-05 0.13771864155810648 1.4517650827854848e-06 1.0605327916215541e-06 0.0014612685522564885
0.222 0.00013469355821657699 9.626446679698686e-05 0.13771851830188067 1.4568562275878634e-06 1.066497200710889e-06 0.0014658875647914878
0.232 0.00013469235722629236 9.626415914627253e-05 0.1377183862116251 1.462499095579225e-06 1.0725171206331764e-06 0.0014704686776248598
0.242 0.0001346910859352403 9.626384980918394e-05 0.13771823172957595 1.4681812658458898e-06 1.0788141769973922e-06 0.0014749721493446466
0.252 0.00013468999046606448 9.626355627305213e-05 0.1377180518456573 1.4732414077242018e-06 1.08499131690101e-06 0.0014792305252375687
0.262 0.0001346892046662274 9.626333648227578e-05 0.13771786215314186 1.477611293831367e-06 1.091015088446002e-06 0.0014831434146502932
0.272 0.00013468862639066752 9.6263228901587e-05 0.13771768136965817 1.4816061570779685e-06 1.0967339876528915e-06 0.0014866735850407515
0.282 0.0001346879923982853 9.626315003827465e-05 0.13771750363047774 1.4855039222106506e-06 1.1014693634718252e-06 0.0014899119657181105
0.292 0.00013468701440692472 9.626296700289218e-05 0.13771729861191953 1.4896313094334978e-06 1.105142874749386e-06 0.0014931585494330642
0.302 0.0001346855124529267 9.626265900876234e-05 0.13771704284752612 1.4939261444750612e-06 1.1080004763331877e-06 0.0014963157564717529
0.312 0.00013468364201349765 9.626234639373617e-05 0.13771675481668388 1.4977714723067303e-06 1.110340023510502e-06 0.0014991854095831724
0.322 0.00013468189580915021 9.626210465870192e-05 0.1377164826426105 1.5011230323262631e-06 1.1126056013097663e-06 0.0015017657264071063
0.332 0.00013468068645850292 9.626192782894007e-05 0.13771625809538215 1.5042813832586803e-06 1.1157288786881788e-06 0.0015039223037892617
0.342 0.00013468000146274784 9.626177391398431e-05 0.1377160804709804 1.5069691612880945e-06 1.1197353762778455e-06 0.0015057891268677927
0.352 0.000134679505680118 9.626159438728714e-05 0.13771593023480005 1.5089002176724702e-06 1.1228951088664195e-06 0.0015077180424510155
0.362 0.00013467886766292873 9.626133957793679e-05 0.13771578815383928 1.510203873321397e-06 1.1242495301075794e-06 0.0015096352069313458
0.372 0.00013467793074520854 9.62609947851793e-05 0.13771564652074375 1.5113921324483924e-06 1.1253318629511003e-06 0.0015112112374788505
0.382 0.00013467669673452337 9.62605921393729e-05 0.13771550286684103 1.5130872488165733e-06 1.1270781375456446e-06 0.0015125229841042526
0.392 0.00013467532037467588 9.626018738247834e-05 0.1377153448891373 1.5149841947187125e-06 1.1285559890489185e-06 0.0015137507173334183
0.402 0.00013467408032314125 9.625984232772501e-05 0.13771515988831712 1.5159529400916245e-06 1.1289964763397193e-06 0.0015147243363491842
0.412 0.00013467318142442415 9.6259595319321e-05 0.1377149618758627 1.515743570801805e-06 1.128180617891147e-06 0.0015155312857771004
0.422 0.0001346725602631807 9.625944542994015e-05 0.1377147755665247 1.5149020823017591e-06 1.12685758632956e-06 0.0015159530437942705
0.432 0.00013467194611460005 9.625930723877342e-05 0.13771459883597728 1.5134964883286907e-06 1.125760493863966e-06 0.0015156614200638357
0.442 0.0001346710281444758 9.625904222237906e-05 0.13771439807998567 1.5117527567760364e-06 1.1235627857369165e-06 0.0015154152748030683
0.452 0.00013466951481588382 9.625860735468594e-05 0.1377141300275881 1.5101579819057536e-06 1.1196433941150996e-06 0.0015154045549316767
0.462 0.0001346673604084145 9.625812225288892e-05 0.1377137930240021 1.5082477187311852e-06 1.1153011779621291e-06 0.001514953243073286
0.472 0.00013466501011412683 9.625771920797235e-05 0.13771344924780377 1.505615526624879e-06 1.1110080635097831e-06 0.0015142907995138054
0.482 0.00013466310309833516 9.62574228105364e-05 0.13771316185745924 1.5027942231442831e-06 1.107246689874614e-06 0.0015136761430873157
0.492 0.000134661897084265 9.625717921963642e-05 0.13771294600827044 1.4999200983330626e-06 1.1053328286194802e-06 0.0015128685208446763
0.502 0.00013466115507509586 9.625690543790859e-05 0.13771277925396727 1.4966101239452585e-06 1.1041199888429981e-06 0.0015120580385669614
0.512 0.00013466045514396122 9.625654713275225e-05 0.13771262845435 1.4927968668099272e-06 1.1013907690307162e-06 0.00151157903489198
0.522 0.00013465947832781095 9.625609145953335e-05 0.13771247115995813 1.4888018651561344e-06 1.098034780349526e-06 0.0015111431487160798
0.532 0.0001346580963405707 9.625557529767173e-05 0.13771230151097663 1.4852467174877122e-06 1.096066295416346e-06 0.0015103461480529083
0.542 0.0001346563959075429 9.62550393863799e-05 0.13771212286403092 1.4825087241139555e-06 1.0949786453755054e-06 0.0015094440064408242
0.552 0.00013465469247402756 9.62545393413979e-05 0.13771192913900737 1.4799142118230437e-06 1.0938793250752056e-06 0.0015085886620578646
0.562 0.00013465337405795989 9.625411871893028e-05 0.13771171970775964 1.4764798901639134e-06 1.092144486576823e-06 0.0015076612210434164
0.572 0.00013465258653484432 9.625381117534475e-05 0.13771151616636226 1.4723987947432267e-06 1.0894656506113674e-06 0.0015068640360829902
0.582 0.00013465210841221405 9.625362062026686e-05 0.13771133326866522 1.468288937587244e-06 1.087220068500339e-06 0.0015058295054296426
0.592 0.00013465154990116818 9.625343995748758e-05 0.1377111535176478 1.4642854752843907e-06 1.0855631643733175e-06 0.001504363866505673
0.602 0.000134650537969631 9.62531201795481e-05 0.13771093656436773 1.4607504994780243e-06 1.0828037631544431e-06 0.0015032373141379268
0.612 0.00013464878435586367 9.625264602730592e-05 0.1377106469127072 1.457780927046904e-06 1.079067957664161e-06 0.001502462541772648
0.622 0.00013464635942112382 9.625217250039545e-05 0.13771029795724352 1.4547802319721742e-06 1.0757639544708574e-06 0.0015016798003445453
0.632 0.0001346438412475197 9.625183480345942e-05 0.137709950816276 1.4518578947764029e-06 1.0732044011513035e-06 0.0015011145003069651
0.642 0.0001346418988337479 9.625162907135001e-05 0.13770965586318737 1.4497459341433542e-06 1.0720762611495348e-06 0.0015007245530347484
0.652 0.00013464074033976868 9.625145347149807e-05 0.13770942402004482 1.4482790060761943e-06 1.0735788218987838e-06 0.001500455792135613
0.662 0.00013464006358850978 9.625120039708209e-05 0.1377092358458673 1.4468031163603906e-06 1.0763013820223419e-06 0.0015006943748217165
0.672 0.00013463939452991038 9.625084389468765e-05 0.1377090614357924 1.445268672087083e-06 1.0780166426767161e-06 0.0015015259090600235
0.682 0.00013463837889857763 9.625041483922444e-05 0.13770888316036176 1.4443098890504328e-06 1.0793247449878676e-06 0.0015025061570200083
0.692 0.0001346368797643766 9.624996992313335e-05 0.1377086995752837 1.4447861860972857e-06 1.0822492273581486e-06 0.0015034345889003563
0.702 0.00013463501523571409 9.624953207684208e-05 0.1377085125102337 1.4467632992894377e-06 1.086409672556956e-06 0.0015045969317493211
0.712 0.00013463318624964507 9.624910382500828e-05 0.13770831261680708 1.4490897959299492e-06 1.0904651479782916e-06 0.001506024276978658
0.722 0.00013463187065494491 9.624867844712131e-05 0.13770809840548653 1.4507928817221166e-06 1.0934513837918133e-06 0.001507674797528039
0.732 0.00013463125218050236 9.624829453931441e-05 0.13770789271238695 1.452321881375844e-06 1.0956764137449047e-06 0.001509717887524253
0.742 0.0001346310654004286 9.62480076284872e-05 0.13770770984915048 1.4541847455137086e-06 1.0989444599628977e-06 0.0015114423652159929
0.752 0.0001346308330421449 9.624775115760137e-05 0.13770753202233005 1.4560635473519203e-06 1.1025619100746153e-06 0.0015124860944502948
0.762 0.00013463007788556963 9.624737720675638e-05 0.1377073165163772 1.458126273328463e-06 1.103944958300329e-06 0.001513867007991173
0.772 0.00013462837633440765 9.624685749649606e-05 0.1377070183408313 1.4606706440526707e-06 1.1031531042167174e-06 0.0015158123304811954
0.782 0.00013462567961660735 9.624636097686094e-05 0.1377066398485733 1.4631400729525573e-06 1.1023111905214489e-06 0.0015178739942010619
0.792 0.0001346225821356556 9.624607566742494e-05 0.13770624085648725 1.465252438652973e-06 1.102480089621691e-06 0.0015201019323168837
0.802 0.0001346199710904481 9.62460073499451e-05 0.13770588321267027 1.467559340408238e-06 1.104002085532072e-06 0.0015223340099096878
0.812 0.00013461832339576642 9.62460097524934e-05 0.13770559173598468 1.4702682221625556e-06 1.1077679647806142e-06 0.0015244761768185274
0.822 0.00013461745574888976 9.62459121481535e-05 0.13770535258668185 1.4730980472063962e-06 1.1128736399647374e-06 0.0015270358788541851
0.832 0.00013461680654383058 9.624564822467038e-05 0.13770513031076329 1.4759270731584555e-06 1.1169717198199754e-06 0.0015302517932802994
0.842 0.0001346158548080855 9.624527792390356e-05 0.13770489846120987 1.47883014375909e-06 1.1199596996013488e-06 0.0015336559568238618
0.852 0.00013461432151597963 9.624487196933212e-05 0.1377046566826429 1.4821980791697627e-06 1.1236898809545528e-06 0.001536899359197873
0.862 0.00013461221810201715 9.62444813493624e-05 0.13770441338945932 1.486686521969359e-06 1.129168594567753e-06 0.0015401330876263868
0.872 0.00013460991411633688 9.624409606940323e-05 0.13770416924806508 1.491883462569822e-06 1.135540112063624e-06 0.0015434726780305164
0.882 0.00013460805734908217 9.624366882109332e-05 0.13770391959737177 1.4965679892187755e-06 1.1413949223171296e-06 0.0015468899293217047
0.892 0.0001346071438646375 9.62431591880399e-05 0.13770367875851397 1.5004827718837581e-06 1.1452058340068608e-06 0.0015507443540218224
0.902 0.00013460714736086634 9.624264571810714e-05 0.13770346915264522 1.5043398750733182e-06 1.1485845280374362e-06 0.001554663466239515
0.912 0.0001346075662958086 9.624220431687965e-05 0.13770328768968068 1.5080425613988764e-06 1.1534536747262036e-06 0.0015574401625885078
0.922 0.00013460775840840449 9.624174640088465e-05 0.1377031080876128 1.5109963505191578e-06 1.1573752221077744e-06 0.0015594264703774222
0.932 0.00013460707754579213 9.624116267740249e-05 0.13770288356308674 1.5132498614652704e-06 1.1580680220192217e-06 0.0015617139663518156
0.942 0.00013460501790274007 9.624055379455428e-05 0.13770257042282547 1.5148472577586564e-06 1.1568154192759074e-06 0.0015642925864306136
0.952 0.0001346016702975315 9.624020080268053e-05 0.13770217602958143 1.5157485726699236e-06 1.1560241934996277e-06 0.0015671095649212202
0.962 0.0001345978740449794 9.624027555253068e-05 0.13770175516013688 1.5164883057194031e-06 1.1568995953887106e-06 0.0015699441160189611
0.972 0.0001345947227835687 9.62406452836946e-05 0.13770136963159596 1.5177305788017585e-06 1.1598533335348337e-06 0.0015720809140177027
0.982 0.0001345928329077531 9.624098475800274e-05 0.13770105610378042 1.519468215103173e-06 1.1648380025204974e-06 0.0015736186554434148
0.992 0.00013459205195985417 9.624103747090332e-05 0.1377008079761165 1.5212414965628478e-06 1.1699505108654075e-06 0.0015755515847878925
1.002 0.0001345917016928673 9.62407844538356e-05 0.13770058932965182 1.5228612302680874e-06 1.1732710425183008e-06 0.001578236842584044
1.012 0.00013459108528129506 9.624040967706884e-05 0.13770038101146245 1.5244511500985174e-06 1.176136474455986e-06 0.001581169228185596
1.022 0.0001345898417414842 9.624004701594074e-05 0.1377001975437384 1.5264206361956098e-06 1.1804431906918943e-06 0.0015842427285836177
1.032 0.00013458800917433964 9.623969077914796e-05 0.13770005010009356 1.5294303813126343e-06 1.1858649767104459e-06 0.0015877657079471233
1.042 0.00013458604948668107 9.62393319213992e-05 0.13769992012444468 1.5331619209840025e-06 1.1923101384379096e-06 0.001591621606259122
1.052 0.00013458460646102494 9.623889304953148e-05 0.13769978187746615 1.5367758321905465e-06 1.1986705711302547e-06 0.0015960331352407333
1.062 0.0001345841590784019 9.623823319060747e-05 0.13769963770241697 1.5405986724442484e-06 1.202023259840879e-06 0.0016016233035005597
1.072 0.00013458468010942975 9.623739184126811e-05 0.1376994960321066 1.5452662365052098e-06 1.2039536942626965e-06 0.0016072932432624142
1.082 0.0001345856931760953 9.623661707441074e-05 0.13769935723704055 1.55009723629513e-06 1.2092222264483895e-06 0.0016116434063347727
1.092 0.00013458654404480415 9.623602189289019e-05 0.13769921015666506 1.5540498481000448e-06 1.214993632341599e-06 0.0016151471314622583
1.102 0.0001345865280423911 9.623553237338435e-05 0.13769901299960197 1.5568376526119566e-06 1.216331959236039e-06 0.0016179946769863305
1.112 0.00013458514416325945 9.623525030332001e-05 0.1376987279703058 1.5586902233567898e-06 1.216163866778964e-06 0.0016201564484542928
1.122 0.00013458242963460348 9.623545315996678e-05 0.1376983621317406 1.5601639641746369e-06 1.217911700244223e-06 0.0016225948520819733
1.132 0.00013457909879972034 9.623621764402835e-05 0.1376979433062789 1.5616753172149178e-06 1.2209052248360473e-06 0.0016249412292896083
1.142 0.00013457633140885372 9.623726746054764e-05 0.13769751287380405 1.5630125269456913e-06 1.2253706848175716e-06 0.0016258230078489882
1.152 0.0001345750819479913 9.623810308550152e-05 0.13769713104968848 1.563716091056489e-06 1.2314077678475192e-06 0.0016255150448386735
1.162 0.00013457539190218896 9.623838107041746e-05 0.13769683853206457 1.563576179913955e-06 1.2369960688977727e-06 0.0016251409498684144
1.172 0.0001345764546446479 9.623813641258808e-05 0.13769663723389225 1.5626326748144194e-06 1.239193296743016e-06 0.0016250851288206712
1.182 0.00013457737003000242 9.623769071097391e-05 0.13769651815444497 1.5612662754203155e-06 1.2389858692995327e-06 0.0016251483988210405
1.192 0.00013457765945558176 9.623727946061052e-05 0.13769647349309902 1.5600311878272001e-06 1.2397684133086855e-06 0.0016251702108766317
1.202 0.0001345772511308022 9.623693961654965e-05 0.13769648149839372 1.559305949879199e-06 1.241912602625516e-06 0.0016251867170711074
1.212 0.000134576337834036 9.623666008553426e-05 0.13769651207659375 1.5590086444327388e-06 1.244304466604118e-06 0.001625406970223963
1.222 0.00013457527478306702 9.623637842709256e-05 0.13769654833634523 1.5590142623260714e-06 1.2462357266674982e-06 0.0016258917871734024
1.232 0.0001345744252877795 9.62359781324429e-05 0.13769659064431738 1.5595814311827833e-06 1.2467569850021904e-06 0.0016266308262473605
1.242 0.00013457397199121421 9.623550305753275e-05 0.1376966333528067 1.5609287214138504e-06 1.246284528694443e-06 0.0016277880314375976
1.252 0.00013457381944363426 9.623520833861068e-05 0.13769664862939734 1.5625275800632384e-06 1.248086256709297e-06 0.0016292046281353423
1.262 0.00013457371938323213 9.623521419497163e-05 0.13769661348501222 1.5640926743838523e-06 1.251279932489326e-06 0.0016307183136219062
1.272 0.00013457345207498463 9.623539271887129e-05 0.13769652837622504 1.566032244718755e-06 1.2537334424668053e-06 0.0016326895645528013
1.282 0.0001345729207197102 9.623556922322308e-05 0.137696394677519 1.5686864388636734e-06 1.2569080409268551e-06 0.0016353833317764531
1.292 0.00013457219006491686 9.62356414668679e-05 0.13769620887604833 1.5721107093735809e-06 1.2601072280174603e-06 0.0016387328221303132
1.302 0.0001345713769806724 9.623560930533629e-05 0.13769598157975188 1.576484860004073e-06 1.2630142642753017e-06 0.001642266475333352
1.312 0.00013457062683323962 9.623548958898397e-05 0.13769575627217587 1.5816642754037636e-06 1.2660161519322179e-06 0.0016460136930778703
1.322 0.00013457014634921983 9.623525425765785e-05 0.13769557220598796 1.5873456395148176e-06 1.2698245170010012e-06 0.0016501433550356502
1.332 0.00013457000781021654 9.62348391022685e-05 0.13769542706124085 1.5933908524637735e-06 1.2743129536874006e-06 0.001654504074823886
1.342 0.00013457001769862288 9.623422130022733e-05 0.13769530908161423 1.5999199922709587e-06 1.2777719073787175e-06 0.0016593079904950443
1.352 0.0001345699040635507 9.623350244535596e-05 0.1376952186397288 1.6071504815935036e-06 1.2809920078509755e-06 0.0016642939721678842
1.362 0.00013456959467522518 9.623281870681896e-05 0.13769516553205816 1.6149568426924521e-06 1.285280865392263e-06 0.0016695862118848558
1.372 0.00013456914464824506 9.62322089940811e-05 0.13769513529870664 1.6233677974707095e-06 1.29056036822944e-06 0.0016752031088107214
1.382 0.00013456856265069318 9.623166141091266e-05 0.1376951002147357 1.6322523578310955e-06 1.2961437507942442e-06 0.001680639791526123
1.392 0.0001345678691266273 9.623121624353559e-05 0.1376950611817174 1.6414415480824532e-06 1.3013694209258049e-06 0.0016862193478281232
1.402 0.00013456713242245157 9.623092164451154e-05 0.13769501621927083 1.6507381244784122e-06 1.3071994009427145e-06 0.0016917485087593477
1.412 0.00013456642703228694 9.623073333018322e-05 0.13769495327017892 1.65999622811229e-06 1.3137844440242094e-06 0.0016971564925370051
1.422 0.00013456575834488947 9.623054926724243e-05 0.13769486885395624 1.6693602452016865e-06 1.3192072380111215e-06 0.0017025453801821184
1.432 0.0001345650852152567 9.623034174296874e-05 0.13769477451403314 1.6788304417270365e-06 1.3237578659997346e-06 0.0017076110837840597
1.442 0.0001345644460853272 9.62301210470168e-05 0.13769469017554511 1.6881933981955612e-06 1.3292494295533344e-06 0.0017124015283895891
1.452 0.00013456393696807721 9.622985147922098e-05 0.13769462061674664 1.6972715766625535e-06 1.3349102513067478e-06 0.0017169812271291694
1.462 0.00013456358957409964 9.622956112392653e-05 0.13769455606570835 1.7059797354585018e-06 1.3399119732967404e-06 0.001721330333825651
1.472 0.00013456333908126264 9.62293708887545e-05 0.13769448667129003 1.7142516071322565e-06 1.3449757747295504e-06 0.0017254212577935387
1.482 0.0001345631097808992 9.62293173563317e-05 0.13769440707910208 1.7219446387806117e-06 1.3493762187544716e-06 0.0017291188674315094
1.492 0.00013456288679102542 9.622932878001415e-05 0.1376943143660491 1.7288716575158357e-06 1.3527765677646166e-06 0.0017323255000959315
1.502 0.00013456268425246308 9.622936324932805e-05 0.13769420887803072 1.7350046509216534e-06 1.3554813599207435e-06 0.0017350299413183713
1.512 0.00013456249155089904 9.62294688246962e-05 0.13769409748098885 1.7404016834542392e-06 1.3570798421312643e-06 0.0017373066385773985
1.522 0.0001345623003818121 9.622970138917245e-05 0.1376939871199398 1.74503979039511e-06 1.3584183499663879e-06 0.0017391821156912705
1.532 0.00013456214237175663 9.62300089996135e-05 0.13769387716831918 1.7486991758229393e-06 1.3596315759313936e-06 0.001740601774553452
1.542 0.00013456208182481238 9.623030806760726e-05 0.1376937660608536 1.7510094771475381e-06 1.3596650222198396e-06 0.0017415557652864528
1.552 0.0001345622085857383 9.623059465547481e-05 0.1376936586793761 1.7517101528089468e-06 1.35791234835274e-06 0.0017419998005421882
1.562 0.00013456261335310668 9.62309176229009e-05 0.1376935624772559 1.7508081300329706e-06 1.3544806459762964e-06 0.0017417964736219723
1.572 0.0001345633407555951 9.623131427507547e-05 0.1376934823068228 1.7483840432154933e-06 1.3503189064263746e-06 0.0017409659860759593
1.582 0.00013456436820507642 9.623177571304432e-05 0.13769341740928792 1.7444143445943723e-06 1.344737099116597e-06 0.0017396095877611863
1.592 0.00013456562407532634 9.623234482305632e-05 0.13769336078365182 1.7390262012329917e-06 1.3372391656529497e-06 0.0017377260586262154
1.602 0.00013456700684954785 9.623312291480111e-05 0.13769330106087868 1.7329261706444862e-06 1.329725508805364e-06 0.0017352931668401172
1.612 0.00013456843363653196 9.623411615681085e-05 0.13769322566302175 1.7276949071406727e-06 1.3223424577306127e-06 0.0017323432218933163
1.622 0.0001345699721035212 9.623532797146181e-05 0.13769312546701623 1.7264355333589215e-06 1.3168857593958957e-06 0.0017289725957291338
1.632 0.0001345719133172736 9.623689743828873e-05 0.13769299178049674 1.7356972751035046e-06 1.3179178921561825e-06 0.0017253589457596782
1.642 0.0001345746078544291 9.623905468941154e-05 0.137692802217772 1.7687490832818457e-06 1.334492928590057e-06 0.0017218992650105851
1.652 0.0001345782992562368 9.624198881644694e-05 0.13769250411299058 1.848994113012115e-06 1.3840607752949914e-06 0.0017194017692856202
1.662 0.00013458332969023501 9.624587341798999e-05 0.13769199974512186 2.0112765835421417e-06 1.4918130733541942e-06 0.001719302665675018
1.672 0.00013459061051633253 9.625122988488428e-05 0.13769111411444093 2.2993283314197943e-06 1.6887799263076994e-06 0.001724250932932705
1.682 0.0001346020351471644 9.625937844579459e-05 0.13768952787041291 2.7599806605395752e-06 2.008787145230377e-06 0.0017390484612290456
1.692 0.00013462079757149578 9.627269560312359e-05 0.13768668260764652 3.438438352950952e-06 2.4850362137951665e-06 0.0017717861541685018
1.702 0.00013465173743923612 9.629473611865488e-05 0.1376816589408789 4.377935371466437e-06 3.1495869822062494e-06 0.0018352736056012002
1.712 0.00013470174226627122 9.633043011818027e-05 0.13767299913762565 5.6219795887942024e-06 4.033399164855028e-06 0.0019483778263794749
1.722 0.000134780492757638 9.638670836887711e-05 0.13765844667184987 7.217282552397818e-06 5.169247967040455e-06 0.0021360863239122045
1.732 0.00013490185383564188 9.647356882674895e-05 0.1376345759459395 9.217545554430761e-06 6.595496134454582e-06 0.0024275119689309184
1.742 0.00013508560637178605 9.660514817183189e-05 0.13759627517213643 1.1685811986038233e-05 8.35711454417121e-06 0.0028524966593155418
1.752 0.00013535875382369504 9.680058804826425e-05 0.1375360894999791 1.4691621771279622e-05 1.0503651334240815e-05 0.003439325383823342
1.762 0.00013575598541412868 9.708455265869541e-05 0.13744347332595083 1.83043297244113e-05 1.3084548632871649e-05 0.00421473289800273
1.772 0.00013631924562476874 9.748700348566455e-05 0.1373039596823136 2.258778943983729e-05 1.6145224794726845e-05 0.005205000968313402
1.782 0.00013709609200025539 9.804191266199186e-05 0.13709824098249201 2.7597443169399077e-05 1.9725212997346054e-05 0.006436983972374187
1.792 0.0001381361944944264 9.878472876629902e-05 0.13680128109808715 3.33756379257544e-05 2.385469439893692e-05 0.007938362162949143
1.802 0.00013948550420681292 9.974836492918107e-05 0.13638171330328955 3.9944336319646715e-05 2.8549266152753625e-05 0.009736966204177853
1.812 0.0001411786109532529 0.00010095761599690582 0.13580165906552163 4.7300287621923346e-05 3.380628679419048e-05 0.011859254958533075
1.822 0.00014322956024227524 0.00010242221947325068 0.13501701005106667 5.541293981643278e-05 3.9603212763766044e-05 0.014328288826936535
1.832 0.00014561997518692984 0.00010412848094580933 0.13397849107024898 6.421844366772372e-05 4.5893799690594346e-05 0.017161463842567934
1.842 0.00014828684739642573 0.00010603106465368836 0.1326337667647996 7.36130216938082e-05 5.2603879603978546e-05 0.020367705735225883
1.852 0.00015111769521971018 0.00010804959790901591 0.13093012146870572 8.345735672890015e-05 5.9634330047455795e-05 0.023944184681232453
1.862 0.00015395581815682674 0.00011007207489717398 0.12881701027138587 9.358900888777187e-05 6.686936994888362e-05 0.02787329557871843
1.872 0.00015661059163548863 0.00011196252822580654 0.12624860388194162 0.00010382785508246551 7.418061334135959e-05 0.03212045678356307
1.882 0.00015886890260366574 0.00011356988839743728 0.12318698152490797 0.00011397038034202545 8.142354643123851e-05 0.036632728738519506
1.892 0.000160507623060195 0.0001147363547354693 0.11960601609393433 0.00012378245051164466 8.84318072289282e-05 0.04133829012212772
1.902 0.00016130697062064582 0.00011530567536800857 0.11549513184662541 0.0001329999895099206 9.5016922097975e-05 0.046147163097385875
1.912 0.00016106527068869184 0.00011513377506649147 0.11086222943376488 0.0001413366356708672 0.00010097428112920168 0.05095369004600372
1.922 0.00015961172388356744 0.00011409898453187064 0.10573615454789846 0.00014848862870097437 0.0001060869731260126 0.05564099098277801
1.932 0.00015680904566873623 0.00011210407496906941 0.10016950264224479 0.0001541355691128981 0.00011012577587858236 0.06008694267109653
1.942 0.00015255048041120403 0.0001090731653432536 0.09424115941433449 0.00015795232975776137 0.00011285783750684578 0.06417088701019306
1.952 0.00014676235363887279 0.0001049525692539435 0.08805721712326933 0.00015963459862489577 0.00011406552595128971 0.06778075892592306
1.962 0.0001394075616123453 9.971301895256976e-05 0.08175042169293487 0.00015892297057834605 0.00011356350426225761 0.0708202866468972
1.972 0.0001304799219836388 9.334655170285661e-05 0.07547882112342845 0.00015562154123127333 0.00011121163145397211 0.0732150808391455
1.982 0.00011999914788014547 8.586436332880788e-05 0.0694220854697042 0.00014962282230450663 0.00010693279465324113 0.07491628319766992
1.992 0.00010802155698936515 7.730546459459441e-05 0.06377153777926599 0.00014094268979976683 0.00010073800359344033 0.07590120853752257
2.002 9.466995808650737e-05 6.775789140352918e-05 0.058710246315636136 0.00012975770643403972 9.275289490085556e-05 0.07617114762356271
2.012 8.01778696175037e-05 5.738938322622946e-05 0.05438321246430296 0.000116438017005851 8.324156796051285e-05 0.07574714488188942
2.022 6.49618281509993e-05 4.6498124895143375e-05 0.05086219093652606 0.00010158973669790435 7.263716069038974e-05 0.07466415313551686
2.032 4.9788529547584654e-05 3.563191386124614e-05 0.04811656171259473 8.613116986065236e-05 6.159611104675828e-05 0.07296433033450402
2.042 3.624537327631928e-05 2.5924605010739042e-05 0.04600718196165741 7.142363295466966e-05 5.1090712707414855e-05 0.0706913407437403
2.052 2.7835400341730514e-05 1.9881832705045886e-05 0.044314430847082 5.940246306703282e-05 4.250007838027155e-05 0.06788851502165476
2.062 2.885448050413194e-05 2.0590939469538572e-05 0.04279352451521963 5.2315451368536185e-05 3.742276585148785e-05 0.0646027345625453
2.072 3.7056456832980474e-05 2.645154594412829e-05 0.04123207180492717 5.131327018310261e-05 3.667994531809097e-05 0.06089154440492858
2.082 4.710636152658638e-05 3.363553398024484e-05 0.039487424588610896 5.4994594029459576e-05 3.928231068641283e-05 0.05682879306612988
2.092 5.629605201619908e-05 4.0202787529999206e-05 0.03749654647117589 6.061238318823073e-05 4.327760381988755e-05 0.05250539988955147
2.102 6.360143677984342e-05 4.542204031507045e-05 0.03526263064975609 6.603093592634654e-05 4.71413653544847e-05 0.04802382945324103
2.112 6.872008949144014e-05 4.907834382534954e-05 0.03282992044292963 7.014902276238212e-05 5.008360933909389e-05 0.043488414207210606
2.122 7.170085792333205e-05 5.120730431468531e-05 0.030259768683994753 7.25807123865483e-05 5.1824643408916075e-05 0.03899614859922942
2.132 7.276571143898316e-05 5.196775522504123e-05 0.02761503871341628 7.332865246777635e-05 5.2363391706516744e-05 0.03463092793155012
2.142 7.220405729489141e-05 5.156647310890591e-05 0.024952988936372454 7.257386699380299e-05 5.182769781248256e-05 0.030461266296361814
2.152 7.031190850741794e-05 5.021490822614222e-05 0.022323455631727267 7.055835284015263e-05 5.039014260910698e-05 0.02654019270647706
2.162 6.736371191544105e-05 4.81091287044779e-05 0.019769161687291616 6.752864542352903e-05 4.8227160184116775e-05 0.022906117219407943
2.172 6.36044922424609e-05 4.542420056448873e-05 0.01732634930218841 6.37144739985597e-05 4.550332562855585e-05 0.019584038285636925
2.182 5.925144938356861e-05 4.2315304050466943e-05 0.015025089623141483 5.932406916381225e-05 4.2367759481662445e-05 0.016586915113112437
2.192 5.449788328614334e-05 3.892052244829304e-05 0.012889228981203196 5.4545126783956794e-05 3.895475058101533e-05 0.013917181641931798
2.202 4.9516111773738836e-05 3.536291979293322e-05 0.010936169630380976 4.9546271904624165e-05 3.538482410898765e-05 0.011568377265990115
2.212 4.445860852754759e-05 3.175135332550584e-05 0.009176713371966305 4.447744232382372e-05 3.1765061365083206e-05 0.009526838131242114
2.222 3.9457717202013556e-05 2.818027696615384e-05 0.007615144395854894 3.946919244054879e-05 2.8188645479006875e-05 0.0077733769554842016
2.232 3.4624667809680384e-05 2.472905477615243e-05 0.006249642770700422 3.4631476066020875e-05 2.4734027205102673e-05 0.006284885875479612
2.242 3.0048691214367875e-05 2.1461348141079075e-05 0.005073029750949312 3.0052618059991952e-05 2.1464217527348622e-05 0.005035811276975005
2.252 2.5796821100587952e-05 1.842498999759132e-05 0.004073771540901506 2.5799019724566427e-05 1.8426594575679777e-05 0.003999462750841262
2.262 2.1914602596524482e-05 1.565249696277691e-05 0.003237125555948911 2.1915795858503282e-05 1.5653364552219474e-05 0.003149129187378121
2.272 1.8427665427383363e-05 1.3162188595707177e-05 0.0025463066689238546 1.8428292207937304e-05 1.3162641119709644e-05 0.002458985764059354
2.282 1.5344022732159292e-05 1.0959818412194844e-05 0.0019835713993169835 1.5344340747658894e-05 1.0960045538151827e-05 0.0019047868892424235
2.292 1.2656902152265766e-05 9.040583998108325e-06 0.0015311507155274487 1.2657057595194292e-05 9.040693384547766e-06 0.0014643510479597647
2.302 1.0347868199690232e-05 7.391348354239923e-06 0.0011719948874354571 1.0347941093554396e-05 7.391398721649938e-06 0.001117853181193574
2.312 8.38997765057563e-06 5.992889628250589e-06 0.0008903202652864594 8.390010217574792e-06 5.9929116783229085e-06 0.0008479483590473104
2.322 6.750741670793609e-06 4.8220168508021255e-06 0.0006719665087576612 6.750755357155078e-06 4.8220259375965875e-06 0.0006397566560341078
2.332 5.394738147689752e-06 3.853438009767381e-06 0.0005045847010112838 5.39474342086434e-06 3.853441462857617e-06 0.0004807425794396843
2.342 4.285789031704157e-06 3.0613178306977153e-06 0.0003776835200768593 4.285790783899371e-06 3.061318981573236e-06 0.00036052233017936074
2.352 3.388672649003179e-06 2.4205027161221884e-06 0.0002825633806053558 3.3886730546538664e-06 2.420503000503754e-06 0.0002706283913541228
2.362 2.670373165836129e-06 1.9074140542146006e-06 0.0002121676276759756 2.6703731313894077e-06 1.907414053625439e-06 0.00020425392678456936
2.372 2.100883857339241e-06 1.5006219687938335e-06 0.00016087556603579993 2.1008837269307055e-06 1.5006219001422845e-06 0.0001559907261108745
2.382 1.6536126758731525e-06 1.1811345723788866e-06 0.0001242562010874405 1.6536125600740361e-06 1.1811345062482982e-06 0.0001215676457137079
2.392 1.3054743538150558e-06 9.324633034225823e-07 9.880111885609149e-05 1.3054742751577798e-06 9.324632562333298e-07 9.759809418973735e-05
2.402 1.036757626418692e-06 7.405278872654407e-07 8.167173980745996e-05 1.0367575796320038e-06 7.405278579092511e-07 8.13603199698369e-05
2.412 8.308532549062042e-07 5.934622740366301e-07 7.052303108205921e-05 8.308532294520604e-07 5.934622573577079e-07 7.064927479360315e-05
2.422 6.739239968118442e-07 4.813795800006082e-07 6.344708928927219e-05 6.739239839060021e-07 4.81379571194868e-07 6.371565466842159e-05
2.432 5.545768166104014e-07 3.961389594458595e-07 5.89898264059046e-05 5.545768104493118e-07 3.96138955091828e-07 5.9248214655047046e-05
2.442 4.635713846504128e-07 3.3113833866922156e-07 5.614092413660192e-05 4.6357138186438664e-07 3.311383366428047e-07 5.633489196036431e-05
2.452 3.9357067469991027e-07 2.811367183415879e-07 5.4257403534588224e-05 3.935706735004629e-07 2.811367174503406e-07 5.438394254024963e-05
2.462 3.3891104220081905e-07 2.4208971272356866e-07 5.295556220097299e-05 3.3891104170793613e-07 2.420897123519109e-07 5.3030394202158145e-05
2.472 2.953617773554647e-07 2.10977116227889e-07 5.20143432936772e-05 2.9536177716166747e-07 2.1097711608075413e-07 5.205531982446477e-05
2.482 2.598644118086348e-07 1.856159733818193e-07 5.130716403875083e-05 2.5986441173607064e-07 1.8561597332684314e-07 5.13282000641568e-05
2.492 2.302681836296385e-07 1.6447117407189778e-07 5.075999157656768e-05 2.302681836061093e-07 1.6447117405279402e-07 5.077020244877515e-05
2.502 2.0508859867477375e-07 1.464828753222346e-07 5.032761118069638e-05 2.050885986707914e-07 1.4648287531751377e-07 5.033233126627291e-05
2.512 1.833088178537071e-07 1.3092474090846835e-07 4.9980833865730405e-05 1.833088178565638e-07 1.309247409091033e-07 4.998292798587197e-05
2.522 1.6422955936851187e-07 1.1729692722063557e-07 4.969974514034573e-05 1.6422955937366665e-07 1.1729692722327314e-07 4.9700645979277504e-05
2.532 1.4736234973423051e-07 1.0525003036760058e-07 4.947010915583155e-05 1.4736234973957024e-07 1.0525003037050839e-07 4.947049032107973e-05
2.542 1.3235660781440707e-07 9.45331507554411e-08 4.928137127098925e-05 1.3235660782113963e-07 9.4533150758564e-08 4.92815329698501e-05
2.552 1.1895135798981531e-07 8.495949087108462e-08 4.912547657818992e-05 1.1895135799526954e-07 8.495949087465131e-08 4.912554684332313e-05
2.562 1.0694420054248605e-07 7.638422704187426e-08 4.8996132486967784e-05 1.0694420055016449e-07 7.638422704552836e-08 4.899616429309993e-05
2.572 9.617188396160071e-08 6.869063030090792e-08 4.888833759372707e-05 9.617188396828875e-08 6.869063030464778e-08 4.888835265402946e-05
2.582 8.649827602064495e-08 6.178144926377848e-08 4.879807798554546e-05 8.649827602778806e-08 6.178144926760459e-08 4.8798085370386456e-05
2.592 7.780685323591075e-08 5.55735103626702e-08 4.87221229200645e-05 7.780685324285884e-08 5.5573510366584704e-08 4.872212660513164e-05
2.602 6.999592101963813e-08 4.9994268733537676e-08 4.86578724664897e-05 6.999592102707856e-08 4.999426873754411e-08 4.8657874307985004e-05
2.612 6.297551830718463e-08 4.497956783490084e-08 4.860323171847863e-05 6.297551831450206e-08 4.497956783900344e-08 4.860323263130047e-05
2.622 5.6665375886083736e-08 4.04721604230254e-08 4.8556504749479884e-05 5.666537589487057e-08 4.047216042722924e-08 4.855650519756092e-05
2.632 5.0993519504443837e-08 3.642069940345103e-08 4.851630990922099e-05 5.099351951163704e-08 3.642069940776152e-08 4.851631012820378e-05
2.642 4.5895252074763994e-08 3.277900771518084e-08 4.848151684314303e-05 4.589525208245928e-08 3.277900771960392e-08 4.848151695080057e-05
2.652 4.131235942735968e-08 2.95055141096186e-08 4.845120099919072e-05 4.131235943567905e-08 2.950551411416054e-08 4.845120105305917e-05
2.662 3.71924603324268e-08 2.6562795597657172e-08 4.8424609075144875e-05 3.719246034039403e-08 2.6562795602324803e-08 4.842460910279966e-05
2.672 3.348845685999266e-08 2.391719269943093e-08 4.840113020000666e-05 3.348845686810176e-08 2.3917192704231623e-08 4.840113021457933e-05
2.682 3.015805005572001e-08 2.1538470748469383e-08 4.838027056831996e-05 3.015805006391282e-08 2.1538470753411267e-08 4.838027057614443e-05
2.692 2.716329142712925e-08 1.939950458819573e-08 4.8361631275055734e-05 2.716329143501668e-08 1.9399504593287826e-08 4.836163127928722e-05
2.702 2.447015649224009e-08 1.7475976874815578e-08 4.834488936709405e-05 2.4470156500240546e-08 1.7475976880067807e-08 4.834488936937254e-05
2.712 2.204814096975348e-08 1.5746090501606e-08 4.832978154496031e-05 2.204814097765256e-08 1.5746090507029184e-08 4.832978154617108e-05
2.722 1.9869887455873326e-08 1.4190301398696497e-08 4.8316089905192154e-05 1.986988746438738e-08 1.4190301404302322e-08 4.8316089905823634e-05
2.732 1.791084706415471e-08 1.2791075448729476e-08 4.8303630082643336e-05 1.7910847072736488e-08 1.2791075454530382e-08 4.830363008296574e-05
2.742 1.614897612875775e-08 1.1532670302430328e-08 4.829224308304638e-05 1.6148976137006372e-08 1.1532670308439382e-08 4.829224308320744e-05
2.752 1.4564466227922827e-08 1.0400941155682202e-08 4.828179165344354e-05 1.4564466236219121e-08 1.040094116191307e-08 4.828179165352234e-05
2.762 1.3139504759605149e-08 9.383168667225363e-09 4.827216015954655e-05 1.3139504767842718e-08 9.383168673692165e-09 4.82721601595844e-05
2.772 1.1858064383758813e-08 8.467907867281078e-09 4.826325514811875e-05 1.1858064391802597e-08 8.467907873998533e-09 4.82632551481366e-05
2.782 1.0705718344875494e-08 7.644856131444965e-09 4.825500373957917e-05 1.0705718352912014e-08 7.644856138428421e-09 4.825500373958749e-05
2.792 9.669478173449712e-09 6.9047370275579516e-09 4.824734888330432e-05 9.669478181501804e-09 6.904737034823557e-09 4.8247348883308135e-05
2.802 8.737649781135054e-09 6.239198058766302e-09 4.824024284757023e-05 8.737649789204447e-09 6.239198066331066e-09 4.8240242847571966e-05
2.812 7.899705278044817e-09 5.640719097738247e-09 4.823364150408742e-05 7.899705286133836e-09 5.6407191056200095e-09 4.8233641504088196e-05
2.822 7.146167961237394e-09 5.102530590377476e-09 4.822750148657189e-05 7.14616796934884e-09 5.102530598594779e-09 4.822750148657225e-05
2.832 6.468509240648372e-09 4.618540208418835e-09 4.8221780762614125e-05 6.468509248785195e-09 4.618540216990639e-09 4.822178076261427e-05
2.842 5.859056790660906e-09 4.183267301216438e-09 4.82164415097542e-05 5.859056798825959e-09 4.183267310161767e-09 4.821644150975428e-05
2.852 5.310913304679303e-09 3.791784884360354e-09 4.8211453186018365e-05 5.31091331287503e-09 3.791784893697895e-09 4.82114531860184e-05
2.862 4.817884291590694e-09 3.4396682150893024e-09 4.8206793704074645e-05 4.8178842998189e-09 3.4396682248370936e-09 4.820679370407465e-05
2.872 4.374412711496076e-09 3.1229479640520897e-09 4.820244766724864e-05 4.3744127197578045e-09 3.1229479742272855e-09 4.820244766724864e-05
2.882 3.975517262575106e-09 2.8380660852493843e-09 4.819840222982e-05 3.975517270870588e-09 2.8380660958681835e-09 4.819840222982e-05
2.892 3.6167319369492803e-09 2.5818327340808835e-09 4.819464246223989e-05 3.6167319452779828e-09 2.58183274515851e-09 4.819464246223989e-05
2.902 3.2940477427723356e-09 2.3513845076903995e-09 4.819114842099249e-05 3.294047751133078e-09 2.351384519241154e-09 4.819114842099249e-05
2.912 3.0038589220488157e-09 2.144145982647768e-09 4.818789531834267e-05 3.003858930439871e-09 2.1441459946849955e-09 4.8187895318342676e-05
2.922 2.742917796034643e-09 1.957797540201201e-09 4.8184856683678875e-05 2.7429178044538415e-09 1.9577975527370873e-09 4.8184856683678875e-05
2.932 2.5082999526656e-09 1.7902504025657151e-09 4.818200895826623e-05 2.508299961110342e-09 1.7902504156108745e-09 4.818200895826623e-05
2.942 2.2973782171150365e-09 1.6396280743313838e-09 4.8179335220230556e-05 2.2973782255823207e-09 1.6396280878942056e-09 4.817933522023056e-05
2.952 2.1077998912174653e-09 1.5042501397890702e-09 4.817682609917513e-05 2.1077998997039186e-09 1.5042501538749182e-09 4.8176826099175144e-05
2.962 1.937461108559901e-09 1.382613908050119e-09 4.8174477380926113e-05 1.9374611170619327e-09 1.3826139226605277e-09 4.817447738092612e-05
2.972 1.784475123607353e-09 1.273371798620415e-09 4.817228564651007e-05 1.7844751321215051e-09 1.2733718137525087e-09 4.817228564651007e-05
2.982 1.6471384668329518e-09 1.175307079866477e-09 4.817024448018494e-05 1.6471384753564802e-09 1.1753070955127371e-09 4.817024448018494e-05
2.992 1.5239026003836698e-09 1.087313754447649e-09 4.816834345030162e-05 1.5239026089151718e-09 1.0873137705960952e-09 4.816834345030163e-05
3.002 1.4133589569198944e-09 1.00838578488184e-09 4.816657030194368e-05 1.4133589654598363e-09 1.0083858015163354e-09 4.816657030194368e-05
3.012 1.3142378676466565e-09 9.37616310382179e-10 4.8164914693393824e-05 1.3142378761974012e-09 9.376163274825555e-10 4.8164914693393824e-05
3.022 1.2254128729340599e-09 8.742008018808445e-10 4.81633707702139e-05 1.2254128814992318e-09 8.742008194224438e-10 4.81633707702139e-05
3.032 1.1458977549522148e-09 8.174348856045733e-10 4.816193663868366e-05 1.1458977635354236e-09 8.174349035571359e-10 4.8161936638683654e-05
3.042 1.0748279432817903e-09 7.667011734563299e-10 4.816061087809991e-05 1.0748279518849805e-09 7.667011917825531e-10 4.816061087809991e-05
3.052 1.0114290364396446e-09 7.214466468727369e-10 4.815938826850188e-05 1.0114290450616354e-09 7.214466655271084e-10 4.815938826850188e-05
3.062 9.549857648174024e-10 6.811605219138429e-10 4.815825756151236e-05 9.549857734530597e-10 6.811605408424025e-10 4.815825756151236e-05
3.072 9.048266986669283e-10 6.453632733480583e-10 4.8157202933990955e-05 9.04826707307282e-10 6.453632924893641e-10 4.8157202933990955e-05
3.082 8.603309659432793e-10 6.136114018974053e-10 4.815620848274891e-05 8.60330974576461e-10 6.136114211844701e-10 4.8156208482748905e-05
3.092 8.20947986423258e-10 5.855116804313369e-10 4.815526316823948e-05 8.209479950358738e-10 5.855116997940234e-10 4.815526316823949e-05
3.102 7.862111225572756e-10 5.607307593842007e-10 4.815436330028134e-05 7.862111311358136e-10 5.607307787516021e-10 4.815436330028134e-05
3.112 7.557295132775465e-10 5.389894230576378e-10 4.815351117679939e-05 7.557295218094326e-10 5.389894423603273e-10 4.815351117679939e-05
3.122 7.291570618877178e-10 5.200404821049433e-10 4.8152710884632744e-05 7.291570703619644e-10 5.200405012771651e-10 4.8152710884632744e-05
3.132 7.06155868023432e-10 5.036425559705094e-10 4.815196396801294e-05 7.061558764307969e-10 5.036425749522383e-10 4.815196396801294e-05
3.142 6.863767511566799e-10 4.89546172837936e-10 4.815126757294508e-05 6.863767594893901e-10 4.895461915763073e-10 4.815126757294508e-05
3.152 6.69469628428527e-10 4.775011240560747e-10 4.8150615904593526e-05 6.694696366796262e-10 4.775011425055792e-10 4.8150615904593526e-05
3.162 6.551152847430908e-10 4.672792144918927e-10 4.815000361590755e-05 6.55115292905648e-10 4.672792326131192e-10 4.815000361590755e-05
3.172 6.430554197609784e-10 4.5869580163935894e-10 4.814942854392301e-05 6.430554278275253e-10 4.5869581939675364e-10 4.814942854392301e-05
3.182 6.330985921813513e-10 4.516140297781188e-10 4.814889178446581e-05 6.330986001440104e-10 4.516140471379785e-10 4.814889178446583e-05
3.192 6.250965936725258e-10 4.459280045778678e-10 4.814839499646527e-05 6.250966015240226e-10 4.4592802150769797e-10 4.8148394996465265e-05
3.202 6.189064415495229e-10 4.415355460478269e-10 4.814793676265637e-05 6.189064492847901e-10 4.4153556251734664e-10 4.814793676265637e-05
3.212 6.143631471634685e-10 4.3831873843654764e-10 4.814751053406218e-05 6.143631547811974e-10 4.383187544198413e-10 4.8147510534062195e-05
3.222 6.11280738741063e-10 4.361446668448016e-10 4.8147105712570674e-05 6.112807462443332e-10 4.361446823223856e-10 4.8147105712570674e-05
3.232 6.094793862395704e-10 4.3488474877068963e-10 4.814671140938561e-05 6.094793936351289e-10 4.3488476373050945e-10 4.814671140938561e-05
3.242 6.088183265751982e-10 4.344383775537156e-10 4.8146320693488756e-05 6.088183338714629e-10 4.3443839199073093e-10 4.8146320693488756e-05
3.252 6.092108429105801e-10 4.3474356025674826e-10 4.8145932815909986e-05 6.092108501151395e-10 4.347435741717491e-10 4.8145932815909986e-05
3.262 6.106102189247744e-10 4.3576690045530144e-10 4.8145552165188844e-05 6.106102260422948e-10 4.357669138536283e-10 4.8145552165188844e-05
3.272 6.129756520562472e-10 4.374792865578356e-10 4.814518474388673e-05 6.129756590875538e-10 4.374792994485094e-10 4.8145184743886714e-05
3.282 6.16240776980895e-10 4.3983330557574594e-10 4.81448344095732e-05 6.162407839234382e-10 4.3983331797100493e-10 4.81448344095732e-05
3.292 6.203051428395141e-10 4.427572400075805e-10 4.814450110838346e-05 6.203051496889222e-10 4.427572519224114e-10 4.814450110838347e-05
3.302 6.250531037430813e-10 4.461685030049798e-10 4.814418189322605e-05 6.250531104951188e-10 4.461685144562796e-10 4.814418189322605e-05
3.312 6.303863416027022e-10 4.4999681514714527e-10 4.8143873671869554e-05 6.303863482550466e-10 4.4999682615251547e-10 4.814387367186956e-05
3.322 6.362478060389702e-10 4.5420146381718203e-10 4.814357557954598e-05 6.362478125923195e-10 4.5420147439371275e-10 4.814357557954598e-05
3.332 6.426215267138348e-10 4.5877105865832636e-10 4.814328926468592e-05 6.426215331722748e-10 4.5877106882188147e-10 4.814328926468592e-05
3.342 6.49509871321291e-10 4.637073100962665e-10 4.814301689798492e-05 6.495098776919602e-10 4.637073198614348e-10 4.814301689798492e-05
3.352 6.569040606814187e-10 4.690040341561147e-10 4.814275831325749e-05 6.569040669735687e-10 4.690040435367577e-10 4.814275831325749e-05
3.362 6.647673500057666e-10 4.74634985813542e-10 4.81425093210373e-05 6.64767356229425e-10 4.746349948234629e-10 4.81425093210373e-05
3.372 6.730411482881431e-10 4.805583958837415e-10 4.814226248602122e-05 6.730411544526192e-10 4.80558404537075e-10 4.814226248602122e-05
3.382 6.816683574056077e-10 4.86733478283698e-10 4.814201005856185e-05 6.816683635181153e-10 4.867334865949093e-10 4.8142010058561854e-05
3.392 6.906170425355344e-10 4.931374450069017e-10 4.8141747349350074e-05 6.906170486002927e-10 4.931374529904395e-10 4.8141747349350074e-05
3.402 6.998885209015344e-10 4.99771243971067e-10 4.8141474544150596e-05 6.998885269195935e-10 4.997712516410785e-10 4.8141474544150596e-05
3.412 7.095044798631564e-10 5.066503929684099e-10 4.8141195945402345e-05 7.095044858330367e-10 5.066504003387789e-10 4.8141195945402345e-05
3.422 7.194824698154576e-10 5.137874700338931e-10 4.81409172190235e-05 7.194824757343897e-10 5.137874771186569e-10 4.81409172190235e-05
3.432 7.298156554507232e-10 5.211776322822258e-10 4.814064239808355e-05 7.298156613160641e-10 5.211776390961394e-10 4.814064239808355e-05
3.442 7.40470304057823e-10 5.287968519356423e-10 4.8140372396803366e-05 7.404703098681956e-10 5.287968584946105e-10 4.814037239680337e-05
3.452 7.514009935467024e-10 5.36612725185715e-10 4.8140105699006524e-05 7.514009993024704e-10 5.366127315067317e-10 4.8140105699006524e-05
3.462 7.625733789713511e-10 5.446007081841786e-10 4.813984043485935e-05 7.625733846743719e-10 5.446007142847933e-10 4.813984043485936e-05
3.472 7.739788921018533e-10 5.527547188830273e-10 4.81395762204298e-05 7.739788977547391e-10 5.527547247803931e-10 4.81395762204298e-05
3.482 7.856328094317208e-10 5.610856588552992e-10 4.813931442383162e-05 7.856328150369407e-10 5.610856645651064e-10 4.813931442383162e-05
3.492 7.975578949195311e-10 5.696098407804658e-10 4.8139056677732495e-05 7.975579004787575e-10 5.696098463160701e-10 4.8139056677732495e-05
3.502 8.097650424875326e-10 5.783350664255224e-10 4.813880272234486e-05 8.097650480014471e-10 5.783350717974925e-10 4.813880272234486e-05
3.512 8.222440502259894e-10 5.872540895056272e-10 4.813854915348953e-05 8.222440556945722e-10 5.872540947217861e-10 4.8138549153489526e-05
3.522 8.349696235185982e-10 5.96348887798522e-10 4.813829008590715e-05 8.349696289417307e-10 5.963488928645427e-10 4.813829008590715e-05
3.532 8.479178167599921e-10 6.056023668736935e-10 4.81380194990567e-05 8.479178221382106e-10 6.05602371794049e-10 4.8138019499056706e-05
3.542 8.610816580081408e-10 6.15009568020792e-10 4.81377339241716e-05 8.610816633432718e-10 6.150095727999381e-10 4.81377339241716e-05
3.552 8.744752841439105e-10 6.245805484768247e-10 4.8137433896961536e-05 8.744752894394589e-10 6.245805531203497e-10 4.8137433896961536e-05
3.562 8.881243229128334e-10 6.343336438911041e-10 4.8137123356502235e-05 8.881243281740243e-10 6.34333648406629e-10 4.8137123356502235e-05
3.572 9.020493969948861e-10 6.442835937504369e-10 4.813680742258643e-05 9.020494022283616e-10 6.44283598147953e-10 4.813680742258643e-05
3.582 9.162536176412316e-10 6.544326846460081e-10 4.813648992151976e-05 9.162536228544106e-10 6.544326889375548e-10 4.813648992151976e-05
3.592 9.307218484507162e-10 6.647701241967071e-10 4.813617207468309e-05 9.307218536509592e-10 6.64770128395402e-10 4.81361720746831e-05
3.602 9.454317852324377e-10 6.752799912876791e-10 4.813585291764039e-05 9.45431790426142e-10 6.752799954062878e-10 4.813585291764039e-05
3.612 9.603688506289202e-10 6.85951913754611e-10 4.8135530888568416e-05 9.60368855820761e-10 6.859519178040389e-10 4.8135530888568416e-05
3.622 9.755353944994227e-10 6.967875446991862e-10 4.8135205325649074e-05 9.755353996919605e-10 6.967875486872984e-10 4.8135205325649074e-05
3.632 9.909485504750768e-10 7.077991146530458e-10 4.813487679269808e-05 9.909485556687503e-10 7.077991185840923e-10 4.813487679269808e-05
3.642 1.0066288703035794e-09 7.190013062909087e-10 4.813454604515651e-05 1.0066288754971307e-09 7.190013101657772e-10 4.813454604515653e-05
3.652 1.0225877599150608e-09 7.304023178198292e-10 4.8134212434928146e-05 1.0225877651062112e-09 7.304023216370066e-10 4.813421243492815e-05
3.662 1.038822104453527e-09 7.419999418773695e-10 4.8133872977515554e-05 1.0388221096397083e-09 7.419999456343307e-10 4.813387297751555e-05
3.672 1.05531896384635e-09 7.537849543022452e-10 4.81335228856872e-05 1.0553189690252477e-09 7.537849579969204e-10 4.81335228856872e-05
3.682 1.0720668535157108e-09 7.65749151104852e-10 4.81331574137649e-05 1.0720668586855387e-09 7.657491547367761e-10 4.81331574137649e-05
3.692 1.089065658266489e-09 7.778924523423392e-10 4.8132773972364584e-05 1.0890656634259748e-09 7.778924559132991e-10 4.813277397236458e-05
3.702 1.1063289399550186e-09 7.90224559122419e-10 4.813237326774067e-05 1.1063289451032133e-09 7.902245626364442e-10 4.813237326774067e-05
3.712 1.1238771541357146e-09 8.027600459553032e-10 4.813195879272384e-05 1.1238771592717823e-09 8.027600494181928e-10 4.813195879272386e-05
3.722 1.141726613575763e-09 8.155105968379157e-10 4.813153499306777e-05 1.141726618698846e-09 8.155106002563806e-10 4.813153499306777e-05
3.732 1.1598817667487188e-09 8.284793895562863e-10 4.813110519904296e-05 1.1598817718579996e-09 8.284793929370393e-10 4.813110519904297e-05
3.742 1.1783353983616014e-09 8.416612996806091e-10 4.813067047480883e-05 1.1783354034564659e-09 8.41661303029589e-10 4.813067047480884e-05
3.752 1.1970762435233803e-09 8.550482701587383e-10 4.8130229891535714e-05 1.1970762486036625e-09 8.550482734806415e-10 4.8130229891535714e-05
3.762 1.216098920785597e-09 8.68636461561243e-10 4.812978180701525e-05 1.2160989258517874e-09 8.686364648594327e-10 4.812978180701525e-05
3.772 1.235409477373661e-09 8.824302029830368e-10 4.812932514862382e-05 1.2354094824270285e-09 8.824302062597754e-10 4.812932514862382e-05
3.782 1.255023297892081e-09 8.964404749167631e-10 4.812885979057168e-05 1.2550233029346208e-09 8.964404781736437e-10 4.812885979057168e-05
3.792 1.2749573055041655e-09 9.106793703826118e-10 4.8128385821483076e-05 1.2749573105384207e-09 9.10679373621059e-10 4.8128385821483076e-05
3.802 1.2952217361564717e-09 9.251541939902569e-10 4.812790230107169e-05 1.2952217411851766e-09 9.251541972118904e-10 4.812790230107169e-05
3.812 1.3158170012458519e-09 9.398653170054033e-10 4.8127406496425e-05 1.3158170062715494e-09 9.398653202121752e-10 4.812740649642501e-05
3.822 1.3367374144853326e-09 9.548086758433794e-10 4.8126894283179545e-05 1.3367374195099536e-09 9.548086790374648e-10 4.8126894283179545e-05
3.832 1.3579788015678854e-09 9.699812594669818e-10 4.812636163386997e-05 1.3579788065924381e-09 9.699812626504625e-10 4.812636163386997e-05
3.842 1.379545094139625e-09 9.853858939358008e-10 4.81258063679488e-05 1.3795450991640702e-09 9.853858971102772e-10 4.81258063679488e-05
3.852 1.4014490674726613e-09 1.0010316412498175e-09 4.8125229126157105e-05 1.401449072496023e-09 1.0010316444160938e-09 4.8125229126157105e-05
3.862 1.4237074396577538e-09 1.0169304694792887e-09 4.812463296798798e-05 1.4237074446784231e-09 1.0169304726372523e-09 4.812463296798798e-05
3.872 1.4463331753766301e-09 1.0330916387081987e-09 4.812402181005539e-05 1.4463331803928415e-09 1.0330916418569167e-09 4.81240218100554e-05
3.882 1.4693302785846385e-09 1.0495179956665498e-09 4.8123398596461284e-05 1.4693302835949614e-09 1.0495179988046178e-09 4.8123398596461284e-05
3.892 1.4926942751806362e-09 1.0662063757775395e-09 4.812276419638101e-05 1.492694280184353e-09 1.0662063789035407e-09 4.812276419638102e-05
3.902 1.5164179576983454e-09 1.083151645635846e-09 4.812211752554194e-05 1.5164179626956348e-09 1.0831516487488174e-09 4.812211752554195e-05
3.912 1.5404986539686114e-09 1.1003518934798367e-09 4.812145660817557e-05 1.540498658960474e-09 1.100351896579646e-09 4.812145660817557e-05
3.922 1.5649422312813503e-09 1.1178113233165831e-09 4.8120779755411234e-05 1.5649422362693363e-09 1.117811326404132e-09 4.812077975541124e-05
3.932 1.5897625037560564e-09 1.135539832515689e-09 4.812008605597715e-05 1.5897625087418532e-09 1.1355398355928978e-09 4.812008605597717e-05
3.942 1.6149763080833372e-09 1.153549402721103e-09 4.811937491731957e-05 1.6149763130683235e-09 1.1535494057907168e-09 4.811937491731957e-05
3.952 1.6405981634735297e-09 1.171850459750025e-09 4.8118645095866864e-05 1.640598168458434e-09 1.1718504628152598e-09 4.8118645095866864e-05
3.962 1.666637907618991e-09 1.190450023965046e-09 4.811789402513214e-05 1.6666379126036647e-09 1.1904500270292024e-09 4.811789402513214e-05
3.972 1.6931021053782125e-09 1.2093527798849815e-09 4.811711806447823e-05 1.6931021103616258e-09 1.2093527829510433e-09 4.811711806447823e-05
3.982 1.71999765723652e-09 1.2285636505965164e-09 4.811631367344444e-05 1.7199976622169331e-09 1.2285636536668258e-09 4.811631367344444e-05
3.992 1.7473338346976066e-09 1.2480892098779637e-09 4.811547886999085e-05 1.7473338396729009e-09 1.2480892129540317e-09 4.811547886999085e-05
4.002 1.7751206555037638e-09 1.2679365939083692e-09 4.811461409259209e-05 1.7751206604718817e-09 1.2679365969908081e-09 4.81146140925921e-05
4.012 1.8033634282623004e-09 1.2881095759417783e-09 4.811372190731378e-05 1.803363433221694e-09 1.2881095790303419e-09 4.811372190731378e-05
4.022 1.8320565370289503e-09 1.308604144197744e-09 4.811280567813012e-05 1.832056541978964e-09 1.3086041472914743e-09 4.811280567813013e-05
4.032 1.8611796273259207e-09 1.3294057739109625e-09 4.811186792700357e-05 1.8611796322670462e-09 1.3294057770083552e-09 4.811186792700357e-05
4.042 1.8906983707374043e-09 1.3504899790116388e-09 4.811090926854365e-05 1.8906983756712864e-09 1.350489982110804e-09 4.811090926854365e-05
4.052 1.9205695038829508e-09 1.3718258852662347e-09 4.810992841583845e-05 1.920569508812231e-09 1.371825888365003e-09 4.810992841583845e-05
4.062 1.9507470504505334e-09 1.3933806778105794e-09 4.8108923100824926e-05 1.9507470553784797e-09 1.3933806809065793e-09 4.810892310082493e-05
4.072 1.9811866565832815e-09 1.4151227013672388e-09 4.8107891214370963e-05 1.9811866615132912e-09 1.4151227044579255e-09 4.8107891214370963e-05
4.082 2.0118462899111245e-09 1.4370219616592245e-09 4.8106831429738516e-05 2.011846294846234e-09 1.4370219647419325e-09 4.810683142973852e-05
4.092 2.042684176435605e-09 1.4590486420612855e-09 4.8105742983241135e-05 2.042684181378049e-09 1.4590486451333172e-09 4.810574298324112e-05
4.102 2.073656371652242e-09 1.4811713600679407e-09 4.810462490119231e-05 2.0736563766031353e-09 1.481171363126718e-09 4.810462490119231e-05
4.112 2.10471622844439e-09 1.5033568002056477e-09 4.8103475347852616e-05 2.1047162334036084e-09 1.5033568032489155e-09 4.810347534785262e-05
4.122 2.135817133688336e-09 1.5255716569153127e-09 4.8102291688511115e-05 2.1358171386545467e-09 1.5255716599414243e-09 4.8102291688511115e-05
4.132 2.1669170412151364e-09 1.5477858530662611e-09 4.810107136508659e-05 2.1669170461860237e-09 1.5477858560744662e-09 4.810107136508659e-05
4.142 2.197983200646444e-09 1.5699759695973486e-09 4.8099813107857454e-05 2.197983205619016e-09 1.5699759725880418e-09 4.8099813107857454e-05
4.152 2.2289955782414386e-09 1.5921276621809019e-09 4.809851772352217e-05 2.228995583212428e-09 1.592127665155826e-09 4.809851772352217e-05
4.162 2.2599487672177072e-09 1.6142370286905493e-09 4.809718790903432e-05 2.259948772183935e-09 1.6142370316528603e-09 4.809718790903432e-05
4.172 2.290853779145017e-09 1.6363119389117151e-09 4.8095827099959336e-05 2.290853784103736e-09 1.6363119418658935e-09 4.8095827099959336e-05
4.182 2.3217417032148126e-09 1.6583745672574426e-09 4.809443792894409e-05 2.32174170816396e-09 1.6583745702090786e-09 4.809443792894411e-05
4.192 2.3526693658435673e-09 1.6804654877060512e-09 4.809302108140861e-05 2.352669370781881e-09 1.6804654906614391e-09 4.809302108140861e-05
4.202 2.3837261146764675e-09 1.7026484818374072e-09 4.8091575077576716e-05 2.3837261196035047e-09 1.7026484848030533e-09 4.809157507757671e-05
4.212 2.415038647745795e-09 1.72501407405004e-09 4.809009694611311e-05 2.415038652661892e-09 1.7250140770321233e-09 4.809009694611311e-05
4.222 2.44677091773395e-09 1.747679380994256e-09 4.808858325446981e-05 2.4467709226400865e-09 1.7476793839980776e-09 4.808858325446981e-05
4.232 2.479117874941862e-09 1.7707836563361788e-09 4.808703082190769e-05 2.4791178798395494e-09 1.7707836593657172e-09 4.808703082190769e-05
4.242 2.5122927679555474e-09 1.7944792054723977e-09 4.808543674759614e-05 2.5122927728467007e-09 1.7944792085300037e-09 4.808543674759614e-05
4.252 2.5465106777891024e-09 1.818919658270409e-09 4.8083797898075295e-05 2.5465106826759295e-09 1.8189196613566563e-09 4.8083797898075295e-05
4.262 2.58197081469748e-09 1.8442473416704152e-09 4.8082110390276596e-05 2.581970819582362e-09 1.844247344784132e-09 4.808211039027659e-05
4.272 2.61883955047506e-09 1.8705811616707205e-09 4.808036961271134e-05 2.6188395553604264e-09 1.8705811648091964e-09 4.808036961271135e-05
4.282 2.657235562327777e-09 1.898005865606725e-09 4.807857095357953e-05 2.657235567215956e-09 1.8980058687660345e-09 4.8078570953579536e-05
4.292 2.6972173508395766e-09 1.926563258149654e-09 4.8076710896854416e-05 2.697217355732626e-09 1.9265632613250495e-09 4.8076710896854416e-05
4.302 2.7387736845114694e-09 1.9562453877413226e-09 4.807478785698648e-05 2.7387736894109963e-09 1.9562453909276873e-09 4.807478785698648e-05
4.312 2.7818185570361263e-09 1.9869908365244307e-09 4.8072802221248676e-05 2.78181856194314e-09 1.9869908397166646e-09 4.8072802221248676e-05
4.322 2.8261921835980176e-09 2.0186854814707175e-09 4.8070755524471414e-05 2.826192188512836e-09 2.0186854846641293e-09 4.8070755524471414e-05
4.332 2.871669357675057e-09 2.051168525076239e-09 4.806864917993715e-05 2.8716693625972933e-09 2.0511685282667997e-09 4.806864917993715e-05
4.342 2.917975953346164e-09 2.084244147327023e-09 4.8066483446698164e-05 2.917975958274782e-09 2.0842441505115615e-09 4.8066483446698164e-05
4.352 2.9648108979763966e-09 2.1176973213607773e-09 4.806425714730313e-05 2.964810902909855e-09 2.1176973245370777e-09 4.806425714730313e-05
4.362 3.0118709040670843e-09 2.151311387007995e-09 4.806196819284945e-05 3.0118709090035546e-09 2.1513113901748113e-09 4.806196819284945e-05
4.372 3.0588742230736696e-09 2.184885024638119e-09 4.80596145025936e-05 3.0588742280112426e-09 2.18488502779511e-09 4.80596145025936e-05
4.382 3.105580046572992e-09 2.2182462685996664e-09 4.805719471825912e-05 3.1055800515099135e-09 2.2182462717473144e-09 4.805719471825912e-05
4.392 3.1518022025050417e-09 2.2512620381151006e-09 4.805470831413615e-05 3.151802207439846e-09 2.2512620412545653e-09 4.805470831413615e-05
4.402 3.197416424029082e-09 2.2838435325521227e-09 4.805215513269132e-05 3.1974164289606884e-09 2.2838435356851065e-09 4.805215513269133e-05
4.412 3.2423617313575527e-09 2.315947192025567e-09 4.804953476335141e-05 3.2423617362852537e-09 2.3159471951541638e-09 4.804953476335141e-05
4.422 3.2866366714209404e-09 2.347571933604934e-09 4.804684626114814e-05 3.2866366763443107e-09 2.3475719367314764e-09 4.8046846261148147e-05
4.432 3.3302908571305454e-09 2.3787531600560815e-09 4.8044088447904704e-05 3.3302908620492897e-09 2.378753163183018e-09 4.80440884479047e-05
4.442 3.373412984911271e-09 2.4095542199825353e-09 4.8041260611726186e-05 3.373412989825057e-09 2.4095542231123336e-09 4.804126061172619e-05
4.452 3.416116764185478e-09 2.4400563628569775e-09 4.803836312204859e-05 3.4161167690937458e-09 2.440056365992023e-09 4.803836312204859e-05
4.462 3.458526783988044e-09 2.470348541131216e-09 4.803539748689881e-05 3.4585267888899133e-09 2.4703485442738048e-09 4.803539748689881e-05
4.472 3.5007670718284985e-09 2.5005193834267683e-09 4.8032365705090116e-05 3.5007670767227306e-09 2.500519386579117e-09 4.803236570509011e-05
4.482 3.5429545452192363e-09 2.530652394809324e-09 4.8029269191553966e-05 3.5429545501042593e-09 2.5306523979736065e-09 4.8029269191553966e-05
4.492 3.5851978180545032e-09 2.5608252073935312e-09 4.802610780949902e-05 3.585197822928519e-09 2.5608252105719632e-09 4.802610780949902e-05
4.502 3.627601569375681e-09 2.591112605444107e-09 4.8022879475081535e-05 3.6276015742368604e-09 2.591112608639032e-09 4.8022879475081535e-05
4.512 3.6702740813340297e-09 2.621591909070683e-09 4.801958046413735e-05 3.670274086180682e-09 2.621591912284666e-09 4.801958046413736e-05
4.522 3.713335726815441e-09 2.652349079964364e-09 4.801620615395677e-05 3.7133357316462244e-09 2.652349083200249e-09 4.801620615395677e-05
4.532 3.756926381595015e-09 2.683484068388404e-09 4.801275173838826e-05 3.7569263864090245e-09 2.6834840716493333e-09 4.8012751738388275e-05
4.542 3.8012101634173605e-09 2.7151140962297366e-09 4.800921254745731e-05 3.801210168214254e-09 2.7151140995191212e-09 4.8009212547457317e-05
4.552 3.846376977579221e-09 2.747374727051167e-09 4.800558392059547e-05 3.84637698235918e-09 2.747374730372591e-09 4.800558392059546e-05
4.562 3.892640568705122e-09 2.7804186744266805e-09 4.8001860878776824e-05 3.892640573468786e-09 2.7804186777837756e-09 4.8001860878776824e-05
4.572 3.9402332972311055e-09 2.8144119171352976e-09 4.799803794791837e-05 3.940233301979402e-09 2.814411920531544e-09 4.799803794791837e-05
4.582 3.98939784524622e-09 2.8495277808602453e-09 4.799410932973461e-05 3.989397849980221e-09 2.849527784298791e-09 4.799410932973462e-05
4.592 4.0403762240882465e-09 2.885939123900363e-09 4.79900693196751e-05 4.040376228808951e-09 2.885939127383842e-09 4.799006931967511e-05
4.602 4.093397737075713e-09 2.9238097823894397e-09 4.7985912662153604e-05 4.09339774178391e-09 2.923809785919817e-09 4.7985912662153604e-05
4.612 4.148667111724018e-09 2.9632859884897247e-09 4.798163453254325e-05 4.148667116420192e-09 2.963285992068242e-09 4.7981634532543235e-05
4.622 4.2063552817521505e-09 3.0044898778871256e-09 4.7977230063185345e-05 4.2063552864365025e-09 3.004489881514298e-09 4.797723006318533e-05
4.632 4.2665944371319516e-09 3.047515884359794e-09 4.797269361589125e-05 4.2665944418044194e-09 3.0475158880354997e-09 4.797269361589124e-05
4.642 4.329478098003527e-09 3.0924308450519823e-09 4.796801816830022e-05 4.329478102663942e-09 3.0924308487756078e-09 4.7968018168300224e-05
4.652 4.395065785434107e-09 3.1392772826246716e-09 4.7963195105112996e-05 4.395065790082342e-09 3.1392772863953256e-09 4.7963195105112996e-05
4.662 4.463391157927817e-09 3.1880792512597644e-09 4.795821446301086e-05 4.463391162563936e-09 3.18807925507644e-09 4.795821446301086e-05
4.672 4.534471832355417e-09 3.2388493295256077e-09 4.7953065428481656e-05 4.534471836979756e-09 3.2388493333873922e-09 4.7953065428481656e-05
4.682 4.608319310753143e-09 3.2915957122719994e-09 4.794773679123402e-05 4.6083193153663695e-09 3.2915957161782015e-09 4.794773679123402e-05
4.692 4.68494811407843e-09 3.3463287878634377e-09 4.794221716863564e-05 4.684948118681488e-09 3.3463287918136156e-09 4.794221716863564e-05
4.702 4.764382944965709e-09 3.4030661334553496e-09 4.7936495035762704e-05 4.764382949559693e-09 3.403066137449311e-09 4.7936495035762704e-05
4.712 4.8466633014299485e-09 3.4618359794280662e-09 4.7930558741002166e-05 4.8466633060159544e-09 3.4618359834657945e-09 4.7930558741002166e-05
4.722 4.93184484237957e-09 3.5226780581961272e-09 4.792439666316887e-05 4.93184484695854e-09 3.5226780622776233e-09 4.7924396663168875e-05
4.732 5.019996993926961e-09 3.5856419941144952e-09 4.791799748094703e-05 5.0199969984995485e-09 3.5856419982396673e-09 4.791799748094703e-05
4.742 5.111196814925948e-09 3.6507828091993533e-09 4.79113503447677e-05 5.1111968194924285e-09 3.65078281336785e-09 4.79113503447677e-05
4.752 5.205520006722341e-09 3.7181545836832617e-09 4.790444470968322e-05 5.205520011282654e-09 3.718154587894416e-09 4.790444470968322e-05
4.762 5.3030305783555126e-09 3.787803070022235e-09 4.7897269771676405e-05 5.3030305829093495e-09 3.787803074274995e-09 4.7897269771676405e-05
4.772 5.403771443419238e-09 3.859758927722229e-09 4.788981372653886e-05 5.403771447966197e-09 3.859758932015209e-09 4.788981372653886e-05
4.782 5.5077576692908835e-09 3.934032945826542e-09 4.7882063249927024e-05 5.507757673830652e-09 3.934032950158102e-09 4.788206324992704e-05
4.792 5.6149733401281535e-09 4.010613789346223e-09 4.787400350958734e-05 5.6149733446607e-09 4.0106137937145825e-09 4.787400350958734e-05
4.802 5.7253722258193554e-09 4.089468396003427e-09 4.786561871527309e-05 5.725372230344992e-09 4.0894684004068e-09 4.786561871527309e-05
4.812 5.838881634721263e-09 4.170544901585021e-09 4.785689285759902e-05 5.838881639240758e-09 4.1705449060217295e-09 4.785689285759903e-05
4.822 5.955408538742437e-09 4.2537768192129964e-09 4.78478101442494e-05 5.955408543256875e-09 4.2537768236815965e-09 4.78478101442494e-05
4.832 6.074847268410119e-09 4.339088700517328e-09 4.783835484431177e-05 6.074847272920832e-09 4.339088705016644e-09 4.783835484431177e-05
4.842 6.197088212847907e-09 4.426402219786198e-09 4.7828510679113495e-05 6.197088217356298e-09 4.426402224315334e-09 4.7828510679113495e-05
4.852 6.322026683027142e-09 4.515642565372946e-09 4.7818260282942825e-05 6.32202668753446e-09 4.515642569931241e-09 4.781826028294284e-05
4.862 6.4495715673991575e-09 4.606744639717076e-09 4.7807585295326404e-05 6.449571571906358e-09 4.606744644304042e-09 4.780758529532641e-05
4.872 6.579652077772493e-09 4.69965789654069e-09 4.7796467272147944e-05 6.5796520822801294e-09 4.699657901155924e-09 4.779646727214796e-05
4.882 6.71222134547629e-09 4.794348805090356e-09 4.7784889001754483e-05 6.712221349984478e-09 4.794348809733422e-09 4.7784889001754483e-05
4.892 6.8472558735272555e-09 4.890800570510531e-09 4.77728353905631e-05 6.847255878035718e-09 4.8908005751809105e-09 4.7772835390563104e-05
4.902 6.984750662801456e-09 4.989009630198644e-09 4.7760293162978516e-05 6.984750667309623e-09 4.989009634895652e-09 4.7760293162978516e-05
4.912 7.124711007395372e-09 5.088979790662394e-09 4.774724922777611e-05 7.124711011902604e-09 5.088979795385182e-09 4.774724922777613e-05
4.922 7.267142878631709e-09 5.190715299607752e-09 4.7733688389065456e-05 7.2671428831373854e-09 5.1907153043552906e-09 4.7733688389065456e-05
4.932 7.41204361217862e-09 5.2942142776928445e-09 4.7719591606954535e-05 7.412043616682341e-09 5.294214282463942e-09 4.7719591606954535e-05
4.942 7.55939485621107e-09 5.3994636234143454e-09 4.770493586348744e-05 7.55939486071271e-09 5.399463628207761e-09 4.770493586348744e-05
4.952 7.70915833758048e-09 5.50643604942107e-09 4.768969587315999e-05 7.709158342080237e-09 5.506436054235525e-09 4.7689695873159995e-05
4.962 7.86127456591928e-09 5.615089042513795e-09 4.7673846829515964e-05 7.86127457041761e-09 5.615089047348043e-09 4.7673846829515964e-05
4.972 8.015663740660777e-09 5.725365597624775e-09 4.76573667289001e-05 8.015663745158307e-09 5.725365602477667e-09 4.76573667289001e-05
4.982 8.172228995794206e-09 5.837196555841401e-09 4.764023698034884e-05 8.172229000291636e-09 5.837196560711944e-09 4.764023698034884e-05
4.992 8.330861372757456e-09 5.950504062214322e-09 4.7622440970739144e-05 8.33086137725536e-09 5.95050406710168e-09 4.762244097073915e-05


==> figures/zero_circulation_vortex/data/standard_farfield_Ma0.3_Mat0.1_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.0008391794644364835 0.0006005435947356918 0.03443610805084619 5.707162128982209e-06 4.085683053687483e-06 0.0002295770900967794
0.012 0.0008389467633833326 0.0006004371934630236 0.03443062922934461 8.5298345573488e-06 6.111903636541808e-06 0.0003448319746254981
0.022 0.0008389065701167057 0.0006004127492674996 0.03443051517762659 8.542754116504291e-06 6.128815817965811e-06 0.0003464766766065683
0.032 0.0008388672110718373 0.0006003857663730927 0.03443048496577827 8.566709727508269e-06 6.135136567834386e-06 0.0003476193898158193
0.042 0.0008388162976690375 0.000600349387390001 0.034430461830854395 8.601374447120078e-06 6.1638756323335405e-06 0.0003487588444560787
0.052 0.0008387566460274294 0.0006003059321070506 0.03443044562173504 8.630498893737125e-06 6.175437816742514e-06 0.0003498810474595267
0.062 0.0008387061384913386 0.0006002698593933971 0.034430426509483116 8.666769355775132e-06 6.194464686975786e-06 0.00035098791518865954
0.072 0.0008386805563022986 0.0006002530397321805 0.034430398036530134 8.705335427736656e-06 6.218422650115169e-06 0.00035207976601813894
0.082 0.0008386802828958874 0.0006002552543563196 0.03443036254931701 8.744576202955447e-06 6.238635328709081e-06 0.0003531399606277993
0.092 0.0008386915627624389 0.0006002656511152404 0.03443032629370728 8.776772125285946e-06 6.2539500907214186e-06 0.0003541642291741997
0.102 0.0008387027634759658 0.0006002752035772993 0.034430291203008875 8.807112777471746e-06 6.2665023669690484e-06 0.00035515936986561857
0.112 0.0008387098646805671 0.0006002811565089211 0.03443025461357837 8.833276622281584e-06 6.277889007820477e-06 0.00035614217146136414
0.122 0.0008387132655486918 0.0006002844949363702 0.03443021425126966 8.855660696800156e-06 6.291420190199232e-06 0.0003571334421100469
0.132 0.0008387138356140495 0.0006002867392351569 0.034430170039324894 8.879047296691792e-06 6.306797009385189e-06 0.00035814710249951074
0.142 0.000838711560390908 0.0006002884399010707 0.034430123522233604 8.906568384626863e-06 6.325273151131641e-06 0.00035918442358756283
0.152 0.0008387068695160533 0.0006002896937417602 0.03443007648530138 8.936972432766052e-06 6.345580491482578e-06 0.0003602411661563041
0.162 0.0008387011946986414 0.0006002905913103183 0.03443003035315853 8.969343430843087e-06 6.365461504193242e-06 0.00036131172006561294
0.172 0.0008386961774933314 0.0006002911163988123 0.03442998650986846 9.003825747879225e-06 6.384694481505985e-06 0.0003623891670246782
0.182 0.0008386927723695608 0.0006002911466990781 0.034429946429712255 9.041061656430199e-06 6.404773622619309e-06 0.0003634683317107786
0.192 0.000838690714998774 0.0006002905037831672 0.034429911210372276 9.080409957638902e-06 6.426379419483863e-06 0.00036455012897721167
0.202 0.0008386889043530136 0.0006002892009704812 0.034429880791775405 9.120271565890497e-06 6.449521208644499e-06 0.00036563872279353336
0.212 0.0008386862379409495 0.0006002875259176715 0.03442985355547842 9.15821370102794e-06 6.472716886965315e-06 0.00036673235928316527
0.222 0.000838682188364152 0.0006002858159554547 0.03442982696671712 9.192110826198697e-06 6.493174447121791e-06 0.0003678203021060476
0.232 0.0008386770657700215 0.0006002842406307723 0.03442979877017887 9.222329079799175e-06 6.5093673300072715e-06 0.0003688905550895897
0.242 0.0008386719750550483 0.0006002828817055575 0.03442976777965603 9.250080040573158e-06 6.522613036838311e-06 0.0003699366619967054
0.252 0.0008386680851040824 0.0006002818372253401 0.03442973385235061 9.2767583905293e-06 6.535623068557919e-06 0.000370959807287558
0.262 0.0008386656877865214 0.0006002811112316318 0.03442969730094921 9.303426191968346e-06 6.550425527001033e-06 0.00037196697436187194
0.272 0.0008386638230079934 0.000600280537728967 0.03442965811276105 9.330599301308282e-06 6.568217417994793e-06 0.00037297000491339676
0.282 0.000838660846233303 0.0006002798968070077 0.03442961554840115 9.358338937545032e-06 6.588580296857954e-06 0.00037398272851295853
0.292 0.0008386555369322358 0.0006002791449920237 0.03442956858664484 9.386052567665635e-06 6.609846055954342e-06 0.00037501305148937726
0.302 0.0008386479583806956 0.0006002784826692166 0.03442951717218494 9.413840280175345e-06 6.630980412160628e-06 0.00037605626232915947
0.312 0.0008386394491773105 0.000600278125231098 0.034429463335840446 9.442923833592168e-06 6.652351625952024e-06 0.0003770981928141548
0.322 0.0008386319453677388 0.0006002780449763154 0.034429411135004515 9.474632128330674e-06 6.674111730772927e-06 0.00037812847388783916
0.332 0.0008386268872683268 0.0006002779438210066 0.03442936497051265 9.510085450286509e-06 6.696730462643972e-06 0.00037914920645448866
0.342 0.0008386242954950785 0.0006002774135650012 0.034429327159625905 9.549279560029727e-06 6.7215670477147905e-06 0.00038017118768955623
0.352 0.000838622668686111 0.0006002761203730393 0.0344292965569338 9.589661514039156e-06 6.748832752641096e-06 0.0003812036928313474
0.362 0.0008386200126574197 0.000600274037351237 0.03442926924602699 9.626685878844548e-06 6.776265630992049e-06 0.0003822483715387093
0.372 0.0008386152167447706 0.0006002715409820226 0.03442924089711747 9.657370714630381e-06 6.800350473004343e-06 0.00038329837602261784
0.382 0.0008386086366738185 0.0006002691430332348 0.03442920915575466 9.682811500309079e-06 6.818796203248506e-06 0.0003843414921602751
0.392 0.0008386018092630797 0.0006002671997536183 0.034429174376931 9.7063609424447e-06 6.8326860526259985e-06 0.0003853625467934079
0.402 0.0008385965047498717 0.0006002658286284022 0.03442913843662852 9.730784728914179e-06 6.845651067176175e-06 0.00038635114462382095
0.412 0.0008385935915578815 0.0006002649230483987 0.03442910263385706 9.756968777169713e-06 6.860950567205732e-06 0.0003873123516366228
0.422 0.0008385923689219946 0.0006002641899228407 0.03442906622333495 9.78436341354396e-06 6.880274489582496e-06 0.0003882660314129188
0.432 0.0008385908471869272 0.0006002633033225851 0.034429026374839515 9.81229020967796e-06 6.903169770823757e-06 0.00038923235682836974
0.442 0.0008385868429913319 0.0006002621167346243 0.03442897970345845 9.840172233854678e-06 6.927645785551906e-06 0.000390215820878541
0.452 0.0008385793465894906 0.0006002608276271997 0.03442892465044398 9.86755070535565e-06 6.952370485049029e-06 0.00039120474970403494
0.462 0.0008385692462289174 0.0006002598390912202 0.034428863187187804 9.894639317156407e-06 6.977299958476097e-06 0.0003921850217015695
0.472 0.000838558868668023 0.0006002594022146489 0.03442880059478238 9.922444478403977e-06 7.002611308610805e-06 0.0003931522331925187
0.482 0.0008385507134095881 0.000600259367781749 0.03442874323250347 9.95252834526551e-06 7.027787982309686e-06 0.0003941128229401845
0.492 0.0008385459443756503 0.0006002592450512038 0.034428695484924915 9.986650054295722e-06 7.054035420131351e-06 0.0003950768239444204
0.502 0.0008385436726375986 0.0006002584486726024 0.03442865770847977 1.0024366100935443e-05 7.083064196023618e-06 0.0003960519576278006
0.512 0.0008385415998539957 0.0006002566243493093 0.03442862648316893 1.0062235887850819e-05 7.114622416188418e-06 0.0003970422664257393
0.522 0.0008385376193995148 0.0006002539055721043 0.03442859678835437 1.0095954342583277e-05 7.145460304679861e-06 0.000398045600745184
0.532 0.0008385311172051571 0.0006002508528685705 0.03442856477337981 1.0124002123448303e-05 7.171404037936097e-06 0.0003990520151696557
0.542 0.0008385231757064595 0.0006002480867845769 0.034428529375824184 1.0148372462414657e-05 7.19051821762221e-06 0.00040004703547638946
0.552 0.0008385159296608833 0.0006002460079657157 0.034428491957764665 1.0172066610836901e-05 7.205218283997643e-06 0.0004010171417870867
0.562 0.0008385112878639857 0.0006002447226245736 0.03442845445938668 1.019684636202994e-05 7.219936041380048e-06 0.0004019575666919972
0.572 0.0008385096827542032 0.0006002440127024956 0.034428417461668255 1.0222562608883153e-05 7.237935447655119e-06 0.00040287555595563826
0.582 0.000838509595717978 0.0006002434149511065 0.03442837932238278 1.0247921215314647e-05 7.2604019642312365e-06 0.00040378541019283243
0.592 0.0008385082928379326 0.0006002424971601059 0.03442833671222785 1.0271941506490515e-05 7.286313369923501e-06 0.0004046991418885078
0.602 0.0008385033667579829 0.0006002411785619308 0.03442828629122091 1.029430177993426e-05 7.313586921387664e-06 0.00040561873112723265
0.612 0.0008384942212233428 0.0006002398619612186 0.03442822680160067 1.031554498891182e-05 7.340950207479354e-06 0.0004065369410819795
0.622 0.000838482483759981 0.0006002391236543782 0.034428160358559806 1.0337326935016715e-05 7.368121022964761e-06 0.0004074454143491994
0.632 0.0008384710460219002 0.0006002391967637943 0.034428092093175336 1.036189606709051e-05 7.395298269444728e-06 0.0004083427174827381
0.642 0.0008384625197196499 0.0006002397181326587 0.034428028131388184 1.039102734010137e-05 7.422687567136158e-06 0.0004092359429512242
0.652 0.0008384577432206043 0.0006002398992811276 0.034427972855837 1.0425757023185968e-05 7.452355987389956e-06 0.0004101355845191167
0.662 0.0008384552872874687 0.0006002389417636365 0.03442792692753125 1.046473711623501e-05 7.4863191673644855e-06 0.00041104978338656073
0.672 0.0008384523630730292 0.0006002364810711007 0.034427887323985384 1.0503486443737119e-05 7.5233350044095785e-06 0.0004119809896087928
0.682 0.0008384466818519209 0.0006002328746245639 0.034427849288172066 1.053660344134036e-05 7.5585470464073715e-06 0.0004129233437406828
0.692 0.000838437902627705 0.0006002290417751755 0.03442780912990386 1.0561800389263557e-05 7.586586475407185e-06 0.00041386303610303917
0.702 0.0008384276906458367 0.0006002258371266226 0.03442776616982184 1.0581372571793774e-05 7.605299217539243e-06 0.00041478424850648337
0.712 0.0008384188143634497 0.0006002236333788605 0.034427722531310906 1.0599773005330911e-05 7.618188347846488e-06 0.00041567430031772625
0.722 0.0008384136251538791 0.0006002222738199112 0.03442768112741087 1.0620473178341166e-05 7.631481901325145e-06 0.0004165289399459454
0.732 0.0008384126277474765 0.0006002212455110856 0.034427643176821766 1.0644089204899516e-05 7.649370274378105e-06 0.0004173564748335336
0.742 0.000838413915712619 0.0006002199172542159 0.03442760682488637 1.066893078360758e-05 7.672743024205653e-06 0.00041817565032360206
0.752 0.0008384139693076511 0.0006002178840198784 0.03442756739526402 1.0692855685079657e-05 7.699964648618619e-06 0.0004190059048246261
0.762 0.0008384094529817094 0.0006002152669797127 0.03442751922187909 1.0714164974825377e-05 7.728180030688328e-06 0.0004198531408979367
0.772 0.0008383990431833927 0.0006002127615207874 0.03442745845607148 1.0732179533922224e-05 7.755474641173925e-06 0.0004207050178040836
0.782 0.0008383842391723894 0.0006002112532330964 0.03442738542648782 1.074822380827335e-05 7.781722886459418e-06 0.0004215424179800374
0.792 0.000838368563352797 0.0006002111871284536 0.034427305095073156 1.0765676997224698e-05 7.808214128602689e-06 0.0004223568993905504
0.802 0.0008383557978997625 0.0006002122126798707 0.034427225155434345 1.078837631759253e-05 7.836413514078106e-06 0.0004231589259995636
0.812 0.0008383480177572382 0.0006002133036731462 0.03442715250725747 1.0819116104047076e-05 7.868084623096279e-06 0.00042396883724087357
0.822 0.000838344413971689 0.0006002132697761653 0.034427090017346264 1.0858101295259232e-05 7.905382863279264e-06 0.00042480281309657396
0.832 0.0008383417212320374 0.0006002113308431133 0.03442703542108192 1.0900825689583433e-05 7.947383694716352e-06 0.00042566518461312376
0.842 0.0008383362187966347 0.0006002075628775555 0.034426983137336234 1.0939154202107742e-05 7.989172407873816e-06 0.00042655023723145696
0.852 0.0008383260789910617 0.000600202914905979 0.03442692786618149 1.0966894813672155e-05 8.024157558493953e-06 0.0004274442849260638
0.862 0.0008383123842050627 0.0006001985878202095 0.03442686798164963 1.0984354962043213e-05 8.047781032224681e-06 0.00042832894451270547
0.872 0.0008382984654168446 0.0006001952778957412 0.03442680656345472 1.0997641055893409e-05 8.060392223912683e-06 0.0004291843184063189
0.882 0.0008382884229883009 0.0006001930492661393 0.034426749386499485 1.101378138808246e-05 8.068513727124571e-06 0.0004299921790243155
0.892 0.0008382850930176982 0.0006001915042280263 0.03442670130029513 1.1036440603643176e-05 8.07982733453974e-06 0.0004307452305951796
0.902 0.0008382882962502693 0.0006001900078113589 0.03442666312430742 1.106414923243031e-05 8.097659972336015e-06 0.00043145627914759033
0.912 0.0008382943280107549 0.0006001878815568524 0.03442663055969394 1.109233941602019e-05 8.121049638301406e-06 0.0004321556931341262
0.922 0.0008382973892370687 0.000600184770302469 0.03442659530133078 1.1116438486174585e-05 8.147237543591481e-06 0.00043287373114463845
0.932 0.0008382924223522803 0.0006001810126311215 0.03442654812298862 1.1133340401472948e-05 8.173396831807897e-06 0.00043362006412413814
0.942 0.0008382778061730731 0.0006001776700776497 0.03442648292510168 1.1142504136163484e-05 8.198187459453058e-06 0.00043438102808897815
0.952 0.0008382563780963659 0.0006001760083778751 0.034426399819070155 1.1147240249901625e-05 8.222204722916803e-06 0.00043513705339537747
0.962 0.0008382340304777617 0.0006001766692021915 0.03442630539689105 1.1153721181387137e-05 8.247142880723286e-06 0.000435881032805377
0.972 0.0008382167035328882 0.0006001791930669156 0.03442620982355029 1.1168172285209254e-05 8.274848031407279e-06 0.00043662148351806016
0.982 0.0008382075664070391 0.0006001822113906222 0.0344261224268515 1.1194226601727798e-05 8.306709871415879e-06 0.0004373714285908844
0.992 0.0008382054548310771 0.0006001840497556697 0.034426047976597436 1.1231692948387767e-05 8.344217196377308e-06 0.00043813683434975215
1.002 0.0008382056732118757 0.0006001834995174081 0.03442598551661656 1.1275323341045119e-05 8.386922504787985e-06 0.00043891590306818545
1.012 0.0008382028097637347 0.0006001803675315498 0.034425930349549806 1.1315909069279629e-05 8.430602399769594e-06 0.00043970525022662136
1.022 0.000838193897849657 0.000600175499652391 0.03442587780885911 1.1345316695210296e-05 8.468322095937637e-06 0.00044050249161708374
1.032 0.0008381800115916919 0.0006001702808075913 0.034425826420966914 1.136129860768423e-05 8.493822810053913e-06 0.0004413020971497487
1.042 0.0008381653862188842 0.0006001657217874192 0.03442577900604018 1.1368281151240446e-05 8.504766270083767e-06 0.000442093388094654
1.052 0.0008381550990100511 0.000600161993694997 0.034425740832965374 1.1373393393393071e-05 8.50454907887543e-06 0.00044286119510915747
1.062 0.000838152683349013 0.000600158874135381 0.03442571544857568 1.1382663477754727e-05 8.502659554102635e-06 0.0004435878775291174
1.072 0.0008381585687233795 0.0006001562623067771 0.03442570130745069 1.1398347008900769e-05 8.508709282518934e-06 0.000444265805962598
1.082 0.0008381692113426597 0.0006001540980516343 0.03442569083192814 1.1416870473755482e-05 8.523135984395685e-06 0.0004449038393268282
1.092 0.0008381779389545083 0.0006001521011862212 0.034425673065152325 1.1433187602218288e-05 8.539314056181108e-06 0.00044552786362508413
1.102 0.0008381781420908344 0.0006001502345053072 0.034425636786300035 1.1444057348560192e-05 8.55311550959785e-06 0.0004461659167278261
1.112 0.0008381671818364128 0.0006001492514785471 0.03442557445752186 1.1450107348376992e-05 8.567682046572028e-06 0.0004468326682740973
1.122 0.0008381479667336043 0.0006001502633287148 0.03442548592649393 1.1454688763721346e-05 8.587761446818798e-06 0.0004475255584461129
1.132 0.0008381272928288993 0.0006001537364890111 0.03442537938971176 1.1461232443411081e-05 8.614434461519745e-06 0.00044823146789644213
1.142 0.0008381123539741939 0.0006001589532532166 0.034425268899827575 1.1472367620588904e-05 8.645230530557234e-06 0.0004489387458617106
1.152 0.0008381073561934891 0.0006001643249863983 0.03442516934808851 1.1488634967872245e-05 8.675391679387307e-06 0.00044964129789737504
1.162 0.0008381117423350088 0.0006001681750427592 0.03442509144794845 1.150862991063186e-05 8.699466859117931e-06 0.00045034065575570443
1.172 0.0008381209577713226 0.0006001695397258763 0.034425039222638634 1.152976634321366e-05 8.714502862347335e-06 0.00045104719568598884
1.182 0.000838129188172682 0.0006001685516749367 0.03442501048449353 1.154806321497186e-05 8.722545743874805e-06 0.00045177302731000694
1.192 0.0008381324050364296 0.0006001661900144296 0.03442499953433018 1.155961320317465e-05 8.72780291404347e-06 0.00045252230973258004
1.202 0.0008381299439024436 0.000600163614430355 0.03442500033616986 1.1563512625124062e-05 8.732773430933053e-06 0.0004532872817485546
1.212 0.0008381240398555994 0.0006001615855269522 0.034425008316467554 1.1562204415478063e-05 8.736505565318395e-06 0.0004540506083087725
1.222 0.0008381180612454447 0.0006001603752762909 0.03442502026378566 1.1559319638381866e-05 8.737590474754911e-06 0.00045479315732471624
1.232 0.0008381145961872213 0.0006001599223585994 0.03442503340953945 1.1558544192215831e-05 8.737379646513878e-06 0.0004554961303036186
1.242 0.0008381144135085259 0.0006001601477088494 0.034425043973741354 1.1562942168144809e-05 8.739077979945767e-06 0.000456146751128247
1.252 0.0008381164401729672 0.0006001610024765053 0.034425047293914345 1.1572030565082648e-05 8.743840419049417e-06 0.00045675080773988324
1.262 0.0008381185499458681 0.0006001623499368092 0.03442503897638657 1.1584422940859623e-05 8.750927250463792e-06 0.0004573315413470884
1.272 0.0008381187126012879 0.0006001639069698403 0.03442501632181624 1.1599360781182639e-05 8.758915395274035e-06 0.0004579208711403236
1.282 0.0008381160284175761 0.0006001653612035695 0.03442497937349544 1.1614816877241916e-05 8.766946069545972e-06 0.00045853614496652484
1.292 0.000838111243737548 0.0006001665786891614 0.03442493123787449 1.1628277576194595e-05 8.775267404004655e-06 0.000459168549018427
1.302 0.0008381063585966068 0.0006001676173007571 0.03442487759683929 1.1638619495964453e-05 8.783449817273841e-06 0.00045979667357271307
1.312 0.0008381034428254537 0.0006001685232873541 0.03442482531101269 1.1646643864691216e-05 8.789143850955675e-06 0.00046040642866463017
1.322 0.0008381034573517142 0.0006001691912056653 0.034424780361891845 1.1654033483139703e-05 8.790749743393319e-06 0.0004609981067974148
1.332 0.0008381058418778178 0.0006001693924633608 0.034424746202182444 1.166205614678294e-05 8.789778209194354e-06 0.00046158153663813684
1.342 0.0008381090648393565 0.0006001689271860928 0.03442472319409929 1.1670803431119355e-05 8.789258253952703e-06 0.00046216500184197195
1.352 0.0008381116217060228 0.0006001677732801021 0.034424709207074536 1.167994790822336e-05 8.790340377722153e-06 0.0004627497961364201
1.362 0.0008381127634766666 0.0006001661442636792 0.034424700892361895 1.1689762936391835e-05 8.791655735860169e-06 0.00046333273762365
1.372 0.0008381125473722693 0.0006001644109062701 0.03442469480370862 1.1701027370955099e-05 8.792341494169161e-06 0.0004639101525596078
1.382 0.0008381114026287995 0.0006001629087521378 0.03442468804217887 1.1713762778904526e-05 8.793337061441622e-06 0.0004644800074453657
1.392 0.000838109668156652 0.0006001617751360874 0.03442467861266917 1.1727878592611589e-05 8.79571171712535e-06 0.0004650425793761142
1.402 0.0008381074299738684 0.0006001609483265314 0.03442466561937088 1.174328734191134e-05 8.799011520878137e-06 0.00046560481747451803
1.412 0.0008381047277183893 0.0006001603301669384 0.03442464930047647 1.1759312671087266e-05 8.802222952944355e-06 0.0004661788824068384
1.422 0.0008381018098500217 0.0006001598937136396 0.03442463075605365 1.1774293022564911e-05 8.805240865996578e-06 0.0004667708832729949
1.432 0.0008380991326590308 0.0006001596099586006 0.034424611536932104 1.1787012205388888e-05 8.808405225732162e-06 0.0004673724145068869
1.442 0.0008380970713713945 0.0006001593187454637 0.03442459319011638 1.1797896694923623e-05 8.811056930312062e-06 0.00046796923933786267
1.452 0.0008380956604411298 0.0006001587763435865 0.03442457686054235 1.1808559397888764e-05 8.812226844708107e-06 0.00046855675094863673
1.462 0.0008380946354932483 0.000600157870982594 0.0344245629220301 1.1820297483213983e-05 8.812421175244108e-06 0.0004691404927261514
1.472 0.0008380936826369286 0.0006001567553550898 0.034424550701785676 1.1833270543122198e-05 8.813204046016418e-06 0.0004697245685383496
1.482 0.0008380925631892679 0.0006001557236725554 0.03442453847234361 1.1847089213563957e-05 8.815338681763147e-06 0.0004703096710572551
1.492 0.0008380909970715569 0.0006001549534065401 0.034424523815383294 1.1861571486458303e-05 8.818689540733457e-06 0.0004709000131428989
1.502 0.0008380885732043636 0.000600154382937529 0.03442450444110045 1.1876414837805306e-05 8.823476794627451e-06 0.00047150021213520537
1.512 0.0008380849821275089 0.0006001538304096504 0.03442447945189998 1.1890783771745643e-05 8.8294095347628e-06 0.00047210746642213034
1.522 0.000838080440232005 0.0006001532078190254 0.03442445038267874 1.1904211693524718e-05 8.834213354649501e-06 0.0004727166209236927
1.532 0.0008380758036349204 0.0006001526016960278 0.034424420825171685 1.1917388895569905e-05 8.83630510920172e-06 0.00047332686260596175
1.542 0.0008380720919540955 0.0006001521096778488 0.03442439448056484 1.1931204045667722e-05 8.837723420968513e-06 0.0004739369862162009
1.552 0.0008380697885414615 0.0006001516084706022 0.034424373235262935 1.194576517426973e-05 8.841223278287402e-06 0.00047454592796368673
1.562 0.0008380685791135745 0.0006001507797938058 0.03442435680272433 1.1960831907126518e-05 8.84675657386175e-06 0.0004751598801542769
1.572 0.0008380677547530045 0.0006001493988633827 0.03442434371166113 1.1976177273124011e-05 8.852820266722524e-06 0.00047578269891723675
1.582 0.0008380668253975373 0.0006001475248801686 0.034424332345183155 1.19915498539493e-05 8.858589548056392e-06 0.00047640406261554896
1.592 0.0008380657016012069 0.0006001454027626807 0.034424321106993803 1.2007570908362388e-05 8.86436435539929e-06 0.00047701549417540943
1.602 0.0008380643328039535 0.0006001432626734921 0.03442430779255227 1.2026773656722953e-05 8.87199288933552e-06 0.00047762767349386615
1.612 0.0008380623926313452 0.0006001412636713187 0.034424289213062904 1.2053896596578578e-05 8.88513697605697e-06 0.00047825436506385887
1.622 0.0008380595570857063 0.0006001395991816098 0.034424261907999014 1.2097960749535412e-05 8.910463722100688e-06 0.0004788932263126141
1.632 0.0008380561091714694 0.0006001385767404119 0.03442422291057314 1.2178907762107905e-05 8.96221481026084e-06 0.00047953930712005255
1.642 0.0008380532097768221 0.0006001385958000057 0.03442416830432174 1.2338752427360594e-05 9.069872336851477e-06 0.00048020725557254866
1.652 0.0008380527912062678 0.000600140275107551 0.03442408876248567 1.2657308932250076e-05 9.288771151124094e-06 0.0004809332139833083
1.662 0.0008380576823726847 0.0006001450112433406 0.03442396322725368 1.3273588868769481e-05 9.715974035968262e-06 0.00048177134037658004
1.672 0.000838072400688892 0.0006001558706541159 0.03442375125318442 1.4407144632724935e-05 1.0507436637156302e-05 0.0004828070615125542
1.682 0.0008381046280721715 0.0006001785917405929 0.03442338213319589 1.6361395831658942e-05 1.1881086380247434e-05 0.000484195975350962
1.692 0.0008381675655886327 0.0006002230049034942 0.03442273736120533 1.9495819273993267e-05 1.409645114070815e-05 0.0004862338833712009
1.702 0.000838283872113359 0.0006003056951759368 0.034421622948281216 2.4187581943902735e-05 1.7426797891433705e-05 0.0004894535252604855
1.712 0.0008384920639971849 0.0006004545807603339 0.034419728642087 3.08208576689022e-05 2.2149777526988236e-05 0.0004947533539903826
1.722 0.0008388560759213526 0.0006007156748823715 0.03441657073582078 3.98087239172359e-05 2.8560855308123484e-05 0.0005035837336928723
1.732 0.0008394785000997979 0.0006011622696412979 0.03441141373587696 5.1621720154037484e-05 3.6993586277450574e-05 0.0005181864301794068
1.742 0.0008405179887839194 0.0006019070647585 0.03440316557981703 6.680524273213011e-05 4.7833650483154795e-05 0.0005418202030742489
1.752 0.0008422114268162259 0.0006031179136278296 0.03439024238778577 8.598489033211867e-05 6.152402301953962e-05 0.0005788413639690864
1.762 0.000844901378616108 0.0006050375483954678 0.03437040205125028 0.00010986323938364892 7.856331468870694e-05 0.0006344923456189979
1.772 0.000849067924630561 0.0006080065097302523 0.03434055312912899 0.00013920824232206396 9.949825966891139e-05 0.0007144028591228084
1.782 0.0008553602693579275 0.0006124859764276458 0.03429655672499626 0.0001748303438941315 0.00012490826856501576 0.0008240492384183033
1.792 0.000864618154838089 0.000619073524157925 0.034233049097247906 0.00021754588525417726 0.0001553794436516319 0.0009684468972194631
1.802 0.0008778693949976213 0.000628502080571587 0.034143315053305555 0.0002681286419238999 0.00019146922913122942 0.0011521220735154045
1.812 0.0008962910137378032 0.0006416128686903024 0.03401923589040069 0.00032725597281631956 0.0002336669330858043 0.001379194057312495
1.822 0.0009211277643553364 0.0006592974613649958 0.03385132999778341 0.000395456348570422 0.00028235524127610004 0.0016533856303394085
1.832 0.0009535710941120596 0.0006824108943973462 0.03362891092240811 0.00047306026206861174 0.00033777402652939115 0.001977915218023828
1.842 0.0009946118152304921 0.0007116654595772919 0.033340401453298286 0.0005601511523177263 0.0003999842269010639 0.0023553330499018746
1.852 0.0010448891414769085 0.0007475218609536357 0.03297383677910126 0.0006565126306201652 0.00046882982058045307 0.0027873480200491818
1.862 0.0011045647006278276 0.0007900987191006727 0.0325175471903931 0.0007615745733586653 0.0005439001559187603 0.003274623127835657
1.872 0.0011732484948913848 0.000839119732402853 0.03196095228414005 0.000874368721102561 0.0006244996020605193 0.003816500926599647
1.882 0.001249991087572353 0.0008939080652801868 0.03129537206338247 0.0009935066208800292 0.0007096323943189654 0.004410673135959619
1.892 0.0013333349628106637 0.0009534224003683318 0.030514791260041 0.0011171860472473847 0.0007980066161786727 0.00505287922491874
1.902 0.0014213987708569843 0.0010163163406928162 0.02961657054550263 0.0012432218113300954 0.0008880556764486012 0.005736744163709859
1.912 0.0015119632691581034 0.0010809999985299172 0.02860211867582702 0.001369091972737551 0.0009779726601307596 0.006453816665455435
1.922 0.0016025401619744347 0.0011456907393133913 0.02747749315526898 0.001491994637616056 0.001065754134756832 0.0071937819472742415
1.932 0.0016904256598978067 0.0012084533455574051 0.02625382182180343 0.0016089191188652335 0.0011492536777036272 0.007944767114887459
1.942 0.0017727562902593611 0.0012672406040264775 0.024947403295376452 0.0017167398696831607 0.0012262483650557125 0.00869367020281115
1.952 0.0018465868990973158 0.0013199481065233594 0.023579380120826422 0.0018123376500059581 0.0012945210860633358 0.009426500910909205
1.962 0.0019090013000384223 0.0013644917157990954 0.022174954538877557 0.001892742904166984 0.0013519576841284605 0.010128770472262304
1.972 0.0019572518069039344 0.001398906385512723 0.020762177441526364 0.001955288119283758 0.0013966527675106932 0.01078597228956662
1.982 0.001988913279872094 0.0014214567116735514 0.01937035667323713 0.001997754197064209 0.001427015016312981 0.011384152753450269
1.992 0.0020020347794908137 0.0014307468762045333 0.018028121592589045 0.0020185001725777935 0.0014418633704315037 0.011910514400502776
2.002 0.0019952761340271707 0.0014258201292783946 0.01676120044861888 0.002016571798352097 0.0014405085629256454 0.012353959348492195
2.012 0.001968022984782632 0.001406242246799756 0.01559006681165576 0.00199178832327254 0.0014228175142306436 0.01270549136936215
2.022 0.0019204774265337706 0.0013721660646288626 0.014527791359205613 0.0019448068076983566 0.001389259386975201 0.012958443417911764
2.032 0.0018537209577062183 0.0013243744705116705 0.013578610151906746 0.0018771608754286793 0.0013409316862611734 0.013108556574508106
2.042 0.0017697442086284801 0.00126429857453785 0.012737734492554446 0.0017912685256428768 0.0012795639190217392 0.013153974347376501
2.052 0.0016714371597585111 0.001194008001709014 0.011992661884637571 0.0016904037440298536 0.0012074963116818886 0.013095214699663774
2.062 0.0015625358146974968 0.0011161717665199014 0.011325764691726742 0.0015786294249240558 0.0011276322234076005 0.012935146663987145
2.072 0.0014475243215060108 0.0010339893434310665 0.010717491277995012 0.001460691847087999 0.00104336380484337 0.012678953712217916
2.082 0.0013314895126021848 0.0009510889216579313 0.010149373937336528 0.0013418740300110475 0.0009584678690576542 0.012334038562859044
2.092 0.001219910763067693 0.0008713793207591366 0.009606239718236511 0.001227790140916981 0.000876958506029442 0.011909825892326226
2.102 0.0011183396894348552 0.0007988222497222806 0.009077384193423597 0.00112407367138213 0.0008028628681508146 0.011417444495957146
2.112 0.0010318975204292949 0.0007370733815567252 0.008556782526383925 0.0010358844181160127 0.0007398675169446874 0.010869302519916461
2.122 0.0009645467192191808 0.0006889617584093508 0.00804258199726411 0.0009671876730405545 0.0006908030386328165 0.010278593032582028
2.132 0.0009182530051236142 0.0006558909315937645 0.007536163932193147 0.0009199204105536356 0.0006570493219244041 0.00965877543702308
2.142 0.0008924093863333406 0.0006374273484823006 0.007041035446316415 0.0008934193925767678 0.0006381288270808539 0.009023073376630844
2.152 0.0008839591541133133 0.0006313879892476697 0.006561752761787641 0.0008845541096447945 0.0006318031040689097 0.008384019052637484
2.162 0.0008882753977325407 0.0006344683605020574 0.006103008785053042 0.0008886223830267932 0.0006347129593629508 0.007753063718293687
2.172 0.0009003407188055153 0.0006430849782358716 0.0056689511253408265 0.0009005444436479591 0.0006432307755287996 0.007140267184295056
2.182 0.000915681305394575 0.0006540424648829728 0.005262743674592528 0.0009158028654214219 0.0006541309848147533 0.006554074613961662
2.192 0.0009308317648760732 0.0006648655080510195 0.0048863513400714985 0.0009309054573993396 0.0006649200579581353 0.006001184674741128
2.202 0.0009434145014715911 0.0006738555332999286 0.004540511952394006 0.000943459535282493 0.000673889301420382 0.0054865082226660125
2.212 0.0009520103002948916 0.0006799983160305357 0.004224854455460337 0.000952037745040702 0.0006800190630203578 0.005013211732113183
2.222 0.0009559559217319083 0.0006828195400141545 0.00393812060421286 0.0009559724362909416 0.0006828320630069799 0.004582835888058007
2.232 0.0009551408366982893 0.0006822397731217889 0.0036784451840238546 0.0009551505759165368 0.0006822471462067178 0.00419547757988232
2.242 0.0009498319628954842 0.0006784494012437451 0.003443648762551248 0.000949837564508815 0.0006784536171866174 0.003850022064922604
2.252 0.0009405334907956725 0.0006718085361825188 0.0032315007072328296 0.0009405366240209131 0.0006718108724077608 0.0035444098129450378
2.262 0.0009278798667786403 0.0006627705186583428 0.0030399204074270667 0.0009278815685780492 0.0006627717725394007 0.003275918867516649
2.272 0.0009125569859434657 0.0006518255231497458 0.002867099628417232 0.0009125578829119864 0.000651826175266378 0.0030414396169533044
2.282 0.0008952461008636327 0.0006394603916277723 0.0027115446450205745 0.0008952465595594085 0.0006394607206463899 0.0028377171809673266
2.292 0.0008765853145585238 0.0006261310662742032 0.0025720493847291304 0.0008765855421737006 0.0006261312275625915 0.002661539585487076
2.302 0.0008571442106326859 0.000612244454004199 0.002447618482153869 0.0008571443202648641 0.0006122445309501346 0.002509858265478871
2.312 0.0008374080275269857 0.0005981471440726113 0.002337362387449552 0.0008374080788057947 0.0005981471798524393 0.002379839706077064
2.322 0.0008177687662768053 0.0005841190928610497 0.002240386915790839 0.0008177687895837847 0.0005841191090984812 0.0022688599686906553
2.332 0.0007985216314233743 0.0005703711143323047 0.0021556978277223844 0.0007985216417265984 0.0005703711215306043 0.0021744637181592115
2.342 0.0007798660660827455 0.0005570456386561694 0.0020821371803638232 0.0007798660705180566 0.0005570456417753526 0.002094313327150029
2.352 0.0007619111808851542 0.000544220595072407 0.00201836192286006 0.0007619111827473399 0.0005442205963940809 0.002026150742628363
2.362 0.0007446855029662196 0.0005319163707236934 0.0019628668688643513 0.0007446855037302717 0.0005319163712715247 0.001967786360553243
2.372 0.000728150713507948 0.0005201056144982053 0.001914045356958534 0.0007281507138150204 0.0005201056147204685 0.0019171182361607275
2.382 0.000712218536659218 0.0005087252924318054 0.0018702739797945601 0.0007122185367804166 0.0005087252925201568 0.0018721751945101116
2.392 0.0006967693966665253 0.0004976900089503245 0.0018300046480663986 0.0006967693967136291 0.0004976900089847874 0.0018311715260308525
2.402 0.0006816710978868683 0.00048690534763388916 0.0017918483394932338 0.0006816710979049379 0.00048690534764710635 0.0017925597446949047
2.412 0.0006667957502224669 0.00047627996115569537 0.001754639178049594 0.0006667957502293211 0.0004762799611606919 0.0017550705180283278
2.422 0.0006520334699884471 0.00046573535934543616 0.0017174730735665198 0.0006520334699910186 0.00046573535934730224 0.0017177334282233588
2.432 0.0006373019418619649 0.00045521274133066 0.001679720318387823 0.0006373019418629152 0.00045521274133134953 0.0016798768867917753
2.442 0.0006225515684024851 0.0004446766757330311 0.0016410152862838267 0.0006225515684028282 0.00044467667573328386 0.0016411091524632282
2.452 0.0006077664979190049 0.00043411583624477335 0.0016012284490938156 0.000607766497919121 0.0004341158362448647 0.0016012845775321566
2.462 0.0005929622152239968 0.00042354128141238904 0.0015604265905274908 0.0005929622152240295 0.0004235412814124218 0.0015604600765840402
2.472 0.0005781805860079674 0.0004129829149278353 0.0015188268188278562 0.0005781805860079709 0.0004129829149278471 0.0015188467545400207
2.482 0.0005634832933680766 0.0004024847970001465 0.001476749183303319 0.0005634832933680696 0.00040248479700015087 0.0014767610276290141
2.492 0.0005489445498768474 0.0003920999380464334 0.0014345717035225156 0.0005489445498768386 0.0003920999380464361 0.0014345787256867409
2.502 0.0005346438584080039 0.0003818851272292722 0.0013926906135931668 0.0005346438584079945 0.00038188512722927436 0.0013926947672807323
2.512 0.0005206594512662952 0.0003718962456733931 0.0013514876746461083 0.0005206594512662873 0.00037189624567339507 0.0013514901252316737
2.522 0.0005070628682739103 0.00036218439346089184 0.0013113055226992472 0.0005070628682739051 0.0003621843934608943 0.0013113069641617471
2.532 0.0004939149516522232 0.00035279302884174676 0.0012724312271543954 0.0004939149516522201 0.00035279302884174974 0.0012724320720729797
2.542 0.0004812633534260683 0.00034375618796574927 0.0012350875608092339 0.00048126335342606733 0.0003437561879657523 0.0012350880540347455
2.552 0.00046914148665503735 0.0003350977359836823 0.0011994309543455178 0.00046914148665503974 0.0003350977359836857 0.0011994312408968326
2.562 0.0004575687231624929 0.00032683150849762603 0.0011655547514581937 0.0004575687231624972 0.00032683150849762945 0.0011655549170219394
2.572 0.0004465515585706939 0.0003189621438949526 0.0011334962145633024 0.0004465515585707005 0.0003189621438949559 0.0011334963096225655
2.582 0.00043608543298181263 0.0003114863839357836 0.0011032457514657762 0.0004360854329818211 0.00031148638393578684 0.0011032458056583277
2.592 0.000426156905909798 0.0003043946273160778 0.0010747570060347337 0.0004261569059098075 0.00030439462731608085 0.0010747570366859789
2.602 0.0004167459236552091 0.000297672549215103 0.001047956744530003 0.00041674592365521985 0.00029767254921510554 0.0010479567617159456
2.612 0.0004078279722177354 0.00029130263905565823 0.001022753789203363 0.0004078279722177472 0.00029130263905566045 0.0010227537987484911
2.622 0.00039937597068220843 0.0002852655528774004 0.0009990465726523593 0.00039937597068222003 0.0002852655528774024 0.0009990465778999375
2.632 0.00039136182096338425 0.00027954122025690794 0.0009767291624972036 0.0003913618209633964 0.000279541220256909 0.0009767291653509434
2.642 0.00038375758505980586 0.00027410968517522084 0.0009556958018580591 0.0003837575850598175 0.0002741096851752214 0.00095569580339227
2.652 0.00037653630503975465 0.00026895169170537296 0.0009358441393855274 0.0003765363050397656 0.00026895169170537296 0.0009358441402004906
2.662 0.0003696725108247379 0.00026404904670489346 0.0009170773722722247 0.00036967251082474804 0.00026404904670489335 0.0009170773726997584
2.672 0.00036314247655157327 0.00025938480292286435 0.0008993055345586072 0.00036314247655158183 0.00025938480292286365 0.0008993055347800242
2.682 0.00035692428930749707 0.0002549433080879179 0.0008824461464734847 0.0003569242893075043 0.00025494330808791677 0.0008824461465866522
2.692 0.00035099778886909405 0.00025071016185736157 0.0008664244058561563 0.0003509977888690994 0.00025071016185735935 0.0008664244059132238
2.702 0.0003453444274986138 0.00024667211566824075 0.0008511730708405169 0.00034534442749861727 0.00024667211566823825 0.0008511730708689046
2.712 0.0003399470892871127 0.00024281694369844206 0.000836632138875929 0.000339947089287115 0.00024281694369843925 0.0008366321388898574
2.722 0.0003347899005926852 0.00023913330746984905 0.0008227483897814315 0.00033478990059268625 0.00023913330746984585 0.0008227483897881715
2.732 0.0003298580557323681 0.0002356106313457087 0.00080947483352546 0.00032985805573236754 0.00023561063134570502 0.0008094748335286767
2.742 0.00032513767497579154 0.000232239001096321 0.0007967700862168555 0.00032513767497578954 0.000232239001096317 0.0007967700862183695
2.752 0.00032061570279976273 0.0002290090912179758 0.0007845976988774383 0.00032061570279975975 0.00022900909121797186 0.0007845976988781412
2.762 0.0003162798444745923 0.0002259121196319043 0.000772925465024176 0.0003162798444745886 0.00022591211963190008 0.0007729254650244979
2.772 0.00031211853081643617 0.00022293982250584047 0.0007617247404857547 0.0003121185308164316 0.00022293982250583616 0.0007617247404859001
2.782 0.0003081208970772235 0.00022008443917970893 0.0007509698074557589 0.00030812089707721833 0.00022008443917970462 0.0007509698074558238
2.792 0.0003042767645860978 0.00021733869905951427 0.0007406373052151502 0.00030427676458609276 0.00021733869905951 0.0007406373052151789
2.802 0.0003005766190757129 0.00021469580614024962 0.0007307057386078781 0.00030057661907570725 0.00021469580614024542 0.0007307057386078905
2.812 0.00029701158507438517 0.0002121494207128354 0.0007211550640357428 0.00029701158507437975 0.00021214942071283134 0.000721155064035748
2.822 0.00029357339820145634 0.00020969363956945892 0.0007119663501226137 0.00029357339820145086 0.000209693639569455 0.0007119663501226161
2.832 0.0002902543757507003 0.00020732297498642823 0.0007031215100707244 0.00029025437575069465 0.0002073229749864246 0.0007031215100707253
2.842 0.0002870473836606285 0.00020503233112991698 0.0006946031071443823 0.0002870473836606227 0.0002050323311299137 0.0006946031071443826
2.852 0.00028394579652262446 0.00020281697549223585 0.0006863942324598184 0.00028394579652261823 0.00020281697549223279 0.0006863942324598185
2.862 0.00028094344929330316 0.00020067250440486604 0.00067847844784981 0.00028094344929329676 0.00020067250440486333 0.00067847844784981
2.872 0.0002780345838525288 0.0001985948048687527 0.0006708397773737345 0.00027803458385252197 0.00019859480486875055 0.0006708397773737346
2.882 0.00027521379677009446 0.00019658001724493906 0.0006634627252850566 0.0002752137967700873 0.00019658001724493724 0.0006634627252850567
2.892 0.00027247599508033074 0.00019462450366132856 0.0006563323016021839 0.00027247599508032337 0.00019462450366132718 0.0006563323016021839
2.902 0.00026981636405527256 0.00019272482498801908 0.0006494340448315336 0.00026981636405526486 0.0001927248249880182 0.0006494340448315336
2.912 0.0002672303460211105 0.0001908777257030669 0.0006427540419504717 0.00026723034602110226 0.00019087772570306616 0.0006427540419504717
2.922 0.0002647136258240017 0.0001890801235125447 0.0006362789499399654 0.00026471362582399335 0.0001890801235125444 0.0006362789499399656
2.932 0.0002622621182378428 0.00018732910036146222 0.0006299960221824463 0.00026226211823783465 0.0001873291003614621 0.0006299960221824464
2.942 0.00025987195484304784 0.0001856218930658062 0.0006238931373954311 0.00025987195484303993 0.00018562189306580657 0.0006238931373954311
2.952 0.0002575394712879211 0.00018395588421350092 0.0006179588244339928 0.0002575394712879136 0.00018395588421350146 0.0006179588244339928
2.962 0.00025526119782537805 0.00018232859540018566 0.0006121822752766117 0.0002552611978253712 0.0001823285954001861 0.0006121822752766117
2.972 0.0002530338555579696 0.00018073768454233882 0.0006065533424366845 0.00025303385555796356 0.00018073768454233952 0.0006065533424366846
2.982 0.0002508543578115182 0.00017918094685757523 0.0006010625247741868 0.00025085435781151307 0.00017918094685757618 0.0006010625247741869
2.992 0.00024871981265774654 0.00017765631666921946 0.0005957009512215365 0.00024871981265774275 0.00017765631666922052 0.0005957009512215367
3.002 0.0002466275222413852 0.00017616186692927181 0.0005904603706835714 0.0002466275222413828 0.00017616186692927293 0.0005904603706835714
3.012 0.0002445749772452171 0.00017469580526651243 0.0005853331477114114 0.00024457497724521607 0.00017469580526651378 0.0005853331477114113
3.022 0.00024255984793439156 0.00017325646758861488 0.0005803122554148608 0.0002425598479343922 0.00017325646758861642 0.000580312255414861
3.032 0.00024057997454256835 0.00017184231121306138 0.0005753912554396597 0.0002405799745425703 0.0001718423112130631 0.0005753912554396597
3.042 0.0002386333586907065 0.00017045190873513866 0.0005705642597278145 0.00023863335869070976 0.00017045190873514048 0.0005705642597278146
3.052 0.0002367181557581862 0.00016908394257710054 0.0005658258766663718 0.00023671815575819084 0.00016908394257710246 0.0005658258766663718
3.062 0.00023483266681267284 0.00016773719922425138 0.0005611711515184661 0.00023483266681267856 0.00016773719922425346 0.0005611711515184661
3.072 0.0002329753279719719 0.00016641056162910566 0.0005565955125057889 0.0002329753279719784 0.00016641056162910767 0.0005565955125057889
3.082 0.00023114469621524861 0.00016510299907929808 0.0005520947286746844 0.00023114469621525588 0.00016510299907930006 0.0005520947286746844
3.092 0.00022933943322880497 0.00016381355565868908 0.0005476648769477986 0.00022933943322881242 0.00016381355565869114 0.0005476648769477986
3.102 0.00022755829031243888 0.0001625413394633828 0.000543302310341227 0.0002275582903124467 0.00016254133946338466 0.000543302310341227
3.112 0.0002258000965608197 0.00016128551415725388 0.0005390036219575753 0.00022580009656082744 0.00016128551415725602 0.0005390036219575754
3.122 0.00022406375049971076 0.00016004529299745103 0.0005347656069444581 0.00022406375049971837 0.0001600452929974531 0.0005347656069444581
3.132 0.0002223482139460696 0.0001588199344502305 0.0005305852290252154 0.00022234821394607698 0.0001588199344502326 0.0005305852290252154
3.142 0.00022065250681099958 0.00015760873848011934 0.0005264595974093299 0.00022065250681100647 0.00015760873848012154 0.0005264595974093299
3.152 0.0002189757020934063 0.00015641104297395498 0.0005223859559026397 0.0002189757020934128 0.00015641104297395726 0.0005223859559026398
3.162 0.00021731692100173536 0.0001552262202557365 0.0005183616816770065 0.00021731692100174119 0.000155226220255739 0.0005183616816770065
3.172 0.00021567532897932344 0.00015405367424680972 0.0005143842884589348 0.00021567532897932842 0.00015405367424681213 0.0005143842884589348
3.182 0.00021405013393313875 0.0001528928392005448 0.0005104514284168065 0.00021405013393314287 0.00015289283920054698 0.0005104514284168065
3.192 0.00021244058717961485 0.00015174318037822497 0.0005065608905303416 0.0002124405871796183 0.000151743180378227 0.0005065608905303416
3.202 0.00021084598592765568 0.0001506041958220371 0.0005027105973920361 0.00021084598592765812 0.00015060419582203872 0.0005027105973920361
3.212 0.00020926567543842642 0.00014947541789680547 0.0004988986036463993 0.0002092656754384277 0.00014947541789680656 0.0004988986036463993
3.222 0.00020769904975075166 0.0001483564138077651 0.000495123096981619 0.00020769904975075177 0.00014835641380776582 0.000495123096981619
3.232 0.0002061455508100573 0.00014724678497964698 0.0004913824006461489 0.0002061455508100565 0.000147246784979647 0.0004913824006461488
3.242 0.00020460466639464432 0.0001461461655768196 0.0004876749763990111 0.0002046046663946422 0.00014614616557681896 0.0004876749763990111
3.252 0.00020307592765020325 0.0001450542207419091 0.00048399942634742377 0.00020307592765020027 0.00014505422074190773 0.0004839994263474239
3.262 0.0002015589072935053 0.0001439706453105467 0.00048035449095631684 0.0002015589072935012 0.00014397064531054452 0.0004803544909563169
3.272 0.00020005321915067846 0.00014289516347994053 0.0004767390414537286 0.00020005321915067342 0.00014289516347993787 0.0004767390414537287
3.282 0.00019855851857728752 0.00014182752910945752 0.000473152068619303 0.0001985585185772819 0.00014182752910945443 0.000473152068619303
3.292 0.0001970745026280641 0.00014076752584357816 0.00046959267223522805 0.00019707450262805782 0.0001407675258435747 0.0004695926722352281
3.302 0.0001956009091177639 0.0001397149664420879 0.0004660600540512207 0.0001956009091177572 0.00013971496644208384 0.0004660600540512208
3.312 0.00019413751421465077 0.00013866969106063958 0.0004625535128926161 0.00019413751421464375 0.0001386696910606354 0.0004625535128926161
3.322 0.0001926841285626652 0.00013763156447955027 0.000459072438347793 0.00019268412856265823 0.00013763156447954588 0.00045907243834779305
3.332 0.00019124059220479325 0.0001366004724767977 0.0004556163009718043 0.0001912405922047865 0.00013660047247679316 0.0004556163009718043
3.342 0.00018980676880046957 0.00013557631769782258 0.0004521846387570611 0.00018980676880046328 0.0001355763176978182 0.0004521846387570612
3.352 0.0001883825394881315 0.0001345590152723722 0.0004487770395528636 0.00018838253948812574 0.00013455901527236784 0.0004487770395528636
3.362 0.00018696779599641832 0.00013354848789456762 0.00044539311726761997 0.00018696779599641336 0.00013354848789456355 0.00044539311726761986
3.372 0.00018556243153480264 0.000132544659316004 0.00044203247798150634 0.00018556243153479852 0.0001325446593160003 0.00044203247798150634
3.382 0.0001841663271306836 0.00013154744458625722 0.0004386946714506967 0.0001841663271306808 0.0001315474445862537 0.0004386946714506967
3.392 0.00018277933075118937 0.00013055673513939352 0.00043537912401275325 0.0001827793307511876 0.00013055673513939062 0.00043537912401275325
3.402 0.0001814012266565739 0.00012957237690358603 0.0004320850488071024 0.0001814012266565731 0.0001295723769035836 0.0004320850488071024
3.412 0.00018003169264756887 0.00012859413976335147 0.00042881132921088254 0.00018003169264756936 0.00012859413976334946 0.0004288113292108825
3.422 0.00017867024351197325 0.0001276216771638144 0.00042555637414293414 0.00017867024351197436 0.00012762167716381291 0.00042555637414293414
3.432 0.0001773161614044589 0.00012665447638065083 0.00042231795310619565 0.0001773161614044609 0.00012665447638064993 0.0004223179531061957
3.442 0.00017596841950967746 0.00012569180399215298 0.00041909303699693735 0.00017596841950967988 0.00012569180399215257 0.0004190930369969374
3.452 0.00017462561449502784 0.00012473265762916885 0.0004158776963099026 0.00017462561449503065 0.00012473265762916901 0.00041587769630990263
3.462 0.00017328593411158647 0.00012377574283063003 0.0004126671360947015 0.00017328593411158942 0.00012377574283063062 0.0004126671360947015
3.472 0.00017194719602240595 0.0001228195007763754 0.0004094559687659103 0.00017194719602240887 0.0001228195007763764 0.0004094559687659102
3.482 0.00017060699990477802 0.00012186221693320476 0.0004062388341117838 0.00017060699990478051 0.00012186221693320612 0.0004062388341117838
3.492 0.00016926303192265835 0.00012090223854220776 0.00040301145506734014 0.00016926303192266051 0.0001209022385422094 0.00040301145506734014
3.502 0.00016791353822545225 0.00011993831284711149 0.000399772139550946 0.0001679135382254539 0.00011993831284711329 0.000399772139550946
3.512 0.00016655793055587683 0.00011897001969365148 0.0003965235751932239 0.00016655793055587775 0.0001189700196936535 0.0003965235751932239
3.522 0.00016519740408140398 0.00011799821286275207 0.00039327452612882816 0.00016519740408140442 0.00011799821286275428 0.00039327452612882816
3.532 0.0001638353643616442 0.00011702532506203875 0.0003900408061391203 0.00016383536436164408 0.00011702532506204107 0.0003900408061391203
3.542 0.00016247742480124188 0.00011605536609381493 0.0003868447932219739 0.00016247742480124123 0.0001160553660938175 0.000386844793221974
3.552 0.00016113078223690643 0.00011509347679506948 0.00038371286820197687 0.0001611307822369054 0.00011509347679507216 0.00038371286820197687
3.562 0.00015980290765178434 0.00011414499375241189 0.0003806705359500816 0.00015980290765178306 0.00011414499375241466 0.0003806705359500816
3.572 0.00015849968278033213 0.00011321411822932165 0.0003777355947307137 0.0001584996827803309 0.0001132141182293248 0.00037773559473071365
3.582 0.00015722334215199812 0.00011230244618021525 0.0003749104696411678 0.0001572233421519968 0.00011230244618021862 0.0003749104696411677
3.592 0.0001559707747574349 0.00011140775524656563 0.0003721755081372285 0.00015597077475743384 0.00011140775524656929 0.0003721755081372285
3.602 0.0001547327751409164 0.00011052347002901106 0.00036948529206205875 0.00015473277514091555 0.00011052347002901488 0.0003694852920620588
3.612 0.00015349460397731364 0.00010963906275145025 0.00036676954608536483 0.0001534946039773135 0.00010963906275145435 0.0003667695460853648
3.622 0.0001522377642017281 0.0001087413220865301 0.00036393908773546866 0.00015223776420172856 0.00010874132208653439 0.00036393908773546866
3.632 0.00015094244166473508 0.00010781609640294422 0.00036089599669084663 0.00015094244166473622 0.00010781609640294857 0.0003608959966908467
3.642 0.00014958986015013728 0.00010684997553394846 0.0003575464012365638 0.00014958986015013931 0.00010684997553395297 0.00035754640123656387
3.652 0.00014816397696709 0.00010583150130513751 0.00035381424614234455 0.00014816397696709263 0.00010583150130514191 0.00035381424614234455
3.662 0.00014665241448615183 0.0001047518323354514 0.00034965491056626364 0.00014665241448615524 0.00010475183233545552 0.0003496549105662638
3.672 0.0001450470595218488 0.00010360517193407545 0.0003450680944256277 0.00014504705952185287 0.00010360517193407918 0.0003450680944256277
3.682 0.00014334506209081647 0.00010238948183996936 0.0003401093749604203 0.00014334506209082114 0.0001023894818399727 0.0003401093749604203
3.692 0.00014155074038026458 0.00010110784380252366 0.00033489873154274547 0.00014155074038026962 0.00010110784380252624 0.00033489873154274547
3.702 0.00013967808983126324 9.977025287708744e-05 0.00032962221132319935 0.0001396780898312684 9.977025287708918e-05 0.00032962221132319935
3.712 0.00013775256892606714 9.839489373338058e-05 0.000324520929169483 0.00013775256892607237 9.839489373338136e-05 0.000324520929169483
3.722 0.00013581028788420596 9.700756107737048e-05 0.0003198618610667807 0.00013581028788421087 9.700756107737015e-05 0.0003198618610667807
3.732 0.00013389321628809288 9.563823557605857e-05 0.0003158891924129888 0.00013389321628809746 9.563823557605715e-05 0.0003158891924129888
3.742 0.00013204049970700106 9.431488013674734e-05 0.00031276304861550027 0.00013204049970700496 9.431488013674482e-05 0.00031276304861550027
3.752 0.0001302777437805202 9.305578485991562e-05 0.0003105009511974644 0.00013027774378052324 9.305578485991207e-05 0.0003105009511974644
3.762 0.00012860731291782513 9.186263780749887e-05 0.0003089411331841008 0.0001286073129178272 9.18626378074943e-05 0.0003089411331841008
3.772 0.00012700277589937806 9.07165587672437e-05 0.00030774237065972075 0.00012700277589937893 9.071655876723828e-05 0.00030774237065972075
3.782 0.00012540964712395551 8.957862988976906e-05 0.00030642371677693653 0.0001254096471239553 8.957862988976292e-05 0.00030642371677693653
3.792 0.0001237529467705295 8.839529588248556e-05 0.00030443548464488 0.0001237529467705282 8.839529588247891e-05 0.00030443548464488004
3.802 0.00012195035866182649 8.710776109804142e-05 0.00030124592374871023 0.00012195035866182398 8.710776109803471e-05 0.00030124592374871023
3.812 0.00011992833399609876 8.566349008991346e-05 0.00029642782518992083 0.00011992833399609513 8.566349008990659e-05 0.00029642782518992083
3.822 0.00011763767596346764 8.402733806268242e-05 0.0002897331715905419 0.00011763767596346309 8.402733806267562e-05 0.0002897331715905419
3.832 0.00011506512131620954 8.218982383911929e-05 0.0002811483477687111 0.00011506512131620429 8.21898238391128e-05 0.0002811483477687111
3.842 0.00011223821976492011 8.01706174902595e-05 0.00027092512035967956 0.000112238219764914 8.017061749025343e-05 0.00027092512035967956
3.852 0.00010922219692375483 7.80163028206358e-05 0.00025958277068442937 0.00010922219692374828 7.80163028206303e-05 0.0002595827706844293
3.862 0.00010610912022042531 7.57926412956208e-05 0.0002478744490798133 0.00010610912022041851 7.579264129561589e-05 0.0002478744490798133
3.872 0.00010300124777719149 7.357267904086209e-05 0.0002367075137031945 0.00010300124777718462 7.357267904085793e-05 0.0002367075137031945
3.882 9.999173802923614e-05 7.142296647341217e-05 0.00022700854457739124 9.999173802922928e-05 7.142296647340888e-05 0.00022700854457739124
3.892 9.714676580899855e-05 6.939078114277576e-05 0.0002195386644064477 9.714676580899206e-05 6.939078114277335e-05 0.0002195386644064477
3.902 9.449320791986197e-05 6.749532873678386e-05 0.00021469949361794174 9.449320791985591e-05 6.749532873678244e-05 0.00021469949361794174
3.912 9.201503453653449e-05 6.572516372262942e-05 0.00021240596022100396 9.201503453652915e-05 6.572516372262893e-05 0.00021240596022100393
3.922 8.965933396080467e-05 6.40424926289829e-05 0.00021209489091421257 8.965933396079996e-05 6.404249262898338e-05 0.00021209489091421257
3.932 8.735018602335691e-05 6.239308479380568e-05 0.0002128708195635197 8.735018602335308e-05 6.239308479380704e-05 0.0002128708195635197
3.942 8.500653380833372e-05 6.071903948747967e-05 0.00021371752047057879 8.500653380833082e-05 6.071903948748194e-05 0.00021371752047057879
3.952 8.255962469245767e-05 5.8971245066542744e-05 0.00021369034565888722 8.25596246924558e-05 5.897124506654573e-05 0.00021369034565888725
3.962 7.996646184658791e-05 5.711898778326764e-05 0.0002120444613335625 7.996646184658704e-05 5.711898778327139e-05 0.0002120444613335625
3.972 7.721728815517656e-05 5.515529742909812e-05 0.00020829779107277145 7.721728815517651e-05 5.5155297429102414e-05 0.00020829779107277145
3.982 7.433661911975548e-05 5.3097684760288155e-05 0.00020224760131276896 7.433661911975645e-05 5.309768476029294e-05 0.00020224760131276894
3.992 7.137836355148048e-05 5.098465582645275e-05 0.00019396052114972504 7.13783635514823e-05 5.098465582645804e-05 0.00019396052114972507
4.002 6.84161722158057e-05 4.886881778653571e-05 0.0001837495356027907 6.841617221580831e-05 4.886881778654119e-05 0.00018374953560279067
4.012 6.553058100754415e-05 4.680769529260303e-05 0.00017214481841634473 6.553058100754731e-05 4.68076952926086e-05 0.00017214481841634473
4.022 6.279494984949864e-05 4.48536868843016e-05 0.0001598592420513965 6.279494984950243e-05 4.485368688430719e-05 0.00015985924205139652
4.032 6.026261054497376e-05 4.3044885080943584e-05 0.0001477425315897576 6.026261054497797e-05 4.304488508094901e-05 0.0001477425315897576
4.042 5.795775945375521e-05 4.1398571412140355e-05 0.0001367093357014742 5.795775945375977e-05 4.139857141214544e-05 0.0001367093357014742
4.052 5.5872109613180304e-05 3.990882530265085e-05 0.00012762059089684377 5.587210961318516e-05 3.990882530265551e-05 0.00012762059089684372
4.062 5.396802641025657e-05 3.854876396747582e-05 0.00012111118058049534 5.396802641026146e-05 3.854876396748e-05 0.00012111118058049534
4.072 5.2187178511109845e-05 3.727672167326221e-05 0.0001174085842430439 5.2187178511114724e-05 3.727672167326572e-05 0.0001174085842430439
4.082 5.0462374693980506e-05 3.6044704579094025e-05 0.00011624718114360747 5.0462374693985236e-05 3.604470457909694e-05 0.00011624718114360747
4.092 4.872981243286555e-05 3.4807139666268616e-05 0.0001169575156110291 4.872981243287017e-05 3.4807139666270825e-05 0.00011695751561102913
4.102 4.693945543084933e-05 3.352828721368633e-05 0.00011868396105104742 4.69394554308536e-05 3.352828721368781e-05 0.00011868396105104742
4.112 4.506222334460792e-05 3.2187376281432034e-05 0.00012060178552675929 4.506222334461187e-05 3.2187376281432894e-05 0.00012060178552675929
4.122 4.309358934027613e-05 3.0781174366082915e-05 0.00012204900310735714 4.309358934027978e-05 3.078117436608305e-05 0.00012204900310735714
4.132 4.1053750762581384e-05 2.9324109281345338e-05 0.00012257107331778986 4.105375076258462e-05 2.9324109281344796e-05 0.00012257107331778988
4.142 3.898474311151683e-05 2.7846207694684975e-05 0.00012191339198179697 3.8984743111519555e-05 2.784620769468383e-05 0.00012191339198179698
4.152 3.6944841786225175e-05 2.6389096370084626e-05 0.00011999269398270984 3.694484178622735e-05 2.638909637008283e-05 0.00011999269398270984
4.162 3.500054236252071e-05 2.5000273799828815e-05 0.00011686442519644241 3.500054236252226e-05 2.5000273799826396e-05 0.00011686442519644242
4.172 3.321656330711485e-05 2.372596926029422e-05 0.00011269288426078708 3.3216563307115704e-05 2.3725969260291254e-05 0.00011269288426078708
4.182 3.1644871694996815e-05 2.26033039225512e-05 0.00010772559804027716 3.164487169499688e-05 2.2603303922547794e-05 0.00010772559804027717
4.192 3.0314651404916235e-05 2.1653125036535502e-05 0.00010227082292753556 3.031465140491551e-05 2.1653125036531738e-05 0.00010227082292753553
4.202 2.922588784297642e-05 2.087542327351325e-05 9.667557847930273e-05 2.9225887842974906e-05 2.0875423273509154e-05 9.667557847930273e-05
4.212 2.8348940830250804e-05 2.0249027392638747e-05 9.130059489119044e-05 2.834894083024851e-05 2.024902739263446e-05 9.130059489119042e-05
4.222 2.7630674590308156e-05 1.9735982758172303e-05 8.648846010657855e-05 2.7630674590305123e-05 1.9735982758167874e-05 8.648846010657855e-05
4.232 2.7005241593064564e-05 1.9289254277221957e-05 8.252362850983675e-05 2.700524159306083e-05 1.9289254277217427e-05 8.252362850983675e-05
4.242 2.6406094312583043e-05 1.8861306551861418e-05 7.958930000340645e-05 2.640609431257874e-05 1.886130655185689e-05 7.958930000340645e-05
4.252 2.57760758826546e-05 1.841131179954663e-05 7.773465932600292e-05 2.577607588264983e-05 1.8411311799542132e-05 7.773465932600293e-05
4.262 2.5073918503941923e-05 1.790979177334765e-05 7.686900544360074e-05 2.5073918503936753e-05 1.790979177334322e-05 7.686900544360074e-05
4.272 2.4276992956663913e-05 1.734058177774644e-05 7.678967808433171e-05 2.427699295665849e-05 1.7340581777742094e-05 7.678967808433171e-05
4.282 2.3381030761865286e-05 1.6700632201157472e-05 7.723333995675528e-05 2.3381030761859716e-05 1.6700632201153244e-05 7.723333995675528e-05
4.292 2.239777632255178e-05 1.5998331415787624e-05 7.793008471381308e-05 2.2397776322546198e-05 1.5998331415783585e-05 7.79300847138131e-05
4.302 2.1351401402185985e-05 1.5250944617488522e-05 7.864404567725554e-05 2.1351401402180543e-05 1.5250944617484703e-05 7.864404567725554e-05
4.312 2.0274282391984846e-05 1.4481597517742081e-05 7.919526401543963e-05 2.0274282391979676e-05 1.4481597517738552e-05 7.919526401543963e-05
4.322 1.9202541618857355e-05 1.3716091505593983e-05 7.946581325008007e-05 1.920254161885265e-05 1.3716091505590882e-05 7.946581325008007e-05
4.332 1.817164364842909e-05 1.2979758109060675e-05 7.939582674760697e-05 1.817164364842506e-05 1.2979758109058117e-05 7.939582674760696e-05
4.342 1.7212328543876692e-05 1.2294554163345667e-05 7.897432853281305e-05 1.7212328543873514e-05 1.2294554163343744e-05 7.897432853281303e-05
4.352 1.634723450794096e-05 1.1676649425329822e-05 7.82281237852223e-05 1.634723450793885e-05 1.1676649425328677e-05 7.82281237852223e-05
4.362 1.5588642610654936e-05 1.1134815708576084e-05 7.721063219059592e-05 1.5588642610653987e-05 1.113481570857587e-05 7.721063219059592e-05
4.372 1.4937751008389947e-05 1.0669908532228217e-05 7.599165971097386e-05 1.4937751008390263e-05 1.0669908532228983e-05 7.599165971097388e-05
4.382 1.4385657094857818e-05 1.027556871832613e-05 7.464857845918713e-05 1.4385657094859429e-05 1.0275568718327939e-05 7.464857845918713e-05
4.392 1.3915819399942209e-05 9.939980922868065e-06 7.325907012516514e-05 1.3915819399945048e-05 9.939980922870926e-06 7.325907012516514e-05
4.402 1.350737281002919e-05 9.648241639852082e-06 7.189539479492242e-05 1.3507372810033148e-05 9.648241639855958e-06 7.189539479492242e-05
4.412 1.3138502918377442e-05 9.38476940579301e-06 7.062003951344545e-05 1.3138502918382336e-05 9.384769405797805e-06 7.062003951344547e-05
4.422 1.278922271700318e-05 9.135288090116468e-06 6.948257601003012e-05 1.2789222717008797e-05 9.13528809012207e-06 6.948257601003012e-05
4.432 1.2443218656005126e-05 8.888145454005076e-06 6.851760999607528e-05 1.2443218656011231e-05 8.888145454011324e-06 6.851760999607528e-05
4.442 1.2088753755888204e-05 8.634958193820064e-06 6.774380270205691e-05 1.2088753755894533e-05 8.634958193826786e-06 6.774380270205693e-05
4.452 1.1718811260440473e-05 8.370714533691014e-06 6.716402513723184e-05 1.1718811260446767e-05 8.370714533698026e-06 6.716402513723184e-05
4.462 1.133071810981925e-05 8.09350527697456e-06 6.676670213675589e-05 1.1330718109825239e-05 8.093505276981647e-06 6.676670213675589e-05
4.472 1.0925453676569481e-05 7.804030055678414e-06 6.652829421676172e-05 1.0925453676574936e-05 7.804030055685363e-06 6.652829421676172e-05
4.482 1.0506788318849481e-05 7.504982025540208e-06 6.641669033979922e-05 1.0506788318854143e-05 7.5049820255468034e-06 6.641669033979922e-05
4.492 1.0080350807501307e-05 7.200381758243637e-06 6.63951217409326e-05 1.0080350807504977e-05 7.200381758249643e-06 6.639512174093262e-05
4.502 9.652705934811356e-06 6.8949184061832834e-06 6.642612315500676e-05 9.652705934813842e-06 6.8949184061884825e-06 6.642612315500676e-05
4.512 9.23052212757393e-06 6.593355154923553e-06 6.64750859937897e-05 9.23052212757508e-06 6.593355154927733e-06 6.64750859937897e-05
4.522 8.819903831824194e-06 6.3000523667957504e-06 6.651304808107465e-05 8.81990383182393e-06 6.300052366798723e-06 6.651304808107465e-05
4.532 8.4259420086453e-06 6.018646513956534e-06 6.651850614908878e-05 8.42594200864358e-06 6.018646513958138e-06 6.651850614908878e-05
4.542 8.05249930469309e-06 5.75189673034856e-06 6.647818665733627e-05 8.052499304689943e-06 5.7518967303486715e-06 6.647818665733627e-05
4.552 7.702205473014397e-06 5.501681536622873e-06 6.638684380738963e-05 7.702205473009934e-06 5.5016815366214165e-06 6.638684380738963e-05
4.562 7.376605986314256e-06 5.269104983360043e-06 6.624625805612198e-05 7.3766059863086615e-06 5.269104983357028e-06 6.624625805612198e-05
4.572 7.076389960297086e-06 5.054659441526458e-06 6.606367707678383e-05 7.076389960290573e-06 5.054659441521921e-06 6.606367707678383e-05
4.582 6.801623608072494e-06 4.858392343648371e-06 6.584997104616317e-05 6.801623608065348e-06 4.858392343642445e-06 6.584997104616317e-05
4.592 6.551929579133154e-06 4.680034272865256e-06 6.561776610062464e-05 6.551929579125693e-06 4.680034272858134e-06 6.561776610062464e-05
4.602 6.3265763532839515e-06 4.519062808745154e-06 6.537977826644138e-05 6.3265763532765035e-06 4.519062808737088e-06 6.537977826644138e-05
4.612 6.124470681182419e-06 4.3746971243768364e-06 6.514750355562225e-05 6.124470681175311e-06 4.374697124368129e-06 6.514750355562227e-05
4.622 5.944074937637979e-06 4.245838953016387e-06 6.493034061392833e-05 5.944074937631512e-06 4.2458389530073914e-06 6.493034061392831e-05
4.632 5.783294792160108e-06 4.130992356161264e-06 6.473514522547293e-05 5.783294792154547e-06 4.13099235615234e-06 6.473514522547293e-05
4.642 5.639395080483233e-06 4.028203637240818e-06 6.45661550886271e-05 5.639395080478798e-06 4.028203637232331e-06 6.456615508862709e-05
4.652 5.5089984508575414e-06 3.935060381490574e-06 6.442518750306634e-05 5.508998450854375e-06 3.935060381482849e-06 6.442518750306634e-05
4.662 5.38820137237016e-06 3.848774325717175e-06 6.43120034900137e-05 5.388201372368341e-06 3.8487743257105e-06 6.43120034900137e-05
4.672 5.272810745426166e-06 3.766350371050779e-06 6.422474421762557e-05 5.272810745425695e-06 3.766350371045372e-06 6.422474421762558e-05
4.682 5.1586721364741885e-06 3.6848210399608586e-06 6.416037048627556e-05 5.158672136474994e-06 3.6848210399568686e-06 6.416037048627556e-05
4.692 5.042038510742673e-06 3.6015098585289637e-06 6.411506437469918e-05 5.0420385107446465e-06 3.6015098585264713e-06 6.411506437469918e-05
4.702 4.919922325895533e-06 3.5142828526243717e-06 6.408457723899474e-05 4.9199223258985085e-06 3.514282852623378e-06 6.408457723899474e-05
4.712 4.790382810845837e-06 3.4217537470702326e-06 6.406452639621786e-05 4.7903828108496e-06 3.4217537470706794e-06 6.406452639621786e-05
4.722 4.652717411501187e-06 3.323420712197016e-06 6.405065248310564e-05 4.65271741150551e-06 3.3234207121987927e-06 6.405065248310566e-05
4.732 4.5075432447681685e-06 3.2197245441560205e-06 6.40390503926347e-05 4.507543244772801e-06 3.2197245441589707e-06 6.40390503926347e-05
4.742 4.356764412181374e-06 3.1120253153364195e-06 6.40263800436575e-05 4.3567644121860445e-06 3.1120253153403366e-06 6.40263800436575e-05
4.752 4.203421901325631e-06 3.0024951576986672e-06 6.401005110827136e-05 4.203421901330062e-06 3.002495157703323e-06 6.401005110827136e-05
4.762 4.0514176919605334e-06 2.8939211918536464e-06 6.39883631269032e-05 4.051417691964454e-06 2.8939211918587765e-06 6.39883631269032e-05
4.772 3.9051022551970075e-06 2.7894108804081195e-06 6.396057494763547e-05 3.905102255200167e-06 2.789410880413443e-06 6.396057494763547e-05
4.782 3.7687270506428164e-06 2.6920009538850764e-06 6.392688001266048e-05 3.768727050644981e-06 2.6920009538903068e-06 6.392688001266049e-05
4.792 3.645800464967017e-06 2.6041973705344723e-06 6.388827780743389e-05 3.6458004649679934e-06 2.6041973705393258e-06 6.388827780743389e-05
4.802 3.5384433912437585e-06 2.52751502415575e-06 6.384635287199265e-05 3.538443391243418e-06 2.527515024159957e-06 6.384635287199265e-05
4.812 3.4468938172526914e-06 2.462123889638029e-06 6.380299362107069e-05 3.4468938172509702e-06 2.462123889641367e-06 6.380299362107069e-05
4.822 3.369317333599092e-06 2.4067136812689717e-06 6.376009626941517e-05 3.369317333596005e-06 2.4067136812712692e-06 6.376009626941517e-05
4.832 3.3020154479184032e-06 2.358642652721073e-06 6.371930047745611e-05 3.3020154479140245e-06 2.3586426527222213e-06 6.371930047745611e-05
4.842 3.240005487671906e-06 2.314351810600309e-06 6.368179403413993e-05 3.240005487666388e-06 2.3143518106002572e-06 6.368179403413993e-05
4.852 3.177835992220163e-06 2.269947329572513e-06 6.364820856830904e-05 3.177835992213692e-06 2.2699473295712743e-06 6.364820856830904e-05
4.862 3.110455215188327e-06 2.2218209011765784e-06 6.361861186409055e-05 3.1104552151811176e-06 2.221820901174214e-06 6.361861186409056e-05
4.872 3.033974824796525e-06 2.167195224425562e-06 6.359258784836517e-05 3.0339748247888306e-06 2.1671952244221653e-06 6.359258784836517e-05
4.882 2.9462307925476273e-06 2.104524630863572e-06 6.356938364038023e-05 2.9462307925396965e-06 2.104524630859258e-06 6.356938364038025e-05
4.892 2.8470982420323554e-06 2.0337199646663203e-06 6.354809443771624e-05 2.8470982420244547e-06 2.033719964661225e-06 6.354809443771624e-05
4.902 2.738546890258737e-06 1.9561881672288407e-06 6.352785223934644e-05 2.7385468902511183e-06 1.9561881672231152e-06 6.352785223934644e-05
4.912 2.624430249915721e-06 1.8746816860503475e-06 6.350798483068723e-05 2.6244302499086395e-06 1.8746816860441663e-06 6.350798483068724e-05
4.922 2.5099983973280594e-06 1.7929504291150829e-06 6.348811802966703e-05 2.5099983973217613e-06 1.7929504291086403e-06 6.348811802966703e-05
4.932 2.401131244860278e-06 1.7151940893240025e-06 6.346820642211174e-05 2.40113124485498e-06 1.7151940893175177e-06 6.346820642211174e-05
4.942 2.3033327939555373e-06 1.6453437679692899e-06 6.344849335724393e-05 2.3033327939514106e-06 1.6453437679629994e-06 6.344849335724393e-05
4.952 2.2206248927958455e-06 1.5862718581930788e-06 6.342941605702819e-05 2.2206248927930008e-06 1.5862718581872222e-06 6.342941605702818e-05
4.962 2.1546058507415773e-06 1.539119720639457e-06 6.341148227358173e-05 2.154605850740035e-06 1.5391197206342485e-06 6.341148227358173e-05
4.972 2.103998109627569e-06 1.5029746860388624e-06 6.339514811529826e-05 2.103998109627269e-06 1.5029746860344792e-06 6.339514811529826e-05
4.982 2.0648910846819413e-06 1.475043557459557e-06 6.338072197202018e-05 2.0648910846827435e-06 1.4750435574561124e-06 6.338072197202018e-05
4.992 2.031609888135939e-06 1.451273098926419e-06 6.336830921856222e-05 2.031609888137656e-06 1.4512730989239628e-06 6.336830921856222e-05


==> figures/zero_circulation_vortex/data/standard_farfield_Ma0.3_Mat0.4_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.012546490963648491 0.009221631064163231 0.13774584899487916 8.214737366226122e-05 6.088314854327308e-05 0.0009103473627136203
0.012 0.012543276353347954 0.009220081818561439 0.13772402437185083 0.00012339752964273795 9.159259971614578e-05 0.0013683036463519895
0.022 0.012542796640272599 0.009219797204294949 0.13772349847542478 0.00012420861600103517 9.24072731071522e-05 0.0013752387479310198
0.032 0.012542279023155918 0.009219458143978603 0.13772324918484202 0.00012455434610548713 9.259736422461795e-05 0.0013806214389530855
0.042 0.012541674194840024 0.0092190000887326 0.13772341568708527 0.0001248760718576445 9.284525931958453e-05 0.0013854638551482063
0.052 0.012541044303641153 0.009218479465531752 0.13772399197318028 0.00012529363210939213 9.319465140138016e-05 0.0013900889395333817
0.062 0.012540532951329173 0.009218060853647509 0.13772448425930092 0.00012577835174592804 9.355485642870701e-05 0.0013946079103811517
0.072 0.01254028963241548 0.00921789525051147 0.1377245080202842 0.0001262456854446624 9.400451960784552e-05 0.001399051351977099
0.082 0.012540357088776197 0.009217990321997034 0.13772419667494842 0.0001267122127801442 9.450853885172589e-05 0.0014038377824153532
0.092 0.012540610776522106 0.00921820750289335 0.13772394936532906 0.000127147177277787 9.501574717111945e-05 0.001408959551533593
0.102 0.012540860806278671 0.009218393114172318 0.13772394412860123 0.0001275317593228071 9.543396652558489e-05 0.001413891454651838
0.112 0.012541002570224627 0.009218491347427216 0.13772405394476456 0.00012787499991999144 9.581254374778441e-05 0.0014184887656676162
0.122 0.012541050312628024 0.009218536222991033 0.13772408412648252 0.00012818758651503344 9.624589956076763e-05 0.001423012000172868
0.132 0.012541064033085482 0.00921857543302425 0.13772396892842684 0.00012851315978625746 9.666550629651786e-05 0.0014275422344509254
0.142 0.012541074422866892 0.009218621705043305 0.13772376514904644 0.00012887055524834804 9.695429726270552e-05 0.0014319116497471783
0.152 0.012541075572653018 0.009218664657980175 0.13772353908561483 0.00012926885527059077 9.719837300947929e-05 0.0014360975435887395
0.162 0.012541060642671185 0.009218697258456051 0.13772332068539325 0.0001297319992385263 9.751671218977741e-05 0.0014402751413806494
0.172 0.012541040540888396 0.009218720771665181 0.13772313728934799 0.00013024047714792927 9.788330124119627e-05 0.001444557684960603
0.182 0.012541036247696757 0.00921873841228907 0.1377230496681159 0.0001307352392702581 9.832539507978295e-05 0.0014488876346938735
0.192 0.012541060315877822 0.009218752586061679 0.13772310891945055 0.0001311883073151606 9.892126735051649e-05 0.001453218966627535
0.202 0.012541104206061903 0.009218768303221336 0.13772327107301574 0.00013159411185744926 9.956856314291337e-05 0.001457522170151493
0.212 0.01254114859061051 0.009218791253881576 0.13772342630963766 0.00013197233880135804 0.0001001209004980142 0.0014617282783255937
0.222 0.012541182737320652 0.00921882396807307 0.13772351610633735 0.00013236069609255164 0.00010060238667542509 0.0014660435479393146
0.232 0.012541207939509162 0.009218860517932064 0.1377235716581702 0.00013278402220834253 0.0001011608800471629 0.0014709466179967684
0.242 0.012541229001969282 0.009218889698779278 0.13772362792749096 0.0001332028013964192 0.00010173487034845761 0.0014761265945946833
0.252 0.012541244615022132 0.009218905081271371 0.13772367447409892 0.00013358453413681782 0.00010219050773568528 0.0014806556503534083
0.262 0.012541247107025772 0.009218915290107585 0.13772365402418868 0.0001339400817169754 0.00010263596280150204 0.0014842567411230188
0.272 0.012541239570150284 0.009218937856056065 0.13772353340000967 0.0001343050843403684 0.00010324020529865284 0.0014879777325345943
0.282 0.012541239250289903 0.009218977612132643 0.13772335651506415 0.00013470451431051822 0.00010386104118767386 0.0014927662223340491
0.292 0.012541251486756123 0.009219019396049053 0.13772319575281416 0.00013509110625212258 0.00010424298062204117 0.001497889733847102
0.302 0.012541257139812396 0.009219047393644483 0.13772306064458054 0.00013546483118493592 0.0001043953436528325 0.0015023977841141043
0.312 0.012541234127148007 0.009219059540420823 0.13772290367435003 0.00013596669030646594 0.0001045302002019228 0.0015067214239124892
0.322 0.012541183714378469 0.009219062171741578 0.1377227041836195 0.00013660676768562845 0.00010476344874512405 0.0015111324398024214
0.332 0.01254113790899931 0.009219064410996498 0.1377225347559342 0.00013720441093698424 0.00010511295889635127 0.0015152037384873031
0.342 0.012541132130289984 0.009219075709020577 0.13772249086532645 0.00013770142697043988 0.00010564451362407632 0.0015190787507635545
0.352 0.012541163942097385 0.009219099859148115 0.13772254964240813 0.00013813159164473195 0.00010622993802797267 0.0015228244488140062
0.362 0.012541203234222264 0.009219130977477138 0.13772262668837013 0.00013850369551928894 0.00010661917100551993 0.001526386389870839
0.372 0.012541235223366544 0.009219162428564848 0.13772270168671735 0.00013884416040389836 0.00010688755299283724 0.001530015144916872
0.382 0.01254126237487232 0.009219190791389643 0.13772280545936302 0.00013920027270605288 0.00010727170257495746 0.0015342178585368938
0.392 0.012541287832687195 0.009219213117095924 0.13772293393785828 0.0001395817372222294 0.00010766467385423868 0.0015391666490815609
0.402 0.012541312108493888 0.009219227903592406 0.13772306078493807 0.00013993115840330175 0.00010786770181805586 0.0015439556011540916
0.412 0.012541328698199964 0.00921924009491308 0.13772313239479786 0.00014019696263842666 0.00010798124951989557 0.0015474183039314961
0.422 0.012541326276476158 0.00921926048154002 0.137723076834286 0.00014040411125085408 0.000108264994831022 0.0015498413297432175
0.432 0.012541311453147644 0.009219296233083592 0.13772289475370636 0.00014063388319820414 0.00010879827113818348 0.0015527359447200777
0.442 0.012541305053812069 0.009219338010841327 0.1377226859494995 0.0001408656041463394 0.00010918973009547575 0.0015566904908811668
0.452 0.012541306659744572 0.009219369589570509 0.13772251635211383 0.00014100189437086665 0.00010911494969066344 0.00156060730880693
0.462 0.012541290270752422 0.00921938632937103 0.13772234484387422 0.00014115404244581758 0.00010885539377592102 0.001563776875858296
0.472 0.012541240860583761 0.009219394339842526 0.13772211111804167 0.00014149331609709795 0.000108750308582035 0.0015665643889928276
0.482 0.012541174962484516 0.009219399244989556 0.13772184255809916 0.00014186156118606855 0.00010875393964691462 0.001568955821249874
0.492 0.0125411292161705 0.009219406223220233 0.1377216553039719 0.00014209049773786922 0.00010893569301184099 0.001570922912373549
0.502 0.012541124580119946 0.009219420130592569 0.137721616810257 0.00014224126549429477 0.00010936128473184324 0.0015725900874157925
0.512 0.01254114928449141 0.009219443364263979 0.137721671456652 0.00014230407498809226 0.00010969103867649106 0.0015736315745294223
0.522 0.01254118555819424 0.009219476714929876 0.137721753939773 0.00014223557468985223 0.00010975370907921439 0.0015743155405712193
0.532 0.012541226759180388 0.009219519776732165 0.13772185310958768 0.00014213025223364973 0.00010984125010650118 0.0015754156670482109
0.542 0.012541268271691388 0.009219563617273479 0.13772198670338526 0.0001420973313599859 0.00011008802968447308 0.0015775079515437862
0.552 0.012541308177480165 0.009219595947836287 0.13772216345069077 0.00014207251995548934 0.00011023780725373891 0.0015800737000589845
0.562 0.012541348279837838 0.009219612572252319 0.13772237168134352 0.0001419302091377518 0.00011013563228224169 0.0015816269279130214
0.572 0.012541378394828873 0.009219624373279946 0.13772251316530634 0.00014168442008672926 0.00010998423650284455 0.001581233700763818
0.582 0.012541386041234769 0.009219650504779757 0.1377224782800724 0.0001414413761932966 0.00011015546243920361 0.0015799116234393464
0.592 0.012541384037866128 0.009219697372272066 0.13772229806123876 0.00014124796966558353 0.00011058021312323147 0.001579736800821237
0.602 0.012541392565800441 0.009219748224510925 0.13772210705572563 0.00014100436670860735 0.00011065752927452095 0.0015812478237819468
0.612 0.012541401946976569 0.009219785596809032 0.13772194834916432 0.00014065679806763942 0.00011017440190905766 0.0015830539377654114
0.622 0.01254138353875541 0.009219808000201724 0.13772175813970275 0.00014042201973185904 0.00010957594024872738 0.0015844026976033156
0.632 0.012541328793715665 0.009219822044101194 0.13772148812279617 0.00014042390293787712 0.00010914028403826916 0.0015854541351784162
0.642 0.01254125861090178 0.009219831614440508 0.13772118051809518 0.00014040965685988924 0.00010879807877133636 0.0015858686841500847
0.652 0.012541206809517423 0.00921984108879315 0.13772093899617904 0.0001402485498441086 0.00010872036261018473 0.001585606946409814
0.662 0.012541190872051824 0.009219856053864208 0.1377208185794421 0.00014004716352573676 0.00010898803757469364 0.0015851858441236454
0.672 0.012541202073361814 0.009219880415973892 0.13772078996167528 0.00013978770784748087 0.00010921291888318181 0.001584742222117827
0.682 0.012541228444369853 0.009219917036803551 0.13772082388576862 0.0001394280908280583 0.00010914887121705007 0.0015844851917509572
0.692 0.012541265836883891 0.009219968271930928 0.1377209113012875 0.00013908578413770125 0.00010906971574369415 0.0015848613873554874
0.702 0.01254131016234078 0.009220027026694506 0.13772105769713988 0.00013890442236826035 0.0001092193515124716 0.0015865223767697906
0.712 0.012541363370214987 0.009220077614534167 0.13772128119423543 0.00013881522951450026 0.0001093842687779314 0.0015891176128957835
0.722 0.012541430523412871 0.009220106155511198 0.13772159897718264 0.0001386328710152416 0.0001092634997509922 0.0015909807139576134
0.732 0.012541495690470741 0.00922011673007963 0.13772191620816354 0.0001383662315848989 0.00010904322311046262 0.001590811129184531
0.742 0.012541532678315068 0.0092201305366859 0.137722084459888 0.0001381516798261354 0.00010926033438392565 0.0015894354371858122
0.752 0.012541545945761583 0.009220161835130214 0.13772209183477174 0.00013803589733834098 0.00010991991073528954 0.001589315913228267
0.762 0.012541559311061873 0.009220201054079467 0.13772205165889356 0.000137881184289243 0.00011029120441863406 0.0015915847660157214
0.772 0.012541567504112118 0.009220233108694674 0.13772198375431452 0.00013758928595818186 0.00010997051898300027 0.001594726452995315
0.782 0.012541538107635534 0.009220256003607393 0.13772178878142455 0.00013741209543834292 0.00010939475526519609 0.001597500705970841
0.792 0.012541456167436921 0.009220276438570454 0.1377213922347705 0.00013759923702520913 0.00010902835204409258 0.0015999384417283529
0.802 0.012541343191543588 0.009220297092960213 0.13772084675441576 0.00013789921527326073 0.00010887749346778274 0.0016016928837033373
0.812 0.012541245152951068 0.009220319776496712 0.13772031980387991 0.00013804228784738002 0.00010907014366868204 0.0016026250480675045
0.822 0.012541196908134645 0.009220348141713724 0.13771995481773736 0.00013810405930981973 0.00010973504325338523 0.0016035131720928987
0.832 0.01254119533488512 0.009220384955045643 0.13771976224479496 0.00013810586603684903 0.00011047269606692348 0.0016046963422960887
0.842 0.012541216459333105 0.009220432912280498 0.1377196883174792 0.00013799098641405346 0.00011083793078558073 0.0016061721349984678
0.852 0.01254124717661537 0.009220498533602132 0.13771969182075477 0.0001378550234640487 0.0001109708074761502 0.001608236490341011
0.862 0.012541285341943095 0.009220583380885022 0.13771976122644267 0.00013789126031681125 0.00011132779873438907 0.0016115429640396232
0.872 0.01254134146220266 0.009220675150678282 0.13771994408050728 0.0001381814888455398 0.00011200594376564346 0.0016168798227687439
0.882 0.012541441259287916 0.009220750785094285 0.13772035152390674 0.0001385300177076181 0.00011258312120793279 0.0016233279779842014
0.892 0.012541591768246802 0.009220794119840076 0.1377210054947973 0.00013875578837147797 0.0001127267520241808 0.0016281505427950419
0.902 0.012541751978826949 0.009220815393091867 0.13772170166401926 0.00013890984856670748 0.00011281649828364268 0.0016291834697315024
0.912 0.012541874527195277 0.009220840436206683 0.13772221214332525 0.00013910612622694275 0.00011352453084582663 0.001628055400016748
0.922 0.01254195390100293 0.00922087552746103 0.13772252443142005 0.00013935790654729378 0.00011461269802773626 0.0016292129920211433
0.932 0.012541996494330854 0.009220904184312203 0.13772269584484337 0.0001395013958682897 0.00011518868377562137 0.001634304923636586
0.942 0.01254197710935717 0.009220918422543786 0.13772261931681476 0.0001394995544226293 0.00011499628894456261 0.0016408866900121393
0.952 0.012541864392404374 0.009220931773484611 0.13772212589325333 0.00013969986920705198 0.00011462913003606571 0.0016468837048215432
0.962 0.012541669748045077 0.009220963077838394 0.13772119743170605 0.00014027830031443993 0.00011458688613929916 0.001651601925518386
0.972 0.01254145620282612 0.009221017917216962 0.13772005829447576 0.00014088776853481952 0.00011497354531860144 0.0016545291594591493
0.982 0.012541307054581105 0.00922108917825901 0.13771907682700144 0.00014132724988738746 0.00011590674436133342 0.0016564339520504351
0.992 0.012541266977914658 0.009221163175742182 0.13771850626638166 0.00014169597528199932 0.00011722375747674929 0.0016589144638322452
1.002 0.012541313541864375 0.009221227879056604 0.13771833537590175 0.00014194131933997458 0.00011829637958822494 0.001662389698125512
1.012 0.012541386993658196 0.009221283023450287 0.13771839049391235 0.0001420114302912655 0.00011876383832332776 0.001666518911942907
1.022 0.012541438833049003 0.009221340169841354 0.1377184898173703 0.00014203216167623078 0.00011892781556453298 0.001670902041586823
1.032 0.012541451302455316 0.009221406128570727 0.13771855752606388 0.00014213011370480382 0.00011919519099116539 0.0016751388591282903
1.042 0.012541457005253984 0.009221478132295574 0.13771873631154652 0.00014234120299051964 0.00011979003685360517 0.001680496028539564
1.052 0.012541538877402463 0.00922155279215915 0.13771930958695383 0.00014266135146833903 0.0001206280115010455 0.0016889730456955705
1.062 0.012541759002390454 0.00922162088845625 0.13772043801548237 0.00014309754501828868 0.00012107623356040788 0.0016994225990002343
1.072 0.012542081157020749 0.009221676760082441 0.13772191443644896 0.00014357549731846517 0.0001208651951439681 0.0017065440831387872
1.082 0.012542394634853151 0.00922173107119368 0.13772327713685323 0.00014401495554107704 0.00012092275152371371 0.0017072974899106279
1.092 0.012542607489209013 0.00922178440879196 0.13772418926525384 0.00014445777408384926 0.00012176325870520647 0.0017066494329639264
1.102 0.012542678749521537 0.009221817875098333 0.13772447391347453 0.00014486083784956424 0.0001225645698378498 0.0017102865505550634
1.112 0.012542588166648981 0.009221828878190919 0.13772393212137535 0.00014500593766991865 0.00012271630681640546 0.0017157704371134463
1.122 0.012542345267676685 0.009221853314887956 0.1377224969030789 0.00014500316335976123 0.00012283908268627796 0.0017187774572660166
1.132 0.012542031250169486 0.009221936158052125 0.13772050670184094 0.00014524305874151578 0.00012362393896483962 0.0017198067583347849
1.142 0.01254180058450329 0.009222094358015324 0.13771867125322917 0.00014579887318168092 0.00012487249700432354 0.0017211290105095525
1.152 0.012541800023889434 0.009222304410316996 0.13771771033694805 0.00014642821109841684 0.00012605783748216888 0.0017244191038053788
1.162 0.012542042191684396 0.00922251174791724 0.13771785058872682 0.0001468412358835753 0.00012690212144650357 0.0017292808442424216
1.172 0.012542386697293151 0.009222658511116507 0.13771868387044986 0.0001469466335567863 0.00012716739508728008 0.0017337337041581522
1.182 0.012542659791291995 0.00922272241951195 0.13771954971218275 0.00014693965731065622 0.000126867630762134 0.001737479836718874
1.192 0.01254277521312681 0.009222722321972847 0.13772001592780847 0.00014695779377554304 0.00012650166881242358 0.001741041062967274
1.202 0.012542757620981723 0.009222693502176476 0.13772005240802002 0.00014691458763480236 0.000126333861149096 0.001744409168637203
1.212 0.012542684908729436 0.009222670453429066 0.13771986002822706 0.00014680399396062752 0.00012630965977375217 0.0017474033322513241
1.222 0.01254263160875516 0.009222673700025661 0.13771969697616784 0.00014674742420955471 0.0001263148131746371 0.0017504683638064537
1.232 0.012542650795153995 0.00922270144296743 0.1377198424846907 0.00014688289098896122 0.00012621097255550502 0.0017556142646282047
1.242 0.012542753444893473 0.00922274417416925 0.1377203927169658 0.00014732416948669562 0.00012596058859221467 0.0017641864330914731
1.252 0.012542881965769928 0.009222801262556373 0.13772102443927076 0.0001479832396703411 0.00012583690447728419 0.0017738075315971756
1.262 0.012542942533232133 0.009222869434870612 0.1377211954972529 0.00014847406643387555 0.00012591704918052746 0.0017800113670487308
1.272 0.012542895794352716 0.009222939919242447 0.13772070989274476 0.0001487008898310147 0.0001262511109193904 0.0017825838601680081
1.282 0.012542797819752751 0.009223009434554758 0.13771991854433902 0.0001491253454161615 0.000127036036925429 0.0017860883975851592
1.292 0.012542735676535882 0.009223074406036159 0.1377192977798675 0.00014987190467270552 0.0001278116835577694 0.00179264123044532
1.302 0.012542746206304122 0.009223129828751814 0.137719023531206 0.0001505047225710865 0.00012799210055003613 0.0017993332234693157
1.312 0.012542807727266661 0.009223172208725611 0.13771900694994887 0.0001509088579826193 0.00012772069099954106 0.0018039955539659162
1.322 0.012542878930037464 0.009223198309334511 0.13771909689527245 0.0001514565429837585 0.00012753883969275417 0.001808354331645689
1.332 0.012542924126561689 0.00922320204052272 0.13771913819918116 0.00015226639790551225 0.00012767354023839194 0.001813094815880372
1.342 0.012542933395292735 0.009223179261170679 0.13771908476169709 0.00015303782832123622 0.00012796435362479156 0.0018171678294530034
1.352 0.012542932152210608 0.009223140323662947 0.13771905301669388 0.0001537804366477303 0.0001283634912252557 0.0018220875273745741
1.362 0.012542938143639933 0.009223101301447474 0.1377190997792287 0.0001546604563313302 0.00012872780885852262 0.0018289396154360827
1.372 0.012542940301110726 0.009223070015827499 0.13771919163565527 0.000155528076560854 0.00012906105777493382 0.0018372485427750652
1.382 0.012542928785366909 0.009223041996675558 0.13771932805063913 0.0001563156519852721 0.00012955970134015426 0.0018463256235601098
1.392 0.012542900951506009 0.009223008691489364 0.13771948079363205 0.0001571999745832295 0.00013005581297912197 0.0018558552846944215
1.402 0.012542847524290095 0.009222974403546661 0.13771952226360407 0.00015824958873969207 0.00013058171927813472 0.001866017617957256
1.412 0.012542762981448921 0.009222946492099003 0.13771936639380977 0.0001592874620455206 0.00013128621537043006 0.0018757882955083335
1.422 0.012542668224241427 0.00922292160390178 0.13771913486330037 0.00016023478973582628 0.0001319880106447685 0.0018851430858128797
1.432 0.012542589914152065 0.009222894639626817 0.1377189741572066 0.00016120472729040663 0.0001325640370945476 0.0018944932401449097
1.442 0.012542529293606794 0.00922286452817133 0.13771889106847596 0.00016220017750132826 0.0001332007935007345 0.0019035927707220148
1.452 0.012542473197429028 0.009222829816667864 0.13771884337957083 0.00016316963788967737 0.00013404075074177686 0.0019118644047224616
1.462 0.012542417422713083 0.00922278913172966 0.13771884305695256 0.00016412637330707097 0.00013493406612638648 0.0019187389647951564
1.472 0.012542364212744187 0.00922274623486775 0.1377189108312889 0.0001651076003658376 0.00013579232783355116 0.0019250797207946272
1.482 0.01254230643560969 0.009222704576088824 0.13771896956628474 0.00016608757100573806 0.00013658393706997738 0.0019314059017730549
1.492 0.012542229529073894 0.009222663046798682 0.1377189037087202 0.00016700246550653046 0.0001372991888855539 0.001936753453429676
1.502 0.012542128476410935 0.009222621238745244 0.1377186811346159 0.00016779652127260655 0.00013800578148080676 0.001940215387354106
1.512 0.01254201628725402 0.009222581918814879 0.13771837375701282 0.000168434408082313 0.00013860164431977247 0.0019422616403798059
1.522 0.01254191323063976 0.009222548801108874 0.13771809186498765 0.00016896412296640124 0.00013906432920958128 0.0019442626624370644
1.532 0.012541830552006836 0.009222519633682308 0.13771790169781745 0.00016947079411342036 0.00013948283515530002 0.0019468913058001314
1.542 0.012541762925593941 0.009222486974043934 0.1377177941164246 0.00016991713888762263 0.00013983670587917166 0.0019495569360059293
1.552 0.0125416955276428 0.009222443296033717 0.13771772275869407 0.00017019852216142126 0.0001399583105661784 0.0019515808660258895
1.562 0.0125416197082448 0.009222386417669322 0.13771765209697295 0.0001703326882214464 0.00013985922851002722 0.0019530065795742954
1.572 0.012541539414625534 0.00922231971337117 0.13771758600985162 0.00017039616067195134 0.0001397759883039624 0.0019541233330685353
1.582 0.012541468251930194 0.009222247298742868 0.13771758789068814 0.00017039644629934783 0.0001397407593037352 0.001955337885264286
1.592 0.012541419078939353 0.00922217658923654 0.13771772146528788 0.00017034718796285231 0.00013961653753078392 0.0019575517480492255
1.602 0.012541388420832793 0.00922211705201987 0.13771793332977775 0.0001703427850602176 0.00013935713042803933 0.001961341185231636
1.612 0.012541353374857312 0.009222071121202257 0.1377180596911914 0.00017041912502936706 0.00013901687202756753 0.0019656814976734918
1.622 0.012541292651181745 0.009222033841398003 0.13771799255345762 0.0001704712904183585 0.00013870477337038818 0.001969257675557191
1.632 0.012541211433646669 0.00922200177242603 0.13771776615756923 0.0001704816858057401 0.00013836726758959154 0.0019724843082532715
1.642 0.012541138537049376 0.009221982474455728 0.1377174681198439 0.0001706175378309091 0.00013802574669052273 0.0019766394583646666
1.652 0.012541100147668821 0.009221986110258582 0.13771711904544773 0.0001709817312532909 0.00013780889016571458 0.0019819485844348905
1.662 0.012541106133718583 0.009222013273421028 0.13771664965426283 0.00017163606047405276 0.00013781012953432815 0.0019874268500404435
1.672 0.012541162444633021 0.009222061787056236 0.1377159233556614 0.00017293819472963734 0.00013822751426518433 0.0019926197523870317
1.682 0.012541285248959309 0.009222141298536945 0.13771467864246037 0.00017567476258437205 0.0001395170917961973 0.0019989114034172388
1.692 0.012541495089040037 0.009222274278794226 0.13771238932430796 0.00018101108450443992 0.00014242803337256345 0.0020079130532257307
1.702 0.012541808641716022 0.009222484170227025 0.13770817593604917 0.0001905008543817144 0.0001480826416534488 0.0020209102684499948
1.712 0.012542251380137842 0.009222794193317408 0.1377007051102988 0.00020637236310034184 0.00015801717017841237 0.002040636960083979
1.722 0.012542877396788898 0.009223245434279607 0.13768797906948485 0.0002314889262711689 0.00017428578844240044 0.002072149568929104
1.732 0.012543782869599833 0.009223910267134464 0.1376670648449654 0.0002688634613604021 0.00019933473774165733 0.0021239266664846135
1.742 0.012545107095221272 0.009224878376322755 0.13763373563094494 0.00032143818673538243 0.00023544473507489347 0.002209713695093827
1.752 0.012547017219358966 0.009226245191449154 0.13758190246307556 0.00039201842398290374 0.0002846396136171483 0.002348074450370956
1.762 0.01254968894381595 0.009228116003354284 0.13750285106182394 0.0004832621769418306 0.00034885721195582924 0.002560882370381738
1.772 0.012553275425269675 0.009230586767681197 0.13738441368938126 0.0005980138370947198 0.00043007829720055054 0.002872118101202046
1.782 0.01255782446771338 0.009233680309787159 0.13721026763581112 0.0007396240190966875 0.0005306862151092858 0.003305719842019505
1.792 0.01256313694389793 0.00923722423909024 0.13695957211649792 0.0009118349208722429 0.0006533294896229557 0.003883719642282048
1.802 0.012568564401891264 0.009240686375275206 0.1366068472227884 0.0011184221916156435 0.0008006367651893418 0.0046262648247316586
1.812 0.012572727344589824 0.009242984573278842 0.13612194711868236 0.0013629489643507153 0.0009752341306238806 0.0055526858383619405
1.822 0.012573174738351001 0.009242247836914812 0.13547071666270585 0.0016484898436407661 0.0011795137340479837 0.006682016290461636
1.832 0.012566064708881016 0.009235567233390007 0.13461699045987907 0.0019771615127169343 0.0014151533477362677 0.008033776397896973
1.842 0.012546000747959427 0.009218863890975568 0.13352535248497857 0.002349655396478992 0.001682801305823783 0.009627791440576414
1.852 0.0125061735251957 0.009186996829882632 0.13216359670298336 0.0027648519594729326 0.0019818867379422793 0.011481987302478104
1.862 0.01243890758494387 0.009134158693514019 0.1305045601993152 0.003219530367499794 0.002310281450446792 0.01360960977450048
1.872 0.012336556262825558 0.00905454704803805 0.12852737486628077 0.0037081784087773743 0.002664028304129731 0.01601705597974671
1.882 0.012192566116945682 0.008943221047077081 0.1262180382698338 0.004222979084510066 0.0030374506593541764 0.018701909290495273
1.892 0.01200247823207902 0.00879688108927451 0.12356916604644066 0.0047539914884129255 0.0034233331187958085 0.021650570462167687
1.902 0.01176465226845467 0.008614392162758394 0.12057894905655483 0.005289623836141018 0.003813275876378786 0.024835354152231894
1.912 0.01148054949559678 0.008396990405333446 0.11725012328792449 0.0058172784233944215 0.004198161582225831 0.028211726294695025
1.922 0.011154575306988 0.008148141955525571 0.11358963517003424 0.006324022672063371 0.004568403528297512 0.031716493100862816
1.932 0.01079362640718849 0.007873174053317842 0.10960854891860554 0.006797265640531711 0.004914328090182182 0.03526753277382113
1.942 0.010406537046760185 0.007578874648511906 0.105321965389454 0.007225389746173305 0.005226930471571943 0.03876539367212463
1.952 0.010003416711573508 0.007272975614808286 0.10074924688721572 0.007598240863421212 0.0054984620110380385 0.04209695818356573
1.962 0.009594875494640052 0.006963531706566622 0.09591511698922173 0.007907521660868902 0.005722663628134549 0.04514143368537943
1.972 0.009191081518725166 0.006658231548224095 0.09085182792393719 0.008147075449152193 0.005894854864148176 0.04777879226899026
1.982 0.008800745768536953 0.006363694169391629 0.08560185897245788 0.008313094688999476 0.006012100466561975 0.049900087777463194
1.992 0.008430367128427374 0.006084954010976094 0.08022059557016467 0.008404264602520016 0.006073464696198788 0.051418670725847986
2.002 0.008083785131893811 0.005825138743618828 0.07477934918058399 0.00842161495324221 0.006080011322889171 0.052281825843558206
2.012 0.0077616857097813526 0.005585018184569394 0.06936867732423506 0.008367880207206574 0.006034332191044014 0.05248224470196189
2.022 0.007460856392037302 0.005362324194857995 0.0640996998225446 0.008246468328251037 0.005939636797687416 0.052067090268826666
2.032 0.0071736767515941675 0.005151284311018322 0.05909944648674974 0.008060205636155972 0.005798661734214244 0.05114149864712262
2.042 0.0068882229821938075 0.0049427143367562175 0.05449587764167326 0.007810145277329912 0.005612627839795069 0.04986227377022864
2.052 0.006589305730996318 0.00472487950564562 0.050390627780461314 0.0074949046918671046 0.005380681609444966 0.04841658291481147
2.062 0.006260648857152987 0.0044854157801336135 0.046822348373212086 0.007111415694786149 0.005100544219275632 0.04698108619047384
2.072 0.005888758292327145 0.0042147323500463215 0.04373753786188202 0.0066578372487563105 0.004770946235451754 0.045668746953633994
2.082 0.00546885676177086 0.003910378364296103 0.04099914041155607 0.006138660032643696 0.004395378241403753 0.04449084331193157
2.092 0.005009846812583918 0.0035796973459768853 0.03844471625118552 0.005569928500164751 0.003985422819038375 0.04336413080087167
2.102 0.004535836470906689 0.003239927243331582 0.03595944806489532 0.0049819053982806585 0.00356243119706687 0.0421590962465729
2.112 0.004082285560050429 0.0029156598344868005 0.03350905597085626 0.004416871363990866 0.0031564162648644797 0.04075683560594168
2.122 0.0036881829785370126 0.0026340875037019853 0.031119184854601287 0.003921727830729385 0.002801047113085846 0.03908480579378796
2.132 0.003385842065997022 0.002417977625857082 0.028833502797374844 0.003536183378128548 0.0025247910902867223 0.037128234328692354
2.142 0.003191021165268722 0.002278492490256044 0.026684406477659392 0.003280230479540946 0.002341656623630377 0.03492481029639249
2.152 0.0030983629093655515 0.0022118690509123386 0.02468536209943894 0.0031478001967288945 0.0022469163145164713 0.03254848847498461
2.162 0.0030857067838925 0.002202428781195706 0.02283611609799422 0.003111972557578309 0.002221163694342374 0.030088746012094186
2.172 0.003124322855974098 0.0022297675212974736 0.021130428296219687 0.0031381252184331594 0.0022397026595538825 0.027632184571338876
2.182 0.003188001545425673 0.0022751909653224043 0.019561290510208842 0.0031953598842924887 0.002280535900836953 0.025250869349663658
2.192 0.003257231724262743 0.0023247265742181726 0.018122888271409315 0.0032612631019519494 0.002327675029384051 0.02299782576286568
2.202 0.0033194451348170827 0.0023693452086713156 0.01681035722598898 0.003321714726172636 0.00237101232239189 0.020907625328365986
2.212 0.0033676069592829695 0.00240397697651987 0.015618685306029773 0.0033689086426446184 0.0024049355558255405 0.018999452246038766
2.222 0.0033985820170319768 0.0024263460540153775 0.01454177069768626 0.003399333483357305 0.0024269001659679703 0.01728070732083652
2.232 0.003411788122003778 0.0024360077276300842 0.013572097302554088 0.003412219678880584 0.002436325903772289 0.015750166089747573
2.242 0.003408207780521909 0.002433644412064371 0.012701017280424451 0.003408451886697271 0.002433823993414856 0.014400444135761649
2.252 0.0033896946667078135 0.0024205716103818642 0.011919373520257778 0.003389829629429297 0.002420670427188839 0.013219885705342391
2.262 0.00335850165823393 0.002398399180514985 0.01121816644497934 0.003358574195171145 0.0023984518952968404 0.012194081071525475
2.272 0.003316974023988871 0.0023688088468437553 0.010589069560935095 0.003317011781069646 0.002368836017462921 0.011307158564063223
2.282 0.003267364488164361 0.002333418716205102 0.010024725162549486 0.00326738347641208 0.0023334322255168854 0.010542897755137155
2.292 0.0032117369142962205 0.002293711860494207 0.009518848270511165 0.003211746126775734 0.0022937183379349484 0.00988564807330636
2.302 0.0031519284552107975 0.002251007709268214 0.009066187980235528 0.0031519327634271198 0.002251010706140355 0.009321005910634339
2.312 0.0030895476022603802 0.002206460128409385 0.008662396078438 0.0030895495430814882 0.0022064614676655116 0.00883622335927684
2.322 0.0030259890478349706 0.0021610683016158928 0.008303838092300498 0.0030259898895028687 0.002161068880208862 0.008420354028801662
2.332 0.002962449481099895 0.0021156886087771672 0.007987359159975345 0.0029624498321017233 0.0021156888504971555 0.008064162095406086
2.342 0.0028999364347112658 0.002071041556779705 0.007710016679184682 0.002899936575233071 0.0020710416543444194 0.007759847342300979
2.352 0.0028392634434549345 0.002027708737243005 0.007468786442908555 0.0028392634972993704 0.002027708775182546 0.007500643128769864
2.362 0.0027810296082512276 0.001986118375845301 0.007260276040870768 0.002781029627895106 0.001986118389978712 0.007280367249446118
2.372 0.0027255769394364665 0.0019465149282816695 0.007080481405061702 0.0027255769461987022 0.001946514933276245 0.007092997975535261
2.382 0.002672929910148355 0.0019089159149715531 0.006924629638104315 0.0026729299123091008 0.0019089159166178551 0.0069323433399772405
2.392 0.002622765378663822 0.0018730904834043363 0.006787230745996743 0.0026227653792829804 0.001873090483894143 0.006791940576793958
2.402 0.0025744538753321175 0.0018385890964828361 0.006662397883800514 0.0025744538754772285 0.0018385890966041865 0.006665251530494381
2.412 0.002527178804771864 0.0018048287091520301 0.006544359702978965 0.0025271788047896244 0.0018048287091699453 0.006546078085055235
2.422 0.002480116268049064 0.001771221048515181 0.006428061124130142 0.0024801162680412364 0.001771221048510626 0.006429090968271333
2.432 0.002432599203492183 0.0017372897750336897 0.006309634958970507 0.002432599203483822 0.0017372897750276889 0.006310249926574119
2.442 0.0023841987051280893 0.0017027284119232886 0.006186561233991917 0.002384198705123017 0.0017027284119195073 0.006186927437425732
2.452 0.002334742343360498 0.0016674134187242547 0.006057613459874303 0.002334742343357938 0.0016674134187223257 0.0060578310306814145
2.462 0.0022842960330236367 0.00163139148574036 0.005922697278871548 0.002284296033022463 0.001631391485739476 0.005922826275069857
2.472 0.0022331108892636215 0.001594841686850503 0.005782592208492533 0.002233110889263111 0.0015948416868501257 0.005782668529733248
2.482 0.002181559063558335 0.0015580296815874417 0.005638672103266548 0.0021815590635581197 0.0015580296815872862 0.005638717157960686
2.492 0.0021300724591328452 0.001521263980373146 0.005492640073663146 0.0021300724591327533 0.0015212639803730867 0.005492666604854231
2.502 0.0020790829507175827 0.0014848531122751613 0.005346279109648003 0.0020790829507175415 0.001484853112275139 0.005346294689446125
2.512 0.002028982518554116 0.0014490770937301278 0.005201273535409539 0.0020289825185540937 0.0014490770937301215 0.005201282655390613
2.522 0.001980105132803514 0.0014141745236118432 0.005059099091376951 0.0019801051328035015 0.0014141745236118425 0.005059104410839871
2.532 0.001932716615236141 0.0013803352715994813 0.004920957543748091 0.0019327166152361315 0.0013803352715994843 0.004920960633902478
2.542 0.0018870154532856032 0.0013477010798402696 0.004787775437947132 0.0018870154532855976 0.0013477010798402746 0.004787777224921333
2.552 0.001843140128545937 0.001316370858934684 0.004660227648512948 0.0018431401285459344 0.0013163708589346915 0.004660228676704309
2.562 0.0018011733501387712 0.0012864036598147376 0.004538741849199381 0.001801173350138772 0.001286403659814745 0.004538742437577566
2.572 0.0017611472778634725 0.0012578224132592322 0.004423519483888211 0.001761147277863477 0.00125782241325924 0.004423519818611783
2.582 0.0017230520999373408 0.0012306200836346918 0.004314580249237536 0.0017230520999373482 0.0012306200836346983 0.004314580438456751
2.592 0.0016868483466955882 0.001204768441812003 0.004211805460479424 0.0016868483466955977 0.00120476844181201 0.004211805566710185
2.602 0.0016524783313486247 0.0011802262715181683 0.004114974595837656 0.0016524783313486377 0.0011802262715181748 0.0041149746550290375
2.612 0.0016198682272462856 0.0011569408461825957 0.004023789331675004 0.0016198682272462988 0.001156940846182602 0.004023789364386564
2.622 0.0015889290810202242 0.0011348486153544078 0.003937906017374574 0.0015889290810202363 0.0011348486153544115 0.003937906035293368
2.632 0.001559563434974206 0.0011138799680416253 0.0038569753002222623 0.0015595634349742193 0.001113879968041629 0.0038569753099458627
2.642 0.0015316712168993289 0.0010939634415471652 0.0037806495653937653 0.0015316712168993445 0.0010939634415471685 0.0037806495706178517
2.652 0.0015051558701758218 0.0010750300660083978 0.0037085811660663424 0.0015051558701758363 0.0010750300660083995 0.003708581168843603
2.662 0.001479929730137727 0.0010570172278260785 0.0036404357922408333 0.001479929730137742 0.0010570172278260809 0.0036404357937009925
2.672 0.0014559125762608285 0.0010398676366817987 0.003575897196663158 0.0014559125762608426 0.0010398676366818005 0.0035758971974219284
2.682 0.0014330276923519053 0.0010235264993067588 0.0035146705411776055 0.0014330276923519175 0.0010235264993067592 0.0035146705415670925
2.692 0.0014112015897942117 0.0010079413381252269 0.0034564905607519718 0.0014112015897942219 0.001007941338125227 0.003456490560949348
2.702 0.0013903666381829554 0.0009930638580202809 0.003401121998332485 0.0013903666381829642 0.0009930638580202802 0.003401121998431177
2.712 0.001370461728982615 0.0009788504253051967 0.003348354362525511 0.0013704617289826213 0.0009788504253051948 0.0033483543625741803
2.722 0.001351429570852205 0.0009652601324634806 0.0032979968696727436 0.0013514295708522092 0.0009652601324634774 0.0032979968696964066
2.732 0.0013332168241489075 0.0009522548825730426 0.003249877320033119 0.0013332168241489092 0.0009522548825730399 0.0032498773200444605
2.742 0.0013157769257102338 0.0009398014237988023 0.0032038389485604833 0.0013157769257102331 0.000939801423798798 0.0032038389485658414
2.752 0.0012990686351054 0.0009278703105659615 0.0031597342474728013 0.001299068635105398 0.0009278703105659573 0.003159734247475296
2.762 0.0012830520645609558 0.0009164330568057042 0.0031174329978504306 0.0012830520645609514 0.0009164330568056992 0.0031174329978515764
2.772 0.0012676865933690603 0.0009054606631592186 0.003076833260987454 0.0012676865933690538 0.000905460663159216 0.0030768332609879723
2.782 0.0012529302240189676 0.0008949231528935501 0.0030378497319941597 0.001252930224018961 0.0008949231528935466 0.0030378497319943913
2.792 0.0012387421383323008 0.0008847913740658222 0.003000400450375872 0.0012387421383322922 0.0008847913740658193 0.0030004004503759733
2.802 0.0012250873251380655 0.0008750403242974208 0.002964407270893713 0.0012250873251380572 0.0008750403242974179 0.0029644072708937567
2.812 0.0012119367294368025 0.000865649260452851 0.0029297937311655417 0.0012119367294367957 0.00086564926045285 0.0029297937311655604
2.822 0.0011992631654436118 0.0008565987675086196 0.0028964853525937106 0.0011992631654436064 0.000856598767508618 0.002896485352593718
2.832 0.001187039067472683 0.0008478691636989119 0.002864419464836685 0.001187039067472678 0.0008478691636989103 0.002864419464836688
2.842 0.001175236790157206 0.0008394407196580866 0.002833543576881782 0.0011752367901572025 0.0008394407196580851 0.002833543576881783
2.852 0.001163829783283677 0.0008312944804055121 0.0028038034670783674 0.0011638297832836757 0.0008312944804055117 0.0028038034670783683
2.862 0.0011527947418236834 0.0008234138044322777 0.0027751426791256103 0.0011527947418236827 0.0008234138044322769 0.0027751426791256103
2.872 0.0011421125210104883 0.0008157850254093752 0.002747506099389889 0.0011421125210104885 0.0008157850254093752 0.002747506099389889
2.882 0.001131766805734686 0.0008083964971021412 0.0027208370926048125 0.001131766805734687 0.0008083964971021419 0.002720837092604812
2.892 0.0011217432909644222 0.0008012380067434016 0.002695078453413143 0.001121743290964423 0.0008012380067434018 0.0026950784534131426
2.902 0.0011120288653317203 0.000794300193242551 0.002670178431686593 0.0011120288653317192 0.000794300193242552 0.0026701784316865928
2.912 0.0011026087528539412 0.0007875725102392549 0.0026460926819153324 0.0011026087528539404 0.000787572510239257 0.002646092681915332
2.922 0.0010934652659155162 0.0007810423324909002 0.0026227834331696955 0.0010934652659155132 0.0007810423324909016 0.0026227834331696955
2.932 0.0010845808708979873 0.0007746971411785176 0.0026002163149361542 0.001084580870897983 0.0007746971411785198 0.0026002163149361542
2.942 0.001075941542025274 0.0007685269215259911 0.0025783539778062537 0.0010759415420252677 0.0007685269215259933 0.0025783539778062533
2.952 0.0010675366479789045 0.0007625240862421464 0.00255715358611621 0.0010675366479788965 0.0007625240862421484 0.00255715358611621
2.962 0.0010593567747039449 0.0007566819132907774 0.0025365733834623763 0.001059356774703936 0.0007566819132907779 0.002536573383462376
2.972 0.0010513918740116953 0.0007509932293562572 0.0025165788362460834 0.0010513918740116866 0.0007509932293562574 0.002516578836246083
2.982 0.0010436302991421403 0.0007454497222213363 0.002497140465158169 0.0010436302991421304 0.0007454497222213351 0.0024971404651581686
2.992 0.0010360592248662296 0.0007400422333559086 0.00247823118406919 0.0010360592248662196 0.000740042233355906 0.0024782311840691896
3.002 0.001028666467513432 0.0007347620623403472 0.0024598271304915056 0.0010286664675134226 0.0007347620623403425 0.0024598271304915056
3.012 0.0010214419415925271 0.0007296020140247801 0.002441903561447893 0.0010214419415925191 0.0007296020140247751 0.0024419035614478926
3.022 0.0010143782276850917 0.0007245567909727542 0.0024244294448052734 0.0010143782276850846 0.0007245567909727486 0.0024244294448052734
3.032 0.0010074707624232145 0.0007196231323226364 0.0024073710069893797 0.0010074707624232108 0.0007196231323226318 0.002407371006989379
3.042 0.0010007155672311257 0.0007147982025186153 0.002390698310560928 0.0010007155672311237 0.0007147982025186115 0.0023906983105609274
3.052 0.0009941053605931776 0.0007100768025220498 0.00237439002197911 0.000994105360593178 0.0007100768025220472 0.0023743900219791096
3.062 0.000987629946654841 0.0007054516471210908 0.002358435953587767 0.0009876299466548457 0.0007054516471210891 0.002358435953587767
3.072 0.0009812806882436057 0.0007009165731245622 0.0023428293062647443 0.0009812806882436127 0.0007009165731245618 0.0023428293062647443
3.082 0.0009750521966606211 0.0006964677365799622 0.002327554706884262 0.0009750521966606304 0.0006964677365799631 0.002327554706884262
3.092 0.0009689407185224988 0.0006921024535678588 0.002312591482448106 0.0009689407185225093 0.0006921024535678603 0.0023125914824481055
3.102 0.000962942998219554 0.000687818402164031 0.002297922681187916 0.0009629429982195647 0.0006878184021640336 0.002297922681187916
3.112 0.0009570552029998128 0.0006836128477502621 0.00228353384195283 0.0009570552029998245 0.0006836128477502645 0.0022835338419528294
3.122 0.0009512718206981128 0.0006794818514054689 0.0022694132253606052 0.0009512718206981237 0.0006794818514054716 0.002269413225360605
3.132 0.0009455865189558114 0.0006754208939169469 0.0022555562449526056 0.0009455865189558226 0.0006754208939169489 0.0022555562449526056
3.142 0.0009399935911326391 0.0006714259034944429 0.0022419580295940478 0.000939993591132649 0.0006714259034944452 0.0022419580295940473
3.152 0.0009344887456037014 0.0006674938099557413 0.002228605408608421 0.0009344887456037096 0.0006674938099557443 0.002228605408608421
3.162 0.0009290696329623115 0.0006636229368719777 0.002215482930551178 0.0009290696329623185 0.0006636229368719807 0.0022154829305511773
3.172 0.0009237343436190348 0.0006598119260902743 0.002202577666981774 0.0009237343436190406 0.000659811926090279 0.002202577666981774
3.182 0.0009184792093660716 0.0006560581562318736 0.002189877925694657 0.0009184792093660763 0.0006560581562318786 0.0021898779256946566
3.192 0.000913300094896849 0.0006523586726161112 0.002177375796726442 0.0009133000948968523 0.0006523586726161172 0.0021773757967264414
3.202 0.0009081943316271537 0.0006487115733823778 0.0021650645453497896 0.0009081943316271572 0.0006487115733823843 0.0021650645453497896
3.212 0.0009031595463225573 0.0006451151621418557 0.0021529319666374336 0.0009031595463225592 0.0006451151621418618 0.002152931966637433
3.222 0.0008981929790141494 0.0006415674666387081 0.002140965607214881 0.0008981929790141509 0.0006415674666387134 0.0021409656072148807
3.232 0.0008932922058312981 0.0006380667589062562 0.002129158590340387 0.0008932922058312989 0.0006380667589062605 0.002129158590340387
3.242 0.0008884543316332601 0.0006346109707274048 0.002117504553593355 0.00088845433163326 0.0006346109707274072 0.002117504553593355
3.252 0.0008836757759213724 0.000631197543569793 0.00210599688454501 0.0008836757759213708 0.0006311975435697942 0.0021059968845450095
3.262 0.0008789538108103236 0.0006278245320759376 0.002094632249115836 0.0008789538108103205 0.0006278245320759366 0.0020946322491158355
3.272 0.0008742861881497588 0.000624490330810618 0.002083406017362955 0.000874286188149755 0.000624490330810616 0.0020834060173629547
3.282 0.0008696699421777337 0.0006211928197078418 0.002072311073682409 0.0008696699421777281 0.0006211928197078381 0.0020723110736824086
3.292 0.0008651024448586238 0.0006179301228048818 0.0020613437764059983 0.0008651024448586174 0.0006179301228048775 0.002061343776405998
3.302 0.0008605820681048983 0.0006147010774607455 0.002050501244971456 0.0008605820681048908 0.0006147010774607415 0.0020505012449714556
3.312 0.0008561073011470888 0.0006115046049786234 0.002039775945116681 0.0008561073011470813 0.0006115046049786198 0.0020397759451166804
3.322 0.0008516770707938507 0.00060833994063672 0.0020291615215238938 0.0008516770707938428 0.0006083399406367168 0.0020291615215238933
3.332 0.0008472907975487986 0.0006052066711212233 0.0020186561823693936 0.0008472907975487913 0.0006052066711212215 0.002018656182369393
3.342 0.0008429467527818348 0.0006021035621418911 0.0020082567356692308 0.0008429467527818281 0.0006021035621418908 0.0020082567356692303
3.352 0.0008386423793577336 0.0005990287876528627 0.001997957493564584 0.0008386423793577272 0.0005990287876528629 0.0019979574935645836
3.362 0.0008343763370598261 0.0005959813882285433 0.0019877530835830967 0.0008343763370598208 0.0005959813882285448 0.0019877530835830963
3.372 0.000830147699534074 0.0005929607030475005 0.0019776359718660886 0.0008301476995340699 0.0005929607030475028 0.0019776359718660886
3.382 0.0008259536056857738 0.000589964690686646 0.0019675953918941677 0.0008259536056857702 0.0005899646906866486 0.0019675953918941677
3.392 0.0008217890269698247 0.0005869897578973551 0.0019576185678769923 0.0008217890269698233 0.0005869897578973576 0.001957618567876992
3.402 0.0008176468287297141 0.000584030807742444 0.001947686122275179 0.0008176468287297127 0.0005840308077424464 0.001947686122275179
3.412 0.0008135158415888368 0.0005810798651277909 0.0019377658047360306 0.0008135158415888365 0.0005810798651277932 0.0019377658047360301
3.422 0.0008093789715328946 0.0005781247177739327 0.0019278130154225352 0.0008093789715328958 0.000578124717773934 0.0019278130154225352
3.432 0.0008052130752561049 0.0005751488312854711 0.0019177731311185834 0.0008052130752561076 0.0005751488312854716 0.0019177731311185834
3.442 0.0008009896419526059 0.0005721318425065092 0.0019075788060302378 0.0008009896419526096 0.0005721318425065092 0.0019075788060302374
3.452 0.0007966755114963887 0.0005690500621023723 0.0018971485760493222 0.0007966755114963936 0.0005690500621023719 0.0018971485760493217
3.462 0.0007922336386344733 0.0005658770210212671 0.001886392211142618 0.0007922336386344786 0.0005658770210212665 0.0018863922111426175
3.472 0.0007876243387329058 0.0005625843708819744 0.001875218477281485 0.0007876243387329111 0.0005625843708819731 0.0018752184772814848
3.482 0.0007828090901371657 0.0005591445914152525 0.0018635469603679937 0.0007828090901371718 0.0005591445914152513 0.0018635469603679935
3.492 0.000777759376036024 0.0005555373061326338 0.0018513318737438304 0.0007777593760360309 0.000555537306132633 0.0018513318737438302
3.502 0.000772470159219987 0.0005517589206367401 0.0018385958491616142 0.0007724701592199931 0.00055175892063674 0.001838595849161614
3.512 0.000766974529500942 0.0005478330820096814 0.0018254651581932062 0.0007669745295009485 0.0005478330820096809 0.001825465158193206
3.522 0.0007613551802322613 0.0005438188733312962 0.0018121993861950677 0.0007613551802322681 0.0005438188733312966 0.0018121993861950677
3.532 0.0007557467863740874 0.0005398125207983349 0.0017991965967157247 0.0007557467863740935 0.0005398125207983352 0.0017991965967157242
3.542 0.0007503213341558687 0.0005359369033200134 0.0017869438051335007 0.0007503213341558745 0.0005359369033200151 0.0017869438051335003
3.552 0.000745251641193693 0.0005323154684338492 0.0017759062711848255 0.0007452516411936978 0.000532315468433851 0.0017759062711848253
3.562 0.0007406503115899592 0.0005290286250557264 0.0017663618425734573 0.0007406503115899641 0.000529028625055729 0.0017663618425734573
3.572 0.000736481458097204 0.0005260506967527248 0.0017581749372713692 0.0007364814580972077 0.0005260506967527271 0.001758174937271369
3.582 0.000732460907119787 0.0005231786677370699 0.0017505482494698992 0.0007324609071197894 0.0005231786677370724 0.001750548249469899
3.592 0.000727990728420955 0.0005199855096751075 0.0017418647705760536 0.000727990728420957 0.0005199855096751098 0.0017418647705760531
3.602 0.0007221873252219085 0.0005158403565595655 0.001729761513035718 0.0007221873252219097 0.0005158403565595662 0.0017297615130357179
3.612 0.0007140526109266568 0.0005100307981803369 0.0017115650930750051 0.0007140526109266569 0.0005100307981803373 0.001711565093075005
3.622 0.0007027826352148225 0.0005019832132907326 0.00168507965021782 0.0007027826352148219 0.0005019832132907327 0.00168507965021782
3.632 0.0006881080745096249 0.0004915057071998418 0.0016494489680414905 0.000688108074509624 0.0004915057071998419 0.0016494489680414907
3.642 0.0006705062616965517 0.0004789392505421207 0.0016057007978143155 0.0006705062616965497 0.00047893925054212026 0.0016057007978143155
3.652 0.0006511736164364904 0.00046513787692117995 0.001556726343373353 0.0006511736164364883 0.00046513787692117935 0.0015567263433733528
3.662 0.0006317554903736808 0.0004512758956080293 0.0015066748015786988 0.0006317554903736783 0.0004512758956080288 0.0015066748015786988
3.672 0.000613932593681463 0.00043855283249221556 0.0014599642884930155 0.0006139325936814603 0.00043855283249221485 0.0014599642884930153
3.682 0.0005990099361544069 0.00042790018781019924 0.001420243107437845 0.0005990099361544042 0.0004279001878101989 0.001420243107437845
3.692 0.0005876271774699262 0.0004197747341893069 0.0013895927882381612 0.0005876271774699235 0.0004197747341893072 0.001389592788238161
3.702 0.0005796439269883433 0.00041407647131355604 0.0013681526774312904 0.000579643926988341 0.0004140764713135564 0.0013681526774312902
3.712 0.0005741988515083728 0.0004101905574262097 0.0013542309182855267 0.0005741988515083711 0.00041019055742621136 0.0013542309182855267
3.722 0.0005699202525855769 0.0004071374282768753 0.001344827889761545 0.0005699202525855756 0.0004071374282768777 0.001344827889761545
3.732 0.000565254530448186 0.000403807180510458 0.001336402441051913 0.0005652545304481863 0.00040380718051046064 0.001336402441051913
3.742 0.0005588429816256047 0.0003992286556235633 0.001325683318995114 0.0005588429816256059 0.00039922865562356516 0.0013256833189951138
3.752 0.0005498590113195462 0.0003928105704069326 0.0013103839941240876 0.000549859011319547 0.0003928105704069335 0.0013103839941240876
3.762 0.0005382647848567796 0.00038452546022647155 0.0012898102796128044 0.0005382647848567795 0.00038452546022647 0.0012898102796128044
3.772 0.000524962594493014 0.0003750184442471945 0.001265308375741002 0.0005249625944930128 0.0003750184442471899 0.0012653083757410018
3.782 0.0005116827942924882 0.0003655271718608305 0.0012401168734277955 0.0005116827942924861 0.00036552717186082346 0.0012401168734277952
3.792 0.0005003559383149167 0.0003574324020192751 0.0012180050080607232 0.0005003559383149136 0.0003574324020192656 0.001218005008060723
3.802 0.000492108983454752 0.0003515398502657734 0.0012010805229976443 0.0004921089834547478 0.00035153985026576263 0.001201080522997644
3.812 0.0004867040154011516 0.0003476790551627394 0.0011886874680354593 0.00048670401540114663 0.0003476790551627282 0.001188687468035459
3.822 0.0004829789118659435 0.0003450188801215922 0.0011785443783973956 0.00048297891186593834 0.00034501888012158243 0.0011785443783973956
3.832 0.0004796109909785872 0.00034261372266554125 0.001168357548802096 0.00047961099097858174 0.00034261372266553345 0.0011683575488020959
3.842 0.000475330820845828 0.00033955644214044527 0.001155872661858131 0.00047533082084582257 0.00033955644214043963 0.0011558726618581309
3.852 0.00046885915427592327 0.0003349329321454444 0.0011382643276415562 0.0004688591542759173 0.0003349329321454409 0.0011382643276415562
3.862 0.0004592119272160042 0.00032803955177468917 0.0011127248283328507 0.0004592119272159991 0.0003280395517746866 0.0011127248283328503
3.872 0.0004462273957648189 0.0003187600242845652 0.0010779789441389964 0.0004462273957648141 0.0003187600242845641 0.0010779789441389964
3.882 0.000430763309664293 0.00030770710320938256 0.0010352082538221594 0.0004307633096642882 0.0003077071032093823 0.0010352082538221592
3.892 0.000414402335730449 0.0002960123296293875 0.0009878564056837803 0.00041440233573044444 0.00029601232962938776 0.00098785640568378
3.902 0.00039888730109810343 0.0002849219657231747 0.0009408290894639865 0.0003988873010980996 0.00028492196572317536 0.0009408290894639865
3.912 0.00038553577186369677 0.00027537810938374534 0.0008995125440008001 0.00038553577186369335 0.0002753781093837464 0.0008995125440008001
3.922 0.00037481819195062956 0.000267717155210342 0.0008685513772369826 0.0003748181919506267 0.00026771715521034284 0.0008685513772369825
3.932 0.0003662696843303677 0.00026160699917334807 0.0008503407867523247 0.0003662696843303649 0.00026160699917334926 0.0008503407867523246
3.942 0.0003587960621818392 0.0002562658706477954 0.0008438074708232885 0.00035879606218183773 0.0002562658706477965 0.0008438074708232883
3.952 0.00035119638084499 0.0002508357128751918 0.000844508253271194 0.00035119638084498875 0.0002508357128751936 0.0008445082532711938
3.962 0.00034259355555569973 0.00024468981077412565 0.0008463693438087284 0.00034259355555569935 0.00024468981077412815 0.0008463693438087284
3.972 0.0003325887038915143 0.00023754306706814544 0.0008439972407205557 0.0003325887038915152 0.00023754306706814889 0.0008439972407205556
3.982 0.000321181645277986 0.0002293952537198669 0.0008341029046901066 0.00032118164527798857 0.00022939525371987144 0.0008341029046901066
3.992 0.0003086127120864556 0.00022041803331833426 0.0008155516685375171 0.0003086127120864595 0.00022041803331833998 0.0008155516685375171
4.002 0.00029523972284853877 0.00021086704447690556 0.0007886388546019202 0.000295239722848544 0.00021086704447691258 0.0007886388546019201
4.012 0.00028147151647996013 0.00020103435344349179 0.0007543989559053721 0.0002814715164799658 0.00020103435344349938 0.000754398955905372
4.022 0.000267729751785272 0.0001912211077288183 0.0007142541279696163 0.00026772975178527875 0.00019122110772882653 0.0007142541279696162
4.032 0.00025441577680622755 0.00018171385615582127 0.0006698850173550235 0.0002544157768062347 0.00018171385615582905 0.0006698850173550234
4.042 0.00024187518898484046 0.00017275926434761723 0.0006232087706347999 0.00024187518898484788 0.00017275926434762485 0.0006232087706347998
4.052 0.00023035079301408614 0.0001645305628756604 0.0005764751208479031 0.00023035079301409372 0.0001645305628756673 0.000576475120847903
4.062 0.0002199211447087514 0.0001570837005027642 0.0005324569631351055 0.00021992114470875855 0.0001570837005027703 0.0005324569631351054
4.072 0.00021046121895227802 0.00015032928538582016 0.0004945211781989296 0.00021046121895228504 0.00015032928538582537 0.0004945211781989296
4.082 0.00020168918869839034 0.0001440659898505893 0.0004661570644842061 0.00020168918869839677 0.00014406598985059377 0.0004661570644842061
4.092 0.00019331051933948613 0.00013808341069356127 0.00044968563703116086 0.00019331051933949229 0.00013808341069356485 0.0004496856370311608
4.102 0.00018516287050734763 0.00013226549565843068 0.0004447665318986154 0.00018516287050735362 0.00013226549565843382 0.0004447665318986154
4.112 0.00017723335679049716 0.00012660286948109394 0.0004481365266361096 0.00017723335679050272 0.00012660286948109638 0.0004481365266361095
4.122 0.00016953895173893782 0.00012110749858384565 0.0004550769153178407 0.0001695389517389434 0.00012110749858384723 0.00045507691531784073
4.132 0.0001620097822065392 0.00011572942182421959 0.00046133966632754496 0.00016200978220654472 0.0001157294218242205 0.00046133966632754496
4.142 0.00015450059274078602 0.00011036494158916648 0.00046418762372741436 0.00015450059274079128 0.00011036494158916669 0.0004641876237274143
4.152 0.00014689909680968546 0.00010493395654672144 0.0004624060787315281 0.0001468990968096905 0.00010493395654672087 0.000462406078731528
4.162 0.0001392147469136241 9.944332447603884e-05 0.00045585011818281075 0.00013921474691362868 9.944332447603757e-05 0.0004558501181828107
4.172 0.00013159068838244106 9.399539662061196e-05 0.0004450024957756466 0.00013159068838244505 9.39953966206102e-05 0.0004450024957756466
4.182 0.00012426191375518588 8.875813964258654e-05 0.0004306839475491163 0.00012426191375518932 8.875813964258423e-05 0.0004306839475491162
4.192 0.0001174993313914237 8.392519179392156e-05 0.0004138763244978569 0.00011749933139142653 8.392519179391882e-05 0.0004138763244978569
4.202 0.00011155782216235639 7.967875884726323e-05 0.00039561219907570665 0.00011155782216235857 7.967875884726006e-05 0.0003956121990757066
4.212 0.0001066285380344598 7.615553141479867e-05 0.0003769113201254388 0.00010662853803446152 7.615553141479527e-05 0.0003769113201254388
4.222 0.00010279515175820699 7.341541553711957e-05 0.0003587457492898099 0.00010279515175820791 7.341541553711583e-05 0.00035874574928980977
4.232 0.00010000256070424411 7.141915290997146e-05 0.00034201715519155336 0.00010000256070424408 7.141915290996761e-05 0.00034201715519155325
4.242 9.805042267645877e-05 7.002368254824345e-05 0.00032753539113260005 9.805042267645795e-05 7.002368254823961e-05 0.00032753539113260005
4.252 9.661844696826767e-05 6.900020216895032e-05 0.00031598190194987564 9.661844696826599e-05 6.900020216894686e-05 0.0003159819019498756
4.262 9.532139871516548e-05 6.807347483755642e-05 0.00030783583530403195 9.532139871516321e-05 6.807347483755328e-05 0.0003078358353040319
4.272 9.378374282900926e-05 6.697517665955859e-05 0.0003032604093145241 9.378374282900614e-05 6.697517665955584e-05 0.000303260409314524
4.282 9.171738950724536e-05 6.549945897158942e-05 0.0003019938897825252 9.17173895072418e-05 6.549945897158696e-05 0.00030199388978252513
4.292 8.898144857819494e-05 6.354564882375715e-05 0.0003033255746704785 8.898144857819066e-05 6.354564882375468e-05 0.0003033255746704784
4.302 8.56028863432215e-05 6.11330078750853e-05 0.00030621367943367843 8.560288634321682e-05 6.113300787508277e-05 0.0003062136794336784
4.312 8.174756267017254e-05 5.8380034975670065e-05 0.000309520409167211 8.174756267016727e-05 5.838003497566727e-05 0.000309520409167211
4.322 7.765394940431821e-05 5.545710458952162e-05 0.00031226580968815603 7.765394940431256e-05 5.5457104589518505e-05 0.000312265809688156
4.332 7.35626023269155e-05 5.2536072233864194e-05 0.00031379763846358944 7.356260232690978e-05 5.253607223386091e-05 0.00031379763846358944
4.342 6.9671608584678e-05 4.975843935026124e-05 0.00031383341829291356 6.96716085846723e-05 4.975843935025791e-05 0.0003138334182929135
4.352 6.612230973990233e-05 4.7225148366221316e-05 0.00031239788873410753 6.612230973989698e-05 4.722514836621821e-05 0.0003123978887341075
4.362 6.29990430894224e-05 4.4996393325142544e-05 0.0003097119382476197 6.299904308941757e-05 4.499639332514009e-05 0.0003097119382476197
4.372 6.033016797634364e-05 4.309235328821068e-05 0.000306086178120632 6.033016797633965e-05 4.309235328820894e-05 0.00030608617812063197
4.382 5.809126388535785e-05 4.149548597171289e-05 0.0003018492973896647 5.809126388535508e-05 4.149548597171219e-05 0.0003018492973896647
4.392 5.621566219910678e-05 4.0158066931399765e-05 0.0002973114359248389 5.621566219910536e-05 4.015806693140026e-05 0.00029731143592483884
4.402 5.4612384638816794e-05 3.9015018914628644e-05 0.000292743838316896 5.4612384638816937e-05 3.9015018914630385e-05 0.00029274383831689587
4.412 5.3186106693866275e-05 3.7998180860734264e-05 0.0002883613321715427 5.3186106693867935e-05 3.79981808607372e-05 0.0002883613321715427
4.422 5.185243867548008e-05 3.704722475362154e-05 0.00028431083286801313 5.1852438675483204e-05 3.704722475362564e-05 0.0002843108328680131
4.432 5.0544703794468114e-05 3.6114494595693604e-05 0.0002806739960115867 5.0544703794472505e-05 3.611449459569866e-05 0.0002806739960115867
4.442 4.921299418048223e-05 3.516432859180722e-05 0.0002774838196183306 4.92129941804875e-05 3.5164328591812963e-05 0.00027748381961833053
4.452 4.7819397849740305e-05 3.416964643453694e-05 0.0002747471602215797 4.7819397849746295e-05 3.416964643454322e-05 0.0002747471602215796
4.462 4.633391440978752e-05 3.310902826211414e-05 0.00027246346486903945 4.633391440979375e-05 3.3109028262120736e-05 0.0002724634648690394
4.472 4.473455022635691e-05 3.1966777975210104e-05 0.00027063248259323196 4.4734550226363274e-05 3.196677797521683e-05 0.0002706324825932319
4.482 4.301285976426879e-05 3.073687568216234e-05 0.00026924924816973427 4.301285976427512e-05 3.07368756821691e-05 0.0002692492481697342
4.492 4.1182662659515917e-05 2.9429198670441476e-05 0.00026829146097957925 4.1182662659522015e-05 2.9429198670448157e-05 0.0002682914609795792
4.502 3.92857845524033e-05 2.8073619104785494e-05 0.00026770842833403357 3.928578455240903e-05 2.807361910479194e-05 0.00026770842833403346
4.512 3.7387738192431105e-05 2.6716921846191328e-05 0.00026741902634781095 3.738773819243629e-05 2.6716921846197413e-05 0.0002674190263478109
4.522 3.556146710892459e-05 2.5411202261741096e-05 0.0002673196936162217 3.556146710892903e-05 2.541120226174662e-05 0.00026731969361622166
4.532 3.386608241483632e-05 2.4198690734594563e-05 0.0002672979570480417 3.38660824148396e-05 2.41986907345994e-05 0.00026729795704804167
4.542 3.233172787086659e-05 2.3100950125619324e-05 0.00026724730828810134 3.233172787086849e-05 2.3100950125623183e-05 0.00026724730828810134
4.552 3.0957163270146963e-05 2.2117148168149294e-05 0.0002670822611310063 3.095716327014709e-05 2.2117148168152107e-05 0.0002670822611310062
4.562 2.9718832377106185e-05 2.1230525065500246e-05 0.00026675143711208906 2.9718832377104504e-05 2.1230525065501906e-05 0.000266751437112089
4.572 2.8585532621449246e-05 2.04188606496366e-05 0.000266243238320806 2.8585532621445864e-05 2.041886064963709e-05 0.00026624323832080595
4.582 2.753161449352082e-05 1.966389532965975e-05 0.00026558055363176144 2.7531614493516175e-05 1.966389532965912e-05 0.0002655805536317614
4.592 2.6543150048574934e-05 1.8955734248903635e-05 0.00026480770099862236 2.6543150048569513e-05 1.8955734248901884e-05 0.0002648077009986223
4.602 2.561621735617694e-05 1.8291622630188657e-05 0.0002639764192846117 2.561621735617143e-05 1.8291622630185716e-05 0.0002639764192846117
4.612 2.4751345825194498e-05 1.767197861931532e-05 0.00026313532631599425 2.475134582518939e-05 1.767197861931107e-05 0.0002631353263159942
4.622 2.39488668769855e-05 1.7097071763733965e-05 0.0002623237557077621 2.394886687698111e-05 1.709707176372832e-05 0.00026232375570776217
4.632 2.3207058734440573e-05 1.6565697044200752e-05 0.00026156959927692476 2.3207058734437032e-05 1.656569704419377e-05 0.00026156959927692476
4.642 2.25224612012914e-05 1.6075399546440927e-05 0.00026089026090543805 2.2522461201288754e-05 1.6075399546432825e-05 0.000260890260905438
4.652 2.1891020986969603e-05 1.5623293355908327e-05 0.00026029505962854826 2.1891020986967858e-05 1.5623293355899593e-05 0.00026029505962854826
4.662 2.1308889974016893e-05 1.5206633129025496e-05 0.0002597874292715131 2.130888997401605e-05 1.5206633129016738e-05 0.0002597874292715132
4.672 2.077222900661917e-05 1.4822675018504891e-05 0.00025936621408735865 2.0772229006619305e-05 1.4822675018496773e-05 0.0002593662140873586
4.682 2.0276138536401365e-05 1.4467913015068704e-05 0.0002590262410327736 2.0276138536402538e-05 1.4467913015061848e-05 0.00025902624103277353
4.692 1.9813369379614618e-05 1.4137157471149761e-05 0.0002587586844386855 1.981336937961689e-05 1.4137157471144675e-05 0.0002587586844386855
4.702 1.9373573122797578e-05 1.3822999114783586e-05 0.0002585517135912341 1.9373573122800956e-05 1.382299911478059e-05 0.00025855171359123405
4.712 1.894374041604395e-05 1.3516122580116343e-05 0.0002583917024692269 1.894374041604836e-05 1.3516122580115516e-05 0.0002583917024692269
4.722 1.8510107028751527e-05 1.3206669991065959e-05 0.000258264974237622 1.851010702875675e-05 1.3206669991067185e-05 0.000258264974237622
4.732 1.806111235525426e-05 1.2886357621541189e-05 0.00025815971205106036 1.8061112355260047e-05 1.288635762154411e-05 0.00025815971205106036
4.742 1.7590386582741394e-05 1.2550613162304474e-05 0.0002580673555039562 1.7590386582747458e-05 1.255061316230865e-05 0.00025806735550395614
4.752 1.7098651164268327e-05 1.2199935593822132e-05 0.00025798269948393174 1.709865116427438e-05 1.2199935593827088e-05 0.0002579826994839317
4.762 1.659375812408452e-05 1.1839923641025398e-05 0.00025790232817680893 1.659375812409034e-05 1.1839923641030707e-05 0.00025790232817680893
4.772 1.6088665205517364e-05 1.1479827634893346e-05 0.00025782201621621137 1.608866520552276e-05 1.1479827634898728e-05 0.00025782201621621137
4.782 1.559794299571239e-05 1.1130051167048576e-05 0.00025773479866784136 1.5597942995717313e-05 1.113005116705395e-05 0.00025773479866784136
4.792 1.5134151980895245e-05 1.07995595967671e-05 0.000257631570995149 1.51341519808997e-05 1.0799559596772427e-05 0.000257631570995149
4.802 1.470547506548706e-05 1.0494186748946166e-05 0.00025750464457918786 1.4705475065491051e-05 1.0494186748951513e-05 0.0002575046445791878
4.812 1.431516409312918e-05 1.0216239721585347e-05 0.00025735230910860246 1.4315164093132707e-05 1.0216239721590721e-05 0.0002573523091086024
4.822 1.3962218643368853e-05 9.964985835022678e-06 0.00025718106777478485 1.3962218643371972e-05 9.964985835027952e-06 0.0002571810677747848
4.832 1.3642200560776256e-05 9.737237051805345e-06 0.00025700338195795084 1.3642200560778845e-05 9.737237051810302e-06 0.0002570033819579508
4.842 1.3347908958264718e-05 9.527834213995608e-06 0.0002568319985320986 1.3347908958266681e-05 9.527834213999942e-06 0.00025683199853209854
4.852 1.30707859363987e-05 9.330652576475402e-06 0.00025667465892909464 1.3070785936399869e-05 9.330652576478817e-06 0.00025667465892909464
4.862 1.2803089788066457e-05 9.140154704764589e-06 0.00025653264476278577 1.2803089788066648e-05 9.14015470476685e-06 0.0002565326447627857
4.872 1.2538669875857717e-05 8.951943120745826e-06 0.0002564033773616545 1.2538669875856715e-05 8.95194312074689e-06 0.0002564033773616545
4.882 1.2270562143589445e-05 8.76104079664012e-06 0.0002562842150955887 1.227056214358716e-05 8.761040796640088e-06 0.0002562842150955887
4.892 1.1987461840586803e-05 8.559370080781647e-06 0.0002561743674757023 1.1987461840583257e-05 8.559370080780734e-06 0.00025617436747570223
4.902 1.1673782891836395e-05 8.335795214365257e-06 0.00025607409414524945 1.167378289183184e-05 8.335795214363743e-06 0.0002560740941452494
4.912 1.1315511011756301e-05 8.080304421146828e-06 0.00025598265196110715 1.1315511011751197e-05 8.080304421144936e-06 0.0002559826519611071
4.922 1.0908404896220411e-05 7.789868739246011e-06 0.00025589701500653377 1.090840489621535e-05 7.789868739243884e-06 0.0002558970150065337
4.932 1.04622549217851e-05 7.47148331382882e-06 0.00025581235166053826 1.0462254921780697e-05 7.471483313826524e-06 0.0002558123516605382
4.942 9.99824826447038e-06 7.140283623682353e-06 0.00025572389065488954 9.998248264467278e-06 7.140283623679881e-06 0.0002557238906548895
4.952 9.542492415418717e-06 6.814917853157889e-06 0.0002556291001078758 9.542492415417431e-06 6.814917853155318e-06 0.0002556291001078758
4.962 9.120549011575946e-06 6.513642117244781e-06 0.0002555290482532627 9.12054901157691e-06 6.513642117242292e-06 0.0002555290482532627
4.972 8.754044986069496e-06 6.251900946094831e-06 0.00025542815792118197 8.754044986072928e-06 6.251900946092749e-06 0.00025542815792118197
4.982 8.457151554935502e-06 6.039814268220054e-06 0.00025533233474505187 8.457151554941398e-06 6.039814268218833e-06 0.00025533233474505187
4.992 8.232265255793428e-06 5.879094195342571e-06 0.0002552464332491296 8.232265255801548e-06 5.8790941953426405e-06 0.0002552464332491295


==> figures/zero_circulation_vortex/data/standard_outflow_Ma0.03_Mat0.01_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 8.42946726255006e-06 6.021609284445557e-06 0.03443608120167794 7.704766474780807e-08 5.505545460469984e-08 0.00022968040285653688
0.012 8.425022892415744e-06 6.019044256848943e-06 0.03443060907929819 8.50232935943779e-08 6.078221811964247e-08 0.000344902802506718
0.022 8.425250224769922e-06 6.019244385858433e-06 0.03443049543525396 8.559595376026988e-08 6.117871152841328e-08 0.00034657609652031927
0.032 8.425248406241343e-06 6.019257069308097e-06 0.03443046528489308 8.601225900994833e-08 6.14428055181976e-08 0.00034775602185598583
0.042 8.425235885485012e-06 6.019248538682134e-06 0.03443043701427897 8.63838154452658e-08 6.16764196907229e-08 0.0003489011891902363
0.052 8.425217878586214e-06 6.019233189023179e-06 0.03443040783790089 8.673903359692853e-08 6.18976096285151e-08 0.00035003040465346274
0.062 8.425192775107365e-06 6.019220184589432e-06 0.03443037623617154 8.707793959494768e-08 6.209973107057943e-08 0.0003511437747298546
0.072 8.425152938588963e-06 6.019208345388375e-06 0.034430342474826 8.740769204987353e-08 6.228312656760458e-08 0.00035223496627004915
0.082 8.42508638708399e-06 6.019185779974746e-06 0.03443030745346608 8.774567381010843e-08 6.245413427047605e-08 0.00035329872811335497
0.092 8.42502298935376e-06 6.019165493822323e-06 0.03443027112752879 8.809216763729756e-08 6.261697071653722e-08 0.00035433014617183525
0.102 8.424971185736941e-06 6.0191465709669184e-06 0.034430232349155064 8.842406002945342e-08 6.277275556621204e-08 0.0003553295532104432
0.112 8.424931767029099e-06 6.0191294071191065e-06 0.034430190019469654 8.872260882317198e-08 6.293255499917016e-08 0.0003563097295782149
0.122 8.424907757273417e-06 6.019123149984652e-06 0.034430144267191674 8.899469666691655e-08 6.310834653940634e-08 0.00035729387234420155
0.132 8.424890178166244e-06 6.019130809266296e-06 0.03443009643627127 8.927471254205106e-08 6.330795928808914e-08 0.00035830009643618384
0.142 8.424831161717605e-06 6.019123753388931e-06 0.03443004818141184 8.95863749038657e-08 6.352278399084667e-08 0.0003593340361096648
0.152 8.424737358689919e-06 6.019104616045398e-06 0.0344300005808416 8.990577689088167e-08 6.37205359274834e-08 0.00036039447710922874
0.162 8.424668393770077e-06 6.019106929287558e-06 0.034429953952691196 9.023561373900926e-08 6.390289469380964e-08 0.00036147575732700183
0.172 8.424602619714959e-06 6.019103329445622e-06 0.03442990844707674 9.058785437586337e-08 6.40849471384166e-08 0.0003625668029749306
0.182 8.424543227913518e-06 6.019087907021332e-06 0.03442986467838224 9.093582041167638e-08 6.42635914384577e-08 0.00036365731575020856
0.192 8.424505676391296e-06 6.019071673452346e-06 0.03442982373913574 9.129022910771737e-08 6.446057214632617e-08 0.0003647455795175608
0.202 8.424469826113628e-06 6.019048099783429e-06 0.03442978643199254 9.1640714856977e-08 6.467210245929853e-08 0.00036583755793364345
0.212 8.424430860327872e-06 6.019024542323455e-06 0.03442975242331333 9.198023896286815e-08 6.48836317000155e-08 0.00036693695220673555
0.222 8.42437842398972e-06 6.0190009492385205e-06 0.03442972008173373 9.230929772591084e-08 6.507459582469733e-08 0.0003680387594556834
0.232 8.424313073958701e-06 6.018977419848484e-06 0.034429687165269236 9.263115728812349e-08 6.523513753590474e-08 0.00036913125174492284
0.242 8.42424627459149e-06 6.018955110723604e-06 0.03442965182544606 9.294749723549973e-08 6.538425933503844e-08 0.000370201658678671
0.252 8.424189956431518e-06 6.0189348915020006e-06 0.03442961327230154 9.325288004702949e-08 6.554291450002093e-08 0.0003712420394488887
0.262 8.424149608791551e-06 6.018918315238794e-06 0.03442957168217156 9.354417149545624e-08 6.572331541224161e-08 0.00037225380617279217
0.272 8.424119375748532e-06 6.018906195133855e-06 0.03442952751774246 9.382861627386684e-08 6.592858068690284e-08 0.00037325042910964175
0.282 8.424085163832645e-06 6.018898083878303e-06 0.03442948087382552 9.411798395486337e-08 6.614823463259999e-08 0.00037425303990620877
0.292 8.424033181542384e-06 6.018892723322453e-06 0.03442943145155899 9.442294172659167e-08 6.637037568225487e-08 0.0003752767668016788
0.302 8.423958586280013e-06 6.018888562451743e-06 0.03442937927120612 9.474794186226412e-08 6.659135105355607e-08 0.00037632027575398467
0.312 8.423869379504765e-06 6.018884162657853e-06 0.034429325501404894 9.508646336287782e-08 6.68129507772056e-08 0.0003773680820084918
0.322 8.423782259751958e-06 6.0188772354052585e-06 0.03442927268042476 9.542557834147248e-08 6.702859472465903e-08 0.00037840624270482073
0.332 8.423713308027933e-06 6.018865677139373e-06 0.0344292237461373 9.576317534367404e-08 6.724038372252045e-08 0.000379434114378835
0.342 8.423667781152402e-06 6.0188487512359844e-06 0.03442918044038747 9.610002411802238e-08 6.746089877687877e-08 0.00038046152555683906
0.352 8.423636662601955e-06 6.018827347657973e-06 0.03442914230757312 9.64293401944369e-08 6.76968685653564e-08 0.00038149969292325495
0.362 8.423602233711905e-06 6.018802898700202e-06 0.034429107003322315 9.673858237691499e-08 6.793553842509816e-08 0.00038255465673560845
0.372 8.423550189467823e-06 6.018777096129466e-06 0.034429071765396405 9.702354234810721e-08 6.815081959018333e-08 0.00038362351676934935
0.382 8.423478830265144e-06 6.018751524026561e-06 0.03442903484145188 9.729960978370394e-08 6.832772868711298e-08 0.0003846928550019678
0.392 8.423399842276725e-06 6.018727159163829e-06 0.03442899597382897 9.758320973129312e-08 6.848018985718379e-08 0.00038574088266259696
0.402 8.423330293899399e-06 6.0187044738864624e-06 0.03442895577014526 9.787860496999319e-08 6.863960650151624e-08 0.00038674880571299504
0.412 8.423281732752816e-06 6.018684010670395e-06 0.034428914643463156 9.817556709215083e-08 6.882608503928318e-08 0.0003877167244754381
0.422 8.423252755779179e-06 6.0186665754388605e-06 0.034428871931811954 9.846423580869696e-08 6.904406933956002e-08 0.000388665912967073
0.432 8.423228194412524e-06 6.018652429565763e-06 0.03442882587890498 9.874697310681572e-08 6.9283409107777e-08 0.00038962302810656836
0.442 8.42318723797469e-06 6.018641335342488e-06 0.034428774569723444 9.903608479155164e-08 6.95317198546599e-08 0.00039059990435324934
0.452 8.423116090977267e-06 6.018633063229325e-06 0.034428717407327725 9.934213045893623e-08 6.978629891699172e-08 0.00039158914582247467
0.462 8.423017029029209e-06 6.018627077770306e-06 0.0344286560815567 9.966520197303504e-08 7.005013187370978e-08 0.00039257611194697746
0.472 8.422907681111324e-06 6.018621694388438e-06 0.03442859430545593 9.999099745359107e-08 7.03159712969073e-08 0.00039355240921129823
0.482 8.422811080698308e-06 6.018613572804831e-06 0.03442853632850456 1.0030925083504233e-07 7.057089651213594e-08 0.00039452150282368823
0.492 8.422742147043383e-06 6.0185997863857305e-06 0.03442848497043806 1.0062041897892196e-07 7.082068020115833e-08 0.00039549331903601713
0.502 8.422698948188401e-06 6.018579329232628e-06 0.034428440432706445 1.0092563081490497e-07 7.10804254778021e-08 0.0003964774556946744
0.512 8.422664926512883e-06 6.018553387126341e-06 0.034428400548702075 1.0122148792479389e-07 7.135275545352761e-08 0.00039748047399540203
0.522 8.422619360640508e-06 6.018523870210247e-06 0.034428362197341966 1.015042520434568e-07 7.161816029810472e-08 0.0003985028913603819
0.532 8.422550619013234e-06 6.018492898930891e-06 0.034428322956934015 1.0177973290352612e-07 7.184905233579074e-08 0.0003995364949752301
0.542 8.422462969481384e-06 6.0184622593187e-06 0.03442828194872682 1.0206265978689742e-07 7.203735807164424e-08 0.0004005650531202705
0.552 8.422373661519468e-06 6.018432884488358e-06 0.034428239550391655 1.0235931018357397e-07 7.22082203255792e-08 0.0004015694562788197
0.562 8.422302066489097e-06 6.018405475649211e-06 0.03442819638759846 1.026598500201436e-07 7.239407535319878e-08 0.00040253673949416875
0.572 8.422257736941634e-06 6.0183809478016145e-06 0.03442815242826031 1.0294317105046525e-07 7.260916764521334e-08 0.00040346824591835245
0.582 8.422233813034587e-06 6.018360345311077e-06 0.034428106549772894 1.031966227903984e-07 7.285227371663111e-08 0.00040437882319110756
0.592 8.42220947533495e-06 6.0183443238801515e-06 0.03442805687500544 1.0342767266951147e-07 7.311224409230204e-08 0.0004052870378703389
0.602 8.422161165500442e-06 6.018333164838837e-06 0.034428001676150295 1.0365960988904206e-07 7.338162206715811e-08 0.000406202468742055
0.612 8.422076027361637e-06 6.018326586036191e-06 0.03442794050560402 1.0391446706772132e-07 7.366142897806948e-08 0.00040712185538906463
0.622 8.421960112284094e-06 6.01832324474076e-06 0.03442787485098107 1.0420101291299123e-07 7.395311146876044e-08 0.0004080360887462818
0.632 8.421835484936762e-06 6.018320279602624e-06 0.03442780791961511 1.045075625792187e-07 7.424786407662981e-08 0.00040894061974351497
0.642 8.421727916439913e-06 6.018313064848135e-06 0.034427743507324055 1.0481801021489444e-07 7.453300371307243e-08 0.0004098411466629053
0.652 8.421652569686086e-06 6.018297951782535e-06 0.034427684352714594 1.0512482496029792e-07 7.481640769474865e-08 0.00041074906851956434
0.662 8.421605326841806e-06 6.018274112991461e-06 0.0344276310118138 1.0542324685790722e-07 7.511393793662636e-08 0.00041167389347253954
0.672 8.421565980989654e-06 6.0182437906287094e-06 0.034427581905601336 1.057079249912138e-07 7.542576476348824e-08 0.00041261965276839855
0.682 8.421510257425421e-06 6.018210167011986e-06 0.034427534470551205 1.059756072520311e-07 7.572689468198825e-08 0.00041358314555472244
0.692 8.421425007916572e-06 6.018176011455688e-06 0.034427486707975276 1.062315274747854e-07 7.598241279300087e-08 0.0004145536720739795
0.702 8.42131652850288e-06 6.018142721910652e-06 0.03442743807647942 1.0649165700772923e-07 7.617992213323494e-08 0.00041551469822591797
0.712 8.42120735724152e-06 6.018110134382839e-06 0.03442738931097215 1.0676430617606227e-07 7.634770641663589e-08 0.00041644710226553823
0.722 8.421123144423354e-06 6.018077550759636e-06 0.03442734137961198 1.0704151431373778e-07 7.65267033264514e-08 0.0004173356260741325
0.732 8.421077541045778e-06 6.018045202579177e-06 0.03442729446307529 1.0730221223914791e-07 7.67363379080046e-08 0.0004181795223823459
0.742 8.42106319000807e-06 6.018014755178531e-06 0.03442724728108789 1.0753309448961273e-07 7.697740543330358e-08 0.00041899685334666903
0.752 8.421053612038182e-06 6.017988647242982e-06 0.03442719716814472 1.077379905320251e-07 7.723775903345949e-08 0.00041981472698684823
0.762 8.421015978498358e-06 6.017969275381429e-06 0.034427140969074996 1.0793586629137798e-07 7.750565318731022e-08 0.0004206495321275117
0.772 8.420928204506543e-06 6.017958088359468e-06 0.03442707656475255 1.0814848894265118e-07 7.77804099224857e-08 0.00042149649078339
0.782 8.420791273106146e-06 6.017954305337831e-06 0.0344270042118004 1.0839000362600062e-07 7.806910505454214e-08 0.0004223383632549052
0.792 8.420629699435445e-06 6.017954504245555e-06 0.03442692683652855 1.0866082996125601e-07 7.83763314743243e-08 0.00042316372326902784
0.802 8.42047818017408e-06 6.0179520748723374e-06 0.034426849029932795 1.08948573706102e-07 7.869281870659686e-08 0.0004239786905308459
0.812 8.420364160901355e-06 6.017940614148035e-06 0.034426774879214764 1.0924722609966839e-07 7.90151690094954e-08 0.0004248010297584791
0.822 8.420292684473257e-06 6.0179172988799515e-06 0.034426706029736485 1.0955183399047659e-07 7.935165769223792e-08 0.0004256458360610335
0.832 8.420244188735271e-06 6.017884119095074e-06 0.0344266412072738 1.0984852819736307e-07 7.970181829041877e-08 0.0004265185714824867
0.842 8.420186539479358e-06 6.017846257834035e-06 0.03442657739957811 1.1011918606763706e-07 8.004480990976627e-08 0.0004274176740463612
0.852 8.420093341619723e-06 6.017808093271857e-06 0.03442651203866173 1.1035345610159843e-07 8.034376337719458e-08 0.0004283360611498398
0.862 8.419960686404548e-06 6.017771508618738e-06 0.0344264446927256 1.105687574739999e-07 8.057221810169213e-08 0.0004292599073727671
0.872 8.419810739850868e-06 6.017735498298283e-06 0.03442637733100535 1.108017725854104e-07 8.073865972316364e-08 0.00043016667298055236
0.882 8.41968083200362e-06 6.0176974929536894e-06 0.03442631306192735 1.110775723131102e-07 8.088953503860987e-08 0.0004310278063832193
0.892 8.419603176646778e-06 6.017655233723458e-06 0.0344262541997858 1.1138603180050169e-07 8.106111689493116e-08 0.00043182125107506746
0.902 8.419586775447535e-06 6.01760926078664e-06 0.034426200967361736 1.1168419051473062e-07 8.125534127757127e-08 0.00043254951321087826
0.912 8.419609992447136e-06 6.017563755316761e-06 0.034426150954464205 1.1193236708347403e-07 8.146596120808999e-08 0.00043324347291983376
0.922 8.419627809663928e-06 6.0175250850184296e-06 0.034426099569316124 1.1211376154466209e-07 8.16879051749613e-08 0.00043394298252633247
0.932 8.419592372610057e-06 6.01749951543946e-06 0.03442604157703689 1.1224299248162904e-07 8.192334355528871e-08 0.0004346698205811578
0.942 8.419476692684397e-06 6.017490614438206e-06 0.034425973232307144 1.1235561170719453e-07 8.218010871063234e-08 0.00043541894519173345
0.952 8.419289237607183e-06 6.017496923517497e-06 0.03442589399887484 1.1249312382991855e-07 8.246575261800845e-08 0.0004361728578373726
0.962 8.41907069438439e-06 6.0175113917130034e-06 0.034425806910045355 1.1268032939803189e-07 8.277583527695923e-08 0.0004369216484761862
0.972 8.418873171858256e-06 6.017523449038118e-06 0.03442571726805819 1.1291474110671566e-07 8.309537795128434e-08 0.00043766969644899007
0.982 8.418734309735084e-06 6.0175229030219646e-06 0.03442563045543328 1.131841316721565e-07 8.341323020700358e-08 0.0004384283134560477
0.992 8.418659747432378e-06 6.017505311409208e-06 0.03442554980574054 1.1347278884304486e-07 8.373739241033714e-08 0.00043920370883125697
1.002 8.41862300589231e-06 6.017473804882828e-06 0.03442547592993852 1.1376039378733751e-07 8.408030656309605e-08 0.00043999415806197895
1.012 8.418582475675077e-06 6.017436143378639e-06 0.03442540758040976 1.14024082815448e-07 8.443447521595174e-08 0.00044079654332055714
1.022 8.41850517381771e-06 6.017398800399094e-06 0.03442534333822424 1.1425057278414011e-07 8.476602735969744e-08 0.0004416102528059719
1.032 8.41838500353945e-06 6.017363545484559e-06 0.034425283006683564 1.14435617703137e-07 8.502751498785569e-08 0.00044243419568962137
1.042 8.41824616200844e-06 6.017327191841271e-06 0.034425227855035545 1.1460672728597412e-07 8.51938051164857e-08 0.0004432619288915249
1.052 8.418129510272616e-06 6.017284069128245e-06 0.03442517976722704 1.1478482401378239e-07 8.527143511481983e-08 0.00044407787488606813
1.062 8.41807261915405e-06 6.017233416798973e-06 0.0344251393048002 1.1499400766151099e-07 8.533000472011685e-08 0.0004448563330353693
1.072 8.418084537956227e-06 6.017177021598447e-06 0.03442510458104209 1.151961728316243e-07 8.539582580240698e-08 0.0004455711828139745
1.082 8.418142046258436e-06 6.017123053196239e-06 0.034425071288515144 1.1533057417418999e-07 8.546612276878519e-08 0.0004462165964961107
1.092 8.418198305407148e-06 6.017083412703969e-06 0.034425034052411936 1.1538621059275672e-07 8.555010125834851e-08 0.0004468190585824363
1.102 8.41820242856259e-06 6.0170686768591945e-06 0.03442498696595111 1.1539387881102514e-07 8.566782013000474e-08 0.00044741891633150513
1.112 8.418124497991482e-06 6.017083282018641e-06 0.03442492517981666 1.1542257974263767e-07 8.584920952792388e-08 0.0004480465520831896
1.122 8.417971900265535e-06 6.0171226275479265e-06 0.034424846787669244 1.1552082193012036e-07 8.610659249988371e-08 0.0004487103760190761
1.132 8.417788352891071e-06 6.01717451383505e-06 0.03442475403512916 1.1569024093300556e-07 8.642010332207822e-08 0.00044940074038435503
1.142 8.41763266438869e-06 6.0172228388427705e-06 0.034424653498228285 1.1589596738361587e-07 8.673698125611816e-08 0.00045010447970218395
1.152 8.417549371030544e-06 6.017253640324346e-06 0.0344245547038523 1.1609431118014786e-07 8.69917415771959e-08 0.0004508128848185133
1.162 8.417547618346734e-06 6.01726098597604e-06 0.034424467506072545 1.1626514483838962e-07 8.715149228778857e-08 0.00045152550358014854
1.172 8.417599660014658e-06 6.017248363350701e-06 0.03442439950887368 1.1640797223154858e-07 8.723668998765074e-08 0.0004522496016940379
1.182 8.417659469586574e-06 6.017225546213933e-06 0.03442435425252551 1.1652167512360764e-07 8.729890419258722e-08 0.000452992351721675
1.192 8.417688169135196e-06 6.017202394911282e-06 0.03442433081329814 1.1659940095131896e-07 8.737666284379444e-08 0.0004537546225050627
1.202 8.417671805361094e-06 6.01718423757459e-06 0.034424324775641495 1.166392694241172e-07 8.746412959945171e-08 0.0004545298496658557
1.212 8.417622563813074e-06 6.017171268461406e-06 0.03442432995790663 1.1664360116644514e-07 8.752155714389144e-08 0.00045530578263327777
1.222 8.417566870011219e-06 6.017161764591513e-06 0.034424340104368345 1.1663225153783451e-07 8.75279791790227e-08 0.0004560664791478826
1.232 8.41752941834439e-06 6.017155271959837e-06 0.03442435000145081 1.1663601013621351e-07 8.75070193598775e-08 0.00045678929618627845
1.242 8.417521031114637e-06 6.01715356372875e-06 0.03442435549944534 1.1667084597278917e-07 8.750295389032701e-08 0.0004574509131148625
1.252 8.417535610164133e-06 6.017158678838826e-06 0.03442435353109904 1.1672481097254583e-07 8.753085119763254e-08 0.00045804694326227855
1.262 8.417555692474638e-06 6.017170980943168e-06 0.03442434189220777 1.1681531607856072e-07 8.759371954607972e-08 0.00045860288095084993
1.272 8.41756226220252e-06 6.017188595915999e-06 0.03442431911479451 1.1695085011705847e-07 8.768203407993238e-08 0.0004591621019288243
1.282 8.417544735313127e-06 6.01720829108314e-06 0.03442428481828277 1.1711916283317666e-07 8.77839492590529e-08 0.00045975454298377366
1.292 8.417506231087791e-06 6.017226792081749e-06 0.03442424031230055 1.1728999168842814e-07 8.788704456567426e-08 0.00046037672531909826
1.302 8.417461776629285e-06 6.017241554251976e-06 0.03442418916385173 1.1743313213712473e-07 8.797330266142491e-08 0.0004610030375988173
1.312 8.417429515662374e-06 6.017250718791105e-06 0.034424136866760775 1.1753580229739045e-07 8.802406934342558e-08 0.0004616122863804984
1.322 8.41742046971237e-06 6.017253089303442e-06 0.03442408924904466 1.1760969833405777e-07 8.80369813625119e-08 0.0004622005650185789
1.332 8.417433485940983e-06 6.017248454872848e-06 0.03442405055540495 1.1767477993469256e-07 8.803042015908887e-08 0.0004627767643904708
1.342 8.41745787735312e-06 6.017237836750423e-06 0.03442402226304943 1.1774393952022542e-07 8.802712795153775e-08 0.000463350462628957
1.352 8.417480686577872e-06 6.017223273960506e-06 0.034424003104742654 1.1782063425272517e-07 8.803141423841084e-08 0.0004639261006876648
1.362 8.41749341349006e-06 6.01720740319627e-06 0.03442399018581497 1.1791281807205081e-07 8.803595743240064e-08 0.000464505506438867
1.372 8.417494253726394e-06 6.017192850367891e-06 0.03442398019767419 1.180217723751606e-07 8.803640684767615e-08 0.0004650869216752322
1.382 8.417485947259606e-06 6.017181372789155e-06 0.03442397029954215 1.1814545269237549e-07 8.804115043351009e-08 0.00046566241501399196
1.392 8.41747178738536e-06 6.017173393470381e-06 0.03442395858135539 1.1828464397787487e-07 8.806125302099313e-08 0.0004662230052567325
1.402 8.417453275163567e-06 6.017168354574285e-06 0.03442394424486814 1.184377791378451e-07 8.809610580586713e-08 0.0004667731649837432
1.412 8.417430733563323e-06 6.017165447966862e-06 0.03442392754001478 1.1859986767332484e-07 8.81389509590693e-08 0.00046733299915653934
1.422 8.417405255539747e-06 6.01716373158045e-06 0.034423909312106926 1.1875922852960468e-07 8.818324431111904e-08 0.00046791705137512446
1.432 8.417379584778551e-06 6.0171617055431345e-06 0.03442389049288571 1.1890042309098768e-07 8.82195331364628e-08 0.00046851573469170864
1.442 8.417357001510398e-06 6.0171574785559e-06 0.03442387189978796 1.1901675835438414e-07 8.823638637197753e-08 0.0004691079729181546
1.452 8.417339494850658e-06 6.017149968374963e-06 0.0344238543054789 1.1911878393899648e-07 8.823325762128716e-08 0.00046968792292930426
1.462 8.417326963224669e-06 6.017139996344783e-06 0.03442383830033962 1.192249220262476e-07 8.822617800389858e-08 0.00047026621421221416
1.472 8.417317664380465e-06 6.017129923625222e-06 0.03442382383255462 1.1934349841087246e-07 8.823243307396062e-08 0.00047084907604462705
1.482 8.417308785532352e-06 6.0171219749062065e-06 0.03442380984388781 1.194701720519752e-07 8.825473136439234e-08 0.0004714334981796482
1.492 8.417296452284242e-06 6.017116773098531e-06 0.03442379435066511 1.1960065924033005e-07 8.828819275228e-08 0.00047202039599553413
1.502 8.417276063527204e-06 6.017113331011695e-06 0.034423775111003516 1.1973415572437592e-07 8.833252165305478e-08 0.00047261464883991235
1.512 8.417244407498308e-06 6.017110258875191e-06 0.03442375095091886 1.1986673473008661e-07 8.83809808827692e-08 0.00047321543032540116
1.522 8.417202913234447e-06 6.017106935213698e-06 0.03442372304808759 1.1999647159158668e-07 8.841570932094141e-08 0.00047382048661354645
1.532 8.417158646712091e-06 6.017103449012192e-06 0.03442369467607897 1.201312582120207e-07 8.843594844352856e-08 0.00047443037207908783
1.542 8.417120735814349e-06 6.017099308070914e-06 0.03442366915100052 1.2027878909122817e-07 8.846557808454159e-08 0.0004750402240863597
1.552 8.417094782662976e-06 6.017092832307084e-06 0.03442364791612575 1.2043442708963903e-07 8.851708121051911e-08 0.000475645468486625
1.562 8.417080307333204e-06 6.017082648195495e-06 0.034423630423546646 1.2058775822603722e-07 8.857837486474321e-08 0.00047625648246008885
1.572 8.417073071013842e-06 6.017069365396015e-06 0.03442361524345632 1.207339927687955e-07 8.863607023558516e-08 0.00047688292490971563
1.582 8.417069134557451e-06 6.017054922741544e-06 0.03442360099888135 1.2087363141604857e-07 8.868509751711173e-08 0.0004775112630470954
1.592 8.417065993727848e-06 6.0170404495550326e-06 0.034423586472570676 1.2100982656777344e-07 8.872553380620986e-08 0.0004781249487871322
1.602 8.417060025736232e-06 6.0170253811987146e-06 0.034423570016857495 1.211508192393704e-07 8.876608384536004e-08 0.00047873269927675135
1.612 8.417045157845526e-06 6.017008953686711e-06 0.034423549122515835 1.2130473465344198e-07 8.881859539383374e-08 0.00047935153688412975
1.622 8.417017490546484e-06 6.016992826647734e-06 0.03442352094033334 1.214666246225108e-07 8.888273476745622e-08 0.0004799784805216986
1.632 8.41698274911663e-06 6.016982483586317e-06 0.0344234828596289 1.216209179058755e-07 8.894800133527805e-08 0.0004806002281553943
1.642 8.416957198358623e-06 6.016985349310718e-06 0.03442343110722644 1.2175990561698118e-07 8.901095048457157e-08 0.00048121628190057035
1.652 8.416956928620096e-06 6.0170052122837925e-06 0.0344233568276517 1.2189039353308848e-07 8.907603395793268e-08 0.00048183767577267896
1.662 8.416981634505788e-06 6.0170355231153315e-06 0.03442324088185635 1.2202391624594668e-07 8.914493458073198e-08 0.00048247207398541964
1.672 8.417006136233378e-06 6.017056649640793e-06 0.03442304767496949 1.2216973051046455e-07 8.921801820830104e-08 0.000483115659052276
1.682 8.416989266441773e-06 6.017041631038276e-06 0.03442271607278192 1.2233326723467244e-07 8.929715447362763e-08 0.0004837564887770103
1.692 8.416896058555027e-06 6.016969302142209e-06 0.03442214453120664 1.2251572406148847e-07 8.938467757847256e-08 0.00048438709647224715
1.702 8.416712711700194e-06 6.016833342612283e-06 0.034421167985061285 1.2272181723888227e-07 8.948988783944426e-08 0.0004850097252556884
1.712 8.416428856841065e-06 6.016629836816275e-06 0.0344195246324343 1.2297507926783915e-07 8.963543484486589e-08 0.00048562499017806485
1.722 8.415979544524813e-06 6.016315952454989e-06 0.034416810449119525 1.233350970803503e-07 8.986117965905172e-08 0.0004862199171979351
1.732 8.415171527085899e-06 6.015755649862864e-06 0.03441241819132906 1.2392516491489427e-07 9.024244029177847e-08 0.00048676378868609053
1.742 8.413635320024846e-06 6.0146833690236105e-06 0.03440545754561247 1.249888945228021e-07 9.093756197211917e-08 0.0004872097475897014
1.752 8.410819348690824e-06 6.012699999645603e-06 0.03439465473662488 1.2701002910387808e-07 9.227931159423056e-08 0.00048750327134234803
1.762 8.405986102631598e-06 6.009272746262449e-06 0.034378233479068536 1.3094480379312553e-07 9.49373107797827e-08 0.000487588314460739
1.772 8.3981393447866e-06 6.003685748405413e-06 0.03435378632936607 1.3859058209421224e-07 1.0018397479411101e-07 0.00048741092998691595
1.782 8.385854655162239e-06 5.994919827667866e-06 0.034318155339898425 1.530217251577977e-07 1.1022362695989945e-07 0.00048693480685862956
1.792 8.367072371643778e-06 5.981504514648096e-06 0.034267347454939104 1.7883361584061766e-07 1.2837290135180724e-07 0.0004861556778268736
1.802 8.338945747227894e-06 5.9614102923282785e-06 0.03419650822311315 2.218809537094657e-07 1.588551252529445e-07 0.0004851039308157095
1.812 8.297774178134088e-06 5.932001326110871e-06 0.03409996936389085 2.8871360871767117e-07 2.0637844872097346e-07 0.0004838813883007212
1.822 8.238983403262771e-06 5.8900194663429e-06 0.03397138170851838 3.8636239086522707e-07 2.759855435454973e-07 0.0004827803148819715
1.832 8.15715890780996e-06 5.83160545860438e-06 0.03380395363107648 5.225869629199205e-07 3.732430270037979e-07 0.00048248459593617707
1.842 8.046259757042887e-06 5.752451683760548e-06 0.03359082632298827 7.061135579348541e-07 5.044055471773328e-07 0.0004843388320479918
1.852 7.90018850377484e-06 5.648211995947805e-06 0.033325603763272676 9.465199591134542e-07 6.763110917418882e-07 0.0004906552014547063
1.862 7.713828437513399e-06 5.515244461614935e-06 0.03300300394689215 1.2537381720819845e-06 8.960115164804709e-07 0.000504972533736205
1.872 7.484613834580996e-06 5.351730451006815e-06 0.03261953642552327 1.6372670658711002e-06 1.1702135276386924e-06 0.0005321148765685578
1.882 7.214754359160774e-06 5.159255781484864e-06 0.03217408833918184 2.1051390990457335e-06 1.50455065322352e-06 0.0005778346520287181
1.892 6.914227283646728e-06 4.944935562304196e-06 0.03166833450933275 2.6626248513207677e-06 1.902670716283002e-06 0.0006479215265203744
1.902 6.604286811777773e-06 4.7239038514008265e-06 0.03110693468261177 3.3107344613956557e-06 2.3651944657464677e-06 0.0007470610539470757
1.912 6.320316053634772e-06 4.521333383056973e-06 0.030497480579683683 4.044753577026916e-06 2.888721702279666e-06 0.0008780182691117231
1.922 6.1113379904430095e-06 4.372087204857881e-06 0.029850103339366454 4.853159840098887e-06 3.465106464212267e-06 0.0010414101820258976
1.932 6.032198601750465e-06 4.315187550840933e-06 0.029176626504148404 5.717213584881638e-06 4.0811661600255525e-06 0.0012358467203654742
1.942 6.1265439072185996e-06 4.381763073302153e-06 0.028489234674762748 6.611379343657325e-06 4.718916593794574e-06 0.0014581492132133603
1.952 6.407375562179074e-06 4.581231722975174e-06 0.0277988136974826 7.504614594487068e-06 5.356391249253339e-06 0.0017035452315920766
1.962 6.849282776554172e-06 4.895686582945606e-06 0.027113294152436292 8.362460314247186e-06 5.9690601398826995e-06 0.0019658576565478184
1.972 7.3981108339108376e-06 5.286657297410203e-06 0.02643637994957188 9.149741651379233e-06 6.531752178744052e-06 0.0022377215810592296
1.982 7.98857229246861e-06 5.70760954106294e-06 0.02576694208256189 9.833555050474982e-06 7.0208404475237345e-06 0.0025108622961652403
1.992 8.558530069286384e-06 6.114162419294531e-06 0.02509917243931656 1.0386145208310095e-05 7.416362870629382e-06 0.002776473855073887
2.002 9.056745009073011e-06 6.4696720219642506e-06 0.024423416494862175 1.0787291127500511e-05 7.703765921466604e-06 0.003025721773920167
2.012 9.445911907581558e-06 6.747437387052936e-06 0.023727490816218957 1.1025904024276611e-05 7.87504840224455e-06 0.0032503442867155238
2.022 9.703154630799203e-06 6.931070256711496e-06 0.02299824807785401 1.1100661558218673e-05 7.9291969905337e-06 0.003443270713675565
2.032 9.819163284119197e-06 7.013881959463946e-06 0.022223161412569192 1.1019645608206158e-05 7.87191498747771e-06 0.0035991485029793495
2.042 9.796487380128227e-06 6.997663936293476e-06 0.02139174095437521 1.0799093690737576e-05 7.714736819230749e-06 0.003714686441744191
2.052 9.647259131663497e-06 6.891062107378074e-06 0.020496651426852298 1.0461484789315407e-05 7.473682649642479e-06 0.003788767176298857
2.062 9.39057636550792e-06 6.7077086483426775e-06 0.019534458034077974 1.0033234026296301e-05 7.167634050437556e-06 0.003822332173872519
2.072 9.0497697090493e-06 6.464269374126932e-06 0.018505981100324927 9.542269390659356e-06 6.816609848451897e-06 0.0038180780883936907
2.082 8.649765337729318e-06 6.178556229100481e-06 0.017416284001657255 9.015732291754915e-06 6.44010735896967e-06 0.0037800221592650157
2.092 8.214734561911553e-06 5.8678422477982375e-06 0.01627435077929499 8.478006915757603e-06 6.055660508035929e-06 0.003713003163888134
2.102 7.766199269328551e-06 5.547502273162026e-06 0.015092525914438014 7.949247893528568e-06 5.6777508023338844e-06 0.003622189461138108
2.112 7.32172783576765e-06 5.2300784997262335e-06 0.013885788170165909 7.4445293402610324e-06 5.317175764944842e-06 0.003512663691853854
2.122 6.894295135806817e-06 4.924824955940251e-06 0.012670918476879758 6.97366521220838e-06 4.980920133325336e-06 0.003389136279183613
2.132 6.492291492789e-06 4.637719196398408e-06 0.011465609149580853 6.5416512284229906e-06 4.672491924470134e-06 0.0032558046438643097
2.142 6.1200673990906885e-06 4.371857489156301e-06 0.010287557760455748 6.149575124151163e-06 4.3926017558315735e-06 0.00311633330350549
2.152 5.778822866413688e-06 4.128093859601019e-06 0.009153595175444184 5.79576927033912e-06 4.1400098151115245e-06 0.002973901129065982
2.162 5.467617297381072e-06 3.905761427017561e-06 0.008078905680474667 5.476964354298299e-06 3.9123597973024574e-06 0.0028312589974815814
2.172 5.184297741891392e-06 3.7033323907551576e-06 0.0070763963425272275 5.18924929238958e-06 3.706861101658031e-06 0.0026907612037299572
2.182 4.926211127492944e-06 3.5189227096919653e-06 0.0061562561179787974 4.9287312935268535e-06 3.52074981648119e-06 0.00255436271115215
2.192 4.6906540987009096e-06 3.350610249398714e-06 0.0053257152030666685 4.691887362507046e-06 3.3515291682818853e-06 0.002423596625227229
2.202 4.475091250885958e-06 3.196589229254356e-06 0.004588981334297296 4.475672232971622e-06 3.197039815890277e-06 0.0022995549836028954
2.212 4.27721611331799e-06 3.0552139011003407e-06 0.003947303753442843 4.277480119210312e-06 3.0554301159103835e-06 0.002182892309843826
2.222 4.094934643634395e-06 2.9249877575304026e-06 0.003399107317894267 4.095050718418404e-06 2.9250895628855876e-06 0.0020738610412578
2.232 3.926330318814707e-06 2.8045397997611235e-06 0.002940156692592427 3.926379921654594e-06 2.804586850133128e-06 0.001972376787754279
2.242 3.769641383627825e-06 2.6926092628918666e-06 0.0025637574640556566 3.769662118991576e-06 2.6926305347050167e-06 0.0018781032425783755
2.252 3.6232579238918787e-06 2.5880441111342163e-06 0.0022610653801529135 3.6232664758926805e-06 2.5880534480594396e-06 0.0017905428975048682
2.262 3.485733674402019e-06 2.489809697105446e-06 0.002021612566977952 3.485737190735264e-06 2.4898136305326333e-06 0.001709120266394861
2.272 3.355803062242416e-06 2.3970009259290604e-06 0.0018341074115017085 3.355804519659418e-06 2.397002493315245e-06 0.0016332479524155683
2.282 3.232394465890381e-06 2.3088516181687007e-06 0.001687413508799478 3.232395080668144e-06 2.3088521991515994e-06 0.0015623710772332134
2.292 3.1146334725679035e-06 2.2247367242421073e-06 0.0015714673029361033 3.11463373802393e-06 2.2247369212016045e-06 0.0014959907158746105
2.302 3.001833554935719e-06 2.144165584686539e-06 0.0014778898815691827 3.0018336723358862e-06 2.14416564522066e-06 0.001433670712978559
2.312 2.8934751021849463e-06 2.0667669001206883e-06 0.0014001935802674585 2.893475155155359e-06 2.066766917618596e-06 0.0013750339071326248
2.322 2.7891763945507637e-06 1.992267957919198e-06 0.0013336524171099415 2.7891764187758688e-06 1.992267963651758e-06 0.0013197534745937533
2.332 2.68866139564324e-06 1.9204715890178095e-06 0.001274987001250702 2.6886614067948042e-06 1.920471591838884e-06 0.0012675435397839563
2.342 2.591729009954501e-06 1.8512341765692682e-06 0.0012220024151208414 2.5917290150900604e-06 1.8512341784439861e-06 0.0012181512842545884
2.352 2.4982270663909394e-06 1.7844470513794476e-06 0.0011732636134593815 2.498227068746463e-06 1.784447052645618e-06 0.0011713512043355688
2.362 2.408032491926595e-06 1.7200223214318765e-06 0.001127841687541993 2.408032492999459e-06 1.720022322215602e-06 0.0011269412212557453
2.372 2.321037640549008e-06 1.6578831069068322e-06 0.0010851324364421497 2.3210376410342463e-06 1.6578831073507276e-06 0.001084740000687298
2.382 2.2371418508176173e-06 1.5979575129482214e-06 0.0010447345435055711 2.2371418510361006e-06 1.597957513185964e-06 0.0010445848825958064
2.392 2.1562469429309214e-06 1.5401754154084553e-06 0.001006371462522162 2.15624694303014e-06 1.5401754155361758e-06 0.0010063300311794702
2.402 2.0782553495418747e-06 1.4844671260921014e-06 0.0009698430070704734 2.0782553495885564e-06 1.4844671261670124e-06 0.0009698446315425331
2.412 2.003069780151893e-06 1.4307631522590833e-06 0.0009349960692798626 2.003069780175641e-06 1.4307631523108269e-06 0.0009350111117775398
2.422 1.9305936360706497e-06 1.3789944931064368e-06 0.0009017071884058366 1.9305936360846626e-06 1.3789944931487865e-06 0.000901723444029125
2.432 1.8607316976506726e-06 1.329093131113501e-06 0.0008698722598550242 1.8607316976605397e-06 1.3290931311522341e-06 0.0008698855934305258
2.442 1.7933908135812676e-06 1.2809925256156235e-06 0.0008394004676943326 1.7933908135894628e-06 1.2809925256530334e-06 0.0008394101647805883
2.452 1.7284804413166988e-06 1.2346279998074628e-06 0.0008102106856924956 1.7284804413243583e-06 1.2346279998444082e-06 0.0008102172654022019
2.462 1.6659129742853367e-06 1.189936975200148e-06 0.0007822293089935107 1.6659129742925659e-06 1.1899369752369452e-06 0.000782233573600041
2.472 1.6056038708032358e-06 1.1468590636788783e-06 0.0007553889077527347 1.6056038708104038e-06 1.1468590637156181e-06 0.0007553915829949059
2.482 1.547471652793127e-06 1.1053360663604684e-06 0.0007296273476817025 1.547471652800283e-06 1.1053360663971674e-06 0.000729628985347072
2.492 1.4914378458088527e-06 1.0653119304813553e-06 0.0007048871723978569 1.4914378458160294e-06 1.0653119305180554e-06 0.0007048881560661975
2.502 1.437426898107621e-06 1.0267326912101793e-06 0.000681115131657162 1.437426898114758e-06 1.0267326912468705e-06 0.0006811157135898041
2.512 1.3853660818248436e-06 9.895464008288986e-07 0.0006582617925070751 1.3853660818320409e-06 9.895464008655942e-07 0.0006582621324598229
2.522 1.335185370494622e-06 9.537030411753462e-07 0.0006362812011262621 1.3351853705018323e-06 9.537030412120348e-07 0.0006362813975646965
2.532 1.2868172984604382e-06 9.191544230510905e-07 0.0006151305800219457 1.286817298467611e-06 9.191544230877776e-07 0.0006151306924185587
2.542 1.2401968202185458e-06 8.858540857105112e-07 0.0005947700536510883 1.2401968202257073e-06 8.85854085747196e-07 0.0005947701173674733
2.552 1.1952611881987214e-06 8.537572096776052e-07 0.0005751623990991139 1.1952611882058951e-06 8.5375720971429e-07 0.0005751624348951207
2.562 1.151949856680289e-06 8.228205480969432e-07 0.0005562728195713799 1.1519498566874398e-06 8.228205481336263e-07 0.0005562728395026444
2.572 1.1102044072548068e-06 7.93002373541737e-07 0.0005380687386801686 1.1102044072620097e-06 7.930023735784187e-07 0.0005380687496788791
2.582 1.0699684855116967e-06 7.642624327948849e-07 0.0005205196135821405 1.069968485518878e-06 7.642624328315656e-07 0.0005205196195970825
2.592 1.0311877388640242e-06 7.365619025186172e-07 0.0005035967652428733 1.0311877388711763e-06 7.365619025552971e-07 0.0005035967685026234
2.602 9.938097516905434e-07 7.098633429067975e-07 0.0004872732244263309 9.93809751697685e-07 7.098633429434772e-07 0.0004872732261769411
2.612 9.577839790462082e-07 6.8413065043964e-07 0.0004715235923165134 9.577839790533463e-07 6.841306504763181e-07 0.00047152359324815606
2.622 9.230616813615013e-07 6.593290111142121e-07 0.0004563239148561318 9.230616813686389e-07 6.593290111508896e-07 0.00045632391534745887
2.632 8.895958618300988e-07 6.354248557749187e-07 0.00044165156990615074 8.895958618372348e-07 6.354248558115956e-07 0.00044165157016293183
2.642 8.573412059320582e-07 6.123858170017775e-07 0.00042748516620121123 8.573412059392062e-07 6.123858170384535e-07 0.00042748516633420766
2.652 8.262540229549106e-07 5.901806871780356e-07 0.00041380445291013435 8.262540229620383e-07 5.90180687214711e-07 0.0004138044529783988
2.662 7.962921888973812e-07 5.687793777806963e-07 0.00040059023847922 7.962921889045088e-07 5.68779377817371e-07 0.00040059023851394567
2.672 7.674150912533637e-07 5.481528798969273e-07 0.00038782431738960656 7.674150912605004e-07 5.481528799336015e-07 0.0003878243174071091
2.682 7.395835752513114e-07 5.282732258925292e-07 0.00037548940355272066 7.395835752584511e-07 5.282732259292025e-07 0.0003754894035614662
2.692 7.127598916437453e-07 5.091134520710866e-07 0.0003635690692541121 7.12759891650891e-07 5.091134521077594e-07 0.00036356906925844224
2.702 6.869076464199318e-07 4.906475626899522e-07 0.00035204768879964517 6.869076464270643e-07 4.906475627266245e-07 0.00035204768880176804
2.712 6.619917524698554e-07 4.728504955943647e-07 0.00034091038627990193 6.619917524769856e-07 4.728504956310365e-07 0.00034091038628093393
2.722 6.379783833934797e-07 4.5569808904752584e-07 0.00033014298708803876 6.379783834006156e-07 4.5569808908419665e-07 0.00033014298708853554
2.732 6.148349287855985e-07 4.391670499485548e-07 0.0003197319729674116 6.148349287927351e-07 4.391670499852255e-07 0.00031973197296764994
2.742 5.925299510083167e-07 4.232349228091749e-07 0.00030966444045968014 5.925299510154548e-07 4.2323492284584506e-07 0.0003096644404597923
2.752 5.710331430802166e-07 4.078800597980646e-07 0.0002999280626304541 5.710331430873566e-07 4.0788005983473405e-07 0.00029992806263050856
2.762 5.50315288274306e-07 3.930815918494593e-07 0.00029051105392912557 5.503152882814498e-07 3.930815918861285e-07 0.00029051105392915105
2.772 5.303482213539622e-07 3.7881940092925104e-07 0.0002814021379954276 5.303482213611055e-07 3.788194009659199e-07 0.0002814021379954392
2.782 5.111047912379505e-07 3.6507409342998526e-07 0.000272590518179623 5.11104791245094e-07 3.650740934666534e-07 0.00027259051817962846
2.792 4.925588250626021e-07 3.518269744399144e-07 0.00026406585051580054 4.925588250697458e-07 3.5182697447658206e-07 0.0002640658505158034
2.802 4.746850932179348e-07 3.390600228327629e-07 0.000255818218884305 4.746850932250788e-07 3.3906002286943024e-07 0.000255818218884306
2.812 4.5745927559038656e-07 3.267558670733465e-07 0.0002478381120996306 4.5745927559753064e-07 3.2675586711001326e-07 0.00024783811209963096
2.822 4.408579288458964e-07 3.1489776194175735e-07 0.00024011640269895403 4.408579288530412e-07 3.148977619784239e-07 0.00024011640269895628
2.832 4.24858455001395e-07 3.0346956603315193e-07 0.00023264432722667935 4.248584550085397e-07 3.0346956606981803e-07 0.00023264432722667976
2.842 4.0943907111267567e-07 2.92455720138133e-07 0.00022541346785658598 4.0943907111982e-07 2.924557201747983e-07 0.0002254134678565861
2.852 3.945787801032591e-07 2.8184122630498347e-07 0.0002184157352173422 3.9457878011040407e-07 2.818412263416485e-07 0.00021841573521734226
2.862 3.8025734265037046e-07 2.71611627917039e-07 0.00021164335231975035 3.802573426575152e-07 2.7161162795370357e-07 0.00021164335231975035
2.872 3.6645524993797425e-07 2.6175299007634024e-07 0.00020508883949964582 3.664552499451198e-07 2.6175299011300485e-07 0.00020508883949964585
2.882 3.5315369748827894e-07 2.522518810083765e-07 0.00019874500030661173 3.531536974954245e-07 2.5225188104504076e-07 0.00019874500030661173
2.892 3.403345598273669e-07 2.4309535397269746e-07 0.00019260490827383565 3.403345598345122e-07 2.430953540093613e-07 0.00019260490827383567
2.902 3.279803660919141e-07 2.3427092977392355e-07 0.00018666189450572776 3.279803660990595e-07 2.3427092981058719e-07 0.00018666189450572776
2.912 3.160742765034597e-07 2.2576657998454194e-07 0.00018090953602019965 3.160742765106055e-07 2.2576658002120494e-07 0.00018090953602019965
2.922 3.046000597188638e-07 2.1757071081238746e-07 0.00017534164478617446 3.0460005972600953e-07 2.1757071084905033e-07 0.00017534164478617446
2.932 2.935420709503702e-07 2.0967214740978454e-07 0.0001699522574043158 2.935420709575157e-07 2.096721474464472e-07 0.00016995225740431581
2.942 2.8288523085509063e-07 2.0206011881651552e-07 0.00016473562537958124 2.828852308622365e-07 2.020601188531779e-07 0.00016473562537958124
2.952 2.7261500514385484e-07 1.9472424336387945e-07 0.0001596862059498449 2.726150051510007e-07 1.9472424340054168e-07 0.00015968620594984488
2.962 2.6271738496745636e-07 1.8765451481113623e-07 0.00015479865343410591 2.6271738497460246e-07 1.8765451484779798e-07 0.00015479865343410597
2.972 2.5317886807925244e-07 1.8084128862642844e-07 0.00015006781107038255 2.5317886808639854e-07 1.8084128866309e-07 0.00015006781107038255
2.982 2.439864404489263e-07 1.742752690749087e-07 0.00014548870330925823 2.439864404560724e-07 1.7427526911157008e-07 0.00014548870330925826
2.992 2.3512755879469062e-07 1.6794749667827096e-07 0.00014105652852888792 2.351275588018369e-07 1.67947496714932e-07 0.00014105652852888792
3.002 2.2659013353221168e-07 1.618493360303592e-07 0.00013676665213474797 2.2659013353935807e-07 1.6184933606702e-07 0.00013676665213474797
3.012 2.1836251249300304e-07 1.5597246417299283e-07 0.0001326146000114244 2.183625125001495e-07 1.5597246420965342e-07 0.00013261460001142436
3.022 2.104334650773474e-07 1.5030885923475208e-07 0.00012859605229814975 2.1043346508449409e-07 1.503088592714126e-07 0.00012859605229814975
3.032 2.0279216710446614e-07 1.4485078962640176e-07 0.0001247068374647708 2.027921671116125e-07 1.4485078966306184e-07 0.0001247068374647708
3.042 1.9542818612470655e-07 1.395908036114829e-07 0.00012094292666854466 1.95428186131853e-07 1.395908036481429e-07 0.00012094292666854466
3.052 1.883314672628521e-07 1.3452171915213805e-07 0.00011730042837316697 1.8833146726999881e-07 1.3452171918879785e-07 0.00011730042837316697
3.062 1.8149231963718608e-07 1.2963661416730144e-07 0.00011377558320590673 1.8149231964433282e-07 1.296366142039612e-07 0.00011377558320590673
3.072 1.749014032030256e-07 1.249288172127844e-07 0.00011036475903699999 1.7490140321017234e-07 1.2492881724944391e-07 0.00011036475903699999
3.082 1.6854971611247521e-07 1.2039189842232135e-07 0.00010706444625448938 1.685497161196218e-07 1.2039189845898054e-07 0.00010706444625448938
3.092 1.6242858241831712e-07 1.1601966065006152e-07 0.00010387125322930746 1.6242858242546377e-07 1.1601966068672058e-07 0.00010387125322930746
3.102 1.5652964044329642e-07 1.1180613126574525e-07 0.0001007819019659215 1.5652964045044315e-07 1.1180613130240412e-07 0.0001007819019659215
3.112 1.5084483128672877e-07 1.0774555395462401e-07 9.779322393549741e-05 1.5084483129387553e-07 1.0774555399128279e-07 9.779322393549741e-05
3.122 1.4536638796229095e-07 1.0383238081368144e-07 9.490215609652897e-05 1.453663879694378e-07 1.0383238085033991e-07 9.490215609652897e-05
3.132 1.4008682481470863e-07 1.0006126498731966e-07 9.210573709579593e-05 1.4008682482185553e-07 1.0006126502397805e-07 9.210573709579593e-05
3.142 1.349989273946109e-07 9.642705328306868e-08 8.9401103635556e-05 1.3499892740175774e-07 9.64270533197269e-08 8.9401103635556e-05
3.152 1.300957426394347e-07 9.292477922002123e-08 8.678548698814969e-05 1.3009574264658172e-07 9.292477925667932e-08 8.678548698814969e-05
3.162 1.2537056939405115e-07 8.954965626745973e-08 8.425620964174948e-05 1.2537056940119834e-07 8.954965630411768e-08 8.425620964174949e-05
3.172 1.208169493238256e-07 8.629707131304234e-08 8.181068206001085e-05 1.208169493309728e-07 8.62970713497e-08 8.181068206001085e-05
3.182 1.1642865813953037e-07 8.316257846998839e-08 7.944639954975259e-05 1.1642865814667751e-07 8.316257850664592e-08 7.944639954975259e-05
3.192 1.1219969712558908e-07 8.014189290036003e-08 7.716093922770557e-05 1.1219969713273627e-07 8.01418929370174e-08 7.716093922770557e-05
3.202 1.0812428497128522e-07 7.723088510638617e-08 7.495195708325253e-05 1.0812428497843255e-07 7.723088514304334e-08 7.495195708325253e-05
3.212 1.0419684991953224e-07 7.442557527140924e-08 7.281718512472618e-05 1.041968499266796e-07 7.442557530806643e-08 7.281718512472618e-05
3.222 1.0041202218065384e-07 7.172212784176581e-08 7.075442859662853e-05 1.0041202218780125e-07 7.172212787842273e-08 7.075442859662853e-05
3.232 9.676462664743188e-08 6.911684627286439e-08 6.876156325636188e-05 9.676462665457929e-08 6.911684630952112e-08 6.876156325636188e-05
3.242 9.324967579523411e-08 6.660616808915552e-08 6.683653271064663e-05 9.324967580238153e-08 6.660616812581222e-08 6.683653271064663e-05
3.252 8.98623629901007e-08 6.418665995689735e-08 6.497734581612995e-05 8.986236299724829e-08 6.418665999355388e-08 6.497734581612995e-05
3.262 8.659805582662125e-08 6.185501304849217e-08 6.31820741583373e-05 8.659805583376887e-08 6.185501308514858e-08 6.31820741583373e-05
3.272 8.345228987003519e-08 5.960803845633844e-08 6.144884962726814e-05 8.345228987718282e-08 5.960803849299469e-08 6.144884962726814e-05
3.282 8.042076258705033e-08 5.744266290370722e-08 5.9775862084859475e-05 8.0420762594198e-08 5.744266294036332e-08 5.9775862084859475e-05
3.292 7.749932744423762e-08 5.5355924628801657e-08 5.816135712761727e-05 7.749932745138527e-08 5.5355924665457696e-08 5.816135712761727e-05
3.302 7.46839883393153e-08 5.334496923925687e-08 5.660363391923139e-05 7.468398834646295e-08 5.334496927591293e-08 5.660363391923139e-05
3.312 7.197089406123221e-08 5.140704590429187e-08 5.51010430836649e-05 7.197089406837998e-08 5.140704594094787e-08 5.5101043083664884e-05
3.322 6.935633310845203e-08 4.9539503551383134e-08 5.365198464157797e-05 6.935633311559981e-08 4.953950358803903e-08 5.365198464157797e-05
3.332 6.683672858041798e-08 4.7739787204617495e-08 5.225490598880015e-05 6.68367285875658e-08 4.7739787241273375e-08 5.225490598880015e-05
3.342 6.440863340482687e-08 4.600543469791593e-08 5.0908299917521646e-05 6.440863341197471e-08 4.600543473457173e-08 5.090829991752166e-05
3.352 6.206872541418905e-08 4.433407305211179e-08 4.9610702677497475e-05 6.206872542133685e-08 4.4334073088767576e-08 4.9610702677497475e-05
3.362 5.981380305409e-08 4.272341545205168e-08 4.8360692077594124e-05 5.981380306123798e-08 4.272341548870743e-08 4.8360692077594124e-05
3.372 5.764078087167707e-08 4.117125800246762e-08 4.715688561813149e-05 5.7640780878825134e-08 4.117125803912341e-08 4.715688561813149e-05
3.382 5.5546685399770186e-08 3.9675476773379034e-08 4.599793864853096e-05 5.554668540691823e-08 3.967547681003483e-08 4.599793864853096e-05
3.392 5.352865102089508e-08 3.823402493284583e-08 4.488254255946797e-05 5.352865102804321e-08 3.823402496950164e-08 4.4882542559467956e-05
3.402 5.158391613169317e-08 3.684492990543994e-08 4.380942302730085e-05 5.158391613884141e-08 3.684492994209576e-08 4.380942302730086e-05
3.412 4.970981929989369e-08 3.550629065385209e-08 4.2777338331916025e-05 4.970981930704197e-08 3.550629069050789e-08 4.2777338331916025e-05
3.422 4.7903795673240965e-08 3.421627509637483e-08 4.178507777820628e-05 4.790379568038931e-08 3.4216275133030645e-08 4.178507777820628e-05
3.432 4.616337350015083e-08 3.297311774042905e-08 4.083146023036341e-05 4.616337350729918e-08 3.297311777708485e-08 4.083146023036341e-05
3.442 4.448617069437673e-08 3.177511711157266e-08 3.9915332754015944e-05 4.448617070152519e-08 3.177511714822846e-08 3.9915332754015944e-05
3.452 4.2869891613317334e-08 3.062063345735548e-08 3.903556935496677e-05 4.2869891620465836e-08 3.0620633494011206e-08 3.903556935496677e-05
3.462 4.131232395707396e-08 2.9508086520993978e-08 3.819106979404213e-05 4.131232396422248e-08 2.9508086557649643e-08 3.819106979404213e-05
3.472 3.9811335693039475e-08 2.843595348494903e-08 3.7380758466800574e-05 3.981133570018804e-08 2.8435953521604635e-08 3.7380758466800574e-05
3.482 3.836487217705318e-08 2.7402766711897326e-08 3.6603583343496834e-05 3.836487218420178e-08 2.740276674855288e-08 3.6603583343496834e-05
3.492 3.6970953343092676e-08 2.640711184423469e-08 3.585851497548144e-05 3.6970953350241283e-08 2.6407111880890176e-08 3.585851497548144e-05
3.502 3.5627670991625065e-08 2.54476258991838e-08 3.5144545568815894e-05 3.562767099877371e-08 2.5447625935839184e-08 3.5144545568815894e-05
3.512 3.433318619283526e-08 2.4522995344375832e-08 3.446068812220444e-05 3.433318619998388e-08 2.4522995381031183e-08 3.446068812220444e-05
3.522 3.308572674992603e-08 2.363195434091175e-08 3.380597562766118e-05 3.308572675707465e-08 2.3631954377567055e-08 3.380597562766118e-05
3.532 3.188358483180521e-08 2.277328303685365e-08 3.317946032818378e-05 3.188358483895376e-08 2.277328307350887e-08 3.317946032818378e-05
3.542 3.072511455515266e-08 2.1945805774651385e-08 3.258021304088421e-05 3.072511456230117e-08 2.194580581130655e-08 3.258021304088421e-05
3.552 2.960872984727483e-08 2.114838962809519e-08 3.200732256562258e-05 2.9608729854423224e-08 2.1148389664750276e-08 3.200732256562258e-05
3.562 2.853290221078166e-08 2.037994284235812e-08 3.145989520453243e-05 2.8532902217929947e-08 2.0379942879013135e-08 3.145989520453243e-05
3.572 2.74961585881875e-08 1.963941321697e-08 3.093705441422105e-05 2.7496158595335662e-08 1.9639413253624942e-08 3.093705441422105e-05
3.582 2.6497079430127894e-08 1.8925786792522292e-08 3.043794059441916e-05 2.6497079437275913e-08 1.8925786829177143e-08 3.043794059441916e-05
3.592 2.553429670637825e-08 1.8238086396131113e-08 2.996171099499137e-05 2.5534296713526152e-08 1.8238086432785888e-08 2.996171099499137e-05
3.602 2.460649205641607e-08 1.757537037135805e-08 2.9507539713842358e-05 2.4606492063563827e-08 1.757537040801278e-08 2.9507539713842358e-05
3.612 2.3712395019513688e-08 1.6936731208759024e-08 2.9074617749316022e-05 2.3712395026661332e-08 1.6936731245413696e-08 2.9074617749316022e-05
3.622 2.285078124867847e-08 1.6321294396787792e-08 2.866215307904672e-05 2.2850781255826006e-08 1.6321294433442448e-08 2.866215307904672e-05
3.632 2.2020470803136605e-08 1.5728217130569368e-08 2.8269370754184064e-05 2.2020470810284068e-08 1.5728217167224034e-08 2.8269370754184064e-05
3.642 2.1220326655760396e-08 1.515668723956762e-08 2.7895513002704986e-05 2.122032666290782e-08 1.515668727622231e-08 2.7895513002704986e-05
3.652 2.0449253053541387e-08 1.4605921999085974e-08 2.7539839336974454e-05 2.044925306068877e-08 1.46059220357407e-08 2.7539839336974457e-05
3.662 1.970619400445659e-08 1.4075167194331211e-08 2.7201626661180463e-05 1.9706194011603998e-08 1.407516723098601e-08 2.7201626661180463e-05
3.672 1.8990131890375427e-08 1.356369591381399e-08 2.6880169367309735e-05 1.89901318975229e-08 1.3563695950468894e-08 2.6880169367309735e-05
3.682 1.8300086042088957e-08 1.307080765625299e-08 2.6574779414276528e-05 1.830008604923653e-08 1.307080769290798e-08 2.6574779414276534e-05
3.692 1.7635111363267312e-08 1.2595827426889245e-08 2.628478638969202e-05 1.763511137041505e-08 1.2595827463544344e-08 2.6284786389692017e-05
3.702 1.699429716638784e-08 1.2138104648460566e-08 2.600953757424661e-05 1.6994297173535748e-08 1.2138104685115766e-08 2.600953757424661e-05
3.712 1.6376765772922808e-08 1.1697012491162724e-08 2.5748398024928146e-05 1.6376765780070946e-08 1.1697012527818012e-08 2.5748398024928146e-05
3.722 1.5781671426762823e-08 1.1271946783655778e-08 2.5500750692516128e-05 1.578167143391121e-08 1.1271946820311142e-08 2.5500750692516128e-05
3.732 1.520819900809705e-08 1.0862325305005749e-08 2.526599657570209e-05 1.5208199015245687e-08 1.0862325341661183e-08 2.526599657570209e-05
3.742 1.4655562992018037e-08 1.0467587003347066e-08 2.5043554885979196e-05 1.4655562999166917e-08 1.0467587040002515e-08 2.5043554885979196e-05
3.752 1.4123006492144647e-08 1.0087191248348314e-08 2.483286319571851e-05 1.4123006499293754e-08 1.0087191285003767e-08 2.4832863195718515e-05
3.762 1.3609800048894047e-08 9.72061695055043e-09 2.4633377534840083e-05 1.3609800056043333e-08 9.720616987205855e-09 2.4633377534840083e-05
3.772 1.3115240677211542e-08 9.367361987367033e-09 2.444457241767258e-05 1.311524068436097e-08 9.367362024022407e-09 2.4444572417672586e-05
3.782 1.2638650929314352e-08 9.02694247932821e-09 2.4265940794946578e-05 1.2638650936463883e-08 9.026942515983482e-09 2.4265940794946578e-05
3.792 1.2179377971148836e-08 8.698892120759007e-09 2.409699393756386e-05 1.2179377978298421e-08 8.698892157414169e-09 2.409699393756386e-05
3.802 1.1736792699123615e-08 8.382761546902724e-09 2.393726126112412e-05 1.1736792706273187e-08 8.38276158355776e-09 2.3937261261124115e-05
3.812 1.1310288827248252e-08 8.078117711576223e-09 2.3786290094877135e-05 1.1310288834397814e-08 8.078117748231154e-09 2.3786290094877135e-05
3.822 1.089928211489339e-08 7.784543282536526e-09 2.3643645396127055e-05 1.0899282122042884e-08 7.784543319191351e-09 2.364364539612705e-05
3.832 1.0503209568384426e-08 7.501636109718934e-09 2.350890940991704e-05 1.0503209575533869e-08 7.501636146373677e-09 2.350890940991704e-05
3.842 1.0121528653527777e-08 7.229008665173913e-09 2.3381681285980276e-05 1.0121528660677139e-08 7.22900870182862e-09 2.3381681285980276e-05
3.852 9.753716506033506e-09 6.9662875158509246e-09 2.326157667300597e-05 9.75371651318282e-09 6.966287552505645e-09 2.3261576673005968e-05
3.862 9.399269283192133e-09 6.713112756349851e-09 2.3148227318889904e-05 9.3992692903414e-09 6.713112793004623e-09 2.3148227318889904e-05
3.872 9.057701412029868e-09 6.469137535889528e-09 2.3041280697146935e-05 9.057701419179107e-09 6.469137572544386e-09 2.3041280697146928e-05
3.882 8.728544927291377e-09 6.234027628254175e-09 2.2940399666088155e-05 8.72854493444061e-09 6.234027664909155e-09 2.2940399666088162e-05
3.892 8.411348856119273e-09 6.0074608547717114e-09 2.284526214984441e-05 8.411348863268521e-09 6.007460891426837e-09 2.2845262149844413e-05
3.902 8.105678662165244e-09 5.7891268529967054e-09 2.2755560813385234e-05 8.10567866931451e-09 5.789126889651979e-09 2.2755560813385234e-05
3.912 7.811115534130405e-09 5.578726474318577e-09 2.2671002709645497e-05 7.811115541279726e-09 5.578726510973999e-09 2.2671002709645497e-05
3.922 7.527255889845029e-09 5.375971470886313e-09 2.259130888522774e-05 7.527255896994427e-09 5.375971507541852e-09 2.259130888522774e-05
3.932 7.253710844304738e-09 5.180584026286887e-09 2.251621394198136e-05 7.2537108514542344e-09 5.180584062942523e-09 2.2516213941981365e-05
3.942 6.990105625480143e-09 4.992296462591288e-09 2.2445465569807596e-05 6.990105632629789e-09 4.992296499246984e-09 2.24454655698076e-05
3.952 6.736079061294193e-09 4.810850805669761e-09 2.2378824056445116e-05 6.736079068444032e-09 4.810850842325476e-09 2.2378824056445116e-05
3.962 6.49128310211837e-09 4.635998443188146e-09 2.231606178675515e-05 6.491283109268473e-09 4.635998479843839e-09 2.231606178675515e-05
3.972 6.255382422258524e-09 4.467499862262725e-09 2.2256962725483065e-05 6.255382429408938e-09 4.4674998989183605e-09 2.225696272548307e-05
3.982 6.028053824316635e-09 4.305124203493631e-09 2.220132188892719e-05 6.0280538314674345e-09 4.305124240149171e-09 2.2201321888927184e-05
3.992 5.808985924644697e-09 4.148649055594555e-09 2.2148944811526794e-05 5.8089859317959085e-09 4.148649092249964e-09 2.2148944811526798e-05
4.002 5.597878610292868e-09 3.9978600405717165e-09 2.209964702691887e-05 5.59787861744452e-09 3.997860077226957e-09 2.209964702691887e-05
4.012 5.394442650894789e-09 3.852550570426178e-09 2.205325358502834e-05 5.394442658046862e-09 3.8525506070812125e-09 2.2053253585028346e-05
4.022 5.198399356221083e-09 3.7125215826864973e-09 2.200959862448713e-05 5.198399363373526e-09 3.7125216193412856e-09 2.200959862448713e-05
4.032 5.009480049382571e-09 3.5775811863335473e-09 2.1968525005303036e-05 5.009480056535309e-09 3.577581222988047e-09 2.1968525005303036e-05
4.042 4.827425892049011e-09 3.447544459922134e-09 2.1929883982872063e-05 4.827425899201906e-09 3.447544496576314e-09 2.1929883982872063e-05
4.052 4.651987377320813e-09 3.322233209750495e-09 2.189353490333011e-05 4.6519873844737175e-09 3.3222332464043193e-09 2.189353490333011e-05
4.062 4.482924119305366e-09 3.2014757214626563e-09 2.1859344890774172e-05 4.482924126458112e-09 3.2014757581160913e-09 2.1859344890774172e-05
4.072 4.320004418892857e-09 3.0851064850682956e-09 2.1827188511665187e-05 4.3200044260452835e-09 3.085106521721317e-09 2.1827188511665187e-05
4.082 4.16300501993028e-09 2.9729660603370874e-09 2.1796947416776e-05 4.163005027082223e-09 2.9729660969896684e-09 2.1796947416776002e-05
4.092 4.011710762715005e-09 2.864900739859581e-09 2.176850996842135e-05 4.011710769866322e-09 2.8649007765116955e-09 2.1768509968421352e-05
4.102 3.8659143252818735e-09 2.7607624400317596e-09 2.174177087050835e-05 3.865914332432459e-09 2.760762476683371e-09 2.174177087050835e-05
4.112 3.725415930223971e-09 2.6604084533734715e-09 2.1716630801014274e-05 3.72541593737375e-09 2.6604084900245255e-09 2.1716630801014278e-05
4.122 3.5900230716585747e-09 2.5637013147566413e-09 2.169299605440294e-05 3.5900230788075112e-09 2.563701351407068e-09 2.169299605440294e-05
4.132 3.4595502733368973e-09 2.470508498443208e-09 2.167077819136954e-05 3.4595502804849885e-09 2.4705085350929017e-09 2.167077819136954e-05
4.142 3.333818833542714e-09 2.3807023745343993e-09 2.164989369822525e-05 3.333818840689973e-09 2.3807024111832315e-09 2.164989369822525e-05
4.152 3.2126565311658672e-09 2.2941599078878333e-09 2.163026367245259e-05 3.2126565383123347e-09 2.2941599445356567e-09 2.163026367245259e-05
4.162 3.095897407869308e-09 2.2107626069567522e-09 2.1611813548644837e-05 3.095897415015019e-09 2.210762643603411e-09 2.1611813548644837e-05
4.172 2.9833814285805635e-09 2.1303961229207355e-09 2.159447288159683e-05 2.983381435725562e-09 2.130396159566076e-09 2.159447288159683e-05
4.182 2.8749544127326374e-09 2.0529503213130787e-09 2.157817518382528e-05 2.8749544198769496e-09 2.052950357956964e-09 2.157817518382528e-05
4.192 2.7704677824744797e-09 1.978319079196791e-09 2.1562857803555307e-05 2.770467789618124e-09 1.97831911583914e-09 2.156285780355531e-05
4.202 2.6697782783018152e-09 1.906400080368044e-09 2.154846181436798e-05 2.6697782854447924e-09 1.9064001170088244e-09 2.154846181436798e-05
4.212 2.5727478957794966e-09 1.837094759993739e-09 2.15349318898616e-05 2.572747902921793e-09 1.8370947966329944e-09 2.1534931889861604e-05
4.222 2.479243616486602e-09 1.7703080888191687e-09 2.1522216144634287e-05 2.4792436236282063e-09 1.77030812545701e-09 2.1522216144634287e-05
4.232 2.3891372833028707e-09 1.7059485465323599e-09 2.1510265942160054e-05 2.3891372904437617e-09 1.7059485831689754e-09 2.1510265942160054e-05
4.242 2.302305417931007e-09 1.6439279041475687e-09 2.1499035678128053e-05 2.302305425071184e-09 1.6439279407831962e-09 2.149903567812805e-05
4.252 2.2186289443824116e-09 1.58416111024849e-09 2.1488482555462655e-05 2.218628951521901e-09 1.5841611468834024e-09 2.1488482555462655e-05
4.262 2.1379932068941407e-09 1.5265662980636716e-09 2.1478566363454826e-05 2.1379932140330043e-09 1.5265663346981394e-09 2.1478566363454826e-05
4.272 2.06028778245833e-09 1.4710645556487931e-09 2.1469249263816823e-05 2.0602877895966804e-09 1.471064592283066e-09 2.146924926381682e-05
4.282 1.985406212186482e-09 1.4175798813457557e-09 2.146049558912335e-05 1.9854062193244774e-09 1.4175799179800171e-09 2.146049558912335e-05
4.292 1.913246006742861e-09 1.366039016264636e-09 2.14522716519972e-05 1.913246013880714e-09 1.3660390528989856e-09 2.14522716519972e-05
4.302 1.8437083630580515e-09 1.3163714223899982e-09 2.144454558194274e-05 1.8437083701960133e-09 1.3163714590244426e-09 2.144454558194274e-05
4.312 1.7766980287683884e-09 1.2685090595845154e-09 2.143728719755291e-05 1.7766980359067317e-09 1.2685090962189642e-09 2.143728719755291e-05
4.322 1.712123202309646e-09 1.222386355170372e-09 2.1430467929567157e-05 1.7121232094486454e-09 1.222386391804642e-09 2.1430467929567157e-05
4.332 1.649895349657122e-09 1.1779400810839647e-09 2.142406078984539e-05 1.6498953567970277e-09 1.1779401177177999e-09 2.142406078984539e-05
4.342 1.5899290837235524e-09 1.1351092217506937e-09 2.141804037554236e-05 1.5899290908645526e-09 1.1351092583838064e-09 2.141804037554236e-05
4.352 1.5321421885632025e-09 1.0938350767102343e-09 2.14123828770849e-05 1.5321421957054101e-09 1.0938351133423303e-09 2.14123828770849e-05
4.362 1.4764554025251554e-09 1.0540610368807078e-09 2.1407066065620555e-05 1.4764554096685919e-09 1.0540610735115351e-09 2.1407066065620555e-05
4.372 1.4227923425719104e-09 1.0157325094700855e-09 2.1402069241493154e-05 1.4227923497164941e-09 1.0157325460994598e-09 2.1402069241493154e-05
4.382 1.3710794122677531e-09 9.787969414905718e-10 2.1397373139416967e-05 1.3710794194133117e-09 9.787969781184015e-10 2.139737313941697e-05
4.392 1.3212457175577518e-09 9.432036575898174e-10 2.139295980505315e-05 1.3212457247040447e-09 9.432036942161327e-10 2.139295980505315e-05
4.402 1.2732229289664336e-09 9.089039054135851e-10 2.138881245729801e-05 1.2732229361131823e-09 9.089039420385067e-10 2.138881245729801e-05
4.412 1.2269452146730747e-09 8.758506458430966e-10 2.138491535313071e-05 1.2269452218200072e-09 8.758506824668531e-10 2.138491535313071e-05
4.422 1.1823492524857352e-09 8.439986614981167e-10 2.138125366524679e-05 1.1823492596326189e-09 8.439986981210053e-10 2.138125366524679e-05
4.432 1.139374056576326e-09 8.133043536885089e-10 2.1377813370334767e-05 1.1393740637229988e-09 8.133043903108659e-10 2.1377813370334767e-05
4.442 1.097960847907291e-09 7.837257915825017e-10 2.1374581152273425e-05 1.0979608550536813e-09 7.837258282046552e-10 2.137458115227343e-05
4.452 1.0580530368724669e-09 7.552224903850039e-10 2.137154432346822e-05 1.0580530440185877e-09 7.552225270072234e-10 2.137154432346822e-05
4.462 1.0195960362133434e-09 7.277555251317222e-10 2.1368690775875915e-05 1.0195960433592702e-09 7.277555617541818e-10 2.136869077587592e-05
4.472 9.82537109782487e-10 7.01287176232057e-10 2.1366008969280954e-05 9.825371169283208e-10 7.012872128548067e-10 2.1366008969280954e-05
4.482 9.468254245945077e-10 6.757811438515913e-10 2.1363487957015077e-05 9.468254317403256e-10 6.757811804745325e-10 2.1363487957015077e-05
4.492 9.124118843969346e-10 6.512023836069588e-10 2.136111743852814e-05 9.124118915427385e-10 6.512024202298263e-10 2.136111743852814e-05
4.502 8.792492020310453e-10 6.275170933980729e-10 2.1358887816295268e-05 8.792492091767136e-10 6.2751713002044e-10 2.1358887816295268e-05
4.512 8.472917722582618e-10 6.0469271407217e-10 2.135679022897237e-05 8.472917794035361e-10 6.046927506934681e-10 2.135679022897237e-05
4.522 8.164956737334837e-10 5.826978062645089e-10 2.135481654769559e-05 8.164956808779632e-10 5.82697842884048e-10 2.1354816547695595e-05
4.532 7.868185937905083e-10 5.615022742010198e-10 2.1352959322608458e-05 7.868186009336872e-10 5.615023108180327e-10 2.135295932260846e-05
4.542 7.582198594151082e-10 5.410769651068035e-10 2.1351211697681042e-05 7.582198665564275e-10 5.410770017204771e-10 2.1351211697681042e-05
4.552 7.306602478474948e-10 5.213939225003133e-10 2.1349567305125655e-05 7.306602549864125e-10 5.213939591098723e-10 2.1349567305125655e-05
4.562 7.041020323703262e-10 5.024261278888222e-10 2.1348020160428475e-05 7.04102039506398e-10 5.024261644935426e-10 2.1348020160428475e-05
4.572 6.785089520766081e-10 4.841477318671337e-10 2.1346564574754763e-05 6.78508959209546e-10 4.841477684663889e-10 2.1346564574754763e-05
4.582 6.538461376264101e-10 4.665338433365905e-10 2.134519508216293e-05 6.538461447561144e-10 4.665338799298806e-10 2.134519508216293e-05
4.592 6.300800204900904e-10 4.4956045110920266e-10 2.13439063907725e-05 6.300800276166427e-10 4.4956048769615983e-10 2.13439063907725e-05
4.602 6.071782398995087e-10 4.332044681602968e-10 2.134269335228935e-05 6.071782470231225e-10 4.3320450474071307e-10 2.134269335228935e-05
4.612 5.851095752274099e-10 4.1744355369681187e-10 2.1341550957306746e-05 5.851095823483598e-10 4.1744359027061537e-10 2.1341550957306746e-05
4.622 5.638438039345545e-10 4.0225617184743667e-10 2.1340474357839957e-05 5.638438110530725e-10 4.0225620841468037e-10 2.1340474357839957e-05
4.632 5.433516804619953e-10 3.8762137670834213e-10 2.1339458916046454e-05 5.433516875781793e-10 3.876214132691949e-10 2.1339458916046454e-05
4.642 5.236048619164988e-10 3.735189546483353e-10 2.13385002723565e-05 5.236048690302553e-10 3.735189912030672e-10 2.13385002723565e-05
4.652 5.045759382898575e-10 3.5992932303222165e-10 2.1337594412333827e-05 5.045759454008618e-10 3.599293595811724e-10 2.1337594412333827e-05
4.662 4.862385477090064e-10 3.4683368534377896e-10 2.1336737714277416e-05 4.862385548167675e-10 3.4683372188737817e-10 2.1336737714277416e-05
4.672 4.685673241978532e-10 3.3421386666355066e-10 2.1335926959364832e-05 4.685673313018079e-10 3.3421390320226087e-10 2.1335926959364832e-05
4.682 4.5153788177952124e-10 3.220524723243312e-10 2.1335159297066892e-05 4.515378888791784e-10 3.22052508858689e-10 2.1335159297066896e-05
4.692 4.351268746964515e-10 3.1033284175431596e-10 2.133443217117136e-05 4.351268817915765e-10 3.103328782848575e-10 2.1334432171171357e-05
4.702 4.1931190990658867e-10 2.9903895926804504e-10 2.1333743225688347e-05 4.1931191699735174e-10 2.9903899579530976e-10 2.133374322568835e-05
4.712 4.0407153007772496e-10 2.8815548951734863e-10 2.133309020629273e-05 4.0407153716483464e-10 2.8815552604180957e-10 2.133309020629273e-05
4.722 3.8938510467963486e-10 2.776677267497513e-10 2.1332470880123534e-05 3.89385111764357e-10 2.7766776327177894e-10 2.1332470880123537e-05
4.732 3.752328187828638e-10 2.6756151938570745e-10 2.133188297996888e-05 3.752328258669718e-10 2.67561555905458e-10 2.133188297996888e-05
4.742 3.615956198210755e-10 2.578232310298154e-10 2.133132418229643e-05 3.615956269066708e-10 2.578232675471443e-10 2.133132418229643e-05
4.752 3.4845504783078453e-10 2.484397200955338e-10 2.133079211198478e-05 3.484550549200563e-10 2.484397566099515e-10 2.1330792111984783e-05
4.762 3.3579326377000606e-10 2.3939821014456714e-10 2.1330284372583055e-05 3.357932708649018e-10 2.393982466551772e-10 2.1330284372583055e-05
4.772 3.2359294612890136e-10 2.3068632553049036e-10 2.132979859534943e-05 3.235929532308535e-10 2.3068636203599778e-10 2.132979859534943e-05
4.782 3.118372767999871e-10 2.2229205523294837e-10 2.1329332497700216e-05 3.1183728390961417e-10 2.2229209173166678e-10 2.1329332497700216e-05
4.792 3.0050983705044117e-10 2.142037079315937e-10 2.1328883942738673e-05 3.005098441673946e-10 2.1420374442158034e-10 2.1328883942738677e-05
4.802 2.895946649741826e-10 2.0640984670640846e-10 2.132845098978541e-05 2.895946720971111e-10 2.0640988318560613e-10 2.1328450989785416e-05
4.812 2.7907619817355146e-10 1.9889933852146776e-10 2.1328031926580974e-05 2.790762053002154e-10 1.9889937498793623e-10 2.1328031926580974e-05
4.822 2.6893942204399277e-10 1.9166146971870327e-10 2.1327625273972106e-05 2.6893942917152133e-10 1.9166150617090983e-10 2.1327625273972106e-05
4.832 2.5916996206041987e-10 1.8468599551368925e-10 2.1327229763078115e-05 2.591699691856195e-10 1.8468603195070326e-10 2.1327229763078115e-05
4.842 2.4975424809959287e-10 1.7796321268610798e-10 2.132684428162528e-05 2.497542552193803e-10 1.7796324910780503e-10 2.132684428162528e-05
4.852 2.406795922639205e-10 1.7148405386263186e-10 2.1326467798453815e-05 2.4067959937567175e-10 1.7148409026978724e-10 2.132646779845382e-05
4.862 2.3193419547816705e-10 1.6524008181672505e-10 2.132609927702848e-05 2.319342025800399e-10 1.6524011821103437e-10 2.132609927702848e-05
4.872 2.2350696892026407e-10 1.5922336203406424e-10 2.1325737589241014e-05 2.2350697601135995e-10 1.5922339841805052e-10 2.1325737589241014e-05
4.882 2.1538730894515876e-10 1.5342638189625894e-10 2.13253814491692e-05 2.1538731602559113e-10 1.5342641827301713e-10 2.13253814491692e-05
4.892 2.0756474905565434e-10 1.4784164549760315e-10 2.1325029378498844e-05 2.075647561264336e-10 1.478416818706699e-10 2.1325029378498844e-05
4.902 2.0002878757661518e-10 1.4246163763257513e-10 2.132467971571108e-05 2.000287946394093e-10 1.4246167400561605e-10 2.1324679715711082e-05
4.912 1.9276890097935665e-10 1.3727884564686513e-10 2.1324330671326835e-05 1.9276890803619284e-10 1.3727888202344708e-10 2.1324330671326835e-05
4.922 1.857745895181945e-10 1.3228578082009804e-10 2.132398041301071e-05 1.857745965710987e-10 1.322858172033783e-10 2.132398041301071e-05
4.932 1.7903562797023527e-10 1.274751108324935e-10 2.1323627160727084e-05 1.7903563502091307e-10 1.2747514722506181e-10 2.1323627160727084e-05
4.942 1.7254236300874137e-10 1.228399969240557e-10 2.1323269265240342e-05 1.7254237005831284e-10 1.228400333276351e-10 2.1323269265240342e-05
4.952 1.6628558449659748e-10 1.1837380157520529e-10 2.1322905247625114e-05 1.6628559154546564e-10 1.1837383799061644e-10 2.1322905247625114e-05
4.962 1.6025643948386648e-10 1.1407023145966504e-10 2.1322533789631162e-05 1.6025644653172705e-10 1.1407026788696788e-10 2.1322533789631162e-05
4.972 1.5444622778952497e-10 1.0992306602766033e-10 2.1322153687289383e-05 1.5444623483551157e-10 1.0992310246622437e-10 2.1322153687289383e-05
4.982 1.4884629805802073e-10 1.0592613367798143e-10 2.1321763783550327e-05 1.4884630510095844e-10 1.0592617012692647e-10 2.1321763783550327e-05
4.992 1.4344809120450458e-10 1.020732882312306e-10 2.132136290393102e-05 1.4344809824325395e-10 1.0207332468953837e-10 2.1321362903931025e-05


==> figures/zero_circulation_vortex/data/standard_outflow_Ma0.03_Mat0.04_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.00013477749008246494 9.630475382140626e-05 0.13774433719103116 9.258751929589112e-07 6.617348361723881e-07 0.0009107495008224662
0.012 0.00013470856081500973 9.626537147423782e-05 0.13772243167289885 1.3528098994139666e-06 9.68458788428345e-07 0.001368207182757782
0.022 0.00013471193799294377 9.626855759496947e-05 0.13772195707758123 1.3599783331451416e-06 9.742340459520323e-07 0.0013753567849213296
0.032 0.0001347117242738923 9.626881612919178e-05 0.13772181539082862 1.3653014819641698e-06 9.782522432970732e-07 0.0013804994240096977
0.042 0.00013471124859614785 9.626874548973393e-05 0.13772166321175847 1.3706602421377202e-06 9.822307581675479e-07 0.0013854608818872488
0.052 0.00013471066372696918 9.626852709413697e-05 0.13772151233173505 1.3759571235313807e-06 9.864523143000837e-07 0.0013902833724012045
0.062 0.0001347100687938543 9.626831162821319e-05 0.13772137942269022 1.3812797391673702e-06 9.912708242457115e-07 0.0013950046058345295
0.072 0.00013470932686317387 9.626814999709579e-05 0.1377212529633819 1.386713843001455e-06 9.966783358233357e-07 0.0013995611839977293
0.082 0.0001347081940776441 9.626786681244604e-05 0.13772111592876338 1.392035932190438e-06 1.0018958264117186e-06 0.0014041587862656862
0.092 0.00013470713467815448 9.626762046685719e-05 0.13772096452482022 1.396993663430949e-06 1.0061509876402682e-06 0.0014088879667310678
0.102 0.00013470625384529738 9.626735140599749e-05 0.13772080296708744 1.401696920078593e-06 1.0098128683333722e-06 0.0014135684819802257
0.112 0.0001347054883557395 9.626708503294452e-05 0.13772063114971012 1.4063332837375733e-06 1.014077179357144e-06 0.0014181457543105884
0.122 0.00013470484367447092 9.626701957213253e-05 0.13772044268488226 1.4108278481263224e-06 1.0194401452792784e-06 0.0014227331345970352
0.132 0.00013470421628989363 9.626718319325998e-05 0.13772023144339615 1.4152741188862012e-06 1.0243617340701758e-06 0.001427239757704977
0.142 0.0001347029065614585 9.626702901069569e-05 0.13772000131021417 1.4199150197964476e-06 1.02725687458526e-06 0.0014315506531652686
0.152 0.00013470102468183284 9.626656698402943e-05 0.13771976372943334 1.424439455753465e-06 1.0293467576317728e-06 0.0014357846135628683
0.162 0.0001346995073119838 9.626640624589782e-05 0.13771952784674654 1.4288942862558762e-06 1.032275478703764e-06 0.001440063280220421
0.172 0.0001346980745422506 9.626620247833888e-05 0.13771930043915248 1.433550928319247e-06 1.036070248377198e-06 0.0014443009199031022
0.182 0.0001346968541329999 9.626588239534679e-05 0.13771909296212542 1.4380886811066018e-06 1.0409180502590058e-06 0.0014483982703249975
0.192 0.00013469609458543908 9.626558761598678e-05 0.13771891637269923 1.4426573989054581e-06 1.0472750607971923e-06 0.0014524725173750955
0.202 0.00013469539200081066 9.626519936117644e-05 0.13771876958756157 1.4471392591931147e-06 1.0541442703413298e-06 0.0014567366142760642
0.212 0.000134694618738398 9.626483980973838e-05 0.13771864155406188 1.4517529301590522e-06 1.0605254596873219e-06 0.001461259462785093
0.222 0.00013469361574215463 9.626450789973958e-05 0.13771851829807732 1.456851272545541e-06 1.0664944777572746e-06 0.0014658775497296132
0.232 0.00013469238035112313 9.626417566911155e-05 0.13771838620850885 1.4624952049604006e-06 1.0725146441210548e-06 0.001470457835914148
0.242 0.00013469108107976003 9.626384633971162e-05 0.13771823172671976 1.468179245613819e-06 1.07881258706474e-06 0.0014749605920817495
0.252 0.000134689960016775 9.626353451633946e-05 0.1377180518433474 1.4732404469115215e-06 1.0849900821678495e-06 0.0014792183685137688
0.262 0.00013468915512157288 9.626330108151245e-05 0.1377178621512278 1.477612292422968e-06 1.0910149079896697e-06 0.0014831307777804347
0.272 0.00013468856061151912 9.626318190096964e-05 0.13771768136825602 1.4816094154073274e-06 1.0967351023180635e-06 0.0014866605987183922
0.282 0.00013468791205856575 9.62630926346147e-05 0.13771750362967022 1.4855049709879367e-06 1.1014687686275796e-06 0.0014898987714936497
0.292 0.00013468692650876296 9.626290419995869e-05 0.13771729861151108 1.489626675099237e-06 1.105138324503638e-06 0.001493145258417002
0.302 0.00013468543003341657 9.626260012155996e-05 0.13771704284722464 1.493917801109654e-06 1.1079934888219067e-06 0.0014963024194335987
0.312 0.00013468357906835018 9.626230142189651e-05 0.1377167548163466 1.4977593166775163e-06 1.1103307179781601e-06 0.0014991720399129224
0.322 0.0001346818636247976 9.626208166611496e-05 0.1377164826421152 1.5011035902620883e-06 1.1125917886734393e-06 0.0015017523082186488
0.332 0.00013468069279546632 9.626193235995159e-05 0.13771625809454877 1.5042541648635047e-06 1.1157103639339667e-06 0.001503908766676739
0.342 0.0001346800530470736 9.626181077390557e-05 0.13771608046961703 1.506934698501422e-06 1.1197126518662717e-06 0.0015057753451935187
0.352 0.00013467960909811284 9.626166828191336e-05 0.13771593023261394 1.5088583239681438e-06 1.1228681486632411e-06 0.0015077038445806639
0.362 0.0001346790252374131 9.62614521666531e-05 0.13771578815070318 1.5101557886157261e-06 1.1242191810717579e-06 0.0015096203754244217
0.372 0.00013467814163578806 9.626114546715891e-05 0.13771564651653972 1.5113386163135074e-06 1.1252986226755303e-06 0.001511195520724987
0.382 0.00013467695647779142 9.626077772484223e-05 0.1377155028615606 1.5130286970947493e-06 1.1270422167544918e-06 0.0015125061127192123
0.392 0.0001346756213251493 9.62604024075863e-05 0.137715344882755 1.5149217673015846e-06 1.1285180234990436e-06 0.001513732416866325
0.402 0.00013467440834967018 9.626007669490893e-05 0.13771515988094798 1.5158885521102212e-06 1.128957502820807e-06 0.001514704346737489
0.412 0.0001346735160436047 9.625983439349062e-05 0.1377149618678975 1.5156779709377939e-06 1.1281407969600623e-06 0.0015155093958900917
0.422 0.00013467288261115524 9.625967573397499e-05 0.137714775558234 1.5148346171718297e-06 1.126816170701835e-06 0.0015159291027008084
0.432 0.00013467223828387832 9.625951597844202e-05 0.1377145988276032 1.5134280975560123e-06 1.1257178339062802e-06 0.0015156353364401184
0.442 0.0001346712698430715 9.625921489979157e-05 0.1377143980719401 1.511685246566659e-06 1.1235197219184592e-06 0.0015153870480626938
0.452 0.00013466968665193423 9.625873011559004e-05 0.13771413002029595 1.5100925406550328e-06 1.119600352310056e-06 0.0015153742821358337
0.462 0.00013466744624575892 9.625818356953627e-05 0.1377137930178946 1.5081857614433965e-06 1.1152588653633376e-06 0.0015149211052497957
0.472 0.0001346649968598155 9.62577097272958e-05 0.13771344924332463 1.5055588575470761e-06 1.110967531481237e-06 0.0015142570741698677
0.482 0.00013466298060023582 9.625733528092359e-05 0.1377131618550015 1.5027448020491314e-06 1.1072091627887231e-06 0.0015136411991019184
0.492 0.0001346616581439507 9.625700849922617e-05 0.13771294600817194 1.4998797817918255e-06 1.1052995560854132e-06 0.0015128328024124743
0.502 0.00013466079538801084 9.625664845183504e-05 0.13771277925649844 1.496580543341589e-06 1.1040920615184513e-06 0.0015120220674593302
0.512 0.00013465997252875889 9.625620232315097e-05 0.13771262845971016 1.4927797449474042e-06 1.1013692992982114e-06 0.0015115434040017754
0.522 0.0001346588711387198 9.625565765159616e-05 0.1377124711683603 1.4887992593458747e-06 1.0980211435270297e-06 0.0015111085016992452
0.532 0.00013465736267974523 9.625505113659704e-05 0.13771230152270048 1.4852608483333876e-06 1.0960620001870636e-06 0.0015103131777598443
0.542 0.0001346555335737714 9.625442329972369e-05 0.1377121228794182 1.4825421340256542e-06 1.0949853803058844e-06 0.0015094134712223095
0.552 0.0001346536986296851 9.625382930047908e-05 0.13771192915842886 1.4799699367582127e-06 1.093899072140518e-06 0.001508561383134801
0.562 0.00013465224523369264 9.625331224230376e-05 0.1377117197314988 1.476561464633545e-06 1.0921795368061143e-06 0.0015076380775834119
0.572 0.00013465131919190596 9.625290573231144e-05 0.13771151619454822 1.4725098911600952e-06 1.0895184363234788e-06 0.0015068459694080076
0.582 0.00013465070035598847 9.625261464279548e-05 0.13771133330130034 1.4684327674222054e-06 1.0872927341884846e-06 0.0015058175089360582
0.592 0.00013465000122582908 9.625233351488303e-05 0.13771115355472957 1.4644646995692825e-06 1.0856574838945365e-06 0.0015043589863565302
0.602 0.00013464885109894058 9.625191500696937e-05 0.1377109366059813 1.4609668390628462e-06 1.0829210508817862e-06 0.0015032406486596161
0.612 0.00013464696465256842 9.625134596272784e-05 0.13771064695889002 1.458034644832711e-06 1.0792086163748482e-06 0.0015024752289323762
0.622 0.00013464441552674415 9.625078372811175e-05 0.1377102980076629 1.4550701893401187e-06 1.0759272850497976e-06 0.001501703001258347
0.632 0.000134641784460864 9.625036540600073e-05 0.13770995087024626 1.4521814581392252e-06 1.0733887455883392e-06 0.001501149373695356
0.642 0.00013463974285131088 9.625008883663444e-05 0.1377096559200679 1.4500986177659736e-06 1.0722787385711978e-06 0.0015007722487350664
0.652 0.00013463850124960464 9.624985388712803e-05 0.13770942407946493 1.4486551327860746e-06 1.0737954322392901e-06 0.001500517442912013
0.662 0.00013463775822001851 9.62495534768145e-05 0.13770923590771764 1.44719707836348e-06 1.0765282404020342e-06 0.0015007710640731861
0.672 0.00013463703860405437 9.624916086387393e-05 0.13770906150012535 1.4456751774100157e-06 1.0782505176066906e-06 0.0015016186651891168
0.682 0.00013463598670654668 9.624870590753122e-05 0.13770888322736272 1.4447237812263563e-06 1.0795625353205498e-06 0.00150261598321816
0.692 0.0001346344642225186 9.624824432068417e-05 0.1377086996454531 1.4452026678805513e-06 1.0824878163229759e-06 0.001503562464213872
0.702 0.00013463258772203167 9.624779793393635e-05 0.13770851258440003 1.447178226746339e-06 1.0866464571273457e-06 0.0015047437796841564
0.712 0.00013463075673249546 9.624736826028456e-05 0.13770831269591283 1.449499666192613e-06 1.0906979940345277e-06 0.0015061909786388493
0.722 0.00013462944865411485 9.624694825293574e-05 0.1377080984897019 1.4511940316665375e-06 1.0936780941338443e-06 0.0015078621802727384
0.732 0.00013462884840193792 9.624657735111884e-05 0.13770789280127058 1.4527094079646803e-06 1.0958940055289968e-06 0.0015099267084906715
0.742 0.000134628692544309 9.62463125099556e-05 0.13770770994250392 1.4545524733105016e-06 1.099148926496772e-06 0.0015116734464209634
0.752 0.00013462850590305605 9.624608867596502e-05 0.1377075321206982 1.4564041440792486e-06 1.1027487101218304e-06 0.001512740277919726
0.762 0.0001346278140013806 9.624575989220173e-05 0.13770731662105676 1.458431200929575e-06 1.1041091165480159e-06 0.0015141449461784694
0.772 0.00013462619615729057 9.624529996445625e-05 0.13770701845294267 1.4609310093651642e-06 1.1032890240172156e-06 0.0015161146058536709
0.782 0.00013462360540853721 9.624487914594801e-05 0.1377066399674312 1.4633475588042014e-06 1.1024131384611267e-06 0.0015182011750505353
0.792 0.00013462063708326926 9.624468612744823e-05 0.13770624097971307 1.4653993087853734e-06 1.1025429039332682e-06 0.0015204544410054096
0.802 0.00013461817911787467 9.624472720986331e-05 0.13770588333815995 1.4676391359769129e-06 1.1040217566564654e-06 0.001522712200777514
0.812 0.00013461670752402765 9.624485545449219e-05 0.13770559186316847 1.4702772996788032e-06 1.1077424095500242e-06 0.0015248803412685526
0.822 0.00013461603577435494 9.624489781328096e-05 0.13770535271645873 1.47303582672058e-06 1.1128028935023358e-06 0.0015274660849646945
0.832 0.00013461559797579994 9.624478490773868e-05 0.1377051304445503 1.4757953225517123e-06 1.1168572711685538e-06 0.0015307079354392036
0.842 0.00013461486915926284 9.624457383333385e-05 0.13770489860017593 1.4786325527804969e-06 1.1198042309567124e-06 0.001534137955246158
0.852 0.00013461356670951477 9.624433275753762e-05 0.13770465682776017 1.481940035197612e-06 1.1234973592173994e-06 0.0015374071630476695
0.862 0.00013461169882423261 9.624411036359467e-05 0.1377044135419172 1.4863745213381157e-06 1.128943791434601e-06 0.0015406665490016178
0.872 0.0001346096331789725 9.624389532694967e-05 0.13770416940882316 1.4915238351501849e-06 1.1352875923641014e-06 0.0015440315550079194
0.882 0.00013460801804601725 9.62436406887909e-05 0.13770391976671337 1.496165717898521e-06 1.141118353378147e-06 0.0015474739051123082
0.892 0.00013460735164937088 9.624330756865245e-05 0.13770367893543972 1.5000417499102895e-06 1.1449078078446813e-06 0.001551352878574028
0.902 0.00013460761013720825 9.624297624990374e-05 0.13770346933639316 1.5038635456724435e-06 1.1482674900846634e-06 0.0015552960764206795
0.912 0.00013460829508128748 9.624272485645621e-05 0.13770328788050537 1.507533883486941e-06 1.1531206398530084e-06 0.0015580968345341615
0.922 0.00013460876800715883 9.624246750578806e-05 0.13770310828686352 1.5104584859815552e-06 1.1570290447730819e-06 0.0015601069987421893
0.932 0.00013460838557478123 9.62420969010948e-05 0.13770288377300757 1.5126878042246157e-06 1.1577116572618647e-06 0.0015624176635732378
0.942 0.0001346066425969965 9.624171412409948e-05 0.13770257064457264 1.5142684600709301e-06 1.1564532580871522e-06 0.0015650186705073188
0.952 0.00013460362939046966 9.624159988252693e-05 0.13770217626164052 1.5151622987733927e-06 1.1556624991148638e-06 0.001567857104541769
0.962 0.00013460018420158914 9.62419252970781e-05 0.13770175539928398 1.5159060401859547e-06 1.1565465989158274e-06 0.0015707121480652718
0.972 0.00013459739688632757 9.624255493103089e-05 0.13770136987488052 1.5171661237126566e-06 1.1595187879238901e-06 0.0015728687254288885
0.982 0.00013459587698885583 9.624315865895031e-05 0.13770105635011196 1.5189357940514359e-06 1.1645316880822833e-06 0.0015744254092123877
0.992 0.0001345954642647626 9.624347440027573e-05 0.13770080822663805 1.5207530739969426e-06 1.169680113040821e-06 0.0015763759018439455
1.002 0.000134595474327234 9.624347877496384e-05 0.1377005895861036 1.5224254770634006e-06 1.1730416631511046e-06 0.0015790771405833621
1.012 0.00013459520548158286 9.624335225091676e-05 0.13770038127386566 1.5240735048643984e-06 1.1759513602569438e-06 0.00158202413638108
1.022 0.00013459429274407858 9.624322584043588e-05 0.1377001978093008 1.5261029163747188e-06 1.1803033237422588e-06 0.0015851108405348958
1.032 0.000134592772683301 9.624309277266118e-05 0.1377000503649848 1.5291706421562864e-06 1.1857686942621492e-06 0.0015886453829453656
1.042 0.00013459110847573373 9.624294493545224e-05 0.13769992038511547 1.532954937591963e-06 1.1922538232096552e-06 0.0015925112044562458
1.052 0.00013458994677426113 9.624270700993735e-05 0.1376997821327578 1.5366142851510756e-06 1.1986493529621576e-06 0.001596930751578051
1.062 0.00013458977007686158 9.624224055415452e-05 0.1376996379531205 1.540474136470894e-06 1.2020315824803273e-06 0.0016025264677946142
1.072 0.00013459055595513783 9.62415884960354e-05 0.13769949627830347 1.5451696481435702e-06 1.2039859738114153e-06 0.0016081998732741
1.082 0.00013459183332299233 9.624100264964805e-05 0.13769935747898926 1.5500196436201823e-06 1.2092729175812648e-06 0.0016125520725234568
1.092 0.0001345929519591997 9.624059882854139e-05 0.13769921039403538 1.553982648662516e-06 1.2150572223603203e-06 0.001616056000712352
1.102 0.0001345932088158134 9.624030421635144e-05 0.13769901323194333 1.5567718357836303e-06 1.2164027300708002e-06 0.0016189014937673266
1.112 0.0001345921018595535 9.624021982237134e-05 0.13769872819891116 1.5586149731225172e-06 1.2162348655316447e-06 0.0016210585342076123
1.122 0.00013458966503197633 9.624062076407273e-05 0.13769836236009148 1.5600652439377859e-06 1.2179738938843076e-06 0.0016234885594446499
1.132 0.00013458660833093008 9.624158068698438e-05 0.1376979435354483 1.5615357083724554e-06 1.2209475000604188e-06 0.0016258226391645573
1.142 0.00013458410276566104 9.62428171638224e-05 0.1376975131021234 1.562811431859873e-06 1.2253794735207882e-06 0.0016266885588136503
1.152 0.00013458308925149646 9.624382110050053e-05 0.1376971312772166 1.5634271648374693e-06 1.231365284606597e-06 0.0016263608675012634
1.162 0.00013458359812162056 9.624424114971075e-05 0.13769683876207728 1.563166197966335e-06 1.236880565235972e-06 0.001625962504609012
1.172 0.000134584815613363 9.624410718026981e-05 0.13769663747290886 1.5620639747879516e-06 1.2389808007272728e-06 0.0016258775916821002
1.182 0.00013458583692292197 9.62437373751151e-05 0.1376965184079279 1.5604988108669366e-06 1.2386503467032815e-06 0.0016259069003403978
1.192 0.00013458618309301543 9.624336688980556e-05 0.1376964737611385 1.5590245773964336e-06 1.2392831484490573e-06 0.001625889627046332
1.202 0.0001345857864912902 9.6243035615872e-05 0.1376964817753341 1.558022895454247e-06 1.241253153480996e-06 0.0016258615312188523
1.212 0.0001345848458044147 9.624273666339583e-05 0.13769651235364402 1.5574171302252062e-06 1.2434504536211083e-06 0.0016260312059164913
1.222 0.00013458372483237947 9.624241372248275e-05 0.13769654860590427 1.5570879740712853e-06 1.245170027929753e-06 0.0016264590917270194
1.232 0.00013458279920015585 9.624195913671684e-05 0.137696590901693 1.5573000018328085e-06 1.2454647091644393e-06 0.0016271344265416214
1.242 0.0001345822664369746 9.624142747618347e-05 0.13769663359727563 1.5582758819681572e-06 1.2447544506105238e-06 0.0016282206881524936
1.252 0.00013458204718177092 9.624108535659086e-05 0.13769664886386473 1.5594867955441265e-06 1.2463120432139457e-06 0.001629558749165803
1.262 0.00013458190683029574 9.624106265974282e-05 0.13769661371453526 1.56064454104102e-06 1.2492522181847529e-06 0.0016309859034511242
1.272 0.00013458163264188857 9.624123644580528e-05 0.13769652860657916 1.5621533574958422e-06 1.251438024202873e-06 0.0016328620406606319
1.282 0.00013458112731713336 9.624143168202811e-05 0.1376963949131164 1.5643471382492595e-06 1.2543296965577203e-06 0.0016354513548458083
1.292 0.00013458044973237005 9.624154192726661e-05 0.13769620912330255 1.5672738776032882e-06 1.2572241687958269e-06 0.0016386864844282684
1.302 0.00013457970658351174 9.624155973535742e-05 0.13769598185026097 1.5711081751474381e-06 1.2597988712901522e-06 0.0016420954400715388
1.312 0.000134579028313391 9.624149126998902e-05 0.1376957565794453 1.5757032712114435e-06 1.26243796160347e-06 0.0016457069702672177
1.322 0.0001345786020555929 9.624129452166212e-05 0.13769557256006673 1.5807555956976673e-06 1.2658536551796093e-06 0.0016496891404473193
1.332 0.00013457847800042594 9.624088958874634e-05 0.13769542747261881 1.5861280474868965e-06 1.2699198959117676e-06 0.0016538897938093023
1.342 0.00013457843923671753 9.624023698634026e-05 0.13769530956416018 1.5919446061262608e-06 1.2729231075776593e-06 0.0016585203442788558
1.352 0.0001345781947782194 9.623942467876915e-05 0.1376952192100261 1.5984319011010294e-06 1.2756603006104032e-06 0.0016633186005583405
1.362 0.00013457765722374768 9.623857793967848e-05 0.13769516620545913 1.6054797537881706e-06 1.279452344139649e-06 0.001668407892516161
1.372 0.0001345768655970562 9.623772417915083e-05 0.13769513608195158 1.6131332799228923e-06 1.2842301967011825e-06 0.0016738052577694354
1.382 0.00013457581509025642 9.62368419192067e-05 0.13769510111418548 1.6212705428631055e-06 1.2893099030020891e-06 0.001679004308323819
1.392 0.00013457451872567216 9.623596618639631e-05 0.1376950622083507 1.6297303351221598e-06 1.294032678411313e-06 0.0016843274866704125
1.402 0.00013457304586569837 9.623514584712061e-05 0.137695017383818 1.638332331478976e-06 1.299378055319467e-06 0.0016895801771514081
1.412 0.00013457147592141027 9.623434010217526e-05 0.13769495458832282 1.6469565784936562e-06 1.3055154145975759e-06 0.0016946906500678182
1.422 0.00013456981922338956 9.623345047216903e-05 0.13769487034871192 1.655762409484658e-06 1.310525855798774e-06 0.0016997600967172254
1.432 0.00013456804385183008 9.623245587191212e-05 0.13769477621639348 1.6647369394175946e-06 1.3146955578498885e-06 0.001704483017831556
1.442 0.00013456619859162296 9.623137394621647e-05 0.13769469212126972 1.6736473637035484e-06 1.3198391768107887e-06 0.0017089067695906172
1.452 0.0001345643849595484 9.623017289988109e-05 0.13769462283805112 1.682321226279606e-06 1.3251835289034447e-06 0.001713095222894326
1.462 0.00013456263687197572 9.622888242756068e-05 0.13769455859081428 1.6906867776943376e-06 1.3299048513802192e-06 0.0017170277016854048
1.472 0.0001345608906590514 9.6227624253673e-05 0.13769448952967195 1.6986624153982303e-06 1.3347210265788485e-06 0.0017206760326201906
1.482 0.00013455905603955613 9.622642445143687e-05 0.13769441030422908 1.706080864260561e-06 1.3388841883825375e-06 0.0017239045828835687
1.492 0.00013455708267982102 9.622518586472263e-05 0.13769431799476875 1.712768248123522e-06 1.342063498625308e-06 0.0017266155067052946
1.502 0.00013455497252879754 9.622385787050387e-05 0.13769421294917428 1.71872282813122e-06 1.3445831705878016e-06 0.0017287980461884072
1.512 0.0001345527746391185 9.622253119025705e-05 0.13769410203254415 1.7239779334276301e-06 1.3460151822967264e-06 0.001730528238808164
1.522 0.0001345505699308896 9.622132539096332e-05 0.1376939921818263 1.7284738465117312e-06 1.3471891195949627e-06 0.0017318347260826844
1.532 0.00013454839111615724 9.622018917875464e-05 0.13769388275342398 1.7320549502426565e-06 1.348277732943174e-06 0.0017326648157850648
1.542 0.00013454618737718585 9.621895667682129e-05 0.13769377214481118 1.734525272092621e-06 1.3483257525987048e-06 0.0017330101584548427
1.552 0.00013454393486615716 9.621754276871485e-05 0.13769366516793435 1.735783021737609e-06 1.3468224460405323e-06 0.001732827713546989
1.562 0.00013454174807378205 9.621601338759401e-05 0.1376935691735317 1.7358663553686647e-06 1.343898750132262e-06 0.0017319822423151163
1.572 0.0001345398334114753 9.62145215017187e-05 0.13769348886547608 1.7347968857016543e-06 1.3404792068832615e-06 0.0017304978363970414
1.582 0.00013453827627483373 9.621313546917977e-05 0.13769342327839423 1.7325165048320537e-06 1.335849729067485e-06 0.001728478531073324
1.592 0.0001345368437001197 9.62117831188897e-05 0.13769336519737774 1.7290620031969134e-06 1.329449831525899e-06 0.0017259225471382865
1.602 0.00013453512399568088 9.621034428572794e-05 0.13769330314680256 1.724578737925444e-06 1.3228063601516581e-06 0.0017228030920753824
1.612 0.00013453303938011307 9.620882869327588e-05 0.13769322469075265 1.719067692786287e-06 1.3149974708429234e-06 0.0017191340924280509
1.622 0.00013453102454586072 9.620750166914668e-05 0.13769312137438086 1.7123723818696284e-06 1.305616818750507e-06 0.0017149500553378274
1.632 0.00013452946848747222 9.62065717813373e-05 0.13769298645439415 1.704512693276935e-06 1.2947649890340632e-06 0.0017102681140819579
1.642 0.00013452816893492881 9.620587380000759e-05 0.13769280247706928 1.6958060348901497e-06 1.282558081269968e-06 0.0017051340930644124
1.652 0.00013452662181164638 9.620506243618311e-05 0.13769252787626787 1.6866096008155627e-06 1.2704299888310476e-06 0.0016996486637621492
1.662 0.00013452471628663565 9.62039873804691e-05 0.1376920876767063 1.6770205510808945e-06 1.259125917067735e-06 0.0016938762143556213
1.672 0.0001345229814468326 9.620289649225508e-05 0.13769135053666146 1.6669251478509868e-06 1.2481170888169018e-06 0.0016878931009282482
1.682 0.00013452210566149646 9.620224844436259e-05 0.13769007721430268 1.6563150964891455e-06 1.2365957793662348e-06 0.0016818707037631812
1.692 0.00013452193366684983 9.620202754320722e-05 0.13768785122161262 1.6455813235443892e-06 1.2242165338298746e-06 0.0016759728572661142
1.702 0.00013452099713095968 9.620128714602035e-05 0.13768399663377073 1.6355840675062356e-06 1.2125867016133427e-06 0.0016702651949857842
1.712 0.00013451738555822086 9.619868414093735e-05 0.1376774607535484 1.6272498516254527e-06 1.202656438010779e-06 0.0016647638927651937
1.722 0.00013450959160111458 9.619317334031177e-05 0.13766664127083328 1.6219406699163055e-06 1.1947727749221043e-06 0.0016594659664772816
1.732 0.00013449545087690804 9.618331537272836e-05 0.13764914227578462 1.621740668856324e-06 1.1913905396420794e-06 0.0016544357894335466
1.742 0.00013447132818716502 9.616651683585017e-05 0.13762143547322653 1.6308359063556672e-06 1.1954890687794585e-06 0.0016497550513314382
1.752 0.00013442891134634607 9.6136672417419e-05 0.137578443410819 1.6590294903011972e-06 1.212590910118492e-06 0.0016455689820139537
1.762 0.00013435428475676642 9.608371054540372e-05 0.13751309700751058 1.7254568180462712e-06 1.2555578119642353e-06 0.001642323688195957
1.772 0.00013423056674730915 9.599556652298378e-05 0.13741588046461276 1.8627382826155818e-06 1.3471361375929623e-06 0.0016409491070983205
1.782 0.0001340355537336291 9.585635602802322e-05 0.13727436441742424 2.123657901905575e-06 1.5249502401652501e-06 0.0016436105407605206
1.792 0.00013373605383493572 9.564227338008198e-05 0.1370728354731276 2.5823174977573644e-06 1.841023483400242e-06 0.0016549276489546737
1.802 0.00013328655996268143 9.532083731029033e-05 0.1367922405555888 3.3269024866113903e-06 2.359467595162478e-06 0.001683547424548644
1.812 0.00013262774746181926 9.484982240395714e-05 0.1364105388140269 4.456215533315746e-06 3.1545434722853224e-06 0.0017445062697725828
1.822 0.00013168379635511006 9.417512393882077e-05 0.1359035132490183 6.084683201381247e-06 4.311431175205546e-06 0.0018621924696981362
1.832 0.00013036474903461949 9.323248407394525e-05 0.13524640691182088 8.346654855848056e-06 5.927606087523025e-06 0.002071904517463923
1.842 0.0001285737729128361 9.195287208071454e-05 0.1344165783730598 1.1396095097233216e-05 8.1119438087523e-06 0.0024173379921150788
1.852 0.000126217029582277 9.026958379474846e-05 0.1333965622456506 1.5403667128388463e-05 1.098505673211349e-05 0.0029460743130702164
1.862 0.0001232206378131385 8.813021653234469e-05 0.13217693863608543 2.055091380039238e-05 1.467503805798958e-05 0.0037078823939777003
1.872 0.00011955762126386791 8.551577186008497e-05 0.1307591757919682 2.7021077001775566e-05 1.9309595043421072e-05 0.004756200446306766
1.882 0.00011530414939112158 8.248072846701875e-05 0.12915866303754114 3.4972167264290834e-05 2.4997939945832015e-05 0.006149131843154336
1.892 0.00011070044317446896 7.919630392930378e-05 0.12740712036759116 4.4511867167000094e-05 3.18150155078488e-05 0.007948697080695922
1.902 0.00010620450777843246 7.598866476297286e-05 0.125552771700897 5.568445880689389e-05 3.979375638227773e-05 0.010219466885229787
1.912 0.00010254433253510812 7.337630087029871e-05 0.12365772881273203 6.845140092995623e-05 4.8908469439856095e-05 0.013025729047268054
1.922 0.00010070475221500048 7.206059025921668e-05 0.12179338200590731 8.266086486147872e-05 5.9049206430486525e-05 0.016424901647980848
1.932 0.00010170876474258508 7.276991890958499e-05 0.12003457489960659 9.806379295738663e-05 7.003589574746126e-05 0.02046005503487896
1.942 0.00010628085740699912 7.60209916283252e-05 0.11845214366548906 0.00011434461943873024 8.164473749466169e-05 0.02515329776430708
1.952 0.00011457490615967425 8.192593116651164e-05 0.1171053947896773 0.00013114781913497255 9.362526513823904e-05 0.03049869815053047
1.962 0.0001261624210483303 9.018231819486302e-05 0.11603692060924169 0.00014810370388728742 0.00010571497446347132 0.03645451791993712
1.972 0.00014024883499663576 0.00010022489504321712 0.11526900840457181 0.00016484584437753325 0.0001176512858901593 0.04293597854437642
1.982 0.0001559168394991688 0.00011139854909392447 0.11479928624648476 0.00018103111527584804 0.00012918891866828318 0.049812460094235705
1.992 0.0001722763575735187 0.0001230666048330964 0.11459584375934159 0.00019634193622527585 0.00014010481951931826 0.056909831549467785
2.002 0.0001885115420194902 0.00013464602632157254 0.11459410464968235 0.00021047506814386762 0.00015019201737412094 0.06401739900491567
2.012 0.0002038850594672958 0.0001456119369464357 0.11469757661215689 0.00022312998135434373 0.000159252000957413 0.07089897904549965
2.022 0.00021774307778241352 0.00015550274000633384 0.11478429151059766 0.00023400935744940653 0.00016709458538854564 0.07730814986185339
2.032 0.0002295339606972505 0.00016393553654547012 0.11472051150580556 0.00024283486603283685 0.00017354674358391036 0.08300763111813002
2.042 0.00023883986147380881 0.00017063192380339706 0.1143811645041905 0.0002493797728620635 0.0001784743524650072 0.08779197762723609
2.052 0.00024540469834045687 0.0001754416244465813 0.11367379259623152 0.0002535050098022139 0.0001818060299916621 0.09151232722259557
2.062 0.000249171686674512 0.000178368596078137 0.11256284675097315 0.0002552098652382358 0.00018356370435934497 0.0941010951549384
2.072 0.00025030387594547556 0.00017957312892729347 0.1110879540761609 0.00025467002414137176 0.0001838740209618558 0.09559218610797049
2.082 0.0002491779966889833 0.00017933893580658104 0.10936633924651906 0.00025224153107073887 0.00018294701882529225 0.09612688137109665
2.092 0.0002462576447497873 0.00017794955842198603 0.10756029958461416 0.00024833703824166033 0.00018096763886009997 0.0959321728019157
2.102 0.00024198989605765818 0.00017568892578063422 0.1058213227231855 0.00024335425928177282 0.00017813915812346344 0.09527474554024341
2.112 0.0002368685601316872 0.00017308270255541797 0.10424312560655546 0.00023774226200270956 0.00017495436848031213 0.09440379321151866
2.122 0.00023132109656821 0.00017105164144251344 0.10281320147484824 0.00023187529080683931 0.000172349612536852 0.09348571056166907
2.132 0.00022557865526004345 0.00017084641489070374 0.10138424129397715 0.00022592598954395763 0.00017163481902969556 0.09253428344306226
2.142 0.00021962347663025136 0.00017316197697720944 0.09972061898275401 0.00021982923553618734 0.00017357192178702938 0.09141336698496917
2.152 0.00021328883410843587 0.00017700450623428727 0.09757141538805301 0.00021339205187157544 0.00017718943372030903 0.08992552959969997
2.162 0.00020646657395203925 0.00017868842882274972 0.0947264283230749 0.00020649665886896638 0.0001787689307787917 0.0878905658665049
2.172 0.00019923654314934613 0.00017563458851426055 0.09114568855342566 0.0001992244545353412 0.00017568397867951868 0.08526492408686495
2.182 0.0001918946511117045 0.00016910000384684644 0.08705974606394828 0.00019186913798267344 0.00016915964286854063 0.08222843789721107
2.192 0.00018485122758256532 0.0001602145071066527 0.08287766633770269 0.00018483002211815887 0.00016029466018348024 0.07909852271395458
2.202 0.00017845348804595572 0.0001512731871140675 0.07898874075104464 0.00017844206034891395 0.00015136208422414157 0.0761645633594081
2.212 0.00017292783782789215 0.00014483940464305012 0.07559840076771338 0.00017292434020485552 0.00014492075178133368 0.07356211825066285
2.222 0.00016826336721831542 0.00014132727565456982 0.07268298473616532 0.00016826386774841347 0.0001413914218810024 0.07124376920460684
2.232 0.0001641774623359538 0.00013868673191564377 0.07009120011390835 0.00016417900595300732 0.00013873233939368031 0.06907074054801392
2.242 0.00016030635635174364 0.00013520233962585287 0.06767279294155462 0.00016030770786415124 0.00013523215656152505 0.06692257254358504
2.252 0.0001564279710088729 0.00013025031463238248 0.06532478831098959 0.000156428837856993 0.00013026809736955706 0.0647339420714555
2.262 0.0001524694197538685 0.00012400763701308787 0.06300105751807045 0.00015246988632388448 0.00012401720085936804 0.062499807492851764
2.272 0.00014848766190179736 0.00011714280547594354 0.060716302469223646 0.00014848787681064708 0.00011714737904150137 0.06027103986230247
2.282 0.00014457685082893627 0.00011027540817901835 0.05851313593394974 0.00014457693844242036 0.00011027729261762424 0.05811513249470446
2.292 0.00014076183323425242 0.00010411373339730119 0.05642613122909193 0.00014076186701899763 0.00010411435245826357 0.05607942447484121
2.302 0.00013695794431092402 9.921672866296878e-05 0.05446208628805435 0.00013695795836672544 9.921685592165078e-05 0.054173390202256366
2.312 0.00013304915556239822 9.55084888993364e-05 0.05259800580279795 0.00013304916243903284 9.550847740674293e-05 0.052370234266539806
2.322 0.00012899649504019412 9.241567155182428e-05 0.05079739498589177 0.0001289964986507121 9.241564489762783e-05 0.05062746106034942


==> figures/zero_circulation_vortex/data/standard_outflow_Ma0.3_Mat0.1_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.0008391794644364833 0.0006005435947356915 0.034436108050846195 5.707162128982064e-06 4.085683053688025e-06 0.00022957709009677874
0.012 0.0008389467633833329 0.0006004371934630447 0.03443062922934462 8.529834557356484e-06 6.111903636550458e-06 0.0003448319746255031
0.022 0.0008389065701167323 0.0006004127492675112 0.03443051517762659 8.542754116492392e-06 6.128815817981973e-06 0.0003464766766065675
0.032 0.0008388672110718655 0.000600385766373119 0.034430484965778274 8.566709727481416e-06 6.135136567844888e-06 0.0003476193898158208
0.042 0.000838816297669066 0.0006003493873900276 0.03443046183085441 8.601374447109347e-06 6.163875632334453e-06 0.0003487588444560707
0.052 0.0008387566460274403 0.0006003059321070833 0.03443044562173504 8.630498893755179e-06 6.175437816757396e-06 0.00034988104745952185
0.062 0.0008387061384913109 0.0006002698593934123 0.03443042650948314 8.666769355802544e-06 6.194464686998921e-06 0.0003509879151886551
0.072 0.0008386805563022607 0.0006002530397321746 0.034430398036530155 8.705335427743292e-06 6.218422650144732e-06 0.000352079766018123
0.082 0.000838680282895825 0.0006002552543562877 0.03443036254931707 8.744576202982054e-06 6.2386353287615225e-06 0.00035313996062778314
0.092 0.0008386915627623785 0.000600265651115206 0.03443032629370732 8.776772125287937e-06 6.253950090761441e-06 0.00035416422917418784
0.102 0.0008387027634759127 0.0006002752035772904 0.03443029120300893 8.807112777467382e-06 6.266502366993891e-06 0.0003551593698656243
0.112 0.0008387098646805413 0.0006002811565089271 0.03443025461357842 8.833276622266487e-06 6.277889007834116e-06 0.00035614217146135926
0.122 0.000838713265548709 0.0006002844949363818 0.03443021425126972 8.855660696821306e-06 6.291420190247759e-06 0.00035713344211002446
0.132 0.0008387138356140868 0.0006002867392351597 0.03443017003932497 8.879047296732612e-06 6.306797009441731e-06 0.00035814710249949014
0.142 0.0008387115603909334 0.0006002884399010653 0.03443012352223366 8.906568384659328e-06 6.3252731511849665e-06 0.00035918442358754814
0.152 0.0008387068695160331 0.0006002896937417246 0.03443007648530144 8.936972432802505e-06 6.345580491500276e-06 0.00036024116615628396
0.162 0.0008387011946985705 0.0006002905913102842 0.034430030353158614 8.96934343087484e-06 6.365461504188259e-06 0.00036131172006560606
0.172 0.0008386961774932496 0.0006002911163987616 0.034429986509868574 9.003825747894475e-06 6.384694481461735e-06 0.0003623891670246724
0.182 0.0008386927723694874 0.0006002911466990342 0.034429946429712345 9.041061656380612e-06 6.404773622552176e-06 0.0003634683317107723
0.192 0.0008386907149987183 0.0006002905037831389 0.03442991121037236 9.080409957575121e-06 6.426379419392619e-06 0.0003645501289772191
0.202 0.0008386889043529707 0.0006002892009704584 0.0344298807917755 9.120271565845741e-06 6.449521208555166e-06 0.00036563872279354593
0.212 0.000838686237940928 0.0006002875259176612 0.0344298535554785 9.158213700995513e-06 6.472716886898088e-06 0.0003667323592831892
0.222 0.0008386821883641502 0.000600285815955456 0.03442982696671719 9.192110826194572e-06 6.493174447068716e-06 0.00036782030210606877
0.232 0.000838677065770043 0.000600284240630797 0.03442979877017894 9.222329079782778e-06 6.509367329970113e-06 0.0003688905550896016
0.242 0.0008386719750551327 0.0006002828817056137 0.0344297677796561 9.250080040537218e-06 6.5226130367991835e-06 0.00036993666199674043
0.252 0.0008386680851042054 0.0006002818372254358 0.03442973385235069 9.276758390523614e-06 6.535623068528086e-06 0.00037095980728758647
0.262 0.0008386656877866615 0.0006002811112317373 0.03442969730094929 9.303426191986759e-06 6.5504255269897585e-06 0.00037196697436191087
0.272 0.0008386638230081364 0.0006002805377290842 0.034429658112761136 9.330599301318495e-06 6.568217417993297e-06 0.0003729700049134402
0.282 0.0008386608462334436 0.0006002798968071068 0.034429615548401224 9.35833893756782e-06 6.588580296858663e-06 0.0003739827285130083
0.292 0.000838655536932334 0.0006002791449921009 0.03442956858664491 9.386052567665427e-06 6.609846055941402e-06 0.00037501305148942914
0.302 0.000838647958380733 0.0006002784826692619 0.03442951717218499 9.413840280186438e-06 6.630980412146978e-06 0.0003760562623292299
0.312 0.0008386394491773073 0.0006002781252311046 0.034429463335840495 9.442923833589664e-06 6.652351625920191e-06 0.00037709819281420967
0.322 0.00083863194536767 0.0006002780449762733 0.03442941113500455 9.474632128319659e-06 6.674111730730509e-06 0.000378128473887881
0.332 0.0008386268872682452 0.0006002779438209529 0.03442936497051265 9.510085450265994e-06 6.696730462597753e-06 0.00037914920645455507
0.342 0.0008386242954949932 0.0006002774135649442 0.034429327159625926 9.549279559987928e-06 6.7215670476739246e-06 0.00038017118768960393
0.352 0.0008386226686860558 0.0006002761203730024 0.034429296556933844 9.589661513984702e-06 6.748832752574597e-06 0.00038120369283139896
0.362 0.0008386200126574004 0.0006002740373512053 0.03442926924602704 9.626685878816794e-06 6.776265630943843e-06 0.0003822483715387522
0.372 0.0008386152167447678 0.0006002715409820111 0.03442924089711751 9.657370714649358e-06 6.800350472981492e-06 0.00038329837602267157
0.382 0.000838608636673876 0.0006002691430332621 0.034429209155754724 9.682811502305703e-06 6.8187962046849685e-06 0.0003843414921601687
0.392 0.0008386018092631139 0.0006002671997536183 0.03442917437693107 9.706360940610758e-06 6.832686051267257e-06 0.00038536254679482636
0.402 0.0008385965047501101 0.0006002658286285426 0.034429138436628565 9.730784742816773e-06 6.845651077206077e-06 0.00038635114462389777
0.412 0.0008385935915588066 0.0006002649230490445 0.03442910263385704 9.75696884833718e-06 6.860950618747853e-06 0.0003873123516311038
0.422 0.0008385923689204317 0.0006002641899217079 0.034429066223335525 9.7843632729602e-06 6.880274387509233e-06 0.00038826603145986375
0.432 0.000838590847157555 0.0006002633033016546 0.034429026374847155 9.812287696767353e-06 6.903167948412877e-06 0.0003892323574997942
0.442 0.0008385868429686828 0.0006002621167184848 0.03442897970347475 9.840170301534731e-06 6.92764438515823e-06 0.00039021582231012474
0.452 0.0008385793467588881 0.0006002608277479221 0.034428924650442075 9.867565098111131e-06 6.952380906853976e-06 0.0003912047495313324
0.462 0.0008385692465407186 0.0006002598393134596 0.03442886318717788 9.894665738510652e-06 6.977319074226867e-06 0.00039218502082382294
0.472 0.0008385588684855414 0.0006002594020846044 0.034428800594877275 9.922429046218911e-06 7.002600152419504e-06 0.0003931522414841592
0.482 0.0008385507137124798 0.0006002593679976548 0.034428743232588405 9.952553862812653e-06 7.027806418770472e-06 0.0003941128303415989
0.492 0.0008385459455628562 0.0006002592458974007 0.03442869548492143 9.986749753238502e-06 7.0541074309865545e-06 0.0003950768236325295
0.502 0.0008385436728729179 0.0006002584488403539 0.0344286577086779 1.0024385791645728e-05 7.083078413402843e-06 0.0003960519748206386
0.512 0.0008385416009332773 0.0006002566251185698 0.03442862648329809 1.0062325846840734e-05 7.114687326263312e-06 0.00039704227760318405
0.522 0.0008385376206242243 0.000600253906445027 0.03442859678852056 1.0096056080455693e-05 7.145533641981434e-06 0.0003980456150940864
0.532 0.0008385311185049769 0.0006002508537950021 0.034428564773587966 1.0124109800819732e-05 7.171481590746281e-06 0.00039905203310019555
0.542 0.0008385231772658523 0.000600248087896012 0.034428529376014996 1.0148501333041063e-05 7.190611010673658e-06 0.0004000470518731889
0.552 0.0008385159311591206 0.0006002460090335409 0.03442849195798024 1.0172190140552847e-05 7.2053072569835394e-06 0.0004010171602695278
0.562 0.0008385112892790293 0.0006002447236330976 0.03442845445963045 1.0196962753409467e-05 7.220019906044539e-06 0.0004019575875458688
0.572 0.0008385096841119361 0.0006002440136701929 0.034428417461925015 1.022267401611918e-05 7.238015723077939e-06 0.00040287557787150333
0.582 0.0008385095971263541 0.0006002434159548718 0.03442837932264226 1.024803650246047e-05 7.260484984227359e-06 0.00040378543229213214
0.592 0.0008385082942058814 0.0006002424981350753 0.03442833671249469 1.0272053245231315e-05 7.286393735805585e-06 0.00040469916456235464
0.602 0.000838503368174872 0.0006002411795717574 0.0344282862914796 1.0294417288686327e-05 7.313669869929769e-06 0.00040561875305546895
0.612 0.0008384942225454507 0.0006002398629035019 0.03442822680186507 1.0315652589497412e-05 7.341027347128028e-06 0.00040653696344530735
0.622 0.0008384824850629619 0.0006002391245830133 0.03442816035881899 1.0337432787186107e-05 7.368196789506645e-06 0.00040744543622121685
0.632 0.0008384710472803921 0.0006002391976607155 0.03442809209343664 1.0361998088118399e-05 7.3953711984981505e-06 0.000408342739480571
0.642 0.0008384625209346125 0.0006002397189985275 0.03442802813164672 1.0391125569461963e-05 7.422757721772062e-06 0.0004092359646721105
0.652 0.0008384577443998452 0.0006002399001215888 0.03442797285609781 1.0425852060495437e-05 7.452423822755944e-06 0.00041013560638719496
0.662 0.0008384552884210007 0.0006002389425714021 0.034427926927791674 1.04648281203371e-05 7.4863840615126655e-06 0.00041104980516221704
0.672 0.0008384523641717332 0.0006002364818542078 0.03442788732424715 1.0503574312067054e-05 7.523397600779748e-06 0.0004119810114585686
0.682 0.0008384466829199202 0.0006002328753856108 0.034427849288435036 1.0536688600340667e-05 7.558607604707376e-06 0.0004129233656401569
0.692 0.0008384379036495097 0.0006002290425033008 0.03442780913016957 1.0561881612340635e-05 7.586644164256894e-06 0.00041386305817303225
0.702 0.0008384276916361988 0.0006002258378328048 0.03442776617009054 1.058145118357823e-05 7.605355042855724e-06 0.0004147842707976195
0.712 0.0008384188153146302 0.0006002236340563315 0.03442772253158207 1.0599848393814529e-05 7.618241825250443e-06 0.00041567432275430537
0.722 0.000838413626065104 0.0006002222744692806 0.034427681127688375 1.0620545105442438e-05 7.631533005905781e-06 0.000416528962838362
0.732 0.0008384126286234125 0.0006002212461359276 0.034427643177102965 1.0644158400545281e-05 7.649419434071218e-06 0.00041735649793212817
0.742 0.00083841391655251 0.0006002199178516447 0.034427606825169786 1.0668996891142406e-05 7.672789792363967e-06 0.0004181756736738673
0.752 0.0008384139701134663 0.0006002178845939299 0.03442756739555479 1.0692918762691393e-05 7.700009374468642e-06 0.00041900592868984764
0.762 0.0008384094537385654 0.0006002152675207757 0.03442751922217937 1.0714224523255515e-05 7.728222255197268e-06 0.000419853165255363
0.772 0.0008383990439172307 0.0006002127620428763 0.03442745845636246 1.0732236547924858e-05 7.755514738201345e-06 0.000420705042993183
0.782 0.0008383842398719797 0.0006002112537400062 0.034427385426781754 1.0748278032107715e-05 7.78176160623432e-06 0.00042154244392608026
0.792 0.0008383685640106917 0.0006002111876124539 0.03442730509543811 1.0765724401173632e-05 7.808248625197443e-06 0.0004223569258788522
0.802 0.0008383557985521446 0.0006002122131146347 0.034427225155799164 1.0788413285898628e-05 7.836438659461486e-06 0.00042315895215485163
0.812 0.0008383480180433117 0.0006002133036605169 0.03442715250707742 1.0819152351758236e-05 7.86809605173393e-06 0.00042396886454334354
0.822 0.0008383444117532547 0.0006002132675882155 0.03442709001468217 1.0858166129311911e-05 7.905382174520556e-06 0.00042480285002726126
0.832 0.0008383417063141714 0.000600211319628487 0.03442703541153401 1.0900945235449956e-05 7.947418760741918e-06 0.00042566523716154007
0.842 0.0008383361573895358 0.0006002075198486696 0.0344269831147182 1.0939363336996154e-05 7.989368159150614e-06 0.0004265502975048182
0.852 0.0008383258932494085 0.0006002027842394317 0.03442692782664169 1.096735402566288e-05 8.024611263479965e-06 0.0004274443536710675
0.862 0.0008383119441031127 0.0006001982735078788 0.03442686793709642 1.0985320119309689e-05 8.048429064175638e-06 0.00042832903552833334
0.872 0.0008382976402033136 0.0006001946865183889 0.03442680656260753 1.099902510587591e-05 8.061170110837874e-06 0.0004291844017111743
0.882 0.0008382872455469043 0.0006001922089177371 0.03442674950067756 1.1014708045138138e-05 8.069276159524558e-06 0.0004299922323430573
0.892 0.0008382839542648299 0.0006001906902499751 0.03442670153122005 1.1035589379403021e-05 8.079575761968428e-06 0.000430745419369428
0.902 0.0008382878897820188 0.0006001897065166579 0.03442666332102153 1.1061016697655255e-05 8.09522649443573e-06 0.00043145683376002346
0.912 0.0008382951835551848 0.0006001884833673571 0.03442663052216564 1.1088248100515846e-05 8.117630072205051e-06 0.0004321564484829906
0.922 0.0008382993535341645 0.000600186186488464 0.03442659503096104 1.1113795557790137e-05 8.145774901428366e-06 0.00043287412074599277
0.932 0.0008382947220680901 0.0006001826766829471 0.034426547880956414 1.1133344690381262e-05 8.174337858866943e-06 0.0004336198028912343
0.942 0.0008382797652756099 0.0006001790682854274 0.034426482942071075 1.1143797692552854e-05 8.198981738405746e-06 0.0004343804921247994
0.952 0.0008382580270096607 0.0006001771707455396 0.03442640002005363 1.1147461691371249e-05 8.221496791708528e-06 0.00043513673824350303
0.962 0.0008382359148213023 0.0006001780177463288 0.03442630552432938 1.1152168470441681e-05 8.246117173590719e-06 0.00043588088325357996
0.972 0.0008382191915801046 0.0006001809905518153 0.03442620976766635 1.1166145288310826e-05 8.274377917499433e-06 0.0004366210239534029
0.982 0.0008382105217757717 0.0006001843336333789 0.03442612231182227 1.1193026258269547e-05 8.306234232990757e-06 0.00043737038663688274
0.992 0.0008382085574401704 0.0006001862620177239 0.03442604795932597 1.1231214429833903e-05 8.343412805165464e-06 0.0004381353535938921
1.002 0.0008382088705148784 0.0006001857813309939 0.03442598561735485 1.1274566946812841e-05 8.386143741178529e-06 0.0004389142160854818
1.012 0.0008382063935044594 0.000600182934737002 0.034425930476003466 1.1314149592614734e-05 8.429720396914136e-06 0.00043970339803451204
1.022 0.0008381982355016229 0.0006001786063964595 0.034425877856040996 1.1342683844186618e-05 8.466802240526487e-06 0.0004405003639838245
1.032 0.0008381852249707394 0.0006001740101763507 0.034425826328491754 1.135869814943144e-05 8.49196565782166e-06 0.0004412995567872237
1.042 0.00083817117063184 0.0006001698618190491 0.03442577878031552 1.13669448579458e-05 8.50377341117326e-06 0.00044209031195331335
1.052 0.0008381607536863854 0.0006001660456172129 0.03442574055397763 1.1374236639737844e-05 8.50527809311795e-06 0.0004428575068866313
1.062 0.0008381573562096607 0.0006001622230379776 0.03442571523661322 1.1385730557900001e-05 8.504933930349904e-06 0.00044358361245078214
1.072 0.0008381616100930473 0.0006001584394037652 0.034425701252064365 1.140271693145891e-05 8.511736987382314e-06 0.00044426113079713175
1.082 0.0008381704388764259 0.0006001549740469883 0.03442569093884412 1.142113330344111e-05 8.526019723027967e-06 0.0004448989770945251
1.092 0.0008381776618473432 0.0006001518991225449 0.03442567326252134 1.143617288173958e-05 8.541290633070524e-06 0.00044552298460452677
1.102 0.0008381769524784252 0.0006001493790963093 0.034425636975987065 1.1445346553527786e-05 8.553871847270879e-06 0.000446161092378357
1.112 0.0008381656599927581 0.0006001481595054229 0.03442557457117984 1.1450072065328533e-05 8.567516549854298e-06 0.00044682789694680124
1.122 0.0008381464708741882 0.0006001491918332998 0.034425485953536325 1.1454092245527781e-05 8.587251741710886e-06 0.00044752080744756847
1.132 0.000838125919864854 0.0006001527536817806 0.03442537936451564 1.1460706640951662e-05 8.613992884682756e-06 0.0004482267094363972
1.142 0.0008381110358057487 0.0006001580094801641 0.03442526886480326 1.147215632542357e-05 8.645005291057117e-06 0.00044893398153935814
1.152 0.0008381059856976651 0.0006001633440738831 0.03442516932631042 1.148868889295655e-05 8.675385158391182e-06 0.00044963655281780537
1.162 0.000838110247100657 0.0006001671055551732 0.03442509144174395 1.1508812892428663e-05 8.699600322053431e-06 0.0004503359524269195
1.172 0.000838119312169726 0.0006001683626835908 0.034425039225943255 1.1529969683993794e-05 8.714655149183673e-06 0.00045104254242650353
1.182 0.0008381273970995771 0.000600167269983739 0.034425010491585445 1.1548228857184189e-05 8.72263714666687e-06 0.00045176842684750294
1.192 0.0008381304859392705 0.0006001648163642338 0.03442499954139858 1.1559726311767093e-05 8.727834508106968e-06 0.00045251776748755457
1.202 0.0008381279140819226 0.0006001621616457569 0.03442500034097733 1.1563584096983106e-05 8.732779116534127e-06 0.0004532828036932009
1.212 0.0008381219095246642 0.0006001600610352817 0.03442500831893562 1.1562250625967607e-05 8.736503713189158e-06 0.00045404619676914996
1.222 0.0008381158336453868 0.0006001587812706255 0.034425020266028 1.155934864022221e-05 8.737580633947902e-06 0.00045478881370696
1.232 0.00083811227375311 0.0006001582604538834 0.03442503341417056 1.1558547018979152e-05 8.73735095362944e-06 0.0004554918597214357
1.242 0.0008381120052577385 0.000600158424347491 0.03442504398206144 1.1562891503699807e-05 8.73901282335102e-06 0.0004561425600804509
1.252 0.000838113965766413 0.0006001592318035082 0.03442504730582207 1.1571892199208546e-05 8.743719561553263e-06 0.00045674669885579003
1.262 0.0008381160398617341 0.0006001605538129099 0.034425038991351124 1.1584165754314694e-05 8.75073223833293e-06 0.0004573275134647921
1.272 0.0008381162064715311 0.0006001621137020168 0.034425016339059214 1.1598955771027946e-05 8.758623719305638e-06 0.0004579169216370191
1.282 0.0008381135721055557 0.0006001636035285776 0.034424979391281176 1.161424067361673e-05 8.766535794427374e-06 0.00045853226882332416
1.292 0.0008381088836916615 0.0006001648899579174 0.03442493125361636 1.162752537303998e-05 8.77474006774398e-06 0.00045916473667094183
1.302 0.0008381041341005915 0.0006001660258504904 0.03442487760875447 1.1637710593694525e-05 8.782831915584816e-06 0.00045979290979269533
1.312 0.000838101380736278 0.0006001670482981187 0.03442482531952117 1.164561100190028e-05 8.78845689142976e-06 0.00046040269335154035
1.322 0.00083810157299556 0.0006001678434421208 0.03442478036897903 1.165290263608109e-05 8.790001034987804e-06 0.0004609943786927545
1.332 0.0008381041445275481 0.0006001681785733825 0.03442474621001803 1.1660830792049805e-05 8.788971982162316e-06 0.00046157779510755945
1.342 0.0008381075645081235 0.0006001678544538317 0.03442472320505113 1.1669459774741369e-05 8.788386948979827e-06 0.00046216122441656145
1.352 0.0008381103369179109 0.0006001668549014172 0.034424709223978826 1.1678433852652264e-05 8.789368099063137e-06 0.00046274595825368536
1.362 0.0008381117295025836 0.0006001654053060003 0.034424700916694015 1.1688005718110322e-05 8.790524587977216e-06 0.00046332881507201676
1.372 0.0008381118195352738 0.0006001638909173722 0.03442469483304611 1.1698962358389595e-05 8.791002434226414e-06 0.0004639061189316652
1.382 0.0008381110483623484 0.0006001626561834768 0.034424688070633 1.1711365807202734e-05 8.791780449916446e-06 0.0004644758274715766
1.392 0.0008381097494129912 0.000600161834565696 0.03442467863456671 1.1725176272174546e-05 8.793967032113158e-06 0.00046503820806029634
1.402 0.0008381079860155043 0.0006001613478250101 0.03442466563245823 1.1740341725600527e-05 8.797118624050425e-06 0.00046560020584944365
1.412 0.0008381057672606227 0.0006001610758044132 0.03442464930623734 1.1756186452294768e-05 8.800215522236804e-06 0.00046617398197915485
1.422 0.0008381033145677968 0.0006001609724653846 0.0344246307587243 1.1771017735619301e-05 8.803148653162332e-06 0.0004667656460264765
1.432 0.0008381010701241648 0.000600160998739644 0.03442461154292013 1.1783574045921714e-05 8.80623099765902e-06 0.00046736679216772653
1.442 0.0008380994145849258 0.0006001609979979995 0.03442459320634019 1.1794226629281928e-05 8.808744776349394e-06 0.00046796318608285594
1.452 0.0008380984077138495 0.0006001607445317956 0.034424576890417134 1.1804538609431199e-05 8.809677757283291e-06 0.0004685502262015416
1.462 0.0008380978193059258 0.0006001601514385201 0.03442456296243034 1.1815797619783774e-05 8.809548073804189e-06 0.0004691334563688771
1.472 0.000838097359703962 0.0006001593890009797 0.03442455074504829 1.182820693807762e-05 8.809961555135202e-06 0.00046971697269909213
1.482 0.0008380967912179311 0.0006001587519681838 0.034424538511619314 1.1841445251437744e-05 8.811720662738099e-06 0.00047030145844695424
1.492 0.0008380958130064973 0.0006001584028031675 0.03442452384816747 1.1855379807104301e-05 8.814719220431123e-06 0.0004708911222696126
1.502 0.0008380939840830845 0.0006001582584446622 0.03442450446895399 1.1869720105335248e-05 8.819185782896379e-06 0.00047149058155502075
1.512 0.0008380909688946793 0.000600158118503184 0.034424479478797426 1.1883610457184275e-05 8.824825636611698e-06 0.00047209703340514794
1.522 0.0008380869703449765 0.0006001578853484477 0.034424450414278905 1.1896547206657693e-05 8.829340176144301e-06 0.0004727053187162813
1.532 0.0008380828505642008 0.0006001576494828823 0.03442442086799719 1.1909176044603251e-05 8.83109480219344e-06 0.0004733146180991146
1.542 0.0008380796587310873 0.0006001575295906861 0.03442439453897331 1.1922339438651663e-05 8.832091083749827e-06 0.0004739237139942044
1.552 0.0008380779268487334 0.0006001574375528786 0.03442437330680706 1.1936132020282836e-05 8.83509530880445e-06 0.0004745315124334152
1.562 0.0008380773921561336 0.0006001570922933079 0.034424356875858896 1.1950362406206518e-05 8.84010802030164e-06 0.00047514413391527827
1.572 0.0008380773786852968 0.0006001562924876801 0.03442434376884136 1.1964867914189725e-05 8.84565850953291e-06 0.00047576529143273744
1.582 0.0008380773968390884 0.0006001550973484934 0.034424332370049014 1.197931362580251e-05 8.850844124262551e-06 0.000476384408624114
1.592 0.0008380773248813842 0.0006001537281549972 0.0344243210938877 1.1993743257736228e-05 8.85553269782668e-06 0.0004769925505277387
1.602 0.0008380770523198733 0.0006001523717482497 0.03442430776230964 1.2008901691610872e-05 8.860305091427226e-06 0.00047759953515870846
1.612 0.0008380761574603531 0.0006001511193489063 0.034424289248588695 1.2025083508868795e-05 8.86575619615985e-06 0.00047821745099668343
1.622 0.0008380741478685597 0.0006001500445964555 0.034424262236836985 1.2041355554408087e-05 8.871665443312299e-06 0.00047884062901992395
1.632 0.0008380709803993847 0.0006001492229131873 0.03442422408315758 1.205669370685968e-05 8.877738684546048e-06 0.0004794575109949345
1.642 0.0008380671728422905 0.0006001485951599247 0.03442417155388361 1.2071233756288431e-05 8.884320007694354e-06 0.0004800697414589309
1.652 0.000838063411071666 0.0006001478890745477 0.03442409670206735 1.2085749591548614e-05 8.891454122978825e-06 0.00048068822390704075
1.662 0.0008380601693400898 0.0006001468155062237 0.03442398115633775 1.2100543460261444e-05 8.898526849782949e-06 0.00048131890429504233
1.672 0.0008380576337960429 0.0006001453378791822 0.03442378952941766 1.211544023645074e-05 8.90551186187675e-06 0.00048195660441767657
1.682 0.0008380557208773329 0.0006001436304079898 0.0344234603503755 1.2130437833651881e-05 8.912912723029226e-06 0.00048258970288231215
1.692 0.0008380540312188732 0.0006001417829009347 0.0344228915189918 1.2145943613604282e-05 8.920508460651132e-06 0.0004832122771904673
1.702 0.0008380519169796089 0.0006001397033982455 0.03442191747055148 1.216231292309378e-05 8.927964935933822e-06 0.0004838277348653329
1.712 0.0008380488195659539 0.0006001373808200625 0.03442027605677827 1.2179055178969326e-05 8.935914834446085e-06 0.0004844363443913388
1.722 0.000838044686088385 0.0006001351462863006 0.034417563102846535 1.2194961708473976e-05 8.944731241722413e-06 0.0004850235506169382
1.732 0.0008380399822878237 0.0006001334816298356 0.0344131715362762 1.2210237725135712e-05 8.953621164324066e-06 0.00048555742583167994
1.742 0.0008380347837592983 0.0006001322047045048 0.03440621179346058 1.2230196570974142e-05 8.964220716339766e-06 0.00048599061130238404
1.752 0.0008380267416012117 0.0006001291000855948 0.034395411824776075 1.2270138028940026e-05 8.986943880048224e-06 0.00048626602986853143
1.762 0.0008380081683349573 0.0006001180865665093 0.03437899836911009 1.2363128104840417e-05 9.045662490346385e-06 0.0004863209256309147
1.772 0.0008379622765074561 0.000600086713059459 0.034354567795162994 1.2575330238963068e-05 9.185500703640602e-06 0.00048609264833896447
1.782 0.000837857186967633 0.0006000119375627944 0.0343189647381991 1.303453142844473e-05 9.494814317789651e-06 0.00048553858660771595
1.792 0.0008376348577382051 0.0005998522601636456 0.03426819490701033 1.3967615425757375e-05 1.0136771452212168e-05 0.00048465338508589236
1.802 0.0008371928160359212 0.0005995347145818275 0.03419739855161021 1.571953480523318e-05 1.1362327546083195e-05 0.00048346997168744214
1.812 0.0008363595401809742 0.0005989371891995287 0.03410090302068604 1.872032633913223e-05 1.3481897206462015e-05 0.00048208954164215756
1.822 0.0008348662769625992 0.0005978680340575812 0.03397236605791161 2.34196873914393e-05 1.6819861151126234e-05 0.00048079092585128326
1.832 0.0008323169460966211 0.0005960443442114171 0.03380502667050039 3.0258658434314555e-05 2.169944196642786e-05 0.00048022152812581735
1.842 0.0008281564464932036 0.0005930693294639495 0.033592090611731476 3.969396304305763e-05 2.845760213538519e-05 0.0004816571929876038
1.852 0.0008216404039729961 0.0005884108488463556 0.033327266152289106 5.222483713436066e-05 3.7456047362172075e-05 0.00048730681871035647
1.862 0.0008118159610920175 0.000581387730030717 0.03300541725405182 6.838948433933367e-05 4.907442948380715e-05 0.0005005830189627428
1.872 0.0007975286637632477 0.0005711744844755009 0.0326232394728275 8.873546523969698e-05 6.369044049609784e-05 0.0005261841602860204
1.882 0.0007774701958458259 0.0005568350239656126 0.03217983677093065 0.00011377663990259283 8.165190514212467e-05 0.0005697602716875478
1.892 0.0007502757421072146 0.0005373918567263498 0.03167710625172879 0.00014394010808887748 0.00010324196801209252 0.0006370260940758808
1.902 0.0007146730798564351 0.0005119323474864939 0.03111988681809276 0.0001795005168796839 0.00012863757828965991 0.0007325986031061353
1.912 0.0006696835833219138 0.00047975220374024593 0.03051583795204223 0.00022050406031535625 0.00015786409558301762 0.0008591585483069672
1.922 0.000614880091839105 0.00044054017326644525 0.02987497834380607 0.0002666941469702105 0.0001907505697755071 0.00101723422461069
1.932 0.0005507204227151644 0.0003946179636861298 0.029208799638455685 0.0003174555966136426 0.00022688979513777098 0.0012053859242650326
1.942 0.00047901436889663404 0.00034327611150891386 0.028528953031165306 0.00037179198105009593 0.0002656095806687394 0.0014204659232326124
1.952 0.0004036897127881158 0.00028932153489777315 0.027845674033097748 0.00042834473652508153 0.0003059676377115378 0.001657825973478414
1.962 0.0003322305703136875 0.00023810017645040926 0.027166260017953362 0.00048545607168066135 0.0003467839198586925 0.0019114950568133826
1.972 0.00027792613639803914 0.00019909560208001344 0.02649394292986621 0.0005412714685607437 0.0003867151688450198 0.002174386899132572
1.982 0.00025886133970725526 0.00018522859661220252 0.0258273907645374 0.0005938721340529011 0.0004243619863102011 0.002438589878414211
1.992 0.00028328100845307415 0.00020245427892036984 0.025160897709560297 0.0006414236968751197 0.0004583891433003726 0.002695775384686501
2.002 0.0003383053827961135 0.0002416219707621818 0.024485171226326957 0.0006823250134928938 0.0004876395497525252 0.0029377266597467883
2.012 0.00040552445844071225 0.00028955795185109357 0.023788538570520677 0.0007153401096872239 0.0005112280085383657 0.0031569380431393764
2.022 0.0004726268067424037 0.00033743904808326836 0.023058371825474232 0.0007396973924197534 0.0005286069982060802 0.0033471883234556014
2.032 0.0005328144937894434 0.0003803969342998616 0.022282546438114254 0.0007551439486607473 0.0005396006075792102 0.0035039800282565346
2.042 0.000582588435497854 0.0004159289433631759 0.021450782065946798 0.0007619489246650854 0.0005444050769506626 0.0036247672732004554
2.052 0.0006204993249080759 0.00044299932123584507 0.020555752339309983 0.0007608572769850666 0.0005435566970567134 0.0037089510046800695
2.062 0.000646494982329225 0.0004615700988191012 0.019593885906909594 0.0007530015914575364 0.000537870581948176 0.003757673654540776
2.072 0.0006615049353557951 0.0004723034258872325 0.01856581563396817 0.0007397838414335571 0.000528356719265552 0.0037734754476317603
2.082 0.0006671121659084303 0.00047632706358148266 0.017476468684672786 0.0007227409051391451 0.0005161223049709308 0.003759880514521957
2.092 0.0006652648142530422 0.00047502881100529185 0.016334825640186658 0.0007034082024682858 0.0005022713563284248 0.003720974309907502
2.102 0.0006580215509304284 0.0004698752232253199 0.0151534044309707 0.0006831955896027343 0.00048781344426484255 0.003661025365447207
2.112 0.000647338817381417 0.00046226041012754866 0.013947537736662893 0.0006632885817869555 0.0004735924494324961 0.0035841944532337255
2.122 0.0006349113639270716 0.00045339289627277393 0.012734511188578827 0.000644585348221498 0.0004602431845210295 0.003494356048851952
2.132 0.000622074813626382 0.0004442264702089761 0.011532622931951371 0.00062767503516967 0.00044817887160436895 0.0033950283517515446
2.142 0.0006097721301939739 0.000435436117534227 0.010360222592235298 0.0006128560325685081 0.0004376068807539792 0.0032893785086215285
2.152 0.0005985765910511606 0.00042743376769368175 0.009234791677195325 0.0006001854549474701 0.00042856532110261314 0.003180254407534346
2.162 0.0005887551723489783 0.00042041266134994204 0.008172130630672394 0.0005895459102601131 0.0004209703875477251 0.003070201478424285
2.172 0.0005803515629815135 0.00041440589366793334 0.007185709285150216 0.00058071454042174 0.0004146644243543469 0.0029614463017545055
2.182 0.0005732691266426517 0.00040934533385826187 0.0062862116941303425 0.000573422405227584 0.00040945706672600705 0.0028558540442039826
2.192 0.000567340004164439 0.0004051110679929517 0.005481267596792097 0.0005673977529947711 0.000405155389603249 0.002754881785892183
2.202 0.0005623742059947873 0.0004015668010494707 0.00477532407480011 0.0005623921706761619 0.0004015824140304417 0.002659551093690597
2.212 0.0005581890202404141 0.0003985812413135037 0.004169590080867784 0.0005581923546208008 0.00039858570864013466 0.00257045441636043
2.222 0.0005546228416322798 0.000396038257550518 0.0036620029043850236 0.0005546218484483792 0.0003960389251278852 0.002487797551567781
2.232 0.0005515386729158823 0.00039383951391773074 0.0032472332734707443 0.0005515370328758895 0.00039383916031639085 0.00241147010490032
2.242 0.0005488219806690798 0.0003919029509598679 0.00291685026746633 0.000548820715682733 0.00039190248661716585 0.002341130329971805
2.252 0.0005463763084420478 0.0003901595961779482 0.0026598350875230927 0.0005463755230843188 0.0003901592471796309 0.0022762901776725523
2.262 0.0005441187477007145 0.0003885502542336359 0.0024635550743029224 0.0005441183119124237 0.00038855003309593293 0.0022163894179282662
2.272 0.0005419763505012794 0.00038702288252692144 0.0023150696205512526 0.000541976125340163 0.00038702275389123757 0.002160852509791546
2.282 0.0005398838844401612 0.0003855309500964756 0.00220241058918532 0.0005398837737685728 0.0003855308793824366 0.002109126838306927
2.292 0.0005377829084640362 0.00038403276250175897 0.002115473354666011 0.0005377828560252963 0.0003840327254181484 0.0020607047647618385
2.302 0.0005356219019398153 0.00038249155315124323 0.002046368659465215 0.000535621877774208 0.0003824915345707796 0.0020151339523303974
2.312 0.000533357053482918 0.00038087605137803983 0.0019893235687958844 0.0005333570425857741 0.0003808760424926858 0.001972020596236809
2.322 0.0005309532805375342 0.00037916121529345227 0.0019403295208888511 0.0005309532757097032 0.00037916121124192 0.0019310290605029131
2.332 0.0005283850874823647 0.0003773288473190393 0.0018967174202091878 0.0005283850853756802 0.0003773288455566023 0.0018918798368060788
2.342 0.0005256369646648761 0.0003753678801894315 0.001856768953226484 0.0005256369637582199 0.00037536787945593764 0.0018543464209673885
2.352 0.0005227031640623479 0.00037327421706580044 0.001819408082023137 0.0005227031636772911 0.0003732742167720092 0.0018182510105383195
2.362 0.0005195868318495786 0.0003710501123062117 0.0017839766436835477 0.0005195868316881835 0.00037105011219187205 0.0017834588449455004
2.372 0.0005162986038527526 0.00036870316869222773 0.0017500802698594711 0.0005162986037859994 0.0003687031686484189 0.001749871293122223
2.382 0.00051285485313512 0.0003662450861330247 0.0017174866330180003 0.0005128548531078826 0.0003662450861162545 0.0017174181537292622
2.392 0.0005092758104266394 0.00036369031937458023 0.0016860600225581256 0.0005092758104156796 0.00036369031936808787 0.0016860498640398239
2.402 0.0005055837630960503 0.0003610547916442223 0.0016557201182547346 0.0005055837630917061 0.0003610547916416695 0.0016557303366954046
2.412 0.0005018014913523036 0.000358354777661757 0.0016264165258906365 0.0005018014913506103 0.00035835477766074387 0.0016264309874631582
2.422 0.0004979510382258732 0.0003556060250646867 0.001598113486563675 0.0004979510382252276 0.00035560602506428784 0.0015981262646699679
2.432 0.0004940528471215435 0.0003528231384207321 0.001570781126228459 0.000494052847121306 0.00035282313842058006 0.0015707907259959691
2.442 0.0004901252482451062 0.00035001921246220226 0.001544390870503969 0.0004901252482450251 0.0003500192124621489 0.0015443974918743744
2.452 0.0004861842395665616 0.00034720567570508857 0.0015189134433337024 0.0004861842395665394 0.0003472056757050731 0.001518917770695325
2.462 0.00048224349035583936 0.000344392293039789 0.0014943183791445449 0.00048224349035583925 0.0003443922930397879 0.0014943211028942316
2.472 0.0004783144930037256 0.00034158727423554055 0.0014705743238627063 0.00047831449300373346 0.0003415872742355444 0.0014705759910174287
2.482 0.0004744067973959442 0.0003387974414096484 0.0014476496495019996 0.00047440679739595495 0.00033879744140965395 0.0014476506480189054
2.492 0.00047052827630399396 0.0003360284186439338 0.001425513095520439 0.00047052827630400594 0.00033602841864393987 0.0014255136831935152
2.502 0.0004666853858598746 0.0003332848180792332 0.0014041342897624784 0.0004666853858598867 0.00033328481807923943 0.0014041346306231778
2.512 0.00046288339990484446 0.00033057040733761587 0.0013834840965994259 0.000462883399904857 0.0003305704073376225 0.0013834842918267296
2.522 0.0004591266091774102 0.0003278882518202414 0.0013635347970681032 0.00045912660917742283 0.0003278882518202489 0.0013635349076286326
2.532 0.0004554184847507424 0.00032524083145965554 0.0013442601345579805 0.00045541848475075524 0.0003252408314596636 0.0013442601965191869
2.542 0.0004517618100501055 0.0003226301350223699 0.0013256352668063766 0.0004517618100501184 0.0003226301350223791 0.0013256353011872647
2.552 0.0004481587879880327 0.00032005773663313644 0.0013076366596529102 0.00044815878798804617 0.0003200577366331468 0.001307636678546447
2.562 0.000444611129681741 0.000317524859138848 0.001290241950187439 0.00044461112968175424 0.00031752485913885963 0.0012902419604717637
2.572 0.00044112012955612535 0.00031503242774650274 0.0012734298004950016 0.00044112012955613885 0.0003150324277465154 0.0012734298060406125
2.582 0.00043768672966946673 0.0003125811159648461 0.001257179757397585 0.0004376867296694805 0.00031258111596485966 0.0012571797603602058
2.592 0.00043431157477825786 0.00031017138493364787 0.001241472128300336 0.0004343115747782713 0.00031017138493366235 0.001241472129868553
2.602 0.00043099505911670935 0.0003078035168381578 0.001226287878176271 0.0004309950591167233 0.0003078035168381729 0.0012262878789988877
2.612 0.00042773736581937384 0.00030547764307084876 0.0012116085478161393 0.0004277373658193873 0.00030547764307086415 0.0012116085482438172
2.622 0.000424538500063788 0.000303193767907359 0.0011974161908493205 0.0004245385000638014 0.00030319376790737435 0.0011974161910697288
2.632 0.00042139831713902833 0.0003009517885551309 0.0011836933271774154 0.0004213983171390419 0.000300951788555146 0.0011836933272900284
2.642 0.0004183165465677162 0.000298751512381452 0.001170422910662005 0.0004183165465677298 0.0002987515123814667 0.0011704229107190533
2.652 0.0004152928128720818 0.00029659267174411924 0.0011575883088362528 0.00041529281287209504 0.0002965926717441334 0.0011575883088649076
2.662 0.00041232665251977635 0.0002944749360938458 0.0011451732938557474 0.0004123266525197894 0.0002944749360938595 0.0011451732938700194
2.672 0.00040941752586444663 0.00029239792050292574 0.0011331620452158105 0.0004094175258644596 0.0002923979205029384 0.0011331620452228566
2.682 0.0004065648237183391 0.00029036119036059875 0.0011215391631740534 0.0004065648237183518 0.0002903611903606105 0.0011215391631775036
2.692 0.00040376787024025846 0.0002883642634370623 0.0011102896885915947 0.0004037678702402709 0.000288364263437073 0.001110289688593269
2.702 0.0004010259251937137 0.0002864066114958682 0.0010993991231150937 0.00040102592519372556 0.0002864066114958781 0.001099399123115898
2.712 0.00039833818824051067 0.0002844876633595912 0.001088853444109798 0.0003983381882405216 0.00028448766335959993 0.0010888534441101814
2.722 0.00039570380649577117 0.00028260681030378444 0.0010786391107520626 0.00039570380649578163 0.00028260681030379246 0.0010786391107522437
2.732 0.00039312188485640865 0.0002807634134313195 0.0010687430609574663 0.0003931218848564185 0.0002807634134313263 0.0010687430609575515
2.742 0.0003905914967117725 0.0002789568113205433 0.0010591527035559562 0.00039059149671178154 0.00027895681132054944 0.0010591527035559952
2.752 0.0003881116916343949 0.00027718632552061037 0.0010498559135015296 0.00038811169163440286 0.00027718632552061585 0.0010498559135015482
2.762 0.00038568149864714107 0.00027545126289252374 0.001040841034251756 0.00038568149864714817 0.00027545126289252867 0.0010408410342517644
2.772 0.00038329992784554863 0.0002737509167734734 0.0010320968816344123 0.00038329992784555546 0.0002737509167734778 0.0010320968816344158
2.782 0.0003809659747791242 0.0002720845701023319 0.0010236127386046645 0.00038096597477913017 0.0002720845701023359 0.0010236127386046663
2.792 0.0003786786289313908 0.00027045150146654386 0.0010153783370849365 0.00037867862893139635 0.0002704515014665478 0.0010153783370849374
2.802 0.00037643688379020466 0.00026885099229248424 0.0010073838330086854 0.0003764368837902098 0.00026885099229248836 0.0010073838330086854
2.812 0.00037423974516867997 0.00026728233279693707 0.0009996197834025691 0.0003742397451686851 0.0002672823327969413 0.0009996197834025691
2.822 0.0003720862356574463 0.0002657448251734241 0.0009920771313124362 0.0003720862356574519 0.00026574482517342855 0.0009920771313124371
2.832 0.0003699753945498022 0.0002642377835361066 0.0009847472000414576 0.00036997539454980817 0.0002642377835361112 0.0009847472000414576
2.842 0.0003679062747094546 0.000262760531678017 0.0009776216924573704 0.000367906274709461 0.0002627605316780223 0.0009776216924573702
2.852 0.0003658779399651264 0.00026131240121075774 0.0009706926870441584 0.000365877939965134 0.00026131240121076327 0.0009706926870441582
2.862 0.00036388946595825435 0.0002598927321731644 0.0009639526254916478 0.00036388946595826226 0.0002598927321731704 0.0009639526254916478
2.872 0.0003619399440264822 0.00025850087580403324 0.0009573942938130969 0.0003619399440264913 0.00025850087580403975 0.0009573942938130969
2.882 0.0003600284856501125 0.000257136197714301 0.0009510108014001314 0.00036002848565012214 0.00025713619771430786 0.0009510108014001312
2.892 0.00035815422591433234 0.0002557980803596349 0.0009447955597303817 0.0003581542259143424 0.00025579808035964207 0.0009447955597303815
2.902 0.000356316325311168 0.00025448592433201185 0.0009387422622468265 0.0003563163253111784 0.000254485924332019 0.0009387422622468261
2.912 0.0003545139684578956 0.00025319914744768076 0.0009328448702783027 0.00035451396845790614 0.0002531991474476881 0.0009328448702783026
2.922 0.00035274635887077254 0.00025193718101284944 0.0009270976086502013 0.00035274635887078284 0.00025193718101285676 0.0009270976086502013
2.932 0.00035101271201289194 0.00025069946485392375 0.0009214949661216754 0.0003510127120129016 0.0002506994648539307 0.0009214949661216752
2.942 0.0003493122506235277 0.0002494854439796835 0.0009160316896382055 0.00034931225062353663 0.00024948544397968995 0.0009160316896382054
2.952 0.00034764420422452193 0.0002482945682299601 0.0009107027661171044 0.0003476442042245298 0.00024829456822996615 0.0009107027661171044
2.962 0.0003460078112600717 0.00024712629380683316 0.0009055033957976095 0.0003460078112600783 0.0002471262938068383 0.0009055033957976094
2.972 0.00034440232102671617 0.0002459800846550207 0.0009004289663431524 0.0003444023210267215 0.000245980084655025 0.0009004289663431522
2.982 0.00034282699366675615 0.0002448554124576662 0.0008954750343247217 0.0003428269936667601 0.0002448554124576693 0.0008954750343247216
2.992 0.0003412810982421464 0.00024375175526011872 0.0008906373148601277 0.0003412810982421489 0.00024375175526012097 0.0008906373148601274
3.002 0.0003397639098896906 0.00024266859543748692 0.0008859116755990729 0.000339763909889692 0.00024266859543748797 0.0008859116755990727
3.012 0.0003382747071891027 0.00024160541781465463 0.000881294130820225 0.00033827470718910313 0.00024160541781465455 0.000881294130820225
3.022 0.0003368127706489656 0.00024056170858447064 0.0008767808343716066 0.0003368127706489654 0.00024056170858446964 0.0008767808343716066
3.032 0.0003353773827669279 0.00023953695535089482 0.0008723680722930514 0.00033537738276692735 0.00023953695535089306 0.0008723680722930513
3.042 0.0003339678294452591 0.00023853064814158097 0.0008680522554575948 0.0003339678294452586 0.00023853064814157894 0.0008680522554575948
3.052 0.0003325834020231853 0.00023754228086200193 0.0008638299119239337 0.0003325834020231852 0.0002375422808619995 0.0008638299119239336
3.062 0.00033122339912728315 0.0002365713526185953 0.0008596976796447177 0.00033122339912728353 0.0002365713526185929 0.0008596976796447175
3.072 0.000329887127782609 0.00023561736851190814 0.0008556523016679581 0.0003298871277826106 0.000235617368511906 0.000855652301667958
3.082 0.000328573903651446 0.0002346798398058835 0.0008516906256999143 0.000328573903651449 0.00023467983980588207 0.0008516906256999142
3.092 0.0003272830509375674 0.00023375828385939064 0.0008478096067911353 0.00032728305093757164 0.0002337582838593901 0.0008478096067911352
3.102 0.00032601390298410925 0.00023285222455452558 0.0008440063088525977 0.00032601390298411516 0.00023285222455452618 0.0008440063088525976
3.112 0.00032476580413699205 0.0002319611936288948 0.0008402779020099195 0.0003247658041369997 0.0002319611936288967 0.0008402779020099194
3.122 0.0003235381122282849 0.00023108473245002232 0.0008366216572771844 0.0003235381122282938 0.00023108473245002573 0.0008366216572771842
3.132 0.0003223302003889384 0.0002302223933109167 0.000833034942108048 0.0003223302003889484 0.00023022239331092192 0.0008330349421080479
3.142 0.00032114145753889414 0.00022937373978030323 0.0008295152183892638 0.0003211414575389053 0.0002293737397803104 0.0008295152183892637
3.152 0.00031997128793342103 0.00022853834637887705 0.0008260600419011938 0.00031997128793343307 0.00022853834637888602 0.0008260600419011937
3.162 0.0003188191105350372 0.00022771579813045303 0.0008226670616302667 0.0003188191105350499 0.00022771579813046382 0.0008226670616302663
3.172 0.00031768435878217085 0.00022690569039662194 0.0008193340178573376 0.00031768435878218375 0.0002269056903966346 0.0008193340178573376
3.182 0.0003165664809571108 0.0002261076291393848 0.0008160587387695423 0.00031656648095712396 0.00022610762913939897 0.0008160587387695423
3.192 0.00031546494088087576 0.00022532123141747433 0.0008128391363423994 0.00031546494088088866 0.00022532123141748983 0.0008128391363423992
3.202 0.0003143792182796967 0.00022454612564941056 0.0008096732027169881 0.0003143792182797093 0.00022454612564942717 0.000809673202716988
3.212 0.0003133088083219747 0.0002237819512847376 0.0008065590075343755 0.0003133088083219864 0.00022378195128475517 0.0008065590075343752
3.222 0.0003122532205595051 0.00022302835804812206 0.0008034946955236318 0.0003122532205595158 0.00022302835804814013 0.0008034946955236317
3.232 0.0003112119781566775 0.000222285005387247 0.0008004784834764108 0.0003112119781566873 0.00022228500538726492 0.0008004784834764107
3.242 0.0003101846180670284 0.0002215515625971639 0.0007975086565748271 0.0003101846180670367 0.00022155156259718141 0.000797508656574827
3.252 0.00030917069182898787 0.00022082770938897754 0.0007945835649695239 0.0003091706918289952 0.0002208277093889943 0.0007945835649695238
3.262 0.00030816976601719283 0.00022011313621352058 0.0007917016217651738 0.00030816976601719917 0.00022011313621353654 0.0007917016217651737
3.272 0.0003071814217606718 0.00021940754391853884 0.0007888613025194335 0.00030718142176067723 0.00021940754391855348 0.0007888613025194334
3.282 0.000306205253550501 0.0002187106428972703 0.000786061144711038 0.0003062052535505054 0.00021871064289728353 0.0007860611447110379
3.292 0.00030524086799117364 0.00021802215219606942 0.0007832997455950103 0.0003052408679911774 0.00021802215219608127 0.0007832997455950102
3.302 0.0003042878830192686 0.00021734179895604042 0.0007805757586193802 0.00030428788301927167 0.00021734179895605078 0.0007805757586193802
3.312 0.00030334592774360113 0.00021666931829877214 0.0007778878896023965 0.0003033459277436038 0.00021666931829878122 0.0007778878896023964
3.322 0.00030241464284572726 0.00021600445361245438 0.0007752348932142791 0.00030241464284572954 0.00021600445361246234 0.000775234893214279
3.332 0.00030149368133228075 0.00021534695708938569 0.0007726155698274736 0.0003014936813322832 0.0002153469570893928 0.0007726155698274734
3.342 0.0003005827090573731 0.00021469659009910706 0.0007700287634379327 0.00030058270905737556 0.00021469659009911346 0.0007700287634379327
3.352 0.00029968140429657657 0.00021405312288447039 0.0007674733615156677 0.00029968140429657955 0.0002140531228844764 0.0007674733615156676
3.362 0.0002987894564019154 0.00021341633360088012 0.0007649482960735677 0.0002987894564019186 0.000213416333600886 0.0007649482960735677
3.372 0.0002979065645277938 0.00021278600740567288 0.0007624525437295543 0.0002979065645277975 0.00021278600740567887 0.0007624525437295542
3.382 0.0002970324373358731 0.00021216193624655307 0.0007599851235372125 0.0002970324373358781 0.00021216193624655922 0.0007599851235372125
3.392 0.000296166793529437 0.0002115439192435925 0.0007575450938696495 0.00029616679352944327 0.00021154391924359893 0.0007575450938696492
3.402 0.00029530936228564647 0.00021093176299974968 0.0007551315503280116 0.0002953093622856539 0.00021093176299975632 0.0007551315503280115
3.412 0.0002944598828595043 0.0002103252813191745 0.0007527436246935404 0.000294459882859513 0.00021032528131918158 0.0007527436246935403
3.422 0.0002936181033172534 0.00020972429430204007 0.0007503804828771121 0.00029361810331726343 0.00020972429430204752 0.0007503804828771122
3.432 0.0002927837786250723 0.0002091286269773076 0.0007480413200608903 0.00029278377862508337 0.00020912862697731522 0.0007480413200608902
3.442 0.0002919566678892633 0.0002085381073292267 0.0007457253530593462 0.00029195666788927536 0.00020853810732923404 0.0007457253530593463
3.452 0.00029113652940733497 0.00020795256276147502 0.0007434318086108759 0.0002911365294073479 0.0002079525627614819 0.0007434318086108758
3.462 0.0002903231095047968 0.0002073718121262788 0.0007411598966595606 0.0002903231095048107 0.00020737181212628517 0.0007411598966595605
3.472 0.00028951611558903116 0.00020679564648103118 0.0007389087404123624 0.00028951611558904547 0.00020679564648103688 0.0007389087404123623
3.482 0.00028871515501403746 0.00020622378542094804 0.0007366772142789118 0.0002887151550140522 0.0002062237854209527 0.0007366772142789117
3.492 0.0002879196091410466 0.00020565578711822255 0.0007344636132860768 0.0002879196091410613 0.00020565578711822624 0.0007344636132860768
3.502 0.00028712839423039 0.0002050908775254244 0.0007322650306907061 0.00028712839423040444 0.00020509087752542692 0.000732265030690706
3.512 0.00028633953180109024 0.00020452764349117617 0.0007300762431958017 0.0002863395318011044 0.00020452764349117755 0.0007300762431958015
3.522 0.0002855494044583856 0.00020396350122422284 0.0007278877916024632 0.00028554940445839913 0.00020396350122422295 0.0007278877916024631
3.532 0.0002847515099768122 0.00020339380639475884 0.0007256828051189308 0.00028475150997682495 0.0002033938063947578 0.0007256828051189307
3.542 0.0002839344637832735 0.0002028104274325361 0.0007234319819740784 0.0002839344637832855 0.00020281042743253388 0.0007234319819740783
3.552 0.00028307897578025036 0.00020219958632662903 0.0007210860933829139 0.00028307897578026125 0.00020219958632662597 0.0007210860933829138
3.562 0.00028215360209660927 0.00020153882460202985 0.0007185655769380954 0.000282153602096619 0.00020153882460202625 0.0007185655769380953
3.572 0.000281109322334364 0.00020079313075473232 0.0007157474200859425 0.0002811093223343728 0.0002007931307547283 0.0007157474200859424
3.582 0.0002798734817500532 0.00019991061462590714 0.0007124507426732605 0.00027987348175006127 0.00019991061462590294 0.0007124507426732603
3.592 0.0002783443697575908 0.0001988186369239624 0.000708424255149748 0.0002783443697575975 0.0001988186369239584 0.0007084242551497479
3.602 0.0002763885926061658 0.00019742193503212126 0.0007033408780726842 0.00027638859260617146 0.0001974219350321171 0.0007033408780726841
3.612 0.00027384424162992687 0.00019560488827988324 0.0006968068049015752 0.00027384424162993164 0.0001956048882798796 0.0006968068049015751
3.622 0.000270533306290967 0.00019324038505114831 0.0006883933471283967 0.00027053330629097044 0.00019324038505114506 0.0006883933471283966
3.632 0.0002662862550204942 0.00019020737763579063 0.0006776986341253343 0.0002662862550204966 0.00019020737763578786 0.0006776986341253343
3.642 0.0002609794892217505 0.00018641762678550777 0.0006644409211920564 0.00026097948922175127 0.00018641762678550555 0.0006644409211920563
3.652 0.00025458205647870414 0.00018184905420460948 0.000648574868436194 0.00025458205647870365 0.00018184905420460778 0.0006485748684361939
3.662 0.0002472021353742199 0.0001765789289282744 0.0006304078665221474 0.0002472021353742181 0.0001765789289282736 0.0006304078665221474
3.672 0.00023911817217878745 0.00017080609447757482 0.0006106793441714554 0.00023911817217878444 0.00017080609447757468 0.0006106793441714554
3.682 0.00023077679324952268 0.00016484947709727996 0.0005905581230041196 0.00023077679324951824 0.00016484947709728042 0.0005905581230041195
3.692 0.000222742558674863 0.00015911221448847658 0.000571518437458427 0.00022274255867485717 0.0001591122144884777 0.0005715184374584269
3.702 0.00021559587873907457 0.00015400877631834795 0.0005550819333713129 0.0002155958787390674 0.00015400877631834944 0.0005550819333713127
3.712 0.0002097959394419517 0.0001498670956140963 0.0005424651952780605 0.0002097959394419438 0.00014986709561409827 0.0005424651952780604
3.722 0.00020554970299581084 0.00014683502015824947 0.0005342371067236048 0.00020554970299580222 0.00014683502015825205 0.0005342371067236047
3.732 0.00020273953279159227 0.00014482860048514477 0.0005301237684012345 0.00020273953279158305 0.00014482860048514748 0.0005301237684012345
3.742 0.0002009432921024116 0.00014354639698503695 0.0005290520308733165 0.0002009432921024024 0.00014354639698503996 0.0005290520308733164
3.752 0.00019953736162238168 0.00014254300969978806 0.0005294087279057259 0.0001995373616223726 0.0001425430096997913 0.0005294087279057259
3.762 0.00019783701708521367 0.00014132931901407778 0.000529397348189677 0.00019783701708520505 0.00014132931901408142 0.0005293973481896769
3.772 0.00019522507414806512 0.00013946438107735625 0.0005273646897763873 0.00019522507414805712 0.00013946438107736005 0.0005273646897763873
3.782 0.00019124136150015504 0.00013661936835862283 0.0005220274377589128 0.000191241361500148 0.000136619368358627 0.0005220274377589127
3.792 0.00018562921545428024 0.00013261081885504195 0.0005125907347987994 0.00018562921545427417 0.0001326108188550466 0.0005125907347987993
3.802 0.00017834758516491897 0.00012740931516526204 0.0004987828329464672 0.00017834758516491439 0.00012740931516526697 0.0004987828329464671
3.812 0.00016955931108349082 0.00012113113070003645 0.0004808341183967611 0.00016955931108348762 0.00012113113070004211 0.00048083411839676106
3.822 0.00015960332519292171 0.00011401837567067174 0.0004594202121608795 0.00015960332519292033 0.00011401837567067799 0.00045942021216087946
3.832 0.00014895492741155014 0.00010641061220056965 0.00043557850184060027 0.00014895492741155063 0.00010641061220057701 0.00043557850184060027
3.842 0.0001381754118531839 9.870885333732144e-05 0.00041059992732133153 0.0001381754118531869 9.870885333733001e-05 0.0004105999273213315
3.852 0.00012785057476839818 9.133161885936276e-05 0.00038589433993461704 0.0001278505747684035 9.133161885937265e-05 0.00038589433993461693
3.862 0.0001185180316862047 8.466300408398212e-05 0.00036282940877232096 0.00011851803168621288 8.466300408399349e-05 0.0003628294087723209
3.872 0.0001105880994136669 7.899616389435035e-05 0.00034255241712121976 0.00011058809941367803 7.899616389436344e-05 0.0003425524171212197
3.882 0.00010427362114835077 7.448319492195981e-05 0.0003258227405179821 0.0001042736211483651 7.44831949219746e-05 0.000325822740517982
3.892 9.955482212885084e-05 7.111004079069904e-05 0.0003129026560046509 9.955482212886821e-05 7.11100407907154e-05 0.0003129026560046508
3.902 9.620152341649787e-05 6.871235958273174e-05 0.0003035546753879145 9.6201523416518e-05 6.871235958274944e-05 0.0003035546753879144
3.912 9.384938024117221e-05 6.702997216453267e-05 0.0002971581017737229 9.384938024119506e-05 6.702997216455151e-05 0.0002971581017737229
3.922 9.209753440245914e-05 6.577660533614792e-05 0.00029290231453231837 9.209753440248404e-05 6.577660533616764e-05 0.0002929023145323183
3.932 9.058921478390154e-05 6.469745938587166e-05 0.00028998250357086474 9.058921478392838e-05 6.469745938589202e-05 0.0002899825035708647
3.942 8.905552956108482e-05 6.360048801133967e-05 0.000287737384088725 8.90555295611133e-05 6.360048801136064e-05 0.000287737384088725
3.952 8.732466789405284e-05 6.236297247151237e-05 0.0002857076826508553 8.732466789408268e-05 6.236297247153372e-05 0.00028570768265085523
3.962 8.530929158973251e-05 6.0922517739254555e-05 0.00028362745046304973 8.53092915897636e-05 6.0922517739276124e-05 0.00028362745046304973
3.972 8.29849163468868e-05 5.9261613184167776e-05 0.00028137496113244894 8.298491634691892e-05 5.9261613184189636e-05 0.0002813749611324489
3.982 8.036790352009507e-05 5.739191568229556e-05 0.0002789104677399817 8.036790352012792e-05 5.7391915682317493e-05 0.0002789104677399817
3.992 7.749745828875095e-05 5.5341394849995566e-05 0.0002762218971977272 7.749745828878432e-05 5.534139485001765e-05 0.00027622189719772713
4.002 7.442304376458591e-05 5.3145346743896766e-05 0.00027329091146326677 7.442304376461971e-05 5.314534674391883e-05 0.0002732909114632667
4.012 7.119684760747021e-05 5.084101593402034e-05 0.00027008266907702604 7.119684760750441e-05 5.084101593404243e-05 0.00027008266907702604
4.022 6.787006676818492e-05 4.8464943895925344e-05 0.0002665548391474959 6.787006676821917e-05 4.846494389594747e-05 0.0002665548391474959
4.032 6.449152963876705e-05 4.605198595541067e-05 0.0002626767038100114 6.449152963880134e-05 4.605198595543285e-05 0.0002626767038100114
4.042 6.110733930441838e-05 4.363505669970236e-05 0.0002584483473942187 6.110733930445263e-05 4.3635056699724625e-05 0.00025844834739421863
4.052 5.776062374116928e-05 4.124495116989163e-05 0.00025391232761356726 5.776062374120341e-05 4.1244951169914025e-05 0.00025391232761356726
4.062 5.449097141124392e-05 3.8909941029327056e-05 0.00024915423577336315 5.4490971411277794e-05 3.890994102934967e-05 0.0002491542357733631
4.072 5.1333583425727466e-05 3.665516817497444e-05 0.00024429253594408714 5.133358342576124e-05 3.665516817499732e-05 0.0002442925359440871
4.082 4.831847329787598e-05 3.4502072296715024e-05 0.00023946099368123643 4.8318473297909654e-05 3.4502072296738206e-05 0.0002394609936812364
4.092 4.5470115566699856e-05 3.2468138958303694e-05 0.00023478848711188595 4.5470115566733405e-05 3.2468138958327167e-05 0.0002347884871118859
4.102 4.2807777356473935e-05 3.056713528714332e-05 0.00023038106996159786 4.280777735650747e-05 3.05671352871672e-05 0.0002303810699615978
4.112 4.034644265254873e-05 2.8809768746040036e-05 0.00022631006197778013 4.0346442652582404e-05 2.880976874606431e-05 0.0002263100619777801
4.122 3.8097905797929485e-05 2.7204466465581062e-05 0.00022260805921443054 3.809790579796326e-05 2.7204466465605677e-05 0.0002226080592144305
4.132 3.6071427474392426e-05 2.5757841837056205e-05 0.0002192726173805029 3.607142747442646e-05 2.5757841837081213e-05 0.00021927261738050285
4.142 3.4273421181646026e-05 2.4474468623551032e-05 0.0002162755616880214 3.427342118168038e-05 2.44744686235764e-05 0.00021627556168802138
4.152 3.270598748352223e-05 2.3355832535228053e-05 0.00021357487889050826 3.2705987483556906e-05 2.335583253525375e-05 0.00021357487889050826
4.162 3.136464350622137e-05 2.239870911198915e-05 0.00021112610418558655 3.136464350625644e-05 2.2398709112015202e-05 0.00021112610418558655
4.172 3.0236102180426683e-05 2.159357881987406e-05 0.00020889084988626037 3.0236102180462008e-05 2.1593578819900418e-05 0.0002088908498862603
4.182 2.9297174141402227e-05 2.0923845786525238e-05 0.00020684126622319977 2.9297174141437873e-05 2.0923845786551892e-05 0.00020684126622319974
4.192 2.8515606885316355e-05 2.0366441320222558e-05 0.00020496040124164545 2.851560688535218e-05 2.0366441320249596e-05 0.00020496040124164542
4.202 2.785299919520153e-05 1.9893909522350982e-05 0.0002032393654919807 2.785299919523755e-05 1.9893909522378375e-05 0.00020323936549198067
4.212 2.726916418344909e-05 1.947752620953417e-05 0.00020167276359748618 2.726916418348522e-05 1.9477526209562005e-05 0.00020167276359748615
4.222 2.6726851124634236e-05 1.9090672227168656e-05 0.000200253986597454 2.672685112467051e-05 1.909067222719696e-05 0.00020025398659745394
4.232 2.6195747128589003e-05 1.8711690814812466e-05 0.00019897170367936978 2.619574712862544e-05 1.8711690814841353e-05 0.00019897170367936973
4.242 2.56550454205714e-05 1.8325720352058454e-05 0.00019780835678107937 2.5655045420608004e-05 1.8325720352087972e-05 0.00019780835678107934
4.252 2.5094335195980036e-05 1.7925328225559652e-05 0.00019674080888826766 2.509433519601687e-05 1.7925328225589847e-05 0.0001967408088882676
4.262 2.45129460708369e-05 1.7510041310637965e-05 0.00019574270763804316 2.4512946070873953e-05 1.751004131066885e-05 0.00019574270763804313
4.272 2.391810527401464e-05 1.70850290456313e-05 0.00019478774685394688 2.3918105274051958e-05 1.7085029045662922e-05 0.00019478774685394685
4.282 2.3322363743512708e-05 1.6659264847908105e-05 0.00019385290811791103 2.332236374355022e-05 1.665926484794043e-05 0.000193852908117911
4.292 2.2740765459894338e-05 1.6243504459782358e-05 0.00019292091952459103 2.2740765459932035e-05 1.6243504459815358e-05 0.00019292091952459098
4.302 2.218820183733211e-05 1.584839653151841e-05 0.00019198148783872897 2.2188201837369926e-05 1.584839653155202e-05 0.00019198148783872894
4.312 2.1677315391770974e-05 1.5482985340231308e-05 0.00019103122515087386 2.1677315391808796e-05 1.5482985340265464e-05 0.00019103122515087384
4.322 2.121719148366153e-05 1.5153776050740011e-05 0.00019007249752339824 2.1217191483699282e-05 1.5153776050774633e-05 0.00019007249752339822
4.332 2.0812912441388284e-05 1.486441557903684e-05 0.00018911160688281034 2.081291244142592e-05 1.486441557907181e-05 0.00018911160688281034
4.342 2.0465874980228233e-05 1.4615918417759312e-05 0.00018815676265387802 2.0465874980265662e-05 1.4615918417794594e-05 0.000188156762653878
4.352 2.017463321706986e-05 1.4407267854438061e-05 0.0001872162314680716 2.0174633217107045e-05 1.4407267854473591e-05 0.00018721623146807158
4.362 1.9935962370725128e-05 1.4236174993505896e-05 0.0001862969206529861 1.9935962370762103e-05 1.4236174993541609e-05 0.00018629692065298608
4.372 1.974585432780335e-05 1.4099789391374099e-05 0.00018540350634813166 1.974585432784017e-05 1.4099789391410003e-05 0.00018540350634813164
4.382 1.9600239816164447e-05 1.3995214688911057e-05 0.00018453809861898707 1.9600239816201157e-05 1.3995214688947132e-05 0.00018453809861898704
4.392 1.9495349700679058e-05 1.3919766670136e-05 0.0001837003606296539 1.9495349700715778e-05 1.3919766670172265e-05 0.00018370036062965387
4.402 1.942774304755331e-05 1.3870993395838008e-05 0.0001828879635236193 1.9427743047590178e-05 1.3870993395874474e-05 0.00018288796352361925
4.412 1.9394112253535542e-05 1.3846536128764423e-05 0.0001820972490327112 1.9394112253572683e-05 1.3846536128801093e-05 0.0001820972490327112
4.422 1.939100937481014e-05 1.3843933986183815e-05 0.00018132397415880424 1.939100937484766e-05 1.3843933986220698e-05 0.0001813239741588042
4.432 1.9414622869265427e-05 1.3860464634716455e-05 0.00018056402036486276 1.9414622869303472e-05 1.3860464634753562e-05 0.00018056402036486274
4.442 1.9460684972558867e-05 1.3893078353491176e-05 0.00017981396540490605 1.9460684972597455e-05 1.3893078353528503e-05 0.00017981396540490602
4.452 1.9524529395078686e-05 1.3938439537244288e-05 0.00017907144382830136 1.9524529395117873e-05 1.393843953728179e-05 0.00017907144382830133
4.462 1.9601268167737488e-05 1.399305335465498e-05 0.00017833526337995175 1.960126816777729e-05 1.3993053354692615e-05 0.00017833526337995172
4.472 1.968602801764647e-05 1.4053434938820764e-05 0.00017760529326544668 1.9686028017686913e-05 1.4053434938858486e-05 0.00017760529326544663
4.482 1.977418268048671e-05 1.4116275642564876e-05 0.00017688218528863232 1.9774182680527705e-05 1.4116275642602627e-05 0.0001768821852886323
4.492 1.9861531837295427e-05 1.417857110273706e-05 0.00017616701783314237 1.986153183733692e-05 1.4178571102774776e-05 0.00017616701783314237
4.502 1.9944400135056447e-05 1.4237692140181438e-05 0.00017546095739897873 1.994440013509837e-05 1.4237692140219063e-05 0.00017546095739897873
4.512 2.0019652132879733e-05 1.4291395526453523e-05 0.0001747650126836643 2.0019652132922e-05 1.4291395526491034e-05 0.00017476501268366427
4.522 2.0084635651695328e-05 1.4337783543248696e-05 0.00017407992000074204 2.008463565173787e-05 1.4337783543286018e-05 0.000174079920000742
4.532 2.01370755103228e-05 1.4375228055923569e-05 0.00017340615890384074 2.013707551036557e-05 1.4375228055960696e-05 0.00017340615890384071
4.542 2.0174943489620676e-05 1.4402277579651805e-05 0.00017274406517721073 2.0174943489663563e-05 1.4402277579688695e-05 0.0001727440651772107
4.552 2.019633116454702e-05 1.4417566385745915e-05 0.00017209399123354932 2.0196331164590008e-05 1.4417566385782551e-05 0.00017209399123354935
4.562 2.0199352136736428e-05 1.4419744615906447e-05 0.00017145646084335163 2.019935213677944e-05 1.4419744615942854e-05 0.0001714564608433516
4.572 2.0182099950785486e-05 1.4407448191122071e-05 0.00017083227102738857 2.018209995082852e-05 1.4407448191158251e-05 0.00017083227102738854
4.582 2.014268666846528e-05 1.4379326362451269e-05 0.00017022250405906734 2.01426866685083e-05 1.4379326362487227e-05 0.00017022250405906728
4.592 2.007938237207505e-05 1.4334141392328239e-05 0.00016962842555592775 2.0079382372118034e-05 1.4334141392364e-05 0.00016962842555592772
4.602 1.999086493329525e-05 1.4270947040611909e-05 0.00016905126258284612 1.999086493333824e-05 1.4270947040647486e-05 0.0001690512625828461
4.612 1.9876570381959197e-05 1.4189338952361417e-05 0.00016849188029769286 1.987657038200217e-05 1.4189338952396872e-05 0.00016849188029769284
4.622 1.973710789423616e-05 1.4089751237095006e-05 0.00016795040447034737 1.9737107894279114e-05 1.4089751237130342e-05 0.00016795040447034734
4.632 1.957467393821523e-05 1.397375245988206e-05 0.00016742586249175178 1.957467393825821e-05 1.397375245991733e-05 0.00016742586249175176
4.642 1.939337451655367e-05 1.3844275968608773e-05 0.00016691592731952443 1.9393374516596703e-05 1.3844275968643972e-05 0.0001669159273195244
4.652 1.9199351227131e-05 1.3705710032026826e-05 0.00016641684006354373 1.9199351227174064e-05 1.370571003206197e-05 0.0001664168400635437
4.662 1.9000614269550516e-05 1.3563778546371828e-05 0.00016592355713299068 1.9000614269593613e-05 1.3563778546406936e-05 0.00016592355713299065
4.672 1.8806519720614756e-05 1.3425167493762181e-05 0.00016543012382546336 1.880651972065788e-05 1.3425167493797226e-05 0.00016543012382546333
4.682 1.862689074045437e-05 1.329689687878804e-05 0.00016493022948336298 1.8626890740497448e-05 1.3296896878823004e-05 0.00016493022948336296
4.692 1.847086559930999e-05 1.3185497361741481e-05 0.00016441786207028813 1.847086559935295e-05 1.3185497361776342e-05 0.0001644178620702881
4.702 1.8345640991254156e-05 1.3096111996453726e-05 0.0001638879608956118 1.8345640991296934e-05 1.3096111996488423e-05 0.00016388796089561176
4.712 1.8255339578427915e-05 1.3031686741138825e-05 0.00016333696767011066 1.825533957847042e-05 1.3031686741173339e-05 0.00016333696767011064
4.722 1.820023923957188e-05 1.299241952629181e-05 0.00016276319438920077 1.8200239239614036e-05 1.29924195263261e-05 0.0001627631943892007
4.732 1.8176545368107492e-05 1.2975597535689235e-05 0.00016216695494913175 1.8176545368149238e-05 1.2975597535723286e-05 0.00016216695494913173
4.742 1.8176777826605144e-05 1.2975873879571935e-05 0.00016155044026380585 1.8176777826646425e-05 1.2975873879605765e-05 0.00016155044026380582
4.752 1.8190713475781802e-05 1.2985941384047623e-05 0.00016091735152777366 1.8190713475822656e-05 1.2985941384081248e-05 0.00016091735152777364
4.762 1.820671327698316e-05 1.299748120578725e-05 0.00016027234227513156 1.8206713277023564e-05 1.2997481205820731e-05 0.00016027234227513154
4.772 1.821319877859844e-05 1.3002218120407053e-05 0.00015962035385357127 1.8213198778638494e-05 1.3002218120440443e-05 0.0001596203538535713
4.782 1.8200035164336675e-05 1.299290892445305e-05 0.00015896595315612356 1.820003516437647e-05 1.2992908924486442e-05 0.00015896595315612353
4.792 1.8159618283166178e-05 1.2964119198002083e-05 0.00015831278585245776 1.815961828320578e-05 1.2964119198035567e-05 0.00015831278585245773
4.802 1.80875336854928e-05 1.291269416259406e-05 0.00015766323650780366 1.808753368553239e-05 1.2912694162627733e-05 0.00015766323650780363
4.812 1.7982737960653518e-05 1.2837888166135511e-05 0.00015701834159419779 1.7982737960693152e-05 1.283788816616945e-05 0.00015701834159419776
4.822 1.784729107395282e-05 1.2741173336973473e-05 0.0001563779448137521 1.784729107399263e-05 1.2741173337007759e-05 0.00015637794481375208
4.832 1.7685732342075933e-05 1.2625793619310048e-05 0.00015574103310285987 1.7685732342116008e-05 1.2625793619344734e-05 0.00015574103310285985
4.842 1.750423603756557e-05 1.2496161360339692e-05 0.00015510616015885958 1.750423603760601e-05 1.249616136037481e-05 0.00015510616015885955
4.852 1.730970168263653e-05 1.2357207237450569e-05 0.0001544718589454929 1.730970168267738e-05 1.2357207237486146e-05 0.00015447185894549288
4.862 1.7108926226548787e-05 1.221378869399721e-05 0.0001538369638270029 1.7108926226590047e-05 1.2213788694033232e-05 0.0001538369638270029
4.872 1.6907970320206683e-05 1.2070237063075538e-05 0.00015320079883670773 1.6907970320248395e-05 1.2070237063111987e-05 0.0001532007988367077
4.882 1.671177468233695e-05 1.1930083395622994e-05 0.00015256322964233584 1.67117746823791e-05 1.1930083395659826e-05 0.0001525632296423358
4.892 1.6524019113085568e-05 1.1795957680805528e-05 0.00015192461114117554 1.65240191131281e-05 1.1795957680842663e-05 0.0001519246111411755
4.902 1.6347165099364943e-05 1.1669619265639218e-05 0.00015128568122345015 1.6347165099407793e-05 1.1669619265676591e-05 0.00015128568122345015
4.912 1.6182599104107587e-05 1.1552059232887196e-05 0.00015064745058995647 1.6182599104150728e-05 1.155205923292473e-05 0.00015064745058995644
4.922 1.603080206247683e-05 1.1443621515287338e-05 0.0001500111218043798 1.603080206252014e-05 1.1443621515324951e-05 0.0001500111218043798
4.932 1.589150201149415e-05 1.1344111963132972e-05 0.00014937804644629023 1.5891502011537606e-05 1.1344111963170592e-05 0.00014937804644629023
4.942 1.5763803356807667e-05 1.1252890719835718e-05 0.00014874970738274257 1.5763803356851218e-05 1.1252890719873281e-05 0.00014874970738274255
4.952 1.5646311115568487e-05 1.1168961009772262e-05 0.00014812770153139703 1.5646311115612065e-05 1.116896100980971e-05 0.000148127701531397
4.962 1.5537273114668224e-05 1.1091070761579413e-05 0.00014751369989470924 1.553727311471181e-05 1.1091070761616707e-05 0.0001475136998947092
4.972 1.5434749811725904e-05 1.1017833976020512e-05 0.00014690937370692687 1.543474981176947e-05 1.1017833976057624e-05 0.00014690937370692684
4.982 1.5336800151505885e-05 1.0947863558094386e-05 0.00014631629214746818 1.5336800151549453e-05 1.0947863558131308e-05 0.00014631629214746818
4.992 1.5241654795213095e-05 1.0879895127033402e-05 0.0001457358109787365 1.5241654795256657e-05 1.087989512707015e-05 0.00014573581097873648


==> figures/zero_circulation_vortex/data/standard_outflow_Ma0.3_Mat0.4_dt0.002.dat <==
t p rho u e_p e_rho e_u
0.002 0.012546490963648488 0.009221631064163228 0.13774584899487913 8.214737366226145e-05 6.08831485432711e-05 0.0009103473627136204
0.012 0.012543276353347978 0.009220081818561444 0.13772402437185077 0.00012339752964271705 9.159259971615648e-05 0.0013683036463519752
0.022 0.012542796640272611 0.009219797204294953 0.13772349847542475 0.0001242086160010149 9.240727310715795e-05 0.001375238747931029
0.032 0.012542279023155928 0.0092194581439786 0.137723249184842 0.00012455434610544647 9.259736422461077e-05 0.001380621438953106
0.042 0.012541674194840032 0.009219000088732582 0.13772341568708527 0.00012487607185760158 9.284525931958139e-05 0.0013854638551482345
0.052 0.012541044303641176 0.009218479465531736 0.13772399197318028 0.00012529363210937058 9.319465140138158e-05 0.0013900889395333917
0.062 0.0125405329513292 0.009218060853647498 0.13772448425930092 0.0001257783517459339 9.355485642875114e-05 0.001394607910381138
0.072 0.012540289632415498 0.00921789525051145 0.13772450802028416 0.00012624568544468455 9.400451960791632e-05 0.0013990513519770548
0.082 0.01254035708877621 0.009217990321997004 0.13772419667494834 0.00012671221278018162 9.450853885180698e-05 0.001403837782415266
0.092 0.012540610776522096 0.009218207502893296 0.13772394936532903 0.0001271471772778285 9.501574717120423e-05 0.001408959551533507
0.102 0.012540860806278647 0.009218393114172252 0.13772394412860117 0.0001275317593228298 9.543396652565846e-05 0.0014138914546517427
0.112 0.012541002570224597 0.009218491347427148 0.13772405394476453 0.000127874999919982 9.58125437478616e-05 0.0014184887656675184
0.122 0.012541050312627994 0.009218536222990967 0.13772408412648246 0.00012818758651503417 9.624589956083607e-05 0.0014230120001727498
0.132 0.012541064033085447 0.009218575433024187 0.13772396892842673 0.00012851315978627728 9.666550629659148e-05 0.0014275422344507808
0.142 0.012541074422866874 0.009218621705043235 0.13772376514904638 0.00012887055524839783 9.695429726278143e-05 0.001431911649747032
0.152 0.012541075572653016 0.009218664657980111 0.13772353908561483 0.00012926885527063942 9.719837300953178e-05 0.001436097543588607
0.162 0.012541060642671187 0.009218697258455996 0.1377233206853932 0.0001297319992385657 9.751671218981547e-05 0.0014402751413805388
0.172 0.012541040540888435 0.009218720771665129 0.13772313728934787 0.00013024047714793997 9.788330124119583e-05 0.0014445576849605193
0.182 0.012541036247696806 0.009218738412289018 0.1377230496681158 0.00013073523927025423 9.832539507977776e-05 0.0014488876346937915
0.192 0.01254106031587785 0.009218752586061618 0.13772310891945055 0.00013118830731511483 9.892126735048546e-05 0.001453218966627457
0.202 0.012541104206061894 0.009218768303221245 0.13772327107301577 0.00013159411185736773 9.956856314286797e-05 0.001457522170151426
0.212 0.012541148590610484 0.009218791253881463 0.13772342630963766 0.00013197233880128719 0.00010012090049796345 0.0014617282783255347
0.222 0.012541182737320652 0.009218823968072977 0.1377235161063374 0.00013236069609250776 0.00010060238667540988 0.0014660435479392346
0.232 0.012541207939509177 0.00921886051793198 0.13772357165817023 0.0001327840222083503 0.00010116088004717715 0.0014709466179966457
0.242 0.012541229001969311 0.00921888969877922 0.13772362792749102 0.00013320280139645567 0.00010173487034849282 0.0014761265945945144
0.252 0.01254124461502219 0.009218905081271331 0.13772367447409894 0.00013358453413685485 0.00010219050773569735 0.0014806556503532092
0.262 0.012541247107025828 0.009218915290107578 0.13772365402418865 0.00013394008171695268 0.00010263596280147053 0.0014842567411228278
0.272 0.012541239570150343 0.009218937856056065 0.13772353340000973 0.00013430508434034188 0.00010324020529860062 0.0014879777325344217
0.282 0.01254123925028996 0.009218977612132629 0.13772335651506412 0.0001347045143104959 0.00010386104118760727 0.0014927662223338707
0.292 0.012541251486756158 0.00921901939604901 0.13772319575281414 0.000135091106252104 0.00010424298062197275 0.0014978897338468959
0.302 0.012541257139812405 0.00921904739364442 0.13772306064458054 0.0001354648311849038 0.0001043953436527468 0.0015023977841138868
0.312 0.012541234127148007 0.009219059540420755 0.13772290367435003 0.00013596669030643707 0.00010453020020185451 0.0015067214239122373
0.322 0.012541183714378467 0.009219062171741515 0.1377227041836195 0.00013660676768558695 0.00010476344874508668 0.0015111324398021505
0.332 0.012541137908999307 0.00921906441099645 0.13772253475593416 0.00013720441093698118 0.00010511295889633163 0.0015152037384870219
0.342 0.012541132130290004 0.009219075709020532 0.13772249086532642 0.00013770142697043438 0.00010564451362406874 0.0015190787507632446
0.352 0.012541163942097398 0.009219099859148072 0.13772254964240807 0.000138131591644686 0.00010622993802794311 0.001522824448813698
0.362 0.012541203234222255 0.009219130977477067 0.13772262668837007 0.00013850369551921262 0.00010661917100547735 0.0015263863898705332
0.372 0.012541235223366493 0.00921916242856475 0.13772270168671735 0.00013884416040376124 0.0001068875529927541 0.001530015144916693
0.382 0.012541262374872263 0.009219190791389557 0.13772280545936302 0.0001392002727077141 0.00010727170257606609 0.0015342178585360422
0.392 0.012541287832686985 0.009219213117095717 0.1377229339378585 0.00013958173720820153 0.00010766467384496571 0.0015391666491023392
0.402 0.01254131210849447 0.00921922790359272 0.13772306078493818 0.0001399311584552267 0.00010786770185239722 0.0015439556011632456
0.412 0.012541328698213205 0.009219240094922181 0.13772313239479186 0.00014019696382249532 0.00010798125030382023 0.0015474183034096755
0.422 0.012541326276443332 0.009219260481517177 0.13772307683432378 0.00014040410831041904 0.0001082649928865064 0.0015498413330355418
0.432 0.01254131145262845 0.009219296232723192 0.13772289475422533 0.0001406338367953587 0.00010879824055223434 0.0015527359898927177
0.442 0.012541305053135016 0.009219338010371371 0.137722685950697 0.00014086554373495032 0.0001091896903533345 0.001556690594851979
0.452 0.012541306661421071 0.00921936959073401 0.1377225163526694 0.00014100204379473278 0.00010911504815265937 0.001560607356926721
0.462 0.012541290275461725 0.009219386332639407 0.1377223448434874 0.00014115446173643736 0.00010885567102261828 0.0015637768424269858
0.472 0.01254124086089393 0.00921939434005773 0.13772211112156627 0.0001414933436418203 0.0001087503268563839 0.0015665646930846165
0.482 0.012541174961515762 0.009219399244317148 0.1377218425653737 0.0001418614753615467 0.00010875388255914132 0.001568956447914308
0.492 0.012541129225860388 0.00921940622994526 0.1377216553083015 0.00014209135478796515 0.00010893626305957732 0.0015709232848810104
0.502 0.012541124589292555 0.0092194201369586 0.13772161681758066 0.00014224207593606692 0.00010936182225092445 0.0015725907168514304
0.512 0.012541149295908573 0.009219443372187787 0.13772167146591632 0.0001423050833024703 0.00010969170571635145 0.001573632370234361
0.522 0.012541185574006321 0.009219476725903883 0.13772175394893113 0.0001422369718149035 0.00010975463236003947 0.0015743163268120844
0.532 0.012541226774366521 0.009219519787271752 0.13772185312083235 0.0001421315950532852 0.00010984213613547478 0.001575416631751665
0.542 0.012541268291943158 0.009219563631328745 0.13772198671341626 0.00014209912252049068 0.0001100892086192541 0.001577508810986195
0.552 0.01254130819609051 0.00921959596075235 0.13772216346247737 0.0001420741662352645 0.00011023888916667084 0.0015800747082761989
0.562 0.012541348296802014 0.009219612584025936 0.13772237169461385 0.00014193171131176202 0.00011013661941757522 0.0015816280619357428
0.572 0.012541378417023779 0.009219624388683787 0.13772251317585885 0.00014168638885176592 0.00010998552978829942 0.0015812346027675164
0.582 0.012541386065121129 0.009219650521357517 0.13772247829052656 0.0001414434986481371 0.00011015685213285552 0.0015799125177889783
0.592 0.012541384060857488 0.009219697388228486 0.13772229807278846 0.00014125001541144045 0.00011058154561526537 0.0015797377890090828
0.602 0.012541392590745085 0.009219748241822931 0.13772210706639687 0.00014100659011546178 0.00011065897398526749 0.0015812487359298784
0.612 0.012541401971607425 0.009219785613903124 0.13772194835995083 0.00014065899896539125 0.00011017583472021728 0.0015830548587037528
0.622 0.012541383557881756 0.009219808013475486 0.13772175815294885 0.00014042373169187935 0.00010957705896777254 0.001584403827564842
0.632 0.012541328805860652 0.009219822052529953 0.13772148813932972 0.00014042499006527252 0.00010914099730542272 0.0015854555446091418
0.642 0.01254125861573916 0.009219831617797157 0.1377211805383392 0.00014041009000244513 0.00010879836379018906 0.001585870409480436
0.652 0.01254120680334059 0.009219841084506722 0.13772093902246121 0.00014024799655153164 0.00010871999867954892 0.0015856091866814097
0.662 0.012541190855796816 0.009219856042582977 0.13772081861141677 0.00014004570494558725 0.00010898708182317873 0.0015851885702975964
0.672 0.01254120205018417 0.009219880399888244 0.13772078999786136 0.00013978562418084643 0.00010921155889020978 0.0015847453084724976
0.682 0.012541228415871405 0.009219917017026735 0.13772082392542886 0.00013942552223944232 0.00010914719815678473 0.00158448857462121
0.692 0.012541265807020896 0.009219968251203683 0.13772091134255837 0.00013908308557595065 0.00010906796079550962 0.0015848649066440709
0.702 0.012541310138395058 0.009220027010081995 0.1377210577368048 0.00013890225631772677 0.00010921794716885625 0.0015865257563437763
0.712 0.012541363362201813 0.009220077608970255 0.13772128122767152 0.00013881450415909 0.00010938379909685579 0.001589120457414435
0.722 0.012541430535075828 0.009220106163593658 0.1377215990032565 0.000138633926996916 0.0001092641824806168 0.0015909829282182923
0.732 0.012541495717789076 0.009220116749068027 0.13772191623036048 0.00013836871451225108 0.00010904483191327524 0.0015908130114561374
0.742 0.012541532714553291 0.0092201305618268 0.1377220844843769 0.00013815497761414394 0.00010926245897494652 0.0015894375207437298
0.752 0.012541545975739317 0.009220161855858958 0.13772209187397783 0.00013803862511881277 0.00010992165208582117 0.0015893192567822258
0.762 0.012541559316334968 0.009220201057859851 0.1377220517291803 0.00013788166607146872 0.00011029152232219472 0.001591590725992828
0.772 0.012541567474718294 0.00922023308833997 0.1377219838695897 0.00013758659245571622 0.00010996880169625412 0.0015947362124343917
0.782 0.012541538050167573 0.009220255963433083 0.13772178894757672 0.00013740682552096926 0.0001093913536472974 0.001597514775273226
0.792 0.012541456107464148 0.009220276397341395 0.1377213924472886 0.00013759371606830386 0.00010902483466005917 0.0015999563305520118
0.802 0.012541343165530513 0.009220297075632856 0.13772084699461853 0.00013789665300611574 0.0001088759111636735 0.0016017134233218301
0.812 0.012541245189185785 0.009220319796410697 0.13772032002109327 0.0001380458294670581 0.00010907202362624095 0.0016026469009909285
0.822 0.012541196976747493 0.009220348176269494 0.13771995488043554 0.00013811559568717945 0.00010974134885914735 0.0016035354968815404
0.832 0.01254119522660433 0.009220384880268578 0.13771976184074694 0.00013812525166308974 0.0001104849173533264 0.0016047196304374797
0.842 0.01254121553494864 0.009220432291375607 0.13771968688509872 0.00013801810102687088 0.00011085691196201264 0.0016061977164955467
0.852 0.012541243949857572 0.009220496272574917 0.13771968884422364 0.0001378911336478537 0.00011099430702528123 0.001608265211222883
0.862 0.0125412772722943 0.009220577608521442 0.13771975732250472 0.00013793813569305423 0.00011135486170558948 0.001611573153519147
0.872 0.01254132593178708 0.009220663887734635 0.13771994243999186 0.00013823859646655017 0.00011204028873431112 0.0016169077585780223
0.882 0.01254141835848423 0.009220733807674037 0.13772035707325175 0.00013859012116690392 0.00011262380418052756 0.0016233540493791564
0.892 0.012541567011969765 0.009220775140778402 0.13772101937040926 0.00013880310915556643 0.00011276178634064805 0.0016281848734436611
0.902 0.012541734730197537 0.00922080157401437 0.13772171513055262 0.00013893301415708302 0.00011283127582940203 0.001629239337755009
0.912 0.01254187088026094 0.00922083735319536 0.13772221026330386 0.00013912422359996246 0.00011352426662275625 0.0016281291588354097
0.922 0.012541959607275477 0.009220880941918391 0.13772250162121485 0.0001394158645592279 0.00011463838113912269 0.0016292780826657179
0.932 0.012541997140167419 0.009220906716826908 0.13772266653046136 0.00013961790085714724 0.00011526919005103854 0.0016343436288771224
0.942 0.012541956550133425 0.009220904169832442 0.13772260670616587 0.00013964296174130168 0.00011509987955607456 0.001640917345975719
0.952 0.012541815498984064 0.009220894625702634 0.13772213926156163 0.00013983053072934065 0.00011471252131143057 0.001646937010895451
0.962 0.01254159957620411 0.009220909443058622 0.13772122494742325 0.00014038397197097948 0.00011464816160425057 0.001651687839033532
0.972 0.012541381847134972 0.009220961904766322 0.13772008185655696 0.00014097083709136766 0.00011502565771389107 0.0016546410202617984
0.982 0.012541246258617644 0.009221044094866519 0.13771908888360673 0.00014138860407271613 0.00011594808892947765 0.0016565631708469358
0.992 0.012541231693379035 0.009221137133532026 0.13771851157359782 0.00014173773449863782 0.00011724930824911903 0.001659055838175486
1.002 0.012541310164178558 0.009221225111189859 0.13771834097022792 0.0001419689190685672 0.00011831134107837146 0.0016625409272336116
1.012 0.012541419774907539 0.009221306753327335 0.1377183972263054 0.00014203125908914083 0.00011877576243108645 0.0016666761364800742
1.022 0.012541510889767153 0.009221393041829038 0.13771849205198355 0.00014205048305569704 0.00011893832351226505 0.0016710578821172762
1.032 0.0125415614201829 0.009221487632070651 0.13771854808256967 0.0001421598844104387 0.00011920930390645372 0.0016752822716327937
1.042 0.012541595238789035 0.009221581155673286 0.13771871209718328 0.00014240754177886005 0.00011982289949979497 0.0016806113990829974
1.052 0.012541685175169223 0.009221662366794113 0.1377192745832774 0.0001427889923762312 0.00012069872648240203 0.0016890464228329883
1.062 0.012541886042114505 0.009221716333074536 0.1377204005452799 0.00014329279746006372 0.00012119438592720745 0.0016994545691587197
1.072 0.012542158989520734 0.009221735539675209 0.1377218800962959 0.00014382805316443675 0.00012102168071786531 0.001706552285215733
1.082 0.012542394060490882 0.009221731724002254 0.13772324498927724 0.00014431135203457653 0.00012110171268504114 0.0017073081702253538
1.092 0.012542500912501428 0.009221707022385209 0.13772415587254608 0.0001447853068970742 0.00012195897286540221 0.0017066917892507203
1.102 0.012542439980819494 0.009221643248459244 0.1377244407583203 0.00014520535978600755 0.00012277446141214314 0.0017103921713487724
1.112 0.012542194697545628 0.009221539859113793 0.13772390904535772 0.00014535001047016766 0.00012292928597205295 0.0017159762673012065
1.122 0.012541785278024775 0.009221440275994629 0.13772249848221702 0.00014531629612790872 0.00012303081640172858 0.0017191314924741435
1.132 0.012541313159748463 0.009221404619555236 0.1377205436150197 0.00014547537534669383 0.00012375888672499157 0.0017203692018361576
1.142 0.012540959341541497 0.009221470161845711 0.13771874179692972 0.00014589462080951833 0.0001249194184567342 0.0017219614553607911
1.152 0.012540894616612386 0.009221632043540417 0.13771779770268702 0.00014634997572259074 0.00012600340473320904 0.0017255695916335743
1.162 0.012541142976002501 0.009221844647865757 0.137717928573336 0.00014659332084902477 0.0001267577512691425 0.001730770691623
1.172 0.01254155694587538 0.009222044635985784 0.13771872920180545 0.0001465838306890986 0.00012696504164740692 0.0017355502034078936
1.182 0.012541939854937836 0.009222191741649005 0.13771955450332588 0.00014654807798297338 0.00012664500080647735 0.0017395829851121658
1.192 0.012542176909420713 0.00922228267571531 0.1377199918158704 0.00014662057263481522 0.00012629842117798786 0.0017433797558617618
1.202 0.01254227132380871 0.009222336520341518 0.13772002342520548 0.00014668620299632758 0.00012619028022357049 0.0017469333481769029
1.212 0.01254229530441969 0.009222383838953834 0.13771984962945946 0.0001466960541310636 0.000126248877399335 0.0017500720127870122
1.222 0.012542333764511053 0.009222453359512953 0.13771971673890873 0.00014672643547052603 0.00012632362500121006 0.0017532538339952353
1.232 0.012542458242455706 0.009222557567537253 0.13771988703685606 0.00014688958214171318 0.00012624518436709538 0.0017584966943098366
1.242 0.0125426944378379 0.009222698460542108 0.13772044286906063 0.00014730840048679698 0.0001259734934370597 0.0017671434583595718
1.252 0.012542986465587368 0.009222876990871341 0.13772105762635248 0.00014793024275079971 0.00012581067536906787 0.0017768079945360048
1.262 0.012543227236512109 0.009223079813363502 0.13772119842887592 0.00014840528928256603 0.00012587478708374822 0.0017830131509506118
1.272 0.012543355273586142 0.009223280919601584 0.1377206860296417 0.00014865431884154726 0.00012623183866679484 0.0017855316953943627
1.282 0.012543406571546938 0.00922346128087201 0.1377198861177428 0.0001491304975508954 0.00012706352161483126 0.0017889196116137318
1.292 0.012543460309288601 0.009223611123822714 0.13771928036680256 0.00014992680131220248 0.00012787951258692675 0.001795305855864831
1.302 0.012543561714928209 0.009223731859186433 0.13771903865223045 0.00015056362101626374 0.00012805946022606974 0.001801810822429258
1.312 0.01254370960517945 0.009223835936774623 0.1377190575130019 0.00015089589638213804 0.00012773160744984307 0.0018062863419815176
1.322 0.012543884945204434 0.009223937669020753 0.1377191691540045 0.00015130241135007683 0.0001274546655270656 0.0018104554557243965
1.332 0.012544064659335726 0.009224040969311273 0.13771920780444802 0.00015194085523748441 0.0001274869472838952 0.0018149859271787664
1.342 0.012544234677897963 0.009224138430651714 0.1377191282116558 0.00015255653501840204 0.00012768856263206744 0.0018188076994869184
1.352 0.012544400090625019 0.009224224556059 0.137719058695768 0.00015319418605597428 0.00012802235194590971 0.0018234192914221537
1.362 0.012544550304998122 0.009224293611791362 0.1377190733899424 0.00015403736557671846 0.00012835513923710115 0.0018299030793841493
1.372 0.01254465021008681 0.009224335036307523 0.13771915429456424 0.0001549239013955636 0.00012869162700481732 0.001837791451695012
1.382 0.012544681232980082 0.009224337647094847 0.1377193080166403 0.0001557399077523719 0.00012920873659642596 0.0018464165301576626
1.392 0.012544651876692035 0.00922430136612032 0.13771950102177835 0.00015660556367685333 0.00012970275755762317 0.00185549054561251
1.402 0.012544579517245863 0.009224250921249195 0.13771958878059054 0.00015755488180520412 0.0001301731892305636 0.0018652153619790862
1.412 0.012544489049078001 0.00922421708461729 0.13771946430587034 0.00015841096675360086 0.00013075716693435862 0.0018745764299334246
1.422 0.012544421520037083 0.009224212121257496 0.13771923453540455 0.00015912969278434347 0.00013129527301557046 0.0018835441196495654
1.432 0.012544403279183181 0.009224230928096542 0.13771904384228872 0.00015988678496588218 0.00013171613121450086 0.0018925057965493639
1.442 0.012544413033177852 0.009224255364893404 0.13771891005335699 0.0001607531362488947 0.00013226065765374354 0.0019011822994661673
1.452 0.012544400729817488 0.009224255814224458 0.1377188111248962 0.00016172091193369177 0.00013310306400771937 0.00190897324391491
1.462 0.012544325839646858 0.009224202911087727 0.13771878145660768 0.00016280093033525894 0.00013408723207042846 0.00191531140325591
1.472 0.012544170926126254 0.009224084830798136 0.13771885762798441 0.00016397318269007513 0.0001350761194241558 0.0019210947512944376
1.482 0.01254393619752354 0.009223910195316654 0.13771896348551627 0.00016511805130311346 0.00013596936003661977 0.0019268968093319645
1.492 0.012543641289881691 0.0092237041372941 0.1377189670578283 0.00016608542228038428 0.0001367089559206952 0.0019317977801870357
1.502 0.012543330743494539 0.009223504429773578 0.13771880852413437 0.00016677984377328901 0.00013734640593301395 0.0019349054828413262
1.512 0.012543063085413792 0.009223348725364641 0.1377185319541575 0.00016719037278249883 0.00013779074697282089 0.0019366735307182396
1.522 0.012542879846225168 0.009223257145329447 0.1377182304393897 0.00016745477000641945 0.00013806865159184592 0.0019384287823439243
1.532 0.012542777214038753 0.009223216402814531 0.13771797223543195 0.0001677881385048476 0.000138356139732536 0.0019407846584262659
1.542 0.012542701540895883 0.00922318236221748 0.13771777285507536 0.0001682606657499478 0.00013871060044994774 0.0019431034416186467
1.552 0.012542575115684273 0.009223099042835841 0.13771762563243656 0.00016879035148225768 0.00013898764645078258 0.0019447050907266804
1.562 0.01254233879916643 0.009222925013184197 0.1377175302702518 0.0001693280756355273 0.0001391583363399698 0.0019456799508276207
1.572 0.012541981294363276 0.00922265170074646 0.13771750166991054 0.00016983349673406936 0.00013937386824867224 0.0019463815844627565
1.582 0.012541543883668441 0.009222304617215503 0.1377175848510951 0.00017018951437467464 0.0001395730446947608 0.0019472741319943305
1.592 0.012541098544210526 0.009221936639192302 0.13771780606648204 0.00017031918933030007 0.00013954921863433922 0.0019492946591420535
1.602 0.012540706544960837 0.009221606941562977 0.1377180714506029 0.00017029799170330094 0.00013924347771671457 0.0019530139016751878
1.612 0.012540386163719814 0.009221349907680974 0.13771818853476883 0.00017022873032605055 0.0001387653999525198 0.001957354233305946
1.622 0.012540113293927775 0.009221159140699146 0.13771804369594617 0.00017013552744848804 0.00013832378612218637 0.0019609182900766427
1.632 0.012539843608783801 0.009220993771205048 0.13771769463077965 0.00017012828503705371 0.00013795801986163676 0.0019640325005782014
1.642 0.012539527639290797 0.009220801058485599 0.13771727778613563 0.00017041303439119907 0.00013770896329507774 0.001967898022772393
1.652 0.012539118028864208 0.009220533927853835 0.13771687091799797 0.00017096688534987408 0.00013761904107947298 0.0019726766067159535
1.662 0.012538591492177762 0.009220166634734362 0.1377164454388575 0.00017151794112458543 0.0001375613714421939 0.0019773000318619015
1.672 0.012537980251329461 0.009219716852242082 0.1377158717617602 0.00017185969813277344 0.00013735674656869184 0.001981116154895413
1.682 0.012537374756785447 0.009219252670581433 0.1377148691988596 0.00017197510805303328 0.00013694671431433754 0.001985011784784542
1.692 0.012536878353708576 0.009218863118934367 0.1377129070272993 0.00017193866348678098 0.0001363902524989834 0.0019895395441369857
1.702 0.012536550482670307 0.009218607109890607 0.13770917773603872 0.00017177110093244774 0.00013577946573234734 0.001994053878433307
1.712 0.012536383834328852 0.009218484741196123 0.13770255224036518 0.00017155560527543214 0.00013512160961602501 0.0019980444508950744
1.722 0.012536315316289749 0.009218451365010795 0.13769140981404235 0.00017148585919596343 0.00013450228939373694 0.0020012565109670125
1.732 0.012536258067069985 0.009218446773207708 0.13767341104642983 0.0001716658823864976 0.00013421610251060343 0.002003667176822148
1.742 0.012536134284491407 0.009218404226569417 0.1376452057414157 0.00017212590436306628 0.00013431368205642428 0.0020061265824113427
1.752 0.012535879461560463 0.009218255484393175 0.13760196149003723 0.00017299788397742228 0.00013465449998127112 0.002009149631878775
1.762 0.012535407163590173 0.009217929093378633 0.13753675332523463 0.00017466997316943137 0.00013542162350011294 0.002012011820796912
1.772 0.012534526155482678 0.009217294469342814 0.13743998533745744 0.0001781675475617746 0.00013722915251331269 0.002014384029214838
1.782 0.012532796538418624 0.009216047542509511 0.13729901071141168 0.00018578581543151715 0.0001417418359942711 0.0020178914438786157
1.792 0.0125293402301704 0.009213552449903926 0.13709805969757205 0.00020140481054357204 0.0001516753167427425 0.002026398418460366
1.802 0.012522606339626595 0.009208660971758027 0.1368183387921125 0.00023028029274940265 0.00017049170538792683 0.002047106022072843
1.812 0.01251005900521434 0.009199499678283481 0.13643823835865063 0.0002787921787716414 0.00020301983432413016 0.0020938713099085
1.822 0.012487784997370592 0.0091831854730969 0.13593433530070564 0.0003537985529013009 0.00025507658606249565 0.0021895018002165683
1.832 0.012450066301473297 0.009155495996039075 0.13528385267994975 0.00046211609933095925 0.00033233790018066876 0.0023676382708883894
1.842 0.012388965970689537 0.009110546527932781 0.13446798343102015 0.0006108909014871664 0.00044021193357594325 0.0026739625144762817
1.852 0.012293987412401949 0.009040530461328017 0.13347529127824972 0.0008079311055863677 0.0005845339293958151 0.003163367697800913
1.862 0.012151943469900357 0.008935610331571675 0.13230529023721618 0.0010613038613602331 0.0007713877115842636 0.003895039535560362
1.872 0.011947252305679085 0.008784111777585792 0.130971966255281 0.001378391645695455 0.00100616755216643 0.004930106672162062
1.882 0.011662903916528697 0.008573247556023698 0.1295061005605834 0.0017648953428573305 0.001292992925942878 0.006333580382487038
1.892 0.011282249074514597 0.008290505624063513 0.12795517499864825 0.002224580133857133 0.0016346727028136757 0.008178951071712764
1.902 0.0107915450358537 0.00792562448106027 0.12638068666369767 0.0027597263228820797 0.0020329779436639495 0.010551066777561966
1.912 0.010183139796707675 0.0074730143179126745 0.12485433584911293 0.003371571230394647 0.0024884225072309947 0.013544301373501553
1.922 0.009459562971509974 0.0069347152103297425 0.12345415628616654 0.004060612077792538 0.002999810838126685 0.017256958192861216
1.932 0.008639684327236087 0.0063246898058204075 0.12226079774950453 0.004826809746945114 0.003564706844797827 0.02178304275339706
1.942 0.007769220477350997 0.005676141640187456 0.12135499157620554 0.005670135188529107 0.004180463510389948 0.02720183189144214
1.952 0.006938386251308739 0.00505379816349072 0.12081641386009519 0.0065911474154961595 0.0048445769799166545 0.033564171604365665
1.962 0.006304263154661456 0.004569428146617256 0.12072171186156128 0.0075912487343662545 0.0055543480487608085 0.04087463150307817
1.972 0.006087454870477439 0.004379839875723279 0.12113519465754155 0.008672320696370162 0.006306763705811045 0.04906733701661098
1.982 0.006475474029203573 0.004620136341006408 0.12208252122937788 0.009835335980460613 0.007098569937500588 0.0579715202506534
1.992 0.0074785020275427265 0.005302375790692311 0.12349830721070706 0.011076193637244353 0.007926022034389059 0.06726283841108119
2.002 0.008938970999943034 0.006329203451607437 0.12515543827191894 0.012376777705417388 0.008785889155492596 0.07641254692727574
2.012 0.01065105203777851 0.007615466028646959 0.126652484224695 0.013695554005172899 0.009695735526258442 0.08470841188713485
2.022 0.012435358345720711 0.009302478448466342 0.12773209807434222 0.014984385012384712 0.010837523232011198 0.09157332022914312

